Evaluating and Improving Graph-based Explanation Methods for Multi-Agent Coordination

Graph Neural Networks (GNNs), developed by the graph learning community, have been adopted and shown to be highly effective in multi-robot and multi-agent learning. Inspired by this successful cross-pollination, we investigate and characterize the suitability of existing GNN explanation methods for explaining multi-agent coordination. We find that these methods have the potential to identify the most-influential communication channels that impact the team's behavior. Informed by our initial analyses, we propose an attention entropy regularization term that renders GAT-based policies more amenable to existing graph-based explainers. Intuitively, minimizing attention entropy incentivizes agents to limit their attention to the most influential or impactful agents, thereby easing the challenge faced by the explainer. We theoretically ground this intuition by showing that minimizing attention entropy increases the disparity between the explainer-generated subgraph and its complement. Evaluations across three tasks and three team sizes i) provides insights into the effectiveness of existing explainers, and ii) demonstrates that our proposed regularization consistently improves explanation quality without sacrificing task performance.

==> AAMAS-2025-Formatting-Instructions-CCBY/fig/4_agent_zero_shot_from_3_policy/attn_ent/AttentionExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
1.351043462753296,0.14245671033859253,1.2085867524147034,0.09942552447319031,0.75,0.015575925819575787,0.19319602847099304
1.2856334447860718,0.17933079600334167,1.10630264878273,0.11359316855669022,0.75,0.012296974658966064,0.2233646810054779
1.285846471786499,0.2481413185596466,1.0377051532268524,0.16687563061714172,0.75,0.012950419448316097,0.2986826002597809
1.3174724578857422,0.2535688877105713,1.063903570175171,0.17234812676906586,0.75,0.013072039932012558,0.30566102266311646
1.3564386367797852,0.20558130741119385,1.1508573293685913,0.13528624176979065,0.75,0.013954374939203262,0.2595807909965515
1.4061044454574585,0.15959259867668152,1.246511846780777,0.10001187026500702,0.75,0.013435576111078262,0.1990402340888977
1.4448683261871338,0.1363653838634491,1.3085029423236847,0.08502093702554703,0.75,0.010175484232604504,0.16644984483718872
1.4944249391555786,0.1456378698348999,1.3487870693206787,0.09824035316705704,0.75,0.009192081168293953,0.1828986555337906
1.5805246829986572,0.1730269491672516,1.4074977338314056,0.14566969871520996,0.75,0.008775437250733376,0.2401084154844284
1.6694955825805664,0.19034519791603088,1.4791503846645355,0.16670896112918854,0.75,0.014979579485952854,0.27023544907569885
1.761246919631958,0.1839405596256256,1.5773063600063324,0.1618107408285141,0.75,0.013311779126524925,0.26875409483909607
1.8338364362716675,0.1717005968093872,1.6621358394622803,0.15312460064888,0.75,0.015099900774657726,0.25269830226898193
1.91118323802948,0.1614166498184204,1.7497665882110596,0.1431518942117691,0.75,0.016933267936110497,0.22936460375785828
1.9993757009506226,0.15509995818138123,1.8442757427692413,0.1342003345489502,0.75,0.01532508060336113,0.20714528858661652
2.0843679904937744,0.14677506685256958,1.9375929236412048,0.12278614193201065,0.75,0.015385800041258335,0.18714040517807007
2.15384840965271,0.1388760656118393,2.0149723440408707,0.10197219997644424,0.75,0.012680999003350735,0.16442778706550598
2.192173957824707,0.15835747122764587,2.033816486597061,0.081292062997818,0.75,0.016166232526302338,0.14584273099899292
2.217348337173462,0.2074527144432068,2.009895622730255,0.09107401967048645,0.75,0.019526299089193344,0.16951259970664978
2.2695493698120117,0.2838726341724396,1.9856767356395721,0.13155634701251984,0.75,0.023950597271323204,0.21621376276016235
2.3808207511901855,0.3644813299179077,2.016339421272278,0.18104270100593567,0.75,0.016601528972387314,0.2593827545642853
2.4687182903289795,0.4051359295845032,2.0635823607444763,0.20103950798511505,0.75,0.016847655177116394,0.2757793664932251
2.5124969482421875,0.42586541175842285,2.0866315364837646,0.21152260899543762,0.75,0.02299644984304905,0.292898952960968
2.490610122680664,0.43690225481987,2.053707867860794,0.2162744700908661,0.75,0.021063823252916336,0.3021603226661682
2.4625349044799805,0.4313148558139801,2.0312200486660004,0.19866234064102173,0.75,0.016238795593380928,0.28275448083877563
2.4332778453826904,0.4164661467075348,2.0168116986751556,0.1724880039691925,0.75,0.009631088934838772,0.25307464599609375
2.4076995849609375,0.41102334856987,1.9966762363910675,0.16192026436328888,0.75,0.006244076881557703,0.2413547784090042
2.394507884979248,0.4155573546886444,1.9789505302906036,0.1651725471019745,0.75,0.0037289930041879416,0.24876803159713745
2.4066388607025146,0.4289911091327667,1.977647751569748,0.17880256474018097,0.75,0.002538200467824936,0.27037209272384644
2.4215521812438965,0.43453457951545715,1.9870176017284393,0.17847441136837006,0.75,0.002776161767542362,0.26764535903930664
2.4303534030914307,0.43690767884254456,1.993445724248886,0.174478679895401,0.75,0.0024144817143678665,0.25939640402793884
2.433562994003296,0.44392216205596924,1.9896408319473267,0.17592589557170868,0.75,0.003664907533675432,0.26010844111442566
2.425067901611328,0.45322299003601074,1.9718449115753174,0.17998695373535156,0.75,0.0053792670369148254,0.2657119035720825
2.40767765045166,0.46640482544898987,1.9412728250026703,0.18664491176605225,0.75,0.006308788433670998,0.27579522132873535
2.3810760974884033,0.4841659665107727,1.8969101309776306,0.19651448726654053,0.75,0.007361437659710646,0.2911016643047333
2.3411478996276855,0.5064098834991455,1.83473801612854,0.2099180519580841,0.75,0.007987521588802338,0.31195563077926636
2.2853941917419434,0.5380471348762512,1.7473470568656921,0.22535651922225952,0.75,0.08850932121276855,0.3352245092391968
1.0451680421829224,0.32342034578323364,0.7217476963996887,0.23712590336799622,0.8333333333333334,0.09159586578607559,0.42528417706489563
1.0715360641479492,0.3623191714286804,0.7092168927192688,0.2364131510257721,0.8333333333333334,0.08965730667114258,0.3899707794189453
1.1224322319030762,0.4163272976875305,0.7061049342155457,0.23291094601154327,0.8333333333333334,0.08761114627122879,0.3801594078540802
1.1108647584915161,0.4204395115375519,0.6904252469539642,0.2027820646762848,0.8333333333333334,0.07273554801940918,0.3042433261871338
1.0763771533966064,0.4695250988006592,0.6068520545959473,0.24648773670196533,0.8333333333333334,0.06344380229711533,0.344104528427124
1.1368763446807861,0.49839091300964355,0.6384854316711426,0.3035619556903839,0.8333333333333334,0.05797623470425606,0.4008065462112427
1.2278804779052734,0.5612998008728027,0.6665806770324707,0.3426780104637146,0.8333333333333334,0.05470544472336769,0.4462079107761383
1.3100852966308594,0.6717864871025085,0.6382988095283508,0.3937167823314667,0.8333333333333334,0.04105321690440178,0.5136744976043701
1.3683737516403198,0.8689864873886108,0.499387264251709,0.4757588505744934,0.75,0.04113250598311424,0.5969706773757935
1.2932395935058594,1.139567494392395,0.15367209911346436,0.5631355047225952,0.75,0.048842381685972214,0.6719651818275452
1.302768349647522,1.2489416599273682,0.05382668972015381,0.5829402804374695,0.75,0.050074826925992966,0.7097312211990356
1.2282754182815552,1.1422370672225952,0.08603835105895996,0.5823072195053101,0.75,0.07366744428873062,0.7324576377868652
1.1105201244354248,1.1248373985290527,-0.01431727409362793,0.6295280456542969,0.75,0.07200458645820618,0.8118007779121399
0.9706248641014099,1.14528489112854,-0.17466002702713013,0.6163265109062195,0.75,0.1545298844575882,0.7645765542984009
0.9090237617492676,1.0899922847747803,-0.1809685230255127,0.6315655708312988,0.8333333333333334,0.09688423573970795,0.7677101492881775
1.043727159500122,1.1943423748016357,-0.15061521530151367,0.753676176071167,0.8333333333333334,0.16195271909236908,0.8856722116470337
1.411500096321106,1.374241590499878,0.03725850582122803,0.7943940162658691,0.8333333333333334,0.06627723574638367,0.9167498350143433
1.4618430137634277,1.1944835186004639,0.26735949516296387,0.7558978796005249,0.8333333333333334,0.056214284151792526,0.8935344815254211
1.3634220361709595,1.177224040031433,0.18619799613952637,0.773007869720459,0.8333333333333334,0.06419612467288971,0.9121658802032471
1.3939446210861206,1.2083479166030884,0.18559670448303223,0.7710915803909302,0.8333333333333334,0.10853061079978943,0.8971686363220215
1.4308384656906128,1.3041188716888428,0.12671959400177002,0.7650970220565796,0.8333333333333334,0.11866223812103271,0.8878260254859924
1.5584373474121094,1.3364231586456299,0.2220141887664795,0.7540112733840942,0.8333333333333334,0.14837400615215302,0.8562576174736023
1.494011402130127,1.2768610715866089,0.21715033054351807,0.6659729480743408,0.8333333333333334,0.1869916021823883,0.8262848258018494
1.391244649887085,1.3152108192443848,0.0760338306427002,0.6719886660575867,0.75,0.1559838354587555,0.7687267661094666
1.6299294233322144,1.257245421409607,0.3726840019226074,0.6493474841117859,0.8333333333333334,0.16810432076454163,0.7988156080245972
1.2165331840515137,1.2347297668457031,-0.018196582794189453,0.6151682138442993,0.8333333333333334,0.13202506303787231,0.7239515781402588
1.598395824432373,1.138555884361267,0.45983994007110596,0.5467117428779602,0.8333333333333334,0.12136498838663101,0.7311790585517883
1.0841268301010132,1.0318249464035034,0.052301883697509766,0.5061835646629333,0.8333333333333334,0.09539812803268433,0.6304517984390259
1.5392934083938599,1.0729875564575195,0.46630585193634033,0.4926154911518097,0.8333333333333334,0.12938222289085388,0.6801470518112183
1.2718241214752197,0.9955992698669434,0.27622485160827637,0.46949854493141174,0.8333333333333334,0.08211972564458847,0.6107307076454163
1.827979564666748,0.871284008026123,0.956695556640625,0.431199312210083,0.8333333333333334,0.08408717066049576,0.6309211254119873
1.7835407257080078,0.9557127952575684,0.8278279304504395,0.3912907540798187,0.8333333333333334,0.07943709194660187,0.5631216764450073
1.9132877588272095,0.8756779432296753,1.0376098155975342,0.3964601457118988,0.8333333333333334,0.10366132855415344,0.5764289498329163
1.6763871908187866,0.9282438158988953,0.7481433749198914,0.36936140060424805,0.8333333333333334,0.09743983298540115,0.526583731174469
1.496433973312378,0.8971284627914429,0.5993055105209351,0.35949069261550903,0.8333333333333334,0.08363696187734604,0.5121864080429077
1.5282328128814697,0.8299946188926697,0.6982381939888,0.3316081762313843,0.8333333333333334,0.08040907233953476,0.4613617956638336
1.5422567129135132,0.7737067937850952,0.768549919128418,0.3013080656528473,0.8333333333333334,0.06852743774652481,0.3824353814125061
1.4360301494598389,0.8077905774116516,0.6282395720481873,0.3269100785255432,0.8333333333333334,0.07348614186048508,0.42064976692199707
1.4665371179580688,0.8330721855163574,0.6334649324417114,0.37853920459747314,0.8333333333333334,0.06107058748602867,0.4882044792175293
1.603845477104187,0.8495782613754272,0.7542672157287598,0.4200320839881897,0.75,0.04090944677591324,0.5384342670440674
1.6960928440093994,0.9134495258331299,0.7826433181762695,0.4520738124847412,0.75,0.051915671676397324,0.584143340587616
1.7169193029403687,0.923163115978241,0.7937561869621277,0.40954670310020447,0.75,0.0659627616405487,0.558073878288269
1.6551626920700073,0.8613327741622925,0.7938299179077148,0.2980957627296448,0.75,0.0662062019109726,0.4462812840938568
1.632494568824768,0.7517272233963013,0.8807673454284668,0.2380310297012329,0.75,0.04147106036543846,0.35083314776420593
1.6354542970657349,0.6401346325874329,0.995319664478302,0.20912176370620728,0.75,0.029558438807725906,0.31812766194343567
1.6505913734436035,0.5857741832733154,1.064817190170288,0.18299007415771484,0.75,0.023462677374482155,0.3088344633579254
1.6588953733444214,0.5378392338752747,1.1210561394691467,0.16186198592185974,0.75,0.024135567247867584,0.30007123947143555
1.6665927171707153,0.4950754642486572,1.171517252922058,0.14786078035831451,0.75,0.0319087952375412,0.2877521216869354
1.6782654523849487,0.4450652599334717,1.233200192451477,0.1346181035041809,0.75,0.049852676689624786,0.26997262239456177
1.70431387424469,0.4133046567440033,1.2910092175006866,0.1300959587097168,0.75,0.056317444890737534,0.26485252380371094
1.7352814674377441,0.39820408821105957,1.3370773792266846,0.1368952840566635,0.75,0.05251200124621391,0.2792704701423645
1.7700421810150146,0.38409140706062317,1.3859507739543915,0.14200761914253235,0.75,0.04134296253323555,0.28930407762527466
1.8074381351470947,0.35459449887275696,1.4528436362743378,0.13649748265743256,0.75,0.03417601063847542,0.2857527434825897
1.8402284383773804,0.33044734597206116,1.5097810924053192,0.1297185719013214,0.75,0.029574887827038765,0.2759796380996704
1.8613163232803345,0.31071215867996216,1.5506041646003723,0.11974018812179565,0.75,0.02513771876692772,0.25481221079826355
1.8692587614059448,0.28644734621047974,1.582811415195465,0.10411078482866287,0.75,0.028106018900871277,0.21719667315483093
1.8689230680465698,0.2616955041885376,1.6072275638580322,0.08415299654006958,0.75,0.03529208526015282,0.17402410507202148
1.8724706172943115,0.2414381504058838,1.6310324668884277,0.06090182065963745,0.75,0.032512690871953964,0.12665365636348724
1.8839664459228516,0.22940132021903992,1.6545651257038116,0.04495566338300705,0.75,0.02784840017557144,0.0916600152850151
1.895754098892212,0.2254469245672226,1.6703071743249893,0.03976865112781525,0.75,0.022082701325416565,0.07950829714536667
1.9052811861038208,0.22521744668483734,1.6800637394189835,0.03968732804059982,0.75,0.01651155762374401,0.07818634063005447
1.9120924472808838,0.22695206105709076,1.685140386223793,0.04211866855621338,0.75,0.012169873341917992,0.08204640448093414
1.915503978729248,0.22928807139396667,1.6862159073352814,0.04495367407798767,0.75,0.009380294010043144,0.08726540952920914
1.9143680334091187,0.2302820235490799,1.6840860098600388,0.0470508337020874,0.75,0.007320608478039503,0.09143058955669403
1.906822919845581,0.22808623313903809,1.678736686706543,0.04665614664554596,0.75,0.006900482345372438,0.09095644950866699
1.8931264877319336,0.22367332875728607,1.6694531589746475,0.04423709213733673,0.75,0.007060777395963669,0.08660770207643509
1.8739521503448486,0.21816030144691467,1.655791848897934,0.04068564623594284,0.75,0.007936900481581688,0.0799993947148323
1.8481322526931763,0.21249772608280182,1.6356345266103745,0.03684501349925995,0.75,0.007202296517789364,0.0726916491985321
1.8112562894821167,0.20698413252830505,1.6042721569538116,0.03292900323867798,0.75,0.005243758670985699,0.06509863585233688
1.7528693675994873,0.20275326073169708,1.5501161068677902,0.0297573059797287,0.75,0.00389673188328743,0.058869339525699615
1.7744183540344238,0.19977566599845886,1.574642688035965,0.027102120220661163,0.75,0.0031506114173680544,0.05363984405994415
1.874970555305481,0.1956871747970581,1.6792833805084229,0.024639450013637543,0.75,0.11574053019285202,0.04878713935613632
1.9629746675491333,0.1910220980644226,1.7719525694847107,0.023465849459171295,0.75,0.1301722675561905,0.04647485911846161
1.1062389612197876,0.4783075451850891,0.6279314160346985,0.7780409455299377,0.75,0.11893246322870255,0.9075100421905518
1.2116389274597168,0.4222900867462158,0.789348840713501,0.721825361251831,0.75,0.10393468290567398,0.857323169708252
1.3309504985809326,0.45820456743240356,0.872745931148529,0.5714185833930969,0.75,0.08393187075853348,0.7045642733573914
1.392897367477417,0.4646143317222595,0.9282830357551575,0.4947440028190613,0.75,0.08422517031431198,0.6329120397567749
1.4444458484649658,0.4604208469390869,0.9840250015258789,0.4060777425765991,0.75,0.10281901806592941,0.5641283988952637
1.4933381080627441,0.4372689425945282,1.056069165468216,0.3207552134990692,0.75,0.10240986198186874,0.45464861392974854
1.6066974401474,0.3668695390224457,1.2398279011249542,0.29807907342910767,0.75,0.07779788225889206,0.4148310124874115
1.7865004539489746,0.2648667097091675,1.5216337442398071,0.21760034561157227,0.75,0.04950300231575966,0.28858014941215515
2.023742198944092,0.16210344433784485,1.861638754606247,0.09904152154922485,0.75,0.034252412617206573,0.15636193752288818
2.2825474739074707,0.09469090402126312,2.1878565698862076,0.02650430053472519,0.75,0.019967155531048775,0.048561304807662964
2.4252524375915527,0.08240586519241333,2.3428465723991394,0.015096411108970642,0.75,0.015199663117527962,0.028703168034553528
2.444077253341675,0.08549697697162628,2.3585802763700485,0.022624574601650238,0.75,0.010442590340971947,0.041047438979148865
2.3979270458221436,0.08959494531154633,2.3083321005105972,0.029215723276138306,0.75,0.009785311296582222,0.05085677653551102
2.487537384033203,0.09269998967647552,2.3948373943567276,0.02967580407857895,0.75,0.011745731346309185,0.05163594335317612
2.4938979148864746,0.0959109216928482,2.3979869931936264,0.02865215390920639,0.75,0.01064050942659378,0.05047590285539627
2.471851348876953,0.10434753447771072,2.3675038143992424,0.023004800081253052,0.75,0.0051636905409395695,0.04218337684869766
2.4595775604248047,0.11136079579591751,2.348216764628887,0.014956876635551453,0.75,0.0019269405165687203,0.02873513102531433
2.4477357864379883,0.10939598083496094,2.3383398056030273,0.009772256016731262,0.75,0.0006279877270571887,0.019423075020313263
2.4570441246032715,0.1043788343667984,2.352665290236473,0.00817917287349701,0.75,0.0007084576063789427,0.016374371945858
2.4644546508789062,0.10093161463737488,2.3635230362415314,0.007962122559547424,0.75,0.000505860720295459,0.01594322919845581
2.4572014808654785,0.10075342655181885,2.3564480543136597,0.008271507918834686,0.75,0.0005436359788291156,0.01654888689517975
2.4417269229888916,0.10121379792690277,2.340513125061989,0.008663862943649292,0.75,0.0005612255772575736,0.0173148512840271
2.4234344959259033,0.10099553316831589,2.3224389627575874,0.008792959153652191,0.75,0.0005345530807971954,0.01756441593170166
2.403618812561035,0.10091296583414078,2.3027058467268944,0.008863985538482666,0.75,0.0004587889416143298,0.017702773213386536
2.3829126358032227,0.10075007379055023,2.2821625620126724,0.008852288126945496,0.75,0.0003275334311183542,0.017680756747722626
2.3627007007598877,0.10061004012823105,2.2620906606316566,0.008837781846523285,0.75,0.0004442160716280341,0.017653442919254303
2.3430533409118652,0.1005217656493187,2.2425315752625465,0.008816465735435486,0.75,0.0003305687860120088,0.01761263608932495
2.3217222690582275,0.10075466334819794,2.2209676057100296,0.008818157017230988,0.75,0.00018928768986370414,0.017616719007492065
2.295088291168213,0.1012350544333458,2.193853236734867,0.008824728429317474,0.75,5.673703344655223e-05,0.017630301415920258
2.2590396404266357,0.10144548118114471,2.157594159245491,0.008829765021800995,0.75,7.876170275267214e-05,0.01764032244682312
2.261889696121216,0.1010313332080841,2.1608583629131317,0.00881907343864441,0.75,0.00014456617645919323,0.017618931829929352
2.2939577102661133,0.1006796583533287,2.1932780519127846,0.008813455700874329,0.75,0.0001633031788514927,0.01760765165090561
2.316314697265625,0.10059617459774017,2.215718522667885,0.008812464773654938,0.75,0.00017591440700925887,0.01760561764240265
2.3346428871154785,0.10061588883399963,2.234026998281479,0.008810274302959442,0.75,0.0002779801143333316,0.017601139843463898
2.3455114364624023,0.10056455433368683,2.2449468821287155,0.008804269134998322,0.75,0.000263760652160272,0.017589204013347626
2.3480005264282227,0.10051573812961578,2.247484788298607,0.008796848356723785,0.75,0.0002521295100450516,0.01757442206144333
2.3505465984344482,0.1005515307188034,2.249995067715645,0.008788354694843292,0.75,0.0002571250661276281,0.017557576298713684
2.3563220500946045,0.10069414973258972,2.2556279003620148,0.008780404925346375,0.75,0.000278949155472219,0.01754187047481537
2.3675615787506104,0.10106691718101501,2.2664946615695953,0.008774980902671814,0.75,0.00033907723263837397,0.017531268298625946
2.389880418777466,0.10180357098579407,2.2880768477916718,0.00877591222524643,0.75,0.0004715595277957618,0.01753343641757965
2.425774097442627,0.1028231680393219,2.322950929403305,0.008792795240879059,0.75,0.0007569279405288398,0.017567574977874756
2.483484983444214,0.1045825406908989,2.378902442753315,0.008882418274879456,0.75,0.0010658245300874114,0.017748169600963593
2.535172700881958,0.1057097464799881,2.42946295440197,0.008958354592323303,0.75,0.0014510443434119225,0.017902150750160217
2.570142984390259,0.1079627200961113,2.4621802642941475,0.009316258132457733,0.75,0.05631093680858612,0.018629610538482666
2.584300994873047,0.11008107662200928,2.4742199182510376,0.009824983775615692,0.75,0.0431525781750679,0.01966816931962967
2.583198070526123,0.11311552673578262,2.4700825437903404,0.01002667099237442,0.75,0.04521312937140465,0.020080529153347015
1.4255719184875488,0.3750493824481964,1.0505225360393524,0.30188119411468506,0.75,0.04304135590791702,0.4419758915901184
1.467543363571167,0.3744375705718994,1.0931057929992676,0.3037615418434143,0.75,0.04159586504101753,0.4462224245071411
1.5548547506332397,0.3653241991996765,1.1895305514335632,0.28243687748908997,0.75,0.03477555885910988,0.4158457815647125
1.659883737564087,0.3478583097457886,1.3120254278182983,0.25468283891677856,0.75,0.036198653280735016,0.3595084846019745
1.7281967401504517,0.33169957995414734,1.3964971601963043,0.23370115458965302,0.75,0.03761966899037361,0.30960384011268616
1.7851296663284302,0.32234880328178406,1.4627808630466461,0.2211747169494629,0.75,0.039734385907649994,0.2786250114440918
1.8280980587005615,0.32274842262268066,1.5053496360778809,0.21568885445594788,0.75,0.04024137929081917,0.2660156488418579
1.8515379428863525,0.3243963420391083,1.5271416008472443,0.2088724672794342,0.75,0.03916448727250099,0.25707289576530457
1.8531023263931274,0.319403737783432,1.5336985886096954,0.1968536674976349,0.75,0.04540808126330376,0.2435494065284729
1.8269309997558594,0.3168767988681793,1.51005420088768,0.17788776755332947,0.75,0.04484357312321663,0.22647185623645782
1.7773420810699463,0.33420276641845703,1.4431393146514893,0.1596512496471405,0.75,0.0448533371090889,0.21891266107559204
1.7311294078826904,0.32005977630615234,1.411069631576538,0.12495628744363785,0.75,0.043609585613012314,0.18885445594787598
1.6803354024887085,0.2605472207069397,1.4197881817817688,0.09767057746648788,0.8333333333333334,0.027041446417570114,0.16147193312644958
1.6314669847488403,0.2945931553840637,1.3368738293647766,0.1031457856297493,0.8333333333333334,0.01824731007218361,0.19822244346141815
1.5849932432174683,0.3527769446372986,1.2322162985801697,0.1238269954919815,0.8333333333333334,0.017726099118590355,0.25080615282058716
1.4932897090911865,0.41435226798057556,1.078937441110611,0.1507669985294342,0.8333333333333334,0.029422670602798462,0.29700902104377747
1.3785653114318848,0.3961654305458069,0.9823998808860779,0.14491015672683716,0.8333333333333334,0.02991577796638012,0.2999512255191803
1.3280776739120483,0.2835659086704254,1.044511765241623,0.10369980335235596,0.8333333333333334,0.020119262859225273,0.23484525084495544
1.4223816394805908,0.20727621018886566,1.2151054292917252,0.08766495436429977,0.8333333333333334,0.007604362443089485,0.20327261090278625
1.5947996377944946,0.16371169686317444,1.4310879409313202,0.08858313411474228,0.8333333333333334,0.010431983508169651,0.2046739161014557
1.7284265756607056,0.14345552027225494,1.5849710553884506,0.09259720891714096,0.8333333333333334,0.01611870527267456,0.2127676010131836
1.7304624319076538,0.13884451985359192,1.591617912054062,0.09571775794029236,0.8333333333333334,0.020593473687767982,0.21863994002342224
1.717785358428955,0.15412917733192444,1.5636561810970306,0.0978790819644928,0.8333333333333334,0.029704900458455086,0.22348544001579285
1.6982321739196777,0.15696386992931366,1.541268303990364,0.09960556030273438,0.8333333333333334,0.029588211327791214,0.22712349891662598
1.676826000213623,0.13312634825706482,1.5436996519565582,0.09813681244850159,0.8333333333333334,0.020701095461845398,0.22441226243972778
1.6517053842544556,0.09732197970151901,1.5543834045529366,0.10115688294172287,0.8333333333333334,0.023016000166535378,0.22818487882614136
1.6260017156600952,0.11316709220409393,1.5128346234560013,0.10547290742397308,0.8333333333333334,0.035833243280649185,0.23063674569129944
1.637805700302124,0.11480200290679932,1.5230036973953247,0.10409249365329742,0.8333333333333334,0.04819872975349426,0.22433561086654663
1.628589391708374,0.06630610674619675,1.5622832849621773,0.06745730340480804,0.8333333333333334,0.05656679719686508,0.16448639333248138
1.6627310514450073,0.04117301106452942,1.621558040380478,0.02547074854373932,0.8333333333333334,0.04861908033490181,0.06043275445699692
1.7200238704681396,0.08994940668344498,1.6300744637846947,0.10025082528591156,0.8333333333333334,0.04177246242761612,0.12610825896263123
1.7899686098098755,0.11613039672374725,1.6738382130861282,0.12413476407527924,0.75,0.037127379328012466,0.13007886707782745
1.8336665630340576,0.11943835765123367,1.714228205382824,0.12525731325149536,0.75,0.04200310260057449,0.12916554510593414
1.8643957376480103,0.11414048075675964,1.7502552568912506,0.124595046043396,0.75,0.04047692194581032,0.1299332231283188
1.892310380935669,0.10367181897163391,1.788638561964035,0.12090833485126495,0.75,0.03329646959900856,0.13304850459098816
1.9207135438919067,0.09058678150177002,1.8301267623901367,0.10648582875728607,0.75,0.03577596694231033,0.1314980536699295
1.9601356983184814,0.07280158996582031,1.8873341083526611,0.06681371480226517,0.75,0.03533399477601051,0.09764374792575836
2.006983757019043,0.058284372091293335,1.9486993849277496,0.03695913404226303,0.75,0.031899116933345795,0.05903562158346176
2.0518569946289062,0.05026858299970627,2.0015884116292,0.026288464665412903,0.75,0.024087117984890938,0.043242014944553375
2.1050705909729004,0.04593916982412338,2.059131421148777,0.019780851900577545,0.75,0.013066468760371208,0.033281296491622925
2.158031940460205,0.048491474241018295,2.109540466219187,0.01974467933177948,0.75,0.009675939567387104,0.03328549116849899
2.214550018310547,0.05670871585607529,2.1578413024544716,0.027338504791259766,0.75,0.00523659260943532,0.0446966215968132
2.2695958614349365,0.05866479128599167,2.210931070148945,0.028758592903614044,0.75,0.004040062893182039,0.04674337059259415
2.307070016860962,0.05137769132852554,2.2556923255324364,0.02117219567298889,0.75,0.004281995352357626,0.0358600988984108
2.333923816680908,0.043976373970508575,2.2899474427103996,0.014456629753112793,0.75,0.005029644351452589,0.02538818120956421
2.3544023036956787,0.04238562285900116,2.3120166808366776,0.012809686362743378,0.75,0.006929625757038593,0.022662892937660217
2.369737148284912,0.04339510574936867,2.3263420425355434,0.01252826303243637,0.75,0.007160492707043886,0.02223316580057144
2.375882863998413,0.04501461237668991,2.330868251621723,0.01241929829120636,0.75,0.005289298016577959,0.02219141274690628
2.3710520267486572,0.04753336310386658,2.3235186636447906,0.013385176658630371,0.75,0.005350037943571806,0.02398793399333954
2.3547561168670654,0.051807016134262085,2.3029491007328033,0.016710609197616577,0.75,0.004721918608993292,0.02971605211496353
2.331301689147949,0.05642978847026825,2.274871900677681,0.021847359836101532,0.75,0.003993758000433445,0.03826199471950531
2.3074045181274414,0.05952396243810654,2.247880555689335,0.026896312832832336,0.75,0.003828320186585188,0.04629015922546387
2.2811107635498047,0.06237505376338959,2.218735709786415,0.03233593702316284,0.75,0.004111649934202433,0.05437455326318741
2.2511863708496094,0.06536129117012024,2.185825079679489,0.03769483417272568,0.75,0.027058029547333717,0.06172347068786621
2.2202165126800537,0.06864625215530396,2.1515702605247498,0.04278092831373215,0.75,0.0246229637414217,0.06827143579721451
2.191702127456665,0.07184958457946777,2.1198525428771973,0.047948554158210754,0.75,0.02903132513165474,0.07482313364744186
2.1727898120880127,0.07929134368896484,2.093498468399048,0.052829399704933167,0.75,0.036800894886255264,0.08137190341949463
0.38389360904693604,0.7399224638938904,-0.35602885484695435,0.39341336488723755,0.8333333333333334,0.043637268245220184,0.5433856248855591
0.3761429786682129,0.6755238771438599,-0.299380898475647,0.2988749146461487,0.8333333333333334,0.0490872897207737,0.43897193670272827
0.3400175869464874,0.6345071792602539,-0.2944895923137665,0.25650864839553833,0.8333333333333334,0.04773956537246704,0.39290207624435425
0.33650314807891846,0.6317535638809204,-0.29525041580200195,0.23648174107074738,0.8333333333333334,0.04867267981171608,0.3626812696456909
0.3452993929386139,0.6051114797592163,-0.2598120868206024,0.20303961634635925,0.8333333333333334,0.04992644488811493,0.3101283311843872
0.3892427980899811,0.5702148079872131,-0.18097200989723206,0.18415877223014832,0.8333333333333334,0.034275878220796585,0.2801348567008972
0.4943569302558899,0.6397333741188049,-0.14537644386291504,0.24463054537773132,0.8333333333333334,0.04990297928452492,0.371945858001709
0.6209518313407898,0.6914008259773254,-0.07044899463653564,0.2999955713748932,0.8333333333333334,0.03814063221216202,0.4543488323688507
0.727825939655304,0.7445254325866699,-0.016699492931365967,0.3431161642074585,0.8333333333333334,0.0595829077064991,0.5004209280014038
0.8370158672332764,0.8403385877609253,-0.0033227205276489258,0.43954020738601685,0.8333333333333334,0.032875895500183105,0.5838098526000977
0.944668710231781,0.9297391176223755,0.014929592609405518,0.5148386359214783,0.8333333333333334,0.039306122809648514,0.6286354064941406
0.9256267547607422,0.8630442023277283,0.06258255243301392,0.46544069051742554,0.8333333333333334,0.049625180661678314,0.5693230032920837
1.0090922117233276,0.9504364728927612,0.058655738830566406,0.5132245421409607,0.8333333333333334,0.05416782945394516,0.6015729308128357
0.9712015390396118,0.8555039167404175,0.11569762229919434,0.414112389087677,0.8333333333333334,0.06272035837173462,0.5077663660049438
0.9440541863441467,0.8551777601242065,0.08887642621994019,0.4082842171192169,0.8333333333333334,0.07878462225198746,0.49633651971817017
0.8825327754020691,0.8182564973831177,0.06427627801895142,0.39651983976364136,0.8333333333333334,0.07208320498466492,0.4856793284416199
0.8684755563735962,0.7594337463378906,0.10904181003570557,0.3965248763561249,0.8333333333333334,0.060580212622880936,0.4976545572280884
0.9147845506668091,0.7727066874504089,0.14207786321640015,0.42290031909942627,0.8333333333333334,0.05642026290297508,0.5088779926300049
0.9402709007263184,0.804010808467865,0.13626009225845337,0.4465040862560272,0.8333333333333334,0.05786016210913658,0.5306145548820496
1.0541502237319946,0.8003000020980835,0.25385022163391113,0.46239399909973145,0.8333333333333334,0.045484621077775955,0.5729198455810547
1.196911096572876,0.8034684062004089,0.39344269037246704,0.49037471413612366,0.75,0.040113016963005066,0.6203396320343018
1.3868128061294556,0.8610184788703918,0.5257943272590637,0.5413506031036377,0.75,0.03808709606528282,0.6828237771987915
1.5945794582366943,0.8630479574203491,0.7315315008163452,0.5494575500488281,0.75,0.03149574249982834,0.7417380809783936
1.808774471282959,0.7919944524765015,1.0167800188064575,0.531667947769165,0.75,0.03314835578203201,0.7998594045639038
1.9776077270507812,0.7304841876029968,1.2471235394477844,0.5000115633010864,0.75,0.038516007363796234,0.7816087007522583
2.077784538269043,0.6763468980789185,1.4014376401901245,0.43227195739746094,0.75,0.02353307045996189,0.6873137354850769
2.0972907543182373,0.6132880449295044,1.484002709388733,0.37091922760009766,0.75,0.02322695404291153,0.5783792734146118
2.0441102981567383,0.564611554145813,1.4794987440109253,0.31787580251693726,0.75,0.020560329779982567,0.5005239248275757
2.0281102657318115,0.5281991958618164,1.4999110698699951,0.2754778563976288,0.75,0.017380747944116592,0.4352608025074005
2.067267894744873,0.5004479885101318,1.5668199062347412,0.24507218599319458,0.75,0.016724038869142532,0.38767337799072266
2.052705764770508,0.48420608043670654,1.5684996843338013,0.2226429581642151,0.75,0.02052472159266472,0.35339194536209106
2.0241000652313232,0.46790534257888794,1.5561947226524353,0.18876442313194275,0.75,0.01796390302479267,0.3038470149040222
2.0262551307678223,0.4372333288192749,1.5890218019485474,0.16252011060714722,0.75,0.018151462078094482,0.266767680644989
2.227553367614746,0.4283072352409363,1.7992461323738098,0.14612248539924622,0.75,0.019889986142516136,0.24765796959400177
2.2759127616882324,0.4161064028739929,1.8598063588142395,0.1344936192035675,0.75,0.014851326122879982,0.22987493872642517
2.217923164367676,0.4187202751636505,1.7992028892040253,0.12814724445343018,0.75,0.012954947538673878,0.21610119938850403
2.125016927719116,0.4231988787651062,1.70181804895401,0.1256023645401001,0.75,0.010231240652501583,0.21252509951591492
2.063662052154541,0.4192533791065216,1.6444086730480194,0.12250162661075592,0.75,0.007484052795916796,0.2071579247713089
2.0453691482543945,0.41121289134025574,1.6341562569141388,0.12047324329614639,0.75,0.0059081315994262695,0.20231586694717407
2.024428367614746,0.4050614833831787,1.6193668842315674,0.11948158591985703,0.75,0.0036663049831986427,0.19980430603027344
2.0001161098480225,0.40028268098831177,1.5998334288597107,0.118846595287323,0.75,0.0026919078081846237,0.19857197999954224
1.9707748889923096,0.40032708644866943,1.5704478025436401,0.11881851404905319,0.75,0.0019179913215339184,0.19860294461250305
1.9445745944976807,0.3988209068775177,1.545753687620163,0.11865456402301788,0.75,0.00121781206689775,0.19816090166568756
1.925473690032959,0.3969030976295471,1.5285705924034119,0.11852981150150299,0.75,0.0484381802380085,0.19769051671028137
1.9125699996948242,0.3967641294002533,1.515805870294571,0.11881497502326965,0.75,0.03136476129293442,0.19800414144992828
1.903186321258545,0.3971661925315857,1.5060201287269592,0.11901484429836273,0.75,0.040775079280138016,0.1982056200504303
1.8869044780731201,0.3982619643211365,1.4886425137519836,0.11926410347223282,0.75,0.0401468425989151,0.19857481122016907
1.93876314163208,0.4007534980773926,1.5380096435546875,0.11969547718763351,0.75,0.03548179194331169,0.19934555888175964
1.5652064085006714,0.6842595338821411,0.8809468746185303,0.6360247731208801,0.75,0.033230479806661606,0.730163037776947
1.595452070236206,0.655842125415802,0.939609944820404,0.5993607044219971,0.75,0.03288969397544861,0.6973742246627808
1.5442116260528564,0.6252210140228271,0.9189906120300293,0.5625911355018616,0.75,0.03171346336603165,0.6614130735397339
1.4286279678344727,0.6024312973022461,0.8261966705322266,0.5304518938064575,0.75,0.038475487381219864,0.6224411129951477
1.3316947221755981,0.5825676321983337,0.7491270899772644,0.5097993016242981,0.75,0.03849659115076065,0.5982434153556824
1.3242599964141846,0.5692523717880249,0.7550076246261597,0.49930790066719055,0.75,0.04696713387966156,0.5874788761138916
1.3303278684616089,0.562358021736145,0.7679698467254639,0.4941593408584595,0.75,0.04571099951863289,0.5829698443412781
1.359870195388794,0.5522581338882446,0.8076120615005493,0.4951239228248596,0.75,0.048029202967882156,0.5866589546203613
1.3991727828979492,0.5580735206604004,0.8410992622375488,0.5125789642333984,0.75,0.047160156071186066,0.6145423650741577
1.4526076316833496,0.5739796757698059,0.8786279559135437,0.5360170602798462,0.75,0.03379173204302788,0.6442791223526001
1.460170030593872,0.5756532549858093,0.8845167756080627,0.5387728214263916,0.75,0.03874841704964638,0.6444003582000732
1.4191263914108276,0.5909943580627441,0.8281320333480835,0.5375798344612122,0.75,0.049390874803066254,0.6341961622238159
1.376269817352295,0.5796765089035034,0.7965933084487915,0.5263235569000244,0.75,0.04753413423895836,0.6091333627700806
1.325822114944458,0.59480220079422,0.731019914150238,0.5166647434234619,0.75,0.07336129993200302,0.5855045318603516
1.2681159973144531,0.6319494843482971,0.636166512966156,0.5075545310974121,0.75,0.07852059602737427,0.557526707649231
1.2561792135238647,0.6546632051467896,0.6015160083770752,0.49528437852859497,0.75,0.0758126974105835,0.520211935043335
1.318119764328003,0.706444501876831,0.6116752624511719,0.5065790414810181,0.75,0.07196733355522156,0.5271636247634888
1.4122369289398193,0.6642264723777771,0.7480104565620422,0.5222119688987732,0.75,0.03831588849425316,0.5487502813339233
1.4523588418960571,0.721794843673706,0.7305639982223511,0.4992064833641052,0.75,0.01283652801066637,0.5445295572280884
1.3165037631988525,0.47286874055862427,0.8436350226402283,0.3922674059867859,0.75,0.01812141016125679,0.4690653681755066
1.319288730621338,0.7445942163467407,0.5746945142745972,0.39701932668685913,0.75,0.03626322001218796,0.45183488726615906
1.1203757524490356,0.4543042778968811,0.6660714745521545,0.3158612549304962,0.75,0.033984262496232986,0.38810551166534424
1.196958065032959,0.7122633457183838,0.4846947193145752,0.38469523191452026,0.75,0.02466961182653904,0.41889262199401855
1.3066999912261963,0.6060384511947632,0.7006615400314331,0.3698728084564209,0.75,0.029085857793688774,0.4157707393169403
1.5448873043060303,0.6505527496337891,0.8943345546722412,0.3791452646255493,0.75,0.028440559282898903,0.42400050163269043
1.6473023891448975,0.6627804040908813,0.9845219850540161,0.3815571963787079,0.75,0.0281282477080822,0.4272836744785309
1.7443770170211792,0.623617947101593,1.1207590699195862,0.3764911890029907,0.75,0.033193353563547134,0.4325105845928192
1.8384751081466675,0.5995105504989624,1.238964557647705,0.3739301264286041,0.75,0.03898249566555023,0.44397681951522827
1.865304708480835,0.5929592847824097,1.2723454236984253,0.37258896231651306,0.75,0.05617235228419304,0.46295058727264404
1.884649634361267,0.579846978187561,1.304802656173706,0.3490642011165619,0.75,0.04972470924258232,0.46175652742385864
1.9075568914413452,0.579625129699707,1.3279317617416382,0.31837889552116394,0.75,0.036618661135435104,0.4430900514125824
1.9528248310089111,0.5764109492301941,1.376413881778717,0.30536600947380066,0.75,0.038624078035354614,0.4330456852912903
2.033137083053589,0.5581766366958618,1.474960446357727,0.29114601016044617,0.75,0.0709945410490036,0.42468851804733276
2.1318607330322266,0.5254999399185181,1.6063607931137085,0.2724549472332001,0.75,0.06892102211713791,0.40950527787208557
2.254230260848999,0.4693498909473419,1.784880369901657,0.24432885646820068,0.75,0.05106591060757637,0.3822600841522217
2.3153908252716064,0.40695303678512573,1.9084377884864807,0.20983710885047913,0.75,0.026447566226124763,0.3488597273826599
2.3259778022766113,0.3451152443885803,1.980862557888031,0.1684504896402359,0.75,0.01932366006076336,0.30803725123405457
2.025212287902832,0.7785452604293823,1.2466670274734497,0.3822770118713379,0.8333333333333334,0.014702199026942253,0.5270748138427734
1.9317983388900757,0.760341227054596,1.1714571118354797,0.4113331735134125,0.8333333333333334,0.018740447238087654,0.5523736476898193
1.8094792366027832,0.5577894449234009,1.2516897916793823,0.32713842391967773,0.8333333333333334,0.019609495997428894,0.501545786857605
1.7038651704788208,0.3236565887928009,1.38020858168602,0.23050537705421448,0.8333333333333334,0.03633670508861542,0.41067105531692505
1.6172903776168823,0.3279188871383667,1.2893714904785156,0.2543361783027649,0.8333333333333334,0.05259517952799797,0.4503271281719208
1.5638926029205322,0.38719359040260315,1.176699012517929,0.26874619722366333,0.8333333333333334,0.04955873265862465,0.4704734683036804
1.5350136756896973,0.41465792059898376,1.1203557550907135,0.2585209012031555,0.8333333333333334,0.03877411037683487,0.4700395464897156
1.4929639101028442,0.4310009181499481,1.0619629919528961,0.24151268601417542,0.8333333333333334,0.03282162919640541,0.4442915618419647
1.4077799320220947,0.43116295337677,0.9766169786453247,0.2183423638343811,0.8333333333333334,0.03336547315120697,0.3939027190208435
1.3148998022079468,0.4207111597061157,0.894188642501831,0.20189020037651062,0.8333333333333334,0.028131628409028053,0.35540860891342163
1.2904311418533325,0.41480350494384766,0.8756276369094849,0.19503618776798248,0.75,0.022428270429372787,0.3384268283843994
1.2993953227996826,0.43201369047164917,0.8673816323280334,0.19448061287403107,0.75,0.015637971460819244,0.33527544140815735
1.2811006307601929,0.41162294149398804,0.8694776892662048,0.17353612184524536,0.75,0.01274783257395029,0.2970408797264099
1.2542508840560913,0.383014440536499,0.8712364435195923,0.1670549213886261,0.75,0.01197292935103178,0.28247880935668945
1.2653329372406006,0.37806257605552673,0.8872703611850739,0.16514860093593597,0.75,0.029512552544474602,0.27639758586883545
1.2646321058273315,0.37774887681007385,0.8868832290172577,0.17040395736694336,0.75,0.04672570154070854,0.28571629524230957
1.2694623470306396,0.3761611580848694,0.8933011889457703,0.17884422838687897,0.75,0.0801534652709961,0.29964351654052734
1.2778669595718384,0.3747637867927551,0.9031031727790833,0.18955880403518677,0.75,0.06628026068210602,0.3149614632129669
1.3013118505477905,0.37482523918151855,0.926486611366272,0.20149829983711243,0.75,0.08828406780958176,0.32783132791519165
1.3388752937316895,0.37440481781959534,0.9644704759120941,0.21316292881965637,0.75,0.072596974670887,0.3388192653656006
1.3767704963684082,0.3725186884403229,1.0042518079280853,0.22437593340873718,0.75,0.06769808381795883,0.3523588180541992
1.437158226966858,0.37085676193237305,1.0663014650344849,0.241016685962677,0.75,0.0489867739379406,0.3754328787326813
1.5385665893554688,0.37430161237716675,1.164264976978302,0.30169355869293213,0.75,0.04421243444085121,0.4298555254936218
1.677006483078003,0.30429431796073914,1.3727121651172638,0.310482382774353,0.75,0.029429230839014053,0.42923271656036377
1.7587286233901978,0.2578815221786499,1.5008471012115479,0.270186185836792,0.75,0.018990103155374527,0.34356361627578735
1.8661363124847412,0.22530196607112885,1.6408343464136124,0.2530645728111267,0.75,0.007664072327315807,0.31090691685676575
1.9528907537460327,0.20270797610282898,1.7501827776432037,0.225103959441185,0.75,0.00808155257254839,0.2840927243232727
1.9948757886886597,0.16033048927783966,1.83454529941082,0.15319368243217468,0.75,0.06260663270950317,0.2078784555196762
2.05500864982605,0.1330912560224533,1.9219173938035965,0.10116539895534515,0.75,0.07765635848045349,0.15411248803138733
2.113391876220703,0.11842608451843262,1.9949657917022705,0.07922481000423431,0.75,0.07042018324136734,0.13325314223766327
2.144456386566162,0.1322706937789917,2.0121856927871704,0.09466000646352768,0.75,0.0689990296959877,0.1557362675666809
2.0851879119873047,0.15370145440101624,1.9314864575862885,0.07654664665460587,0.75,0.07053624093532562,0.1389511227607727
1.9949102401733398,0.17637334764003754,1.8185368925333023,0.059742167592048645,0.75,0.06660743057727814,0.11340241879224777
2.057338237762451,0.21685348451137543,1.8404847532510757,0.06885752081871033,0.75,0.049608197063207626,0.12478835135698318
2.5120999813079834,0.32884037494659424,2.183259606361389,0.27503716945648193,0.75,0.049038611352443695,0.45348507165908813
2.3920674324035645,0.347645103931427,2.0444223284721375,0.270433247089386,0.75,0.038662660866975784,0.4963171184062958
2.1645615100860596,0.318194717168808,1.8463667929172516,0.2380043864250183,0.75,0.0363614484667778,0.4352509081363678
2.032573938369751,0.36166131496429443,1.6709126234054565,0.24842748045921326,0.75,0.0454997643828392,0.4370853006839752
1.9806381464004517,0.4310397803783417,1.54959836602211,0.2659892439842224,0.75,0.061274029314517975,0.4581226408481598
1.9020073413848877,0.46799325942993164,1.434014081954956,0.29306119680404663,0.75,0.04924829304218292,0.49520328640937805
1.7541611194610596,0.6435925960540771,1.1105685234069824,0.37159833312034607,0.75,0.05023634433746338,0.5772894024848938
1.6358782052993774,0.824397623538971,0.8114805817604065,0.41234803199768066,0.8333333333333334,0.055985622107982635,0.6058669686317444
1.6559947729110718,0.7250661253929138,0.930928647518158,0.356639564037323,0.8333333333333334,0.03398347645998001,0.5447754859924316
1.5596903562545776,0.9031038284301758,0.6565865278244019,0.40121328830718994,0.8333333333333334,0.028433257713913918,0.5481370687484741
1.4183533191680908,0.8691078424453735,0.5492454767227173,0.38483500480651855,0.8333333333333334,0.026248527690768242,0.507341206073761
1.2736296653747559,0.7608625292778015,0.5127671360969543,0.3935951292514801,0.8333333333333334,0.022579587996006012,0.5184043645858765
1.2108396291732788,0.6357766389846802,0.5750629901885986,0.40159863233566284,0.8333333333333334,0.020926235243678093,0.5299688577651978
1.0901260375976562,0.5666583180427551,0.5234677195549011,0.4027959406375885,0.8333333333333334,0.019388599321246147,0.5414587259292603
1.2020649909973145,0.5225164890289307,0.6795485019683838,0.3924750089645386,0.8333333333333334,0.03694294020533562,0.5474188923835754
1.3556396961212158,0.5468548536300659,0.8087848424911499,0.40028417110443115,0.75,0.04930557310581207,0.52083820104599
1.4812421798706055,0.5955575108528137,0.8856846690177917,0.44290322065353394,0.75,0.039057083427906036,0.5383317470550537
1.5669703483581543,0.6155369877815247,0.9514333605766296,0.47772836685180664,0.75,0.028821025043725967,0.5607558488845825
1.6273119449615479,0.6310009360313416,0.9963110089302063,0.5090765953063965,0.75,0.028401851654052734,0.583172082901001
1.6697261333465576,0.6475502252578735,1.022175908088684,0.5427296161651611,0.75,0.02885752171278,0.6098743677139282
1.703885555267334,0.6648011207580566,1.0390844345092773,0.5750886797904968,0.8333333333333334,0.02382049150764942,0.6368400454521179
1.7360224723815918,0.6828595399856567,1.053162932395935,0.6013059020042419,0.8333333333333334,0.02813798189163208,0.6580439805984497
1.768934965133667,0.6882566213607788,1.0806783437728882,0.6064811944961548,0.8333333333333334,0.04715627059340477,0.6585425138473511
1.8045194149017334,0.7189147472381592,1.0856046676635742,0.6029424667358398,0.8333333333333334,0.04412011429667473,0.6536188721656799
1.8676995038986206,0.752253532409668,1.1154459714889526,0.6002570986747742,0.8333333333333334,0.02644900046288967,0.6467928290367126
1.9269793033599854,0.7742797136306763,1.152699589729309,0.5773865580558777,0.8333333333333334,0.0345073863863945,0.6211127638816833
1.9753320217132568,0.7777048349380493,1.1976271867752075,0.5501267313957214,0.8333333333333334,0.03006938472390175,0.5896573066711426
1.9864073991775513,0.7508683800697327,1.2355390191078186,0.5276426076889038,0.8333333333333334,0.021216614171862602,0.5585914850234985
1.991379976272583,0.7592921257019043,1.2320878505706787,0.5181021690368652,0.8333333333333334,0.06926023960113525,0.5389265418052673
2.010218858718872,0.7852486371994019,1.2249702215194702,0.5134201049804688,0.8333333333333334,0.08665864914655685,0.5267205238342285
2.0220062732696533,0.7857307195663452,1.236275553703308,0.5094932317733765,0.75,0.07305968552827835,0.5183893442153931
2.0313963890075684,0.7793008089065552,1.2520955801010132,0.5066362619400024,0.75,0.07366909086704254,0.5128496885299683
2.034144639968872,0.7677909135818481,1.266353726387024,0.504208505153656,0.75,0.047599174082279205,0.5090746879577637
2.039602041244507,0.728554368019104,1.3110476732254028,0.4980486035346985,0.75,0.03247511759400368,0.506477952003479
2.048137903213501,0.6758732795715332,1.3722646236419678,0.4861743450164795,0.75,0.025302521884441376,0.5048649311065674
2.0712666511535645,0.6472815275192261,1.4239851236343384,0.47865545749664307,0.75,0.02067578211426735,0.5041311383247375
2.1678667068481445,0.5640952587127686,1.603771448135376,0.46156448125839233,0.75,0.0166777353733778,0.5016923546791077
2.3225438594818115,0.48671090602874756,1.835832953453064,0.42979878187179565,0.75,0.013598570600152016,0.48372235894203186
2.398198366165161,0.42943844199180603,1.968759924173355,0.39611247181892395,0.75,0.009971960447728634,0.4516139030456543
2.477830410003662,0.37398824095726013,2.103842169046402,0.33740606904029846,0.75,0.005402665585279465,0.3832469582557678
2.5385754108428955,0.33428439497947693,2.2042910158634186,0.2908802628517151,0.75,0.0025971129070967436,0.327267587184906
2.5690603256225586,0.2947651147842407,2.274295210838318,0.24632036685943604,0.75,0.001768004149198532,0.2793176472187042
2.58744478225708,0.268041729927063,2.319403052330017,0.1975657194852829,0.75,0.0014859427465125918,0.23985779285430908
2.59521484375,0.24398785829544067,2.3512269854545593,0.14753922820091248,0.75,0.0017863999819383025,0.19662286341190338
2.597398281097412,0.2202197015285492,2.377178579568863,0.1082671731710434,0.75,0.0013653923524543643,0.15775620937347412
2.6042211055755615,0.19822101294994354,2.406000092625618,0.08061747252941132,0.75,0.0009457047563046217,0.12653645873069763
2.6301398277282715,0.17915725708007812,2.4509825706481934,0.062194839119911194,0.75,0.0014545248122885823,0.1030810996890068
2.6461400985717773,0.16113871335983276,2.4850013852119446,0.04871264100074768,0.75,0.0017415614565834403,0.08307330310344696
2.6371147632598877,0.14485028386116028,2.4922644793987274,0.03760559856891632,0.75,0.0019971805159002542,0.06563246250152588
2.6287119388580322,0.13433820009231567,2.4943737387657166,0.031210310757160187,0.75,0.002237720647826791,0.05565863847732544
2.623002529144287,0.12556853890419006,2.497433990240097,0.026763536036014557,0.75,0.0026451332960277796,0.048596590757369995
2.6261062622070312,0.11809198558330536,2.508014276623726,0.023263178765773773,0.75,0.04530847445130348,0.04272695630788803
2.6413156986236572,0.11282990872859955,2.5284857898950577,0.02071070671081543,0.75,0.07281507551670074,0.03827664256095886
2.656764030456543,0.1105528473854065,2.5462111830711365,0.01883503794670105,0.75,0.07631924748420715,0.03490890562534332
2.6588873863220215,0.10858070850372314,2.5503066778182983,0.01786612719297409,0.75,0.04851238802075386,0.033286936581134796
2.656719446182251,0.1065310537815094,2.5501883924007416,0.01729128509759903,0.75,0.05648575723171234,0.03240828961133957
2.648707866668701,0.10763692855834961,2.5410709381103516,0.016666904091835022,0.75,0.0471327044069767,0.03134952485561371
2.5959982872009277,0.11792439967393875,2.478073887526989,0.01721387356519699,0.75,0.03531736508011818,0.032667577266693115
2.4636240005493164,0.12641984224319458,2.337204158306122,0.019298799335956573,0.75,0.04252321273088455,0.037126779556274414
2.0750575065612793,0.6257424354553223,1.449315071105957,0.4492776691913605,0.75,0.05084632337093353,0.5913182497024536
2.2123279571533203,0.649372935295105,1.5629550218582153,0.4526315927505493,0.8333333333333334,0.040307238698005676,0.595542311668396
2.383345365524292,0.5474828481674194,1.8358625173568726,0.42765504121780396,0.75,0.03325045108795166,0.5743264555931091
2.483144760131836,0.38914695382118225,2.0939978063106537,0.33794909715652466,0.75,0.028082840144634247,0.4889797866344452
2.48459529876709,0.3630524277687073,2.1215428709983826,0.3324272930622101,0.75,0.02846527099609375,0.4618811011314392
2.4113693237304688,0.40539735555648804,2.0059719681739807,0.3649023175239563,0.75,0.04230571165680885,0.48915907740592957
2.3587806224823,0.4341704547405243,1.9246101677417755,0.353010892868042,0.75,0.027600686997175217,0.4642317295074463
2.290020227432251,0.4126041829586029,1.877416044473648,0.2625140845775604,0.75,0.025731470435857773,0.3627190589904785
2.233811855316162,0.41602823138237,1.8177836239337921,0.2712329626083374,0.75,0.04106203839182854,0.4000699520111084
2.1614534854888916,0.4542841911315918,1.7071692943572998,0.29988741874694824,0.8333333333333334,0.03525498881936073,0.44880345463752747
2.0995259284973145,0.4938863217830658,1.6056396067142487,0.3594438135623932,0.8333333333333334,0.03160357475280762,0.5094624757766724
2.003920316696167,0.49195098876953125,1.5119693279266357,0.3833765983581543,0.8333333333333334,0.05079063028097153,0.5175772905349731
1.8865234851837158,0.529833972454071,1.3566895127296448,0.39877942204475403,0.8333333333333334,0.04521729052066803,0.5346596837043762
1.7990915775299072,0.540280818939209,1.2588107585906982,0.38349783420562744,0.8333333333333334,0.05709754675626755,0.5248286128044128
1.7722692489624023,0.5821937322616577,1.1900755167007446,0.3607868254184723,0.8333333333333334,0.10142789781093597,0.5186902284622192
1.700576901435852,0.5589969158172607,1.1415799856185913,0.3519517481327057,0.8333333333333334,0.13014957308769226,0.5140671730041504
1.6367119550704956,0.5518611669540405,1.084850788116455,0.30955401062965393,0.8333333333333334,0.13348041474819183,0.4697982966899872
1.5768897533416748,0.5500808358192444,1.0268089175224304,0.27977773547172546,0.8333333333333334,0.10933871567249298,0.4301811754703522
1.460165023803711,0.5200724601745605,0.9400925636291504,0.28088390827178955,0.8333333333333334,0.07252440601587296,0.4285297989845276
1.4318971633911133,0.4949182868003845,0.9369788765907288,0.2960555851459503,0.8333333333333334,0.04492291435599327,0.4429107904434204
1.4571999311447144,0.48215171694755554,0.9750482141971588,0.3138373792171478,0.8333333333333334,0.033627212047576904,0.45613402128219604
1.4385398626327515,0.48289525508880615,0.9556446075439453,0.3169267177581787,0.8333333333333334,0.028052538633346558,0.45320209860801697
1.4340910911560059,0.45157521963119507,0.9825158715248108,0.2949690818786621,0.8333333333333334,0.020321203395724297,0.4139612019062042
1.4529868364334106,0.4217442274093628,1.0312426090240479,0.3154928684234619,0.8333333333333334,0.01943308115005493,0.43980488181114197
1.5490683317184448,0.4411953389644623,1.1078729927539825,0.3864079415798187,0.75,0.022616388276219368,0.5111161470413208
1.645774483680725,0.45016056299209595,1.1956139206886292,0.40501973032951355,0.75,0.02191845141351223,0.5305889844894409
1.7251811027526855,0.4163772165775299,1.3088038861751556,0.30619311332702637,0.75,0.01915689930319786,0.454262375831604
1.789467453956604,0.4140373170375824,1.3754301369190216,0.24424508213996887,0.75,0.016467172652482986,0.38127827644348145
1.822941780090332,0.4288750886917114,1.3940666913986206,0.23005375266075134,0.75,0.010202134028077126,0.35187917947769165
1.8037155866622925,0.44606664776802063,1.3576489388942719,0.2300671935081482,0.75,0.02977766841650009,0.34112077951431274
1.7843629121780396,0.44517946243286133,1.3391834497451782,0.2263060212135315,0.75,0.022327778860926628,0.33639106154441833
1.8394439220428467,0.4430355429649353,1.3964083790779114,0.22364695370197296,0.75,0.016565775498747826,0.33926674723625183
1.9015493392944336,0.43519192934036255,1.466357409954071,0.22324016690254211,0.75,0.015407845377922058,0.34682369232177734
1.9612534046173096,0.42983120679855347,1.531422197818756,0.22979918122291565,0.75,0.07121272385120392,0.3609303832054138
2.056658983230591,0.41391682624816895,1.6427421569824219,0.23089951276779175,0.75,0.07616686820983887,0.3647378385066986
2.180589437484741,0.40509670972824097,1.7754927277565002,0.23101645708084106,0.75,0.0702134296298027,0.3685474395751953
2.3326308727264404,0.3907514214515686,1.9418794512748718,0.23027825355529785,0.75,0.08750391751527786,0.37878522276878357
2.4927902221679688,0.39155977964401245,2.1012304425239563,0.23443388938903809,0.75,0.07408877462148666,0.39022257924079895
2.5813541412353516,0.3645169734954834,2.216837167739868,0.2138778269290924,0.75,0.06609518826007843,0.3727201819419861
2.5595531463623047,0.3485459089279175,2.211007237434387,0.19101667404174805,0.75,0.05678171664476395,0.3389449417591095
2.5043346881866455,0.3341245651245117,2.170210123062134,0.16862021386623383,0.75,0.04759242758154869,0.30015116930007935
2.49221134185791,0.32516369223594666,2.1670476496219635,0.15192653238773346,0.75,0.03473025560379028,0.2719981372356415
1.2215546369552612,0.8952947854995728,0.3262598514556885,0.5460554361343384,0.8333333333333334,0.027954185381531715,0.7974244356155396
1.1779818534851074,0.7946457862854004,0.38333606719970703,0.459088534116745,0.8333333333333334,0.032177381217479706,0.6910899877548218
1.1500219106674194,0.6718429327011108,0.4781789779663086,0.41138455271720886,0.75,0.03304687887430191,0.6366354823112488
1.1096500158309937,0.6093099117279053,0.5003401041030884,0.37106427550315857,0.8333333333333334,0.034538384526968,0.6104170083999634
1.0937302112579346,0.556808590888977,0.5369216203689575,0.3180302083492279,0.8333333333333334,0.03235739842057228,0.5663668513298035
1.0896388292312622,0.5009067058563232,0.588732123374939,0.2729777693748474,0.8333333333333334,0.035493917763233185,0.5171846747398376
1.1042526960372925,0.47841233015060425,0.6258403658866882,0.2378379851579666,0.8333333333333334,0.0360875278711319,0.4724452495574951
1.1538631916046143,0.47387057542800903,0.6799926161766052,0.20430397987365723,0.8333333333333334,0.026599152013659477,0.4173504114151001
1.2468764781951904,0.4861583709716797,0.7607181072235107,0.18876567482948303,0.8333333333333334,0.025451451539993286,0.37858742475509644
1.3440707921981812,0.5128756165504456,0.8311951756477356,0.18699419498443604,0.8333333333333334,0.014827563427388668,0.35709619522094727
1.4138514995574951,0.5391931533813477,0.8746583461761475,0.20143423974514008,0.8333333333333334,0.0045529864728450775,0.37185996770858765
1.507373571395874,0.5841919779777527,0.9231815934181213,0.23324111104011536,0.8333333333333334,0.010383576154708862,0.4155849814414978
1.6302883625030518,0.625196099281311,1.0050922632217407,0.2668418288230896,0.8333333333333334,0.012223755940794945,0.44948679208755493
1.6888067722320557,0.6206928491592407,1.068113923072815,0.2769562900066376,0.75,0.03831009939312935,0.4601658582687378
1.7159347534179688,0.5727932453155518,1.143141508102417,0.2582070827484131,0.75,0.03703991696238518,0.44004011154174805
1.7937287092208862,0.5352005362510681,1.2585281729698181,0.21945823729038239,0.75,0.023218663409352303,0.3669064939022064
1.8531173467636108,0.4926764965057373,1.3604408502578735,0.19456425309181213,0.75,0.022004062309861183,0.3357235789299011
1.8874921798706055,0.45024922490119934,1.4372429549694061,0.18520081043243408,0.75,0.016885269433259964,0.33583545684814453
1.927217960357666,0.42081117630004883,1.5064067840576172,0.20989930629730225,0.75,0.011879302561283112,0.3668403923511505
1.9247477054595947,0.4526157081127167,1.472131997346878,0.28948092460632324,0.75,0.011031375266611576,0.4405232071876526
1.889091968536377,0.5357342958450317,1.3533576726913452,0.3535086512565613,0.75,0.02333621308207512,0.48582571744918823
1.7663507461547852,0.5613776445388794,1.2049731016159058,0.3782820701599121,0.75,0.02241874486207962,0.4986169934272766
1.64553701877594,0.6233643889427185,1.0221726298332214,0.39385169744491577,0.75,0.031555887311697006,0.5045242309570312
1.6378823518753052,0.5863043665885925,1.0515779852867126,0.384936660528183,0.75,0.033749666064977646,0.48108094930648804
1.683489441871643,0.5197637677192688,1.1637256741523743,0.3759351968765259,0.75,0.03040524199604988,0.44463929533958435
1.7128913402557373,0.5196855664253235,1.1932057738304138,0.3698946237564087,0.75,0.028446678072214127,0.41225966811180115
1.7461638450622559,0.5265513062477112,1.2196125388145447,0.3831321597099304,0.75,0.02979137748479843,0.42846930027008057
1.7652661800384521,0.5167316794395447,1.2485345005989075,0.41766899824142456,0.75,0.03704897686839104,0.4720012843608856
1.7636926174163818,0.5356518626213074,1.2280407547950745,0.45203131437301636,0.75,0.03491640090942383,0.5054181814193726
1.781863808631897,0.5447517037391663,1.2371121048927307,0.4722438156604767,0.75,0.03153320401906967,0.5235017538070679
1.8292368650436401,0.5506700277328491,1.278566837310791,0.4830203056335449,0.75,0.030260518193244934,0.5355546474456787
1.8643224239349365,0.5555378794670105,1.308784544467926,0.48858189582824707,0.75,0.020408030599355698,0.5495065450668335
1.9040755033493042,0.5284687280654907,1.3756067752838135,0.47300392389297485,0.75,0.06190042942762375,0.5502234697341919
1.9437917470932007,0.5214178562164307,1.42237389087677,0.45737478137016296,0.75,,0.547041118144989
1.9674636125564575,0.5315554141998291,1.4359081983566284,0.4412762522697449,0.75,,0.5295984745025635
1.9949226379394531,0.5765333771705627,1.4183892607688904,0.4577760398387909,0.75,,0.5440862774848938
2.0491831302642822,0.6505274772644043,1.398655652999878,0.5198323130607605,0.75,,0.5986379384994507
2.1151413917541504,0.7283756732940674,1.386765718460083,0.5441271066665649,0.75,,0.5919378995895386
2.223280668258667,0.8120440244674683,1.4112366437911987,0.5298380255699158,0.75,,0.556452751159668
2.323831796646118,0.915001392364502,1.4088304042816162,0.5246363282203674,0.75,,0.547463059425354
2.4292166233062744,1.0324503183364868,1.3967663049697876,0.5287711024284363,0.75,,0.5579965114593506
2.534895420074463,1.116567611694336,1.418327808380127,0.5345118045806885,0.75,,0.5812307000160217
2.645716667175293,1.1450653076171875,1.5006513595581055,0.5201900601387024,0.75,,0.6090857982635498


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/4_agent_zero_shot_from_3_policy/attn_ent/DummyExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
0.38871437311172485,1.1607928276062012,-0.7720784544944763,0.6070864200592041,0.41666666666666663,1.4700510501861572,0.711510419845581
1.0578842163085938,0.9896664619445801,0.06821775436401367,0.31250160932540894,0.5833333333333333,1.4776562452316284,0.3798202872276306
0.573273777961731,0.7206653952598572,-0.14739161729812622,0.4358692467212677,0.5833333333333333,1.6903570890426636,0.6476017236709595
0.8080125451087952,1.5003865957260132,-0.692374050617218,0.5797069072723389,0.6666666666666667,1.6110962629318237,0.7899459600448608
0.6915031671524048,1.0136387348175049,-0.3221355676651001,0.43001896142959595,0.41666666666666663,1.307171106338501,0.5954638719558716
1.1834076642990112,0.7295442223548889,0.4538634419441223,0.4258117079734802,0.5,1.2116038799285889,0.5714900493621826
1.0667444467544556,0.9901345372200012,0.07660990953445435,0.6015894412994385,0.41666666666666663,1.598213791847229,0.7985249757766724
0.40074044466018677,1.9479279518127441,-1.5471875071525574,0.8088549375534058,0.41666666666666663,1.3944247961044312,0.9405961036682129
0.3239433169364929,1.4147624969482422,-1.0908191800117493,0.6861656308174133,0.41666666666666663,1.4617499113082886,0.8695377707481384
1.3173153400421143,1.1199537515640259,0.19736158847808838,0.5865726470947266,0.33333333333333337,1.63638436794281,0.6791098713874817
0.8288856744766235,0.7327020168304443,0.0961836576461792,0.661286473274231,0.25,1.5375328063964844,0.8619682192802429
1.3304661512374878,0.7977340221405029,0.5327321290969849,0.605622410774231,0.5,1.1765788793563843,0.9250777959823608
1.162564754486084,0.9133599996566772,0.24920475482940674,0.5321059823036194,0.5,1.3967585563659668,0.7181600332260132
0.8356235027313232,1.1870183944702148,-0.3513948917388916,0.5155040621757507,0.5833333333333333,1.0493727922439575,0.7114102840423584
0.38223135471343994,1.5527429580688477,-1.1705116033554077,0.7717697024345398,0.6666666666666667,1.666776180267334,0.8839870691299438
1.5647798776626587,0.4687681794166565,1.0960116982460022,0.4117403030395508,0.5,1.4516217708587646,0.6352470517158508
0.8637588024139404,1.421586275100708,-0.5578274726867676,0.5680824518203735,0.5,1.1781165599822998,0.7145003080368042
0.6752001047134399,1.82236647605896,-1.14716637134552,0.7573089599609375,0.5833333333333333,1.4012080430984497,0.9287192821502686
0.9552137851715088,1.1991938352584839,-0.2439800500869751,0.6689742803573608,0.16666666666666663,1.5569628477096558,0.8872531652450562
1.0524888038635254,1.1500225067138672,-0.0975337028503418,0.4482239782810211,0.41666666666666663,1.488128900527954,0.6025502681732178
1.3923921585083008,1.405998706817627,-0.013606548309326172,0.6211510896682739,0.5833333333333333,1.422670602798462,0.7409268617630005
1.9780631065368652,0.9744793176651001,1.0035837888717651,0.45670124888420105,0.5,1.353858232498169,0.5954199433326721
1.501880168914795,1.0838358402252197,0.4180443286895752,0.5424033403396606,0.5,1.454842209815979,0.7905218601226807
1.3604453802108765,1.1371904611587524,0.22325491905212402,0.549879789352417,0.6666666666666667,1.45585036277771,0.7658766508102417
1.0096144676208496,1.5990991592407227,-0.589484691619873,0.6646210551261902,0.6666666666666667,1.4849580526351929,0.7305971384048462
1.088313341140747,1.366348385810852,-0.278035044670105,0.6716204881668091,0.5833333333333333,1.128966212272644,0.8326408267021179
0.7277405261993408,1.9906678199768066,-1.2629272937774658,0.732463538646698,0.41666666666666663,1.2080104351043701,0.7702702879905701
1.294538974761963,1.5120176076889038,-0.21747863292694092,0.647191047668457,0.6666666666666667,1.5059205293655396,0.7821882963180542
1.043289303779602,1.6382921934127808,-0.5950028896331787,0.6398543119430542,0.41666666666666663,1.472938060760498,0.7300472259521484
1.7288134098052979,1.2461953163146973,0.4826180934906006,0.5568792819976807,0.5833333333333333,0.9647975564002991,0.726710319519043
1.720048189163208,1.0446646213531494,0.6753835678100586,0.5029340982437134,0.41666666666666663,1.2784771919250488,0.7065211534500122
1.5238802433013916,1.1664577722549438,0.35742247104644775,0.482004851102829,0.33333333333333337,1.3218021392822266,0.5872678756713867
1.7149832248687744,0.9998348951339722,0.7151483297348022,0.46610942482948303,0.41666666666666663,1.5502091646194458,0.6119396686553955
1.1346912384033203,1.7772886753082275,-0.6425974369049072,0.6784936189651489,0.75,1.2187941074371338,0.843897819519043
1.6433336734771729,1.3757364749908447,0.2675971984863281,0.5261569023132324,0.5,1.4594930410385132,0.6945533752441406
1.1754261255264282,1.556241750717163,-0.38081562519073486,0.6315174102783203,0.5833333333333333,1.0417877435684204,0.7699758410453796
1.033992886543274,1.5295816659927368,-0.4955887794494629,0.7302577495574951,0.33333333333333337,1.281504511833191,0.9897212982177734
0.9513527154922485,1.3072035312652588,-0.35585081577301025,0.6622865200042725,0.5833333333333333,1.2307161092758179,0.9240670800209045
1.2398875951766968,0.7868484854698181,0.45303910970687866,0.39456629753112793,0.5,1.749372959136963,0.5140957832336426
1.285483717918396,0.941826581954956,0.34365713596343994,0.5097821950912476,0.41666666666666663,1.3749661445617676,0.7977985143661499
1.0567231178283691,0.996841549873352,0.05988156795501709,0.4200769066810608,0.41666666666666663,1.10892653465271,0.5973777174949646
1.015278697013855,1.2396999597549438,-0.22442126274108887,0.47887763381004333,0.33333333333333337,1.1681182384490967,0.6080845594406128
1.4777233600616455,1.0587083101272583,0.4190150499343872,0.6251641511917114,0.5,1.339431881904602,0.7649534940719604
1.294846773147583,0.7444936633110046,0.5503531098365784,0.30369865894317627,0.25,1.3903759717941284,0.4531978964805603
1.2173011302947998,0.8073582053184509,0.4099429249763489,0.41288667917251587,0.41666666666666663,1.5838415622711182,0.5442265272140503
1.3102874755859375,0.5512948036193848,0.7589926719665527,0.3679882287979126,0.33333333333333337,1.385878324508667,0.4798283874988556
1.1160520315170288,1.011030912399292,0.10502111911773682,0.48286375403404236,0.5,1.5443881750106812,0.6900122165679932
1.9738130569458008,0.5517580509185791,1.4220550060272217,0.3668198585510254,0.41666666666666663,1.3349676132202148,0.46811503171920776
0.6462143659591675,0.9788049459457397,-0.33259057998657227,0.3937779664993286,0.33333333333333337,1.1247354745864868,0.5455836057662964
0.7137596607208252,1.367128849029541,-0.6533691883087158,0.47518661618232727,0.33333333333333337,1.2313681840896606,0.6313199400901794
0.8533669710159302,1.1725647449493408,-0.31919777393341064,0.4284430742263794,0.5,1.3093277215957642,0.6440470218658447
1.7482037544250488,0.5079447627067566,1.2402589917182922,0.3106656074523926,0.5833333333333333,1.6187565326690674,0.4420635402202606
1.206852674484253,0.8818278312683105,0.3250248432159424,0.5861823558807373,0.6666666666666667,1.5526422262191772,0.6697008609771729
1.3251979351043701,1.184883713722229,0.1403142213821411,0.4219142496585846,0.5833333333333333,1.0485292673110962,0.49916887283325195
0.6239824295043945,2.051903247833252,-1.4279208183288574,0.7452502250671387,0.5833333333333333,1.268263816833496,0.8993262052536011
1.143286108970642,1.476210117340088,-0.3329240083694458,0.6824855804443359,0.33333333333333337,1.4230245351791382,0.7899031043052673
1.5114349126815796,0.948911726474762,0.5625231862068176,0.45413511991500854,0.6666666666666667,1.3177145719528198,0.5301218628883362
0.7815319299697876,1.597572684288025,-0.8160407543182373,0.5858376026153564,0.5833333333333333,1.5363467931747437,0.6580978631973267
1.2294130325317383,1.2295109033584595,-9.78708267211914e-05,0.5672376155853271,0.33333333333333337,1.3043690919876099,0.6208906769752502
0.8188085556030273,1.6847710609436035,-0.8659625053405762,0.59878009557724,0.5833333333333333,1.239003300666809,0.637636125087738
0.43466752767562866,1.5765149593353271,-1.1418474316596985,0.584962785243988,0.8333333333333334,1.301369309425354,0.7949232459068298
1.1962149143218994,1.3223025798797607,-0.12608766555786133,0.6435531377792358,0.5833333333333333,1.3393832445144653,0.8739727139472961
1.8002269268035889,0.6720899343490601,1.1281369924545288,0.5514158010482788,0.75,1.5101369619369507,0.715531051158905
1.1408298015594482,0.670055091381073,0.47077471017837524,0.42788490653038025,0.5,1.325484037399292,0.6237730979919434
1.0890778303146362,1.1408287286758423,-0.051750898361206055,0.6433043479919434,0.41666666666666663,1.276315450668335,0.7205414772033691
1.113134741783142,0.9184547662734985,0.19467997550964355,0.46047505736351013,0.5,1.6407414674758911,0.6178200244903564
1.272620677947998,0.7193900942802429,0.5532305836677551,0.5476124286651611,0.25,1.3865245580673218,0.6492490768432617
0.7275513410568237,1.065110206604004,-0.3375588655471802,0.47390463948249817,0.5833333333333333,0.9294431209564209,0.6708959341049194
0.6804391741752625,1.190173864364624,-0.5097346901893616,0.38761574029922485,0.5,1.4870283603668213,0.5159649848937988
0.9013819098472595,1.0185718536376953,-0.11718994379043579,0.30164116621017456,0.25,1.270646095275879,0.46521931886672974
0.7050998210906982,1.3494658470153809,-0.6443660259246826,0.6611009836196899,0.5,1.0248539447784424,0.7207615375518799
0.7945205569267273,0.9722135066986084,-0.1776929497718811,0.6047170162200928,0.5833333333333333,1.814431071281433,0.7054108381271362
1.2166136503219604,0.8253870010375977,0.3912266492843628,0.5556368231773376,0.5833333333333333,1.4628677368164062,0.6146501302719116
1.0925761461257935,1.085797667503357,0.0067784786224365234,0.37752383947372437,0.5,1.2015528678894043,0.5872244834899902
0.7774361371994019,1.3338156938552856,-0.5563795566558838,0.5107927918434143,0.33333333333333337,1.2187031507492065,0.6577714681625366
0.7972193360328674,1.5223546028137207,-0.7251352667808533,0.5767793655395508,0.33333333333333337,0.9987010359764099,0.6785112023353577
1.409724235534668,1.7818489074707031,-0.37212467193603516,0.7359133362770081,0.41666666666666663,1.3680304288864136,0.8624472618103027
1.608998417854309,1.0438039302825928,0.5651944875717163,0.4668746590614319,0.5833333333333333,1.3448622226715088,0.6237192153930664
1.8951388597488403,1.3184094429016113,0.576729416847229,0.666803777217865,0.25,1.0871855020523071,0.8266216516494751
1.5656626224517822,1.6242320537567139,-0.05856943130493164,0.6524015665054321,0.5,1.143923282623291,0.7323095798492432
2.139118194580078,0.9433730244636536,1.1957451701164246,0.4572772681713104,0.25,1.518972396850586,0.6927386522293091
0.3287174701690674,1.1802773475646973,-0.8515598773956299,0.6188708543777466,0.5,1.1644008159637451,0.8158764839172363
0.3595927953720093,1.0339041948318481,-0.6743113994598389,0.6153982877731323,0.5,1.2647943496704102,0.861346960067749
1.3933961391448975,0.9982393980026245,0.39515674114227295,0.5776681900024414,0.8333333333333334,1.2656803131103516,0.7772190570831299
1.0548255443572998,1.0293800830841064,0.02544546127319336,0.5254790186882019,0.5833333333333333,1.4100232124328613,0.8165901899337769
1.569079875946045,1.0492674112319946,0.5198124647140503,0.5207503437995911,0.5,1.1956756114959717,0.7363698482513428
1.032942295074463,0.9521327018737793,0.0808095932006836,0.4381663501262665,0.25,1.253159523010254,0.7079317569732666
0.9516021013259888,1.3666396141052246,-0.41503751277923584,0.4747639000415802,0.41666666666666663,1.4310908317565918,0.6698344945907593
1.13422429561615,1.1084167957305908,0.025807499885559082,0.45485711097717285,0.6666666666666667,1.7325422763824463,0.6981458067893982
1.4759602546691895,0.7695006728172302,0.7064595818519592,0.3872273564338684,0.5,1.5755789279937744,0.6560173630714417
1.3316829204559326,1.3361119031906128,-0.004428982734680176,0.6248376369476318,0.16666666666666663,1.5319797992706299,0.789800763130188
1.2399876117706299,0.919236958026886,0.3207506537437439,0.4963693916797638,0.5833333333333333,1.582763433456421,0.7463465332984924
1.149876356124878,0.9733579754829407,0.17651838064193726,0.5733208060264587,0.41666666666666663,1.8439306020736694,0.8258771300315857
0.8784939050674438,1.5076680183410645,-0.6291741132736206,0.6103973984718323,0.75,1.246621012687683,0.8501327633857727
0.6273525953292847,1.4182229042053223,-0.7908703088760376,0.5654628276824951,0.6666666666666667,1.224290132522583,0.7355334758758545
0.779670000076294,0.7156872153282166,0.06398278474807739,0.4386712908744812,0.5,1.4461380243301392,0.6686229109764099
0.9846831560134888,0.8804326057434082,0.10425055027008057,0.48243311047554016,0.8333333333333334,1.3671663999557495,0.7062520980834961
0.6567454934120178,1.0607012510299683,-0.40395575761795044,0.5787702798843384,0.6666666666666667,1.1062709093093872,0.7455883026123047
1.2964818477630615,0.8585729598999023,0.4379088878631592,0.538404643535614,0.25,1.0416638851165771,0.6924318075180054
1.2797060012817383,0.8336333632469177,0.44607263803482056,0.41039401292800903,0.5833333333333333,1.0834776163101196,0.6957565546035767
1.4054253101348877,1.1217710971832275,0.28365421295166016,0.47361427545547485,0.33333333333333337,1.4127155542373657,0.5927456021308899
1.1382341384887695,1.2203967571258545,-0.08216261863708496,0.5287123918533325,0.25,1.0135115385055542,0.6885871887207031
1.129941463470459,1.4934933185577393,-0.3635518550872803,0.663651168346405,0.33333333333333337,1.0585401058197021,0.7866573333740234
1.259382724761963,0.9670755863189697,0.29230713844299316,0.3564215898513794,0.5,1.0834954977035522,0.4634126126766205
1.7456486225128174,0.9671288728713989,0.7785197496414185,0.48016685247421265,0.5,1.3156063556671143,0.6023112535476685
1.0815470218658447,0.9614863395690918,0.12006068229675293,0.46309894323349,0.5,1.2670918703079224,0.619579553604126
1.1934797763824463,0.8885217308998108,0.3049580454826355,0.3628097176551819,0.6666666666666667,1.0655622482299805,0.5642316341400146
1.115072250366211,1.387636661529541,-0.2725644111633301,0.5105311274528503,0.6666666666666667,1.4771513938903809,0.6310216188430786
0.8659194707870483,1.1985504627227783,-0.33263099193573,0.502813994884491,0.75,0.8518051505088806,0.6504256129264832
1.3980236053466797,0.7132077813148499,0.6848158240318298,0.23646707832813263,0.5,1.2321614027023315,0.3442328870296478
0.6991028189659119,1.2163474559783936,-0.5172446370124817,0.5308420062065125,0.5833333333333333,0.8863148093223572,0.7141381502151489
0.7347110509872437,0.9911227226257324,-0.25641167163848877,0.43970462679862976,0.5,1.203186273574829,0.6355194449424744
0.8939075469970703,1.1666046380996704,-0.2726970911026001,0.5231544971466064,0.5,1.4879168272018433,0.7075399160385132
0.9023486375808716,1.438044786453247,-0.5356961488723755,0.5256183743476868,0.5833333333333333,1.2609368562698364,0.6426715850830078
0.8426263332366943,1.1948955059051514,-0.35226917266845703,0.44596272706985474,0.5833333333333333,1.3085213899612427,0.5317432880401611
1.0252768993377686,1.4578511714935303,-0.4325742721557617,0.4888339638710022,0.33333333333333337,1.360696792602539,0.6573486924171448
1.3129401206970215,1.1847916841506958,0.12814843654632568,0.39361268281936646,0.6666666666666667,1.3227509260177612,0.49071115255355835
1.4455366134643555,0.8761196136474609,0.5694169998168945,0.34838488698005676,0.41666666666666663,1.4573514461517334,0.4885829985141754
1.4133381843566895,1.3989198207855225,0.014418363571166992,0.3754131495952606,0.33333333333333337,1.2522021532058716,0.47659915685653687
0.6259715557098389,0.7774879932403564,-0.15151643753051758,0.5092556476593018,0.41666666666666663,1.2628626823425293,0.8339196443557739
0.8157458305358887,1.0244593620300293,-0.20871353149414062,0.5870987772941589,0.6666666666666667,1.7331023216247559,0.8088412284851074
1.0788623094558716,1.1158342361450195,-0.03697192668914795,0.5426745414733887,0.33333333333333337,1.4630802869796753,0.7827138900756836
1.113341212272644,1.8020339012145996,-0.6886926889419556,0.9214664697647095,0.5,1.7487417459487915,0.9870275259017944
0.7298791408538818,1.6038968563079834,-0.8740177154541016,0.7149252891540527,0.6666666666666667,1.5046254396438599,0.9031641483306885
1.1180787086486816,0.9929982423782349,0.12508046627044678,0.6270589232444763,0.25,1.4090629816055298,0.9290048480033875
1.0921858549118042,1.545276165008545,-0.4530903100967407,0.687056303024292,0.41666666666666663,1.389391303062439,0.9336593747138977
0.36797618865966797,1.1266603469848633,-0.7586841583251953,0.5650720000267029,0.6666666666666667,1.0230997800827026,0.7721471786499023
1.9737809896469116,0.9013252258300781,1.0724557638168335,0.5706548094749451,0.41666666666666663,1.477515459060669,0.837009072303772
1.3015731573104858,1.2319921255111694,0.0695810317993164,0.6585545539855957,0.5,1.7772395610809326,0.7872645854949951
1.564781665802002,1.353846549987793,0.21093511581420898,0.7300276756286621,0.41666666666666663,1.7352014780044556,0.8951306939125061
1.2980350255966187,1.0487924814224243,0.24924254417419434,0.5410465598106384,0.6666666666666667,1.326318621635437,0.7251570224761963
1.5070970058441162,0.9458122849464417,0.5612847208976746,0.5813441276550293,0.25,1.3123842477798462,0.7401870489120483
1.1217535734176636,1.1662157773971558,-0.04446220397949219,0.6814752817153931,0.41666666666666663,1.3965755701065063,0.7835099697113037
1.6928941011428833,0.8220931887626648,0.8708009123802185,0.5086261630058289,0.33333333333333337,1.5424641370773315,0.6622201204299927
1.384760856628418,1.189105749130249,0.19565510749816895,0.5492736101150513,0.5833333333333333,1.0101828575134277,0.6525578498840332
1.383605718612671,1.1168102025985718,0.2667955160140991,0.4562578797340393,0.33333333333333337,1.3363689184188843,0.5310514569282532
1.3650107383728027,1.8340392112731934,-0.4690284729003906,0.826297402381897,0.5,1.3820183277130127,0.953351616859436
1.3225605487823486,1.2998700141906738,0.022690534591674805,0.6135445237159729,0.5,1.5269453525543213,0.7479454278945923
1.7843804359436035,1.0384961366653442,0.7458842992782593,0.6262906789779663,0.5,1.216988444328308,0.7662837505340576
1.705723762512207,1.351344347000122,0.35437941551208496,0.6512837409973145,0.5,1.5358154773712158,0.7848538160324097
1.4786732196807861,1.3954492807388306,0.08322393894195557,0.7022995352745056,0.41666666666666663,1.993952751159668,0.9511852264404297
1.207725167274475,1.5133702754974365,-0.3056451082229614,0.7579343318939209,0.33333333333333337,1.4571195840835571,0.9076681137084961
0.9030364751815796,1.769850730895996,-0.8668142557144165,0.7272151112556458,0.5833333333333333,1.5543456077575684,0.907990038394928
1.5696567296981812,1.11895751953125,0.45069921016693115,0.5080900192260742,0.25,1.8643120527267456,0.7269630432128906
1.4743869304656982,1.4432876110076904,0.031099319458007812,0.6528183221817017,0.75,1.3982325792312622,0.841692328453064
1.3658534288406372,1.172568440437317,0.1932849884033203,0.559852659702301,0.5833333333333333,1.002354621887207,0.745630145072937
1.3059662580490112,1.0178406238555908,0.2881256341934204,0.4776117503643036,0.5833333333333333,1.6113048791885376,0.7156609892845154
1.0767054557800293,0.8473492860794067,0.22935616970062256,0.39769238233566284,0.5833333333333333,1.8678598403930664,0.4896168112754822
1.285158634185791,0.354608416557312,0.930550217628479,0.11997798085212708,0.5833333333333333,1.4965099096298218,0.20912885665893555
1.6018879413604736,1.2233422994613647,0.3785456418991089,0.5229476094245911,0.75,1.3579683303833008,0.6762354373931885
1.2661340236663818,1.5135290622711182,-0.24739503860473633,0.6764209270477295,0.6666666666666667,1.6974375247955322,0.8093271255493164
1.3646763563156128,0.7953769564628601,0.5692993998527527,0.4334678649902344,0.33333333333333337,1.2401677370071411,0.5933349132537842
1.5396754741668701,1.3347861766815186,0.20488929748535156,0.7180348634719849,0.5,1.22145676612854,0.8602423667907715
1.593186616897583,1.098564624786377,0.49462199211120605,0.5792746543884277,0.33333333333333337,1.665597915649414,0.6896861791610718
1.5462925434112549,1.43485689163208,0.1114356517791748,0.7467021942138672,0.6666666666666667,1.7745336294174194,0.8846253156661987
1.1145341396331787,1.2549587488174438,-0.14042460918426514,0.6439177989959717,0.5,1.5104550123214722,0.7686340808868408
1.2307952642440796,1.441821575164795,-0.21102631092071533,0.6205875277519226,0.5,1.2068760395050049,0.7135602235794067
1.0581804513931274,1.5241607427597046,-0.46598029136657715,0.6066076159477234,0.41666666666666663,1.5267822742462158,0.703120231628418
1.2869327068328857,1.3436098098754883,-0.05667710304260254,0.573839545249939,0.33333333333333337,1.3174716234207153,0.6875316500663757
1.2593995332717896,1.610917329788208,-0.35151779651641846,0.6292095184326172,0.75,1.5812395811080933,0.7196459770202637
0.9640032052993774,1.9013919830322266,-0.9373887777328491,0.78830885887146,0.41666666666666663,1.4170563220977783,0.8941811323165894
1.5429251194000244,1.0426831245422363,0.5002419948577881,0.5229412317276001,0.5833333333333333,1.1452654600143433,0.7201741337776184
1.4809412956237793,1.2577404975891113,0.22320079803466797,0.42261725664138794,0.75,1.5357418060302734,0.5307210683822632
2.166262149810791,0.40248823165893555,1.7637739181518555,0.16673842072486877,0.5,1.29161536693573,0.24111464619636536
0.841101884841919,0.9022320508956909,-0.06113016605377197,0.47141605615615845,0.5833333333333333,1.4818711280822754,0.6579059958457947
1.8466897010803223,0.8444772958755493,1.002212405204773,0.4140520691871643,0.5,1.3632088899612427,0.6334267854690552
1.0023818016052246,1.553783655166626,-0.5514018535614014,0.6682064533233643,0.5833333333333333,1.40020751953125,0.8131135702133179
0.9073904752731323,1.6923480033874512,-0.7849575281143188,0.7572618126869202,0.5833333333333333,1.2364510297775269,0.933290958404541
0.7854418754577637,0.5004314184188843,0.2850104570388794,0.16516494750976562,0.5833333333333333,1.3643114566802979,0.32023748755455017
1.5652505159378052,0.9287088513374329,0.6365416646003723,0.36683669686317444,0.25,1.8372273445129395,0.5280231833457947
0.6639871597290039,1.6721694469451904,-1.0081822872161865,0.6150238513946533,0.5,1.5680779218673706,0.8184623718261719
2.153313159942627,0.8365963697433472,1.3167167901992798,0.6352115273475647,0.5,1.5238947868347168,0.8766709566116333
1.5005435943603516,0.81133633852005,0.6892072558403015,0.3776039481163025,0.41666666666666663,1.1203110218048096,0.5443534851074219
1.3752615451812744,1.368187427520752,0.007074117660522461,0.5214499235153198,0.5,1.1430902481079102,0.787203311920166
1.2587246894836426,1.436066746711731,-0.17734205722808838,0.548271656036377,0.5833333333333333,1.1068586111068726,0.7328515648841858
1.476721167564392,1.2006562948226929,0.2760648727416992,0.6413238048553467,0.5,1.6644952297210693,0.872026801109314
1.337390422821045,1.1176575422286987,0.2197328805923462,0.4196643531322479,0.6666666666666667,1.3382350206375122,0.627880871295929
0.5928469896316528,1.6841788291931152,-1.0913318395614624,0.6361966133117676,0.5833333333333333,1.6496920585632324,0.803848385810852
1.2364529371261597,1.3407323360443115,-0.10427939891815186,0.5030773878097534,0.5,1.8109263181686401,0.6378322839736938
1.3475145101547241,1.0966144800186157,0.2509000301361084,0.3973022401332855,0.5,1.4029841423034668,0.6843231320381165
0.5380419492721558,1.8407654762268066,-1.3027235269546509,0.7206551432609558,0.33333333333333337,1.400529384613037,0.8658851981163025
0.927194356918335,1.2462384700775146,-0.3190441131591797,0.5614849328994751,0.33333333333333337,0.8466181755065918,0.806011974811554
0.09454299509525299,2.1009089946746826,-2.0063659995794296,0.8841693997383118,0.41666666666666663,1.492787480354309,0.9994984865188599
0.9484397768974304,1.4909234046936035,-0.5424836277961731,0.6217634081840515,0.6666666666666667,1.685481309890747,0.9245255589485168
1.1688121557235718,1.3371003866195679,-0.1682882308959961,0.671082615852356,0.6666666666666667,0.9858601689338684,0.7928822040557861
1.5762503147125244,0.9956411719322205,0.580609142780304,0.5432635545730591,0.25,1.1643768548965454,0.6438478231430054
0.6189403533935547,1.224481225013733,-0.6055408716201782,0.508049488067627,0.5,1.3181414604187012,0.565633237361908
1.089131474494934,0.7642807960510254,0.3248506784439087,0.44376498460769653,0.5833333333333333,1.2337391376495361,0.65060955286026
1.0554591417312622,0.5770121812820435,0.47844696044921875,0.3101584315299988,0.25,1.561023235321045,0.468018501996994
0.8212304711341858,0.8571348190307617,-0.03590434789657593,0.5132709741592407,0.5,1.198610544204712,0.5973248481750488
0.9537817239761353,0.766425609588623,0.1873561143875122,0.47347867488861084,0.5,1.1257158517837524,0.59059077501297
0.8213591575622559,0.704625129699707,0.11673402786254883,0.3541302978992462,0.41666666666666663,1.5434367656707764,0.479419469833374
0.6992850303649902,0.9699184894561768,-0.2706334590911865,0.5390143394470215,0.25,1.2242038249969482,0.6929110288619995
0.9218830466270447,0.7519940137863159,0.16988903284072876,0.3365665674209595,0.6666666666666667,1.2472232580184937,0.4058822989463806
0.9075739979743958,1.0574003458023071,-0.14982634782791138,0.5350777506828308,0.33333333333333337,1.1877427101135254,0.6483890414237976
0.6515214443206787,1.1353552341461182,-0.48383378982543945,0.6290631294250488,0.5833333333333333,1.6134858131408691,0.7338162064552307
0.8844909071922302,0.8687119483947754,0.015778958797454834,0.5491163730621338,0.41666666666666663,0.7763743996620178,0.6096476316452026
0.8277703523635864,1.290826439857483,-0.4630560874938965,0.5567543506622314,0.41666666666666663,1.1883258819580078,0.6696984767913818
1.1144227981567383,0.6792752146720886,0.43514758348464966,0.3858357071876526,0.5833333333333333,1.6326637268066406,0.5154439210891724
0.8163285255432129,0.7578867673873901,0.058441758155822754,0.4451092481613159,0.41666666666666663,1.5949331521987915,0.5194402933120728
0.8699538707733154,1.031447410583496,-0.16149353981018066,0.6148440837860107,0.6666666666666667,1.4269436597824097,0.6496092081069946
0.617318868637085,0.9204977750778198,-0.30317890644073486,0.48727911710739136,0.5,1.1992799043655396,0.6617470383644104
0.8874818086624146,0.46949782967567444,0.4179839789867401,0.4658255875110626,0.33333333333333337,1.718721866607666,0.5202277898788452
0.9131292104721069,1.1621904373168945,-0.2490612268447876,0.540475606918335,0.33333333333333337,1.4883431196212769,0.7049636840820312
0.5636606216430664,1.3953912258148193,-0.8317306041717529,0.8062007427215576,0.33333333333333337,0.9919199347496033,0.9212594032287598
1.0518265962600708,1.1261675357818604,-0.07434093952178955,0.5988855361938477,0.8333333333333334,1.2369245290756226,0.7213619947433472
1.0411098003387451,0.8269900679588318,0.21411973237991333,0.5500585436820984,0.6666666666666667,1.2161741256713867,0.743192195892334
0.8765040636062622,1.216970682144165,-0.34046661853790283,0.6344963908195496,0.25,1.957062005996704,0.8397006988525391
1.4378830194473267,0.5221548080444336,0.9157282114028931,0.45242202281951904,0.33333333333333337,1.1916677951812744,0.6226096153259277
1.2844364643096924,1.1295838356018066,0.15485262870788574,0.6894968748092651,0.5,1.800819754600525,0.8924601078033447
1.0913586616516113,0.92093425989151,0.17042440176010132,0.6153742074966431,0.33333333333333337,1.3900007009506226,0.7107206583023071
0.7447813749313354,1.4933844804763794,-0.748603105545044,0.7286872267723083,0.5,1.3663161993026733,0.8166589736938477
1.6290364265441895,0.9209662675857544,0.7080701589584351,0.47194021940231323,0.5,1.5431076288223267,0.5995801687240601
0.9887051582336426,1.370760440826416,-0.38205528259277344,0.5872086882591248,0.41666666666666663,1.636630654335022,0.7105953693389893
1.416731595993042,0.7361996173858643,0.6805319786071777,0.347176730632782,0.5,1.335482120513916,0.4472671151161194
1.3757466077804565,1.0351200103759766,0.34062659740448,0.3594447076320648,0.6666666666666667,1.6244059801101685,0.43995288014411926
1.2440264225006104,2.150613307952881,-0.9065868854522705,0.7103226780891418,0.6666666666666667,1.4952329397201538,0.7977281808853149
1.8153096437454224,0.7012759447097778,1.1140336990356445,0.47886964678764343,0.5833333333333333,1.439675211906433,0.7294356822967529
1.6374000310897827,0.4654533565044403,1.1719466745853424,0.272269070148468,0.41666666666666663,1.043178677558899,0.427446186542511
0.6050935983657837,1.3766659498214722,-0.7715723514556885,0.674055814743042,0.41666666666666663,1.5019464492797852,0.808476448059082
0.8004292249679565,1.640241026878357,-0.8398118019104004,0.5579023361206055,0.41666666666666663,1.620019793510437,0.7720467448234558
1.8828003406524658,0.751713752746582,1.1310865879058838,0.35245639085769653,0.25,1.2452762126922607,0.512862503528595
0.7047950029373169,1.9905166625976562,-1.2857216596603394,0.67730712890625,0.6666666666666667,1.2206484079360962,0.7595818042755127
0.5571365356445312,1.739201307296753,-1.1820647716522217,0.6395110487937927,0.5833333333333333,1.311140537261963,0.7462958693504333
0.9498276710510254,1.2507879734039307,-0.3009603023529053,0.6593785881996155,0.75,0.5156760811805725,0.7720755338668823
1.1373957395553589,0.8968713879585266,0.24052435159683228,0.36823606491088867,0.75,1.4189776182174683,0.5299077033996582
1.2836711406707764,1.3968321084976196,-0.11316096782684326,0.5819084644317627,0.41666666666666663,0.8802723288536072,0.7027121782302856
1.8449561595916748,0.6748567223548889,1.1700994372367859,0.3195788860321045,0.33333333333333337,1.509272575378418,0.5081957578659058
1.0008190870285034,0.6321820020675659,0.3686370849609375,0.26825466752052307,0.25,1.4804271459579468,0.40313199162483215
1.0695770978927612,1.0385377407073975,0.03103935718536377,0.6477333307266235,0.41666666666666663,1.0815765857696533,0.7348618507385254
0.9467026591300964,0.9507930278778076,-0.004090368747711182,0.27496519684791565,0.41666666666666663,1.0537508726119995,0.44252270460128784
0.8293089866638184,0.9848085045814514,-0.15549951791763306,0.31751883029937744,0.5,0.7061520218849182,0.501304566860199
1.033542275428772,0.6888596415519714,0.34468263387680054,0.2874394655227661,0.6666666666666667,1.2893614768981934,0.4957890212535858
1.2624098062515259,0.96467125415802,0.29773855209350586,0.5301627516746521,0.41666666666666663,1.5519609451293945,0.6416034698486328
0.7889057397842407,0.9409613013267517,-0.152055561542511,0.6433485746383667,0.25,1.359695315361023,0.7993031740188599
0.3661922216415405,1.7107471227645874,-1.3445549011230469,0.8052883148193359,0.6666666666666667,1.0565582513809204,0.8686445951461792
1.5770124197006226,0.6635857820510864,0.9134266376495361,0.3574466109275818,0.5,1.5450255870819092,0.5652912855148315
1.572164535522461,0.8299627304077148,0.7422018051147461,0.5144032835960388,0.33333333333333337,1.7522320747375488,0.63485187292099
1.5826457738876343,0.9409068822860718,0.6417388916015625,0.6342228651046753,0.33333333333333337,1.436737060546875,0.7492576241493225
0.7343381643295288,1.5286688804626465,-0.7943307161331177,0.6410090923309326,0.5833333333333333,1.6200580596923828,0.7637854814529419
1.577201008796692,0.6875126957893372,0.8896883130073547,0.4400430917739868,0.25,1.5256229639053345,0.5809032320976257
1.4268827438354492,0.9034054279327393,0.52347731590271,0.6448984742164612,0.16666666666666663,1.1459496021270752,0.740767240524292
0.7174415588378906,1.6319209337234497,-0.9144793748855591,0.5728880763053894,0.6666666666666667,1.2030726671218872,0.7163377404212952
1.5234754085540771,0.9866779446601868,0.5367974638938904,0.6417016983032227,0.33333333333333337,1.1876604557037354,0.7914384603500366
1.2845512628555298,0.9155731797218323,0.3689780831336975,0.5414912104606628,0.25,1.1403286457061768,0.719648540019989
1.0012280941009521,0.9284192323684692,0.07280886173248291,0.5001580715179443,0.5,1.4859651327133179,0.6310776472091675
0.989614725112915,1.515113353729248,-0.525498628616333,0.8086423873901367,0.5,1.0594836473464966,0.858620285987854
1.3047435283660889,1.1625897884368896,0.14215373992919922,0.6763153076171875,0.33333333333333337,1.428360939025879,0.7924941778182983
1.3837473392486572,1.0092265605926514,0.37452077865600586,0.5361910462379456,0.6666666666666667,1.2278128862380981,0.7350845336914062
1.4847323894500732,0.4668641686439514,1.0178682208061218,0.30029720067977905,0.6666666666666667,1.8127052783966064,0.5301731824874878
1.080385684967041,1.1503214836120605,-0.06993579864501953,0.6112703084945679,0.5833333333333333,1.5856595039367676,0.765285313129425
0.9320385456085205,1.264911413192749,-0.3328728675842285,0.6631829738616943,0.5,1.3373404741287231,0.7250713109970093
0.6309863328933716,1.470627784729004,-0.8396414518356323,0.8053520917892456,0.41666666666666663,1.1846303939819336,0.8687943816184998
0.8068400621414185,0.5661547780036926,0.24068528413772583,0.303140789270401,0.5,1.5008494853973389,0.3486177623271942
1.239184856414795,0.8857247829437256,0.35346007347106934,0.4412570893764496,0.5,1.2444086074829102,0.6823037266731262
1.4010071754455566,0.9625541567802429,0.4384530186653137,0.41441810131073,0.75,1.2610896825790405,0.5711325407028198
0.7337963581085205,1.5418387651443481,-0.8080424070358276,0.7595396041870117,0.41666666666666663,1.488971471786499,0.8229343891143799
1.2352933883666992,0.889356255531311,0.3459371328353882,0.4879826307296753,0.5833333333333333,1.8423492908477783,0.6167272329330444
1.1318273544311523,1.1989736557006836,-0.06714630126953125,0.6481510400772095,0.41666666666666663,1.2878564596176147,0.7145074605941772
1.228428840637207,1.2213900089263916,0.00703883171081543,0.6086244583129883,0.33333333333333337,1.1926376819610596,0.7049788236618042
1.4796855449676514,0.8827123641967773,0.596973180770874,0.4697989225387573,0.5,1.4487919807434082,0.5761363506317139
1.3022634983062744,1.6336029767990112,-0.3313394784927368,0.581716775894165,0.5,1.4191144704818726,0.6439487934112549
0.8409704566001892,1.3723242282867432,-0.531353771686554,0.6327782273292542,0.33333333333333337,1.603192925453186,0.7259680032730103
1.5439541339874268,1.007707118988037,0.5362470149993896,0.42813146114349365,0.5833333333333333,1.1811600923538208,0.5467803478240967
0.770910382270813,0.9663664102554321,-0.19545602798461914,0.5178574323654175,0.41666666666666663,1.6994613409042358,0.576293408870697
1.0902070999145508,1.2987382411956787,-0.20853114128112793,0.6444623470306396,0.75,1.2192047834396362,0.6989170908927917
1.3049343824386597,1.1119968891143799,0.19293749332427979,0.43491414189338684,0.5833333333333333,1.4729770421981812,0.562205970287323
1.220272183418274,1.033014178276062,0.18725800514221191,0.3519054055213928,0.33333333333333337,1.1415741443634033,0.4636862576007843
0.6184836626052856,1.3256542682647705,-0.7071706056594849,0.6952967643737793,0.75,1.3644648790359497,0.7664539813995361
1.0144392251968384,0.9286579489707947,0.0857812762260437,0.5204851627349854,0.33333333333333337,1.0094588994979858,0.6118272542953491
0.7342076301574707,1.9860373735427856,-1.251829743385315,0.7956695556640625,0.5833333333333333,1.3330384492874146,0.8581873178482056
1.4066178798675537,1.288006067276001,0.11861181259155273,0.6178798675537109,0.41666666666666663,1.125065565109253,0.742171049118042
1.053748369216919,1.2478711605072021,-0.1941227912902832,0.6761367321014404,0.33333333333333337,1.221742868423462,0.7718942761421204
0.8578920960426331,1.5416016578674316,-0.6837095618247986,0.6206542253494263,0.41666666666666663,1.3214789628982544,0.7736689448356628
0.952171802520752,1.049201488494873,-0.0970296859741211,0.5041146278381348,0.41666666666666663,1.4394696950912476,0.6151792407035828
1.158178687095642,1.2396996021270752,-0.0815209150314331,0.6772717237472534,0.41666666666666663,1.1335439682006836,0.7818020582199097
0.922306478023529,0.7079809904098511,0.21432548761367798,0.35461682081222534,0.5833333333333333,1.1517695188522339,0.4920509159564972
1.0316441059112549,0.802833080291748,0.22881102561950684,0.35792243480682373,0.5833333333333333,1.3315778970718384,0.43225884437561035
1.9046072959899902,0.6988272070884705,1.2057800889015198,0.36853355169296265,0.33333333333333337,1.2163816690444946,0.5129115581512451
0.7080905437469482,1.4666682481765747,-0.7585777044296265,0.6048200130462646,0.5833333333333333,1.551541805267334,0.7403378486633301
1.2429461479187012,0.7446677088737488,0.4982784390449524,0.2886885702610016,0.5,1.4792652130126953,0.47515353560447693
1.153299331665039,0.8502443432807922,0.3030549883842468,0.31325721740722656,0.5833333333333333,1.2183809280395508,0.48801538348197937
0.7155981659889221,1.4512083530426025,-0.7356101870536804,0.659614086151123,0.6666666666666667,1.7805521488189697,0.8421248197555542
1.0148284435272217,1.122020959854126,-0.1071925163269043,0.5320554971694946,0.6666666666666667,1.4192301034927368,0.5987460017204285
0.6804294586181641,1.3048547506332397,-0.6244252920150757,0.5052008628845215,0.41666666666666663,1.3392077684402466,0.573032796382904
1.4928367137908936,1.0103437900543213,0.48249292373657227,0.45825061202049255,0.41666666666666663,1.4192683696746826,0.5717751979827881
1.228979468345642,1.341320514678955,-0.11234104633331299,0.4082394242286682,0.5833333333333333,1.5387117862701416,0.49322474002838135
0.4723190367221832,1.489022970199585,-1.0167039334774017,0.6008268594741821,0.75,1.2134168148040771,0.7293182611465454
1.1718566417694092,0.8652379512786865,0.30661869049072266,0.41467201709747314,0.08333333333333337,1.6365925073623657,0.5753382444381714
0.9007992744445801,1.2875733375549316,-0.38677406311035156,0.6928585767745972,0.5833333333333333,1.8566899299621582,0.749849796295166
1.051328182220459,0.34413066506385803,0.707197517156601,0.12089337408542633,0.25,1.554311752319336,0.21362486481666565
1.531085729598999,0.8577742576599121,0.6733114719390869,0.4056357443332672,0.5,1.1495596170425415,0.4860691428184509
1.4681622982025146,1.0455219745635986,0.422640323638916,0.514866292476654,0.5,1.669806957244873,0.6835628747940063
0.9469744563102722,1.0863770246505737,-0.1394025683403015,0.45325011014938354,0.6666666666666667,1.4449896812438965,0.5461575388908386
0.9023022055625916,1.219844102859497,-0.3175418972969055,0.5360300540924072,0.5,1.34121572971344,0.6731621026992798
0.8399654626846313,1.0014264583587646,-0.1614609956741333,0.4188578724861145,0.5,1.2970256805419922,0.5081499814987183
1.072285771369934,1.3357830047607422,-0.2634972333908081,0.5032210946083069,0.5,1.386643648147583,0.6354362964630127
1.4562864303588867,1.145572304725647,0.31071412563323975,0.4752923250198364,0.5833333333333333,1.2179538011550903,0.6347951889038086
1.173391580581665,0.6366036534309387,0.5367879271507263,0.3057441711425781,0.33333333333333337,0.9737463593482971,0.38236016035079956
1.3601982593536377,0.601702868938446,0.7584953904151917,0.2457766830921173,0.5833333333333333,1.3721182346343994,0.40521636605262756
0.630205512046814,1.2527790069580078,-0.6225734949111938,0.4630332589149475,0.33333333333333337,1.2394530773162842,0.5588122606277466
0.9672362208366394,1.0002999305725098,-0.03306370973587036,0.402670294046402,0.41666666666666663,1.7419275045394897,0.5012040138244629
0.9511570930480957,1.2409722805023193,-0.28981518745422363,0.550513744354248,0.41666666666666663,1.6442619562149048,0.6313574910163879
0.9530355334281921,1.683990716934204,-0.730955183506012,0.6944388747215271,0.5833333333333333,1.1865662336349487,0.7396863102912903
0.9170046448707581,1.6376588344573975,-0.7206541895866394,0.7135190963745117,0.33333333333333337,1.0760685205459595,0.8285462260246277
1.4409689903259277,0.7044966816902161,0.7364723086357117,0.30317771434783936,0.5833333333333333,1.4638561010360718,0.4167018234729767
0.8896437883377075,1.2168281078338623,-0.3271843194961548,0.5299766063690186,0.5833333333333333,1.0961964130401611,0.6343784332275391
1.641974687576294,0.6632879376411438,0.9786867499351501,0.4006398320198059,0.5833333333333333,1.448879361152649,0.505327045917511
1.1081997156143188,1.4638463258743286,-0.35564661026000977,0.6202315092086792,0.41666666666666663,1.2395981550216675,0.732807993888855
1.0946266651153564,1.2275018692016602,-0.1328752040863037,0.5948882102966309,0.5833333333333333,1.6881380081176758,0.6996833086013794
1.5122425556182861,1.0022363662719727,0.5100061893463135,0.50577312707901,0.25,1.463133454322815,0.6508491039276123
1.195892095565796,1.0859427452087402,0.10994935035705566,0.5215714573860168,0.5833333333333333,1.44511079788208,0.6405739188194275
0.9376180171966553,1.3033702373504639,-0.3657522201538086,0.5464611649513245,0.5833333333333333,1.852712631225586,0.5996106863021851
1.461993932723999,1.0609523057937622,0.4010416269302368,0.42599719762802124,0.41666666666666663,1.7698440551757812,0.5568615198135376
0.8398009538650513,1.4327316284179688,-0.5929306745529175,0.6243828535079956,0.5,2.0035157203674316,0.6946266889572144
0.8368565440177917,1.067167043685913,-0.23031049966812134,0.6161638498306274,0.33333333333333337,1.6712130308151245,0.6877046823501587
0.8824684619903564,1.0822324752807617,-0.19976401329040527,0.3648560047149658,0.6666666666666667,1.512778639793396,0.4674530625343323
1.1712119579315186,0.9306252598762512,0.24058669805526733,0.32681867480278015,0.41666666666666663,1.6425567865371704,0.4593282639980316
1.3697495460510254,0.8584510087966919,0.5112985372543335,0.49931129813194275,0.5,1.422035813331604,0.6025927066802979
0.9931366443634033,0.8474980592727661,0.1456385850906372,0.5509519577026367,0.75,1.709804654121399,0.6563955545425415
1.844970703125,0.7072354555130005,1.1377352476119995,0.40483927726745605,0.5,1.667848825454712,0.5627449750900269
0.5828734636306763,1.465641736984253,-0.8827682733535767,0.570399820804596,0.5,1.161558747291565,0.757392942905426
1.393693208694458,0.7902569770812988,0.6034362316131592,0.322055846452713,0.5833333333333333,1.121073603630066,0.41173091530799866
1.037348985671997,0.8749101161956787,0.16243886947631836,0.29715877771377563,0.5,1.0500158071517944,0.40842750668525696
0.8194983005523682,1.2181222438812256,-0.3986239433288574,0.414758563041687,0.75,1.8496575355529785,0.5250921249389648
0.592566967010498,0.9349021911621094,-0.34233522415161133,0.34035319089889526,0.5833333333333333,1.8415571451187134,0.4958040118217468
0.579621434211731,1.62021005153656,-1.040588617324829,0.7057598829269409,0.41666666666666663,1.8653137683868408,0.833772599697113
1.0229405164718628,1.2357721328735352,-0.21283161640167236,0.5632988214492798,0.41666666666666663,1.7116141319274902,0.7180155515670776
1.5649036169052124,0.9500344395637512,0.6148691773414612,0.43536388874053955,0.25,1.0454914569854736,0.5456715822219849
1.0355862379074097,1.0953079462051392,-0.05972170829772949,0.47008082270622253,0.33333333333333337,0.9562886953353882,0.6727635860443115
1.2107969522476196,0.6577043533325195,0.5530925989151001,0.5776567459106445,0.5833333333333333,1.2691909074783325,0.7150286436080933
0.5526310801506042,0.9323066473007202,-0.37967556715011597,0.6193196773529053,0.5,1.1871178150177002,0.7570887804031372
0.4114646911621094,0.7297978401184082,-0.31833314895629883,0.5056294202804565,0.75,1.033235788345337,0.6920693516731262
1.5361151695251465,0.6586118936538696,0.8775032758712769,0.568943202495575,0.5,1.2386778593063354,0.7929513454437256
0.36408403515815735,0.9401915669441223,-0.576107531785965,0.6850816011428833,0.5833333333333333,1.3689531087875366,0.8822850584983826
1.191798448562622,0.44223231077194214,0.7495661377906799,0.348490446805954,0.5,1.2584565877914429,0.5834219455718994
0.4670664668083191,0.9097214937210083,-0.4426550269126892,0.6754094362258911,0.5,1.4798305034637451,0.8386329412460327
1.0429022312164307,0.7384529113769531,0.30444931983947754,0.6319911479949951,0.5833333333333333,1.849242091178894,0.7445200085639954
0.6814490556716919,0.8650307655334473,-0.18358170986175537,0.6726559400558472,0.33333333333333337,1.4005146026611328,0.794269323348999
1.0464574098587036,1.1736356019973755,-0.12717819213867188,0.6486784815788269,0.5,1.793556809425354,0.8214511871337891
0.5042015910148621,0.955962061882019,-0.451760470867157,0.5599237680435181,0.6666666666666667,1.692071557044983,0.686390221118927
1.2032884359359741,0.5368280410766602,0.666460394859314,0.35858598351478577,0.25,1.0949870347976685,0.4985389709472656
0.5159940719604492,1.0079963207244873,-0.4920022487640381,0.6019845604896545,0.5833333333333333,1.4586236476898193,0.7305036783218384
1.2284914255142212,0.841370701789856,0.38712072372436523,0.56484055519104,0.33333333333333337,1.5858150720596313,0.6846339702606201
0.9279857873916626,0.8500804305076599,0.07790535688400269,0.5047403573989868,0.5833333333333333,1.347051739692688,0.6128195524215698
1.1409010887145996,0.9778478145599365,0.16305327415466309,0.5114785432815552,0.25,0.9313358068466187,0.7392159700393677
1.2078746557235718,1.1842108964920044,0.023663759231567383,0.8001290559768677,0.5,1.0488286018371582,0.9091193675994873
0.8669471740722656,0.7364105582237244,0.13053661584854126,0.3843141198158264,0.5,1.3339003324508667,0.5618935823440552
1.5357508659362793,0.975866436958313,0.5598844289779663,0.5021090507507324,0.75,1.4425801038742065,0.6485705971717834
0.8440887928009033,1.241851806640625,-0.3977630138397217,0.5656628608703613,0.33333333333333337,1.6353156566619873,0.7266080379486084
1.338800072669983,1.4542865753173828,-0.1154865026473999,0.600639820098877,0.6666666666666667,1.3831393718719482,0.7919245362281799
1.1819595098495483,1.5599510669708252,-0.37799155712127686,0.7353085875511169,0.33333333333333337,1.795926809310913,0.9380923509597778
1.0510120391845703,1.4319374561309814,-0.38092541694641113,0.599628210067749,0.5,1.9582865238189697,0.8237431049346924
1.120575189590454,0.968208909034729,0.1523662805557251,0.3957739472389221,0.5,1.6639715433120728,0.5706276297569275
1.0667752027511597,1.3561327457427979,-0.2893575429916382,0.5430989265441895,0.5,1.0475027561187744,0.716760516166687
1.3085849285125732,1.2671860456466675,0.04139888286590576,0.4593079090118408,0.6666666666666667,1.6183416843414307,0.5648847222328186
1.3671317100524902,0.9931130409240723,0.37401866912841797,0.441068172454834,0.5,1.5065767765045166,0.5882433652877808
0.9967339634895325,1.3112913370132446,-0.31455737352371216,0.6791306734085083,0.6666666666666667,1.6839816570281982,0.8157699108123779
1.1076958179473877,1.0246648788452148,0.08303093910217285,0.5112807750701904,0.6666666666666667,1.5898851156234741,0.6678886413574219
0.8180141448974609,1.2514142990112305,-0.43340015411376953,0.7304278612136841,0.41666666666666663,1.5789388418197632,0.8815988898277283
1.130753517150879,1.7971534729003906,-0.6663999557495117,0.7271206378936768,0.9166666666666666,1.7031666040420532,0.7975552082061768
1.516262173652649,1.0131757259368896,0.5030864477157593,0.5254888534545898,0.75,0.8514024019241333,0.6474734544754028
1.9017891883850098,0.4932843744754791,1.4085048139095306,0.37521031498908997,0.5833333333333333,1.1094894409179688,0.4865441918373108
1.8088420629501343,0.6348153352737427,1.1740267276763916,0.4139740765094757,0.41666666666666663,1.2013769149780273,0.5518608093261719
0.8477468490600586,1.335551142692566,-0.4878042936325073,0.5375664234161377,0.5833333333333333,1.5677011013031006,0.6246886253356934
1.2712197303771973,0.9103643894195557,0.3608553409576416,0.4630233943462372,0.5833333333333333,1.3323203325271606,0.6595261096954346
1.364987850189209,1.6281321048736572,-0.26314425468444824,0.6340702772140503,0.5833333333333333,1.2842508554458618,0.8262972831726074
2.1070399284362793,0.8426927924156189,1.2643471360206604,0.3758881688117981,0.41666666666666663,1.4409524202346802,0.528628408908844
1.5223207473754883,1.5718048810958862,-0.04948413372039795,0.576810359954834,0.41666666666666663,1.4014225006103516,0.7141913175582886
1.273432731628418,1.6764155626296997,-0.40298283100128174,0.5507209300994873,0.33333333333333337,1.5694084167480469,0.6609034538269043
1.5635535717010498,1.3005688190460205,0.2629847526550293,0.7527527809143066,0.5,1.7627875804901123,0.8760291337966919
0.6956356763839722,1.574608564376831,-0.8789728879928589,0.5578888654708862,0.33333333333333337,1.3247896432876587,0.7368348836898804
1.6783485412597656,1.3349227905273438,0.3434257507324219,0.4869160056114197,0.5833333333333333,1.1437389850616455,0.6619569659233093
0.7155312895774841,1.8543213605880737,-1.1387900710105896,0.5660439729690552,0.5833333333333333,1.6760468482971191,0.6277155876159668
1.2076772451400757,1.1821880340576172,0.025489211082458496,0.3979717493057251,0.41666666666666663,1.4656749963760376,0.48856592178344727
0.8196406364440918,1.6225409507751465,-0.8029003143310547,0.49244651198387146,0.5833333333333333,1.3608287572860718,0.5876638889312744
1.1021387577056885,1.933345079421997,-0.8312063217163086,0.5849745273590088,0.8333333333333334,1.2926201820373535,0.7048962116241455
1.5722509622573853,1.361494541168213,0.21075642108917236,0.5705280303955078,0.33333333333333337,1.5200735330581665,0.7495605945587158
1.1167364120483398,1.5232335329055786,-0.40649712085723877,0.4868328869342804,0.75,1.5437780618667603,0.5815137624740601
0.6381425857543945,1.211463451385498,-0.5733208656311035,0.3965472877025604,0.8333333333333334,1.4110709428787231,0.5393396615982056
1.565861701965332,1.0727665424346924,0.49309515953063965,0.3574822247028351,0.33333333333333337,1.7680549621582031,0.52443927526474
0.8825060129165649,1.72813081741333,-0.8456248044967651,0.4518183469772339,0.6666666666666667,1.5882787704467773,0.5235702395439148
1.1412869691848755,1.22849702835083,-0.08721005916595459,0.42211484909057617,0.5833333333333333,1.4541635513305664,0.480009526014328
1.1407647132873535,1.4584938287734985,-0.317729115486145,0.6610158681869507,0.5,1.6885631084442139,0.8032763004302979
1.7217339277267456,0.7534621953964233,0.9682717323303223,0.3014072775840759,0.33333333333333337,1.175221562385559,0.49257874488830566
1.1219727993011475,0.7130627632141113,0.40891003608703613,0.3679983913898468,0.6666666666666667,0.9540174007415771,0.5055620074272156
1.6649127006530762,1.1430699825286865,0.5218427181243896,0.5891469717025757,0.33333333333333337,1.3258397579193115,0.7658179998397827
1.814025640487671,0.9107176065444946,0.9033080339431763,0.5270085334777832,0.5,1.2477816343307495,0.6344305276870728
1.0638681650161743,1.2155218124389648,-0.15165364742279053,0.4065001308917999,0.5,1.2836636304855347,0.5907487869262695
1.313471794128418,1.1520615816116333,0.16141021251678467,0.3734513819217682,0.5,1.6423476934432983,0.5132492184638977
1.5501950979232788,1.2314345836639404,0.3187605142593384,0.4540503919124603,0.41666666666666663,1.1819754838943481,0.6641080379486084
1.114728569984436,1.1705588102340698,-0.05583024024963379,0.40803349018096924,0.41666666666666663,0.8420433402061462,0.4626530706882477
1.4399698972702026,1.2141884565353394,0.22578144073486328,0.49212461709976196,0.5,1.4388293027877808,0.6471706628799438
1.0907624959945679,1.6605713367462158,-0.569808840751648,0.6117757558822632,0.41666666666666663,1.4639806747436523,0.7916660308837891
1.0993996858596802,1.677069902420044,-0.5776702165603638,0.69729083776474,0.5833333333333333,1.0670740604400635,0.7782649993896484
1.407499074935913,1.3200805187225342,0.0874185562133789,0.5233160853385925,0.33333333333333337,1.4758646488189697,0.6472078561782837
1.3445206880569458,1.1599366664886475,0.18458402156829834,0.4205757975578308,0.5833333333333333,1.6324421167373657,0.5888934135437012
1.2182297706604004,1.1505422592163086,0.0676875114440918,0.4666289985179901,0.25,1.3459923267364502,0.6279069185256958
1.2072246074676514,1.3842475414276123,-0.17702293395996094,0.47953397035598755,0.33333333333333337,1.3569960594177246,0.5859646201133728
1.0270073413848877,1.5909767150878906,-0.5639693737030029,0.4770752191543579,0.5833333333333333,1.5314031839370728,0.5432000160217285
0.816177248954773,1.7873190641403198,-0.9711418151855469,0.6327915191650391,0.75,1.6069525480270386,0.7602609395980835
0.6517547369003296,1.0761945247650146,-0.42443978786468506,0.3662484288215637,0.9166666666666666,1.224613070487976,0.5046650171279907
1.492500901222229,1.258806586265564,0.23369431495666504,0.4292738735675812,0.75,1.917258381843567,0.5995765924453735
1.2219476699829102,1.0166921615600586,0.20525550842285156,0.44413238763809204,0.5833333333333333,1.737863302230835,0.6185740232467651
0.8267127275466919,1.493582844734192,-0.6668701171875,0.4486079812049866,0.5833333333333333,1.7600462436676025,0.5130674242973328
1.4056892395019531,1.485612392425537,-0.07992315292358398,0.6993564963340759,0.41666666666666663,1.478442907333374,0.8610288500785828
1.8023334741592407,0.9781202077865601,0.8242132663726807,0.3779272437095642,0.41666666666666663,1.3468756675720215,0.5771762132644653
1.200809121131897,1.233798623085022,-0.032989501953125,0.3636261522769928,0.5,1.316729187965393,0.5247181057929993
1.3543522357940674,1.1807351112365723,0.17361712455749512,0.5142557621002197,0.41666666666666663,1.2699955701828003,0.6754505634307861
1.152644395828247,1.2009592056274414,-0.048314809799194336,0.3811662793159485,0.5,0.9527649283409119,0.4823971390724182
1.650395393371582,1.2144498825073242,0.4359455108642578,0.46329808235168457,0.5,1.3651325702667236,0.6387789249420166
0.9780616760253906,1.2093572616577148,-0.23129558563232422,0.5811234712600708,0.75,1.4345636367797852,0.7366695404052734
1.6578528881072998,0.7959599494934082,0.8618929386138916,0.4046851694583893,0.5833333333333333,1.2461786270141602,0.5332534313201904
1.4023830890655518,0.6772449016571045,0.7251381874084473,0.2926241457462311,0.5,1.6176453828811646,0.4407682716846466
1.3850339651107788,0.7696611285209656,0.6153728365898132,0.3650437295436859,0.41666666666666663,1.2123850584030151,0.4815976023674011
1.4342578649520874,1.3147557973861694,0.11950206756591797,0.6068136096000671,0.75,1.1792302131652832,0.7583162188529968
1.2329566478729248,1.2967755794525146,-0.06381893157958984,0.5188024044036865,0.5,1.3589746952056885,0.690304160118103
1.4194984436035156,0.6982513666152954,0.7212470769882202,0.23233455419540405,0.33333333333333337,1.5049245357513428,0.4018990397453308
1.3764570951461792,1.5899641513824463,-0.2135070562362671,0.6120482087135315,0.5,1.1803772449493408,0.7377666234970093
1.6727941036224365,1.0143370628356934,0.6584570407867432,0.5090418457984924,0.41666666666666663,1.451422095298767,0.6441654562950134
1.5214687585830688,0.8659344911575317,0.6555342674255371,0.3968874216079712,0.41666666666666663,1.1741819381713867,0.5339705348014832
1.48418390750885,0.8151022791862488,0.6690816283226013,0.2858210802078247,0.5833333333333333,1.4261873960494995,0.4547402858734131
1.6655019521713257,1.2191188335418701,0.44638311862945557,0.660092830657959,0.33333333333333337,0.7678192853927612,0.828398585319519
1.0961546897888184,0.48958662152290344,0.6065680682659149,0.16567030549049377,0.5833333333333333,1.3264732360839844,0.2755657732486725
1.4585943222045898,1.3289761543273926,0.12961816787719727,0.5482880473136902,0.33333333333333337,1.6235551834106445,0.7369021773338318
1.468916654586792,0.8049912452697754,0.6639254093170166,0.3676491975784302,0.41666666666666663,1.660526156425476,0.4915527403354645
1.518440842628479,1.2547413110733032,0.2636995315551758,0.48022645711898804,0.5833333333333333,1.8893145322799683,0.6762099862098694
0.9074833989143372,1.8826980590820312,-0.9752146601676941,0.6102633476257324,0.5833333333333333,1.0324609279632568,0.7334026098251343
1.2921901941299438,1.4000474214553833,-0.10785722732543945,0.5215076208114624,0.5,1.1835260391235352,0.6602903604507446
1.589172601699829,1.0608494281768799,0.5283231735229492,0.31451040506362915,0.6666666666666667,1.3942830562591553,0.4470894932746887
0.8985316753387451,1.7816568613052368,-0.8831251859664917,0.5957685708999634,0.6666666666666667,1.5507313013076782,0.7156200408935547
1.8468841314315796,0.9677394032478333,0.8791447281837463,0.38523930311203003,0.25,1.546268105506897,0.5789322853088379
0.7285535335540771,1.6903955936431885,-0.9618420600891113,0.5119441151618958,0.5833333333333333,1.5222892761230469,0.5732601881027222
1.1249415874481201,1.6131021976470947,-0.4881606101989746,0.6666201949119568,0.41666666666666663,0.894653856754303,0.8265301585197449
1.6132864952087402,1.191652536392212,0.4216339588165283,0.5628684759140015,0.5833333333333333,1.8306143283843994,0.7747715711593628
1.238447904586792,0.8689131736755371,0.3695347309112549,0.3585345149040222,0.5833333333333333,1.4548048973083496,0.47301459312438965
1.334268569946289,1.3545401096343994,-0.02027153968811035,0.5115252733230591,0.6666666666666667,1.265764832496643,0.6605048179626465
1.121982216835022,1.1700769662857056,-0.048094749450683594,0.5617784857749939,0.6666666666666667,1.0226836204528809,0.752792239189148
1.246196985244751,1.1017950773239136,0.1444019079208374,0.4754624664783478,0.5,1.6151130199432373,0.6264114379882812
0.8217570781707764,1.2246640920639038,-0.40290701389312744,0.41363757848739624,0.8333333333333334,1.3777743577957153,0.5584893226623535
1.5157992839813232,1.2147759199142456,0.30102336406707764,0.46306851506233215,0.5,1.1699312925338745,0.624449610710144
1.0955073833465576,1.1561224460601807,-0.06061506271362305,0.4470974802970886,0.41666666666666663,1.4962947368621826,0.5266597270965576
0.9304884076118469,1.4154043197631836,-0.48491591215133667,0.5554522275924683,0.5,1.0507242679595947,0.7093015313148499
1.497861385345459,1.3628149032592773,0.13504648208618164,0.5660363435745239,0.5,1.5157328844070435,0.7591112852096558
1.1594500541687012,1.8645401000976562,-0.7050900459289551,0.6205323934555054,0.33333333333333337,1.0253995656967163,0.7951464056968689
0.9194749593734741,1.788679838180542,-0.8692048788070679,0.5129556655883789,0.6666666666666667,1.168824315071106,0.5893779397010803
1.3449047803878784,0.978084921836853,0.3668198585510254,0.26346099376678467,0.5833333333333333,1.5588399171829224,0.3462774157524109
1.0261434316635132,1.5153534412384033,-0.48921000957489014,0.6004927754402161,0.6666666666666667,1.9187159538269043,0.7072449922561646
1.2907779216766357,0.6115561723709106,0.6792217493057251,0.21405619382858276,0.41666666666666663,1.3812178373336792,0.3559917211532593
1.7543644905090332,0.885219156742096,0.8691453337669373,0.4199179708957672,0.33333333333333337,1.4622411727905273,0.5714538097381592
1.0331236124038696,1.3757567405700684,-0.34263312816619873,0.4966988265514374,0.6666666666666667,1.8012133836746216,0.6010412573814392
1.109337568283081,1.740951657295227,-0.631614089012146,0.6606684923171997,0.5,1.8305926322937012,0.8145966529846191
1.315677523612976,1.2371172904968262,0.0785602331161499,0.37428465485572815,0.5,1.581556797027588,0.5081778764724731
1.6430301666259766,0.6044087409973145,1.038621425628662,0.2520056366920471,0.33333333333333337,1.5020796060562134,0.3637731969356537
1.1055271625518799,1.5185357332229614,-0.41300857067108154,0.5256609320640564,0.5833333333333333,1.351113200187683,0.6744191646575928
1.0710374116897583,1.8511979579925537,-0.7801605463027954,0.7100108861923218,0.5,1.4124829769134521,0.8638263940811157
1.3106787204742432,1.1227483749389648,0.18793034553527832,0.37934499979019165,0.33333333333333337,1.4713757038116455,0.4578644931316376
1.7137048244476318,0.8732873201370239,0.8404175043106079,0.396126389503479,0.6666666666666667,1.2293686866760254,0.5594421029090881
1.2417829036712646,0.7258579730987549,0.5159249305725098,0.3227119743824005,0.5,1.6565104722976685,0.46801215410232544
1.0761077404022217,1.2507076263427734,-0.17459988594055176,0.45682287216186523,0.6666666666666667,1.5501775741577148,0.5622193813323975
0.7482281923294067,1.892418622970581,-1.1441904306411743,0.6810239553451538,0.6666666666666667,1.5504355430603027,0.7606791257858276
1.2799506187438965,0.8323811292648315,0.44756948947906494,0.41163235902786255,0.25,1.3547834157943726,0.6177486181259155
1.3955566883087158,1.3250796794891357,0.07047700881958008,0.5109320282936096,0.5,0.8828360438346863,0.6863307952880859
1.699035882949829,1.1274203062057495,0.5716155767440796,0.5052540302276611,0.16666666666666663,1.438291072845459,0.7003639340400696
0.9945588111877441,1.4473786354064941,-0.45281982421875,0.5732339024543762,0.33333333333333337,1.549358606338501,0.6878216862678528
1.6371108293533325,0.9391026496887207,0.6980081796646118,0.32925325632095337,0.5,1.1656274795532227,0.49047112464904785
1.7337623834609985,1.0988974571228027,0.6348649263381958,0.4643877446651459,0.25,1.2313557863235474,0.6690405607223511
1.3402429819107056,0.8894631862640381,0.4507797956466675,0.35996997356414795,0.5833333333333333,1.1380317211151123,0.4113275110721588
1.1067662239074707,1.1772181987762451,-0.07045197486877441,0.5840581655502319,0.33333333333333337,1.685619831085205,0.7337753176689148
1.4800622463226318,1.3589979410171509,0.12106430530548096,0.5080145001411438,0.08333333333333337,1.6113466024398804,0.6818563938140869
1.2764664888381958,1.3092522621154785,-0.032785773277282715,0.6557707190513611,0.5,0.8569424152374268,0.7761260271072388
1.6873958110809326,0.98274827003479,0.7046475410461426,0.5234511494636536,0.5833333333333333,0.999126136302948,0.6611301898956299
1.4361402988433838,1.3609306812286377,0.0752096176147461,0.4972546696662903,0.6666666666666667,1.0169451236724854,0.6450663208961487
1.5846540927886963,1.068310022354126,0.5163440704345703,0.5046597719192505,0.33333333333333337,1.4241505861282349,0.6947883367538452
1.1997010707855225,0.8337481021881104,0.3659529685974121,0.3053005635738373,0.41666666666666663,1.1468466520309448,0.48605915904045105
0.8916569948196411,1.8230844736099243,-0.9314274787902832,0.5995515584945679,0.75,1.7451142072677612,0.678534984588623
1.1684461832046509,0.8940636515617371,0.2743825316429138,0.3841339945793152,0.5,1.7950923442840576,0.4567244052886963
1.625192403793335,0.9625518918037415,0.6626405119895935,0.41743946075439453,0.5,1.5915027856826782,0.625183641910553
1.1476609706878662,1.3456058502197266,-0.19794487953186035,0.4934661090373993,0.75,1.6538670063018799,0.6239715814590454
0.8239738941192627,0.5422060489654541,0.2817678451538086,0.34464147686958313,0.6666666666666667,1.5162075757980347,0.6435364484786987
0.7658010721206665,0.40881383419036865,0.35698723793029785,0.2929726541042328,0.5,1.1169270277023315,0.4786173701286316
1.095108151435852,0.3754744529724121,0.7196336984634399,0.4113527238368988,0.5,1.559878945350647,0.6113319396972656
0.8125849366188049,0.4291234612464905,0.38346147537231445,0.3987063765525818,0.33333333333333337,1.2594118118286133,0.6554869413375854
0.5217273831367493,1.1079394817352295,-0.5862120985984802,0.6385416984558105,0.6666666666666667,1.830037236213684,0.8021572828292847
0.5681775212287903,0.9212839007377625,-0.35310637950897217,0.5607961416244507,0.5833333333333333,1.7764123678207397,0.637812614440918
0.3794082999229431,1.127898931503296,-0.7484906315803528,0.619925856590271,0.5,1.3762638568878174,0.9234035015106201
0.5887221097946167,0.8876330852508545,-0.2989109754562378,0.513664960861206,0.6666666666666667,1.3820492029190063,0.7525658011436462
0.8780901432037354,1.432023286819458,-0.5539331436157227,0.695039689540863,0.16666666666666663,1.0539072751998901,0.790081262588501
0.9887697100639343,1.5282888412475586,-0.5395191311836243,0.7879242897033691,0.5833333333333333,1.1570616960525513,0.8430756330490112
1.6728744506835938,0.9710690379142761,0.7018054127693176,0.5250120759010315,0.33333333333333337,1.6251527070999146,0.6133267283439636
0.749638557434082,0.9990726113319397,-0.24943405389785767,0.49940305948257446,0.25,1.4049360752105713,0.7369853258132935
1.3388495445251465,0.587662935256958,0.7511866092681885,0.429879367351532,0.8333333333333334,1.5340244770050049,0.5371941328048706
0.6723855137825012,1.038135051727295,-0.3657495379447937,0.5520690083503723,0.41666666666666663,1.2818042039871216,0.6540125012397766
1.1261920928955078,0.9605512619018555,0.16564083099365234,0.45313310623168945,0.41666666666666663,1.3712852001190186,0.6430529356002808
0.8144506216049194,1.3647489547729492,-0.5502983331680298,0.7012125253677368,0.5833333333333333,1.4963278770446777,0.8427227735519409
1.2926727533340454,1.1059105396270752,0.18676221370697021,0.6138896942138672,0.41666666666666663,1.5057425498962402,0.7205888628959656
1.1544569730758667,0.9995428323745728,0.15491414070129395,0.7281721234321594,0.08333333333333337,1.6822419166564941,0.7981297969818115
1.2026357650756836,1.4871134757995605,-0.28447771072387695,0.631057858467102,0.5833333333333333,1.627214789390564,0.724394679069519
1.1575305461883545,2.2009365558624268,-1.0434060096740723,0.9482929706573486,0.41666666666666663,1.5145832300186157,0.9691729545593262
1.8431953191757202,1.8578388690948486,-0.014643549919128418,0.7745283842086792,0.5,1.365736722946167,0.8473143577575684
1.1419122219085693,2.1422598361968994,-1.00034761428833,0.8403517007827759,0.5,1.474616527557373,0.8819186687469482
2.366116523742676,1.3780968189239502,0.9880197048187256,0.6752442717552185,0.25,1.3595441579818726,0.8274763226509094
1.366714596748352,1.5104458332061768,-0.1437312364578247,0.7030726671218872,0.6666666666666667,1.3036696910858154,0.8142756223678589
1.2117316722869873,2.4046261310577393,-1.192894458770752,0.7899494171142578,0.5833333333333333,1.2126001119613647,0.8291082382202148
1.4403398036956787,0.8128220438957214,0.6275177597999573,0.5820301175117493,0.41666666666666663,1.236842393875122,0.6402429342269897
1.9631786346435547,1.4644601345062256,0.4987185001373291,0.6639894247055054,0.6666666666666667,1.365009069442749,0.8417308330535889
1.3485074043273926,1.5542503595352173,-0.2057429552078247,0.6003684997558594,0.33333333333333337,1.2902815341949463,0.7428468465805054
1.4694387912750244,1.2491896152496338,0.22024917602539062,0.6077420711517334,0.75,1.001315951347351,0.7597814798355103
1.0110766887664795,1.8375823497772217,-0.8265056610107422,0.7811611890792847,0.5833333333333333,1.9197962284088135,0.8644903898239136
1.839106798171997,1.576014757156372,0.263092041015625,0.5920240879058838,0.25,1.4465585947036743,0.768267810344696
1.271942377090454,1.6448111534118652,-0.37286877632141113,0.776878833770752,0.5,1.25448477268219,0.9272477626800537
1.318845510482788,1.3579494953155518,-0.03910398483276367,0.8149356842041016,0.41666666666666663,1.462896704673767,0.9214719533920288
1.385209321975708,1.4272592067718506,-0.04204988479614258,0.6047303676605225,0.41666666666666663,0.8336916565895081,0.7895117402076721
1.2474168539047241,1.2945408821105957,-0.04712402820587158,0.5924414992332458,0.41666666666666663,1.253913402557373,0.7222800850868225
1.2016023397445679,1.6587271690368652,-0.45712482929229736,0.6846650242805481,0.75,1.4143563508987427,0.7689037322998047
1.1384652853012085,1.4211468696594238,-0.28268158435821533,0.6086519360542297,0.33333333333333337,1.7222226858139038,0.8322203755378723
1.2485464811325073,1.4906591176986694,-0.2421126365661621,0.717451810836792,0.75,1.434786319732666,0.7739195823669434
2.0200188159942627,1.3141753673553467,0.705843448638916,0.646704912185669,0.33333333333333337,1.5223182439804077,0.8377559781074524
1.2421071529388428,1.4481937885284424,-0.2060866355895996,0.6851571798324585,0.6666666666666667,1.7239441871643066,0.7502826452255249
0.9106487035751343,1.1004304885864258,-0.1897817850112915,0.5078261494636536,0.5,1.4074970483779907,0.5838024616241455
1.9943183660507202,0.8254675269126892,1.168850839138031,0.3313618302345276,0.33333333333333337,1.3190767765045166,0.47903117537498474
1.901305913925171,1.1165835857391357,0.7847223281860352,0.5972418785095215,0.33333333333333337,1.0896880626678467,0.7121866941452026
1.4461349248886108,1.7322752475738525,-0.2861403226852417,0.8987040519714355,0.5833333333333333,1.2819854021072388,0.9380747079849243
1.4699819087982178,1.9772753715515137,-0.5072934627532959,0.6856828331947327,0.5,1.8400064706802368,0.7789162993431091
1.9412953853607178,1.710844874382019,0.23045051097869873,0.7161345481872559,0.5833333333333333,1.1742414236068726,0.7948405742645264
1.5050082206726074,1.3801674842834473,0.12484073638916016,0.427676260471344,0.75,1.142943024635315,0.4961242079734802
1.5982167720794678,1.5615662336349487,0.03665053844451904,0.5522770881652832,0.33333333333333337,1.3887656927108765,0.6038358211517334
1.6204662322998047,1.5869600772857666,0.033506155014038086,0.5426824688911438,0.41666666666666663,1.5534331798553467,0.6501328349113464
1.2180585861206055,1.5511950254440308,-0.3331364393234253,0.5616767406463623,0.33333333333333337,1.6502348184585571,0.7177060842514038
1.220062494277954,2.3403148651123047,-1.1202523708343506,0.7478715181350708,0.6666666666666667,1.307089924812317,0.8307557702064514
1.65427565574646,1.3879754543304443,0.2663002014160156,0.47204241156578064,0.6666666666666667,1.5100446939468384,0.5915685892105103
1.519603967666626,1.7738038301467896,-0.2541998624801636,0.6481480598449707,0.25,1.6382614374160767,0.8012332320213318
1.2001068592071533,1.2957894802093506,-0.09568262100219727,0.6639817953109741,0.6666666666666667,1.3038045167922974,0.7920893430709839
1.678736686706543,1.724359154701233,-0.04562246799468994,0.6427978277206421,0.5833333333333333,1.33673095703125,0.8218296766281128
0.9889082908630371,1.5517566204071045,-0.5628483295440674,0.7924261093139648,0.33333333333333337,1.4663654565811157,0.9185024499893188
1.0347833633422852,1.9595396518707275,-0.9247562885284424,0.7033380270004272,0.6666666666666667,1.4283480644226074,0.7817560434341431
1.8439089059829712,1.5730822086334229,0.27082669734954834,0.6446171998977661,0.6666666666666667,1.436386227607727,0.7703509330749512
1.0408718585968018,1.9099550247192383,-0.8690831661224365,0.7733064889907837,0.41666666666666663,1.5428152084350586,0.8776803016662598
1.7639312744140625,0.6612452864646912,1.1026859879493713,0.36665230989456177,0.41666666666666663,1.3765387535095215,0.48127955198287964
1.819417119026184,0.991254448890686,0.828162670135498,0.5623229742050171,0.75,1.5377044677734375,0.7171489000320435
1.740896224975586,0.7221724987030029,1.018723726272583,0.39021557569503784,0.16666666666666663,0.9918573498725891,0.5331595540046692
0.8799707889556885,1.3342790603637695,-0.45430827140808105,0.596148669719696,0.5,1.2289009094238281,0.7058771848678589
1.212780237197876,1.3851847648620605,-0.17240452766418457,0.6751009225845337,0.41666666666666663,1.5812867879867554,0.837485671043396
1.4343136548995972,0.9402066469192505,0.4941070079803467,0.47598451375961304,0.5,1.5860377550125122,0.6773407459259033
1.611391305923462,0.704089879989624,0.9073014259338379,0.35347142815589905,0.25,1.8340452909469604,0.5217463970184326
0.8068488240242004,1.4394793510437012,-0.6326305270195007,0.7129197120666504,0.41666666666666663,1.3050605058670044,0.9093061685562134
0.47665876150131226,1.1350440979003906,-0.6583853363990784,0.659355103969574,0.6666666666666667,1.6733685731887817,0.7802227735519409
1.0203993320465088,1.2340052127838135,-0.2136058807373047,0.5963184237480164,0.5,1.3173962831497192,0.774976909160614
1.223585605621338,0.9162178039550781,0.30736780166625977,0.44423019886016846,0.41666666666666663,1.3166935443878174,0.5271880626678467
1.2800564765930176,1.4015285968780518,-0.12147212028503418,0.6889791488647461,0.16666666666666663,1.7220462560653687,0.9206801652908325
1.3746678829193115,0.941291093826294,0.4333767890930176,0.5297422409057617,0.33333333333333337,1.550179362297058,0.5879725217819214
1.3276760578155518,1.4066860675811768,-0.079010009765625,0.5488006472587585,0.41666666666666663,1.5707662105560303,0.5854508876800537
1.226758599281311,1.4607152938842773,-0.2339566946029663,0.5545594692230225,0.75,1.1454428434371948,0.7210833430290222
1.9603368043899536,0.7952101230621338,1.1651266813278198,0.2663654088973999,0.5,1.739601731300354,0.3788546025753021
1.6793304681777954,1.508843183517456,0.17048728466033936,0.73902428150177,0.5,1.5781886577606201,0.917199432849884
1.4708162546157837,0.9141947031021118,0.5566215515136719,0.4489193558692932,0.6666666666666667,1.1249897480010986,0.6418370008468628
1.5482409000396729,1.162923812866211,0.3853170871734619,0.5304657220840454,0.41666666666666663,1.6494709253311157,0.7270916104316711
1.299296259880066,1.2691185474395752,0.030177712440490723,0.6250535845756531,0.75,1.6374320983886719,0.6977880001068115
1.3436625003814697,1.2025593519210815,0.14110314846038818,0.4210319519042969,0.5,1.2177447080612183,0.5224765539169312
1.322885513305664,1.0134270191192627,0.30945849418640137,0.49433058500289917,0.5,1.0678606033325195,0.6215168833732605
1.8091259002685547,0.8148757219314575,0.9942501783370972,0.3521525263786316,0.41666666666666663,1.2964732646942139,0.4658953547477722
1.0256342887878418,1.6414783000946045,-0.6158440113067627,0.5638030767440796,0.6666666666666667,1.2442268133163452,0.6093858480453491
1.4346022605895996,1.3452738523483276,0.08932840824127197,0.5810568332672119,0.5833333333333333,1.4076381921768188,0.6534615755081177
1.3409875631332397,1.2524797916412354,0.0885077714920044,0.7541231513023376,0.75,1.2008007764816284,0.9952210187911987
1.057689905166626,1.1128910779953003,-0.055201172828674316,0.6974329948425293,0.6666666666666667,1.4565860033035278,0.892959475517273
1.608044147491455,0.578131914138794,1.0299122333526611,0.36900779604911804,0.33333333333333337,1.663765788078308,0.5055421590805054
1.0983622074127197,1.5416853427886963,-0.44332313537597656,0.6265866756439209,0.5833333333333333,1.8130544424057007,0.8733331561088562
0.7235369086265564,1.0798699855804443,-0.35633307695388794,0.7123463749885559,0.33333333333333337,1.9835699796676636,0.8963780403137207
1.2319421768188477,1.6808335781097412,-0.44889140129089355,0.6537895798683167,0.25,1.644121527671814,0.9032011032104492
0.7988644242286682,1.3931944370269775,-0.5943300127983093,0.7030611634254456,0.5,1.2484403848648071,0.962027907371521
0.8635973334312439,1.3276808261871338,-0.4640834927558899,0.707679271697998,0.5,1.322167158126831,0.9848849177360535
1.5812146663665771,1.1115038394927979,0.4697108268737793,0.7717065215110779,0.5,1.5499184131622314,0.9403411149978638
1.3540732860565186,1.1126149892807007,0.24145829677581787,0.4195950925350189,0.6666666666666667,0.9243686199188232,0.5270000696182251
0.853744626045227,1.9091265201568604,-1.0553818941116333,0.7412722110748291,0.75,1.7366350889205933,0.8860844373703003
1.5604437589645386,1.1692440509796143,0.3911997079849243,0.6544786691665649,0.41666666666666663,1.620309829711914,0.8750318884849548
1.0697267055511475,1.3270410299301147,-0.2573143243789673,0.48872774839401245,0.5833333333333333,1.8150228261947632,0.7542711496353149
1.3137894868850708,1.2326562404632568,0.08113324642181396,0.8151952028274536,0.5,1.4834423065185547,0.9680176973342896
0.8340713977813721,1.3273999691009521,-0.4933285713195801,0.5749145150184631,0.5,1.6135411262512207,0.7500699758529663
1.1951984167099,1.1897810697555542,0.005417346954345703,0.7102371454238892,0.5,1.4593144655227661,0.9070608019828796
1.7207022905349731,1.0153459310531616,0.7053563594818115,0.45187246799468994,0.5,1.0721893310546875,0.5655478239059448
1.266112208366394,0.7629623413085938,0.5031498670578003,0.48475009202957153,0.33333333333333337,1.4135167598724365,0.5909646153450012
1.2206449508666992,0.8742011785507202,0.346443772315979,0.5125944018363953,0.5,1.841629147529602,0.7295856475830078
0.8766652941703796,1.0663862228393555,-0.18972092866897583,0.7423784732818604,0.5,1.7626569271087646,0.9111449718475342
0.8652335405349731,0.8822487592697144,-0.01701521873474121,0.5762804746627808,0.6666666666666667,1.5479843616485596,0.7200710773468018
0.8025264739990234,1.2073920965194702,-0.4048656225204468,0.6170180439949036,0.5,1.3561547994613647,0.7325384616851807
0.47421443462371826,1.5271790027618408,-1.0529645681381226,0.6814424395561218,0.33333333333333337,0.703413188457489,0.81931072473526
0.6070258617401123,0.8115482330322266,-0.20452237129211426,0.6298068165779114,0.41666666666666663,1.6179221868515015,0.8157176971435547
0.8347992897033691,1.1565117835998535,-0.3217124938964844,0.5815120935440063,0.41666666666666663,1.4866607189178467,0.6957165002822876
1.2131290435791016,0.7836049795150757,0.4295240640640259,0.5166527032852173,0.41666666666666663,1.1847304105758667,0.6167432069778442
1.2460072040557861,0.9878761768341064,0.2581310272216797,0.5439189672470093,0.5,1.3154544830322266,0.6699464321136475
0.6914016008377075,1.2139062881469727,-0.5225046873092651,0.5878465175628662,0.5,1.4620006084442139,0.7071161866188049
1.617565393447876,0.24873776733875275,1.3688276261091232,0.23959900438785553,0.5,0.9831054210662842,0.3883906602859497
1.243065595626831,1.1456397771835327,0.09742581844329834,0.5014415979385376,0.5833333333333333,1.412569522857666,0.617374062538147
0.7579877376556396,1.7962193489074707,-1.038231611251831,0.6992923021316528,0.75,1.4999064207077026,0.7969813346862793
1.156166434288025,1.6965174674987793,-0.5403510332107544,0.6953705549240112,0.5833333333333333,1.360446810722351,0.9613938331604004
1.3332775831222534,1.1361379623413086,0.19713962078094482,0.6089814901351929,0.5833333333333333,1.7108744382858276,0.9367246627807617
1.6914359331130981,0.8604368567466736,0.8309990763664246,0.2920014262199402,0.41666666666666663,1.3757386207580566,0.3928704857826233
0.9437741041183472,1.5411603450775146,-0.5973862409591675,0.5608364939689636,0.6666666666666667,1.3663710355758667,0.7082112431526184
1.4234203100204468,0.7539430260658264,0.6694772839546204,0.42709439992904663,0.5,1.6132986545562744,0.7244020700454712
1.5520260334014893,0.8384745121002197,0.7135515213012695,0.37830838561058044,0.5,1.432541012763977,0.6176458597183228
1.1692012548446655,0.35147738456726074,0.8177238702774048,0.33799371123313904,0.5,1.1219942569732666,0.5782164335250854
0.9903947710990906,1.1683114767074585,-0.17791670560836792,0.41208648681640625,0.6666666666666667,1.0120021104812622,0.5717484951019287
1.7523155212402344,0.7157747149467468,1.0365408062934875,0.4211355447769165,0.33333333333333337,1.2937740087509155,0.5936148166656494
1.4132336378097534,0.83160400390625,0.5816296339035034,0.3727942109107971,0.5833333333333333,1.0984770059585571,0.5644165277481079
0.21291649341583252,1.4626284837722778,-1.2497119903564453,0.6409488916397095,0.5,1.0343056917190552,0.817914605140686
2.1463065147399902,0.5439137816429138,1.6023927330970764,0.26041361689567566,0.41666666666666663,1.0777900218963623,0.5192919969558716
0.364804208278656,1.2151111364364624,-0.8503069281578064,0.43432509899139404,0.75,1.303219199180603,0.5829919576644897
1.0058444738388062,1.3003511428833008,-0.29450666904449463,0.4535906910896301,0.5,1.4575680494308472,0.619133472442627
1.3166855573654175,1.0568255186080933,0.2598600387573242,0.4645252227783203,0.5833333333333333,1.1528258323669434,0.5874719619750977
1.0290594100952148,1.2264344692230225,-0.19737505912780762,0.4720362722873688,0.5833333333333333,1.182979941368103,0.5755472183227539
1.2397605180740356,0.7986977100372314,0.4410628080368042,0.32089924812316895,0.5,1.4737414121627808,0.398495078086853
0.6954593658447266,1.3119075298309326,-0.616448163986206,0.5352900624275208,0.5833333333333333,1.193833589553833,0.7215521335601807
1.299238920211792,0.6868008375167847,0.6124380826950073,0.4749346971511841,0.5,1.1986095905303955,0.5321377515792847
0.9892884492874146,0.7886607646942139,0.20062768459320068,0.47316622734069824,0.5833333333333333,1.4228497743606567,0.507570743560791
1.2183806896209717,0.6569183468818665,0.5614623427391052,0.4639570116996765,0.41666666666666663,1.20131516456604,0.6133958101272583
0.897186815738678,0.8871989250183105,0.009987890720367432,0.5002225637435913,0.6666666666666667,1.058075189590454,0.6184899806976318
0.774631679058075,0.9511221051216125,-0.1764904260635376,0.48870906233787537,0.5833333333333333,1.3709689378738403,0.5836317539215088
0.7104933261871338,0.8013012409210205,-0.09080791473388672,0.3274872303009033,0.41666666666666663,1.1311646699905396,0.4900436997413635
0.8935986757278442,0.6798346042633057,0.21376407146453857,0.32232117652893066,0.16666666666666663,1.6864129304885864,0.4103551506996155
0.8596847653388977,0.7674773335456848,0.09220743179321289,0.3712196350097656,0.41666666666666663,1.5074665546417236,0.5200225114822388
0.7917243242263794,1.018235206604004,-0.2265108823776245,0.4398818612098694,0.6666666666666667,1.5203746557235718,0.5088109374046326
0.9691916704177856,0.8873933553695679,0.08179831504821777,0.479910671710968,0.5833333333333333,1.4780009984970093,0.5296719074249268
0.6518529653549194,1.413619875907898,-0.7617669105529785,0.5044650435447693,0.5,1.8329365253448486,0.6120589971542358
0.7538744211196899,1.4096335172653198,-0.6557590961456299,0.5162994861602783,0.41666666666666663,1.3303992748260498,0.632568359375
0.7162332534790039,1.132744312286377,-0.41651105880737305,0.5088008046150208,0.5,1.7427513599395752,0.621250331401825
0.8494411706924438,1.1881284713745117,-0.33868730068206787,0.5040769577026367,0.5833333333333333,,0.5767058730125427
0.772990345954895,1.2159790992736816,-0.4429887533187866,0.4811623692512512,0.75,,0.6089693307876587
0.7142367362976074,0.8972365856170654,-0.182999849319458,0.3699226677417755,0.41666666666666663,,0.5424144864082336
0.9674495458602905,1.3478343486785889,-0.38038480281829834,0.4722674489021301,0.5,,0.5499051809310913
0.5460188388824463,1.3679964542388916,-0.8219776153564453,0.4914073646068573,0.5833333333333333,,0.6041048765182495
1.3725612163543701,0.7100655436515808,0.6624956727027893,0.35774996876716614,0.5833333333333333,,0.43931376934051514
0.4532787799835205,1.0620158910751343,-0.6087371110916138,0.4536275267601013,0.5833333333333333,,0.5848487019538879
0.22062841057777405,1.7011162042617798,-1.4804877936840057,0.5988075137138367,0.5833333333333333,,0.685996413230896
0.8848215341567993,1.040457010269165,-0.15563547611236572,0.33033013343811035,0.6666666666666667,,0.4016272723674774
0.9530551433563232,1.2238032817840576,-0.2707481384277344,0.46831387281417847,0.6666666666666667,,0.5705021619796753


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/4_agent_zero_shot_from_3_policy/attn_ent/GNNExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
0.9333997964859009,0.29029935598373413,0.6431004405021667,0.32897311449050903,0.5833333333333333,1.3386942148208618,0.5186737179756165
1.3907701969146729,0.3109435737133026,1.0798266232013702,0.4401410222053528,0.41666666666666663,1.5887349843978882,0.6451892852783203
0.83487868309021,0.30742329359054565,0.5274553894996643,0.32860833406448364,0.5,1.2170263528823853,0.512897253036499
1.074011206626892,0.21702536940574646,0.8569858372211456,0.3676914870738983,0.5,0.894225537776947,0.5719480514526367
1.0684552192687988,0.2606104016304016,0.8078448176383972,0.3160706162452698,0.41666666666666663,0.9754644632339478,0.5051988959312439
0.6915741562843323,0.2926786541938782,0.3988955020904541,0.34067171812057495,0.25,1.4971287250518799,0.5719581842422485
1.0369185209274292,0.22995072603225708,0.8069677948951721,0.1874866485595703,0.41666666666666663,1.3560198545455933,0.3494405150413513
0.5634993314743042,0.5532098412513733,0.010289490222930908,0.491121768951416,0.41666666666666663,1.2354748249053955,0.6883934736251831
1.2699739933013916,0.3612891733646393,0.9086848199367523,0.41731634736061096,0.25,0.8559406399726868,0.6128604412078857
1.1940157413482666,0.33203861117362976,0.8619771301746368,0.2955724895000458,0.33333333333333337,1.323374629020691,0.4658230245113373
1.3814141750335693,0.26646286249160767,1.1149513125419617,0.2477772831916809,0.41666666666666663,0.7302002906799316,0.3916395306587219
1.4147899150848389,0.2992250323295593,1.1155648827552795,0.26723697781562805,0.5,1.391535758972168,0.43356698751449585
1.2374666929244995,0.3597862124443054,0.8776804804801941,0.3303731679916382,0.41666666666666663,1.2946592569351196,0.5251044034957886
1.209937572479248,0.43361151218414307,0.776326060295105,0.4419780671596527,0.25,1.4549216032028198,0.6293268203735352
1.6740100383758545,0.39455121755599976,1.2794588208198547,0.3037852942943573,0.5833333333333333,1.1125034093856812,0.5066651701927185
1.6888684034347534,0.4096476435661316,1.2792207598686218,0.4352705180644989,0.33333333333333337,1.3001511096954346,0.6026362180709839
1.3709337711334229,0.6049058437347412,0.7660279273986816,0.5804212093353271,0.5833333333333333,1.370812177658081,0.7757381796836853
1.60194993019104,0.358478307723999,1.243471622467041,0.3236841559410095,0.33333333333333337,1.1203755140304565,0.5250251293182373
1.5377790927886963,0.5173181295394897,1.0204609632492065,0.3368964195251465,0.41666666666666663,1.0817891359329224,0.5041241645812988
2.1077771186828613,0.599576473236084,1.5082006454467773,0.43417882919311523,0.5,0.9362966418266296,0.5325882434844971
2.1447458267211914,0.6936604976654053,1.4510853290557861,0.4347515106201172,0.33333333333333337,1.2570228576660156,0.5592577457427979
1.9927259683609009,0.8465695381164551,1.1461564302444458,0.4686397314071655,0.41666666666666663,1.081436038017273,0.6337681412696838
1.9715735912322998,0.9233866930007935,1.0481868982315063,0.4807155132293701,0.25,1.0838547945022583,0.6779305934906006
2.0061705112457275,0.8712437152862549,1.1349267959594727,0.42339855432510376,0.5,1.2076561450958252,0.650242269039154
1.8377071619033813,0.9234627485275269,0.9142444133758545,0.466599702835083,0.25,0.9030342698097229,0.6857200860977173
1.8437951803207397,0.9094468355178833,0.9343483448028564,0.4484468400478363,0.5,1.331038475036621,0.6545439958572388
1.8575835227966309,0.8985523581504822,0.9590311646461487,0.45927730202674866,0.5,1.0917800664901733,0.6571306586265564
1.7410615682601929,1.0665338039398193,0.6745277643203735,0.46812573075294495,0.41666666666666663,1.3250209093093872,0.6320292949676514
1.4851666688919067,1.2496331930160522,0.2355334758758545,0.5648207068443298,0.5,1.4729503393173218,0.7182788848876953
2.0662002563476562,0.712135910987854,1.3540643453598022,0.29981428384780884,0.41666666666666663,1.2603884935379028,0.4394245147705078
2.0182785987854004,0.9779689311981201,1.0403096675872803,0.43979382514953613,0.5833333333333333,1.3938881158828735,0.6333929896354675
1.8572723865509033,1.1639704704284668,0.6933019161224365,0.5013430714607239,0.33333333333333337,1.1840075254440308,0.6727645397186279
1.9492788314819336,1.155222773551941,0.7940560579299927,0.5234197378158569,0.33333333333333337,1.568631887435913,0.7250908613204956
1.8809559345245361,1.1662521362304688,0.7147037982940674,0.47000595927238464,0.5,1.3527334928512573,0.6435542702674866
1.7671492099761963,1.2626848220825195,0.5044643878936768,0.5556637048721313,0.16666666666666663,0.9604373574256897,0.7503546476364136
1.927318811416626,0.9438241720199585,0.9834946393966675,0.37980949878692627,0.33333333333333337,0.8686208724975586,0.5898208022117615
1.5710108280181885,0.5504598617553711,1.0205509662628174,0.45858198404312134,0.5,1.0662362575531006,0.6955949068069458
1.40863037109375,0.7502776384353638,0.6583527326583862,0.4752131700515747,0.6666666666666667,1.0369603633880615,0.659247100353241
1.561469316482544,0.46727851033210754,1.0941908061504364,0.32691681385040283,0.5,1.1582082509994507,0.5014086961746216
1.669553279876709,0.43254587054252625,1.2370074093341827,0.3802245557308197,0.41666666666666663,0.8303548097610474,0.5479373335838318
1.6831637620925903,0.3883516788482666,1.2948120832443237,0.26875731348991394,0.5833333333333333,1.063550591468811,0.524202287197113
1.8825023174285889,0.3523883819580078,1.530113935470581,0.29283803701400757,0.41666666666666663,1.147463321685791,0.47970694303512573
1.6145920753479004,0.43175894021987915,1.1828331351280212,0.24799031019210815,0.25,0.5426527857780457,0.5784977674484253
1.6608413457870483,0.25548312067985535,1.405358225107193,0.18672272562980652,0.41666666666666663,0.8178219795227051,0.41292402148246765
1.3943614959716797,0.3170256018638611,1.0773358941078186,0.14295414090156555,0.5833333333333333,1.0940440893173218,0.29227182269096375
1.810762882232666,0.35274600982666016,1.4580168724060059,0.257022887468338,0.41666666666666663,0.5290515422821045,0.3684147000312805
1.8618595600128174,0.59061598777771,1.2712435722351074,0.30910512804985046,0.41666666666666663,1.0927016735076904,0.43523067235946655
1.8915200233459473,0.4220042824745178,1.4695157408714294,0.2233239859342575,0.33333333333333337,1.0612906217575073,0.31556710600852966
1.5213758945465088,0.4575898349285126,1.0637860596179962,0.18719500303268433,0.41666666666666663,1.3224543333053589,0.34213751554489136
1.864126443862915,0.28942036628723145,1.5747060775756836,0.19386838376522064,0.5,1.3637418746948242,0.24303384125232697
2.0269205570220947,0.42443037033081055,1.6024901866912842,0.3047734797000885,0.08333333333333337,1.2945595979690552,0.3660320043563843
1.6638174057006836,0.5514922142028809,1.1123251914978027,0.2953585982322693,0.41666666666666663,1.4571455717086792,0.400042325258255
2.0383245944976807,0.3131781220436096,1.725146472454071,0.23545140027999878,0.41666666666666663,1.0480937957763672,0.28709518909454346
2.2701144218444824,0.41284558176994324,1.8572688400745392,0.3015546202659607,0.25,1.514643669128418,0.3524482846260071
2.373753786087036,0.3734394311904907,2.0003143548965454,0.29843124747276306,0.25,0.7587745189666748,0.3419264554977417
1.8159301280975342,0.7971357107162476,1.0187944173812866,0.41496437788009644,0.41666666666666663,1.065165638923645,0.5305683612823486
1.800950527191162,0.7749360203742981,1.026014506816864,0.4185211658477783,0.5,0.8199658393859863,0.5383516550064087
2.3918745517730713,0.52383953332901,1.8680350184440613,0.3372609317302704,0.33333333333333337,0.8710294365882874,0.47170504927635193
1.843935489654541,0.5273804664611816,1.3165550231933594,0.2713259160518646,0.08333333333333337,1.5493566989898682,0.36832377314567566
1.4531264305114746,1.0016727447509766,0.45145368576049805,0.4298268258571625,0.41666666666666663,1.2618746757507324,0.6473788022994995
1.7527549266815186,0.5276806354522705,1.225074291229248,0.41124796867370605,0.41666666666666663,1.5897983312606812,0.5585711002349854
2.0048720836639404,0.4446970820426941,1.5601750016212463,0.337659627199173,0.5,1.385782241821289,0.5098924040794373
1.7961286306381226,0.4068344235420227,1.3892942070960999,0.4098561406135559,0.33333333333333337,1.2532296180725098,0.5716181993484497
1.8055583238601685,0.41021639108657837,1.39534193277359,0.44217929244041443,0.33333333333333337,1.4050350189208984,0.6014295816421509
1.5725558996200562,0.4950704872608185,1.0774854123592377,0.38735315203666687,0.25,1.4088921546936035,0.5536879301071167
1.7660613059997559,0.5167148113250732,1.2493464946746826,0.4905288815498352,0.33333333333333337,1.1370929479599,0.6658545136451721
1.5541893243789673,0.4554232060909271,1.0987661182880402,0.4347449243068695,0.41666666666666663,1.5747880935668945,0.6131563186645508
1.3802489042282104,0.550563633441925,0.8296852707862854,0.4572305679321289,0.41666666666666663,1.223020076751709,0.6198372840881348
1.3949897289276123,0.5956511497497559,0.7993385791778564,0.41107237339019775,0.5,1.3595795631408691,0.5830752849578857
1.5774458646774292,0.37465500831604004,1.2027908563613892,0.38963496685028076,0.41666666666666663,1.4387391805648804,0.5635873079299927
1.3869009017944336,0.5577369928359985,0.8291639089584351,0.42139989137649536,0.33333333333333337,1.5969746112823486,0.6070615649223328
1.285240650177002,0.6282210946083069,0.6570195555686951,0.4461616277694702,0.25,1.0641450881958008,0.6366238594055176
1.3879834413528442,0.6084753274917603,0.779508113861084,0.4114930331707001,0.41666666666666663,1.610080361366272,0.6304879784584045
1.7563738822937012,0.36822617053985596,1.3881477117538452,0.30913782119750977,0.41666666666666663,1.4809532165527344,0.5255095958709717
1.4298797845840454,0.936755359172821,0.49312442541122437,0.39193588495254517,0.33333333333333337,0.8884969353675842,0.5743138790130615
2.095463991165161,0.5400474071502686,1.5554165840148926,0.27475154399871826,0.33333333333333337,0.9659820795059204,0.41093313694000244
2.1797802448272705,0.8687760829925537,1.3110041618347168,0.32199621200561523,0.33333333333333337,0.9857881665229797,0.4376777410507202
2.193316698074341,0.9516928195953369,1.241623878479004,0.42846035957336426,0.33333333333333337,1.4146947860717773,0.5510185956954956
2.1304149627685547,1.0810517072677612,1.0493632555007935,0.44167906045913696,0.41666666666666663,1.4737842082977295,0.607496976852417
2.1110682487487793,0.8173342347145081,1.2937340140342712,0.370941698551178,0.16666666666666663,1.1615020036697388,0.5616086721420288
2.1169395446777344,1.2050533294677734,0.9118862152099609,0.5101503729820251,0.41666666666666663,1.4526116847991943,0.6338526606559753
1.4406101703643799,0.3272712230682373,1.1133389472961426,0.3141198754310608,0.5,1.1891988515853882,0.4871671795845032
1.3660483360290527,0.2004350870847702,1.1656132489442825,0.1503463089466095,0.6666666666666667,0.9808405041694641,0.2626422643661499
1.5548360347747803,0.3083195686340332,1.246516466140747,0.25420957803726196,0.5833333333333333,1.1062164306640625,0.4741414189338684
1.1249909400939941,0.3128775358200073,0.8121134042739868,0.22910615801811218,0.5,0.926318347454071,0.4019491374492645
1.396767258644104,0.6780698895454407,0.7186973690986633,0.3254902958869934,0.5833333333333333,1.3912826776504517,0.5514549016952515
1.6839275360107422,0.23317846655845642,1.4507490694522858,0.1787462830543518,0.5,1.0359100103378296,0.3585556447505951
1.3524972200393677,0.6722354292869568,0.6802617907524109,0.33700597286224365,0.5833333333333333,0.9137964248657227,0.5716293454170227
1.595489501953125,0.2624509334564209,1.333038568496704,0.1999495029449463,0.33333333333333337,0.7580931186676025,0.37240880727767944
1.48613440990448,0.7053674459457397,0.7807669639587402,0.368055135011673,0.5,1.1174088716506958,0.6347699165344238
1.3276166915893555,0.966212809085846,0.3614038825035095,0.5037983059883118,0.6666666666666667,1.1453922986984253,0.765009880065918
1.546675682067871,0.7701916694641113,0.7764840126037598,0.41371604800224304,0.33333333333333337,1.0182467699050903,0.7000714540481567
1.8641886711120605,0.3942281901836395,1.469960480928421,0.2674616575241089,0.6666666666666667,1.1963006258010864,0.4831346869468689
1.4928529262542725,0.487607479095459,1.0052454471588135,0.3391987383365631,0.25,0.47979018092155457,0.5776491165161133
1.4273419380187988,0.2734738886356354,1.1538680493831635,0.2656826972961426,0.5,1.7859686613082886,0.45669400691986084
1.4174168109893799,0.37276309728622437,1.0446537137031555,0.3356502056121826,0.41666666666666663,1.0621174573898315,0.535628080368042
1.5112485885620117,0.41504544019699097,1.0962031483650208,0.3342168927192688,0.41666666666666663,1.5229790210723877,0.5410165786743164
1.5385997295379639,0.40824905037879944,1.1303506791591644,0.31234633922576904,0.41666666666666663,1.0489603281021118,0.48826324939727783
1.4781105518341064,0.4666925370693207,1.0114180147647858,0.2736409902572632,0.5,1.1561251878738403,0.4375242590904236
1.5955042839050293,0.586004376411438,1.0094999074935913,0.30033862590789795,0.33333333333333337,0.8682024478912354,0.4393763542175293
2.0772924423217773,0.714945912361145,1.3623465299606323,0.4238250255584717,0.41666666666666663,1.0227534770965576,0.5192224383354187
1.768091082572937,0.988574743270874,0.779516339302063,0.40835195779800415,0.5833333333333333,1.1915123462677002,0.5297986268997192
1.450965404510498,0.9801965951919556,0.4707688093185425,0.40914642810821533,0.5833333333333333,1.3334426879882812,0.5692897439002991
1.5736726522445679,0.8720332384109497,0.7016394138336182,0.3736613988876343,0.5,1.597792625427246,0.5033496022224426
1.7464356422424316,0.6544305086135864,1.0920051336288452,0.3120066225528717,0.41666666666666663,1.474585771560669,0.4284822940826416
1.6109669208526611,0.5958746671676636,1.0150922536849976,0.3046519160270691,0.5,1.6373484134674072,0.4224303960800171
1.376659870147705,0.8780032992362976,0.49865657091140747,0.42933928966522217,0.25,1.4640997648239136,0.6181645393371582
1.5167467594146729,0.6528329849243164,0.8639137744903564,0.30318477749824524,0.33333333333333337,0.8915528655052185,0.4259817898273468
1.4886513948440552,0.6776806116104126,0.8109707832336426,0.3084718585014343,0.16666666666666663,0.9781558513641357,0.43456926941871643
1.469620704650879,0.6648469567298889,0.80477374792099,0.2951987087726593,0.25,1.218393087387085,0.42292970418930054
1.4651126861572266,0.6420294046401978,0.8230832815170288,0.36222755908966064,0.25,1.1694086790084839,0.47714847326278687
1.5262709856033325,0.60521399974823,0.9210569858551025,0.3142794966697693,0.5,1.3472704887390137,0.4427286386489868
1.5989149808883667,0.6230343580245972,0.9758806228637695,0.31425952911376953,0.25,1.0638649463653564,0.4286108613014221
1.676335096359253,0.7983168363571167,0.8780182600021362,0.3427745997905731,0.33333333333333337,1.5552659034729004,0.4982055425643921
1.7307747602462769,0.6502960920333862,1.0804786682128906,0.27890077233314514,0.16666666666666663,1.1611453294754028,0.40392735600471497
1.6840189695358276,0.705812394618988,0.9782065749168396,0.309476763010025,0.33333333333333337,1.2966479063034058,0.44988396763801575
1.8545211553573608,0.9227504730224609,0.9317706823348999,0.355396568775177,0.41666666666666663,1.1707384586334229,0.5057672262191772
1.7380484342575073,0.7659479379653931,0.9721004962921143,0.3158704936504364,0.33333333333333337,0.8183247447013855,0.47752538323402405
1.895127534866333,0.7537713646888733,1.1413561701774597,0.2793721854686737,0.5,1.0833557844161987,0.4590601623058319
1.0410561561584473,0.285148561000824,0.7559075951576233,0.288709819316864,0.41666666666666663,1.026104211807251,0.5126572847366333
1.063140630722046,0.3282266855239868,0.7349139451980591,0.4234553873538971,0.33333333333333337,1.1497087478637695,0.588439404964447
1.1519670486450195,0.21076348423957825,0.9412035644054413,0.34410449862480164,0.25,0.8619623184204102,0.5699816942214966
1.0983469486236572,0.5471867918968201,0.5511601567268372,0.5526594519615173,0.33333333333333337,1.0533366203308105,0.6868008971214294
1.256894826889038,0.34131181240081787,0.9155830144882202,0.42502275109291077,0.5,0.9895161986351013,0.6432183384895325
1.4950379133224487,0.5392695665359497,0.955768346786499,0.5480872392654419,0.5,1.0556882619857788,0.7792354822158813
1.6369374990463257,0.3506537079811096,1.286283791065216,0.3539053201675415,0.41666666666666663,1.023278832435608,0.5313957929611206
1.630216360092163,0.42202940583229065,1.2081869542598724,0.2798129916191101,0.5833333333333333,0.8304626941680908,0.5383836030960083
1.6399954557418823,0.5362648963928223,1.10373055934906,0.41877132654190063,0.41666666666666663,0.47376638650894165,0.6309277415275574
1.1778717041015625,0.8535585403442383,0.3243131637573242,0.45050284266471863,0.5,0.7654688358306885,0.6997122764587402
1.5555397272109985,0.5219178795814514,1.0336218476295471,0.5201217532157898,0.41666666666666663,0.9037665128707886,0.7579352259635925
1.381919264793396,0.6924606561660767,0.6894586086273193,0.5245448350906372,0.5,1.0027316808700562,0.8306309580802917
1.5235663652420044,0.6659677028656006,0.8575986623764038,0.5224472284317017,0.5,0.977024257183075,0.8366058468818665
1.48756742477417,0.4805659353733063,1.0070014894008636,0.4277659058570862,0.5,1.0480248928070068,0.6736934185028076
1.5721778869628906,0.7025251388549805,0.8696527481079102,0.4789203107357025,0.41666666666666663,1.163103461265564,0.7910009026527405
1.4807063341140747,0.9041494131088257,0.576556921005249,0.5158531665802002,0.33333333333333337,1.2309174537658691,0.7530616521835327
1.5128638744354248,0.8354148864746094,0.6774489879608154,0.4799233675003052,0.5833333333333333,1.2617859840393066,0.7060121893882751
1.4868475198745728,1.0882703065872192,0.3985772132873535,0.5233666896820068,0.5833333333333333,1.0359054803848267,0.7239692211151123
1.6598267555236816,1.0961110591888428,0.5637156963348389,0.49673837423324585,0.5,1.2701058387756348,0.610453724861145
1.9309489727020264,0.9076719880104065,1.0232769846916199,0.4579184651374817,0.41666666666666663,1.3217737674713135,0.6445372700691223
1.8477444648742676,1.0853413343429565,0.762403130531311,0.5304540395736694,0.41666666666666663,1.3371485471725464,0.7509456872940063
1.8020431995391846,0.7310570478439331,1.0709861516952515,0.40018948912620544,0.5,1.2072443962097168,0.5944789052009583
1.7906279563903809,1.0211350917816162,0.7694928646087646,0.5388760566711426,0.41666666666666663,0.8167635202407837,0.8446320295333862
1.9444348812103271,0.7768133878707886,1.1676214933395386,0.4253259599208832,0.5833333333333333,1.1544936895370483,0.757667064666748
1.9155235290527344,1.0096027851104736,0.9059207439422607,0.5076059699058533,0.41666666666666663,1.3841910362243652,0.7437619566917419
1.8604240417480469,1.1048181056976318,0.755605936050415,0.5400800704956055,0.41666666666666663,1.1750223636627197,0.7650593519210815
1.995026707649231,0.6521944403648376,1.3428322672843933,0.43797487020492554,0.5,1.4153748750686646,0.5641094446182251
1.7970914840698242,1.0878777503967285,0.7092137336730957,0.517242968082428,0.5,1.1148170232772827,0.6363636255264282
1.8561136722564697,1.059416651725769,0.7966970205307007,0.5120370388031006,0.41666666666666663,1.1655406951904297,0.614427387714386
1.9814165830612183,0.9274215698242188,1.0539950132369995,0.4501473307609558,0.08333333333333337,1.002903699874878,0.563770055770874
2.0429139137268066,0.9611000418663025,1.0818138718605042,0.4755566716194153,0.41666666666666663,1.0271170139312744,0.636629045009613
2.0335559844970703,0.8876495361328125,1.1459064483642578,0.44507914781570435,0.33333333333333337,1.2374589443206787,0.6172205209732056
2.0031726360321045,0.8912848234176636,1.111887812614441,0.45283743739128113,0.25,0.9517113566398621,0.6003315448760986
2.059019088745117,0.880948007106781,1.1780710816383362,0.46470481157302856,0.41666666666666663,1.1832458972930908,0.6425142288208008
2.1055173873901367,0.8753311038017273,1.2301862835884094,0.5034171938896179,0.25,1.0873017311096191,0.6888408660888672
2.0388216972351074,0.94841468334198,1.0904070138931274,0.571887731552124,0.5,1.0355396270751953,0.7293835878372192
2.0432543754577637,0.918710470199585,1.1245439052581787,0.5266485214233398,0.33333333333333337,0.7803166508674622,0.7037331461906433
1.9858880043029785,0.9395511150360107,1.0463368892669678,0.5044669508934021,0.5,1.1913676261901855,0.6677994728088379
2.154543399810791,0.830213189125061,1.32433021068573,0.45254749059677124,0.33333333333333337,1.0547837018966675,0.6332734823226929
2.0819270610809326,0.8703744411468506,1.211552619934082,0.46414363384246826,0.41666666666666663,1.3714429140090942,0.6332420110702515
1.948157787322998,0.9352946281433105,1.0128631591796875,0.46910929679870605,0.33333333333333337,1.1367793083190918,0.6532492637634277
1.9593632221221924,0.9338648319244385,1.025498390197754,0.43296974897384644,0.33333333333333337,1.2942571640014648,0.6144050359725952
2.2044146060943604,0.691469669342041,1.5129449367523193,0.30697768926620483,0.25,1.330896258354187,0.47310730814933777
1.8593894243240356,0.9652912616729736,0.894098162651062,0.3917246162891388,0.33333333333333337,0.8949973583221436,0.551643967628479
2.0510036945343018,0.7979344725608826,1.2530692219734192,0.30867642164230347,0.16666666666666663,1.5204323530197144,0.4536907970905304
2.0609664916992188,0.874630868434906,1.1863356232643127,0.3542132079601288,0.25,1.2245405912399292,0.5321505069732666
2.0747084617614746,0.8987751007080078,1.1759333610534668,0.38132211565971375,0.25,1.0359857082366943,0.5693331360816956
1.9902052879333496,0.8966176509857178,1.0935876369476318,0.406907856464386,0.41666666666666663,0.862305223941803,0.596089780330658
2.0185210704803467,0.9669797420501709,1.0515413284301758,0.4413851201534271,0.33333333333333337,0.8876571655273438,0.6554322838783264
2.143155813217163,0.7731163501739502,1.370039463043213,0.32051658630371094,0.33333333333333337,0.8143512010574341,0.5187554359436035
2.0169479846954346,0.963729977607727,1.0532180070877075,0.38231539726257324,0.16666666666666663,0.9527988433837891,0.5569918155670166
1.9919211864471436,0.1629585176706314,1.8289626687765121,0.17211772501468658,0.33333333333333337,0.9762024283409119,0.2809937596321106
2.242135524749756,0.15370498597621918,2.0884305387735367,0.14566737413406372,0.33333333333333337,0.8870187401771545,0.3048795461654663
1.9424450397491455,0.24559666216373444,1.696848377585411,0.17889080941677094,0.33333333333333337,0.9501073956489563,0.3010008931159973
1.6215102672576904,0.30051475763320923,1.3209955096244812,0.17173320055007935,0.33333333333333337,1.0019387006759644,0.3542064428329468
1.5949928760528564,0.3096598982810974,1.285332977771759,0.17011088132858276,0.5,1.0414611101150513,0.30048078298568726
1.6858673095703125,0.3282935619354248,1.3575737476348877,0.17971961200237274,0.5,0.7594256401062012,0.31558743119239807
1.8901134729385376,0.296872079372406,1.5932413935661316,0.11059028655290604,0.5,0.5743265151977539,0.19490964710712433
2.1663670539855957,0.28170424699783325,1.8846628069877625,0.13724717497825623,0.5833333333333333,0.8287308216094971,0.22956252098083496
2.1236002445220947,0.38044410943984985,1.7431561350822449,0.27285775542259216,0.5,1.0083858966827393,0.4136723279953003
2.1356329917907715,0.4824005365371704,1.653232455253601,0.3695789575576782,0.41666666666666663,1.0247058868408203,0.5073145627975464
1.9878294467926025,0.41232985258102417,1.5754995942115784,0.3342497944831848,0.33333333333333337,0.936293363571167,0.5231329202651978
2.0502803325653076,0.33174172043800354,1.718538612127304,0.30132627487182617,0.33333333333333337,1.1292753219604492,0.4902175962924957
1.8501877784729004,0.4027487635612488,1.4474390149116516,0.40904808044433594,0.41666666666666663,1.1422104835510254,0.595731794834137
1.7474361658096313,0.44998815655708313,1.2974480092525482,0.3708457946777344,0.33333333333333337,1.0804249048233032,0.5360254645347595
1.6209865808486938,0.29101428389549255,1.3299722969532013,0.29096168279647827,0.33333333333333337,1.4494673013687134,0.4172874391078949
1.7562153339385986,0.3657209575176239,1.3904943764209747,0.3432144522666931,0.41666666666666663,1.1354873180389404,0.45625126361846924
1.479341983795166,0.32974183559417725,1.1496001482009888,0.31168872117996216,0.5833333333333333,1.0689395666122437,0.4410187005996704
1.2981457710266113,0.27443361282348633,1.023712158203125,0.30001842975616455,0.33333333333333337,1.217807650566101,0.41320663690567017
1.370955228805542,0.3404845595359802,1.0304706692695618,0.2859218120574951,0.5833333333333333,0.9974449872970581,0.4453553855419159
1.404130220413208,0.3342503607273102,1.0698798596858978,0.3621104955673218,0.25,0.9656040668487549,0.5165116786956787
1.2995115518569946,0.37905153632164,0.9204600155353546,0.3612186908721924,0.5833333333333333,1.1545257568359375,0.5016223192214966
1.3685557842254639,0.41626957058906555,0.9522862136363983,0.4689006805419922,0.5,1.164948582649231,0.5703830122947693
1.1980187892913818,0.4183785319328308,0.779640257358551,0.39398786425590515,0.41666666666666663,1.2624378204345703,0.5518695116043091
1.2693390846252441,0.4767277240753174,0.7926113605499268,0.5394293069839478,0.41666666666666663,1.3050873279571533,0.7069569826126099
0.8760975003242493,0.5719738006591797,0.3041236996650696,0.5183591246604919,0.6666666666666667,1.0459568500518799,0.6486837267875671
0.7229797840118408,0.6678968071937561,0.05508297681808472,0.47124847769737244,0.5833333333333333,1.5612449645996094,0.5992316603660583
0.9566439390182495,0.4672078490257263,0.4894360899925232,0.32214492559432983,0.5,1.4763215780258179,0.5304195880889893
1.1936918497085571,0.5495651960372925,0.6441266536712646,0.48307347297668457,0.75,1.4708997011184692,0.5630512833595276
1.1287720203399658,0.47321557998657227,0.6555564403533936,0.39479026198387146,0.5,1.6135883331298828,0.5045391321182251
1.152318000793457,0.4256781339645386,0.7266398668289185,0.5140819549560547,0.33333333333333337,1.424176573753357,0.6037994623184204
0.8802775740623474,0.5562365651130676,0.3240410089492798,0.3434571325778961,0.5,1.4573109149932861,0.45201513171195984
1.1855372190475464,0.5435557961463928,0.6419814229011536,0.49462610483169556,0.5,1.6173145771026611,0.6027344465255737
1.1906793117523193,0.6370969414710999,0.5535823702812195,0.4354759156703949,0.41666666666666663,1.1986408233642578,0.6252042651176453
1.0434136390686035,0.7430324554443359,0.3003811836242676,0.5033149719238281,0.33333333333333337,1.6582579612731934,0.6814001798629761
1.3133585453033447,0.5338720083236694,0.7794865369796753,0.3820805549621582,0.33333333333333337,1.4890227317810059,0.5702226161956787
1.2759521007537842,0.439561128616333,0.8363909721374512,0.5429272055625916,0.5,1.4922280311584473,0.6526488065719604
1.3241605758666992,0.6330801248550415,0.6910804510116577,0.41118621826171875,0.41666666666666663,1.211442470550537,0.6105983257293701
1.241410732269287,0.7004879713058472,0.5409227609634399,0.4245011806488037,0.33333333333333337,1.2466554641723633,0.6922455430030823
1.4715864658355713,0.610856831073761,0.8607296347618103,0.3699435591697693,0.41666666666666663,1.0300850868225098,0.6526322960853577
1.4620308876037598,0.6591053009033203,0.8029255867004395,0.4132954478263855,0.25,1.4404257535934448,0.6996219158172607
1.4502837657928467,0.799767255783081,0.6505165100097656,0.455356240272522,0.25,1.5237277746200562,0.7212000489234924
1.495619535446167,0.8022778034210205,0.6933417320251465,0.5408805012702942,0.16666666666666663,0.9276959896087646,0.6793252825737
1.8089221715927124,1.0252344608306885,0.7836877107620239,0.5199066400527954,0.16666666666666663,1.3796980381011963,0.713428258895874
1.8940513134002686,0.9526017904281616,0.9414495229721069,0.45325371623039246,0.25,0.9698559045791626,0.6543517112731934
1.8267171382904053,0.9792945981025696,0.8474225401878357,0.48865944147109985,0.16666666666666663,0.9304457306861877,0.6777511835098267
1.901986837387085,0.8904831409454346,1.0115036964416504,0.4380338191986084,0.41666666666666663,0.9121410846710205,0.6183610558509827
0.6583718061447144,0.5531119704246521,0.10525983572006226,0.5129371881484985,0.75,0.759634792804718,0.7525938749313354
1.0486226081848145,0.240269273519516,0.8083533346652985,0.2936348021030426,0.5833333333333333,1.4565237760543823,0.5081037878990173
1.1607155799865723,0.28135061264038086,0.8793649673461914,0.35110247135162354,0.5,1.0312321186065674,0.600730836391449
1.8407504558563232,0.18051229417324066,1.6602381616830826,0.23661477863788605,0.5,1.2586082220077515,0.4095618426799774
1.7283830642700195,0.3024519979953766,1.425931066274643,0.3534545302391052,0.6666666666666667,1.3697539567947388,0.5546984672546387
1.5665369033813477,0.4259992241859436,1.140537679195404,0.38425683975219727,0.5833333333333333,0.7129749059677124,0.5857498049736023
2.0491836071014404,0.3033902645111084,1.745793342590332,0.24248704314231873,0.41666666666666663,0.8186132311820984,0.4613763689994812
1.8224785327911377,0.3679882884025574,1.4544902443885803,0.34081652760505676,0.5,0.7346556186676025,0.5339771509170532
1.9001411199569702,0.4725225269794464,1.4276185929775238,0.3223233222961426,0.5,1.0929657220840454,0.5456820130348206
1.6035867929458618,0.4077657461166382,1.1958210468292236,0.2781592309474945,0.5,1.1688038110733032,0.42157813906669617
1.7573376893997192,0.6485249996185303,1.108812689781189,0.3672568202018738,0.5,0.848531186580658,0.5728826522827148
1.6524255275726318,0.7639110088348389,0.888514518737793,0.34529054164886475,0.5,1.1923576593399048,0.495217889547348
2.031041145324707,0.46077802777290344,1.5702631175518036,0.24634715914726257,0.5833333333333333,0.6548669338226318,0.3366326689720154
1.881535530090332,0.4197755455970764,1.4617599844932556,0.23361113667488098,0.6666666666666667,1.149471402168274,0.30694565176963806
1.4511395692825317,0.6492419242858887,0.8018976449966431,0.3023737370967865,0.6666666666666667,1.1693005561828613,0.40956467390060425
1.648223638534546,0.4235246479511261,1.2246989905834198,0.2770991325378418,0.33333333333333337,1.1215144395828247,0.3039138615131378
1.6842727661132812,0.4188302755355835,1.2654424905776978,0.26683861017227173,0.41666666666666663,1.1521563529968262,0.2871363162994385
1.3609683513641357,0.647754430770874,0.7132139205932617,0.4103590250015259,0.6666666666666667,1.151197910308838,0.5210253000259399
1.466325044631958,0.6786203980445862,0.7877046465873718,0.40453454852104187,0.6666666666666667,0.9771129488945007,0.555498480796814
2.0170533657073975,0.486312597990036,1.5307407677173615,0.3421022295951843,0.41666666666666663,0.964036762714386,0.45744428038597107
1.556636095046997,0.833794116973877,0.7228419780731201,0.5577359199523926,0.41666666666666663,1.1221591234207153,0.6788687705993652
1.7919259071350098,0.695242702960968,1.0966832041740417,0.4228207767009735,0.5833333333333333,0.49135062098503113,0.6534634232521057
1.9023182392120361,0.6903935670852661,1.21192467212677,0.4318903088569641,0.41666666666666663,0.7631491422653198,0.6313711404800415
1.7566126585006714,0.6759798526763916,1.0806328058242798,0.5307015776634216,0.41666666666666663,0.9010041952133179,0.670844316482544
1.680704116821289,0.6992664337158203,0.9814376831054688,0.5460865497589111,0.33333333333333337,0.4994024932384491,0.6631882190704346
1.7304458618164062,0.6075530052185059,1.1228928565979004,0.5045735836029053,0.41666666666666663,0.9223249554634094,0.6371268630027771
1.733426809310913,0.5585761070251465,1.1748507022857666,0.45869186520576477,0.5833333333333333,0.7659282088279724,0.6246364116668701
1.70688796043396,0.7118480205535889,0.9950399398803711,0.492052286863327,0.5,1.194177269935608,0.6627209186553955
1.842444896697998,0.632858157157898,1.2095867395401,0.4742787480354309,0.41666666666666663,1.1085584163665771,0.6297546625137329
1.7190186977386475,0.5285443067550659,1.1904743909835815,0.48426857590675354,0.5,1.2114418745040894,0.6364349126815796
1.815398931503296,0.6472649574279785,1.1681339740753174,0.4551011621952057,0.5,1.2459120750427246,0.6443561315536499
1.750187873840332,0.4910415709018707,1.2591463029384613,0.385700523853302,0.41666666666666663,1.3386975526809692,0.5181856155395508
1.7023344039916992,0.5306742191314697,1.1716601848602295,0.40824031829833984,0.25,1.303077220916748,0.5168641209602356
1.5120208263397217,0.5845102071762085,0.9275106191635132,0.4603740870952606,0.5833333333333333,0.6706043481826782,0.5711653232574463
1.6419733762741089,0.5354288220405579,1.106544554233551,0.4191899299621582,0.6666666666666667,1.0565903186798096,0.5882072448730469
1.412032127380371,0.627770185470581,0.78426194190979,0.5351173877716064,0.5833333333333333,1.248590111732483,0.6533128023147583
1.7280097007751465,0.5649443864822388,1.1630653142929077,0.43216150999069214,0.5833333333333333,1.3716988563537598,0.5434182286262512
1.6459659337997437,0.5456587076187134,1.1003072261810303,0.4202210009098053,0.5833333333333333,0.843664824962616,0.5234374403953552
1.9241151809692383,0.39137762784957886,1.5327375531196594,0.2596176862716675,0.5833333333333333,1.2104994058609009,0.37826910614967346
1.6834557056427002,0.5778850317001343,1.105570673942566,0.3475377857685089,0.5833333333333333,1.6622933149337769,0.47136640548706055
1.8824594020843506,0.6366673111915588,1.2457920908927917,0.3160843849182129,0.5833333333333333,1.4702410697937012,0.46377718448638916
1.8287672996520996,0.6494398713111877,1.1793274283409119,0.38215556740760803,0.6666666666666667,1.539671778678894,0.4500695765018463
1.6915079355239868,0.6936362981796265,0.9978716373443604,0.3301820755004883,0.41666666666666663,1.6846131086349487,0.4858643412590027
1.519294261932373,0.6648715138435364,0.8544227480888367,0.3178655505180359,0.5,1.242552399635315,0.49476781487464905
1.6275490522384644,0.7099078893661499,0.9176411628723145,0.30502793192863464,0.33333333333333337,1.582966923713684,0.4372573494911194
1.1976897716522217,0.5282183885574341,0.6694713830947876,0.25533902645111084,0.41666666666666663,1.4638001918792725,0.3249683380126953
1.3017873764038086,0.7475483417510986,0.55423903465271,0.3252446949481964,0.5,0.8195297718048096,0.39514389634132385
1.5533121824264526,0.7226914763450623,0.8306207060813904,0.287197083234787,0.41666666666666663,1.2996660470962524,0.3966931402683258
1.454120397567749,0.7646539211273193,0.6894664764404297,0.32190853357315063,0.25,1.5488951206207275,0.4141686260700226
1.4727141857147217,0.6820701956748962,0.7906439900398254,0.26134157180786133,0.41666666666666663,1.6208972930908203,0.3887176513671875
1.4818942546844482,0.7103537321090698,0.7715405225753784,0.2987605631351471,0.25,1.310696005821228,0.3898352384567261
1.3778231143951416,0.6585721373558044,0.7192509770393372,0.2569339871406555,0.5,1.2836101055145264,0.35579800605773926
1.5624630451202393,0.5520809888839722,1.010382056236267,0.17817634344100952,0.41666666666666663,1.6106572151184082,0.2912631332874298
1.4560307264328003,0.6640709042549133,0.791959822177887,0.2559146285057068,0.33333333333333337,1.4771958589553833,0.3518081307411194
1.4388729333877563,0.5206225514411926,0.9182503819465637,0.1915486454963684,0.33333333333333337,1.1398563385009766,0.301070898771286
1.3492718935012817,0.7164558172225952,0.6328160762786865,0.3191148042678833,0.41666666666666663,1.3425970077514648,0.40075817704200745
1.2648981809616089,0.7881574034690857,0.4767407774925232,0.30693143606185913,0.41666666666666663,1.0933161973953247,0.416032075881958
1.5135711431503296,0.7789046764373779,0.7346664667129517,0.32352566719055176,0.41666666666666663,1.5827986001968384,0.43226107954978943
1.4162044525146484,0.6402521133422852,0.7759523391723633,0.25957584381103516,0.25,1.3036811351776123,0.3543205261230469
1.4707005023956299,0.7653132677078247,0.7053872346878052,0.3227398693561554,0.25,1.6712368726730347,0.43958228826522827
1.4407860040664673,0.8904664516448975,0.5503195524215698,0.36146974563598633,0.5,1.3551725149154663,0.5135643482208252
1.5948903560638428,0.5560964941978455,1.0387938618659973,0.22447529435157776,0.41666666666666663,1.40070641040802,0.3220892548561096
1.4766525030136108,0.7264118194580078,0.750240683555603,0.31189650297164917,0.25,1.0737007856369019,0.4107583165168762
1.3970015048980713,0.5916203260421753,0.805381178855896,0.22511766850948334,0.41666666666666663,0.9504554271697998,0.33844709396362305
1.5402379035949707,0.6295487880706787,0.910689115524292,0.25964874029159546,0.33333333333333337,1.3491195440292358,0.37497377395629883
1.2351816892623901,0.7134934067726135,0.5216882824897766,0.2902507781982422,0.33333333333333337,1.2433826923370361,0.38750118017196655
1.305738091468811,0.6987762451171875,0.6069618463516235,0.29236140847206116,0.41666666666666663,1.0565851926803589,0.41986599564552307
1.3419764041900635,0.7059327363967896,0.6360436677932739,0.29921555519104004,0.41666666666666663,1.2617340087890625,0.4298393726348877
1.1827032566070557,0.5452385544776917,0.637464702129364,0.19585682451725006,0.5833333333333333,1.3563718795776367,0.3314439654350281
1.5787715911865234,0.6109249591827393,0.9678466320037842,0.245027095079422,0.33333333333333337,0.8802278637886047,0.3539057970046997
1.2633137702941895,0.7478736042976379,0.5154401659965515,0.2954217195510864,0.33333333333333337,0.6651211380958557,0.4070812165737152
1.3927018642425537,0.6421937942504883,0.7505080699920654,0.2805849313735962,0.33333333333333337,0.7390407919883728,0.3730536997318268
1.4275844097137451,0.6460489630699158,0.7815354466438293,0.24805864691734314,0.41666666666666663,0.7067767381668091,0.3857935667037964
1.6109720468521118,0.7033412456512451,0.9076308012008667,0.29097360372543335,0.33333333333333337,1.2390691041946411,0.41361886262893677
1.6030669212341309,0.5710619688034058,1.032004952430725,0.24941208958625793,0.33333333333333337,1.37895667552948,0.34339481592178345
1.348686933517456,0.9244455099105835,0.42424142360687256,0.4516564607620239,0.33333333333333337,0.9168170094490051,0.5876379013061523
1.5103018283843994,0.8372647762298584,0.673037052154541,0.39946138858795166,0.33333333333333337,1.0608041286468506,0.5565809607505798
1.4516277313232422,0.8690248131752014,0.5826029181480408,0.4103395640850067,0.5,1.1981525421142578,0.5968302488327026
1.6924498081207275,0.5810912847518921,1.1113585233688354,0.23972731828689575,0.5,0.881860077381134,0.35613536834716797
1.3675203323364258,1.0161256790161133,0.3513946533203125,0.47795557975769043,0.41666666666666663,1.0812811851501465,0.6347190737724304
1.5940310955047607,0.7934444546699524,0.8005866408348083,0.3791332244873047,0.41666666666666663,1.4002019166946411,0.5274711847305298
1.4335044622421265,0.8495069742202759,0.5839974880218506,0.4232943654060364,0.5833333333333333,1.0680423974990845,0.5818358063697815
1.6206467151641846,0.7944070100784302,0.8262397050857544,0.3751779794692993,0.5,0.729312539100647,0.5176699161529541
1.5596908330917358,0.6527694463729858,0.90692138671875,0.30329573154449463,0.33333333333333337,1.0632047653198242,0.44936877489089966
1.7162327766418457,0.6439357995986938,1.0722969770431519,0.3064202666282654,0.33333333333333337,1.0549907684326172,0.4275461435317993
1.5876822471618652,0.8350166082382202,0.752665638923645,0.4244290590286255,0.33333333333333337,1.236193060874939,0.539750337600708
1.6484582424163818,0.72911137342453,0.9193468689918518,0.3443518280982971,0.5,0.8101140856742859,0.48426759243011475
1.5456676483154297,0.779245138168335,0.7664225101470947,0.3947163224220276,0.6666666666666667,1.4808505773544312,0.5124108791351318
1.4663958549499512,0.811805009841919,0.6545908451080322,0.42285123467445374,0.5,1.4112004041671753,0.5446500182151794
1.5288548469543457,0.9303560853004456,0.5984987616539001,0.44206923246383667,0.33333333333333337,1.248368263244629,0.5555672645568848
1.6005030870437622,0.7930694818496704,0.8074336051940918,0.3459617495536804,0.5,0.9302690625190735,0.4569064974784851
1.6017463207244873,0.9270403981208801,0.6747059226036072,0.42412400245666504,0.25,1.1927045583724976,0.567969799041748
1.6734161376953125,0.817069411277771,0.8563467264175415,0.4752903878688812,0.25,0.5977804064750671,0.6204155087471008
1.7453643083572388,0.7442837953567505,1.0010805130004883,0.4041745960712433,0.33333333333333337,1.0314441919326782,0.5536526441574097
1.6836657524108887,0.7864915132522583,0.8971742391586304,0.4137876331806183,0.33333333333333337,1.0918315649032593,0.5592255592346191
1.5643953084945679,0.7742277383804321,0.7901675701141357,0.4420316517353058,0.5833333333333333,0.8441085815429688,0.5818492770195007
1.7479186058044434,0.7488913536071777,0.9990272521972656,0.4420832097530365,0.41666666666666663,1.5819326639175415,0.572461724281311
1.7124996185302734,0.7231846451759338,0.9893149733543396,0.41307318210601807,0.41666666666666663,1.125990629196167,0.5468704700469971
1.7587406635284424,0.763519287109375,0.9952213764190674,0.40408775210380554,0.41666666666666663,1.4044638872146606,0.5304234027862549
1.4442903995513916,0.8725564479827881,0.5717339515686035,0.43081188201904297,0.5833333333333333,1.3205069303512573,0.5613017082214355
1.7194050550460815,0.726348340511322,0.9930567145347595,0.3538002371788025,0.5,1.3282356262207031,0.49546974897384644
1.6602436304092407,0.6498372554779053,1.0104063749313354,0.3418715000152588,0.41666666666666663,1.0726211071014404,0.4766514301300049
1.7991290092468262,0.6769876480102539,1.1221413612365723,0.330685019493103,0.33333333333333337,0.6476901769638062,0.4752810299396515
1.5746355056762695,0.7496373653411865,0.824998140335083,0.3692474365234375,0.5833333333333333,0.9927266836166382,0.48510611057281494
1.6909990310668945,0.6460726857185364,1.0449263453483582,0.3146398961544037,0.5,1.221808910369873,0.45361101627349854
1.718858003616333,0.4995625615119934,1.2192954421043396,0.20433633029460907,0.5,1.0333092212677002,0.3409133553504944
1.7186920642852783,0.6433566808700562,1.0753353834152222,0.2585383951663971,0.16666666666666663,0.9024966955184937,0.3810655474662781
1.7133234739303589,0.632689356803894,1.0806341171264648,0.2494124472141266,0.33333333333333337,1.0806336402893066,0.3672862648963928
1.289826512336731,0.7448148727416992,0.5450116395950317,0.31492936611175537,0.5833333333333333,1.092789888381958,0.43742474913597107
1.6142301559448242,0.6340147852897644,0.9802153706550598,0.28934189677238464,0.33333333333333337,1.2463219165802002,0.43803054094314575
1.690216302871704,0.606963038444519,1.083253264427185,0.2543467879295349,0.33333333333333337,1.149498701095581,0.4161534011363983
1.7367101907730103,0.6469597816467285,1.0897504091262817,0.28662270307540894,0.16666666666666663,1.2268441915512085,0.45380261540412903
1.77662992477417,0.7145404815673828,1.062089443206787,0.31443071365356445,0.41666666666666663,0.9548647403717041,0.47229695320129395
1.919382095336914,0.6705127954483032,1.2488692998886108,0.29297196865081787,0.25,0.9385287165641785,0.45259490609169006
0.9499207735061646,0.17906686663627625,0.7708539068698883,0.24442394077777863,0.41666666666666663,0.8511507511138916,0.3293280303478241
0.8436315059661865,0.3113022744655609,0.5323292315006256,0.28011763095855713,0.5833333333333333,1.142503261566162,0.36792850494384766
0.9592813849449158,0.23282203078269958,0.7264593541622162,0.23017394542694092,0.41666666666666663,1.2354563474655151,0.30432504415512085
0.8341391086578369,0.30047106742858887,0.533668041229248,0.2952272891998291,0.41666666666666663,1.598576307296753,0.4211843013763428
0.786430299282074,0.31616532802581787,0.4702649712562561,0.25236883759498596,0.5833333333333333,0.8013356328010559,0.3789815902709961
0.9160445928573608,0.2931959331035614,0.6228486597537994,0.24686315655708313,0.5,0.7818303108215332,0.37597009539604187
1.033429741859436,0.25372108817100525,0.7797086536884308,0.24173060059547424,0.5833333333333333,0.7574414610862732,0.3389783799648285
0.9606658816337585,0.33482101559638977,0.6258448660373688,0.2933421730995178,0.33333333333333337,1.4479408264160156,0.4337006211280823
1.222456693649292,0.2900598645210266,0.9323968291282654,0.26039934158325195,0.5,1.306288242340088,0.34098702669143677
1.1122958660125732,0.39972978830337524,0.712566077709198,0.32767340540885925,0.33333333333333337,0.8306852579116821,0.41213494539260864
0.9853806495666504,0.48100918531417847,0.5043714642524719,0.3655562996864319,0.5833333333333333,0.6197528839111328,0.4567665457725525
1.2124898433685303,0.2486940622329712,0.9637957811355591,0.26030847430229187,0.33333333333333337,1.1869100332260132,0.3902076482772827
1.2757325172424316,0.29907700419425964,0.976655513048172,0.2888492941856384,0.25,0.8919724225997925,0.36760687828063965
1.233569622039795,0.34275197982788086,0.8908176422119141,0.3154807686805725,0.25,0.8011138439178467,0.44132199883461
1.5095807313919067,0.2957295775413513,1.2138511538505554,0.2750934362411499,0.33333333333333337,0.8065817952156067,0.3688933253288269
1.4150885343551636,0.4030802845954895,1.012008249759674,0.2733118534088135,0.41666666666666663,1.0755819082260132,0.3755243122577667
1.5714067220687866,0.5171016454696655,1.054305076599121,0.32628995180130005,0.33333333333333337,1.4042874574661255,0.44452857971191406
1.581814169883728,0.45383167266845703,1.127982497215271,0.3166782855987549,0.5,1.290770173072815,0.4439961314201355
1.5249133110046387,0.6293656229972839,0.8955476880073547,0.40323126316070557,0.5,1.3491480350494385,0.5192553400993347
1.579474687576294,0.928508996963501,0.650965690612793,0.4553230404853821,0.33333333333333337,1.0055925846099854,0.6330902576446533
1.640323519706726,0.909392237663269,0.730931282043457,0.42399662733078003,0.5,1.2282121181488037,0.5932278037071228
1.6877026557922363,0.7802302837371826,0.9074723720550537,0.3755320608615875,0.25,0.9254214763641357,0.5095693469047546
1.489814281463623,0.5543001294136047,0.9355141520500183,0.2546766698360443,0.5833333333333333,1.2822613716125488,0.3619782030582428
1.5800789594650269,0.7603679895401001,0.8197109699249268,0.3568001985549927,0.25,1.152501106262207,0.47368937730789185
1.4714157581329346,0.7473182678222656,0.724097490310669,0.3475450873374939,0.5,1.2709202766418457,0.4886818528175354
1.338202953338623,0.5819722414016724,0.7562307119369507,0.22912171483039856,0.41666666666666663,0.550794780254364,0.36588799953460693
1.4951032400131226,0.8502194881439209,0.6448837518692017,0.3809664845466614,0.41666666666666663,0.9840461015701294,0.5387815237045288
1.6030426025390625,0.7822085618972778,0.8208340406417847,0.4123331606388092,0.5,1.2579926252365112,0.5757819414138794
1.6860743761062622,0.672421395778656,1.0136529803276062,0.32278329133987427,0.41666666666666663,1.4007974863052368,0.48218008875846863
1.3731098175048828,0.975884199142456,0.39722561836242676,0.491820365190506,0.33333333333333337,0.8389288187026978,0.6575329303741455
1.669870376586914,0.7389538884162903,0.9309164881706238,0.3864203095436096,0.41666666666666663,0.9564574360847473,0.6395643949508667
1.5415962934494019,0.7748725414276123,0.7667237520217896,0.4193746745586395,0.33333333333333337,0.801846444606781,0.6162769198417664
1.624251127243042,0.7672988176345825,0.8569523096084595,0.4381673336029053,0.41666666666666663,1.2588235139846802,0.6364827752113342
1.7129734754562378,0.7848049998283386,0.9281684756278992,0.4411231577396393,0.5,0.8227992653846741,0.6389020681381226
1.7834887504577637,0.597289502620697,1.1861992478370667,0.36647677421569824,0.5,0.7050709128379822,0.5298581123352051
1.789494514465332,0.6908326148986816,1.0986618995666504,0.3530949056148529,0.41666666666666663,0.9226250648498535,0.5789637565612793
1.8185398578643799,0.7858883142471313,1.0326515436172485,0.435813844203949,0.5833333333333333,1.114671230316162,0.6264646053314209
1.850858449935913,0.7879456281661987,1.0629128217697144,0.40509194135665894,0.33333333333333337,1.032071590423584,0.5966706275939941
1.8684905767440796,0.9116010665893555,0.9568895101547241,0.4403969347476959,0.41666666666666663,1.1260725259780884,0.6464192867279053
1.9101675748825073,0.8460763096809387,1.0640912652015686,0.38605430722236633,0.33333333333333337,1.3102920055389404,0.5917572379112244
1.9439796209335327,0.8185052275657654,1.1254743933677673,0.3619685769081116,0.41666666666666663,0.8345746397972107,0.5809166431427002
1.916574478149414,0.9746675491333008,0.9419069290161133,0.37268221378326416,0.6666666666666667,0.7774953246116638,0.5963163375854492
1.8113230466842651,0.9521219730377197,0.8592010736465454,0.45303890109062195,0.5,1.0846014022827148,0.6852728128433228
1.92451810836792,0.8010023832321167,1.1235157251358032,0.34768712520599365,0.41666666666666663,1.2671774625778198,0.5982272624969482
1.850651502609253,0.8219574689865112,1.0286940336227417,0.36241966485977173,0.41666666666666663,1.0956530570983887,0.5923624038696289
1.7535901069641113,0.9385841488838196,0.8150059580802917,0.463981956243515,0.5,0.9595606923103333,0.6824272871017456
1.7618129253387451,0.8567185401916504,0.9050943851470947,0.3873834013938904,0.41666666666666663,1.5283530950546265,0.627628743648529
1.8035197257995605,0.860698401927948,0.9428213238716125,0.42586350440979004,0.41666666666666663,1.158595323562622,0.6575579047203064
1.8153116703033447,0.8934646844863892,0.9218469858169556,0.38891762495040894,0.33333333333333337,0.8911634683609009,0.6306697726249695
1.783612608909607,0.7523754835128784,1.0312371253967285,0.3477764129638672,0.5,0.8328263759613037,0.5729773044586182
1.776099681854248,0.8909413814544678,0.8851583003997803,0.4278567135334015,0.25,0.959807276725769,0.6674278974533081
1.837890625,0.6544778347015381,1.183412790298462,0.30010873079299927,0.33333333333333337,0.8080407977104187,0.5259917974472046
1.7658498287200928,0.6590378284454346,1.1068120002746582,0.30572134256362915,0.33333333333333337,0.870283305644989,0.5162712335586548
1.7227964401245117,0.9060400128364563,0.8167564272880554,0.42786264419555664,0.33333333333333337,1.177701711654663,0.6791142225265503
1.7390527725219727,0.8899614810943604,0.8490912914276123,0.41290169954299927,0.33333333333333337,0.43909794092178345,0.6487776637077332
1.8222390413284302,0.6528291702270508,1.1694098711013794,0.30170324444770813,0.41666666666666663,0.8591691255569458,0.498025119304657
1.748715877532959,0.813124418258667,0.935591459274292,0.3420296609401703,0.33333333333333337,0.49630022048950195,0.565266489982605
1.6995121240615845,0.8138721585273743,0.8856399655342102,0.36297935247421265,0.41666666666666663,0.9588466286659241,0.5808370113372803
1.7297470569610596,0.7817782163619995,0.9479688405990601,0.34822994470596313,0.33333333333333337,0.44028088450431824,0.5613253116607666
1.7320144176483154,0.8229458332061768,0.9090685844421387,0.4190380573272705,0.33333333333333337,1.0628292560577393,0.6281434297561646
1.7819160223007202,0.7564126253128052,1.025503396987915,0.3291923999786377,0.41666666666666663,0.720973789691925,0.549241840839386
1.8128575086593628,0.733119010925293,1.0797384977340698,0.3227187991142273,0.41666666666666663,1.0703479051589966,0.5166642665863037
1.7903919219970703,0.6945158243179321,1.0958760976791382,0.2952425479888916,0.41666666666666663,1.142953872680664,0.4857623279094696
1.7790350914001465,0.7540287375450134,1.025006353855133,0.33090803027153015,0.33333333333333337,1.1356524229049683,0.5345516800880432
1.7643057107925415,0.7124283313751221,1.0518773794174194,0.3178163766860962,0.33333333333333337,1.0967215299606323,0.4991760849952698
1.7353765964508057,0.7689002156257629,0.9664763808250427,0.3145108222961426,0.41666666666666663,1.0457689762115479,0.5180768370628357
1.742519736289978,0.7712135314941406,0.9713062047958374,0.36405324935913086,0.5,0.7923675775527954,0.5392302870750427
1.8013989925384521,0.6977953314781189,1.1036036610603333,0.27574852108955383,0.41666666666666663,1.2032747268676758,0.47676458954811096
1.7275049686431885,0.8899247646331787,0.8375802040100098,0.3697962462902069,0.5,0.8399606943130493,0.585206925868988
1.8027582168579102,0.653662383556366,1.1490958333015442,0.2757273316383362,0.33333333333333337,0.8845467567443848,0.45718061923980713
1.6759958267211914,0.7491142749786377,0.9268815517425537,0.339613676071167,0.5,0.8217030167579651,0.521263837814331
1.796373724937439,0.724428653717041,1.071945071220398,0.3241032361984253,0.41666666666666663,1.10479736328125,0.5033307075500488
1.76587975025177,0.7658007144927979,1.0000790357589722,0.3178492486476898,0.5,0.7377009987831116,0.5244712829589844
1.7843818664550781,0.8348685503005981,0.94951331615448,0.37417542934417725,0.41666666666666663,1.1188737154006958,0.6021926403045654
1.746025562286377,0.8313107490539551,0.9147148132324219,0.3330816328525543,0.41666666666666663,1.0823593139648438,0.5517649054527283
1.8210835456848145,0.6813868284225464,1.139696717262268,0.2709628939628601,0.5,0.9157803654670715,0.46836090087890625
1.7098299264907837,0.8227294683456421,0.8871004581451416,0.35311296582221985,0.5,1.2984503507614136,0.5682582855224609
1.8212976455688477,0.6963304281234741,1.1249672174453735,0.284488320350647,0.5,0.8462806940078735,0.4712252616882324
1.6389544010162354,0.8649466037750244,0.7740077972412109,0.39120417833328247,0.5,0.22066977620124817,0.5995978116989136
1.8151626586914062,0.7190520763397217,1.0961105823516846,0.32086285948753357,0.5,1.0585204362869263,0.5133818984031677
1.763087511062622,0.7786655426025391,0.984421968460083,0.33520907163619995,0.33333333333333337,1.0571503639221191,0.5297204256057739
1.7928606271743774,0.6615239977836609,1.1313366293907166,0.2754281759262085,0.41666666666666663,0.8265625238418579,0.4719970226287842
1.7916096448898315,0.7536946535110474,1.0379149913787842,0.328679621219635,0.41666666666666663,0.8566648364067078,0.536144495010376
1.8004416227340698,0.7284947633743286,1.0719468593597412,0.30237215757369995,0.33333333333333337,0.7537521719932556,0.49689385294914246
1.7275452613830566,0.8280420899391174,0.8995031714439392,0.35944265127182007,0.41666666666666663,0.5855236649513245,0.5606749653816223
1.6597684621810913,0.8248583078384399,0.8349101543426514,0.37221577763557434,0.5,1.0896406173706055,0.560899019241333
1.6809165477752686,0.771526038646698,0.9093905091285706,0.36580443382263184,0.5,0.941070556640625,0.5488365888595581
1.623931884765625,0.7515150904655457,0.8724167943000793,0.3426610231399536,0.5,1.1056255102157593,0.5081397891044617
1.6801502704620361,0.8309833407402039,0.8491669297218323,0.3620947003364563,0.33333333333333337,0.5299526453018188,0.5465906858444214
1.814663290977478,0.8200380206108093,0.9946252703666687,0.34565573930740356,0.41666666666666663,1.4435385465621948,0.56419837474823
1.7795692682266235,0.7881369590759277,0.9914323091506958,0.3393665552139282,0.33333333333333337,0.8371641039848328,0.5408399701118469
1.667994737625122,0.8809857368469238,0.7870090007781982,0.4062942862510681,0.33333333333333337,1.055755615234375,0.6062512397766113
1.791325330734253,0.7724838256835938,1.0188415050506592,0.3126678764820099,0.33333333333333337,1.2738639116287231,0.5183184146881104
1.7371821403503418,0.8860247135162354,0.8511574268341064,0.3903296887874603,0.41666666666666663,1.3131393194198608,0.5843145847320557
1.7000861167907715,0.7797842025756836,0.9203019142150879,0.3377421498298645,0.41666666666666663,1.0865694284439087,0.5217536687850952
1.7175064086914062,0.9227705001831055,0.7947359085083008,0.41383951902389526,0.41666666666666663,1.2080210447311401,0.6310022473335266
1.8240470886230469,0.7009611129760742,1.1230859756469727,0.28074711561203003,0.25,1.1567602157592773,0.4851033687591553
1.8091380596160889,0.6464667320251465,1.1626713275909424,0.2733359932899475,0.41666666666666663,1.2585349082946777,0.4510102868080139
1.826189398765564,0.7327589988708496,1.0934303998947144,0.30157968401908875,0.41666666666666663,1.1966763734817505,0.5080458521842957
1.7827928066253662,0.71564120054245,1.0671516060829163,0.31322431564331055,0.41666666666666663,1.2596241235733032,0.5047949552536011
1.7689735889434814,0.7894831299781799,0.9794904589653015,0.32502275705337524,0.5,0.5760462880134583,0.5170972943305969
1.8134162425994873,0.7138777375221252,1.099538505077362,0.2914493978023529,0.33333333333333337,1.1860206127166748,0.4993569552898407
1.7685171365737915,0.803179919719696,0.9653372168540955,0.34388405084609985,0.41666666666666663,0.8722530007362366,0.5594747066497803
1.7050421237945557,0.8129085302352905,0.8921335935592651,0.37537264823913574,0.5,1.0008087158203125,0.5755923986434937
1.8045581579208374,0.7127977609634399,1.0917603969573975,0.356049120426178,0.5,1.0136078596115112,0.5164347290992737
1.6922005414962769,0.7048122882843018,0.9873882532119751,0.3255845904350281,0.33333333333333337,0.7923675775527954,0.4538796544075012
1.7765557765960693,0.7343122363090515,1.0422435402870178,0.3262211084365845,0.33333333333333337,0.3126579225063324,0.5129685401916504
1.6993522644042969,0.8375706672668457,0.8617815971374512,0.381693959236145,0.33333333333333337,0.7042606472969055,0.5626703500747681
1.7981879711151123,0.7490468621253967,1.0491411089897156,0.33416587114334106,0.41666666666666663,1.3393968343734741,0.5344146490097046
1.7003597021102905,0.8615697622299194,0.8387899398803711,0.3901807963848114,0.5,1.2999866008758545,0.5934872031211853
1.778221845626831,0.7668111324310303,1.0114107131958008,0.32771939039230347,0.41666666666666663,1.2820055484771729,0.5332870483398438
1.7941923141479492,0.8317670822143555,0.9624252319335938,0.3296244144439697,0.33333333333333337,0.8110100626945496,0.5569849014282227
1.7735704183578491,0.7759198546409607,0.9976505637168884,0.3636827766895294,0.5,0.8810350298881531,0.5562673211097717
1.7941999435424805,0.7762227058410645,1.017977237701416,0.33108168840408325,0.5,0.7191768884658813,0.5410431623458862
1.7951682806015015,0.8409456014633179,0.9542226791381836,0.3319160044193268,0.41666666666666663,1.2230814695358276,0.5632665157318115
1.8052842617034912,0.6402344703674316,1.1650497913360596,0.27051883935928345,0.41666666666666663,0.5301754474639893,0.43971365690231323
1.772011637687683,0.8628578186035156,0.9091538190841675,0.33641743659973145,0.33333333333333337,1.0739749670028687,0.5568350553512573
1.8194236755371094,0.7045907974243164,1.114832878112793,0.3177979588508606,0.5833333333333333,0.9931197762489319,0.49693289399147034
1.756593942642212,0.7979370355606079,0.958656907081604,0.3462359309196472,0.41666666666666663,0.9900217056274414,0.5333167314529419
1.8137606382369995,0.7515881061553955,1.062172532081604,0.322887122631073,0.33333333333333337,0.5976991057395935,0.526770830154419
1.7599095106124878,0.7785896062850952,0.9813199043273926,0.35517340898513794,0.25,0.7458750009536743,0.5416172742843628
1.8563358783721924,0.7198446393013,1.1364912390708923,0.2743404507637024,0.5833333333333333,0.4448290467262268,0.46747738122940063
1.8336021900177002,0.6609833240509033,1.1726188659667969,0.28375673294067383,0.5,0.837414026260376,0.4549889862537384
1.7523868083953857,0.8536417484283447,0.898745059967041,0.36200404167175293,0.41666666666666663,1.0285967588424683,0.5827820301055908
1.7301326990127563,0.7919721603393555,0.9381605386734009,0.35578155517578125,0.41666666666666663,1.1371883153915405,0.526047945022583
1.7164710760116577,0.7618358135223389,0.9546352624893188,0.33848968148231506,0.33333333333333337,0.7901789546012878,0.5241265296936035
1.7909064292907715,0.6630041003227234,1.127902328968048,0.26629263162612915,0.33333333333333337,1.2486908435821533,0.45018070936203003
1.7995959520339966,0.781321108341217,1.0182748436927795,0.3541219234466553,0.33333333333333337,0.5580326914787292,0.547996997833252
1.6922789812088013,0.8158713579177856,0.8764076232910156,0.37815868854522705,0.41666666666666663,0.6375203132629395,0.5668318271636963
1.7895599603652954,0.6706579327583313,1.1189020276069641,0.3021077811717987,0.5,1.026021122932434,0.46095219254493713
1.6910386085510254,0.7045769095420837,0.9864616990089417,0.3013794720172882,0.5,0.7671086192131042,0.48300573229789734
1.8112242221832275,0.7254648208618164,1.0857594013214111,0.3074396550655365,0.25,0.4118729531764984,0.4900878667831421
1.7585625648498535,0.8211686611175537,0.9373939037322998,0.38902848958969116,0.33333333333333337,0.998528242111206,0.5785329341888428
1.7303311824798584,0.739961564540863,0.9903696179389954,0.33099767565727234,0.41666666666666663,0.9476982951164246,0.5022988319396973
1.6658449172973633,0.9116314649581909,0.7542134523391724,0.38929861783981323,0.5,1.099710464477539,0.5673436522483826
1.7618581056594849,0.8357158303260803,0.9261422753334045,0.3591432571411133,0.33333333333333337,1.1036359071731567,0.563348650932312
1.7864129543304443,0.7510243058204651,1.0353886485099792,0.3266909122467041,0.41666666666666663,0.7829965353012085,0.5158953666687012
1.8177900314331055,0.63139808177948,1.1863919496536255,0.26874417066574097,0.5833333333333333,0.3362314999103546,0.42614060640335083
1.7451691627502441,0.7440847158432007,1.0010844469070435,0.33090895414352417,0.5,0.8638582229614258,0.505622386932373
1.7251105308532715,0.8635914921760559,0.8615190386772156,0.3734494149684906,0.33333333333333337,0.9199879765510559,0.578132152557373
1.7446188926696777,0.8473292589187622,0.8972896337509155,0.35017699003219604,0.33333333333333337,0.6581343412399292,0.5503175258636475
1.7803499698638916,0.7823520302772522,0.9979979395866394,0.3520164489746094,0.33333333333333337,0.8867188096046448,0.5398995876312256
1.7361652851104736,0.8474879264831543,0.8886773586273193,0.37159794569015503,0.5,1.090682864189148,0.5711669921875
1.814096450805664,0.7557904720306396,1.0583059787750244,0.3171338737010956,0.41666666666666663,1.5379103422164917,0.5182721614837646
1.8208112716674805,0.7188503742218018,1.1019608974456787,0.3077896535396576,0.5833333333333333,1.3733465671539307,0.5041375160217285
1.7427904605865479,0.7903538346290588,0.952436625957489,0.32809221744537354,0.5,1.1329325437545776,0.5399436950683594
1.772517204284668,0.6973674297332764,1.0751497745513916,0.3026643395423889,0.41666666666666663,1.1102644205093384,0.4719512164592743
1.7891415357589722,0.7697306275367737,1.0194109082221985,0.33627569675445557,0.5,1.2951749563217163,0.5512943267822266
1.7200806140899658,0.7445435523986816,0.9755370616912842,0.3320164084434509,0.6666666666666667,0.9671244621276855,0.5145502090454102
0.9415140748023987,0.16982081532478333,0.7716932594776154,0.11298438906669617,0.5,0.46200594305992126,0.21560600399971008
0.8777397871017456,0.19592207670211792,0.6818177103996277,0.14573723077774048,0.5833333333333333,1.2258656024932861,0.25897228717803955
0.8848539590835571,0.24651393294334412,0.638340026140213,0.22078073024749756,0.41666666666666663,1.3265385627746582,0.3694491982460022
0.8623322248458862,0.38680794835090637,0.47552427649497986,0.3702322244644165,0.41666666666666663,1.0819991827011108,0.5874772071838379
0.9525468349456787,0.3722827732563019,0.5802640616893768,0.3280661404132843,0.8333333333333334,1.1264194250106812,0.6023789048194885
1.1083484888076782,0.47083479166030884,0.6375136971473694,0.5449107885360718,0.33333333333333337,1.4178498983383179,0.7528109550476074
1.0723342895507812,0.5677404403686523,0.5045938491821289,0.558967113494873,0.41666666666666663,1.4318464994430542,0.7458869218826294
1.0317506790161133,0.7606390714645386,0.2711116075515747,0.45972830057144165,0.5833333333333333,0.9432498216629028,0.616269588470459
1.4145649671554565,0.9584821462631226,0.456082820892334,0.6194970011711121,0.41666666666666663,0.7806175351142883,0.7973278760910034
1.7971128225326538,0.7057311534881592,1.0913816690444946,0.6586220860481262,0.5,0.8174298405647278,0.695448100566864
1.462183952331543,0.4516039192676544,1.0105800330638885,0.38467586040496826,0.5,0.6470104455947876,0.5278635025024414
1.3939452171325684,0.41326597332954407,0.9806792438030243,0.40820547938346863,0.41666666666666663,0.6992152333259583,0.583139181137085
1.2401280403137207,0.49559223651885986,0.7445358037948608,0.3725375533103943,0.33333333333333337,0.5612062215805054,0.5020209550857544
1.1270755529403687,0.5246022939682007,0.602473258972168,0.43510738015174866,0.5833333333333333,0.5139510631561279,0.5697129964828491
1.44291090965271,0.4203009605407715,1.0226099491119385,0.3912873864173889,0.5,1.1771774291992188,0.51887047290802
1.4501183032989502,0.4596552848815918,0.9904630184173584,0.2757951617240906,0.16666666666666663,1.2465167045593262,0.39657914638519287
1.871018409729004,0.9115355014801025,0.9594829082489014,0.5039951801300049,0.33333333333333337,1.4702374935150146,0.6062183976173401
1.8073787689208984,0.7382093667984009,1.0691694021224976,0.446111261844635,0.41666666666666663,1.1196945905685425,0.5326935052871704
2.2701058387756348,0.8804844617843628,1.389621376991272,0.4872177243232727,0.33333333333333337,0.8499001264572144,0.6093708872795105
2.0067615509033203,1.069602131843567,0.9371594190597534,0.5731181502342224,0.5,1.0083268880844116,0.6897380352020264
2.3495378494262695,0.9239270687103271,1.4256107807159424,0.44748130440711975,0.41666666666666663,0.679283618927002,0.5812158584594727
1.8931148052215576,0.9581261277198792,0.9349886775016785,0.47344258427619934,0.5,0.8274556994438171,0.5950367450714111
2.275961399078369,0.7640630006790161,1.511898398399353,0.4199061989784241,0.25,0.9365670680999756,0.5866010785102844
2.043196201324463,1.0054800510406494,1.0377161502838135,0.49717846512794495,0.41666666666666663,0.7676644921302795,0.6666591167449951
2.3560566902160645,0.85616135597229,1.4998953342437744,0.46525824069976807,0.41666666666666663,1.0294435024261475,0.6343872547149658
2.3285574913024902,1.0054255723953247,1.3231319189071655,0.5302747488021851,0.5833333333333333,0.5748531818389893,0.6636183261871338
2.3313181400299072,1.2255064249038696,1.1058117151260376,0.6046817302703857,0.5833333333333333,0.9345795512199402,0.7807590365409851
2.1619553565979004,0.8698855638504028,1.2920697927474976,0.48541077971458435,0.41666666666666663,0.8287068605422974,0.630986213684082
2.473179817199707,0.859522819519043,1.613656997680664,0.5750398635864258,0.33333333333333337,0.5596900582313538,0.7125322818756104
2.23376727104187,1.0761367082595825,1.1576305627822876,0.5800060629844666,0.5,0.8496299386024475,0.7733184099197388
2.0521349906921387,0.9736362099647522,1.0784987807273865,0.5208033919334412,0.5,0.8456857800483704,0.7348785996437073
2.040358543395996,0.8287644386291504,1.2115941047668457,0.49536994099617004,0.5,0.40298783779144287,0.6509534120559692
2.0605688095092773,1.1127417087554932,0.9478271007537842,0.5904331207275391,0.5833333333333333,0.5779587030410767,0.7983404397964478
1.953911542892456,0.9121407866477966,1.0417707562446594,0.47286832332611084,0.5833333333333333,0.37053224444389343,0.6513277888298035
2.0432541370391846,0.9222562313079834,1.1209979057312012,0.4973098933696747,0.41666666666666663,0.8087518215179443,0.6210646629333496
2.0004677772521973,0.914966344833374,1.0855014324188232,0.6151213049888611,0.5833333333333333,0.9598556160926819,0.7244095802307129
2.1892220973968506,0.7598322629928589,1.4293898344039917,0.6260486245155334,0.41666666666666663,1.0080846548080444,0.7419209480285645
2.2333948612213135,0.9254710674285889,1.3079237937927246,0.5848280191421509,0.33333333333333337,0.8853821754455566,0.693036675453186
1.7837659120559692,0.9542796611785889,0.8294862508773804,0.4116189479827881,0.41666666666666663,1.095415711402893,0.5165814757347107
1.9258763790130615,0.7318295836448669,1.1940467953681946,0.4776236414909363,0.41666666666666663,1.0301767587661743,0.5932551622390747
1.9007244110107422,0.919218122959137,0.9815062880516052,0.5473636388778687,0.41666666666666663,0.8644549250602722,0.6688774824142456
1.7417371273040771,1.0373075008392334,0.7044296264648438,0.5063267350196838,0.41666666666666663,0.7757999897003174,0.6306663751602173
1.9764381647109985,0.9980345368385315,0.978403627872467,0.4567958414554596,0.33333333333333337,0.36450493335723877,0.5723950862884521
1.9450948238372803,0.9348424673080444,1.0102523565292358,0.43096745014190674,0.33333333333333337,0.8955960273742676,0.5501140356063843
1.5773558616638184,1.3041126728057861,0.2732431888580322,0.5350366830825806,0.41666666666666663,0.5633896589279175,0.6708410978317261
2.109091281890869,1.037642478942871,1.071448802947998,0.40792417526245117,0.16666666666666663,0.5594403743743896,0.5556544661521912
2.0279154777526855,1.1289784908294678,0.8989369869232178,0.4129892587661743,0.41666666666666663,0.5921478867530823,0.5913758277893066
2.1354172229766846,0.9114477634429932,1.2239694595336914,0.31870517134666443,0.16666666666666663,0.7082379460334778,0.4479195177555084
1.9332726001739502,1.1151936054229736,0.8180789947509766,0.48386457562446594,0.16666666666666663,0.7810515761375427,0.6695003509521484
1.9757715463638306,0.8686985373497009,1.1070730090141296,0.3731915056705475,0.16666666666666663,0.9997151494026184,0.5294074416160583
2.2022929191589355,0.9013770222663879,1.3009158968925476,0.39117348194122314,0.25,1.113295555114746,0.5753247737884521
1.9569951295852661,0.8792842626571655,1.0777108669281006,0.38795986771583557,0.33333333333333337,0.9799807667732239,0.5451270341873169
2.3140933513641357,0.8737695217132568,1.440323829650879,0.3893459439277649,0.16666666666666663,1.3340766429901123,0.577162504196167
2.0213286876678467,0.9385825991630554,1.0827460885047913,0.439187228679657,0.25,0.690765917301178,0.595038890838623
2.285921335220337,1.055851936340332,1.2300693988800049,0.47562000155448914,0.41666666666666663,0.6450068950653076,0.6665233373641968
2.077019691467285,0.8675150275230408,1.2095046639442444,0.3937045931816101,0.16666666666666663,0.6800819039344788,0.6069520115852356
2.300717830657959,0.846488356590271,1.454229474067688,0.45906615257263184,0.08333333333333337,1.1529806852340698,0.6822890043258667
2.0234973430633545,0.8463522791862488,1.1771450638771057,0.4785897731781006,0.25,1.4645103216171265,0.6835180521011353
2.2265219688415527,0.6809349060058594,1.5455870628356934,0.45844098925590515,0.16666666666666663,1.212206244468689,0.6637486815452576
2.0566811561584473,0.7906945943832397,1.2659865617752075,0.43169087171554565,0.16666666666666663,1.0431737899780273,0.6419411301612854
2.057485342025757,0.8215467929840088,1.235938549041748,0.4852389395236969,0.25,0.80147784948349,0.6714816093444824
1.7310266494750977,0.801171064376831,0.9298555850982666,0.5046466588973999,0.08333333333333337,1.1341700553894043,0.7132973074913025
1.7842013835906982,0.7553969025611877,1.0288044810295105,0.5018314123153687,0.25,0.8109763264656067,0.755286693572998
1.6813786029815674,0.7459465861320496,0.9354320168495178,0.4882773160934448,0.41666666666666663,1.1533434391021729,0.7152321934700012
1.5451135635375977,0.667235255241394,0.8778783082962036,0.3987959623336792,0.25,0.352647989988327,0.6353414058685303
1.6638405323028564,0.700840413570404,0.9630001187324524,0.41072189807891846,0.41666666666666663,0.7679545879364014,0.6557210683822632
1.580005407333374,0.6957724690437317,0.8842329382896423,0.34316664934158325,0.25,1.177384853363037,0.5512291193008423
1.5100713968276978,0.6958411335945129,0.8142302632331848,0.34803205728530884,0.33333333333333337,1.1093368530273438,0.5762718915939331
1.6092137098312378,0.7059293985366821,0.9032843112945557,0.3645823001861572,0.5,1.0864869356155396,0.5963577032089233
1.4588314294815063,0.7272264957427979,0.7316049337387085,0.3471800684928894,0.5,0.9715752601623535,0.5330018997192383
1.506025791168213,0.6514753103256226,0.8545504808425903,0.2999838590621948,0.33333333333333337,1.0292103290557861,0.4671863317489624
1.545212984085083,0.7543840408325195,0.7908289432525635,0.3381496071815491,0.5833333333333333,1.3457982540130615,0.4967370629310608
1.7263209819793701,0.6486356258392334,1.0776853561401367,0.2726600468158722,0.5833333333333333,1.2935179471969604,0.4162994921207428
1.6036169528961182,0.7878134250640869,0.8158035278320312,0.3458925187587738,0.5,1.340080976486206,0.4390020966529846
1.6951570510864258,0.8679839372634888,0.827173113822937,0.36927008628845215,0.5,1.4237473011016846,0.4484423100948334
1.7921222448349,0.7855859994888306,1.0065362453460693,0.3115154802799225,0.5833333333333333,1.4863629341125488,0.4026377201080322
1.6847634315490723,0.8852909803390503,0.799472451210022,0.37650614976882935,0.5,1.247528076171875,0.4812058210372925
1.811418890953064,0.8037146925926208,1.0077041983604431,0.3664780259132385,0.25,1.1114834547042847,0.501859188079834
1.8633058071136475,0.8377322554588318,1.0255735516548157,0.37389814853668213,0.33333333333333337,1.2097362279891968,0.5149703621864319
1.9517760276794434,0.8197387456893921,1.1320372819900513,0.3532170057296753,0.41666666666666663,1.4074244499206543,0.5288987755775452
1.8727877140045166,0.9465607404708862,0.9262269735336304,0.43242859840393066,0.25,1.0375646352767944,0.5873817801475525
1.9327181577682495,0.8266258835792542,1.1060922741889954,0.33310461044311523,0.5833333333333333,0.959987461566925,0.5287688374519348
1.9642493724822998,0.8094705939292908,1.154778778553009,0.3263182044029236,0.41666666666666663,1.0946377515792847,0.504514217376709
1.919469952583313,0.8076745271682739,1.111795425415039,0.33615246415138245,0.6666666666666667,0.8931093215942383,0.5333181619644165
1.378831148147583,0.35552334785461426,1.0233078002929688,0.5431876182556152,0.75,1.0741883516311646,0.7648937702178955
1.5987263917922974,0.4670345187187195,1.1316918730735779,0.4741728901863098,0.6666666666666667,0.6664594411849976,0.798597514629364
1.506250023841858,0.31027498841285706,1.1959750354290009,0.5695542097091675,0.5833333333333333,0.9286652207374573,0.7832270264625549
1.4287729263305664,0.599675178527832,0.8290977478027344,0.5062450766563416,0.5833333333333333,1.2353804111480713,0.7547333836555481
1.0459825992584229,0.555381178855896,0.49060142040252686,0.5934322476387024,0.5833333333333333,1.4033180475234985,0.8061528205871582
1.796045184135437,0.3419504761695862,1.4540947079658508,0.5524364709854126,0.5,1.1209406852722168,0.737869918346405
1.7379075288772583,0.5269174575805664,1.210990071296692,0.6320416331291199,0.5833333333333333,1.3007394075393677,0.8411051034927368
1.7014079093933105,0.4740874767303467,1.2273204326629639,0.42486345767974854,0.5833333333333333,0.6247292160987854,0.6331503391265869
1.9387140274047852,0.3870241343975067,1.5516898930072784,0.4413670301437378,0.41666666666666663,1.1631611585617065,0.6147440671920776
2.0784592628479004,0.32104820013046265,1.7574110627174377,0.3135296106338501,0.6666666666666667,0.8906682729721069,0.497953325510025
2.0109899044036865,0.34785062074661255,1.663139283657074,0.2680010199546814,0.5833333333333333,1.4484530687332153,0.4481746554374695
1.9806360006332397,0.40540099143981934,1.5752350091934204,0.3777408301830292,0.5,1.6559500694274902,0.5822588205337524
2.1421561241149902,0.40695521235466003,1.7352009117603302,0.5113103985786438,0.33333333333333337,1.2768324613571167,0.662087619304657
1.4210859537124634,0.6994454860687256,0.7216404676437378,0.5887874364852905,0.5,0.9025359153747559,0.7985032200813293
1.387812614440918,0.6588215827941895,0.7289910316467285,0.5221449136734009,0.5,1.1439145803451538,0.6905031204223633
1.585747480392456,0.4834597408771515,1.1022877395153046,0.4772658348083496,0.5,0.9596982002258301,0.7268713712692261
1.3038235902786255,0.5880357027053833,0.7157878875732422,0.524988055229187,0.6666666666666667,0.8745414614677429,0.7548466324806213
1.350176215171814,0.5475343465805054,0.8026418685913086,0.6224913001060486,0.5833333333333333,1.4055261611938477,0.7739598155021667
1.508939266204834,0.5179142355918884,0.9910250306129456,0.5551756620407104,0.6666666666666667,1.2176942825317383,0.7643918991088867
1.5584709644317627,0.3656955659389496,1.192775398492813,0.5564321279525757,0.25,1.3374106884002686,0.7322826385498047
1.1100090742111206,0.5294351577758789,0.5805739164352417,0.643497109413147,0.5833333333333333,1.311711311340332,0.7793205380439758
1.2321631908416748,0.6032141447067261,0.6289490461349487,0.5426033139228821,0.6666666666666667,1.1206508874893188,0.7561123371124268
1.2802258729934692,0.6239765286445618,0.6562493443489075,0.5799874663352966,0.41666666666666663,1.322677731513977,0.7657065987586975
1.2884674072265625,0.8179555535316467,0.47051185369491577,0.5996771454811096,0.5833333333333333,1.1105856895446777,0.7414845824241638
1.3397959470748901,0.838438868522644,0.5013570785522461,0.5668538808822632,0.75,1.4233112335205078,0.6938056945800781
1.3982415199279785,0.8023313283920288,0.5959101915359497,0.567922830581665,0.5,0.9920856356620789,0.7045427560806274
1.4758262634277344,0.6411358118057251,0.8346904516220093,0.5334262251853943,0.5,1.2719497680664062,0.6861158609390259
1.5586397647857666,0.5099794864654541,1.0486602783203125,0.4084542393684387,0.41666666666666663,1.1909772157669067,0.6057145595550537
1.5358353853225708,0.595949113368988,0.9398862719535828,0.3783629536628723,0.41666666666666663,1.1687558889389038,0.526239812374115
1.7893258333206177,0.6137174367904663,1.1756083965301514,0.3589751720428467,0.5833333333333333,1.1189638376235962,0.5215957164764404
1.8520874977111816,0.859459638595581,0.9926278591156006,0.4232400059700012,0.5,1.0130274295806885,0.5248362421989441
1.675349473953247,0.23226940631866455,1.4430800676345825,0.449444055557251,0.5,0.8722475171089172,0.838355541229248
1.5606499910354614,0.24798640608787537,1.312663584947586,0.3844747543334961,0.5,1.1777528524398804,0.5961587429046631
1.6896145343780518,0.23850664496421814,1.4511078894138336,0.2951231300830841,0.41666666666666663,0.7503072023391724,0.4595688581466675
1.179979920387268,0.3224322199821472,0.8575477004051208,0.33517324924468994,0.5833333333333333,1.0612049102783203,0.5711556673049927
1.54134202003479,0.43237602710723877,1.1089659929275513,0.33515602350234985,0.25,1.2756786346435547,0.5751038789749146
1.3964316844940186,0.28669923543930054,1.109732449054718,0.3070935606956482,0.25,0.7682266235351562,0.5251109600067139
1.2235743999481201,0.4554200768470764,0.7681543231010437,0.36007159948349,0.6666666666666667,1.6357625722885132,0.5921547412872314
1.5165116786956787,0.3444278836250305,1.1720837950706482,0.24061110615730286,0.5,1.2209804058074951,0.4128466844558716
1.437793493270874,0.25933751463890076,1.1784559786319733,0.13940732181072235,0.5,1.2931712865829468,0.25349175930023193
1.378603219985962,0.44119197130203247,0.9374112486839294,0.23547206819057465,0.5833333333333333,1.6187477111816406,0.4274440407752991
1.6450693607330322,0.37847012281417847,1.2665992379188538,0.20897865295410156,0.5,1.398808479309082,0.28143689036369324
1.508357286453247,0.41240394115448,1.095953345298767,0.24762380123138428,0.5,1.2239488363265991,0.35778483748435974
1.284358263015747,0.5803059935569763,0.7040522694587708,0.30470386147499084,0.75,0.9975576996803284,0.48893770575523376
1.434532880783081,0.7892652750015259,0.6452676057815552,0.3884078562259674,0.33333333333333337,1.2176176309585571,0.552299976348877
1.677345633506775,0.6002082824707031,1.0771373510360718,0.38981130719184875,0.41666666666666663,1.1908694505691528,0.5363494157791138
1.2296562194824219,0.6945086717605591,0.5351475477218628,0.481814444065094,0.41666666666666663,1.1578974723815918,0.6344408392906189
1.4768214225769043,0.5661515593528748,0.9106698632240295,0.23997001349925995,0.41666666666666663,1.3179786205291748,0.4232258200645447
1.3274133205413818,0.6109710931777954,0.7164422273635864,0.28817692399024963,0.16666666666666663,1.2378251552581787,0.46195894479751587
1.5008914470672607,0.5716309547424316,0.9292604923248291,0.2865607440471649,0.33333333333333337,1.2933984994888306,0.4329907298088074
1.2924542427062988,0.6165540814399719,0.6759001612663269,0.40459388494491577,0.25,1.2510167360305786,0.5974258184432983
1.342384696006775,0.6053286194801331,0.7370560765266418,0.34347018599510193,0.41666666666666663,0.921947717666626,0.5588708519935608
1.2509533166885376,0.5622943639755249,0.6886589527130127,0.27831587195396423,0.41666666666666663,0.7551961541175842,0.49782848358154297
1.2860029935836792,0.4902101159095764,0.7957928776741028,0.26503103971481323,0.5833333333333333,1.6166667938232422,0.4750490188598633
1.1783939599990845,0.570501446723938,0.6078925132751465,0.3045591413974762,0.5833333333333333,1.13571035861969,0.48480063676834106
1.1752662658691406,0.6647549867630005,0.5105112791061401,0.31365370750427246,0.5,1.5327563285827637,0.45015087723731995
1.0912679433822632,0.6198113560676575,0.4714565873146057,0.31880706548690796,0.41666666666666663,0.8645484447479248,0.4144313931465149
1.1209468841552734,0.47413793206214905,0.6468089520931244,0.36131376028060913,0.08333333333333337,1.4109174013137817,0.4257383942604065
1.2792458534240723,0.34827905893325806,0.9309667944908142,0.2684587836265564,0.41666666666666663,1.5646998882293701,0.33364972472190857
1.2268500328063965,0.47089600563049316,0.7559540271759033,0.341788113117218,0.25,0.4702683389186859,0.4085899293422699
1.2282993793487549,0.3954710066318512,0.8328283727169037,0.23292399942874908,0.33333333333333337,1.3237379789352417,0.32109522819519043
1.2378169298171997,0.4269493818283081,0.8108675479888916,0.27671390771865845,0.5,0.5579615831375122,0.36084070801734924
1.2007343769073486,0.47128963470458984,0.7294447422027588,0.28210875391960144,0.41666666666666663,,0.3535517156124115
1.0596413612365723,0.5434088110923767,0.5162325501441956,0.30362468957901,0.5833333333333333,,0.3913007974624634
1.2550411224365234,0.6888828277587891,0.5661582946777344,0.2759544253349304,0.33333333333333337,,0.3839184045791626
1.2955186367034912,0.7554839849472046,0.5400346517562866,0.2777581512928009,0.41666666666666663,,0.385251522064209
1.2999128103256226,0.518346905708313,0.7815659046173096,0.3017444908618927,0.5833333333333333,,0.40834036469459534
1.5528221130371094,0.5554487705230713,0.9973733425140381,0.30063575506210327,0.41666666666666663,,0.3584690988063812
1.3546059131622314,0.7999001145362854,0.554705798625946,0.3212703764438629,0.41666666666666663,,0.3960772752761841
1.332975149154663,0.8213164210319519,0.5116587281227112,0.316291868686676,0.41666666666666663,,0.38746610283851624
1.5112106800079346,0.7552579045295715,0.755952775478363,0.28658509254455566,0.25,,0.37871870398521423
1.3751260042190552,0.8347923159599304,0.5403336882591248,0.3116125166416168,0.41666666666666663,,0.408525675535202


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/4_agent_zero_shot_from_3_policy/attn_ent/GraphMaskExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
1.5110230445861816,1.5501127243041992,-0.03908967971801758,0.7208425998687744,0.0,3.464101552963257,0.9609636068344116
1.4733390808105469,1.4757505655288696,-0.002411484718322754,0.6750640869140625,1.0,2.6457512378692627,0.8938807845115662
1.4032940864562988,1.4007911682128906,0.002502918243408203,0.6432168483734131,0.41666666666666663,2.6457512378692627,0.8348746299743652
1.343923807144165,1.3406621217727661,0.0032616853713989258,0.6187645792961121,1.0,0.0,0.7990856170654297
1.351064682006836,1.3389241695404053,0.012140512466430664,0.5985897779464722,1.0,3.464101552963257,0.7593783140182495
1.379833698272705,1.3825925588607788,-0.0027588605880737305,0.5929834842681885,0.0,3.464101552963257,0.7386318445205688
1.4259055852890015,1.4399702548980713,-0.014064669609069824,0.592117190361023,1.0,2.8284270763397217,0.7411182522773743
1.4726355075836182,1.4706047773361206,0.0020307302474975586,0.59619140625,0.33333333333333337,2.0,0.7555443048477173
1.4879283905029297,1.4843964576721191,0.003531932830810547,0.6084420680999756,0.33333333333333337,2.0,0.7881523370742798
1.5115605592727661,1.4967588186264038,0.014801740646362305,0.6373599767684937,0.16666666666666663,1.7320507764816284,0.829976499080658
1.5808554887771606,1.5649921894073486,0.01586329936981201,0.6765146851539612,0.25,1.4142135381698608,0.8613422513008118
1.657928228378296,1.628011703491211,0.02991652488708496,0.6888269186019897,0.08333333333333337,2.0,0.8687812089920044
1.6880768537521362,1.6824498176574707,0.005627036094665527,0.7093539834022522,0.25,2.2360680103302,0.8884776830673218
1.7836582660675049,1.7889001369476318,-0.005241870880126953,0.7149825692176819,0.16666666666666663,2.2360680103302,0.8761844038963318
1.8690121173858643,1.8549721240997314,0.014039993286132812,0.7051211595535278,0.25,2.0,0.8545780181884766
1.9266788959503174,1.9160749912261963,0.010603904724121094,0.7022937536239624,0.25,1.4142135381698608,0.839479923248291
1.9949650764465332,1.9549790620803833,0.0399860143661499,0.7130017876625061,0.08333333333333337,1.0,0.8622547388076782
2.042630195617676,2.020385265350342,0.022244930267333984,0.7338242530822754,0.0,3.464101552963257,0.8937584161758423
2.1188607215881348,2.1168012619018555,0.002059459686279297,0.7169764041900635,1.0,3.1622776985168457,0.8246631622314453
2.1867623329162598,2.1953284740448,-0.008566141128540039,0.7345776557922363,0.16666666666666663,3.1622776985168457,0.8066374063491821
2.352107286453247,2.3638198375701904,-0.01171255111694336,0.7381723523139954,1.0,0.0,0.7965158224105835
2.4523391723632812,2.488886833190918,-0.03654766082763672,0.7152317762374878,1.0,3.316624879837036,0.7775872945785522
2.483222723007202,2.494260787963867,-0.011038064956665039,0.6947724223136902,0.08333333333333337,2.0,0.7492159008979797
2.4806628227233887,2.496382236480713,-0.01571941375732422,0.681800365447998,0.25,2.2360680103302,0.7268351316452026
2.4930601119995117,2.505040168762207,-0.011980056762695312,0.696085512638092,0.16666666666666663,3.1622776985168457,0.7323917150497437
2.562021255493164,2.521928310394287,0.04009294509887695,0.7174290418624878,1.0,0.0,0.7421613931655884
2.58573842048645,2.6114916801452637,-0.025753259658813477,0.7499467134475708,1.0,3.316624879837036,0.7575172185897827
2.6440916061401367,2.662862777709961,-0.01877117156982422,0.780552864074707,0.08333333333333337,1.4142135381698608,0.7991194725036621
2.753063678741455,2.719517469406128,0.03354620933532715,0.8541107177734375,0.08333333333333337,2.0,0.8772210478782654
2.839202880859375,2.8278112411499023,0.011391639709472656,0.9035777449607849,0.25,2.0,0.9231388568878174
2.8839011192321777,2.9350438117980957,-0.05114269256591797,0.9441349506378174,0.08333333333333337,1.4142135381698608,0.9630592465400696
2.973691940307617,2.9999492168426514,-0.02625727653503418,0.9646735787391663,0.08333333333333337,1.4142135381698608,0.9800685048103333
3.0575337409973145,3.0545616149902344,0.002972126007080078,0.9770610332489014,0.08333333333333337,1.7320507764816284,0.9886777400970459
3.1170620918273926,3.119572639465332,-0.002510547637939453,0.9877724051475525,0.16666666666666663,2.0,0.9950142502784729
3.1764883995056152,3.1568288803100586,0.01965951919555664,0.9920089244842529,0.16666666666666663,3.1622776985168457,0.9971674680709839
3.1751232147216797,3.1707730293273926,0.004350185394287109,0.9952432513237,1.0,0.0,0.9986253380775452
1.5419886112213135,1.4819130897521973,0.06007552146911621,0.8336056470870972,1.0,3.316624879837036,0.9638389348983765
1.5651936531066895,1.5607478618621826,0.004445791244506836,0.8427596688270569,1.0,1.0,0.9536962509155273
1.6208055019378662,1.594390869140625,0.02641463279724121,0.8402687311172485,0.08333333333333337,1.0,0.9312888383865356
1.652180552482605,1.6411292552947998,0.011051297187805176,0.8256600499153137,0.0,3.316624879837036,0.9021451473236084
1.682569146156311,1.6858373880386353,-0.0032682418823242188,0.82750403881073,0.08333333333333337,3.316624879837036,0.9040149450302124
1.725486397743225,1.7513529062271118,-0.02586650848388672,0.8278821706771851,1.0,1.4142135381698608,0.892379641532898
1.8283618688583374,1.826462745666504,0.001899123191833496,0.8234286904335022,0.08333333333333337,3.316624879837036,0.870488166809082
1.9953750371932983,1.9738448858261108,0.0215301513671875,0.8329699039459229,0.08333333333333337,0.0,0.8801895976066589
2.1957435607910156,2.22882080078125,-0.033077239990234375,0.9125317335128784,1.0,0.0,0.9616756439208984
2.5133700370788574,2.50679612159729,0.006573915481567383,0.9723239541053772,1.0,2.6457512378692627,0.9950309991836548
2.5791330337524414,2.6020090579986572,-0.02287602424621582,0.9680157899856567,1.0,2.2360680103302,0.9899767637252808
2.630465507507324,2.6063590049743652,0.024106502532958984,0.9337490797042847,0.41666666666666663,1.0,0.9694880247116089
2.6939404010772705,2.687051296234131,0.0068891048431396484,0.9636968374252319,0.0,3.316624879837036,0.9872274994850159
2.759650707244873,2.7332074642181396,0.0264432430267334,0.970703125,0.08333333333333337,2.8284270763397217,0.9911559820175171
2.7140769958496094,2.7013003826141357,0.012776613235473633,0.9507497549057007,1.0,1.4142135381698608,0.9804260730743408
2.6241979598999023,2.596235990524292,0.02796196937561035,0.9363652467727661,0.33333333333333337,2.2360680103302,0.9655647873878479
2.5703930854797363,2.558899402618408,0.011493682861328125,0.9383419752120972,0.33333333333333337,1.0,0.9641672372817993
2.4909634590148926,2.516852378845215,-0.025888919830322266,0.9504075646400452,0.08333333333333337,3.464101552963257,0.9741091728210449
2.5109448432922363,2.4949166774749756,0.016028165817260742,0.9381839036941528,0.0,0.0,0.9615762233734131
2.490678310394287,2.4864373207092285,0.004240989685058594,0.9492348432540894,1.0,0.0,0.9716299772262573
2.5023412704467773,2.545952796936035,-0.04361152648925781,0.9766200184822083,1.0,0.0,0.991065263748169
2.514889717102051,2.540026903152466,-0.02513718605041504,0.9650733470916748,1.0,3.316624879837036,0.9836399555206299
2.5798215866088867,2.567011833190918,0.01280975341796875,0.9449271559715271,1.0,3.316624879837036,0.9670586585998535
2.5570642948150635,2.5575387477874756,-0.0004744529724121094,0.9374570250511169,0.08333333333333337,3.1622776985168457,0.9609740972518921
2.584383010864258,2.6054141521453857,-0.02103114128112793,0.9370515942573547,1.0,1.7320507764816284,0.9619551301002502
2.59002423286438,2.5825021266937256,0.007522106170654297,0.9150963425636292,0.16666666666666663,1.4142135381698608,0.9406089782714844
2.611069917678833,2.631873369216919,-0.020803451538085938,0.927311897277832,0.08333333333333337,3.316624879837036,0.9577380418777466
2.6540770530700684,2.613499879837036,0.04057717323303223,0.9160742163658142,0.08333333333333337,3.464101552963257,0.9428911209106445
2.6608550548553467,2.7014293670654297,-0.04057431221008301,0.9643543362617493,1.0,3.464101552963257,0.9867183566093445
2.704758644104004,2.6959726810455322,0.00878596305847168,0.9540152549743652,0.0,3.1622776985168457,0.9809924364089966
2.757896661758423,2.733975410461426,0.02392125129699707,0.9650681614875793,1.0,1.4142135381698608,0.9886679649353027
2.737290143966675,2.783825159072876,-0.04653501510620117,0.9721567630767822,0.16666666666666663,2.0,0.9958263039588928
2.8004350662231445,2.807126045227051,-0.00669097900390625,0.9703498482704163,0.16666666666666663,2.0,0.9940431118011475
2.8358559608459473,2.7907207012176514,0.0451352596282959,0.9626299142837524,0.16666666666666663,1.7320507764816284,0.9924561381340027
2.7994906902313232,2.821049690246582,-0.02155900001525879,0.9753531813621521,0.16666666666666663,3.316624879837036,0.9977947473526001
2.843414068222046,2.849417209625244,-0.006003141403198242,0.9801865220069885,0.08333333333333337,3.316624879837036,0.9981704950332642
2.8735432624816895,2.8917179107666016,-0.01817464828491211,0.9763241410255432,1.0,3.316624879837036,0.9982778429985046
3.0828921794891357,3.00329852104187,0.07959365844726562,0.9654464721679688,0.08333333333333337,0.0,0.9961609840393066
3.1634697914123535,3.172545909881592,-0.009076118469238281,0.9576239585876465,1.0,2.8284270763397217,0.9922933578491211
3.165639877319336,3.0832037925720215,0.08243608474731445,0.9458248615264893,1.0,2.8284270763397217,0.9855156540870667
2.9876976013183594,3.0763211250305176,-0.0886235237121582,0.934323787689209,0.33333333333333337,3.464101552963257,0.9698517918586731
2.9431190490722656,2.994596004486084,-0.05147695541381836,0.9186462163925171,1.0,3.464101552963257,0.9551693201065063
2.980039358139038,2.9186177253723145,0.06142163276672363,0.9031267166137695,0.0,3.464101552963257,0.9428608417510986
2.919541835784912,2.9165568351745605,0.0029850006103515625,0.9095748662948608,1.0,1.4142135381698608,0.9602547883987427
2.9362964630126953,2.8456473350524902,0.09064912796020508,0.8951877355575562,0.0,1.4142135381698608,0.9511747360229492
2.869821548461914,2.845817804336548,0.02400374412536621,0.9037451148033142,0.16666666666666663,3.464101552963257,0.9603145122528076
2.7466330528259277,2.8175621032714844,-0.07092905044555664,0.9056323766708374,0.0,3.1622776985168457,0.981684684753418
2.609130620956421,2.657529354095459,-0.048398733139038086,0.8659223318099976,1.0,1.4142135381698608,0.9322307705879211
2.469731330871582,2.520925521850586,-0.051194190979003906,0.8242518901824951,0.16666666666666663,0.0,0.8800178170204163
2.3703999519348145,2.312615394592285,0.0577845573425293,0.7914401292800903,0.0,3.316624879837036,0.848728358745575
0.7043812274932861,0.7014560699462891,0.0029251575469970703,0.7075570225715637,1.0,1.7320507764816284,0.9650812149047852
0.7090398073196411,0.7258406281471252,-0.01680082082748413,0.7135859727859497,1.0,1.4142135381698608,0.9438781142234802
0.7305508255958557,0.7529739141464233,-0.022423088550567627,0.7045198678970337,0.08333333333333337,1.0,0.9051554203033447
0.792150616645813,0.782039225101471,0.010111391544342041,0.6889922618865967,0.16666666666666663,3.316624879837036,0.874516487121582
0.8523525595664978,0.8374686241149902,0.014883935451507568,0.7064866423606873,0.0,0.0,0.8775025606155396
0.8537483811378479,0.8590898513793945,-0.005341470241546631,0.7038527131080627,0.08333333333333337,3.316624879837036,0.8697437047958374
0.8431403636932373,0.8371432423591614,0.005997121334075928,0.6684080958366394,1.0,3.316624879837036,0.8251421451568604
0.8205899000167847,0.8136882781982422,0.0069016218185424805,0.6442175507545471,1.0,3.316624879837036,0.787969708442688
0.8474037647247314,0.8463902473449707,0.0010135173797607422,0.6446027755737305,0.08333333333333337,1.7320507764816284,0.7837080955505371
0.9289238452911377,0.9350616335868835,-0.00613778829574585,0.6811773777008057,1.0,3.1622776985168457,0.8119399547576904
1.122220516204834,1.115375280380249,0.006845235824584961,0.7981024980545044,0.08333333333333337,2.6457512378692627,0.9316747188568115
1.3535549640655518,1.3561623096466064,-0.0026073455810546875,0.8960626125335693,0.16666666666666663,2.2360680103302,0.9737257957458496
1.5599381923675537,1.5636614561080933,-0.0037232637405395508,0.9186041951179504,1.0,3.1622776985168457,0.9758182168006897
1.7991591691970825,1.796912431716919,0.0022467374801635742,0.94223552942276,0.41666666666666663,0.0,0.9791582822799683
1.8683055639266968,1.882514476776123,-0.01420891284942627,0.9195039868354797,0.16666666666666663,3.464101552963257,0.9648391604423523
1.8113219738006592,1.8202159404754639,-0.008893966674804688,0.8558610677719116,1.0,3.464101552963257,0.9061751961708069
1.7209793329238892,1.7196307182312012,0.0013486146926879883,0.8023624420166016,1.0,3.1622776985168457,0.8369771838188171
1.8040281534194946,1.8154793977737427,-0.011451244354248047,0.8172487020492554,0.0,1.7320507764816284,0.8634880781173706
1.8410980701446533,1.8477917909622192,-0.006693720817565918,0.8128700256347656,1.0,3.316624879837036,0.8660699129104614
1.8621256351470947,1.8668508529663086,-0.004725217819213867,0.7971343994140625,0.16666666666666663,3.1622776985168457,0.8549371957778931
1.8346693515777588,1.830615758895874,0.004053592681884766,0.7793365716934204,0.08333333333333337,1.7320507764816284,0.8429699540138245
1.786848545074463,1.8043851852416992,-0.017536640167236328,0.7704416513442993,1.0,1.4142135381698608,0.838323175907135
1.70589017868042,1.7103649377822876,-0.004474759101867676,0.739201009273529,0.16666666666666663,2.2360680103302,0.8026098012924194
1.6288458108901978,1.609289526939392,0.019556283950805664,0.7059550285339355,0.08333333333333337,3.1622776985168457,0.7474169731140137
1.563744068145752,1.5666486024856567,-0.002904534339904785,0.6927531957626343,0.08333333333333337,2.2360680103302,0.7229181528091431
1.5693867206573486,1.590476632118225,-0.021089911460876465,0.7113605737686157,0.5,3.0,0.7523447871208191
1.5449916124343872,1.5567375421524048,-0.011745929718017578,0.7244553565979004,0.5,0.0,0.7763841152191162
1.5459537506103516,1.5421315431594849,0.0038222074508666992,0.7405915260314941,0.25,0.0,0.7980754971504211
1.5255837440490723,1.5313560962677002,-0.00577235221862793,0.7485628128051758,1.0,0.0,0.8041273355484009
1.5387024879455566,1.5340838432312012,0.004618644714355469,0.7612805366516113,1.0,3.464101552963257,0.8145859837532043
1.5023127794265747,1.4962646961212158,0.006048083305358887,0.757319986820221,1.0,1.4142135381698608,0.8114604949951172
1.4798212051391602,1.4804388284683228,-0.0006176233291625977,0.7727047204971313,1.0,1.7320507764816284,0.8260496258735657
1.4487544298171997,1.4414719343185425,0.0072824954986572266,0.7822497487068176,0.0,2.6457512378692627,0.8354239463806152
1.4288561344146729,1.4278532266616821,0.0010029077529907227,0.7955636978149414,0.16666666666666663,2.8284270763397217,0.8491565585136414
1.3945159912109375,1.3987269401550293,-0.004210948944091797,0.801907479763031,0.41666666666666663,2.2360680103302,0.8505009412765503
1.3963172435760498,1.3578367233276367,0.038480520248413086,0.8107089996337891,1.0,2.2360680103302,0.8542748689651489
1.358321189880371,1.366360068321228,-0.008038878440856934,0.8300396203994751,0.33333333333333337,2.8284270763397217,0.8705036640167236
1.3496969938278198,1.3674404621124268,-0.017743468284606934,0.8411539793014526,0.08333333333333337,0.0,0.8736761808395386
1.3671514987945557,1.3637505769729614,0.0034009218215942383,0.848628044128418,0.33333333333333337,0.0,0.8721380233764648
1.442553997039795,1.4025850296020508,0.03996896743774414,0.8634964227676392,1.0,3.464101552963257,0.8729748725891113
1.4491448402404785,1.469480037689209,-0.02033519744873047,0.8808128833770752,1.0,1.0,0.89362633228302
1.4696552753448486,1.4847549200057983,-0.015099644660949707,0.8802680969238281,1.0,3.316624879837036,0.8946411609649658
1.5114350318908691,1.4895238876342773,0.021911144256591797,0.8720865249633789,0.0,2.8284270763397217,0.8896308541297913
1.4954054355621338,1.5344957113265991,-0.03909027576446533,0.8868010640144348,0.08333333333333337,2.0,0.9173106551170349
1.588689923286438,1.6084799766540527,-0.019790053367614746,0.8668441772460938,1.0,3.464101552963257,0.9032671451568604
1.6837464570999146,1.68778395652771,-0.00403749942779541,0.8443670272827148,0.33333333333333337,0.0,0.8840124607086182
1.7636531591415405,1.7514429092407227,0.012210249900817871,0.8307016491889954,0.0,0.0,0.8720945715904236
1.8778156042099,1.8672620058059692,0.010553598403930664,0.8720818758010864,1.0,3.1622776985168457,0.922240138053894
2.0417683124542236,2.044546127319336,-0.0027778148651123047,0.932887077331543,1.0,3.1622776985168457,0.9679215550422668
2.2677831649780273,2.254019021987915,0.013764142990112305,0.9295158386230469,1.0,0.0,0.9565209746360779
2.5120315551757812,2.5212976932525635,-0.009266138076782227,0.9712806940078735,0.16666666666666663,0.0,0.990713357925415
2.830817222595215,2.806520700454712,0.02429652214050293,0.9940113425254822,1.0,0.0,0.999508261680603
3.0712473392486572,3.0630009174346924,0.008246421813964844,0.9906778335571289,1.0,3.316624879837036,0.9984151124954224
3.1984386444091797,3.2073936462402344,-0.008955001831054688,0.991912841796875,1.0,1.0,0.9996539950370789
3.2093758583068848,3.20772123336792,0.0016546249389648438,0.9778617024421692,1.0,1.7320507764816284,0.9986023306846619
3.129680633544922,3.1395106315612793,-0.009829998016357422,0.9732667207717896,0.08333333333333337,2.0,0.998139500617981
3.0559401512145996,3.075737714767456,-0.019797563552856445,0.9763940572738647,0.0,3.0,0.9984842538833618
3.058485507965088,3.0496513843536377,0.008834123611450195,0.9778479337692261,0.25,0.0,0.9992234706878662
3.0711870193481445,3.086435317993164,-0.015248298645019531,0.9961614012718201,0.25,0.0,0.9999219179153442
3.0954198837280273,3.109935760498047,-0.014515876770019531,0.9993570446968079,1.0,1.7320507764816284,0.9999877214431763
3.12524151802063,3.110621452331543,0.014620065689086914,0.9996401071548462,1.0,3.0,0.9999891519546509
3.116931676864624,3.1236701011657715,-0.006738424301147461,0.9999926686286926,1.0,3.1622776985168457,0.9999998807907104
3.1015923023223877,3.0966567993164062,0.004935503005981445,0.9999948740005493,0.75,3.464101552963257,1.0
3.0477280616760254,3.049161434173584,-0.0014333724975585938,0.9999933838844299,0.0,3.464101552963257,1.0
1.1555019617080688,1.1564438343048096,-0.0009418725967407227,0.8433996438980103,0.16666666666666663,2.2360680103302,0.9108031392097473
1.0671155452728271,1.0630563497543335,0.004059195518493652,0.7958294153213501,1.0,2.2360680103302,0.8420026302337646
1.0445713996887207,1.0419524908065796,0.0026189088821411133,0.7877589464187622,0.0,2.8284270763397217,0.8324504494667053
1.0183098316192627,1.0248973369598389,-0.006587505340576172,0.7712531089782715,1.0,2.2360680103302,0.8166263103485107
1.0447463989257812,1.036722183227539,0.008024215698242188,0.7651470899581909,0.5833333333333333,3.316624879837036,0.8030770421028137
1.069277286529541,1.0816112756729126,-0.012333989143371582,0.7733170986175537,1.0,3.316624879837036,0.8190937042236328
1.10103178024292,1.0865271091461182,0.014504671096801758,0.7998217940330505,0.33333333333333337,3.316624879837036,0.8619959354400635
1.0964629650115967,1.102914810180664,-0.006451845169067383,0.8308748006820679,0.08333333333333337,3.316624879837036,0.8956695795059204
1.114229679107666,1.1002497673034668,0.013979911804199219,0.8231089115142822,1.0,1.4142135381698608,0.9025841951370239
1.1717084646224976,1.1646060943603516,0.007102370262145996,0.8049807548522949,0.08333333333333337,2.2360680103302,0.8905998468399048
1.225037693977356,1.228795051574707,-0.0037573575973510742,0.8014354705810547,1.0,1.7320507764816284,0.8848806619644165
1.2787830829620361,1.300057291984558,-0.021274209022521973,0.8176579475402832,0.08333333333333337,3.316624879837036,0.8857071399688721
1.2995774745941162,1.2850701808929443,0.014507293701171875,0.7946822643280029,0.25,3.1622776985168457,0.8694141507148743
1.156475305557251,1.170026421546936,-0.013551115989685059,0.7568310499191284,0.16666666666666663,1.7320507764816284,0.8065800070762634
1.1568235158920288,1.0765459537506104,0.08027756214141846,0.7686132192611694,0.08333333333333337,3.316624879837036,0.8155335187911987
1.1492235660552979,1.122934103012085,0.02628946304321289,0.7806516885757446,1.0,3.316624879837036,0.8283306956291199
1.1062612533569336,1.1473712921142578,-0.04111003875732422,0.7935952544212341,0.16666666666666663,1.4142135381698608,0.8399928212165833
1.1470547914505005,1.1204636096954346,0.026591181755065918,0.7846157550811768,0.08333333333333337,3.0,0.8283765316009521
1.1531298160552979,1.1406432390213013,0.012486577033996582,0.7991763353347778,1.0,0.0,0.8428189754486084
1.135920763015747,1.1627379655838013,-0.0268172025680542,0.8163809776306152,0.08333333333333337,3.1622776985168457,0.8597559928894043
1.1549869775772095,1.1385917663574219,0.016395211219787598,0.8086466789245605,0.25,3.1622776985168457,0.8536146879196167
1.1293972730636597,1.1547577381134033,-0.025360465049743652,0.8262680768966675,1.0,3.316624879837036,0.8714190125465393
1.1247082948684692,1.1518315076828003,-0.027123212814331055,0.8375582098960876,1.0,3.316624879837036,0.8830183148384094
1.1423332691192627,1.1616506576538086,-0.0193173885345459,0.8430871963500977,0.16666666666666663,0.0,0.8872687816619873
1.1824103593826294,1.1735944747924805,0.008815884590148926,0.8494537472724915,1.0,0.0,0.8934425115585327
1.2065699100494385,1.2018734216690063,0.004696488380432129,0.868492603302002,0.08333333333333337,0.0,0.9097083806991577
1.2210217714309692,1.2059160470962524,0.015105724334716797,0.8716061115264893,1.0,3.316624879837036,0.9105074405670166
1.2072230577468872,1.1902451515197754,0.016977906227111816,0.8692008256912231,1.0,1.4142135381698608,0.910141110420227
1.1770424842834473,1.1723403930664062,0.004702091217041016,0.8611125946044922,1.0,3.316624879837036,0.9062580466270447
1.161308765411377,1.1488007307052612,0.012508034706115723,0.8218349814414978,1.0,2.8284270763397217,0.873725414276123
1.155632734298706,1.1582436561584473,-0.002610921859741211,0.771270751953125,0.08333333333333337,2.8284270763397217,0.8322632312774658
1.1374293565750122,1.168377161026001,-0.03094780445098877,0.7310483455657959,0.08333333333333337,3.0,0.7937138676643372
1.0995676517486572,1.114882469177246,-0.015314817428588867,0.664278507232666,1.0,3.0,0.716217041015625
1.115079641342163,1.0936529636383057,0.021426677703857422,0.6642481088638306,0.33333333333333337,3.316624879837036,0.7060271501541138
1.0662956237792969,1.1022136211395264,-0.03591799736022949,0.6751947999000549,1.0,1.0,0.7207658290863037
1.065446376800537,1.0795321464538574,-0.014085769653320312,0.6830389499664307,0.25,2.0,0.743285059928894
1.0621488094329834,1.084754467010498,-0.02260565757751465,0.6784008145332336,1.0,3.1622776985168457,0.7600207924842834
1.1002432107925415,1.0620346069335938,0.038208603858947754,0.628324031829834,0.08333333333333337,0.0,0.762771725654602
1.0998620986938477,1.0828979015350342,0.016964197158813477,0.6050105690956116,0.16666666666666663,3.316624879837036,0.8552358150482178
1.0696732997894287,1.0542173385620117,0.015455961227416992,0.6066058874130249,0.16666666666666663,1.4142135381698608,0.852932333946228
1.0644874572753906,1.0526487827301025,0.011838674545288086,0.6195026636123657,1.0,3.316624879837036,0.851447343826294
1.1100468635559082,1.117139220237732,-0.0070923566818237305,0.7509303092956543,1.0,2.4494898319244385,0.9464515447616577
1.1766360998153687,1.160050392150879,0.016585707664489746,0.8075035810470581,0.08333333333333337,2.4494898319244385,0.9654518365859985
1.2017921209335327,1.1453044414520264,0.05648767948150635,0.7792624235153198,0.08333333333333337,0.0,0.9379655122756958
1.0889347791671753,1.059900164604187,0.02903461456298828,0.752083420753479,1.0,3.316624879837036,0.8926876783370972
0.9917778372764587,0.9930503964424133,-0.0012725591659545898,0.7515921592712402,0.5,3.316624879837036,0.8914040327072144
0.9981652498245239,1.0033960342407227,-0.0052307844161987305,0.7100425958633423,1.0,0.0,0.8688598871231079
1.0414769649505615,1.0148662328720093,0.026610732078552246,0.6676186323165894,1.0,0.0,0.8468645811080933
1.046941876411438,1.0508136749267578,-0.0038717985153198242,0.6478709578514099,0.08333333333333337,3.0,0.8413429260253906
1.0741971731185913,1.0636399984359741,0.010557174682617188,0.6218166351318359,1.0,3.0,0.8346197009086609
1.0551815032958984,0.9989088773727417,0.05627262592315674,0.5353101491928101,1.0,0.0,0.6849243640899658
0.9517741203308105,0.9519222974777222,-0.0001481771469116211,0.531525731086731,1.0,0.0,0.6305001974105835
0.8887165784835815,0.8666257858276367,0.022090792655944824,0.5169828534126282,0.25,0.0,0.6092398166656494
0.912411093711853,0.8955195546150208,0.016891539096832275,0.5323261022567749,1.0,0.0,0.6296184659004211
0.9153438806533813,0.9089435338973999,0.006400346755981445,0.5263041853904724,1.0,0.0,0.6206032037734985
0.9602848291397095,0.9674913287162781,-0.0072064995765686035,0.5568903684616089,1.0,3.1622776985168457,0.6609075665473938
0.9994164109230042,1.006218671798706,-0.006802260875701904,0.5726269483566284,1.0,0.0,0.6838743686676025
1.010066032409668,1.0296491384506226,-0.01958310604095459,0.5845686197280884,1.0,3.316624879837036,0.7048680782318115
1.0061390399932861,1.039210557937622,-0.03307151794433594,0.5835325717926025,1.0,3.316624879837036,0.7124143838882446
0.9891035556793213,1.0251795053482056,-0.03607594966888428,0.5707903504371643,0.16666666666666663,3.1622776985168457,0.7187715768814087
0.7748718857765198,0.7917943596839905,-0.016922473907470703,0.7242914438247681,1.0,2.2360680103302,0.9907790422439575
0.7704503536224365,0.7721824645996094,-0.0017321109771728516,0.6915761828422546,1.0,2.6457512378692627,0.9823123812675476
0.7411322593688965,0.7393896579742432,0.0017426013946533203,0.6591917872428894,0.08333333333333337,3.1622776985168457,0.9710382223129272
0.6868213415145874,0.7178453207015991,-0.03102397918701172,0.6242943406105042,1.0,1.7320507764816284,0.9085612297058105
0.7055741548538208,0.6836996078491211,0.021874547004699707,0.5948439836502075,0.16666666666666663,2.0,0.8587245941162109
0.7529076337814331,0.7573385238647461,-0.004430890083312988,0.5877903699874878,0.41666666666666663,1.7320507764816284,0.8267171382904053
0.8123891353607178,0.8407304286956787,-0.028341293334960938,0.5958526134490967,1.0,1.0,0.8213171362876892
0.9321423768997192,0.9245140552520752,0.007628321647644043,0.6112371683120728,0.16666666666666663,2.4494898319244385,0.844643771648407
1.0740718841552734,1.052520513534546,0.02155137062072754,0.646459698677063,0.25,2.4494898319244385,0.8737698793411255
1.206952452659607,1.175006628036499,0.03194582462310791,0.6621811389923096,0.25,1.4142135381698608,0.8657170534133911
1.3341476917266846,1.3198504447937012,0.014297246932983398,0.6938376426696777,0.0,1.4142135381698608,0.864944577217102
1.435737133026123,1.4490933418273926,-0.013356208801269531,0.7383067607879639,0.08333333333333337,3.316624879837036,0.8635672330856323
1.546308159828186,1.5296645164489746,0.016643643379211426,0.7197543382644653,0.41666666666666663,3.316624879837036,0.8183723092079163
1.4587655067443848,1.4499927759170532,0.008772730827331543,0.6827207207679749,0.08333333333333337,3.316624879837036,0.745579719543457
1.557856559753418,1.5590498447418213,-0.0011932849884033203,0.7019135355949402,0.08333333333333337,0.0,0.7722880244255066
1.542044997215271,1.544553518295288,-0.00250852108001709,0.7135587334632874,0.08333333333333337,2.4494898319244385,0.7834324240684509
1.5012856721878052,1.5129157304763794,-0.011630058288574219,0.691325843334198,1.0,2.6457512378692627,0.751092791557312
1.4876937866210938,1.4784650802612305,0.009228706359863281,0.6849921941757202,0.08333333333333337,3.316624879837036,0.7377851009368896
1.513054370880127,1.5035710334777832,0.00948333740234375,0.6809908151626587,1.0,3.0,0.7357929944992065
1.5275994539260864,1.5273170471191406,0.0002824068069458008,0.6782733201980591,1.0,2.0,0.734722912311554
1.541332721710205,1.5464136600494385,-0.0050809383392333984,0.6754047870635986,0.5,2.0,0.7322400808334351
1.5625735521316528,1.5684605836868286,-0.005887031555175781,0.6761661171913147,0.08333333333333337,2.2360680103302,0.7323146462440491
1.5974788665771484,1.5975724458694458,-9.357929229736328e-05,0.6866270303726196,1.0,2.8284270763397217,0.7435852289199829
1.65339195728302,1.6426067352294922,0.010785222053527832,0.6907927989959717,0.25,0.0,0.7458295822143555
1.7190290689468384,1.7328872680664062,-0.013858199119567871,0.705186128616333,0.25,3.0,0.761075496673584
1.8242974281311035,1.8455004692077637,-0.021203041076660156,0.7148735523223877,0.08333333333333337,3.0,0.77220219373703
1.993412971496582,1.9653728008270264,0.028040170669555664,0.7258039712905884,0.33333333333333337,2.6457512378692627,0.7847332954406738
2.17364501953125,2.1747283935546875,-0.0010833740234375,0.755730390548706,1.0,2.6457512378692627,0.8208073377609253
2.4260265827178955,2.384178638458252,0.041847944259643555,0.7799361348152161,1.0,3.1622776985168457,0.8487288951873779
2.7171406745910645,2.6573214530944824,0.05981922149658203,0.8323039412498474,0.25,3.1622776985168457,0.9111210107803345
3.010577440261841,2.9363977909088135,0.07417964935302734,0.889958918094635,1.0,3.316624879837036,0.96027672290802
3.1817843914031982,3.182717800140381,-0.0009334087371826172,0.9834650754928589,0.41666666666666663,3.316624879837036,0.997852623462677
3.329791307449341,3.331786632537842,-0.0019953250885009766,0.9983806610107422,1.0,3.316624879837036,0.9999489784240723
3.4118738174438477,3.4023380279541016,0.009535789489746094,0.9976297616958618,0.16666666666666663,1.4142135381698608,0.9999146461486816
3.4547643661499023,3.4404335021972656,0.014330863952636719,0.9978868961334229,1.0,3.0,0.9999077916145325
3.4605700969696045,3.462181329727173,-0.0016112327575683594,0.9984170794487,0.08333333333333337,1.7320507764816284,0.9999319314956665
3.4345855712890625,3.4548325538635254,-0.02024698257446289,0.9994733929634094,1.0,0.0,0.999979555606842
3.4326963424682617,3.427060127258301,0.0056362152099609375,0.9997406005859375,0.08333333333333337,1.4142135381698608,0.9999899864196777
3.4113802909851074,3.407050848007202,0.0043294429779052734,0.9998264312744141,0.08333333333333337,1.7320507764816284,0.9999927878379822
2.703962802886963,2.7419373989105225,-0.03797459602355957,0.9198522567749023,1.0,1.0,0.9829431176185608
2.738004207611084,2.6962037086486816,0.041800498962402344,0.8917108774185181,0.25,2.4494898319244385,0.9663703441619873
2.7082858085632324,2.709050416946411,-0.0007646083831787109,0.9035158157348633,0.0,2.6457512378692627,0.9435861110687256
2.6952035427093506,2.6933131217956543,0.001890420913696289,0.8998306393623352,0.0,3.316624879837036,0.9342054724693298
2.6643025875091553,2.6933493614196777,-0.02904677391052246,0.8979750871658325,0.16666666666666663,3.316624879837036,0.9219620823860168
2.656310558319092,2.649331569671631,0.0069789886474609375,0.8852885961532593,0.08333333333333337,1.4142135381698608,0.8977197408676147
2.6369142532348633,2.625802516937256,0.011111736297607422,0.8805018663406372,0.0,1.0,0.88703453540802
2.6201529502868652,2.6010894775390625,0.019063472747802734,0.8765769004821777,0.5,1.4142135381698608,0.881100058555603
2.5881032943725586,2.601642608642578,-0.013539314270019531,0.8766353726387024,0.08333333333333337,2.0,0.8798718452453613
2.594048261642456,2.5919978618621826,0.0020503997802734375,0.8802763223648071,1.0,1.7320507764816284,0.8864423036575317
2.5962743759155273,2.6006603240966797,-0.004385948181152344,0.8821470141410828,0.08333333333333337,1.7320507764816284,0.8906985521316528
2.607337713241577,2.6122021675109863,-0.00486445426940918,0.8932733535766602,0.08333333333333337,3.1622776985168457,0.9089545011520386
2.6194190979003906,2.6269636154174805,-0.007544517517089844,0.9110796451568604,0.0,3.316624879837036,0.9330022931098938
2.6249310970306396,2.6255431175231934,-0.0006120204925537109,0.9214166402816772,0.16666666666666663,1.4142135381698608,0.9466263651847839
2.615255355834961,2.6460673809051514,-0.03081202507019043,0.9271407723426819,0.16666666666666663,3.316624879837036,0.9546872973442078
2.6311542987823486,2.6345772743225098,-0.003422975540161133,0.9113357067108154,0.08333333333333337,0.0,0.9412622451782227
2.600956916809082,2.6562893390655518,-0.05533242225646973,0.917084276676178,0.16666666666666663,0.0,0.9519698619842529
2.601752758026123,2.5965576171875,0.005195140838623047,0.908632755279541,1.0,3.316624879837036,0.9454288482666016
2.5709261894226074,2.5790624618530273,-0.008136272430419922,0.9059152603149414,0.08333333333333337,3.316624879837036,0.9524668455123901
2.54722261428833,2.5412440299987793,0.005978584289550781,0.8945740461349487,0.08333333333333337,3.316624879837036,0.9437641501426697
2.5530405044555664,2.5543293952941895,-0.0012888908386230469,0.9201338291168213,1.0,1.4142135381698608,0.9684674143791199
2.562117576599121,2.5674612522125244,-0.00534367561340332,0.9156198501586914,1.0,1.7320507764816284,0.9638152122497559
2.553950786590576,2.5870912075042725,-0.03314042091369629,0.9417399168014526,1.0,1.0,0.9816882610321045
2.5724990367889404,2.569746732711792,0.0027523040771484375,0.9454980492591858,0.08333333333333337,3.316624879837036,0.982255220413208
2.557572364807129,2.5413756370544434,0.016196727752685547,0.9492028951644897,1.0,0.0,0.984950840473175
2.498382091522217,2.497981071472168,0.0004010200500488281,0.9542163610458374,0.08333333333333337,3.316624879837036,0.986204206943512
2.4562106132507324,2.4279091358184814,0.028301477432250977,0.9547749757766724,0.08333333333333337,1.4142135381698608,0.9851653575897217
2.3805816173553467,2.3782005310058594,0.0023810863494873047,0.9570561051368713,0.16666666666666663,1.0,0.9896769523620605
2.3090717792510986,2.315444231033325,-0.0063724517822265625,0.945441722869873,0.08333333333333337,1.4142135381698608,0.9939076900482178
2.2392702102661133,2.2447595596313477,-0.005489349365234375,0.9388135075569153,1.0,1.7320507764816284,0.9934232234954834
2.124659776687622,2.156569242477417,-0.03190946578979492,0.9422873258590698,1.0,1.4142135381698608,0.9950457811355591
2.095184326171875,2.062407970428467,0.0327763557434082,0.942747950553894,0.08333333333333337,1.4142135381698608,0.9939656257629395
2.059380054473877,2.044032573699951,0.015347480773925781,0.9330276250839233,0.25,3.316624879837036,0.9846594333648682
2.009361743927002,2.0341579914093018,-0.024796247482299805,0.9309968948364258,0.16666666666666663,3.316624879837036,0.969720721244812
2.017430305480957,2.060840368270874,-0.04341006278991699,0.9187161922454834,0.16666666666666663,3.316624879837036,0.9424328207969666
2.0415425300598145,2.06791615486145,-0.026373624801635742,0.8986526131629944,0.08333333333333337,3.316624879837036,0.9195739030838013
2.0035722255706787,2.117851734161377,-0.11427950859069824,0.93526691198349,0.08333333333333337,3.316624879837036,0.959902286529541
2.0302064418792725,2.0256311893463135,0.004575252532958984,0.9554004073143005,0.08333333333333337,0.0,0.9782031774520874
1.9510951042175293,1.9861129522323608,-0.03501784801483154,0.9163825511932373,1.0,2.6457512378692627,0.9345973134040833
1.8913547992706299,1.9883791208267212,-0.09702432155609131,0.9316582679748535,0.08333333333333337,2.0,0.948994517326355
1.8778640031814575,1.9514743089675903,-0.07361030578613281,0.9386178255081177,1.0,3.316624879837036,0.9555215239524841
1.9171850681304932,1.8855773210525513,0.031607747077941895,0.9409429430961609,0.08333333333333337,2.8284270763397217,0.9590137600898743
1.862449049949646,1.8791818618774414,-0.01673281192779541,0.8989812135696411,1.0,2.2360680103302,0.9238115549087524
1.9436582326889038,1.9541953802108765,-0.010537147521972656,0.8712984323501587,1.0,1.7320507764816284,0.9144151210784912
2.0733537673950195,2.102182149887085,-0.02882838249206543,0.9422333836555481,1.0,0.0,0.9959648847579956
2.0839905738830566,2.0647029876708984,0.019287586212158203,0.9302945137023926,0.41666666666666663,3.1622776985168457,0.9848965406417847
2.0470759868621826,2.032283306121826,0.014792680740356445,0.9393770098686218,0.08333333333333337,0.0,0.9871730804443359
1.9903932809829712,2.0145061016082764,-0.024112820625305176,0.9523011445999146,1.0,3.1622776985168457,0.9905214309692383
1.97688627243042,1.9606482982635498,0.016237974166870117,0.9325153827667236,0.33333333333333337,1.4142135381698608,0.976604700088501
1.9116284847259521,1.9253661632537842,-0.013737678527832031,0.9272440671920776,0.08333333333333337,1.0,0.969560980796814
1.922094464302063,1.8893983364105225,0.03269612789154053,0.8852068185806274,0.16666666666666663,1.4142135381698608,0.9190791845321655
1.8827546834945679,1.8873255252838135,-0.0045708417892456055,0.8593573570251465,0.16666666666666663,1.4142135381698608,0.8752923011779785
1.922392725944519,1.908456802368164,0.01393592357635498,0.8559625148773193,1.0,1.7320507764816284,0.8743942975997925
2.059340476989746,2.041041374206543,0.018299102783203125,0.8513097763061523,1.0,3.1622776985168457,0.8740803003311157
2.2127585411071777,2.231382131576538,-0.01862359046936035,0.9028958082199097,0.16666666666666663,3.1622776985168457,0.940953254699707
2.1304497718811035,2.137873649597168,-0.007423877716064453,0.876703143119812,0.0,1.4142135381698608,0.9195687770843506
2.235610008239746,2.2050833702087402,0.03052663803100586,0.8546116948127747,0.08333333333333337,1.0,0.8786824941635132
2.2597296237945557,2.1789050102233887,0.08082461357116699,0.8621580004692078,0.08333333333333337,1.4142135381698608,0.8862470388412476
2.251227617263794,2.2652790546417236,-0.014051437377929688,0.8574380874633789,0.08333333333333337,1.4142135381698608,0.8769642114639282
2.18649959564209,2.2153565883636475,-0.028856992721557617,0.8777672052383423,0.16666666666666663,1.4142135381698608,0.9271000623703003
2.2335433959960938,2.220878839492798,0.012664556503295898,0.8487274646759033,1.0,1.4142135381698608,0.8932287693023682
2.136584520339966,2.1266918182373047,0.009892702102661133,0.8318630456924438,0.16666666666666663,3.316624879837036,0.8717418909072876
2.0305094718933105,2.0087811946868896,0.0217282772064209,0.8257741928100586,0.0,3.316624879837036,0.8739434480667114
1.9010820388793945,1.9487385749816895,-0.04765653610229492,0.8384822607040405,0.08333333333333337,3.316624879837036,0.9065750241279602
1.8996938467025757,1.8689472675323486,0.03074657917022705,0.8345110416412354,0.08333333333333337,0.0,0.907138466835022
1.8610737323760986,1.870321273803711,-0.009247541427612305,0.8704755902290344,0.08333333333333337,0.0,0.9576608538627625
1.8785459995269775,1.8565266132354736,0.022019386291503906,0.912592887878418,0.08333333333333337,3.1622776985168457,0.9848456382751465
1.8553824424743652,1.8853307962417603,-0.02994835376739502,0.9006975293159485,0.08333333333333337,1.4142135381698608,0.9699079990386963
1.8300081491470337,1.8097196817398071,0.020288467407226562,0.8195841908454895,1.0,3.464101552963257,0.9025307893753052
1.7565248012542725,1.7224596738815308,0.0340651273727417,0.7817889451980591,0.08333333333333337,3.316624879837036,0.8812472820281982
1.6710737943649292,1.6655175685882568,0.005556225776672363,0.6975348591804504,1.0,3.316624879837036,0.8130501508712769
1.5614945888519287,1.5834991931915283,-0.02200460433959961,0.6685734987258911,1.0,0.0,0.8180935978889465
1.512372374534607,1.492210865020752,0.02016150951385498,0.6171828508377075,1.0,0.0,0.7549535632133484
1.4072318077087402,1.4596651792526245,-0.05243337154388428,0.604405403137207,0.16666666666666663,3.464101552963257,0.7019534111022949
1.4282896518707275,1.4381167888641357,-0.009827136993408203,0.6025081872940063,0.0,1.0,0.705310583114624
1.4282186031341553,1.4407291412353516,-0.012510538101196289,0.6019375324249268,1.0,3.316624879837036,0.7020910978317261
1.4622278213500977,1.4612200260162354,0.0010077953338623047,0.6136231422424316,0.08333333333333337,0.0,0.7078062295913696
1.5164189338684082,1.4522300958633423,0.06418883800506592,0.5977867841720581,1.0,3.316624879837036,0.6965264678001404
1.501521348953247,1.487976312637329,0.013545036315917969,0.6225751638412476,1.0,3.316624879837036,0.7236126065254211
1.5119465589523315,1.4892810583114624,0.02266550064086914,0.6515398621559143,1.0,3.1622776985168457,0.7459350824356079
1.4932153224945068,1.513985276222229,-0.020769953727722168,0.6908082962036133,0.0,1.0,0.7924776077270508
1.4919991493225098,1.5115087032318115,-0.019509553909301758,0.6403039693832397,0.08333333333333337,2.0,0.7430691123008728
1.5058379173278809,1.4927163124084473,0.013121604919433594,0.6503055691719055,1.0,3.0,0.7483010292053223
1.498451590538025,1.4922401905059814,0.006211400032043457,0.6467620134353638,1.0,0.0,0.751372754573822
1.4982538223266602,1.488091230392456,0.010162591934204102,0.6535050272941589,0.08333333333333337,3.0,0.7619459629058838
1.5139600038528442,1.4820563793182373,0.031903624534606934,0.6586424112319946,1.0,2.0,0.7581126689910889
1.490553617477417,1.509617567062378,-0.019063949584960938,0.6686311960220337,0.16666666666666663,3.316624879837036,0.7786694169044495
1.4891332387924194,1.5278637409210205,-0.038730502128601074,0.723547101020813,0.08333333333333337,3.464101552963257,0.8330928087234497
1.4789783954620361,1.5498988628387451,-0.07092046737670898,0.7124972343444824,0.25,0.0,0.8143901824951172
1.5021018981933594,1.5578665733337402,-0.05576467514038086,0.7947285175323486,1.0,2.4494898319244385,0.8864302039146423
1.5607566833496094,1.538110375404358,0.022646307945251465,0.7535614371299744,1.0,2.4494898319244385,0.8623716831207275
1.5837218761444092,1.5565454959869385,0.027176380157470703,0.7477260828018188,0.25,3.316624879837036,0.8526942729949951
1.556357979774475,1.628920555114746,-0.072562575340271,0.8668196797370911,0.08333333333333337,2.2360680103302,0.9437029361724854
1.5953636169433594,1.638728141784668,-0.043364524841308594,0.8806005716323853,1.0,2.8284270763397217,0.9519435167312622
1.661132574081421,1.6349220275878906,0.026210546493530273,0.884091854095459,0.0,3.316624879837036,0.9554514288902283
1.6694018840789795,1.6741763353347778,-0.00477445125579834,0.8662351369857788,0.0,1.4142135381698608,0.9473538398742676
1.7293504476547241,1.6670424938201904,0.06230795383453369,0.8903542160987854,0.5,1.0,0.9628258943557739
1.7304012775421143,1.71155846118927,0.01884281635284424,0.9068216681480408,1.0,3.464101552963257,0.9702631235122681
1.7488504648208618,1.7404651641845703,0.008385300636291504,0.9490723609924316,0.08333333333333337,0.0,0.9867603778839111
1.771266222000122,1.7611461877822876,0.010120034217834473,0.9519456624984741,0.33333333333333337,3.1622776985168457,0.9880672693252563
1.764772653579712,1.8062117099761963,-0.041439056396484375,0.9576490521430969,1.0,0.0,0.9893671274185181
1.8188798427581787,1.7936902046203613,0.025189638137817383,0.9608440399169922,0.08333333333333337,1.4142135381698608,0.9917949438095093
1.8157912492752075,1.8291149139404297,-0.013323664665222168,0.962265133857727,0.08333333333333337,2.8284270763397217,0.9912008047103882
1.8432508707046509,1.834424614906311,0.008826255798339844,0.9647166728973389,0.0,2.6457512378692627,0.9927008152008057
1.8564425706863403,1.8517478704452515,0.004694700241088867,0.9618619680404663,1.0,2.0,0.9929929971694946
1.8757517337799072,1.8467605113983154,0.028991222381591797,0.9684380888938904,1.0,1.4142135381698608,0.994750440120697
1.8692885637283325,1.8769772052764893,-0.007688641548156738,0.963996171951294,0.16666666666666663,3.316624879837036,0.9933508634567261
1.8811358213424683,1.866955280303955,0.014180541038513184,0.9650382399559021,0.16666666666666663,0.0,0.995388388633728
1.8931646347045898,1.869938850402832,0.023225784301757812,0.9665372371673584,0.0,0.0,0.9961657524108887
1.8959057331085205,1.8750889301300049,0.020816802978515625,0.9614893794059753,0.6666666666666667,0.0,0.9954973459243774
1.8778311014175415,1.9013599157333374,-0.0235288143157959,0.9648382067680359,0.08333333333333337,0.0,0.9946942925453186
1.9077261686325073,1.880426287651062,0.027299880981445312,0.9578997492790222,0.25,0.0,0.9962847232818604
1.8948065042495728,1.9063434600830078,-0.011536955833435059,0.9636078476905823,0.08333333333333337,3.0,0.996441125869751
1.912931203842163,1.9027353525161743,0.01019585132598877,0.9596328735351562,1.0,3.0,0.9967580437660217
1.9273549318313599,1.9054239988327026,0.021930932998657227,0.9483994841575623,1.0,0.0,0.9937723278999329
1.9189287424087524,1.9349192380905151,-0.015990495681762695,0.9523012638092041,1.0,3.1622776985168457,0.9948818683624268
1.938516616821289,1.95112943649292,-0.01261281967163086,0.941394031047821,1.0,1.4142135381698608,0.9897555708885193
1.9748783111572266,1.9512193202972412,0.02365899085998535,0.9373114705085754,1.0,1.4142135381698608,0.9854466915130615
1.998712420463562,1.958958387374878,0.03975403308868408,0.9057530164718628,1.0,1.7320507764816284,0.9423092603683472
2.005777359008789,1.9936342239379883,0.012143135070800781,0.9243592023849487,0.25,2.2360680103302,0.9696859121322632
2.024639368057251,2.028308868408203,-0.0036695003509521484,0.9261521697044373,1.0,1.0,0.9719419479370117
2.063540458679199,2.035050392150879,0.028490066528320312,0.9220312833786011,1.0,3.316624879837036,0.9642287492752075
2.067061424255371,2.079280376434326,-0.012218952178955078,0.9314929246902466,0.16666666666666663,3.316624879837036,0.9759559631347656
2.0935494899749756,2.098619222640991,-0.005069732666015625,0.9261771440505981,0.0,3.316624879837036,0.970628023147583
2.1234374046325684,2.1116600036621094,0.011777400970458984,0.9103820323944092,0.16666666666666663,0.0,0.9502981305122375
2.1535236835479736,2.132453441619873,0.021070241928100586,0.9018896818161011,0.41666666666666663,3.316624879837036,0.9384526014328003
2.1745259761810303,2.1596384048461914,0.014887571334838867,0.911887526512146,0.0,2.0,0.951334536075592
2.1961312294006348,2.1884825229644775,0.0076487064361572266,0.9114407300949097,0.08333333333333337,2.2360680103302,0.954439640045166
2.2212934494018555,2.191307544708252,0.029985904693603516,0.9032373428344727,1.0,2.0,0.9502201080322266
2.2239184379577637,2.225269079208374,-0.0013506412506103516,0.9137017726898193,0.08333333333333337,3.464101552963257,0.9712029695510864
2.245999813079834,2.232304096221924,0.013695716857910156,0.8989645838737488,1.0,3.464101552963257,0.9531382322311401
2.2640929222106934,2.2497658729553223,0.014327049255371094,0.9014017581939697,1.0,3.0,0.9627723097801208
2.2898807525634766,2.2623844146728516,0.027496337890625,0.9037431478500366,0.08333333333333337,3.0,0.9685099124908447
2.280165672302246,2.290675163269043,-0.010509490966796875,0.9050854444503784,0.25,0.0,0.9732317924499512
2.281674385070801,2.2741293907165527,0.007544994354248047,0.905389666557312,0.6666666666666667,0.0,0.9722392559051514
2.2398488521575928,2.2235751152038574,0.01627373695373535,0.9185342788696289,1.0,0.0,0.9863454699516296
2.214099168777466,2.1810669898986816,0.03303217887878418,0.9127919673919678,0.0,3.464101552963257,0.9870954751968384
2.1726460456848145,2.1510462760925293,0.021599769592285156,0.9054464101791382,1.0,3.464101552963257,0.9822989702224731
2.12918758392334,2.1150026321411133,0.014184951782226562,0.9108619093894958,0.25,3.464101552963257,0.9820563197135925
2.080810070037842,2.085028886795044,-0.0042188167572021484,0.9093831777572632,1.0,1.4142135381698608,0.9740200042724609
2.0197091102600098,1.9844589233398438,0.035250186920166016,0.9030331373214722,1.0,1.7320507764816284,0.9641985893249512
1.890068769454956,1.8940064907073975,-0.003937721252441406,0.9092438220977783,1.0,2.2360680103302,0.9610929489135742
1.7504122257232666,1.775922417640686,-0.025510191917419434,0.8953399658203125,1.0,2.0,0.9409067630767822
1.6122804880142212,1.6017528772354126,0.010527610778808594,0.8369263410568237,0.0,3.1622776985168457,0.8726494312286377
1.5178933143615723,1.4945456981658936,0.02334761619567871,0.8270783424377441,1.0,3.1622776985168457,0.8578381538391113
1.532212495803833,1.527515172958374,0.004697322845458984,0.855550229549408,0.0,3.1622776985168457,0.8878706693649292
1.5178087949752808,1.500969648361206,0.016839146614074707,0.8589873909950256,0.16666666666666663,3.1622776985168457,0.8896632194519043
1.5096542835235596,1.4844485521316528,0.02520573139190674,0.8650374412536621,0.08333333333333337,3.1622776985168457,0.8910224437713623
1.4978141784667969,1.5060557126998901,-0.008241534233093262,0.8733174800872803,0.33333333333333337,0.0,0.8939855098724365
1.532588243484497,1.5074150562286377,0.025173187255859375,0.8809042572975159,0.16666666666666663,3.316624879837036,0.8993307948112488
1.5394021272659302,1.5126501321792603,0.026751995086669922,0.8870408535003662,1.0,3.316624879837036,0.9036482572555542
1.516073226928711,1.5418180227279663,-0.02574479579925537,0.8946748375892639,0.16666666666666663,3.0,0.9090093374252319
1.5291273593902588,1.5341697931289673,-0.005042433738708496,0.9041208624839783,1.0,2.0,0.9210348129272461
1.5638914108276367,1.5029082298278809,0.06098318099975586,0.9042340517044067,0.16666666666666663,2.0,0.9223761558532715
1.5415973663330078,1.5312445163726807,0.010352849960327148,0.906414270401001,1.0,1.7320507764816284,0.9227403402328491
1.5269792079925537,1.551856279373169,-0.024877071380615234,0.9133341312408447,1.0,3.464101552963257,0.9304108619689941
1.5407156944274902,1.5393459796905518,0.0013697147369384766,0.9124976992607117,0.08333333333333337,3.1622776985168457,0.9296181201934814
1.5211801528930664,1.5609683990478516,-0.039788246154785156,0.9131929278373718,1.0,3.0,0.9296146631240845
1.5353131294250488,1.5505452156066895,-0.015232086181640625,0.9128766655921936,0.25,1.7320507764816284,0.9296321272850037
1.5461832284927368,1.5428509712219238,0.0033322572708129883,0.912628173828125,0.08333333333333337,3.316624879837036,0.929564356803894
1.5413753986358643,1.5521399974822998,-0.010764598846435547,0.9123034477233887,0.25,1.7320507764816284,0.9291172027587891
1.5595312118530273,1.534736156463623,0.024795055389404297,0.9118531942367554,0.0,1.7320507764816284,0.9291277527809143
1.5343129634857178,1.5611754655838013,-0.026862502098083496,0.9136645793914795,1.0,3.316624879837036,0.9306819438934326
1.5435988903045654,1.5524935722351074,-0.008894681930541992,0.9123806953430176,0.16666666666666663,2.8284270763397217,0.9299074411392212
1.5718612670898438,1.5251905918121338,0.04667067527770996,0.906991720199585,0.75,2.0,0.9250931739807129
1.569204330444336,1.5226709842681885,0.04653334617614746,0.9076145887374878,1.0,1.4142135381698608,0.9264855980873108
1.5344288349151611,1.555250644683838,-0.020821809768676758,0.9089016914367676,0.08333333333333337,1.4142135381698608,0.926274299621582
1.5311102867126465,1.5575387477874756,-0.0264284610748291,0.909555971622467,0.16666666666666663,0.0,0.9275557398796082
1.523201584815979,1.5618054866790771,-0.038603901863098145,0.909092128276825,0.08333333333333337,0.0,0.926720380783081
1.5361138582229614,1.5472947359085083,-0.011180877685546875,0.9068174362182617,1.0,1.0,0.9250787496566772
1.5332419872283936,1.5491080284118652,-0.01586604118347168,0.9056195020675659,0.33333333333333337,1.4142135381698608,0.9234351515769958
1.5410890579223633,1.5381848812103271,0.002904176712036133,0.9056094288825989,0.0,3.0,0.9243804216384888
1.5244077444076538,1.5541486740112305,-0.02974092960357666,0.905487060546875,0.16666666666666663,3.316624879837036,0.9224501848220825
1.5441162586212158,1.5345267057418823,0.009589552879333496,0.9065999984741211,0.0,1.7320507764816284,0.9256882667541504
1.5259945392608643,1.5509388446807861,-0.024944305419921875,0.9059915542602539,0.0,3.1622776985168457,0.9236131310462952
1.5160574913024902,1.5602232217788696,-0.044165730476379395,0.9082484245300293,0.0,0.0,0.9258561134338379
1.5408989191055298,1.536048173904419,0.00485074520111084,0.9036405086517334,0.08333333333333337,3.1622776985168457,0.9210230112075806
1.5389068126678467,1.5374795198440552,0.001427292823791504,0.9060888290405273,0.25,3.1622776985168457,0.9240365028381348
1.548767328262329,1.5282213687896729,0.02054595947265625,0.9042654633522034,1.0,0.0,0.9228435754776001
1.5688320398330688,1.507598876953125,0.06123316287994385,0.9058704972267151,0.08333333333333337,0.0,0.9267950057983398
1.5401268005371094,1.5375306606292725,0.002596139907836914,0.9068543314933777,0.16666666666666663,0.0,0.9249185919761658
1.5382575988769531,1.5392653942108154,-0.0010077953338623047,0.9050328731536865,1.0,2.4494898319244385,0.9223195910453796
1.5612728595733643,1.5156751871109009,0.04559767246246338,0.9047659039497375,1.0,2.2360680103302,0.9241575002670288
1.5513144731521606,1.5275676250457764,0.023746848106384277,0.9076848030090332,0.16666666666666663,1.7320507764816284,0.9266570210456848
1.5511081218719482,1.5295233726501465,0.021584749221801758,0.9059484004974365,1.0,1.4142135381698608,0.9233968257904053
1.5555403232574463,1.5238022804260254,0.0317380428314209,0.904583752155304,1.0,3.464101552963257,0.9228266477584839
1.5474696159362793,1.530672311782837,0.016797304153442383,0.9057505130767822,1.0,3.316624879837036,0.9240909814834595
1.5374952554702759,1.5411393642425537,-0.003644108772277832,0.906000018119812,1.0,0.0,0.9236592054367065
1.522402048110962,1.5567466020584106,-0.03434455394744873,0.9091073274612427,0.5,0.0,0.9266687631607056
1.562808632850647,1.5174322128295898,0.04537642002105713,0.905210018157959,0.08333333333333337,3.464101552963257,0.9235824346542358
1.5300652980804443,1.5483428239822388,-0.018277525901794434,0.9073138236999512,0.16666666666666663,1.7320507764816284,0.9248350858688354
1.5435566902160645,1.536832332611084,0.006724357604980469,0.9080339670181274,0.0,3.0,0.9271156787872314
1.5332111120224,1.5456457138061523,-0.012434601783752441,0.9069018363952637,1.0,3.316624879837036,0.924228310585022
2.9814236164093018,2.936945915222168,0.04447770118713379,0.9909828901290894,0.08333333333333337,1.0,0.9999537467956543
3.1990513801574707,3.1893019676208496,0.009749412536621094,0.9795059561729431,1.0,3.464101552963257,0.9999982118606567
3.206350326538086,3.2500925064086914,-0.04374217987060547,0.9681339263916016,1.0,3.316624879837036,0.9999613761901855
3.1624755859375,3.228877067565918,-0.06640148162841797,0.9640456438064575,1.0,3.316624879837036,0.9998049736022949
3.192399263381958,3.1433072090148926,0.04909205436706543,0.9517175555229187,0.0,0.0,0.9980742335319519
3.1550891399383545,3.1552765369415283,-0.00018739700317382812,0.9524329900741577,0.25,0.0,0.9979629516601562
3.1431050300598145,3.1709229946136475,-0.027817964553833008,0.9608691930770874,1.0,0.0,0.9990589618682861
3.108093500137329,3.162161350250244,-0.05406785011291504,0.9602240324020386,0.08333333333333337,3.316624879837036,0.9991871118545532
3.10227632522583,3.115300178527832,-0.013023853302001953,0.9388724565505981,0.0,1.4142135381698608,0.9931931495666504
3.0598931312561035,3.076004981994629,-0.01611185073852539,0.940008282661438,1.0,2.0,0.9931076765060425
3.0247397422790527,3.011317729949951,0.013422012329101562,0.912690281867981,0.08333333333333337,1.7320507764816284,0.9621801376342773
2.9881715774536133,2.934375286102295,0.05379629135131836,0.8964525461196899,1.0,2.0,0.928626537322998
2.891542673110962,2.881503105163574,0.010039567947387695,0.8863475918769836,1.0,3.1622776985168457,0.9041644334793091
2.7811903953552246,2.792733907699585,-0.011543512344360352,0.8872978687286377,1.0,3.316624879837036,0.9072600603103638
2.68157958984375,2.667591094970703,0.013988494873046875,0.8779764175415039,1.0,1.4142135381698608,0.8997509479522705
2.572762966156006,2.570749044418335,0.0020139217376708984,0.8589605093002319,0.08333333333333337,1.4142135381698608,0.9044338464736938
2.4482173919677734,2.4913313388824463,-0.04311394691467285,0.8467304110527039,0.08333333333333337,3.316624879837036,0.8924758434295654
2.466932773590088,2.462371826171875,0.004560947418212891,0.8517164587974548,0.41666666666666663,3.0,0.9026153087615967
2.5473732948303223,2.5225648880004883,0.024808406829833984,0.9018832445144653,0.16666666666666663,3.0,0.9615015983581543
2.522028923034668,2.579530954360962,-0.057502031326293945,0.9498438835144043,0.16666666666666663,0.0,0.9898931980133057
2.5085859298706055,2.47088623046875,0.03769969940185547,0.9322875738143921,1.0,3.316624879837036,0.9823806285858154
2.463414192199707,2.4182205200195312,0.04519367218017578,0.9183658957481384,0.08333333333333337,2.2360680103302,0.9694133400917053
2.4133386611938477,2.392467975616455,0.020870685577392578,0.9219198226928711,0.08333333333333337,2.0,0.9675108790397644
2.2802164554595947,2.2457845211029053,0.03443193435668945,0.9065881967544556,0.08333333333333337,3.1622776985168457,0.9510451555252075
2.0286340713500977,2.022688150405884,0.005945920944213867,0.8565614223480225,1.0,3.316624879837036,0.9011421203613281
1.8291882276535034,1.8250105381011963,0.004177689552307129,0.8145594596862793,0.25,3.316624879837036,0.8640326261520386
1.7116771936416626,1.6914466619491577,0.020230531692504883,0.7875622510910034,1.0,3.464101552963257,0.8339022397994995
1.6403270959854126,1.660567283630371,-0.020240187644958496,0.7643661499023438,1.0,3.464101552963257,0.8064040541648865
1.6592209339141846,1.6325398683547974,0.026681065559387207,0.7747012376785278,0.08333333333333337,0.0,0.8130265474319458
1.6240482330322266,1.6065014600753784,0.017546772956848145,0.7786928415298462,0.33333333333333337,3.316624879837036,0.8171075582504272
1.6004083156585693,1.5792713165283203,0.021136999130249023,0.7707249522209167,0.16666666666666663,0.0,0.8091232776641846
1.5345849990844727,1.5872883796691895,-0.0527033805847168,0.7455651164054871,1.0,3.316624879837036,0.7842257022857666
1.5339698791503906,1.481723427772522,0.05224645137786865,0.7630226612091064,0.08333333333333337,0.0,0.8015259504318237
1.49069344997406,1.491212010383606,-0.0005185604095458984,0.7658640742301941,1.0,3.316624879837036,0.8071240782737732
1.493593454360962,1.4950876235961914,-0.0014941692352294922,0.7479946613311768,0.0,2.0,0.7904187440872192
1.5267118215560913,1.5145257711410522,0.012186050415039062,0.7563965916633606,1.0,2.0,0.8000677824020386
1.5345466136932373,1.5341854095458984,0.0003612041473388672,0.7639272212982178,1.0,3.316624879837036,0.809506356716156
1.5849387645721436,1.5834904909133911,0.0014482736587524414,0.7992367148399353,0.08333333333333337,0.0,0.8447469472885132
1.6514917612075806,1.6553758382797241,-0.0038840770721435547,0.8510674238204956,0.08333333333333337,3.0,0.8946910500526428
1.6597294807434082,1.7684595584869385,-0.10873007774353027,0.9138696789741516,1.0,3.0,0.9442951083183289
1.7622184753417969,1.808630347251892,-0.046411871910095215,0.9388986825942993,1.0,0.0,0.9646342992782593
1.839745283126831,1.8729503154754639,-0.03320503234863281,0.9578477740287781,0.08333333333333337,3.316624879837036,0.9769501090049744
1.8920822143554688,1.951762080192566,-0.05967986583709717,0.971586287021637,0.25,2.0,0.9847559928894043
2.0047740936279297,1.9734610319137573,0.03131306171417236,0.9768975973129272,0.08333333333333337,2.4494898319244385,0.9893726110458374
2.053007125854492,2.0510668754577637,0.0019402503967285156,0.9883217215538025,1.0,3.0,0.9949783682823181
2.134145736694336,2.100630521774292,0.033515214920043945,0.99232017993927,1.0,1.7320507764816284,0.9967688322067261
2.1698379516601562,2.1690449714660645,0.0007929801940917969,0.9949455261230469,0.25,3.0,0.9977734088897705
2.207848072052002,2.2013463973999023,0.006501674652099609,0.9954190254211426,1.0,0.0,0.9979293346405029
2.2332324981689453,2.238910675048828,-0.0056781768798828125,0.9955974817276001,1.0,0.0,0.9979565143585205
2.26577091217041,2.285856246948242,-0.02008533477783203,0.9906877279281616,0.08333333333333337,3.0,0.9950660467147827
2.3195672035217285,2.3216991424560547,-0.002131938934326172,0.9937208890914917,0.25,2.0,0.996878981590271
2.3612918853759766,2.3636465072631836,-0.0023546218872070312,0.9905717968940735,0.75,1.4142135381698608,0.9950288534164429
2.4025914669036865,2.4056406021118164,-0.003049135208129883,0.9920830726623535,0.0,3.316624879837036,0.995954692363739
2.4439525604248047,2.4467670917510986,-0.0028145313262939453,0.9910069704055786,0.25,3.1622776985168457,0.9953614473342896
2.4778554439544678,2.4847137928009033,-0.006858348846435547,0.986703634262085,1.0,1.0,0.9927994012832642
2.5096235275268555,2.5204010009765625,-0.010777473449707031,0.98685622215271,1.0,1.4142135381698608,0.9929686188697815
2.525331974029541,2.529505491256714,-0.0041735172271728516,0.9902202486991882,1.0,3.316624879837036,0.9950666427612305
2.5731592178344727,2.5887651443481445,-0.015605926513671875,0.989391565322876,0.25,0.0,0.9945691227912903
2.572622060775757,2.602262258529663,-0.02964019775390625,0.9840250611305237,0.08333333333333337,0.0,0.9912511110305786
2.6333446502685547,2.6497724056243896,-0.01642775535583496,0.9904048442840576,0.08333333333333337,3.464101552963257,0.9952785968780518
2.6419029235839844,2.634749412536621,0.007153511047363281,0.9833143949508667,1.0,2.0,0.9910449981689453
2.685728073120117,2.672842025756836,0.01288604736328125,0.9814525842666626,0.16666666666666663,1.7320507764816284,0.9900995492935181
2.578158378601074,2.584967851638794,-0.0068094730377197266,0.9761961102485657,0.08333333333333337,2.0,0.9870412349700928
2.5818166732788086,2.536011219024658,0.04580545425415039,0.9620658159255981,0.08333333333333337,2.4494898319244385,0.9765967726707458
2.464911937713623,2.5002832412719727,-0.03537130355834961,0.970763623714447,1.0,3.0,0.9839065074920654
2.434494972229004,2.469968318939209,-0.03547334671020508,0.9826202392578125,1.0,3.1622776985168457,0.9924747943878174
2.4003520011901855,2.4164862632751465,-0.016134262084960938,0.983512282371521,1.0,3.316624879837036,0.9928632974624634
2.353870391845703,2.3746957778930664,-0.02082538604736328,0.9807227253913879,0.0,1.0,0.9910244941711426
2.325965642929077,2.3599367141723633,-0.03397107124328613,0.9825152158737183,0.33333333333333337,3.1622776985168457,0.9920552968978882
2.367838144302368,2.283581256866455,0.08425688743591309,0.9805938005447388,0.25,3.316624879837036,0.9910599589347839
2.381093740463257,2.3032145500183105,0.07787919044494629,0.9772082567214966,0.25,3.316624879837036,0.9890806674957275
2.3639235496520996,2.3968048095703125,-0.03288125991821289,0.9847975969314575,0.5833333333333333,0.0,0.9939122796058655
2.4028544425964355,2.3999297618865967,0.002924680709838867,0.983364462852478,0.16666666666666663,0.0,0.9928112030029297
2.4691474437713623,2.36846923828125,0.1006782054901123,0.9729702472686768,1.0,3.464101552963257,0.9855678677558899
2.3847599029541016,2.4647226333618164,-0.07996273040771484,0.9841382503509521,0.08333333333333337,1.0,0.9931588768959045
2.5010035037994385,2.3723440170288086,0.12865948677062988,0.9349718689918518,0.16666666666666663,1.7320507764816284,0.953768789768219
2.4317984580993652,2.458649158477783,-0.02685070037841797,0.9792718887329102,1.0,3.1622776985168457,0.9912615418434143
2.4698092937469482,2.4385154247283936,0.03129386901855469,0.9718406200408936,0.08333333333333337,3.316624879837036,0.9866334199905396
2.483151912689209,2.438300371170044,0.04485154151916504,0.9532870054244995,1.0,1.4142135381698608,0.9722398519515991
2.49815034866333,2.4293270111083984,0.06882333755493164,0.9685880541801453,1.0,3.316624879837036,0.9840489625930786
2.4492034912109375,2.4820456504821777,-0.032842159271240234,0.9620455503463745,1.0,0.0,0.9788673520088196
2.4656922817230225,2.4856324195861816,-0.01994013786315918,0.9663270115852356,0.0,3.1622776985168457,0.9819105863571167
2.50112247467041,2.4726128578186035,0.02850961685180664,0.9521133303642273,0.08333333333333337,3.1622776985168457,0.9700434803962708
2.5456302165985107,2.470872402191162,0.07475781440734863,0.9317213892936707,0.16666666666666663,0.0,0.9501193761825562
2.5616722106933594,2.5155398845672607,0.04613232612609863,0.9257194995880127,1.0,2.8284270763397217,0.9433925747871399
2.551281690597534,2.606348752975464,-0.05506706237792969,0.9296137094497681,0.08333333333333337,2.2360680103302,0.9473037123680115
2.666276454925537,2.5503592491149902,0.11591720581054688,0.8850945234298706,0.08333333333333337,2.0,0.8916940689086914
2.653043746948242,2.6052708625793457,0.047772884368896484,0.884804368019104,1.0,1.7320507764816284,0.8912590742111206
2.6502952575683594,2.6271448135375977,0.02315044403076172,0.8821340799331665,1.0,2.2360680103302,0.8871898651123047
2.646270275115967,2.64731764793396,-0.001047372817993164,0.8807128667831421,0.16666666666666663,2.0,0.8861227035522461
2.652869462966919,2.6598072052001953,-0.006937742233276367,0.8788491487503052,1.0,1.7320507764816284,0.8828833699226379
2.6668238639831543,2.6667792797088623,4.458427429199219e-05,0.878413200378418,1.0,3.1622776985168457,0.8832794427871704
2.682006359100342,2.66951584815979,0.012490510940551758,0.8788903951644897,0.33333333333333337,3.0,0.88564133644104
2.6950907707214355,2.678075075149536,0.017015695571899414,0.8805304765701294,0.25,3.0,0.8902890682220459
2.6985185146331787,2.684506893157959,0.014011621475219727,0.8749704957008362,0.25,3.0,0.8797380328178406
2.6953155994415283,2.709907054901123,-0.014591455459594727,0.8747074604034424,0.16666666666666663,2.0,0.876080334186554
2.709892749786377,2.7140374183654785,-0.0041446685791015625,0.8749951124191284,0.25,3.0,0.8784503936767578
2.723428726196289,2.7140884399414062,0.009340286254882812,0.8746487498283386,0.08333333333333337,3.1622776985168457,0.8763220906257629
2.730895757675171,2.728055477142334,0.002840280532836914,0.8769230842590332,0.16666666666666663,2.0,0.8816444873809814
2.7563188076019287,2.740208864212036,0.016109943389892578,0.8750002980232239,1.0,2.0,0.8772042989730835
2.773435592651367,2.7873916625976562,-0.013956069946289062,0.8770544528961182,0.25,1.0,0.88255774974823
2.7878761291503906,2.800642490386963,-0.012766361236572266,0.8818455338478088,1.0,1.4142135381698608,0.8942832946777344
2.7876791954040527,2.8136279582977295,-0.025948762893676758,0.8886075019836426,0.25,3.316624879837036,0.910904049873352
2.789262294769287,2.7976484298706055,-0.00838613510131836,0.886428713798523,0.25,0.0,0.9061426520347595
2.789644718170166,2.784494400024414,0.005150318145751953,0.8863154053688049,1.0,3.316624879837036,0.9071480631828308
2.759742021560669,2.791414737701416,-0.03167271614074707,0.8860787153244019,0.16666666666666663,1.7320507764816284,0.9056686162948608
2.7872605323791504,2.780780076980591,0.00648045539855957,0.8922663927078247,0.16666666666666663,3.1622776985168457,0.9237891435623169
2.7788126468658447,2.7940280437469482,-0.015215396881103516,0.8843281865119934,0.16666666666666663,0.0,0.9043596982955933
2.785550832748413,2.784308433532715,0.0012423992156982422,0.8930061459541321,0.08333333333333337,0.0,0.9301156401634216
2.797036647796631,2.788703203201294,0.008333444595336914,0.8893990516662598,0.08333333333333337,3.1622776985168457,0.922315239906311
2.8047752380371094,2.789511203765869,0.015264034271240234,0.8825936913490295,1.0,3.1622776985168457,0.916892409324646
2.816277027130127,2.809636116027832,0.006640911102294922,0.882652223110199,1.0,3.316624879837036,0.9059894680976868
2.850627899169922,2.808581829071045,0.04204607009887695,0.8832474946975708,0.08333333333333337,1.0,0.9089332222938538
2.825082302093506,2.84175968170166,-0.016677379608154297,0.8719974756240845,0.16666666666666663,1.4142135381698608,0.8840740919113159
2.868926525115967,2.8419313430786133,0.026995182037353516,0.8622071743011475,1.0,3.1622776985168457,0.8738593459129333
2.873147487640381,2.908596992492676,-0.03544950485229492,0.8840022087097168,1.0,0.0,0.9139754772186279
2.9108781814575195,2.9491019248962402,-0.0382237434387207,0.8971565365791321,1.0,0.0,0.9420075416564941
2.99316143989563,2.986271619796753,0.006889820098876953,0.909619152545929,0.16666666666666663,3.316624879837036,0.9734423756599426
3.013902187347412,3.02317476272583,-0.009272575378417969,0.9300551414489746,1.0,3.1622776985168457,0.989847719669342
3.0350589752197266,3.0164525508880615,0.01860642433166504,0.915658712387085,0.08333333333333337,3.316624879837036,0.9769405126571655
3.023296356201172,3.0241072177886963,-0.0008108615875244141,0.9251009225845337,0.0,1.4142135381698608,0.9856351613998413
2.9435248374938965,2.9229798316955566,0.020545005798339844,0.8758558034896851,0.16666666666666663,3.316624879837036,0.9476733803749084
2.770012855529785,2.7587103843688965,0.011302471160888672,0.7969088554382324,1.0,3.464101552963257,0.8788067698478699
2.6102511882781982,2.577826499938965,0.0324246883392334,0.7807579636573792,1.0,0.0,0.8537347316741943
2.445561408996582,2.430673599243164,0.014887809753417969,0.7749432325363159,1.0,1.0,0.8526608943939209
2.3752694129943848,2.285705089569092,0.08956432342529297,0.7412252426147461,0.08333333333333337,1.4142135381698608,0.8242630958557129
2.904283285140991,2.8616437911987305,0.04263949394226074,0.9062756299972534,0.16666666666666663,1.4142135381698608,0.9671742916107178
2.767833948135376,2.7615909576416016,0.006242990493774414,0.8676736354827881,1.0,2.0,0.9472068548202515
2.753333330154419,2.7524397373199463,0.0008935928344726562,0.9029697775840759,0.08333333333333337,2.0,0.9669457674026489
2.6283557415008545,2.6342077255249023,-0.0058519840240478516,0.8758615255355835,0.08333333333333337,1.4142135381698608,0.9759085178375244
2.362804412841797,2.375053882598877,-0.012249469757080078,0.7665719985961914,1.0,3.316624879837036,0.9005045890808105
2.262268543243408,2.3063018321990967,-0.04403328895568848,0.765698254108429,0.0,0.0,0.9455543756484985
2.2365267276763916,2.276242733001709,-0.03971600532531738,0.7660789489746094,0.0,3.464101552963257,0.9513419270515442
2.240572929382324,2.258509874343872,-0.01793694496154785,0.7468674778938293,0.08333333333333337,3.464101552963257,0.8928159475326538
2.214508533477783,2.25852632522583,-0.044017791748046875,0.7751753926277161,0.08333333333333337,0.0,0.9397984147071838
2.199594020843506,2.1572372913360596,0.04235672950744629,0.7430015802383423,0.08333333333333337,3.0,0.9189138412475586
2.1660637855529785,2.1972339153289795,-0.031170129776000977,0.784720242023468,0.25,1.7320507764816284,0.9631264209747314
2.2285263538360596,2.2862188816070557,-0.057692527770996094,0.8085112571716309,0.08333333333333337,3.464101552963257,0.9842689633369446
2.268669605255127,2.343031883239746,-0.07436227798461914,0.8309755325317383,0.08333333333333337,3.1622776985168457,0.9929713010787964
2.395272731781006,2.3977537155151367,-0.0024809837341308594,0.8173794746398926,1.0,1.4142135381698608,0.9880548715591431
2.398212432861328,2.317905902862549,0.0803065299987793,0.7511001825332642,1.0,3.464101552963257,0.9736412763595581
2.138758659362793,2.251852035522461,-0.11309337615966797,0.6554660797119141,0.0,0.0,0.8972862362861633
1.9887645244598389,2.097740411758423,-0.10897588729858398,0.611223578453064,1.0,0.0,0.8478642702102661
1.9821621179580688,1.8364763259887695,0.14568579196929932,0.5330312848091125,1.0,0.0,0.6767908334732056
1.9550007581710815,1.89931321144104,0.055687546730041504,0.5402864217758179,0.25,3.316624879837036,0.6789731979370117
1.8785531520843506,2.024611473083496,-0.1460583209991455,0.6008929014205933,0.0,3.316624879837036,0.7860691547393799
1.880897045135498,1.9808084964752197,-0.09991145133972168,0.6241713762283325,1.0,3.1622776985168457,0.7755714654922485
2.2073240280151367,2.1071410179138184,0.10018301010131836,0.6630736589431763,0.16666666666666663,2.0,0.773349404335022
2.261028289794922,2.196725845336914,0.06430244445800781,0.6741888523101807,0.0,1.7320507764816284,0.7943534851074219
2.236116647720337,2.32745361328125,-0.09133696556091309,0.7155548334121704,1.0,3.316624879837036,0.8469778895378113
2.2791476249694824,2.312765598297119,-0.03361797332763672,0.6925097703933716,1.0,0.0,0.8307703137397766
2.209860324859619,2.423862934112549,-0.2140026092529297,0.7289259433746338,1.0,0.0,0.8686381578445435
2.373065948486328,2.344611644744873,0.028454303741455078,0.7262726426124573,1.0,0.0,0.8480754494667053
2.4195027351379395,2.3868653774261475,0.03263735771179199,0.7302980422973633,0.08333333333333337,3.0,0.8555957078933716
2.4885716438293457,2.3863883018493652,0.10218334197998047,0.7093667387962341,1.0,3.0,0.8374754190444946
2.5075948238372803,2.4239706993103027,0.08362412452697754,0.7396820187568665,0.16666666666666663,3.316624879837036,0.8571352958679199
2.519516706466675,2.493520498275757,0.02599620819091797,0.7525455355644226,0.16666666666666663,1.0,0.8677020072937012
2.554816722869873,2.5130598545074463,0.04175686836242676,0.7605345845222473,0.08333333333333337,2.2360680103302,0.8629651069641113
2.5790348052978516,2.5551183223724365,0.02391648292541504,0.7617291808128357,1.0,2.6457512378692627,0.8680622577667236
2.6064302921295166,2.5862629413604736,0.02016735076904297,0.7824112176895142,1.0,0.0,0.8721452951431274
2.604790687561035,2.6008434295654297,0.003947257995605469,0.8064436912536621,1.0,3.316624879837036,0.8896863460540771
2.581143617630005,2.6421267986297607,-0.06098318099975586,0.8073991537094116,1.0,1.4142135381698608,0.8739721775054932
2.5859146118164062,2.668022632598877,-0.0821080207824707,0.8360446691513062,0.25,3.316624879837036,0.9178182482719421
2.6457579135894775,2.6198954582214355,0.025862455368041992,0.8140131235122681,1.0,3.316624879837036,0.8985215425491333
2.5659492015838623,2.6761937141418457,-0.1102445125579834,0.8504796028137207,0.08333333333333337,3.464101552963257,0.9332143068313599
2.6193342208862305,2.6198763847351074,-0.0005421638488769531,0.8222261667251587,0.0,1.7320507764816284,0.9039077758789062
2.626845598220825,2.5561418533325195,0.07070374488830566,0.7928121089935303,0.41666666666666663,3.0,0.881542980670929
2.580782413482666,2.5185794830322266,0.06220293045043945,0.7818809747695923,1.0,3.464101552963257,0.8783096075057983
2.492114543914795,2.4972290992736816,-0.005114555358886719,0.7705777883529663,1.0,1.4142135381698608,0.8706432580947876
2.3906428813934326,2.446835994720459,-0.05619311332702637,0.7630581259727478,0.08333333333333337,2.0,0.8604062795639038
2.3276939392089844,2.3100414276123047,0.017652511596679688,0.7149326801300049,0.08333333333333337,2.2360680103302,0.7855618000030518
2.2193522453308105,2.166057586669922,0.05329465866088867,0.6861605644226074,1.0,1.4142135381698608,0.7402440309524536
1.3625773191452026,1.3666958808898926,-0.004118561744689941,0.8091608285903931,0.08333333333333337,1.7320507764816284,0.9690026044845581
1.4003461599349976,1.3978190422058105,0.0025271177291870117,0.8009656071662903,1.0,2.4494898319244385,0.9613639116287231
1.4381980895996094,1.4389972686767578,-0.0007991790771484375,0.7682515382766724,0.0,1.0,0.932165265083313
1.4497356414794922,1.4518617391586304,-0.0021260976791381836,0.7306831479072571,0.25,2.4494898319244385,0.9032608270645142
1.4850157499313354,1.4801325798034668,0.004883170127868652,0.7551987767219543,1.0,3.0,0.9349595308303833
1.569981575012207,1.5661275386810303,0.003854036331176758,0.789627730846405,0.0,3.464101552963257,0.9754928946495056
1.6234500408172607,1.6264581680297852,-0.003008127212524414,0.8191865682601929,0.16666666666666663,3.464101552963257,0.9932079911231995
1.6272004842758179,1.6340794563293457,-0.006878972053527832,0.8358742594718933,0.16666666666666663,0.0,0.996888279914856
1.6111687421798706,1.627077579498291,-0.01590883731842041,0.8304182291030884,0.25,3.1622776985168457,0.9927301406860352
1.5792818069458008,1.5584442615509033,0.02083754539489746,0.8321590423583984,0.08333333333333337,2.0,0.9922705888748169
1.5113296508789062,1.5045511722564697,0.0067784786224365234,0.8305343985557556,0.16666666666666663,2.4494898319244385,0.991012454032898
1.4654704332351685,1.4396977424621582,0.025772690773010254,0.8264589309692383,0.33333333333333337,1.7320507764816284,0.9910106062889099
1.44899582862854,1.4308866262435913,0.01810920238494873,0.8332992196083069,0.25,3.316624879837036,0.9926139712333679
1.4606451988220215,1.464492678642273,-0.003847479820251465,0.8323432207107544,0.25,3.464101552963257,0.9935608506202698
1.4915599822998047,1.4995826482772827,-0.008022665977478027,0.8209248781204224,1.0,2.0,0.9913784265518188
1.5276951789855957,1.52590012550354,0.001795053482055664,0.7910246849060059,0.0,2.0,0.9651985168457031
1.571191430091858,1.5767649412155151,-0.0055735111236572266,0.7388592958450317,1.0,3.464101552963257,0.8699213266372681
1.4478819370269775,1.4450244903564453,0.0028574466705322266,0.6898603439331055,1.0,0.0,0.795073390007019
1.2529163360595703,1.2580630779266357,-0.00514674186706543,0.661641001701355,0.16666666666666663,0.0,0.7722504138946533
1.1271398067474365,1.123108983039856,0.004030823707580566,0.6195740699768066,0.33333333333333337,0.0,0.7208725810050964
1.1921916007995605,1.2846570014953613,-0.09246540069580078,0.6864067912101746,0.16666666666666663,3.1622776985168457,0.7645860910415649
1.3564373254776,1.3016338348388672,0.05480349063873291,0.6870185136795044,0.08333333333333337,2.2360680103302,0.7567324638366699
1.512895107269287,1.3880352973937988,0.12485980987548828,0.6832342147827148,1.0,1.7320507764816284,0.769719123840332
1.5906715393066406,1.437595248222351,0.15307629108428955,0.6890190243721008,0.0,2.4494898319244385,0.7901942133903503
1.6071465015411377,1.5447335243225098,0.06241297721862793,0.7171690464019775,0.33333333333333337,,0.8264353275299072
1.6650456190109253,1.627994418144226,0.03705120086669922,0.745793342590332,0.0,,0.8497095108032227
1.7348637580871582,1.7041500806808472,0.030713677406311035,0.7787008285522461,1.0,,0.8746439218521118
1.8062078952789307,1.8292701244354248,-0.02306222915649414,0.8221137523651123,1.0,,0.9055216312408447
1.9474962949752808,1.9273176193237305,0.020178675651550293,0.8662678599357605,1.0,,0.9347174167633057
2.0795679092407227,2.1165003776550293,-0.03693246841430664,0.9243283271789551,1.0,,0.9766921997070312
2.2809555530548096,2.2801239490509033,0.00083160400390625,0.9585121870040894,0.16666666666666663,,0.9970153570175171
2.3768811225891113,2.4293065071105957,-0.052425384521484375,0.9737719297409058,0.25,,0.9998878240585327
2.4937572479248047,2.522569179534912,-0.028811931610107422,0.9751909971237183,0.16666666666666663,,0.9999754428863525
2.6053504943847656,2.6360039710998535,-0.03065347671508789,0.9619198441505432,0.6666666666666667,,0.9991309642791748


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/4_agent_zero_shot_from_3_policy/attn_ent/eval_metrics_rand_trials_envs_10.csv <==
Scenario,Explainer,FidPlus,FidMinus,DeltaFid,CharScore,Unfaithfulness,Sparsity,Stability,stdevFidPlus,stdevFidMinus,stdevDeltaFid,stdevCharScore,stdevUnfaithfulness,stdevSparsity,stdevStability,lenFidPlus,lenFidMinus,lenDeltaFid,lenCharScore,lenUnfaithfulness,lenSparsity,lenStability,MeanFidPlus,MeanFidMinus,MeanDeltaFid,MeanCharScore,MeanUnfaithfulness,MeanSparsity,MeanStability,stdevMeanFidPlus,stdevMeanFidMinus,stdevMeanDeltaFid,stdevMeanCharScore,stdevMeanUnfaithfulness,stdevMeanSparsity,stdevMeanStability,lenMeanFidPlus,lenMeanFidMinus,lenMeanDeltaFid,lenMeanCharScore,lenMeanUnfaithfulness,lenMeanSparsity,lenMeanStability
navigation,GraphMaskExplainer,2.0149056206882734,2.013358694167785,0.0015469265204888802,-4.886334260451574,0.8422308149345127,0.48752572016460904,2.100639813932879,0.6337065430433443,0.634022091600429,0.03468787749710707,3.9899098453703403,0.11430428851756068,0.4276185600037609,1.2178070151176545,648,648,648,648,648,648,638,2.0113893574906148,2.0106656614099947,0.0007236960806201697,-4.9530230576108645,0.8229671000239817,0.4773089211814795,2.1260470511938268,0.4611944737880199,0.46381087700206713,0.005818474382075172,2.6023095776071945,0.07733742724549561,0.0680636357860643,0.13114468364297566,10,10,10,10,10,10,10
navigation,AttentionExplainer,1.8130427976031052,0.4541234921154223,1.358919305487683,0.7979399752651041,0.26180073462034525,0.772280701754386,0.03715491822873954,0.47901125515796084,0.28525632946225715,0.6672806884753091,0.42322425990970763,0.1883906298802592,0.03692106847328865,0.03099011221474756,475,475,475,475,475,475,465,1.816409264511219,0.44323456196563193,1.3731747025455872,0.8176224297304464,0.26060606676703896,0.7703965058799945,0.03551643802766694,0.2665409310236421,0.19216552811840332,0.4224726954536748,0.2662512943493117,0.11493452254366848,0.01470910742100398,0.013676517425342054,10,10,10,10,10,10,10
navigation,GNNExplainer,1.6400345596741503,0.6643261485916423,0.975708411082508,0.5092225440598844,0.3740099114813204,0.42283464566929135,1.0823284527778625,0.31288130763383293,0.22325016710636533,0.29425037719197206,0.3037903971779929,0.09802961295552579,0.1233691927436464,0.27822195348635725,635,635,635,635,635,635,625,1.6161110804680334,0.6334356072538962,0.9826754732141372,0.5447680238911792,0.3827812658801024,0.42651286942618893,1.1192367268753023,0.14071199833296444,0.10948391421289187,0.09978369401410546,0.15908786290192023,0.06378592508717688,0.04582554474641321,0.08964467311644084,10,10,10,10,10,10,10
navigation,DummyExplainer,1.1663110666152998,1.1658718812888063,0.0004391853264936312,11.341756023442999,0.5302330001836687,0.5005249343832021,1.3925963063240052,0.36999745350245145,0.3549084293883651,0.5738668884310404,297.8549242746714,0.1360998783607046,0.14547047403074678,0.24248675041950846,635,635,635,635,635,635,625,1.1389678014048588,1.1564912435462187,-0.017523442141359827,8.823813076531106,0.5363878645515866,0.5007205189552778,1.3874790501692074,0.10713843235111964,0.07966077027742427,0.066364891469346,28.260661823143803,0.05178279100332541,0.020566069741365208,0.05801995219518981,10,10,10,10,10,10,10


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/4_agent_zero_shot_from_3_policy/attn_ent/performance_numbers.csv <==
EpisodeReward,Makespan,Success Rate,"No Collisions Rate, Collision Rate, New Success Rate"
2.7397782802581787,37,1,1,0.0,1
2.808232545852661,51,1,1,0.0,1
3.1180896759033203,65,1,1,0.0,1
4.422145843505859,61,1,1,0.0,1
2.0179288387298584,40,1,1,0.0,1
4.358657360076904,45,1,1,0.0,1
2.1571226119995117,150,0,1,0.0,0.75
3.622352361679077,127,1,1,0.0,1
2.6644022464752197,47,1,1,0.0,1
2.8817148208618164,35,1,1,0.0,1
2.7397782802581787,37,1,1,0.0,1
0.06604337692260742,74,1,0,0.0810810849070549,1
2.3115830421447754,47,1,1,0.0,1
3.616288185119629,58,1,1,0.0,1
3.052004098892212,49,1,1,0.0,1
2.8424317836761475,38,1,1,0.0,1
2.284482717514038,35,1,1,0.0,1
2.5180680751800537,60,1,1,0.0,1
2.8224613666534424,43,1,1,0.0,1
3.1129629611968994,44,1,1,0.0,1
2.7397782802581787,37,1,1,0.0,1
2.8246514797210693,46,1,1,0.0,1
2.5151267051696777,39,1,1,0.0,1
3.065328598022461,52,1,1,0.0,1
2.6925454139709473,47,1,0,0.042553190141916275,1
3.6054656505584717,115,1,1,0.0,1
2.02293062210083,150,0,1,0.0,0.75
2.554953098297119,85,1,1,0.0,1
3.1543121337890625,32,1,1,0.0,1
2.5931899547576904,42,1,1,0.0,1
2.7397782802581787,37,1,1,0.0,1
2.8246514797210693,46,1,1,0.0,1
2.5151267051696777,39,1,1,0.0,1
3.065328598022461,52,1,1,0.0,1
2.6925454139709473,47,1,0,0.042553190141916275,1
3.6054656505584717,115,1,1,0.0,1
2.02293062210083,150,0,1,0.0,0.75
2.554953098297119,85,1,1,0.0,1
3.1543121337890625,32,1,1,0.0,1
2.5931899547576904,42,1,1,0.0,1


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/4_agent_zero_shot_from_3_policy/no_attn_ent/AttentionExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
1.0204960107803345,0.49323439598083496,0.5272616147994995,0.5470513105392456,0.8333333333333334,0.020611120387911797,0.7418667078018188
0.9498310685157776,0.5066536664962769,0.44317740201950073,0.5198588371276855,0.8333333333333334,0.02405609004199505,0.721294641494751
0.8873580098152161,0.4814221262931824,0.4059358835220337,0.4705008566379547,0.8333333333333334,0.02378110960125923,0.6720810532569885
0.8519027233123779,0.4514767825603485,0.4004259407520294,0.4136333465576172,0.8333333333333334,0.024813447147607803,0.6035255193710327
0.8448401689529419,0.42994624376296997,0.4148939251899719,0.37272465229034424,0.8333333333333334,0.03011048585176468,0.5433564186096191
0.8657214641571045,0.39789313077926636,0.46782833337783813,0.33167287707328796,0.75,0.03132491186261177,0.4878092408180237
0.8958570957183838,0.37429243326187134,0.5215646624565125,0.29928168654441833,0.75,0.027671441435813904,0.439250648021698
0.9322590827941895,0.35654348134994507,0.5757156014442444,0.2919841706752777,0.75,0.023109659552574158,0.4178754687309265
0.9704097509384155,0.35812148451805115,0.6122882664203644,0.3007298707962036,0.75,0.02248246595263481,0.4229052662849426
1.0071362257003784,0.36145585775375366,0.6456803679466248,0.3107011318206787,0.75,0.018347525969147682,0.4267527163028717
1.0356202125549316,0.37035247683525085,0.6652677357196808,0.32835903763771057,0.75,0.016011159867048264,0.4406495690345764
1.0645532608032227,0.3775789141654968,0.6869743466377258,0.34167367219924927,0.75,0.018006930127739906,0.44436517357826233
1.0912827253341675,0.37320730090141296,0.7180754244327545,0.3440568447113037,0.75,0.018838323652744293,0.43645179271698
1.1106884479522705,0.3713207244873047,0.7393677234649658,0.3458346128463745,0.75,0.020055249333381653,0.4307785928249359
1.132206678390503,0.38706955313682556,0.7451371252536774,0.36395782232284546,0.75,0.020287485793232918,0.45247936248779297
1.1793158054351807,0.3996703624725342,0.7796454429626465,0.38770848512649536,0.75,0.026521483436226845,0.4874300956726074
1.3097832202911377,0.49759864807128906,0.8121845722198486,0.39323264360427856,0.75,0.024139249697327614,0.5286601185798645
1.4653573036193848,0.5602291822433472,0.9051281213760376,0.35753726959228516,0.75,0.05070357769727707,0.4856437146663666
1.5021591186523438,0.4828425347805023,1.0193165838718414,0.26277005672454834,0.75,0.07400985807180405,0.38877803087234497
1.5319478511810303,0.4465847611427307,1.0853630900382996,0.18747912347316742,0.75,0.062226369976997375,0.2984844446182251
1.536578893661499,0.4100942611694336,1.1264846324920654,0.1490848958492279,0.75,0.05195661634206772,0.24498504400253296
1.5314176082611084,0.3876594305038452,1.1437581777572632,0.13582703471183777,0.75,0.03344196081161499,0.22167566418647766
1.5237934589385986,0.3771171569824219,1.1466763019561768,0.1399860382080078,0.75,0.025517098605632782,0.22325092554092407
1.550194501876831,0.3837668299674988,1.1664276719093323,0.16384664177894592,0.75,0.03235187754034996,0.24696993827819824
1.5854756832122803,0.3866627812385559,1.1988129019737244,0.1908050775527954,0.75,0.03246210515499115,0.2640998959541321
1.6056939363479614,0.3828262686729431,1.2228676676750183,0.20296767354011536,0.75,0.0220617838203907,0.2677448093891144
1.63722825050354,0.40446674823760986,1.2327615022659302,0.22464242577552795,0.75,0.010483000427484512,0.2953181862831116
1.7015142440795898,0.4672589898109436,1.2342552542686462,0.2591431736946106,0.75,0.011784350499510765,0.34283268451690674
1.8019020557403564,0.5702061653137207,1.2316958904266357,0.2956395745277405,0.75,0.014327102340757847,0.38521382212638855
1.8824031352996826,0.6544362306594849,1.2279669046401978,0.3334864675998688,0.75,0.012201962992548943,0.4257103502750397
1.9236985445022583,0.7065926194190979,1.2171059250831604,0.3571438491344452,0.75,0.012798609212040901,0.4512768089771271
1.9481256008148193,0.7532311081886292,1.1948944926261902,0.3729616403579712,0.75,0.01737106591463089,0.46941399574279785
1.9378259181976318,0.8020150661468506,1.1358108520507812,0.3962077796459198,0.75,0.023360872641205788,0.4914422333240509
1.8579739332199097,0.8881614804267883,0.9698124527931213,0.42271602153778076,0.75,0.07690335065126419,0.5183626413345337
0.44822365045547485,0.3730415999889374,0.07518205046653748,0.3715423345565796,0.9166666666666666,0.06588789075613022,0.5575709939002991
0.4196845293045044,0.31785640120506287,0.10182812809944153,0.3290214538574219,0.9166666666666666,0.06651893258094788,0.5043637156486511
0.41444554924964905,0.3005126714706421,0.11393287777900696,0.31067535281181335,0.9166666666666666,0.06305032968521118,0.47796308994293213
0.41563451290130615,0.28885316848754883,0.12678134441375732,0.3053484261035919,0.9166666666666666,0.05187365040183067,0.4668039083480835
0.4812575578689575,0.36555302143096924,0.11570453643798828,0.3011091947555542,0.9166666666666666,0.033470477908849716,0.4586200416088104
0.6893367767333984,0.5629072785377502,0.1264294981956482,0.3771809935569763,0.9166666666666666,0.02760927937924862,0.5458487272262573
0.7196476459503174,0.6021591424942017,0.11748850345611572,0.4037986993789673,0.9166666666666666,0.01862582564353943,0.5555443167686462
0.761256992816925,0.6967558860778809,0.06450110673904419,0.4737924635410309,0.9166666666666666,0.015055760741233826,0.613768458366394
0.7646079063415527,0.7614235877990723,0.0031843185424804688,0.5332595109939575,0.9166666666666666,0.01902812533080578,0.6686441898345947
0.7728687524795532,0.8391402363777161,-0.06627148389816284,0.5863521099090576,0.9166666666666666,0.032637450844049454,0.7141406536102295
0.8010169267654419,0.924514651298523,-0.12349772453308105,0.6331535577774048,0.9166666666666666,0.0396965853869915,0.7449918985366821
0.8296118974685669,0.9999046325683594,-0.17029273509979248,0.6726864576339722,0.9166666666666666,0.03928792476654053,0.7737737894058228
0.8217268586158752,1.0693973302841187,-0.2476704716682434,0.7116166353225708,0.9166666666666666,0.046845268458127975,0.7984856367111206
0.7919958829879761,1.1469810009002686,-0.3549851179122925,0.7646001577377319,0.8333333333333334,0.048835840076208115,0.8332211971282959
0.7866977453231812,1.2312275171279907,-0.44452977180480957,0.8233435750007629,0.8333333333333334,0.0919983834028244,0.8862074613571167
0.7997599244117737,1.263791799545288,-0.4640318751335144,0.8365050554275513,0.8333333333333334,0.1369342803955078,0.8975902795791626
0.8299440145492554,1.2540615797042847,-0.4241175651550293,0.8200902342796326,0.9166666666666666,0.05379359796643257,0.8826080560684204
0.8982911109924316,1.0168564319610596,-0.11856532096862793,0.7720425724983215,0.8333333333333334,0.07043099403381348,0.85086989402771
0.9895454049110413,0.9689210057258606,0.020624399185180664,0.7747898101806641,0.8333333333333334,0.07679329067468643,0.8577702641487122
0.974246621131897,0.9301744103431702,0.04407221078872681,0.7565767765045166,0.8333333333333334,0.0883711501955986,0.8366400599479675
0.8330684900283813,0.9000195264816284,-0.06695103645324707,0.7574119567871094,0.8333333333333334,0.08854672312736511,0.8314008116722107
0.6938010454177856,1.0212936401367188,-0.3274925947189331,0.7892204523086548,0.8333333333333334,0.06006656587123871,0.8669836521148682
0.9116600751876831,1.1975065469741821,-0.285846471786499,0.8297526240348816,0.8333333333333334,0.03656903654336929,0.9054715037345886
1.0580263137817383,1.268531322479248,-0.21050500869750977,0.8415192365646362,0.8333333333333334,0.03759874776005745,0.9192363023757935
1.0610159635543823,1.228208065032959,-0.16719210147857666,0.8101297616958618,0.8333333333333334,0.0599113404750824,0.9136766195297241
1.0177619457244873,1.2049349546432495,-0.1871730089187622,0.7301193475723267,0.8333333333333334,0.06756828725337982,0.8654733896255493
1.0133825540542603,1.1854138374328613,-0.17203128337860107,0.6643485426902771,0.8333333333333334,0.06347739696502686,0.7933400273323059
1.002288818359375,1.1510547399520874,-0.1487659215927124,0.6374728679656982,0.8333333333333334,0.05429960787296295,0.7564690113067627
0.9806541800498962,1.0920236110687256,-0.11136943101882935,0.5964529514312744,0.8333333333333334,0.04239077493548393,0.7217692136764526
0.9537374973297119,1.037602424621582,-0.08386492729187012,0.5570386648178101,0.8333333333333334,0.03370948135852814,0.6956044435501099
0.9173460006713867,0.9886376261711121,-0.07129162549972534,0.5132938623428345,0.8333333333333334,0.029810285195708275,0.6699101328849792
0.8735564351081848,0.9213854074478149,-0.04782897233963013,0.4680943489074707,0.8333333333333334,0.0250141192227602,0.6317182779312134
0.8465970754623413,0.9540941715240479,-0.10749709606170654,0.449592649936676,0.8333333333333334,0.015418775379657745,0.6212738156318665
0.7927052974700928,0.978710412979126,-0.1860051155090332,0.45121902227401733,0.8333333333333334,0.019046928733587265,0.6298253536224365
0.8202693462371826,1.0313012599945068,-0.21103191375732422,0.43975281715393066,0.8333333333333334,0.026041364297270775,0.6075315475463867
0.8688113689422607,1.026055097579956,-0.1572437286376953,0.40761321783065796,0.8333333333333334,0.04448780417442322,0.5580828189849854
0.9271873235702515,0.9918588399887085,-0.06467151641845703,0.39655226469039917,0.8333333333333334,0.06710468977689743,0.5430537462234497
1.0873912572860718,1.038163185119629,0.04922807216644287,0.42406976222991943,0.8333333333333334,0.061112578958272934,0.5864652395248413
1.2451165914535522,1.0823637247085571,0.16275286674499512,0.41393643617630005,0.8333333333333334,0.04880232736468315,0.578092098236084
1.2828445434570312,1.0623962879180908,0.22044825553894043,0.41230982542037964,0.8333333333333334,0.024846244603395462,0.5840855836868286
1.2150918245315552,1.0248385667800903,0.19025325775146484,0.4235321879386902,0.8333333333333334,0.015809757634997368,0.6032335758209229
1.1668318510055542,0.9880315661430359,0.1788002848625183,0.4266914129257202,0.8333333333333334,0.01581605337560177,0.6071655750274658
1.1740931272506714,0.9834499955177307,0.19064313173294067,0.43199002742767334,0.8333333333333334,0.012459608726203442,0.6068650484085083
1.1826852560043335,0.9896685481071472,0.19301670789718628,0.43790531158447266,0.8333333333333334,0.010906562209129333,0.605539083480835
1.1848657131195068,0.9968475103378296,0.18801820278167725,0.4445149302482605,0.8333333333333334,0.008236757479608059,0.6052771806716919
1.1823488473892212,0.9997819066047668,0.18256694078445435,0.45242568850517273,0.8333333333333334,0.00853823497891426,0.6042421460151672
1.175502061843872,1.0011460781097412,0.17435598373413086,0.4616650342941284,0.8333333333333334,0.010952018201351166,0.6046652793884277
1.165219783782959,0.9989903569221497,0.16622942686080933,0.4685615003108978,0.8333333333333334,0.014416554011404514,0.6038178205490112
1.155402660369873,0.9927001595497131,0.1627025008201599,0.47190162539482117,0.8333333333333334,0.014380858279764652,0.6011810302734375
1.145617961883545,0.9748890399932861,0.1707289218902588,0.47014468908309937,0.8333333333333334,0.018155943602323532,0.5962808132171631
1.144569754600525,0.9511709213256836,0.1933988332748413,0.46634441614151,0.8333333333333334,0.02131902240216732,0.5921425223350525
1.1505931615829468,0.9183027744293213,0.2322903871536255,0.45818275213241577,0.8333333333333334,0.023731116205453873,0.5873461961746216
1.1604702472686768,0.8781136870384216,0.2823565602302551,0.43805569410324097,0.8333333333333334,0.026956142857670784,0.5753493309020996
1.1688369512557983,0.8390318155288696,0.3298051357269287,0.39947509765625,0.8333333333333334,0.026747044175863266,0.5469308495521545
1.1776800155639648,0.8082551956176758,0.36942481994628906,0.3568193018436432,0.8333333333333334,0.02464383840560913,0.5088330507278442
1.190027117729187,0.7869449257850647,0.4030821919441223,0.3292785882949829,0.75,0.015585477463901043,0.481988787651062
1.2178888320922852,0.7734809517860413,0.4444078803062439,0.3113407492637634,0.75,0.012924475595355034,0.4673078954219818
1.2523820400238037,0.7699223160743713,0.4824597239494324,0.3067165017127991,0.75,0.05004652962088585,0.47266054153442383
1.2775683403015137,0.7631524205207825,0.5144159197807312,0.30522099137306213,0.75,0.060991548001766205,0.4823087155818939
1.3132904767990112,0.7439048290252686,0.5693856477737427,0.30343711376190186,0.75,0.05542615056037903,0.4994227886199951
1.362555980682373,0.7417634725570679,0.6207925081253052,0.3202873468399048,0.75,0.04333413764834404,0.5376990437507629
1.409459114074707,0.701123058795929,0.7083360552787781,0.3118821978569031,0.75,0.03160490840673447,0.5286598205566406
1.4374736547470093,0.6550133228302002,0.7824603319168091,0.2900943160057068,0.75,0.020242027938365936,0.4910675883293152
1.4557127952575684,0.644231379032135,0.8114814162254333,0.28328633308410645,0.75,0.019091228023171425,0.47435057163238525
1.468286156654358,0.6460260152816772,0.8222601413726807,0.27818480134010315,0.75,0.015614361502230167,0.457897812128067
1.4849649667739868,0.6509691476821899,0.8339958190917969,0.27825090289115906,0.75,0.008477251045405865,0.4490043520927429
1.5008729696273804,0.6553696990013123,0.8455032706260681,0.28288185596466064,0.75,0.007308354135602713,0.45322734117507935
1.506899118423462,0.6574655175209045,0.8494336009025574,0.28585395216941833,0.75,0.007085226941853762,0.46047544479370117
1.509732723236084,0.6566757559776306,0.8530569672584534,0.28827565908432007,0.75,0.007387119811028242,0.46697837114334106
1.511106252670288,0.6538350582122803,0.8572711944580078,0.2904183864593506,0.75,0.008197805844247341,0.4719797968864441
1.5121709108352661,0.6497356295585632,0.8624352812767029,0.29230430722236633,0.75,0.008792085573077202,0.4759882986545563
1.5139262676239014,0.6445063352584839,0.8694199323654175,0.2938424050807953,0.75,0.011302475817501545,0.47920477390289307
1.5157625675201416,0.6386458873748779,0.8771166801452637,0.2952301800251007,0.75,0.013457212597131729,0.4823896884918213
1.519355297088623,0.6309611797332764,0.8883941173553467,0.2952209711074829,0.75,0.012638011015951633,0.48353686928749084
1.523335337638855,0.621708869934082,0.901626467704773,0.29363852739334106,0.75,0.010186980478465557,0.48241662979125977
1.5240317583084106,0.6121048331260681,0.9119269251823425,0.2910957932472229,0.75,0.010216442868113518,0.4800938665866852
1.51921808719635,0.6029332876205444,0.9162847995758057,0.2882780432701111,0.75,0.022363554686307907,0.4765540063381195
1.5105195045471191,0.5937933921813965,0.9167261123657227,0.2840839624404907,0.75,0.02199406735599041,0.4683718979358673
1.5079562664031982,0.5828973650932312,0.925058901309967,0.27444884181022644,0.75,0.018051501363515854,0.4472063183784485
1.5011260509490967,0.5764548778533936,0.9246711730957031,0.2653957009315491,0.75,0.01381391379982233,0.423113614320755
1.5442218780517578,0.5721088647842407,0.9721130132675171,0.23807507753372192,0.75,0.0719490498304367,0.3830476403236389
1.6280361413955688,0.5564485192298889,1.07158762216568,0.20671629905700684,0.75,0.0947994589805603,0.3315422534942627
0.5176217555999756,0.774567723274231,-0.25694596767425537,0.6418684720993042,0.8333333333333334,0.13140389323234558,0.7747337818145752
0.685673713684082,0.7392767667770386,-0.05360305309295654,0.7432196140289307,0.8333333333333334,0.10231389105319977,0.8884073495864868
0.906578540802002,0.9745521545410156,-0.06797361373901367,0.8329565525054932,0.8333333333333334,0.06259027868509293,0.9344854354858398
0.9534047842025757,0.884796679019928,0.0686081051826477,0.7833690643310547,0.75,0.06454843282699585,0.9162698984146118
1.0067617893218994,0.7233010530471802,0.28346073627471924,0.7303500771522522,0.75,0.06585691124200821,0.8358346223831177
1.0304728746414185,0.5551318526268005,0.4753410220146179,0.6987485885620117,0.75,0.07286802679300308,0.7453591823577881
1.0810424089431763,0.5381680727005005,0.5428743362426758,0.735304594039917,0.75,0.0766165629029274,0.7929843068122864
1.137940526008606,0.5356330871582031,0.6023074388504028,0.7146316766738892,0.75,0.07102126628160477,0.7570383548736572
1.201503872871399,0.4925270676612854,0.7089768052101135,0.6275469064712524,0.75,0.057557836174964905,0.6879099011421204
1.27211594581604,0.4276900291442871,0.8444259166717529,0.46296948194503784,0.75,0.041353460401296616,0.5664288401603699
1.3849924802780151,0.3829958438873291,1.001996636390686,0.3026687800884247,0.75,0.030955268070101738,0.41311824321746826
1.4850561618804932,0.36045312881469727,1.124603033065796,0.22116948664188385,0.75,0.028164172545075417,0.3109655976295471
1.4971535205841064,0.3003683388233185,1.196785181760788,0.1846592128276825,0.75,0.039636287838220596,0.26758456230163574
1.4412155151367188,0.23817530274391174,1.203040212392807,0.15483732521533966,0.75,0.036796972155570984,0.23057813942432404
1.5703237056732178,0.2036105990409851,1.3667131066322327,0.16528725624084473,0.75,0.029861532151699066,0.2358543872833252
1.6063743829727173,0.22229792177677155,1.3840764611959457,0.15995655953884125,0.75,0.018810687586665154,0.2258281409740448
1.7526710033416748,0.2774973511695862,1.4751736521720886,0.12470194697380066,0.75,0.012839357368648052,0.18637782335281372
1.8902959823608398,0.33256134390830994,1.55773463845253,0.10426702350378036,0.75,0.01016780361533165,0.1621706485748291
1.8498224020004272,0.3447033762931824,1.5051190257072449,0.11044631898403168,0.75,0.006768120918422937,0.17768484354019165
1.7171555757522583,0.3373854458332062,1.3797701299190521,0.11943859606981277,0.75,0.005577499512583017,0.1947311908006668
1.655400037765503,0.350175678730011,1.305224359035492,0.1298944652080536,0.75,0.003335920162498951,0.21150130033493042
1.663938283920288,0.36970749497413635,1.2942307889461517,0.13955126702785492,0.75,0.0032486217096447945,0.22579219937324524
1.6910241842269897,0.37974441051483154,1.3112797737121582,0.1436566263437271,0.75,0.0045085265301167965,0.23060159385204315
1.6999716758728027,0.3755990266799927,1.32437264919281,0.14126595854759216,0.75,0.005914829671382904,0.22496674954891205
1.6940648555755615,0.36362728476524353,1.330437570810318,0.13479837775230408,0.75,0.008314819075167179,0.21322214603424072
1.6848543882369995,0.3488187789916992,1.3360356092453003,0.12743544578552246,0.75,0.008559206500649452,0.2005174607038498
1.6785805225372314,0.3343101739883423,1.3442703485488892,0.12166658788919449,0.75,0.00847171526402235,0.19051268696784973
1.6787304878234863,0.32188573479652405,1.3568447530269623,0.11818147450685501,0.75,0.00830041989684105,0.18422724306583405
1.681462287902832,0.3111957907676697,1.3702664971351624,0.11652690917253494,0.75,0.006856112275272608,0.180853009223938
1.686834454536438,0.3016360104084015,1.3851984441280365,0.11602890491485596,0.75,0.009792912751436234,0.17936068773269653
1.6914793252944946,0.29289692640304565,1.398582398891449,0.11623562127351761,0.75,0.009127132594585419,0.17907556891441345
1.6923506259918213,0.2897624969482422,1.402588129043579,0.1169821247458458,0.75,0.007763376459479332,0.1798175573348999
1.6909832954406738,0.28958845138549805,1.4013948440551758,0.1167624294757843,0.75,0.007967201992869377,0.17926768958568573
1.6845964193344116,0.29009440541267395,1.3945020139217377,0.11631424725055695,0.75,0.008739237673580647,0.17849275469779968
1.6768492460250854,0.2916305959224701,1.3852186501026154,0.11602088809013367,0.75,0.007783864624798298,0.17805209755897522
1.6711857318878174,0.29427462816238403,1.3769111037254333,0.1156921461224556,0.75,0.0067740012891590595,0.17759740352630615
1.668070673942566,0.2978990077972412,1.3701716661453247,0.11523579061031342,0.75,0.005962878465652466,0.17692610621452332
1.6660919189453125,0.3029748201370239,1.3631170988082886,0.11536488682031631,0.75,0.00584019860252738,0.17716452479362488
1.6649317741394043,0.3095281720161438,1.3554036021232605,0.11637768894433975,0.75,0.014325076714158058,0.1787223517894745
1.6653668880462646,0.31765004992485046,1.3477168381214142,0.1193763017654419,0.75,0.02603444829583168,0.18320104479789734
1.679382562637329,0.3273341953754425,1.3520483672618866,0.12061701714992523,0.75,0.028670519590377808,0.1848810613155365
0.5915677547454834,0.4997219145298004,0.09184584021568298,0.4890499413013458,0.75,0.02774832211434841,0.7297327518463135
0.5356417894363403,0.47178003191947937,0.06386175751686096,0.43642088770866394,0.75,0.03166618570685387,0.7071393132209778
0.4972119927406311,0.4391346573829651,0.058077335357666016,0.3780142068862915,0.75,0.04156419634819031,0.6638273000717163
0.48104825615882874,0.41198140382766724,0.0690668523311615,0.33089712262153625,0.75,0.05125158652663231,0.6046172976493835
0.4914945065975189,0.40890923142433167,0.08258527517318726,0.3029248118400574,0.75,0.05556180700659752,0.5498371124267578
0.5367052555084229,0.43111905455589294,0.10558620095252991,0.2876783013343811,0.75,0.0566902756690979,0.5038392543792725
0.6274898052215576,0.46991121768951416,0.15757858753204346,0.2797543704509735,0.75,0.06011952459812164,0.471405565738678
0.716388463973999,0.5887138843536377,0.12767457962036133,0.27920931577682495,0.75,0.060463789850473404,0.4449893832206726
0.7604154348373413,0.6449435949325562,0.11547183990478516,0.27286648750305176,0.75,0.0569896437227726,0.40092840790748596
0.9012495279312134,0.6081933379173279,0.2930561900138855,0.2514380216598511,0.8333333333333334,0.038193561136722565,0.3575912117958069
1.0027644634246826,0.5184488892555237,0.48431557416915894,0.23835766315460205,0.8333333333333334,0.03270840272307396,0.34494084119796753
0.9070295691490173,0.5047695636749268,0.4022600054740906,0.30554941296577454,0.8333333333333334,0.039210665971040726,0.44522443413734436
0.8544108271598816,0.6036324501037598,0.2507783770561218,0.3535310626029968,0.8333333333333334,0.03481750190258026,0.5062018632888794
0.8863691091537476,0.6834449768066406,0.20292413234710693,0.33165442943573,0.8333333333333334,0.03137052431702614,0.4714201092720032
0.8191244006156921,0.7531973123550415,0.06592708826065063,0.34882351756095886,0.8333333333333334,0.035193052142858505,0.4227292835712433
0.8922384977340698,0.7480182647705078,0.144220232963562,0.30040645599365234,0.8333333333333334,0.02764410711824894,0.3443281054496765
0.9842144250869751,0.7023831009864807,0.2818313241004944,0.3154873251914978,0.8333333333333334,0.020418230444192886,0.35391131043434143
1.2093225717544556,0.7530733346939087,0.4562492370605469,0.35757961869239807,0.8333333333333334,0.01450016163289547,0.3969952166080475
1.3659234046936035,0.8053427934646606,0.5605806112289429,0.3907945156097412,0.8333333333333334,0.012195378541946411,0.4288843274116516
1.3853291273117065,0.8331832885742188,0.5521458387374878,0.4035831391811371,0.8333333333333334,0.011358276940882206,0.4381723999977112
1.3575516939163208,0.8773791790008545,0.4801725149154663,0.41753503680229187,0.75,0.015136529691517353,0.4573662281036377
1.3114488124847412,0.931861162185669,0.37958765029907227,0.4341201186180115,0.75,0.018481949344277382,0.4837503731250763
1.2821719646453857,0.9647455215454102,0.3174264430999756,0.44676342606544495,0.75,0.02134140022099018,0.5025790333747864
1.2628133296966553,1.002419352531433,0.26039397716522217,0.4610547423362732,0.75,0.01844041235744953,0.5198720693588257
1.2500393390655518,1.0428342819213867,0.20720505714416504,0.47591203451156616,0.75,0.0193740576505661,0.530920147895813
1.220415711402893,1.060098648071289,0.160317063331604,0.47969990968704224,0.75,0.018989738076925278,0.5343262553215027
1.1751850843429565,1.0814599990844727,0.09372508525848389,0.48162132501602173,0.75,0.015835339203476906,0.5378924608230591
1.1303505897521973,1.0920172929763794,0.03833329677581787,0.4834635257720947,0.75,0.020514417439699173,0.5425748825073242
1.0772225856781006,1.1031107902526855,-0.02588820457458496,0.4877398610115051,0.75,0.012437954545021057,0.5498901605606079
1.014225959777832,1.1144702434539795,-0.10024428367614746,0.4996933043003082,0.75,0.015748757869005203,0.5711992979049683
0.9688034653663635,1.0902061462402344,-0.12140268087387085,0.512759804725647,0.75,0.027241194620728493,0.5901710987091064
0.9054389595985413,1.0921623706817627,-0.18672341108322144,0.4894234538078308,0.75,0.04320690780878067,0.5524760484695435
0.9716577529907227,1.0455455780029297,-0.07388782501220703,0.49305444955825806,0.75,0.05610160157084465,0.5474036931991577
0.91617751121521,1.1129400730133057,-0.1967625617980957,0.49758148193359375,0.75,0.05982710048556328,0.5454787015914917
1.1699801683425903,0.9239982962608337,0.2459818720817566,0.48795825242996216,0.75,0.052918873727321625,0.534504771232605
0.8741098046302795,1.2188665866851807,-0.3447567820549011,0.5032062530517578,0.75,0.045180290937423706,0.5373179912567139
1.306567907333374,0.7480219602584839,0.5585459470748901,0.39386141300201416,0.75,0.05387352034449577,0.4495195150375366
0.9138427972793579,1.2880215644836426,-0.37417876720428467,0.5067547559738159,0.75,0.05683368816971779,0.5376577377319336
1.253896713256836,0.7202688455581665,0.5336278676986694,0.39054441452026367,0.75,0.0708991214632988,0.447936087846756
0.9471124410629272,1.2816798686981201,-0.33456742763519287,0.5057011842727661,0.75,0.039462462067604065,0.5354547500610352
1.2977255582809448,0.8513434529304504,0.4463821053504944,0.4171733558177948,0.75,0.06504059582948685,0.4660489559173584
0.8969129323959351,1.3085737228393555,-0.4116607904434204,0.5039728283882141,0.75,0.02812160737812519,0.5357836484909058
1.3002363443374634,0.8440486192703247,0.45618772506713867,0.4067363739013672,0.75,0.05335602909326553,0.45770901441574097
0.9669105410575867,1.221260666847229,-0.25435012578964233,0.5086108446121216,0.75,0.02973346598446369,0.5428041219711304
1.201407790184021,0.8905372023582458,0.31087058782577515,0.45744991302490234,0.75,0.062364913523197174,0.5097899436950684
0.926062822341919,1.1661303043365479,-0.2400674819946289,0.510492205619812,0.75,0.027504896745085716,0.5545979142189026
1.1062140464782715,0.9164563417434692,0.18975770473480225,0.4870421886444092,0.75,0.0330616757273674,0.5467956066131592
0.8868238925933838,1.1721876859664917,-0.2853637933731079,0.5059810876846313,0.75,0.02359585277736187,0.5686173439025879
1.0721995830535889,0.9709948897361755,0.10120469331741333,0.4828566908836365,0.8333333333333334,0.025628339499235153,0.5570071935653687
0.938856840133667,1.1382205486297607,-0.19936370849609375,0.49457260966300964,0.8333333333333334,0.02466627210378647,0.5668781995773315
0.9470826983451843,1.088754653930664,-0.14167195558547974,0.4899592399597168,0.8333333333333334,0.023876385763287544,0.5593597888946533
0.9372966289520264,1.1221319437026978,-0.1848353147506714,0.49261289834976196,0.8333333333333334,0.02088310569524765,0.5562938451766968
0.9305253624916077,1.1089582443237305,-0.1784328818321228,0.49291491508483887,0.8333333333333334,0.03157836198806763,0.548419713973999
0.9292346835136414,1.1035583019256592,-0.17432361841201782,0.49452632665634155,0.8333333333333334,0.05076906457543373,0.5411962270736694
0.9290933012962341,1.0680012702941895,-0.13890796899795532,0.4936981797218323,0.8333333333333334,0.0484115369617939,0.5333112478256226
0.9089813828468323,1.0642610788345337,-0.15527969598770142,0.4942125082015991,0.8333333333333334,0.042438652366399765,0.5284239649772644
0.9228615760803223,1.03049635887146,-0.1076347827911377,0.49002742767333984,0.8333333333333334,0.03727647662162781,0.5211412906646729
1.001016616821289,1.0288597345352173,-0.027843117713928223,0.4859187602996826,0.8333333333333334,0.030959006398916245,0.5193872451782227
1.0824614763259888,1.059880018234253,0.02258145809173584,0.4884185791015625,0.8333333333333334,0.018957532942295074,0.5290110111236572
1.1288199424743652,1.077284336090088,0.051535606384277344,0.4936758875846863,0.8333333333333334,0.010714596137404442,0.5422918796539307
1.1497302055358887,1.0872337818145752,0.06249642372131348,0.5005666017532349,0.8333333333333334,0.00990421324968338,0.5552785396575928
1.1398940086364746,1.0838077068328857,0.05608630180358887,0.5065834522247314,0.75,0.01017118152230978,0.5658548474311829
1.1143735647201538,1.0751090049743652,0.039264559745788574,0.5111024379730225,0.75,0.01814756728708744,0.5749506950378418
1.0744744539260864,1.053236722946167,0.021237730979919434,0.5167571902275085,0.75,0.020787768065929413,0.5865270495414734
1.0395718812942505,1.0273222923278809,0.012249588966369629,0.522887110710144,0.75,0.02838805690407753,0.5998941659927368
1.0187557935714722,0.9951530694961548,0.023602724075317383,0.5273236632347107,0.75,0.037228669971227646,0.612331748008728
1.0174347162246704,0.9563438892364502,0.061090826988220215,0.525907576084137,0.75,0.0454377643764019,0.6196092367172241
1.0132027864456177,0.9011313915252686,0.11207139492034912,0.5286407470703125,0.75,0.05385080724954605,0.6253771185874939
1.025228500366211,0.8202623724937439,0.20496612787246704,0.5261581540107727,0.8333333333333334,0.06644701957702637,0.6167968511581421
1.072077751159668,0.7498685121536255,0.3222092390060425,0.5154168009757996,0.8333333333333334,0.07061565667390823,0.594900369644165
1.1380505561828613,0.7001655697822571,0.43788498640060425,0.4836898446083069,0.8333333333333334,0.08175519108772278,0.564828634262085
1.2067134380340576,0.6656530499458313,0.5410603880882263,0.4477795362472534,0.8333333333333334,0.10178066045045853,0.5348666906356812
1.2596170902252197,0.6305838227272034,0.6290332674980164,0.41304224729537964,0.8333333333333334,0.09844999760389328,0.5061215162277222
1.2987380027770996,0.5736849308013916,0.725053071975708,0.3683764934539795,0.8333333333333334,0.08748537302017212,0.4655754864215851
1.3355830907821655,0.5218831896781921,0.8136999011039734,0.32804447412490845,0.75,0.06912386417388916,0.425371915102005
1.3797000646591187,0.47220492362976074,0.9074951410293579,0.2887285053730011,0.75,0.053976383060216904,0.3826555013656616
1.4439547061920166,0.4385359287261963,1.0054187774658203,0.2526143491268158,0.75,0.04015032947063446,0.33783575892448425
1.5099623203277588,0.4010845720767975,1.1088777482509613,0.22028756141662598,0.75,0.025831634178757668,0.2916213274002075
1.5795960426330566,0.36824166774749756,1.211354374885559,0.19423067569732666,0.75,0.023850763216614723,0.2512589693069458
1.6560471057891846,0.3400976061820984,1.3159494996070862,0.1759597659111023,0.75,0.02382194623351097,0.22686003148555756
1.7266982793807983,0.30688169598579407,1.4198165833950043,0.1487409472465515,0.75,0.027044741436839104,0.20578086376190186
0.24929320812225342,0.7709341049194336,-0.5216408967971802,0.5882108211517334,1.0,0.02988261729478836,0.7788355946540833
0.1989234983921051,0.6502148509025574,-0.45129135251045227,0.4847988784313202,1.0,0.02976623922586441,0.6989461183547974
0.18609589338302612,0.6086123585700989,-0.42251646518707275,0.4106541574001312,1.0,0.02824391983449459,0.6432927846908569
0.17453248798847198,0.5956647396087646,-0.42113225162029266,0.3681715726852417,1.0,0.029502110555768013,0.621021032333374
0.16844601929187775,0.6105894446372986,-0.44214342534542084,0.3918195366859436,1.0,0.03601624816656113,0.6766870021820068
0.17177806794643402,0.6411377191543579,-0.4693596512079239,0.4578477144241333,1.0,0.04303089529275894,0.7619798183441162
0.1862659603357315,0.6496883630752563,-0.46342240273952484,0.4501855969429016,1.0,0.04379703849554062,0.7475775480270386
0.21038097143173218,0.6366868019104004,-0.4263058304786682,0.3965015411376953,1.0,0.038073550909757614,0.6786395311355591
0.24896344542503357,0.6415574550628662,-0.39259400963783264,0.3496452569961548,1.0,0.0330156646668911,0.6059977412223816
0.3228318393230438,0.658448338508606,-0.33561649918556213,0.3329731822013855,1.0,0.05099918693304062,0.5543848276138306
0.3746926486492157,0.6669529676437378,-0.2922603189945221,0.33727678656578064,1.0,0.04688606783747673,0.5444716811180115
0.33668962121009827,0.6560683250427246,-0.31937870383262634,0.36965638399124146,1.0,0.04598354920744896,0.5713968276977539
0.351712703704834,0.663258969783783,-0.311546266078949,0.45892053842544556,0.9166666666666666,0.043327368795871735,0.6623626947402954
0.42541298270225525,0.706817626953125,-0.28140464425086975,0.4885530173778534,0.9166666666666666,0.04234439879655838,0.6576724052429199
0.4861852526664734,0.7108012437820435,-0.22461599111557007,0.413993775844574,0.9166666666666666,0.03992343693971634,0.5613825917243958
0.4652361273765564,0.767484724521637,-0.30224859714508057,0.4281924366950989,0.9166666666666666,0.04708023741841316,0.6108757257461548
0.41997867822647095,0.7876036167144775,-0.3676249384880066,0.48160210251808167,1.0,0.05887508764863014,0.689813494682312
0.4114348292350769,0.8293299674987793,-0.4178951382637024,0.5445395708084106,1.0,0.06122938543558121,0.753899335861206
0.4402305781841278,0.8249979615211487,-0.3847673833370209,0.5760056972503662,1.0,0.060296203941106796,0.7535213232040405
0.48785561323165894,0.8573880791664124,-0.3695324659347534,0.6035197377204895,1.0,0.05999980866909027,0.7510191798210144
0.5338804721832275,0.8622919321060181,-0.3284114599227905,0.6004694700241089,1.0,0.05774156004190445,0.724388599395752
0.5891540050506592,0.8533951044082642,-0.264241099357605,0.5995012521743774,0.9166666666666666,0.05367454141378403,0.7006922960281372
0.6667162179946899,0.8401842713356018,-0.17346805334091187,0.6037750840187073,0.8333333333333334,0.05360030755400658,0.6930554509162903
0.7648544907569885,0.8885914087295532,-0.1237369179725647,0.5971974730491638,0.75,0.057147398591041565,0.6930217742919922
0.9558790922164917,1.0211193561553955,-0.06524026393890381,0.6190528273582458,0.75,0.06692030280828476,0.7198373675346375
1.1324090957641602,1.1032952070236206,0.02911388874053955,0.6457675695419312,0.75,0.06271819025278091,0.7392486333847046
1.2378079891204834,1.1063854694366455,0.1314225196838379,0.637130081653595,0.75,0.051063697785139084,0.7334786653518677
1.247326374053955,1.0403696298599243,0.20695674419403076,0.6210071444511414,0.75,0.03383013978600502,0.7241487503051758
1.2783869504928589,0.9438959360122681,0.3344910144805908,0.5794567465782166,0.75,0.021631693467497826,0.7033342123031616
1.3639254570007324,0.8345637321472168,0.5293617248535156,0.49358344078063965,0.75,0.020659681409597397,0.6339202523231506
1.4671634435653687,0.786454975605011,0.6807084679603577,0.46174919605255127,0.75,0.026350583881139755,0.5748257637023926
1.5352067947387695,0.7421973347663879,0.7930094599723816,0.43082642555236816,0.75,0.03432624414563179,0.544734537601471
1.545859932899475,0.7000992298126221,0.845760703086853,0.4042756259441376,0.75,0.02979102171957493,0.5343167781829834
1.51798415184021,0.6522743701934814,0.8657097816467285,0.3782809376716614,0.75,0.026919905096292496,0.5173715949058533
1.4935388565063477,0.6277660131454468,0.8657728433609009,0.3672178089618683,0.75,0.019720017910003662,0.5193474292755127
1.4802613258361816,0.6178662180900574,0.8623951077461243,0.37030768394470215,0.75,0.023863395676016808,0.5529559254646301
1.4738845825195312,0.5985212922096252,0.875363290309906,0.35787567496299744,0.75,0.016194164752960205,0.5610109567642212
1.4596608877182007,0.5625630021095276,0.8970978856086731,0.31742972135543823,0.75,0.021061187610030174,0.5068862438201904
1.4606387615203857,0.5132787227630615,0.9473600387573242,0.26334941387176514,0.75,0.025911778211593628,0.4221860468387604
1.5086534023284912,0.4544634222984314,1.0541899800300598,0.20102915167808533,0.75,0.01909521222114563,0.3210422992706299
1.5455994606018066,0.40645816922187805,1.1391412913799286,0.17022603750228882,0.75,0.022370819002389908,0.28964799642562866
1.6110483407974243,0.44765883684158325,1.163389503955841,0.18050476908683777,0.75,0.0340653620660305,0.32485026121139526
1.6835222244262695,0.4676690399646759,1.2158531844615936,0.18434755504131317,0.75,0.0333937369287014,0.3277767598628998
1.6185967922210693,0.4696289300918579,1.1489678621292114,0.19339619576931,0.75,0.030841408297419548,0.32977232336997986
1.4938313961029053,0.45628681778907776,1.0375445783138275,0.20537930727005005,0.75,0.032585885375738144,0.33182260394096375
1.4215326309204102,0.4198344945907593,1.0016981363296509,0.16803254187107086,0.75,0.0332135409116745,0.2760425806045532
0.7825327515602112,0.6845627427101135,0.09797000885009766,0.5102542042732239,0.8333333333333334,0.028933679684996605,0.8071632385253906
0.8082799911499023,0.6404190063476562,0.1678609848022461,0.5125022530555725,0.8333333333333334,0.03285517543554306,0.7674788236618042
0.7720434069633484,0.5821208953857422,0.1899225115776062,0.49114781618118286,0.8333333333333334,0.04225466400384903,0.7052682638168335
0.7403684258460999,0.5333570241928101,0.2070114016532898,0.4744515120983124,0.8333333333333334,0.06225574016571045,0.6488533020019531
0.8074945211410522,0.5207870602607727,0.28670746088027954,0.48181185126304626,0.75,0.0583326630294323,0.6171367168426514
0.8600183725357056,0.5390051603317261,0.3210132122039795,0.5147577524185181,0.75,0.052270181477069855,0.6290529370307922
0.9006572961807251,0.5997854471206665,0.3008718490600586,0.5665562748908997,0.75,0.04366516321897507,0.6504966020584106
0.8814241290092468,0.621557354927063,0.25986677408218384,0.5869169235229492,0.75,0.03593727573752403,0.6553501486778259
0.8605518341064453,0.6471696496009827,0.21338218450546265,0.615830659866333,0.8333333333333334,0.032499272376298904,0.6708714962005615
0.8506768941879272,0.6680785417556763,0.18259835243225098,0.6352945566177368,0.8333333333333334,0.028818346560001373,0.6833891868591309
0.8416856527328491,0.6856825947761536,0.15600305795669556,0.632675051689148,0.8333333333333334,0.03441966697573662,0.6819906830787659
0.8073053359985352,0.7002678513526917,0.1070374846458435,0.565822184085846,0.8333333333333334,0.04515514895319939,0.6120599508285522
0.747802734375,0.7306784987449646,0.0171242356300354,0.5302897691726685,0.8333333333333334,0.07076071202754974,0.5603885650634766
0.7253793478012085,0.8411263227462769,-0.11574697494506836,0.5275219678878784,0.8333333333333334,0.07772097736597061,0.5611271858215332
0.7639285922050476,0.9901400208473206,-0.22621142864227295,0.5258101224899292,0.8333333333333334,0.06855909526348114,0.5624861717224121
0.8430042266845703,1.0746183395385742,-0.2316141128540039,0.5451568961143494,0.8333333333333334,0.05007682740688324,0.5902246236801147
0.9299179315567017,1.1057560443878174,-0.17583811283111572,0.579988420009613,0.8333333333333334,0.06197122484445572,0.6282538175582886
0.9952526092529297,1.1362555027008057,-0.14100289344787598,0.6009203195571899,0.8333333333333334,0.03638935089111328,0.6499158143997192
1.0189461708068848,1.1463942527770996,-0.12744808197021484,0.6148923635482788,0.8333333333333334,0.04080032557249069,0.6636130809783936
1.0335932970046997,1.1011475324630737,-0.06755423545837402,0.6037871837615967,0.8333333333333334,0.060138851404190063,0.6517653465270996
1.058297872543335,1.0521235466003418,0.006174325942993164,0.5773652791976929,0.8333333333333334,0.0989418551325798,0.6382906436920166
1.1180886030197144,0.9388166666030884,0.17927193641662598,0.5361398458480835,0.8333333333333334,0.09918906539678574,0.6131066679954529
1.032279372215271,0.9689465165138245,0.06333285570144653,0.5278557538986206,0.8333333333333334,0.08754073083400726,0.6064753532409668
0.9390767812728882,0.8131316304206848,0.12594515085220337,0.486282616853714,0.8333333333333334,0.06921422481536865,0.5761431455612183
0.896581768989563,0.6663989424705505,0.23018282651901245,0.45730656385421753,0.8333333333333334,0.049700360745191574,0.5777084827423096
0.9157392978668213,0.5761890411376953,0.339550256729126,0.47577211260795593,0.8333333333333334,0.038441259413957596,0.6121962070465088
0.9073927998542786,0.4714602530002594,0.43593254685401917,0.42976441979408264,0.8333333333333334,0.0358056016266346,0.5953590869903564
0.9437192678451538,0.41432642936706543,0.5293928384780884,0.31938907504081726,0.75,0.05780559033155441,0.5058097839355469
1.0702893733978271,0.40621012449264526,0.6640792489051819,0.2869299352169037,0.75,0.05675786733627319,0.4575546085834503
1.2073560953140259,0.412761926651001,0.7945941686630249,0.28409403562545776,0.75,0.044773392379283905,0.4513281285762787
1.3138567209243774,0.4121690094470978,0.9016877114772797,0.27153468132019043,0.75,0.03562008962035179,0.44239187240600586
1.4158523082733154,0.42830997705459595,0.9875423312187195,0.2967377305030823,0.75,0.03503676876425743,0.4659655690193176
1.5080406665802002,0.43720415234565735,1.0708365142345428,0.2783641815185547,0.75,0.035611312836408615,0.4315294027328491
1.2556102275848389,0.8814852237701416,0.37412500381469727,0.6541533470153809,0.8333333333333334,0.03646887466311455,0.8369854688644409
1.1653274297714233,0.8245047330856323,0.340822696685791,0.544893741607666,0.8333333333333334,0.04053279757499695,0.725309431552887
1.1396946907043457,0.7723979949951172,0.3672966957092285,0.5166593790054321,0.8333333333333334,0.04025359824299812,0.6967204213142395
1.0955913066864014,0.5946208238601685,0.5009704828262329,0.48519396781921387,0.8333333333333334,0.04484274983406067,0.6476198434829712
1.0796239376068115,0.5870476365089417,0.4925763010978699,0.4111844301223755,0.8333333333333334,0.05332528054714203,0.5829817056655884
1.0733001232147217,0.5951354503631592,0.4781646728515625,0.3885069191455841,0.8333333333333334,0.06005239114165306,0.5541397333145142
1.0834296941757202,0.6336145401000977,0.44981515407562256,0.4626394212245941,0.8333333333333334,0.05086847394704819,0.622968316078186
1.0856481790542603,0.6791174411773682,0.4065307378768921,0.5047752261161804,0.8333333333333334,0.03634243458509445,0.6552273035049438
1.0318515300750732,0.6763228178024292,0.35552871227264404,0.4913385808467865,0.8333333333333334,0.027744919061660767,0.6225191354751587
0.9483209848403931,0.6120430827140808,0.33627790212631226,0.44905805587768555,0.8333333333333334,0.025434261187911034,0.5538451075553894
0.8664203882217407,0.5348353385925293,0.3315850496292114,0.4091460406780243,0.8333333333333334,0.02978486754000187,0.5200947523117065
0.8445901870727539,0.4893757998943329,0.355214387178421,0.39557933807373047,0.8333333333333334,0.030736397951841354,0.5183871984481812
0.8873299360275269,0.48105019330978394,0.4062797427177429,0.34962520003318787,0.8333333333333334,0.026217130944132805,0.4469963610172272
0.9445630311965942,0.50853031873703,0.4360327124595642,0.34268397092819214,0.8333333333333334,0.018050899729132652,0.42610061168670654
0.9921436309814453,0.5173212885856628,0.47482234239578247,0.34373408555984497,0.8333333333333334,0.016232088208198547,0.42125988006591797
1.0356686115264893,0.5277915000915527,0.5078771114349365,0.3541756868362427,0.8333333333333334,0.020467763766646385,0.43262356519699097
1.0620043277740479,0.5392826795578003,0.5227216482162476,0.36577802896499634,0.8333333333333334,0.045872777700424194,0.4419967234134674
1.0764011144638062,0.5528402924537659,0.5235608220100403,0.38883131742477417,0.8333333333333334,0.0920269712805748,0.45944082736968994
1.0858163833618164,0.5768126249313354,0.509003758430481,0.4276764392852783,0.8333333333333334,0.10169163346290588,0.486319363117218
1.094351053237915,0.607849657535553,0.48650139570236206,0.4597097635269165,0.8333333333333334,0.09732367098331451,0.503358006477356
1.1346948146820068,0.6517499685287476,0.4829448461532593,0.48438936471939087,0.8333333333333334,0.09755205363035202,0.514290988445282
1.2425377368927002,0.729588508605957,0.5129492282867432,0.5081104636192322,0.75,0.08910896629095078,0.5207417011260986
1.368594765663147,0.7717990279197693,0.5967957377433777,0.5081806778907776,0.75,0.06164301186800003,0.5162816047668457
1.455740213394165,0.6683535575866699,0.7873866558074951,0.4616851508617401,0.75,0.05595606938004494,0.48695096373558044
1.5009605884552002,0.6019037365913391,0.8990568518638611,0.38761088252067566,0.75,0.04395527020096779,0.4907425343990326
1.5240800380706787,0.6133984923362732,0.9106815457344055,0.41394948959350586,0.75,0.03324626386165619,0.4883202612400055
1.401702880859375,0.3806360960006714,1.0210667848587036,0.34505462646484375,0.75,0.032789237797260284,0.4077250063419342
1.471442461013794,0.27641138434410095,1.195031076669693,0.3018684387207031,0.75,0.04920370504260063,0.3641834259033203
1.4869219064712524,0.25040674209594727,1.2365151643753052,0.288453072309494,0.75,0.02616083435714245,0.35014814138412476
1.4847036600112915,0.25359365344047546,1.231110006570816,0.2996692657470703,0.75,0.022857287898659706,0.3697584271430969
1.4772934913635254,0.2684183120727539,1.2088751792907715,0.3088066577911377,0.75,0.02059573121368885,0.3989139497280121
1.4694163799285889,0.2819938063621521,1.1874225735664368,0.28232914209365845,0.75,0.021450379863381386,0.39383643865585327
1.5132418870925903,0.30279120802879333,1.210450679063797,0.2360711246728897,0.75,0.024409664794802666,0.3676436245441437
1.7392414808273315,0.403713583946228,1.3355278968811035,0.22105634212493896,0.75,0.022408317774534225,0.37455761432647705
1.182419776916504,0.6684797406196594,0.5139400362968445,0.5109647512435913,0.9166666666666666,0.02040293999016285,0.5711249709129333
1.1179602146148682,0.7039327025413513,0.41402751207351685,0.5160565972328186,0.9166666666666666,0.030243871733546257,0.6033158302307129
1.1070551872253418,0.7602028846740723,0.34685230255126953,0.5129382610321045,0.9166666666666666,0.01831861212849617,0.616248369216919
1.1113526821136475,0.8469606637954712,0.26439201831817627,0.5296509861946106,0.9166666666666666,0.024228516966104507,0.6309130191802979
1.1071887016296387,0.8918396234512329,0.21534907817840576,0.5365555286407471,0.9166666666666666,0.03639613464474678,0.630003809928894
1.085395097732544,0.8992109894752502,0.1861841082572937,0.5287192463874817,0.9166666666666666,0.03498150035738945,0.606622576713562
1.0168421268463135,0.8353099226951599,0.18153220415115356,0.4962068200111389,0.9166666666666666,0.02527298778295517,0.5639947056770325
0.9970341324806213,0.8690804243087769,0.12795370817184448,0.5109012126922607,0.9166666666666666,0.017413416877388954,0.5614933371543884
1.018265724182129,0.9409067034721375,0.07735902070999146,0.5070037245750427,0.9166666666666666,0.022764131426811218,0.5465431213378906
0.9429588317871094,1.0136809349060059,-0.07072210311889648,0.501248836517334,0.9166666666666666,0.03618014603853226,0.5245248079299927
0.8778406977653503,1.043718934059143,-0.16587823629379272,0.5017527341842651,0.9166666666666666,0.04276572912931442,0.5184229612350464
0.9029333591461182,1.0660368204116821,-0.16310346126556396,0.5057949423789978,0.9166666666666666,0.03775811195373535,0.5223595499992371
0.960910975933075,1.0918290615081787,-0.13091808557510376,0.5126657485961914,0.75,0.03288108482956886,0.5332345366477966
1.0036518573760986,1.1129283905029297,-0.10927653312683105,0.522020697593689,0.75,0.035457808524370193,0.5489981770515442
0.991439700126648,1.140103816986084,-0.14866411685943604,0.5360228419303894,0.75,0.03436834737658501,0.569417417049408
0.9866255521774292,1.141919732093811,-0.15529417991638184,0.5517932176589966,0.75,0.03165588155388832,0.5876861810684204
0.9888644218444824,1.1438287496566772,-0.15496432781219482,0.5656542181968689,0.75,0.029024548828601837,0.5986520051956177
0.9936575889587402,1.133612871170044,-0.1399552822113037,0.5741292238235474,0.75,0.02297130785882473,0.6035860776901245
1.019308090209961,1.1401185989379883,-0.12081050872802734,0.5790033340454102,0.75,0.019210506230592728,0.607822597026825
1.0274741649627686,1.1589174270629883,-0.13144326210021973,0.5861704349517822,0.75,0.02069556713104248,0.6164194345474243
1.0125654935836792,1.1849769353866577,-0.17241144180297852,0.595858633518219,0.75,0.021445972844958305,0.628024160861969
1.0155500173568726,1.153533697128296,-0.13798367977142334,0.5938688516616821,0.8333333333333334,0.026920629665255547,0.6368408203125
0.9741171598434448,1.155576467514038,-0.18145930767059326,0.5701274871826172,0.8333333333333334,0.023883936926722527,0.6443943977355957
0.940872311592102,1.1495860815048218,-0.20871376991271973,0.5597803592681885,0.8333333333333334,0.021397288888692856,0.6450587511062622
0.9033856391906738,1.1485075950622559,-0.24512195587158203,0.5612356662750244,0.8333333333333334,0.0204929132014513,0.6452460289001465
0.8550213575363159,1.1663260459899902,-0.3113046884536743,0.5644071102142334,0.8333333333333334,0.022208238020539284,0.6424438953399658
0.8565291166305542,1.1702861785888672,-0.313757061958313,0.5644196271896362,0.8333333333333334,0.02673320099711418,0.6334966421127319
0.8628584742546082,1.1377525329589844,-0.2748940587043762,0.5618569850921631,0.8333333333333334,0.02020215429365635,0.6194858551025391
0.8965567350387573,1.1291300058364868,-0.2325732707977295,0.5637677311897278,0.8333333333333334,0.02336863987147808,0.6113090515136719
0.9254438877105713,1.1078332662582397,-0.18238937854766846,0.5633061528205872,0.8333333333333334,0.03154174983501434,0.5976625680923462
0.9476553201675415,1.0950576066970825,-0.14740228652954102,0.566865086555481,0.8333333333333334,0.03084668703377247,0.5923348665237427
1.0014591217041016,1.0983185768127441,-0.09685945510864258,0.5754192471504211,0.8333333333333334,0.028531702235341072,0.5961514711380005
1.0461198091506958,1.1095701456069946,-0.06345033645629883,0.5884348154067993,0.8333333333333334,0.026129411533474922,0.6072103977203369
1.0888029336929321,1.1079716682434082,-0.019168734550476074,0.6032441258430481,0.8333333333333334,0.027098027989268303,0.6211278438568115
1.1395964622497559,1.0974526405334473,0.042143821716308594,0.6191500425338745,0.8333333333333334,0.028524111956357956,0.638360857963562
1.2016133069992065,1.07627272605896,0.12534058094024658,0.6386075019836426,0.8333333333333334,0.030694084241986275,0.6628752946853638
1.2563598155975342,1.0832281112670898,0.17313170433044434,0.6706088781356812,0.8333333333333334,0.03439640626311302,0.69854736328125
1.3054133653640747,1.0374594926834106,0.26795387268066406,0.6959543824195862,0.8333333333333334,0.03345678001642227,0.7223311066627502
1.3476982116699219,1.0489501953125,0.2987480163574219,0.7086382508277893,0.8333333333333334,0.03654811531305313,0.7332834005355835
1.3916120529174805,1.0570714473724365,0.33454060554504395,0.7170474529266357,0.8333333333333334,0.031373750418424606,0.7404454350471497
1.4092841148376465,1.033948302268982,0.37533581256866455,0.7209751605987549,0.8333333333333334,0.04800659418106079,0.7439643740653992
1.4202866554260254,1.0476762056350708,0.3726104497909546,0.7127537727355957,0.8333333333333334,0.044538650661706924,0.7389548420906067
1.4234850406646729,1.0611393451690674,0.36234569549560547,0.6915292739868164,0.8333333333333334,0.04943164438009262,0.7224339246749878
1.414841890335083,1.0715782642364502,0.3432636260986328,0.6664631962776184,0.8333333333333334,0.04341503977775574,0.6996108293533325
1.392649531364441,1.0773481130599976,0.31530141830444336,0.6414149403572083,0.8333333333333334,0.060461726039648056,0.6747726202011108
1.4032706022262573,1.0614873170852661,0.3417832851409912,0.617978572845459,0.8333333333333334,0.06179853901267052,0.651145339012146
1.4011086225509644,1.0596203804016113,0.341488242149353,0.5949146747589111,0.8333333333333334,0.04420967027544975,0.6281735301017761
1.490572452545166,1.0173320770263672,0.47324037551879883,0.5738925337791443,0.8333333333333334,0.041306786239147186,0.6066781282424927
1.4265621900558472,1.0318059921264648,0.3947561979293823,0.5533318519592285,0.75,0.057011425495147705,0.5830051302909851
1.546416997909546,0.9339482188224792,0.6124687790870667,0.5346639156341553,0.75,0.045663390308618546,0.5614603757858276
1.4798295497894287,0.928827702999115,0.5510018467903137,0.518013596534729,0.75,0.026300890371203423,0.5447800159454346
1.6145081520080566,0.7256962060928345,0.8888119459152222,0.47615382075309753,0.75,0.018845492973923683,0.5200364589691162
1.5629233121871948,0.7131328582763672,0.8497904539108276,0.3991541564464569,0.75,0.022914545610547066,0.4781532287597656
1.5704480409622192,0.618707001209259,0.9517410397529602,0.37553513050079346,0.75,0.020766165107488632,0.46643945574760437
1.5481393337249756,0.5754658579826355,0.9726734757423401,0.3825139105319977,0.75,0.02794654853641987,0.4752854108810425
1.4814423322677612,0.532124936580658,0.9493173956871033,0.3741185665130615,0.75,0.02642184868454933,0.4667759835720062
1.4057527780532837,0.4692898988723755,0.9364628791809082,0.33464324474334717,0.75,0.023488236591219902,0.4083009362220764
1.4647479057312012,0.4754185378551483,0.9893293678760529,0.34375643730163574,0.75,0.018662143498659134,0.4058414697647095
1.6096925735473633,0.514975368976593,1.0947172045707703,0.3586767911911011,0.75,0.025216935202479362,0.4141572117805481
1.7022933959960938,0.5390492677688599,1.1632441282272339,0.35201552510261536,0.75,0.02430485561490059,0.4121481478214264
1.7840021848678589,0.5954527854919434,1.1885493993759155,0.3611387014389038,0.75,0.02458946965634823,0.42661452293395996
1.8592450618743896,0.6584248542785645,1.2008202075958252,0.37705954909324646,0.75,0.03006708435714245,0.44861748814582825
1.9162507057189941,0.6943283081054688,1.2219223976135254,0.3959059417247772,0.75,0.030616218224167824,0.4655587077140808
1.9923248291015625,0.750432014465332,1.2418928146362305,0.4130973815917969,0.75,0.07382015138864517,0.47321659326553345
2.0406980514526367,0.7829111814498901,1.2577868700027466,0.4241732358932495,0.75,0.06505578011274338,0.478066623210907
2.0614004135131836,0.7857315540313721,1.2756688594818115,0.4313797950744629,0.75,0.050256937742233276,0.4866141676902771
2.056267738342285,0.7484781742095947,1.3077895641326904,0.43590885400772095,0.75,0.06641702353954315,0.5001017451286316
2.04453182220459,0.7117910385131836,1.3327407836914062,0.43434545397758484,0.75,0.07084383815526962,0.514493465423584
2.0243427753448486,0.6718423366546631,1.3525004386901855,0.4142964482307434,0.75,0.06958544999361038,0.5122696161270142
2.004246711730957,0.625545084476471,1.378701627254486,0.36916452646255493,0.75,0.06338678300380707,0.4926202595233917
1.9838422536849976,0.5777733325958252,1.4060689210891724,0.2939729690551758,0.75,0.06627800315618515,0.4291074275970459
0.9401159286499023,0.6509793400764465,0.2891365885734558,0.4851999878883362,0.9166666666666666,0.050471577793359756,0.6950086355209351
0.7834826111793518,0.5657433867454529,0.21773922443389893,0.41254064440727234,0.9166666666666666,0.03815092891454697,0.6373825073242188
0.7852770686149597,0.5054829120635986,0.2797941565513611,0.33642858266830444,0.9166666666666666,0.030327923595905304,0.6040389537811279
0.8779517412185669,0.47765615582466125,0.40029558539390564,0.2766970992088318,0.8333333333333334,0.028274323791265488,0.46028584241867065
0.9709910750389099,0.4747643768787384,0.4962266981601715,0.2897060215473175,0.8333333333333334,0.027612827718257904,0.432596892118454
1.0489798784255981,0.523867130279541,0.5251127481460571,0.3373149633407593,0.8333333333333334,0.02218838781118393,0.46275556087493896
1.0845592021942139,0.588049054145813,0.4965101480484009,0.4007677137851715,0.8333333333333334,0.022459551692008972,0.5220533013343811
1.1070266962051392,0.6289381980895996,0.47808849811553955,0.43601781129837036,0.9166666666666666,0.02132505178451538,0.5528771877288818
1.0682690143585205,0.6277292966842651,0.44053971767425537,0.5162165760993958,0.9166666666666666,0.024858541786670685,0.6499448418617249
1.0787171125411987,0.6672362089157104,0.4114809036254883,0.5818836688995361,0.9166666666666666,0.031371381133794785,0.7020763158798218
1.0986541509628296,0.730502724647522,0.3681514263153076,0.6186128854751587,0.9166666666666666,0.026915280148386955,0.7276307344436646
1.1441415548324585,0.8543676137924194,0.28977394104003906,0.631725549697876,0.9166666666666666,0.026268370449543,0.735271692276001
1.1504099369049072,0.9403342604637146,0.21007567644119263,0.6426435708999634,0.9166666666666666,0.029842637479305267,0.7384288311004639
1.1398165225982666,0.9624582529067993,0.17735826969146729,0.6786468029022217,0.9166666666666666,0.03182614594697952,0.7634100914001465
1.1116819381713867,0.9887195825576782,0.1229623556137085,0.7310945987701416,0.9166666666666666,0.025576002895832062,0.8004425764083862
1.0840320587158203,1.053051233291626,0.030980825424194336,0.7658584713935852,0.9166666666666666,0.026455368846654892,0.821467399597168
1.0330735445022583,1.0806500911712646,-0.04757654666900635,0.7965406775474548,0.9166666666666666,0.023416588082909584,0.8440371751785278
0.9993280172348022,1.1483759880065918,-0.14904797077178955,0.8117045760154724,0.9166666666666666,0.019250158220529556,0.8585199117660522
0.9697951674461365,1.208092451095581,-0.23829728364944458,0.8263782262802124,0.9166666666666666,0.020498163998126984,0.8758426904678345
0.9602711200714111,1.2236196994781494,-0.2633485794067383,0.8376327753067017,0.9166666666666666,0.019155720248818398,0.8908784985542297
0.9944528341293335,1.351433515548706,-0.35698068141937256,0.8480514287948608,0.9166666666666666,0.014896164648234844,0.9067501425743103
1.0201587677001953,1.3334481716156006,-0.3132894039154053,0.8495011329650879,0.9166666666666666,0.025733893737196922,0.914655327796936
1.0387890338897705,1.5111122131347656,-0.4723231792449951,0.8538327217102051,0.9166666666666666,0.03296584635972977,0.9269284009933472
1.0487160682678223,1.4524729251861572,-0.40375685691833496,0.8335471153259277,0.9166666666666666,0.037535395473241806,0.9171962141990662
1.0794843435287476,1.593523383140564,-0.5140390396118164,0.8106728196144104,0.9166666666666666,0.03148045390844345,0.9070751667022705
1.0927835702896118,1.5015506744384766,-0.40876710414886475,0.7947946786880493,0.9166666666666666,0.04175996407866478,0.8956263065338135
1.096053123474121,1.6172024011611938,-0.5211492776870728,0.8027591705322266,0.9166666666666666,0.036158736795186996,0.9050840139389038
1.0704550743103027,1.518205165863037,-0.4477500915527344,0.804926335811615,0.9166666666666666,0.03853340819478035,0.9045534133911133
1.0544953346252441,1.5932533740997314,-0.5387580394744873,0.8159527778625488,0.9166666666666666,0.04051137715578079,0.9131325483322144
1.0319066047668457,1.505558967590332,-0.47365236282348633,0.8266468048095703,0.9166666666666666,0.035584885627031326,0.915705680847168
1.0454908609390259,1.5642949342727661,-0.5188040733337402,0.8451313972473145,0.9166666666666666,0.040127888321876526,0.9263024926185608
1.058600664138794,1.4395461082458496,-0.38094544410705566,0.856130063533783,0.8333333333333334,0.042437437921762466,0.9283818602561951
1.0874247550964355,1.4763991832733154,-0.3889744281768799,0.8773611783981323,0.75,0.04160627722740173,0.9392746686935425
1.095592975616455,1.3991971015930176,-0.3036041259765625,0.895649790763855,0.75,0.028742637485265732,0.9473348259925842
1.1388745307922363,1.426128625869751,-0.28725409507751465,0.9222304821014404,0.75,0.03314323350787163,0.9626342058181763
1.1307427883148193,1.3601875305175781,-0.2294447422027588,0.9468963146209717,0.75,0.059818584471940994,0.9761267304420471
1.1204841136932373,1.325495958328247,-0.20501184463500977,0.9638331532478333,0.75,0.06256609410047531,0.9841387271881104
1.1103966236114502,1.281196117401123,-0.17079949378967285,0.9676719307899475,0.75,0.050023842602968216,0.9842495918273926
1.0862104892730713,1.2201597690582275,-0.13394927978515625,0.9569275379180908,0.75,0.030099501833319664,0.9763174057006836
1.0707423686981201,1.0935914516448975,-0.022849082946777344,0.919355034828186,0.75,0.020638125017285347,0.9504964351654053
1.030514121055603,1.0709755420684814,-0.04046142101287842,0.8871251940727234,0.75,0.01763145439326763,0.9265910983085632
1.0471858978271484,1.0188472270965576,0.02833867073059082,0.8493344783782959,0.75,0.013892583549022675,0.8909473419189453
1.0042457580566406,0.9393306970596313,0.06491506099700928,0.8311640024185181,0.75,0.014808603562414646,0.870728611946106
0.9604848623275757,0.8911923766136169,0.06929248571395874,0.8284515142440796,0.75,0.014860847033560276,0.8712128400802612
1.0564863681793213,0.8830986022949219,0.17338776588439941,0.8192634582519531,0.75,0.014925533905625343,0.8679199814796448
1.1939371824264526,0.8786625862121582,0.31527459621429443,0.7956348061561584,0.75,0.015504763461649418,0.8520928025245667
1.2784929275512695,0.8918421268463135,0.38665080070495605,0.79245924949646,0.75,0.01293867640197277,0.8458772897720337
1.352051854133606,0.9442144632339478,0.4078373908996582,0.7986695766448975,0.75,0.019506806507706642,0.8381606340408325
1.4309883117675781,1.0184630155563354,0.4125252962112427,0.8027145266532898,0.75,0.02630697563290596,0.8376622200012207
1.5176491737365723,1.0919862985610962,0.4256628751754761,0.7999825477600098,0.75,0.031893473118543625,0.8516225814819336
1.6013643741607666,1.1338543891906738,0.4675099849700928,0.7859423160552979,0.75,0.03319471701979637,0.8731492757797241
1.650588870048523,1.094637155532837,0.555951714515686,0.7487832307815552,0.75,0.03388211503624916,0.8671562671661377
1.637351393699646,1.0603710412979126,0.5769803524017334,0.6958308815956116,0.75,0.04071623086929321,0.8331265449523926
1.5854798555374146,1.0412497520446777,0.5442301034927368,0.6520743370056152,0.75,0.05679728835821152,0.8020175695419312
1.5110559463500977,1.0271871089935303,0.4838688373565674,0.6217373609542847,0.75,0.07023652642965317,0.780521035194397
1.4504263401031494,1.0123597383499146,0.43806660175323486,0.5992487668991089,0.75,0.06164797395467758,0.7634752988815308
1.4010796546936035,0.9947642087936401,0.4063154458999634,0.5872349739074707,0.75,0.05233823508024216,0.7537670731544495
1.3938801288604736,1.0016319751739502,0.39224815368652344,0.5893163084983826,0.75,0.04882918298244476,0.7542908191680908
1.4269309043884277,1.0334086418151855,0.3935222625732422,0.6084376573562622,0.75,0.046304766088724136,0.7680113315582275
1.5038633346557617,1.08009672164917,0.4237666130065918,0.633955717086792,0.75,0.038730647414922714,0.7814241051673889
1.5581380128860474,1.0748968124389648,0.4832412004470825,0.6352844834327698,0.75,0.032082170248031616,0.7731866836547852
1.603037714958191,1.023970603942871,0.5790671110153198,0.6059463024139404,0.75,0.025220228359103203,0.7417073845863342
1.6285269260406494,0.9863935708999634,0.642133355140686,0.5610114336013794,0.75,0.027393896132707596,0.6972885131835938
1.6611957550048828,1.0182297229766846,0.6429660320281982,0.5366708636283875,0.75,0.035412147641181946,0.6660811305046082
1.6574136018753052,1.0129671096801758,0.6444464921951294,0.5236530900001526,0.8333333333333334,0.035063911229372025,0.6717350482940674
1.6275829076766968,0.9317592978477478,0.695823609828949,0.5132355690002441,0.75,0.039346568286418915,0.6965658664703369
1.6122362613677979,0.9180175065994263,0.6942187547683716,0.5199124813079834,0.75,0.03630409017205238,0.7047985792160034
1.6206728219985962,0.9143807291984558,0.7062920928001404,0.5288220643997192,0.75,0.030036630108952522,0.6967626214027405
1.6426142454147339,0.8993620276451111,0.7432522177696228,0.5345210433006287,0.75,0.03019627369940281,0.6948691606521606
1.6465442180633545,0.8918743133544922,0.7546699047088623,0.5426368117332458,0.75,0.029069192707538605,0.7011387348175049
1.6637680530548096,0.8899036645889282,0.7738643884658813,0.5488185286521912,0.75,0.02953784540295601,0.7039098739624023
1.6843106746673584,0.8846800327301025,0.7996306419372559,0.5510916709899902,0.75,0.02666153572499752,0.704514741897583
1.7168824672698975,0.881645917892456,0.8352365493774414,0.552790641784668,0.75,0.02361133135855198,0.7055001854896545
1.7465519905090332,0.8736981153488159,0.8728538751602173,0.5522508025169373,0.75,0.020588509738445282,0.7052792906761169
1.7779178619384766,0.8579192161560059,0.9199986457824707,0.548363447189331,0.75,0.02117803879082203,0.7014328241348267
1.8087282180786133,0.8357962965965271,0.9729319214820862,0.5390576124191284,0.75,0.0179566852748394,0.6919364929199219
1.8353043794631958,0.8091589212417603,1.0261454582214355,0.524756669998169,0.75,0.04978105053305626,0.6775506734848022
1.8576955795288086,0.7678923606872559,1.0898032188415527,0.4976145327091217,0.75,0.04585415869951248,0.6511257886886597
1.8888330459594727,0.7264643907546997,1.162368655204773,0.46529531478881836,0.75,0.045134928077459335,0.6182857155799866
1.9190534353256226,0.6845028400421143,1.2345505952835083,0.429875910282135,0.75,0.05421123653650284,0.5814820528030396
1.9440460205078125,0.6441245079040527,1.2999215126037598,0.3936978578567505,0.75,0.05998577922582626,0.543992817401886
1.9639320373535156,0.606723427772522,1.3572086095809937,0.35753870010375977,0.75,0.05092775449156761,0.5069480538368225
1.9794094562530518,0.5740004777908325,1.4054089784622192,0.3225812315940857,0.75,0.05701960623264313,0.4700232446193695
1.992286205291748,0.5494073629379272,1.4428788423538208,0.2867662310600281,0.75,0.06102226674556732,0.42777466773986816
1.9965089559555054,0.5413587689399719,1.4551501870155334,0.26120683550834656,0.75,0.066531702876091,0.38996702432632446
0.7776597738265991,0.9406123757362366,-0.16295260190963745,0.7073240876197815,0.8333333333333334,0.06598740816116333,0.812491774559021
0.789391279220581,0.9694965481758118,-0.1801052689552307,0.7244879603385925,0.8333333333333334,0.04061011224985123,0.8652170896530151
0.805823564529419,1.0260190963745117,-0.22019553184509277,0.7197076678276062,0.8333333333333334,0.0430501252412796,0.8728266358375549
0.7945847511291504,1.0555458068847656,-0.26096105575561523,0.687877893447876,0.8333333333333334,0.04185605049133301,0.8158550262451172
0.7659242749214172,1.0546863079071045,-0.28876203298568726,0.7268863916397095,0.8333333333333334,0.04790520295500755,0.8782925605773926
0.7906227111816406,0.9319109916687012,-0.14128828048706055,0.6325700879096985,0.9166666666666666,0.06608401238918304,0.7708826065063477
0.8688036203384399,0.8352453708648682,0.03355824947357178,0.5327650904655457,0.9166666666666666,0.07010804116725922,0.6689122915267944
0.9308825731277466,0.8500149846076965,0.08086758852005005,0.5277069807052612,0.9166666666666666,0.06201848387718201,0.6165440082550049
0.9483329653739929,0.8842376470565796,0.06409531831741333,0.5515087842941284,0.9166666666666666,0.054199013859033585,0.6371406316757202
1.018476128578186,0.8674231171607971,0.15105301141738892,0.5624261498451233,0.9166666666666666,0.04466706141829491,0.6550102829933167
1.152923345565796,0.8218647241592407,0.3310586214065552,0.570131778717041,0.9166666666666666,0.015073420479893684,0.6730672121047974
1.2456724643707275,0.8025895357131958,0.44308292865753174,0.6044009923934937,0.9166666666666666,0.019154880195856094,0.6938036680221558
1.3467786312103271,0.7920952439308167,0.5546833872795105,0.5989022850990295,0.9166666666666666,0.028945282101631165,0.6561890840530396
1.2758325338363647,0.7477513551712036,0.5280811786651611,0.5630836486816406,0.9166666666666666,0.03777903690934181,0.6115717887878418
1.2062472105026245,0.7796822190284729,0.4265649914741516,0.519754946231842,0.9166666666666666,0.036618802696466446,0.5915989875793457
1.1420536041259766,0.8667123317718506,0.275341272354126,0.48358142375946045,0.9166666666666666,0.03500604256987572,0.5715083479881287
1.1438833475112915,0.9111441969871521,0.2327391505241394,0.4742366075515747,0.8333333333333334,0.035315562039613724,0.556784987449646
1.185323715209961,0.8946026563644409,0.29072105884552,0.45699530839920044,0.8333333333333334,0.024461224675178528,0.5438600778579712
1.2139520645141602,0.8728852272033691,0.341066837310791,0.4531210660934448,0.8333333333333334,0.01841801404953003,0.5471222400665283
1.2751471996307373,0.891265332698822,0.3838818669319153,0.5017755627632141,0.8333333333333334,0.017581524327397346,0.6145873069763184
1.3109726905822754,0.8396878838539124,0.47128480672836304,0.5575606226921082,0.8333333333333334,0.01678324304521084,0.6820781230926514
1.3317294120788574,0.8567934036254883,0.47493600845336914,0.5777759552001953,0.8333333333333334,0.01809990406036377,0.6997565031051636
1.3754440546035767,0.7647234201431274,0.6107206344604492,0.5228094458580017,0.8333333333333334,0.027658503502607346,0.6758769750595093
1.423243522644043,0.6996688842773438,0.7235746383666992,0.45970144867897034,0.8333333333333334,0.030097806826233864,0.5910947918891907
1.4478471279144287,0.6970269680023193,0.7508201599121094,0.4372718334197998,0.8333333333333334,0.03292393311858177,0.5019897222518921
1.469292402267456,0.7400685548782349,0.7292238473892212,0.44457727670669556,0.75,0.03383215144276619,0.4939860701560974
1.475903868675232,0.721997082233429,0.753906786441803,0.47084957361221313,0.75,0.03447996452450752,0.5300675630569458
1.4788564443588257,0.7059558629989624,0.7729005813598633,0.5065261721611023,0.75,0.029048345983028412,0.5756915807723999
1.4835052490234375,0.729752242565155,0.7537530064582825,0.5496333837509155,0.75,0.02920490689575672,0.6249163746833801
1.4841110706329346,0.7608063220977783,0.7233047485351562,0.5995291471481323,0.75,0.02798452042043209,0.6749948859214783
1.514794945716858,0.8018270134925842,0.7129679322242737,0.6493605375289917,0.75,0.02794884517788887,0.7180681228637695
1.5542538166046143,0.8595967292785645,0.6946570873260498,0.7035963535308838,0.75,0.031184906139969826,0.7590328454971313
1.5662617683410645,0.8528198003768921,0.7134419679641724,0.7446940541267395,0.75,0.033660728484392166,0.7847331762313843
1.5821514129638672,0.8740268349647522,0.708124577999115,0.7646050453186035,0.75,0.027955863624811172,0.7924293279647827
1.5981616973876953,0.9189904928207397,0.6791712045669556,0.7665936350822449,0.75,0.03019808977842331,0.7868685722351074
1.6096761226654053,0.9796090126037598,0.6300671100616455,0.7774420976638794,0.75,0.02389952540397644,0.7994248867034912
1.6209158897399902,1.0088320970535278,0.6120837926864624,0.7935301661491394,0.75,,0.8175402879714966
1.6597307920455933,1.0570003986358643,0.602730393409729,0.7870781421661377,0.75,,0.8098883628845215
1.659937858581543,1.0930085182189941,0.5669293403625488,0.7839394807815552,0.75,,0.8082639575004578
1.6495532989501953,1.1383979320526123,0.511155366897583,0.7905930876731873,0.75,,0.8239816427230835
1.7403395175933838,1.2645320892333984,0.47580742835998535,0.809799313545227,0.75,,0.8568451404571533
1.8415541648864746,1.3805007934570312,0.46105337142944336,0.8329654335975647,0.75,,0.8914487361907959
1.9217743873596191,1.4575200080871582,0.46425437927246094,0.8316895961761475,0.75,,0.9001920819282532
1.984458565711975,1.4722295999526978,0.5122289657592773,0.7999813556671143,0.75,,0.8814011216163635
2.0201497077941895,1.4606386423110962,0.5595110654830933,0.7859026789665222,0.75,,0.877935528755188
2.0337491035461426,1.4196584224700928,0.6140906810760498,0.7610563635826111,0.75,,0.8662245869636536


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/4_agent_zero_shot_from_3_policy/no_attn_ent/DummyExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
0.5491924285888672,1.1119180917739868,-0.5627256631851196,0.7169942855834961,0.41666666666666663,1.4700510501861572,0.8086169958114624
0.8351464867591858,0.5429108142852783,0.29223567247390747,0.5712090134620667,0.5833333333333333,1.4776562452316284,0.689239501953125
0.7394957542419434,0.7465981245040894,-0.007102370262145996,0.5205237865447998,0.5833333333333333,1.6903570890426636,0.6567685604095459
0.6002584099769592,1.2721469402313232,-0.671888530254364,0.5026946663856506,0.6666666666666667,1.6110962629318237,0.7335972785949707
0.7253415584564209,0.6424242258071899,0.08291733264923096,0.5619156360626221,0.41666666666666663,1.307171106338501,0.6972757577896118
1.0514990091323853,0.6653481721878052,0.3861508369445801,0.6211066246032715,0.5,1.2116038799285889,0.7845278978347778
0.5615025758743286,0.9258284568786621,-0.3643258810043335,0.7687709331512451,0.41666666666666663,1.598213791847229,0.9312021732330322
0.42455926537513733,1.5524171590805054,-1.127857893705368,0.7795629501342773,0.41666666666666663,1.3944247961044312,0.8479401469230652
0.3299750089645386,1.0848780870437622,-0.7549030780792236,0.7100695371627808,0.41666666666666663,1.4617499113082886,0.9017040729522705
0.9877505302429199,0.71293044090271,0.27482008934020996,0.689934492111206,0.33333333333333337,1.63638436794281,0.7460229992866516
0.6571142673492432,0.5899431109428406,0.06717115640640259,0.6964366436004639,0.25,1.5375328063964844,0.8570017218589783
0.8692308664321899,0.9101426005363464,-0.040911734104156494,0.6882533431053162,0.5,1.1765788793563843,0.953294575214386
0.9140198230743408,0.6685672998428345,0.24545252323150635,0.5265811085700989,0.5,1.3967585563659668,0.7045677304267883
0.7858821153640747,0.8685345649719238,-0.08265244960784912,0.6240001916885376,0.5833333333333333,1.0493727922439575,0.8123744130134583
0.3746064603328705,1.1762564182281494,-0.8016499578952789,0.7301523089408875,0.6666666666666667,1.666776180267334,0.806244969367981
1.2926493883132935,0.5622831583023071,0.7303662300109863,0.4967271387577057,0.5,1.4516217708587646,0.6615579724311829
0.7756221294403076,1.3139266967773438,-0.5383045673370361,0.8696202039718628,0.5,1.1781165599822998,0.9286254644393921
1.1132665872573853,1.4239321947097778,-0.3106656074523926,0.7584526538848877,0.5833333333333333,1.4012080430984497,0.7744944095611572
0.8958919644355774,1.279869794845581,-0.38397783041000366,0.7329469919204712,0.16666666666666663,1.5569628477096558,0.7996745109558105
1.0908434391021729,1.100864052772522,-0.010020613670349121,0.5751709938049316,0.41666666666666663,1.488128900527954,0.7149650454521179
1.2152575254440308,1.105576515197754,0.10968101024627686,0.6535347104072571,0.5833333333333333,1.422670602798462,0.7353699803352356
1.6366227865219116,0.900658130645752,0.7359646558761597,0.4711459279060364,0.5,1.353858232498169,0.5955690145492554
1.2454280853271484,0.9926202297210693,0.2528078556060791,0.5399291515350342,0.5,1.454842209815979,0.7283656597137451
1.2673346996307373,0.9067540168762207,0.3605806827545166,0.44526344537734985,0.6666666666666667,1.45585036277771,0.5762312412261963
0.9669049978256226,1.2885181903839111,-0.3216131925582886,0.7014007568359375,0.6666666666666667,1.4849580526351929,0.7409354448318481
1.0301759243011475,1.1712660789489746,-0.14109015464782715,0.6217973828315735,0.5833333333333333,1.128966212272644,0.7692697644233704
0.8870536684989929,1.5808701515197754,-0.6938164830207825,0.7813231348991394,0.41666666666666663,1.2080104351043701,0.8097769021987915
1.2310667037963867,1.418717861175537,-0.1876511573791504,0.7041997909545898,0.6666666666666667,1.5059205293655396,0.8221321105957031
0.9890292882919312,1.464524507522583,-0.47549521923065186,0.7031801342964172,0.41666666666666663,1.472938060760498,0.7834106683731079
1.561981439590454,1.377549171447754,0.1844322681427002,0.6774314641952515,0.5833333333333333,0.9647975564002991,0.8121309280395508
1.6059904098510742,1.063940167427063,0.5420502424240112,0.5235766768455505,0.41666666666666663,1.2784771919250488,0.6508121490478516
1.493424415588379,1.2546136379241943,0.23881077766418457,0.584739625453949,0.33333333333333337,1.3218021392822266,0.6839290261268616
1.4082095623016357,1.2101550102233887,0.19805455207824707,0.508448600769043,0.41666666666666663,1.5502091646194458,0.6387315988540649
1.112610936164856,1.5363173484802246,-0.42370641231536865,0.7142205238342285,0.75,1.1911336183547974,0.8080730438232422
0.6765016913414001,1.1644731760025024,-0.4879714846611023,0.720266580581665,0.5833333333333333,1.393454909324646,0.8680747151374817
0.49992454051971436,1.1464791297912598,-0.6465545892715454,0.8002922534942627,0.5833333333333333,1.3107106685638428,0.9046847820281982
1.1797304153442383,1.0149344205856323,0.16479599475860596,0.7810706496238708,0.6666666666666667,1.5076818466186523,0.8732342720031738
1.1094143390655518,1.1155976057052612,-0.006183266639709473,0.6102833151817322,0.5833333333333333,1.3576059341430664,0.7793889045715332
0.8972113132476807,1.169602870941162,-0.27239155769348145,0.7225281000137329,0.41666666666666663,1.2062209844589233,0.8500455617904663
1.1095471382141113,0.8221170902252197,0.2874300479888916,0.5212641358375549,0.75,1.1572996377944946,0.6018327474594116
1.6471961736679077,0.9314689040184021,0.7157272696495056,0.7038034200668335,0.33333333333333337,0.8440493941307068,0.8026545643806458
1.0869388580322266,1.253436803817749,-0.16649794578552246,0.6496821641921997,0.41666666666666663,1.0417877435684204,0.7198346257209778
1.014413595199585,1.107330560684204,-0.09291696548461914,0.623789370059967,0.33333333333333337,1.281504511833191,0.7397937774658203
0.5558860898017883,1.4531992673873901,-0.8973131775856018,0.7739400267601013,0.5833333333333333,1.2307161092758179,0.9010669589042664
0.853590726852417,1.2258986234664917,-0.3723078966140747,0.6610502004623413,0.5,1.749372959136963,0.796471118927002
0.9606844186782837,1.1045401096343994,-0.14385569095611572,0.6078057885169983,0.41666666666666663,1.3749661445617676,0.7088580131530762
1.1558141708374023,0.8466335535049438,0.3091806173324585,0.5297245979309082,0.41666666666666663,1.10892653465271,0.6286770105361938
0.9726623296737671,1.3580970764160156,-0.38543474674224854,0.708526611328125,0.33333333333333337,1.1681182384490967,0.7903754711151123
1.2866556644439697,1.1823711395263672,0.10428452491760254,0.6215075850486755,0.5,1.339431881904602,0.7105233073234558
0.9132805466651917,0.8928738832473755,0.020406663417816162,0.5244275331497192,0.25,1.3903759717941284,0.5916256308555603
1.2051570415496826,1.1351828575134277,0.06997418403625488,0.6775257587432861,0.41666666666666663,1.5838415622711182,0.743170976638794
1.3372350931167603,0.7090867161750793,0.6281483769416809,0.36872556805610657,0.33333333333333337,1.385878324508667,0.4830963909626007
0.9724172353744507,1.105703353881836,-0.13328611850738525,0.5531518459320068,0.5,1.5443881750106812,0.6931426525115967
1.3090509176254272,1.080162525177002,0.2288883924484253,0.6982633471488953,0.41666666666666663,1.3349676132202148,0.751478910446167
0.8082197904586792,0.9135130643844604,-0.10529327392578125,0.4343380331993103,0.33333333333333337,1.1247354745864868,0.5117207765579224
0.9502540230751038,1.0122339725494385,-0.06197994947433472,0.5282480120658875,0.33333333333333337,1.2313681840896606,0.6149001121520996
1.1637980937957764,0.9847463965415955,0.1790516972541809,0.4283442795276642,0.5,1.3093277215957642,0.5133568644523621
1.7637735605239868,0.5998793244361877,1.163894236087799,0.37456920742988586,0.5833333333333333,1.6187565326690674,0.45339325070381165
0.7424593567848206,1.010322093963623,-0.2678627371788025,0.4011363387107849,0.6666666666666667,1.5526422262191772,0.5042868852615356
1.1429485082626343,0.9732286334037781,0.1697198748588562,0.5436640977859497,0.5833333333333333,1.0485292673110962,0.6558597087860107
0.9714774489402771,1.1643270254135132,-0.19284957647323608,0.40551865100860596,0.5833333333333333,1.268263816833496,0.43514472246170044
0.7872509956359863,1.4116315841674805,-0.6243805885314941,0.5946191549301147,0.33333333333333337,1.4230245351791382,0.6832090616226196
0.9765529632568359,1.1005972623825073,-0.12404429912567139,0.5291591882705688,0.6666666666666667,1.3177145719528198,0.576489269733429
0.6348373293876648,1.3105089664459229,-0.6756716370582581,0.6756582260131836,0.5833333333333333,1.5363467931747437,0.7979897260665894
1.0927021503448486,1.1697275638580322,-0.0770254135131836,0.5409996509552002,0.33333333333333337,1.3043690919876099,0.5808688402175903
0.6414993405342102,1.3546812534332275,-0.7131819128990173,0.6849493980407715,0.5833333333333333,1.239003300666809,0.7880822420120239
0.8466058969497681,1.0309083461761475,-0.1843024492263794,0.4293977618217468,0.8333333333333334,1.301369309425354,0.5142896175384521
0.8869168758392334,0.943467378616333,-0.05655050277709961,0.49594706296920776,0.5833333333333333,1.3393832445144653,0.5957823395729065
1.2490882873535156,0.9636843204498291,0.2854039669036865,0.5573513507843018,0.75,1.5101369619369507,0.6847266554832458
0.9643163681030273,1.0178812742233276,-0.05356490612030029,0.5262829661369324,0.5,1.325484037399292,0.6220027804374695
0.8871115446090698,1.393218994140625,-0.5061074495315552,0.6769152283668518,0.41666666666666663,1.276315450668335,0.7064719200134277
0.7583969831466675,1.109985113143921,-0.3515881299972534,0.6162757873535156,0.5,1.6407414674758911,0.7380286455154419
1.0901702642440796,1.0305960178375244,0.059574246406555176,0.5875140428543091,0.25,1.3865245580673218,0.6620656251907349
0.865490198135376,0.934028148651123,-0.06853795051574707,0.4823330044746399,0.5833333333333333,1.2423983812332153,0.6081597805023193
0.8613662123680115,1.1086443662643433,-0.2472781538963318,0.530248761177063,0.5,1.5273551940917969,0.60013747215271
1.6907129287719727,0.8387134075164795,0.8519995212554932,0.40717482566833496,0.5,1.3861796855926514,0.4373892545700073
1.0661247968673706,0.7918714880943298,0.27425330877304077,0.48938554525375366,0.5833333333333333,1.5529364347457886,0.6867910623550415
1.280572772026062,1.2467358112335205,0.033836960792541504,0.5705885887145996,0.5,1.4730980396270752,0.8306009769439697
0.4863765239715576,1.3276350498199463,-0.8412585258483887,0.6550210118293762,0.5833333333333333,1.325718879699707,0.788975179195404
0.9476743936538696,0.9627045392990112,-0.015030145645141602,0.5035507678985596,0.8333333333333334,1.552048683166504,0.7344364523887634
1.4513044357299805,0.7675402164459229,0.6837642192840576,0.3967891037464142,0.16666666666666663,1.5033334493637085,0.5826945900917053
1.3048062324523926,1.0075018405914307,0.2973043918609619,0.5550456643104553,0.5833333333333333,1.5472866296768188,0.6277814507484436
0.3260459899902344,0.7984599471092224,-0.47241395711898804,0.44075170159339905,0.5,1.3795808553695679,0.6023039817810059
0.9877142906188965,0.7310055494308472,0.2567087411880493,0.46907714009284973,0.5,1.639902949333191,0.5775254964828491
0.9772258996963501,1.07155179977417,-0.09432590007781982,0.6404283046722412,0.75,1.4791553020477295,0.7317683100700378
1.00900399684906,0.8328639268875122,0.17614006996154785,0.5164871215820312,0.5,1.5752482414245605,0.5949856638908386
0.563605010509491,0.7482972145080566,-0.18469220399856567,0.5382925271987915,0.5,1.3260512351989746,0.7384875416755676
0.6453943252563477,1.1316522359848022,-0.4862579107284546,0.7348685264587402,0.75,1.143923282623291,0.8420861959457397
0.8844068050384521,0.7778916954994202,0.10651510953903198,0.5536637306213379,0.41666666666666663,1.518972396850586,0.8482025861740112
0.5209682583808899,0.9483981132507324,-0.42742985486984253,0.6330611705780029,0.5,1.1644008159637451,0.9101417064666748
0.8128026723861694,1.0474427938461304,-0.23464012145996094,0.5432467460632324,0.5,1.2647943496704102,0.7769488096237183
1.1532131433486938,0.9184577465057373,0.23475539684295654,0.5659999847412109,0.8333333333333334,1.2656803131103516,0.6805654764175415
0.5028810501098633,0.47217604517936707,0.030705004930496216,0.3931143283843994,0.5833333333333333,1.4100232124328613,0.5650503039360046
0.713912844657898,0.3890279531478882,0.32488489151000977,0.29219433665275574,0.5,1.1956756114959717,0.5764021873474121
0.8303713202476501,0.5051352977752686,0.3252360224723816,0.646423876285553,0.25,1.253159523010254,0.8294343948364258
0.5505353212356567,0.3675156831741333,0.18301963806152344,0.38739049434661865,0.41666666666666663,1.4310908317565918,0.49708592891693115
0.534555196762085,0.5284109115600586,0.006144285202026367,0.39910688996315,0.6666666666666667,1.7325422763824463,0.5978419780731201
1.002401351928711,0.622138261795044,0.380263090133667,0.6865577697753906,0.5,1.5755789279937744,0.7436772584915161
0.7994447946548462,0.61285001039505,0.18659478425979614,0.48638126254081726,0.16666666666666663,1.5319797992706299,0.5785368084907532
0.8767498731613159,1.0428760051727295,-0.16612613201141357,0.5609512329101562,0.5833333333333333,1.582763433456421,0.7053518891334534
1.4805998802185059,1.0137572288513184,0.4668426513671875,0.5948607921600342,0.41666666666666663,1.8439306020736694,0.6829492449760437
1.29509437084198,1.5432876348495483,-0.24819326400756836,0.7522046566009521,0.75,1.246621012687683,0.8302216529846191
1.1602783203125,1.6369309425354004,-0.4766526222229004,0.7885823249816895,0.6666666666666667,1.224290132522583,0.8900589346885681
1.8405041694641113,1.4247331619262695,0.4157710075378418,0.7326861023902893,0.5,1.4461380243301392,0.8925658464431763
1.8291995525360107,1.3883591890335083,0.44084036350250244,0.6694241762161255,0.8333333333333334,1.3671663999557495,0.837210476398468
1.1203210353851318,1.6725140810012817,-0.5521930456161499,0.8514549136161804,0.6666666666666667,1.1062709093093872,0.9755701422691345
1.4604370594024658,1.4031565189361572,0.057280540466308594,0.8259023427963257,0.25,1.0416638851165771,0.9464028477668762
1.351212739944458,1.2642143964767456,0.0869983434677124,0.7110670804977417,0.5833333333333333,1.0834776163101196,0.8634178638458252
1.3712577819824219,1.042851209640503,0.32840657234191895,0.5616665482521057,0.33333333333333337,1.4127155542373657,0.679572582244873
1.407301425933838,0.9676731824874878,0.4396282434463501,0.5510475635528564,0.25,1.0135115385055542,0.6797106266021729
1.3380416631698608,0.9326698184013367,0.40537184476852417,0.598978579044342,0.33333333333333337,1.0585401058197021,0.7261384725570679
1.520807147026062,0.875889778137207,0.644917368888855,0.4810294806957245,0.5,1.0834954977035522,0.6007463932037354
1.5690045356750488,1.1790266036987305,0.38997793197631836,0.6906864643096924,0.5,1.6782310009002686,0.7837179899215698
1.6892982721328735,1.6087303161621094,0.08056795597076416,0.7628391981124878,0.5,1.3946388959884644,0.8722130656242371
1.8745079040527344,1.0450422763824463,0.8294656276702881,0.515390157699585,0.6666666666666667,1.5344882011413574,0.624405562877655
0.6983429193496704,0.8605951070785522,-0.16225218772888184,0.5683512687683105,0.6666666666666667,1.4902313947677612,0.8350128531455994
0.5238837003707886,1.2613584995269775,-0.737474799156189,0.7043086290359497,0.33333333333333337,1.0725126266479492,0.8242048621177673
0.6070646643638611,0.880990207195282,-0.2739255428314209,0.6958248615264893,0.5833333333333333,1.1108689308166504,0.9127549529075623
0.6057202816009521,0.7519611120223999,-0.14624083042144775,0.6703492999076843,0.5,1.1413358449935913,0.94060879945755
0.5396972298622131,0.9421433210372925,-0.40244609117507935,0.5836752653121948,0.5833333333333333,1.1774601936340332,0.7681480646133423
1.1120233535766602,1.0532490015029907,0.058774352073669434,0.5719516277313232,0.41666666666666663,1.2899914979934692,0.7177032232284546
1.0277698040008545,1.0944697856903076,-0.06669998168945312,0.746000349521637,0.5833333333333333,1.4691236019134521,0.8584083318710327
1.2322070598602295,1.124851107597351,0.10735595226287842,0.625210165977478,0.41666666666666663,1.3412909507751465,0.7290626764297485
1.0155121088027954,1.1899248361587524,-0.17441272735595703,0.7146593332290649,0.33333333333333337,1.536691665649414,0.821841835975647
1.257354974746704,1.099246621131897,0.15810835361480713,0.7032302021980286,0.41666666666666663,1.6446914672851562,0.7898284196853638
1.54713773727417,1.3432130813598633,0.20392465591430664,0.6641649007797241,0.5833333333333333,1.7434155941009521,0.7950471639633179
1.1738632917404175,0.9049726724624634,0.2688906192779541,0.5524991750717163,0.5833333333333333,1.0766351222991943,0.8127923011779785
0.9351407885551453,1.4091615676879883,-0.474020779132843,0.8099653720855713,0.5833333333333333,1.1422432661056519,0.8955475091934204
1.6621687412261963,1.0679234266281128,0.5942453145980835,0.6358462572097778,0.25,1.1873836517333984,0.8338453769683838
1.4378013610839844,1.3054111003875732,0.13239026069641113,0.7012368440628052,0.75,1.4374513626098633,0.8187119364738464
1.276068925857544,1.1910303831100464,0.08503854274749756,0.5918822288513184,0.41666666666666663,1.469596028327942,0.8234376907348633
1.675743579864502,1.2717138528823853,0.4040297269821167,0.562566876411438,0.16666666666666663,1.4411851167678833,0.7194170951843262
0.9833776950836182,1.439309000968933,-0.45593130588531494,0.569441556930542,0.5,1.1101696491241455,0.6882188320159912
1.077109932899475,1.7513692378997803,-0.6742593050003052,0.7248098850250244,0.6666666666666667,1.3095890283584595,0.8334226608276367
1.1861006021499634,1.395836353302002,-0.20973575115203857,0.5807283520698547,0.5,1.4241139888763428,0.64286208152771
1.1995090246200562,1.1276979446411133,0.07181107997894287,0.5323706865310669,0.5,1.194880485534668,0.653560996055603
1.3353736400604248,1.0914968252182007,0.24387681484222412,0.5586878061294556,0.25,1.372154951095581,0.6917383670806885
1.5696630477905273,0.8552312850952148,0.7144317626953125,0.3698725402355194,0.16666666666666663,1.6308561563491821,0.44953879714012146
0.938113272190094,1.2993552684783936,-0.36124199628829956,0.5664771795272827,0.6666666666666667,1.6439956426620483,0.7016900777816772
1.1881566047668457,1.3873746395111084,-0.1992180347442627,0.6443201303482056,0.5,1.6326342821121216,0.7302528023719788
1.3362116813659668,1.0586657524108887,0.2775459289550781,0.3406301736831665,0.5833333333333333,1.3227509260177612,0.46483734250068665
1.479128360748291,1.305404543876648,0.17372381687164307,0.5580872297286987,0.5,1.4573514461517334,0.6789622902870178
1.188838005065918,1.0376428365707397,0.15119516849517822,0.5329106450080872,0.41666666666666663,1.2522021532058716,0.6809753179550171
1.1020634174346924,1.5385828018188477,-0.4365193843841553,0.7566096782684326,0.41666666666666663,1.2628626823425293,0.8205939531326294
1.378443717956543,1.2414562702178955,0.13698744773864746,0.6430084705352783,0.6666666666666667,1.7331023216247559,0.7202929258346558
0.976702094078064,1.0211299657821655,-0.04442787170410156,0.533226728439331,0.33333333333333337,1.4630802869796753,0.6114358901977539
0.7717036604881287,1.4817259311676025,-0.7100222706794739,0.5529226064682007,0.5,1.7487417459487915,0.615483283996582
0.9385573267936707,1.432128667831421,-0.49357134103775024,0.7601276636123657,0.6666666666666667,1.5046254396438599,0.832895815372467
1.0986194610595703,1.094733476638794,0.003885984420776367,0.47202837467193604,0.25,1.4090629816055298,0.6165056228637695
0.9928954839706421,1.2345950603485107,-0.24169957637786865,0.749477207660675,0.41666666666666663,1.389391303062439,0.8290380239486694
0.804617166519165,0.8525912761688232,-0.0479741096496582,0.37699419260025024,0.6666666666666667,1.0230997800827026,0.4815260171890259
1.255286455154419,1.0118236541748047,0.24346280097961426,0.6104394197463989,0.41666666666666663,1.477515459060669,0.6998293399810791
1.264428734779358,1.313955307006836,-0.04952657222747803,0.7593805193901062,0.5,1.7772395610809326,0.8179442882537842
1.2690610885620117,1.2299120426177979,0.03914904594421387,0.717677891254425,0.41666666666666663,1.7352014780044556,0.8042819499969482
1.077592134475708,1.2130388021469116,-0.1354466676712036,0.7247557640075684,0.6666666666666667,1.326318621635437,0.7532090544700623
1.1455576419830322,0.8730552196502686,0.27250242233276367,0.417467325925827,0.25,1.3123842477798462,0.5729565620422363
0.6791408658027649,1.173466682434082,-0.49432581663131714,0.5872514247894287,0.41666666666666663,1.3965755701065063,0.623112678527832
1.3150365352630615,0.8740571737289429,0.44097936153411865,0.3997957110404968,0.33333333333333337,1.5424641370773315,0.5041738152503967
1.0825552940368652,1.2938205003738403,-0.2112652063369751,0.6371792554855347,0.5833333333333333,1.0101828575134277,0.722129762172699
1.313003659248352,0.9253255128860474,0.3876781463623047,0.47122877836227417,0.33333333333333337,1.3363689184188843,0.6332689523696899
0.9585189819335938,1.4460082054138184,-0.4874892234802246,0.6603860259056091,0.5,1.3820183277130127,0.8115242719650269
1.335188865661621,0.8119803071022034,0.5232085585594177,0.42814287543296814,0.5,1.5269453525543213,0.6212849617004395
1.197757601737976,0.8543628454208374,0.34339475631713867,0.44002097845077515,0.5,1.216988444328308,0.5549132823944092
0.9449113607406616,1.176893711090088,-0.23198235034942627,0.47522300481796265,0.5,1.5358154773712158,0.561813235282898
0.7979485988616943,1.0611152648925781,-0.2631666660308838,0.537649929523468,0.41666666666666663,1.993952751159668,0.5996607542037964
0.789976179599762,0.8489741086959839,-0.058997929096221924,0.4403686225414276,0.33333333333333337,1.4571195840835571,0.48557049036026
1.1750576496124268,1.1821523904800415,-0.007094740867614746,0.5563093423843384,0.5833333333333333,1.5543456077575684,0.7002274394035339
1.1889424324035645,1.03718900680542,0.15175342559814453,0.6978049874305725,0.25,1.8643120527267456,0.7807749509811401
1.268646240234375,0.7287959456443787,0.5398502945899963,0.37914523482322693,0.75,1.3982325792312622,0.5332788228988647
1.017313003540039,0.6723836660385132,0.3449293375015259,0.4965585470199585,0.5833333333333333,1.002354621887207,0.6181797385215759
0.8431280851364136,0.8179309368133545,0.025197148323059082,0.5884162187576294,0.5833333333333333,1.6113048791885376,0.6878231763839722
0.9793553948402405,1.1012539863586426,-0.1218985915184021,0.5540692806243896,0.5833333333333333,1.8678598403930664,0.7134072780609131
1.0476382970809937,0.524139404296875,0.5234988927841187,0.33710506558418274,0.5833333333333333,1.4965099096298218,0.4515266716480255
1.103719711303711,0.7325598001480103,0.3711599111557007,0.5480764508247375,0.75,1.3579683303833008,0.6169738173484802
0.9358625411987305,1.1111907958984375,-0.17532825469970703,0.5194298624992371,0.6666666666666667,1.6974375247955322,0.6371288895606995
0.8514952063560486,0.7580423951148987,0.0934528112411499,0.37873515486717224,0.33333333333333337,1.2401677370071411,0.592780590057373
1.177433967590332,1.1781574487686157,-0.0007234811782836914,0.7356544733047485,0.5,1.22145676612854,0.8102884292602539
1.0487511157989502,1.0863521099090576,-0.03760099411010742,0.48226818442344666,0.33333333333333337,1.665597915649414,0.575617253780365
1.3043632507324219,1.1979236602783203,0.10643959045410156,0.7386512756347656,0.6666666666666667,1.7745336294174194,0.8006162047386169
0.5731282234191895,1.2991254329681396,-0.7259972095489502,0.6661432981491089,0.5,1.5104550123214722,0.7637236714363098
1.3468977212905884,1.1553938388824463,0.1915038824081421,0.6835960745811462,0.5,1.2068760395050049,0.7370949387550354
0.6172192096710205,1.0216212272644043,-0.4044020175933838,0.6428045630455017,0.41666666666666663,1.5267822742462158,0.6961179375648499
1.422053575515747,0.9411584138870239,0.48089516162872314,0.5951311588287354,0.33333333333333337,1.3174716234207153,0.7308623790740967
1.0476199388504028,1.2089601755142212,-0.16134023666381836,0.6277492046356201,0.75,1.5812395811080933,0.6744939088821411
0.9145978689193726,1.5394892692565918,-0.6248914003372192,0.7278115749359131,0.41666666666666663,1.4170563220977783,0.7806587219238281
1.130837082862854,1.1103577613830566,0.020479321479797363,0.604082465171814,0.5833333333333333,1.1452654600143433,0.6872010231018066
1.3871369361877441,1.1175644397735596,0.26957249641418457,0.6367025375366211,0.75,1.5357418060302734,0.7732715606689453
1.4722517728805542,0.7839834690093994,0.6882683038711548,0.3510967195034027,0.5,1.29161536693573,0.5138763189315796
0.759900689125061,0.9375600814819336,-0.17765939235687256,0.5485186576843262,0.5833333333333333,1.4818711280822754,0.726757287979126
1.2692415714263916,0.7489402890205383,0.5203012824058533,0.337573379278183,0.5,1.3632088899612427,0.52033531665802
0.8527507185935974,1.3198282718658447,-0.4670775532722473,0.5618846416473389,0.5833333333333333,1.5420660972595215,0.6552321910858154
0.8518854975700378,1.2832461595535278,-0.43136066198349,0.577067494392395,0.5833333333333333,1.5719813108444214,0.6920534372329712
0.8900346755981445,0.728584349155426,0.1614503264427185,0.4244030714035034,0.5833333333333333,1.469706654548645,0.6143853664398193
1.4914186000823975,1.239208459854126,0.2522101402282715,0.5899392366409302,0.25,1.6753020286560059,0.7402569055557251
1.5279065370559692,0.8137913942337036,0.7141151428222656,0.473471999168396,0.5,1.6794205904006958,0.6310945153236389
0.893173098564148,1.708405613899231,-0.815232515335083,0.7537797689437866,0.5,1.53045654296875,0.8849598169326782
1.091241717338562,1.3357999324798584,-0.2445582151412964,0.5726790428161621,0.5833333333333333,1.0718783140182495,0.6444566249847412
1.3534693717956543,1.0667238235473633,0.286745548248291,0.5521499514579773,0.5833333333333333,1.4029841423034668,0.7102587223052979
1.114837884902954,1.2625173330307007,-0.14767944812774658,0.6534942388534546,0.33333333333333337,1.400529384613037,0.7521396279335022
1.2443394660949707,0.9473251104354858,0.29701435565948486,0.4343174695968628,0.5833333333333333,0.8466181755065918,0.47885435819625854
1.0954456329345703,1.0606709718704224,0.03477466106414795,0.48908111453056335,0.75,1.492787480354309,0.5842381715774536
0.5878027677536011,1.2236703634262085,-0.6358675956726074,0.7794889211654663,0.6666666666666667,1.685481309890747,0.9897578358650208
0.6863309144973755,1.1583166122436523,-0.47198569774627686,0.7765663266181946,0.6666666666666667,0.9858601689338684,0.951259970664978
0.7590229511260986,0.49247050285339355,0.2665524482727051,0.5678771138191223,0.25,1.1643768548965454,0.7260308265686035
0.5572599172592163,0.673804759979248,-0.11654484272003174,0.4984790086746216,0.5,1.3181414604187012,0.6067793369293213
0.833428144454956,0.651387631893158,0.1820405125617981,0.46885937452316284,0.5833333333333333,1.2337391376495361,0.6706895232200623
1.3059275150299072,1.0347005128860474,0.27122700214385986,0.6399953961372375,0.25,1.561023235321045,0.8187688589096069
0.8054091930389404,0.942788302898407,-0.13737910985946655,0.5945428609848022,0.5,1.198610544204712,0.7711594700813293
0.8889265656471252,0.9628737568855286,-0.07394719123840332,0.5745939016342163,0.5,1.1257158517837524,0.6761237382888794
0.6330684423446655,1.188035249710083,-0.5549668073654175,0.7072091698646545,0.41666666666666663,1.5434367656707764,0.8844631910324097
1.6839724779129028,0.9840825200080872,0.6998899579048157,0.7636572122573853,0.25,1.2242038249969482,0.8546571731567383
0.8103964924812317,1.551416039466858,-0.7410195469856262,0.8382223844528198,0.6666666666666667,1.2472232580184937,0.9540565013885498
1.0751092433929443,1.9788492918014526,-0.9037400484085083,0.8360978364944458,0.33333333333333337,1.1877427101135254,0.9549412727355957
0.4581429064273834,1.6112005710601807,-1.1530576646327972,0.8481837511062622,0.5833333333333333,1.6134858131408691,0.8960967063903809
1.104744553565979,1.1629830598831177,-0.05823850631713867,0.5865514278411865,0.41666666666666663,0.7763743996620178,0.7146892547607422
0.6522760391235352,1.524897575378418,-0.8726215362548828,0.818318784236908,0.41666666666666663,1.1883258819580078,0.8831678032875061
1.0627070665359497,0.7699511051177979,0.29275596141815186,0.40695855021476746,0.5833333333333333,1.6326637268066406,0.5452585816383362
1.3555428981781006,1.0876672267913818,0.26787567138671875,0.6498560905456543,0.41666666666666663,1.5949331521987915,0.7575664520263672
0.8441851139068604,1.5645573139190674,-0.720372200012207,0.6112301349639893,0.6666666666666667,1.4269436597824097,0.6793559789657593
0.4293898046016693,1.3932485580444336,-0.9638587534427643,0.7656474709510803,0.5,1.1992799043655396,0.8406504392623901
1.344374179840088,0.9660090208053589,0.378365159034729,0.6423949003219604,0.33333333333333337,1.718721866607666,0.7401831746101379
1.333300232887268,1.2277772426605225,0.1055229902267456,0.6759439706802368,0.33333333333333337,1.4883431196212769,0.7458201050758362
0.962242603302002,1.3743774890899658,-0.41213488578796387,0.6909453868865967,0.33333333333333337,0.9919199347496033,0.8047966957092285
1.0858434438705444,1.1928551197052002,-0.10701167583465576,0.6515178680419922,0.8333333333333334,1.2369245290756226,0.7211332321166992
1.0915108919143677,0.8590007424354553,0.23251014947891235,0.6937657594680786,0.6666666666666667,1.2161741256713867,0.8404644727706909
1.0915229320526123,1.2519230842590332,-0.1604001522064209,0.6276538968086243,0.25,1.957062005996704,0.8007886409759521
1.5067863464355469,0.7331083416938782,0.7736780047416687,0.5393927693367004,0.33333333333333337,1.1916677951812744,0.7353385090827942
1.4848724603652954,1.2836620807647705,0.2012103796005249,0.681047260761261,0.5,1.800819754600525,0.7582119703292847
1.2190570831298828,1.0484538078308105,0.17060327529907227,0.6337804198265076,0.33333333333333337,1.3900007009506226,0.7756136655807495
0.6389302611351013,1.5933846235275269,-0.9544543623924255,0.6690425872802734,0.5,1.8357332944869995,0.7740615606307983
1.4393041133880615,0.6940637826919556,0.745240330696106,0.4351227283477783,0.5,1.5115646123886108,0.6269271969795227
1.0684477090835571,1.1688016653060913,-0.10035395622253418,0.5660642385482788,0.41666666666666663,1.296795129776001,0.6633604168891907
1.0773265361785889,0.9502720832824707,0.12705445289611816,0.5736867785453796,0.5,1.3254152536392212,0.7615472674369812
1.314915657043457,0.8294382095336914,0.4854774475097656,0.38400280475616455,0.6666666666666667,1.3348218202590942,0.5679138898849487
1.0364795923233032,1.1933400630950928,-0.15686047077178955,0.5052720308303833,0.41666666666666663,1.6152805089950562,0.5858105421066284
1.4899073839187622,1.245837926864624,0.24406945705413818,0.5955921411514282,0.33333333333333337,1.7472054958343506,0.6849949359893799
1.051113486289978,0.9182758331298828,0.13283765316009521,0.5800458192825317,0.6666666666666667,1.0149589776992798,0.7873543500900269
0.6651184558868408,1.54343843460083,-0.8783199787139893,0.7500264048576355,0.41666666666666663,1.3663161993026733,0.9184768199920654
1.079038143157959,0.7139166593551636,0.3651214838027954,0.500340461730957,0.41666666666666663,1.5431076288223267,0.7010499238967896
1.0937104225158691,1.6390976905822754,-0.5453872680664062,0.8289155960083008,0.5833333333333333,1.636630654335022,0.8722600936889648
1.1731855869293213,1.1391026973724365,0.034082889556884766,0.7050502300262451,0.33333333333333337,1.335482120513916,0.9205858111381531
0.887615442276001,0.8988581895828247,-0.01124274730682373,0.47085219621658325,0.5,1.6244059801101685,0.734417200088501
1.2327786684036255,1.230010747909546,0.00276792049407959,0.5057803392410278,0.6666666666666667,1.4952329397201538,0.7160894274711609
1.0312821865081787,0.9418781995773315,0.08940398693084717,0.597163736820221,0.5833333333333333,1.439675211906433,0.682713508605957
0.9894989728927612,1.1950459480285645,-0.20554697513580322,0.7225313186645508,0.41666666666666663,1.043178677558899,0.8084050416946411
1.0058931112289429,1.0303726196289062,-0.02447950839996338,0.6039398908615112,0.41666666666666663,1.5019464492797852,0.7820324897766113
1.1209133863449097,1.0650924444198608,0.05582094192504883,0.4660148620605469,0.41666666666666663,1.620019793510437,0.6068155169487
1.5200588703155518,0.8071399331092834,0.7129189372062683,0.3997715413570404,0.25,1.2452762126922607,0.5630598068237305
1.252295970916748,1.1178206205368042,0.13447535037994385,0.5362751483917236,0.6666666666666667,1.2206484079360962,0.6772238612174988
0.8204569816589355,1.1315665245056152,-0.3111095428466797,0.6377308368682861,0.5833333333333333,1.311140537261963,0.851269006729126
0.7043362855911255,1.1961463689804077,-0.4918100833892822,0.6652050018310547,0.75,0.5156760811805725,0.845162570476532
0.568683385848999,0.8405861258506775,-0.27190274000167847,0.4037715792655945,0.75,1.4189776182174683,0.6178992986679077
0.977836012840271,1.030611515045166,-0.05277550220489502,0.5710155963897705,0.41666666666666663,0.8802723288536072,0.7632490396499634
1.1397342681884766,0.8991714715957642,0.2405627965927124,0.6978708505630493,0.33333333333333337,1.509272575378418,0.7837913036346436
1.3380062580108643,0.9117898941040039,0.42621636390686035,0.3994045555591583,0.25,1.4804271459579468,0.5210481882095337
0.5912202596664429,1.209815502166748,-0.6185952425003052,0.6818206310272217,0.41666666666666663,1.0815765857696533,0.8160145282745361
0.9179145693778992,0.9878290295600891,-0.06991446018218994,0.5510550737380981,0.41666666666666663,1.0537508726119995,0.7317593097686768
0.4742685854434967,1.199554443359375,-0.7252858579158783,0.6702671051025391,0.5,0.7061520218849182,0.8831675052642822
0.6308259963989258,0.9571448564529419,-0.3263188600540161,0.411075234413147,0.6666666666666667,1.2893614768981934,0.5868350267410278
1.0207148790359497,0.8130238652229309,0.2076910138130188,0.46258649230003357,0.41666666666666663,1.5519609451293945,0.6235799789428711
0.920974850654602,0.8650330901145935,0.055941760540008545,0.5732598900794983,0.25,1.359695315361023,0.7848072648048401
0.8353033065795898,1.526506781578064,-0.6912034749984741,0.7551108598709106,0.6666666666666667,1.0565582513809204,0.8701633214950562
1.3356163501739502,0.7300968170166016,0.6055195331573486,0.4231005311012268,0.5,1.5450255870819092,0.648406982421875
1.1857343912124634,1.0576815605163574,0.12805283069610596,0.4902254641056061,0.33333333333333337,1.7522320747375488,0.6564655900001526
1.4274370670318604,0.83854079246521,0.5888962745666504,0.5007156133651733,0.33333333333333337,1.436737060546875,0.6519337892532349
0.6151424646377563,1.508531093597412,-0.8933886289596558,0.7060418128967285,0.5833333333333333,1.6200580596923828,0.8140584230422974
1.6244874000549316,0.4720984101295471,1.1523889899253845,0.24084234237670898,0.25,1.5256229639053345,0.3989979326725006
1.4722161293029785,0.9686560034751892,0.5035601258277893,0.5552057027816772,0.16666666666666663,1.1459496021270752,0.6482831239700317
0.8120847940444946,1.623469352722168,-0.8113845586776733,0.7003280520439148,0.6666666666666667,1.2030726671218872,0.8232592344284058
1.5800033807754517,0.9240990877151489,0.6559042930603027,0.5583139061927795,0.33333333333333337,1.1876604557037354,0.703317403793335
1.2393381595611572,1.0329753160476685,0.20636284351348877,0.5963265299797058,0.25,1.1403286457061768,0.715339183807373
0.9485431909561157,1.200760841369629,-0.2522176504135132,0.5597541928291321,0.5,1.4859651327133179,0.7273633480072021
1.4870463609695435,1.1695997714996338,0.31744658946990967,0.647615909576416,0.5,1.0594836473464966,0.7351843118667603
1.4299135208129883,1.410801887512207,0.01911163330078125,0.8071712255477905,0.33333333333333337,1.428360939025879,0.8850088119506836
1.8296048641204834,1.0219658613204956,0.8076390027999878,0.5146865248680115,0.6666666666666667,1.2278128862380981,0.6405470967292786
1.7806129455566406,0.6778311133384705,1.1027818322181702,0.3308568596839905,0.6666666666666667,1.8127052783966064,0.48243212699890137
1.015249252319336,1.1882522106170654,-0.1730029582977295,0.6261340975761414,0.5833333333333333,1.5856595039367676,0.8384878635406494
0.8747381567955017,1.662109136581421,-0.7873709797859192,0.7378948926925659,0.5,1.3373404741287231,0.8074767589569092
0.7410856485366821,1.5763700008392334,-0.8352843523025513,0.7417210340499878,0.41666666666666663,1.1846303939819336,0.8705503344535828
0.7522322535514832,0.7488596439361572,0.0033726096153259277,0.33942317962646484,0.5,1.5008494853973389,0.44640934467315674
1.0842750072479248,0.8537384271621704,0.2305365800857544,0.41260799765586853,0.5,1.2444086074829102,0.6126078367233276
1.166801929473877,0.7305587530136108,0.4362431764602661,0.40119707584381104,0.75,1.2610896825790405,0.6115106344223022
0.6585657000541687,1.3294711112976074,-0.6709054112434387,0.6549240946769714,0.41666666666666663,1.488971471786499,0.8107426166534424
1.1704020500183105,0.8872981071472168,0.28310394287109375,0.4688209891319275,0.5833333333333333,1.8423492908477783,0.6184914112091064
0.8111535310745239,1.0956895351409912,-0.2845360040664673,0.5595167875289917,0.41666666666666663,1.2878564596176147,0.6508438587188721
1.2547852993011475,1.2431117296218872,0.011673569679260254,0.4867973327636719,0.33333333333333337,1.1926376819610596,0.6689459681510925
1.2505298852920532,0.97059565782547,0.27993422746658325,0.6352857351303101,0.5,1.4487919807434082,0.7333266735076904
0.8663424253463745,1.220484972000122,-0.35414254665374756,0.6002084016799927,0.5,1.4191144704818726,0.6524820923805237
0.8497775793075562,1.242122769355774,-0.3923451900482178,0.6884500980377197,0.33333333333333337,1.603192925453186,0.7736839056015015
1.4377882480621338,1.0125625133514404,0.42522573471069336,0.45200198888778687,0.5833333333333333,1.1811600923538208,0.552836537361145
0.7635812759399414,1.2650872468948364,-0.501505970954895,0.628691554069519,0.41666666666666663,1.6994613409042358,0.6929930448532104
0.8861580491065979,1.3121185302734375,-0.4259604811668396,0.8316092491149902,0.75,1.2192047834396362,0.8911256194114685
1.009648084640503,1.1574034690856934,-0.14775538444519043,0.5265419483184814,0.5833333333333333,1.4729770421981812,0.6506731510162354
0.915473997592926,0.9765589237213135,-0.06108492612838745,0.4427134096622467,0.33333333333333337,1.1415741443634033,0.5364603996276855
0.6796380877494812,1.4242976903915405,-0.7446596026420593,0.6422280073165894,0.75,1.3644648790359497,0.7519640922546387
1.1578954458236694,0.9706283807754517,0.18726706504821777,0.4852645993232727,0.33333333333333337,1.0094588994979858,0.6304997205734253
0.6387580037117004,1.457595705986023,-0.8188377022743225,0.6596096754074097,0.5833333333333333,1.3330384492874146,0.7234435081481934
0.8305456638336182,1.150889277458191,-0.32034361362457275,0.4917689263820648,0.41666666666666663,1.125065565109253,0.5815029144287109
0.8224376440048218,1.1641367673873901,-0.34169912338256836,0.5703632235527039,0.33333333333333337,1.221742868423462,0.6823567152023315
1.017623782157898,1.3405414819717407,-0.3229176998138428,0.5636588931083679,0.41666666666666663,1.3214789628982544,0.6510244607925415
0.9920438528060913,1.295610785484314,-0.30356693267822266,0.6739698052406311,0.41666666666666663,1.4394696950912476,0.7434099912643433
1.0104846954345703,1.0083494186401367,0.0021352767944335938,0.40840619802474976,0.41666666666666663,1.1335439682006836,0.507159948348999
1.1671063899993896,0.8518415689468384,0.31526482105255127,0.5736115574836731,0.5833333333333333,1.1517695188522339,0.665626049041748
1.102447509765625,1.2438557147979736,-0.14140820503234863,0.6434121131896973,0.5833333333333333,1.3315778970718384,0.7701728343963623
1.684943437576294,0.4715085029602051,1.2134349346160889,0.15870240330696106,0.33333333333333337,1.2163816690444946,0.2560478746891022
0.7247481346130371,1.3166370391845703,-0.5918889045715332,0.5052520036697388,0.5833333333333333,1.551541805267334,0.5740926265716553
1.12217116355896,0.9176684617996216,0.20450270175933838,0.4085671305656433,0.5,1.4792652130126953,0.4958859980106354
1.565367341041565,0.9213613271713257,0.6440060138702393,0.39795494079589844,0.5833333333333333,1.2183809280395508,0.5381515026092529
0.985624372959137,1.635001301765442,-0.6493769288063049,0.7742319703102112,0.6666666666666667,1.7805521488189697,0.81964111328125
0.8271572589874268,1.638095736503601,-0.8109384775161743,0.800384521484375,0.6666666666666667,1.4192301034927368,0.8787493705749512
1.159857988357544,1.0187344551086426,0.14112353324890137,0.5109888315200806,0.41666666666666663,1.3392077684402466,0.5501858592033386
1.3272604942321777,1.0847951173782349,0.24246537685394287,0.48021161556243896,0.41666666666666663,1.4192683696746826,0.6170445680618286
1.1930088996887207,1.0694024562835693,0.12360644340515137,0.5711640119552612,0.5833333333333333,1.5387117862701416,0.6318987011909485
0.6792986989021301,1.4373424053192139,-0.7580437064170837,0.6472848653793335,0.75,1.2134168148040771,0.7780178189277649
1.0493178367614746,1.004501223564148,0.04481661319732666,0.4585924446582794,0.08333333333333337,1.6365925073623657,0.5780782103538513
0.9526531100273132,1.1800100803375244,-0.22735697031021118,0.6122092604637146,0.5833333333333333,1.8566899299621582,0.7044568061828613
1.5374259948730469,0.7366212010383606,0.8008047938346863,0.490993469953537,0.25,1.554311752319336,0.6103200316429138
1.193856120109558,0.9992344379425049,0.19462168216705322,0.41420358419418335,0.5,1.1495596170425415,0.5728843808174133
1.067399024963379,0.9849001169204712,0.08249890804290771,0.46126818656921387,0.5,1.669806957244873,0.6033617854118347
0.5322332382202148,1.1434969902038574,-0.6112637519836426,0.49901676177978516,0.6666666666666667,1.4449896812438965,0.6032142639160156
0.7971150279045105,1.1061936616897583,-0.3090786337852478,0.5149956941604614,0.5,1.34121572971344,0.6543452739715576
1.0487085580825806,1.0448673963546753,0.0038411617279052734,0.4624411463737488,0.5,1.2970256805419922,0.602524995803833
0.8653119802474976,0.9677422046661377,-0.10243022441864014,0.41720569133758545,0.5,1.386643648147583,0.5576048493385315
0.9711223840713501,1.2813541889190674,-0.3102318048477173,0.6006835699081421,0.5833333333333333,1.2179538011550903,0.7427259683609009
1.3298550844192505,0.6436017155647278,0.6862533688545227,0.2821756899356842,0.33333333333333337,0.9737463593482971,0.42902079224586487
1.4144444465637207,0.9247514009475708,0.4896930456161499,0.40260049700737,0.5833333333333333,1.3721182346343994,0.5527383089065552
0.7880334854125977,0.9215786457061768,-0.1335451602935791,0.4836263656616211,0.33333333333333337,1.2394530773162842,0.628749668598175
0.8716692924499512,0.9202266931533813,-0.048557400703430176,0.5701501965522766,0.41666666666666663,1.7419275045394897,0.7398255467414856
0.7862786054611206,1.070748209953308,-0.2844696044921875,0.6063185930252075,0.41666666666666663,1.6442619562149048,0.7056498527526855
1.193486213684082,1.262122631072998,-0.06863641738891602,0.7671381831169128,0.5833333333333333,1.1865662336349487,0.8685458898544312
0.6486144065856934,1.2334164381027222,-0.5848020315170288,0.6819466352462769,0.33333333333333337,1.4478168487548828,0.7679640054702759
1.168914556503296,0.747249960899353,0.42166459560394287,0.38556933403015137,0.5833333333333333,1.454109787940979,0.5565196871757507
0.862646222114563,1.1622079610824585,-0.2995617389678955,0.7196628451347351,0.5833333333333333,0.9000362753868103,0.8155167698860168
1.3400309085845947,0.532281219959259,0.8077496886253357,0.2799449861049652,0.5833333333333333,1.6653345823287964,0.3985825181007385
0.9755502939224243,1.0452299118041992,-0.0696796178817749,0.5797631740570068,0.41666666666666663,0.688943088054657,0.6204346418380737
0.7378120422363281,1.255528450012207,-0.5177164077758789,0.6539746522903442,0.5833333333333333,1.2154898643493652,0.8467080593109131
0.8446266651153564,0.38217422366142273,0.4624524414539337,0.33038076758384705,0.5833333333333333,1.1332389116287231,0.4877214729785919
0.9638665318489075,0.698330283164978,0.26553624868392944,0.44126445055007935,0.25,1.1710933446884155,0.7224911451339722
0.7289143800735474,0.3547741770744324,0.374140202999115,0.33013755083084106,0.5,1.4288712739944458,0.5302584171295166
0.7898939847946167,0.5813164710998535,0.20857751369476318,0.4233376979827881,0.6666666666666667,1.300310730934143,0.5084093809127808
0.5477776527404785,0.9271743297576904,-0.3793966770172119,0.6619982123374939,0.5,1.4433742761611938,0.8362888097763062
0.7615358829498291,0.7110245227813721,0.05051136016845703,0.4503525495529175,0.5833333333333333,1.211919903755188,0.7700034976005554
0.9842817783355713,0.8599327802658081,0.12434899806976318,0.5549712181091309,0.5833333333333333,1.4743117094039917,0.7148932814598083
0.9195677042007446,0.8264729380607605,0.09309476613998413,0.4811024069786072,0.33333333333333337,1.5295782089233398,0.6589568257331848
0.9228756427764893,0.8281053900718689,0.09477025270462036,0.6177464723587036,0.5833333333333333,1.300755500793457,0.7081849575042725
0.8129962682723999,0.7560805082321167,0.0569157600402832,0.38377484679222107,0.25,1.4135454893112183,0.5254352688789368
1.0941494703292847,0.5800980925559998,0.5140513777732849,0.42847156524658203,0.5833333333333333,1.5682504177093506,0.5840014219284058
1.1290135383605957,0.7339597940444946,0.3950537443161011,0.6725568771362305,0.41666666666666663,1.5982627868652344,0.7747887372970581
0.7705367803573608,0.6984775066375732,0.0720592737197876,0.30583474040031433,0.5,1.8496575355529785,0.41044124960899353
0.8053810596466064,1.0195964574813843,-0.21421539783477783,0.6777401566505432,0.5833333333333333,1.8415571451187134,0.7997658848762512
0.787282407283783,1.1999046802520752,-0.41262227296829224,0.6331939101219177,0.33333333333333337,1.8653137683868408,0.7632718086242676
0.8339605331420898,0.988906741142273,-0.1549462080001831,0.46655476093292236,0.5,1.7116141319274902,0.5324840545654297
1.0158448219299316,1.6621074676513672,-0.6462626457214355,0.7524149417877197,0.41666666666666663,1.0454914569854736,0.8538540005683899
1.1393667459487915,1.2488083839416504,-0.10944163799285889,0.5358426570892334,0.6666666666666667,0.9562886953353882,0.6347476243972778
1.226759910583496,1.1891460418701172,0.037613868713378906,0.5233340263366699,0.5833333333333333,1.2691909074783325,0.6084021329879761
1.2960467338562012,1.444611668586731,-0.14856493473052979,0.5433239340782166,0.5,1.1871178150177002,0.631020724773407
1.1174168586730957,1.025084376335144,0.09233248233795166,0.44307923316955566,0.75,1.033235788345337,0.5842995643615723
1.4075040817260742,1.0444350242614746,0.3630690574645996,0.5318423509597778,0.5,1.2386778593063354,0.6750578284263611
1.3427931070327759,0.8746835589408875,0.4681095480918884,0.5466393232345581,0.5833333333333333,1.3689531087875366,0.6396763324737549
1.049501657485962,0.7341512441635132,0.31535041332244873,0.3643367290496826,0.5,1.2584565877914429,0.4983360469341278
0.8509188890457153,0.8215370178222656,0.029381871223449707,0.5218621492385864,0.5,1.4798305034637451,0.6832342147827148
0.8952142000198364,1.0014920234680176,-0.10627782344818115,0.6121723055839539,0.5833333333333333,1.849242091178894,0.8147575855255127
1.0067737102508545,0.9614043235778809,0.04536938667297363,0.5770263075828552,0.33333333333333337,1.4005146026611328,0.7641212940216064
0.9991981983184814,0.8430426716804504,0.156155526638031,0.46226316690444946,0.5,1.793556809425354,0.6610043048858643
0.6069514751434326,1.0223069190979004,-0.4153554439544678,0.536348819732666,0.6666666666666667,1.692071557044983,0.6404323577880859
0.9080222249031067,0.7264402508735657,0.18158197402954102,0.4148346185684204,0.25,1.0949870347976685,0.49729639291763306
0.862145185470581,1.0188233852386475,-0.1566781997680664,0.5375901460647583,0.5833333333333333,1.4586236476898193,0.6798375844955444
0.9482260942459106,1.0028152465820312,-0.054589152336120605,0.7637695670127869,0.33333333333333337,1.5858150720596313,0.8087102174758911
1.0169321298599243,0.9850766658782959,0.03185546398162842,0.5083383321762085,0.5833333333333333,1.347051739692688,0.6279219388961792
1.0623518228530884,0.924911379814148,0.13744044303894043,0.4781794548034668,0.25,0.9313358068466187,0.6974002718925476
0.945590078830719,1.1319410800933838,-0.1863510012626648,0.6795921325683594,0.5,1.0488286018371582,0.76155686378479
0.9839040040969849,0.7366388440132141,0.24726516008377075,0.39618977904319763,0.5,1.3339003324508667,0.5303791165351868
1.2028498649597168,0.7288908958435059,0.47395896911621094,0.3504674434661865,0.75,1.4425801038742065,0.5334842801094055
0.7690688967704773,0.968403160572052,-0.1993342638015747,0.4555129408836365,0.33333333333333337,1.6353156566619873,0.5421664714813232
0.9196087121963501,1.2893483638763428,-0.3697396516799927,0.7266899347305298,0.6666666666666667,1.3831393718719482,0.8054512143135071
0.5958172082901001,1.2306389808654785,-0.6348217725753784,0.6644223928451538,0.33333333333333337,1.795926809310913,0.7709952592849731
1.2190639972686768,1.0714178085327148,0.14764618873596191,0.6663241982460022,0.5,1.9582865238189697,0.7346915006637573
1.2467045783996582,0.7421109676361084,0.5045936107635498,0.3656569719314575,0.5,1.6639715433120728,0.45289260149002075
0.964418351650238,1.3547875881195068,-0.3903692364692688,0.7476891279220581,0.5,1.0475027561187744,0.8386281728744507
1.2385635375976562,0.9227293133735657,0.3158342242240906,0.4820942282676697,0.6666666666666667,1.6183416843414307,0.5914534330368042
0.9423206448554993,1.1080455780029297,-0.16572493314743042,0.6391322016716003,0.5,1.5065767765045166,0.7710012197494507
0.636992871761322,1.2495005130767822,-0.6125076413154602,0.7215746641159058,0.6666666666666667,1.6839816570281982,0.8051707744598389
1.3394298553466797,1.1033191680908203,0.23611068725585938,0.7540915012359619,0.6666666666666667,1.5898851156234741,0.8081213235855103
0.8320144414901733,1.1808249950408936,-0.3488105535507202,0.6217986941337585,0.41666666666666663,1.5789388418197632,0.7067506909370422
0.7137817144393921,1.5491013526916504,-0.8353196382522583,0.9587388634681702,0.9166666666666666,1.7031666040420532,0.9818559885025024
1.1003172397613525,1.066100835800171,0.03421640396118164,0.5157973170280457,0.75,0.8514024019241333,0.5883426070213318
1.105341911315918,1.0581084489822388,0.0472334623336792,0.619635820388794,0.5833333333333333,1.1094894409179688,0.6680589914321899
1.3478481769561768,0.6558583974838257,0.6919897794723511,0.3458462357521057,0.41666666666666663,1.2013769149780273,0.42606234550476074
0.869102418422699,1.5693998336791992,-0.7002974152565002,0.756412923336029,0.5833333333333333,1.5677011013031006,0.8133209347724915
0.7796742916107178,0.9094020128250122,-0.12972772121429443,0.485811710357666,0.5833333333333333,1.3323203325271606,0.6474452018737793
0.6990871429443359,1.3333525657653809,-0.6342654228210449,0.6252188682556152,0.5833333333333333,1.2842508554458618,0.7180006504058838
1.0377665758132935,0.757034182548523,0.2807323932647705,0.4836801290512085,0.41666666666666663,1.4409524202346802,0.5548626184463501
0.9367632865905762,0.5793788433074951,0.35738444328308105,0.48540419340133667,0.41666666666666663,1.4014225006103516,0.6685677766799927
0.748289942741394,0.8089615106582642,-0.06067156791687012,0.5659916400909424,0.33333333333333337,1.5694084167480469,0.750537633895874
1.1928449869155884,0.7185697555541992,0.47427523136138916,0.5819100737571716,0.5,1.7627875804901123,0.6615366339683533
0.4437640309333801,0.8143911361694336,-0.37062710523605347,0.46385687589645386,0.33333333333333337,1.3247896432876587,0.5596554279327393
0.5037397146224976,0.9245195388793945,-0.420779824256897,0.5863648653030396,0.5833333333333333,1.1437389850616455,0.7472817301750183
0.8997036218643188,1.0252760648727417,-0.12557244300842285,0.5090733170509338,0.5833333333333333,1.6760468482971191,0.6756896376609802
1.0774680376052856,0.5964183807373047,0.48104965686798096,0.47805848717689514,0.41666666666666663,1.4656749963760376,0.5574555397033691
0.7117931842803955,1.1050525903701782,-0.3932594060897827,0.6839039325714111,0.5833333333333333,1.3608287572860718,0.7379233837127686
0.6915966272354126,0.9470887780189514,-0.2554921507835388,0.5441211462020874,0.8333333333333334,1.2926201820373535,0.5901107788085938
1.0519301891326904,0.7040395140647888,0.3478906750679016,0.37665244936943054,0.33333333333333337,1.5200735330581665,0.4772792458534241
0.908446729183197,0.7577738761901855,0.15067285299301147,0.5448156595230103,0.75,1.5437780618667603,0.6939855813980103
0.6885285973548889,0.8518548011779785,-0.1633262038230896,0.46214786171913147,0.8333333333333334,1.4110709428787231,0.6023271679878235
1.1483778953552246,0.5646064877510071,0.5837714076042175,0.38752996921539307,0.33333333333333337,1.7680549621582031,0.6113038063049316
0.6605257391929626,0.8339683413505554,-0.17344260215759277,0.4376022219657898,0.6666666666666667,1.5882787704467773,0.5899765491485596
0.6416568160057068,0.6760028004646301,-0.03434598445892334,0.40420418977737427,0.5833333333333333,1.4541635513305664,0.5785317420959473
0.9430965781211853,0.958500862121582,-0.015404284000396729,0.5014086365699768,0.5,1.6885631084442139,0.6342462301254272
0.8081801533699036,0.40287888050079346,0.4053012728691101,0.22736427187919617,0.33333333333333337,1.175221562385559,0.3864668905735016
1.0240495204925537,1.1241955757141113,-0.10014605522155762,0.5675745010375977,0.6666666666666667,0.9540174007415771,0.6959930062294006
0.8176311254501343,0.904862642288208,-0.08723151683807373,0.4194408357143402,0.33333333333333337,1.3258397579193115,0.5365147590637207
1.4196984767913818,0.6874231100082397,0.7322753667831421,0.3695295751094818,0.5,1.2477816343307495,0.5520510077476501
1.0097240209579468,1.4752882719039917,-0.4655642509460449,0.58939129114151,0.5,1.2836636304855347,0.6698888540267944
1.3634347915649414,0.8584417104721069,0.5049930810928345,0.4502641260623932,0.5,1.6423476934432983,0.5876957178115845
1.0372810363769531,0.8905751705169678,0.14670586585998535,0.48058539628982544,0.41666666666666663,1.1819754838943481,0.6308311223983765
0.7716108560562134,0.885771632194519,-0.11416077613830566,0.5251671671867371,0.41666666666666663,0.8420433402061462,0.6469626426696777
0.7979751825332642,1.063969612121582,-0.26599442958831787,0.6203027963638306,0.5,1.4388293027877808,0.7473083734512329
0.6705939173698425,0.854137659072876,-0.18354374170303345,0.3880774974822998,0.41666666666666663,1.4639806747436523,0.5331805944442749
0.8988987803459167,1.1499732732772827,-0.25107449293136597,0.5388709902763367,0.5833333333333333,1.0670740604400635,0.6481031179428101
1.2184453010559082,0.7919448614120483,0.42650043964385986,0.3630657196044922,0.33333333333333337,1.4758646488189697,0.4731109142303467
1.0362672805786133,0.969967246055603,0.06630003452301025,0.47653964161872864,0.5833333333333333,1.6324421167373657,0.5577642917633057
1.249841332435608,0.982372522354126,0.26746881008148193,0.445551335811615,0.25,1.3459923267364502,0.5931115746498108
1.3315900564193726,0.9210619926452637,0.4105280637741089,0.45334476232528687,0.33333333333333337,1.3569960594177246,0.5716056823730469
0.998382568359375,1.4913169145584106,-0.49293434619903564,0.6888005137443542,0.5833333333333333,1.5314031839370728,0.8030881881713867
0.9528086185455322,1.359156847000122,-0.40634822845458984,0.53432697057724,0.75,1.6069525480270386,0.668832004070282
0.7724288702011108,1.016015648841858,-0.24358677864074707,0.44457826018333435,0.9166666666666666,1.224613070487976,0.5678014159202576
1.0418273210525513,0.9293643236160278,0.11246299743652344,0.4539932906627655,0.75,1.6235551834106445,0.5723446607589722
1.2935218811035156,0.8270448446273804,0.46647703647613525,0.3507872223854065,0.5833333333333333,1.660526156425476,0.44839656352996826
1.2962312698364258,0.9793798327445984,0.3168514370918274,0.48713529109954834,0.5833333333333333,1.8893145322799683,0.5962839722633362
1.2955219745635986,1.1387994289398193,0.1567225456237793,0.5170558094978333,0.41666666666666663,1.0324609279632568,0.6239191293716431
1.1797701120376587,1.0744731426239014,0.10529696941375732,0.5193407535552979,0.41666666666666663,1.1835260391235352,0.6112927198410034
1.0382962226867676,1.0646119117736816,-0.026315689086914062,0.527836263179779,0.5,1.3942830562591553,0.68072509765625
1.2779433727264404,0.6925219297409058,0.5854214429855347,0.2738424837589264,0.41666666666666663,1.5507313013076782,0.3760986924171448
0.33511561155319214,1.251427173614502,-0.9163115620613098,0.6388152837753296,0.6666666666666667,1.546268105506897,0.7698025703430176
1.4182449579238892,0.5890721082687378,0.8291728496551514,0.700538694858551,0.25,1.5222892761230469,0.8214579224586487
0.7945572137832642,1.005086898803711,-0.21052968502044678,0.7436010241508484,0.5833333333333333,0.894653856754303,0.884475827217102
0.4819298982620239,1.0397433042526245,-0.5578134059906006,0.7016583681106567,0.41666666666666663,1.8306143283843994,0.7856556177139282
0.8485770225524902,0.6459815502166748,0.20259547233581543,0.6593946218490601,0.5833333333333333,1.4548048973083496,0.7918482422828674
0.6807706356048584,0.754362940788269,-0.07359230518341064,0.47650855779647827,0.5833333333333333,1.265764832496643,0.7370003461837769
0.773402988910675,0.8986746072769165,-0.12527161836624146,0.559288740158081,0.6666666666666667,1.0226836204528809,0.7094147205352783
0.9548168182373047,0.6596342325210571,0.29518258571624756,0.5168982744216919,0.6666666666666667,1.6151130199432373,0.7653905153274536
0.8599657416343689,0.8141257762908936,0.04583996534347534,0.6155065298080444,0.5,1.3777743577957153,0.7224753499031067
0.8280133008956909,0.5954842567443848,0.23252904415130615,0.41813576221466064,0.8333333333333334,1.1699312925338745,0.6507973670959473
1.007335901260376,1.069702386856079,-0.062366485595703125,0.7014082670211792,0.5,1.4962947368621826,0.8419924974441528
1.604711890220642,0.5069748759269714,1.0977370142936707,0.42795079946517944,0.41666666666666663,1.0507242679595947,0.7027875781059265
0.5416628122329712,1.4271926879882812,-0.8855298757553101,0.7032608389854431,0.5,1.5157328844070435,0.8414031267166138
0.9461665153503418,1.2768480777740479,-0.33068156242370605,0.7172356843948364,0.5,1.0253995656967163,0.9086903929710388
1.0582774877548218,1.2843865156173706,-0.22610902786254883,0.6487199068069458,0.33333333333333337,1.168824315071106,0.776474118232727
0.9420792460441589,1.6879630088806152,-0.7458837628364563,0.6722537875175476,0.6666666666666667,1.5588399171829224,0.7919265627861023
0.9640645980834961,1.21360182762146,-0.24953722953796387,0.5413283109664917,0.5833333333333333,1.9187159538269043,0.7430548667907715
1.3829452991485596,1.3687409162521362,0.01420438289642334,0.5342836380004883,0.6666666666666667,1.3812178373336792,0.6132015585899353
1.378607988357544,0.7294485569000244,0.6491594314575195,0.30598631501197815,0.41666666666666663,1.4622411727905273,0.4366965591907501
1.4762314558029175,0.869671106338501,0.6065603494644165,0.4157745838165283,0.33333333333333337,1.8012133836746216,0.6600655913352966
0.8568613529205322,1.556862473487854,-0.7000011205673218,0.6586483716964722,0.6666666666666667,1.8305926322937012,0.8262681365013123
0.9593009948730469,1.401153802871704,-0.4418528079986572,0.6688576340675354,0.5,1.581556797027588,0.845063328742981
0.9081164002418518,1.3717223405838013,-0.46360594034194946,0.5806323885917664,0.5,1.5020796060562134,0.7650043964385986
1.470453143119812,0.5736089944839478,0.8968441486358643,0.3254099190235138,0.33333333333333337,1.351113200187683,0.46573930978775024
1.0235487222671509,1.2776987552642822,-0.25415003299713135,0.5440828204154968,0.5833333333333333,1.4124829769134521,0.7269872426986694
0.9051154851913452,1.5595505237579346,-0.6544350385665894,0.7798848152160645,0.5,1.4713757038116455,0.936751127243042
1.2236828804016113,0.8900423049926758,0.33364057540893555,0.37217432260513306,0.33333333333333337,1.2293686866760254,0.5639622211456299
1.254585862159729,0.7916682958602905,0.4629175662994385,0.4413717985153198,0.6666666666666667,1.6565104722976685,0.6213441491127014
0.995943546295166,0.8886364698410034,0.1073070764541626,0.4219267666339874,0.5,1.5501775741577148,0.6689649224281311
0.7690786719322205,1.3183256387710571,-0.5492469668388367,0.49506086111068726,0.6666666666666667,1.5504355430603027,0.6735657453536987
0.7286686301231384,1.5383143424987793,-0.8096457123756409,0.5844305157661438,0.6666666666666667,1.3547834157943726,0.7408074140548706
1.0102198123931885,1.2491509914398193,-0.23893117904663086,0.5928140878677368,0.25,0.8828360438346863,0.7027866840362549
1.3168975114822388,1.0649406909942627,0.2519568204879761,0.491728812456131,0.5,1.438291072845459,0.6126146912574768
1.2389273643493652,0.9735941886901855,0.2653331756591797,0.4856024980545044,0.16666666666666663,1.549358606338501,0.6683750152587891
0.783175528049469,0.6496787071228027,0.13349682092666626,0.29777246713638306,0.33333333333333337,1.1656274795532227,0.4395439624786377
1.0663431882858276,0.5974177718162537,0.468925416469574,0.2705378830432892,0.5,1.2313557863235474,0.43504998087882996
1.3611133098602295,0.9347089529037476,0.42640435695648193,0.44605493545532227,0.25,1.1380317211151123,0.5940735340118408
0.7997064590454102,0.6694457530975342,0.13026070594787598,0.2951269745826721,0.5833333333333333,1.685619831085205,0.46274498105049133
0.9931679368019104,0.9288268089294434,0.06434112787246704,0.42907360196113586,0.33333333333333337,1.6113466024398804,0.5992205142974854
1.3179539442062378,1.0129529237747192,0.30500102043151855,0.4183555245399475,0.08333333333333337,0.8569424152374268,0.5417848229408264
0.7158612012863159,0.796878457069397,-0.08101725578308105,0.33787044882774353,0.5,0.999126136302948,0.47523045539855957
0.9477829933166504,0.8860437870025635,0.061739206314086914,0.41880494356155396,0.5833333333333333,1.6124933958053589,0.6312603950500488
1.333388090133667,1.125823736190796,0.2075643539428711,0.4515407085418701,0.6666666666666667,1.7249846458435059,0.5342257022857666
1.3514816761016846,0.8904657363891602,0.4610159397125244,0.3769526779651642,0.33333333333333337,1.2224698066711426,0.4546393156051636
1.037369966506958,1.1699906587600708,-0.1326206922531128,0.5021540522575378,0.41666666666666663,1.3561204671859741,0.6071460247039795
1.0959272384643555,1.5615973472595215,-0.465670108795166,0.5186814069747925,0.75,1.0021295547485352,0.6306650042533875
1.068800687789917,1.159650206565857,-0.09084951877593994,0.4686354398727417,0.5,1.0539072751998901,0.5887027978897095
0.8772772550582886,1.2116012573242188,-0.3343240022659302,0.5579134225845337,0.5,1.1570616960525513,0.7405632734298706
1.2622740268707275,0.95136958360672,0.31090444326400757,0.3378164768218994,0.75,1.6251527070999146,0.4949810206890106
1.2219347953796387,1.0198527574539185,0.20208203792572021,0.3721974790096283,0.41666666666666663,1.4049360752105713,0.4680444896221161
0.6541988849639893,1.036049246788025,-0.38185036182403564,0.40578871965408325,0.25,1.5340244770050049,0.4567745327949524
1.4743316173553467,0.9186669588088989,0.5556646585464478,0.4571649134159088,0.41666666666666663,1.2818042039871216,0.5650933980941772
1.0784481763839722,1.1078622341156006,-0.029414057731628418,0.43029189109802246,0.5833333333333333,1.3712852001190186,0.5216273069381714
0.9671276807785034,1.4005458354949951,-0.4334181547164917,0.5695680975914001,0.5833333333333333,1.4963278770446777,0.6725234985351562
1.4872868061065674,1.3425782918930054,0.144708514213562,0.6627631187438965,0.5833333333333333,1.5057425498962402,0.8655966520309448
0.7723590135574341,1.3696269989013672,-0.5972679853439331,0.6423664689064026,0.41666666666666663,1.6822419166564941,0.7157615423202515
1.0821778774261475,0.6028461456298828,0.47933173179626465,0.6546933650970459,0.08333333333333337,1.627214789390564,0.8045389652252197
1.1460082530975342,1.4903945922851562,-0.34438633918762207,0.7384942173957825,0.5833333333333333,1.5145832300186157,0.9189963936805725
0.9606967568397522,0.9413106441497803,0.019386112689971924,0.5837101936340332,0.41666666666666663,1.365736722946167,0.7529501914978027
1.147669792175293,1.3534455299377441,-0.20577573776245117,0.6624200344085693,0.5,1.474616527557373,0.7998428344726562
1.3336490392684937,0.9908215999603271,0.3428274393081665,0.6317243576049805,0.5,1.3595441579818726,0.7896771430969238
1.5887582302093506,1.1303584575653076,0.45839977264404297,0.6617878675460815,0.25,1.3036696910858154,0.838809609413147
1.1011714935302734,1.1993998289108276,-0.0982283353805542,0.64475417137146,0.6666666666666667,1.2126001119613647,0.7654973268508911
1.1502933502197266,1.4859638214111328,-0.33567047119140625,0.6389473676681519,0.5833333333333333,1.236842393875122,0.7434276342391968
1.0094592571258545,1.2178044319152832,-0.2083451747894287,0.6795046329498291,0.41666666666666663,1.365009069442749,0.7440838813781738
0.7611184120178223,0.812260627746582,-0.051142215728759766,0.566187858581543,0.6666666666666667,1.2902815341949463,0.6616547107696533
0.9244115948677063,1.064499855041504,-0.1400882601737976,0.7353391647338867,0.33333333333333337,1.001315951347351,0.85564786195755
0.5623281002044678,1.2206854820251465,-0.6583573818206787,0.6538333296775818,0.75,1.9197962284088135,0.7762668132781982
1.0593260526657104,0.8649423718452454,0.1943836808204651,0.5665943622589111,0.5833333333333333,1.4465585947036743,0.7130489349365234
1.3089288473129272,1.290215253829956,0.01871359348297119,0.6377965807914734,0.25,1.25448477268219,0.8513712882995605
0.9821140766143799,1.1707215309143066,-0.18860745429992676,0.6269890069961548,0.5,1.462896704673767,0.7509250640869141
1.0822911262512207,1.3096860647201538,-0.2273949384689331,0.658214271068573,0.41666666666666663,0.8336916565895081,0.7172591686248779
0.9246927499771118,1.2402135133743286,-0.3155207633972168,0.591387927532196,0.41666666666666663,1.253913402557373,0.63820481300354
0.9009758830070496,1.0471231937408447,-0.14614731073379517,0.6132334470748901,0.41666666666666663,1.4143563508987427,0.6782892942428589
0.801429033279419,1.1518903970718384,-0.35046136379241943,0.6804528832435608,0.75,1.7222226858139038,0.7429865598678589
0.7167301177978516,0.8537746667861938,-0.13704454898834229,0.5440216064453125,0.33333333333333337,1.434786319732666,0.6390022039413452
0.7448902130126953,0.9272040128707886,-0.18231379985809326,0.6048627495765686,0.75,1.5223182439804077,0.6720784902572632
0.9329129457473755,0.5983782410621643,0.3345347046852112,0.3422394394874573,0.33333333333333337,1.7239441871643066,0.4458705186843872
0.7952092885971069,0.8431414365768433,-0.04793214797973633,0.554892897605896,0.6666666666666667,1.4074970483779907,0.615340530872345
0.8552545309066772,0.5039634704589844,0.35129106044769287,0.33226045966148376,0.5,1.3190767765045166,0.3901278078556061
1.1234371662139893,0.9201010465621948,0.20333611965179443,0.5258222222328186,0.33333333333333337,1.0896880626678467,0.5967667102813721
1.2931843996047974,0.9014411568641663,0.3917432427406311,0.4689638614654541,0.33333333333333337,1.2819854021072388,0.5423948764801025
1.2978038787841797,1.1168484687805176,0.1809554100036621,0.6244825124740601,0.5833333333333333,1.8400064706802368,0.6885172128677368
0.9655585289001465,1.4768401384353638,-0.5112816095352173,0.7691359519958496,0.5,1.1742414236068726,0.8275179862976074
0.9749563932418823,1.215458869934082,-0.2405024766921997,0.6983715891838074,0.5833333333333333,1.142943024635315,0.7577038407325745
0.8050685524940491,0.7693229913711548,0.03574556112289429,0.3646496534347534,0.75,1.3887656927108765,0.463341623544693
0.839138925075531,1.1170258522033691,-0.27788692712783813,0.644977867603302,0.33333333333333337,1.5534331798553467,0.7113121747970581
0.8825075626373291,1.1279844045639038,-0.2454768419265747,0.8014566898345947,0.41666666666666663,1.6502348184585571,0.8577612638473511
0.8937211036682129,1.040701985359192,-0.146980881690979,0.5534650683403015,0.33333333333333337,1.307089924812317,0.6224023103713989
0.8640737533569336,1.373835563659668,-0.5097618103027344,0.8124861717224121,0.6666666666666667,1.5100446939468384,0.8777049779891968
1.3044817447662354,1.0680153369903564,0.2364664077758789,0.6008321642875671,0.6666666666666667,1.6382614374160767,0.6942967772483826
1.06027090549469,1.0844157934188843,-0.024144887924194336,0.6136022806167603,0.25,1.3038045167922974,0.6897585391998291
1.0826526880264282,0.9249849319458008,0.15766775608062744,0.5559672117233276,0.6666666666666667,1.33673095703125,0.6207617521286011
1.2328369617462158,1.0262513160705566,0.20658564567565918,0.7301293611526489,0.5833333333333333,1.4663654565811157,0.7997230291366577
0.5729088187217712,1.2121220827102661,-0.6392132639884949,0.6332046389579773,0.33333333333333337,1.4283480644226074,0.7077733874320984
0.7452208995819092,1.2262580394744873,-0.4810371398925781,0.6104484796524048,0.6666666666666667,1.436386227607727,0.6985740661621094
1.0510547161102295,1.3574963808059692,-0.30644166469573975,0.8032945394515991,0.6666666666666667,1.5428152084350586,0.8603835701942444
0.9121222496032715,1.1136469841003418,-0.2015247344970703,0.5175724029541016,0.41666666666666663,1.3765387535095215,0.6331215500831604
0.9793397188186646,0.9619846343994141,0.01735508441925049,0.5172080993652344,0.41666666666666663,1.5377044677734375,0.5759833455085754
1.115067958831787,0.7153185606002808,0.39974939823150635,0.4410204291343689,0.75,0.9918573498725891,0.5289900898933411
1.4058690071105957,1.007631540298462,0.3982374668121338,0.6815879344940186,0.16666666666666663,1.2289009094238281,0.7540016174316406
0.6328887343406677,1.1206274032592773,-0.4877386689186096,0.5510261058807373,0.5,1.5812867879867554,0.608701229095459
1.1486780643463135,1.0327991247177124,0.11587893962860107,0.5521351099014282,0.41666666666666663,1.5860377550125122,0.6593312621116638
1.0979841947555542,1.1505814790725708,-0.0525972843170166,0.6336488723754883,0.5,1.8340452909469604,0.6844452619552612
1.3877813816070557,0.5489534139633179,0.8388279676437378,0.26243823766708374,0.25,1.3050605058670044,0.39507395029067993
0.9187875986099243,1.3189449310302734,-0.4001573324203491,0.7079547643661499,0.41666666666666663,1.6733685731887817,0.8165719509124756
0.6900802850723267,1.4074996709823608,-0.7174193859100342,0.7651122808456421,0.6666666666666667,1.3173962831497192,0.8090070486068726
0.8469971418380737,0.8584343194961548,-0.011437177658081055,0.5974782705307007,0.5,1.3166935443878174,0.7345750331878662
1.1727794408798218,0.9326907396316528,0.24008870124816895,0.4654017686843872,0.41666666666666663,1.7220462560653687,0.5642973780632019
1.229567289352417,0.8285105228424072,0.40105676651000977,0.45086413621902466,0.16666666666666663,1.550179362297058,0.5838325023651123
1.136833667755127,0.9773066639900208,0.1595270037651062,0.621886670589447,0.33333333333333337,1.5707662105560303,0.7147402763366699
1.07310152053833,1.293817162513733,-0.22071564197540283,0.813629686832428,0.41666666666666663,1.1454428434371948,0.870265543460846
0.9970089197158813,1.267079472541809,-0.27007055282592773,0.686025857925415,0.75,1.739601731300354,0.7416932582855225
1.355001449584961,0.4789125323295593,0.8760889172554016,0.26296287775039673,0.5,1.5781886577606201,0.3446839451789856
0.9654786586761475,1.5109288692474365,-0.5454502105712891,0.8133100271224976,0.5,1.4548840522766113,0.8802745342254639
1.1123018264770508,1.0819003582000732,0.03040146827697754,0.612555980682373,0.6666666666666667,1.6388986110687256,0.6879980564117432
1.3076059818267822,0.7174632549285889,0.5901427268981934,0.4108084440231323,0.41666666666666663,1.5440047979354858,0.5521352887153625
0.7605491876602173,1.1934459209442139,-0.4328967332839966,0.6399155855178833,0.75,1.5608272552490234,0.6663533449172974
1.3403754234313965,1.0183260440826416,0.3220493793487549,0.6327260732650757,0.5,1.7791948318481445,0.7005722522735596
1.1513172388076782,1.110846757888794,0.04047048091888428,0.6711805462837219,0.5,1.644457459449768,0.7449408769607544
1.29739511013031,0.5560517311096191,0.7413433790206909,0.32461437582969666,0.41666666666666663,1.176250696182251,0.40704476833343506
0.7686351537704468,1.1945143938064575,-0.42587924003601074,0.7351459860801697,0.6666666666666667,1.469981074333191,0.8151686191558838
0.835089921951294,1.2414767742156982,-0.4063868522644043,0.6406218409538269,0.5833333333333333,1.1359913349151611,0.6652530431747437
1.1960952281951904,1.1063696146011353,0.08972561359405518,0.6050814986228943,0.41666666666666663,2.0261778831481934,0.673346757888794
0.627415120601654,1.3234871625900269,-0.6960720419883728,0.6823821067810059,0.5833333333333333,1.6944628953933716,0.7331290245056152
1.117361307144165,1.0783931016921997,0.03896820545196533,0.6250189542770386,0.5,1.2436314821243286,0.7097911834716797
0.9188525676727295,1.4911913871765137,-0.5723388195037842,0.755748987197876,0.5,1.3258745670318604,0.8218559622764587
1.2108324766159058,0.929007351398468,0.28182512521743774,0.5113586187362671,0.25,1.188861608505249,0.6083728671073914
0.9221782684326172,1.4952517747879028,-0.5730735063552856,0.7660579681396484,0.6666666666666667,1.147314190864563,0.8243305683135986
1.3175113201141357,1.2717714309692383,0.04573988914489746,0.7408434748649597,0.33333333333333337,1.5857417583465576,0.8223810195922852
1.0333551168441772,1.326791763305664,-0.2934366464614868,0.6761432886123657,0.5833333333333333,1.2338954210281372,0.8041335344314575
1.29323148727417,1.4163645505905151,-0.12313306331634521,0.7889089584350586,0.5833333333333333,1.6131787300109863,0.8611526489257812
0.8982096910476685,1.359683871269226,-0.4614741802215576,0.6217333078384399,0.41666666666666663,1.484717607498169,0.7096900939941406
0.763877809047699,1.1456019878387451,-0.38172417879104614,0.6314130425453186,0.5,1.6834052801132202,0.6909407377243042
1.4807000160217285,0.8740670084953308,0.6066330075263977,0.4666579067707062,0.33333333333333337,1.4294660091400146,0.5848678350448608
1.1800851821899414,0.7449222803115845,0.43516290187835693,0.31025224924087524,0.41666666666666663,1.667557716369629,0.40700989961624146
0.8786404132843018,0.9174216985702515,-0.03878128528594971,0.4619118869304657,0.5,1.3597198724746704,0.5204823017120361
0.717380166053772,1.3410685062408447,-0.6236883401870728,0.6749154329299927,0.5,1.4934070110321045,0.7146511673927307
1.068979024887085,1.0945308208465576,-0.025551795959472656,0.6091792583465576,0.25,0.9778286814689636,0.6913237571716309
0.623803973197937,1.0444846153259277,-0.4206806421279907,0.43857675790786743,0.41666666666666663,1.6096022129058838,0.5079801082611084
0.8735387921333313,1.5262141227722168,-0.6526753306388855,0.7152306437492371,0.5833333333333333,1.3454899787902832,0.8142508864402771
0.4763869345188141,1.3838858604431152,-0.9074989259243011,0.6985198259353638,0.33333333333333337,1.1249897480010986,0.7565293312072754
0.5064979791641235,1.0604069232940674,-0.5539089441299438,0.44778186082839966,0.5833333333333333,1.6494709253311157,0.49258163571357727
1.1390867233276367,0.678447961807251,0.46063876152038574,0.41824424266815186,0.5833333333333333,1.6374320983886719,0.5302788615226746
1.2553763389587402,1.0385699272155762,0.21680641174316406,0.6073709726333618,0.5,1.2177447080612183,0.7446994781494141
1.135890245437622,0.7056276798248291,0.43026256561279297,0.3148824870586395,0.33333333333333337,1.0678606033325195,0.5057165622711182
0.7559517025947571,1.3471970558166504,-0.5912453532218933,0.5879790782928467,0.5833333333333333,1.2964732646942139,0.7803989052772522
0.538287341594696,1.4302877187728882,-0.8920003771781921,0.6178107857704163,0.41666666666666663,1.2442268133163452,0.8102349042892456
0.8363101482391357,0.8820017576217651,-0.045691609382629395,0.4858268201351166,0.5,1.4076381921768188,0.6707049012184143
1.3698468208312988,0.7598780989646912,0.6099687218666077,0.44896960258483887,0.75,1.2008007764816284,0.6080673336982727
0.954279899597168,0.9983518719673157,-0.044071972370147705,0.4733197093009949,0.6666666666666667,1.4565860033035278,0.5798426866531372
1.3426777124404907,0.4685666859149933,0.8741110265254974,0.305576354265213,0.33333333333333337,1.663765788078308,0.373868465423584
0.7423635125160217,1.2582875490188599,-0.5159240365028381,0.6347293853759766,0.5833333333333333,1.8130544424057007,0.7543656826019287
1.1139211654663086,0.4198395609855652,0.6940816044807434,0.3186722993850708,0.33333333333333337,1.3132001161575317,0.45221683382987976
0.7555339932441711,0.99578857421875,-0.24025458097457886,0.6025582551956177,0.25,1.8379887342453003,0.6821192502975464
0.5637965202331543,1.0133004188537598,-0.44950389862060547,0.7062031030654907,0.5,1.3434669971466064,0.8455376625061035
0.37244221568107605,1.0079501867294312,-0.6355079710483551,0.6413425207138062,0.5,1.1444945335388184,0.7505053877830505
0.8845348358154297,0.7269551753997803,0.15757966041564941,0.43116143345832825,0.5,1.5399909019470215,0.572344183921814
0.839399516582489,0.7730969786643982,0.06630253791809082,0.5362293720245361,0.6666666666666667,1.7196446657180786,0.6312987208366394
0.41318437457084656,0.9600701332092285,-0.546885758638382,0.6526782512664795,0.75,1.3882732391357422,0.7807354927062988
0.860517144203186,0.9149056077003479,-0.054388463497161865,0.5600146055221558,0.41666666666666663,1.8846840858459473,0.6859575510025024
1.0953145027160645,1.2426689863204956,-0.14735448360443115,0.5813258290290833,0.5833333333333333,1.3440638780593872,0.7501177787780762
0.762116014957428,0.8545346260070801,-0.0924186110496521,0.8799857497215271,0.41666666666666663,1.23308527469635,0.9119237065315247
1.0762989521026611,0.8499982357025146,0.22630071640014648,0.7048210501670837,0.5,1.3255125284194946,0.8061813116073608
0.5123679637908936,0.9041128158569336,-0.39174485206604004,0.872499942779541,0.6666666666666667,1.6446787118911743,0.9353364706039429
0.7334707975387573,0.7366514801979065,-0.00318068265914917,0.68306964635849,0.75,1.3290801048278809,0.8117300868034363
0.6138049364089966,0.5957159399986267,0.018088996410369873,0.6640527844429016,0.6666666666666667,1.0918078422546387,0.7445235252380371
0.6409677267074585,0.83808434009552,-0.19711661338806152,0.7555720806121826,0.5833333333333333,1.0837600231170654,0.8945594429969788
0.9121165871620178,0.49975723028182983,0.412359356880188,0.6096898317337036,0.41666666666666663,1.1995147466659546,0.7278597354888916
1.1609457731246948,0.6314426064491272,0.5295031666755676,0.5968724489212036,0.5833333333333333,1.5167194604873657,0.6554194688796997
0.44110316038131714,0.919913649559021,-0.47881048917770386,0.619523823261261,0.41666666666666663,1.5151238441467285,0.7705405950546265
0.6073152422904968,0.8814802169799805,-0.27416497468948364,0.7598941922187805,0.33333333333333337,1.3517512083053589,0.883813738822937
0.9469671249389648,0.9202960729598999,0.02667105197906494,0.5578938722610474,0.41666666666666663,1.5685467720031738,0.754871666431427
0.3248439431190491,0.7915859818458557,-0.46674203872680664,0.6534522771835327,0.5,1.6220039129257202,0.750673770904541
0.6425840854644775,0.8385444283485413,-0.19596034288406372,0.6434832811355591,0.5,1.7510943412780762,0.6922236680984497
0.8505674600601196,0.5946635007858276,0.255903959274292,0.6587133407592773,0.41666666666666663,1.5158575773239136,0.7305262088775635
1.130233645439148,0.5685606002807617,0.5616730451583862,0.2588411867618561,0.33333333333333337,1.5068414211273193,0.41472727060317993
1.0382678508758545,0.6476012468338013,0.3906666040420532,0.5867815017700195,0.5,0.703413188457489,0.6761395931243896
1.374891757965088,1.0312424898147583,0.3436492681503296,0.8547871112823486,0.41666666666666663,1.6179221868515015,0.9420782327651978
1.2225669622421265,0.6732205152511597,0.5493464469909668,0.6568652391433716,0.41666666666666663,1.4866607189178467,0.7211765050888062
1.4491347074508667,0.7212020754814148,0.7279326319694519,0.5726559162139893,0.08333333333333337,1.1847304105758667,0.6873816251754761
0.6427241563796997,1.4883785247802734,-0.8456543684005737,0.88592529296875,0.5833333333333333,1.3154544830322266,0.9645172357559204
0.7395902872085571,1.1102864742279053,-0.37069618701934814,0.6350674629211426,0.41666666666666663,1.4620006084442139,0.7991037368774414
1.1856327056884766,0.9558970928192139,0.2297356128692627,0.6660796403884888,0.5,0.9831054210662842,0.763062059879303
0.8236459493637085,0.8230714201927185,0.0005745291709899902,0.7031142711639404,0.5833333333333333,1.412569522857666,0.9397417902946472
0.6799546480178833,0.9339777231216431,-0.25402307510375977,0.7702133655548096,0.6666666666666667,1.4999064207077026,0.8887226581573486
0.7645854353904724,1.1082934141159058,-0.34370797872543335,0.6625032424926758,0.5833333333333333,1.360446810722351,0.8913153409957886
1.0051746368408203,0.6908439993858337,0.3143306374549866,0.5085252523422241,0.5833333333333333,1.7108744382858276,0.7134864330291748
1.3340715169906616,0.535253643989563,0.7988178730010986,0.3452634811401367,0.41666666666666663,1.3757386207580566,0.5220625400543213
0.7956743240356445,1.2454756498336792,-0.44980132579803467,0.7608370184898376,0.6666666666666667,1.3663710355758667,0.7859760522842407
1.0493104457855225,1.2581204175949097,-0.2088099718093872,0.8154836893081665,0.5,1.6132986545562744,0.8987226486206055
0.8476521968841553,1.0652717351913452,-0.21761953830718994,0.5731033086776733,0.5,1.432541012763977,0.7295271158218384
0.728994607925415,1.436445713043213,-0.7074511051177979,0.9427629709243774,0.5,1.1219942569732666,0.9688491821289062
0.638434112071991,1.5882599353790283,-0.9498258233070374,0.6748148202896118,0.6666666666666667,1.0120021104812622,0.7962027788162231
1.4311578273773193,1.0021592378616333,0.42899858951568604,0.41640597581863403,0.33333333333333337,1.2937740087509155,0.5425434112548828
1.3671374320983887,0.8076910972595215,0.5594463348388672,0.43413203954696655,0.5833333333333333,1.0984770059585571,0.5489786863327026
0.8501679301261902,1.1085431575775146,-0.25837522745132446,0.4802408218383789,0.5,1.0343056917190552,0.6198749542236328
1.616877794265747,0.8505727052688599,0.7663050889968872,0.46925514936447144,0.41666666666666663,1.0777900218963623,0.6455127000808716
0.6159346699714661,1.1826376914978027,-0.5667030215263367,0.6500174403190613,0.75,1.303219199180603,0.7450909614562988
1.2562439441680908,1.0416357517242432,0.21460819244384766,0.5603333711624146,0.5,1.4575680494308472,0.7096538543701172
1.2241711616516113,0.9252923727035522,0.2988787889480591,0.4509369432926178,0.5833333333333333,1.1528258323669434,0.5827415585517883
0.9536739587783813,1.3200299739837646,-0.3663560152053833,0.6360776424407959,0.5833333333333333,1.182979941368103,0.720771312713623
1.2994718551635742,0.7729334831237793,0.5265383720397949,0.4007248282432556,0.5,1.4737414121627808,0.4973040819168091
0.9931288361549377,1.3070716857910156,-0.3139428496360779,0.694019615650177,0.5833333333333333,1.193833589553833,0.7796220779418945
1.5325686931610107,0.7904086112976074,0.7421600818634033,0.5184283256530762,0.5,1.1986095905303955,0.6331575512886047
1.2778127193450928,0.8522030115127563,0.4256097078323364,0.5688222646713257,0.5833333333333333,1.4228497743606567,0.6555236577987671
1.7966431379318237,0.8058809041976929,0.9907622337341309,0.42242616415023804,0.41666666666666663,1.20131516456604,0.527151346206665
1.3547072410583496,1.3139206171035767,0.04078662395477295,0.6372382640838623,0.6666666666666667,1.058075189590454,0.7307313680648804
0.8345565795898438,1.4232532978057861,-0.5886967182159424,0.7072232365608215,0.5833333333333333,1.3709689378738403,0.7959534525871277
1.3819398880004883,0.7589354515075684,0.6230044364929199,0.5184983015060425,0.41666666666666663,,0.6694575548171997
1.5148518085479736,1.0429072380065918,0.47194457054138184,0.5529360771179199,0.16666666666666663,,0.672204852104187
1.599426507949829,1.1759414672851562,0.42348504066467285,0.5841488838195801,0.41666666666666663,,0.697229266166687
1.3182698488235474,1.5380985736846924,-0.21982872486114502,0.6930254697799683,0.6666666666666667,,0.7675259113311768
1.3605117797851562,1.6635870933532715,-0.30307531356811523,0.7876532077789307,0.5833333333333333,,0.9049229025840759
0.8352563977241516,2.1844096183776855,-1.349153220653534,0.9582053422927856,0.5,,0.9972034692764282
1.1550090312957764,1.8107963800430298,-0.6557873487472534,0.7398114800453186,0.41666666666666663,,0.763667643070221
1.6469498872756958,1.4687111377716064,0.17823874950408936,0.5982067584991455,0.5,,0.7080407738685608
0.9277065992355347,1.9396920204162598,-1.011985421180725,0.7396802306175232,0.5833333333333333,,0.8316583633422852
1.0678167343139648,1.9011802673339844,-0.8333635330200195,0.8850853443145752,0.75,,0.9600576758384705


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/4_agent_zero_shot_from_3_policy/no_attn_ent/GNNExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
0.9698464870452881,0.3821338713169098,0.5877126157283783,0.46753910183906555,0.75,1.4361306428909302,0.587165892124176
0.7980659008026123,0.38884520530700684,0.40922069549560547,0.682448148727417,0.5,1.0823413133621216,0.8085166215896606
0.9250900745391846,0.38336101174354553,0.541729062795639,0.5437438488006592,0.5833333333333333,0.97447270154953,0.6846164464950562
1.1440227031707764,0.3260915279388428,0.8179311752319336,0.6886993050575256,0.41666666666666663,0.504964292049408,0.8177472949028015
1.035914421081543,0.2837335467338562,0.7521808743476868,0.47096002101898193,0.5,1.298038363456726,0.6446599960327148
0.6319775581359863,0.28178051114082336,0.35019704699516296,0.48854535818099976,0.5,1.479270100593567,0.6493334770202637
0.9493374228477478,0.26143479347229004,0.6879026293754578,0.5152547359466553,0.33333333333333337,1.3450984954833984,0.6727778315544128
0.47603756189346313,0.4722920060157776,0.003745555877685547,0.5244498252868652,0.5833333333333333,1.4598714113235474,0.6690216064453125
1.0742194652557373,0.28795573115348816,0.7862637341022491,0.352430522441864,0.33333333333333337,1.1961896419525146,0.483504980802536
1.0975369215011597,0.2625349462032318,0.8350019752979279,0.312269002199173,0.5833333333333333,1.6531450748443604,0.504828691482544
1.2873303890228271,0.25887805223464966,1.0284523367881775,0.5014973878860474,0.41666666666666663,0.7440484762191772,0.6405037045478821
1.3340377807617188,0.19390861690044403,1.1401291638612747,0.36066651344299316,0.5,1.5394967794418335,0.515298068523407
1.0695430040359497,0.3444513976573944,0.7250916063785553,0.4726901352405548,0.5,1.2296605110168457,0.6683613061904907
1.0772972106933594,0.3371533155441284,0.740143895149231,0.4123362600803375,0.33333333333333337,1.2734498977661133,0.5977271795272827
1.3488953113555908,0.399675190448761,0.9492201209068298,0.5266557335853577,0.5,1.0628570318222046,0.7104547023773193
1.3577115535736084,0.3896127939224243,0.9680987596511841,0.5329779386520386,0.33333333333333337,1.1143178939819336,0.7242195010185242
1.3155574798583984,0.6086772680282593,0.7068802118301392,0.48566409945487976,0.5,0.8063231706619263,0.633941650390625
1.643068790435791,0.5840122103691101,1.059056580066681,0.334985613822937,0.5,0.3143324553966522,0.41644319891929626
1.4232882261276245,0.5745656490325928,0.8487225770950317,0.2364678829908371,0.5,0.63705974817276,0.3323530852794647
1.6575764417648315,0.7508425712585449,0.9067338705062866,0.3989245891571045,0.5833333333333333,0.6370406150817871,0.49297580122947693
1.7118191719055176,0.7079138159751892,1.0039053559303284,0.3246312737464905,0.5,1.0402920246124268,0.4612104892730713
1.5688048601150513,0.8298594355583191,0.7389454245567322,0.39382249116897583,0.5,0.641775906085968,0.5487096905708313
1.5274310111999512,0.8087126016616821,0.718718409538269,0.38144928216934204,0.6666666666666667,0.8068473935127258,0.5458587408065796
1.5592355728149414,0.7537526488304138,0.8054829239845276,0.3511168658733368,0.5,0.5259986519813538,0.5223158597946167
1.532552719116211,0.8131493330001831,0.7194033861160278,0.392293781042099,0.5,1.0612982511520386,0.5809141397476196
1.3619141578674316,0.7925218939781189,0.5693922638893127,0.45800381898880005,0.75,0.814894437789917,0.5771274566650391
1.4190806150436401,0.8354379534721375,0.5836426615715027,0.48401254415512085,0.6666666666666667,1.1623026132583618,0.6133995056152344
1.4918897151947021,1.0517685413360596,0.4401211738586426,0.564606249332428,0.41666666666666663,1.0442482233047485,0.695133626461029
1.4197474718093872,1.1334059238433838,0.2863415479660034,0.5813627243041992,0.6666666666666667,0.8948326110839844,0.6852478384971619
1.8124178647994995,0.7839183211326599,1.0284995436668396,0.4118513762950897,0.5833333333333333,0.8239486813545227,0.5192518830299377
1.8506968021392822,0.9904565811157227,0.8602402210235596,0.4697682857513428,0.5,1.1267404556274414,0.6063119173049927
1.8419349193572998,1.0978848934173584,0.7440500259399414,0.5222939848899841,0.41666666666666663,0.8340356945991516,0.6192753314971924
1.8582137823104858,1.0383269786834717,0.8198868036270142,0.48865360021591187,0.5,1.0974057912826538,0.5933228731155396
1.8155369758605957,0.9912705421447754,0.8242664337158203,0.47079771757125854,0.41666666666666663,0.8905982971191406,0.5578553676605225
0.8261968493461609,0.3090839982032776,0.5171128511428833,0.2522820234298706,0.41666666666666663,0.8715624809265137,0.4591060280799866
0.9384899139404297,0.2933872938156128,0.6451026201248169,0.1426241546869278,0.25,0.5410544872283936,0.26455020904541016
1.4674270153045654,0.32025936245918274,1.1471676528453827,0.2652176320552826,0.16666666666666663,1.248511791229248,0.4922153651714325
1.6520198583602905,0.49347978830337524,1.1585400700569153,0.4001927673816681,0.16666666666666663,1.2750515937805176,0.603063702583313
1.4036115407943726,0.3740849494934082,1.0295265913009644,0.31057533621788025,0.33333333333333337,1.0961124897003174,0.4772995114326477
1.365828037261963,0.5065882205963135,0.8592398166656494,0.41425904631614685,0.41666666666666663,1.0553523302078247,0.5444290041923523
1.2760968208312988,0.5059783458709717,0.7701184749603271,0.3822680711746216,0.33333333333333337,0.4862167537212372,0.5651035308837891
1.6296603679656982,0.4465583562850952,1.183102011680603,0.4306977391242981,0.5,0.6378088593482971,0.6132960319519043
1.3756080865859985,0.608616828918457,0.7669912576675415,0.5152715444564819,0.5,0.8314854502677917,0.7004993557929993
1.1130528450012207,0.8465112447738647,0.26654160022735596,0.5799130201339722,0.6666666666666667,0.7954273819923401,0.8004933595657349
1.2190971374511719,0.740398645401001,0.4786984920501709,0.5221008062362671,0.5,1.082281470298767,0.647761344909668
1.334420919418335,0.7735535502433777,0.5608673691749573,0.5035615563392639,0.33333333333333337,0.6631568074226379,0.6098269820213318
1.3594508171081543,0.6484147310256958,0.7110360860824585,0.46335506439208984,0.5,1.398403286933899,0.634811282157898
1.3245840072631836,0.540316641330719,0.7842673659324646,0.36900702118873596,0.33333333333333337,1.2565263509750366,0.46890789270401
1.3839044570922852,0.6150442361831665,0.7688602209091187,0.4827001094818115,0.33333333333333337,0.7505080699920654,0.5673764944076538
1.5649696588516235,0.6908801794052124,0.8740894794464111,0.5062707662582397,0.5,0.7722889184951782,0.6129059791564941
1.427600383758545,0.5345067381858826,0.8930936455726624,0.3759923279285431,0.5833333333333333,0.8065987229347229,0.4768902659416199
1.5883375406265259,0.6461004018783569,0.942237138748169,0.4653538465499878,0.5,0.7365933656692505,0.5424492359161377
1.4060219526290894,0.9538437128067017,0.4521782398223877,0.48933711647987366,0.41666666666666663,0.5484533309936523,0.5667409300804138
1.4990886449813843,0.7092852592468262,0.7898033857345581,0.4608832001686096,0.41666666666666663,0.5640069842338562,0.55134516954422
1.4087624549865723,0.6870198249816895,0.7217426300048828,0.4603319764137268,0.41666666666666663,0.7822731733322144,0.5365569591522217
1.4092601537704468,0.6456841230392456,0.7635760307312012,0.454947292804718,0.41666666666666663,0.9421466588973999,0.5288824439048767
1.4991862773895264,0.659551739692688,0.8396345376968384,0.5000036954879761,0.33333333333333337,0.9378229379653931,0.5594446659088135
1.3648993968963623,0.7018430829048157,0.6630563139915466,0.4587809443473816,0.5,1.1419097185134888,0.530640184879303
1.5350730419158936,0.5788918137550354,0.9561812281608582,0.4397883415222168,0.41666666666666663,1.2116038799285889,0.5081503987312317
1.4451935291290283,0.6199015378952026,0.8252919912338257,0.45489272475242615,0.5,0.9259198307991028,0.5395249128341675
1.4852215051651,0.5748405456542969,0.9103809595108032,0.3880964517593384,0.33333333333333337,0.6456535458564758,0.4812019467353821
1.2403076887130737,0.7847175598144531,0.4555901288986206,0.40601471066474915,0.5,0.9258816838264465,0.4663124680519104
1.2433584928512573,0.7758696675300598,0.4674888253211975,0.5277504920959473,0.5,0.6423814296722412,0.584118127822876
1.5389128923416138,0.607903242111206,0.9310096502304077,0.4548198878765106,0.33333333333333337,0.7982525825500488,0.5393083095550537
1.4881325960159302,0.6542338132858276,0.8338987827301025,0.491213321685791,0.41666666666666663,1.4361785650253296,0.5661409497261047
1.1714692115783691,0.8574031591415405,0.3140660524368286,0.46080291271209717,0.5833333333333333,1.1749922037124634,0.5575821995735168
1.4311574697494507,0.8020298480987549,0.6291276216506958,0.4722326397895813,0.5,0.9186685085296631,0.5517187118530273
1.5614427328109741,0.5938230752944946,0.9676196575164795,0.41945144534111023,0.41666666666666663,0.8448575735092163,0.5090509653091431
1.4871106147766113,0.7679043412208557,0.7192062735557556,0.47168806195259094,0.33333333333333337,0.6302382349967957,0.5595152974128723
1.4445046186447144,0.7291224002838135,0.7153822183609009,0.44601982831954956,0.5,1.366416335105896,0.537705659866333
1.4701216220855713,0.74284827709198,0.7272733449935913,0.4477663040161133,0.33333333333333337,1.0797349214553833,0.541753888130188
1.3912508487701416,0.6375385522842407,0.7537122964859009,0.4021027982234955,0.41666666666666663,1.2083674669265747,0.5018395781517029
1.497046947479248,0.5731077194213867,0.9239392280578613,0.36841559410095215,0.5,0.9728510975837708,0.4789177477359772
1.3933746814727783,0.7543644905090332,0.6390101909637451,0.4743387997150421,0.41666666666666663,1.2079336643218994,0.5788015127182007
1.375779628753662,0.654748797416687,0.7210308313369751,0.3899945914745331,0.5833333333333333,1.0470178127288818,0.4888339340686798
1.409316062927246,0.3801450729370117,1.0291709899902344,0.2761794924736023,0.33333333333333337,0.5636777877807617,0.4103698134422302
1.3819271326065063,0.4057368040084839,0.9761903285980225,0.28485846519470215,0.16666666666666663,0.9118664860725403,0.46533092856407166
1.5757768154144287,0.33366864919662476,1.242108166217804,0.26756274700164795,0.5833333333333333,0.675938606262207,0.43602830171585083
1.396874189376831,0.3205347955226898,1.0763393938541412,0.2543981373310089,0.33333333333333337,1.0080229043960571,0.3877834677696228
1.507575511932373,0.417755663394928,1.089819848537445,0.3629084825515747,0.25,0.7556555271148682,0.5416741371154785
1.434234857559204,0.32296013832092285,1.1112747192382812,0.2476770281791687,0.33333333333333337,0.9000672101974487,0.40605515241622925
1.5787813663482666,0.25770485401153564,1.321076512336731,0.21427325904369354,0.16666666666666663,0.9399856925010681,0.35196903347969055
1.1500128507614136,0.27554866671562195,0.8744641840457916,0.17624184489250183,0.5,0.6041849255561829,0.35740482807159424
1.44649338722229,0.3308625817298889,1.1156308054924011,0.19473034143447876,0.5,0.9967808127403259,0.38699087500572205
1.1053671836853027,0.3091273903846741,0.7962397933006287,0.17449116706848145,0.41666666666666663,1.0353553295135498,0.3388546407222748
1.2252761125564575,0.43495357036590576,0.7903225421905518,0.2233780473470688,0.5,0.4882478415966034,0.4494560658931732
1.3040740489959717,0.2990095019340515,1.0050645470619202,0.3326840400695801,0.41666666666666663,1.0009346008300781,0.6132748126983643
1.1739321947097778,0.32184898853302,0.8520832061767578,0.37792104482650757,0.5833333333333333,1.1716539859771729,0.6496783494949341
0.8484228849411011,0.32914161682128906,0.519281268119812,0.3211069703102112,0.5833333333333333,1.3430496454238892,0.620204508304596
0.8397685289382935,0.3752555251121521,0.46451300382614136,0.4020555019378662,0.6666666666666667,1.4081852436065674,0.6864209175109863
0.7742458581924438,0.40153929591178894,0.3727065622806549,0.3892624080181122,0.5833333333333333,1.2914440631866455,0.6420338153839111
0.6521439552307129,0.3651038110256195,0.2870401442050934,0.3756474554538727,0.5,1.393114447593689,0.6657736897468567
0.5570400357246399,0.23261818289756775,0.32442185282707214,0.2665572166442871,0.5,1.5017626285552979,0.5571712255477905
0.5205546617507935,0.20448309183120728,0.3160715699195862,0.2796753942966461,0.5,1.6961339712142944,0.5551325082778931
0.5216701030731201,0.1957406848669052,0.3259294182062149,0.21077480912208557,0.41666666666666663,1.3287721872329712,0.4153916835784912
0.4266597032546997,0.21550926566123962,0.21115043759346008,0.24350380897521973,0.75,1.1580263376235962,0.4335479736328125
0.7255146503448486,0.3295850157737732,0.39592963457107544,0.2697809338569641,0.25,1.0156445503234863,0.4659506678581238
0.7652308940887451,0.45549070835113525,0.30974018573760986,0.4251518249511719,0.41666666666666663,1.3188568353652954,0.6139441728591919
0.9050300121307373,0.5776819586753845,0.3273480534553528,0.42398449778556824,0.75,1.0546085834503174,0.5639542937278748
1.2502598762512207,0.7840667366981506,0.46619313955307007,0.501442015171051,0.41666666666666663,0.5984536409378052,0.6500073671340942
1.628859043121338,0.7353173494338989,0.893541693687439,0.5312806367874146,0.33333333333333337,0.9480020999908447,0.6770566701889038
1.7785565853118896,0.9296869039535522,0.8488696813583374,0.5750932693481445,0.5,0.7279337048530579,0.7206512689590454
1.8890602588653564,0.8025050163269043,1.0865552425384521,0.503320038318634,0.41666666666666663,1.3282415866851807,0.6971094608306885
1.9817569255828857,1.1578171253204346,0.8239398002624512,0.6268585920333862,0.41666666666666663,0.8474356532096863,0.8113139867782593
2.011554718017578,1.1570229530334473,0.8545317649841309,0.6352749466896057,0.33333333333333337,0.8750575184822083,0.8042784929275513
1.8662656545639038,1.175646185874939,0.6906194686889648,0.6647696495056152,0.41666666666666663,0.512528657913208,0.8783543109893799
1.5543198585510254,1.0913995504379272,0.46292030811309814,0.6580105423927307,0.5833333333333333,0.7589719295501709,0.8610722422599792
1.584080457687378,0.9742804765701294,0.6097999811172485,0.6127139925956726,0.41666666666666663,0.8956785798072815,0.841830849647522
1.6786106824874878,0.9420127868652344,0.7365978956222534,0.6072964072227478,0.41666666666666663,1.147111177444458,0.8240813612937927
1.6441166400909424,0.9692193269729614,0.674897313117981,0.6223146915435791,0.5,1.020218014717102,0.834067702293396
1.5019872188568115,1.0488520860671997,0.4531351327896118,0.6450483798980713,0.33333333333333337,0.9347971677780151,0.8445661067962646
1.641676425933838,0.9804084897041321,0.6612679362297058,0.5788711309432983,0.41666666666666663,0.9160696268081665,0.7345911860466003
1.7556419372558594,1.0052759647369385,0.7503659725189209,0.5716366171836853,0.41666666666666663,1.0710136890411377,0.6908965706825256
1.9618076086044312,1.1690142154693604,0.7927933931350708,0.6349378228187561,0.5833333333333333,0.8169951438903809,0.7302834987640381
1.8887584209442139,1.2913119792938232,0.5974464416503906,0.6714459657669067,0.5,1.073265552520752,0.752681314945221
1.0387120246887207,0.2811884880065918,0.7575235366821289,0.4686258137226105,0.5833333333333333,1.2165871858596802,0.6202697157859802
1.1189591884613037,0.25028711557388306,0.8686720728874207,0.42264318466186523,0.41666666666666663,1.0953630208969116,0.6438023447990417
0.8929258584976196,0.31696972250938416,0.5759561359882355,0.4901360869407654,0.5,1.0500913858413696,0.6599397659301758
0.9197646379470825,0.4521377384662628,0.4676268994808197,0.38884973526000977,0.6666666666666667,0.9460318088531494,0.53424471616745
1.1971218585968018,0.24206197261810303,0.9550598859786987,0.20304672420024872,0.5,0.8996175527572632,0.31110072135925293
1.2253377437591553,0.7156349420547485,0.5097028017044067,0.6097303628921509,0.41666666666666663,1.149603009223938,0.6894387602806091
1.5719069242477417,0.4349557161331177,1.136951208114624,0.5505002737045288,0.25,1.335135579109192,0.6620509624481201
1.4795331954956055,0.5369038581848145,0.942629337310791,0.47652605175971985,0.33333333333333337,1.1031149625778198,0.5900887250900269
1.4916293621063232,0.48479968309402466,1.0068296790122986,0.3298696279525757,0.41666666666666663,0.9711712598800659,0.44127821922302246
1.4342516660690308,0.8194339275360107,0.61481773853302,0.5595568418502808,0.6666666666666667,0.7854031324386597,0.7129848003387451
1.6070737838745117,0.6367048025131226,0.9703689813613892,0.4602372944355011,0.33333333333333337,0.3656506836414337,0.5871466398239136
1.6573951244354248,0.7380110025405884,0.9193841218948364,0.5437861084938049,0.33333333333333337,0.41994795203208923,0.6659548282623291
1.6742498874664307,0.6440112590789795,1.0302386283874512,0.3925960063934326,0.33333333333333337,0.777498185634613,0.5093464851379395
1.633563756942749,0.6291344165802002,1.0044293403625488,0.40686458349227905,0.41666666666666663,0.3948487341403961,0.523817777633667
1.6719586849212646,0.618575930595398,1.0533827543258667,0.537846565246582,0.41666666666666663,0.6653247475624084,0.6798222661018372
1.7468141317367554,0.7365319728851318,1.0102821588516235,0.5978505611419678,0.5,1.3442261219024658,0.7764313220977783
1.8886077404022217,0.7288249135017395,1.1597828269004822,0.44143033027648926,0.41666666666666663,0.9480248689651489,0.5558926463127136
1.8803915977478027,0.7328941822052002,1.1474974155426025,0.41647711396217346,0.33333333333333337,0.3700055778026581,0.5280234813690186
1.7179410457611084,0.8412450551986694,0.876695990562439,0.48619160056114197,0.5833333333333333,0.5019860863685608,0.6085257530212402
1.42323899269104,1.0274052619934082,0.39583373069763184,0.5991315841674805,0.41666666666666663,0.9166163802146912,0.7090062499046326
1.5478334426879883,0.6890490055084229,0.8587844371795654,0.3373119831085205,0.33333333333333337,0.8649045825004578,0.4638423025608063
1.5113751888275146,0.6329673528671265,0.8784078359603882,0.32089728116989136,0.33333333333333337,1.139238953590393,0.4328042268753052
1.4764832258224487,0.6433112621307373,0.8331719636917114,0.3732771873474121,0.33333333333333337,1.0380263328552246,0.48082274198532104
1.6415200233459473,0.8087477684020996,0.8327722549438477,0.5153423547744751,0.5,0.6744285821914673,0.625156044960022
1.5831756591796875,0.8311280012130737,0.7520476579666138,0.4252583980560303,0.33333333333333337,0.7286055088043213,0.5652146935462952
1.5817086696624756,0.7786380052566528,0.8030706644058228,0.44502002000808716,0.33333333333333337,1.1437244415283203,0.560236930847168
1.503678798675537,0.8614911437034607,0.6421876549720764,0.5594258308410645,0.41666666666666663,0.46468737721443176,0.6560183763504028
1.5547749996185303,0.7456055879592896,0.8091694116592407,0.3759083151817322,0.41666666666666663,1.0318007469177246,0.4976557791233063
1.4733179807662964,0.8757059574127197,0.5976120233535767,0.4144864082336426,0.5,1.0891969203948975,0.5523732900619507
1.4067914485931396,0.8946222066879272,0.5121692419052124,0.6127796173095703,0.33333333333333337,1.2399060726165771,0.7534973621368408
1.4626343250274658,0.7522870302200317,0.7103472948074341,0.4177727699279785,0.33333333333333337,1.1174403429031372,0.5729141235351562
1.385720133781433,1.0667123794555664,0.3190077543258667,0.6614658832550049,0.33333333333333337,1.0909897089004517,0.7743796110153198
1.2232286930084229,1.067469835281372,0.15575885772705078,0.629581093788147,0.5,0.8037099838256836,0.760004997253418
1.3544132709503174,0.8576200604438782,0.4967932105064392,0.5219554901123047,0.41666666666666663,1.1878058910369873,0.64924156665802
1.3490915298461914,0.9040995836257935,0.44499194622039795,0.5293809175491333,0.5833333333333333,1.2539142370224,0.6643434166908264
1.2243852615356445,0.8348860144615173,0.3894992470741272,0.4744686484336853,0.5833333333333333,1.2336214780807495,0.6300203204154968
1.3855299949645996,0.9258283376693726,0.45970165729522705,0.5439711213111877,0.5,1.2643852233886719,0.681076169013977
1.1237528324127197,0.9525967240333557,0.171156108379364,0.5402237772941589,0.6666666666666667,1.2736881971359253,0.6583319306373596
1.5461759567260742,0.9234797954559326,0.6226961612701416,0.5700087547302246,0.25,1.2850470542907715,0.6978069543838501
1.239301085472107,0.8883301615715027,0.35097092390060425,0.43392688035964966,0.33333333333333337,0.7741628885269165,0.5746179819107056
1.3516223430633545,0.9484459161758423,0.4031764268875122,0.5307446718215942,0.6666666666666667,1.0033471584320068,0.673424243927002
1.289455771446228,0.6286810636520386,0.6607747077941895,0.41590845584869385,0.33333333333333337,0.8981820344924927,0.5219156742095947
1.2941434383392334,0.9175340533256531,0.3766093850135803,0.5674499273300171,0.41666666666666663,0.6148930788040161,0.6757538318634033
1.3620864152908325,0.803860068321228,0.5582263469696045,0.41155293583869934,0.33333333333333337,0.9299970269203186,0.5317783355712891
1.3012648820877075,0.8561510443687439,0.4451138377189636,0.4713174104690552,0.5833333333333333,1.2533236742019653,0.6009883880615234
1.2542200088500977,0.9026106595993042,0.35160934925079346,0.4500427842140198,0.5833333333333333,1.0652354955673218,0.5910500288009644
1.3846288919448853,0.8228611350059509,0.5617677569389343,0.43221887946128845,0.5,1.3175549507141113,0.5436000823974609
1.2648403644561768,0.824317991733551,0.44052237272262573,0.4406687617301941,0.5,1.3884812593460083,0.5360490083694458
1.1687514781951904,0.8607741594314575,0.3079773187637329,0.45880231261253357,0.5833333333333333,1.3527936935424805,0.5465346574783325
1.1214299201965332,0.6936255693435669,0.4278043508529663,0.28901970386505127,0.5833333333333333,1.3359440565109253,0.4381123185157776
1.2644267082214355,0.8876916766166687,0.37673503160476685,0.49197348952293396,0.41666666666666663,0.828528881072998,0.662173867225647
1.4945170879364014,0.6232620477676392,0.8712550401687622,0.325806200504303,0.5833333333333333,1.4873908758163452,0.43585261702537537
1.2632102966308594,0.8330432176589966,0.4301670789718628,0.4226768910884857,0.5833333333333333,1.022796392440796,0.49462446570396423
1.2657912969589233,0.8662809133529663,0.39951038360595703,0.4687269926071167,0.5833333333333333,1.3006513118743896,0.6247131824493408
1.3882439136505127,0.6973480582237244,0.6908958554267883,0.4193970859050751,0.5,1.5838662385940552,0.5320712924003601
1.054797887802124,0.8549541234970093,0.19984376430511475,0.47307077050209045,0.75,1.2024542093276978,0.5805485248565674
1.1397171020507812,0.879010796546936,0.2607063055038452,0.639788806438446,0.5833333333333333,1.2301130294799805,0.7348016500473022
1.3704895973205566,0.8040530681610107,0.5664365291595459,0.4595123529434204,0.25,1.0788545608520508,0.5503016710281372
1.4112179279327393,0.6869629621505737,0.7242549657821655,0.44371676445007324,0.6666666666666667,0.5234423875808716,0.5844300985336304
1.4341533184051514,0.7619210481643677,0.6722322702407837,0.45865046977996826,0.5,1.174331784248352,0.537320613861084
1.389078974723816,0.8028139472007751,0.5862650275230408,0.4889891743659973,0.41666666666666663,0.8774709105491638,0.571895956993103
1.4548990726470947,0.8530778884887695,0.6018211841583252,0.5876736640930176,0.41666666666666663,0.8978855013847351,0.689905047416687
1.5486632585525513,0.8927167654037476,0.6559464931488037,0.6331145763397217,0.41666666666666663,1.12935209274292,0.7182421088218689
1.4592869281768799,0.7756794095039368,0.6836075186729431,0.4202977120876312,0.5,0.9171238541603088,0.5621767044067383
1.5653003454208374,0.8117899894714355,0.7535103559494019,0.45529574155807495,0.5,0.8629573583602905,0.5987481474876404
1.4999501705169678,0.7270766496658325,0.7728735208511353,0.3708643913269043,0.5,1.0024057626724243,0.5460553169250488
1.4747580289840698,0.7613793611526489,0.7133786678314209,0.3506038188934326,0.5,0.6254332065582275,0.5353482961654663
1.5106267929077148,0.865943431854248,0.6446833610534668,0.48153921961784363,0.5,1.184053897857666,0.6545521020889282
1.4554582834243774,0.9146908521652222,0.5407674312591553,0.4772334396839142,0.41666666666666663,1.1770371198654175,0.6249626874923706
1.5480015277862549,0.9332764148712158,0.6147251129150391,0.4805506467819214,0.33333333333333337,1.1971763372421265,0.622999370098114
1.6655657291412354,0.7604197263717651,0.9051460027694702,0.3355482518672943,0.5,0.7390441298484802,0.5024939775466919
1.5845011472702026,0.8598973155021667,0.7246038317680359,0.42817792296409607,0.41666666666666663,1.357189416885376,0.5777812600135803
1.6706149578094482,0.7877519130706787,0.8828630447387695,0.3964831829071045,0.41666666666666663,1.015169620513916,0.5355726480484009
1.5518550872802734,0.7421578168869019,0.8096972703933716,0.46001848578453064,0.41666666666666663,0.9448251128196716,0.5822530388832092
1.5779881477355957,0.8776586055755615,0.7003295421600342,0.4333759844303131,0.41666666666666663,0.7752569913864136,0.6022292375564575
1.5707460641860962,0.8925493955612183,0.6781966686248779,0.5720821619033813,0.5,0.951324999332428,0.7275283336639404
1.6245183944702148,0.8455374240875244,0.7789809703826904,0.5273364782333374,0.5,1.2711693048477173,0.6783146858215332
1.7732915878295898,0.8188900947570801,0.9544014930725098,0.5141262412071228,0.33333333333333337,1.1534593105316162,0.6618502140045166
1.7137410640716553,0.8317223787307739,0.8820186853408813,0.501663327217102,0.5,0.9842992424964905,0.6685758233070374
1.7816863059997559,0.7949104309082031,0.9867758750915527,0.44298550486564636,0.33333333333333337,1.070789098739624,0.5964980125427246
1.682193398475647,0.9959813952445984,0.6862120032310486,0.5063529014587402,0.5833333333333333,1.0812726020812988,0.6869739890098572
1.6680132150650024,0.8439705967903137,0.8240426182746887,0.4842338263988495,0.5,1.2361235618591309,0.6526103615760803
1.5349276065826416,0.9902243614196777,0.5447032451629639,0.564643144607544,0.41666666666666663,1.3970990180969238,0.7151024341583252
1.5247833728790283,0.8890306949615479,0.6357526779174805,0.48889508843421936,0.5,1.0987811088562012,0.6519927978515625
1.6454945802688599,0.7562897205352783,0.8892048597335815,0.44017845392227173,0.41666666666666663,1.2123608589172363,0.5994009971618652
1.7171790599822998,0.8022192716598511,0.9149597883224487,0.3686051368713379,0.33333333333333337,0.597418487071991,0.504119873046875
0.840402364730835,0.26720717549324036,0.5731951892375946,0.28199487924575806,0.41666666666666663,0.9061942100524902,0.5005593299865723
1.2226755619049072,0.2990427315235138,0.9236328303813934,0.4572611451148987,0.33333333333333337,0.9263342618942261,0.6989722847938538
0.9561247825622559,0.14408785104751587,0.81203693151474,0.17720526456832886,0.5833333333333333,0.9374910593032837,0.3892354369163513
1.1061745882034302,0.18836255371570587,0.9178120344877243,0.24937394261360168,0.41666666666666663,0.922905445098877,0.4640834331512451
1.010684847831726,0.25451454520225525,0.7561703026294708,0.19307780265808105,0.5,0.8941386938095093,0.378527969121933
1.265075445175171,0.3388107419013977,0.9262647032737732,0.2750359773635864,0.41666666666666663,1.1164613962173462,0.47391724586486816
1.365180492401123,0.41495537757873535,0.9502251148223877,0.3123384416103363,0.33333333333333337,1.1516008377075195,0.5234001874923706
1.5198452472686768,0.40693187713623047,1.1129133701324463,0.39630255103111267,0.6666666666666667,0.6841854453086853,0.6339186429977417
1.7193094491958618,0.4200575053691864,1.2992519438266754,0.3798392713069916,0.5,0.9644531607627869,0.554977536201477
1.6015222072601318,0.7161449790000916,0.8853772282600403,0.4670591950416565,0.41666666666666663,0.92755126953125,0.7265846729278564
1.609389066696167,0.2843872606754303,1.3250018060207367,0.11471264064311981,0.5,0.6961777806282043,0.25257691740989685
1.4522705078125,0.7499152421951294,0.7023552656173706,0.3174982964992523,0.5833333333333333,0.464058518409729,0.49134036898612976
1.2822370529174805,0.9527714252471924,0.3294656276702881,0.5261136889457703,0.5833333333333333,0.9498716592788696,0.6465184688568115
1.184156060218811,0.6127957701683044,0.5713602900505066,0.2969054579734802,0.6666666666666667,1.0738424062728882,0.494791179895401
1.6027140617370605,0.2863183915615082,1.3163956701755524,0.16226044297218323,0.5,1.0964776277542114,0.24622170627117157
1.5779482126235962,0.339639276266098,1.2383089363574982,0.16503611207008362,0.5,1.151564598083496,0.23794467747211456
1.6768337488174438,0.4046478271484375,1.2721859216690063,0.16959524154663086,0.5,0.9675502181053162,0.2644727826118469
1.359156608581543,0.626227617263794,0.732928991317749,0.2944599688053131,0.5833333333333333,1.0925427675247192,0.4057086706161499
1.4623057842254639,0.7844448089599609,0.6778609752655029,0.4044063687324524,0.33333333333333337,1.2340011596679688,0.4757348895072937
1.4440966844558716,0.6502165198326111,0.7938801646232605,0.321346253156662,0.5,1.062220811843872,0.48784250020980835
1.447239875793457,0.6054449677467346,0.8417949080467224,0.3688656985759735,0.5,0.6251619458198547,0.5354161262512207
1.5791270732879639,0.5621349215507507,1.0169921517372131,0.33759480714797974,0.41666666666666663,1.0712810754776,0.5493431687355042
1.380239486694336,0.5028270483016968,0.8774124383926392,0.5059235692024231,0.5,1.1952340602874756,0.6781593561172485
1.4968299865722656,0.7724075317382812,0.7244224548339844,0.39360159635543823,0.41666666666666663,1.00774347782135,0.5108916163444519
1.6904709339141846,0.8557350039482117,0.8347359299659729,0.5962985754013062,0.5833333333333333,0.8896968960762024,0.7311370372772217
1.7743405103683472,0.7561740875244141,1.018166422843933,0.6627212166786194,0.41666666666666663,0.4489566683769226,0.7817661762237549
1.5553483963012695,0.5453397035598755,1.010008692741394,0.49963635206222534,0.33333333333333337,1.218436360359192,0.680208683013916
1.6634399890899658,0.9211474061012268,0.742292582988739,0.5817171335220337,0.5,1.0550429821014404,0.7795986533164978
1.6810247898101807,0.9717689156532288,0.7092558741569519,0.5504404306411743,0.41666666666666663,0.6914640069007874,0.6964065432548523
1.7456408739089966,0.9057345986366272,0.8399062752723694,0.5097485780715942,0.41666666666666663,0.5332776308059692,0.670437216758728
1.7192234992980957,0.7825383543968201,0.9366851449012756,0.4389839172363281,0.41666666666666663,0.7750746011734009,0.6101974248886108
1.6241179704666138,0.8717312216758728,0.752386748790741,0.45318686962127686,0.25,0.7678137421607971,0.5546505451202393
1.634227991104126,0.9052424430847168,0.7289855480194092,0.46300339698791504,0.33333333333333337,0.7022085189819336,0.5963025093078613
1.4336233139038086,0.7729950547218323,0.6606282591819763,0.3695792555809021,0.25,0.6757067441940308,0.5261130332946777
1.6625624895095825,1.0241618156433105,0.638400673866272,0.43155303597450256,0.25,1.1057103872299194,0.5498483777046204
1.7748955488204956,0.4405377507209778,1.3343577980995178,0.41882362961769104,0.25,1.1430531740188599,0.6291724443435669
1.9426639080047607,0.355487585067749,1.5871763229370117,0.364157497882843,0.25,0.9758754968643188,0.6144232153892517
1.5433886051177979,0.4026109576225281,1.1407776474952698,0.34987181425094604,0.5,1.1138207912445068,0.6647889614105225
1.4763704538345337,0.39531010389328003,1.0810603499412537,0.2643187642097473,0.41666666666666663,0.9398844242095947,0.5163760781288147
1.3502345085144043,0.3224308490753174,1.027803659439087,0.20306751132011414,0.33333333333333337,0.5290261507034302,0.37806349992752075
1.3375126123428345,0.33886969089508057,0.9986429214477539,0.19574284553527832,0.6666666666666667,0.8023613691329956,0.39394411444664
0.8256175518035889,0.3648504912853241,0.46076706051826477,0.2242322564125061,0.6666666666666667,0.9196537733078003,0.38990071415901184
0.9651769399642944,0.3217858076095581,0.6433911323547363,0.1496679186820984,0.5833333333333333,1.5416990518569946,0.28607338666915894
1.352816104888916,0.35732579231262207,0.995490312576294,0.17886734008789062,0.6666666666666667,0.7024759650230408,0.2936314344406128
1.614684820175171,0.45473045110702515,1.1599543690681458,0.23801621794700623,0.41666666666666663,1.6806418895721436,0.3820706307888031
1.1919233798980713,0.38202762603759766,0.8098957538604736,0.15511870384216309,0.5833333333333333,1.18855881690979,0.29596754908561707
1.1856098175048828,0.367608904838562,0.8180009126663208,0.14602786302566528,0.5,0.35966476798057556,0.2636972665786743
1.4263598918914795,0.24367272853851318,1.1826871633529663,0.1465735286474228,0.5,0.8279363512992859,0.22935481369495392
1.0141657590866089,0.42036837339401245,0.5937973856925964,0.1910778135061264,0.5833333333333333,0.21700918674468994,0.3640582263469696
1.1763336658477783,0.2959897518157959,0.8803439140319824,0.13796591758728027,0.5833333333333333,0.8326215744018555,0.2553843855857849
1.2322192192077637,0.28012657165527344,0.9520926475524902,0.13697847723960876,0.33333333333333337,0.5884859561920166,0.23340734839439392
1.1298562288284302,0.37807267904281616,0.751783549785614,0.21219751238822937,0.5833333333333333,0.6319519281387329,0.3299397826194763
0.9626012444496155,0.3827615976333618,0.5798396468162537,0.22039556503295898,0.5833333333333333,1.342278242111206,0.35592037439346313
1.40634286403656,0.24961243569850922,1.1567304283380508,0.10323743522167206,0.5833333333333333,0.978573739528656,0.17665818333625793
1.334193468093872,0.22647497057914734,1.1077184975147247,0.09299764782190323,0.5,0.8907546401023865,0.16550087928771973
1.1789450645446777,0.3655933439731598,0.8133517205715179,0.20848695933818817,0.33333333333333337,1.129370927810669,0.4093731939792633
1.2172256708145142,0.34518754482269287,0.8720381259918213,0.1463727205991745,0.33333333333333337,0.8773002624511719,0.2565714120864868
1.2782089710235596,0.26140308380126953,1.01680588722229,0.10280617326498032,0.33333333333333337,0.5755800008773804,0.19162951409816742
1.1827428340911865,0.35911816358566284,0.8236246705055237,0.17797279357910156,0.5833333333333333,0.772396445274353,0.363719642162323
1.2875351905822754,0.4486008882522583,0.8389343023300171,0.2529968023300171,0.41666666666666663,1.1444000005722046,0.40855687856674194
1.7741069793701172,0.2839667499065399,1.4901402294635773,0.12827147543430328,0.5,0.7419959902763367,0.22203341126441956
1.5784006118774414,0.45345914363861084,1.1249414682388306,0.2377730906009674,0.5,0.9833011031150818,0.436803936958313
1.6782969236373901,0.4800006151199341,1.198296308517456,0.23313060402870178,0.41666666666666663,0.731354296207428,0.4614719748497009
1.6818770170211792,0.575434684753418,1.1064423322677612,0.25739163160324097,0.41666666666666663,0.8662025928497314,0.4884045720100403
1.829547643661499,0.46466606855392456,1.3648815751075745,0.20186907052993774,0.5,0.4621025621891022,0.3687894344329834
1.727607011795044,0.551694393157959,1.175912618637085,0.23922985792160034,0.5,0.7143089175224304,0.4323543608188629
1.7971718311309814,0.4726096987724304,1.324562132358551,0.19917848706245422,0.5,0.6892441511154175,0.38621893525123596
1.69550359249115,0.5520585179328918,1.143445074558258,0.23501843214035034,0.5833333333333333,0.950843095779419,0.41172492504119873
1.6726603507995605,0.5475200414657593,1.1251403093338013,0.2440854012966156,0.5833333333333333,1.058566689491272,0.4414648115634918
1.8132978677749634,0.575800895690918,1.2374969720840454,0.26163119077682495,0.41666666666666663,1.195279836654663,0.49229317903518677
1.84226393699646,0.505617618560791,1.336646318435669,0.22369366884231567,0.5,1.2377628087997437,0.3716046214103699
1.8111402988433838,0.73369961977005,1.0774406790733337,0.3181924819946289,0.5833333333333333,1.198525309562683,0.5358262062072754
1.7418203353881836,0.8106071352958679,0.9312132000923157,0.3298197388648987,0.5,1.302626371383667,0.5192592144012451
1.7911676168441772,0.777737557888031,1.0134300589561462,0.34438467025756836,0.41666666666666663,0.761407732963562,0.5465620756149292
1.730243444442749,0.6435409784317017,1.0867024660110474,0.2961918115615845,0.5833333333333333,0.6475982069969177,0.481201708316803
1.9376550912857056,0.5850721597671509,1.3525829315185547,0.2890603542327881,0.75,0.7437922954559326,0.4721483588218689
1.7143869400024414,0.7431631088256836,0.9712238311767578,0.3720839023590088,0.5833333333333333,0.8329262137413025,0.5147454142570496
1.6451408863067627,0.6947498321533203,0.9503910541534424,0.3250235319137573,0.75,0.841689944267273,0.5086686015129089
1.70180344581604,0.6300467848777771,1.071756660938263,0.3190336227416992,0.41666666666666663,0.8413254022598267,0.49198102951049805
1.6900233030319214,0.5828109979629517,1.1072123050689697,0.30353766679763794,0.5833333333333333,0.46166181564331055,0.4924347996711731
1.4659169912338257,0.657879650592804,0.8080373406410217,0.32555192708969116,0.75,0.658030092716217,0.5159608125686646
1.4473470449447632,0.5720179677009583,0.8753290772438049,0.25836247205734253,0.5833333333333333,1.0902847051620483,0.46872854232788086
1.5067436695098877,0.5175132751464844,0.9892303943634033,0.21828755736351013,0.75,0.9991647601127625,0.405771404504776
1.4690300226211548,0.5548909902572632,0.9141390323638916,0.2137870490550995,0.5833333333333333,0.8662964105606079,0.382801353931427
1.4413725137710571,0.5299540758132935,0.9114184379577637,0.19295504689216614,0.6666666666666667,0.740502119064331,0.33138978481292725
1.4736745357513428,0.5479317903518677,0.9257427453994751,0.2059902399778366,0.5833333333333333,0.8894640803337097,0.323874831199646
1.4853119850158691,0.6689343452453613,0.8163776397705078,0.2858656346797943,0.6666666666666667,0.8345574736595154,0.44017553329467773
1.5083136558532715,0.7450251579284668,0.7632884979248047,0.38232672214508057,0.5833333333333333,1.0494962930679321,0.5395912528038025
1.5933233499526978,0.6211031675338745,0.9722201824188232,0.27593427896499634,0.6666666666666667,0.9739936590194702,0.40811389684677124
1.4023555517196655,0.691540539264679,0.7108150124549866,0.3000323176383972,0.5,1.3699312210083008,0.458835244178772
1.5683605670928955,0.652489960193634,0.9158706068992615,0.27265965938568115,0.5833333333333333,1.106486201286316,0.4169895648956299
1.465154767036438,0.6435982584953308,0.8215565085411072,0.26853713393211365,0.41666666666666663,0.8941987752914429,0.4072728753089905
1.4668927192687988,0.6010566353797913,0.8658360838890076,0.22902008891105652,0.6666666666666667,1.2072523832321167,0.3620249032974243
1.560402512550354,0.44766563177108765,1.1127368807792664,0.17128266394138336,0.33333333333333337,1.1318751573562622,0.2772098481655121
1.469449758529663,0.5522490739822388,0.9172006845474243,0.21364495158195496,0.41666666666666663,0.8151430487632751,0.33055585622787476
1.624098539352417,0.47289928793907166,1.1511992514133453,0.2008313685655594,0.41666666666666663,1.0838544368743896,0.3059116005897522
1.4287924766540527,0.6551184058189392,0.7736740708351135,0.26077914237976074,0.6666666666666667,1.223309874534607,0.3965804874897003
1.4193620681762695,0.7086575031280518,0.7107045650482178,0.3005771040916443,0.5,0.9428110718727112,0.43821021914482117
1.5450763702392578,0.6026663780212402,0.9424099922180176,0.23961764574050903,0.5,1.0366945266723633,0.3625526428222656
1.572829246520996,0.6258900165557861,0.94693922996521,0.2545090317726135,0.5,1.200044870376587,0.3814742863178253
1.7518203258514404,0.6318901777267456,1.1199301481246948,0.2547025978565216,0.41666666666666663,1.6281044483184814,0.38729822635650635
1.6677520275115967,0.6636109352111816,1.004141092300415,0.262675940990448,0.5,0.6722367405891418,0.4037456512451172
1.8182456493377686,0.5352596640586853,1.2829859852790833,0.19354647397994995,0.41666666666666663,0.7717642188072205,0.2902669608592987
1.6584701538085938,0.6734654903411865,0.9850046634674072,0.28077632188796997,0.41666666666666663,0.6997174620628357,0.42646968364715576
1.6308902502059937,0.5387009382247925,1.0921893119812012,0.21046334505081177,0.5,1.1316323280334473,0.3310193419456482
1.62404465675354,0.6810900568962097,0.9429545998573303,0.29539111256599426,0.33333333333333337,1.2352228164672852,0.4281694293022156
1.660135269165039,0.822048544883728,0.838086724281311,0.3142765462398529,0.5,1.106539249420166,0.48081785440444946
1.6436412334442139,0.6236907839775085,1.0199504494667053,0.2775542438030243,0.41666666666666663,1.0438462495803833,0.41372862458229065
1.7832436561584473,0.6847401857376099,1.0985034704208374,0.25127407908439636,0.5,1.1058529615402222,0.3555837869644165
1.6852784156799316,0.5001450777053833,1.1851333379745483,0.2737988829612732,0.5,0.8342570066452026,0.38093551993370056
1.9018774032592773,0.515568196773529,1.3863092064857483,0.20124134421348572,0.41666666666666663,0.7974655628204346,0.31400614976882935
1.6306813955307007,0.6447460651397705,0.9859353303909302,0.24967274069786072,0.5833333333333333,0.8078774213790894,0.396856427192688
1.6901683807373047,0.6111083626747131,1.0790600180625916,0.2719584107398987,0.5833333333333333,0.9877576231956482,0.410611629486084
1.6371334791183472,0.5466958284378052,1.090437650680542,0.20082047581672668,0.5,0.5222800374031067,0.33237555623054504
1.6157344579696655,0.5615848302841187,1.0541496276855469,0.22476229071617126,0.33333333333333337,0.679076611995697,0.3597107529640198
1.6151349544525146,0.6051759719848633,1.0099589824676514,0.20999082922935486,0.41666666666666663,0.9079099893569946,0.35111886262893677
1.3877215385437012,0.768407940864563,0.6193135976791382,0.29094770550727844,0.5,0.9269568920135498,0.41995808482170105
1.5220277309417725,0.6603497266769409,0.8616780042648315,0.2799542546272278,0.33333333333333337,1.032833456993103,0.41530823707580566
1.4760613441467285,0.6587454080581665,0.817315936088562,0.22803279757499695,0.6666666666666667,1.1007788181304932,0.35382843017578125
1.6025524139404297,0.5749737024307251,1.0275787115097046,0.18452149629592896,0.5833333333333333,1.2428576946258545,0.3150314390659332
1.4183517694473267,0.7572140693664551,0.6611377000808716,0.29064100980758667,0.75,0.872883677482605,0.4504702091217041
1.3896021842956543,0.6161537766456604,0.7734484076499939,0.2369404286146164,0.5833333333333333,1.2585365772247314,0.39468732476234436
1.3937652111053467,0.6821662783622742,0.7115989327430725,0.2809428572654724,0.6666666666666667,1.2731550931930542,0.4363410472869873
1.473463535308838,0.5232067108154297,0.9502568244934082,0.19652652740478516,0.5833333333333333,0.4006712734699249,0.3314117193222046
1.4034944772720337,0.625248908996582,0.7782455682754517,0.2617953419685364,0.33333333333333337,0.8532029390335083,0.42598748207092285
1.3936266899108887,0.5583931803703308,0.8352335095405579,0.2436281442642212,0.5,0.7262459993362427,0.4041305184364319
1.3250904083251953,0.6396983861923218,0.6853920221328735,0.2860078513622284,0.41666666666666663,0.9627022743225098,0.44573360681533813
1.3827590942382812,0.5813324451446533,0.8014266490936279,0.21911945939064026,0.5,1.1287564039230347,0.3761221170425415
1.2913150787353516,0.5405707359313965,0.7507443428039551,0.1926831305027008,0.75,1.4266040325164795,0.324244886636734
1.2661546468734741,0.5845255851745605,0.6816290616989136,0.2387179583311081,0.5833333333333333,0.7934141159057617,0.418368935585022
1.3615102767944336,0.5800911784172058,0.7814190983772278,0.24451521039009094,0.5,0.6917805075645447,0.399344801902771
1.4489638805389404,0.5565160512924194,0.892447829246521,0.25342053174972534,0.5,1.35700261592865,0.41058897972106934
1.4362488985061646,0.65484619140625,0.7814027070999146,0.31993505358695984,0.33333333333333337,1.3910213708877563,0.5141564607620239
1.4935877323150635,0.6263505220413208,0.8672372102737427,0.3002339005470276,0.25,1.1952366828918457,0.5012000203132629
1.6004114151000977,0.5828037858009338,1.0176076292991638,0.23323875665664673,0.5833333333333333,0.2575089931488037,0.393335223197937
1.0163710117340088,0.25423336029052734,0.7621376514434814,0.38573557138442993,0.5,0.9916006922721863,0.625450611114502
0.9747393131256104,0.27215081453323364,0.7025884985923767,0.3016432225704193,0.33333333333333337,0.8832176923751831,0.48557955026626587
0.8000421524047852,0.21971672773361206,0.5803254246711731,0.2518547475337982,0.33333333333333337,0.8363405466079712,0.40606051683425903
0.8568340539932251,0.26488301157951355,0.5919510424137115,0.26786261796951294,0.5,0.7445586919784546,0.42067140340805054
1.1131880283355713,0.1920706033706665,0.9211174249649048,0.3646486699581146,0.41666666666666663,0.9457211494445801,0.5030766129493713
0.8174840807914734,0.26279962062835693,0.5546844601631165,0.19398446381092072,0.5833333333333333,0.9073615074157715,0.3470492959022522
0.8244686722755432,0.26174014806747437,0.5627285242080688,0.18884402513504028,0.5833333333333333,0.5369350910186768,0.354342520236969
0.9479453563690186,0.2689257264137268,0.6790196299552917,0.2658785879611969,0.5,0.8477743268013,0.45867109298706055
1.2559621334075928,0.25802531838417053,0.9979368150234222,0.36875471472740173,0.33333333333333337,1.161633014678955,0.5229784250259399
1.109407663345337,0.2786979675292969,0.83070969581604,0.31882530450820923,0.41666666666666663,0.8383730053901672,0.480125367641449
1.035028100013733,0.31364768743515015,0.7213804125785828,0.3707292377948761,0.33333333333333337,1.0638842582702637,0.5425494909286499
1.0291088819503784,0.2577030658721924,0.771405816078186,0.1319139301776886,0.5,0.4910697638988495,0.23494316637516022
1.1394622325897217,0.2895934581756592,0.8498687744140625,0.1893516182899475,0.41666666666666663,0.7599135637283325,0.28490057587623596
1.2512547969818115,0.35115480422973633,0.9000999927520752,0.30366888642311096,0.33333333333333337,1.2600103616714478,0.41134029626846313
1.2099454402923584,0.3587159514427185,0.8512294888496399,0.268992155790329,0.5833333333333333,1.3308781385421753,0.37648627161979675
1.4256737232208252,0.4906955361366272,0.934978187084198,0.33765852451324463,0.41666666666666663,1.2293249368667603,0.4335740804672241
1.0499805212020874,0.5067043304443359,0.5432761907577515,0.2693057656288147,0.25,0.7512078881263733,0.3685925006866455
1.6807258129119873,0.5651254057884216,1.1156004071235657,0.2824573516845703,0.16666666666666663,0.7576406002044678,0.3746550381183624
1.13163161277771,0.5554708242416382,0.5761607885360718,0.23193155229091644,0.16666666666666663,0.8199659585952759,0.34057682752609253
1.9565446376800537,0.6199312210083008,1.336613416671753,0.40667009353637695,0.33333333333333337,1.0116167068481445,0.5777419209480286
1.0351040363311768,0.49086248874664307,0.5442415475845337,0.2982674837112427,0.41666666666666663,1.0592989921569824,0.4304138422012329
1.7101290225982666,0.48491525650024414,1.2252137660980225,0.2381710410118103,0.25,0.9228358268737793,0.36910802125930786
1.2188016176223755,0.3794497549533844,0.8393518626689911,0.18541720509529114,0.41666666666666663,0.5490972399711609,0.3200816214084625
1.341407299041748,0.36589059233665466,0.9755167067050934,0.1845969259738922,0.5,0.8207217454910278,0.2828977704048157
1.3448137044906616,0.38449615240097046,0.9603175520896912,0.1691041886806488,0.5,0.8433356285095215,0.2784282863140106
1.1779580116271973,0.5077924728393555,0.6701655387878418,0.26093825697898865,0.41666666666666663,0.9983004331588745,0.4181860685348511
1.3129831552505493,0.4898209869861603,0.823162168264389,0.32900166511535645,0.41666666666666663,0.6248752474784851,0.43395042419433594
1.0386782884597778,0.5047977566719055,0.5338805317878723,0.22697937488555908,0.41666666666666663,0.8870562314987183,0.4180222749710083
0.8960143327713013,0.41708266735076904,0.4789316654205322,0.19008758664131165,0.5,0.7804728746414185,0.38661807775497437
1.1530470848083496,0.4292994737625122,0.7237476110458374,0.1686857044696808,0.33333333333333337,0.7789830565452576,0.3269762098789215
1.1213207244873047,0.5080926418304443,0.6132280826568604,0.26650571823120117,0.41666666666666663,0.9083201885223389,0.44587835669517517
1.1306142807006836,0.5764392614364624,0.5541750192642212,0.31201720237731934,0.25,0.53859943151474,0.5078319311141968
1.140110969543457,0.4016783833503723,0.7384325861930847,0.2762708365917206,0.5,0.7547762989997864,0.3940766155719757
1.2423146963119507,0.519017219543457,0.7232974767684937,0.28774139285087585,0.5,0.5731222033500671,0.4416702389717102
1.1329615116119385,0.6905025243759155,0.44245898723602295,0.3492382764816284,0.41666666666666663,0.9523382186889648,0.5362454652786255
1.2585363388061523,0.44659504294395447,0.8119412958621979,0.21897850930690765,0.5,0.9133201241493225,0.35531511902809143
1.032230019569397,0.6630097031593323,0.3692203164100647,0.3867207169532776,0.41666666666666663,1.159469723701477,0.5319899320602417
1.089430570602417,0.5835001468658447,0.5059304237365723,0.2864162027835846,0.5833333333333333,1.059709906578064,0.43012353777885437
1.1786701679229736,0.6790135502815247,0.499656617641449,0.4252447485923767,0.6666666666666667,1.143847107887268,0.522668719291687
1.2630486488342285,0.4137168824672699,0.8493317663669586,0.17336410284042358,0.5833333333333333,1.1100425720214844,0.28413909673690796
1.2268282175064087,0.4618930220603943,0.7649351954460144,0.2046637237071991,0.33333333333333337,0.7613010406494141,0.33246910572052
1.3330044746398926,0.5628599524497986,0.770144522190094,0.2635304033756256,0.33333333333333337,0.9050449132919312,0.3328583836555481
1.278846025466919,0.4987703859806061,0.7800756394863129,0.24621045589447021,0.5,1.0022953748703003,0.3455434739589691
1.5217223167419434,0.362124502658844,1.1595978140830994,0.29781287908554077,0.33333333333333337,0.766995370388031,0.37068766355514526
1.0608696937561035,0.5350065231323242,0.5258631706237793,0.33890050649642944,0.5,0.7147430181503296,0.4328143894672394
1.4280414581298828,0.41715073585510254,1.0108907222747803,0.2503804862499237,0.41666666666666663,0.7173048257827759,0.35386139154434204
1.4053150415420532,0.7793340086936951,0.6259810328483582,0.44530177116394043,0.41666666666666663,1.103593111038208,0.5415248870849609
1.297764778137207,0.5614232420921326,0.7363415360450745,0.2986263930797577,0.5833333333333333,0.7944129705429077,0.4172424077987671
1.4171576499938965,0.4630349278450012,0.9541227221488953,0.21970681846141815,0.5833333333333333,0.7188420295715332,0.3542415499687195
1.478245735168457,0.522950291633606,0.9552954435348511,0.2645109295845032,0.33333333333333337,0.9909295439720154,0.3105713129043579
1.2769824266433716,0.4186970293521881,0.8582853972911835,0.17634764313697815,0.5833333333333333,0.5130029320716858,0.25743597745895386
1.3931877613067627,0.42422884702682495,0.9689589142799377,0.21515098214149475,0.33333333333333337,0.9281009435653687,0.2972699999809265
1.2750099897384644,0.3819565773010254,0.893053412437439,0.331142783164978,0.33333333333333337,0.7816620469093323,0.44960951805114746
1.208905577659607,0.4687209129333496,0.7401846647262573,0.23927414417266846,0.25,1.027756929397583,0.3662535846233368
1.0281579494476318,0.4258444011211395,0.6023135483264923,0.27206936478614807,0.5,0.9778220653533936,0.457025408744812
1.085364818572998,0.3774155378341675,0.7079492807388306,0.2367291897535324,0.41666666666666663,0.7744956612586975,0.39805522561073303
0.9985686540603638,0.3466510474681854,0.6519176065921783,0.20265565812587738,0.25,0.5918008089065552,0.3610891103744507
0.9678460359573364,0.4367670714855194,0.531078964471817,0.25487279891967773,0.33333333333333337,1.0876128673553467,0.40540826320648193
1.0185902118682861,0.44912904500961304,0.5694611668586731,0.25960424542427063,0.5,0.755759060382843,0.39181721210479736
0.8778107166290283,0.5012050867080688,0.3766056299209595,0.28610774874687195,0.6666666666666667,0.674809992313385,0.42929816246032715
0.8603464365005493,0.4294555187225342,0.43089091777801514,0.254728227853775,0.5,0.6487842202186584,0.3771408200263977
1.0081640481948853,0.41765671968460083,0.5905073285102844,0.23171111941337585,0.5833333333333333,1.2008808851242065,0.3301257789134979
1.1404918432235718,0.49933576583862305,0.6411560773849487,0.2506498396396637,0.5833333333333333,0.8710136413574219,0.3538733720779419
1.0727115869522095,0.43951648473739624,0.6331951022148132,0.26002615690231323,0.5833333333333333,0.3661405146121979,0.3514121174812317
1.0895097255706787,0.3977750539779663,0.6917346715927124,0.20614434778690338,0.5833333333333333,1.2464103698730469,0.30034971237182617
1.0044416189193726,0.4347991943359375,0.5696424245834351,0.20148241519927979,0.5833333333333333,1.1123168468475342,0.3315567672252655
1.1807949542999268,0.42921221256256104,0.7515827417373657,0.1829240918159485,0.33333333333333337,0.9224238395690918,0.3231627643108368
1.2048708200454712,0.35190266370773315,0.852968156337738,0.18537497520446777,0.5,0.7601966857910156,0.37069806456565857
1.1254940032958984,0.4180108308792114,0.707483172416687,0.2437697947025299,0.41666666666666663,1.2522132396697998,0.4798099100589752
1.1341147422790527,0.4170910716056824,0.7170236706733704,0.25153905153274536,0.5,0.7662331461906433,0.5076662302017212
0.8808547854423523,0.5752716660499573,0.305583119392395,0.35036346316337585,0.5,0.9056426882743835,0.6243008375167847
0.973921537399292,0.4184924364089966,0.5554291009902954,0.25055888295173645,0.5,1.1253129243850708,0.4743240773677826
0.9714163541793823,0.4062618613243103,0.565154492855072,0.25614216923713684,0.41666666666666663,1.0433852672576904,0.48072493076324463
1.1771533489227295,0.45739439129829407,0.7197589576244354,0.24289248883724213,0.5,0.7833232283592224,0.4362720847129822
1.1909122467041016,0.4677073061466217,0.7232049405574799,0.24694204330444336,0.33333333333333337,0.9804607033729553,0.4298786520957947
1.1648448705673218,0.5585471391677856,0.6062977313995361,0.3152140974998474,0.41666666666666663,0.8637186288833618,0.4782992899417877
1.311763048171997,0.6803814172744751,0.631381630897522,0.31507039070129395,0.25,0.8622773289680481,0.4603036940097809
1.3513473272323608,0.5601515769958496,0.7911957502365112,0.26519107818603516,0.33333333333333337,0.878462016582489,0.3864375352859497
1.271073818206787,0.5815608501434326,0.6895129680633545,0.2659352123737335,0.33333333333333337,0.6806451082229614,0.41559234261512756
1.2366018295288086,0.5188548564910889,0.7177469730377197,0.20491179823875427,0.33333333333333337,0.820598304271698,0.34963178634643555
1.1757402420043945,0.4259130358695984,0.7498272061347961,0.15303441882133484,0.41666666666666663,1.2068395614624023,0.2763151526451111
1.2046382427215576,0.5646669268608093,0.6399713158607483,0.31767433881759644,0.41666666666666663,1.0547051429748535,0.4694337844848633
1.2646178007125854,0.5108630061149597,0.7537547945976257,0.27636218070983887,0.25,0.9992595314979553,0.4029579162597656
1.36355459690094,0.648827314376831,0.7147272825241089,0.3098921477794647,0.5,0.9440722465515137,0.4436413049697876
1.3377645015716553,0.6029230356216431,0.7348414659500122,0.266276478767395,0.33333333333333337,0.45369240641593933,0.3773545026779175
1.4204363822937012,0.6314228773117065,0.7890135049819946,0.27124789357185364,0.33333333333333337,1.1676346063613892,0.35973072052001953
1.382396936416626,0.7420958280563354,0.6403011083602905,0.31031084060668945,0.33333333333333337,0.7937541604042053,0.4313778579235077
1.4222248792648315,0.6516136527061462,0.7706112265586853,0.2719879448413849,0.33333333333333337,0.7430351376533508,0.3773755133152008
1.3579914569854736,0.8750871419906616,0.482904314994812,0.350699245929718,0.33333333333333337,1.0277378559112549,0.4972354769706726
1.5184776782989502,0.7579757571220398,0.7605019211769104,0.31253284215927124,0.16666666666666663,0.9314761161804199,0.43824678659439087
1.362321376800537,0.5245665907859802,0.8377547860145569,0.21598568558692932,0.25,1.609897255897522,0.28516924381256104
1.5462161302566528,0.6179772615432739,0.9282388687133789,0.3037279546260834,0.25,1.4974297285079956,0.39935556054115295
1.4340239763259888,0.7310846447944641,0.7029393315315247,0.30993956327438354,0.41666666666666663,1.6851625442504883,0.43143707513809204
1.534940481185913,0.7354140281677246,0.7995264530181885,0.3294665813446045,0.33333333333333337,1.4446529150009155,0.44021371006965637
1.434842824935913,0.8723490238189697,0.5624938011169434,0.38136887550354004,0.41666666666666663,1.5038865804672241,0.5516113042831421
1.4234192371368408,0.7126296758651733,0.7107895612716675,0.3271062970161438,0.41666666666666663,0.838465690612793,0.4354404807090759
1.3505017757415771,0.7111577987670898,0.6393439769744873,0.32144129276275635,0.5833333333333333,1.1027473211288452,0.45133304595947266
0.9237254858016968,0.38681545853614807,0.5369100272655487,0.46835023164749146,0.5,1.3052003383636475,0.6646907329559326
0.8948132991790771,0.4188806414604187,0.47593265771865845,0.5001168847084045,0.41666666666666663,0.9001474976539612,0.6386712193489075
1.0738093852996826,0.3699710965156555,0.7038382887840271,0.3180326819419861,0.6666666666666667,1.5567255020141602,0.4642544984817505
0.5759646892547607,0.7043830752372742,-0.12841838598251343,0.6727447509765625,0.41666666666666663,0.9312992691993713,0.7973870635032654
1.0624065399169922,0.37271150946617126,0.6896950304508209,0.5451318621635437,0.5,0.5492652058601379,0.6315196752548218
1.0334748029708862,0.3643074035644531,0.6691673994064331,0.5063279867172241,0.41666666666666663,0.3166053593158722,0.625519871711731
0.866147518157959,0.5102449059486389,0.35590261220932007,0.48980897665023804,0.5,1.03802490234375,0.6601029634475708
1.0043145418167114,0.40881025791168213,0.5955042839050293,0.39881792664527893,0.5,0.7835793495178223,0.5832595229148865
0.9791283011436462,0.5022052526473999,0.47692304849624634,0.48033607006073,0.5,1.3300039768218994,0.700547456741333
1.0136075019836426,0.5571376085281372,0.45646989345550537,0.44844746589660645,0.5,1.2933892011642456,0.7272129058837891
1.4731744527816772,0.40471214056015015,1.068462312221527,0.33246323466300964,0.16666666666666663,0.5859426856040955,0.5053156614303589
1.6759288311004639,0.42719918489456177,1.248729646205902,0.36784958839416504,0.33333333333333337,0.7612125873565674,0.5727444291114807
1.132218599319458,0.7160970568656921,0.41612154245376587,0.510258138179779,0.41666666666666663,0.7531452178955078,0.8112872242927551
1.4929237365722656,0.7059127688407898,0.7870109677314758,0.4640325903892517,0.5,0.9531903862953186,0.7418215274810791
1.5769542455673218,0.6369189620018005,0.9400352835655212,0.45269811153411865,0.5,0.49623438715934753,0.6616524457931519
1.4269421100616455,0.5456396341323853,0.8813024759292603,0.32822611927986145,0.33333333333333337,0.9056776762008667,0.5471293330192566
1.6244738101959229,0.7956286668777466,0.8288451433181763,0.3992736339569092,0.41666666666666663,0.8547602295875549,0.5750645399093628
1.8704662322998047,0.634633481502533,1.2358327507972717,0.3005319833755493,0.5833333333333333,0.8355628848075867,0.5481700897216797
1.6086279153823853,0.8293583393096924,0.7792695760726929,0.3105294406414032,0.6666666666666667,0.5406145453453064,0.49294722080230713
1.5884782075881958,0.7073382139205933,0.8811399936676025,0.3209255635738373,0.6666666666666667,0.7281898260116577,0.5808260440826416
1.391355276107788,0.5577356815338135,0.8336195945739746,0.3103448748588562,0.41666666666666663,0.814473569393158,0.48746591806411743
1.7573907375335693,0.49963295459747314,1.2577577829360962,0.23604241013526917,0.6666666666666667,1.076562523841858,0.41583317518234253
1.6027092933654785,0.621776819229126,0.9809324741363525,0.265785276889801,0.6666666666666667,0.9874099493026733,0.5361291170120239
1.5334811210632324,0.7787184715270996,0.7547626495361328,0.38438481092453003,0.5833333333333333,0.7470420002937317,0.5787132978439331
1.6114213466644287,0.7185254096984863,0.8928959369659424,0.35332587361335754,0.6666666666666667,0.7202843427658081,0.524207353591919
1.656669020652771,0.7052299976348877,0.9514390230178833,0.3258427679538727,0.5,0.8243879079818726,0.5480234622955322
1.6348958015441895,0.5173096656799316,1.1175861358642578,0.24029070138931274,0.5833333333333333,1.0567001104354858,0.4766482710838318
1.547776222229004,0.6998313665390015,0.8479448556900024,0.33673831820487976,0.5,1.2181686162948608,0.540387749671936
1.3861818313598633,0.7330350875854492,0.6531467437744141,0.31535348296165466,0.75,0.7766574621200562,0.5544595122337341
1.595750093460083,0.5362290143966675,1.0595210790634155,0.21879956126213074,0.5833333333333333,1.10732901096344,0.39865127205848694
1.4987914562225342,0.6636803150177002,0.835111141204834,0.32897576689720154,0.5833333333333333,1.0040807723999023,0.47827011346817017
1.5446770191192627,0.629262387752533,0.9154146313667297,0.28125739097595215,0.5833333333333333,0.7155672311782837,0.4292106032371521
1.306469440460205,0.6710768342018127,0.6353926062583923,0.3433191776275635,0.5833333333333333,0.8083548545837402,0.5246317386627197
1.3179134130477905,0.6511849164962769,0.6667284965515137,0.3482722342014313,0.6666666666666667,0.9625034928321838,0.5128978490829468
1.075117588043213,0.7316741943359375,0.3434433937072754,0.3843599259853363,0.5833333333333333,1.0343008041381836,0.5181761980056763
1.443321704864502,0.5701754689216614,0.8731462359428406,0.30838820338249207,0.5833333333333333,1.3265858888626099,0.41966333985328674
1.365357518196106,0.6152077913284302,0.7501497268676758,0.3017764091491699,0.6666666666666667,0.865631639957428,0.4638981223106384
1.4605342149734497,0.495011568069458,0.9655226469039917,0.19899117946624756,0.5,1.0376732349395752,0.32602912187576294
1.532613754272461,0.5164121985435486,1.0162015557289124,0.2274714857339859,0.5833333333333333,0.9857840538024902,0.3336676061153412
1.2883937358856201,0.756328821182251,0.5320649147033691,0.3606623411178589,0.5,0.9387600421905518,0.4702719449996948
1.309913158416748,0.7695664167404175,0.5403467416763306,0.3730025291442871,0.41666666666666663,1.251348853111267,0.49883580207824707
1.4437462091445923,0.8003281354904175,0.6434180736541748,0.40248146653175354,0.41666666666666663,1.0121532678604126,0.5447462201118469
1.5643450021743774,0.6260337233543396,0.9383112788200378,0.3348920941352844,0.33333333333333337,0.9886228442192078,0.43434464931488037
1.4550336599349976,0.8829482793807983,0.5720853805541992,0.44118380546569824,0.41666666666666663,0.29492589831352234,0.5412240028381348
1.4430828094482422,0.8620353937149048,0.5810474157333374,0.4333652853965759,0.33333333333333337,1.1301701068878174,0.5387505292892456
1.4510679244995117,0.8708358407020569,0.5802320837974548,0.424030601978302,0.5,0.9981643557548523,0.5207693576812744
1.6612125635147095,0.7534252405166626,0.9077873229980469,0.4144620895385742,0.41666666666666663,1.1458346843719482,0.5428503751754761
1.5500657558441162,0.7574731111526489,0.7925926446914673,0.41204434633255005,0.5,0.7508565187454224,0.518032431602478
1.6245864629745483,0.7228054404258728,0.9017810225486755,0.33156394958496094,0.5833333333333333,0.6093665957450867,0.4833676218986511
1.5859901905059814,0.7669497132301331,0.8190404772758484,0.38108813762664795,0.41666666666666663,0.8282959461212158,0.5337831974029541
1.7137668132781982,0.768674373626709,0.9450924396514893,0.386169970035553,0.5,0.8185831904411316,0.5180416107177734
1.6738797426223755,0.81400066614151,0.8598790764808655,0.39607149362564087,0.5833333333333333,0.7724257707595825,0.5277129411697388
1.6844104528427124,0.818191409111023,0.8662190437316895,0.4097500443458557,0.25,1.378714919090271,0.5144639015197754
1.5697791576385498,0.8782480955123901,0.6915310621261597,0.4057679772377014,0.5833333333333333,1.3044413328170776,0.49005547165870667
1.5120909214019775,0.6074756979942322,0.9046152234077454,0.5129949450492859,0.41666666666666663,1.555155634880066,0.707463264465332
1.3779953718185425,0.4789193272590637,0.8990760445594788,0.3834202289581299,0.6666666666666667,1.2636655569076538,0.5390878915786743
1.321428894996643,0.4770657420158386,0.8443631529808044,0.43183618783950806,0.75,0.8400996923446655,0.6346354484558105
1.3764748573303223,0.37943947315216064,0.9970353841781616,0.3098262846469879,0.6666666666666667,1.1370513439178467,0.5365537405014038
1.3977460861206055,0.4451872706413269,0.9525588154792786,0.4474790394306183,0.41666666666666663,1.3928056955337524,0.6436768770217896
1.4692347049713135,0.8248357772827148,0.6443989276885986,0.5026402473449707,0.5833333333333333,0.6164370179176331,0.6838661432266235
1.483265995979309,0.47982460260391235,1.0034413933753967,0.43469667434692383,0.6666666666666667,1.1969090700149536,0.5964548587799072
1.4272186756134033,0.8345286846160889,0.5926899909973145,0.6899576187133789,0.33333333333333337,1.3670008182525635,0.8197396397590637
1.5857855081558228,1.066029667854309,0.5197558403015137,0.5784366130828857,0.41666666666666663,1.2334247827529907,0.7795687913894653
1.5090827941894531,0.82176274061203,0.6873200535774231,0.6586591601371765,0.5,1.1938444375991821,0.8028742671012878
1.376700758934021,0.8037153482437134,0.5729854106903076,0.4965957999229431,0.6666666666666667,1.2429205179214478,0.6647875308990479
1.3559067249298096,1.074517011642456,0.2813897132873535,0.602449893951416,0.8333333333333334,1.3550529479980469,0.7494206428527832
1.4141907691955566,0.3954409062862396,1.018749862909317,0.4704268276691437,0.5,1.1565803289413452,0.6905117630958557
1.3857030868530273,0.44794416427612305,0.9377589225769043,0.3634505271911621,0.5833333333333333,1.0694392919540405,0.5459478497505188
1.4299018383026123,0.7469725012779236,0.6829293370246887,0.4276321232318878,0.5,1.127694845199585,0.6076004505157471
1.3913260698318481,0.8853622674942017,0.5059638023376465,0.50669926404953,0.25,1.0422624349594116,0.6719635725021362
1.477897047996521,0.6980509757995605,0.7798460721969604,0.3984026312828064,0.41666666666666663,1.5132310390472412,0.5921089053153992
1.4809480905532837,0.8297989368438721,0.6511491537094116,0.43783825635910034,0.25,1.242279052734375,0.6117841005325317
1.3786983489990234,0.8027470707893372,0.5759512782096863,0.4003570079803467,0.5833333333333333,1.041176438331604,0.5474846363067627
1.1946638822555542,0.7673708200454712,0.427293062210083,0.3850155174732208,0.25,0.846450924873352,0.4794999063014984
1.1505379676818848,0.7831423878669739,0.3673955798149109,0.4101201295852661,0.41666666666666663,1.4993997812271118,0.5344993472099304
1.2730958461761475,0.7006047964096069,0.5724910497665405,0.3578051030635834,0.33333333333333337,1.2633576393127441,0.48168879747390747
1.110880732536316,0.5801966190338135,0.5306841135025024,0.3440847098827362,0.33333333333333337,1.4264687299728394,0.4441877603530884
0.9631105661392212,0.5560678839683533,0.4070426821708679,0.3685956299304962,0.33333333333333337,1.5176645517349243,0.44584619998931885
1.0370241403579712,0.6201865673065186,0.41683757305145264,0.43732312321662903,0.25,1.242977261543274,0.5099213123321533
1.1298636198043823,0.7571979761123657,0.3726656436920166,0.47298291325569153,0.5,0.7347264885902405,0.5477926731109619
1.236436367034912,0.9200046062469482,0.31643176078796387,0.46679314970970154,0.33333333333333337,1.0727579593658447,0.5385169386863708
1.4212027788162231,0.8978024125099182,0.5234003663063049,0.45064595341682434,0.41666666666666663,1.6787481307983398,0.5224753618240356
1.5128347873687744,1.0095974206924438,0.5032373666763306,0.46739691495895386,0.25,0.9849812984466553,0.5486670136451721
1.168157696723938,1.0690394639968872,0.09911823272705078,0.49594271183013916,0.5,0.4540870487689972,0.5963102579116821
1.432449221611023,0.8154491186141968,0.6170001029968262,0.46748802065849304,0.33333333333333337,0.7970848679542542,0.5703573226928711
1.267249345779419,0.8222973942756653,0.44495195150375366,0.5080763101577759,0.5833333333333333,1.1071949005126953,0.6281342506408691
1.3022184371948242,0.765701174736023,0.5365172624588013,0.498672753572464,0.25,1.2386244535446167,0.59039306640625
1.229019284248352,0.8218950033187866,0.40712428092956543,0.5266300439834595,0.41666666666666663,1.1604266166687012,0.6042805314064026
1.3520807027816772,0.8349031209945679,0.5171775817871094,0.5233526825904846,0.41666666666666663,1.24602210521698,0.598967432975769
1.3526389598846436,0.8589134812355042,0.4937254786491394,0.5463825464248657,0.25,1.2221903800964355,0.6401766538619995
1.324590802192688,0.8021367788314819,0.522454023361206,0.541713297367096,0.41666666666666663,1.6922259330749512,0.6109870672225952
1.3703370094299316,0.7838620543479919,0.5864749550819397,0.526199996471405,0.41666666666666663,1.177902340888977,0.6105976104736328
1.383938193321228,0.814378559589386,0.569559633731842,0.5510118007659912,0.41666666666666663,1.1678202152252197,0.634568452835083
1.3387317657470703,0.8371844291687012,0.5015473365783691,0.5803782343864441,0.5833333333333333,1.0481398105621338,0.6515953540802002
1.36993408203125,0.8439589738845825,0.5259751081466675,0.5833501815795898,0.33333333333333337,1.3203179836273193,0.672739565372467
1.3666479587554932,0.815497636795044,0.5511503219604492,0.5729866623878479,0.33333333333333337,0.9770007133483887,0.6437107920646667
1.2747564315795898,0.9313622713088989,0.3433941602706909,0.6288361549377441,0.5,0.7448177933692932,0.6906720995903015
1.2928776741027832,0.8567112684249878,0.4361664056777954,0.592345118522644,0.33333333333333337,1.2036348581314087,0.6496171355247498
1.3527451753616333,0.9187307357788086,0.4340144395828247,0.6018369197845459,0.41666666666666663,1.2139599323272705,0.6692118644714355
1.4217453002929688,0.8435689210891724,0.5781763792037964,0.5526350736618042,0.33333333333333337,1.4032416343688965,0.6317979097366333
1.3741209506988525,0.9143689870834351,0.4597519636154175,0.5953086614608765,0.25,0.6736672520637512,0.6656543016433716
1.4105280637741089,0.8183056116104126,0.5922224521636963,0.5467553734779358,0.33333333333333337,0.39553266763687134,0.6213836669921875
1.4004244804382324,0.7896898984909058,0.6107345819473267,0.5360528230667114,0.5,0.6964648962020874,0.6207916140556335
1.309138536453247,0.8425517082214355,0.4665868282318115,0.5864832997322083,0.33333333333333337,0.7617431879043579,0.6506383419036865
1.40303373336792,0.8340635299682617,0.5689702033996582,0.5622038245201111,0.33333333333333337,1.1676970720291138,0.6500377655029297
1.4166333675384521,0.7740828990936279,0.6425504684448242,0.5421084761619568,0.25,1.2069289684295654,0.6251315474510193
1.4024392366409302,0.8538616895675659,0.5485775470733643,0.5792316198348999,0.5833333333333333,1.4329134225845337,0.6598396301269531
1.4131042957305908,0.8320502042770386,0.5810540914535522,0.5627000331878662,0.41666666666666663,0.6435323357582092,0.6490607261657715
1.454154372215271,0.813988208770752,0.640166163444519,0.542292594909668,0.41666666666666663,1.209883213043213,0.6374697685241699
1.4360063076019287,0.7734812498092651,0.6625250577926636,0.5262026786804199,0.33333333333333337,0.9949555993080139,0.6184788346290588
1.3708395957946777,0.8219428062438965,0.5488967895507812,0.5583468675613403,0.33333333333333337,0.7651914954185486,0.6397484540939331
1.3725624084472656,0.8058319687843323,0.5667304396629333,0.5306930541992188,0.41666666666666663,0.5586286187171936,0.6195330023765564
1.3412399291992188,0.8312054872512817,0.510034441947937,0.5562468767166138,0.41666666666666663,0.8775953054428101,0.6394854784011841
1.3953063488006592,0.876042366027832,0.5192639827728271,0.5766007900238037,0.5833333333333333,1.0985101461410522,0.6607697606086731
1.328545093536377,0.7836503386497498,0.5448947548866272,0.5167911052703857,0.6666666666666667,0.41278693079948425,0.5997821092605591
1.391357183456421,0.7621170282363892,0.6292401552200317,0.4895894229412079,0.5833333333333333,1.1606389284133911,0.5887796878814697
1.3601207733154297,0.8307375311851501,0.5293832421302795,0.5281620621681213,0.41666666666666663,1.2126559019088745,0.6279348134994507
1.3982288837432861,0.8193386197090149,0.5788902640342712,0.5253803730010986,0.25,0.8449038863182068,0.6193183660507202
1.3488099575042725,0.8161486983299255,0.5326612591743469,0.5420022010803223,0.33333333333333337,1.060736894607544,0.6206101775169373
1.3824868202209473,0.8164874315261841,0.5659993886947632,0.5211353302001953,0.41666666666666663,1.3330440521240234,0.6092050671577454
1.3467097282409668,0.8549944162368774,0.49171531200408936,0.5276929140090942,0.41666666666666663,1.1489627361297607,0.6092753410339355
1.1745729446411133,0.8735647797584534,0.3010081648826599,0.5402339100837708,0.41666666666666663,1.234058141708374,0.6195112466812134
1.1596333980560303,0.8666385412216187,0.2929948568344116,0.5400587320327759,0.41666666666666663,0.8740994930267334,0.6104289293289185
1.422518014907837,0.8069207668304443,0.6155972480773926,0.4905202388763428,0.33333333333333337,1.081890344619751,0.5779091119766235
1.2249665260314941,0.9308961629867554,0.29407036304473877,0.5412160158157349,0.33333333333333337,1.3596251010894775,0.6156616806983948
1.285764217376709,1.0040664672851562,0.28169775009155273,0.5735770463943481,0.16666666666666663,1.471570372581482,0.649347186088562
1.5550729036331177,0.8886152505874634,0.6664576530456543,0.4409177899360657,0.33333333333333337,1.102731466293335,0.6210933923721313
1.4540891647338867,0.9274618029594421,0.5266273617744446,0.47258260846138,0.41666666666666663,1.1504637002944946,0.6296277046203613
1.321694016456604,1.0752642154693604,0.24642980098724365,0.5748376846313477,0.5,1.4773598909378052,0.7274183630943298
1.5012710094451904,0.9459974765777588,0.5552735328674316,0.4866725504398346,0.33333333333333337,1.1714016199111938,0.6460759043693542
1.4623180627822876,1.0080451965332031,0.4542728662490845,0.5175912976264954,0.41666666666666663,0.8944301009178162,0.6630312204360962
1.6760600805282593,0.8526411652565002,0.823418915271759,0.41501718759536743,0.25,0.9552679657936096,0.5719040632247925
1.4128661155700684,1.031491756439209,0.3813743591308594,0.5436145067214966,0.5833333333333333,1.1974347829818726,0.6730798482894897
1.6119141578674316,0.9746489524841309,0.6372652053833008,0.49042075872421265,0.33333333333333337,0.5265191793441772,0.6436435580253601
1.4755964279174805,0.9342883229255676,0.5413081049919128,0.4996960759162903,0.25,0.8683643341064453,0.6440905928611755
1.4467519521713257,0.912787675857544,0.5339642763137817,0.5040783286094666,0.33333333333333337,1.331619381904602,0.5895050168037415
1.484076738357544,1.0410284996032715,0.44304823875427246,0.5540839433670044,0.16666666666666663,1.150549292564392,0.6794123649597168
1.4671657085418701,0.8478655219078064,0.6193001866340637,0.4827696681022644,0.5,1.2216352224349976,0.5757251381874084
1.4484999179840088,0.9316874742507935,0.5168124437332153,0.5418362617492676,0.25,0.8249568939208984,0.627324640750885
1.446486473083496,0.8675438165664673,0.5789426565170288,0.5268300175666809,0.41666666666666663,1.2143287658691406,0.6172431707382202
1.1221615076065063,0.9274121522903442,0.1947493553161621,0.5819234848022461,0.5,1.4916695356369019,0.6473756432533264
1.5155837535858154,0.6641993522644043,0.8513844013214111,0.42566627264022827,0.33333333333333337,1.2040255069732666,0.536038339138031
1.4055111408233643,0.7880687713623047,0.6174423694610596,0.5390795469284058,0.41666666666666663,1.2732212543487549,0.6304155588150024
1.2915878295898438,0.7352993488311768,0.556288480758667,0.517322301864624,0.41666666666666663,1.2908337116241455,0.5796146988868713
1.6117891073226929,0.5618941187858582,1.0498949885368347,0.40341007709503174,0.33333333333333337,1.2969177961349487,0.4999706745147705
1.5753587484359741,0.6229889392852783,0.9523698091506958,0.4238177537918091,0.41666666666666663,0.842150866985321,0.5323351621627808
1.3767857551574707,0.7214938998222351,0.6552918553352356,0.4513853192329407,0.5833333333333333,0.9137845635414124,0.5406368970870972
1.4989815950393677,0.5551852583885193,0.9437963366508484,0.3679158687591553,0.41666666666666663,0.7910603880882263,0.49572181701660156
1.5478570461273193,0.629935085773468,0.9179219603538513,0.3946143388748169,0.5,0.5031778216362,0.4768463969230652
1.5950593948364258,0.5491471886634827,1.0459122061729431,0.38466310501098633,0.5833333333333333,1.1015539169311523,0.5146306753158569
1.4916256666183472,0.5589905977249146,0.9326350688934326,0.3576364517211914,0.41666666666666663,1.3507665395736694,0.47146111726760864
1.4848288297653198,0.5016792416572571,0.9831495881080627,0.3358834981918335,0.41666666666666663,0.8264333009719849,0.48356032371520996
1.3892896175384521,0.5597275495529175,0.8295620679855347,0.344253271818161,0.6666666666666667,0.851957380771637,0.5041872262954712
1.267371654510498,0.4388524889945984,0.8285191655158997,0.2892775237560272,0.5,0.8914751410484314,0.44704821705818176
1.2393507957458496,0.4024607837200165,0.8368900120258331,0.31448617577552795,0.33333333333333337,0.7557635307312012,0.48115378618240356
1.161824107170105,0.4401572346687317,0.7216668725013733,0.32971644401550293,0.5,0.7320343255996704,0.5021474361419678
1.193739652633667,0.43136775493621826,0.7623718976974487,0.278245210647583,0.5,1.28138267993927,0.4482291042804718
1.208878993988037,0.3821199834346771,0.82675901055336,0.20177558064460754,0.41666666666666663,1.112526535987854,0.3485906720161438
1.1538981199264526,0.3830788731575012,0.7708192467689514,0.2162979245185852,0.75,1.226698398590088,0.3914135992527008
1.1686906814575195,0.34513622522354126,0.8235544562339783,0.1993735134601593,0.33333333333333337,1.0927047729492188,0.3910592794418335
1.3116602897644043,0.47050896286964417,0.8411513268947601,0.3345458507537842,0.41666666666666663,1.6264327764511108,0.4896126091480255
1.6552562713623047,0.5098322033882141,1.1454240679740906,0.18496276438236237,0.41666666666666663,0.9650440216064453,0.32723456621170044
0.9954551458358765,0.32206279039382935,0.6733923554420471,0.4779941737651825,0.25,0.9344717264175415,0.5571799278259277
0.9852519035339355,0.2067336142063141,0.7785182893276215,0.49412739276885986,0.33333333333333337,1.2277895212173462,0.5818189978599548
0.8404139280319214,0.30020222067832947,0.5402117073535919,0.506668746471405,0.5,1.1090505123138428,0.6079999804496765
0.9510124921798706,0.466838538646698,0.4841739535331726,0.6199483871459961,0.5833333333333333,0.9216435551643372,0.7228810787200928
0.7917459607124329,0.366657555103302,0.42508840560913086,0.5881957411766052,0.5833333333333333,0.9310012459754944,0.6711940765380859
1.1060171127319336,0.327262282371521,0.7787548303604126,0.6200704574584961,0.6666666666666667,1.1986596584320068,0.7347209453582764
1.0118238925933838,0.2080656886100769,0.8037582039833069,0.508745014667511,0.41666666666666663,1.3932077884674072,0.5861166715621948
0.7593540549278259,0.5852494239807129,0.17410463094711304,0.7607221603393555,0.33333333333333337,0.7185102105140686,0.8187494277954102
0.6021078824996948,0.21067515015602112,0.3914327323436737,0.40336525440216064,0.5,0.8704895973205566,0.5410064458847046
0.8435533046722412,0.195831298828125,0.6477220058441162,0.5049862861633301,0.41666666666666663,1.0603114366531372,0.6110386848449707
0.7974820137023926,0.13604119420051575,0.6614408195018768,0.48532184958457947,0.5833333333333333,0.7984471321105957,0.573111891746521
0.986351490020752,0.15482065081596375,0.8315308392047882,0.40470629930496216,0.5,1.260729432106018,0.5013492107391357
0.9655824303627014,0.2765350937843323,0.6890473365783691,0.5066765546798706,0.41666666666666663,1.2391730546951294,0.5516054034233093
0.9170006513595581,0.23761829733848572,0.6793823540210724,0.4871528744697571,0.5833333333333333,1.444602131843567,0.5552046298980713
0.6777234673500061,0.406459242105484,0.2712642252445221,0.366312712430954,0.41666666666666663,1.0673409700393677,0.4546181261539459
1.4935405254364014,0.46046698093414307,1.0330735445022583,0.331892192363739,0.5,1.5486388206481934,0.4451480507850647
1.4316730499267578,0.480229914188385,0.9514431357383728,0.6095397472381592,0.41666666666666663,1.156105637550354,0.7260334491729736
1.6304298639297485,0.4206708073616028,1.2097590565681458,0.43550020456314087,0.25,1.4405475854873657,0.553743839263916
1.6040232181549072,0.4355891942977905,1.1684340238571167,0.27166664600372314,0.5,0.6738226413726807,0.39300820231437683
1.5288258790969849,0.5179957747459412,1.0108301043510437,0.3458159267902374,0.33333333333333337,1.4055758714675903,0.438789427280426
1.3881468772888184,0.4495672583580017,0.9385796189308167,0.2997090518474579,0.5,0.7989971041679382,0.43692487478256226
1.3402622938156128,0.3774271011352539,0.9628351926803589,0.24312546849250793,0.75,1.0097744464874268,0.35688459873199463
1.2781362533569336,0.3504830002784729,0.9276532530784607,0.2793543338775635,0.5,1.0894774198532104,0.4820556342601776
1.2040901184082031,0.2789075970649719,0.9251825213432312,0.27001622319221497,0.6666666666666667,1.0128235816955566,0.5070847272872925
1.1903609037399292,0.29826098680496216,0.892099916934967,0.27168792486190796,0.5,1.3957961797714233,0.46867942810058594
1.1180102825164795,0.36344003677368164,0.7545702457427979,0.36677882075309753,0.41666666666666663,0.8969024419784546,0.5063315033912659
1.111536979675293,0.4679878056049347,0.6435491740703583,0.3724018633365631,0.25,0.7856963872909546,0.5199326276779175
1.1226459741592407,0.42699286341667175,0.695653110742569,0.40990349650382996,0.5833333333333333,0.9603837728500366,0.47936612367630005
1.3421821594238281,0.43329769372940063,0.9088844656944275,0.3083234131336212,0.41666666666666663,1.0762004852294922,0.4082374572753906
1.5124340057373047,0.30959466099739075,1.202839344739914,0.17287783324718475,0.16666666666666663,1.160110354423523,0.2773922085762024
1.518142819404602,0.6840008497238159,0.8341419696807861,0.48316895961761475,0.25,1.114848256111145,0.5356503129005432
1.713559865951538,0.5000225305557251,1.213537335395813,0.3037344515323639,0.08333333333333337,0.9066907167434692,0.4242681562900543
1.8204103708267212,0.44793635606765747,1.3724740147590637,0.29259979724884033,0.33333333333333337,1.2115380764007568,0.4064430892467499
1.566919207572937,0.6464974284172058,0.9204217791557312,0.3939998149871826,0.5,1.2190191745758057,0.4883507490158081
1.519959568977356,0.6299715042114258,0.8899880647659302,0.3701731562614441,0.33333333333333337,1.4970407485961914,0.4927501976490021
1.7237167358398438,0.5523043870925903,1.1714123487472534,0.3431899845600128,0.41666666666666663,1.0287286043167114,0.4880826771259308
1.5612378120422363,0.6191327571868896,0.9421050548553467,0.4154748320579529,0.5833333333333333,0.7567153573036194,0.5525316596031189
1.5423316955566406,0.6370763182640076,0.9052553772926331,0.43948185443878174,0.33333333333333337,0.7115195989608765,0.5265886783599854
1.6367141008377075,0.581268310546875,1.0554457902908325,0.36980709433555603,0.5,1.211391568183899,0.49895983934402466
1.547264814376831,0.7548831701278687,0.7923816442489624,0.45531952381134033,0.41666666666666663,0.4271904230117798,0.5456560850143433
1.9226346015930176,0.45087164640426636,1.4717629551887512,0.29655763506889343,0.25,1.1830016374588013,0.42279738187789917
1.8626270294189453,0.520097553730011,1.3425294756889343,0.3617055416107178,0.25,1.258906364440918,0.4881502389907837
1.8588659763336182,0.6644350290298462,1.194430947303772,0.3665669560432434,0.41666666666666663,1.1925338506698608,0.49931982159614563
1.81349515914917,0.8239091634750366,0.9895859956741333,0.48894554376602173,0.25,1.3906164169311523,0.5818986892700195
1.770078182220459,0.7714874148368835,0.9985907673835754,0.42649564146995544,0.33333333333333337,1.3194780349731445,0.5584200024604797
1.9788107872009277,0.6372137665748596,1.3415970206260681,0.43454986810684204,0.41666666666666663,0.9274289608001709,0.5373132228851318
2.0601000785827637,0.5643889904022217,1.495711088180542,0.38479626178741455,0.25,1.4862817525863647,0.4942002296447754
2.027266502380371,0.789821982383728,1.237444519996643,0.4507949948310852,0.33333333333333337,,0.6008378863334656
2.0170459747314453,0.8471758961677551,1.1698700785636902,0.48384344577789307,0.25,,0.639924168586731
2.0950331687927246,0.8389808535575867,1.256052315235138,0.46470147371292114,0.25,,0.6331036686897278
2.103394031524658,0.9845779538154602,1.118816077709198,0.469039648771286,0.33333333333333337,,0.6284797191619873
2.236300468444824,0.6087799072265625,1.6275205612182617,0.33108919858932495,0.5,,0.4923798441886902
2.2041659355163574,1.0024619102478027,1.2017040252685547,0.47158172726631165,0.33333333333333337,,0.6204401254653931
2.2129709720611572,0.8037117719650269,1.4092592000961304,0.36573952436447144,0.33333333333333337,,0.5397082567214966
2.290494203567505,1.0357673168182373,1.2547268867492676,0.4734899401664734,0.6666666666666667,,0.6355817914009094
2.0267605781555176,0.8414022326469421,1.1853583455085754,0.4230169355869293,0.5,,0.6333925724029541
2.1189823150634766,1.0866222381591797,1.0323600769042969,0.44144803285598755,0.5833333333333333,,0.5932536125183105


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/4_agent_zero_shot_from_3_policy/no_attn_ent/GraphMaskExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
1.3552052974700928,1.4051772356033325,-0.049971938133239746,0.6525377035140991,0.0,3.464101552963257,0.8353333473205566
1.3301398754119873,1.3200798034667969,0.01006007194519043,0.5957238674163818,1.0,3.1622776985168457,0.7288382053375244
1.3375974893569946,1.3085769414901733,0.02902054786682129,0.5966604351997375,0.16666666666666663,3.1622776985168457,0.7222753763198853
1.3142496347427368,1.3211629390716553,-0.006913304328918457,0.6288685202598572,1.0,0.0,0.7656323313713074
1.3229018449783325,1.3171582221984863,0.005743622779846191,0.6442790031433105,1.0,3.316624879837036,0.7762786746025085
1.2764945030212402,1.288275957107544,-0.011781454086303711,0.6181730031967163,0.08333333333333337,3.316624879837036,0.7539210915565491
1.248024344444275,1.266725778579712,-0.01870143413543701,0.6080970764160156,1.0,3.1622776985168457,0.7611899375915527
1.2322064638137817,1.2165088653564453,0.015697598457336426,0.5966734886169434,0.16666666666666663,2.4494898319244385,0.7638988494873047
1.1867165565490723,1.1972053050994873,-0.010488748550415039,0.6003808975219727,0.33333333333333337,2.0,0.7733659744262695
1.1763269901275635,1.169739007949829,0.006587982177734375,0.5922011137008667,0.0,2.6457512378692627,0.7768574953079224
1.1748669147491455,1.150768518447876,0.02409839630126953,0.5868045687675476,0.5833333333333333,2.2360680103302,0.7797946929931641
1.2348343133926392,1.1940876245498657,0.04074668884277344,0.593576192855835,1.0,2.4494898319244385,0.7900501489639282
1.467574119567871,1.499511480331421,-0.031937360763549805,0.7078226804733276,0.5,2.6457512378692627,0.9316559433937073
1.683969259262085,1.675137996673584,0.008831262588500977,0.7517399787902832,0.08333333333333337,2.2360680103302,0.965998649597168
1.8961330652236938,1.8877005577087402,0.008432507514953613,0.7848979830741882,0.33333333333333337,2.0,0.9774876832962036
1.9542466402053833,1.9414186477661133,0.01282799243927002,0.7773120403289795,0.16666666666666663,1.7320507764816284,0.9423489570617676
1.7465412616729736,1.7431477308273315,0.00339353084564209,0.7325677275657654,0.08333333333333337,1.0,0.8485769033432007
1.7472994327545166,1.7476354837417603,-0.00033605098724365234,0.8320329785346985,0.0,3.464101552963257,0.9139295816421509
1.7793233394622803,1.807246208190918,-0.027922868728637695,0.8762212991714478,1.0,2.8284270763397217,0.953170895576477
1.812941312789917,1.8212605714797974,-0.008319258689880371,0.8943580389022827,0.33333333333333337,1.7320507764816284,0.9678493142127991
1.8905291557312012,1.8814095258712769,0.009119629859924316,0.8740869760513306,0.08333333333333337,3.316624879837036,0.9576151371002197
2.002391815185547,1.949533224105835,0.052858591079711914,0.9068142175674438,1.0,3.316624879837036,0.9859866499900818
2.0173401832580566,2.003507137298584,0.013833045959472656,0.9165908098220825,0.08333333333333337,1.4142135381698608,0.9916436672210693
2.020253896713257,1.9834063053131104,0.036847591400146484,0.9184621572494507,0.08333333333333337,1.4142135381698608,0.9917995929718018
2.0815579891204834,2.058772563934326,0.022785425186157227,0.9557411670684814,0.08333333333333337,3.316624879837036,0.9977490901947021
2.0910086631774902,2.1051206588745117,-0.014111995697021484,0.9842739701271057,1.0,0.0,0.9993453621864319
2.17264986038208,2.2134687900543213,-0.04081892967224121,0.9881775379180908,1.0,0.0,0.9992013573646545
2.240078926086426,2.204455852508545,0.03562307357788086,0.9892932772636414,1.0,0.0,0.9991219639778137
2.2106785774230957,2.205993175506592,0.004685401916503906,0.9893516302108765,1.0,3.1622776985168457,0.9991523027420044
2.205357551574707,2.23333740234375,-0.02797985076904297,0.9880344271659851,0.16666666666666663,2.2360680103302,0.9986034631729126
2.2474284172058105,2.247053623199463,0.00037479400634765625,0.9868603348731995,0.25,2.0,0.9979103803634644
2.256802797317505,2.2479705810546875,0.008832216262817383,0.9891694784164429,0.08333333333333337,1.7320507764816284,0.9978883266448975
2.2387115955352783,2.225776195526123,0.012935400009155273,0.9922964572906494,0.16666666666666663,2.0,0.9977487325668335
2.194390296936035,2.1985185146331787,-0.004128217697143555,0.9971362352371216,0.16666666666666663,0.0,0.9989729523658752
1.0220866203308105,1.0183104276657104,0.0037761926651000977,0.6778947710990906,1.0,0.0,0.7780020236968994
1.3040573596954346,1.290630578994751,0.013426780700683594,0.682119607925415,1.0,0.0,0.7764023542404175
1.517866849899292,1.5113520622253418,0.006514787673950195,0.6847015023231506,1.0,0.0,0.7563270330429077
1.601426362991333,1.6180341243743896,-0.01660776138305664,0.6796645522117615,1.0,3.1622776985168457,0.7491053342819214
1.6515793800354004,1.6904715299606323,-0.038892149925231934,0.670392632484436,1.0,3.1622776985168457,0.7417557239532471
1.696696162223816,1.6891173124313354,0.007578849792480469,0.6501659154891968,0.16666666666666663,0.0,0.7340743541717529
1.6654285192489624,1.6656887531280518,-0.00026023387908935547,0.6299227476119995,1.0,3.316624879837036,0.7187589406967163
1.548677682876587,1.5436286926269531,0.005048990249633789,0.6152042746543884,1.0,1.4142135381698608,0.7197561860084534
1.4693225622177124,1.4612016677856445,0.008120894432067871,0.6095263957977295,0.08333333333333337,1.7320507764816284,0.7330113649368286
1.4829565286636353,1.4801902770996094,0.002766251564025879,0.6139019727706909,0.08333333333333337,2.8284270763397217,0.7639738321304321
1.664644718170166,1.6608829498291016,0.003761768341064453,0.6638222336769104,0.33333333333333337,2.8284270763397217,0.8622445464134216
2.04951810836792,2.0348258018493652,0.014692306518554688,0.7710304260253906,0.33333333333333337,2.8284270763397217,0.9675459861755371
2.0266225337982178,2.017711639404297,0.008910894393920898,0.7869394421577454,1.0,2.2360680103302,0.9669253826141357
1.9494709968566895,1.9404168128967285,0.009054183959960938,0.7822316884994507,0.33333333333333337,1.7320507764816284,0.9464843273162842
1.9641401767730713,1.9582784175872803,0.005861759185791016,0.8359198570251465,0.08333333333333337,3.1622776985168457,0.9404428005218506
1.9855453968048096,1.9863001108169556,-0.0007547140121459961,0.9236725568771362,0.16666666666666663,3.316624879837036,0.98160719871521
1.9658921957015991,1.9851652383804321,-0.019273042678833008,0.9309245347976685,1.0,1.0,0.968207836151123
2.0211663246154785,1.994824767112732,0.026341557502746582,0.9121936559677124,0.08333333333333337,2.0,0.9577156901359558
2.2047131061553955,2.204270362854004,0.00044274330139160156,0.9220779538154602,0.0,1.7320507764816284,0.9698942303657532
2.1475441455841064,2.148386001586914,-0.0008418560028076172,0.8867427110671997,0.33333333333333337,3.0,0.9493899345397949
1.9613772630691528,1.9575059413909912,0.003871321678161621,0.8473864793777466,0.25,3.0,0.9360113143920898
1.9430673122406006,1.9481514692306519,-0.0050841569900512695,0.8531531691551208,1.0,2.2360680103302,0.9378018379211426
1.9817794561386108,1.982337236404419,-0.0005577802658081055,0.8973257541656494,0.25,3.1622776985168457,0.9605613946914673
2.0006730556488037,1.9971774816513062,0.0034955739974975586,0.9216519594192505,0.16666666666666663,3.0,0.970597505569458
1.989208698272705,1.95832359790802,0.03088510036468506,0.9252166748046875,1.0,2.0,0.9714621901512146
1.9910212755203247,1.9633233547210693,0.02769792079925537,0.918659508228302,0.25,1.7320507764816284,0.9632167816162109
1.9359103441238403,1.8685204982757568,0.0673898458480835,0.9035085439682007,0.08333333333333337,2.0,0.9486792683601379
1.882927656173706,1.86210298538208,0.020824670791625977,0.8914391994476318,0.16666666666666663,1.7320507764816284,0.9325149655342102
1.870434045791626,1.838559627532959,0.03187441825866699,0.872791588306427,0.16666666666666663,2.0,0.9108183979988098
1.8548158407211304,1.8496983051300049,0.005117535591125488,0.8855913281440735,0.25,1.4142135381698608,0.9422091841697693
1.8898001909255981,1.8845429420471191,0.005257248878479004,0.8989067077636719,0.08333333333333337,3.0,0.9629390239715576
2.0431599617004395,2.0170416831970215,0.02611827850341797,0.9364198446273804,0.25,3.316624879837036,0.9963570237159729
2.183913230895996,2.1712594032287598,0.012653827667236328,0.9690713882446289,1.0,1.7320507764816284,0.9986889362335205
2.1510674953460693,2.1483521461486816,0.0027153491973876953,0.9641699194908142,0.08333333333333337,3.1622776985168457,0.9981828331947327
2.054173231124878,2.0722365379333496,-0.01806330680847168,0.9553925395011902,0.16666666666666663,0.0,0.9970263242721558
2.001821517944336,2.0230965614318848,-0.021275043487548828,0.9494796991348267,1.0,0.0,0.9953013062477112
1.9995956420898438,2.0038185119628906,-0.004222869873046875,0.9510910511016846,1.0,0.0,0.9948740005493164
1.9874051809310913,2.0077457427978516,-0.020340561866760254,0.949042558670044,1.0,3.1622776985168457,0.9938444495201111
2.02489972114563,2.03126859664917,-0.006368875503540039,0.9474784731864929,1.0,3.1622776985168457,0.9930131435394287
2.0643534660339355,2.0346736907958984,0.02967977523803711,0.9522639513015747,0.16666666666666663,0.0,0.9932361841201782
2.04616379737854,2.0777318477630615,-0.031568050384521484,0.9461203813552856,1.0,3.1622776985168457,0.9917528629302979
2.082672357559204,2.077432632446289,0.005239725112915039,0.9409964084625244,1.0,3.1622776985168457,0.9893984794616699
2.050107479095459,2.0356361865997314,0.014471292495727539,0.9177900552749634,0.16666666666666663,3.316624879837036,0.9802741408348083
2.1445200443267822,2.147693395614624,-0.003173351287841797,0.9615366458892822,1.0,3.316624879837036,0.9936659336090088
2.2337472438812256,2.210848331451416,0.02289891242980957,0.9797033071517944,0.08333333333333337,3.316624879837036,0.9972091317176819
2.261821746826172,2.2648720741271973,-0.0030503273010253906,0.9810937643051147,1.0,1.4142135381698608,0.9984914064407349
2.272610902786255,2.2649002075195312,0.007710695266723633,0.9844644069671631,0.08333333333333337,2.2360680103302,0.9989984631538391
2.2571959495544434,2.258000612258911,-0.0008046627044677734,0.9832484126091003,0.25,1.7320507764816284,0.9992204308509827
2.244969367980957,2.2447030544281006,0.0002663135528564453,0.9826637506484985,0.16666666666666663,1.0,0.9989937543869019
2.22249174118042,2.2192277908325195,0.0032639503479003906,0.9785386323928833,0.08333333333333337,1.0,0.9960773587226868
2.2456088066101074,2.28090763092041,-0.035298824310302734,0.8895044326782227,0.0,3.464101552963257,0.9636883735656738
2.1922895908355713,2.2006936073303223,-0.008404016494750977,0.8700699210166931,0.08333333333333337,3.316624879837036,0.9331408739089966
2.1825742721557617,2.1837387084960938,-0.0011644363403320312,0.8805969953536987,0.0,1.4142135381698608,0.9349408149719238
2.178467273712158,2.1984810829162598,-0.020013809204101562,0.8913352489471436,1.0,1.7320507764816284,0.9443144798278809
2.196263551712036,2.183320999145508,0.01294255256652832,0.8876197338104248,0.08333333333333337,3.1622776985168457,0.9295457601547241
2.125472068786621,2.181852340698242,-0.056380271911621094,0.8972647190093994,0.08333333333333337,0.0,0.9324719905853271
2.1010446548461914,2.1046996116638184,-0.003654956817626953,0.8914182186126709,0.16666666666666663,0.0,0.9187994003295898
2.050518035888672,2.0822529792785645,-0.03173494338989258,0.8947319984436035,1.0,3.0,0.9277763366699219
1.9981825351715088,2.0230908393859863,-0.02490830421447754,0.8912346363067627,1.0,1.7320507764816284,0.9262293577194214
1.917513370513916,1.9406545162200928,-0.023141145706176758,0.8839988112449646,1.0,1.0,0.9271159768104553
1.883410096168518,1.8827228546142578,0.0006872415542602539,0.8903107643127441,0.25,1.0,0.9286214113235474
1.888976812362671,1.8873965740203857,0.0015802383422851562,0.889147162437439,0.0,1.7320507764816284,0.9155199527740479
1.9346245527267456,1.9408445358276367,-0.006219983100891113,0.8855408430099487,0.08333333333333337,3.316624879837036,0.9036058187484741
1.8844486474990845,1.9237730503082275,-0.039324402809143066,0.9187085032463074,0.16666666666666663,2.6457512378692627,0.9454600811004639
1.7692720890045166,1.7618693113327026,0.007402777671813965,0.98080974817276,0.08333333333333337,2.6457512378692627,0.9947102665901184
1.7545194625854492,1.7492820024490356,0.005237460136413574,0.9946799278259277,1.0,0.0,0.998557448387146
1.900701642036438,1.8939465284347534,0.00675511360168457,0.9945337176322937,0.41666666666666663,3.1622776985168457,0.9977900981903076
1.9225692749023438,1.8994519710540771,0.0231173038482666,0.9968849420547485,1.0,1.4142135381698608,0.9990031719207764
1.8651525974273682,1.8905794620513916,-0.025426864624023438,0.9971098303794861,1.0,1.0,0.999483048915863
1.834479570388794,1.8300681114196777,0.004411458969116211,0.9906595349311829,0.16666666666666663,1.7320507764816284,0.9974681735038757
1.822986364364624,1.8409960269927979,-0.018009662628173828,0.9904102087020874,0.0,3.1622776985168457,0.9972264170646667
1.8332760334014893,1.843803882598877,-0.010527849197387695,0.9946985840797424,0.08333333333333337,3.1622776985168457,0.9987708330154419
1.85040283203125,1.8513303995132446,-0.0009275674819946289,0.9966226816177368,0.16666666666666663,3.1622776985168457,0.9993082880973816
1.8540339469909668,1.8391482830047607,0.014885663986206055,0.9969369173049927,1.0,3.316624879837036,0.9994025826454163
1.8291548490524292,1.848630666732788,-0.019475817680358887,0.9974446892738342,0.16666666666666663,2.2360680103302,0.9995420575141907
1.8245775699615479,1.8169867992401123,0.007590770721435547,0.9974185824394226,1.0,2.0,0.9995442628860474
1.8064148426055908,1.8148605823516846,-0.00844573974609375,0.9973108172416687,0.08333333333333337,1.7320507764816284,0.9995290040969849
1.7862114906311035,1.797633171081543,-0.011421680450439453,0.9971497058868408,0.33333333333333337,3.0,0.9995068311691284
1.767806887626648,1.802839756011963,-0.03503286838531494,0.9977918863296509,0.33333333333333337,3.1622776985168457,0.9996417760848999
1.7672593593597412,1.7993605136871338,-0.03210115432739258,0.9982179999351501,0.25,3.1622776985168457,0.9997159838676453
1.7815054655075073,1.7775424718856812,0.003962993621826172,0.9989627003669739,1.0,0.0,0.9998378157615662
1.7794342041015625,1.7456647157669067,0.03376948833465576,0.9988323450088501,0.16666666666666663,3.1622776985168457,0.9998132586479187
1.7425113916397095,1.737281322479248,0.005230069160461426,0.9981806874275208,1.0,2.0,0.9996516704559326
1.7154524326324463,1.7237391471862793,-0.008286714553833008,0.9983961582183838,1.0,1.7320507764816284,0.9996747970581055
1.7000579833984375,1.7001874446868896,-0.00012946128845214844,0.9971112608909607,0.16666666666666663,3.316624879837036,0.9993070363998413
1.6881945133209229,1.6896092891693115,-0.0014147758483886719,0.9954907894134521,0.16666666666666663,3.316624879837036,0.9988064765930176
1.7088731527328491,1.684847116470337,0.024026036262512207,0.9868808388710022,0.08333333333333337,1.7320507764816284,0.9948115348815918
1.6860802173614502,1.6893459558486938,-0.0032657384872436523,0.9846437573432922,1.0,3.1622776985168457,0.9936153292655945
1.662796974182129,1.6786744594573975,-0.015877485275268555,0.9806331992149353,0.08333333333333337,0.0,0.9916331768035889
1.6701558828353882,1.6900968551635742,-0.019940972328186035,0.9697588682174683,0.16666666666666663,3.316624879837036,0.9854047894477844
1.6518003940582275,1.665358066558838,-0.013557672500610352,0.9512175917625427,1.0,1.0,0.9709257483482361
1.6303300857543945,1.6446363925933838,-0.014306306838989258,0.9398250579833984,1.0,0.0,0.9629278182983398
1.6304259300231934,1.6268714666366577,0.0035544633865356445,0.9230428338050842,0.08333333333333337,3.464101552963257,0.9457009434700012
1.6170148849487305,1.617309331893921,-0.0002944469451904297,0.9451250433921814,0.0,0.0,0.9622846841812134
1.6187925338745117,1.5998682975769043,0.018924236297607422,0.9554677605628967,0.0,2.8284270763397217,0.9699177742004395
1.6173313856124878,1.6190006732940674,-0.0016692876815795898,0.9692529439926147,1.0,2.2360680103302,0.9810363054275513
1.6665726900100708,1.6747220754623413,-0.008149385452270508,0.9855897426605225,1.0,3.0,0.9923084378242493
1.7247366905212402,1.7354846000671387,-0.010747909545898438,0.9952248334884644,0.33333333333333337,0.0,0.9978847503662109
1.7820582389831543,1.8082005977630615,-0.026142358779907227,0.9991443157196045,0.25,2.0,0.9997036457061768
1.8236889839172363,1.8315722942352295,-0.007883310317993164,0.9994798302650452,1.0,1.7320507764816284,0.9998676776885986
1.8640997409820557,1.8581337928771973,0.0059659481048583984,0.9990904331207275,1.0,1.0,0.9997893571853638
1.9892055988311768,1.9855293035507202,0.003676295280456543,0.7574331164360046,0.08333333333333337,1.0,0.8514702320098877
2.0590996742248535,2.056619167327881,0.0024805068969726562,0.778778612613678,0.25,0.0,0.9047670364379883
2.1357474327087402,2.1203901767730713,0.015357255935668945,0.8312655091285706,0.16666666666666663,1.4142135381698608,0.9371377825737
2.141767978668213,2.126574993133545,0.015192985534667969,0.8402817249298096,0.08333333333333337,1.4142135381698608,0.9263238310813904
2.1237106323242188,2.099031448364258,0.024679183959960938,0.8280894160270691,0.0,0.0,0.8961242437362671
2.1546595096588135,2.1800155639648438,-0.025356054306030273,0.8490594625473022,0.0,3.464101552963257,0.8890076875686646
2.2009544372558594,2.199347496032715,0.0016069412231445312,0.8798232674598694,0.16666666666666663,0.0,0.9176791906356812
2.2610044479370117,2.2584614753723145,0.0025429725646972656,0.913813054561615,0.0,3.0,0.948014497756958
2.2343480587005615,2.242426872253418,-0.008078813552856445,0.9049943685531616,0.0,3.0,0.9443752765655518
2.2579188346862793,2.2569313049316406,0.0009875297546386719,0.9293851852416992,1.0,0.0,0.9618297219276428
2.2007811069488525,2.1978931427001953,0.0028879642486572266,0.9111791849136353,1.0,3.464101552963257,0.9525835514068604
2.209968090057373,2.205772876739502,0.004195213317871094,0.9199316501617432,0.25,3.464101552963257,0.9584318399429321
2.180147647857666,2.177767753601074,0.002379894256591797,0.9003210067749023,1.0,3.464101552963257,0.945487380027771
2.182682991027832,2.188023567199707,-0.005340576171875,0.9006527662277222,1.0,2.6457512378692627,0.9532971382141113
2.1491665840148926,2.159520149230957,-0.010353565216064453,0.8854079246520996,0.0,2.2360680103302,0.9518296718597412
2.0752482414245605,2.0785346031188965,-0.0032863616943359375,0.8512498736381531,1.0,3.316624879837036,0.915053129196167
2.1522109508514404,2.151623249053955,0.0005877017974853516,0.9456188082695007,0.0,3.316624879837036,0.9885093569755554
2.218189239501953,2.2163872718811035,0.0018019676208496094,0.9638692140579224,0.5833333333333333,3.316624879837036,0.9977221488952637
2.325235366821289,2.336552143096924,-0.011316776275634766,0.9667475819587708,1.0,3.316624879837036,0.9973976612091064
2.284827947616577,2.2839741706848145,0.0008537769317626953,0.9689159393310547,0.08333333333333337,0.0,0.9972844123840332
2.2300031185150146,2.2363970279693604,-0.006393909454345703,0.9661809206008911,1.0,3.1622776985168457,0.9936190247535706
2.131282329559326,2.127066135406494,0.004216194152832031,0.9712785482406616,0.08333333333333337,3.1622776985168457,0.9951016306877136
2.0808377265930176,2.075186252593994,0.0056514739990234375,0.9732635021209717,1.0,3.0,0.9964308142662048
2.1145684719085693,2.1205618381500244,-0.005993366241455078,0.9776367545127869,1.0,2.0,0.9982471466064453
2.2118804454803467,2.2103500366210938,0.0015304088592529297,0.9812268614768982,0.16666666666666663,2.0,0.9993739128112793
2.2946767807006836,2.2876007556915283,0.0070760250091552734,0.9838364124298096,1.0,3.316624879837036,0.999873697757721
2.3455381393432617,2.3419878482818604,0.003550291061401367,0.9858899116516113,0.25,0.0,0.9998025894165039
2.3938608169555664,2.401200532913208,-0.0073397159576416016,0.98918616771698,0.25,3.1622776985168457,0.9994226098060608
2.421680450439453,2.4324984550476074,-0.010818004608154297,0.9900081157684326,0.08333333333333337,1.7320507764816284,0.9992334842681885
2.4237349033355713,2.448937177658081,-0.025202274322509766,0.9935385584831238,1.0,3.316624879837036,0.9998019337654114
2.4542102813720703,2.4410715103149414,0.013138771057128906,0.9930330514907837,1.0,3.1622776985168457,0.9999089241027832
2.4501147270202637,2.4522719383239746,-0.0021572113037109375,0.993491530418396,0.16666666666666663,0.0,0.9998334646224976
2.409137010574341,2.4299821853637695,-0.02084517478942871,0.9912182092666626,0.08333333333333337,3.1622776985168457,0.999742865562439
2.310235023498535,2.2772140502929688,0.033020973205566406,0.9739300012588501,1.0,0.0,0.9990503787994385
2.146986961364746,2.1736950874328613,-0.026708126068115234,0.9609584808349609,0.16666666666666663,3.1622776985168457,0.9954019784927368
1.9820822477340698,1.999827265739441,-0.017745018005371094,0.9074356555938721,0.16666666666666663,3.1622776985168457,0.962910532951355
1.8943650722503662,1.8972550630569458,-0.00288999080657959,0.8306959867477417,1.0,3.0,0.8747419118881226
1.8425178527832031,1.8468265533447266,-0.0043087005615234375,0.8139768838882446,1.0,3.0,0.8455691337585449
1.8027207851409912,1.792738676071167,0.009982109069824219,0.8341386914253235,0.16666666666666663,3.464101552963257,0.8656601309776306
1.6937456130981445,1.7001793384552002,-0.006433725357055664,0.8892396688461304,1.0,1.0,0.9136383533477783
1.5194532871246338,1.5286962985992432,-0.009243011474609375,0.9104893207550049,0.25,1.0,0.9360576868057251
1.4207202196121216,1.434436321258545,-0.01371610164642334,0.9330359101295471,1.0,1.4142135381698608,0.9588826894760132
1.4227254390716553,1.4422911405563354,-0.019565701484680176,0.9544934034347534,0.0,3.1622776985168457,0.9717504382133484
1.5099384784698486,1.5148993730545044,-0.004960894584655762,0.9537621736526489,0.08333333333333337,0.0,0.9685354232788086
1.5859522819519043,1.5766608715057373,0.009291410446166992,0.9498591423034668,0.0,2.8284270763397217,0.9649718999862671
1.6030747890472412,1.6084601879119873,-0.005385398864746094,0.9481154680252075,0.16666666666666663,0.0,0.9638542532920837
1.6121327877044678,1.6400854587554932,-0.02795267105102539,0.9554500579833984,1.0,2.0,0.9726222157478333
1.6450167894363403,1.6444478034973145,0.0005689859390258789,0.9340409636497498,1.0,2.0,0.9612677097320557
1.6421600580215454,1.6749169826507568,-0.032756924629211426,0.9213619232177734,0.33333333333333337,3.0,0.9571090936660767
1.6672508716583252,1.6417242288589478,0.02552664279937744,0.9132428169250488,0.33333333333333337,3.0,0.9459678530693054
1.699082374572754,1.6640270948410034,0.03505527973175049,0.950221061706543,0.6666666666666667,3.0,0.9725235104560852
1.735236406326294,1.7640436887741089,-0.02880728244781494,0.9825027585029602,1.0,3.0,0.9943200349807739
1.773641586303711,1.8435285091400146,-0.06988692283630371,0.9908959865570068,0.25,3.316624879837036,0.9984833002090454
1.8393099308013916,1.8255362510681152,0.013773679733276367,0.9912718534469604,1.0,1.7320507764816284,0.9982365965843201
1.8351850509643555,1.8238155841827393,0.011369466781616211,0.9936357736587524,0.25,1.7320507764816284,0.9987826943397522
1.8165318965911865,1.815521240234375,0.0010106563568115234,0.9961239099502563,1.0,1.4142135381698608,0.999366044998169
1.814272165298462,1.7978863716125488,0.016385793685913086,0.9969581961631775,0.08333333333333337,2.6457512378692627,0.9995598196983337
1.8106844425201416,1.8002450466156006,0.010439395904541016,0.9972258806228638,0.16666666666666663,2.0,0.999625027179718
1.7920982837677002,1.7712870836257935,0.02081120014190674,0.9964966773986816,0.08333333333333337,3.464101552963257,0.9994925260543823
1.6990220546722412,1.7010407447814941,-0.0020186901092529297,0.994440495967865,0.08333333333333337,3.464101552963257,0.9990162253379822
1.678342580795288,1.6859488487243652,-0.0076062679290771484,0.9917168617248535,0.6666666666666667,0.0,0.9984697103500366
1.6791216135025024,1.6844896078109741,-0.00536799430847168,0.992170512676239,1.0,0.0,0.9986212253570557
1.6887439489364624,1.664814829826355,0.023929119110107422,0.9827238321304321,0.0,3.1622776985168457,0.9966980218887329
1.6423137187957764,1.6950055360794067,-0.05269181728363037,0.9826879501342773,1.0,1.4142135381698608,0.9963721036911011
1.6585943698883057,1.6625909805297852,-0.003996610641479492,0.9746426343917847,1.0,2.8284270763397217,0.9938445091247559
1.6514482498168945,1.638256311416626,0.013191938400268555,0.9738698601722717,1.0,3.316624879837036,0.9940996170043945
1.631995677947998,1.6257035732269287,0.006292104721069336,0.9754946231842041,0.16666666666666663,3.316624879837036,0.9932430982589722
1.6076476573944092,1.6164294481277466,-0.008781790733337402,0.9712403416633606,0.33333333333333337,3.316624879837036,0.9923822283744812
1.6108537912368774,1.589002251625061,0.021851539611816406,0.9643278121948242,1.0,3.316624879837036,0.9886865615844727
1.597078561782837,1.588773488998413,0.008305072784423828,0.9631952047348022,0.08333333333333337,0.0,0.9877210855484009
1.6090121269226074,1.5746570825576782,0.0343550443649292,0.9457383155822754,1.0,3.1622776985168457,0.9777548313140869
1.5888383388519287,1.5994950532913208,-0.01065671443939209,0.949511706829071,0.08333333333333337,3.1622776985168457,0.9805353879928589
1.5942212343215942,1.6020479202270508,-0.007826685905456543,0.9464680552482605,1.0,3.0,0.9781408309936523
1.595203161239624,1.609681248664856,-0.014478087425231934,0.9461492896080017,1.0,3.0,0.9804501533508301
1.610841989517212,1.6068737506866455,0.003968238830566406,0.9395527243614197,0.16666666666666663,3.316624879837036,0.9754811525344849
1.6086503267288208,1.6206663846969604,-0.012016057968139648,0.9475528001785278,1.0,1.7320507764816284,0.9823712110519409
1.6370515823364258,1.5974072217941284,0.03964436054229736,0.9171473979949951,0.25,1.7320507764816284,0.9585385322570801
1.6276646852493286,1.6148617267608643,0.012802958488464355,0.9373326301574707,1.0,2.2360680103302,0.9784449338912964
1.6314141750335693,1.6150648593902588,0.016349315643310547,0.9352914690971375,0.08333333333333337,2.0,0.9778258800506592
1.623849630355835,1.62381911277771,3.0517578125e-05,0.9456799030303955,0.16666666666666663,3.0,0.9848413467407227
1.6167066097259521,1.622733473777771,-0.006026864051818848,0.9442681074142456,0.25,2.8284270763397217,0.9843135476112366
1.61328125,1.6125839948654175,0.0006972551345825195,0.9377171993255615,0.16666666666666663,2.0,0.9821996688842773
1.6081303358078003,1.6048295497894287,0.003300786018371582,0.9248679876327515,0.16666666666666663,3.0,0.9765394926071167
1.5973408222198486,1.6037712097167969,-0.006430387496948242,0.930214524269104,0.75,3.316624879837036,0.9816152453422546
1.596707820892334,1.5978881120681763,-0.0011802911758422852,0.9062350392341614,0.08333333333333337,0.0,0.9704838991165161
1.5990538597106934,1.6064093112945557,-0.007355451583862305,0.8920353651046753,0.25,3.316624879837036,0.960839569568634
1.6071932315826416,1.6105165481567383,-0.0033233165740966797,0.8518052697181702,1.0,3.316624879837036,0.9044041633605957
1.0421421527862549,1.0400272607803345,0.00211489200592041,0.7107104659080505,0.08333333333333337,3.316624879837036,0.8429320454597473
1.0166617631912231,1.0169909000396729,-0.00032913684844970703,0.6783125400543213,1.0,3.316624879837036,0.812813401222229
0.9801421165466309,0.9844164848327637,-0.0042743682861328125,0.6740555763244629,1.0,0.0,0.8026492595672607
0.9692199230194092,0.9690696597099304,0.00015026330947875977,0.6583852171897888,0.08333333333333337,3.316624879837036,0.7800949811935425
0.9697692394256592,0.9656243324279785,0.004144906997680664,0.6687822341918945,1.0,1.4142135381698608,0.7797638177871704
0.9609789848327637,0.9590437412261963,0.0019352436065673828,0.6743372678756714,0.08333333333333337,2.4494898319244385,0.7806851863861084
0.9405854940414429,0.9449422359466553,-0.004356741905212402,0.6852410435676575,1.0,2.6457512378692627,0.7849892973899841
0.9290507435798645,0.9266201257705688,0.0024306178092956543,0.6984492540359497,1.0,0.0,0.8029501438140869
0.9206461906433105,0.9258419275283813,-0.005195736885070801,0.7209091186523438,0.08333333333333337,3.316624879837036,0.8246608972549438
0.9182910323143005,0.917900562286377,0.000390470027923584,0.7362464666366577,0.08333333333333337,1.0,0.8378199338912964
0.9264451265335083,0.9240033030509949,0.0024418234825134277,0.7442585229873657,0.41666666666666663,3.464101552963257,0.8530682325363159
0.9418191313743591,0.9381788372993469,0.003640294075012207,0.7518974542617798,1.0,0.0,0.8606047630310059
0.9692704081535339,0.9688754081726074,0.00039499998092651367,0.7520918250083923,1.0,2.8284270763397217,0.870169997215271
1.0105112791061401,1.0108487606048584,-0.0003374814987182617,0.7671012878417969,0.08333333333333337,2.0,0.8950976133346558
1.0704210996627808,1.0708889961242676,-0.0004678964614868164,0.7959147095680237,0.0,3.1622776985168457,0.9192100763320923
1.1314103603363037,1.1243979930877686,0.007012367248535156,0.8009723424911499,1.0,0.0,0.9215692281723022
1.1705877780914307,1.1698987483978271,0.0006890296936035156,0.8003023862838745,1.0,2.6457512378692627,0.916111946105957
1.2032344341278076,1.2045645713806152,-0.0013301372528076172,0.799848198890686,0.33333333333333337,2.6457512378692627,0.9033625721931458
1.2323150634765625,1.2318936586380005,0.0004214048385620117,0.7885713577270508,0.16666666666666663,3.464101552963257,0.8746578693389893
1.2699620723724365,1.267319917678833,0.0026421546936035156,0.7877569198608398,1.0,3.464101552963257,0.8587784767150879
1.4209368228912354,1.4220960140228271,-0.0011591911315917969,0.8504692912101746,1.0,3.1622776985168457,0.892696738243103
1.4605858325958252,1.4729342460632324,-0.012348413467407227,0.8646570444107056,0.41666666666666663,2.0,0.8995435237884521
1.5110654830932617,1.5304826498031616,-0.019417166709899902,0.88617342710495,1.0,3.1622776985168457,0.938784122467041
1.5558021068572998,1.549408197402954,0.006393909454345703,0.8969126343727112,0.0,2.8284270763397217,0.9608497023582458
1.7030973434448242,1.7211220264434814,-0.018024682998657227,0.9262652397155762,1.0,2.6457512378692627,0.9887712597846985
1.8491023778915405,1.8287560939788818,0.02034628391265869,0.9124883413314819,0.16666666666666663,1.7320507764816284,0.9805305004119873
1.6821138858795166,1.683563232421875,-0.0014493465423583984,0.8826251029968262,0.16666666666666663,2.0,0.936429500579834
1.5215846300125122,1.4983112812042236,0.023273348808288574,0.84419846534729,1.0,1.0,0.8829116821289062
1.4850186109542847,1.462432861328125,0.022585749626159668,0.8006151914596558,0.33333333333333337,1.4142135381698608,0.8353369235992432
1.5985431671142578,1.585221767425537,0.013321399688720703,0.8254595994949341,0.25,2.0,0.8544737696647644
1.7187119722366333,1.7208577394485474,-0.0021457672119140625,0.8597489595413208,0.16666666666666663,3.0,0.8858521580696106
1.8841660022735596,1.8770209550857544,0.007145047187805176,0.8825631141662598,0.16666666666666663,3.464101552963257,0.9229485988616943
1.9870140552520752,1.9727702140808105,0.014243841171264648,0.9036747813224792,0.08333333333333337,3.464101552963257,0.9541441798210144
2.105262041091919,2.072981119155884,0.032280921936035156,0.9313493967056274,0.08333333333333337,3.464101552963257,0.9635467529296875
2.215961217880249,2.193770170211792,0.02219104766845703,0.9774107336997986,0.25,2.2360680103302,0.9922268390655518
2.29219388961792,2.277571678161621,0.014622211456298828,0.9877076745033264,1.0,2.6457512378692627,0.9965754151344299
2.341226100921631,2.346836566925049,-0.005610466003417969,0.9852423071861267,0.0,3.1622776985168457,0.9938547611236572
2.365995168685913,2.3744890689849854,-0.008493900299072266,0.9861375093460083,1.0,3.1622776985168457,0.9933326840400696
2.4102210998535156,2.4584174156188965,-0.04819631576538086,0.9908155202865601,0.0,3.1622776985168457,0.9958376288414001
2.544741153717041,2.5257973670959473,0.01894378662109375,0.9986326694488525,0.41666666666666663,1.7320507764816284,0.9997752904891968
2.6185200214385986,2.6286840438842773,-0.010164022445678711,0.9990163445472717,1.0,2.4494898319244385,0.9998356103897095
2.6874122619628906,2.6428961753845215,0.04451608657836914,0.9987049698829651,0.16666666666666663,2.4494898319244385,0.9997197985649109
2.5862956047058105,2.5880916118621826,-0.0017960071563720703,0.995357871055603,1.0,1.7320507764816284,0.9988464117050171
2.4607648849487305,2.39932918548584,0.061435699462890625,0.9801908731460571,0.16666666666666663,2.0,0.9910767674446106
2.2688705921173096,2.258225202560425,0.010645389556884766,0.9093194007873535,0.08333333333333337,1.7320507764816284,0.9307506084442139
2.2264490127563477,2.1999523639678955,0.02649664878845215,0.8762677907943726,0.5833333333333333,3.316624879837036,0.8898711204528809
2.173311948776245,2.1575844287872314,0.015727519989013672,0.8720742464065552,0.08333333333333337,0.0,0.8849260210990906
2.126868486404419,2.1391985416412354,-0.012330055236816406,0.8811243772506714,0.16666666666666663,0.0,0.8980512619018555
2.112506866455078,2.0913913249969482,0.021115541458129883,0.8871558904647827,0.16666666666666663,3.316624879837036,0.905788004398346
2.050999164581299,2.060783863067627,-0.009784698486328125,0.8883882761001587,0.08333333333333337,1.7320507764816284,0.9070800542831421
1.9914512634277344,1.9428263902664185,0.04862487316131592,0.8801573514938354,1.0,1.4142135381698608,0.8867675065994263
1.9002995491027832,1.8609176874160767,0.03938186168670654,0.8778018951416016,1.0,3.464101552963257,0.8808794021606445
1.842203140258789,1.8296663761138916,0.012536764144897461,0.882611870765686,1.0,3.316624879837036,0.8884314298629761
1.8296152353286743,1.8607182502746582,-0.031103014945983887,0.9541283845901489,0.08333333333333337,0.0,0.9719588756561279
1.8778775930404663,1.8474373817443848,0.030440211296081543,0.9954670667648315,0.16666666666666663,3.464101552963257,0.9986371994018555
1.8784888982772827,1.889081358909607,-0.010592460632324219,0.9952468276023865,0.0,3.1622776985168457,0.9983566403388977
1.9101983308792114,1.9313089847564697,-0.0211106538772583,0.9971224069595337,1.0,3.1622776985168457,0.998982310295105
2.0317764282226562,2.0052881240844727,0.026488304138183594,0.9998862743377686,0.08333333333333337,3.464101552963257,0.9999760389328003
1.1796059608459473,1.177834391593933,0.0017715692520141602,0.8565137386322021,0.0,0.0,0.9306867122650146
1.2414990663528442,1.247806429862976,-0.006307363510131836,0.9243191480636597,0.0,1.4142135381698608,0.9706050157546997
1.1892757415771484,1.2021877765655518,-0.01291203498840332,0.9452166557312012,1.0,2.2360680103302,0.978490948677063
1.1801857948303223,1.1611590385437012,0.019026756286621094,0.9241169691085815,0.16666666666666663,3.0,0.9633926749229431
1.1391420364379883,1.1500059366226196,-0.010863900184631348,0.9546750783920288,1.0,3.1622776985168457,0.9817372560501099
1.1300790309906006,1.1360994577407837,-0.0060204267501831055,0.9640213251113892,0.0,3.1622776985168457,0.9857900738716125
1.1238963603973389,1.117447853088379,0.006448507308959961,0.9547866582870483,0.0,3.316624879837036,0.9794327020645142
1.1092329025268555,1.098921298980713,0.010311603546142578,0.9507359862327576,0.16666666666666663,3.316624879837036,0.9755869507789612
1.0989540815353394,1.095560073852539,0.003394007682800293,0.9546192288398743,0.25,1.7320507764816284,0.9780562520027161
1.1051983833312988,1.0989329814910889,0.006265401840209961,0.9534035325050354,1.0,1.7320507764816284,0.9764294624328613
1.1421825885772705,1.1269835233688354,0.015199065208435059,0.949334442615509,0.16666666666666663,3.1622776985168457,0.9721803069114685
1.193566083908081,1.2044463157653809,-0.010880231857299805,0.951475977897644,1.0,2.0,0.9737023115158081
1.2349756956100464,1.2508809566497803,-0.015905261039733887,0.9490443468093872,0.08333333333333337,1.7320507764816284,0.9727171659469604
1.3174875974655151,1.3274219036102295,-0.009934306144714355,0.9564338326454163,1.0,1.7320507764816284,0.9782496690750122
1.3697500228881836,1.400036096572876,-0.030286073684692383,0.9647064805030823,0.75,2.4494898319244385,0.9888153076171875
1.4161057472229004,1.4045720100402832,0.011533737182617188,0.9457594156265259,1.0,2.8284270763397217,0.980072021484375
1.4302496910095215,1.4234479665756226,0.006801724433898926,0.9254761934280396,0.16666666666666663,0.0,0.9662275314331055
1.3815237283706665,1.3850526809692383,-0.0035289525985717773,0.8946104049682617,0.16666666666666663,0.0,0.9385560154914856
1.290831446647644,1.2748558521270752,0.015975594520568848,0.8701577186584473,0.08333333333333337,0.0,0.929807722568512
1.3009587526321411,1.2923071384429932,0.00865161418914795,0.8566557168960571,0.16666666666666663,3.1622776985168457,0.92967689037323
1.2533152103424072,1.2473900318145752,0.005925178527832031,0.8491130471229553,0.33333333333333337,3.1622776985168457,0.9173921942710876
1.3015629053115845,1.2939183712005615,0.007644534111022949,0.8520323038101196,1.0,3.1622776985168457,0.9254255890846252
1.2148250341415405,1.198307991027832,0.016517043113708496,0.8668047189712524,1.0,3.1622776985168457,0.9262251257896423
1.304945945739746,1.3257091045379639,-0.020763158798217773,0.8654904961585999,1.0,3.316624879837036,0.9319411516189575
1.2606755495071411,1.2300286293029785,0.030646920204162598,0.8950021266937256,1.0,1.7320507764816284,0.9439440965652466
1.3140780925750732,1.3049333095550537,0.009144783020019531,0.8779083490371704,0.16666666666666663,1.7320507764816284,0.9380390048027039
1.311493992805481,1.3060541152954102,0.005439877510070801,0.8894709944725037,1.0,3.0,0.9366239905357361
1.3497302532196045,1.348996877670288,0.0007333755493164062,0.8787824511528015,0.16666666666666663,2.0,0.9370568990707397
1.4429104328155518,1.443967580795288,-0.0010571479797363281,0.8717634677886963,1.0,0.0,0.9154250621795654
1.5304338932037354,1.4901516437530518,0.040282249450683594,0.8175106644630432,0.08333333333333337,3.0,0.8664229512214661
1.6425533294677734,1.6361418962478638,0.006411433219909668,0.8718885779380798,0.16666666666666663,1.7320507764816284,0.9146608710289001
1.6975677013397217,1.7122769355773926,-0.014709234237670898,0.9473912119865417,0.08333333333333337,0.0,0.9839602708816528
1.7963887453079224,1.8069566488265991,-0.010567903518676758,0.92555832862854,0.6666666666666667,2.4494898319244385,0.957780122756958
1.9065895080566406,1.9158198833465576,-0.009230375289916992,0.9342464208602905,1.0,2.4494898319244385,0.9699386358261108
2.055388927459717,2.05769681930542,-0.002307891845703125,0.8910399675369263,1.0,3.464101552963257,0.9230465888977051
2.1005849838256836,2.1007699966430664,-0.0001850128173828125,0.8724318742752075,0.25,1.0,0.9172030687332153
1.962477684020996,1.9606670141220093,0.0018106698989868164,0.8302808403968811,0.0,2.4494898319244385,0.8689572215080261
1.7782835960388184,1.8007287979125977,-0.022445201873779297,0.8428304195404053,0.0,2.6457512378692627,0.8982671499252319
1.8380378484725952,1.8473153114318848,-0.00927746295928955,0.9322048425674438,0.5,3.1622776985168457,0.9705541133880615
1.8493483066558838,1.8497493267059326,-0.0004010200500488281,0.9420024156570435,1.0,1.4142135381698608,0.9790991544723511
2.008559465408325,2.0106186866760254,-0.0020592212677001953,0.9600178003311157,0.0,2.2360680103302,0.9855300188064575
1.9550721645355225,1.9579355716705322,-0.0028634071350097656,0.9498581886291504,0.08333333333333337,2.2360680103302,0.9807367920875549
1.875413179397583,1.8767759799957275,-0.0013628005981445312,0.949810266494751,0.41666666666666663,2.4494898319244385,0.9803704023361206
1.7306160926818848,1.7267708778381348,0.00384521484375,0.9347472190856934,1.0,3.464101552963257,0.9764961004257202
1.7640503644943237,1.7541130781173706,0.009937286376953125,0.9265896081924438,0.16666666666666663,3.464101552963257,0.9760510921478271
1.7016934156417847,1.6983907222747803,0.0033026933670043945,0.8983529806137085,0.33333333333333337,3.464101552963257,0.9706196188926697
1.86294686794281,1.8654074668884277,-0.0024605989456176758,0.8798134326934814,0.25,0.0,0.9677727818489075
1.8067634105682373,1.8151434659957886,-0.00838005542755127,0.891754150390625,0.5,3.1622776985168457,0.9673303365707397
1.8425016403198242,1.8357574939727783,0.0067441463470458984,0.88038569688797,0.0,3.1622776985168457,0.9635316133499146
1.7856988906860352,1.7920001745224,-0.006301283836364746,0.8756215572357178,1.0,3.1622776985168457,0.9353148937225342
1.7796696424484253,1.7751030921936035,0.004566550254821777,0.8800083994865417,0.0,3.1622776985168457,0.9257984161376953
1.750002145767212,1.759595513343811,-0.009593367576599121,0.8842729330062866,1.0,0.0,0.9167171716690063
1.7472779750823975,1.749032974243164,-0.0017549991607666016,0.8878844976425171,1.0,3.1622776985168457,0.9122121334075928
1.734889268875122,1.742357850074768,-0.007468581199645996,0.8861019611358643,0.16666666666666663,2.4494898319244385,0.9046763777732849
1.7258877754211426,1.7255730628967285,0.0003147125244140625,0.8838504552841187,1.0,1.7320507764816284,0.8990660905838013
1.6937856674194336,1.7175185680389404,-0.023732900619506836,0.8812825679779053,0.16666666666666663,1.0,0.8940321207046509
1.6965616941452026,1.69588303565979,0.0006786584854125977,0.8800511956214905,1.0,0.0,0.8909035921096802
1.6872498989105225,1.6706593036651611,0.016590595245361328,0.8796747326850891,1.0,0.0,0.8903946280479431
1.6450691223144531,1.6458988189697266,-0.0008296966552734375,0.87836092710495,0.16666666666666663,2.2360680103302,0.8894957900047302
1.616438865661621,1.6019923686981201,0.014446496963500977,0.8812664747238159,0.33333333333333337,2.0,0.898684561252594
1.570345163345337,1.572062611579895,-0.0017174482345581055,0.88667893409729,0.08333333333333337,3.316624879837036,0.9152830839157104
1.539739727973938,1.5382485389709473,0.0014911890029907227,0.8916223049163818,0.0,2.8284270763397217,0.9299818277359009
1.5179016590118408,1.5096170902252197,0.008284568786621094,0.8950610160827637,0.0,2.4494898319244385,0.9401965141296387
1.5024147033691406,1.495704174041748,0.006710529327392578,0.8991760611534119,0.0,1.4142135381698608,0.9495142698287964
1.5038503408432007,1.507440447807312,-0.003590106964111328,0.9062060117721558,0.41666666666666663,0.0,0.9637813568115234
1.5260729789733887,1.5336023569107056,-0.0075293779373168945,0.9152089357376099,0.08333333333333337,2.6457512378692627,0.978441596031189
1.5489221811294556,1.555729866027832,-0.006807684898376465,0.9230138063430786,1.0,2.2360680103302,0.9871637225151062
1.5560098886489868,1.560373067855835,-0.0043631792068481445,0.9248145222663879,0.33333333333333337,0.0,0.9880603551864624
1.5552189350128174,1.550028681755066,0.005190253257751465,0.9237191081047058,0.16666666666666663,0.0,0.9841165542602539
1.543565034866333,1.5342082977294922,0.00935673713684082,0.9218720197677612,0.0,3.316624879837036,0.9779943227767944
1.5338692665100098,1.5224499702453613,0.011419296264648438,0.9224385023117065,0.0,3.316624879837036,0.974820077419281
1.5135575532913208,1.5141377449035645,-0.0005801916122436523,0.9230619668960571,0.5833333333333333,3.316624879837036,0.9710237979888916
1.5102527141571045,1.4980888366699219,0.012163877487182617,0.924237847328186,1.0,2.0,0.9684446454048157
1.5229251384735107,1.4899489879608154,0.03297615051269531,0.9271005392074585,1.0,2.0,0.9704362154006958
1.5015666484832764,1.4972760677337646,0.004290580749511719,0.9317106008529663,1.0,2.0,0.9739311933517456
1.5002906322479248,1.5141218900680542,-0.013831257820129395,0.9380027055740356,0.08333333333333337,3.0,0.9784139394760132
1.5255160331726074,1.5321903228759766,-0.006674289703369141,0.949472188949585,1.0,3.464101552963257,0.9884693026542664
1.5491429567337036,1.5843250751495361,-0.03518211841583252,0.9617487192153931,0.08333333333333337,3.464101552963257,0.9947353601455688
1.6342146396636963,1.6521425247192383,-0.017927885055541992,0.9810298681259155,0.25,3.464101552963257,0.9993436336517334
1.7298073768615723,1.747314691543579,-0.017507314682006836,0.9935902953147888,0.25,1.4142135381698608,0.9999592304229736
1.8026677370071411,1.7939817905426025,0.008685946464538574,0.9960606098175049,0.25,3.1622776985168457,0.9999872446060181
1.8475383520126343,1.8741825819015503,-0.026644229888916016,0.9967865943908691,1.0,0.0,0.9999918937683105
1.922908067703247,1.9406976699829102,-0.017789602279663086,0.9978074431419373,0.0,3.0,0.9999889731407166
1.9949629306793213,2.0001683235168457,-0.005205392837524414,0.9983949065208435,1.0,1.7320507764816284,0.9999445080757141
2.0558183193206787,2.0471627712249756,0.008655548095703125,0.9980646371841431,0.0,3.464101552963257,0.9998127818107605
2.092581272125244,2.094764471054077,-0.002183198928833008,0.9958539009094238,0.16666666666666663,1.7320507764816284,0.9993075132369995
2.1266326904296875,2.131321668624878,-0.00468897819519043,0.9954441785812378,1.0,3.1622776985168457,0.9992324113845825
2.1520793437957764,2.157700300216675,-0.0056209564208984375,0.9953384399414062,1.0,1.0,0.9992216229438782
2.1712403297424316,2.176288366317749,-0.005048036575317383,0.9948751926422119,0.25,3.464101552963257,0.9991334676742554
2.1885907649993896,2.181885004043579,0.006705760955810547,0.994331419467926,0.0,3.316624879837036,0.9990144968032837
2.186901569366455,2.1868419647216797,5.9604644775390625e-05,0.9940827488899231,1.0,1.7320507764816284,0.9990161657333374
2.175574779510498,2.1729094982147217,0.002665281295776367,0.9938572645187378,0.75,1.7320507764816284,0.9989972710609436
2.127415895462036,2.133787155151367,-0.006371259689331055,0.9931148290634155,0.08333333333333337,3.316624879837036,0.9988778829574585
2.0542562007904053,2.0570859909057617,-0.0028297901153564453,0.9921309947967529,0.16666666666666663,0.0,0.9987256526947021
1.4221763610839844,1.41965651512146,0.002519845962524414,0.9876075387001038,0.0,3.1622776985168457,0.9985653162002563
1.434760332107544,1.4329090118408203,0.0018513202667236328,0.984649121761322,1.0,2.2360680103302,0.9981311559677124
1.4646663665771484,1.4622557163238525,0.0024106502532958984,0.9823441505432129,0.08333333333333337,1.7320507764816284,0.9979913234710693
1.5234906673431396,1.5150516033172607,0.008439064025878906,0.9823095798492432,0.16666666666666663,2.8284270763397217,0.9983346462249756
1.6009032726287842,1.6215219497680664,-0.020618677139282227,0.9804279208183289,0.08333333333333337,3.1622776985168457,0.9986992478370667
1.8429961204528809,1.8308804035186768,0.012115716934204102,0.9881720542907715,1.0,0.0,0.999944806098938
2.299269914627075,2.329084873199463,-0.029814958572387695,0.9898746013641357,1.0,3.1622776985168457,0.9999960660934448
2.396975040435791,2.4143238067626953,-0.017348766326904297,0.9869080185890198,0.16666666666666663,3.1622776985168457,0.9998325109481812
2.343878746032715,2.3381388187408447,0.005739927291870117,0.9476768374443054,0.25,3.316624879837036,0.9929773807525635
2.264209747314453,2.212087869644165,0.052121877670288086,0.9222853779792786,0.5,3.316624879837036,0.985008180141449
2.133538007736206,2.161168098449707,-0.027630090713500977,0.9350395798683167,0.16666666666666663,0.0,0.9898499846458435
2.120116710662842,2.1246042251586914,-0.004487514495849609,0.922514796257019,1.0,0.0,0.9824643731117249
2.2291507720947266,2.2435178756713867,-0.014367103576660156,0.9638024568557739,1.0,0.0,0.99856036901474
2.3157057762145996,2.3377857208251953,-0.022079944610595703,0.9770709276199341,0.16666666666666663,3.464101552963257,0.9996787309646606
2.3931636810302734,2.3919949531555176,0.0011687278747558594,0.9766674041748047,1.0,1.7320507764816284,0.9997891783714294
2.407874584197998,2.3756306171417236,0.032243967056274414,0.9764878749847412,0.08333333333333337,3.0,0.9994814395904541
2.4062671661376953,2.41314435005188,-0.00687718391418457,0.9789915084838867,1.0,2.8284270763397217,0.9996443390846252
2.399977445602417,2.4151265621185303,-0.015149116516113281,0.9815952777862549,1.0,2.8284270763397217,0.9994480609893799
2.4158108234405518,2.38870906829834,0.027101755142211914,0.9850515127182007,1.0,0.0,0.9993882775306702
2.3845317363739014,2.4265568256378174,-0.042025089263916016,0.9895747900009155,1.0,3.1622776985168457,0.9995425343513489
2.423980236053467,2.432330846786499,-0.008350610733032227,0.9908962249755859,0.0,3.1622776985168457,0.9996792674064636
2.4078593254089355,2.431105136871338,-0.023245811462402344,0.9884825348854065,0.25,3.316624879837036,0.9996770620346069
2.3543882369995117,2.3629252910614014,-0.008537054061889648,0.980728268623352,1.0,1.4142135381698608,0.9997117519378662
2.2192790508270264,2.2270519733428955,-0.007772922515869141,0.956743597984314,0.33333333333333337,3.316624879837036,0.9956771731376648
2.0937318801879883,2.088200092315674,0.005531787872314453,0.9605457782745361,1.0,3.1622776985168457,0.9954217672348022
2.052191734313965,2.0689215660095215,-0.01672983169555664,0.9262633323669434,1.0,3.1622776985168457,0.9735353589057922
2.132687568664551,2.1314456462860107,0.001241922378540039,0.9439029693603516,0.16666666666666663,2.6457512378692627,0.9778205156326294
2.1638131141662598,2.1931443214416504,-0.029331207275390625,0.9820227026939392,1.0,2.6457512378692627,0.9972838163375854
2.1540472507476807,2.1504735946655273,0.0035736560821533203,0.9869818687438965,0.08333333333333337,3.1622776985168457,0.9993475675582886
2.1090760231018066,2.1017160415649414,0.007359981536865234,0.9828665256500244,0.08333333333333337,3.1622776985168457,0.9994168281555176
2.063906192779541,2.0694894790649414,-0.005583286285400391,0.9796522855758667,1.0,3.316624879837036,0.9993265867233276
2.047642230987549,2.0534048080444336,-0.005762577056884766,0.9799957275390625,0.16666666666666663,3.316624879837036,0.9992985129356384
2.0353877544403076,2.043966293334961,-0.00857853889465332,0.9787815809249878,1.0,2.6457512378692627,0.999210000038147
2.0273303985595703,2.0388343334198,-0.011503934860229492,0.9798495173454285,0.41666666666666663,2.2360680103302,0.9991936683654785
2.027214288711548,2.0300521850585938,-0.0028378963470458984,0.9799178242683411,1.0,1.4142135381698608,0.9990928769111633
2.026367664337158,2.0248656272888184,0.0015020370483398438,0.9816000461578369,0.16666666666666663,0.0,0.9990630149841309
2.025918960571289,2.014864444732666,0.011054515838623047,0.9838671684265137,1.0,3.464101552963257,0.9990365505218506
2.0215706825256348,2.0059237480163574,0.015646934509277344,0.9862594604492188,0.08333333333333337,0.0,0.9990009069442749
2.0127315521240234,1.9960051774978638,0.016726374626159668,0.9878565073013306,1.0,3.1622776985168457,0.9989445805549622
1.9872894287109375,2.0005252361297607,-0.013235807418823242,0.9876157641410828,0.41666666666666663,1.4142135381698608,0.998898983001709
1.9811854362487793,1.9815342426300049,-0.00034880638122558594,0.9872233271598816,0.16666666666666663,1.7320507764816284,0.9986048936843872
1.9613449573516846,1.9716089963912964,-0.010264039039611816,0.9810305833816528,0.0,2.2360680103302,0.9977626204490662
1.9516222476959229,1.951677680015564,-5.543231964111328e-05,0.9754605293273926,0.0,1.4142135381698608,0.9961032867431641
1.9336400032043457,1.9357105493545532,-0.0020705461502075195,0.9660621881484985,1.0,1.0,0.993325412273407
1.918574571609497,1.9247639179229736,-0.0061893463134765625,0.9543335437774658,1.0,1.4142135381698608,0.9910118579864502
1.9092998504638672,1.9127037525177002,-0.003403902053833008,0.944153368473053,0.16666666666666663,1.4142135381698608,0.9864832162857056
1.9024248123168945,1.8977313041687012,0.004693508148193359,0.9343203902244568,0.0,3.0,0.9804427027702332
1.8901970386505127,1.885311245918274,0.0048857927322387695,0.9236394166946411,0.25,3.464101552963257,0.9757120609283447
1.8754280805587769,1.8770626783370972,-0.0016345977783203125,0.9113839268684387,0.16666666666666663,1.4142135381698608,0.9706944227218628
1.8658794164657593,1.8674488067626953,-0.0015693902969360352,0.9002757668495178,0.0,3.1622776985168457,0.9636446833610535
1.8559379577636719,1.856288194656372,-0.0003502368927001953,0.889689564704895,0.08333333333333337,0.0,0.954055666923523
1.8462398052215576,1.8520216941833496,-0.005781888961791992,0.8820608854293823,0.08333333333333337,3.464101552963257,0.9497278928756714
1.8457553386688232,1.8387110233306885,0.007044315338134766,0.8663935661315918,0.25,3.464101552963257,0.9264293909072876
1.8406877517700195,1.843672513961792,-0.002984762191772461,0.8622753620147705,1.0,0.0,0.9265291690826416
1.8512433767318726,1.8553261756896973,-0.004082798957824707,0.8478532433509827,0.0,0.0,0.9027172327041626
1.8344568014144897,1.8329416513442993,0.0015151500701904297,0.8369572162628174,0.16666666666666663,0.0,0.8904587030410767
1.8123610019683838,1.812833309173584,-0.0004723072052001953,0.8289910554885864,1.0,3.464101552963257,0.8818117380142212
1.8100800514221191,1.8138865232467651,-0.003806471824645996,0.8235292434692383,1.0,3.464101552963257,0.873322069644928
1.814816951751709,1.8170113563537598,-0.0021944046020507812,0.8200594782829285,0.0,3.316624879837036,0.8656557202339172
1.8405423164367676,1.8289005756378174,0.011641740798950195,0.8220482468605042,1.0,3.316624879837036,0.8616622686386108
1.8568533658981323,1.8617842197418213,-0.004930853843688965,0.8275911808013916,1.0,0.0,0.8674240708351135
1.9148187637329102,1.9069658517837524,0.007852911949157715,0.8411033749580383,1.0,0.0,0.8792858123779297
1.9584386348724365,1.9599542617797852,-0.0015156269073486328,0.85390305519104,1.0,0.0,0.8959484100341797
1.995340347290039,1.998656988143921,-0.003316640853881836,0.8627604246139526,0.0,0.0,0.9087092876434326
2.0321004390716553,2.019927978515625,0.012172460556030273,0.8714778423309326,1.0,0.0,0.9145968556404114
2.037545680999756,2.051581382751465,-0.014035701751708984,0.885309100151062,0.08333333333333337,2.8284270763397217,0.923146665096283
2.053929328918457,2.061602830886841,-0.007673501968383789,0.8908867835998535,1.0,2.2360680103302,0.9225846529006958
2.062208890914917,2.0565338134765625,0.005675077438354492,0.8856432437896729,1.0,3.316624879837036,0.9036470651626587
1.9919190406799316,1.9832466840744019,0.008672356605529785,0.8814273476600647,1.0,0.0,0.8931346535682678
1.8473515510559082,1.835726261138916,0.011625289916992188,0.8813713788986206,1.0,3.1622776985168457,0.8984200358390808
1.7439996004104614,1.7180345058441162,0.025965094566345215,0.8812731504440308,1.0,3.1622776985168457,0.9029507637023926
1.6677801609039307,1.6471117734909058,0.020668387413024902,0.8873431086540222,1.0,0.0,0.9106816053390503
1.6346209049224854,1.6409542560577393,-0.006333351135253906,0.8942732810974121,0.33333333333333337,0.0,0.9268907308578491
1.6966357231140137,1.7051726579666138,-0.008536934852600098,0.8999615907669067,0.08333333333333337,0.0,0.9413409233093262
1.7823231220245361,1.7773520946502686,0.004971027374267578,0.9052246809005737,1.0,0.0,0.953333854675293
1.8372130393981934,1.8325680494308472,0.004644989967346191,0.9072952270507812,1.0,0.0,0.957744836807251
1.871596097946167,1.8652305603027344,0.006365537643432617,0.9020664691925049,0.16666666666666663,0.0,0.9441004395484924
1.907303810119629,1.9076411724090576,-0.00033736228942871094,0.9016993045806885,1.0,3.464101552963257,0.9302880764007568
1.5796151161193848,1.5755828619003296,0.004032254219055176,0.9795836210250854,1.0,1.0,0.9952347278594971
1.5042259693145752,1.5109684467315674,-0.0067424774169921875,0.9786202311515808,1.0,1.7320507764816284,0.9933297038078308
1.5111479759216309,1.5098806619644165,0.0012673139572143555,0.9868863224983215,1.0,1.7320507764816284,0.9963697195053101
1.4969713687896729,1.4992612600326538,-0.002289891242980957,0.9897314310073853,1.0,1.4142135381698608,0.9972294569015503
1.4765292406082153,1.4820704460144043,-0.005541205406188965,0.9918922781944275,1.0,3.316624879837036,0.9981025457382202
1.4725579023361206,1.456080675125122,0.016477227210998535,0.9943892955780029,1.0,3.464101552963257,0.9989802837371826
1.494668960571289,1.4738205671310425,0.020848393440246582,0.9968791604042053,1.0,3.464101552963257,0.9993393421173096
1.5015623569488525,1.4994559288024902,0.0021064281463623047,0.9977138638496399,0.0,2.6457512378692627,0.9995541572570801
1.3367772102355957,1.3457520008087158,-0.008974790573120117,0.9964984059333801,0.08333333333333337,2.6457512378692627,0.9995757937431335
1.2385845184326172,1.2318198680877686,0.006764650344848633,0.9972522258758545,0.16666666666666663,0.0,0.9994544386863708
1.2561595439910889,1.2633686065673828,-0.007209062576293945,0.9916567802429199,0.08333333333333337,0.0,0.9990190267562866
1.33861243724823,1.323155164718628,0.01545727252960205,0.9648162126541138,0.08333333333333337,3.1622776985168457,0.9945358037948608
1.4580103158950806,1.4479748010635376,0.010035514831542969,0.9472314715385437,1.0,2.2360680103302,0.9915398359298706
1.5091220140457153,1.526618242263794,-0.017496228218078613,0.9165272116661072,0.0,3.0,0.9854850172996521
1.5858566761016846,1.5896975994110107,-0.003840923309326172,0.9218562245368958,1.0,3.316624879837036,0.9893625378608704
1.639957308769226,1.6294434070587158,0.010513901710510254,0.9140005111694336,0.41666666666666663,3.316624879837036,0.9904054403305054
1.6539616584777832,1.656635046005249,-0.0026733875274658203,0.905518114566803,1.0,3.0,0.9927483797073364
1.6545896530151367,1.6669480800628662,-0.012358427047729492,0.8853467702865601,1.0,1.7320507764816284,0.9903478622436523
1.7034308910369873,1.6803618669509888,0.023069024085998535,0.885626494884491,1.0,3.1622776985168457,0.9932858943939209
1.7678816318511963,1.7900886535644531,-0.022207021713256836,0.9256712198257446,0.16666666666666663,3.0,0.9987189769744873
1.7852703332901,1.7979729175567627,-0.012702584266662598,0.9539831280708313,0.25,0.0,0.999265730381012
1.79469895362854,1.7970242500305176,-0.002325296401977539,0.9662291407585144,1.0,3.316624879837036,0.998927116394043
1.9552183151245117,1.9356900453567505,0.01952826976776123,0.9773268699645996,0.08333333333333337,2.0,0.9994779825210571
2.1526331901550293,2.2488043308258057,-0.09617114067077637,0.9948058128356934,1.0,2.0,0.9998555183410645
2.3261187076568604,2.378024101257324,-0.05190539360046387,0.9935270547866821,0.25,1.4142135381698608,0.9996271133422852
2.223109483718872,2.2595155239105225,-0.03640604019165039,0.9831030368804932,0.16666666666666663,1.4142135381698608,0.9932235479354858
2.0553269386291504,2.0997018814086914,-0.044374942779541016,0.9711693525314331,1.0,3.316624879837036,0.9836643934249878
1.8321912288665771,1.8308322429656982,0.0013589859008789062,0.8546403050422668,0.25,3.316624879837036,0.9504551887512207
1.8338645696640015,1.8223488330841064,0.01151573657989502,0.797005295753479,1.0,3.316624879837036,0.9078624248504639
1.873638391494751,1.8876664638519287,-0.014028072357177734,0.7696373462677002,1.0,0.0,0.886547863483429
1.9208948612213135,1.923398733139038,-0.0025038719177246094,0.7870610952377319,0.08333333333333337,3.1622776985168457,0.9040215611457825
1.966055154800415,1.9576354026794434,0.00841975212097168,0.7992295026779175,0.25,1.4142135381698608,0.9012967944145203
1.9925247430801392,1.9909454584121704,0.00157928466796875,0.7948054075241089,0.08333333333333337,1.4142135381698608,0.8961754441261292
2.0027153491973877,2.0126147270202637,-0.009899377822875977,0.8001643419265747,0.08333333333333337,2.8284270763397217,0.8981986045837402
1.9383933544158936,1.925264835357666,0.013128519058227539,0.7716919779777527,0.08333333333333337,3.464101552963257,0.895653247833252
1.725776195526123,1.7351856231689453,-0.009409427642822266,0.710457444190979,1.0,1.0,0.8333885073661804
1.6117501258850098,1.6242344379425049,-0.012484312057495117,0.6208171844482422,0.08333333333333337,1.4142135381698608,0.7700586318969727
1.6236640214920044,1.6383484601974487,-0.014684438705444336,0.5539839863777161,1.0,3.316624879837036,0.7034841775894165
1.691312551498413,1.6805472373962402,0.010765314102172852,0.5159032940864563,1.0,3.1622776985168457,0.6917513608932495
1.6454455852508545,1.6352416276931763,0.010203957557678223,0.5013787150382996,0.16666666666666663,2.2360680103302,0.7004623413085938
1.6900739669799805,1.682395100593567,0.007678866386413574,0.5544823408126831,0.33333333333333337,1.7320507764816284,0.7614554166793823
1.840421199798584,1.8537527322769165,-0.01333153247833252,0.5940601825714111,0.33333333333333337,3.464101552963257,0.7940015196800232
1.9835284948349,2.000131368637085,-0.01660287380218506,0.6489603519439697,1.0,3.316624879837036,0.8304117321968079
2.155837059020996,2.1534266471862793,0.002410411834716797,0.6901532411575317,0.0,3.316624879837036,0.8335349559783936
2.336703300476074,2.3498716354370117,-0.0131683349609375,0.7054643630981445,0.08333333333333337,0.0,0.8350002765655518
2.4266855716705322,2.414099931716919,0.012585639953613281,0.7209100723266602,0.08333333333333337,0.0,0.8422964811325073
2.3492431640625,2.359083652496338,-0.00984048843383789,0.7961571216583252,1.0,0.0,0.9078100919723511
2.2268757820129395,2.2371926307678223,-0.010316848754882812,0.8737798929214478,0.16666666666666663,0.0,0.9613778591156006
2.1871390342712402,2.1884868144989014,-0.0013477802276611328,0.8837783336639404,0.25,3.316624879837036,0.9597209692001343
2.1412301063537598,2.1608855724334717,-0.019655466079711914,0.875350296497345,0.0,1.0,0.9109243154525757
2.122511863708496,2.1084747314453125,0.014037132263183594,0.8673049807548523,1.0,1.4142135381698608,0.8778101205825806
2.071597099304199,2.031002998352051,0.04059410095214844,0.9415009617805481,0.08333333333333337,2.0,0.9634661674499512
2.0172934532165527,1.9926300048828125,0.024663448333740234,0.9895240068435669,1.0,1.7320507764816284,0.9962131977081299
1.9640508890151978,1.990440845489502,-0.0263899564743042,0.9944690465927124,1.0,2.2360680103302,0.9978594183921814
1.8868855237960815,1.8949122428894043,-0.008026719093322754,0.9911972284317017,1.0,1.4142135381698608,0.9962571263313293
1.88312828540802,1.8981553316116333,-0.015027046203613281,0.9945218563079834,1.0,2.2360680103302,0.9983545541763306
1.9282073974609375,1.928969144821167,-0.0007617473602294922,0.997445821762085,1.0,2.4494898319244385,0.9996347427368164
1.9339829683303833,1.9290194511413574,0.004963517189025879,0.9982629418373108,0.08333333333333337,3.0,0.9996913075447083
1.8681843280792236,1.8593854904174805,0.008798837661743164,0.9987024068832397,0.0,3.1622776985168457,0.9996901750564575
1.8269920349121094,1.829911708831787,-0.0029196739196777344,0.9984347820281982,0.16666666666666663,0.0,0.9996567964553833
1.8473268747329712,1.8675260543823242,-0.020199179649353027,0.9973156452178955,0.5,0.0,0.9996773600578308
1.9003692865371704,1.8917127847671509,0.008656501770019531,0.995454728603363,0.41666666666666663,3.464101552963257,0.9998515248298645
1.9163181781768799,1.9484200477600098,-0.03210186958312988,0.9943972826004028,0.0,2.0,0.9998729228973389
1.992951512336731,2.0165486335754395,-0.023597121238708496,0.9915025234222412,0.16666666666666663,2.8284270763397217,0.9996261596679688
2.018766403198242,2.037236213684082,-0.018469810485839844,0.9850027561187744,0.25,0.0,0.9975183010101318
1.9972501993179321,2.0046916007995605,-0.007441401481628418,0.9861397743225098,0.25,3.316624879837036,0.9957509636878967
1.9640190601348877,1.9467109441757202,0.01730811595916748,0.9927321076393127,1.0,2.6457512378692627,0.9977836608886719
2.4557557106018066,2.4542415142059326,0.0015141963958740234,0.9536644220352173,0.16666666666666663,2.4494898319244385,0.9991273880004883
2.4161171913146973,2.4515280723571777,-0.03541088104248047,0.9252731800079346,1.0,2.8284270763397217,0.9847579002380371
2.5131425857543945,2.5306031703948975,-0.01746058464050293,0.942145586013794,1.0,2.0,0.9966237545013428
2.52242112159729,2.5429444313049316,-0.0205233097076416,0.9393405318260193,1.0,3.464101552963257,0.9943794012069702
2.5033557415008545,2.494295358657837,0.009060382843017578,0.9375404119491577,0.0,3.316624879837036,0.9914311766624451
2.443023204803467,2.433539390563965,0.009483814239501953,0.9326008558273315,0.33333333333333337,0.0,0.9872612357139587
2.2720370292663574,2.2861557006835938,-0.014118671417236328,0.9356520771980286,1.0,1.0,0.9862626194953918
1.9396345615386963,1.9548261165618896,-0.01519155502319336,0.9233600497245789,1.0,0.0,0.9776846766471863
1.7875158786773682,1.7933030128479004,-0.0057871341705322266,0.9427682161331177,0.08333333333333337,1.0,0.9849432706832886
1.773732304573059,1.7656035423278809,0.008128762245178223,0.965665876865387,0.5,1.7320507764816284,0.9902224540710449
1.7873855829238892,1.7883318662643433,-0.0009462833404541016,0.9845297336578369,1.0,1.7320507764816284,0.9962115287780762
1.8821253776550293,1.88131844997406,0.0008069276809692383,0.9961857795715332,0.33333333333333337,3.316624879837036,0.9990766644477844
2.0329668521881104,2.030317783355713,0.002649068832397461,0.9981147050857544,0.0,0.0,0.9997358322143555
2.1173150539398193,2.103226661682129,0.01408839225769043,0.9942469596862793,1.0,2.6457512378692627,0.9992774128913879
2.0528922080993652,2.0748419761657715,-0.02194976806640625,0.9912536144256592,0.08333333333333337,2.6457512378692627,0.9988200664520264
2.01539945602417,2.0183544158935547,-0.0029549598693847656,0.9927867650985718,0.08333333333333337,2.4494898319244385,0.9990281462669373
1.9829034805297852,1.98231840133667,0.0005850791931152344,0.9952821135520935,0.0,2.4494898319244385,0.9994108080863953
1.9581111669540405,1.9575116634368896,0.0005995035171508789,0.9966705441474915,0.0,0.0,0.999584436416626
1.9336962699890137,1.9443957805633545,-0.01069951057434082,0.9971073865890503,0.08333333333333337,3.464101552963257,0.9996362924575806
1.9249603748321533,1.92404043674469,0.0009199380874633789,0.9969462156295776,0.16666666666666663,3.464101552963257,0.9996401071548462
1.9230620861053467,1.8975951671600342,0.0254669189453125,0.9965319633483887,0.08333333333333337,3.464101552963257,0.9996058940887451
1.891608476638794,1.8975374698638916,-0.005928993225097656,0.9962525367736816,1.0,1.0,0.9996007084846497
1.8724212646484375,1.882054090499878,-0.00963282585144043,0.9959698915481567,1.0,3.316624879837036,0.9996033906936646
1.856694221496582,1.8664624691009521,-0.009768247604370117,0.9954007267951965,0.41666666666666663,3.1622776985168457,0.9995328187942505
1.8465054035186768,1.842263102531433,0.004242300987243652,0.9940482378005981,1.0,1.7320507764816284,0.9993250966072083
1.8313041925430298,1.8211917877197266,0.010112404823303223,0.9922492504119873,0.5,1.4142135381698608,0.9989546537399292
1.8066009283065796,1.8137868642807007,-0.007185935974121094,0.9907961487770081,1.0,3.316624879837036,0.9987002611160278
1.7867662906646729,1.783902883529663,0.0028634071350097656,0.9887747168540955,1.0,0.0,0.9981787204742432
1.7698309421539307,1.7760145664215088,-0.006183624267578125,0.9871482849121094,0.0,3.464101552963257,0.997678279876709
1.7608767747879028,1.7761597633361816,-0.015282988548278809,0.984835147857666,1.0,2.4494898319244385,0.9963196516036987
1.750582218170166,1.7429208755493164,0.007661342620849609,0.9827936887741089,0.0,2.0,0.9950668811798096
1.7398247718811035,1.7552684545516968,-0.015443682670593262,0.982743501663208,0.08333333333333337,1.4142135381698608,0.995206356048584
1.7381761074066162,1.7383308410644531,-0.00015473365783691406,0.9818376302719116,1.0,2.8284270763397217,0.9939067363739014
1.7387516498565674,1.733097791671753,0.005653858184814453,0.9839372634887695,0.16666666666666663,0.0,0.994234561920166
1.7712619304656982,1.7662596702575684,0.005002260208129883,0.9901374578475952,0.08333333333333337,3.316624879837036,0.9966972470283508
1.8306875228881836,1.827311396598816,0.0033761262893676758,0.9954364895820618,0.08333333333333337,2.0,0.998771071434021
1.8651165962219238,1.8721222877502441,-0.0070056915283203125,0.9951097369194031,1.0,1.7320507764816284,0.9986730813980103
1.923113465309143,1.9116489887237549,0.011464476585388184,0.9881059527397156,1.0,,0.9959931373596191
1.9005646705627441,1.893543004989624,0.007021665573120117,0.9558928608894348,0.0,,0.9789888858795166
1.8567852973937988,1.8449313640594482,0.011853933334350586,0.9137697219848633,0.5,,0.9448831081390381
1.8178730010986328,1.816451072692871,0.0014219284057617188,0.885999321937561,0.33333333333333337,,0.907954216003418
1.8018465042114258,1.8041622638702393,-0.0023157596588134766,0.8775503635406494,0.33333333333333337,,0.8901020288467407
1.8125485181808472,1.805551528930664,0.0069969892501831055,0.8819386959075928,1.0,,0.8959882855415344
1.803141474723816,1.792496919631958,0.01064455509185791,0.8794245719909668,1.0,,0.8924620151519775
1.7576029300689697,1.7611703872680664,-0.0035674571990966797,0.8735990524291992,0.08333333333333337,,0.8846653699874878
1.6954901218414307,1.6984639167785645,-0.002973794937133789,0.8731352686882019,0.25,,0.882506787776947
1.6360952854156494,1.627213716506958,0.008881568908691406,0.8777151703834534,0.0,,0.8925814032554626


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/4_agent_zero_shot_from_3_policy/no_attn_ent/eval_metrics_rand_trials_envs_10.csv <==
Scenario,Explainer,FidPlus,FidMinus,DeltaFid,CharScore,Unfaithfulness,Sparsity,Stability,stdevFidPlus,stdevFidMinus,stdevDeltaFid,stdevCharScore,stdevUnfaithfulness,stdevSparsity,stdevStability,lenFidPlus,lenFidMinus,lenDeltaFid,lenCharScore,lenUnfaithfulness,lenSparsity,lenStability,MeanFidPlus,MeanFidMinus,MeanDeltaFid,MeanCharScore,MeanUnfaithfulness,MeanSparsity,MeanStability,stdevMeanFidPlus,stdevMeanFidMinus,stdevMeanDeltaFid,stdevMeanCharScore,stdevMeanUnfaithfulness,stdevMeanSparsity,stdevMeanStability,lenMeanFidPlus,lenMeanFidMinus,lenMeanDeltaFid,lenMeanCharScore,lenMeanUnfaithfulness,lenMeanSparsity,lenMeanStability
navigation,GraphMaskExplainer,1.8227535471478116,1.8232004527700243,-0.0004469056222127099,-3.238671351628807,0.9089100468285092,0.4926383981154299,2.1384725249070917,0.3409541932975273,0.34220297248065146,0.017016029258334,1.762223372305671,0.09889946131401259,0.42395662658465433,1.2068692548549365,566,566,566,566,566,566,556,1.8215289955396037,1.8222422583415259,-0.0007132628019222343,-3.230949921735202,0.9026996907059017,0.4956012443131525,2.1095265630809386,0.14212089927996596,0.14222062255330245,0.004474664263039165,0.6582764473209489,0.06005507806269208,0.05530966770066121,0.1402313758772546,10,10,10,10,10,10,10
navigation,AttentionExplainer,1.2003848237435166,0.7960408228377106,0.4043440009058061,0.22920642869047572,0.48061332578146004,0.804249547920434,0.03636476510628015,0.38326478580870205,0.2969712039270951,0.5213142879774866,0.5652890802281499,0.1885162268468997,0.0678230357848143,0.02071863438912839,553,553,553,553,553,553,543,1.2025355365272807,0.7413154987859054,0.4612200377413754,0.3203105444379752,0.46135216223873676,0.8025108924228272,0.0371617013044188,0.1997050131971381,0.2099927732330241,0.3125487335930207,0.33851346810601773,0.12235350585316501,0.03058298222000031,0.0073588591958001345,10,10,10,10,10,10,10
navigation,GNNExplainer,1.3930472383287056,0.6230816177429597,0.7699656205857458,0.5398516762974835,0.3825690467939055,0.45526584867075665,0.9885111988240685,0.2829777378582552,0.2227295725541513,0.2623467287903334,0.2733398041814015,0.13055567773681542,0.1256539713314411,0.27524010786727565,652,652,652,652,652,652,642,1.3945194455184662,0.6167897346618169,0.7777297108566492,0.5397396059971894,0.3932475874810289,0.4576119982349695,0.9884429072949374,0.09137326576899413,0.09460939164628529,0.11829898266005387,0.11867509086029203,0.08053326779226729,0.039093698665221804,0.06774145530521904,10,10,10,10,10,10,10
navigation,DummyExplainer,1.0238997453560859,1.0528791623155764,-0.028979416959490512,-0.2583595601414665,0.5744137474638553,0.4988496932515337,1.3928459623706675,0.291296142796358,0.2837757557429074,0.4275842495427342,5.978568227424645,0.134102527658559,0.14660622004717097,0.2337876041328527,652,652,652,652,652,652,642,1.025462111019048,1.0564539301841593,-0.030991819165111307,-0.2797416960792449,0.5833029423694138,0.49868225796336746,1.3860921427551292,0.04744373684546872,0.0549338209916853,0.06798584423195632,0.8969299634810657,0.04755805313345726,0.015975684948762916,0.034184096210921874,10,10,10,10,10,10,10


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/4_agent_zero_shot_from_3_policy/no_attn_ent/performance_numbers.csv <==
EpisodeReward,Makespan,Success Rate,"No Collisions Rate, Collision Rate, New Success Rate"
2.7570149898529053,35,1,1,0.0,1
3.354245901107788,51,1,1,0.0,1
2.2353310585021973,52,1,1,0.0,1
3.7195475101470947,88,1,1,0.0,1
4.203515529632568,59,1,1,0.0,1
4.249176025390625,95,1,1,0.0,1
3.6418063640594482,79,1,1,0.0,1
2.4854607582092285,28,1,1,0.0,1
2.835848093032837,41,1,1,0.0,1
2.061427116394043,48,1,1,0.0,1
2.7570149898529053,35,1,1,0.0,1
1.51537024974823,83,1,0,0.03614457696676254,1
2.2785894870758057,42,1,1,0.0,1
3.615971326828003,82,1,1,0.0,1
2.9946792125701904,47,1,1,0.0,1
2.814472198486328,34,1,1,0.0,1
2.2624704837799072,35,1,1,0.0,1
2.480748176574707,72,1,1,0.0,1
2.791388750076294,86,1,1,0.0,1
3.070817470550537,47,1,1,0.0,1
2.7570149898529053,35,1,1,0.0,1
2.2785894870758057,42,1,1,0.0,1
3.2756576538085938,41,1,1,0.0,1
2.9880895614624023,87,1,1,0.0,1
2.4878575801849365,36,1,1,0.0,1
2.984041213989258,101,1,1,0.0,1
-2.3577544689178467,98,1,0,0.13265305757522583,1
3.2746376991271973,55,1,1,0.0,1
3.1498680114746094,109,1,1,0.0,1
3.722490072250366,58,1,1,0.0,1
2.7570149898529053,35,1,1,0.0,1
2.2785894870758057,42,1,1,0.0,1
3.2756576538085938,41,1,1,0.0,1
2.9880895614624023,87,1,1,0.0,1
2.4878575801849365,36,1,1,0.0,1
2.984041213989258,101,1,1,0.0,1
-2.3577544689178467,98,1,0,0.13265305757522583,1
3.2746376991271973,55,1,1,0.0,1
3.1498680114746094,109,1,1,0.0,1
3.722490072250366,58,1,1,0.0,1


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/5_agent_zero_shot_from_3_policy/attn_ent/AttentionExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
1.1048557758331299,0.36233067512512207,0.7425251007080078,0.26751789450645447,0.8,0.10296526551246643,0.4782100319862366
1.1490000486373901,0.33904510736465454,0.8099549412727356,0.2808675765991211,0.8,0.07244504243135452,0.5216466784477234
1.1828758716583252,0.33500605821609497,0.8478698134422302,0.2898808419704437,0.75,0.058626528829336166,0.5470793843269348
1.209699034690857,0.36740678548812866,0.8422922492027283,0.30029296875,0.75,0.06159230321645737,0.5708723664283752
1.2548567056655884,0.42319193482398987,0.8316647708415985,0.30974486470222473,0.75,0.0682399645447731,0.592491865158081
1.3155708312988281,0.4807679355144501,0.834802895784378,0.3132527768611908,0.75,0.07116798311471939,0.597699761390686
1.3932384252548218,0.5309283137321472,0.8623101115226746,0.3141936957836151,0.75,0.07036995142698288,0.5927411317825317
1.4761241674423218,0.5791105628013611,0.8970136046409607,0.3154369592666626,0.8,0.06033102050423622,0.5882139205932617
1.567435383796692,0.6308012008666992,0.9366341829299927,0.3169763684272766,0.8,0.0582825131714344,0.5821764469146729
1.6696662902832031,0.7559901475906372,0.9136761426925659,0.3303447663784027,0.75,0.05590706318616867,0.5720165371894836
1.7830212116241455,0.9122409820556641,0.8707802295684814,0.3484055697917938,0.75,0.04140510410070419,0.5693325400352478
1.9000122547149658,1.0565540790557861,0.8434581756591797,0.3539198935031891,0.75,0.01967565156519413,0.5582681894302368
1.987531304359436,1.1100397109985352,0.8774915933609009,0.33147183060646057,0.75,0.022032741457223892,0.5261512398719788
2.0807647705078125,1.1471112966537476,0.9336534738540649,0.3111027181148529,0.75,0.028998330235481262,0.4900767505168915
2.2239320278167725,1.214741587638855,1.0091904401779175,0.30074378848075867,0.75,0.016383664682507515,0.46208444237709045
2.2816109657287598,1.190988302230835,1.0906226634979248,0.284572571516037,0.75,0.05032981559634209,0.4343816936016083
2.3210880756378174,1.1680259704589844,1.153062105178833,0.27139729261398315,0.75,0.07437896728515625,0.4201211929321289
2.3786885738372803,1.1051452159881592,1.273543357849121,0.2587887942790985,0.75,0.05089978501200676,0.4194471538066864
2.3827500343322754,1.0789532661437988,1.3037967681884766,0.25482407212257385,0.75,0.046894997358322144,0.4316979944705963
2.3785316944122314,1.0333722829818726,1.3451594114303589,0.24136915802955627,0.75,0.04422036185860634,0.436154842376709
2.3370614051818848,0.9600998163223267,1.376961588859558,0.23001603782176971,0.75,0.03933514282107353,0.43202486634254456
2.313087224960327,0.8885937929153442,1.424493432044983,0.22073295712471008,0.75,0.03879357874393463,0.4150559604167938
2.2624566555023193,0.8301041722297668,1.4323524832725525,0.21266356110572815,0.75,0.05538838356733322,0.39170369505882263
2.185886859893799,0.7699467539787292,1.4159401059150696,0.20603501796722412,0.75,0.06043783947825432,0.3673635423183441
2.1683425903320312,0.7321462631225586,1.4361963272094727,0.20146624743938446,0.75,0.05224240943789482,0.34808987379074097
2.1467654705047607,0.7056174874305725,1.4411479830741882,0.19919610023498535,0.75,0.05898675322532654,0.3336016833782196
2.1194140911102295,0.6717243790626526,1.447689712047577,0.19807718694210052,0.75,0.06580167263746262,0.3252663314342499
2.112318277359009,0.6180071234703064,1.4943111538887024,0.1914912313222885,0.75,0.07113272696733475,0.31396791338920593
2.0782668590545654,0.5270919799804688,1.5511748790740967,0.17849397659301758,0.75,0.06970767676830292,0.300504207611084
2.0050201416015625,0.41553211212158203,1.5894880294799805,0.1579747200012207,0.8,0.06869692355394363,0.2861950099468231
1.980746865272522,0.3381989896297455,1.6425478756427765,0.13610565662384033,0.8,0.060366638004779816,0.27537375688552856
1.9602088928222656,0.26644429564476013,1.6937645971775055,0.10470809787511826,0.8,0.051930297166109085,0.23201799392700195
1.9271351099014282,0.19879575073719025,1.728339359164238,0.06622951477766037,0.8,0.05663124471902847,0.15009580552577972
1.8940963745117188,0.16867537796497345,1.7254209965467453,0.04163193702697754,0.8,0.06622470170259476,0.0931001529097557
1.861423373222351,0.18495213985443115,1.67647123336792,0.05438689514994621,0.8,0.06892836093902588,0.1173822209239006
1.8297017812728882,0.23806153237819672,1.5916402488946915,0.10742101818323135,0.8,0.07420980930328369,0.20018191635608673
1.807434320449829,0.2873671054840088,1.5200672149658203,0.1584666520357132,0.8,0.08902648091316223,0.25980502367019653
1.797215461730957,0.32947292923927307,1.467742532491684,0.21270442008972168,0.85,0.09852609783411026,0.308554083108902
1.734195351600647,0.41866880655288696,1.31552654504776,0.296346515417099,0.85,0.06238163635134697,0.36594104766845703
1.7192720174789429,0.4653386175632477,1.2539333999156952,0.3217029273509979,0.85,0.037010159343481064,0.38075074553489685
1.7414807081222534,0.4898069500923157,1.2516737580299377,0.3272750973701477,0.85,0.024830790236592293,0.38739195466041565
1.7600170373916626,0.5053946375846863,1.2546223998069763,0.32262060046195984,0.85,0.03138231486082077,0.3880918025970459
1.776267409324646,0.49604344367980957,1.2802239656448364,0.30713286995887756,0.85,0.051450490951538086,0.3805651366710663
1.7974872589111328,0.4645121097564697,1.332975149154663,0.2926430404186249,0.85,0.054049666970968246,0.35842230916023254
1.8167049884796143,0.40801483392715454,1.4086901545524597,0.28047123551368713,0.85,0.050737567245960236,0.3274323642253876
1.8672924041748047,0.37288209795951843,1.4944103062152863,0.2739645540714264,0.85,0.03832291439175606,0.3150273263454437
1.9110040664672852,0.38006922602653503,1.5309348404407501,0.27968573570251465,0.85,0.04296042025089264,0.31905561685562134
1.9834789037704468,0.4194984436035156,1.5639804601669312,0.3137279450893402,0.85,0.03793911263346672,0.3702476918697357
2.03940749168396,0.4442862570285797,1.5951212346553802,0.32804766297340393,0.85,0.04118061810731888,0.38797715306282043
2.0766665935516357,0.47025901079177856,1.6064075827598572,0.32762476801872253,0.85,0.046443890780210495,0.39080938696861267
2.110211133956909,0.5546759366989136,1.5555351972579956,0.33490270376205444,0.8,0.048086054623126984,0.40743228793144226
2.12955904006958,0.6786762475967407,1.4508827924728394,0.3602448105812073,0.8,0.040717288851737976,0.43877658247947693
2.157000780105591,0.7710309624671936,1.3859698176383972,0.38618677854537964,0.8,0.04709708318114281,0.467682421207428
2.291109800338745,0.8296266794204712,1.461483120918274,0.4094403386116028,0.8,0.07141854614019394,0.4926116168498993
2.338348388671875,0.8980087637901306,1.4403396248817444,0.42247191071510315,0.8,0.08223613351583481,0.5097879767417908
2.5068602561950684,0.8556795120239258,1.6511807441711426,0.4223562777042389,0.8,0.09477301687002182,0.5062616467475891
2.4205498695373535,0.944678783416748,1.4758710861206055,0.4341738820075989,0.8,0.08576057851314545,0.5258862376213074
2.608133316040039,0.8462839126586914,1.7618494033813477,0.4121604859828949,0.8,0.08721613883972168,0.4887779653072357
2.477562427520752,0.9041996002197266,1.5733628273010254,0.41012248396873474,0.8,0.0607406385242939,0.4890929162502289
2.4531095027923584,0.860714852809906,1.5923946499824524,0.3883088529109955,0.8,0.049498315900564194,0.46673235297203064
2.3733584880828857,0.8052143454551697,1.568144142627716,0.3450721800327301,0.8,0.03841376304626465,0.4271109700202942
2.2560513019561768,0.7769449353218079,1.479106366634369,0.3245108723640442,0.8,0.027555005624890327,0.4056676924228668
2.130134344100952,0.7428610324859619,1.3872733116149902,0.3224353492259979,0.85,0.037772227078676224,0.4034914970397949
2.017630100250244,0.712567925453186,1.305062174797058,0.3352973163127899,0.85,0.039726853370666504,0.41915103793144226
1.9940723180770874,0.70945805311203,1.2846142649650574,0.3532170355319977,0.85,0.043718818575143814,0.43737635016441345
2.009688377380371,0.7359328269958496,1.2737555503845215,0.36485815048217773,0.8,0.03723860904574394,0.4439602792263031
2.037658452987671,0.778580367565155,1.2590780854225159,0.38374942541122437,0.8,0.03567623347043991,0.4604279696941376
2.0602030754089355,0.810097336769104,1.2501057386398315,0.40198764204978943,0.8,0.04355752468109131,0.4791862666606903
2.0872409343719482,0.8466388583183289,1.2406020760536194,0.42655959725379944,0.8,0.02489376813173294,0.5028917193412781
2.1163082122802734,0.9073998332023621,1.2089083790779114,0.45527490973472595,0.8,0.03533465042710304,0.5276622772216797
2.152387857437134,0.9709181785583496,1.1814696788787842,0.4849785268306732,0.8,0.05481640622019768,0.5493278503417969
2.2078020572662354,1.0304454565048218,1.1773566007614136,0.5116965174674988,0.8,0.061334945261478424,0.5656893849372864
2.281013011932373,1.080940842628479,1.200072169303894,0.5278648734092712,0.8,0.05387983098626137,0.5732271671295166
2.345028877258301,1.1202878952026367,1.224740982055664,0.5366966128349304,0.8,0.04454373940825462,0.5759528279304504
2.383650541305542,1.1415499448776245,1.2421005964279175,0.5413762927055359,0.8,0.02820472978055477,0.5769479870796204
2.3804872035980225,1.1418964862823486,1.2385907173156738,0.5425507426261902,0.8,0.016574867069721222,0.5766899585723877
2.3645126819610596,1.1260462999343872,1.2384663820266724,0.5400949716567993,0.8,0.00963031779974699,0.5751668810844421
2.3398125171661377,1.1114567518234253,1.2283557653427124,0.5361331105232239,0.8,0.011339946649968624,0.5728611350059509
2.333364725112915,1.111572027206421,1.2217926979064941,0.5356728434562683,0.8,0.010202165693044662,0.5726122260093689
2.334528684616089,1.1082470417022705,1.2262816429138184,0.5328831076622009,0.8,0.0035243872553110123,0.5709800720214844
2.343158006668091,1.1110897064208984,1.2320683002471924,0.532326340675354,0.8,0.0497979074716568,0.5710898041725159
1.1800642013549805,0.5433412790298462,0.6367229223251343,0.4885433316230774,0.8,0.04786567762494087,0.6813775897026062
1.1665693521499634,0.47976475954055786,0.6868045926094055,0.44266054034233093,0.8,0.0475616380572319,0.6486164927482605
1.1865376234054565,0.4577963054180145,0.728741317987442,0.4152804911136627,0.8,0.04868435487151146,0.6351383924484253
1.2132408618927002,0.46245989203453064,0.7507809698581696,0.4045901298522949,0.8,0.04945838451385498,0.6365153193473816
1.2423981428146362,0.46504807472229004,0.7773500680923462,0.39786866307258606,0.8,0.04669975861907005,0.6379188895225525
1.2682826519012451,0.4655221998691559,0.8027604520320892,0.38761016726493835,0.8,0.04370579496026039,0.6314052939414978
1.283315658569336,0.4644804000854492,0.8188352584838867,0.37048637866973877,0.8,0.04573627561330795,0.6097909212112427
1.2973244190216064,0.4616599977016449,0.8356644213199615,0.34518200159072876,0.8,0.04985039308667183,0.5643675923347473
1.317132830619812,0.4586036801338196,0.8585291504859924,0.3201232850551605,0.8,0.04928084835410118,0.5036643147468567
1.3379980325698853,0.454447478055954,0.8835505545139313,0.3058416545391083,0.8,0.049609508365392685,0.45441681146621704
1.3604141473770142,0.4498332142829895,0.9105809330940247,0.30659371614456177,0.8,0.04385354742407799,0.4371658265590668
1.3645204305648804,0.4217963218688965,0.9427241086959839,0.2932779788970947,0.8,0.04332217574119568,0.42039990425109863
1.3378437757492065,0.3737705647945404,0.9640732109546661,0.26834985613822937,0.8,0.041868388652801514,0.40092769265174866
1.3258745670318604,0.3434341251850128,0.9824404418468475,0.2389821857213974,0.8,0.03943456709384918,0.3752589821815491
1.3547334671020508,0.3210642337799072,1.0336692333221436,0.21838513016700745,0.8,0.0341070219874382,0.344814270734787
1.3862475156784058,0.30374789237976074,1.082499623298645,0.20542077720165253,0.8,0.04470795392990112,0.3171815872192383
1.4128408432006836,0.2989000976085663,1.1139407455921173,0.2007855474948883,0.8,0.031413428485393524,0.2968105673789978
1.4224634170532227,0.3089192509651184,1.1135441660881042,0.19009630382061005,0.8,0.029066940769553185,0.2791331708431244
1.4366199970245361,0.32268109917640686,1.1139388978481293,0.18516342341899872,0.85,0.022725295275449753,0.2806360721588135
1.4481505155563354,0.3435564935207367,1.1045940220355988,0.19100002944469452,0.85,0.02405792474746704,0.30913984775543213
1.4382551908493042,0.361196905374527,1.0770582854747772,0.1946936696767807,0.85,0.019891876727342606,0.33674049377441406
1.4123252630233765,0.3687925934791565,1.04353266954422,0.19502361118793488,0.85,0.027938254177570343,0.33870837092399597
1.3744721412658691,0.35741689801216125,1.0170552432537079,0.17847172915935516,0.85,0.034247420728206635,0.3022467792034149
1.3257203102111816,0.32999593019485474,0.9957243800163269,0.16039232909679413,0.85,0.035292550921440125,0.26830777525901794
1.2988489866256714,0.3102082908153534,0.988640695810318,0.14191506803035736,0.85,0.046826597303152084,0.23919479548931122
1.4014095067977905,0.3121682405471802,1.0892412662506104,0.13579146564006805,0.8,0.03699084743857384,0.23758597671985626
1.4912761449813843,0.2933373749256134,1.1979387700557709,0.1307474821805954,0.8,0.03384948894381523,0.23677122592926025
1.525109887123108,0.28010398149490356,1.2450059056282043,0.11597772687673569,0.8,0.027304215356707573,0.21742062270641327
1.5821266174316406,0.2917564809322357,1.290370136499405,0.11237265169620514,0.8,0.029639190062880516,0.21625939011573792
1.6565948724746704,0.30703479051589966,1.3495600819587708,0.1219334825873375,0.8,0.028435902670025826,0.2361224740743637
1.7346582412719727,0.3171854317188263,1.4174728095531464,0.12799453735351562,0.8,0.027011733502149582,0.24858982861042023
1.7159531116485596,0.293154776096344,1.4227983355522156,0.11326088756322861,0.8,0.028534280136227608,0.2243068665266037
1.7362604141235352,0.26606106758117676,1.4701993465423584,0.10626321285963058,0.8,0.030968042090535164,0.20719030499458313
1.761910319328308,0.2487044334411621,1.513205885887146,0.11217927932739258,0.8,0.030886486172676086,0.21309331059455872
1.8088845014572144,0.25471556186676025,1.554168939590454,0.1281026154756546,0.8,0.029827646911144257,0.23551324009895325
1.8533833026885986,0.26047593355178833,1.5929073691368103,0.15984788537025452,0.8,0.023392247036099434,0.2740558087825775
1.901188850402832,0.2697305679321289,1.6314582824707031,0.21100091934204102,0.8,0.025582512840628624,0.3209950029850006
1.9397767782211304,0.31845542788505554,1.6213213503360748,0.26436904072761536,0.8,0.04975799098610878,0.356572687625885
1.9551953077316284,0.36445197463035583,1.5907433331012726,0.2881443500518799,0.8,0.05481741204857826,0.3627086579799652
1.960706353187561,0.37829047441482544,1.5824158787727356,0.2850356101989746,0.8,0.03949164226651192,0.34840890765190125
1.9727638959884644,0.3582840859889984,1.614479809999466,0.28318265080451965,0.8,0.05932096019387245,0.3379000127315521
1.9551037549972534,0.3337368965148926,1.6213668584823608,0.27936816215515137,0.8,0.09445686638355255,0.3310593068599701
1.9373664855957031,0.30630651116371155,1.6310599744319916,0.2733578383922577,0.8,0.08893133699893951,0.3300487995147705
1.9074833393096924,0.2696693241596222,1.6378140151500702,0.24944226443767548,0.8,0.052847810089588165,0.31717449426651
1.836280107498169,0.24661067128181458,1.5896694362163544,0.21355712413787842,0.8,0.03906657546758652,0.2830873131752014
1.7886453866958618,0.2481142282485962,1.5405311584472656,0.17869047820568085,0.8,0.04037601128220558,0.23901954293251038
0.9943475127220154,0.49267658591270447,0.5016709268093109,0.39117348194122314,0.9,0.04604768753051758,0.69035404920578
0.9951171875,0.4717833995819092,0.5233337879180908,0.35698601603507996,0.9,0.05035531148314476,0.6690460443496704
0.99897700548172,0.44570794701576233,0.5532690584659576,0.320748895406723,0.9,0.05597242712974548,0.6283668875694275
0.9994516372680664,0.4139578342437744,0.585493803024292,0.28412753343582153,0.9,0.05504140630364418,0.5728322863578796
0.9960593581199646,0.37797871232032776,0.6180806457996368,0.2546364963054657,0.9,0.04779702052474022,0.5133385062217712
1.0003689527511597,0.34666451811790466,0.653704434633255,0.2311866283416748,0.9,0.04550929740071297,0.4563228189945221
1.0470658540725708,0.34396252036094666,0.7031033337116241,0.21929673850536346,0.9,0.04478975757956505,0.4181433320045471
1.0475437641143799,0.33237847685813904,0.7151652872562408,0.2054280787706375,0.9,0.046661924570798874,0.37621867656707764
1.0248076915740967,0.3082433342933655,0.7165643572807312,0.1842486709356308,0.9,0.04837455227971077,0.3303402364253998
1.002763271331787,0.26734408736228943,0.7354191839694977,0.16511595249176025,0.9,0.05184151977300644,0.2914707064628601
0.9939589500427246,0.2242688685655594,0.7696900814771652,0.1542566567659378,0.9,0.05952150374650955,0.2667556703090668
0.9954431653022766,0.19723103940486908,0.7982121258974075,0.15366552770137787,0.9,0.0692385733127594,0.259194552898407
1.0341057777404785,0.19847744703292847,0.83562833070755,0.1575288027524948,0.9,0.06406854838132858,0.2605530321598053
1.0684937238693237,0.20441031455993652,0.8640834093093872,0.17258696258068085,0.85,0.06863535195589066,0.2854308784008026
1.101212978363037,0.2883588969707489,0.8128540813922882,0.23109200596809387,0.9,0.06803257763385773,0.3491218388080597
1.1263924837112427,0.3001518249511719,0.8262406587600708,0.21563024818897247,0.85,0.05838407203555107,0.3132464587688446
1.1498771905899048,0.32008829712867737,0.8297888934612274,0.242126926779747,0.85,0.0892648845911026,0.32841798663139343
1.262104868888855,0.35186490416526794,0.910239964723587,0.3098832070827484,0.8,0.077860027551651,0.4018224775791168
1.3118507862091064,0.4102632999420166,0.9015874862670898,0.41254886984825134,0.8,0.06984661519527435,0.48829689621925354
1.291654109954834,0.3870829939842224,0.9045711159706116,0.3969517648220062,0.85,0.06357644498348236,0.5052462816238403
1.2913225889205933,0.3814586400985718,0.9098639488220215,0.34862110018730164,0.85,0.05649981647729874,0.4727177321910858
1.3006782531738281,0.3735271394252777,0.9271511137485504,0.32234326004981995,0.85,0.04875660315155983,0.41297587752342224
1.3144631385803223,0.3873004615306854,0.9271626770496368,0.31993648409843445,0.85,0.05367771163582802,0.3941749930381775
1.3313945531845093,0.48881325125694275,0.8425813019275665,0.37470945715904236,0.85,0.061442792415618896,0.46940183639526367
1.34134042263031,0.5675061345100403,0.7738342881202698,0.4479086101055145,0.85,0.07097049802541733,0.5592743754386902
1.3348349332809448,0.6359342932701111,0.6989006400108337,0.4929959774017334,0.8,0.06122718006372452,0.611191987991333
1.3173723220825195,0.734706699848175,0.5826656222343445,0.5278005003929138,0.8,0.05623992905020714,0.6409172415733337
1.3122098445892334,0.8787493109703064,0.433460533618927,0.5885761380195618,0.8,0.054307565093040466,0.7120382189750671
1.3287466764450073,0.9823792576789856,0.34636741876602173,0.6298595666885376,0.8,0.055381495505571365,0.749079167842865
1.3611587285995483,1.0456453561782837,0.31551337242126465,0.6583806872367859,0.8,0.05827340856194496,0.7715591788291931
1.4435646533966064,1.1057476997375488,0.3378169536590576,0.6741206049919128,0.85,0.041358888149261475,0.7837833166122437
1.5367681980133057,1.1630160808563232,0.3737521171569824,0.646916925907135,0.85,0.034484945237636566,0.7647436261177063
1.6201164722442627,1.1825191974639893,0.43759727478027344,0.5872424840927124,0.85,0.022814540192484856,0.7114200592041016
1.6322444677352905,1.173168659210205,0.45907580852508545,0.5363156795501709,0.85,0.015251915901899338,0.6586138606071472
1.612329125404358,1.182669997215271,0.4296591281890869,0.5032619833946228,0.85,0.029989179223775864,0.6081438660621643
1.6034446954727173,1.2498046159744263,0.353640079498291,0.5080458521842957,0.8,0.03263181075453758,0.6020891070365906
1.6205463409423828,1.3183948993682861,0.3021514415740967,0.5260500311851501,0.8,0.023420069366693497,0.6171640753746033
1.6356430053710938,1.364752173423767,0.27089083194732666,0.5325623750686646,0.85,0.023055074736475945,0.6241109371185303
1.6801029443740845,1.383680820465088,0.2964221239089966,0.5310022234916687,0.85,0.023653250187635422,0.622440755367279
1.7309550046920776,1.4064544439315796,0.32450056076049805,0.5317876935005188,0.85,0.021793141961097717,0.6215670704841614
1.777664065361023,1.4229230880737305,0.3547409772872925,0.5305569171905518,0.85,0.02111167274415493,0.6184917092323303
1.821730613708496,1.439353585243225,0.382377028465271,0.529884934425354,0.85,0.020631184801459312,0.6159405708312988
1.8553857803344727,1.453701376914978,0.40168440341949463,0.5291721224784851,0.85,0.0190723966807127,0.6138507723808289
1.8786792755126953,1.4664849042892456,0.4121943712234497,0.5289323925971985,0.85,0.01775210164487362,0.613084614276886
1.893309473991394,1.476638674736023,0.4166707992553711,0.5282250642776489,0.85,0.01722177118062973,0.6130420565605164
1.9007415771484375,1.4855965375900269,0.41514503955841064,0.5261311531066895,0.85,0.016149789094924927,0.6126466989517212
1.902878999710083,1.4931869506835938,0.40969204902648926,0.5225643515586853,0.85,0.015616631135344505,0.6112476587295532
1.9028640985488892,1.4967539310455322,0.40611016750335693,0.5178271532058716,0.85,0.01476998720318079,0.6085373163223267
1.9016026258468628,1.499855875968933,0.4017467498779297,0.5137202143669128,0.85,0.014159067533910275,0.6060125231742859
1.8980768918991089,1.5014551877975464,0.3966217041015625,0.5105748772621155,0.85,0.025067338719964027,0.6040149927139282
1.8947738409042358,1.501144289970398,0.3936295509338379,0.5082851648330688,0.85,0.024036092683672905,0.6025596857070923
1.8944517374038696,1.5023444890975952,0.3921072483062744,0.5073553919792175,0.85,0.023414311930537224,0.6019798517227173
1.8945398330688477,1.4973089694976807,0.397230863571167,0.5068790316581726,0.85,0.0231337733566761,0.6017033457756042
1.892965316772461,1.495224952697754,0.39774036407470703,0.5071250200271606,0.85,0.022866737097501755,0.6017982959747314
1.889666199684143,1.4945749044418335,0.39509129524230957,0.508023738861084,0.85,0.0225968100130558,0.6023228764533997
1.8852611780166626,1.4968762397766113,0.38838493824005127,0.509920597076416,0.85,0.02288498729467392,0.6036154627799988
1.8800086975097656,1.5034691095352173,0.37653958797454834,0.5126221776008606,0.85,0.02341146394610405,0.6055432558059692
1.8738945722579956,1.5107618570327759,0.3631327152252197,0.5159462094306946,0.85,0.023206552490592003,0.6078886389732361
1.8670310974121094,1.520493745803833,0.34653735160827637,0.5199715495109558,0.85,0.013330630958080292,0.6107182502746582
1.8591282367706299,1.5321508646011353,0.32697737216949463,0.5245543122291565,0.85,0.013543261215090752,0.6138729453086853
1.8507095575332642,1.5427230596542358,0.3079864978790283,0.5297451019287109,0.85,0.015564752742648125,0.6172673106193542
1.8425754308700562,1.5458074808120728,0.2967679500579834,0.5349423885345459,0.85,0.017674097791314125,0.6206035017967224
1.8319963216781616,1.5419145822525024,0.2900817394256592,0.5380294919013977,0.85,0.020407913252711296,0.6224857568740845
1.8282707929611206,1.539689302444458,0.2885814905166626,0.5416728258132935,0.85,0.02244645357131958,0.624149739742279
1.8262027502059937,1.5291941165924072,0.2970086336135864,0.5429808497428894,0.85,0.022398091852664948,0.6237658858299255
1.8315037488937378,1.5198194980621338,0.311684250831604,0.5446045994758606,0.85,0.018818911164999008,0.6226476430892944
1.8418556451797485,1.5129133462905884,0.32894229888916016,0.5474700927734375,0.8,0.012452015653252602,0.621527910232544
1.8505089282989502,1.498155951499939,0.35235297679901123,0.5475579500198364,0.8,0.021060772240161896,0.6177255511283875
1.8673280477523804,1.4773997068405151,0.38992834091186523,0.5469605326652527,0.8,0.01992853544652462,0.6137849688529968
1.8803341388702393,1.4261473417282104,0.4541867971420288,0.5390037894248962,0.8,0.021216584369540215,0.6092123985290527
1.8857322931289673,1.3607577085494995,0.5249745845794678,0.5223671197891235,0.8,0.020542684942483902,0.6044744849205017
1.885911226272583,1.2929280996322632,0.5929831266403198,0.5007095336914062,0.8,0.020230574533343315,0.5996454358100891
1.8801555633544922,1.237260103225708,0.6428954601287842,0.4851498603820801,0.8,0.020132113248109818,0.5944206118583679
1.8703418970108032,1.1909455060958862,0.679396390914917,0.47579440474510193,0.85,0.016019470989704132,0.5875628590583801
1.8613405227661133,1.1541022062301636,0.7072383165359497,0.47015467286109924,0.85,0.016139941290020943,0.5808258652687073
1.850684404373169,1.1257652044296265,0.7249191999435425,0.46435704827308655,0.85,0.016220776364207268,0.5747321248054504
1.8397024869918823,1.102875828742981,0.7368266582489014,0.4592207074165344,0.85,0.030553370714187622,0.5695449709892273
1.8267844915390015,1.0775638818740845,0.749220609664917,0.4535895884037018,0.85,0.03212682157754898,0.5642135739326477
1.8115679025650024,1.0464282035827637,0.7651396989822388,0.445166677236557,0.85,0.027894364669919014,0.5570932626724243
1.8206888437271118,0.9945968985557556,0.8260919451713562,0.4294877052307129,0.85,0.019821517169475555,0.539745032787323
1.8551844358444214,0.9425908923149109,0.9125935435295105,0.3887488543987274,0.85,0.022050196304917336,0.4957284927368164
1.893288016319275,0.9015098810195923,0.9917781352996826,0.34735652804374695,0.8,0.008926616050302982,0.44149595499038696
1.927268385887146,0.8820461630821228,1.0452222228050232,0.33369413018226624,0.8,0.01385690737515688,0.4219062924385071
1.9596763849258423,0.8991929292678833,1.060483455657959,0.33921679854393005,0.8,0.014591202139854431,0.4338776171207428
1.9766403436660767,0.9129417538642883,1.0636985898017883,0.3495654761791229,0.8,0.024909593164920807,0.4538460373878479
1.9892867803573608,0.9197365045547485,1.0695502758026123,0.3544158637523651,0.8,0.036653026938438416,0.4628443717956543
1.9958584308624268,0.9198528528213501,1.0760055780410767,0.35326918959617615,0.8,0.04148220270872116,0.46166467666625977
2.0026121139526367,0.9097713828086853,1.0928407311439514,0.3439764678478241,0.8,0.041888415813446045,0.4442170262336731
2.011774778366089,0.8954302072525024,1.1163445711135864,0.33241006731987,0.8,0.047723691910505295,0.42032137513160706
2.0236690044403076,0.8886743783950806,1.134994626045227,0.3271929919719696,0.8,0.042098984122276306,0.4094819128513336
2.04036808013916,0.887617290019989,1.1527507901191711,0.32662561535835266,0.8,0.036510951817035675,0.4090101718902588
2.0693106651306152,0.8876423835754395,1.1816682815551758,0.3280152976512909,0.8,0.034866880625486374,0.4128745198249817
2.104231595993042,0.8843085169792175,1.2199230790138245,0.3279277980327606,0.8,0.026970800012350082,0.4131205677986145
2.1482040882110596,0.879632294178009,1.2685717940330505,0.32580897212028503,0.8,0.012355632148683071,0.4080355763435364
2.215533494949341,0.8805118799209595,1.3350216150283813,0.3267902135848999,0.8,0.007071956526488066,0.40880656242370605
2.279606580734253,0.8854089975357056,1.3941975831985474,0.33158358931541443,0.8,0.0066288793459534645,0.416732519865036
2.2871272563934326,0.8826176524162292,1.4045096039772034,0.3306175172328949,0.8,0.006515581626445055,0.4148577153682709
2.265817403793335,0.8767668008804321,1.3890506029129028,0.3268592059612274,0.8,0.008760500699281693,0.4084504246711731
2.2462821006774902,0.870326042175293,1.3759560585021973,0.32282543182373047,0.8,0.009441536851227283,0.40086880326271057
2.229064702987671,0.8655337691307068,1.3635309338569641,0.32010093331336975,0.8,0.009639072231948376,0.3952034115791321
2.218930959701538,0.8620452284812927,1.3568857312202454,0.31795889139175415,0.8,0.009420907124876976,0.39028415083885193
2.210615873336792,0.8601024746894836,1.3505133986473083,0.31641387939453125,0.8,0.00882165040820837,0.3865484595298767
2.2000491619110107,0.8594717979431152,1.3405773639678955,0.31528058648109436,0.8,0.008430968970060349,0.3837431073188782
2.1870381832122803,0.8595690727233887,1.3274691104888916,0.31428059935569763,0.8,0.00903892982751131,0.38124656677246094
2.17536997795105,0.859734058380127,1.3156359195709229,0.3131123483181,0.8,0.012997535988688469,0.378369003534317
2.1617648601531982,0.8597031831741333,1.302061676979065,0.31175127625465393,0.8,0.01747317612171173,0.3751252293586731
2.144775867462158,0.8596428036689758,1.2851330637931824,0.31077665090560913,0.8,0.01727868802845478,0.3726832866668701
2.1213529109954834,0.8592107892036438,1.2621421217918396,0.3109479248523712,0.8,0.017166927456855774,0.37255921959877014
2.095038652420044,0.858775794506073,1.236262857913971,0.312842458486557,0.8,0.014688834547996521,0.3755478262901306
2.076451301574707,0.8597354292869568,1.2167158722877502,0.3162113130092621,0.8,0.01376014668494463,0.3809201419353485
2.0666263103485107,0.8699270486831665,1.1966992616653442,0.321386456489563,0.8,0.01778860203921795,0.3889610171318054
2.0671441555023193,0.8857203722000122,1.1814237833023071,0.3292587697505951,0.8,0.022795353084802628,0.4009465277194977
2.0719597339630127,0.9046330451965332,1.1673266887664795,0.3399468958377838,0.8,0.0224101934581995,0.41672393679618835
2.066652297973633,0.9218354225158691,1.1448168754577637,0.3500802218914032,0.8,0.01775413006544113,0.43127894401550293
2.050821542739868,0.93514484167099,1.1156767010688782,0.3565079867839813,0.8,0.013108087703585625,0.44081878662109375
2.0376317501068115,0.9453403353691101,1.0922914147377014,0.3604772686958313,0.8,0.01388352457433939,0.44720420241355896
2.0317113399505615,0.9535865783691406,1.078124761581421,0.36466532945632935,0.8,0.014345161616802216,0.4535168707370758
2.0305004119873047,0.9607210159301758,1.069779396057129,0.36981961131095886,0.8,0.01566743291914463,0.46056848764419556
2.0287415981292725,0.968610405921936,1.0601311922073364,0.376483291387558,0.8,0.01724030077457428,0.46912938356399536
2.0271542072296143,0.9787092208862305,1.0484449863433838,0.3851456642150879,0.8,0.01677720434963703,0.4798014760017395
2.0254526138305664,0.9932175874710083,1.032235026359558,0.3963756561279297,0.8,0.018989864736795425,0.49284839630126953
2.0238194465637207,1.0149600505828857,1.008859395980835,0.41055136919021606,0.8,0.025990590453147888,0.5066114664077759
2.0236690044403076,1.0423284769058228,0.9813405275344849,0.42460981011390686,0.8,0.027984891086816788,0.515565812587738
2.023897886276245,1.0779876708984375,0.9459102153778076,0.43437719345092773,0.8,0.0299574863165617,0.5173266530036926
2.0230870246887207,1.1331571340560913,0.8899298906326294,0.4359729290008545,0.85,0.030651506036520004,0.5147209167480469
2.0230214595794678,1.1914504766464233,0.8315709829330444,0.4345228672027588,0.85,0.03130403533577919,0.5134697556495667
2.0221054553985596,1.2703083753585815,0.751797080039978,0.4352997839450836,0.85,0.028276443481445312,0.5156465172767639
2.0333058834075928,1.3587141036987305,0.6745917797088623,0.4414689242839813,0.85,0.009789576753973961,0.5258059501647949
2.06860613822937,1.4283891916275024,0.6402169466018677,0.45187297463417053,0.85,0.004670837428420782,0.5418506860733032
2.0765950679779053,1.4580276012420654,0.6185674667358398,0.4626830220222473,0.85,0.005573212169110775,0.5553537607192993
2.063575029373169,1.4516609907150269,0.6119140386581421,0.4708254039287567,0.85,0.009525073692202568,0.5601013898849487
2.057785749435425,1.4452651739120483,0.6125205755233765,0.4773005545139313,0.85,0.011007998138666153,0.5615519881248474
2.0520050525665283,1.4399844408035278,0.6120206117630005,0.4849167764186859,0.85,0.010332481935620308,0.5632926225662231
2.0702965259552,1.4468424320220947,0.6234540939331055,0.49189016222953796,0.85,0.027876337990164757,0.5656698346138
2.0945253372192383,1.4742692708969116,0.6202560663223267,0.5003899931907654,0.85,0.024761000648140907,0.5718839168548584
2.118842840194702,1.5025213956832886,0.6163214445114136,0.5101328492164612,0.85,0.022550078108906746,0.583810031414032
2.159590482711792,1.5452818870544434,0.6143085956573486,0.5270249247550964,0.85,0.02320932410657406,0.6116625666618347
2.193091630935669,1.5826019048690796,0.6104897260665894,0.5501747131347656,0.85,0.026271192356944084,0.6446325182914734
2.227254867553711,1.6098759174346924,0.6173789501190186,0.5695438385009766,0.85,0.02472771145403385,0.667026162147522
2.263129949569702,1.6276142597198486,0.6355156898498535,0.5840283632278442,0.85,0.021905018016695976,0.683941662311554
2.3005223274230957,1.6163657903671265,0.6841565370559692,0.5955483317375183,0.85,0.026769932359457016,0.6992307305335999
2.3303427696228027,1.5950736999511719,0.7352690696716309,0.6090449690818787,0.8,0.05799105390906334,0.7174755334854126
2.3554275035858154,1.5849870443344116,0.7704404592514038,0.6245041489601135,0.8,0.05116293951869011,0.7373560070991516
2.38818359375,1.5367826223373413,0.8514009714126587,0.6322919726371765,0.8,0.04626144841313362,0.7501462697982788
2.444150924682617,1.3892158269882202,1.054935097694397,0.6114614605903625,0.8,0.03223709762096405,0.7570379376411438
2.48681902885437,1.3433268070220947,1.1434922218322754,0.6123846173286438,0.8,0.01605508290231228,0.7575255036354065
2.53069806098938,1.302315592765808,1.2283824682235718,0.6079791188240051,0.8,0.022431975230574608,0.7361473441123962
2.5652267932891846,1.2821979522705078,1.2830288410186768,0.623893678188324,0.8,0.01945437118411064,0.7200831770896912
2.592015027999878,1.3157931566238403,1.2762218713760376,0.6394216418266296,0.8,0.018020061776041985,0.730731189250946
2.596771717071533,1.27505624294281,1.3217154741287231,0.6510893106460571,0.8,0.016695749014616013,0.7416908740997314
2.5994956493377686,1.2551888227462769,1.3443068265914917,0.648781955242157,0.8,0.007509051356464624,0.7406904101371765
2.5920543670654297,1.2260372638702393,1.3660171031951904,0.6395483613014221,0.8,0.02850995771586895,0.7319927215576172
2.5731770992279053,1.1971935033798218,1.3759835958480835,0.6298162341117859,0.8,0.042396411299705505,0.718181848526001
2.4990158081054688,1.130539894104004,1.3684759140014648,0.6227030754089355,0.8,0.04140981659293175,0.7045568823814392
2.4060580730438232,1.0875980854034424,1.3184599876403809,0.6110216379165649,0.8,0.044892385601997375,0.6946672797203064
2.3428704738616943,1.0263689756393433,1.316501498222351,0.5431463122367859,0.8,0.030657077208161354,0.6165587306022644
2.2932827472686768,1.0143102407455444,1.2789725065231323,0.5297734141349792,0.8,0.024391813203692436,0.6081622242927551
2.295900821685791,1.0064678192138672,1.2894330024719238,0.5470166206359863,0.8,0.028161143884062767,0.6410877108573914
2.3438668251037598,0.9979869723320007,1.345879852771759,0.547196090221405,0.8,0.06400961428880692,0.6527454257011414
2.4033238887786865,1.0096327066421509,1.3936911821365356,0.5047516822814941,0.8,0.05903923138976097,0.6268443465232849
2.4731862545013428,1.0374807119369507,1.435705542564392,0.43211326003074646,0.8,0.04904574528336525,0.5704657435417175
1.2694103717803955,0.27747222781181335,0.9919381439685822,0.21015620231628418,0.8,0.05289537459611893,0.39183375239372253
1.2484362125396729,0.24497488141059875,1.003461331129074,0.1690642535686493,0.8,0.04797816649079323,0.3318495452404022
1.2344173192977905,0.2518659234046936,0.9825513958930969,0.14487169682979584,0.8,0.04244419187307358,0.2974432408809662
1.2397044897079468,0.269198477268219,0.9705060124397278,0.1332583874464035,0.8,0.04137320816516876,0.28433284163475037
1.2527796030044556,0.2874224781990051,0.9653571248054504,0.137713223695755,0.8,0.03583648428320885,0.2924942970275879
1.2685855627059937,0.3075767457485199,0.9610088169574738,0.15347762405872345,0.85,0.0314645916223526,0.30479052662849426
1.2825978994369507,0.301824152469635,0.9807737469673157,0.15510611236095428,0.85,0.031804949045181274,0.2963533401489258
1.2821927070617676,0.3409270644187927,0.9412656426429749,0.16818849742412567,0.85,0.034249864518642426,0.30533379316329956
1.285723090171814,0.3748873770236969,0.9108357131481171,0.18421782553195953,0.85,0.03751088306307793,0.3230651915073395
1.2993601560592651,0.4247254431247711,0.874634712934494,0.19770756363868713,0.85,0.033719152212142944,0.3367716073989868
1.3151525259017944,0.471451997756958,0.8437005281448364,0.20866607129573822,0.85,0.03739476203918457,0.34305092692375183
1.3275628089904785,0.5251240730285645,0.8024387359619141,0.21358945965766907,0.85,0.03718666732311249,0.34330183267593384
1.3353807926177979,0.6127154231071472,0.7226653695106506,0.21128542721271515,0.85,0.038384199142456055,0.33844906091690063
1.3431901931762695,0.66117924451828,0.6820109486579895,0.2035336047410965,0.85,0.033005956560373306,0.32591333985328674
1.3473681211471558,0.7152267694473267,0.6321413516998291,0.20585380494594574,0.85,0.031937483698129654,0.33083340525627136
1.368024468421936,0.7742226719856262,0.5938017964363098,0.2133989781141281,0.85,0.02675710804760456,0.3409000337123871
1.4087275266647339,0.8221430778503418,0.5865844488143921,0.22678744792938232,0.9,0.02454298548400402,0.352970689535141
1.4225558042526245,0.8761820793151855,0.546373724937439,0.24031133949756622,0.9,0.022563377395272255,0.36776986718177795
1.3856178522109985,0.9100235104560852,0.47559434175491333,0.24868397414684296,0.9,0.021717200055718422,0.37339088320732117
1.3522627353668213,0.9506699442863464,0.40159279108047485,0.24589799344539642,0.9,0.020806359127163887,0.360988587141037
1.3457810878753662,0.9871761202812195,0.35860496759414673,0.2453998625278473,0.9,0.02368694171309471,0.350372850894928
1.3313215970993042,1.0141620635986328,0.3171595335006714,0.25333353877067566,0.9,0.025501452386379242,0.3509874939918518
1.3172791004180908,1.04217529296875,0.2751038074493408,0.27198177576065063,0.9,0.024325989186763763,0.36334654688835144
1.3004019260406494,1.0799553394317627,0.22044658660888672,0.28944745659828186,0.9,0.021322552114725113,0.37641623616218567
1.2790910005569458,1.1147360801696777,0.16435492038726807,0.30503496527671814,0.9,0.01977279596030712,0.3883209228515625
1.250320315361023,1.15542733669281,0.09489297866821289,0.3175782859325409,0.9,0.023657582700252533,0.40055084228515625
1.2150927782058716,1.1818667650222778,0.03322601318359375,0.3245018422603607,0.9,0.023866938427090645,0.4074002206325531
1.1808031797409058,1.1911391019821167,-0.010335922241210938,0.3261560797691345,0.9,0.02531677857041359,0.4108300805091858
1.1620489358901978,1.1914983987808228,-0.029449462890625,0.32511648535728455,0.9,0.028972269967198372,0.41274863481521606
1.1603847742080688,1.2137526273727417,-0.05336785316467285,0.3421294093132019,0.9,0.03129008784890175,0.42539697885513306
1.153868317604065,1.2480669021606445,-0.09419858455657959,0.36180180311203003,0.9,0.03128619119524956,0.4425475597381592
1.145402193069458,1.274438738822937,-0.129036545753479,0.3795998990535736,0.9,0.03383813798427582,0.46144938468933105
1.1528176069259644,1.2987556457519531,-0.14593803882598877,0.40043869614601135,0.9,0.03832428529858589,0.4843348562717438
1.1650460958480835,1.3207190036773682,-0.15567290782928467,0.4217303693294525,0.9,0.048373036086559296,0.5080718994140625
1.1790475845336914,1.3474498987197876,-0.1684023141860962,0.4415522515773773,0.9,0.053964149206876755,0.5322522521018982
1.1930160522460938,1.3728312253952026,-0.1798151731491089,0.46200281381607056,0.9,0.056958798319101334,0.5600717663764954
1.2007421255111694,1.405265212059021,-0.20452308654785156,0.4878542125225067,0.9,0.05664319545030594,0.5973527431488037
1.2412790060043335,1.4589643478393555,-0.21768534183502197,0.5317569971084595,0.9,0.05163951963186264,0.6536729335784912
1.3116545677185059,1.5035427808761597,-0.1918882131576538,0.5935566425323486,0.9,0.04989177733659744,0.709680438041687
1.402985692024231,1.5529186725616455,-0.14993298053741455,0.639244019985199,0.9,0.0473039411008358,0.7442511916160583
1.5019582509994507,1.6197290420532227,-0.11777079105377197,0.6602939963340759,0.9,0.03298291563987732,0.7636398077011108
1.5786880254745483,1.6925510168075562,-0.11386299133300781,0.6716346740722656,0.9,0.037938546389341354,0.7787714004516602
1.6214290857315063,1.7761505842208862,-0.15472149848937988,0.6838585734367371,0.9,0.03271135687828064,0.7946457862854004
1.6380831003189087,1.8724689483642578,-0.23438584804534912,0.6962680220603943,0.85,0.05165668576955795,0.810429036617279
1.6062519550323486,1.8995403051376343,-0.29328835010528564,0.7013416886329651,0.85,0.04980289563536644,0.8219780921936035
1.7032747268676758,1.9741216897964478,-0.270846962928772,0.7098658680915833,0.85,0.04249446839094162,0.8389938473701477
1.794276237487793,2.0270869731903076,-0.23281073570251465,0.7012457847595215,0.85,0.031279318034648895,0.8360996246337891
1.7975702285766602,2.0194153785705566,-0.22184514999389648,0.6750853061676025,0.85,0.024281684309244156,0.8189806938171387
1.7978237867355347,2.008671283721924,-0.21084749698638916,0.6570521593093872,0.9,0.02273174561560154,0.8058843016624451
1.7879409790039062,1.9814049005508423,-0.19346392154693604,0.6414145231246948,0.9,0.027884257957339287,0.7933129668235779
1.7915642261505127,1.9724098443984985,-0.18084561824798584,0.6352664828300476,0.9,0.03164991736412048,0.7884919047355652
1.7910559177398682,1.9662754535675049,-0.17521953582763672,0.6369450688362122,0.85,0.03663305565714836,0.7888373732566833
1.8030818700790405,1.9652389287948608,-0.1621570587158203,0.6440252065658569,0.85,0.04223782941699028,0.794717013835907
1.8043097257614136,1.8888529539108276,-0.08454322814941406,0.6432474851608276,0.85,0.034752849489450455,0.8015437126159668
1.8186575174331665,1.7203571796417236,0.09830033779144287,0.6200741529464722,0.85,0.03429541364312172,0.8128688931465149
1.8141783475875854,1.559889554977417,0.25428879261016846,0.5865786075592041,0.85,0.03326869755983353,0.8124613165855408
1.8228498697280884,1.4964832067489624,0.326366662979126,0.5659748911857605,0.85,0.028649376705288887,0.7927908897399902
1.829347848892212,1.4762006998062134,0.35314714908599854,0.5616059899330139,0.85,0.02888910286128521,0.7828683257102966
1.8366224765777588,1.4432576894760132,0.3933647871017456,0.5528640747070312,0.8,0.028579993173480034,0.7612544894218445
1.8422529697418213,1.4165213108062744,0.4257316589355469,0.5455864071846008,0.8,0.021998019888997078,0.7457690238952637
1.84423828125,1.4069374799728394,0.43730080127716064,0.5459880828857422,0.8,0.019474811851978302,0.7452990412712097
1.849839448928833,1.398363709449768,0.45147573947906494,0.5458688139915466,0.8,0.019777368754148483,0.7469303607940674
1.8591212034225464,1.3893712759017944,0.46974992752075195,0.5443028211593628,0.8,0.01826375536620617,0.7467169761657715
1.8709659576416016,1.3848150968551636,0.486150860786438,0.5417388677597046,0.8,0.01805155910551548,0.7429591417312622
1.8784912824630737,1.376314401626587,0.5021768808364868,0.5386250615119934,0.8,0.025203578174114227,0.7360210418701172
1.8896015882492065,1.3711222410202026,0.5184793472290039,0.5365744233131409,0.8,0.023045621812343597,0.7273736000061035
1.9047507047653198,1.3675812482833862,0.5371694564819336,0.5359728932380676,0.8,0.01773211732506752,0.7214791178703308
1.9240738153457642,1.3734705448150635,0.5506032705307007,0.5427337884902954,0.8,0.01128815021365881,0.7233133316040039
1.9531725645065308,1.380811095237732,0.5723614692687988,0.5551499128341675,0.8,0.009837527759373188,0.727924644947052
1.984811782836914,1.3892320394515991,0.5955797433853149,0.5706543326377869,0.8,0.02116008661687374,0.7328738570213318
2.014235734939575,1.4028323888778687,0.6114033460617065,0.5837769508361816,0.8,0.010238921269774437,0.7358911633491516
2.020519971847534,1.402084231376648,0.6184357404708862,0.5863288044929504,0.8,0.01980413682758808,0.7355290651321411
2.0235755443573,1.400112509727478,0.6234630346298218,0.5844759345054626,0.8,0.011924111284315586,0.7371160387992859
2.040679693222046,1.373262643814087,0.667417049407959,0.5747752785682678,0.8,0.014089259319007397,0.732367217540741
2.058527708053589,1.3570268154144287,0.7015008926391602,0.5631734132766724,0.8,0.02144644781947136,0.7288295030593872
2.0621140003204346,1.3209068775177002,0.7412071228027344,0.5501328706741333,0.8,0.02292766235768795,0.7217727899551392
2.0699028968811035,1.30390202999115,0.7660008668899536,0.5337033867835999,0.8,0.02226223051548004,0.7107881903648376
2.080216646194458,1.2759710550308228,0.8042455911636353,0.5093791484832764,0.8,0.026114700362086296,0.6886815428733826
2.0961177349090576,1.2330923080444336,0.863025426864624,0.4708884358406067,0.8,0.031152687966823578,0.6489660143852234
2.123307943344116,1.1938437223434448,0.9294642210006714,0.4341769218444824,0.8,0.020578140392899513,0.6066086888313293
2.1874327659606934,1.1663055419921875,1.0211272239685059,0.4040628969669342,0.8,0.019291993230581284,0.5704180598258972
2.3001832962036133,1.1842647790908813,1.115918517112732,0.38461872935295105,0.8,0.023824116215109825,0.5428487658500671
2.363633871078491,1.2010196447372437,1.1626142263412476,0.36456388235092163,0.8,0.02138366363942623,0.5088989734649658
2.3781819343566895,1.1822826862335205,1.195899248123169,0.33836594223976135,0.8,0.018919669091701508,0.47228556871414185
2.3818798065185547,1.16135835647583,1.2205214500427246,0.3181016743183136,0.8,0.015459895133972168,0.44636890292167664
2.3756182193756104,1.1447094678878784,1.230908751487732,0.3016180098056793,0.8,0.014174562878906727,0.4276041090488434
2.3752808570861816,1.1310638189315796,1.244217038154602,0.2904161512851715,0.8,0.01146605797111988,0.41778048872947693
2.387139081954956,1.124355673789978,1.262783408164978,0.2812904715538025,0.8,0.009052948094904423,0.4102621078491211
2.4033138751983643,1.1130987405776978,1.2902151346206665,0.2723582088947296,0.8,0.008533710613846779,0.3996058404445648
2.4145543575286865,1.0959328413009644,1.3186215162277222,0.26123934984207153,0.8,0.008769506588578224,0.38142886757850647
2.4203097820281982,1.0794453620910645,1.3408644199371338,0.2525239884853363,0.8,0.00817766785621643,0.36715370416641235
2.424038887023926,1.0684216022491455,1.3556172847747803,0.2481679767370224,0.8,0.0066357385367155075,0.3613014817237854
2.425544500350952,1.0564321279525757,1.3691123723983765,0.2438754141330719,0.8,0.007774130441248417,0.3546973168849945
2.4287190437316895,1.0460010766983032,1.3827179670333862,0.23998890817165375,0.8,0.004332982003688812,0.34774553775787354
2.426689863204956,1.0380996465682983,1.3885902166366577,0.2374190092086792,0.8,0.00848089437931776,0.3432539403438568
2.4206020832061768,1.0362728834152222,1.3843291997909546,0.23574700951576233,0.8,0.014063932001590729,0.3416914641857147
2.3918004035949707,1.0419639348983765,1.3498364686965942,0.233286052942276,0.8,0.024248162284493446,0.3416104316711426
2.373371124267578,1.04300057888031,1.330370545387268,0.23032867908477783,0.8,0.018028080463409424,0.3415534198284149
2.3702800273895264,1.04281747341156,1.3274625539779663,0.22799256443977356,0.8,0.014883660711348057,0.343797892332077
2.353822946548462,1.040274977684021,1.313547968864441,0.22341938316822052,0.8,0.01931743137538433,0.3416520059108734
2.31372332572937,1.033398985862732,1.2803243398666382,0.21409130096435547,0.8,0.03133397921919823,0.3299562633037567
2.2997095584869385,1.0170925855636597,1.2826169729232788,0.2057408094406128,0.8,0.04277374595403671,0.3145616054534912
2.302649736404419,0.9884334802627563,1.3142162561416626,0.20157520473003387,0.8,0.04940709099173546,0.3052496612071991
2.2947704792022705,0.9412078857421875,1.353562593460083,0.20053111016750336,0.8,0.0512896403670311,0.302082359790802
2.2726924419403076,0.8686057329177856,1.404086709022522,0.20450139045715332,0.8,0.056257009506225586,0.30945053696632385
2.2543153762817383,0.8371554613113403,1.417159914970398,0.2131023406982422,0.8,0.05832909792661667,0.3291013240814209
2.238222599029541,0.8119619488716125,1.4262606501579285,0.23316188156604767,0.8,0.0644158273935318,0.3775288164615631
2.237474203109741,0.6702768206596375,1.5671973824501038,0.244241401553154,0.8,0.07375522702932358,0.4133160710334778
2.2325453758239746,0.5546324849128723,1.6779128909111023,0.25147542357444763,0.85,0.10640532523393631,0.44195181131362915
2.223106861114502,0.5338315367698669,1.689275324344635,0.2611314654350281,0.85,0.10347987711429596,0.46978268027305603
2.2154133319854736,0.5007074475288391,1.7147058844566345,0.23772792518138885,0.8,0.0746002122759819,0.4588281214237213
2.2117326259613037,0.48003098368644714,1.7317016422748566,0.20187611877918243,0.8,0.04901273176074028,0.3922516405582428
2.251140594482422,0.5138112306594849,1.737329363822937,0.18426845967769623,0.8,0.037338946014642715,0.34116464853286743
2.4191150665283203,0.5442482829093933,1.874866783618927,0.1863950937986374,0.8,0.031050333753228188,0.3277443051338196
2.6561429500579834,0.5763342976570129,2.0798086524009705,0.19107995927333832,0.8,0.02556084468960762,0.31348511576652527
2.7307636737823486,0.5871097445487976,2.143653929233551,0.1993359476327896,0.8,0.02035781368613243,0.3119238615036011
2.7528743743896484,0.5839271545410156,2.168947219848633,0.20317959785461426,0.8,0.01723434217274189,0.3065422475337982
2.774890899658203,0.5807291865348816,2.1941617131233215,0.2063983976840973,0.8,0.014653288759291172,0.3054904639720917
2.7902989387512207,0.5736862421035767,2.216612696647644,0.2070302516222,0.8,0.011987006291747093,0.30324023962020874
2.7978827953338623,0.5654067397117615,2.232476055622101,0.20670107007026672,0.8,0.009361669421195984,0.30107051134109497
2.802579164505005,0.5601125359535217,2.242466628551483,0.20713703334331512,0.8,0.006461276672780514,0.30019381642341614
2.805443525314331,0.5581908226013184,2.2472527027130127,0.20809641480445862,0.8,0.003383637173101306,0.30035504698753357
2.807682752609253,0.5588799118995667,2.2488028407096863,0.20923161506652832,0.8,0.0025637962389737368,0.30109941959381104
2.8111722469329834,0.5606194734573364,2.250552773475647,0.2100459635257721,0.8,0.002187051810324192,0.30183297395706177
2.8140552043914795,0.562431275844574,2.2516239285469055,0.21040327847003937,0.8,0.0020215632393956184,0.3023160398006439
2.8141536712646484,0.5637502670288086,2.25040340423584,0.21048203110694885,0.8,0.0016071719583123922,0.30254510045051575
2.8142926692962646,0.5644426941871643,2.2498499751091003,0.21041671931743622,0.8,0.0013090408174321055,0.30257758498191833
2.815711736679077,0.5646451711654663,2.251066565513611,0.21033111214637756,0.8,0.0010821950854733586,0.3025085926055908
2.817607879638672,0.5644628405570984,2.2531450390815735,0.21027687191963196,0.8,0.0009118239977397025,0.30239906907081604
2.8180558681488037,0.5641614198684692,2.2538944482803345,0.2102760523557663,0.8,0.0008490142645314336,0.3023096024990082
2.8157434463500977,0.5640389323234558,2.251704514026642,0.21032515168190002,0.8,0.001612073159776628,0.30228859186172485
2.8095462322235107,0.5643187761306763,2.2452274560928345,0.21041801571846008,0.8,0.0024617917370051146,0.3023720681667328
2.797337055206299,0.5649773478507996,2.2323597073554993,0.2105492651462555,0.8,0.002020819578319788,0.3025706708431244
2.7760818004608154,0.5654768943786621,2.2106049060821533,0.21064355969429016,0.8,0.0018651830032467842,0.30276402831077576
2.744502305984497,0.5650141835212708,2.1794881224632263,0.21057377755641937,0.8,0.001440761610865593,0.30265557765960693
2.7034029960632324,0.5637964606285095,2.139606535434723,0.21041753888130188,0.8,0.0010732029331848025,0.3023891746997833
2.65210223197937,0.5627486109733582,2.089353621006012,0.21032309532165527,0.8,0.000758571142796427,0.3022492825984955
2.5918710231781006,0.5620521306991577,2.029818892478943,0.21028104424476624,0.8,0.0011205136543139815,0.30220139026641846
2.5279464721679688,0.5616454482078552,1.9663010239601135,0.2102617770433426,0.8,0.0008374791359528899,0.302189439535141
2.4943339824676514,0.5616695284843445,1.9326644539833069,0.2102513313293457,0.8,0.0006403039442375302,0.30218929052352905
2.5362191200256348,0.5617213249206543,1.9744977951049805,0.2102496474981308,0.8,0.0006393231451511383,0.3022023141384125
2.5630691051483154,0.5617233514785767,2.0013457536697388,0.2102479487657547,0.8,0.0006452747620642185,0.30222007632255554
2.578122854232788,0.5617093443870544,2.0164135098457336,0.21024203300476074,0.8,0.000695962633471936,0.3022399842739105
2.586496114730835,0.5617047548294067,2.0247913599014282,0.2102459967136383,0.8,0.0007443054928444326,0.30227431654930115
2.592801332473755,0.5617397427558899,2.031061589717865,0.21027298271656036,0.8,0.0008255556458607316,0.3023388981819153
2.599052906036377,0.5618742108345032,2.037178695201874,0.21033279597759247,0.8,0.0010484708473086357,0.3024531304836273
2.604098081588745,0.5621858835220337,2.0419121980667114,0.21043498814105988,0.8,0.0013934205053374171,0.30264022946357727
2.607069253921509,0.562909722328186,2.0441595315933228,0.21059107780456543,0.8,0.05659731104969978,0.30293354392051697
2.6120352745056152,0.5643414855003357,2.0476937890052795,0.21082957088947296,0.8,0.06228598207235336,0.303370863199234
2.624443531036377,0.5664219260215759,2.058021605014801,0.21112990379333496,0.8,0.07345227152109146,0.30391547083854675
2.6476387977600098,0.5696536898612976,2.077985107898712,0.21151189506053925,0.8,0.07489373534917831,0.3046082556247711
1.8662060499191284,0.17932015657424927,1.6868858933448792,0.1532566249370575,0.8,0.0663253515958786,0.28270015120506287
1.8663676977157593,0.131735160946846,1.7346325367689133,0.07240079343318939,0.8,0.05218702554702759,0.13887780904769897
1.8388515710830688,0.1269436925649643,1.7119078785181046,0.07705870270729065,0.8,0.03648926317691803,0.1370389759540558
1.8233193159103394,0.11582845449447632,1.707490861415863,0.05601612478494644,0.8,0.026560921221971512,0.1003875732421875
1.8101609945297241,0.10434389114379883,1.7058171033859253,0.05056982859969139,0.8,0.04114599898457527,0.08621762692928314
1.8723194599151611,0.10434403270483017,1.767975427210331,0.0588362030684948,0.8,0.056143611669540405,0.09760697931051254
1.9145164489746094,0.10687967389822006,1.8076367750763893,0.06198938563466072,0.75,0.05946028605103493,0.10412336885929108
1.968282699584961,0.09393608570098877,1.8743466138839722,0.08358024060726166,0.75,0.05807923898100853,0.1321309208869934
2.070805311203003,0.15899203717708588,1.911813274025917,0.1781342327594757,0.75,0.08191049098968506,0.24894241988658905
2.098546266555786,0.2161533385515213,1.8823929280042648,0.2713317275047302,0.8,0.0786401629447937,0.3457902669906616
2.0836069583892822,0.3023506700992584,1.7812562882900238,0.3407878875732422,0.8,0.06708389520645142,0.4057648777961731
2.037344455718994,0.40008899569511414,1.63725546002388,0.3932536542415619,0.8,0.06231069192290306,0.46419546008110046
2.1746411323547363,0.4949418008327484,1.679699331521988,0.45650434494018555,0.8,0.05820903182029724,0.5384389162063599
2.3069064617156982,0.5124010443687439,1.7945054173469543,0.5141388773918152,0.8,0.05477491766214371,0.594063401222229
2.401484251022339,0.4834103584289551,1.9180738925933838,0.47945117950439453,0.8,0.048386793583631516,0.5741673707962036
2.4603869915008545,0.5052124261856079,1.9551745653152466,0.4578631520271301,0.8,0.048630453646183014,0.5552287101745605
2.536005735397339,0.5612357258796692,1.9747700095176697,0.44861993193626404,0.8,0.04615560546517372,0.551098644733429
2.652198076248169,0.6533834338188171,1.9988146424293518,0.4009833335876465,0.8,0.03133200481534004,0.5180428624153137
2.7638065814971924,0.6510367393493652,2.112769842147827,0.3231445252895355,0.8,0.044561125338077545,0.43592777848243713
2.7836947441101074,0.6177074313163757,2.1659873127937317,0.2935396432876587,0.8,0.033222462981939316,0.3954674005508423
2.7162699699401855,0.6298201680183411,2.0864498019218445,0.309269517660141,0.8,0.04773605987429619,0.4114983081817627
2.6193630695343018,0.6646007299423218,1.95476233959198,0.3283618688583374,0.8,0.044780533760786057,0.4349989891052246
2.6331253051757812,0.7871723771095276,1.8459529280662537,0.36084040999412537,0.8,0.06917789578437805,0.473525732755661
2.5228383541107178,0.8019552230834961,1.7208831310272217,0.39721521735191345,0.8,0.03516611456871033,0.510006308555603
2.452631950378418,0.8589065670967102,1.5937253832817078,0.42997488379478455,0.8,0.036604903638362885,0.5414130687713623
2.3480727672576904,0.8534531593322754,1.494619607925415,0.4494951367378235,0.8,0.051796793937683105,0.5630090832710266
2.333827257156372,0.8424196243286133,1.4914076328277588,0.4630220830440521,0.8,0.0674917921423912,0.5752527117729187
2.3730571269989014,0.9341275095939636,1.4389296174049377,0.47006312012672424,0.8,0.05201230198144913,0.5680426359176636
2.3506243228912354,0.9675132036209106,1.3831111192703247,0.4865850508213043,0.8,0.028035156428813934,0.5854082703590393
2.3903958797454834,1.0407655239105225,1.349630355834961,0.5168671011924744,0.8,0.02711828052997589,0.6206241846084595
2.514198064804077,1.0058907270431519,1.5083073377609253,0.5060222744941711,0.8,0.039490342140197754,0.6404449939727783
2.5290629863739014,0.9733156561851501,1.5557473301887512,0.49136409163475037,0.75,0.04092312604188919,0.6375341415405273
2.520059585571289,0.9739208221435547,1.5461387634277344,0.47418737411499023,0.75,0.09885858744382858,0.6243662238121033
2.5344479084014893,0.9362713694572449,1.5981765389442444,0.4483063817024231,0.75,0.06405606120824814,0.6068202257156372
2.5191476345062256,0.9171295166015625,1.602018117904663,0.4266226291656494,0.75,0.0643940195441246,0.5873271822929382
2.52451753616333,0.8868703842163086,1.6376471519470215,0.40741243958473206,0.75,0.028062131255865097,0.5715921521186829
2.493457317352295,0.8825086951255798,1.610948622226715,0.3931214511394501,0.75,0.031273409724235535,0.5579872131347656
2.4922332763671875,0.8638300895690918,1.6284031867980957,0.39410075545310974,0.8,0.03146233409643173,0.5674516558647156
2.450045347213745,0.8512256741523743,1.5988196730613708,0.38280484080314636,0.8,0.03475554659962654,0.5600671768188477
2.478297472000122,0.8305479288101196,1.6477495431900024,0.3735125958919525,0.8,0.05697530880570412,0.5573057532310486
2.412773609161377,0.8075219988822937,1.6052516102790833,0.34064537286758423,0.8,0.03810827434062958,0.5206838846206665
2.42431378364563,0.7782837748527527,1.6460300087928772,0.3237323462963104,0.8,0.0698380321264267,0.5055659413337708
2.298794746398926,0.7332021594047546,1.5655925869941711,0.2790871262550354,0.8,0.033355213701725006,0.4429287016391754
2.34049129486084,0.7058463096618652,1.6346449851989746,0.2847316861152649,0.8,0.03165217861533165,0.43221554160118103
2.205033540725708,0.6929323077201843,1.5121012330055237,0.3010273873806,0.8,0.03304285556077957,0.42851001024246216
2.2572057247161865,0.6936283111572266,1.56357741355896,0.2981233298778534,0.8,0.025707947090268135,0.4251820743083954
2.160632848739624,0.6535223126411438,1.5071105360984802,0.23578576743602753,0.8,0.027201617136597633,0.34825220704078674
2.235578775405884,0.6211625933647156,1.6144161820411682,0.19939088821411133,0.8,0.030898064374923706,0.2958931624889374
2.1680195331573486,0.6088771224021912,1.5591424107551575,0.19232939183712006,0.8,0.036148227751255035,0.2821844518184662
2.210477828979492,0.6140813231468201,1.5963965058326721,0.19507692754268646,0.8,0.040060002356767654,0.2883458137512207
2.1677956581115723,0.6083083748817444,1.5594872832298279,0.2004464715719223,0.8,0.056536298245191574,0.2991037368774414
2.1833748817443848,0.5912346243858337,1.592140257358551,0.19514961540699005,0.8,0.0494619756937027,0.2872796952724457
2.1563897132873535,0.573502242565155,1.5828874707221985,0.18472778797149658,0.8,0.03718537464737892,0.2676015794277191
2.167269229888916,0.5683125853538513,1.5989566445350647,0.18169555068016052,0.8,0.02675715833902359,0.26201102137565613
2.1527185440063477,0.5621767044067383,1.5905418395996094,0.18041515350341797,0.8,0.016576148569583893,0.2595749795436859
2.158177375793457,0.5588557124137878,1.5993216633796692,0.1804223358631134,0.8,0.010079006664454937,0.2594951391220093
2.147392988204956,0.5555190443992615,1.5918739438056946,0.17792022228240967,0.8,0.007110024802386761,0.2549491226673126
2.1470468044281006,0.5576251149177551,1.5894216895103455,0.17742720246315002,0.8,0.005478608421981335,0.2539620101451874
2.1408944129943848,0.5632493495941162,1.5776450634002686,0.1781379133462906,0.8,0.004082709085196257,0.2553456425666809
2.139162540435791,0.553220808506012,1.585941731929779,0.1768077164888382,0.8,0.0025084607768803835,0.2526634931564331
2.1315104961395264,0.5488327741622925,1.5826777219772339,0.1762688010931015,0.8,0.0009864913299679756,0.2515406310558319
2.1313388347625732,0.5473535656929016,1.5839852690696716,0.17620885372161865,0.8,0.001000340562313795,0.2513047754764557
2.127342700958252,0.5473021864891052,1.5800405144691467,0.1761145442724228,0.8,0.0016126199625432491,0.2510069012641907
2.1260695457458496,0.5471076965332031,1.5789618492126465,0.17616359889507294,0.8,0.002270319266244769,0.2509414851665497
2.122957706451416,0.546794056892395,1.576163649559021,0.17625239491462708,0.8,0.0022081611678004265,0.25091633200645447
2.121428966522217,0.5465357899665833,1.5748931765556335,0.17632637917995453,0.8,0.0018319798400625587,0.2507724463939667
2.1196093559265137,0.5469762682914734,1.5726330876350403,0.1765822172164917,0.8,0.0011928374879062176,0.2508775293827057
2.118326187133789,0.5488312244415283,1.5694949626922607,0.1771695613861084,0.8,0.0015544944908469915,0.2515020966529846
2.1162803173065186,0.5510606169700623,1.5652197003364563,0.1780545711517334,0.8,0.0024509772192686796,0.2526772916316986
2.113431215286255,0.5518479347229004,1.5615832805633545,0.17857447266578674,0.8,0.003225065767765045,0.2532980740070343
2.1087071895599365,0.5518693923950195,1.556837797164917,0.17879128456115723,0.8,0.004006997216492891,0.2532900869846344
2.1058051586151123,0.5529505014419556,1.5528546571731567,0.1796128749847412,0.8,0.003785946173593402,0.2543852627277374
2.1043319702148438,0.5557115077972412,1.5486204624176025,0.1817137897014618,0.8,0.05027424171566963,0.2577788531780243
2.1025121212005615,0.5600277781486511,1.5424843430519104,0.18518081307411194,0.8,0.043400563299655914,0.263400137424469
2.1012790203094482,0.5651091933250427,1.5361698269844055,0.18771399557590485,0.8,0.038068737834692,0.2669944763183594
2.101938009262085,0.5704385638237,1.531499445438385,0.18791060149669647,0.8,0.036945562809705734,0.2664594054222107
2.102921724319458,0.57730633020401,1.525615394115448,0.18659210205078125,0.8,0.03210584446787834,0.2633349895477295
1.9337126016616821,0.5629512667655945,1.3707613348960876,0.2174655944108963,0.8,0.022538762539625168,0.3131747543811798
1.8035587072372437,0.5528051853179932,1.2507535219192505,0.20781318843364716,0.8,0.025206584483385086,0.3185446560382843
1.7047985792160034,0.5542598366737366,1.1505387425422668,0.19825692474842072,0.8,0.027166293933987617,0.32332631945610046
1.6362320184707642,0.5669164061546326,1.0693156123161316,0.19492211937904358,0.8,0.0247499942779541,0.3322513997554779
1.5973703861236572,0.599453866481781,0.9979165196418762,0.19823776185512543,0.8,0.03373362123966217,0.34820443391799927
1.5836578607559204,0.6327754259109497,0.9508824348449707,0.19434793293476105,0.8,0.04133031144738197,0.34951603412628174
1.566176176071167,0.6655821204185486,0.9005940556526184,0.18506519496440887,0.8,0.06561297178268433,0.34281274676322937
1.5334057807922363,0.7132619619369507,0.8201438188552856,0.18424072861671448,0.8,0.07327193021774292,0.3438023030757904
1.4824573993682861,0.8042855262756348,0.6781718730926514,0.20470023155212402,0.8,0.07456813007593155,0.3813663721084595
1.3645811080932617,0.8935698866844177,0.471011221408844,0.23216800391674042,0.8,0.06044207140803337,0.42171749472618103
1.2171528339385986,0.9363991022109985,0.2807537317276001,0.22988979518413544,0.8,0.10200895369052887,0.401702880859375
1.1539387702941895,0.9092140197753906,0.24472475051879883,0.21441403031349182,0.8,0.12588714063167572,0.3462885320186615
1.207114577293396,0.8278411030769348,0.3792734742164612,0.2385343313217163,0.75,0.12533555924892426,0.351643830537796
1.2233635187149048,0.7010119557380676,0.5223515629768372,0.21588368713855743,0.75,0.12514324486255646,0.32510071992874146
1.1753023862838745,0.6343812346458435,0.540921151638031,0.2117229700088501,0.75,0.11193665117025375,0.3335769474506378
1.1756618022918701,0.5588778853416443,0.6167839169502258,0.20550858974456787,0.75,0.10150664299726486,0.32501107454299927
1.2026417255401611,0.4409825801849365,0.7616591453552246,0.1914258897304535,0.75,0.08216887712478638,0.3130631446838379
1.342123031616211,0.32612180709838867,1.0160012245178223,0.17730660736560822,0.85,0.06653465330600739,0.3031814992427826
1.4546202421188354,0.2598486542701721,1.1947715878486633,0.16985559463500977,0.8,0.05399416759610176,0.2989111542701721
1.5500118732452393,0.2404845803976059,1.3095272928476334,0.16616760194301605,0.8,0.051790159195661545,0.280762642621994
1.5862330198287964,0.2534521520137787,1.3327808678150177,0.19091539084911346,0.8,0.04643283039331436,0.28587958216667175
1.5772182941436768,0.2685842216014862,1.3086340725421906,0.19865871965885162,0.8,0.03869802504777908,0.27991369366645813
1.5844849348068237,0.2892622649669647,1.295222669839859,0.19799084961414337,0.8,0.03269656002521515,0.2661103904247284
1.6381272077560425,0.2928471267223358,1.3452800810337067,0.1715097427368164,0.8,0.027309328317642212,0.21773815155029297
1.653154969215393,0.2463722676038742,1.4067827016115189,0.1443329155445099,0.8,0.026529869064688683,0.18149018287658691
1.672985315322876,0.23891673982143402,1.434068575501442,0.1488863229751587,0.8,0.023698633536696434,0.1929391771554947
1.7056140899658203,0.2522417902946472,1.453372299671173,0.16489790380001068,0.8,0.023330695927143097,0.22078095376491547
1.7406991720199585,0.2562204599380493,1.4844787120819092,0.1632666289806366,0.8,0.021138612180948257,0.22657179832458496
1.7850102186203003,0.2565925717353821,1.5284176468849182,0.1458013355731964,0.8,0.018722958862781525,0.20898428559303284
1.8699512481689453,0.2983238399028778,1.5716274082660675,0.14283373951911926,0.8,0.016326505690813065,0.20017766952514648
1.9049081802368164,0.3187493085861206,1.5861588716506958,0.14369168877601624,0.85,0.019339049234986305,0.2082425355911255
1.927307367324829,0.31866028904914856,1.6086470782756805,0.1429997682571411,0.85,0.017489032819867134,0.2089705467224121
1.9411910772323608,0.31997087597846985,1.621220201253891,0.14150528609752655,0.85,0.027490615844726562,0.20737440884113312
1.9459911584854126,0.32540199160575867,1.620589166879654,0.1395227462053299,0.85,0.04543168097734451,0.20254090428352356
1.9467748403549194,0.3293970227241516,1.6173778176307678,0.13803911209106445,0.85,0.05743855983018875,0.19684964418411255
1.9434982538223267,0.3351658284664154,1.6083324253559113,0.13776037096977234,0.85,0.07275624573230743,0.19437627494335175
1.9501510858535767,0.3474133014678955,1.6027377843856812,0.14019393920898438,0.85,0.06839507073163986,0.19660288095474243
1.990289330482483,0.3846624195575714,1.6056269109249115,0.14465244114398956,0.85,0.06268082559108734,0.2006552517414093
2.0233967304229736,0.4353604018688202,1.5880363285541534,0.14765611290931702,0.85,0.05738098546862602,0.2037392109632492
2.033220052719116,0.48301514983177185,1.5502049028873444,0.147048220038414,0.85,0.04879558086395264,0.20272623002529144
2.0629682540893555,0.544009804725647,1.5189584493637085,0.14267928898334503,0.85,0.030062392354011536,0.19204027950763702
2.0802736282348633,0.5661647319793701,1.5141088962554932,0.138910710811615,0.85,0.025097681209445,0.1764129251241684
2.079944133758545,0.5476471781730652,1.5322969555854797,0.13603132963180542,0.85,0.018367469310760498,0.1638559103012085
2.0905237197875977,0.5431651473045349,1.5473585724830627,0.1404101848602295,0.85,0.021332863718271255,0.16553597152233124
2.0999691486358643,0.545216977596283,1.5547521710395813,0.14927490055561066,0.8,0.018427232280373573,0.17579269409179688
2.1055073738098145,0.548761785030365,1.5567455887794495,0.1603107899427414,0.8,0.021782059222459793,0.18967381119728088
2.1075263023376465,0.5636417269706726,1.5438845753669739,0.17200766503810883,0.8,0.021286342293024063,0.20479217171669006
2.1085071563720703,0.5763844847679138,1.5321226716041565,0.19045977294445038,0.8,0.024605339393019676,0.22953544557094574
2.1159775257110596,0.6019715666770935,1.514005959033966,0.22844572365283966,0.8,0.03371523693203926,0.280771940946579
2.142143487930298,0.6452347040176392,1.4969087839126587,0.28200921416282654,0.8,0.04350334033370018,0.34046265482902527
2.177860736846924,0.6671644449234009,1.510696291923523,0.31355950236320496,0.8,0.05251913517713547,0.3677569031715393
2.201570510864258,0.6839390397071838,1.517631471157074,0.33557626605033875,0.8,0.051787421107292175,0.39238619804382324
2.2340621948242188,0.6961492896080017,1.537912905216217,0.35784298181533813,0.8,0.0465780571103096,0.42216119170188904
2.273934841156006,0.7020570635795593,1.5718777775764465,0.3809708058834076,0.8,0.05178063362836838,0.45129987597465515
2.283773422241211,0.7074541449546814,1.5763192772865295,0.4059385359287262,0.8,0.05385522171854973,0.47930774092674255
2.2712695598602295,0.7235006093978882,1.5477689504623413,0.4351731240749359,0.85,0.046743396669626236,0.5113895535469055
2.24546217918396,0.7545745968818665,1.4908875823020935,0.46737557649612427,0.85,0.0556190088391304,0.5456538796424866
2.230846643447876,0.8118438720703125,1.4190027713775635,0.5037878155708313,0.85,0.05222740396857262,0.5822888612747192
2.2083394527435303,0.8925618529319763,1.315777599811554,0.5363616943359375,0.85,0.04244786128401756,0.6105964779853821
2.1901910305023193,0.9241611361503601,1.2660298943519592,0.549078643321991,0.85,0.04584113135933876,0.6163551807403564
2.1836678981781006,0.9137701392173767,1.2698977589607239,0.5359737277030945,0.85,0.01590149663388729,0.5953204035758972
2.1615631580352783,0.918083131313324,1.2434800267219543,0.525465190410614,0.85,0.04005807638168335,0.5793372988700867
2.121187686920166,0.9081701636314392,1.2130175232887268,0.5199698805809021,0.85,0.038026560097932816,0.571973979473114
2.0732219219207764,0.876598060131073,1.1966238617897034,0.5151090621948242,0.85,0.033117227256298065,0.5680978298187256
2.029625654220581,0.8713245391845703,1.1583011150360107,0.5030418038368225,0.85,0.016552291810512543,0.5610472559928894
1.9873870611190796,0.8913273811340332,1.0960596799850464,0.4563286304473877,0.85,0.012046243995428085,0.5168825387954712
1.9675661325454712,0.9333019256591797,1.0342642068862915,0.43812569975852966,0.85,0.01197936199605465,0.5093439221382141
1.965492606163025,0.9965763092041016,0.9689162969589233,0.45692142844200134,0.85,0.005947476718574762,0.532752513885498
1.9685271978378296,1.0147953033447266,0.953731894493103,0.48234128952026367,0.85,0.006910664960741997,0.5481969714164734
1.9838978052139282,1.0544270277023315,0.9294707775115967,0.5108896493911743,0.85,0.01034054160118103,0.567844808101654
1.9898624420166016,1.0692747831344604,0.9205876588821411,0.5063439011573792,0.85,0.010910199023783207,0.5643947720527649
1.9771976470947266,1.0669834613800049,0.9102141857147217,0.4857351779937744,0.85,0.009033655747771263,0.5500883460044861
1.9658256769180298,1.0644912719726562,0.9013344049453735,0.46992793679237366,0.85,0.006790445651859045,0.5372106432914734
1.9532440900802612,1.0645756721496582,0.888668417930603,0.4612634778022766,0.85,0.005847732070833445,0.5289196372032166
1.9402927160263062,1.0600073337554932,0.880285382270813,0.45639678835868835,0.85,0.005737316329032183,0.5235745310783386
1.9306553602218628,1.05622136592865,0.8744339942932129,0.4565008282661438,0.85,0.00532981613650918,0.5222643613815308
1.922219157218933,1.0518351793289185,0.8703839778900146,0.4585833251476288,0.85,0.005208384711295366,0.522855818271637
1.917297601699829,1.0464696884155273,0.8708279132843018,0.46151700615882874,0.85,0.004842715337872505,0.5249854922294617
1.920040488243103,1.0462807416915894,0.8737597465515137,0.4662944972515106,0.85,0.004841451067477465,0.5291633009910583
1.9265899658203125,1.052075982093811,0.8745139837265015,0.4703993797302246,0.85,0.00528593547642231,0.5329203605651855
1.9323726892471313,1.0586367845535278,0.8737359046936035,0.47242632508277893,0.85,0.005753455683588982,0.5351920127868652
1.9348373413085938,1.0613974332809448,0.8734399080276489,0.47100409865379333,0.85,0.006020514294505119,0.5347144603729248
1.9345649480819702,1.0621509552001953,0.8724139928817749,0.46798282861709595,0.85,0.005979586858302355,0.532634437084198
1.9321202039718628,1.061996579170227,0.8701236248016357,0.46478554606437683,0.85,0.005797331687062979,0.5299798846244812
1.9280661344528198,1.0600433349609375,0.8680227994918823,0.4617807865142822,0.85,0.005592581816017628,0.5272078514099121
1.924047827720642,1.0573639869689941,0.866683840751648,0.4597957730293274,0.85,0.005419896915555,0.5251421928405762
1.9210176467895508,1.055201530456543,0.8658161163330078,0.45904919505119324,0.85,0.005323442630469799,0.5240756869316101
1.9189773797988892,1.0532560348510742,0.8657213449478149,0.45895251631736755,0.85,0.005900383461266756,0.5236498713493347
1.9182147979736328,1.051926851272583,0.8662879467010498,0.45934683084487915,0.85,0.008438133634626865,0.5238000154495239
1.918561577796936,1.051316738128662,0.8672448396682739,0.45988771319389343,0.85,0.008397968485951424,0.5242440104484558
1.9195499420166016,1.0511434078216553,0.8684065341949463,0.46023908257484436,0.85,0.006650960072875023,0.5246618390083313
1.920656442642212,1.0510475635528564,0.8696088790893555,0.4601874053478241,0.85,0.00680652167648077,0.5248109698295593
1.9214638471603394,1.0507057905197144,0.870758056640625,0.45967817306518555,0.85,0.0066330996342003345,0.5245785117149353
1.921539306640625,1.051273226737976,0.8702660799026489,0.4587113559246063,0.85,0.006577993743121624,0.5239518284797668
1.9205220937728882,1.052378535270691,0.8681435585021973,0.45739516615867615,0.85,0.006594741251319647,0.5230777859687805
1.9188587665557861,1.0513246059417725,0.8675341606140137,0.45599207282066345,0.85,0.007263180799782276,0.5221123099327087
1.9182041883468628,1.054815649986267,0.8633885383605957,0.4548053443431854,0.85,0.008423589169979095,0.5212857127189636
1.9163388013839722,1.052648663520813,0.8636901378631592,0.4535673260688782,0.85,0.008451174944639206,0.5205368995666504
1.9153209924697876,1.0520575046539307,0.8632634878158569,0.4525141716003418,0.85,0.007010354194790125,0.5199682116508484
1.9146537780761719,1.0515769720077515,0.8630768060684204,0.45147934556007385,0.85,0.00447613513097167,0.5195009112358093
1.914246916770935,1.0508588552474976,0.8633880615234375,0.45037421584129333,0.85,0.0031627800781279802,0.5190716981887817
1.9140545129776,1.0507783889770508,0.8632761240005493,0.4491043984889984,0.85,0.0020407552365213633,0.5186125636100769
1.9137496948242188,1.050815463066101,0.8629342317581177,0.4475448727607727,0.85,0.002278689295053482,0.5180317163467407
1.9133180379867554,1.0498201847076416,0.8634978532791138,0.445723295211792,0.85,0.003381248563528061,0.51726895570755
1.9136587381362915,1.0534588098526,0.8601999282836914,0.4439612329006195,0.85,0.0037953704595565796,0.5165994763374329
1.9156378507614136,1.0690048933029175,0.8466329574584961,0.44254016876220703,0.85,0.0047597987577319145,0.5165367126464844
1.913508415222168,1.0677534341812134,0.8457549810409546,0.4398501515388489,0.85,0.005923659075051546,0.5156099796295166
1.9129068851470947,1.0720384120941162,0.8408684730529785,0.43791651725769043,0.85,0.004178433213382959,0.5151668787002563
1.9119738340377808,1.074446439743042,0.8375273942947388,0.4361601769924164,0.85,0.0033278134651482105,0.5147693753242493
1.9127060174942017,1.0844788551330566,0.828227162361145,0.4354937970638275,0.85,0.004030356649309397,0.5152463316917419
1.9119278192520142,1.0904666185379028,0.8214612007141113,0.4346577227115631,0.85,0.005508363246917725,0.5155710577964783
1.9125537872314453,1.10737144947052,0.8051823377609253,0.43563804030418396,0.85,0.006825363263487816,0.5172643661499023
1.9103825092315674,1.1222676038742065,0.7881149053573608,0.43721625208854675,0.85,0.008064021356403828,0.5191202163696289
1.9048439264297485,1.1324481964111328,0.7723957300186157,0.43878957629203796,0.85,0.008500764146447182,0.5207492113113403
1.8982059955596924,1.1382542848587036,0.7599517107009888,0.44027528166770935,0.85,0.008327597752213478,0.5221473574638367
1.8904742002487183,1.1422470808029175,0.7482271194458008,0.44200244545936584,0.85,0.0068516843020915985,0.523615300655365
1.8817039728164673,1.1448969841003418,0.7368069887161255,0.44397804141044617,0.85,0.003106507007032633,0.5252033472061157
1.8739229440689087,1.1457821130752563,0.7281408309936523,0.44598299264907837,0.85,0.008623440749943256,0.5267010927200317
1.8689507246017456,1.1437567472457886,0.725193977355957,0.44730454683303833,0.85,0.007743405643850565,0.5273481607437134
1.8686431646347046,1.1391185522079468,0.7295246124267578,0.4479981064796448,0.85,0.008459718897938728,0.5272678732872009
1.8742493391036987,1.1341171264648438,0.740132212638855,0.448787122964859,0.85,0.008900752291083336,0.5271558165550232
1.8861732482910156,1.1309541463851929,0.7552191019058228,0.44937658309936523,0.85,0.009293089620769024,0.526434600353241
1.8982908725738525,1.1294347047805786,0.7688561677932739,0.4495258331298828,0.85,0.005395681131631136,0.5255784392356873
1.9206453561782837,1.1295703649520874,0.7910749912261963,0.45073261857032776,0.85,0.0053049055859446526,0.5252224802970886
1.9316242933273315,1.1278358697891235,0.803788423538208,0.45069342851638794,0.85,0.006242787465453148,0.524908721446991
1.9363008737564087,1.1253762245178223,0.8109246492385864,0.45042774081230164,0.85,0.00789809413254261,0.5248579978942871
1.938475489616394,1.121085524559021,0.817389965057373,0.45034241676330566,0.85,0.009254015050828457,0.5250777006149292
1.9388569593429565,1.114197015762329,0.8246599435806274,0.45041829347610474,0.85,0.010474933311343193,0.5254806876182556
1.9365150928497314,1.0970393419265747,0.8394757509231567,0.45011088252067566,0.85,0.016307473182678223,0.5259926915168762
1.9300440549850464,1.072400689125061,0.8576433658599854,0.44931530952453613,0.85,0.027140308171510696,0.5265659689903259
1.9199472665786743,1.043924331665039,0.8760229349136353,0.4480183720588684,0.85,0.027694404125213623,0.5271441340446472
1.9059919118881226,1.009043574333191,0.8969483375549316,0.4456985592842102,0.85,0.026728879660367966,0.5275720357894897
1.890681505203247,0.9692732691764832,0.9214082360267639,0.44206148386001587,0.85,0.02590962126851082,0.5275319814682007
1.8879057168960571,0.9270578622817993,0.9608478546142578,0.4369785487651825,0.85,0.024241553619503975,0.5265666842460632
1.8851280212402344,0.8737701773643494,1.011357843875885,0.4276808798313141,0.85,0.019278036430478096,0.5229825973510742
1.8837021589279175,0.8029336929321289,1.0807684659957886,0.404400497674942,0.85,0.015870725736021996,0.5112345814704895
1.884324312210083,0.7297039031982422,1.1546204090118408,0.36808258295059204,0.85,0.01246749795973301,0.4835972785949707
1.8865591287612915,0.6531856656074524,1.2333734631538391,0.3333815634250641,0.85,0.009940792806446552,0.44008445739746094
1.8910179138183594,0.5963647961616516,1.2946531176567078,0.31763988733291626,0.85,0.007743406109511852,0.41724643111228943
1.897703766822815,0.5880436301231384,1.3096601366996765,0.314359188079834,0.85,0.005900353658944368,0.4166926443576813
1.9054120779037476,0.5907263159751892,1.3146857619285583,0.3148132860660553,0.85,0.011571832932531834,0.4207795262336731
1.9136145114898682,0.5921098589897156,1.3215046525001526,0.31540393829345703,0.85,0.015153253450989723,0.4239981770515442
1.9213542938232422,0.5905324816703796,1.3308218121528625,0.31461548805236816,0.85,0.0182624664157629,0.42501744627952576
1.9281467199325562,0.5865850448608398,1.3415616750717163,0.3131483495235443,0.85,0.016534781083464622,0.4243781268596649
1.9337056875228882,0.5833103060722351,1.350395381450653,0.3123043179512024,0.85,0.015018926002085209,0.42322179675102234
1.9378999471664429,0.5817449688911438,1.356154978275299,0.3122083842754364,0.85,0.013807186856865883,0.4223555028438568
1.9434746503829956,0.5783757567405701,1.3650988936424255,0.31211432814598083,0.85,0.01780477724969387,0.4210362434387207
1.9496185779571533,0.5760642886161804,1.373554289340973,0.3125554323196411,0.8,0.017446108162403107,0.4202215373516083
1.9562664031982422,0.5745752453804016,1.3816911578178406,0.3136543929576874,0.8,0.017277248203754425,0.4207012355327606
1.9622881412506104,0.5733523368835449,1.3889358043670654,0.3148634135723114,0.8,0.015871085226535797,0.4221801459789276
1.968135118484497,0.5720725655555725,1.3960625529289246,0.3160810172557831,0.8,0.014934421516954899,0.4243154525756836
1.9738905429840088,0.5706889033317566,1.4032016396522522,0.317253977060318,0.8,0.014917527325451374,0.4267595708370209
1.9820644855499268,0.5684190988540649,1.4136453866958618,0.318774938583374,0.8,0.017491187900304794,0.4302431643009186
1.9920214414596558,0.5659554600715637,1.426065981388092,0.32030606269836426,0.8,0.01837119832634926,0.4337323307991028
2.0042591094970703,0.5631595849990845,1.4410995244979858,0.32168611884117126,0.8,0.02360672503709793,0.4368135929107666
2.0168747901916504,0.5603174567222595,1.4565573334693909,0.3226933777332306,0.8,0.027054239064455032,0.4389703869819641
2.028109312057495,0.5573511123657227,1.4707581996917725,0.3232625424861908,0.8,0.027339138090610504,0.4401891827583313
2.0374767780303955,0.5541842579841614,1.4832925200462341,0.3235168159008026,0.8,0.025933092460036278,0.44072943925857544
2.047102212905884,0.5473034381866455,1.4997987747192383,0.3231230676174164,0.8,0.028357869014143944,0.4407959580421448
2.0563724040985107,0.5384759902954102,1.5178964138031006,0.32178786396980286,0.8,0.028483213856816292,0.439557284116745
2.0681846141815186,0.5260332226753235,1.542151391506195,0.31965741515159607,0.8,0.026103736832737923,0.4374302327632904
2.082834005355835,0.5110675692558289,1.571766436100006,0.31672921776771545,0.8,0.02368389628827572,0.43416109681129456
2.1002931594848633,0.5004631280899048,1.5998300313949585,0.312911719083786,0.8,0.02192091755568981,0.4289783537387848
2.1176488399505615,0.4958808124065399,1.6217680275440216,0.30870193243026733,0.8,0.020834166556596756,0.42232075333595276
2.1333131790161133,0.4908005893230438,1.6425125896930695,0.3035987913608551,0.8,0.017922410741448402,0.4130989611148834
2.193211317062378,0.48550328612327576,1.7077080309391022,0.2977656126022339,0.8,0.015383044257760048,0.40143439173698425
2.265657424926758,0.4800110459327698,1.785646378993988,0.2916862368583679,0.8,0.014337712898850441,0.3886032700538635
2.315403699874878,0.473938912153244,1.841464787721634,0.28548774123191833,0.8,0.012913210317492485,0.3753818869590759
2.3423712253570557,0.4685545563697815,1.8738166689872742,0.27973484992980957,0.8,0.010322853922843933,0.3625642657279968
2.359342575073242,0.4635075628757477,1.8958350121974945,0.27427661418914795,0.8,0.008085325360298157,0.35030147433280945
2.3700079917907715,0.45897388458251953,1.911034107208252,0.26970550417900085,0.8,0.006437112111598253,0.3402814567089081
2.3760364055633545,0.4548931121826172,1.9211432933807373,0.26592931151390076,0.8,0.005999018903821707,0.33236122131347656
2.3784806728363037,0.451082706451416,1.9273979663848877,0.26267609000205994,0.8,0.004544757306575775,0.32582294940948486
2.375462770462036,0.44700393080711365,1.9284588396549225,0.2598021626472473,0.8,0.0031735142692923546,0.3207513988018036
2.3647477626800537,0.44375988841056824,1.9209878742694855,0.2577694058418274,0.8,0.0021494056563824415,0.317523717880249
2.3527894020080566,0.4412871301174164,1.9115022718906403,0.2563365399837494,0.8,0.0015141095500439405,0.31553584337234497
2.3718128204345703,0.43930742144584656,1.9325053989887238,0.2552333474159241,0.8,0.0010811317479237914,0.314260870218277
2.3950767517089844,0.4378693997859955,1.957207351922989,0.25436869263648987,0.8,0.0006708581931889057,0.31335362792015076
2.420215368270874,0.43728581070899963,1.9829295575618744,0.2537005543708801,0.8,0.0005059654358774424,0.31279444694519043
2.4413793087005615,0.43682661652565,2.0045526921749115,0.253162145614624,0.8,0.00038317401777021587,0.3124404847621918
2.455495834350586,0.43646976351737976,2.019026070833206,0.2527002990245819,0.8,0.0002661745820660144,0.3121848702430725
2.464625597000122,0.4362410604953766,2.0283845365047455,0.25231054425239563,0.8,0.0002735538873821497,0.31198588013648987
2.4722208976745605,0.4363386631011963,2.0358822345733643,0.25198131799697876,0.8,0.0004650495247915387,0.31182461977005005
2.4805023670196533,0.43667078018188477,2.0438315868377686,0.2517145574092865,0.8,0.0004594249767251313,0.31170693039894104
2.4901492595672607,0.4371052384376526,2.053044021129608,0.25150319933891296,0.8,0.0003667607670649886,0.3116201162338257
2.5003585815429688,0.43742045760154724,2.0629381239414215,0.25133195519447327,0.8,0.00028991239378228784,0.31153807044029236
2.5102975368499756,0.43770456314086914,2.0725929737091064,0.25119662284851074,0.8,0.09081406891345978,0.3114614188671112
2.52254319190979,0.4381485879421234,2.0843946039676666,0.25110429525375366,0.8,0.09306887537240982,0.3114143908023834
2.5417213439941406,0.4386082589626312,2.1031130850315094,0.2510368227958679,0.8,0.07771050184965134,0.31137195229530334
2.5627381801605225,0.43875083327293396,2.1239873468875885,0.25096073746681213,0.8,0.0658467635512352,0.31127849221229553
2.5820305347442627,0.4388377368450165,2.143192797899246,0.25091397762298584,0.8,0.05851246789097786,0.31122252345085144
2.619220018386841,0.43940654397010803,2.179813474416733,0.2509024739265442,0.8,0.05477212369441986,0.3112243115901947
1.0971629619598389,0.687649130821228,0.40951383113861084,0.4425170123577118,0.85,0.04961754381656647,0.6806080341339111
1.1647430658340454,0.6952860951423645,0.4694569706916809,0.4517941474914551,0.85,0.05311647057533264,0.6720690727233887
1.2471976280212402,0.6877555251121521,0.5594421029090881,0.4552937150001526,0.85,0.052792441099882126,0.6722455024719238
1.357202172279358,0.6609093546867371,0.6962928175926208,0.42708325386047363,0.85,0.05096643418073654,0.6664477586746216
1.4207662343978882,0.6404866576194763,0.7802795767784119,0.3893241286277771,0.85,0.046716853976249695,0.6477857828140259
1.4581931829452515,0.6402238011360168,0.8179693818092346,0.3733779191970825,0.85,0.04174632579088211,0.6382805705070496
1.4676181077957153,0.6294226050376892,0.8381955027580261,0.35524606704711914,0.85,0.04154086858034134,0.6339513063430786
1.4864912033081055,0.633091390132904,0.8533998131752014,0.3382386863231659,0.85,0.04115130007266998,0.6155626773834229
1.5253318548202515,0.6325275301933289,0.8928043246269226,0.32375746965408325,0.85,0.04253166541457176,0.5855538249015808
1.557505488395691,0.6203566789627075,0.9371488094329834,0.31077080965042114,0.85,0.04482301324605942,0.549813449382782
1.5615824460983276,0.5763036012649536,0.985278844833374,0.3056110441684723,0.85,0.044783543795347214,0.516097366809845
1.537052869796753,0.5045223236083984,1.0325305461883545,0.31720390915870667,0.85,0.0453474223613739,0.5072593092918396
1.5378410816192627,0.4638529419898987,1.073988139629364,0.3281646966934204,0.85,0.047960273921489716,0.5077822804450989
1.5323851108551025,0.43111950159072876,1.1012656092643738,0.3083997666835785,0.85,0.028915878385305405,0.4910983145236969
1.5054234266281128,0.3947872221469879,1.1106362044811249,0.2745903432369232,0.85,0.0209586750715971,0.4594409167766571
1.4425830841064453,0.33508870005607605,1.1074943840503693,0.2204144299030304,0.85,0.023648705333471298,0.3844381868839264
1.3583769798278809,0.28343677520751953,1.0749402046203613,0.18057160079479218,0.85,0.032145701348781586,0.30490148067474365
1.2791589498519897,0.28223270177841187,0.9969262480735779,0.178261399269104,0.85,0.05270365625619888,0.28289303183555603
1.1917246580123901,0.35527607798576355,0.8364485800266266,0.1941796988248825,0.85,0.06581594794988632,0.282025545835495
1.107961654663086,0.4860435128211975,0.6219181418418884,0.2146538347005844,0.9,0.07574766129255295,0.2911399304866791
1.0343419313430786,0.5523053407669067,0.4820365905761719,0.22088900208473206,0.85,0.08744914084672928,0.2927221655845642
0.9855402112007141,0.5391792058944702,0.4463610053062439,0.21665547788143158,0.9,0.10937479883432388,0.28458380699157715
1.0735810995101929,0.48941633105278015,0.5841647684574127,0.21869774162769318,0.9,0.09918228536844254,0.28414031863212585
1.15814208984375,0.5436019897460938,0.6145401000976562,0.25506070256233215,0.9,0.10161314904689789,0.33132433891296387
1.2903528213500977,0.7653152346611023,0.5250375866889954,0.2872389853000641,0.9,0.10360129177570343,0.36832553148269653
1.1772116422653198,0.8240119218826294,0.35319972038269043,0.2621253430843353,0.9,0.08380145579576492,0.3570142090320587
1.1194063425064087,0.8074824213981628,0.31192392110824585,0.26608380675315857,0.9,0.0609172023832798,0.3788642883300781
1.105444312095642,0.8842561841011047,0.22118812799453735,0.29872703552246094,0.9,0.09087438881397247,0.4114628732204437
1.0887259244918823,1.0105942487716675,0.07813167572021484,0.3358558714389801,0.9,0.06336559355258942,0.4369429647922516
1.0616847276687622,1.1262438297271729,-0.06455910205841064,0.3752208650112152,0.9,0.04559612274169922,0.4659605920314789
1.0983511209487915,1.2191497087478638,-0.12079858779907227,0.4094374179840088,0.9,0.042936936020851135,0.49111634492874146
1.1700413227081299,1.2414804697036743,-0.07143914699554443,0.4262641966342926,0.9,0.04640846326947212,0.5062586069107056
1.3160088062286377,1.2278079986572266,0.08820080757141113,0.434251993894577,0.85,0.0506385937333107,0.5127361416816711
1.3827170133590698,1.169486165046692,0.21323084831237793,0.4398176372051239,0.85,0.04699210077524185,0.5120226144790649
1.4171397686004639,1.0068562030792236,0.41028356552124023,0.41775867342948914,0.85,0.044451016932725906,0.49569597840309143
1.4416066408157349,0.8633635640144348,0.5782430768013,0.3689790666103363,0.85,0.04210691899061203,0.460527241230011
1.4331220388412476,0.8379694819450378,0.5951525568962097,0.3150336444377899,0.85,0.03944115713238716,0.42014503479003906
1.4137951135635376,0.8331429362297058,0.5806521773338318,0.2743496894836426,0.85,0.0313715934753418,0.39003151655197144
1.3981233835220337,0.8311619162559509,0.5669614672660828,0.2516016662120819,0.85,0.030207715928554535,0.37570083141326904
1.3896092176437378,0.8273633122444153,0.5622459053993225,0.23506827652454376,0.8,0.053644951432943344,0.36473312973976135
1.3812787532806396,0.8218616843223572,0.5594170689582825,0.22036445140838623,0.8,0.05187767371535301,0.3515331745147705
1.3748937845230103,0.8147355318069458,0.5601582527160645,0.20659713447093964,0.8,0.043795395642519,0.3344484865665436
1.376320481300354,0.8087608218193054,0.5675596594810486,0.19367019832134247,0.8,0.03773152455687523,0.3128906488418579
1.3889878988265991,0.804241955280304,0.5847459435462952,0.1822735071182251,0.8,0.033494822680950165,0.2895119786262512
1.3948392868041992,0.8173686861991882,0.577470600605011,0.17438066005706787,0.8,0.029006825760006905,0.27082502841949463
1.4117798805236816,0.822265088558197,0.5895147919654846,0.1679232120513916,0.8,0.022245831787586212,0.2548101842403412
1.4328051805496216,0.8256626129150391,0.6071425676345825,0.16075283288955688,0.8,0.01793253980576992,0.235865980386734
1.4701650142669678,0.8254249691963196,0.6447400450706482,0.15658484399318695,0.8,0.017174459993839264,0.2231876701116562
1.5286754369735718,0.8105825781822205,0.7180928587913513,0.14475713670253754,0.8,0.024280590936541557,0.19915126264095306
1.5790684223175049,0.7956642508506775,0.7834041714668274,0.13807640969753265,0.8,0.027987487614154816,0.18637500703334808
1.6049057245254517,0.7920331358909607,0.812872588634491,0.13696643710136414,0.8,0.016463208943605423,0.1853790134191513
1.624288558959961,0.7903032898902893,0.8339852690696716,0.13629822432994843,0.8,0.016670314595103264,0.185428187251091
1.642067790031433,0.7905247807502747,0.8515430092811584,0.13609802722930908,0.8,0.018419310450553894,0.18748538196086884
1.710824966430664,0.7863337993621826,0.9244911670684814,0.13531820476055145,0.8,0.021591564640402794,0.18838034570217133
1.8005733489990234,0.7811238765716553,1.0194494724273682,0.13477879762649536,0.8,0.02418293058872223,0.1895783394575119
1.8252880573272705,0.7831186056137085,1.042169451713562,0.13535654544830322,0.8,0.026991326361894608,0.19318239390850067
1.8414983749389648,0.81182861328125,1.0296697616577148,0.14136120676994324,0.8,0.03081604465842247,0.20418110489845276
1.832431435585022,0.8362321257591248,0.9961993098258972,0.1458069086074829,0.8,0.039424311369657516,0.21060173213481903
1.80268132686615,0.851038932800293,0.9516423940658569,0.14827556908130646,0.8,0.0364484079182148,0.2145991325378418
1.8097342252731323,0.8776335716247559,0.9321006536483765,0.1524742841720581,0.8,0.03493662551045418,0.2207188457250595
1.8795967102050781,0.8733698129653931,1.006226897239685,0.15030531585216522,0.8,0.027078120037913322,0.21546585857868195
1.8839943408966064,0.8755959868431091,1.0083983540534973,0.15047763288021088,0.8,0.023753292858600616,0.21414195001125336
1.8919801712036133,0.8774015307426453,1.014578640460968,0.15063253045082092,0.8,0.016436904668807983,0.21285822987556458
1.8935383558273315,0.8819406628608704,1.0115976929664612,0.15146368741989136,0.8,0.009193104691803455,0.212483748793602
1.907266616821289,0.8973936438560486,1.0098729729652405,0.15432189404964447,0.8,0.003862289944663644,0.2148967981338501
1.9249085187911987,0.8977848291397095,1.0271236896514893,0.1539589911699295,0.85,0.0015800390392541885,0.2121758908033371
1.94792902469635,0.9038642048835754,1.0440648198127747,0.1553698182106018,0.85,0.0020843432284891605,0.21195273101329803
1.9694334268569946,0.9020291566848755,1.0674042701721191,0.15588591992855072,0.85,0.0014816980110481381,0.21090291440486908
1.9929159879684448,0.9027572870254517,1.0901587009429932,0.15764589607715607,0.85,0.0018151027616113424,0.21191632747650146
2.0158207416534424,0.8988403677940369,1.1169803738594055,0.15879057347774506,0.85,0.003584751859307289,0.21246539056301117
2.03631329536438,0.897420346736908,1.138892948627472,0.16007451713085175,0.85,0.0023749908432364464,0.21340475976467133
2.053157091140747,0.8968192934989929,1.1563377976417542,0.1610885113477707,0.85,0.006051820237189531,0.21412359178066254
2.0667340755462646,0.8977442979812622,1.1689897775650024,0.16206812858581543,0.85,0.005449315533041954,0.21486710011959076
2.0772101879119873,0.8977212905883789,1.1794888973236084,0.16265836358070374,0.85,0.010140277445316315,0.2152545303106308
2.085902214050293,0.8996772170066833,1.1862249970436096,0.1634545624256134,0.85,0.011602493934333324,0.2159184068441391
2.0946731567382812,0.9052216410636902,1.189451515674591,0.1648005247116089,0.85,0.017964014783501625,0.21722126007080078
2.0985162258148193,0.8974614143371582,1.2010548114776611,0.1635933816432953,0.85,0.02261754497885704,0.21590018272399902
2.10573673248291,0.9081653952598572,1.197571337223053,0.1656891256570816,0.85,0.030204089358448982,0.21802227199077606
2.104818105697632,0.8933159112930298,1.211502194404602,0.16303043067455292,0.85,0.03658273443579674,0.21528959274291992
2.113191604614258,0.9135913848876953,1.1996002197265625,0.16676251590251923,0.85,0.042093079537153244,0.219125434756279
2.1061902046203613,0.8849104046821594,1.221279799938202,0.16147106885910034,0.85,0.04412819445133209,0.21375969052314758
2.1186225414276123,0.9234787821769714,1.1951437592506409,0.16846595704555511,0.85,0.04666070267558098,0.22096829116344452
2.102104663848877,0.8692898154258728,1.2328148484230042,0.1584378033876419,0.85,0.04480228200554848,0.21078336238861084
2.1201043128967285,0.9388615489006042,1.1812427639961243,0.17097842693328857,0.85,0.046443499624729156,0.2237936109304428
2.093552350997925,0.8485931754112244,1.2449591755867004,0.15438993275165558,0.85,0.04487694799900055,0.2067796289920807
2.112769842147827,0.9533398747444153,1.1594299674034119,0.1731269806623459,0.85,0.046099960803985596,0.22653965651988983
2.088442325592041,0.8372207880020142,1.2512215375900269,0.15203483402729034,0.85,0.044739775359630585,0.20446360111236572
2.1060190200805664,0.9585463404655457,1.1474726796150208,0.17368455231189728,0.85,0.045767515897750854,0.2275935709476471
2.088305950164795,0.8362281918525696,1.2520777583122253,0.15155604481697083,0.85,0.04472508281469345,0.20405972003936768
2.1064517498016357,0.9581748247146606,1.148276925086975,0.17339836061000824,0.85,0.045778002589941025,0.22750118374824524
2.0880038738250732,0.8350970149040222,1.252906858921051,0.15103347599506378,0.85,0.04492991417646408,0.2036505788564682
2.1071653366088867,0.9575271010398865,1.1496382355690002,0.1730560064315796,0.85,0.04592355713248253,0.22734813392162323
2.08760929107666,0.8338932394981384,1.2537160515785217,0.15048889815807343,0.85,0.04507388919591904,0.20323677361011505
2.10795259475708,0.956793487071991,1.1511591076850891,0.17269368469715118,0.85,0.046006105840206146,0.22717665135860443
2.0871570110321045,0.8326354026794434,1.2545216083526611,0.14992915093898773,0.85,0.045177675783634186,0.20281533896923065
2.108564615249634,0.9561653137207031,1.1523993015289307,0.17234264314174652,0.85,0.046045977622270584,0.22702956199645996
2.086463689804077,0.8309734463691711,1.255490243434906,0.1492905467748642,0.85,0.045238617807626724,0.20231516659259796
2.1088438034057617,0.9557065367698669,1.1531372666358948,0.1720154732465744,0.85,0.04604489356279373,0.2269214689731598
2.085798978805542,0.8294333815574646,1.2563655972480774,0.1486697643995285,0.85,0.045258961617946625,0.20183293521404266
2.1091434955596924,0.9551898837089539,1.1539536118507385,0.1716773360967636,0.85,0.04600413143634796,0.2268020361661911
2.085134267807007,0.8279549479484558,1.257179319858551,0.14805544912815094,0.85,0.045238200575113297,0.20135831832885742
2.1094346046447754,0.9546334147453308,1.1548011898994446,0.17133073508739471,0.85,0.04576048254966736,0.22667570412158966
2.0844690799713135,0.8265367746353149,1.2579323053359985,0.1474471539258957,0.85,0.044733233749866486,0.20089101791381836
2.109722852706909,0.9540325999259949,1.1556902527809143,0.17097441852092743,0.85,0.043884336948394775,0.22654099762439728
2.0837996006011963,0.8251743316650391,1.2586252689361572,0.14684414863586426,0.85,0.04059877619147301,0.2004309445619583
2.1100096702575684,0.9533875584602356,1.1566221117973328,0.17060799896717072,0.85,0.03957148268818855,0.22639797627925873
2.0831263065338135,0.8238614201545715,1.259264886379242,0.14624515175819397,0.85,0.03607954457402229,0.19997672736644745
2.1102941036224365,0.9526967406272888,1.1575973629951477,0.17023096978664398,0.85,0.034765686839818954,0.22624631226062775
2.082693338394165,0.8230021595954895,1.2596911787986755,0.14572620391845703,0.85,0.03081394173204899,0.19961224496364594
2.111008405685425,0.9516386985778809,1.159369707107544,0.16978679597377777,0.85,0.02907000295817852,0.22600853443145752
2.0842082500457764,0.825412929058075,1.2587953209877014,0.14581727981567383,0.85,0.026027902960777283,0.1999216079711914
2.1148531436920166,0.9477142691612244,1.1671388745307922,0.16882340610027313,0.85,0.025204729288816452,0.22508834302425385
2.0859642028808594,0.8282367587089539,1.2577274441719055,0.14597174525260925,0.85,0.023257510736584663,0.2003157138824463
2.1182425022125244,0.9428886771202087,1.1753538250923157,0.16765856742858887,0.85,0.023057416081428528,0.22397024929523468
2.088379144668579,0.8322319388389587,1.2561472058296204,0.146336629986763,0.85,0.021500108763575554,0.20095022022724152
2.1211507320404053,0.9364663362503052,1.1846843957901,0.16615676879882812,0.85,0.021576445549726486,0.22250394523143768
2.0918807983398438,0.8381609916687012,1.2537198066711426,0.14706234633922577,0.85,0.02013467252254486,0.20199067890644073
2.123019218444824,0.9296442270278931,1.1933749914169312,0.16452646255493164,0.85,0.020842453464865685,0.2209707796573639
2.093620777130127,0.8409193158149719,1.252701461315155,0.14717069268226624,0.85,0.020114008337259293,0.20238788425922394
2.123436450958252,0.9249134063720703,1.1985230445861816,0.16325949132442474,0.85,0.02160596288740635,0.21989798545837402
2.0944013595581055,0.8421382308006287,1.2522631287574768,0.14696915447711945,0.85,0.020675530657172203,0.20245273411273956
2.1232354640960693,0.9213205575942993,1.20191490650177,0.16218720376491547,0.85,0.02029351145029068,0.21906621754169464
2.0947792530059814,0.8428160548210144,1.251963198184967,0.14664781093597412,0.85,0.01831739954650402,0.20239345729351044
2.1227262020111084,0.9181341528892517,1.2045920491218567,0.16117249429225922,0.85,0.015018236823379993,0.21831713616847992
2.0945470333099365,0.843986451625824,1.2505605816841125,0.14625023305416107,0.85,0.01189402211457491,0.2022440880537033
2.1222012042999268,0.915143609046936,1.2070575952529907,0.1601678431034088,0.85,0.009589058347046375,0.21761777997016907
2.093369483947754,0.8447319269180298,1.2486375570297241,0.1456160843372345,0.85,0.007319574244320393,0.20186161994934082
2.119858741760254,0.9133625030517578,1.206496238708496,0.1591348946094513,0.85,0.0060649449005723,0.21701037883758545
2.0931813716888428,0.846798837184906,1.2463825345039368,0.14522063732147217,0.85,0.00446415925398469,0.20185458660125732
2.117055892944336,0.908052921295166,1.20900297164917,0.15732763707637787,0.85,0.00392763689160347,0.2155824452638626
2.0967674255371094,0.8555009961128235,1.2412664294242859,0.14614620804786682,0.85,0.002841537818312645,0.20344237983226776
2.1130967140197754,0.8966473937034607,1.2164493203163147,0.15419018268585205,0.85,0.0027582619804888964,0.21274423599243164
2.0989654064178467,0.8621346354484558,1.2368307709693909,0.14663174748420715,0.85,0.002247041556984186,0.20462237298488617
2.108637571334839,0.8871985673904419,1.221439003944397,0.15137524902820587,0.85,0.002396505093201995,0.2103223353624344
2.099292039871216,0.8656290173530579,1.233663022518158,0.1464313119649887,0.85,0.0023226391058415174,0.20512394607067108
2.1043295860290527,0.8800504803657532,1.2242791056632996,0.1489570438861847,0.85,0.0024569197557866573,0.20841144025325775
2.098222494125366,0.8667255640029907,1.2314969301223755,0.14567704498767853,0.85,0.002482952317222953,0.20512036979198456
2.1001651287078857,0.8739978671073914,1.2261672616004944,0.14670245349407196,0.85,0.002886057598516345,0.20679762959480286
2.096029043197632,0.865755558013916,1.2302734851837158,0.14444752037525177,0.85,0.0031064681243151426,0.20473627746105194
2.0960090160369873,0.8683180809020996,1.2276909351348877,0.14447057247161865,0.85,0.010683885775506496,0.205365851521492
2.0929272174835205,0.8628613352775574,1.2300658822059631,0.14277836680412292,0.85,0.007149599026888609,0.20404767990112305
2.091695547103882,0.8623906970024109,1.229304850101471,0.14215046167373657,0.85,0.0090012913569808,0.2040439397096634
2.088886260986328,0.858113706111908,1.2307725548744202,0.14069144427776337,0.85,0.010924314148724079,0.2031252235174179
2.0865883827209473,0.8559284210205078,1.2306599617004395,0.13967736065387726,0.85,0.017513880506157875,0.20282049477100372
2.083648681640625,0.8519819378852844,1.2316667437553406,0.13830557465553284,0.85,0.026370851323008537,0.20218324661254883
2.0793616771698,0.8485118746757507,1.230849802494049,0.13697968423366547,0.85,0.02712647058069706,0.2016885131597519
2.0685784816741943,0.8463954925537109,1.2221829891204834,0.13567498326301575,0.85,0.037272628396749496,0.201381117105484
2.057218074798584,0.8519608378410339,1.20525723695755,0.13632027804851532,0.85,0.043635960668325424,0.20423007011413574
2.0414035320281982,0.8490115404129028,1.1923919916152954,0.13542187213897705,0.85,0.04561670869588852,0.2055283635854721
2.0228612422943115,0.8432390093803406,1.179622232913971,0.1344495266675949,0.85,0.05042224004864693,0.2068922370672226
2.000032901763916,0.840002715587616,1.1600301861763,0.1349921077489853,0.85,0.0532267801463604,0.2107967883348465
1.973859429359436,0.831599235534668,1.142260193824768,0.1353922188282013,0.85,0.05224737152457237,0.2148626297712326
1.9502995014190674,0.8143297433853149,1.1359697580337524,0.13412116467952728,0.85,0.04745539277791977,0.21622343361377716
1.9196922779083252,0.797411322593689,1.1222809553146362,0.13400952517986298,0.85,0.04566631838679314,0.2196410447359085
1.8897041082382202,0.7781058549880981,1.111598253250122,0.13338187336921692,0.85,0.04249978065490723,0.22195802628993988
1.859063744544983,0.759048581123352,1.1000151634216309,0.1332026720046997,0.85,0.03221394866704941,0.22457444667816162
1.8297420740127563,0.739425778388977,1.0903162956237793,0.13310985267162323,0.85,0.030874088406562805,0.22675950825214386
1.8038679361343384,0.7202920317649841,1.0835759043693542,0.1334727257490158,0.85,0.02981807291507721,0.22942285239696503
1.7837051153182983,0.6993692517280579,1.0843358635902405,0.1343695968389511,0.85,0.02821452170610428,0.23282288014888763
1.7859363555908203,0.674004852771759,1.1119315028190613,0.13605250418186188,0.85,0.025335537269711494,0.23718872666358948
1.7883027791976929,0.6436636447906494,1.1446391344070435,0.13733069598674774,0.85,0.026560576632618904,0.24078236520290375
1.7907230854034424,0.608308732509613,1.1824143528938293,0.13848339021205902,0.85,0.03149658441543579,0.2435382902622223
1.793312430381775,0.5550939440727234,1.2382184863090515,0.1427897810935974,0.85,0.03462815284729004,0.24624662101268768
1.7984459400177002,0.4955475330352783,1.3028984069824219,0.14513657987117767,0.85,0.03409759700298309,0.24686630070209503
1.8027657270431519,0.4343869388103485,1.3683787882328033,0.1449749916791916,0.85,0.05006863549351692,0.24670755863189697
1.8063271045684814,0.3773731589317322,1.4289539456367493,0.14232280850410461,0.85,0.0309321116656065,0.2462143748998642
1.8083314895629883,0.32155394554138184,1.4867775440216064,0.13690994679927826,0.85,0.024505678564310074,0.24461062252521515
1.8073399066925049,0.28025370836257935,1.5270861983299255,0.12566973268985748,0.85,0.01927652396261692,0.23723502457141876
1.805956482887268,0.28262847661972046,1.5233280062675476,0.11494956165552139,0.85,0.021595411002635956,0.22827379405498505
1.8058853149414062,0.27883800864219666,1.5270473062992096,0.12778708338737488,0.85,0.02606295794248581,0.21694384515285492
1.8067175149917603,0.27279409766197205,1.5339234173297882,0.14250031113624573,0.85,0.04158996045589447,0.2031354159116745
1.808984398841858,0.24755258858203888,1.561431810259819,0.13540075719356537,0.85,0.05546296015381813,0.17191468179225922
1.8130384683609009,0.22270701825618744,1.5903314501047134,0.13421563804149628,0.85,0.05652651563286781,0.16400428116321564
1.8150819540023804,0.2146124690771103,1.60046948492527,0.14986343681812286,0.8,0.05285593122243881,0.18234990537166595
1.8173493146896362,0.2139507383108139,1.6033985763788223,0.16919997334480286,0.8,0.046854883432388306,0.20216448605060577
1.8192447423934937,0.2112092226743698,1.6080355197191238,0.18479023873806,0.8,0.06387494504451752,0.2159760445356369
1.821933388710022,0.20731334388256073,1.6146200448274612,0.1944369375705719,0.8,0.061871714890003204,0.22359345853328705
1.8328297138214111,0.2019941657781601,1.630835548043251,0.19707007706165314,0.8,0.05052012577652931,0.22570624947547913
1.8497886657714844,0.2048007994890213,1.644987866282463,0.19113360345363617,0.8,0.04219052940607071,0.22192855179309845
1.8845043182373047,0.22503118216991425,1.6594731360673904,0.18130305409431458,0.8,0.0345710851252079,0.21498410403728485
1.935924768447876,0.2509659230709076,1.6849588453769684,0.171864852309227,0.8,0.02333533763885498,0.2072710543870926
1.9795808792114258,0.25163835287094116,1.7279425263404846,0.15726104378700256,0.8,0.014588364399969578,0.1957249492406845
2.0162253379821777,0.2182903289794922,1.7979350090026855,0.10296595096588135,0.8,0.00922827422618866,0.15174391865730286
2.0500335693359375,0.19904457032680511,1.8509889990091324,0.06106548383831978,0.8,0.006181936711072922,0.10464351624250412
2.081942319869995,0.19055448472499847,1.8913878351449966,0.0482097752392292,0.8,0.0031821513548493385,0.08696135878562927
2.111121892929077,0.1845228523015976,1.9265990406274796,0.042791612446308136,0.8,0.001513465540483594,0.07828202098608017
2.14522123336792,0.1859230101108551,1.9592982232570648,0.053535670042037964,0.8,0.00399325555190444,0.09320422261953354
2.187101125717163,0.18559618294239044,2.0015049427747726,0.05681335926055908,0.8,0.006829722318798304,0.09721624106168747
2.214721441268921,0.17835718393325806,2.036364257335663,0.03737984225153923,0.8,0.0055242362432181835,0.06904254853725433
2.243215322494507,0.182139590382576,2.061075732111931,0.03941991925239563,0.8,0.06184132769703865,0.07272641360759735
2.286254644393921,0.1879371851682663,2.0983174592256546,0.047466572374105453,0.8,0.060742706060409546,0.08580461144447327
2.3424315452575684,0.19463638961315155,2.147795155644417,0.05886302515864372,0.8,0.05696844682097435,0.10178925096988678
2.3958709239959717,0.19963984191417694,2.1962310820817947,0.05801350623369217,0.8,0.04981718584895134,0.09968047589063644
2.417355537414551,0.20256781578063965,2.214787721633911,0.049965351819992065,0.8,0.0461454838514328,0.09006422013044357
2.4143168926239014,0.21154503524303436,2.202771857380867,0.054901041090488434,0.8,0.04071621596813202,0.09950226545333862
2.402522563934326,0.2225489616394043,2.179973602294922,0.059941183775663376,0.8,0.03436536341905594,0.1090739518404007
1.1548471450805664,0.5067678093910217,0.6480793356895447,0.3761390745639801,0.8,0.03255496546626091,0.5542068481445312
1.1205796003341675,0.4964594841003418,0.6241201162338257,0.31279608607292175,0.8,0.03335023298859596,0.4787101745605469
1.105972170829773,0.4990268647670746,0.6069453060626984,0.2787567675113678,0.85,0.03408506140112877,0.42997828125953674
1.1022125482559204,0.495842307806015,0.6063702404499054,0.2649223506450653,0.85,0.034382861107587814,0.4107300937175751
1.1085796356201172,0.5009337663650513,0.6076458692550659,0.25977763533592224,0.85,0.03065803460776806,0.40088605880737305
1.1252365112304688,0.510276734828949,0.6149597764015198,0.2609207332134247,0.85,0.048864126205444336,0.39574435353279114
1.1430023908615112,0.5240885615348816,0.6189138293266296,0.2676013708114624,0.85,0.0756298154592514,0.39495402574539185
1.155767798423767,0.5395747423171997,0.6161930561065674,0.27526211738586426,0.85,0.09523363411426544,0.39431044459342957
1.176635503768921,0.5577889084815979,0.618846595287323,0.2851623594760895,0.85,0.07110456377267838,0.39340075850486755
1.205527424812317,0.5709096789360046,0.6346177458763123,0.29650697112083435,0.85,0.08424334973096848,0.3934248387813568
1.2553013563156128,0.5787293314933777,0.6765720248222351,0.30236420035362244,0.85,0.1387343853712082,0.3901252746582031
1.31381356716156,0.5951491594314575,0.7186644077301025,0.30026015639305115,0.85,0.0990406945347786,0.3844517767429352
1.3894459009170532,0.6026664972305298,0.7867794036865234,0.2873610556125641,0.85,0.06682435423135757,0.3788478672504425
1.4790594577789307,0.5881597995758057,0.890899658203125,0.27647191286087036,0.85,0.03741646185517311,0.38267800211906433
1.5414175987243652,0.586760938167572,0.9546566605567932,0.2940225303173065,0.85,0.02963966131210327,0.43200263381004333
1.5878727436065674,0.6091135144233704,0.978759229183197,0.3469027876853943,0.85,0.06536733359098434,0.4955238401889801
1.6542434692382812,0.6779014468193054,0.9763420224189758,0.3748437464237213,0.85,0.03017468750476837,0.5062569379806519
1.6830968856811523,0.6875424385070801,0.9955544471740723,0.34930500388145447,0.85,0.04691274091601372,0.47854119539260864
1.7103286981582642,0.6409496665000916,1.0693790316581726,0.33854007720947266,0.85,0.052844662219285965,0.46943971514701843
1.7423717975616455,0.6312115788459778,1.1111602187156677,0.3100549280643463,0.85,0.05000945180654526,0.44816485047340393
1.846765160560608,0.6445102095603943,1.2022549510002136,0.2602117955684662,0.85,0.04338263347744942,0.3968175947666168
1.9339491128921509,0.6445408463478088,1.289408266544342,0.22629761695861816,0.8,0.030444765463471413,0.3507024645805359
1.9082577228546143,0.5983061790466309,1.3099515438079834,0.19794908165931702,0.85,0.025531254708766937,0.28678250312805176
1.8512071371078491,0.5853480100631714,1.2658591270446777,0.1918887048959732,0.85,0.022266998887062073,0.28645259141921997
1.8294247388839722,0.6133419871330261,1.216082751750946,0.20625805854797363,0.85,0.014628957025706768,0.3155903220176697
1.8135168552398682,0.6437036991119385,1.1698131561279297,0.22420509159564972,0.85,0.019907131791114807,0.3358723223209381
1.7298707962036133,0.7135575413703918,1.0163132548332214,0.25983747839927673,0.85,0.01755194365978241,0.3828926384449005
1.7058115005493164,0.7684446573257446,0.9373668432235718,0.2892547845840454,0.85,0.01771843247115612,0.4081447720527649
1.7845147848129272,0.8047542572021484,0.9797605276107788,0.308702677488327,0.85,0.016399512067437172,0.42645201086997986
1.8294190168380737,0.8229783177375793,1.0064406991004944,0.3183228671550751,0.85,0.015629826113581657,0.4324120581150055
1.8454192876815796,0.8641504645347595,0.9812688231468201,0.3326531648635864,0.85,0.01241969782859087,0.44323474168777466
1.84027898311615,0.9052559733390808,0.9350230097770691,0.3383331596851349,0.85,0.01445956714451313,0.4443754255771637
1.8238509893417358,0.9306936264038086,0.8931573629379272,0.3430658280849457,0.85,0.01747046411037445,0.4488752484321594
1.8050832748413086,0.9571377635002136,0.847945511341095,0.34558752179145813,0.85,0.011165419593453407,0.4504900574684143
1.7932981252670288,0.9822201132774353,0.8110780119895935,0.35236331820487976,0.85,0.016591180115938187,0.4565877914428711
1.7759917974472046,1.0004714727401733,0.7755203247070312,0.3643135726451874,0.85,0.015061648562550545,0.46716490387916565
1.7653478384017944,1.022105097770691,0.7432427406311035,0.38436463475227356,0.85,0.015631668269634247,0.48594436049461365
1.752284288406372,1.0439614057540894,0.7083228826522827,0.39974793791770935,0.85,0.011924730613827705,0.49941086769104004
1.742106318473816,1.0598844289779663,0.6822218894958496,0.4112238585948944,0.85,0.011564897373318672,0.5096966624259949
1.722381591796875,1.0733784437179565,0.6490031480789185,0.42953798174858093,0.85,0.017998533323407173,0.5253365635871887
1.6997016668319702,1.1013712882995605,0.5983303785324097,0.4566764831542969,0.85,0.022012969478964806,0.5446817278862
1.6662647724151611,1.1147254705429077,0.5515393018722534,0.46430703997612,0.85,0.02180214412510395,0.548640251159668
1.6327873468399048,1.1099852323532104,0.5228021144866943,0.46476101875305176,0.85,0.0258519034832716,0.5491897463798523
1.5957783460617065,1.1057677268981934,0.4900106191635132,0.4643028676509857,0.85,0.024211149662733078,0.5489492416381836
1.5556585788726807,1.0974105596542358,0.4582480192184448,0.46292194724082947,0.85,0.024874858558177948,0.5484382510185242
1.5122184753417969,1.0920944213867188,0.4201240539550781,0.45918703079223633,0.85,0.02863149717450142,0.5466306805610657
1.4652575254440308,1.0927449464797974,0.3725125789642334,0.45293551683425903,0.85,0.033158522099256516,0.543349027633667
1.44432532787323,1.0835119485855103,0.3608133792877197,0.44063815474510193,0.85,0.03433530777692795,0.5350783467292786
1.5126653909683228,1.0760668516159058,0.436598539352417,0.42345961928367615,0.85,0.04105758294463158,0.5223402380943298
1.571997880935669,1.069277048110962,0.502720832824707,0.40226849913597107,0.85,0.06193414330482483,0.5040411353111267
1.6193516254425049,1.055169939994812,0.5641816854476929,0.37635478377342224,0.85,0.0707642063498497,0.4785763919353485
1.6371923685073853,1.0381343364715576,0.5990580320358276,0.35224688053131104,0.85,0.04629496857523918,0.45092079043388367
1.6487706899642944,1.0315685272216797,0.6172021627426147,0.33422744274139404,0.85,0.02797563374042511,0.42724496126174927
1.6648024320602417,1.030640959739685,0.6341614723205566,0.3220527768135071,0.85,0.03090463951230049,0.4090137481689453
1.693266749382019,1.0339657068252563,0.6593010425567627,0.3138386905193329,0.85,0.020760836079716682,0.39395254850387573
1.725547194480896,1.0309947729110718,0.6945524215698242,0.3217378556728363,0.85,0.023480841889977455,0.40329957008361816
1.7406456470489502,1.0079914331436157,0.7326542139053345,0.31101831793785095,0.85,0.005061488598585129,0.3879860043525696
1.6872272491455078,0.9903399348258972,0.6968873143196106,0.30814093351364136,0.8,0.0071419114246964455,0.3830978572368622
1.610346794128418,0.964326024055481,0.646020770072937,0.31186607480049133,0.8,0.009201561100780964,0.3875947594642639
1.605611801147461,0.9694997668266296,0.6361120343208313,0.3129445016384125,0.8,0.005878789816051722,0.388944149017334
1.6133406162261963,0.9980224967002869,0.6153181195259094,0.3100832998752594,0.8,0.007498075254261494,0.3843357264995575
1.6020256280899048,1.0131891965866089,0.5888364315032959,0.3098926246166229,0.8,0.005869357846677303,0.38536152243614197
1.6364063024520874,0.9990577697753906,0.6373485326766968,0.31977441906929016,0.8,0.007930035702884197,0.3999304175376892
1.6803597211837769,1.0008933544158936,0.6794663667678833,0.32636961340904236,0.8,0.011668705381453037,0.408098042011261
1.6822620630264282,0.9984455108642578,0.6838165521621704,0.3272537887096405,0.8,0.013661129400134087,0.40868791937828064
1.6813207864761353,0.982474148273468,0.6988466382026672,0.3282777667045593,0.8,0.02065137028694153,0.40966135263442993
1.6926459074020386,0.9751308560371399,0.7175150513648987,0.3279835879802704,0.8,0.026327239349484444,0.40908509492874146
1.691236138343811,0.9695159196853638,0.7217202186584473,0.32377469539642334,0.8,0.031480155885219574,0.40356549620628357
1.6983975172042847,0.9683699011802673,0.7300276160240173,0.31999510526657104,0.8,0.04102630168199539,0.3987126648426056
1.7019668817520142,0.9759871363639832,0.725979745388031,0.3133985102176666,0.8,0.06040652468800545,0.3895761966705322
1.7048946619033813,0.9912682771682739,0.7136263847351074,0.3076297342777252,0.8,0.06592818349599838,0.3821101188659668
1.7034562826156616,1.0025935173034668,0.7008627653121948,0.30179840326309204,0.8,0.0659090057015419,0.37756282091140747
1.7005844116210938,1.0148378610610962,0.6857465505599976,0.29343998432159424,0.8,0.05693585425615311,0.3743574023246765
1.6919978857040405,1.0218528509140015,0.6701450347900391,0.2829993665218353,0.8,0.04736878350377083,0.3726029098033905
1.6788405179977417,1.021828532218933,0.6570119857788086,0.27152323722839355,0.8,0.03959199786186218,0.3697575628757477
1.6584957838058472,1.0163251161575317,0.6421706676483154,0.26035746932029724,0.8,0.03312434256076813,0.3649655878543854
1.626455307006836,1.010236382484436,0.6162189245223999,0.2510618269443512,0.8,0.028760714456439018,0.35935723781585693
1.5741084814071655,1.0081713199615479,0.5659371614456177,0.24394522607326508,0.85,0.02504022605717182,0.3536076545715332
1.5241003036499023,1.0059829950332642,0.5181173086166382,0.23818622529506683,0.85,0.027993319556117058,0.346707284450531
1.4887205362319946,1.0012834072113037,0.4874371290206909,0.23284120857715607,0.85,0.025404781103134155,0.3375872075557709
1.4668633937835693,0.9959341287612915,0.47092926502227783,0.22916319966316223,0.85,0.021953491494059563,0.3304458558559418
1.454600214958191,0.9902667999267578,0.4643334150314331,0.2269252985715866,0.85,0.013912886381149292,0.3256617784500122
1.4481781721115112,0.9832329154014587,0.4649452567100525,0.22531111538410187,0.85,0.009951966814696789,0.3220309615135193
1.4450048208236694,0.9755644202232361,0.46944040060043335,0.22424228489398956,0.85,0.006281387992203236,0.31976982951164246
1.441412329673767,0.9665541648864746,0.4748581647872925,0.22338107228279114,0.85,0.004688328132033348,0.31865355372428894
1.4420242309570312,0.9547905921936035,0.48723363876342773,0.22198064625263214,0.85,0.003960539121180773,0.3160286247730255
1.4438008069992065,0.9398128390312195,0.5039879679679871,0.22004643082618713,0.85,0.0038228207267820835,0.3121115267276764
1.4448217153549194,0.9239820837974548,0.5208396315574646,0.21808771789073944,0.85,0.0038687780033797026,0.30776751041412354
1.4457224607467651,0.9088588953018188,0.5368635654449463,0.21656183898448944,0.85,0.0038353402633219957,0.30385729670524597
1.444338083267212,0.8975191116333008,0.5468189716339111,0.21656890213489532,0.85,0.003644344862550497,0.3022497594356537
1.4410392045974731,0.8844802975654602,0.5565589070320129,0.21659500896930695,0.85,0.003557942807674408,0.30096206068992615
1.439231514930725,0.8723741769790649,0.5668573379516602,0.21719186007976532,0.85,0.0030501913279294968,0.30074337124824524
1.439937949180603,0.8596284985542297,0.5803094506263733,0.21656814217567444,0.85,0.0024628806859254837,0.2991095185279846
1.4430650472640991,0.8484817743301392,0.59458327293396,0.21548639237880707,0.85,0.0018393149366602302,0.2970251739025116
1.446710467338562,0.8394234776496887,0.6072869896888733,0.21417544782161713,0.85,0.0012382220011204481,0.29478392004966736
1.4505125284194946,0.8331455588340759,0.6173669695854187,0.21309541165828705,0.85,0.0007260168204084039,0.29299044609069824
1.4534980058670044,0.8291727304458618,0.6243252754211426,0.21216145157814026,0.85,0.0004874885198660195,0.2914932668209076
1.4558193683624268,0.8272171020507812,0.6286022663116455,0.21142767369747162,0.85,0.000667619111482054,0.29032304883003235
1.457421064376831,0.8263546228408813,0.6310664415359497,0.21065393090248108,0.85,0.0009526815847493708,0.28910133242607117
1.4583412408828735,0.8268492817878723,0.6314919590950012,0.21010661125183105,0.85,0.0011915829963982105,0.2882317006587982
1.4587160348892212,0.8280582427978516,0.6306577920913696,0.2096724957227707,0.85,0.001354204141534865,0.2875477373600006
1.4587979316711426,0.8296077847480774,0.6291901469230652,0.20934303104877472,0.85,0.0014422775711864233,0.28702542185783386
1.459265947341919,0.8311981558799744,0.6280677914619446,0.2090817540884018,0.85,0.001462916494347155,0.2866135537624359
1.4595215320587158,0.8326559066772461,0.6268656253814697,0.2088831216096878,0.85,0.001430594245903194,0.28630003333091736
1.4595946073532104,0.8338441848754883,0.6257504224777222,0.20872317254543304,0.85,0.0013585577253252268,0.2860494554042816
1.459519863128662,0.8347196578979492,0.6248002052307129,0.20860493183135986,0.85,0.0012597069144248962,0.285860151052475
1.4593544006347656,0.8352428674697876,0.624111533164978,0.20850935578346252,0.85,0.0011467442382127047,0.28570282459259033
1.459131121635437,0.8354212045669556,0.6237099170684814,0.20843230187892914,0.85,0.0010294737294316292,0.2855677604675293
1.4588890075683594,0.8352696299552917,0.6236193776130676,0.20836220681667328,0.85,0.0009151796111837029,0.285436749458313
1.4586561918258667,0.8348236083984375,0.6238325834274292,0.2082941085100174,0.85,0.0008087599417194724,0.2853011190891266
1.4584559202194214,0.8341275453567505,0.6243283748626709,0.20822253823280334,0.85,0.0007143213879317045,0.28515318036079407
1.4583090543746948,0.8332271575927734,0.6250818967819214,0.20814219117164612,0.85,0.0006322153494693339,0.28498631715774536
1.458220362663269,0.832179069519043,0.6260412931442261,0.2080535739660263,0.85,0.0005631104577332735,0.2848021984100342
1.458194613456726,0.8310343623161316,0.6271602511405945,0.20795603096485138,0.85,0.0005066965823061764,0.28460174798965454
1.458228349685669,0.8298431634902954,0.6283851861953735,0.20785117149353027,0.85,0.00046139053301885724,0.28438887000083923
1.458316683769226,0.8286466598510742,0.6296700239181519,0.20774045586585999,0.85,0.00042586703784763813,0.28416723012924194
1.4584463834762573,0.8274806141853333,0.6309657692909241,0.2076263725757599,0.85,0.0003987984382547438,0.2839418649673462
1.4586092233657837,0.826371967792511,0.6322372555732727,0.2075112909078598,0.85,0.00037873757537454367,0.28371718525886536
1.458792805671692,0.8253365755081177,0.6334562301635742,0.20739705860614777,0.85,0.0003641341463662684,0.28349652886390686
1.4589875936508179,0.82438725233078,0.6346003413200378,0.20728611946105957,0.85,0.0003526619984768331,0.2832840085029602
1.4591833353042603,0.8235260248184204,0.6356573104858398,0.2071795016527176,0.85,0.0003450804215390235,0.28308120369911194
1.459376335144043,0.8227493166923523,0.6366270184516907,0.2070777416229248,0.85,0.00033791581518016756,0.2828889489173889
1.4595588445663452,0.8220543265342712,0.637504518032074,0.20698218047618866,0.85,0.000332376454025507,0.2827090322971344
1.4597293138504028,0.8214311003684998,0.6382982134819031,0.2068927139043808,0.85,0.0003239572688471526,0.28254109621047974
1.459885835647583,0.8208698630332947,0.6390159726142883,0.20680919289588928,0.85,0.0003144709044136107,0.2823846638202667
1.4600275754928589,0.8203603625297546,0.6396672129631042,0.20673146843910217,0.85,0.00030628842068836093,0.2822391092777252
1.4601551294326782,0.8198938369750977,0.6402612924575806,0.20665910840034485,0.85,0.00029881304362788796,0.28210362792015076
1.460269570350647,0.819462776184082,0.6408067941665649,0.20659200847148895,0.85,0.00029012170853093266,0.2819778621196747
1.460372805595398,0.8190571665763855,0.6413156390190125,0.2065291404724121,0.85,0.00028114652377553284,0.2818598449230194
1.4604663848876953,0.8186734318733215,0.6417929530143738,0.2064705640077591,0.85,0.0002713861467782408,0.28174957633018494
1.460550308227539,0.8183042407035828,0.6422460675239563,0.20641522109508514,0.85,0.0002606775378808379,0.281645268201828
1.4606326818466187,0.8179326057434082,0.6427000761032104,0.20635902881622314,0.85,0.00024969090009108186,0.28153958916664124
1.4607067108154297,0.8175765872001648,0.6431301236152649,0.2063066065311432,0.85,0.00023922398395370692,0.281440794467926
1.4607723951339722,0.817234456539154,0.6435379385948181,0.2062578946352005,0.85,0.0002277465828228742,0.2813485562801361
1.4608330726623535,0.8169000744819641,0.6439329981803894,0.20621167123317719,0.85,0.00021744637342635542,0.2812609374523163
1.4608917236328125,0.8165736198425293,0.6443181037902832,0.20616784691810608,0.85,0.00020713251433335245,0.2811775803565979
1.4609469175338745,0.8162534832954407,0.6446934342384338,0.2061256468296051,0.85,0.00019703201542142779,0.2810973525047302
1.4610008001327515,0.8159406781196594,0.645060122013092,0.20608548820018768,0.85,0.00018732284661382437,0.2810206115245819
1.461053729057312,0.8156362771987915,0.6454174518585205,0.20604681968688965,0.85,0.00017890793969854712,0.2809469401836395
1.461105227470398,0.8153404593467712,0.6457647681236267,0.20600974559783936,0.85,0.00017006145208142698,0.28087612986564636
1.4611551761627197,0.815053403377533,0.6461017727851868,0.2059740275144577,0.85,0.00016221105761360377,0.2808079421520233
1.4612053632736206,0.8147773742675781,0.6464279890060425,0.2059398889541626,0.85,0.000154922207002528,0.28074273467063904
1.4612535238265991,0.8145107626914978,0.6467427611351013,0.20590698719024658,0.85,0.00014788621047046036,0.2806799113750458
1.4613016843795776,0.8142544627189636,0.647047221660614,0.20587526261806488,0.85,0.00014151143841445446,0.28061941266059875
1.4613479375839233,0.8140100836753845,0.6473378539085388,0.20584522187709808,0.85,0.00013516082253772765,0.28056198358535767
1.4613916873931885,0.8137766718864441,0.6476150155067444,0.20581629872322083,0.85,0.000129606036352925,0.2805069088935852
1.4614356756210327,0.81355220079422,0.6478834748268127,0.20578837394714355,0.85,0.00012407187023200095,0.2804536521434784
1.4614769220352173,0.8133398294448853,0.648137092590332,0.20576205849647522,0.85,0.00011912440095329657,0.2804034650325775
1.4615156650543213,0.8131371736526489,0.6483784914016724,0.20573680102825165,0.85,0.0001141381508205086,0.280355304479599
1.4615556001663208,0.812943160533905,0.6486124396324158,0.20571258664131165,0.85,0.00010949173156404868,0.28030914068222046
1.4615919589996338,0.8127585649490356,0.6488333940505981,0.20568938553333282,0.85,0.00010486341489013284,0.2802649438381195
1.461626648902893,0.8125831484794617,0.6490435004234314,0.20566757023334503,0.85,0.00010049588308902457,0.2802232801914215
1.4616597890853882,0.8124154210090637,0.6492443680763245,0.2056463211774826,0.85,9.677057823864743e-05,0.28018292784690857
1.461692214012146,0.8122555017471313,0.6494367122650146,0.20562651753425598,0.85,9.255354234483093e-05,0.2801450192928314
1.461722731590271,0.8121019601821899,0.649620771408081,0.20560713112354279,0.85,8.873880869941786e-05,0.28010818362236023
1.4617515802383423,0.8119558691978455,0.6497957110404968,0.20558886229991913,0.85,8.512584463460371e-05,0.2800733745098114
1.4617799520492554,0.8118154406547546,0.6499645113945007,0.20557132363319397,0.85,8.142691513057798e-05,0.2800399363040924
1.4618059396743774,0.8116814494132996,0.6501244902610779,0.20555463433265686,0.85,7.860454934416339e-05,0.28000810742378235
1.461830735206604,0.8115530014038086,0.6502777338027954,0.20553867518901825,0.85,7.471874414477497e-05,0.2799776792526245
1.4618556499481201,0.8114299178123474,0.6504257321357727,0.20552347600460052,0.85,7.182014087447897e-05,0.2799485921859741
1.4618786573410034,0.8113117218017578,0.6505669355392456,0.205508753657341,0.85,6.879716966068372e-05,0.2799206078052521
1.4619005918502808,0.8111988306045532,0.6507017612457275,0.20549488067626953,0.85,6.592304998775944e-05,0.279894083738327
1.4619219303131104,0.811089813709259,0.6508321166038513,0.20548132061958313,0.85,6.32916489848867e-05,0.2798682749271393
1.4619419574737549,0.8109859824180603,0.6509559750556946,0.20546865463256836,0.85,6.0673202824546024e-05,0.2798440456390381
1.4619618654251099,0.8108868598937988,0.651075005531311,0.20545664429664612,0.85,5.7657416618894786e-05,0.2798210680484772
1.4619799852371216,0.8107894062995911,0.6511905789375305,0.20544448494911194,0.85,5.5590167903574184e-05,0.2797979712486267
1.461998462677002,0.8106985092163086,0.6512999534606934,0.20543356239795685,0.85,5.320083073456772e-05,0.2797769606113434
1.462015151977539,0.8106099963188171,0.6514051556587219,0.2054225504398346,0.85,5.097410758025944e-05,0.2797561287879944
1.4620318412780762,0.8105260133743286,0.6515058279037476,0.2054125815629959,0.85,4.86763528897427e-05,0.27973684668540955
1.4620476961135864,0.8104444742202759,0.6516032218933105,0.20540237426757812,0.85,4.687215550802648e-05,0.2797176241874695
1.4620634317398071,0.8103675842285156,0.6516958475112915,0.20539329946041107,0.85,4.4757103751180694e-05,0.27970004081726074
1.4620776176452637,0.8102921843528748,0.6517854332923889,0.20538385212421417,0.85,4.2938678234349936e-05,0.2796821594238281
1.4620908498764038,0.8102224469184875,0.6518684029579163,0.20537565648555756,0.85,4.1372015402885154e-05,0.27966639399528503
1.46210515499115,0.8101533055305481,0.6519518494606018,0.20536713302135468,0.85,3.931810351787135e-05,0.2796502113342285
1.4621174335479736,0.810088574886322,0.6520288586616516,0.20535945892333984,0.85,3.7757774407509714e-05,0.27963539958000183
1.4621304273605347,0.8100253939628601,0.6521050333976746,0.20535163581371307,0.85,3.6154906410956755e-05,0.27962061762809753
1.4621418714523315,0.8099655508995056,0.6521763205528259,0.20534446835517883,0.85,3.4889719245256856e-05,0.27960681915283203
1.4621528387069702,0.8099083304405212,0.652244508266449,0.20533747971057892,0.85,3.310055399197154e-05,0.2795935571193695
1.462164282798767,0.8098530769348145,0.6523112058639526,0.20533084869384766,0.85,3.196739999111742e-05,0.27958083152770996
1.4621740579605103,0.8098007440567017,0.6523733139038086,0.20532451570034027,0.85,3.069927333854139e-05,0.27956876158714294
1.4621847867965698,0.8097493052482605,0.6524354815483093,0.20531825721263885,0.85,2.9228354833321646e-05,0.2795568108558655
1.4621940851211548,0.8097013831138611,0.6524927020072937,0.20531249046325684,0.85,2.8213449695613235e-05,0.27954578399658203
1.4622033834457397,0.8096548318862915,0.6525485515594482,0.20530684292316437,0.85,2.6928024453809485e-05,0.2795349657535553
1.4622114896774292,0.8096107840538025,0.6526007056236267,0.20530156791210175,0.85,2.568502168287523e-05,0.27952489256858826
1.462220549583435,0.8095676302909851,0.65265291929245,0.20529630780220032,0.85,2.4878439944586717e-05,0.279514878988266
1.462227702140808,0.809527575969696,0.6527001261711121,0.20529155433177948,0.85,2.383851824561134e-05,0.27950575947761536
1.4622358083724976,0.8094881176948547,0.6527476906776428,0.20528674125671387,0.85,2.2620575691689737e-05,0.2794966399669647
1.4622430801391602,0.8094503283500671,0.652792751789093,0.20528221130371094,0.85,2.18164441321278e-05,0.2794879376888275
1.4622505903244019,0.8094142079353333,0.6528363823890686,0.20527783036231995,0.85,2.0678900909842923e-05,0.27947959303855896
1.4622567892074585,0.8093799948692322,0.6528767943382263,0.20527373254299164,0.85,1.9989818611065857e-05,0.2794717252254486
1.462264060974121,0.8093466758728027,0.6529173851013184,0.2052697390317917,0.85,1.9443863493506797e-05,0.27946406602859497
1.4622697830200195,0.8093156814575195,0.6529541015625,0.205266073346138,0.85,1.8374717910774052e-05,0.27945709228515625
1.4622758626937866,0.8092849850654602,0.6529908776283264,0.20526230335235596,0.85,1.7453281543566845e-05,0.2794499099254608
1.4622812271118164,0.8092557191848755,0.6530255079269409,0.20525884628295898,0.85,1.693732883722987e-05,0.27944323420524597
1.4622869491577148,0.8092275857925415,0.6530593633651733,0.2052554190158844,0.85,1.6264028090517968e-05,0.27943670749664307
1.4622920751571655,0.8092008829116821,0.6530911922454834,0.20525221526622772,0.85,1.5681065633543767e-05,0.279430627822876
1.4622972011566162,0.8091754913330078,0.6531217098236084,0.20524917542934418,0.85,1.4636745618190616e-05,0.2794248163700104
1.4623022079467773,0.8091514706611633,0.653150737285614,0.2052464336156845,0.85,1.4222109712136444e-05,0.2794194221496582
1.4623069763183594,0.8091268539428711,0.6531801223754883,0.2052433043718338,0.85,1.3748490346188191e-05,0.27941352128982544
1.4623116254806519,0.8091049194335938,0.6532067060470581,0.20524077117443085,0.85,1.3113186469126958e-05,0.27940866351127625
1.4623154401779175,0.8090832829475403,0.6532321572303772,0.20523813366889954,0.85,1.2499207514338195e-05,0.2794036567211151
1.4623197317123413,0.8090627789497375,0.6532569527626038,0.20523574948310852,0.85,1.2212660294608213e-05,0.27939900755882263
1.4623234272003174,0.8090421557426453,0.6532812714576721,0.2052331417798996,0.85,1.1460000678198412e-05,0.2793942093849182
1.4623278379440308,0.8090233206748962,0.6533045172691345,0.2052309811115265,0.85,1.1068595995311625e-05,0.27938997745513916
1.4623304605484009,0.8090053796768188,0.653325080871582,0.20522873103618622,0.85,1.0660098268999718e-05,0.2793857753276825
1.4623348712921143,0.8089885711669922,0.6533463001251221,0.20522689819335938,0.85,1.0069741620100103e-05,0.2793821394443512
1.4623368978500366,0.8089708685874939,0.6533660292625427,0.20522461831569672,0.85,9.862715160124935e-06,0.27937787771224976
1.46234130859375,0.8089548349380493,0.6533864736557007,0.20522280037403107,0.85,9.33296814764617e-06,0.2793743312358856
1.4623438119888306,0.8089395761489868,0.6534042358398438,0.20522084832191467,0.85,8.82017320691375e-06,0.2793706953525543
1.4623469114303589,0.8089247941970825,0.6534221172332764,0.20521922409534454,0.85,8.672042895341292e-06,0.2793674170970917
1.4623494148254395,0.8089101910591125,0.6534392237663269,0.20521728694438934,0.85,8.046700713748578e-06,0.2793639004230499
1.4623520374298096,0.8088970184326172,0.6534550189971924,0.20521588623523712,0.85,8.035124665184412e-06,0.2793610692024231
1.4623547792434692,0.8088836669921875,0.6534711122512817,0.20521417260169983,0.85,7.5459856816451065e-06,0.2793579399585724
1.462357759475708,0.8088716864585876,0.6534860730171204,0.20521287620067596,0.85,7.289860604942078e-06,0.27935534715652466
1.4623600244522095,0.8088592886924744,0.6535007357597351,0.20521123707294464,0.85,6.9845646066823974e-06,0.2793523073196411
1.4623619318008423,0.8088482022285461,0.6535137295722961,0.20521001517772675,0.85,6.406225566024659e-06,0.2793499529361725
1.462363839149475,0.8088375329971313,0.6535263061523438,0.20520873367786407,0.85,6.674974883935647e-06,0.2793475091457367
1.4623664617538452,0.808826744556427,0.6535397171974182,0.2052074521780014,0.85,6.287153155426495e-06,0.27934500575065613
1.4623680114746094,0.8088168501853943,0.6535511612892151,0.20520620048046112,0.85,5.6719054555287585e-06,0.2793426811695099
1.4623699188232422,0.8088077902793884,0.6535621285438538,0.20520524680614471,0.85,5.697168489859905e-06,0.27934083342552185
1.4623714685440063,0.8087981343269348,0.6535733342170715,0.20520401000976562,0.85,5.415535724750953e-06,0.2793385088443756
1.462373971939087,0.8087893724441528,0.6535845994949341,0.2052031010389328,0.85,5.1167244237149134e-06,0.2793366014957428
1.462375283241272,0.80878084897995,0.653594434261322,0.2052019089460373,0.85,4.771094154421007e-06,0.27933451533317566
1.4623769521713257,0.8087732195854187,0.653603732585907,0.2052011787891388,0.85,4.70230861537857e-06,0.2793329954147339
1.462378740310669,0.8087649345397949,0.653613805770874,0.20520015060901642,0.85,4.5984479584149085e-06,0.2793310582637787
1.462379813194275,0.8087570071220398,0.6536228060722351,0.20519928634166718,0.85,4.314174020692008e-06,0.279329389333725
1.4623812437057495,0.8087498545646667,0.6536313891410828,0.2051982432603836,0.85,4.3135655687365215e-06,0.27932754158973694
1.4623829126358032,0.8087432980537415,0.6536396145820618,0.20519767701625824,0.85,4.0964891923067626e-06,0.27932626008987427
1.4623842239379883,0.8087364435195923,0.653647780418396,0.20519666373729706,0.85,3.6946880754840095e-06,0.2793245017528534
1.4623851776123047,0.8087309002876282,0.6536542773246765,0.20519621670246124,0.85,3.924035354430089e-06,0.2793234884738922
1.4623864889144897,0.8087247014045715,0.6536617875099182,0.205195352435112,0.85,3.2674422527634306e-06,0.27932196855545044
1.4623874425888062,0.808719277381897,0.6536681652069092,0.2051948606967926,0.85,3.5813402519124793e-06,0.2793208658695221
1.462389349937439,0.8087132573127747,0.6536760926246643,0.20519402623176575,0.85,3.2476125397806754e-06,0.2793193757534027
1.4623892307281494,0.8087080121040344,0.653681218624115,0.20519347488880157,0.85,2.949477220681729e-06,0.27931827306747437
1.4623918533325195,0.8087028861045837,0.6536889672279358,0.20519283413887024,0.85,3.01093655252771e-06,0.27931708097457886
1.4623914957046509,0.808697521686554,0.6536939740180969,0.20519211888313293,0.85,3.035276904483908e-06,0.279315710067749
1.4623931646347046,0.8086937069892883,0.6536994576454163,0.20519176125526428,0.85,2.5179517706419574e-06,0.2793149948120117
1.4623936414718628,0.8086881637573242,0.6537054777145386,0.20519104599952698,0.85,2.8769761684088735e-06,0.27931371331214905
1.4623948335647583,0.8086846470832825,0.6537101864814758,0.20519068837165833,0.85,2.4982730337796966e-06,0.27931293845176697
1.4623949527740479,0.8086800575256348,0.6537148952484131,0.20519009232521057,0.85,2.2419178549171193e-06,0.279311865568161
1.4623963832855225,0.8086761832237244,0.6537202000617981,0.20518961548805237,0.85,2.3318461899179965e-06,0.279310941696167
1.4623968601226807,0.8086729049682617,0.653723955154419,0.20518934726715088,0.85,2.2898245788383065e-06,0.2793103754520416
1.462397813796997,0.8086692690849304,0.6537285447120667,0.20518885552883148,0.85,2.1091002508910606e-06,0.27930948138237
1.462398886680603,0.8086654543876648,0.6537334322929382,0.20518837869167328,0.85,2.1887424281885615e-06,0.279308557510376
1.462398648262024,0.8086625933647156,0.6537360548973083,0.2051880657672882,0.85,1.8532007288740715e-06,0.27930793166160583
1.4623996019363403,0.8086585998535156,0.6537410020828247,0.20518755912780762,0.85,1.932399527504458e-06,0.27930697798728943
1.4623998403549194,0.8086559176445007,0.6537439227104187,0.20518727600574493,0.85,1.846697841756395e-06,0.27930641174316406
1.462401270866394,0.8086529970169067,0.6537482738494873,0.20518694818019867,0.85,1.7510989209768013e-06,0.2793057858943939
1.4624019861221313,0.808650016784668,0.6537519693374634,0.20518651604652405,0.85,1.491638386141858e-06,0.27930504083633423
1.4624016284942627,0.8086473345756531,0.6537542939186096,0.20518623292446136,0.85,1.725825995890773e-06,0.2793044447898865
1.4624019861221313,0.8086450695991516,0.6537569165229797,0.20518599450588226,0.85,1.5700207995905657e-06,0.2793039381504059
1.4624029397964478,0.8086423277854919,0.6537606120109558,0.20518560707569122,0.85,1.3170530337447417e-06,0.27930328249931335
1.4624035358428955,0.8086401224136353,0.6537634134292603,0.20518545806407928,0.85,1.474144141866418e-06,0.2793029248714447
1.4624041318893433,0.8086373209953308,0.6537668108940125,0.20518508553504944,0.85,1.5286204870790243e-06,0.2793022394180298
1.4624042510986328,0.8086355328559875,0.6537687182426453,0.2051849365234375,0.85,1.3274741377244936e-06,0.2793019115924835
1.462404727935791,0.808633029460907,0.653771698474884,0.20518448948860168,0.85,1.229696863447316e-06,0.27930116653442383
1.4624053239822388,0.8086318969726562,0.6537734270095825,0.20518450438976288,0.85,1.0803119039337616e-06,0.27930113673210144
1.4624054431915283,0.808629035949707,0.6537764072418213,0.2051839381456375,0.85,1.2282283705644659e-06,0.27930018305778503
1.462406039237976,0.8086273074150085,0.6537787318229675,0.2051839381456375,0.85,1.1298885738142417e-06,0.2792999744415283
1.4624061584472656,0.8086259961128235,0.6537801623344421,0.2051836997270584,0.85,1.0062822184409015e-06,0.2792995870113373
1.4624066352844238,0.8086244463920593,0.6537821888923645,0.20518355071544647,0.85,9.093194535125804e-07,0.2792993485927582
1.4624069929122925,0.8086223602294922,0.6537846326828003,0.2051832228899002,0.85,1.2895968666271074e-06,0.2792987525463104
1.4624073505401611,0.8086210489273071,0.653786301612854,0.20518313348293304,0.85,6.783922117392649e-07,0.2792985141277313
1.4624079465866089,0.8086190223693848,0.6537889242172241,0.20518282055854797,0.85,9.154244366982311e-07,0.27929797768592834
1.4624074697494507,0.8086183667182922,0.6537891030311584,0.20518279075622559,0.85,7.007067210906825e-07,0.2792978882789612
1.4624080657958984,0.8086168169975281,0.6537912487983704,0.20518265664577484,0.85,7.766919907226111e-07,0.2792975902557373
1.4624079465866089,0.8086153864860535,0.6537925601005554,0.20518243312835693,0.85,8.371550279662188e-07,0.27929723262786865
1.4624089002609253,0.808614194393158,0.6537947058677673,0.20518234372138977,0.85,1.019182377604011e-06,0.27929702401161194
1.4624086618423462,0.8086130023002625,0.6537956595420837,0.2051822394132614,0.85,5.541470500247669e-07,0.2792968153953552
1.4624090194702148,0.8086110353469849,0.65379798412323,0.20518194139003754,0.85,7.759262530271371e-07,0.27929624915122986
1.4624098539352417,0.8086104393005371,0.6537994146347046,0.20518186688423157,0.85,7.335343639169878e-07,0.2792961299419403
1.4624093770980835,0.8086091876029968,0.6538001894950867,0.20518174767494202,0.85,6.453938681261207e-07,0.2792958915233612
1.4624096155166626,0.8086085319519043,0.6538010835647583,0.20518170297145844,0.85,4.7121801571847755e-07,0.27929577231407166
1.4624098539352417,0.8086078763008118,0.6538019776344299,0.20518164336681366,0.85,7.33406864128483e-07,0.2792956531047821
1.4624103307724,0.808606743812561,0.6538035869598389,0.20518139004707336,0.85,5.623334686788439e-07,0.2792952358722687
1.4624103307724,0.8086051344871521,0.6538051962852478,0.20518116652965546,0.85,5.074641080682341e-07,0.27929484844207764
1.4624102115631104,0.8086051344871521,0.6538050770759583,0.20518124103546143,0.85,4.829213366974727e-07,0.2792949378490448
1.4624111652374268,0.8086041808128357,0.6538069844245911,0.20518116652965546,0.85,7.392641805381572e-07,0.2792947292327881
1.462410807609558,0.8086029291152954,0.6538078784942627,0.20518098771572113,0.85,5.492763079928409e-07,0.27929437160491943
1.462410807609558,0.8086022734642029,0.6538085341453552,0.20518086850643158,0.85,4.783490794579848e-07,0.2792942225933075
1.4624112844467163,0.8086016774177551,0.6538096070289612,0.2051807940006256,0.85,8.509850317750534e-07,0.27929407358169556
1.4624111652374268,0.8086012005805969,0.6538099646568298,0.2051808089017868,0.85,2.7699337579178973e-07,0.27929407358169556
1.4624115228652954,0.8086003661155701,0.6538111567497253,0.20518064498901367,0.85,7.132987889235665e-07,0.2792937755584717
1.4624112844467163,0.8086000680923462,0.6538112163543701,0.20518068969249725,0.85,2.997381045588554e-07,0.27929386496543884
1.4624115228652954,0.8085994720458984,0.653812050819397,0.2051805704832077,0.85,5.542178769246675e-07,0.27929362654685974
1.4624115228652954,0.8085982203483582,0.6538133025169373,0.20518045127391815,0.85,2.0655038213135413e-07,0.27929335832595825
1.462412714958191,0.808597207069397,0.653815507888794,0.20518021285533905,0.85,5.48890341178776e-07,0.279293030500412
1.4624115228652954,0.808597981929779,0.6538135409355164,0.20518045127391815,0.85,3.7493143167921517e-07,0.27929338812828064
1.4624121189117432,0.8085966110229492,0.653815507888794,0.20518021285533905,0.85,3.30987205643396e-07,0.279293030500412
1.4624121189117432,0.8085969090461731,0.6538152098655701,0.20518028736114502,0.85,7.278010798472678e-07,0.27929314970970154
1.4624122381210327,0.8085956573486328,0.6538165807723999,0.2051800936460495,0.85,3.1695074653725896e-07,0.2792927622795105
1.4624121189117432,0.808595597743988,0.6538165211677551,0.2051800936460495,0.85,3.256866136780445e-07,0.2792927622795105
1.462412714958191,0.8085947036743164,0.6538180112838745,0.20518003404140472,0.85,4.102107595826965e-07,0.27929261326789856
1.4624122381210327,0.8085948824882507,0.653817355632782,0.20518004894256592,0.85,2.206738116683482e-07,0.27929267287254333
1.462412714958191,0.8085940480232239,0.653818666934967,0.20517997443675995,0.85,3.2672690508661617e-07,0.27929243445396423
1.4624128341674805,0.8085935711860657,0.6538192629814148,0.20517988502979279,0.85,2.1045021014742815e-07,0.2792923152446747
1.4624124765396118,0.8085939288139343,0.6538185477256775,0.20518000423908234,0.85,3.9434482346223376e-07,0.279292494058609
1.4624135494232178,0.8085922598838806,0.6538212895393372,0.2051796168088913,0.85,2.684594448965072e-07,0.27929186820983887
1.462412714958191,0.8085927963256836,0.6538199186325073,0.2051798403263092,0.85,3.4556444461486535e-07,0.27929219603538513
1.4624128341674805,0.8085924386978149,0.6538203954696655,0.20517969131469727,0.85,2.2878502647927235e-07,0.2792920172214508
1.4624130725860596,0.8085921406745911,0.6538209319114685,0.20517979562282562,0.85,2.705984627482394e-07,0.27929210662841797
1.4624131917953491,0.8085917830467224,0.6538214087486267,0.2051796019077301,0.85,1.8191251172083867e-07,0.27929186820983887
1.4624130725860596,0.8085914850234985,0.653821587562561,0.20517969131469727,0.85,2.783867785183247e-07,0.27929192781448364
1.4624134302139282,0.8085910677909851,0.6538223624229431,0.20517955720424652,0.85,2.4421353828074643e-07,0.27929168939590454
1.4624131917953491,0.8085908889770508,0.6538223028182983,0.2051796168088913,0.85,3.075101062677277e-07,0.2792917788028717
1.4624134302139282,0.8085907101631165,0.6538227200508118,0.20517949759960175,0.85,2.588679137716099e-07,0.2792915999889374
1.4624131917953491,0.8085905313491821,0.653822660446167,0.20517957210540771,0.85,2.7688270165526774e-07,0.27929168939590454
1.4624136686325073,0.8085900545120239,0.6538236141204834,0.20517940819263458,0.85,3.0991216704023827e-07,0.27929145097732544
1.4624130725860596,0.8085903525352478,0.6538227200508118,0.20517955720424652,0.85,3.20212876658843e-07,0.27929162979125977
1.4624134302139282,0.8085901141166687,0.6538233160972595,0.20517949759960175,0.85,4.854968551626371e-07,0.2792915999889374
1.4624136686325073,0.8085901141166687,0.6538235545158386,0.20517949759960175,0.85,1.5143220366553578e-07,0.2792915999889374
1.4624137878417969,0.8085897564888,0.6538240313529968,0.20517943799495697,0.85,2.2393217591343273e-07,0.27929145097732544
1.4624136686325073,0.8085891008377075,0.6538245677947998,0.20517928898334503,0.85,1.2732861875974777e-07,0.2792912423610687
1.4624135494232178,0.8085891604423523,0.6538243889808655,0.2051793783903122,0.85,2.288299469910271e-07,0.2792913317680359
1.4624136686325073,0.8085892796516418,0.6538243889808655,0.20517940819263458,0.85,2.1775350944608363e-07,0.27929145097732544
1.4624136686325073,0.808588445186615,0.6538252234458923,0.20517925918102264,0.85,1.8747333285773493e-07,0.27929115295410156
1.4624134302139282,0.8085891008377075,0.6538243293762207,0.20517940819263458,0.85,2.6791281015903223e-07,0.27929142117500305
1.4624137878417969,0.8085879683494568,0.6538258194923401,0.20517916977405548,0.85,2.2919522280062665e-07,0.2792910039424896
1.4624139070510864,0.8085878491401672,0.6538260579109192,0.20517916977405548,0.85,3.8247955558290414e-07,0.27929097414016724
1.4624139070510864,0.8085881471633911,0.6538257598876953,0.20517925918102264,0.85,2.60462599044331e-07,0.27929115295410156
1.4624137878417969,0.8085879683494568,0.6538258194923401,0.20517921447753906,0.85,1.8819761749000463e-07,0.2792911231517792
1.4624143838882446,0.8085876703262329,0.6538267135620117,0.20517924427986145,0.85,2.37491150301139e-07,0.2792910635471344
1.4624137878417969,0.8085876703262329,0.653826117515564,0.20517921447753906,0.85,2.1827796103934816e-07,0.2792910039424896
1.4624141454696655,0.8085872530937195,0.653826892375946,0.20517916977405548,0.85,1.5669348840674502e-07,0.27929097414016724
1.4624137878417969,0.8085878491401672,0.6538259387016296,0.20517928898334503,0.85,1.6793158863492863e-07,0.27929115295410156
1.4624139070510864,0.808587372303009,0.6538265347480774,0.20517924427986145,0.85,5.158769340596336e-07,0.2792910635471344
1.4624141454696655,0.808586597442627,0.6538275480270386,0.20517902076244354,0.85,1.2272883509467647e-07,0.27929073572158813
1.4624141454696655,0.8085870742797852,0.6538270711898804,0.20517916977405548,0.85,3.48603350630583e-07,0.27929094433784485
1.4624137878417969,0.8085871934890747,0.6538265943527222,0.20517916977405548,0.85,4.505163246903976e-07,0.27929091453552246
1.462414026260376,0.8085867762565613,0.6538272500038147,0.2051790952682495,0.85,1.8599691031795373e-07,0.2792908549308777
1.4624139070510864,0.8085870742797852,0.6538268327713013,0.2051791399717331,0.85,1.2451748432340537e-07,0.2792908847332001
1.462414026260376,0.8085871934890747,0.6538268327713013,0.20517921447753906,0.85,3.101679624251119e-07,0.2792910039424896
1.462414026260376,0.8085872530937195,0.6538267731666565,0.20517924427986145,0.85,3.318366452731425e-07,0.2792910635471344
1.4624141454696655,0.8085865378379822,0.6538276076316833,0.2051790952682495,0.85,2.2021345102984924e-07,0.2792907953262329
1.4624141454696655,0.8085864186286926,0.6538277268409729,0.20517902076244354,0.85,1.5806493536274502e-07,0.27929067611694336
1.4624137878417969,0.8085872530937195,0.6538265347480774,0.20517924427986145,0.85,1.2220867517953593e-07,0.2792910635471344
1.4624143838882446,0.8085864186286926,0.653827965259552,0.20517897605895996,0.85,2.3264666992872662e-07,0.27929064631462097
1.4624141454696655,0.8085865378379822,0.6538276076316833,0.2051791250705719,0.85,1.145369168398247e-07,0.2792908549308777
1.462414264678955,0.8085862994194031,0.653827965259552,0.20517905056476593,0.85,1.5292357602447737e-07,0.27929067611694336
1.4624141454696655,0.808586061000824,0.6538280844688416,0.20517900586128235,0.85,1.979669121965344e-07,0.27929064631462097
1.4624141454696655,0.8085865378379822,0.6538276076316833,0.20517908036708832,0.85,2.4452120328533056e-07,0.2792907655239105
1.462414026260376,0.8085867762565613,0.6538272500038147,0.20517924427986145,0.85,2.396985792074702e-07,0.27929097414016724
1.4624141454696655,0.8085862398147583,0.6538279056549072,0.20517905056476593,0.85,2.3502605017711176e-07,0.27929073572158813
1.4624141454696655,0.8085861206054688,0.6538280248641968,0.2051790952682495,0.85,2.3457684505956422e-07,0.2792907655239105
1.4624145030975342,0.8085854649543762,0.653829038143158,0.20517896115779877,0.85,4.110861198114435e-07,0.2792905271053314
1.462414264678955,0.8085857629776001,0.653828501701355,0.20517902076244354,0.85,3.191871087437903e-07,0.27929064631462097
1.462414264678955,0.8085859417915344,0.6538283228874207,0.20517908036708832,0.85,1.444286965579522e-07,0.27929073572158813
1.4624141454696655,0.8085861206054688,0.6538280248641968,0.20517902076244354,0.85,1.3840387680374988e-07,0.27929067611694336
1.4624143838882446,0.8085857629776001,0.6538286209106445,0.20517908036708832,0.85,8.496665770962863e-08,0.27929067611694336
1.462414026260376,0.808586061000824,0.653827965259552,0.20517902076244354,0.85,1.5928176821944362e-07,0.27929067611694336
1.4624145030975342,0.8085857629776001,0.6538287401199341,0.20517902076244354,0.85,1.277585681691562e-07,0.27929064631462097
1.4624139070510864,0.8085861206054688,0.6538277864456177,0.20517902076244354,0.85,1.9740878087759484e-07,0.27929067611694336
1.4624145030975342,0.8085853457450867,0.6538291573524475,0.205178901553154,0.85,2.475630935805384e-07,0.27929043769836426
1.4624141454696655,0.808586061000824,0.6538280844688416,0.20517902076244354,0.85,1.6222071508309455e-07,0.27929064631462097
1.4624141454696655,0.8085861206054688,0.6538280248641968,0.2051790952682495,0.85,9.57191730321938e-08,0.2792907655239105
1.4624141454696655,0.8085859417915344,0.6538282036781311,0.20517900586128235,0.85,1.006861509722512e-07,0.27929064631462097
1.4624141454696655,0.8085861206054688,0.6538280248641968,0.20517908036708832,0.85,5.092404649076343e-07,0.27929073572158813
1.4624141454696655,0.8085858225822449,0.6538283228874207,0.20517905056476593,0.85,4.720429274129856e-07,0.27929064631462097
1.4624141454696655,0.8085859417915344,0.6538282036781311,0.20517905056476593,0.85,2.778858174679044e-07,0.27929064631462097
1.4624141454696655,0.8085859417915344,0.6538282036781311,0.20517905056476593,0.85,3.059156199469726e-07,0.27929067611694336
1.462414264678955,0.8085861206054688,0.6538281440734863,0.20517908036708832,0.85,3.196825559825811e-07,0.27929073572158813
1.4624141454696655,0.8085862398147583,0.6538279056549072,0.2051791250705719,0.85,2.699025003494171e-07,0.2792907655239105
1.4624141454696655,0.808586061000824,0.6538280844688416,0.20517908036708832,0.85,2.6948600861942396e-07,0.27929073572158813
1.462414264678955,0.8085861206054688,0.6538281440734863,0.2051791250705719,0.85,1.6714142248019925e-07,0.2792907655239105
1.4624145030975342,0.8085853457450867,0.6538291573524475,0.2051788866519928,0.85,1.8129381373910292e-07,0.27929040789604187
1.4624141454696655,0.8085861206054688,0.6538280248641968,0.20517905056476593,0.85,1.7694749487873196e-07,0.27929070591926575
1.4624143838882446,0.8085855841636658,0.6538287997245789,0.20517893135547638,0.85,1.3783933638933377e-07,0.27929049730300903
1.4624141454696655,0.8085862398147583,0.6538279056549072,0.20517908036708832,0.85,1.3464381254379987e-07,0.27929073572158813
1.462414264678955,0.8085854649543762,0.6538287997245789,0.20517893135547638,0.85,9.928753996746309e-08,0.27929049730300903
1.4624141454696655,0.8085861206054688,0.6538280248641968,0.2051791250705719,0.85,1.3904571005696198e-07,0.2792907655239105
1.4624143838882446,0.8085857629776001,0.6538286209106445,0.20517902076244354,0.85,2.0486692164922715e-07,0.27929067611694336
1.4624143838882446,0.8085855841636658,0.6538287997245789,0.20517896115779877,0.85,1.799107707256553e-07,0.2792905569076538
1.4624141454696655,0.8085856437683105,0.653828501701355,0.20517900586128235,0.85,2.281965265638064e-07,0.2792905867099762
1.4624145030975342,0.8085855841636658,0.6538289189338684,0.20517897605895996,0.85,1.841698917814938e-07,0.2792905867099762
1.4624141454696655,0.8085856437683105,0.653828501701355,0.20517897605895996,0.85,6.706384425569922e-08,0.2792905569076538
1.4624141454696655,0.8085857629776001,0.6538283824920654,0.20517905056476593,0.85,1.6221137855154666e-07,0.27929064631462097
1.462414264678955,0.8085857629776001,0.653828501701355,0.20517902076244354,0.85,1.217449039359053e-07,0.27929064631462097
1.4624145030975342,0.8085855841636658,0.6538289189338684,0.20517897605895996,0.85,1.5046342127789103e-07,0.2792905569076538
1.462414264678955,0.8085856437683105,0.6538286209106445,0.20517900586128235,0.85,1.5500579308991291e-07,0.2792905867099762
1.4624141454696655,0.8085858225822449,0.6538283228874207,0.20517902076244354,0.85,2.2290005574632232e-07,0.27929064631462097
1.462414264678955,0.8085853457450867,0.6538289189338684,0.2051788866519928,0.85,1.0925986515530894e-07,0.27929043769836426
1.4624141454696655,0.8085858225822449,0.6538283228874207,0.20517905056476593,0.85,1.4727437758210726e-07,0.27929067611694336
1.4624141454696655,0.8085857629776001,0.6538283824920654,0.20517908036708832,0.85,1.7179647215925797e-07,0.27929064631462097
1.4624141454696655,0.8085859417915344,0.6538282036781311,0.20517908036708832,0.85,1.1851254555494961e-07,0.27929073572158813
1.4624143838882446,0.8085857629776001,0.6538286209106445,0.20517902076244354,0.85,3.4975716545204705e-08,0.27929064631462097
1.4624143838882446,0.8085855841636658,0.6538287997245789,0.20517897605895996,0.85,2.0688260349288612e-07,0.2792905271053314
1.462414264678955,0.8085853457450867,0.6538289189338684,0.20517897605895996,0.85,2.3455193343124847e-07,0.2792905271053314
1.4624143838882446,0.8085859417915344,0.6538284420967102,0.20517902076244354,0.85,1.958606219432113e-07,0.27929064631462097
1.462414264678955,0.8085857629776001,0.653828501701355,0.20517902076244354,0.85,1.7347218772556516e-07,0.2792906165122986
1.462414264678955,0.8085855841636658,0.6538286805152893,0.20517900586128235,0.85,2.669834771040769e-07,0.2792905867099762
1.4624143838882446,0.8085855841636658,0.6538287997245789,0.20517900586128235,0.85,1.7979218114305695e-07,0.27929064631462097
1.4624143838882446,0.8085853457450867,0.653829038143158,0.20517897605895996,0.85,0.07935120165348053,0.2792905271053314
1.462414264678955,0.8085853457450867,0.6538289189338684,0.20517897605895996,0.85,0.08675478398799896,0.2792905271053314
1.4624141454696655,0.8085859417915344,0.6538282036781311,0.20517908036708832,0.85,0.0944087952375412,0.27929067611694336
1.4624143838882446,0.8085855841636658,0.6538287997245789,0.20517897605895996,0.85,0.08939676731824875,0.2792905569076538
1.4624141454696655,0.8085855841636658,0.6538285613059998,0.20517897605895996,0.85,0.05335056409239769,0.2792905867099762
1.462414264678955,0.8085851669311523,0.6538290977478027,0.205178901553154,0.85,0.046940699219703674,0.27929043769836426
1.4624141454696655,0.8085857629776001,0.6538283824920654,0.20517905056476593,0.85,0.04828008636832237,0.27929067611694336
1.4624141454696655,0.8085855841636658,0.6538285613059998,0.20517900586128235,0.85,0.04643721878528595,0.27929064631462097
0.981307327747345,0.44867178797721863,0.5326355397701263,0.497824102640152,0.8,0.0442744605243206,0.7085176110267639
0.9274396896362305,0.47024503350257874,0.45719465613365173,0.4607924520969391,0.8,0.03940702974796295,0.6873863339424133
0.8986935615539551,0.5098139643669128,0.38887959718704224,0.43765926361083984,0.8,0.03624758496880531,0.6752104163169861
0.9071050882339478,0.5882441997528076,0.31886088848114014,0.4390493333339691,0.8,0.031254954636096954,0.672906219959259
0.9295111894607544,0.6248093843460083,0.3047018051147461,0.42985448241233826,0.8,0.029574530199170113,0.6617009043693542
0.9811848998069763,0.6608026623725891,0.3203822374343872,0.41917678713798523,0.8,0.0356297492980957,0.6443285346031189
1.0641084909439087,0.6552943587303162,0.40881413221359253,0.3858589231967926,0.8,0.054170314222574234,0.601728081703186
1.162689208984375,0.6329456567764282,0.5297435522079468,0.3407198488712311,0.8,0.045139677822589874,0.5227575302124023
1.2699177265167236,0.63213050365448,0.6377872228622437,0.3205392360687256,0.8,0.022174885496497154,0.4734989106655121
1.355316400527954,0.6663762331008911,0.688940167427063,0.3193211555480957,0.8,0.059260398149490356,0.4598909914493561
1.4615328311920166,0.6997997164726257,0.7617331147193909,0.31870633363723755,0.8,0.10319771617650986,0.45832234621047974
1.5849260091781616,0.7384232878684998,0.8465027213096619,0.3259481191635132,0.8,0.12410420924425125,0.46014127135276794
1.6942014694213867,0.7518426775932312,0.9423587918281555,0.3187793493270874,0.8,0.12346037477254868,0.44236621260643005
1.8488225936889648,0.7512280344963074,1.0975945591926575,0.31252047419548035,0.8,0.0945858582854271,0.42291784286499023
2.0409810543060303,0.770357608795166,1.2706234455108643,0.3290702998638153,0.8,0.05787712708115578,0.4166378676891327
2.140462636947632,0.8460955619812012,1.2943670749664307,0.35324594378471375,0.8,0.043695539236068726,0.4263463616371155
2.2401726245880127,0.9299257397651672,1.3102468848228455,0.3648776113986969,0.8,0.030608991160988808,0.4278290867805481
2.365419387817383,1.0192229747772217,1.3461964130401611,0.37260013818740845,0.8,0.02426258474588394,0.41962766647338867
2.481832981109619,1.0900291204452515,1.3918038606643677,0.3868464529514313,0.8,0.017927654087543488,0.42285218834877014
2.5673699378967285,0.9756272435188293,1.5917426943778992,0.3847601115703583,0.8,0.011851831339299679,0.43495693802833557
2.6382672786712646,0.7113763093948364,1.9268909692764282,0.36019545793533325,0.8,0.009905479848384857,0.4413735866546631
2.669306516647339,0.5288949012756348,2.140411615371704,0.3189389705657959,0.8,0.011827229522168636,0.4342311918735504
2.6862785816192627,0.4708079993724823,2.2154705822467804,0.3200833797454834,0.8,0.01691298931837082,0.4359755218029022
2.714529514312744,0.45612627267837524,2.258403241634369,0.34548836946487427,0.8,0.016417428851127625,0.4478616714477539
2.746598958969116,0.42813238501548767,2.3184665739536285,0.34827920794487,0.8,0.006224998272955418,0.44930729269981384
2.7843689918518066,0.4036097228527069,2.3807592689990997,0.3299122452735901,0.8,0.007021906785666943,0.44005319476127625
2.824073553085327,0.4008632302284241,2.423210322856903,0.30462348461151123,0.8,0.0074318777769804,0.4286116063594818
2.8479866981506348,0.3939746916294098,2.454012006521225,0.2531379163265228,0.8,0.009043406695127487,0.3949793577194214
2.846555709838867,0.3781050145626068,2.4684506952762604,0.20499370992183685,0.8,0.010201779194176197,0.34909409284591675
2.827538013458252,0.3615131378173828,2.466024875640869,0.17683684825897217,0.8,0.012479634024202824,0.3163091838359833
2.7900426387786865,0.34076687693595886,2.4492757618427277,0.15524904429912567,0.8,0.00530135678127408,0.288820743560791
2.7164552211761475,0.3453764319419861,2.3710787892341614,0.14380641281604767,0.8,0.010559529066085815,0.26718565821647644
2.55772066116333,0.36173340678215027,2.19598725438118,0.1302584707736969,0.8,0.01492377556860447,0.24130116403102875
2.4211673736572266,0.3435665965080261,2.0776007771492004,0.10153573006391525,0.8,0.019243236631155014,0.18162104487419128
2.3974034786224365,0.35460540652275085,2.0427980720996857,0.10352420061826706,0.8,0.02774636261165142,0.1738576889038086
2.3757550716400146,0.3629584312438965,2.012796640396118,0.11486203968524933,0.8,0.03869594633579254,0.18664725124835968
2.3355045318603516,0.3673524558544159,1.9681520760059357,0.12264249473810196,0.8,0.056512780487537384,0.19501905143260956
2.3007030487060547,0.3783954083919525,1.9223076403141022,0.1282828152179718,0.8,0.07057826966047287,0.201692134141922
2.280668020248413,0.38513222336769104,1.895535796880722,0.12895642220973969,0.8,0.07245233654975891,0.20302525162696838
2.3110239505767822,0.3943667709827423,1.91665717959404,0.1302347481250763,0.8,0.05933515727519989,0.20599475502967834
2.3713912963867188,0.4075137674808502,1.9638775289058685,0.1345916986465454,0.8,0.023791590705513954,0.2153913825750351
2.438176393508911,0.4271930158138275,2.0109833776950836,0.14412204921245575,0.8,0.0222370196133852,0.2337939292192459
2.4900319576263428,0.44716039299964905,2.0428715646266937,0.15544013679027557,0.8,0.006034577265381813,0.2528837323188782
2.5328454971313477,0.47207337617874146,2.060772120952606,0.17594090104103088,0.8,0.05042296275496483,0.2878730893135071
2.5850799083709717,0.519730269908905,2.0653496384620667,0.25291362404823303,0.8,0.06001310423016548,0.394171804189682
2.637003183364868,0.6017355918884277,2.0352675914764404,0.360359251499176,0.8,0.05585084110498428,0.484248548746109
2.6350033283233643,0.6755111217498779,1.9594922065734863,0.4045283794403076,0.8,0.04979780688881874,0.532353937625885
2.6131856441497803,0.7812949419021606,1.8318907022476196,0.428577721118927,0.8,0.07932020723819733,0.5585916042327881
2.5980446338653564,0.9057105183601379,1.6923341155052185,0.4610847532749176,0.8,0.06126663088798523,0.589927613735199
2.5909459590911865,0.9640146493911743,1.6269313097000122,0.47819024324417114,0.8,0.05467850714921951,0.5960611701011658
2.5911831855773926,1.021044135093689,1.5701390504837036,0.4877752363681793,0.8,0.06508849561214447,0.597000241279602
2.594212055206299,1.0659621953964233,1.5282498598098755,0.49330243468284607,0.8,0.05385884270071983,0.5977585911750793
2.6166975498199463,1.0504016876220703,1.566295862197876,0.4944835603237152,0.8,0.03948776796460152,0.5970205664634705
2.632666826248169,1.011146903038025,1.621519923210144,0.4900292456150055,0.8,0.04771123081445694,0.5925860404968262
2.6473565101623535,0.9787803888320923,1.6685761213302612,0.4800930917263031,0.8,0.048506271094083786,0.5877573490142822
2.678917407989502,0.9642170071601868,1.7147004008293152,0.46118107438087463,0.8,0.05352001637220383,0.5797845125198364
1.8893028497695923,0.5536372065544128,1.3356656432151794,0.47155603766441345,0.8,0.07721373438835144,0.6437811255455017
1.8626320362091064,0.5669035911560059,1.2957284450531006,0.48258504271507263,0.8,0.09656501561403275,0.6687790751457214
1.8216161727905273,0.5965666174888611,1.2250495553016663,0.4695903956890106,0.8,0.09826457500457764,0.6763383150100708
1.756405234336853,0.6506329774856567,1.1057722568511963,0.47284403443336487,0.8,0.0793866515159607,0.6857462525367737
1.7374385595321655,0.7109696269035339,1.0264689326286316,0.4749860465526581,0.8,0.062488406896591187,0.6789180040359497
1.8181294202804565,0.7474095225334167,1.0707198977470398,0.4746781289577484,0.8,0.049973566085100174,0.657697856426239
1.878794550895691,0.7942816019058228,1.0845129489898682,0.4731214940547943,0.8,0.04032966122031212,0.6397817134857178
1.903402328491211,0.8465471267700195,1.0568552017211914,0.4757687747478485,0.8,0.030207064002752304,0.6347052454948425
1.9497097730636597,0.8780059814453125,1.0717037916183472,0.47394344210624695,0.8,0.03033817745745182,0.6304073333740234
2.044814109802246,0.8558071255683899,1.1890069842338562,0.4636518657207489,0.8,0.04491652175784111,0.622077465057373
2.158510208129883,0.8104391098022461,1.3480710983276367,0.4618232846260071,0.8,0.04137277230620384,0.6167056560516357
2.285080671310425,0.7646276354789734,1.5204530358314514,0.4656426012516022,0.8,0.040143027901649475,0.6095150113105774
2.355896472930908,0.7532394528388977,1.6026570200920105,0.46407270431518555,0.8,0.0423392727971077,0.593131959438324
2.383498430252075,0.7712579369544983,1.612240493297577,0.46840524673461914,0.8,0.034360963851213455,0.5990052819252014
2.3614845275878906,0.7964057326316833,1.5650787949562073,0.4512506127357483,0.8,0.03936352580785751,0.5858175158500671
2.2605018615722656,0.7499694228172302,1.5105324387550354,0.3827049434185028,0.8,0.034229379147291183,0.5254184007644653
2.233849287033081,0.6670012474060059,1.5668480396270752,0.30940911173820496,0.8,0.034730203449726105,0.46285611391067505
2.2984535694122314,0.6180990934371948,1.6803544759750366,0.2508319318294525,0.8,0.03406446799635887,0.3943289816379547
2.3627254962921143,0.5634105801582336,1.7993149161338806,0.21143130958080292,0.8,0.03239722177386284,0.3444889485836029
2.401259183883667,0.5043579339981079,1.896901249885559,0.17523670196533203,0.8,0.030441494658589363,0.30036070942878723
2.3712990283966064,0.41916918754577637,1.95212984085083,0.1391439437866211,0.8,0.02980238012969494,0.24979697167873383
2.2751903533935547,0.3486314117908478,1.926558941602707,0.11878867447376251,0.85,0.025867365300655365,0.21698716282844543
2.2065436840057373,0.39528727531433105,1.8112564086914062,0.11446607112884521,0.85,0.026130707934498787,0.21265672147274017
2.123218536376953,0.4370107352733612,1.686207801103592,0.12103641033172607,0.85,0.025950191542506218,0.2241942137479782
2.0069124698638916,0.5072657465934753,1.4996467232704163,0.14544403553009033,0.85,0.024691235274076462,0.2473525106906891
1.9586400985717773,0.5255506634712219,1.4330894351005554,0.14961779117584229,0.85,0.022132182493805885,0.24291324615478516
1.9382694959640503,0.5365709662437439,1.4016985297203064,0.15168090164661407,0.85,0.019041908904910088,0.2327137440443039
1.9524043798446655,0.5382539629936218,1.4141504168510437,0.1487603634595871,0.85,0.015483804047107697,0.2197503298521042
1.9726322889328003,0.5348272919654846,1.4378049969673157,0.14466626942157745,0.85,0.013446060940623283,0.20735251903533936
1.988700270652771,0.5274402499198914,1.4612600207328796,0.14147517085075378,0.85,0.01605874113738537,0.19747038185596466
1.9997634887695312,0.5285654664039612,1.47119802236557,0.14423243701457977,0.85,0.01610744744539261,0.19964748620986938
1.9915437698364258,0.5482051968574524,1.4433385729789734,0.16474772989749908,0.85,0.015643801540136337,0.2262173891067505
1.9507254362106323,0.5632572174072266,1.3874682188034058,0.19967572391033173,0.85,0.021238714456558228,0.26409921050071716
1.8926290273666382,0.5708457231521606,1.3217833042144775,0.21682706475257874,0.85,0.021245885640382767,0.2754066586494446
1.8424736261367798,0.5637261271476746,1.2787474989891052,0.20895229279994965,0.85,0.021355904638767242,0.26899152994155884
1.7691179513931274,0.5559675097465515,1.213150441646576,0.2047853022813797,0.85,0.021223576739430428,0.2715195417404175
1.7045488357543945,0.5431661605834961,1.1613826751708984,0.19931112229824066,0.85,0.02152952551841736,0.2723711431026459
1.6621029376983643,0.5315031409263611,1.1305997967720032,0.1895904392004013,0.85,0.023875243961811066,0.269024521112442
1.6319690942764282,0.5257876515388489,1.1061814427375793,0.174558624625206,0.85,0.024169916287064552,0.2591106593608856
1.6107025146484375,0.5253335237503052,1.0853689908981323,0.16375842690467834,0.85,0.023211728781461716,0.25554123520851135
1.6079002618789673,0.5174366235733032,1.090463638305664,0.15035942196846008,0.85,0.02210051566362381,0.24698714911937714
1.5999598503112793,0.5042983293533325,1.0956615209579468,0.13590560853481293,0.85,0.019601967185735703,0.23263774812221527
1.5908197164535522,0.48922258615493774,1.1015971302986145,0.12597806751728058,0.85,0.018541323021054268,0.2228706330060959
1.577346682548523,0.47612252831459045,1.1012241542339325,0.11688096821308136,0.85,0.018565990030765533,0.2124338150024414
1.565250039100647,0.4640325605869293,1.1012174785137177,0.10813935101032257,0.85,0.019664082676172256,0.20138588547706604
1.554909110069275,0.45158132910728455,1.1033277809619904,0.1000867635011673,0.85,0.02157723903656006,0.1906650811433792
1.544839859008789,0.4392464756965637,1.1055933833122253,0.0922437459230423,0.85,0.0185023695230484,0.1794617474079132
1.5348453521728516,0.4288855493068695,1.105959802865982,0.08590558916330338,0.85,0.015775060281157494,0.17028343677520752
1.524764895439148,0.4180397093296051,1.1067251861095428,0.07964072376489639,0.85,0.013157622888684273,0.16055065393447876
1.521944284439087,0.4066492021083832,1.1152950823307037,0.0733972117304802,0.85,0.01175716519355774,0.14996667206287384
1.519953966140747,0.3961256444454193,1.1238283216953278,0.06800597161054611,0.85,0.010206686332821846,0.14023354649543762
1.5200191736221313,0.3865832984447479,1.1334358751773834,0.06385483592748642,0.85,0.009063740260899067,0.13252663612365723
1.5205481052398682,0.3781984746456146,1.1423496305942535,0.06055978685617447,0.85,0.007510506082326174,0.12619853019714355
1.522170901298523,0.37120163440704346,1.1509692668914795,0.05800648406147957,0.85,0.006466279737651348,0.12115750461816788
1.5237782001495361,0.36642250418663025,1.1573556959629059,0.05611495301127434,0.85,0.007261788472533226,0.11720474064350128
1.5275484323501587,0.3619365394115448,1.165611892938614,0.05409480258822441,0.85,0.007000058423727751,0.11259637027978897
1.5344716310501099,0.35615959763526917,1.1783120334148407,0.05225279554724693,0.85,0.008583592250943184,0.1081949844956398
1.5422152280807495,0.35100892186164856,1.191206306219101,0.05103554204106331,0.85,0.010135193355381489,0.10510215908288956
1.548642873764038,0.34698382019996643,1.2016590535640717,0.050454240292310715,0.85,0.011291724629700184,0.10342388600111008
1.5556799173355103,0.3433856964111328,1.2122942209243774,0.04997911676764488,0.85,0.008046981878578663,0.10195495933294296
1.5621908903121948,0.3400750756263733,1.2221158146858215,0.04966607689857483,0.85,0.011191262863576412,0.100857675075531
1.568218469619751,0.3369687795639038,1.2312496900558472,0.04947000369429588,0.85,0.012446439824998379,0.10005487501621246
1.5734995603561401,0.33334484696388245,1.2401547133922577,0.04935385659337044,0.85,0.013853553682565689,0.09951599687337875
1.578007698059082,0.3286888599395752,1.2493188381195068,0.04918530583381653,0.85,0.014400959946215153,0.09900148957967758
1.5833344459533691,0.3217270076274872,1.261607438325882,0.047995634377002716,0.85,0.0167362280189991,0.09626145660877228
1.5888385772705078,0.3141927421092987,1.274645835161209,0.046874262392520905,0.85,0.07649830728769302,0.09377524256706238
1.5943793058395386,0.30590376257896423,1.2884755432605743,0.045507896691560745,0.85,0.08883263170719147,0.0907919779419899
1.600352168083191,0.2954980134963989,1.304854154586792,0.04362175986170769,0.85,0.09931603074073792,0.08661746233701706
1.6070483922958374,0.2830173671245575,1.32403102517128,0.041480451822280884,0.85,0.1084858700633049,0.08177769929170609
1.6132949590682983,0.26296231150627136,1.350332647562027,0.03841424733400345,0.85,0.11273365467786789,0.07483774423599243
1.6202726364135742,0.2337227314710617,1.3865499049425125,0.03395795822143555,0.85,0.1113477498292923,0.06445451825857162
1.6248401403427124,0.21287865936756134,1.411961480975151,0.03514803200960159,0.85,0.09523024410009384,0.06377213448286057
1.6292778253555298,0.1993648111820221,1.4299130141735077,0.07562536001205444,0.85,0.0755535364151001,0.11706123501062393
1.6267226934432983,0.22022004425525665,1.4065026491880417,0.16628892719745636,0.85,0.05505550280213356,0.20337827503681183
1.6211493015289307,0.2371044158935547,1.384044885635376,0.20798073709011078,0.85,0.03348219767212868,0.22778259217739105
1.5943114757537842,0.2509947717189789,1.3433167040348053,0.21447597444057465,0.85,0.018119940534234047,0.22794292867183685
1.5985709428787231,0.24466125667095184,1.3539096862077713,0.21162883937358856,0.85,0.01876252330839634,0.22222085297107697
1.5973087549209595,0.23701012134552002,1.3602986335754395,0.20979011058807373,0.85,0.026394981890916824,0.21883204579353333
1.614727258682251,0.22218291461467743,1.3925443440675735,0.20862741768360138,0.85,0.02106047049164772,0.21669220924377441
1.6346977949142456,0.1943972408771515,1.4403005540370941,0.20771102607250214,0.8,0.01407491136342287,0.21561919152736664
1.6662806272506714,0.1638839840888977,1.5023966431617737,0.20186500251293182,0.8,0.011142644099891186,0.21410584449768066
1.7201117277145386,0.16192451119422913,1.5581872165203094,0.20128880441188812,0.8,,0.2139517366886139
1.7977489233016968,0.18477070331573486,1.612978219985962,0.20587682723999023,0.8,,0.21559493243694305
1.860361099243164,0.18111491203308105,1.679246187210083,0.19913674890995026,0.8,,0.21437489986419678
1.8962554931640625,0.16035661101341248,1.73589888215065,0.16317376494407654,0.8,,0.19592593610286713
1.9243078231811523,0.15585577487945557,1.7684520483016968,0.14057207107543945,0.8,,0.17434170842170715
1.9528948068618774,0.15709321200847626,1.7958015948534012,0.12694919109344482,0.8,,0.15606597065925598
1.978212594985962,0.14647012948989868,1.8317424654960632,0.09631334990262985,0.8,,0.13051162660121918
1.9933397769927979,0.13627445697784424,1.8570653200149536,0.056416552513837814,0.8,,0.09031695872545242
2.0049328804016113,0.13657216727733612,1.8683607131242752,0.04280826449394226,0.8,,0.07279061526060104
2.0199191570281982,0.14296559989452362,1.8769535571336746,0.04214007779955864,0.8,,0.07175423949956894


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/5_agent_zero_shot_from_3_policy/attn_ent/DummyExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
0.687737762928009,0.7454094290733337,-0.05767166614532471,0.49980202317237854,0.5,2.094486713409424,0.7320398688316345
0.741096556186676,1.0111509561538696,-0.2700543999671936,0.5652596354484558,0.5,1.971737027168274,0.8199015855789185
0.6281691193580627,1.1123363971710205,-0.48416727781295776,0.5703251957893372,0.5,1.7497104406356812,0.7325080633163452
0.6880401968955994,1.4695426225662231,-0.7815024256706238,0.6590816378593445,0.35,1.9984930753707886,0.8501104712486267
0.5703832507133484,1.393600344657898,-0.8232170939445496,0.5877290368080139,0.4,1.8718664646148682,0.7295984625816345
1.2590798139572144,1.2998806238174438,-0.04080080986022949,0.6098676919937134,0.4,2.1118905544281006,0.8514801859855652
0.6163382530212402,1.150844931602478,-0.5345066785812378,0.5060514807701111,0.30000000000000004,1.860532522201538,0.6926719546318054
1.319719910621643,0.9800884127616882,0.33963149785995483,0.5120831727981567,0.44999999999999996,1.556676983833313,0.7916416525840759
1.1297372579574585,1.094759464263916,0.03497779369354248,0.615529477596283,0.6,1.598914623260498,0.843632161617279
0.805763840675354,1.5113126039505005,-0.7055487632751465,0.5652088522911072,0.6,1.3657549619674683,0.8159152269363403
0.9485384225845337,1.2234927415847778,-0.27495431900024414,0.696861743927002,0.65,2.1312828063964844,0.8305384516716003
1.4316434860229492,2.0134224891662598,-0.5817790031433105,0.7022470235824585,0.5,1.7644861936569214,0.9478439688682556
1.1601382493972778,1.3006635904312134,-0.14052534103393555,0.47619232535362244,0.6,1.7935882806777954,0.7009778022766113
1.130802035331726,1.2208651304244995,-0.09006309509277344,0.8150566220283508,0.55,1.7504842281341553,0.9352566003799438
1.4842827320098877,1.5873857736587524,-0.10310304164886475,0.7661588788032532,0.30000000000000004,2.0015923976898193,0.8777431845664978
1.4395920038223267,1.9453426599502563,-0.5057506561279297,0.7263360023498535,0.4,1.7132245302200317,0.8833946585655212
1.268504023551941,1.543465495109558,-0.2749614715576172,0.7192476391792297,0.5,1.726153016090393,0.84670490026474
1.620421290397644,1.2888435125350952,0.33157777786254883,0.6597926616668701,0.55,1.808656930923462,0.7880077362060547
1.8090788125991821,1.134738802909851,0.674340009689331,0.5435068011283875,0.4,1.7078864574432373,0.6973048448562622
1.86321222782135,1.1656101942062378,0.6976020336151123,0.6136801242828369,0.5,1.6488233804702759,0.7589564323425293
1.34638249874115,1.5070087909698486,-0.16062629222869873,0.5136651992797852,0.6,1.9704855680465698,0.7162371873855591
1.3510640859603882,1.518980622291565,-0.16791653633117676,0.4681553840637207,0.6,1.5657621622085571,0.6795269846916199
1.5654314756393433,1.0810871124267578,0.48434436321258545,0.5330359935760498,0.4,1.4943664073944092,0.6735597848892212
1.610896348953247,1.286172866821289,0.324723482131958,0.44755956530570984,0.65,2.1243512630462646,0.6512417197227478
1.4973434209823608,1.3956809043884277,0.1016625165939331,0.654181182384491,0.44999999999999996,1.7648437023162842,0.824964702129364
1.257445216178894,1.5493115186691284,-0.2918663024902344,0.525490403175354,0.5,1.338637351989746,0.7538103461265564
1.6480324268341064,1.2256643772125244,0.42236804962158203,0.5399718880653381,0.44999999999999996,1.847388744354248,0.7708072662353516
1.6704208850860596,1.3389517068862915,0.33146917819976807,0.5687334537506104,0.35,1.7751944065093994,0.7998022437095642
1.4600123167037964,1.7387170791625977,-0.27870476245880127,0.6829745173454285,0.5,1.786109209060669,0.8385820388793945
0.7900285720825195,1.9161561727523804,-1.1261276006698608,0.6590675711631775,0.7,1.5537408590316772,0.7385293245315552
1.0813581943511963,1.6709991693496704,-0.5896409749984741,0.6563827395439148,0.5,1.907139539718628,0.8362482190132141
1.282917857170105,1.228312373161316,0.05460548400878906,0.6048874258995056,0.55,1.589452862739563,0.8072868585586548
1.3169869184494019,1.3748232126235962,-0.057836294174194336,0.5884655714035034,0.44999999999999996,1.749480962753296,0.7793962359428406
1.4085997343063354,1.0394912958145142,0.3691084384918213,0.4793735444545746,0.5,1.5805412530899048,0.7315232753753662
1.2448195219039917,0.8560857772827148,0.38873374462127686,0.3742322027683258,0.4,1.3807663917541504,0.5923542380332947
1.3086298704147339,0.8504952788352966,0.45813459157943726,0.41441747546195984,0.6,1.5204895734786987,0.5659305453300476
1.0368927717208862,0.8701781630516052,0.166714608669281,0.39253145456314087,0.55,1.8818567991256714,0.49215254187583923
1.0720406770706177,1.3389556407928467,-0.266914963722229,0.6098465323448181,0.44999999999999996,1.9596410989761353,0.6379125714302063
1.1522681713104248,1.1252031326293945,0.027065038681030273,0.5110649466514587,0.4,2.2770514488220215,0.6263735890388489
1.3840965032577515,1.4159208536148071,-0.031824350357055664,0.6247715353965759,0.55,1.8934152126312256,0.7561407089233398
0.859379231929779,1.709389090538025,-0.8500098586082458,0.708625853061676,0.35,1.409684419631958,0.8069596290588379
0.5095904469490051,1.4610799551010132,-0.9514895081520081,0.6220420002937317,0.5,1.5943883657455444,0.6860716938972473
1.1698755025863647,1.4847660064697266,-0.3148905038833618,0.6372791528701782,0.25,1.497423768043518,0.7737018465995789
1.0018881559371948,1.1727455854415894,-0.17085742950439453,0.5627995133399963,0.35,2.0410072803497314,0.7145063281059265
1.00869619846344,1.2527788877487183,-0.24408268928527832,0.7200884222984314,0.55,1.8980075120925903,0.8494836688041687
1.4056373834609985,1.174972414970398,0.23066496849060059,0.5414237380027771,0.85,2.041825771331787,0.6712976694107056
1.0298532247543335,1.18125581741333,-0.15140259265899658,0.6193387508392334,0.5,1.722477912902832,0.8127326369285583
1.0142654180526733,1.9641650915145874,-0.9498996734619141,0.8233104944229126,0.4,1.6679340600967407,0.9758612513542175
1.0533727407455444,1.236631989479065,-0.1832592487335205,0.6484912037849426,0.35,2.198549270629883,0.7689641714096069
0.8665706515312195,1.3263635635375977,-0.4597929120063782,0.6306948065757751,0.55,2.375126600265503,0.7658481001853943
1.430918574333191,1.12832510471344,0.302593469619751,0.4988469183444977,0.6,1.9749020338058472,0.7554044723510742
1.1495277881622314,1.0383214950561523,0.1112062931060791,0.5121912956237793,0.6,1.5903985500335693,0.7076274752616882
1.2799164056777954,0.9274818301200867,0.35243457555770874,0.5298987030982971,0.55,1.64281165599823,0.6087822914123535
1.0871779918670654,1.3808503150939941,-0.2936723232269287,0.6371157169342041,0.5,1.7527425289154053,0.7522907853126526
1.1306133270263672,1.4096593856811523,-0.27904605865478516,0.5841941237449646,0.55,1.9527667760849,0.7020273208618164
1.2019013166427612,1.4735300540924072,-0.271628737449646,0.5962778329849243,0.5,1.9477099180221558,0.8159884810447693
1.1781028509140015,1.6869251728057861,-0.5088223218917847,0.7054174542427063,0.5,1.66831374168396,0.7761410474777222
1.248893141746521,1.8316463232040405,-0.5827531814575195,0.8790879249572754,0.65,1.7553776502609253,0.9859167337417603
1.3922874927520752,1.1569925546646118,0.23529493808746338,0.5941066741943359,0.35,1.3397866487503052,0.7051533460617065
1.3113383054733276,1.7844839096069336,-0.47314560413360596,0.7226555943489075,0.5,1.3490736484527588,0.8767662048339844
1.8969627618789673,1.4197810888290405,0.47718167304992676,0.6022041440010071,0.30000000000000004,1.7158787250518799,0.7678958773612976
1.5886296033859253,0.7496188282966614,0.8390107750892639,0.3450797498226166,0.6,1.8395698070526123,0.5725900530815125
0.7897137403488159,1.1211755275726318,-0.3314617872238159,0.6358799934387207,0.6,1.518227219581604,0.7804259657859802
1.3855968713760376,1.0067603588104248,0.3788365125656128,0.482333242893219,0.35,2.1728529930114746,0.6884821653366089
0.9751676917076111,1.3651294708251953,-0.38996177911758423,0.6497246623039246,0.44999999999999996,1.761906623840332,0.7494936585426331
0.8436793684959412,1.4329054355621338,-0.5892260670661926,0.7080580592155457,0.44999999999999996,1.8148173093795776,0.7775365114212036
1.2265897989273071,1.4097826480865479,-0.18319284915924072,0.6889771223068237,0.55,1.5037425756454468,0.809071958065033
1.170963168144226,1.0431545972824097,0.1278085708618164,0.5889930725097656,0.4,1.756635308265686,0.6562304496765137
0.9488990902900696,1.6862077713012695,-0.7373086810112,0.646102249622345,0.44999999999999996,1.7349613904953003,0.7116513252258301
1.2801368236541748,1.2297340631484985,0.05040276050567627,0.635304868221283,0.35,1.730859637260437,0.6968929171562195
1.621682047843933,0.7277781963348389,0.8939038515090942,0.3174743056297302,0.35,1.6387227773666382,0.4002448618412018
1.187562108039856,0.8273018002510071,0.3602603077888489,0.33983150124549866,0.44999999999999996,1.7829866409301758,0.44740182161331177
0.8890863656997681,1.234026551246643,-0.344940185546875,0.5686600804328918,0.44999999999999996,1.7522234916687012,0.6136883497238159
1.6882485151290894,1.144751787185669,0.5434967279434204,0.6206890940666199,0.35,1.5621678829193115,0.720366895198822
1.8224481344223022,1.2296632528305054,0.5927848815917969,0.4809550940990448,0.6,1.9590615034103394,0.5618318319320679
1.5918630361557007,1.3685373067855835,0.2233257293701172,0.5299631357192993,0.55,1.8286012411117554,0.6341180205345154
1.4274729490280151,1.542205810546875,-0.11473286151885986,0.6402490735054016,0.55,1.8761301040649414,0.7207571268081665
1.1970895528793335,1.3585861921310425,-0.16149663925170898,0.6329702734947205,0.55,1.9695117473602295,0.7770504355430603
1.4802144765853882,0.9879589080810547,0.4922555685043335,0.3932267725467682,0.44999999999999996,1.6658167839050293,0.527850329875946
1.5597460269927979,1.045129418373108,0.5146166086196899,0.48132362961769104,0.44999999999999996,1.6380586624145508,0.6013137698173523
1.6773830652236938,1.2966541051864624,0.38072896003723145,0.48605653643608093,0.6,1.6690800189971924,0.5789419412612915
1.2785648107528687,1.2355310916900635,0.043033719062805176,0.5850448608398438,0.4,1.6339681148529053,0.7900180816650391
2.0490753650665283,1.3058207035064697,0.7432546615600586,0.5040395855903625,0.35,1.6729236841201782,0.7095143795013428
1.288845181465149,0.7543922662734985,0.5344529151916504,0.3904809355735779,0.4,1.7800633907318115,0.6200957298278809
0.5723711848258972,1.2643835544586182,-0.692012369632721,0.5226317048072815,0.75,1.3743237257003784,0.8036419153213501
0.7130342125892639,1.24127995967865,-0.528245747089386,0.5709283947944641,0.5,2.237520694732666,0.8296616673469543
1.1108251810073853,0.9056593179702759,0.20516586303710938,0.35465362668037415,0.55,1.928071141242981,0.573871910572052
1.2469637393951416,1.010230302810669,0.23673343658447266,0.4760449528694153,0.35,2.0489978790283203,0.7176889777183533
1.741719126701355,0.8666650652885437,0.8750540614128113,0.46550241112709045,0.30000000000000004,1.3962761163711548,0.6710123419761658
1.137520432472229,1.3757675886154175,-0.23824715614318848,0.5663416385650635,0.55,1.8336008787155151,0.7989634871482849
0.8400318026542664,1.1747547388076782,-0.33472293615341187,0.5212840437889099,0.55,1.91416335105896,0.7331438064575195
1.0272514820098877,1.5121926069259644,-0.48494112491607666,0.6251913905143738,0.6,2.1623966693878174,0.9193050265312195
1.445226788520813,1.4264328479766846,0.018793940544128418,0.5241594910621643,0.7,1.453027606010437,0.710920512676239
1.6047070026397705,0.5924189686775208,1.0122880339622498,0.4214215874671936,0.44999999999999996,2.0252697467803955,0.7058064937591553
1.1561226844787598,1.0471516847610474,0.1089709997177124,0.5395072102546692,0.65,1.3707976341247559,0.8093163371086121
0.8801959156990051,1.2713053226470947,-0.3911094069480896,0.5497502684593201,0.65,2.200298309326172,0.7370609045028687
1.448542833328247,0.7598612308502197,0.6886816024780273,0.4918955862522125,0.44999999999999996,1.4789267778396606,0.8058984875679016
0.7662258148193359,1.408029317855835,-0.641803503036499,0.6103025078773499,0.5,1.8363611698150635,0.7941119074821472
1.3357073068618774,1.1021097898483276,0.2335975170135498,0.521184504032135,0.5,1.7046669721603394,0.7578741908073425
1.0656148195266724,0.9139272570610046,0.15168756246566772,0.5719829797744751,0.55,2.026304244995117,0.7445902228355408
0.9623052477836609,1.5401746034622192,-0.5778693556785583,0.6390442848205566,0.65,1.8476622104644775,0.8259386420249939
1.3609670400619507,0.8006893992424011,0.5602776408195496,0.43825989961624146,0.7,1.986923098564148,0.5975417494773865
0.8662435412406921,1.1714359521865845,-0.30519241094589233,0.6083120107650757,0.35,2.2330455780029297,0.7746468186378479
0.9107463955879211,1.385219931602478,-0.4744735360145569,0.5674042701721191,0.65,1.838045358657837,0.7788786888122559
1.6697667837142944,1.0679811239242554,0.6017856597900391,0.5568780303001404,0.44999999999999996,1.9173940420150757,0.7418981790542603
1.4939507246017456,1.3216705322265625,0.1722801923751831,0.5442755222320557,0.5,1.7523812055587769,0.7239832282066345
1.2262736558914185,1.4802967309951782,-0.25402307510375977,0.6495106220245361,0.55,2.2571170330047607,0.8247969746589661
1.2787519693374634,1.644311547279358,-0.36555957794189453,0.6932816505432129,0.44999999999999996,1.8788514137268066,0.8319972157478333
1.1481350660324097,1.5446699857711792,-0.39653491973876953,0.5387374758720398,0.55,1.900876760482788,0.6887287497520447
0.8424112200737,1.8764079809188843,-1.0339967608451843,0.6708330512046814,0.65,1.5985605716705322,0.781295120716095
0.8282875418663025,1.6541870832443237,-0.8258995413780212,0.6676645278930664,0.55,1.760722041130066,0.7907926440238953
1.290252923965454,1.2655218839645386,0.024731040000915527,0.6189212203025818,0.55,2.1235110759735107,0.8249149322509766
1.599360466003418,1.1125568151474,0.48680365085601807,0.4720805287361145,0.6,1.8888636827468872,0.654466450214386
0.673234760761261,1.9585821628570557,-1.2853474020957947,0.6577835083007812,0.8,1.6164052486419678,0.7615857124328613
1.9329458475112915,1.0559074878692627,0.8770383596420288,0.45808520913124084,0.55,1.9147628545761108,0.702475368976593
1.2236579656600952,1.0834543704986572,0.140203595161438,0.5606018900871277,0.5,1.8447057008743286,0.7846530079841614
1.1334030628204346,0.9097514152526855,0.22365164756774902,0.40804019570350647,0.19999999999999996,1.467699408531189,0.45104295015335083
1.812943458557129,0.7918671369552612,1.0210763216018677,0.36776161193847656,0.5,2.083789587020874,0.5426697134971619
1.5068422555923462,0.9081393480300903,0.5987029075622559,0.3995857834815979,0.65,1.705865502357483,0.5931165814399719
0.8204101920127869,1.3115793466567993,-0.49116915464401245,0.5258022546768188,0.5,1.8436275720596313,0.6206786036491394
1.8855141401290894,0.9292396903038025,0.9562744498252869,0.4458805024623871,0.15000000000000002,1.8756359815597534,0.6760533452033997
1.1593726873397827,1.6826307773590088,-0.5232580900192261,0.48795706033706665,0.4,1.8285572528839111,0.5874003767967224
1.2826333045959473,1.4604007005691528,-0.17776739597320557,0.5775224566459656,0.44999999999999996,2.0457615852355957,0.7381976246833801
1.0980291366577148,1.3890386819839478,-0.2910095453262329,0.5533530116081238,0.65,2.4191348552703857,0.7334530353546143
0.9928474426269531,1.5987986326217651,-0.605951189994812,0.5341634154319763,0.65,1.8055654764175415,0.7023941874504089
1.4247772693634033,0.5361847877502441,0.8885924816131592,0.22365131974220276,0.5,1.8926968574523926,0.3217788338661194
0.9977760314941406,1.5391929149627686,-0.5414168834686279,0.42079392075538635,0.7,1.941650629043579,0.4655477702617645
0.4947086274623871,1.654070258140564,-1.1593616306781769,0.6118702292442322,0.5,1.989242434501648,0.7262995839118958
0.8301267027854919,1.6884641647338867,-0.8583374619483948,0.6229078769683838,0.25,1.4115475416183472,0.7307082414627075
1.1266032457351685,0.951132595539093,0.17547065019607544,0.4358923137187958,0.65,1.6407510042190552,0.6207437515258789
1.3635752201080322,1.4402563571929932,-0.07668113708496094,0.41255518794059753,0.44999999999999996,1.4707841873168945,0.55713951587677
1.382145881652832,1.4310604333877563,-0.048914551734924316,0.5810214281082153,0.35,1.6821321249008179,0.7368335723876953
1.950647234916687,1.0357470512390137,0.9149001836776733,0.4885222613811493,0.4,1.332262635231018,0.6358134150505066
0.8864887356758118,1.5158299207687378,-0.629341185092926,0.505376398563385,0.55,1.7504504919052124,0.5959422588348389
1.015601396560669,1.5666399002075195,-0.5510385036468506,0.6087594628334045,0.6,1.5661507844924927,0.7674931883811951
1.2086180448532104,1.4091929197311401,-0.2005748748779297,0.44094178080558777,0.6,1.7435564994812012,0.59400874376297
1.096274971961975,1.4079598188400269,-0.31168484687805176,0.5364193916320801,0.7,1.4786410331726074,0.6730963587760925
1.6423028707504272,1.1009939908981323,0.5413088798522949,0.4497673213481903,0.6,1.4266016483306885,0.6477084159851074
0.960126519203186,1.7781355381011963,-0.8180090188980103,0.5700909495353699,0.6,1.8101330995559692,0.6617700457572937
1.130798101425171,1.4137645959854126,-0.2829664945602417,0.457434743642807,0.44999999999999996,1.2086175680160522,0.5779711008071899
1.3061704635620117,1.6005438566207886,-0.29437339305877686,0.5197585821151733,0.55,1.6271783113479614,0.6647247672080994
1.02653968334198,1.400495171546936,-0.37395548820495605,0.6094667315483093,0.65,1.5047798156738281,0.7395636439323425
1.0335479974746704,1.0758353471755981,-0.042287349700927734,0.4699929356575012,0.5,1.5480672121047974,0.6390882730484009
1.515832543373108,0.9753345847129822,0.5404979586601257,0.4401671886444092,0.6,1.8296334743499756,0.6408642530441284
1.114745020866394,1.4448546171188354,-0.3301095962524414,0.5867096185684204,0.65,1.8692110776901245,0.7259789705276489
1.6011549234390259,1.2582511901855469,0.342903733253479,0.5618892908096313,0.35,1.7117633819580078,0.7016307711601257
0.8835132718086243,1.7589882612228394,-0.8754749894142151,0.5783538222312927,0.65,1.7870457172393799,0.6745445728302002
1.0723505020141602,1.4534856081008911,-0.38113510608673096,0.5904426574707031,0.44999999999999996,2.0359909534454346,0.6886011958122253
1.3635591268539429,1.1051418781280518,0.2584172487258911,0.526487410068512,0.35,1.742227554321289,0.7147358655929565
1.5617283582687378,0.9838911890983582,0.5778371691703796,0.4214200973510742,0.7,1.5108872652053833,0.588836669921875
1.1154447793960571,1.3853577375411987,-0.2699129581451416,0.5077795386314392,0.5,1.8496407270431519,0.7101349234580994
1.197111964225769,1.240174651145935,-0.043062686920166016,0.5389384031295776,0.44999999999999996,1.9545408487319946,0.6763311624526978
1.1752581596374512,1.3500276803970337,-0.17476952075958252,0.5968953967094421,0.6,2.1856889724731445,0.7023897171020508
1.060628890991211,1.0364105701446533,0.024218320846557617,0.4036693572998047,0.44999999999999996,1.8597774505615234,0.5439664721488953
1.0407896041870117,1.4148612022399902,-0.3740715980529785,0.6301755309104919,0.30000000000000004,1.6254092454910278,0.7193775773048401
1.5959179401397705,0.712127149105072,0.8837907910346985,0.2608194947242737,0.35,1.9406818151474,0.4230637550354004
1.5322648286819458,1.0417505502700806,0.49051427841186523,0.4798087179660797,0.5,1.9409104585647583,0.5839554071426392
1.073979139328003,1.7802551984786987,-0.7062760591506958,0.6263145804405212,0.5,1.8429092168807983,0.7450010776519775
1.0501742362976074,1.5746151208877563,-0.5244408845901489,0.6155968904495239,0.44999999999999996,2.04982590675354,0.6922892928123474
1.2987693548202515,1.0675756931304932,0.2311936616897583,0.4163721203804016,0.5,1.805330753326416,0.5469258427619934
1.4476441144943237,0.7227092385292053,0.7249348759651184,0.3210594654083252,0.5,1.4372222423553467,0.4233567714691162
1.3043135404586792,1.0222704410552979,0.28204309940338135,0.37771761417388916,0.6,1.532854437828064,0.5684890151023865
1.2352961301803589,1.380006194114685,-0.14471006393432617,0.6565503478050232,0.5,1.5447475910186768,0.7275592684745789
1.45956289768219,1.4838663339614868,-0.024303436279296875,0.5771141052246094,0.6,1.616581678390503,0.7192548513412476
0.809303879737854,2.0646934509277344,-1.2553895711898804,0.7536050081253052,0.5,1.6993451118469238,0.8126911520957947
1.120254635810852,1.4147785902023315,-0.2945239543914795,0.5712249279022217,0.35,1.9002472162246704,0.65932297706604
0.7967203855514526,1.587017297744751,-0.7902969121932983,0.6720060706138611,0.55,1.9245866537094116,0.7804173827171326
1.4472500085830688,1.1309388875961304,0.3163111209869385,0.5222579836845398,0.6,2.0849692821502686,0.7056361436843872
1.6323120594024658,1.0107743740081787,0.6215376853942871,0.3832033574581146,0.44999999999999996,1.7418209314346313,0.5543772578239441
1.3169606924057007,1.177269458770752,0.13969123363494873,0.4909321963787079,0.6,2.039273738861084,0.5939998626708984
1.3603017330169678,1.2234337329864502,0.13686800003051758,0.5552238821983337,0.35,1.3601715564727783,0.6351238489151001
1.1854168176651,1.705955147743225,-0.520538330078125,0.6865093111991882,0.5,1.4419306516647339,0.8091422915458679
1.2545291185379028,1.4329493045806885,-0.17842018604278564,0.5173548460006714,0.55,1.514804720878601,0.601236879825592
1.5170265436172485,1.3271355628967285,0.18989098072052002,0.47146978974342346,0.30000000000000004,1.7958340644836426,0.5347099900245667
1.4734210968017578,1.2315783500671387,0.24184274673461914,0.4591841697692871,0.44999999999999996,2.334211826324463,0.5287679433822632
0.6975857615470886,1.2380685806274414,-0.5404828190803528,0.6947035193443298,0.44999999999999996,1.6950247287750244,0.8258438110351562
1.4190480709075928,0.45561036467552185,0.9634377062320709,0.3920305669307709,0.5,1.3037312030792236,0.600156307220459
1.0806719064712524,1.0635067224502563,0.017165184020996094,0.6592316031455994,0.55,2.2049312591552734,0.7711494565010071
0.7934072613716125,1.389447808265686,-0.5960405468940735,0.7524879574775696,0.6,2.295926570892334,0.894753634929657
1.2002862691879272,0.7980346083641052,0.402251660823822,0.4159681499004364,0.7,2.2086098194122314,0.5827023386955261
1.0751874446868896,1.1603420972824097,-0.08515465259552002,0.5311487317085266,0.6,1.7117915153503418,0.7534205317497253
1.4443159103393555,0.7730493545532227,0.6712665557861328,0.47612491250038147,0.35,2.1747171878814697,0.6570737361907959
1.1258522272109985,1.8682953119277954,-0.7424430847167969,0.6864106059074402,0.55,2.000627279281616,0.9117460250854492
1.4495056867599487,0.9461339116096497,0.5033717751502991,0.4135611057281494,0.35,1.817299246788025,0.5946466326713562
0.7052518129348755,1.8138275146484375,-1.108575701713562,0.7189735770225525,0.65,1.7354618310928345,0.9592918753623962
1.696859359741211,0.8403410315513611,0.8565183281898499,0.49164167046546936,0.44999999999999996,2.0178163051605225,0.6135762333869934
1.6420097351074219,1.0456209182739258,0.5963888168334961,0.4776143729686737,0.44999999999999996,1.7117316722869873,0.614249050617218
0.7835282683372498,1.1087532043457031,-0.32522493600845337,0.5754066109657288,0.4,1.4733107089996338,0.7313951849937439
0.9170673489570618,1.7780853509902954,-0.8610180020332336,0.6742575764656067,0.35,1.8906278610229492,0.8433249592781067
0.8248462677001953,1.3879953622817993,-0.563149094581604,0.6016740798950195,0.75,1.7018877267837524,0.7020930647850037
1.6846894025802612,1.055013656616211,0.6296757459640503,0.41635623574256897,0.44999999999999996,1.9555257558822632,0.5823014378547668
1.5345066785812378,1.2887482643127441,0.24575841426849365,0.5103935599327087,0.5,1.8407213687896729,0.672331690788269
1.4685331583023071,1.5109431743621826,-0.04241001605987549,0.5984451174736023,0.55,1.6989742517471313,0.6873072385787964
1.989763855934143,0.8136757016181946,1.1760881543159485,0.452083021402359,0.5,1.992162823677063,0.5908715128898621
1.4653093814849854,1.1768254041671753,0.28848397731781006,0.5604705810546875,0.5,1.9852161407470703,0.6704695820808411
1.5187952518463135,1.384903073310852,0.13389217853546143,0.5856941342353821,0.6,1.8116623163223267,0.7505823373794556
1.099033236503601,1.3554331064224243,-0.25639986991882324,0.5756458640098572,0.55,1.4385159015655518,0.6997935175895691
0.6785221099853516,1.3133167028427124,-0.6347945928573608,0.5506610870361328,0.55,1.8909674882888794,0.7001623511314392
0.8926244974136353,1.236505389213562,-0.34388089179992676,0.4201856553554535,0.7,1.786394715309143,0.5622421503067017
1.28144109249115,1.297939658164978,-0.016498565673828125,0.4551986753940582,0.44999999999999996,1.8114843368530273,0.5938771367073059
1.6271575689315796,1.2855628728866577,0.3415946960449219,0.4339035153388977,0.4,1.9777060747146606,0.5748299956321716
0.8680729269981384,1.7312366962432861,-0.8631637692451477,0.5236461758613586,0.55,1.774872899055481,0.6501330137252808
1.4495123624801636,1.5108391046524048,-0.06132674217224121,0.5988495945930481,0.55,2.0216689109802246,0.7501451373100281
1.1086492538452148,0.9395903944969177,0.16905885934829712,0.36603444814682007,0.55,1.556384801864624,0.5545913577079773
1.6856231689453125,1.038864254951477,0.6467589139938354,0.4378444254398346,0.4,1.7774572372436523,0.5737096071243286
0.8982791900634766,1.8242969512939453,-0.9260177612304688,0.6782767176628113,0.6,2.2297816276550293,0.7856861352920532
1.5453128814697266,1.5271788835525513,0.018133997917175293,0.5827100276947021,0.75,1.795627236366272,0.6923746466636658
1.4552491903305054,1.8718852996826172,-0.4166361093521118,0.5546584129333496,0.5,1.7586686611175537,0.6574164628982544
1.260730266571045,1.1218452453613281,0.1388850212097168,0.40125465393066406,0.4,1.7935115098953247,0.4932435154914856
1.2121000289916992,1.1988531351089478,0.013246893882751465,0.5018205046653748,0.65,1.5547337532043457,0.5615220069885254
0.9284120798110962,1.587018370628357,-0.6586062908172607,0.5361855626106262,0.55,1.9330579042434692,0.6523561477661133
1.26557195186615,1.1975759267807007,0.06799602508544922,0.4447880685329437,0.5,1.6941379308700562,0.5369095802307129
1.2664045095443726,1.1929057836532593,0.07349872589111328,0.38598090410232544,0.55,1.549768090248108,0.48127609491348267
1.043487787246704,1.3461004495620728,-0.30261266231536865,0.44566765427589417,0.55,1.8205972909927368,0.5576426386833191
0.4946324825286865,2.0840659141540527,-1.5894334316253662,0.7072359323501587,0.7,1.7586942911148071,0.7904999852180481
1.1884076595306396,1.0816305875778198,0.10677707195281982,0.3871428370475769,0.6,1.7704508304595947,0.5021106600761414
1.5619043111801147,1.3237895965576172,0.23811471462249756,0.3966555893421173,0.44999999999999996,1.726453423500061,0.5097446441650391
1.449808120727539,1.283809781074524,0.16599833965301514,0.4257296621799469,0.35,1.6608184576034546,0.600856602191925
0.8851429224014282,1.5610867738723755,-0.6759438514709473,0.5367382168769836,0.35,2.024444341659546,0.6568609476089478
1.0072081089019775,1.5801585912704468,-0.5729504823684692,0.5697491765022278,0.6,2.267906427383423,0.6668474078178406
1.3112363815307617,1.2585532665252686,0.052683115005493164,0.39710527658462524,0.5,2.009716510772705,0.5134508609771729
1.564186930656433,0.7815216183662415,0.7826653122901917,0.45792946219444275,0.5,1.7289745807647705,0.5604965090751648
0.931877076625824,1.6095294952392578,-0.6776524186134338,0.5928786396980286,0.6,1.5454506874084473,0.7216363549232483
1.781293511390686,0.8982458114624023,0.8830476999282837,0.294556200504303,0.4,1.3088308572769165,0.49950486421585083
1.121309518814087,0.9982194900512695,0.12309002876281738,0.32807308435440063,0.55,1.590116024017334,0.3978954553604126
0.8456160426139832,1.763476014137268,-0.9178599715232849,0.5747767686843872,0.65,2.059180498123169,0.7172948122024536
1.301849603652954,1.377020239830017,-0.07517063617706299,0.5005775690078735,0.5,1.7703763246536255,0.6242595314979553
1.5126925706863403,1.2147026062011719,0.29798996448516846,0.4780588150024414,0.6,1.9217900037765503,0.6437618136405945
2.2520952224731445,0.7737757563591003,1.4783194661140442,0.2778533101081848,0.30000000000000004,2.1469850540161133,0.3733510673046112
1.140981674194336,1.3240594863891602,-0.18307781219482422,0.5099071860313416,0.4,1.8316766023635864,0.6694812178611755
1.9637984037399292,1.2777546644210815,0.6860437393188477,0.48072153329849243,0.44999999999999996,1.7082898616790771,0.6970396041870117
1.198849081993103,1.3841112852096558,-0.18526220321655273,0.5931318402290344,0.6,1.2792690992355347,0.7776002287864685
1.0763555765151978,1.1470612287521362,-0.07070565223693848,0.5708476901054382,0.55,1.8515628576278687,0.6675601601600647
1.4402662515640259,1.0292414426803589,0.411024808883667,0.3597305417060852,0.30000000000000004,2.0045387744903564,0.5070406198501587
1.307556390762329,1.4571946859359741,-0.14963829517364502,0.6850349307060242,0.6,1.6419196128845215,0.857303261756897
1.09113609790802,1.5150880813598633,-0.42395198345184326,0.5491672158241272,0.44999999999999996,1.3547967672348022,0.6818337440490723
2.137465715408325,0.8117168545722961,1.325748860836029,0.3696762025356293,0.19999999999999996,2.0469672679901123,0.5417272448539734
1.2551002502441406,1.7190593481063843,-0.46395909786224365,0.6333929300308228,0.5,1.6346343755722046,0.7247354388237
0.7257269024848938,1.9065799713134766,-1.1808530688285828,0.7088727355003357,0.5,1.8137993812561035,0.7681918144226074
1.6824337244033813,0.7178495526313782,0.9645841717720032,0.2905759811401367,0.4,1.5406403541564941,0.4747597873210907
1.461082100868225,1.0985711812973022,0.36251091957092285,0.47350963950157166,0.35,1.7182708978652954,0.6601460576057434
0.8581881523132324,1.5008480548858643,-0.6426599025726318,0.6606592535972595,0.6,1.965651273727417,0.7773450016975403
1.1069954633712769,1.2733862400054932,-0.1663907766342163,0.5812356472015381,0.44999999999999996,1.7148529291152954,0.7298100590705872
1.7438907623291016,0.8936187028884888,0.8502720594406128,0.37925782799720764,0.5,1.7605947256088257,0.4636177718639374
0.787263810634613,1.5788239240646362,-0.7915601134300232,0.7009701132774353,0.5,1.3861550092697144,0.8258140683174133
0.5463464856147766,1.6201895475387573,-1.0738430619239807,0.6542835235595703,0.4,1.829250693321228,0.6931118369102478
1.0985063314437866,1.4798740148544312,-0.38136768341064453,0.5681270360946655,0.6,1.6477749347686768,0.726827085018158
1.5635870695114136,0.8257009387016296,0.7378861308097839,0.3450395464897156,0.44999999999999996,1.624770164489746,0.4344100058078766
1.421307921409607,1.3293606042861938,0.09194731712341309,0.4727914035320282,0.55,1.8763056993484497,0.5292776226997375
0.6521419882774353,1.5845156908035278,-0.9323737025260925,0.5939698219299316,0.55,1.916813611984253,0.6885070204734802
0.9444679617881775,1.2217680215835571,-0.27730005979537964,0.5337505340576172,0.30000000000000004,2.039750814437866,0.6373868584632874
1.6631120443344116,0.9351337552070618,0.7279782891273499,0.40774527192115784,0.25,1.456646203994751,0.4675513207912445
1.403664231300354,1.3474959135055542,0.056168317794799805,0.49440526962280273,0.30000000000000004,2.2146899700164795,0.5817872285842896
1.2057297229766846,1.3580095767974854,-0.15227985382080078,0.5518549680709839,0.8,1.7950770854949951,0.6483502388000488
0.8554159998893738,1.1413596868515015,-0.2859436869621277,0.5005196928977966,0.65,1.5410575866699219,0.6566458940505981
1.1978914737701416,1.0416291952133179,0.15626227855682373,0.5008435249328613,0.25,1.7749547958374023,0.625613808631897
1.1987718343734741,1.7030651569366455,-0.5042933225631714,0.6417246460914612,0.4,1.53459894657135,0.7273150682449341
1.2114908695220947,1.2858201265335083,-0.07432925701141357,0.6363517642021179,0.4,2.1108078956604004,0.822572648525238
1.2663902044296265,1.6232951879501343,-0.3569049835205078,0.6212720274925232,0.4,1.5644187927246094,0.6609407067298889
1.4473421573638916,0.9193090796470642,0.5280330777168274,0.40275952219963074,0.4,2.0037033557891846,0.5921877026557922
1.1641191244125366,1.2185102701187134,-0.05439114570617676,0.4703671932220459,0.5,1.7532103061676025,0.5432952046394348
1.058623194694519,1.2830756902694702,-0.22445249557495117,0.4929618835449219,0.4,2.0765764713287354,0.6895185708999634
1.3013981580734253,0.9056834578514099,0.3957147002220154,0.44638076424598694,0.5,1.7884399890899658,0.5428545475006104
1.3057012557983398,0.9081015586853027,0.3975996971130371,0.33447322249412537,0.6,1.5565369129180908,0.497560977935791
1.036105990409851,1.1820011138916016,-0.1458951234817505,0.36588603258132935,0.6,1.6697803735733032,0.5057130455970764
1.4822105169296265,1.0556399822235107,0.4265705347061157,0.4504147469997406,0.44999999999999996,1.6943819522857666,0.5284269452095032
1.8343645334243774,0.8024367690086365,1.031927764415741,0.3048360347747803,0.44999999999999996,1.24824059009552,0.427189439535141
0.8448583483695984,1.5091878175735474,-0.664329469203949,0.6529170274734497,0.6,1.8118646144866943,0.75510174036026
1.0878435373306274,1.694883942604065,-0.6070404052734375,0.5796310305595398,0.55,1.8176310062408447,0.674775242805481
1.4574517011642456,0.8811869621276855,0.5762647390365601,0.4683481752872467,0.44999999999999996,1.5766701698303223,0.5384629964828491
1.0364247560501099,1.6085796356201172,-0.5721548795700073,0.5452268719673157,0.5,2.18204927444458,0.649792492389679
1.4602200984954834,0.8952674865722656,0.5649526119232178,0.5160886645317078,0.5,1.4988126754760742,0.6210541129112244
1.6618393659591675,1.1338261365890503,0.5280132293701172,0.6234315037727356,0.44999999999999996,2.138728618621826,0.7302054762840271
0.9770409464836121,1.1472008228302002,-0.17015987634658813,0.46833500266075134,0.55,1.8841851949691772,0.6666940450668335
1.8636890649795532,0.7513648271560669,1.1123242378234863,0.24562600255012512,0.55,1.6386651992797852,0.342813104391098
0.9432119727134705,1.8805454969406128,-0.9373335242271423,0.7263390421867371,0.7,1.404622197151184,0.8461509943008423
1.43442964553833,0.6695169806480408,0.7649126648902893,0.3770860731601715,0.4,1.9403742551803589,0.4540874660015106
1.3027737140655518,1.015350103378296,0.28742361068725586,0.5540910959243774,0.4,1.7381428480148315,0.6585878729820251
1.5889350175857544,1.2866103649139404,0.30232465267181396,0.642589271068573,0.5,1.8578357696533203,0.7043926119804382
1.7657257318496704,0.939142644405365,0.8265830874443054,0.3222310245037079,0.44999999999999996,1.4984617233276367,0.4178237020969391
1.5204294919967651,1.3340550661087036,0.18637442588806152,0.5214576721191406,0.5,1.9720183610916138,0.6107749342918396
0.6613165140151978,2.0627083778381348,-1.401391863822937,0.7745437622070312,0.55,1.7575888633728027,0.8099543452262878
1.579889178276062,1.403894305229187,0.175994873046875,0.5859207510948181,0.5,1.8041088581085205,0.721439778804779
1.1684627532958984,1.3450921773910522,-0.1766294240951538,0.6600871086120605,0.55,2.0536327362060547,0.7642464637756348
1.642721176147461,1.0346544981002808,0.6080666780471802,0.4383649528026581,0.4,1.9046313762664795,0.5635405778884888
1.4558476209640503,1.0390362739562988,0.41681134700775146,0.39549851417541504,0.5,1.6450252532958984,0.4900483787059784
1.0569891929626465,1.69455087184906,-0.6375616788864136,0.6263506412506104,0.5,1.7403769493103027,0.6898617148399353
1.6224339008331299,0.9919562339782715,0.6304776668548584,0.3857114017009735,0.5,1.6152905225753784,0.4572804868221283
1.6086952686309814,1.3626290559768677,0.24606621265411377,0.6298076510429382,0.6,1.7357304096221924,0.7842669486999512
1.2841709852218628,1.6670223474502563,-0.38285136222839355,0.6174824833869934,0.65,1.6794281005859375,0.6533796191215515
1.487762451171875,1.4552944898605347,0.03246796131134033,0.6731373071670532,0.4,2.162038803100586,0.7736286520957947
1.155885934829712,1.3661514520645142,-0.21026551723480225,0.5349135398864746,0.44999999999999996,1.9491380453109741,0.6207941174507141
1.6224511861801147,1.5834290981292725,0.039022088050842285,0.6882315874099731,0.55,1.4814835786819458,0.8145596385002136
1.910387635231018,1.4781136512756348,0.4322739839553833,0.5502640008926392,0.35,1.97115957736969,0.6759778261184692
1.3853139877319336,1.8033239841461182,-0.41800999641418457,0.6633545756340027,0.44999999999999996,1.9529532194137573,0.7658984065055847
1.722456932067871,1.0136628150939941,0.708794116973877,0.378875195980072,0.65,2.0875442028045654,0.45494070649147034
1.2501996755599976,2.0913286209106445,-0.841128945350647,0.8899510502815247,0.75,1.9333678483963013,0.9851892590522766
0.8059728741645813,1.4836252927780151,-0.6776524186134338,0.7335824370384216,0.35,1.7917910814285278,0.8327667117118835
1.5586858987808228,0.7357174754142761,0.8229684233665466,0.5883712768554688,0.4,1.7736194133758545,0.7948564887046814
1.99323308467865,1.0449947118759155,0.9482383728027344,0.6274177432060242,0.5,1.6561063528060913,0.8485701680183411
1.2523812055587769,2.063711404800415,-0.8113301992416382,0.7362203598022461,0.55,1.6126768589019775,0.9793883562088013
1.614953637123108,0.7138249278068542,0.9011287093162537,0.6151957511901855,0.55,1.740197777748108,0.7755114436149597
1.011165738105774,0.43408432602882385,0.5770814120769501,0.4436491131782532,0.55,1.4779952764511108,0.6484078764915466
1.4303243160247803,1.1668872833251953,0.26343703269958496,0.7356660962104797,0.7,1.8449739217758179,0.9431004524230957
1.3373334407806396,0.8138422966003418,0.5234911441802979,0.5827542543411255,0.6,1.8763355016708374,0.7528038024902344
0.774544894695282,1.1953197717666626,-0.4207748770713806,0.6452158093452454,0.4,2.0731990337371826,0.8263633847236633
1.052066445350647,0.8333683013916016,0.2186981439590454,0.6094797849655151,0.44999999999999996,1.8137527704238892,0.7842833399772644
0.8141233325004578,1.3763502836227417,-0.5622269511222839,0.45969459414482117,0.55,1.6055718660354614,0.6026949286460876
1.3039335012435913,1.3438318967819214,-0.03989839553833008,0.4755401611328125,0.4,1.603027582168579,0.6562919020652771
0.9345269203186035,1.2661319971084595,-0.33160507678985596,0.468642920255661,0.55,1.9338760375976562,0.614754319190979
0.831277072429657,1.6104888916015625,-0.7792118191719055,0.69782954454422,0.5,1.4320650100708008,0.8795877695083618
0.6954441070556641,1.8451915979385376,-1.1497474908828735,0.5718172192573547,0.6,1.708223581314087,0.7091309428215027
0.7239589691162109,0.7529628872871399,-0.029003918170928955,0.4937819540500641,0.44999999999999996,1.8222522735595703,0.6058294177055359
0.8708854913711548,1.5585591793060303,-0.6876736879348755,0.6128231287002563,0.35,2.106947183609009,0.7570977210998535
0.8212977647781372,0.9712719321250916,-0.14997416734695435,0.5686177611351013,0.5,1.806104302406311,0.6551186442375183
0.8761207461357117,1.0640764236450195,-0.18795567750930786,0.5282164216041565,0.55,1.5299583673477173,0.6673094034194946
0.971165657043457,1.027146339416504,-0.055980682373046875,0.5018271803855896,0.5,2.144496440887451,0.630890965461731
1.7102727890014648,1.1963032484054565,0.5139695405960083,0.426607608795166,0.65,1.89957594871521,0.633170485496521
1.066024661064148,1.0673092603683472,-0.0012845993041992188,0.6146546602249146,0.44999999999999996,1.9590635299682617,0.760646402835846
1.1248480081558228,1.1372241973876953,-0.012376189231872559,0.5811817049980164,0.6,1.545119285583496,0.713148295879364
1.2706459760665894,1.1244229078292847,0.1462230682373047,0.5215838551521301,0.6,1.851332664489746,0.6635314226150513
0.7623751163482666,1.4704642295837402,-0.7080891132354736,0.667017936706543,0.35,1.6768944263458252,0.7578800320625305
0.865914523601532,1.1028025150299072,-0.23688799142837524,0.645467221736908,0.65,2.0069870948791504,0.7149477005004883
1.0195393562316895,0.8831613659858704,0.1363779902458191,0.46550115942955017,0.30000000000000004,1.5534824132919312,0.6057387590408325
1.2546274662017822,0.9451400637626648,0.30948740243911743,0.5759150385856628,0.5,1.5716228485107422,0.6624200940132141
1.1771976947784424,0.7909895777702332,0.38620811700820923,0.4042549133300781,0.44999999999999996,1.37088942527771,0.5652250051498413
1.1805877685546875,0.767752468585968,0.4128352999687195,0.38943225145339966,0.44999999999999996,1.6097111701965332,0.5322007536888123
0.9799224734306335,1.4670566320419312,-0.4871341586112976,0.7845162749290466,0.5,1.7535276412963867,0.8631014823913574
1.2282098531723022,1.2436527013778687,-0.015442848205566406,0.4963318407535553,0.55,1.7820991277694702,0.6375102996826172
1.1998528242111206,0.9965835809707642,0.20326924324035645,0.6389086842536926,0.44999999999999996,1.865713357925415,0.7121454477310181
0.6930686831474304,1.4878178834915161,-0.7947492003440857,0.6229010820388794,0.6,1.9370440244674683,0.757099449634552
1.1878125667572021,1.3359867334365845,-0.14817416667938232,0.5678719878196716,0.6,1.5106309652328491,0.6859232187271118
1.542373538017273,1.355279803276062,0.18709373474121094,0.6259785890579224,0.5,1.8089138269424438,0.725527286529541
1.4260942935943604,1.0809067487716675,0.34518754482269287,0.5086514353752136,0.4,1.8665510416030884,0.6248167753219604
1.654011607170105,0.4953595697879791,1.1586520373821259,0.3530820906162262,0.44999999999999996,1.6276309490203857,0.47507739067077637
1.378947377204895,1.1141427755355835,0.2648046016693115,0.7411753535270691,0.5,1.8619155883789062,0.8238693475723267
1.1716179847717285,1.096516489982605,0.07510149478912354,0.49229326844215393,0.65,1.6405311822891235,0.6240105032920837
1.1980030536651611,1.2531288862228394,-0.05512583255767822,0.5105375647544861,0.6,1.5109214782714844,0.6451568603515625
1.4385391473770142,1.3564926385879517,0.0820465087890625,0.6165483593940735,0.55,2.0728909969329834,0.7226247191429138
1.7088569402694702,0.9704880118370056,0.7383689284324646,0.4212961196899414,0.55,1.929296612739563,0.6048469543457031
1.1332098245620728,1.40376877784729,-0.2705589532852173,0.7230831980705261,0.7,1.7609562873840332,0.8482216000556946
0.7684078812599182,1.5483578443527222,-0.779949963092804,0.5866057276725769,0.7,1.795615553855896,0.6821006536483765
1.7254494428634644,0.7180952429771423,1.007354199886322,0.3102359473705292,0.19999999999999996,2.0524203777313232,0.38933417201042175
1.2639750242233276,1.0240788459777832,0.23989617824554443,0.5311486124992371,0.65,1.281408429145813,0.6444377303123474
1.4670885801315308,1.1260734796524048,0.341015100479126,0.6130807995796204,0.30000000000000004,1.7008570432662964,0.7442521452903748
1.2629175186157227,1.3165395259857178,-0.05362200736999512,0.5094332098960876,0.55,2.275489091873169,0.685703694820404
1.3133533000946045,1.0759342908859253,0.2374190092086792,0.5193339586257935,0.55,1.7544633150100708,0.7172099351882935
1.4194623231887817,1.0114253759384155,0.4080369472503662,0.4746279716491699,0.65,1.923330307006836,0.6283854842185974
1.2480727434158325,1.1295589208602905,0.11851382255554199,0.510455310344696,0.5,2.0170981884002686,0.6409732699394226
0.9232458472251892,1.4646528959274292,-0.54140704870224,0.6823803782463074,0.5,1.8240081071853638,0.8149860501289368
1.244795799255371,1.2384124994277954,0.006383299827575684,0.7234060168266296,0.6,1.631754755973816,0.8032529950141907
1.4659351110458374,1.171887993812561,0.29404711723327637,0.5774903297424316,0.5,1.846503496170044,0.740545392036438
1.0652008056640625,1.6602271795272827,-0.5950263738632202,0.7194532155990601,0.35,1.9647307395935059,0.8264798521995544
1.9057565927505493,0.9190856218338013,0.986670970916748,0.41685494780540466,0.44999999999999996,1.7375290393829346,0.5858044028282166
1.7599318027496338,1.3858439922332764,0.3740878105163574,0.6371739506721497,0.35,1.289794921875,0.7744243144989014
1.4660474061965942,1.125978708267212,0.3400686979293823,0.5644981265068054,0.55,1.9428831338882446,0.7053958773612976
1.184973955154419,1.7860816717147827,-0.6011077165603638,0.8001832962036133,0.5,1.6851491928100586,0.8900770545005798
1.0104293823242188,1.5662295818328857,-0.555800199508667,0.6214843988418579,0.65,2.1442832946777344,0.7126873135566711
1.3323719501495361,1.817251205444336,-0.4848792552947998,0.7675058841705322,0.4,1.994364857673645,0.8750773668289185
1.3310267925262451,0.913463294506073,0.4175634980201721,0.5497095584869385,0.55,1.7486741542816162,0.6648271679878235
1.2937935590744019,0.9521476030349731,0.3416459560394287,0.39566436409950256,0.55,1.3571971654891968,0.554992139339447
1.184378981590271,1.0801782608032227,0.10420072078704834,0.5507538318634033,0.44999999999999996,1.9419678449630737,0.6786576509475708
1.401441216468811,0.8542701005935669,0.5471711158752441,0.4298076629638672,0.44999999999999996,1.4525381326675415,0.5595231652259827
1.1651405096054077,1.2723349332809448,-0.10719442367553711,0.5888886451721191,0.44999999999999996,1.754042625427246,0.7123463749885559
1.4955843687057495,1.3736063241958618,0.1219780445098877,0.4913782775402069,0.4,1.5763053894042969,0.6463392376899719
1.4891966581344604,1.0838629007339478,0.4053337574005127,0.4585476815700531,0.55,1.9337846040725708,0.6108323335647583
1.4277046918869019,1.4845409393310547,-0.05683624744415283,0.5507825016975403,0.6,1.708141565322876,0.6529010534286499
1.2216027975082397,0.7774989008903503,0.4441038966178894,0.5629539489746094,0.5,1.7131720781326294,0.7014140486717224
1.1247204542160034,1.383147120475769,-0.2584266662597656,0.5408748984336853,0.55,2.1997604370117188,0.6751923561096191
0.7901056408882141,1.5230207443237305,-0.7329151034355164,0.6616019606590271,0.4,2.041027545928955,0.775066614151001
0.943073570728302,1.1119755506515503,-0.1689019799232483,0.5704231262207031,0.55,2.281676769256592,0.7051945328712463
1.721136450767517,0.7599384188652039,0.9611980319023132,0.2882675528526306,0.4,1.8623486757278442,0.4025503098964691
1.168792963027954,1.2996357679367065,-0.13084280490875244,0.5891562700271606,0.55,1.7580037117004395,0.7230125665664673
1.0805370807647705,1.2573939561843872,-0.1768568754196167,0.7022408843040466,0.6,2.0017154216766357,0.7969098091125488
1.1475130319595337,1.441388487815857,-0.29387545585632324,0.6699238419532776,0.44999999999999996,1.721020221710205,0.7996611595153809
1.403029203414917,1.4147346019744873,-0.011705398559570312,0.6320679783821106,0.44999999999999996,1.870154619216919,0.7532555460929871
0.9334428906440735,1.5009478330612183,-0.5675049424171448,0.7340535521507263,0.55,1.9640058279037476,0.8229425549507141
1.0633713006973267,1.4468389749526978,-0.3834676742553711,0.734595000743866,0.6,1.5754003524780273,0.847905158996582
0.5556655526161194,1.716668725013733,-1.1610031723976135,0.7910873889923096,0.7,1.738398551940918,0.8738741278648376
1.1147974729537964,1.0535180568695068,0.06127941608428955,0.49486953020095825,0.55,1.7159678936004639,0.5987808108329773
1.0347435474395752,1.7525633573532104,-0.7178198099136353,0.7174779176712036,0.4,1.9245485067367554,0.7972770929336548
1.0960901975631714,1.464060664176941,-0.36797046661376953,0.5443596243858337,0.5,2.0547068119049072,0.6352168917655945
1.3483123779296875,0.863391101360321,0.48492127656936646,0.4013778269290924,0.4,1.6301658153533936,0.5381192564964294
1.3765562772750854,1.3570431470870972,0.01951313018798828,0.6739083528518677,0.4,1.7945436239242554,0.7617467641830444
1.1955865621566772,0.4864412844181061,0.7091452777385712,0.15954427421092987,0.6,1.7950701713562012,0.21468694508075714
1.572980523109436,0.7270111441612244,0.8459693789482117,0.3359265625476837,0.35,1.9717057943344116,0.46519413590431213
1.4702650308609009,1.0363651514053345,0.4338998794555664,0.468379408121109,0.44999999999999996,1.8431155681610107,0.5842875838279724
0.6583344340324402,1.733312964439392,-1.074978530406952,0.7276245951652527,0.65,1.3219506740570068,0.8190380334854126
1.107422113418579,1.2916690111160278,-0.18424689769744873,0.6358126401901245,0.6,2.2055575847625732,0.7413455843925476
1.2253748178482056,1.0069382190704346,0.218436598777771,0.4590785503387451,0.35,1.4609736204147339,0.5662761926651001
0.9130600094795227,0.8202522397041321,0.09280776977539062,0.373037725687027,0.44999999999999996,1.5821545124053955,0.5029250979423523
0.9968116879463196,1.1285804510116577,-0.13176876306533813,0.4699254631996155,0.6,1.850430965423584,0.5758897662162781
0.9773338437080383,1.2040718793869019,-0.22673803567886353,0.49106350541114807,0.44999999999999996,1.6213728189468384,0.6338831782341003
0.9929535984992981,1.2564642429351807,-0.26351064443588257,0.6051278114318848,0.65,1.7330245971679688,0.7124385833740234
0.7903620004653931,1.0580462217330933,-0.2676842212677002,0.45378732681274414,0.4,1.8265019655227661,0.5797563791275024
1.0778402090072632,0.9364275336265564,0.1414126753807068,0.4995900094509125,0.4,2.2304306030273438,0.6536889672279358
0.9174932837486267,1.4150793552398682,-0.49758607149124146,0.5314434766769409,0.55,1.6120760440826416,0.7060597538948059
1.100724458694458,1.1228255033493042,-0.02210104465484619,0.43630409240722656,0.35,1.8803073167800903,0.5245219469070435
0.9044346213340759,1.2963227033615112,-0.3918880820274353,0.511250913143158,0.55,1.9125620126724243,0.6387596130371094
1.306902527809143,1.1675986051559448,0.13930392265319824,0.44942817091941833,0.44999999999999996,1.6594098806381226,0.6201651692390442
1.4718796014785767,0.7595006823539734,0.7123789191246033,0.46330592036247253,0.44999999999999996,1.6467084884643555,0.5368317365646362
1.1659870147705078,1.034165382385254,0.1318216323852539,0.3739207088947296,0.65,2.0734808444976807,0.45869994163513184
1.195083737373352,1.5810587406158447,-0.3859750032424927,0.5914621949195862,0.30000000000000004,2.103119134902954,0.7257837653160095
0.9662624597549438,1.6645008325576782,-0.6982383728027344,0.5985144972801208,0.5,2.3985888957977295,0.7396077513694763
1.582075834274292,0.935584545135498,0.646491289138794,0.3759011924266815,0.5,2.5272655487060547,0.46304604411125183
1.5413254499435425,1.0451141595840454,0.49621129035949707,0.5469489693641663,0.6,2.1967122554779053,0.6259811520576477
1.2009352445602417,0.8549003601074219,0.3460348844528198,0.3981552720069885,0.6,2.0577025413513184,0.46156740188598633
1.2845309972763062,0.8659593462944031,0.4185716509819031,0.44728827476501465,0.44999999999999996,1.453080415725708,0.4856317639350891
1.1602559089660645,1.064270257949829,0.09598565101623535,0.5430219769477844,0.7,1.4834437370300293,0.7329873442649841
1.050714373588562,0.7795566916465759,0.2711576819419861,0.4594488739967346,0.5,1.7544629573822021,0.5731197595596313
1.527658462524414,0.808214008808136,0.7194444537162781,0.34097811579704285,0.44999999999999996,1.5868855714797974,0.4119729995727539
1.4331649541854858,1.1913200616836548,0.24184489250183105,0.5075135231018066,0.65,1.3533121347427368,0.6114285588264465
1.1829569339752197,1.5348711013793945,-0.3519141674041748,0.6512746810913086,0.4,1.6021251678466797,0.7377696633338928
1.29836905002594,1.379017949104309,-0.08064889907836914,0.48299360275268555,0.7,1.7903215885162354,0.5639986395835876
1.8187191486358643,0.7520572543144226,1.0666618943214417,0.27416297793388367,0.35,2.037658452987671,0.36784419417381287
1.226413607597351,1.3129771947860718,-0.0865635871887207,0.5322030782699585,0.6,1.6784415245056152,0.5875515341758728
0.7278173565864563,1.5061399936676025,-0.7783226370811462,0.5652985572814941,0.6,1.896846890449524,0.6117355227470398
0.8990446925163269,1.6415554285049438,-0.7425107359886169,0.7234819531440735,0.55,2.010683298110962,0.9529475569725037
1.0122450590133667,1.4182900190353394,-0.40604496002197266,0.597204864025116,0.5,1.7695988416671753,0.7569135427474976
1.2320520877838135,0.45256853103637695,0.7794835567474365,0.28956490755081177,0.44999999999999996,1.5887677669525146,0.3992272913455963
1.1609506607055664,1.0907769203186035,0.07017374038696289,0.5556958317756653,0.44999999999999996,2.0231316089630127,0.7485535740852356
0.9404844641685486,1.6182869672775269,-0.6778025031089783,0.6581451892852783,0.7,1.754471778869629,0.8676058053970337
0.8467277884483337,1.4727716445922852,-0.6260438561439514,0.6591858863830566,0.4,1.7728021144866943,0.8455926179885864
1.244536280632019,1.131818175315857,0.11271810531616211,0.4763290584087372,0.65,1.708752989768982,0.6663975119590759
1.384306788444519,0.6134068369865417,0.7708999514579773,0.4245555102825165,0.7,1.9098948240280151,0.6081966757774353
1.8043583631515503,0.46079158782958984,1.3435667753219604,0.4078778326511383,0.44999999999999996,1.8176383972167969,0.5462875962257385
1.1746768951416016,1.2212003469467163,-0.046523451805114746,0.5816960334777832,0.55,1.8788955211639404,0.8027386665344238
0.3510175347328186,1.1377203464508057,-0.7867028117179871,0.5325824022293091,0.6,2.1216232776641846,0.763894259929657
0.3876314163208008,1.3252276182174683,-0.9375962018966675,0.4371914565563202,0.55,2.0675456523895264,0.5250610709190369
1.2753325700759888,0.8113633990287781,0.4639691710472107,0.567546010017395,0.35,1.722450852394104,0.7138028144836426
0.7403069734573364,1.6263378858566284,-0.886030912399292,0.6126586198806763,0.7,1.9966840744018555,0.7043359875679016
1.3420416116714478,1.4935996532440186,-0.1515580415725708,0.535378098487854,0.44999999999999996,1.8563977479934692,0.6094503998756409
1.1771970987319946,0.5363733768463135,0.6408237218856812,0.37479168176651,0.5,1.347540259361267,0.5832571983337402
1.017605185508728,1.50810706615448,-0.49050188064575195,0.5940690040588379,0.5,1.9149785041809082,0.7794336676597595
0.6887848973274231,1.5127242803573608,-0.8239393830299377,0.707002580165863,0.6,1.8385549783706665,0.8381960988044739
0.8303343653678894,1.8662395477294922,-1.0359051823616028,0.5855947732925415,0.6,1.830939531326294,0.6424844861030579
0.6620048880577087,1.5677621364593506,-0.9057572484016418,0.5716904401779175,0.44999999999999996,1.9324594736099243,0.6747182011604309
1.0153474807739258,1.451643466949463,-0.4362959861755371,0.656728208065033,0.5,1.416277289390564,0.7748283743858337
1.115096926689148,1.4203640222549438,-0.3052670955657959,0.6429768800735474,0.4,1.715303897857666,0.6932956576347351
0.8455706834793091,2.110424041748047,-1.2648533582687378,0.6973819136619568,0.6,1.8766433000564575,0.7722037434577942
0.7682667970657349,1.1013725996017456,-0.33310580253601074,0.4448709487915039,0.35,1.7895432710647583,0.5107919573783875
1.0470529794692993,1.0078518390655518,0.03920114040374756,0.4326026141643524,0.6,1.7013895511627197,0.6601772904396057
0.6538580656051636,1.680629014968872,-1.0267709493637085,0.63568115234375,0.4,2.042550802230835,0.7129539251327515
1.4831684827804565,0.8060583472251892,0.6771101355552673,0.34011030197143555,0.35,2.07365083694458,0.4575650691986084
1.127450942993164,1.648739218711853,-0.521288275718689,0.5628167986869812,0.6,1.799248218536377,0.6262038350105286
1.433746099472046,1.0193160772323608,0.41443002223968506,0.4554935395717621,0.65,1.7151451110839844,0.5719130635261536
0.49165889620780945,1.5616692304611206,-1.0700103342533112,0.5812951326370239,0.8,1.7867649793624878,0.7330222129821777
1.5126657485961914,1.2460870742797852,0.26657867431640625,0.5472588539123535,0.55,1.9964286088943481,0.6268079876899719
1.1641274690628052,1.500501036643982,-0.33637356758117676,0.5793825387954712,0.55,1.7732917070388794,0.7947547435760498
0.8639921545982361,1.7134666442871094,-0.8494744896888733,0.6347582936286926,0.55,2.0249648094177246,0.8185521960258484
1.8450202941894531,1.204737901687622,0.640282392501831,0.5931724905967712,0.4,2.025745391845703,0.801236629486084
1.3773846626281738,1.686296820640564,-0.30891215801239014,0.7205366492271423,0.44999999999999996,2.079735517501831,0.8685857057571411
1.4950003623962402,1.5040448904037476,-0.009044528007507324,0.5085026621818542,0.6,1.9076591730117798,0.6387473344802856
1.2418535947799683,1.5898250341415405,-0.34797143936157227,0.6660731434822083,0.4,1.6073533296585083,0.8659084439277649
1.5273857116699219,1.2929348945617676,0.2344508171081543,0.47886428236961365,0.5,1.5445061922073364,0.6197834610939026
1.5905336141586304,1.3498659133911133,0.2406677007675171,0.5838829278945923,0.44999999999999996,1.8907833099365234,0.7234426736831665
1.8058055639266968,0.9405695199966431,0.8652360439300537,0.41574689745903015,0.5,1.1478468179702759,0.6183136701583862
1.6998106241226196,0.8536505103111267,0.8461601138114929,0.3957514762878418,0.5,1.9024035930633545,0.6298535466194153
1.4648500680923462,1.4357630014419556,0.029087066650390625,0.5291953086853027,0.5,1.7749733924865723,0.6208339333534241
1.7613312005996704,1.3709274530410767,0.39040374755859375,0.5101616978645325,0.35,1.7990318536758423,0.6271877884864807
1.3276582956314087,1.3131167888641357,0.01454150676727295,0.5407040119171143,0.65,2.015366554260254,0.6681841015815735
1.6924381256103516,1.7749947309494019,-0.08255660533905029,0.5740240216255188,0.6,1.7258217334747314,0.6499857306480408
1.945353388786316,0.9852548837661743,0.9600985050201416,0.4235663414001465,0.35,1.4343762397766113,0.6126160621643066
1.446976661682129,1.7810112237930298,-0.3340345621109009,0.6959705352783203,0.55,1.7184159755706787,0.7127899527549744
2.100062608718872,0.8539619445800781,1.246100664138794,0.4297856390476227,0.35,1.8890377283096313,0.524660050868988
1.9168075323104858,0.8871763348579407,1.0296311974525452,0.37478169798851013,0.55,1.7379575967788696,0.4684397876262665
1.7692238092422485,0.5471453070640564,1.2220785021781921,0.21658673882484436,0.5,1.8227405548095703,0.3635514974594116
1.8940585851669312,1.1280242204666138,0.7660343647003174,0.5206696391105652,0.4,1.7026777267456055,0.6073368191719055
1.2316778898239136,0.8497673273086548,0.3819105625152588,0.4086107313632965,0.55,1.5830177068710327,0.5352217555046082
1.927358627319336,1.3164564371109009,0.6109021902084351,0.5023294687271118,0.35,1.7700241804122925,0.5977432727813721
1.5107961893081665,1.1162854433059692,0.39451074600219727,0.45843306183815,0.44999999999999996,1.8745490312576294,0.5740358233451843
1.8922947645187378,1.1791175603866577,0.7131772041320801,0.47688737511634827,0.5,2.0642011165618896,0.5531982779502869
1.031981110572815,1.9484766721725464,-0.9164955615997314,0.7097405791282654,0.6,1.9886822700500488,0.7396462559700012
1.3546072244644165,2.0042383670806885,-0.649631142616272,0.7885149121284485,0.7,1.9081491231918335,0.9345808029174805
1.8768131732940674,1.0544933080673218,0.8223198652267456,0.5651164054870605,0.5,1.9994803667068481,0.7669593691825867
1.5710997581481934,1.371164321899414,0.1999354362487793,0.5649229884147644,0.44999999999999996,1.7837114334106445,0.7397084832191467
1.6914499998092651,1.2833906412124634,0.40805935859680176,0.477907657623291,0.65,1.803954005241394,0.5857391357421875
1.470404028892517,1.4282344579696655,0.04216957092285156,0.6148187518119812,0.55,1.5579167604446411,0.8114636540412903
1.5496453046798706,1.0719181299209595,0.47772717475891113,0.4768492877483368,0.55,1.931123971939087,0.7227636575698853
1.2284013032913208,1.5756887197494507,-0.3472874164581299,0.6720249056816101,0.6,1.7963266372680664,0.9307080507278442
1.576741099357605,1.1039873361587524,0.47275376319885254,0.5666172504425049,0.4,2.005505084991455,0.7470669150352478
1.426435947418213,1.3063240051269531,0.12011194229125977,0.6360257267951965,0.44999999999999996,1.8263899087905884,0.7673177123069763
1.659860610961914,1.2122231721878052,0.4476374387741089,0.702184796333313,0.35,1.4323185682296753,0.8765091300010681
1.5212405920028687,1.1210914850234985,0.4001491069793701,0.5460149049758911,0.35,1.6553635597229004,0.6569899916648865
1.0740272998809814,1.791325569152832,-0.7172982692718506,0.7605003714561462,0.5,1.7278472185134888,0.8664860129356384
2.0613489151000977,0.9592768549919128,1.1020720601081848,0.5035151839256287,0.35,1.6147725582122803,0.6818166971206665
0.9681546092033386,1.1685470342636108,-0.20039242506027222,0.42556723952293396,0.5,1.5304700136184692,0.5649138689041138
1.8525727987289429,1.2114022970199585,0.6411705017089844,0.632991373538971,0.35,1.511865258216858,0.8192192316055298
1.7574671506881714,1.1689753532409668,0.5884917974472046,0.4806727468967438,0.15000000000000002,2.0760083198547363,0.6121103763580322
1.1840094327926636,1.691858172416687,-0.5078487396240234,0.5833231210708618,0.5,1.9300007820129395,0.6792258024215698
0.9073979258537292,0.991574764251709,-0.08417683839797974,0.33973923325538635,0.6,1.7372887134552002,0.5075953602790833
1.076650857925415,1.554303526878357,-0.4776526689529419,0.5588433742523193,0.65,1.6875619888305664,0.7469428777694702
1.352370023727417,1.3153371810913086,0.0370328426361084,0.5528531074523926,0.5,1.8145266771316528,0.7073066830635071
1.3792706727981567,1.569778323173523,-0.1905076503753662,0.6515837907791138,0.44999999999999996,2.0670909881591797,0.882951557636261
0.9746540188789368,2.0560357570648193,-1.0813817381858826,0.8237079977989197,0.7,1.5634223222732544,0.9511804580688477
1.5077346563339233,1.386353850364685,0.12138080596923828,0.6714715361595154,0.6,1.6197775602340698,0.7741943597793579
1.3704606294631958,1.052474021911621,0.3179866075515747,0.5285919904708862,0.44999999999999996,1.4103106260299683,0.7725051045417786
0.8400439620018005,1.5223029851913452,-0.6822590231895447,0.6069497466087341,0.65,1.9138685464859009,0.8291999697685242
1.2310543060302734,1.5683727264404297,-0.33731842041015625,0.739250123500824,0.5,1.797149419784546,0.8642568588256836
0.5184588432312012,1.164724588394165,-0.6462657451629639,0.5003057718276978,0.44999999999999996,1.797731637954712,0.68817138671875
1.6818748712539673,1.2372715473175049,0.4446033239364624,0.6201481819152832,0.5,2.0303597450256348,0.8257009387016296
0.9931657910346985,1.4908658266067505,-0.497700035572052,0.6607944369316101,0.44999999999999996,1.8863396644592285,0.8353816270828247
0.9478462338447571,1.1229851245880127,-0.17513889074325562,0.5682178139686584,0.44999999999999996,1.840366005897522,0.7320849299430847
1.0427966117858887,1.359307885169983,-0.31651127338409424,0.644685685634613,0.6,2.092216730117798,0.8023691177368164
1.0996288061141968,1.4095444679260254,-0.3099156618118286,0.5533098578453064,0.7,2.1132194995880127,0.7648908495903015
1.0806621313095093,1.0423325300216675,0.0383296012878418,0.5085731148719788,0.5,1.8374059200286865,0.7404376864433289
1.147213339805603,1.2333465814590454,-0.08613324165344238,0.5093948841094971,0.55,1.342706322669983,0.6366825103759766
1.0447118282318115,1.1501295566558838,-0.10541772842407227,0.6128920316696167,0.6,2.009803056716919,0.8268449902534485
1.1365126371383667,1.2630776166915894,-0.12656497955322266,0.6934618949890137,0.55,1.567130208015442,0.9335524439811707
1.0474481582641602,1.0588362216949463,-0.011388063430786133,0.5925191044807434,0.55,1.92009437084198,0.8149591684341431
1.4248173236846924,0.8122652173042297,0.6125521063804626,0.38612526655197144,0.5,1.4285378456115723,0.5958327054977417
1.1519802808761597,1.370181918144226,-0.2182016372680664,0.7112357020378113,0.6,2.0196995735168457,0.8384531140327454
0.596004843711853,1.0456880331039429,-0.44968318939208984,0.5102633833885193,0.55,1.780851125717163,0.6070670485496521
1.4355125427246094,0.894088089466095,0.5414244532585144,0.4799370765686035,0.4,1.7921222448349,0.6364133954048157
0.9336063265800476,1.1867340803146362,-0.2531277537345886,0.6120650172233582,0.44999999999999996,1.5280503034591675,0.6483761668205261
0.8240556120872498,1.594995141029358,-0.7709395289421082,0.6650214195251465,0.6,1.6594892740249634,0.8241796493530273
1.3015273809432983,0.966221809387207,0.3353055715560913,0.5489770174026489,0.5,1.6270642280578613,0.743789792060852
1.5194075107574463,0.9511322975158691,0.5682752132415771,0.5841460227966309,0.55,2.072399854660034,0.6947722434997559
1.2928775548934937,0.8884010314941406,0.404476523399353,0.6630602478981018,0.44999999999999996,2.3352034091949463,0.7664420008659363
1.108481764793396,1.014435052871704,0.0940467119216919,0.5296146273612976,0.5,2.125704050064087,0.5530229210853577
1.5213879346847534,0.910040020942688,0.6113479137420654,0.5654393434524536,0.5,1.936580777168274,0.6710869669914246
1.2693570852279663,1.182665467262268,0.08669161796569824,0.6134843230247498,0.5,2.0037941932678223,0.7408799529075623
1.1585553884506226,1.3013291358947754,-0.14277374744415283,0.6477870345115662,0.4,1.8493874073028564,0.7832931876182556
0.8445823788642883,1.6339199542999268,-0.7893375754356384,0.7018327713012695,0.55,1.875593662261963,0.7837199568748474
1.0760810375213623,1.0009663105010986,0.07511472702026367,0.5892119407653809,0.4,1.8588629961013794,0.6592151522636414
0.9201370477676392,1.5406877994537354,-0.6205507516860962,0.7253400683403015,0.6,2.0257654190063477,0.8430191278457642
0.9561851620674133,1.1234130859375,-0.16722792387008667,0.6189557313919067,0.7,2.1393957138061523,0.7782319784164429
1.3401334285736084,0.96010822057724,0.3800252079963684,0.5082041621208191,0.25,1.7297108173370361,0.6071624755859375
1.1803399324417114,2.158220052719116,-0.9778801202774048,0.7746392488479614,0.65,1.9613056182861328,0.8475847244262695
1.8294953107833862,0.98834627866745,0.8411490321159363,0.554517924785614,0.44999999999999996,1.4466215372085571,0.6679045557975769
1.281671404838562,0.9981789588928223,0.28349244594573975,0.49953529238700867,0.4,1.7855252027511597,0.6686542630195618
1.0345200300216675,1.9761539697647095,-0.941633939743042,0.6684484481811523,0.7,1.8395246267318726,0.7591102719306946
1.2354122400283813,1.4654332399368286,-0.23002099990844727,0.5321184396743774,0.55,1.6225860118865967,0.64485102891922
1.5887736082077026,1.1549879312515259,0.43378567695617676,0.4800839424133301,0.5,1.9900487661361694,0.6339324712753296
1.8607391119003296,1.0886849164962769,0.7720541954040527,0.42724934220314026,0.44999999999999996,1.9231281280517578,0.5197385549545288
1.8022816181182861,1.1262149810791016,0.6760666370391846,0.48558029532432556,0.35,1.6293171644210815,0.6200249791145325
1.7597745656967163,0.9914397597312927,0.7683348059654236,0.5068119168281555,0.19999999999999996,1.8818665742874146,0.6035276651382446
1.352075457572937,1.850127100944519,-0.49805164337158203,0.6140941977500916,0.6,2.175478458404541,0.7559340596199036
1.319441556930542,1.7975571155548096,-0.4781155586242676,0.7143536806106567,0.55,1.9751744270324707,0.8228025436401367
1.6038156747817993,1.4453233480453491,0.1584923267364502,0.49286648631095886,0.35,1.9970568418502808,0.5988740921020508
1.2226718664169312,2.0778424739837646,-0.8551706075668335,0.6588072180747986,0.65,2.031846523284912,0.7523837685585022
1.8390381336212158,1.4015837907791138,0.43745434284210205,0.53725665807724,0.35,1.818257212638855,0.6737862825393677
1.2277683019638062,1.6366256475448608,-0.4088573455810547,0.57071453332901,0.6,1.8164491653442383,0.6899290084838867
1.3513398170471191,1.8554691076278687,-0.5041292905807495,0.6701864004135132,0.6,1.7938839197158813,0.7874118685722351
1.2564303874969482,1.5311681032180786,-0.27473771572113037,0.630117654800415,0.5,1.667930245399475,0.7222740054130554
1.185318946838379,1.7696411609649658,-0.5843222141265869,0.6578185558319092,0.6,1.677321195602417,0.7678694725036621
1.122816562652588,1.0737085342407227,0.049108028411865234,0.39557182788848877,0.44999999999999996,1.5838195085525513,0.5308537483215332
1.7657932043075562,1.2137025594711304,0.5520906448364258,0.4751872718334198,0.6,1.5278723239898682,0.6484041213989258
1.7701669931411743,1.3046807050704956,0.4654862880706787,0.4203920364379883,0.55,1.4747755527496338,0.5653145909309387
1.4947528839111328,1.3522533178329468,0.14249956607818604,0.4403640925884247,0.30000000000000004,1.4006325006484985,0.57926344871521
2.1361465454101562,1.3765826225280762,0.7595639228820801,0.6192283630371094,0.44999999999999996,2.173731803894043,0.7483499646186829
1.4466297626495361,1.8070659637451172,-0.36043620109558105,0.643433690071106,0.4,1.7547399997711182,0.7326176166534424
1.8806275129318237,1.013848066329956,0.8667794466018677,0.4569821059703827,0.35,1.773834228515625,0.584884762763977
1.968185305595398,1.351405382156372,0.6167799234390259,0.545506477355957,0.5,2.0273993015289307,0.6751026511192322
1.853607416152954,1.2953503131866455,0.5582571029663086,0.5137605667114258,0.6,1.2707719802856445,0.6015694737434387
1.6197223663330078,1.115660548210144,0.5040618181228638,0.5022953152656555,0.44999999999999996,1.6624289751052856,0.6790124177932739
1.1094074249267578,1.5593280792236328,-0.449920654296875,0.6179210543632507,0.6,1.834817886352539,0.7242460250854492
1.7745773792266846,1.1631698608398438,0.6114075183868408,0.4682081341743469,0.30000000000000004,2.1862034797668457,0.6926178336143494
1.4892816543579102,1.5388373136520386,-0.04955565929412842,0.6720014810562134,0.7,2.011713981628418,0.7357144355773926
1.1772558689117432,2.053312063217163,-0.8760561943054199,0.6956247091293335,0.44999999999999996,1.8856171369552612,0.7529357075691223
1.8700878620147705,0.860217273235321,1.0098705887794495,0.32000604271888733,0.4,2.0273826122283936,0.47073277831077576
1.7387632131576538,1.2988580465316772,0.43990516662597656,0.49243736267089844,0.44999999999999996,1.9425431489944458,0.6040794253349304
1.0222501754760742,1.9698628187179565,-0.9476126432418823,0.6727232336997986,0.55,1.7027655839920044,0.7591106295585632
1.7775331735610962,1.6912297010421753,0.0863034725189209,0.6779748201370239,0.5,1.4307485818862915,0.7522991299629211
1.9008954763412476,1.4071825742721558,0.4937129020690918,0.5859946608543396,0.44999999999999996,1.447641134262085,0.7355144619941711
0.9312330484390259,1.5952376127243042,-0.6640045642852783,0.5738288164138794,0.7,2.146653413772583,0.7253320813179016
1.8877429962158203,0.9036619067192078,0.9840810894966125,0.36200445890426636,0.44999999999999996,1.605004072189331,0.5197802782058716
1.5308035612106323,1.681652307510376,-0.15084874629974365,0.6369373202323914,0.65,1.4840959310531616,0.7191137671470642
1.661759376525879,1.1438801288604736,0.5178792476654053,0.4686860144138336,0.35,1.8928768634796143,0.5810138583183289
1.3704370260238647,1.6984951496124268,-0.328058123588562,0.7104560732841492,0.65,1.8011225461959839,0.8124843835830688
1.6616100072860718,1.6569805145263672,0.00462949275970459,0.5996538400650024,0.5,1.3925226926803589,0.7313859462738037
1.565529465675354,1.9673620462417603,-0.40183258056640625,0.6933574080467224,0.30000000000000004,1.8300446271896362,0.7537794709205627
1.5316426753997803,1.739622950553894,-0.20798027515411377,0.6107532382011414,0.5,1.5690120458602905,0.7336019277572632
1.7550992965698242,1.7113059759140015,0.043793320655822754,0.5478500723838806,0.55,2.4266889095306396,0.6681541800498962
0.92847740650177,1.7641239166259766,-0.8356465101242065,0.614635705947876,0.35,2.0867767333984375,0.6797976493835449
1.4829610586166382,1.281195044517517,0.2017660140991211,0.5559702515602112,0.65,1.9659972190856934,0.7194035649299622
1.5914653539657593,1.1580885648727417,0.4333767890930176,0.6394886374473572,0.65,1.6807136535644531,0.8718051910400391
0.9925395846366882,1.4357556104660034,-0.4432160258293152,0.5984988212585449,0.30000000000000004,1.5890066623687744,0.8048405051231384
0.9132969975471497,1.6835402250289917,-0.770243227481842,0.8804479837417603,0.65,1.405652403831482,0.9874674081802368
0.9973610043525696,1.1590070724487305,-0.1616460680961609,0.6734324097633362,0.5,1.8868563175201416,0.9224008917808533
1.477246880531311,1.3997400999069214,0.07750678062438965,0.604989230632782,0.4,1.9217164516448975,0.7158263325691223
1.376991868019104,1.0963362455368042,0.2806556224822998,0.3344796895980835,0.5,1.8598742485046387,0.4886142313480377
1.0203417539596558,1.0348666906356812,-0.01452493667602539,0.7395730018615723,0.44999999999999996,1.921934723854065,0.8294660449028015
0.9890859723091125,1.3326317071914673,-0.34354573488235474,0.5135840177536011,0.4,2.1610348224639893,0.7407851219177246
1.6143085956573486,0.8975951075553894,0.7167134881019592,0.5496358275413513,0.55,1.7990186214447021,0.7304970622062683
1.05984628200531,1.5207051038742065,-0.4608588218688965,0.6486666798591614,0.4,2.1186347007751465,0.7522926926612854
1.3572627305984497,1.1200076341629028,0.23725509643554688,0.4471500515937805,0.35,1.7647929191589355,0.7171751856803894
1.2221814393997192,0.9832950830459595,0.23888635635375977,0.7079529762268066,0.55,1.9416176080703735,0.8211004137992859
1.1936596632003784,0.877839207649231,0.31582045555114746,0.45473289489746094,0.44999999999999996,1.3132119178771973,0.5701320171356201
1.2981432676315308,0.5986019372940063,0.6995413303375244,0.34329289197921753,0.5,1.9264811277389526,0.5348901152610779
0.9136283993721008,1.1681517362594604,-0.2545233368873596,0.6379238963127136,0.4,1.994558572769165,0.7617129683494568
0.6772100329399109,1.0318483114242554,-0.3546382784843445,0.509028434753418,0.55,1.412078857421875,0.7920498251914978
1.2105045318603516,0.7852880358695984,0.4252164959907532,0.4967331886291504,0.6,2.0906765460968018,0.6022276878356934
1.4912004470825195,0.7348572015762329,0.7563432455062866,0.377096951007843,0.35,1.8945757150650024,0.6699947118759155
1.0987704992294312,1.5319081544876099,-0.4331376552581787,0.6968104839324951,0.6,1.6166033744812012,0.8107759356498718
1.3513211011886597,1.048232078552246,0.3030890226364136,0.4436046779155731,0.44999999999999996,1.5340982675552368,0.59227055311203
1.6571521759033203,1.5811313390731812,0.07602083683013916,0.5823152661323547,0.44999999999999996,1.5653395652770996,0.7929233908653259
1.624817132949829,1.2832934856414795,0.3415236473083496,0.5187737345695496,0.6,1.8534479141235352,0.7962489128112793
1.4881235361099243,1.3845343589782715,0.10358917713165283,0.5312311053276062,0.55,1.5632752180099487,0.6718137860298157
2.322697877883911,0.5948573350906372,1.727840542793274,0.29366180300712585,0.4,1.5670033693313599,0.4769568145275116
1.3579685688018799,1.141945481300354,0.21602308750152588,0.6180858612060547,0.6,1.8145407438278198,0.7233597636222839
1.3217302560806274,1.1145610809326172,0.20716917514801025,0.4631923735141754,0.35,1.9513427019119263,0.6165786981582642
1.192427635192871,1.2480696439743042,-0.055642008781433105,0.4784945547580719,0.5,1.9400908946990967,0.6134242415428162
1.271977424621582,1.1927366256713867,0.07924079895019531,0.44202956557273865,0.5,2.4513638019561768,0.6382543444633484
1.5741751194000244,1.1562292575836182,0.41794586181640625,0.6308955550193787,0.5,2.1613314151763916,0.6555806994438171
1.114391803741455,1.4526736736297607,-0.33828186988830566,0.6034319996833801,0.44999999999999996,1.6878793239593506,0.7896223664283752
1.2877027988433838,1.6319713592529297,-0.3442685604095459,0.6173588633537292,0.55,1.6199947595596313,0.7382211685180664
1.3153047561645508,1.427851676940918,-0.11254692077636719,0.6246611475944519,0.44999999999999996,2.121049642562866,0.7824786305427551
1.351793646812439,1.3540416955947876,-0.002248048782348633,0.6074593663215637,0.4,1.535923719406128,0.7057814002037048
1.3406850099563599,1.37323796749115,-0.03255295753479004,0.5300948023796082,0.55,1.9495350122451782,0.754363477230072
1.4987823963165283,1.2050455808639526,0.2937368154525757,0.6258119940757751,0.5,1.8622978925704956,0.7645738124847412
1.1803648471832275,1.789348840713501,-0.6089839935302734,0.689541757106781,0.65,2.0493054389953613,0.8017515540122986
1.5058414936065674,1.2646032571792603,0.24123823642730713,0.694568932056427,0.6,1.7081271409988403,0.8139895796775818
1.1519991159439087,1.9109808206558228,-0.7589817047119141,0.6085167527198792,0.5,1.8126132488250732,0.8027235865592957
1.667755126953125,1.099326729774475,0.5684283971786499,0.42355433106422424,0.25,1.737302303314209,0.5541988611221313
1.377215027809143,1.6226962804794312,-0.24548125267028809,0.6421486139297485,0.5,1.4607014656066895,0.7159129977226257
1.5000742673873901,1.1834861040115356,0.3165881633758545,0.5617932677268982,0.5,1.7357522249221802,0.7496321797370911
0.9531332850456238,1.9105224609375,-0.9573891758918762,0.7142303586006165,0.6,2.122357130050659,0.818891167640686
1.1720753908157349,1.0917608737945557,0.0803145170211792,0.5529427528381348,0.5,1.912816047668457,0.650763213634491
1.34817636013031,1.4128879308700562,-0.0647115707397461,0.5489685535430908,0.4,1.6751940250396729,0.7710422873497009
1.3026888370513916,1.7030800580978394,-0.40039122104644775,0.7547470927238464,0.55,1.6798732280731201,0.8980093002319336
1.5099623203277588,1.5283762216567993,-0.018413901329040527,0.5937737226486206,0.44999999999999996,1.6310433149337769,0.8264398574829102
1.9695929288864136,1.3586598634719849,0.6109330654144287,0.7376057505607605,0.55,1.7895115613937378,0.8540917634963989
1.4720414876937866,1.3816107511520386,0.09043073654174805,0.6586644053459167,0.6,1.7138512134552002,0.7252334952354431
1.4850876331329346,1.9453871250152588,-0.4602994918823242,0.7464155554771423,0.5,2.2665793895721436,0.7938225865364075
1.851710557937622,1.1890218257904053,0.6626887321472168,0.6415354609489441,0.4,2.0483791828155518,0.7382198572158813
1.1406850814819336,1.7521682977676392,-0.6114832162857056,0.7667732238769531,0.7,2.055183172225952,0.82867830991745
1.7376984357833862,1.666240930557251,0.07145750522613525,0.7538487911224365,0.6,1.7033685445785522,0.8610609173774719
1.8139365911483765,0.9756418466567993,0.8382947444915771,0.40028366446495056,0.55,2.1101105213165283,0.4959551990032196
1.653268814086914,1.0424913167953491,0.6107774972915649,0.4888387620449066,0.65,1.8767116069793701,0.6574787497520447
1.3431934118270874,1.6649465560913086,-0.3217531442642212,0.685320258140564,0.65,1.3886358737945557,0.7145687341690063
1.8115638494491577,0.6494216322898865,1.1621422171592712,0.2726094424724579,0.44999999999999996,2.2061970233917236,0.4705105721950531
1.2885286808013916,1.3865097761154175,-0.09798109531402588,0.42815691232681274,0.4,2.0736300945281982,0.5552774667739868
1.6562778949737549,1.53158700466156,0.12469089031219482,0.7238494753837585,0.4,1.5870767831802368,0.8441999554634094
1.3569004535675049,1.6337045431137085,-0.2768040895462036,0.578877866268158,0.44999999999999996,1.9539320468902588,0.6417415738105774
1.1226606369018555,1.4029406309127808,-0.2802799940109253,0.5862628221511841,0.6,2.029400110244751,0.7468681335449219
0.8470045328140259,1.7857052087783813,-0.9387006759643555,0.7150395512580872,0.75,1.7562274932861328,0.8484489321708679
1.5430415868759155,1.3212579488754272,0.22178363800048828,0.6174750328063965,0.6,1.8602439165115356,0.7804089784622192
1.1714166402816772,1.1169430017471313,0.0544736385345459,0.4883946478366852,0.55,2.1091296672821045,0.6459258198738098
1.6839420795440674,1.2249341011047363,0.45900797843933105,0.5597209334373474,0.35,1.7560598850250244,0.7148932814598083
0.9130647778511047,1.9558466672897339,-1.0427818894386292,0.7403330206871033,0.6,1.6583539247512817,0.8100283741950989
2.0286927223205566,0.9308957457542419,1.0977969765663147,0.4854155480861664,0.44999999999999996,1.409035563468933,0.6706480979919434
1.4943552017211914,1.153148889541626,0.34120631217956543,0.5796390771865845,0.4,1.6086795330047607,0.685815691947937
1.6441932916641235,0.8889228701591492,0.7552704215049744,0.43221136927604675,0.44999999999999996,1.7944257259368896,0.5266953110694885
1.265865683555603,1.2520784139633179,0.013787269592285156,0.507304847240448,0.4,1.8824036121368408,0.6462869644165039
1.4662973880767822,1.7252601385116577,-0.2589627504348755,0.6800748705863953,0.65,2.099578857421875,0.7985064387321472
1.4302396774291992,1.0384057760238647,0.3918339014053345,0.5644819140434265,0.4,2.081059455871582,0.664860725402832
1.8853428363800049,0.5994424819946289,1.285900354385376,0.39801889657974243,0.4,1.787615418434143,0.5849403142929077
1.2491167783737183,1.2689096927642822,-0.019792914390563965,0.6020490527153015,0.44999999999999996,2.0114948749542236,0.7780073285102844
1.6184366941452026,1.5071977376937866,0.11123895645141602,0.7169365286827087,0.4,1.8049579858779907,0.8268291354179382
1.7112740278244019,0.8031545877456665,0.9081194400787354,0.4982271194458008,0.35,1.9178816080093384,0.5795917510986328
1.8856319189071655,1.3131179809570312,0.5725139379501343,0.6473578214645386,0.19999999999999996,1.1532697677612305,0.7443572282791138
1.5320180654525757,1.462217926979065,0.06980013847351074,0.6353806257247925,0.6,1.8648102283477783,0.7200039029121399
1.1106818914413452,1.2539156675338745,-0.1432337760925293,0.5954980254173279,0.35,1.7438428401947021,0.6915311813354492
1.0530420541763306,1.716639518737793,-0.6635974645614624,0.8079921007156372,0.44999999999999996,1.662630319595337,0.8671637773513794
1.2817450761795044,1.8250652551651,-0.5433201789855957,0.6695286631584167,0.55,1.586085557937622,0.7461462020874023
1.5445622205734253,1.3490374088287354,0.19552481174468994,0.7067371606826782,0.44999999999999996,1.8337665796279907,0.8202776312828064
1.7934257984161377,1.4325453042984009,0.3608804941177368,0.5367618799209595,0.44999999999999996,1.36565101146698,0.6353172659873962
1.0486003160476685,1.4962815046310425,-0.447681188583374,0.7322980761528015,0.55,1.5416865348815918,0.8048702478408813
1.0224714279174805,2.0142829418182373,-0.9918115139007568,0.904405415058136,0.65,1.780735969543457,0.9545010924339294
1.883626937866211,1.3442972898483276,0.5393296480178833,0.4651090204715729,0.5,1.7926808595657349,0.561002790927887
1.1703224182128906,2.216465950012207,-1.0461435317993164,0.8689851760864258,0.44999999999999996,2.231809377670288,0.8969136476516724
1.373975157737732,1.8335498571395874,-0.45957469940185547,0.8544444441795349,0.5,2.0290563106536865,0.9220424890518188
1.4233921766281128,1.2038490772247314,0.21954309940338135,0.42001205682754517,0.44999999999999996,1.825188159942627,0.5346369743347168
1.2901519536972046,2.1135525703430176,-0.823400616645813,0.7459303140640259,0.75,1.7829785346984863,0.7845881581306458
1.6450859308242798,1.434618353843689,0.21046757698059082,0.6846880316734314,0.5,1.6487667560577393,0.7398639917373657
1.6107183694839478,1.1319414377212524,0.4787769317626953,0.5645260214805603,0.55,1.413920521736145,0.6739823222160339
2.1254947185516357,1.3813856840133667,0.744109034538269,0.5915411114692688,0.55,1.549904704093933,0.7209100127220154
1.837318778038025,1.1562713384628296,0.6810474395751953,0.5693944096565247,0.35,1.9428715705871582,0.6618005633354187
1.5606060028076172,1.2470499277114868,0.31355607509613037,0.5477513670921326,0.65,1.823964238166809,0.703213095664978
1.3996816873550415,1.0599473714828491,0.3397343158721924,0.44896697998046875,0.5,1.5944714546203613,0.5520734190940857
1.4157943725585938,1.6804243326187134,-0.26462996006011963,0.7383578419685364,0.55,1.3924897909164429,0.8249883651733398
1.5884140729904175,1.4458341598510742,0.14257991313934326,0.543313205242157,0.55,1.9645949602127075,0.6762692332267761
1.5650042295455933,1.119033694267273,0.4459705352783203,0.5781740546226501,0.4,1.6573635339736938,0.6599499583244324
1.1253044605255127,1.6712712049484253,-0.5459667444229126,0.6949948668479919,0.55,1.4425297975540161,0.7573877573013306
1.6339285373687744,1.6174339056015015,0.01649463176727295,0.6488649249076843,0.35,1.4075034856796265,0.7386105060577393
1.1652129888534546,2.28822660446167,-1.1230136156082153,0.9370027780532837,0.65,1.867917537689209,0.972706139087677
1.5092113018035889,1.575848937034607,-0.06663763523101807,0.6669794917106628,0.4,1.480642318725586,0.7459526062011719
1.3264144659042358,1.7233057022094727,-0.3968912363052368,0.7832004427909851,0.65,1.8149596452713013,0.8306538462638855
1.3122503757476807,2.1371819972991943,-0.8249316215515137,0.8626386523246765,0.44999999999999996,1.8353604078292847,0.9247761964797974
1.53585946559906,1.8614333868026733,-0.3255739212036133,0.7260725498199463,0.4,1.9730116128921509,0.7567195892333984
1.9871294498443604,0.8728771209716797,1.1142523288726807,0.41044822335243225,0.19999999999999996,1.578965663909912,0.5471779704093933
1.700222373008728,1.5692493915557861,0.1309729814529419,0.775496244430542,0.44999999999999996,1.67204749584198,0.8816438913345337
1.1303672790527344,2.1905925273895264,-1.060225248336792,0.9360591769218445,0.6,1.641688346862793,0.9704748392105103
1.523106575012207,1.516359567642212,0.006747007369995117,0.7734204530715942,0.5,1.8764581680297852,0.8778879046440125
1.104508399963379,2.126955986022949,-1.0224475860595703,0.8128591775894165,0.55,2.0498015880584717,0.8613528609275818
1.1329938173294067,2.3012588024139404,-1.1682649850845337,0.8251582980155945,0.44999999999999996,1.9011391401290894,0.8643937110900879
0.9685001373291016,1.9252570867538452,-0.9567569494247437,0.7817347645759583,0.44999999999999996,1.841433048248291,0.8461875915527344
1.4364715814590454,1.6873066425323486,-0.2508350610733032,0.7659263610839844,0.7,2.2014999389648438,0.8646292090415955
1.7285988330841064,1.6965351104736328,0.03206372261047363,0.753827691078186,0.65,1.8973972797393799,0.8591755032539368
1.708904504776001,1.3114407062530518,0.3974637985229492,0.5338632464408875,0.5,2.0501585006713867,0.5928924083709717
1.0973398685455322,1.7599140405654907,-0.6625741720199585,0.7823957204818726,0.5,1.272478461265564,0.8643556833267212
1.0595859289169312,2.268498420715332,-1.2089124917984009,0.8683364987373352,0.7,1.5325840711593628,0.9177412390708923
1.7379249334335327,1.5560001134872437,0.18192481994628906,0.6468762159347534,0.6,1.7537606954574585,0.7379788756370544
1.0494898557662964,1.0028095245361328,0.046680331230163574,0.5511685609817505,0.5,2.363992691040039,0.6612793207168579
0.9784924387931824,2.005535125732422,-1.0270426869392395,0.8616271018981934,0.65,2.31990122795105,0.9256736636161804
1.644605278968811,1.4232075214385986,0.2213977575302124,0.5994889140129089,0.6,2.0030288696289062,0.6810008883476257
1.195402979850769,1.8897579908370972,-0.6943550109863281,0.7062669992446899,0.65,1.8874622583389282,0.7247750163078308
1.4934933185577393,1.5420764684677124,-0.048583149909973145,0.7268730401992798,0.55,1.9355201721191406,0.8455228805541992
1.627170205116272,1.4550713300704956,0.17209887504577637,0.6204221844673157,0.5,2.142667293548584,0.7121032476425171
1.3981108665466309,1.623302698135376,-0.22519183158874512,0.5372747778892517,0.55,1.7994966506958008,0.6113399863243103
1.7981185913085938,1.8681331872940063,-0.0700145959854126,0.7975890040397644,0.65,1.906267523765564,0.8680478930473328
1.2497056722640991,1.8592051267623901,-0.609499454498291,0.8157162070274353,0.30000000000000004,1.8185553550720215,0.8443565368652344
1.9059972763061523,1.6404297351837158,0.2655675411224365,0.6087297797203064,0.6,1.3510030508041382,0.7157777547836304
1.7527916431427002,1.243859887123108,0.5089317560195923,0.45434632897377014,0.55,1.567466378211975,0.568122386932373
1.6350176334381104,1.5732841491699219,0.06173348426818848,0.6308793425559998,0.5,1.4781396389007568,0.7148614525794983
2.3146331310272217,1.220200777053833,1.0944323539733887,0.41019612550735474,0.44999999999999996,1.7069646120071411,0.490093857049942
1.551190972328186,1.6998119354248047,-0.14862096309661865,0.7167064547538757,0.7,1.8743308782577515,0.8216579556465149
1.821510672569275,1.8049370050430298,0.016573667526245117,0.6091311573982239,0.25,2.0720765590667725,0.7246844172477722
1.9519541263580322,1.6809093952178955,0.2710447311401367,0.6645716428756714,0.19999999999999996,1.9557627439498901,0.8276790976524353
1.603380560874939,1.8995790481567383,-0.2961984872817993,0.8950489163398743,0.35,1.8487727642059326,0.939092755317688
1.5785435438156128,1.4305419921875,0.1480015516281128,0.609109103679657,0.30000000000000004,1.3979651927947998,0.6934135556221008
1.6340004205703735,1.9967972040176392,-0.3627967834472656,0.803108811378479,0.44999999999999996,1.9729052782058716,0.8628330230712891
1.53476083278656,1.6342159509658813,-0.09945511817932129,0.6350571513175964,0.55,1.6549632549285889,0.7026984691619873
2.2973575592041016,1.350388765335083,0.9469687938690186,0.5474073886871338,0.55,1.6253958940505981,0.681183934211731
2.1676130294799805,1.293563723564148,0.8740493059158325,0.5333731770515442,0.55,1.9748494625091553,0.5966808795928955
1.15811288356781,2.1138687133789062,-0.9557558298110962,0.8724523782730103,0.44999999999999996,2.1285903453826904,0.9364437460899353
2.256575584411621,1.3114509582519531,0.945124626159668,0.618728756904602,0.5,1.7959201335906982,0.7487321496009827
1.6627025604248047,1.3101139068603516,0.3525886535644531,0.6170966625213623,0.65,1.8021975755691528,0.728064239025116
1.3211357593536377,1.7194401025772095,-0.3983043432235718,0.6681854128837585,0.6,1.7596038579940796,0.7455949187278748
2.455883502960205,1.1598596572875977,1.2960238456726074,0.5291740298271179,0.5,2.1527998447418213,0.7023043632507324
1.3983677625656128,2.1033706665039062,-0.7050029039382935,0.813283383846283,0.5,1.612550139427185,0.8523659110069275
1.4694799184799194,1.6326954364776611,-0.1632155179977417,0.6170579791069031,0.44999999999999996,1.5262209177017212,0.7320646643638611
1.8772766590118408,1.5212287902832031,0.3560478687286377,0.6660462021827698,0.25,1.9373412132263184,0.7569836974143982
1.427685260772705,1.5759505033493042,-0.14826524257659912,0.7737714648246765,0.5,1.953063726425171,0.8720645904541016
2.240227699279785,1.3331540822982788,0.9070736169815063,0.5973333716392517,0.5,1.317262887954712,0.7529141306877136
1.3625653982162476,1.3186596632003784,0.04390573501586914,0.582236111164093,0.5,1.9046472311019897,0.7018141150474548
1.4152835607528687,1.60567307472229,-0.1903895139694214,0.8040434718132019,0.55,1.8737280368804932,0.8917340636253357
1.5298722982406616,1.3795589208602905,0.1503133773803711,0.7070946097373962,0.4,1.290948510169983,0.763261616230011
1.8243591785430908,1.232040286064148,0.5923188924789429,0.6285828948020935,0.6,2.2203457355499268,0.7012864947319031
1.535056710243225,1.5929971933364868,-0.05794048309326172,0.7189799547195435,0.44999999999999996,1.8178596496582031,0.8095207214355469
1.6386765241622925,1.09344482421875,0.5452316999435425,0.42478489875793457,0.5,1.689570426940918,0.5238551497459412
1.7904716730117798,1.145951509475708,0.6445201635360718,0.5535811185836792,0.19999999999999996,1.6676002740859985,0.6754807829856873
0.9550744891166687,1.352425456047058,-0.3973509669303894,0.553042471408844,0.44999999999999996,1.7304686307907104,0.6571421027183533
0.8089723587036133,1.9053360223770142,-1.0963636636734009,0.7329766154289246,0.65,2.0228700637817383,0.8224723935127258
1.1418190002441406,1.9119189977645874,-0.7700999975204468,0.696171224117279,0.7,1.8725639581680298,0.7135815024375916
1.6434417963027954,1.41814124584198,0.22530055046081543,0.6175587773323059,0.35,2.044757127761841,0.7336258888244629
1.52631676197052,1.2270079851150513,0.29930877685546875,0.42832595109939575,0.35,1.635871410369873,0.5187367796897888
1.0161387920379639,1.753517746925354,-0.7373789548873901,0.6833881735801697,0.4,1.5186675786972046,0.7515732645988464
1.4953718185424805,1.339371919631958,0.15599989891052246,0.5145713090896606,0.5,1.6544944047927856,0.6235647201538086
0.9704700708389282,1.1848176717758179,-0.21434760093688965,0.584355890750885,0.5,1.9970673322677612,0.7339891791343689
1.2708202600479126,1.701644778251648,-0.43082451820373535,0.5883585810661316,0.35,1.9610912799835205,0.7287050485610962
1.0534251928329468,1.2040942907333374,-0.15066909790039062,0.691973865032196,0.4,1.5863866806030273,0.8432024121284485
1.3089101314544678,0.7965790033340454,0.5123311281204224,0.4487123191356659,0.4,2.0426323413848877,0.671104907989502
1.2572157382965088,1.4324524402618408,-0.17523670196533203,0.7483793497085571,0.35,1.85869562625885,0.881292462348938
1.0920823812484741,0.993894100189209,0.09818828105926514,0.5946054458618164,0.35,1.7531509399414062,0.7489460110664368
0.837088406085968,0.8332414031028748,0.0038470029830932617,0.5259549021720886,0.44999999999999996,2.1534337997436523,0.682627260684967
0.9336685538291931,0.6060982346534729,0.3275703191757202,0.6714839935302734,0.4,1.6840380430221558,0.7859110236167908
0.9643403887748718,0.7755281329154968,0.188812255859375,0.7062760591506958,0.6,1.924615740776062,0.88265460729599
0.9430484175682068,0.9259268641471863,0.017121553421020508,0.5179538726806641,0.44999999999999996,1.8852908611297607,0.671940267086029
1.1867989301681519,0.2885816991329193,0.8982172310352325,0.3186948001384735,0.4,2.2346322536468506,0.4321836531162262
0.7475785613059998,1.4925264120101929,-0.7449478507041931,0.6913750767707825,0.5,1.687780737876892,0.7769378423690796
0.6178536415100098,1.235408067703247,-0.6175544261932373,0.692039430141449,0.4,1.7224030494689941,0.8278974890708923
0.9546082615852356,0.5391241908073425,0.41548407077789307,0.36680299043655396,0.5,1.7125589847564697,0.5283271074295044
0.9019058346748352,0.8593077659606934,0.042598068714141846,0.6933532953262329,0.4,1.8615336418151855,0.8163191676139832
1.1853493452072144,0.4718460738658905,0.7135032713413239,0.4958076477050781,0.65,1.7591993808746338,0.6149570345878601
1.0436455011367798,0.7730726599693298,0.27057284116744995,0.5360172390937805,0.44999999999999996,1.9223271608352661,0.6675878763198853
1.3406823873519897,1.0457485914230347,0.2949337959289551,0.6754904985427856,0.5,1.6992316246032715,0.7527518272399902
0.6152921915054321,1.258060097694397,-0.6427679061889648,0.5964594483375549,0.44999999999999996,1.6916351318359375,0.7729948163032532
0.8673154711723328,0.8433114290237427,0.024004042148590088,0.5865836143493652,0.19999999999999996,1.2791149616241455,0.6904125213623047
0.7877674102783203,1.253401756286621,-0.4656343460083008,0.6524341702461243,0.6,1.598325252532959,0.8143195509910583
1.7646608352661133,0.574614405632019,1.1900464296340942,0.41591450572013855,0.35,1.7452455759048462,0.6716394424438477
1.2334890365600586,0.7393971085548401,0.4940919280052185,0.48092493414878845,0.6,1.6189756393432617,0.5772339105606079
1.139587640762329,1.0615816116333008,0.07800602912902832,0.6476463675498962,0.6,1.6803598403930664,0.7485887408256531
1.0750617980957031,1.2238191366195679,-0.14875733852386475,0.5307701230049133,0.5,1.7053877115249634,0.6890490651130676
0.6854421496391296,1.2733572721481323,-0.5879151225090027,0.6477112770080566,0.4,1.409783959388733,0.7647144198417664
0.8334729075431824,1.1120136976242065,-0.27854079008102417,0.6151244640350342,0.4,2.089017629623413,0.8446415066719055
1.40184485912323,1.1807854175567627,0.22105944156646729,0.6384877562522888,0.5,2.086306571960449,0.7482118010520935
1.1491661071777344,1.375618815422058,-0.22645270824432373,0.8120555281639099,0.4,1.568620204925537,0.8862928748130798
1.001713752746582,1.9584438800811768,-0.9567301273345947,0.7249802947044373,0.6,1.836357593536377,0.7677111029624939
1.6409956216812134,1.392098307609558,0.24889731407165527,0.6179801225662231,0.5,1.5130151510238647,0.7869143486022949
1.4525108337402344,1.3331871032714844,0.11932373046875,0.5413480997085571,0.6,1.7014693021774292,0.7267719507217407
1.4407075643539429,1.5475947856903076,-0.10688722133636475,0.6035074591636658,0.35,1.774926781654358,0.7455741763114929
1.394463300704956,1.0281513929367065,0.3663119077682495,0.6167632937431335,0.5,1.924070954322815,0.747429370880127
1.2142753601074219,1.3072606325149536,-0.09298527240753174,0.6694963574409485,0.75,1.8599685430526733,0.8110353350639343
1.5893491506576538,1.4300960302352905,0.15925312042236328,0.5714324712753296,0.44999999999999996,2.1526308059692383,0.7514665126800537
1.7000389099121094,0.9801841974258423,0.7198547124862671,0.4926013946533203,0.44999999999999996,2.1751554012298584,0.700335681438446
1.05185067653656,1.5432804822921753,-0.49142980575561523,0.6852675080299377,0.44999999999999996,1.6108465194702148,0.9074704051017761
1.4906047582626343,1.446427583694458,0.04417717456817627,0.7792652249336243,0.5,2.043898582458496,0.8608665466308594
1.4506334066390991,1.2104073762893677,0.24022603034973145,0.6234045624732971,0.25,1.6053767204284668,0.8049798011779785
0.9413204193115234,1.6071771383285522,-0.6658567190170288,0.6249021291732788,0.7,1.5712302923202515,0.7595008015632629
1.2032798528671265,1.6070126295089722,-0.4037327766418457,0.7423930168151855,0.44999999999999996,1.420161485671997,0.8079840540885925
1.7263110876083374,1.3711084127426147,0.35520267486572266,0.552777886390686,0.35,1.658755898475647,0.7518963813781738
1.6869229078292847,1.2359338998794556,0.4509890079498291,0.5002836585044861,0.6,1.6656455993652344,0.6953169107437134
1.5692557096481323,1.638595461845398,-0.06933975219726562,0.7562251091003418,0.4,2.0689518451690674,0.8199566006660461
1.8918532133102417,1.164397120475769,0.7274560928344727,0.6782257556915283,0.4,2.246656894683838,0.7413384318351746
1.2219799757003784,2.1295249462127686,-0.9075449705123901,0.8815996050834656,0.8,2.2884702682495117,0.9349865913391113
1.4266940355300903,1.4631305932998657,-0.03643655776977539,0.5118505358695984,0.7,1.7488986253738403,0.7242520451545715
1.3938086032867432,1.6449644565582275,-0.2511558532714844,0.6143382787704468,0.65,1.6756879091262817,0.7535858154296875
1.4020229578018188,1.5505751371383667,-0.14855217933654785,0.6258863210678101,0.7,1.9110609292984009,0.8645021319389343
1.5300581455230713,1.6375312805175781,-0.10747313499450684,0.5426456332206726,0.44999999999999996,1.1705081462860107,0.6447069048881531
1.9285989999771118,0.9386822581291199,0.9899167418479919,0.5840102434158325,0.44999999999999996,1.468979001045227,0.7561653852462769
1.0945357084274292,1.326803207397461,-0.23226749897003174,0.6808683276176453,0.6,2.1830689907073975,0.8299465179443359
1.8967727422714233,0.739214301109314,1.1575584411621094,0.44017383456230164,0.35,1.9127323627471924,0.6373395323753357
1.6360628604888916,1.655241847038269,-0.01917898654937744,0.731469988822937,0.7,1.4510555267333984,0.8644782900810242
0.8296154141426086,1.5931522846221924,-0.7635368704795837,0.5619403719902039,0.65,1.5744082927703857,0.7343226671218872
1.4228700399398804,1.2590138912200928,0.1638561487197876,0.5161192417144775,0.55,1.642045021057129,0.6971774101257324
0.8663099408149719,1.5018876791000366,-0.6355777382850647,0.4804733693599701,0.55,2.3341169357299805,0.6074844598770142
1.0939327478408813,1.6509350538253784,-0.5570023059844971,0.6647352576255798,0.65,2.097351551055908,0.7999140620231628
1.636575698852539,1.5061930418014526,0.13038265705108643,0.6398471593856812,0.44999999999999996,1.541393518447876,0.7732354402542114
1.8532240390777588,0.7653388381004333,1.0878852009773254,0.5913300514221191,0.4,1.9845099449157715,0.7021317481994629
1.4357088804244995,1.241174578666687,0.1945343017578125,0.7451141476631165,0.30000000000000004,2.5508172512054443,0.8640503287315369
0.8279089331626892,1.8131904602050781,-0.9852815270423889,0.7752436995506287,0.4,2.076084852218628,0.8676860928535461
1.7826073169708252,1.327674150466919,0.45493316650390625,0.614799439907074,0.44999999999999996,1.8615132570266724,0.7612749934196472
1.601483941078186,1.6469019651412964,-0.04541802406311035,0.7155647277832031,0.44999999999999996,1.9410773515701294,0.8529343008995056
1.0496366024017334,1.0975948572158813,-0.04795825481414795,0.5863187909126282,0.4,1.5301076173782349,0.7667337656021118
1.0080053806304932,1.8573633432388306,-0.8493579626083374,0.6914448142051697,0.6,1.7834770679473877,0.8603680729866028
1.316582441329956,1.7803372144699097,-0.4637547731399536,0.6129510998725891,0.6,1.705374002456665,0.7516036033630371
1.1111410856246948,1.2236827611923218,-0.11254167556762695,0.67588210105896,0.4,1.7565200328826904,0.7544156908988953
0.8046154379844666,1.8708107471466064,-1.06619530916214,0.7136999368667603,0.7,2.210137128829956,0.8179351687431335
1.108756184577942,1.3416990041732788,-0.23294281959533691,0.4640856683254242,0.5,1.5698661804199219,0.607310950756073
1.0307791233062744,1.8663822412490845,-0.8356031179428101,0.6358124017715454,0.55,2.141744613647461,0.7947079539299011
0.9835163354873657,1.836084246635437,-0.8525679111480713,0.6979628801345825,0.6,2.0768792629241943,0.8111805319786072
1.5339395999908447,1.4718624353408813,0.06207716464996338,0.4954480826854706,0.4,2.0820505619049072,0.6279312968254089
2.0710155963897705,1.1885499954223633,0.8824656009674072,0.582370936870575,0.5,1.6622298955917358,0.8222661018371582
1.7797949314117432,1.7976646423339844,-0.01786971092224121,0.5331864356994629,0.4,1.369320273399353,0.6335663795471191
1.3442844152450562,1.7553867101669312,-0.411102294921875,0.6536117196083069,0.5,1.950774073600769,0.7714704871177673
2.2685093879699707,1.1002744436264038,1.168234944343567,0.4910105764865875,0.5,1.8825812339782715,0.736103355884552
1.8126451969146729,1.2544920444488525,0.5581531524658203,0.4354214668273926,0.4,1.8848179578781128,0.5879842042922974
1.9728775024414062,1.3449715375900269,0.6279059648513794,0.5125382542610168,0.6,1.5977118015289307,0.7361827492713928
1.8049274682998657,1.5329456329345703,0.2719818353652954,0.4846002161502838,0.19999999999999996,1.1846665143966675,0.6437427401542664
1.2956112623214722,2.032630681991577,-0.737019419670105,0.6679114699363708,0.65,1.6293929815292358,0.8028572201728821
1.6325277090072632,1.3790134191513062,0.25351428985595703,0.5373684167861938,0.7,1.4011107683181763,0.6402069926261902
1.711107611656189,1.4620113372802734,0.24909627437591553,0.5281131267547607,0.7,2.1327974796295166,0.6153859496116638
1.2590912580490112,1.8980211019515991,-0.6389298439025879,0.5838185548782349,0.35,1.6962201595306396,0.6952801942825317
1.8268558979034424,1.248449683189392,0.5784062147140503,0.44679975509643555,0.44999999999999996,1.6692067384719849,0.5884681344032288
1.4841597080230713,1.667490005493164,-0.18333029747009277,0.5856035351753235,0.7,1.726120114326477,0.6776584982872009
2.1728413105010986,1.1339977979660034,1.0388435125350952,0.3387584984302521,0.4,1.7727407217025757,0.49881765246391296
1.5687506198883057,1.7798136472702026,-0.21106302738189697,0.5466442108154297,0.44999999999999996,1.8042720556259155,0.6973122954368591
1.52669358253479,1.6436214447021484,-0.1169278621673584,0.5705195665359497,0.65,1.6883577108383179,0.7257071733474731
1.4833158254623413,1.5883935689926147,-0.10507774353027344,0.5187458395957947,0.44999999999999996,1.4387905597686768,0.717906653881073
1.3636122941970825,1.0900205373764038,0.2735917568206787,0.4121932089328766,0.5,1.786745309829712,0.5773977637290955
1.7259804010391235,1.2831447124481201,0.4428356885910034,0.4065786898136139,0.4,1.446190357208252,0.6133447885513306
1.3841866254806519,1.8265987634658813,-0.4424121379852295,0.7051598429679871,0.65,1.899651288986206,0.7533875703811646
1.4413642883300781,1.7595242261886597,-0.31815993785858154,0.6141118407249451,0.6,1.7155357599258423,0.7489256262779236
1.2751296758651733,1.9153683185577393,-0.6402386426925659,0.6695815920829773,0.5,1.3451752662658691,0.8112306594848633
1.3327875137329102,1.850974440574646,-0.5181869268417358,0.6549098491668701,0.30000000000000004,1.9221820831298828,0.7494503259658813
1.2329026460647583,1.5874029397964478,-0.35450029373168945,0.6154991388320923,0.5,2.038672685623169,0.7061630487442017
1.169419527053833,1.4957058429718018,-0.32628631591796875,0.5601126551628113,0.30000000000000004,2.011133909225464,0.663873016834259
1.1213582754135132,1.403999924659729,-0.2826416492462158,0.5859622955322266,0.65,1.900170087814331,0.7373275756835938
0.9026579260826111,1.8763374090194702,-0.9736794829368591,0.7610597014427185,0.65,2.0720326900482178,0.7905917763710022
1.6120491027832031,0.8508580327033997,0.7611910700798035,0.3363622725009918,0.55,2.0944652557373047,0.47107240557670593
1.089327096939087,1.0832222700119019,0.006104826927185059,0.5612781643867493,0.6,1.1563419103622437,0.6856992840766907
1.2167476415634155,1.4508503675460815,-0.23410272598266602,0.6899353861808777,0.4,1.4265663623809814,0.7645115852355957
1.4002741575241089,1.113006591796875,0.2872675657272339,0.5456504225730896,0.30000000000000004,1.8997999429702759,0.6283287405967712
1.347846269607544,1.2486323118209839,0.09921395778656006,0.5003270506858826,0.30000000000000004,1.4859504699707031,0.5951934456825256
1.5662263631820679,1.122631311416626,0.4435950517654419,0.5516065955162048,0.7,1.4386873245239258,0.6733984351158142
1.3141727447509766,1.351807951927185,-0.037635207176208496,0.6097355484962463,0.5,1.7614730596542358,0.7330025434494019
1.1219679117202759,1.6799758672714233,-0.5580079555511475,0.6857419013977051,0.6,1.9214009046554565,0.7355514764785767
1.3406853675842285,1.608946442604065,-0.2682610750198364,0.7134806513786316,0.55,1.914205551147461,0.814501941204071
1.3386307954788208,1.108190894126892,0.2304399013519287,0.5473853945732117,0.75,1.6866620779037476,0.7038672566413879
1.359952688217163,1.2733758687973022,0.08657681941986084,0.5125434994697571,0.6,2.3009274005889893,0.6139550805091858
1.486672282218933,1.2350534200668335,0.2516188621520996,0.5433436632156372,0.6,1.485882043838501,0.6921780705451965
1.0238579511642456,1.9191941022872925,-0.8953361511230469,0.7569694519042969,0.6,1.8494545221328735,0.790804386138916
1.172406792640686,1.663818597793579,-0.49141180515289307,0.6035023927688599,0.65,1.9210731983184814,0.7054569125175476
1.620988130569458,1.3962490558624268,0.22473907470703125,0.5275071263313293,0.4,1.816257357597351,0.6615110635757446
0.7323330044746399,1.2509821653366089,-0.518649160861969,0.6713804602622986,0.5,2.055795669555664,0.906515896320343
0.9909500479698181,1.0676366090774536,-0.0766865611076355,0.5457906126976013,0.6,2.0814361572265625,0.7340219616889954
0.9938579797744751,0.45080214738845825,0.5430558323860168,0.3587398827075958,0.35,1.4229764938354492,0.6167462468147278
1.7152971029281616,0.9308586120605469,0.7844384908676147,0.6757053732872009,0.4,1.7440381050109863,0.896956741809845
0.7487746477127075,1.1162275075912476,-0.36745285987854004,0.5594674348831177,0.30000000000000004,1.5096889734268188,0.712326169013977
0.48370882868766785,1.3252074718475342,-0.8414986431598663,0.5144753456115723,0.4,1.7083101272583008,0.7062336802482605
0.8019623160362244,0.7323113083839417,0.06965100765228271,0.49308934807777405,0.44999999999999996,1.3941888809204102,0.6398857235908508
0.9597763419151306,1.6668239831924438,-0.7070476412773132,0.6849272847175598,0.7,1.868104100227356,0.8727054595947266
0.4324832558631897,1.3089735507965088,-0.8764902949333191,0.6584156155586243,0.75,2.116015672683716,0.9374095797538757
1.1148157119750977,0.7843317985534668,0.33048391342163086,0.4602847993373871,0.5,1.6548579931259155,0.7108504176139832
1.4719308614730835,0.8556324243545532,0.6162984371185303,0.54514080286026,0.55,1.6597610712051392,0.7803044319152832
1.2530399560928345,1.1788347959518433,0.07420516014099121,0.6413300633430481,0.25,1.9090858697891235,0.861247181892395
1.6428173780441284,1.1107395887374878,0.5320777893066406,0.6046032309532166,0.44999999999999996,1.8144938945770264,0.7878180742263794
1.1078993082046509,1.4821898937225342,-0.3742905855178833,0.7529203295707703,0.4,1.9197282791137695,0.9384511113166809
1.6573257446289062,1.0855821371078491,0.5717436075210571,0.6160648465156555,0.35,1.8534939289093018,0.8426966071128845
1.0028284788131714,1.5789717435836792,-0.5761432647705078,0.7214103937149048,0.6,1.3852070569992065,0.9151714444160461
0.9801373481750488,1.4153070449829102,-0.43516969680786133,0.512265682220459,0.55,1.6312638521194458,0.6775886416435242
1.2176259756088257,1.220069169998169,-0.0024431943893432617,0.6452091336250305,0.4,1.8202184438705444,0.7994261384010315
1.846239447593689,0.9525156021118164,0.8937238454818726,0.5515488386154175,0.5,1.9364736080169678,0.6531665921211243
1.9861671924591064,1.2524667978286743,0.7337003946304321,0.7006428837776184,0.25,1.9928255081176758,0.8035823106765747
1.2448543310165405,1.8275425434112549,-0.5826882123947144,0.6838247179985046,0.6,1.7654377222061157,0.8792629241943359
1.6933425664901733,1.4910186529159546,0.20232391357421875,0.6331558227539062,0.5,1.4702128171920776,0.7716397643089294
0.7748370170593262,1.4511725902557373,-0.6763355731964111,0.6287728548049927,0.55,2.108849048614502,0.7288197875022888
1.5899757146835327,1.2493451833724976,0.34063053131103516,0.5706915259361267,0.4,1.7027781009674072,0.6358525156974792
1.5609287023544312,1.1681687831878662,0.39275991916656494,0.4551742672920227,0.44999999999999996,2.0760202407836914,0.5994123816490173
1.286494255065918,1.3179126977920532,-0.031418442726135254,0.5965566635131836,0.44999999999999996,1.9245860576629639,0.6750854849815369
1.5742172002792358,1.6197677850723267,-0.04555058479309082,0.5917534232139587,0.44999999999999996,2.2230730056762695,0.7166048884391785
1.4213652610778809,1.5065898895263672,-0.08522462844848633,0.6261664628982544,0.30000000000000004,1.8891265392303467,0.6732969880104065
2.4127235412597656,0.9276401400566101,1.4850834012031555,0.33679723739624023,0.44999999999999996,1.6684696674346924,0.5541490912437439
1.644081473350525,1.6166523694992065,0.02742910385131836,0.6686866879463196,0.55,1.734194278717041,0.8199731111526489
1.3379558324813843,1.699869990348816,-0.36191415786743164,0.5789881348609924,0.5,2.1543209552764893,0.7478262186050415
1.6732456684112549,1.5805385112762451,0.09270715713500977,0.5686902403831482,0.44999999999999996,1.7688095569610596,0.7059301733970642
1.7998383045196533,1.1712478399276733,0.62859046459198,0.4471103847026825,0.55,1.572752594947815,0.5685787796974182
1.4449323415756226,1.7275882959365845,-0.2826559543609619,0.5472463965415955,0.55,2.0331151485443115,0.6102347373962402
1.9479950666427612,1.2304561138153076,0.7175389528274536,0.5016655325889587,0.6,1.9225724935531616,0.610152542591095
1.7469295263290405,1.3437612056732178,0.40316832065582275,0.4340897500514984,0.5,1.8236695528030396,0.6014238595962524
1.3541123867034912,1.1753332614898682,0.17877912521362305,0.3890153467655182,0.35,1.6401680707931519,0.49097582697868347
1.8103805780410767,1.3038078546524048,0.5065727233886719,0.48575806617736816,0.30000000000000004,1.55447518825531,0.6055353879928589
1.3960777521133423,1.5810718536376953,-0.18499410152435303,0.5879959464073181,0.8,1.1526342630386353,0.7028425335884094
1.805169701576233,1.6257104873657227,0.17945921421051025,0.6554179191589355,0.5,1.4236518144607544,0.817761242389679
1.4961360692977905,1.6078541278839111,-0.1117180585861206,0.6789954900741577,0.30000000000000004,1.6310871839523315,0.8225946426391602
1.3692731857299805,1.9125632047653198,-0.5432900190353394,0.7182347774505615,0.35,1.830360770225525,0.8328575491905212
1.70455801486969,1.4334529638290405,0.2711050510406494,0.6197073459625244,0.44999999999999996,1.7228808403015137,0.7194584012031555
1.6328582763671875,1.779812216758728,-0.14695394039154053,0.6080235838890076,0.44999999999999996,2.083069086074829,0.7184727787971497
2.263904333114624,1.1556806564331055,1.1082236766815186,0.5153214335441589,0.44999999999999996,1.6343567371368408,0.63641756772995
1.4732515811920166,1.6939315795898438,-0.22067999839782715,0.5954717397689819,0.75,1.533701777458191,0.7252728343009949
1.6623222827911377,1.6457369327545166,0.016585350036621094,0.6227540969848633,0.35,1.9735075235366821,0.7294204831123352
1.8426507711410522,1.5879881381988525,0.2546626329421997,0.5931767225265503,0.4,1.583381175994873,0.6526883244514465
1.7325725555419922,1.745225191116333,-0.01265263557434082,0.7176186442375183,0.44999999999999996,1.6017686128616333,0.8528129458427429
1.592951774597168,1.0779101848602295,0.5150415897369385,0.4551407992839813,0.5,1.8429718017578125,0.5855352282524109
1.652117133140564,1.3856830596923828,0.26643407344818115,0.5460851788520813,0.5,1.843558669090271,0.7070414423942566
1.5758575201034546,1.6152410507202148,-0.039383530616760254,0.6209593415260315,0.30000000000000004,1.6944200992584229,0.769815981388092
1.6724885702133179,1.4760048389434814,0.19648373126983643,0.5285946130752563,0.35,1.8529366254806519,0.6363518834114075
1.5179184675216675,1.7010478973388672,-0.1831294298171997,0.6718448996543884,0.55,2.13952374458313,0.8193590044975281
1.484623908996582,1.5858831405639648,-0.10125923156738281,0.714329183101654,0.4,2.00856876373291,0.8655620813369751
1.5828994512557983,1.623891830444336,-0.0409923791885376,0.5993682742118835,0.55,1.8995884656906128,0.7232866287231445
1.6318119764328003,1.5232938528060913,0.10851812362670898,0.6200255751609802,0.6,2.2315733432769775,0.7832652926445007
1.6884387731552124,1.553656816482544,0.13478195667266846,0.6627988815307617,0.65,1.8892576694488525,0.7496757507324219
1.1755093336105347,1.9516133069992065,-0.7761039733886719,0.8465572595596313,0.55,1.7262452840805054,0.9606165289878845
1.7451229095458984,1.2097171545028687,0.5354057550430298,0.5784367918968201,0.4,1.7836105823516846,0.7536706924438477
1.6660587787628174,1.4964454174041748,0.16961336135864258,0.5548412203788757,0.55,2.0288829803466797,0.7563228011131287
1.923256754875183,1.2331727743148804,0.6900839805603027,0.5352627635002136,0.4,1.3134307861328125,0.6696464419364929
0.8676826357841492,1.7549482583999634,-0.8872656226158142,0.6661933064460754,0.44999999999999996,1.4947329759597778,0.7518739700317383
1.4346115589141846,1.7083771228790283,-0.27376556396484375,0.6593595743179321,0.5,1.862174391746521,0.752741277217865
1.3431929349899292,1.1081880331039429,0.23500490188598633,0.4279297888278961,0.44999999999999996,1.8223339319229126,0.5912017822265625
1.4305963516235352,1.120167851448059,0.3104285001754761,0.4755055010318756,0.55,1.6226391792297363,0.6334673762321472
1.5282865762710571,1.3063591718673706,0.22192740440368652,0.5274824500083923,0.7,1.7094675302505493,0.6733493804931641
1.3464949131011963,1.5430166721343994,-0.19652175903320312,0.6567054986953735,0.35,1.4849231243133545,0.8077476620674133
0.9109266400337219,1.4746942520141602,-0.5637676119804382,0.645021915435791,0.4,1.5217264890670776,0.7240309119224548
1.0536009073257446,1.451758623123169,-0.3981577157974243,0.525411069393158,0.6,1.872330665588379,0.6672558784484863
1.3941646814346313,0.8527864813804626,0.5413782000541687,0.4028339385986328,0.5,1.8077425956726074,0.5835696458816528
1.9515703916549683,0.8991947174072266,1.0523756742477417,0.5076231956481934,0.35,2.207125663757324,0.639164924621582
1.4779115915298462,1.5524543523788452,-0.07454276084899902,0.726043164730072,0.44999999999999996,1.6848002672195435,0.7981511950492859
1.4345210790634155,1.1191684007644653,0.3153526782989502,0.6042958498001099,0.6,1.1702543497085571,0.6813130378723145
1.1417608261108398,1.3726904392242432,-0.23092961311340332,0.6306762099266052,0.65,2.1876089572906494,0.8011361956596375
0.934813916683197,1.5583404302597046,-0.6235265135765076,0.6914936900138855,0.7,1.8957055807113647,0.7479193210601807
1.4939110279083252,1.3069288730621338,0.1869821548461914,0.6718005537986755,0.44999999999999996,1.3200377225875854,0.7968400120735168
1.747934341430664,1.0435643196105957,0.7043700218200684,0.5896701216697693,0.55,2.0083580017089844,0.7248191833496094
1.2048895359039307,1.4485982656478882,-0.24370872974395752,0.6270384192466736,0.35,2.0906829833984375,0.7714267373085022
1.225829005241394,1.820447325706482,-0.5946183204650879,0.8051599860191345,0.5,1.8640776872634888,0.8517259955406189
1.5603209733963013,1.2824363708496094,0.2778846025466919,0.6468983292579651,0.5,1.7798871994018555,0.7841678857803345
1.7328901290893555,1.4759514331817627,0.2569386959075928,0.6820705533027649,0.55,1.5460753440856934,0.8418046236038208
1.021042823791504,0.4664672911167145,0.5545755326747894,0.4740954339504242,0.5,1.6317213773727417,0.7240111231803894
1.1909657716751099,0.8894462585449219,0.301519513130188,0.5986699461936951,0.44999999999999996,1.6811091899871826,0.703798234462738
1.4723241329193115,0.6479612588882446,0.8243628740310669,0.4724666178226471,0.6,1.9426096677780151,0.64407879114151
0.9089285135269165,0.9308307766914368,-0.021902263164520264,0.471895307302475,0.55,1.7207051515579224,0.8021783232688904
1.0109466314315796,1.4725373983383179,-0.4615907669067383,0.6672402620315552,0.6,1.828833818435669,0.7832146286964417
0.8226042985916138,0.8474805951118469,-0.024876296520233154,0.5309599041938782,0.4,1.9075900316238403,0.7441179156303406
0.7543334364891052,1.3005001544952393,-0.546166718006134,0.6495634913444519,0.65,1.630768895149231,0.7814859747886658
1.2851686477661133,0.7002294659614563,0.584939181804657,0.4752595126628876,0.44999999999999996,1.9428833723068237,0.6632546782493591
0.6282944083213806,1.2088819742202759,-0.5805875658988953,0.7079300880432129,0.75,1.8112543821334839,0.9185347557067871
0.771263062953949,1.1428642272949219,-0.3716011643409729,0.7413031458854675,0.6,1.9794584512710571,0.8491631746292114
1.5088447332382202,0.904340922832489,0.6045038104057312,0.6960420608520508,0.35,1.3395429849624634,0.8161106109619141
1.1186949014663696,1.298827886581421,-0.18013298511505127,0.5516390800476074,0.55,1.6685411930084229,0.6874482035636902
1.4902969598770142,1.605576753616333,-0.11527979373931885,0.6275197863578796,0.5,1.6682543754577637,0.738926351070404
1.3006733655929565,1.5623769760131836,-0.26170361042022705,0.7079100012779236,0.6,1.7914161682128906,0.937674343585968
1.5380796194076538,1.2117074728012085,0.3263721466064453,0.6933785676956177,0.5,1.4718014001846313,0.8017904162406921
1.4493080377578735,1.1835447549819946,0.2657632827758789,0.6744451522827148,0.35,1.8229221105575562,0.8512639403343201
1.5130418539047241,1.8743034601211548,-0.36126160621643066,0.7455388307571411,0.5,1.5591926574707031,0.832119882106781
1.2630046606063843,1.6123720407485962,-0.3493673801422119,0.6637217402458191,0.55,1.6351157426834106,0.8892235159873962
1.9239109754562378,1.2991257905960083,0.6247851848602295,0.5699911117553711,0.5,1.3768110275268555,0.7773615717887878
2.0649070739746094,1.3492289781570435,0.7156780958175659,0.6248164176940918,0.6,1.704521656036377,0.8794664740562439
2.0618250370025635,1.578153133392334,0.4836719036102295,0.6313567161560059,0.6,1.5229763984680176,0.8212095499038696
1.0802106857299805,2.1623611450195312,-1.0821504592895508,0.7524442672729492,0.65,1.369555115699768,0.8292726874351501
1.0357048511505127,2.06596040725708,-1.0302555561065674,0.7103832364082336,0.6,1.568175196647644,0.7728056907653809
1.6922403573989868,1.5202373266220093,0.17200303077697754,0.5190141797065735,0.65,2.226799726486206,0.6471055150032043
0.6812109351158142,2.1311302185058594,-1.4499192833900452,0.6591248512268066,0.55,1.93485426902771,0.6977514624595642
1.4999408721923828,1.1122506856918335,0.3876901865005493,0.4927729666233063,0.44999999999999996,2.0215377807617188,0.655232846736908
1.3993037939071655,1.7003529071807861,-0.3010491132736206,0.6243743896484375,0.35,2.1778321266174316,0.7354731559753418
1.7655175924301147,1.4469035863876343,0.31861400604248047,0.533369243144989,0.55,1.879738450050354,0.6742234826087952
1.8263914585113525,1.600449562072754,0.22594189643859863,0.5905238389968872,0.35,2.073974132537842,0.6846242547035217
1.376726746559143,1.6836397647857666,-0.30691301822662354,0.633276641368866,0.5,2.01969575881958,0.7582622170448303
1.4597357511520386,1.7000019550323486,-0.24026620388031006,0.6125010251998901,0.55,2.2095768451690674,0.7684929966926575
1.6029331684112549,1.6732414960861206,-0.07030832767486572,0.6224358677864075,0.7,2.202829360961914,0.7529543042182922
1.4090038537979126,1.4680722951889038,-0.05906844139099121,0.5461524128913879,0.6,2.073167324066162,0.6762987375259399
1.4842662811279297,1.0432018041610718,0.4410644769668579,0.4418416917324066,0.44999999999999996,2.062967538833618,0.5236163139343262
1.2546943426132202,1.5194567441940308,-0.26476240158081055,0.4872800409793854,0.65,1.7139049768447876,0.628720223903656
1.5609180927276611,1.7995855808258057,-0.23866748809814453,0.6704742312431335,0.4,1.8794376850128174,0.7971277236938477
1.5604037046432495,1.8801805973052979,-0.31977689266204834,0.6545060276985168,0.6,1.6877098083496094,0.7337440848350525
1.2398569583892822,2.1296112537384033,-0.8897542953491211,0.7078492045402527,0.6,1.8903930187225342,0.7902120351791382
1.7280018329620361,1.3435754776000977,0.3844263553619385,0.3787136971950531,0.35,1.5702345371246338,0.4935247004032135
1.603663444519043,2.0047693252563477,-0.4011058807373047,0.718220055103302,0.30000000000000004,1.5551989078521729,0.8130847811698914
1.4763494729995728,2.066523790359497,-0.5901743173599243,0.6879640817642212,0.6,1.857081651687622,0.7683929204940796
1.1800200939178467,1.8893123865127563,-0.7092922925949097,0.6221809387207031,0.6,1.7198050022125244,0.7377609610557556
1.8834151029586792,1.0282618999481201,0.8551532030105591,0.4296166002750397,0.4,1.9713865518569946,0.6215320229530334
1.5984433889389038,1.2377771139144897,0.36066627502441406,0.4978531002998352,0.5,1.9789762496948242,0.6656765341758728
1.2808763980865479,1.4674137830734253,-0.18653738498687744,0.5868377089500427,0.44999999999999996,1.8685048818588257,0.7160645127296448
1.1587063074111938,1.4295438528060913,-0.27083754539489746,0.5087794661521912,0.44999999999999996,1.8137562274932861,0.6217440962791443
1.3385037183761597,1.565186858177185,-0.2266831398010254,0.6027003526687622,0.5,1.7239470481872559,0.7548512816429138
1.2540100812911987,1.2908445596694946,-0.0368344783782959,0.516575038433075,0.6,1.879116415977478,0.6438531279563904
1.3557943105697632,1.313370943069458,0.042423367500305176,0.5116555094718933,0.55,1.921610713005066,0.7152819037437439
1.5764219760894775,1.2492011785507202,0.3272207975387573,0.5315430760383606,0.4,1.5131727457046509,0.6929986476898193
1.091734766960144,1.670484185218811,-0.578749418258667,0.6369290351867676,0.55,1.5969921350479126,0.7675520777702332
1.5583734512329102,1.1600086688995361,0.398364782333374,0.5143787264823914,0.55,1.705694556236267,0.7138949036598206
0.8852198719978333,1.7397994995117188,-0.8545796275138855,0.6911463141441345,0.65,1.3410511016845703,0.7991873025894165
1.6165679693222046,1.4242916107177734,0.19227635860443115,0.5312066078186035,0.5,1.8913494348526,0.6726579070091248
1.1489976644515991,1.5310384035110474,-0.38204073905944824,0.5917973518371582,0.4,2.210589647293091,0.7097874879837036
1.6760038137435913,1.3031117916107178,0.37289202213287354,0.6077315211296082,0.35,2.583707332611084,0.6838316321372986
0.9153044819831848,1.9020767211914062,-0.9867722392082214,0.6061816811561584,0.6,2.070410966873169,0.6961132287979126
1.3608511686325073,1.280137300491333,0.08071386814117432,0.554848849773407,0.5,1.8479111194610596,0.7379810810089111
1.671899437904358,1.0206509828567505,0.6512484550476074,0.4619397819042206,0.44999999999999996,2.079282283782959,0.6199042201042175
1.3645734786987305,1.1637226343154907,0.20085084438323975,0.5133444666862488,0.5,2.530346632003784,0.6243131756782532
1.5564924478530884,1.2194502353668213,0.3370422124862671,0.5418327450752258,0.44999999999999996,,0.6475803256034851
0.9372915625572205,1.689296007156372,-0.7520044445991516,0.600343644618988,0.5,,0.6818531155586243
1.1770449876785278,0.9554519057273865,0.22159308195114136,0.4189882278442383,0.4,,0.5352851748466492
1.468170166015625,1.6507513523101807,-0.18258118629455566,0.7151740193367004,0.6,,0.7531309723854065
1.6353977918624878,1.3673454523086548,0.268052339553833,0.5925211310386658,0.35,,0.6925999522209167
1.5874186754226685,1.4907373189926147,0.09668135643005371,0.6894399523735046,0.6,,0.7465001940727234
0.9183810353279114,1.306803584098816,-0.38842254877090454,0.5326511263847351,0.35,,0.7051166892051697
1.5100990533828735,1.0641446113586426,0.44595444202423096,0.43551427125930786,0.30000000000000004,,0.5080878734588623
1.544690489768982,1.5050910711288452,0.03959941864013672,0.49506741762161255,0.6,,0.6013703346252441
1.6958163976669312,1.2270758152008057,0.4687405824661255,0.5128169059753418,0.44999999999999996,,0.6044251918792725


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/5_agent_zero_shot_from_3_policy/attn_ent/GNNExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
0.9016385078430176,0.3193622827529907,0.5822762250900269,0.3453586995601654,0.44999999999999996,1.3392943143844604,0.6025557518005371
0.9319788217544556,0.34551241993904114,0.5864664018154144,0.29417547583580017,0.4,1.3182224035263062,0.5195901393890381
1.3439390659332275,0.28631213307380676,1.0576269328594208,0.25676724314689636,0.35,1.3648020029067993,0.459749698638916
0.8191742300987244,0.44241592288017273,0.37675830721855164,0.3519684970378876,0.4,1.2752864360809326,0.6281422972679138
0.9298229217529297,0.48845967650413513,0.44136324524879456,0.3082832992076874,0.25,1.4871113300323486,0.5317543148994446
1.0423767566680908,0.23435242474079132,0.8080243319272995,0.24790239334106445,0.4,1.7998857498168945,0.5627641677856445
1.1030164957046509,0.23414166271686554,0.8688748329877853,0.19433903694152832,0.5,1.1953232288360596,0.44661855697631836
1.2922773361206055,0.3103902041912079,0.9818871319293976,0.2263503521680832,0.65,1.9572399854660034,0.47253575921058655
1.5258809328079224,0.3241724669933319,1.2017084658145905,0.2833377420902252,0.55,1.7209711074829102,0.5082718133926392
1.2522767782211304,0.3886652886867523,0.863611489534378,0.3050611615180969,0.44999999999999996,1.384239673614502,0.584038496017456
1.4523043632507324,0.30304816365242004,1.1492561995983124,0.2625596225261688,0.44999999999999996,1.2422666549682617,0.48897624015808105
1.68670654296875,0.309785932302475,1.376920610666275,0.18679361045360565,0.5,0.9606724381446838,0.3768617808818817
1.1458324193954468,0.5874425768852234,0.5583898425102234,0.3994355797767639,0.65,1.587525725364685,0.6412705779075623
1.3595272302627563,0.4809078872203827,0.8786193430423737,0.3158694803714752,0.4,1.1555713415145874,0.4724166989326477
1.3652311563491821,0.6541428565979004,0.7110882997512817,0.3568085730075836,0.5,1.2499006986618042,0.5336037874221802
1.7343370914459229,0.5887882113456726,1.1455488801002502,0.26866957545280457,0.44999999999999996,1.0051409006118774,0.34522756934165955
1.9036705493927002,0.5501412749290466,1.3535292744636536,0.26668164134025574,0.35,1.3343420028686523,0.35393789410591125
1.7849067449569702,0.6457401514053345,1.1391665935516357,0.2923153340816498,0.5,1.2313076257705688,0.4367668330669403
1.959739327430725,0.6643959879875183,1.2953433394432068,0.3561910092830658,0.4,1.4377611875534058,0.48692989349365234
1.9118832349777222,0.6681410074234009,1.2437422275543213,0.3438485562801361,0.5,1.3828269243240356,0.47234460711479187
1.8591009378433228,0.6334441304206848,1.225656807422638,0.25517234206199646,0.4,1.2383108139038086,0.39304429292678833
2.0706429481506348,0.4920923411846161,1.5785506069660187,0.22212938964366913,0.55,1.508017897605896,0.37706512212753296
1.857190489768982,0.7375640273094177,1.1196264624595642,0.3176700174808502,0.4,1.2216874361038208,0.48358917236328125
1.9943431615829468,0.6465646624565125,1.3477784991264343,0.2468145340681076,0.44999999999999996,1.388335108757019,0.4234798550605774
1.9244232177734375,0.824313759803772,1.1001094579696655,0.3762262165546417,0.55,1.3114540576934814,0.5967113375663757
1.7488771677017212,0.7020344734191895,1.0468426942825317,0.2944413125514984,0.5,0.8753446936607361,0.5209765434265137
1.7916110754013062,0.7406940460205078,1.0509170293807983,0.33913928270339966,0.44999999999999996,1.3992794752120972,0.5838397145271301
1.778246283531189,0.8626867532730103,0.9155595302581787,0.45161277055740356,0.25,1.2211384773254395,0.6694687008857727
1.7451671361923218,0.6780900359153748,1.067077100276947,0.35108718276023865,0.35,1.5114487409591675,0.5857231020927429
1.43769109249115,1.003517508506775,0.434173583984375,0.48557835817337036,0.44999999999999996,1.275329828262329,0.6663481593132019
1.6110756397247314,0.7886629700660706,0.8224126696586609,0.4363403916358948,0.30000000000000004,0.85223788022995,0.6341878175735474
1.7098907232284546,0.6826874017715454,1.0272033214569092,0.3283235728740692,0.4,1.3103636503219604,0.6179801821708679
1.667837142944336,0.6730639338493347,0.9947732090950012,0.3339906632900238,0.5,1.2244092226028442,0.6267251968383789
1.4911566972732544,0.7004044651985168,0.7907522320747375,0.32559633255004883,0.55,0.9309753775596619,0.5397907495498657
1.7308317422866821,0.5025638937950134,1.2282678484916687,0.25306034088134766,0.5,1.7457026243209839,0.41304928064346313
1.6453115940093994,0.562630295753479,1.0826812982559204,0.2854137122631073,0.30000000000000004,1.3445591926574707,0.4420715868473053
1.6265144348144531,0.43379291892051697,1.1927215158939362,0.1883721649646759,0.44999999999999996,1.4662256240844727,0.31887438893318176
1.4212429523468018,0.676986813545227,0.7442561388015747,0.3409341871738434,0.65,1.634503722190857,0.4639008641242981
1.515332818031311,0.5339843034744263,0.9813485145568848,0.2885514795780182,0.5,1.403099775314331,0.46767640113830566
1.6256955862045288,0.7944809794425964,0.8312146067619324,0.4963083267211914,0.44999999999999996,1.6809275150299072,0.6784706115722656
1.462205171585083,0.6116734743118286,0.8505316972732544,0.4147914946079254,0.5,1.4685860872268677,0.5263204574584961
1.6404377222061157,0.42540284991264343,1.2150348722934723,0.2635250687599182,0.4,1.277100682258606,0.4424242079257965
1.7375072240829468,0.474255234003067,1.2632519900798798,0.2792278826236725,0.4,1.4140527248382568,0.4526901841163635
1.9219120740890503,0.8298057913780212,1.092106282711029,0.5128604173660278,0.65,1.9618301391601562,0.6364791393280029
2.0843300819396973,0.7350943684577942,1.349235713481903,0.4386093318462372,0.30000000000000004,1.8534141778945923,0.6046085953712463
1.93011474609375,0.7591518759727478,1.1709628701210022,0.48117145895957947,0.6,1.3193707466125488,0.6564816832542419
1.8638496398925781,0.9074591994285583,0.9563904404640198,0.6179861426353455,0.6,0.8465903997421265,0.7484187483787537
2.2109594345092773,0.8072730898857117,1.4036863446235657,0.47473594546318054,0.7,1.4213184118270874,0.6504806280136108
2.125274419784546,0.7987985014915466,1.3264759182929993,0.49515363574028015,0.44999999999999996,1.7291580438613892,0.6482954025268555
1.9048337936401367,0.8338733911514282,1.0709604024887085,0.49473676085472107,0.4,1.1714764833450317,0.6964866518974304
1.9888204336166382,0.7271879315376282,1.26163250207901,0.4121091067790985,0.5,1.3108710050582886,0.6176595091819763
1.9972530603408813,0.6473780870437622,1.3498749732971191,0.36211347579956055,0.5,1.5032198429107666,0.5527070164680481
1.8968651294708252,0.6977822780609131,1.199082851409912,0.41946718096733093,0.44999999999999996,1.3717988729476929,0.584401547908783
1.8184702396392822,0.7565615773200989,1.0619086623191833,0.4600280225276947,0.4,1.716516137123108,0.6421635746955872
1.8155444860458374,0.5625661611557007,1.2529783248901367,0.38743382692337036,0.5,1.2110515832901,0.5680376291275024
2.06076979637146,0.5866355895996094,1.4741342067718506,0.39997050166130066,0.4,1.5708636045455933,0.5761610865592957
2.1023826599121094,0.647875964641571,1.4545066952705383,0.36987343430519104,0.4,1.7535958290100098,0.5182415843009949
2.0763585567474365,0.883410632610321,1.1929479241371155,0.5001434683799744,0.4,1.6683429479599,0.6265593767166138
2.18863844871521,0.725939929485321,1.462698519229889,0.42692071199417114,0.30000000000000004,1.8492497205734253,0.5733889937400818
2.064915895462036,0.8099294900894165,1.2549864053726196,0.4373650550842285,0.4,1.3911727666854858,0.5728775262832642
2.068861484527588,0.6907498240470886,1.3781116604804993,0.3825337588787079,0.30000000000000004,1.339349627494812,0.523021399974823
2.0094335079193115,0.6165779829025269,1.3928555250167847,0.33564168214797974,0.44999999999999996,1.3622336387634277,0.47638916969299316
1.8312571048736572,0.6755132079124451,1.1557438969612122,0.34028875827789307,0.4,1.405029058456421,0.49502572417259216
1.7818535566329956,0.6479266285896301,1.1339269280433655,0.35151195526123047,0.25,1.3751564025878906,0.506889820098877
1.7058184146881104,0.6379633545875549,1.0678550601005554,0.28559786081314087,0.6,1.3656911849975586,0.44541239738464355
1.851209282875061,0.6175972819328308,1.2336120009422302,0.31173810362815857,0.44999999999999996,1.857375144958496,0.46872779726982117
1.8565460443496704,0.6020409464836121,1.2545050978660583,0.37427136301994324,0.19999999999999996,1.665812373161316,0.49125930666923523
1.8305984735488892,0.6037402749061584,1.2268581986427307,0.3660033941268921,0.35,1.406822681427002,0.4832504689693451
1.819498062133789,0.5955832600593567,1.2239148020744324,0.34779253602027893,0.44999999999999996,1.2926336526870728,0.4811966121196747
1.9592918157577515,0.7114273309707642,1.2478644847869873,0.3747013509273529,0.35,1.5584391355514526,0.5339619517326355
2.100226879119873,0.6539396643638611,1.446287214756012,0.33103474974632263,0.35,0.8246812224388123,0.48356056213378906
2.025897741317749,0.7650579810142517,1.2608397603034973,0.3697637617588043,0.35,1.718399167060852,0.5425552725791931
2.0103328227996826,0.9429773688316345,1.067355453968048,0.428812175989151,0.35,1.5947579145431519,0.5969517827033997
2.1710662841796875,0.9057079553604126,1.265358328819275,0.4046032130718231,0.30000000000000004,1.178000807762146,0.601344108581543
2.235452651977539,0.8644549250602722,1.3709977269172668,0.39253151416778564,0.35,1.5911222696304321,0.5890452265739441
2.0563268661499023,1.0328303575515747,1.0234965085983276,0.532249927520752,0.5,1.3151777982711792,0.6880531311035156
2.139535665512085,0.888771653175354,1.250764012336731,0.43614163994789124,0.44999999999999996,1.4996213912963867,0.6036216020584106
2.0767364501953125,0.874072253704071,1.2026641964912415,0.4358569085597992,0.4,1.6756459474563599,0.6276468634605408
2.1745994091033936,0.8153420686721802,1.3592573404312134,0.4053371548652649,0.25,1.434134602546692,0.6193488836288452
2.168421506881714,0.8056927919387817,1.3627287149429321,0.4463565945625305,0.35,1.681330680847168,0.6644029021263123
2.207069158554077,0.8691379427909851,1.337931215763092,0.466060608625412,0.30000000000000004,1.4967890977859497,0.6743811964988708
1.734740138053894,0.29187822341918945,1.4428619146347046,0.22443382441997528,0.44999999999999996,1.017516016960144,0.38104507327079773
1.2402087450027466,0.2160799354314804,1.0241288095712662,0.21027301251888275,0.30000000000000004,1.5650914907455444,0.3372111916542053
1.3552969694137573,0.20571665465831757,1.1495803147554398,0.19233672320842743,0.35,1.596034288406372,0.2667449414730072
1.435042142868042,0.28565189242362976,1.1493902504444122,0.22765560448169708,0.44999999999999996,1.375392198562622,0.36945539712905884
1.5924663543701172,0.2613373398780823,1.331129014492035,0.22250954806804657,0.4,0.9686793684959412,0.3480936884880066
1.0334594249725342,0.4906279146671295,0.5428315103054047,0.25166356563568115,0.5,0.9601190090179443,0.3882962763309479
1.2721718549728394,0.3795238137245178,0.8926480412483215,0.33318692445755005,0.35,1.0414537191390991,0.45285674929618835
1.4793514013290405,0.45051079988479614,1.0288406014442444,0.3207482695579529,0.4,0.948093593120575,0.47752705216407776
1.557071566581726,0.43209752440452576,1.1249740421772003,0.31520938873291016,0.44999999999999996,0.9300747513771057,0.4513644278049469
1.4395912885665894,0.5089156031608582,0.9306756854057312,0.3283593952655792,0.55,1.3517084121704102,0.5322327613830566
1.7658132314682007,0.29202234745025635,1.4737908840179443,0.29182055592536926,0.44999999999999996,1.3334873914718628,0.4239102005958557
1.8908538818359375,0.3769841492176056,1.513869732618332,0.38140377402305603,0.4,0.7128258943557739,0.5163852572441101
1.7756680250167847,0.44718074798583984,1.3284872770309448,0.4035062789916992,0.35,0.980213463306427,0.5963664054870605
1.7552775144577026,0.39813923835754395,1.3571382761001587,0.3074178695678711,0.35,1.3882927894592285,0.5037024617195129
1.5182489156723022,0.5472502708435059,0.9709986448287964,0.4714452922344208,0.44999999999999996,1.315077543258667,0.7134917378425598
1.778953194618225,0.4429008662700653,1.3360523283481598,0.394812673330307,0.4,1.0302973985671997,0.6524745225906372
1.4034404754638672,0.5139089822769165,0.8895314931869507,0.4141162037849426,0.6,0.842605710029602,0.6386823654174805
1.8043253421783447,0.45562419295310974,1.348701149225235,0.34883710741996765,0.44999999999999996,1.033102035522461,0.5731183886528015
1.6084892749786377,0.6037443280220032,1.0047449469566345,0.39302581548690796,0.65,1.6523743867874146,0.6537484526634216
1.700865626335144,0.5504475235939026,1.1504181027412415,0.37677913904190063,0.44999999999999996,1.6613941192626953,0.5340744256973267
1.7900348901748657,0.5645360946655273,1.2254987955093384,0.36985069513320923,0.35,1.7837506532669067,0.5720602869987488
1.8571926355361938,0.5435376167297363,1.3136550188064575,0.36196133494377136,0.44999999999999996,1.405420184135437,0.6254855394363403
1.8659557104110718,0.49961113929748535,1.3663445711135864,0.34576255083084106,0.44999999999999996,0.9499824643135071,0.5935843586921692
1.9585933685302734,0.6867205500602722,1.2718728184700012,0.36772704124450684,0.5,1.3432788848876953,0.6735609173774719
1.8611507415771484,0.8661155104637146,0.9950352311134338,0.39276498556137085,0.55,0.9848604202270508,0.6479799151420593
2.0018997192382812,0.859378457069397,1.1425212621688843,0.3594249188899994,0.65,1.332445740699768,0.5882388949394226
2.001255750656128,0.8662101030349731,1.1350456476211548,0.372168630361557,0.55,1.5400631427764893,0.5978607535362244
2.0669844150543213,0.8237590193748474,1.2432253956794739,0.3588263988494873,0.4,1.3295472860336304,0.5810965299606323
1.5025869607925415,1.0735689401626587,0.4290180206298828,0.39361444115638733,0.7,1.6965699195861816,0.5756179690361023
1.8027098178863525,0.8577133417129517,0.9449964761734009,0.375789612531662,0.55,1.2620446681976318,0.5850023627281189
1.8081527948379517,0.8335263133049011,0.9746264815330505,0.3563932478427887,0.5,1.8950798511505127,0.5388373732566833
1.8636763095855713,0.8045372366905212,1.05913907289505,0.35869380831718445,0.5,1.8163692951202393,0.5445061922073364
1.3512003421783447,1.08516526222229,0.2660350799560547,0.386301726102829,0.44999999999999996,1.5729111433029175,0.5233375430107117
1.980854868888855,0.716239333152771,1.264615535736084,0.3236764073371887,0.5,1.6663291454315186,0.5339071154594421
1.809901237487793,0.7756125926971436,1.0342886447906494,0.3605514168739319,0.44999999999999996,1.539119005203247,0.5872382521629333
1.9180139303207397,0.7933942675590515,1.1246196627616882,0.3815831243991852,0.44999999999999996,1.7664676904678345,0.5892173051834106
1.9446533918380737,0.7544793486595154,1.1901740431785583,0.3445453643798828,0.6,1.696615219116211,0.5636284947395325
1.8694225549697876,0.7893938422203064,1.0800287127494812,0.36181750893592834,0.4,1.4598894119262695,0.5750719904899597
2.1007485389709473,0.75190669298172,1.3488418459892273,0.3356972932815552,0.35,1.2222591638565063,0.5529131293296814
1.9156227111816406,0.8182953000068665,1.0973274111747742,0.3814767301082611,0.6,1.9496450424194336,0.5938324928283691
1.362156867980957,1.1912473440170288,0.17090952396392822,0.39675161242485046,0.55,1.5973255634307861,0.5503820180892944
2.0805275440216064,0.7890977263450623,1.2914298176765442,0.3324694037437439,0.44999999999999996,1.5998533964157104,0.5731639266014099
2.0284435749053955,0.8428381085395813,1.1856054663658142,0.3788992464542389,0.44999999999999996,1.676527976989746,0.6178572773933411
1.276216745376587,1.0110034942626953,0.2652132511138916,0.3535803258419037,0.6,1.6915708780288696,0.5332821607589722
2.046644449234009,0.8202731013298035,1.2263713479042053,0.3452012240886688,0.44999999999999996,1.5936906337738037,0.5932426452636719
1.4764986038208008,1.1140413284301758,0.362457275390625,0.3518211543560028,0.55,1.118801474571228,0.4747391641139984
2.0863540172576904,0.592564582824707,1.4937894344329834,0.24880588054656982,0.65,1.5081102848052979,0.43255215883255005
1.938506007194519,0.9310874938964844,1.0074185132980347,0.4103749394416809,0.6,1.5614091157913208,0.6362630128860474
2.093489408493042,0.8000782132148743,1.2934111952781677,0.3319767415523529,0.4,1.3023005723953247,0.580250084400177
1.9838517904281616,0.8555361032485962,1.1283156871795654,0.3779645562171936,0.35,1.0734729766845703,0.6131144165992737
2.0490663051605225,0.8344446420669556,1.214621663093567,0.35487100481987,0.4,0.9170389771461487,0.5953921675682068
2.0127487182617188,0.891819953918457,1.1209287643432617,0.3836210072040558,0.44999999999999996,0.7688595056533813,0.6100210547447205
2.2521753311157227,0.6811317801475525,1.5710435509681702,0.24213261902332306,0.55,1.2190990447998047,0.4433174133300781
2.0596165657043457,0.852800190448761,1.2068163752555847,0.3567250669002533,0.5,1.2705903053283691,0.5952450633049011
1.79608952999115,1.0396537780761719,0.756435751914978,0.32893630862236023,0.55,1.5065690279006958,0.5124337077140808
1.986322045326233,0.9051089286804199,1.081213116645813,0.39021867513656616,0.5,1.4614752531051636,0.620893657207489
1.9583501815795898,0.8533386588096619,1.105011522769928,0.36005550622940063,0.44999999999999996,1.4980885982513428,0.5856010317802429
1.9914840459823608,0.8602443933486938,1.131239652633667,0.3487984836101532,0.35,1.5798693895339966,0.5691646933555603
2.0490381717681885,0.8138665556907654,1.235171616077423,0.3048701584339142,0.55,1.2648967504501343,0.5162110328674316
2.078381299972534,0.7901248931884766,1.2882564067840576,0.290336936712265,0.4,1.1610363721847534,0.5194260478019714
1.9001225233078003,0.9182714819908142,0.9818510413169861,0.37853842973709106,0.5,1.8334711790084839,0.6045660972595215
1.9263626337051392,0.9808099865913391,0.9455526471138,0.3518016040325165,0.44999999999999996,1.502541184425354,0.5371658802032471
1.7208343744277954,1.065195918083191,0.6556384563446045,0.40017151832580566,0.55,1.6426136493682861,0.5886266827583313
1.976464867591858,0.8782127499580383,1.0982521176338196,0.36120283603668213,0.4,1.4035022258758545,0.5784172415733337
1.9654664993286133,0.8783227801322937,1.0871437191963196,0.33828020095825195,0.35,1.064182162284851,0.5578765869140625
1.9040005207061768,0.9466314315795898,0.9573690891265869,0.3569817841053009,0.44999999999999996,1.1077992916107178,0.515311598777771
1.8975223302841187,0.8880080580711365,1.0095142722129822,0.36132946610450745,0.44999999999999996,1.332779884338379,0.5707567930221558
1.943946123123169,0.87763911485672,1.066307008266449,0.3421764373779297,0.5,1.483843207359314,0.5400215983390808
1.864193320274353,0.8659074902534485,0.9982858300209045,0.32700860500335693,0.30000000000000004,1.412710189819336,0.5342264175415039
1.6729453802108765,0.8583170771598816,0.8146283030509949,0.30435308814048767,0.4,1.5987071990966797,0.4486180245876312
1.8752033710479736,0.8331886529922485,1.042014718055725,0.32228919863700867,0.44999999999999996,1.7516677379608154,0.47366657853126526
1.60675847530365,1.033442497253418,0.5733159780502319,0.39091745018959045,0.55,1.7575732469558716,0.5381896495819092
1.7396963834762573,0.9062714576721191,0.8334249258041382,0.36195802688598633,0.35,1.5211124420166016,0.5467613339424133
1.8185739517211914,0.8763216137886047,0.9422523379325867,0.3388272225856781,0.44999999999999996,1.1572511196136475,0.5165210366249084
1.780051589012146,0.9132965207099915,0.8667550683021545,0.3669430613517761,0.55,0.6312327980995178,0.5423966646194458
1.7202106714248657,0.7145904302597046,1.0056202411651611,0.2517610490322113,0.5,1.5853421688079834,0.40815743803977966
1.6898411512374878,0.7982873916625977,0.8915537595748901,0.3007754385471344,0.5,1.4423187971115112,0.4534730017185211
1.72921884059906,0.7058489918708801,1.02336984872818,0.2564798593521118,0.30000000000000004,1.5501056909561157,0.4101770520210266
1.673226237297058,0.9617205858230591,0.711505651473999,0.39391693472862244,0.5,1.0032155513763428,0.5745790004730225
1.6302967071533203,0.9209085702896118,0.7093881368637085,0.3710506856441498,0.55,1.4295331239700317,0.530984103679657
1.7853946685791016,0.8599287271499634,0.9254659414291382,0.31900590658187866,0.4,1.1672381162643433,0.44721347093582153
1.8129934072494507,0.8890085220336914,0.9239848852157593,0.39002060890197754,0.4,1.6138803958892822,0.5602640509605408
1.682413935661316,0.9352108240127563,0.7472031116485596,0.3378309905529022,0.44999999999999996,1.231381893157959,0.46575936675071716
1.8488473892211914,0.7991510629653931,1.0496963262557983,0.3697354793548584,0.55,0.9320564866065979,0.543350875377655
1.8143008947372437,0.8648624420166016,0.9494384527206421,0.3747864365577698,0.44999999999999996,1.7432656288146973,0.5609642863273621
1.4001632928848267,1.1481889486312866,0.25197434425354004,0.4382438659667969,0.5,1.1306945085525513,0.599440336227417
1.7512683868408203,0.9066376090049744,0.844630777835846,0.431742399930954,0.55,0.7996945381164551,0.5870124697685242
1.7838200330734253,0.9177177548408508,0.8661022782325745,0.4570179581642151,0.5,0.9842941761016846,0.5833332538604736
1.829581618309021,1.0587589740753174,0.7708226442337036,0.4377954602241516,0.44999999999999996,1.2356199026107788,0.5660163760185242
1.7561711072921753,0.9648224711418152,0.7913486361503601,0.47110453248023987,0.55,1.4381515979766846,0.5927988886833191
1.8226608037948608,0.96834796667099,0.8543128371238708,0.4587272107601166,0.55,1.525417685508728,0.579037606716156
1.8007863759994507,1.1125428676605225,0.6882435083389282,0.44266191124916077,0.4,1.3578635454177856,0.555454432964325
1.9086735248565674,1.0638433694839478,0.8448301553726196,0.4335857927799225,0.55,1.6677583456039429,0.5518664717674255
1.9151781797409058,1.0671900510787964,0.8479881286621094,0.4283055365085602,0.55,1.2742559909820557,0.5593464970588684
1.0391658544540405,0.5873322486877441,0.4518336057662964,0.4205407202243805,0.44999999999999996,1.5439170598983765,0.6571077108383179
1.1846091747283936,0.4493269622325897,0.7352822124958038,0.42355433106422424,0.6,1.8677544593811035,0.7085592150688171
1.185653567314148,0.5994361639022827,0.5862174034118652,0.5580140948295593,0.44999999999999996,1.4905253648757935,0.7990807890892029
1.5225108861923218,0.6798247694969177,0.842686116695404,0.6282846927642822,0.30000000000000004,1.282149076461792,0.8358079791069031
1.589401364326477,0.4477396011352539,1.1416617631912231,0.3597400188446045,0.44999999999999996,1.6303561925888062,0.6304076313972473
1.8816534280776978,0.3592846989631653,1.5223687291145325,0.3695569932460785,0.5,1.9008868932724,0.6103481650352478
1.6751998662948608,0.38999319076538086,1.28520667552948,0.35770881175994873,0.35,1.5553370714187622,0.6487993597984314
2.0120906829833984,0.29281309247016907,1.7192775905132294,0.27577194571495056,0.55,1.255436658859253,0.5234404802322388
2.101813554763794,0.34225529432296753,1.7595582604408264,0.2698664367198944,0.35,1.3527354001998901,0.5150761604309082
1.8433865308761597,0.39875689148902893,1.4446296393871307,0.30132922530174255,0.55,1.1643623113632202,0.5090441703796387
1.6704952716827393,0.43039295077323914,1.2401023209095001,0.33239027857780457,0.55,1.154597520828247,0.568301260471344
2.1399402618408203,0.34938547015190125,1.790554791688919,0.2879795730113983,0.35,0.9513347744941711,0.5758020281791687
2.0709378719329834,0.3413360118865967,1.7296018600463867,0.2558149993419647,0.4,1.1432360410690308,0.5391365885734558
1.5725440979003906,0.5749801993370056,0.997563898563385,0.33288294076919556,0.6,1.2746978998184204,0.5355327129364014
1.9543207883834839,0.7434832453727722,1.2108375430107117,0.281922310590744,0.5,1.3938562870025635,0.4825911521911621
1.9084357023239136,0.45148777961730957,1.456947922706604,0.190256267786026,0.5,1.4662270545959473,0.2967611849308014
1.5607554912567139,0.7994493842124939,0.76130610704422,0.3039025366306305,0.44999999999999996,1.480072021484375,0.42559272050857544
1.581316351890564,0.692274272441864,0.8890420794487,0.2832014262676239,0.65,0.8511022925376892,0.4040365219116211
1.9545294046401978,0.40329065918922424,1.5512387454509735,0.17536595463752747,0.35,1.0710740089416504,0.28031614422798157
2.04697585105896,0.3875947892665863,1.6593810617923737,0.17770306766033173,0.30000000000000004,1.3102866411209106,0.2902997136116028
2.117453098297119,0.612988293170929,1.5044648051261902,0.24691753089427948,0.5,1.4472036361694336,0.3807929456233978
2.0228092670440674,0.6131190657615662,1.4096902012825012,0.2898208200931549,0.44999999999999996,1.2637979984283447,0.3966308534145355
1.8653490543365479,0.7079235315322876,1.1574255228042603,0.30435067415237427,0.44999999999999996,1.2653053998947144,0.4482465386390686
2.020343780517578,0.5767147541046143,1.4436290264129639,0.2530495822429657,0.5,1.3874971866607666,0.4023149609565735
1.8461769819259644,0.79329913854599,1.0528778433799744,0.33142057061195374,0.35,0.5546184182167053,0.44276291131973267
1.9405345916748047,0.5749620795249939,1.3655725121498108,0.27869802713394165,0.44999999999999996,1.468106985092163,0.3920707404613495
2.0223119258880615,0.6401706337928772,1.3821412920951843,0.2725740373134613,0.5,1.1365811824798584,0.37626421451568604
2.112424612045288,0.6012253761291504,1.5111992359161377,0.25411930680274963,0.5,1.5253074169158936,0.3890295624732971
1.9198120832443237,0.7057837247848511,1.2140283584594727,0.2609236240386963,0.25,1.327161431312561,0.3825503885746002
1.9812568426132202,0.6542994379997253,1.3269574046134949,0.23368191719055176,0.4,1.3153026103973389,0.33027949929237366
2.288334608078003,0.45200854539871216,1.8363260626792908,0.14347194135189056,0.19999999999999996,1.219793677330017,0.2436598837375641
2.2826545238494873,0.5709231495857239,1.7117313742637634,0.19195443391799927,0.30000000000000004,1.795300841331482,0.27991098165512085
2.2974600791931152,0.6289169192314148,1.6685431599617004,0.18527238070964813,0.25,1.5821388959884644,0.2715533673763275
1.9471315145492554,0.9678980112075806,0.9792335033416748,0.31619036197662354,0.25,1.0175615549087524,0.40071550011634827
1.8363977670669556,0.8557829260826111,0.9806148409843445,0.3262955844402313,0.4,1.4424651861190796,0.417736291885376
1.9930340051651,0.48715001344680786,1.5058839917182922,0.11755335330963135,0.25,1.1625086069107056,0.21490012109279633
1.8640743494033813,0.732768714427948,1.1313056349754333,0.23023883998394012,0.30000000000000004,1.6127619743347168,0.3288039565086365
2.0656492710113525,0.6110824346542358,1.4545668363571167,0.16565336287021637,0.30000000000000004,1.7986468076705933,0.2787311375141144
1.8794711828231812,0.6814499497413635,1.1980212330818176,0.2520981729030609,0.4,1.4196664094924927,0.37650957703590393
1.9202159643173218,0.4879264831542969,1.432289481163025,0.1725524216890335,0.4,1.5381052494049072,0.2551423907279968
2.0551278591156006,0.7131702899932861,1.3419575691223145,0.2264668047428131,0.25,1.1351534128189087,0.35646331310272217
2.095414400100708,0.6976337432861328,1.3977806568145752,0.26726600527763367,0.30000000000000004,1.7932319641113281,0.36088433861732483
2.0583856105804443,0.663437008857727,1.3949486017227173,0.25207969546318054,0.4,1.7954756021499634,0.3258313238620758
2.135335683822632,0.5729777216911316,1.5623579621315002,0.2318844348192215,0.4,1.4003411531448364,0.32638293504714966
2.1566874980926514,0.5815039873123169,1.5751835107803345,0.23906564712524414,0.19999999999999996,1.3387213945388794,0.33877384662628174
2.2219173908233643,0.7157108783721924,1.5062065124511719,0.22312059998512268,0.25,1.5329502820968628,0.39157602190971375
2.1673359870910645,0.6477242112159729,1.5196117758750916,0.2506725788116455,0.4,1.1477940082550049,0.34511932730674744
2.0000100135803223,0.7626709938049316,1.2373390197753906,0.31278786063194275,0.25,1.4677072763442993,0.4188785254955292
1.9577836990356445,0.7520197033882141,1.2057639956474304,0.2961251437664032,0.30000000000000004,1.4572172164916992,0.4141359031200409
2.167447805404663,0.5123523473739624,1.6550954580307007,0.20108960568904877,0.30000000000000004,1.4837796688079834,0.351030170917511
2.1439120769500732,0.6437755227088928,1.5001365542411804,0.2642362117767334,0.25,1.5864934921264648,0.43820714950561523
2.2149455547332764,0.44606027007102966,1.7688852846622467,0.16106942296028137,0.25,1.7198270559310913,0.3015596568584442
2.141573905944824,0.7028295397758484,1.4387443661689758,0.269687682390213,0.25,1.554070234298706,0.40914860367774963
2.2406888008117676,0.6998717188835144,1.5408170819282532,0.27906545996665955,0.25,1.6638920307159424,0.4544714093208313
2.290487051010132,0.6545591950416565,1.6359278559684753,0.26405176520347595,0.30000000000000004,1.8286809921264648,0.42908763885498047
2.1706576347351074,0.7202185988426208,1.4504390358924866,0.2965228855609894,0.35,1.4511032104492188,0.4365396499633789
2.046525239944458,0.7613935470581055,1.2851316928863525,0.31000638008117676,0.35,1.1828533411026,0.48725223541259766
2.2842094898223877,0.7039746642112732,1.5802348256111145,0.30773916840553284,0.25,1.0168347358703613,0.48381686210632324
2.092559814453125,0.7400350570678711,1.352524757385254,0.3126312792301178,0.30000000000000004,1.3301091194152832,0.505922257900238
2.062669038772583,0.6796022653579712,1.3830667734146118,0.3064691722393036,0.44999999999999996,1.2130744457244873,0.4877605438232422
2.29508376121521,0.5354607105255127,1.7596230506896973,0.21277804672718048,0.30000000000000004,1.6531020402908325,0.39454635977745056
2.0164401531219482,0.7306222319602966,1.2858179211616516,0.32676810026168823,0.44999999999999996,1.4164588451385498,0.5322173833847046
1.865499496459961,0.7351383566856384,1.1303611397743225,0.3538531959056854,0.5,1.4702026844024658,0.544341504573822
1.9789968729019165,0.7272877097129822,1.2517091631889343,0.3227841258049011,0.35,1.5324227809906006,0.5173516273498535
2.1674294471740723,0.5648504495620728,1.6025789976119995,0.23121920228004456,0.30000000000000004,1.5213395357131958,0.38114356994628906
2.1422855854034424,0.5434653162956238,1.5988202691078186,0.21971623599529266,0.25,1.4552584886550903,0.3677825629711151
1.8789294958114624,0.6106982827186584,1.268231213092804,0.2912347614765167,0.19999999999999996,1.4641441106796265,0.4824003279209137
1.9845646619796753,0.608931839466095,1.3756328225135803,0.255269855260849,0.30000000000000004,1.484655499458313,0.39266303181648254
1.9930778741836548,0.7162644267082214,1.2768134474754333,0.2836419641971588,0.35,1.8082696199417114,0.44192489981651306
1.3901526927947998,0.8893755078315735,0.5007771849632263,0.39194026589393616,0.55,1.1881777048110962,0.6086241602897644
2.0409538745880127,0.4711516797542572,1.5698021948337555,0.1693967878818512,0.4,1.563195824623108,0.2825204133987427
1.7822742462158203,0.661189079284668,1.1210851669311523,0.29052790999412537,0.30000000000000004,1.1869450807571411,0.3951924741268158
1.9636532068252563,0.5180553793907166,1.4455978274345398,0.2317187786102295,0.35,1.6127355098724365,0.3489653170108795
1.6528583765029907,0.6773436069488525,0.9755147695541382,0.2914915680885315,0.30000000000000004,1.554905891418457,0.4353819787502289
2.2475812435150146,0.3910163342952728,1.8565649092197418,0.17140424251556396,0.44999999999999996,1.5003621578216553,0.27264276146888733
1.951890230178833,0.6236075758934021,1.328282654285431,0.34255486726760864,0.4,1.5752991437911987,0.46395501494407654
1.6581840515136719,0.616346001625061,1.0418380498886108,0.26727986335754395,0.35,1.9879167079925537,0.40330037474632263
1.8186371326446533,0.605327308177948,1.2133098244667053,0.2625183165073395,0.35,0.9825044274330139,0.3853970170021057
1.8652113676071167,0.6136029362678528,1.251608431339264,0.2535329759120941,0.55,1.649489402770996,0.39261746406555176
1.7651112079620361,0.6305897235870361,1.134521484375,0.28996142745018005,0.44999999999999996,1.5902366638183594,0.4664481282234192
1.7770267724990845,0.6463555693626404,1.130671203136444,0.2836366593837738,0.5,1.7753913402557373,0.4363623559474945
1.7597439289093018,0.6776548624038696,1.0820890665054321,0.31087252497673035,0.25,1.2531379461288452,0.4814929962158203
2.026393175125122,0.6116072535514832,1.414785921573639,0.3197852075099945,0.30000000000000004,1.4536404609680176,0.44948193430900574
1.898969292640686,0.6494631171226501,1.2495061755180359,0.3036823570728302,0.44999999999999996,1.2724809646606445,0.458140105009079
2.0302655696868896,0.6011454463005066,1.429120123386383,0.3134104013442993,0.35,1.870112657546997,0.45259734988212585
1.9367188215255737,0.6144053339958191,1.3223134875297546,0.2856898605823517,0.5,1.470694899559021,0.42186471819877625
1.92758047580719,0.6956437230110168,1.231936752796173,0.3550550639629364,0.35,1.2578177452087402,0.49257469177246094
1.8828251361846924,0.7287251353263855,1.1541000008583069,0.38699811697006226,0.30000000000000004,2.0241928100585938,0.5221394896507263
1.7289665937423706,0.7549506425857544,0.9740159511566162,0.33738553524017334,0.5,1.5432944297790527,0.47517290711402893
2.049142837524414,0.6772819757461548,1.3718608617782593,0.4040408730506897,0.35,1.162958025932312,0.5205178260803223
1.7752964496612549,0.8024086952209473,0.9728877544403076,0.4029749035835266,0.44999999999999996,1.8699392080307007,0.5352814793586731
1.8932093381881714,0.709024965763092,1.1841843724250793,0.35613399744033813,0.55,1.1802210807800293,0.47691938281059265
1.6325806379318237,0.9621707797050476,0.6704098582267761,0.4786369502544403,0.6,1.572300672531128,0.621492862701416
1.6545709371566772,0.7553387880325317,0.8992321491241455,0.3705633878707886,0.35,1.5694986581802368,0.48601341247558594
1.919887900352478,0.7626653909683228,1.1572225093841553,0.40523242950439453,0.35,1.7316005229949951,0.5390570759773254
2.1122841835021973,0.5743435621261597,1.5379406213760376,0.3402996063232422,0.4,1.4192103147506714,0.46439123153686523
2.0436363220214844,0.5966845154762268,1.4469518065452576,0.331997811794281,0.4,1.4550307989120483,0.4499962031841278
2.0513663291931152,0.6360953450202942,1.415270984172821,0.3692108988761902,0.35,2.0208165645599365,0.49780842661857605
1.8198248147964478,0.8027162551879883,1.0171085596084595,0.4628063142299652,0.5,1.8954288959503174,0.6105454564094543
1.9677412509918213,0.7099205255508423,1.257820725440979,0.43171173334121704,0.4,1.6258994340896606,0.5404571890830994
1.9319467544555664,0.7286839485168457,1.2032628059387207,0.4039180874824524,0.4,1.687113642692566,0.524433434009552
2.0155482292175293,0.6386799812316895,1.3768682479858398,0.372598797082901,0.35,2.1202845573425293,0.49162551760673523
1.903054118156433,0.6970617175102234,1.2059924006462097,0.3944215178489685,0.4,1.7465057373046875,0.5415746569633484
1.7628971338272095,0.9065267443656921,0.8563703894615173,0.5269301533699036,0.55,1.6302136182785034,0.6370115280151367
1.961456298828125,0.7375327944755554,1.2239235043525696,0.41212376952171326,0.4,1.5812076330184937,0.5381755828857422
2.083644151687622,0.6412994265556335,1.4423447251319885,0.36267754435539246,0.35,1.6772984266281128,0.48718148469924927
1.9721511602401733,0.7541817426681519,1.2179694175720215,0.4044993817806244,0.5,1.3408979177474976,0.528068482875824
1.9153245687484741,0.9755801558494568,0.9397444128990173,0.4802572429180145,0.4,1.5586885213851929,0.5957500338554382
1.9571245908737183,0.8714559674263,1.0856686234474182,0.43620482087135315,0.5,1.6161679029464722,0.5432266592979431
2.086496114730835,0.8237752318382263,1.2627208828926086,0.4334547519683838,0.35,1.0891449451446533,0.5323712229728699
1.9615719318389893,0.9737378358840942,0.987834095954895,0.486426442861557,0.4,1.6547529697418213,0.6077162623405457
2.279207229614258,0.6285060048103333,1.6507012248039246,0.3449814021587372,0.4,1.4265997409820557,0.4464482367038727
1.9941282272338867,0.9282975196838379,1.0658307075500488,0.42250871658325195,0.44999999999999996,1.665396809577942,0.5711021423339844
2.104745864868164,0.8846734166145325,1.2200724482536316,0.4112539291381836,0.35,1.2559454441070557,0.5637699365615845
2.019021987915039,0.9368700981140137,1.0821518898010254,0.4194866120815277,0.30000000000000004,1.744046688079834,0.5665648579597473
2.1969711780548096,0.8132387399673462,1.3837324380874634,0.363910973072052,0.4,1.9258736371994019,0.5191546678543091
2.1300840377807617,0.9712302088737488,1.158853828907013,0.4272371828556061,0.5,2.061302423477173,0.6090017557144165
2.3043344020843506,0.85332852602005,1.4510058760643005,0.3829766511917114,0.25,1.7182635068893433,0.5446600317955017
2.2639594078063965,0.9901912808418274,1.273768126964569,0.43231001496315,0.35,1.607842206954956,0.591801106929779
2.3448989391326904,0.8189544677734375,1.525944471359253,0.3487916588783264,0.5,1.2549340724945068,0.510277509689331
2.238210439682007,1.146644949913025,1.091565489768982,0.47892290353775024,0.55,1.695116400718689,0.627587616443634
1.8337805271148682,0.366610050201416,1.4671704769134521,0.6185731291770935,0.6,1.062983512878418,0.8015069961547852
1.1325567960739136,0.6104470491409302,0.5221097469329834,0.5334338545799255,0.55,1.0699337720870972,0.6945105791091919
1.4776641130447388,0.34238025546073914,1.1352838575839996,0.3563036620616913,0.4,1.1338762044906616,0.5063766837120056
1.6503889560699463,0.34988686442375183,1.3005020916461945,0.4658789336681366,0.55,1.3323044776916504,0.6603352427482605
1.3005831241607666,0.33168694376945496,0.9688961803913116,0.29077333211898804,0.6,1.445618987083435,0.4924168586730957
1.3233072757720947,0.3338311016559601,0.9894761741161346,0.4986942410469055,0.5,1.6602851152420044,0.6660399436950684
1.1491224765777588,0.32006770372390747,0.8290547728538513,0.35787221789360046,0.5,1.3942726850509644,0.5674935579299927
1.1834877729415894,0.40945592522621155,0.7740318477153778,0.3014417290687561,0.65,1.575547218322754,0.49050116539001465
1.3037172555923462,0.36121025681495667,0.9425069987773895,0.38798168301582336,0.55,1.7139952182769775,0.6029496192932129
0.961505115032196,0.4582691192626953,0.5032359957695007,0.3338151276111603,0.5,0.8466709852218628,0.560606837272644
1.1627329587936401,0.3862508237361908,0.7764821350574493,0.32207104563713074,0.6,1.2632946968078613,0.5115945935249329
1.085153579711914,0.5319024920463562,0.5532510876655579,0.35965603590011597,0.55,0.9283058047294617,0.4893345832824707
1.1652201414108276,0.49757519364356995,0.6676449477672577,0.32834556698799133,0.55,1.0869412422180176,0.46696019172668457
1.146444320678711,0.5690072774887085,0.5774370431900024,0.47886496782302856,0.5,0.6768681406974792,0.5975854992866516
1.0750161409378052,0.4977985918521881,0.5772175490856171,0.37430301308631897,0.75,1.4616397619247437,0.5336335897445679
1.251357078552246,0.3465689718723297,0.9047881066799164,0.337167888879776,0.55,1.9041411876678467,0.4753422439098358
1.3328087329864502,0.3359047770500183,0.9969039559364319,0.35642099380493164,0.55,1.4987181425094604,0.4872116148471832
1.1481399536132812,0.4553684890270233,0.6927714645862579,0.44106990098953247,0.6,1.6430696249008179,0.5515433549880981
1.341045618057251,0.3582652509212494,0.9827803671360016,0.4148198664188385,0.4,1.4771900177001953,0.5109685063362122
1.0549110174179077,0.5265442728996277,0.52836674451828,0.56475830078125,0.5,1.2899738550186157,0.6544222235679626
1.0595295429229736,0.608082115650177,0.45144742727279663,0.5765208601951599,0.55,1.211992859840393,0.639863908290863
1.4162954092025757,0.624057412147522,0.7922379970550537,0.42594248056411743,0.5,1.5724983215332031,0.5026351809501648
1.4255926609039307,0.6706205606460571,0.7549721002578735,0.43174585700035095,0.5,1.3983187675476074,0.5180851817131042
1.5184755325317383,0.779122531414032,0.7393530011177063,0.46454697847366333,0.5,1.5456956624984741,0.5695292353630066
1.464622974395752,0.7161853909492493,0.7484375834465027,0.4608175456523895,0.35,1.7607706785202026,0.5620838403701782
1.4881826639175415,0.6286255717277527,0.8595570921897888,0.39213863015174866,0.5,1.7648494243621826,0.5221150517463684
1.4959487915039062,0.6287384033203125,0.8672103881835938,0.43784838914871216,0.35,1.5975465774536133,0.5682287216186523
1.5256590843200684,0.496624618768692,1.0290344655513763,0.303975373506546,0.55,1.3960270881652832,0.4262101352214813
1.2581510543823242,0.614762008190155,0.6433890461921692,0.3612346947193146,0.35,1.6053729057312012,0.4892328381538391
1.4868096113204956,0.53959721326828,0.9472123980522156,0.2824534475803375,0.6,1.58750581741333,0.3990132212638855
1.4278031587600708,0.7091913223266602,0.7186118364334106,0.3835292160511017,0.4,1.6962405443191528,0.49235716462135315
1.3158272504806519,0.8850703239440918,0.43075692653656006,0.44485169649124146,0.5,1.3614095449447632,0.5498993992805481
1.497877597808838,0.6986128091812134,0.7992647886276245,0.5075353384017944,0.4,1.5499041080474854,0.615806519985199
1.556674838066101,0.7257404327392578,0.8309344053268433,0.3357146084308624,0.5,1.311560869216919,0.45356684923171997
1.315117359161377,0.9056024551391602,0.4095149040222168,0.42766711115837097,0.5,1.56987726688385,0.5359429717063904
1.4723713397979736,0.8975578546524048,0.5748134851455688,0.5682490468025208,0.55,1.7060799598693848,0.6824768781661987
1.656441330909729,0.8566484451293945,0.7997928857803345,0.3741552531719208,0.4,1.4685022830963135,0.50315260887146
1.580759882926941,0.808086097240448,0.7726737856864929,0.49582725763320923,0.4,1.3780865669250488,0.6305015683174133
1.589219331741333,0.83608478307724,0.753134548664093,0.5033764839172363,0.4,1.324977993965149,0.6360465884208679
1.7573015689849854,0.9879825711250305,0.7693189978599548,0.44063782691955566,0.5,1.3950128555297852,0.5847197771072388
1.7775375843048096,0.9722738265991211,0.8052637577056885,0.4481237530708313,0.5,1.6597379446029663,0.5975505113601685
1.694963812828064,0.9891666769981384,0.7057971358299255,0.4823651909828186,0.5,1.504399061203003,0.6033061146736145
1.7415851354599,0.9679353833198547,0.7736497521400452,0.4486970901489258,0.35,1.48612380027771,0.5855094790458679
1.6772559881210327,0.7469049096107483,0.9303510785102844,0.3450484275817871,0.55,1.4519938230514526,0.48616430163383484
1.7034660577774048,0.8420918583869934,0.8613741993904114,0.4020918905735016,0.5,1.7998626232147217,0.549387514591217
1.6957765817642212,0.8006349802017212,0.8951416015625,0.3835110366344452,0.44999999999999996,1.6358495950698853,0.5371376276016235
1.6810654401779175,0.8220426440238953,0.8590227961540222,0.3883454501628876,0.5,1.4743252992630005,0.521906316280365
1.7193183898925781,0.8016647696495056,0.9176536202430725,0.357439249753952,0.44999999999999996,0.9684087038040161,0.4959239065647125
1.696864366531372,0.7660006880760193,0.9308636784553528,0.3598148822784424,0.5,1.1269967555999756,0.4987640380859375
1.6997936964035034,0.8666362762451172,0.8331574201583862,0.4003969132900238,0.30000000000000004,1.280208706855774,0.557746410369873
1.6515697240829468,0.8683782815933228,0.783191442489624,0.4166807234287262,0.6,0.9084720015525818,0.5794607996940613
1.7034485340118408,0.8884348273277283,0.8150137066841125,0.4090281128883362,0.6,0.9301705956459045,0.5698527097702026
1.6862865686416626,0.7762154936790466,0.910071074962616,0.32334956526756287,0.44999999999999996,1.1777857542037964,0.4593175947666168
1.7597297430038452,0.8076905608177185,0.9520391821861267,0.35633426904678345,0.55,1.4468063116073608,0.5227430462837219
1.7490806579589844,0.861822247505188,0.8872584104537964,0.3822301924228668,0.55,1.0614252090454102,0.5738359689712524
1.670511245727539,0.8961356282234192,0.7743756175041199,0.42374810576438904,0.44999999999999996,1.52582848072052,0.6188036799430847
1.7463417053222656,1.0797797441482544,0.6665619611740112,0.48197251558303833,0.55,1.583366870880127,0.6746594309806824
1.7584069967269897,0.8346142172813416,0.9237927794456482,0.38420456647872925,0.30000000000000004,1.3869969844818115,0.5555972456932068
1.7960859537124634,0.8925372958183289,0.9035486578941345,0.32800188660621643,0.44999999999999996,0.9111824631690979,0.49937111139297485
1.6494306325912476,0.8843059539794922,0.7651246786117554,0.37677818536758423,0.30000000000000004,1.2085036039352417,0.5316738486289978
1.7662485837936401,0.8953635096549988,0.8708850741386414,0.3666929304599762,0.5,1.2878190279006958,0.5251910090446472
1.6756244897842407,0.9217109680175781,0.7539135217666626,0.41342926025390625,0.6,0.9863481521606445,0.5585867762565613
1.7292025089263916,1.177633285522461,0.5515692234039307,0.5024756789207458,0.6,0.9543660879135132,0.6599752306938171
1.7188800573349,0.9000861048698425,0.8187939524650574,0.38616085052490234,0.35,1.2397949695587158,0.5226619839668274
1.5997384786605835,0.9568292498588562,0.6429092288017273,0.3839113414287567,0.55,1.1758778095245361,0.5281879305839539
1.6855653524398804,0.9389747977256775,0.7465905547142029,0.4084482192993164,0.5,1.1473445892333984,0.5396806597709656
1.9357990026474,1.1140412092208862,0.8217577934265137,0.45226144790649414,0.44999999999999996,0.8948476910591125,0.6086820960044861
1.6774529218673706,0.9453387260437012,0.7321141958236694,0.40346676111221313,0.35,1.0857776403427124,0.5389894843101501
1.8947603702545166,0.9442319869995117,0.9505283832550049,0.42437744140625,0.6,1.2144867181777954,0.5606499314308167
1.7724393606185913,0.894288957118988,0.8781504034996033,0.3851791322231293,0.44999999999999996,1.4443156719207764,0.5099453926086426
1.832894206047058,0.8847801089286804,0.9481140971183777,0.3790930211544037,0.44999999999999996,1.185546636581421,0.5195790529251099
1.8607701063156128,0.9369252324104309,0.9238448739051819,0.4176032245159149,0.44999999999999996,1.2228323221206665,0.5399184226989746
1.864402174949646,1.087746024131775,0.7766561508178711,0.44158288836479187,0.35,1.734832525253296,0.5985673069953918
1.7023714780807495,0.9752926230430603,0.7270788550376892,0.4215357303619385,0.5,1.2629181146621704,0.5559230446815491
1.7000057697296143,1.099161982536316,0.6008437871932983,0.4590453803539276,0.55,1.4102922677993774,0.6078378558158875
1.7830142974853516,0.8549278378486633,0.9280864596366882,0.36032360792160034,0.5,1.619004249572754,0.49685630202293396
1.7722820043563843,1.1711848974227905,0.6010971069335938,0.4696827828884125,0.5,1.5165691375732422,0.6377655863761902
1.770830512046814,1.0402463674545288,0.7305841445922852,0.4690520763397217,0.4,1.3062325716018677,0.5988394618034363
1.7254236936569214,1.08052396774292,0.6448997259140015,0.44407424330711365,0.4,1.2052503824234009,0.6032347083091736
1.8905937671661377,0.9008066058158875,0.9897871613502502,0.3549797534942627,0.44999999999999996,1.453569769859314,0.48547083139419556
1.775026559829712,0.8543393015861511,0.9206872582435608,0.3586060106754303,0.35,1.856880784034729,0.4879700839519501
1.7624202966690063,0.9314865469932556,0.8309337496757507,0.3532836139202118,0.35,1.0556565523147583,0.49499017000198364
1.5186140537261963,1.1830527782440186,0.33556127548217773,0.5204678773880005,0.5,1.3163280487060547,0.6708930134773254
1.595341682434082,0.767514169216156,0.827827513217926,0.3227967917919159,0.19999999999999996,1.0332902669906616,0.45714783668518066
1.8620586395263672,0.790646493434906,1.0714121460914612,0.281862735748291,0.6,1.4013936519622803,0.3987354338169098
1.750935435295105,0.690419614315033,1.060515820980072,0.3480553925037384,0.55,1.49705171585083,0.47388792037963867
1.650089144706726,0.9351919293403625,0.7148972153663635,0.45532041788101196,0.4,0.39265286922454834,0.5857959389686584
1.7753725051879883,0.7078179717063904,1.067554533481598,0.3421056270599365,0.4,1.5496621131896973,0.4710615277290344
1.8007057905197144,0.8450909852981567,0.9556148052215576,0.3414379060268402,0.30000000000000004,1.724560022354126,0.4698900282382965
1.8524097204208374,0.7725698947906494,1.079839825630188,0.2800256907939911,0.4,1.5161057710647583,0.390896201133728
1.7320629358291626,0.6775760650634766,1.054486870765686,0.36382198333740234,0.4,1.3319380283355713,0.4894835650920868
1.75167715549469,0.690026581287384,1.061650574207306,0.4375593364238739,0.5,1.0847318172454834,0.5443227887153625
1.705568552017212,0.7245508432388306,0.9810177087783813,0.41046077013015747,0.4,1.7073352336883545,0.5171842575073242
1.5904098749160767,0.651221513748169,0.9391883611679077,0.4094560742378235,0.55,1.3627592325210571,0.5205640196800232
1.6824325323104858,0.7492189407348633,0.9332135915756226,0.44583532214164734,0.30000000000000004,0.9802557229995728,0.561690628528595
1.7161287069320679,0.6311524510383606,1.0849762558937073,0.4315025508403778,0.30000000000000004,1.1809847354888916,0.5326504111289978
1.4503018856048584,0.6742677092552185,0.7760341763496399,0.46990475058555603,0.4,1.478049397468567,0.5709788203239441
1.4514706134796143,0.7778873443603516,0.6735832691192627,0.34800347685813904,0.35,1.4306566715240479,0.45800524950027466
1.5999239683151245,0.8874056935310364,0.7125182747840881,0.4195910394191742,0.4,1.6919561624526978,0.5482065081596375
1.2269245386123657,0.7547869086265564,0.4721376299858093,0.43833038210868835,0.44999999999999996,1.3580925464630127,0.5509029030799866
1.6106455326080322,0.6060706973075867,1.0045748353004456,0.4290391504764557,0.4,1.0476419925689697,0.5494305491447449
1.3823522329330444,0.6258035898208618,0.7565486431121826,0.3669930100440979,0.4,1.5011807680130005,0.480455607175827
1.6439085006713867,0.5639752149581909,1.0799332857131958,0.406895250082016,0.30000000000000004,1.5840537548065186,0.5283491015434265
1.3610384464263916,0.7203652262687683,0.6406732201576233,0.33169981837272644,0.5,1.49418044090271,0.4492058753967285
1.6876270771026611,0.7192021608352661,0.968424916267395,0.39207378029823303,0.55,1.4434316158294678,0.5009312629699707
1.4594639539718628,0.6142153143882751,0.8452486395835876,0.30950722098350525,0.25,1.5903548002243042,0.4146950840950012
1.9443374872207642,0.6787301301956177,1.2656073570251465,0.4180031716823578,0.35,1.500628113746643,0.5325167775154114
1.7735302448272705,0.8566363453865051,0.9168938994407654,0.420494943857193,0.35,1.611966609954834,0.5053390264511108
1.8555654287338257,0.8253872990608215,1.0301781296730042,0.4118052124977112,0.30000000000000004,1.7023162841796875,0.5034504532814026
1.7715409994125366,0.6986947655677795,1.072846233844757,0.3332982659339905,0.4,1.4588979482650757,0.44274789094924927
1.6577218770980835,0.6112461090087891,1.0464757680892944,0.30747532844543457,0.25,1.2098382711410522,0.43217793107032776
1.519147276878357,0.6090341806411743,0.9101130962371826,0.2981465458869934,0.25,0.7432853579521179,0.4114060401916504
1.6575212478637695,0.5755056738853455,1.082015573978424,0.308094322681427,0.44999999999999996,0.7995172739028931,0.46626168489456177
1.6695530414581299,0.6361432671546936,1.0334097743034363,0.31088918447494507,0.6,1.0820401906967163,0.4929138720035553
1.7394287586212158,0.6945580244064331,1.0448707342147827,0.3720424175262451,0.5,1.282299280166626,0.5342018008232117
1.905927300453186,0.7275018095970154,1.1784254908561707,0.3809441030025482,0.55,1.5884678363800049,0.5185481309890747
1.8166948556900024,0.7746848464012146,1.0420100092887878,0.43220391869544983,0.5,1.8327610492706299,0.5482653379440308
1.7282694578170776,0.7928301095962524,0.9354393482208252,0.3167896568775177,0.5,1.6403745412826538,0.4587003290653229
2.0033915042877197,1.0063599348068237,0.997031569480896,0.48084720969200134,0.44999999999999996,1.5849504470825195,0.5841068625450134
2.094064950942993,0.9143077731132507,1.1797571778297424,0.4205567538738251,0.44999999999999996,1.4764009714126587,0.5454828143119812
1.8984066247940063,0.9503877758979797,0.9480188488960266,0.42105093598365784,0.4,1.147501826286316,0.5332183241844177
1.9757330417633057,0.2371223419904709,1.7386106997728348,0.26103779673576355,0.65,1.4483667612075806,0.4798766076564789
1.4964945316314697,0.25364944338798523,1.2428450882434845,0.36674126982688904,0.5,1.73404061794281,0.5688421130180359
1.706337332725525,0.39748936891555786,1.308847963809967,0.3468889892101288,0.5,1.2626503705978394,0.500385046005249
1.4664655923843384,0.34523245692253113,1.1212331354618073,0.36898884177207947,0.7,1.6367623805999756,0.5665400624275208
2.2603871822357178,0.40459153056144714,1.8557956516742706,0.41985732316970825,0.6,1.7546151876449585,0.5660144090652466
1.9981383085250854,0.5595040917396545,1.438634216785431,0.4431630074977875,0.65,1.558754801750183,0.6341193914413452
1.8019065856933594,0.44664761424064636,1.355258971452713,0.4202224910259247,0.5,1.8090801239013672,0.5530310869216919
1.3585329055786133,0.5941994786262512,0.7643334269523621,0.41771671175956726,0.5,1.8535131216049194,0.5525112748146057
1.8867778778076172,0.3960852026939392,1.490692675113678,0.37196120619773865,0.44999999999999996,1.6561925411224365,0.5241284370422363
1.9070976972579956,0.48629245162010193,1.4208052456378937,0.4990864396095276,0.5,1.525689959526062,0.5985094904899597
1.8808361291885376,0.6021589636802673,1.2786771655082703,0.3508572280406952,0.44999999999999996,1.6167012453079224,0.5265639424324036
1.544854760169983,0.4394901394844055,1.1053646206855774,0.3300369083881378,0.44999999999999996,1.4916470050811768,0.5438251495361328
1.77871572971344,0.6180755496025085,1.1606401801109314,0.4168519079685211,0.55,1.4255952835083008,0.5994588732719421
1.5047310590744019,0.5096114277839661,0.9951196312904358,0.32439035177230835,0.6,1.489708423614502,0.5060169100761414
1.7075179815292358,0.46554359793663025,1.2419743835926056,0.33349284529685974,0.44999999999999996,1.0559629201889038,0.48035842180252075
1.6373519897460938,0.4861210882663727,1.151230901479721,0.34279897809028625,0.55,1.3025785684585571,0.5159139633178711
1.4715087413787842,0.5841151475906372,0.887393593788147,0.3673064410686493,0.5,0.8820652365684509,0.5024251937866211
1.8232837915420532,0.5082907676696777,1.3149930238723755,0.35915255546569824,0.6,1.0648300647735596,0.4994349181652069
1.7871884107589722,0.41967687010765076,1.3675115406513214,0.3473097085952759,0.44999999999999996,1.5022412538528442,0.4727834165096283
1.6373008489608765,0.5000152587890625,1.137285590171814,0.3519362509250641,0.44999999999999996,1.6101971864700317,0.472585529088974
1.6904716491699219,0.3636353611946106,1.3268362879753113,0.28916993737220764,0.35,1.1615358591079712,0.4141165316104889
1.6852295398712158,0.6906211972236633,0.9946083426475525,0.40846577286720276,0.35,1.523207426071167,0.5130714774131775
1.4604618549346924,0.7114382386207581,0.7490236163139343,0.34736886620521545,0.44999999999999996,1.86067533493042,0.46015602350234985
1.5830214023590088,0.8217945098876953,0.7612268924713135,0.39608827233314514,0.35,1.6303036212921143,0.5102896690368652
1.6295404434204102,0.7291553020477295,0.9003851413726807,0.3931396007537842,0.35,1.4667259454727173,0.4938085675239563
1.097568154335022,0.8806717991828918,0.21689635515213013,0.34000805020332336,0.4,1.3506864309310913,0.4702732563018799
1.7306873798370361,0.6733249425888062,1.05736243724823,0.37464502453804016,0.35,1.09696626663208,0.49322643876075745
1.6319607496261597,0.7242355346679688,0.9077252149581909,0.4171682298183441,0.15000000000000002,1.4083356857299805,0.588268518447876
1.4936857223510742,0.7284311652183533,0.765254557132721,0.43663129210472107,0.4,1.4546526670455933,0.537973940372467
2.0046544075012207,0.44010162353515625,1.5645527839660645,0.3033347725868225,0.25,1.3976997137069702,0.41197463870048523
1.8910496234893799,0.6390177011489868,1.252031922340393,0.3925865590572357,0.25,1.2921212911605835,0.5199889540672302
2.14432954788208,0.5769540071487427,1.5673755407333374,0.44341111183166504,0.25,1.7590495347976685,0.5487192273139954
2.1399190425872803,0.5103031992912292,1.629615843296051,0.3990497887134552,0.30000000000000004,1.3474478721618652,0.553497314453125
1.81720769405365,0.7682088613510132,1.0489988327026367,0.4976672828197479,0.35,1.8306009769439697,0.6216369867324829
1.7720199823379517,0.5505838990211487,1.221436083316803,0.42301639914512634,0.30000000000000004,1.4514285326004028,0.5184259414672852
1.8864147663116455,0.6551723480224609,1.2312424182891846,0.4151981770992279,0.19999999999999996,0.9873851537704468,0.5929460525512695
1.9509309530258179,0.7392076849937439,1.211723268032074,0.4849984347820282,0.4,1.2772244215011597,0.622135579586029
2.220226287841797,0.7101219296455383,1.5101043581962585,0.44410619139671326,0.30000000000000004,1.1412760019302368,0.597183883190155
2.1048877239227295,0.6446098685264587,1.4602778553962708,0.38249680399894714,0.35,0.9576713442802429,0.5787279009819031
2.3452374935150146,0.8428501486778259,1.5023873448371887,0.46332722902297974,0.19999999999999996,1.5623888969421387,0.6242197155952454
2.2416398525238037,0.8224800229072571,1.4191598296165466,0.3640623092651367,0.15000000000000002,1.3253172636032104,0.5724661350250244
2.3226685523986816,0.9190808534622192,1.4035876989364624,0.43108853697776794,0.19999999999999996,1.6308784484863281,0.5854987502098083
2.0467793941497803,1.1981462240219116,0.8486331701278687,0.4581502079963684,0.25,1.293272614479065,0.5819377303123474
2.207026481628418,0.9125468134880066,1.2944796681404114,0.41979333758354187,0.25,1.3595263957977295,0.5368594527244568
1.9103015661239624,1.0066843032836914,0.903617262840271,0.37072646617889404,0.25,1.2526448965072632,0.4776211678981781
2.0402071475982666,0.9634224772453308,1.0767846703529358,0.40564918518066406,0.25,1.736269235610962,0.5338825583457947
2.1543662548065186,0.8383892178535461,1.3159770369529724,0.41683122515678406,0.09999999999999998,1.6388320922851562,0.5495765805244446
2.0733909606933594,0.8767732977867126,1.1966176629066467,0.42410919070243835,0.15000000000000002,1.3983718156814575,0.5381833910942078
2.125105619430542,0.9812895655632019,1.14381605386734,0.4144773483276367,0.09999999999999998,1.196794033050537,0.5156021118164062
2.1592648029327393,0.9010920524597168,1.2581727504730225,0.4187692701816559,0.09999999999999998,2.1387627124786377,0.5327286720275879
2.124535083770752,0.8236595988273621,1.30087548494339,0.40256252884864807,0.44999999999999996,1.3135892152786255,0.5088430643081665
2.1339271068573,0.9753374457359314,1.1585896611213684,0.39577552676200867,0.30000000000000004,1.1891189813613892,0.533961832523346
2.171907424926758,0.8294364809989929,1.342470943927765,0.3896687924861908,0.25,1.3749263286590576,0.5000702142715454
2.099437713623047,1.1414520740509033,0.9579856395721436,0.4689194858074188,0.30000000000000004,0.9569223523139954,0.5875772833824158
2.2586610317230225,1.0077348947525024,1.25092613697052,0.41527530550956726,0.30000000000000004,1.0194684267044067,0.5521451830863953
2.3346011638641357,0.9369407892227173,1.3976603746414185,0.37957432866096497,0.19999999999999996,0.9889331459999084,0.5174615979194641
1.838059425354004,0.5990225672721863,1.2390368580818176,0.5441541075706482,0.6,0.966877818107605,0.7154996991157532
1.8446022272109985,0.41454800963401794,1.4300542175769806,0.3141298294067383,0.55,1.203668475151062,0.4604296386241913
1.8617925643920898,0.5291545987129211,1.3326379656791687,0.5256472229957581,0.5,1.1749683618545532,0.6728159785270691
1.9172557592391968,0.417650043964386,1.4996057152748108,0.4179254472255707,0.5,1.03598952293396,0.6091932654380798
1.9440910816192627,0.84234619140625,1.1017448902130127,0.36619946360588074,0.65,0.8806878924369812,0.48388224840164185
1.8570889234542847,0.563711404800415,1.2933775186538696,0.452749639749527,0.55,0.8889840841293335,0.5862683057785034
2.0250961780548096,0.6959688067436218,1.3291273713111877,0.514713704586029,0.5,0.7632331848144531,0.6374303698539734
1.8626384735107422,0.8068047761917114,1.0558336973190308,0.4160647392272949,0.5,0.9310836791992188,0.5737106800079346
1.4388376474380493,0.8622318506240845,0.5766057968139648,0.46493250131607056,0.55,0.6225040555000305,0.6631284952163696
1.8158243894577026,0.4611382484436035,1.3546861410140991,0.4223571717739105,0.6,0.9977126121520996,0.5728501081466675
1.7695763111114502,0.6132615804672241,1.156314730644226,0.32646748423576355,0.5,0.9498457908630371,0.5173354744911194
1.93990159034729,0.6623237729072571,1.277577817440033,0.48061123490333557,0.55,1.256052851676941,0.6924880146980286
1.8965758085250854,0.5276081562042236,1.3689676523208618,0.25049352645874023,0.7,1.196556806564331,0.43158984184265137
1.983150839805603,0.5794070363044739,1.4037438035011292,0.20378361642360687,0.6,1.1539075374603271,0.35640645027160645
1.902912974357605,0.6790348887443542,1.2238780856132507,0.2841355800628662,0.5,0.9105401039123535,0.4466765522956848
1.8676815032958984,0.8639026880264282,1.0037788152694702,0.3632444739341736,0.6,0.9504382610321045,0.5878621935844421
2.187641143798828,0.682323157787323,1.5053179860115051,0.2847599983215332,0.5,1.0638140439987183,0.4445381760597229
1.8659738302230835,0.7680612206459045,1.097912609577179,0.3874469995498657,0.55,1.2687058448791504,0.5725181698799133
1.9843181371688843,0.5861612558364868,1.3981568813323975,0.23793712258338928,0.5,1.3204436302185059,0.42009803652763367
1.8062410354614258,0.6506291627883911,1.1556118726730347,0.30402135848999023,0.55,0.8597005605697632,0.4279082417488098
1.8208259344100952,0.5273938179016113,1.2934321165084839,0.22330598533153534,0.55,1.360421895980835,0.4139535427093506
1.643556833267212,0.6857427954673767,0.9578140377998352,0.33313876390457153,0.7,1.1634727716445923,0.594671905040741
1.746090292930603,0.6142095923423767,1.1318807005882263,0.3004979193210602,0.55,0.9276458621025085,0.4603649079799652
1.5627638101577759,0.7654383182525635,0.7973254919052124,0.3903351426124573,0.55,1.0090670585632324,0.5610783696174622
1.7164833545684814,0.5666912198066711,1.1497921347618103,0.37002530694007874,0.5,1.193756341934204,0.5836809277534485
1.626582384109497,0.7483828663825989,0.8781995177268982,0.44460010528564453,0.44999999999999996,1.3620936870574951,0.6257237792015076
1.6376497745513916,0.6584284901618958,0.9792212843894958,0.4018101394176483,0.5,1.4415675401687622,0.6006861925125122
1.5242383480072021,0.6294946074485779,0.8947437405586243,0.33479663729667664,0.5,1.0759782791137695,0.5652798414230347
1.5514564514160156,0.6930453777313232,0.8584110736846924,0.36347827315330505,0.6,0.9922346472740173,0.5547983050346375
1.3190306425094604,0.764021098613739,0.5550095438957214,0.4794836938381195,0.55,1.0374102592468262,0.6564165353775024
1.6323803663253784,0.5743348598480225,1.058045506477356,0.35718363523483276,0.44999999999999996,1.3207685947418213,0.5571799278259277
1.6709864139556885,0.6088383793830872,1.0621480345726013,0.441068172454834,0.35,1.7421379089355469,0.5788532495498657
1.584509253501892,0.6035707592964172,0.9809384942054749,0.39257603883743286,0.5,1.3018765449523926,0.5420475006103516
1.5628644227981567,0.47955867648124695,1.0833057463169098,0.30453380942344666,0.6,1.7381203174591064,0.4502869248390198
1.8827285766601562,0.5272499322891235,1.3554786443710327,0.4607555866241455,0.35,1.4948381185531616,0.5520464777946472
1.887297511100769,0.3348482549190521,1.552449256181717,0.299302339553833,0.5,1.0554674863815308,0.4273904263973236
1.4326374530792236,0.556686520576477,0.8759509325027466,0.45487841963768005,0.44999999999999996,1.3362528085708618,0.6031586527824402
1.4491938352584839,0.5302324295043945,0.9189614057540894,0.372541606426239,0.5,0.9140153527259827,0.4853946268558502
1.312366247177124,0.6967686414718628,0.6155976057052612,0.5704168677330017,0.44999999999999996,1.1385797262191772,0.6878458261489868
1.6999825239181519,0.4636267125606537,1.2363558113574982,0.47135066986083984,0.35,1.5648481845855713,0.5668836832046509
1.5652443170547485,0.5777800679206848,0.9874642491340637,0.48324307799339294,0.44999999999999996,0.8273348212242126,0.6211275458335876
1.677993655204773,0.5271268486976624,1.1508668065071106,0.45583459734916687,0.5,1.1837025880813599,0.5833250880241394
1.653534173965454,0.690032958984375,0.9635012149810791,0.6456117033958435,0.35,1.4588042497634888,0.7117521166801453
1.7540721893310547,0.546940803527832,1.2071313858032227,0.5321971774101257,0.44999999999999996,1.2207998037338257,0.5761603713035583
1.773086428642273,0.5906412601470947,1.1824451684951782,0.4915570318698883,0.35,1.4869298934936523,0.5791681408882141
1.7020015716552734,0.6521984338760376,1.0498031377792358,0.5348972082138062,0.5,1.3362932205200195,0.6294552683830261
1.5122476816177368,0.6470193266868591,0.8652283549308777,0.45042654871940613,0.4,1.5285555124282837,0.4987821578979492
1.8035427331924438,0.7031649351119995,1.1003777980804443,0.4940134584903717,0.35,1.1540617942810059,0.5920462012290955
1.5904425382614136,0.8126258850097656,0.777816653251648,0.6059040427207947,0.30000000000000004,1.3603636026382446,0.6812664866447449
1.8185700178146362,0.6154106259346008,1.2031593918800354,0.44605374336242676,0.30000000000000004,1.801547646522522,0.5701825022697449
1.6665433645248413,0.6710366606712341,0.9955067038536072,0.43011388182640076,0.55,1.7057156562805176,0.5258584022521973
1.7386058568954468,0.6767560839653015,1.0618497729301453,0.5102682709693909,0.25,1.019817590713501,0.6126081347465515
1.8654190301895142,0.519864022731781,1.3455550074577332,0.3573002517223358,0.25,1.897417426109314,0.48278743028640747
1.7358665466308594,0.6790820360183716,1.0567845106124878,0.4178142547607422,0.4,1.5614473819732666,0.5686489343643188
1.702813744544983,0.7974243760108948,0.9053893685340881,0.497970312833786,0.25,1.5683112144470215,0.6471745371818542
2.165475845336914,0.7747920751571655,1.3906837701797485,0.44419237971305847,0.5,1.6302483081817627,0.6104720234870911
1.8777958154678345,0.8399496078491211,1.0378462076187134,0.5325172543525696,0.30000000000000004,1.137044072151184,0.6379618048667908
2.1596686840057373,0.8050968050956726,1.3545718789100647,0.4956262707710266,0.25,0.7580862641334534,0.6140217781066895
2.126347541809082,0.7911410331726074,1.3352065086364746,0.4817611873149872,0.30000000000000004,1.3343617916107178,0.5883727669715881
1.7764500379562378,0.8471395373344421,0.9293105006217957,0.500247597694397,0.35,1.4201385974884033,0.5867204666137695
1.9703400135040283,1.056445598602295,0.9138944149017334,0.5765528082847595,0.15000000000000002,1.1470354795455933,0.6922032237052917
2.009662628173828,0.9858340620994568,1.0238285660743713,0.5134336948394775,0.25,1.2905043363571167,0.634781539440155
2.1879775524139404,0.9957588315010071,1.1922187209129333,0.5494622588157654,0.30000000000000004,1.5873286724090576,0.6941781640052795
2.289790630340576,0.982393741607666,1.3073968887329102,0.4934700131416321,0.25,0.9221225380897522,0.6250336766242981
2.3436405658721924,0.9406030774116516,1.4030374884605408,0.4606693387031555,0.15000000000000002,1.866641640663147,0.6159982085227966
2.207916021347046,1.154510498046875,1.053405523300171,0.4913926124572754,0.4,1.595697045326233,0.6211555600166321
2.272089719772339,1.2984601259231567,0.9736295938491821,0.5582392811775208,0.19999999999999996,1.1853594779968262,0.7345085144042969
2.215860366821289,1.2122668027877808,1.0035935640335083,0.5119459629058838,0.35,1.5187026262283325,0.6312722563743591
2.2378170490264893,0.8769270777702332,1.360889971256256,0.41161414980888367,0.19999999999999996,1.3489910364151,0.5017513632774353
2.1164867877960205,1.1737192869186401,0.9427675008773804,0.5202197432518005,0.4,1.5742372274398804,0.6858189105987549
2.304924488067627,1.1417111158370972,1.1632133722305298,0.4971011281013489,0.30000000000000004,1.5192605257034302,0.6226529479026794
2.245544910430908,1.28536057472229,0.9601843357086182,0.539345920085907,0.35,1.6594055891036987,0.710969865322113
2.090338945388794,1.1812050342559814,0.9091339111328125,0.5193758010864258,0.4,1.8799874782562256,0.6846389770507812
2.249052047729492,1.2024487257003784,1.0466033220291138,0.5154992938041687,0.25,1.4395852088928223,0.70054692029953
2.184863805770874,0.9769145846366882,1.2079492211341858,0.41454610228538513,0.30000000000000004,1.4476933479309082,0.5530781745910645
2.1499786376953125,1.3310918807983398,0.8188867568969727,0.6088382005691528,0.35,1.314556360244751,0.7577176094055176
2.340559720993042,1.1489458084106445,1.1916139125823975,0.5474077463150024,0.35,1.5388482809066772,0.6773115992546082
2.342780828475952,1.1321896314620972,1.210591197013855,0.5169150233268738,0.19999999999999996,1.4066944122314453,0.6653850674629211
2.139137029647827,1.2653977870941162,0.8737392425537109,0.5799033045768738,0.30000000000000004,1.333364486694336,0.6866372227668762
2.2635064125061035,1.147905707359314,1.1156007051467896,0.5562683939933777,0.25,1.4268512725830078,0.7162261009216309
2.234029531478882,1.1567504405975342,1.0772790908813477,0.5824813842773438,0.15000000000000002,1.6165966987609863,0.7396162748336792
2.333061933517456,1.1758431196212769,1.1572188138961792,0.5947615504264832,0.25,0.7960651516914368,0.7493403553962708
2.299877166748047,1.021985411643982,1.277891755104065,0.4772617518901825,0.19999999999999996,1.4509347677230835,0.6645792126655579
2.249286413192749,0.9670978784561157,1.2821885347366333,0.46816086769104004,0.4,1.0023674964904785,0.5961110591888428
2.300419330596924,0.9362367987632751,1.3641825318336487,0.4339098036289215,0.19999999999999996,1.690604329109192,0.5949841737747192
2.108891248703003,1.1292566061019897,0.9796346426010132,0.5543171763420105,0.30000000000000004,1.6728885173797607,0.7319723963737488
2.2649009227752686,1.1304514408111572,1.1344494819641113,0.5588595867156982,0.25,1.3487375974655151,0.6698063015937805
2.18397855758667,1.1920702457427979,0.9919083118438721,0.5972569584846497,0.19999999999999996,1.2753405570983887,0.7703623175621033
2.1306424140930176,1.0711950063705444,1.0594474077224731,0.5007752180099487,0.19999999999999996,1.7676457166671753,0.6730961203575134
2.2841057777404785,1.0527857542037964,1.2313200235366821,0.4889230728149414,0.15000000000000002,1.8853929042816162,0.6560735106468201
2.279193639755249,1.1085119247436523,1.1706817150115967,0.4996050000190735,0.44999999999999996,1.272318959236145,0.7005288600921631
2.302152633666992,1.0597126483917236,1.2424399852752686,0.5039565563201904,0.30000000000000004,1.348453402519226,0.6812219619750977
2.0229578018188477,1.2580082416534424,0.7649495601654053,0.5794780254364014,0.35,1.5168983936309814,0.7769667506217957
2.2307372093200684,1.166553020477295,1.0641841888427734,0.5293326377868652,0.4,1.658427357673645,0.7060542702674866
2.2974956035614014,1.0283929109573364,1.269102692604065,0.4863153398036957,0.44999999999999996,1.32235848903656,0.6125526428222656
2.339857578277588,1.0009158849716187,1.3389416933059692,0.471719354391098,0.25,1.370301604270935,0.660066545009613
2.380077362060547,1.0607112646102905,1.3193660974502563,0.5007007718086243,0.35,1.4967875480651855,0.6928408741950989
2.2922935485839844,1.1927435398101807,1.0995500087738037,0.5692629218101501,0.4,1.7063727378845215,0.7145403027534485
2.2878613471984863,0.9505212903022766,1.3373400568962097,0.4885375201702118,0.30000000000000004,1.3638099431991577,0.6521452069282532
2.2458090782165527,1.2776405811309814,0.9681684970855713,0.6418329477310181,0.4,1.5905643701553345,0.8380500078201294
2.2195446491241455,1.2947354316711426,0.9248092174530029,0.6102338433265686,0.44999999999999996,1.5236151218414307,0.7734808921813965
2.3721158504486084,1.1291903257369995,1.2429255247116089,0.5404156446456909,0.35,1.8182446956634521,0.7308995723724365
2.438800811767578,1.0973542928695679,1.3414465188980103,0.5274090766906738,0.30000000000000004,1.6934983730316162,0.7411447167396545
1.4119075536727905,0.6780752539634705,0.7338322997093201,0.6163091659545898,0.55,1.0289006233215332,0.756335437297821
1.70427405834198,0.6383066177368164,1.0659674406051636,0.5398589968681335,0.5,1.62307608127594,0.6580438017845154
1.4362869262695312,0.33937281370162964,1.0969141125679016,0.3544151782989502,0.6,1.5714720487594604,0.5531774759292603
1.4448236227035522,0.3166777789592743,1.128145843744278,0.34759387373924255,0.30000000000000004,1.7715164422988892,0.5391631126403809
1.2657939195632935,0.5118390917778015,0.7539548277854919,0.4066615104675293,0.6,1.4993420839309692,0.6211574673652649
1.1108884811401367,0.6237741708755493,0.4871143102645874,0.41229572892189026,0.55,1.7892358303070068,0.5540556311607361
1.4699859619140625,0.4127490222454071,1.0572369396686554,0.4351018965244293,0.35,1.6587352752685547,0.623042106628418
1.535559058189392,0.43250948190689087,1.1030495762825012,0.33980464935302734,0.5,1.8249688148498535,0.5269355177879333
1.2623556852340698,0.35025230050086975,0.9121033847332001,0.3113822638988495,0.4,1.0181649923324585,0.4729226231575012
1.164288878440857,0.5947698950767517,0.5695189833641052,0.5012742877006531,0.5,1.824499249458313,0.651647686958313
1.2273887395858765,0.6048130989074707,0.6225756406784058,0.4505120813846588,0.44999999999999996,1.8163384199142456,0.5589316487312317
1.3397248983383179,0.5988783240318298,0.740846574306488,0.3864937126636505,0.4,1.6430586576461792,0.5210097432136536
1.3256927728652954,0.33122190833091736,0.994470864534378,0.2936113774776459,0.5,1.3692744970321655,0.4167107045650482
1.430144190788269,0.3614564836025238,1.0686877071857452,0.27755114436149597,0.44999999999999996,1.7879986763000488,0.3881804943084717
1.254416823387146,0.5392787456512451,0.7151380777359009,0.35364997386932373,0.5,1.611335039138794,0.559653103351593
1.5788987874984741,0.32822418212890625,1.2506746053695679,0.24612703919410706,0.4,1.2419813871383667,0.35357746481895447
1.6147422790527344,0.4867534637451172,1.1279888153076172,0.29137298464775085,0.35,1.3256802558898926,0.437138170003891
1.3754098415374756,0.3788979947566986,0.996511846780777,0.24460895359516144,0.44999999999999996,1.4164031744003296,0.41130420565605164
1.4782767295837402,0.4394470155239105,1.0388297140598297,0.2050783634185791,0.4,0.9847543239593506,0.3836583197116852
1.5286856889724731,0.5096017718315125,1.0190839171409607,0.2081303596496582,0.35,0.9872915744781494,0.4209197163581848
2.015714406967163,0.6214033961296082,1.394311010837555,0.38070666790008545,0.6,1.386879324913025,0.5386869311332703
1.8485912084579468,0.8447497487068176,1.0038414597511292,0.3816269040107727,0.5,1.6493662595748901,0.522663414478302
1.8850984573364258,0.7934256792068481,1.0916727781295776,0.4213535785675049,0.55,1.6102772951126099,0.6631162762641907
1.9096301794052124,0.7965307235717773,1.113099455833435,0.38047075271606445,0.4,1.3221571445465088,0.5950005054473877
1.7920891046524048,0.7249600887298584,1.0671290159225464,0.35694482922554016,0.5,1.0773283243179321,0.5421528816223145
1.6003633737564087,0.7595478296279907,0.840815544128418,0.34492582082748413,0.44999999999999996,1.5439847707748413,0.5828829407691956
1.6277904510498047,0.5701450109481812,1.0576454401016235,0.2989428639411926,0.6,1.5108120441436768,0.4751835763454437
1.8002322912216187,0.5543943643569946,1.245837926864624,0.277687132358551,0.44999999999999996,1.710559368133545,0.42874476313591003
1.7037744522094727,0.6173215508460999,1.0864529013633728,0.3504892587661743,0.5,1.3023468255996704,0.5252728462219238
1.8697454929351807,0.5121847987174988,1.3575606942176819,0.28963759541511536,0.44999999999999996,1.6490217447280884,0.46199655532836914
1.9296941757202148,0.47840616106987,1.4512880146503448,0.3045549988746643,0.4,1.5423219203948975,0.5185307860374451
1.8213967084884644,0.5981032252311707,1.2232934832572937,0.34650400280952454,0.30000000000000004,1.5701990127563477,0.528817355632782
1.902392029762268,0.5066101551055908,1.3957818746566772,0.32622674107551575,0.30000000000000004,1.5176187753677368,0.5390951037406921
1.9530788660049438,0.39698100090026855,1.5560978651046753,0.27260616421699524,0.35,1.2817003726959229,0.4725475013256073
1.8364375829696655,0.6044020056724548,1.2320355772972107,0.3934783339500427,0.35,1.7208260297775269,0.5993102192878723
1.742531418800354,0.4978327453136444,1.2446986734867096,0.34188175201416016,0.55,1.658008337020874,0.5262823700904846
1.9046186208724976,0.6578677296638489,1.2467508912086487,0.39122939109802246,0.4,0.9718356728553772,0.5637069344520569
1.942468285560608,0.6760227084159851,1.2664455771446228,0.41809821128845215,0.5,1.3793104887008667,0.5936393141746521
1.4981987476348877,0.8597291111946106,0.6384696364402771,0.3912785053253174,0.30000000000000004,1.5593361854553223,0.572045624256134
1.9333518743515015,0.7624868750572205,1.170864999294281,0.40252813696861267,0.6,1.1395542621612549,0.5731052756309509
1.9029827117919922,0.6410035490989685,1.2619791626930237,0.3470618426799774,0.35,1.690547227859497,0.5455071330070496
1.2903403043746948,1.1190255880355835,0.17131471633911133,0.5351144671440125,0.5,1.5998480319976807,0.665899395942688
1.6631313562393188,0.9196459054946899,0.7434854507446289,0.4348018765449524,0.44999999999999996,1.5965949296951294,0.6194634437561035
1.730698823928833,1.0012972354888916,0.7294015884399414,0.5184203386306763,0.30000000000000004,0.7192121744155884,0.6442458629608154
1.7966312170028687,0.7680278420448303,1.0286033749580383,0.4423550069332123,0.44999999999999996,1.2448620796203613,0.5673134922981262
1.7829612493515015,0.9598002433776855,0.8231610059738159,0.47664424777030945,0.4,0.9196487665176392,0.6266829371452332
1.8741676807403564,1.136998176574707,0.7371695041656494,0.5699191093444824,0.44999999999999996,1.5288912057876587,0.6706581115722656
1.8329542875289917,1.1043390035629272,0.7286152839660645,0.5256106853485107,0.5,1.8654124736785889,0.6344396471977234
1.8805912733078003,0.6516422033309937,1.2289490699768066,0.3809506595134735,0.35,1.4701368808746338,0.5483618974685669
1.8539810180664062,1.1439121961593628,0.7100688219070435,0.5602052807807922,0.4,1.100572943687439,0.6984755396842957
1.9366964101791382,0.9935564398765564,0.9431399703025818,0.4928567409515381,0.5,1.7111399173736572,0.6716353297233582
2.198974609375,0.977461040019989,1.221513569355011,0.42241963744163513,0.44999999999999996,1.1466130018234253,0.639448344707489
2.103625774383545,0.7985979914665222,1.3050277829170227,0.3492943048477173,0.35,1.351736068725586,0.5587781667709351
1.7923122644424438,0.914817750453949,0.8774945139884949,0.4112418293952942,0.35,1.763351559638977,0.5904887318611145
1.8009716272354126,0.6251781582832336,1.175793468952179,0.2807997763156891,0.55,1.3435475826263428,0.4563869535923004
2.0121278762817383,0.943234920501709,1.0688929557800293,0.39217254519462585,0.65,1.8151577711105347,0.5833027362823486
1.9229652881622314,1.0434476137161255,0.879517674446106,0.3910634517669678,0.5,1.6663540601730347,0.5659087896347046
2.040963888168335,0.8294858932495117,1.2114779949188232,0.32782700657844543,0.5,1.7526825666427612,0.4937252104282379
2.0060079097747803,0.750947117805481,1.2550607919692993,0.29852184653282166,0.5,1.3732686042785645,0.4554746747016907
1.9352344274520874,0.7252486348152161,1.2099857926368713,0.32162484526634216,0.4,1.4856388568878174,0.5274123549461365
1.9194923639297485,0.7153515815734863,1.2041407823562622,0.33427467942237854,0.44999999999999996,1.6539970636367798,0.519234299659729
2.03715443611145,0.7846676111221313,1.2524868249893188,0.36968010663986206,0.55,1.7581866979599,0.5878683924674988
1.8424137830734253,0.8305971026420593,1.011816680431366,0.3505837619304657,0.6,1.623326063156128,0.5288854837417603
2.1381967067718506,0.6990056037902832,1.4391911029815674,0.33869224786758423,0.5,1.2698304653167725,0.5494871735572815
1.9918965101242065,0.7379316687583923,1.2539648413658142,0.3267774283885956,0.55,1.7842353582382202,0.5363834500312805
2.0719969272613525,0.8978224992752075,1.174174427986145,0.4068717956542969,0.6,1.5353777408599854,0.6200413703918457
1.9690179824829102,0.8814558386802673,1.0875621438026428,0.3891362249851227,0.55,1.6867563724517822,0.5753585696220398
2.137889862060547,0.8475933074951172,1.2902965545654297,0.4303458333015442,0.44999999999999996,1.4794052839279175,0.6488584876060486
2.1346452236175537,0.8986992835998535,1.2359459400177002,0.43542295694351196,0.44999999999999996,1.7915762662887573,0.6609011888504028
2.110145092010498,0.9058626294136047,1.2042824625968933,0.4369851052761078,0.44999999999999996,1.8369160890579224,0.6609289050102234
2.113720655441284,0.8544548153877258,1.2592658400535583,0.3940918743610382,0.44999999999999996,1.6111476421356201,0.6390323638916016
2.083895444869995,0.8679008483886719,1.2159945964813232,0.4282552897930145,0.4,1.4693189859390259,0.6618296504020691
2.0798537731170654,0.7576794028282166,1.3221743702888489,0.3971017301082611,0.55,0.9717573523521423,0.6360267400741577
1.9110897779464722,0.9287363290786743,0.9823534488677979,0.5082390904426575,0.4,1.4605222940444946,0.740020751953125
1.7212053537368774,0.7912284731864929,0.9299768805503845,0.37544235587120056,0.4,1.628262996673584,0.5935177206993103
1.710368037223816,0.7717982530593872,0.9385697841644287,0.3738275468349457,0.6,1.2924511432647705,0.5746519565582275
1.726263403892517,0.9541298151016235,0.7721335887908936,0.4454295337200165,0.44999999999999996,1.1856296062469482,0.62185138463974
2.01826548576355,0.9186971783638,1.0995683073997498,0.43183913826942444,0.6,1.3076937198638916,0.5953723788261414
1.817084550857544,1.1726425886154175,0.6444419622421265,0.5714771151542664,0.7,1.6879849433898926,0.7146592736244202
2.220165729522705,1.0698096752166748,1.1503560543060303,0.5327548980712891,0.44999999999999996,1.8851876258850098,0.6822693943977356
2.197420597076416,1.1263989210128784,1.0710216760635376,0.5788512229919434,0.5,1.3551716804504395,0.7345951199531555
2.2792880535125732,0.8663831949234009,1.4129048585891724,0.36183083057403564,0.4,1.2507648468017578,0.5237017869949341
2.220069169998169,1.1915239095687866,1.0285452604293823,0.5711510181427002,0.5,1.5379177331924438,0.7260681986808777
2.410712957382202,0.9415058493614197,1.4692071080207825,0.3687560260295868,0.6,1.4302631616592407,0.5176513195037842
2.209089994430542,1.2038908004760742,1.0051991939544678,0.4790329039096832,0.44999999999999996,1.451271414756775,0.6399135589599609
2.3122994899749756,0.8433647155761719,1.4689347743988037,0.3403767943382263,0.5,1.4702869653701782,0.48541125655174255
2.211174726486206,1.0543330907821655,1.1568416357040405,0.44156885147094727,0.35,1.1216615438461304,0.582920491695404
2.3710885047912598,1.1400244235992432,1.2310640811920166,0.44358474016189575,0.44999999999999996,1.2636572122573853,0.598526656627655
2.270642042160034,1.2102218866348267,1.0604201555252075,0.48868584632873535,0.4,1.2786433696746826,0.6569531559944153
2.279623031616211,1.2024649381637573,1.0771580934524536,0.48339971899986267,0.55,1.1880704164505005,0.6381127238273621
2.2873764038085938,1.0555689334869385,1.2318074703216553,0.46406838297843933,0.65,1.3754335641860962,0.6264168620109558
2.3653197288513184,1.139154076576233,1.2261656522750854,0.4585084617137909,0.55,1.1526581048965454,0.6149600744247437
2.275845766067505,1.1787071228027344,1.0971386432647705,0.4710271954536438,0.44999999999999996,1.5356812477111816,0.6300040483474731
2.248504638671875,1.2013092041015625,1.0471954345703125,0.49003273248672485,0.6,1.597848892211914,0.6469322443008423
2.238234043121338,1.108835220336914,1.1293988227844238,0.465305894613266,0.55,1.6903102397918701,0.613106906414032
2.2620487213134766,1.059210181236267,1.2028385400772095,0.48741966485977173,0.65,1.0606354475021362,0.6410926580429077
2.3530869483947754,0.8142179846763611,1.5388689637184143,0.3393847346305847,0.55,1.2159754037857056,0.4745800197124481
2.4293839931488037,1.0778117179870605,1.3515722751617432,0.43488380312919617,0.44999999999999996,1.2617143392562866,0.5823577046394348
2.2622783184051514,1.1579934358596802,1.1042848825454712,0.475775808095932,0.5,1.248150110244751,0.6283828020095825
2.491083860397339,0.9399490356445312,1.5511348247528076,0.3774726986885071,0.55,1.2200003862380981,0.5209645628929138
2.290942430496216,1.0197557210922241,1.2711867094039917,0.4376094341278076,0.5,1.5194875001907349,0.5664307475090027
2.2894067764282227,1.126220464706421,1.1631863117218018,0.486948698759079,0.6,1.6624447107315063,0.612160325050354
2.3726251125335693,1.1049638986587524,1.267661213874817,0.44683191180229187,0.5,1.6883270740509033,0.5831379890441895
2.424287796020508,0.9324952960014343,1.4917925000190735,0.38919469714164734,0.5,1.5611722469329834,0.5299124717712402
2.273754835128784,1.175423264503479,1.0983315706253052,0.510171115398407,0.55,1.2829039096832275,0.6500024199485779
2.316258192062378,1.1792078018188477,1.1370503902435303,0.5007028579711914,0.44999999999999996,1.2283103466033936,0.6415838599205017
2.2664802074432373,1.2318336963653564,1.0346465110778809,0.5217122435569763,0.44999999999999996,1.3582907915115356,0.6767481565475464
2.3342232704162598,1.0126466751098633,1.3215765953063965,0.43749895691871643,0.30000000000000004,1.4455711841583252,0.5663202404975891
2.3356704711914062,1.0174036026000977,1.3182668685913086,0.4634263217449188,0.44999999999999996,1.7144206762313843,0.6049060225486755
2.3083994388580322,1.1331309080123901,1.175268530845642,0.4831713140010834,0.5,1.488364338874817,0.631280243396759
2.3233914375305176,0.9229463934898376,1.40044504404068,0.36934399604797363,0.5,1.6122368574142456,0.5188779234886169
2.1983401775360107,1.0808820724487305,1.1174581050872803,0.4938603341579437,0.75,1.5962953567504883,0.6514866948127747
2.1148457527160645,1.143633484840393,0.9712122678756714,0.4861290156841278,0.65,1.241654634475708,0.6236445307731628
2.348057270050049,0.9906412363052368,1.357416033744812,0.43278953433036804,0.55,1.530184030532837,0.5898259282112122
2.1832258701324463,1.2665208578109741,0.9167050123214722,0.5381534099578857,0.44999999999999996,1.2416635751724243,0.6850438117980957
2.254154682159424,1.1450926065444946,1.1090620756149292,0.47399911284446716,0.55,1.7243378162384033,0.6322048306465149
2.119286060333252,1.1862945556640625,0.9329915046691895,0.5741662383079529,0.65,1.0668684244155884,0.7374425530433655
2.516944646835327,1.0331310033798218,1.4838136434555054,0.42279258370399475,0.44999999999999996,1.3323785066604614,0.5631896257400513
2.389143466949463,1.123563528060913,1.2655799388885498,0.4572664201259613,0.65,1.2220940589904785,0.6061308979988098
2.3280887603759766,1.1719996929168701,1.1560890674591064,0.516281247138977,0.5,1.6997177600860596,0.6495976448059082
2.3229668140411377,1.1654270887374878,1.15753972530365,0.4833066463470459,0.55,1.698042631149292,0.6318063139915466
2.2581088542938232,1.2152798175811768,1.0428290367126465,0.49873635172843933,0.5,1.4778002500534058,0.647315502166748
2.527623414993286,1.0888227224349976,1.4388006925582886,0.46887245774269104,0.44999999999999996,0.7941838502883911,0.5993722081184387
2.430231809616089,1.033450961112976,1.3967808485031128,0.4612143933773041,0.44999999999999996,1.5669282674789429,0.5979340672492981
2.3763973712921143,1.1811853647232056,1.1952120065689087,0.5125018358230591,0.5,1.3984018564224243,0.6328516602516174
2.245826005935669,1.267055869102478,0.9787701368331909,0.546074390411377,0.65,1.1899722814559937,0.6770824193954468
2.4699409008026123,1.1711591482162476,1.2987817525863647,0.5112514495849609,0.44999999999999996,1.4169342517852783,0.644408643245697
2.470998525619507,1.1771833896636963,1.2938151359558105,0.4934719502925873,0.4,1.458984613418579,0.6294628381729126
2.461947441101074,1.1875848770141602,1.274362564086914,0.5147349238395691,0.44999999999999996,1.3065468072891235,0.6460534334182739
2.5213005542755127,1.1379858255386353,1.3833147287368774,0.5168282985687256,0.4,1.76472008228302,0.6378750205039978
2.5247719287872314,1.1801351308822632,1.3446367979049683,0.5063053369522095,0.4,1.6005852222442627,0.6539373993873596
2.211670398712158,1.329573154449463,0.8820972442626953,0.5604445338249207,0.65,1.2181224822998047,0.7011116147041321
2.3733348846435547,1.2400394678115845,1.1332954168319702,0.535981297492981,0.55,1.5248198509216309,0.6773514151573181
2.4218556880950928,1.1553210020065308,1.266534686088562,0.557204008102417,0.6,1.9418463706970215,0.6895421147346497
2.291003942489624,1.2927541732788086,0.9982497692108154,0.5695289969444275,0.55,1.6480956077575684,0.7054716944694519
2.554591417312622,1.1032031774520874,1.4513882398605347,0.48850923776626587,0.6,1.297019600868225,0.5947180986404419
2.2516915798187256,1.3110567331314087,0.9406348466873169,0.6019429564476013,0.5,1.7470065355300903,0.7254133224487305
2.453813314437866,1.1464284658432007,1.3073848485946655,0.5157284736633301,0.5,1.0405547618865967,0.6341239809989929
2.4597275257110596,1.1896470785140991,1.2700804471969604,0.5275188684463501,0.55,1.4851588010787964,0.6535472273826599
2.4633350372314453,1.1503175497055054,1.31301748752594,0.5307119488716125,0.44999999999999996,1.6337729692459106,0.6531180739402771
2.3243260383605957,1.2282902002334595,1.0960358381271362,0.56569904088974,0.35,1.8933722972869873,0.7032220959663391
2.4026639461517334,1.1474688053131104,1.255195140838623,0.5307400822639465,0.5,1.6618680953979492,0.6356444954872131
2.2528750896453857,1.2455753087997437,1.007299780845642,0.5939770340919495,0.6,1.2572906017303467,0.721069872379303
2.3862366676330566,1.155375361442566,1.2308613061904907,0.5333343744277954,0.30000000000000004,1.683138370513916,0.6727815866470337
2.406778335571289,1.108798861503601,1.297979474067688,0.5637602806091309,0.4,0.8921205997467041,0.7098323702812195
2.337942123413086,1.1663299798965454,1.1716121435165405,0.5613035559654236,0.55,1.0674079656600952,0.7093924880027771
2.3030641078948975,1.103273630142212,1.1997904777526855,0.5523042678833008,0.44999999999999996,1.427383542060852,0.7141203284263611
2.177441120147705,1.146868348121643,1.030572772026062,0.5739952921867371,0.5,1.5863230228424072,0.738982617855072
2.1398355960845947,0.8537868857383728,1.286048710346222,0.43513211607933044,0.4,1.654527187347412,0.6185470819473267
2.283083915710449,1.0548146963119507,1.2282692193984985,0.5678080916404724,0.55,1.342529296875,0.7305176258087158
2.174546003341675,1.1610511541366577,1.013494849205017,0.6291519403457642,0.6,1.3620803356170654,0.794341504573822
2.2532613277435303,1.0167726278305054,1.236488699913025,0.5440683960914612,0.55,1.5887237787246704,0.7123319506645203
2.1813225746154785,1.0907995700836182,1.0905230045318604,0.6122138500213623,0.4,1.8461756706237793,0.7696714401245117
2.272639751434326,0.964106023311615,1.3085337281227112,0.520622730255127,0.5,1.7036348581314087,0.7038416862487793
2.2830748558044434,0.9490167498588562,1.3340581059455872,0.5147151350975037,0.44999999999999996,1.6428701877593994,0.7127769589424133
2.2052078247070312,0.9352228045463562,1.269985020160675,0.5222416520118713,0.35,1.687224268913269,0.696585476398468
2.153548240661621,0.9671592116355896,1.1863890290260315,0.5301494598388672,0.44999999999999996,1.6644130945205688,0.713516354560852
2.0990846157073975,0.9670019149780273,1.1320827007293701,0.522347629070282,0.44999999999999996,1.4258743524551392,0.6816588044166565
1.9158188104629517,1.130560278892517,0.7852585315704346,0.598263680934906,0.5,1.5711270570755005,0.7464812397956848
2.1034152507781982,0.9550377130508423,1.148377537727356,0.47556743025779724,0.44999999999999996,1.235042691230774,0.6423967480659485
2.0374321937561035,1.0477603673934937,0.9896718263626099,0.49829235672950745,0.5,1.492243766784668,0.6592320799827576
2.1114346981048584,0.9399680495262146,1.1714666485786438,0.4337595999240875,0.5,1.3542159795761108,0.6088365912437439
2.0344700813293457,0.9384726881980896,1.095997393131256,0.44386130571365356,0.44999999999999996,1.2067509889602661,0.6017599105834961
2.011824369430542,1.0539339780807495,0.9578903913497925,0.5086717009544373,0.44999999999999996,1.106656789779663,0.6657209992408752
1.9320024251937866,1.0281174182891846,0.903885006904602,0.5094650387763977,0.5,1.4149494171142578,0.7196280360221863
2.0350093841552734,1.0320348739624023,1.002974510192871,0.47558021545410156,0.44999999999999996,1.78964102268219,0.6817838549613953
0.942945122718811,0.1583559364080429,0.7845891863107681,0.48441481590270996,0.35,1.5150014162063599,0.5928199291229248
1.027480959892273,0.16636134684085846,0.8611196130514145,0.4941004812717438,0.44999999999999996,1.4553202390670776,0.610902726650238
1.2927703857421875,0.16185113787651062,1.1309192478656769,0.5348272323608398,0.4,1.4070767164230347,0.6398743391036987
0.8028866052627563,0.2260022908449173,0.576884314417839,0.4489160478115082,0.55,1.7668535709381104,0.5945987105369568
1.0429117679595947,0.21805445849895477,0.82485730946064,0.4103872776031494,0.5,1.0452349185943604,0.5724977850914001
0.9285594820976257,0.22175824642181396,0.7068012356758118,0.6085904240608215,0.5,0.8984395861625671,0.7430534362792969
0.8398427963256836,0.16425035893917084,0.6755924373865128,0.394010990858078,0.5,1.4157328605651855,0.5578533411026001
0.736092209815979,0.2087285816669464,0.5273636281490326,0.4181738793849945,0.44999999999999996,1.593886375427246,0.5852496027946472
1.0192803144454956,0.2691308856010437,0.7501494288444519,0.4932597279548645,0.4,1.479375958442688,0.6132227778434753
0.7736217975616455,0.2870107591152191,0.4866110384464264,0.338623046875,0.44999999999999996,0.9917770624160767,0.4738626480102539
0.7997424006462097,0.22892172634601593,0.5708206743001938,0.38940736651420593,0.44999999999999996,1.3621063232421875,0.5133121609687805
0.899899959564209,0.24480830132961273,0.6550916582345963,0.3907434344291687,0.65,1.320322036743164,0.5599004626274109
0.9357035756111145,0.23211979866027832,0.7035837769508362,0.4675149917602539,0.5,0.7758296132087708,0.5891926884651184
0.850795567035675,0.3378683030605316,0.5129272639751434,0.5050712823867798,0.44999999999999996,1.2254031896591187,0.6726754307746887
1.0168105363845825,0.2178148478269577,0.7989956885576248,0.42203184962272644,0.65,1.2275172472000122,0.6096479296684265
1.040540337562561,0.257802814245224,0.782737523317337,0.47237062454223633,0.6,1.3542066812515259,0.6472353339195251
1.070678472518921,0.46664175391197205,0.6040367186069489,0.5757009387016296,0.65,0.8864542245864868,0.6562995910644531
1.139041781425476,0.36773449182510376,0.7713072896003723,0.6399877667427063,0.7,1.1355067491531372,0.7228044867515564
1.0945556163787842,0.23639611899852753,0.8581594973802567,0.4454343020915985,0.55,0.7392336130142212,0.6154403686523438
1.3163169622421265,0.32223689556121826,0.9940800666809082,0.5452014207839966,0.55,0.8757054805755615,0.7061352133750916
1.2158242464065552,0.3400609791278839,0.8757632672786713,0.45908546447753906,0.55,0.6541755795478821,0.6334438323974609
1.2928028106689453,0.31526467204093933,0.977538138628006,0.44415172934532166,0.6,0.9696239829063416,0.630064845085144
1.3274534940719604,0.4209044575691223,0.9065490365028381,0.40712833404541016,0.65,0.8251038789749146,0.5832817554473877
1.4099981784820557,0.5750137567520142,0.8349844217300415,0.6561625599861145,0.4,0.735739529132843,0.7158252596855164
1.2482120990753174,0.6655160188674927,0.5826960802078247,0.5677942633628845,0.6,0.9378077983856201,0.6621987223625183
1.8242031335830688,0.38170325756073,1.4424998760223389,0.47660771012306213,0.4,1.3388330936431885,0.5702036023139954
1.959930658340454,0.7041177153587341,1.25581294298172,0.5061637759208679,0.55,1.1508986949920654,0.5998747944831848
2.2067925930023193,0.8587586283683777,1.3480339646339417,0.6610813736915588,0.44999999999999996,1.1841963529586792,0.7406434416770935
2.286879777908325,0.8378834128379822,1.448996365070343,0.6384111642837524,0.44999999999999996,1.115623950958252,0.7204638719558716
2.1193559169769287,0.9367355704307556,1.182620346546173,0.44841480255126953,0.55,0.8555424213409424,0.5626372694969177
1.9172115325927734,0.9032832384109497,1.0139282941818237,0.6040694117546082,0.44999999999999996,1.110168695449829,0.7106578350067139
1.6654106378555298,0.8601938486099243,0.8052167892456055,0.5325652360916138,0.55,1.6776148080825806,0.7002192139625549
1.5837993621826172,0.9359680414199829,0.6478313207626343,0.5574406981468201,0.4,1.3130176067352295,0.7216814756393433
1.6701091527938843,0.8092219233512878,0.8608872294425964,0.48811766505241394,0.6,1.4120959043502808,0.6395201683044434
1.772335410118103,0.8006837964057922,0.9716516137123108,0.4854033589363098,0.44999999999999996,0.9959496855735779,0.686103343963623
1.5957437753677368,0.864879310131073,0.7308644652366638,0.5103485584259033,0.44999999999999996,1.1559499502182007,0.7105171084403992
1.8289180994033813,0.7494127154350281,1.0795053839683533,0.3973715901374817,0.55,1.4609755277633667,0.6672849655151367
1.8366187810897827,0.7585141062736511,1.0781046748161316,0.41843709349632263,0.44999999999999996,1.531721591949463,0.6330124735832214
1.6610764265060425,0.8765310645103455,0.784545361995697,0.45750465989112854,0.4,1.1036696434020996,0.6867944002151489
1.8875278234481812,0.6792048215866089,1.2083230018615723,0.386482298374176,0.35,1.0028539896011353,0.6560426950454712
1.8766984939575195,0.6546823382377625,1.222016155719757,0.3048744201660156,0.5,1.071401834487915,0.5433372855186462
1.8515596389770508,0.7546476721763611,1.0969119668006897,0.3752194344997406,0.19999999999999996,1.1279644966125488,0.6435880064964294
2.004218339920044,0.6481778621673584,1.3560404777526855,0.3766270577907562,0.25,1.0549688339233398,0.615752637386322
2.139490842819214,0.5961054563522339,1.54338538646698,0.31783103942871094,0.19999999999999996,1.41118323802948,0.5739243030548096
1.8954126834869385,0.7046791911125183,1.1907334923744202,0.4317843019962311,0.4,1.2467330694198608,0.6737797856330872
2.003648519515991,0.5988121032714844,1.4048364162445068,0.3648894131183624,0.30000000000000004,1.0517821311950684,0.5855488777160645
1.9012781381607056,0.783543050289154,1.1177350878715515,0.4518013000488281,0.5,1.1224886178970337,0.698039174079895
1.7976616621017456,0.8476600646972656,0.95000159740448,0.5074238181114197,0.35,1.2424640655517578,0.8136346936225891
2.1193807125091553,0.6387287974357605,1.4806519150733948,0.43750497698783875,0.35,0.6489284634590149,0.6826807856559753
2.115304708480835,0.6425610780715942,1.4727436304092407,0.45769500732421875,0.35,1.080575704574585,0.7108752727508545
1.7209064960479736,0.8704181909561157,0.8504883050918579,0.561658501625061,0.5,0.6824364066123962,0.7624363899230957
1.8387666940689087,0.7198401689529419,1.1189265251159668,0.5244728326797485,0.30000000000000004,1.1194409132003784,0.7534370422363281
1.7390295267105103,0.7192229628562927,1.0198065638542175,0.6183159351348877,0.44999999999999996,1.382304310798645,0.7568508386611938
1.8978685140609741,0.6385233998298645,1.2593451142311096,0.5947536826133728,0.44999999999999996,1.3209688663482666,0.7411999702453613
1.9229236841201782,0.7471878528594971,1.1757358312606812,0.5006894469261169,0.44999999999999996,0.5989580750465393,0.7281658053398132
2.05894136428833,0.785262942314148,1.2736784219741821,0.49344468116760254,0.19999999999999996,1.1854513883590698,0.7041089534759521
2.1170434951782227,0.8257949948310852,1.2912485003471375,0.497773140668869,0.25,1.5426225662231445,0.6782526969909668
2.1833317279815674,0.7180644869804382,1.4652672410011292,0.5915414094924927,0.4,0.5738544464111328,0.7227341532707214
2.176314115524292,0.693308413028717,1.483005702495575,0.5860665440559387,0.30000000000000004,1.4754788875579834,0.6999843120574951
2.238513708114624,0.700048565864563,1.538465142250061,0.5642902255058289,0.44999999999999996,1.3226046562194824,0.7096469402313232
2.114820718765259,0.6798867583274841,1.4349339604377747,0.5069721937179565,0.25,0.714776873588562,0.6370788216590881
2.2112584114074707,0.8471147418022156,1.3641436696052551,0.5368191003799438,0.35,1.2850866317749023,0.68678218126297
2.1757912635803223,0.6806734204292297,1.4951178431510925,0.4758222699165344,0.4,1.2773783206939697,0.5908380746841431
2.2016422748565674,1.0353400707244873,1.16630220413208,0.4990188777446747,0.4,1.2085262537002563,0.6953948140144348
2.001500368118286,0.5465461611747742,1.454954206943512,0.33234092593193054,0.35,0.9916884899139404,0.424685001373291
2.236015796661377,1.015310525894165,1.220705270767212,0.5108140110969543,0.35,0.8672580718994141,0.7129789590835571
1.66094970703125,0.7524496912956238,0.9085000157356262,0.32046785950660706,0.19999999999999996,0.7641335129737854,0.46304851770401
2.267578125,1.008915662765503,1.258662462234497,0.46585941314697266,0.30000000000000004,1.0450923442840576,0.7001745104789734
1.8024780750274658,0.7692174911499023,1.0332605838775635,0.3589152991771698,0.25,1.0865955352783203,0.4932313859462738
2.2677950859069824,0.606316864490509,1.6614782214164734,0.3242597281932831,0.5,1.345432996749878,0.5336256623268127
2.158252716064453,0.6571182608604431,1.50113445520401,0.3213123381137848,0.4,0.9877375364303589,0.4924125671386719
2.291930913925171,0.7786163687705994,1.5133145451545715,0.4267788827419281,0.44999999999999996,1.3815035820007324,0.6386021971702576
2.471245765686035,0.8150007128715515,1.6562450528144836,0.3340615928173065,0.4,1.4044878482818604,0.39368391036987305
2.5462632179260254,0.8148152232170105,1.731447994709015,0.3866816461086273,0.5,1.38764226436615,0.5687023401260376
2.3763344287872314,1.0449522733688354,1.331382155418396,0.3854677677154541,0.55,1.19045889377594,0.5180267691612244
2.4578347206115723,0.999119758605957,1.4587149620056152,0.3880496919155121,0.44999999999999996,0.9838210344314575,0.5981531143188477
2.2765328884124756,0.9067978262901306,1.369735062122345,0.3056086003780365,0.25,1.1715717315673828,0.45508620142936707
2.2646193504333496,1.078211784362793,1.1864075660705566,0.3761480450630188,0.35,1.1532809734344482,0.5847434997558594
2.1467864513397217,0.9039495587348938,1.2428368926048279,0.32075199484825134,0.5,1.1198312044143677,0.44721513986587524
2.0918617248535156,1.0615153312683105,1.030346393585205,0.3766040503978729,0.30000000000000004,1.37167489528656,0.5676500201225281
2.291994094848633,0.9191725850105286,1.3728215098381042,0.30083298683166504,0.25,1.4470999240875244,0.4445648193359375
2.2774083614349365,1.0112477540969849,1.2661606073379517,0.3584149479866028,0.4,1.3387483358383179,0.5317158102989197
2.3236985206604004,0.8522629141807556,1.4714356064796448,0.26979145407676697,0.35,1.3906124830245972,0.4062905013561249
2.3187367916107178,0.9145973324775696,1.4041394591331482,0.31210193037986755,0.19999999999999996,0.9840717315673828,0.46977072954177856
2.3152883052825928,0.8227402567863464,1.4925480484962463,0.29706770181655884,0.19999999999999996,1.109198808670044,0.4231041967868805
2.2772631645202637,0.8932944536209106,1.383968710899353,0.33392104506492615,0.30000000000000004,1.11192786693573,0.48625969886779785
2.185593843460083,0.9187346696853638,1.2668591737747192,0.33168646693229675,0.4,0.9135091304779053,0.4974552094936371
2.2594175338745117,0.9491745233535767,1.310243010520935,0.3359057605266571,0.35,1.1149084568023682,0.4731486439704895
2.0230627059936523,0.8643409609794617,1.1587217450141907,0.3139074742794037,0.30000000000000004,1.4211171865463257,0.4983883500099182
2.0684025287628174,0.9358896613121033,1.1325128674507141,0.34376582503318787,0.30000000000000004,1.037186622619629,0.5092652440071106
2.148089647293091,0.9708303809165955,1.1772592663764954,0.3613557517528534,0.30000000000000004,1.3195689916610718,0.5379160046577454
2.1662423610687256,0.9249693155288696,1.241273045539856,0.3639754354953766,0.19999999999999996,1.3972506523132324,0.5032685399055481
2.0988094806671143,0.9679004549980164,1.130909025669098,0.38991019129753113,0.25,1.0818548202514648,0.5467812418937683
2.048962116241455,0.952455997467041,1.096506118774414,0.3687998354434967,0.30000000000000004,0.7676735520362854,0.5229142308235168
1.7416231632232666,0.9423691034317017,0.7992540597915649,0.3870646357536316,0.30000000000000004,1.4249314069747925,0.594388484954834
1.7921947240829468,0.6899706721305847,1.102224051952362,0.27965202927589417,0.35,1.5614153146743774,0.428988516330719
1.5827977657318115,0.886601448059082,0.6961963176727295,0.3541562557220459,0.4,1.2608243227005005,0.49999141693115234
1.7727673053741455,0.7494145631790161,1.0233527421951294,0.30923590064048767,0.4,1.7506506443023682,0.44447562098503113
1.7152239084243774,0.8848758935928345,0.830348014831543,0.3483109176158905,0.35,1.0209747552871704,0.49808287620544434
1.8669084310531616,0.7035784125328064,1.1633300185203552,0.2837967872619629,0.35,1.1647430658340454,0.3906228244304657
1.9577306509017944,0.7966163158416748,1.1611143350601196,0.3119146227836609,0.25,1.6172410249710083,0.4281887114048004
1.9648866653442383,0.8107175827026367,1.1541690826416016,0.334768682718277,0.30000000000000004,1.3642616271972656,0.466449111700058
1.8722196817398071,0.8319981694221497,1.0402215123176575,0.35338065028190613,0.44999999999999996,1.4956716299057007,0.49104902148246765
1.8895275592803955,0.8836836814880371,1.0058438777923584,0.3578038811683655,0.35,1.4648544788360596,0.5074561238288879
1.8068221807479858,0.950408399105072,0.8564137816429138,0.4011201560497284,0.4,1.2299715280532837,0.56307053565979
2.0513412952423096,0.7966720461845398,1.2546692490577698,0.3278207778930664,0.35,1.660536766052246,0.4980180859565735
1.9492378234863281,0.9069778323173523,1.0422599911689758,0.37793803215026855,0.4,1.678973913192749,0.5368950963020325
1.9677118062973022,0.8460854887962341,1.1216263175010681,0.3672289550304413,0.5,1.4133235216140747,0.5492563843727112
2.0064377784729004,0.8536089062690735,1.152828872203827,0.3806735575199127,0.30000000000000004,1.7350049018859863,0.5423038601875305
2.0702948570251465,0.7969830632209778,1.2733117938041687,0.3588005304336548,0.35,1.1920586824417114,0.5358235239982605
1.8090204000473022,0.9284124374389648,0.8806079626083374,0.4270666241645813,0.4,1.5967224836349487,0.5933966040611267
1.9564640522003174,0.9126705527305603,1.043793499469757,0.4344039857387543,0.30000000000000004,1.9042463302612305,0.5695540308952332
2.0812580585479736,0.8466069102287292,1.2346511483192444,0.37188971042633057,0.4,1.5644086599349976,0.5585142970085144
2.027137517929077,0.9636053442955017,1.0635321736335754,0.44047293066978455,0.30000000000000004,1.3434453010559082,0.5962619185447693
1.3133429288864136,0.4880080223083496,0.825334906578064,0.4799056649208069,0.44999999999999996,1.350056529045105,0.6294130086898804
1.4230436086654663,0.39610162377357483,1.0269419848918915,0.43658876419067383,0.25,1.4433969259262085,0.5682992339134216
1.4700592756271362,0.45530053973197937,1.0147587358951569,0.4534008204936981,0.35,1.2005422115325928,0.5849601626396179
1.5649913549423218,0.35978469252586365,1.2052066624164581,0.32250404357910156,0.35,1.7078393697738647,0.46990466117858887
1.3241565227508545,0.5549842715263367,0.7691722512245178,0.3420737087726593,0.44999999999999996,1.4451371431350708,0.4555189311504364
1.272336483001709,0.31998392939567566,0.9523525536060333,0.3062942624092102,0.5,1.255062222480774,0.43645673990249634
1.1120407581329346,0.5698780417442322,0.5421627163887024,0.3383488059043884,0.35,1.0891588926315308,0.4712272584438324
1.172115683555603,0.38970595598220825,0.7824097275733948,0.3281685709953308,0.55,1.7230808734893799,0.5544632077217102
1.4890908002853394,0.4475090503692627,1.0415817499160767,0.40453749895095825,0.55,1.1053061485290527,0.6275895237922668
1.242326021194458,0.6584010124206543,0.5839250087738037,0.4260536730289459,0.5,1.256396770477295,0.6697984337806702
1.5217963457107544,0.4121379852294922,1.1096583604812622,0.3752233684062958,0.6,1.6416552066802979,0.647722065448761
1.422710657119751,0.6775569319725037,0.7451537251472473,0.47995662689208984,0.55,1.4701471328735352,0.7200884819030762
1.6169105768203735,0.6710488200187683,0.9458617568016052,0.45814570784568787,0.5,1.3062313795089722,0.6406881213188171
1.5441783666610718,0.7924064993858337,0.751771867275238,0.45986753702163696,0.6,1.3301485776901245,0.6530699133872986
1.7886074781417847,0.7698183655738831,1.0187891125679016,0.4501550793647766,0.44999999999999996,1.3618112802505493,0.6406852006912231
1.7651745080947876,0.8811351656913757,0.8840393424034119,0.528538703918457,0.44999999999999996,1.3070734739303589,0.6862432956695557
1.6895627975463867,0.665277898311615,1.0242848992347717,0.3800618648529053,0.44999999999999996,1.4439592361450195,0.5312061309814453
2.2306699752807617,0.7454883456230164,1.4851816296577454,0.4716813266277313,0.30000000000000004,1.5816375017166138,0.5832376480102539
2.0312275886535645,0.9360866546630859,1.0951409339904785,0.5487934350967407,0.55,1.2757426500320435,0.6808018088340759
1.9251461029052734,0.791986882686615,1.1331592202186584,0.47173434495925903,0.5,1.0886561870574951,0.6142401099205017
1.8754816055297852,0.9805763363838196,0.8949052691459656,0.4865860939025879,0.5,1.3137708902359009,0.6119655966758728
1.929319977760315,0.9105762839317322,1.0187436938285828,0.42831945419311523,0.5,1.5123218297958374,0.5630225539207458
2.0049500465393066,0.5744779706001282,1.4304720759391785,0.26300403475761414,0.55,1.1664297580718994,0.36090755462646484
1.9608303308486938,0.9443912506103516,1.0164390802383423,0.44512301683425903,0.55,1.2653861045837402,0.5773464441299438
2.1552531719207764,0.8551735281944275,1.3000796437263489,0.40068569779396057,0.44999999999999996,0.8749790191650391,0.5413598418235779
2.1001415252685547,1.0793646574020386,1.0207768678665161,0.49704304337501526,0.5,1.2382903099060059,0.672766923904419
2.1245925426483154,1.0836782455444336,1.0409142971038818,0.49185800552368164,0.6,1.0987098217010498,0.6291425824165344
2.3769140243530273,0.9742059707641602,1.4027080535888672,0.44571027159690857,0.55,1.2445145845413208,0.591163158416748
2.4337563514709473,1.1585259437561035,1.2752304077148438,0.49798890948295593,0.5,1.3193014860153198,0.6622829437255859
2.3218324184417725,1.0424832105636597,1.2793492078781128,0.4429028034210205,0.44999999999999996,1.4284276962280273,0.590321958065033
2.393803119659424,0.9108433127403259,1.482959806919098,0.40672942996025085,0.44999999999999996,1.0432056188583374,0.5584808588027954
2.2783384323120117,1.0005242824554443,1.2778141498565674,0.4435999393463135,0.4,1.3590160608291626,0.6086885333061218
2.186988115310669,1.0978225469589233,1.0891655683517456,0.4870266914367676,0.5,1.1719518899917603,0.6581846475601196
2.1607558727264404,1.1716340780258179,0.9891217947006226,0.5152300000190735,0.55,1.5971782207489014,0.6747523546218872
2.3231475353240967,1.02255117893219,1.3005963563919067,0.42391321063041687,0.6,1.2398054599761963,0.6173684597015381
2.2678427696228027,1.0354137420654297,1.232429027557373,0.44767996668815613,0.44999999999999996,1.0206942558288574,0.6179018616676331
2.1329970359802246,1.0525392293930054,1.0804578065872192,0.4706359803676605,0.4,1.5086019039154053,0.6361977458000183
2.0598156452178955,1.2106635570526123,0.8491520881652832,0.5426141023635864,0.6,1.1119853258132935,0.7066090106964111
2.306922197341919,1.0584757328033447,1.2484464645385742,0.4492338299751282,0.65,1.4343196153640747,0.6125614643096924
2.234607458114624,1.0470844507217407,1.1875230073928833,0.45136594772338867,0.5,1.5274367332458496,0.6262259483337402
2.415109395980835,1.0670921802520752,1.3480172157287598,0.4760485291481018,0.4,1.0097450017929077,0.6335657238960266
2.138835906982422,1.1724622249603271,0.9663736820220947,0.5279372334480286,0.6,1.3855235576629639,0.6992756724357605
2.351123571395874,1.0661578178405762,1.2849657535552979,0.468487948179245,0.44999999999999996,1.1107839345932007,0.6349837183952332
2.3911023139953613,1.1440752744674683,1.247027039527893,0.5090288519859314,0.44999999999999996,1.2179381847381592,0.6707479357719421
2.2035961151123047,1.1441510915756226,1.0594450235366821,0.5160799026489258,0.5,0.9372698068618774,0.6764231324195862
2.3048126697540283,1.1067379713058472,1.1980746984481812,0.46867918968200684,0.6,1.5785853862762451,0.6464824676513672
2.399015426635742,1.0332268476486206,1.3657885789871216,0.46098390221595764,0.6,1.5458697080612183,0.6069111227989197
2.246647596359253,0.9869293570518494,1.2597182393074036,0.4214323163032532,0.44999999999999996,1.756103277206421,0.6015574932098389
2.2574307918548584,1.0954923629760742,1.1619384288787842,0.47480031847953796,0.6,1.4975850582122803,0.6538872122764587
2.3714261054992676,1.0369304418563843,1.3344956636428833,0.43860816955566406,0.55,1.7038630247116089,0.5947830080986023
2.1255195140838623,1.1781402826309204,0.9473792314529419,0.5278133153915405,0.5,1.151621699333191,0.6975698471069336
2.3140294551849365,1.0837444067001343,1.2302850484848022,0.4734261631965637,0.5,0.8629310727119446,0.644195020198822
2.223513126373291,1.1364402770996094,1.0870728492736816,0.506749153137207,0.44999999999999996,1.4987553358078003,0.6703060269355774
2.322970151901245,1.0639351606369019,1.2590349912643433,0.4695490896701813,0.35,1.5178943872451782,0.6158140301704407
2.082111358642578,1.207830548286438,0.8742808103561401,0.533035933971405,0.6,1.529657006263733,0.6906259059906006
1.9841617345809937,1.186841368675232,0.7973203659057617,0.5282808542251587,0.5,1.7085047960281372,0.6900245547294617
2.0329196453094482,1.132245421409607,0.9006742238998413,0.5273178815841675,0.5,1.5167410373687744,0.6627473831176758
2.2504968643188477,1.1097010374069214,1.1407958269119263,0.49468016624450684,0.6,1.2887871265411377,0.6544438600540161
2.1061973571777344,0.7242328524589539,1.3819645047187805,0.2839071750640869,0.5,0.7765055894851685,0.41205689311027527
2.087820053100586,1.034197211265564,1.053622841835022,0.46055135130882263,0.55,1.4639228582382202,0.6184052228927612
2.078906297683716,1.0819190740585327,0.9969872236251831,0.4803994297981262,0.55,1.628960132598877,0.6318528056144714
2.0170793533325195,1.0772881507873535,0.939791202545166,0.48376893997192383,0.4,1.3353008031845093,0.6343201994895935
1.8172467947006226,1.1670325994491577,0.6502141952514648,0.520680844783783,0.7,1.451127052307129,0.6503133773803711
1.7058641910552979,1.1772034168243408,0.528660774230957,0.5232480764389038,0.44999999999999996,1.9440873861312866,0.652016818523407
1.778894066810608,1.1155509948730469,0.663343071937561,0.48406028747558594,0.65,1.5387192964553833,0.6328415870666504
1.9968807697296143,0.8520588278770447,1.1448219418525696,0.39620980620384216,0.55,1.6954026222229004,0.5412694811820984
1.9151750802993774,0.9024367332458496,1.0127383470535278,0.3960533142089844,0.55,1.950698733329773,0.5375798344612122
1.713934302330017,1.0948755741119385,0.6190587282180786,0.5081202387809753,0.65,1.6710584163665771,0.6487888693809509
1.9378236532211304,0.931663453578949,1.0061601996421814,0.4295436441898346,0.44999999999999996,1.4705827236175537,0.5902742743492126
2.0058796405792236,0.941714882850647,1.0641647577285767,0.43466711044311523,0.55,1.8034263849258423,0.5860472917556763
1.8743393421173096,0.9305338263511658,0.9438055157661438,0.3998134732246399,0.30000000000000004,1.5937926769256592,0.5677655339241028
1.9792463779449463,1.0160870552062988,0.9631593227386475,0.4985155165195465,0.4,1.1001263856887817,0.6429380178451538
1.9277584552764893,1.0047072172164917,0.9230512380599976,0.5112425684928894,0.25,1.3912814855575562,0.7083889245986938
1.9742988348007202,0.9430624842643738,1.0312363505363464,0.4676782786846161,0.44999999999999996,1.1932425498962402,0.6815598607063293
2.066160202026367,1.0012224912643433,1.064937710762024,0.5097989439964294,0.4,1.7890273332595825,0.7026012539863586
1.956982970237732,1.027297019958496,0.9296859502792358,0.5376463532447815,0.4,1.5424811840057373,0.7402411699295044
2.04026198387146,1.0106639862060547,1.0295979976654053,0.5288044214248657,0.35,1.1275943517684937,0.7179643511772156
2.018890142440796,1.0005054473876953,1.0183846950531006,0.5031082034111023,0.25,1.108598232269287,0.7424059510231018
2.04480242729187,0.9329695105552673,1.1118329167366028,0.4865444302558899,0.19999999999999996,1.611585021018982,0.7158399820327759
2.0681416988372803,0.8641582727432251,1.2039834260940552,0.42626532912254333,0.30000000000000004,1.5553208589553833,0.6375516653060913
1.9111918210983276,1.02653968334198,0.8846521377563477,0.4895702302455902,0.4,1.5835695266723633,0.6838797330856323
2.149739980697632,0.9666035771369934,1.1831364035606384,0.42506247758865356,0.25,1.4891328811645508,0.5996915102005005
1.4158689975738525,0.27729737758636475,1.1385716199874878,0.5152533650398254,0.35,1.514227271080017,0.7429279685020447
1.1618772745132446,0.28075841069221497,0.8811188638210297,0.4202825725078583,0.6,0.9173702001571655,0.5492667555809021
1.124184250831604,0.34168654680252075,0.7824977040290833,0.3853553235530853,0.4,1.5926575660705566,0.623744785785675
1.5940951108932495,0.24684908986091614,1.3472460210323334,0.4163123667240143,0.30000000000000004,1.7091869115829468,0.5562412142753601
1.7603256702423096,0.2986895740032196,1.46163609623909,0.4441499710083008,0.35,1.5800518989562988,0.6944929361343384
1.941083312034607,0.24845139682292938,1.6926319152116776,0.46259257197380066,0.5,1.5987367630004883,0.6121846437454224
1.9922809600830078,0.24367664754390717,1.7486043125391006,0.46939656138420105,0.35,1.3122478723526,0.6324650645256042
1.6650902032852173,0.44426795840263367,1.2208222448825836,0.5020948648452759,0.44999999999999996,1.376479148864746,0.6696091890335083
1.4898301362991333,0.46822452545166016,1.0216056108474731,0.46392956376075745,0.44999999999999996,0.9262687563896179,0.7283234000205994
1.8165663480758667,0.2694455683231354,1.5471207797527313,0.4544219970703125,0.35,1.2508397102355957,0.6471475958824158
1.502923607826233,0.6615946888923645,0.8413289189338684,0.5510379672050476,0.44999999999999996,0.9776710271835327,0.7797783017158508
1.4857224225997925,0.8130379915237427,0.6726844310760498,0.5801846981048584,0.4,1.329236626625061,0.771039605140686
1.992340087890625,0.5602375864982605,1.4321025013923645,0.46433472633361816,0.30000000000000004,1.1532741785049438,0.6465297937393188
1.77829110622406,0.9149009585380554,0.8633901476860046,0.6093712449073792,0.4,1.5042073726654053,0.7593454718589783
1.9951139688491821,1.0049269199371338,0.9901870489120483,0.6262450218200684,0.30000000000000004,1.1224421262741089,0.7952699065208435
1.8168293237686157,1.0074023008346558,0.80942702293396,0.6073223352432251,0.30000000000000004,1.191251516342163,0.8431286811828613
1.9990167617797852,0.8213510513305664,1.1776657104492188,0.473219633102417,0.4,1.0953874588012695,0.691353440284729
2.0554540157318115,0.9661008715629578,1.0893531441688538,0.46484166383743286,0.5,1.4861669540405273,0.6678844690322876
2.130887269973755,0.9706087112426758,1.160278558731079,0.4493425488471985,0.55,1.3417103290557861,0.6948610544204712
2.1946499347686768,0.9835936427116394,1.2110562920570374,0.41314417123794556,0.44999999999999996,1.5197829008102417,0.6538742184638977
2.367509603500366,0.9540756344795227,1.4134339690208435,0.42962437868118286,0.4,1.413337230682373,0.6160516142845154
2.253622531890869,0.9151042103767395,1.3385183215141296,0.39159154891967773,0.44999999999999996,1.4676861763000488,0.5349557995796204
2.212653160095215,0.9129687547683716,1.2996844053268433,0.399135023355484,0.44999999999999996,1.1496111154556274,0.5820286870002747
2.0395684242248535,0.8405807614326477,1.1989876627922058,0.3913574814796448,0.44999999999999996,0.5657718777656555,0.5812856554985046
2.1323978900909424,0.726078987121582,1.4063189029693604,0.32039910554885864,0.65,1.70211660861969,0.5066822171211243
2.226954221725464,0.7459163665771484,1.4810378551483154,0.3363191783428192,0.44999999999999996,1.1635427474975586,0.527812659740448
2.232012987136841,0.9271553158760071,1.3048576712608337,0.4080480635166168,0.44999999999999996,1.188083291053772,0.5799610018730164
2.2910287380218506,0.8910248875617981,1.4000038504600525,0.39580100774765015,0.5,1.1924285888671875,0.587094247341156
2.017319440841675,0.9291395545005798,1.088179886341095,0.41126748919487,0.55,1.3260782957077026,0.5901870131492615
2.422396183013916,0.6140466332435608,1.8083495497703552,0.27337729930877686,0.35,1.3869351148605347,0.4157213270664215
2.3428094387054443,0.7824681997299194,1.560341238975525,0.34994035959243774,0.4,1.5514929294586182,0.5286352038383484
2.2760708332061768,0.8455012440681458,1.430569589138031,0.41403529047966003,0.35,1.2607942819595337,0.579577624797821
2.584994077682495,0.7226625680923462,1.862331509590149,0.3547287881374359,0.4,1.5602608919143677,0.5506565570831299
2.568157196044922,0.7533310651779175,1.8148261308670044,0.35748738050460815,0.44999999999999996,1.1687917709350586,0.5399823784828186
2.380098819732666,0.8941397666931152,1.4859590530395508,0.39581820368766785,0.19999999999999996,1.819669246673584,0.5811827778816223
2.258528470993042,0.7708539366722107,1.4876745343208313,0.3102134168148041,0.30000000000000004,1.4661418199539185,0.48336949944496155
2.3719985485076904,0.8640834093093872,1.5079151391983032,0.3706927001476288,0.44999999999999996,1.1855292320251465,0.5728761553764343
2.2335784435272217,1.024283766746521,1.2092946767807007,0.3999182879924774,0.4,1.425139307975769,0.5806819796562195
2.2158756256103516,0.9133955240249634,1.3024801015853882,0.37145623564720154,0.35,1.8520607948303223,0.5525263547897339
2.2833364009857178,0.8346088528633118,1.448727548122406,0.36780765652656555,0.44999999999999996,1.2486492395401,0.5559245347976685
2.178642988204956,0.6848210692405701,1.493821918964386,0.2870667278766632,0.55,1.4152947664260864,0.4635414183139801
1.9274548292160034,0.7758458256721497,1.1516090035438538,0.30861303210258484,0.5,1.3496780395507812,0.472311407327652
2.0559616088867188,0.9143638610839844,1.1415977478027344,0.39776691794395447,0.5,1.4985243082046509,0.5784176588058472
2.0684261322021484,0.8751139640808105,1.193312168121338,0.3782784640789032,0.35,0.889326810836792,0.5642978549003601
2.017320394515991,0.9520891308784485,1.0652312636375427,0.41706353425979614,0.35,0.9990504384040833,0.6327025294303894
1.7584232091903687,1.0372194051742554,0.7212038040161133,0.4562079608440399,0.55,1.0656781196594238,0.6487091183662415
1.9891871213912964,0.783877968788147,1.2053091526031494,0.3523391783237457,0.5,1.2462860345840454,0.49905166029930115
1.815707802772522,0.9935531616210938,0.8221546411514282,0.43057796359062195,0.4,1.1886605024337769,0.6310927271842957
1.89666748046875,0.8340052962303162,1.0626621842384338,0.3929532468318939,0.35,1.4426264762878418,0.5283242464065552
1.8863681554794312,0.9804161190986633,0.9059520363807678,0.44757556915283203,0.4,1.361646056175232,0.6472048759460449
1.6391247510910034,1.1127103567123413,0.5264143943786621,0.4855688512325287,0.35,1.5366274118423462,0.6593130230903625
1.8012663125991821,1.1242769956588745,0.6769893169403076,0.517673671245575,0.19999999999999996,1.7498048543930054,0.6918931007385254
1.6897915601730347,1.059409499168396,0.6303820610046387,0.48625069856643677,0.55,1.7437841892242432,0.659784734249115
1.919036865234375,0.9589263200759888,0.9601105451583862,0.45677098631858826,0.4,1.417952060699463,0.6614903807640076
1.768047571182251,1.1279079914093018,0.6401395797729492,0.5241383910179138,0.44999999999999996,1.1627705097198486,0.6933311820030212
1.9524644613265991,1.0951063632965088,0.8573580980300903,0.5143110156059265,0.44999999999999996,1.699448823928833,0.6848880648612976
1.7053831815719604,1.1483720541000366,0.5570111274719238,0.5380518436431885,0.55,1.7609940767288208,0.6928450465202332
1.842869758605957,1.1291532516479492,0.7137165069580078,0.5548176169395447,0.5,0.8200393319129944,0.7042726874351501
1.9589405059814453,1.1267458200454712,0.8321946859359741,0.5352259874343872,0.35,1.9703820943832397,0.6905235648155212
2.0505683422088623,1.0839890241622925,0.9665793180465698,0.5561441779136658,0.30000000000000004,1.6515403985977173,0.7217078804969788
2.006577253341675,1.000807762145996,1.0057694911956787,0.5411080718040466,0.35,,0.6625975966453552
1.8113144636154175,1.2191802263259888,0.5921342372894287,0.5701152682304382,0.35,,0.6973055005073547
1.9654674530029297,1.1712349653244019,0.7942324876785278,0.56412273645401,0.30000000000000004,,0.7143750190734863
2.070089340209961,0.9701492190361023,1.0999401211738586,0.5342311263084412,0.44999999999999996,,0.6551080346107483
2.072012424468994,0.9215496182441711,1.150462806224823,0.5355167388916016,0.44999999999999996,,0.6489869952201843
1.8733478784561157,0.9963407516479492,0.8770071268081665,0.5374881625175476,0.25,,0.6374706625938416
2.0592925548553467,0.9232286810874939,1.1360638737678528,0.4906986355781555,0.25,,0.6105470061302185
2.0817553997039795,1.0182245969772339,1.0635308027267456,0.5447708964347839,0.30000000000000004,,0.6513034701347351
2.0147502422332764,1.1944583654403687,0.8202918767929077,0.49478235840797424,0.5,,0.6272196173667908
2.168128728866577,1.178670048713684,0.9894586801528931,0.5072996020317078,0.44999999999999996,,0.6284582018852234


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/5_agent_zero_shot_from_3_policy/attn_ent/GraphMaskExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
0.8762661814689636,0.9971451163291931,-0.12087893486022949,0.6364526748657227,0.050000000000000044,1.4142135381698608,0.8292546272277832
1.110507845878601,1.0897823572158813,0.020725488662719727,0.6578667759895325,0.050000000000000044,1.4142135381698608,0.8400381207466125
1.180390477180481,1.2133420705795288,-0.03295159339904785,0.671566903591156,0.15000000000000002,4.123105525970459,0.8593577742576599
1.2872141599655151,1.283570647239685,0.003643512725830078,0.6916555762290955,1.0,0.0,0.8874449133872986
1.379191279411316,1.4034180641174316,-0.024226784706115723,0.7364450693130493,1.0,4.242640495300293,0.9088931083679199
1.4898878335952759,1.5800951719284058,-0.09020733833312988,0.7827715277671814,0.09999999999999998,1.4142135381698608,0.9534558653831482
1.6873947381973267,1.638970971107483,0.04842376708984375,0.8067928552627563,0.09999999999999998,2.2360680103302,0.9525189399719238
1.7668465375900269,1.7286876440048218,0.03815889358520508,0.8321698307991028,0.15000000000000002,2.4494898319244385,0.9558127522468567
1.7927793264389038,1.7628986835479736,0.029880642890930176,0.8318584561347961,0.35,3.605551242828369,0.9513030052185059
1.770026445388794,1.7996822595596313,-0.029655814170837402,0.8443641662597656,1.0,4.0,0.9492422342300415
1.7595287561416626,1.767879843711853,-0.00835108757019043,0.8313231468200684,0.19999999999999996,2.4494898319244385,0.9409587979316711
1.7027441263198853,1.6985911130905151,0.004153013229370117,0.8137089610099792,0.09999999999999998,2.4494898319244385,0.9288803339004517
1.591103434562683,1.5927034616470337,-0.001600027084350586,0.7815112471580505,0.19999999999999996,2.6457512378692627,0.8879332542419434
1.3938957452774048,1.4233734607696533,-0.029477715492248535,0.7328482270240784,0.15000000000000002,1.7320507764816284,0.8041841387748718
1.2876232862472534,1.2757594585418701,0.0118638277053833,0.7214714288711548,0.09999999999999998,1.7320507764816284,0.7566152811050415
1.3427999019622803,1.352155327796936,-0.009355425834655762,0.7491478323936462,0.050000000000000044,4.358899116516113,0.8037188649177551
1.3832979202270508,1.3783414363861084,0.004956483840942383,0.7498664259910583,1.0,4.242640495300293,0.8085128664970398
1.3332669734954834,1.3108757734298706,0.022391200065612793,0.7323870062828064,0.09999999999999998,2.0,0.788229763507843
1.3467901945114136,1.333634376525879,0.013155817985534668,0.7150662541389465,0.09999999999999998,2.6457512378692627,0.7653341889381409
1.2848093509674072,1.286460041999817,-0.001650691032409668,0.7102041244506836,0.35,3.605551242828369,0.7560219764709473
1.2604326009750366,1.3026453256607056,-0.042212724685668945,0.7047805190086365,1.0,0.0,0.7544379830360413
1.2675663232803345,1.24199378490448,0.025572538375854492,0.6975889205932617,1.0,3.7416574954986572,0.7502157092094421
1.2541553974151611,1.217131495475769,0.03702390193939209,0.6937738656997681,0.30000000000000004,2.6457512378692627,0.7522541880607605
1.2131813764572144,1.1847635507583618,0.02841782569885254,0.6610496044158936,0.050000000000000044,1.7320507764816284,0.7343011498451233
1.1399214267730713,1.1933599710464478,-0.053438544273376465,0.6347725987434387,0.09999999999999998,4.242640495300293,0.7169350981712341
1.134972095489502,1.1581525802612305,-0.023180484771728516,0.6038414239883423,1.0,0.0,0.698093831539154
1.1496187448501587,1.1204341650009155,0.029184579849243164,0.6005910634994507,1.0,4.242640495300293,0.6980072855949402
1.1724491119384766,1.1008858680725098,0.0715632438659668,0.5660200715065002,0.09999999999999998,1.7320507764816284,0.6662921905517578
1.1183370351791382,1.131656289100647,-0.013319253921508789,0.5675148963928223,0.050000000000000044,1.7320507764816284,0.6725735068321228
1.1163450479507446,1.1302456855773926,-0.01390063762664795,0.5427287220954895,0.09999999999999998,2.2360680103302,0.6602962613105774
1.139312982559204,1.1393755674362183,-6.258487701416016e-05,0.5156006813049316,0.15000000000000002,2.2360680103302,0.6359549760818481
1.1451610326766968,1.1366686820983887,0.008492350578308105,0.5153380632400513,0.09999999999999998,1.4142135381698608,0.6370620727539062
1.1681774854660034,1.1576439142227173,0.010533571243286133,0.5199166536331177,0.09999999999999998,1.7320507764816284,0.6403540968894958
1.192346453666687,1.2095435857772827,-0.017197132110595703,0.5307254791259766,0.050000000000000044,1.4142135381698608,0.6603495478630066
1.2535450458526611,1.24615478515625,0.007390260696411133,0.5393977165222168,0.050000000000000044,4.358899116516113,0.6622963547706604
1.2973071336746216,1.3393133878707886,-0.04200625419616699,0.5739824175834656,1.0,4.242640495300293,0.7030271291732788
1.415787935256958,1.4193787574768066,-0.003590822219848633,0.6251220107078552,0.09999999999999998,2.0,0.748163640499115
1.5430545806884766,1.556118130683899,-0.013063549995422363,0.6838583946228027,0.09999999999999998,2.4494898319244385,0.8084707260131836
1.7550910711288452,1.7523189783096313,0.002772092819213867,0.7731962203979492,0.30000000000000004,2.8284270763397217,0.8928003311157227
1.9423246383666992,1.9817570447921753,-0.039432406425476074,0.8704414367675781,0.09999999999999998,4.242640495300293,0.960671067237854
2.173788070678711,2.187983274459839,-0.01419520378112793,0.8762779235839844,1.0,0.0,0.9853006601333618
2.3326292037963867,2.3439652919769287,-0.011336088180541992,0.8913629651069641,1.0,3.872983455657959,0.9911594390869141
2.3957576751708984,2.3890883922576904,0.006669282913208008,0.8995867967605591,0.25,3.872983455657959,0.9802781939506531
2.4393200874328613,2.4680449962615967,-0.02872490882873535,0.9297197461128235,1.0,3.0,0.9829612970352173
2.517498731613159,2.502816915512085,0.014681816101074219,0.9432520270347595,0.55,3.0,0.9858778119087219
2.6015613079071045,2.580883741378784,0.020677566528320312,0.9602462649345398,0.6,3.464101552963257,0.9791061282157898
2.7016541957855225,2.6312789916992188,0.07037520408630371,0.9731244444847107,0.09999999999999998,2.0,0.9881305694580078
2.738917827606201,2.77095103263855,-0.03203320503234863,0.9827998280525208,0.19999999999999996,2.6457512378692627,0.9900566339492798
2.8019378185272217,2.826678991317749,-0.024741172790527344,0.992154061794281,0.25,3.872983455657959,0.996602475643158
2.836081027984619,2.829549551010132,0.006531476974487305,0.9902319312095642,1.0,4.358899116516113,0.9956865310668945
2.837066411972046,2.8141839504241943,0.022882461547851562,0.9932324290275574,0.050000000000000044,2.4494898319244385,0.99740070104599
2.8155882358551025,2.8053441047668457,0.010244131088256836,0.9984666109085083,0.25,2.4494898319244385,0.9996209144592285
2.8137338161468506,2.7626218795776367,0.05111193656921387,0.9971486926078796,0.25,2.6457512378692627,0.9991325736045837
2.7511215209960938,2.799694299697876,-0.04857277870178223,0.9992844462394714,0.19999999999999996,3.1622776985168457,0.9997526407241821
2.7247045040130615,2.7115931510925293,0.013111352920532227,0.9990858435630798,0.4,3.0,0.9997062087059021
2.7045300006866455,2.770256757736206,-0.06572675704956055,0.9965330958366394,0.15000000000000002,2.4494898319244385,0.9985538721084595
2.5911386013031006,2.66156268119812,-0.07042407989501953,0.998542308807373,0.35,2.8284270763397217,0.9994266629219055
2.7253193855285645,2.704555034637451,0.02076435089111328,0.9919746518135071,0.25,2.2360680103302,0.9976181983947754
2.645209312438965,2.6078999042510986,0.03730940818786621,0.993756890296936,0.19999999999999996,2.0,0.9978613257408142
2.6080620288848877,2.622915029525757,-0.01485300064086914,0.9919962882995605,0.0,1.7320507764816284,0.9976746439933777
2.6564769744873047,2.619297981262207,0.037178993225097656,0.9883438348770142,0.15000000000000002,2.4494898319244385,0.998090922832489
2.669410467147827,2.679685592651367,-0.010275125503540039,0.9937410354614258,0.15000000000000002,2.0,0.9996225237846375
2.733553171157837,2.7480204105377197,-0.014467239379882812,0.994114875793457,0.050000000000000044,2.0,0.9994613528251648
2.8060696125030518,2.7969467639923096,0.009122848510742188,0.9882893562316895,0.15000000000000002,1.4142135381698608,0.9976133704185486
2.82120943069458,2.8260037899017334,-0.00479435920715332,0.9773589372634888,0.050000000000000044,0.0,0.992485523223877
2.822327136993408,2.822042465209961,0.0002846717834472656,0.9713353514671326,0.050000000000000044,2.0,0.9890536665916443
2.8115651607513428,2.8100969791412354,0.0014681816101074219,0.948311984539032,0.15000000000000002,4.123105525970459,0.9673429727554321
2.826685667037964,2.7941715717315674,0.032514095306396484,0.9360535740852356,1.0,4.242640495300293,0.95156329870224
2.805443286895752,2.8068153858184814,-0.0013720989227294922,0.9330725073814392,0.09999999999999998,4.242640495300293,0.9472700357437134
2.7867300510406494,2.793689727783203,-0.006959676742553711,0.9454907774925232,1.0,4.242640495300293,0.963013768196106
2.7740211486816406,2.7651095390319824,0.008911609649658203,0.9254602789878845,0.09999999999999998,1.7320507764816284,0.9383177757263184
2.7319324016571045,2.7483041286468506,-0.016371726989746094,0.9243009686470032,0.050000000000000044,4.358899116516113,0.9381742477416992
2.701878547668457,2.7109792232513428,-0.009100675582885742,0.9096481204032898,1.0,4.4721360206604,0.9171430468559265
2.6917755603790283,2.6974048614501953,-0.005629301071166992,0.9039880633354187,0.0,1.7320507764816284,0.907712459564209
2.7197749614715576,2.6835875511169434,0.03618741035461426,0.9010395407676697,0.15000000000000002,1.7320507764816284,0.9022994041442871
2.712545156478882,2.757385015487671,-0.04483985900878906,0.9055986404418945,0.0,4.4721360206604,0.9118971228599548
2.800400495529175,2.7533891201019287,0.047011375427246094,0.905992329120636,1.0,0.0,0.9137126207351685
2.8196370601654053,2.853292226791382,-0.03365516662597656,0.9155780076980591,1.0,4.123105525970459,0.9367510676383972
2.907787799835205,2.8942737579345703,0.013514041900634766,0.9256566166877747,0.15000000000000002,1.7320507764816284,0.9601028561592102
2.9321389198303223,2.9529426097869873,-0.02080368995666504,0.9343968629837036,0.09999999999999998,4.242640495300293,0.9774161577224731
2.9919068813323975,2.995777130126953,-0.003870248794555664,0.9365054368972778,1.0,3.1622776985168457,0.9755939841270447
1.2654364109039307,1.2379745244979858,0.027461886405944824,0.8082594275474548,0.30000000000000004,2.6457512378692627,0.9765880703926086
1.3198143243789673,1.333316683769226,-0.013502359390258789,0.8331747055053711,0.30000000000000004,2.0,0.9650297164916992
1.3620235919952393,1.343653917312622,0.018369674682617188,0.8203941583633423,0.050000000000000044,1.0,0.9368081092834473
1.4113199710845947,1.4130839109420776,-0.0017639398574829102,0.8203058242797852,0.15000000000000002,4.242640495300293,0.9084978103637695
1.4777318239212036,1.4911519289016724,-0.01342010498046875,0.8411580920219421,0.09999999999999998,4.358899116516113,0.9221372604370117
1.5037662982940674,1.5334149599075317,-0.029648661613464355,0.8475220799446106,1.0,4.358899116516113,0.9221908450126648
1.5354814529418945,1.5658063888549805,-0.030324935913085938,0.8592899441719055,0.050000000000000044,0.0,0.9272164702415466
1.6030992269515991,1.5802444219589233,0.02285480499267578,0.863996148109436,1.0,4.358899116516113,0.9347255825996399
1.6350544691085815,1.6071462631225586,0.02790820598602295,0.8736173510551453,1.0,4.358899116516113,0.9401504397392273
1.6694061756134033,1.6748188734054565,-0.005412697792053223,0.8799972534179688,0.050000000000000044,0.0,0.9493846893310547
1.7672569751739502,1.7221802473068237,0.045076727867126465,0.892937183380127,1.0,0.0,0.9626556634902954
1.7774673700332642,1.851313591003418,-0.07384622097015381,0.9148897528648376,1.0,4.123105525970459,0.9793448448181152
1.88612961769104,1.935606837272644,-0.049477219581604004,0.92568439245224,1.0,2.2360680103302,0.9864087104797363
2.0028433799743652,2.0213944911956787,-0.018551111221313477,0.9244732856750488,0.15000000000000002,2.6457512378692627,0.9868215918540955
2.072033643722534,2.073695421218872,-0.0016617774963378906,0.9145368933677673,0.19999999999999996,2.0,0.981867790222168
2.128568649291992,2.160719156265259,-0.0321505069732666,0.8942943811416626,0.15000000000000002,4.358899116516113,0.9674307107925415
2.1867196559906006,2.1862218379974365,0.0004978179931640625,0.8777080774307251,0.050000000000000044,4.358899116516113,0.9548773169517517
2.139639139175415,2.1551148891448975,-0.015475749969482422,0.883531391620636,1.0,2.0,0.946493923664093
2.0668163299560547,2.0665900707244873,0.0002262592315673828,0.8652774095535278,0.050000000000000044,2.0,0.9162302017211914
2.0251400470733643,2.0483834743499756,-0.023243427276611328,0.8506116271018982,0.15000000000000002,1.4142135381698608,0.8846443295478821
2.0076794624328613,2.0139358043670654,-0.0062563419342041016,0.8433033227920532,0.050000000000000044,3.316624879837036,0.8909963965415955
1.9408069849014282,1.9609123468399048,-0.020105361938476562,0.8561084866523743,0.050000000000000044,3.1622776985168457,0.9026853442192078
1.9387073516845703,1.9170200824737549,0.02168726921081543,0.8784948587417603,0.5,0.0,0.9126774668693542
1.934320330619812,1.9092870950698853,0.025033235549926758,0.8607422113418579,1.0,4.242640495300293,0.898654580116272
1.8765296936035156,1.8992336988449097,-0.022704005241394043,0.8131451606750488,1.0,1.4142135381698608,0.8545768857002258
1.8110767602920532,1.8374775648117065,-0.02640080451965332,0.7570179104804993,0.09999999999999998,2.6457512378692627,0.8000254034996033
1.797262191772461,1.794912338256836,0.002349853515625,0.747592568397522,0.0,3.605551242828369,0.7892338633537292
1.7816203832626343,1.782619833946228,-0.00099945068359375,0.7384986281394958,0.35,4.242640495300293,0.7868105173110962
1.7332218885421753,1.7899856567382812,-0.05676376819610596,0.6955837607383728,1.0,2.2360680103302,0.760718584060669
1.7700153589248657,1.7452325820922852,0.024782776832580566,0.7034062743186951,0.09999999999999998,2.8284270763397217,0.7607078552246094
1.7170170545578003,1.7219619750976562,-0.004944920539855957,0.6913849115371704,0.15000000000000002,2.8284270763397217,0.770946741104126
1.7044851779937744,1.732672095298767,-0.028186917304992676,0.7283256649971008,0.25,2.2360680103302,0.8178896903991699
1.83629310131073,1.8361698389053345,0.0001232624053955078,0.7357317805290222,0.15000000000000002,1.7320507764816284,0.8236942291259766
1.9792057275772095,1.9155088663101196,0.06369686126708984,0.7317761778831482,0.09999999999999998,1.7320507764816284,0.8023566603660583
1.936468482017517,2.032604455947876,-0.09613597393035889,0.7442051768302917,0.15000000000000002,1.7320507764816284,0.8228217959403992
1.828780174255371,2.006288528442383,-0.17750835418701172,0.7174651622772217,0.09999999999999998,2.2360680103302,0.8042770624160767
1.7943543195724487,1.854372262954712,-0.060017943382263184,0.6745480298995972,0.050000000000000044,1.7320507764816284,0.7542303800582886
1.7193603515625,1.797145128250122,-0.07778477668762207,0.6482173204421997,0.19999999999999996,3.1622776985168457,0.733675479888916
1.6789772510528564,1.667251467704773,0.011725783348083496,0.58527672290802,0.25,3.1622776985168457,0.7004742622375488
1.569144368171692,1.5828429460525513,-0.013698577880859375,0.5573491454124451,0.35,2.4494898319244385,0.6641014218330383
1.5198580026626587,1.5540822744369507,-0.03422427177429199,0.53847736120224,0.15000000000000002,2.4494898319244385,0.6925405859947205
1.4660589694976807,1.5512570142745972,-0.0851980447769165,0.5165722966194153,0.15000000000000002,1.4142135381698608,0.6889451146125793
1.5925508737564087,1.3984934091567993,0.19405746459960938,0.43893662095069885,0.15000000000000002,4.123105525970459,0.6284793019294739
1.6322011947631836,1.4546706676483154,0.17753052711486816,0.46168842911720276,0.15000000000000002,0.0,0.6185097694396973
1.5940132141113281,1.6544331312179565,-0.06041991710662842,0.6022188067436218,1.0,4.358899116516113,0.7851478457450867
1.570094108581543,1.5856460332870483,-0.015551924705505371,0.5850171446800232,1.0,2.2360680103302,0.7054829001426697
1.5131984949111938,1.5682563781738281,-0.05505788326263428,0.5868005156517029,0.050000000000000044,4.0,0.7170481085777283
1.4828391075134277,1.509550929069519,-0.02671182155609131,0.6052361726760864,0.19999999999999996,4.358899116516113,0.7147999405860901
1.4743194580078125,1.4212453365325928,0.05307412147521973,0.5803975462913513,1.0,1.4142135381698608,0.6775851845741272
1.4567015171051025,1.4519470930099487,0.004754424095153809,0.5956147313117981,0.050000000000000044,2.0,0.6884228587150574
1.453675389289856,1.461201548576355,-0.0075261592864990234,0.6041461825370789,0.050000000000000044,4.123105525970459,0.6961221694946289
1.420591115951538,1.5171070098876953,-0.09651589393615723,0.613703191280365,0.15000000000000002,4.242640495300293,0.7075058817863464
1.5034558773040771,1.462315559387207,0.04114031791687012,0.5708490610122681,1.0,1.7320507764816284,0.6836390495300293
1.459122896194458,1.5598589181900024,-0.10073602199554443,0.6263195276260376,0.09999999999999998,1.7320507764816284,0.7142955660820007
1.5591624975204468,1.6100631952285767,-0.05090069770812988,0.6320814490318298,0.050000000000000044,1.7320507764816284,0.7374883890151978
1.5852298736572266,1.6466583013534546,-0.06142842769622803,0.6405479311943054,0.19999999999999996,1.7320507764816284,0.7489953637123108
1.6639686822891235,1.628883719444275,0.03508496284484863,0.6395092010498047,0.050000000000000044,1.4142135381698608,0.7326468825340271
1.6593077182769775,1.5585850477218628,0.10072267055511475,0.5936717391014099,0.09999999999999998,4.242640495300293,0.7294427156448364
1.6769142150878906,1.6546623706817627,0.02225184440612793,0.6441892981529236,0.09999999999999998,4.123105525970459,0.7354714274406433
1.6465682983398438,1.7409762144088745,-0.09440791606903076,0.653952419757843,1.0,2.2360680103302,0.7731250524520874
1.6908588409423828,1.6638745069503784,0.026984333992004395,0.6361402869224548,0.15000000000000002,4.0,0.740486741065979
1.7599422931671143,1.7047703266143799,0.055171966552734375,0.6494296789169312,0.19999999999999996,4.358899116516113,0.7461075782775879
1.7774858474731445,1.6967365741729736,0.0807492733001709,0.6465415954589844,1.0,4.358899116516113,0.7456611394882202
1.7966644763946533,1.738995909690857,0.05766856670379639,0.6595767140388489,0.050000000000000044,4.358899116516113,0.7526512742042542
1.7515522241592407,1.7842625379562378,-0.03271031379699707,0.6592633128166199,1.0,4.358899116516113,0.7818397879600525
1.7660133838653564,1.7741737365722656,-0.00816035270690918,0.6665724515914917,0.050000000000000044,0.0,0.761437714099884
1.7794948816299438,1.8314071893692017,-0.05191230773925781,0.6708265542984009,1.0,4.358899116516113,0.7947726845741272
1.8875843286514282,1.800161361694336,0.08742296695709229,0.67570960521698,1.0,4.358899116516113,0.7672331929206848
1.7877874374389648,1.8267494440078735,-0.03896200656890869,0.6736628413200378,0.050000000000000044,0.0,0.7771326899528503
1.811349868774414,1.819212794303894,-0.00786292552947998,0.6776646971702576,1.0,4.0,0.7735925912857056
1.8337821960449219,1.8050529956817627,0.02872920036315918,0.679660439491272,1.0,4.0,0.7734315991401672
1.8549648523330688,1.807958960533142,0.04700589179992676,0.6846632957458496,0.19999999999999996,3.605551242828369,0.7739130854606628
1.8221663236618042,1.8825219869613647,-0.06035566329956055,0.6976518034934998,1.0,3.605551242828369,0.8196672797203064
1.7891184091567993,1.8424911499023438,-0.053372740745544434,0.6853983998298645,0.35,4.358899116516113,0.7953612208366394
1.810193419456482,1.8064464330673218,0.0037469863891601562,0.6876785159111023,1.0,4.358899116516113,0.7783823013305664
1.7656983137130737,1.825014352798462,-0.059316039085388184,0.7048299908638,0.050000000000000044,0.0,0.7882080078125
1.8115497827529907,1.7953004837036133,0.01624929904937744,0.7043176889419556,1.0,4.0,0.7804233431816101
1.7752937078475952,1.8379894495010376,-0.06269574165344238,0.7090353965759277,1.0,4.0,0.831768810749054
1.7405452728271484,1.7738239765167236,-0.033278703689575195,0.6873525977134705,0.19999999999999996,4.123105525970459,0.7849542498588562
1.8448089361190796,1.740729570388794,0.10407936573028564,0.7012099623680115,1.0,2.4494898319244385,0.7767665982246399
1.8345838785171509,1.7497196197509766,0.08486425876617432,0.7043014764785767,0.15000000000000002,2.8284270763397217,0.7749117016792297
1.841288447380066,1.74457585811615,0.09671258926391602,0.7003299593925476,0.25,2.4494898319244385,0.7775984406471252
1.8340739011764526,1.8260983228683472,0.007975578308105469,0.7135718464851379,0.35,1.0,0.7806052565574646
1.845123291015625,1.9000965356826782,-0.05497324466705322,0.7230560183525085,0.050000000000000044,1.0,0.7807909250259399
1.8890161514282227,1.9456119537353516,-0.056595802307128906,0.7257433533668518,0.0,1.4142135381698608,0.7878105044364929
1.964302897453308,1.9769147634506226,-0.012611865997314453,0.7319263815879822,0.050000000000000044,1.4142135381698608,0.8058919906616211
2.0867514610290527,1.993011474609375,0.09373998641967773,0.7521132230758667,0.050000000000000044,4.358899116516113,0.8178994059562683
2.0316569805145264,2.0440423488616943,-0.012385368347167969,0.7401081323623657,0.050000000000000044,4.0,0.8000257611274719
2.0725247859954834,2.0828311443328857,-0.010306358337402344,0.7479314804077148,1.0,2.6457512378692627,0.7975589632987976
2.117967367172241,2.0962417125701904,0.02172565460205078,0.7578760385513306,0.19999999999999996,3.872983455657959,0.804625928401947
2.150916814804077,2.1348655223846436,0.016051292419433594,0.7704712748527527,0.25,4.358899116516113,0.8132757544517517
2.1685597896575928,2.161288022994995,0.007271766662597656,0.7738615870475769,1.0,1.4142135381698608,0.8156173825263977
2.206287145614624,2.166231155395508,0.04005599021911621,0.7774208784103394,0.050000000000000044,1.7320507764816284,0.8237394690513611
2.2073895931243896,2.2095417976379395,-0.0021522045135498047,0.7707239389419556,0.050000000000000044,4.242640495300293,0.8113500475883484
2.218017578125,2.225921392440796,-0.007903814315795898,0.7822026610374451,0.09999999999999998,0.0,0.8252221941947937
2.235095739364624,2.2467668056488037,-0.011671066284179688,0.775361955165863,1.0,4.358899116516113,0.8213499188423157
2.2645108699798584,2.2446706295013428,0.019840240478515625,0.7881843447685242,1.0,3.0,0.8378271460533142
2.231799602508545,2.2514026165008545,-0.01960301399230957,0.7796818614006042,0.050000000000000044,3.464101552963257,0.8288320899009705
2.261155843734741,2.2304348945617676,0.030720949172973633,0.7867881059646606,0.4,4.123105525970459,0.8439270853996277
2.248563528060913,2.226505756378174,0.022057771682739258,0.7764368057250977,1.0,4.123105525970459,0.8347870111465454
2.2197749614715576,2.230947256088257,-0.011172294616699219,0.7735108733177185,0.15000000000000002,0.0,0.8371381163597107
2.205392837524414,2.214956760406494,-0.009563922882080078,0.7507259249687195,1.0,0.0,0.8248212933540344
2.172309637069702,2.2051360607147217,-0.03282642364501953,0.7367615699768066,1.0,4.358899116516113,0.8174501657485962
2.1514642238616943,2.1947247982025146,-0.04326057434082031,0.7258030772209167,1.0,4.358899116516113,0.8092116713523865
2.2028279304504395,2.1430435180664062,0.0597844123840332,0.7122859954833984,0.050000000000000044,4.123105525970459,0.7932884097099304
2.169440269470215,2.1534996032714844,0.01594066619873047,0.7123095393180847,1.0,2.4494898319244385,0.7872390151023865
2.1780967712402344,2.128493070602417,0.04960370063781738,0.7120768427848816,0.15000000000000002,2.8284270763397217,0.7824940085411072
2.139336347579956,2.119893789291382,0.01944255828857422,0.7245683073997498,0.15000000000000002,3.872983455657959,0.7969936728477478
2.098611831665039,2.067033529281616,0.03157830238342285,0.7146226763725281,0.25,3.464101552963257,0.781194806098938
2.037050247192383,2.025637149810791,0.011413097381591797,0.7337889075279236,1.0,3.464101552963257,0.8071533441543579
2.0102031230926514,1.949500322341919,0.06070280075073242,0.7133650183677673,0.4,0.0,0.778434693813324
1.925378680229187,1.9385786056518555,-0.013199925422668457,0.7152612805366516,1.0,2.4494898319244385,0.7821376919746399
1.847361445426941,1.8788814544677734,-0.03152000904083252,0.724896252155304,1.0,2.4494898319244385,0.7868817448616028
0.9713177680969238,1.0099016427993774,-0.03858387470245361,0.6427632570266724,0.050000000000000044,1.4142135381698608,0.9347675442695618
0.9146838188171387,0.9434927105903625,-0.028808891773223877,0.5906820893287659,0.35,4.358899116516113,0.9006393551826477
0.9775876998901367,0.9952539801597595,-0.017666280269622803,0.5849872827529907,0.050000000000000044,4.358899116516113,0.8915249705314636
1.0537149906158447,1.0256277322769165,0.028087258338928223,0.5759570598602295,0.050000000000000044,1.0,0.8719232678413391
1.0682352781295776,1.084790825843811,-0.0165555477142334,0.5764973759651184,1.0,2.2360680103302,0.8547978401184082
1.0937464237213135,1.0829246044158936,0.010821819305419922,0.5700010657310486,0.050000000000000044,2.8284270763397217,0.8245425224304199
1.1729239225387573,1.1415585279464722,0.031365394592285156,0.5904185175895691,0.0,4.123105525970459,0.8486005663871765
1.2498172521591187,1.244158387184143,0.005658864974975586,0.6015934944152832,0.25,4.0,0.8534762263298035
1.3312208652496338,1.32222318649292,0.008997678756713867,0.6182225346565247,0.15000000000000002,4.0,0.8702152371406555
1.582545280456543,1.5011948347091675,0.08135044574737549,0.6750182509422302,1.0,0.0,0.9019489288330078
1.9044628143310547,1.9303410053253174,-0.025878190994262695,0.7673969864845276,0.19999999999999996,3.872983455657959,0.9549635052680969
2.2891082763671875,2.3474953174591064,-0.058387041091918945,0.8248447775840759,1.0,2.4494898319244385,0.9640220999717712
2.610862970352173,2.7763876914978027,-0.16552472114562988,0.8298881649971008,1.0,2.2360680103302,0.9533466696739197
2.7597548961639404,2.854235887527466,-0.09448099136352539,0.8044973611831665,0.25,3.7416574954986572,0.9414917826652527
2.747934103012085,2.7756056785583496,-0.02767157554626465,0.7748298048973083,0.050000000000000044,4.123105525970459,0.9328422546386719
2.7272496223449707,2.6885488033294678,0.03870081901550293,0.7561701536178589,0.30000000000000004,4.123105525970459,0.9263719916343689
2.697626829147339,2.639414072036743,0.0582127571105957,0.7374051213264465,1.0,0.0,0.9181852340698242
2.683727979660034,2.590397357940674,0.09333062171936035,0.713180661201477,0.15000000000000002,4.358899116516113,0.8934295773506165
2.6844470500946045,2.5905654430389404,0.09388160705566406,0.6892869472503662,1.0,2.4494898319244385,0.8503032922744751
2.6566321849823,2.6015822887420654,0.055049896240234375,0.6680142283439636,1.0,1.7320507764816284,0.8375717401504517
2.569816827774048,2.531233310699463,0.03858351707458496,0.6462048888206482,0.050000000000000044,2.0,0.8081092238426208
2.4687793254852295,2.4751169681549072,-0.006337642669677734,0.6988226175308228,0.25,2.6457512378692627,0.8304538726806641
2.3857765197753906,2.414083480834961,-0.028306961059570312,0.6876291036605835,0.19999999999999996,2.6457512378692627,0.8221678137779236
2.4057908058166504,2.3868355751037598,0.018955230712890625,0.6763359904289246,0.09999999999999998,2.8284270763397217,0.8412546515464783
2.3525211811065674,2.4047136306762695,-0.05219244956970215,0.7184132933616638,0.25,3.7416574954986572,0.9100018739700317
2.2616724967956543,2.1893880367279053,0.07228446006774902,0.7191497087478638,0.09999999999999998,4.358899116516113,0.9161297082901001
2.1558735370635986,2.2482876777648926,-0.09241414070129395,0.7292051315307617,0.30000000000000004,1.4142135381698608,0.9538822174072266
2.2047955989837646,2.270122528076172,-0.06532692909240723,0.7431241869926453,1.0,1.4142135381698608,0.9404880404472351
2.2599000930786133,2.260744094848633,-0.0008440017700195312,0.7374553680419922,0.050000000000000044,4.358899116516113,0.9458758234977722
2.06742787361145,2.393451452255249,-0.32602357864379883,0.7631604075431824,0.050000000000000044,4.358899116516113,0.9587440490722656
2.173360824584961,2.2531979084014893,-0.07983708381652832,0.7368009090423584,0.050000000000000044,1.4142135381698608,0.9310491681098938
2.0885262489318848,2.1748170852661133,-0.08629083633422852,0.7211958765983582,1.0,1.4142135381698608,0.9048250317573547
2.1110951900482178,2.081439256668091,0.029655933380126953,0.7064668536186218,0.050000000000000044,4.358899116516113,0.9000923037528992
2.120760679244995,2.0584716796875,0.06228899955749512,0.7090708613395691,0.050000000000000044,4.358899116516113,0.8960391879081726
2.3906750679016113,2.218801736831665,0.1718733310699463,0.7393068671226501,0.050000000000000044,1.0,0.9117481112480164
2.4928014278411865,2.5553340911865234,-0.06253266334533691,0.7682191729545593,1.0,1.0,0.9235378503799438
2.452237844467163,2.7551517486572266,-0.3029139041900635,0.7517754435539246,0.050000000000000044,4.358899116516113,0.9027957916259766
2.6898558139801025,2.5587196350097656,0.13113617897033691,0.7254248857498169,0.0,0.0,0.8827743530273438
2.6142280101776123,2.7039966583251953,-0.08976864814758301,0.7105433344841003,0.050000000000000044,0.0,0.8268362879753113
2.7119228839874268,2.690298557281494,0.021624326705932617,0.7359063625335693,1.0,4.4721360206604,0.8361963629722595
2.7804112434387207,2.68719744682312,0.09321379661560059,0.749944806098938,1.0,4.4721360206604,0.8486043810844421
2.840963125228882,2.8072452545166016,0.03371787071228027,0.7759920358657837,1.0,4.242640495300293,0.8813359141349792
2.8703675270080566,2.801727294921875,0.06864023208618164,0.7706174254417419,0.0,4.242640495300293,0.8718685507774353
2.8302528858184814,2.8111069202423096,0.019145965576171875,0.7820972800254822,1.0,4.242640495300293,0.8772845268249512
2.7679879665374756,2.819465398788452,-0.05147743225097656,0.8064879775047302,0.09999999999999998,1.7320507764816284,0.8764342665672302
2.7691872119903564,2.7668209075927734,0.002366304397583008,0.7744250297546387,1.0,1.4142135381698608,0.8520612120628357
2.7198867797851562,2.7443814277648926,-0.024494647979736328,0.7771391272544861,0.09999999999999998,3.464101552963257,0.8545474410057068
2.679525375366211,2.6543548107147217,0.025170564651489258,0.7634595632553101,0.050000000000000044,3.605551242828369,0.8432524800300598
2.5653090476989746,2.5844810009002686,-0.019171953201293945,0.7399724721908569,0.050000000000000044,2.2360680103302,0.8192305564880371
2.4929141998291016,2.4208056926727295,0.07210850715637207,0.7161859273910522,0.65,2.2360680103302,0.7914807796478271
2.3947389125823975,2.34147310256958,0.05326581001281738,0.7210103273391724,0.09999999999999998,1.7320507764816284,0.8024889826774597
2.354121208190918,2.3460299968719482,0.008091211318969727,0.7538686990737915,0.15000000000000002,4.358899116516113,0.8497757315635681
2.350508451461792,2.3809497356414795,-0.0304412841796875,0.7328857779502869,0.09999999999999998,4.242640495300293,0.8106750845909119
2.412977933883667,2.3449902534484863,0.06798768043518066,0.7415926456451416,0.050000000000000044,1.7320507764816284,0.8411111831665039
2.279716968536377,2.4046971797943115,-0.12498021125793457,0.7663477659225464,1.0,1.4142135381698608,0.860650360584259
2.353882312774658,2.3047397136688232,0.04914259910583496,0.7311056852340698,0.09999999999999998,1.7320507764816284,0.8141830563545227
2.375490427017212,2.2760798931121826,0.0994105339050293,0.7280946969985962,0.050000000000000044,4.242640495300293,0.8067144751548767
2.2895798683166504,2.3595216274261475,-0.06994175910949707,0.7485601305961609,0.050000000000000044,0.0,0.844342052936554
2.3786187171936035,2.2945525646209717,0.08406615257263184,0.7327567338943481,0.09999999999999998,0.0,0.8130752444267273
2.299386739730835,2.411855459213257,-0.11246871948242188,0.7649338245391846,1.0,3.464101552963257,0.867526650428772
2.3526227474212646,2.3737525939941406,-0.021129846572875977,0.7657208442687988,1.0,3.464101552963257,0.86480313539505
2.4174230098724365,2.337164878845215,0.08025813102722168,0.7598472237586975,1.0,4.358899116516113,0.8598963022232056
2.4305827617645264,2.3461482524871826,0.08443450927734375,0.7540686130523682,0.4,4.358899116516113,0.8526075482368469
2.3833632469177246,2.4378530979156494,-0.054489850997924805,0.7848745584487915,1.0,0.0,0.8964061141014099
2.4733645915985107,2.4153504371643066,0.0580141544342041,0.7941471934318542,0.050000000000000044,4.242640495300293,0.900609016418457
2.4497017860412598,2.4817206859588623,-0.03201889991760254,0.8067426681518555,1.0,4.242640495300293,0.9159854054450989
2.4638211727142334,2.503648281097412,-0.03982710838317871,0.8184057474136353,1.0,0.0,0.9218786358833313
2.494237184524536,2.5066587924957275,-0.012421607971191406,0.8334411978721619,0.09999999999999998,4.358899116516113,0.9287776947021484
2.5335373878479004,2.5118753910064697,0.021661996841430664,0.7983002662658691,1.0,2.4494898319244385,0.9004980325698853
2.563498020172119,2.540255308151245,0.023242712020874023,0.841556966304779,1.0,3.872983455657959,0.9195696115493774
2.6126203536987305,2.5574705600738525,0.05514979362487793,0.8330410122871399,0.050000000000000044,4.123105525970459,0.9033794403076172
2.6205482482910156,2.585944890975952,0.03460335731506348,0.8372886776924133,0.25,3.464101552963257,0.8919639587402344
2.6000142097473145,2.608288288116455,-0.008274078369140625,0.8583036661148071,1.0,3.0,0.9030246138572693
2.5930354595184326,2.620041608810425,-0.027006149291992188,0.8566238284111023,0.15000000000000002,1.4142135381698608,0.9046797156333923
2.4177587032318115,2.3816640377044678,0.03609466552734375,0.7773227095603943,1.0,2.4494898319244385,0.9632731676101685
2.3261191844940186,2.3565049171447754,-0.030385732650756836,0.7450747489929199,0.4,2.6457512378692627,0.9179720282554626
2.268843173980713,2.321565628051758,-0.05272245407104492,0.6911870241165161,0.050000000000000044,2.2360680103302,0.8483643531799316
2.305450201034546,2.30771803855896,-0.0022678375244140625,0.6804156303405762,0.050000000000000044,1.7320507764816284,0.8288583755493164
2.3385987281799316,2.339277982711792,-0.0006792545318603516,0.7076269388198853,0.25,1.7320507764816284,0.8221330642700195
2.3585922718048096,2.3544583320617676,0.004133939743041992,0.6996899843215942,0.19999999999999996,1.4142135381698608,0.8207017779350281
2.3417141437530518,2.347832441329956,-0.006118297576904297,0.6899849772453308,0.050000000000000044,4.358899116516113,0.8229581713676453
2.279731512069702,2.2717502117156982,0.007981300354003906,0.6791741847991943,0.09999999999999998,4.358899116516113,0.8054130673408508
2.1882572174072266,2.2223358154296875,-0.03407859802246094,0.657675564289093,0.050000000000000044,1.4142135381698608,0.7493983507156372
2.219693422317505,2.218447208404541,0.0012462139129638672,0.6576423048973083,0.050000000000000044,1.7320507764816284,0.7426155209541321
2.240870237350464,2.2268459796905518,0.01402425765991211,0.7128404378890991,1.0,4.242640495300293,0.7895178198814392
2.2369651794433594,2.2988123893737793,-0.06184720993041992,0.7968120574951172,0.050000000000000044,3.1622776985168457,0.8559314608573914
2.297936201095581,2.291562795639038,0.006373405456542969,0.7559092044830322,0.050000000000000044,3.1622776985168457,0.8445596694946289
2.314439058303833,2.2381556034088135,0.07628345489501953,0.7152494788169861,0.09999999999999998,4.242640495300293,0.8057817816734314
2.263643503189087,2.249539375305176,0.014104127883911133,0.7185215950012207,1.0,0.0,0.8010639548301697
2.2519729137420654,2.225482702255249,0.026490211486816406,0.7210215926170349,0.5,0.0,0.7828987240791321
2.266735315322876,2.24078631401062,0.02594900131225586,0.7335256934165955,0.09999999999999998,4.358899116516113,0.8015724420547485
2.275418996810913,2.2826950550079346,-0.007276058197021484,0.7549323439598083,1.0,4.358899116516113,0.8265578150749207
2.3189241886138916,2.302811861038208,0.016112327575683594,0.760977566242218,1.0,4.242640495300293,0.8573440909385681
2.3027660846710205,2.3063161373138428,-0.0035500526428222656,0.788810670375824,1.0,4.242640495300293,0.8751057982444763
2.2970786094665527,2.2958226203918457,0.0012559890747070312,0.816898763179779,0.050000000000000044,4.4721360206604,0.9096885919570923
2.3443830013275146,2.316797971725464,0.02758502960205078,0.83086758852005,1.0,0.0,0.9135835766792297
2.359577178955078,2.3498218059539795,0.009755373001098633,0.8456366658210754,0.09999999999999998,1.7320507764816284,0.9134622812271118
2.328014850616455,2.34979510307312,-0.02178025245666504,0.8527556657791138,1.0,2.0,0.9156673550605774
2.3586442470550537,2.362993001937866,-0.0043487548828125,0.8566004037857056,0.0,1.4142135381698608,0.916046142578125
2.3494174480438232,2.3282554149627686,0.021162033081054688,0.8494701385498047,0.0,2.0,0.9198131561279297
2.260021924972534,2.261650562286377,-0.0016286373138427734,0.8449558615684509,0.15000000000000002,1.4142135381698608,0.9133300185203552
2.224005699157715,2.2304039001464844,-0.006398200988769531,0.8266968131065369,0.050000000000000044,4.358899116516113,0.8872352838516235
2.1137382984161377,2.085996389389038,0.02774190902709961,0.8527719378471375,0.15000000000000002,3.7416574954986572,0.9103395342826843
2.0734431743621826,2.136186361312866,-0.0627431869506836,0.7918055057525635,0.050000000000000044,3.7416574954986572,0.8675848841667175
2.143345355987549,2.1325531005859375,0.010792255401611328,0.7494313716888428,0.050000000000000044,4.123105525970459,0.8203018307685852
1.9903074502944946,2.0127854347229004,-0.02247798442840576,0.8069440126419067,1.0,2.2360680103302,0.9138517379760742
2.000577926635742,1.9930174350738525,0.0075604915618896484,0.7429110407829285,0.30000000000000004,1.4142135381698608,0.7996079325675964
2.1298701763153076,2.0499510765075684,0.07991909980773926,0.7547785639762878,1.0,2.0,0.8092460036277771
2.0319390296936035,2.0667338371276855,-0.03479480743408203,0.8402475714683533,0.15000000000000002,2.4494898319244385,0.9052486419677734
2.0818352699279785,2.0815341472625732,0.00030112266540527344,0.8186383247375488,0.09999999999999998,2.0,0.8823564648628235
2.322766065597534,2.295405387878418,0.02736067771911621,0.8767499923706055,0.0,4.242640495300293,0.8999814987182617
2.1051080226898193,2.1474337577819824,-0.042325735092163086,0.8839086890220642,0.19999999999999996,0.0,0.9225389361381531
2.255047559738159,2.2056894302368164,0.04935812950134277,0.8771265149116516,0.09999999999999998,4.123105525970459,0.907477080821991
2.3369200229644775,2.365415573120117,-0.02849555015563965,0.8906402587890625,0.09999999999999998,1.7320507764816284,0.9356667399406433
2.2455291748046875,2.271331548690796,-0.0258023738861084,0.9270052313804626,1.0,2.2360680103302,0.9863452911376953
1.9422794580459595,1.9551528692245483,-0.012873411178588867,0.8469166159629822,1.0,3.872983455657959,0.9147977828979492
2.1514358520507812,2.1217916011810303,0.029644250869750977,0.8518735766410828,0.15000000000000002,4.242640495300293,0.8879322409629822
1.9165130853652954,1.9504531621932983,-0.03394007682800293,0.8372288942337036,0.0,2.4494898319244385,0.9093685150146484
1.9892418384552002,1.961809515953064,0.02743232250213623,0.8762160539627075,0.25,4.0,0.9680299758911133
1.879634141921997,1.9029518365859985,-0.023317694664001465,0.8562703132629395,1.0,4.242640495300293,0.9343757629394531
1.9021358489990234,1.907518744468689,-0.005382895469665527,0.8923044204711914,0.09999999999999998,2.6457512378692627,0.9799208641052246
1.8226823806762695,1.8238372802734375,-0.0011548995971679688,0.8590966463088989,0.19999999999999996,2.8284270763397217,0.9436983466148376
1.8450721502304077,1.8685511350631714,-0.023478984832763672,0.9041954278945923,1.0,4.123105525970459,0.9861727952957153
1.824312448501587,1.8087621927261353,0.01555025577545166,0.8938865661621094,0.09999999999999998,4.123105525970459,0.9857169389724731
1.787814974784851,1.8102089166641235,-0.02239394187927246,0.9012977480888367,0.25,2.2360680103302,0.9883407950401306
1.7866963148117065,1.799308180809021,-0.012611865997314453,0.9076253771781921,0.15000000000000002,2.0,0.990195095539093
1.7352039813995361,1.7572773694992065,-0.02207338809967041,0.9051283001899719,1.0,1.7320507764816284,0.9900549054145813
1.7292732000350952,1.6948250532150269,0.03444814682006836,0.858502984046936,0.15000000000000002,2.0,0.9417179226875305
1.6910194158554077,1.6545400619506836,0.03647935390472412,0.8283619284629822,0.09999999999999998,4.123105525970459,0.8940332531929016
1.6874382495880127,1.668476939201355,0.018961310386657715,0.8451793789863586,0.09999999999999998,0.0,0.9256068468093872
1.6789559125900269,1.6634060144424438,0.015549898147583008,0.8641013503074646,0.050000000000000044,4.242640495300293,0.9473418593406677
1.6624115705490112,1.6722782850265503,-0.009866714477539062,0.8858591318130493,0.15000000000000002,4.242640495300293,0.9704093337059021
1.6405035257339478,1.6668823957443237,-0.026378870010375977,0.8504442572593689,1.0,4.242640495300293,0.9490987658500671
1.579810619354248,1.5990533828735352,-0.01924276351928711,0.8412405252456665,1.0,4.242640495300293,0.9531236886978149
1.520477294921875,1.5206016302108765,-0.00012433528900146484,0.8130714297294617,0.09999999999999998,0.0,0.9355115294456482
1.4272712469100952,1.447668433189392,-0.020397186279296875,0.7734530568122864,1.0,4.242640495300293,0.900037944316864
1.41423761844635,1.4143303632736206,-9.274482727050781e-05,0.7853900790214539,0.09999999999999998,4.242640495300293,0.9220342636108398
1.4736900329589844,1.4559268951416016,0.017763137817382812,0.7878316044807434,1.0,4.123105525970459,0.9358059763908386
1.5268566608428955,1.5356582403182983,-0.008801579475402832,0.7766257524490356,1.0,1.7320507764816284,0.9316177368164062
1.5749047994613647,1.5827970504760742,-0.007892251014709473,0.756396472454071,0.09999999999999998,4.4721360206604,0.9114325642585754
1.6301378011703491,1.5917686223983765,0.038369178771972656,0.7763080596923828,1.0,4.4721360206604,0.9283062219619751
1.6126536130905151,1.595621943473816,0.01703166961669922,0.7871012687683105,0.15000000000000002,4.4721360206604,0.9318233728408813
1.593885064125061,1.578323245048523,0.015561819076538086,0.780758798122406,0.0,4.242640495300293,0.921551525592804
1.5543413162231445,1.5739328861236572,-0.019591569900512695,0.7659777998924255,1.0,2.0,0.9011373519897461
1.5774431228637695,1.5821418762207031,-0.004698753356933594,0.7792782783508301,0.0,4.242640495300293,0.8997986912727356
1.610253930091858,1.621986746788025,-0.011732816696166992,0.7955852746963501,1.0,4.358899116516113,0.8971954584121704
1.6560442447662354,1.671622633934021,-0.015578389167785645,0.7803975343704224,0.09999999999999998,2.0,0.8776689767837524
1.7412818670272827,1.7053825855255127,0.03589928150177002,0.7552738785743713,0.09999999999999998,2.0,0.8614529967308044
1.7392975091934204,1.7483943700790405,-0.009096860885620117,0.7331733703613281,1.0,1.4142135381698608,0.8482599258422852
1.6625117063522339,1.683131456375122,-0.020619750022888184,0.687671422958374,0.050000000000000044,1.4142135381698608,0.7980608344078064
1.5409431457519531,1.5309487581253052,0.00999438762664795,0.6558094620704651,0.15000000000000002,2.2360680103302,0.7265536189079285
1.463509440422058,1.4581217765808105,0.005387663841247559,0.6339241862297058,0.050000000000000044,4.0,0.7060275077819824
1.4372507333755493,1.430755376815796,0.006495356559753418,0.6546131372451782,0.050000000000000044,4.358899116516113,0.722337543964386
1.3949227333068848,1.3842973709106445,0.010625362396240234,0.6603779196739197,0.050000000000000044,2.6457512378692627,0.7218223214149475
1.3443273305892944,1.3478666543960571,-0.0035393238067626953,0.6637016534805298,0.19999999999999996,2.6457512378692627,0.7179550528526306
1.344316840171814,1.326981544494629,0.01733529567718506,0.6677038073539734,1.0,4.358899116516113,0.7127516269683838
1.3455133438110352,1.3691189289093018,-0.0236055850982666,0.6683709025382996,0.050000000000000044,4.358899116516113,0.7105404734611511
1.433860421180725,1.4299014806747437,0.003958940505981445,0.673874020576477,0.30000000000000004,1.4142135381698608,0.7205552458763123
1.508884310722351,1.5053882598876953,0.0034960508346557617,0.676748514175415,0.050000000000000044,4.358899116516113,0.7238597273826599
1.634516716003418,1.602952003479004,0.03156471252441406,0.6795493960380554,1.0,4.358899116516113,0.7390848994255066
1.7206095457077026,1.7057104110717773,0.014899134635925293,0.6909815073013306,0.050000000000000044,4.358899116516113,0.762431800365448
1.8145195245742798,1.820341944694519,-0.005822420120239258,0.7122487425804138,0.050000000000000044,0.0,0.794454038143158
1.7285740375518799,1.621717095375061,0.10685694217681885,0.7061336636543274,1.0,4.0,0.7938998341560364
1.4366389513015747,1.5234618186950684,-0.08682286739349365,0.7552739977836609,0.050000000000000044,4.0,0.8510061502456665
1.723038911819458,1.7824543714523315,-0.059415459632873535,0.7551131248474121,1.0,4.4721360206604,0.8573558926582336
1.7502415180206299,1.759595513343811,-0.009353995323181152,0.7218284606933594,1.0,0.0,0.8180658221244812
1.540945291519165,1.6994632482528687,-0.1585179567337036,0.6974838376045227,0.19999999999999996,4.4721360206604,0.7882693409919739
1.447519302368164,1.4954036474227905,-0.047884345054626465,0.6555694937705994,1.0,4.358899116516113,0.727272629737854
1.4498456716537476,1.4809963703155518,-0.0311506986618042,0.7261685729026794,0.0,1.4142135381698608,0.7679407000541687
1.4121049642562866,1.4131473302841187,-0.0010423660278320312,0.7305174469947815,0.0,4.358899116516113,0.7725479006767273
1.3948936462402344,1.3756777048110962,0.019215941429138184,0.7321503758430481,1.0,4.358899116516113,0.7762789130210876
1.2818002700805664,1.3788093328475952,-0.09700906276702881,0.7372693419456482,0.050000000000000044,4.358899116516113,0.7855164408683777
1.3137034177780151,1.2790991067886353,0.03460431098937988,0.7346990704536438,0.050000000000000044,0.0,0.787116527557373
1.2269458770751953,1.3343528509140015,-0.10740697383880615,0.7344216108322144,1.0,4.242640495300293,0.7891873121261597
1.3009169101715088,1.3405296802520752,-0.039612770080566406,0.7345396876335144,0.050000000000000044,2.0,0.7946887016296387
1.3538894653320312,1.223624587059021,0.13026487827301025,0.6574745178222656,1.0,4.0,0.7319647073745728
1.2784302234649658,1.2646042108535767,0.01382601261138916,0.651280403137207,1.0,0.0,0.7220026850700378
1.3489083051681519,1.2628029584884644,0.0861053466796875,0.7183762788772583,0.09999999999999998,4.0,0.7840549945831299
1.2451708316802979,1.2067641019821167,0.03840672969818115,0.6663768291473389,0.19999999999999996,2.8284270763397217,0.7393798828125
1.3582429885864258,1.2238352298736572,0.13440775871276855,0.684540867805481,1.0,2.2360680103302,0.7513853311538696
1.2361983060836792,1.4247545003890991,-0.18855619430541992,0.6676424145698547,1.0,2.2360680103302,0.7487336993217468
1.3443676233291626,1.3399419784545898,0.004425644874572754,0.6536051034927368,0.19999999999999996,2.0,0.719697117805481
1.3924344778060913,1.3595327138900757,0.032901763916015625,0.6828275918960571,0.19999999999999996,4.4721360206604,0.7450163960456848
1.355134129524231,1.4521821737289429,-0.09704804420471191,0.6939701437950134,0.050000000000000044,0.0,0.7533739805221558
1.4179800748825073,1.4491124153137207,-0.03113234043121338,0.7073971629142761,0.19999999999999996,4.242640495300293,0.7708561420440674
1.517974853515625,1.4170218706130981,0.10095298290252686,0.7234542965888977,0.0,2.2360680103302,0.7742037177085876
1.4879192113876343,1.4850643873214722,0.0028548240661621094,0.7296256422996521,1.0,4.123105525970459,0.7836923003196716
1.582699179649353,1.4550224542617798,0.12767672538757324,0.7386642694473267,1.0,4.0,0.7878655791282654
1.5188562870025635,1.5375611782073975,-0.018704891204833984,0.740008533000946,0.09999999999999998,1.4142135381698608,0.7998227477073669
1.6568056344985962,1.4807757139205933,0.17602992057800293,0.7518655061721802,0.15000000000000002,1.4142135381698608,0.8022907376289368
1.524753212928772,1.6312496662139893,-0.10649645328521729,0.7513079047203064,1.0,1.4142135381698608,0.8159608244895935
1.6394147872924805,1.548810601234436,0.09060418605804443,0.7523006796836853,0.19999999999999996,2.6457512378692627,0.8163700103759766
1.642870306968689,1.5705715417861938,0.07229876518249512,0.7537311315536499,0.09999999999999998,3.872983455657959,0.8213335275650024
1.5809699296951294,1.6483087539672852,-0.06733882427215576,0.7531580924987793,0.0,4.358899116516113,0.825751781463623
1.5884119272232056,1.6510826349258423,-0.06267070770263672,0.7515866160392761,0.09999999999999998,1.0,0.825547993183136
1.6084375381469727,1.6455284357070923,-0.03709089756011963,0.7444397211074829,0.25,4.4721360206604,0.8215047717094421
1.5981260538101196,1.6594074964523315,-0.061281442642211914,0.7436756491661072,1.0,4.242640495300293,0.8238984942436218
1.6369129419326782,1.6449695825576782,-0.008056640625,0.7447879910469055,0.050000000000000044,2.2360680103302,0.8254262804985046
1.6178092956542969,1.6648797988891602,-0.04707050323486328,0.7342080473899841,0.0,4.123105525970459,0.8202781081199646
1.6142082214355469,1.680572509765625,-0.06636428833007812,0.7434283494949341,1.0,4.358899116516113,0.8301712274551392
1.6443136930465698,1.6317869424819946,0.012526750564575195,0.7573561072349548,0.09999999999999998,1.7320507764816284,0.8444414138793945
1.6157417297363281,1.665834665298462,-0.05009293556213379,0.7416321039199829,0.15000000000000002,1.4142135381698608,0.8332249522209167
1.626116156578064,1.621720552444458,0.004395604133605957,0.7368383407592773,1.0,2.4494898319244385,0.826455295085907
1.627008318901062,1.610500693321228,0.016507625579833984,0.7463011145591736,0.050000000000000044,1.7320507764816284,0.8338552713394165
1.5985163450241089,1.5929187536239624,0.005597591400146484,0.7324519753456116,0.09999999999999998,4.358899116516113,0.8201867341995239
1.573652982711792,1.5899814367294312,-0.01632845401763916,0.7459607124328613,0.19999999999999996,4.242640495300293,0.8332781195640564
1.508062720298767,1.6057285070419312,-0.09766578674316406,0.7390601634979248,0.09999999999999998,3.0,0.827023983001709
1.553231120109558,1.6109577417373657,-0.05772662162780762,0.7779728770256042,0.050000000000000044,2.6457512378692627,0.8719016909599304
1.5967206954956055,1.5599600076675415,0.036760687828063965,0.7655825018882751,1.0,4.0,0.8602849841117859
1.5538341999053955,1.5909885168075562,-0.037154316902160645,0.7854680418968201,0.09999999999999998,4.0,0.8767709136009216
1.5315078496932983,1.5627288818359375,-0.03122103214263916,0.7409278750419617,0.44999999999999996,4.0,0.8357162475585938
1.6011803150177002,1.4236366748809814,0.17754364013671875,0.6946229934692383,0.19999999999999996,4.358899116516113,0.7732794880867004
1.5094252824783325,1.451954960823059,0.05747032165527344,0.7031025290489197,1.0,2.0,0.7822582125663757
1.5385963916778564,1.471266746520996,0.06732964515686035,0.7078444361686707,0.19999999999999996,1.7320507764816284,0.7948671579360962
1.5204970836639404,1.4967656135559082,0.023731470108032227,0.696857750415802,1.0,1.7320507764816284,0.793474555015564
1.5162181854248047,1.527311086654663,-0.011092901229858398,0.6858786940574646,0.050000000000000044,2.2360680103302,0.7852963805198669
1.551082968711853,1.5358067750930786,0.015276193618774414,0.6789767742156982,0.15000000000000002,2.2360680103302,0.7875578999519348
1.6153446435928345,1.5621988773345947,0.053145766258239746,0.6876932978630066,0.09999999999999998,4.358899116516113,0.7872317433357239
1.692524790763855,1.5743510723114014,0.11817371845245361,0.6939100623130798,0.050000000000000044,4.123105525970459,0.7947275042533875
1.6721867322921753,1.6358461380004883,0.03634059429168701,0.6907853484153748,0.19999999999999996,2.2360680103302,0.7959263920783997
1.6944512128829956,1.6281912326812744,0.06625998020172119,0.7078961730003357,0.050000000000000044,4.242640495300293,0.8153702616691589
1.629820466041565,1.6896451711654663,-0.05982470512390137,0.6949774622917175,1.0,0.0,0.7858832478523254
1.6680231094360352,1.6488897800445557,0.019133329391479492,0.6929217576980591,0.15000000000000002,0.0,0.7714904546737671
1.609880805015564,1.7011606693267822,-0.09127986431121826,0.7232206463813782,0.09999999999999998,3.872983455657959,0.8088092803955078
1.6768702268600464,1.6647957563400269,0.012074470520019531,0.7527000308036804,1.0,3.872983455657959,0.8396537899971008
1.6676368713378906,1.7199633121490479,-0.05232644081115723,0.7798047065734863,1.0,0.0,0.8586034774780273
1.7051712274551392,1.8046432733535767,-0.0994720458984375,0.818381130695343,1.0,2.8284270763397217,0.886925220489502
1.9083589315414429,1.7424583435058594,0.1659005880355835,0.7901607751846313,0.25,2.8284270763397217,0.8622255325317383
1.8445438146591187,1.838528037071228,0.006015777587890625,0.8203529715538025,1.0,4.358899116516113,0.8874093294143677
1.8304561376571655,1.813333511352539,0.017122626304626465,0.8297702670097351,1.0,0.0,0.8883442878723145
2.652501106262207,2.6579365730285645,-0.005435466766357422,0.9660037159919739,0.050000000000000044,4.4721360206604,0.9996349215507507
2.7557930946350098,2.765293598175049,-0.009500503540039062,0.9864768981933594,0.35,4.4721360206604,0.999707043170929
2.6207401752471924,2.643789768218994,-0.023049592971801758,0.9888797998428345,0.050000000000000044,4.358899116516113,0.9996137619018555
2.830902099609375,2.835489511489868,-0.004587411880493164,0.9898296594619751,1.0,2.2360680103302,0.9996539354324341
2.572194814682007,2.5559489727020264,0.01624584197998047,0.9858224987983704,1.0,4.0,0.9992786645889282
2.435694456100464,2.466036558151245,-0.03034210205078125,0.9765450358390808,0.0,0.0,0.9972338080406189
2.3315212726593018,2.2984836101531982,0.033037662506103516,0.8871241807937622,1.0,4.358899116516113,0.9067961573600769
2.604207992553711,2.5867912769317627,0.017416715621948242,0.9135818481445312,0.050000000000000044,4.358899116516113,0.9493703842163086
2.205352783203125,2.191814422607422,0.013538360595703125,0.881764829158783,0.19999999999999996,3.872983455657959,0.9048747420310974
2.349027395248413,2.314138889312744,0.034888505935668945,0.923064649105072,1.0,3.872983455657959,0.9668049812316895
2.1725428104400635,2.187502384185791,-0.014959573745727539,0.8864242434501648,1.0,4.0,0.9174469113349915
2.089320182800293,2.0718982219696045,0.017421960830688477,0.8974069952964783,0.050000000000000044,4.0,0.9337946772575378
1.9900535345077515,2.002187728881836,-0.012134194374084473,0.9124495387077332,1.0,4.0,0.9499945044517517
2.0527541637420654,2.0314583778381348,0.021295785903930664,0.8987845778465271,0.25,4.0,0.9388378262519836
1.9455333948135376,1.924813151359558,0.020720243453979492,0.9046039581298828,1.0,4.358899116516113,0.9500652551651001
2.015021800994873,1.9838765859603882,0.031145215034484863,0.8912597894668579,0.19999999999999996,2.0,0.9356176257133484
1.9553073644638062,1.9668470621109009,-0.011539697647094727,0.9040746688842773,1.0,2.4494898319244385,0.9519999623298645
1.9720033407211304,1.9684842824935913,0.0035190582275390625,0.8983408212661743,0.19999999999999996,2.2360680103302,0.9504085779190063
1.984170913696289,1.950480341911316,0.033690571784973145,0.8897269368171692,1.0,2.0,0.9463621973991394
1.963487982749939,1.9541476964950562,0.009340286254882812,0.8771705627441406,0.050000000000000044,4.242640495300293,0.9447370767593384
1.8997366428375244,1.9080179929733276,-0.008281350135803223,0.8485719561576843,0.15000000000000002,0.0,0.9387454986572266
1.807200312614441,1.7976166009902954,0.009583711624145508,0.7989679574966431,0.15000000000000002,4.242640495300293,0.8934946060180664
1.6867046356201172,1.6850780248641968,0.0016266107559204102,0.7545410990715027,0.09999999999999998,1.4142135381698608,0.8416709303855896
1.7384971380233765,1.7397183179855347,-0.0012211799621582031,0.7815200686454773,0.09999999999999998,1.7320507764816284,0.8762118220329285
1.876564621925354,1.8763593435287476,0.0002052783966064453,0.794670581817627,1.0,2.0,0.8958334922790527
1.9925426244735718,1.9658602476119995,0.026682376861572266,0.8144756555557251,1.0,4.123105525970459,0.9160458445549011
2.028735876083374,2.017885208129883,0.010850667953491211,0.8204424977302551,0.09999999999999998,0.0,0.9249103665351868
2.087526798248291,2.072321653366089,0.015205144882202148,0.8262147903442383,0.09999999999999998,4.123105525970459,0.9263148307800293
2.152606964111328,2.148305892944336,0.0043010711669921875,0.8314582705497742,0.050000000000000044,2.0,0.9259721636772156
2.1815545558929443,2.1934075355529785,-0.01185297966003418,0.8383394479751587,0.15000000000000002,2.2360680103302,0.930533230304718
2.196720838546753,2.1994454860687256,-0.0027246475219726562,0.8278833627700806,1.0,1.7320507764816284,0.9191895723342896
2.1891086101531982,2.1806752681732178,0.008433341979980469,0.8195595741271973,1.0,1.7320507764816284,0.9164414405822754
2.18913197517395,2.182525634765625,0.006606340408325195,0.8201788067817688,0.15000000000000002,1.7320507764816284,0.917928159236908
2.198723077774048,2.204420804977417,-0.005697727203369141,0.8262712359428406,0.15000000000000002,4.358899116516113,0.9281772971153259
2.2230780124664307,2.2112183570861816,0.011859655380249023,0.8187075853347778,0.09999999999999998,3.872983455657959,0.9300760626792908
2.24198317527771,2.2364017963409424,0.005581378936767578,0.8208376169204712,0.050000000000000044,3.872983455657959,0.9377918243408203
2.269030809402466,2.2805538177490234,-0.011523008346557617,0.8314194083213806,0.09999999999999998,0.0,0.9433607459068298
2.324580430984497,2.323033094406128,0.0015473365783691406,0.8417291045188904,0.050000000000000044,4.358899116516113,0.9499961733818054
2.3719451427459717,2.387460470199585,-0.015515327453613281,0.8533695340156555,1.0,1.7320507764816284,0.9543730020523071
2.42393159866333,2.423419713973999,0.0005118846893310547,0.8609399199485779,0.25,1.7320507764816284,0.9574477076530457
2.444810628890991,2.4514384269714355,-0.006627798080444336,0.8674562573432922,1.0,4.358899116516113,0.9516321420669556
2.448151111602783,2.4533886909484863,-0.005237579345703125,0.8679172396659851,1.0,4.242640495300293,0.9477300643920898
2.4378786087036133,2.433870315551758,0.004008293151855469,0.8661869168281555,0.050000000000000044,1.7320507764816284,0.9423257112503052
2.402578353881836,2.405219793319702,-0.002641439437866211,0.8507882952690125,0.19999999999999996,2.6457512378692627,0.9179798364639282
2.3698737621307373,2.3737854957580566,-0.003911733627319336,0.8398545384407043,0.050000000000000044,3.7416574954986572,0.901631772518158
2.36881947517395,2.3809335231781006,-0.01211404800415039,0.8475220799446106,1.0,4.358899116516113,0.9179064035415649
2.382521867752075,2.3802249431610107,0.002296924591064453,0.8824659585952759,0.09999999999999998,4.358899116516113,0.9533954858779907
2.4461305141448975,2.4437549114227295,0.0023756027221679688,0.9273495078086853,0.050000000000000044,4.4721360206604,0.9854921698570251
2.5059146881103516,2.491269826889038,0.014644861221313477,0.9354997873306274,0.30000000000000004,1.0,0.9869705438613892
2.5816662311553955,2.584801197052002,-0.0031349658966064453,0.9247698187828064,1.0,4.358899116516113,0.9621462225914001
2.6766180992126465,2.634995460510254,0.04162263870239258,0.915160596370697,0.050000000000000044,3.316624879837036,0.93770831823349
2.644800901412964,2.6581075191497803,-0.013306617736816406,0.9074021577835083,1.0,3.1622776985168457,0.9177215695381165
2.601517915725708,2.587092161178589,0.01442575454711914,0.9044491648674011,0.0,4.358899116516113,0.9115217328071594
2.5915446281433105,2.6143929958343506,-0.02284836769104004,0.913796603679657,0.050000000000000044,4.358899116516113,0.9304149746894836
2.5731770992279053,2.600759983062744,-0.027582883834838867,0.9174162745475769,1.0,2.0,0.9460679292678833
2.5602033138275146,2.581679344177246,-0.021476030349731445,0.8962128758430481,0.44999999999999996,1.7320507764816284,0.9312843680381775
2.534534215927124,2.5363376140594482,-0.0018033981323242188,0.8679248690605164,0.050000000000000044,1.4142135381698608,0.9109256863594055
2.490678548812866,2.509324550628662,-0.0186460018157959,0.8371841311454773,1.0,4.242640495300293,0.8872615694999695
2.4680404663085938,2.452310800552368,0.015729665756225586,0.816372811794281,0.050000000000000044,0.0,0.8397572636604309
2.4908740520477295,2.4915969371795654,-0.0007228851318359375,0.8298555612564087,0.15000000000000002,4.242640495300293,0.8712560534477234
2.567147970199585,2.5613739490509033,0.005774021148681641,0.839804470539093,0.0,4.242640495300293,0.8903557062149048
2.6184215545654297,2.615485906600952,0.002935647964477539,0.866890549659729,0.09999999999999998,0.0,0.9354742169380188
2.5882809162139893,2.579479217529297,0.008801698684692383,0.8646144866943359,1.0,0.0,0.9432887434959412
2.4858319759368896,2.4501571655273438,0.0356748104095459,0.8494277000427246,1.0,4.0,0.9197736978530884
2.3020806312561035,2.3410093784332275,-0.03892874717712402,0.8240297436714172,0.09999999999999998,3.0,0.8587280511856079
2.2161176204681396,2.219383716583252,-0.0032660961151123047,0.8143569231033325,1.0,3.464101552963257,0.8346153497695923
2.1798367500305176,2.1881003379821777,-0.008263587951660156,0.8069712519645691,1.0,3.1622776985168457,0.8148994445800781
2.24876070022583,2.2322635650634766,0.016497135162353516,0.8112798929214478,1.0,2.8284270763397217,0.825221836566925
2.3129634857177734,2.3179526329040527,-0.004989147186279297,0.8198545575141907,0.19999999999999996,4.123105525970459,0.8372926115989685
2.401137590408325,2.4606099128723145,-0.05947232246398926,0.8686531186103821,0.44999999999999996,4.242640495300293,0.9000251889228821
2.5028910636901855,2.5307226181030273,-0.027831554412841797,0.9235585331916809,0.25,4.242640495300293,0.9512840509414673
2.520324468612671,2.6143815517425537,-0.09405708312988281,0.9834175109863281,0.25,4.0,0.9928531646728516
2.587719678878784,2.59590220451355,-0.008182525634765625,0.9754911661148071,0.15000000000000002,2.0,0.9875597357749939
2.6761178970336914,2.635425567626953,0.04069232940673828,0.9890074133872986,1.0,4.242640495300293,0.9953851699829102
2.7377281188964844,2.747305393218994,-0.009577274322509766,0.9994108080863953,0.09999999999999998,4.123105525970459,0.9999241232872009
2.778841972351074,2.759049415588379,0.019792556762695312,0.9996756911277771,1.0,2.0,0.9999732971191406
2.790487051010132,2.7877414226531982,0.0027456283569335938,0.9997944235801697,0.19999999999999996,3.605551242828369,0.9999861717224121
1.44933021068573,1.4093194007873535,0.040010809898376465,0.6638297438621521,0.30000000000000004,4.4721360206604,0.9573659300804138
1.4011300802230835,1.399043321609497,0.0020867586135864258,0.6375523805618286,0.09999999999999998,4.4721360206604,0.9088186621665955
1.3585014343261719,1.3712414503097534,-0.012740015983581543,0.6062546968460083,1.0,4.358899116516113,0.8653740286827087
1.3567900657653809,1.3292392492294312,0.027550816535949707,0.576607882976532,0.15000000000000002,1.4142135381698608,0.7960423827171326
1.3434542417526245,1.3170245885849,0.02642965316772461,0.5758153200149536,0.35,1.7320507764816284,0.7737526297569275
1.3397663831710815,1.3418625593185425,-0.0020961761474609375,0.5833212733268738,1.0,2.2360680103302,0.785813570022583
1.3085930347442627,1.3128968477249146,-0.0043038129806518555,0.562399685382843,0.0,1.7320507764816284,0.7745936512947083
1.2495325803756714,1.2456265687942505,0.0039060115814208984,0.5198664665222168,1.0,2.2360680103302,0.666922390460968
1.196687936782837,1.208229660987854,-0.01154172420501709,0.5159751176834106,0.050000000000000044,4.358899116516113,0.624790608882904
1.2264463901519775,1.1963491439819336,0.030097246170043945,0.4984681308269501,0.050000000000000044,0.0,0.5789263844490051
1.2178163528442383,1.2068294286727905,0.010986924171447754,0.558763325214386,0.09999999999999998,3.872983455657959,0.6453795433044434
1.215314269065857,1.2223871946334839,-0.007072925567626953,0.5854701995849609,0.15000000000000002,2.4494898319244385,0.6692875027656555
1.2281864881515503,1.229264736175537,-0.0010782480239868164,0.5818080902099609,0.19999999999999996,1.7320507764816284,0.6724875569343567
1.2248010635375977,1.2140568494796753,0.010744214057922363,0.5869695544242859,0.050000000000000044,4.0,0.6844462752342224
1.2280586957931519,1.2280031442642212,5.555152893066406e-05,0.6059792637825012,1.0,0.0,0.7028109431266785
1.2502259016036987,1.242803931236267,0.007421970367431641,0.6056123375892639,1.0,4.4721360206604,0.7065256834030151
1.2928160429000854,1.2849141359329224,0.007901906967163086,0.6248513460159302,0.25,4.4721360206604,0.7327179312705994
1.2892308235168457,1.282046914100647,0.0071839094161987305,0.6304528117179871,0.050000000000000044,4.123105525970459,0.7282196879386902
1.3488669395446777,1.3061004877090454,0.042766451835632324,0.6419397592544556,0.19999999999999996,2.4494898319244385,0.7390814423561096
1.3466013669967651,1.3747295141220093,-0.02812814712524414,0.6581506133079529,1.0,2.2360680103302,0.7443264722824097
1.4036279916763306,1.3659429550170898,0.03768503665924072,0.6418087482452393,1.0,3.316624879837036,0.735095202922821
1.3729846477508545,1.369787573814392,0.0031970739364624023,0.6563196182250977,0.0,3.0,0.7401562929153442
1.3382701873779297,1.4326953887939453,-0.09442520141601562,0.7086851000785828,1.0,0.0,0.8451585173606873
1.4089643955230713,1.4310601949691772,-0.022095799446105957,0.6914892792701721,0.15000000000000002,4.358899116516113,0.8626864552497864
1.442461371421814,1.4237827062606812,0.018678665161132812,0.6763230562210083,0.25,1.4142135381698608,0.8740476965904236
1.4334040880203247,1.412140130996704,0.021263957023620605,0.6434077620506287,0.0,1.4142135381698608,0.8487760424613953
1.4124926328659058,1.3715792894363403,0.04091334342956543,0.6019571423530579,0.55,1.7320507764816284,0.8138352632522583
1.3579226732254028,1.3445186614990234,0.013404011726379395,0.5656682252883911,1.0,1.7320507764816284,0.789176344871521
1.328338623046875,1.330104947090149,-0.0017663240432739258,0.5540742874145508,1.0,4.358899116516113,0.7711972594261169
1.3534737825393677,1.3410454988479614,0.01242828369140625,0.5531043410301208,0.050000000000000044,3.605551242828369,0.745134711265564
1.5463627576828003,1.5142267942428589,0.032135963439941406,0.6125669479370117,0.050000000000000044,3.605551242828369,0.7793476581573486
1.6511200666427612,1.666316270828247,-0.01519620418548584,0.666321337223053,0.050000000000000044,0.0,0.7892090082168579
1.6249107122421265,1.6735762357711792,-0.048665523529052734,0.6891008615493774,0.09999999999999998,0.0,0.7902912497520447
1.609575867652893,1.6155521869659424,-0.005976319313049316,0.6161720752716064,0.050000000000000044,4.123105525970459,0.7210668325424194
1.5907557010650635,1.6236733198165894,-0.03291761875152588,0.6036732792854309,1.0,2.2360680103302,0.7014604806900024
1.6071043014526367,1.623430609703064,-0.016326308250427246,0.612759530544281,0.35,3.0,0.708683431148529
1.6245914697647095,1.6233017444610596,0.0012897253036499023,0.6035559773445129,1.0,2.2360680103302,0.6911384463310242
1.6720908880233765,1.6478372812271118,0.02425360679626465,0.600109875202179,1.0,2.4494898319244385,0.6930851340293884
1.7038707733154297,1.6610921621322632,0.042778611183166504,0.5884912014007568,1.0,2.4494898319244385,0.6790937185287476
1.6973987817764282,1.725083351135254,-0.027684569358825684,0.5963905453681946,0.15000000000000002,4.0,0.7116342782974243
1.7501919269561768,1.7762905359268188,-0.02609860897064209,0.635084331035614,0.19999999999999996,4.123105525970459,0.7221556901931763
1.8330488204956055,1.8363802433013916,-0.003331422805786133,0.6472219824790955,0.25,2.6457512378692627,0.7526220679283142
1.8831291198730469,1.8745249509811401,0.008604168891906738,0.6512430310249329,0.0,2.2360680103302,0.7633731365203857
2.0007057189941406,1.9675750732421875,0.033130645751953125,0.6730561256408691,0.30000000000000004,1.7320507764816284,0.7972845435142517
2.0571300983428955,2.0099551677703857,0.047174930572509766,0.6692002415657043,0.19999999999999996,4.4721360206604,0.8131475448608398
2.163778066635132,2.1674563884735107,-0.0036783218383789062,0.6918148398399353,1.0,4.0,0.8436622619628906
2.1753334999084473,2.235340118408203,-0.06000661849975586,0.6863874197006226,0.15000000000000002,4.0,0.8339767456054688
2.3742246627807617,2.380239248275757,-0.006014585494995117,0.7203705906867981,0.19999999999999996,4.242640495300293,0.883043110370636
2.4179370403289795,2.372053861618042,0.0458831787109375,0.6853397488594055,0.15000000000000002,1.0,0.8274089694023132
2.4899556636810303,2.549647569656372,-0.0596919059753418,0.7290370464324951,0.0,4.358899116516113,0.8843662142753601
2.5165469646453857,2.6511588096618652,-0.1346118450164795,0.7205801010131836,1.0,4.242640495300293,0.8583017587661743
2.787419557571411,2.771949052810669,0.015470504760742188,0.7301431894302368,0.19999999999999996,4.242640495300293,0.8843576312065125
2.956804037094116,2.9099855422973633,0.04681849479675293,0.7260598540306091,1.0,4.358899116516113,0.8726434111595154
2.983447313308716,3.002779006958008,-0.019331693649291992,0.7397147417068481,0.09999999999999998,4.358899116516113,0.8690046668052673
3.0720698833465576,3.023266553878784,0.04880332946777344,0.7312135100364685,0.050000000000000044,4.242640495300293,0.8609773516654968
2.9581806659698486,2.923182249069214,0.034998416900634766,0.722121000289917,1.0,1.4142135381698608,0.8452181220054626
2.8671224117279053,2.872959613800049,-0.005837202072143555,0.7146903276443481,0.09999999999999998,2.4494898319244385,0.8299623727798462
2.7903380393981934,2.8911657333374023,-0.10082769393920898,0.7448877692222595,1.0,3.7416574954986572,0.8391855359077454
2.9124293327331543,2.883652448654175,0.028776884078979492,0.7405457496643066,0.050000000000000044,0.0,0.8147109150886536
2.9098868370056152,2.9582455158233643,-0.04835867881774902,0.798366129398346,1.0,4.358899116516113,0.8457793593406677
3.090686559677124,3.0164830684661865,0.0742034912109375,0.8141048550605774,0.09999999999999998,4.358899116516113,0.843583881855011
3.093189001083374,3.13852858543396,-0.04533958435058594,0.8375515341758728,0.0,3.464101552963257,0.8869762420654297
3.1901023387908936,3.1929028034210205,-0.002800464630126953,0.8659080862998962,0.30000000000000004,2.8284270763397217,0.9226797223091125
3.2874457836151123,3.1676766872406006,0.11976909637451172,0.8944520950317383,1.0,1.0,0.9382309317588806
3.249697208404541,3.2491989135742188,0.0004982948303222656,0.9118921160697937,1.0,1.4142135381698608,0.9452349543571472
3.2720608711242676,3.206475019454956,0.06558585166931152,0.9087902307510376,0.050000000000000044,4.358899116516113,0.9260393977165222
3.190294027328491,3.2626960277557373,-0.0724020004272461,0.9158735275268555,1.0,4.358899116516113,0.9334322810173035
3.2283401489257812,3.249701738357544,-0.021361589431762695,0.9175688028335571,0.4,3.0,0.9343442320823669
3.2835776805877686,3.2703254222869873,0.01325225830078125,0.9211427569389343,0.0,3.316624879837036,0.9406318664550781
3.311678647994995,3.335095167160034,-0.023416519165039062,0.9777299761772156,0.050000000000000044,1.0,0.9967531561851501
3.366502523422241,3.345792055130005,0.020710468292236328,0.9802479147911072,0.050000000000000044,4.4721360206604,0.998151421546936
3.3525593280792236,3.3679702281951904,-0.015410900115966797,0.9903071522712708,1.0,3.0,0.9998189806938171
3.3339269161224365,3.3692758083343506,-0.03534889221191406,0.9947527050971985,0.050000000000000044,2.6457512378692627,0.9999883770942688
3.3475425243377686,3.327148199081421,0.020394325256347656,0.9914574027061462,0.5,4.0,0.9999709129333496
3.336512804031372,3.3418869972229004,-0.00537419319152832,0.9943227767944336,0.050000000000000044,0.0,0.9999971389770508
3.324678897857666,3.3437583446502686,-0.01907944679260254,0.9938216209411621,0.0,0.0,0.9999980330467224
3.302424192428589,3.3300201892852783,-0.027595996856689453,0.9925300478935242,1.0,4.242640495300293,0.9999961853027344
3.318303346633911,3.3155224323272705,0.002780914306640625,0.9914484024047852,0.55,0.0,0.9999885559082031
3.325410842895508,3.312941789627075,0.012469053268432617,0.9913744330406189,0.19999999999999996,4.242640495300293,0.9999799132347107
3.335165500640869,3.294394016265869,0.040771484375,0.9926847815513611,1.0,1.7320507764816284,0.999954342842102
3.3064961433410645,3.2775819301605225,0.028914213180541992,0.9973762631416321,1.0,4.123105525970459,0.9999508261680603
3.2265853881835938,3.2376954555511475,-0.011110067367553711,0.9993018507957458,1.0,0.0,0.9999755024909973
1.8128174543380737,1.7796710729599,0.03314638137817383,0.7839178442955017,0.09999999999999998,3.7416574954986572,0.9430923461914062
1.8220146894454956,1.7025772333145142,0.11943745613098145,0.742800235748291,1.0,3.7416574954986572,0.9026767015457153
1.7429338693618774,1.7688804864883423,-0.025946617126464844,0.7619519233703613,1.0,0.0,0.8750371336936951
1.8609460592269897,1.828738808631897,0.03220725059509277,0.7802882194519043,0.09999999999999998,0.0,0.8813857436180115
1.8511520624160767,1.9921687841415405,-0.14101672172546387,0.8483321070671082,0.15000000000000002,3.605551242828369,0.9164884686470032
1.9638046026229858,2.00761079788208,-0.04380619525909424,0.8770927786827087,1.0,2.6457512378692627,0.9352834820747375
2.109039306640625,2.096463441848755,0.012575864791870117,0.9182130694389343,1.0,4.4721360206604,0.9652608036994934
2.3063924312591553,2.1991326808929443,0.10725975036621094,0.952056348323822,0.30000000000000004,4.358899116516113,0.9848998188972473
2.270886182785034,2.5454068183898926,-0.2745206356048584,0.9743661880493164,1.0,1.7320507764816284,0.9955193400382996
2.5016586780548096,2.655580997467041,-0.15392231941223145,0.9856529235839844,1.0,4.242640495300293,0.9985041618347168
2.729398727416992,2.757922887802124,-0.028524160385131836,0.9984761476516724,1.0,0.0,0.9999790191650391
2.8404605388641357,2.876143455505371,-0.03568291664123535,0.9996816515922546,0.35,3.7416574954986572,0.9999998211860657
2.9132888317108154,2.8935387134552,0.019750118255615234,0.9860707521438599,0.0,2.4494898319244385,0.9999818205833435
2.97534441947937,2.882336378097534,0.09300804138183594,0.9786590933799744,1.0,1.4142135381698608,0.9999801516532898
2.8989624977111816,2.9691717624664307,-0.07020926475524902,0.9955838322639465,0.050000000000000044,3.316624879837036,0.999975323677063
2.962972402572632,2.92350697517395,0.03946542739868164,0.9980940818786621,0.09999999999999998,3.605551242828369,0.9999427795410156
2.9300601482391357,2.9510791301727295,-0.02101898193359375,0.999781608581543,1.0,4.123105525970459,0.9999718070030212
2.888570547103882,3.0346992015838623,-0.14612865447998047,0.9999967813491821,1.0,2.0,1.0
3.115407705307007,2.9147369861602783,0.20067071914672852,0.9907393455505371,0.30000000000000004,2.0,0.9975065588951111
2.9553587436676025,3.0130441188812256,-0.05768537521362305,0.9999998211860657,0.09999999999999998,4.123105525970459,1.0
2.9787168502807617,2.8636772632598877,0.11503958702087402,0.9734401702880859,0.19999999999999996,4.4721360206604,0.9882776141166687
2.8837649822235107,2.9624183177948,-0.07865333557128906,0.9999169707298279,0.35,4.4721360206604,0.9999759793281555
2.87847638130188,2.9008629322052,-0.022386550903320312,0.9923223853111267,1.0,4.358899116516113,0.9965224266052246
2.890279531478882,2.904047727584839,-0.013768196105957031,0.9318925142288208,0.15000000000000002,4.358899116516113,0.9680076837539673
2.9438602924346924,2.9018094539642334,0.042050838470458984,0.9053000807762146,0.050000000000000044,0.0,0.9577873349189758
2.884728193283081,2.9823174476623535,-0.09758925437927246,0.9242342114448547,0.15000000000000002,0.0,0.9649383425712585
2.934494972229004,2.9512927532196045,-0.016797780990600586,0.9121174812316895,1.0,0.0,0.9594925045967102
2.957862138748169,2.9365086555480957,0.021353483200073242,0.9191228747367859,0.0,3.316624879837036,0.9590660929679871
2.9711527824401855,2.977205991744995,-0.00605320930480957,0.9538055658340454,1.0,2.8284270763397217,0.9757196307182312
2.9768640995025635,2.974806308746338,0.002057790756225586,0.964693009853363,0.050000000000000044,1.4142135381698608,0.9820430874824524
2.943410634994507,2.938458204269409,0.004952430725097656,0.964940071105957,1.0,1.7320507764816284,0.9832422137260437
2.887409210205078,2.901898145675659,-0.014488935470581055,0.9966155886650085,1.0,1.7320507764816284,0.9987195134162903
2.8533971309661865,2.8295986652374268,0.023798465728759766,0.9861738085746765,1.0,4.358899116516113,0.9931370615959167
2.734118700027466,2.6945674419403076,0.0395512580871582,0.9760298132896423,1.0,0.0,0.9859983325004578
2.7429568767547607,2.6860244274139404,0.05693244934082031,0.9748712778091431,0.44999999999999996,4.358899116516113,0.9857363104820251
2.725816488265991,2.66672682762146,0.05908966064453125,0.9874307513237,0.050000000000000044,1.7320507764816284,0.9949227571487427
2.6389129161834717,2.6447274684906006,-0.005814552307128906,0.9878237843513489,0.050000000000000044,4.0,0.9943290948867798
2.62250018119812,2.5553267002105713,0.06717348098754883,0.9548435211181641,0.09999999999999998,4.242640495300293,0.9682126045227051
2.5479671955108643,2.5998499393463135,-0.05188274383544922,0.9741315841674805,0.050000000000000044,1.4142135381698608,0.9837304353713989
2.573075532913208,2.626180648803711,-0.05310511589050293,0.9908782243728638,1.0,1.0,0.995273768901825
2.609926462173462,2.6415786743164062,-0.031652212142944336,0.9689783453941345,1.0,4.358899116516113,0.9799744486808777
2.646897315979004,2.6503899097442627,-0.003492593765258789,0.9451698660850525,0.050000000000000044,0.0,0.9592346549034119
2.654802083969116,2.647397994995117,0.0074040889739990234,0.9423246383666992,0.19999999999999996,4.0,0.9579483270645142
2.576183557510376,2.588900327682495,-0.01271677017211914,0.9722487330436707,1.0,1.4142135381698608,0.9835769534111023
2.5162556171417236,2.536572217941284,-0.020316600799560547,0.9629918336868286,0.09999999999999998,1.7320507764816284,0.9753325581550598
2.4919559955596924,2.495180130004883,-0.0032241344451904297,0.9880304336547852,0.0,4.358899116516113,0.9935075640678406
2.4431159496307373,2.461679458618164,-0.018563508987426758,0.9564496874809265,0.050000000000000044,0.0,0.9692348837852478
2.38586688041687,2.3736586570739746,0.012208223342895508,0.9598250389099121,1.0,3.7416574954986572,0.9724117517471313
2.3701436519622803,2.3576548099517822,0.012488842010498047,0.9881431460380554,1.0,2.8284270763397217,0.9937618374824524
2.3490970134735107,2.3658225536346436,-0.016725540161132812,0.9410056471824646,0.19999999999999996,2.0,0.958831787109375
2.368088960647583,2.352324962615967,0.01576399803161621,0.930763840675354,0.09999999999999998,1.4142135381698608,0.9519319534301758
2.3824944496154785,2.3297905921936035,0.052703857421875,0.9945362210273743,0.050000000000000044,4.4721360206604,0.9977799654006958
2.326775074005127,2.3670384883880615,-0.04026341438293457,0.9935978055000305,1.0,0.0,0.9972583651542664
2.355823040008545,2.3468501567840576,0.008972883224487305,0.9958342909812927,1.0,4.242640495300293,0.998356282711029
2.3646485805511475,2.336258888244629,0.028389692306518555,0.9881084561347961,0.30000000000000004,4.242640495300293,0.9945564270019531
2.350825786590576,2.3509042263031006,-7.843971252441406e-05,0.9954494833946228,0.09999999999999998,4.4721360206604,0.998356282711029
2.353200912475586,2.373018264770508,-0.019817352294921875,0.9969149827957153,0.09999999999999998,4.4721360206604,0.9988851547241211
2.351459503173828,2.3699123859405518,-0.018452882766723633,0.9965096712112427,0.0,3.7416574954986572,0.9986767172813416
2.367844343185425,2.3593220710754395,0.008522272109985352,0.9952580332756042,1.0,2.8284270763397217,0.9981721043586731
2.379103899002075,2.3638718128204346,0.015232086181640625,0.9925729036331177,1.0,2.2360680103302,0.9968156814575195
2.3858957290649414,2.362318277359009,0.023577451705932617,0.9921154379844666,0.09999999999999998,2.2360680103302,0.9966966509819031
2.387913227081299,2.3637688159942627,0.024144411087036133,0.9965697526931763,1.0,1.7320507764816284,0.9987083673477173
2.369396924972534,2.3691232204437256,0.00027370452880859375,0.9947509765625,0.0,1.7320507764816284,0.9978426098823547
2.393221855163574,2.34952712059021,0.04369473457336426,0.9924198389053345,1.0,0.0,0.9967572093009949
2.3856427669525146,2.3477783203125,0.03786444664001465,0.9934511184692383,0.30000000000000004,2.4494898319244385,0.9973427653312683
2.3541409969329834,2.382174491882324,-0.02803349494934082,0.9961660504341125,0.09999999999999998,3.0,0.9986116290092468
2.368485689163208,2.382643938064575,-0.014158248901367188,0.9929676055908203,0.25,3.872983455657959,0.9971095323562622
2.3734471797943115,2.388570785522461,-0.015123605728149414,0.9973838925361633,0.0,4.123105525970459,0.9990914463996887
2.3585240840911865,2.394630193710327,-0.036106109619140625,0.997401237487793,0.15000000000000002,4.123105525970459,0.9991018176078796
2.3470704555511475,2.386612892150879,-0.039542436599731445,0.9955135583877563,0.0,4.4721360206604,0.9982577562332153
2.3671751022338867,2.369112014770508,-0.0019369125366210938,0.9956731796264648,0.0,4.4721360206604,0.9983900189399719
2.383802890777588,2.343613386154175,0.040189504623413086,0.9954769015312195,0.30000000000000004,4.358899116516113,0.9983758926391602
2.381747245788574,2.3523030281066895,0.029444217681884766,0.9956893920898438,0.25,4.358899116516113,0.9983682036399841
2.355201482772827,2.380409002304077,-0.02520751953125,0.9967948794364929,1.0,0.0,0.9988340735435486
2.3714983463287354,2.3639297485351562,0.0075685977935791016,0.9960741400718689,0.15000000000000002,4.242640495300293,0.9985657930374146
2.387958288192749,2.383883476257324,0.004074811935424805,0.9970809817314148,1.0,4.242640495300293,0.9989382028579712
2.3792383670806885,2.354525327682495,0.02471303939819336,0.9958935976028442,0.0,4.358899116516113,0.9984885454177856
2.3813722133636475,2.359862804412842,0.021509408950805664,0.9929655194282532,1.0,1.0,0.9970423579216003
2.369394302368164,2.3672890663146973,0.002105236053466797,0.9959692358970642,0.050000000000000044,2.0,0.9984560012817383
2.3568007946014404,2.379404067993164,-0.022603273391723633,0.994215190410614,1.0,4.0,0.9975935220718384
2.34464430809021,2.3792293071746826,-0.034584999084472656,0.9950791597366333,1.0,4.242640495300293,0.9979643821716309
2.3672072887420654,2.367875814437866,-0.0006685256958007812,0.9957677721977234,0.09999999999999998,4.242640495300293,0.9984038472175598
2.3711392879486084,2.3643040657043457,0.006835222244262695,0.9953995943069458,1.0,4.242640495300293,0.9981974959373474
2.3441104888916016,2.3889212608337402,-0.04481077194213867,0.997003972530365,0.050000000000000044,2.0,0.9989304542541504
2.377052068710327,2.3782219886779785,-0.0011699199676513672,0.9968858957290649,0.0,1.0,0.9988481402397156
2.375469207763672,2.3605782985687256,0.014890909194946289,0.9950939416885376,0.19999999999999996,4.358899116516113,0.9981035590171814
2.3724868297576904,2.3644871711730957,0.007999658584594727,0.9948400855064392,1.0,4.242640495300293,0.9979362487792969
2.3658156394958496,2.370894193649292,-0.005078554153442383,0.9950475096702576,0.09999999999999998,1.7320507764816284,0.9980224967002869
2.3569297790527344,2.379786252975464,-0.022856473922729492,0.9958820343017578,1.0,2.0,0.9985203146934509
2.3532683849334717,2.388087749481201,-0.03481936454772949,0.995098888874054,0.09999999999999998,2.4494898319244385,0.9982021450996399
2.3704068660736084,2.3790199756622314,-0.008613109588623047,0.9923002123832703,0.09999999999999998,1.0,0.996715247631073
2.327686309814453,2.3946282863616943,-0.06694197654724121,0.9955286979675293,0.050000000000000044,4.4721360206604,0.9982281923294067
2.3627030849456787,2.3729960918426514,-0.010293006896972656,0.99611896276474,1.0,4.123105525970459,0.9986011385917664
2.369227647781372,2.3623464107513428,0.006881237030029297,0.9954569935798645,0.09999999999999998,4.123105525970459,0.9983879923820496
2.366297483444214,2.3671624660491943,-0.0008649826049804688,0.9949063658714294,0.15000000000000002,0.0,0.9978922009468079
2.3835694789886475,2.3454372882843018,0.0381321907043457,0.9945756793022156,0.25,0.0,0.9979254007339478
2.360884189605713,2.376293897628784,-0.015409708023071289,0.9964227676391602,0.050000000000000044,4.358899116516113,0.9986891150474548
2.3419315814971924,2.3886892795562744,-0.04675769805908203,0.996715247631073,0.0,0.0,0.9988002777099609
2.388563632965088,2.3776493072509766,0.010914325714111328,0.9873572587966919,1.0,1.0,0.9942659735679626
2.390838384628296,2.344499111175537,0.04633927345275879,0.9946888089179993,0.15000000000000002,4.242640495300293,0.9977817535400391
2.374227285385132,2.3600471019744873,0.014180183410644531,0.9957264065742493,1.0,4.242640495300293,0.9983894228935242
2.3518102169036865,2.3815219402313232,-0.02971172332763672,0.9961704611778259,1.0,4.242640495300293,0.9985969662666321
2.366361618041992,2.3697776794433594,-0.0034160614013671875,0.9961959719657898,1.0,4.358899116516113,0.9985313415527344
2.3585102558135986,2.375365972518921,-0.016855716705322266,0.9961986541748047,0.050000000000000044,1.0,0.9985687136650085
2.3630800247192383,2.388085126876831,-0.025005102157592773,0.997266411781311,0.050000000000000044,4.4721360206604,0.9990727305412292
2.3732552528381348,2.362891674041748,0.010363578796386719,0.9948703646659851,0.09999999999999998,4.242640495300293,0.9979315996170044
2.372767210006714,2.364487648010254,0.008279561996459961,0.9960784316062927,1.0,2.0,0.9984859824180603
2.3997297286987305,2.3235561847686768,0.07617354393005371,0.9948017001152039,0.09999999999999998,1.4142135381698608,0.9979816675186157
2.372614622116089,2.3575329780578613,0.015081644058227539,0.9952265024185181,1.0,4.4721360206604,0.9981459975242615
2.3767905235290527,2.385650396347046,-0.008859872817993164,0.9902634620666504,0.050000000000000044,4.0,0.9957422614097595
2.3579509258270264,2.378854751586914,-0.020903825759887695,0.9967198371887207,0.0,1.7320507764816284,0.9988676905632019
2.392272710800171,2.3815743923187256,0.010698318481445312,0.9842702746391296,1.0,4.123105525970459,0.9923818707466125
2.3595917224884033,2.37134051322937,-0.011748790740966797,0.9954094290733337,0.09999999999999998,4.242640495300293,0.9981241226196289
2.3526527881622314,2.382295608520508,-0.029642820358276367,0.9965513348579407,0.09999999999999998,1.7320507764816284,0.9987722635269165
2.385010242462158,2.3576579093933105,0.027352333068847656,0.9963950514793396,0.0,4.358899116516113,0.9986681342124939
2.366957664489746,2.3853201866149902,-0.01836252212524414,0.9922706484794617,1.0,0.0,0.9967343211174011
2.3586204051971436,2.3788907527923584,-0.020270347595214844,0.9949286580085754,0.19999999999999996,0.0,0.9979891777038574
2.3648173809051514,2.3747081756591797,-0.00989079475402832,0.9947506189346313,0.15000000000000002,0.0,0.9979074597358704
2.385638475418091,2.380709171295166,0.004929304122924805,0.9969555139541626,1.0,4.123105525970459,0.998892605304718
2.366732597351074,2.368924856185913,-0.002192258834838867,0.9957574009895325,0.09999999999999998,2.0,0.9984162449836731
2.3625810146331787,2.3730242252349854,-0.01044321060180664,0.9960746765136719,0.050000000000000044,1.4142135381698608,0.9984542727470398
2.3555564880371094,2.3802764415740967,-0.024719953536987305,0.9962849020957947,1.0,4.358899116516113,0.9986963272094727
2.3544366359710693,2.386441946029663,-0.03200531005859375,0.9970073699951172,1.0,0.0,0.9989617466926575
2.3648288249969482,2.38075590133667,-0.01592707633972168,0.9933282732963562,1.0,0.0,0.9972909092903137
2.3186213970184326,2.406801223754883,-0.0881798267364502,0.9971815943717957,1.0,4.4721360206604,0.9990361332893372
2.373039960861206,2.374089002609253,-0.001049041748046875,0.9963998794555664,0.15000000000000002,0.0,0.998617947101593
2.3853650093078613,2.37945818901062,0.005906820297241211,0.9898952841758728,0.050000000000000044,4.4721360206604,0.9955351948738098
2.3659253120422363,2.3688323497772217,-0.0029070377349853516,0.9952953457832336,0.050000000000000044,0.0,0.9981313943862915
2.3828446865081787,2.3507397174835205,0.0321049690246582,0.9951090216636658,1.0,4.358899116516113,0.998060405254364
2.377551794052124,2.35669207572937,0.020859718322753906,0.9956710934638977,1.0,1.0,0.9983534216880798
2.3677074909210205,2.367954969406128,-0.0002474784851074219,0.9962178468704224,1.0,1.0,0.9986106753349304
2.3696610927581787,2.383819341659546,-0.014158248901367188,0.9969026446342468,0.0,2.6457512378692627,0.9988460540771484
2.384204864501953,2.352832317352295,0.0313725471496582,0.9941539168357849,0.0,3.7416574954986572,0.9976262450218201
2.3944528102874756,2.3355133533477783,0.058939456939697266,0.9945719838142395,1.0,4.123105525970459,0.997815728187561
2.3679518699645996,2.3787894248962402,-0.010837554931640625,0.9967814683914185,1.0,4.123105525970459,0.9988037943840027
2.3869404792785645,2.347046136856079,0.03989434242248535,0.9957252740859985,0.050000000000000044,4.0,0.9983890652656555
2.3734078407287598,2.3625810146331787,0.010826826095581055,0.9949626326560974,0.0,2.6457512378692627,0.9979934096336365
2.3751866817474365,2.362278461456299,0.012908220291137695,0.9960235953330994,0.050000000000000044,4.123105525970459,0.9985135197639465
2.3504204750061035,2.384347915649414,-0.03392744064331055,0.9958705902099609,0.30000000000000004,0.0,0.9984922409057617
2.3916208744049072,2.3413326740264893,0.05028820037841797,0.9953823089599609,1.0,0.0,0.9982317090034485
2.3603227138519287,2.373986005783081,-0.013663291931152344,0.9956621527671814,0.15000000000000002,0.0,0.9983205795288086
2.367858648300171,2.3737118244171143,-0.005853176116943359,0.9941357970237732,1.0,0.0,0.997642993927002
2.3586864471435547,2.376188039779663,-0.0175015926361084,0.9959856271743774,0.19999999999999996,0.0,0.9985000491142273
2.376457452774048,2.368335008621216,0.008122444152832031,0.9966135025024414,0.15000000000000002,4.0,0.9987911581993103
2.3672263622283936,2.368443250656128,-0.001216888427734375,0.9949905276298523,1.0,2.2360680103302,0.997975766658783
2.362034797668457,2.376215934753418,-0.014181137084960938,0.9966650009155273,1.0,2.0,0.9988185167312622
2.3560872077941895,2.382899761199951,-0.02681255340576172,0.9967536926269531,1.0,4.123105525970459,0.998842179775238
2.383803606033325,2.3460512161254883,0.037752389907836914,0.9958125948905945,1.0,4.358899116516113,0.9985010027885437
2.35361647605896,2.3811471462249756,-0.027530670166015625,0.9954972267150879,1.0,4.358899116516113,0.9982666373252869
2.388521909713745,2.348306655883789,0.040215253829956055,0.9939348101615906,1.0,3.7416574954986572,0.9974357485771179
2.385244846343994,2.3800759315490723,0.005168914794921875,0.989820659160614,0.19999999999999996,2.2360680103302,0.9955491423606873
2.375584363937378,2.3574349880218506,0.018149375915527344,0.9944483041763306,0.050000000000000044,4.358899116516113,0.9978905916213989
2.3783063888549805,2.3588075637817383,0.019498825073242188,0.9948844313621521,0.15000000000000002,3.872983455657959,0.9979586005210876
2.361084222793579,2.3740170001983643,-0.012932777404785156,0.996067225933075,1.0,2.4494898319244385,0.9985033273696899
2.3686177730560303,2.370332956314087,-0.0017151832580566406,0.9945058226585388,0.050000000000000044,1.7320507764816284,0.997797429561615
2.3458616733551025,2.3863964080810547,-0.04053473472595215,0.9950545430183411,1.0,2.4494898319244385,0.9980325698852539
2.3575973510742188,2.3847501277923584,-0.02715277671813965,0.9967029690742493,0.30000000000000004,4.0,0.9987600445747375
2.368407964706421,2.3693206310272217,-0.0009126663208007812,0.9963326454162598,0.050000000000000044,4.123105525970459,0.9986376762390137
2.380516529083252,2.3527166843414307,0.02779984474182129,0.9956411719322205,1.0,2.6457512378692627,0.9983677268028259
2.372959852218628,2.3625667095184326,0.010393142700195312,0.995522141456604,0.25,3.1622776985168457,0.9982724189758301
2.3891122341156006,2.344439744949341,0.044672489166259766,0.9948870539665222,0.050000000000000044,3.7416574954986572,0.9979475140571594
2.376628875732422,2.3735568523406982,0.003072023391723633,0.9967612624168396,0.09999999999999998,3.464101552963257,0.9988069534301758
2.354276657104492,2.3861539363861084,-0.03187727928161621,0.99427729845047,0.19999999999999996,3.0,0.9976831674575806
2.3652188777923584,2.371018886566162,-0.005800008773803711,0.9953121542930603,1.0,1.0,0.9982978701591492
2.3449201583862305,2.391787052154541,-0.04686689376831055,0.9970443844795227,0.15000000000000002,4.4721360206604,0.9989628195762634
2.380228042602539,2.3503527641296387,0.02987527847290039,0.9953359961509705,0.19999999999999996,4.358899116516113,0.998250424861908
2.3929078578948975,2.355947494506836,0.03696036338806152,0.9920091032981873,0.30000000000000004,1.4142135381698608,0.9965544939041138
2.3713414669036865,2.362308979034424,0.009032487869262695,0.9957647323608398,1.0,2.2360680103302,0.9984474182128906
2.3989388942718506,2.3471176624298096,0.051821231842041016,0.9916197061538696,0.4,3.7416574954986572,0.9963945746421814
2.382498264312744,2.3847434520721436,-0.002245187759399414,0.9969944953918457,0.050000000000000044,0.0,0.9989110827445984
2.3604800701141357,2.380502700805664,-0.02002263069152832,0.9949324727058411,0.0,4.242640495300293,0.9980354309082031
2.379204750061035,2.3562750816345215,0.022929668426513672,0.9946834444999695,1.0,2.8284270763397217,0.9978427886962891
2.368612766265869,2.3684310913085938,0.00018167495727539062,0.9949828386306763,0.050000000000000044,2.8284270763397217,0.9980549216270447
2.382449150085449,2.3629376888275146,0.01951146125793457,0.993683934211731,0.050000000000000044,2.2360680103302,0.9974096417427063
2.3332297801971436,2.392502784729004,-0.05927300453186035,0.9967523813247681,0.30000000000000004,2.8284270763397217,0.9987666010856628
2.353243827819824,2.3764517307281494,-0.023207902908325195,0.9957733154296875,1.0,2.8284270763397217,0.9983146786689758
2.369964838027954,2.3599212169647217,0.010043621063232422,0.9955376982688904,1.0,2.4494898319244385,0.9984211325645447
2.380807638168335,2.3737857341766357,0.007021903991699219,0.991963803768158,0.09999999999999998,2.2360680103302,0.9966164827346802
2.368976354598999,2.3661279678344727,0.002848386764526367,0.9958128333091736,0.30000000000000004,2.0,0.9983871579170227
2.357675790786743,2.3756260871887207,-0.01795029640197754,0.9963399767875671,0.09999999999999998,1.4142135381698608,0.9985885620117188
2.375570297241211,2.3603904247283936,0.015179872512817383,0.9957231879234314,0.15000000000000002,2.6457512378692627,0.9983543753623962
2.395430088043213,2.3399834632873535,0.055446624755859375,0.9937425851821899,0.35,3.605551242828369,0.9973750114440918
2.4031457901000977,2.3493199348449707,0.05382585525512695,0.9960481524467468,0.050000000000000044,4.242640495300293,0.9985338449478149
2.3575439453125,2.384680986404419,-0.027137041091918945,0.996799647808075,0.25,4.242640495300293,0.9988336563110352
2.342745780944824,2.386517286300659,-0.04377150535583496,0.9956594705581665,0.09999999999999998,4.123105525970459,0.9983037114143372
2.365002393722534,2.3880841732025146,-0.02308177947998047,0.9972944259643555,0.09999999999999998,1.7320507764816284,0.9990812540054321
2.3758575916290283,2.3602302074432373,0.015627384185791016,0.9950687289237976,0.0,4.4721360206604,0.9981088638305664
2.3714253902435303,2.363685369491577,0.007740020751953125,0.9962198138237,0.35,0.0,0.9985875487327576
2.361900806427002,2.391988515853882,-0.030087709426879883,0.9911949038505554,1.0,4.358899116516113,0.996116578578949
2.392307996749878,2.3429718017578125,0.04933619499206543,0.995760440826416,0.09999999999999998,4.358899116516113,0.9984513521194458
2.372150182723999,2.367485761642456,0.004664421081542969,0.996329128742218,1.0,0.0,0.9986469149589539
2.373326063156128,2.3613786697387695,0.011947393417358398,0.9959393739700317,0.15000000000000002,4.4721360206604,0.9984666109085083
2.3469109535217285,2.394576072692871,-0.04766511917114258,0.9970699548721313,0.0,4.4721360206604,0.9989290237426758
2.3853070735931396,2.356708526611328,0.028598546981811523,0.9963703155517578,1.0,4.4721360206604,0.998765766620636
2.367966651916504,2.3737404346466064,-0.005773782730102539,0.9967922568321228,1.0,2.4494898319244385,0.9988536238670349
2.3574655055999756,2.3755383491516113,-0.018072843551635742,0.9961535334587097,0.050000000000000044,3.7416574954986572,0.9984938502311707
2.342698335647583,2.389892578125,-0.04719424247741699,0.9963856935501099,1.0,4.242640495300293,0.9986978769302368
2.400224447250366,2.3583030700683594,0.041921377182006836,0.989257276058197,1.0,1.4142135381698608,0.9951558113098145
2.3618733882904053,2.3799889087677,-0.018115520477294922,0.9944902658462524,0.0,2.2360680103302,0.9978105425834656
2.356600046157837,2.3797500133514404,-0.023149967193603516,0.9940151572227478,1.0,3.872983455657959,0.997470498085022
2.3355839252471924,2.392603874206543,-0.057019948959350586,0.9967120289802551,0.0,4.123105525970459,0.998811662197113
2.3630378246307373,2.384471893310547,-0.02143406867980957,0.9969536066055298,0.30000000000000004,2.0,0.9989023208618164
2.351641893386841,2.3949363231658936,-0.043294429779052734,0.9939813613891602,1.0,1.4142135381698608,0.9976005554199219
2.385662794113159,2.3428616523742676,0.0428011417388916,0.9949739575386047,0.09999999999999998,1.7320507764816284,0.9980676770210266
2.3821678161621094,2.34692120552063,0.03524661064147949,0.9948925375938416,0.0,2.0,0.9980524182319641
2.377293109893799,2.370180368423462,0.007112741470336914,0.996746838092804,0.25,1.0,0.9988357424736023
2.361574172973633,2.3739707469940186,-0.012396574020385742,0.9955711364746094,1.0,1.4142135381698608,0.9983324408531189
2.372549057006836,2.3622281551361084,0.010320901870727539,0.9951721429824829,0.15000000000000002,4.358899116516113,0.9981611371040344
2.3636767864227295,2.3766839504241943,-0.013007164001464844,0.9944203495979309,0.050000000000000044,4.0,0.9977428317070007
2.3641927242279053,2.373094081878662,-0.008901357650756836,0.9954555630683899,0.050000000000000044,4.0,0.9982981085777283
2.3554134368896484,2.377420425415039,-0.022006988525390625,0.9950990080833435,0.09999999999999998,4.123105525970459,0.9980143904685974
2.3697757720947266,2.365966796875,0.0038089752197265625,0.9949411749839783,0.09999999999999998,1.7320507764816284,0.9980937838554382
2.347409963607788,2.3855228424072266,-0.03811287879943848,0.9955565333366394,0.050000000000000044,4.242640495300293,0.9982669949531555
2.3866422176361084,2.3331336975097656,0.05350852012634277,0.9949724078178406,0.050000000000000044,4.358899116516113,0.9981584548950195
2.3611598014831543,2.37898850440979,-0.017828702926635742,0.9934362769126892,1.0,1.7320507764816284,0.9972032904624939
2.347433567047119,2.3782479763031006,-0.030814409255981445,0.9959030151367188,0.19999999999999996,1.7320507764816284,0.9983552098274231
2.369654893875122,2.3679299354553223,0.0017249584197998047,0.9961763620376587,1.0,2.0,0.9985882639884949
2.3783786296844482,2.3546230792999268,0.023755550384521484,0.995468258857727,0.15000000000000002,2.4494898319244385,0.9982842803001404
2.3469626903533936,2.3838117122650146,-0.036849021911621094,0.9963610768318176,0.09999999999999998,4.123105525970459,0.9986324310302734
2.3736984729766846,2.3605687618255615,0.013129711151123047,0.9949596524238586,1.0,4.4721360206604,0.9980545043945312
2.387394905090332,2.3562581539154053,0.031136751174926758,0.9962508082389832,0.050000000000000044,4.4721360206604,0.9986158609390259
2.3751869201660156,2.360881805419922,0.01430511474609375,0.9961244463920593,0.09999999999999998,4.4721360206604,0.9985324740409851
2.382436752319336,2.364668369293213,0.017768383026123047,0.9962517023086548,0.050000000000000044,4.4721360206604,0.9985513687133789
2.342926502227783,2.3883018493652344,-0.04537534713745117,0.9966911673545837,0.15000000000000002,0.0,0.9987606406211853
2.348902702331543,2.3881356716156006,-0.03923296928405762,0.9967673420906067,0.15000000000000002,4.242640495300293,0.9987913370132446
2.4079506397247314,2.3490865230560303,0.05886411666870117,0.9895473718643188,1.0,4.242640495300293,0.9952917098999023
2.3769023418426514,2.358668565750122,0.018233776092529297,0.9954809546470642,0.0,4.0,0.9981765747070312
2.3951313495635986,2.3636314868927,0.03149986267089844,0.9895778894424438,1.0,4.0,0.995299756526947
2.385157585144043,2.352778196334839,0.0323793888092041,0.9961090087890625,0.0,0.0,0.9985209703445435
2.363799810409546,2.378865957260132,-0.015066146850585938,0.9967436194419861,1.0,4.123105525970459,0.9988211989402771
2.350031614303589,2.3894810676574707,-0.039449453353881836,0.9971231818199158,1.0,2.2360680103302,0.9990211725234985
2.38036847114563,2.3792145252227783,0.0011539459228515625,0.9970414042472839,0.09999999999999998,3.0,0.9989728927612305
2.352677345275879,2.397141695022583,-0.0444643497467041,0.9970528483390808,1.0,4.123105525970459,0.9989004135131836
2.3751144409179688,2.3584580421447754,0.01665639877319336,0.9957078099250793,0.19999999999999996,0.0,0.9984084963798523
2.343519926071167,2.3948521614074707,-0.05133223533630371,0.9971475005149841,1.0,4.358899116516113,0.9990162253379822
2.367161512374878,2.3682403564453125,-0.0010788440704345703,0.9957195520401001,1.0,4.358899116516113,0.9983757138252258
2.3723056316375732,2.376115083694458,-0.0038094520568847656,0.9935843348503113,0.15000000000000002,4.0,0.9973217844963074
2.3788185119628906,2.3709609508514404,0.007857561111450195,0.9927220344543457,0.30000000000000004,4.0,0.9970619082450867
2.362090826034546,2.37551212310791,-0.013421297073364258,0.9949556589126587,0.15000000000000002,4.358899116516113,0.9980030059814453
2.3639771938323975,2.375218629837036,-0.011241436004638672,0.995330274105072,1.0,2.0,0.9982183575630188
2.365044355392456,2.376136302947998,-0.011091947555541992,0.9965826869010925,1.0,1.7320507764816284,0.9987868666648865
2.371406078338623,2.356996536254883,0.014409542083740234,0.9954003691673279,0.050000000000000044,4.4721360206604,0.9983660578727722
2.34678316116333,2.3896422386169434,-0.04285907745361328,0.996976375579834,1.0,4.358899116516113,0.9989328384399414
2.3878118991851807,2.3441267013549805,0.043685197830200195,0.9943931698799133,0.19999999999999996,1.0,0.9977561831474304
2.3707339763641357,2.3641035556793213,0.006630420684814453,0.995905876159668,1.0,0.0,0.9984694719314575
2.3726234436035156,2.3625600337982178,0.010063409805297852,0.9955880045890808,0.050000000000000044,1.4142135381698608,0.9982555508613586
2.368180751800537,2.3671655654907227,0.0010151863098144531,0.9956654906272888,0.15000000000000002,1.7320507764816284,0.9983110427856445
2.3395273685455322,2.3925552368164062,-0.05302786827087402,0.9966289401054382,0.0,0.0,0.9988042712211609
2.3737094402313232,2.3691651821136475,0.004544258117675781,0.9941261410713196,1.0,1.7320507764816284,0.9976688623428345
2.3703105449676514,2.3706440925598145,-0.00033354759216308594,0.9945926666259766,0.050000000000000044,4.242640495300293,0.9978491067886353
2.3806662559509277,2.353912115097046,0.026754140853881836,0.9952864050865173,0.0,4.358899116516113,0.9981439709663391
2.367936849594116,2.3670270442962646,0.0009098052978515625,0.995428740978241,0.0,1.4142135381698608,0.9982807040214539
2.3871402740478516,2.3452937602996826,0.041846513748168945,0.9946827292442322,0.09999999999999998,2.8284270763397217,0.9978927969932556
2.3810830116271973,2.3454749584198,0.03560805320739746,0.9949206709861755,0.050000000000000044,2.4494898319244385,0.9980954527854919
2.3448448181152344,2.3899991512298584,-0.04515433311462402,0.995335042476654,0.050000000000000044,1.7320507764816284,0.9981891512870789
2.3466153144836426,2.388509750366211,-0.04189443588256836,0.9967455267906189,0.09999999999999998,4.242640495300293,0.9988654255867004
2.347736120223999,2.3852169513702393,-0.037480831146240234,0.9965986609458923,1.0,0.0,0.9987574815750122
2.377563714981079,2.356419324874878,0.021144390106201172,0.9959497451782227,0.050000000000000044,3.872983455657959,0.9985294342041016
2.351388692855835,2.382002592086792,-0.03061389923095703,0.996281623840332,0.050000000000000044,3.872983455657959,0.9986343383789062
2.361541509628296,2.3802664279937744,-0.018724918365478516,0.9944244623184204,0.35,0.0,0.9978277087211609
2.365595579147339,2.371260166168213,-0.0056645870208740234,0.9949662089347839,0.050000000000000044,0.0,0.9979830980300903
2.3738019466400146,2.3669095039367676,0.00689244270324707,0.9963168501853943,0.09999999999999998,4.358899116516113,0.9985842108726501
2.3529059886932373,2.3786754608154297,-0.025769472122192383,0.9957917332649231,1.0,3.605551242828369,0.9983610510826111
2.3440606594085693,2.384429693222046,-0.04036903381347656,0.9963170289993286,1.0,2.4494898319244385,0.9985599517822266
2.366257667541504,2.380011796951294,-0.013754129409790039,0.9967710375785828,0.25,0.0,0.9988119006156921
2.3660199642181396,2.3695874214172363,-0.0035674571990966797,0.9952463507652283,1.0,0.0,0.99811190366745
2.369868040084839,2.3907155990600586,-0.020847558975219727,0.9973480105400085,1.0,0.0,0.9991649985313416
2.385169267654419,2.355973720550537,0.029195547103881836,0.9961389899253845,1.0,4.123105525970459,0.998563289642334
2.3811588287353516,2.353578567504883,0.02758026123046875,0.9943713545799255,0.050000000000000044,4.123105525970459,0.9977695345878601
2.387826681137085,2.369455099105835,0.01837158203125,0.9898405075073242,0.7,0.0,0.9956266283988953
2.3685107231140137,2.3671255111694336,0.0013852119445800781,0.9959096908569336,1.0,4.123105525970459,0.9984688758850098
2.386983633041382,2.3582351207733154,0.028748512268066406,0.9963895082473755,1.0,1.7320507764816284,0.998658299446106
2.3896782398223877,2.3321373462677,0.0575408935546875,0.993839681148529,1.0,1.7320507764816284,0.9975942969322205
2.3732025623321533,2.36759352684021,0.005609035491943359,0.9962307214736938,1.0,4.123105525970459,0.9985737204551697
2.3815619945526123,2.356834888458252,0.02472710609436035,0.9960597157478333,0.15000000000000002,4.242640495300293,0.9985365867614746
2.3809125423431396,2.3558127880096436,0.025099754333496094,0.9954097867012024,1.0,1.7320507764816284,0.9981366991996765
2.3684966564178467,2.3669071197509766,0.0015895366668701172,0.9953662753105164,1.0,1.4142135381698608,0.9982468485832214
2.3760690689086914,2.358934164047241,0.017134904861450195,0.9958502054214478,0.15000000000000002,4.358899116516113,0.9984287619590759
2.3766705989837646,2.359696626663208,0.01697397232055664,0.9948937296867371,0.0,0.0,0.9979843497276306
2.3486359119415283,2.3855350017547607,-0.03689908981323242,0.9955716133117676,0.15000000000000002,3.872983455657959,0.998303234577179
2.3616011142730713,2.378871440887451,-0.017270326614379883,0.9966365694999695,1.0,3.872983455657959,0.9988026022911072
2.3550312519073486,2.383516788482666,-0.028485536575317383,0.9965446591377258,0.09999999999999998,4.358899116516113,0.9986664056777954
2.389042377471924,2.3357017040252686,0.05334067344665527,0.9947959184646606,0.050000000000000044,2.2360680103302,0.9980074167251587
2.3888187408447266,2.3541269302368164,0.034691810607910156,0.9926182627677917,0.050000000000000044,2.2360680103302,0.9968748092651367
2.364867925643921,2.3722665309906006,-0.0073986053466796875,0.996277928352356,1.0,1.7320507764816284,0.9985731244087219
2.3832805156707764,2.3859975337982178,-0.0027170181274414062,0.9870203137397766,1.0,4.242640495300293,0.9938867688179016
2.358954906463623,2.39591908454895,-0.03696417808532715,0.9928116798400879,0.25,4.4721360206604,0.997065544128418
2.337137460708618,2.395314931869507,-0.05817747116088867,0.9970820546150208,1.0,1.4142135381698608,0.9989506006240845
2.3609397411346436,2.38274884223938,-0.021809101104736328,0.9969461560249329,0.050000000000000044,1.7320507764816284,0.9989778399467468
2.368462324142456,2.3670310974121094,0.0014312267303466797,0.9958163499832153,0.19999999999999996,1.7320507764816284,0.9984278678894043
2.3533828258514404,2.3779008388519287,-0.02451801300048828,0.9944526553153992,0.050000000000000044,4.242640495300293,0.9976627230644226
2.3782448768615723,2.355529546737671,0.022715330123901367,0.9955264925956726,0.09999999999999998,4.4721360206604,0.9982819557189941
2.3732640743255615,2.3627822399139404,0.010481834411621094,0.9950668215751648,1.0,3.0,0.9980677962303162
2.3552651405334473,2.3766555786132812,-0.021390438079833984,0.995680034160614,0.0,3.7416574954986572,0.9983038306236267
2.3699185848236084,2.368838310241699,0.0010802745819091797,0.9948097467422485,0.09999999999999998,3.605551242828369,0.9979543685913086
2.3851187229156494,2.3516032695770264,0.03351545333862305,0.9939666986465454,0.050000000000000044,4.242640495300293,0.9975517392158508
2.3871655464172363,2.353550434112549,0.0336151123046875,0.9960667490959167,0.09999999999999998,4.4721360206604,0.9986074566841125
2.355983257293701,2.377208948135376,-0.021225690841674805,0.9962708353996277,1.0,3.316624879837036,0.998597264289856
2.387767791748047,2.3511452674865723,0.03662252426147461,0.9937366843223572,0.0,3.1622776985168457,0.9974288940429688
2.3926901817321777,2.3478124141693115,0.04487776756286621,0.9957477450370789,0.44999999999999996,2.0,0.998344361782074
2.3442046642303467,2.383727788925171,-0.03952312469482422,0.995793342590332,0.65,2.4494898319244385,0.9983478784561157
2.3228206634521484,2.3951871395111084,-0.07236647605895996,0.9951533675193787,0.09999999999999998,1.7320507764816284,0.9980292320251465
2.370941162109375,2.3644771575927734,0.0064640045166015625,0.9954732060432434,1.0,0.0,0.9983059167861938
2.337811231613159,2.3945984840393066,-0.05678725242614746,0.9968120455741882,0.0,3.316624879837036,0.9988973736763
2.365098714828491,2.375640630722046,-0.010541915893554688,0.9952186942100525,0.55,3.316624879837036,0.9982881546020508
2.370624542236328,2.368454694747925,0.0021698474884033203,0.9947161078453064,0.050000000000000044,1.4142135381698608,0.9979280829429626
2.3552746772766113,2.379523515701294,-0.024248838424682617,0.9965521097183228,0.15000000000000002,2.8284270763397217,0.9987220168113708
2.35066294670105,2.3792614936828613,-0.028598546981811523,0.9958847165107727,0.15000000000000002,3.1622776985168457,0.9983834624290466
2.348144292831421,2.3961102962493896,-0.04796600341796875,0.9940649271011353,0.0,3.1622776985168457,0.9976202249526978
2.3518662452697754,2.379249095916748,-0.027382850646972656,0.9950900077819824,0.0,3.1622776985168457,0.9980127215385437
2.34846568107605,2.3856329917907715,-0.03716731071472168,0.9966782927513123,0.55,0.0,0.998820960521698
2.3940975666046143,2.337265729904175,0.05683183670043945,0.9926700592041016,0.09999999999999998,4.4721360206604,0.9969844222068787
2.3764657974243164,2.3797194957733154,-0.0032536983489990234,0.9910745024681091,0.0,1.0,0.996110737323761
2.330716609954834,2.3950448036193848,-0.06432819366455078,0.9965812563896179,0.4,4.358899116516113,0.998741090297699
2.354192018508911,2.3793911933898926,-0.025199174880981445,0.9959477782249451,0.19999999999999996,3.872983455657959,0.9984664916992188
2.3972482681274414,2.3317677974700928,0.06548047065734863,0.9940493702888489,0.5,3.872983455657959,0.9975674748420715
2.355928421020508,2.3771517276763916,-0.02122330665588379,0.9954696893692017,1.0,4.4721360206604,0.9982209205627441
2.3657844066619873,2.3697164058685303,-0.003931999206542969,0.9948942065238953,1.0,1.7320507764816284,0.9979574084281921
2.3821823596954346,2.3548622131347656,0.027320146560668945,0.9960896372795105,0.0,3.316624879837036,0.9985639452934265
2.37333345413208,2.3662431240081787,0.007090330123901367,0.9943429231643677,0.050000000000000044,3.316624879837036,0.9977117776870728
2.3751144409179688,2.3575189113616943,0.017595529556274414,0.995557427406311,1.0,3.316624879837036,0.9983471035957336
2.369399070739746,2.3651344776153564,0.0042645931243896484,0.9958606958389282,0.25,2.0,0.9984768033027649
2.3577334880828857,2.379479169845581,-0.021745681762695312,0.9953696131706238,1.0,1.7320507764816284,0.998288631439209
2.3639557361602783,2.37099289894104,-0.007037162780761719,0.995640754699707,0.0,2.2360680103302,0.9983140826225281
2.372896671295166,2.365161180496216,0.007735490798950195,0.9959656000137329,0.15000000000000002,1.4142135381698608,0.9983959197998047
2.3958168029785156,2.35007381439209,0.04574298858642578,0.9922860264778137,0.4,4.4721360206604,0.9966608285903931
2.3757247924804688,2.362682342529297,0.013042449951171875,0.9961625933647156,0.55,0.0,0.9985619783401489
2.3487040996551514,2.3808541297912598,-0.0321500301361084,0.9961002469062805,0.09999999999999998,4.4721360206604,0.9984939694404602
2.3701961040496826,2.3678085803985596,0.002387523651123047,0.9961654543876648,0.09999999999999998,4.4721360206604,0.9985367059707642
2.39021372795105,2.3444736003875732,0.04574012756347656,0.9938953518867493,0.15000000000000002,4.358899116516113,0.9974910616874695
2.3791050910949707,2.353579521179199,0.025525569915771484,0.9956879019737244,0.09999999999999998,4.358899116516113,0.99839848279953
2.352590322494507,2.382985830307007,-0.0303955078125,0.9965072870254517,0.0,4.123105525970459,0.9987646341323853
2.378146171569824,2.3645143508911133,0.013631820678710938,0.9963240027427673,1.0,2.0,0.9986066222190857
2.373267889022827,2.362700939178467,0.010566949844360352,0.9946767687797546,1.0,1.4142135381698608,0.9979328513145447
2.3548696041107178,2.376152276992798,-0.021282672882080078,0.995642364025116,0.0,1.7320507764816284,0.9982703328132629
2.3662586212158203,2.3705296516418457,-0.004271030426025391,0.9953991770744324,1.0,2.2360680103302,0.998318612575531
2.3495032787323,2.383455753326416,-0.03395247459411621,0.9963392615318298,0.050000000000000044,2.4494898319244385,0.9986540675163269
2.3648812770843506,2.3829991817474365,-0.018117904663085938,0.9921333193778992,1.0,1.4142135381698608,0.9965795874595642
2.3745791912078857,2.3580198287963867,0.016559362411499023,0.9953363537788391,0.15000000000000002,1.0,0.9982752203941345
2.385493040084839,2.342515707015991,0.042977333068847656,0.9950231909751892,0.050000000000000044,4.4721360206604,0.9981076121330261
2.3777809143066406,2.349760055541992,0.028020858764648438,0.9949726462364197,0.050000000000000044,3.464101552963257,0.998138427734375
2.3568387031555176,2.3783509731292725,-0.021512269973754883,0.9958879351615906,0.09999999999999998,3.0,0.9984726905822754
2.355332612991333,2.378101348876953,-0.022768735885620117,0.9958091974258423,0.25,1.0,0.9983944296836853
2.3498878479003906,2.3927671909332275,-0.042879343032836914,0.9932166337966919,0.050000000000000044,0.0,0.9971465468406677
2.3734195232391357,2.3667562007904053,0.006663322448730469,0.9964262843132019,0.050000000000000044,2.0,0.9987594485282898
2.381751775741577,2.3535048961639404,0.02824687957763672,0.9944630861282349,0.0,2.6457512378692627,0.9977782368659973
2.3726651668548584,2.3635194301605225,0.009145736694335938,0.9952356219291687,1.0,1.7320507764816284,0.9981184005737305
2.3825581073760986,2.351278305053711,0.031279802322387695,0.9944124221801758,0.4,4.0,0.9977908134460449
2.360063076019287,2.3763139247894287,-0.0162508487701416,0.9952602386474609,0.050000000000000044,2.0,0.9981611371040344
2.348361015319824,2.3842742443084717,-0.03591322898864746,0.9960078597068787,0.0,0.0,0.9985038638114929
2.3759124279022217,2.360161542892456,0.015750885009765625,0.9961860775947571,0.0,0.0,0.9986136555671692
2.355762243270874,2.382040500640869,-0.026278257369995117,0.995669960975647,0.19999999999999996,4.358899116516113,0.9984259009361267
2.3902242183685303,2.3481662273406982,0.04205799102783203,0.9956879019737244,0.15000000000000002,2.8284270763397217,0.9983207583427429
2.3603532314300537,2.3739421367645264,-0.013588905334472656,0.9959211349487305,0.0,2.8284270763397217,0.9984149932861328
2.3695127964019775,2.3647353649139404,0.004777431488037109,0.9952728152275085,0.8,4.123105525970459,0.9980778694152832
2.390897750854492,2.361715316772461,0.02918243408203125,0.9963487982749939,1.0,4.242640495300293,0.9986201524734497
2.369647741317749,2.3646583557128906,0.0049893856048583984,0.9949804544448853,1.0,4.242640495300293,0.9979339838027954
2.382256507873535,2.3589565753936768,0.0232999324798584,0.9940543174743652,1.0,0.0,0.9975466132164001
2.3628251552581787,2.378556728363037,-0.0157315731048584,0.996555507183075,0.050000000000000044,4.4721360206604,0.9986761212348938
2.3736939430236816,2.3604743480682373,0.013219594955444336,0.9946644902229309,0.35,1.4142135381698608,0.9979705214500427
2.359524726867676,2.3739912509918213,-0.014466524124145508,0.9959454536437988,0.15000000000000002,1.7320507764816284,0.9984452128410339
2.3740956783294678,2.359861135482788,0.014234542846679688,0.9959161877632141,1.0,1.7320507764816284,0.9985278248786926
2.3834524154663086,2.351923704147339,0.03152871131896973,0.9954380989074707,0.09999999999999998,1.7320507764816284,0.9981951117515564
2.3589932918548584,2.3829758167266846,-0.023982524871826172,0.9947417378425598,1.0,1.4142135381698608,0.9979549646377563
2.3659865856170654,2.3720433712005615,-0.006056785583496094,0.9949588775634766,1.0,4.358899116516113,0.9980252385139465
2.3675973415374756,2.3681514263153076,-0.0005540847778320312,0.9959813356399536,0.0,0.0,0.9984451532363892
2.356713056564331,2.3823330402374268,-0.025619983673095703,0.9966680407524109,0.09999999999999998,0.0,0.9987795948982239
2.376546621322632,2.3530242443084717,0.023522377014160156,0.9952799677848816,0.050000000000000044,4.4721360206604,0.9982635378837585
2.367938280105591,2.3651483058929443,0.0027899742126464844,0.995186984539032,0.09999999999999998,0.0,0.99799644947052
2.3689358234405518,2.3637197017669678,0.005216121673583984,0.9956573843955994,0.050000000000000044,4.4721360206604,0.9984550476074219
2.376399040222168,2.359846830368042,0.016552209854125977,0.9950897097587585,0.050000000000000044,4.4721360206604,0.9980897903442383
2.3830220699310303,2.3486733436584473,0.03434872627258301,0.9943790435791016,1.0,0.0,0.9978100061416626
2.3898022174835205,2.344477415084839,0.04532480239868164,0.9947372674942017,1.0,4.4721360206604,0.9978570938110352
2.3737785816192627,2.361945152282715,0.011833429336547852,0.9950262308120728,1.0,0.0,0.9981072545051575
2.376830816268921,2.361227512359619,0.015603303909301758,0.9958279728889465,0.0,4.242640495300293,0.9983440637588501
2.395390033721924,2.364333152770996,0.031056880950927734,0.9898557662963867,0.0,2.2360680103302,0.995347797870636
2.358566999435425,2.375084400177002,-0.01651740074157715,0.9953927397727966,1.0,2.8284270763397217,0.9981697201728821
2.389047861099243,2.347212314605713,0.04183554649353027,0.9958181381225586,0.0,4.358899116516113,0.998414158821106
2.347654342651367,2.3833465576171875,-0.03569221496582031,0.9962133765220642,0.0,0.0,0.9985675811767578
2.3795173168182373,2.3561272621154785,0.02339005470275879,0.9943041205406189,1.0,0.0,0.9977499842643738
2.360443115234375,2.3743135929107666,-0.013870477676391602,0.9960504770278931,1.0,0.0,0.9985141158103943
2.3736624717712402,2.3616912364959717,0.011971235275268555,0.9951068162918091,0.09999999999999998,0.0,0.9980497360229492
2.3709189891815186,2.365692138671875,0.005226850509643555,0.9950713515281677,0.35,4.123105525970459,0.9980635643005371
2.3595073223114014,2.3803892135620117,-0.02088189125061035,0.9966985583305359,0.050000000000000044,4.123105525970459,0.9988028407096863
2.3656959533691406,2.384368658065796,-0.018672704696655273,0.9920625686645508,1.0,4.4721360206604,0.9965692758560181
2.3852438926696777,2.352832555770874,0.03241133689880371,0.9956984519958496,1.0,1.0,0.9983153343200684
2.389450788497925,2.332153558731079,0.0572972297668457,0.9932746887207031,1.0,4.358899116516113,0.9973141551017761
2.3487696647644043,2.388010025024414,-0.039240360260009766,0.9968496561050415,1.0,4.358899116516113,0.9988719820976257
2.3718740940093994,2.364567518234253,0.007306575775146484,0.996094822883606,1.0,4.358899116516113,0.9985406994819641
2.366420030593872,2.374770402908325,-0.008350372314453125,0.9945379495620728,0.15000000000000002,3.7416574954986572,0.9978562593460083
2.368997573852539,2.3649492263793945,0.004048347473144531,0.9951702952384949,1.0,2.4494898319244385,0.998224675655365
2.3936092853546143,2.3368706703186035,0.05673861503601074,0.9947816729545593,0.0,1.4142135381698608,0.9979004859924316
2.3560168743133545,2.3835434913635254,-0.0275266170501709,0.9944939017295837,0.050000000000000044,4.242640495300293,0.9977623224258423
2.374474048614502,2.40531587600708,-0.030841827392578125,0.9974832534790039,1.0,3.872983455657959,0.9991441965103149
2.3678689002990723,2.366652727127075,0.0012161731719970703,0.9957963824272156,0.050000000000000044,2.8284270763397217,0.9984607696533203
2.3897933959960938,2.3501622676849365,0.03963112831115723,0.9933409690856934,1.0,2.4494898319244385,0.9971806406974792
2.3701677322387695,2.358004331588745,0.012163400650024414,0.9955477118492126,0.30000000000000004,2.2360680103302,0.9984230995178223
2.371056079864502,2.372708320617676,-0.0016522407531738281,0.9939191937446594,0.09999999999999998,4.242640495300293,0.9975143671035767
2.3683669567108154,2.3791511058807373,-0.010784149169921875,0.9969255328178406,0.19999999999999996,4.358899116516113,0.9990400671958923
2.3260514736175537,2.1662309169769287,0.159820556640625,0.9080581068992615,0.09999999999999998,4.358899116516113,0.9904395937919617
2.323498249053955,2.4313015937805176,-0.1078033447265625,0.939439594745636,1.0,4.0,0.9960793852806091
2.407431125640869,2.5669398307800293,-0.15950870513916016,0.9544070363044739,0.25,4.0,0.9991795420646667
2.656719923019409,2.478044271469116,0.17867565155029297,0.9445812106132507,0.25,4.242640495300293,0.995766282081604
2.6555283069610596,2.6525185108184814,0.003009796142578125,0.9726513028144836,0.25,1.7320507764816284,0.9997577667236328
2.686535596847534,2.7700023651123047,-0.08346676826477051,0.9891145825386047,0.09999999999999998,1.4142135381698608,0.9997779130935669
2.787515640258789,2.791213035583496,-0.0036973953247070312,0.9892495274543762,1.0,2.0,0.9996981620788574
2.8895833492279053,2.863985300064087,0.02559804916381836,0.9839813113212585,0.050000000000000044,2.2360680103302,0.9994837045669556
2.884567975997925,2.919524908065796,-0.034956932067871094,0.981457531452179,1.0,1.4142135381698608,0.9980131387710571
2.8450448513031006,2.912219524383545,-0.06717467308044434,0.9775115847587585,0.19999999999999996,1.4142135381698608,0.9955235719680786
2.8717474937438965,2.840441942214966,0.031305551528930664,0.9255291223526001,1.0,1.0,0.9453195929527283
2.8322184085845947,2.77036452293396,0.061853885650634766,0.9131483435630798,0.09999999999999998,1.7320507764816284,0.9256452918052673
2.724151372909546,2.739102840423584,-0.014951467514038086,0.9498782157897949,0.050000000000000044,2.0,0.9762636423110962
2.693990468978882,2.7036473751068115,-0.009656906127929688,0.9540755152702332,0.050000000000000044,4.242640495300293,0.9813427329063416
2.659816026687622,2.6573245525360107,0.002491474151611328,0.9421256184577942,0.25,4.242640495300293,0.9704940915107727
2.6220040321350098,2.6144635677337646,0.007540464401245117,0.9443954825401306,0.0,2.0,0.9731715321540833
2.54599928855896,2.5359323024749756,0.010066986083984375,0.9258283972740173,0.09999999999999998,2.0,0.9514833688735962
2.5103096961975098,2.4881174564361572,0.02219223976135254,0.9152154922485352,0.0,2.0,0.9413327574729919
2.434852361679077,2.468925952911377,-0.034073591232299805,0.9129379391670227,0.050000000000000044,2.6457512378692627,0.9312779307365417
2.429853916168213,2.4300034046173096,-0.0001494884490966797,0.8980569839477539,0.09999999999999998,2.2360680103302,0.9119901657104492
2.441179037094116,2.4218595027923584,0.019319534301757812,0.9165095686912537,0.09999999999999998,4.0,0.9299758076667786
2.4904537200927734,2.5021729469299316,-0.011719226837158203,0.9452373385429382,1.0,4.242640495300293,0.9596563577651978
2.528886318206787,2.513592481613159,0.01529383659362793,0.9418577551841736,0.09999999999999998,2.0,0.9556232690811157
2.529658079147339,2.532174587249756,-0.002516508102416992,0.9486337900161743,0.09999999999999998,3.0,0.9621297121047974
2.516897201538086,2.550485849380493,-0.03358864784240723,0.9616287350654602,0.09999999999999998,2.6457512378692627,0.9739567041397095
2.546165943145752,2.5293807983398438,0.016785144805908203,0.9549064636230469,0.09999999999999998,1.7320507764816284,0.9681509137153625
2.5541255474090576,2.5500667095184326,0.004058837890625,0.9533714652061462,0.35,4.358899116516113,0.9662138223648071
2.5712242126464844,2.6248817443847656,-0.05365753173828125,0.9742173552513123,0.19999999999999996,0.0,0.983971118927002
2.666696310043335,2.6672885417938232,-0.0005922317504882812,0.990311324596405,1.0,4.358899116516113,0.9950864911079407
2.742860794067383,2.724717855453491,0.0181429386138916,0.9976569414138794,0.09999999999999998,1.7320507764816284,0.9990999102592468
2.776423931121826,2.7334916591644287,0.04293227195739746,0.9906316995620728,0.09999999999999998,4.242640495300293,0.995415210723877
2.74817156791687,2.7474985122680664,0.0006730556488037109,0.9892851710319519,0.35,0.0,0.9950265884399414
2.6516315937042236,2.604731321334839,0.046900272369384766,0.9395187497138977,0.09999999999999998,0.0,0.9582058191299438
2.518120527267456,2.5496013164520264,-0.03148078918457031,0.9340922236442566,0.050000000000000044,0.0,0.9531683325767517
2.4904465675354004,2.4758524894714355,0.014594078063964844,0.9259805083274841,1.0,4.358899116516113,0.9446989297866821
2.4799766540527344,2.450573682785034,0.029402971267700195,0.9245411157608032,1.0,1.7320507764816284,0.9416188597679138
2.4219582080841064,2.4267373085021973,-0.00477910041809082,0.9225665926933289,0.050000000000000044,1.7320507764816284,0.938421368598938
2.383760929107666,2.384654998779297,-0.0008940696716308594,0.9192148447036743,0.09999999999999998,2.2360680103302,0.936460018157959
2.350410223007202,2.3720357418060303,-0.021625518798828125,0.9227628111839294,1.0,2.2360680103302,0.9392949938774109
2.339468479156494,2.330087184906006,0.009381294250488281,0.9235787391662598,1.0,2.8284270763397217,0.939587414264679
2.315829038619995,2.3236920833587646,-0.007863044738769531,0.9247452020645142,1.0,1.7320507764816284,0.9433553814888
2.335850954055786,2.3405849933624268,-0.004734039306640625,0.9252126812934875,1.0,2.2360680103302,0.9465051889419556
2.336791753768921,2.3287193775177,0.008072376251220703,0.9216503500938416,0.050000000000000044,2.4494898319244385,0.9474909901618958
2.298003911972046,2.299177885055542,-0.0011739730834960938,0.9060367941856384,0.09999999999999998,3.605551242828369,0.936697781085968
2.2494075298309326,2.2385995388031006,0.010807991027832031,0.8896385431289673,0.050000000000000044,3.1622776985168457,0.9218267798423767
2.205425262451172,2.210148811340332,-0.004723548889160156,0.8789844512939453,0.30000000000000004,1.0,0.9112114310264587
2.1972508430480957,2.1812000274658203,0.01605081558227539,0.9038740992546082,0.25,1.4142135381698608,0.938267171382904
2.2097573280334473,2.214921712875366,-0.005164384841918945,0.9154052734375,0.15000000000000002,2.0,0.954302966594696
2.215156316757202,2.2194859981536865,-0.004329681396484375,0.930339515209198,0.0,2.0,0.9720315933227539
2.2765462398529053,2.282609462738037,-0.006063222885131836,0.9472025036811829,0.25,3.605551242828369,0.9850911498069763
2.2766237258911133,2.293654203414917,-0.01703047752380371,0.9524040222167969,0.15000000000000002,2.8284270763397217,0.9882268905639648
2.328753709793091,2.3346657752990723,-0.005912065505981445,0.9569072127342224,0.5,3.316624879837036,0.9919148683547974
2.319709539413452,2.3066861629486084,0.01302337646484375,0.9585587382316589,0.0,2.2360680103302,0.9937463998794556
2.343608856201172,2.338848114013672,0.0047607421875,0.9604560136795044,0.050000000000000044,3.316624879837036,0.9952116012573242
2.3246212005615234,2.3094563484191895,0.015164852142333984,0.9589431881904602,0.050000000000000044,2.8284270763397217,0.9953618049621582
2.3335936069488525,2.373338460922241,-0.03974485397338867,0.9656901359558105,0.15000000000000002,1.4142135381698608,0.9974766969680786
2.3282546997070312,2.344604969024658,-0.016350269317626953,0.9647354483604431,0.050000000000000044,4.358899116516113,0.997124195098877
2.4018895626068115,2.3804919719696045,0.02139759063720703,0.9527291655540466,0.6,0.0,0.9942550659179688
2.3403522968292236,2.327195644378662,0.013156652450561523,0.9536855816841125,0.4,4.242640495300293,0.9943844079971313
2.364470958709717,2.4158782958984375,-0.0514073371887207,0.9589053988456726,0.15000000000000002,1.7320507764816284,0.9960390329360962
2.2984979152679443,2.3075854778289795,-0.009087562561035156,0.9548309445381165,0.09999999999999998,2.0,0.9943338632583618
2.3790905475616455,2.398881673812866,-0.019791126251220703,0.9424578547477722,0.44999999999999996,4.123105525970459,0.98638916015625
2.241809368133545,2.2671360969543457,-0.02532672882080078,0.9548071026802063,0.050000000000000044,4.0,0.9938123822212219
2.393399953842163,2.358976125717163,0.034423828125,0.9158805012702942,0.050000000000000044,3.605551242828369,0.9449234008789062
2.2277753353118896,2.2270619869232178,0.000713348388671875,0.942387580871582,1.0,3.605551242828369,0.9867993593215942
2.3489999771118164,2.3731954097747803,-0.024195432662963867,0.9283546805381775,1.0,1.0,0.9685685038566589
2.201321840286255,2.193906545639038,0.007415294647216797,0.9259074330329895,0.09999999999999998,1.4142135381698608,0.9654850363731384
2.339136838912964,2.348393678665161,-0.009256839752197266,0.9045225381851196,0.050000000000000044,1.4142135381698608,0.9204641580581665
2.167691469192505,2.1665546894073486,0.00113677978515625,0.9067196249961853,0.15000000000000002,4.358899116516113,0.9276596903800964
2.32554030418396,2.3274998664855957,-0.001959562301635742,0.9003095030784607,1.0,0.0,0.9101361632347107
2.1369740962982178,2.1466336250305176,-0.009659528732299805,0.9030243158340454,0.19999999999999996,4.358899116516113,0.921806275844574
2.3149640560150146,2.3129661083221436,0.0019979476928710938,0.8949684500694275,0.55,2.4494898319244385,0.9013462066650391
2.119788408279419,2.1132888793945312,0.006499528884887695,0.8993708491325378,0.09999999999999998,2.6457512378692627,0.9201073050498962
2.299074411392212,2.2907886505126953,0.008285760879516602,0.8945556879043579,0.050000000000000044,1.7320507764816284,0.9022596478462219
2.1010243892669678,2.081904172897339,0.019120216369628906,0.8970316052436829,0.050000000000000044,2.0,0.9189924597740173
2.2735421657562256,2.2751052379608154,-0.0015630722045898438,0.8939396142959595,0.050000000000000044,4.123105525970459,0.9012495875358582
2.0569067001342773,2.0732874870300293,-0.016380786895751953,0.893340528011322,1.0,4.358899116516113,0.9144399762153625
2.2503061294555664,2.254185438156128,-0.0038793087005615234,0.8904037475585938,1.0,2.2360680103302,0.8996937870979309
2.0283963680267334,2.048518180847168,-0.02012181282043457,0.8830265402793884,0.050000000000000044,2.0,0.9050322771072388
2.2267708778381348,2.231170892715454,-0.004400014877319336,0.8876930475234985,0.35,4.4721360206604,0.8979076743125916
2.014254093170166,2.013536214828491,0.0007178783416748047,0.8693374991416931,0.19999999999999996,0.0,0.8941797614097595
2.191652297973633,2.210430860519409,-0.018778562545776367,0.8769790530204773,0.050000000000000044,4.123105525970459,0.8876988291740417
1.9891589879989624,1.9885443449020386,0.0006146430969238281,0.8558487296104431,0.15000000000000002,2.6457512378692627,0.8789610862731934
2.1766233444213867,2.1769628524780273,-0.000339508056640625,0.8629726767539978,1.0,2.8284270763397217,0.8756315112113953
1.9628387689590454,1.975565791130066,-0.012727022171020508,0.8432793021202087,0.050000000000000044,2.8284270763397217,0.8628934025764465
2.1577863693237305,2.156390905380249,0.0013954639434814453,0.8459078073501587,0.19999999999999996,1.0,0.8588283658027649
1.9448963403701782,1.9604624509811401,-0.015566110610961914,0.840294361114502,0.0,1.7320507764816284,0.8588823676109314
2.1351840496063232,2.136190176010132,-0.0010061264038085938,0.8345126509666443,1.0,4.242640495300293,0.846849262714386
1.9262170791625977,1.9295692443847656,-0.0033521652221679688,0.8350791931152344,1.0,4.242640495300293,0.8537631034851074
2.1115338802337646,2.1153199672698975,-0.0037860870361328125,0.833042562007904,0.15000000000000002,1.7320507764816284,0.845643937587738
1.8977810144424438,1.8962265253067017,0.0015544891357421875,0.8246927261352539,0.19999999999999996,2.8284270763397217,0.8455206155776978
2.0856077671051025,2.079359769821167,0.006247997283935547,0.8247753381729126,0.4,3.316624879837036,0.8371950387954712
1.860525131225586,1.8648241758346558,-0.004299044609069824,0.8100306391716003,0.0,4.242640495300293,0.837756335735321
2.055816411972046,2.0509955883026123,0.004820823669433594,0.8184167742729187,0.050000000000000044,1.7320507764816284,0.8320978283882141
1.83914053440094,1.8354536294937134,0.0036869049072265625,0.8001903891563416,0.09999999999999998,3.1622776985168457,0.8377737402915955
2.0297622680664062,2.0223615169525146,0.0074007511138916016,0.8083423972129822,1.0,2.4494898319244385,0.8290647864341736
1.8177436590194702,1.8293930292129517,-0.011649370193481445,0.7849555015563965,0.09999999999999998,3.872983455657959,0.8269786834716797
2.0050549507141113,2.0073447227478027,-0.0022897720336914062,0.8036264777183533,0.050000000000000044,0.0,0.8235212564468384
1.8122882843017578,1.8166643381118774,-0.004376053810119629,0.7811375260353088,0.44999999999999996,4.4721360206604,0.828953742980957
1.9872044324874878,1.986975073814392,0.00022935867309570312,0.7949825525283813,1.0,1.4142135381698608,0.8241056799888611
1.8123787641525269,1.8026713132858276,0.009707450866699219,0.7689365744590759,0.09999999999999998,4.242640495300293,0.8162922263145447
1.973880410194397,1.9638687372207642,0.010011672973632812,0.7778986692428589,0.050000000000000044,4.4721360206604,0.8019725680351257
1.8097079992294312,1.80483877658844,0.004869222640991211,0.7557188868522644,0.44999999999999996,4.4721360206604,0.7988099455833435
1.957922339439392,1.957357406616211,0.0005649328231811523,0.7617188692092896,0.25,4.358899116516113,0.7906635999679565
1.7967281341552734,1.7969980239868164,-0.00026988983154296875,0.7356998920440674,1.0,1.0,0.7778468728065491
1.9169565439224243,1.9160724878311157,0.0008840560913085938,0.7398452162742615,1.0,4.4721360206604,0.7713791728019714
1.7140781879425049,1.7481632232666016,-0.03408503532409668,0.7033439874649048,0.0,0.0,0.7420873045921326
1.902351975440979,1.8898334503173828,0.012518525123596191,0.7208218574523926,0.09999999999999998,4.4721360206604,0.768281102180481
1.728021264076233,1.7192338705062866,0.008787393569946289,0.6835861206054688,1.0,2.0,0.731597363948822
1.8733015060424805,1.8913809061050415,-0.018079400062561035,0.7317314147949219,0.0,2.8284270763397217,0.7945016026496887
1.7324126958847046,1.7225862741470337,0.009826421737670898,0.6807079911231995,1.0,4.0,0.736832320690155
1.900106430053711,1.9076210260391235,-0.007514595985412598,0.7211542725563049,0.050000000000000044,3.7416574954986572,0.7908626198768616
1.7539821863174438,1.7513870000839233,0.002595186233520508,0.6803454756736755,0.0,2.0,0.7446689009666443
1.904624342918396,1.9190876483917236,-0.014463305473327637,0.7222504019737244,1.0,2.0,0.795721173286438
1.7681629657745361,1.7555166482925415,0.012646317481994629,0.6897650957107544,1.0,2.4494898319244385,0.7638888359069824
1.9304555654525757,1.9159612655639648,0.01449429988861084,0.7284974455833435,0.0,4.0,0.7999834418296814
1.7698585987091064,1.7792967557907104,-0.009438157081604004,0.6996384859085083,0.19999999999999996,0.0,0.7727686762809753
1.9230260848999023,1.9228477478027344,0.00017833709716796875,0.7281265258789062,0.19999999999999996,4.0,0.800013542175293
1.7566627264022827,1.747846007347107,0.008816719055175781,0.6894608736038208,1.0,2.2360680103302,0.7653804421424866
1.8754733800888062,1.8844025135040283,-0.008929133415222168,0.7279159426689148,0.30000000000000004,4.358899116516113,0.8051562309265137
1.7157734632492065,1.721483588218689,-0.005710124969482422,0.695580244064331,0.09999999999999998,4.358899116516113,0.7736327052116394
1.8807533979415894,1.8780317306518555,0.0027216672897338867,0.732308566570282,0.09999999999999998,4.358899116516113,0.8034000396728516
1.726601004600525,1.740148901939392,-0.013547897338867188,0.695909321308136,0.19999999999999996,4.242640495300293,0.7654532790184021
1.9119690656661987,1.9047592878341675,0.00720977783203125,0.7535302042961121,1.0,1.4142135381698608,0.8131171464920044
1.7753311395645142,1.767161250114441,0.008169889450073242,0.7222272753715515,1.0,2.2360680103302,0.7773601412773132
1.9506714344024658,1.9641411304473877,-0.013469696044921875,0.782347559928894,0.19999999999999996,1.7320507764816284,0.8265410661697388
1.8298643827438354,1.8247960805892944,0.005068302154541016,0.7494280338287354,0.050000000000000044,1.7320507764816284,0.791257917881012
2.012834310531616,2.012519121170044,0.0003151893615722656,0.8058048486709595,1.0,1.7320507764816284,0.8402430415153503
1.8602030277252197,1.8646408319473267,-0.004437804222106934,0.7796713709831238,0.050000000000000044,1.4142135381698608,0.815758228302002
2.007205009460449,2.0056755542755127,0.0015294551849365234,0.8162447214126587,1.0,1.0,0.8482601046562195
1.8456944227218628,1.8513931035995483,-0.005698680877685547,0.7854174375534058,0.09999999999999998,4.358899116516113,0.8213620185852051
1.9719505310058594,1.9768871068954468,-0.004936575889587402,0.8257656097412109,0.09999999999999998,4.358899116516113,0.8575531244277954
1.808645486831665,1.8075846433639526,0.0010608434677124023,0.7905997037887573,0.15000000000000002,2.0,0.827387809753418
1.8659934997558594,1.851151704788208,0.014841794967651367,0.8247485160827637,0.09999999999999998,4.123105525970459,0.8581308722496033
1.6405763626098633,1.6412235498428345,-0.0006471872329711914,0.7982832789421082,0.050000000000000044,4.123105525970459,0.8363669514656067
1.719687819480896,1.718491792678833,0.0011960268020629883,0.8433211445808411,0.09999999999999998,1.7320507764816284,0.8740255236625671
1.5741243362426758,1.5744863748550415,-0.00036203861236572266,0.8203164935112,0.0,4.242640495300293,0.8566390872001648
1.6824289560317993,1.6810123920440674,0.0014165639877319336,0.8523678183555603,0.050000000000000044,4.358899116516113,0.8825827836990356
1.5847185850143433,1.5842360258102417,0.0004825592041015625,0.8290791511535645,1.0,1.0,0.864527702331543
1.702216386795044,1.7006927728652954,0.0015236139297485352,0.8515222668647766,0.050000000000000044,0.0,0.8822118639945984
1.615896224975586,1.610007882118225,0.00588834285736084,0.8236002922058105,0.15000000000000002,1.0,0.8614528775215149
1.7175372838974,1.7200313806533813,-0.0024940967559814453,0.8447155356407166,1.0,4.358899116516113,0.8782625198364258
1.628306269645691,1.6302661895751953,-0.0019599199295043945,0.8230142593383789,0.15000000000000002,4.358899116516113,0.8613570332527161
1.7221134901046753,1.716473937034607,0.005639553070068359,0.844930112361908,0.09999999999999998,4.358899116516113,0.8781353235244751
1.6288589239120483,1.6277817487716675,0.0010771751403808594,0.8254796862602234,1.0,0.0,0.8630368113517761
1.7160217761993408,1.708361029624939,0.0076607465744018555,0.8402490019798279,0.050000000000000044,4.358899116516113,0.8753942847251892
1.6296039819717407,1.6226853132247925,0.006918668746948242,0.8218027353286743,0.0,1.4142135381698608,0.8606714606285095
1.7091339826583862,1.7085994482040405,0.0005345344543457031,0.8412166833877563,0.0,2.0,0.8750984072685242
1.6276609897613525,1.6243778467178345,0.0032831430435180664,0.8230211138725281,0.050000000000000044,2.4494898319244385,0.8617205023765564
1.7055147886276245,1.7081207036972046,-0.002605915069580078,0.8406879305839539,1.0,1.7320507764816284,0.874637246131897
1.6273692846298218,1.6251014471054077,0.0022678375244140625,0.8187094926834106,0.050000000000000044,1.4142135381698608,0.8582377433776855
1.7093489170074463,1.703891396522522,0.005457520484924316,0.8408666849136353,1.0,4.242640495300293,0.8753747940063477
1.6261606216430664,1.6226952075958252,0.003465414047241211,0.8219833374023438,1.0,4.4721360206604,0.8610092401504517
1.7066959142684937,1.7068623304367065,-0.00016641616821289062,0.8440602421760559,0.050000000000000044,1.0,0.8771395087242126
1.614969253540039,1.628091812133789,-0.01312255859375,0.8175022006034851,0.050000000000000044,1.4142135381698608,0.8564780354499817
1.7008355855941772,1.7122551202774048,-0.011419534683227539,0.8413845300674438,0.15000000000000002,4.358899116516113,0.8752920031547546
1.6216000318527222,1.617489218711853,0.004110813140869141,0.8161687254905701,0.15000000000000002,0.0,0.8562414050102234
1.7101726531982422,1.7030842304229736,0.007088422775268555,0.8432396054267883,0.0,4.123105525970459,0.8772757649421692
1.6182680130004883,1.6143006086349487,0.003967404365539551,0.8224706053733826,0.09999999999999998,4.123105525970459,0.8609771132469177
1.6947730779647827,1.713186264038086,-0.018413186073303223,0.8419567346572876,1.0,0.0,0.8756183981895447
1.6107434034347534,1.6123749017715454,-0.0016314983367919922,0.8307604789733887,0.0,4.242640495300293,0.866857647895813
1.700722575187683,1.7041231393814087,-0.003400564193725586,0.8488136529922485,0.050000000000000044,2.0,0.8811745643615723
1.6081117391586304,1.6082085371017456,-9.679794311523438e-05,0.8275676965713501,0.050000000000000044,1.7320507764816284,0.8648077249526978
1.7028156518936157,1.697576880455017,0.005238771438598633,0.8479987978935242,1.0,4.358899116516113,0.8815741539001465
1.6006029844284058,1.6056684255599976,-0.005065441131591797,0.8299887776374817,1.0,0.0,0.8664599657058716
1.6995586156845093,1.696611762046814,0.0029468536376953125,0.8550918698310852,0.15000000000000002,0.0,0.8861808776855469
1.599511981010437,1.597373366355896,0.0021386146545410156,0.8356016278266907,1.0,0.0,0.8709823489189148
1.6902885437011719,1.7007083892822266,-0.010419845581054688,0.8591942191123962,1.0,3.0,0.8889064788818359
1.5957554578781128,1.5977274179458618,-0.0019719600677490234,0.8430101275444031,0.09999999999999998,3.0,0.8772446513175964
1.6990429162979126,1.6883853673934937,0.010657548904418945,0.8670118451118469,0.09999999999999998,4.123105525970459,0.8963985443115234
1.592943787574768,1.5878196954727173,0.005124092102050781,0.8461597561836243,0.050000000000000044,4.123105525970459,0.8800873160362244
1.6980139017105103,1.6859428882598877,0.012071013450622559,0.8821121454238892,1.0,0.0,0.908669114112854
1.581741213798523,1.5927520990371704,-0.011010885238647461,0.8582544326782227,1.0,0.0,0.8898033499717712
1.6901178359985352,1.69072687625885,-0.0006090402603149414,0.8996209502220154,1.0,3.464101552963257,0.9226003885269165
1.5993677377700806,1.5980889797210693,0.0012787580490112305,0.8777780532836914,1.0,2.4494898319244385,0.9068164825439453
1.6976966857910156,1.6955441236495972,0.002152562141418457,0.922792375087738,0.55,4.242640495300293,0.9420104026794434
1.6210354566574097,1.62810218334198,-0.0070667266845703125,0.9173871874809265,1.0,4.358899116516113,0.9421947598457336
1.6860408782958984,1.6882556676864624,-0.002214789390563965,0.9510645866394043,0.15000000000000002,2.4494898319244385,0.9668275713920593
1.6543703079223633,1.650081992149353,0.004288315773010254,0.9472901225090027,1.0,2.2360680103302,0.9696087837219238
1.6997547149658203,1.6942156553268433,0.005539059638977051,0.9550285339355469,1.0,1.0,0.9909276962280273
1.7270199060440063,1.7187483310699463,0.008271574974060059,0.9591699838638306,1.0,4.242640495300293,0.9951798319816589
1.7483021020889282,1.7461012601852417,0.0022008419036865234,0.9679155349731445,0.4,2.6457512378692627,0.998704731464386
1.763985514640808,1.7660856246948242,-0.0021001100540161133,0.9654834866523743,0.09999999999999998,3.0,0.9989224672317505
1.7811535596847534,1.7813678979873657,-0.0002143383026123047,0.956489086151123,1.0,1.7320507764816284,0.9985641837120056
1.802686333656311,1.7769497632980347,0.025736570358276367,0.9469248056411743,0.050000000000000044,2.2360680103302,0.9962872862815857
1.7921059131622314,1.7751301527023315,0.016975760459899902,0.9405045509338379,0.25,4.0,0.9908480644226074
1.7299660444259644,1.7460838556289673,-0.01611781120300293,0.9273247122764587,0.0,3.872983455657959,0.9736279845237732
1.6863294839859009,1.6700897216796875,0.01623976230621338,0.9070866703987122,0.050000000000000044,3.0,0.9353792071342468
2.2926084995269775,2.3036742210388184,-0.01106572151184082,0.905911386013031,1.0,2.2360680103302,0.9848999381065369
2.2617294788360596,2.2788236141204834,-0.017094135284423828,0.8810247778892517,0.09999999999999998,1.7320507764816284,0.9708729982376099
2.2361862659454346,2.227113723754883,0.009072542190551758,0.8732492327690125,0.35,2.0,0.9563553929328918
2.1683719158172607,2.1574501991271973,0.010921716690063477,0.8605411648750305,0.09999999999999998,4.242640495300293,0.9407046437263489
2.0865695476531982,2.072793483734131,0.013776063919067383,0.8496376276016235,0.050000000000000044,0.0,0.9257980585098267
2.00726056098938,2.007113218307495,0.00014734268188476562,0.8338655829429626,0.19999999999999996,4.358899116516113,0.9209102988243103
1.9234195947647095,1.9363495111465454,-0.012929916381835938,0.8378762602806091,1.0,1.4142135381698608,0.936635434627533
1.8560009002685547,1.8508399724960327,0.005160927772521973,0.8368586897850037,0.25,4.358899116516113,0.9515292048454285
1.7886615991592407,1.8033164739608765,-0.014654874801635742,0.8150936961174011,0.19999999999999996,0.0,0.9587075114250183
1.758134126663208,1.7713991403579712,-0.013265013694763184,0.7914003133773804,0.050000000000000044,0.0,0.9602789282798767
1.7400020360946655,1.7418874502182007,-0.0018854141235351562,0.7933694124221802,0.09999999999999998,3.605551242828369,0.9658727645874023
1.7237560749053955,1.7275196313858032,-0.003763556480407715,0.7812041640281677,0.09999999999999998,3.605551242828369,0.9667773246765137
1.7040833234786987,1.6987972259521484,0.005286097526550293,0.7582799792289734,1.0,0.0,0.9642332196235657
1.6789448261260986,1.6670101881027222,0.011934638023376465,0.7323626279830933,1.0,4.0,0.9581236243247986
1.6364120244979858,1.6399210691452026,-0.003509044647216797,0.7309604287147522,0.050000000000000044,1.7320507764816284,0.9526424407958984
1.6046406030654907,1.6191900968551636,-0.014549493789672852,0.7270235419273376,0.050000000000000044,1.7320507764816284,0.9571751952171326
1.5683475732803345,1.5666255950927734,0.0017219781875610352,0.7323203086853027,1.0,1.7320507764816284,0.9611644148826599
1.5598328113555908,1.5516531467437744,0.008179664611816406,0.7267794013023376,1.0,1.4142135381698608,0.9510117769241333
1.540587306022644,1.5390444993972778,0.001542806625366211,0.7157883048057556,1.0,1.4142135381698608,0.9396570324897766
1.5478754043579102,1.4943583011627197,0.05351710319519043,0.6868922114372253,0.35,2.0,0.9342318773269653
1.5065478086471558,1.5204044580459595,-0.013856649398803711,0.6998164057731628,1.0,1.7320507764816284,0.9181955456733704
1.494351863861084,1.4876266717910767,0.006725192070007324,0.671423614025116,1.0,0.0,0.8806020617485046
1.4500874280929565,1.4503735303878784,-0.000286102294921875,0.660162091255188,0.19999999999999996,4.4721360206604,0.8575277328491211
1.4812209606170654,1.4816477298736572,-0.0004267692565917969,0.6820515394210815,0.050000000000000044,4.123105525970459,0.8864477276802063
1.5827181339263916,1.5720200538635254,0.010698080062866211,0.7401264905929565,0.09999999999999998,2.2360680103302,0.9167001843452454
1.6918392181396484,1.726401925086975,-0.03456270694732666,0.7617600560188293,0.050000000000000044,3.7416574954986572,0.9027090072631836
1.8384383916854858,1.7951748371124268,0.04326355457305908,0.758655309677124,0.050000000000000044,4.0,0.8902280926704407
1.8620948791503906,1.8559086322784424,0.006186246871948242,0.7657443881034851,0.050000000000000044,2.4494898319244385,0.8841518759727478
1.871962547302246,1.8799060583114624,-0.007943511009216309,0.7663604617118835,0.15000000000000002,4.242640495300293,0.8775596022605896
1.8966190814971924,1.845976710319519,0.05064237117767334,0.7758397459983826,0.0,0.0,0.865975022315979
1.8429971933364868,1.9017809629440308,-0.058783769607543945,0.7797717452049255,0.0,0.0,0.8792728781700134
1.9333686828613281,1.9334038496017456,-3.516674041748047e-05,0.7739791870117188,1.0,3.872983455657959,0.8677019476890564
2.061053991317749,1.9719053506851196,0.0891486406326294,0.7674321532249451,0.15000000000000002,3.872983455657959,0.8628137707710266
2.0335381031036377,2.0809128284454346,-0.047374725341796875,0.7901982665061951,0.30000000000000004,3.7416574954986572,0.901340126991272
2.0961525440216064,2.0684823989868164,0.02767014503479004,0.7862101793289185,1.0,2.8284270763397217,0.8929607272148132
2.1537039279937744,2.0671699047088623,0.08653402328491211,0.7856826782226562,0.19999999999999996,4.242640495300293,0.8926401138305664
2.1206746101379395,2.2057816982269287,-0.08510708808898926,0.855914294719696,0.09999999999999998,0.0,0.9483856558799744
2.274491310119629,2.2784688472747803,-0.003977537155151367,0.8814863562583923,1.0,0.0,0.9496780633926392
2.322639226913452,2.356574296951294,-0.0339350700378418,0.9098156094551086,1.0,4.358899116516113,0.9558353424072266
2.3282039165496826,2.332676887512207,-0.004472970962524414,0.9087135195732117,1.0,1.4142135381698608,0.9486531615257263
2.3340601921081543,2.3444862365722656,-0.010426044464111328,0.9030721783638,0.25,1.4142135381698608,0.9378377795219421
2.3720834255218506,2.3701817989349365,0.0019016265869140625,0.8948553204536438,1.0,2.4494898319244385,0.9237700700759888
2.360567808151245,2.4045143127441406,-0.04394650459289551,0.8863406181335449,0.30000000000000004,2.0,0.9074304699897766
2.4092462062835693,2.442974090576172,-0.03372788429260254,0.8897086977958679,0.09999999999999998,4.123105525970459,0.9199978113174438
2.461622714996338,2.4672415256500244,-0.0056188106536865234,0.915759265422821,1.0,4.242640495300293,0.9598426818847656
2.481210470199585,2.491685628890991,-0.01047515869140625,0.9422575235366821,1.0,2.0,0.9875515103340149
2.4667346477508545,2.4167041778564453,0.05003046989440918,0.9375942349433899,1.0,2.2360680103302,0.9907190203666687
2.3772809505462646,2.3628971576690674,0.014383792877197266,0.9333131909370422,0.050000000000000044,3.0,0.9868518114089966
2.2898452281951904,2.3491833209991455,-0.05933809280395508,0.9286071062088013,0.050000000000000044,2.2360680103302,0.974003255367279
2.2727982997894287,2.355971097946167,-0.08317279815673828,0.9247705340385437,0.050000000000000044,2.2360680103302,0.9543142318725586
2.2453179359436035,2.2992446422576904,-0.053926706314086914,0.9251105189323425,0.25,2.0,0.943281352519989
2.245476484298706,2.2217178344726562,0.023758649826049805,0.9385879635810852,0.15000000000000002,2.0,0.9560291171073914
2.1177117824554443,2.2231061458587646,-0.10539436340332031,0.9529346823692322,1.0,1.4142135381698608,0.9677770733833313
2.1636226177215576,2.114593744277954,0.049028873443603516,0.9201717376708984,0.09999999999999998,2.0,0.9485845565795898
2.1922879219055176,2.204211950302124,-0.011924028396606445,0.938327968120575,0.09999999999999998,2.2360680103302,0.9591951370239258
2.137843370437622,2.1844482421875,-0.04660487174987793,0.944297730922699,0.25,2.0,0.9649128317832947
2.2988147735595703,2.296675443649292,0.0021393299102783203,0.9303913116455078,0.19999999999999996,4.123105525970459,0.9493314027786255
2.0677318572998047,2.1622254848480225,-0.09449362754821777,0.9486390352249146,0.15000000000000002,4.358899116516113,0.9639480710029602
2.4078125953674316,2.469820737838745,-0.06200814247131348,0.9553446173667908,0.09999999999999998,1.4142135381698608,0.9698559045791626
2.24713397026062,2.235607862472534,0.011526107788085938,0.9578437805175781,0.09999999999999998,2.0,0.9753638505935669
2.5859787464141846,2.563508987426758,0.022469758987426758,0.9794849753379822,0.09999999999999998,4.123105525970459,0.9925035834312439
2.370316743850708,2.3159019947052,0.05441474914550781,0.9723823666572571,0.0,0.0,0.9855465292930603
2.629415512084961,2.679920196533203,-0.05050468444824219,0.9935736060142517,0.19999999999999996,4.358899116516113,0.9979619979858398
2.362786054611206,2.425579071044922,-0.06279301643371582,0.985336422920227,0.15000000000000002,1.0,0.9919502139091492
2.6818459033966064,2.696495771408081,-0.01464986801147461,0.994158923625946,0.15000000000000002,2.6457512378692627,0.9981759190559387
2.4837658405303955,2.506066083908081,-0.022300243377685547,0.9884817004203796,1.0,3.605551242828369,0.9942800402641296
2.7441132068634033,2.675872564315796,0.06824064254760742,0.9910385012626648,0.050000000000000044,3.316624879837036,0.9970027804374695
2.640796661376953,2.593273878097534,0.047522783279418945,0.9902518391609192,0.050000000000000044,4.0,0.9961256384849548
2.641324043273926,2.7343709468841553,-0.09304690361022949,0.9971170425415039,0.15000000000000002,0.0,0.9992420077323914
2.628403425216675,2.6900556087493896,-0.061652183532714844,0.9947769045829773,1.0,4.358899116516113,0.9983235597610474
2.648329973220825,2.7420766353607178,-0.09374666213989258,0.9957767724990845,1.0,1.4142135381698608,0.9994859099388123
2.669296979904175,2.718810558319092,-0.04951357841491699,0.9700021743774414,0.050000000000000044,4.123105525970459,0.9868553280830383
2.7090423107147217,2.6481354236602783,0.06090688705444336,0.9101454019546509,0.0,4.242640495300293,0.9176138043403625
1.8584871292114258,1.8256962299346924,0.0327908992767334,0.7197362780570984,0.25,4.242640495300293,0.8088477253913879
1.882833480834961,1.8759803771972656,0.0068531036376953125,0.7174484133720398,0.09999999999999998,0.0,0.8074001669883728
1.9016449451446533,1.8970978260040283,0.004547119140625,0.715532124042511,0.55,4.123105525970459,0.8022205233573914
1.8972142934799194,1.9132118225097656,-0.01599752902984619,0.7071877717971802,0.19999999999999996,4.123105525970459,0.8008638620376587
1.9139026403427124,1.9113245010375977,0.002578139305114746,0.7032375335693359,1.0,0.0,0.7887415289878845
1.9309625625610352,1.9231973886489868,0.00776517391204834,0.7083836793899536,1.0,4.358899116516113,0.8009406924247742
1.9420404434204102,1.942686915397644,-0.0006464719772338867,0.7027060389518738,0.050000000000000044,1.4142135381698608,0.8014717102050781
1.9554576873779297,1.9549583196640015,0.0004993677139282227,0.6844400763511658,0.15000000000000002,1.4142135381698608,0.7682886123657227
1.9668546915054321,1.9635003805160522,0.003354310989379883,0.678300678730011,1.0,1.7320507764816284,0.7551214098930359
1.9683998823165894,1.9701035022735596,-0.0017036199569702148,0.6789373755455017,0.09999999999999998,2.4494898319244385,0.7564064264297485
1.9716743230819702,1.956087350845337,0.0155869722366333,0.6966561675071716,1.0,2.4494898319244385,0.7783550024032593
1.9288924932479858,1.9538742303848267,-0.02498173713684082,0.7091373801231384,1.0,4.242640495300293,0.7942299246788025
1.9253648519515991,1.9281787872314453,-0.0028139352798461914,0.6990298628807068,0.15000000000000002,4.242640495300293,0.7822431921958923
1.9234699010849,1.9297325611114502,-0.006262660026550293,0.7193354964256287,1.0,1.7320507764816284,0.8059077262878418
1.9330997467041016,1.9555450677871704,-0.022445321083068848,0.7426900863647461,1.0,1.4142135381698608,0.8362812399864197
1.9219353199005127,1.9712839126586914,-0.04934859275817871,0.7972659468650818,0.050000000000000044,2.2360680103302,0.8914440274238586
1.9288692474365234,1.90695321559906,0.02191603183746338,0.7967488169670105,0.050000000000000044,2.4494898319244385,0.8804309964179993
1.8447319269180298,1.8585186004638672,-0.013786673545837402,0.806717038154602,0.050000000000000044,3.0,0.8984330296516418
1.7739702463150024,1.8611366748809814,-0.087166428565979,0.7824272513389587,0.09999999999999998,2.4494898319244385,0.8620180487632751
1.8838385343551636,1.8460801839828491,0.03775835037231445,0.7455183863639832,0.19999999999999996,3.872983455657959,0.8007656335830688
1.9501762390136719,1.9729164838790894,-0.02274024486541748,0.7711406350135803,0.09999999999999998,0.0,0.8306911587715149
1.9375839233398438,1.9482669830322266,-0.010683059692382812,0.7715814709663391,1.0,0.0,0.8408316969871521
1.8263555765151978,1.8604347705841064,-0.03407919406890869,0.7423669695854187,0.09999999999999998,0.0,0.8082626461982727
1.7492237091064453,1.6940780878067017,0.05514562129974365,0.6842638850212097,0.050000000000000044,4.358899116516113,0.7609016299247742
1.6529098749160767,1.6431608200073242,0.009749054908752441,0.679053544998169,0.050000000000000044,2.0,0.7833616137504578
1.6157890558242798,1.6246998310089111,-0.008910775184631348,0.6690050363540649,0.19999999999999996,4.123105525970459,0.7634440660476685
1.6992727518081665,1.6587587594985962,0.04051399230957031,0.6880913972854614,0.4,4.4721360206604,0.778067409992218
1.7128171920776367,1.700843095779419,0.011974096298217773,0.7028394937515259,0.050000000000000044,1.0,0.7955162525177002
1.6913280487060547,1.69023859500885,0.0010894536972045898,0.7219534516334534,0.25,4.358899116516113,0.8095459342002869
1.6424022912979126,1.6846083402633667,-0.0422060489654541,0.7438138127326965,1.0,4.242640495300293,0.8202745318412781
1.6767457723617554,1.6561955213546753,0.020550251007080078,0.7608321905136108,1.0,1.7320507764816284,0.8349135518074036
1.6925500631332397,1.7338355779647827,-0.04128551483154297,0.7893635034561157,1.0,1.7320507764816284,0.8520584106445312
1.7727928161621094,1.7771469354629517,-0.004354119300842285,0.8060518503189087,1.0,4.0,0.866543710231781
1.829830527305603,1.8140062093734741,0.015824317932128906,0.809817910194397,0.050000000000000044,3.7416574954986572,0.8731147646903992
1.8199653625488281,1.8527911901474,-0.03282582759857178,0.8053526282310486,0.15000000000000002,3.872983455657959,0.8769983649253845
1.8099991083145142,1.811963677406311,-0.001964569091796875,0.7974247932434082,1.0,3.605551242828369,0.8804461359977722
1.7380236387252808,1.7550262212753296,-0.017002582550048828,0.7846752405166626,0.0,2.4494898319244385,0.8793171048164368
1.6582268476486206,1.7090282440185547,-0.05080139636993408,0.7797433137893677,0.050000000000000044,2.4494898319244385,0.8850499987602234
1.6064258813858032,1.6672680377960205,-0.060842156410217285,0.7750188708305359,1.0,2.2360680103302,0.8941791653633118
1.5864527225494385,1.537962555885315,0.048490166664123535,0.7353394627571106,0.09999999999999998,4.358899116516113,0.8912985920906067
1.4631513357162476,1.49737548828125,-0.03422415256500244,0.6959592700004578,0.050000000000000044,4.242640495300293,0.8295299410820007
1.5084154605865479,1.428855061531067,0.07956039905548096,0.6611708998680115,0.19999999999999996,1.7320507764816284,0.8050253987312317
1.480417013168335,1.4256006479263306,0.054816365242004395,0.6692363023757935,1.0,1.7320507764816284,0.8204984664916992
1.423841118812561,1.4486321210861206,-0.02479100227355957,0.7034721970558167,0.30000000000000004,1.4142135381698608,0.8468189239501953
1.4121147394180298,1.4439293146133423,-0.0318145751953125,0.7131282091140747,0.44999999999999996,2.2360680103302,0.8550607562065125
1.4197607040405273,1.4302434921264648,-0.0104827880859375,0.7106706500053406,0.19999999999999996,4.358899116516113,0.8598398566246033
1.4680074453353882,1.3975571393966675,0.0704503059387207,0.6852026581764221,0.09999999999999998,3.316624879837036,0.8517351150512695
1.4447778463363647,1.3960360288619995,0.048741817474365234,0.6873069405555725,0.19999999999999996,3.1622776985168457,0.8558937907218933
1.3950804471969604,1.417127013206482,-0.022046566009521484,0.7013640403747559,0.050000000000000044,1.7320507764816284,0.8556508421897888
1.35853111743927,1.419334888458252,-0.060803771018981934,0.7157332301139832,1.0,1.7320507764816284,0.8623587489128113
1.3599165678024292,1.3685951232910156,-0.008678555488586426,0.6951448917388916,0.09999999999999998,4.358899116516113,0.8519487380981445
1.2758883237838745,1.3498079776763916,-0.07391965389251709,0.6863885521888733,0.15000000000000002,4.0,0.8497844934463501
1.2469358444213867,1.2181329727172852,0.028802871704101562,0.6133060455322266,0.30000000000000004,2.0,0.8090669512748718
1.1606590747833252,1.1427701711654663,0.017888903617858887,0.5741550922393799,0.19999999999999996,3.605551242828369,0.7683969736099243
1.0921549797058105,1.0860463380813599,0.006108641624450684,0.5324987173080444,0.050000000000000044,3.316624879837036,0.7267358899116516
1.0529578924179077,1.077404260635376,-0.02444636821746826,0.5262331962585449,1.0,2.8284270763397217,0.7198526859283447
1.0439221858978271,1.0589245557785034,-0.01500236988067627,0.5252477526664734,0.44999999999999996,3.0,0.7232275009155273
1.0500420331954956,1.0244479179382324,0.025594115257263184,0.5236876606941223,0.050000000000000044,2.4494898319244385,0.731187641620636
1.0373753309249878,1.0313788652420044,0.0059964656829833984,0.5237441658973694,0.09999999999999998,4.358899116516113,0.74937504529953
1.036633849143982,1.0398296117782593,-0.0031957626342773438,0.5279747247695923,0.050000000000000044,4.0,0.7674695253372192
1.0405676364898682,1.027129054069519,0.013438582420349121,0.5186027884483337,1.0,2.0,0.7530336380004883
1.000535011291504,1.0260415077209473,-0.02550649642944336,0.5042290091514587,0.19999999999999996,,0.7258850932121277
0.9970149993896484,0.9970501065254211,-3.510713577270508e-05,0.5011900663375854,0.09999999999999998,,0.6972222328186035
1.0155837535858154,1.007910132408142,0.00767362117767334,0.5049070119857788,0.55,,0.703936755657196
1.0700424909591675,1.0525083541870117,0.01753413677215576,0.535007894039154,0.09999999999999998,,0.7430806159973145
1.1792051792144775,1.1887286901474,-0.009523510932922363,0.6739811301231384,0.4,,0.884634792804718
1.3421131372451782,1.3234707117080688,0.018642425537109375,0.7186815142631531,0.25,,0.9062191843986511
1.3857412338256836,1.4006026983261108,-0.014861464500427246,0.7342681884765625,0.050000000000000044,,0.9171251654624939
1.4154599905014038,1.4861819744110107,-0.07072198390960693,0.7412380576133728,1.0,,0.9176222681999207
1.467169165611267,1.5336569547653198,-0.06648778915405273,0.7617883682250977,0.19999999999999996,,0.9209604263305664
1.5248663425445557,1.5573689937591553,-0.03250265121459961,0.7705625891685486,0.19999999999999996,,0.9040476679801941


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/5_agent_zero_shot_from_3_policy/attn_ent/eval_metrics_rand_trials_envs_10.csv <==
Scenario,Explainer,FidPlus,FidMinus,DeltaFid,CharScore,Unfaithfulness,Sparsity,Stability,stdevFidPlus,stdevFidMinus,stdevDeltaFid,stdevCharScore,stdevUnfaithfulness,stdevSparsity,stdevStability,lenFidPlus,lenFidMinus,lenDeltaFid,lenCharScore,lenUnfaithfulness,lenSparsity,lenStability,MeanFidPlus,MeanFidMinus,MeanDeltaFid,MeanCharScore,MeanUnfaithfulness,MeanSparsity,MeanStability,stdevMeanFidPlus,stdevMeanFidMinus,stdevMeanDeltaFid,stdevMeanCharScore,stdevMeanUnfaithfulness,stdevMeanSparsity,stdevMeanStability,lenMeanFidPlus,lenMeanFidMinus,lenMeanDeltaFid,lenMeanCharScore,lenMeanUnfaithfulness,lenMeanSparsity,lenMeanStability
navigation,GraphMaskExplainer,2.1211977327523166,2.1225672323409825,-0.001369499588665897,-5.216169984689526,0.851059015914004,0.414117199391172,2.7513024317889125,0.46648624904738567,0.46688481306266155,0.04313085094330305,3.0088597039928793,0.13541743616071752,0.4179526368682381,1.4729999824819737,1314,1314,1314,1314,1314,1314,1304,2.0600001687072265,2.061959835623892,-0.0019596669166658445,-4.941722175534286,0.8054410309962379,0.40917478669368007,2.7624316767746455,0.2662215393626888,0.2656802818756166,0.0029054614877288155,1.7109157512441895,0.09399250212902603,0.0319962078776147,0.15319504676063136,10,10,10,10,10,10,10
navigation,AttentionExplainer,1.8193161594045573,0.7789448409142166,1.0403713184903407,0.2859334665894716,0.280428990123087,0.8298275862068966,0.025816981550541355,0.41053825891760065,0.32638729468462846,0.5115927723985269,0.6910530940851641,0.13775598144690718,0.03049462155512031,0.024948690329666554,1450,1450,1450,1450,1450,1450,1440,1.9038184965466087,0.7075620052744918,1.196256491272117,0.3881405743105547,0.2862538601987658,0.8200277995057118,0.03279449522423865,0.25257699660031363,0.2232732938396896,0.3130602081961648,0.4259057465964827,0.08109938099046514,0.019377138771547432,0.011922312359770548,10,10,10,10,10,10,10
navigation,GNNExplainer,1.8787989810345664,0.7823271375918199,1.0964718434427465,0.32974103776502584,0.40759889057113063,0.43472222222222223,1.3799870284740814,0.339869899748756,0.24946051583457055,0.2780031716846192,0.38881381369627077,0.09513382783444349,0.11351004584908593,0.28171662947382065,1008,1008,1008,1008,1008,1008,998,1.8752782712040528,0.7745905938627058,1.100687677341347,0.3432439186292174,0.4071693815067055,0.42970341848956695,1.3785899301061704,0.13516356456105394,0.1033419324894106,0.11867111929876108,0.1753029397362433,0.05068315159882227,0.04182688078210463,0.0862370188807355,10,10,10,10,10,10,10
navigation,DummyExplainer,1.3242782825337989,1.3310585911016142,-0.006780308567815357,-1.7236215520752611,0.5727326391737849,0.5008928571428571,1.7965044271730946,0.3479763328987445,0.3448149707371712,0.5404682861746175,12.888376245189523,0.11808467643871627,0.11394434271134302,0.23960651694229193,1008,1008,1008,1008,1008,1008,998,1.3176656275045986,1.3274527893729469,-0.009787161868348363,-1.6527828351167793,0.5694242925716811,0.501282416513245,1.7968702875439706,0.09006760955905165,0.07770333571507433,0.040788449459373516,1.0800369243066492,0.03609131884127794,0.010776149237254295,0.015405534105310243,10,10,10,10,10,10,10


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/5_agent_zero_shot_from_3_policy/attn_ent/performance_numbers.csv <==
EpisodeReward,Makespan,Success Rate,"No Collisions Rate, Collision Rate, New Success Rate"
5.511165618896484,82,1,1,0.0,1
5.069745063781738,114,1,1,0.0,1
5.370451927185059,75,1,1,0.0,1
5.555714130401611,157,1,0,0.025477707386016846,1
5.120998382568359,78,1,1,0.0,1
6.539982795715332,83,1,1,0.0,1
2.920835018157959,400,0,1,0.0,0.800000011920929
4.883447170257568,189,1,1,0.0,1
5.99651575088501,74,1,1,0.0,1
5.568564414978027,72,1,1,0.0,1
5.511164665222168,82,1,1,0.0,1
4.7181830406188965,47,1,1,0.0,1
5.756816864013672,162,1,1,0.0,1
5.5845136642456055,152,1,1,0.0,1
3.5720107555389404,78,1,1,0.0,1
6.056585311889648,193,1,1,0.0,1
5.828805446624756,197,1,1,0.0,1
3.583489179611206,400,0,1,0.0,0.800000011920929
4.890699863433838,57,1,1,0.0,1
3.2336902618408203,92,1,1,0.0,1
5.511165142059326,82,1,1,0.0,1
4.258245468139648,95,1,1,0.0,1
3.972097158432007,122,1,1,0.0,1
5.870894432067871,122,1,1,0.0,1
4.361222743988037,57,1,1,0.0,1
5.400147438049316,104,1,1,0.0,1
6.152957916259766,167,1,1,0.0,1
6.613102912902832,115,1,1,0.0,1
4.1439208984375,83,1,1,0.0,1
3.4822139739990234,71,1,1,0.0,1
5.511163711547852,82,1,1,0.0,1
4.25824499130249,95,1,1,0.0,1
3.9720993041992188,122,1,1,0.0,1
5.870900630950928,122,1,1,0.0,1
4.361223220825195,57,1,1,0.0,1
5.400145053863525,104,1,1,0.0,1
6.152955055236816,167,1,1,0.0,1
6.613101482391357,115,1,1,0.0,1
4.143921852111816,83,1,1,0.0,1
3.4822137355804443,71,1,1,0.0,1


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/5_agent_zero_shot_from_3_policy/no_attn_ent/AttentionExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
0.9136945605278015,0.4120967984199524,0.5015977621078491,0.4339168965816498,0.85,0.056364864110946655,0.6939514875411987
0.9383085370063782,0.4360313415527344,0.5022771954536438,0.4181596338748932,0.8,0.040605075657367706,0.6543647050857544
0.9585634469985962,0.4743434488773346,0.4842199981212616,0.4213171601295471,0.8,0.03631069138646126,0.6411823630332947
0.9722707867622375,0.5239831805229187,0.44828760623931885,0.436413437128067,0.8,0.027034929022192955,0.6417635083198547
0.9916367530822754,0.5494431257247925,0.4421936273574829,0.44336673617362976,0.8,0.02863062545657158,0.6432334780693054
1.0191854238510132,0.5779954791069031,0.4411899447441101,0.4590127170085907,0.75,0.029229221865534782,0.6523561477661133
1.033626914024353,0.6061968207359314,0.42743009328842163,0.47066569328308105,0.75,0.026808004826307297,0.6554164886474609
1.0409787893295288,0.6318144202232361,0.4091643691062927,0.467818945646286,0.75,0.024863820523023605,0.6437009572982788
1.0426902770996094,0.6618589758872986,0.3808313012123108,0.44352102279663086,0.75,0.026057645678520203,0.6078996658325195
1.023166537284851,0.71514892578125,0.3080176115036011,0.4202030301094055,0.75,0.024028200656175613,0.5743101239204407
0.9479004144668579,0.7854699492454529,0.16243046522140503,0.4132753014564514,0.75,0.01877674274146557,0.5678569674491882
0.8383126258850098,0.8272115588188171,0.011101067066192627,0.42055103182792664,0.75,0.01736665889620781,0.5902644395828247
0.7988612651824951,0.804728627204895,-0.005867362022399902,0.42174577713012695,0.75,0.043303363025188446,0.6034509539604187
0.8528662919998169,0.819348931312561,0.03351736068725586,0.426229864358902,0.75,0.058472681790590286,0.6093665361404419
0.9433684349060059,0.8631128668785095,0.08025556802749634,0.4268215298652649,0.75,0.06279142200946808,0.5913551449775696
1.0766607522964478,0.9119308590888977,0.16472989320755005,0.4414583742618561,0.75,0.05059284716844559,0.5688208937644958
1.2731527090072632,0.852752149105072,0.42040055990219116,0.40097862482070923,0.75,0.03895394131541252,0.5164076685905457
1.3454225063323975,0.8435453772544861,0.5018771290779114,0.3742574155330658,0.8,0.04265410825610161,0.4828316271305084
1.3111867904663086,0.8763315081596375,0.43485528230667114,0.3792931139469147,0.8,0.03777220472693443,0.4836771488189697
1.2816601991653442,0.8278467059135437,0.45381349325180054,0.3733568787574768,0.8,0.04586222767829895,0.4842318594455719
1.176153302192688,0.9199663400650024,0.25618696212768555,0.3818303048610687,0.75,0.04218301549553871,0.49507075548171997
1.3078268766403198,0.7585589289665222,0.5492679476737976,0.34314149618148804,0.75,0.058172065764665604,0.4525347650051117
1.1755515336990356,0.9554104208946228,0.22014111280441284,0.3872123956680298,0.75,0.0526791550219059,0.48628315329551697
1.3659461736679077,0.6893194913864136,0.6766266822814941,0.3261999189853668,0.75,0.05939207971096039,0.41926994919776917
1.1787010431289673,0.9162435531616211,0.2624574899673462,0.3767710328102112,0.75,0.07381899654865265,0.46677207946777344
1.3805581331253052,0.6150091290473938,0.7655490040779114,0.2792540192604065,0.75,0.0749308317899704,0.3629390299320221
1.1883357763290405,0.8583181500434875,0.330017626285553,0.3286462128162384,0.75,0.09477921575307846,0.4019435942173004
1.3989685773849487,0.5624064207077026,0.8365621566772461,0.2674034535884857,0.75,0.09000414609909058,0.34554600715637207
1.168208360671997,0.7352423071861267,0.43296605348587036,0.31839844584465027,0.75,0.10893458127975464,0.38037124276161194
1.4868426322937012,0.49731871485710144,0.9895239174365997,0.27179762721061707,0.8,0.13505955040454865,0.33123865723609924
1.2232335805892944,0.7288760542869568,0.49435752630233765,0.28702738881111145,0.8,0.09717109054327011,0.33039969205856323
1.4871597290039062,0.5757512450218201,0.9114084839820862,0.3398270905017853,0.8,0.11202086508274078,0.40362387895584106
1.2441028356552124,0.7775523662567139,0.46655046939849854,0.34945738315582275,0.8,0.09181041270494461,0.42948228120803833
1.4410456418991089,0.7564198970794678,0.6846257448196411,0.44231024384498596,0.8,0.08291449397802353,0.5278702974319458
1.3459357023239136,0.9541357159614563,0.3917999863624573,0.47151437401771545,0.8,0.06530000269412994,0.5754947662353516
1.5237659215927124,0.8742518424987793,0.6495140790939331,0.49474620819091797,0.8,0.06855911016464233,0.5944772958755493
1.4486470222473145,0.9898174405097961,0.4588295817375183,0.5078280568122864,0.8,0.04371482878923416,0.5953691005706787
1.4888948202133179,0.9918646216392517,0.49703019857406616,0.5068788528442383,0.8,0.04470674693584442,0.5816566944122314
1.3564201593399048,0.9272106289863586,0.42920953035354614,0.4985222816467285,0.85,0.047871511429548264,0.5731930732727051
1.2678039073944092,0.8140985369682312,0.453705370426178,0.4270302951335907,0.85,0.0844493880867958,0.5114355683326721
1.2438700199127197,0.6942586302757263,0.5496113896369934,0.3535171449184418,0.85,0.09024904668331146,0.45750877261161804
1.236655592918396,0.6000282764434814,0.6366273164749146,0.3633941113948822,0.85,0.08846388012170792,0.5192277431488037
1.2285726070404053,0.5033203363418579,0.7252522706985474,0.3670194447040558,0.8,0.07662796229124069,0.5421051383018494
1.22508704662323,0.47644612193107605,0.7486409246921539,0.3688681125640869,0.8,0.061425402760505676,0.5403314828872681
1.2273434400558472,0.47817501425743103,0.7491684257984161,0.3784959018230438,0.8,0.06181934103369713,0.5330776572227478
1.2371675968170166,0.5062961578369141,0.7308714389801025,0.39463719725608826,0.8,0.06447737663984299,0.5365362167358398
1.2957762479782104,0.5784844160079956,0.7172918319702148,0.4254966378211975,0.8,0.06748947501182556,0.5578112602233887
1.3743011951446533,0.6095837950706482,0.7647174000740051,0.4253178536891937,0.85,0.05811231955885887,0.5566111207008362
1.4238280057907104,0.5811147689819336,0.8427132368087769,0.3955257833003998,0.85,0.04990142211318016,0.5366337895393372
1.4443696737289429,0.5346055626869202,0.9097641110420227,0.365082323551178,0.85,0.043302278965711594,0.5196583867073059
1.4202884435653687,0.4845563471317291,0.9357320964336395,0.3382968008518219,0.85,0.035325247794389725,0.5036763548851013
1.3319088220596313,0.43116116523742676,0.9007476568222046,0.3087444007396698,0.85,0.027987735345959663,0.479633629322052
1.3208632469177246,0.3815576136112213,0.9393056333065033,0.273567259311676,0.85,0.025143146514892578,0.4472449719905853
1.3201156854629517,0.33494457602500916,0.9851711094379425,0.24088068306446075,0.85,0.02685876004397869,0.3966726064682007
1.3298500776290894,0.30802205204963684,1.0218280255794525,0.22625859081745148,0.85,0.038047704845666885,0.3460189998149872
1.3792622089385986,0.3210761547088623,1.0581860542297363,0.2304602414369583,0.85,0.06975997239351273,0.32151272892951965
1.3847416639328003,0.3151046335697174,1.0696370303630829,0.28170645236968994,0.85,0.06886044889688492,0.3733111321926117
1.2962148189544678,0.3465941548347473,0.9496206641197205,0.37461310625076294,0.85,0.05819307267665863,0.44170045852661133
1.273956537246704,0.4294840395450592,0.8444724977016449,0.434958279132843,0.85,0.045871835201978683,0.4946589469909668
1.288094162940979,0.5082883834838867,0.7798057794570923,0.4585111737251282,0.85,0.03388401120901108,0.5152854323387146
1.3876904249191284,0.5895594954490662,0.7981309294700623,0.46596869826316833,0.85,0.02399292401969433,0.5274928212165833
1.5251396894454956,0.6501084566116333,0.8750312328338623,0.441702663898468,0.85,0.0227411687374115,0.5176723599433899
1.6041723489761353,0.6591492891311646,0.9450230598449707,0.39487123489379883,0.85,0.040956925600767136,0.4808137118816376
1.6101890802383423,0.6534189581871033,0.956770122051239,0.3820946216583252,0.85,0.06259338557720184,0.46667763590812683
1.5690287351608276,0.6682375073432922,0.9007912278175354,0.39733657240867615,0.85,0.05799994245171547,0.4733761250972748
1.5288145542144775,0.7066007852554321,0.8222137689590454,0.42851534485816956,0.85,0.052015043795108795,0.49274834990501404
1.526016354560852,0.765454888343811,0.760561466217041,0.4683128297328949,0.85,0.041410185396671295,0.5240945219993591
1.5463752746582031,0.8386271595954895,0.7077481150627136,0.5089548826217651,0.85,0.03060050681233406,0.5566548109054565
1.5738506317138672,0.9071307182312012,0.666719913482666,0.5418301224708557,0.85,0.023470662534236908,0.5797125697135925
1.6002476215362549,0.9675855040550232,0.6326621174812317,0.5646639466285706,0.85,0.02488662116229534,0.5957497954368591
1.6092900037765503,1.0124410390853882,0.5968489646911621,0.577075183391571,0.85,0.05356545373797417,0.6031147837638855
0.436139315366745,0.7422602772712708,-0.30612096190452576,0.5093281865119934,0.95,0.04515034332871437,0.7328706383705139
0.4369041621685028,0.751322865486145,-0.3144187033176422,0.5129402279853821,0.95,0.03478771820664406,0.7434304356575012
0.418384850025177,0.7529788017272949,-0.3345939517021179,0.5089886784553528,0.95,0.031678445637226105,0.742114245891571
0.40046730637550354,0.7593271136283875,-0.3588598072528839,0.5028080940246582,0.95,0.02891622483730316,0.7363511919975281
0.3828434646129608,0.7554079294204712,-0.3725644648075104,0.49420472979545593,0.95,0.0332149900496006,0.7252995371818542
0.3613002598285675,0.7492789626121521,-0.3879787027835846,0.48525363206863403,0.95,0.02921217307448387,0.7141532897949219
0.3256973326206207,0.723376452922821,-0.3976791203022003,0.47702333331108093,0.95,0.03515388071537018,0.7074350714683533
0.30570968985557556,0.7110704779624939,-0.40536078810691833,0.4759424328804016,0.95,0.0320027731359005,0.7086057066917419
0.2973051369190216,0.6812252998352051,-0.38392016291618347,0.4632914066314697,0.95,0.03292552009224892,0.6978150010108948
0.3211374878883362,0.6618494391441345,-0.34071195125579834,0.4439288079738617,0.95,0.03355231136083603,0.6688005328178406
0.35141655802726746,0.6589775681495667,-0.3075610101222992,0.4393506944179535,0.95,0.039035309106111526,0.6547271013259888
0.37481051683425903,0.7056465744972229,-0.33083605766296387,0.45805612206459045,0.95,0.04091887176036835,0.6781520247459412
0.40161100029945374,0.7684131860733032,-0.3668021857738495,0.47961392998695374,0.95,0.04304768890142441,0.7085928320884705
0.4398452937602997,0.8292369246482849,-0.38939163088798523,0.5598241686820984,0.9,0.05578397586941719,0.7888318300247192
0.45363178849220276,0.8117820620536804,-0.35815027356147766,0.5744523406028748,0.9,0.07099553942680359,0.7978032827377319
0.5132343173027039,0.7834243178367615,-0.2701900005340576,0.5508033037185669,0.9,0.06784522533416748,0.7813822031021118
0.6264877915382385,0.846251904964447,-0.2197641134262085,0.5749372839927673,0.9,0.06743137538433075,0.777944028377533
0.7084004282951355,0.9079490900039673,-0.1995486617088318,0.5751863718032837,0.9,0.05654529482126236,0.7399258017539978
0.7596431970596313,0.9769716262817383,-0.21732842922210693,0.576023280620575,0.9,0.05686718225479126,0.7114171981811523
0.7540274858474731,1.01210618019104,-0.2580786943435669,0.5637842416763306,0.9,0.06239054352045059,0.6820352673530579
0.7533907294273376,0.979195237159729,-0.22580450773239136,0.5582330226898193,0.9,0.06780236959457397,0.6567170023918152
0.7281824946403503,0.9166944622993469,-0.18851196765899658,0.5728610157966614,0.9,0.06557444483041763,0.6797458529472351
0.6487226486206055,0.8376638293266296,-0.18894118070602417,0.5532853007316589,0.9,0.07735142856836319,0.6927669644355774
0.5524997115135193,0.7374922633171082,-0.18499255180358887,0.5229927897453308,0.9,0.0764169842004776,0.7076161503791809
0.4688381254673004,0.6041663289070129,-0.13532820343971252,0.4494205117225647,0.9,0.08610691130161285,0.6612297892570496
0.4951213002204895,0.5371659398078918,-0.042044639587402344,0.3872883915901184,0.9,0.10717696696519852,0.5914342999458313
0.6260054111480713,0.5239822268486023,0.102023184299469,0.35773584246635437,0.9,0.07413676381111145,0.5390348434448242
0.7972416877746582,0.5492753386497498,0.24796634912490845,0.4036861062049866,0.9,0.04864989593625069,0.5866572260856628
1.0028048753738403,0.5661842823028564,0.4366205930709839,0.38664233684539795,0.9,0.03706485405564308,0.5671936869621277
1.1653234958648682,0.5414433479309082,0.62388014793396,0.37183141708374023,0.9,0.03393765911459923,0.5568713545799255
1.2843153476715088,0.49116021394729614,0.7931551337242126,0.3436897397041321,0.9,0.0370316319167614,0.5317250490188599
1.3274394273757935,0.46423569321632385,0.8632037341594696,0.31951653957366943,0.85,0.0411362461745739,0.5188577771186829
1.2739492654800415,0.4515690803527832,0.8223801851272583,0.29368674755096436,0.85,0.05271977186203003,0.5189930200576782
1.1893014907836914,0.4009725749492645,0.7883289158344269,0.22145774960517883,0.85,0.04739690199494362,0.4344668388366699
1.20232355594635,0.3405454754829407,0.8617780804634094,0.14450885355472565,0.85,0.032443489879369736,0.30145537853240967
1.3046228885650635,0.307574599981308,0.9970482885837555,0.10058484226465225,0.85,0.026704497635364532,0.20999760925769806
1.3898338079452515,0.24096563458442688,1.1488681733608246,0.06763231009244919,0.85,0.02508280612528324,0.1365358531475067
1.413962721824646,0.29089856147766113,1.1230641603469849,0.08476268500089645,0.85,0.03016251139342785,0.1459813266992569
1.4298982620239258,0.38015151023864746,1.0497467517852783,0.1440623551607132,0.85,0.0417884960770607,0.22753392159938812
1.457916498184204,0.45559144020080566,1.0023250579833984,0.19587652385234833,0.85,0.044087592512369156,0.2913486659526825
1.4808661937713623,0.5161628127098083,0.964703381061554,0.22975073754787445,0.85,0.03744276985526085,0.3295007348060608
1.4665616750717163,0.5551174283027649,0.9114442467689514,0.24866023659706116,0.85,0.02982933633029461,0.34684932231903076
1.4094218015670776,0.5996571779251099,0.8097646236419678,0.2738147974014282,0.85,0.02911139652132988,0.3719646632671356
1.3895615339279175,0.6371040940284729,0.7524574398994446,0.2938287854194641,0.85,0.026922352612018585,0.390414297580719
1.405103325843811,0.6467807292938232,0.7583225965499878,0.2932274341583252,0.85,0.021013878285884857,0.384886234998703
1.410088062286377,0.6595795154571533,0.7505085468292236,0.2986639142036438,0.85,0.01960524544119835,0.3866767883300781
1.4156782627105713,0.6409920454025269,0.7746862173080444,0.2947131097316742,0.85,0.03715952858328819,0.38155683875083923
1.410391926765442,0.5876572728157043,0.8227346539497375,0.28467878699302673,0.85,0.05026377737522125,0.37253910303115845
1.406657338142395,0.5229520201683044,0.8837053179740906,0.2663630545139313,0.85,0.04756515845656395,0.35618361830711365
1.4270652532577515,0.4646424949169159,0.9624227583408356,0.2369256466627121,0.85,0.040178269147872925,0.3192565143108368
1.4484708309173584,0.41621240973472595,1.0322584211826324,0.21907095611095428,0.85,0.04641799256205559,0.2918108403682709
1.4661115407943726,0.42233195900917053,1.043779581785202,0.2326716184616089,0.85,0.05621372535824776,0.31122341752052307
1.449790358543396,0.41354480385780334,1.0362455546855927,0.25735941529273987,0.85,0.06353006511926651,0.3347785472869873
1.4031038284301758,0.4071864187717438,0.995917409658432,0.2750779092311859,0.85,0.10266856104135513,0.3496549725532532
1.424902319908142,0.4022819995880127,1.0226203203201294,0.28491148352622986,0.8,0.09547257423400879,0.35834720730781555
1.4369163513183594,0.39627596735954285,1.0406403839588165,0.28681808710098267,0.8,0.022156398743391037,0.3593592643737793
1.4296165704727173,0.3942931294441223,1.035323441028595,0.2761731445789337,0.8,0.020454395562410355,0.35378119349479675
1.0492174625396729,0.46778130531311035,0.5814361572265625,0.2969873547554016,0.95,0.023608621209859848,0.4486592411994934
1.0580469369888306,0.4283348619937897,0.6297120749950409,0.2813531756401062,0.95,0.030897686257958412,0.4520617425441742
1.0651226043701172,0.39471644163131714,0.6704061627388,0.2698567509651184,0.95,0.04186929389834404,0.44600215554237366
1.0670751333236694,0.3720589280128479,0.6950162053108215,0.2566988170146942,0.95,0.05207446217536926,0.43064746260643005
1.0613267421722412,0.3524843156337738,0.7088424265384674,0.2395523637533188,0.95,0.06219208240509033,0.4079374372959137
1.0436115264892578,0.32919442653656006,0.7144170999526978,0.2137202024459839,0.95,0.07447582483291626,0.37407711148262024
1.02701997756958,0.3052099943161011,0.721809983253479,0.18663723766803741,0.95,0.08050406724214554,0.33691737055778503
1.009544014930725,0.28437286615371704,0.7251711487770081,0.17646647989749908,0.95,0.07341152429580688,0.3173314034938812
0.9957888722419739,0.31362107396125793,0.6821677982807159,0.20408330857753754,0.95,0.07010328769683838,0.3476059138774872
1.014572262763977,0.4007360637187958,0.6138361990451813,0.2909757196903229,0.95,0.06482807546854019,0.42308932542800903
1.040737271308899,0.46639737486839294,0.574339896440506,0.36366167664527893,0.95,0.06045831739902496,0.46490678191185
1.0819019079208374,0.5016358494758606,0.5802660584449768,0.41372185945510864,0.95,0.06108909472823143,0.49544939398765564
1.1250025033950806,0.5335646867752075,0.591437816619873,0.4519203305244446,0.95,0.0627455860376358,0.5271345376968384
1.1785017251968384,0.5885210633277893,0.5899806618690491,0.48345890641212463,0.95,0.059553224593400955,0.5694155693054199
1.238640308380127,0.6508273482322693,0.5878129601478577,0.5219141244888306,0.95,0.0550895556807518,0.6337028741836548
1.2629445791244507,0.719029426574707,0.5439151525497437,0.5598140358924866,0.95,0.05457911267876625,0.6767218708992004
1.274409294128418,0.7862492799758911,0.48816001415252686,0.6013029217720032,0.9,0.06695805490016937,0.7072046399116516
1.2911466360092163,0.8817611932754517,0.40938544273376465,0.6582316756248474,0.9,0.07190743088722229,0.7768438458442688
1.305720567703247,0.9204177260398865,0.3853028416633606,0.6545178294181824,0.85,0.06322415173053741,0.7502619028091431
1.3135685920715332,0.9216448068618774,0.39192378520965576,0.633445143699646,0.85,0.050412483513355255,0.716518223285675
1.3400707244873047,0.923553466796875,0.4165172576904297,0.6160999536514282,0.85,0.05639679357409477,0.7039766311645508
1.2864521741867065,0.8982734084129333,0.3881787657737732,0.5871239900588989,0.85,0.054903801530599594,0.6776134371757507
1.166327953338623,0.8248029947280884,0.34152495861053467,0.5090053677558899,0.85,0.05609295517206192,0.6236879229545593
1.128133773803711,0.7865604162216187,0.3415733575820923,0.4807378351688385,0.85,0.19059142470359802,0.62990802526474
1.1833038330078125,0.7999416589736938,0.38336217403411865,0.4983949661254883,0.8,0.08043769747018814,0.6589605212211609
1.3336116075515747,0.7533532977104187,0.580258309841156,0.4795897901058197,0.8,0.12917514145374298,0.61780846118927
1.5505932569503784,1.0153788328170776,0.5352144241333008,0.6416718363761902,0.8,0.1347408890724182,0.7498040199279785
1.5430409908294678,1.0347429513931274,0.5082980394363403,0.6409292817115784,0.75,0.1273743212223053,0.7343071103096008
1.422541856765747,0.9706597328186035,0.45188212394714355,0.5900600552558899,0.75,0.11406821012496948,0.679318368434906
1.2721853256225586,0.8981629610061646,0.37402236461639404,0.518997848033905,0.8,0.12554402649402618,0.6108550429344177
1.1262763738632202,0.863030731678009,0.2632456421852112,0.46688786149024963,0.9,0.103573277592659,0.5676677823066711
1.236392617225647,1.0325533151626587,0.20383930206298828,0.5419154167175293,0.85,0.0814412459731102,0.6729878783226013
1.299612045288086,1.196877121925354,0.10273492336273193,0.599218487739563,0.85,0.06570930033922195,0.6873942613601685
1.2764774560928345,1.285614013671875,-0.009136557579040527,0.5924621224403381,0.85,0.05274001508951187,0.65745609998703
1.2437905073165894,1.3127436637878418,-0.06895315647125244,0.5858308672904968,0.85,0.047413770109415054,0.6461319923400879
1.1734881401062012,1.2725794315338135,-0.0990912914276123,0.5797098278999329,0.85,0.05251703038811684,0.6331473588943481
1.132946252822876,1.2253738641738892,-0.09242761135101318,0.5971857905387878,0.85,0.04576367139816284,0.6478219032287598
1.1561810970306396,1.189294695854187,-0.03311359882354736,0.5976517796516418,0.85,0.027910491451621056,0.6425031423568726
1.1908328533172607,1.1490782499313354,0.04175460338592529,0.581479012966156,0.85,0.022267961874604225,0.6172658205032349
1.2095295190811157,1.1196025609970093,0.08992695808410645,0.5746697783470154,0.85,0.025073694065213203,0.6022259593009949
1.218750238418579,1.11534583568573,0.10340440273284912,0.578748345375061,0.85,0.02276303619146347,0.6010832190513611
1.2229061126708984,1.1367857456207275,0.0861203670501709,0.5862995386123657,0.85,0.02251039817929268,0.6044735908508301
1.2202045917510986,1.1564695835113525,0.0637350082397461,0.5941250920295715,0.85,0.019618218764662743,0.6090320944786072
1.2234746217727661,1.175545573234558,0.04792904853820801,0.599494457244873,0.85,0.01805727928876877,0.6129412055015564
1.2315958738327026,1.2013944387435913,0.030201435089111328,0.6022077798843384,0.85,0.018811332061886787,0.6155796051025391
1.2481623888015747,1.2317984104156494,0.016363978385925293,0.6036113500595093,0.85,0.020876450464129448,0.6180108785629272
1.2659834623336792,1.26544189453125,0.0005415678024291992,0.60431307554245,0.9,0.022955412045121193,0.620578944683075
1.276807188987732,1.2987953424453735,-0.0219881534576416,0.604739248752594,0.9,0.02320217713713646,0.6234860420227051
1.286751389503479,1.337065577507019,-0.05031418800354004,0.6058043837547302,0.9,0.028570663183927536,0.6279118061065674
1.3111646175384521,1.3856817483901978,-0.0745171308517456,0.6066867709159851,0.9,0.03447573632001877,0.6337503790855408
1.3463338613510132,1.4239158630371094,-0.07758200168609619,0.6057875156402588,0.85,0.03492387384176254,0.6388297080993652
1.3346036672592163,1.4511741399765015,-0.11657047271728516,0.6050369143486023,0.85,0.0346885547041893,0.6421249508857727
1.3231086730957031,1.4729045629501343,-0.14979588985443115,0.6021396517753601,0.85,0.03392581641674042,0.6414400935173035
1.3217945098876953,1.4888290166854858,-0.16703450679779053,0.5982303023338318,0.85,0.03168986737728119,0.6386826634407043
1.3165968656539917,1.4976750612258911,-0.18107819557189941,0.5954620242118835,0.85,0.023904167115688324,0.6356607675552368
1.3160113096237183,1.5030378103256226,-0.1870265007019043,0.5939223170280457,0.85,0.02254513092339039,0.6332026124000549
1.3223320245742798,1.5069665908813477,-0.18463456630706787,0.5924987196922302,0.85,0.02145184576511383,0.6308145523071289
1.333083987236023,1.5075558423995972,-0.17447185516357422,0.5909666419029236,0.85,0.018071826547384262,0.6282178163528442
1.3425524234771729,1.504858374595642,-0.16230595111846924,0.5909432768821716,0.85,0.013835367746651173,0.6269145011901855
1.3534351587295532,1.5040223598480225,-0.15058720111846924,0.5929153561592102,0.85,0.007527425419539213,0.6276442408561707
1.3637226819992065,1.507461428642273,-0.1437387466430664,0.5952802300453186,0.85,0.008289209567010403,0.6294195652008057
1.373465895652771,1.5129591226577759,-0.13949322700500488,0.595848023891449,0.85,0.009473152458667755,0.630193293094635
1.3793814182281494,1.5181080102920532,-0.1387265920639038,0.5939834117889404,0.85,0.008078768849372864,0.6290902495384216
1.3806833028793335,1.5191115140914917,-0.1384282112121582,0.5904486775398254,0.85,0.007363880984485149,0.6264284253120422
1.3762028217315674,1.5156246423721313,-0.13942182064056396,0.5870559215545654,0.85,0.006683738902211189,0.6236186027526855
1.3694363832473755,1.5077558755874634,-0.1383194923400879,0.5846289992332458,0.85,0.005434043705463409,0.6213220953941345
1.3636969327926636,1.493479609489441,-0.12978267669677734,0.5825780034065247,0.85,0.006032499019056559,0.619113028049469
1.361393928527832,1.4750994443893433,-0.11370551586151123,0.5811203122138977,0.85,0.006661891937255859,0.6175858974456787
1.3607648611068726,1.4564390182495117,-0.09567415714263916,0.5803493857383728,0.85,0.007093747146427631,0.6169738173484802
1.3611445426940918,1.4380048513412476,-0.07686030864715576,0.5801193118095398,0.85,0.006526792887598276,0.6170728802680969
1.3625158071517944,1.4217735528945923,-0.05925774574279785,0.5805680155754089,0.85,0.004668793641030788,0.6180277466773987
1.3651187419891357,1.4092473983764648,-0.0441286563873291,0.5812243819236755,0.85,0.0022962994407862425,0.6193469166755676
1.367932677268982,1.3993475437164307,-0.03141486644744873,0.5813106894493103,0.85,0.002536614192649722,0.6202448606491089
1.3716007471084595,1.3909538984298706,-0.019353151321411133,0.5804592370986938,0.85,0.0036868308670818806,0.6205012202262878
1.3756990432739258,1.384373426437378,-0.008674383163452148,0.578525722026825,0.85,0.005645308643579483,0.620069682598114
1.3792741298675537,1.3779665231704712,0.0013076066970825195,0.5751569867134094,0.85,0.004663507919758558,0.6186848282814026
1.381508231163025,1.367905616760254,0.013602614402770996,0.5697950720787048,0.85,0.004646324552595615,0.6161511540412903
1.3831276893615723,1.3460298776626587,0.037097811698913574,0.5604300498962402,0.85,0.0035237115807831287,0.611427903175354
1.3839291334152222,1.329716444015503,0.05421268939971924,0.54897141456604,0.85,0.005749510135501623,0.6050294041633606
1.3846677541732788,1.3164199590682983,0.06824779510498047,0.5371313095092773,0.85,0.0057954685762524605,0.5980170369148254
1.3853230476379395,1.3071622848510742,0.07816076278686523,0.5275611281394958,0.85,0.005850481800734997,0.5920252203941345
1.3860366344451904,1.299956202507019,0.08608043193817139,0.5209092497825623,0.85,0.0039739664644002914,0.5873450636863708
1.3867523670196533,1.294054627418518,0.09269773960113525,0.5166044235229492,0.85,0.00474523426964879,0.5832578539848328
1.3871631622314453,1.2880114316940308,0.09915173053741455,0.5133048892021179,0.85,0.006460505072027445,0.578336238861084
1.386985182762146,1.2810190916061401,0.10596609115600586,0.5097070932388306,0.85,0.007040547206997871,0.5713722109794617
1.3858133554458618,1.27159583568573,0.11421751976013184,0.5055460333824158,0.85,0.005467049311846495,0.5621809959411621
1.3840628862380981,1.2579587697982788,0.12610411643981934,0.5002228021621704,0.85,0.005267866887152195,0.5507135987281799
1.3815470933914185,1.2414053678512573,0.14014172554016113,0.49461251497268677,0.85,0.006738375872373581,0.5391088724136353
1.3781309127807617,1.2257264852523804,0.15240442752838135,0.4897614121437073,0.85,0.007429427467286587,0.5295398831367493
1.3739012479782104,1.2117213010787964,0.16217994689941406,0.48661908507347107,0.85,0.007377353496849537,0.5239393711090088
1.369149923324585,1.2034759521484375,0.16567397117614746,0.4853174388408661,0.85,0.012424862012267113,0.5227546095848083
1.3642964363098145,1.2176039218902588,0.14669251441955566,0.48552265763282776,0.85,0.01986093446612358,0.5254059433937073
1.359665870666504,1.2302802801132202,0.1293855905532837,0.48687320947647095,0.85,0.013734766282141209,0.5310590863227844
1.3559751510620117,1.2435274124145508,0.11244773864746094,0.48930373787879944,0.85,0.011207377538084984,0.5396060943603516
1.3536959886550903,1.2518757581710815,0.10182023048400879,0.4922606647014618,0.8,0.011557335034012794,0.5486226081848145
1.3503952026367188,1.2529661655426025,0.09742903709411621,0.4954482614994049,0.8,0.014343739487230778,0.5555734038352966
1.346807599067688,1.2529453039169312,0.09386229515075684,0.49935460090637207,0.8,0.01412882748991251,0.56205815076828
1.3430861234664917,1.250279188156128,0.09280693531036377,0.5041075944900513,0.8,0.029706023633480072,0.5679317712783813
1.3382445573806763,1.2419722080230713,0.09627234935760498,0.5104772448539734,0.8,0.028590232133865356,0.573645830154419
1.331647276878357,1.2358158826828003,0.09583139419555664,0.5179852843284607,0.85,0.0236701350659132,0.5808688998222351
1.3476046323776245,1.2172794342041016,0.13032519817352295,0.5269861221313477,0.85,0.02317441813647747,0.5921074151992798
1.3737081289291382,1.2136988639831543,0.1600092649459839,0.5274946093559265,0.85,0.022364085540175438,0.6017498970031738
1.4004942178726196,1.2225185632705688,0.17797565460205078,0.5134870409965515,0.85,0.02838924340903759,0.6040579676628113
1.408734679222107,1.218300700187683,0.19043397903442383,0.49858757853507996,0.85,0.0325191430747509,0.600753903388977
1.401762843132019,1.1877533197402954,0.21400952339172363,0.4811271131038666,0.85,0.03228789195418358,0.5876213908195496
1.3910303115844727,1.123877763748169,0.2671525478363037,0.44989511370658875,0.85,0.031808484345674515,0.5454535484313965
1.3844501972198486,1.0675773620605469,0.31687283515930176,0.4224716126918793,0.85,0.03156347945332527,0.4980776906013489
1.3837110996246338,1.029268503189087,0.3544425964355469,0.40713977813720703,0.85,0.028688745573163033,0.4686313569545746
1.3878389596939087,1.0143502950668335,0.3734886646270752,0.40360936522483826,0.85,0.019847171381115913,0.4615994393825531
1.3972760438919067,1.0131866931915283,0.3840893507003784,0.40430328249931335,0.85,0.003963686991482973,0.4634527862071991
1.4184144735336304,1.0256270170211792,0.39278745651245117,0.40688857436180115,0.8,0.012239567935466766,0.46828508377075195
1.4554502964019775,1.0559616088867188,0.3994886875152588,0.42164164781570435,0.8,0.009599133394658566,0.49100300669670105
1.4704372882843018,1.0732815265655518,0.39715576171875,0.43269869685173035,0.8,0.005473832134157419,0.5055251121520996
1.4713122844696045,1.0810768604278564,0.39023542404174805,0.4364335536956787,0.8,0.0030879219993948936,0.5121726393699646
1.469919204711914,1.0856726169586182,0.3842465877532959,0.4382632374763489,0.85,0.0032915512565523386,0.5161863565444946
1.4686239957809448,1.08822762966156,0.38039636611938477,0.43930694460868835,0.85,0.004200434777885675,0.5187629461288452
1.467872142791748,1.0894100666046143,0.3784620761871338,0.43994513154029846,0.85,0.004979382734745741,0.5205655097961426
1.4676425457000732,1.0897541046142578,0.37788844108581543,0.4403427243232727,0.85,0.005486380308866501,0.5218920111656189
1.4677975177764893,1.0895661115646362,0.378231406211853,0.44056349992752075,0.85,0.005724385380744934,0.5228807330131531
1.468126893043518,1.0891402959823608,0.3789865970611572,0.44067373871803284,0.85,0.005783250089734793,0.5236634612083435
1.4686319828033447,1.088602066040039,0.38002991676330566,0.4407006800174713,0.85,0.005830138921737671,0.5243024826049805
1.4691871404647827,1.0878525972366333,0.3813345432281494,0.44058582186698914,0.85,0.005945265758782625,0.5247355699539185
1.4698129892349243,1.0869522094726562,0.38286077976226807,0.44039708375930786,0.85,0.006124099716544151,0.5250682234764099
1.4704158306121826,1.086095929145813,0.38431990146636963,0.4402170777320862,0.85,0.014152515679597855,0.5253822207450867
1.4708046913146973,1.0853575468063354,0.3854471445083618,0.4400814175605774,0.85,0.012829091399908066,0.5257022976875305
1.4708656072616577,1.0847123861312866,0.3861532211303711,0.4400079846382141,0.85,0.012085838243365288,0.5260343551635742
1.4732829332351685,1.0807355642318726,0.3925473690032959,0.4389956593513489,0.85,0.011633473448455334,0.5266708731651306
1.4744223356246948,1.0769871473312378,0.39743518829345703,0.43806639313697815,0.85,0.011094151996076107,0.5272396206855774
1.4744435548782349,1.0737475156784058,0.4006960391998291,0.43739938735961914,0.85,0.0104830889031291,0.5278852581977844
1.473535418510437,1.0710893869400024,0.40244603157043457,0.43704357743263245,0.85,0.010156191885471344,0.5286604762077332
1.4722486734390259,1.0684807300567627,0.4037679433822632,0.43684396147727966,0.85,0.00996280275285244,0.5296441316604614
1.4705889225006104,1.0658187866210938,0.4047701358795166,0.43670687079429626,0.85,0.00978357344865799,0.5306709408760071
1.4678115844726562,1.0640630722045898,0.4037485122680664,0.4369106888771057,0.85,0.010467613115906715,0.5317419767379761
1.4642280340194702,1.0627869367599487,0.4014410972595215,0.43729090690612793,0.85,0.010176428593695164,0.5327708721160889
1.460107684135437,1.0618818998336792,0.3982257843017578,0.4377935528755188,0.85,0.009802534244954586,0.5337380766868591
1.455696940422058,1.060829520225525,0.3948674201965332,0.43823766708374023,0.85,0.010309354402124882,0.5346149802207947
1.450865387916565,1.0600831508636475,0.3907822370529175,0.43866369128227234,0.85,0.010205715894699097,0.5351855158805847
1.445699691772461,1.0593509674072266,0.3863487243652344,0.43904486298561096,0.85,0.010183542035520077,0.5355693101882935
1.440365195274353,1.0579313039779663,0.3824338912963867,0.43911629915237427,0.85,0.010498929768800735,0.5357581973075867
1.4341074228286743,1.0566977262496948,0.3774096965789795,0.4390803277492523,0.85,0.009897704236209393,0.5353249907493591
1.4273850917816162,1.0564621686935425,0.37092292308807373,0.4388330578804016,0.85,0.008722452446818352,0.5341014862060547
1.4198461771011353,1.0578843355178833,0.36196184158325195,0.4384513795375824,0.85,0.008790752850472927,0.5320923924446106
1.4124460220336914,1.062573790550232,0.3498722314834595,0.4376542568206787,0.85,0.009795398451387882,0.5294594168663025
1.4059098958969116,1.0697236061096191,0.3361862897872925,0.4365844428539276,0.85,0.009381458163261414,0.5266432762145996
1.3987568616867065,1.078171730041504,0.32058513164520264,0.4358787536621094,0.85,0.009600820019841194,0.5244044661521912
1.3947210311889648,1.0891473293304443,0.3055737018585205,0.43616780638694763,0.85,0.01085993554443121,0.5237536430358887
1.3954790830612183,1.1000163555145264,0.2954627275466919,0.43701544404029846,0.85,0.009495881386101246,0.5242395401000977
1.3968476057052612,1.1111596822738647,0.2856879234313965,0.43855929374694824,0.85,0.009623664431273937,0.5257487297058105
1.397645354270935,1.1218490600585938,0.2757962942123413,0.44035568833351135,0.85,0.010289259254932404,0.5269385576248169
1.3984497785568237,1.1316837072372437,0.2667660713195801,0.44228124618530273,0.85,0.01073069591075182,0.5274147987365723
1.3980177640914917,1.1407333612442017,0.25728440284729004,0.44418951869010925,0.85,0.010338293388485909,0.5264889597892761
1.3965637683868408,1.1490535736083984,0.24751019477844238,0.44621559977531433,0.85,0.01042596809566021,0.5242457389831543
1.3944834470748901,1.1562387943267822,0.2382446527481079,0.44859370589256287,0.85,0.01147952675819397,0.5221878290176392
1.392325758934021,1.1626476049423218,0.22967815399169922,0.45168066024780273,0.85,0.011750011704862118,0.5224122405052185
1.3901079893112183,1.1748474836349487,0.21526050567626953,0.4557783305644989,0.85,0.012179674580693245,0.5254312753677368
1.3878222703933716,1.20110023021698,0.1867220401763916,0.46112582087516785,0.85,0.012680426239967346,0.5312381982803345
1.3857089281082153,1.2262190580368042,0.15948987007141113,0.4671480357646942,0.85,0.012906053103506565,0.5387243032455444
1.3836830854415894,1.2496248483657837,0.13405823707580566,0.4734477996826172,0.85,0.011594890616834164,0.5469829440116882
1.3816736936569214,1.2713193893432617,0.11035430431365967,0.4797578752040863,0.85,0.009617322124540806,0.5556371808052063
1.3794625997543335,1.2913659811019897,0.08809661865234375,0.4858904480934143,0.85,0.009778402745723724,0.5644823312759399
1.3770815134048462,1.307817816734314,0.06926369667053223,0.4912841022014618,0.85,0.00981641560792923,0.5728100538253784
1.3746119737625122,1.319994330406189,0.05461764335632324,0.49577170610427856,0.85,0.00969669409096241,0.580357015132904
1.3729017972946167,1.3316062688827515,0.041295528411865234,0.5002426505088806,0.85,0.009007408283650875,0.5881973505020142
1.3709309101104736,1.3411372900009155,0.029793620109558105,0.5043157935142517,0.85,0.008402767591178417,0.5957393646240234
1.3745720386505127,1.348798155784607,0.02577388286590576,0.5080198645591736,0.85,0.00814804993569851,0.6029033064842224
1.382976770401001,1.353812336921692,0.029164433479309082,0.510968029499054,0.85,0.007838048972189426,0.609067976474762
1.3894952535629272,1.3558435440063477,0.03365170955657959,0.5128551721572876,0.85,0.0071158926002681255,0.6137290000915527
1.3946551084518433,1.3553909063339233,0.03926420211791992,0.5134788155555725,0.85,0.006683755666017532,0.6165458559989929
1.3963732719421387,1.3503988981246948,0.04597437381744385,0.5122751593589783,0.85,0.006873786449432373,0.6167489290237427
1.3950642347335815,1.3401808738708496,0.054883360862731934,0.5086823105812073,0.85,0.005944863427430391,0.6135053038597107
1.3915069103240967,1.328839659690857,0.06266725063323975,0.5049905776977539,0.85,0.005078907590359449,0.6099969744682312
1.3871997594833374,1.316054105758667,0.07114565372467041,0.5005508661270142,0.85,0.005996375810354948,0.6054545640945435
1.3821821212768555,1.2993236780166626,0.08285844326019287,0.49386778473854065,0.85,0.00527181476354599,0.5979211926460266
1.3752349615097046,1.274713397026062,0.10052156448364258,0.4831419587135315,0.85,0.012759651057422161,0.5851009488105774
1.3665485382080078,1.245897650718689,0.12065088748931885,0.47123032808303833,0.85,0.024522602558135986,0.5706239938735962
1.3564835786819458,1.2043393850326538,0.152144193649292,0.4532327651977539,0.85,0.03748700022697449,0.5461913347244263
1.3427461385726929,1.1479227542877197,0.19482338428497314,0.43273505568504333,0.85,0.0416482612490654,0.513941764831543
1.32961905002594,1.064943552017212,0.264675498008728,0.4124433994293213,0.85,0.04718064144253731,0.4760473668575287
1.3432668447494507,1.1181848049163818,0.22508203983306885,0.4615907669067383,0.85,0.05476710945367813,0.5412018895149231
1.3592767715454102,1.1235325336456299,0.23574423789978027,0.5319998860359192,0.85,0.061556342989206314,0.6027808785438538
1.3644605875015259,1.09937584400177,0.26508474349975586,0.5512757301330566,0.85,0.07633218914270401,0.6088195443153381
1.3691648244857788,1.0770591497421265,0.29210567474365234,0.5570634007453918,0.85,0.07254460453987122,0.6083309054374695
1.3799930810928345,1.0833301544189453,0.29666292667388916,0.5634444952011108,0.85,0.0661458671092987,0.6159448623657227
1.4056662321090698,1.1199473142623901,0.2857189178466797,0.5723053812980652,0.8,0.050858061760663986,0.632889449596405
1.4457827806472778,1.1607770919799805,0.28500568866729736,0.5939977765083313,0.8,0.018423082306981087,0.6630345582962036
1.5199183225631714,1.22406005859375,0.2958582639694214,0.631084144115448,0.8,0.019733814522624016,0.7029910087585449
1.6523504257202148,1.3155696392059326,0.3367807865142822,0.6471399068832397,0.8,0.019339825958013535,0.7263628244400024
0.41828128695487976,0.8275787234306335,-0.4092974364757538,0.533589780330658,0.95,0.01817745342850685,0.6791722178459167
0.4113892614841461,0.8146349191665649,-0.4032456576824188,0.5081174373626709,0.95,0.018185291439294815,0.6540417075157166
0.39391013979911804,0.8015629649162292,-0.4076528251171112,0.48769432306289673,0.95,0.019274111837148666,0.6329605579376221
0.3691166937351227,0.8089731335639954,-0.4398564398288727,0.46901533007621765,0.95,0.02010287158191204,0.617414653301239
0.35351690649986267,0.8199926614761353,-0.4664757549762726,0.4503234028816223,0.95,0.02539336495101452,0.6063738465309143
0.3404006361961365,0.8237758874893188,-0.4833752512931824,0.433274507522583,0.95,0.045140501111745834,0.5976594686508179
0.3472383916378021,0.8209571838378906,-0.4737187922000885,0.4124009609222412,0.95,0.041203148663043976,0.5860320925712585
0.39337095618247986,0.8428007364273071,-0.44942978024482727,0.389209508895874,0.95,0.0540926530957222,0.5677267909049988
0.43995028734207153,0.9109423756599426,-0.4709920883178711,0.4046252369880676,0.95,0.05407629534602165,0.5773510336875916
0.37236592173576355,0.9293074011802673,-0.5569414794445038,0.4208303391933441,0.95,0.03967305272817612,0.5820258855819702
0.3671016991138458,0.9430838823318481,-0.5759821832180023,0.41920968890190125,0.95,0.030805576592683792,0.5774800181388855
0.3724857270717621,0.9063623547554016,-0.5338766276836395,0.39581477642059326,0.95,0.025702135637402534,0.5696721076965332
0.40412116050720215,0.8423393368721008,-0.4382181763648987,0.35117003321647644,0.95,0.03140753507614136,0.5505678057670593
0.3846915662288666,0.8044387698173523,-0.4197472035884857,0.3319779336452484,0.95,0.03848325088620186,0.5191475749015808
0.36542654037475586,0.7896663546562195,-0.4242398142814636,0.32411977648735046,0.95,0.03303620591759682,0.5010554194450378
0.38340675830841064,0.7585989832878113,-0.37519222497940063,0.30345669388771057,0.95,0.02995597943663597,0.4523720443248749
0.39763760566711426,0.7239298224449158,-0.3262922167778015,0.29301509261131287,0.95,0.02242417447268963,0.421942800283432
0.4144299626350403,0.7453833222389221,-0.33095335960388184,0.3109569251537323,0.95,0.02262185513973236,0.4486881196498871
0.44083282351493835,0.7569133639335632,-0.3160805404186249,0.3296315371990204,0.95,0.022822953760623932,0.47387608885765076
0.455507755279541,0.7630035281181335,-0.30749577283859253,0.343942254781723,0.95,0.02357969433069229,0.4959894120693207
0.47186070680618286,0.7706671953201294,-0.29880648851394653,0.34849926829338074,0.95,0.028387345373630524,0.49743136763572693
0.4925844371318817,0.7731945514678955,-0.2806101143360138,0.3440343141555786,0.95,0.028026927262544632,0.480353444814682
0.5280526280403137,0.7818071246147156,-0.25375449657440186,0.3340231776237488,0.95,0.027085861191153526,0.4471476674079895
0.5821183323860168,0.7917011380195618,-0.20958280563354492,0.3280087113380432,0.95,0.04299319535493851,0.4184659421443939
0.6329365372657776,0.7974786162376404,-0.1645420789718628,0.3315114676952362,0.95,0.060090456157922745,0.40500184893608093
0.6476301550865173,0.8284058570861816,-0.1807757019996643,0.36219197511672974,0.95,0.044127777218818665,0.4365205764770508
0.5851544737815857,0.9306238293647766,-0.3454693555831909,0.41995200514793396,0.95,0.04931112751364708,0.5094048380851746
0.5146479606628418,1.0191665887832642,-0.5045186281204224,0.47059008479118347,0.95,0.06934842467308044,0.5660561919212341
0.6234099268913269,1.0715049505233765,-0.44809502363204956,0.5247299075126648,0.9,0.11027197539806366,0.6297183036804199
0.6451966166496277,1.215163230895996,-0.5699666142463684,0.5947249531745911,0.9,0.07963752001523972,0.7075017094612122
0.8387497067451477,1.2179032564163208,-0.3791535496711731,0.5962567329406738,0.9,0.08989889919757843,0.7005996704101562
0.49357348680496216,1.3496477603912354,-0.8560742735862732,0.6452922224998474,0.95,0.08122000098228455,0.7638916373252869
0.8757166266441345,1.1899940967559814,-0.3142774701118469,0.6217033863067627,0.9,0.09246506541967392,0.7152649760246277
0.559674859046936,1.4792612791061401,-0.9195864200592041,0.789239227771759,0.9,0.11241080611944199,0.8916425704956055
0.9131180644035339,1.3094061613082886,-0.39628809690475464,0.7045765519142151,0.9,0.1315389722585678,0.7803494930267334
0.6188563704490662,1.5857168436050415,-0.9668604731559753,0.8460316061973572,0.9,0.1382371336221695,0.9248520135879517
1.063263177871704,1.4742249250411987,-0.41096174716949463,0.7282788157463074,0.9,0.1397329717874527,0.8006083369255066
0.5988841652870178,1.6932182312011719,-1.094334065914154,0.8781769871711731,0.95,0.1350667029619217,0.9458668828010559
1.145503282546997,1.570337176322937,-0.42483389377593994,0.7232686877250671,0.9,0.14234048128128052,0.8058733344078064
0.5764966607093811,1.7372108697891235,-1.1607142090797424,0.8760547041893005,0.95,0.1362433135509491,0.9489042162895203
1.1436136960983276,1.643088936805725,-0.49947524070739746,0.7174881100654602,0.9,0.13966484367847443,0.8058929443359375
0.6442689895629883,1.836702585220337,-1.1924335956573486,0.8665847182273865,0.95,0.1396934986114502,0.9459345936775208
1.2094584703445435,1.721117377281189,-0.5116589069366455,0.7203995585441589,0.9,0.13134285807609558,0.8206915259361267
0.7695986032485962,1.8985909223556519,-1.1289923191070557,0.8550532460212708,0.95,0.14603745937347412,0.9376799464225769
1.2909669876098633,1.6195353269577026,-0.32856833934783936,0.7133039832115173,0.9,0.1370590180158615,0.8171696066856384
0.8605068325996399,1.6481751203536987,-0.7876682877540588,0.8197545409202576,0.95,0.1409028321504593,0.9080096483230591
1.222278356552124,1.4230018854141235,-0.2007235288619995,0.7088173031806946,0.9,0.09557709842920303,0.8166298866271973
0.8503963351249695,1.5738307237625122,-0.7234343886375427,0.798260509967804,0.95,0.11610111594200134,0.895069420337677
1.2143146991729736,1.4974234104156494,-0.2831087112426758,0.6975616216659546,0.9,0.06691130995750427,0.8220621347427368
0.958365261554718,1.5609673261642456,-0.6026020646095276,0.729283332824707,0.9,0.07951867580413818,0.8424640893936157
1.14028000831604,1.4563782215118408,-0.3160982131958008,0.6836023330688477,0.95,0.03426998853683472,0.8245382308959961
0.9578264355659485,1.3609075546264648,-0.40308111906051636,0.6864153742790222,0.9,0.02745174430310726,0.8113505244255066
1.0755776166915894,1.2714123725891113,-0.19583475589752197,0.6374776363372803,0.9,0.027964076027274132,0.7612791061401367
0.9883624911308289,1.273755431175232,-0.2853929400444031,0.6498138904571533,0.9,0.03086431324481964,0.759452760219574
1.0569101572036743,1.2354100942611694,-0.17849993705749512,0.6623758673667908,0.85,0.04685492813587189,0.7681156992912292
1.077232837677002,1.2311941385269165,-0.15396130084991455,0.7024297118186951,0.85,0.08619482815265656,0.8178585171699524
1.099818229675293,1.2570267915725708,-0.15720856189727783,0.7382299304008484,0.85,0.09926509857177734,0.8609676361083984
1.0832700729370117,1.2531481981277466,-0.16987812519073486,0.7716907858848572,0.85,0.10382726788520813,0.9034759402275085
1.0231517553329468,1.1458591222763062,-0.12270736694335938,0.7951258420944214,0.85,0.09961887449026108,0.9248496890068054
1.020331621170044,0.8911470770835876,0.1291845440864563,0.7530280947685242,0.8,0.09134621173143387,0.9171711802482605
1.0437694787979126,0.8590472340583801,0.18472224473953247,0.7321649789810181,0.85,0.09014257043600082,0.8927800059318542
1.1143871545791626,0.8602027297019958,0.25418442487716675,0.7018540501594543,0.85,0.0892832949757576,0.7988983988761902
1.2051390409469604,0.891398549079895,0.31374049186706543,0.7150738835334778,0.8,0.08226082473993301,0.8018693923950195
1.313904047012329,0.9055323004722595,0.4083717465400696,0.7368054389953613,0.8,0.06362511217594147,0.8355633020401001
1.4661446809768677,0.9552173614501953,0.5109273195266724,0.763001024723053,0.8,0.04698721691966057,0.8755767941474915
1.535422921180725,0.8829423785209656,0.6524805426597595,0.6737324595451355,0.8,0.042288638651371,0.7576760649681091
1.5892025232315063,0.8615240454673767,0.7276784777641296,0.6772188544273376,0.8,0.038776181638240814,0.7581486105918884
1.699358344078064,0.8528686761856079,0.846489667892456,0.6673380732536316,0.8,0.03232487291097641,0.7589638233184814
1.7668743133544922,0.7827173471450806,0.9841569662094116,0.6019888520240784,0.8,0.03532923758029938,0.7253435254096985
1.765418291091919,0.7267002463340759,1.038718044757843,0.5239845514297485,0.8,0.03343755379319191,0.6705914735794067
1.7351268529891968,0.7113823890686035,1.0237444639205933,0.4767131805419922,0.8,0.028750015422701836,0.6259695887565613
1.7543010711669922,0.7140792012214661,1.0402218699455261,0.4728212058544159,0.8,0.02342262677848339,0.6128350496292114
1.8241852521896362,0.7166274785995483,1.107557773590088,0.48553743958473206,0.8,0.02059236727654934,0.6120716333389282
1.9095462560653687,0.7071903347969055,1.2023559212684631,0.49236026406288147,0.8,0.01785193383693695,0.611574649810791
1.9778416156768799,0.6981508135795593,1.2796908020973206,0.49329981207847595,0.8,0.013407020829617977,0.6132004857063293
2.037060260772705,0.7076651453971863,1.3293951153755188,0.5008894801139832,0.8,0.015300323255360126,0.6252261996269226
2.0951426029205322,0.7246977686882019,1.3704448342323303,0.5099460482597351,0.8,0.012977060861885548,0.6336440443992615
2.1518516540527344,0.7380830645561218,1.4137685894966125,0.496506929397583,0.8,0.020390024408698082,0.6143354773521423
2.2018630504608154,0.7393571138381958,1.4625059366226196,0.45799753069877625,0.8,0.032913003116846085,0.5792689919471741
2.290386915206909,0.7520298957824707,1.5383570194244385,0.42575398087501526,0.8,0.0413115955889225,0.5596674084663391
2.3687751293182373,0.7613585591316223,1.607416570186615,0.3927541673183441,0.8,0.03574291616678238,0.5321726202964783
2.424900531768799,0.8018962144851685,1.6230043172836304,0.4002833962440491,0.8,0.03903474658727646,0.5476037263870239
2.4301955699920654,0.8644985556602478,1.5656970143318176,0.422072172164917,0.8,0.03024233691394329,0.5815960764884949
2.345961332321167,0.9116020202636719,1.4343593120574951,0.436089426279068,0.8,0.022860456258058548,0.5926294922828674
2.2584316730499268,0.9538507461547852,1.3045809268951416,0.4730154573917389,0.8,0.09259473532438278,0.6264680624008179
2.1727428436279297,0.9955384135246277,1.177204430103302,0.5321898460388184,0.8,0.0850624293088913,0.6651319861412048
2.122621536254883,1.0092012882232666,1.1134202480316162,0.560501217842102,0.8,0.0809333398938179,0.6804519891738892
2.129110336303711,1.0328489542007446,1.0962613821029663,0.5726046562194824,0.8,0.06889785826206207,0.6901473999023438
1.4535152912139893,0.2389790564775467,1.2145362347364426,0.2857726216316223,0.75,0.06182108074426651,0.4401766359806061
1.3967750072479248,0.2338438332080841,1.1629311740398407,0.2902558445930481,0.75,0.06829795241355896,0.43157997727394104
1.3609830141067505,0.23235106468200684,1.1286319494247437,0.28900954127311707,0.75,0.078318752348423,0.39417538046836853
1.3128725290298462,0.23666004836559296,1.0762124806642532,0.28325092792510986,0.75,0.08009159564971924,0.36879274249076843
1.2518147230148315,0.24831166863441467,1.0035030543804169,0.3219389021396637,0.75,0.08420292288064957,0.3945862352848053
1.1958216428756714,0.30000677704811096,0.8958148658275604,0.36599135398864746,0.75,0.08044300973415375,0.4500599801540375
1.2418146133422852,0.30157265067100525,0.9402419626712799,0.3706192970275879,0.8,0.08426161110401154,0.4517596364021301
1.3435382843017578,0.3494822382926941,0.9940560460090637,0.4063621461391449,0.8,0.0690150335431099,0.49883022904396057
1.3850375413894653,0.42767077684402466,0.9573667645454407,0.4535679817199707,0.8,0.05416398495435715,0.5537296533584595
1.4591535329818726,0.557733952999115,0.9014195799827576,0.5279595851898193,0.8,0.039392247796058655,0.6159064173698425
1.5907005071640015,0.7620986700057983,0.8286018371582031,0.6067715287208557,0.8,0.03461925685405731,0.6660980582237244
1.7126423120498657,0.8674542307853699,0.8451880812644958,0.6328833103179932,0.8,0.05576873570680618,0.6817666888237
1.771666407585144,0.8773819208145142,0.8942844867706299,0.6418625712394714,0.8,0.053226858377456665,0.6985223889350891
1.804542899131775,0.9061452746391296,0.8983976244926453,0.6606830358505249,0.8,0.04501587525010109,0.7429038882255554
1.8491572141647339,0.990726113319397,0.8584311008453369,0.704608142375946,0.8,0.037951838225126266,0.8031355142593384
1.8936491012573242,1.1141481399536133,0.7795009613037109,0.7786620855331421,0.8,0.0506034716963768,0.8668686151504517
2.0391292572021484,1.2310065031051636,0.8081227540969849,0.7552966475486755,0.8,0.06737220287322998,0.8430063128471375
2.203657627105713,1.2486318349838257,0.9550257921218872,0.7000268697738647,0.8,0.05297060310840607,0.7874870300292969
2.2384841442108154,1.2802313566207886,0.9582527875900269,0.6665498614311218,0.8,0.04263661429286003,0.7610656023025513
2.134471893310547,1.3130922317504883,0.8213796615600586,0.6448706984519958,0.8,0.04476672783493996,0.7496985793113708
1.994757056236267,1.3028109073638916,0.6919461488723755,0.6224504709243774,0.8,0.02820751443505287,0.7261835932731628
1.9911571741104126,1.2763795852661133,0.7147775888442993,0.6214746236801147,0.8,0.05021263659000397,0.7199292182922363
1.9532597064971924,1.2410553693771362,0.7122043371200562,0.6278604865074158,0.8,0.04855160787701607,0.7250635623931885
1.9102047681808472,1.210521936416626,0.6996828317642212,0.6290571689605713,0.8,0.0500921867787838,0.7305943369865417
1.9156264066696167,1.183480143547058,0.7321462631225586,0.6232663989067078,0.8,0.05223451554775238,0.7362844347953796
1.9771698713302612,1.227406620979309,0.7497632503509521,0.6211785674095154,0.8,0.053177349269390106,0.745498776435852
2.005669116973877,1.2707151174545288,0.7349539995193481,0.6241005063056946,0.8,0.05125926062464714,0.7542027831077576
1.9947388172149658,1.2924518585205078,0.702286958694458,0.6395456790924072,0.8,0.04047567397356033,0.7613776326179504
1.9634212255477905,1.2962934970855713,0.6671277284622192,0.6440898776054382,0.8,0.04007934033870697,0.7601937651634216
1.952666163444519,1.2900431156158447,0.6626230478286743,0.6377429962158203,0.8,0.042310088872909546,0.7477650046348572
1.982380747795105,1.312476634979248,0.6699041128158569,0.6341480612754822,0.8,0.03191744163632393,0.7398561835289001
2.0118820667266846,1.325711727142334,0.6861703395843506,0.6181170344352722,0.8,0.025239162147045135,0.7261924743652344
1.9815958738327026,1.2733160257339478,0.7082798480987549,0.5832399129867554,0.8,0.020230213180184364,0.6965813040733337
1.9355179071426392,1.1962288618087769,0.7392890453338623,0.544871985912323,0.8,0.015889590606093407,0.6625922322273254
1.9230432510375977,1.1304324865341187,0.792610764503479,0.5019885897636414,0.8,0.009613830596208572,0.620529294013977
1.9095524549484253,1.0752699375152588,0.8342825174331665,0.4553462564945221,0.8,0.007483343128114939,0.5673720240592957
1.9063255786895752,1.0484427213668823,0.8578828573226929,0.428555965423584,0.8,0.008495436981320381,0.5353079438209534
1.883067011833191,1.0286294221878052,0.8544375896453857,0.41668033599853516,0.8,0.007182473316788673,0.5204760432243347
1.8633590936660767,1.0100537538528442,0.8533053398132324,0.4107045829296112,0.8,0.006802354007959366,0.5125255584716797
1.8588075637817383,0.996625542640686,0.8621820211410522,0.40766414999961853,0.8,0.006147571373730898,0.5083954930305481
1.867727279663086,0.9853135943412781,0.8824136853218079,0.4033418595790863,0.8,0.00703293364495039,0.5033277273178101
1.8761571645736694,0.9733875393867493,0.9027696251869202,0.3974379897117615,0.8,0.00852501206099987,0.49666914343833923
1.8762352466583252,0.9643769264221191,0.911858320236206,0.39256951212882996,0.8,0.008308494463562965,0.49103623628616333
1.8701086044311523,0.9612330794334412,0.9088755249977112,0.38975653052330017,0.8,0.006697972770780325,0.4875699579715729
1.8641579151153564,0.9619621634483337,0.9021957516670227,0.38695451617240906,0.8,0.004696881398558617,0.4840850830078125
1.859384536743164,0.9641755223274231,0.895209014415741,0.38376080989837646,0.8,0.004415005911141634,0.48013782501220703
1.8508418798446655,0.9661152958869934,0.8847265839576721,0.3818527162075043,0.8,0.005064074881374836,0.4775327146053314
1.8414150476455688,0.965978741645813,0.8754363059997559,0.38108325004577637,0.8,0.005118444096297026,0.47625643014907837
1.8354347944259644,0.9641085863113403,0.871326208114624,0.3807021677494049,0.8,0.004636791534721851,0.4755415618419647
1.8338278532028198,0.9613401293754578,0.8724877238273621,0.3801591992378235,0.8,0.0044012716971337795,0.47476688027381897
1.834922194480896,0.9582988619804382,0.8766233325004578,0.37917691469192505,0.8,0.0045226989313960075,0.47357043623924255
1.8363475799560547,0.9553428888320923,0.8810046911239624,0.3778208792209625,0.8,0.004683595150709152,0.47198352217674255
1.8366596698760986,0.9530596733093262,0.8835999965667725,0.37636446952819824,0.8,0.004636267200112343,0.4702770709991455
1.8356214761734009,0.9519829154014587,0.8836385607719421,0.37506362795829773,0.8,0.004207535646855831,0.468695729970932
1.8338956832885742,0.9518362283706665,0.8820594549179077,0.3739287555217743,0.8,0.003666409058496356,0.46721839904785156
1.8327728509902954,0.9511853456497192,0.8815875053405762,0.37281641364097595,0.8,0.0033363262191414833,0.46569210290908813
1.8314834833145142,0.9499020576477051,0.8815814256668091,0.37181729078292847,0.8,0.003052850952371955,0.4642740786075592
1.8301527500152588,0.9475013017654419,0.8826514482498169,0.3708387017250061,0.8,0.002819045213982463,0.462872177362442
1.8294576406478882,0.9442481994628906,0.8852094411849976,0.36980196833610535,0.8,0.0025841044262051582,0.4614483416080475
1.8293094635009766,0.9408054351806641,0.8885040283203125,0.3687301576137543,0.8,0.002678180579096079,0.4600408673286438
1.8295643329620361,0.9374423027038574,0.8921220302581787,0.36751028895378113,0.8,0.003063828917220235,0.4585053622722626
1.8293609619140625,0.9345598220825195,0.894801139831543,0.36620473861694336,0.8,0.003368319710716605,0.4569001793861389
1.8281887769699097,0.9324161410331726,0.8957726359367371,0.36493203043937683,0.8,0.0034957965835928917,0.4553297162055969
1.8262405395507812,0.9309365153312683,0.8953040242195129,0.3637274205684662,0.8,0.0033641797490417957,0.4537999629974365
1.8236761093139648,0.93001788854599,0.8936582207679749,0.3626229166984558,0.8,0.0031627421267330647,0.4523448646068573
1.8206207752227783,0.9293423891067505,0.8912783861160278,0.3616287410259247,0.8,0.003022844437509775,0.4509809613227844
1.8174575567245483,0.9284945726394653,0.888962984085083,0.3607287108898163,0.8,0.002797953085973859,0.44969892501831055
1.8147109746932983,0.9272226691246033,0.8874883055686951,0.3598848879337311,0.8,0.0028075792361050844,0.44847890734672546
1.8124481439590454,0.9256709218025208,0.8867772221565247,0.3590489327907562,0.8,0.0028792668599635363,0.44728145003318787
1.8105987310409546,0.9239429831504822,0.8866557478904724,0.35817524790763855,0.8,0.003020979929715395,0.44605571031570435
1.80899178981781,0.9222423434257507,0.8867494463920593,0.35725435614585876,0.8,0.0031870135571807623,0.4447896182537079
1.807276964187622,0.920705258846283,0.8865717053413391,0.35631832480430603,0.8,0.0033077120315283537,0.44351711869239807
1.8053330183029175,0.919450581073761,0.8858824372291565,0.3554067313671112,0.8,0.003345419419929385,0.44226646423339844
1.8031574487686157,0.9184821248054504,0.8846753239631653,0.3545423150062561,0.8,0.003306309226900339,0.4410570561885834
1.800824761390686,0.9176735877990723,0.8831511735916138,0.35372987389564514,0.8,0.0032190142665058374,0.43988901376724243
1.7984751462936401,0.9168421626091003,0.8816329836845398,0.35296016931533813,0.8,0.0031179729849100113,0.43875056505203247
1.7962692975997925,0.9158426523208618,0.8804266452789307,0.3522129952907562,0.8,0.003027183935046196,0.4376232624053955
1.7943371534347534,0.9145672917366028,0.8797698616981506,0.3514483869075775,0.8,0.0029673101380467415,0.4364693760871887
1.7927261590957642,0.9130023121833801,0.879723846912384,0.3506453037261963,0.8,0.002955968026071787,0.4352724254131317
1.7913798093795776,0.9112877249717712,0.8800920844078064,0.34981951117515564,0.8,0.0029925217386335135,0.434054434299469
1.7901763916015625,0.9095607995986938,0.8806155920028687,0.3489820063114166,0.8,0.0030507915653288364,0.43283113837242126
1.7889795303344727,0.9079347848892212,0.8810447454452515,0.34814849495887756,0.8,0.0031096390448510647,0.4316215217113495
1.7876955270767212,0.9064589738845825,0.8812365531921387,0.347331166267395,0.8,0.003068507183343172,0.4304351508617401
1.7862743139266968,0.9051285982131958,0.881145715713501,0.3465404212474823,0.8,0.002871466102078557,0.4292791485786438
1.784740686416626,0.9038888812065125,0.8808518052101135,0.34577813744544983,0.8,0.002736646682024002,0.4281511902809143
1.7831509113311768,0.902709424495697,0.8804414868354797,0.3450326919555664,0.8,0.00261283153668046,0.42703738808631897
1.7816076278686523,0.9013910293579102,0.8802165985107422,0.3442349433898926,0.8,0.002558548701927066,0.4258616864681244
1.780274748802185,0.8997368812561035,0.8805378675460815,0.3433704674243927,0.8,0.0025593237951397896,0.4246039390563965
1.779256820678711,0.8979013562202454,0.8813554644584656,0.3425169885158539,0.8,0.0025974286254495382,0.4233568608760834
1.778356909751892,0.8961954116821289,0.8821614980697632,0.3416927754878998,0.8,0.0026558830868452787,0.42216402292251587
1.777124047279358,0.8945060968399048,0.8826179504394531,0.3408711552619934,0.8,0.0027162646874785423,0.42097780108451843
1.7757244110107422,0.8929816484451294,0.8827427625656128,0.3400934636592865,0.8,0.0027615895960479975,0.41985177993774414
1.7742098569869995,0.8916288614273071,0.8825809955596924,0.33935198187828064,0.8,0.002783546457067132,0.4187734127044678
1.7725902795791626,0.8904178738594055,0.8821724057197571,0.33863991498947144,0.8,0.002782057039439678,0.4177304804325104
1.7708946466445923,0.8893028497695923,0.881591796875,0.3379523456096649,0.8,0.002738500013947487,0.4167136251926422
1.7691630125045776,0.8882213830947876,0.88094162940979,0.3372846245765686,0.8,0.002517394023016095,0.4157148003578186
1.7674369812011719,0.8871254324913025,0.8803115487098694,0.3366340100765228,0.8,0.0023606803733855486,0.4147307872772217
1.7657676935195923,0.8859834671020508,0.8797842264175415,0.33599427342414856,0.8,0.0022361995652318,0.4137551486492157
1.7641881704330444,0.8847840428352356,0.8794041275978088,0.3353567123413086,0.8,0.0020179208368062973,0.41277870535850525
1.7626608610153198,0.8835453391075134,0.8791155219078064,0.334717720746994,0.8,0.0019379761070013046,0.4117976725101471
1.760681390762329,0.8824543356895447,0.8782270550727844,0.3340829610824585,0.8,0.0018907524645328522,0.41080522537231445
1.7588109970092773,0.881194531917572,0.8776164650917053,0.3334209620952606,0.8,0.0018369415774941444,0.40976008772850037
1.7572250366210938,0.8798379302024841,0.8773871064186096,0.33275339007377625,0.8,0.0017715042922645807,0.4086983799934387
1.756121039390564,0.8782266974449158,0.8778943419456482,0.33205655217170715,0.8,0.001759082661010325,0.40757766366004944
1.7552121877670288,0.8767210245132446,0.8784911632537842,0.3314034342765808,0.8,0.0017381381476297975,0.40653562545776367
1.7544071674346924,0.8752166628837585,0.8791905045509338,0.3307705819606781,0.8,0.0016895252047106624,0.4055255949497223
1.7536861896514893,0.8737146258354187,0.8799715638160706,0.3301590383052826,0.8,0.0016357629792764783,0.40454965829849243
1.753034234046936,0.8722299933433533,0.8808042407035828,0.3295704424381256,0.8,0.0015827066963538527,0.40361228585243225
1.7523173093795776,0.8708953261375427,0.8814219832420349,0.3290233314037323,0.8,0.001533203641884029,0.4027501046657562
1.7516403198242188,0.8695133328437805,0.8821269869804382,0.3284752070903778,0.8,0.0014880025992169976,0.4018833339214325
1.7510241270065308,0.8681535124778748,0.882870614528656,0.3279404938220978,0.8,0.0014484351268038154,0.4010396897792816
1.7504509687423706,0.8668412566184998,0.8836097121238708,0.32742276787757874,0.8,0.0014116311213001609,0.40022531151771545
1.7498992681503296,0.8655840158462524,0.8843152523040771,0.3269233703613281,0.8,0.0013969913125038147,0.3994412124156952
1.7493559122085571,0.8643823862075806,0.8849735260009766,0.32644376158714294,0.8,0.001339597045443952,0.398688405752182
1.7488117218017578,0.8632352948188782,0.8855764269828796,0.32598602771759033,0.8,0.0012878504348918796,0.39796939492225647
1.748268961906433,0.8621324896812439,0.8861364722251892,0.3255481719970703,0.8,0.0012526926584541798,0.3972806930541992
1.7477333545684814,0.8610663414001465,0.886667013168335,0.325126975774765,0.8,0.0012254700995981693,0.3966178297996521
1.7472513914108276,0.8598953485488892,0.8873560428619385,0.3246927559375763,0.8,0.0012040769215673208,0.3959250748157501
1.7467701435089111,0.8588070869445801,0.887963056564331,0.3242855668067932,0.8,0.001187903806567192,0.39527878165245056
1.7462562322616577,0.8578104376792908,0.8884457945823669,0.3239053189754486,0.8,0.0011729240650311112,0.39467793703079224
1.7457128763198853,0.8568717241287231,0.8888411521911621,0.3235430121421814,0.8,0.0011561900610104203,0.3941056430339813
1.7451444864273071,0.855982780456543,0.8891617059707642,0.3231963813304901,0.8,0.0011375433532521129,0.393557608127594
1.74455988407135,0.8551470041275024,0.8894128799438477,0.3228653371334076,0.8,0.0011162676382809877,0.3930346667766571
1.7439661026000977,0.8543416857719421,0.8896244168281555,0.32254549860954285,0.8,0.0010927049443125725,0.3925279974937439
1.7433723211288452,0.8535515069961548,0.8898208141326904,0.3222341239452362,0.8,0.001067536766640842,0.39203310012817383
1.7429077625274658,0.8527745604515076,0.8901332020759583,0.32193127274513245,0.8,0.0009734191698953509,0.39155030250549316
1.742601990699768,0.852005124092102,0.890596866607666,0.3216363489627838,0.8,0.0009035817347466946,0.3910786211490631
1.7423038482666016,0.8512405753135681,0.8910632729530334,0.3213483989238739,0.8,0.0008732968126423657,0.3906171917915344
1.7420192956924438,0.8504779934883118,0.8915413022041321,0.32106661796569824,0.8,0.0008475654176436365,0.39016494154930115
1.7417501211166382,0.8497230410575867,0.8920270800590515,0.3207913041114807,0.8,0.0008243294432759285,0.3897225856781006
1.7415367364883423,0.8489664196968079,0.8925703167915344,0.3205219507217407,0.8,0.0008024860289879143,0.3892896771430969
1.741366982460022,0.8482311367988586,0.8931358456611633,0.3202627897262573,0.8,0.000782138726208359,0.38887354731559753
1.7411960363388062,0.8475444912910461,0.89365154504776,0.32001689076423645,0.8,0.000762835843488574,0.38848045468330383
1.741021752357483,0.8468822836875916,0.8941394686698914,0.3197796940803528,0.8,0.0007439269684255123,0.38810133934020996
1.7408437728881836,0.8462455868721008,0.8945981860160828,0.31955158710479736,0.8,0.0007261668797582388,0.38773664832115173
1.7406624555587769,0.8456313014030457,0.8950311541557312,0.3193320333957672,0.8,0.0007087330450303853,0.38738566637039185
1.7404831647872925,0.84503573179245,0.8954474329948425,0.3191199004650116,0.8,0.000692053756210953,0.38704654574394226
1.7402994632720947,0.8444581031799316,0.8958413600921631,0.3189155161380768,0.8,0.0006759334937669337,0.3867197036743164
1.7401189804077148,0.8438968658447266,0.8962221145629883,0.31871768832206726,0.8,0.0006604207446798682,0.3864033818244934
1.7399399280548096,0.8433513045310974,0.8965886235237122,0.3185259699821472,0.8,0.0006455247639678419,0.3860969543457031
1.7397607564926147,0.8428214192390442,0.8969393372535706,0.3183401823043823,0.8,0.0006306073046289384,0.3858000636100769
1.7395819425582886,0.8423054814338684,0.8972764611244202,0.3181600272655487,0.8,0.0006161772762425244,0.3855120837688446
1.7394055128097534,0.8418024182319641,0.8976030945777893,0.3179849088191986,0.8,0.0006015555118210614,0.38523203134536743
1.7392324209213257,0.8413121104240417,0.8979203104972839,0.3178146779537201,0.8,0.0005870942841283977,0.3849596679210663
1.7390629053115845,0.8408331274986267,0.8982297778129578,0.3176494538784027,0.8,0.0005722964997403324,0.38469502329826355
1.7388981580734253,0.8403650522232056,0.8985331058502197,0.31748875975608826,0.8,0.0005578880081884563,0.3844376504421234
1.7387398481369019,0.8399052619934082,0.8988345861434937,0.3173324465751648,0.8,0.0005439473898150027,0.3841870427131653
1.7385867834091187,0.8394539952278137,0.8991327881813049,0.3171803653240204,0.8,0.0005304589285515249,0.3839431703090668
1.7384414672851562,0.8390104174613953,0.899431049823761,0.31703269481658936,0.8,0.0005173966637812555,0.38370606303215027
1.7383012771606445,0.8385818600654602,0.8997194170951843,0.3168916404247284,0.8,0.0005046786391176283,0.3834783136844635
1.7381654977798462,0.8381651043891907,0.9000003933906555,0.31675469875335693,0.8,0.0004922004300169647,0.3832571506500244
1.738036036491394,0.837757408618927,0.900278627872467,0.3166208863258362,0.8,0.00047993817133829,0.3830413818359375
1.7379127740859985,0.837359607219696,0.9005531668663025,0.31649044156074524,0.8,0.00046749316970817745,0.3828312158584595
1.7377938032150269,0.8369712829589844,0.9008225202560425,0.3163633942604065,0.8,0.00045570198562927544,0.3826266825199127
1.7376807928085327,0.8365920186042786,0.9010887742042542,0.31623971462249756,0.8,0.0004437086754478514,0.3824276030063629
1.7375719547271729,0.8362213373184204,0.9013506174087524,0.3161197602748871,0.8,0.0004321063170209527,0.3822343945503235
1.7374681234359741,0.835860550403595,0.9016075730323792,0.3160034716129303,0.8,0.000421008124249056,0.38204702734947205
1.7373707294464111,0.8355082869529724,0.9018624424934387,0.3158904016017914,0.8,0.0004101478843949735,0.3818649351596832
1.7372769117355347,0.8351640701293945,0.9021128416061401,0.31578096747398376,0.8,0.0003999059263151139,0.38168865442276
1.7371866703033447,0.8348316550254822,0.9023550152778625,0.3156757354736328,0.8,0.00039014281355775893,0.3815186023712158
1.7370998859405518,0.8345094919204712,0.9025903940200806,0.3155732750892639,0.8,0.00038029879215173423,0.3813532888889313
1.7370140552520752,0.8341949582099915,0.9028190970420837,0.3154735267162323,0.8,0.000370893714716658,0.3811926543712616
1.7369314432144165,0.8338894248008728,0.9030420184135437,0.3153766691684723,0.8,0.0003619699564296752,0.3810364902019501
1.7368509769439697,0.8335933685302734,0.9032576084136963,0.3152824342250824,0.8,0.00035303409094922245,0.3808847963809967
1.7367724180221558,0.8333045244216919,0.9034678936004639,0.31519076228141785,0.8,0.00034398704883642495,0.3807372450828552
1.736696481704712,0.8330225944519043,0.9036738872528076,0.3151017427444458,0.8,0.0003354914952069521,0.3805938959121704
1.7366228103637695,0.8327490091323853,0.9038738012313843,0.3150152862071991,0.8,0.0003273015609011054,0.3804548680782318
1.7365505695343018,0.8324807286262512,0.9040698409080505,0.31493112444877625,0.8,0.0003194445453118533,0.38031935691833496
1.736480712890625,0.832219123840332,0.904261589050293,0.31484928727149963,0.8,0.00031158182537183166,0.38018760085105896
1.7364132404327393,0.8319650888442993,0.9044481515884399,0.31476977467536926,0.8,0.000304074288578704,0.38005968928337097
1.736348032951355,0.831717312335968,0.904630720615387,0.31469234824180603,0.8,0.0002968846238218248,0.37993523478507996
1.7362842559814453,0.8314763903617859,0.9048078656196594,0.31461700797080994,0.8,0.00028986326651647687,0.37981417775154114
1.7362205982208252,0.8312410712242126,0.9049795269966125,0.31454360485076904,0.8,0.00028273745556361973,0.37969619035720825
1.7361599206924438,0.8310114741325378,0.905148446559906,0.3144722878932953,0.8,0.00027598359156399965,0.3795815408229828
1.7361000776290894,0.8307889103889465,0.9053111672401428,0.3144030272960663,0.8,0.0002693643909879029,0.3794700801372528
1.7360422611236572,0.8305708169937134,0.9054714441299438,0.314335435628891,0.8,0.00026273346156813204,0.3793613314628601
1.7359870672225952,0.8303583264350891,0.9056287407875061,0.3142696022987366,0.8,0.0002565640024840832,0.37925541400909424
1.7359322309494019,0.8301510214805603,0.9057812094688416,0.3142055571079254,0.8,0.00025014218408614397,0.3791525363922119
1.735880732536316,0.8299481272697449,0.905932605266571,0.31414294242858887,0.8,0.0002441678661853075,0.37905192375183105
1.7358286380767822,0.8297502398490906,0.9060783982276917,0.31408220529556274,0.8,0.00023838962079025805,0.3789542615413666
1.735780954360962,0.8295566439628601,0.9062243103981018,0.31402286887168884,0.8,0.00023276837600860745,0.3788588345050812
1.735732078552246,0.8293687701225281,0.906363308429718,0.31396540999412537,0.8,0.0002269061078550294,0.3787665069103241
1.7356855869293213,0.8291856646537781,0.9064999222755432,0.31390905380249023,0.8,0.00022156602062750608,0.37867599725723267
1.7356411218643188,0.8290066123008728,0.906634509563446,0.31385430693626404,0.8,0.00021632423158735037,0.3785879611968994
1.7355968952178955,0.8288322687149048,0.9067646265029907,0.3138010501861572,0.8,0.0002110514760715887,0.3785024583339691
1.735554575920105,0.8286617398262024,0.9068928360939026,0.31374916434288025,0.8,0.00020603708981070668,0.3784189224243164
1.7355130910873413,0.8284959197044373,0.907017171382904,0.31369882822036743,0.8,0.0002007813600357622,0.37833794951438904
1.7354739904403687,0.828333854675293,0.9071401357650757,0.31364938616752625,0.8,0.00019602275278884917,0.3782585561275482
1.735435128211975,0.8281750679016113,0.9072600603103638,0.3136011064052582,0.8,0.00019150848675053567,0.37818101048469543
1.7353981733322144,0.8280216455459595,0.9073765277862549,0.31355443596839905,0.8,0.00018691732839215547,0.37810608744621277
1.735359787940979,0.8278694152832031,0.9074903726577759,0.31350892782211304,0.8,0.00018236588221043348,0.3780328035354614
1.7353266477584839,0.8277233242988586,0.9076033234596252,0.31346461176872253,0.8,0.00017809683049563318,0.377961665391922
1.7352923154830933,0.8275806307792664,0.9077116847038269,0.3134212791919708,0.8,0.00017362415383104235,0.3778921067714691
1.7352575063705444,0.8274408578872681,0.9078166484832764,0.313379168510437,0.8,0.00016957850311882794,0.3778243660926819
1.7352259159088135,0.8273054361343384,0.9079204797744751,0.31333810091018677,0.8,0.0001654745574342087,0.3777583837509155
1.7351945638656616,0.8271724581718445,0.9080221056938171,0.3132980763912201,0.8,0.0001615235669305548,0.37769412994384766
1.7351630926132202,0.8270427584648132,0.908120334148407,0.313259094953537,0.8,0.0001576496724737808,0.3776314854621887
1.7351349592208862,0.826915442943573,0.9082195162773132,0.3132208287715912,0.8,0.00015397950483020395,0.37757012248039246
1.7351044416427612,0.8267923593521118,0.9083120822906494,0.31318390369415283,0.8,0.0001502757368143648,0.37751078605651855
1.735076904296875,0.8266706466674805,0.9084062576293945,0.31314751505851746,0.8,0.00014664969057776034,0.3774523437023163
1.735049843788147,0.8265554308891296,0.9084944128990173,0.3131124675273895,0.8,0.0001433294382877648,0.3773960769176483
1.7350234985351562,0.8264404535293579,0.9085830450057983,0.3130781352519989,0.8,0.00013976264744997025,0.3773408830165863
1.7349973917007446,0.8263289332389832,0.9086684584617615,0.31304460763931274,0.8,0.00013646588195115328,0.3772870898246765
1.7349716424942017,0.8262190222740173,0.9087526202201843,0.31301194429397583,0.8,0.00013324340397957712,0.37723463773727417
1.7349472045898438,0.8261123895645142,0.9088348150253296,0.3129800856113434,0.8,0.00013004970969632268,0.37718355655670166
1.734923243522644,0.8260090947151184,0.9089141488075256,0.31294918060302734,0.8,0.00012704296386800706,0.3771338164806366
1.7349016666412354,0.825907826423645,0.9089938402175903,0.31291863322257996,0.8,0.00012423828593455255,0.3770849406719208
1.7348778247833252,0.8258085250854492,0.909069299697876,0.31288933753967285,0.8,0.00012119159509893507,0.3770378530025482
1.7348549365997314,0.825711727142334,0.9091432094573975,0.3128606379032135,0.8,0.00011829775030491874,0.37699177861213684
1.7348358631134033,0.8256177306175232,0.9092181324958801,0.3128325045108795,0.8,0.00011532421922311187,0.37694650888442993
1.7348136901855469,0.8255254030227661,0.9092882871627808,0.31280484795570374,0.8,0.00011285897198831663,0.37690216302871704
1.7347923517227173,0.8254343271255493,0.909358024597168,0.3127776086330414,0.8,0.00010991925955750048,0.3768584728240967
1.7347701787948608,0.8253458142280579,0.909424364566803,0.31275132298469543,0.8,0.00010742923041107133,0.37681612372398376
1.7347506284713745,0.8252596259117126,0.9094910025596619,0.31272560358047485,0.8,0.00010475965245859697,0.3767748177051544
1.7347309589385986,0.8251757025718689,0.9095552563667297,0.312700480222702,0.8,0.00010250785271637142,0.37673449516296387
1.7347116470336914,0.8250938653945923,0.9096177816390991,0.31267619132995605,0.8,9.976286673918366e-05,0.376695454120636
1.7346925735473633,0.8250131607055664,0.9096794128417969,0.31265220046043396,0.8,9.761021647136658e-05,0.37665697932243347
1.7346746921539307,0.8249357342720032,0.9097389578819275,0.31262919306755066,0.8,9.537424921290949e-05,0.3766199052333832
1.7346572875976562,0.8248588442802429,0.9097984433174133,0.31260642409324646,0.8,9.296503412770107e-05,0.37658336758613586
1.7346397638320923,0.8247848749160767,0.9098548889160156,0.31258437037467957,0.8,9.085936471819878e-05,0.3765478730201721
1.7346237897872925,0.8247119784355164,0.9099118113517761,0.3125627934932709,0.8,8.884113776730374e-05,0.37651321291923523
1.7346071004867554,0.8246408700942993,0.909966230392456,0.31254181265830994,0.8,8.650581003166735e-05,0.37647953629493713
1.7345913648605347,0.8245720863342285,0.9100192785263062,0.3125212788581848,0.8,8.454357885057107e-05,0.37644657492637634
1.7345764636993408,0.8245041966438293,0.9100722670555115,0.3125011622905731,0.8,8.26792893349193e-05,0.3764142692089081
1.7345608472824097,0.8244382739067078,0.9101225733757019,0.31248152256011963,0.8,8.066568261710927e-05,0.3763827383518219
1.734545350074768,0.8243735432624817,0.9101718068122864,0.31246286630630493,0.8,7.869709224905819e-05,0.3763526678085327
1.7345329523086548,0.8243115544319153,0.9102213978767395,0.31244412064552307,0.8,7.680242561036721e-05,0.37632259726524353
1.7345184087753296,0.8242498636245728,0.9102685451507568,0.3124258816242218,0.8,7.500554056605324e-05,0.3762933909893036
1.7345050573349,0.8241902589797974,0.9103147983551025,0.31240811944007874,0.8,7.323757017729804e-05,0.37626487016677856
1.734490990638733,0.8241308331489563,0.9103601574897766,0.3123907744884491,0.8,7.158186053857207e-05,0.37623706459999084
1.7344785928726196,0.8240737915039062,0.9104048013687134,0.3123741149902344,0.8,6.969620881136507e-05,0.37621018290519714
1.7344671487808228,0.8240188956260681,0.9104482531547546,0.31235766410827637,0.8,6.814871449023485e-05,0.37618371844291687
1.7344540357589722,0.8239642977714539,0.9104897379875183,0.312341570854187,0.8,6.655340985162184e-05,0.3761579096317291
1.734442114830017,0.823910653591156,0.9105314612388611,0.3123258054256439,0.8,6.511568062705919e-05,0.376132607460022
1.7344311475753784,0.823858916759491,0.9105722308158875,0.3123108148574829,0.8,6.363523425534368e-05,0.37610846757888794
1.7344207763671875,0.8238086104393005,0.910612165927887,0.3122956454753876,0.8,6.70876688673161e-05,0.3760841488838196
1.7344093322753906,0.8237596750259399,0.9106496572494507,0.31228122115135193,0.8,6.549540557898581e-05,0.37606099247932434
1.7343978881835938,0.8237102627754211,0.9106876254081726,0.312267005443573,0.8,6.383217260008678e-05,0.3760381042957306
1.7343891859054565,0.8236643075942993,0.9107248783111572,0.3122529089450836,0.8,6.23546147835441e-05,0.3760155737400055
1.734378695487976,0.8236182332038879,0.9107604622840881,0.3122389018535614,0.8,6.074483826523647e-05,0.3759933412075043
1.7343696355819702,0.8235695958137512,0.910800039768219,0.3122243881225586,0.8,5.921088086324744e-05,0.37597042322158813
1.734362006187439,0.8235246539115906,0.9108373522758484,0.3122103810310364,0.8,5.765803507529199e-05,0.37594839930534363
1.7343523502349854,0.8234803080558777,0.9108720421791077,0.3121970593929291,0.8,5.6336164561798796e-05,0.3759274482727051
1.7343429327011108,0.8234372138977051,0.9109057188034058,0.31218430399894714,0.8,5.517579484148882e-05,0.37590715289115906
1.7343345880508423,0.8233951926231384,0.9109393954277039,0.31217193603515625,0.8,5.365646575228311e-05,0.3758874535560608
1.7343273162841797,0.823354184627533,0.9109731316566467,0.3121596872806549,0.8,5.237013101577759e-05,0.3758678436279297
1.7343196868896484,0.8233148455619812,0.9110048413276672,0.31214770674705505,0.8,5.099889312987216e-05,0.3758489787578583
1.7343116998672485,0.8232769966125488,0.9110347032546997,0.3121364116668701,0.8,4.974194962414913e-05,0.3758309781551361
1.7343040704727173,0.8232395052909851,0.9110645651817322,0.31212517619132996,0.8,4.853219797951169e-05,0.3758130669593811
1.7342971563339233,0.8232027292251587,0.9110944271087646,0.31211403012275696,0.8,4.732555680675432e-05,0.3757954239845276
1.734289526939392,0.8231669664382935,0.9111225605010986,0.3121035397052765,0.8,4.6067871153354645e-05,0.3757787048816681
1.7342838048934937,0.8231319785118103,0.9111518263816833,0.31209319829940796,0.8,4.478918344830163e-05,0.3757622241973877
1.7342780828475952,0.8230983018875122,0.911179780960083,0.31208309531211853,0.8,4.3908003135584295e-05,0.3757461607456207
1.7342703342437744,0.8230647444725037,0.9112055897712708,0.31207314133644104,0.8,4.26666192652192e-05,0.37573036551475525
1.7342661619186401,0.8230329751968384,0.9112331867218018,0.3120633661746979,0.8,4.161962351645343e-05,0.37571483850479126
1.7342594861984253,0.8230013251304626,0.9112581610679626,0.312053918838501,0.8,4.0520524635212496e-05,0.37569984793663025
1.7342541217803955,0.8229705095291138,0.9112836122512817,0.3120449185371399,0.8,3.9462363929487765e-05,0.37568551301956177
1.7342493534088135,0.8229406476020813,0.9113087058067322,0.31203603744506836,0.8,3.8435435271821916e-05,0.37567138671875
1.7342430353164673,0.8229120373725891,0.9113309979438782,0.3120274245738983,0.8,3.762661435757764e-05,0.3756577670574188
1.7342376708984375,0.8228830695152283,0.9113546013832092,0.31201884150505066,0.8,3.666460906970315e-05,0.37564408779144287
1.7342329025268555,0.8228556513786316,0.9113772511482239,0.3120107650756836,0.8,3.558767639333382e-05,0.3756312131881714
1.7342281341552734,0.8228287100791931,0.9113994240760803,0.31200262904167175,0.8,3.47549794241786e-05,0.3756183087825775
1.7342242002487183,0.8228030204772949,0.9114211797714233,0.31199467182159424,0.8,3.392239159438759e-05,0.3756057918071747
1.7342185974121094,0.8227770924568176,0.9114415049552917,0.3119869828224182,0.8,3.298986848676577e-05,0.3755936026573181
1.7342150211334229,0.8227518200874329,0.91146320104599,0.31197938323020935,0.8,3.236579505028203e-05,0.3755815625190735
1.734209418296814,0.8227279782295227,0.9114814400672913,0.31197237968444824,0.8,3.135971928713843e-05,0.3755703270435333
1.7342054843902588,0.8227039575576782,0.9115015268325806,0.31196528673171997,0.8,3.078415829804726e-05,0.37555909156799316
1.7342010736465454,0.8226810693740845,0.9115200042724609,0.31195855140686035,0.8,2.9829321647412144e-05,0.37554842233657837
1.7341978549957275,0.8226586580276489,0.9115391969680786,0.31195154786109924,0.8,2.905920337070711e-05,0.37553736567497253
1.7341934442520142,0.8226374983787537,0.9115559458732605,0.3119450807571411,0.8,2.853708792827092e-05,0.37552714347839355
1.7341889142990112,0.8226157426834106,0.9115731716156006,0.3119387924671173,0.8,2.7728468921850435e-05,0.3755171298980713
1.7341854572296143,0.8225943446159363,0.911591112613678,0.3119325339794159,0.8,2.6990839614882134e-05,0.3755071461200714
1.7341820001602173,0.8225745558738708,0.9116074442863464,0.31192657351493835,0.8,2.6301617253920995e-05,0.37549763917922974
1.734177827835083,0.8225550055503845,0.9116228222846985,0.3119206726551056,0.8,2.5759010895853862e-05,0.3754883408546448
1.7341740131378174,0.8225347399711609,0.9116392731666565,0.31191492080688477,0.8,2.5086614186875522e-05,0.375479131937027
1.7341705560684204,0.8225162625312805,0.9116542935371399,0.31190940737724304,0.8,2.4359189410461113e-05,0.37547028064727783
1.7341679334640503,0.8224980235099792,0.911669909954071,0.3119039237499237,0.8,2.390525878581684e-05,0.37546172738075256
1.7341638803482056,0.8224801421165466,0.9116837382316589,0.3118985593318939,0.8,2.3172848159447312e-05,0.3754531741142273
1.7341607809066772,0.8224625587463379,0.9116982221603394,0.3118932247161865,0.8,2.269156902912073e-05,0.3754446804523468
1.7341575622558594,0.8224455118179321,0.9117120504379272,0.311888188123703,0.8,2.2022519260644913e-05,0.3754366934299469
1.7341545820236206,0.8224285244941711,0.9117260575294495,0.31188324093818665,0.8,2.1493464373634197e-05,0.3754287362098694
1.7341524362564087,0.8224132657051086,0.9117391705513,0.3118785619735718,0.8,2.102630605804734e-05,0.3754213750362396
1.7341488599777222,0.8223973512649536,0.9117515087127686,0.31187373399734497,0.8,2.038297498074826e-05,0.375413715839386
1.7341450452804565,0.8223814368247986,0.911763608455658,0.3118692934513092,0.8,2.0187406335026026e-05,0.3754066228866577
1.7341442108154297,0.8223668336868286,0.9117773771286011,0.31186485290527344,0.8,1.944955511135049e-05,0.37539952993392944
1.7341407537460327,0.8223521113395691,0.9117886424064636,0.31186041235923767,0.8,1.9018623788724653e-05,0.3753925859928131
1.734137773513794,0.8223379254341125,0.9117998480796814,0.3118561804294586,0.8,1.8443117369315587e-05,0.3753858506679535
1.734135627746582,0.8223239183425903,0.9118117094039917,0.3118520677089691,0.8,1.8018905393546447e-05,0.3753792643547058
1.7341336011886597,0.8223108649253845,0.9118227362632751,0.311847984790802,0.8,1.7575017409399152e-05,0.37537285685539246
1.7341305017471313,0.8222970962524414,0.9118334054946899,0.3118441104888916,0.8,1.7176625988213345e-05,0.375366747379303
1.7341288328170776,0.822283923625946,0.9118449091911316,0.3118400275707245,0.8,1.6857200535014272e-05,0.37536025047302246
1.7341254949569702,0.8222719430923462,0.911853551864624,0.3118365406990051,0.8,1.6435729776276276e-05,0.3753546178340912
1.7341238260269165,0.8222596049308777,0.9118642210960388,0.3118329644203186,0.8,1.5792169506312348e-05,0.3753489553928375
1.7341219186782837,0.8222476840019226,0.9118742346763611,0.31182920932769775,0.8,1.559597149025649e-05,0.37534311413764954
1.7341197729110718,0.8222360014915466,0.9118837714195251,0.3118257224559784,0.8,1.4988529073889367e-05,0.37533754110336304
1.734117865562439,0.8222249150276184,0.9118929505348206,0.31182247400283813,0.8,1.4811462278885301e-05,0.37533238530158997
1.7341156005859375,0.8222138285636902,0.9119017720222473,0.3118191659450531,0.8,1.4354894119605888e-05,0.37532711029052734
1.7341139316558838,0.8222023844718933,0.9119115471839905,0.3118157982826233,0.8,1.4037414075573906e-05,0.37532174587249756
1.7341114282608032,0.8221920132637024,0.9119194149971008,0.3118128478527069,0.8,1.3743412637268193e-05,0.3753170967102051
1.7341095209121704,0.8221818208694458,0.9119277000427246,0.31180980801582336,0.8,1.330365557805635e-05,0.3753122389316559
1.7341079711914062,0.8221718668937683,0.9119361042976379,0.3118067681789398,0.8,1.3028515240876004e-05,0.3753073513507843
1.7341066598892212,0.8221622705459595,0.9119443893432617,0.3118037283420563,0.8,1.2612633327080403e-05,0.37530261278152466
1.7341043949127197,0.822152316570282,0.9119520783424377,0.31180083751678467,0.8,1.2401767889969051e-05,0.37529805302619934
1.7341030836105347,0.8221428990364075,0.9119601845741272,0.31179818511009216,0.8,1.207147397508379e-05,0.3752937912940979
1.7341015338897705,0.8221340179443359,0.9119675159454346,0.3117954730987549,0.8,1.1848845133499708e-05,0.3752894997596741
1.7340999841690063,0.8221253752708435,0.9119746088981628,0.31179291009902954,0.8,1.1607672604441177e-05,0.37528541684150696
1.7340980768203735,0.8221168518066406,0.9119812250137329,0.3117903470993042,0.8,1.0975145414704457e-05,0.375281423330307
1.7340964078903198,0.8221084475517273,0.9119879603385925,0.31178781390190125,0.8,1.0932935765595175e-05,0.37527740001678467
1.7340954542160034,0.8221001625061035,0.9119952917098999,0.3117854595184326,0.8,1.0820014722412452e-05,0.3752736747264862
1.7340935468673706,0.8220918774604797,0.9120016694068909,0.31178316473960876,0.8,1.0255746019538492e-05,0.37526994943618774
1.7340916395187378,0.8220845460891724,0.9120070934295654,0.3117809295654297,0.8,1.0281987670168746e-05,0.37526634335517883
1.7340917587280273,0.8220769762992859,0.9120147824287415,0.31177839636802673,0.8,9.7713846116676e-06,0.37526243925094604
1.7340894937515259,0.8220694661140442,0.9120200276374817,0.311776340007782,0.8,9.489838703302667e-06,0.3752591907978058
1.7340883016586304,0.8220626711845398,0.9120256304740906,0.31177422404289246,0.8,9.450010111322626e-06,0.3752557635307312
1.734086275100708,0.8220549821853638,0.9120312929153442,0.31177231669425964,0.8,9.184535883832723e-06,0.3752526342868805
1.7340866327285767,0.8220488429069519,0.9120377898216248,0.3117702007293701,0.8,8.886368050298188e-06,0.37524929642677307
1.7340847253799438,0.822041928768158,0.9120427966117859,0.3117680251598358,0.8,8.684001841174904e-06,0.3752458989620209
1.7340835332870483,0.8220352530479431,0.9120482802391052,0.3117660880088806,0.8,8.54272730066441e-06,0.37524285912513733
1.734082818031311,0.8220289349555969,0.9120538830757141,0.311764121055603,0.8,8.226580575865228e-06,0.375239759683609
1.7340805530548096,0.822022557258606,0.9120579957962036,0.3117621839046478,0.8,8.119082849589176e-06,0.37523671984672546
1.7340805530548096,0.822016716003418,0.9120638370513916,0.31176048517227173,0.8,7.731260666332673e-06,0.3752339780330658
1.7340790033340454,0.8220109343528748,0.9120680689811707,0.31175875663757324,0.8,7.764132533338852e-06,0.3752312958240509
1.7340784072875977,0.8220052719116211,0.9120731353759766,0.31175708770751953,0.8,7.5852422014577314e-06,0.3752286434173584
1.7340768575668335,0.8219995498657227,0.9120773077011108,0.3117554187774658,0.8,7.115790140233003e-06,0.3752260208129883
1.7340755462646484,0.8219938278198242,0.9120817184448242,0.3117538094520569,0.8,7.154877494031098e-06,0.3752233684062958
1.7340744733810425,0.8219885230064392,0.9120859503746033,0.3117523789405823,0.8,6.852274054836016e-06,0.37522098422050476
1.7340748310089111,0.8219830393791199,0.9120917916297913,0.3117505609989166,0.8,6.81275014358107e-06,0.3752182424068451
1.734073281288147,0.8219783902168274,0.9120948910713196,0.31174930930137634,0.8,6.523654974444071e-06,0.37521621584892273
1.734071969985962,0.8219738006591797,0.9120981693267822,0.3117479085922241,0.8,6.41413635094068e-06,0.37521401047706604
1.734071135520935,0.8219682574272156,0.9121028780937195,0.31174635887145996,0.8,6.2851354414306115e-06,0.37521153688430786
1.7340701818466187,0.8219636082649231,0.9121065735816956,0.31174492835998535,0.8,6.297193976934068e-06,0.3752092123031616
1.7340688705444336,0.8219593167304993,0.9121095538139343,0.3117438852787018,0.8,5.921365755057195e-06,0.3752075135707855
1.7340691089630127,0.8219549059867859,0.9121142029762268,0.31174248456954956,0.8,5.92286596656777e-06,0.37520527839660645
1.7340692281723022,0.8219512104988098,0.9121180176734924,0.3117409348487854,0.8,5.632018201140454e-06,0.3752029836177826
1.7340672016143799,0.8219461441040039,0.912121057510376,0.3117396831512451,0.8,5.5164109653560445e-06,0.3752009868621826
1.7340669631958008,0.8219417929649353,0.9121251702308655,0.31173834204673767,0.8,5.4227466534939595e-06,0.3751988410949707
1.7340658903121948,0.821938157081604,0.9121277332305908,0.3117373585700989,0.8,5.3023463806312066e-06,0.37519726157188416
1.7340635061264038,0.8219337463378906,0.9121297597885132,0.3117363750934601,0.8,5.030318334320327e-06,0.37519559264183044
1.734065294265747,0.8219305872917175,0.9121347069740295,0.31173503398895264,0.8,5.035841695644194e-06,0.3751935660839081
1.7340641021728516,0.8219264149665833,0.9121376872062683,0.31173381209373474,0.8,4.773211003339384e-06,0.37519168853759766
1.7340633869171143,0.8219228982925415,0.9121404886245728,0.31173279881477356,0.8,4.760717274621129e-06,0.37518998980522156
1.7340614795684814,0.8219194412231445,0.9121420383453369,0.31173190474510193,0.8,4.6950199248385616e-06,0.37518855929374695
1.7340614795684814,0.821915328502655,0.9121461510658264,0.31173089146614075,0.8,4.62525258626556e-06,0.37518686056137085
1.7340614795684814,0.8219124674797058,0.9121490120887756,0.31172975897789,0.8,4.399477347760694e-06,0.37518510222435
1.73406183719635,0.8219093680381775,0.9121524691581726,0.3117285966873169,0.8,4.250476649758639e-06,0.3751834034919739
1.73405921459198,0.8219060897827148,0.9121531248092651,0.3117277920246124,0.8,4.183804776403122e-06,0.37518206238746643
1.73405921459198,0.8219020962715149,0.9121571183204651,0.31172695755958557,0.8,4.203505795885576e-06,0.37518057227134705
1.7340595722198486,0.8218995332717896,0.9121600389480591,0.31172606348991394,0.8,4.12503050029045e-06,0.375179260969162
1.7340582609176636,0.8218972086906433,0.9121610522270203,0.3117251396179199,0.8,3.834396920865402e-06,0.3751778304576874
1.7340587377548218,0.8218941688537598,0.912164568901062,0.31172412633895874,0.8,3.620438064899645e-06,0.3751762807369232
1.7340576648712158,0.8218908309936523,0.9121668338775635,0.3117232918739319,0.8,3.6698818348668283e-06,0.37517496943473816
1.7340573072433472,0.8218881487846375,0.9121691584587097,0.3117225468158722,0.8,3.608108954722411e-06,0.3751737177371979
1.7340558767318726,0.8218849301338196,0.912170946598053,0.3117216229438782,0.8,3.4592778774822364e-06,0.3751722574234009
1.7340548038482666,0.8218820691108704,0.9121727347373962,0.3117210566997528,0.8,3.5143832519679563e-06,0.3751712441444397
1.7340561151504517,0.8218803405761719,0.9121757745742798,0.3117204010486603,0.8,3.415736046008533e-06,0.37517020106315613
1.7340548038482666,0.821877658367157,0.9121771454811096,0.31171947717666626,0.8,3.2716052373871207e-06,0.3751687705516815
1.7340548038482666,0.8218753933906555,0.9121794104576111,0.31171858310699463,0.8,3.0459909794444684e-06,0.37516745924949646
1.7340545654296875,0.8218733072280884,0.9121812582015991,0.31171801686286926,0.8,3.267581405452802e-06,0.37516647577285767
1.7340542078018188,0.8218714594841003,0.9121827483177185,0.31171733140945435,0.8,2.9727627861575456e-06,0.3751653730869293
1.7340534925460815,0.8218679428100586,0.912185549736023,0.3117165267467499,0.8,2.9039049422863172e-06,0.3751641809940338
1.7340526580810547,0.8218660354614258,0.9121866226196289,0.31171610951423645,0.8,2.9333764359762426e-06,0.3751634359359741
1.7340526580810547,0.821864128112793,0.9121885299682617,0.31171539425849915,0.8,2.9362850000325125e-06,0.3751623034477234
1.7340530157089233,0.8218619227409363,0.9121910929679871,0.31171464920043945,0.8,2.6753693873615703e-06,0.37516117095947266
1.7340513467788696,0.8218598365783691,0.9121915102005005,0.3117142915725708,0.8,2.553163767515798e-06,0.3751605451107025
1.7340519428253174,0.8218580484390259,0.9121938943862915,0.31171345710754395,0.8,2.7235676043346757e-06,0.3751593232154846
1.7340515851974487,0.8218559622764587,0.91219562292099,0.31171292066574097,0.8,2.483995103830239e-06,0.3751584589481354
1.7340500354766846,0.8218536376953125,0.9121963977813721,0.311712384223938,0.8,2.5062324766622623e-06,0.37515756487846375
1.7340511083602905,0.8218518495559692,0.9121992588043213,0.3117118179798126,0.8,2.3875081751612015e-06,0.37515661120414734
1.7340500354766846,0.8218507170677185,0.9121993184089661,0.3117113709449768,0.8,2.40851181843027e-06,0.3751559257507324
1.734049677848816,0.8218485116958618,0.9122011661529541,0.31171074509620667,0.8,2.3518036869063508e-06,0.37515494227409363
1.7340501546859741,0.8218469023704529,0.9122032523155212,0.3117101788520813,0.8,2.140999185940018e-06,0.3751540780067444
1.734048843383789,0.8218451738357544,0.9122036695480347,0.31170979142189026,0.8,2.1560977074841503e-06,0.37515345215797424
1.7340494394302368,0.8218438029289246,0.9122056365013123,0.3117091953754425,0.8,2.2886447368364315e-06,0.3751525580883026
1.734047770500183,0.8218413591384888,0.9122064113616943,0.31170883774757385,0.8,1.859940425674722e-06,0.37515193223953247
1.7340484857559204,0.8218401074409485,0.9122083783149719,0.3117084205150604,0.8,2.2642757357971277e-06,0.3751511871814728
1.7340484857559204,0.8218389749526978,0.9122095108032227,0.3117079436779022,0.8,1.974672386495513e-06,0.37515053153038025
1.7340481281280518,0.8218374252319336,0.9122107028961182,0.31170737743377686,0.8,1.940224137797486e-06,0.3751496970653534
1.734047293663025,0.8218362927436829,0.912211000919342,0.3117069602012634,0.8,1.80328731858026e-06,0.37514904141426086
1.7340481281280518,0.8218348622322083,0.9122132658958435,0.31170663237571716,0.8,1.7986328657570994e-06,0.3751484453678131
1.7340471744537354,0.821833610534668,0.9122135639190674,0.31170615553855896,0.8,1.7868472923510126e-06,0.3751477003097534
1.7340468168258667,0.8218321204185486,0.9122146964073181,0.3117055892944336,0.8,1.7705973505144357e-06,0.3751469850540161
1.734047293663025,0.8218307495117188,0.9122165441513062,0.3117051124572754,0.8,1.7808276879804907e-06,0.37514615058898926
1.734046220779419,0.8218294382095337,0.9122167825698853,0.3117048442363739,0.8,1.6519662722203066e-06,0.3751457929611206
1.7340459823608398,0.8218278288841248,0.9122181534767151,0.3117046356201172,0.8,1.6083949958556332e-06,0.37514528632164
1.7340458631515503,0.8218269348144531,0.9122189283370972,0.31170427799224854,0.8,1.6345545645890525e-06,0.3751447796821594
1.7340465784072876,0.8218259811401367,0.9122205972671509,0.3117038607597351,0.8,1.588040959177306e-06,0.3751441240310669
1.7340452671051025,0.8218249678611755,0.912220299243927,0.31170353293418884,0.8,1.4944342865419458e-06,0.3751436769962311
1.7340458631515503,0.8218237161636353,0.912222146987915,0.31170305609703064,0.8,1.5210051742542419e-06,0.3751428723335266
1.734045386314392,0.8218223452568054,0.9122230410575867,0.31170281767845154,0.8,1.4828323173787794e-06,0.37514251470565796
1.7340443134307861,0.8218210339546204,0.9122232794761658,0.3117026686668396,0.8,1.3941114502813434e-06,0.3751421868801117
1.7340449094772339,0.8218201994895935,0.9122247099876404,0.31170225143432617,0.8,1.264593493033317e-06,0.37514153122901917
1.7340446710586548,0.8218196034431458,0.912225067615509,0.31170210242271423,0.8,1.4272703765527694e-06,0.3751412630081177
1.7340449094772339,0.8218182921409607,0.9122266173362732,0.3117016553878784,0.8,1.2738418035951327e-06,0.37514063715934753
1.7340443134307861,0.8218175172805786,0.9122267961502075,0.31170132756233215,0.8,1.3226674582256237e-06,0.37514013051986694
1.7340443134307861,0.821816623210907,0.9122276902198792,0.3117009997367859,0.8,0.042343493551015854,0.37513959407806396
1.7340433597564697,0.8218154311180115,0.9122279286384583,0.31170088052749634,0.8,0.033911142498254776,0.3751393258571625
1.7340446710586548,0.8218145370483398,0.9122301340103149,0.3117004632949829,0.8,0.030524680390954018,0.3751387298107147
1.7340437173843384,0.8218135833740234,0.9122301340103149,0.3117002546787262,0.8,0.03139817342162132,0.37513843178749084
1.7340433597564697,0.8218132853507996,0.9122300744056702,0.31170007586479187,0.8,0.033991605043411255,0.37513813376426697
0.6876446008682251,0.517704427242279,0.16994017362594604,0.3466664254665375,0.8,0.03638288751244545,0.5949822068214417
0.6183571219444275,0.45866885781288147,0.15968826413154602,0.2851391136646271,0.8,0.03677922487258911,0.4998653531074524
0.606249988079071,0.4480080306529999,0.15824195742607117,0.24603994190692902,0.8,0.036133743822574615,0.41080400347709656
0.6085271835327148,0.456712007522583,0.15181517601013184,0.23000994324684143,0.8,0.034803103655576706,0.3614446520805359
0.6081119775772095,0.47383221983909607,0.1342797577381134,0.22237205505371094,0.8,0.03500397503376007,0.3362736403942108
0.6143990159034729,0.4873168170452118,0.1270821988582611,0.2111104279756546,0.8,0.03487575426697731,0.3180595338344574
0.6292263269424438,0.48640212416648865,0.1428242027759552,0.1935511827468872,0.8,0.03545961529016495,0.29573914408683777
0.6564556956291199,0.4871867299079895,0.16926896572113037,0.19343972206115723,0.8,0.03873787820339203,0.30927321314811707
0.6525123119354248,0.5064463019371033,0.14606600999832153,0.20971904695034027,0.8,0.04381710663437843,0.3476718068122864
0.6237003803253174,0.6220406889915466,0.001659691333770752,0.21800017356872559,0.8,0.03763369470834732,0.33766600489616394
0.6242544651031494,0.7529207468032837,-0.12866628170013428,0.26203328371047974,0.8,0.045381221920251846,0.3441309630870819
0.6104006171226501,0.7969098687171936,-0.18650925159454346,0.305972158908844,0.8,0.06448787450790405,0.37958934903144836
0.6969015002250671,0.7809082865715027,-0.08400678634643555,0.32088586688041687,0.8,0.07982499897480011,0.392543762922287
0.713121235370636,0.7713177800178528,-0.0581965446472168,0.355236679315567,0.75,0.10358321666717529,0.4285038113594055
0.804705798625946,0.7597181797027588,0.044987618923187256,0.3751332759857178,0.75,0.11363938450813293,0.46725186705589294
0.8448852896690369,0.742093026638031,0.10279226303100586,0.3784840703010559,0.75,0.14386248588562012,0.4760653078556061
0.8590149879455566,0.7072603106498718,0.15175467729568481,0.37462809681892395,0.75,0.11977821588516235,0.4769679009914398
0.8733722567558289,0.671686589717865,0.20168566703796387,0.36521703004837036,0.75,0.09853577613830566,0.4805830121040344
0.9000992178916931,0.633189857006073,0.2669093608856201,0.3439154326915741,0.75,0.07378711551427841,0.4755679666996002
1.0253046751022339,0.6089746356010437,0.4163300395011902,0.31730467081069946,0.85,0.06058845669031143,0.4579826295375824
1.1353936195373535,0.5948686003684998,0.5405250191688538,0.2977835237979889,0.85,0.05322078987956047,0.44348880648612976
1.1602824926376343,0.5454010963439941,0.6148813962936401,0.2667425274848938,0.85,0.05113774165511131,0.4031662940979004
1.1761935949325562,0.49386921525001526,0.6823243796825409,0.2398521900177002,0.85,0.05074561759829521,0.3569107949733734
1.1989144086837769,0.4568715989589691,0.7420428097248077,0.22047865390777588,0.85,0.04558531939983368,0.3213387727737427
1.255320429801941,0.4425792396068573,0.8127411901950836,0.23788414895534515,0.85,0.04401169344782829,0.3355807960033417
1.3262742757797241,0.5235123038291931,0.802761971950531,0.3067806363105774,0.85,0.04701240360736847,0.39586547017097473
1.3670257329940796,0.5348171591758728,0.8322085738182068,0.3122183382511139,0.85,0.044603485614061356,0.39312830567359924
1.3771371841430664,0.5143916606903076,0.8627455234527588,0.30273351073265076,0.85,0.041056759655475616,0.3767308294773102
1.3723728656768799,0.49940285086631775,0.8729700148105621,0.30031371116638184,0.8,0.037027209997177124,0.3685826361179352
1.3777177333831787,0.5207809805870056,0.8569367527961731,0.31730902194976807,0.8,0.03762000799179077,0.3851800262928009
1.3885990381240845,0.5538038015365601,0.8347952365875244,0.3392243981361389,0.8,0.037357356399297714,0.4089749753475189
1.4106324911117554,0.5840010046958923,0.826631486415863,0.3627336621284485,0.8,0.039174582809209824,0.43270349502563477
1.4096404314041138,0.613352358341217,0.7962880730628967,0.3866303861141205,0.8,0.04036426171660423,0.45630285143852234
1.3693735599517822,0.669384777545929,0.6999887824058533,0.4127906858921051,0.8,0.0414886400103569,0.4834870398044586
1.44386887550354,0.7511782646179199,0.6926906108856201,0.42221376299858093,0.8,0.03757607191801071,0.49571171402931213
1.5195575952529907,0.8145959973335266,0.7049615979194641,0.4233725070953369,0.8,0.04212891682982445,0.510408341884613
1.6032803058624268,0.8935214877128601,0.7097588181495667,0.4555886387825012,0.8,0.03592601418495178,0.552372395992279
1.6112730503082275,0.9103795289993286,0.7008935213088989,0.5066062808036804,0.8,0.048627644777297974,0.6107101440429688
1.648794174194336,0.9458150863647461,0.7029790878295898,0.5294597148895264,0.8,0.05793837085366249,0.6405717730522156
1.6934236288070679,0.9673325419425964,0.7260910868644714,0.5175696611404419,0.8,0.05821657553315163,0.6423448324203491
1.725016474723816,0.8970133066177368,0.8280031681060791,0.4705246090888977,0.8,0.05447004362940788,0.6175093650817871
1.7539910078048706,0.8425389528274536,0.911452054977417,0.44395360350608826,0.8,0.03791838884353638,0.6064167022705078
1.8167040348052979,0.8633594512939453,0.9533445835113525,0.4454565644264221,0.8,0.03590865805745125,0.6040360927581787
1.8514702320098877,0.9127817153930664,0.9386885166168213,0.4521876275539398,0.8,0.040041062980890274,0.6070877313613892
1.8010317087173462,0.8880688548088074,0.9129628539085388,0.4587613046169281,0.8,0.03755459189414978,0.621340274810791
1.7388876676559448,0.8681707382202148,0.87071692943573,0.4724845588207245,0.8,0.03504769876599312,0.6331967711448669
1.6834286451339722,0.8794590830802917,0.8039695620536804,0.48488733172416687,0.8,0.03295744210481644,0.6438355445861816
1.662329077720642,0.8551580309867859,0.8071710467338562,0.4856868386268616,0.8,0.031973544508218765,0.6459722518920898
1.6774307489395142,0.8509459495544434,0.8264847993850708,0.49594879150390625,0.8,0.03068668581545353,0.6541739106178284
1.7070969343185425,0.8801468014717102,0.8269501328468323,0.5151545405387878,0.85,0.02985408715903759,0.6629495024681091
1.7118399143218994,0.8863500952720642,0.8254898190498352,0.5241987109184265,0.85,0.03073946014046669,0.6668959856033325
1.6989887952804565,0.888034999370575,0.8109537959098816,0.5251132249832153,0.85,0.03217749297618866,0.6691329479217529
1.695408821105957,0.9097213745117188,0.7856874465942383,0.5239863395690918,0.85,0.034919340163469315,0.6698262095451355
1.6808375120162964,0.9354991912841797,0.7453383207321167,0.5243920087814331,0.85,0.037605494260787964,0.6703395247459412
1.669995665550232,0.964245617389679,0.705750048160553,0.5185655951499939,0.85,0.03721665218472481,0.6665285229682922
1.6485580205917358,0.9743973016738892,0.6741607189178467,0.5100703239440918,0.85,0.04220624640583992,0.6624007225036621
1.6253248453140259,0.9754478335380554,0.6498770117759705,0.5040183663368225,0.85,0.0465666688978672,0.66079181432724
1.6044933795928955,0.9733952879905701,0.6310980916023254,0.4976719319820404,0.85,0.05474128946661949,0.6586163640022278
1.5799144506454468,0.9641826748847961,0.6157317757606506,0.4899868071079254,0.85,0.04608440399169922,0.6560768485069275
1.550614595413208,0.9498555064201355,0.6007590889930725,0.48356667160987854,0.85,0.035258371382951736,0.6547383069992065
1.5162603855133057,0.9305092096328735,0.5857511758804321,0.47969433665275574,0.85,0.022281769663095474,0.6552109718322754
1.4781849384307861,0.8850674033164978,0.5931175351142883,0.4738388657569885,0.85,0.02752208337187767,0.6579801440238953
1.4424418210983276,0.8167865872383118,0.6256552338600159,0.46545886993408203,0.85,0.03989875316619873,0.6606885194778442
1.408319354057312,0.7530339360237122,0.6552854180335999,0.4306189715862274,0.85,0.04082996025681496,0.6315625309944153
1.3778036832809448,0.7149672508239746,0.6628364324569702,0.38220152258872986,0.85,0.047634344547986984,0.5778524279594421
1.352527379989624,0.7103868722915649,0.6421405076980591,0.35783931612968445,0.85,0.022614851593971252,0.5421628952026367
1.3448801040649414,0.7443591952323914,0.60052090883255,0.3637126386165619,0.85,0.016642224043607712,0.5382654070854187
1.3332018852233887,0.8125037550926208,0.5206981301307678,0.40486016869544983,0.85,0.017123542726039886,0.5709318518638611
1.2981295585632324,0.8502283096313477,0.44790124893188477,0.4453038275241852,0.85,0.02045036107301712,0.5999037623405457
1.3051375150680542,0.9013556838035583,0.40378183126449585,0.48535987734794617,0.85,0.023833418264985085,0.6297327876091003
1.3547286987304688,0.9496319890022278,0.40509670972824097,0.5129232406616211,0.85,0.024980107322335243,0.654122531414032
1.3976539373397827,0.986519992351532,0.41113394498825073,0.5429624915122986,0.85,0.02060396410524845,0.6826037764549255
1.4116886854171753,1.0078307390213013,0.403857946395874,0.5673341155052185,0.85,0.015019980259239674,0.7055560350418091
1.4117685556411743,1.0139015913009644,0.39786696434020996,0.5768395066261292,0.85,0.011939571239054203,0.7157825827598572
1.406657338142395,1.01031494140625,0.396342396736145,0.5702876448631287,0.8,0.012691252864897251,0.7122632265090942
1.4004322290420532,0.9900901913642883,0.4103420376777649,0.5502373576164246,0.8,0.011920795775949955,0.6922239661216736
1.3842947483062744,0.9476652145385742,0.4366295337677002,0.5260908007621765,0.8,0.016023920848965645,0.6629844903945923
1.3548706769943237,0.897477924823761,0.45739275217056274,0.5078523755073547,0.8,0.015730444341897964,0.6402667164802551
1.316223382949829,0.8669567108154297,0.4492666721343994,0.5026454329490662,0.8,0.013008122332394123,0.6336678266525269
1.279846429824829,0.8496978878974915,0.43014854192733765,0.5081180334091187,0.8,0.009906209073960781,0.6410486102104187
1.2634057998657227,0.8511592745780945,0.4122465252876282,0.5241301655769348,0.8,0.007070203311741352,0.6603047251701355
1.266175627708435,0.8705207109451294,0.39565491676330566,0.5505005717277527,0.8,0.009500610642135143,0.6888536810874939
1.2891883850097656,0.911850094795227,0.3773382902145386,0.5879403352737427,0.8,0.011298984289169312,0.7239407896995544
1.3283213376998901,0.9605183601379395,0.3678029775619507,0.6257738471031189,0.8,0.01385186892002821,0.7562257051467896
1.373468279838562,1.0060290098190308,0.36743927001953125,0.6597852110862732,0.8,0.009837860241532326,0.7834886312484741
1.4134594202041626,1.0448111295700073,0.3686482906341553,0.6892964243888855,0.8,0.008337018080055714,0.805436909198761
1.4438377618789673,1.0639619827270508,0.3798757791519165,0.7078627943992615,0.8,0.0064167906530201435,0.8179338574409485
1.4570481777191162,1.074962854385376,0.38208532333374023,0.7159090638160706,0.8,0.0061992621049284935,0.8226243853569031
1.4743183851242065,1.068415880203247,0.4059025049209595,0.7135968208312988,0.8,0.00465127918869257,0.8200134634971619
1.478990077972412,1.057814598083496,0.421175479888916,0.7047173380851746,0.8,0.006330462638288736,0.8121997117996216
1.4756898880004883,1.0419793128967285,0.43371057510375977,0.6921056509017944,0.8,0.006159307435154915,0.8005353808403015
1.466373324394226,1.0240976810455322,0.44227564334869385,0.6794716715812683,0.8,0.006084319669753313,0.7884186506271362
1.4535999298095703,1.007477879524231,0.44612205028533936,0.6705616116523743,0.8,0.024269573390483856,0.7795562148094177
1.4390451908111572,1.0042837858200073,0.4347614049911499,0.6651459336280823,0.8,0.026066364720463753,0.7742443680763245
1.4275649785995483,1.004938006401062,0.42262697219848633,0.6629390120506287,0.8,0.0253238957375288,0.7724238634109497
1.4218177795410156,1.0078119039535522,0.4140058755874634,0.6634487509727478,0.8,0.034876998513936996,0.7735137343406677
1.4214237928390503,1.0161933898925781,0.40523040294647217,0.6663898825645447,0.8,0.039415229111909866,0.7767510414123535
1.4249305725097656,1.0301259756088257,0.39480459690093994,0.6710067987442017,0.8,0.036881204694509506,0.7815532088279724
1.4351320266723633,1.0333648920059204,0.40176713466644287,0.6736575961112976,0.8,0.03539671748876572,0.785496175289154
1.4474267959594727,1.0216478109359741,0.42577898502349854,0.672119140625,0.8,0.025872599333524704,0.7862444519996643
1.4527828693389893,0.9989604949951172,0.45382237434387207,0.6600459814071655,0.8,0.010687366127967834,0.7786394953727722
1.4496030807495117,0.9702854156494141,0.47931766510009766,0.6332130432128906,0.8,0.008757679723203182,0.757534921169281
1.4363759756088257,0.9376035928726196,0.49877238273620605,0.5986188650131226,0.8,0.007169883232563734,0.7259431481361389
1.4343496561050415,0.8996207118034363,0.5347289443016052,0.5692753195762634,0.8,0.007238432765007019,0.6938173174858093
1.4738526344299316,0.8847077488899231,0.5891448855400085,0.5525527000427246,0.8,0.02000744827091694,0.6746488809585571
1.5094304084777832,0.8957807421684265,0.6136496663093567,0.5522133708000183,0.8,0.027023006230592728,0.6810398101806641
1.5093647241592407,0.9025076031684875,0.6068571209907532,0.5594052672386169,0.8,0.026046913117170334,0.691584587097168
1.4887501001358032,0.899318516254425,0.5894315838813782,0.5646729469299316,0.8,0.0249529667198658,0.6973437666893005
1.468528151512146,0.8957142233848572,0.5728139281272888,0.5681662559509277,0.8,0.02468952350318432,0.6997977495193481
1.4536951780319214,0.8929606676101685,0.5607345104217529,0.5712430477142334,0.8,0.02790936268866062,0.7010864615440369
1.44943106174469,0.8838121294975281,0.5656189322471619,0.573482871055603,0.8,0.031065084040164948,0.700969398021698
1.4538928270339966,0.8680115938186646,0.585881233215332,0.5734896063804626,0.8,0.025916317477822304,0.698318600654602
1.462229609489441,0.8541521430015564,0.6080774664878845,0.5685244798660278,0.8,0.021549418568611145,0.6937808990478516
1.4725030660629272,0.8485725522041321,0.6239305138587952,0.5584776997566223,0.8,0.01572819985449314,0.6868740320205688
1.4838536977767944,0.8495941162109375,0.6342595815658569,0.5509790778160095,0.8,0.012390876188874245,0.6813110113143921
1.497420310974121,0.850507915019989,0.6469123959541321,0.5457574725151062,0.8,0.010576417669653893,0.6774085164070129
1.5150171518325806,0.8433458209037781,0.6716713309288025,0.5372697114944458,0.8,0.010526538826525211,0.6711740493774414
1.5430458784103394,0.8363012671470642,0.7067446112632751,0.528531551361084,0.8,0.013340490870177746,0.6647499203681946
1.5704278945922852,0.8245706558227539,0.7458572387695312,0.5171940922737122,0.8,0.013674315996468067,0.6551288366317749
1.598721981048584,0.8181123733520508,0.7806096076965332,0.5092009902000427,0.8,0.014724849723279476,0.6469280123710632
1.6128677129745483,0.8084970712661743,0.804370641708374,0.5002474188804626,0.8,0.015807654708623886,0.636978268623352
1.6327745914459229,0.797455906867981,0.8353186845779419,0.4900510013103485,0.8,0.01644129306077957,0.6257295608520508
1.6475948095321655,0.7855857014656067,0.8620091080665588,0.4796700179576874,0.8,0.020167123526334763,0.6142571568489075
1.6600908041000366,0.7715104818344116,0.888580322265625,0.46926432847976685,0.8,0.0248426366597414,0.6025518774986267
1.6708427667617798,0.756525456905365,0.9143173098564148,0.45955243706703186,0.8,0.025725170969963074,0.5913541913032532
1.6802963018417358,0.7411299347877502,0.9391663670539856,0.45048171281814575,0.8,0.021756060421466827,0.5805104374885559
1.6896613836288452,0.7256370782852173,0.9640243053436279,0.44202080368995667,0.8,0.01729448512196541,0.5698315501213074
1.6999298334121704,0.7109032869338989,0.9890265464782715,0.4347212314605713,0.8,0.0180660393089056,0.5600719451904297
1.7121111154556274,0.6973316073417664,1.014779508113861,0.42806559801101685,0.8,0.01851089671254158,0.5511963963508606
1.7252508401870728,0.6833259463310242,1.0419248938560486,0.4194357991218567,0.8,0.013884088024497032,0.5408226847648621
1.7372467517852783,0.6670427322387695,1.0702040195465088,0.40688544511795044,0.8,0.011021283455193043,0.5265618562698364
1.746563196182251,0.6506853699684143,1.0958778262138367,0.3931899070739746,0.8,0.10084252059459686,0.5112504363059998
1.7501252889633179,0.6382512450218201,1.1118740439414978,0.38078728318214417,0.8,0.07390501350164413,0.49698111414909363
1.750999093055725,0.6288899779319763,1.1221091151237488,0.36833319067955017,0.8,0.07627693563699722,0.4817229211330414
1.7513951063156128,0.6198005080223083,1.1315945982933044,0.356858491897583,0.8,0.0712340772151947,0.46648168563842773
1.7485893964767456,0.6137197613716125,1.134869635105133,0.34698042273521423,0.8,0.06822693347930908,0.45174962282180786
1.7528213262557983,0.6116475462913513,1.141173779964447,0.3377451002597809,0.8,0.06594659388065338,0.4360111355781555
0.5903360247612,0.5805131196975708,0.00982290506362915,0.5020312666893005,0.85,0.06181289255619049,0.640626072883606
0.5050463676452637,0.5286905169487,-0.02364414930343628,0.4324776828289032,0.9,0.06335440278053284,0.6112979054450989
0.5110439658164978,0.5555586814880371,-0.04451471567153931,0.4536478519439697,0.9,0.06818388402462006,0.615412175655365
0.49291515350341797,0.7443937063217163,-0.25147855281829834,0.5106868147850037,0.9,0.08979502320289612,0.677274763584137
0.45496687293052673,0.8888872265815735,-0.43392035365104675,0.5676137804985046,0.9,0.08271189033985138,0.7163731455802917
0.43095865845680237,0.9100595712661743,-0.47910091280937195,0.5460233688354492,0.95,0.0795692652463913,0.6568282842636108
0.40499958395957947,0.9004804491996765,-0.49548086524009705,0.5507352948188782,0.95,0.08530916273593903,0.6279404759407043
0.4897668957710266,0.8864063620567322,-0.39663946628570557,0.5868654847145081,0.95,0.07338447123765945,0.646985650062561
0.53385329246521,0.8757810592651367,-0.34192776679992676,0.5797621607780457,0.95,0.06111634150147438,0.6403324007987976
0.5453338623046875,0.8385410308837891,-0.29320716857910156,0.5153475999832153,0.95,0.05216268450021744,0.5973228216171265
0.5680856108665466,0.7593145370483398,-0.1912289261817932,0.45388880372047424,0.95,0.03996163606643677,0.5589757561683655
0.5707332491874695,0.7410390973091125,-0.17030584812164307,0.44428691267967224,0.9,0.034401047974824905,0.55482017993927
0.5644389986991882,0.70329749584198,-0.13885849714279175,0.43143850564956665,0.9,0.03915104269981384,0.5546199083328247
0.6101582646369934,0.6819557547569275,-0.07179749011993408,0.4060099720954895,0.9,0.04214165359735489,0.5453674793243408
0.6560827493667603,0.684134840965271,-0.028052091598510742,0.3908176124095917,0.9,0.08275042474269867,0.5360152125358582
0.6826511025428772,0.6895892024040222,-0.0069380998611450195,0.3744370639324188,0.9,0.07076429575681686,0.5171360373497009
0.7007372975349426,0.699776291847229,0.000961005687713623,0.3594461977481842,0.9,0.04823019355535507,0.49060192704200745
0.7170940637588501,0.6341254115104675,0.08296865224838257,0.33468762040138245,0.9,0.039747077971696854,0.4548318386077881
0.7032341361045837,0.5696836113929749,0.1335505247116089,0.31518134474754333,0.9,0.0572856180369854,0.42518019676208496
0.6874774098396301,0.5309408903121948,0.1565365195274353,0.30654823780059814,0.9,0.06801287084817886,0.4102099537849426
0.6959567070007324,0.581917405128479,0.11403930187225342,0.2833975851535797,0.9,0.06293480843305588,0.3900921046733856
0.8020070195198059,0.6756711006164551,0.12633591890335083,0.2900601327419281,0.9,0.04111544415354729,0.42243966460227966
0.8835456967353821,0.6857455968856812,0.19780009984970093,0.2536860406398773,0.9,0.03255138173699379,0.38106605410575867
0.9367086291313171,0.6499148607254028,0.2867937684059143,0.25851136445999146,0.85,0.02498646453022957,0.38199952244758606
0.9383951425552368,0.5684515833854675,0.3699435591697693,0.2505142390727997,0.85,0.028918035328388214,0.3759501576423645
0.8580649495124817,0.5258042216300964,0.33226072788238525,0.23611222207546234,0.85,0.04022381454706192,0.36111941933631897
0.7544153332710266,0.5443703532218933,0.2100449800491333,0.262624591588974,0.85,0.03931758180260658,0.39742574095726013
0.6953215003013611,0.5869532823562622,0.10836821794509888,0.3092286288738251,0.85,0.06596099585294724,0.4556102752685547
0.6832486987113953,0.6461201906204224,0.0371285080909729,0.33878761529922485,0.85,0.09867977350950241,0.5018195509910583
0.7049164175987244,0.7003145217895508,0.004601895809173584,0.3568740785121918,0.85,0.09085073322057724,0.5340055823326111
0.7107822299003601,0.7386593818664551,-0.02787715196609497,0.3828590512275696,0.85,0.08406504988670349,0.5601019263267517
0.7033775448799133,0.7595691084861755,-0.05619156360626221,0.41225215792655945,0.85,0.07824781537055969,0.580464780330658
0.697035014629364,0.7702928781509399,-0.07325786352157593,0.43775373697280884,0.85,0.06453921645879745,0.5936906933784485
0.6672886610031128,0.7647139430046082,-0.09742528200149536,0.4590912461280823,0.85,0.04069577530026436,0.6014052629470825
0.6301058530807495,0.744238555431366,-0.11413270235061646,0.4630061686038971,0.85,0.02719246596097946,0.5910660028457642
0.6756151914596558,0.7120380401611328,-0.03642284870147705,0.4369799792766571,0.85,0.011016445234417915,0.54822838306427
0.7560740113258362,0.684984028339386,0.0710899829864502,0.40965205430984497,0.85,0.010319697670638561,0.49933433532714844
0.8273739814758301,0.664747416973114,0.16262656450271606,0.3907225728034973,0.85,0.008550100959837437,0.4658447206020355
0.8860991597175598,0.6583030819892883,0.22779607772827148,0.36235833168029785,0.85,0.011140251532196999,0.4384565055370331
0.9531607031822205,0.6697610020637512,0.28339970111846924,0.32428836822509766,0.85,0.01294128317385912,0.40421053767204285
1.0850708484649658,0.7111467719078064,0.3739240765571594,0.3170202076435089,0.85,0.016133571043610573,0.39801928400993347
1.268165946006775,0.7240249514579773,0.5441409945487976,0.3123813569545746,0.85,0.018274467438459396,0.3971070945262909
1.4643369913101196,0.7521878480911255,0.7121491432189941,0.31571075320243835,0.85,0.016237787902355194,0.40457773208618164
1.518754243850708,0.7983759641647339,0.7203782796859741,0.32211562991142273,0.85,0.015984829515218735,0.41788244247436523
1.4976205825805664,0.809987485408783,0.6876330971717834,0.3205215632915497,0.85,0.01595270447432995,0.42109498381614685
1.487381935119629,0.7956279516220093,0.6917539834976196,0.31120219826698303,0.85,0.01607656106352806,0.4126047194004059
1.4563684463500977,0.7874854803085327,0.6688829660415649,0.30372288823127747,0.85,0.015509889461100101,0.40478888154029846
1.4290932416915894,0.7806674242019653,0.648425817489624,0.29705995321273804,0.85,0.015643330290913582,0.3971705734729767
1.4124929904937744,0.781024158000946,0.6314688324928284,0.2935499846935272,0.85,0.014540999196469784,0.3929944336414337
1.407841682434082,0.7847777605056763,0.6230639219284058,0.29164135456085205,0.85,0.01875636912882328,0.39147618412971497
1.4098912477493286,0.7887360453605652,0.6211552023887634,0.28987231850624084,0.85,0.023184044286608696,0.38989636301994324
1.41383957862854,0.7920134663581848,0.6218261122703552,0.28786301612854004,0.85,0.021246621385216713,0.3877464234828949
1.4176253080368042,0.7947453260421753,0.6228799819946289,0.2857019901275635,0.85,0.02098783664405346,0.3849797248840332
1.420148491859436,0.7965725064277649,0.6235759854316711,0.2833336293697357,0.85,0.02205367013812065,0.3813868463039398
1.422247290611267,0.7987841963768005,0.6234630942344666,0.28123363852500916,0.85,0.015001826919615269,0.37772589921951294
1.4220041036605835,0.7991751432418823,0.6228289604187012,0.2785980701446533,0.85,0.014767891727387905,0.3737604320049286
1.4223419427871704,0.8003522753715515,0.6219896674156189,0.2759784758090973,0.85,0.013834593817591667,0.370135098695755
1.4256792068481445,0.802412211894989,0.6232669949531555,0.27359533309936523,0.85,0.012597641907632351,0.3658871352672577
1.4294822216033936,0.8033337593078613,0.6261484622955322,0.270664781332016,0.85,0.011901059187948704,0.3609185814857483
1.4335373640060425,0.8035516738891602,0.6299856901168823,0.26739248633384705,0.8,0.011585760861635208,0.3553920388221741
1.4380865097045898,0.8074020743370056,0.6306844353675842,0.26508253812789917,0.8,0.0117626478895545,0.3521588146686554
1.4404329061508179,0.8164722323417664,0.6239606738090515,0.26571521162986755,0.8,0.014316539280116558,0.3554794192314148
1.440829873085022,0.8215576410293579,0.6192722320556641,0.2664746046066284,0.8,0.019476598128676414,0.3602200150489807
1.4433070421218872,0.8277426958084106,0.6155643463134766,0.26863303780555725,0.8,0.026412684470415115,0.3665271997451782
1.4486113786697388,0.8341037631034851,0.6145076155662537,0.27110761404037476,0.8,0.028229791671037674,0.3718148171901703
1.4533203840255737,0.83991539478302,0.6134049892425537,0.2730775475502014,0.8,0.03051684983074665,0.3751819133758545
1.4576228857040405,0.8452350497245789,0.6123878359794617,0.2744905948638916,0.8,0.03290528059005737,0.3770255148410797
1.4610731601715088,0.8496901392936707,0.6113830208778381,0.2751849293708801,0.8,0.03691338747739792,0.3778338134288788
1.467328667640686,0.8602749705314636,0.6070536971092224,0.2776893675327301,0.8,0.05222981795668602,0.37944331765174866
1.474890112876892,0.8757509589195251,0.5991391539573669,0.280510276556015,0.8,0.056281037628650665,0.38048791885375977
1.4795020818710327,0.8918622136116028,0.5876398682594299,0.28240495920181274,0.8,0.059851717203855515,0.3811073303222656
1.4787887334823608,0.9012311100959778,0.5775576233863831,0.28246137499809265,0.8,0.055866509675979614,0.3815946578979492
1.4743455648422241,0.906816303730011,0.5675292611122131,0.28108713030815125,0.8,0.052356649190187454,0.38199612498283386
1.4708327054977417,0.9130203127861023,0.5578123927116394,0.28002068400382996,0.8,0.047429896891117096,0.3829507529735565
1.4660452604293823,0.9193906784057617,0.5466545820236206,0.2789316773414612,0.85,0.041412148624658585,0.3841584324836731
1.4542425870895386,0.9275571703910828,0.5266854166984558,0.2777899205684662,0.85,0.03514658287167549,0.3853456676006317
1.4427924156188965,0.9342592358589172,0.5085331797599792,0.27747780084609985,0.85,0.02920973300933838,0.38714417815208435
1.433979868888855,0.9404804110527039,0.4934994578361511,0.27811291813850403,0.85,0.02244648151099682,0.38980406522750854
1.4298639297485352,0.9459421038627625,0.4839218258857727,0.27908197045326233,0.85,0.01594945229589939,0.3930351436138153
1.4312504529953003,0.952122151851654,0.47912830114364624,0.2805195748806,0.85,0.006699385121464729,0.3964126408100128
1.4346884489059448,0.9573745727539062,0.4773138761520386,0.28152915835380554,0.85,0.005758145358413458,0.39855271577835083
1.4388138055801392,0.9598299264907837,0.47898387908935547,0.28127890825271606,0.8,0.008929806761443615,0.3978440463542938
1.4477434158325195,0.9628111124038696,0.4849323034286499,0.2815379500389099,0.8,0.01183717604726553,0.3976357877254486
1.4605392217636108,0.9665455222129822,0.49399369955062866,0.282128244638443,0.8,0.014388100244104862,0.3980494439601898
1.4764922857284546,0.9704104661941528,0.5060818195343018,0.2830751836299896,0.8,0.020548466593027115,0.399231880903244
1.4953664541244507,0.9731277823448181,0.5222386717796326,0.2839887738227844,0.8,0.023016655817627907,0.400072306394577
1.5130008459091187,0.9747036099433899,0.5382972359657288,0.2848213315010071,0.8,0.03196166455745697,0.40054693818092346
1.5291144847869873,0.9746350646018982,0.5544794201850891,0.2854469418525696,0.8,0.030593140050768852,0.4002344608306885
1.5434677600860596,0.9727917909622192,0.5706759691238403,0.28585124015808105,0.8,0.024083945900201797,0.3991241157054901
1.5555537939071655,0.9691497683525085,0.586404025554657,0.2859870195388794,0.8,0.01758394204080105,0.3972386121749878
1.5649017095565796,0.9622998237609863,0.6026018857955933,0.28512701392173767,0.8,0.01239011250436306,0.3934801518917084
1.5682741403579712,0.9564485549926758,0.6118255853652954,0.2841002643108368,0.8,0.009499575011432171,0.3898598253726959
1.5668799877166748,0.9505909085273743,0.6162890791893005,0.2826247215270996,0.8,0.00876490119844675,0.3861524760723114
1.5528106689453125,0.944366455078125,0.6084442138671875,0.27957770228385925,0.8,0.009095798246562481,0.3810466229915619
1.5358835458755493,0.9367931485176086,0.5990903973579407,0.2760482728481293,0.85,0.009726590476930141,0.3759884834289551
1.519393801689148,0.9292513132095337,0.5901424884796143,0.2731146514415741,0.85,0.010590936988592148,0.3724474608898163
1.5044177770614624,0.9216511845588684,0.582766592502594,0.27103015780448914,0.85,0.009957545436918736,0.3707364499568939
1.4920501708984375,0.9136086702346802,0.5784415006637573,0.26980647444725037,0.85,0.010624374262988567,0.37085601687431335
1.482725739479065,0.9045228958129883,0.5782028436660767,0.26929041743278503,0.85,0.018194107338786125,0.3726334869861603
1.474712610244751,0.893330991268158,0.581381618976593,0.26885026693344116,0.85,0.01944221742451191,0.37562093138694763
1.4695243835449219,0.8804998397827148,0.589024543762207,0.26848262548446655,0.85,0.017345121130347252,0.37934789061546326
1.4652055501937866,0.8648554682731628,0.6003500819206238,0.26743510365486145,0.85,0.01431667897850275,0.3826598525047302
1.4628947973251343,0.8476030230522156,0.6152917742729187,0.26617833971977234,0.85,0.018929172307252884,0.3867681920528412
1.4584674835205078,0.8261992335319519,0.6322682499885559,0.2643427550792694,0.85,0.02252391166985035,0.39168572425842285
1.4548689126968384,0.8040720224380493,0.6507968902587891,0.2622241675853729,0.85,0.028096258640289307,0.3972967267036438
1.4522135257720947,0.7829114198684692,0.6693021059036255,0.2604230046272278,0.85,0.03336431831121445,0.403862863779068
1.4482983350753784,0.7625665664672852,0.6857317686080933,0.25823068618774414,0.85,0.036778755486011505,0.40950584411621094
1.4455318450927734,0.7446229457855225,0.700908899307251,0.25718769431114197,0.85,0.04711833968758583,0.41517549753189087
1.4423359632492065,0.7277020812034607,0.7146338820457458,0.25636813044548035,0.85,0.048759426921606064,0.4193211495876312
1.4381382465362549,0.7094282507896423,0.7287099957466125,0.25442883372306824,0.85,0.04504203051328659,0.42095765471458435
1.4316520690917969,0.6875289082527161,0.7441231608390808,0.24994568526744843,0.85,0.04243941232562065,0.42001792788505554
1.4224275350570679,0.6629440784454346,0.7594834566116333,0.24326470494270325,0.85,0.03728216513991356,0.4170551896095276
1.4128607511520386,0.6369718909263611,0.7758888602256775,0.23547711968421936,0.85,0.03223302587866783,0.41176316142082214
1.4028133153915405,0.61224764585495,0.7905656695365906,0.22841739654541016,0.85,0.030736161395907402,0.4044489860534668
1.3886336088180542,0.5869216918945312,0.801711916923523,0.2205481082201004,0.85,0.030799683183431625,0.39239224791526794
1.3849505186080933,0.5659977793693542,0.818952739238739,0.2148643583059311,0.85,0.030932797119021416,0.3817448914051056
1.383452296257019,0.552361011505127,0.8310912847518921,0.21182535588741302,0.85,0.020943474024534225,0.374770849943161
1.387284517288208,0.5379633903503418,0.8493211269378662,0.20913362503051758,0.85,0.02076422981917858,0.3697268068790436
1.3993115425109863,0.5180259943008423,0.881285548210144,0.20485985279083252,0.85,0.021411815658211708,0.3646211326122284
1.413775086402893,0.48742005228996277,0.9263550341129303,0.19789162278175354,0.85,0.020326826721429825,0.3570702075958252
1.4245150089263916,0.4550933837890625,0.9694216251373291,0.1906241625547409,0.8,0.02050955407321453,0.3497381806373596
1.4387297630310059,0.4440777003765106,0.9946520626544952,0.1843077689409256,0.8,0.02518703229725361,0.34274908900260925
1.4499809741973877,0.43776097893714905,1.0122199952602386,0.1785832643508911,0.8,0.04345345124602318,0.3355637192726135
1.456325888633728,0.435183048248291,1.021142840385437,0.17613624036312103,0.8,0.06419094651937485,0.3315545618534088
1.4572757482528687,0.43821245431900024,1.0190632939338684,0.1782570332288742,0.8,0.06919144839048386,0.32981887459754944
1.4584611654281616,0.4407407343387604,1.0177204310894012,0.18119435012340546,0.8,0.07054729759693146,0.32584521174430847
1.4610742330551147,0.43827056884765625,1.0228036642074585,0.18390528857707977,0.8,0.07341824471950531,0.3206298351287842
1.4650124311447144,0.4315948486328125,1.0334175825119019,0.1860790252685547,0.8,0.06752602756023407,0.3150762617588043
1.4688953161239624,0.42198261618614197,1.0469126999378204,0.18653760850429535,0.8,0.06073334440588951,0.2994734048843384
1.4752448797225952,0.40654823184013367,1.0686966478824615,0.1821521371603012,0.8,0.06202131509780884,0.2670470178127289
1.4866132736206055,0.38997122645378113,1.0966420471668243,0.21257829666137695,0.85,0.04792165011167526,0.28855350613594055
1.4986361265182495,0.40328899025917053,1.095347136259079,0.24719038605690002,0.8,0.023150281980633736,0.3169068396091461
1.5131548643112183,0.4058048725128174,1.1073499917984009,0.2437315732240677,0.8,0.011688158847391605,0.3168863356113434
1.5377287864685059,0.4010019898414612,1.1367267966270447,0.1965656280517578,0.8,0.01103414036333561,0.28469210863113403
1.5841615200042725,0.42417412996292114,1.1599873900413513,0.17443516850471497,0.8,0.00970438588410616,0.2580750584602356
1.6297067403793335,0.4463203549385071,1.1833863854408264,0.17590856552124023,0.8,0.017896225675940514,0.24928779900074005
1.6523113250732422,0.4169098436832428,1.2354014813899994,0.17020253837108612,0.8,0.02551780268549919,0.2690885066986084
1.6908199787139893,0.4257011115550995,1.2651188671588898,0.1973484754562378,0.8,0.029392685741186142,0.30718907713890076
1.7280447483062744,0.4552837312221527,1.2727610170841217,0.23936967551708221,0.8,0.032333891838788986,0.34085777401924133
1.731276512145996,0.46633386611938477,1.2649426460266113,0.25947433710098267,0.8,0.030701816082000732,0.36321210861206055
1.7234573364257812,0.47665396332740784,1.2468033730983734,0.27452895045280457,0.8,0.06571348756551743,0.381824791431427
1.720071792602539,0.49139633774757385,1.2286754548549652,0.2895042896270752,0.8,0.07523906230926514,0.3996237814426422
1.7242298126220703,0.5029301047325134,1.2212997078895569,0.3014626204967499,0.8,0.07131928950548172,0.41703078150749207
1.7262920141220093,0.5133326649665833,1.212959349155426,0.3105696141719818,0.8,0.05956857651472092,0.43404045701026917
1.7264751195907593,0.5207449793815613,1.205730140209198,0.31396621465682983,0.8,0.05837990716099739,0.4462895095348358
1.7301145792007446,0.5241863131523132,1.2059282660484314,0.30789169669151306,0.8,0.04852742701768875,0.44409990310668945
1.744576334953308,0.5340262651443481,1.21055006980896,0.2922928035259247,0.8,0.03525537997484207,0.4261518120765686
0.5406569242477417,0.3699829876422882,0.1706739366054535,0.3633175790309906,0.9,0.0381658710539341,0.5546310544013977
0.4557276666164398,0.3552095592021942,0.1005181074142456,0.28080639243125916,0.9,0.044955700635910034,0.4648612141609192
0.4080282747745514,0.34185200929641724,0.06617626547813416,0.2280048429965973,0.9,0.050692301243543625,0.3860560953617096
0.3780880868434906,0.33494964241981506,0.04313844442367554,0.20999954640865326,0.9,0.0602763369679451,0.3469853103160858
0.3594575524330139,0.3273337483406067,0.03212380409240723,0.21572671830654144,0.85,0.05698952451348305,0.34032294154167175
0.3420256972312927,0.35533007979393005,-0.013304382562637329,0.24284134805202484,0.85,0.05488660931587219,0.3678995668888092
0.3268601894378662,0.39264893531799316,-0.06578874588012695,0.28346967697143555,0.85,0.05631057545542717,0.4139399528503418
0.32129278779029846,0.41498327255249023,-0.09369048476219177,0.3067984879016876,0.85,0.06930403411388397,0.44155246019363403
0.31736359000205994,0.40156611800193787,-0.08420252799987793,0.2896900177001953,0.85,0.06257808953523636,0.4215334355831146
0.34591609239578247,0.35177361965179443,-0.005857527256011963,0.2347499132156372,0.85,0.05994619429111481,0.332764595746994
0.3695693016052246,0.3501962125301361,0.0193730890750885,0.23508496582508087,0.85,0.12111973017454147,0.33140015602111816
0.35907769203186035,0.3596184253692627,-0.0005407333374023438,0.24473951756954193,0.85,0.14513757824897766,0.3435993492603302
0.35521361231803894,0.37176916003227234,-0.0165555477142334,0.2614534795284271,0.85,0.12149493396282196,0.36569881439208984
0.3743821084499359,0.40749675035476685,-0.03311464190483093,0.3043883144855499,0.85,0.05564603954553604,0.4259229302406311
0.47532549500465393,0.5003043413162231,-0.024978846311569214,0.4611682593822479,0.85,0.06291992217302322,0.5723945498466492
0.6129714250564575,0.5993614196777344,0.013610005378723145,0.5649698376655579,0.9,0.06402672082185745,0.6469148993492126
0.6998929381370544,0.6791187524795532,0.02077418565750122,0.6003777384757996,0.9,0.07051938772201538,0.6785716414451599
0.7167343497276306,0.7650133967399597,-0.0482790470123291,0.6112064719200134,0.9,0.07054012268781662,0.6901562809944153
0.7987108826637268,0.8068710565567017,-0.008160173892974854,0.5677274465560913,0.9,0.060945816338062286,0.6633096933364868
0.8767575621604919,0.7894925475120544,0.0872650146484375,0.4860486090183258,0.85,0.04093872383236885,0.6252053380012512
0.9669292569160461,0.7609772682189941,0.205951988697052,0.40186578035354614,0.8,0.04629552736878395,0.5352139472961426
1.0829380750656128,0.819186806678772,0.2637512683868408,0.41104888916015625,0.85,0.05168921872973442,0.5444873571395874
1.0426849126815796,0.8183151483535767,0.22436976432800293,0.4162377417087555,0.85,0.03911488130688667,0.54971843957901
1.0767930746078491,0.8110756278038025,0.26571744680404663,0.41411247849464417,0.85,0.029708093032240868,0.5522767901420593
1.092795968055725,0.8124101758003235,0.2803857922554016,0.40413761138916016,0.85,0.031298164278268814,0.5483695864677429
1.080404281616211,0.7915336489677429,0.288870632648468,0.36482492089271545,0.85,0.024884173646569252,0.5031765103340149
1.0235401391983032,0.783282458782196,0.24025768041610718,0.33781009912490845,0.85,0.028168324381113052,0.449207067489624
0.9598221778869629,0.8188029527664185,0.14101922512054443,0.35257628560066223,0.85,0.031112022697925568,0.45189619064331055
0.9219951629638672,0.8879662752151489,0.03402888774871826,0.390601247549057,0.85,0.03259100019931793,0.4891541600227356
0.920484721660614,0.9555506110191345,-0.03506588935852051,0.4260381758213043,0.85,0.03116028942167759,0.5264212489128113
0.937581479549408,0.9950994849205017,-0.05751800537109375,0.44963571429252625,0.85,0.031091805547475815,0.5513375401496887
0.9531782269477844,0.9916696548461914,-0.03849142789840698,0.44674617052078247,0.85,0.027710778638720512,0.5550874471664429
0.9617018103599548,0.9566459655761719,0.005055844783782959,0.41108569502830505,0.85,0.026300018653273582,0.5364899039268494
0.9503527879714966,0.9102756381034851,0.040077149868011475,0.3705441355705261,0.85,0.027547962963581085,0.5045410990715027
0.9342743158340454,0.8682872653007507,0.06598705053329468,0.33946865797042847,0.85,0.013806686736643314,0.47595247626304626
0.9577915072441101,0.839131772518158,0.11865973472595215,0.31490984559059143,0.85,0.014004508964717388,0.4512646794319153
0.9901461005210876,0.8246049880981445,0.16554111242294312,0.30254635214805603,0.85,0.013808825984597206,0.43722277879714966
1.0247918367385864,0.8202595114707947,0.20453232526779175,0.2973366379737854,0.85,0.016883810982108116,0.42929598689079285
1.0578056573867798,0.8243412971496582,0.23346436023712158,0.2981676757335663,0.85,0.018812337890267372,0.4264756739139557
1.0865864753723145,0.826466977596283,0.2601194977760315,0.29883089661598206,0.85,0.027305597439408302,0.4219491183757782
1.1030620336532593,0.8291309475898743,0.273931086063385,0.3003479242324829,0.8,0.026441002264618874,0.4197607636451721
1.1131091117858887,0.8239923715591431,0.2891167402267456,0.3007908761501312,0.8,0.023119736462831497,0.41752272844314575
1.1020288467407227,0.7881022095680237,0.313926637172699,0.2878800332546234,0.8,0.021467464044690132,0.39554888010025024
1.092354416847229,0.7908560037612915,0.3014984130859375,0.29096201062202454,0.8,0.021890465170145035,0.40955159068107605
1.0837905406951904,0.7777537703514099,0.3060367703437805,0.28917428851127625,0.8,0.02098863571882248,0.41562172770500183
1.072367787361145,0.7617769241333008,0.31059086322784424,0.28714561462402344,0.8,0.01918035000562668,0.4211965501308441
1.0601805448532104,0.7433487772941589,0.3168317675590515,0.2800513505935669,0.85,0.02167608216404915,0.41205883026123047
1.0469763278961182,0.7305359244346619,0.3164404034614563,0.27374106645584106,0.85,0.028987081721425056,0.40066415071487427
1.0299299955368042,0.7218108177185059,0.30811917781829834,0.2698768675327301,0.85,0.04296870902180672,0.3917294442653656
1.012741208076477,0.7239729762077332,0.2887682318687439,0.27144619822502136,0.85,0.04575352370738983,0.3899824321269989
0.9976294636726379,0.7300497889518738,0.26757967472076416,0.27122506499290466,0.85,0.035504285246133804,0.3838218152523041
1.0016707181930542,0.731955349445343,0.2697153687477112,0.26756563782691956,0.85,0.02712896466255188,0.37430670857429504
1.0309728384017944,0.7262104749679565,0.3047623634338379,0.2674229145050049,0.85,0.015295416116714478,0.37233036756515503
1.0904501676559448,0.7199353575706482,0.37051481008529663,0.2765798568725586,0.85,0.012549562379717827,0.38478517532348633
1.1910561323165894,0.7261401414871216,0.4649159908294678,0.27035391330718994,0.85,0.010749328881502151,0.3791326880455017
1.1912401914596558,0.753341794013977,0.4378983974456787,0.2691124379634857,0.85,0.010072958655655384,0.38191884756088257
1.1924338340759277,0.7141990065574646,0.47823482751846313,0.25544771552085876,0.85,0.009401789866387844,0.3661741316318512
1.1658364534378052,0.6802204847335815,0.48561596870422363,0.24633260071277618,0.85,0.008608182892203331,0.3583138883113861
1.1470853090286255,0.6583184599876404,0.4887668490409851,0.24109159409999847,0.85,0.008155178278684616,0.35390788316726685
1.1394315958023071,0.6354071497917175,0.5040244460105896,0.2365613430738449,0.85,0.007312360219657421,0.349057674407959
1.1501438617706299,0.6281210780143738,0.5220227837562561,0.23364987969398499,0.85,0.005959826521575451,0.34614357352256775
1.159722089767456,0.6214655041694641,0.5382565855979919,0.23123732209205627,0.85,0.003448148025199771,0.3440081477165222
1.151471495628357,0.6081516146659851,0.5433198809623718,0.2265486717224121,0.85,0.0033071234356611967,0.3407682180404663
1.1372207403182983,0.5874711871147156,0.5497495532035828,0.21965359151363373,0.85,0.00293994159437716,0.3360094726085663
1.1237636804580688,0.5624145865440369,0.561349093914032,0.2109309881925583,0.85,0.002447660081088543,0.32988467812538147
1.1150075197219849,0.5339342951774597,0.5810732245445251,0.20136117935180664,0.85,0.002040788996964693,0.3222542405128479
1.1093167066574097,0.5065215229988098,0.6027951836585999,0.1925479620695114,0.85,0.0017158937407657504,0.3139427900314331
1.1067311763763428,0.4879240095615387,0.6188071668148041,0.18626205623149872,0.85,0.001653839834034443,0.3068457841873169
1.1059328317642212,0.47700777649879456,0.6289250552654266,0.1825098842382431,0.85,0.0015193081926554441,0.30194488167762756
1.103132724761963,0.47265201807022095,0.6304807066917419,0.17954058945178986,0.85,0.0014084450667724013,0.2979782223701477
1.102094292640686,0.4693664610385895,0.6327278316020966,0.17755840718746185,0.85,0.0012757837539538741,0.29514217376708984
1.1014957427978516,0.4669986665248871,0.6344970762729645,0.17616824805736542,0.85,0.0011418835492804646,0.29311060905456543
1.1006606817245483,0.465339332818985,0.6353213489055634,0.17506368458271027,0.85,0.0010762859601527452,0.29149433970451355
1.0994218587875366,0.46418318152427673,0.6352386772632599,0.17411623895168304,0.85,0.000988457351922989,0.2900891900062561
1.097338318824768,0.4632553160190582,0.6340830028057098,0.17325182259082794,0.85,0.0009503662004135549,0.2888347804546356
1.094279408454895,0.4622807204723358,0.6319986879825592,0.17244017124176025,0.85,0.0008909305324777961,0.2876550257205963
1.0917218923568726,0.4621919095516205,0.6295299828052521,0.17200122773647308,0.85,0.0008651782991364598,0.2868891656398773
1.0892822742462158,0.46235784888267517,0.6269244253635406,0.17169874906539917,0.85,0.0008191017550416291,0.28626617789268494
1.0870596170425415,0.4627450108528137,0.6243146061897278,0.1715175360441208,0.85,0.0007562317769043148,0.2857842445373535
1.0849922895431519,0.46309515833854675,0.6218971312046051,0.1713722199201584,0.85,0.0007183721754699945,0.2853820323944092
1.0831732749938965,0.46351122856140137,0.6196620464324951,0.1712750643491745,0.85,0.0006874757236801088,0.28505977988243103
1.081669569015503,0.46399036049842834,0.6176792085170746,0.17122797667980194,0.85,0.000662426755297929,0.28481099009513855
1.0804487466812134,0.46440935134887695,0.6160393953323364,0.17120206356048584,0.85,0.0006435553659684956,0.28459444642066956
1.079529047012329,0.4648157060146332,0.6147133409976959,0.17120574414730072,0.85,0.0006301724934019148,0.2844228446483612
1.08033287525177,0.4651634395122528,0.6151694357395172,0.1712135672569275,0.85,0.0006175517337396741,0.2842673361301422
1.0814021825790405,0.46549126505851746,0.6159109175205231,0.1712322235107422,0.85,0.0006043353932909667,0.28414204716682434
1.082426905632019,0.4657643437385559,0.6166625618934631,0.171240895986557,0.85,0.0005897789378650486,0.28402361273765564
1.083396553993225,0.46594738960266113,0.617449164390564,0.17122375965118408,0.85,0.0005731047131121159,0.2838902473449707
1.0842396020889282,0.46608051657676697,0.6181590855121613,0.1711946725845337,0.85,0.0005548440385609865,0.2837580144405365
1.0849353075027466,0.4661727845668793,0.6187625229358673,0.17115509510040283,0.85,0.0005346813704818487,0.2836255729198456
1.0854953527450562,0.46623849868774414,0.619256854057312,0.17110973596572876,0.85,0.0005127962213009596,0.28349506855010986
1.085949182510376,0.4662902355194092,0.6196589469909668,0.17106281220912933,0.85,0.0004900702042505145,0.28336891531944275
1.0863288640975952,0.4663398861885071,0.6199889779090881,0.17101743817329407,0.85,0.00046706857392564416,0.28324881196022034
1.0866678953170776,0.466390997171402,0.6202768981456757,0.17097382247447968,0.85,0.000443635624833405,0.28313392400741577
1.0869884490966797,0.46644479036331177,0.6205436587333679,0.17093093693256378,0.85,0.00042008355376310647,0.28302308917045593
1.087304949760437,0.4664986729621887,0.6208062767982483,0.1708867996931076,0.85,0.00039783649845048785,0.2829138934612274
1.0876200199127197,0.4665493071079254,0.6210707128047943,0.1708395928144455,0.85,0.00037588446866720915,0.28280431032180786
1.0879348516464233,0.466595321893692,0.6213395297527313,0.1707882136106491,0.85,0.0003542309277690947,0.2826929986476898
1.0882394313812256,0.46663370728492737,0.6216057240962982,0.1707315891981125,0.85,0.00033359506051056087,0.28257814049720764
1.0885310173034668,0.46666502952575684,0.62186598777771,0.17067013680934906,0.85,0.00031330884667113423,0.2824598252773285
1.0888034105300903,0.4666910767555237,0.6221123337745667,0.1706051081418991,0.85,0.0002943669678643346,0.2823386788368225
1.089051604270935,0.46671223640441895,0.6223393678665161,0.17053711414337158,0.85,0.00027596126892603934,0.2822151184082031
1.0892752408981323,0.46673116087913513,0.6225440800189972,0.1704680472612381,0.85,0.0002586169575806707,0.2820906341075897
1.0894783735275269,0.4667506217956543,0.6227277517318726,0.17039988934993744,0.85,0.00024247980036307126,0.28196707367897034
1.0896648168563843,0.4667733311653137,0.6228914856910706,0.1703338474035263,0.85,0.00022741123393643647,0.2818457782268524
1.0898364782333374,0.4667970836162567,0.6230393946170807,0.17026959359645844,0.85,0.00021278829080983996,0.28172653913497925
1.089996576309204,0.4668225944042206,0.6231739819049835,0.17020781338214874,0.85,0.00019983178935945034,0.2816103398799896
1.0901464223861694,0.46684953570365906,0.6232968866825104,0.1701488345861435,0.85,0.00018729173461906612,0.2814975678920746
1.0902897119522095,0.4668777585029602,0.6234119534492493,0.17009298503398895,0.85,0.00017607881454750896,0.2813888490200043
1.0904252529144287,0.4669060707092285,0.6235191822052002,0.17003993690013885,0.85,0.00016510605928488076,0.2812839448451996
1.0905557870864868,0.466935396194458,0.6236203908920288,0.16999034583568573,0.85,0.00015537046419922262,0.2811836302280426
1.0906810760498047,0.46696510910987854,0.6237159669399261,0.16994400322437286,0.85,0.000146459715324454,0.2810879647731781
1.090802788734436,0.4669952988624573,0.6238074898719788,0.16990132629871368,0.85,0.00013766332995146513,0.2809971868991852
1.0909192562103271,0.4670252501964569,0.6238940060138702,0.16986162960529327,0.85,0.00013059165212325752,0.2809109389781952
1.0910309553146362,0.46705541014671326,0.623975545167923,0.16982537508010864,0.85,0.000123044999781996,0.2808298170566559
1.0911388397216797,0.4670850932598114,0.6240537464618683,0.169792041182518,0.85,0.00011662502947729081,0.2807532250881195
1.0912429094314575,0.4671141803264618,0.6241287291049957,0.16976165771484375,0.85,0.00011046599684050307,0.280681312084198
1.09134042263031,0.4671421945095062,0.6241982281208038,0.16973374783992767,0.85,0.00010478850890649483,0.28061363101005554
1.091435432434082,0.46716976165771484,0.6242656707763672,0.16970844566822052,0.85,9.934113768395036e-05,0.2805503308773041
1.0915253162384033,0.4671967625617981,0.6243285536766052,0.16968563199043274,0.85,9.452059748582542e-05,0.2804914116859436
1.0916110277175903,0.46722212433815,0.6243889033794403,0.16966456174850464,0.85,8.991171489469707e-05,0.2804357409477234
1.09169340133667,0.46724700927734375,0.6244463920593262,0.16964566707611084,0.85,8.565567259211093e-05,0.28038427233695984
1.0917718410491943,0.46727094054222107,0.6245009005069733,0.16962836682796478,0.85,8.108390466077253e-05,0.2803358733654022
1.0918474197387695,0.46729356050491333,0.6245538592338562,0.16961251199245453,0.85,7.739583088550717e-05,0.2802906036376953
1.0919194221496582,0.46731558442115784,0.6246038377285004,0.1695980578660965,0.85,7.415025174850598e-05,0.2802484929561615
1.0919874906539917,0.4673357605934143,0.6246517300605774,0.16958442330360413,0.85,7.027066749287769e-05,0.280208557844162
1.0920535326004028,0.46735525131225586,0.624698281288147,0.1695718765258789,0.85,6.694994226563722e-05,0.28017112612724304
1.0921159982681274,0.46737346053123474,0.6247425377368927,0.16956011950969696,0.85,6.384008884197101e-05,0.2801358699798584
1.0921746492385864,0.4673907458782196,0.6247839033603668,0.1695490926504135,0.85,6.084871347411536e-05,0.2801026403903961
1.0922315120697021,0.46740683913230896,0.6248246729373932,0.16953861713409424,0.85,5.763699300587177e-05,0.28007110953330994
1.092283844947815,0.46742209792137146,0.6248617470264435,0.16952858865261078,0.85,5.5165848607430235e-05,0.2800412178039551
1.0923336744308472,0.467436283826828,0.6248973906040192,0.16951891779899597,0.85,5.246996079222299e-05,0.28001275658607483
1.0923818349838257,0.46745020151138306,0.6249316334724426,0.16951003670692444,0.85,4.9718448281055316e-05,0.27998608350753784
1.0924268960952759,0.46746236085891724,0.6249645352363586,0.16950112581253052,0.85,4.751613596454263e-05,0.27996012568473816
1.0924692153930664,0.46747419238090515,0.6249950230121613,0.16949252784252167,0.85,4.48706814495381e-05,0.2799355685710907
1.0925086736679077,0.4674850106239319,0.6250236630439758,0.1694841831922531,0.85,4.284817987354472e-05,0.27991199493408203
1.0925469398498535,0.4674959182739258,0.6250510215759277,0.1694764643907547,0.85,4.031289427075535e-05,0.2798897922039032
1.0925819873809814,0.4675056040287018,0.6250763833522797,0.16946865618228912,0.85,3.8704016333213076e-05,0.2798682153224945
1.092616081237793,0.46751490235328674,0.6251011788845062,0.16946128010749817,0.85,3.6789577279705554e-05,0.2798477113246918
1.0926480293273926,0.4675239622592926,0.6251240670681,0.16945424675941467,0.85,3.443945024628192e-05,0.27982813119888306
1.0926785469055176,0.4675327241420746,0.625145822763443,0.16944746673107147,0.85,3.2687883503967896e-05,0.27980947494506836
1.0927073955535889,0.4675404727458954,0.6251669228076935,0.1694408506155014,0.85,3.175294477841817e-05,0.2797914445400238
1.0927342176437378,0.4675479531288147,0.6251862645149231,0.16943441331386566,0.85,2.9407299734884873e-05,0.27977415919303894
1.092760443687439,0.46755513548851013,0.6252053081989288,0.16942840814590454,0.85,2.823641807481181e-05,0.2797577679157257
1.0927835702896118,0.4675620198249817,0.6252215504646301,0.1694224774837494,0.85,2.6654155590222217e-05,0.27974197268486023
1.0928069353103638,0.46756839752197266,0.6252385377883911,0.16941694915294647,0.85,2.4886981918825768e-05,0.2797270119190216
1.0928292274475098,0.46757498383522034,0.6252542436122894,0.16941188275814056,0.85,2.4177446903195232e-05,0.279712975025177
1.0928491353988647,0.4675807058811188,0.625268429517746,0.1694066971540451,0.85,2.2844104023533873e-05,0.2796991765499115
1.0928690433502197,0.4675866663455963,0.6252823770046234,0.16940194368362427,0.85,2.132542613253463e-05,0.27968630194664
1.092888593673706,0.4675918519496918,0.6252967417240143,0.16939759254455566,0.85,2.0649697034968995e-05,0.27967411279678345
1.0929063558578491,0.46759700775146484,0.6253093481063843,0.1693931519985199,0.85,1.9474800865282305e-05,0.27966219186782837
1.0929231643676758,0.4676021635532379,0.6253210008144379,0.1693892776966095,0.85,1.8085345800500363e-05,0.2796512544155121
1.0929388999938965,0.4676065444946289,0.6253323554992676,0.16938526928424835,0.85,1.763785257935524e-05,0.2796404957771301
1.0929540395736694,0.4676111340522766,0.6253429055213928,0.16938160359859467,0.85,1.6565285477554426e-05,0.2796303927898407
1.092969298362732,0.46761566400527954,0.6253536343574524,0.169378399848938,0.85,1.584579877089709e-05,0.27962109446525574
1.0929831266403198,0.4676194190979004,0.6253637075424194,0.16937510669231415,0.85,1.5147332305787131e-05,0.2796119153499603
1.0929960012435913,0.4676235318183899,0.6253724694252014,0.1693720668554306,0.85,1.4010262930241879e-05,0.2796033024787903
1.093008279800415,0.4676271378993988,0.6253811419010162,0.16936922073364258,0.85,1.3507456969819032e-05,0.2795952260494232
1.093021035194397,0.46763095259666443,0.6253900825977325,0.16936665773391724,0.85,1.2887562661489937e-05,0.2795877158641815
1.093031883239746,0.4676341116428375,0.6253977715969086,0.16936399042606354,0.85,1.2206252904434223e-05,0.2795802056789398
1.0930427312850952,0.46763697266578674,0.6254057586193085,0.16936153173446655,0.85,1.1633411304501351e-05,0.2795732617378235
1.093052864074707,0.4676402509212494,0.6254126131534576,0.16935931146144867,0.85,1.087532382371137e-05,0.27956676483154297
1.093063235282898,0.46764349937438965,0.6254197359085083,0.16935734450817108,0.85,1.0647692761267535e-05,0.27956071496009827
1.0930726528167725,0.46764621138572693,0.6254264414310455,0.16935530304908752,0.85,9.83603695203783e-06,0.2795547842979431
1.0930811166763306,0.4676485061645508,0.6254326105117798,0.16935324668884277,0.85,9.408699952473398e-06,0.27954909205436707
1.0930894613265991,0.4676510989665985,0.6254383623600006,0.16935144364833832,0.85,9.120900358539075e-06,0.27954378724098206
1.09309720993042,0.4676538407802582,0.6254433691501617,0.16934992372989655,0.85,8.48631407279754e-06,0.2795390188694
1.093105673789978,0.467655748128891,0.625449925661087,0.1693481206893921,0.85,8.226190402638167e-06,0.2795340120792389
1.0931123495101929,0.4676576256752014,0.6254547238349915,0.16934658586978912,0.85,7.6291203185974155e-06,0.2795294225215912
1.0931190252304077,0.46765968203544617,0.6254593431949615,0.16934500634670258,0.85,7.411711067106808e-06,0.27952510118484497
1.0931259393692017,0.46766170859336853,0.6254642307758331,0.1693437546491623,0.85,7.01430917615653e-06,0.2795211672782898
1.0931317806243896,0.4676632881164551,0.6254684925079346,0.1693422943353653,0.85,6.415230927814264e-06,0.2795170247554779
1.0931371450424194,0.4676651954650879,0.6254719495773315,0.16934111714363098,0.85,6.589281838387251e-06,0.27951353788375854
1.0931434631347656,0.4676671028137207,0.6254763603210449,0.16933999955654144,0.85,5.780912488262402e-06,0.2795100808143616
1.0931488275527954,0.4676681160926819,0.6254807114601135,0.1693386286497116,0.85,5.8261944104742724e-06,0.27950650453567505
1.0931533575057983,0.4676702618598938,0.6254830956459045,0.16933780908584595,0.85,5.349626917450223e-06,0.279503732919693
1.0931587219238281,0.4676712155342102,0.6254875063896179,0.16933657228946686,0.85,5.099509962747106e-06,0.27950042486190796
1.0931624174118042,0.4676724374294281,0.6254899799823761,0.16933558881282806,0.85,4.897764029010432e-06,0.27949759364128113
1.0931669473648071,0.4676738679409027,0.6254930794239044,0.16933466494083405,0.85,4.589702712110011e-06,0.279494971036911
1.0931710004806519,0.46767494082450867,0.6254960596561432,0.16933369636535645,0.85,4.291562163416529e-06,0.27949222922325134
1.0931755304336548,0.4676765501499176,0.6254989802837372,0.1693331003189087,0.85,4.261975391273154e-06,0.27948999404907227
1.0931782722473145,0.4676773250102997,0.6255009472370148,0.16933207213878632,0.85,3.914182798325783e-06,0.2794874608516693
1.0931823253631592,0.46767812967300415,0.625504195690155,0.16933125257492065,0.85,3.8638004298263695e-06,0.2794851064682007
1.0931857824325562,0.467679500579834,0.6255062818527222,0.1693306416273117,0.85,3.581914143069298e-06,0.2794831395149231
1.0931888818740845,0.46768027544021606,0.6255086064338684,0.1693299263715744,0.85,3.3669657568680122e-06,0.27948108315467834
1.0931918621063232,0.46768084168434143,0.6255110204219818,0.16932904720306396,0.85,3.320596533740172e-06,0.2794789969921112
1.0931944847106934,0.4676821827888489,0.6255123019218445,0.16932867467403412,0.85,3.1046631647768663e-06,0.2794775068759918
1.0931966304779053,0.46768268942832947,0.6255139410495758,0.16932792961597443,0.85,2.7899536689801607e-06,0.27947553992271423
1.0932005643844604,0.4676836133003235,0.625516951084137,0.1693275421857834,0.85,3.020335043402156e-06,0.27947404980659485
1.0932031869888306,0.467684268951416,0.6255189180374146,0.16932693123817444,0.85,2.420185865048552e-06,0.2794724106788635
1.0932040214538574,0.46768495440483093,0.6255190670490265,0.16932640969753265,0.85,2.525026729927049e-06,0.2794709801673889
1.093206763267517,0.46768543124198914,0.625521332025528,0.16932593286037445,0.85,2.435991063975962e-06,0.27946949005126953
1.0932093858718872,0.4676862359046936,0.6255231499671936,0.16932550072669983,0.85,2.184931190640782e-06,0.27946820855140686
1.0932104587554932,0.4676867127418518,0.6255237460136414,0.16932497918605804,0.85,2.2835272375232307e-06,0.2794668674468994
1.093213438987732,0.46768736839294434,0.6255260705947876,0.1693246066570282,0.85,1.8223986444354523e-06,0.2794656753540039
1.0932141542434692,0.46768757700920105,0.6255265772342682,0.1693240851163864,0.85,2.1423475118353963e-06,0.279464453458786
1.0932164192199707,0.46768856048583984,0.6255278587341309,0.16932396590709686,0.85,1.8249630784339388e-06,0.279463529586792
1.093218207359314,0.46768903732299805,0.6255291700363159,0.16932351887226105,0.85,1.7507641132397112e-06,0.2794624865055084
1.0932191610336304,0.46768924593925476,0.6255299150943756,0.16932304203510284,0.85,1.531121938569413e-06,0.2794613838195801
1.0932210683822632,0.4676898121833801,0.6255312561988831,0.16932286322116852,0.85,1.5338297316702665e-06,0.2794605791568756
1.0932220220565796,0.4676900804042816,0.625531941652298,0.1693224459886551,0.85,1.7670364513833192e-06,0.27945956587791443
1.0932236909866333,0.46769076585769653,0.6255329251289368,0.16932229697704315,0.85,1.4452313052970567e-06,0.2794589400291443
1.093225359916687,0.4676908552646637,0.6255345046520233,0.16932187974452972,0.85,1.1109809747722466e-06,0.2794578969478607
1.0932261943817139,0.4676913321018219,0.625534862279892,0.16932165622711182,0.85,1.3758224213233916e-06,0.2794572114944458
1.0932267904281616,0.4676918089389801,0.6255349814891815,0.1693214625120163,0.85,1.3530433307096246e-06,0.27945658564567566
1.0932281017303467,0.4676916301250458,0.6255364716053009,0.16932110488414764,0.85,1.0962857004415127e-06,0.27945569157600403
1.0932292938232422,0.46769267320632935,0.6255366206169128,0.16932113468647003,0.85,1.4736975799678476e-06,0.2794552743434906
1.0932304859161377,0.46769222617149353,0.6255382597446442,0.16932062804698944,0.85,8.780830853538646e-07,0.27945443987846375
1.0932310819625854,0.46769291162490845,0.625538170337677,0.16932062804698944,0.85,8.777062703302363e-07,0.2794540822505951
1.0932323932647705,0.46769315004348755,0.625539243221283,0.16932044923305511,0.85,9.860685850071604e-07,0.27945342659950256
1.0932327508926392,0.4676932394504547,0.6255395114421844,0.16932015120983124,0.85,1.0571085340416175e-06,0.2794528007507324
1.0932334661483765,0.46769362688064575,0.6255398392677307,0.1693200021982193,0.85,7.913499757705722e-07,0.2794524133205414
1.0932339429855347,0.4676935374736786,0.6255404055118561,0.169319748878479,0.85,8.180700206139591e-07,0.27945181727409363
1.093234896659851,0.467693954706192,0.6255409419536591,0.16931970417499542,0.85,8.044646619964624e-07,0.279451459646225
1.0932360887527466,0.4676941931247711,0.6255418956279755,0.16931967437267303,0.85,6.714777214256173e-07,0.2794512212276459
1.0932363271713257,0.4676941931247711,0.6255421340465546,0.16931937634944916,0.85,8.060725917857781e-07,0.27945053577423096
1.093237042427063,0.4676945209503174,0.6255425214767456,0.1693192720413208,0.85,7.078756425471511e-07,0.2794501781463623
1.093237280845642,0.4676945209503174,0.6255427598953247,0.1693190485239029,0.85,7.41599819775729e-07,0.2794497013092041
1.0932382345199585,0.4676949083805084,0.6255433261394501,0.1693190336227417,0.85,5.85405359743163e-07,0.279449462890625
1.0932385921478271,0.46769505739212036,0.6255435347557068,0.16931892931461334,0.85,6.835821864115132e-07,0.2794491946697235
1.093239188194275,0.46769508719444275,0.6255441009998322,0.1693187952041626,0.85,4.984293013876595e-07,0.2794487476348877
1.093239665031433,0.4676951467990875,0.6255445182323456,0.16931872069835663,0.85,7.044413905532565e-07,0.27944856882095337
1.0932406187057495,0.4676956236362457,0.6255449950695038,0.16931863129138947,0.85,5.357559302865411e-07,0.2794482409954071
1.0932402610778809,0.4676953852176666,0.6255448758602142,0.16931842267513275,0.85,5.566921572608408e-07,0.27944788336753845
1.0932406187057495,0.4676957130432129,0.6255449056625366,0.16931842267513275,0.85,4.881124482380983e-07,0.2794477641582489
1.093241572380066,0.46769553422927856,0.6255460381507874,0.16931816935539246,0.85,3.1805529943085276e-07,0.27944716811180115
1.093241572380066,0.4676959216594696,0.6255456507205963,0.16931824386119843,0.85,4.6647062390547944e-07,0.27944719791412354
1.0932419300079346,0.4676961898803711,0.6255457401275635,0.16931824386119843,0.85,5.175630235498829e-07,0.279447078704834
1.0932421684265137,0.46769610047340393,0.6255460679531097,0.1693180650472641,0.85,3.8504654753523937e-07,0.2794467508792877
1.0932433605194092,0.4676963984966278,0.6255469620227814,0.1693180650472641,0.85,4.3129853111167904e-07,0.2794466018676758
1.093242883682251,0.46769601106643677,0.6255468726158142,0.1693178415298462,0.85,2.1070893296837312e-07,0.27944621443748474
1.0932435989379883,0.46769657731056213,0.6255470216274261,0.16931796073913574,0.85,2.8531263751574443e-07,0.27944621443748474
1.0932434797286987,0.46769627928733826,0.6255472004413605,0.16931776702404022,0.85,4.385264844586345e-07,0.27944591641426086
1.0932433605194092,0.46769610047340393,0.6255472600460052,0.16931764781475067,0.85,2.7558792226045625e-07,0.27944570779800415
1.0932440757751465,0.4676961898803711,0.6255478858947754,0.1693175882101059,0.85,5.771869382442674e-07,0.2794455587863922
1.0932443141937256,0.46769651770591736,0.6255477964878082,0.16931767761707306,0.85,3.72088351241473e-07,0.2794455587863922
1.0932446718215942,0.46769699454307556,0.6255476772785187,0.1693178117275238,0.85,5.339574045137851e-07,0.279445618391037
1.093245029449463,0.4676967263221741,0.6255483031272888,0.1693176031112671,0.85,4.371105148948118e-07,0.27944526076316833
1.0932449102401733,0.4676969647407532,0.6255479454994202,0.1693176031112671,0.85,5.410166181718523e-07,0.27944523096084595
1.0932449102401733,0.46769681572914124,0.6255480945110321,0.16931742429733276,0.85,7.920734219624137e-07,0.27944496273994446
1.0932453870773315,0.46769705414772034,0.6255483329296112,0.16931748390197754,0.85,3.7156146959205216e-07,0.2794449031352997
1.093245029449463,0.46769705414772034,0.6255479753017426,0.16931742429733276,0.85,2.051897638466471e-07,0.2794449031352997
1.0932457447052002,0.46769705414772034,0.6255486905574799,0.16931740939617157,0.85,5.437821641862683e-07,0.27944478392601013
1.0932453870773315,0.4676972031593323,0.6255481839179993,0.1693173497915268,0.85,1.9025202391276252e-07,0.2794446349143982
1.0932458639144897,0.4676971435546875,0.6255487203598022,0.1693173199892044,0.85,3.0002576068000053e-07,0.27944454550743103
1.0932466983795166,0.46769747138023376,0.6255492269992828,0.16931743919849396,0.85,3.1678780487709446e-07,0.2794445753097534
1.0932456254959106,0.46769705414772034,0.6255485713481903,0.16931705176830292,0.85,3.074443952755246e-07,0.2794441282749176
1.093246340751648,0.4676971435546875,0.6255491971969604,0.16931724548339844,0.85,5.338042114999553e-07,0.27944430708885193
1.0932462215423584,0.4676972031593323,0.6255490183830261,0.1693171113729477,0.85,3.1461186722481216e-07,0.2794440686702728
1.093246340751648,0.4676972031593323,0.6255491375923157,0.16931705176830292,0.85,3.3166787716254476e-07,0.2794439494609833
1.0932468175888062,0.4676973521709442,0.6255494654178619,0.16931714117527008,0.85,1.141640240120978e-07,0.27944400906562805
1.0932469367980957,0.4676973521709442,0.6255495846271515,0.1693171262741089,0.85,2.576113615759823e-07,0.27944400906562805
1.0932468175888062,0.4676969647407532,0.625549852848053,0.16931699216365814,0.85,2.039526378894152e-07,0.27944380044937134
1.0932466983795166,0.46769729256629944,0.6255494058132172,0.16931699216365814,0.85,3.664488872345828e-07,0.2794437110424042
1.0932468175888062,0.4676973819732666,0.6255494356155396,0.16931699216365814,0.85,1.542246508279277e-07,0.27944374084472656
1.093247413635254,0.4676976799964905,0.6255497336387634,0.16931723058223724,0.85,3.5265904330117337e-07,0.27944397926330566
1.0932471752166748,0.4676973521709442,0.6255498230457306,0.16931697726249695,0.85,2.973494872549054e-07,0.2794435918331146
1.0932472944259644,0.4676974415779114,0.625549852848053,0.16931700706481934,0.85,6.044078304512368e-07,0.2794435918331146
1.0932472944259644,0.4676973819732666,0.6255499124526978,0.16931688785552979,0.85,4.575455818667251e-07,0.27944350242614746
1.093247652053833,0.46769753098487854,0.6255501210689545,0.16931699216365814,0.85,3.0901586001164105e-07,0.27944356203079224
1.093247652053833,0.4676975905895233,0.6255500614643097,0.16931696236133575,0.85,2.2439418501107866e-07,0.27944353222846985
1.0932472944259644,0.4676974415779114,0.625549852848053,0.1693168729543686,0.85,1.86424074399838e-07,0.2794433534145355
1.0932472944259644,0.4676974415779114,0.625549852848053,0.1693168580532074,0.85,2.4015511712605075e-07,0.2794433534145355
1.093247652053833,0.4676976203918457,0.6255500316619873,0.16931699216365814,0.85,1.8313184568796714e-07,0.2794434726238251
1.0932472944259644,0.4676974415779114,0.625549852848053,0.16931681334972382,0.85,2.1778777181680198e-07,0.27944326400756836
1.0932482481002808,0.46769770979881287,0.6255505383014679,0.16931693255901337,0.85,1.8387925138085848e-07,0.27944332361221313
1.0932477712631226,0.46769770979881287,0.6255500614643097,0.16931688785552979,0.85,1.9535244177859568e-07,0.27944326400756836
1.093247890472412,0.4676976203918457,0.6255502700805664,0.16931688785552979,0.85,2.7654215273287264e-07,0.27944323420524597
1.0932477712631226,0.46769770979881287,0.6255500614643097,0.16931681334972382,0.85,1.3915156671373552e-07,0.2794432044029236
1.0932475328445435,0.4676976203918457,0.6255499124526978,0.16931678354740143,0.85,1.4957575444896065e-07,0.2794431149959564
1.0932477712631226,0.46769770979881287,0.6255500614643097,0.16931681334972382,0.85,3.643925197138742e-07,0.2794431746006012
1.0932480096817017,0.4676978290081024,0.6255501806735992,0.16931681334972382,0.85,3.163415556173277e-07,0.2794431149959564
1.0932482481002808,0.4676979184150696,0.6255503296852112,0.1693168431520462,0.85,3.757674562621105e-07,0.2794431746006012
1.0932482481002808,0.4676978290081024,0.6255504190921783,0.1693168431520462,0.85,1.6804264646452793e-07,0.2794431149959564
1.0932483673095703,0.4676978588104248,0.6255505084991455,0.16931688785552979,0.85,2.0888509766336938e-07,0.2794431447982788
1.0932481288909912,0.46769770979881287,0.6255504190921783,0.169316828250885,0.85,2.076977239084954e-07,0.2794431149959564
1.0932482481002808,0.46769770979881287,0.6255505383014679,0.16931676864624023,0.85,1.9723260891169048e-07,0.27944302558898926
1.0932482481002808,0.4676976799964905,0.6255505681037903,0.16931675374507904,0.85,3.265465409185708e-08,0.27944299578666687
1.0932482481002808,0.4676975905895233,0.6255506575107574,0.16931675374507904,0.85,2.3826932249448873e-07,0.2794429659843445
1.0932481288909912,0.46769770979881287,0.6255504190921783,0.16931675374507904,0.85,2.990721270634822e-07,0.27944299578666687
1.0932483673095703,0.4676979184150696,0.6255504488945007,0.16931690275669098,0.85,3.3495098250568844e-07,0.2794431149959564
1.0932483673095703,0.4676979184150696,0.6255504488945007,0.1693168729543686,0.85,2.4194255843212886e-07,0.2794431149959564
1.0932482481002808,0.4676979184150696,0.6255503296852112,0.16931679844856262,0.85,1.8294211656666448e-07,0.27944302558898926
1.0932486057281494,0.4676978290081024,0.625550776720047,0.16931679844856262,0.85,1.714399644470177e-07,0.27944299578666687
1.0932483673095703,0.4676979184150696,0.6255504488945007,0.16931676864624023,0.85,2.1277156747601111e-07,0.27944299578666687
1.0932482481002808,0.4676978290081024,0.6255504190921783,0.16931675374507904,0.85,1.7410393127192947e-07,0.2794429063796997
1.093248724937439,0.4676978290081024,0.6255508959293365,0.16931678354740143,0.85,1.7341199054499157e-07,0.2794428765773773
1.0932480096817017,0.4676976203918457,0.625550389289856,0.16931669414043427,0.85,2.8777284910574963e-07,0.2794428765773773
1.0932481288909912,0.4676975905895233,0.6255505383014679,0.16931657493114471,0.85,2.060114496771348e-07,0.279442697763443
1.0932482481002808,0.4676978290081024,0.6255504190921783,0.16931670904159546,0.85,2.0638935893657617e-07,0.2794428765773773
1.0932484865188599,0.4676978290081024,0.6255506575107574,0.16931675374507904,0.85,1.3642247154166398e-07,0.2794428765773773
1.0932486057281494,0.46769770979881287,0.6255508959293365,0.16931676864624023,0.85,2.0593425631432183e-07,0.2794429361820221
1.0932481288909912,0.4676978290081024,0.6255502998828888,0.16931672394275665,0.85,3.49190202086902e-07,0.27944284677505493
1.0932482481002808,0.4676979184150696,0.6255503296852112,0.16931673884391785,0.85,1.9937391471103183e-07,0.2794428765773773
1.0932482481002808,0.4676978290081024,0.6255504190921783,0.16931672394275665,0.85,1.7163574739242904e-07,0.2794428765773773
1.093248724937439,0.46769800782203674,0.6255507171154022,0.1693168431520462,0.85,1.8177874494540447e-07,0.2794429659843445
1.0932483673095703,0.4676978588104248,0.6255505084991455,0.16931672394275665,0.85,2.492763826467126e-07,0.27944284677505493
1.0932482481002808,0.4676979184150696,0.6255503296852112,0.16931678354740143,0.85,2.0517822463261837e-07,0.2794429361820221
1.0932482481002808,0.4676979184150696,0.6255503296852112,0.16931676864624023,0.85,1.1235785279950505e-07,0.2794428765773773
1.0932486057281494,0.46769818663597107,0.6255504190921783,0.1693168580532074,0.85,2.732241455305484e-07,0.27944299578666687
1.0932483673095703,0.4676979184150696,0.6255504488945007,0.16931669414043427,0.85,2.3267078574917832e-07,0.27944278717041016
1.0932482481002808,0.4676978588104248,0.625550389289856,0.16931672394275665,0.85,2.27350426484918e-07,0.2794428765773773
1.0932482481002808,0.46769800782203674,0.625550240278244,0.16931676864624023,0.85,1.4696335881581035e-07,0.2794428765773773
1.0932486057281494,0.4676978290081024,0.625550776720047,0.16931669414043427,0.85,1.026030531647848e-07,0.27944278717041016
1.0932482481002808,0.4676978290081024,0.6255504190921783,0.16931664943695068,0.85,3.368830903127673e-08,0.27944275736808777
1.0932484865188599,0.46769794821739197,0.6255505383014679,0.16931675374507904,0.85,3.2076772527034336e-07,0.27944284677505493
1.0932486057281494,0.4676979184150696,0.6255506873130798,0.16931675374507904,0.85,1.9441080212345696e-07,0.27944281697273254
1.0932483673095703,0.4676978290081024,0.6255505383014679,0.16931664943695068,0.85,1.9513714732966037e-07,0.279442697763443
1.0932484865188599,0.4676978290081024,0.6255506575107574,0.16931667923927307,0.85,1.5711765399828437e-07,0.27944275736808777
1.0932482481002808,0.4676979184150696,0.6255503296852112,0.16931672394275665,0.85,1.3340545024220773e-07,0.27944281697273254
1.0932481288909912,0.4676978290081024,0.6255502998828888,0.1693166345357895,0.85,1.8844228577563626e-07,0.27944275736808777
1.0932482481002808,0.46769794821739197,0.6255502998828888,0.16931675374507904,0.85,2.391282976077491e-07,0.27944284677505493
1.0932483673095703,0.46769800782203674,0.6255503594875336,0.16931675374507904,0.85,2.0078277884749696e-07,0.27944284677505493
1.093248724937439,0.4676980674266815,0.6255506575107574,0.1693168431520462,0.85,1.702700558325887e-07,0.2794429063796997
1.0932484865188599,0.46769800782203674,0.6255504786968231,0.16931676864624023,0.85,1.7801120577587426e-07,0.27944284677505493
1.0932482481002808,0.4676980972290039,0.6255501508712769,0.16931676864624023,0.85,2.5265208591918054e-07,0.2794428765773773
1.0932486057281494,0.46769800782203674,0.6255505979061127,0.16931678354740143,0.85,1.4610270682169357e-07,0.2794428765773773
1.0932483673095703,0.4676978290081024,0.6255505383014679,0.16931678354740143,0.85,1.7610571489967697e-07,0.27944284677505493
1.0932483673095703,0.46769770979881287,0.6255506575107574,0.16931672394275665,0.85,3.036568614334101e-07,0.27944281697273254
1.0932484865188599,0.4676979184150696,0.6255505681037903,0.16931676864624023,0.85,4.755872282657947e-07,0.27944278717041016
1.0932483673095703,0.4676978290081024,0.6255505383014679,0.16931669414043427,0.85,4.959279067406897e-07,0.27944278717041016
1.0932483673095703,0.4676978588104248,0.6255505084991455,0.16931672394275665,0.85,3.020624887994927e-07,0.27944278717041016
1.0932483673095703,0.46769800782203674,0.6255503594875336,0.16931679844856262,0.85,1.471924377938194e-07,0.2794429063796997
1.0932484865188599,0.4676978588104248,0.6255506277084351,0.16931672394275665,0.85,2.580158593445958e-07,0.27944278717041016
1.0932482481002808,0.46769794821739197,0.6255502998828888,0.16931678354740143,0.85,1.237814615251409e-07,0.2794428765773773
1.0932486057281494,0.4676980972290039,0.6255505084991455,0.169316828250885,0.85,3.1845078751757683e-07,0.2794429361820221
1.0932484865188599,0.46769794821739197,0.6255505383014679,0.16931679844856262,0.85,2.1694160068364e-07,0.2794428765773773
1.0932482481002808,0.46769770979881287,0.6255505383014679,0.16931664943695068,0.85,1.5299011124625395e-07,0.27944275736808777
1.0932486057281494,0.46769818663597107,0.6255504190921783,0.1693168729543686,0.85,2.696417027436837e-07,0.2794429659843445
1.0932486057281494,0.46769794821739197,0.6255506575107574,0.16931675374507904,0.85,2.0548343115933676e-07,0.27944284677505493
1.0932482481002808,0.4676979184150696,0.6255503296852112,0.16931675374507904,0.85,9.829866343125104e-08,0.2794428765773773
1.093248724937439,0.4676979184150696,0.6255508065223694,0.16931679844856262,0.85,1.224441348313121e-07,0.2794428765773773
1.0932486057281494,0.46769800782203674,0.6255505979061127,0.16931681334972382,0.85,1.2135905080867815e-07,0.2794429063796997
1.0932481288909912,0.46769776940345764,0.6255503594875336,0.16931664943695068,0.85,2.7928033219382087e-08,0.2794427275657654
1.0932483673095703,0.4676978290081024,0.6255505383014679,0.16931675374507904,0.85,2.493084707566595e-07,0.27944284677505493
1.0932486057281494,0.4676978290081024,0.625550776720047,0.16931675374507904,0.85,2.1214516721101973e-07,0.27944278717041016
1.0932481288909912,0.46769770979881287,0.6255504190921783,0.16931664943695068,0.85,2.3495707068832417e-07,0.2794427275657654
1.0932483673095703,0.4676980674266815,0.6255502998828888,0.16931681334972382,0.85,2.1588573417830048e-07,0.2794429063796997
1.0932482481002808,0.4676979184150696,0.6255503296852112,0.16931672394275665,0.85,1.5143444898058078e-07,0.27944281697273254
1.0932483673095703,0.4676979184150696,0.6255504488945007,0.16931673884391785,0.85,2.0631370034607244e-07,0.27944278717041016
1.0932482481002808,0.46769776940345764,0.6255504786968231,0.16931675374507904,0.85,3.029496156159439e-07,0.27944278717041016
1.0932483673095703,0.4676979184150696,0.6255504488945007,0.16931678354740143,0.85,1.3358271644392516e-07,0.27944284677505493
1.0932486057281494,0.4676978588104248,0.6255507469177246,0.16931679844856262,0.85,4.670097553116648e-08,0.2794428765773773
1.0932486057281494,0.4676979184150696,0.6255506873130798,0.16931675374507904,0.85,1.421975923676655e-07,0.27944284677505493
1.0932482481002808,0.4676979184150696,0.6255503296852112,0.16931672394275665,0.85,1.3505059826002253e-07,0.27944278717041016
1.0932483673095703,0.4676978588104248,0.6255505084991455,0.16931675374507904,0.85,2.5148565896415676e-07,0.2794428765773773
1.0932482481002808,0.4676978588104248,0.625550389289856,0.16931673884391785,0.85,1.4245848944938189e-07,0.27944281697273254
1.0932486057281494,0.46769800782203674,0.6255505979061127,0.16931679844856262,0.85,1.190480318769005e-07,0.2794428765773773
1.0932482481002808,0.4676976799964905,0.6255505681037903,0.16931664943695068,0.85,2.4544704047002597e-07,0.27944275736808777
1.0932483673095703,0.4676978290081024,0.6255505383014679,0.16931669414043427,0.85,2.3261989667844318e-07,0.27944278717041016
1.0932483673095703,0.46769770979881287,0.6255506575107574,0.16931669414043427,0.85,3.1849324955146585e-08,0.27944278717041016
1.0932483673095703,0.4676978290081024,0.6255505383014679,0.16931676864624023,0.85,1.333496157940317e-07,0.27944284677505493
1.0932483673095703,0.4676978290081024,0.6255505383014679,0.16931669414043427,0.85,1.8296967141395726e-07,0.27944278717041016
1.0932486057281494,0.4676980674266815,0.6255505383014679,0.1693168431520462,0.85,9.089174568543967e-08,0.2794429361820221
1.0932486057281494,0.4676978290081024,0.625550776720047,0.16931676864624023,0.85,1.5562186206352635e-07,0.2794428765773773
1.0932483673095703,0.4676979184150696,0.6255504488945007,0.16931672394275665,0.85,1.508864784227626e-07,0.27944281697273254
1.0932481288909912,0.4676979184150696,0.6255502104759216,0.16931669414043427,0.85,1.3852171321104834e-07,0.27944278717041016
1.0932486057281494,0.46769800782203674,0.6255505979061127,0.16931676864624023,0.85,1.6929350010741473e-07,0.27944284677505493
1.0932482481002808,0.46769800782203674,0.625550240278244,0.16931679844856262,0.85,1.8347087404890772e-07,0.2794428765773773
1.0932486057281494,0.46769800782203674,0.6255505979061127,0.16931679844856262,0.85,1.8674094803827757e-07,0.2794429063796997
1.0932482481002808,0.4676979184150696,0.6255503296852112,0.16931673884391785,0.85,2.2141252031815384e-07,0.27944278717041016
1.0932483673095703,0.46769794821739197,0.6255504190921783,0.16931675374507904,0.85,1.9073452506290778e-07,0.2794428765773773
1.0932484865188599,0.4676979184150696,0.6255505681037903,0.16931679844856262,0.85,1.8356954001319536e-07,0.2794428765773773
1.0932484865188599,0.4676978588104248,0.6255506277084351,0.16931675374507904,0.85,1.0901746350100439e-07,0.27944284677505493
1.0932486057281494,0.4676978290081024,0.625550776720047,0.16931675374507904,0.85,1.775071041265619e-07,0.27944278717041016
1.0932483673095703,0.46769776940345764,0.6255505979061127,0.16931672394275665,0.85,3.568374324913748e-07,0.27944281697273254
1.093248724937439,0.4676978588104248,0.6255508661270142,0.16931676864624023,0.85,2.716517997214396e-07,0.27944278717041016
1.0932482481002808,0.4676978588104248,0.625550389289856,0.16931675374507904,0.85,1.093362413939758e-07,0.27944284677505493
1.0932486057281494,0.4676979184150696,0.6255506873130798,0.16931676864624023,0.85,1.4004274362378055e-07,0.27944284677505493
1.0932483673095703,0.4676978588104248,0.6255505084991455,0.16931672394275665,0.85,1.7763207438292739e-07,0.27944281697273254
1.0932484865188599,0.46769800782203674,0.6255504786968231,0.16931679844856262,0.85,2.202824020969274e-07,0.2794428765773773
1.0932482481002808,0.4676978290081024,0.6255504190921783,0.16931669414043427,0.85,2.4853241598066234e-07,0.27944278717041016
1.0932486057281494,0.4676979184150696,0.6255506873130798,0.16931679844856262,0.85,2.1866742372367298e-07,0.2794428765773773
1.0932481288909912,0.4676979184150696,0.6255502104759216,0.16931669414043427,0.85,2.2300521607121482e-07,0.27944281697273254
1.0932486057281494,0.46769794821739197,0.6255506575107574,0.16931679844856262,0.85,6.890223858135869e-08,0.2794428765773773
1.0932486057281494,0.46769800782203674,0.6255505979061127,0.16931679844856262,0.85,1.2890981793134415e-07,0.27944284677505493
1.0932483673095703,0.4676979184150696,0.6255504488945007,0.16931678354740143,0.85,2.1711906583732343e-07,0.2794428765773773
1.0932482481002808,0.4676978290081024,0.6255504190921783,0.16931669414043427,0.85,1.9813613505448302e-07,0.27944275736808777
1.093248724937439,0.46769794821739197,0.625550776720047,0.16931678354740143,0.85,1.6226496768467769e-07,0.27944284677505493
1.0932482481002808,0.4676978290081024,0.6255504190921783,0.16931672394275665,0.85,6.384401274317497e-08,0.27944278717041016
1.093248724937439,0.46769794821739197,0.625550776720047,0.16931679844856262,0.85,4.6855827662284355e-08,0.2794428765773773
1.0932486057281494,0.4676979184150696,0.6255506873130798,0.16931678354740143,0.85,4.364076744423073e-07,0.2794428765773773
1.0932483673095703,0.4676978290081024,0.6255505383014679,0.16931673884391785,0.85,4.488713614136941e-07,0.27944278717041016
1.0932484865188599,0.4676979184150696,0.6255505681037903,0.16931679844856262,0.85,1.8917475586022192e-07,0.2794428765773773
1.0932483673095703,0.46769770979881287,0.6255506575107574,0.16931669414043427,0.85,1.2460159837246465e-07,0.27944275736808777
1.0932484865188599,0.4676979184150696,0.6255505681037903,0.16931675374507904,0.85,8.182829702718664e-08,0.27944281697273254
1.0932482481002808,0.46769770979881287,0.6255505383014679,0.16931667923927307,0.85,2.132220231487736e-07,0.27944275736808777
1.0932482481002808,0.4676979184150696,0.6255503296852112,0.16931672394275665,0.85,1.7726338796819618e-07,0.27944275736808777
1.0932483673095703,0.4676978290081024,0.6255505383014679,0.16931675374507904,0.85,1.8823836001047312e-07,0.27944278717041016
1.0932486057281494,0.46769800782203674,0.6255505979061127,0.1693168729543686,0.85,2.2568896440589015e-07,0.27944299578666687
1.0932482481002808,0.46769800782203674,0.625550240278244,0.16931675374507904,0.85,1.2821033124055248e-07,0.2794428765773773
1.0932484865188599,0.46769776940345764,0.6255507171154022,0.16931664943695068,0.85,0.02792583964765072,0.27944275736808777
1.0932482481002808,0.4676979184150696,0.6255503296852112,0.16931676864624023,0.85,0.02484791912138462,0.2794428765773773
1.0932483673095703,0.4676979184150696,0.6255504488945007,0.16931675374507904,0.85,0.03317726403474808,0.2794428765773773
1.0932484865188599,0.4676979184150696,0.6255505681037903,0.16931676864624023,0.85,0.04078659042716026,0.27944284677505493
1.0932483673095703,0.46769776940345764,0.6255505979061127,0.16931669414043427,0.85,0.057402271777391434,0.27944275736808777
1.0932483673095703,0.46769794821739197,0.6255504190921783,0.16931679844856262,0.85,0.07433786243200302,0.2794428765773773
1.0932483673095703,0.46769800782203674,0.6255503594875336,0.16931672394275665,0.85,0.0809013620018959,0.27944281697273254
1.0932486057281494,0.46769800782203674,0.6255505979061127,0.16931672394275665,0.85,0.08200232684612274,0.27944278717041016
0.41207703948020935,1.0617640018463135,-0.6496869623661041,0.6873905658721924,0.9,0.09946737438440323,0.8554984331130981
0.41311413049697876,0.9894134402275085,-0.5762993097305298,0.635032594203949,0.9,0.10154068470001221,0.8103095293045044
0.4574472904205322,0.9352485537528992,-0.47780126333236694,0.6024488806724548,0.9,0.08618345111608505,0.7685219645500183
0.49329590797424316,0.9422260522842407,-0.44893014430999756,0.6054612398147583,0.9,0.06696866452693939,0.752685546875
0.5017112493515015,0.9268808364868164,-0.42516958713531494,0.604693591594696,0.9,0.050496798008680344,0.7397791147232056
0.47599324584007263,0.8606460690498352,-0.3846528232097626,0.5922752618789673,0.9,0.04302779957652092,0.7328554391860962
0.47741514444351196,0.8197609186172485,-0.3423457741737366,0.5753094553947449,0.9,0.03947212174534798,0.7330285906791687
0.4973580539226532,0.796765923500061,-0.29940786957740784,0.5635157823562622,0.9,0.03725629672408104,0.7147216200828552
0.5112000703811646,0.8018129467964172,-0.2906128764152527,0.5706890225410461,0.9,0.03226052224636078,0.6665398478507996
0.5299286842346191,0.8031506538391113,-0.2732219696044922,0.5672343373298645,0.85,0.039788633584976196,0.6830675005912781
0.5847486853599548,0.7907137870788574,-0.2059651017189026,0.5567786693572998,0.85,0.06321891397237778,0.6913667917251587
0.7083889245986938,0.790124773979187,-0.08173584938049316,0.5652555823326111,0.85,0.07165176421403885,0.7003960013389587
0.8373289108276367,0.8170265555381775,0.02030235528945923,0.571994423866272,0.85,0.1132919192314148,0.6891335844993591
0.91798335313797,0.901368260383606,0.016615092754364014,0.6196324229240417,0.85,0.11112646758556366,0.7246588468551636
1.013758659362793,1.0786820650100708,-0.06492340564727783,0.6808686256408691,0.85,0.099763885140419,0.7547025680541992
1.1282299757003784,1.2909587621688843,-0.16272878646850586,0.7083032131195068,0.85,0.10374054312705994,0.7775131464004517
1.2382193803787231,1.5064058303833008,-0.26818645000457764,0.7263931632041931,0.85,0.05788511410355568,0.8071430325508118
1.307045817375183,1.7024730443954468,-0.39542722702026367,0.7470220923423767,0.85,0.06072349101305008,0.81745445728302
1.360586166381836,1.8229280710220337,-0.46234190464019775,0.7647744417190552,0.85,0.07274772971868515,0.8247110247612
1.3067182302474976,1.58672034740448,-0.2800021171569824,0.7740581631660461,0.85,0.06989116221666336,0.8356103897094727
1.2853319644927979,1.432546854019165,-0.1472148895263672,0.6789656281471252,0.85,0.06444455683231354,0.8209995627403259
1.2956289052963257,1.3661881685256958,-0.07055926322937012,0.7119985818862915,0.85,0.05732037499547005,0.8648821115493774
1.3693764209747314,1.3367408514022827,0.03263556957244873,0.765476644039154,0.85,0.047022975981235504,0.8789446949958801
1.441968560218811,1.2517037391662598,0.19026482105255127,0.745189368724823,0.85,0.05369304120540619,0.8659643530845642
1.613197684288025,1.1280951499938965,0.4851025342941284,0.713067352771759,0.85,0.04512246698141098,0.8489324450492859
1.6962026357650757,1.0887295007705688,0.6074731349945068,0.6961333751678467,0.85,0.06011970713734627,0.8370319604873657
1.7416282892227173,1.0559113025665283,0.685716986656189,0.6785756945610046,0.85,0.07011613249778748,0.8209596872329712
1.7572975158691406,0.9493724703788757,0.8079250454902649,0.6491367220878601,0.8,0.06802056729793549,0.7911877036094666
1.7930107116699219,0.8763610124588013,0.9166496992111206,0.6088444590568542,0.8,0.06701154261827469,0.7461366653442383
1.7843128442764282,0.7647637724876404,1.0195490717887878,0.5641893148422241,0.8,0.08313460648059845,0.6751846671104431
1.76800537109375,0.7395808100700378,1.0284245610237122,0.5235811471939087,0.8,0.0832313597202301,0.6259433627128601
1.7117403745651245,0.6586553454399109,1.0530850291252136,0.4829411506652832,0.8,0.08039643615484238,0.5915866494178772
1.7157617807388306,0.7436716556549072,0.9720901250839233,0.4500797390937805,0.8,0.04429566487669945,0.5546693205833435
1.705789566040039,0.7012608647346497,1.0045287013053894,0.431619256734848,0.8,0.030423175543546677,0.5265629887580872
1.707924246788025,0.780329167842865,0.9275950789451599,0.43468713760375977,0.8,0.05206090584397316,0.5348905920982361
1.6948518753051758,0.8087409138679504,0.8861109614372253,0.5089163780212402,0.8,0.05266613885760307,0.6494825482368469
1.6713581085205078,0.8542816042900085,0.8170765042304993,0.6373874545097351,0.8,0.03825340047478676,0.7881587147712708
1.5727565288543701,0.8664565086364746,0.7063000202178955,0.6768606305122375,0.8,0.019242869690060616,0.8175497055053711
1.508546233177185,0.8194679617881775,0.6890782713890076,0.6149345636367798,0.8,0.016515517607331276,0.7525708079338074
1.515620470046997,0.8105177283287048,0.7051027417182922,0.5529550909996033,0.8,0.03155815601348877,0.6767244338989258
1.557733416557312,0.8700793385505676,0.6876540780067444,0.5273146033287048,0.8,0.06699676811695099,0.6503381729125977
1.6581165790557861,0.9592778086662292,0.6988387703895569,0.5300246477127075,0.85,0.06851565092802048,0.661047101020813
1.7210381031036377,1.0105905532836914,0.7104475498199463,0.5457700490951538,0.8,0.06453561037778854,0.6877766251564026
1.7248238325119019,1.0990363359451294,0.6257874965667725,0.6001853942871094,0.8,0.06909424811601639,0.7610428333282471
1.6881316900253296,1.121177315711975,0.5669543743133545,0.6023719906806946,0.8,0.02489505335688591,0.7668988108634949
1.6473182439804077,1.1069523096084595,0.5403659343719482,0.6032435297966003,0.8,0.01721104606986046,0.7712401747703552
1.644979476928711,1.103169322013855,0.541810154914856,0.6087390184402466,0.8,0.0241752527654171,0.7788673043251038
1.6725572347640991,1.1279767751693726,0.5445804595947266,0.6138485670089722,0.8,0.028803521767258644,0.7822744846343994
1.720436453819275,1.1593601703643799,0.561076283454895,0.6110092401504517,0.8,0.03828442841768265,0.7776176333427429
1.7861450910568237,1.1785799264907837,0.60756516456604,0.5931887626647949,0.8,0.03181880712509155,0.7648513913154602
1.842180609703064,1.1764166355133057,0.6657639741897583,0.5758469700813293,0.8,0.046386826783418655,0.7536379098892212
1.882149338722229,1.169288992881775,0.7128603458404541,0.57057785987854,0.8,0.03976043313741684,0.751087486743927
0.7695536613464355,0.832276463508606,-0.06272280216217041,0.6982531547546387,0.85,0.051034409552812576,0.8262645602226257
0.7997192740440369,0.8945480585098267,-0.0948287844657898,0.6654888987541199,0.85,0.050893452018499374,0.8231897354125977
0.7779728174209595,0.9019677042961121,-0.12399488687515259,0.6386491060256958,0.85,0.07305725663900375,0.8110260963439941
0.7446242570877075,0.8991994857788086,-0.15457522869110107,0.6172639727592468,0.85,0.07304270565509796,0.7917234301567078
0.7143616676330566,0.9016280174255371,-0.18726634979248047,0.604483425617218,0.85,0.08269469439983368,0.7806898951530457
0.7205800414085388,0.9456747174263,-0.22509467601776123,0.6023417711257935,0.85,0.08022353053092957,0.7842814326286316
0.7137771844863892,1.0127153396606445,-0.29893815517425537,0.6397889852523804,0.85,0.09282103180885315,0.7887588143348694
0.7486562132835388,1.0767414569854736,-0.3280852437019348,0.6644380688667297,0.85,0.07500331848859787,0.7876113653182983
0.7549303770065308,1.1034824848175049,-0.3485521078109741,0.6905688643455505,0.85,0.07210171967744827,0.7926311492919922
0.8003846406936646,1.1637248992919922,-0.36334025859832764,0.6963232755661011,0.8,0.02345171384513378,0.8058419227600098
0.8088005185127258,1.185725212097168,-0.37692469358444214,0.6941489577293396,0.8,0.05829392373561859,0.8186864256858826
0.8524438142776489,1.2406073808670044,-0.38816356658935547,0.6655544638633728,0.8,0.07046125829219818,0.8182969093322754
0.9621346592903137,1.2408256530761719,-0.27869099378585815,0.6656995415687561,0.8,0.08654610067605972,0.8049436807632446
1.163924217224121,1.2844994068145752,-0.1205751895904541,0.6470884680747986,0.8,0.07697543501853943,0.7684322595596313
1.2190401554107666,1.2002626657485962,0.01877748966217041,0.6448623538017273,0.8,0.07074970752000809,0.7492924332618713
1.2778539657592773,1.1787265539169312,0.09912741184234619,0.6617555022239685,0.8,0.06474515050649643,0.781604528427124
1.3049497604370117,1.161852478981018,0.14309728145599365,0.6410844922065735,0.8,0.05661284178495407,0.7474884390830994
1.4862985610961914,1.3347856998443604,0.15151286125183105,0.5580592155456543,0.8,0.04852365329861641,0.6702831387519836
1.579602599143982,1.2581140995025635,0.32148849964141846,0.5483077764511108,0.8,0.03553851321339607,0.6346458792686462
1.6588776111602783,1.211138129234314,0.44773948192596436,0.5168253779411316,0.8,0.04219592362642288,0.5959998965263367
1.659006953239441,1.1878423690795898,0.4711645841598511,0.4992780387401581,0.8,0.043448880314826965,0.578306257724762
1.5423794984817505,1.1421318054199219,0.4002476930618286,0.496008962392807,0.8,0.041130948811769485,0.5912659764289856
1.4049153327941895,1.1498674154281616,0.25504791736602783,0.5203086733818054,0.85,0.030313383787870407,0.6197487115859985
1.322530746459961,1.204079031944275,0.11845171451568604,0.5525035858154297,0.85,0.041264139115810394,0.643943727016449
1.266695261001587,1.2427247762680054,0.023970484733581543,0.5739572644233704,0.85,0.03063329868018627,0.6571981906890869
1.193009376525879,1.2537879943847656,-0.06077861785888672,0.5763185620307922,0.85,0.03301104158163071,0.6573280692100525
1.214622139930725,1.2934130430221558,-0.07879090309143066,0.5710229873657227,0.85,0.039246514439582825,0.6539674997329712
1.3038924932479858,1.3404349088668823,-0.036542415618896484,0.5515924692153931,0.85,0.037602465599775314,0.6336115002632141
1.3184674978256226,1.3877962827682495,-0.06932878494262695,0.5302357077598572,0.85,0.0408053994178772,0.615597665309906
1.2829086780548096,1.3342409133911133,-0.05133223533630371,0.5169371962547302,0.85,0.03591926023364067,0.6200161576271057
1.3609323501586914,1.1947091817855835,0.1662231683731079,0.5125494003295898,0.85,0.03422021493315697,0.6167239546775818
1.3402225971221924,1.156667709350586,0.18355488777160645,0.5060747265815735,0.85,0.03127095103263855,0.6141378879547119
1.371875524520874,1.1278594732284546,0.24401605129241943,0.5056177377700806,0.85,0.031121553853154182,0.6214107275009155
1.424028754234314,1.0790328979492188,0.3449958562850952,0.5347170233726501,0.85,0.03100745752453804,0.6481644511222839
1.44278883934021,1.1469435691833496,0.29584527015686035,0.577704131603241,0.85,0.02751610241830349,0.6891409754753113
1.4800375699996948,1.1755529642105103,0.30448460578918457,0.6198359727859497,0.85,0.022054364904761314,0.7264514565467834
1.5054160356521606,1.1741392612457275,0.3312767744064331,0.6587135195732117,0.85,0.021682148799300194,0.7608981728553772
1.5171524286270142,1.1788524389266968,0.3382999897003174,0.6838197112083435,0.85,0.02032800018787384,0.7831174731254578
1.5200408697128296,1.1879243850708008,0.3321164846420288,0.6975106596946716,0.85,0.022394636645913124,0.7963933944702148
1.514857530593872,1.1906731128692627,0.3241844177246094,0.7032284140586853,0.85,0.02415124885737896,0.8020954132080078
1.4967634677886963,1.2102692127227783,0.28649425506591797,0.7047549486160278,0.85,0.027833670377731323,0.802890419960022
1.4758447408676147,1.2323213815689087,0.24352335929870605,0.7017658352851868,0.85,0.03068569302558899,0.798908531665802
1.450473427772522,1.2480484247207642,0.2024250030517578,0.6936088800430298,0.85,0.030648989602923393,0.7917219996452332
1.4170687198638916,1.261364221572876,0.15570449829101562,0.6824621558189392,0.85,0.03356344997882843,0.7846401333808899
1.3847802877426147,1.2334541082382202,0.15132617950439453,0.6682071089744568,0.85,0.03416357561945915,0.7765805125236511
1.3551678657531738,1.2110686302185059,0.14409923553466797,0.6562695503234863,0.85,0.03194484859704971,0.7698113322257996
1.342487096786499,1.2012656927108765,0.14122140407562256,0.6474398970603943,0.85,0.030838845297694206,0.7646140456199646
1.3315857648849487,1.1883738040924072,0.1432119607925415,0.6414438486099243,0.85,0.029555918648838997,0.7608031630516052
1.3229515552520752,1.1823432445526123,0.1406083106994629,0.6374538540840149,0.85,0.03780617192387581,0.7582708597183228
1.315306544303894,1.1816463470458984,0.1336601972579956,0.6326094269752502,0.85,0.03182709962129593,0.7544530034065247
1.30853271484375,1.1837794780731201,0.12475323677062988,0.6267929077148438,0.85,0.03286251425743103,0.7488715052604675
1.3010996580123901,1.1915024518966675,0.10959720611572266,0.6197294592857361,0.85,0.030277306213974953,0.7411448359489441
1.3017733097076416,1.2056630849838257,0.09611022472381592,0.6096364855766296,0.85,0.02700478956103325,0.7313416004180908
1.3080073595046997,1.2024377584457397,0.10556960105895996,0.593505322933197,0.85,0.022289002314209938,0.7171424031257629
1.317440390586853,1.1736241579055786,0.14381623268127441,0.5730729103088379,0.85,0.024112023413181305,0.6984564065933228
1.3346681594848633,1.1432081460952759,0.1914600133895874,0.5500438809394836,0.85,0.02107834629714489,0.6774641871452332
1.343138575553894,1.1167436838150024,0.2263948917388916,0.5298467874526978,0.85,0.020158784464001656,0.6590102314949036
1.385791540145874,1.042183756828308,0.3436077833175659,0.5150537490844727,0.85,0.021479498594999313,0.6457659006118774
1.4320919513702393,0.9571241736412048,0.4749677777290344,0.513238251209259,0.85,0.02297256514430046,0.6463590860366821
1.421226143836975,0.9490956664085388,0.4721304774284363,0.5167508721351624,0.85,0.018284643068909645,0.6497479677200317
1.4483931064605713,0.9112729430198669,0.5371201634407043,0.5263806581497192,0.85,0.01895095594227314,0.6593387126922607
1.4558054208755493,0.8829933404922485,0.5728120803833008,0.5376742482185364,0.85,0.01456006895750761,0.66937655210495
1.4500590562820435,0.8939389586448669,0.5561200976371765,0.5546563863754272,0.9,0.014921067282557487,0.6810152530670166
1.4659483432769775,0.9273829460144043,0.5385653972625732,0.570159912109375,0.9,0.01644412986934185,0.6895343661308289
1.4582092761993408,0.9772240519523621,0.48098522424697876,0.5855211615562439,0.9,0.021091043949127197,0.6982080340385437
1.4915997982025146,1.018924593925476,0.4726752042770386,0.6080125570297241,0.9,0.029163962230086327,0.717570960521698
1.5005143880844116,1.0645017623901367,0.4360126256942749,0.6280874013900757,0.9,0.04190102964639664,0.7282347679138184
1.5315412282943726,1.1069658994674683,0.4245753288269043,0.6499330401420593,0.9,0.04380375146865845,0.7458334565162659
1.5183593034744263,1.1344679594039917,0.38389134407043457,0.6613173484802246,0.9,0.05650034174323082,0.7477447390556335
1.5436474084854126,1.1451563835144043,0.3984910249710083,0.6735385060310364,0.9,0.06691275537014008,0.7528234720230103
1.535631537437439,1.171960711479187,0.36367082595825195,0.6863662600517273,0.9,0.06958422809839249,0.7575783133506775
1.582887887954712,1.193662405014038,0.38922548294067383,0.7020198702812195,0.9,0.0643581673502922,0.7661523818969727
1.5535647869110107,1.2462509870529175,0.30731379985809326,0.7099577188491821,0.9,0.0597711056470871,0.7674071192741394
1.5908764600753784,1.2216991186141968,0.36917734146118164,0.7172107100486755,0.9,0.05425066500902176,0.7697949409484863
1.5701515674591064,1.3049510717391968,0.26520049571990967,0.7228653430938721,0.9,0.053950801491737366,0.7709259986877441
1.6374906301498413,1.2399234771728516,0.39756715297698975,0.7166639566421509,0.9,0.04738521948456764,0.7661417126655579
1.615450143814087,1.3164368867874146,0.29901325702667236,0.7274271845817566,0.9,0.0621187724173069,0.7731480002403259
1.6564244031906128,1.3223358392715454,0.3340885639190674,0.721903920173645,0.85,0.06501014530658722,0.7699804306030273
1.6415290832519531,1.3938401937484741,0.247688889503479,0.7350307703018188,0.85,0.06830976158380508,0.7789775729179382
1.643890619277954,1.4083880186080933,0.23550260066986084,0.738337516784668,0.85,0.06739625334739685,0.7824426889419556
1.6863033771514893,1.445023775100708,0.24127960205078125,0.7405297756195068,0.85,0.06068340316414833,0.7862761616706848
1.7442989349365234,1.4106923341751099,0.3336066007614136,0.7412413954734802,0.85,0.04819267988204956,0.7894060015678406
1.7902511358261108,1.4714058637619019,0.318845272064209,0.7418201565742493,0.85,0.026429956778883934,0.7914265990257263
1.7925504446029663,1.3906582593917847,0.40189218521118164,0.7410945892333984,0.85,0.023317698389291763,0.7923511266708374
1.8217991590499878,1.563851237297058,0.2579479217529297,0.7378058433532715,0.85,0.052377548068761826,0.7914193272590637
1.8283332586288452,1.239425539970398,0.5889077186584473,0.6760379076004028,0.85,0.04721282795071602,0.7564042210578918
2.002896547317505,1.638327956199646,0.3645685911178589,0.6803097128868103,0.85,0.05217667296528816,0.7603002786636353
1.9574416875839233,1.2166727781295776,0.7407689094543457,0.6126499772071838,0.85,0.04968104138970375,0.7143434882164001
2.0316359996795654,1.5526657104492188,0.4789702892303467,0.6308132410049438,0.85,0.04242614284157753,0.7250468134880066
1.959020972251892,1.2289680242538452,0.7300529479980469,0.569577157497406,0.85,0.03516363725066185,0.674455463886261
2.007948637008667,1.610312819480896,0.397635817527771,0.5968183875083923,0.85,0.041656993329524994,0.687684953212738
2.041555166244507,1.4173568487167358,0.624198317527771,0.5777930617332458,0.85,0.022655898705124855,0.6717392802238464
2.0738065242767334,1.5495989322662354,0.524207592010498,0.5853403210639954,0.85,0.026970695704221725,0.6749334335327148
2.0108602046966553,1.3436799049377441,0.6671802997589111,0.575516402721405,0.85,0.025408577173948288,0.6664379239082336
2.072105646133423,1.5522336959838867,0.5198719501495361,0.5820391774177551,0.85,0.04409034922719002,0.6674095988273621
1.9920215606689453,1.2704805135726929,0.7215410470962524,0.568934977054596,0.85,0.07324732095003128,0.6556349992752075
2.1053974628448486,1.4874275922775269,0.6179698705673218,0.569474995136261,0.85,0.07816003262996674,0.6529932618141174
1.983324646949768,1.215556025505066,0.7677686214447021,0.541928231716156,0.85,0.07742881774902344,0.6329157948493958
2.0959134101867676,1.354652762413025,0.7412606477737427,0.5510134100914001,0.85,0.07251866161823273,0.6364664435386658
1.9872846603393555,1.1345824003219604,0.852702260017395,0.5134817957878113,0.85,0.060816895216703415,0.6037525534629822
2.0281121730804443,1.1842041015625,0.8439080715179443,0.5247658491134644,0.85,0.05002209171652794,0.6134379506111145
2.0177712440490723,1.0992485284805298,0.9185227155685425,0.48853206634521484,0.85,0.039637330919504166,0.5705636739730835
2.024508237838745,1.0382144451141357,0.9862937927246094,0.46247750520706177,0.85,0.026989515870809555,0.5281774997711182
1.9668995141983032,1.0091503858566284,0.9577491283416748,0.49533262848854065,0.85,0.0185701847076416,0.583256721496582
1.8785152435302734,0.9347982406616211,0.9437170028686523,0.5475053191184998,0.85,0.01376289315521717,0.6190854907035828
1.7634775638580322,0.6651687622070312,1.098308801651001,0.4932432174682617,0.85,0.010798808187246323,0.603554904460907
1.7249997854232788,0.5248203873634338,1.200179398059845,0.4005783498287201,0.8,0.008809293620288372,0.5272392630577087
1.7167080640792847,0.5025187730789185,1.2141892910003662,0.36413082480430603,0.8,0.007613963447511196,0.46580392122268677
1.7234493494033813,0.5002622604370117,1.2231870889663696,0.3233335018157959,0.8,0.006166387815028429,0.4290195107460022
1.7277687788009644,0.5171602964401245,1.2106084823608398,0.2823134958744049,0.8,0.00883978046476841,0.39029961824417114
1.7621090412139893,0.5403899550437927,1.2217190861701965,0.2714121341705322,0.8,0.012214448302984238,0.37403732538223267
1.8073093891143799,0.5266472697257996,1.2806621193885803,0.25251826643943787,0.8,0.011873191222548485,0.3433569371700287
1.8314380645751953,0.54866623878479,1.2827718257904053,0.23969832062721252,0.8,,0.3457263708114624
1.857309341430664,0.5367725491523743,1.3205367922782898,0.249969482421875,0.8,,0.35663414001464844
1.8785523176193237,0.5126488208770752,1.3659034967422485,0.23937569558620453,0.8,,0.33963313698768616
1.8952614068984985,0.5213898420333862,1.3738715648651123,0.22628827393054962,0.8,,0.3268841803073883
1.910643458366394,0.5382014513015747,1.3724420070648193,0.23647013306617737,0.8,,0.34540030360221863
1.9166078567504883,0.5507308840751648,1.3658769726753235,0.2558042109012604,0.8,,0.3706580698490143
1.9064409732818604,0.5570626258850098,1.3493783473968506,0.26694998145103455,0.8,,0.379422664642334
1.885715126991272,0.5696093440055847,1.3161057829856873,0.2795692980289459,0.8,,0.3898775279521942
1.8876625299453735,0.5928778052330017,1.2947847247123718,0.291239857673645,0.8,,0.4018339216709137
1.9072344303131104,0.6211024522781372,1.2861319780349731,0.2812020480632782,0.8,,0.39734354615211487


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/5_agent_zero_shot_from_3_policy/no_attn_ent/DummyExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
0.6534313559532166,0.697161853313446,-0.04373049736022949,0.4414963722229004,0.5,2.094486713409424,0.59856116771698
0.5922660231590271,0.8527752161026001,-0.260509192943573,0.5659425258636475,0.5,1.971737027168274,0.7016169428825378
0.7127649784088135,0.9572817087173462,-0.24451673030853271,0.6922711730003357,0.5,1.7497104406356812,0.8386185765266418
0.6443676948547363,1.1053158044815063,-0.46094810962677,0.742524266242981,0.35,1.9984930753707886,0.9410650134086609
0.7951330542564392,1.151646614074707,-0.3565135598182678,0.7954596281051636,0.4,1.8718664646148682,0.8609446883201599
1.1710935831069946,1.257741928100586,-0.08664834499359131,0.7402746081352234,0.4,2.1118905544281006,0.9082127809524536
0.7158899307250977,0.9563906788825989,-0.24050074815750122,0.6111850738525391,0.30000000000000004,1.860532522201538,0.758049488067627
0.9555693864822388,1.111894965171814,-0.1563255786895752,0.560814380645752,0.44999999999999996,1.556676983833313,0.8028776049613953
1.0230733156204224,0.9388534426689148,0.08421987295150757,0.5504013895988464,0.6,1.598914623260498,0.713263213634491
0.8118403553962708,1.273900032043457,-0.4620596766471863,0.6031355857849121,0.6,1.3657549619674683,0.8335015177726746
0.9927952885627747,0.7430688738822937,0.24972641468048096,0.5198038220405579,0.65,2.1312828063964844,0.6375375986099243
1.0136727094650269,0.7850481867790222,0.22862452268600464,0.4110942482948303,0.5,1.7644861936569214,0.7199937105178833
1.2044941186904907,0.7404965758323669,0.4639975428581238,0.46494826674461365,0.6,1.7935882806777954,0.7017351984977722
0.6762869954109192,1.0086491107940674,-0.3323621153831482,0.7658999562263489,0.55,1.7504842281341553,0.8521090745925903
0.7676982283592224,1.0933016538619995,-0.3256034255027771,0.6588331460952759,0.30000000000000004,2.0015923976898193,0.7703174948692322
1.1284916400909424,1.2885982990264893,-0.16010665893554688,0.7540405988693237,0.4,1.7132245302200317,0.8183344006538391
0.9983766674995422,1.191391944885254,-0.19301527738571167,0.7654370665550232,0.5,1.726153016090393,0.8182509541511536
1.3675978183746338,0.984376072883606,0.38322174549102783,0.720582127571106,0.55,1.808656930923462,0.7974796295166016
1.2095428705215454,0.8788447380065918,0.3306981325149536,0.5188533663749695,0.4,1.7078864574432373,0.5771192908287048
1.1557193994522095,1.0473159551620483,0.10840344429016113,0.6222084164619446,0.5,1.6488233804702759,0.7058219313621521
0.7620955109596252,1.2447983026504517,-0.4827027916908264,0.6061216592788696,0.6,1.9704855680465698,0.6776641011238098
1.309043526649475,0.9769498705863953,0.33209365606307983,0.4852771759033203,0.6,1.5657621622085571,0.561166524887085
1.193406105041504,1.1401265859603882,0.05327951908111572,0.6094479560852051,0.4,1.4943664073944092,0.6962527632713318
1.4162653684616089,1.0195215940475464,0.3967437744140625,0.5816507935523987,0.65,2.1243512630462646,0.676569938659668
0.5813344120979309,1.0327414274215698,-0.4514070153236389,0.5890904664993286,0.44999999999999996,1.7648437023162842,0.6822272539138794
1.336154818534851,1.1311166286468506,0.2050381898880005,0.49205514788627625,0.5,1.338637351989746,0.6454698443412781
1.160286784172058,0.9296259880065918,0.2306607961654663,0.5278822183609009,0.44999999999999996,1.847388744354248,0.6806617975234985
1.083367943763733,1.3660606145858765,-0.28269267082214355,0.7287086248397827,0.35,1.7751944065093994,0.9073972702026367
1.4604051113128662,1.2625964879989624,0.1978086233139038,0.7067398428916931,0.5,1.786109209060669,0.7946165800094604
1.0130780935287476,1.3754991292953491,-0.36242103576660156,0.6078754663467407,0.7,1.5537408590316772,0.6632375717163086
1.3292518854141235,1.2856768369674683,0.04357504844665527,0.5637412071228027,0.5,1.907139539718628,0.6702542304992676
0.7912847995758057,1.4699705839157104,-0.6786857843399048,0.8280644416809082,0.55,1.589452862739563,0.8933599591255188
1.3278928995132446,1.3311995267868042,-0.0033066272735595703,0.6438719034194946,0.44999999999999996,1.749480962753296,0.7204626202583313
1.2739841938018799,1.1038241386413574,0.17016005516052246,0.58436119556427,0.5,1.5805412530899048,0.6451742649078369
1.017593264579773,1.5041601657867432,-0.4865669012069702,0.807348370552063,0.4,1.3807663917541504,0.8685579299926758
1.3476362228393555,1.1487998962402344,0.1988363265991211,0.6438538432121277,0.6,1.5204895734786987,0.7287573218345642
1.2362498044967651,0.7102113366127014,0.5260384678840637,0.4019375741481781,0.55,1.8818567991256714,0.5330946445465088
1.0278065204620361,0.9290801286697388,0.09872639179229736,0.4741537570953369,0.44999999999999996,1.9596410989761353,0.532616376876831
1.1669073104858398,1.1885920763015747,-0.021684765815734863,0.6302606463432312,0.4,2.2770514488220215,0.6954125165939331
1.2843672037124634,1.0683170557022095,0.2160501480102539,0.49989157915115356,0.55,1.8934152126312256,0.6295257210731506
0.7207140326499939,1.4094510078430176,-0.6887369751930237,0.619130551815033,0.35,1.409684419631958,0.6911434531211853
0.6892221570014954,0.8905256390571594,-0.20130348205566406,0.4585164487361908,0.5,1.5943883657455444,0.5430735945701599
0.8273394703865051,1.3371323347091675,-0.5097928643226624,0.7079305052757263,0.25,1.497423768043518,0.7651970982551575
1.0709673166275024,1.0719941854476929,-0.0010268688201904297,0.7445212602615356,0.35,2.0410072803497314,0.8529470562934875
0.9615681767463684,1.1276029348373413,-0.1660347580909729,0.5717653036117554,0.55,1.8980075120925903,0.7110626697540283
1.1855939626693726,1.041078805923462,0.14451515674591064,0.6096336245536804,0.85,2.041825771331787,0.7411101460456848
0.9669634103775024,1.4236640930175781,-0.4567006826400757,0.6504532694816589,0.5,1.722477912902832,0.8281651735305786
0.908368706703186,1.3839713335037231,-0.4756026268005371,0.7440013289451599,0.4,1.6679340600967407,0.8777734041213989
1.226578950881958,1.3113852739334106,-0.08480632305145264,0.713077962398529,0.35,2.198549270629883,0.8247491717338562
1.1387386322021484,1.5955513715744019,-0.4568127393722534,0.8083181381225586,0.55,2.375126600265503,0.8983415961265564
1.3658756017684937,0.9553377032279968,0.4105378985404968,0.6193780303001404,0.6,1.9749020338058472,0.8024219870567322
1.0897912979125977,1.1737031936645508,-0.08391189575195312,0.7558829188346863,0.6,1.5903985500335693,0.8619236946105957
1.3360460996627808,1.1577411890029907,0.17830491065979004,0.6626755595207214,0.55,1.64281165599823,0.7358893752098083
1.0183677673339844,1.059071660041809,-0.04070389270782471,0.6249514818191528,0.5,1.7527425289154053,0.7123968005180359
1.0283030271530151,0.9733098149299622,0.05499321222305298,0.567621111869812,0.55,1.9527667760849,0.6700612902641296
1.10732102394104,1.0500788688659668,0.05724215507507324,0.6667108535766602,0.5,1.9477099180221558,0.8862276077270508
1.0152673721313477,1.1023566722869873,-0.08708930015563965,0.7219300866127014,0.5,1.66831374168396,0.8846206665039062
0.8530730605125427,1.1645475625991821,-0.3114745020866394,0.7666396498680115,0.65,1.7553776502609253,0.8723704218864441
1.1034749746322632,0.8761544227600098,0.22732055187225342,0.705380916595459,0.35,1.3397866487503052,0.8083247542381287
1.0300124883651733,1.1449921131134033,-0.11497962474822998,0.7854461073875427,0.5,1.3490736484527588,0.9099482893943787
1.3612568378448486,0.9293493628501892,0.4319074749946594,0.5771049857139587,0.30000000000000004,1.7158787250518799,0.6163687109947205
1.2872965335845947,0.7779610753059387,0.509335458278656,0.491412878036499,0.6,1.8395698070526123,0.6341857314109802
1.0925203561782837,1.2168210744857788,-0.12430071830749512,0.7064166069030762,0.6,1.518227219581604,0.8286585807800293
1.1781944036483765,1.2216455936431885,-0.04345118999481201,0.6683417558670044,0.35,2.1728529930114746,0.8059646487236023
0.9870646595954895,1.468072533607483,-0.4810078740119934,0.8742725253105164,0.44999999999999996,1.761906623840332,0.9783075451850891
0.6750416159629822,1.3757333755493164,-0.7006917595863342,0.77230304479599,0.44999999999999996,1.8148173093795776,0.8819867372512817
1.0595349073410034,1.2913442850112915,-0.23180937767028809,0.7123025059700012,0.55,1.5037425756454468,0.8246442675590515
1.3497657775878906,1.0960015058517456,0.253764271736145,0.582494854927063,0.4,1.756635308265686,0.6880800127983093
1.1211272478103638,1.4818781614303589,-0.3607509136199951,0.639607310295105,0.44999999999999996,1.7349613904953003,0.6807121634483337
1.1511048078536987,1.1664584875106812,-0.015353679656982422,0.684137761592865,0.35,1.730859637260437,0.7676278352737427
1.4580414295196533,0.9149863123893738,0.5430551171302795,0.5559524893760681,0.35,1.9835017919540405,0.6895405054092407
1.145329475402832,0.5625608563423157,0.5827686190605164,0.4955689013004303,0.6,1.9188166856765747,0.7721775770187378
1.025177240371704,0.7977476119995117,0.22742962837219238,0.6551665663719177,0.35,1.5087215900421143,0.7892910838127136
1.0105663537979126,0.5883480310440063,0.42221832275390625,0.6452986598014832,0.4,1.909928560256958,0.7417150735855103
1.3665412664413452,0.8351241946220398,0.5314170718193054,0.5330047011375427,0.25,1.6669280529022217,0.7300610542297363
1.2629520893096924,0.8127831816673279,0.4501689076423645,0.6786972880363464,0.44999999999999996,1.5888702869415283,0.8196071982383728
1.2079447507858276,1.0977920293807983,0.1101527214050293,0.7945398688316345,0.4,1.856224775314331,0.8743855357170105
1.2315138578414917,0.9765112996101379,0.25500255823135376,0.6410340070724487,0.7,1.6690800189971924,0.7812258005142212
0.83600252866745,0.8538026809692383,-0.01780015230178833,0.5118791460990906,0.4,1.6339681148529053,0.6328225135803223
1.0100557804107666,0.9532551169395447,0.056800663471221924,0.6299706101417542,0.35,1.6729236841201782,0.7358686327934265
1.1988190412521362,0.8087221384048462,0.39009690284729004,0.5725752711296082,0.4,1.7800633907318115,0.6609510779380798
0.5397329926490784,1.046355128288269,-0.5066221356391907,0.6539601683616638,0.75,1.3743237257003784,0.7586644291877747
0.7089654803276062,0.9907678961753845,-0.2818024158477783,0.4886928200721741,0.5,2.237520694732666,0.6631690859794617
0.947483479976654,0.7650611400604248,0.18242233991622925,0.6431781053543091,0.55,1.928071141242981,0.7271068692207336
0.5773835182189941,1.3234585523605347,-0.7460750341415405,0.6081765294075012,0.35,2.0489978790283203,0.8075352907180786
0.8940697908401489,0.6235645413398743,0.27050524950027466,0.4939959645271301,0.30000000000000004,1.3962761163711548,0.6625449061393738
0.7009890079498291,0.8434373736381531,-0.14244836568832397,0.6247605681419373,0.55,1.8336008787155151,0.7366628050804138
0.8725578188896179,0.5959784388542175,0.2765793800354004,0.36154505610466003,0.55,1.91416335105896,0.5808855891227722
0.7948527932167053,0.8176183700561523,-0.02276557683944702,0.5890766382217407,0.6,2.1623966693878174,0.7000370621681213
0.7953271865844727,1.0184725522994995,-0.22314536571502686,0.6330422163009644,0.7,1.453027606010437,0.7608546614646912
1.3661645650863647,0.6786461472511292,0.6875184178352356,0.5215941667556763,0.44999999999999996,2.0252697467803955,0.7104867100715637
0.6732606291770935,1.0153381824493408,-0.3420775532722473,0.5402534008026123,0.65,1.3707976341247559,0.6860606074333191
1.288735032081604,0.9709116816520691,0.3178233504295349,0.635992169380188,0.65,2.200298309326172,0.7965488433837891
1.1777398586273193,0.9824164509773254,0.1953234076499939,0.5038290619850159,0.44999999999999996,1.4789267778396606,0.7901769876480103
0.924909770488739,1.6271122694015503,-0.7022024989128113,0.8215219378471375,0.5,1.8363611698150635,0.8783405423164368
1.399275779724121,1.1426368951797485,0.25663888454437256,0.6952816843986511,0.5,1.7046669721603394,0.8326396942138672
1.5616520643234253,1.0595319271087646,0.5021201372146606,0.513123631477356,0.55,2.026304244995117,0.7458341717720032
0.9942478537559509,1.4458497762680054,-0.45160192251205444,0.58343505859375,0.65,1.8476622104644775,0.7203536033630371
1.3540524244308472,0.722095787525177,0.6319566369056702,0.454020231962204,0.7,1.986923098564148,0.7087635397911072
1.341483235359192,1.055132508277893,0.28635072708129883,0.5993720889091492,0.35,2.2330455780029297,0.7408652305603027
0.7147728204727173,1.2079664468765259,-0.4931936264038086,0.6923691034317017,0.65,1.838045358657837,0.8188245892524719
1.3263943195343018,0.8020781874656677,0.524316132068634,0.4149700701236725,0.44999999999999996,1.9173940420150757,0.5345720052719116
0.9502132534980774,1.4897594451904297,-0.5395461916923523,0.8403992056846619,0.5,1.7523812055587769,0.8972143530845642
0.9952250719070435,1.5749701261520386,-0.5797450542449951,0.694248616695404,0.55,2.2571170330047607,0.7307321429252625
0.7339977622032166,1.510981798171997,-0.7769840359687805,0.6660856604576111,0.44999999999999996,1.8788514137268066,0.7741327285766602
1.28025221824646,1.2287334203720093,0.051518797874450684,0.6285643577575684,0.55,1.900876760482788,0.6960893869400024
1.1290282011032104,1.792150855064392,-0.6631226539611816,0.7276362776756287,0.65,1.5985605716705322,0.8553323745727539
1.138962745666504,1.4925150871276855,-0.35355234146118164,0.7777714133262634,0.55,1.760722041130066,0.9186025857925415
1.1180126667022705,1.5299608707427979,-0.41194820404052734,0.8074064254760742,0.55,2.1235110759735107,0.9188057780265808
1.547350287437439,1.6070709228515625,-0.059720635414123535,0.7722797393798828,0.6,1.8888636827468872,0.8757309317588806
0.9404985308647156,2.0078988075256348,-1.0674002766609192,0.7833999991416931,0.8,1.6164052486419678,0.8960902094841003
1.7761627435684204,1.2372920513153076,0.5388706922531128,0.5995262861251831,0.55,1.9147628545761108,0.7286831140518188
1.5120148658752441,1.1661595106124878,0.34585535526275635,0.6574560403823853,0.5,1.8447057008743286,0.773253321647644
1.1924196481704712,0.8309623599052429,0.36145728826522827,0.47963857650756836,0.19999999999999996,1.467699408531189,0.5548996329307556
1.4644743204116821,1.1774989366531372,0.2869753837585449,0.6751968264579773,0.5,2.083789587020874,0.8116738200187683
1.1098120212554932,1.0209020376205444,0.08890998363494873,0.5798935890197754,0.65,1.705865502357483,0.7067158222198486
1.0992501974105835,1.1380980014801025,-0.03884780406951904,0.4987543225288391,0.5,1.8436275720596313,0.5813318490982056
1.574602484703064,1.0321707725524902,0.5424317121505737,0.6410282254219055,0.15000000000000002,1.8756359815597534,0.7123042941093445
1.476053237915039,1.3227499723434448,0.15330326557159424,0.6064971685409546,0.4,1.8285572528839111,0.728524386882782
1.4480937719345093,1.5184122323989868,-0.07031846046447754,0.8115989565849304,0.44999999999999996,2.0457615852355957,0.9004332423210144
1.0260889530181885,1.5192922353744507,-0.4932032823562622,0.6118833422660828,0.65,2.4191348552703857,0.6790931224822998
1.289269208908081,1.3099210262298584,-0.020651817321777344,0.6430927515029907,0.65,1.8597774505615234,0.7229713797569275
1.0701388120651245,1.0911316871643066,-0.02099287509918213,0.5986945033073425,0.5,1.6254092454910278,0.7817691564559937
1.539312720298767,0.6220986247062683,0.9172140955924988,0.6134178042411804,0.30000000000000004,1.9406818151474,0.7312195897102356
1.1108858585357666,1.042583703994751,0.06830215454101562,0.6516212821006775,0.35,1.9409104585647583,0.7814868092536926
1.4808193445205688,0.5949324369430542,0.8858869075775146,0.5964109301567078,0.5,1.8429092168807983,0.7649467587471008
0.9297626614570618,1.051369547843933,-0.12160688638687134,0.773500382900238,0.5,2.04982590675354,0.912987232208252
0.47697898745536804,1.1129722595214844,-0.6359932720661163,0.8128692507743835,0.44999999999999996,1.805330753326416,0.9356314539909363
1.1198514699935913,0.7364481091499329,0.38340336084365845,0.591707170009613,0.5,1.4372222423553467,0.7679719924926758
1.0344213247299194,1.0850964784622192,-0.050675153732299805,0.5221754312515259,0.5,1.532854437828064,0.7826738357543945
0.9710397720336914,0.823721706867218,0.1473180651664734,0.6182654500007629,0.6,1.5447475910186768,0.7852668166160583
0.9219475984573364,1.2031527757644653,-0.2812051773071289,0.7763206362724304,0.5,1.616581678390503,0.8203670382499695
0.7312823534011841,1.0165321826934814,-0.28524982929229736,0.6239616274833679,0.6,1.6993451118469238,0.7628707885742188
0.47220322489738464,1.334206461906433,-0.8620032370090485,0.7089195251464844,0.5,1.9002472162246704,0.8130037188529968
0.734687864780426,1.0790395736694336,-0.34435170888900757,0.7253862619400024,0.35,1.9245866537094116,0.8643367886543274
0.8029188513755798,1.1833195686340332,-0.38040071725845337,0.7277836799621582,0.55,2.0849692821502686,0.839911937713623
1.4232439994812012,0.771284282207489,0.6519597172737122,0.5724199414253235,0.6,1.7418209314346313,0.6895579695701599
1.0677244663238525,1.0004202127456665,0.06730425357818604,0.689895749092102,0.44999999999999996,2.039273738861084,0.8463587164878845
0.9184770584106445,1.2456892728805542,-0.32721221446990967,0.6644462943077087,0.6,1.3601715564727783,0.760650098323822
0.9198657870292664,1.086281180381775,-0.16641539335250854,0.6730843782424927,0.35,1.4419306516647339,0.7717233300209045
1.0246024131774902,0.7654675841331482,0.25913482904434204,0.5888047218322754,0.5,1.514804720878601,0.7767009735107422
1.45339035987854,0.8033807873725891,0.6500095725059509,0.7800747752189636,0.55,1.8969331979751587,0.8988323211669922
1.369195580482483,0.8219389319419861,0.5472566485404968,0.675628662109375,0.30000000000000004,1.695623755455017,0.7891025543212891
0.8031826019287109,1.3007841110229492,-0.4976015090942383,0.7933939695358276,0.44999999999999996,1.8507583141326904,0.941849410533905
0.5937374830245972,1.6188277006149292,-1.025090217590332,0.8660664558410645,0.6,1.3653788566589355,0.9535929560661316
1.204874873161316,1.29624605178833,-0.09137117862701416,0.7543900609016418,0.5,1.6385180950164795,0.8577598929405212
0.8844236731529236,1.4659627676010132,-0.5815390944480896,0.6598396301269531,0.6,2.0135843753814697,0.764457643032074
1.5859211683273315,1.2102159261703491,0.3757052421569824,0.7233731150627136,0.44999999999999996,1.589850664138794,0.871727466583252
1.207666039466858,1.115403175354004,0.092262864112854,0.6737498641014099,0.35,2.058288335800171,0.8254356384277344
0.8679985404014587,1.4806526899337769,-0.6126541495323181,0.790821373462677,0.65,2.283700704574585,0.9717896580696106
1.253372311592102,0.8651453852653503,0.3882269263267517,0.5023329854011536,0.6,2.155560255050659,0.7044328451156616
1.027996301651001,0.9825329184532166,0.045463383197784424,0.5293155908584595,0.55,2.0704474449157715,0.7839457392692566
1.2148336172103882,1.2689357995986938,-0.054102182388305664,0.5772649645805359,0.7,1.6346718072891235,0.7317796945571899
1.0500136613845825,1.1411198377609253,-0.09110617637634277,0.567696750164032,0.5,1.8477994203567505,0.7117337584495544
1.2289968729019165,1.0148580074310303,0.21413886547088623,0.6924299597740173,0.35,1.635270357131958,0.8212923407554626
1.084512710571289,0.9868171811103821,0.09769552946090698,0.6020615696907043,0.6,1.6697109937667847,0.7833287119865417
0.9448432922363281,1.0008089542388916,-0.05596566200256348,0.6551359295845032,0.44999999999999996,2.1690351963043213,0.8466324210166931
0.6860234141349792,0.9525987505912781,-0.26657533645629883,0.6101304292678833,0.44999999999999996,2.0952253341674805,0.7656377553939819
0.8146048784255981,1.1472469568252563,-0.3326420783996582,0.5846965909004211,0.65,2.006103754043579,0.7038413882255554
0.8482792973518372,0.9399704337120056,-0.09169113636016846,0.6387146711349487,0.4,2.057825803756714,0.7877246737480164
1.0374196767807007,1.109727382659912,-0.07230770587921143,0.4364764392375946,0.6,1.9260975122451782,0.6054062843322754
1.0183117389678955,0.874489963054657,0.14382177591323853,0.5948648452758789,0.7,1.9297784566879272,0.8283042907714844
1.2796634435653687,0.9800435304641724,0.2996199131011963,0.6545029878616333,0.44999999999999996,1.633531093597412,0.776281476020813
1.4402637481689453,0.6200757026672363,0.820188045501709,0.48291125893592834,0.4,1.6829124689102173,0.5621828436851501
1.3521565198898315,1.3059176206588745,0.04623889923095703,0.6505433917045593,0.65,2.0843145847320557,0.8106657266616821
1.2651211023330688,1.120874047279358,0.14424705505371094,0.6512762308120728,0.44999999999999996,2.153689384460449,0.7428535223007202
1.479328989982605,1.052986979484558,0.4263420104980469,0.5419036746025085,0.30000000000000004,1.7139447927474976,0.6927257180213928
1.1399396657943726,1.4291192293167114,-0.28917956352233887,0.6715283393859863,0.5,1.552643895149231,0.7761863470077515
1.270569920539856,1.4041357040405273,-0.1335657835006714,0.6502048373222351,0.4,1.7230979204177856,0.7960095405578613
1.0291134119033813,0.9772656559944153,0.051847755908966064,0.5202800035476685,0.5,2.0797119140625,0.6124435067176819
1.3902229070663452,1.1318309307098389,0.25839197635650635,0.6283683180809021,0.4,1.5519624948501587,0.8055389523506165
1.5446876287460327,1.4519699811935425,0.09271764755249023,0.7889110445976257,0.4,1.7477864027023315,0.8728505969047546
0.8287890553474426,1.140363097190857,-0.3115740418434143,0.6220064163208008,0.5,1.7679085731506348,0.7499393820762634
1.1843832731246948,1.1437935829162598,0.04058969020843506,0.5256993174552917,0.44999999999999996,1.9689915180206299,0.6702955365180969
0.6142371892929077,1.446109414100647,-0.8318722248077393,0.7080258727073669,0.6,1.6820530891418457,0.8154017329216003
1.1432650089263916,1.040086030960083,0.1031789779663086,0.5172163844108582,0.4,1.8807979822158813,0.6698715090751648
0.6916016936302185,1.6475800275802612,-0.9559783339500427,0.7468677163124084,0.44999999999999996,2.4432966709136963,0.8019256591796875
0.8975915312767029,0.9044109582901001,-0.006819427013397217,0.5070132613182068,0.55,1.9079514741897583,0.6975288391113281
1.5142277479171753,1.0169252157211304,0.4973025321960449,0.3576119840145111,0.35,1.7958340644836426,0.5022988319396973
1.1165173053741455,1.150604009628296,-0.03408670425415039,0.6652436256408691,0.75,2.334211826324463,0.769962728023529
1.253131628036499,0.9237260222434998,0.32940560579299927,0.4554881155490875,0.44999999999999996,1.6950247287750244,0.5931386351585388
1.527933120727539,0.821717381477356,0.7062157392501831,0.4324120581150055,0.5,1.3037312030792236,0.5461750030517578
1.1557189226150513,0.9720139503479004,0.18370497226715088,0.41421982645988464,0.55,2.2049312591552734,0.605501651763916
1.2120682001113892,1.3028284311294556,-0.0907602310180664,0.5701606869697571,0.6,2.295926570892334,0.7157302498817444
1.1985634565353394,0.9455963373184204,0.25296711921691895,0.4565091133117676,0.7,2.2086098194122314,0.5951696038246155
1.260684609413147,1.293007254600525,-0.03232264518737793,0.5733131170272827,0.6,1.7117915153503418,0.7115409970283508
1.128970742225647,0.9276424646377563,0.20132827758789062,0.38287553191185,0.35,2.1747171878814697,0.495357483625412
0.9758294224739075,1.5885499715805054,-0.6127205491065979,0.7765162587165833,0.55,2.000627279281616,0.8833763003349304
1.407086730003357,1.1650594472885132,0.24202728271484375,0.5694535374641418,0.35,1.817299246788025,0.6747415661811829
0.996621310710907,1.5060350894927979,-0.5094137787818909,0.7456439137458801,0.65,1.7354618310928345,0.8444316983222961
1.0945979356765747,1.261634111404419,-0.16703617572784424,0.6507105231285095,0.44999999999999996,2.0178163051605225,0.8302791714668274
1.4461604356765747,0.9836199879646301,0.4625404477119446,0.4700501561164856,0.44999999999999996,1.7117316722869873,0.5336815714836121
1.0839238166809082,1.1325533390045166,-0.0486295223236084,0.5555909276008606,0.4,1.4733107089996338,0.6772228479385376
1.206087350845337,1.272830843925476,-0.06674349308013916,0.7036787867546082,0.35,1.8906278610229492,0.8238054513931274
1.0246742963790894,1.354538083076477,-0.3298637866973877,0.7012619376182556,0.75,1.7018877267837524,0.7794173955917358
1.10419499874115,1.219977617263794,-0.11578261852264404,0.6798152923583984,0.44999999999999996,1.9555257558822632,0.7652104496955872
1.4960731267929077,0.9753761291503906,0.5206969976425171,0.5260664820671082,0.5,1.8407213687896729,0.6617774963378906
1.4320805072784424,1.1250039339065552,0.3070765733718872,0.5715140700340271,0.55,1.6989742517471313,0.6353749632835388
1.7169288396835327,0.5297603011131287,1.187168538570404,0.21368096768856049,0.5,1.992162823677063,0.3704180419445038
1.1505670547485352,0.8994022607803345,0.2511647939682007,0.40224868059158325,0.5,1.9852161407470703,0.4966829717159271
1.379258394241333,1.0089223384857178,0.37033605575561523,0.4910092055797577,0.6,1.8116623163223267,0.673545777797699
1.001162052154541,1.090856909751892,-0.08969485759735107,0.5200678110122681,0.55,1.4385159015655518,0.6063112616539001
0.6927533745765686,0.8984805941581726,-0.205727219581604,0.5203766226768494,0.55,1.8909674882888794,0.5727677345275879
0.7032620310783386,1.3752073049545288,-0.6719452738761902,0.4838588237762451,0.7,1.786394715309143,0.6096864938735962
1.1777886152267456,1.4114189147949219,-0.23363029956817627,0.6587216258049011,0.44999999999999996,1.8114843368530273,0.7928513884544373
1.299185037612915,1.1599904298782349,0.13919460773468018,0.483143150806427,0.4,1.9777060747146606,0.6557368636131287
0.8300350308418274,1.4833115339279175,-0.6532765030860901,0.621372401714325,0.55,1.774872899055481,0.7306584715843201
1.270087718963623,1.2398107051849365,0.030277013778686523,0.5210633277893066,0.55,2.0216689109802246,0.6109746098518372
0.9866172671318054,0.9665102362632751,0.020107030868530273,0.480516642332077,0.55,1.556384801864624,0.576016902923584
1.2322957515716553,1.115186333656311,0.11710941791534424,0.47579702734947205,0.4,1.7774572372436523,0.6645963788032532
0.901345431804657,1.6219704151153564,-0.7206249833106995,0.6619606614112854,0.6,2.2297816276550293,0.7403650879859924
1.315211296081543,1.0184577703475952,0.29675352573394775,0.472038596868515,0.75,1.795627236366272,0.584446370601654
1.1002165079116821,1.4730180501937866,-0.3728015422821045,0.6544738411903381,0.5,1.7586686611175537,0.784336507320404
1.4497555494308472,0.6958886981010437,0.7538668513298035,0.34639379382133484,0.4,1.7935115098953247,0.40656065940856934
1.5038460493087769,0.9929548501968384,0.5108911991119385,0.39755964279174805,0.65,1.5547337532043457,0.5005464553833008
1.0210676193237305,1.653565764427185,-0.6324981451034546,0.6677401065826416,0.55,1.9330579042434692,0.7702779769897461
1.1255091428756714,0.7881006598472595,0.33740848302841187,0.399291455745697,0.5,1.6941379308700562,0.4815039336681366
1.2812097072601318,1.135497808456421,0.14571189880371094,0.5365797281265259,0.55,1.549768090248108,0.7059626579284668
1.1911978721618652,1.2141669988632202,-0.02296912670135498,0.5232738852500916,0.55,1.8205972909927368,0.6097884178161621
0.799339234828949,1.6595691442489624,-0.8602299094200134,0.7388308644294739,0.7,1.7586942911148071,0.8065240979194641
1.378595232963562,1.224926233291626,0.15366899967193604,0.6221761703491211,0.6,1.7704508304595947,0.7413783073425293
1.3133642673492432,1.1437476873397827,0.16961658000946045,0.6432955861091614,0.44999999999999996,1.726453423500061,0.7015076875686646
1.3957427740097046,1.035258412361145,0.36048436164855957,0.5535684823989868,0.35,1.6608184576034546,0.6579393744468689
1.2709509134292603,1.2578535079956055,0.013097405433654785,0.7665815949440002,0.35,2.024444341659546,0.8193458914756775
1.1888519525527954,1.5142306089401245,-0.3253786563873291,0.7462050914764404,0.6,2.267906427383423,0.8442469835281372
1.4936202764511108,1.0845695734024048,0.40905070304870605,0.5242120623588562,0.5,2.009716510772705,0.5968642234802246
1.347479224205017,1.1842602491378784,0.16321897506713867,0.5659458041191101,0.5,1.7289745807647705,0.7488381862640381
1.378306269645691,1.0628527402877808,0.31545352935791016,0.5833227634429932,0.6,1.5454506874084473,0.6465938091278076
1.5385613441467285,0.9745067954063416,0.564054548740387,0.51165771484375,0.4,1.3088308572769165,0.6551494002342224
0.9767781496047974,1.411705732345581,-0.4349275827407837,0.6698476076126099,0.55,1.590116024017334,0.8150987029075623
1.1087597608566284,1.3468354940414429,-0.23807573318481445,0.7016958594322205,0.65,2.059180498123169,0.7596231698989868
1.1595665216445923,1.1954232454299927,-0.03585672378540039,0.5537537932395935,0.5,1.7703763246536255,0.7450070381164551
1.3186254501342773,1.0650824308395386,0.25354301929473877,0.5688449144363403,0.6,1.9217900037765503,0.6787339448928833
1.2266839742660522,1.0827354192733765,0.14394855499267578,0.5319406390190125,0.30000000000000004,2.1469850540161133,0.6227348446846008
1.0063796043395996,1.253738284111023,-0.24735867977142334,0.6191343069076538,0.4,1.8316766023635864,0.7432343363761902
1.2187389135360718,1.0899022817611694,0.12883663177490234,0.638441264629364,0.44999999999999996,1.7082898616790771,0.7635307312011719
1.2804087400436401,1.0010108947753906,0.2793978452682495,0.526656448841095,0.6,1.2792690992355347,0.7251304388046265
0.8362630009651184,0.8628285527229309,-0.0265655517578125,0.4502203166484833,0.55,1.8515628576278687,0.6050926446914673
1.15484619140625,1.1659308671951294,-0.011084675788879395,0.5306116938591003,0.30000000000000004,2.0045387744903564,0.7094064354896545
1.1292088031768799,1.1408652067184448,-0.011656403541564941,0.6111741065979004,0.6,1.6419196128845215,0.6867308020591736
0.8605475425720215,1.1607716083526611,-0.30022406578063965,0.5624783635139465,0.44999999999999996,1.3547967672348022,0.6803979277610779
1.376344919204712,0.7863747477531433,0.5899701714515686,0.36285653710365295,0.19999999999999996,2.0469672679901123,0.4818798005580902
1.0201152563095093,0.9912866950035095,0.028828561305999756,0.5567663311958313,0.5,1.6346343755722046,0.6751211285591125
0.8170019388198853,1.1112048625946045,-0.29420292377471924,0.6054144501686096,0.5,1.8137993812561035,0.7124931812286377
1.248491883277893,0.6872320175170898,0.5612598657608032,0.2961842715740204,0.4,1.5406403541564941,0.4392261207103729
1.0127171277999878,1.1386547088623047,-0.1259375810623169,0.6099282503128052,0.35,1.7182708978652954,0.7601876258850098
1.1374520063400269,0.9650624394416809,0.17238956689834595,0.5753629207611084,0.6,1.965651273727417,0.6163415908813477
0.7797064781188965,1.0664039850234985,-0.28669750690460205,0.548963725566864,0.44999999999999996,1.7148529291152954,0.6149117350578308
1.0610765218734741,0.8071775436401367,0.2538989782333374,0.495505154132843,0.5,1.7605947256088257,0.6531623601913452
0.7737442255020142,1.2363981008529663,-0.46265387535095215,0.6857086420059204,0.5,1.3861550092697144,0.7643423080444336
0.9650359153747559,1.0011507272720337,-0.03611481189727783,0.4994320869445801,0.4,1.829250693321228,0.612170398235321
1.1675666570663452,1.1200379133224487,0.047528743743896484,0.6180865168571472,0.6,1.6477749347686768,0.7021981477737427
1.102882742881775,0.8143486380577087,0.28853410482406616,0.5340168476104736,0.44999999999999996,1.624770164489746,0.6142894625663757
0.9065317511558533,0.8309491276741028,0.07558262348175049,0.4286450445652008,0.55,1.8763056993484497,0.509262204170227
0.6959068775177002,0.9843999743461609,-0.2884930968284607,0.5269304513931274,0.55,1.916813611984253,0.5873528718948364
0.9311718344688416,0.8406526446342468,0.09051918983459473,0.5300249457359314,0.30000000000000004,2.039750814437866,0.5695762634277344
1.2657455205917358,0.8506970405578613,0.4150484800338745,0.519239068031311,0.25,1.456646203994751,0.6000527739524841
0.9047872424125671,1.3021968603134155,-0.3974096179008484,0.6608353853225708,0.30000000000000004,2.2146899700164795,0.7815091013908386
1.0691144466400146,1.2569516897201538,-0.18783724308013916,0.7327019572257996,0.8,1.7950770854949951,0.8446203470230103
1.32276451587677,0.6024795770645142,0.7202849388122559,0.3274615705013275,0.65,1.5410575866699219,0.423835426568985
0.9736241698265076,1.1686575412750244,-0.19503337144851685,0.6222710013389587,0.25,1.7749547958374023,0.6933658719062805
1.4717289209365845,1.1755422353744507,0.2961866855621338,0.5749163031578064,0.4,1.53459894657135,0.6438367366790771
1.4529075622558594,1.040440320968628,0.41246724128723145,0.6282042860984802,0.4,2.1108078956604004,0.7142433524131775
0.9649555087089539,1.3643863201141357,-0.3994308114051819,0.650826096534729,0.4,1.5644187927246094,0.7439517378807068
1.3701868057250977,1.4084230661392212,-0.038236260414123535,0.7784347534179688,0.4,2.0037033557891846,0.865608811378479
1.3690603971481323,0.9534159898757935,0.41564440727233887,0.4817061126232147,0.5,1.7532103061676025,0.5576905608177185
1.2952114343643188,0.9101848602294922,0.38502657413482666,0.4384539723396301,0.4,2.0765764713287354,0.5284406542778015
1.1644339561462402,1.0344499349594116,0.1299840211868286,0.6275721788406372,0.5,1.7214056253433228,0.6885096430778503
0.871293842792511,1.1054683923721313,-0.23417454957962036,0.5006135106086731,0.6,1.7450695037841797,0.5938677191734314
0.7100197672843933,1.445334553718567,-0.7353147864341736,0.6287943124771118,0.6,2.0833537578582764,0.7618443369865417
1.1820248365402222,1.2520511150360107,-0.07002627849578857,0.6301841735839844,0.44999999999999996,1.075974702835083,0.7408168911933899
1.4294708967208862,1.2602123022079468,0.16925859451293945,0.7108945846557617,0.30000000000000004,1.5109639167785645,0.7736055850982666
1.3681859970092773,1.211013674736023,0.1571723222732544,0.639655351638794,0.25,1.4195971488952637,0.776496171951294
1.1360825300216675,0.9592070579528809,0.17687547206878662,0.6118468642234802,0.55,1.996268391609192,0.8471887707710266
1.4352906942367554,0.8769118189811707,0.5583788752555847,0.5962330102920532,0.5,1.9177769422531128,0.7699737548828125
0.775952935218811,1.1837729215621948,-0.4078199863433838,0.6023187637329102,0.44999999999999996,1.6347904205322266,0.8172739148139954
1.3281368017196655,1.3207993507385254,0.007337450981140137,0.7411643862724304,0.44999999999999996,1.4508252143859863,0.8769100308418274
0.6867710947990417,1.067413568496704,-0.38064247369766235,0.6604484915733337,0.5,1.7135034799575806,0.798437774181366
1.3533165454864502,0.43056759238243103,0.9227489531040192,0.38859865069389343,0.25,2.1187617778778076,0.5464031100273132
0.8861507773399353,0.7876366972923279,0.09851408004760742,0.5188640356063843,0.8,1.8911775350570679,0.6650320291519165
1.1293888092041016,1.056898593902588,0.07249021530151367,0.6595800518989563,0.5,1.665191650390625,0.7676042318344116
0.9971977472305298,0.8248071670532227,0.17239058017730713,0.6241373419761658,0.4,1.367314338684082,0.7502713203430176
0.723909318447113,0.8005537986755371,-0.07664448022842407,0.5491217374801636,0.4,1.8857488632202148,0.6719275712966919
1.0263022184371948,0.7176806926727295,0.30862152576446533,0.5991684198379517,0.65,1.97115957736969,0.7429696321487427
0.9334949851036072,1.1834443807601929,-0.2499493956565857,0.7102526426315308,0.44999999999999996,1.9529532194137573,0.7894824147224426
1.0009406805038452,1.460310935974121,-0.4593702554702759,0.7192985415458679,0.4,2.0875442028045654,0.8850595355033875
1.2611982822418213,1.3468633890151978,-0.08566510677337646,0.686629056930542,0.75,1.9333678483963013,0.8331400752067566
1.1789642572402954,1.1376228332519531,0.041341423988342285,0.6031840443611145,0.35,1.7917910814285278,0.7243203520774841
1.5405950546264648,1.085410475730896,0.45518457889556885,0.7124128341674805,0.4,1.7736194133758545,0.7986637949943542
1.657691240310669,1.1647005081176758,0.49299073219299316,0.7046478986740112,0.5,1.6561063528060913,0.8617116212844849
1.4501875638961792,1.1428064107894897,0.30738115310668945,0.7112342715263367,0.55,1.6126768589019775,0.9409441351890564
1.2935203313827515,1.592657446861267,-0.2991371154785156,0.8787598013877869,0.55,1.740197777748108,0.9511465430259705
1.1157902479171753,1.0577195882797241,0.05807065963745117,0.6163572669029236,0.55,1.4779952764511108,0.670958936214447
1.095583200454712,1.3046061992645264,-0.20902299880981445,0.779294490814209,0.7,1.8449739217758179,0.8749741911888123
1.365931749343872,1.2434520721435547,0.12247967720031738,0.6701118350028992,0.6,1.8763355016708374,0.8661457300186157
1.0646132230758667,1.8169291019439697,-0.752315878868103,0.7927426695823669,0.4,2.0731990337371826,0.9158658385276794
1.204829216003418,1.3784438371658325,-0.17361462116241455,0.7824746966362,0.44999999999999996,1.8137527704238892,0.8761368989944458
0.8448161482810974,1.3794687986373901,-0.5346526503562927,0.6851118206977844,0.55,1.6055718660354614,0.8146377801895142
1.664857268333435,0.9752466082572937,0.6896106600761414,0.6000823974609375,0.4,1.603027582168579,0.8106502890586853
1.2402832508087158,1.4505420923233032,-0.2102588415145874,0.6635076403617859,0.55,1.9338760375976562,0.8616995811462402
1.4908435344696045,1.1928409337997437,0.29800260066986084,0.6083073616027832,0.5,1.4320650100708008,0.7333006858825684
1.1233913898468018,1.3741345405578613,-0.25074315071105957,0.5903570652008057,0.6,1.708223581314087,0.70131915807724
1.225693702697754,1.3049235343933105,-0.07922983169555664,0.7421080470085144,0.44999999999999996,1.8222522735595703,0.8917843699455261
1.6286405324935913,1.4376436471939087,0.19099688529968262,0.760652482509613,0.35,2.106947183609009,0.8250535130500793
1.070248007774353,1.476507544517517,-0.40625953674316406,0.7273496389389038,0.5,1.806104302406311,0.8328774571418762
0.7398561835289001,1.7833846807479858,-1.0435284972190857,0.7335850596427917,0.55,1.5299583673477173,0.7622438669204712
0.9866165518760681,1.1360483169555664,-0.1494317650794983,0.5280900001525879,0.5,2.144496440887451,0.6075568199157715
1.3543862104415894,1.159143328666687,0.19524288177490234,0.7108745574951172,0.65,1.89957594871521,0.7569335103034973
1.3554385900497437,1.0496653318405151,0.3057732582092285,0.6657283902168274,0.44999999999999996,1.9590635299682617,0.7322117686271667
1.4466012716293335,1.1284394264221191,0.31816184520721436,0.562605082988739,0.6,1.545119285583496,0.6596927046775818
1.5853432416915894,0.9775965809822083,0.6077466607093811,0.5488914251327515,0.6,1.851332664489746,0.7196234464645386
1.5121268033981323,1.159963846206665,0.3521629571914673,0.6313783526420593,0.35,1.6768944263458252,0.7262452244758606
1.1526551246643066,1.6929157972335815,-0.5402606725692749,0.7571473121643066,0.65,1.846503496170044,0.8207723498344421
1.6372644901275635,1.402037262916565,0.23522722721099854,0.7429224848747253,0.30000000000000004,1.9647307395935059,0.810559093952179
1.584911584854126,0.8721293807029724,0.7127822041511536,0.4538590908050537,0.5,1.7375290393829346,0.5457674264907837
1.4872621297836304,1.1945561170578003,0.2927060127258301,0.4972829520702362,0.44999999999999996,1.289794921875,0.628921389579773
1.6863740682601929,0.5954464673995972,1.0909276008605957,0.4997006356716156,0.35,1.9428831338882446,0.7477288842201233
1.1646772623062134,0.9932062029838562,0.17147105932235718,0.4920424520969391,0.55,1.6851491928100586,0.7458779811859131
0.8194710612297058,1.3957124948501587,-0.5762414336204529,0.633749783039093,0.5,2.1442832946777344,0.8018781542778015
0.8998152017593384,1.2187435626983643,-0.3189283609390259,0.6929817199707031,0.65,1.994364857673645,0.9343394637107849
0.7155877947807312,1.6494518518447876,-0.9338640570640564,0.708886444568634,0.4,1.7486741542816162,0.8607978820800781
0.5844027400016785,1.2605066299438477,-0.6761038899421692,0.7119407653808594,0.55,1.3571971654891968,0.8935269713401794
0.8965511322021484,1.3220064640045166,-0.42545533180236816,0.6640802621841431,0.55,1.9419678449630737,0.9404615759849548
1.2054084539413452,1.2861486673355103,-0.08074021339416504,0.5917954444885254,0.44999999999999996,1.4525381326675415,0.8088063597679138
1.6934632062911987,0.9809135794639587,0.71254962682724,0.46469876170158386,0.44999999999999996,1.754042625427246,0.6834920048713684
1.1307979822158813,1.428815245628357,-0.2980172634124756,0.6054229140281677,0.44999999999999996,1.5763053894042969,0.7413486838340759
1.7466014623641968,0.9716365933418274,0.7749648690223694,0.37299445271492004,0.4,1.9337846040725708,0.49179181456565857
1.4502674341201782,0.7882916331291199,0.6619758009910583,0.3699825704097748,0.55,1.708141565322876,0.5669571757316589
1.126001238822937,0.9685330390930176,0.15746819972991943,0.392831414937973,0.6,1.7131720781326294,0.5630607604980469
0.9426625370979309,1.155072569847107,-0.21241003274917603,0.4700183868408203,0.5,2.1997604370117188,0.6473795771598816
1.2785043716430664,0.8137653470039368,0.46473902463912964,0.5107758641242981,0.55,2.041027545928955,0.6463629603385925
0.8673004508018494,0.9312542080879211,-0.06395375728607178,0.4348311424255371,0.4,2.281676769256592,0.5804060101509094
1.0632579326629639,0.6827628016471863,0.3804951310157776,0.3582988977432251,0.55,1.8623486757278442,0.5152320265769958
1.2696473598480225,0.9597616195678711,0.30988574028015137,0.6406180262565613,0.4,1.7580037117004395,0.7732999920845032
1.1444686651229858,0.6537813544273376,0.4906873106956482,0.3375542163848877,0.55,2.0017154216766357,0.47298237681388855
0.810498833656311,1.3648914098739624,-0.5543925762176514,0.5783944129943848,0.6,1.721020221710205,0.7450286149978638
1.2904819250106812,0.9988333582878113,0.2916485667228699,0.4412674009799957,0.44999999999999996,1.870154619216919,0.6064457893371582
1.1158347129821777,1.2384315729141235,-0.1225968599319458,0.6115007400512695,0.44999999999999996,1.9640058279037476,0.7443452477455139
1.0034070014953613,0.8756616711616516,0.12774533033370972,0.4010448455810547,0.55,1.5754003524780273,0.5741368532180786
1.1090707778930664,0.9529639482498169,0.1561068296432495,0.4477015435695648,0.6,1.738398551940918,0.6501345038414001
0.7946625351905823,1.320289969444275,-0.5256274342536926,0.44906479120254517,0.7,1.7159678936004639,0.56484454870224
1.3668171167373657,0.7665700912475586,0.6002470254898071,0.35970208048820496,0.55,1.9245485067367554,0.5769948363304138
1.1690341234207153,1.4864912033081055,-0.31745707988739014,0.6099572777748108,0.4,2.0547068119049072,0.7216805815696716
0.9915637969970703,1.4879647493362427,-0.49640095233917236,0.7480465173721313,0.5,1.6301658153533936,0.8350578546524048
0.9374160766601562,1.0888168811798096,-0.15140080451965332,0.41728559136390686,0.4,1.7945436239242554,0.6270192265510559
1.7152540683746338,0.7380245327949524,0.9772295355796814,0.3460124731063843,0.4,1.7950701713562012,0.47523003816604614
1.1934515237808228,0.7568324208259583,0.4366191029548645,0.3115564286708832,0.6,1.9717057943344116,0.46834373474121094
1.0377675294876099,0.5850507616996765,0.45271676778793335,0.3383643627166748,0.35,1.8431155681610107,0.4575593173503876
0.974918782711029,1.0506800413131714,-0.07576125860214233,0.4453211724758148,0.44999999999999996,1.3219506740570068,0.5687307715415955
0.8039688467979431,1.596737027168274,-0.7927681803703308,0.7320802807807922,0.65,2.2055575847625732,0.8673611879348755
1.048701286315918,1.1672037839889526,-0.11850249767303467,0.5679029822349548,0.6,1.4609736204147339,0.6745775938034058
1.2878687381744385,1.0510883331298828,0.23678040504455566,0.42113789916038513,0.35,1.5821545124053955,0.5721883773803711
0.9491392374038696,0.7302117943763733,0.21892744302749634,0.4341796934604645,0.44999999999999996,1.850430965423584,0.5452987551689148
1.0093384981155396,1.060243010520935,-0.05090451240539551,0.5582415461540222,0.6,1.6213728189468384,0.6082417368888855
0.8147086501121521,1.0992505550384521,-0.28454190492630005,0.46371909976005554,0.44999999999999996,1.7330245971679688,0.6076313257217407
0.8575384020805359,1.1267759799957275,-0.26923757791519165,0.4545401632785797,0.65,1.8265019655227661,0.6554970145225525
0.8163774609565735,1.312369704246521,-0.4959922432899475,0.713319718837738,0.4,2.2304306030273438,0.8523755073547363
1.0529279708862305,0.8321278691291809,0.22080010175704956,0.34140798449516296,0.4,1.6120760440826416,0.4777119755744934
0.9486985206604004,1.2905832529067993,-0.3418847322463989,0.4888313412666321,0.55,1.8803073167800903,0.5863548517227173
1.0342782735824585,0.9498123526573181,0.08446592092514038,0.4905049502849579,0.35,1.9125620126724243,0.6778004765510559
0.9679170846939087,0.9463914036750793,0.021525681018829346,0.4367327392101288,0.55,1.6594098806381226,0.5671952366828918
1.0326260328292847,0.6070486903190613,0.4255773425102234,0.23715071380138397,0.44999999999999996,1.6467084884643555,0.35530969500541687
0.9378889203071594,0.5554354786872864,0.38245344161987305,0.20965611934661865,0.44999999999999996,2.0734808444976807,0.3581710755825043
0.9073571562767029,0.8428936004638672,0.0644635558128357,0.4063519537448883,0.65,2.103119134902954,0.610569417476654
1.1438912153244019,0.856038510799408,0.2878527045249939,0.3888399302959442,0.30000000000000004,2.3985888957977295,0.595353364944458
0.6963111758232117,0.9193140268325806,-0.2230028510093689,0.4549466073513031,0.5,2.5272655487060547,0.5704262852668762
1.232003092765808,0.7634970545768738,0.4685060381889343,0.387910395860672,0.5,2.1967122554779053,0.5344810485839844
0.9370638728141785,0.8992735743522644,0.03779029846191406,0.49657097458839417,0.6,2.0577025413513184,0.6930372714996338
0.8484029769897461,1.1489235162734985,-0.30052053928375244,0.5873614549636841,0.6,1.453080415725708,0.719668984413147
1.0752956867218018,1.0435686111450195,0.03172707557678223,0.4327559173107147,0.44999999999999996,1.4834437370300293,0.5797927975654602
1.2468341588974,0.9430902600288391,0.3037438988685608,0.4401009678840637,0.7,1.7544629573822021,0.623677134513855
1.0648434162139893,0.9636855125427246,0.10115790367126465,0.3896043300628662,0.5,1.5868855714797974,0.5832399725914001
1.2723925113677979,0.7214207649230957,0.5509717464447021,0.32079657912254333,0.44999999999999996,1.3533121347427368,0.4247592091560364
0.941628634929657,1.097131371498108,-0.15550273656845093,0.5196065306663513,0.65,1.6021251678466797,0.6628190279006958
0.7245655059814453,1.1519644260406494,-0.4273989200592041,0.4878082275390625,0.4,1.600618600845337,0.6390525102615356
1.2109869718551636,1.1935275793075562,0.017459392547607422,0.4877835214138031,0.7,1.7481276988983154,0.6597310304641724
1.143593192100525,0.8642503023147583,0.2793428897857666,0.4345863461494446,0.35,1.7433234453201294,0.5277148485183716
1.0286591053009033,0.8071921467781067,0.22146695852279663,0.4002874493598938,0.6,2.3140993118286133,0.5174252390861511
0.5578086972236633,1.3403843641281128,-0.7825756669044495,0.5570271611213684,0.6,2.012639284133911,0.6438015103340149
0.7132848501205444,1.2770534753799438,-0.5637686252593994,0.6294228434562683,0.35,2.0431671142578125,0.7484827637672424
0.9299787878990173,0.7352023124694824,0.1947764754295349,0.35749146342277527,0.55,1.7965636253356934,0.5134069323539734
1.3464275598526,1.0470001697540283,0.2994273900985718,0.4668421745300293,0.44999999999999996,1.5411748886108398,0.590247631072998
1.1897945404052734,0.86480712890625,0.32498741149902344,0.3871850073337555,0.6,2.0716350078582764,0.6057997941970825
1.039955973625183,1.189098596572876,-0.14914262294769287,0.5462104082107544,0.4,1.911078929901123,0.6793808937072754
0.9319972991943359,1.131895899772644,-0.1998986005783081,0.5229690670967102,0.65,2.0115299224853516,0.6737683415412903
1.033835768699646,0.8912381529808044,0.14259761571884155,0.44473132491111755,0.6,1.4790273904800415,0.6070870757102966
1.229683518409729,0.9246646761894226,0.3050188422203064,0.4742892384529114,0.55,1.5048075914382935,0.5885091423988342
1.1072553396224976,0.9477142691612244,0.1595410704612732,0.47440624237060547,0.4,1.7765257358551025,0.6445074677467346
0.604260265827179,1.401503324508667,-0.797243058681488,0.6801426410675049,0.7,1.9864600896835327,0.807422935962677
1.0805805921554565,0.8828898668289185,0.19769072532653809,0.41233667731285095,0.35,2.118039608001709,0.6102575659751892
1.3137584924697876,0.9766489863395691,0.3371095061302185,0.5096970796585083,0.44999999999999996,1.7289884090423584,0.7310590147972107
1.4933446645736694,0.7981036901473999,0.6952409744262695,0.42142587900161743,0.4,2.1653172969818115,0.5366989970207214
0.7682787179946899,1.1647804975509644,-0.3965017795562744,0.46699342131614685,0.6,2.3194422721862793,0.603413462638855
1.369752287864685,0.6171695590019226,0.7525827288627625,0.29295429587364197,0.7,2.261958360671997,0.4641077220439911
1.118341088294983,1.0416439771652222,0.07669711112976074,0.4174327850341797,0.55,1.2830840349197388,0.5703445672988892
1.1888706684112549,0.9401370882987976,0.24873358011245728,0.4840492308139801,0.75,2.0723650455474854,0.6347204446792603
0.7000467777252197,1.2457951307296753,-0.5457483530044556,0.4253675937652588,0.55,1.749099850654602,0.602983295917511
1.160353660583496,0.9190718531608582,0.24128180742263794,0.46601438522338867,0.5,1.753735899925232,0.5742306709289551
1.0863298177719116,1.2675286531448364,-0.1811988353729248,0.5422735810279846,0.6,1.8723732233047485,0.6746405959129333
0.9876335263252258,0.887635350227356,0.09999817609786987,0.3395884335041046,0.6,1.7239265441894531,0.5519507527351379
1.2409133911132812,1.057838797569275,0.18307459354400635,0.44468003511428833,0.55,2.0466651916503906,0.6110740303993225
1.320003867149353,0.9074490666389465,0.4125548005104065,0.32816648483276367,0.44999999999999996,1.2123515605926514,0.48415660858154297
1.3615926504135132,1.2396701574325562,0.12192249298095703,0.5313290953636169,0.65,1.5004422664642334,0.7451256513595581
1.3120813369750977,1.0506747961044312,0.2614065408706665,0.4630138576030731,0.65,1.5152860879898071,0.6477911472320557
1.2323564291000366,0.8279011845588684,0.4044552445411682,0.4350350499153137,0.6,2.015981674194336,0.566586434841156
1.0829635858535767,1.0584343671798706,0.024529218673706055,0.4740423262119293,0.44999999999999996,1.6619259119033813,0.6038161516189575
1.0595479011535645,0.9077669382095337,0.15178096294403076,0.39289432764053345,0.30000000000000004,1.7903215885162354,0.5165748000144958
1.153756856918335,0.8500379920005798,0.3037188649177551,0.3758215308189392,0.35,2.037658452987671,0.5096568465232849
1.145180106163025,0.7835766673088074,0.36160343885421753,0.3455143868923187,0.44999999999999996,1.6784415245056152,0.4522317051887512
1.017419695854187,0.5313282012939453,0.4860914945602417,0.19323323667049408,0.35,1.896846890449524,0.2798874080181122
1.063131332397461,1.0263241529464722,0.03680717945098877,0.5899972319602966,0.55,2.010683298110962,0.6776894927024841
0.6766799688339233,0.7946293950080872,-0.11794942617416382,0.40060386061668396,0.5,1.7695988416671753,0.5056875348091125
0.6860632300376892,1.254905343055725,-0.5688421130180359,0.4525105655193329,0.44999999999999996,1.5887677669525146,0.5755955576896667
0.8612877130508423,1.0404342412948608,-0.17914652824401855,0.5247332453727722,0.44999999999999996,2.0231316089630127,0.614729106426239
0.8723722696304321,1.3567880392074585,-0.48441576957702637,0.7091365456581116,0.7,1.754471778869629,0.8544747233390808
0.8821545839309692,0.8398729562759399,0.0422816276550293,0.3747287392616272,0.4,1.7728021144866943,0.4898388385772705
0.9380985498428345,1.2298139333724976,-0.2917153835296631,0.5983623266220093,0.65,1.708752989768982,0.7361405491828918
1.0141175985336304,0.7716876864433289,0.2424299120903015,0.3470040261745453,0.7,1.9098948240280151,0.4904918670654297
1.0663394927978516,0.7850152850151062,0.28132420778274536,0.3039914667606354,0.44999999999999996,1.8176383972167969,0.46943455934524536
0.8268829584121704,0.932348906993866,-0.10546594858169556,0.4571476876735687,0.55,1.8788955211639404,0.5373953580856323
0.7917835116386414,1.1746753454208374,-0.38289183378219604,0.4899134635925293,0.6,2.1216232776641846,0.5728991627693176
0.7426647543907166,1.2467433214187622,-0.5040785670280457,0.48056578636169434,0.55,2.0675456523895264,0.5997669100761414
1.362169623374939,0.9816588759422302,0.38051074743270874,0.3941826820373535,0.35,1.722450852394104,0.5582147836685181
0.7491469979286194,0.9979839324951172,-0.2488369345664978,0.42196592688560486,0.7,1.9966840744018555,0.49972811341285706
1.208024501800537,1.5942274332046509,-0.38620293140411377,0.7800120711326599,0.44999999999999996,1.8563977479934692,0.8288763165473938
1.4016215801239014,0.9036650657653809,0.4979565143585205,0.36134886741638184,0.5,1.347540259361267,0.47826001048088074
1.3995734453201294,1.0442003011703491,0.3553731441497803,0.5606195330619812,0.5,1.9149785041809082,0.6778640151023865
0.6898395419120789,0.7417794466018677,-0.05193990468978882,0.31748825311660767,0.6,1.8385549783706665,0.442515105009079
1.1098936796188354,1.361864447593689,-0.2519707679748535,0.61367267370224,0.6,1.830939531326294,0.7110262513160706
0.8108705878257751,1.4586986303329468,-0.6478280425071716,0.6628932356834412,0.44999999999999996,1.9324594736099243,0.7839751839637756
1.1581705808639526,1.2449636459350586,-0.08679306507110596,0.571394145488739,0.5,1.416277289390564,0.6857220530509949
0.8058921694755554,1.1318167448043823,-0.3259245753288269,0.4653170704841614,0.4,1.715303897857666,0.5906476378440857
1.0003774166107178,1.2148725986480713,-0.21449518203735352,0.5361770987510681,0.6,1.8766433000564575,0.6177506446838379
1.1467727422714233,1.109980821609497,0.03679192066192627,0.5016165971755981,0.35,1.7895432710647583,0.6160094738006592
1.4341741800308228,0.9323240518569946,0.5018501281738281,0.4418761432170868,0.6,1.7013895511627197,0.5602595210075378
0.8632321357727051,1.4472600221633911,-0.584027886390686,0.7291948199272156,0.4,2.042550802230835,0.805729329586029
1.5247876644134521,0.8645548820495605,0.6602327823638916,0.382571280002594,0.35,2.07365083694458,0.5643343329429626
1.2085840702056885,1.3029745817184448,-0.09439051151275635,0.6624510884284973,0.6,1.799248218536377,0.7692131996154785
1.1568776369094849,0.9270815253257751,0.22979611158370972,0.3121209740638733,0.65,1.7151451110839844,0.39561036229133606
0.6434161067008972,1.2361496686935425,-0.5927335619926453,0.43640825152397156,0.8,1.7867649793624878,0.5785138607025146
1.5263539552688599,0.8651151061058044,0.6612388491630554,0.4025760591030121,0.55,1.9964286088943481,0.5350669026374817
1.246397852897644,1.058726191520691,0.18767166137695312,0.3410879075527191,0.55,1.7732917070388794,0.45352157950401306
0.7473511695861816,1.5519217252731323,-0.8045705556869507,0.6744757294654846,0.55,2.0249648094177246,0.7879390120506287
1.5953716039657593,0.8376609683036804,0.7577106356620789,0.39288851618766785,0.4,2.025745391845703,0.5404515266418457
1.2956806421279907,0.855665385723114,0.4400152564048767,0.41756486892700195,0.44999999999999996,2.079735517501831,0.5236057043075562
1.2537322044372559,1.5391358137130737,-0.28540360927581787,0.6264996528625488,0.6,1.9076591730117798,0.7522504925727844
0.9164505004882812,1.2037392854690552,-0.2872887849807739,0.5547900199890137,0.4,1.6073533296585083,0.658729612827301
1.0895391702651978,1.0508739948272705,0.038665175437927246,0.5335907936096191,0.5,1.5445061922073364,0.6488510966300964
1.1236023902893066,1.2317949533462524,-0.1081925630569458,0.5737171173095703,0.44999999999999996,1.8907833099365234,0.6890086531639099
1.6681941747665405,1.0616027116775513,0.6065914630889893,0.5861539244651794,0.5,1.1478468179702759,0.7191910147666931
1.1867488622665405,0.9194012880325317,0.2673475742340088,0.3458738327026367,0.5,1.9024035930633545,0.5114742517471313
1.5385576486587524,1.1663960218429565,0.3721616268157959,0.5762408375740051,0.5,1.7749733924865723,0.691308319568634
1.2821906805038452,1.2869199514389038,-0.004729270935058594,0.608971357345581,0.35,1.7990318536758423,0.7319068312644958
1.235251784324646,1.20687997341156,0.028371810913085938,0.478103369474411,0.65,2.015366554260254,0.6142687201499939
0.9098019003868103,1.5120881795883179,-0.6022862792015076,0.47240933775901794,0.6,1.7258217334747314,0.5651939511299133
1.6366077661514282,0.7115952372550964,0.9250125288963318,0.30552181601524353,0.35,1.4343762397766113,0.43220874667167664
1.0709456205368042,1.2794049978256226,-0.20845937728881836,0.5632514357566833,0.55,1.7184159755706787,0.6920729875564575
1.7163656949996948,1.0203994512557983,0.6959662437438965,0.5310462117195129,0.35,1.8890377283096313,0.6585904955863953
1.5164965391159058,0.6708397269248962,0.8456568121910095,0.2716427743434906,0.55,1.7379575967788696,0.4189097583293915
0.9758226275444031,0.7485291361808777,0.2272934913635254,0.30944108963012695,0.5,1.8227405548095703,0.4581882059574127
1.2837072610855103,1.0830950736999512,0.20061218738555908,0.4750015437602997,0.4,1.7026777267456055,0.5965109467506409
1.0744119882583618,0.7539131045341492,0.32049888372421265,0.30861371755599976,0.55,1.7888413667678833,0.46461936831474304
1.0912960767745972,0.9534330368041992,0.13786303997039795,0.4247518479824066,0.35,1.1424225568771362,0.5609316229820251
1.1706907749176025,1.0135610103607178,0.15712976455688477,0.4411933124065399,0.44999999999999996,1.6752123832702637,0.5687004923820496
1.1202147006988525,0.6613733172416687,0.45884138345718384,0.21916399896144867,0.5,1.923661231994629,0.3870236575603485
0.845937192440033,1.0499547719955444,-0.20401757955551147,0.49540773034095764,0.6,2.276313543319702,0.5699843764305115
1.1430679559707642,1.2036800384521484,-0.06061208248138428,0.509369432926178,0.55,2.093846559524536,0.6572341918945312
0.9940304756164551,1.2155792713165283,-0.22154879570007324,0.4815704822540283,0.75,1.259177803993225,0.5604420900344849
1.1047877073287964,0.8973204493522644,0.20746725797653198,0.4630225598812103,0.65,1.841583251953125,0.5841614603996277
1.6267337799072266,0.7408196330070496,0.885914146900177,0.2991025745868683,0.30000000000000004,1.8265310525894165,0.4696584641933441
0.6703161597251892,1.4647964239120483,-0.7944802641868591,0.6536862850189209,0.65,1.7671602964401245,0.7336429953575134
0.9344919323921204,1.2074062824249268,-0.2729143500328064,0.5532611012458801,0.5,1.917060136795044,0.6415565609931946
1.1392091512680054,1.3002561330795288,-0.16104698181152344,0.5038623809814453,0.6,1.7673494815826416,0.5992459654808044
1.6550734043121338,0.9164043664932251,0.7386690378189087,0.4496062397956848,0.65,1.4690064191818237,0.617316722869873
0.7325396537780762,1.3874622583389282,-0.654922604560852,0.48201075196266174,0.5,2.1595325469970703,0.5773069262504578
0.7631657719612122,1.2998231649398804,-0.5366573929786682,0.5604203343391418,0.6,1.8635241985321045,0.7326340675354004
0.6505504846572876,1.0311185121536255,-0.3805680274963379,0.43432751297950745,0.44999999999999996,1.769219994544983,0.5702029466629028
0.8916860818862915,0.9386043548583984,-0.046918272972106934,0.4424589276313782,0.7,1.6557155847549438,0.6268768906593323
1.0394099950790405,1.2525625228881836,-0.21315252780914307,0.5417829751968384,0.6,1.8315448760986328,0.7165571451187134
1.1423829793930054,0.9817175269126892,0.16066545248031616,0.32800084352493286,0.5,1.522336483001709,0.4240054786205292
0.9837512969970703,1.174651026725769,-0.19089972972869873,0.5280433893203735,0.65,1.367662787437439,0.7007085680961609
0.7841159105300903,1.0541608333587646,-0.2700449228286743,0.6228842735290527,0.5,1.7525807619094849,0.8038116693496704
0.7401623129844666,1.2774150371551514,-0.5372527241706848,0.5478447675704956,0.4,1.707905650138855,0.6969642639160156
0.8008598685264587,1.4185351133346558,-0.617675244808197,0.6520519852638245,0.6,1.9155300855636597,0.7152859568595886
0.9758880734443665,0.9332882165908813,0.04259985685348511,0.5140786170959473,0.44999999999999996,1.416867971420288,0.6482475399971008
1.185652732849121,0.6549336314201355,0.5307191014289856,0.3027319312095642,0.6,1.4836947917938232,0.4784562289714813
1.090466856956482,0.8971499800682068,0.19331687688827515,0.35108816623687744,0.4,1.9325611591339111,0.4259506165981293
1.0809760093688965,0.9554902911186218,0.12548571825027466,0.32544705271720886,0.44999999999999996,2.2034802436828613,0.4053901731967926
1.055209755897522,1.1218615770339966,-0.06665182113647461,0.638892412185669,0.55,1.5830177068710327,0.7361034750938416
1.645305871963501,1.050167202949524,0.595138669013977,0.6236886978149414,0.35,1.7700241804122925,0.714441180229187
0.6093152761459351,0.948285698890686,-0.338970422744751,0.49045100808143616,0.5,1.8745490312576294,0.6193362474441528
1.0605074167251587,0.977220356464386,0.0832870602607727,0.4609541893005371,0.44999999999999996,2.0642011165618896,0.5935911536216736
1.1371984481811523,0.9386337399482727,0.19856470823287964,0.5025684237480164,0.7,1.9886822700500488,0.5627830624580383
1.325012445449829,0.8993605971336365,0.4256518483161926,0.5662950873374939,0.5,1.9081491231918335,0.6906453371047974
1.1075361967086792,1.0540140867233276,0.05352210998535156,0.5371070504188538,0.44999999999999996,1.9994803667068481,0.657019317150116
1.078800082206726,0.9610397219657898,0.11776036024093628,0.6245942711830139,0.65,1.7837114334106445,0.7120219469070435
0.7102333307266235,1.0726261138916016,-0.362392783164978,0.44127723574638367,0.55,1.803954005241394,0.5563732385635376
1.0814558267593384,0.7390238046646118,0.34243202209472656,0.4109914004802704,0.55,1.5579167604446411,0.5802780985832214
1.0145912170410156,1.4674047231674194,-0.4528135061264038,0.6316499710083008,0.6,1.931123971939087,0.721504271030426
1.3120864629745483,0.825032651424408,0.4870538115501404,0.3800591230392456,0.4,1.7963266372680664,0.47854742407798767
1.2046927213668823,1.1414822340011597,0.06321048736572266,0.667308509349823,0.44999999999999996,2.005505084991455,0.7546113133430481
1.3313392400741577,1.014068365097046,0.3172708749771118,0.4515070915222168,0.35,1.8263899087905884,0.6073271632194519
1.1558971405029297,0.9969348907470703,0.15896224975585938,0.5309228897094727,0.35,1.4323185682296753,0.6471726298332214
0.6843845248222351,1.179186224937439,-0.49480170011520386,0.6368706822395325,0.5,1.6553635597229004,0.8287608027458191
1.4291045665740967,0.8646513223648071,0.5644532442092896,0.4414980113506317,0.35,1.7278472185134888,0.5828995108604431
0.6950245499610901,1.133480429649353,-0.43845587968826294,0.45487022399902344,0.5,1.6147725582122803,0.5096297264099121
1.568912148475647,0.7840730547904968,0.7848390936851501,0.3822471499443054,0.35,1.5304700136184692,0.5291967391967773
1.2749241590499878,0.9880529642105103,0.28687119483947754,0.4933353364467621,0.15000000000000002,1.511865258216858,0.6414515376091003
1.0664039850234985,1.291869044303894,-0.2254650592803955,0.5272077918052673,0.5,2.0760083198547363,0.6431788206100464
1.0214766263961792,1.0946969985961914,-0.07322037220001221,0.4738770127296448,0.6,1.9300007820129395,0.5345149636268616
1.0719730854034424,0.9962995648384094,0.07567352056503296,0.4511898159980774,0.65,1.7372887134552002,0.5847546458244324
1.0727827548980713,1.0820412635803223,-0.009258508682250977,0.5946409106254578,0.5,1.6875619888305664,0.6658549308776855
1.021024465560913,1.0023258924484253,0.018698573112487793,0.5072921514511108,0.44999999999999996,1.8145266771316528,0.7004484534263611
0.678824245929718,1.3910821676254272,-0.7122579216957092,0.663409411907196,0.7,2.0670909881591797,0.7849311828613281
0.9509300589561462,1.1683082580566406,-0.21737819910049438,0.48845741152763367,0.6,1.5634223222732544,0.5606974959373474
1.4748178720474243,0.6818581819534302,0.7929596900939941,0.38852831721305847,0.44999999999999996,1.6197775602340698,0.5284827351570129
0.910646915435791,1.1298084259033203,-0.2191615104675293,0.6219727396965027,0.65,1.4103106260299683,0.7619048953056335
1.115156888961792,1.3165143728256226,-0.20135748386383057,0.6106218695640564,0.5,1.9138685464859009,0.6884398460388184
0.48904019594192505,1.102081298828125,-0.6130411028862,0.6513952612876892,0.44999999999999996,1.797149419784546,0.7177826166152954
1.646531343460083,0.8928946852684021,0.7536366581916809,0.49135667085647583,0.5,1.797731637954712,0.6093363761901855
1.399823546409607,1.1965534687042236,0.2032700777053833,0.6911060214042664,0.44999999999999996,2.0303597450256348,0.8120210766792297
0.9004449844360352,0.5028597712516785,0.3975852131843567,0.33193397521972656,0.44999999999999996,1.6293171644210815,0.40469178557395935
1.2280343770980835,1.4141384363174438,-0.18610405921936035,0.7260207533836365,0.6,1.8818665742874146,0.7763282656669617
1.18868088722229,1.239990234375,-0.05130934715270996,0.7337625026702881,0.7,2.175478458404541,0.848736584186554
1.4446927309036255,1.1227461099624634,0.3219466209411621,0.574803352355957,0.5,1.9751744270324707,0.699742317199707
1.0154823064804077,1.3827823400497437,-0.36730003356933594,0.7467837333679199,0.55,1.9970568418502808,0.8544754981994629
1.1617028713226318,0.9279028177261353,0.23380005359649658,0.48126181960105896,0.65,2.031846523284912,0.7280762791633606
1.2444275617599487,1.375817894935608,-0.13139033317565918,0.689550518989563,0.35,1.818257212638855,0.88933926820755
0.652911901473999,1.2910562753677368,-0.6381443738937378,0.659409761428833,0.6,1.8164491653442383,0.7247264981269836
1.1998639106750488,1.0857491493225098,0.11411476135253906,0.5930752754211426,0.6,1.7938839197158813,0.6890966296195984
0.9585367441177368,1.4504636526107788,-0.491926908493042,0.6593204736709595,0.5,1.667930245399475,0.7403639554977417
0.9835686683654785,1.285843849182129,-0.3022751808166504,0.5494053959846497,0.6,1.677321195602417,0.6329554915428162
1.3825467824935913,0.9319759607315063,0.45057082176208496,0.5753759741783142,0.44999999999999996,1.5838195085525513,0.6554287672042847
1.1976464986801147,1.2261713743209839,-0.02852487564086914,0.580691933631897,0.6,1.5278723239898682,0.6677690744400024
1.3627551794052124,1.283211588859558,0.0795435905456543,0.5454131364822388,0.55,1.4747755527496338,0.6343597769737244
1.5373990535736084,1.247759461402893,0.28963959217071533,0.5885088443756104,0.30000000000000004,1.4006325006484985,0.649798572063446
1.446402907371521,1.3227243423461914,0.12367856502532959,0.588033139705658,0.44999999999999996,2.173731803894043,0.680153489112854
1.5397086143493652,1.5226656198501587,0.017042994499206543,0.6411439776420593,0.4,1.7547399997711182,0.7835118174552917
1.4116315841674805,1.5053801536560059,-0.09374856948852539,0.5776293873786926,0.35,1.773834228515625,0.7257961630821228
1.289387583732605,1.4560624361038208,-0.16667485237121582,0.6490395069122314,0.5,2.0273993015289307,0.8489686250686646
1.3284215927124023,1.619944453239441,-0.2915228605270386,0.5976967811584473,0.6,1.2707719802856445,0.6886838674545288
1.1455814838409424,1.4369993209838867,-0.29141783714294434,0.6122298240661621,0.44999999999999996,1.6624289751052856,0.7255604863166809
1.0419931411743164,1.6839262247085571,-0.6419330835342407,0.7166498303413391,0.6,1.834817886352539,0.8150758743286133
1.6122392416000366,0.8590165972709656,0.753222644329071,0.5709159970283508,0.30000000000000004,2.1862034797668457,0.6784674525260925
1.3318229913711548,1.3078374862670898,0.02398550510406494,0.8127309679985046,0.7,2.011713981628418,0.9259094595909119
1.2005375623703003,1.4192326068878174,-0.2186950445175171,0.9450802206993103,0.44999999999999996,1.8856171369552612,0.9837011694908142
1.0473912954330444,1.241429090499878,-0.1940377950668335,0.5101805925369263,0.4,2.0273826122283936,0.6749861836433411
1.5664825439453125,1.5597304105758667,0.006752133369445801,0.6539584994316101,0.44999999999999996,1.9425431489944458,0.7831899523735046
0.7335907816886902,1.5418566465377808,-0.8082658648490906,0.7530866861343384,0.55,1.7027655839920044,0.880101203918457
1.4267982244491577,1.0258382558822632,0.40095996856689453,0.5811516046524048,0.5,1.4307485818862915,0.7275552153587341
0.8507219552993774,1.3085960149765015,-0.457874059677124,0.4217916429042816,0.44999999999999996,1.447641134262085,0.5496403574943542
0.6814281344413757,0.9569332003593445,-0.27550506591796875,0.5038137435913086,0.7,2.146653413772583,0.6661362051963806
0.8600415587425232,0.9464441537857056,-0.08640259504318237,0.4376223087310791,0.44999999999999996,1.605004072189331,0.6585723757743835
0.9825684428215027,0.7718296647071838,0.21073877811431885,0.48190805315971375,0.65,1.4840959310531616,0.6590821146965027
1.1376895904541016,1.0099849700927734,0.12770462036132812,0.6218551993370056,0.35,1.8928768634796143,0.7701480984687805
0.969730794429779,0.5312039852142334,0.43852680921554565,0.3146100342273712,0.65,1.8011225461959839,0.44948577880859375
1.1130322217941284,0.8634355664253235,0.24959665536880493,0.5552574396133423,0.5,2.181910991668701,0.6378911137580872
1.0456675291061401,1.2040189504623413,-0.15835142135620117,0.6992598176002502,0.30000000000000004,1.9824873208999634,0.8487308621406555
1.0127588510513306,1.687707781791687,-0.6749489307403564,0.736125648021698,0.5,1.7284789085388184,0.9000656008720398
1.4130805730819702,1.435397744178772,-0.022317171096801758,0.7620809674263,0.55,1.9685184955596924,0.8894220590591431
1.1269583702087402,0.9604461789131165,0.16651219129562378,0.4392718970775604,0.35,1.6449975967407227,0.5264747738838196
1.3775427341461182,0.6073708534240723,0.7701718807220459,0.3802979290485382,0.65,1.6992998123168945,0.4886757433414459
1.129271388053894,0.9500582814216614,0.17921310663223267,0.6152026057243347,0.55,1.9280380010604858,0.7539663314819336
1.1115373373031616,1.1216667890548706,-0.010129451751708984,0.6800994277000427,0.55,1.8287681341171265,0.7891058325767517
1.02218759059906,1.2652281522750854,-0.2430405616760254,0.7034703493118286,0.5,1.8607304096221924,0.8249931335449219
0.517261803150177,1.2627050876617432,-0.7454432845115662,0.7371042966842651,0.7,1.8035974502563477,0.9118747115135193
0.8307005167007446,1.3439161777496338,-0.5132156610488892,0.6940408945083618,0.4,1.6915662288665771,0.7790994048118591
0.9851524233818054,1.4386883974075317,-0.4535359740257263,0.7540781497955322,0.5,1.8765766620635986,0.7786888480186462
1.0563057661056519,1.351434588432312,-0.29512882232666016,0.6425319314002991,0.4,1.2907369136810303,0.8082882165908813
1.4253243207931519,1.376627802848816,0.04869651794433594,0.650791585445404,0.5,1.7498254776000977,0.8456953167915344
1.6497291326522827,0.9299831390380859,0.7197459936141968,0.6133410334587097,0.19999999999999996,1.8020360469818115,0.7514898180961609
1.7427170276641846,0.6330532431602478,1.1096637845039368,0.47492915391921997,0.44999999999999996,2.019801616668701,0.6126805543899536
0.9274603128433228,1.3649818897247314,-0.4375215768814087,0.6866841316223145,0.6,2.0379114151000977,0.8271991610527039
0.8130346536636353,1.5412328243255615,-0.7281981706619263,0.7340948581695557,0.4,1.6281970739364624,0.8198246359825134
0.710319459438324,1.2570284605026245,-0.5467090010643005,0.7216284871101379,0.44999999999999996,2.0622222423553467,0.8798904418945312
1.2885719537734985,0.6841952204704285,0.6043767333030701,0.3778655230998993,0.35,1.751720905303955,0.4922958314418793
0.8417877554893494,1.181816577911377,-0.3400288224220276,0.49989375472068787,0.4,1.593401551246643,0.6514260172843933
0.6892370581626892,1.1175259351730347,-0.42828887701034546,0.5168734788894653,0.44999999999999996,2.0889947414398193,0.633650541305542
1.2637465000152588,0.9014732241630554,0.36227327585220337,0.4086516499519348,0.55,2.0873637199401855,0.5321059226989746
1.099530816078186,1.1805368661880493,-0.08100605010986328,0.6756125688552856,0.55,1.8461695909500122,0.7708427309989929
0.9960803985595703,1.1859524250030518,-0.18987202644348145,0.5346676707267761,0.5,1.3837218284606934,0.7169437408447266
1.4728502035140991,1.088014006614685,0.38483619689941406,0.6305772662162781,0.6,2.2846126556396484,0.73879474401474
1.0230700969696045,0.8852525949478149,0.13781750202178955,0.45946556329727173,0.4,2.050081729888916,0.6244179010391235
0.8626592755317688,1.4622160196304321,-0.5995567440986633,0.7069761753082275,0.75,1.864315152168274,0.8142862319946289
1.0437906980514526,1.0518536567687988,-0.008062958717346191,0.497964471578598,0.55,2.0516228675842285,0.6476584672927856
0.962284505367279,0.9734700322151184,-0.011185526847839355,0.5661150217056274,0.55,2.218432903289795,0.6577996611595154
0.8144680857658386,1.1786935329437256,-0.36422544717788696,0.5541584491729736,0.5,2.25223970413208,0.7214646339416504
0.9437775015830994,1.0925315618515015,-0.1487540602684021,0.5345694422721863,0.6,2.302786350250244,0.6681647300720215
1.1924980878829956,0.8529896140098572,0.3395084738731384,0.42445212602615356,0.5,2.0702521800994873,0.5883409380912781
0.803381621837616,1.4741039276123047,-0.6707223057746887,0.7027218341827393,0.30000000000000004,1.3925226926803589,0.8025514483451843
1.3610336780548096,1.2335294485092163,0.12750422954559326,0.6431007981300354,0.5,1.8300446271896362,0.7608568668365479
1.3977516889572144,1.1737183332443237,0.22403335571289062,0.6091098189353943,0.5,1.5690120458602905,0.7359647750854492
1.3307324647903442,1.1551854610443115,0.17554700374603271,0.5906763076782227,0.5,2.4266889095306396,0.6874262690544128
1.108838438987732,1.2045305967330933,-0.09569215774536133,0.7037609219551086,0.30000000000000004,2.0867767333984375,0.8043016791343689
1.1290349960327148,1.0993489027023315,0.0296860933303833,0.584037721157074,0.65,1.9659972190856934,0.7228977084159851
1.0239757299423218,1.0168297290802002,0.007146000862121582,0.4837310016155243,0.30000000000000004,1.6807136535644531,0.5768579840660095
1.1673368215560913,1.1363500356674194,0.030986785888671875,0.5359823107719421,0.65,1.5890066623687744,0.6720684170722961
1.0781841278076172,1.2290318012237549,-0.1508476734161377,0.5536778569221497,0.5,1.405652403831482,0.7063660621643066
0.7995163798332214,1.1039282083511353,-0.3044118285179138,0.5342762470245361,0.4,1.8868563175201416,0.6960930228233337
0.9019920229911804,1.5251171588897705,-0.6231251358985901,0.6679622530937195,0.5,1.9217164516448975,0.732149064540863
1.1978501081466675,1.1882941722869873,0.009555935859680176,0.6402069330215454,0.44999999999999996,1.8598742485046387,0.7520467638969421
1.1783006191253662,0.8784052729606628,0.29989534616470337,0.4313144385814667,0.4,1.921934723854065,0.6208675503730774
0.75715172290802,1.0884044170379639,-0.33125269412994385,0.6902099847793579,0.55,2.1610348224639893,0.7354580760002136
0.8592111468315125,1.2748903036117554,-0.4156791567802429,0.6133748888969421,0.4,1.7990186214447021,0.7021940350532532
1.009108543395996,1.4475189447402954,-0.4384104013442993,0.7648799419403076,0.35,2.1186347007751465,0.8866764307022095
1.006058931350708,1.3711472749710083,-0.3650883436203003,0.6887380480766296,0.55,1.7647929191589355,0.8014570474624634
1.2894935607910156,1.1662845611572266,0.12320899963378906,0.5472206473350525,0.44999999999999996,1.9416176080703735,0.6650218367576599
0.6994597315788269,0.8135389685630798,-0.11407923698425293,0.49059247970581055,0.5,1.3132119178771973,0.5766710638999939
0.8607320785522461,0.9159680604934692,-0.055235981941223145,0.4594680964946747,0.4,1.9264811277389526,0.5542132258415222
1.0749229192733765,0.7651755213737488,0.3097473978996277,0.4203088879585266,0.55,1.994558572769165,0.4690462052822113
1.2280219793319702,1.264928936958313,-0.03690695762634277,0.6070749759674072,0.6,1.412078857421875,0.7211105227470398
1.682092308998108,1.0394673347473145,0.6426249742507935,0.4873000681400299,0.35,2.0906765460968018,0.6168673634529114
0.8955188989639282,1.3332322835922241,-0.4377133846282959,0.5272881388664246,0.6,1.8945757150650024,0.682911217212677
1.0878180265426636,1.350324034690857,-0.26250600814819336,0.6202715039253235,0.44999999999999996,1.6166033744812012,0.7716190218925476
1.501103401184082,0.8143364191055298,0.6867669820785522,0.35199302434921265,0.44999999999999996,1.5340982675552368,0.44729605317115784
1.1604598760604858,0.9234215021133423,0.23703837394714355,0.479119211435318,0.6,1.5653395652770996,0.5460162162780762
1.1654542684555054,1.187233328819275,-0.02177906036376953,0.6628150343894958,0.55,1.8534479141235352,0.7333217859268188
1.4722633361816406,0.8099740147590637,0.6622893214225769,0.6029255986213684,0.4,1.5632752180099487,0.6323668360710144
1.0650442838668823,1.3344340324401855,-0.2693897485733032,0.644892692565918,0.6,1.5670033693313599,0.7387908697128296
1.052931308746338,1.260610580444336,-0.20767927169799805,0.7736903429031372,0.35,1.8145407438278198,0.8675575256347656
0.9696979522705078,1.2220770120620728,-0.25237905979156494,0.5103393793106079,0.5,1.9513427019119263,0.5862002372741699
1.3116146326065063,1.2047690153121948,0.10684561729431152,0.5678672194480896,0.5,1.9400908946990967,0.6452893614768982
0.9906601309776306,1.2587347030639648,-0.26807457208633423,0.4880942404270172,0.5,2.4513638019561768,0.6037092208862305
1.158920168876648,1.3185361623764038,-0.15961599349975586,0.5901704430580139,0.44999999999999996,2.1613314151763916,0.6808516979217529
0.7684885859489441,1.2321782112121582,-0.4636896252632141,0.5039977431297302,0.55,1.6878793239593506,0.5565237402915955
1.411582350730896,1.4260276556015015,-0.014445304870605469,0.7165918946266174,0.44999999999999996,1.6199947595596313,0.8044606447219849
1.1848951578140259,1.0043916702270508,0.1805034875869751,0.5155319571495056,0.4,2.121049642562866,0.6016916632652283
1.0787973403930664,1.1188372373580933,-0.040039896965026855,0.5704845786094666,0.55,1.535923719406128,0.6281358003616333
1.4576996564865112,1.009037733078003,0.4486619234085083,0.5672404170036316,0.5,1.9495350122451782,0.67381352186203
1.3409310579299927,1.121666669845581,0.21926438808441162,0.5254613161087036,0.65,1.8622978925704956,0.5910398960113525
1.3348660469055176,1.0544875860214233,0.28037846088409424,0.5414299964904785,0.6,2.0493054389953613,0.6174950003623962
1.3013317584991455,1.198998212814331,0.10233354568481445,0.6025505065917969,0.5,1.7081271409988403,0.663841187953949
1.3227200508117676,0.9664837121963501,0.3562363386154175,0.5333752632141113,0.25,1.8126132488250732,0.6713868379592896
1.2129749059677124,1.3423746824264526,-0.12939977645874023,0.6769900321960449,0.5,1.737302303314209,0.7651636004447937
1.0617904663085938,1.1361223459243774,-0.07433187961578369,0.5082139372825623,0.5,1.4607014656066895,0.6151402592658997
0.9235315322875977,1.0080825090408325,-0.08455097675323486,0.5156239867210388,0.6,1.7357522249221802,0.5936521887779236
0.69508957862854,0.9663119316101074,-0.2712223529815674,0.4427907466888428,0.5,2.122357130050659,0.5777016878128052
0.9152271151542664,1.067010760307312,-0.15178364515304565,0.544586181640625,0.4,1.912816047668457,0.6859217286109924
1.414984941482544,1.1831308603286743,0.23185408115386963,0.5879871249198914,0.55,1.6751940250396729,0.6989519000053406
1.2894948720932007,0.949140191078186,0.34035468101501465,0.48329487442970276,0.44999999999999996,1.6798732280731201,0.5885443687438965
1.061352252960205,1.1395028829574585,-0.07815062999725342,0.5376833081245422,0.55,1.6310433149337769,0.6465528607368469
1.066502332687378,1.1821644306182861,-0.1156620979309082,0.5655534863471985,0.6,1.7895115613937378,0.7341954112052917
1.3452800512313843,1.235791563987732,0.10948848724365234,0.6816429495811462,0.5,1.7138512134552002,0.7884289622306824
1.2676005363464355,0.8802618384361267,0.38733869791030884,0.5350641012191772,0.4,2.2665793895721436,0.6142168641090393
0.8307062387466431,1.0632578134536743,-0.23255157470703125,0.48271703720092773,0.7,2.0483791828155518,0.6079630255699158
1.0885614156723022,0.9853915572166443,0.10316985845565796,0.46996060013771057,0.6,2.055183172225952,0.6059699058532715
1.2936381101608276,0.9129493832588196,0.38068872690200806,0.4635236859321594,0.55,1.7033685445785522,0.5522027611732483
1.448008418083191,1.1200636625289917,0.3279447555541992,0.5642758011817932,0.65,2.1101105213165283,0.6343433856964111
0.997472882270813,1.287539005279541,-0.290066123008728,0.5816192030906677,0.65,1.8767116069793701,0.6515488028526306
1.5176061391830444,0.9017145037651062,0.6158916354179382,0.44625359773635864,0.44999999999999996,1.3886358737945557,0.5742684006690979
1.2127634286880493,1.2131437063217163,-0.0003802776336669922,0.5200941562652588,0.4,2.2061970233917236,0.5879679918289185
1.3242698907852173,1.4685766696929932,-0.14430677890777588,0.718130886554718,0.4,2.0736300945281982,0.8203369379043579
0.8112823367118835,1.0389398336410522,-0.2276574969291687,0.5939483642578125,0.44999999999999996,1.5870767831802368,0.6762496829032898
1.1348475217819214,1.1146007776260376,0.02024674415588379,0.5864162445068359,0.6,1.9539320468902588,0.7004253268241882
0.8253402709960938,1.4024429321289062,-0.5771026611328125,0.6793292164802551,0.75,2.029400110244751,0.7626787424087524
1.3932933807373047,1.265181541442871,0.1281118392944336,0.6198965907096863,0.6,1.7562274932861328,0.7106136083602905
0.9389867782592773,1.1853886842727661,-0.24640190601348877,0.6029648780822754,0.55,1.8602439165115356,0.6949164271354675
1.2705081701278687,1.107142448425293,0.16336572170257568,0.5323411226272583,0.35,2.1091296672821045,0.6585613489151001
0.6268161535263062,1.2090219259262085,-0.5822057723999023,0.554872989654541,0.6,1.7560598850250244,0.6366007924079895
1.7320419549942017,0.9479249119758606,0.7841170430183411,0.5390327572822571,0.44999999999999996,1.6583539247512817,0.663199245929718
1.214184045791626,1.2921584844589233,-0.07797443866729736,0.5965553522109985,0.4,1.409035563468933,0.7212688326835632
1.058275580406189,0.7709454894065857,0.28733009099960327,0.3080112636089325,0.44999999999999996,1.6086795330047607,0.4813939034938812
1.3217204809188843,0.8747366070747375,0.44698387384414673,0.4475865066051483,0.4,1.7944257259368896,0.5600720643997192
1.071878433227539,1.2460464239120483,-0.17416799068450928,0.6146592497825623,0.65,1.8824036121368408,0.6849858164787292
0.967869758605957,0.6891600489616394,0.2787097096443176,0.40886005759239197,0.4,2.099578857421875,0.47134217619895935
1.182051181793213,0.8232998251914978,0.3587513566017151,0.4052468240261078,0.4,2.081059455871582,0.4905666410923004
1.3653181791305542,1.0576094388961792,0.307708740234375,0.4651734530925751,0.44999999999999996,1.787615418434143,0.5879376530647278
0.9941887259483337,1.127086877822876,-0.13289815187454224,0.52070152759552,0.4,2.0114948749542236,0.6508158445358276
1.4504142999649048,0.7872959971427917,0.663118302822113,0.3755687475204468,0.35,1.8049579858779907,0.4711860716342926
1.3415008783340454,0.8911266326904297,0.4503742456436157,0.4591069221496582,0.19999999999999996,1.9178816080093384,0.5443010330200195
1.2415180206298828,1.0483319759368896,0.19318604469299316,0.5168925523757935,0.6,1.1532697677612305,0.6622772812843323
1.234937071800232,1.0668913125991821,0.1680457592010498,0.4951566159725189,0.35,1.8648102283477783,0.6573140621185303
1.1372627019882202,1.3070316314697266,-0.16976892948150635,0.6231265068054199,0.44999999999999996,1.7438428401947021,0.745204508304596
1.0127031803131104,1.2560170888900757,-0.24331390857696533,0.5242250561714172,0.55,1.662630319595337,0.6364700198173523
1.192962646484375,0.8921195864677429,0.3008430600166321,0.4990203082561493,0.44999999999999996,1.586085557937622,0.5769705772399902
1.229344367980957,1.219517469406128,0.009826898574829102,0.5436120629310608,0.44999999999999996,1.8337665796279907,0.6788161396980286
0.9445921182632446,1.5305867195129395,-0.5859946012496948,0.7126120328903198,0.55,1.36565101146698,0.8448337912559509
0.691277801990509,1.3901989459991455,-0.6989211440086365,0.6356136202812195,0.65,1.5416865348815918,0.7397920489311218
1.2636017799377441,1.2494875192642212,0.01411426067352295,0.6156384348869324,0.5,1.780735969543457,0.6808642745018005
0.8527584075927734,1.2691620588302612,-0.4164036512374878,0.5491077303886414,0.44999999999999996,1.7926808595657349,0.6737880110740662
0.969839870929718,1.3888461589813232,-0.4190062880516052,0.6682652831077576,0.5,2.231809377670288,0.7923153638839722
1.1876929998397827,0.8294065594673157,0.35828644037246704,0.36725202202796936,0.44999999999999996,2.0290563106536865,0.45224887132644653
0.7130144238471985,1.3058581352233887,-0.5928437113761902,0.6577984094619751,0.75,1.825188159942627,0.7575780153274536
1.3866723775863647,0.9415144920349121,0.44515788555145264,0.44368162751197815,0.5,1.7829785346984863,0.5247679948806763
1.074536681175232,1.1168168783187866,-0.04228019714355469,0.6478349566459656,0.55,1.6487667560577393,0.7196246981620789
1.171805500984192,1.0864648818969727,0.08534061908721924,0.5259073972702026,0.55,1.413920521736145,0.6780492067337036
1.203198790550232,1.2116262912750244,-0.00842750072479248,0.585162878036499,0.35,1.549904704093933,0.7104000449180603
1.1898807287216187,1.0158357620239258,0.17404496669769287,0.5570389032363892,0.65,1.9428715705871582,0.6565431952476501
1.3078680038452148,0.8384414911270142,0.4694265127182007,0.4133939743041992,0.5,1.823964238166809,0.504953145980835
1.0560163259506226,1.2998188734054565,-0.24380254745483398,0.5928477644920349,0.55,1.5944714546203613,0.7195398211479187
0.9853607416152954,1.2986806631088257,-0.3133199214935303,0.4863329827785492,0.55,1.3924897909164429,0.5889912843704224
1.1353449821472168,1.1872423887252808,-0.051897406578063965,0.5398611426353455,0.4,1.9645949602127075,0.6367668509483337
0.9691133499145508,1.5790218114852905,-0.6099084615707397,0.7302905917167664,0.55,1.6573635339736938,0.8279052972793579
1.5635298490524292,0.9826429486274719,0.5808869004249573,0.5577715635299683,0.35,1.4425297975540161,0.6731487512588501
1.089538335800171,1.658940315246582,-0.5694019794464111,0.7592555284500122,0.65,1.4075034856796265,0.8312776684761047
0.9658218622207642,1.341278314590454,-0.37545645236968994,0.7091460227966309,0.4,1.867917537689209,0.7988724708557129
1.2447839975357056,1.5150642395019531,-0.27028024196624756,0.7929118275642395,0.65,1.480642318725586,0.897313117980957
0.9596673250198364,1.4248466491699219,-0.46517932415008545,0.6358742713928223,0.44999999999999996,1.8149596452713013,0.7570326924324036
1.0653421878814697,1.2137326002120972,-0.14839041233062744,0.6777524352073669,0.4,1.8353604078292847,0.772488534450531
1.2292616367340088,0.9002828001976013,0.32897883653640747,0.551156222820282,0.19999999999999996,1.9730116128921509,0.6721356511116028
1.1600221395492554,1.068272352218628,0.09174978733062744,0.5267030596733093,0.44999999999999996,1.578965663909912,0.6716551780700684
0.9554818272590637,1.5754421949386597,-0.619960367679596,0.7232028245925903,0.6,1.67204749584198,0.8003814816474915
0.9229995608329773,1.118713617324829,-0.1957140564918518,0.5959588885307312,0.5,1.641688346862793,0.7199581265449524
0.8721510171890259,1.5705915689468384,-0.6984405517578125,0.6642128229141235,0.55,1.8764581680297852,0.768394410610199
1.1051701307296753,0.9759092330932617,0.12926089763641357,0.42755675315856934,0.44999999999999996,2.0498015880584717,0.4883957505226135
0.8770009875297546,1.3252023458480835,-0.44820135831832886,0.6846280097961426,0.44999999999999996,1.9011391401290894,0.788189709186554
1.0234249830245972,1.2021136283874512,-0.178688645362854,0.6327093243598938,0.7,1.841433048248291,0.717962384223938
0.998735249042511,1.2040817737579346,-0.20534652471542358,0.5494422912597656,0.65,2.2014999389648438,0.694135308265686
1.0038222074508667,1.2386562824249268,-0.23483407497406006,0.6056589484214783,0.5,1.8973972797393799,0.683994710445404
0.9093815684318542,1.2997980117797852,-0.3904164433479309,0.6002921462059021,0.5,2.0501585006713867,0.7261435389518738
0.920231819152832,1.5924376249313354,-0.6722058057785034,0.6377626061439514,0.7,1.272478461265564,0.7234790921211243
1.1960251331329346,0.9155125021934509,0.28051263093948364,0.49437618255615234,0.6,1.5325840711593628,0.5872118473052979
0.8810367584228516,1.245003581047058,-0.36396682262420654,0.6310864686965942,0.5,1.7537606954574585,0.711365282535553
0.7059969902038574,1.3333991765975952,-0.6274021863937378,0.5919222235679626,0.65,2.363992691040039,0.7343994379043579
1.2905548810958862,1.057242751121521,0.23331212997436523,0.4889999330043793,0.6,2.31990122795105,0.6321125030517578
0.6702481508255005,1.463958740234375,-0.7937105894088745,0.6696287393569946,0.65,2.0030288696289062,0.7975220084190369
1.0363056659698486,0.9967031478881836,0.03960251808166504,0.5588185787200928,0.55,1.8874622583389282,0.6713908314704895
1.1426349878311157,0.9384064078330994,0.20422857999801636,0.5518214702606201,0.5,1.9355201721191406,0.6219621896743774
1.356223702430725,1.4331309795379639,-0.07690727710723877,0.6637024283409119,0.55,2.142667293548584,0.7583824992179871
0.8647537231445312,1.2026361227035522,-0.337882399559021,0.5221236348152161,0.65,1.7994966506958008,0.6187444925308228
1.1086071729660034,1.098625898361206,0.009981274604797363,0.4681972563266754,0.30000000000000004,1.906267523765564,0.5861274003982544
1.1680744886398315,0.9489545822143555,0.21911990642547607,0.4967445433139801,0.6,1.8185553550720215,0.5853281021118164
1.237096905708313,0.9925464987754822,0.2445504069328308,0.46827611327171326,0.55,1.3510030508041382,0.6051999926567078
1.0208408832550049,1.392537236213684,-0.3716963529586792,0.7533103823661804,0.5,1.567466378211975,0.8078598380088806
1.6268986463546753,0.9506127238273621,0.6762859225273132,0.6291714906692505,0.44999999999999996,1.4781396389007568,0.7061395049095154
1.2333252429962158,1.0311555862426758,0.20216965675354004,0.5407529473304749,0.7,1.7069646120071411,0.6716905236244202
1.339699149131775,1.218971848487854,0.1207273006439209,0.5289341807365417,0.25,1.8743308782577515,0.6019579768180847
1.291610598564148,0.9533119201660156,0.3382986783981323,0.5268352627754211,0.19999999999999996,2.0720765590667725,0.6137862205505371
0.976292610168457,1.2395908832550049,-0.26329827308654785,0.5885292887687683,0.35,1.9557627439498901,0.7506693005561829
1.1040016412734985,0.9001800417900085,0.20382159948349,0.5394956469535828,0.30000000000000004,1.8487727642059326,0.6455230116844177
0.9931058883666992,1.520806908607483,-0.5277010202407837,0.6603342294692993,0.44999999999999996,1.3979651927947998,0.7739696502685547
1.1517850160598755,1.5350350141525269,-0.38324999809265137,0.7647685408592224,0.55,1.9729052782058716,0.8927902579307556
1.463222861289978,0.9822176098823547,0.4810052514076233,0.4983367919921875,0.55,1.6549632549285889,0.5928416848182678
1.4623631238937378,0.8442475199699402,0.6181156039237976,0.3737410306930542,0.55,1.6253958940505981,0.44225797057151794
1.0865334272384644,1.313141107559204,-0.22660768032073975,0.6455044150352478,0.44999999999999996,1.9748494625091553,0.7437106370925903
1.2608445882797241,0.9969013333320618,0.26394325494766235,0.46504709124565125,0.5,2.1285903453826904,0.5800509452819824
1.0498106479644775,0.7787963151931763,0.27101433277130127,0.29614776372909546,0.65,1.7959201335906982,0.39910659193992615
1.1180051565170288,0.9102291464805603,0.2077760100364685,0.48738184571266174,0.6,1.8021975755691528,0.5701571702957153
1.1375595331192017,1.0860567092895508,0.05150282382965088,0.5710875391960144,0.5,1.7596038579940796,0.6721345782279968
0.9042747616767883,1.7053272724151611,-0.8010525107383728,0.7240566611289978,0.5,2.1527998447418213,0.8534212112426758
1.000316858291626,1.1553698778152466,-0.1550530195236206,0.5337725877761841,0.44999999999999996,1.612550139427185,0.6353534460067749
1.312768578529358,0.9804264307022095,0.33234214782714844,0.4157887399196625,0.25,1.5262209177017212,0.5730414390563965
0.9863895773887634,1.176378607749939,-0.18998903036117554,0.5700827240943909,0.5,1.9373412132263184,0.6851654648780823
1.5579067468643188,0.8985001444816589,0.6594066023826599,0.5216110348701477,0.5,1.953063726425171,0.6329917311668396
0.8131646513938904,1.2332489490509033,-0.42008429765701294,0.598955512046814,0.5,1.317262887954712,0.7321893572807312
1.3451942205429077,1.0602120161056519,0.28498220443725586,0.5717058181762695,0.55,1.9046472311019897,0.6748217940330505
1.1790157556533813,1.4939231872558594,-0.314907431602478,0.6947693228721619,0.4,1.8737280368804932,0.8168087005615234
1.5234379768371582,1.1925349235534668,0.3309030532836914,0.5380452871322632,0.6,1.290948510169983,0.6872544884681702
1.312625527381897,1.3801851272583008,-0.06755959987640381,0.6346317529678345,0.44999999999999996,2.2203457355499268,0.7788423895835876
1.0452492237091064,0.7961891889572144,0.2490600347518921,0.47708940505981445,0.5,1.8178596496582031,0.5477375388145447
1.7807228565216064,0.9383678436279297,0.8423550128936768,0.4441445469856262,0.19999999999999996,1.689570426940918,0.5668999552726746
0.9117820858955383,0.9548150897026062,-0.04303300380706787,0.48981985449790955,0.44999999999999996,1.6676002740859985,0.5651375651359558
0.9342861175537109,1.8463863134384155,-0.9121001958847046,0.8119063377380371,0.65,1.7304686307907104,0.8762022256851196
0.9417457580566406,1.5645923614501953,-0.6228466033935547,0.6772696375846863,0.7,2.0228700637817383,0.7759393453598022
1.562723994255066,0.9546794891357422,0.6080445051193237,0.581018328666687,0.35,2.073873996734619,0.6532356142997742
1.5087416172027588,0.7863308191299438,0.7224107980728149,0.43038487434387207,0.35,1.6612606048583984,0.5098530054092407
0.8889164328575134,1.394142508506775,-0.5052260756492615,0.6078272461891174,0.4,2.06768536567688,0.7233468294143677
1.4243475198745728,1.087744116783142,0.33660340309143066,0.5908060073852539,0.5,2.5181796550750732,0.6422523856163025
0.9633928537368774,1.2185636758804321,-0.2551708221435547,0.6240314841270447,0.5,2.4313454627990723,0.7360217571258545
1.4725762605667114,1.313908576965332,0.1586676836013794,0.6590056419372559,0.35,1.7920325994491577,0.7819132804870605
0.9425209164619446,0.8198639750480652,0.1226569414138794,0.3952328562736511,0.4,1.953128695487976,0.5134108662605286
1.176037073135376,1.2053461074829102,-0.02930903434753418,0.5476295351982117,0.55,1.6233588457107544,0.6835743188858032
1.5719455480575562,0.8371374011039734,0.7348081469535828,0.4565585255622864,0.4,1.6134601831436157,0.5628352165222168
0.7889000177383423,0.963078498840332,-0.17417848110198975,0.5728537440299988,0.5,1.6728442907333374,0.6512566804885864
1.2456718683242798,1.009397029876709,0.2362748384475708,0.4590688645839691,0.6,2.3439242839813232,0.6090964674949646
1.4190384149551392,1.0710114240646362,0.34802699089050293,0.6044106483459473,0.6,1.5841069221496582,0.7047614455223083
0.801321804523468,1.333471417427063,-0.532149612903595,0.5928787589073181,0.44999999999999996,1.4253393411636353,0.6616365313529968
1.334145426750183,0.9592615962028503,0.37488383054733276,0.4649076461791992,0.30000000000000004,1.984991192817688,0.5598838925361633
1.0237159729003906,1.111975908279419,-0.08825993537902832,0.4853745996952057,0.44999999999999996,1.9968516826629639,0.6380546689033508
0.9441602826118469,1.2244998216629028,-0.2803395390510559,0.5332460403442383,0.55,2.200906991958618,0.5851120352745056
1.4145427942276,0.9183714985847473,0.4961712956428528,0.45512303709983826,0.44999999999999996,1.5474746227264404,0.5742096304893494
1.0901886224746704,1.015740990638733,0.0744476318359375,0.5084019899368286,0.35,2.0558269023895264,0.6385414004325867
1.105414628982544,1.1719970703125,-0.06658244132995605,0.6523193717002869,0.44999999999999996,1.694659948348999,0.7879889607429504
1.5349401235580444,0.9820137023925781,0.5529264211654663,0.60866779088974,0.5,1.6273759603500366,0.6878055334091187
0.7266095876693726,1.3183168172836304,-0.5917072296142578,0.6132175326347351,0.65,1.5041890144348145,0.697212815284729
0.9766827821731567,1.4062423706054688,-0.429559588432312,0.6019966006278992,0.35,1.8277565240859985,0.7618228793144226
1.2215229272842407,0.9614415168762207,0.26008141040802,0.6118916869163513,0.4,2.2812249660491943,0.6852953433990479
0.9466619491577148,1.2463611364364624,-0.29969918727874756,0.5995103120803833,0.44999999999999996,1.9554457664489746,0.6896271705627441
1.2172545194625854,0.9057521820068359,0.3115023374557495,0.42942506074905396,0.30000000000000004,2.0127902030944824,0.5625259280204773
0.9727554321289062,1.16725754737854,-0.1945021152496338,0.5977975130081177,0.5,1.8663661479949951,0.7510234117507935
1.3962033987045288,1.0554448366165161,0.3407585620880127,0.6329317092895508,0.25,1.421603798866272,0.6793322563171387
0.9462838172912598,0.8499686121940613,0.09631520509719849,0.5531348586082458,0.35,1.7282787561416626,0.5864157676696777
1.011304259300232,1.2101610898971558,-0.19885683059692383,0.6721674203872681,0.75,1.9232240915298462,0.7404043078422546
0.763427197933197,1.142212152481079,-0.3787849545478821,0.43997928500175476,0.5,1.6220998764038086,0.5603111386299133
1.0003437995910645,1.1280362606048584,-0.12769246101379395,0.557519257068634,0.5,1.7940722703933716,0.6288580298423767
0.9964202046394348,1.1228569746017456,-0.1264367699623108,0.5074210166931152,0.75,2.080928087234497,0.6290397047996521
0.8115785717964172,1.2282873392105103,-0.416708767414093,0.6132863759994507,0.75,1.8325181007385254,0.7060209512710571
1.1581103801727295,1.3211113214492798,-0.1630009412765503,0.6875068545341492,0.44999999999999996,1.8393622636795044,0.7556796073913574
0.9045295715332031,1.2649472951889038,-0.3604177236557007,0.5299872756004333,0.5,1.8342785835266113,0.6098179221153259
1.4283417463302612,1.006178379058838,0.42216336727142334,0.4949210584163666,0.4,1.7226860523223877,0.5852112770080566
1.20989990234375,1.0836069583892822,0.12629294395446777,0.5090778470039368,0.55,1.7582744359970093,0.5858882069587708
1.1164289712905884,1.153172254562378,-0.03674328327178955,0.47402921319007874,0.44999999999999996,1.8725639581680298,0.5821959376335144
0.9607509970664978,1.4320764541625977,-0.47132545709609985,0.7770811915397644,0.6,2.044757127761841,0.8810684084892273
1.4022704362869263,1.15678071975708,0.2454897165298462,0.5884725451469421,0.5,1.635871410369873,0.6906440854072571
1.3814529180526733,1.0876516103744507,0.29380130767822266,0.5710587501525879,0.44999999999999996,1.5186675786972046,0.7029107213020325
1.2153886556625366,1.4149501323699951,-0.1995614767074585,0.6232914328575134,0.44999999999999996,1.6544944047927856,0.7325024604797363
1.186264991760254,0.9157810211181641,0.27048397064208984,0.4774894714355469,0.4,1.9970673322677612,0.5802710056304932
1.1894334554672241,1.093083381652832,0.09635007381439209,0.6902567744255066,0.4,1.9610912799835205,0.7603335380554199
1.190745234489441,1.0172967910766602,0.17344844341278076,0.5464580655097961,0.35,1.5863866806030273,0.6225197911262512
1.1978429555892944,1.09381103515625,0.10403192043304443,0.5751420855522156,0.35,2.0426323413848877,0.6847178936004639
1.0268901586532593,1.3462265729904175,-0.3193364143371582,0.6694709062576294,0.44999999999999996,1.85869562625885,0.7649402022361755
0.9291682243347168,1.027880072593689,-0.09871184825897217,0.5587918162345886,0.4,1.7531509399414062,0.681810736656189
1.0856293439865112,1.3152004480361938,-0.22957110404968262,0.6200419068336487,0.6,2.1534337997436523,0.7312721014022827
1.5463672876358032,1.139569640159607,0.4067976474761963,0.642116367816925,0.44999999999999996,1.6840380430221558,0.7607532143592834
1.431050181388855,0.9103822708129883,0.5206679105758667,0.45848140120506287,0.4,1.924615740776062,0.5922949314117432
1.2658419609069824,1.3382675647735596,-0.07242560386657715,0.5918062329292297,0.5,1.8852908611297607,0.7026697993278503
0.752113938331604,1.0515073537826538,-0.2993934154510498,0.4772705137729645,0.4,2.2346322536468506,0.59925377368927
0.8874163031578064,0.8780191540718079,0.009397149085998535,0.42657670378685,0.5,1.687780737876892,0.5364288687705994
0.7645069360733032,1.190114140510559,-0.42560720443725586,0.5961219668388367,0.4,1.7224030494689941,0.7393510937690735
1.2694332599639893,1.0524616241455078,0.21697163581848145,0.5563835501670837,0.65,1.7125589847564697,0.6267505884170532
0.8301564455032349,1.2679637670516968,-0.4378073215484619,0.5229701399803162,0.44999999999999996,1.8615336418151855,0.6959294676780701
1.4299538135528564,1.2434126138687134,0.18654119968414307,0.7023999094963074,0.5,1.7591993808746338,0.7743403315544128
0.9790030717849731,0.8697817921638489,0.10922127962112427,0.37558481097221375,0.44999999999999996,1.9223271608352661,0.5048252940177917
1.158545732498169,0.8654180765151978,0.2931276559829712,0.46422597765922546,0.19999999999999996,1.6992316246032715,0.6070548295974731
1.4059771299362183,1.3838599920272827,0.022117137908935547,0.6409267783164978,0.6,1.6916351318359375,0.7944475412368774
1.7144100666046143,0.8195903897285461,0.8948196768760681,0.49636203050613403,0.35,1.2791149616241455,0.550835132598877
1.0756250619888306,1.1410213708877563,-0.06539630889892578,0.57893306016922,0.6,1.598325252532959,0.6661858558654785
1.0838649272918701,1.235406517982483,-0.1515415906906128,0.6220303773880005,0.6,1.7452455759048462,0.7119173407554626
0.9729698300361633,1.1634002923965454,-0.19043046236038208,0.5778444409370422,0.5,1.6189756393432617,0.655712366104126
0.6607546210289001,1.0921683311462402,-0.4314137101173401,0.5004467368125916,0.4,1.6803598403930664,0.6040284037590027
1.182225227355957,1.2161973714828491,-0.03397214412689209,0.6535949110984802,0.4,1.7053877115249634,0.7512816786766052
1.0559276342391968,1.1195037364959717,-0.0635761022567749,0.583153247833252,0.5,1.409783959388733,0.6823431253433228
1.1780831813812256,0.9910179972648621,0.18706518411636353,0.5035853385925293,0.4,2.089017629623413,0.6200391054153442
1.0141137838363647,0.9432482719421387,0.07086551189422607,0.48848095536231995,0.6,2.086306571960449,0.559846818447113
1.583664894104004,0.9166593551635742,0.6670055389404297,0.5196055173873901,0.5,1.568620204925537,0.5920658707618713
1.2363700866699219,0.9323919415473938,0.3039781451225281,0.4847373068332672,0.6,1.836357593536377,0.6457445025444031
1.0665100812911987,1.1165363788604736,-0.0500262975692749,0.4379173219203949,0.35,1.5130151510238647,0.5251496434211731
1.0921990871429443,1.1797235012054443,-0.0875244140625,0.5511483550071716,0.5,1.7014693021774292,0.6698769927024841
1.0831830501556396,1.006381630897522,0.07680141925811768,0.526486873626709,0.75,1.774926781654358,0.6280426979064941
0.9000011682510376,1.2301560640335083,-0.3301548957824707,0.6292225122451782,0.44999999999999996,1.924070954322815,0.7203347086906433
1.494273066520691,1.0405491590499878,0.4537239074707031,0.541848361492157,0.44999999999999996,1.8599685430526733,0.6772580146789551
1.2257322072982788,1.1239455938339233,0.10178661346435547,0.5688968300819397,0.44999999999999996,2.1526308059692383,0.6633772253990173
0.9059748649597168,1.3926247358322144,-0.48664987087249756,0.6097986698150635,0.5,2.1751554012298584,0.724567711353302
1.0986591577529907,0.7821745872497559,0.31648457050323486,0.40006256103515625,0.25,1.6108465194702148,0.508648693561554
1.1154247522354126,1.4884974956512451,-0.3730727434158325,0.6958668231964111,0.7,2.043898582458496,0.7623161673545837
1.165562629699707,1.3070297241210938,-0.14146709442138672,0.7022143602371216,0.44999999999999996,1.6053767204284668,0.7684626579284668
1.2774375677108765,0.8337335586547852,0.4437040090560913,0.43145108222961426,0.35,1.5712302923202515,0.5005914568901062
1.2268403768539429,1.008615493774414,0.2182248830795288,0.55060213804245,0.6,1.420161485671997,0.6345363855361938
0.7131686210632324,0.9668335318565369,-0.25366491079330444,0.49592024087905884,0.4,1.658755898475647,0.6179793477058411
1.3551241159439087,1.0885499715805054,0.2665741443634033,0.5031645894050598,0.4,1.6656455993652344,0.6103020906448364
0.8387089967727661,1.3144584894180298,-0.47574949264526367,0.6344304084777832,0.8,2.0689518451690674,0.7562000751495361
1.4773274660110474,1.1650487184524536,0.31227874755859375,0.6011772751808167,0.7,2.246656894683838,0.6598113179206848
1.049721121788025,1.42025625705719,-0.37053513526916504,0.594123899936676,0.65,2.2884702682495117,0.7272698283195496
1.1241878271102905,0.876055896282196,0.24813193082809448,0.4602338969707489,0.7,1.7488986253738403,0.5538976788520813
0.8606058359146118,1.2772608995437622,-0.4166550636291504,0.6562005281448364,0.44999999999999996,1.6756879091262817,0.7428754568099976
1.0912495851516724,0.7048532366752625,0.3863963484764099,0.31562551856040955,0.44999999999999996,1.9110609292984009,0.4704239070415497
1.1047905683517456,1.2856979370117188,-0.18090736865997314,0.6857626438140869,0.6,1.1705081462860107,0.7446056604385376
1.5651395320892334,1.2939393520355225,0.27120018005371094,0.616496205329895,0.35,1.468979001045227,0.7472978830337524
0.8849825859069824,1.3892771005630493,-0.5042945146560669,0.6468002200126648,0.7,2.1830689907073975,0.7856444716453552
1.1230926513671875,1.6845104694366455,-0.561417818069458,0.8080509305000305,0.65,1.9127323627471924,0.8781563639640808
1.062275767326355,1.0713920593261719,-0.009116291999816895,0.4789606034755707,0.55,1.4510555267333984,0.6339990496635437
0.8163030743598938,1.26325261592865,-0.4469495415687561,0.5188189744949341,0.55,1.5744082927703857,0.6533975005149841
0.8173233270645142,1.3796517848968506,-0.5623284578323364,0.5946564674377441,0.65,1.642045021057129,0.6750651001930237
1.1578190326690674,1.5225985050201416,-0.3647794723510742,0.7174828052520752,0.44999999999999996,2.3341169357299805,0.831953227519989
1.4360723495483398,1.0527222156524658,0.383350133895874,0.5770096778869629,0.4,2.097351551055908,0.7221680879592896
0.6688052415847778,0.9623466730117798,-0.29354143142700195,0.5287947654724121,0.30000000000000004,1.541393518447876,0.6260750889778137
1.0347340106964111,1.2045406103134155,-0.1698065996170044,0.5592215657234192,0.4,1.9845099449157715,0.6784831881523132
1.0593655109405518,0.9143705368041992,0.14499497413635254,0.4333743751049042,0.44999999999999996,2.5508172512054443,0.558734655380249
1.024290680885315,1.272260308265686,-0.2479696273803711,0.6007811427116394,0.44999999999999996,2.076084852218628,0.7215977907180786
1.2269874811172485,0.7307878732681274,0.4961996078491211,0.4539587199687958,0.4,1.8615132570266724,0.5407376885414124
0.8988445401191711,1.3774179220199585,-0.47857338190078735,0.5596192479133606,0.6,1.9410773515701294,0.6553444862365723
1.2402724027633667,1.2147246599197388,0.02554774284362793,0.7056514024734497,0.6,1.5301076173782349,0.7886027693748474
0.7461485862731934,1.1368786096572876,-0.39073002338409424,0.6265913844108582,0.4,1.7834770679473877,0.7442935109138489
0.9136351943016052,1.0718010663986206,-0.15816587209701538,0.553194522857666,0.7,1.705374002456665,0.6100115180015564
0.6938499808311462,1.2155582904815674,-0.5217083096504211,0.5981857180595398,0.5,1.7565200328826904,0.719540536403656
1.0769485235214233,1.1749376058578491,-0.09798908233642578,0.6137292385101318,0.55,2.210137128829956,0.7281146049499512
0.9838594794273376,1.3808917999267578,-0.39703232049942017,0.6800453066825867,0.6,1.5698661804199219,0.7865111231803894
1.324553370475769,1.1702851057052612,0.1542682647705078,0.5830060243606567,0.4,2.141744613647461,0.7253243327140808
1.4289119243621826,0.8633107542991638,0.5656011700630188,0.383654922246933,0.5,2.0768792629241943,0.485246479511261
1.2385034561157227,1.2123444080352783,0.026159048080444336,0.5308552980422974,0.4,2.0820505619049072,0.6262050867080688
1.1213241815567017,1.372449517250061,-0.2511253356933594,0.6873602271080017,0.5,1.6622298955917358,0.7688528895378113
1.116431713104248,0.601594865322113,0.514836847782135,0.4137258529663086,0.5,1.369320273399353,0.5035808682441711
1.3857052326202393,0.7360982298851013,0.6496070027351379,0.5226613283157349,0.4,1.950774073600769,0.5823260545730591
1.4000896215438843,1.078553557395935,0.3215360641479492,0.6611843705177307,0.6,1.8825812339782715,0.7169486880302429
1.127726435661316,0.8626392483711243,0.26508718729019165,0.48852354288101196,0.19999999999999996,1.8848179578781128,0.5890903472900391
1.0747250318527222,1.289196252822876,-0.2144712209701538,0.63958340883255,0.65,1.5977118015289307,0.7546554207801819
0.7718052864074707,1.1424349546432495,-0.3706296682357788,0.4663160443305969,0.7,1.1846665143966675,0.6423704028129578
1.049132227897644,1.1145309209823608,-0.0653986930847168,0.5309879779815674,0.7,1.6293929815292358,0.6058411002159119
1.3015004396438599,0.6439478397369385,0.6575525999069214,0.4750259518623352,0.35,1.4011107683181763,0.556013822555542
1.26188325881958,0.9060007929801941,0.355882465839386,0.491828054189682,0.44999999999999996,2.1327974796295166,0.5951687693595886
0.8441643714904785,1.3344969749450684,-0.49033260345458984,0.6481711268424988,0.7,1.6962201595306396,0.7593938112258911
1.3220558166503906,0.8328590393066406,0.48919677734375,0.4536629319190979,0.4,1.6692067384719849,0.5807995796203613
1.1629842519760132,0.959511399269104,0.20347285270690918,0.5880838632583618,0.44999999999999996,1.726120114326477,0.6844419836997986
1.0359442234039307,1.178092360496521,-0.14214813709259033,0.5622286200523376,0.65,1.7727407217025757,0.7074400782585144
1.5450465679168701,0.8855940699577332,0.659452497959137,0.5331483483314514,0.44999999999999996,1.8042720556259155,0.6521490216255188
0.848137378692627,1.1299368143081665,-0.28179943561553955,0.5144864916801453,0.5,1.6883577108383179,0.6104982495307922
1.0004841089248657,0.8022639155387878,0.19822019338607788,0.5220291018486023,0.4,1.4387905597686768,0.6172907948493958
0.9587112665176392,0.9898588061332703,-0.031147539615631104,0.386648029088974,0.65,1.786745309829712,0.4986892640590668
1.1708221435546875,1.0249102115631104,0.14591193199157715,0.5297014117240906,0.6,1.446190357208252,0.6447756886482239
1.1716396808624268,1.4868487119674683,-0.3152090311050415,0.6390541791915894,0.5,1.899651288986206,0.7085456252098083
0.861575722694397,1.3866996765136719,-0.5251239538192749,0.6847741603851318,0.30000000000000004,1.7155357599258423,0.7619439959526062
1.2400463819503784,1.257362961769104,-0.017316579818725586,0.594562292098999,0.5,1.3451752662658691,0.6259827613830566
1.0629324913024902,1.4485435485839844,-0.38561105728149414,0.6442705392837524,0.30000000000000004,1.9221820831298828,0.7983192801475525
0.7660385966300964,1.1306557655334473,-0.36461716890335083,0.5990577936172485,0.65,2.038672685623169,0.7203869223594666
0.9476804137229919,1.3487197160720825,-0.4010393023490906,0.656548023223877,0.65,2.011133909225464,0.8041263818740845
1.7238998413085938,0.8941408395767212,0.8297590017318726,0.5026475787162781,0.55,1.900170087814331,0.6147539019584656
0.7705675959587097,0.9357351660728455,-0.16516757011413574,0.5692731738090515,0.6,2.0720326900482178,0.684449315071106
0.9375033378601074,0.9848213195800781,-0.0473179817199707,0.4918653070926666,0.4,2.0944652557373047,0.5568763613700867
1.306214690208435,0.9768121838569641,0.32940250635147095,0.46888265013694763,0.30000000000000004,1.1563419103622437,0.590481698513031
1.0425639152526855,1.3571538925170898,-0.3145899772644043,0.7588894963264465,0.30000000000000004,1.4265663623809814,0.8312899470329285
0.9523773193359375,0.8870229125022888,0.06535440683364868,0.4591655731201172,0.7,1.8997999429702759,0.5770413279533386
0.9814693331718445,1.085984468460083,-0.10451513528823853,0.5670185089111328,0.5,1.4859504699707031,0.6698607802391052
0.8199372291564941,1.4556480646133423,-0.6357108354568481,0.6074808835983276,0.6,1.4386873245239258,0.6895052790641785
1.00736665725708,1.4803335666656494,-0.47296690940856934,0.6964686512947083,0.55,1.7614730596542358,0.8129067420959473
0.8597216010093689,1.3126288652420044,-0.4529072642326355,0.670299768447876,0.75,1.933586835861206,0.7937430739402771
1.2661978006362915,1.2929126024246216,-0.026714801788330078,0.5981870889663696,0.6,2.1387901306152344,0.7347129583358765
0.9872068762779236,0.9850909113883972,0.002115964889526367,0.42459678649902344,0.6,1.8863872289657593,0.5274645686149597
0.7698305249214172,1.1498491764068604,-0.3800186514854431,0.6150762438774109,0.6,1.5892047882080078,0.7012246251106262
0.8162661790847778,1.4188034534454346,-0.6025372743606567,0.617889404296875,0.65,1.7723608016967773,0.7476913928985596
1.3273032903671265,1.1075929403305054,0.2197103500366211,0.5457030534744263,0.4,1.8290082216262817,0.6824419498443604
0.7627472281455994,0.7574965953826904,0.0052506327629089355,0.3532373309135437,0.35,1.9144970178604126,0.5069796442985535
1.0613266229629517,1.4030978679656982,-0.3417712450027466,0.722433865070343,0.55,2.102207660675049,0.7825939059257507
0.8538542985916138,0.9667932391166687,-0.11293894052505493,0.5191769599914551,0.55,2.2113587856292725,0.5847342014312744
0.8454713821411133,1.4385854005813599,-0.5931140184402466,0.6947860717773438,0.65,2.134338140487671,0.8113695979118347
1.0666207075119019,1.5029431581497192,-0.4363224506378174,0.7026732563972473,0.4,1.7770107984542847,0.8244558572769165
1.203517198562622,1.13972806930542,0.06378912925720215,0.6552709937095642,0.55,2.1307852268218994,0.7709124088287354
1.4191107749938965,1.0381759405136108,0.38093483448028564,0.5383971929550171,0.55,1.8256113529205322,0.6616315245628357
0.9332639575004578,1.328759789466858,-0.39549583196640015,0.6420757174491882,0.19999999999999996,1.7805887460708618,0.7461576461791992
1.0479577779769897,0.8564472198486328,0.19151055812835693,0.41764432191848755,0.7,1.627203345298767,0.5249152183532715
0.9730186462402344,1.1883982419967651,-0.21537959575653076,0.5813488364219666,0.6,1.8534939289093018,0.737708568572998
1.0468729734420776,1.4418115615844727,-0.394938588142395,0.6940022706985474,0.65,1.3852070569992065,0.7726995944976807
1.1684492826461792,0.9305340051651001,0.2379152774810791,0.5281727910041809,0.25,1.6312638521194458,0.6217900514602661
1.0688649415969849,1.0581051111221313,0.010759830474853516,0.49550962448120117,0.65,1.8202184438705444,0.6444132924079895
1.2514079809188843,0.869454026222229,0.3819539546966553,0.4197659492492676,0.55,1.9364736080169678,0.5302581191062927
1.0899723768234253,1.2696070671081543,-0.179634690284729,0.5722132921218872,0.4,1.9928255081176758,0.7043091058731079
0.3593224287033081,1.5136642456054688,-1.1543418169021606,0.8240450024604797,0.55,1.7654377222061157,0.9206568598747253
1.3712114095687866,1.11714768409729,0.2540637254714966,0.6807068586349487,0.4,1.4702128171920776,0.8044688105583191
1.7578010559082031,0.9069637656211853,0.8508372902870178,0.6781250238418579,0.44999999999999996,2.108849048614502,0.8491848111152649
0.9944337010383606,0.8514671325683594,0.14296656847000122,0.6758265495300293,0.44999999999999996,1.7027781009674072,0.7853266000747681
1.3178446292877197,0.9901542067527771,0.3276904225349426,0.5152133703231812,0.44999999999999996,2.0760202407836914,0.6598352789878845
1.1950600147247314,0.9774053692817688,0.21765464544296265,0.7010126113891602,0.30000000000000004,1.9245860576629639,0.794816792011261
1.6068741083145142,0.6949846148490906,0.9118894934654236,0.506608247756958,0.44999999999999996,2.2230730056762695,0.7830446362495422
1.0502227544784546,0.9859647750854492,0.06425797939300537,0.5792180299758911,0.55,1.8891265392303467,0.8434837460517883
1.1815378665924072,1.0313513278961182,0.15018653869628906,0.5045064091682434,0.5,1.6684696674346924,0.5781117677688599
1.037562608718872,1.2914557456970215,-0.2538931369781494,0.6818596124649048,0.44999999999999996,1.734194278717041,0.9201835989952087
1.671243667602539,0.7545399069786072,0.9167037606239319,0.5766140818595886,0.55,2.1543209552764893,0.6986412405967712
1.3248019218444824,1.3095322847366333,0.015269637107849121,0.6972712874412537,0.55,1.7688095569610596,0.8260601162910461
1.2479273080825806,0.6359585523605347,0.6119687557220459,0.5023069381713867,0.6,1.572752594947815,0.6886950731277466
1.1830599308013916,1.0380305051803589,0.14502942562103271,0.5226433277130127,0.5,2.0331151485443115,0.6591818928718567
1.0693755149841309,0.8321270942687988,0.23724842071533203,0.588916003704071,0.35,1.9225724935531616,0.7670081257820129
1.3241264820098877,0.9061439633369446,0.4179825186729431,0.5249484777450562,0.30000000000000004,1.8236695528030396,0.6826543807983398
0.624701201915741,1.703022837638855,-1.078321635723114,0.7877358794212341,0.8,1.6401680707931519,0.8623682856559753
1.8803558349609375,1.1474831104278564,0.732872724533081,0.6685357093811035,0.5,1.55447518825531,0.7603339552879333
1.1849889755249023,1.465480923652649,-0.2804919481277466,0.6710277795791626,0.30000000000000004,1.1526342630386353,0.8301731944084167
1.5360925197601318,1.5203932523727417,0.015699267387390137,0.7319222092628479,0.35,1.4236518144607544,0.8147835731506348
1.801043152809143,1.2996790409088135,0.5013641119003296,0.5708013772964478,0.44999999999999996,1.6310871839523315,0.6540860533714294
1.3890773057937622,1.5661238431930542,-0.177046537399292,0.8379605412483215,0.44999999999999996,1.830360770225525,0.8909357190132141
1.7191110849380493,1.5139515399932861,0.20515954494476318,0.7958223223686218,0.44999999999999996,1.7228808403015137,0.8469672203063965
1.2690919637680054,1.4405111074447632,-0.1714191436767578,0.6512189507484436,0.75,2.083069086074829,0.7441214323043823
1.4276399612426758,1.4556019306182861,-0.02796196937561035,0.7450889945030212,0.35,1.6343567371368408,0.8221943974494934
1.2468783855438232,1.7355057001113892,-0.4886273145675659,0.7886837124824524,0.4,1.533701777458191,0.8562586903572083
1.1179685592651367,1.8791240453720093,-0.7611554861068726,0.8228444457054138,0.44999999999999996,1.9735075235366821,0.8462986946105957
1.0981625318527222,1.3191999197006226,-0.2210373878479004,0.6998577117919922,0.5,1.583381175994873,0.7753676772117615
1.4701355695724487,1.3757113218307495,0.09442424774169922,0.7474352717399597,0.5,1.6017686128616333,0.8184070587158203
1.2213852405548096,1.5864427089691162,-0.36505746841430664,0.8674793243408203,0.30000000000000004,1.8429718017578125,0.8959196209907532
1.5715278387069702,1.2368055582046509,0.33472228050231934,0.5783249139785767,0.35,1.843558669090271,0.7111586928367615
1.2251735925674438,1.2892478704452515,-0.06407427787780762,0.6876247525215149,0.55,1.6944200992584229,0.773064136505127
1.4176533222198486,1.215898871421814,0.20175445079803467,0.5769407153129578,0.4,1.8529366254806519,0.713821530342102
1.2138868570327759,1.4090145826339722,-0.1951277256011963,0.6585376858711243,0.55,2.13952374458313,0.7709474563598633
1.2077480554580688,1.2663984298706055,-0.05865037441253662,0.5705918669700623,0.6,2.00856876373291,0.6301238536834717
1.517440676689148,1.1543318033218384,0.36310887336730957,0.4961640536785126,0.65,1.8995884656906128,0.6003947257995605
1.2750682830810547,1.4130922555923462,-0.1380239725112915,0.6806302666664124,0.55,2.2315733432769775,0.742911159992218
1.3190182447433472,1.225180983543396,0.09383726119995117,0.7669274210929871,0.4,1.8892576694488525,0.8159992098808289
1.7883312702178955,0.8772804141044617,0.9110508561134338,0.3692758083343506,0.55,1.7262452840805054,0.5052236914634705
1.6162480115890503,0.9658522605895996,0.6503957509994507,0.45589858293533325,0.4,1.7836105823516846,0.5623947381973267
0.737177848815918,1.6848796606063843,-0.9477018117904663,0.6581082940101624,0.44999999999999996,2.0288829803466797,0.7599028944969177
0.9064258933067322,1.3927325010299683,-0.4863066077232361,0.5374719500541687,0.5,1.3134307861328125,0.6259045004844666
1.0326590538024902,1.1722404956817627,-0.13958144187927246,0.531254768371582,0.44999999999999996,1.4947329759597778,0.6299635767936707
1.0852737426757812,0.7945390939712524,0.2907346487045288,0.34679433703422546,0.55,1.862174391746521,0.4414145052433014
0.9733481407165527,1.326475977897644,-0.3531278371810913,0.5679836273193359,0.7,1.8223339319229126,0.6631804704666138
1.180290937423706,1.4289000034332275,-0.24860906600952148,0.7187599539756775,0.35,1.6226391792297363,0.8270236849784851
0.5735762715339661,1.1985654830932617,-0.6249892115592957,0.6257874965667725,0.4,1.7094675302505493,0.7204793095588684
0.9958869218826294,1.466978907585144,-0.47109198570251465,0.64112389087677,0.6,1.4849231243133545,0.7289166450500488
0.9887653589248657,0.7363860011100769,0.2523793578147888,0.35531625151634216,0.5,1.5217264890670776,0.4863784909248352
1.6431009769439697,0.9595476984977722,0.6835532784461975,0.574545681476593,0.35,1.872330665588379,0.7027609944343567
1.127793550491333,1.4386874437332153,-0.3108938932418823,0.7565531730651855,0.44999999999999996,1.8077425956726074,0.8268572688102722
1.2598031759262085,0.7153531908988953,0.5444499850273132,0.35138535499572754,0.6,2.207125663757324,0.43819060921669006
0.9325653910636902,1.3590435981750488,-0.42647820711135864,0.6698738932609558,0.65,1.6848002672195435,0.7715432047843933
0.6256130337715149,1.0003808736801147,-0.37476783990859985,0.4204549491405487,0.7,1.79762864112854,0.5171179175376892
0.8623014688491821,1.1657437086105347,-0.30344223976135254,0.5888883471488953,0.44999999999999996,1.9592926502227783,0.6835989356040955
1.060062289237976,0.9818509221076965,0.07821136713027954,0.4609149098396301,0.55,1.6857038736343384,0.5683949589729309
1.2569942474365234,0.9626981616020203,0.2942960858345032,0.33784088492393494,0.35,1.5806927680969238,0.3839154541492462
0.9087505340576172,1.1798292398452759,-0.2710787057876587,0.5312814712524414,0.5,2.011042833328247,0.5808000564575195
0.9184806942939758,0.9265724420547485,-0.008091747760772705,0.5790748000144958,0.5,1.8397070169448853,0.6742256283760071
1.267033576965332,1.217686653137207,0.049346923828125,0.6235118508338928,0.55,1.8357293605804443,0.681615948677063
0.7737945914268494,1.1049045324325562,-0.3311099410057068,0.4930404722690582,0.65,1.7938710451126099,0.6137139201164246
1.1807206869125366,0.608571469783783,0.5721492171287537,0.3215693533420563,0.6,1.7883323431015015,0.43976354598999023
0.989360511302948,1.161423683166504,-0.1720631718635559,0.5697780251502991,0.44999999999999996,1.9973762035369873,0.6388916969299316
1.4410488605499268,0.9507870078086853,0.49026185274124146,0.43519073724746704,0.35,2.197545051574707,0.5695647597312927
1.3158060312271118,0.9007343649864197,0.41507166624069214,0.34708207845687866,0.6,1.4695179462432861,0.4243570864200592
1.4336642026901245,0.6765510439872742,0.7571131587028503,0.31398844718933105,0.5,1.5910842418670654,0.4236345887184143
1.0813674926757812,1.2063454389572144,-0.1249779462814331,0.47899946570396423,0.44999999999999996,1.7803120613098145,0.5615874528884888
1.1088167428970337,0.9873849749565125,0.12143176794052124,0.42958807945251465,0.5,1.645080327987671,0.5040162801742554
0.9250278472900391,1.2278997898101807,-0.3028719425201416,0.6377924084663391,0.55,1.8493260145187378,0.7005924582481384
1.683223009109497,0.937774658203125,0.7454483509063721,0.4362185597419739,0.55,2.0623064041137695,0.5110161304473877
1.2114524841308594,0.6583800315856934,0.553072452545166,0.2708967626094818,0.5,2.0203921794891357,0.3508797585964203
1.408890962600708,0.9573728442192078,0.45151811838150024,0.4440491795539856,0.5,2.285667896270752,0.519591748714447
1.235040545463562,0.6513485908508301,0.5836919546127319,0.3244662284851074,0.55,1.3488949537277222,0.3971337378025055
1.596068263053894,1.122611403465271,0.47345685958862305,0.6675511598587036,0.4,1.409448504447937,0.7593796849250793
1.07362699508667,0.5517996549606323,0.5218273401260376,0.20220635831356049,0.35,1.656538724899292,0.26577064394950867
0.9957199096679688,1.0977545976638794,-0.10203468799591064,0.5016348958015442,0.5,1.8478338718414307,0.5950021743774414
1.1314512491226196,1.133651852607727,-0.002200603485107422,0.5626928806304932,0.6,1.7101620435714722,0.6288556456565857
1.9489301443099976,0.7123196721076965,1.236610472202301,0.27881869673728943,0.55,1.7649641036987305,0.3574129045009613
0.9317249655723572,1.3238385915756226,-0.3921136260032654,0.6501342058181763,0.55,1.844966173171997,0.704614520072937
0.9042389988899231,1.2279213666915894,-0.32368236780166626,0.5043466687202454,0.5,1.8604774475097656,0.5570983290672302
1.1543415784835815,1.1731716394424438,-0.018830060958862305,0.614804744720459,0.5,1.989793062210083,0.722355842590332
1.1291383504867554,1.177517056465149,-0.048378705978393555,0.606820285320282,0.6,1.5105717182159424,0.6826119422912598
0.7896977066993713,1.2526911497116089,-0.46299344301223755,0.5901007652282715,0.75,1.5686208009719849,0.6612082719802856
1.3583601713180542,0.983968198299408,0.37439197301864624,0.3888479769229889,0.5,1.865473985671997,0.44506731629371643
1.160940170288086,1.3377631902694702,-0.17682301998138428,0.5558452010154724,0.44999999999999996,1.8380433320999146,0.66162109375
1.2290616035461426,1.205336093902588,0.023725509643554688,0.6637283563613892,0.65,1.1702543497085571,0.7465370297431946
0.8746876120567322,1.6058565378189087,-0.7311689257621765,0.6610968112945557,0.6,2.1876089572906494,0.770313024520874
1.3404959440231323,0.9838963747024536,0.3565995693206787,0.5162807106971741,0.55,1.8957055807113647,0.6234338879585266
1.674785852432251,1.2370476722717285,0.43773818016052246,0.7673439383506775,0.44999999999999996,1.3200377225875854,0.8277303576469421
0.642514705657959,1.5506776571273804,-0.9081629514694214,0.6638807654380798,0.8,2.0083580017089844,0.7282856106758118
1.609449028968811,0.8407622575759888,0.7686867713928223,0.3643137514591217,0.5,2.0906829833984375,0.4589636027812958
1.0537747144699097,0.9233660101890564,0.13040870428085327,0.3852037489414215,0.5,1.8640776872634888,0.48823413252830505
1.1680724620819092,1.0055203437805176,0.1625521183013916,0.5830479860305786,0.44999999999999996,1.7798871994018555,0.683083713054657
1.659392237663269,0.8840717673301697,0.7753204703330994,0.3951093554496765,0.6,1.5460753440856934,0.47873637080192566
1.2423728704452515,1.3520675897598267,-0.1096947193145752,0.6233645677566528,0.55,1.6317213773727417,0.7711840867996216
1.1213171482086182,1.4729026556015015,-0.3515855073928833,0.6048752665519714,0.6,1.6811091899871826,0.6528622508049011
0.9786348342895508,1.0946629047393799,-0.1160280704498291,0.556632936000824,0.4,1.9426096677780151,0.6685429811477661
0.4614623486995697,1.721526026725769,-1.2600636780261993,0.6143564581871033,0.65,1.7207051515579224,0.6694948077201843
0.932791531085968,0.8445411920547485,0.08825033903121948,0.37432217597961426,0.44999999999999996,1.828833818435669,0.460947722196579
0.9850660562515259,1.1665962934494019,-0.18153023719787598,0.579163670539856,0.75,1.9075900316238403,0.6797274947166443
1.0877106189727783,1.1806820631027222,-0.09297144412994385,0.5207573771476746,0.6,1.630768895149231,0.5829737782478333
1.0898771286010742,0.7873503565788269,0.3025267720222473,0.3430866599082947,0.35,1.9428833723068237,0.447465181350708
1.0205001831054688,1.303810954093933,-0.28331077098846436,0.6312392354011536,0.55,1.8112543821334839,0.7067646384239197
1.3688257932662964,1.2695432901382446,0.09928250312805176,0.568504273891449,0.5,1.9794584512710571,0.6623629927635193
0.8467686772346497,0.9920305609703064,-0.14526188373565674,0.3249981701374054,0.6,1.3395429849624634,0.40553149580955505
1.0330984592437744,1.0765470266342163,-0.043448567390441895,0.6805983781814575,0.5,1.6685411930084229,0.725394070148468
1.068955421447754,0.8763953447341919,0.192560076713562,0.4247324466705322,0.35,1.6682543754577637,0.5135851502418518
1.0200437307357788,1.4897269010543823,-0.4696831703186035,0.7241600751876831,0.5,1.7914161682128906,0.7652775645256042
1.1542634963989258,1.0226904153823853,0.13157308101654053,0.4693637788295746,0.55,1.4718014001846313,0.56755131483078
1.299970269203186,0.8921844363212585,0.4077858328819275,0.4543647766113281,0.5,1.8229221105575562,0.5972668528556824
1.1584810018539429,0.9616107940673828,0.19687020778656006,0.4525085985660553,0.6,1.5591926574707031,0.5375657081604004
1.2797526121139526,0.9612102508544922,0.31854236125946045,0.43404361605644226,0.6,1.6351157426834106,0.5206157565116882
1.1698640584945679,1.46988046169281,-0.3000164031982422,0.7063001394271851,0.65,1.3768110275268555,0.7766249775886536
0.868999183177948,1.4031801223754883,-0.5341809391975403,0.7861926555633545,0.6,1.704521656036377,0.8776840567588806
1.1552447080612183,1.2918366193771362,-0.13659191131591797,0.6019773483276367,0.65,1.5229763984680176,0.670497715473175
0.5724221467971802,1.5898326635360718,-1.0174105167388916,0.7257033586502075,0.55,1.369555115699768,0.8118776679039001
1.1124517917633057,1.1224759817123413,-0.010024189949035645,0.49252644181251526,0.44999999999999996,1.568175196647644,0.6263507604598999
0.9543476104736328,1.334547996520996,-0.3802003860473633,0.6085204482078552,0.35,2.226799726486206,0.6425730586051941
1.0382159948349,1.3426544666290283,-0.3044384717941284,0.5363233089447021,0.55,1.93485426902771,0.6363889575004578
1.307580828666687,1.232278823852539,0.07530200481414795,0.4985060691833496,0.35,2.0215377807617188,0.5892481207847595
0.9593000411987305,1.1726378202438354,-0.21333777904510498,0.4617992341518402,0.5,2.1778321266174316,0.5253250002861023
1.3131428956985474,1.2061126232147217,0.10703027248382568,0.5877052545547485,0.55,1.879738450050354,0.6574972867965698
1.189348816871643,1.1279762983322144,0.06137251853942871,0.4204171299934387,0.7,2.073974132537842,0.4996929168701172
0.8476762771606445,1.169764757156372,-0.32208847999572754,0.49189358949661255,0.6,2.01969575881958,0.5480328798294067
1.1247799396514893,0.6226832866668701,0.5020966529846191,0.27394965291023254,0.44999999999999996,2.2095768451690674,0.346545934677124
0.6741338968276978,0.8158076405525208,-0.141673743724823,0.3466501235961914,0.65,2.202829360961914,0.45702478289604187
0.606792151927948,1.2793877124786377,-0.6725955605506897,0.5550333857536316,0.4,2.073167324066162,0.6005364656448364
1.1760095357894897,0.8356344103813171,0.3403751254081726,0.4038456082344055,0.6,2.062967538833618,0.4580566883087158
0.975038468837738,1.341150164604187,-0.366111695766449,0.5604090094566345,0.6,1.7139049768447876,0.6077547073364258
1.3635389804840088,0.7282663583755493,0.6352726221084595,0.2464679777622223,0.35,1.8794376850128174,0.3383847177028656
0.9557181596755981,1.6018389463424683,-0.6461207866668701,0.6631771922111511,0.30000000000000004,1.6877098083496094,0.755635678768158
0.8618279695510864,1.4081404209136963,-0.5463124513626099,0.5995966792106628,0.6,1.8903930187225342,0.6645689010620117
1.1349529027938843,1.116066575050354,0.018886327743530273,0.5724782347679138,0.6,1.5702345371246338,0.626928448677063
1.6472116708755493,0.8470091223716736,0.8002025485038757,0.4152023494243622,0.4,1.5551989078521729,0.5193320512771606
1.071738839149475,0.9390970468521118,0.13264179229736328,0.4416881203651428,0.5,1.857081651687622,0.5138052105903625
1.148772120475769,1.1058549880981445,0.04291713237762451,0.5250935554504395,0.44999999999999996,1.7198050022125244,0.6007333993911743
0.5047632455825806,1.2575498819351196,-0.7527866363525391,0.5317142009735107,0.44999999999999996,1.9713865518569946,0.6192252039909363
0.9682981371879578,1.461798906326294,-0.4935007691383362,0.6719968914985657,0.5,1.9789762496948242,0.8073498606681824
1.0059292316436768,0.9597867131233215,0.046142518520355225,0.4677896201610565,0.6,1.8685048818588257,0.5463268160820007
0.9392528533935547,1.2511621713638306,-0.3119093179702759,0.6234030723571777,0.55,1.8137562274932861,0.7082409858703613
1.3668476343154907,0.7606001496315002,0.6062474846839905,0.3724953830242157,0.4,1.7239470481872559,0.44032374024391174
0.8642179369926453,0.9732654690742493,-0.109047532081604,0.4034882187843323,0.55,1.879116415977478,0.4352288246154785
1.1977018117904663,0.8716825842857361,0.3260192275047302,0.40186595916748047,0.55,1.921610713005066,0.48652487993240356
0.6786202788352966,1.663460373878479,-0.9848400950431824,0.7508824467658997,0.65,1.5131727457046509,0.8225173354148865
1.5374901294708252,0.9291580319404602,0.608332097530365,0.36073628067970276,0.5,1.5969921350479126,0.4331333637237549
0.8712434768676758,1.469564437866211,-0.5983209609985352,0.7205721139907837,0.4,1.705694556236267,0.7624973058700562
1.3577569723129272,0.9761667251586914,0.38159024715423584,0.43152427673339844,0.35,1.3410511016845703,0.5072935223579407
0.8675311207771301,1.5509440898895264,-0.6834129691123962,0.6196203827857971,0.6,1.8913494348526,0.7074983716011047
0.9471673965454102,1.161526083946228,-0.21435868740081787,0.6281835436820984,0.5,2.210589647293091,0.7554934620857239
1.3529449701309204,1.2713749408721924,0.08157002925872803,0.6433813571929932,0.44999999999999996,2.583707332611084,0.7515692710876465
0.82789546251297,0.9935383796691895,-0.16564291715621948,0.4497246742248535,0.5,2.070410966873169,0.5608621835708618
1.0058555603027344,0.8649703860282898,0.14088517427444458,0.45944690704345703,0.44999999999999996,1.8479111194610596,0.5593951344490051
0.7142230868339539,1.9247143268585205,-1.2104912400245667,0.8142622113227844,0.5,2.079282283782959,0.8846899271011353
0.9861761331558228,1.189820647239685,-0.2036445140838623,0.6044978499412537,0.4,2.530346632003784,0.7239426970481873
1.1342624425888062,1.22052800655365,-0.08626556396484375,0.5580689907073975,0.6,1.6705334186553955,0.6266047954559326
1.2689417600631714,1.0612703561782837,0.2076714038848877,0.5109098553657532,0.35,1.8159680366516113,0.6128159761428833
1.0956175327301025,1.1241477727890015,-0.028530240058898926,0.5162293910980225,0.6,1.9662086963653564,0.5871086120605469
0.724547266960144,1.1596258878707886,-0.43507862091064453,0.5612579584121704,0.35,1.6087210178375244,0.6703925132751465
1.2800394296646118,0.9548649191856384,0.3251745104789734,0.37555962800979614,0.30000000000000004,1.6304038763046265,0.43973979353904724
1.1799496412277222,1.2930852174758911,-0.11313557624816895,0.4796738624572754,0.6,1.9330720901489258,0.5585764050483704
1.1676157712936401,0.7634509801864624,0.40416479110717773,0.42899248003959656,0.44999999999999996,1.9078508615493774,0.5451105237007141
0.8540604710578918,1.0864980220794678,-0.23243755102157593,0.5716748237609863,0.5,1.9320241212844849,0.6359104514122009
1.3205207586288452,1.5130671262741089,-0.19254636764526367,0.6942505240440369,0.44999999999999996,1.7297558784484863,0.7807812094688416
1.11754310131073,0.9753898978233337,0.14215320348739624,0.4250446856021881,0.5,1.6627705097198486,0.5161768794059753
1.485784888267517,0.8174871802330017,0.6682977080345154,0.3274303376674652,0.55,2.0078017711639404,0.4105096757411957
0.9434657096862793,0.9403874278068542,0.003078281879425049,0.45114079117774963,0.35,1.5547518730163574,0.5600390434265137
0.7972760796546936,1.2893892526626587,-0.4921131730079651,0.5195881128311157,0.44999999999999996,2.06337833404541,0.5701503753662109
0.8258560299873352,1.8116976022720337,-0.9858415722846985,0.815341591835022,0.65,1.4497770071029663,0.8904209136962891
0.9811809659004211,0.9874342083930969,-0.006253242492675781,0.4427817463874817,0.4,1.6734579801559448,0.5523175597190857
1.1709517240524292,1.0101112127304077,0.16084051132202148,0.46356040239334106,0.5,1.848984956741333,0.5846678614616394
1.4710429906845093,0.8330094218254089,0.6380335688591003,0.34321561455726624,0.4,1.872330665588379,0.42814332246780396
1.0247122049331665,1.3371021747589111,-0.31238996982574463,0.6525013446807861,0.5,1.3010426759719849,0.7421662211418152
0.9979826211929321,1.0166292190551758,-0.018646597862243652,0.4443304240703583,0.5,1.6925303936004639,0.5019497275352478
0.9475637674331665,1.0423290729522705,-0.094765305519104,0.4562627971172333,0.6,1.982278823852539,0.5478540062904358
1.0740330219268799,1.0222939252853394,0.05173909664154053,0.5180804133415222,0.5,2.076881170272827,0.6000189781188965
1.2902134656906128,1.2829468250274658,0.007266640663146973,0.606353223323822,0.44999999999999996,1.576701283454895,0.7174237370491028
1.365703821182251,1.1534396409988403,0.21226418018341064,0.4298945367336273,0.35,1.9063842296600342,0.5246066451072693
0.9678056836128235,1.5691241025924683,-0.6013184189796448,0.6962879300117493,0.4,1.4180444478988647,0.7510542273521423
0.44376417994499207,1.487928867340088,-1.0441646873950958,0.6814616322517395,0.44999999999999996,1.6450334787368774,0.7492063641548157
0.6224378943443298,0.8250412940979004,-0.20260339975357056,0.3363441228866577,0.30000000000000004,1.8062103986740112,0.44980594515800476
1.39662766456604,0.679966926574707,0.716660737991333,0.23236225545406342,0.6,1.739696741104126,0.2911519706249237
1.0445349216461182,0.7504887580871582,0.29404616355895996,0.3022838532924652,0.30000000000000004,1.6624408960342407,0.4217536151409149
1.3231096267700195,0.8699122667312622,0.4531973600387573,0.33533093333244324,0.5,1.7625161409378052,0.4021316170692444
0.8968106508255005,1.2430070638656616,-0.34619641304016113,0.48819833993911743,0.55,1.7017589807510376,0.5633384585380554
1.0295593738555908,1.2584902048110962,-0.22893083095550537,0.5560864806175232,0.55,1.1866875886917114,0.6479033827781677
0.9880677461624146,1.6180168390274048,-0.6299490928649902,0.720779299736023,0.4,1.921210527420044,0.8196852803230286
0.9747024774551392,0.9876382946968079,-0.012935817241668701,0.426026314496994,0.44999999999999996,1.7739492654800415,0.5143312811851501
0.78431236743927,0.9377240538597107,-0.15341168642044067,0.45072245597839355,0.44999999999999996,1.6754817962646484,0.5402461886405945
1.1022366285324097,1.1735302209854126,-0.07129359245300293,0.5335708856582642,0.7,1.7432575225830078,0.6348198056221008
1.0589838027954102,1.139681100845337,-0.08069729804992676,0.484429270029068,0.55,1.616843581199646,0.5269732475280762
1.2582356929779053,1.0888607501983643,0.16937494277954102,0.4234166145324707,0.44999999999999996,1.6609224081039429,0.5006719827651978
1.036944031715393,1.1621173620224,-0.12517333030700684,0.44265738129615784,0.4,1.67384934425354,0.5162596702575684
1.2519510984420776,1.3544367551803589,-0.10248565673828125,0.5720102190971375,0.30000000000000004,1.7781919240951538,0.6876689791679382
1.0826835632324219,0.925830066204071,0.15685349702835083,0.45456767082214355,0.44999999999999996,1.8813965320587158,0.5464770197868347
1.5820038318634033,0.5849156975746155,0.9970881342887878,0.19379620254039764,0.5,1.7059683799743652,0.27054062485694885
1.1551231145858765,1.2213280200958252,-0.06620490550994873,0.5047523975372314,0.6,1.957897424697876,0.5817943811416626
0.7131721377372742,1.493432879447937,-0.7802607417106628,0.6624142527580261,0.5,1.8114477396011353,0.7134764790534973
1.132806420326233,1.1485399007797241,-0.01573348045349121,0.4498559534549713,0.5,1.9209768772125244,0.543804943561554
1.274117350578308,1.2275303602218628,0.04658699035644531,0.46601295471191406,0.4,1.4548360109329224,0.553805947303772
1.376386284828186,1.0076974630355835,0.36868882179260254,0.40761399269104004,0.5,1.975696086883545,0.506246030330658
1.2653179168701172,1.066604495048523,0.19871342182159424,0.45820099115371704,0.5,2.0282273292541504,0.5323700308799744
1.2235254049301147,1.0000873804092407,0.22343802452087402,0.35526391863822937,0.5,1.4662550687789917,0.40110349655151367
1.07656729221344,0.9031526446342468,0.17341464757919312,0.40914908051490784,0.65,1.9917168617248535,0.4885278344154358
0.9762952923774719,1.1652601957321167,-0.18896490335464478,0.4405135214328766,0.6,2.2269301414489746,0.5229303240776062
1.341827154159546,0.5907729268074036,0.7510542273521423,0.2757282257080078,0.65,1.486402988433838,0.36899176239967346
1.1624765396118164,1.1611666679382324,0.0013098716735839844,0.5207927823066711,0.55,2.029026985168457,0.634911835193634
1.409436821937561,1.2238911390304565,0.1855456829071045,0.44638997316360474,0.55,1.8263503313064575,0.48818665742874146
0.9903197288513184,0.9993016123771667,-0.008981883525848389,0.5247704386711121,0.55,1.6926124095916748,0.6005498170852661
1.0675376653671265,0.8765094876289368,0.1910281777381897,0.44779372215270996,0.55,1.5864589214324951,0.4909606873989105
0.8326091766357422,1.2783101797103882,-0.445701003074646,0.6236106157302856,0.44999999999999996,1.3989629745483398,0.6869732141494751
1.0093374252319336,0.7270642518997192,0.28227317333221436,0.33458811044692993,0.5,1.9305949211120605,0.388456791639328
1.004582405090332,0.9370129704475403,0.06756943464279175,0.4093857407569885,0.44999999999999996,1.6555112600326538,0.47574254870414734
0.9863312840461731,1.4839674234390259,-0.4976361393928528,0.5949060320854187,0.5,1.8762787580490112,0.6347833275794983
0.9007307291030884,1.2726486921310425,-0.3719179630279541,0.45463570952415466,0.55,2.0329411029815674,0.5155670046806335
1.1981098651885986,1.1427136659622192,0.055396199226379395,0.5286409258842468,0.44999999999999996,1.7744026184082031,0.6124589443206787
1.0043138265609741,0.9649629592895508,0.03935086727142334,0.4488295614719391,0.4,1.5335067510604858,0.5335370898246765
0.711872398853302,1.7175331115722656,-1.0056607127189636,0.714973509311676,0.5,1.8160687685012817,0.757707417011261
1.610272765159607,1.20673406124115,0.40353870391845703,0.5866691470146179,0.4,2.1150429248809814,0.6851031184196472
1.4127801656723022,0.6400973796844482,0.772682785987854,0.28017479181289673,0.35,2.000389337539673,0.3233359754085541
1.0067188739776611,0.9664692282676697,0.040249645709991455,0.33564162254333496,0.55,2.0815072059631348,0.40123724937438965
1.0712859630584717,1.478022813796997,-0.4067368507385254,0.5776854753494263,0.55,1.3838224411010742,0.6395805478096008
1.0020579099655151,1.1070603132247925,-0.10500240325927734,0.5357353091239929,0.6,1.6851671934127808,0.6362274289131165
0.9403288960456848,0.8656989932060242,0.07462990283966064,0.34145548939704895,0.5,1.8360949754714966,0.4379633963108063
1.066692590713501,0.959110677242279,0.10758191347122192,0.4413195550441742,0.44999999999999996,1.464097499847412,0.528340756893158
1.7170377969741821,0.7104499936103821,1.0065878033638,0.2559894621372223,0.7,1.319899559020996,0.35814598202705383
1.034811019897461,1.409243106842041,-0.3744320869445801,0.6679747700691223,0.35,1.6197025775909424,0.7308475375175476
0.8931771516799927,1.3550491333007812,-0.4618719816207886,0.49897274374961853,0.55,1.426159143447876,0.548374593257904
1.1147311925888062,0.8915154337882996,0.2232157588005066,0.3681851029396057,0.30000000000000004,1.8668286800384521,0.4310508370399475
0.996554970741272,1.244910717010498,-0.24835574626922607,0.5443031787872314,0.6,1.3539941310882568,0.6495562195777893
0.6463977694511414,1.334891676902771,-0.6884939074516296,0.7080127000808716,0.35,1.8485832214355469,0.7801339030265808
1.2992966175079346,0.6839978098869324,0.6152988076210022,0.25290554761886597,0.35,1.9567378759384155,0.3060724437236786
1.0642074346542358,0.9348549246788025,0.12935250997543335,0.4390082359313965,0.55,2.1942248344421387,0.5362343788146973
0.8754505515098572,1.2872459888458252,-0.411795437335968,0.6731219291687012,0.5,1.8532150983810425,0.722066342830658
0.756342887878418,1.3122034072875977,-0.5558605194091797,0.5297386050224304,0.65,1.8626728057861328,0.5633756518363953
0.8494037985801697,0.9256629347801208,-0.07625913619995117,0.5805718898773193,0.4,1.855231761932373,0.6509915590286255
1.2713764905929565,1.7197790145874023,-0.4484025239944458,0.9584540724754333,0.7,1.943814992904663,0.9842914938926697
1.4081330299377441,0.9274799227714539,0.4806531071662903,0.4759080111980438,0.35,1.977586269378662,0.5405762195587158
1.2447118759155273,0.9502465128898621,0.2944653630256653,0.3931015431880951,0.55,2.2587950229644775,0.5587895512580872
0.8986822366714478,1.2825497388839722,-0.3838675022125244,0.5421843528747559,0.35,1.9843188524246216,0.6128847002983093
0.8263851404190063,1.3764880895614624,-0.550102949142456,0.5906391143798828,0.55,2.1744492053985596,0.669897735118866
1.2919155359268188,0.8496737480163574,0.4422417879104614,0.4896220266819,0.4,1.9771419763565063,0.5619327425956726
1.338726282119751,0.7654227614402771,0.5733035206794739,0.3208397626876831,0.5,2.029679298400879,0.41475334763526917
0.699095606803894,1.1247280836105347,-0.4256324768066406,0.5989155173301697,0.44999999999999996,2.0819664001464844,0.6978453993797302
0.9048290252685547,1.7304881811141968,-0.8256591558456421,0.6422111988067627,0.9,1.971917748451233,0.6797891855239868
1.1229194402694702,1.1041574478149414,0.01876199245452881,0.4944363534450531,0.35,1.5167955160140991,0.5634703040122986
1.1450319290161133,1.128774642944336,0.016257286071777344,0.5617088079452515,0.5,2.032294750213623,0.6784728765487671
1.0402742624282837,1.0848982334136963,-0.0446239709854126,0.4778626561164856,0.55,1.8179757595062256,0.5359854102134705
1.629372477531433,0.9033183455467224,0.7260541319847107,0.3793909251689911,0.55,1.3314054012298584,0.4962100088596344
0.8315069079399109,1.2054461240768433,-0.3739392161369324,0.44388341903686523,0.44999999999999996,1.9002723693847656,0.5116211771965027
1.494773268699646,1.05705726146698,0.437716007232666,0.44351083040237427,0.30000000000000004,1.5714421272277832,0.4976669251918793
0.6952688097953796,1.1630016565322876,-0.46773284673690796,0.5818282961845398,0.4,1.6325886249542236,0.7129542827606201
1.1690597534179688,0.599772036075592,0.5692877173423767,0.2359956055879593,0.30000000000000004,2.0417962074279785,0.31457626819610596
1.0728273391723633,0.8861621022224426,0.18666523694992065,0.4553779661655426,0.65,1.7910040616989136,0.5150004625320435
1.1581562757492065,0.8033896684646606,0.3547666072845459,0.31732115149497986,0.35,1.8682302236557007,0.3573606312274933
1.1456844806671143,1.116861343383789,0.028823137283325195,0.4696628153324127,0.19999999999999996,1.9226902723312378,0.5212401747703552
1.4234819412231445,0.9459584355354309,0.4775235056877136,0.5001659989356995,0.4,1.6144527196884155,0.5744045376777649
1.1869137287139893,0.8287478685379028,0.3581658601760864,0.4816318452358246,0.6,1.7195311784744263,0.5870923399925232
1.2271684408187866,1.0443397760391235,0.18282866477966309,0.4713752269744873,0.44999999999999996,1.8316725492477417,0.579131543636322
0.8587478995323181,0.9701551795005798,-0.11140727996826172,0.42623385787010193,0.55,1.798412561416626,0.5444537401199341
0.7745375633239746,1.2090657949447632,-0.4345282316207886,0.5200956463813782,0.65,1.768815279006958,0.598268449306488
1.4631370306015015,1.0251699686050415,0.43796706199645996,0.6676861643791199,0.6,1.5445587635040283,0.7685368657112122
0.8109548687934875,1.265890121459961,-0.4549352526664734,0.5292860865592957,0.55,1.4574120044708252,0.5900894999504089
1.0658068656921387,1.1112616062164307,-0.04545474052429199,0.6133083701133728,0.44999999999999996,1.7622706890106201,0.6944278478622437
0.7817274928092957,1.3228687047958374,-0.5411412119865417,0.5917361378669739,0.35,2.189964532852173,0.6538239121437073
1.2618879079818726,1.1470237970352173,0.11486411094665527,0.4487639367580414,0.55,1.8082976341247559,0.48202916979789734
1.0090082883834839,1.0130537748336792,-0.0040454864501953125,0.46162348985671997,0.30000000000000004,1.8168213367462158,0.5437925457954407
1.252367615699768,1.2694059610366821,-0.017038345336914062,0.6104270219802856,0.5,1.8286710977554321,0.6757506728172302
1.019718885421753,0.7711278796195984,0.24859100580215454,0.3576866686344147,0.4,1.7304936647415161,0.4575532078742981
0.9530715346336365,1.385459303855896,-0.4323877692222595,0.607857346534729,0.65,1.5669361352920532,0.6803433299064636
1.0763599872589111,1.2245655059814453,-0.14820551872253418,0.6436375975608826,0.55,1.7958725690841675,0.734117865562439
1.0422194004058838,1.243105173110962,-0.20088577270507812,0.46126100420951843,0.8,1.8590106964111328,0.5043855905532837
1.0038318634033203,0.8619066476821899,0.14192521572113037,0.42805057764053345,0.65,1.715108871459961,0.5245189666748047
1.2542074918746948,0.6522307395935059,0.601976752281189,0.2645988166332245,0.30000000000000004,2.1795501708984375,0.4155660569667816
0.9289453625679016,1.2695690393447876,-0.340623676776886,0.5656163096427917,0.25,1.8900654315948486,0.6687700152397156
0.9956121444702148,1.2736650705337524,-0.2780529260635376,0.5498260259628296,0.6,1.8552225828170776,0.6069092154502869
0.9688183665275574,0.819156289100647,0.1496620774269104,0.36736249923706055,0.44999999999999996,2.186605215072632,0.4554844796657562
1.237677812576294,1.4644756317138672,-0.22679781913757324,0.5527507066726685,0.7,1.8368769884109497,0.636282742023468
1.6158227920532227,1.0174769163131714,0.5983458757400513,0.47682103514671326,0.44999999999999996,1.8368818759918213,0.5565866827964783
0.8185456395149231,1.0868889093399048,-0.2683432698249817,0.5333391427993774,0.4,1.3371784687042236,0.6427657008171082
1.5053743124008179,1.1989586353302002,0.3064156770706177,0.5818471312522888,0.4,1.8650416135787964,0.6781558394432068
0.7973395586013794,1.4569848775863647,-0.6596453189849854,0.6059603095054626,0.8,1.8649474382400513,0.6676945090293884
0.919045627117157,1.3840032815933228,-0.46495765447616577,0.5094713568687439,0.44999999999999996,1.601266622543335,0.5937420725822449
0.7844871878623962,0.9521681070327759,-0.16768091917037964,0.3539634943008423,0.65,2.019378900527954,0.3927912414073944
0.8722144365310669,0.8619903922080994,0.01022404432296753,0.36815401911735535,0.5,1.9535372257232666,0.4881117045879364
1.3112596273422241,1.2805184125900269,0.030741214752197266,0.48872241377830505,0.44999999999999996,2.0870542526245117,0.56190425157547
0.927838921546936,0.5219325423240662,0.4059063792228699,0.251980185508728,0.5,1.6278308629989624,0.3443167805671692
1.0630016326904297,1.139438509941101,-0.07643687725067139,0.5017815828323364,0.65,1.988853096961975,0.5583695769309998
0.8307806253433228,1.3084269762039185,-0.4776463508605957,0.7291179299354553,0.44999999999999996,2.039177179336548,0.7938190698623657
1.012204885482788,1.120140552520752,-0.10793566703796387,0.4674290716648102,0.4,2.025444984436035,0.5276466608047485
1.534967064857483,1.0165005922317505,0.5184664726257324,0.6301555633544922,0.30000000000000004,1.6571261882781982,0.7251014113426208
0.7917397618293762,1.5349531173706055,-0.7432133555412292,0.7783588767051697,0.5,2.37129807472229,0.8090770840644836
0.9060768485069275,1.1845368146896362,-0.27845996618270874,0.5018907785415649,0.65,2.170722007751465,0.5497573614120483
1.4666292667388916,0.7796708941459656,0.686958372592926,0.469064325094223,0.35,1.7529007196426392,0.5770942568778992
1.0782164335250854,1.132341980934143,-0.05412554740905762,0.47900548577308655,0.4,1.604075312614441,0.5639120936393738
1.339962363243103,1.0416650772094727,0.29829728603363037,0.4741891920566559,0.5,2.2633378505706787,0.5603343844413757
0.7414394617080688,1.5739223957061768,-0.8324829339981079,0.785139262676239,0.55,1.9247454404830933,0.8380143046379089
0.9456081390380859,1.7004060745239258,-0.7547979354858398,0.6908518075942993,0.55,1.6926823854446411,0.743966281414032
0.8426046371459961,1.341461420059204,-0.498856782913208,0.6422504782676697,0.6,1.6286100149154663,0.7482113242149353
0.766654908657074,1.1633414030075073,-0.39668649435043335,0.4816230833530426,0.4,1.7504639625549316,0.521687924861908
1.4375145435333252,0.7458402514457703,0.6916742920875549,0.33853667974472046,0.4,1.511259913444519,0.44042617082595825
1.1568918228149414,0.8598789572715759,0.2970128655433655,0.44305187463760376,0.19999999999999996,1.721749186515808,0.5186161994934082
1.0559507608413696,1.0369700193405151,0.018980741500854492,0.46225306391716003,0.65,1.7480242252349854,0.5393158197402954
0.9953325390815735,1.5077570676803589,-0.5124245285987854,0.7852355241775513,0.55,2.017838954925537,0.9014303088188171
0.8959206938743591,1.0436838865280151,-0.147763192653656,0.5206608772277832,0.55,1.5415045022964478,0.589930534362793
1.0705240964889526,1.1368427276611328,-0.06631863117218018,0.4161028563976288,0.7,2.1097872257232666,0.47994646430015564
0.8377330899238586,1.2437211275100708,-0.40598803758621216,0.5238802433013916,0.35,1.6595388650894165,0.5985921621322632
0.8293198943138123,1.4709242582321167,-0.6416043639183044,0.6364477872848511,0.65,2.078494071960449,0.7171425223350525
0.8864415287971497,1.2496392726898193,-0.3631977438926697,0.5018254518508911,0.44999999999999996,1.8942134380340576,0.5858354568481445
1.2549599409103394,1.0565117597579956,0.19844818115234375,0.5171074271202087,0.5,1.5814554691314697,0.588415265083313
0.8751253485679626,1.4916363954544067,-0.6165110468864441,0.6042925119400024,0.65,1.8758224248886108,0.6876094937324524
1.4790583848953247,1.2406796216964722,0.23837876319885254,0.6197549104690552,0.4,1.70552659034729,0.74519282579422
1.0092756748199463,0.7334098219871521,0.2758658528327942,0.30079349875450134,0.44999999999999996,1.7648708820343018,0.3577047884464264
1.6601860523223877,1.2643263339996338,0.3958597183227539,0.8134223818778992,0.55,1.8836368322372437,0.8683429956436157
1.1929950714111328,1.388144850730896,-0.19514977931976318,0.5575685501098633,0.55,2.1074862480163574,0.6132313013076782
1.4188035726547241,0.7885207533836365,0.6302828192710876,0.33752724528312683,0.44999999999999996,2.1276230812072754,0.4399617314338684
0.8720637559890747,1.635899543762207,-0.7638357877731323,0.7213419079780579,0.6,2.286139488220215,0.8056344985961914
0.743928849697113,1.0785599946975708,-0.33463114500045776,0.5298956036567688,0.35,1.980429768562317,0.6277710795402527
0.7938534021377563,1.0445518493652344,-0.250698447227478,0.4525471329689026,0.65,1.780329942703247,0.5492746233940125
1.038540244102478,0.8468011021614075,0.19173914194107056,0.3905838429927826,0.55,1.5803866386413574,0.47182556986808777
0.5852581858634949,1.226857304573059,-0.6415991187095642,0.5559306144714355,0.44999999999999996,1.5423334836959839,0.6050195097923279
1.2457460165023804,1.0451198816299438,0.20062613487243652,0.5331597924232483,0.35,1.7737175226211548,0.6128503680229187
0.6375367641448975,1.57960844039917,-0.9420716762542725,0.6249417066574097,0.65,1.6939444541931152,0.7137776613235474
1.5765560865402222,1.345885992050171,0.23067009449005127,0.7548702359199524,0.35,1.5835907459259033,0.8230005502700806
0.674889087677002,1.1879676580429077,-0.5130785703659058,0.46256551146507263,0.6,1.5612863302230835,0.5033039450645447
1.1775226593017578,1.1336766481399536,0.0438460111618042,0.4862070679664612,0.65,1.652980923652649,0.5864726901054382
0.6874879598617554,1.296520471572876,-0.6090325117111206,0.6024718284606934,0.44999999999999996,1.6047202348709106,0.7237126231193542
0.7382076978683472,1.4473375082015991,-0.709129810333252,0.5612155795097351,0.55,1.6181674003601074,0.6382474303245544
0.9923545122146606,0.7060894966125488,0.2862650156021118,0.30049487948417664,0.4,1.4079740047454834,0.3712289035320282
0.8810707330703735,1.147398829460144,-0.2663280963897705,0.4875484108924866,0.85,2.0344629287719727,0.6152568459510803
1.11331307888031,1.3001526594161987,-0.18683958053588867,0.7186502814292908,0.44999999999999996,1.301257610321045,0.7867180705070496
1.085790991783142,1.2383705377578735,-0.15257954597473145,0.6256036758422852,0.4,1.2281198501586914,0.7123575210571289
1.1139858961105347,1.3067458868026733,-0.19275999069213867,0.5466484427452087,0.7,1.819780707359314,0.5697580575942993
0.7898589372634888,0.9162505269050598,-0.12639158964157104,0.4163339138031006,0.6,1.7109780311584473,0.4887467324733734
0.5276830196380615,1.2409228086471558,-0.7132397890090942,0.5275244116783142,0.65,1.6843843460083008,0.6102015972137451
0.9553558230400085,0.9030451774597168,0.05231064558029175,0.4014867842197418,0.6,1.601440668106079,0.4993382394313812
1.0008995532989502,1.0365188121795654,-0.035619258880615234,0.5219554901123047,0.44999999999999996,2.2130603790283203,0.6101104021072388
1.325257658958435,0.9152902960777283,0.4099673628807068,0.45038244128227234,0.44999999999999996,1.832036018371582,0.5784528851509094
1.5035637617111206,0.809689998626709,0.6938737630844116,0.5484626889228821,0.55,1.6389237642288208,0.6670361757278442
1.339913249015808,1.0479984283447266,0.29191482067108154,0.41771870851516724,0.44999999999999996,2.144127130508423,0.4887486398220062
1.6726648807525635,0.580605685710907,1.0920591950416565,0.26607686281204224,0.44999999999999996,1.6276668310165405,0.33564820885658264
1.2440013885498047,1.3050559759140015,-0.06105458736419678,0.7255346179008484,0.44999999999999996,1.6943085193634033,0.7810694575309753
0.8682023286819458,0.9577080011367798,-0.08950567245483398,0.41399022936820984,0.7,1.8418687582015991,0.4903668463230133
1.4504846334457397,0.7212647795677185,0.7292198538780212,0.38118621706962585,0.6,1.9203964471817017,0.4513890743255615
1.2110066413879395,0.737300455570221,0.4737061858177185,0.3201492428779602,0.65,1.8932064771652222,0.41169309616088867
0.9956753849983215,1.6398776769638062,-0.6442022919654846,0.7368116974830627,0.44999999999999996,2.1609013080596924,0.7675188779830933
1.0329256057739258,1.3361223936080933,-0.3031967878341675,0.6647200584411621,0.5,1.8678373098373413,0.7299249768257141
0.9239713549613953,0.886772632598877,0.03719872236251831,0.38585108518600464,0.55,1.4636080265045166,0.5151342749595642
1.014829158782959,0.7782484292984009,0.2365807294845581,0.42687326669692993,0.35,1.846372127532959,0.5200262069702148
1.0348066091537476,0.9819755554199219,0.052831053733825684,0.3944530785083771,0.55,2.114368438720703,0.4777930676937103
1.2612720727920532,0.9100251197814941,0.3512469530105591,0.4201129078865051,0.44999999999999996,1.8426342010498047,0.5272943377494812
1.574746012687683,0.6105620265007019,0.9641839861869812,0.22698862850666046,0.55,1.8291600942611694,0.31481778621673584
1.0569959878921509,0.9586206674575806,0.09837532043457031,0.494798868894577,0.55,2.019314765930176,0.571643054485321
1.3630222082138062,1.1568577289581299,0.20616447925567627,0.5663630366325378,0.4,1.654524326324463,0.6946398615837097
0.6784534454345703,1.4168169498443604,-0.73836350440979,0.7219919562339783,0.55,1.7544103860855103,0.8205377459526062
0.8835505843162537,1.0216976404190063,-0.13814705610275269,0.38771316409111023,0.75,2.058473825454712,0.46820974349975586
1.2146905660629272,1.2017827033996582,0.012907862663269043,0.46060752868652344,0.55,1.8316733837127686,0.5199081301689148
1.5475937128067017,0.6562568545341492,0.8913368582725525,0.3200834095478058,0.55,1.9295728206634521,0.37360644340515137
0.8790243268013,1.2995686531066895,-0.4205443263053894,0.5172733664512634,0.6,1.7549937963485718,0.5937297940254211
1.1255066394805908,1.0027071237564087,0.12279951572418213,0.4563727378845215,0.44999999999999996,1.956047534942627,0.5309756994247437
0.9611530303955078,0.8102471232414246,0.15090590715408325,0.36613503098487854,0.6,2.1561050415039062,0.407686322927475
0.7843090295791626,1.2209619283676147,-0.43665289878845215,0.4987275302410126,0.7,1.5665439367294312,0.5655888915061951
1.1674294471740723,0.6175791025161743,0.549850344657898,0.2881016433238983,0.55,1.4118298292160034,0.3956889808177948
0.906420886516571,1.1711739301681519,-0.2647530436515808,0.5073965191841125,0.55,1.4769326448440552,0.5809640884399414
1.0338600873947144,1.0414894819259644,-0.00762939453125,0.4731285274028778,0.75,1.6591626405715942,0.5420078635215759
1.0701991319656372,0.8925006985664368,0.17769843339920044,0.47933274507522583,0.44999999999999996,1.1327961683273315,0.5637187361717224
1.441800832748413,1.0002275705337524,0.44157326221466064,0.6128267049789429,0.35,1.658152461051941,0.7286518812179565
0.8804198503494263,1.2499343156814575,-0.36951446533203125,0.5326960682868958,0.6,1.4040181636810303,0.6616601943969727
0.8044330477714539,1.5959242582321167,-0.7914912104606628,0.6103878021240234,0.44999999999999996,1.8225433826446533,0.6971744894981384
0.6911996006965637,1.4056402444839478,-0.714440643787384,0.6289693713188171,0.6,2.042114019393921,0.6733102798461914
0.8909220695495605,1.1665841341018677,-0.27566206455230713,0.46074220538139343,0.5,2.064739465713501,0.5079965591430664
1.2260175943374634,0.8853427767753601,0.34067481756210327,0.41755589842796326,0.44999999999999996,1.8079010248184204,0.4959554672241211
1.2187871932983398,1.2643965482711792,-0.045609354972839355,0.5773683190345764,0.4,1.5141069889068604,0.6556276679039001
0.8447408080101013,1.6315414905548096,-0.7868006825447083,0.7117175459861755,0.4,1.4984685182571411,0.7892189621925354
0.9171902537345886,0.6586371064186096,0.258553147315979,0.28011688590049744,0.4,1.3782261610031128,0.37715908885002136
1.3792277574539185,1.0286003351211548,0.35062742233276367,0.49405810236930847,0.55,1.8327769041061401,0.595108687877655
1.0027265548706055,1.1802998781204224,-0.1775733232498169,0.44756975769996643,0.55,1.7855565547943115,0.5290728211402893
1.35408353805542,1.3615756034851074,-0.0074920654296875,0.6550780534744263,0.5,1.7886217832565308,0.7241751551628113
0.6762101054191589,0.9900757074356079,-0.313865602016449,0.37538617849349976,0.65,2.2504162788391113,0.462907612323761
1.1612225770950317,1.1048868894577026,0.0563356876373291,0.4977366626262665,0.35,2.283734083175659,0.6091503500938416
0.9379636645317078,0.7954728007316589,0.14249086380004883,0.296486496925354,0.44999999999999996,2.117111921310425,0.4141101837158203
1.2738453149795532,1.0563229322433472,0.21752238273620605,0.4654608368873596,0.44999999999999996,1.7647285461425781,0.5728852152824402
1.7255882024765015,0.705643355846405,1.0199448466300964,0.33031803369522095,0.5,1.8243486881256104,0.4050745666027069
0.8141059279441833,1.344668984413147,-0.5305630564689636,0.5450006127357483,0.5,1.9598828554153442,0.6233958601951599
0.7192481756210327,1.546219825744629,-0.8269716501235962,0.5867528319358826,0.7,1.6844204664230347,0.6180576086044312
1.3806241750717163,1.1129372119903564,0.26768696308135986,0.6070492267608643,0.4,1.9334335327148438,0.6615951657295227
1.0809204578399658,1.2007423639297485,-0.11982190608978271,0.4961966574192047,0.44999999999999996,1.947878360748291,0.5769108533859253
0.9930351376533508,1.5858649015426636,-0.5928297638893127,0.6407864689826965,0.7,1.6889365911483765,0.6846543550491333
1.0050004720687866,1.4323880672454834,-0.4273875951766968,0.5261616110801697,0.6,1.8266984224319458,0.5828037261962891
0.939936637878418,1.3842108249664307,-0.4442741870880127,0.6928803324699402,0.6,1.7891380786895752,0.7518730759620667
0.6966764330863953,1.504547357559204,-0.8078709244728088,0.6717537045478821,0.55,1.4083067178726196,0.7603132128715515
0.9826206564903259,1.1699085235595703,-0.18728786706924438,0.4990916848182678,0.5,1.6320745944976807,0.5952833890914917
1.120374083518982,0.9314077496528625,0.18896633386611938,0.3943822681903839,0.44999999999999996,1.675714373588562,0.4749371111392975
1.5618044137954712,1.2182480096817017,0.34355640411376953,0.4976528584957123,0.4,1.785961389541626,0.5774831771850586
1.4235628843307495,1.071262001991272,0.35230088233947754,0.5068773627281189,0.5,1.9043376445770264,0.5560716986656189
1.2549561262130737,1.1350359916687012,0.11992013454437256,0.484109491109848,0.6,1.5557806491851807,0.5428165197372437
1.148482322692871,0.9562557339668274,0.1922265887260437,0.5168866515159607,0.65,2.0623912811279297,0.570038914680481
1.2367902994155884,1.330508828163147,-0.0937185287475586,0.5805636644363403,0.55,1.685246467590332,0.6410388350486755
1.0500491857528687,1.1972551345825195,-0.14720594882965088,0.45398351550102234,0.6,1.5597695112228394,0.5296053886413574
1.063241958618164,1.093793511390686,-0.030551552772521973,0.528441846370697,0.6,1.9750560522079468,0.6507353186607361
1.5560641288757324,1.4492542743682861,0.10680985450744629,0.7022409439086914,0.6,1.6117020845413208,0.8442136645317078
1.7848800420761108,1.120400309562683,0.6644797325134277,0.47703295946121216,0.25,1.4456802606582642,0.6014019846916199
0.5815969705581665,1.920676827430725,-1.3390798568725586,0.7641156315803528,0.5,1.9073296785354614,0.8647958636283875
1.2842752933502197,2.0353755950927734,-0.7511003017425537,0.8126863837242126,0.7,1.7891559600830078,0.8875142931938171
1.437403678894043,1.2701810598373413,0.16722261905670166,0.7327371835708618,0.5,1.7965632677078247,0.8987652063369751
1.8453463315963745,1.5943236351013184,0.25102269649505615,0.8313387036323547,0.6,1.81373929977417,0.9345085024833679
1.0123461484909058,1.7459312677383423,-0.7335851192474365,0.8467931747436523,0.6,1.9125010967254639,0.9074867367744446
1.7570364475250244,1.5474977493286133,0.20953869819641113,0.8197975158691406,0.6,1.9588916301727295,0.9431062936782837
1.4202827215194702,1.3722760677337646,0.048006653785705566,0.6717957854270935,0.6,2.0908730030059814,0.8631612658500671
0.992300808429718,1.2452812194824219,-0.25298041105270386,0.7065607905387878,0.7,1.5765602588653564,0.9288040399551392
1.1973539590835571,1.5476839542388916,-0.3503299951553345,0.769525945186615,0.65,2.0042171478271484,0.8317635655403137
1.1970678567886353,1.3069934844970703,-0.10992562770843506,0.6493436694145203,0.55,1.9629864692687988,0.8330640196800232
1.4091113805770874,1.1869200468063354,0.22219133377075195,0.571591854095459,0.5,2.0315465927124023,0.8059955835342407
1.4616111516952515,1.5232417583465576,-0.06163060665130615,0.6405338644981384,0.55,1.847294807434082,0.7414034008979797
1.5885409116744995,1.4338088035583496,0.1547321081161499,0.6981272101402283,0.55,1.8948627710342407,0.8039620518684387
1.6575294733047485,1.4446498155593872,0.21287965774536133,0.7479562163352966,0.5,1.9103258848190308,0.8551898002624512
1.027155876159668,1.2802850008010864,-0.25312912464141846,0.7462233901023865,0.44999999999999996,1.815127968788147,0.8389255404472351
1.198602557182312,1.1910724639892578,0.007530093193054199,0.7054492831230164,0.5,1.9177370071411133,0.8166789412498474
1.4615516662597656,1.125964879989624,0.3355867862701416,0.5948035717010498,0.30000000000000004,1.8302727937698364,0.6972091197967529
1.477549433708191,1.2360180616378784,0.2415313720703125,0.6340742111206055,0.6,2.079176664352417,0.7298824191093445
1.4629141092300415,1.1023473739624023,0.36056673526763916,0.48234668374061584,0.5,1.5425032377243042,0.6000203490257263
1.2427477836608887,1.4251518249511719,-0.1824040412902832,0.6328780055046082,0.5,1.1660178899765015,0.7742473483085632
1.2212327718734741,1.2945283651351929,-0.07329559326171875,0.6611599326133728,0.55,1.951188325881958,0.7525297999382019
0.9493593573570251,1.6477546691894531,-0.698395311832428,0.7890331149101257,0.7,2.006826162338257,0.8744890093803406
1.374728798866272,0.8044535517692566,0.5702752470970154,0.39092889428138733,0.4,1.534246563911438,0.5334533452987671
0.9384598135948181,1.3650543689727783,-0.4265945553779602,0.7530018091201782,0.5,1.8161388635635376,0.8046022653579712
1.1731687784194946,1.2202481031417847,-0.04707932472229004,0.663522481918335,0.44999999999999996,2.0369818210601807,0.7482669949531555
1.5250271558761597,1.1445554494857788,0.38047170639038086,0.634162962436676,0.44999999999999996,1.788811206817627,0.7826544046401978
0.9521905183792114,1.0846233367919922,-0.13243281841278076,0.5789661407470703,0.44999999999999996,1.752242922782898,0.77458256483078
0.7698822021484375,1.3200764656066895,-0.550194263458252,0.6530801057815552,0.65,1.7552971839904785,0.7723841071128845
1.8144906759262085,0.8821542859077454,0.9323363900184631,0.4428565502166748,0.44999999999999996,1.5954424142837524,0.5670842528343201
1.1571110486984253,1.109346628189087,0.04776442050933838,0.742084801197052,0.55,1.8984756469726562,0.7861891984939575
0.967439591884613,1.0958210229873657,-0.12838143110275269,0.6485295295715332,0.44999999999999996,1.1428520679473877,0.7926265597343445
1.2287319898605347,0.6368898749351501,0.5918421149253845,0.3361593782901764,0.4,1.9537951946258545,0.416483610868454
1.0445501804351807,1.1439908742904663,-0.09944069385528564,0.5751315355300903,0.5,1.8489575386047363,0.7910359501838684
0.9885307550430298,1.179625153541565,-0.19109439849853516,0.8135151267051697,0.65,1.8985157012939453,0.8977336287498474
0.9109256863594055,1.240775465965271,-0.3298497796058655,0.7726294994354248,0.44999999999999996,1.5942692756652832,0.8519493341445923
0.9390090107917786,0.7647581100463867,0.17425090074539185,0.5865537524223328,0.85,1.8578320741653442,0.6702151298522949
1.2496187686920166,1.2608674764633179,-0.01124870777130127,0.6534205079078674,0.5,1.9810649156570435,0.8365692496299744
1.131546139717102,1.6089239120483398,-0.4773777723312378,0.903136670589447,0.6,1.767254114151001,0.935368537902832
1.155695915222168,0.9653493165969849,0.1903465986251831,0.5580081939697266,0.5,1.8529841899871826,0.712378978729248
1.0573650598526,1.0078521966934204,0.04951286315917969,0.5969765782356262,0.55,1.6143555641174316,0.6830129027366638
0.8816542625427246,1.3128368854522705,-0.4311826229095459,0.7301843762397766,0.7,1.8350123167037964,0.812987744808197
0.8714532256126404,1.016530990600586,-0.14507776498794556,0.582366406917572,0.5,1.57917058467865,0.6814591288566589
1.0300649404525757,0.9931990504264832,0.03686589002609253,0.6363142132759094,0.4,1.9855388402938843,0.7539140582084656
1.125611662864685,1.2268913984298706,-0.10127973556518555,0.6677776575088501,0.65,1.8272225856781006,0.71761554479599
1.3391737937927246,1.222851037979126,0.11632275581359863,0.6004545092582703,0.44999999999999996,1.7489054203033447,0.6493186354637146
0.8449355363845825,1.06931471824646,-0.22437918186187744,0.49784690141677856,0.65,1.9108848571777344,0.5710553526878357
1.0727084875106812,1.0883949995040894,-0.015686511993408203,0.5286468863487244,0.44999999999999996,1.8809924125671387,0.632911741733551
0.8672459721565247,1.3351911306381226,-0.4679451584815979,0.575114905834198,0.65,1.886234164237976,0.6304352283477783
1.09331214427948,1.13700532913208,-0.0436931848526001,0.5264837145805359,0.44999999999999996,1.9469544887542725,0.6205731630325317
1.1192034482955933,0.8140444159507751,0.3051590323448181,0.35159486532211304,0.55,1.709631323814392,0.4442378580570221
1.1966794729232788,1.0834554433822632,0.11322402954101562,0.5223085284233093,0.65,1.279453992843628,0.6178192496299744
1.247667670249939,1.1762771606445312,0.07139050960540771,0.5878287553787231,0.5,1.759790062904358,0.6644688844680786
1.0977100133895874,1.0154908895492554,0.08221912384033203,0.4753568172454834,0.5,1.8359159231185913,0.5960197448730469
1.1404322385787964,1.0430021286010742,0.09743010997772217,0.47538501024246216,0.44999999999999996,1.8478140830993652,0.6040555834770203
1.384643793106079,0.9262682199478149,0.45837557315826416,0.42183151841163635,0.55,1.6121975183486938,0.497464656829834
1.5922569036483765,1.1260435581207275,0.4662133455276489,0.514498233795166,0.5,1.9941893815994263,0.6330221891403198
1.4127768278121948,1.1411442756652832,0.2716325521469116,0.6177116632461548,0.25,1.6896945238113403,0.7338894009590149
1.3970403671264648,1.295142650604248,0.1018977165222168,0.7063671946525574,0.35,1.8686892986297607,0.7559915781021118
1.2492469549179077,1.0749577283859253,0.17428922653198242,0.5898759365081787,0.35,1.4502309560775757,0.6930160522460938
1.5969377756118774,1.2409194707870483,0.3560183048248291,0.6888098120689392,0.6,1.6532267332077026,0.7853464484214783
1.106993317604065,1.363792061805725,-0.25679874420166016,0.7364223599433899,0.44999999999999996,1.4790771007537842,0.8326655626296997
1.768885850906372,1.0804704427719116,0.6884154081344604,0.5686497688293457,0.44999999999999996,1.9617174863815308,0.711373507976532
1.6484829187393188,1.07717764377594,0.5713052749633789,0.5582786202430725,0.19999999999999996,1.7179131507873535,0.6453003287315369
1.2540172338485718,1.4561947584152222,-0.2021775245666504,0.7165037989616394,0.6,1.4086220264434814,0.8085918426513672
1.5833501815795898,0.9674659967422485,0.6158841848373413,0.41585594415664673,0.4,1.7613731622695923,0.5054183006286621
0.7473263144493103,1.2634351253509521,-0.5161088109016418,0.6980170607566833,0.44999999999999996,1.9813926219940186,0.8076624274253845
1.4103455543518066,1.0760740041732788,0.33427155017852783,0.6112131476402283,0.4,2.062445878982544,0.6859998106956482
1.1021674871444702,1.5374120473861694,-0.4352445602416992,0.7519276738166809,0.4,1.7190947532653809,0.8037763833999634
1.3492839336395264,1.2957947254180908,0.05348920822143555,0.5530849695205688,0.55,1.3158305883407593,0.6288138628005981
1.2073849439620972,1.2832081317901611,-0.07582318782806396,0.6857307553291321,0.30000000000000004,1.940577507019043,0.7288098931312561
0.9497758746147156,1.4157465696334839,-0.4659706950187683,0.7464463114738464,0.5,1.229742169380188,0.8520681262016296
1.2828271389007568,1.4235919713974,-0.14076483249664307,0.8525674939155579,0.55,1.8377436399459839,0.9018619656562805
1.401175856590271,1.1220359802246094,0.2791398763656616,0.4930747151374817,0.6,2.3151497840881348,0.5820278525352478
1.0678843259811401,1.4604014158248901,-0.39251708984375,0.7222201824188232,0.4,1.8734138011932373,0.7992084622383118
1.382792353630066,0.926263153553009,0.4565292000770569,0.47005292773246765,0.5,2.183933734893799,0.5725641250610352
1.321569800376892,1.4271568059921265,-0.10558700561523438,0.7071954011917114,0.55,1.8324068784713745,0.7953359484672546
1.6221688985824585,0.8574897050857544,0.7646791934967041,0.3267099857330322,0.25,1.4304521083831787,0.4642527997493744
1.5570480823516846,1.0838948488235474,0.4731532335281372,0.5258818864822388,0.6,1.8488332033157349,0.6010633707046509
1.4475640058517456,0.8378572463989258,0.6097067594528198,0.39786583185195923,0.30000000000000004,1.8918980360031128,0.5110948085784912
1.2900398969650269,1.3570669889450073,-0.06702709197998047,0.7221469283103943,0.35,1.5638885498046875,0.7955195307731628
1.561549186706543,1.0433037281036377,0.5182454586029053,0.6394754648208618,0.6,1.8451889753341675,0.7031366229057312
1.3122650384902954,1.3142242431640625,-0.00195920467376709,0.5296645164489746,0.6,2.047210693359375,0.6367351412773132
1.4797691106796265,0.9548304677009583,0.5249386429786682,0.5597625970840454,0.65,1.749790072441101,0.6449928879737854
1.456377625465393,1.3297855854034424,0.12659204006195068,0.7144269943237305,0.4,2.0529887676239014,0.7862094044685364
1.476361870765686,1.2414655685424805,0.23489630222320557,0.5864368081092834,0.44999999999999996,1.439029335975647,0.6698252558708191
1.2676938772201538,1.2202277183532715,0.047466158866882324,0.5796703696250916,0.65,2.0627429485321045,0.6342823505401611
1.2453263998031616,1.2416630983352661,0.003663301467895508,0.6629739999771118,0.6,1.782411813735962,0.7137965559959412
1.2039860486984253,1.0875117778778076,0.11647427082061768,0.5237933993339539,0.44999999999999996,1.842308521270752,0.6255924701690674
0.9779019355773926,1.4400306940078735,-0.46212875843048096,0.6420060992240906,0.55,1.8266865015029907,0.7429838180541992
1.4426515102386475,0.9708749055862427,0.4717766046524048,0.512496292591095,0.55,1.9137599468231201,0.6489846110343933
1.2773433923721313,0.9122962951660156,0.3650470972061157,0.3786190450191498,0.5,1.74040687084198,0.5465884208679199
1.2494933605194092,1.2435972690582275,0.005896091461181641,0.597467839717865,0.6,1.7957690954208374,0.6746053099632263
0.8983192443847656,1.6569935083389282,-0.7586742639541626,0.7589311003684998,0.55,2.2330284118652344,0.8403244018554688
0.7208020687103271,1.2432533502578735,-0.5224512815475464,0.6475767493247986,0.35,1.9630099534988403,0.7317101359367371
1.0880533456802368,1.2387081384658813,-0.15065479278564453,0.5554835200309753,0.65,1.6264946460723877,0.6478679180145264
1.1030826568603516,1.2294187545776367,-0.12633609771728516,0.6922240853309631,0.65,1.442742109298706,0.7453100085258484
1.2874561548233032,1.0135977268218994,0.2738584280014038,0.5151347517967224,0.35,1.9806615114212036,0.6082713007926941
1.661798119544983,0.9103674292564392,0.7514306902885437,0.4310494065284729,0.44999999999999996,1.7220275402069092,0.5294358730316162
0.8204536437988281,1.534036636352539,-0.7135829925537109,0.6691985726356506,0.44999999999999996,1.6582003831863403,0.8178800940513611
1.3949042558670044,1.2871747016906738,0.10772955417633057,0.6497679948806763,0.55,1.374953269958496,0.7456253170967102
0.9894540905952454,1.4759368896484375,-0.48648279905319214,0.696971595287323,0.6,2.153897523880005,0.8013440370559692
1.689200758934021,1.0757331848144531,0.6134675741195679,0.5836828947067261,0.5,1.654630422592163,0.7325126528739929
1.5240917205810547,0.7723001837730408,0.7517915368080139,0.37214529514312744,0.44999999999999996,1.5941290855407715,0.4824284613132477
1.3636765480041504,1.2010196447372437,0.16265690326690674,0.5788625478744507,0.35,1.9814921617507935,0.6749579310417175
0.40083667635917664,2.083726644515991,-1.6828899681568146,0.8461858630180359,0.8,1.7189418077468872,0.9464268088340759
0.9452558755874634,0.5600606799125671,0.38519519567489624,0.5524880886077881,0.5,1.7500234842300415,0.7268908619880676
0.6709222197532654,1.187490463256836,-0.5165682435035706,0.8072482943534851,0.5,1.8168197870254517,0.9105437397956848
0.9483799338340759,0.7122568488121033,0.23612308502197266,0.6901683211326599,0.5,1.7654510736465454,0.7603627443313599
1.3862743377685547,0.520698606967926,0.8655757308006287,0.5522704720497131,0.55,2.0092244148254395,0.717958927154541
1.0381147861480713,1.1585079431533813,-0.12039315700531006,0.801521897315979,0.7,2.1007604598999023,0.897756040096283
1.0597403049468994,0.9400560259819031,0.11968427896499634,0.661530613899231,0.55,2.1339776515960693,0.7179815769195557
1.2400015592575073,1.0308057069778442,0.20919585227966309,0.686489999294281,0.44999999999999996,1.7275056838989258,0.8029492497444153
0.872837483882904,1.064109206199646,-0.19127172231674194,0.6486994624137878,0.44999999999999996,1.7302730083465576,0.7548093199729919
1.0306415557861328,0.7711530923843384,0.25948846340179443,0.5594925284385681,0.5,1.7974778413772583,0.745140552520752
0.923374593257904,0.9876882433891296,-0.06431365013122559,0.7006702423095703,0.35,1.6321473121643066,0.7394785284996033
0.9177050590515137,0.9408618807792664,-0.023156821727752686,0.6287552714347839,0.65,1.6811511516571045,0.6908082365989685
0.8211517333984375,0.9951267242431641,-0.17397499084472656,0.7062333226203918,0.5,1.7552649974822998,0.7666158080101013
0.9850992560386658,1.0207706689834595,-0.0356714129447937,0.7335159182548523,0.4,2.0108351707458496,0.7725103497505188
1.1373813152313232,1.0424633026123047,0.09491801261901855,0.7975153923034668,0.35,1.8113698959350586,0.8461470007896423
1.0517452955245972,1.006604552268982,0.045140743255615234,0.7035180926322937,0.5,1.7922489643096924,0.8003044128417969
1.2951165437698364,0.8560773134231567,0.4390392303466797,0.6238236427307129,0.44999999999999996,2.113840341567993,0.7188810706138611
0.9952409863471985,1.0631824731826782,-0.06794148683547974,0.6480745077133179,0.4,2.180567741394043,0.7478248476982117
0.9960185885429382,1.2133619785308838,-0.21734338998794556,0.5805352330207825,0.55,1.965067744255066,0.6468348503112793
1.1158967018127441,1.0237935781478882,0.09210312366485596,0.7504724860191345,0.35,2.1184585094451904,0.8008714914321899
1.0884891748428345,1.1282520294189453,-0.03976285457611084,0.6734315156936646,0.55,2.062788248062134,0.7403185963630676
0.9919580817222595,1.0463093519210815,-0.05435127019882202,0.5732494592666626,0.5,1.7506691217422485,0.6319540143013
1.4565657377243042,0.8253958821296692,0.631169855594635,0.6229755282402039,0.44999999999999996,1.7707631587982178,0.7868661880493164
1.3739538192749023,0.8989083170890808,0.47504550218582153,0.7945999503135681,0.5,1.8307666778564453,0.8735515475273132
1.352183222770691,1.1265220642089844,0.22566115856170654,0.741639256477356,0.44999999999999996,1.4423937797546387,0.8765945434570312
0.7896389961242676,1.3174151182174683,-0.5277761220932007,0.8226205706596375,0.5,1.3975285291671753,0.9171237945556641
0.9978206753730774,0.9147254824638367,0.08309519290924072,0.8049417734146118,0.55,1.6123828887939453,0.8806366920471191
1.216729998588562,1.2410614490509033,-0.02433145046234131,0.706584632396698,0.4,2.103884220123291,0.7424049377441406
1.1192549467086792,1.1706050634384155,-0.05135011672973633,0.8793116807937622,0.55,1.9883722066879272,0.9513229727745056
1.6598806381225586,0.8722667694091797,0.7876138687133789,0.6422320604324341,0.4,1.8999704122543335,0.8157766461372375
1.2680667638778687,1.6028426885604858,-0.3347759246826172,0.9317161440849304,0.6,1.7620271444320679,0.9745447039604187
1.731205940246582,1.2441755533218384,0.48703038692474365,0.8746282458305359,0.55,1.470898151397705,0.9197729229927063
1.485268473625183,1.5677435398101807,-0.08247506618499756,0.864825427532196,0.65,1.6293329000473022,0.9472380876541138
1.2857929468154907,1.1545689105987549,0.13122403621673584,0.8482005000114441,0.65,1.7018998861312866,0.9066112637519836
1.6501667499542236,1.333573579788208,0.3165931701660156,0.7881011962890625,0.44999999999999996,2.048220157623291,0.8724695444107056
1.351775050163269,1.6865158081054688,-0.3347407579421997,0.9815853238105774,0.55,1.4731380939483643,0.9953282475471497
1.5026239156723022,1.4701634645462036,0.03246045112609863,0.8088394999504089,0.35,1.9688503742218018,0.8895188570022583
1.478830337524414,1.2264468669891357,0.2523834705352783,0.7801793813705444,0.6,1.8636130094528198,0.8373463749885559
1.2503770589828491,1.63725745677948,-0.38688039779663086,0.8138448596000671,0.55,1.8768874406814575,0.860373318195343
1.6967153549194336,1.1553109884262085,0.5414043664932251,0.5774074792861938,0.5,2.011394500732422,0.761468768119812
1.3697519302368164,1.3362207412719727,0.03353118896484375,0.7440194487571716,0.35,2.0087695121765137,0.8787047266960144
1.2861340045928955,0.54157555103302,0.7445584535598755,0.32764968276023865,0.55,1.9565060138702393,0.46389684081077576
1.9436454772949219,1.1654021739959717,0.7782433032989502,0.6833283305168152,0.25,1.9031928777694702,0.8303382992744446
1.3262699842453003,1.910308837890625,-0.5840388536453247,0.9016939997673035,0.65,1.9241366386413574,0.9784020781517029
1.5873435735702515,1.3074026107788086,0.27994096279144287,0.609092652797699,0.6,1.7248704433441162,0.723087728023529
1.4084022045135498,1.7961273193359375,-0.3877251148223877,0.9325518012046814,0.55,1.7522951364517212,0.9633930325508118
1.219986915588379,1.0969465970993042,0.12304031848907471,0.6156359910964966,0.4,1.7961472272872925,0.7184571623802185
1.2434486150741577,0.663446307182312,0.5800023078918457,0.5279814004898071,0.5,1.8181720972061157,0.8374887704849243
0.5103073120117188,1.445704698562622,-0.9353973865509033,0.8193758130073547,0.65,1.7796202898025513,0.9483456015586853
1.3631501197814941,0.37225452065467834,0.9908955991268158,0.40385085344314575,0.5,2.001668691635132,0.5761362314224243
1.0446670055389404,1.0078586339950562,0.03680837154388428,0.746793270111084,0.35,1.851131796836853,0.7881521582603455
1.2384978532791138,0.8857412338256836,0.3527566194534302,0.6007727980613708,0.7,1.656253457069397,0.8696365356445312
1.331905722618103,0.7476224899291992,0.5842832326889038,0.5069336295127869,0.44999999999999996,2.0068955421447754,0.6868603825569153
0.8952173590660095,1.1214466094970703,-0.2262292504310608,0.6291770339012146,0.55,2.084538459777832,0.7665552496910095
1.195334792137146,0.46754956245422363,0.7277852296829224,0.36680373549461365,0.55,1.4985651969909668,0.5403826236724854
1.0734456777572632,0.7435439825057983,0.32990169525146484,0.5673711895942688,0.44999999999999996,2.058333158493042,0.715242326259613
0.9356439709663391,1.1777528524398804,-0.24210888147354126,0.7404561042785645,0.65,1.8086521625518799,0.8707060813903809
0.9965043067932129,1.3008290529251099,-0.304324746131897,0.8132025599479675,0.75,1.715886116027832,0.9272071719169617
1.3168495893478394,0.9995855689048767,0.31726402044296265,0.7429061532020569,0.55,1.6494860649108887,0.9160313010215759
0.7690709829330444,1.2186142206192017,-0.4495432376861572,0.7391970157623291,0.44999999999999996,1.7804909944534302,0.9650632739067078
1.38100266456604,1.0710114240646362,0.3099912405014038,0.6988204121589661,0.4,2.030759811401367,0.8117101788520813
0.9297758936882019,0.645300567150116,0.28447532653808594,0.5440136790275574,0.5,2.3613929748535156,0.6498234868049622
0.7928576469421387,1.2029085159301758,-0.4100508689880371,0.6985166668891907,0.55,1.9855692386627197,0.8081227540969849
0.9615564346313477,1.0703452825546265,-0.10878884792327881,0.7109870314598083,0.55,2.271641492843628,0.7581954002380371
0.7333508729934692,0.9284208416938782,-0.19506996870040894,0.8540825247764587,0.4,2.0754997730255127,0.9006187319755554
1.1325657367706299,1.4101732969284058,-0.2776075601577759,0.9695974588394165,0.6,2.073903799057007,0.992757260799408
0.7736713290214539,0.8341274261474609,-0.06045609712600708,0.6770694851875305,0.4,1.8141295909881592,0.8202441334724426
1.116434097290039,1.3149713277816772,-0.19853723049163818,0.7169396281242371,0.7,2.153596878051758,0.8222467303276062
0.6537732481956482,1.20872962474823,-0.5549563765525818,0.722561240196228,0.55,1.797225832939148,0.820086658000946
1.0073283910751343,1.5705747604370117,-0.5632463693618774,0.6701381206512451,0.6,1.842447280883789,0.8466321229934692
1.462237000465393,0.5972599387168884,0.8649770617485046,0.43346768617630005,0.55,1.702500343322754,0.5951735377311707
1.2926384210586548,0.7554320693016052,0.5372063517570496,0.5333396792411804,0.4,1.6125298738479614,0.614639401435852
0.7711679339408875,0.9442737698554993,-0.17310583591461182,0.4700874388217926,0.7,2.416628360748291,0.7357982397079468
1.2022790908813477,1.3181750774383545,-0.11589598655700684,0.7946878671646118,0.55,1.6292437314987183,0.8997197151184082
0.9256927371025085,1.0733293294906616,-0.14763659238815308,0.5269843935966492,0.44999999999999996,2.032870292663574,0.6638979911804199
1.470942735671997,1.056494951248169,0.4144477844238281,0.7008503675460815,0.35,1.7228925228118896,0.8278346061706543
1.2250359058380127,1.0820025205612183,0.14303338527679443,0.5647964477539062,0.4,1.6771793365478516,0.6874410510063171
1.174960732460022,1.082304835319519,0.09265589714050293,0.6177196502685547,0.55,1.7067546844482422,0.6908748149871826
0.9226943254470825,1.4298967123031616,-0.5072023868560791,0.8669100999832153,0.44999999999999996,1.4131519794464111,0.9072670340538025
1.1093662977218628,1.6067447662353516,-0.49737846851348877,0.7607805132865906,0.55,2.0237767696380615,0.8262223601341248
1.6576770544052124,1.2161086797714233,0.44156837463378906,0.6147764921188354,0.35,1.79580819606781,0.7236028909683228
1.2903445959091187,1.5568211078643799,-0.26647651195526123,0.8833894729614258,0.4,1.5405956506729126,0.944844663143158
1.680847406387329,1.0289305448532104,0.6519168615341187,0.859827995300293,0.44999999999999996,1.489001989364624,0.918641209602356
1.2711944580078125,1.5667918920516968,-0.2955974340438843,0.8578997850418091,0.5,1.9227290153503418,0.9065564274787903
1.315148949623108,1.405802607536316,-0.09065365791320801,0.7135342955589294,0.6,2.051461935043335,0.8531908392906189
1.6030609607696533,1.357945442199707,0.2451155185699463,0.7572105526924133,0.44999999999999996,2.0756335258483887,0.8453336954116821
1.4204202890396118,1.6634241342544556,-0.24300384521484375,0.7642609477043152,0.44999999999999996,1.3037344217300415,0.8318992853164673
1.1957855224609375,1.4709848165512085,-0.275199294090271,0.7599555850028992,0.7,1.5137604475021362,0.8293254971504211
1.2765253782272339,1.538453459739685,-0.26192808151245117,0.788166344165802,0.44999999999999996,1.761474609375,0.8688076138496399
1.6939499378204346,1.189548373222351,0.5044015645980835,0.5626201033592224,0.55,1.8287798166275024,0.7102562189102173
1.7358684539794922,1.4606541395187378,0.2752143144607544,0.8068375587463379,0.65,1.7775294780731201,0.8823086023330688
1.3013710975646973,1.6227020025253296,-0.3213309049606323,0.9167501330375671,0.5,1.5659961700439453,0.9475852847099304
1.2948096990585327,1.4230643510818481,-0.12825465202331543,0.7054654359817505,0.6,2.000227212905884,0.8469949960708618
0.9208453297615051,1.740670084953308,-0.819824755191803,0.8620613217353821,0.55,1.3637199401855469,0.9549593329429626
0.9996582865715027,1.6672619581222534,-0.6676036715507507,0.8448662161827087,0.55,1.8369547128677368,0.8953817486763
1.609063744544983,1.2773246765136719,0.33173906803131104,0.6700605154037476,0.55,1.6678028106689453,0.7963363528251648
1.7767438888549805,1.1546846628189087,0.6220592260360718,0.6130915284156799,0.55,1.6691175699234009,0.7072424292564392
1.1981810331344604,1.5217949151992798,-0.32361388206481934,0.8139751553535461,0.55,1.6594794988632202,0.8871583938598633
1.424233317375183,1.2710195779800415,0.1532137393951416,0.6855340003967285,0.44999999999999996,1.5438423156738281,0.7476367354393005
0.8710829019546509,1.5758360624313354,-0.7047531604766846,0.7660872340202332,0.55,1.684403896331787,0.8260250091552734
1.1907463073730469,1.4331083297729492,-0.24236202239990234,0.649267315864563,0.4,1.5191524028778076,0.7339857220649719
1.6811822652816772,1.205420732498169,0.4757615327835083,0.49506494402885437,0.5,1.720103144645691,0.680441677570343
1.6961697340011597,0.8146633505821228,0.8815063834190369,0.39185813069343567,0.35,1.8305690288543701,0.5553500056266785
1.3707408905029297,1.5061734914779663,-0.13543260097503662,0.828692615032196,0.7,1.4229662418365479,0.8824636340141296
1.6250801086425781,1.6108896732330322,0.014190435409545898,0.7988707423210144,0.55,2.1212382316589355,0.8765342831611633
1.3338041305541992,1.3420915603637695,-0.008287429809570312,0.6082086563110352,0.44999999999999996,1.925279974937439,0.7082421183586121
1.2733116149902344,2.0633747577667236,-0.7900631427764893,0.9095010757446289,0.5,1.4722418785095215,0.9481401443481445
1.457562804222107,1.2758678197860718,0.18169498443603516,0.6732444167137146,0.35,1.83185613155365,0.7966737747192383
1.0939944982528687,2.144442558288574,-1.0504480600357056,0.9533573389053345,0.75,1.6675671339035034,0.9750975966453552
2.0443999767303467,1.50295889377594,0.5414410829544067,0.6478779911994934,0.5,2.1190621852874756,0.8158378601074219
1.8913654088974,1.3786237239837646,0.5127416849136353,0.7715352177619934,0.44999999999999996,1.9293057918548584,0.8515348434448242
2.0926120281219482,1.1098356246948242,0.982776403427124,0.5672675371170044,0.44999999999999996,1.7308169603347778,0.7342187166213989
1.415237307548523,1.5288171768188477,-0.11357986927032471,0.6829031705856323,0.5,1.8044908046722412,0.7713410258293152
1.6009399890899658,1.123069405555725,0.4778705835342407,0.7872763872146606,0.44999999999999996,1.4824035167694092,0.8319097757339478
1.283538818359375,1.6715776920318604,-0.38803887367248535,0.6638568639755249,0.4,1.9907379150390625,0.7310695648193359
1.6498504877090454,1.3785165548324585,0.2713339328765869,0.8831800818443298,0.5,1.4257500171661377,0.9218243956565857
1.3486289978027344,1.7321255207061768,-0.3834965229034424,0.7460813522338867,0.44999999999999996,1.9976273775100708,0.8294174075126648
1.6803886890411377,1.2955398559570312,0.38484883308410645,0.6315959095954895,0.6,2.1261274814605713,0.7515748143196106
1.3750580549240112,1.3129005432128906,0.062157511711120605,0.7560955882072449,0.35,1.9819234609603882,0.827565610408783
1.519938349723816,1.5340080261230469,-0.014069676399230957,0.8810033202171326,0.44999999999999996,1.2427723407745361,0.9222898483276367
1.513505220413208,1.1939512491226196,0.3195539712905884,0.604475200176239,0.4,2.051909923553467,0.7353034615516663
1.4187315702438354,1.197684645652771,0.22104692459106445,0.7138447761535645,0.55,1.9602843523025513,0.8019067049026489
1.2424464225769043,1.7051931619644165,-0.4627467393875122,0.8960973620414734,0.75,1.8047003746032715,0.9350888133049011
1.4368020296096802,1.4372036457061768,-0.00040161609649658203,0.8471178412437439,0.55,1.6246875524520874,0.9126651883125305
1.294326663017273,1.5741090774536133,-0.27978241443634033,0.8217018246650696,0.55,1.9423390626907349,0.8646793365478516
1.2959855794906616,1.587015986442566,-0.2910304069519043,0.7871161699295044,0.55,1.7525084018707275,0.8405293822288513
1.7080955505371094,0.9826774597167969,0.7254180908203125,0.5081444978713989,0.35,2.191624641418457,0.5965254306793213
1.404898762702942,1.772073745727539,-0.36717498302459717,0.8271892666816711,0.65,1.3676412105560303,0.9183124899864197
1.6433197259902954,1.5578352212905884,0.08548450469970703,0.8832592368125916,0.55,2.031954288482666,0.9377242922782898
1.5361000299453735,1.2870780229568481,0.2490220069885254,0.5841297507286072,0.65,2.2516775131225586,0.7431356310844421
1.4000028371810913,1.2968991994857788,0.1031036376953125,0.8457427024841309,0.35,2.1028175354003906,0.8893256187438965
1.9348140954971313,1.2770614624023438,0.6577526330947876,0.6930166482925415,0.55,1.8320144414901733,0.8025853037834167
1.632116675376892,1.596945881843567,0.035170793533325195,0.7635073065757751,0.30000000000000004,1.970510482788086,0.8444766998291016
1.5525801181793213,1.3277902603149414,0.22478985786437988,0.6593906879425049,0.44999999999999996,1.8677631616592407,0.7487902045249939
1.27989661693573,1.2580102682113647,0.021886348724365234,0.7317075133323669,0.55,2.010850191116333,0.785998523235321
1.4185899496078491,1.4760445356369019,-0.057454586029052734,0.5047460794448853,0.5,1.8755996227264404,0.5716161727905273
1.3978790044784546,1.7701014280319214,-0.3722224235534668,0.7609995007514954,0.55,1.9709340333938599,0.8804680109024048
1.4814183712005615,1.4792959690093994,0.0021224021911621094,0.8199428915977478,0.35,2.291785717010498,0.8648782968521118
1.2230418920516968,1.764382243156433,-0.5413403511047363,0.9132620096206665,0.4,1.5081502199172974,0.9664902687072754
1.328857183456421,1.5870633125305176,-0.2582061290740967,0.7361509203910828,0.6,1.7459372282028198,0.8418530821800232
1.591731071472168,1.4372423887252808,0.1544886827468872,0.7297160029411316,0.7,2.1144371032714844,0.8149609565734863
1.674552321434021,1.654823660850525,0.019728660583496094,0.958633542060852,0.25,1.695376992225647,0.9771313071250916
1.2901287078857422,1.8716751337051392,-0.581546425819397,0.9680116772651672,0.55,1.8444640636444092,0.9914268851280212
1.160456657409668,1.471455454826355,-0.310998797416687,0.6942225098609924,0.5,1.4945588111877441,0.7421073317527771
1.5713104009628296,1.4227890968322754,0.1485213041305542,0.663543164730072,0.5,1.5529696941375732,0.7386378645896912
1.2903040647506714,1.4125499725341797,-0.1222459077835083,0.7134794592857361,0.4,1.9249303340911865,0.8034664988517761
1.4339889287948608,1.4181773662567139,0.015811562538146973,0.6651997566223145,0.35,1.5721426010131836,0.7280066609382629
1.9057339429855347,1.43861985206604,0.46711409091949463,0.7883682250976562,0.44999999999999996,1.799729585647583,0.89369136095047
1.2781907320022583,1.4816728830337524,-0.20348215103149414,0.8190696835517883,0.30000000000000004,1.8965104818344116,0.864090621471405
1.6264129877090454,1.2693783044815063,0.35703468322753906,0.6226320862770081,0.25,1.9976754188537598,0.6927980780601501
1.5008503198623657,1.032995581626892,0.46785473823547363,0.44039925932884216,0.5,1.6568243503570557,0.5616467595100403
1.699920892715454,1.4725106954574585,0.2274101972579956,0.7784674763679504,0.55,1.861457347869873,0.8748540878295898
1.755205750465393,1.2420891523361206,0.5131165981292725,0.6322401762008667,0.44999999999999996,1.7362077236175537,0.7391838431358337
1.7040627002716064,1.1942473649978638,0.5098153352737427,0.6689395308494568,0.44999999999999996,1.7243022918701172,0.7407412528991699
1.502741813659668,1.549912691116333,-0.04717087745666504,0.852295994758606,0.44999999999999996,1.680597186088562,0.8946644067764282
1.760696291923523,1.5913169384002686,0.1693793535232544,0.7184049487113953,0.6,1.8063645362854004,0.7714904546737671
1.0412498712539673,1.6329838037490845,-0.5917339324951172,0.8494643568992615,0.44999999999999996,2.1831400394439697,0.8928287625312805
1.4113495349884033,1.6055240631103516,-0.19417452812194824,0.8608595132827759,0.6,1.8157089948654175,0.9075061678886414
1.2283968925476074,1.8939160108566284,-0.665519118309021,0.7715505957603455,0.6,1.821117639541626,0.8079666495323181
1.5580739974975586,0.9355767369270325,0.6224972605705261,0.434114545583725,0.4,2.170260429382324,0.5179552435874939
1.569480538368225,1.187926173210144,0.38155436515808105,0.5441378355026245,0.30000000000000004,1.781986951828003,0.6731540560722351
1.6012929677963257,1.3360294103622437,0.26526355743408203,0.7123329043388367,0.35,2.2329344749450684,0.7750787734985352
1.8241604566574097,1.1232713460922241,0.7008891105651855,0.6863846182823181,0.5,1.9537805318832397,0.7696513533592224
1.3349651098251343,1.8091858625411987,-0.47422075271606445,0.9140869379043579,0.4,1.3899731636047363,0.9429908990859985
0.9590083360671997,1.6349823474884033,-0.6759740114212036,0.7677209973335266,0.4,1.3158674240112305,0.8051657676696777
1.1726394891738892,1.7375316619873047,-0.5648921728134155,0.8095407485961914,0.55,1.403887391090393,0.8193280100822449
1.0049476623535156,1.7130908966064453,-0.7081432342529297,0.8961591720581055,0.6,2.1344661712646484,0.9458605051040649
1.8798151016235352,1.258078932762146,0.6217361688613892,0.763692319393158,0.35,1.6757421493530273,0.8041540384292603
1.2020657062530518,1.5564517974853516,-0.3543860912322998,0.6215049028396606,0.55,2.291274309158325,0.6915855407714844
1.7841856479644775,1.3747711181640625,0.40941452980041504,0.8139433264732361,0.35,1.498793601989746,0.8354154825210571
1.3171643018722534,1.3952633142471313,-0.07809901237487793,0.7903364896774292,0.55,1.6829087734222412,0.8404208421707153
1.1835048198699951,1.494232177734375,-0.3107273578643799,0.866053581237793,0.44999999999999996,2.0454423427581787,0.8938516974449158
1.5117895603179932,1.1604987382888794,0.35129082202911377,0.7330362796783447,0.6,1.8990707397460938,0.7933354377746582
1.5394606590270996,1.2051037549972534,0.3343569040298462,0.7896583080291748,0.65,1.9205844402313232,0.8601856231689453
1.2457020282745361,1.2782787084579468,-0.032576680183410645,0.5733974575996399,0.25,1.3339061737060547,0.6604453921318054
1.0302209854125977,1.9796870946884155,-0.9494661092758179,0.9008117914199829,0.6,1.7734524011611938,0.9097501635551453
1.842638373374939,1.3372619152069092,0.5053764581680298,0.8516671061515808,0.4,1.5723663568496704,0.8984566926956177
1.4204307794570923,1.4642622470855713,-0.043831467628479004,0.8764873743057251,0.44999999999999996,1.8207353353500366,0.8921176195144653
1.6279563903808594,1.3911783695220947,0.23677802085876465,0.7221887707710266,0.5,2.088885545730591,0.7793275713920593
1.3948824405670166,1.3901617527008057,0.0047206878662109375,0.7174782752990723,0.55,1.2710779905319214,0.7711470723152161
1.7352211475372314,1.3341795206069946,0.4010416269302368,0.7076005339622498,0.19999999999999996,1.9738233089447021,0.7949209809303284
1.551375150680542,1.1243823766708374,0.4269927740097046,0.5360792875289917,0.6,1.672661542892456,0.5819323658943176
1.6755504608154297,1.6804475784301758,-0.004897117614746094,0.8148118853569031,0.30000000000000004,2.227490186691284,0.8732193112373352
1.3747340440750122,2.0494515895843506,-0.6747175455093384,0.9158346056938171,0.65,1.807697057723999,0.9418903589248657
1.3070201873779297,1.6268255710601807,-0.319805383682251,0.7256564497947693,0.65,2.0911900997161865,0.7623206973075867
1.8858875036239624,1.035340666770935,0.8505468368530273,0.5570318102836609,0.6,1.7065476179122925,0.6381270289421082
1.7051624059677124,1.4078423976898193,0.29732000827789307,0.6818740367889404,0.6,1.466464638710022,0.7468578219413757
1.5976141691207886,1.3650343418121338,0.23257982730865479,0.7414659857749939,0.35,1.8191542625427246,0.8054973483085632
1.5133132934570312,1.4568122625350952,0.056501030921936035,0.7760372161865234,0.44999999999999996,1.4943715333938599,0.8272284865379333
1.5194826126098633,1.5116733312606812,0.007809281349182129,0.796509861946106,0.4,1.7820922136306763,0.8585055470466614
1.8538459539413452,1.424107551574707,0.4297384023666382,0.6847933530807495,0.6,1.485785961151123,0.7307495474815369
1.7805664539337158,1.7698078155517578,0.010758638381958008,0.7746554613113403,0.44999999999999996,1.8461003303527832,0.812530517578125
1.849317193031311,1.1227928400039673,0.7265243530273438,0.6305134892463684,0.4,1.6937611103057861,0.7244718074798584
1.6459442377090454,1.7964915037155151,-0.15054726600646973,0.8807647824287415,0.5,1.8924833536148071,0.9312860369682312
1.948401689529419,1.1708303689956665,0.7775713205337524,0.487361878156662,0.5,1.5654983520507812,0.5848203897476196
1.3119884729385376,1.8053911924362183,-0.49340271949768066,0.8868805170059204,0.6,1.5828912258148193,0.8957371711730957
1.3760271072387695,1.938001275062561,-0.5619741678237915,0.7484955787658691,0.75,1.490857720375061,0.8326064944267273
1.5046532154083252,1.2110819816589355,0.29357123374938965,0.7279766798019409,0.30000000000000004,1.4625715017318726,0.7836700081825256
1.3088692426681519,1.4032824039459229,-0.094413161277771,0.7693986296653748,0.5,1.525905728340149,0.83526211977005
1.2255287170410156,1.7627254724502563,-0.5371967554092407,0.8654165267944336,0.5,1.7308887243270874,0.8954321146011353
1.3648871183395386,1.4532604217529297,-0.08837330341339111,0.5888760685920715,0.35,1.6647295951843262,0.6516036987304688
1.3969675302505493,1.6656137704849243,-0.268646240234375,0.8223947882652283,0.6,1.5500519275665283,0.8636587262153625
1.1152006387710571,1.2330955266952515,-0.11789488792419434,0.645825207233429,0.44999999999999996,,0.7041676640510559
1.5747530460357666,1.315926432609558,0.2588266134262085,0.6359428763389587,0.6,,0.6814044117927551
1.2928491830825806,1.5228694677352905,-0.23002028465270996,0.705199658870697,0.5,,0.7338161468505859
1.3319436311721802,1.3770172595977783,-0.045073628425598145,0.6114385724067688,0.6,,0.7109638452529907
1.6426705121994019,1.5092308521270752,0.13343966007232666,0.7622689604759216,0.44999999999999996,,0.8348578810691833
1.6363697052001953,1.047109603881836,0.5892601013183594,0.5503149628639221,0.65,,0.670438289642334
1.8015937805175781,1.436677098274231,0.36491668224334717,0.7330898642539978,0.65,,0.8020187616348267
1.166566252708435,1.5835927724838257,-0.4170265197753906,0.7079859972000122,0.6,,0.785663902759552
1.0268220901489258,1.9066038131713867,-0.8797817230224609,0.78763347864151,0.5,,0.8898209929466248
1.3673396110534668,1.2279552221298218,0.13938438892364502,0.599411129951477,0.44999999999999996,,0.6600553393363953


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/5_agent_zero_shot_from_3_policy/no_attn_ent/GNNExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
0.7360906004905701,0.2037568837404251,0.532333716750145,0.3143162727355957,0.4,1.5052882432937622,0.5057854056358337
0.7889422178268433,0.25157028436660767,0.5373719334602356,0.38291141390800476,0.44999999999999996,1.685999870300293,0.5985944867134094
1.2450778484344482,0.19395039975643158,1.0511274486780167,0.3292003571987152,0.35,1.198426604270935,0.5154110193252563
0.7789350152015686,0.31989744305610657,0.45903757214546204,0.36946797370910645,0.4,1.487095594406128,0.5350901484489441
0.8960710763931274,0.24469171464443207,0.6513793617486954,0.4107789695262909,0.30000000000000004,1.440693974494934,0.5755179524421692
0.9343001246452332,0.366056889295578,0.5682432353496552,0.3752673268318176,0.4,1.6837571859359741,0.5387969017028809
1.1493090391159058,0.250333696603775,0.8989753425121307,0.37784525752067566,0.30000000000000004,1.095869541168213,0.5640374422073364
1.0964311361312866,0.3033328950405121,0.7930982410907745,0.3649052083492279,0.4,1.6269757747650146,0.5483928918838501
1.4042516946792603,0.3294391632080078,1.0748125314712524,0.3995884954929352,0.5,1.7982597351074219,0.5845302939414978
1.2425135374069214,0.3087537884712219,0.9337597489356995,0.3218449354171753,0.35,1.5623805522918701,0.44749465584754944
1.343416452407837,0.31764984130859375,1.0257666110992432,0.4256229102611542,0.35,1.2645307779312134,0.5354057550430298
1.2595809698104858,0.25631898641586304,1.0032619833946228,0.4340766966342926,0.44999999999999996,1.255860686302185,0.521217942237854
0.9697808623313904,0.30296656489372253,0.6668142974376678,0.24021311104297638,0.7,1.430305004119873,0.3627980649471283
1.1739921569824219,0.23277249932289124,0.9412196576595306,0.38216322660446167,0.5,1.0052704811096191,0.4727136790752411
0.9299361109733582,0.3677261471748352,0.562209963798523,0.32601383328437805,0.55,1.6142354011535645,0.36898526549339294
1.1043636798858643,0.35361507534980774,0.7507486045360565,0.346670925617218,0.5,1.1775870323181152,0.37927258014678955
1.3913527727127075,0.5422869920730591,0.8490657806396484,0.3480706512928009,0.44999999999999996,1.3435111045837402,0.40752068161964417
1.2747070789337158,0.6366423964500427,0.6380646824836731,0.2918976843357086,0.55,1.1265289783477783,0.373898983001709
1.3787277936935425,0.467996746301651,0.9107310473918915,0.32037028670310974,0.44999999999999996,1.465829610824585,0.36354491114616394
1.425295114517212,0.5812481641769409,0.844046950340271,0.3313809633255005,0.5,1.417531132698059,0.4064180850982666
1.316476821899414,0.2934195101261139,1.0230573117733002,0.184352844953537,0.5,1.411626935005188,0.23471401631832123
1.4975550174713135,0.3661801517009735,1.13137486577034,0.22037632763385773,0.55,1.5336560010910034,0.2996976971626282
1.335338830947876,0.29451772570610046,1.0408211052417755,0.17472751438617706,0.35,1.2930047512054443,0.2323426455259323
1.6491485834121704,0.5034207701683044,1.145727813243866,0.2712257206439972,0.5,1.9385387897491455,0.37245509028434753
1.181658148765564,0.369511216878891,0.812146931886673,0.2539697587490082,0.55,1.2547619342803955,0.3443621098995209
1.83895742893219,0.4496892988681793,1.3892681300640106,0.2749415338039398,0.5,1.5764001607894897,0.3698292374610901
1.323037028312683,0.4194892942905426,0.9035477340221405,0.18954026699066162,0.4,1.5322555303573608,0.2738710045814514
1.7078408002853394,0.5183246731758118,1.1895161271095276,0.35460808873176575,0.35,1.18650484085083,0.4521790146827698
1.3166216611862183,0.3998085558414459,0.9168131053447723,0.22539924085140228,0.30000000000000004,1.320489764213562,0.3010044991970062
1.4127447605133057,0.5981128811836243,0.8146318793296814,0.329921156167984,0.35,1.3339720964431763,0.4190228581428528
1.2353391647338867,0.43264785408973694,0.8026913106441498,0.252583771944046,0.30000000000000004,1.0663979053497314,0.351428747177124
1.5317232608795166,0.5391351580619812,0.9925881028175354,0.3475370407104492,0.5,1.3730930089950562,0.4617159068584442
1.231401801109314,0.4509749114513397,0.7804268896579742,0.28959566354751587,0.4,1.0594323873519897,0.388356477022171
1.4778180122375488,0.5600726008415222,0.9177454113960266,0.38939371705055237,0.5,1.092873215675354,0.5088948607444763
1.4821165800094604,0.41367778182029724,1.0684387981891632,0.27262601256370544,0.5,1.6167621612548828,0.39423254132270813
1.6432727575302124,0.5289537906646729,1.1143189668655396,0.310314416885376,0.25,1.1350586414337158,0.4767593443393707
1.4074335098266602,0.43017950654029846,0.9772540032863617,0.2921331822872162,0.44999999999999996,1.301106572151184,0.4041336476802826
1.5592787265777588,0.6097061038017273,0.9495726227760315,0.39572951197624207,0.5,1.0396777391433716,0.5488160252571106
1.3805592060089111,0.5106701254844666,0.8698890805244446,0.33676159381866455,0.55,1.2561136484146118,0.4611986577510834
1.3749321699142456,0.4786493480205536,0.896282821893692,0.32725706696510315,0.44999999999999996,1.6737432479858398,0.4484878480434418
1.4134581089019775,0.5686665177345276,0.84479159116745,0.34713485836982727,0.5,1.365889549255371,0.49417349696159363
1.0704751014709473,0.42475220561027527,0.645722895860672,0.29997023940086365,0.44999999999999996,1.0610398054122925,0.44895291328430176
1.1306031942367554,0.38885602355003357,0.7417471706867218,0.3022899031639099,0.5,1.1147841215133667,0.4470132887363434
1.1532933712005615,0.5131400227546692,0.6401533484458923,0.3229951560497284,0.6,1.2664154767990112,0.5353109836578369
1.3892805576324463,0.39466091990470886,0.9946196377277374,0.28172221779823303,0.4,1.6614129543304443,0.4460711181163788
1.3863908052444458,0.4795086085796356,0.9068821966648102,0.348835289478302,0.55,1.3546191453933716,0.5328572392463684
1.4691492319107056,0.5480164885520935,0.9211327433586121,0.3794396221637726,0.65,1.0903552770614624,0.5653438568115234
1.6739189624786377,0.6163362860679626,1.057582676410675,0.4977402687072754,0.55,1.0154896974563599,0.6704079508781433
1.8835804462432861,0.6155330538749695,1.2680473923683167,0.49314364790916443,0.5,1.5130072832107544,0.6899228096008301
1.7257555723190308,0.725601851940155,1.0001537203788757,0.5989249348640442,0.5,1.0152387619018555,0.7912591695785522
1.8774712085723877,0.6510559320449829,1.2264152765274048,0.5438041090965271,0.55,1.2823398113250732,0.7461487054824829
1.769342303276062,0.67134690284729,1.097995400428772,0.551827609539032,0.44999999999999996,0.9793840050697327,0.7685121893882751
1.630811333656311,0.5589639544487,1.071847379207611,0.4413582980632782,0.5,1.0620641708374023,0.6370143890380859
1.5651922225952148,0.6822927594184875,0.8828994631767273,0.5014740824699402,0.44999999999999996,1.4640228748321533,0.7346363663673401
1.536674976348877,0.7035742998123169,0.8331006765365601,0.5132640600204468,0.55,1.5666348934173584,0.7285352945327759
1.4730921983718872,0.7082153558731079,0.7648768424987793,0.521770179271698,0.19999999999999996,1.609312891960144,0.7345938086509705
1.4395893812179565,0.6715427041053772,0.7680466771125793,0.49738678336143494,0.44999999999999996,1.6374815702438354,0.6851189732551575
1.3808997869491577,0.7253710627555847,0.655528724193573,0.5019899010658264,0.55,1.9471240043640137,0.6656292676925659
1.3766988515853882,0.6369439959526062,0.739754855632782,0.45588406920433044,0.4,1.7534799575805664,0.5995569229125977
1.348917841911316,0.7618104815483093,0.5871073603630066,0.5291609168052673,0.6,1.5718506574630737,0.6577698588371277
1.4968312978744507,0.7478784918785095,0.7489528059959412,0.5524218082427979,0.4,1.1137239933013916,0.6857338547706604
1.6506515741348267,0.7577183246612549,0.8929332494735718,0.5076342821121216,0.55,0.8114808201789856,0.6575316786766052
1.7168285846710205,0.8160697817802429,0.9007588028907776,0.5264045596122742,0.55,1.219499111175537,0.6567732691764832
1.732744574546814,0.7954627275466919,0.9372818470001221,0.47766995429992676,0.5,1.2833248376846313,0.5984753966331482
1.6364147663116455,0.7269060015678406,0.9095087647438049,0.43132877349853516,0.5,1.591539978981018,0.5917295813560486
1.7048476934432983,0.7212154269218445,0.9836322665214539,0.3885088562965393,0.35,1.468564748764038,0.529553234577179
1.7670658826828003,0.8214103579521179,0.9456555247306824,0.4355649948120117,0.35,1.1566530466079712,0.57425457239151
1.739797592163086,0.8372865915298462,0.9025110006332397,0.42691564559936523,0.4,1.214195966720581,0.5779065489768982
1.7993414402008057,0.7928029894828796,1.006538450717926,0.43834686279296875,0.4,1.1832945346832275,0.5796620845794678
1.7808090448379517,0.8323810696601868,0.9484279751777649,0.4466259181499481,0.5,1.113586664199829,0.5906264185905457
1.8325332403182983,0.7636994123458862,1.068833827972412,0.4678930938243866,0.44999999999999996,0.9634312987327576,0.5988147854804993
1.2990317344665527,0.19678159058094025,1.1022501438856125,0.4280991554260254,0.30000000000000004,1.252406120300293,0.5760636329650879
1.269698977470398,0.2667296826839447,1.0029692947864532,0.39886823296546936,0.35,0.988601803779602,0.49503031373023987
1.4599409103393555,0.263912558555603,1.1960283517837524,0.5318260788917542,0.35,1.3121607303619385,0.6075157523155212
1.2967525720596313,0.360787034034729,0.9359655380249023,0.4733136296272278,0.30000000000000004,0.9835532903671265,0.5717124938964844
1.3198919296264648,0.4401108920574188,0.879781037569046,0.5983254909515381,0.15000000000000002,1.624142050743103,0.6975741386413574
1.5502641201019287,0.33070993423461914,1.2195541858673096,0.4846118092536926,0.25,1.41965651512146,0.5847064852714539
1.4635024070739746,0.5833308696746826,0.880171537399292,0.5482818484306335,0.44999999999999996,1.2286467552185059,0.6394848227500916
1.5630263090133667,0.3541066646575928,1.208919644355774,0.4899005591869354,0.35,1.0867326259613037,0.5855018496513367
1.4717987775802612,0.38404250144958496,1.0877562761306763,0.5321137309074402,0.25,1.0887136459350586,0.6336567401885986
1.3350013494491577,0.2746463716030121,1.0603549778461456,0.46337300539016724,0.35,1.384048342704773,0.5916467905044556
1.2868263721466064,0.1676449477672577,1.1191814243793488,0.3934316337108612,0.4,1.7586753368377686,0.5253904461860657
1.219835877418518,0.21815447509288788,1.0016814023256302,0.3348139822483063,0.35,1.3377974033355713,0.4801902770996094
0.9009782671928406,0.32427385449409485,0.5767044126987457,0.3394320011138916,0.65,1.1490997076034546,0.46864888072013855
0.9701774716377258,0.29370352625846863,0.6764739453792572,0.4244396388530731,0.4,1.538318157196045,0.5910899639129639
1.1275216341018677,0.24381394684314728,0.8837076872587204,0.3321758806705475,0.30000000000000004,1.6388412714004517,0.5122159123420715
1.023271083831787,0.23338578641414642,0.7898852974176407,0.28071650862693787,0.4,1.183883786201477,0.42185983061790466
1.1199493408203125,0.3126760721206665,0.807273268699646,0.37512528896331787,0.30000000000000004,1.730125904083252,0.5177757143974304
1.1809232234954834,0.3331892788410187,0.8477339446544647,0.3490486443042755,0.4,1.3824512958526611,0.5252106785774231
1.050883173942566,0.2868182957172394,0.7640648782253265,0.26675310730934143,0.30000000000000004,1.8314214944839478,0.4655470848083496
1.1875914335250854,0.2572154700756073,0.9303759634494781,0.2920241355895996,0.44999999999999996,1.3403148651123047,0.49487510323524475
1.3338639736175537,0.31978675723075867,1.014077216386795,0.3283325433731079,0.19999999999999996,1.4540190696716309,0.5591575503349304
1.5354225635528564,0.41242074966430664,1.1230018138885498,0.3504357635974884,0.35,0.7435522675514221,0.5266823172569275
1.6471360921859741,0.38797980546951294,1.2591562867164612,0.31283038854599,0.30000000000000004,1.375665545463562,0.4759180545806885
1.6591516733169556,0.5585960745811462,1.1005555987358093,0.37264129519462585,0.30000000000000004,1.2577942609786987,0.5400888323783875
2.183455228805542,0.4868442714214325,1.6966109573841095,0.4542824327945709,0.19999999999999996,0.9669816493988037,0.568919837474823
2.1395795345306396,0.6374837756156921,1.5020957589149475,0.5387011766433716,0.4,1.325344204902649,0.7001228332519531
1.9100719690322876,0.5657515525817871,1.3443204164505005,0.45899853110313416,0.25,1.3545323610305786,0.6484372615814209
1.8786541223526,0.4177452623844147,1.4609088599681854,0.3324349820613861,0.25,1.325796127319336,0.4779634475708008
1.6466060876846313,0.39406880736351013,1.2525372803211212,0.3345572054386139,0.25,1.1226067543029785,0.49356362223625183
1.7268332242965698,0.32574713230133057,1.4010860919952393,0.304598331451416,0.30000000000000004,1.0407671928405762,0.3924097418785095
1.7329286336898804,0.47737905383110046,1.25554957985878,0.39788302779197693,0.35,1.4036725759506226,0.5088951587677002
1.5273858308792114,0.6769887208938599,0.8503971099853516,0.4472621977329254,0.4,0.8655118942260742,0.6164237260818481
1.7790806293487549,0.8291203379631042,0.9499602913856506,0.5360085964202881,0.25,1.4103776216506958,0.6769370436668396
1.7787697315216064,0.8224062323570251,0.9563634991645813,0.5357161164283752,0.19999999999999996,1.0425258874893188,0.7159627079963684
1.8416709899902344,0.8045685887336731,1.0371024012565613,0.5127720236778259,0.25,1.0178732872009277,0.7219178080558777
1.7197262048721313,0.7881285548210144,0.9315976500511169,0.5480923652648926,0.30000000000000004,1.381020426750183,0.6744785308837891
1.5661749839782715,0.9463376998901367,0.6198372840881348,0.6080533266067505,0.35,0.638189971446991,0.8490208983421326
1.7102158069610596,1.0721790790557861,0.6380367279052734,0.6166011691093445,0.44999999999999996,1.3627419471740723,0.8249837756156921
1.7972431182861328,1.1170276403427124,0.6802154779434204,0.7336012721061707,0.44999999999999996,1.3453127145767212,0.8663143515586853
1.5530205965042114,1.167038083076477,0.3859825134277344,0.7499216198921204,0.35,1.1713850498199463,0.862143337726593
1.9090527296066284,0.9182735681533813,0.9907791614532471,0.6628351807594299,0.25,1.2908698320388794,0.7965638637542725
1.7181373834609985,0.9137887358665466,0.8043486475944519,0.6542460322380066,0.30000000000000004,1.1813035011291504,0.8018040657043457
1.7840763330459595,0.8731805086135864,0.910895824432373,0.6156899333000183,0.44999999999999996,1.460262656211853,0.7389364242553711
1.7801706790924072,0.8495001196861267,0.9306705594062805,0.6306211948394775,0.35,1.3786274194717407,0.758960485458374
1.8310089111328125,0.8140813708305359,1.0169275403022766,0.5983911156654358,0.4,1.4563677310943604,0.746569037437439
1.8415647745132446,0.8338426947593689,1.0077220797538757,0.5831784605979919,0.30000000000000004,1.2907623052597046,0.7111921310424805
1.792547583580017,1.0047897100448608,0.7877578735351562,0.6417436599731445,0.35,1.3827036619186401,0.7375006675720215
1.7306183576583862,1.0809797048568726,0.6496386528015137,0.6618911027908325,0.30000000000000004,1.3328102827072144,0.7510147094726562
1.9219378232955933,0.9595434069633484,0.9623944163322449,0.5981184244155884,0.15000000000000002,1.3275374174118042,0.7087859511375427
1.9509762525558472,0.8616636395454407,1.0893126130104065,0.5388640761375427,0.15000000000000002,1.475996732711792,0.6576904058456421
1.7789884805679321,0.9308649301528931,0.8481235504150391,0.5638386607170105,0.19999999999999996,1.185304880142212,0.6719828844070435
1.8680469989776611,0.8650602698326111,1.00298672914505,0.46559640765190125,0.19999999999999996,1.2021209001541138,0.6004199385643005
1.6262047290802002,0.4573676288127899,1.1688371002674103,0.559802234172821,0.5,1.0865020751953125,0.6992610692977905
1.407771348953247,0.3607231080532074,1.0470482409000397,0.4282289445400238,0.5,1.3529696464538574,0.5906201004981995
1.4426558017730713,0.30532199144363403,1.1373338103294373,0.40659165382385254,0.44999999999999996,1.2037527561187744,0.5233909487724304
1.1187065839767456,0.3141906261444092,0.8045159578323364,0.4675385653972626,0.65,1.0871926546096802,0.6005128026008606
1.3089704513549805,0.16656267642974854,1.142407774925232,0.3055224120616913,0.55,0.7207602858543396,0.4699113070964813
0.9894846081733704,0.39382457733154297,0.5956600308418274,0.6549162268638611,0.44999999999999996,1.0204874277114868,0.8727118372917175
0.8911792635917664,0.17104001343250275,0.7201392501592636,0.41178473830223083,0.65,1.1168136596679688,0.5864444375038147
1.2090990543365479,0.16660086810588837,1.0424981862306595,0.5177485346794128,0.44999999999999996,1.4591976404190063,0.6561742424964905
1.1679251194000244,0.16168852150440216,1.0062365978956223,0.5083954930305481,0.6,1.2831648588180542,0.6311525106430054
1.1211718320846558,0.27823907136917114,0.8429327607154846,0.5662986636161804,0.44999999999999996,1.5124017000198364,0.7454764246940613
1.3804911375045776,0.2414368838071823,1.1390542536973953,0.5913095474243164,0.55,1.264294981956482,0.7366343140602112
1.2991580963134766,0.24465422332286835,1.0545038729906082,0.4825238287448883,0.5,1.1775038242340088,0.6231756210327148
1.0697044134140015,0.3461557626724243,0.7235486507415771,0.44807109236717224,0.6,1.0102136135101318,0.643164336681366
1.3225854635238647,0.1914747953414917,1.131110668182373,0.5694617629051208,0.55,1.189773440361023,0.6568464636802673
1.3779228925704956,0.28950783610343933,1.0884150564670563,0.5935536623001099,0.5,1.2225730419158936,0.6683420538902283
1.4364264011383057,0.33652445673942566,1.09990194439888,0.5590116381645203,0.30000000000000004,0.9521063566207886,0.6599427461624146
1.5571022033691406,0.2578575015068054,1.2992447018623352,0.5422945618629456,0.44999999999999996,0.699661910533905,0.6589767932891846
1.4215093851089478,0.2979700565338135,1.1235393285751343,0.5251865983009338,0.6,1.0666216611862183,0.6192676424980164
1.454481601715088,0.3327707350254059,1.121710866689682,0.46211186051368713,0.55,1.0281428098678589,0.5720898509025574
1.350764513015747,0.37577515840530396,0.9749893546104431,0.48275360465049744,0.55,1.4777421951293945,0.5709841251373291
1.509056806564331,0.2838294506072998,1.2252273559570312,0.46376243233680725,0.6,1.4458279609680176,0.5357046723365784
1.406028151512146,0.3644823729991913,1.0415457785129547,0.34553295373916626,0.65,0.929062008857727,0.4138197600841522
1.2421945333480835,0.7472586631774902,0.49493587017059326,0.37761959433555603,0.55,0.9145368933677673,0.4414539933204651
1.5228170156478882,0.6241373419761658,0.8986796736717224,0.38036206364631653,0.7,1.1562466621398926,0.5360909700393677
1.5382188558578491,0.5212628245353699,1.0169560313224792,0.2521582543849945,0.6,1.3778891563415527,0.3723556697368622
1.6849619150161743,0.5481172204017639,1.1368446946144104,0.2649349570274353,0.44999999999999996,1.2014669179916382,0.403196781873703
1.3893121480941772,0.6308775544166565,0.7584345936775208,0.3017852008342743,0.65,1.3648298978805542,0.4778442084789276
1.6422032117843628,0.45759087800979614,1.1846123337745667,0.216464564204216,0.5,1.1364034414291382,0.3431393802165985
1.56328284740448,0.5112348794937134,1.0520479679107666,0.2672693133354187,0.55,1.321397304534912,0.4112224578857422
1.3583709001541138,0.6507730484008789,0.7075978517532349,0.34912845492362976,0.44999999999999996,1.3693528175354004,0.5228707194328308
1.315704345703125,0.5539220571517944,0.7617822885513306,0.28858208656311035,0.6,0.7844461798667908,0.46774822473526
1.2213934659957886,0.5548414587974548,0.6665520071983337,0.30142852663993835,0.5,1.4851490259170532,0.4902617633342743
1.3225276470184326,0.5132879614830017,0.8092396855354309,0.2796134650707245,0.6,1.3331190347671509,0.4780291020870209
1.305888295173645,0.533561646938324,0.772326648235321,0.2937740981578827,0.55,1.609126091003418,0.5160220265388489
1.1306359767913818,0.6286286115646362,0.5020073652267456,0.39039120078086853,0.55,1.758571982383728,0.6337542533874512
1.3744168281555176,0.4316536486148834,0.9427631795406342,0.19380979239940643,0.55,1.4691179990768433,0.3227895498275757
1.1403015851974487,0.5752089619636536,0.5650926232337952,0.35244178771972656,0.6,1.7409170866012573,0.5217885971069336
0.950583279132843,0.6196255087852478,0.3309577703475952,0.35935336351394653,0.65,1.3054628372192383,0.5471521615982056
1.1248024702072144,0.5182287096977234,0.606573760509491,0.3650248050689697,0.44999999999999996,1.2147411108016968,0.5147131085395813
1.2340149879455566,0.4685933291912079,0.7654216587543488,0.30720654129981995,0.5,1.2821688652038574,0.446604460477829
1.3180584907531738,0.49131307005882263,0.8267454206943512,0.2843829095363617,0.55,0.8434740900993347,0.4426969587802887
1.616410493850708,0.5560492277145386,1.0603612661361694,0.29150357842445374,0.4,1.5614628791809082,0.3842134475708008
1.8115662336349487,0.6088436841964722,1.2027225494384766,0.3041932284832001,0.6,1.5915464162826538,0.37597543001174927
1.7934330701828003,0.6520074009895325,1.1414256691932678,0.31000176072120667,0.5,0.7830018997192383,0.4200842082500458
1.674018144607544,0.7402235269546509,0.9337946176528931,0.3703950047492981,0.5,1.058560848236084,0.4947063624858856
1.6367113590240479,0.6877402663230896,0.9489710927009583,0.3566821217536926,0.6,1.3333388566970825,0.5138747096061707
1.6890413761138916,0.6380458474159241,1.0509955286979675,0.3025141656398773,0.6,1.2223411798477173,0.4674144685268402
1.7288906574249268,0.5743461847305298,1.154544472694397,0.24416697025299072,0.5,1.2653627395629883,0.37257620692253113
1.5941153764724731,0.6149255633354187,0.9791898131370544,0.31332239508628845,0.35,1.138284683227539,0.4644533693790436
1.6512832641601562,0.5645043253898621,1.0867789387702942,0.256733775138855,0.5,0.8505213856697083,0.37347060441970825
1.7022373676300049,0.5654816031455994,1.1367557644844055,0.24896803498268127,0.44999999999999996,1.1723754405975342,0.38066601753234863
1.5100759267807007,0.6674630045890808,0.8426129221916199,0.3230477273464203,0.7,1.5339055061340332,0.502647876739502
1.5224274396896362,0.7462982535362244,0.7761291861534119,0.3803204596042633,0.55,1.3409885168075562,0.5579294562339783
1.6189666986465454,0.690635621547699,0.9283310770988464,0.33168479800224304,0.55,1.221663475036621,0.46575507521629333
1.57461416721344,0.5828354358673096,0.9917787313461304,0.2401353120803833,0.5,1.5876874923706055,0.4133567810058594
1.5577802658081055,0.7479586601257324,0.809821605682373,0.38399216532707214,0.6,1.2861557006835938,0.5168004035949707
1.5817339420318604,0.6751205325126648,0.9066134095191956,0.34199264645576477,0.65,0.5728229284286499,0.47027823328971863
1.603816270828247,0.6642390489578247,0.9395772218704224,0.3071276545524597,0.65,1.2714887857437134,0.4679703712463379
1.5456942319869995,0.7298155426979065,0.815878689289093,0.3379724621772766,0.55,1.2725061178207397,0.5199782848358154
1.6260654926300049,0.6952590942382812,0.9308063983917236,0.3344000279903412,0.6,1.1258165836334229,0.47895240783691406
1.71062171459198,0.6528920531272888,1.0577296614646912,0.31320899724960327,0.35,1.132731556892395,0.461168497800827
1.6484298706054688,0.7238852977752686,0.9245445728302002,0.33955782651901245,0.44999999999999996,1.3783737421035767,0.4799405634403229
1.6590851545333862,0.6054000854492188,1.0536850690841675,0.2785884439945221,0.7,1.2831047773361206,0.4233856201171875
1.5535577535629272,0.7299923896789551,0.8235653638839722,0.3894434869289398,0.5,1.1178665161132812,0.543464183807373
1.7828861474990845,0.6238099336624146,1.15907621383667,0.28320416808128357,0.55,1.1603184938430786,0.4424491822719574
1.7300151586532593,0.6210775375366211,1.1089376211166382,0.28336668014526367,0.44999999999999996,1.1157128810882568,0.4459894299507141
1.6856186389923096,0.6439046263694763,1.0417140126228333,0.29201221466064453,0.4,0.8837515711784363,0.4507451057434082
1.6243730783462524,0.687568187713623,0.9368048906326294,0.3364292085170746,0.6,1.249182939529419,0.535101056098938
1.5831645727157593,0.6892878413200378,0.8938767313957214,0.3731117248535156,0.55,0.562339186668396,0.5439913272857666
1.7217010259628296,0.6179808378219604,1.1037201881408691,0.32328811287879944,0.5,0.8634364008903503,0.4874655306339264
1.6662663221359253,0.7606799006462097,0.9055864214897156,0.4202028810977936,0.55,1.287358045578003,0.6132090091705322
1.5366572141647339,0.8005383610725403,0.7361188530921936,0.4502151608467102,0.65,1.2487014532089233,0.6467297673225403
1.6660717725753784,0.7728360295295715,0.8932357430458069,0.40691232681274414,0.55,1.3572477102279663,0.6027311682701111
1.6318126916885376,0.7675772905349731,0.8642354011535645,0.4073031544685364,0.44999999999999996,1.4776681661605835,0.6042906641960144
1.6594994068145752,0.7621475458145142,0.897351861000061,0.4127464294433594,0.44999999999999996,1.2014400959014893,0.5888633131980896
1.5969904661178589,0.7320453524589539,0.864945113658905,0.33350011706352234,0.55,1.0721476078033447,0.5262802243232727
1.801730990409851,0.659227192401886,1.142503798007965,0.3288520872592926,0.4,1.0997419357299805,0.49053630232810974
1.6789934635162354,0.6879159212112427,0.9910775423049927,0.3597389757633209,0.44999999999999996,1.5976463556289673,0.5259557962417603
1.7275947332382202,0.7352027297019958,0.9923920035362244,0.3785872161388397,0.55,1.4273816347122192,0.5228450894355774
1.7849228382110596,0.7375214099884033,1.0474014282226562,0.3837006390094757,0.5,1.2282633781433105,0.537516713142395
1.7971104383468628,0.5917220115661621,1.2053884267807007,0.2667127549648285,0.35,1.0049251317977905,0.39231210947036743
1.5492647886276245,0.8262916803359985,0.722973108291626,0.4397662580013275,0.35,0.8784544467926025,0.5802163481712341
1.8772283792495728,0.6791604161262512,1.1980679631233215,0.31838107109069824,0.6,1.0386879444122314,0.42952385544776917
1.663088083267212,0.7147992253303528,0.9482888579368591,0.3003654181957245,0.5,0.8535426259040833,0.44927436113357544
1.7965809106826782,0.6948334574699402,1.101747453212738,0.3250099718570709,0.55,1.5677735805511475,0.4433370530605316
1.841772437095642,0.7988450527191162,1.0429273843765259,0.39567938446998596,0.5,1.4850502014160156,0.5090240240097046
1.5826423168182373,0.8316749930381775,0.7509673237800598,0.35937079787254333,0.4,1.0958583354949951,0.48069998621940613
1.831049919128418,0.5935495495796204,1.2375003695487976,0.23171715438365936,0.4,0.890917956829071,0.3675929605960846
1.8316749334335327,0.7055415511131287,1.126133382320404,0.35076555609703064,0.5,1.113269329071045,0.45518922805786133
1.8085981607437134,0.7377822995185852,1.0708158612251282,0.33038148283958435,0.44999999999999996,1.2516767978668213,0.48265668749809265
1.668339729309082,0.8165175318717957,0.8518221974372864,0.45368319749832153,0.5,1.473256230354309,0.5642545819282532
1.6800287961959839,0.7444317936897278,0.9355970025062561,0.3730250298976898,0.55,1.303807020187378,0.49779948592185974
1.8624180555343628,0.7638861536979675,1.0985319018363953,0.3683936297893524,0.5,1.2013442516326904,0.504091203212738
1.4538413286209106,0.8433988690376282,0.6104424595832825,0.4039303958415985,0.44999999999999996,1.2362219095230103,0.5366200804710388
1.6769790649414062,0.7848265171051025,0.8921525478363037,0.38518890738487244,0.44999999999999996,1.4461160898208618,0.4910855293273926
1.745367407798767,0.7259089350700378,1.0194584727287292,0.3227698504924774,0.55,1.3558987379074097,0.44960078597068787
1.5354946851730347,0.7394008636474609,0.7960938215255737,0.38095298409461975,0.5,1.1107546091079712,0.4927158057689667
1.6108028888702393,0.7344171404838562,0.8763857483863831,0.3681428134441376,0.4,0.6870009303092957,0.4693275988101959
1.7469472885131836,0.6680364608764648,1.0789108276367188,0.3493104875087738,0.44999999999999996,1.0940359830856323,0.44731560349464417
1.7320717573165894,0.6686331629753113,1.063438594341278,0.32146212458610535,0.5,1.1591639518737793,0.43252602219581604
1.7443774938583374,0.5933474898338318,1.1510300040245056,0.23680341243743896,0.5,0.7806997299194336,0.3511818051338196
1.6380598545074463,0.7392733693122864,0.8987864851951599,0.3481820523738861,0.30000000000000004,1.3089548349380493,0.45364004373550415
1.6021913290023804,0.699065625667572,0.9031257033348083,0.32290083169937134,0.5,0.961122453212738,0.4466715455055237
1.581471562385559,0.6940137147903442,0.8874578475952148,0.32068780064582825,0.55,1.5220717191696167,0.45164749026298523
1.550176978111267,0.7488128542900085,0.8013641238212585,0.3666711747646332,0.4,1.3481544256210327,0.49463945627212524
1.5213404893875122,0.8087051510810852,0.712635338306427,0.4019990563392639,0.5,1.4512184858322144,0.5192628502845764
1.4152202606201172,0.6685423851013184,0.7466778755187988,0.33719754219055176,0.4,1.6908358335494995,0.4518846571445465
1.5776588916778564,0.7253977656364441,0.8522611260414124,0.3485470414161682,0.35,1.4541634321212769,0.4789932668209076
1.6101751327514648,0.7248334288597107,0.8853417038917542,0.31735119223594666,0.44999999999999996,1.411426305770874,0.44523125886917114
1.5349682569503784,0.7731260657310486,0.7618421912193298,0.34357166290283203,0.4,1.1313015222549438,0.46665841341018677
1.5562864542007446,0.7131738662719727,0.843112587928772,0.3257504403591156,0.35,1.4234012365341187,0.46473655104637146
1.5721710920333862,0.736939549446106,0.8352315425872803,0.33981338143348694,0.55,1.4088568687438965,0.4704475402832031
1.5485445261001587,0.6711933612823486,0.8773511648178101,0.2738714814186096,0.44999999999999996,1.2441378831863403,0.4135965406894684
1.43743097782135,0.8342628479003906,0.6031681299209595,0.4172053337097168,0.4,1.5198955535888672,0.5822258591651917
1.4752191305160522,0.7034327387809753,0.7717863917350769,0.31522056460380554,0.30000000000000004,1.3398382663726807,0.44271689653396606
1.346242904663086,0.7961949110031128,0.5500479936599731,0.3593362271785736,0.5,1.3531279563903809,0.5277085900306702
1.4121227264404297,0.6718741059303284,0.7402486205101013,0.28918853402137756,0.44999999999999996,0.8094452619552612,0.4472063183784485
1.5357307195663452,0.6355929970741272,0.900137722492218,0.24177412688732147,0.4,1.2769969701766968,0.3920518457889557
1.4335144758224487,0.6369175910949707,0.796596884727478,0.2539348006248474,0.7,1.580472469329834,0.41730090975761414
1.3917396068572998,0.6875073313713074,0.7042322754859924,0.29431962966918945,0.6,1.6801379919052124,0.4668590724468231
1.3650779724121094,0.7502284049987793,0.6148495674133301,0.3325328826904297,0.44999999999999996,1.6396276950836182,0.4970614016056061
1.4739187955856323,0.6673648357391357,0.8065539598464966,0.26446014642715454,0.5,1.4581093788146973,0.4203951954841614
1.4830869436264038,0.6818975806236267,0.8011893630027771,0.270695298910141,0.55,0.8906562328338623,0.4265482425689697
1.3991386890411377,0.6790002584457397,0.720138430595398,0.2711174190044403,0.44999999999999996,1.5547772645950317,0.4309180676937103
1.3465038537979126,0.7147049903869629,0.6317988634109497,0.30390119552612305,0.65,1.670586109161377,0.472743421792984
1.4674152135849,0.6470074653625488,0.8204077482223511,0.2554583251476288,0.55,1.3085390329360962,0.4001968801021576
1.3739756345748901,0.7067423462867737,0.6672332882881165,0.31804007291793823,0.6,1.228614091873169,0.49571123719215393
1.425118088722229,0.6928771138191223,0.7322409749031067,0.3507152199745178,0.55,1.621759295463562,0.517039954662323
1.436509609222412,0.7330309152603149,0.7034786939620972,0.34772220253944397,0.55,1.3979287147521973,0.5007039904594421
1.529697299003601,0.6615074276924133,0.8681898713111877,0.3189948499202728,0.55,1.4569852352142334,0.48513469099998474
1.4539426565170288,0.7785424590110779,0.6754001975059509,0.41679105162620544,0.55,1.3683710098266602,0.5817691683769226
1.6200742721557617,0.6759753227233887,0.944098949432373,0.41839805245399475,0.44999999999999996,1.3295894861221313,0.5490992665290833
1.5370546579360962,0.8067290186882019,0.7303256392478943,0.4446261525154114,0.55,1.4667152166366577,0.6050886511802673
1.4795253276824951,0.8237075209617615,0.6558178067207336,0.4812699258327484,0.5,1.5508755445480347,0.6235337257385254
1.5150974988937378,0.8365994691848755,0.6784980297088623,0.4670589566230774,0.55,1.2226669788360596,0.6029080748558044
1.685322642326355,0.7929322719573975,0.8923903703689575,0.40420934557914734,0.55,1.2935209274291992,0.5432116389274597
1.7046102285385132,0.7783998847007751,0.926210343837738,0.3739384114742279,0.55,1.520843505859375,0.5035384297370911
1.7892268896102905,0.7178460955619812,1.0713807940483093,0.3684775233268738,0.55,1.6251049041748047,0.5170679092407227
1.7776981592178345,0.7699725031852722,1.0077256560325623,0.39801380038261414,0.55,1.5346721410751343,0.5452247858047485
1.8112331628799438,0.7655646204948425,1.0456685423851013,0.42107149958610535,0.4,1.5048696994781494,0.5470186471939087
1.8206526041030884,0.7762340903282166,1.0444185137748718,0.4440239369869232,0.6,1.0233113765716553,0.5842056274414062
1.756140947341919,0.7328597903251648,1.0232811570167542,0.41605931520462036,0.25,1.6513551473617554,0.5366440415382385
1.8268104791641235,0.7581866383552551,1.0686238408088684,0.4302961528301239,0.5,1.9084837436676025,0.5602812170982361
1.800057291984558,0.7871480584144592,1.0129092335700989,0.45445185899734497,0.4,1.2217602729797363,0.5859279036521912
1.7034190893173218,0.8992494940757751,0.8041695952415466,0.4457974433898926,0.4,1.018835425376892,0.576023280620575
1.683936357498169,0.7808069586753845,0.9031293988227844,0.4443690776824951,0.6,1.2654109001159668,0.5847012400627136
1.6515649557113647,0.9054901003837585,0.7460748553276062,0.44251275062561035,0.6,1.2560635805130005,0.5845822095870972
1.292894959449768,0.5381413698196411,0.754753589630127,0.5472755432128906,0.5,1.3973572254180908,0.7360641956329346
1.325914978981018,0.4484625458717346,0.8774524331092834,0.5363484621047974,0.4,0.910290539264679,0.7041741013526917
1.3185440301895142,0.5143750309944153,0.8041689991950989,0.563630998134613,0.35,1.3364900350570679,0.7417964339256287
1.2608861923217773,0.39633533358573914,0.8645508587360382,0.4402078688144684,0.44999999999999996,1.4009424448013306,0.6643765568733215
1.2526196241378784,0.33993053436279297,0.9126890897750854,0.3602030873298645,0.30000000000000004,1.1553921699523926,0.5820233821868896
1.3106873035430908,0.33068928122520447,0.9799980223178864,0.38848528265953064,0.19999999999999996,1.8347885608673096,0.579060971736908
1.2573226690292358,0.30460014939308167,0.9527225196361542,0.39617130160331726,0.25,1.6277875900268555,0.5873196721076965
1.277976632118225,0.35309359431266785,0.9248830378055573,0.4182283878326416,0.5,1.1295900344848633,0.6046334505081177
1.297307014465332,0.20826540887355804,1.089041605591774,0.20900170505046844,0.4,1.4767872095108032,0.33725637197494507
1.2460724115371704,0.34990596771240234,0.8961664438247681,0.2675938308238983,0.4,1.0139970779418945,0.4622962474822998
1.1587371826171875,0.3481970727443695,0.810540109872818,0.38106271624565125,0.4,0.9725260138511658,0.5644587874412537
1.2459025382995605,0.3052842319011688,0.9406183063983917,0.3469596803188324,0.44999999999999996,1.3823837041854858,0.5318706631660461
1.2968062162399292,0.28867873549461365,1.0081274807453156,0.3270348012447357,0.35,1.6454159021377563,0.501485288143158
1.2977845668792725,0.4926219880580902,0.8051625788211823,0.47564932703971863,0.25,1.2839031219482422,0.6817367076873779
1.3407213687896729,0.48569971323013306,0.8550216555595398,0.3847086727619171,0.4,1.151686191558838,0.5748364925384521
1.2813332080841064,0.7673096060752869,0.5140236020088196,0.5113124251365662,0.4,1.2266669273376465,0.6539320349693298
1.4756405353546143,0.5379944443702698,0.9376460909843445,0.4423602223396301,0.4,0.7987759113311768,0.6006988883018494
1.4823116064071655,0.8564843535423279,0.6258272528648376,0.5582890510559082,0.44999999999999996,1.1119284629821777,0.6599465012550354
1.6062549352645874,0.8139888644218445,0.7922660708427429,0.4411992132663727,0.4,0.7114806771278381,0.5339358448982239
1.6592426300048828,0.7651740908622742,0.8940685391426086,0.4277300536632538,0.5,1.2408607006072998,0.5191792845726013
1.6472606658935547,0.7720377445220947,0.87522292137146,0.4193042814731598,0.5,1.654862403869629,0.5344023108482361
1.5616563558578491,0.5161504745483398,1.0455058813095093,0.4584748446941376,0.44999999999999996,1.1520525217056274,0.5812790989875793
1.631818413734436,0.7762235999107361,0.8555948138237,0.5080788731575012,0.4,1.2394765615463257,0.6313678026199341
1.530513048171997,0.9957588315010071,0.53475421667099,0.5479434132575989,0.6,1.181680679321289,0.7145972847938538
1.6508668661117554,0.7789204716682434,0.871946394443512,0.6231305599212646,0.55,1.8835327625274658,0.8422951102256775
1.6258875131607056,1.0412578582763672,0.5846296548843384,0.6252476572990417,0.55,0.9867581129074097,0.8646745085716248
1.5445200204849243,0.7968363165855408,0.7476837038993835,0.6319028735160828,0.55,1.1697026491165161,0.8273167610168457
1.732164740562439,0.7311679720878601,1.0009967684745789,0.5859971046447754,0.5,1.3478281497955322,0.7750994563102722
1.7885102033615112,0.776416003704071,1.0120941996574402,0.6108261942863464,0.55,0.8337915539741516,0.7800805568695068
1.8563358783721924,0.9010478258132935,0.9552880525588989,0.6193596720695496,0.65,1.1170685291290283,0.7786126732826233
1.883302927017212,0.797417938709259,1.0858849883079529,0.5682875514030457,0.6,1.287748098373413,0.7222004532814026
1.7783787250518799,0.8247085809707642,0.9536701440811157,0.563769519329071,0.55,1.1437991857528687,0.7142529487609863
1.7519924640655518,0.7421099543571472,1.0098825097084045,0.5258354544639587,0.5,1.5934406518936157,0.6819208264350891
1.5335602760314941,0.9125328063964844,0.6210274696350098,0.5824849009513855,0.55,1.8312628269195557,0.7221481204032898
1.7390060424804688,0.6843897104263306,1.0546163320541382,0.5264013409614563,0.5,1.6686680316925049,0.6648415923118591
1.509394645690918,0.973775327205658,0.53561931848526,0.5039980411529541,0.65,1.147961974143982,0.6472005844116211
1.5829288959503174,0.992902934551239,0.5900259613990784,0.4793301522731781,0.55,1.604825496673584,0.5431327223777771
1.6554040908813477,0.8999218344688416,0.7554822564125061,0.5478217005729675,0.44999999999999996,1.1494481563568115,0.6259546875953674
1.7211639881134033,0.8058315515518188,0.9153324365615845,0.532569169998169,0.5,1.3611429929733276,0.6040744781494141
1.762155532836914,0.8562976121902466,0.9058579206466675,0.5816847085952759,0.55,1.2075560092926025,0.6519483923912048
1.7674797773361206,0.9908044934272766,0.776675283908844,0.5466697812080383,0.44999999999999996,1.6155738830566406,0.6544548273086548
1.8240402936935425,1.0658385753631592,0.7582017183303833,0.6259341239929199,0.6,1.799353837966919,0.7085106372833252
1.8158397674560547,1.109338402748108,0.7065013647079468,0.6010176539421082,0.5,1.158860683441162,0.6611238718032837
1.9673073291778564,1.1099741458892822,0.8573331832885742,0.5741870403289795,0.55,1.3185540437698364,0.6400942206382751
1.9001028537750244,1.21892249584198,0.6811803579330444,0.6156285405158997,0.4,1.2719972133636475,0.6714228987693787
1.8998130559921265,1.0007013082504272,0.8991117477416992,0.4294506013393402,0.5,0.9178591966629028,0.4964168071746826
1.5687921047210693,0.3292143940925598,1.2395777106285095,0.3167295455932617,0.6,1.1909451484680176,0.5222551226615906
1.4854326248168945,0.35264354944229126,1.1327890753746033,0.34365013241767883,0.4,1.1135004758834839,0.5374862551689148
1.630754828453064,0.36298707127571106,1.267767757177353,0.3701690137386322,0.6,1.3202992677688599,0.5208939909934998
1.5783828496932983,0.3323889374732971,1.2459939122200012,0.3233189284801483,0.55,1.1789448261260986,0.5286020040512085
1.6330139636993408,0.3957154452800751,1.2372985184192657,0.32765981554985046,0.6,0.8309895396232605,0.5589442253112793
1.4689470529556274,0.4090408384799957,1.0599062144756317,0.1911192685365677,0.55,1.1812185049057007,0.3984437584877014
1.5040110349655151,0.41988810896873474,1.0841229259967804,0.19309572875499725,0.55,0.9718542695045471,0.38703399896621704
1.3331512212753296,0.5521541833877563,0.7809970378875732,0.2549881041049957,0.44999999999999996,1.0112369060516357,0.5232326984405518
1.5154684782028198,0.5207031965255737,0.9947652816772461,0.23648610711097717,0.4,0.9877211451530457,0.5035744905471802
1.3690394163131714,0.6175469756126404,0.751492440700531,0.25951847434043884,0.4,0.9538960456848145,0.4626557528972626
1.4636688232421875,0.3531426787376404,1.1105261445045471,0.15907321870326996,0.65,0.9290807843208313,0.3208949565887451
1.337911605834961,0.5094397664070129,0.828471839427948,0.1819695681333542,0.7,1.1889575719833374,0.35159704089164734
1.6801456212997437,0.3586786687374115,1.3214669525623322,0.1509891003370285,0.55,0.886317253112793,0.2766849994659424
1.4195255041122437,0.6049568057060242,0.8145686984062195,0.23086027801036835,0.5,1.1626454591751099,0.3976972997188568
1.5400049686431885,0.4124530255794525,1.127551943063736,0.1383555680513382,0.5,0.880345344543457,0.25998106598854065
1.4137964248657227,0.5029689073562622,0.9108275175094604,0.19118689000606537,0.55,0.932837724685669,0.3397999703884125
1.2316532135009766,0.5157338976860046,0.7159193158149719,0.24125936627388,0.44999999999999996,1.0226446390151978,0.38837143778800964
1.3707268238067627,0.34569159150123596,1.0250352323055267,0.14872626960277557,0.5,1.2384159564971924,0.27826496958732605
1.4115214347839355,0.43203145265579224,0.9794899821281433,0.16591471433639526,0.4,1.072326421737671,0.30588701367378235
1.4253605604171753,0.4426717460155487,0.9826888144016266,0.21764783561229706,0.55,0.8596881031990051,0.3558636009693146
1.2415258884429932,0.5220968723297119,0.7194290161132812,0.20558325946331024,0.5,1.1693326234817505,0.3634068965911865
1.625914454460144,0.3908661901950836,1.2350482642650604,0.157555490732193,0.5,0.9918272495269775,0.28054842352867126
1.2869402170181274,0.4450157582759857,0.8419244587421417,0.18271943926811218,0.30000000000000004,0.9090414047241211,0.33770129084587097
1.6610918045043945,0.3924448490142822,1.2686469554901123,0.19132570922374725,0.44999999999999996,0.9023109078407288,0.3300642669200897
1.376154899597168,0.5726787447929382,0.8034761548042297,0.2570255398750305,0.6,0.9086809158325195,0.417987197637558
1.6586612462997437,0.26592564582824707,1.3927356004714966,0.10084670037031174,0.4,1.2849905490875244,0.20601053535938263
1.4262052774429321,0.3981994688510895,1.0280058085918427,0.16508221626281738,0.6,1.2367180585861206,0.2844248116016388
1.577439546585083,0.37458816170692444,1.2028513848781586,0.1326950043439865,0.5,0.7440869212150574,0.2601218819618225
1.481308102607727,0.3795310854911804,1.1017770171165466,0.1432086080312729,0.55,1.2027758359909058,0.2714848816394806
1.6215530633926392,0.4008152484893799,1.2207378149032593,0.1326071321964264,0.25,1.1529498100280762,0.26263904571533203
1.3286939859390259,0.3956902027130127,0.9330037832260132,0.1414176970720291,0.55,0.8354161381721497,0.26884740591049194
1.5865917205810547,0.4280364215373993,1.1585552990436554,0.16082663834095,0.44999999999999996,0.9721903800964355,0.3027285039424896
1.502144694328308,0.3381466567516327,1.1639980375766754,0.11918633431196213,0.5,1.1025068759918213,0.23376904428005219
1.5813528299331665,0.32403382658958435,1.2573190033435822,0.12804816663265228,0.5,0.8151848316192627,0.21868538856506348
1.3149646520614624,0.5367251038551331,0.7782395482063293,0.24795639514923096,0.5,0.9420313835144043,0.3890278935432434
1.597438931465149,0.32426783442497253,1.2731710970401764,0.10303711146116257,0.4,0.4398588538169861,0.20998716354370117
1.2345632314682007,0.3609214425086975,0.8736417889595032,0.13208305835723877,0.55,0.9739196300506592,0.24612782895565033
1.5513935089111328,0.3682578504085541,1.1831356585025787,0.17126226425170898,0.4,0.8832710385322571,0.2933553159236908
1.453491449356079,0.25180521607398987,1.2016862332820892,0.10082004219293594,0.44999999999999996,0.6913598775863647,0.20521600544452667
1.3052488565444946,0.29920265078544617,1.0060462057590485,0.11171524971723557,0.5,1.0829870700836182,0.20904956758022308
1.1970247030258179,0.3880821168422699,0.808942586183548,0.14502616226673126,0.7,1.0023976564407349,0.26141461730003357
1.3577377796173096,0.31970450282096863,1.038033276796341,0.09419470280408859,0.6,0.8654090762138367,0.1979566514492035
1.3301526308059692,0.3494007885456085,0.9807518422603607,0.10963758081197739,0.55,0.7759206295013428,0.21705232560634613
1.1333303451538086,0.41055533289909363,0.722775012254715,0.14747142791748047,0.44999999999999996,1.0753250122070312,0.2694125175476074
1.1713656187057495,0.4194508492946625,0.751914769411087,0.16128291189670563,0.35,1.381617546081543,0.2824428975582123
1.103938102722168,0.4375983774662018,0.6663397252559662,0.15318022668361664,0.5,0.5715668201446533,0.27166399359703064
1.1203529834747314,0.39047476649284363,0.7298782169818878,0.1353166252374649,0.55,1.3481358289718628,0.25869590044021606
1.0234702825546265,0.401324599981308,0.6221456825733185,0.15026763081550598,0.5,1.042886734008789,0.24331212043762207
1.2136458158493042,0.316658079624176,0.8969877362251282,0.11201727390289307,0.65,1.3752472400665283,0.1927652806043625
0.9197182059288025,0.41616159677505493,0.5035566091537476,0.1556708663702011,0.44999999999999996,1.0464509725570679,0.2771822512149811
0.9576990008354187,0.41065603494644165,0.547042965888977,0.15691448748111725,0.44999999999999996,1.1289736032485962,0.2750011086463928
1.1245323419570923,0.4284229278564453,0.696109414100647,0.1574142426252365,0.6,0.6826017498970032,0.29819604754447937
1.0921515226364136,0.46475544571876526,0.6273960769176483,0.1644815057516098,0.4,0.6771276593208313,0.3147865831851959
1.1005011796951294,0.4347623884677887,0.6657387912273407,0.1812264621257782,0.5,1.097968578338623,0.3120608627796173
1.293359637260437,0.4789119362831116,0.8144477009773254,0.18038694560527802,0.5,1.1571612358093262,0.3220451772212982
1.4704302549362183,0.4040665626525879,1.0663636922836304,0.11901473999023438,0.65,1.3963193893432617,0.1953212320804596
1.4078292846679688,0.40041396021842957,1.0074153244495392,0.12553565204143524,0.65,1.3623521327972412,0.23065538704395294
1.4277963638305664,0.38392382860183716,1.0438725352287292,0.11026189476251602,0.6,1.2622908353805542,0.18319380283355713
1.4377505779266357,0.38169553875923157,1.0560550391674042,0.11551886051893234,0.55,0.6229181289672852,0.19226668775081635
1.4628849029541016,0.34098073840141296,1.1219041645526886,0.09725447744131088,0.44999999999999996,1.0416932106018066,0.16094057261943817
1.3222235441207886,0.2755148112773895,1.046708732843399,0.0927119180560112,0.55,0.8909999132156372,0.15499161183834076
1.294188141822815,0.3509136438369751,0.9432744979858398,0.12213849276304245,0.65,0.9998397827148438,0.20881329476833344
1.2656649351119995,0.43359699845314026,0.8320679366588593,0.16596436500549316,0.4,1.1736034154891968,0.28609195351600647
1.309204339981079,0.3681578040122986,0.9410465359687805,0.14880600571632385,0.4,1.185707449913025,0.2502463757991791
1.3407424688339233,0.3187234401702881,1.0220190286636353,0.10825896263122559,0.4,1.1688593626022339,0.1889985203742981
1.3191801309585571,0.45462775230407715,0.86455237865448,0.14509084820747375,0.35,1.2078286409378052,0.2527393698692322
1.491816759109497,0.30620256066322327,1.1856141984462738,0.08403235673904419,0.4,0.9180323481559753,0.14645735919475555
1.3144066333770752,0.3736036419868469,0.9408029913902283,0.1290055513381958,0.6,1.0303387641906738,0.23131786286830902
1.249789834022522,0.48640280961990356,0.7633870244026184,0.20940987765789032,0.7,1.2237628698349,0.35744988918304443
1.3673303127288818,0.46629390120506287,0.901036411523819,0.19067509472370148,0.44999999999999996,0.9282017946243286,0.31854650378227234
1.2461206912994385,0.4857107102870941,0.7604099810123444,0.2307007759809494,0.5,0.9028319120407104,0.4017069935798645
1.3397951126098633,0.4384588897228241,0.9013362228870392,0.20352207124233246,0.55,1.0225489139556885,0.33568063378334045
1.286523699760437,0.5238780975341797,0.7626456022262573,0.23772132396697998,0.6,1.5077811479568481,0.3939155042171478
1.4205905199050903,0.48365601897239685,0.9369345009326935,0.21344251930713654,0.44999999999999996,1.285317301750183,0.33819380402565
1.3083431720733643,0.5414175391197205,0.7669256329536438,0.24461594223976135,0.4,1.1127351522445679,0.39222970604896545
1.326978087425232,0.48273012042045593,0.844247967004776,0.21156466007232666,0.55,1.353615403175354,0.3256217837333679
1.3161591291427612,0.5056287050247192,0.810530424118042,0.20624366402626038,0.65,1.2308508157730103,0.3342893123626709
1.4423373937606812,0.4279879033565521,1.014349490404129,0.20030298829078674,0.4,1.1294890642166138,0.3138049244880676
1.373599648475647,0.4662299156188965,0.9073697328567505,0.19753490388393402,0.6,1.1153888702392578,0.3118346631526947
1.3843824863433838,0.5699228644371033,0.8144596219062805,0.2517821788787842,0.44999999999999996,1.092231035232544,0.41867801547050476
1.2509733438491821,0.5856866836547852,0.665286660194397,0.254916250705719,0.6,0.9687965512275696,0.36718693375587463
1.3042141199111938,0.48628780245780945,0.8179263174533844,0.21660585701465607,0.6,1.1827430725097656,0.3224571943283081
1.4088696241378784,0.5469561815261841,0.8619134426116943,0.2282487452030182,0.5,1.6923578977584839,0.35246607661247253
1.417160153388977,0.3707153797149658,1.0464447736740112,0.16787374019622803,0.44999999999999996,0.8788573741912842,0.27634066343307495
1.3548583984375,0.4093917906284332,0.9454666078090668,0.16593416035175323,0.5,1.1266705989837646,0.2513609826564789
1.366136074066162,0.4295375347137451,0.936598539352417,0.17740869522094727,0.44999999999999996,0.9100141525268555,0.27560552954673767
1.4344367980957031,0.4910905063152313,0.9433462917804718,0.2009814977645874,0.35,0.9919432997703552,0.31888270378112793
1.4907262325286865,0.5385617613792419,0.9521644711494446,0.2245510071516037,0.30000000000000004,0.5535206198692322,0.34103238582611084
1.384946346282959,0.6808118224143982,0.7041345238685608,0.2690516710281372,0.5,0.7239823937416077,0.39895564317703247
1.5447659492492676,0.49835625290870667,1.046409696340561,0.17606958746910095,0.4,0.8441681265830994,0.2789054811000824
1.3180640935897827,0.530399739742279,0.7876643538475037,0.18458192050457,0.44999999999999996,1.5818629264831543,0.3006021976470947
1.420363426208496,0.4862642288208008,0.9340991973876953,0.16832512617111206,0.5,1.4134880304336548,0.261983722448349
1.402746558189392,0.48534509539604187,0.9174014627933502,0.15991069376468658,0.55,1.3078666925430298,0.26010844111442566
1.3887919187545776,0.49657660722732544,0.8922153115272522,0.1542137712240219,0.55,1.402529001235962,0.2521471679210663
1.3138102293014526,0.49246594309806824,0.8213442862033844,0.1563568264245987,0.65,1.1671435832977295,0.2519509792327881
1.318833589553833,0.4750925600528717,0.8437410295009613,0.16345207393169403,0.55,1.0886706113815308,0.256034255027771
1.2821781635284424,0.5184821486473083,0.763696014881134,0.19242502748966217,0.6,1.0780812501907349,0.2991265058517456
1.2485449314117432,0.40261098742485046,0.8459339439868927,0.11272414028644562,0.5,1.3572815656661987,0.18791483342647552
1.4625881910324097,0.40362581610679626,1.0589623749256134,0.12432894855737686,0.44999999999999996,1.178067684173584,0.1942514032125473
1.4105733633041382,0.48004961013793945,0.9305237531661987,0.14826945960521698,0.55,1.136734127998352,0.24389851093292236
1.3756227493286133,0.4552297592163086,0.9203929901123047,0.1311531513929367,0.55,1.3408290147781372,0.20666570961475372
1.2517237663269043,0.48331600427627563,0.7684077620506287,0.15055392682552338,0.5,1.1286009550094604,0.25226712226867676
1.3896483182907104,0.4827755391597748,0.9068727791309357,0.14311985671520233,0.35,1.4180711507797241,0.23182335495948792
1.396389365196228,0.4963226318359375,0.9000667333602905,0.14699549973011017,0.4,1.4803606271743774,0.2382899969816208
1.3597861528396606,0.5449433326721191,0.8148428201675415,0.15305477380752563,0.55,1.3495726585388184,0.2601175606250763
1.2799458503723145,0.47023701667785645,0.809708833694458,0.1558796465396881,0.5,1.0459188222885132,0.24577131867408752
1.3717340230941772,0.46042975783348083,0.9113042652606964,0.15062910318374634,0.6,1.3653076887130737,0.23469899594783783
1.3686553239822388,0.4333047568798065,0.9353505671024323,0.12661314010620117,0.55,1.363050937652588,0.20728115737438202
1.3965696096420288,0.5293365716934204,0.8672330379486084,0.17802906036376953,0.5,0.9841412901878357,0.283668577671051
1.4445866346359253,0.4245038628578186,1.0200827717781067,0.12458767741918564,0.65,1.1186097860336304,0.20304308831691742
1.4281085729599,0.4270417392253876,1.0010668337345123,0.13145096600055695,0.5,1.2802870273590088,0.20627450942993164
1.5204271078109741,0.4547792375087738,1.0656478703022003,0.14384381473064423,0.5,1.0160022974014282,0.23715904355049133
1.6139568090438843,0.39111611247062683,1.2228406965732574,0.12207062542438507,0.5,0.8893733620643616,0.18954315781593323
1.5451469421386719,0.40923795104026794,1.135908991098404,0.12275142967700958,0.55,1.030348300933838,0.20383203029632568
1.69182288646698,0.4666092097759247,1.2252136766910553,0.14567796885967255,0.4,0.9731223583221436,0.2350246012210846
1.6082671880722046,0.5972321629524231,1.0110350251197815,0.19222353398799896,0.5,1.258604645729065,0.3180175721645355
1.6527401208877563,0.6493831872940063,1.00335693359375,0.21199022233486176,0.55,1.257976770401001,0.34243667125701904
1.6057976484298706,0.5872554183006287,1.018542230129242,0.19979624450206757,0.55,1.3364440202713013,0.321491539478302
1.6072205305099487,0.6073529124259949,0.9998676180839539,0.20287275314331055,0.6,1.33901047706604,0.3289463520050049
1.5341330766677856,0.7350199222564697,0.7991131544113159,0.25359776616096497,0.6,1.309711217880249,0.38685062527656555
1.6351311206817627,0.49772199988365173,1.137409120798111,0.15007418394088745,0.5,1.2037732601165771,0.2487765997648239
1.742411494255066,0.6439132690429688,1.0984982252120972,0.22299523651599884,0.30000000000000004,1.2158620357513428,0.34845495223999023
1.5549739599227905,0.6768380403518677,0.8781359195709229,0.23666314780712128,0.75,1.3488459587097168,0.37297144532203674
1.7340704202651978,0.46805739402770996,1.2660130262374878,0.15069200098514557,0.35,0.9756203889846802,0.24898143112659454
1.6688480377197266,0.6514566540718079,1.0173913836479187,0.23109948635101318,0.5,0.9392974376678467,0.36383071541786194
1.7547123432159424,0.49470892548561096,1.2600034177303314,0.17103615403175354,0.5,1.0092639923095703,0.275969535112381
1.6913188695907593,0.5119261145591736,1.1793927550315857,0.1751944124698639,0.6,0.7461903691291809,0.28402581810951233
1.643062949180603,0.5913115739822388,1.0517513751983643,0.2133869230747223,0.55,1.216518759727478,0.3507504165172577
1.7446941137313843,0.6919466853141785,1.0527474284172058,0.2514215111732483,0.55,1.1444265842437744,0.3821628987789154
1.7310024499893188,0.7387043237686157,0.9922981262207031,0.3105119466781616,0.5,0.9591697454452515,0.45507022738456726
1.7210123538970947,0.5646733045578003,1.1563390493392944,0.1898985356092453,0.55,1.4360746145248413,0.3122478425502777
1.6821483373641968,0.555873692035675,1.1262746453285217,0.19355694949626923,0.5,1.2848783731460571,0.32367298007011414
1.8147449493408203,0.49334916472435,1.3213957846164703,0.1569604128599167,0.55,0.7656759023666382,0.2677823007106781
1.7503670454025269,0.5658464431762695,1.1845206022262573,0.21143893897533417,0.4,1.0786428451538086,0.3424403965473175
1.6440162658691406,0.7133696675300598,0.9306465983390808,0.2540176510810852,0.5,0.9039947986602783,0.4010041356086731
1.717650294303894,0.6570815443992615,1.0605687499046326,0.23318977653980255,0.4,1.4324346780776978,0.3868907392024994
1.5660984516143799,0.7559186816215515,0.8101797699928284,0.2993195652961731,0.7,1.2743796110153198,0.4431737959384918
1.678601861000061,0.638109028339386,1.040492832660675,0.24108639359474182,0.55,1.1271775960922241,0.3943112790584564
1.5870161056518555,0.7856106162071228,0.8014054894447327,0.2850533425807953,0.44999999999999996,1.0880476236343384,0.4419756531715393
1.632671594619751,0.692268967628479,0.940402626991272,0.2373039722442627,0.5,0.9203579425811768,0.37763315439224243
1.6429071426391602,0.6118337512016296,1.0310733914375305,0.21031613647937775,0.5,0.8889893889427185,0.35695430636405945
1.6600065231323242,0.6894304156303406,0.9705761075019836,0.2812573313713074,0.5,1.4739134311676025,0.4309363067150116
1.5878286361694336,0.7658066153526306,0.822022020816803,0.3157333433628082,0.5,1.259708046913147,0.47611790895462036
1.6466697454452515,0.6760740280151367,0.9705957174301147,0.27633902430534363,0.5,1.2087243795394897,0.4184010624885559
1.6941187381744385,0.580357551574707,1.1137611865997314,0.2086876481771469,0.5,0.9943003058433533,0.3397291600704193
1.5599445104599,0.723869800567627,0.836074709892273,0.28202420473098755,0.5,1.2496154308319092,0.4331684708595276
1.7047499418258667,0.5533803105354309,1.1513696312904358,0.17409758269786835,0.44999999999999996,1.0276505947113037,0.2987082898616791
1.5140641927719116,0.6575496792793274,0.8565145134925842,0.26439252495765686,0.55,1.1677318811416626,0.4022790491580963
1.4651755094528198,0.5717951059341431,0.8933804035186768,0.22652080655097961,0.55,1.335723876953125,0.34906649589538574
1.6569874286651611,0.5913896560668945,1.0655977725982666,0.2175486534833908,0.4,1.5643125772476196,0.35621777176856995
1.5920442342758179,0.6985356211662292,0.8935086131095886,0.2999388575553894,0.5,1.7504881620407104,0.4406082332134247
1.5842801332473755,0.7148389220237732,0.8694412112236023,0.3085055947303772,0.6,0.9829490184783936,0.4476926028728485
1.633188247680664,0.5541955232620239,1.0789927244186401,0.20033732056617737,0.5,1.2180107831954956,0.31854841113090515
1.6336336135864258,0.690584123134613,0.9430494904518127,0.29250651597976685,0.4,1.1370978355407715,0.44582101702690125
1.7153358459472656,0.5522338151931763,1.1631020307540894,0.19470945000648499,0.6,1.0250540971755981,0.3342215120792389
1.3784749507904053,0.773901104927063,0.6045738458633423,0.34593042731285095,0.5,1.3541721105575562,0.46887704730033875
1.320658564567566,0.7793528437614441,0.5413057208061218,0.35618922114372253,0.44999999999999996,1.1944161653518677,0.49001818895339966
1.7718536853790283,0.5016345381736755,1.2702191472053528,0.1831812709569931,0.55,1.2085647583007812,0.3066176176071167
1.5898408889770508,0.6250464916229248,0.964794397354126,0.27354511618614197,0.55,1.0701117515563965,0.41890546679496765
1.4246453046798706,0.6811165809631348,0.7435287237167358,0.29275432229042053,0.6,0.7007727026939392,0.47666484117507935
1.678911566734314,0.5221366286277771,1.1567749381065369,0.2083064615726471,0.5,0.7104396820068359,0.3205520212650299
1.766062617301941,0.5636422038078308,1.20242041349411,0.21060466766357422,0.4,0.7483754754066467,0.34089919924736023
1.3382889032363892,0.6896148920059204,0.6486740112304688,0.3072221875190735,0.44999999999999996,1.1820611953735352,0.4983989894390106
1.536676049232483,0.5009958744049072,1.0356801748275757,0.1959305852651596,0.4,1.4350627660751343,0.358680784702301
1.41545569896698,0.6327247023582458,0.7827309966087341,0.29082655906677246,0.5,1.7834941148757935,0.48726511001586914
1.3579784631729126,0.5617891550064087,0.7961893081665039,0.27199262380599976,0.30000000000000004,0.8856237530708313,0.46084386110305786
1.4079355001449585,0.5749725699424744,0.8329629302024841,0.2609093189239502,0.55,1.366642951965332,0.4572288691997528
1.5215425491333008,0.6106902360916138,0.910852313041687,0.2896025776863098,0.44999999999999996,0.7963243126869202,0.500422477722168
1.610081672668457,0.6095283627510071,1.00055330991745,0.27618464827537537,0.5,1.4793612957000732,0.4358370006084442
1.5659130811691284,0.5977312922477722,0.9681817889213562,0.28565290570259094,0.55,0.9594551920890808,0.44255685806274414
1.4820188283920288,0.6341367363929749,0.847882091999054,0.2794051170349121,0.5,1.199149489402771,0.41592881083488464
1.4027258157730103,0.706281840801239,0.6964439749717712,0.3344385325908661,0.55,1.1640889644622803,0.47924691438674927
1.4728773832321167,0.6669998168945312,0.8058775663375854,0.3004031181335449,0.5,1.2946696281433105,0.43111106753349304
1.6094316244125366,0.5804598331451416,1.028971791267395,0.3339613080024719,0.5,0.9712677597999573,0.4596969783306122
1.4290741682052612,0.6607238054275513,0.76835036277771,0.3146543502807617,0.65,0.892008364200592,0.4246335029602051
1.585174560546875,0.5846330523490906,1.0005415081977844,0.33323559165000916,0.55,1.075674057006836,0.46854114532470703
1.4506231546401978,0.6451041102409363,0.8055190443992615,0.3879978656768799,0.44999999999999996,1.1656473875045776,0.5096011757850647
1.5001487731933594,0.6030460596084595,0.8971027135848999,0.33715659379959106,0.4,1.3648743629455566,0.47583267092704773
1.4748247861862183,0.6325482130050659,0.8422765731811523,0.30301037430763245,0.5,1.5442121028900146,0.42188364267349243
1.51034414768219,0.6355327367782593,0.8748114109039307,0.3588789105415344,0.44999999999999996,1.2868773937225342,0.49128761887550354
1.5042442083358765,0.7735000848770142,0.7307441234588623,0.509160041809082,0.55,1.068884253501892,0.6137744784355164
1.5056288242340088,0.666191041469574,0.8394377827644348,0.38702937960624695,0.44999999999999996,1.158735752105713,0.5133899450302124
1.521401047706604,0.6400347948074341,0.8813662528991699,0.3649126887321472,0.6,1.0793401002883911,0.47512108087539673
1.52200448513031,0.7072696089744568,0.8147348761558533,0.4072776734828949,0.5,1.4335304498672485,0.5345616340637207
1.3615988492965698,0.7852798104286194,0.5763190388679504,0.44280463457107544,0.55,1.13985276222229,0.5682805180549622
1.464474081993103,0.6841780543327332,0.7802960276603699,0.3724648952484131,0.55,0.7641679644584656,0.49644747376441956
1.4786123037338257,0.6779736280441284,0.8006386756896973,0.3594249188899994,0.5,0.9761038422584534,0.48778820037841797
1.5551084280014038,0.6978257894515991,0.8572826385498047,0.4145548939704895,0.4,1.057997465133667,0.5344536304473877
1.5754057168960571,0.681121289730072,0.8942844271659851,0.4083003103733063,0.55,1.2095682621002197,0.5188212394714355
1.5336350202560425,0.6926823854446411,0.8409526348114014,0.3759961724281311,0.5,1.05296790599823,0.4966197907924652
1.4827524423599243,0.7418529391288757,0.7408995032310486,0.4310622811317444,0.5,1.516165852546692,0.5567783713340759
1.4692178964614868,0.7159003615379333,0.7533175349235535,0.38519248366355896,0.44999999999999996,1.0965291261672974,0.5128186345100403
1.5772227048873901,0.5831340551376343,0.9940886497497559,0.2877283990383148,0.44999999999999996,1.12855863571167,0.42989063262939453
1.388766884803772,0.810799777507782,0.57796710729599,0.37698739767074585,0.6,1.1724371910095215,0.5113475918769836
1.5730689764022827,0.7136577367782593,0.8594112396240234,0.3998088836669922,0.4,1.2210525274276733,0.5244134664535522
1.4639047384262085,0.7623793482780457,0.7015253901481628,0.42575255036354065,0.6,1.3212910890579224,0.5407524108886719
1.5993280410766602,0.748100757598877,0.8512272834777832,0.42163658142089844,0.5,1.4369921684265137,0.5276510119438171
1.482200264930725,0.8135903477668762,0.6686099171638489,0.46211978793144226,0.65,1.4942288398742676,0.5600847005844116
1.4928255081176758,0.8052904009819031,0.6875351071357727,0.41829290986061096,0.6,1.4431012868881226,0.5373501777648926
1.530470371246338,0.8275424242019653,0.7029279470443726,0.4511902928352356,0.55,1.0452054738998413,0.5722193121910095
1.5933427810668945,0.7917038798332214,0.8016389012336731,0.3988960385322571,0.4,1.0881015062332153,0.510362982749939
1.564060926437378,0.8479092717170715,0.7161516547203064,0.4169926643371582,0.4,1.2659342288970947,0.5332432985305786
1.5837528705596924,0.8063672184944153,0.7773856520652771,0.41508302092552185,0.65,1.2825366258621216,0.5150091052055359
1.6160805225372314,0.827424168586731,0.7886563539505005,0.4282682538032532,0.55,1.3570976257324219,0.5364391207695007
1.6075019836425781,0.79523104429245,0.8122709393501282,0.4102802276611328,0.6,1.1302036046981812,0.5243179202079773
1.6171379089355469,0.7993459701538086,0.8177919387817383,0.4018633961677551,0.55,0.9913608431816101,0.5117124915122986
1.5198014974594116,0.8783748745918274,0.6414266228675842,0.43834614753723145,0.44999999999999996,1.3548829555511475,0.5512176752090454
1.646323561668396,0.7288917899131775,0.9174317717552185,0.3755660057067871,0.44999999999999996,1.6839354038238525,0.4799337089061737
1.631068468093872,0.9020248651504517,0.7290436029434204,0.435538113117218,0.7,1.738481879234314,0.5700591206550598
1.6313778162002563,0.7418407797813416,0.8895370364189148,0.37145689129829407,0.6,0.8196168541908264,0.49664759635925293
1.599182367324829,0.7553723454475403,0.8438100218772888,0.4593275189399719,0.6,1.1834747791290283,0.6425395011901855
1.607696533203125,0.49552592635154724,1.1121706068515778,0.30596575140953064,0.30000000000000004,1.1118991374969482,0.42761656641960144
1.5255218744277954,0.5422781109809875,0.9832437634468079,0.4180367588996887,0.44999999999999996,0.9084017276763916,0.5213096737861633
1.3357937335968018,0.5766353011131287,0.7591584324836731,0.30928143858909607,0.5,0.9937017560005188,0.47156888246536255
1.3753788471221924,0.5567891597747803,0.8185896873474121,0.5453282594680786,0.6,1.0369361639022827,0.6624772548675537
1.3806549310684204,0.7369276881217957,0.6437272429466248,0.6009547114372253,0.55,1.1414573192596436,0.6663450598716736
1.4764875173568726,0.6641627550125122,0.8123247623443604,0.423777312040329,0.4,1.0390480756759644,0.5271531939506531
1.510353684425354,0.6696594953536987,0.8406941890716553,0.6479098796844482,0.5,1.2070575952529907,0.6899032592773438
1.800883173942566,0.8628535270690918,0.9380296468734741,0.6403486132621765,0.5,1.048056721687317,0.6934370994567871
1.6486244201660156,0.6484251022338867,1.000199317932129,0.5118110179901123,0.30000000000000004,0.6989245414733887,0.5968362092971802
1.7357780933380127,0.6259462237358093,1.1098318696022034,0.5242204666137695,0.30000000000000004,0.9803535342216492,0.6494210958480835
1.681113839149475,0.6453137993812561,1.035800039768219,0.5499858260154724,0.35,0.8996630311012268,0.6315782070159912
1.910997748374939,0.634884774684906,1.276112973690033,0.5301124453544617,0.4,0.9370958209037781,0.6339063048362732
1.618712306022644,0.585300087928772,1.033412218093872,0.5294551849365234,0.19999999999999996,1.1845917701721191,0.6115334630012512
1.749947190284729,0.5819671750068665,1.1679800152778625,0.5073756575584412,0.35,0.784684956073761,0.6044934391975403
1.7113580703735352,0.4692859649658203,1.2420721054077148,0.4068097174167633,0.35,0.9608597755432129,0.5067042708396912
1.9212493896484375,0.4179331362247467,1.5033162534236908,0.41899368166923523,0.35,1.1913305521011353,0.5259526968002319
1.8317302465438843,0.5813344120979309,1.2503958344459534,0.498464435338974,0.35,1.4222923517227173,0.5971118807792664
1.7344932556152344,0.5995976328849792,1.1348956227302551,0.4693329334259033,0.30000000000000004,1.2751537561416626,0.5646166801452637
1.6568259000778198,0.46980172395706177,1.187024176120758,0.43664684891700745,0.4,1.318192720413208,0.54129958152771
1.6624062061309814,0.5097669363021851,1.1526392698287964,0.4553544521331787,0.44999999999999996,1.1769765615463257,0.560814380645752
1.5190412998199463,0.6040658950805664,0.9149754047393799,0.4881269633769989,0.44999999999999996,1.865238070487976,0.5604835748672485
1.7297807931900024,0.4750736653804779,1.2547071278095245,0.4075912535190582,0.4,1.7041298151016235,0.49574485421180725
1.7209720611572266,0.4470710754394531,1.2739009857177734,0.570863664150238,0.44999999999999996,0.9867080450057983,0.6380861401557922
1.4232624769210815,0.4738018214702606,0.9494606554508209,0.5313019156455994,0.35,1.473947286605835,0.6261382699012756
1.1617366075515747,0.49264946579933167,0.669087141752243,0.36286818981170654,0.55,1.386568307876587,0.4710179269313812
0.9854263663291931,0.4591189920902252,0.5263073742389679,0.4524815082550049,0.4,1.4493924379348755,0.5907387733459473
0.9806604385375977,0.5864818692207336,0.394178569316864,0.49465227127075195,0.35,1.1745799779891968,0.6467308402061462
1.0392584800720215,0.48284968733787537,0.5564087927341461,0.3477969765663147,0.4,1.5731703042984009,0.5196864008903503
1.2113350629806519,0.5493981242179871,0.6619369387626648,0.3824279308319092,0.44999999999999996,1.3514964580535889,0.602113664150238
1.0339409112930298,0.5719817280769348,0.46195918321609497,0.3387085199356079,0.44999999999999996,1.6133981943130493,0.5067480206489563
1.3073468208312988,0.5619300603866577,0.7454167604446411,0.3518920838832855,0.44999999999999996,1.655605673789978,0.5438095331192017
1.2070056200027466,0.6927546858787537,0.5142509341239929,0.4137338697910309,0.55,1.6089346408843994,0.5567132830619812
1.6392700672149658,0.7755559682846069,0.8637140989303589,0.6394767761230469,0.7,1.6704232692718506,0.752889096736908
1.547031283378601,0.6540835499763489,0.8929477334022522,0.5476880073547363,0.44999999999999996,1.569112777709961,0.6644799113273621
1.2832186222076416,0.6414918303489685,0.6417267918586731,0.4982655644416809,0.44999999999999996,1.1046092510223389,0.6261332035064697
1.5586755275726318,0.5959399938583374,0.9627355337142944,0.43225380778312683,0.4,0.8349884152412415,0.5860519409179688
1.1873416900634766,0.5817551612854004,0.6055865287780762,0.43317651748657227,0.4,1.2002754211425781,0.5558847784996033
1.2813003063201904,0.5568388104438782,0.7244614958763123,0.39977508783340454,0.6,1.418194055557251,0.5307121276855469
1.3449008464813232,0.6377324461936951,0.7071684002876282,0.4626285135746002,0.44999999999999996,0.6506186127662659,0.5775514841079712
1.3163267374038696,0.7614805102348328,0.5548462271690369,0.43563374876976013,0.44999999999999996,1.3069499731063843,0.6319799423217773
1.393975853919983,0.8426759839057922,0.5512998700141907,0.47015538811683655,0.35,0.7558050155639648,0.6074701547622681
1.5870002508163452,0.909885585308075,0.6771146655082703,0.5534788370132446,0.55,1.1496920585632324,0.6571356654167175
1.8726695775985718,0.5969546437263489,1.275714933872223,0.35789069533348083,0.4,1.1238563060760498,0.47474828362464905
1.8384850025177002,0.6863822340965271,1.152102768421173,0.4172240197658539,0.35,1.1416895389556885,0.5273169279098511
1.8057762384414673,0.6072387099266052,1.198537528514862,0.4013890326023102,0.30000000000000004,1.1541876792907715,0.5115715265274048
1.8174387216567993,0.5793213844299316,1.2381173372268677,0.33720967173576355,0.4,0.9414309859275818,0.46075439453125
1.6062328815460205,0.5616270303726196,1.0446058511734009,0.32684093713760376,0.5,1.198248028755188,0.48839282989501953
1.2977392673492432,0.6953786611557007,0.6023606061935425,0.46348151564598083,0.65,1.4765336513519287,0.6580833196640015
1.303789734840393,0.629952073097229,0.6738376617431641,0.3347139060497284,0.44999999999999996,1.2005277872085571,0.49400755763053894
1.5393335819244385,0.5398595333099365,0.999474048614502,0.28573402762413025,0.55,1.5231285095214844,0.3863685131072998
1.664656639099121,0.5664979815483093,1.0981586575508118,0.25695449113845825,0.5,1.1384109258651733,0.3499913215637207
1.3422729969024658,0.6662770509719849,0.675995945930481,0.37690243124961853,0.7,1.3108612298965454,0.49599918723106384
1.5576661825180054,0.5172799229621887,1.0403862595558167,0.29797759652137756,0.5,1.2370837926864624,0.4098523259162903
1.4701249599456787,0.5889760255813599,0.8811489343643188,0.40138623118400574,0.65,1.2230961322784424,0.4804712235927582
1.51040780544281,0.5125359892845154,0.9978718161582947,0.2710428535938263,0.44999999999999996,1.7584890127182007,0.3596571087837219
1.5540728569030762,0.523044764995575,1.0310280919075012,0.265013188123703,0.30000000000000004,1.4327490329742432,0.3401147723197937
1.5029127597808838,0.7118286490440369,0.7910841107368469,0.38000619411468506,0.35,0.8181769251823425,0.5451183319091797
1.5559974908828735,0.6172852516174316,0.9387122392654419,0.3596687912940979,0.4,0.9853287935256958,0.5044152140617371
1.611803412437439,0.657154381275177,0.954649031162262,0.39562922716140747,0.25,1.0582499504089355,0.5166887640953064
1.6627228260040283,0.47174596786499023,1.190976858139038,0.241829976439476,0.44999999999999996,1.593450665473938,0.3496282994747162
1.486497163772583,0.6731926798820496,0.8133044838905334,0.39555037021636963,0.30000000000000004,1.4401644468307495,0.5418893694877625
1.492461085319519,0.6108079552650452,0.8816531300544739,0.38352495431900024,0.5,1.3281385898590088,0.5092660784721375
1.742905855178833,0.6005660891532898,1.1423397660255432,0.40429869294166565,0.44999999999999996,1.1443302631378174,0.5223524570465088
1.7007044553756714,0.6511039137840271,1.0496005415916443,0.37467798590660095,0.25,1.4864318370819092,0.5296124815940857
1.8316105604171753,0.6398302912712097,1.1917802691459656,0.3944726288318634,0.30000000000000004,1.330904245376587,0.5184404253959656
1.709955096244812,0.6819571852684021,1.02799791097641,0.4203248620033264,0.19999999999999996,1.1912641525268555,0.5423150658607483
1.640741229057312,0.6843766570091248,0.9563645720481873,0.4406557083129883,0.25,1.1794942617416382,0.5643395781517029
1.6207106113433838,0.6515588164329529,0.9691517949104309,0.3959927558898926,0.44999999999999996,1.3583905696868896,0.5303995013237
1.6073001623153687,0.6679097414016724,0.9393904209136963,0.41115817427635193,0.35,1.1480698585510254,0.5195077061653137
1.6099834442138672,0.6104260683059692,0.999557375907898,0.36392199993133545,0.44999999999999996,1.3145884275436401,0.4650816023349762
1.4673813581466675,0.48129382729530334,0.9860875308513641,0.23932743072509766,0.4,1.2162444591522217,0.34683966636657715
1.6374876499176025,0.7246605753898621,0.9128270745277405,0.440359503030777,0.5,0.993401825428009,0.5450283885002136
1.4087423086166382,0.8032836318016052,0.605458676815033,0.38391026854515076,0.55,0.9183107018470764,0.5341745615005493
1.4904851913452148,0.7609719634056091,0.7295132279396057,0.4190680682659149,0.35,0.6840494871139526,0.5283635854721069
1.625858187675476,0.6793042421340942,0.9465539455413818,0.4314691722393036,0.5,1.355519413948059,0.5408573150634766
1.71074640750885,0.6763802170753479,1.0343661904335022,0.37816205620765686,0.35,1.5156586170196533,0.520176887512207
1.4091795682907104,0.8019869923591614,0.6071925759315491,0.45324182510375977,0.55,1.1534816026687622,0.5630988478660583
1.569433569908142,0.7520641684532166,0.8173694014549255,0.39944759011268616,0.44999999999999996,1.3699076175689697,0.5413605570793152
1.5057237148284912,0.7124199271202087,0.7933037877082825,0.4163475036621094,0.5,1.1369796991348267,0.5082228779792786
1.607887625694275,0.52016681432724,1.087720811367035,0.2221023589372635,0.5,1.0563918352127075,0.31115469336509705
1.7205203771591187,0.651456356048584,1.0690640211105347,0.40614351630210876,0.35,0.965126633644104,0.5337725281715393
1.4687550067901611,0.7432228922843933,0.7255321145057678,0.44031697511672974,0.44999999999999996,1.7040857076644897,0.5331035256385803
1.7283576726913452,0.6931247115135193,1.035232961177826,0.41702356934547424,0.35,1.5179802179336548,0.5221123099327087
1.5739176273345947,0.643586277961731,0.9303313493728638,0.32574987411499023,0.5,0.8567852973937988,0.4566172659397125
1.595556616783142,0.8023731112480164,0.7931835055351257,0.40200042724609375,0.44999999999999996,0.8326297998428345,0.5536230206489563
1.5711342096328735,0.7773444652557373,0.7937897443771362,0.4407804608345032,0.44999999999999996,1.3447345495224,0.5648533701896667
1.5540798902511597,0.7243441939353943,0.8297356963157654,0.4455837309360504,0.5,1.0958441495895386,0.5438005328178406
1.5728471279144287,0.6447055339813232,0.9281415939331055,0.40551987290382385,0.4,0.8464895486831665,0.5006673336029053
1.4386004209518433,0.8550443649291992,0.583556056022644,0.47269588708877563,0.55,1.3356314897537231,0.5728579759597778
1.5243232250213623,0.6702190637588501,0.8541041612625122,0.3688872754573822,0.5,1.3630456924438477,0.47288790345191956
1.5811551809310913,0.8528606295585632,0.7282945513725281,0.4792282283306122,0.44999999999999996,0.9936548471450806,0.5999550223350525
1.6547333002090454,0.6926339268684387,0.9620993733406067,0.44075915217399597,0.5,1.2533061504364014,0.5240878462791443
1.4349441528320312,0.7470334768295288,0.6879106760025024,0.45505449175834656,0.55,1.2755292654037476,0.5402466058731079
1.5650683641433716,0.7353911399841309,0.8296772241592407,0.39293670654296875,0.5,1.4616267681121826,0.4957273602485657
1.464957594871521,0.739587128162384,0.725370466709137,0.4334279000759125,0.44999999999999996,1.1168304681777954,0.553679347038269
1.2540994882583618,0.8161598443984985,0.4379396438598633,0.48333367705345154,0.5,1.570750117301941,0.5735052824020386
1.436248779296875,0.7417927384376526,0.6944560408592224,0.3517085015773773,0.4,1.117436408996582,0.4722145199775696
1.4951237440109253,0.6331253051757812,0.861998438835144,0.3596028685569763,0.5,1.2484275102615356,0.45619437098503113
1.412495493888855,0.49336695671081543,0.9191285371780396,0.20134496688842773,0.35,1.2808412313461304,0.3162069618701935
1.5364986658096313,0.7603182196617126,0.7761804461479187,0.43468496203422546,0.30000000000000004,1.315332293510437,0.5448628664016724
1.4528273344039917,0.5238898992538452,0.9289374351501465,0.25508102774620056,0.44999999999999996,1.0824012756347656,0.3628711700439453
1.4938015937805176,0.7337722182273865,0.7600293755531311,0.41660213470458984,0.4,1.4283124208450317,0.5316163897514343
1.4760956764221191,0.720711350440979,0.7553843259811401,0.4317551255226135,0.4,1.4225581884384155,0.5503970384597778
1.3629218339920044,0.7369351983070374,0.625986635684967,0.34961387515068054,0.4,1.2735037803649902,0.46304988861083984
1.3447315692901611,0.7829796075820923,0.5617519617080688,0.40899115800857544,0.30000000000000004,1.001179575920105,0.5098868608474731
1.5720837116241455,0.7350877523422241,0.8369959592819214,0.4577828347682953,0.44999999999999996,0.8646625280380249,0.5498341917991638
1.4510302543640137,0.7041501402854919,0.7468801140785217,0.39195698499679565,0.5,1.0152702331542969,0.5032163858413696
1.5226786136627197,0.6833500862121582,0.8393285274505615,0.39547765254974365,0.4,1.5487462282180786,0.5043043494224548
1.4992398023605347,0.7063156962394714,0.7929241061210632,0.4557175636291504,0.6,1.637642741203308,0.5224863886833191
1.510203242301941,0.7098569273948669,0.800346314907074,0.4071672558784485,0.5,1.5042325258255005,0.5058926939964294
1.5295037031173706,0.757301390171051,0.7722023129463196,0.40095457434654236,0.35,1.549290418624878,0.4943702816963196
1.4045425653457642,0.6944431662559509,0.7100993990898132,0.3716069161891937,0.5,1.2068473100662231,0.5019575953483582
1.317726731300354,0.6945029497146606,0.6232237815856934,0.3607400059700012,0.4,1.226057529449463,0.4661511480808258
1.3393497467041016,0.7493360638618469,0.5900136828422546,0.38299357891082764,0.55,1.1419612169265747,0.5007764101028442
1.4965407848358154,0.7242619395256042,0.7722788453102112,0.39859968423843384,0.44999999999999996,1.1251484155654907,0.49540528655052185
1.5303620100021362,0.4800979793071747,1.0502640306949615,0.23080280423164368,0.25,1.4564478397369385,0.3379248082637787
1.4195753335952759,0.7556204199790955,0.6639549136161804,0.40105921030044556,0.4,0.8639535903930664,0.5151750445365906
1.3145488500595093,0.6540237665176392,0.6605250835418701,0.32882294058799744,0.5,0.8227169513702393,0.4577995240688324
1.4073896408081055,0.6742703318595886,0.7331193089485168,0.3615148067474365,0.44999999999999996,1.4182665348052979,0.4963279664516449
1.518433928489685,0.6652398109436035,0.8531941175460815,0.385000616312027,0.4,1.2530022859573364,0.4695068299770355
1.40069580078125,0.8216041922569275,0.5790916085243225,0.4176972806453705,0.4,1.2308319807052612,0.5522920489311218
1.6615269184112549,0.662468433380127,0.9990584850311279,0.39012616872787476,0.5,1.1294392347335815,0.4898855686187744
1.6169112920761108,0.7121756672859192,0.9047356247901917,0.4406728744506836,0.6,1.2078746557235718,0.515718400478363
1.5141620635986328,0.7453755736351013,0.7687864899635315,0.4564109742641449,0.5,1.1850709915161133,0.5244016051292419
1.5759308338165283,0.7521395683288574,0.8237912654876709,0.5105845928192139,0.30000000000000004,1.145259976387024,0.6059876680374146
1.626368522644043,0.8753343820571899,0.751034140586853,0.5030202865600586,0.35,1.3548449277877808,0.6014686822891235
1.3338732719421387,0.8457993865013123,0.4880738854408264,0.42017489671707153,0.4,1.3774784803390503,0.5645095109939575
1.4802778959274292,0.6342902183532715,0.8459876775741577,0.33412685990333557,0.44999999999999996,1.3722492456436157,0.41325005888938904
1.5116788148880005,0.7547311782836914,0.7569476366043091,0.41175317764282227,0.65,1.3535676002502441,0.5215734839439392
1.4373477697372437,0.7760733366012573,0.6612744331359863,0.4698903262615204,0.44999999999999996,0.9120784401893616,0.5486764311790466
1.3888790607452393,0.6950394511222839,0.6938396096229553,0.34860584139823914,0.4,1.2431765794754028,0.4600687623023987
1.4591163396835327,0.5191177725791931,0.9399985671043396,0.28458893299102783,0.5,1.0250402688980103,0.37944287061691284
1.6252974271774292,0.7368314862251282,0.888465940952301,0.4492734968662262,0.4,1.3678027391433716,0.5595307350158691
1.2847826480865479,0.7392446398735046,0.5455380082130432,0.3871445655822754,0.55,1.1640797853469849,0.485826313495636
1.4614849090576172,0.7853152751922607,0.6761696338653564,0.4514617919921875,0.4,1.3095314502716064,0.5390904545783997
1.3696556091308594,0.7329732775688171,0.6366823315620422,0.42593690752983093,0.4,1.3116002082824707,0.5206112265586853
1.3072017431259155,0.7143802046775818,0.5928215384483337,0.36939889192581177,0.35,0.9641980528831482,0.4823457896709442
1.4604448080062866,0.6445093154907227,0.815935492515564,0.3475428521633148,0.44999999999999996,1.2206168174743652,0.46040716767311096
1.3812963962554932,0.698080837726593,0.6832155585289001,0.37829628586769104,0.35,1.1185742616653442,0.49372291564941406
1.3276063203811646,0.6853731274604797,0.6422331929206848,0.3270356357097626,0.4,1.106019377708435,0.46518945693969727
1.3226655721664429,0.7583097815513611,0.5643557906150818,0.40639838576316833,0.4,1.1400209665298462,0.5065577626228333
1.3886135816574097,0.5731313824653625,0.8154821991920471,0.31035515666007996,0.4,1.2895328998565674,0.40193986892700195
1.4972280263900757,0.5465151071548462,0.9507129192352295,0.31369343400001526,0.5,0.9119580388069153,0.40150710940361023
1.3154045343399048,0.734926700592041,0.5804778337478638,0.3693792223930359,0.35,1.1052767038345337,0.4831681251525879
1.6317442655563354,0.7234253883361816,0.9083188772201538,0.42206963896751404,0.44999999999999996,1.2454103231430054,0.5290557742118835
1.3305689096450806,0.773080050945282,0.5574888586997986,0.4274352192878723,0.55,1.342498779296875,0.5517629384994507
1.2886587381362915,0.7261674404144287,0.5624912977218628,0.3820599317550659,0.5,1.332332730293274,0.5053269863128662
1.5725853443145752,0.8144648671150208,0.7581204771995544,0.4565293490886688,0.4,1.1722192764282227,0.5583750605583191
1.7041126489639282,0.6327750086784363,1.071337640285492,0.3820117712020874,0.44999999999999996,1.1336991786956787,0.4771762490272522
1.436895728111267,0.7154096961021423,0.7214860320091248,0.41945740580558777,0.5,1.0618877410888672,0.5148833394050598
1.6608526706695557,0.7476487755775452,0.9132038950920105,0.4509918689727783,0.35,1.1471468210220337,0.5562641024589539
1.4174140691757202,0.7694825530052185,0.6479315161705017,0.4636029303073883,0.4,0.7093639969825745,0.5552912354469299
1.365285873413086,0.688467800617218,0.6768180727958679,0.3315577208995819,0.30000000000000004,1.1336361169815063,0.463836669921875
1.4294315576553345,0.779209554195404,0.6502220034599304,0.4108491539955139,0.4,0.8114247918128967,0.533535897731781
1.390374779701233,0.7679103016853333,0.6224644780158997,0.37609046697616577,0.4,1.1526397466659546,0.4865756928920746
1.3598791360855103,0.7442830204963684,0.6155961155891418,0.3431845009326935,0.4,1.0443134307861328,0.44480735063552856
1.6360657215118408,0.6803812980651855,0.9556844234466553,0.3534333407878876,0.44999999999999996,1.1816478967666626,0.46410876512527466
1.5057461261749268,0.5900595784187317,0.9156865477561951,0.32626473903656006,0.44999999999999996,0.8204605579376221,0.4362056851387024
1.6021482944488525,0.7863965630531311,0.8157517313957214,0.4156404435634613,0.55,1.3304524421691895,0.5235035419464111
1.3073923587799072,0.7242940068244934,0.5830983519554138,0.3491266071796417,0.4,1.352474331855774,0.45122289657592773
1.4152024984359741,0.7536967396736145,0.6615057587623596,0.44608622789382935,0.55,1.5801100730895996,0.5366339087486267
1.3037728071212769,0.6957002282142639,0.6080725789070129,0.3554099202156067,0.55,1.4096648693084717,0.4645541310310364
1.4692856073379517,0.7937808036804199,0.6755048036575317,0.414018452167511,0.4,1.2400257587432861,0.5230626463890076
1.6379495859146118,0.7120880484580994,0.9258615374565125,0.4150698781013489,0.4,1.1937938928604126,0.5361210703849792
1.4444255828857422,0.7138265371322632,0.730599045753479,0.42010244727134705,0.4,0.9943756461143494,0.5248015522956848
1.3714325428009033,0.7187620401382446,0.6526705026626587,0.38629719614982605,0.30000000000000004,1.1776461601257324,0.4958641231060028
1.422428846359253,0.6155206561088562,0.8069081902503967,0.2932843267917633,0.4,0.638028621673584,0.4114832878112793
1.5636192560195923,0.6200849413871765,0.9435343146324158,0.360246479511261,0.5,1.064239263534546,0.4485850930213928
1.3424901962280273,0.7842114567756653,0.5582787394523621,0.42343446612358093,0.55,1.0906577110290527,0.5256982445716858
1.515021562576294,0.7959157824516296,0.7191057801246643,0.4749462306499481,0.44999999999999996,1.0810774564743042,0.5655951499938965
1.5209622383117676,0.6548834443092346,0.866078794002533,0.3872793912887573,0.4,1.4617676734924316,0.5030921101570129
1.40605890750885,0.7609349489212036,0.6451239585876465,0.39618515968322754,0.44999999999999996,1.3528584241867065,0.5178613662719727
1.3590526580810547,0.6991831660270691,0.6598694920539856,0.3539559543132782,0.4,1.3539636135101318,0.4675312936306
1.3719301223754883,0.7648302316665649,0.6070998907089233,0.41406241059303284,0.55,1.1644413471221924,0.5057335495948792
1.5277107954025269,0.7422575354576111,0.7854532599449158,0.4379652142524719,0.35,1.4350546598434448,0.5538716316223145
1.5170797109603882,0.7043913006782532,0.812688410282135,0.4303625226020813,0.35,1.1072132587432861,0.5510991215705872
1.5655869245529175,0.6614379286766052,0.9041489958763123,0.4112676680088043,0.44999999999999996,1.7323989868164062,0.5013661980628967
1.4859814643859863,0.6726974844932556,0.8132839798927307,0.38577911257743835,0.30000000000000004,1.5958563089370728,0.4743972718715668
1.611532211303711,0.6411265730857849,0.970405638217926,0.40489092469215393,0.55,1.3327134847640991,0.4903460144996643
1.730620265007019,0.6717512011528015,1.0588690638542175,0.4208056628704071,0.5,1.2557804584503174,0.5209332704544067
1.5015827417373657,0.6821274161338806,0.8194553256034851,0.3772295415401459,0.44999999999999996,1.3011897802352905,0.4734954833984375
1.3530844449996948,0.748539924621582,0.6045445203781128,0.42949995398521423,0.5,1.6490864753723145,0.4973699748516083
1.6300792694091797,0.7706381678581238,0.8594411015510559,0.42288723587989807,0.44999999999999996,0.9316737055778503,0.5075165033340454
1.3670037984848022,0.6936768889427185,0.6733269095420837,0.35799306631088257,0.55,0.7632484436035156,0.48094630241394043
1.3226624727249146,0.769082248210907,0.5535802245140076,0.36713558435440063,0.4,0.727210283279419,0.4984872341156006
1.6404399871826172,0.6958101987838745,0.9446297883987427,0.36883583664894104,0.55,1.1379138231277466,0.4736141860485077
1.4247503280639648,0.7102922797203064,0.7144580483436584,0.3553151786327362,0.44999999999999996,1.0418559312820435,0.4511190354824066
1.413453459739685,0.7222372889518738,0.6912161707878113,0.4213514029979706,0.44999999999999996,1.357681393623352,0.5072529911994934
1.5403112173080444,0.7121843695640564,0.828126847743988,0.4368444085121155,0.4,1.057076096534729,0.5314760804176331
1.468819260597229,0.7683185935020447,0.7005006670951843,0.4341753423213959,0.44999999999999996,1.2387917041778564,0.5629003643989563
1.5455787181854248,0.7435827851295471,0.8019959330558777,0.37890154123306274,0.4,0.7368984222412109,0.5255052447319031
1.638208031654358,0.6733487248420715,0.9648593068122864,0.41440120339393616,0.4,1.171973705291748,0.48622187972068787
1.372653603553772,0.7733814120292664,0.5992721915245056,0.43419694900512695,0.6,1.2546260356903076,0.5255672931671143
1.5366932153701782,0.6846358180046082,0.8520573973655701,0.4204128682613373,0.4,1.0306215286254883,0.4971807599067688
1.4290027618408203,0.7706958651542664,0.658306896686554,0.46006855368614197,0.35,0.9748650193214417,0.5425312519073486
1.4511648416519165,0.7013010382652283,0.7498638033866882,0.3720264434814453,0.44999999999999996,0.6246802806854248,0.4679035246372223
1.3208261728286743,0.7240623831748962,0.5967637896537781,0.36412784457206726,0.4,1.025316596031189,0.48117610812187195
1.564125895500183,0.7714459896087646,0.7926799058914185,0.37797388434410095,0.44999999999999996,1.2538574934005737,0.4874418377876282
1.470014214515686,0.7696602940559387,0.7003539204597473,0.40304622054100037,0.5,1.2798491716384888,0.5056622624397278
1.577488899230957,0.7232415080070496,0.8542473912239075,0.4135744273662567,0.55,1.091216802597046,0.5071591734886169
1.75432550907135,0.7254467606544495,1.0288787484169006,0.38928231596946716,0.44999999999999996,1.2928510904312134,0.5044276118278503
1.400290846824646,0.7098438739776611,0.6904469728469849,0.36151036620140076,0.44999999999999996,1.6631311178207397,0.4581674635410309
1.6955339908599854,0.697303056716919,0.9982309341430664,0.3988656997680664,0.5,1.6343616247177124,0.5022447109222412
1.3487237691879272,0.8529882431030273,0.4957355260848999,0.4404106140136719,0.5,1.1306062936782837,0.5492400527000427
1.774819254875183,0.7134438753128052,1.061375379562378,0.4460347294807434,0.35,1.0780221223831177,0.5244090557098389
1.6167347431182861,0.7195383906364441,0.897196352481842,0.43754497170448303,0.55,1.0677591562271118,0.516660213470459
1.6019703149795532,0.7032687067985535,0.8987016081809998,0.41962775588035583,0.4,1.0767682790756226,0.5287888646125793
1.5167782306671143,0.6996370553970337,0.8171411752700806,0.4266188144683838,0.4,1.1313265562057495,0.5116335153579712
1.535267949104309,0.7446833848953247,0.7905845642089844,0.45587655901908875,0.30000000000000004,1.1304064989089966,0.5419577956199646
1.4550024271011353,0.7504820227622986,0.7045204043388367,0.43847426772117615,0.44999999999999996,1.1495760679244995,0.5245678424835205
1.3816944360733032,0.7688762545585632,0.61281818151474,0.424795538187027,0.4,0.7160553336143494,0.53177410364151
1.2914739847183228,0.5936893224716187,0.6977846622467041,0.28759604692459106,0.44999999999999996,0.8109865188598633,0.4228580594062805
1.6454660892486572,0.6992878913879395,0.9461781978607178,0.3875313699245453,0.5,1.3214117288589478,0.48654934763908386
1.2947362661361694,0.6918712854385376,0.6028649806976318,0.32571297883987427,0.44999999999999996,0.978046178817749,0.4342299997806549
1.3424588441848755,0.7454171776771545,0.597041666507721,0.39966142177581787,0.5,0.8799532055854797,0.49907371401786804
1.5845603942871094,0.5102179646492004,1.074342429637909,0.24726629257202148,0.4,1.4866498708724976,0.3544435203075409
1.5340770483016968,0.6593995094299316,0.8746775388717651,0.33381104469299316,0.44999999999999996,1.5835778713226318,0.4497953951358795
1.502247929573059,0.791567325592041,0.7106806039810181,0.4525173306465149,0.5,1.1395705938339233,0.549001157283783
1.53399658203125,0.7613609433174133,0.7726356387138367,0.449970543384552,0.55,0.8789752125740051,0.5394585132598877
1.3489912748336792,0.7016918063163757,0.6472994685173035,0.3701663911342621,0.44999999999999996,1.114322543144226,0.4691435396671295
1.406833291053772,0.742009699344635,0.664823591709137,0.3729679584503174,0.5,1.3439111709594727,0.5062735676765442
1.5507872104644775,0.6563181281089783,0.8944690823554993,0.40232688188552856,0.44999999999999996,0.916601836681366,0.4947507977485657
1.5519914627075195,0.5929247736930847,0.9590666890144348,0.3706456124782562,0.44999999999999996,1.200482964515686,0.4361710548400879
1.4732491970062256,0.6863765120506287,0.7868726849555969,0.3762718737125397,0.4,0.9982349276542664,0.4931763708591461
1.4354774951934814,0.6856557726860046,0.7498217225074768,0.3508703410625458,0.44999999999999996,1.1639608144760132,0.45157814025878906
1.245643973350525,0.7750455737113953,0.47059839963912964,0.41794919967651367,0.4,1.2564979791641235,0.5341097712516785
1.4750186204910278,0.6973573565483093,0.7776612639427185,0.35778602957725525,0.55,0.9922055602073669,0.4612050950527191
1.3040770292282104,0.688025176525116,0.6160518527030945,0.3394729495048523,0.44999999999999996,1.7744786739349365,0.4280426502227783
1.7001465559005737,0.7206756472587585,0.9794709086418152,0.3876732289791107,0.4,1.1668230295181274,0.5009862780570984
1.4126999378204346,0.5819154977798462,0.8307844400405884,0.27872323989868164,0.44999999999999996,1.1597057580947876,0.3905121982097626
1.5864671468734741,0.759739100933075,0.8267280459403992,0.4159339368343353,0.5,1.003103494644165,0.5244209170341492
1.5052518844604492,0.7238999009132385,0.7813519835472107,0.41602393984794617,0.5,0.6972032785415649,0.5161808729171753
1.5378923416137695,0.6895968317985535,0.8482955098152161,0.36412206292152405,0.4,1.3246339559555054,0.4820784032344818
1.5202220678329468,0.8319047093391418,0.6883173584938049,0.48149988055229187,0.44999999999999996,1.4949737787246704,0.5350338816642761
1.5483206510543823,0.7306889891624451,0.8176316618919373,0.4235158860683441,0.44999999999999996,1.1685277223587036,0.5327996611595154
1.6187607049942017,0.6798767447471619,0.9388839602470398,0.41657018661499023,0.5,1.1492295265197754,0.4925759434700012
1.6115692853927612,0.6986509561538696,0.9129183292388916,0.44458648562431335,0.55,1.336987853050232,0.5252114534378052
1.4151740074157715,0.652049720287323,0.7631242871284485,0.4249707758426666,0.5,1.3728610277175903,0.49546176195144653
1.2296701669692993,0.7757311463356018,0.4539390206336975,0.3988099694252014,0.5,1.5421568155288696,0.5310908555984497
1.2552331686019897,0.912033200263977,0.3431999683380127,0.46588030457496643,0.5,1.3531899452209473,0.5735896825790405
1.4131999015808105,0.7454538345336914,0.6677460670471191,0.3754231035709381,0.4,1.253300666809082,0.4744400680065155
1.375746488571167,0.7745348811149597,0.6012116074562073,0.3609119951725006,0.55,1.185210943222046,0.4602188766002655
1.4382857084274292,0.7085365653038025,0.7297491431236267,0.43222615122795105,0.4,1.0251168012619019,0.5107397437095642
1.447412371635437,0.5823950171470642,0.8650173544883728,0.2974446713924408,0.4,1.2217944860458374,0.4008828103542328
1.5049980878829956,0.7380754351615906,0.766922652721405,0.400177001953125,0.44999999999999996,1.2753424644470215,0.5065723657608032
1.6823787689208984,0.7388440370559692,0.9435347318649292,0.4134112298488617,0.4,0.9900099039077759,0.5132598876953125
1.5488046407699585,0.7578128576278687,0.7909917831420898,0.43204328417778015,0.55,1.3220208883285522,0.5384649634361267
1.419991374015808,0.746630847454071,0.6733605265617371,0.40660426020622253,0.55,1.007951021194458,0.5214554071426392
1.3150471448898315,0.8187500238418579,0.49629712104797363,0.4827224910259247,0.4,1.2850996255874634,0.5652352571487427
1.4007456302642822,0.7541915774345398,0.6465540528297424,0.40646663308143616,0.5,1.2839624881744385,0.5152490735054016
1.4716579914093018,0.6607336401939392,0.8109243512153625,0.39730551838874817,0.4,1.4490472078323364,0.4766322076320648
1.6888504028320312,0.5923300981521606,1.0965203046798706,0.3691270351409912,0.44999999999999996,1.3805683851242065,0.46160888671875
1.4752393960952759,0.6775133609771729,0.797726035118103,0.3666195869445801,0.44999999999999996,1.1773748397827148,0.46253702044487
1.5208463668823242,0.6989678144454956,0.8218785524368286,0.37099573016166687,0.44999999999999996,1.1855926513671875,0.47755470871925354
1.5683850049972534,0.7096629738807678,0.8587220311164856,0.36094430088996887,0.35,1.1455209255218506,0.4574647843837738
1.6471775770187378,0.7115973830223083,0.9355801939964294,0.3639436662197113,0.4,0.8758026361465454,0.46743354201316833
1.3782579898834229,0.6957693099975586,0.6824886798858643,0.32892319560050964,0.44999999999999996,0.9395115971565247,0.41315966844558716
1.4651774168014526,0.7653080224990845,0.6998693943023682,0.46419984102249146,0.4,1.1829664707183838,0.5557188391685486
1.473777174949646,0.7540087103843689,0.7197684645652771,0.41843387484550476,0.44999999999999996,0.7667986750602722,0.5131470561027527
1.706390380859375,0.7342174649238586,0.9721729159355164,0.46292242407798767,0.35,0.521109938621521,0.5783581733703613
1.4912904500961304,0.6916109919548035,0.7996794581413269,0.36569470167160034,0.5,1.027671217918396,0.46586742997169495
1.6790653467178345,0.7742916345596313,0.9047737121582031,0.4450778663158417,0.55,1.2651417255401611,0.5673952102661133
1.3558329343795776,0.7568034529685974,0.5990294814109802,0.42334088683128357,0.5,1.365480899810791,0.507743775844574
1.540390968322754,0.7262635231018066,0.8141274452209473,0.437000036239624,0.44999999999999996,1.2592072486877441,0.5206007957458496
1.4005717039108276,0.74123615026474,0.6593355536460876,0.46451130509376526,0.6,1.150991678237915,0.5419583916664124
1.4823696613311768,0.6768622398376465,0.8055074214935303,0.3817165493965149,0.44999999999999996,1.2386301755905151,0.48506757616996765
1.4109079837799072,0.7933623790740967,0.6175456047058105,0.4783758819103241,0.35,1.2751538753509521,0.5558007955551147
1.2556780576705933,0.6777761578559875,0.5779018998146057,0.33212965726852417,0.4,1.0056222677230835,0.42334017157554626
1.482084035873413,0.5290758013725281,0.953008234500885,0.27065378427505493,0.44999999999999996,0.6803176403045654,0.37640121579170227
1.498152732849121,0.6404889822006226,0.8576637506484985,0.31717535853385925,0.4,1.114486575126648,0.4311557710170746
1.6052074432373047,0.7704238891601562,0.8347835540771484,0.4196604788303375,0.65,1.4481712579727173,0.5369157195091248
1.3992018699645996,0.5742193460464478,0.8249825239181519,0.2803380489349365,0.35,1.5094460248947144,0.39899659156799316
1.3832861185073853,0.7493257522583008,0.6339603662490845,0.4337821900844574,0.5,1.2638603448867798,0.5316101908683777
1.5143883228302002,0.7324333190917969,0.7819550037384033,0.4436074197292328,0.44999999999999996,1.3077749013900757,0.5181474685668945
1.469557762145996,0.7223408818244934,0.7472168803215027,0.3854190409183502,0.4,1.2350903749465942,0.5187597870826721
1.5021532773971558,0.7155318260192871,0.7866214513778687,0.37011727690696716,0.5,0.8758074641227722,0.49224549531936646
1.3773854970932007,0.7450355887413025,0.6323499083518982,0.4337095320224762,0.55,0.9233148097991943,0.5332497954368591
1.562893033027649,0.7883378267288208,0.7745552062988281,0.4220826327800751,0.4,0.9717088341712952,0.5175897479057312
1.5271036624908447,0.6699570417404175,0.8571466207504272,0.45551928877830505,0.35,1.5153416395187378,0.5267610549926758
1.6771156787872314,0.6997725963592529,0.9773430824279785,0.4303348660469055,0.44999999999999996,1.2512112855911255,0.5273112058639526
1.3489083051681519,0.739800214767456,0.6091080904006958,0.4106520116329193,0.6,0.8672875761985779,0.5218997001647949
1.480928897857666,0.6650440692901611,0.8158848285675049,0.3808990716934204,0.44999999999999996,1.103568434715271,0.47751542925834656
1.2542797327041626,0.7583875060081482,0.4958922266960144,0.3854861557483673,0.44999999999999996,1.5132579803466797,0.5002849102020264
1.5078543424606323,0.6976271867752075,0.8102271556854248,0.3846043646335602,0.44999999999999996,1.1201863288879395,0.48857879638671875
1.5355085134506226,0.5316242575645447,1.0038842558860779,0.2893548905849457,0.35,1.2897928953170776,0.39103788137435913
1.2773576974868774,0.8391432166099548,0.4382144808769226,0.45255324244499207,0.6,1.4459847211837769,0.5418559312820435
1.5874617099761963,0.6935343742370605,0.8939273357391357,0.3598538339138031,0.5,1.0472742319107056,0.4736708700656891
1.36357843875885,0.771793782711029,0.591784656047821,0.3958365321159363,0.4,0.7686974406242371,0.5177882313728333
1.443136215209961,0.7231001853942871,0.7200360298156738,0.38545823097229004,0.35,1.2982763051986694,0.5101198554039001
1.6115360260009766,0.6341625452041626,0.977373480796814,0.3428017497062683,0.4,1.1612051725387573,0.44021397829055786
1.7393162250518799,0.741069495677948,0.9982467293739319,0.4056268632411957,0.44999999999999996,1.4489020109176636,0.5292640924453735
1.4482429027557373,0.6977593898773193,0.750483512878418,0.3723240792751312,0.5,0.9315248131752014,0.46235761046409607
1.5321089029312134,0.7368276119232178,0.7952812910079956,0.4389992654323578,0.44999999999999996,1.3352309465408325,0.5343227982521057
1.3981631994247437,0.7361022233963013,0.6620609760284424,0.4416523873806,0.4,1.3031208515167236,0.5216588377952576
1.519457221031189,0.5823394656181335,0.9371177554130554,0.31993141770362854,0.44999999999999996,0.8018655776977539,0.4129467010498047
1.529953956604004,0.6539179682731628,0.8760359883308411,0.37837204337120056,0.4,1.241938829421997,0.47580862045288086
1.450743317604065,0.7019514441490173,0.7487918734550476,0.3633721172809601,0.4,1.3800164461135864,0.4800753593444824
1.638261079788208,0.6682656407356262,0.9699954390525818,0.3539237678050995,0.4,0.8667954802513123,0.47717562317848206
1.3226226568222046,0.8238599896430969,0.49876266717910767,0.43533825874328613,0.55,1.1626907587051392,0.5484829545021057
1.3969253301620483,0.7505516409873962,0.6463736891746521,0.36961814761161804,0.4,1.1123019456863403,0.4733965992927551
1.3720048666000366,0.5969443917274475,0.7750604748725891,0.32256802916526794,0.55,1.1845262050628662,0.4358042776584625
1.3547372817993164,0.7806048393249512,0.5741324424743652,0.3775802552700043,0.35,1.397860050201416,0.49135610461235046
1.2649296522140503,0.802860677242279,0.46206897497177124,0.38866126537323,0.5,1.6309950351715088,0.5053186416625977
1.3923414945602417,0.7022625803947449,0.6900789141654968,0.41605058312416077,0.4,1.1479289531707764,0.4963439404964447
1.391739845275879,0.7397582530975342,0.6519815921783447,0.386936217546463,0.4,1.439499020576477,0.5052656531333923
1.7455791234970093,0.6707838177680969,1.0747953057289124,0.4299686551094055,0.5,0.8966867923736572,0.5183199644088745
1.5542629957199097,0.7111465930938721,0.8431164026260376,0.41752392053604126,0.44999999999999996,1.310732364654541,0.4865417182445526
1.5161441564559937,0.671221911907196,0.8449222445487976,0.41962930560112,0.5,1.7139116525650024,0.514205276966095
1.5144811868667603,0.6426038146018982,0.8718773722648621,0.38541659712791443,0.4,1.7231780290603638,0.47792062163352966
1.5424271821975708,0.6669595837593079,0.8754675984382629,0.37174808979034424,0.55,1.107095718383789,0.4835575222969055
1.3800543546676636,0.7362047433853149,0.6438496112823486,0.39999547600746155,0.30000000000000004,1.0096795558929443,0.5035127997398376
1.468538522720337,0.7098714113235474,0.7586671113967896,0.3329375386238098,0.44999999999999996,1.3289293050765991,0.4283005893230438
1.5394604206085205,0.755196213722229,0.7842642068862915,0.4124886691570282,0.44999999999999996,1.34823477268219,0.506373405456543
1.467494249343872,0.593315064907074,0.8741791844367981,0.35693052411079407,0.35,1.064347267150879,0.45918044447898865
1.3704559803009033,0.6987395286560059,0.6717164516448975,0.3386326730251312,0.44999999999999996,1.494936466217041,0.42630109190940857
1.3223302364349365,0.7805551290512085,0.541775107383728,0.4048602283000946,0.65,1.4769781827926636,0.5030258297920227
1.3683669567108154,0.7233852744102478,0.6449816823005676,0.39939460158348083,0.55,1.4259345531463623,0.5165740251541138
1.4623137712478638,0.6985960006713867,0.763717770576477,0.41558051109313965,0.5,1.4914212226867676,0.5031311511993408
1.7132946252822876,0.7371701002120972,0.9761245250701904,0.4152955114841461,0.4,1.5659385919570923,0.53659987449646
1.5940948724746704,0.7561843395233154,0.837910532951355,0.45396557450294495,0.5,1.0322438478469849,0.5397962927818298
1.3762426376342773,0.8144060373306274,0.5618366003036499,0.4172079265117645,0.5,0.6982554197311401,0.5185151696205139
1.5234613418579102,0.7502087950706482,0.773252546787262,0.4936898350715637,0.5,0.7506051659584045,0.5540680885314941
1.5209863185882568,0.7561018466949463,0.7648844718933105,0.42768794298171997,0.44999999999999996,0.94952392578125,0.5340796709060669
1.3775485754013062,0.6684536337852478,0.7090949416160583,0.4049963057041168,0.6,1.3020938634872437,0.5047194957733154
1.5024594068527222,0.6703112721443176,0.8321481347084045,0.36734673380851746,0.30000000000000004,1.227954626083374,0.4861788749694824
1.4741811752319336,0.7098280191421509,0.7643531560897827,0.33549603819847107,0.35,1.1302237510681152,0.4229569435119629
1.3201037645339966,0.7403122782707214,0.5797914862632751,0.3921530842781067,0.35,1.0013490915298462,0.4974296987056732
1.5873942375183105,0.683079183101654,0.9043150544166565,0.3645588457584381,0.4,1.278957724571228,0.493852823972702
1.3522766828536987,0.6255595088005066,0.7267171740531921,0.3475915491580963,0.44999999999999996,0.6662870645523071,0.4385620057582855
1.4705660343170166,0.6818549633026123,0.7887110710144043,0.30856266617774963,0.35,1.5431313514709473,0.42549172043800354
1.5738414525985718,0.7542195320129395,0.8196219205856323,0.43505969643592834,0.35,1.2568057775497437,0.5339199304580688
1.3543509244918823,0.7310253977775574,0.623325526714325,0.3845303952693939,0.55,1.1400513648986816,0.48935967683792114
1.4071072340011597,0.7778499722480774,0.6292572617530823,0.4141266942024231,0.44999999999999996,1.4274872541427612,0.5332965850830078
1.5654102563858032,0.6874386668205261,0.8779715895652771,0.4007580280303955,0.4,1.011369228363037,0.513713538646698
1.587953805923462,0.6871790289878845,0.9007747769355774,0.40658169984817505,0.44999999999999996,1.136084794998169,0.4983808696269989
1.6391003131866455,0.8038181662559509,0.8352821469306946,0.486361026763916,0.44999999999999996,1.1425400972366333,0.5509652495384216
1.4637250900268555,0.786627471446991,0.6770976185798645,0.5314086079597473,0.25,1.0823297500610352,0.5882668495178223
1.4821428060531616,0.6857072114944458,0.7964355945587158,0.37845921516418457,0.35,0.7875702381134033,0.4841890335083008
1.6683037281036377,0.6267465949058533,1.0415571331977844,0.3422049582004547,0.44999999999999996,1.2944616079330444,0.4460122585296631
1.516092300415039,0.6890356540679932,0.8270566463470459,0.35887765884399414,0.4,1.2716971635818481,0.4875360429286957
1.532063364982605,0.6613879203796387,0.8706754446029663,0.3361157774925232,0.35,0.9208478331565857,0.4481680989265442
1.6038881540298462,0.729117214679718,0.8747709393501282,0.3817351460456848,0.5,1.0831154584884644,0.49984145164489746
1.4391860961914062,0.7328889966011047,0.7062970995903015,0.37636280059814453,0.5,1.0981323719024658,0.5000352263450623
1.3935753107070923,0.783290684223175,0.6102846264839172,0.4036484658718109,0.5,1.438795804977417,0.5209627747535706
1.4353336095809937,0.7035123109817505,0.7318212985992432,0.35657602548599243,0.4,1.3234851360321045,0.47735595703125
1.5110100507736206,0.6914615035057068,0.8195485472679138,0.3580724000930786,0.4,1.7614613771438599,0.4752366542816162
1.3188539743423462,0.7537986636161804,0.5650553107261658,0.39515671133995056,0.44999999999999996,0.7316909432411194,0.5021974444389343
1.6612215042114258,0.7351387143135071,0.9260827898979187,0.45677119493484497,0.5,0.968925416469574,0.5643640756607056
1.6315860748291016,0.8021568655967712,0.8294292092323303,0.5029528737068176,0.44999999999999996,1.2969251871109009,0.60539311170578
1.7674022912979126,0.7506763339042664,1.0167259573936462,0.49271416664123535,0.35,0.8975780606269836,0.5706338286399841
1.439365267753601,0.7631296515464783,0.6762356162071228,0.42578744888305664,0.5,1.3770809173583984,0.5396365523338318
1.508208155632019,0.6244780421257019,0.8837301135063171,0.32738980650901794,0.44999999999999996,1.1824026107788086,0.44299212098121643
1.5152651071548462,0.6385269165039062,0.8767381906509399,0.4049934446811676,0.4,1.4735386371612549,0.4797438681125641
1.4066189527511597,0.7846750020980835,0.6219439506530762,0.4171522259712219,0.30000000000000004,1.1702295541763306,0.5712741613388062
1.2316389083862305,0.7428008913993835,0.4888380169868469,0.3739781677722931,0.44999999999999996,1.4077800512313843,0.503099262714386
1.526734709739685,0.7684349417686462,0.7582997679710388,0.4212205410003662,0.55,1.0210119485855103,0.5276994705200195
1.4098297357559204,0.64498370885849,0.7648460268974304,0.35733944177627563,0.4,1.2528696060180664,0.4763731062412262
1.5544495582580566,0.7493173480033875,0.8051322102546692,0.3817392885684967,0.4,1.3734532594680786,0.48744630813598633
1.4746086597442627,0.7489530444145203,0.7256556153297424,0.3951736390590668,0.5,1.1883102655410767,0.49327871203422546
1.4797438383102417,0.7090375423431396,0.770706295967102,0.36444494128227234,0.55,1.005391240119934,0.47777852416038513
1.5017402172088623,0.801717221736908,0.7000229954719543,0.46216660737991333,0.4,1.1486210823059082,0.576102077960968
1.5265734195709229,0.7089468836784363,0.8176265358924866,0.4475764334201813,0.44999999999999996,1.0155740976333618,0.541970431804657
1.5908628702163696,0.8665685653686523,0.7242943048477173,0.49531516432762146,0.44999999999999996,1.3181296586990356,0.5941168069839478
1.6073051691055298,0.7227783203125,0.8845268487930298,0.4433411657810211,0.44999999999999996,0.7356834411621094,0.5548247694969177
1.5137132406234741,0.6558517813682556,0.8578614592552185,0.41198858618736267,0.44999999999999996,1.0787304639816284,0.4767072796821594
1.382879614830017,0.6737247705459595,0.7091548442840576,0.4090234339237213,0.44999999999999996,1.3755865097045898,0.4926406443119049
1.359645128250122,0.6949262022972107,0.6647189259529114,0.3988037109375,0.4,1.3784253597259521,0.5231508016586304
1.4158834218978882,0.7036259770393372,0.712257444858551,0.4154628813266754,0.44999999999999996,1.3796156644821167,0.5081136226654053
1.4248632192611694,0.7207633256912231,0.7040998935699463,0.33239611983299255,0.4,1.1303596496582031,0.41918715834617615
1.5958698987960815,0.6592689752578735,0.936600923538208,0.3540819585323334,0.35,0.7602798342704773,0.4599856436252594
1.5796656608581543,0.7236916422843933,0.855974018573761,0.3675728738307953,0.55,1.0937097072601318,0.46113547682762146
1.3340637683868408,0.7495852112770081,0.5844785571098328,0.37671589851379395,0.55,1.335938811302185,0.48663607239723206
1.4466923475265503,0.7728663682937622,0.6738259792327881,0.4137921929359436,0.4,1.1395515203475952,0.5041295886039734
1.357357144355774,0.7305900454521179,0.626767098903656,0.36054450273513794,0.5,1.351918339729309,0.45868387818336487
1.5280765295028687,0.732408881187439,0.7956676483154297,0.4547441601753235,0.44999999999999996,1.1927087306976318,0.5644140243530273
1.6692062616348267,0.7224599719047546,0.946746289730072,0.4259054660797119,0.5,1.0171598196029663,0.518310546875
1.4253425598144531,0.7757556438446045,0.6495869159698486,0.4249099791049957,0.44999999999999996,1.274599552154541,0.5433344841003418
1.4539401531219482,0.6998640298843384,0.7540761232376099,0.3893052041530609,0.4,1.0928832292556763,0.4996604919433594
1.4905664920806885,0.622468888759613,0.8680976033210754,0.3502541482448578,0.4,0.9577420353889465,0.4442172050476074
1.3243557214736938,0.7369140982627869,0.587441623210907,0.4068738520145416,0.55,1.1483278274536133,0.505000114440918
1.3209469318389893,0.7768425941467285,0.5441043376922607,0.46494752168655396,0.4,1.4808071851730347,0.5392053723335266
1.4356889724731445,0.4872351586818695,0.948453813791275,0.2505844533443451,0.44999999999999996,1.1307647228240967,0.34636542201042175
1.3721016645431519,0.775394082069397,0.5967075824737549,0.41001778841018677,0.4,1.2652612924575806,0.5046063661575317
1.4879742860794067,0.7041614651679993,0.7838128209114075,0.3774695098400116,0.4,1.4490625858306885,0.4814775884151459
1.4825109243392944,0.48372942209243774,0.9987815022468567,0.20449157059192657,0.4,1.2659494876861572,0.3054826259613037
1.3697744607925415,0.7646350860595703,0.6051393747329712,0.3671509325504303,0.5,1.307961344718933,0.4521445333957672
1.5537524223327637,0.5113986134529114,1.0423538088798523,0.2534672021865845,0.4,1.5007877349853516,0.36785170435905457
1.4079740047454834,0.7409812808036804,0.666992723941803,0.3765124976634979,0.5,1.603817105293274,0.49901485443115234
1.558408260345459,0.7010267376899719,0.8573815226554871,0.359130322933197,0.5,1.394783854484558,0.4803001582622528
1.5320171117782593,0.773213803768158,0.7588033080101013,0.45321130752563477,0.44999999999999996,0.6596416234970093,0.5405617952346802
1.6959351301193237,0.7401148676872253,0.9558202624320984,0.46306657791137695,0.5,1.262709140777588,0.5673986673355103
1.600221037864685,0.7672591209411621,0.832961916923523,0.4634335935115814,0.35,1.4050259590148926,0.5594772696495056
1.6689987182617188,0.7681694030761719,0.9008293151855469,0.4598027169704437,0.44999999999999996,1.590172290802002,0.5472623705863953
1.485947608947754,0.7092472910881042,0.7767003178596497,0.41489896178245544,0.44999999999999996,1.9010893106460571,0.4900798797607422
1.383376955986023,0.7313591837882996,0.6520177721977234,0.4431224763393402,0.5,1.8125098943710327,0.5094701051712036
1.4059810638427734,0.6797953844070435,0.72618567943573,0.36375054717063904,0.35,1.24117112159729,0.46445322036743164
1.5255707502365112,0.7581486701965332,0.767422080039978,0.4178747832775116,0.4,1.13987135887146,0.5133606791496277
1.4649757146835327,0.508758544921875,0.9562171697616577,0.2801092565059662,0.35,0.9858859181404114,0.3814549148082733
1.6505836248397827,0.39687380194664,1.2537098228931427,0.611108660697937,0.55,1.5452003479003906,0.7098682522773743
1.3395891189575195,0.77961266040802,0.5599764585494995,0.5125505924224854,0.55,1.46566641330719,0.6843648552894592
1.4353989362716675,0.6400184035301208,0.7953805327415466,0.6252989172935486,0.4,1.579833984375,0.7167106866836548
1.4129040241241455,0.649558961391449,0.7633450627326965,0.5691601037979126,0.55,1.3556184768676758,0.7563390731811523
1.4413127899169922,0.7955561876296997,0.6457566022872925,0.47645726799964905,0.5,0.7372623682022095,0.6597936749458313
1.5240815877914429,0.6023861765861511,0.9216954112052917,0.45310983061790466,0.55,1.3540284633636475,0.6009711623191833
1.3812510967254639,0.5613462328910828,0.8199048638343811,0.3840430676937103,0.7,1.2355743646621704,0.5307866930961609
1.2106033563613892,0.4889894425868988,0.7216139137744904,0.49243393540382385,0.44999999999999996,1.3429640531539917,0.6456826329231262
1.4692730903625488,0.4555363655090332,1.0137367248535156,0.5269670486450195,0.4,0.9018808603286743,0.7239335179328918
1.4835819005966187,0.5359134078025818,0.9476684927940369,0.33575838804244995,0.5,0.9420061707496643,0.520528256893158
1.3501243591308594,0.6264356374740601,0.7236887216567993,0.4049094319343567,0.44999999999999996,1.0455302000045776,0.623371422290802
1.1473416090011597,0.6774143576622009,0.46992725133895874,0.4901590049266815,0.5,0.8077425360679626,0.694999635219574
1.4896243810653687,0.3981761932373047,1.091448187828064,0.3412204682826996,0.65,0.9464720487594604,0.5697584748268127
1.3577598333358765,0.4514586925506592,0.9063011407852173,0.4231286942958832,0.44999999999999996,0.9400634765625,0.6134417653083801
1.3267701864242554,0.5649970173835754,0.7617731690406799,0.40935903787612915,0.44999999999999996,1.135248064994812,0.5862619280815125
1.3865615129470825,0.7133916020393372,0.6731699109077454,0.4996039569377899,0.7,0.8858940601348877,0.6690389513969421
1.9639501571655273,0.6522460579872131,1.3117040991783142,0.4863852560520172,0.65,1.0197627544403076,0.6918394565582275
1.8801898956298828,0.808779239654541,1.0714106559753418,0.5400485396385193,0.44999999999999996,0.8290081024169922,0.6992977857589722
2.013673782348633,0.795388400554657,1.2182853817939758,0.39824357628822327,0.35,1.1414809226989746,0.5228974223136902
1.902685523033142,0.9251877069473267,0.9774978160858154,0.41280171275138855,0.65,1.0845136642456055,0.5146750807762146
1.8332016468048096,0.7689369320869446,1.064264714717865,0.37686243653297424,0.4,0.6510767936706543,0.4802192747592926
1.902502417564392,0.7227165699005127,1.1797858476638794,0.3987179696559906,0.5,1.0129811763763428,0.4873064160346985
1.8192535638809204,0.8253664374351501,0.9938871264457703,0.42722615599632263,0.55,1.0027259588241577,0.5320600867271423
1.7998045682907104,0.7483386397361755,1.051465928554535,0.38562819361686707,0.65,0.7588769793510437,0.48073258996009827
1.8273581266403198,0.7007941603660583,1.1265639662742615,0.3511515259742737,0.6,0.564552903175354,0.45792219042778015
1.961574912071228,0.7977973818778992,1.1637775301933289,0.41301679611206055,0.5,0.9652042388916016,0.5407224297523499
1.8287121057510376,0.8731595277786255,0.9555525779724121,0.42700591683387756,0.7,0.8796452879905701,0.5397127270698547
1.850623369216919,0.8435512781143188,1.0070720911026,0.47439175844192505,0.6,1.4978551864624023,0.5718493461608887
1.7966541051864624,0.8745459914207458,0.9221081137657166,0.4673125445842743,0.5,1.384199619293213,0.5350670218467712
2.012399435043335,0.8207607269287109,1.191638708114624,0.46901947259902954,0.44999999999999996,1.165692925453186,0.6000682711601257
1.726039171218872,0.8250574469566345,0.9009817242622375,0.4787552058696747,0.44999999999999996,0.9980315566062927,0.5852661728858948
1.8059240579605103,0.7888197898864746,1.0171042680740356,0.5099443197250366,0.44999999999999996,0.9163904190063477,0.6066991686820984
1.6015785932540894,0.9941302537918091,0.6074483394622803,0.5649164319038391,0.5,1.2817916870117188,0.6710732579231262
1.5369571447372437,0.9777976870536804,0.5591594576835632,0.5380800366401672,0.6,1.1117390394210815,0.6754447221755981
1.645119071006775,0.745564877986908,0.8995541930198669,0.3957328498363495,0.4,1.3115043640136719,0.49252912402153015
1.6843613386154175,0.8355163931846619,0.8488449454307556,0.5146529078483582,0.55,1.2182248830795288,0.6468716859817505
1.676015853881836,0.7078279852867126,0.9681878685951233,0.3726520240306854,0.4,1.22773277759552,0.5111968517303467
1.7546509504318237,0.8546167612075806,0.9000341892242432,0.43952423334121704,0.55,1.2319424152374268,0.6003331542015076
1.5473978519439697,0.7729117274284363,0.7744861245155334,0.4181655943393707,0.5,1.128937005996704,0.5673913359642029
1.5974562168121338,0.8260040283203125,0.7714521884918213,0.4887356758117676,0.44999999999999996,0.9715288281440735,0.6198267936706543
1.4241753816604614,0.7976016402244568,0.6265737414360046,0.42415696382522583,0.5,1.57940673828125,0.5257829427719116
1.3944114446640015,0.7572844624519348,0.6371269822120667,0.41409894824028015,0.6,1.1530042886734009,0.49566012620925903
1.4352874755859375,0.6884651184082031,0.7468223571777344,0.363603800535202,0.44999999999999996,1.0560734272003174,0.47489771246910095
1.5480403900146484,0.6167065501213074,0.9313338398933411,0.3060247600078583,0.55,1.3567578792572021,0.41477885842323303
1.8206685781478882,0.6517060399055481,1.16896253824234,0.3078540563583374,0.5,1.161237359046936,0.41397830843925476
1.3082103729248047,0.7972989082336426,0.5109114646911621,0.4074535369873047,0.55,1.2099441289901733,0.5025624632835388
1.7692985534667969,0.6136404275894165,1.1556581258773804,0.28564104437828064,0.6,1.1947431564331055,0.3791506886482239
1.5809930562973022,0.6185688376426697,0.9624242186546326,0.31369447708129883,0.4,1.2895927429199219,0.42271843552589417
1.8578720092773438,0.6521663665771484,1.2057056427001953,0.33513423800468445,0.4,1.2752165794372559,0.41703110933303833
1.6491416692733765,0.7138862013816833,0.9352554678916931,0.32584336400032043,0.4,1.256493091583252,0.4198001027107239
1.6566709280014038,0.7070979475975037,0.9495729804039001,0.35525599122047424,0.4,1.0959560871124268,0.4518522322177887
1.694619059562683,0.6762110590934753,1.0184080004692078,0.30330756306648254,0.65,1.099191427230835,0.4035474359989166
1.6533111333847046,0.6331228613853455,1.0201882719993591,0.3238292634487152,0.5,1.2939949035644531,0.42487582564353943
1.7892566919326782,0.7290741205215454,1.0601825714111328,0.37454119324684143,0.4,1.222699522972107,0.4699256122112274
1.4400455951690674,0.5915302634239197,0.8485153317451477,0.3042096793651581,0.6,1.4726988077163696,0.3873075544834137
1.5996477603912354,0.6824132800102234,0.917234480381012,0.303745299577713,0.5,1.5402299165725708,0.3724479079246521
1.5834616422653198,0.6405837535858154,0.9428778886795044,0.2943132519721985,0.5,1.355853796005249,0.3730585277080536
1.7215632200241089,0.6259019374847412,1.0956612825393677,0.2628318965435028,0.5,1.1368416547775269,0.32982298731803894
1.3300565481185913,0.7836975455284119,0.5463590025901794,0.3735765218734741,0.7,1.167115330696106,0.4651918411254883
1.6317662000656128,0.7112852931022644,0.9204809069633484,0.3344196379184723,0.35,0.9155545830726624,0.4185546934604645
1.605430245399475,0.7278146147727966,0.8776156306266785,0.3467579782009125,0.5,0.9643383026123047,0.45719480514526367
1.705168604850769,0.6712424159049988,1.0339261889457703,0.28420785069465637,0.44999999999999996,0.9756438732147217,0.3523026704788208
1.4023693799972534,0.7509711384773254,0.651398241519928,0.3931809663772583,0.55,0.8636971712112427,0.5150789618492126
1.5467363595962524,0.7175081372261047,0.8292282223701477,0.32880517840385437,0.4,1.1279023885726929,0.4181098937988281
1.6775054931640625,0.6629822850227356,1.014523208141327,0.3125212788581848,0.44999999999999996,1.4216442108154297,0.38995686173439026
1.7678947448730469,0.6605717539787292,1.1073229908943176,0.30266398191452026,0.5,1.0469632148742676,0.3823705017566681
1.469598650932312,0.6888579726219177,0.7807406783103943,0.34676593542099,0.6,1.0750361680984497,0.4478852450847626
1.646079659461975,0.6351541876792908,1.0109254717826843,0.29941463470458984,0.5,0.9737614393234253,0.3774290084838867
1.5469274520874023,0.7429704070091248,0.8039570450782776,0.35815343260765076,0.6,1.1835110187530518,0.44767504930496216
1.5405383110046387,0.693623960018158,0.8469143509864807,0.3445999026298523,0.55,1.0158438682556152,0.43633222579956055
1.685281753540039,0.7082471251487732,0.9770346283912659,0.3415789306163788,0.4,0.861356794834137,0.40449386835098267
1.5040931701660156,0.7548317909240723,0.7492613792419434,0.3130050003528595,0.6,1.2788605690002441,0.4121747612953186
1.599647879600525,0.7134835124015808,0.8861643671989441,0.2919658124446869,0.55,1.1779497861862183,0.3841399848461151
1.6121126413345337,0.6914485096931458,0.9206641316413879,0.3141884505748749,0.44999999999999996,0.6040865182876587,0.3998998701572418
1.485378623008728,0.7233894467353821,0.761989176273346,0.3530970513820648,0.44999999999999996,1.1784201860427856,0.4343002736568451
1.8145071268081665,0.6884137988090515,1.126093327999115,0.3191387355327606,0.44999999999999996,1.11116623878479,0.3960212767124176
1.8177047967910767,0.7310733199119568,1.0866314768791199,0.3242836892604828,0.55,0.979097306728363,0.4007168710231781
1.6032806634902954,0.6917080283164978,0.9115726351737976,0.32298383116722107,0.5,0.6477265954017639,0.4027894139289856
1.6265861988067627,0.711156964302063,0.9154292345046997,0.3324654698371887,0.44999999999999996,1.1766217947006226,0.43489953875541687
1.5966368913650513,0.7888872027397156,0.8077496886253357,0.37081179022789,0.44999999999999996,1.101402997970581,0.4511270523071289
1.7416836023330688,0.6984357833862305,1.0432478189468384,0.33045607805252075,0.44999999999999996,1.1867817640304565,0.41898876428604126
1.432459831237793,0.7534505724906921,0.6790092587471008,0.3564765453338623,0.5,1.5400433540344238,0.4456433355808258
1.4474254846572876,0.7145629525184631,0.7328625321388245,0.34988340735435486,0.65,1.1358187198638916,0.44682034850120544
1.5430151224136353,0.6845828294754028,0.8584322929382324,0.3361816108226776,0.5,0.8644284009933472,0.42676281929016113
1.4925745725631714,0.7281211018562317,0.7644534707069397,0.35406339168548584,0.5,0.830411434173584,0.4359722137451172
1.502618432044983,0.7018715739250183,0.8007468581199646,0.323135644197464,0.44999999999999996,0.7038124799728394,0.4327637255191803
1.5501583814620972,0.6328360438346863,0.9173223376274109,0.29455333948135376,0.44999999999999996,0.9733349084854126,0.3935199975967407
1.452803373336792,0.7455193400382996,0.7072840332984924,0.3767605721950531,0.4,1.3655586242675781,0.4702818989753723
1.4733282327651978,0.6827660799026489,0.7905621528625488,0.3210442066192627,0.55,1.2441779375076294,0.4118369519710541
1.5845139026641846,0.7174702882766724,0.8670436143875122,0.348375529050827,0.5,1.1778080463409424,0.42751866579055786
1.6511337757110596,0.7012186050415039,0.9499151706695557,0.31942254304885864,0.55,1.3227652311325073,0.41019344329833984
1.6685816049575806,0.7398291826248169,0.9287524223327637,0.3483487665653229,0.6,1.5767396688461304,0.44842997193336487
1.5298808813095093,0.7025792002677917,0.8273016810417175,0.3055286109447479,0.55,1.126138687133789,0.4202713668346405
1.5383968353271484,0.6993041634559631,0.8390926718711853,0.31176283955574036,0.55,0.9985687136650085,0.41365885734558105
1.7283203601837158,0.7206241488456726,1.0076962113380432,0.35959872603416443,0.4,1.2927144765853882,0.4517129063606262
1.5147608518600464,0.6884894371032715,0.8262714147567749,0.3346095383167267,0.44999999999999996,0.9093869924545288,0.43974587321281433
1.669880747795105,0.6379841566085815,1.0318965911865234,0.2654838263988495,0.55,1.3845680952072144,0.36343714594841003
1.722146987915039,0.7039818167686462,1.0181651711463928,0.2835928499698639,0.55,1.026063323020935,0.36853599548339844
1.5792627334594727,0.6816703677177429,0.8975923657417297,0.3324427306652069,0.44999999999999996,1.3220629692077637,0.40366870164871216
1.6757583618164062,0.7005173563957214,0.9752410054206848,0.3359163701534271,0.55,1.363356590270996,0.42550668120384216
1.701621651649475,0.6791859865188599,1.0224356651306152,0.3064928352832794,0.44999999999999996,0.7224000096321106,0.40735673904418945
1.3811935186386108,0.7494842410087585,0.6317092776298523,0.3750666081905365,0.55,1.2666831016540527,0.46536779403686523
1.3325012922286987,0.7573358416557312,0.5751654505729675,0.39022818207740784,0.5,1.0466299057006836,0.5080553293228149
1.779152274131775,0.6242399215698242,1.1549123525619507,0.27837130427360535,0.4,1.1360050439834595,0.37809738516807556
1.5822919607162476,0.712183952331543,0.8701080083847046,0.349463552236557,0.55,1.4573166370391846,0.44697436690330505
1.4167982339859009,0.7859751582145691,0.6308230757713318,0.3588002622127533,0.35,1.3386039733886719,0.45805254578590393
1.509497880935669,0.7211620211601257,0.7883358597755432,0.31340134143829346,0.55,1.212242603302002,0.43835917115211487
1.7086912393569946,0.6421651244163513,1.0665261149406433,0.27016744017601013,0.55,0.8672148585319519,0.3758026659488678
1.6354315280914307,0.6901323199272156,0.9452992081642151,0.3313192129135132,0.44999999999999996,0.7114492654800415,0.42589816451072693
1.4294912815093994,0.7601537108421326,0.6693375706672668,0.3637939989566803,0.5,0.7975715398788452,0.4635775685310364
1.5029911994934082,0.6881164908409119,0.8148747086524963,0.30836963653564453,0.5,0.6989209651947021,0.3852510154247284
1.456132173538208,0.7435094118118286,0.7126227617263794,0.39220619201660156,0.44999999999999996,0.8538630604743958,0.5005621314048767
1.624660849571228,0.6537722945213318,0.9708885550498962,0.2587330937385559,0.5,0.9441549777984619,0.34174153208732605
1.5858978033065796,0.6916455626487732,0.8942522406578064,0.3185165822505951,0.4,1.1971105337142944,0.4268997311592102
1.5094221830368042,0.7122302651405334,0.7971919178962708,0.349923700094223,0.55,0.8025140762329102,0.46152564883232117
1.6330403089523315,0.5910789370536804,1.0419613718986511,0.23493753373622894,0.6,1.1575590372085571,0.35026392340660095
1.5390005111694336,0.6780619025230408,0.8609386086463928,0.3322601020336151,0.5,1.1831104755401611,0.43123531341552734
1.498936414718628,0.7039452195167542,0.7949911952018738,0.3209194242954254,0.5,1.193784475326538,0.40787649154663086
1.7326958179473877,0.7477490901947021,0.9849467277526855,0.3450344204902649,0.7,1.425845980644226,0.42494073510169983
1.3273472785949707,0.8351704478263855,0.4921768307685852,0.39279940724372864,0.55,1.3990209102630615,0.5139057040214539
1.5880521535873413,0.6571773290634155,0.9308748245239258,0.3246699571609497,0.4,1.1709681749343872,0.4341599941253662
1.4482554197311401,0.7302908897399902,0.7179645299911499,0.36943933367729187,0.44999999999999996,0.9895803332328796,0.45500126481056213
1.4165700674057007,0.7737051248550415,0.6428649425506592,0.3782435655593872,0.55,1.1924974918365479,0.483053058385849
1.7710129022598267,0.6584028005599976,1.112610101699829,0.2743546664714813,0.5,1.0988880395889282,0.3657047748565674
1.6250396966934204,0.6834770441055298,0.9415626525878906,0.34142380952835083,0.55,1.3467870950698853,0.4272615611553192
1.4650604724884033,0.7853626608848572,0.6796978116035461,0.395062655210495,0.4,1.172546625137329,0.4971935451030731
1.5365557670593262,0.7029281854629517,0.8336275815963745,0.3429730534553528,0.6,1.5844202041625977,0.4332575798034668
1.6121288537979126,0.6849631667137146,0.927165687084198,0.3252955377101898,0.4,1.401336431503296,0.418107807636261
1.4486019611358643,0.706427276134491,0.7421746850013733,0.30137690901756287,0.5,1.5954058170318604,0.38996416330337524
1.4443038702011108,0.7549391984939575,0.6893646717071533,0.3642444908618927,0.4,1.3489370346069336,0.4430727958679199
1.685476303100586,0.7351517677307129,0.950324535369873,0.3695789575576782,0.55,0.6357457041740417,0.4666144549846649
1.5238698720932007,0.7094640135765076,0.8144058585166931,0.32036110758781433,0.65,1.2967556715011597,0.4101717174053192
1.4707311391830444,0.7727066278457642,0.6980245113372803,0.3424876630306244,0.5,1.1646608114242554,0.44526320695877075
1.401166319847107,0.7552876472473145,0.6458786725997925,0.36672839522361755,0.55,1.1043773889541626,0.476841539144516
1.6004819869995117,0.7734431624412537,0.8270388245582581,0.3992733657360077,0.55,1.1329851150512695,0.49172744154930115
1.4927294254302979,0.7507598996162415,0.7419695258140564,0.3639225959777832,0.44999999999999996,0.9948045015335083,0.46314308047294617
1.295034408569336,0.8484824299812317,0.44655197858810425,0.428615003824234,0.6,1.2941924333572388,0.545388400554657
1.556888222694397,0.6689304709434509,0.887957751750946,0.3038179576396942,0.4,1.141343116760254,0.40476664900779724
1.437819242477417,0.751575767993927,0.68624347448349,0.34556373953819275,0.44999999999999996,0.9146901369094849,0.4609733521938324
1.6469106674194336,0.6444135308265686,1.002497136592865,0.3250602185726166,0.6,0.7320212125778198,0.4303300976753235
1.5154451131820679,0.7104774713516235,0.8049676418304443,0.3455874025821686,0.44999999999999996,1.1857507228851318,0.4432499408721924
1.5528072118759155,0.8340741395950317,0.7187330722808838,0.38508298993110657,0.5,0.9902020692825317,0.48741933703422546
1.524060845375061,0.7835454344749451,0.740515410900116,0.3803466856479645,0.5,1.1801272630691528,0.4667685627937317
1.4014548063278198,0.7637330293655396,0.6377217769622803,0.3218609690666199,0.6,1.0286133289337158,0.4268455505371094
1.5728424787521362,0.6564027070999146,0.9164397716522217,0.29461464285850525,0.4,0.960316002368927,0.38943901658058167
1.3348877429962158,0.8180408477783203,0.5168468952178955,0.3926244080066681,0.44999999999999996,1.3497294187545776,0.5060063600540161
1.447312355041504,0.7293488383293152,0.7179635167121887,0.3774167597293854,0.55,1.3754233121871948,0.47709208726882935
1.265213966369629,0.8098034858703613,0.4554104804992676,0.396597683429718,0.65,1.3702257871627808,0.5270915031433105
1.4119569063186646,0.7680547833442688,0.6439021229743958,0.3674432635307312,0.6,1.2544898986816406,0.4832821786403656
1.5163788795471191,0.7694420218467712,0.7469368577003479,0.37888431549072266,0.4,1.2252429723739624,0.47793254256248474
1.5349959135055542,0.7378374934196472,0.797158420085907,0.3327271044254303,0.44999999999999996,1.3912737369537354,0.4283601939678192
1.7710014581680298,0.6653456091880798,1.10565584897995,0.3438819348812103,0.55,1.012080192565918,0.4448382556438446
1.2575476169586182,0.814914882183075,0.4426327347755432,0.38260146975517273,0.7,1.7731131315231323,0.47103047370910645
1.4342561960220337,0.8055359125137329,0.6287202835083008,0.3828401565551758,0.5,1.2874691486358643,0.48586758971214294
1.7767566442489624,0.7001033425331116,1.0766533017158508,0.3334433436393738,0.44999999999999996,1.205499529838562,0.43464040756225586
1.7760452032089233,0.6950661540031433,1.08097904920578,0.3181886374950409,0.55,0.9087742567062378,0.417969673871994
1.488265872001648,0.7068163752555847,0.7814494967460632,0.3333444595336914,0.5,1.3330291509628296,0.4501194953918457
1.7936187982559204,0.7173033952713013,1.0763154029846191,0.33127155900001526,0.35,0.9840936064720154,0.41898107528686523
1.6336733102798462,0.697171151638031,0.9365021586418152,0.35563215613365173,0.5,1.2241824865341187,0.45905423164367676
1.5365439653396606,0.7950612306594849,0.7414827346801758,0.3899019658565521,0.5,1.3505289554595947,0.4806312620639801
1.4729489088058472,0.7475850582122803,0.7253638505935669,0.33091312646865845,0.6,1.2188127040863037,0.45328885316848755
1.5694414377212524,0.6641006469726562,0.9053407907485962,0.28872188925743103,0.55,1.438346266746521,0.37673601508140564
1.4879157543182373,0.7230914235115051,0.7648243308067322,0.3042941093444824,0.55,1.1857577562332153,0.3951174318790436
1.4665087461471558,0.7614444494247437,0.7050642967224121,0.33808469772338867,0.4,1.1916186809539795,0.44175291061401367
1.6559809446334839,0.6726142764091492,0.9833666682243347,0.30356767773628235,0.6,1.340673565864563,0.37369751930236816
1.4958194494247437,0.7133848071098328,0.7824346423149109,0.35826513171195984,0.35,0.9279180765151978,0.4657316207885742
1.635654330253601,0.6999556422233582,0.9356986880302429,0.3437036871910095,0.6,1.1046900749206543,0.4142874777317047
1.842319130897522,0.6216102838516235,1.2207088470458984,0.2807696759700775,0.5,1.2565031051635742,0.38648077845573425
1.75234055519104,0.6749579906463623,1.0773825645446777,0.31981316208839417,0.55,0.5265470147132874,0.3973648250102997
1.807045340538025,0.7408822178840637,1.0661631226539612,0.3310402035713196,0.44999999999999996,1.0064748525619507,0.4424990117549896
1.6378535032272339,0.6624920964241028,0.9753614068031311,0.3123277723789215,0.4,1.3629419803619385,0.4102327525615692
1.7328903675079346,0.7129272818565369,1.0199630856513977,0.3706269860267639,0.5,0.955100953578949,0.460318386554718
1.292554259300232,0.8587957620620728,0.4337584972381592,0.41090068221092224,0.44999999999999996,0.9877793192863464,0.5129133462905884
1.485827088356018,0.7136107683181763,0.7722163200378418,0.3543487787246704,0.5,1.330356240272522,0.4605278968811035
1.631873369216919,0.693402111530304,0.938471257686615,0.3172477185726166,0.44999999999999996,1.4138213396072388,0.41003724932670593
1.7741245031356812,0.7003850340843201,1.073739469051361,0.34485337138175964,0.5,0.9616064429283142,0.4392579197883606
1.4667437076568604,0.7320557832717896,0.7346879243850708,0.3705698251724243,0.4,0.9988722801208496,0.46306943893432617
1.778876543045044,0.7634503245353699,1.015426218509674,0.35190844535827637,0.55,1.259463906288147,0.455428808927536
1.6566108465194702,0.7068898677825928,0.9497209787368774,0.33903536200523376,0.6,0.8437831401824951,0.4402730166912079
1.5207505226135254,0.7231965065002441,0.7975540161132812,0.3813903033733368,0.6,1.0960135459899902,0.4875003397464752
1.6610983610153198,0.7238404154777527,0.9372579455375671,0.31466731429100037,0.6,0.6151847243309021,0.39278650283813477
1.5540850162506104,0.6953982710838318,0.8586867451667786,0.3265759348869324,0.44999999999999996,1.4627289772033691,0.42571383714675903
1.3652104139328003,0.7835440039634705,0.5816664099693298,0.3832554221153259,0.6,1.2585484981536865,0.5075656771659851
1.342657446861267,0.7869118452072144,0.5557456016540527,0.35113170742988586,0.7,1.460315465927124,0.4490511119365692
1.6372631788253784,0.7875357866287231,0.8497273921966553,0.3787258565425873,0.44999999999999996,1.4516937732696533,0.47494933009147644
1.7884266376495361,0.659679114818573,1.1287475228309631,0.29764464497566223,0.6,1.1665325164794922,0.4103660583496094
1.6356174945831299,0.6418037414550781,0.9938137531280518,0.30686837434768677,0.5,1.0764082670211792,0.4197554290294647
1.7571451663970947,0.7016000747680664,1.0555450916290283,0.3490740656852722,0.4,0.7683157324790955,0.4467490613460541
1.4461479187011719,0.7604596018791199,0.685688316822052,0.36403414607048035,0.4,1.3216041326522827,0.4382331073284149
1.5170878171920776,0.7048666477203369,0.8122211694717407,0.32488417625427246,0.5,1.6008515357971191,0.4415014386177063
1.573618769645691,0.7278919219970703,0.8457268476486206,0.32992658019065857,0.30000000000000004,1.0576895475387573,0.4295085072517395
1.498381495475769,0.7137675285339355,0.7846139669418335,0.3166772127151489,0.5,1.0530507564544678,0.4315713346004486
1.7237542867660522,0.7240733504295349,0.9996809363365173,0.3914662301540375,0.55,1.2171223163604736,0.4919981062412262
1.522801399230957,0.7293546199798584,0.7934467792510986,0.36924979090690613,0.44999999999999996,1.1396129131317139,0.4694308936595917
1.6320488452911377,0.7521000504493713,0.8799487948417664,0.34801897406578064,0.5,1.127789855003357,0.44766974449157715
1.7863849401474,0.636067807674408,1.150317132472992,0.264377236366272,0.5,0.779487669467926,0.35252565145492554
1.4804009199142456,0.6805731654167175,0.7998277544975281,0.3243767321109772,0.44999999999999996,1.4245487451553345,0.42405277490615845
1.5819472074508667,0.7404521703720093,0.8414950370788574,0.3769981861114502,0.55,1.6905174255371094,0.47907543182373047
1.4694981575012207,0.7205501198768616,0.7489480376243591,0.31784316897392273,0.55,1.4033563137054443,0.4092423617839813
1.4159220457077026,0.8044783473014832,0.6114436984062195,0.3797650635242462,0.6,1.3900896310806274,0.47059735655784607
1.6360607147216797,0.6710854768753052,0.9649752378463745,0.32182011008262634,0.5,1.4691442251205444,0.42834147810935974
1.4926344156265259,0.7100198268890381,0.7826145887374878,0.33164724707603455,0.44999999999999996,1.4060473442077637,0.41868993639945984
1.7823542356491089,0.677284836769104,1.1050693988800049,0.30480828881263733,0.55,1.1380597352981567,0.40313321352005005
1.401467204093933,0.7357096672058105,0.6657575368881226,0.36642900109291077,0.44999999999999996,1.4287152290344238,0.45980769395828247
1.6050710678100586,0.7134745717048645,0.8915964961051941,0.3197888433933258,0.55,1.3636081218719482,0.4203466475009918
1.3694682121276855,0.8490267992019653,0.5204414129257202,0.41280031204223633,0.5,1.2262173891067505,0.5354482531547546
1.2605772018432617,0.7743223309516907,0.48625487089157104,0.3861411511898041,0.5,1.069674015045166,0.45912274718284607
1.4907537698745728,0.7686029672622681,0.7221508026123047,0.35236451029777527,0.44999999999999996,1.2435606718063354,0.4646272361278534
1.4606775045394897,0.7689081430435181,0.6917693614959717,0.3549084961414337,0.44999999999999996,1.1705727577209473,0.4542267918586731
1.7005175352096558,0.6957564949989319,1.0047610402107239,0.3301226794719696,0.55,1.1996382474899292,0.43155232071876526
1.5645843744277954,0.6829964518547058,0.8815879225730896,0.30251550674438477,0.55,1.1524783372879028,0.3863445222377777
1.567238688468933,0.7437282204627991,0.823510468006134,0.3541429936885834,0.65,1.0416362285614014,0.45675092935562134
1.621645212173462,0.7129983901977539,0.908646821975708,0.3357081413269043,0.5,0.8082470893859863,0.4208230972290039
1.566706895828247,0.6639280319213867,0.9027788639068604,0.2627222239971161,0.5,0.967072069644928,0.3679036498069763
1.425034523010254,0.7765498161315918,0.6484847068786621,0.3504670560359955,0.35,1.0415096282958984,0.4490013122558594
1.559346079826355,0.685777485370636,0.873568594455719,0.3296245038509369,0.44999999999999996,1.0691242218017578,0.4302743375301361
1.5501196384429932,0.6849380135536194,0.8651816248893738,0.29441431164741516,0.55,0.6261489987373352,0.41372498869895935
1.5798243284225464,0.7058812975883484,0.873943030834198,0.3099729120731354,0.44999999999999996,0.88426673412323,0.40963393449783325
1.468308687210083,0.7450865507125854,0.7232221364974976,0.3530007302761078,0.4,1.5543032884597778,0.4529699981212616
1.4396555423736572,0.6863003969192505,0.7533551454544067,0.29331526160240173,0.6,1.355999231338501,0.39817771315574646
1.691080093383789,0.7343006134033203,0.9567794799804688,0.3577960431575775,0.4,1.0899393558502197,0.4370960295200348
1.4094821214675903,0.7974392771720886,0.6120428442955017,0.3920102119445801,0.55,0.9793193936347961,0.4956357181072235
1.7823666334152222,0.6911612749099731,1.091205358505249,0.3236981928348541,0.6,1.4861701726913452,0.43176746368408203
1.5266319513320923,0.7244769930839539,0.8021549582481384,0.3416267931461334,0.55,1.143885850906372,0.4532841742038727
1.5706300735473633,0.8003690838813782,0.7702609896659851,0.37290501594543457,0.44999999999999996,1.120099425315857,0.47795039415359497
1.5967084169387817,0.7226235270500183,0.8740848898887634,0.36128851771354675,0.5,1.3297425508499146,0.4586074948310852
1.5243710279464722,0.7671303153038025,0.7572407126426697,0.36167648434638977,0.44999999999999996,1.1829217672348022,0.458452045917511
1.5277671813964844,0.7412332892417908,0.7865338921546936,0.3473520576953888,0.44999999999999996,0.9350908398628235,0.4219439625740051
1.4519885778427124,0.7443775534629822,0.7076110243797302,0.32879355549812317,0.5,1.187963604927063,0.4254091680049896
1.7130931615829468,0.6579424738883972,1.0551506876945496,0.28006240725517273,0.55,1.0909091234207153,0.3535597026348114
1.4206469058990479,0.7441346049308777,0.6765123009681702,0.3551925718784332,0.5,1.09625244140625,0.46059152483940125
1.4946874380111694,0.7426638007164001,0.7520236372947693,0.32402798533439636,0.4,1.4342098236083984,0.41274896264076233
1.6896591186523438,0.6770411133766174,1.0126180052757263,0.32738739252090454,0.55,1.219580054283142,0.42628732323646545
1.6022766828536987,0.6416048407554626,0.9606718420982361,0.2597266137599945,0.5,1.2970064878463745,0.33276304602622986
1.6344432830810547,0.7750903367996216,0.8593529462814331,0.37291866540908813,0.55,0.6770228743553162,0.4660813510417938
1.623437523841858,0.6541523933410645,0.9692851305007935,0.3190857172012329,0.55,1.0363532304763794,0.42977696657180786
1.5171453952789307,0.7113801836967468,0.8057652115821838,0.3105972409248352,0.44999999999999996,1.25859797000885,0.42178747057914734
1.8034416437149048,0.657304584980011,1.1461370587348938,0.30553922057151794,0.5,1.143054723739624,0.39053821563720703
1.6463078260421753,0.6647695899009705,0.9815382361412048,0.2830072045326233,0.6,1.253321647644043,0.3636060655117035
1.7595432996749878,0.662887692451477,1.0966556072235107,0.32556888461112976,0.55,1.2674219608306885,0.4016138017177582
1.606946587562561,0.6333469152450562,0.9735996723175049,0.2694651782512665,0.5,1.4305068254470825,0.3590570390224457
1.578834891319275,0.6564186215400696,0.9224162697792053,0.3147302567958832,0.5,1.3876590728759766,0.4143800735473633
1.4543339014053345,0.7116096019744873,0.7427242994308472,0.3441554605960846,0.5,1.4905177354812622,0.43596193194389343
1.9070976972579956,0.6291287541389465,1.277968943119049,0.30621805787086487,0.44999999999999996,0.75515216588974,0.4024229049682617
1.6545658111572266,0.7354176640510559,0.9191481471061707,0.3517778813838959,0.44999999999999996,0.894230306148529,0.4347465932369232
1.4680474996566772,0.726043701171875,0.7420037984848022,0.3572863042354584,0.5,1.2496966123580933,0.46443992853164673
1.5724486112594604,0.7076617479324341,0.8647868633270264,0.3296266198158264,0.55,1.7467526197433472,0.43765518069267273
1.7960973978042603,0.6769817471504211,1.1191156506538391,0.31350547075271606,0.5,1.1563537120819092,0.39425668120384216
1.4765390157699585,0.767345130443573,0.7091938853263855,0.3625834882259369,0.6,0.7728455662727356,0.4439220428466797
1.5578497648239136,0.70900958776474,0.8488401770591736,0.33572426438331604,0.4,0.9752396941184998,0.44695860147476196
1.3824251890182495,0.7645849585533142,0.6178402304649353,0.34615036845207214,0.55,0.9239333271980286,0.4493660032749176
1.4775536060333252,0.7070926427841187,0.7704609632492065,0.32960712909698486,0.44999999999999996,0.9056079983711243,0.4350959360599518
1.6318527460098267,0.6686813831329346,0.9631713628768921,0.28240320086479187,0.4,1.2033884525299072,0.36741456389427185
1.6109882593154907,0.6817790269851685,0.9292092323303223,0.2995743453502655,0.44999999999999996,1.0035754442214966,0.3979471027851105
1.5206230878829956,0.7067689895629883,0.8138540983200073,0.32862383127212524,0.44999999999999996,1.0160393714904785,0.4249899983406067
1.4837697744369507,0.7110576629638672,0.7727121114730835,0.3275008499622345,0.44999999999999996,1.0198273658752441,0.4148463308811188
1.6624948978424072,0.7605074048042297,0.9019874930381775,0.35490578413009644,0.55,1.2134209871292114,0.44321832060813904
1.6551331281661987,0.6679859161376953,0.9871472120285034,0.3060046136379242,0.4,1.313293218612671,0.39544063806533813
1.4010711908340454,0.7230483889579773,0.6780228018760681,0.30634060502052307,0.55,0.8577023148536682,0.3982372581958771
1.4870113134384155,0.7339550256729126,0.7530562877655029,0.3180159032344818,0.35,0.8279039263725281,0.4137963354587555
1.6563615798950195,0.7661723494529724,0.8901892304420471,0.3816215991973877,0.44999999999999996,1.1830263137817383,0.47650009393692017
1.5056310892105103,0.729799211025238,0.7758318781852722,0.3419043719768524,0.6,1.1204137802124023,0.47204113006591797
1.7151180505752563,0.678891658782959,1.0362263917922974,0.3143098056316376,0.65,0.811249852180481,0.39096224308013916
1.498885154724121,0.7216522097587585,0.7772329449653625,0.3119563162326813,0.5,0.9968681931495667,0.433129221200943
1.4705921411514282,0.7370942831039429,0.7334978580474854,0.32607215642929077,0.55,0.7188501954078674,0.42043572664260864
1.5078397989273071,0.7015914916992188,0.8062483072280884,0.3174932897090912,0.5,1.0685456991195679,0.39708808064460754
1.6877201795578003,0.7417513132095337,0.9459688663482666,0.36378857493400574,0.55,0.919959545135498,0.4533882141113281
1.4203071594238281,0.7808329463005066,0.6394742131233215,0.3556530177593231,0.65,0.9999080300331116,0.48449888825416565
1.6134799718856812,0.7993823289871216,0.8140976428985596,0.43252602219581604,0.6,1.2312688827514648,0.5199281573295593
1.5864756107330322,0.6493473052978516,0.9371283054351807,0.28549182415008545,0.44999999999999996,1.1866300106048584,0.4036223590373993
1.5169798135757446,0.7179673910140991,0.7990124225616455,0.29971757531166077,0.6,1.129127025604248,0.4307098984718323
1.513001561164856,0.723408043384552,0.789593517780304,0.34510180354118347,0.6,1.2748045921325684,0.45037397742271423
1.574259638786316,0.6853986978530884,0.8888609409332275,0.3200959265232086,0.55,1.2550376653671265,0.3961917757987976
1.7345548868179321,0.704651951789856,1.0299029350280762,0.3344590365886688,0.5,1.2347841262817383,0.42852431535720825
1.73593270778656,0.6899738907814026,1.0459588170051575,0.288403183221817,0.6,1.210400104522705,0.37108758091926575
1.5175062417984009,0.698481023311615,0.8190252184867859,0.3251364529132843,0.5,1.1577086448669434,0.4016508162021637
1.2708122730255127,0.8827440142631531,0.3880682587623596,0.4424942433834076,0.65,1.38905668258667,0.5598548650741577
1.5083931684494019,0.7121085524559021,0.7962846159934998,0.33946657180786133,0.4,1.403228521347046,0.439596563577652
1.7157611846923828,0.6465072631835938,1.069253921508789,0.2920893728733063,0.55,1.0522609949111938,0.3804980218410492
1.484163761138916,0.7173980474472046,0.7667657136917114,0.3605654239654541,0.44999999999999996,1.334848403930664,0.4783196449279785
1.5247129201889038,0.7019006013870239,0.8228123188018799,0.3388150930404663,0.5,1.2993659973144531,0.42808809876441956
1.617745280265808,0.747487485408783,0.8702577948570251,0.37332162261009216,0.5,1.1185436248779297,0.4636715054512024
1.4377813339233398,0.769709050655365,0.6680722832679749,0.35215410590171814,0.6,0.8521280288696289,0.4586906135082245
1.3007755279541016,0.8554542660713196,0.445321261882782,0.39125657081604004,0.6,1.1106117963790894,0.5001609921455383
1.5686520338058472,0.7004842758178711,0.8681677579879761,0.327648788690567,0.6,1.3118876218795776,0.4148971140384674
1.712193489074707,0.7117184996604919,1.000474989414215,0.3477120101451874,0.55,1.5598279237747192,0.45029589533805847
1.5533250570297241,0.745388925075531,0.8079361319541931,0.3585444390773773,0.4,1.2180346250534058,0.4551404118537903
1.6894311904907227,0.6861585378646851,1.0032726526260376,0.2987690567970276,0.55,1.0088998079299927,0.3812280595302582
1.5365427732467651,0.67320317029953,0.8633396029472351,0.3038558065891266,0.5,1.0963917970657349,0.41405797004699707
1.5447901487350464,0.6887874007225037,0.8560027480125427,0.3122525215148926,0.5,1.2846379280090332,0.4245701730251312
1.546925663948059,0.757777750492096,0.7891479134559631,0.35134583711624146,0.6,1.3084907531738281,0.4305292069911957
1.625570297241211,0.6965485215187073,0.9290217757225037,0.32158365845680237,0.5,1.0109257698059082,0.3936685621738434
1.5056753158569336,0.7564861178398132,0.7491891980171204,0.34197700023651123,0.44999999999999996,1.2294973134994507,0.4430954158306122
1.4573601484298706,0.7392603158950806,0.71809983253479,0.3615950047969818,0.5,1.0006475448608398,0.44847726821899414
1.619409441947937,0.708733081817627,0.9106763601303101,0.32343897223472595,0.6,1.1001542806625366,0.4284729063510895
1.5643882751464844,0.7349126935005188,0.8294755816459656,0.3447386920452118,0.7,1.379880666732788,0.42210206389427185
1.715371012687683,0.6967472434043884,1.0186237692832947,0.3092237412929535,0.6,0.8377026915550232,0.40972623229026794
1.7943394184112549,0.7142667174339294,1.0800727009773254,0.3334551751613617,0.44999999999999996,0.6978699564933777,0.45335039496421814
1.4848724603652954,0.7036060690879822,0.7812663912773132,0.31981348991394043,0.55,1.4387321472167969,0.4386650025844574
1.4385387897491455,0.7168275713920593,0.7217112183570862,0.36016568541526794,0.44999999999999996,1.390775442123413,0.46257099509239197
1.5154482126235962,0.7459897398948669,0.7694584727287292,0.34720855951309204,0.44999999999999996,1.1334694623947144,0.44650745391845703
1.4794340133666992,0.7594327330589294,0.7200012803077698,0.3619658946990967,0.6,0.8454388380050659,0.5011410117149353
1.7902885675430298,0.6958020329475403,1.0944865345954895,0.3137202858924866,0.5,1.4813933372497559,0.4151098430156708
1.631442666053772,0.7172002196311951,0.9142424464225769,0.37126249074935913,0.44999999999999996,0.8209842443466187,0.47943782806396484
1.4939583539962769,0.7382456660270691,0.7557126879692078,0.3399096131324768,0.35,1.126725435256958,0.4563102722167969
1.6697864532470703,0.745480477809906,0.9243059754371643,0.34545931220054626,0.5,1.364335536956787,0.4223502278327942
1.5634959936141968,0.7584211230278015,0.8050748705863953,0.38704657554626465,0.6,0.9193434119224548,0.4933289587497711
1.5334054231643677,0.7346950769424438,0.7987103462219238,0.33593782782554626,0.35,0.9796739816665649,0.43502283096313477
1.540511131286621,0.6418406367301941,0.898670494556427,0.3140504062175751,0.4,1.113760232925415,0.43628641963005066
1.4730722904205322,0.7266626954078674,0.7464095950126648,0.34893864393234253,0.44999999999999996,1.4797754287719727,0.434230238199234
1.463837742805481,0.6949015855789185,0.7689361572265625,0.3324580788612366,0.55,1.0015207529067993,0.4485566318035126
1.503750205039978,0.7416593432426453,0.7620908617973328,0.3664814531803131,0.35,1.1828378438949585,0.45912790298461914
1.584102988243103,0.7191834449768066,0.8649195432662964,0.32260265946388245,0.5,0.9194146394729614,0.4047090709209442
1.7265647649765015,0.7086984515190125,1.017866313457489,0.35516658425331116,0.5,1.596281886100769,0.44363337755203247
1.6722906827926636,0.6729996800422668,0.9992910027503967,0.33799633383750916,0.55,1.0295238494873047,0.44199180603027344
1.702493667602539,0.7252158522605896,0.9772778153419495,0.34161481261253357,0.44999999999999996,0.6033336520195007,0.41860413551330566
1.4601500034332275,0.7528150081634521,0.7073349952697754,0.3708050847053528,0.5,1.0844714641571045,0.4864421784877777
1.373624563217163,0.8428928256034851,0.530731737613678,0.404642790555954,0.5,1.6728378534317017,0.52802574634552
1.3646166324615479,0.8209788203239441,0.5436378121376038,0.3979242146015167,0.4,1.3822180032730103,0.48464497923851013
1.4725987911224365,0.7274836897850037,0.7451151013374329,0.331449031829834,0.5,1.3959310054779053,0.41322192549705505
1.4676923751831055,0.7751172184944153,0.6925751566886902,0.3496567904949188,0.65,1.284323811531067,0.46479710936546326
1.8107101917266846,0.6753315925598145,1.1353785991668701,0.32100948691368103,0.55,1.0958008766174316,0.42666274309158325
1.6154133081436157,0.7132388949394226,0.9021744132041931,0.33381131291389465,0.5,1.2093415260314941,0.4326958656311035
1.6655586957931519,0.7522696852684021,0.9132890105247498,0.37050488591194153,0.6,1.2718291282653809,0.4591781795024872
1.3869435787200928,0.6598319411277771,0.7271116375923157,0.30127429962158203,0.44999999999999996,0.9213303923606873,0.43187394738197327
1.724863052368164,0.7109413146972656,1.0139217376708984,0.32769644260406494,0.6,0.899401068687439,0.4177616238594055
1.6718968152999878,0.7249183654785156,0.9469784498214722,0.3845176100730896,0.5,1.1182764768600464,0.46575212478637695
1.4596103429794312,0.7821618318557739,0.6774485111236572,0.3450491428375244,0.55,1.2216554880142212,0.45585566759109497
1.4166232347488403,0.736251950263977,0.6803712844848633,0.3198740482330322,0.44999999999999996,1.2330924272537231,0.40651771426200867
1.5064753293991089,0.6912567019462585,0.8152186274528503,0.33508312702178955,0.6,1.1430342197418213,0.417670339345932
1.5841387510299683,0.6966508030891418,0.8874879479408264,0.29930683970451355,0.5,1.0917662382125854,0.40451645851135254
1.6078938245773315,0.6391164064407349,0.9687774181365967,0.29526716470718384,0.44999999999999996,1.3490158319473267,0.4007989466190338
1.720727562904358,0.7506934404373169,0.970034122467041,0.3306182324886322,0.55,1.1460126638412476,0.4229935109615326
1.4836664199829102,0.7508342862129211,0.732832133769989,0.3171081840991974,0.44999999999999996,0.945027232170105,0.4372676908969879
1.5180737972259521,0.741230309009552,0.7768434882164001,0.3429919481277466,0.6,1.263905644416809,0.42263147234916687
1.6692405939102173,0.7591621279716492,0.9100784659385681,0.3720667064189911,0.5,0.9221144318580627,0.45007261633872986
1.5531481504440308,0.688722550868988,0.8644255995750427,0.32314562797546387,0.5,0.9938918948173523,0.430731862783432
1.6686193943023682,0.744480311870575,0.9241390824317932,0.330877423286438,0.5,0.9102804660797119,0.42950353026390076
1.5372220277786255,0.7256792187690735,0.811542809009552,0.346172958612442,0.44999999999999996,1.3681355714797974,0.43512946367263794
1.6680172681808472,0.6689181327819824,0.9990991353988647,0.28919553756713867,0.5,1.2376232147216797,0.37352633476257324
1.3770231008529663,0.7409229278564453,0.636100172996521,0.3350992798805237,0.6,0.8861960172653198,0.41552695631980896
1.4259248971939087,0.7297086119651794,0.6962162852287292,0.32473546266555786,0.65,0.8767842054367065,0.4414941966533661
1.3960829973220825,0.7700565457344055,0.626026451587677,0.39420056343078613,0.44999999999999996,0.6804158687591553,0.499016135931015
1.8223755359649658,0.6775175929069519,1.144857943058014,0.3366710841655731,0.5,1.3622368574142456,0.449502557516098
1.4768238067626953,0.747405469417572,0.7294183373451233,0.3387746512889862,0.65,1.1572270393371582,0.4714716970920563
1.5670504570007324,0.6380140781402588,0.9290363788604736,0.32066845893859863,0.55,1.012500524520874,0.43715211749076843
1.72732675075531,0.6868758201599121,1.040450930595398,0.33310872316360474,0.44999999999999996,0.9817569851875305,0.4268597662448883
1.5021735429763794,0.6942352652549744,0.807938277721405,0.3007354140281677,0.4,1.4404078722000122,0.39552927017211914
1.601469874382019,0.673139750957489,0.92833012342453,0.29940563440322876,0.4,1.5788042545318604,0.4002757966518402
1.7810596227645874,0.6907931566238403,1.090266466140747,0.31449323892593384,0.44999999999999996,1.3349205255508423,0.4248063266277313
1.4947788715362549,0.7605635523796082,0.7342153191566467,0.3792736232280731,0.55,0.8986343145370483,0.4860127568244934
1.4598547220230103,0.6982702612876892,0.761584460735321,0.346123605966568,0.65,1.1382038593292236,0.4750998020172119
1.5524119138717651,0.6772226691246033,0.8751892447471619,0.32790467143058777,0.5,1.3725770711898804,0.4153890311717987
1.4793217182159424,0.7489191889762878,0.7304025292396545,0.35036394000053406,0.44999999999999996,1.366770625114441,0.47503992915153503
1.4337347745895386,0.8044476509094238,0.6292871236801147,0.3917433023452759,0.35,1.4660223722457886,0.5127812623977661
1.5620867013931274,0.7060516476631165,0.856035053730011,0.40089210867881775,0.55,1.227028250694275,0.5031793713569641
1.5424031019210815,0.6819941401481628,0.8604089617729187,0.3025240898132324,0.4,1.4843515157699585,0.3911071717739105
1.5338786840438843,0.6957443356513977,0.8381343483924866,0.3209456503391266,0.55,1.4461382627487183,0.41589435935020447
1.5580413341522217,0.6797124743461609,0.8783288598060608,0.32796797156333923,0.44999999999999996,0.9916971921920776,0.43174657225608826
1.5793209075927734,0.6679114699363708,0.9114094376564026,0.33852672576904297,0.55,1.3638933897018433,0.4436279237270355
1.4580501317977905,0.7805898189544678,0.6774603128433228,0.37401971220970154,0.65,1.1589986085891724,0.456948846578598
1.5959233045578003,0.6886863112449646,0.9072369933128357,0.31578707695007324,0.35,1.4477299451828003,0.398792028427124
1.8499482870101929,0.6737518310546875,1.1761964559555054,0.3041008710861206,0.44999999999999996,1.4903391599655151,0.4100547730922699
1.4208849668502808,0.7517582178115845,0.6691267490386963,0.39961376786231995,0.44999999999999996,1.2973732948303223,0.5081593990325928
1.6767195463180542,0.7075453996658325,0.9691741466522217,0.3662940561771393,0.5,0.9739804863929749,0.47186848521232605
1.6381629705429077,0.7575433850288391,0.8806195855140686,0.35985898971557617,0.5,1.163107991218567,0.46165162324905396
1.8072437047958374,0.6545907855033875,1.15265291929245,0.29158392548561096,0.44999999999999996,0.7999337911605835,0.3985230326652527
1.478430151939392,0.7170631289482117,0.7613670229911804,0.34634023904800415,0.5,0.8671084642410278,0.42979469895362854
1.5042792558670044,0.6760452389717102,0.8282340168952942,0.280948668718338,0.6,1.207956075668335,0.368476003408432
1.716429591178894,0.6797615885734558,1.0366680026054382,0.32681089639663696,0.5,1.3495312929153442,0.40190908312797546
1.7061710357666016,0.6466191411018372,1.0595518946647644,0.2887077331542969,0.35,0.8480063676834106,0.37946435809135437
1.7591991424560547,0.73816978931427,1.0210293531417847,0.34402745962142944,0.35,0.7878673076629639,0.4276222288608551
1.4923069477081299,0.699048638343811,0.7932583093643188,0.31310245394706726,0.5,1.3440957069396973,0.39727577567100525
1.658347725868225,0.6749642491340637,0.9833834767341614,0.33232733607292175,0.4,1.2536672353744507,0.42861080169677734
1.4097776412963867,0.7797560691833496,0.6300215721130371,0.3778974711894989,0.55,1.4011443853378296,0.5008646845817566
1.5506178140640259,0.7561774253845215,0.7944403886795044,0.3269125521183014,0.44999999999999996,1.1094621419906616,0.4480593800544739
1.4557684659957886,0.7247853875160217,0.7309830784797668,0.3443736732006073,0.55,1.0161701440811157,0.466930627822876
1.5028389692306519,0.7334279417991638,0.769411027431488,0.3226209580898285,0.6,0.8382803201675415,0.4018734395503998
1.4391530752182007,0.7855122089385986,0.653640866279602,0.3773914873600006,0.5,0.6321490406990051,0.49388429522514343
1.7082273960113525,0.7103004455566406,0.9979269504547119,0.3470994830131531,0.55,1.0991164445877075,0.4451484680175781
1.7240971326828003,0.7218555212020874,1.002241611480713,0.3168189227581024,0.55,1.187111496925354,0.3998524248600006
1.4892475605010986,0.6893948912620544,0.7998526692390442,0.37405139207839966,0.5,1.4242690801620483,0.48418959975242615
1.6234463453292847,0.7201737761497498,0.9032725691795349,0.31591707468032837,0.55,1.4100847244262695,0.40197238326072693
1.4960215091705322,0.6781261563301086,0.8178953528404236,0.31490108370780945,0.6,0.9558498859405518,0.427034854888916
1.534805178642273,0.7115256190299988,0.8232795596122742,0.32260456681251526,0.5,1.6510305404663086,0.4361451268196106
1.7631397247314453,0.7151508331298828,1.0479888916015625,0.3408561944961548,0.6,1.8683037757873535,0.45198822021484375
1.436100721359253,0.7111891508102417,0.7249115705490112,0.37060028314590454,0.44999999999999996,1.3220031261444092,0.48065701127052307
1.478004813194275,0.7000673413276672,0.7779374718666077,0.2878429591655731,0.5,1.4023677110671997,0.3755062520503998
1.5605628490447998,0.6874613761901855,0.8731014728546143,0.30518099665641785,0.44999999999999996,1.05040442943573,0.39945363998413086
1.9183911085128784,0.5966271758079529,1.3217639327049255,0.2787488102912903,0.44999999999999996,1.3588682413101196,0.36579465866088867
1.7467834949493408,0.6541423797607422,1.0926411151885986,0.3071666359901428,0.44999999999999996,1.318129539489746,0.38529694080352783
1.56883704662323,0.7476184964179993,0.8212185502052307,0.3395385444164276,0.44999999999999996,0.9993858337402344,0.42457467317581177
1.8563663959503174,0.653850257396698,1.2025161385536194,0.31535133719444275,0.35,1.1325942277908325,0.40942317247390747
1.4158073663711548,0.7567967772483826,0.6590105891227722,0.3346133828163147,0.55,0.9990382194519043,0.42846623063087463
1.6163609027862549,0.7773541808128357,0.8390067219734192,0.37867292761802673,0.5,1.314885139465332,0.47362613677978516
1.4346975088119507,0.7090129852294922,0.7256845235824585,0.32927998900413513,0.6,0.9562456011772156,0.4392882287502289
1.3454524278640747,0.8860360980033875,0.45941632986068726,0.44141775369644165,0.44999999999999996,1.0010201930999756,0.5691415071487427
1.2143181562423706,0.7531421780586243,0.46117597818374634,0.4257504642009735,0.44999999999999996,1.3910315036773682,0.5232985615730286
1.5278815031051636,0.6879279017448425,0.839953601360321,0.3342949450016022,0.5,1.4711958169937134,0.4493415355682373
1.9994381666183472,0.6028751134872437,1.3965630531311035,0.565191388130188,0.44999999999999996,0.8647720217704773,0.777539074420929
1.8049496412277222,0.7260753512382507,1.0788742899894714,0.5695840120315552,0.4,0.9159353971481323,0.8117445111274719
1.7780859470367432,0.8167757391929626,0.9613102078437805,0.5625888705253601,0.4,1.0147888660430908,0.8122766613960266
1.6449962854385376,1.1472748517990112,0.49772143363952637,0.6761155128479004,0.4,0.860781729221344,0.9042348861694336
1.9173296689987183,0.855780303478241,1.0615493655204773,0.5511161684989929,0.44999999999999996,0.8579438328742981,0.7103613615036011
1.7632763385772705,0.8186653256416321,0.9446110129356384,0.4699440598487854,0.4,1.2193257808685303,0.7078062295913696
2.0012643337249756,0.7448999881744385,1.256364345550537,0.47796401381492615,0.4,0.8351290225982666,0.6628252267837524
1.8384087085723877,0.8762275576591492,0.9621811509132385,0.5811160206794739,0.5,1.2586358785629272,0.7742909789085388
1.9733766317367554,0.8374988436698914,1.135877788066864,0.49849197268486023,0.55,1.3485578298568726,0.6980883479118347
2.0060722827911377,0.6993983387947083,1.3066739439964294,0.5178307890892029,0.6,1.279576063156128,0.7615880370140076
2.0694186687469482,0.6699224710464478,1.3994961977005005,0.5566100478172302,0.30000000000000004,1.224624514579773,0.760874330997467
2.0323750972747803,0.7629185914993286,1.2694565057754517,0.5503484010696411,0.44999999999999996,0.8244563341140747,0.7654446959495544
2.1327404975891113,0.6633442044258118,1.4693962931632996,0.4472074508666992,0.55,0.5945159792900085,0.6370723843574524
1.8935539722442627,0.8779045939445496,1.0156493782997131,0.5308481454849243,0.35,1.0273280143737793,0.7472804188728333
2.1032564640045166,0.6907610297203064,1.4124954342842102,0.35602012276649475,0.5,1.0767489671707153,0.53736412525177
1.7056608200073242,0.649305522441864,1.0563552975654602,0.5007935762405396,0.44999999999999996,1.413713812828064,0.6788820028305054
1.6404138803482056,0.6104962825775146,1.029917597770691,0.3684329390525818,0.5,1.1407032012939453,0.5387368202209473
1.789242148399353,0.43747034668922424,1.3517718017101288,0.3760685622692108,0.5,1.0869364738464355,0.5428296327590942
1.7624863386154175,0.5503125786781311,1.2121737599372864,0.31609851121902466,0.4,0.9629055857658386,0.4712904393672943
1.8482093811035156,0.5875627398490906,1.260646641254425,0.33618977665901184,0.44999999999999996,1.076829433441162,0.5090751051902771
1.9103649854660034,0.6146895289421082,1.2956754565238953,0.4388813078403473,0.5,1.0427981615066528,0.5913571715354919
1.7265785932540894,0.6291109919548035,1.0974676012992859,0.34017595648765564,0.55,1.0434468984603882,0.5168566703796387
1.778664469718933,0.7091617584228516,1.0695027112960815,0.426877498626709,0.4,0.8567911386489868,0.6034693121910095
1.6490144729614258,0.6677795052528381,0.9812349677085876,0.42603132128715515,0.55,0.6748666763305664,0.5855652689933777
1.7804834842681885,0.644206702709198,1.1362767815589905,0.40695714950561523,0.44999999999999996,1.2042303085327148,0.576553463935852
1.7204906940460205,0.5902385711669922,1.1302521228790283,0.46953949332237244,0.5,1.155769944190979,0.6149165034294128
1.6313616037368774,0.6899847388267517,0.9413768649101257,0.48644962906837463,0.55,1.3143991231918335,0.6551873087882996
1.5886192321777344,0.6845165491104126,0.9041026830673218,0.467917263507843,0.5,1.5099189281463623,0.6620872020721436
1.4138340950012207,0.8114568591117859,0.6023772358894348,0.4977567791938782,0.5,1.031540870666504,0.6765020489692688
1.2127777338027954,0.7774061560630798,0.4353715777397156,0.4496186375617981,0.44999999999999996,1.0360866785049438,0.6320786476135254
1.430371642112732,0.6072499752044678,0.8231216669082642,0.3764406144618988,0.5,1.3380707502365112,0.47756248712539673
1.304456114768982,0.5466663241386414,0.7577897906303406,0.30720946192741394,0.44999999999999996,1.3286151885986328,0.4396263062953949
1.4065169095993042,0.5034359693527222,0.903080940246582,0.28130611777305603,0.6,1.3933464288711548,0.3721315562725067
1.2800570726394653,0.4702373445034027,0.8098197281360626,0.3371322751045227,0.55,1.581887125968933,0.4184112548828125
1.2731812000274658,0.5400843024253845,0.7330968976020813,0.36060547828674316,0.55,2.057694673538208,0.47124990820884705
1.0808013677597046,0.6220758557319641,0.4587255120277405,0.3734106123447418,0.65,1.6922369003295898,0.5251093506813049
1.296938180923462,0.4260500371456146,0.8708881437778473,0.34851256012916565,0.55,1.6877844333648682,0.4526216685771942
1.1826657056808472,0.5105621218681335,0.6721035838127136,0.39462006092071533,0.35,1.1584521532058716,0.5256414413452148
1.1911792755126953,0.598131000995636,0.5930482745170593,0.45611056685447693,0.5,1.5457592010498047,0.6126958727836609
1.1711167097091675,0.5914595723152161,0.5796571373939514,0.42024269700050354,0.44999999999999996,1.6877480745315552,0.5630985498428345
1.162427544593811,0.604996383190155,0.557431161403656,0.3814225196838379,0.44999999999999996,1.4500367641448975,0.48425379395484924
1.1121548414230347,0.7019840478897095,0.4101707935333252,0.4086441099643707,0.5,1.677952766418457,0.5145089030265808
0.9822521209716797,0.7492418885231018,0.23301023244857788,0.4340455234050751,0.4,1.8426094055175781,0.5352444648742676
1.059228539466858,0.6994852423667908,0.35974329710006714,0.3882809281349182,0.5,1.5462323427200317,0.45991477370262146
1.2787795066833496,0.700680673122406,0.5780988335609436,0.41815081238746643,0.5,1.652125358581543,0.5056721568107605
1.393215537071228,0.6221786141395569,0.7710369229316711,0.3766161799430847,0.4,1.616315484046936,0.45087796449661255
1.478953242301941,0.6688642501831055,0.8100889921188354,0.37991151213645935,0.5,1.2182669639587402,0.4357106387615204
1.4442239999771118,0.7402737140655518,0.7039502859115601,0.4430611729621887,0.35,1.2657259702682495,0.5486912727355957
1.5167174339294434,0.7418217062950134,0.7748957276344299,0.4090169370174408,0.35,1.2692723274230957,0.48883000016212463
1.4435805082321167,0.7139982581138611,0.7295822501182556,0.3851031959056854,0.4,1.2842016220092773,0.465643972158432
1.55681574344635,0.7720183730125427,0.7847973704338074,0.36574313044548035,0.44999999999999996,1.1366153955459595,0.44788694381713867
1.3352479934692383,0.7402727603912354,0.5949752330780029,0.34126704931259155,0.55,0.8783776760101318,0.4249868392944336
1.2832493782043457,0.8520184755325317,0.43123090267181396,0.41526395082473755,0.44999999999999996,1.4659464359283447,0.4901135563850403
1.3253984451293945,0.8633560538291931,0.4620423913002014,0.4012533128261566,0.4,1.4437363147735596,0.48216745257377625
1.519110083580017,0.8716831207275391,0.647426962852478,0.40209636092185974,0.55,1.2900258302688599,0.4838874936103821
1.5789930820465088,0.8266981244087219,0.7522949576377869,0.40955525636672974,0.65,1.0527472496032715,0.4857443869113922
1.5912493467330933,0.8262106776237488,0.7650386691093445,0.4362185001373291,0.5,1.3252383470535278,0.5209924578666687
1.7225269079208374,0.7031206488609314,1.019406259059906,0.342532753944397,0.6,1.3439733982086182,0.41321536898612976
1.6000820398330688,0.716009259223938,0.8840727806091309,0.38092395663261414,0.55,1.510071039199829,0.45591971278190613
1.6530132293701172,0.7347537875175476,0.9182594418525696,0.36232075095176697,0.55,1.7065203189849854,0.4628618359565735
1.532596468925476,0.8987135887145996,0.6338828802108765,0.47376585006713867,0.35,1.426252841949463,0.5763214826583862
1.6261440515518188,0.895328164100647,0.7308158874511719,0.4309358596801758,0.55,1.4283026456832886,0.5581342577934265
1.6518291234970093,0.894442081451416,0.7573870420455933,0.45551300048828125,0.5,1.1182447671890259,0.5822605490684509
1.6276832818984985,0.8962358832359314,0.7314473986625671,0.4574969410896301,0.4,1.417077660560608,0.5930291414260864
1.5496965646743774,0.9511975646018982,0.5984990000724792,0.4976535439491272,0.4,1.3459243774414062,0.6128742694854736
1.5371534824371338,0.9121170043945312,0.6250364780426025,0.4583986699581146,0.55,1.735251545906067,0.583412766456604
1.503300666809082,0.8651275634765625,0.6381731033325195,0.4501963257789612,0.55,1.4336680173873901,0.5686056017875671
1.4489047527313232,0.8845095634460449,0.5643951892852783,0.5047654509544373,0.35,1.5809556245803833,0.6167594790458679
1.6129292249679565,0.9893962144851685,0.6235330104827881,0.5397219657897949,0.5,1.4504802227020264,0.6113597750663757
1.5140233039855957,0.897216260433197,0.6168070435523987,0.47070595622062683,0.6,1.6125472784042358,0.5778719186782837
1.5670280456542969,0.9958927035331726,0.5711353421211243,0.5608469247817993,0.6,1.7725846767425537,0.6463651061058044
1.5424710512161255,0.9872905015945435,0.555180549621582,0.5766451954841614,0.5,1.3802424669265747,0.6520554423332214
1.590073585510254,0.9316620826721191,0.6584115028381348,0.5546130537986755,0.55,1.3001887798309326,0.6379655003547668
1.6022809743881226,0.9917925000190735,0.6104884743690491,0.5543828010559082,0.6,0.7137953042984009,0.631655216217041
1.7093431949615479,0.8892618417739868,0.820081353187561,0.43239831924438477,0.5,1.2955920696258545,0.568790078163147
1.652716040611267,0.8479048013687134,0.8048112392425537,0.41304826736450195,0.55,1.5502803325653076,0.5310642123222351
1.630566954612732,0.8515951037406921,0.7789718508720398,0.5062416791915894,0.5,1.4033185243606567,0.5956488847732544
1.6958273649215698,0.9549789428710938,0.7408484220504761,0.5492635369300842,0.5,0.7934160828590393,0.6397129893302917
1.7520840167999268,0.7786493897438049,0.9734346270561218,0.3917813301086426,0.55,1.110369324684143,0.508586585521698
1.7281073331832886,0.8627982139587402,0.8653091192245483,0.48319506645202637,0.4,0.9678420424461365,0.6020562052726746
1.7240880727767944,0.8040871620178223,0.9200009107589722,0.4490077495574951,0.55,0.8824214339256287,0.5574466586112976
1.6240040063858032,0.7310663461685181,0.8929376602172852,0.4013477861881256,0.5,0.988490641117096,0.5110519528388977
1.5789462327957153,0.8234216570854187,0.7555245757102966,0.4499247670173645,0.55,1.1802231073379517,0.5653287768363953
1.541433572769165,0.8816148042678833,0.6598187685012817,0.46274566650390625,0.4,0.9236754775047302,0.566961944103241
1.6433013677597046,0.7299085259437561,0.9133928418159485,0.34558889269828796,0.55,1.3520830869674683,0.4408014416694641
1.6402933597564697,0.7811890840530396,0.8591042757034302,0.35105815529823303,0.5,1.6106282472610474,0.45513638854026794
1.5727814435958862,0.8429200053215027,0.7298614382743835,0.3920460343360901,0.44999999999999996,1.7262645959854126,0.4988546371459961
1.6797676086425781,0.7305252552032471,0.949242353439331,0.30845388770103455,0.5,0.9476724863052368,0.4195871949195862
1.6388972997665405,0.8041659593582153,0.8347313404083252,0.3659791648387909,0.55,1.396247386932373,0.48140794038772583
1.6773828268051147,0.847202718257904,0.8301801085472107,0.40054431557655334,0.5,1.259598970413208,0.530348002910614
1.524867296218872,0.8312134146690369,0.6936538815498352,0.37650570273399353,0.65,1.406952977180481,0.49905624985694885
1.509867548942566,0.7771172523498535,0.7327502965927124,0.35013869404792786,0.65,1.3441016674041748,0.47085753083229065
1.604996681213379,0.7869057059288025,0.8180909752845764,0.36941584944725037,0.5,1.2607927322387695,0.4923626482486725
1.578321099281311,0.7739026546478271,0.8044184446334839,0.357988178730011,0.5,1.4230968952178955,0.4882949888706207
1.5265986919403076,0.8109939694404602,0.7156047224998474,0.379415899515152,0.65,0.6274319291114807,0.502067506313324
1.4978541135787964,0.6027910709381104,0.895063042640686,0.23299024999141693,0.55,1.387981653213501,0.3515350818634033
1.5130313634872437,0.7740766406059265,0.7389547228813171,0.32148998975753784,0.55,1.0099937915802002,0.43570423126220703
1.7795838117599487,0.6661444902420044,1.1134393215179443,0.2865457832813263,0.5,1.5015596151351929,0.38726189732551575
1.7095342874526978,0.6665400862693787,1.042994201183319,0.29205843806266785,0.6,1.237174153327942,0.39964795112609863
1.885790228843689,0.7295816540718079,1.156208574771881,0.34546467661857605,0.4,0.8062641024589539,0.4661124348640442
1.8876880407333374,0.8512420058250427,1.0364460349082947,0.4131925106048584,0.55,1.615700125694275,0.5464634299278259
1.8685277700424194,0.878947377204895,0.9895803928375244,0.44473323225975037,0.55,1.4398093223571777,0.596770703792572
1.9889134168624878,0.8288292288780212,1.1600841879844666,0.4089515209197998,0.55,1.0582563877105713,0.5684820413589478
1.9323164224624634,0.8757414221763611,1.0565750002861023,0.4524323046207428,0.44999999999999996,1.308974027633667,0.6236587762832642
1.9433196783065796,0.959250271320343,0.9840694069862366,0.5224254131317139,0.35,0.523298442363739,0.697528064250946
1.9372681379318237,0.9746414422988892,0.9626266956329346,0.5236470103263855,0.5,1.267411470413208,0.7064103484153748
2.0086488723754883,0.9664276242256165,1.0422212481498718,0.46924319863319397,0.35,0.9184544086456299,0.645545244216919
0.9516437649726868,0.44077083468437195,0.5108729302883148,0.43284088373184204,0.55,1.4168293476104736,0.5777725577354431
1.1796488761901855,0.30748364329338074,0.8721652328968048,0.39410075545310974,0.44999999999999996,1.3459135293960571,0.5312691926956177
1.1163198947906494,0.3297123908996582,0.7866075038909912,0.40610048174858093,0.55,1.5806260108947754,0.5126247406005859
1.238712191581726,0.37231817841529846,0.8663940131664276,0.4015604555606842,0.30000000000000004,1.4902985095977783,0.5261756181716919
1.2629492282867432,0.5805742144584656,0.6823750138282776,0.5730317831039429,0.44999999999999996,1.2445088624954224,0.6674427390098572
1.3125113248825073,0.5819792747497559,0.7305320501327515,0.4375217854976654,0.30000000000000004,1.2416926622390747,0.5152759552001953
1.1354570388793945,0.6092675924301147,0.5261894464492798,0.4579847455024719,0.30000000000000004,1.1205437183380127,0.5490332245826721
1.1793642044067383,0.5583562254905701,0.6210079789161682,0.5067653656005859,0.44999999999999996,1.1165083646774292,0.5803675055503845
1.1883519887924194,0.568821132183075,0.6195308566093445,0.47896862030029297,0.4,1.239283561706543,0.5404631495475769
1.1702258586883545,0.7715045809745789,0.39872127771377563,0.5713199973106384,0.35,1.4872277975082397,0.613694965839386
1.0487140417099,0.5726664662361145,0.4760475754737854,0.4912174344062805,0.4,1.6372805833816528,0.5771602988243103
1.123569369316101,0.635837972164154,0.487731397151947,0.6042656898498535,0.55,1.7816590070724487,0.6714204549789429
1.461087703704834,0.5457700490951538,0.9153176546096802,0.5245182514190674,0.44999999999999996,1.7536920309066772,0.6006066203117371
1.3320478200912476,0.69640052318573,0.6356472969055176,0.607105553150177,0.6,1.7828224897384644,0.6761595606803894
1.3689812421798706,0.6822103261947632,0.6867709159851074,0.6251397132873535,0.44999999999999996,1.717698335647583,0.698514997959137
1.2932002544403076,0.6415476202964783,0.6516526341438293,0.6149131059646606,0.4,1.5235463380813599,0.6990522146224976
1.2867668867111206,0.6760706305503845,0.6106962561607361,0.6244622468948364,0.30000000000000004,1.6758058071136475,0.7232965230941772
1.360127329826355,0.6553491950035095,0.7047781348228455,0.6358196139335632,0.30000000000000004,1.388136863708496,0.7266286015510559
1.432509183883667,0.6256126761436462,0.8068965077400208,0.5985717177391052,0.5,1.2594389915466309,0.6673559546470642
1.206549882888794,0.8352223634719849,0.3713275194168091,0.6624923348426819,0.4,1.4085972309112549,0.7432435154914856
1.3761814832687378,0.7015501260757446,0.6746313571929932,0.6620168089866638,0.55,1.3384816646575928,0.7341253161430359
1.3895882368087769,0.8594126105308533,0.5301756262779236,0.5982548594474792,0.44999999999999996,1.1545319557189941,0.7123404145240784
1.5294303894042969,0.7216072678565979,0.807823121547699,0.5160701870918274,0.44999999999999996,1.2696565389633179,0.6346858143806458
1.4917603731155396,0.8381085395812988,0.6536518335342407,0.5764056444168091,0.35,1.384537935256958,0.6971633434295654
1.4896513223648071,0.6889282464981079,0.8007230758666992,0.5386103987693787,0.44999999999999996,1.7804837226867676,0.6644722819328308
1.434831976890564,0.8790990114212036,0.5557329654693604,0.6333039402961731,0.30000000000000004,1.5545215606689453,0.721333920955658
1.5337730646133423,0.8343437314033508,0.6994293332099915,0.5247898697853088,0.4,1.8050779104232788,0.6716979146003723
1.5684345960617065,0.75054532289505,0.8178892731666565,0.5816890597343445,0.5,1.5813391208648682,0.7000392079353333
1.610327959060669,1.0233148336410522,0.5870131254196167,0.6779317259788513,0.4,1.2322900295257568,0.7948716282844543
1.743234634399414,0.9906682968139648,0.7525663375854492,0.6425506472587585,0.5,1.337890386581421,0.779150664806366
1.722619891166687,1.0576428174972534,0.6649770736694336,0.6692929267883301,0.44999999999999996,1.0980767011642456,0.8190685510635376
1.8085167407989502,1.0584477186203003,0.7500690221786499,0.684922993183136,0.5,1.7116323709487915,0.8143381476402283
1.9080203771591187,1.1045141220092773,0.8035062551498413,0.693356454372406,0.30000000000000004,1.264807105064392,0.8333985209465027
1.8621256351470947,0.9838048815727234,0.8783207535743713,0.63265460729599,0.44999999999999996,0.8537337183952332,0.7779833078384399
1.8343842029571533,0.9556497931480408,0.8787344098091125,0.6266096234321594,0.44999999999999996,1.3127201795578003,0.7723609805107117
1.886372447013855,1.1478651762008667,0.7385072708129883,0.7191200256347656,0.35,1.7882295846939087,0.8516883850097656
1.9492855072021484,0.930421769618988,1.0188637375831604,0.5876471400260925,0.4,1.5482029914855957,0.7634128928184509
1.799515962600708,1.0858834981918335,0.7136324644088745,0.6951274275779724,0.7,1.3583720922470093,0.849835216999054
2.0207178592681885,1.2188212871551514,0.8018965721130371,0.7797655463218689,0.35,1.091536521911621,0.9304144978523254
2.028759241104126,1.1214662790298462,0.9072929620742798,0.7307569980621338,0.35,1.089489459991455,0.900181770324707
2.0051732063293457,1.0815004110336304,0.9236727952957153,0.6577820181846619,0.30000000000000004,1.2180066108703613,0.8378995060920715
2.045863151550293,1.0326976776123047,1.0131654739379883,0.643900990486145,0.25,1.5353703498840332,0.7951704859733582
2.1494431495666504,1.0644291639328003,1.08501398563385,0.644099235534668,0.15000000000000002,1.490634560585022,0.771458089351654
2.0859763622283936,1.1423380374908447,0.9436383247375488,0.7012081146240234,0.30000000000000004,1.1515436172485352,0.7953268885612488
1.918967843055725,1.033571481704712,0.8853963613510132,0.635478675365448,0.30000000000000004,1.4088010787963867,0.783852756023407
1.880313515663147,1.1349610090255737,0.7453525066375732,0.7098668813705444,0.4,1.5580711364746094,0.8261847496032715
1.294176697731018,0.345360666513443,0.9488160312175751,0.4279029071331024,0.55,1.2870967388153076,0.6539761424064636
1.2386962175369263,0.4765658378601074,0.7621303796768188,0.4537026584148407,0.55,1.7728084325790405,0.7172880172729492
1.2960443496704102,0.2931305468082428,1.0029138028621674,0.2664664685726166,0.4,1.6492060422897339,0.486722469329834
1.2354164123535156,0.2594848871231079,0.9759315252304077,0.20191159844398499,0.55,1.2790735960006714,0.40540990233421326
1.233323574066162,0.2577419877052307,0.9755815863609314,0.21779374778270721,0.6,1.4730528593063354,0.46308669447898865
1.1858227252960205,0.5704753398895264,0.6153473854064941,0.3930087983608246,0.35,1.6734108924865723,0.5223025679588318
1.2345079183578491,0.3294946253299713,0.9050132930278778,0.26396194100379944,0.55,1.340295433998108,0.5087166428565979
1.1725292205810547,0.496446430683136,0.6760827898979187,0.3082757890224457,0.6,1.4442588090896606,0.43913108110427856
1.223413109779358,0.5587680339813232,0.6646450757980347,0.403548002243042,0.55,1.1245567798614502,0.4927152693271637
1.327351689338684,0.5073287487030029,0.8200229406356812,0.36765944957733154,0.6,1.2548112869262695,0.44844818115234375
1.131393313407898,0.6017635464668274,0.5296297669410706,0.4616110026836395,0.44999999999999996,1.39058518409729,0.5536233186721802
1.3384242057800293,0.32419145107269287,1.0142327547073364,0.2785758674144745,0.25,1.6026968955993652,0.4414639174938202
1.383696436882019,0.604996383190155,0.778700053691864,0.5533530116081238,0.5,0.5302004814147949,0.6519997715950012
1.2742286920547485,0.5195629596710205,0.754665732383728,0.47718191146850586,0.55,1.443795919418335,0.5858069658279419
1.256506323814392,0.48185762763023376,0.7746486961841583,0.5213398933410645,0.5,1.338865041732788,0.676220178604126
1.2819187641143799,0.511924147605896,0.7699946165084839,0.4591786563396454,0.65,1.447204351425171,0.5488026738166809
1.139452338218689,0.4165794849395752,0.7228728532791138,0.6186292767524719,0.55,1.7651218175888062,0.7022027373313904
1.2766474485397339,0.3432241380214691,0.9334233105182648,0.34568846225738525,0.4,1.4084852933883667,0.4864102303981781
1.1189459562301636,0.4181063175201416,0.700839638710022,0.406383752822876,0.44999999999999996,1.6337237358093262,0.5607925653457642
1.2861192226409912,0.38665831089019775,0.8994609117507935,0.34700268507003784,0.65,1.4757781028747559,0.4561160206794739
1.3574371337890625,0.4686851501464844,0.8887519836425781,0.4674428403377533,0.4,1.4797831773757935,0.6201688647270203
1.4167789220809937,0.555717408657074,0.8610615134239197,0.49636346101760864,0.55,1.4044303894042969,0.6232427358627319
1.4016374349594116,0.3569774329662323,1.0446600019931793,0.33443760871887207,0.55,0.9764481782913208,0.4389052987098694
1.2297464609146118,0.5824581980705261,0.6472882628440857,0.34630995988845825,0.44999999999999996,1.1285881996154785,0.48668503761291504
1.2066813707351685,0.4639132618904114,0.7427681088447571,0.40369531512260437,0.44999999999999996,1.519529104232788,0.5325098037719727
1.2905086278915405,0.4734456241130829,0.8170630037784576,0.40677115321159363,0.4,1.431755542755127,0.5013943910598755
1.1869096755981445,0.5025065541267395,0.684403121471405,0.3920888602733612,0.6,1.4237146377563477,0.54415363073349
1.5101345777511597,0.5902239680290222,0.9199106097221375,0.4921843111515045,0.44999999999999996,1.728393316268921,0.606429934501648
1.6139200925827026,0.7032938599586487,0.910626232624054,0.5467502474784851,0.6,1.282972812652588,0.692995548248291
1.5124647617340088,0.775089681148529,0.7373750805854797,0.5721127390861511,0.5,1.6702005863189697,0.6979082822799683
1.6760765314102173,0.5615741610527039,1.1145023703575134,0.49914637207984924,0.5,1.7981722354888916,0.6161581873893738
1.6986163854599,0.6952517032623291,1.0033646821975708,0.5438234210014343,0.5,0.9504868984222412,0.6574744582176208
1.550063133239746,0.8390684127807617,0.7109947204589844,0.6452817320823669,0.6,1.016228199005127,0.7309309840202332
1.8180888891220093,0.707148015499115,1.1109408736228943,0.5114997625350952,0.5,1.1049611568450928,0.659146249294281
1.797465205192566,0.8500277400016785,0.9474374651908875,0.6609344482421875,0.55,1.2933344841003418,0.779258668422699
1.9179744720458984,0.7720376253128052,1.1459368467330933,0.5216184854507446,0.44999999999999996,1.2198126316070557,0.6633841395378113
1.7333418130874634,0.9354629516601562,0.7978788614273071,0.5995370149612427,0.4,0.8186880350112915,0.7551000118255615
1.8496122360229492,0.9483963847160339,0.9012158513069153,0.6157304048538208,0.4,1.3395591974258423,0.7662562727928162
1.77428138256073,0.9817048907279968,0.7925764918327332,0.6070876121520996,0.55,1.5456980466842651,0.7502075433731079
1.9419307708740234,0.7901515960693359,1.1517791748046875,0.5230224132537842,0.44999999999999996,0.9867781400680542,0.6875710487365723
1.748328447341919,1.0776876211166382,0.6706408262252808,0.6908003687858582,0.5,1.2820076942443848,0.8282015919685364
1.841840386390686,0.9969695210456848,0.8448708653450012,0.6391456127166748,0.5,1.3122055530548096,0.7754431366920471
1.8349446058273315,1.0209767818450928,0.8139678239822388,0.6569482684135437,0.44999999999999996,1.333783507347107,0.7841728925704956
1.8984674215316772,1.1434820890426636,0.7549853324890137,0.6850725412368774,0.30000000000000004,0.8949441313743591,0.8021847009658813
1.6463615894317627,0.8954803347587585,0.7508812546730042,0.4679820239543915,0.30000000000000004,1.3137452602386475,0.6286171674728394
1.7866261005401611,0.864691436290741,0.9219346642494202,0.5045017600059509,0.35,1.2095627784729004,0.6736409664154053
1.7485380172729492,0.8286134600639343,0.9199245572090149,0.48347780108451843,0.30000000000000004,1.6404757499694824,0.6310121417045593
1.725663185119629,0.9982258081436157,0.7274373769760132,0.5755913853645325,0.6,1.40379798412323,0.7237624526023865
1.6528762578964233,0.83843994140625,0.8144363164901733,0.4771633744239807,0.4,1.4468122720718384,0.632926344871521
1.8593682050704956,0.8637520670890808,0.9956161379814148,0.47630205750465393,0.35,1.6305112838745117,0.6270684003829956
1.8568928241729736,0.7488879561424255,1.108004868030548,0.4115769565105438,0.4,1.2414706945419312,0.5559986233711243
1.80414617061615,0.7612860798835754,1.0428600907325745,0.41329070925712585,0.44999999999999996,1.0145231485366821,0.5605795383453369
1.7864570617675781,0.8940088152885437,0.8924482464790344,0.5166964530944824,0.35,0.6881630420684814,0.6273779273033142
1.9584919214248657,0.8522940874099731,1.1061978340148926,0.43422624468803406,0.35,1.0400677919387817,0.5771093368530273
1.9525727033615112,0.792738139629364,1.1598345637321472,0.48332005739212036,0.30000000000000004,1.2452915906906128,0.6583301424980164
1.8992103338241577,1.0015395879745483,0.8976707458496094,0.558039665222168,0.5,1.0487102270126343,0.729306161403656
1.9639405012130737,0.8146089911460876,1.149331510066986,0.4537196159362793,0.44999999999999996,1.3658808469772339,0.6078454852104187
2.0284087657928467,0.9020096063613892,1.1263991594314575,0.4684159457683563,0.4,1.4992023706436157,0.605116069316864
2.021662473678589,1.2269783020019531,0.7946841716766357,0.8436325192451477,0.35,1.530359148979187,0.9168742299079895
2.0363709926605225,1.0416353940963745,0.994735598564148,0.5958396792411804,0.4,1.729528784751892,0.7337676286697388
2.136018991470337,1.2072359323501587,0.9287830591201782,0.8480939865112305,0.30000000000000004,1.3917319774627686,0.9127174615859985
1.9462168216705322,1.210674524307251,0.7355422973632812,0.8135952353477478,0.44999999999999996,1.0477811098098755,0.876163125038147
2.076732635498047,1.4626189470291138,0.6141136884689331,0.7776584029197693,0.4,0.9317729473114014,0.8497660756111145
2.224656581878662,1.2701658010482788,0.9544907808303833,0.5538539290428162,0.35,1.1839479207992554,0.7332659363746643
2.1329257488250732,1.2371100187301636,0.8958157300949097,0.62381511926651,0.5,1.6109451055526733,0.7360124588012695
2.0514345169067383,1.1323814392089844,0.9190530776977539,0.662154495716095,0.4,1.6661906242370605,0.742469310760498
1.908754587173462,1.0713410377502441,0.8374135494232178,0.6253700256347656,0.55,0.9676540493965149,0.7194902300834656
2.0103046894073486,1.041006326675415,0.9692983627319336,0.558902382850647,0.35,1.3329757452011108,0.700382649898529
1.9410425424575806,1.169014811515808,0.7720277309417725,0.639572262763977,0.44999999999999996,1.4221067428588867,0.7575075626373291
1.9570738077163696,1.1398175954818726,0.8172562122344971,0.5603556632995605,0.5,1.1284602880477905,0.6906810998916626
1.86346435546875,1.1889641284942627,0.6745002269744873,0.6127696633338928,0.44999999999999996,1.646104335784912,0.7384981513023376
1.9582687616348267,1.1573091745376587,0.800959587097168,0.6340800523757935,0.44999999999999996,1.3350807428359985,0.7522020936012268
2.018216848373413,1.1529350280761719,0.8652818202972412,0.6939283609390259,0.44999999999999996,0.7820738554000854,0.7794110178947449
1.8749561309814453,1.2231467962265015,0.6518093347549438,0.7146425247192383,0.44999999999999996,1.0736902952194214,0.7993634343147278
1.9109333753585815,1.226021647453308,0.6849117279052734,0.7112919688224792,0.44999999999999996,1.1358602046966553,0.7821540236473083
1.9906004667282104,1.159990668296814,0.8306097984313965,0.6842139363288879,0.5,1.2972908020019531,0.7600915431976318
2.037292718887329,1.1520670652389526,0.8852256536483765,0.6824197769165039,0.44999999999999996,1.5525461435317993,0.7635936737060547
2.016183614730835,1.190623164176941,0.825560450553894,0.7288413047790527,0.44999999999999996,1.5588256120681763,0.8168670535087585
2.122882843017578,1.1453707218170166,0.9775121212005615,0.693973958492279,0.4,1.186674952507019,0.7795467376708984
2.0455780029296875,1.1717365980148315,0.873841404914856,0.6976752281188965,0.5,1.3623048067092896,0.7758213877677917
2.0547807216644287,1.1734365224838257,0.881344199180603,0.7164701819419861,0.25,1.1933743953704834,0.8127151727676392
1.9971150159835815,1.1612831354141235,0.835831880569458,0.6883508563041687,0.4,1.0448048114776611,0.7803812623023987
2.0233802795410156,1.2303787469863892,0.7930015325546265,0.7335802316665649,0.5,1.5705105066299438,0.8263987898826599
2.126335620880127,1.139652132987976,0.9866834878921509,0.6844317317008972,0.44999999999999996,1.5595273971557617,0.7889832854270935
2.015510320663452,1.2339122295379639,0.7815980911254883,0.7440060973167419,0.44999999999999996,1.4263806343078613,0.8271183967590332
2.0891246795654297,1.1777089834213257,0.911415696144104,0.7160091400146484,0.44999999999999996,1.1839675903320312,0.8064786195755005
2.1120402812957764,1.1796976327896118,0.9323426485061646,0.7033703923225403,0.30000000000000004,1.5467993021011353,0.7905874252319336
2.1101274490356445,1.1641333103179932,0.9459941387176514,0.7308494448661804,0.5,1.0895156860351562,0.8167905807495117
1.9668972492218018,1.2178738117218018,0.7490234375,0.7249388098716736,0.5,0.8733348846435547,0.8064905405044556
1.9513273239135742,1.1798276901245117,0.7714996337890625,0.6835796236991882,0.44999999999999996,1.2469401359558105,0.794408917427063
1.9219623804092407,1.2357981204986572,0.6861642599105835,0.7454389929771423,0.5,1.0654579401016235,0.8360549807548523
2.1300997734069824,1.0888338088989258,1.0412659645080566,0.6498119235038757,0.5,1.0728063583374023,0.7528072595596313
1.947735071182251,1.2378109693527222,0.7099241018295288,0.7642542719841003,0.55,0.8701591491699219,0.8467636108398438
2.1181395053863525,1.1201891899108887,0.9979503154754639,0.6573934555053711,0.35,0.6976674795150757,0.7698630094528198
2.087963104248047,1.1818183660507202,0.9061447381973267,0.7066290974617004,0.44999999999999996,0.9296181797981262,0.7928244471549988
2.16668701171875,1.1080163717269897,1.0586706399917603,0.6276140809059143,0.30000000000000004,1.4185749292373657,0.7354524731636047
2.103344440460205,1.1014829874038696,1.0018614530563354,0.6905608773231506,0.30000000000000004,1.4049479961395264,0.8004074096679688
1.8236416578292847,1.2791999578475952,0.5444416999816895,0.7608752846717834,0.55,0.949921727180481,0.840272843837738
1.9859617948532104,1.1849688291549683,0.8009929656982422,0.6978021860122681,0.4,1.409949779510498,0.7827828526496887
2.096400499343872,1.1583585739135742,0.9380419254302979,0.7001656889915466,0.44999999999999996,1.3857184648513794,0.8049368262290955
1.980279803276062,1.2115557193756104,0.7687240839004517,0.7705559134483337,0.44999999999999996,1.2920372486114502,0.871005654335022
2.0297889709472656,1.1547492742538452,0.8750396966934204,0.6806692481040955,0.5,1.5170506238937378,0.7950407862663269
2.0619096755981445,1.1302070617675781,0.9317026138305664,0.6880428194999695,0.44999999999999996,1.5754399299621582,0.785574734210968
2.0208170413970947,1.1483689546585083,0.8724480867385864,0.7062379121780396,0.55,0.8555030822753906,0.8041614890098572
1.993019938468933,1.1533173322677612,0.8397026062011719,0.696471631526947,0.55,0.7714832425117493,0.8002046942710876
1.8843204975128174,1.2010273933410645,0.6832931041717529,0.7281798720359802,0.4,0.4217657148838043,0.8252575993537903
2.0144734382629395,1.168505311012268,0.8459681272506714,0.7541965842247009,0.44999999999999996,1.1190636157989502,0.8542499542236328
2.1089272499084473,1.1296528577804565,0.9792743921279907,0.7265695929527283,0.5,0.571094274520874,0.8202139139175415
1.9919353723526,1.1720969676971436,0.8198384046554565,0.7506967782974243,0.44999999999999996,1.0881128311157227,0.852113664150238
1.8830684423446655,1.2311465740203857,0.6519218683242798,0.8321821093559265,0.6,0.9203662276268005,0.9210621118545532
2.10105562210083,1.109239935874939,0.9918156862258911,0.6952636241912842,0.4,0.9369357228279114,0.7994870543479919
2.0318238735198975,1.1150654554367065,0.9167584180831909,0.7269810438156128,0.55,1.0168126821517944,0.8280478715896606
2.0769193172454834,1.1295040845870972,0.9474152326583862,0.7298434376716614,0.35,0.9405487179756165,0.836277961730957
2.073472738265991,1.1335740089416504,0.9398987293243408,0.7502317428588867,0.35,1.1847163438796997,0.8478237986564636
2.109846830368042,1.0623886585235596,1.0474581718444824,0.6831740736961365,0.4,1.70485258102417,0.78797447681427
1.9779598712921143,1.1785528659820557,0.7994070053100586,0.7724829316139221,0.4,1.3476673364639282,0.8712602853775024
2.029618978500366,1.108906865119934,0.9207121133804321,0.7104545831680298,0.4,1.3183279037475586,0.8219411969184875
1.951999545097351,1.1317846775054932,0.8202148675918579,0.7417134642601013,0.44999999999999996,1.368067979812622,0.8410021066665649
2.0225799083709717,1.109431266784668,0.9131486415863037,0.7119269967079163,0.4,1.2007522583007812,0.8137327432632446
1.8845163583755493,1.1271754503250122,0.7573409080505371,0.7107391953468323,0.4,1.168351173400879,0.8091585040092468
2.030282974243164,1.102716326713562,0.927566647529602,0.6584908366203308,0.44999999999999996,1.3395929336547852,0.7495933771133423
1.8546730279922485,1.1780445575714111,0.6766284704208374,0.6420806050300598,0.4,1.1308777332305908,0.7232896685600281
1.9659557342529297,1.1325668096542358,0.8333889245986938,0.596526026725769,0.30000000000000004,0.7365632653236389,0.6484538912773132
1.8319905996322632,1.1752561330795288,0.6567344665527344,0.6148970723152161,0.5,0.8460983633995056,0.6850464940071106
1.974813461303711,1.1633609533309937,0.8114525079727173,0.5941738486289978,0.25,0.865060567855835,0.6577858924865723
1.8865845203399658,1.1463268995285034,0.7402576208114624,0.589137077331543,0.44999999999999996,0.7721994519233704,0.6698369383811951
1.9568966627120972,1.108590006828308,0.8483066558837891,0.5782827138900757,0.35,0.8624825477600098,0.633346676826477
1.9609651565551758,1.1147739887237549,0.8461911678314209,0.5825321674346924,0.30000000000000004,1.0425118207931519,0.6481086611747742
2.0921638011932373,1.0101778507232666,1.0819859504699707,0.5461238622665405,0.4,1.0459994077682495,0.6345423460006714
1.9616905450820923,1.1050186157226562,0.856671929359436,0.5924749374389648,0.35,0.7581733465194702,0.6704458594322205
2.041567325592041,1.0580416917800903,0.9835256338119507,0.5540933609008789,0.35,0.882859468460083,0.6276575922966003
1.9209364652633667,1.148941159248352,0.7719953060150146,0.6154975891113281,0.4,0.9663524031639099,0.6837580800056458
2.0735514163970947,1.0777254104614258,0.995826005935669,0.5692512392997742,0.35,0.8486093282699585,0.6593682765960693
2.138317346572876,1.1104875802993774,1.0278297662734985,0.5805821418762207,0.44999999999999996,1.0661226511001587,0.664273202419281
2.117443084716797,0.9856141209602356,1.1318289637565613,0.5451461672782898,0.4,1.3779679536819458,0.6421990394592285
2.0672688484191895,1.1848516464233398,0.8824172019958496,0.5714482069015503,0.35,1.068091869354248,0.6545917391777039
2.118844747543335,1.2220977544784546,0.8967469930648804,0.6475163698196411,0.30000000000000004,0.5830209255218506,0.7571301460266113
2.0992391109466553,1.2173998355865479,0.8818392753601074,0.6247283220291138,0.4,1.0627321004867554,0.7256693243980408
2.1383259296417236,1.2177950143814087,0.9205309152603149,0.6234443783760071,0.5,1.1612200736999512,0.7147865295410156
2.1528353691101074,1.1083427667617798,1.0444926023483276,0.5725862383842468,0.4,1.398462176322937,0.67856365442276
2.0982449054718018,1.171830654144287,0.9264142513275146,0.6248947381973267,0.35,1.2654662132263184,0.7310757637023926
2.127216100692749,1.1792302131652832,0.9479858875274658,0.5854653716087341,0.4,1.073050856590271,0.6684302091598511
2.1546096801757812,1.1913124322891235,0.9632972478866577,0.6096550226211548,0.35,1.2018929719924927,0.7063335180282593
2.1224567890167236,1.2691620588302612,0.8532947301864624,0.6601164937019348,0.44999999999999996,0.8344990611076355,0.7531962394714355
2.1479439735412598,1.3305275440216064,0.8174164295196533,0.6701077222824097,0.25,1.6169700622558594,0.7682605981826782
2.2096176147460938,1.3024141788482666,0.9072034358978271,0.6586446166038513,0.4,1.1291241645812988,0.7451655268669128
2.241351842880249,1.2735084295272827,0.9678434133529663,0.635046660900116,0.44999999999999996,1.1235038042068481,0.7139051556587219
2.2210261821746826,1.2614080905914307,0.959618091583252,0.6164059042930603,0.4,1.3002084493637085,0.7037867903709412
2.058640241622925,1.3152159452438354,0.7434242963790894,0.6606023907661438,0.5,1.118023157119751,0.7356516718864441
2.1477646827697754,1.2061599493026733,0.941604733467102,0.6493419408798218,0.4,1.034741759300232,0.7704810500144958
2.0382771492004395,1.0217067003250122,1.0165704488754272,0.5335479974746704,0.4,1.128104567527771,0.6456472277641296
1.9726155996322632,1.0714107751846313,0.9012048244476318,0.6408426761627197,0.5,1.3864026069641113,0.7306548953056335
1.9892154932022095,1.0341089963912964,0.9551064968109131,0.5852639079093933,0.30000000000000004,1.1285260915756226,0.6888534426689148
1.9563182592391968,1.0490134954452515,0.9073047637939453,0.5463529825210571,0.35,1.351704716682434,0.6606356501579285
1.822778344154358,1.177480936050415,0.6452974081039429,0.5746776461601257,0.35,1.6570584774017334,0.66246497631073
1.8112796545028687,1.1723058223724365,0.6389738321304321,0.5645689368247986,0.4,,0.6604475975036621
1.9449151754379272,1.11213219165802,0.8327829837799072,0.5578015446662903,0.30000000000000004,,0.6820670962333679
1.9825648069381714,1.0911935567855835,0.8913712501525879,0.5955101847648621,0.4,,0.696990966796875
2.0009000301361084,1.1587070226669312,0.8421930074691772,0.6679405570030212,0.35,,0.7454272508621216
2.0830278396606445,1.088161826133728,0.9948660135269165,0.6375409960746765,0.44999999999999996,,0.7253096699714661
1.9092724323272705,1.2357577085494995,0.673514723777771,0.6628714799880981,0.6,,0.7593949437141418
1.9834858179092407,1.0377792119979858,0.9457066059112549,0.6171229481697083,0.4,,0.7021827697753906
1.8848564624786377,0.9633062481880188,0.9215502142906189,0.551494836807251,0.44999999999999996,,0.6531470417976379
1.7571102380752563,0.9551565051078796,0.8019537329673767,0.4947580397129059,0.5,,0.5823190212249756
1.8848289251327515,0.8512258529663086,1.0336030721664429,0.42930611968040466,0.35,,0.5092170834541321


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/5_agent_zero_shot_from_3_policy/no_attn_ent/GraphMaskExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
0.9760395288467407,0.9921485185623169,-0.016108989715576172,0.6058987975120544,0.09999999999999998,1.0,0.7406293749809265
1.0291498899459839,1.0176472663879395,0.011502623558044434,0.59527987241745,0.050000000000000044,1.4142135381698608,0.7306346893310547
1.0692312717437744,1.0655922889709473,0.0036389827728271484,0.5939876437187195,0.15000000000000002,4.123105525970459,0.7228889465332031
1.1264724731445312,1.1436893939971924,-0.017216920852661133,0.6030752062797546,1.0,0.0,0.7379915118217468
1.257759690284729,1.2710474729537964,-0.013287782669067383,0.6259048581123352,1.0,4.123105525970459,0.7902451753616333
1.3802330493927002,1.4223814010620117,-0.04214835166931152,0.6785626411437988,0.15000000000000002,2.0,0.8859240412712097
1.5218271017074585,1.5220638513565063,-0.00023674964904785156,0.7075599431991577,0.050000000000000044,2.0,0.9317744374275208
1.6328210830688477,1.6113853454589844,0.02143573760986328,0.7390801310539246,0.25,2.4494898319244385,0.9580009579658508
1.7095149755477905,1.703302025794983,0.006212949752807617,0.7639831304550171,0.15000000000000002,4.123105525970459,0.9723821878433228
1.722058653831482,1.7324098348617554,-0.010351181030273438,0.7721660733222961,1.0,3.605551242828369,0.9701654314994812
1.6633350849151611,1.665151596069336,-0.0018165111541748047,0.7499561309814453,0.35,2.8284270763397217,0.9494692087173462
1.5722192525863647,1.5690845251083374,0.0031347274780273438,0.7429410815238953,0.050000000000000044,1.4142135381698608,0.9342603087425232
1.6135708093643188,1.6174347400665283,-0.0038639307022094727,0.7679729461669922,0.15000000000000002,2.4494898319244385,0.9430902600288391
1.560658574104309,1.5898064374923706,-0.029147863388061523,0.7983471751213074,0.15000000000000002,1.7320507764816284,0.9291395545005798
1.4668477773666382,1.4331490993499756,0.0336986780166626,0.7664356231689453,0.09999999999999998,2.4494898319244385,0.8671070337295532
1.4032701253890991,1.4103764295578003,-0.007106304168701172,0.9207102060317993,0.19999999999999996,4.0,0.9580702781677246
1.4261181354522705,1.4333512783050537,-0.007233142852783203,0.974726140499115,1.0,4.123105525970459,0.9895761609077454
1.4574432373046875,1.4329454898834229,0.02449774742126465,0.9785568118095398,0.15000000000000002,2.2360680103302,0.9915361404418945
1.4457138776779175,1.4229974746704102,0.022716403007507324,0.9738979339599609,0.09999999999999998,2.2360680103302,0.9891033172607422
1.6238330602645874,1.6114681959152222,0.012364864349365234,0.9805390238761902,0.25,2.6457512378692627,0.992254376411438
1.5045098066329956,1.5750821828842163,-0.0705723762512207,0.9879044890403748,0.09999999999999998,4.242640495300293,0.9955512285232544
1.8426523208618164,1.8259496688842773,0.016702651977539062,0.9950442314147949,1.0,3.7416574954986572,0.9986065030097961
1.682503581047058,1.6556485891342163,0.026854991912841797,0.9963205456733704,0.30000000000000004,2.6457512378692627,0.9989888072013855
1.9967241287231445,1.9847382307052612,0.0119858980178833,0.997623085975647,0.050000000000000044,1.7320507764816284,0.9993179440498352
1.7886234521865845,1.7804569005966187,0.00816655158996582,0.9951216578483582,0.09999999999999998,1.7320507764816284,0.9986352920532227
2.009587526321411,2.0371181964874268,-0.027530670166015625,0.99481201171875,0.050000000000000044,1.4142135381698608,0.9985543489456177
1.911311388015747,1.892311453819275,0.018999934196472168,0.9717211127281189,0.050000000000000044,1.7320507764816284,0.9879116415977478
2.1465988159179688,2.091717481613159,0.05488133430480957,0.9716419577598572,0.09999999999999998,1.7320507764816284,0.9887496829032898
2.0271644592285156,2.008944034576416,0.01822042465209961,0.9701732993125916,0.050000000000000044,1.7320507764816284,0.9904438853263855
2.1521501541137695,2.1729977130889893,-0.020847558975219727,0.9780643582344055,0.09999999999999998,2.2360680103302,0.9976417422294617
2.0460500717163086,2.0621752738952637,-0.016125202178955078,0.9719166159629822,0.15000000000000002,2.0,0.9942135214805603
2.163053274154663,2.1449687480926514,0.01808452606201172,0.9557012915611267,0.050000000000000044,2.2360680103302,0.9916384816169739
1.9913549423217773,1.9775276184082031,0.013827323913574219,0.9192795157432556,0.19999999999999996,2.4494898319244385,0.9731062054634094
2.0369386672973633,2.042017698287964,-0.005079030990600586,0.9447711110115051,0.09999999999999998,1.7320507764816284,0.9842317700386047
1.8403691053390503,1.8544930219650269,-0.014123916625976562,0.9230502247810364,0.050000000000000044,4.358899116516113,0.9757375717163086
1.8823776245117188,1.8752052783966064,0.007172346115112305,0.9230138659477234,1.0,4.242640495300293,0.9686729311943054
1.8011512756347656,1.8216809034347534,-0.020529627799987793,0.9183692932128906,0.09999999999999998,4.242640495300293,0.965924084186554
1.8165756464004517,1.8259624242782593,-0.009386777877807617,0.9072856903076172,1.0,4.123105525970459,0.9530242085456848
1.799390196800232,1.8067296743392944,-0.0073394775390625,0.8995522856712341,0.15000000000000002,2.0,0.9489845633506775
1.7977885007858276,1.8070974349975586,-0.009308934211730957,0.894064724445343,0.050000000000000044,4.358899116516113,0.9449643492698669
1.8256418704986572,1.812829613685608,0.012812256813049316,0.9005141258239746,1.0,0.0,0.9545861482620239
1.8451992273330688,1.8262649774551392,0.018934249877929688,0.9057265520095825,1.0,4.242640495300293,0.9625696539878845
1.8687137365341187,1.856304407119751,0.012409329414367676,0.9062293171882629,0.09999999999999998,4.242640495300293,0.9691388010978699
1.8954458236694336,1.9042757749557495,-0.008829951286315918,0.9118887186050415,1.0,3.605551242828369,0.9748081564903259
1.923638939857483,1.9324299097061157,-0.008790969848632812,0.920574963092804,0.35,3.1622776985168457,0.9777681231498718
1.9207051992416382,1.903833270072937,0.016871929168701172,0.9190614819526672,0.25,2.8284270763397217,0.9774689078330994
1.8235539197921753,1.8178602457046509,0.005693674087524414,0.91958087682724,0.25,2.4494898319244385,0.9795589447021484
1.7184959650039673,1.7264572381973267,-0.007961273193359375,0.9228653907775879,0.15000000000000002,2.8284270763397217,0.9841449856758118
1.6423767805099487,1.6475273370742798,-0.005150556564331055,0.9260930418968201,0.25,3.872983455657959,0.9901279807090759
1.588675856590271,1.5891495943069458,-0.0004737377166748047,0.9295569658279419,1.0,0.0,0.9916858673095703
1.56141197681427,1.5571449995040894,0.004266977310180664,0.9269117712974548,1.0,3.872983455657959,0.9911813735961914
1.5895651578903198,1.6000725030899048,-0.010507345199584961,0.9394777417182922,0.25,2.8284270763397217,0.9954730868339539
1.6646385192871094,1.6635016202926636,0.0011368989944458008,0.9630594253540039,0.15000000000000002,2.6457512378692627,0.9961885809898376
1.7317345142364502,1.7353538274765015,-0.0036193132400512695,0.9784387946128845,0.30000000000000004,3.316624879837036,0.9979274868965149
1.8337234258651733,1.817334532737732,0.016388893127441406,0.9844428300857544,0.25,3.0,0.998698353767395
1.9518336057662964,1.961599349975586,-0.00976574420928955,0.9845407605171204,0.19999999999999996,1.7320507764816284,0.998916745185852
2.0521492958068848,2.05703067779541,-0.004881381988525391,0.9763891100883484,0.050000000000000044,2.0,0.997914731502533
2.0503690242767334,2.049150228500366,0.0012187957763671875,0.9481531381607056,0.15000000000000002,1.0,0.9885032773017883
2.0074009895324707,2.013852834701538,-0.006451845169067383,0.9066497683525085,0.19999999999999996,2.0,0.9464683532714844
1.9819519519805908,1.986967921257019,-0.005015969276428223,0.907558262348175,0.0,1.4142135381698608,0.9436182379722595
1.9149951934814453,1.9212349653244019,-0.006239771842956543,0.8862419128417969,0.09999999999999998,2.4494898319244385,0.9004263281822205
1.8073341846466064,1.8044540882110596,0.002880096435546875,0.8975209593772888,0.19999999999999996,2.4494898319244385,0.918048083782196
1.7336177825927734,1.736636757850647,-0.003018975257873535,0.8976390957832336,0.09999999999999998,2.6457512378692627,0.9086158871650696
1.7359408140182495,1.7371853590011597,-0.0012445449829101562,0.8956068158149719,0.25,2.2360680103302,0.9018951654434204
1.8078564405441284,1.8331495523452759,-0.02529311180114746,0.9106721878051758,0.09999999999999998,1.7320507764816284,0.921582043170929
1.9370332956314087,1.9372695684432983,-0.00023627281188964844,0.9573509097099304,0.050000000000000044,1.7320507764816284,0.9719285368919373
2.0710017681121826,2.0713860988616943,-0.00038433074951171875,0.9901938438415527,0.09999999999999998,4.242640495300293,0.9956788420677185
2.226850986480713,2.2177646160125732,0.009086370468139648,0.9971796870231628,1.0,3.7416574954986572,0.9995633363723755
2.3135087490081787,2.316939115524292,-0.0034303665161132812,0.9973031878471375,0.30000000000000004,3.7416574954986572,0.999567449092865
2.2638494968414307,2.2616841793060303,0.0021653175354003906,0.9967777132987976,1.0,4.358899116516113,0.9994804263114929
2.171571731567383,2.168177366256714,0.0033943653106689453,0.9964143633842468,0.050000000000000044,3.7416574954986572,0.9994267821311951
1.7537888288497925,1.7652019262313843,-0.011413097381591797,0.6594333052635193,0.30000000000000004,3.316624879837036,0.8232200741767883
1.615169882774353,1.6312456130981445,-0.016075730323791504,0.5761922001838684,1.0,3.316624879837036,0.7493798136711121
1.6134693622589111,1.6217691898345947,-0.008299827575683594,0.5593780875205994,0.44999999999999996,0.0,0.7220067381858826
1.614707350730896,1.6072791814804077,0.007428169250488281,0.5488545298576355,1.0,4.358899116516113,0.7064547538757324
1.6008999347686768,1.5927538871765137,0.008146047592163086,0.5502640604972839,1.0,4.358899116516113,0.7129053473472595
1.5898847579956055,1.5926498174667358,-0.002765059471130371,0.5576251149177551,0.050000000000000044,4.4721360206604,0.7424896955490112
1.6051167249679565,1.594048261642456,0.011068463325500488,0.5804430842399597,1.0,1.0,0.7942500710487366
1.6249303817749023,1.6076446771621704,0.017285704612731934,0.6053501963615417,0.0,1.4142135381698608,0.8294333815574646
1.6373451948165894,1.6380043029785156,-0.0006591081619262695,0.6193581223487854,0.050000000000000044,3.0,0.8476988077163696
1.6907144784927368,1.6967995166778564,-0.006085038185119629,0.6269212961196899,0.050000000000000044,3.1622776985168457,0.8557326197624207
1.7865028381347656,1.7431644201278687,0.04333841800689697,0.6298899054527283,0.4,3.7416574954986572,0.8627392053604126
1.9102646112442017,1.882989525794983,0.02727508544921875,0.6502813696861267,0.30000000000000004,3.464101552963257,0.8816890716552734
2.1183862686157227,2.1154580116271973,0.0029282569885253906,0.6864291429519653,1.0,2.8284270763397217,0.9148980379104614
2.209031343460083,2.2025203704833984,0.00651097297668457,0.6915244460105896,0.4,4.242640495300293,0.9109981656074524
2.263059616088867,2.251133680343628,0.011925935745239258,0.6888441443443298,0.09999999999999998,4.358899116516113,0.8931156396865845
2.2712008953094482,2.259711503982544,0.011489391326904297,0.6825169920921326,1.0,4.358899116516113,0.875871479511261
2.2532198429107666,2.2608907222747803,-0.007670879364013672,0.6773239970207214,0.050000000000000044,0.0,0.8688256144523621
2.230532646179199,2.234152317047119,-0.003619670867919922,0.6710759401321411,1.0,4.242640495300293,0.8541418313980103
2.156385660171509,2.183901309967041,-0.027515649795532227,0.6465387940406799,1.0,4.242640495300293,0.8225002288818359
2.1186814308166504,2.112612247467041,0.006069183349609375,0.6315772533416748,0.09999999999999998,0.0,0.7912305593490601
2.040081024169922,2.0354764461517334,0.0046045780181884766,0.6123334765434265,1.0,0.0,0.7559968829154968
2.007779836654663,2.0019538402557373,0.005825996398925781,0.5977979898452759,1.0,4.123105525970459,0.7124127745628357
1.9100052118301392,1.924949288368225,-0.014944076538085938,0.6439594626426697,1.0,2.8284270763397217,0.7573534846305847
1.8349884748458862,1.8211872577667236,0.013801217079162598,0.6575283408164978,0.15000000000000002,3.464101552963257,0.7673811316490173
1.8271484375,1.8263750076293945,0.0007734298706054688,0.7046773433685303,0.44999999999999996,2.2360680103302,0.8094064593315125
1.8223625421524048,1.8506892919540405,-0.028326749801635742,0.7270515561103821,0.15000000000000002,1.4142135381698608,0.8229807019233704
1.7800724506378174,1.773768663406372,0.0063037872314453125,0.694896399974823,0.09999999999999998,2.0,0.795499324798584
1.7596172094345093,1.7443612813949585,0.015255928039550781,0.6853315234184265,0.09999999999999998,1.7320507764816284,0.7853595614433289
1.7528412342071533,1.7507219314575195,0.002119302749633789,0.7110106945037842,0.09999999999999998,2.2360680103302,0.8023544549942017
1.7342255115509033,1.7421445846557617,-0.007919073104858398,0.7462963461875916,0.15000000000000002,2.6457512378692627,0.8228622674942017
1.7681760787963867,1.768289566040039,-0.00011348724365234375,0.7751809358596802,0.19999999999999996,3.464101552963257,0.8360533714294434
1.8163362741470337,1.7999746799468994,0.016361594200134277,0.7934347987174988,0.15000000000000002,3.0,0.848019540309906
1.849692940711975,1.8498623371124268,-0.00016939640045166016,0.8137742877006531,0.55,0.0,0.8584713339805603
1.838631510734558,1.8351669311523438,0.0034645795822143555,0.7977427840232849,1.0,4.4721360206604,0.8504177331924438
1.7860119342803955,1.7813444137573242,0.004667520523071289,0.7749775052070618,1.0,4.4721360206604,0.8336642384529114
1.7393416166305542,1.7493025064468384,-0.00996088981628418,0.7766041159629822,0.0,4.123105525970459,0.8329151272773743
1.7309210300445557,1.7226203680038452,0.00830066204071045,0.7768654823303223,1.0,2.0,0.8463245630264282
1.7082531452178955,1.717211365699768,-0.008958220481872559,0.7988859415054321,0.15000000000000002,1.4142135381698608,0.8687990307807922
1.7585651874542236,1.7695873975753784,-0.011022210121154785,0.8227971196174622,0.050000000000000044,3.316624879837036,0.892170250415802
1.8521391153335571,1.8377304077148438,0.014408707618713379,0.8417974710464478,0.050000000000000044,3.0,0.9192760586738586
1.8973718881607056,1.8890621662139893,0.008309721946716309,0.8465211987495422,0.5,2.0,0.93026202917099
1.8764915466308594,1.8665745258331299,0.009917020797729492,0.81438809633255,0.15000000000000002,4.358899116516113,0.9230651259422302
1.8827718496322632,1.905813217163086,-0.023041367530822754,0.8389541506767273,0.050000000000000044,4.123105525970459,0.9407739639282227
1.9069569110870361,1.8911914825439453,0.01576542854309082,0.8186635375022888,1.0,2.4494898319244385,0.9434025883674622
1.9145702123641968,1.917761206626892,-0.0031909942626953125,0.8173012733459473,0.15000000000000002,4.123105525970459,0.9403188824653625
1.9129546880722046,1.9308302402496338,-0.0178755521774292,0.7830987572669983,0.15000000000000002,3.605551242828369,0.9099826812744141
1.9539650678634644,1.969625473022461,-0.015660405158996582,0.7652645707130432,1.0,2.6457512378692627,0.8781778216362
2.0637218952178955,2.066929340362549,-0.0032074451446533203,0.7896997332572937,0.35,2.0,0.8935702443122864
2.2192418575286865,2.2184693813323975,0.0007724761962890625,0.8200422525405884,0.09999999999999998,1.7320507764816284,0.9099135398864746
2.2981457710266113,2.2302122116088867,0.06793355941772461,0.8244442939758301,0.09999999999999998,2.0,0.9097776412963867
2.279029607772827,2.2408740520477295,0.038155555725097656,0.8168429732322693,0.050000000000000044,1.7320507764816284,0.8906367421150208
2.2633469104766846,2.290107488632202,-0.026760578155517578,0.814949631690979,0.15000000000000002,2.2360680103302,0.8648926615715027
2.3302268981933594,2.284170627593994,0.046056270599365234,0.8465908169746399,0.09999999999999998,2.4494898319244385,0.8885164260864258
2.317599296569824,2.2503678798675537,0.06723141670227051,0.8677234649658203,0.25,1.4142135381698608,0.9089590907096863
2.198979139328003,2.200415849685669,-0.0014367103576660156,0.8589744567871094,0.050000000000000044,1.7320507764816284,0.9124043583869934
2.227766513824463,2.188400983810425,0.039365530014038086,0.8593315482139587,0.050000000000000044,2.2360680103302,0.9221871495246887
2.229133367538452,2.1989846229553223,0.030148744583129883,0.8686168789863586,0.09999999999999998,4.123105525970459,0.9388271570205688
2.209700345993042,2.140547752380371,0.0691525936126709,0.8707252740859985,0.15000000000000002,0.0,0.9523242115974426
2.1280248165130615,2.2014243602752686,-0.07339954376220703,0.8820964694023132,1.0,3.7416574954986572,0.9857569932937622
2.2175838947296143,2.2119100093841553,0.005673885345458984,0.8986116647720337,1.0,3.7416574954986572,0.9848421216011047
2.2084052562713623,2.187161684036255,0.021243572235107422,0.9122310876846313,0.30000000000000004,0.0,0.9871222376823425
2.1552889347076416,2.1656692028045654,-0.010380268096923828,0.9232048392295837,1.0,0.0,0.9885715842247009
2.0816285610198975,2.1502723693847656,-0.06864380836486816,0.9324447512626648,1.0,3.872983455657959,0.9889537692070007
2.0465614795684814,2.053877830505371,-0.0073163509368896484,0.9203633666038513,1.0,2.8284270763397217,0.9790153503417969
2.0343873500823975,2.064622640609741,-0.03023529052734375,0.9193944931030273,0.25,1.0,0.9780015349388123
2.1274380683898926,2.118039131164551,0.009398937225341797,0.9275787472724915,0.15000000000000002,4.242640495300293,0.9833585619926453
2.269768476486206,2.179050922393799,0.09071755409240723,0.9436277747154236,0.09999999999999998,4.4721360206604,0.9894247055053711
2.267972707748413,2.3361785411834717,-0.0682058334350586,0.9600388407707214,1.0,4.4721360206604,0.9918689131736755
2.284444808959961,2.2890384197235107,-0.004593610763549805,0.9632598757743835,0.0,4.358899116516113,0.9917433857917786
2.227126359939575,2.250760078430176,-0.023633718490600586,0.9603502154350281,1.0,1.7320507764816284,0.9915148019790649
2.2135941982269287,2.221996307373047,-0.008402109146118164,0.9690052270889282,0.050000000000000044,4.0,0.9930441975593567
2.2019877433776855,2.17832350730896,0.023664236068725586,0.9759114384651184,0.19999999999999996,4.242640495300293,0.9945513606071472
2.180265188217163,2.176029920578003,0.004235267639160156,0.9860135316848755,1.0,4.242640495300293,0.9972060322761536
2.1960766315460205,2.189847469329834,0.0062291622161865234,0.9923786520957947,0.09999999999999998,4.123105525970459,0.9983459711074829
2.1883580684661865,2.2023301124572754,-0.013972043991088867,0.9935910105705261,1.0,2.8284270763397217,0.9985971450805664
2.199373722076416,2.1869747638702393,0.012398958206176758,0.9945513010025024,0.15000000000000002,3.316624879837036,0.9989282488822937
2.1940858364105225,2.213953971862793,-0.019868135452270508,0.9921342730522156,0.44999999999999996,4.4721360206604,0.9982771277427673
2.2160024642944336,2.1989858150482178,0.01701664924621582,0.9921547770500183,1.0,0.0,0.9984312057495117
2.1854770183563232,2.1850852966308594,0.0003917217254638672,0.990986168384552,0.0,4.4721360206604,0.9984264373779297
2.1536295413970947,2.1530213356018066,0.0006082057952880859,0.9877097010612488,0.0,3.1622776985168457,0.9980501532554626
2.118635654449463,2.1158320903778076,0.0028035640716552734,0.9810553789138794,1.0,3.0,0.9969965219497681
2.075608730316162,2.071037769317627,0.004570960998535156,0.9615438580513,0.5,1.0,0.9863619208335876
2.0436370372772217,2.0587337017059326,-0.015096664428710938,0.9404693841934204,0.050000000000000044,1.4142135381698608,0.9696702361106873
1.9910353422164917,2.0056285858154297,-0.014593243598937988,0.9199142456054688,0.09999999999999998,4.242640495300293,0.9477893710136414
1.936361312866211,1.9406929016113281,-0.0043315887451171875,0.9155134558677673,0.09999999999999998,0.0,0.9430750012397766
1.920263648033142,1.9264777898788452,-0.006214141845703125,0.9150651097297668,1.0,0.0,0.9415605664253235
1.9554264545440674,1.9539092779159546,0.001517176628112793,0.9255513548851013,1.0,4.242640495300293,0.9544168710708618
2.0100362300872803,2.021531343460083,-0.011495113372802734,0.9450082182884216,1.0,4.242640495300293,0.9780504107475281
2.06725811958313,2.0707499980926514,-0.0034918785095214844,0.9742317199707031,0.09999999999999998,4.358899116516113,0.9940814971923828
2.078834295272827,2.0718209743499756,0.0070133209228515625,0.9789707064628601,1.0,2.2360680103302,0.9952009320259094
2.0506393909454346,2.0429089069366455,0.0077304840087890625,0.9717697501182556,0.050000000000000044,2.8284270763397217,0.9908741116523743
2.0325887203216553,2.0278165340423584,0.004772186279296875,0.9685409665107727,0.30000000000000004,2.0,0.9890163540840149
2.042794942855835,2.0454671382904053,-0.0026721954345703125,0.9751664400100708,0.09999999999999998,1.4142135381698608,0.9927231073379517
2.06299090385437,2.060128688812256,0.002862215042114258,0.9767179489135742,0.09999999999999998,0.0,0.9932926297187805
2.0697975158691406,2.067934513092041,0.0018630027770996094,0.9736440777778625,0.0,1.0,0.9909955859184265
2.0715692043304443,2.071326494216919,0.00024271011352539062,0.9718417525291443,0.0,1.7320507764816284,0.9899353384971619
2.076334238052368,2.0693554878234863,0.006978750228881836,0.9772743582725525,0.050000000000000044,4.242640495300293,0.9928968548774719
2.0777223110198975,2.081921100616455,-0.004198789596557617,0.9793979525566101,0.09999999999999998,2.6457512378692627,0.9941496253013611
2.071734666824341,2.074420213699341,-0.002685546875,0.9813810586929321,1.0,2.8284270763397217,0.9950891733169556
2.05899977684021,2.0639665126800537,-0.00496673583984375,0.9821600317955017,0.65,2.6457512378692627,0.9954721331596375
2.0523126125335693,2.0531833171844482,-0.0008707046508789062,0.9845738410949707,0.65,4.4721360206604,0.9961151480674744
2.054762125015259,2.045318603515625,0.009443521499633789,0.9864464998245239,1.0,4.4721360206604,0.9964773058891296
2.0527896881103516,2.0498485565185547,0.002941131591796875,0.9888005256652832,0.0,0.0,0.9972934722900391
2.0562171936035156,2.055394411087036,0.0008227825164794922,0.9884445071220398,1.0,0.0,0.99749356508255
2.068732500076294,2.069634199142456,-0.0009016990661621094,0.9933003783226013,1.0,4.358899116516113,0.9984148144721985
2.1063199043273926,2.1113104820251465,-0.004990577697753906,0.994862973690033,1.0,4.242640495300293,0.9988510012626648
0.9313230514526367,0.940342903137207,-0.009019851684570312,0.5544424057006836,0.050000000000000044,4.242640495300293,0.7913514375686646
0.9332136511802673,0.9353320002555847,-0.002118349075317383,0.5369904637336731,1.0,0.0,0.7470079660415649
0.9316539764404297,0.9368584752082825,-0.005204498767852783,0.5309374332427979,0.09999999999999998,0.0,0.7132410407066345
0.9310188293457031,0.9232144355773926,0.007804393768310547,0.5123991370201111,1.0,3.7416574954986572,0.6677578687667847
0.9227798581123352,0.9209496378898621,0.0018302202224731445,0.5066110491752625,1.0,2.6457512378692627,0.6444321870803833
0.9309738278388977,0.9236971735954285,0.007276654243469238,0.5181412100791931,1.0,2.0,0.6631184220314026
0.9637764096260071,0.9622991681098938,0.0014772415161132812,0.5599274635314941,0.30000000000000004,4.123105525970459,0.7078985571861267
1.0176584720611572,1.0150431394577026,0.00261533260345459,0.610365092754364,0.050000000000000044,3.7416574954986572,0.7612237334251404
1.0875346660614014,1.0907680988311768,-0.0032334327697753906,0.6211287379264832,0.15000000000000002,2.4494898319244385,0.7793352007865906
1.0967212915420532,1.0945265293121338,0.0021947622299194336,0.6289795637130737,1.0,2.4494898319244385,0.7928033471107483
1.0242761373519897,1.024856686592102,-0.0005805492401123047,0.6293656229972839,0.30000000000000004,4.0,0.7951831221580505
0.9626736640930176,0.9592708945274353,0.0034027695655822754,0.6279661059379578,0.09999999999999998,4.123105525970459,0.7846717834472656
0.9914115071296692,0.9935043454170227,-0.0020928382873535156,0.6552865505218506,0.19999999999999996,2.0,0.8040501475334167
1.0909422636032104,1.0962917804718018,-0.005349516868591309,0.7017956972122192,1.0,4.358899116516113,0.8303837776184082
1.2256780862808228,1.2342458963394165,-0.00856781005859375,0.7186388373374939,0.15000000000000002,0.0,0.8247815370559692
1.347023844718933,1.3555850982666016,-0.008561253547668457,0.7460741400718689,0.050000000000000044,3.605551242828369,0.8490819334983826
1.5479496717453003,1.5555137395858765,-0.007564067840576172,0.8275149464607239,1.0,2.8284270763397217,0.9034063220024109
1.7183926105499268,1.7049229145050049,0.013469696044921875,0.8361107110977173,1.0,4.358899116516113,0.8999152183532715
1.7959034442901611,1.7789268493652344,0.016976594924926758,0.8466963171958923,0.35,4.358899116516113,0.9270801544189453
1.9067974090576172,1.9019962549209595,0.004801154136657715,0.8520017862319946,0.050000000000000044,4.358899116516113,0.9257198572158813
2.008358955383301,2.006542444229126,0.0018165111541748047,0.8491234183311462,1.0,4.242640495300293,0.9271268844604492
1.9543250799179077,1.9554080963134766,-0.0010830163955688477,0.8489711880683899,0.050000000000000044,2.2360680103302,0.9259104132652283
1.8368171453475952,1.8305654525756836,0.006251692771911621,0.8336054086685181,1.0,1.7320507764816284,0.9166193008422852
1.7493008375167847,1.7509729862213135,-0.0016721487045288086,0.792584240436554,0.09999999999999998,4.4721360206604,0.8857226371765137
1.6918972730636597,1.6959400177001953,-0.0040427446365356445,0.7587146162986755,0.15000000000000002,4.242640495300293,0.8383129239082336
1.6882187128067017,1.6920174360275269,-0.0037987232208251953,0.7626177668571472,0.0,4.242640495300293,0.8433435559272766
1.712445855140686,1.7016340494155884,0.010811805725097656,0.7827284932136536,1.0,4.358899116516113,0.8778584599494934
1.6887905597686768,1.691019058227539,-0.0022284984588623047,0.8048180937767029,0.09999999999999998,2.6457512378692627,0.9186450242996216
1.6524375677108765,1.6602356433868408,-0.0077980756759643555,0.8222944140434265,1.0,2.8284270763397217,0.9481247067451477
1.6014312505722046,1.6012134552001953,0.00021779537200927734,0.8245264291763306,0.050000000000000044,2.0,0.9477483034133911
1.4849766492843628,1.492495059967041,-0.007518410682678223,0.8164995312690735,0.30000000000000004,4.0,0.9310676455497742
1.3550981283187866,1.3458433151245117,0.009254813194274902,0.7990183234214783,0.09999999999999998,4.242640495300293,0.8973045349121094
1.1736304759979248,1.143894076347351,0.02973639965057373,0.7893166542053223,0.19999999999999996,1.0,0.8801161050796509
1.067226529121399,1.0135196447372437,0.05370688438415527,0.757548987865448,1.0,4.358899116516113,0.8623598217964172
0.9766110777854919,1.0272188186645508,-0.05060774087905884,0.7856389880180359,0.09999999999999998,4.242640495300293,0.8775010108947754
1.1149982213974,1.1235603094100952,-0.008562088012695312,0.8445976376533508,0.050000000000000044,2.4494898319244385,0.9179825186729431
1.2213410139083862,1.2607935667037964,-0.039452552795410156,0.8971529006958008,1.0,2.6457512378692627,0.9438398480415344
1.4334529638290405,1.4335966110229492,-0.0001436471939086914,0.9333600997924805,0.09999999999999998,2.6457512378692627,0.9656091928482056
1.6111787557601929,1.6167420148849487,-0.005563259124755859,0.9565847516059875,0.19999999999999996,2.4494898319244385,0.9779052734375
1.6519432067871094,1.6488335132598877,0.0031096935272216797,0.9712311029434204,0.15000000000000002,1.7320507764816284,0.9885686039924622
1.6286629438400269,1.6315879821777344,-0.0029250383377075195,0.9816434979438782,0.19999999999999996,1.4142135381698608,0.9957942962646484
1.6504780054092407,1.623487114906311,0.026990890502929688,0.987591564655304,0.09999999999999998,4.123105525970459,0.9980280995368958
1.7315162420272827,1.7424156665802002,-0.01089942455291748,0.9888015985488892,0.050000000000000044,4.358899116516113,0.9986713528633118
1.8390318155288696,1.8756183385849,-0.03658652305603027,0.9883975386619568,0.15000000000000002,1.4142135381698608,0.9982092976570129
1.8909339904785156,1.9304014444351196,-0.039467453956604004,0.9875770807266235,1.0,4.358899116516113,0.9975971579551697
1.9030506610870361,1.889578104019165,0.013472557067871094,0.9694198966026306,0.050000000000000044,4.358899116516113,0.9892508387565613
1.7906616926193237,1.823557734489441,-0.03289604187011719,0.9789272546768188,0.050000000000000044,1.7320507764816284,0.9942933917045593
1.695579171180725,1.7280925512313843,-0.03251338005065918,0.9537418484687805,1.0,2.4494898319244385,0.9823389053344727
1.6874042749404907,1.7120853662490845,-0.02468109130859375,0.9266544580459595,0.050000000000000044,2.4494898319244385,0.9623845219612122
1.7291176319122314,1.7486486434936523,-0.0195310115814209,0.9457904100418091,0.09999999999999998,4.242640495300293,0.9772583246231079
1.7483009099960327,1.7564672231674194,-0.008166313171386719,0.9538400769233704,0.19999999999999996,4.123105525970459,0.9825814366340637
1.7938216924667358,1.7712795734405518,0.022542119026184082,0.9646868705749512,0.09999999999999998,2.0,0.9892281889915466
1.8171652555465698,1.8128429651260376,0.0043222904205322266,0.973423421382904,1.0,4.123105525970459,0.9937168955802917
1.8278011083602905,1.8305351734161377,-0.002734065055847168,0.9799954295158386,0.15000000000000002,4.242640495300293,0.996377170085907
1.8500711917877197,1.815011978149414,0.035059213638305664,0.9863614439964294,0.15000000000000002,4.242640495300293,0.9979668855667114
1.811120629310608,1.8452039957046509,-0.03408336639404297,0.9908302426338196,1.0,0.0,0.9980958104133606
1.820556879043579,1.823553442955017,-0.0029965639114379883,0.9927636981010437,0.09999999999999998,3.1622776985168457,0.9985314607620239
1.8194172382354736,1.8216098546981812,-0.0021926164627075195,0.9933364987373352,1.0,3.1622776985168457,0.9985990524291992
1.8117436170578003,1.8043851852416992,0.007358431816101074,0.9964427947998047,1.0,4.123105525970459,0.9987710118293762
1.7848904132843018,1.804682970046997,-0.019792556762695312,0.997316837310791,0.5,4.123105525970459,0.9989275336265564
1.7850983142852783,1.8020981550216675,-0.01699984073638916,0.994841992855072,1.0,4.358899116516113,0.9976323246955872
1.8094650506973267,1.8084357976913452,0.0010292530059814453,0.9944778680801392,0.15000000000000002,4.358899116516113,0.9974697232246399
1.8222907781600952,1.8260914087295532,-0.003800630569458008,0.9961188435554504,1.0,0.0,0.9984111785888672
1.8226810693740845,1.7946748733520508,0.02800619602203369,0.9967085123062134,0.050000000000000044,3.7416574954986572,0.9987733960151672
1.8075584173202515,1.8027498722076416,0.004808545112609863,0.9974220395088196,1.0,2.4494898319244385,0.9991986155509949
1.7993828058242798,1.8378244638442993,-0.03844165802001953,0.9973565936088562,1.0,2.8284270763397217,0.9992625117301941
1.816995620727539,1.830373764038086,-0.013378143310546875,0.9970422983169556,0.30000000000000004,3.7416574954986572,0.9992160797119141
1.8703025579452515,1.8610880374908447,0.009214520454406738,0.9963874816894531,0.30000000000000004,4.4721360206604,0.999225914478302
1.9249404668807983,1.9231945276260376,0.0017459392547607422,0.9937998056411743,0.30000000000000004,1.0,0.9992973208427429
1.955459475517273,1.9383808374404907,0.017078638076782227,0.9874929785728455,1.0,2.0,0.9980737566947937
1.9484905004501343,1.9520752429962158,-0.003584742546081543,0.9863465428352356,0.0,2.2360680103302,0.9979099631309509
1.9534015655517578,1.9396902322769165,0.013711333274841309,0.9897064566612244,0.050000000000000044,1.4142135381698608,0.9983512759208679
1.936941146850586,1.9380184412002563,-0.0010772943496704102,0.9924809336662292,0.15000000000000002,4.358899116516113,0.9987495541572571
1.917723536491394,1.9163849353790283,0.0013386011123657227,0.9927669763565063,0.09999999999999998,0.0,0.9988434910774231
1.9071146249771118,1.8972755670547485,0.009839057922363281,0.9936267733573914,0.09999999999999998,4.123105525970459,0.9987016916275024
2.061361312866211,2.083008050918579,-0.021646738052368164,0.8792493939399719,0.050000000000000044,2.4494898319244385,0.9575349688529968
2.145529270172119,2.148099660873413,-0.0025703907012939453,0.9082159399986267,1.0,4.123105525970459,0.9792442321777344
2.1528799533843994,2.2742652893066406,-0.12138533592224121,0.9127947688102722,1.0,4.4721360206604,0.9847554564476013
2.3299033641815186,2.1885523796081543,0.14135098457336426,0.9201859831809998,0.15000000000000002,4.4721360206604,0.9899657368659973
2.304910659790039,2.2765982151031494,0.02831244468688965,0.9292374849319458,0.15000000000000002,4.358899116516113,0.9905128479003906
2.2820136547088623,2.318310499191284,-0.036296844482421875,0.9313623309135437,1.0,1.0,0.9878847002983093
2.3040928840637207,2.2808964252471924,0.02319645881652832,0.9300880432128906,0.0,1.0,0.9834452867507935
2.2696518898010254,2.2978436946868896,-0.028191804885864258,0.9275243878364563,1.0,4.358899116516113,0.9797700047492981
2.22268009185791,2.2267518043518066,-0.004071712493896484,0.924507737159729,0.050000000000000044,4.242640495300293,0.9753784537315369
2.095475196838379,2.1214520931243896,-0.025976896286010742,0.9212760925292969,0.0,2.0,0.9705433249473572
2.0545589923858643,2.035794734954834,0.018764257431030273,0.9143930673599243,0.050000000000000044,4.242640495300293,0.9591704607009888
2.086479425430298,2.0326900482177734,0.053789377212524414,0.9088791012763977,1.0,4.242640495300293,0.9543558955192566
2.087442398071289,2.110806703567505,-0.02336430549621582,0.9026007652282715,0.09999999999999998,2.0,0.9517697691917419
2.1221933364868164,2.140028715133667,-0.017835378646850586,0.9113799929618835,0.09999999999999998,2.8284270763397217,0.9572934508323669
2.1339995861053467,2.1784210205078125,-0.04442143440246582,0.9175676703453064,1.0,4.0,0.9618873596191406
2.139810562133789,2.1709227561950684,-0.031112194061279297,0.9162836074829102,0.09999999999999998,4.358899116516113,0.9603666663169861
2.1450870037078857,2.0844178199768066,0.0606691837310791,0.9145523309707642,0.30000000000000004,2.0,0.9603556990623474
2.0211496353149414,2.0435264110565186,-0.02237677574157715,0.9118954539299011,0.19999999999999996,2.2360680103302,0.9593321084976196
1.9429562091827393,1.9592077732086182,-0.016251564025878906,0.901925265789032,1.0,2.4494898319244385,0.9532434344291687
1.8930727243423462,1.8825600147247314,0.010512709617614746,0.8671333193778992,0.050000000000000044,2.4494898319244385,0.924871563911438
1.8757728338241577,1.8676944971084595,0.008078336715698242,0.8588000535964966,0.15000000000000002,1.7320507764816284,0.9169511198997498
1.8836816549301147,1.896554946899414,-0.012873291969299316,0.8733446002006531,0.09999999999999998,1.4142135381698608,0.9309145212173462
1.9167864322662354,1.9251502752304077,-0.008363842964172363,0.8730301260948181,0.19999999999999996,4.358899116516113,0.9307758212089539
1.935381293296814,1.9256279468536377,0.00975334644317627,0.875404953956604,0.09999999999999998,0.0,0.9323093295097351
1.9198576211929321,1.9194462299346924,0.0004113912582397461,0.893342137336731,0.050000000000000044,4.358899116516113,0.9481264352798462
1.8865264654159546,1.8935750722885132,-0.007048606872558594,0.9046926498413086,0.050000000000000044,2.2360680103302,0.9569568634033203
1.8464851379394531,1.8541020154953003,-0.007616877555847168,0.9080730676651001,1.0,2.2360680103302,0.9598981738090515
1.838966727256775,1.7693065404891968,0.06966018676757812,0.8751172423362732,1.0,2.6457512378692627,0.9407397508621216
1.7845070362091064,1.709161639213562,0.07534539699554443,0.8749858736991882,0.050000000000000044,3.464101552963257,0.9357330203056335
1.6886653900146484,1.7128490209579468,-0.02418363094329834,0.9083794951438904,0.19999999999999996,2.2360680103302,0.9399837851524353
1.6893223524093628,1.7112047672271729,-0.02188241481781006,0.9063911437988281,0.050000000000000044,4.358899116516113,0.9457112550735474
1.7497265338897705,1.691959023475647,0.057767510414123535,0.8361459970474243,0.4,0.0,0.9045462608337402
1.785185694694519,1.7320101261138916,0.05317556858062744,0.8216235041618347,0.19999999999999996,4.358899116516113,0.8827895522117615
1.8152503967285156,1.849151611328125,-0.033901214599609375,0.8847793936729431,0.050000000000000044,2.2360680103302,0.9282928705215454
1.9184315204620361,1.9337314367294312,-0.01529991626739502,0.9368500113487244,1.0,2.8284270763397217,0.9585363268852234
1.9914512634277344,2.0638275146484375,-0.07237625122070312,0.9842514395713806,1.0,4.0,0.9925222396850586
2.0650196075439453,2.0572402477264404,0.007779359817504883,0.9518858194351196,0.050000000000000044,4.4721360206604,0.9656286239624023
2.057600736618042,2.0556530952453613,0.001947641372680664,0.9610757231712341,0.19999999999999996,1.7320507764816284,0.9743133783340454
2.0956733226776123,2.061340808868408,0.0343325138092041,0.940251350402832,0.19999999999999996,3.0,0.9539474844932556
2.1049964427948,2.044365644454956,0.06063079833984375,0.9298171997070312,1.0,2.6457512378692627,0.942730724811554
2.084287405014038,2.0417842864990234,0.04250311851501465,0.9263707995414734,0.0,4.358899116516113,0.9390848278999329
2.1006581783294678,2.0278260707855225,0.07283210754394531,0.9285330176353455,0.15000000000000002,4.358899116516113,0.9428345561027527
2.028876781463623,2.078524351119995,-0.04964756965637207,0.9570436477661133,0.4,1.7320507764816284,0.9704076647758484
2.037268877029419,2.0178215503692627,0.01944732666015625,0.9407448768615723,0.050000000000000044,2.2360680103302,0.9543165564537048
2.0310332775115967,2.042632818222046,-0.011599540710449219,0.9559062123298645,1.0,2.6457512378692627,0.9685087203979492
2.038113832473755,2.0403549671173096,-0.0022411346435546875,0.9643952250480652,0.050000000000000044,2.8284270763397217,0.9758726358413696
2.0792391300201416,2.0554587841033936,0.023780345916748047,0.9724750518798828,0.19999999999999996,1.7320507764816284,0.9824272394180298
2.093876361846924,2.0622193813323975,0.03165698051452637,0.9779486060142517,0.050000000000000044,1.4142135381698608,0.9866504073143005
2.109839677810669,2.0801734924316406,0.02966618537902832,0.9793400168418884,0.30000000000000004,1.7320507764816284,0.987690269947052
2.1360249519348145,2.066406011581421,0.06961894035339355,0.9735804796218872,0.09999999999999998,1.7320507764816284,0.9834498763084412
2.081728458404541,2.1185436248779297,-0.03681516647338867,0.9771699905395508,0.050000000000000044,1.0,0.9862219095230103
2.097532033920288,2.0802996158599854,0.017232418060302734,0.9614896774291992,0.050000000000000044,1.4142135381698608,0.9736618995666504
2.0635321140289307,2.057265043258667,0.006267070770263672,0.9498302340507507,0.09999999999999998,4.242640495300293,0.963520348072052
2.0068588256835938,2.0102219581604004,-0.0033631324768066406,0.9379373788833618,0.050000000000000044,0.0,0.9525537490844727
1.9223543405532837,1.9250112771987915,-0.0026569366455078125,0.9277883768081665,0.0,4.123105525970459,0.9443050622940063
1.787042498588562,1.7855827808380127,0.0014597177505493164,0.9087724685668945,0.09999999999999998,1.7320507764816284,0.9315908551216125
1.7576087713241577,1.7693382501602173,-0.01172947883605957,0.918036162853241,1.0,1.0,0.9424436688423157
1.8096169233322144,1.8034355640411377,0.00618135929107666,0.9302147030830383,1.0,4.358899116516113,0.9533974528312683
1.8672446012496948,1.8737484216690063,-0.0065038204193115234,0.9617077708244324,0.15000000000000002,4.123105525970459,0.9782657623291016
1.8975963592529297,1.890040397644043,0.007555961608886719,0.9714286923408508,0.0,2.0,0.9842101335525513
1.9002115726470947,1.8993275165557861,0.0008840560913085938,0.9745993614196777,0.050000000000000044,4.358899116516113,0.9860395789146423
1.9019536972045898,1.9030609130859375,-0.0011072158813476562,0.9756466150283813,1.0,4.0,0.9867443442344666
1.9027007818222046,1.9091004133224487,-0.006399631500244141,0.9765259623527527,0.15000000000000002,2.0,0.9874544143676758
1.9141079187393188,1.9052069187164307,0.008901000022888184,0.9760589003562927,0.050000000000000044,3.7416574954986572,0.9871530532836914
1.9156696796417236,1.9098644256591797,0.005805253982543945,0.9776417016983032,1.0,4.123105525970459,0.9883707165718079
1.9183580875396729,1.9102047681808472,0.008153319358825684,0.9785072207450867,0.19999999999999996,2.6457512378692627,0.9888933300971985
1.9129161834716797,1.9185703992843628,-0.0056542158126831055,0.9806408286094666,0.30000000000000004,3.316624879837036,0.9904171228408813
1.9115089178085327,1.9223235845565796,-0.010814666748046875,0.9826297760009766,1.0,2.0,0.9917057156562805
1.9313766956329346,1.9053343534469604,0.02604234218597412,0.981967568397522,0.15000000000000002,4.358899116516113,0.9911761283874512
1.9333200454711914,1.9050629138946533,0.028257131576538086,0.9806527495384216,0.5,0.0,0.9902718663215637
1.9132280349731445,1.9276764392852783,-0.014448404312133789,0.9845967292785645,0.15000000000000002,4.358899116516113,0.9928991198539734
1.9205906391143799,1.9226741790771484,-0.0020835399627685547,0.9845094680786133,0.050000000000000044,1.4142135381698608,0.9927782416343689
1.9256680011749268,1.9199326038360596,0.0057353973388671875,0.9852022528648376,1.0,1.4142135381698608,0.9932158589363098
1.9308159351348877,1.9170149564743042,0.013800978660583496,0.9843981862068176,1.0,4.358899116516113,0.9926785826683044
1.9308319091796875,1.9191904067993164,0.011641502380371094,0.9852486848831177,0.050000000000000044,0.0,0.9931467175483704
1.9229393005371094,1.9284218549728394,-0.0054825544357299805,0.9872034192085266,0.050000000000000044,0.0,0.9944028854370117
1.9223278760910034,1.9304478168487549,-0.008119940757751465,0.9877665638923645,0.050000000000000044,4.358899116516113,0.9947143793106079
1.9465296268463135,1.9076807498931885,0.038848876953125,0.9843870401382446,1.0,4.358899116516113,0.9925646185874939
1.9375683069229126,1.9190329313278198,0.018535375595092773,0.9875783920288086,1.0,0.0,0.994519829750061
1.9161373376846313,1.9405059814453125,-0.024368643760681152,0.989228367805481,1.0,3.464101552963257,0.9954940676689148
1.9229170083999634,1.9343990087509155,-0.011482000350952148,0.9892322421073914,0.050000000000000044,2.8284270763397217,0.9955064654350281
1.9347610473632812,1.9234884977340698,0.011272549629211426,0.9878153800964355,1.0,1.7320507764816284,0.9946670532226562
1.930824637413025,1.926063895225525,0.0047607421875,0.9886564612388611,1.0,0.0,0.9951252341270447
1.927667260169983,1.9297058582305908,-0.00203859806060791,0.9900598526000977,0.4,4.358899116516113,0.995993435382843
1.9434047937393188,1.912200927734375,0.031203866004943848,0.9876801371574402,0.09999999999999998,4.358899116516113,0.9945417642593384
1.9311569929122925,1.9241901636123657,0.006966829299926758,0.9890211224555969,0.050000000000000044,1.7320507764816284,0.9953178763389587
1.9273872375488281,1.9271363019943237,0.00025093555450439453,0.9890874028205872,0.050000000000000044,4.242640495300293,0.9953715205192566
1.9186748266220093,1.9351218938827515,-0.016447067260742188,0.9903549551963806,1.0,4.0,0.9961087107658386
1.9208784103393555,1.9322065114974976,-0.01132810115814209,0.9902276396751404,0.050000000000000044,3.0,0.9960111975669861
1.940855860710144,1.910864233970642,0.029991626739501953,0.9880291223526001,0.09999999999999998,2.8284270763397217,0.9947371482849121
1.9138832092285156,1.9367458820343018,-0.022862672805786133,0.9901178479194641,1.0,3.464101552963257,0.9958996176719666
1.9036422967910767,1.9464629888534546,-0.04282069206237793,0.9909429550170898,0.19999999999999996,1.4142135381698608,0.9964165091514587
1.9260166883468628,1.9232629537582397,0.002753734588623047,0.9894682168960571,0.25,2.6457512378692627,0.9955636858940125
1.9132893085479736,1.934517741203308,-0.021228432655334473,0.9903079867362976,0.55,3.7416574954986572,0.9959833025932312
1.9245554208755493,1.922795295715332,0.0017601251602172852,0.9890214204788208,0.050000000000000044,0.0,0.9952459335327148
1.9216091632843018,1.924155592918396,-0.0025464296340942383,0.9896599054336548,0.050000000000000044,3.316624879837036,0.9956798553466797
1.928243637084961,1.9157871007919312,0.012456536293029785,0.9887075424194336,0.30000000000000004,3.1622776985168457,0.9950873255729675
1.9167145490646362,1.9261744022369385,-0.009459853172302246,0.9897887110710144,1.0,4.358899116516113,0.9956990480422974
1.9163486957550049,1.9255131483078003,-0.00916445255279541,0.9898056387901306,1.0,3.872983455657959,0.9957090616226196
1.919338583946228,1.9206055402755737,-0.0012669563293457031,0.9891033172607422,0.44999999999999996,2.4494898319244385,0.9952773451805115
1.9240669012069702,1.9133961200714111,0.010670781135559082,0.98909991979599,0.050000000000000044,1.4142135381698608,0.9953324198722839
1.931564211845398,1.9041061401367188,0.0274580717086792,0.9879755973815918,1.0,1.4142135381698608,0.9946514368057251
1.9110755920410156,1.9227163791656494,-0.011640787124633789,0.9899517297744751,0.25,1.7320507764816284,0.9957934617996216
1.9282697439193726,1.9040783643722534,0.02419137954711914,0.9878328442573547,0.050000000000000044,1.4142135381698608,0.9945639967918396
1.9121593236923218,1.9184684753417969,-0.006309151649475098,0.9894267320632935,0.050000000000000044,1.4142135381698608,0.9954952597618103
1.9175291061401367,1.9115158319473267,0.006013274192810059,0.9886004328727722,0.050000000000000044,4.242640495300293,0.9950079917907715
1.9063169956207275,1.9210665225982666,-0.014749526977539062,0.9896705746650696,0.09999999999999998,4.4721360206604,0.9956677556037903
1.9124354124069214,1.9131309986114502,-0.0006955862045288086,0.9883371591567993,0.09999999999999998,4.4721360206604,0.9948545694351196
1.9066011905670166,1.9170674085617065,-0.010466217994689941,0.9895958304405212,0.09999999999999998,0.0,0.9955601096153259
1.905922770500183,1.9160431623458862,-0.010120391845703125,0.9888696670532227,1.0,0.0,0.9951391220092773
1.9045917987823486,1.9147781133651733,-0.010186314582824707,0.9892706274986267,0.0,0.0,0.9953762292861938
1.9166392087936401,1.900164246559143,0.01647496223449707,0.9874901175498962,1.0,0.0,0.9943268895149231
1.902830958366394,1.9101810455322266,-0.0073500871658325195,0.988869309425354,1.0,3.872983455657959,0.9951815605163574
1.9065570831298828,1.9043331146240234,0.002223968505859375,0.9886109232902527,1.0,2.4494898319244385,0.9950713515281677
1.9033842086791992,1.9044729471206665,-0.0010887384414672852,0.9881195425987244,1.0,1.4142135381698608,0.9947723746299744
1.9042026996612549,1.9004820585250854,0.0037206411361694336,0.9879445433616638,1.0,1.4142135381698608,0.9946067929267883
1.8941833972930908,1.9080122709274292,-0.013828873634338379,0.9885960817337036,0.25,4.358899116516113,0.9950050711631775
1.9126805067062378,1.8864151239395142,0.026265382766723633,0.9851690530776978,0.050000000000000044,3.7416574954986572,0.9929550290107727
1.9011837244033813,1.8956822156906128,0.005501508712768555,0.9871066212654114,0.050000000000000044,3.7416574954986572,0.9941603541374207
1.9141823053359985,1.8797661066055298,0.03441619873046875,0.9841812252998352,0.050000000000000044,4.4721360206604,0.9923319220542908
1.8916324377059937,1.9011684656143188,-0.009536027908325195,0.9884002804756165,1.0,1.7320507764816284,0.9948828816413879
1.89995539188385,1.890354037284851,0.009601354598999023,0.9859655499458313,0.30000000000000004,2.8284270763397217,0.9934375882148743
1.8972549438476562,1.8907155990600586,0.006539344787597656,0.9866600036621094,1.0,3.872983455657959,0.9938983917236328
1.9051960706710815,1.8798531293869019,0.025342941284179688,0.9847924113273621,0.0,0.0,0.9927290081977844
1.883047103881836,1.900124430656433,-0.017077326774597168,0.9882681965827942,0.15000000000000002,0.0,0.9948039054870605
1.8952683210372925,1.8855465650558472,0.009721755981445312,0.9861249923706055,0.25,0.0,0.9935340285301208
1.8720438480377197,1.9066095352172852,-0.03456568717956543,0.9890711903572083,1.0,4.123105525970459,0.9952501654624939
1.878199577331543,1.8982406854629517,-0.02004110813140869,0.9887188076972961,1.0,2.8284270763397217,0.9950963854789734
1.8657464981079102,1.9075806140899658,-0.041834115982055664,0.9900104403495789,1.0,2.6457512378692627,0.9957935214042664
1.8707935810089111,1.9004017114639282,-0.02960813045501709,0.9890010952949524,1.0,1.7320507764816284,0.9951896667480469
1.8653391599655151,1.9040287733078003,-0.038689613342285156,0.9893113374710083,0.15000000000000002,4.123105525970459,0.9954232573509216
1.8739656209945679,1.8930275440216064,-0.019061923027038574,0.9883084297180176,0.35,4.358899116516113,0.9948299527168274
1.873260498046875,1.8913675546646118,-0.018107056617736816,0.9887226223945618,0.09999999999999998,2.4494898319244385,0.9950572848320007
1.8672832250595093,1.8951462507247925,-0.027863025665283203,0.9890449643135071,0.15000000000000002,2.0,0.9952244162559509
1.8615707159042358,1.898594856262207,-0.03702414035797119,0.9897390604019165,1.0,4.358899116516113,0.9956418871879578
1.860940933227539,1.8977257013320923,-0.03678476810455322,0.9894655346870422,0.050000000000000044,4.4721360206604,0.9954900741577148
1.8885942697525024,1.8681198358535767,0.02047443389892578,0.9845885634422302,0.25,1.0,0.9925691485404968
1.8693541288375854,1.8868160247802734,-0.01746189594268799,0.9883411526679993,0.050000000000000044,4.358899116516113,0.9948133826255798
1.8672065734863281,1.8878825902938843,-0.020676016807556152,0.9884001016616821,1.0,4.358899116516113,0.994877815246582
1.8724268674850464,1.8801262378692627,-0.007699370384216309,0.9867671132087708,0.0,2.0,0.9939509630203247
1.85619056224823,1.8941329717636108,-0.03794240951538086,0.9899407625198364,0.050000000000000044,4.123105525970459,0.9957404136657715
1.8704397678375244,1.8793894052505493,-0.008949637413024902,0.9877130389213562,1.0,3.872983455657959,0.9944907426834106
1.8820453882217407,1.8669859170913696,0.015059471130371094,0.9863053560256958,0.050000000000000044,3.1622776985168457,0.9936223030090332
1.8759630918502808,1.8723251819610596,0.0036379098892211914,0.9876531958580017,0.15000000000000002,3.464101552963257,0.994414746761322
1.863842248916626,1.8830894231796265,-0.01924717426300049,0.9891945123672485,1.0,2.8284270763397217,0.9953290224075317
1.8911956548690796,1.854243516921997,0.03695213794708252,0.9824516177177429,0.25,2.0,0.9911909103393555
1.8905128240585327,1.8542234897613525,0.036289334297180176,0.9834751486778259,0.35,4.123105525970459,0.9918491244316101
1.8773548603057861,1.866467833518982,0.0108870267868042,0.9861092567443848,0.35,4.0,0.9935110211372375
1.8549906015396118,1.8888466358184814,-0.03385603427886963,0.9892939925193787,0.050000000000000044,2.6457512378692627,0.9953595399856567
1.8693767786026,1.8726494312286377,-0.0032726526260375977,0.9875010848045349,0.15000000000000002,2.4494898319244385,0.9943636059761047
1.867190957069397,1.8740047216415405,-0.006813764572143555,0.9883808493614197,1.0,4.123105525970459,0.9948686957359314
1.856075644493103,1.8842447996139526,-0.02816915512084961,0.9895738959312439,0.19999999999999996,4.123105525970459,0.9955319762229919
1.859475016593933,1.8802543878555298,-0.02077937126159668,0.9893423318862915,0.15000000000000002,4.123105525970459,0.9953967928886414
1.854269027709961,1.8845993280410767,-0.030330300331115723,0.9896448254585266,0.15000000000000002,4.358899116516113,0.9955634474754333
1.8579368591308594,1.8798284530639648,-0.02189159393310547,0.9888468980789185,1.0,2.0,0.9951128959655762
1.88262140750885,1.8545669317245483,0.028054475784301758,0.9845123291015625,0.15000000000000002,2.2360680103302,0.9925077557563782
1.8630436658859253,1.8736381530761719,-0.010594487190246582,0.9881693124771118,1.0,4.242640495300293,0.9947471022605896
1.897783637046814,1.8376104831695557,0.0601731538772583,0.9794443249702454,0.050000000000000044,2.6457512378692627,0.9891749620437622
1.8897037506103516,1.844490885734558,0.04521286487579346,0.9814281463623047,0.15000000000000002,3.316624879837036,0.9905288815498352
1.8768523931503296,1.8579332828521729,0.01891911029815674,0.9844741821289062,0.09999999999999998,4.0,0.9925479888916016
1.8724205493927002,1.8610944747924805,0.011326074600219727,0.9860296249389648,1.0,4.358899116516113,0.9934758543968201
1.8641732931137085,1.8684570789337158,-0.004283785820007324,0.9879770278930664,0.65,1.7320507764816284,0.9946345686912537
1.8769317865371704,1.8548239469528198,0.022107839584350586,0.9838337302207947,0.19999999999999996,4.242640495300293,0.9920925498008728
1.8835735321044922,1.8478107452392578,0.035762786865234375,0.9830365180969238,1.0,0.0,0.9915969967842102
1.8492872714996338,1.8812412023544312,-0.03195393085479736,0.9896267056465149,0.050000000000000044,4.242640495300293,0.9955394864082336
1.8508751392364502,1.878908395767212,-0.02803325653076172,0.989217221736908,0.09999999999999998,1.7320507764816284,0.9953527450561523
1.8565523624420166,1.8728764057159424,-0.01632404327392578,0.9883570075035095,1.0,4.358899116516113,0.9948566555976868
1.8589622974395752,1.8698428869247437,-0.010880589485168457,0.9878248572349548,1.0,0.0,0.9945160150527954
1.8716554641723633,1.856541633605957,0.01511383056640625,0.9828688502311707,0.09999999999999998,4.242640495300293,0.9914857149124146
1.8479002714157104,1.8806129693984985,-0.032712697982788086,0.9884850382804871,0.050000000000000044,1.7320507764816284,0.9949418306350708
1.850467324256897,1.8766882419586182,-0.02622091770172119,0.9883095026016235,1.0,2.2360680103302,0.9948417544364929
1.85182785987854,1.8751028776168823,-0.023275017738342285,0.9879173636436462,1.0,4.0,0.9945842623710632
1.8395575284957886,1.886731743812561,-0.04717421531677246,0.9895059466362,0.09999999999999998,0.0,0.9955196380615234
1.8406966924667358,1.8843458890914917,-0.04364919662475586,0.9894019961357117,0.050000000000000044,4.358899116516113,0.9954161047935486
1.8672542572021484,1.8574222326278687,0.009832024574279785,0.9849488139152527,0.19999999999999996,1.4142135381698608,0.9927784204483032
1.867732286453247,1.8567005395889282,0.011031746864318848,0.9846490025520325,1.0,4.358899116516113,0.9926424026489258
1.8621625900268555,1.8631871938705444,-0.0010246038436889648,0.9859995245933533,1.0,3.7416574954986572,0.993497371673584
1.8652327060699463,1.8581898212432861,0.007042884826660156,0.9839726686477661,0.050000000000000044,3.7416574954986572,0.9921682476997375
1.8702064752578735,1.8523060083389282,0.017900466918945312,0.9836326837539673,0.050000000000000044,0.0,0.9919549822807312
1.8501055240631104,1.8722575902938843,-0.022152066230773926,0.9872308969497681,1.0,0.0,0.9942230582237244
1.854892373085022,1.8663914203643799,-0.01149904727935791,0.9872111678123474,0.30000000000000004,4.242640495300293,0.9942188262939453
1.8703339099884033,1.8510035276412964,0.019330382347106934,0.9833585023880005,1.0,3.1622776985168457,0.9917585253715515
1.8509851694107056,1.8698135614395142,-0.018828392028808594,0.9869335293769836,1.0,3.1622776985168457,0.9939983487129211
1.8489770889282227,1.8712997436523438,-0.022322654724121094,0.9871060252189636,1.0,4.123105525970459,0.9941401481628418
1.8440392017364502,1.8766659498214722,-0.03262674808502197,0.9875780344009399,0.09999999999999998,1.7320507764816284,0.9944157600402832
1.8489608764648438,1.8701213598251343,-0.021160483360290527,0.986835777759552,0.5,4.242640495300293,0.9939315915107727
1.8456817865371704,1.8734848499298096,-0.02780306339263916,0.9877558946609497,1.0,0.0,0.9945375323295593
1.8683607578277588,1.8500385284423828,0.018322229385375977,0.9823959469795227,0.15000000000000002,0.0,0.9911656379699707
1.8621536493301392,1.8561843633651733,0.00596928596496582,0.9842339754104614,0.09999999999999998,0.0,0.9923612475395203
1.8414306640625,1.8765722513198853,-0.035141587257385254,0.988477349281311,1.0,0.0,0.9948833584785461
1.85240638256073,1.8654705286026,-0.013064146041870117,0.9856451153755188,1.0,4.358899116516113,0.9932289123535156
1.8483625650405884,1.8689674139022827,-0.020604848861694336,0.9865989685058594,1.0,2.2360680103302,0.9938227534294128
1.8540260791778564,1.8629730939865112,-0.008947014808654785,0.9858552813529968,1.0,4.0,0.9933568835258484
1.8397963047027588,1.8770620822906494,-0.037265777587890625,0.9882521629333496,1.0,4.358899116516113,0.994792640209198
1.8611901998519897,1.8557045459747314,0.005485653877258301,0.9833351373672485,0.050000000000000044,1.7320507764816284,0.991772472858429
1.8586530685424805,1.8576663732528687,0.0009866952896118164,0.9848541617393494,0.19999999999999996,1.4142135381698608,0.9927778244018555
1.8546298742294312,1.8614990711212158,-0.006869196891784668,0.9856802225112915,1.0,1.0,0.9932469725608826
1.8635231256484985,1.8533248901367188,0.010198235511779785,0.9828882217407227,0.050000000000000044,1.4142135381698608,0.9914642572402954
1.845742106437683,1.8707027435302734,-0.024960637092590332,0.9875384569168091,0.09999999999999998,4.358899116516113,0.9943958520889282
1.8548955917358398,1.8605270385742188,-0.005631446838378906,0.9861394762992859,0.0,0.0,0.99354487657547
1.8493057489395142,1.8663886785507202,-0.017082929611206055,0.9869136214256287,0.050000000000000044,4.358899116516113,0.9939923286437988
1.8615471124649048,1.8541229963302612,0.007424116134643555,0.9831377267837524,0.050000000000000044,1.7320507764816284,0.9916759729385376
1.8699344396591187,1.8454235792160034,0.024510860443115234,0.9805944561958313,1.0,4.242640495300293,0.9899809956550598
1.8421547412872314,1.8732109069824219,-0.03105616569519043,0.9879544377326965,1.0,4.358899116516113,0.9946069717407227
1.8378047943115234,1.8779919147491455,-0.04018712043762207,0.9885638356208801,0.050000000000000044,1.7320507764816284,0.9950239062309265
1.8588593006134033,1.8559798002243042,0.002879500389099121,0.9838965535163879,0.09999999999999998,4.242640495300293,0.9921225905418396
1.84735906124115,1.8677036762237549,-0.02034461498260498,0.986667275428772,1.0,4.4721360206604,0.9938495755195618
1.8439534902572632,1.870975136756897,-0.02702164649963379,0.9877074360847473,0.050000000000000044,4.4721360206604,0.9944871068000793
1.864658236503601,1.8502472639083862,0.014410972595214844,0.9821023344993591,0.09999999999999998,0.0,0.9909898042678833
1.879612922668457,1.835724115371704,0.04388880729675293,0.9788298010826111,1.0,4.358899116516113,0.9887655377388
1.854596495628357,1.8600002527236938,-0.005403757095336914,0.985814094543457,0.0,1.7320507764816284,0.9933484196662903
1.8374592065811157,1.8775761127471924,-0.04011690616607666,0.9881744384765625,1.0,2.0,0.9947605133056641
1.855333685874939,1.859661340713501,-0.004327654838562012,0.984896183013916,1.0,4.242640495300293,0.992760181427002
1.8541854619979858,1.8605339527130127,-0.0063484907150268555,0.9853736758232117,0.050000000000000044,0.0,0.9930638670921326
1.865300178527832,1.8493871688842773,0.015913009643554688,0.9816085696220398,0.09999999999999998,3.872983455657959,0.990688145160675
1.8570530414581299,1.8575897216796875,-0.0005366802215576172,0.9845572710037231,0.09999999999999998,3.0,0.9925433993339539
1.8605455160140991,1.853999137878418,0.006546378135681152,0.9838541150093079,1.0,2.4494898319244385,0.9921140074729919
1.8347116708755493,1.8796615600585938,-0.044949889183044434,0.9890417456626892,1.0,4.0,0.9952341318130493
1.8892574310302734,1.8262935876846313,0.06296384334564209,0.9751766324043274,0.25,0.0,0.9861616492271423
1.855306625366211,1.8598827123641968,-0.00457608699798584,0.9854065775871277,0.19999999999999996,0.0,0.9930858016014099
1.8540645837783813,1.8604182004928589,-0.006353616714477539,0.9849077463150024,0.19999999999999996,3.464101552963257,0.9927679300308228
1.8616126775741577,1.8529129028320312,0.008699774742126465,0.9834357500076294,1.0,3.1622776985168457,0.9918609857559204
1.857259750366211,1.8570059537887573,0.0002537965774536133,0.984091579914093,1.0,4.242640495300293,0.992272675037384
1.8557357788085938,1.8587661981582642,-0.00303041934967041,0.9847714304924011,1.0,3.1622776985168457,0.9926945567131042
1.8667182922363281,1.8479183912277222,0.018799901008605957,0.9815746545791626,0.4,3.1622776985168457,0.9906561970710754
1.8598445653915405,1.8548504114151,0.00499415397644043,0.9828045964241028,0.09999999999999998,0.0,0.9914161562919617
1.859622597694397,1.8547569513320923,0.0048656463623046875,0.98309725522995,1.0,4.358899116516113,0.9916611909866333
1.867315649986267,1.8470544815063477,0.020261168479919434,0.9803968667984009,0.5,1.7320507764816284,0.9898239970207214
1.845220923423767,1.8691599369049072,-0.023939013481140137,0.9872755408287048,1.0,2.0,0.994249165058136
1.8526371717453003,1.8616951704025269,-0.009057998657226562,0.9847137331962585,1.0,4.0,0.9926512837409973
1.882685661315918,1.8314541578292847,0.0512315034866333,0.9768833518028259,0.050000000000000044,0.0,0.9874404072761536
1.8425918817520142,1.8716392517089844,-0.029047369956970215,0.9874069094657898,0.19999999999999996,0.0,0.9943180084228516
1.8359184265136719,1.8779133558273315,-0.04199492931365967,0.9886841177940369,0.19999999999999996,4.242640495300293,0.9950423240661621
1.882632851600647,1.8323115110397339,0.050321340560913086,0.9774999022483826,1.0,4.242640495300293,0.9878221750259399
1.860474944114685,1.853304147720337,0.0071707963943481445,0.9836374521255493,1.0,4.358899116516113,0.9919549226760864
1.8445379734039307,1.8692439794540405,-0.024706006050109863,0.9872493743896484,1.0,4.358899116516113,0.9941998720169067
1.8472543954849243,1.8662865161895752,-0.01903212070465088,0.9867086410522461,0.09999999999999998,3.7416574954986572,0.9939179420471191
1.839493989944458,1.8742173910140991,-0.03472340106964111,0.9882295727729797,1.0,2.8284270763397217,0.9947647452354431
1.8325576782226562,1.8816184997558594,-0.049060821533203125,0.9888599514961243,0.050000000000000044,2.4494898319244385,0.9951475262641907
1.878722071647644,1.8352142572402954,0.04350781440734863,0.9786821603775024,1.0,4.242640495300293,0.9886614084243774
1.8715828657150269,1.8424259424209595,0.029156923294067383,0.9811481833457947,0.30000000000000004,4.358899116516113,0.9903284311294556
1.8309677839279175,1.8829641342163086,-0.05199635028839111,0.9893331527709961,0.19999999999999996,1.7320507764816284,0.9954302906990051
1.864227533340454,1.8494625091552734,0.014765024185180664,0.9821168780326843,0.09999999999999998,4.242640495300293,0.9910069704055786
1.8737680912017822,1.8406699895858765,0.03309810161590576,0.9802581667900085,1.0,4.123105525970459,0.9897212386131287
1.8675053119659424,1.8466933965682983,0.020811915397644043,0.9817318320274353,0.050000000000000044,2.0,0.990757405757904
1.8517277240753174,1.8619565963745117,-0.010228872299194336,0.985619843006134,0.09999999999999998,4.358899116516113,0.9931742548942566
1.8500995635986328,1.8635746240615845,-0.01347506046295166,0.9853418469429016,1.0,0.0,0.9930568933486938
1.8362648487091064,1.877131700515747,-0.040866851806640625,0.9886156320571899,0.15000000000000002,4.242640495300293,0.9949879050254822
1.8470872640609741,1.8662925958633423,-0.019205331802368164,0.9873532652854919,0.050000000000000044,2.0,0.9942647814750671
1.8531121015548706,1.8598747253417969,-0.0067626237869262695,0.9845815896987915,1.0,2.0,0.9925497174263
1.86941659450531,1.8441648483276367,0.02525174617767334,0.9810349345207214,1.0,2.4494898319244385,0.9902612566947937
1.8542139530181885,1.8593494892120361,-0.005135536193847656,0.9843582510948181,0.09999999999999998,2.0,0.9924365878105164
1.8635669946670532,1.8502626419067383,0.013304352760314941,0.9834524989128113,0.09999999999999998,4.4721360206604,0.9918443560600281
1.8762493133544922,1.837314248085022,0.038935065269470215,0.9779079556465149,0.09999999999999998,4.123105525970459,0.9881319403648376
1.8826957941055298,1.8312835693359375,0.051412224769592285,0.9774178862571716,0.19999999999999996,2.0,0.9877979159355164
1.8416613340377808,1.8723461627960205,-0.030684828758239746,0.9873260855674744,0.0,1.4142135381698608,0.9942618608474731
1.8538429737091064,1.8601799011230469,-0.00633692741394043,0.9855285882949829,1.0,4.358899116516113,0.9931660890579224
1.878461480140686,1.835091471672058,0.04337000846862793,0.9776029586791992,0.15000000000000002,4.358899116516113,0.9879221320152283
1.8546457290649414,1.8588294982910156,-0.004183769226074219,0.9846515655517578,0.050000000000000044,2.2360680103302,0.9926179051399231
1.8613032102584839,1.8519394397735596,0.009363770484924316,0.9826703071594238,0.050000000000000044,4.0,0.9913514256477356
1.8701311349868774,1.843347191810608,0.02678394317626953,0.9807738661766052,1.0,4.4721360206604,0.9901015162467957
1.8470966815948486,1.866601586341858,-0.019504904747009277,0.9875394701957703,0.050000000000000044,1.4142135381698608,0.9944321513175964
1.8450603485107422,1.8682384490966797,-0.0231781005859375,0.9868101477622986,0.19999999999999996,4.242640495300293,0.9939250946044922
1.8622379302978516,1.8510229587554932,0.011214971542358398,0.9831627011299133,1.0,4.123105525970459,0.991672694683075
1.8541151285171509,1.8594032526016235,-0.005288124084472656,0.9842767715454102,0.0,4.123105525970459,0.9924013018608093
1.869746446609497,1.8434189558029175,0.02632749080657959,0.9797247052192688,0.09999999999999998,4.358899116516113,0.9893909692764282
1.855264663696289,1.8578767776489258,-0.0026121139526367188,0.9842908978462219,1.0,3.0,0.9923810958862305
1.86412513256073,1.849100947380066,0.015024185180664062,0.9814726710319519,0.15000000000000002,3.464101552963257,0.9905673861503601
1.8620575666427612,1.8515392541885376,0.010518312454223633,0.9823601841926575,1.0,4.358899116516113,0.9911782145500183
1.8537238836288452,1.8596489429473877,-0.0059250593185424805,0.9850115180015564,0.050000000000000044,4.358899116516113,0.9928205609321594
1.870242953300476,1.8431981801986694,0.02704477310180664,0.9806146621704102,0.4,0.0,0.9899826049804688
1.8527592420578003,1.8605457544326782,-0.00778651237487793,0.9851886630058289,1.0,4.358899116516113,0.9929569363594055
1.8589986562728882,1.8544704914093018,0.004528164863586426,0.9830320477485657,0.050000000000000044,2.0,0.9916064143180847
1.8635586500167847,1.8500206470489502,0.013538002967834473,0.9834572076797485,1.0,1.7320507764816284,0.9918479919433594
1.8538588285446167,1.8593456745147705,-0.005486845970153809,0.9852383732795715,1.0,2.0,0.9929880499839783
1.838477373123169,1.8748315572738647,-0.0363541841506958,0.9878983497619629,0.050000000000000044,1.7320507764816284,0.9945823550224304
1.855915904045105,1.8575668334960938,-0.0016509294509887695,0.9852468371391296,0.15000000000000002,1.4142135381698608,0.9929527640342712
1.864353060722351,1.848981499671936,0.015371561050415039,0.9814632534980774,0.0,1.7320507764816284,0.9905737042427063
1.864805817604065,1.8487348556518555,0.016070961952209473,0.9834206700325012,0.19999999999999996,4.242640495300293,0.9918157458305359
1.8527640104293823,1.8604700565338135,-0.007706046104431152,0.9851676821708679,0.050000000000000044,4.242640495300293,0.9929389953613281
1.8526848554611206,1.8607561588287354,-0.008071303367614746,0.9849209189414978,0.050000000000000044,1.4142135381698608,0.9928073883056641
1.8583974838256836,1.8548206090927124,0.0035768747329711914,0.982504665851593,0.09999999999999998,1.4142135381698608,0.9912477731704712
1.8420990705490112,1.8709077835083008,-0.02880871295928955,0.9877079129219055,1.0,1.7320507764816284,0.9944607019424438
1.8665611743927002,1.8473345041275024,0.019226670265197754,0.9810746312141418,0.09999999999999998,1.4142135381698608,0.9903373718261719
1.8569755554199219,1.8566471338272095,0.00032842159271240234,0.9849197268486023,0.0,1.7320507764816284,0.9927548766136169
1.8314247131347656,1.8824228048324585,-0.05099809169769287,0.9893419146537781,0.09999999999999998,4.0,0.9953686594963074
1.8472925424575806,1.8670088052749634,-0.019716262817382812,0.9858956336975098,0.050000000000000044,4.358899116516113,0.9934303164482117
1.8657861948013306,1.8473347425460815,0.018451452255249023,0.9814988374710083,0.050000000000000044,1.0,0.9905981421470642
1.841819405555725,1.8716999292373657,-0.029880523681640625,0.9874402284622192,0.19999999999999996,2.4494898319244385,0.9943286776542664
1.8425596952438354,1.8709468841552734,-0.02838718891143799,0.9879903793334961,1.0,2.2360680103302,0.9946741461753845
1.8450088500976562,1.8680588006973267,-0.02304995059967041,0.9871856570243835,0.050000000000000044,4.358899116516113,0.9941660761833191
1.862534761428833,1.8506282567977905,0.01190650463104248,0.9818680882453918,0.0,4.123105525970459,0.9908281564712524
1.8712152242660522,1.842507243156433,0.02870798110961914,0.9818734526634216,0.30000000000000004,2.2360680103302,0.9908379912376404
1.8378947973251343,1.8758440017700195,-0.037949204444885254,0.9877254366874695,0.050000000000000044,1.4142135381698608,0.9944614768028259
1.859768271446228,1.8544222116470337,0.005346059799194336,0.9834879040718079,1.0,3.605551242828369,0.9918758273124695
1.871558427810669,1.841708779335022,0.029849648475646973,0.9801174998283386,0.15000000000000002,2.6457512378692627,0.9896483421325684
1.866624116897583,1.847171425819397,0.019452691078186035,0.9814023971557617,0.09999999999999998,0.0,0.9905247688293457
1.8707630634307861,1.8429425954818726,0.027820467948913574,0.9816654324531555,0.0,4.358899116516113,0.9906782507896423
1.8651924133300781,1.848030924797058,0.01716148853302002,0.9822561144828796,0.65,4.358899116516113,0.9910699725151062
1.8621309995651245,1.8513211011886597,0.010809898376464844,0.9829128384590149,1.0,3.316624879837036,0.9914781451225281
1.8413559198379517,1.872828483581543,-0.03147256374359131,0.9871827363967896,1.0,3.316624879837036,0.9942185282707214
1.8544918298721313,1.858758807182312,-0.004266977310180664,0.9843742251396179,0.050000000000000044,0.0,0.9924362301826477
1.8549057245254517,1.858577013015747,-0.00367128849029541,0.9851909875869751,1.0,0.0,0.9929264187812805
1.8457974195480347,1.867661714553833,-0.02186429500579834,0.9866691827774048,0.44999999999999996,4.4721360206604,0.9938871264457703
1.848610758781433,1.864554762840271,-0.01594400405883789,0.9867134094238281,1.0,4.4721360206604,0.9938871264457703
1.8400204181671143,1.8733551502227783,-0.03333473205566406,0.9878725409507751,1.0,4.358899116516113,0.9945442080497742
1.8781708478927612,1.835049033164978,0.0431218147277832,0.9770536422729492,1.0,4.358899116516113,0.9875606894493103
1.838821291923523,1.8744544982910156,-0.035633206367492676,0.9883703589439392,0.0,4.123105525970459,0.9949007034301758
1.8782825469970703,1.8351929187774658,0.04308962821960449,0.9776050448417664,1.0,4.123105525970459,0.9879348874092102
1.8493289947509766,1.8639042377471924,-0.01457524299621582,0.9857127070426941,0.050000000000000044,0.0,0.9932781457901001
1.8507765531539917,1.8626269102096558,-0.011850357055664062,0.9860769510269165,1.0,4.358899116516113,0.9935332536697388
1.855173110961914,1.8585211038589478,-0.0033479928970336914,0.9846981167793274,0.15000000000000002,1.0,0.9926870465278625
1.859442949295044,1.8541358709335327,0.0053070783615112305,0.9820057153701782,1.0,2.4494898319244385,0.9909470677375793
1.8612006902694702,1.8519706726074219,0.00923001766204834,0.9823766946792603,1.0,3.7416574954986572,0.9911649823188782
1.8597420454025269,1.8538576364517212,0.005884408950805664,0.9826936721801758,0.050000000000000044,4.358899116516113,0.9913851022720337
1.8482131958007812,1.8649330139160156,-0.016719818115234375,0.9868131875991821,0.0,1.4142135381698608,0.9939323663711548
1.8530378341674805,1.8601295948028564,-0.0070917606353759766,0.9850927591323853,0.30000000000000004,4.123105525970459,0.9928650856018066
1.8399600982666016,1.8738056421279907,-0.03384554386138916,0.9874853491783142,1.0,4.358899116516113,0.9943756461143494
1.8574131727218628,1.856627345085144,0.00078582763671875,0.9843225479125977,0.050000000000000044,4.358899116516113,0.9923662543296814
1.8574494123458862,1.8559547662734985,0.0014946460723876953,0.9849570393562317,0.15000000000000002,0.0,0.9928199648857117
1.8594589233398438,1.8540668487548828,0.0053920745849609375,0.9829171299934387,1.0,0.0,0.9914869666099548
1.8652580976486206,1.8482402563095093,0.017017841339111328,0.9828270077705383,0.050000000000000044,0.0,0.9914643168449402
1.838247299194336,1.874169945716858,-0.03592264652252197,0.9878608584403992,1.0,3.7416574954986572,0.9945487976074219
1.8507248163223267,1.8625904321670532,-0.011865615844726562,0.985382080078125,1.0,3.0,0.9930806159973145
1.8736499547958374,1.8397401571273804,0.03390979766845703,0.9793701171875,1.0,3.872983455657959,0.9891214370727539
1.8786449432373047,1.8346264362335205,0.04401850700378418,0.9776321649551392,1.0,4.123105525970459,0.9879528880119324
1.869002342224121,1.8444784879684448,0.02452385425567627,0.9810409545898438,0.30000000000000004,4.123105525970459,0.9902542233467102
1.868403434753418,1.844932198524475,0.02347123622894287,0.9801589250564575,0.25,0.0,0.989674985408783
1.8604902029037476,1.8527765274047852,0.007713675498962402,0.9836918711662292,1.0,4.358899116516113,0.9919891357421875
1.8656281232833862,1.8479444980621338,0.01768362522125244,0.9816585779190063,0.15000000000000002,1.4142135381698608,0.9906925559043884
1.8595672845840454,1.8536642789840698,0.005903005599975586,0.9836530685424805,1.0,1.4142135381698608,0.9919740557670593
1.8647087812423706,1.8492306470870972,0.015478134155273438,0.9831482768058777,1.0,1.4142135381698608,0.9916297793388367
1.8680166006088257,1.8455313444137573,0.02248525619506836,0.9803963899612427,0.050000000000000044,4.358899116516113,0.9898322224617004
1.8615802526474,1.8518835306167603,0.009696722030639648,0.9827615022659302,0.050000000000000044,0.0,0.9914003610610962
1.8620413541793823,1.8513954877853394,0.010645866394042969,0.9831900000572205,0.15000000000000002,4.0,0.9916922450065613
1.8764022588729858,1.8371490240097046,0.03925323486328125,0.9788190126419067,0.050000000000000044,4.0,0.9887762069702148
1.8574106693267822,1.8560947179794312,0.0013159513473510742,0.9839543700218201,1.0,3.7416574954986572,0.9921445846557617
1.851474404335022,1.8618305921554565,-0.01035618782043457,0.9851741790771484,1.0,3.7416574954986572,0.9929506182670593
1.8592586517333984,1.8549028635025024,0.004355788230895996,0.9835845828056335,0.19999999999999996,4.358899116516113,0.9918898940086365
1.824784517288208,1.8887150287628174,-0.06393051147460938,0.9900113940238953,1.0,2.2360680103302,0.9957935214042664
1.8595470190048218,1.8536497354507446,0.0058972835540771484,0.9833580255508423,0.30000000000000004,2.4494898319244385,0.9918047189712524
1.8553909063339233,1.8584775924682617,-0.003086686134338379,0.9843029379844666,1.0,1.0,0.9923939108848572
1.846893310546875,1.8662757873535156,-0.019382476806640625,0.9866401553153992,0.050000000000000044,1.7320507764816284,0.9938382506370544
1.8650219440460205,1.8486003875732422,0.01642155647277832,0.9828085899353027,0.30000000000000004,4.242640495300293,0.9914451837539673
1.8485689163208008,1.8639042377471924,-0.015335321426391602,0.9859645962715149,0.0,0.0,0.9933872222900391
1.832468867301941,1.881229281425476,-0.048760414123535156,0.9884353876113892,0.050000000000000044,0.0,0.9948753714561462
1.8685718774795532,1.845292091369629,0.023279786109924316,0.9805310368537903,0.09999999999999998,4.0,0.9899093508720398
1.8632967472076416,1.8501113653182983,0.013185381889343262,0.9836541414260864,1.0,2.2360680103302,0.9919924139976501
1.8624145984649658,1.8507601022720337,0.011654496192932129,0.9822790026664734,1.0,1.4142135381698608,0.9911009073257446
1.8482803106307983,1.8649765253067017,-0.01669621467590332,0.9864664077758789,1.0,4.358899116516113,0.9937414526939392
1.874653697013855,1.839167833328247,0.03548586368560791,0.9797641634941101,0.19999999999999996,4.358899116516113,0.9894220232963562
1.8478847742080688,1.8658198118209839,-0.01793503761291504,0.9861573576927185,0.050000000000000044,1.7320507764816284,0.9935665130615234
1.8642761707305908,1.8490667343139648,0.015209436416625977,0.9819054007530212,0.050000000000000044,2.8284270763397217,0.9908319711685181
1.8270689249038696,1.8866249322891235,-0.059556007385253906,0.989518940448761,1.0,3.7416574954986572,0.9954849481582642
1.8380851745605469,1.8751567602157593,-0.0370715856552124,0.9880801439285278,0.050000000000000044,0.0,0.9946914911270142
1.8636153936386108,1.8500359058380127,0.013579487800598145,0.9834873080253601,0.09999999999999998,4.358899116516113,0.9918691515922546
1.8534091711044312,1.8605936765670776,-0.007184505462646484,0.9848012328147888,0.30000000000000004,2.6457512378692627,0.9926756024360657
1.8879607915878296,1.8255558013916016,0.06240499019622803,0.9735655188560486,1.0,2.2360680103302,0.9850010871887207
1.8465908765792847,1.8668400049209595,-0.020249128341674805,0.9872545599937439,1.0,2.0,0.9942060708999634
1.8709954023361206,1.8421478271484375,0.028847575187683105,0.9795576333999634,0.050000000000000044,4.123105525970459,0.989270806312561
1.868356704711914,1.844746470451355,0.023610234260559082,0.9804205894470215,0.30000000000000004,4.242640495300293,0.9898647665977478
1.855934739112854,1.8575454950332642,-0.0016107559204101562,0.9857996106147766,0.050000000000000044,2.2360680103302,0.9933252334594727
1.8601372241973877,1.8531032800674438,0.007033944129943848,0.9832653403282166,0.15000000000000002,2.0,0.9917168021202087
1.8619006872177124,1.8514350652694702,0.010465621948242188,0.982718288898468,1.0,1.4142135381698608,0.9913662075996399
1.8596950769424438,1.8535022735595703,0.006192803382873535,0.9834578633308411,0.09999999999999998,2.2360680103302,0.9918771982192993
1.8474003076553345,1.8657649755477905,-0.018364667892456055,0.9862629771232605,0.15000000000000002,2.2360680103302,0.9936040043830872
1.8454395532608032,1.8679789304733276,-0.022539377212524414,0.9866428375244141,0.050000000000000044,1.4142135381698608,0.9938692450523376
1.8348277807235718,1.8786324262619019,-0.04380464553833008,0.9883036017417908,0.050000000000000044,2.0,0.9948191046714783
1.8672306537628174,1.8459876775741577,0.021242976188659668,0.9813068509101868,0.19999999999999996,4.123105525970459,0.990451455116272
1.862489104270935,1.850346565246582,0.012142539024353027,0.9821093678474426,0.050000000000000044,4.242640495300293,0.9909648895263672
1.860625147819519,1.8528889417648315,0.0077362060546875,0.9840769171714783,0.050000000000000044,2.4494898319244385,0.9922438859939575
1.873922348022461,1.8393796682357788,0.03454267978668213,0.9791189432144165,0.15000000000000002,2.4494898319244385,0.9889633059501648
1.8637008666992188,1.8503392934799194,0.013361573219299316,0.9812807440757751,1.0,1.4142135381698608,0.9904322028160095
1.8639265298843384,1.8495677709579468,0.014358758926391602,0.982885479927063,0.09999999999999998,4.242640495300293,0.9914488792419434
1.8619810342788696,1.851349115371704,0.010631918907165527,0.9827789664268494,0.19999999999999996,0.0,0.991430938243866
1.8571913242340088,1.8561172485351562,0.001074075698852539,0.9833539128303528,0.09999999999999998,4.358899116516113,0.9918047189712524
1.8717297315597534,1.8420952558517456,0.029634475708007812,0.979827880859375,0.09999999999999998,1.4142135381698608,0.9894874691963196
1.8322864770889282,1.8812086582183838,-0.048922181129455566,0.9891733527183533,1.0,2.0,0.9953445792198181
1.8414936065673828,1.8718456029891968,-0.030351996421813965,0.9875236749649048,1.0,4.358899116516113,0.994351863861084
1.8385883569717407,1.87515127658844,-0.03656291961669922,0.9879910349845886,0.050000000000000044,0.0,0.9946849942207336
1.851289987564087,1.8620998859405518,-0.010809898376464844,0.9850221872329712,0.15000000000000002,3.1622776985168457,0.9928499460220337
1.8523536920547485,1.860835313796997,-0.008481621742248535,0.9853763580322266,0.050000000000000044,3.316624879837036,0.993049144744873
1.8669105768203735,1.8464797735214233,0.020430803298950195,0.981689453125,1.0,2.0,0.9907256364822388
1.8514598608016968,1.8617147207260132,-0.010254859924316406,0.9855164885520935,1.0,4.123105525970459,0.9931693077087402
1.8502960205078125,1.8628654479980469,-0.012569427490234375,0.9864460229873657,0.5,0.0,0.993737518787384
1.8553131818771362,1.8580211400985718,-0.002707958221435547,0.9838612675666809,0.050000000000000044,0.0,0.9921278357505798
1.860144019126892,1.8532088994979858,0.00693511962890625,0.9837986826896667,0.15000000000000002,0.0,0.9920458793640137
1.874158263206482,1.839394450187683,0.03476381301879883,0.9793462753295898,1.0,0.0,0.9891123175621033
1.8582855463027954,1.8551231622695923,0.003162384033203125,0.9844278693199158,1.0,0.0,0.9924865961074829
1.8678768873214722,1.84542977809906,0.02244710922241211,0.981012761592865,1.0,4.358899116516113,0.9902500510215759
1.8490170240402222,1.8643194437026978,-0.015302419662475586,0.9860968589782715,1.0,4.358899116516113,0.9935382008552551
1.8442200422286987,1.8689826726913452,-0.024762630462646484,0.9876767992973328,1.0,4.358899116516113,0.9944383502006531
1.8766332864761353,1.836533784866333,0.040099501609802246,0.9781572222709656,1.0,1.0,0.9883137941360474
1.843023657798767,1.8701409101486206,-0.027117252349853516,0.9869371652603149,0.050000000000000044,4.4721360206604,0.9939960837364197
1.8412004709243774,1.8728134632110596,-0.03161299228668213,0.9869354367256165,1.0,3.872983455657959,0.993996798992157
1.8539565801620483,1.8593292236328125,-0.00537264347076416,0.9843418002128601,0.050000000000000044,2.4494898319244385,0.9924120306968689
1.8515938520431519,1.8616770505905151,-0.010083198547363281,0.9854329228401184,0.0,2.4494898319244385,0.9930803179740906
1.8522262573242188,1.861148476600647,-0.008922219276428223,0.9844644665718079,1.0,4.4721360206604,0.9924824833869934
1.8698301315307617,1.8437957763671875,0.02603435516357422,0.9814459085464478,0.25,4.4721360206604,0.9905285835266113
1.3374489545822144,1.3385511636734009,-0.0011022090911865234,0.7157689929008484,0.0,1.0,0.8731884956359863
1.383617639541626,1.388372778892517,-0.004755139350891113,0.7762837409973145,0.30000000000000004,1.0,0.8981078267097473
1.3647550344467163,1.3485804796218872,0.0161745548248291,0.7868435978889465,0.0,1.7320507764816284,0.8761714100837708
1.3571733236312866,1.3593236207962036,-0.002150297164916992,0.7970690131187439,1.0,3.0,0.878731369972229
1.3574392795562744,1.3502525091171265,0.007186770439147949,0.7890295386314392,0.0,2.4494898319244385,0.8683212399482727
1.3613206148147583,1.3506669998168945,0.01065361499786377,0.7817866206169128,0.050000000000000044,1.7320507764816284,0.8586832284927368
1.3595035076141357,1.3452427387237549,0.01426076889038086,0.7809280157089233,0.0,1.7320507764816284,0.8520030975341797
1.3288779258728027,1.349057674407959,-0.02017974853515625,0.7858902215957642,0.15000000000000002,4.242640495300293,0.8622965216636658
1.248140573501587,1.2710274457931519,-0.02288687229156494,0.7814043760299683,0.30000000000000004,4.123105525970459,0.8617076873779297
1.237606406211853,1.2610222101211548,-0.023415803909301758,0.7810325026512146,0.09999999999999998,4.123105525970459,0.8628862500190735
1.2363250255584717,1.2516950368881226,-0.015370011329650879,0.7796177268028259,0.050000000000000044,4.242640495300293,0.8646041750907898
1.233799695968628,1.2351446151733398,-0.001344919204711914,0.7819458842277527,0.09999999999999998,4.242640495300293,0.870171070098877
1.1956013441085815,1.1988496780395508,-0.0032483339309692383,0.7913804650306702,1.0,3.464101552963257,0.9041168093681335
1.1856447458267212,1.185357689857483,0.00028705596923828125,0.7935437560081482,0.15000000000000002,3.464101552963257,0.9107518196105957
1.1832300424575806,1.2009960412979126,-0.01776599884033203,0.8166261911392212,1.0,0.0,0.9219877123832703
1.1843042373657227,1.1847691535949707,-0.0004649162292480469,0.8407468795776367,0.09999999999999998,4.358899116516113,0.9348999857902527
1.377935767173767,1.3832029104232788,-0.005267143249511719,0.8438099026679993,1.0,1.4142135381698608,0.9347763061523438
1.3266488313674927,1.3306455612182617,-0.003996729850769043,0.7824611067771912,0.4,2.0,0.9012393951416016
1.5731145143508911,1.571668267250061,0.0014462471008300781,0.7978499531745911,1.0,2.2360680103302,0.8907573819160461
1.2057784795761108,1.2110605239868164,-0.005282044410705566,0.661747932434082,1.0,2.0,0.7709622383117676
1.3437429666519165,1.3550302982330322,-0.011287331581115723,0.7524905800819397,0.050000000000000044,2.8284270763397217,0.8493312001228333
1.1318706274032593,1.1226924657821655,0.00917816162109375,0.670381486415863,0.050000000000000044,2.2360680103302,0.750044584274292
1.168340802192688,1.1783676147460938,-0.010026812553405762,0.6862450242042542,0.15000000000000002,2.8284270763397217,0.7424384355545044
1.2441272735595703,1.2523339986801147,-0.008206725120544434,0.7356867790222168,0.09999999999999998,3.1622776985168457,0.8234354257583618
1.3798812627792358,1.3551609516143799,0.024720311164855957,0.7580555081367493,0.09999999999999998,4.358899116516113,0.8557716608047485
1.4503506422042847,1.4319576025009155,0.01839303970336914,0.7886504530906677,0.30000000000000004,0.0,0.8946695327758789
1.4829181432724,1.4997572898864746,-0.016839146614074707,0.7997816205024719,0.15000000000000002,4.4721360206604,0.9090453386306763
1.5223509073257446,1.503046989440918,0.01930391788482666,0.8107051849365234,0.44999999999999996,4.4721360206604,0.9174335598945618
1.5365257263183594,1.5341421365737915,0.002383589744567871,0.8171159625053406,0.050000000000000044,4.242640495300293,0.922872006893158
1.5879660844802856,1.583459734916687,0.004506349563598633,0.8594148755073547,1.0,2.2360680103302,0.9488801956176758
1.6013180017471313,1.6254395246505737,-0.024121522903442383,0.8754758834838867,1.0,2.2360680103302,0.9576693773269653
1.6268110275268555,1.6205198764801025,0.00629115104675293,0.8836579322814941,0.0,2.4494898319244385,0.9605016708374023
1.639116883277893,1.6330444812774658,0.006072402000427246,0.8831178545951843,1.0,4.242640495300293,0.9580116271972656
1.6831884384155273,1.6959587335586548,-0.012770295143127441,0.8753345608711243,0.09999999999999998,4.242640495300293,0.9547128081321716
1.7434192895889282,1.7238460779190063,0.019573211669921875,0.8763483166694641,0.15000000000000002,4.242640495300293,0.9496361017227173
1.7661552429199219,1.7988229990005493,-0.03266775608062744,0.8826910257339478,0.19999999999999996,0.0,0.9565258026123047
1.8381160497665405,1.8061004877090454,0.03201556205749512,0.8681190609931946,0.09999999999999998,0.0,0.9510933756828308
1.855188250541687,1.8449538946151733,0.010234355926513672,0.8600181937217712,1.0,4.358899116516113,0.9452366828918457
1.8823177814483643,1.8773078918457031,0.005009889602661133,0.8430309295654297,0.09999999999999998,2.6457512378692627,0.9283933639526367
1.926348090171814,1.9327640533447266,-0.006415963172912598,0.8466871380805969,1.0,2.6457512378692627,0.9204740524291992
1.9974685907363892,1.978044867515564,0.019423723220825195,0.8442451357841492,1.0,2.0,0.9023137092590332
2.0069382190704346,2.0221173763275146,-0.015179157257080078,0.8685011863708496,1.0,2.8284270763397217,0.9285953640937805
2.011774778366089,2.031609535217285,-0.01983475685119629,0.869323194026947,0.050000000000000044,3.605551242828369,0.929478645324707
1.9979101419448853,1.996529459953308,0.0013806819915771484,0.8560544848442078,0.30000000000000004,4.0,0.9152466654777527
1.9445774555206299,1.9355233907699585,0.009054064750671387,0.8498034477233887,0.050000000000000044,2.0,0.909218430519104
1.8726739883422852,1.8627136945724487,0.009960293769836426,0.8476800918579102,0.15000000000000002,4.4721360206604,0.9136074185371399
1.7623357772827148,1.7628086805343628,-0.0004729032516479492,0.8123903274536133,0.35,0.0,0.8756727576255798
1.6871166229248047,1.7028671503067017,-0.015750527381896973,0.8346397280693054,1.0,0.0,0.9026157259941101
1.6551036834716797,1.669566035270691,-0.01446235179901123,0.871799647808075,0.19999999999999996,4.242640495300293,0.9616851806640625
1.686168909072876,1.6726362705230713,0.013532638549804688,0.902967095375061,0.0,4.242640495300293,0.9913215041160583
1.7441198825836182,1.715291976928711,0.028827905654907227,0.9083288311958313,1.0,0.0,0.9965218901634216
1.701379656791687,1.7053178548812866,-0.003938198089599609,0.9052248001098633,1.0,4.358899116516113,0.9981929659843445
1.6441322565078735,1.6448122262954712,-0.0006799697875976562,0.8907169699668884,1.0,2.2360680103302,0.9976021647453308
1.6169112920761108,1.5615593194961548,0.055351972579956055,0.8703161478042603,0.09999999999999998,2.2360680103302,0.9908318519592285
1.5582770109176636,1.5573538541793823,0.00092315673828125,0.8592706918716431,1.0,4.358899116516113,0.9820541739463806
1.5933173894882202,1.5447224378585815,0.04859495162963867,0.8531805276870728,1.0,4.358899116516113,0.9779861569404602
1.6309765577316284,1.6427717208862305,-0.01179516315460205,0.8682001233100891,0.050000000000000044,4.358899116516113,0.9815454483032227
1.749212622642517,1.7443525791168213,0.004860043525695801,0.8727158904075623,0.19999999999999996,4.242640495300293,0.9840551614761353
1.7711012363433838,1.728522539138794,0.042578697204589844,0.8796915411949158,0.050000000000000044,2.0,0.9850684404373169
1.7470508813858032,1.7355674505233765,0.011483430862426758,0.8863916397094727,1.0,4.242640495300293,0.9793721437454224
1.7238212823867798,1.7128108739852905,0.011010408401489258,0.9068989753723145,0.050000000000000044,4.358899116516113,0.9856095314025879
1.6969397068023682,1.7070820331573486,-0.010142326354980469,0.9251241683959961,1.0,4.358899116516113,0.9900714159011841
1.7002031803131104,1.7213109731674194,-0.021107792854309082,0.9244622588157654,0.09999999999999998,4.4721360206604,0.9889324307441711
1.7154197692871094,1.7195179462432861,-0.004098176956176758,0.9265866279602051,0.09999999999999998,1.0,0.986201286315918
1.7115448713302612,1.7166061401367188,-0.0050612688064575195,0.9274441599845886,1.0,2.0,0.9872850775718689
1.7040748596191406,1.7029342651367188,0.001140594482421875,0.933846116065979,0.050000000000000044,2.2360680103302,0.9896984100341797
1.693223237991333,1.6907970905303955,0.0024261474609375,0.9314708709716797,1.0,1.7320507764816284,0.9898034930229187
1.6916550397872925,1.6681082248687744,0.023546814918518066,0.9262235760688782,0.0,2.2360680103302,0.9880769848823547
1.6761505603790283,1.6660221815109253,0.010128378868103027,0.9379806518554688,0.050000000000000044,1.7320507764816284,0.99052494764328
1.6624361276626587,1.6696592569351196,-0.0072231292724609375,0.9362069368362427,0.15000000000000002,4.358899116516113,0.9899660348892212
1.6799907684326172,1.648413896560669,0.03157687187194824,0.9323669672012329,0.09999999999999998,0.0,0.989266037940979
1.6635761260986328,1.6694256067276,-0.005849480628967285,0.9538027048110962,0.15000000000000002,4.358899116516113,0.9936069846153259
1.6536533832550049,1.6871429681777954,-0.03348958492279053,0.9453586935997009,0.09999999999999998,1.0,0.9906806945800781
1.6746481657028198,1.6651891469955444,0.00945901870727539,0.9524044394493103,0.050000000000000044,4.4721360206604,0.9924535751342773
1.675750732421875,1.671932578086853,0.0038181543350219727,0.9617497324943542,1.0,0.0,0.9943726658821106
1.6769462823867798,1.683087706565857,-0.0061414241790771484,0.9710901379585266,1.0,4.0,0.9957205057144165
1.6930423974990845,1.6846681833267212,0.008374214172363281,0.9740118384361267,0.050000000000000044,4.0,0.9957650303840637
1.6854950189590454,1.7066982984542847,-0.021203279495239258,0.9783022999763489,0.0,4.358899116516113,0.9966220855712891
1.7070194482803345,1.7030915021896362,0.003927946090698242,0.9753836989402771,1.0,4.358899116516113,0.99431973695755
1.7378267049789429,1.7057743072509766,0.03205239772796631,0.9751279950141907,1.0,0.0,0.9928951263427734
1.737967848777771,1.7377151250839233,0.00025272369384765625,0.9750547409057617,0.19999999999999996,0.0,0.990706741809845
1.7542167901992798,1.7612041234970093,-0.006987333297729492,0.9749978184700012,1.0,4.0,0.9894294738769531
1.776828646659851,1.7819916009902954,-0.005162954330444336,0.9727916717529297,0.050000000000000044,4.0,0.9873186945915222
1.81350839138031,1.8038780689239502,0.009630322456359863,0.9779132008552551,1.0,3.7416574954986572,0.9902477264404297
1.8535137176513672,1.8797645568847656,-0.026250839233398438,0.9907515645027161,1.0,3.0,0.9973635673522949
1.9526649713516235,1.9653326272964478,-0.012667655944824219,0.9940007328987122,1.0,1.7320507764816284,0.9981456995010376
2.0019116401672363,2.0222508907318115,-0.020339250564575195,0.9955040812492371,0.19999999999999996,4.4721360206604,0.998816967010498
2.024657964706421,2.035626173019409,-0.010968208312988281,0.9957491159439087,1.0,0.0,0.9988771677017212
2.032085418701172,2.0231728553771973,0.00891256332397461,0.9959174394607544,0.30000000000000004,4.123105525970459,0.9991995096206665
2.018050193786621,2.022838830947876,-0.004788637161254883,0.9956554770469666,0.15000000000000002,1.4142135381698608,0.9992023706436157
2.0461833477020264,2.0672249794006348,-0.0210416316986084,0.9960277676582336,0.0,4.358899116516113,0.9994282126426697
2.1233327388763428,2.1072826385498047,0.016050100326538086,0.9956346750259399,1.0,0.0,0.9995040893554688
2.1790008544921875,2.1660189628601074,0.012981891632080078,0.9909224510192871,1.0,3.872983455657959,0.9989342093467712
2.226597785949707,2.2110488414764404,0.015548944473266602,0.9908809661865234,0.15000000000000002,2.2360680103302,0.9989871978759766
2.258146047592163,2.2510149478912354,0.007131099700927734,0.9907707571983337,0.050000000000000044,4.4721360206604,0.998996376991272
2.268550157546997,2.27276349067688,-0.0042133331298828125,0.9881988763809204,1.0,3.872983455657959,0.9987159967422485
2.273176670074463,2.2687556743621826,0.0044209957122802734,0.9884187579154968,1.0,3.872983455657959,0.998802661895752
2.2781684398651123,2.274712085723877,0.0034563541412353516,0.9868695139884949,0.25,4.0,0.9987859725952148
2.2297441959381104,2.2412071228027344,-0.011462926864624023,0.9845961928367615,0.0,2.0,0.9987862706184387
2.151963710784912,2.1631481647491455,-0.011184453964233398,0.9745205044746399,1.0,1.0,0.9953857660293579
1.9037617444992065,1.9128742218017578,-0.00911247730255127,0.8951777815818787,0.25,1.4142135381698608,0.9090496301651001
1.8448024988174438,1.867742896080017,-0.022940397262573242,0.9155960083007812,1.0,3.464101552963257,0.9535970687866211
1.799867868423462,1.8004953861236572,-0.0006275177001953125,0.8969758152961731,0.19999999999999996,0.0,0.9164817929267883
1.8276954889297485,1.8489426374435425,-0.021247148513793945,0.929853081703186,0.0,4.242640495300293,0.9624176025390625
1.941534399986267,1.943568468093872,-0.0020340681076049805,0.9852928519248962,0.050000000000000044,1.7320507764816284,0.9976490139961243
2.0107152462005615,1.9883602857589722,0.022354960441589355,0.9946231245994568,0.050000000000000044,1.7320507764816284,0.9994680285453796
1.8557933568954468,1.8491439819335938,0.006649374961853027,0.7552558183670044,0.4,2.2360680103302,0.964483380317688
1.952879786491394,1.9451026916503906,0.007777094841003418,0.7345595359802246,1.0,2.0,0.9315585494041443
1.9617506265640259,1.9632576704025269,-0.0015070438385009766,0.732289731502533,1.0,2.2360680103302,0.9127378463745117
1.9949543476104736,2.014744520187378,-0.019790172576904297,0.757461667060852,0.09999999999999998,4.0,0.9133729934692383
2.0277512073516846,2.0260064601898193,0.0017447471618652344,0.7917423844337463,0.050000000000000044,0.0,0.9152986407279968
2.0533173084259033,2.059206008911133,-0.005888700485229492,0.8223667144775391,0.09999999999999998,0.0,0.8966390490531921
2.061727523803711,2.0547094345092773,0.007018089294433594,0.8519781231880188,0.25,4.0,0.8995365500450134
2.0451319217681885,2.038426637649536,0.006705284118652344,0.8982972502708435,0.15000000000000002,2.6457512378692627,0.9447684288024902
2.0010344982147217,1.990740418434143,0.010294079780578613,0.9458147287368774,0.19999999999999996,1.7320507764816284,0.9819896817207336
1.9120380878448486,1.9318596124649048,-0.019821524620056152,0.9599565863609314,1.0,4.242640495300293,0.9874328970909119
1.8888943195343018,1.8950684070587158,-0.0061740875244140625,0.9664245843887329,1.0,4.242640495300293,0.9866064190864563
1.8348495960235596,1.8442143201828003,-0.009364724159240723,0.9772230982780457,1.0,4.242640495300293,0.9896456599235535
1.7160495519638062,1.7148278951644897,0.0012216567993164062,0.958932101726532,0.19999999999999996,4.123105525970459,0.9756375551223755
1.4929527044296265,1.505661129951477,-0.012708425521850586,0.9649268388748169,0.15000000000000002,2.0,0.980307400226593
1.5607060194015503,1.5729053020477295,-0.0121992826461792,0.9792045950889587,0.09999999999999998,1.4142135381698608,0.9899819493293762
1.6246641874313354,1.632278323173523,-0.0076141357421875,0.925990879535675,1.0,4.358899116516113,0.9533527493476868
1.6118099689483643,1.6388332843780518,-0.0270233154296875,0.8913313746452332,0.09999999999999998,4.358899116516113,0.9204286932945251
1.640358805656433,1.652814507484436,-0.01245570182800293,0.8707854151725769,1.0,1.7320507764816284,0.902410626411438
1.631612777709961,1.6289148330688477,0.0026979446411132812,0.847897469997406,0.15000000000000002,1.7320507764816284,0.8946572542190552
1.6359131336212158,1.6489242315292358,-0.01301109790802002,0.8507671356201172,0.050000000000000044,1.7320507764816284,0.9144922494888306
1.7504711151123047,1.7414131164550781,0.009057998657226562,0.8591457605361938,0.050000000000000044,2.2360680103302,0.9413625597953796
1.8416980504989624,1.839455485343933,0.002242565155029297,0.8839401602745056,1.0,2.0,0.9685373306274414
1.8921177387237549,1.8841800689697266,0.00793766975402832,0.9034507870674133,0.050000000000000044,4.358899116516113,0.9820712208747864
1.9283918142318726,1.9041872024536133,0.024204611778259277,0.9190805554389954,0.09999999999999998,3.872983455657959,0.9877884984016418
1.9041820764541626,1.904143214225769,3.886222839355469e-05,0.9385755658149719,0.050000000000000044,2.2360680103302,0.993394672870636
1.8986034393310547,1.909678339958191,-0.01107490062713623,0.9351838231086731,0.09999999999999998,4.4721360206604,0.9929032325744629
1.9160925149917603,1.9039440155029297,0.012148499488830566,0.9453353881835938,0.15000000000000002,4.4721360206604,0.9949396252632141
1.9009455442428589,1.906598448753357,-0.005652904510498047,0.9352218508720398,0.050000000000000044,1.4142135381698608,0.9931163191795349
1.895316481590271,1.8878166675567627,0.007499814033508301,0.931942880153656,1.0,2.6457512378692627,0.9915871620178223
1.873717188835144,1.889711618423462,-0.01599442958831787,0.9195658564567566,0.25,2.6457512378692627,0.9873228073120117
1.8915433883666992,1.8922046422958374,-0.0006612539291381836,0.919151246547699,0.0,2.2360680103302,0.9878206253051758
1.900320291519165,1.8980989456176758,0.002221345901489258,0.917057454586029,1.0,1.7320507764816284,0.9862791299819946
1.8942527770996094,1.8964426517486572,-0.0021898746490478516,0.9151884913444519,0.0,1.7320507764816284,0.9847947955131531
1.8820909261703491,1.8837512731552124,-0.0016603469848632812,0.9180544018745422,0.09999999999999998,4.123105525970459,0.9865280985832214
1.8831722736358643,1.8779382705688477,0.0052340030670166016,0.9200010299682617,0.25,4.358899116516113,0.9887768030166626
1.8874815702438354,1.8870651721954346,0.0004163980484008789,0.9229068756103516,0.09999999999999998,4.358899116516113,0.991698682308197
1.8873757123947144,1.8842395544052124,0.003136157989501953,0.9253389239311218,0.15000000000000002,4.358899116516113,0.9935173392295837
1.870428442955017,1.8679817914962769,0.0024466514587402344,0.9233996272087097,0.0,1.4142135381698608,0.9938772320747375
1.8481520414352417,1.845462679862976,0.002689361572265625,0.9197282791137695,0.15000000000000002,4.358899116516113,0.9930300116539001
1.819663405418396,1.8110493421554565,0.008614063262939453,0.9098785519599915,1.0,4.358899116516113,0.9870670437812805
1.7412537336349487,1.7513920068740845,-0.010138273239135742,0.9019646048545837,0.050000000000000044,2.8284270763397217,0.9822843670845032
1.6514447927474976,1.6639680862426758,-0.012523293495178223,0.9192058444023132,1.0,2.8284270763397217,0.9901549220085144
1.5675114393234253,1.5594505071640015,0.008060932159423828,0.9361268877983093,0.050000000000000044,1.0,0.9948725700378418
1.494336485862732,1.5043678283691406,-0.010031342506408691,0.9108650088310242,0.050000000000000044,1.4142135381698608,0.97772616147995
1.4945799112319946,1.4947582483291626,-0.00017833709716796875,0.8836788535118103,1.0,1.4142135381698608,0.9517289400100708
1.516278862953186,1.5254690647125244,-0.009190201759338379,0.8747108578681946,0.050000000000000044,4.4721360206604,0.9383355975151062
1.5101679563522339,1.5061371326446533,0.004030823707580566,0.8618572354316711,0.35,4.242640495300293,0.9181451201438904
1.3970341682434082,1.402955412864685,-0.0059212446212768555,0.8872294425964355,0.050000000000000044,1.0,0.9507933855056763
1.307008147239685,1.2732547521591187,0.033753395080566406,0.9243205189704895,0.0,4.358899116516113,0.9863214492797852
1.197588324546814,1.2090860605239868,-0.011497735977172852,0.8996610045433044,0.09999999999999998,0.0,0.9624614119529724
1.1795542240142822,1.1895383596420288,-0.009984135627746582,0.9197985529899597,0.0,4.4721360206604,0.9778411984443665
1.1390724182128906,1.1206331253051758,0.018439292907714844,0.9248289465904236,1.0,2.0,0.9687055945396423
1.2775671482086182,1.28098464012146,-0.003417491912841797,0.9407825469970703,0.09999999999999998,4.0,0.9765717387199402
1.491267204284668,1.5043989419937134,-0.01313173770904541,0.9648184180259705,0.050000000000000044,4.358899116516113,0.987582802772522
1.5740766525268555,1.5579575300216675,0.01611912250518799,0.9787358641624451,1.0,1.4142135381698608,0.9913639426231384
1.5999928712844849,1.6177074909210205,-0.017714619636535645,0.964590847492218,1.0,4.358899116516113,0.9835460782051086
1.674160361289978,1.6833906173706055,-0.009230256080627441,0.9043928384780884,0.0,0.0,0.9477867484092712
1.6692856550216675,1.6965630054473877,-0.027277350425720215,0.8693203330039978,0.19999999999999996,4.242640495300293,0.9272382855415344
1.590044379234314,1.6070388555526733,-0.016994476318359375,0.8191491365432739,1.0,1.0,0.8974647521972656
1.533450961112976,1.555997371673584,-0.02254641056060791,0.8456510901451111,0.050000000000000044,1.0,0.9112230539321899
1.4947166442871094,1.4840115308761597,0.010705113410949707,0.8879370093345642,0.050000000000000044,2.0,0.9398649334907532
1.4701157808303833,1.4733507633209229,-0.0032349824905395508,0.9305557608604431,1.0,2.2360680103302,0.9680356979370117
1.505432367324829,1.4793946743011475,0.02603769302368164,0.9321109652519226,1.0,1.0,0.9670543670654297
1.499982476234436,1.5100154876708984,-0.010033011436462402,0.9606092572212219,0.09999999999999998,3.0,0.9842047095298767
1.5022993087768555,1.4920631647109985,0.010236144065856934,0.9530084729194641,0.050000000000000044,2.4494898319244385,0.9778909683227539
1.4800351858139038,1.4893944263458252,-0.009359240531921387,0.9657816290855408,0.0,3.316624879837036,0.9853385090827942
1.4725483655929565,1.469056487083435,0.0034918785095214844,0.9767680168151855,0.19999999999999996,4.0,0.9899198412895203
1.4719284772872925,1.458508849143982,0.013419628143310547,0.968326210975647,0.050000000000000044,3.7416574954986572,0.9850004315376282
1.4690707921981812,1.4632172584533691,0.005853533744812012,0.976242184638977,0.09999999999999998,2.6457512378692627,0.9894556403160095
1.4761064052581787,1.4615010023117065,0.014605402946472168,0.9674602746963501,0.44999999999999996,4.358899116516113,0.9835047721862793
1.4717533588409424,1.4710030555725098,0.0007503032684326172,0.9810565114021301,0.35,4.4721360206604,0.9913023114204407
1.48635995388031,1.4632296562194824,0.023130297660827637,0.9816988110542297,0.19999999999999996,1.0,0.9915269017219543
1.4835213422775269,1.4710348844528198,0.012486457824707031,0.9858404397964478,1.0,4.358899116516113,0.9937009215354919
1.4806299209594727,1.4668108224868774,0.013819098472595215,0.9766348004341125,0.30000000000000004,3.872983455657959,0.9880752563476562
1.4911221265792847,1.4586188793182373,0.03250324726104736,0.9767093658447266,0.050000000000000044,3.872983455657959,0.987886369228363
1.4808319807052612,1.4753425121307373,0.005489468574523926,0.9893347024917603,1.0,4.123105525970459,0.9953322410583496
1.4804660081863403,1.4876031875610352,-0.007137179374694824,0.9951730966567993,0.0,4.123105525970459,0.998219907283783
1.4933136701583862,1.4845986366271973,0.008715033531188965,0.9962335824966431,0.050000000000000044,0.0,0.9985557794570923
1.5008831024169922,1.4757646322250366,0.025118470191955566,0.9813295602798462,1.0,0.0,0.99004727602005
1.4937394857406616,1.4900586605072021,0.0036808252334594727,0.9945034384727478,0.25,2.8284270763397217,0.9975911378860474
1.5097131729125977,1.501276969909668,0.008436203002929688,0.9875322580337524,1.0,3.605551242828369,0.9936538934707642
1.522524356842041,1.5224086046218872,0.0001157522201538086,0.9941622018814087,0.15000000000000002,4.123105525970459,0.9973465800285339
1.543155312538147,1.5513206720352173,-0.008165359497070312,0.9911354184150696,1.0,0.0,0.9956531524658203
1.578896164894104,1.5684293508529663,0.010466814041137695,0.9884099364280701,1.0,0.0,0.9940582513809204
1.5989655256271362,1.5982428789138794,0.0007226467132568359,0.9859146475791931,1.0,4.0,0.9925792813301086
1.6213982105255127,1.6345757246017456,-0.01317751407623291,0.9956260919570923,0.6,3.316624879837036,0.9980003237724304
1.6512863636016846,1.6593315601348877,-0.008045196533203125,0.9948732256889343,0.15000000000000002,2.2360680103302,0.9976450800895691
1.6807726621627808,1.6850883960723877,-0.004315733909606934,0.9943439364433289,1.0,4.242640495300293,0.9972525835037231
1.7050141096115112,1.7076157331466675,-0.00260162353515625,0.992440402507782,1.0,4.0,0.9961286783218384
1.7272617816925049,1.7263367176055908,0.0009250640869140625,0.9870575070381165,1.0,2.6457512378692627,0.9927698373794556
1.7751976251602173,1.7976802587509155,-0.022482633590698242,0.987541675567627,0.19999999999999996,4.123105525970459,0.9930761456489563
1.907260775566101,1.9084810018539429,-0.0012202262878417969,0.9889399409294128,0.35,4.358899116516113,0.9938907623291016
2.0356013774871826,2.0492591857910156,-0.013657808303833008,0.9933841824531555,0.09999999999999998,4.358899116516113,0.9967541098594666
2.156705141067505,2.159780502319336,-0.0030753612518310547,0.9939207434654236,1.0,0.0,0.9972745180130005
2.222109079360962,2.2214245796203613,0.0006844997406005859,0.9959139227867126,0.19999999999999996,4.242640495300293,0.9986618161201477
2.2526845932006836,2.251338243484497,0.0013463497161865234,0.996297299861908,0.15000000000000002,1.7320507764816284,0.9991496205329895
2.258277177810669,2.2579550743103027,0.00032210350036621094,0.995018482208252,1.0,1.4142135381698608,0.9991233944892883
2.2500205039978027,2.2506814002990723,-0.0006608963012695312,0.9942588806152344,0.050000000000000044,4.358899116516113,0.9991270303726196
2.226491928100586,2.234797716140747,-0.008305788040161133,0.9918878674507141,1.0,0.0,0.998722493648529
2.2037570476531982,2.2091774940490723,-0.0054204463958740234,0.992886483669281,1.0,4.358899116516113,0.9989166259765625
2.1843345165252686,2.1841468811035156,0.0001876354217529297,0.9942947626113892,0.09999999999999998,1.4142135381698608,0.9988346099853516
2.1541366577148438,2.168330430984497,-0.01419377326965332,0.9942273497581482,0.050000000000000044,4.358899116516113,0.998555600643158
2.141589879989624,2.132469892501831,0.009119987487792969,0.9910444617271423,0.050000000000000044,4.242640495300293,0.996860682964325
2.116126775741577,2.0966594219207764,0.01946735382080078,0.9910228848457336,1.0,1.7320507764816284,0.9967711567878723
2.909144878387451,2.816962957382202,0.09218192100524902,0.9736745953559875,1.0,4.358899116516113,0.9999618530273438
2.8057048320770264,2.785064935684204,0.020639896392822266,0.9255756735801697,1.0,4.242640495300293,0.9845199584960938
2.7644383907318115,2.7388153076171875,0.025623083114624023,0.9093494415283203,0.050000000000000044,2.0,0.9673140645027161
2.705834150314331,2.684399127960205,0.021435022354125977,0.8942071199417114,0.050000000000000044,2.8284270763397217,0.9442239999771118
2.6321029663085938,2.6034438610076904,0.02865910530090332,0.8806223273277283,1.0,2.6457512378692627,0.9131515622138977
2.5659472942352295,2.528808355331421,0.037138938903808594,0.8765118718147278,0.09999999999999998,2.0,0.9092987179756165
2.543614149093628,2.5020508766174316,0.04156327247619629,0.8831191062927246,0.050000000000000044,2.4494898319244385,0.923281192779541
2.5188565254211426,2.5064597129821777,0.012396812438964844,0.8926555514335632,1.0,4.123105525970459,0.9342133402824402
2.503742218017578,2.5034444332122803,0.00029778480529785156,0.8848682641983032,0.09999999999999998,4.242640495300293,0.9256178140640259
2.4885077476501465,2.5096678733825684,-0.021160125732421875,0.8848773837089539,0.09999999999999998,1.7320507764816284,0.936757504940033
2.457443952560425,2.4105379581451416,0.0469059944152832,0.8539377450942993,0.30000000000000004,4.358899116516113,0.8981650471687317
2.2954280376434326,2.298654317855835,-0.0032262802124023438,0.8607110977172852,0.050000000000000044,4.358899116516113,0.908126950263977
2.2309606075286865,2.238675594329834,-0.007714986801147461,0.8950960040092468,0.15000000000000002,4.358899116516113,0.9391940236091614
2.117260694503784,2.1048638820648193,0.012396812438964844,0.8936929702758789,0.15000000000000002,4.0,0.932971179485321
1.891072154045105,1.8809884786605835,0.010083675384521484,0.820568859577179,1.0,2.2360680103302,0.8834972381591797
1.776544451713562,1.7811726331710815,-0.004628181457519531,0.8361488580703735,0.09999999999999998,1.7320507764816284,0.888623833656311
1.7867252826690674,1.775265097618103,0.011460185050964355,0.8542342185974121,0.050000000000000044,2.4494898319244385,0.8947240710258484
1.844921350479126,1.829351782798767,0.015569567680358887,0.8993920683860779,1.0,4.242640495300293,0.9336187243461609
1.846397042274475,1.8534611463546753,-0.007064104080200195,0.9345529675483704,0.050000000000000044,4.358899116516113,0.9586400985717773
1.778727412223816,1.7879142761230469,-0.009186863899230957,0.9496054649353027,1.0,2.0,0.9685177206993103
1.7325410842895508,1.714295744895935,0.018245339393615723,0.9463993310928345,0.19999999999999996,2.0,0.9654039740562439
1.6854044198989868,1.7095516920089722,-0.02414727210998535,0.9582950472831726,0.050000000000000044,2.4494898319244385,0.974560558795929
1.730371356010437,1.7368324995040894,-0.006461143493652344,0.9640617370605469,0.19999999999999996,4.358899116516113,0.9799014329910278
1.8044317960739136,1.8062145709991455,-0.0017827749252319336,0.9615117907524109,0.09999999999999998,4.358899116516113,0.9782945513725281
1.8560926914215088,1.855063796043396,0.001028895378112793,0.9527474641799927,1.0,1.7320507764816284,0.9721447825431824
1.8717371225357056,1.881582260131836,-0.009845137596130371,0.9434892535209656,0.050000000000000044,3.0,0.9670190811157227
1.8952007293701172,1.9210766553878784,-0.02587592601776123,0.9340229034423828,0.15000000000000002,2.6457512378692627,0.9591885805130005
1.8989444971084595,1.9915274381637573,-0.09258294105529785,0.9263214468955994,0.25,1.7320507764816284,0.9545536041259766
1.988860011100769,2.0085456371307373,-0.01968562602996826,0.9166519045829773,0.050000000000000044,4.358899116516113,0.9477826952934265
2.0190412998199463,2.007444143295288,0.011597156524658203,0.9121015667915344,1.0,4.242640495300293,0.9474821090698242
2.023139715194702,2.0080502033233643,0.01508951187133789,0.9060770273208618,0.050000000000000044,2.4494898319244385,0.9461410641670227
1.9555965662002563,1.967254638671875,-0.011658072471618652,0.9005092978477478,0.09999999999999998,4.0,0.9521160125732422
1.8543217182159424,1.852587103843689,0.001734614372253418,0.8838314414024353,0.35,4.358899116516113,0.9525262117385864
1.8835747241973877,1.8694733381271362,0.014101386070251465,0.8736510276794434,0.19999999999999996,1.7320507764816284,0.9420747756958008
1.8399765491485596,1.8374885320663452,0.0024880170822143555,0.8741751909255981,0.050000000000000044,2.2360680103302,0.9426884055137634
1.8493140935897827,1.8525456190109253,-0.003231525421142578,0.8951467871665955,1.0,4.123105525970459,0.9456197619438171
1.8434444665908813,1.8432163000106812,0.0002281665802001953,0.8973053097724915,0.09999999999999998,4.0,0.9480524063110352
1.849495768547058,1.8605434894561768,-0.011047720909118652,0.8969070315361023,0.19999999999999996,4.0,0.9506153464317322
1.8905715942382812,1.8835281133651733,0.00704348087310791,0.9014484286308289,1.0,4.242640495300293,0.9585620760917664
1.8851498365402222,1.8920176029205322,-0.006867766380310059,0.903256893157959,0.050000000000000044,2.0,0.966507077217102
1.881022334098816,1.8858757019042969,-0.004853367805480957,0.9028591513633728,0.09999999999999998,2.6457512378692627,0.9696556925773621
1.8858442306518555,1.8912180662155151,-0.005373835563659668,0.9002359509468079,0.15000000000000002,2.0,0.9681934714317322
1.8910483121871948,1.8947486877441406,-0.0037003755569458008,0.8976957201957703,1.0,4.123105525970459,0.9640173316001892
1.8870184421539307,1.8922474384307861,-0.005228996276855469,0.895509660243988,0.19999999999999996,4.242640495300293,0.9563599824905396
1.8816269636154175,1.8722409009933472,0.009386062622070312,0.8930937051773071,1.0,1.4142135381698608,0.9492679834365845
1.8239692449569702,1.837609887123108,-0.013640642166137695,0.8895897269248962,0.09999999999999998,4.4721360206604,0.9330654144287109
1.8230785131454468,1.8312664031982422,-0.00818789005279541,0.8788749575614929,0.19999999999999996,4.242640495300293,0.9151806235313416
1.8417749404907227,1.8433541059494019,-0.0015791654586791992,0.8814074397087097,0.15000000000000002,1.7320507764816284,0.9248179793357849
1.8468055725097656,1.8550533056259155,-0.008247733116149902,0.9113362431526184,0.15000000000000002,4.358899116516113,0.9569120407104492
1.84423828125,1.849352240562439,-0.005113959312438965,0.9298576712608337,1.0,0.0,0.969005286693573
1.8542025089263916,1.8400100469589233,0.014192461967468262,0.9431461691856384,0.09999999999999998,0.0,0.9765765070915222
1.8552109003067017,1.847256064414978,0.007954835891723633,0.9489694833755493,0.0,0.0,0.9785270690917969
1.853210687637329,1.852380394935608,0.0008302927017211914,0.955679714679718,1.0,0.0,0.9823674559593201
1.856416940689087,1.850242018699646,0.006174921989440918,0.9571892023086548,0.09999999999999998,3.872983455657959,0.9822337031364441
1.8641258478164673,1.8485721349716187,0.015553712844848633,0.9517515301704407,0.050000000000000044,2.0,0.9774406552314758
1.8607174158096313,1.856937050819397,0.003780364990234375,0.9567198753356934,1.0,4.358899116516113,0.9815044403076172
1.868099570274353,1.8590370416641235,0.009062528610229492,0.9491662383079529,1.0,0.0,0.9762236475944519
1.868329644203186,1.8669010400772095,0.0014286041259765625,0.9485720992088318,1.0,3.872983455657959,0.9752475619316101
1.872930884361267,1.866816759109497,0.0061141252517700195,0.9497326016426086,1.0,1.0,0.9762541651725769
1.8800451755523682,1.8629095554351807,0.0171356201171875,0.9492170214653015,1.0,3.1622776985168457,0.9760379195213318
1.8868125677108765,1.8809515237808228,0.005861043930053711,0.9500575065612793,0.25,4.0,0.9759764075279236
1.8842124938964844,1.875698447227478,0.008514046669006348,0.9550740122795105,0.050000000000000044,0.0,0.9795206189155579
1.8847923278808594,1.8775255680084229,0.0072667598724365234,0.9504284858703613,1.0,3.464101552963257,0.9756210446357727
1.8812936544418335,1.8889356851577759,-0.007642030715942383,0.9578976035118103,1.0,2.0,0.9808026552200317
1.8842462301254272,1.896907091140747,-0.012660861015319824,0.9576921463012695,0.25,2.0,0.9800220727920532
1.89889395236969,1.9016056060791016,-0.002711653709411621,0.9547790884971619,0.30000000000000004,2.6457512378692627,0.9772565960884094
1.9100449085235596,1.8998898267745972,0.010155081748962402,0.9596497416496277,0.19999999999999996,3.605551242828369,0.9806268811225891
1.8950138092041016,1.9150466918945312,-0.020032882690429688,0.9545718431472778,1.0,3.7416574954986572,0.9763213992118835
1.9075485467910767,1.9022718667984009,0.005276679992675781,0.9611374139785767,1.0,2.4494898319244385,0.981245219707489
1.9043514728546143,1.8949947357177734,0.00935673713684082,0.9587263464927673,0.4,4.123105525970459,0.9790151715278625
1.8970650434494019,1.8971871137619019,-0.0001220703125,0.9668623805046082,0.19999999999999996,0.0,0.9872038960456848
0.943433403968811,0.9523763656616211,-0.008942961692810059,0.9030963778495789,0.050000000000000044,0.0,0.9366946220397949
0.9934720993041992,0.9803649187088013,0.01310718059539795,0.9333556294441223,0.15000000000000002,0.0,0.9581092000007629
1.1205109357833862,1.125311255455017,-0.004800319671630859,0.9622050523757935,0.19999999999999996,3.464101552963257,0.9800260663032532
1.3267263174057007,1.3143211603164673,0.012405157089233398,0.9629654288291931,0.55,3.0,0.9795473217964172
1.5630594491958618,1.552462100982666,0.0105973482131958,0.9507646560668945,0.25,1.4142135381698608,0.9716017842292786
1.8023098707199097,1.7906414270401,0.01166844367980957,0.9905143976211548,0.15000000000000002,2.2360680103302,0.9967184066772461
2.022142171859741,2.0500802993774414,-0.027938127517700195,0.9999708533287048,1.0,3.7416574954986572,1.0
2.177919864654541,2.1966216564178467,-0.018701791763305664,0.9999441504478455,1.0,0.0,1.0
2.3279519081115723,2.273620128631592,0.05433177947998047,0.9997059106826782,1.0,3.7416574954986572,1.0
2.316957473754883,2.3452327251434326,-0.028275251388549805,0.999652087688446,1.0,2.2360680103302,0.9999985694885254
2.3538665771484375,2.377659797668457,-0.02379322052001953,0.9972109794616699,0.4,2.0,0.9999406933784485
2.4328601360321045,2.454827070236206,-0.021966934204101562,0.9931957125663757,0.050000000000000044,2.8284270763397217,0.9997572302818298
2.468226671218872,2.4329922199249268,0.03523445129394531,0.9911821484565735,0.050000000000000044,3.605551242828369,0.9995467066764832
2.279585361480713,2.3292887210845947,-0.049703359603881836,0.9811360239982605,0.30000000000000004,2.2360680103302,0.9964267015457153
2.22358775138855,2.27835750579834,-0.05476975440979004,0.9625860452651978,1.0,4.358899116516113,0.9820232391357422
2.2450907230377197,2.2452874183654785,-0.00019669532775878906,0.9636030197143555,1.0,0.0,0.9888156056404114
2.2805306911468506,2.2732441425323486,0.007286548614501953,0.9793400764465332,0.30000000000000004,4.242640495300293,0.9965540170669556
2.3499367237091064,2.292802333831787,0.057134389877319336,0.98377525806427,0.15000000000000002,4.242640495300293,0.9976655840873718
2.280553102493286,2.33660888671875,-0.05605578422546387,0.9844374656677246,0.050000000000000044,0.0,0.9967915415763855
2.3129069805145264,2.287928819656372,0.024978160858154297,0.9809093475341797,0.44999999999999996,4.4721360206604,0.9960776567459106
2.230029821395874,2.235285520553589,-0.005255699157714844,0.9781396985054016,0.19999999999999996,4.4721360206604,0.994605541229248
2.1454861164093018,2.120478868484497,0.025007247924804688,0.9738332033157349,0.050000000000000044,0.0,0.9927396774291992
2.087900161743164,2.0795915126800537,0.008308649063110352,0.9718708395957947,1.0,0.0,0.9896144866943359
2.0594077110290527,2.0347225666046143,0.024685144424438477,0.9704548716545105,1.0,4.358899116516113,0.9905279278755188
2.0070979595184326,2.015789747238159,-0.008691787719726562,0.969207227230072,0.09999999999999998,1.4142135381698608,0.9880372285842896
1.9545555114746094,2.004209280014038,-0.04965376853942871,0.9679151773452759,1.0,2.4494898319244385,0.9869765639305115
1.95254385471344,1.928213357925415,0.024330496788024902,0.9636968970298767,1.0,1.4142135381698608,0.9839478731155396
1.9035228490829468,1.9277914762496948,-0.024268627166748047,0.9727439880371094,0.0,4.123105525970459,0.9926208853721619
1.909453272819519,1.8822376728057861,0.02721560001373291,0.9641977548599243,1.0,0.0,0.9894517064094543
1.880835771560669,1.8887242078781128,-0.007888436317443848,0.9513713121414185,1.0,4.4721360206604,0.9848048090934753
1.960710883140564,1.9391666650772095,0.021544218063354492,0.9599155783653259,1.0,1.0,0.993290901184082
2.0618016719818115,2.037846803665161,0.02395486831665039,0.9661546945571899,0.050000000000000044,4.358899116516113,0.997039258480072
2.116393804550171,2.1192498207092285,-0.002856016159057617,0.9754818081855774,0.050000000000000044,4.0,0.9975695610046387
2.1545236110687256,2.1142101287841797,0.0403134822845459,0.9616085290908813,0.25,2.2360680103302,0.9926722645759583
2.133002519607544,2.1155452728271484,0.017457246780395508,0.9599628448486328,0.15000000000000002,2.8284270763397217,0.990447461605072
2.1110000610351562,2.09440279006958,0.016597270965576172,0.9532851576805115,1.0,3.605551242828369,0.9858583807945251
2.070025682449341,2.068936824798584,0.001088857650756836,0.9396465420722961,1.0,0.0,0.98104327917099
2.0662896633148193,2.0663154125213623,-2.574920654296875e-05,0.9406316876411438,0.0,4.358899116516113,0.9823938608169556
2.1338088512420654,2.134070634841919,-0.0002617835998535156,0.887502133846283,0.050000000000000044,1.4142135381698608,0.927128791809082
2.2330803871154785,2.23388934135437,-0.0008089542388916016,0.8798255324363708,1.0,1.4142135381698608,0.9023071527481079
2.3657608032226562,2.367725133895874,-0.0019643306732177734,0.9018680453300476,0.19999999999999996,1.7320507764816284,0.9053840041160583
2.502728223800659,2.498847723007202,0.0038805007934570312,0.9055505990982056,0.050000000000000044,4.242640495300293,0.9098774194717407
2.569526433944702,2.570483922958374,-0.000957489013671875,0.9381459355354309,0.35,4.123105525970459,0.9625857472419739
2.5175936222076416,2.5211353302001953,-0.003541707992553711,0.8737336993217468,1.0,2.0,0.9027107357978821
2.387636661529541,2.3932394981384277,-0.005602836608886719,0.8664353489875793,1.0,1.7320507764816284,0.897332489490509
2.2641782760620117,2.2847940921783447,-0.020615816116333008,0.874303936958313,0.050000000000000044,4.242640495300293,0.9095463156700134
2.2744064331054688,2.278864622116089,-0.004458189010620117,0.8726329803466797,0.050000000000000044,3.7416574954986572,0.9052218794822693
2.403999090194702,2.377037525177002,0.026961565017700195,0.8753506541252136,0.050000000000000044,3.0,0.8934289216995239
2.3968870639801025,2.3660004138946533,0.03088665008544922,0.8901492953300476,0.09999999999999998,4.123105525970459,0.9067384600639343
2.458460569381714,2.4265353679656982,0.031925201416015625,0.8974999785423279,1.0,0.0,0.9084842801094055
2.47216796875,2.4324541091918945,0.03971385955810547,0.8982378840446472,0.15000000000000002,4.358899116516113,0.9080843925476074
2.4604828357696533,2.465641498565674,-0.005158662796020508,0.9021564722061157,0.050000000000000044,1.7320507764816284,0.9095705151557922
2.509943723678589,2.4943454265594482,0.015598297119140625,0.9105573892593384,0.09999999999999998,4.242640495300293,0.9216020703315735
2.5439841747283936,2.551715135574341,-0.007730960845947266,0.9159936904907227,1.0,3.1622776985168457,0.9300444722175598
2.5542964935302734,2.5696394443511963,-0.015342950820922852,0.9178153276443481,0.30000000000000004,3.1622776985168457,0.9325472712516785
2.5591094493865967,2.5583977699279785,0.0007116794586181641,0.9156123995780945,0.15000000000000002,4.0,0.9286066293716431
2.5521366596221924,2.5567471981048584,-0.004610538482666016,0.9211873412132263,1.0,1.7320507764816284,0.935688316822052
2.5645923614501953,2.575071096420288,-0.010478734970092773,0.9382869005203247,1.0,1.7320507764816284,0.9545713663101196
2.576094388961792,2.5774660110473633,-0.001371622085571289,0.9461063742637634,0.050000000000000044,4.242640495300293,0.9616288542747498
2.5762009620666504,2.5769145488739014,-0.0007135868072509766,0.9336972236633301,0.09999999999999998,3.7416574954986572,0.9479363560676575
2.5853660106658936,2.588007688522339,-0.0026416778564453125,0.934613049030304,1.0,3.7416574954986572,0.9479789733886719
2.5777573585510254,2.58732271194458,-0.009565353393554688,0.9264202117919922,0.5,4.242640495300293,0.937818169593811
2.555227756500244,2.55423903465271,0.0009887218475341797,0.9123154878616333,1.0,2.8284270763397217,0.9195082783699036
2.52799654006958,2.5219664573669434,0.006030082702636719,0.9322118759155273,0.19999999999999996,2.4494898319244385,0.9448575973510742
2.5036914348602295,2.516495704650879,-0.012804269790649414,0.9628995060920715,0.050000000000000044,2.0,0.9772173166275024
2.526240110397339,2.5261728763580322,6.723403930664062e-05,0.9801643490791321,0.09999999999999998,1.7320507764816284,0.9909368753433228
2.55755352973938,2.565643310546875,-0.008089780807495117,0.9897422790527344,1.0,1.4142135381698608,0.9965460896492004
2.622607946395874,2.6273226737976074,-0.0047147274017333984,0.9967220425605774,0.30000000000000004,1.4142135381698608,0.9991917610168457
2.6875112056732178,2.6861572265625,0.0013539791107177734,0.9983540773391724,1.0,1.7320507764816284,0.999768078327179
2.6923139095306396,2.716344118118286,-0.024030208587646484,0.9996395111083984,0.09999999999999998,2.0,0.9999095797538757
2.69679856300354,2.691685438156128,0.005113124847412109,0.9996259808540344,0.30000000000000004,4.0,0.9998788833618164
2.6648871898651123,2.6644070148468018,0.0004801750183105469,0.9996089935302734,0.09999999999999998,4.242640495300293,0.9998617172241211
2.6466283798217773,2.63836407661438,0.008264303207397461,0.9994741678237915,0.09999999999999998,2.6457512378692627,0.9998232126235962
2.6053836345672607,2.6187856197357178,-0.013401985168457031,0.9991678595542908,0.050000000000000044,3.1622776985168457,0.999782383441925
2.5937278270721436,2.586378812789917,0.0073490142822265625,0.993669331073761,0.050000000000000044,1.7320507764816284,0.9981144070625305
2.558703660964966,2.569490432739258,-0.010786771774291992,0.9915717244148254,0.050000000000000044,3.1622776985168457,0.9974838495254517
2.513655424118042,2.505859136581421,0.007796287536621094,0.9951581358909607,0.09999999999999998,2.8284270763397217,0.9990116357803345
2.4461705684661865,2.4605274200439453,-0.014356851577758789,0.9956119656562805,0.19999999999999996,1.7320507764816284,0.9991180300712585
2.384225606918335,2.3915884494781494,-0.007362842559814453,0.9926542639732361,1.0,2.0,0.9981456995010376
2.3584694862365723,2.3638393878936768,-0.005369901657104492,0.9900562167167664,0.09999999999999998,4.242640495300293,0.997219979763031
2.3886823654174805,2.4016599655151367,-0.01297760009765625,0.9885517358779907,0.25,0.0,0.9950093626976013
2.4246115684509277,2.428159713745117,-0.003548145294189453,0.9857541918754578,0.44999999999999996,0.0,0.9927906394004822
1.5272454023361206,1.4969028234481812,0.030342578887939453,0.8632239699363708,0.09999999999999998,0.0,0.9347984194755554
1.5022395849227905,1.4922434091567993,0.009996175765991211,0.9001602530479431,0.050000000000000044,4.4721360206604,0.9453449249267578
1.4376319646835327,1.4333150386810303,0.004316926002502441,0.8674346804618835,0.44999999999999996,4.4721360206604,0.9083545804023743
1.3498307466506958,1.3649728298187256,-0.015142083168029785,0.8505260348320007,0.050000000000000044,0.0,0.8923969268798828
1.346531867980957,1.3295773267745972,0.016954541206359863,0.8333472609519958,0.09999999999999998,4.123105525970459,0.8791899085044861
1.5063002109527588,1.4992159605026245,0.007084250450134277,0.867375373840332,0.09999999999999998,1.4142135381698608,0.9085971713066101
1.6459051370620728,1.6568796634674072,-0.010974526405334473,0.9283718466758728,1.0,1.0,0.9569889307022095
1.7732304334640503,1.7842968702316284,-0.011066436767578125,0.9801022410392761,1.0,1.7320507764816284,0.9913923144340515
1.818395972251892,1.8350658416748047,-0.016669869422912598,0.9803067445755005,1.0,2.0,0.990592896938324
1.902010202407837,1.8802486658096313,0.021761536598205566,0.9818636178970337,1.0,2.0,0.9924702048301697
1.9068549871444702,1.9182475805282593,-0.011392593383789062,0.9607378244400024,0.0,2.2360680103302,0.9772821664810181
1.9595221281051636,1.9402652978897095,0.0192568302154541,0.9525219202041626,1.0,2.0,0.9787311553955078
1.9616661071777344,1.9592446088790894,0.0024214982986450195,0.8767404556274414,1.0,1.4142135381698608,0.9103338122367859
2.022935152053833,2.026296377182007,-0.003361225128173828,0.9354462027549744,0.15000000000000002,4.242640495300293,0.9700153470039368
2.070136785507202,2.0723989009857178,-0.002262115478515625,0.9249317049980164,0.050000000000000044,3.605551242828369,0.9481426477432251
2.1111037731170654,2.1133201122283936,-0.002216339111328125,0.9478001594543457,0.09999999999999998,2.8284270763397217,0.9767387509346008
2.1604163646698,2.1506736278533936,0.00974273681640625,0.9536153674125671,0.050000000000000044,2.0,0.9720239043235779
2.1391489505767822,2.128178358078003,0.010970592498779297,0.9365169405937195,0.15000000000000002,2.4494898319244385,0.9713742136955261
2.035449743270874,2.0408108234405518,-0.005361080169677734,0.8742584586143494,0.050000000000000044,3.316624879837036,0.9095134139060974
1.8963165283203125,1.8901118040084839,0.006204724311828613,0.8713244795799255,0.19999999999999996,3.0,0.9078556895256042
1.8518279790878296,1.8538035154342651,-0.001975536346435547,0.8181824684143066,0.0,2.2360680103302,0.8752819299697876
1.90194833278656,1.9067363739013672,-0.004788041114807129,0.9306996464729309,0.09999999999999998,1.4142135381698608,0.9662235379219055
1.9664379358291626,1.9777576923370361,-0.011319756507873535,0.8790091872215271,1.0,1.4142135381698608,0.9084230661392212
1.9563961029052734,1.9476356506347656,0.008760452270507812,0.8087043762207031,0.35,1.7320507764816284,0.8177609443664551
1.9306831359863281,1.9300968647003174,0.0005862712860107422,0.9395214319229126,0.050000000000000044,1.7320507764816284,0.9724201560020447
1.88815438747406,1.8833378553390503,0.004816532135009766,0.9027423858642578,0.15000000000000002,2.0,0.9280330538749695
1.9407768249511719,1.9350121021270752,0.00576472282409668,0.9323496222496033,0.35,2.6457512378692627,0.947208046913147
1.9194923639297485,1.9484678506851196,-0.028975486755371094,0.9636998176574707,0.19999999999999996,1.7320507764816284,0.9771534204483032
1.837946891784668,1.8296371698379517,0.008309721946716309,0.9685356020927429,0.25,4.0,0.9910492300987244
1.7650703191757202,1.7554489374160767,0.009621381759643555,0.9266363382339478,0.09999999999999998,4.358899116516113,0.9702790379524231
1.846549391746521,1.8360004425048828,0.010548949241638184,0.9337601065635681,0.0,3.0,0.9776589274406433
1.9839931726455688,2.0440406799316406,-0.06004750728607178,0.9873615503311157,0.09999999999999998,3.316624879837036,0.9999969601631165
2.02398681640625,2.0305535793304443,-0.006566762924194336,0.9945007562637329,0.050000000000000044,4.123105525970459,0.9999548196792603
1.9435001611709595,1.9502073526382446,-0.006707191467285156,0.9067934155464172,0.09999999999999998,4.242640495300293,0.9244573712348938
1.9715241193771362,1.9604076147079468,0.011116504669189453,0.9133983850479126,0.19999999999999996,1.4142135381698608,0.9715523719787598
1.9609148502349854,1.982564926147461,-0.021650075912475586,0.9074099659919739,0.15000000000000002,1.4142135381698608,0.9734562039375305
1.9171501398086548,1.9150135517120361,0.0021365880966186523,0.8979083299636841,0.19999999999999996,4.4721360206604,0.9695954322814941
1.8523727655410767,1.8443514108657837,0.008021354675292969,0.8742885589599609,1.0,4.242640495300293,0.9485868811607361
1.8320292234420776,1.8147529363632202,0.017276287078857422,0.876478374004364,0.050000000000000044,1.7320507764816284,0.9522108435630798
1.810878038406372,1.8074604272842407,0.0034176111221313477,0.8937454223632812,0.4,1.4142135381698608,0.964137077331543
1.818882942199707,1.8213192224502563,-0.0024362802505493164,0.9230479598045349,0.15000000000000002,0.0,0.9731737971305847
1.7987111806869507,1.8168268203735352,-0.018115639686584473,0.9661922454833984,1.0,1.4142135381698608,0.9856230020523071
1.718112826347351,1.7139633893966675,0.004149436950683594,0.9703758358955383,0.09999999999999998,1.7320507764816284,0.9874257445335388
1.5772126913070679,1.5841326713562012,-0.006919980049133301,0.9578443765640259,0.09999999999999998,2.6457512378692627,0.9810994267463684
1.5717346668243408,1.5767300128936768,-0.0049953460693359375,0.9388712048530579,0.0,2.4494898319244385,0.9757452011108398
1.653756022453308,1.6590031385421753,-0.0052471160888671875,0.9696767926216125,1.0,1.4142135381698608,0.9927853941917419
1.7346111536026,1.7392017841339111,-0.004590630531311035,0.9881440997123718,0.09999999999999998,4.358899116516113,0.9995749592781067
1.0875128507614136,1.1017986536026,-0.014285802841186523,0.8318950533866882,0.09999999999999998,4.358899116516113,0.9258524179458618
1.1835472583770752,1.1548389196395874,0.028708338737487793,0.9010410308837891,0.050000000000000044,1.7320507764816284,0.9694671630859375
1.4686049222946167,1.4964666366577148,-0.027861714363098145,0.8548814654350281,0.050000000000000044,2.4494898319244385,0.9595569968223572
1.7240833044052124,1.8031243085861206,-0.0790410041809082,0.8113848567008972,0.050000000000000044,3.316624879837036,0.9365257620811462
1.88778555393219,1.8756197690963745,0.01216578483581543,0.7713147401809692,0.050000000000000044,3.605551242828369,0.8924908638000488
2.013324499130249,2.0551438331604004,-0.04181933403015137,0.7656499743461609,0.09999999999999998,4.358899116516113,0.8547044992446899
2.0024330615997314,2.0005624294281006,0.0018706321716308594,0.7256137132644653,0.25,1.4142135381698608,0.8135210275650024
1.9369534254074097,1.938241958618164,-0.0012885332107543945,0.7602460980415344,0.050000000000000044,2.0,0.8514361381530762
1.8659547567367554,1.8633432388305664,0.002611517906188965,0.7793797850608826,0.050000000000000044,2.4494898319244385,0.8600788116455078
1.8416827917099,1.8461586236953735,-0.004475831985473633,0.7837596535682678,1.0,2.0,0.8587687611579895
1.8328579664230347,1.8173061609268188,0.01555180549621582,0.8200408220291138,0.050000000000000044,1.7320507764816284,0.8883949518203735
1.7462440729141235,1.745019555091858,0.001224517822265625,0.8392694592475891,0.19999999999999996,1.7320507764816284,0.8984713554382324
1.6275043487548828,1.6111021041870117,0.016402244567871094,0.8257681131362915,0.19999999999999996,2.2360680103302,0.8749133944511414
1.520307183265686,1.5761123895645142,-0.055805206298828125,0.8473750948905945,0.35,2.6457512378692627,0.8868305087089539
1.4917742013931274,1.5088443756103516,-0.01707017421722412,0.8459954261779785,1.0,2.8284270763397217,0.8779927492141724
1.48580002784729,1.4920588731765747,-0.006258845329284668,0.8440539240837097,0.050000000000000044,3.872983455657959,0.8686280250549316
1.5872001647949219,1.552217721939087,0.03498244285583496,0.8365370035171509,0.050000000000000044,0.0,0.8579930663108826
1.6994587182998657,1.6947910785675049,0.00466763973236084,0.8474359512329102,0.15000000000000002,0.0,0.8715187311172485
1.8005329370498657,1.819374918937683,-0.018841981887817383,0.8711581230163574,0.15000000000000002,4.242640495300293,0.8981415033340454
1.9268242120742798,1.9104317426681519,0.01639246940612793,0.8850550651550293,0.050000000000000044,4.242640495300293,0.911175549030304
2.0252485275268555,2.015629529953003,0.009618997573852539,0.9063054919242859,0.09999999999999998,4.242640495300293,0.9278882145881653
2.0696489810943604,2.121034622192383,-0.05138564109802246,0.9155265688896179,0.050000000000000044,4.242640495300293,0.9376024603843689
2.1887478828430176,2.1294991970062256,0.05924868583679199,0.8976801037788391,0.19999999999999996,0.0,0.9083835482597351
2.217902898788452,2.2135417461395264,0.004361152648925781,0.905116081237793,0.35,4.123105525970459,0.9265293478965759
2.2395553588867188,2.252547025680542,-0.012991666793823242,0.9225350618362427,0.25,2.2360680103302,0.9447407722473145
2.2688262462615967,2.2735259532928467,-0.00469970703125,0.9238125681877136,1.0,4.242640495300293,0.9440997242927551
2.303983449935913,2.3073489665985107,-0.0033655166625976562,0.9210690855979919,1.0,4.358899116516113,0.9377551078796387
2.258650779724121,2.230515718460083,0.028135061264038086,0.9303094148635864,1.0,4.358899116516113,0.9454624056816101
2.248908758163452,2.2384917736053467,0.010416984558105469,0.9319197535514832,0.09999999999999998,0.0,0.9454213976860046
2.2669785022735596,2.2674546241760254,-0.0004761219024658203,0.9086677432060242,1.0,0.0,0.9172552227973938
2.3053784370422363,2.3162317276000977,-0.010853290557861328,0.8992509841918945,0.09999999999999998,4.242640495300293,0.9035038352012634
2.3348567485809326,2.3143575191497803,0.020499229431152344,0.902776837348938,1.0,2.0,0.9088662266731262
2.2863881587982178,2.3149144649505615,-0.02852630615234375,0.9200963973999023,1.0,1.4142135381698608,0.9464859962463379
2.2375266551971436,2.2625269889831543,-0.025000333786010742,0.9421577453613281,0.15000000000000002,2.8284270763397217,0.9867402911186218
2.1585376262664795,2.134503126144409,0.024034500122070312,0.9356361627578735,0.09999999999999998,2.8284270763397217,0.9847152829170227
2.1308743953704834,2.1427555084228516,-0.011881113052368164,0.9362471699714661,1.0,1.7320507764816284,0.9864808917045593
2.0965943336486816,2.0954244136810303,0.0011699199676513672,0.9326847195625305,0.050000000000000044,2.2360680103302,0.984475314617157
2.0266034603118896,2.068225383758545,-0.04162192344665527,0.9272060394287109,1.0,2.4494898319244385,0.9763564467430115
1.9983818531036377,2.0063838958740234,-0.008002042770385742,0.913608968257904,1.0,4.242640495300293,0.9606273770332336
2.0317752361297607,1.9864109754562378,0.04536426067352295,0.9122166037559509,1.0,4.358899116516113,0.9540889859199524
2.058610677719116,2.105437994003296,-0.04682731628417969,0.9041287302970886,0.09999999999999998,3.1622776985168457,0.9309902191162109
2.1438565254211426,2.142141342163086,0.0017151832580566406,0.899821400642395,0.09999999999999998,3.1622776985168457,0.9107608795166016
2.1794872283935547,2.1974117755889893,-0.01792454719543457,0.9043960571289062,0.09999999999999998,1.4142135381698608,0.9167446494102478
2.1904211044311523,2.217665910720825,-0.02724480628967285,0.9194561839103699,0.30000000000000004,1.7320507764816284,0.9391788840293884
2.220961093902588,2.2054648399353027,0.015496253967285156,0.9265629053115845,0.09999999999999998,2.2360680103302,0.9450506567955017
2.2101776599884033,2.2212696075439453,-0.011091947555541992,0.9457088708877563,0.050000000000000044,4.123105525970459,0.9640622138977051
2.1944327354431152,2.2172629833221436,-0.02283024787902832,0.9598745703697205,0.19999999999999996,4.4721360206604,0.9755685925483704
2.213881731033325,2.1932830810546875,0.020598649978637695,0.9708973169326782,0.09999999999999998,1.0,0.9844232797622681
2.2013137340545654,2.219271421432495,-0.017957687377929688,0.9779220819473267,1.0,4.358899116516113,0.9886960387229919
2.2219626903533936,2.2287704944610596,-0.006807804107666016,0.9793047308921814,0.050000000000000044,4.4721360206604,0.9886110424995422
2.2457234859466553,2.2301881313323975,0.015535354614257812,0.9849997758865356,0.55,1.0,0.9929324984550476
2.2453365325927734,2.259309768676758,-0.013973236083984375,0.9887391924858093,0.050000000000000044,2.0,0.994885265827179
2.244466781616211,2.28625750541687,-0.04179072380065918,0.9922400712966919,0.15000000000000002,2.0,0.9967827200889587
2.2671422958374023,2.285688877105713,-0.018546581268310547,0.9946295022964478,0.09999999999999998,1.4142135381698608,0.9979385733604431
2.2842941284179688,2.2840161323547363,0.0002779960632324219,0.9966973662376404,0.15000000000000002,2.0,0.9989592432975769
2.2903239727020264,2.2830770015716553,0.007246971130371094,0.9986625909805298,1.0,4.123105525970459,0.999652087688446
2.2721481323242188,2.295175552368164,-0.023027420043945312,0.9993854761123657,0.0,4.358899116516113,0.9998762011528015
2.2748982906341553,2.2799253463745117,-0.005027055740356445,0.9997273683547974,0.050000000000000044,2.0,0.9999560713768005
2.2606263160705566,2.273402452468872,-0.01277613639831543,0.9997968077659607,1.0,2.4494898319244385,0.9999761581420898
2.2490665912628174,2.2636051177978516,-0.01453852653503418,0.999891459941864,0.0,2.2360680103302,0.9999885559082031
2.2390782833099365,2.260084629058838,-0.021006345748901367,0.9992784857749939,0.050000000000000044,2.0,0.9999772906303406
2.225166082382202,2.2192399501800537,0.0059261322021484375,0.9998558163642883,0.15000000000000002,2.2360680103302,0.9999917149543762
2.1777284145355225,2.1657073497772217,0.012021064758300781,0.9999025464057922,0.050000000000000044,3.872983455657959,0.9999920725822449
2.131490707397461,2.14481782913208,-0.01332712173461914,0.9999359250068665,0.050000000000000044,0.0,0.9999899864196777
2.1092946529388428,2.120251178741455,-0.010956525802612305,0.9998756647109985,0.15000000000000002,0.0,0.999981701374054
2.0937154293060303,2.0743706226348877,0.019344806671142578,0.9996024966239929,1.0,4.358899116516113,0.9999704360961914
1.9961780309677124,1.9978901147842407,-0.0017120838165283203,0.9985412955284119,0.050000000000000044,1.4142135381698608,0.999963104724884
1.9876415729522705,1.9737335443496704,0.013908028602600098,0.9989389777183533,0.15000000000000002,2.6457512378692627,0.9999793171882629
1.9758834838867188,1.9665659666061401,0.009317517280578613,0.9982286691665649,0.15000000000000002,3.7416574954986572,0.9999813437461853
1.9693901538848877,1.9502487182617188,0.019141435623168945,0.9995283484458923,0.19999999999999996,0.0,0.9999850392341614
1.9489911794662476,1.9428989887237549,0.006092190742492676,0.9976474642753601,0.0,0.0,0.9999693036079407
1.9391272068023682,1.9263304471969604,0.012796759605407715,0.9972886443138123,0.25,4.123105525970459,0.9999518394470215
1.9214454889297485,1.9222443103790283,-0.0007988214492797852,0.997774600982666,1.0,4.123105525970459,0.9999300837516785
1.9117008447647095,1.9204151630401611,-0.00871431827545166,0.9984802603721619,1.0,0.0,0.9999160766601562
1.915014624595642,1.9103634357452393,0.004651188850402832,0.9987098574638367,1.0,4.242640495300293,0.9999071359634399
1.9096145629882812,1.9101489782333374,-0.0005344152450561523,0.9983829855918884,0.050000000000000044,1.7320507764816284,0.9998876452445984
1.9054256677627563,1.9088119268417358,-0.003386259078979492,0.9995538592338562,0.050000000000000044,1.7320507764816284,0.9999316334724426
1.9113422632217407,1.8964760303497314,0.014866232872009277,0.9988568425178528,0.30000000000000004,4.242640495300293,0.9998869299888611
1.907011866569519,1.8949655294418335,0.012046337127685547,0.9993548393249512,1.0,0.0,0.9999107718467712
1.9026192426681519,1.8931245803833008,0.009494662284851074,0.9990257620811462,1.0,4.4721360206604,0.9998835921287537
1.8959007263183594,1.894166350364685,0.0017343759536743164,0.9988160133361816,1.0,1.0,0.9998617172241211
1.8946526050567627,1.8878589868545532,0.006793618202209473,0.9993881583213806,0.15000000000000002,4.358899116516113,0.9998971223831177
1.8887627124786377,1.8840763568878174,0.0046863555908203125,0.9993559122085571,1.0,3.872983455657959,0.9998846054077148
1.8850126266479492,1.8784122467041016,0.006600379943847656,0.999676525592804,1.0,3.605551242828369,0.9999194145202637
1.879167914390564,1.8755463361740112,0.0036215782165527344,0.9998205304145813,0.09999999999999998,3.464101552963257,0.9999456405639648
1.8786753416061401,1.8657840490341187,0.012891292572021484,0.9997093081474304,0.050000000000000044,0.0,0.9999133348464966
1.8625240325927734,1.8639194965362549,-0.0013954639434814453,0.9997631311416626,0.09999999999999998,4.0,0.9999225735664368
1.8582382202148438,1.8544975519180298,0.003740668296813965,0.9998411536216736,1.0,4.0,0.9999436736106873
1.8414162397384644,1.8491181135177612,-0.007701873779296875,0.9994150996208191,1.0,0.0,0.9998037219047546
1.8351936340332031,1.835413932800293,-0.00022029876708984375,0.9994635581970215,0.0,4.4721360206604,0.9998090863227844
1.8212652206420898,1.8259700536727905,-0.004704833030700684,0.9996779561042786,0.050000000000000044,4.4721360206604,0.9998816847801208
1.8161821365356445,1.8159916400909424,0.00019049644470214844,0.9997302889823914,1.0,0.0,0.9999012351036072
1.8082269430160522,1.8115452527999878,-0.003318309783935547,0.9998146295547485,0.25,4.358899116516113,0.9999334216117859
1.797707438468933,1.8062629699707031,-0.00855553150177002,0.9997734427452087,0.4,4.358899116516113,0.9999201893806458
1.7912161350250244,1.8009239435195923,-0.009707808494567871,0.9999238848686218,1.0,3.464101552963257,0.9999743700027466
1.7927550077438354,1.7860320806503296,0.006722927093505859,0.999951958656311,1.0,2.4494898319244385,0.9999844431877136
1.7925814390182495,1.7818683385849,0.01071310043334961,0.9999786615371704,0.19999999999999996,2.2360680103302,0.9999934434890747
1.7829582691192627,1.796433448791504,-0.013475179672241211,0.9999988675117493,1.0,1.7320507764816284,0.9999997019767761
1.7782102823257446,1.812177300453186,-0.033967018127441406,0.9999999403953552,1.0,1.7320507764816284,1.0
1.7975622415542603,1.794488549232483,0.0030736923217773438,0.9999990463256836,0.0,4.358899116516113,0.9999997019767761
1.7810184955596924,1.8038173913955688,-0.022798895835876465,0.9999998211860657,1.0,4.123105525970459,1.0
1.7729099988937378,1.8063534498214722,-0.033443450927734375,1.0,1.0,2.0,1.0
1.7774288654327393,1.7824352979660034,-0.00500643253326416,0.9999999403953552,0.050000000000000044,2.0,1.0
1.7617056369781494,1.7774499654769897,-0.015744328498840332,0.9999996423721313,1.0,2.6457512378692627,0.9999999403953552
1.7714531421661377,1.7424172163009644,0.02903592586517334,0.9999980926513672,0.4,4.242640495300293,0.9999996423721313
1.7310692071914673,1.7491878271102905,-0.018118619918823242,1.0,0.19999999999999996,4.123105525970459,1.0
1.7179163694381714,1.7378580570220947,-0.01994168758392334,0.9999999403953552,0.050000000000000044,2.4494898319244385,1.0
1.716814398765564,1.728082299232483,-0.011267900466918945,0.9999997019767761,0.09999999999999998,2.2360680103302,1.0
1.7359962463378906,1.721718668937683,0.01427757740020752,0.9999997019767761,0.050000000000000044,2.4494898319244385,1.0
1.7109670639038086,1.7408937215805054,-0.029926657676696777,0.9999942779541016,1.0,3.464101552963257,0.9999982714653015
1.7263885736465454,1.698825478553772,0.027563095092773438,0.9999991655349731,0.15000000000000002,4.358899116516113,0.9999998211860657
1.7108029127120972,1.723669409751892,-0.012866497039794922,0.9999991655349731,0.050000000000000044,4.358899116516113,0.9999998211860657
1.6938196420669556,1.7523260116577148,-0.05850636959075928,0.9999988675117493,0.25,3.605551242828369,0.9999997019767761
1.730414628982544,1.7159513235092163,0.014463305473327637,0.9999990463256836,0.09999999999999998,2.2360680103302,0.9999998211860657
1.7159041166305542,1.733848214149475,-0.0179440975189209,0.9999989867210388,1.0,2.6457512378692627,0.9999997019767761
1.7298662662506104,1.7026710510253906,0.027195215225219727,0.9999986886978149,0.15000000000000002,0.0,0.9999997019767761
1.7250730991363525,1.701416015625,0.02365708351135254,0.9999982118606567,0.15000000000000002,2.6457512378692627,0.9999995231628418
1.6713627576828003,1.6775083541870117,-0.006145596504211426,0.9999797940254211,0.09999999999999998,2.6457512378692627,0.9999935030937195
1.610382318496704,1.6514503955841064,-0.041068077087402344,0.9998979568481445,0.4,3.1622776985168457,0.999963104724884
1.5964655876159668,1.6008570194244385,-0.00439143180847168,0.9983192682266235,1.0,1.0,0.9992445111274719
1.5760382413864136,1.5535105466842651,0.022527694702148438,0.9937162399291992,0.050000000000000044,3.316624879837036,0.9967820048332214
1.5523204803466797,1.5243122577667236,0.028008222579956055,0.9858137369155884,1.0,1.4142135381698608,0.9920493364334106
1.5060659646987915,1.5169813632965088,-0.010915398597717285,0.9797536730766296,0.35,4.358899116516113,0.9881139993667603
1.4838007688522339,1.4778755903244019,0.005925178527832031,0.9723276495933533,0.30000000000000004,0.0,0.9834980964660645
1.4814118146896362,1.4716830253601074,0.009728789329528809,0.9661210179328918,0.050000000000000044,0.0,0.9794597029685974
1.4608778953552246,1.4938267469406128,-0.032948851585388184,0.9701336026191711,0.050000000000000044,4.358899116516113,0.9829241037368774
1.4670639038085938,1.474326491355896,-0.007262587547302246,0.9770199060440063,0.30000000000000004,4.358899116516113,0.9874205589294434
1.4289664030075073,1.4749773740768433,-0.04601097106933594,0.9742437601089478,0.15000000000000002,4.123105525970459,0.9846286177635193
1.452792763710022,1.423403024673462,0.02938973903656006,0.9810796976089478,0.65,2.4494898319244385,0.989030659198761
1.4302605390548706,1.395728349685669,0.03453218936920166,0.9829031825065613,0.6,,0.9899709820747375
1.4138444662094116,1.4084490537643433,0.005395412445068359,0.9866623878479004,0.050000000000000044,,0.9923496246337891
1.4561123847961426,1.4317744970321655,0.02433788776397705,0.9920035600662231,0.050000000000000044,,0.9957515001296997
1.478294849395752,1.4210909605026245,0.05720388889312744,0.9992166757583618,1.0,,0.9998012781143188
1.4562809467315674,1.459296703338623,-0.003015756607055664,0.9994009137153625,1.0,,0.9999040961265564
1.444403886795044,1.4537327289581299,-0.009328842163085938,0.9968797564506531,1.0,,0.9988077282905579
1.3703725337982178,1.45587956905365,-0.08550703525543213,0.9893321990966797,0.050000000000000044,,0.9951712489128113
1.4027056694030762,1.4034463167190552,-0.0007406473159790039,0.9416866302490234,1.0,,0.9648826718330383
1.4225084781646729,1.3590120077133179,0.06349647045135498,0.9104909300804138,0.15000000000000002,,0.9420210719108582
1.4542969465255737,1.4304866790771484,0.023810267448425293,0.9033938646316528,0.15000000000000002,,0.9353975653648376


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/5_agent_zero_shot_from_3_policy/no_attn_ent/eval_metrics_rand_trials_envs_10.csv <==
Scenario,Explainer,FidPlus,FidMinus,DeltaFid,CharScore,Unfaithfulness,Sparsity,Stability,stdevFidPlus,stdevFidMinus,stdevDeltaFid,stdevCharScore,stdevUnfaithfulness,stdevSparsity,stdevStability,lenFidPlus,lenFidMinus,lenDeltaFid,lenCharScore,lenUnfaithfulness,lenSparsity,lenStability,MeanFidPlus,MeanFidMinus,MeanDeltaFid,MeanCharScore,MeanUnfaithfulness,MeanSparsity,MeanStability,stdevMeanFidPlus,stdevMeanFidMinus,stdevMeanDeltaFid,stdevMeanCharScore,stdevMeanUnfaithfulness,stdevMeanSparsity,stdevMeanStability,lenMeanFidPlus,lenMeanFidMinus,lenMeanDeltaFid,lenMeanCharScore,lenMeanUnfaithfulness,lenMeanSparsity,lenMeanStability
navigation,GraphMaskExplainer,1.870454422434171,1.8706685017049312,-0.0002140792707602183,-3.419890767704296,0.9295314601063729,0.42158333333333337,2.7385208238072756,0.28490252892738904,0.2841326849696201,0.022171632723679405,1.5484315876116865,0.08998087179520045,0.4170280806759689,1.463201405147015,1200,1200,1200,1200,1200,1200,1190,1.8632318981889335,1.86323782416109,-5.925972156493333e-06,-3.4330869732404508,0.9124166194122723,0.40654180442308735,2.739758272645083,0.19932386635017724,0.19850240293895788,0.0017005463832782612,1.1421984161276089,0.04563250402759685,0.05033962301657725,0.16723522398271712,10,10,10,10,10,10,10
navigation,AttentionExplainer,1.351716941957951,0.8036734716154998,0.548043470342451,0.2271545103247548,0.3716909520512176,0.8346594333936106,0.02398920540950774,0.38768480308884584,0.2921964997167094,0.4098414824739092,0.8917333662476958,0.16479447746019438,0.03942501838565099,0.02962323572215808,1659,1659,1659,1659,1659,1659,1649,1.2940717892688502,0.8481456668913148,0.4459261223775355,0.14137976726206683,0.4319624339207919,0.841279509629773,0.03713858068035753,0.2363987391379679,0.2219338151469657,0.24408428860077327,0.40724984922341045,0.13369179954400437,0.03033753824992394,0.019602656696247247,10,10,10,10,10,10,10
navigation,GNNExplainer,1.5592975450926954,0.7000242791770437,0.8592732659156517,0.46377007368714795,0.3943883956985119,0.4715895249695493,1.207486727567134,0.22885619566020288,0.19808057497141765,0.18623264295155412,0.29676627478416007,0.12928858269619836,0.09423398258265359,0.2587281017429907,1642,1642,1642,1642,1642,1642,1632,1.5610339495841956,0.6938370047676735,0.8671969448165221,0.45267452320667784,0.43214648018340235,0.45484665664484963,1.2538659036518405,0.11831782118611002,0.13879192482649721,0.07123205736124083,0.21730456837820256,0.11307555930471694,0.05885968047945783,0.08157421070475622,10,10,10,10,10,10,10
navigation,DummyExplainer,1.149683620712644,1.1519227048584082,-0.0022390841457643404,-0.5463243623843183,0.5784306331162186,0.5017965895249695,1.8035212280411346,0.27625468757536836,0.26786499654452195,0.40696168952037365,5.910373064579829,0.13784503612543358,0.11497343587665354,0.24086787056992892,1642,1642,1642,1642,1642,1642,1632,1.1697117664739904,1.1572041428982167,0.012507623575773744,-0.5022151437645461,0.6142299526592391,0.5007116430488084,1.8013759897583923,0.10168655957286421,0.08980269863094104,0.04403775800061947,0.41136654319198585,0.07694036992982686,0.009075645521683499,0.021282340993381447,10,10,10,10,10,10,10


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/5_agent_zero_shot_from_3_policy/no_attn_ent/performance_numbers.csv <==
EpisodeReward,Makespan,Success Rate,"No Collisions Rate, Collision Rate, New Success Rate"
5.529168605804443,72,1,1,0.0,1
6.657642364501953,107,1,1,0.0,1
4.191285610198975,76,1,1,0.0,1
3.0652058124542236,400,0,1,0.0,0.800000011920929
7.258659362792969,107,1,1,0.0,1
3.8544697761535645,105,1,0,0.03809523954987526,1
4.258123874664307,72,1,1,0.0,1
5.330999851226807,83,1,1,0.0,1
3.757636308670044,48,1,0,0.0416666679084301,1
4.16737699508667,140,1,1,0.0,1
5.529168605804443,72,1,1,0.0,1
4.778678894042969,58,1,1,0.0,1
4.947153568267822,188,1,0,0.010638297535479069,1
5.606508731842041,89,1,1,0.0,1
1.837172508239746,400,0,1,0.0,0.800000011920929
6.047411918640137,138,1,1,0.0,1
5.8333306312561035,148,1,1,0.0,1
3.292283773422241,400,0,1,0.0,0.800000011920929
4.911309242248535,53,1,1,0.0,1
3.1721761226654053,123,1,1,0.0,1
5.529168605804443,72,1,1,0.0,1
4.7423248291015625,53,1,1,0.0,1
5.833329677581787,148,1,1,0.0,1
4.616879940032959,47,1,1,0.0,1
5.205737590789795,211,1,1,0.0,1
3.5166802406311035,400,0,1,0.0,0.800000011920929
2.1817941665649414,400,0,1,0.0,0.800000011920929
5.081414222717285,108,1,1,0.0,1
4.918624401092529,47,1,1,0.0,1
6.270654201507568,166,1,1,0.0,1
5.529168605804443,72,1,1,0.0,1
4.7423248291015625,53,1,1,0.0,1
5.8333282470703125,148,1,1,0.0,1
4.616880416870117,47,1,1,0.0,1
5.205737590789795,211,1,1,0.0,1
3.5166823863983154,400,0,1,0.0,0.800000011920929
2.181793689727783,400,0,1,0.0,0.800000011920929
5.081414222717285,108,1,1,0.0,1
4.918624401092529,47,1,1,0.0,1
6.27065372467041,166,1,1,0.0,1


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/5_agent_zero_shot_from_4_policy/attn_ent/AttentionExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
1.6766847372055054,0.1492220014333725,1.5274627357721329,0.25642260909080505,0.75,0.025975283235311508,0.4407169818878174
1.592426061630249,0.14438246190547943,1.4480435997247696,0.23434768617153168,0.75,0.0223651435226202,0.42721304297447205
1.520063042640686,0.14672492444515228,1.3733381181955338,0.2130424529314041,0.75,0.024715382605791092,0.41295433044433594
1.4601523876190186,0.15695111453533173,1.3032012730836868,0.20359329879283905,0.75,0.025505322962999344,0.4129185676574707
1.4092328548431396,0.1708945482969284,1.2383383065462112,0.20601625740528107,0.75,0.026128660887479782,0.42560458183288574
1.3649208545684814,0.1862744390964508,1.1786464154720306,0.2154616117477417,0.75,0.02544992044568062,0.4421946108341217
1.3403270244598389,0.20221424102783203,1.1381127834320068,0.22817568480968475,0.75,0.026357538998126984,0.4578517973423004
1.3291782140731812,0.2182934284210205,1.1108847856521606,0.24169960618019104,0.75,0.028067559003829956,0.46952125430107117
1.3147051334381104,0.23354533314704895,1.0811598002910614,0.2518243193626404,0.8,0.030253637582063675,0.4741944372653961
1.3053594827651978,0.24640034139156342,1.0589591413736343,0.25486499071121216,0.8,0.04098315164446831,0.4694485664367676
1.295119047164917,0.2542135417461395,1.0409055054187775,0.24653171002864838,0.8,0.04405750706791878,0.45167046785354614
1.2881444692611694,0.2596381902694702,1.0285062789916992,0.23056840896606445,0.8,0.04379794001579285,0.4263492524623871
1.2801508903503418,0.25924086570739746,1.0209100246429443,0.20768427848815918,0.8,0.04166446253657341,0.39206936955451965
1.2771297693252563,0.25618335604667664,1.0209464132785797,0.17684172093868256,0.8,0.040349431335926056,0.34125086665153503
1.2883528470993042,0.2468467503786087,1.0415060967206955,0.14888529479503632,0.8,0.03772437572479248,0.2888801693916321
1.3149082660675049,0.23602552711963654,1.0788827389478683,0.1335793435573578,0.8,0.03294443339109421,0.25765419006347656
1.3469504117965698,0.23903293907642365,1.1079174727201462,0.13155148923397064,0.8,0.031825028359889984,0.2507031559944153
1.360671877861023,0.25330519676208496,1.107366681098938,0.13887253403663635,0.8,0.030839044600725174,0.2611582577228546
1.3568713665008545,0.26299184560775757,1.093879520893097,0.14610140025615692,0.8,0.03630734980106354,0.2737761437892914
1.3373464345932007,0.2623719274997711,1.0749745070934296,0.151228666305542,0.8,0.032817184925079346,0.28411635756492615
1.3102169036865234,0.26083287596702576,1.0493840277194977,0.15385739505290985,0.8,0.030943619087338448,0.2910049557685852
1.275954008102417,0.2616652548313141,1.014288753271103,0.1571335345506668,0.8,0.03264863044023514,0.297795832157135
1.2423707246780396,0.26641029119491577,0.9759604334831238,0.16460981965065002,0.8,0.03475380688905716,0.310286283493042
1.2339714765548706,0.27680230140686035,0.9571691751480103,0.17816470563411713,0.8,0.038748469203710556,0.329153835773468
1.2382992506027222,0.2946632504463196,0.9436360001564026,0.19844889640808105,0.8,0.04087028279900551,0.3547036647796631
1.2482775449752808,0.3212539553642273,0.9270235896110535,0.2268529236316681,0.8,0.041111886501312256,0.3881438374519348
1.2638452053070068,0.35651442408561707,0.9073307812213898,0.26326674222946167,0.8,0.03983316197991371,0.42809706926345825
1.2847663164138794,0.40389853715896606,0.8808677792549133,0.31055209040641785,0.8,0.036072999238967896,0.47543564438819885
1.304113745689392,0.45906051993370056,0.8450532257556915,0.36368703842163086,0.8,0.03432286158204079,0.5219542384147644
1.3060222864151,0.5132067203521729,0.7928155660629272,0.41313430666923523,0.8,0.037987492978572845,0.5564705729484558
1.3046965599060059,0.573472797870636,0.7312237620353699,0.45772844552993774,0.8,0.04238753020763397,0.5838540196418762
1.2985241413116455,0.6358196139335632,0.6627045273780823,0.4929821193218231,0.8,0.052821554243564606,0.604450523853302
1.285483717918396,0.6916323304176331,0.5938513875007629,0.5173033475875854,0.8,0.05969672277569771,0.6182003617286682
1.2696160078048706,0.7439777851104736,0.525638222694397,0.537615180015564,0.8,0.06008557975292206,0.6300744414329529
1.2630891799926758,0.7903537154197693,0.4727354645729065,0.5539973378181458,0.8,0.05495447665452957,0.6377277374267578
1.2713955640792847,0.8273271918296814,0.44406837224960327,0.5657069087028503,0.8,0.04892195761203766,0.6396992802619934
1.280335783958435,0.8559365272521973,0.4243992567062378,0.573603630065918,0.8,0.042745716869831085,0.6378791928291321
1.286012053489685,0.8775650262832642,0.4084470272064209,0.5779886245727539,0.8,0.029576925560832024,0.6335722804069519
1.2902065515518188,0.8911237120628357,0.39908283948898315,0.5791326761245728,0.8,0.035960376262664795,0.627386748790741
1.2842473983764648,0.8963338732719421,0.3879135251045227,0.5836083292961121,0.8,0.03994987905025482,0.6284856796264648
1.305554747581482,0.8997904062271118,0.4057643413543701,0.5814931988716125,0.8,0.030808057636022568,0.6220070719718933
1.3061827421188354,0.8940140008926392,0.4121687412261963,0.5714678764343262,0.8,0.025668073445558548,0.6071983575820923
1.3017311096191406,0.888957142829895,0.4127739667892456,0.5671535134315491,0.8,0.021786781027913094,0.5995690226554871
1.295792579650879,0.8878275156021118,0.4079650640487671,0.5678439140319824,0.8,0.01856849528849125,0.5985808372497559
1.2935925722122192,0.8899044990539551,0.40368807315826416,0.5707089304924011,0.8,0.01840067096054554,0.6011776328086853
1.2893030643463135,0.8921484351158142,0.39715462923049927,0.5744571089744568,0.8,0.019068697467446327,0.6056961417198181
1.2858814001083374,0.8947240710258484,0.391157329082489,0.5784755945205688,0.8,0.016247916966676712,0.6116501092910767
1.2831631898880005,0.8979942202568054,0.38516896963119507,0.5825816988945007,0.8,0.01921730861067772,0.6180457472801208
1.285409927368164,0.9009771347045898,0.3844327926635742,0.5855118036270142,0.8,0.01831026002764702,0.6229726076126099
1.2843176126480103,0.9004599452018738,0.3838576674461365,0.5866865515708923,0.8,0.017189817503094673,0.6246582269668579
1.2803817987442017,0.8981544375419617,0.38222736120224,0.5863565802574158,0.8,0.014643460512161255,0.6234951019287109
1.27724289894104,0.900231659412384,0.377011239528656,0.5865971446037292,0.8,0.011610069312155247,0.6221334338188171
1.277520775794983,0.9070478677749634,0.37047290802001953,0.5867509841918945,0.8,0.01095508225262165,0.6205922365188599
1.2791165113449097,0.9144813418388367,0.364635169506073,0.5857363939285278,0.8,0.009402653202414513,0.6169196963310242
1.281934142112732,0.925379753112793,0.35655438899993896,0.5833796858787537,0.8,0.009649498388171196,0.6122072339057922
1.2840502262115479,0.9310245513916016,0.3530256748199463,0.5808674097061157,0.8,0.009454114362597466,0.6073639988899231
1.2844526767730713,0.9365636110305786,0.3478890657424927,0.5777045488357544,0.8,0.01115402765572071,0.6027302742004395
1.2847354412078857,0.9397767186164856,0.34495872259140015,0.5746031999588013,0.8,0.012380399741232395,0.5979927778244019
1.2838588953018188,0.9428502917289734,0.34100860357284546,0.5727183222770691,0.8,0.012198100797832012,0.5944389700889587
1.286558747291565,0.9471986889839172,0.3393600583076477,0.5709553956985474,0.8,0.017126809805631638,0.5919467210769653
1.300718903541565,0.9507457613945007,0.3499731421470642,0.5674359202384949,0.8,0.014331393875181675,0.5893713235855103
1.3014557361602783,0.9497177004814148,0.3517380356788635,0.569094181060791,0.8,0.013854983262717724,0.5899993777275085
1.3044203519821167,0.955996036529541,0.3484243154525757,0.5699000358581543,0.8,0.014083386398851871,0.5909684300422668
1.3104931116104126,0.9667375683784485,0.3437555432319641,0.5740035772323608,0.8,0.013319441117346287,0.5945478677749634
1.3241760730743408,0.9819011688232422,0.34227490425109863,0.5789851546287537,0.8,0.022016042843461037,0.5982475280761719
1.3470176458358765,1.0044504404067993,0.34256720542907715,0.5817701816558838,0.8,0.01742325909435749,0.601290225982666
1.3554269075393677,1.0115875005722046,0.3438394069671631,0.5837734341621399,0.8,0.023458879441022873,0.6013380289077759
1.3627943992614746,0.9943996667861938,0.36839473247528076,0.5837646722793579,0.8,0.018467335030436516,0.6005353331565857
1.3653064966201782,0.981524646282196,0.3837818503379822,0.583354651927948,0.8,0.017885297536849976,0.5996646881103516
1.3637148141860962,0.9747781753540039,0.3889366388320923,0.5834411978721619,0.8,0.023170586675405502,0.5991427302360535
1.3609741926193237,0.9677635431289673,0.39321064949035645,0.5837706923484802,0.8,0.03251618146896362,0.5988806486129761
1.3606369495391846,0.9568371176719666,0.403799831867218,0.5839287042617798,0.8,0.03493781015276909,0.5986785292625427
1.3528985977172852,0.9261927604675293,0.42670583724975586,0.5825865864753723,0.8,0.05425577238202095,0.5982856750488281
1.3523457050323486,0.8828904032707214,0.4694553017616272,0.5796114206314087,0.8,0.05727555602788925,0.5972837805747986
1.342315912246704,0.8498756289482117,0.49244028329849243,0.5772316455841064,0.8,0.06169040501117706,0.5965809226036072
1.3408530950546265,0.8103262782096863,0.5305268168449402,0.5746959447860718,0.8,0.05069136992096901,0.5955291986465454
1.3387908935546875,0.7776619791984558,0.5611289143562317,0.5711138844490051,0.8,0.042207762598991394,0.5941472053527832
1.3387901782989502,0.7520439028739929,0.5867462754249573,0.5645677447319031,0.8,0.03352406248450279,0.5922216773033142
1.3424288034439087,0.7298136949539185,0.6126151084899902,0.552268385887146,0.8,0.03506259247660637,0.5885658860206604
1.3536890745162964,0.7018788456916809,0.6518102288246155,0.5313926339149475,0.8,0.031665414571762085,0.5817676782608032
1.3464597463607788,0.6840941905975342,0.6623655557632446,0.513270914554596,0.8,0.028853420168161392,0.5772714614868164
1.3434590101242065,0.6710380911827087,0.6724209189414978,0.49420830607414246,0.8,0.026121903210878372,0.5710257291793823
1.343807578086853,0.6668401956558228,0.6769673824310303,0.47806215286254883,0.8,0.025290586054325104,0.5635353326797485
1.3454173803329468,0.6721552014350891,0.6732621788978577,0.46848803758621216,0.8,0.06459400802850723,0.5583601593971252
1.3420566320419312,0.658938467502594,0.6831181645393372,0.469266802072525,0.8,0.06540432572364807,0.5576855540275574
1.3334465026855469,0.643186092376709,0.6902604103088379,0.4761769473552704,0.8,0.04966704174876213,0.5577852129936218
1.3265509605407715,0.6355740427970886,0.6909769177436829,0.4856734275817871,0.8,0.03622673451900482,0.5576931238174438
1.3269121646881104,0.6315979361534119,0.6953142285346985,0.494059294462204,0.8,0.03822070360183716,0.558139979839325
1.3389055728912354,0.6261022686958313,0.712803304195404,0.49131646752357483,0.8,0.03860864043235779,0.5487093329429626
1.360616683959961,0.6204249262809753,0.7401917576789856,0.47769781947135925,0.8,0.02701639197766781,0.5257738828659058
1.3837753534317017,0.6251069903373718,0.7586683630943298,0.4777877926826477,0.8,0.022595930844545364,0.5166003108024597
1.4156990051269531,0.6326131820678711,0.783085823059082,0.491767555475235,0.8,0.015539626590907574,0.5262414216995239
1.4477554559707642,0.645250141620636,0.8025053143501282,0.5148261189460754,0.8,0.06218058988451958,0.5457602143287659
1.2634589672088623,0.7389976382255554,0.5244613289833069,0.5280348062515259,0.85,0.05833904817700386,0.6507871747016907
1.2229015827178955,0.7657891511917114,0.4571124315261841,0.5086697936058044,0.9,0.05151842534542084,0.6472184062004089
1.1951626539230347,0.7772640585899353,0.41789859533309937,0.4771887958049774,0.9,0.052243124693632126,0.6394957304000854
1.1370381116867065,0.7606391310691833,0.3763989806175232,0.45152273774147034,0.9,0.04976581782102585,0.622866153717041
1.0810729265213013,0.7509083151817322,0.3301646113395691,0.4416673183441162,0.9,0.04702480137348175,0.6174325346946716
1.0384763479232788,0.7468594908714294,0.29161685705184937,0.4397974908351898,0.9,0.05054297670722008,0.6285585761070251
1.0074151754379272,0.742295503616333,0.26511967182159424,0.44486698508262634,0.9,0.04912707954645157,0.6498509049415588
0.9798126220703125,0.7380214929580688,0.24179112911224365,0.4532895088195801,0.85,0.051271725445985794,0.6702428460121155
0.9558157324790955,0.7297879457473755,0.22602778673171997,0.45841503143310547,0.85,0.04772530496120453,0.6773562431335449
0.9352602362632751,0.7152626514434814,0.2199975848197937,0.4531448781490326,0.85,0.04290226474404335,0.667536199092865
0.9173645377159119,0.6956683993339539,0.221696138381958,0.43857747316360474,0.85,0.039848994463682175,0.645136296749115
0.8997912406921387,0.6718475222587585,0.22794371843338013,0.41658449172973633,0.85,0.03688845410943031,0.6119678616523743
0.882412850856781,0.6436266899108887,0.23878616094589233,0.3912719190120697,0.85,0.03877432271838188,0.5733682513237
0.863117516040802,0.6062101721763611,0.2569073438644409,0.3698800504207611,0.85,0.036708321422338486,0.5444220304489136
0.8532921671867371,0.5505234003067017,0.3027687668800354,0.34693798422813416,0.85,0.03470677509903908,0.5191779732704163
0.8512855768203735,0.4829730689525604,0.3683125078678131,0.31944790482521057,0.85,0.033755965530872345,0.48882395029067993
0.8528198599815369,0.42000362277030945,0.4328162372112274,0.2958246171474457,0.85,0.03349697217345238,0.46182212233543396
0.8546237349510193,0.36415478587150574,0.49046894907951355,0.2790907025337219,0.85,0.031094245612621307,0.44595566391944885
0.8593131303787231,0.3141401410102844,0.5451729893684387,0.2691514790058136,0.85,0.0284993015229702,0.44020920991897583
0.8795391321182251,0.269899845123291,0.6096392869949341,0.26481562852859497,0.85,0.02701403759419918,0.44089052081108093
0.897455632686615,0.2455918788909912,0.6518637537956238,0.26065540313720703,0.85,0.02563984878361225,0.43995553255081177
0.914165198802948,0.2320801466703415,0.6820850521326065,0.25489187240600586,0.85,0.026032770052552223,0.4332558810710907
0.9297314882278442,0.2183637171983719,0.7113677710294724,0.2478637993335724,0.85,0.03922932222485542,0.4245664179325104
0.945746123790741,0.2015235722064972,0.7442225515842438,0.23516301810741425,0.85,0.03547963500022888,0.40957877039909363
0.9829713702201843,0.1725919544696808,0.8103794157505035,0.20349116623401642,0.8,0.03126658871769905,0.37324294447898865
1.0240776538848877,0.1442880630493164,0.8797895908355713,0.16545456647872925,0.8,0.02841326780617237,0.3166881501674652
1.0660367012023926,0.1200287714600563,0.9460079297423363,0.12706689536571503,0.8,0.028594816103577614,0.2480391263961792
1.1138107776641846,0.1125328540802002,1.0012779235839844,0.09800209850072861,0.8,0.024230100214481354,0.18606260418891907
1.1656993627548218,0.11540340632200241,1.0502959564328194,0.07661186158657074,0.8,0.018869273364543915,0.13558869063854218
1.2038402557373047,0.11580231040716171,1.088037945330143,0.05034954473376274,0.8,0.014472142793238163,0.08846911042928696
1.2222574949264526,0.10721373558044434,1.1150437593460083,0.032493140548467636,0.8,0.015198814682662487,0.06027942895889282
1.2220810651779175,0.11634334176778793,1.1057377234101295,0.032310850918293,0.8,0.017716960981488228,0.062458641827106476
1.2092132568359375,0.13542132079601288,1.0737919360399246,0.04037284478545189,0.8,0.019879823550581932,0.07998564839363098
1.2121022939682007,0.1517263799905777,1.060375913977623,0.053922660648822784,0.8,0.02250833623111248,0.10727319866418839
1.2186189889907837,0.16938543319702148,1.0492335557937622,0.07288262248039246,0.8,0.01561883743852377,0.14076147973537445
1.2231794595718384,0.18556971848011017,1.0376097410917282,0.09391330927610397,0.8,0.013235834427177906,0.1698175072669983
1.236667275428772,0.20655348896980286,1.0301137864589691,0.11908383667469025,0.8,0.012688422575592995,0.1969415247440338
1.2567137479782104,0.2540844976902008,1.0026292502880096,0.1637873500585556,0.8,0.008802413009107113,0.24762097001075745
1.277215600013733,0.3125435411930084,0.9646720588207245,0.2241724729537964,0.8,0.029136065393686295,0.31359565258026123
1.3141279220581055,0.36899247765541077,0.9451354444026947,0.2706829905509949,0.8,0.021396124735474586,0.359611839056015
1.3805351257324219,0.3939754068851471,0.9865597188472748,0.2881099283695221,0.8,0.016376186162233353,0.3798189163208008
1.3918513059616089,0.39534324407577515,0.9965080618858337,0.2865980267524719,0.8,0.03578292578458786,0.3822994828224182
1.3752217292785645,0.38693496584892273,0.9882867634296417,0.2847687900066376,0.8,0.047109369188547134,0.38453295826911926
1.3528099060058594,0.36550140380859375,0.9873085021972656,0.2853732109069824,0.8,0.03797605633735657,0.3896845281124115
1.317258358001709,0.33360177278518677,0.9836565852165222,0.2788103520870209,0.8,0.0455336831510067,0.38626760244369507
1.2803219556808472,0.3043386936187744,0.9759832620620728,0.2643391788005829,0.8,0.05283910036087036,0.37029871344566345
1.2448160648345947,0.28199872374534607,0.9628173410892487,0.24425974488258362,0.8,0.04713476449251175,0.34225180745124817
1.2164510488510132,0.2606951892375946,0.9557558596134186,0.22010770440101624,0.8,0.035259127616882324,0.3010539710521698
1.2067879438400269,0.24778711795806885,0.959000825881958,0.204399973154068,0.8,0.028368456289172173,0.26913878321647644
1.2040318250656128,0.2420288622379303,0.9620029628276825,0.19840691983699799,0.8,0.025796160101890564,0.2524997591972351
1.2102859020233154,0.2430134117603302,0.9672724902629852,0.19904612004756927,0.8,0.025134185329079628,0.2470247745513916
1.2270277738571167,0.2506618797779083,0.9763658940792084,0.20353470742702484,0.8,0.026124998927116394,0.24808339774608612
0.8564239740371704,0.6340020895004272,0.22242188453674316,0.3750292658805847,0.85,0.025301886722445488,0.5394536852836609
0.8467822074890137,0.5867206454277039,0.2600615620613098,0.36152610182762146,0.85,0.026559211313724518,0.5306410193443298
0.8441085815429688,0.5436536073684692,0.3004549741744995,0.34369096159935,0.85,0.03013058565557003,0.5072619318962097
0.8469873666763306,0.5063410401344299,0.34064632654190063,0.3265136778354645,0.85,0.03373223915696144,0.476123183965683
0.8514432311058044,0.48404398560523987,0.3673992455005646,0.31525009870529175,0.85,0.0352003313601017,0.4528682827949524
0.855534553527832,0.4785592555999756,0.37697529792785645,0.3162064254283905,0.85,0.04132549464702606,0.4579029977321625
0.8581610918045044,0.4789499342441559,0.3792111575603485,0.3247365653514862,0.85,0.040844883769750595,0.47534051537513733
0.8595947623252869,0.47705671191215515,0.3825380504131317,0.3311746120452881,0.85,0.03886452689766884,0.4861602485179901
0.8603944778442383,0.47355470061302185,0.38683977723121643,0.33495089411735535,0.85,0.037738557904958725,0.4932919442653656
0.8609656691551208,0.4643559157848358,0.39660975337028503,0.3309880495071411,0.85,0.039084210991859436,0.496399849653244
0.8634107708930969,0.44861480593681335,0.41479596495628357,0.3151708245277405,0.85,0.04470399022102356,0.4949878752231598
0.8709344267845154,0.4232620894908905,0.4476723372936249,0.2876224219799042,0.9,0.0463721863925457,0.4945567548274994
0.8835322260856628,0.40878602862358093,0.4747461974620819,0.2736304700374603,0.9,0.047888390719890594,0.4958134591579437
0.8922666907310486,0.41020989418029785,0.48205679655075073,0.2755526006221771,0.9,0.04854770377278328,0.5046051144599915
0.9046411514282227,0.42380061745643616,0.4808405339717865,0.2866551876068115,0.85,0.051819127053022385,0.5200846791267395
0.9071688055992126,0.45010414719581604,0.4570646584033966,0.3097287118434906,0.85,0.04632328450679779,0.5452748537063599
0.8955208659172058,0.48835235834121704,0.40716850757598877,0.345256507396698,0.85,0.04313886538147926,0.5876955986022949
0.8735718131065369,0.5233222246170044,0.35024958848953247,0.37219908833503723,0.85,0.04054970294237137,0.6273598670959473
0.8405860066413879,0.5490967631340027,0.29148924350738525,0.37864983081817627,0.85,0.03824733942747116,0.6315084099769592
0.816426694393158,0.5689210891723633,0.24750560522079468,0.3822832405567169,0.85,0.03871216997504234,0.623671293258667
0.8144673705101013,0.5903283953666687,0.22413897514343262,0.3996536433696747,0.85,0.042931437492370605,0.6336936950683594
0.8216297030448914,0.6018654704093933,0.21976423263549805,0.4148405194282532,0.85,0.04708632826805115,0.6448952555656433
0.8389148712158203,0.6139707565307617,0.2249441146850586,0.4257132112979889,0.85,0.04951951652765274,0.6500318646430969
0.842633068561554,0.6268040537834167,0.2158290147781372,0.43411049246788025,0.85,0.04928062483668327,0.6408416628837585
0.8375879526138306,0.6678138375282288,0.1697741150856018,0.4618914723396301,0.85,0.04761110246181488,0.6567563414573669
0.8335863351821899,0.7202326059341431,0.11335372924804688,0.49483439326286316,0.85,0.03961367905139923,0.6771001219749451
0.8342974781990051,0.7736963033676147,0.06060117483139038,0.5265286564826965,0.85,0.03300604224205017,0.6959578990936279
0.8472272753715515,0.8367326855659485,0.010494589805603027,0.5608415007591248,0.85,0.035333048552274704,0.7168662548065186
0.8743756413459778,0.8998676538467407,-0.02549201250076294,0.5873574614524841,0.85,0.035973966121673584,0.7281219363212585
0.8965238928794861,0.9458547830581665,-0.04933089017868042,0.5976652503013611,0.85,0.062499284744262695,0.7243517637252808
0.9008249640464783,0.9715558886528015,-0.07073092460632324,0.6027105450630188,0.85,0.0447351410984993,0.7162882685661316
0.9057068824768066,0.9915760159492493,-0.08586913347244263,0.6085090637207031,0.85,0.035050395876169205,0.7135850191116333
0.8957986235618591,0.9700527191162109,-0.0742540955543518,0.6013013124465942,0.85,0.04966970905661583,0.7114807367324829
0.8993729948997498,0.9711976051330566,-0.07182461023330688,0.5990964770317078,0.85,0.0545511469244957,0.7118644714355469
0.9095662236213684,0.9901136755943298,-0.08054745197296143,0.601290225982666,0.85,0.05283280089497566,0.7125743627548218
0.9190143942832947,1.0009899139404297,-0.08197551965713501,0.6040920615196228,0.85,0.06910353899002075,0.7123286128044128
0.9243202209472656,1.010626196861267,-0.08630597591400146,0.6137580275535583,0.85,0.06638310849666595,0.7180158495903015
0.9736126065254211,1.0297880172729492,-0.056175410747528076,0.6287297606468201,0.85,0.05729512870311737,0.729997992515564
1.0342483520507812,1.0427213907241821,-0.008473038673400879,0.6330051422119141,0.85,0.050998419523239136,0.7329459190368652
1.0880507230758667,1.0585078001022339,0.029542922973632812,0.6349203586578369,0.85,0.039845120161771774,0.7336476445198059
1.1264822483062744,1.066484808921814,0.05999743938446045,0.6277074813842773,0.85,0.02800440602004528,0.7289182543754578
1.145895004272461,1.0726652145385742,0.07322978973388672,0.6235029697418213,0.85,0.02094823122024536,0.7246603965759277
1.1596046686172485,1.0824189186096191,0.0771857500076294,0.6147153973579407,0.8,0.017773639410734177,0.7183599472045898
1.1623730659484863,1.0950220823287964,0.06735098361968994,0.6034024953842163,0.8,0.016192438080906868,0.7132645845413208
1.166279673576355,1.0975404977798462,0.06873917579650879,0.587911069393158,0.8,0.015803636983036995,0.7072091102600098
1.169752836227417,1.0876408815383911,0.08211195468902588,0.5724865198135376,0.8,0.01334581058472395,0.6984402537345886
1.1549186706542969,1.0629842281341553,0.0919344425201416,0.5586132407188416,0.8,0.01337984949350357,0.6857762932777405
1.1349633932113647,1.0235095024108887,0.11145389080047607,0.5453872680664062,0.8,0.014744790270924568,0.6687102317810059
1.1159703731536865,0.9871320724487305,0.12883830070495605,0.5350592732429504,0.8,0.013891072943806648,0.6514338850975037
1.107513189315796,0.9533367156982422,0.1541764736175537,0.528399646282196,0.8,0.012381873093545437,0.6383795142173767
1.100439429283142,0.9153395891189575,0.18509984016418457,0.5244352221488953,0.8,0.012294451706111431,0.6295878291130066
1.0949618816375732,0.8798344731330872,0.21512740850448608,0.5238828659057617,0.8,0.011603626422584057,0.6247103810310364
1.0938456058502197,0.8473192453384399,0.24652636051177979,0.5251659750938416,0.8,0.0107341930270195,0.6222939491271973
1.1005178689956665,0.817738950252533,0.28277891874313354,0.5265151262283325,0.8,0.008546569384634495,0.6192581057548523
1.1164629459381104,0.808186948299408,0.3082759976387024,0.5261110663414001,0.8,0.010419649071991444,0.6127824187278748
1.1385326385498047,0.8182903528213501,0.3202422857284546,0.5239003300666809,0.8,0.018222322687506676,0.6044735312461853
1.1586756706237793,0.8272293210029602,0.3314463496208191,0.5208832621574402,0.8,0.017137179151177406,0.5975010395050049
1.1795967817306519,0.8340994119644165,0.34549736976623535,0.5173072218894958,0.8,0.03630351275205612,0.5908851027488708
1.2041319608688354,0.832988440990448,0.37114351987838745,0.5139625072479248,0.85,0.03260637819766998,0.5836852192878723
1.2208856344223022,0.8215892910957336,0.3992963433265686,0.5126574635505676,0.85,0.04127557575702667,0.5786311030387878
1.2405017614364624,0.7826747298240662,0.45782703161239624,0.5088509917259216,0.85,0.04121745005249977,0.5697471499443054
1.247926950454712,0.7463665008544922,0.5015604496002197,0.4980927109718323,0.85,0.03795626387000084,0.5640460252761841
1.2555010318756104,0.7152454257011414,0.540255606174469,0.48139381408691406,0.8,0.03668396174907684,0.5674256682395935
1.2616701126098633,0.6938167214393616,0.5678533911705017,0.4673106372356415,0.8,0.03542377054691315,0.5652867555618286
1.267691969871521,0.6557447910308838,0.6119471788406372,0.4450635015964508,0.8,0.03494098410010338,0.5396400094032288
1.2751110792160034,0.6270309686660767,0.6480801105499268,0.42557722330093384,0.8,0.030855942517518997,0.5050753951072693
1.2857621908187866,0.6310068964958191,0.6547552943229675,0.415579229593277,0.8,0.026694955304265022,0.48053988814353943
1.2997947931289673,0.6326477527618408,0.6671470403671265,0.4118509292602539,0.8,0.023914653807878494,0.4681539535522461
1.3139897584915161,0.6328259110450745,0.6811638474464417,0.41140374541282654,0.8,0.02220398187637329,0.4644086956977844
1.3269379138946533,0.6332104802131653,0.693727433681488,0.41146984696388245,0.8,0.0213933065533638,0.46335163712501526
1.3384430408477783,0.6326609253883362,0.7057821154594421,0.4109651744365692,0.8,0.017806153744459152,0.4622744023799896
1.3480452299118042,0.6312788724899292,0.716766357421875,0.4097157418727875,0.8,0.01507148239761591,0.46043166518211365
1.3552684783935547,0.6295527815818787,0.725715696811676,0.408172607421875,0.8,0.014042183756828308,0.45826974511146545
1.3572989702224731,0.6285929083824158,0.7287060618400574,0.40723857283592224,0.8,0.016205403953790665,0.4571147859096527
1.3551990985870361,0.6280340552330017,0.7271650433540344,0.40695586800575256,0.8,0.013376059010624886,0.4569098651409149
1.3509985208511353,0.6289991736412048,0.7219993472099304,0.4077675938606262,0.8,0.011966243386268616,0.45844945311546326
1.347320795059204,0.6309477686882019,0.7163730263710022,0.40933433175086975,0.8,0.010123121552169323,0.46116334199905396
1.3411433696746826,0.6340320706367493,0.7071112990379333,0.411814421415329,0.8,0.012701384723186493,0.4653148353099823
1.3338199853897095,0.6379660964012146,0.6958538889884949,0.4149951934814453,0.8,0.014339417219161987,0.4705389142036438
1.3251985311508179,0.6425583958625793,0.6826401352882385,0.4187801778316498,0.8,0.01218235120177269,0.4766678512096405
1.31741201877594,0.6472439169883728,0.6701681017875671,0.42283692955970764,0.8,0.010227730497717857,0.4831286370754242
1.3098125457763672,0.6521965861320496,0.6576159596443176,0.42718687653541565,0.8,0.009309208951890469,0.4899263381958008
1.300986409187317,0.6577366590499878,0.6432497501373291,0.4320301115512848,0.8,0.008898396976292133,0.4973757863044739
1.2909411191940308,0.663504421710968,0.6274366974830627,0.4370741844177246,0.8,0.008166154846549034,0.5050126314163208
1.2798303365707397,0.6688501834869385,0.6109801530838013,0.4420323073863983,0.8,0.00797947682440281,0.512437641620636
1.267848253250122,0.673501193523407,0.5943470597267151,0.4467814564704895,0.8,0.008029663935303688,0.519427478313446
1.254974365234375,0.6774056553840637,0.5775687098503113,0.4512414038181305,0.8,0.00845375657081604,0.52582848072052
1.2415742874145508,0.6801754236221313,0.5613988637924194,0.4552174508571625,0.8,0.008906636387109756,0.5313509106636047
1.2277637720108032,0.6849830150604248,0.5427807569503784,0.45868587493896484,0.8,0.009483550675213337,0.5360075831413269
1.2136904001235962,0.6895207762718201,0.5241696238517761,0.46198010444641113,0.8,0.010075990110635757,0.5404385924339294
1.199414849281311,0.6960943341255188,0.5033205151557922,0.4652179777622223,0.8,0.010391177609562874,0.5451018214225769
1.2136168479919434,0.7035968899726868,0.5100199580192566,0.4690892696380615,0.8,0.010820701718330383,0.551353931427002
1.2271908521652222,0.710411012172699,0.5167798399925232,0.47402048110961914,0.8,0.01144658587872982,0.5601184964179993
1.2400846481323242,0.7162464261054993,0.523838222026825,0.4799935519695282,0.8,0.01295988354831934,0.5713627934455872
1.2518703937530518,0.7206670641899109,0.5312033295631409,0.4864339530467987,0.8,0.015542511828243732,0.5838819742202759
1.2617040872573853,0.7231196761131287,0.5385844111442566,0.49207010865211487,0.8,0.016386056318879128,0.5950714945793152
1.2692335844039917,0.7240936160087585,0.5451399683952332,0.496757835149765,0.8,0.016057420521974564,0.6042746901512146
1.274248719215393,0.7236089706420898,0.5506397485733032,0.5008087158203125,0.8,0.01679835468530655,0.6115395426750183
1.2791236639022827,0.722682774066925,0.5564408898353577,0.504852294921875,0.8,0.016694843769073486,0.6175482273101807
1.2845878601074219,0.7207320928573608,0.563855767250061,0.5085753798484802,0.8,0.017224937677383423,0.6216508746147156
1.2902199029922485,0.7182381749153137,0.5719817280769348,0.5119217038154602,0.8,0.01811542920768261,0.6240359544754028
1.2954694032669067,0.7139753699302673,0.5814940333366394,0.5126686096191406,0.8,0.017288021743297577,0.6225304007530212
1.298452377319336,0.7069454193115234,0.5915069580078125,0.5089215636253357,0.8,0.01597220078110695,0.6157397031784058
1.2979347705841064,0.6966642737388611,0.6012704968452454,0.5004364252090454,0.8,0.021221382543444633,0.603874146938324
1.2921686172485352,0.6814827919006348,0.6106858253479004,0.48758384585380554,0.8,0.020312780514359474,0.5861262083053589
1.2829418182373047,0.6790885925292969,0.6038532257080078,0.47421637177467346,0.8,0.008309410884976387,0.5665327310562134
1.278426170349121,0.6831618547439575,0.5952643156051636,0.4638764560222626,0.8,0.016925517469644547,0.5515229105949402
1.2745161056518555,0.6863685846328735,0.5881475210189819,0.4565785527229309,0.8,0.015996186062693596,0.5404000878334045
1.2715555429458618,0.685003936290741,0.5865516066551208,0.45657357573509216,0.8,0.017622917890548706,0.5389845371246338
1.2700799703598022,0.6936089396476746,0.5764710307121277,0.4679110050201416,0.8,0.04305196925997734,0.5572147369384766
1.2792534828186035,0.7243439555168152,0.5549095273017883,0.49012333154678345,0.8,0.07135738432407379,0.5935181975364685
1.2944978475570679,0.7526353001594543,0.5418625473976135,0.5224257111549377,0.8,0.0667879655957222,0.6434274315834045
1.279039740562439,0.7620782256126404,0.5169615149497986,0.5551828742027283,0.8,0.05722935125231743,0.6832572221755981
1.2550009489059448,0.7365393042564392,0.5184616446495056,0.5598183870315552,0.8,0.0446435809135437,0.6841723322868347
1.2365258932113647,0.7150242328643799,0.5215016603469849,0.5506091117858887,0.8,0.04172588884830475,0.6755056381225586
1.2253681421279907,0.7093790173530579,0.5159891247749329,0.540440022945404,0.8,0.04023534059524536,0.6688932776451111
1.3421074151992798,0.4783047139644623,0.8638027012348175,0.5717265605926514,0.8,0.04394851624965668,0.7745687365531921
1.3036946058273315,0.5164030194282532,0.7872915863990784,0.5693074464797974,0.85,0.04655209183692932,0.7858428955078125
1.2722307443618774,0.5262063145637512,0.7460244297981262,0.5424164533615112,0.85,0.04503755643963814,0.7675020098686218
1.2478853464126587,0.5246874690055847,0.723197877407074,0.5135310292243958,0.85,0.04281010851264,0.7443904280662537
1.2277910709381104,0.516467273235321,0.7113237977027893,0.48594316840171814,0.85,0.04100582376122475,0.7185940146446228
1.2091667652130127,0.5020719170570374,0.7070948481559753,0.45764628052711487,0.8,0.03970812261104584,0.6904293894767761
1.1900825500488281,0.4823019206523895,0.7077806293964386,0.4243527054786682,0.8,0.03984219953417778,0.658902108669281
1.1747130155563354,0.4637095630168915,0.711003452539444,0.38314950466156006,0.8,0.040577441453933716,0.6195992827415466
1.165954828262329,0.4357554614543915,0.7301993668079376,0.33496642112731934,0.8,0.042016513645648956,0.571887195110321
1.163245677947998,0.4015726149082184,0.7616730630397797,0.28766146302223206,0.8,0.04496701806783676,0.5253010392189026
1.1652886867523193,0.38645899295806885,0.7788296937942505,0.24970339238643646,0.8,0.04283849149942398,0.48931074142456055
1.1698139905929565,0.3722471594810486,0.797566831111908,0.22859816253185272,0.8,0.04151416942477226,0.4648093283176422
1.1734256744384766,0.355831116437912,0.8175945580005646,0.2256527990102768,0.8,0.04095758870244026,0.45180264115333557
1.1778212785720825,0.34636279940605164,0.8314584791660309,0.2292107343673706,0.8,0.04057988524436951,0.4421302378177643
1.1912260055541992,0.3461451530456543,0.8450808525085449,0.2389293760061264,0.8,0.0423600897192955,0.4416275918483734
1.2134478092193604,0.373532235622406,0.8399155735969543,0.2546083927154541,0.8,0.0442751869559288,0.45155200362205505
1.2413047552108765,0.4435875117778778,0.7977172434329987,0.28962722420692444,0.8,0.0477583073079586,0.49278703331947327
1.2733047008514404,0.5282727479934692,0.7450319528579712,0.335676908493042,0.8,0.04950983077287674,0.5505209565162659
1.310272455215454,0.6262533068656921,0.684019148349762,0.3723054528236389,0.85,0.04436565190553665,0.5883385539054871
1.36662757396698,0.7101810574531555,0.6564465165138245,0.39738258719444275,0.9,0.039733078330755234,0.6058942079544067
1.418737769126892,0.7880646586418152,0.6306731104850769,0.40782809257507324,0.9,0.03702911362051964,0.6046649813652039
1.4524831771850586,0.8470560312271118,0.6054271459579468,0.4084145724773407,0.9,0.02998315915465355,0.5915421843528748
1.462753176689148,0.8946923613548279,0.5680608153343201,0.4132675230503082,0.9,0.027557719498872757,0.5821372866630554
1.4698915481567383,0.9507620930671692,0.5191294550895691,0.44447562098503113,0.9,0.0244220532476902,0.6096813678741455
1.4508212804794312,1.0016111135482788,0.44921016693115234,0.4882815480232239,0.9,0.02282945066690445,0.6488801836967468
1.4239999055862427,1.058236002922058,0.36576390266418457,0.5391036868095398,0.9,0.021455345675349236,0.6902171969413757
1.3988659381866455,1.0935837030410767,0.30528223514556885,0.579363226890564,0.9,0.020576395094394684,0.7268775701522827
1.3434463739395142,1.096693515777588,0.24675285816192627,0.6059167385101318,0.9,0.022712955251336098,0.7357684969902039
1.2933146953582764,1.1036189794540405,0.18969571590423584,0.6291510462760925,0.9,0.0229421928524971,0.7374875545501709
1.2375156879425049,1.1049671173095703,0.13254857063293457,0.6498786211013794,0.9,0.02774384804069996,0.7394499778747559
1.173619031906128,1.092249870300293,0.08136916160583496,0.6618093848228455,0.9,0.030775485560297966,0.735393226146698
1.1109765768051147,1.065621018409729,0.04535555839538574,0.6671363711357117,0.9,0.03847401216626167,0.7283089756965637
1.042734980583191,1.0239505767822266,0.018784403800964355,0.6643151044845581,0.9,0.03719388321042061,0.7172010540962219
1.0178885459899902,0.9843897223472595,0.03349882364273071,0.6620864272117615,0.9,0.04436331242322922,0.7111327052116394
0.9706143736839294,0.928846001625061,0.04176837205886841,0.654767632484436,0.9,0.05360526219010353,0.7051006555557251
0.9152652621269226,0.8664140105247498,0.04885125160217285,0.6378929615020752,0.9,0.16132815182209015,0.6945772171020508
0.8647235035896301,0.8760685324668884,-0.0113450288772583,0.6236032843589783,0.9,0.10158482939004898,0.6868972182273865
0.8636944890022278,0.9422436952590942,-0.07854920625686646,0.6239972710609436,0.9,0.0708371177315712,0.6973943114280701
0.9119935035705566,1.0652836561203003,-0.15329015254974365,0.6472832560539246,0.9,0.04485204815864563,0.7282840609550476
1.185762882232666,1.2671260833740234,-0.08136320114135742,0.7241479158401489,0.9,0.04018084332346916,0.7703725695610046
1.16983163356781,1.4189664125442505,-0.24913477897644043,0.7650764584541321,0.9,0.04839615896344185,0.8322198987007141
1.158700942993164,1.2388534545898438,-0.08015251159667969,0.7684418559074402,0.9,0.03985810652375221,0.8232950568199158
1.1122920513153076,1.2275999784469604,-0.11530792713165283,0.752445638179779,0.9,0.03745845705270767,0.802220344543457
1.1779245138168335,1.2766574621200562,-0.09873294830322266,0.7482435703277588,0.9,0.03188719600439072,0.788106381893158
1.176176905632019,1.3204659223556519,-0.1442890167236328,0.7487172484397888,0.9,0.037565406411886215,0.7862942814826965
1.207161545753479,1.3142398595809937,-0.10707831382751465,0.756126880645752,0.9,0.024613069370388985,0.7966245412826538
1.1850359439849854,1.3168892860412598,-0.13185334205627441,0.7586256861686707,0.9,0.03166700899600983,0.8000274896621704
1.2089922428131104,1.281315803527832,-0.07232356071472168,0.762744128704071,0.9,0.021589234471321106,0.8101738095283508
1.1911895275115967,1.251556634902954,-0.06036710739135742,0.7386578917503357,0.85,0.023755241185426712,0.8092174530029297
1.2098406553268433,1.202718734741211,0.007121920585632324,0.7197813987731934,0.85,0.02604558877646923,0.8082265853881836
1.1809170246124268,1.1751457452774048,0.005771279335021973,0.6921085715293884,0.85,0.03244581073522568,0.7816028594970703
1.2014609575271606,1.1370264291763306,0.06443452835083008,0.6673731207847595,0.85,0.03781658783555031,0.7353952527046204
1.1726492643356323,1.1207419633865356,0.05190730094909668,0.6439031958580017,0.85,0.044926539063453674,0.698466420173645
1.1713250875473022,1.1119438409805298,0.05938124656677246,0.6477506160736084,0.85,0.041510120034217834,0.7110792994499207
1.1406110525131226,1.1073973178863525,0.03321373462677002,0.6427039504051208,0.85,0.03660373389720917,0.7151431441307068
1.1419771909713745,1.0836466550827026,0.058330535888671875,0.6390201449394226,0.85,0.034582141786813736,0.7168726325035095
1.14427649974823,1.0778119564056396,0.06646454334259033,0.6355628967285156,0.85,0.030748741701245308,0.7220921516418457
1.1626144647598267,1.0528072118759155,0.10980725288391113,0.6428724527359009,0.85,0.03073408454656601,0.7349951863288879
1.160585641860962,1.0247997045516968,0.13578593730926514,0.6430469155311584,0.85,0.02872033230960369,0.7406331896781921
1.1691007614135742,1.0045398473739624,0.16456091403961182,0.6237756609916687,0.85,0.024356652051210403,0.7274355888366699
1.189684271812439,0.984287679195404,0.2053965926170349,0.5859349370002747,0.85,0.021595150232315063,0.6911941766738892
1.2195132970809937,0.9712890982627869,0.2482241988182068,0.5578315854072571,0.85,0.025765137746930122,0.655540406703949
1.248916506767273,0.9385595321655273,0.3103569746017456,0.5420481562614441,0.85,0.02659771777689457,0.633401095867157
1.2305395603179932,0.9222061038017273,0.30833345651626587,0.5255460143089294,0.85,0.0316758006811142,0.6167474985122681
1.2160080671310425,0.909526526927948,0.3064815402030945,0.51241534948349,0.85,0.0343986451625824,0.6042042970657349
1.198638916015625,0.8914310336112976,0.3072078824043274,0.492479532957077,0.85,0.04148731008172035,0.5868054628372192
1.180977702140808,0.8741027116775513,0.30687499046325684,0.4726386070251465,0.85,0.03439652547240257,0.5697923898696899
1.1651970148086548,0.861320436000824,0.3038765788078308,0.4531314969062805,0.85,0.035469040274620056,0.5524922609329224
1.168160080909729,0.8497627377510071,0.3183973431587219,0.4341927170753479,0.85,0.038243576884269714,0.5366105437278748
1.174608588218689,0.8371067047119141,0.3375018835067749,0.4141712188720703,0.85,0.03396015614271164,0.5202884674072266
1.1660009622573853,0.8203757405281067,0.34562522172927856,0.3922058045864105,0.85,0.024933328852057457,0.5011804699897766
1.1518480777740479,0.7987275123596191,0.3531205654144287,0.37282636761665344,0.85,0.021776653826236725,0.48175498843193054
1.144728660583496,0.7349310517311096,0.4097976088523865,0.3490600883960724,0.85,0.022446345537900925,0.4613862931728363
1.1502803564071655,0.6444595456123352,0.5058208107948303,0.32339176535606384,0.85,0.0469575971364975,0.43860897421836853
1.166063666343689,0.5504546165466309,0.6156090497970581,0.2956271171569824,0.85,0.04474858194589615,0.40774551033973694
1.1887603998184204,0.455908864736557,0.7328515350818634,0.26176682114601135,0.8,0.05816429480910301,0.36513248085975647
1.2188327312469482,0.3833434581756592,0.8354892730712891,0.2306338995695114,0.8,0.06615617126226425,0.32850131392478943
1.260802149772644,0.31452012062072754,0.9462820291519165,0.2056669443845749,0.8,0.08250696957111359,0.31356281042099
1.2777470350265503,0.31181666254997253,0.9659303724765778,0.21396298706531525,0.8,0.07355884462594986,0.3496565818786621
1.2744700908660889,0.3208789527416229,0.9535911381244659,0.22878067195415497,0.8,0.05141022428870201,0.38505586981773376
1.2735298871994019,0.3258047103881836,0.9477251768112183,0.23267225921154022,0.8,0.03895018249750137,0.38343432545661926
1.3385435342788696,0.3275076448917389,1.0110358893871307,0.23127484321594238,0.8,0.0319548137485981,0.3537203073501587
1.4168680906295776,0.337432861328125,1.0794352293014526,0.23508921265602112,0.8,0.02812204323709011,0.34006860852241516
1.482971429824829,0.35321030020713806,1.129761129617691,0.2374683916568756,0.8,0.02516462281346321,0.33804139494895935
1.5345648527145386,0.3644384443759918,1.1701264083385468,0.23169894516468048,0.8,0.021635854616761208,0.3319712281227112
1.5748815536499023,0.3676404356956482,1.2072411179542542,0.2166760265827179,0.8,0.0183250792324543,0.31771165132522583
1.6047512292861938,0.3633057773113251,1.2414454519748688,0.19519169628620148,0.8,0.015439369715750217,0.29719778895378113
1.6257275342941284,0.3562941253185272,1.2694334089756012,0.17513911426067352,0.8,0.01284817885607481,0.2771322429180145
1.6386054754257202,0.3479505777359009,1.2906548976898193,0.15870358049869537,0.8,0.010624811053276062,0.25956013798713684
1.6459019184112549,0.340436190366745,1.3054657280445099,0.14711271226406097,0.8,0.0087768929079175,0.24615125358104706
1.6495846509933472,0.3339768946170807,1.3156077563762665,0.13904227316379547,0.8,0.007659052964299917,0.23614099621772766
1.6512079238891602,0.3277696371078491,1.323438286781311,0.13261382281780243,0.8,0.005972486454993486,0.22778645157814026
1.6527761220932007,0.3223894238471985,1.3303866982460022,0.12765005230903625,0.8,0.004708488006144762,0.22110965847969055
1.6558326482772827,0.31795212626457214,1.3378805220127106,0.12381003051996231,0.8,0.0038437952753156424,0.21580560505390167
1.6597092151641846,0.31434279680252075,1.3453664183616638,0.12092690914869308,0.8,0.003441205248236656,0.21171267330646515
1.6635082960128784,0.31159165501594543,1.351916640996933,0.11887278407812119,0.8,0.003775096032768488,0.20873843133449554
1.6659115552902222,0.30952221155166626,1.356389343738556,0.11740048229694366,0.8,0.0032835702877491713,0.2065732777118683
1.665958046913147,0.30804234743118286,1.3579156994819641,0.116329625248909,0.8,0.0027143792249262333,0.20498859882354736
1.6633789539337158,0.30719760060310364,1.3561813533306122,0.11543580144643784,0.8,0.0024352825712412596,0.2036815881729126
1.6582462787628174,0.3065924048423767,1.3516538739204407,0.11467225849628448,0.8,0.002345308195799589,0.20258000493049622
1.6499782800674438,0.306149423122406,1.3438288569450378,0.1139947921037674,0.8,0.0021317831706255674,0.20162419974803925
1.6384353637695312,0.3057793080806732,1.332656055688858,0.1133425235748291,0.8,0.0016217604279518127,0.20072543621063232
1.623693823814392,0.305512011051178,1.3181818127632141,0.11273124068975449,0.8,0.0012818364193663,0.19991151988506317
1.6059621572494507,0.30541858077049255,1.3005435764789581,0.11225710064172745,0.8,0.0011255613062530756,0.1993187665939331
1.6073929071426392,0.30543848872184753,1.3019544184207916,0.11189820617437363,0.8,0.000990647473372519,0.19890281558036804
1.6141284704208374,0.3055693209171295,1.3085591495037079,0.11163827031850815,0.8,0.000904435699339956,0.19863539934158325
1.6189289093017578,0.30579814314842224,1.3131307661533356,0.11146064847707748,0.8,0.0008543875883333385,0.19848905503749847
1.6221609115600586,0.30611371994018555,1.316047191619873,0.1113538146018982,0.8,0.0008277618326246738,0.1984473317861557
1.6242903470993042,0.3065246641635895,1.3177656829357147,0.11131316423416138,0.8,0.0008724117651581764,0.19850608706474304
1.6258779764175415,0.3070518672466278,1.3188261091709137,0.11133625358343124,0.8,0.0007975840126164258,0.19866596162319183
1.627637505531311,0.30771705508232117,1.3199204504489899,0.11143103986978531,0.8,0.0007196049555204809,0.198947474360466
1.6301498413085938,0.3085266947746277,1.321623146533966,0.11159813404083252,0.8,0.0003910861851181835,0.19935758411884308
1.633874535560608,0.30949604511260986,1.324378490447998,0.11184735596179962,0.8,0.00031129614217206836,0.19991786777973175
1.639506220817566,0.31054747104644775,1.3289587497711182,0.11216592788696289,0.8,0.0002842261746991426,0.2006058543920517
1.6471834182739258,0.3116984963417053,1.3354849219322205,0.11254184693098068,0.8,0.038767505437135696,0.20140056312084198
1.6577566862106323,0.31261011958122253,1.3451465666294098,0.11286003887653351,0.8,0.03508724272251129,0.2020755261182785
1.6692087650299072,0.3134344816207886,1.3557742834091187,0.11314109712839127,0.8,0.03593609482049942,0.20267315208911896
1.6804563999176025,0.31426912546157837,1.3661872744560242,0.11340951174497604,0.8,0.04576525092124939,0.20324037969112396
1.5667160749435425,0.18363337218761444,1.383082702755928,0.17946302890777588,0.8,0.0503765232861042,0.3103574812412262
1.5306118726730347,0.17537303268909454,1.3552388399839401,0.1423191875219345,0.8,0.0481293685734272,0.2479718178510666
1.5075308084487915,0.16598588228225708,1.3415449261665344,0.1256457418203354,0.8,0.041645459830760956,0.21351854503154755
1.4952658414840698,0.15582838654518127,1.3394374549388885,0.11514508724212646,0.8,0.03653772175312042,0.1943158209323883
1.4766464233398438,0.13148562610149384,1.34516079723835,0.09291738271713257,0.8,0.03501252084970474,0.15478669106960297
1.4544410705566406,0.12452284246683121,1.3299182280898094,0.11582782119512558,0.8,0.0365552194416523,0.1833605319261551
1.4376335144042969,0.12183647602796555,1.3157970383763313,0.15288421511650085,0.8,0.03157348930835724,0.21876037120819092
1.4283390045166016,0.12003079801797867,1.308308206498623,0.17123651504516602,0.8,0.03526592254638672,0.23448868095874786
1.4246083498001099,0.13082164525985718,1.2937867045402527,0.1820390224456787,0.8,0.033724475651979446,0.2459230273962021
1.4088363647460938,0.15271635353565216,1.2561200112104416,0.2081812471151352,0.8,0.030891185626387596,0.28564634919166565
1.3800733089447021,0.1820055991411209,1.1980677098035812,0.23658327758312225,0.8,0.030930228531360626,0.3312537372112274
1.3500040769577026,0.20052757859230042,1.1494764983654022,0.2516774833202362,0.8,0.02795657142996788,0.3543337285518646
1.3218218088150024,0.21835418045520782,1.1034676283597946,0.2650315463542938,0.8,0.024409828707575798,0.3673113286495209
1.3400684595108032,0.24770879745483398,1.0923596620559692,0.27563828229904175,0.8,0.024113141000270844,0.38043928146362305
1.3722034692764282,0.2662196755409241,1.1059837937355042,0.2849593460559845,0.8,0.024215618148446083,0.39344021677970886
1.3933619260787964,0.26889485120773315,1.1244670748710632,0.29219743609428406,0.8,0.028681956231594086,0.4034080505371094
1.4044137001037598,0.27369195222854614,1.1307217478752136,0.3041419982910156,0.8,0.03608585521578789,0.41393789649009705
1.4388885498046875,0.2939118444919586,1.1449767053127289,0.31920722126960754,0.8,0.03675851598381996,0.423005074262619
1.4737014770507812,0.3234090507030487,1.1502924263477325,0.33641645312309265,0.8,0.035626236349344254,0.4380296766757965
1.5140604972839355,0.35418501496315,1.1598754823207855,0.3634580671787262,0.8,0.0333721786737442,0.46117517352104187
1.5525991916656494,0.3908233940601349,1.1617757976055145,0.39426034688949585,0.8,0.030816154554486275,0.4890749156475067
1.57948899269104,0.42836305499076843,1.1511259377002716,0.41753917932510376,0.8,0.029544608667492867,0.5156980752944946
1.5953643321990967,0.4647684097290039,1.1305959224700928,0.4397546350955963,0.8,0.022817058488726616,0.542733907699585
1.5983247756958008,0.4975709021091461,1.1007538735866547,0.4603458344936371,0.8,0.016480309888720512,0.5665966868400574
1.5881013870239258,0.5261382460594177,1.061963140964508,0.4766557216644287,0.8,0.012006498873233795,0.5834633708000183
1.5655277967453003,0.5525486469268799,1.0129791498184204,0.4863645136356354,0.8,0.010999956168234348,0.5897265076637268
1.530509114265442,0.5793319344520569,0.951177179813385,0.4908823072910309,0.8,0.012832149863243103,0.5855971574783325
1.5062901973724365,0.6035610437393188,0.9027291536331177,0.491695374250412,0.8,0.01841158978641033,0.5764684081077576
1.476944088935852,0.6293861865997314,0.8475579023361206,0.49374920129776,0.8,0.014095514081418514,0.5723391175270081
1.452304482460022,0.6683516502380371,0.7839528322219849,0.5009607672691345,0.8,0.012456967495381832,0.5782672762870789
1.434473991394043,0.7020396590232849,0.7324343323707581,0.5103866457939148,0.8,0.012880356051027775,0.5882226824760437
1.4285287857055664,0.7184299826622009,0.7100988030433655,0.5127189755439758,0.8,0.028201045468449593,0.5920808911323547
1.4195181131362915,0.7224346399307251,0.6970834732055664,0.5118609070777893,0.8,0.032710473984479904,0.5927475690841675
1.416434645652771,0.7182022929191589,0.6982323527336121,0.5085591077804565,0.8,0.02825407311320305,0.5917771458625793
1.4208744764328003,0.7067131996154785,0.7141612768173218,0.502863347530365,0.8,0.025299567729234695,0.58992999792099
1.4269535541534424,0.6899701952934265,0.7369833588600159,0.49573302268981934,0.8,0.022194083780050278,0.5879001617431641
1.431681513786316,0.6688559055328369,0.762825608253479,0.4868779182434082,0.8,0.024353642016649246,0.5855973362922668
1.433639407157898,0.6468523144721985,0.7867870926856995,0.4760971963405609,0.8,0.024865835905075073,0.5799832344055176
1.4321258068084717,0.6244255900382996,0.8077002167701721,0.4635066092014313,0.8,0.024638988077640533,0.5695934295654297
1.4244438409805298,0.6036379337310791,0.8208059072494507,0.45002633333206177,0.8,0.025629768148064613,0.5549063682556152
1.4122952222824097,0.5816783308982849,0.8306168913841248,0.43544554710388184,0.8,0.026905370876193047,0.5373926162719727
1.3969134092330933,0.5604928135871887,0.8364205956459045,0.4205660820007324,0.8,0.025818664580583572,0.5185346007347107
1.383505940437317,0.5427119135856628,0.840794026851654,0.4069567620754242,0.8,0.022438354790210724,0.5003628134727478
1.3705698251724243,0.5274216532707214,0.8431481719017029,0.39469990134239197,0.8,0.020729657262563705,0.4837310314178467
1.3585859537124634,0.5144956707954407,0.8440902829170227,0.38326478004455566,0.8,0.018450312316417694,0.4687742292881012
1.3482303619384766,0.502813458442688,0.8454169034957886,0.37132152915000916,0.8,0.01638108119368553,0.4545381963253021
1.3389568328857422,0.4921850264072418,0.8467718064785004,0.35919415950775146,0.8,0.013243231922388077,0.4407592713832855
1.3316843509674072,0.4836462438106537,0.8480381071567535,0.34931278228759766,0.8,0.0113864466547966,0.4286678433418274
1.3261215686798096,0.47633790969848633,0.8497836589813232,0.3411736786365509,0.8,0.013340547680854797,0.4175485074520111
1.3218780755996704,0.4704032838344574,0.851474791765213,0.33516761660575867,0.8,0.010480432771146297,0.40800896286964417
1.3185789585113525,0.46547672152519226,0.8531022369861603,0.3298484981060028,0.8,0.008979115635156631,0.4002539813518524
1.3159798383712769,0.46109262108802795,0.8548872172832489,0.3237306475639343,0.8,0.007357653696089983,0.3946945369243622
1.3140090703964233,0.4558872878551483,0.858121782541275,0.31319189071655273,0.8,0.046530772000551224,0.38777661323547363
1.311989665031433,0.44989013671875,0.8620995283126831,0.29736757278442383,0.8,0.059137895703315735,0.37419459223747253
1.31058669090271,0.44674596190452576,0.8638407289981842,0.284166544675827,0.8,0.05085711181163788,0.35961028933525085
1.3095192909240723,0.44716355204582214,0.8623557388782501,0.27511662244796753,0.8,0.04546692967414856,0.34839776158332825
1.308524489402771,0.4510206878185272,0.8575038015842438,0.27060675621032715,0.8,0.04345737397670746,0.34273043274879456
1.0173841714859009,0.8014508485794067,0.21593332290649414,0.3676096796989441,0.8,0.042211394757032394,0.5068893432617188
0.9704828262329102,0.7792084217071533,0.19127440452575684,0.34078288078308105,0.8,0.03518148511648178,0.4736332893371582
0.932292640209198,0.771093487739563,0.161199152469635,0.32491013407707214,0.9,0.028594812378287315,0.46093329787254333
0.903134286403656,0.7640849947929382,0.13904929161071777,0.31492379307746887,0.9,0.026183802634477615,0.4535660743713379
0.8810292482376099,0.7584288716316223,0.12260037660598755,0.3104567229747772,0.9,0.025376245379447937,0.4524978697299957
0.8621913194656372,0.7542815208435059,0.10790979862213135,0.3105931282043457,0.85,0.028121983632445335,0.4576438069343567
0.8447416424751282,0.7479659914970398,0.09677565097808838,0.3132425844669342,0.85,0.03296596556901932,0.46515724062919617
0.8244391679763794,0.739631175994873,0.08480799198150635,0.3167247176170349,0.85,0.035641077905893326,0.46921035647392273
0.8047931790351868,0.7304961681365967,0.07429701089859009,0.32116323709487915,0.85,0.036102544516325,0.4705072343349457
0.7880057096481323,0.7210341095924377,0.06697160005569458,0.3271746337413788,0.85,0.035225436091423035,0.4743903577327728
0.7704287767410278,0.7304213643074036,0.04000741243362427,0.3346196413040161,0.85,0.03516840189695358,0.48410651087760925
0.775646984577179,0.750226616859436,0.02542036771774292,0.34282436966896057,0.85,0.03249712288379669,0.4979512691497803
0.8148285150527954,0.7756659388542175,0.03916257619857788,0.3517117202281952,0.85,0.03158624842762947,0.5107540488243103
0.8524709939956665,0.8074720501899719,0.04499894380569458,0.36455896496772766,0.85,0.022118015214800835,0.5195997953414917
0.8838445544242859,0.8444698452949524,0.039374709129333496,0.37959036231040955,0.85,0.012462771497666836,0.5216751098632812
0.9015888571739197,0.8833829164505005,0.01820594072341919,0.39222365617752075,0.85,0.016791878268122673,0.5196301937103271
0.9028154611587524,0.9141376614570618,-0.011322200298309326,0.3979252278804779,0.85,0.026649337261915207,0.5162843465805054
0.8937416076660156,0.930594265460968,-0.03685265779495239,0.3992668092250824,0.85,0.04797796905040741,0.5138766765594482
0.8875608444213867,0.9351387023925781,-0.047577857971191406,0.40004849433898926,0.85,0.05458693951368332,0.5118808746337891
0.926498532295227,0.9160529971122742,0.01044553518295288,0.3970128297805786,0.85,0.05511569604277611,0.5018438696861267
0.9746103286743164,0.8825921416282654,0.09201818704605103,0.39867517352104187,0.85,0.052064962685108185,0.49567967653274536
1.0188690423965454,0.849044144153595,0.16982489824295044,0.4043498933315277,0.85,0.05035921186208725,0.4970517158508301
1.0650726556777954,0.831866443157196,0.23320621252059937,0.4165928363800049,0.85,0.04723280295729637,0.5025455355644226
1.113510012626648,0.793976366519928,0.31953364610671997,0.4099577069282532,0.85,0.0393562912940979,0.49276003241539
1.12884521484375,0.7427646517753601,0.3860805630683899,0.40070268511772156,0.85,0.03208742290735245,0.48785457015037537
1.21440589427948,0.6965565085411072,0.5178493857383728,0.39001694321632385,0.85,0.036674804985523224,0.48513585329055786
1.2839375734329224,0.6614179015159607,0.6225196719169617,0.3781047761440277,0.85,0.033342037349939346,0.48268696665763855
1.3472594022750854,0.642983078956604,0.7042763233184814,0.36400890350341797,0.8,0.03316469490528107,0.48047563433647156
1.363642930984497,0.6576069593429565,0.7060359716415405,0.349119633436203,0.8,0.032690562307834625,0.4713267982006073
1.3107774257659912,0.6667238473892212,0.64405357837677,0.32700681686401367,0.8,0.03212781250476837,0.451566219329834
1.2373796701431274,0.6630721688270569,0.5743075013160706,0.3042236268520355,0.85,0.030254501849412918,0.43074989318847656
1.1983565092086792,0.6442493796348572,0.554107129573822,0.2832745611667633,0.85,0.02983005903661251,0.4096512496471405
1.1724251508712769,0.6050574779510498,0.567367672920227,0.2728781998157501,0.85,0.03376128897070885,0.39912283420562744
1.1520811319351196,0.5595092177391052,0.5925719141960144,0.2695772349834442,0.85,0.03433641046285629,0.39890217781066895
1.1337655782699585,0.5465714335441589,0.5871941447257996,0.26717111468315125,0.85,0.031953658908605576,0.39780303835868835
1.1185249090194702,0.5390485525131226,0.5794763565063477,0.26376795768737793,0.85,0.02761390246450901,0.3928738236427307
1.1064125299453735,0.5238988995552063,0.5825136303901672,0.25933900475502014,0.85,0.04487527534365654,0.3866320252418518
1.0957375764846802,0.5079664587974548,0.5877711176872253,0.25591927766799927,0.85,0.05374549329280853,0.383634090423584
1.0870085954666138,0.4932503402233124,0.5937582552433014,0.2548731863498688,0.85,0.05274898186326027,0.38557273149490356
1.0794289112091064,0.4830935597419739,0.5963353514671326,0.256052702665329,0.85,0.053206656128168106,0.3923713266849518
1.0707927942276,0.480461984872818,0.5903308093547821,0.25998735427856445,0.85,0.05781308189034462,0.40172916650772095
1.0557206869125366,0.4422305226325989,0.6134901642799377,0.2537866532802582,0.8,0.05578562617301941,0.3953714072704315
1.055910348892212,0.3924802839756012,0.6634300649166107,0.23563607037067413,0.8,0.05627981573343277,0.3796308934688568
1.0856621265411377,0.3491939604282379,0.7364681661128998,0.214975506067276,0.8,0.055391110479831696,0.3630192279815674
1.1046656370162964,0.3070121705532074,0.797653466463089,0.1905064880847931,0.8,0.05006425455212593,0.336487740278244
1.1114341020584106,0.26523691415786743,0.8461971879005432,0.16181538999080658,0.8,0.04918763414025307,0.28696903586387634
1.1254396438598633,0.23461449146270752,0.8908251523971558,0.1419305056333542,0.8,0.05068925395607948,0.24045398831367493
1.1394939422607422,0.21313726902008057,0.9263566732406616,0.13847683370113373,0.8,0.045663341879844666,0.22242188453674316
1.151768684387207,0.22382429242134094,0.9279443919658661,0.152729794383049,0.8,0.037256937474012375,0.24114814400672913
1.1927765607833862,0.23468199372291565,0.9580945670604706,0.17365896701812744,0.8,0.029253030195832253,0.2732793390750885
1.2134939432144165,0.22045817971229553,0.993035763502121,0.17304754257202148,0.8,0.02274528704583645,0.2627316415309906
1.2226890325546265,0.19013793766498566,1.0325510948896408,0.15545253455638885,0.8,0.018493685871362686,0.22288385033607483
1.2267335653305054,0.17585407197475433,1.050879493355751,0.14636598527431488,0.8,0.015273667871952057,0.2059631645679474
1.229748010635376,0.1722908318042755,1.0574571788311005,0.14233624935150146,0.8,0.013708031736314297,0.20343589782714844
1.2311292886734009,0.17475490272045135,1.0563743859529495,0.13960251212120056,0.8,0.013332043774425983,0.20466642081737518
1.2289690971374512,0.1783742904663086,1.0505948066711426,0.14015305042266846,0.8,0.014633163809776306,0.21081416308879852
1.2285432815551758,0.18653123080730438,1.0420120507478714,0.14490251243114471,0.8,0.010283966548740864,0.22198863327503204
1.223830223083496,0.19755464792251587,1.0262755751609802,0.15362443029880524,0.8,0.008388184010982513,0.2372351437807083
1.2167237997055054,0.21411792933940887,1.0026058703660965,0.1674298793077469,0.8,0.01779571920633316,0.2572236955165863
1.2095361948013306,0.23050466179847717,0.9790315330028534,0.1833077371120453,0.8,0.015938658267259598,0.2778775691986084
1.2048230171203613,0.2475331872701645,0.9572898298501968,0.2022426575422287,0.8,0.014567497186362743,0.2996910512447357
1.2042731046676636,0.2644116282463074,0.9398614764213562,0.22248883545398712,0.8,0.015468859113752842,0.3205449879169464
1.2152283191680908,0.279841810464859,0.9353865087032318,0.24176263809204102,0.8,0.018607700243592262,0.3386639654636383
1.2362676858901978,0.2918345630168915,0.9444331228733063,0.254548579454422,0.8,0.020690931007266045,0.3510453402996063
1.2562658786773682,0.2990776598453522,0.957188218832016,0.2615032196044922,0.8,0.016828486695885658,0.3572399616241455
1.2717896699905396,0.30524298548698425,0.9665466845035553,0.2683946490287781,0.8,0.02560368925333023,0.3634575605392456
1.2837175130844116,0.3109324276447296,0.972785085439682,0.27559152245521545,0.8,0.02168898470699787,0.3705907464027405
1.2956242561340332,0.31636330485343933,0.9792609512805939,0.28228434920310974,0.8,0.01683308556675911,0.37861302495002747
1.3152689933776855,0.3221011757850647,0.9931678175926208,0.2896275222301483,0.8,0.014591515064239502,0.38794586062431335
1.3457908630371094,0.3191588819026947,1.0266319811344147,0.29235491156578064,0.8,0.012201816774904728,0.3925345838069916
1.3797191381454468,0.3121960759162903,1.0675230622291565,0.28512832522392273,0.8,0.06990589946508408,0.3887753188610077
1.4126890897750854,0.29617035388946533,1.1165187358856201,0.2487184852361679,0.8,0.07435095310211182,0.35605907440185547
1.4429734945297241,0.28355714678764343,1.1594163477420807,0.20688627660274506,0.8,0.06989359110593796,0.31042027473449707
1.4684338569641113,0.2759875953197479,1.1924462616443634,0.1676265001296997,0.8,0.06605538725852966,0.26350051164627075
1.4878910779953003,0.27179795503616333,1.216093122959137,0.13847358524799347,0.8,0.06083598732948303,0.22650198638439178
1.5066403150558472,0.275348037481308,1.2312922775745392,0.12780310213565826,0.8,0.05751427635550499,0.2127634584903717
1.0339288711547852,0.4285110533237457,0.6054178178310394,0.46673890948295593,0.85,0.0549444779753685,0.7585694193840027
1.0011409521102905,0.4564172923564911,0.5447236597537994,0.4790217876434326,0.85,0.05211023613810539,0.7757925391197205
0.9656500220298767,0.48043933510780334,0.48521068692207336,0.4914732873439789,0.85,0.05017256364226341,0.7711909413337708
0.9433053135871887,0.5012426972389221,0.4420626163482666,0.5048707127571106,0.85,0.05544165521860123,0.753125011920929
0.9307417273521423,0.5187245607376099,0.41201716661453247,0.5178596377372742,0.85,0.053170960396528244,0.7497197389602661
0.9265336990356445,0.5183811187744141,0.40815258026123047,0.5100054144859314,0.85,0.04378223791718483,0.7374008297920227
0.9168074727058411,0.5076445937156677,0.40916287899017334,0.48419687151908875,0.85,0.03911936283111572,0.718048632144928
0.9652126431465149,0.5095661282539368,0.4556465148925781,0.4633873999118805,0.85,0.032436877489089966,0.6934859156608582
1.008989930152893,0.5060024261474609,0.5029875040054321,0.4211195111274719,0.85,0.027938514947891235,0.6489962935447693
1.0354048013687134,0.5006689429283142,0.5347358584403992,0.3799087107181549,0.85,0.03190071880817413,0.586905300617218
1.0564134120941162,0.5049189329147339,0.5514944791793823,0.3735889196395874,0.85,0.026457207277417183,0.5741586089134216
1.0767759084701538,0.5119668245315552,0.5648090839385986,0.3718096911907196,0.85,0.025859670713543892,0.5646030902862549
1.1115033626556396,0.5121566653251648,0.5993466973304749,0.3666796088218689,0.85,0.02639308013021946,0.5480986833572388
1.1476311683654785,0.5188722014427185,0.62875896692276,0.37490975856781006,0.85,0.02306842803955078,0.5523393750190735
1.1577571630477905,0.5168516039848328,0.6409055590629578,0.4077244699001312,0.85,0.02105485275387764,0.5905375480651855
1.1520631313323975,0.5066086053848267,0.6454545259475708,0.4316139221191406,0.85,0.026499919593334198,0.6069567799568176
1.1477301120758057,0.4978218972682953,0.6499082148075104,0.43734875321388245,0.85,0.041261304169893265,0.5972511172294617
1.1506983041763306,0.48835012316703796,0.6623481810092926,0.43643417954444885,0.9,0.05603437125682831,0.5859115719795227
1.148709774017334,0.4657149314880371,0.6829948425292969,0.4244633615016937,0.9,0.06887039542198181,0.5663183331489563
1.1593079566955566,0.4564679265022278,0.7028400301933289,0.40994444489479065,0.9,0.07837536185979843,0.5445802807807922
1.151240587234497,0.4534699618816376,0.6977706253528595,0.38275131583213806,0.9,0.06949032098054886,0.508917510509491
1.1697953939437866,0.4668762683868408,0.7029191255569458,0.3587394654750824,0.9,0.06341368705034256,0.47693726420402527
1.2139067649841309,0.4977204501628876,0.7161863148212433,0.34088531136512756,0.9,0.044550202786922455,0.4536260664463043
1.2798136472702026,0.5705000162124634,0.7093136310577393,0.3356890082359314,0.9,0.03576809540390968,0.4504684507846832
1.3109153509140015,0.6227583885192871,0.6881569623947144,0.3424556255340576,0.9,0.03068987838923931,0.472034215927124
1.2850677967071533,0.6849989891052246,0.6000688076019287,0.3620515465736389,0.85,0.027700237929821014,0.48695239424705505
1.2498300075531006,0.6843721270561218,0.5654578804969788,0.34566718339920044,0.85,0.031234988942742348,0.4631393849849701
1.255915641784668,0.6576243042945862,0.5982913374900818,0.33751800656318665,0.85,0.03457747772336006,0.45219841599464417
1.2400133609771729,0.634692370891571,0.6053209900856018,0.34002885222435,0.85,0.016166066750884056,0.45861339569091797
1.1767504215240479,0.6472328901290894,0.5295175313949585,0.3409419059753418,0.85,0.01937149092555046,0.47497138381004333
1.114445686340332,0.6534016728401184,0.4610440135002136,0.3185439109802246,0.85,0.013785758055746555,0.44997739791870117
1.1013487577438354,0.6471877098083496,0.45416104793548584,0.30969032645225525,0.85,0.016807327046990395,0.43306055665016174
1.091034173965454,0.6301844716072083,0.46084970235824585,0.323958158493042,0.85,0.02034803293645382,0.4425473213195801
1.0946824550628662,0.5936182141304016,0.5010642409324646,0.32537856698036194,0.85,0.014831705018877983,0.4369288384914398
1.0440438985824585,0.5629404187202454,0.48110347986221313,0.32774654030799866,0.85,0.018489576876163483,0.4386415481567383
1.0350885391235352,0.555324375629425,0.4797641634941101,0.32711249589920044,0.85,0.016363268718123436,0.4378471374511719
1.0091373920440674,0.566688060760498,0.44244933128356934,0.3306922912597656,0.85,0.017244409769773483,0.4415304362773895
0.9960179328918457,0.5628563761711121,0.43316155672073364,0.32401609420776367,0.85,0.01859874650835991,0.4331112802028656
0.9829646348953247,0.557422399520874,0.4255422353744507,0.3174801170825958,0.85,0.02344316989183426,0.4265230596065521
0.9606229662895203,0.5563899874687195,0.4042329788208008,0.31540700793266296,0.85,0.02282685600221157,0.4242556691169739
0.961796760559082,0.5561227798461914,0.4056739807128906,0.3081143796443939,0.85,0.02240067720413208,0.41637879610061646
0.9516796469688416,0.5638043284416199,0.3878753185272217,0.30636581778526306,0.85,0.030880961567163467,0.4135158956050873
0.9410686492919922,0.5694423913955688,0.37162625789642334,0.30784130096435547,0.85,0.04436631500720978,0.4144364297389984
0.944035530090332,0.5715327262878418,0.37250280380249023,0.3105992376804352,0.85,0.06527186930179596,0.4173240661621094
0.9507342576980591,0.5738899111747742,0.3768443465232849,0.3151282072067261,0.85,0.055936023592948914,0.42303773760795593
0.9520439505577087,0.5745531916618347,0.377490758895874,0.3219686448574066,0.85,0.04521208629012108,0.43002691864967346
0.9540205001831055,0.5771245360374451,0.3768959641456604,0.33050236105918884,0.85,0.0368652381002903,0.440507709980011
0.9549418687820435,0.5832762718200684,0.3716655969619751,0.3406779170036316,0.85,0.03136277571320534,0.45438772439956665
0.9520508050918579,0.5899542570114136,0.36209654808044434,0.35067006945610046,0.85,0.026405883952975273,0.46779948472976685
0.9433926939964294,0.5961453914642334,0.34724730253219604,0.35705694556236267,0.85,0.022335821762681007,0.47674131393432617
0.9523722529411316,0.594793438911438,0.3575788140296936,0.3481959104537964,0.85,0.018515778705477715,0.4721156060695648
0.987434983253479,0.5985657572746277,0.3888692259788513,0.3322201669216156,0.85,0.03578240051865578,0.4590541422367096
1.0257999897003174,0.6007299423217773,0.42507004737854004,0.31285354495048523,0.85,0.030107315629720688,0.43231531977653503
1.055813193321228,0.604699969291687,0.451113224029541,0.30125585198402405,0.85,0.026654787361621857,0.4059828817844391
1.0778560638427734,0.6092445254325867,0.46861153841018677,0.2965129017829895,0.85,0.029653623700141907,0.3872887194156647
1.09261953830719,0.6134888529777527,0.47913068532943726,0.29591330885887146,0.85,0.027662333101034164,0.3782607614994049
1.1004046201705933,0.6188099980354309,0.48159462213516235,0.29637786746025085,0.85,0.0275040864944458,0.37456342577934265
1.1029119491577148,0.6254034638404846,0.4775084853172302,0.294577419757843,0.85,0.029342280700802803,0.371692031621933
1.0873254537582397,0.6333367228507996,0.4539887309074402,0.2884794771671295,0.85,0.02867932617664337,0.36815834045410156
1.0832651853561401,0.62995445728302,0.4533107280731201,0.27903077006340027,0.85,0.027528837323188782,0.3611624836921692
1.102539300918579,0.6134514808654785,0.4890878200531006,0.26879921555519104,0.85,0.026146553456783295,0.35324597358703613
1.1410216093063354,0.5786997079849243,0.5623219013214111,0.25621601939201355,0.85,0.024427426978945732,0.34520837664604187
1.1879596710205078,0.5297829508781433,0.6581767201423645,0.24117763340473175,0.85,0.022360756993293762,0.33748435974121094
1.2228736877441406,0.47671207785606384,0.7461616098880768,0.22490441799163818,0.85,0.02195475436747074,0.33061492443084717
1.2352615594863892,0.42358025908470154,0.8116813004016876,0.20849736034870148,0.85,0.020527308806777,0.3247726857662201
1.2355955839157104,0.3797776997089386,0.8558178842067719,0.1936923861503601,0.85,0.018686749041080475,0.31921982765197754
1.2330864667892456,0.3380446135997772,0.8950418531894684,0.17880122363567352,0.85,0.018061602488160133,0.3125123977661133
1.2309080362319946,0.30029597878456116,0.9306120574474335,0.1638970822095871,0.85,0.01762586086988449,0.30260583758354187
1.2297614812850952,0.2659086287021637,0.9638528525829315,0.14850358664989471,0.85,0.01717253215610981,0.2859805226325989
1.2297807931900024,0.23943939805030823,0.9903413951396942,0.13552485406398773,0.85,0.016718469560146332,0.26667147874832153
1.2309584617614746,0.21766331791877747,1.0132951438426971,0.12443246692419052,0.85,0.017000606283545494,0.24661393463611603
1.232295036315918,0.21012206375598907,1.022172972559929,0.11629243195056915,0.85,0.018943049013614655,0.23012442886829376
1.234013319015503,0.20693174004554749,1.0270815789699554,0.11008918285369873,0.85,0.018949275836348534,0.2165895253419876
1.2352464199066162,0.20374837517738342,1.0314980447292328,0.1052282378077507,0.8,0.017044393345713615,0.20549121499061584
1.2363426685333252,0.2009967863559723,1.035345882177353,0.10138177871704102,0.8,0.01474608015269041,0.19638311862945557
1.2372242212295532,0.19885538518428802,1.0383688360452652,0.09835421293973923,0.8,0.011356372386217117,0.18900442123413086
1.2377477884292603,0.19730721414089203,1.0404405742883682,0.09599320590496063,0.8,0.010679487138986588,0.1831229031085968
1.2376842498779297,0.19640587270259857,1.0412783771753311,0.09424656629562378,0.8,0.011381854303181171,0.1787613183259964
1.2373875379562378,0.19615785777568817,1.0412296801805496,0.09308404475450516,0.8,0.01060116570442915,0.17580033838748932
1.2363637685775757,0.1989404410123825,1.0374233275651932,0.09251938760280609,0.8,0.01031611766666174,0.17420867085456848
1.2397159337997437,0.2021322101354599,1.0375837236642838,0.09195604175329208,0.8,0.011184395290911198,0.17262707650661469
1.2418220043182373,0.2054489701986313,1.036373034119606,0.09208917617797852,0.8,0.009654203429818153,0.1723940372467041
1.2444326877593994,0.20872639119625092,1.0357062965631485,0.09268365055322647,0.8,0.01129282359033823,0.1728823482990265
1.2448383569717407,0.21185345947742462,1.032984897494316,0.09391093999147415,0.8,0.03415721654891968,0.1744905263185501
1.2431062459945679,0.21475568413734436,1.0283505618572235,0.09572379291057587,0.8,0.028232498094439507,0.17701826989650726
1.2442423105239868,0.2164716273546219,1.027770683169365,0.09784471988677979,0.8,0.024818729609251022,0.17977356910705566
1.2492605447769165,0.2166641503572464,1.03259639441967,0.10035467147827148,0.8,0.021874289959669113,0.1828073263168335
1.250022530555725,0.2170482724905014,1.0329742580652237,0.10375545173883438,0.8,0.02607695944607258,0.18694248795509338
1.251805305480957,0.2164146900177002,1.0353906154632568,0.10760482400655746,0.8,0.021406151354312897,0.19174407422542572
1.2552417516708374,0.21457929909229279,1.0406624525785446,0.11166014522314072,0.8,0.019778667017817497,0.1969548463821411
1.2664997577667236,0.2091093510389328,1.0573904067277908,0.11585383862257004,0.8,0.019299205392599106,0.20285208523273468
1.2701257467269897,0.20446443557739258,1.0656613111495972,0.11986732482910156,0.8,0.02953995205461979,0.2077786922454834
1.2707128524780273,0.20467901229858398,1.0660338401794434,0.1240525022149086,0.8,0.029782181605696678,0.2122737020254135
1.2692159414291382,0.2051471769809723,1.064068764448166,0.12871280312538147,0.8,0.02866973727941513,0.2167809009552002
1.2739720344543457,0.20405900478363037,1.0699130296707153,0.13366630673408508,0.8,0.053567711263895035,0.22088246047496796
1.2778414487838745,0.20505757629871368,1.0727838724851608,0.13926897943019867,0.8,0.05383278802037239,0.22568273544311523
1.2800302505493164,0.2133900672197342,1.0666401833295822,0.14550264179706573,0.8,0.043784722685813904,0.23125076293945312
1.2796157598495483,0.22201013565063477,1.0576056241989136,0.1522589921951294,0.8,0.034960586577653885,0.23757851123809814
1.2932134866714478,0.22790761291980743,1.0653058737516403,0.15686777234077454,0.8,0.027812249958515167,0.24149857461452484
1.3071846961975098,0.23283152282238007,1.0743531733751297,0.16022014617919922,0.8,0.023188868537545204,0.24456599354743958
1.3201420307159424,0.23744694888591766,1.0826950818300247,0.16276559233665466,0.8,0.019214032217860222,0.24727332592010498
1.3375900983810425,0.2352539598941803,1.1023361384868622,0.15390673279762268,0.8,0.01469169370830059,0.23773673176765442
1.3560333251953125,0.23198910057544708,1.1240442246198654,0.14010027050971985,0.8,0.012403959408402443,0.22163791954517365
1.372254729270935,0.23097291588783264,1.1412818133831024,0.1275077909231186,0.8,0.01306443102657795,0.20587816834449768
1.3868770599365234,0.23174281418323517,1.1551342457532883,0.1168125793337822,0.8,0.010986625216901302,0.19183914363384247
1.4001271724700928,0.23375482857227325,1.1663723438978195,0.10808851569890976,0.8,0.00994484219700098,0.18002153933048248
1.4127885103225708,0.23407499492168427,1.1787135154008865,0.10016464442014694,0.8,0.007979586720466614,0.16839516162872314
1.4233869314193726,0.23309122025966644,1.1902957111597061,0.09413731098175049,0.8,0.014431510120630264,0.15877126157283783
1.4312858581542969,0.2323008030653,1.1989850550889969,0.09087944775819778,0.8,0.018697749823331833,0.15304724872112274
1.437468409538269,0.23040473461151123,1.2070636749267578,0.08849718421697617,0.8,0.02158069983124733,0.1484910547733307
1.4431724548339844,0.22536396980285645,1.217808485031128,0.08506902307271957,0.8,0.025691313669085503,0.14207391440868378
1.4494444131851196,0.21973839402198792,1.2297060191631317,0.08187376707792282,0.8,0.024924075230956078,0.13609452545642853
1.459473967552185,0.2129899114370346,1.2464840561151505,0.07816165685653687,0.8,0.022972652688622475,0.12933316826820374
1.4799902439117432,0.20841164886951447,1.2715785950422287,0.07548678666353226,0.8,0.02488475665450096,0.12440838664770126
0.8873763084411621,0.7085103988647461,0.17886590957641602,0.39959535002708435,0.85,0.029246676713228226,0.6012668609619141
0.8631464242935181,0.6702672839164734,0.19287914037704468,0.3654657006263733,0.85,0.0347558818757534,0.5785766243934631
0.8501432538032532,0.6304491758346558,0.2196940779685974,0.33719658851623535,0.85,0.04077550768852234,0.5515007972717285
0.8429922461509705,0.5879497528076172,0.25504249334335327,0.31174513697624207,0.85,0.047766104340553284,0.5233133435249329
0.8406873941421509,0.54034024477005,0.30034714937210083,0.2863706052303314,0.85,0.05308080464601517,0.4939531981945038
0.8463417291641235,0.4977966248989105,0.348545104265213,0.2619066834449768,0.85,0.04718644171953201,0.4628663957118988
0.8480432629585266,0.46446195244789124,0.3835813105106354,0.24385368824005127,0.85,0.04554891958832741,0.4384307861328125
0.8430366516113281,0.4347641170024872,0.40827253460884094,0.23063579201698303,0.85,0.06126997619867325,0.42162567377090454
0.8303868174552917,0.40831470489501953,0.4220721125602722,0.22116146981716156,0.85,0.06613961607217789,0.41278955340385437
0.8285624384880066,0.38237330317497253,0.44618913531303406,0.2115333378314972,0.85,0.059557851403951645,0.40590253472328186
0.8411895036697388,0.3546545207500458,0.486534982919693,0.19982898235321045,0.85,0.054657094180583954,0.39619705080986023
0.8588129878044128,0.3199746608734131,0.5388383269309998,0.18082277476787567,0.85,0.056904662400484085,0.37302446365356445
0.893092930316925,0.27223625779151917,0.6208566725254059,0.15341530740261078,0.85,0.08356505632400513,0.32955703139305115
0.9464598894119263,0.22381582856178284,0.7226440608501434,0.12897251546382904,0.8,0.08585219085216522,0.28126105666160583
1.0048784017562866,0.19202616810798645,0.8128522336483002,0.11251908540725708,0.8,0.07820364832878113,0.24065227806568146
1.0585453510284424,0.19374290108680725,0.8648024499416351,0.10856509208679199,0.8,0.06863034516572952,0.2234465628862381
1.1184666156768799,0.2069724053144455,0.9114942103624344,0.12037140130996704,0.8,0.038276709616184235,0.23473882675170898
1.1861231327056885,0.24665199220180511,0.9394711405038834,0.15849798917770386,0.8,0.027332013472914696,0.28115221858024597
1.2584643363952637,0.30354827642440796,0.9549160599708557,0.21500836312770844,0.8,0.0183135736733675,0.3381248116493225
1.331750512123108,0.3507920205593109,0.980958491563797,0.2647969722747803,0.8,0.02038465067744255,0.3815852701663971
1.3887367248535156,0.35520264506340027,1.0335340797901154,0.2924140393733978,0.8,0.03885473683476448,0.4207465648651123
1.3913565874099731,0.33777180314064026,1.0535847842693329,0.2943844795227051,0.8,0.05615440011024475,0.4402604103088379
1.3380918502807617,0.33159080147743225,1.0065010488033295,0.2724511921405792,0.8,0.061179108917713165,0.4232669770717621
1.2655394077301025,0.3557611107826233,0.9097782969474792,0.25532975792884827,0.8,0.061436574906110764,0.39406177401542664
1.2008278369903564,0.3835854232311249,0.8172424137592316,0.2559680938720703,0.8,0.05748879536986351,0.3844633400440216
1.171230673789978,0.412261962890625,0.758968710899353,0.26317670941352844,0.8,0.04977629706263542,0.38719797134399414
1.1529139280319214,0.43505606055259705,0.7178578674793243,0.2680215835571289,0.8,0.046701785176992416,0.38975149393081665
1.1534960269927979,0.4534173905849457,0.7000786364078522,0.2737696170806885,0.8,0.04863189533352852,0.3974372446537018
1.1531821489334106,0.44124194979667664,0.711940199136734,0.2698953151702881,0.8,0.0420360304415226,0.39316949248313904
1.1412134170532227,0.42067861557006836,0.7205348014831543,0.27237361669540405,0.8,0.032968875020742416,0.4082653224468231
1.1147074699401855,0.39806196093559265,0.7166455090045929,0.28056398034095764,0.8,0.026637965813279152,0.4361597001552582
1.0892789363861084,0.38081270456314087,0.7084662318229675,0.28321409225463867,0.8,0.022727305069565773,0.4527166485786438
1.0661184787750244,0.37045222520828247,0.6956662535667419,0.2797798216342926,0.8,0.02264474146068096,0.455493688583374
1.038666844367981,0.35489538311958313,0.6837714612483978,0.2676529586315155,0.8,0.01991107501089573,0.44589972496032715
1.0160571336746216,0.33673855662345886,0.6793185770511627,0.24640007317066193,0.8,0.01667972095310688,0.42147713899612427
1.0288468599319458,0.3264307975769043,0.7024160623550415,0.22117498517036438,0.8,0.013434130698442459,0.3761102557182312
1.0412644147872925,0.319440633058548,0.7218237817287445,0.19973908364772797,0.8,0.010386831127107143,0.33538514375686646
1.0486153364181519,0.3103662431240082,0.7382490932941437,0.18278831243515015,0.8,0.00786188431084156,0.3042851388454437
1.0724433660507202,0.30022773146629333,0.7722156345844269,0.16930830478668213,0.8,0.0062566762790083885,0.2782822549343109
1.093629002571106,0.2894096374511719,0.8042193651199341,0.1586698293685913,0.8,0.004973369184881449,0.2559337317943573
1.111350655555725,0.27900955080986023,0.8323411047458649,0.1510041058063507,0.8,0.0040387678891420364,0.23795866966247559
1.1253536939620972,0.27013617753982544,0.8552175164222717,0.1475505381822586,0.8,0.0029720342718064785,0.22747080028057098
1.1386033296585083,0.2638048529624939,0.8747984766960144,0.14541232585906982,0.8,0.002574346959590912,0.2214588224887848
1.1464308500289917,0.2583719789981842,0.8880588710308075,0.14374542236328125,0.8,0.0025646367575973272,0.21732132136821747
1.1522698402404785,0.2544407546520233,0.8978290855884552,0.14222383499145508,0.8,0.0028325854800641537,0.21404461562633514
1.1598944664001465,0.2521877586841583,0.9077067077159882,0.14078429341316223,0.8,0.002878203522413969,0.21131610870361328
1.17155921459198,0.25044384598731995,0.92111536860466,0.13922391831874847,0.8,0.0027594969142228365,0.20880158245563507
1.1857168674468994,0.24879001080989838,0.936926856637001,0.13770876824855804,0.8,0.0027545245829969645,0.20650635659694672
1.198102593421936,0.2471734583377838,0.9509291350841522,0.1366007775068283,0.8,0.002467576414346695,0.20462141931056976
1.2231340408325195,0.2463485300540924,0.9767855107784271,0.13637471199035645,0.8,0.001948960474692285,0.2036888152360916
1.2428524494171143,0.24595622718334198,0.9968962222337723,0.13693177700042725,0.8,0.0016051039565354586,0.203593447804451
1.2494062185287476,0.2459331601858139,1.0034730583429337,0.137739896774292,0.8,0.001456915633752942,0.20387999713420868
1.245651125907898,0.24600167572498322,0.9996494501829147,0.13866296410560608,0.8,0.0013537653721868992,0.20437143743038177
1.2355337142944336,0.24702465534210205,0.9885090589523315,0.1398279219865799,0.8,0.0012838292168453336,0.2052847445011139
1.2209218740463257,0.2486022561788559,0.9723196178674698,0.1410537213087082,0.8,0.0011698586167767644,0.20639608800411224
1.2033801078796387,0.2503255009651184,0.9530546069145203,0.14218159019947052,0.8,0.05505459010601044,0.2074621170759201
1.1842988729476929,0.25216934084892273,0.9321295320987701,0.14305339753627777,0.8,0.04483408108353615,0.2083299607038498
1.1654024124145508,0.2539481818675995,0.9114542305469513,0.14361798763275146,0.8,0.04456410929560661,0.20895175635814667
1.1491206884384155,0.25534293055534363,0.8937777578830719,0.14386753737926483,0.8,0.040313541889190674,0.2092919796705246
1.1379692554473877,0.25612783432006836,0.8818414211273193,0.14377200603485107,0.8,0.04117385298013687,0.20929944515228271
1.133458137512207,0.25633522868156433,0.8771229088306427,0.14340780675411224,0.8,0.044939152896404266,0.20903043448925018
1.1355878114700317,0.25607457756996155,0.8795132339000702,0.142875075340271,0.8,0.049166109412908554,0.208566814661026
1.1432209014892578,0.25549596548080444,0.8877249360084534,0.14224815368652344,0.8,0.04701768606901169,0.207971453666687
1.2252838611602783,0.7250971794128418,0.5001866817474365,0.5892137885093689,0.85,0.04302361607551575,0.7247774600982666
1.1705334186553955,0.7389293909072876,0.4316040277481079,0.5722038149833679,0.85,0.03818531334400177,0.7173969149589539
1.1233863830566406,0.7393161654472351,0.3840702176094055,0.5459434390068054,0.85,0.034050602465867996,0.6900952458381653
1.0904380083084106,0.713685929775238,0.3767520785331726,0.516655683517456,0.8,0.03127867355942726,0.6554163098335266
1.0844300985336304,0.6286881566047668,0.4557419419288635,0.4783755838871002,0.8,0.029905561357736588,0.6254041790962219
1.1117981672286987,0.5364465117454529,0.5753516554832458,0.43122321367263794,0.8,0.02689730003476143,0.6046141982078552
1.16293466091156,0.4877301752567291,0.6752044856548309,0.4027477204799652,0.8,0.02343875542283058,0.5935603976249695
1.2112029790878296,0.4684625566005707,0.7427404224872589,0.3916893005371094,0.8,0.025014566257596016,0.5939353108406067
1.2404755353927612,0.470236599445343,0.7702389359474182,0.3931758999824524,0.8,0.026273634284734726,0.6066675186157227
1.2606531381607056,0.47946640849113464,0.7811867296695709,0.4034116864204407,0.8,0.02227792516350746,0.6281682848930359
1.294023871421814,0.4838762879371643,0.8101475834846497,0.41514140367507935,0.8,0.02399878017604351,0.6405498385429382
1.3286871910095215,0.4958481788635254,0.8328390121459961,0.4359024167060852,0.8,0.03194434568285942,0.6441475749015808
1.3664206266403198,0.514102578163147,0.8523180484771729,0.4632970988750458,0.8,0.03642424941062927,0.6502891778945923
1.405895709991455,0.5386318564414978,0.8672638535499573,0.49060097336769104,0.8,0.03499568626284599,0.6517900228500366
1.4437196254730225,0.5691511034965515,0.874568521976471,0.508567214012146,0.8,0.03325995057821274,0.6425196528434753
1.4788246154785156,0.6043853163719177,0.8744392991065979,0.5130554437637329,0.8,0.03264465555548668,0.629370391368866
1.515676736831665,0.6471265554428101,0.868550181388855,0.5065298676490784,0.8,0.03970533609390259,0.6197830438613892
1.5571151971817017,0.6970823407173157,0.860032856464386,0.4978385865688324,0.8,0.04412323236465454,0.6168457865715027
1.5971500873565674,0.7449992299079895,0.8521508574485779,0.4932747781276703,0.8,0.046627242118120193,0.6157103776931763
1.6356239318847656,0.7977253198623657,0.8378986120223999,0.4872988760471344,0.8,0.04363281652331352,0.608107328414917
1.6719989776611328,0.8391650319099426,0.8328339457511902,0.48489856719970703,0.8,0.03687570244073868,0.5893821120262146
1.697414755821228,0.865946888923645,0.831467866897583,0.5089485049247742,0.8,0.0353393591940403,0.5945941805839539
1.7208912372589111,0.8831633925437927,0.8377278447151184,0.5446373820304871,0.8,0.07198168337345123,0.6186314821243286
1.7333248853683472,0.8957913517951965,0.8375335335731506,0.5620458722114563,0.8,0.08699876070022583,0.6325034499168396
1.73162043094635,0.8983651995658875,0.8332552313804626,0.5692607760429382,0.8,0.0776752158999443,0.6429333090782166
1.7231823205947876,0.8967041969299316,0.826478123664856,0.57536381483078,0.8,0.07850749790668488,0.6560824513435364
1.7210336923599243,0.8743983507156372,0.8466353416442871,0.5767686367034912,0.8,0.05716399848461151,0.6645175814628601
1.7167333364486694,0.8576623797416687,0.8590709567070007,0.5755526423454285,0.8,0.043863505125045776,0.6665279865264893
1.710275650024414,0.8199185729026794,0.8903570771217346,0.5666175484657288,0.8,0.040176764130592346,0.6613709330558777
1.6598747968673706,0.784033477306366,0.8758413195610046,0.5713707804679871,0.8,0.028157811611890793,0.675858736038208
1.6007331609725952,0.750272810459137,0.8504603505134583,0.5803959965705872,0.8,0.020510196685791016,0.6952651143074036
1.5515692234039307,0.7038826942443848,0.8476865291595459,0.5744853019714355,0.8,0.020993227139115334,0.7004461288452148
1.5253084897994995,0.6599878668785095,0.86532062292099,0.5491065382957458,0.8,0.024309255182743073,0.6785509586334229
1.5180574655532837,0.6292328238487244,0.8888246417045593,0.5239492654800415,0.8,0.01994664967060089,0.6428435444831848
1.5066288709640503,0.594244122505188,0.9123847484588623,0.4976816177368164,0.8,0.01895488239824772,0.6013548970222473
1.4910736083984375,0.5636217594146729,0.9274518489837646,0.46689659357070923,0.8,0.028655776754021645,0.5689356327056885
1.4806158542633057,0.5440574288368225,0.9365584254264832,0.43198519945144653,0.8,0.03374354541301727,0.5314300060272217
1.4738097190856934,0.531718909740448,0.9420908093452454,0.4057243764400482,0.8,0.04128149896860123,0.4965536296367645
1.467931866645813,0.5220994353294373,0.9458324313163757,0.39233818650245667,0.8,0.05590195581316948,0.47669488191604614
1.4562357664108276,0.5028799772262573,0.9533557891845703,0.38651201128959656,0.8,0.05137346684932709,0.4696125090122223
1.448011875152588,0.4792124927043915,0.9687993824481964,0.37818631529808044,0.8,0.04910864308476448,0.4644807279109955
1.4510993957519531,0.4344494342803955,1.0166499614715576,0.35465073585510254,0.8,0.0460728257894516,0.4429550766944885
1.457103967666626,0.4027855098247528,1.0543184578418732,0.33265307545661926,0.8,0.04791058227419853,0.42189693450927734
1.4675768613815308,0.3734540343284607,1.09412282705307,0.30949267745018005,0.8,0.04821578785777092,0.40297555923461914
1.4872995615005493,0.34553930163383484,1.1417602598667145,0.2810036540031433,0.8,0.04979022592306137,0.38261115550994873
1.5096606016159058,0.33320432901382446,1.1764562726020813,0.259268581867218,0.8,0.046375736594200134,0.3690093159675598
1.5203323364257812,0.31975242495536804,1.2005799114704132,0.2429734766483307,0.8,0.031851135194301605,0.3566007912158966
1.5196861028671265,0.30538317561149597,1.2143029272556305,0.22890305519104004,0.8,0.001992167206481099,0.34444791078567505
1.5348615646362305,0.309031218290329,1.2258303463459015,0.23547331988811493,0.8,0.009380605071783066,0.35224393010139465
1.538777470588684,0.32229945063591003,1.216478019952774,0.2439621239900589,0.8,0.011647981591522694,0.3646138608455658
1.5362772941589355,0.3407905101776123,1.1954867839813232,0.24380598962306976,0.8,0.014970730058848858,0.3681289851665497
1.5246626138687134,0.3682001829147339,1.1564624309539795,0.24607610702514648,0.8,0.01710437424480915,0.3631081283092499
1.503104567527771,0.4036332070827484,1.0994713604450226,0.26018214225769043,0.8,0.011656977236270905,0.3600761890411377
1.4721415042877197,0.4421026408672333,1.0300388634204865,0.2707379460334778,0.8,0.013379832729697227,0.35656970739364624
1.4349044561386108,0.48137354850769043,0.9535309076309204,0.2798239588737488,0.8,0.015529698692262173,0.35892295837402344
1.4064793586730957,0.5190081000328064,0.8874712586402893,0.2919003665447235,0.8,0.015174477361142635,0.36844727396965027
1.4202502965927124,0.5448736548423767,0.8753766417503357,0.29878270626068115,0.8,0.013939517550170422,0.3754730224609375
1.424505591392517,0.5568556189537048,0.8676499724388123,0.3001417815685272,0.8,0.014942110516130924,0.37797704339027405
1.4211101531982422,0.5591661334037781,0.8619440197944641,0.2997923791408539,0.8,0.011347595602273941,0.3787129819393158
1.413415551185608,0.5624520778656006,0.8509634733200073,0.3025226891040802,0.8,0.008132442831993103,0.3826306462287903
1.4087270498275757,0.5677699446678162,0.8409571051597595,0.3074648082256317,0.8,0.00921617541462183,0.3887241780757904
1.4092936515808105,0.5746875405311584,0.8346061110496521,0.3133849799633026,0.8,0.013116558082401752,0.39555731415748596
1.4162836074829102,0.5819957256317139,0.8342878818511963,0.31931135058403015,0.8,0.026633985340595245,0.40268707275390625
1.4262508153915405,0.5907883644104004,0.8354624509811401,0.32586240768432617,0.8,0.037313830107450485,0.41101905703544617
1.4367365837097168,0.6010503172874451,0.8356862664222717,0.3331841230392456,0.8,0.03260403126478195,0.42049145698547363
1.4465020895004272,0.6117762327194214,0.8347258567810059,0.3407191336154938,0.8,0.03331423178315163,0.43033567070961
1.4552541971206665,0.6230489611625671,0.8322052359580994,0.3489763140678406,0.8,0.03463687375187874,0.44079747796058655
1.4618192911148071,0.6309665441513062,0.830852746963501,0.3549583852291107,0.8,0.06883122026920319,0.44896039366722107
1.4679064750671387,0.6390876173973083,0.8288188576698303,0.3607633113861084,0.8,0.05035288631916046,0.45630380511283875
1.4733046293258667,0.6463508009910583,0.8269538283348083,0.36617517471313477,0.8,0.031387146562337875,0.46268320083618164
1.4791417121887207,0.6452962160110474,0.8338454961776733,0.3663208782672882,0.8,0.022512922063469887,0.46435031294822693
1.4895212650299072,0.6381959915161133,0.851325273513794,0.36379918456077576,0.8,0.020557304844260216,0.46337395906448364
1.5010340213775635,0.6276899576187134,0.8733440637588501,0.3611568510532379,0.8,0.02254631370306015,0.4618167579174042
1.507240891456604,0.6166917085647583,0.8905491828918457,0.358553022146225,0.8,0.02124451845884323,0.46006545424461365
1.510106086730957,0.6022279858589172,0.9078781008720398,0.35410717129707336,0.8,0.01994362473487854,0.45687219500541687
1.5116409063339233,0.5845397114753723,0.927101194858551,0.3457821011543274,0.8,0.018132848665118217,0.45193931460380554
1.8033860921859741,1.057796835899353,0.7455892562866211,0.6201663613319397,0.8,0.01564301736652851,0.7717177271842957
1.7567551136016846,1.0432405471801758,0.7135145664215088,0.6025483012199402,0.8,0.02078295312821865,0.7581116557121277
1.7494652271270752,1.0196045637130737,0.7298606634140015,0.5850480794906616,0.8,0.022381234914064407,0.7397405505180359
1.7491447925567627,1.0016025304794312,0.7475422620773315,0.5715581774711609,0.8,0.02664959616959095,0.7244035005569458
1.746116280555725,0.9915210008621216,0.7545952796936035,0.5634384155273438,0.8,0.027308905497193336,0.7137589454650879
1.7411946058273315,0.986819863319397,0.7543747425079346,0.5582641959190369,0.8,0.02399846352636814,0.7066329121589661
1.7359697818756104,0.9808250665664673,0.7551447153091431,0.5522939562797546,0.8,0.01960408315062523,0.7005383372306824
1.7249826192855835,0.9736547470092773,0.7513278722763062,0.5417290925979614,0.8,0.015745874494314194,0.6931684613227844
1.708154320716858,0.9606810808181763,0.7474732398986816,0.5295292735099792,0.8,0.014993077144026756,0.6817607879638672
1.6886028051376343,0.949544370174408,0.7390584349632263,0.5177571177482605,0.8,0.021011481061577797,0.6638665795326233
1.6700671911239624,0.947549045085907,0.7225181460380554,0.5117578506469727,0.8,0.023389523848891258,0.6453738808631897
1.6579742431640625,0.9574436545372009,0.7005305886268616,0.5061988830566406,0.8,0.01899842545390129,0.6227335333824158
1.6456822156906128,0.9822503328323364,0.6634318828582764,0.5108391642570496,0.8,0.020307814702391624,0.6144094467163086
1.6283445358276367,1.0221436023712158,0.6062009334564209,0.520014226436615,0.8,0.012523089535534382,0.6163222193717957
1.5981286764144897,1.0527454614639282,0.5453832149505615,0.5233930945396423,0.8,0.01752307452261448,0.6176266670227051
1.543581485748291,1.0536233186721802,0.48995816707611084,0.5135543942451477,0.8,0.012369358912110329,0.6101871132850647
1.4658046960830688,1.031291127204895,0.43451356887817383,0.49563056230545044,0.8,0.019798895344138145,0.5937740206718445
1.3900587558746338,1.0093622207641602,0.38069653511047363,0.47761932015419006,0.8,0.012839634902775288,0.5711460113525391
1.329730749130249,1.0006712675094604,0.3290594816207886,0.4647381901741028,0.8,0.02230967953801155,0.5509552955627441
1.2785959243774414,0.9750161170959473,0.30357980728149414,0.4689234793186188,0.8,0.02074081264436245,0.5417596101760864
1.2792078256607056,0.9783759117126465,0.3008319139480591,0.4743970036506653,0.8,0.019399840384721756,0.5397480726242065
1.326570749282837,0.9628092050552368,0.3637615442276001,0.4795244336128235,0.8,0.03929532691836357,0.5396590828895569
1.3869332075119019,0.9745573997497559,0.412375807762146,0.47874340415000916,0.8,0.03039059229195118,0.5369446277618408
1.402739405632019,0.9466955065727234,0.45604389905929565,0.4775734841823578,0.8,0.01675393246114254,0.5329819917678833
1.4222863912582397,0.9509873390197754,0.47129905223846436,0.4741854667663574,0.8,0.016647016629576683,0.5298897624015808
1.4018421173095703,0.9238255620002747,0.47801655530929565,0.47146740555763245,0.8,0.02919776178896427,0.5272383689880371
1.4025858640670776,0.936043381690979,0.46654248237609863,0.4655303955078125,0.8,0.08187374472618103,0.5238157510757446
1.3720371723175049,0.9017508625984192,0.4702863097190857,0.4573867917060852,0.8,0.10333167761564255,0.5152105689048767
1.3698089122772217,0.912684440612793,0.4571244716644287,0.44806143641471863,0.8,0.08293391764163971,0.5084099173545837
1.3759878873825073,0.8699739575386047,0.5060139298439026,0.4375390112400055,0.8,0.06964004784822464,0.4954230487346649
1.3497934341430664,0.8719663619995117,0.4778270721435547,0.42792484164237976,0.8,0.06420242786407471,0.48696500062942505
1.41301429271698,0.8389572501182556,0.5740570425987244,0.42032384872436523,0.8,0.06134146451950073,0.4739823341369629
1.433630347251892,0.8114259839057922,0.6222043633460999,0.4127933979034424,0.8,0.048688095062971115,0.46492883563041687
1.42023503780365,0.7900077700614929,0.630227267742157,0.40787455439567566,0.8,0.048057734966278076,0.4605160355567932
1.3976982831954956,0.76662677526474,0.6310715079307556,0.4071325957775116,0.8,0.03738093748688698,0.46122485399246216
1.368172526359558,0.735554575920105,0.6326179504394531,0.4065232276916504,0.8,0.02736126072704792,0.4640352427959442
1.352059006690979,0.6558006405830383,0.6962583661079407,0.39556270837783813,0.8,0.020277874544262886,0.4642127454280853
1.3492366075515747,0.5602729916572571,0.7889636158943176,0.3790186643600464,0.8,0.014247225597500801,0.4549793303012848
1.3800982236862183,0.49068012833595276,0.8894180953502655,0.352764368057251,0.8,0.00971626304090023,0.4362025856971741
1.4161022901535034,0.44073063135147095,0.9753716588020325,0.34028422832489014,0.8,0.006728459149599075,0.42883989214897156
1.4505995512008667,0.3919587731361389,1.0586407780647278,0.3242465555667877,0.8,0.004239670932292938,0.4267868995666504
1.4826780557632446,0.35089725255966187,1.1317808032035828,0.3057950437068939,0.8,0.003286456223577261,0.4315522313117981
1.5063722133636475,0.3184138238430023,1.1879583895206451,0.28117743134498596,0.8,0.002596289850771427,0.418518990278244
1.5270689725875854,0.28006765246391296,1.2470013201236725,0.2169179469347,0.8,0.0022838048171252012,0.3472268581390381
1.5411884784698486,0.24648688733577728,1.2947015911340714,0.14214223623275757,0.8,,0.2467784434556961
1.5510220527648926,0.22237716615200043,1.3286448866128922,0.09743192791938782,0.8,,0.1753893941640854
1.558747410774231,0.20351473987102509,1.3552326709032059,0.07298700511455536,0.8,,0.13231782615184784
1.5643733739852905,0.18853047490119934,1.3758428990840912,0.0589892752468586,0.8,,0.10705652087926865
1.570935606956482,0.1762942671775818,1.3946413397789001,0.05016089603304863,0.8,,0.09167052060365677
1.5756491422653198,0.1674332618713379,1.408215880393982,0.04381635785102844,0.8,,0.08095556497573853
1.569631576538086,0.16218465566635132,1.4074469208717346,0.0395788736641407,0.8,,0.07390047609806061
1.5519859790802002,0.15941877663135529,1.392567202448845,0.03705564886331558,0.8,,0.06972306221723557
1.5316575765609741,0.15797625482082367,1.3736813217401505,0.03569209203124046,0.8,,0.06746793538331985
1.5187528133392334,0.15827229619026184,1.3604805171489716,0.0350828655064106,0.8,,0.06645366549491882


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/5_agent_zero_shot_from_4_policy/attn_ent/DummyExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
1.136759877204895,0.9636282324790955,0.17313164472579956,0.6314209699630737,0.5,2.094486713409424,0.7657016515731812
0.7229601740837097,1.0873711109161377,-0.364410936832428,0.7204999327659607,0.5,1.971737027168274,0.9890593886375427
0.5878643989562988,1.1162264347076416,-0.5283620357513428,0.740333080291748,0.5,1.7497104406356812,0.9524106979370117
1.0470842123031616,1.018707036972046,0.028377175331115723,0.7579648494720459,0.35,1.9984930753707886,0.9742695093154907
0.636980414390564,0.9448694586753845,-0.30788904428482056,0.6014549136161804,0.4,1.8718664646148682,0.7993842363357544
1.0368473529815674,0.8538570404052734,0.18299031257629395,0.5175917744636536,0.4,2.1118905544281006,0.688823401927948
0.6403051614761353,0.8623680472373962,-0.222062885761261,0.5794706344604492,0.30000000000000004,1.860532522201538,0.8390774130821228
0.878870964050293,0.836574375629425,0.04229658842086792,0.5951372385025024,0.44999999999999996,1.556676983833313,0.8817731142044067
0.6267834901809692,0.9543723464012146,-0.32758885622024536,0.6728944778442383,0.6,1.598914623260498,0.8234731554985046
0.6388022303581238,1.1114150285720825,-0.47261279821395874,0.6251778602600098,0.6,1.3657549619674683,0.8582599759101868
0.8865267038345337,0.780231773853302,0.10629492998123169,0.5557208061218262,0.65,2.1312828063964844,0.7605061531066895
0.6834776401519775,1.1949695348739624,-0.5114918947219849,0.5769444704055786,0.5,1.7644861936569214,0.837651252746582
0.810546875,0.6807074546813965,0.12983942031860352,0.37104567885398865,0.6,1.7935882806777954,0.5226637721061707
0.815951943397522,0.577654242515564,0.238297700881958,0.5633642077445984,0.55,1.7504842281341553,0.7218084931373596
0.8205548524856567,0.7131301760673523,0.10742467641830444,0.5130665302276611,0.30000000000000004,2.0015923976898193,0.7288807034492493
0.8536750078201294,0.9206129312515259,-0.06693792343139648,0.5590718388557434,0.4,1.7132245302200317,0.6981207132339478
0.9388908743858337,0.7746685743331909,0.16422230005264282,0.53690105676651,0.5,1.726153016090393,0.65399169921875
1.289847731590271,0.7588947415351868,0.5309529900550842,0.6394181251525879,0.55,1.808656930923462,0.7762429714202881
0.8624915480613708,0.9165131449699402,-0.054021596908569336,0.7007576823234558,0.4,1.7078864574432373,0.8197585940361023
0.9207562804222107,0.7275223135948181,0.19323396682739258,0.5352638363838196,0.5,1.6488233804702759,0.7179877161979675
0.7908293008804321,0.9707692265510559,-0.17993992567062378,0.5928491950035095,0.6,1.9704855680465698,0.6994418501853943
0.9975944757461548,0.7026860117912292,0.29490846395492554,0.500584602355957,0.6,1.5657621622085571,0.6041540503501892
1.1174166202545166,0.5619807243347168,0.5554358959197998,0.37999793887138367,0.4,1.4943664073944092,0.5182381868362427
0.9198248982429504,1.0323116779327393,-0.11248677968978882,0.6267042756080627,0.65,2.1243512630462646,0.7342662811279297
0.8377925753593445,0.971295952796936,-0.13350337743759155,0.6536857485771179,0.44999999999999996,1.7648437023162842,0.7973045706748962
0.7862763404846191,1.038739562034607,-0.2524632215499878,0.5709162950515747,0.5,1.338637351989746,0.7271198630332947
0.9531698226928711,0.933880627155304,0.01928919553756714,0.6378348469734192,0.44999999999999996,1.847388744354248,0.7924777865409851
0.769995391368866,0.9912582635879517,-0.2212628722190857,0.5898627042770386,0.35,1.7751944065093994,0.7692326903343201
0.8218318819999695,0.7855529189109802,0.03627896308898926,0.6403653025627136,0.5,1.786109209060669,0.7144390940666199
1.0914798974990845,1.0607861280441284,0.030693769454956055,0.6894940733909607,0.7,1.5537408590316772,0.7580375075340271
0.8464255332946777,0.8405675888061523,0.005857944488525391,0.7270343899726868,0.5,1.907139539718628,0.8147938847541809
0.4531687796115875,1.1579947471618652,-0.7048259675502777,0.7856212854385376,0.55,1.589452862739563,0.8876921534538269
0.8623008728027344,0.912999153137207,-0.050698280334472656,0.6908349990844727,0.44999999999999996,1.749480962753296,0.7883495688438416
1.0896241664886475,0.879915177822113,0.20970898866653442,0.6500999331474304,0.5,1.5805412530899048,0.7525624632835388
0.8106460571289062,0.8552862405776978,-0.044640183448791504,0.6482987403869629,0.4,1.3807663917541504,0.7690457701683044
0.793900191783905,0.8530632853507996,-0.05916309356689453,0.5633156299591064,0.6,1.5204895734786987,0.6528900265693665
0.8530125021934509,0.6098200678825378,0.24319243431091309,0.5090712904930115,0.55,1.8818567991256714,0.6243104934692383
0.7957903146743774,0.9040948748588562,-0.10830456018447876,0.643645703792572,0.44999999999999996,1.9596410989761353,0.7105289697647095
0.9075908660888672,1.119593620300293,-0.21200275421142578,0.7461295127868652,0.4,2.2770514488220215,0.8385568857192993
0.9155160784721375,0.9220406413078308,-0.006524562835693359,0.6213544607162476,0.55,1.8934152126312256,0.6793544292449951
0.6189482808113098,1.3769023418426514,-0.7579540610313416,0.771139919757843,0.35,1.409684419631958,0.8396410346031189
0.6076537370681763,1.2264397144317627,-0.6187859773635864,0.7151009440422058,0.5,1.5943883657455444,0.7985139489173889
0.6988442540168762,1.2493737936019897,-0.5505295395851135,0.7890604138374329,0.25,1.497423768043518,0.8467041850090027
0.786026656627655,0.9423413276672363,-0.1563146710395813,0.5642361640930176,0.35,2.0410072803497314,0.660441517829895
0.7742952108383179,0.9719138145446777,-0.19761860370635986,0.6527562141418457,0.55,1.8980075120925903,0.7551674246788025
1.0841361284255981,0.7502239346504211,0.333912193775177,0.4696691632270813,0.85,2.041825771331787,0.5806081891059875
0.8295283317565918,1.1496391296386719,-0.3201107978820801,0.7847009897232056,0.5,1.722477912902832,0.8827866911888123
0.7723228335380554,1.1983979940414429,-0.42607516050338745,0.8504292368888855,0.4,1.6679340600967407,0.9583372473716736
1.108380675315857,0.8192370533943176,0.2891436219215393,0.552466869354248,0.35,2.198549270629883,0.6278004050254822
0.6935015916824341,1.1777561902999878,-0.4842545986175537,0.8667489290237427,0.55,2.375126600265503,0.9454249739646912
0.91536945104599,0.4912673532962799,0.4241020977497101,0.3006508946418762,0.6,1.9749020338058472,0.4304937422275543
0.7865546345710754,1.0478439331054688,-0.2612892985343933,0.6969481706619263,0.6,1.5903985500335693,0.8248803019523621
1.0588966608047485,0.7868542075157166,0.272042453289032,0.6020209193229675,0.55,1.64281165599823,0.6573538184165955
0.831141471862793,0.9533765912055969,-0.12223511934280396,0.6530663967132568,0.5,1.7527425289154053,0.7229263782501221
0.6901373267173767,1.0097137689590454,-0.3195764422416687,0.659174382686615,0.55,1.9527667760849,0.7103893756866455
0.8173226714134216,1.0828827619552612,-0.2655600905418396,0.7581449747085571,0.5,1.9477099180221558,0.8672904968261719
0.8371891975402832,0.946340024471283,-0.10915082693099976,0.5320731401443481,0.5,1.66831374168396,0.616193950176239
0.7871252298355103,1.149173617362976,-0.3620483875274658,0.823662281036377,0.65,1.7553776502609253,0.9304580092430115
0.8539829254150391,0.8277164697647095,0.02626645565032959,0.492413192987442,0.35,1.3397866487503052,0.5815970301628113
0.797389805316925,1.2247116565704346,-0.4273218512535095,0.7365233302116394,0.5,1.3490736484527588,0.8681927919387817
1.2441967725753784,0.7527143955230713,0.49148237705230713,0.4298267364501953,0.30000000000000004,1.7158787250518799,0.5288954973220825
1.1806751489639282,0.5763102769851685,0.6043648719787598,0.486955851316452,0.6,1.8395698070526123,0.6227752566337585
0.7838529348373413,0.9244378209114075,-0.14058488607406616,0.5404564738273621,0.6,1.518227219581604,0.6402596235275269
1.1293373107910156,0.7222112417221069,0.4071260690689087,0.4666252136230469,0.35,2.1728529930114746,0.6405746340751648
0.9921236038208008,1.0717111825942993,-0.07958757877349854,0.756324052810669,0.44999999999999996,1.761906623840332,0.855263888835907
0.5911588072776794,1.3193804025650024,-0.728221595287323,0.7942206859588623,0.44999999999999996,1.8148173093795776,0.9114580154418945
1.0228151082992554,1.0641868114471436,-0.041371703147888184,0.5981146693229675,0.55,1.5037425756454468,0.7514709234237671
1.071714997291565,0.9281307458877563,0.1435842514038086,0.47517162561416626,0.4,1.756635308265686,0.544774055480957
0.7543749809265137,1.2689735889434814,-0.5145986080169678,0.640716016292572,0.44999999999999996,1.7349613904953003,0.6852841377258301
0.8851906061172485,0.7704162001609802,0.11477440595626831,0.5339956283569336,0.35,1.730859637260437,0.6432920694351196
1.286677360534668,0.6962449550628662,0.5904324054718018,0.4534153938293457,0.35,1.6387227773666382,0.6631639003753662
0.9299694299697876,0.74994957447052,0.18001985549926758,0.42080673575401306,0.44999999999999996,1.7829866409301758,0.5410657525062561
0.741073727607727,0.8098929524421692,-0.06881922483444214,0.5690435767173767,0.44999999999999996,1.7522234916687012,0.7063974738121033
1.1529673337936401,0.7819359302520752,0.37103140354156494,0.4434940814971924,0.35,1.5621678829193115,0.5759772658348083
1.0744162797927856,0.8744159936904907,0.20000028610229492,0.5512621998786926,0.6,1.9590615034103394,0.597069263458252
1.1332510709762573,1.0599775314331055,0.07327353954315186,0.6489713191986084,0.55,1.8286012411117554,0.8026102185249329
1.0622477531433105,1.0270823240280151,0.03516542911529541,0.6630505919456482,0.55,1.8761301040649414,0.7415370345115662
0.7789629101753235,1.03935706615448,-0.2603941559791565,0.7183400392532349,0.55,1.9695117473602295,0.8522842526435852
1.2019704580307007,0.5541297793388367,0.647840678691864,0.40170079469680786,0.44999999999999996,1.6658167839050293,0.539217472076416
1.1035069227218628,0.7431379556655884,0.3603689670562744,0.5294805765151978,0.44999999999999996,1.6380586624145508,0.7048198580741882
1.1170390844345093,0.8440765738487244,0.2729625105857849,0.4609784185886383,0.6,1.8706233501434326,0.6034339666366577
0.8977010846138,0.8990285992622375,-0.0013275146484375,0.6437253952026367,0.6,1.7545641660690308,0.7635176777839661
0.8925491571426392,1.2301771640777588,-0.33762800693511963,0.7541446089744568,0.25,2.007382869720459,0.8163018226623535
0.8979558944702148,0.8583736419677734,0.039582252502441406,0.5757753252983093,0.6,1.885764241218567,0.6520398855209351
0.8001731038093567,0.9254539608955383,-0.12528085708618164,0.5678209662437439,0.75,1.9328176975250244,0.6770162582397461
1.2015466690063477,0.7056722640991211,0.49587440490722656,0.4371846616268158,0.6,1.879553198814392,0.5521181225776672
1.152392029762268,0.8242496848106384,0.32814234495162964,0.5430558323860168,0.75,1.759509801864624,0.6647903919219971
0.8892467617988586,0.6422325968742371,0.24701416492462158,0.39572879672050476,0.44999999999999996,1.8309428691864014,0.49744972586631775
0.7986844778060913,0.9587093591690063,-0.16002488136291504,0.5968689322471619,0.55,1.553810715675354,0.6706703305244446
1.004693627357483,0.7190693020820618,0.28562432527542114,0.38220635056495667,0.5,1.455905795097351,0.5521933436393738
1.1754190921783447,0.8229148983955383,0.3525041937828064,0.574884295463562,0.25,1.8930665254592896,0.6371955871582031
0.7556414008140564,0.9583859443664551,-0.20274454355239868,0.5506042242050171,0.5,1.6348823308944702,0.6977468729019165
0.7444857954978943,0.8764532208442688,-0.1319674253463745,0.5386468768119812,0.35,1.4789267778396606,0.5913109183311462
1.0477098226547241,1.3524688482284546,-0.30475902557373047,0.6951738595962524,0.5,1.8363611698150635,0.8262495398521423
0.7932742238044739,0.8438153266906738,-0.05054110288619995,0.6407330632209778,0.5,1.7046669721603394,0.8443260192871094
0.770788311958313,1.1316019296646118,-0.36081361770629883,0.7438239455223083,0.55,2.026304244995117,0.9088389277458191
0.9971780180931091,0.997929036617279,-0.0007510185241699219,0.5661390423774719,0.65,1.8476622104644775,0.6963507533073425
1.2473729848861694,0.5928085446357727,0.6545644402503967,0.4213975965976715,0.7,1.986923098564148,0.5709130167961121
0.9143173098564148,1.0282649993896484,-0.11394768953323364,0.5364277958869934,0.35,2.2330455780029297,0.6757685542106628
0.9830900430679321,0.9843096137046814,-0.0012195706367492676,0.6681922674179077,0.65,1.838045358657837,0.8518912196159363
1.1814595460891724,0.8204364776611328,0.36102306842803955,0.5170384049415588,0.44999999999999996,1.9173940420150757,0.6516512036323547
0.8904407620429993,1.1918331384658813,-0.3013923764228821,0.660402238368988,0.5,1.7523812055587769,0.7957413792610168
1.171591877937317,1.1069793701171875,0.0646125078201294,0.6396989822387695,0.55,2.2571170330047607,0.7600536346435547
0.8356931805610657,1.332209825515747,-0.4965166449546814,0.7546530961990356,0.44999999999999996,1.8788514137268066,0.9283035397529602
1.0060409307479858,0.8976549506187439,0.10838598012924194,0.6645612716674805,0.55,1.900876760482788,0.786352813243866
0.8157544136047363,1.3525829315185547,-0.5368285179138184,0.748078465461731,0.65,1.5985605716705322,0.8796623349189758
0.8641800284385681,1.2273571491241455,-0.3631771206855774,0.6831392645835876,0.55,1.760722041130066,0.8258829116821289
1.2183088064193726,1.0826456546783447,0.13566315174102783,0.6777452826499939,0.55,2.1235110759735107,0.761213481426239
1.3696004152297974,0.8238292932510376,0.5457711219787598,0.5793566703796387,0.6,1.8888636827468872,0.7735965847969055
0.666754424571991,1.3584707975387573,-0.6917163729667664,0.7261571884155273,0.8,1.6164052486419678,0.840109646320343
1.3552720546722412,1.0277270078659058,0.32754504680633545,0.6610620021820068,0.55,1.9147628545761108,0.8469884991645813
1.2608238458633423,1.0648895502090454,0.19593429565429688,0.6753705739974976,0.5,1.8447057008743286,0.8338207602500916
0.9641323089599609,0.9082493782043457,0.055882930755615234,0.40538477897644043,0.19999999999999996,1.467699408531189,0.5456504225730896
1.331743597984314,1.0671652555465698,0.26457834243774414,0.6195616722106934,0.5,2.083789587020874,0.8991186022758484
1.1304320096969604,0.8127415776252747,0.3176904320716858,0.48492980003356934,0.65,1.705865502357483,0.6441802382469177
1.0006558895111084,0.9346454739570618,0.06601041555404663,0.5519322752952576,0.5,1.8436275720596313,0.6832637786865234
1.2545708417892456,0.724806010723114,0.5297648310661316,0.4240334630012512,0.15000000000000002,1.8756359815597534,0.5546858906745911
1.088478922843933,1.0284303426742554,0.060048580169677734,0.7080680131912231,0.4,1.8285572528839111,0.8648579716682434
1.3024754524230957,0.8639316558837891,0.43854379653930664,0.5023738741874695,0.44999999999999996,2.0457615852355957,0.7352165579795837
0.9810755848884583,1.2661070823669434,-0.2850314974784851,0.7475417852401733,0.65,2.4191348552703857,0.9032480120658875
0.9269780516624451,1.0425877571105957,-0.11560970544815063,0.684325635433197,0.65,1.8055654764175415,0.8522058725357056
0.7757731080055237,0.9827629327774048,-0.2069898247718811,0.6057626605033875,0.5,1.8926968574523926,0.793988049030304
1.0669126510620117,0.805514931678772,0.26139771938323975,0.6129142642021179,0.7,1.941650629043579,0.7726616263389587
0.8876873850822449,1.1507328748703003,-0.2630454897880554,0.6398930549621582,0.5,1.989242434501648,0.8289312720298767
0.9130377173423767,1.0151402950286865,-0.10210257768630981,0.5752047896385193,0.25,1.4115475416183472,0.6875075697898865
0.9504847526550293,0.8571187853813171,0.09336596727371216,0.49047112464904785,0.65,1.6407510042190552,0.6693735718727112
1.0893000364303589,0.9989846348762512,0.09031540155410767,0.7831341624259949,0.44999999999999996,1.4707841873168945,0.8965980410575867
0.8687717318534851,1.1596235036849976,-0.29085177183151245,0.7059057354927063,0.35,1.6821321249008179,0.8672375082969666
1.1187571287155151,1.0360277891159058,0.08272933959960938,0.5874915719032288,0.4,1.332262635231018,0.7223184704780579
0.8604843020439148,1.118076205253601,-0.2575919032096863,0.7906083464622498,0.55,1.7504504919052124,0.9176234602928162
1.0274372100830078,1.1398426294326782,-0.11240541934967041,0.5972021222114563,0.6,1.5661507844924927,0.6939359903335571
1.0236364603042603,1.1187156438827515,-0.09507918357849121,0.7238709926605225,0.6,1.7435564994812012,0.8375467658042908
0.9805667996406555,1.1979395151138306,-0.21737271547317505,0.7064508199691772,0.7,1.4786410331726074,0.8443809747695923
0.9638286828994751,1.235596776008606,-0.27176809310913086,0.5471794605255127,0.6,1.4266016483306885,0.6751528978347778
1.3572161197662354,1.1713744401931763,0.18584167957305908,0.6778243184089661,0.6,1.8101330995559692,0.745356023311615
0.9816247820854187,1.2241935729980469,-0.24256879091262817,0.7068123817443848,0.44999999999999996,1.2086175680160522,0.8695888519287109
1.1041768789291382,1.2656649351119995,-0.16148805618286133,0.673430860042572,0.55,1.6271783113479614,0.7725940942764282
0.9601718783378601,1.2022393941879272,-0.24206751585006714,0.6434205174446106,0.65,1.5047798156738281,0.7850387692451477
1.0285255908966064,0.8492869734764099,0.17923861742019653,0.5214189887046814,0.5,1.5480672121047974,0.6161832213401794
1.2481168508529663,1.2044419050216675,0.04367494583129883,0.6851156949996948,0.6,1.8296334743499756,0.783164918422699
1.3043140172958374,1.1065651178359985,0.19774889945983887,0.5750243663787842,0.65,1.8692110776901245,0.699091911315918
1.0758005380630493,1.4757065773010254,-0.3999060392379761,0.7508509755134583,0.35,1.7117633819580078,0.8776867985725403
1.0198147296905518,1.5469788312911987,-0.527164101600647,0.7188714146614075,0.65,1.7870457172393799,0.8741002082824707
0.8770245909690857,1.4941051006317139,-0.6170805096626282,0.7552902102470398,0.44999999999999996,2.0359909534454346,0.882525622844696
1.0436363220214844,1.2404980659484863,-0.19686174392700195,0.631325900554657,0.35,1.742227554321289,0.7936467528343201
1.0724529027938843,1.0986450910568237,-0.026192188262939453,0.6830999255180359,0.7,1.5108872652053833,0.8197690844535828
1.0614200830459595,1.0404956340789795,0.02092444896697998,0.595659077167511,0.5,1.8496407270431519,0.7451498508453369
1.1274824142456055,0.9218654036521912,0.2056170105934143,0.650523841381073,0.44999999999999996,1.9545408487319946,0.7675909399986267
1.2280983924865723,1.0007511377334595,0.2273472547531128,0.5741146802902222,0.6,2.1856889724731445,0.7444655299186707
0.6647279262542725,1.2102206945419312,-0.5454927682876587,0.6926847100257874,0.44999999999999996,1.8597774505615234,0.8637195825576782
1.1805102825164795,0.9406923651695251,0.23981791734695435,0.6586124300956726,0.30000000000000004,1.6254092454910278,0.7772639393806458
1.2836226224899292,0.8985856175422668,0.38503700494766235,0.6197156310081482,0.35,1.9406818151474,0.7505943775177002
1.0954303741455078,1.1865571737289429,-0.09112679958343506,0.7314710021018982,0.5,1.9409104585647583,0.86715167760849
0.7283164262771606,1.2238377332687378,-0.49552130699157715,0.6729626655578613,0.5,1.8429092168807983,0.7977837920188904
0.7460296750068665,1.0594528913497925,-0.313423216342926,0.5156920552253723,0.44999999999999996,2.04982590675354,0.714147686958313
0.9425575137138367,0.9056615233421326,0.0368959903717041,0.602526068687439,0.5,1.805330753326416,0.7381592988967896
0.6530529856681824,1.051902174949646,-0.3988491892814636,0.77146977186203,0.5,1.4372222423553467,0.8780378699302673
0.795699417591095,0.8959211707115173,-0.10022175312042236,0.6156675219535828,0.6,1.532854437828064,0.7246964573860168
0.82009357213974,1.0999773740768433,-0.27988380193710327,0.6408038139343262,0.5,1.5447475910186768,0.7556026577949524
0.5875518321990967,1.3453718423843384,-0.7578200101852417,0.9094077944755554,0.6,1.616581678390503,0.9675535559654236
0.5270003080368042,1.400402307510376,-0.8734019994735718,0.7381340861320496,0.5,1.6993451118469238,0.8084918260574341
0.9758384823799133,0.8078902363777161,0.16794824600219727,0.544217586517334,0.35,1.9002472162246704,0.6572863459587097
0.7500404715538025,1.1990519762039185,-0.44901150465011597,0.6298374533653259,0.55,1.9245866537094116,0.7306320071220398
1.2926101684570312,1.1049243211746216,0.18768584728240967,0.6657862663269043,0.6,2.0849692821502686,0.8007568717002869
1.1602518558502197,0.9199296832084656,0.24032217264175415,0.6228412985801697,0.44999999999999996,1.7418209314346313,0.7124379277229309
1.2629839181900024,0.7047218680381775,0.558262050151825,0.40643930435180664,0.6,2.039273738861084,0.49850040674209595
1.0289908647537231,1.1097525358200073,-0.08076167106628418,0.640784502029419,0.35,1.3601715564727783,0.7682961821556091
0.9935887455940247,1.2038487195968628,-0.21025997400283813,0.6692332029342651,0.5,1.4419306516647339,0.8175368309020996
1.1619640588760376,0.8220066428184509,0.33995741605758667,0.5104125738143921,0.55,1.514804720878601,0.6433080434799194
1.2848016023635864,0.8377575874328613,0.4470440149307251,0.43728166818618774,0.30000000000000004,1.8969331979751587,0.5698110461235046
0.9525278210639954,0.9936893582344055,-0.041161537170410156,0.52064049243927,0.44999999999999996,1.695623755455017,0.6793588995933533
0.7220961451530457,1.1236532926559448,-0.40155714750289917,0.6464096903800964,0.6,1.8507583141326904,0.768631100654602
0.8130524754524231,1.4227230548858643,-0.6096705794334412,0.8431146740913391,0.5,1.3653788566589355,0.9288698434829712
1.0843989849090576,0.8485018014907837,0.23589718341827393,0.4859587252140045,0.6,1.6385180950164795,0.5702657699584961
0.8886082768440247,0.8080048561096191,0.08060342073440552,0.43380242586135864,0.44999999999999996,2.0135843753814697,0.5507391095161438
1.1082662343978882,1.0658235549926758,0.0424426794052124,0.6813359260559082,0.35,1.589850664138794,0.7726062536239624
0.6549670100212097,1.1123777627944946,-0.4574107527732849,0.6622559428215027,0.65,2.058288335800171,0.7764462232589722
0.9306806921958923,0.8747383952140808,0.05594229698181152,0.4417625963687897,0.6,2.283700704574585,0.5686686038970947
0.8725168108940125,1.1584616899490356,-0.2859448790550232,0.7132639288902283,0.55,2.155560255050659,0.8084110617637634
1.0203356742858887,1.0067459344863892,0.013589739799499512,0.5024879574775696,0.7,2.0704474449157715,0.6159919500350952
0.9458501935005188,1.173769235610962,-0.22791904211044312,0.5384926199913025,0.5,1.6346718072891235,0.6429266333580017
1.1222132444381714,0.9630579352378845,0.15915530920028687,0.5343901515007019,0.35,1.8477994203567505,0.6008991599082947
0.7973095774650574,1.1577380895614624,-0.36042851209640503,0.656039834022522,0.6,1.635270357131958,0.7352609038352966
1.0023006200790405,0.9208337664604187,0.08146685361862183,0.554861843585968,0.44999999999999996,1.6697109937667847,0.6528928875923157
0.7554540038108826,1.0135773420333862,-0.25812333822250366,0.536663830280304,0.44999999999999996,2.1690351963043213,0.6539198756217957
0.9302277565002441,1.2529551982879639,-0.3227274417877197,0.7286034822463989,0.65,2.0952253341674805,0.7695266604423523
0.7836065292358398,1.1023693084716797,-0.31876277923583984,0.5928882956504822,0.4,2.006103754043579,0.6856877207756042
0.9588289260864258,0.9434706568717957,0.015358269214630127,0.4031686782836914,0.6,2.057825803756714,0.5051986575126648
0.7600701451301575,0.7220296263694763,0.03804051876068115,0.45001983642578125,0.7,1.9260975122451782,0.5763285756111145
1.0989410877227783,0.851944625377655,0.2469964623451233,0.46030688285827637,0.44999999999999996,1.9297784566879272,0.5671347975730896
1.2882270812988281,0.8522785305976868,0.43594855070114136,0.5998807549476624,0.4,1.633531093597412,0.6931350827217102
1.1440801620483398,1.1253480911254883,0.018732070922851562,0.5481802821159363,0.65,1.6829124689102173,0.6898178458213806
0.955859363079071,1.0154893398284912,-0.059629976749420166,0.5271089673042297,0.44999999999999996,2.0843145847320557,0.6403841376304626
1.121621012687683,0.7799052000045776,0.34171581268310547,0.4433845579624176,0.30000000000000004,2.153689384460449,0.5247384905815125
0.716277539730072,1.0369690656661987,-0.3206915259361267,0.5387737154960632,0.5,1.7139447927474976,0.6495109796524048
1.0868719816207886,1.0494482517242432,0.03742372989654541,0.5260394811630249,0.4,1.552643895149231,0.6146928071975708
0.9190731048583984,1.1863313913345337,-0.26725828647613525,0.7154637575149536,0.5,1.7230979204177856,0.831272542476654
1.0808706283569336,0.9132972955703735,0.16757333278656006,0.5493227243423462,0.4,2.0797119140625,0.6237330436706543
1.074283480644226,0.8838111758232117,0.1904723048210144,0.4361962378025055,0.4,1.5519624948501587,0.5496023893356323
0.8744055032730103,1.1265814304351807,-0.2521759271621704,0.6404833197593689,0.5,1.7477864027023315,0.7383158802986145
0.9576897025108337,1.0161325931549072,-0.058442890644073486,0.6122291088104248,0.44999999999999996,1.7679085731506348,0.7485170364379883
0.6327870488166809,1.1336907148361206,-0.5009036660194397,0.7037508487701416,0.6,1.9689915180206299,0.8098498582839966
0.8839269876480103,1.0017356872558594,-0.11780869960784912,0.48192840814590454,0.4,1.6820530891418457,0.6294592022895813
0.5671046376228333,1.3082106113433838,-0.7411059737205505,0.6037375926971436,0.44999999999999996,1.8807979822158813,0.6643688678741455
0.8904142379760742,0.7643060088157654,0.12610822916030884,0.4290715754032135,0.55,2.4432966709136963,0.5502428412437439
1.2158044576644897,0.7977153658866882,0.4180890917778015,0.368369996547699,0.35,1.9079514741897583,0.4792921245098114
0.8798097968101501,1.1517282724380493,-0.27191847562789917,0.5601034164428711,0.75,1.7958340644836426,0.6455168128013611
1.1479133367538452,0.996626079082489,0.1512872576713562,0.5026034116744995,0.44999999999999996,2.334211826324463,0.631496012210846
1.3485835790634155,0.7369586825370789,0.6116248965263367,0.49690863490104675,0.5,1.6950247287750244,0.5975801348686218
1.0551246404647827,0.6722526550292969,0.38287198543548584,0.28975576162338257,0.55,1.3037312030792236,0.4084444046020508
0.8437190055847168,0.9071440100669861,-0.06342500448226929,0.3758954703807831,0.6,2.2049312591552734,0.4766981303691864
1.023409128189087,0.6310935020446777,0.3923156261444092,0.320575088262558,0.7,2.295926570892334,0.46780329942703247
0.8559009432792664,0.8864707946777344,-0.030569851398468018,0.3997739851474762,0.6,2.2086098194122314,0.48695850372314453
1.0913652181625366,0.7878782153129578,0.30348700284957886,0.3707132041454315,0.35,1.7117915153503418,0.44854456186294556
1.0516875982284546,1.1194040775299072,-0.06771647930145264,0.6263673901557922,0.55,2.1747171878814697,0.7626978754997253
1.3723920583724976,0.8985929489135742,0.47379910945892334,0.5610877275466919,0.35,2.000627279281616,0.7390155792236328
1.0171946287155151,1.2932974100112915,-0.27610278129577637,0.6795164942741394,0.65,1.817299246788025,0.7714056968688965
1.294830560684204,0.7457942366600037,0.5490363240242004,0.3984157145023346,0.44999999999999996,1.7354618310928345,0.5137268304824829
0.9531021118164062,1.0780123472213745,-0.12491023540496826,0.6212148070335388,0.44999999999999996,2.0178163051605225,0.6766079068183899
0.6239826083183289,0.8925383687019348,-0.26855576038360596,0.47027888894081116,0.4,1.7117316722869873,0.5728664994239807
0.7709247469902039,1.1534366607666016,-0.3825119137763977,0.612585186958313,0.35,1.4733107089996338,0.7493409514427185
0.6586160659790039,1.3256276845932007,-0.6670116186141968,0.6526066064834595,0.75,1.8906278610229492,0.722228467464447
1.0901308059692383,1.089426040649414,0.0007047653198242188,0.5684973001480103,0.44999999999999996,1.7018877267837524,0.7042261958122253
1.0797510147094727,0.956351101398468,0.12339991331100464,0.6081578135490417,0.5,1.9555257558822632,0.7390613555908203
1.1952823400497437,0.932240903377533,0.2630414366722107,0.49117669463157654,0.55,1.8407213687896729,0.6263176798820496
1.2872475385665894,0.27924227714538574,1.0080052614212036,0.09545984119176865,0.5,1.6989742517471313,0.1754886656999588
0.8725273013114929,0.6864950060844421,0.18603229522705078,0.3782210350036621,0.5,1.992162823677063,0.4983862042427063
1.2065644264221191,0.7693320512771606,0.4372323751449585,0.44382572174072266,0.6,1.9852161407470703,0.5630770325660706
0.7336848378181458,0.7885774374008179,-0.05489259958267212,0.4012233316898346,0.55,1.8116623163223267,0.5273655652999878
0.44426488876342773,0.6609140634536743,-0.21664917469024658,0.3971080780029297,0.55,1.4385159015655518,0.49076977372169495
0.7518450617790222,1.0338796377182007,-0.28203457593917847,0.45325198769569397,0.7,1.8909674882888794,0.5179685354232788
0.8527202606201172,1.1817773580551147,-0.32905709743499756,0.6584954261779785,0.44999999999999996,1.786394715309143,0.7786130905151367
1.1670448780059814,0.9849979281425476,0.18204694986343384,0.5638903975486755,0.4,1.8114843368530273,0.6733630299568176
0.7494926452636719,1.1074646711349487,-0.35797202587127686,0.6633818745613098,0.55,1.9777060747146606,0.7771710753440857
0.705798864364624,1.0642037391662598,-0.35840487480163574,0.5390813946723938,0.55,1.774872899055481,0.6341301798820496
0.9738998413085938,0.8705665469169617,0.10333329439163208,0.5108457207679749,0.55,2.0216689109802246,0.6279971599578857
1.0509154796600342,0.9508452415466309,0.10007023811340332,0.5096985101699829,0.4,1.556384801864624,0.6450180411338806
0.8022980690002441,1.4048627614974976,-0.6025646924972534,0.6600516438484192,0.6,1.7774572372436523,0.752044677734375
0.9323883056640625,0.7786102890968323,0.15377801656723022,0.3620607554912567,0.75,2.2297816276550293,0.4961441159248352
0.9026555418968201,0.9840185046195984,-0.08136296272277832,0.49383869767189026,0.5,1.795627236366272,0.6225391030311584
0.9843425750732422,0.7016284465789795,0.2827141284942627,0.436909019947052,0.4,1.7586686611175537,0.5162772536277771
1.101015567779541,0.9998512268066406,0.10116434097290039,0.45327112078666687,0.65,1.7935115098953247,0.5555357336997986
0.8226000666618347,1.1502870321273804,-0.32768696546554565,0.5246798396110535,0.55,1.5547337532043457,0.6041471362113953
0.8223703503608704,0.4013817012310028,0.42098864912986755,0.22312425076961517,0.5,1.9330579042434692,0.305193156003952
0.974889874458313,1.0196675062179565,-0.044777631759643555,0.6157662272453308,0.55,1.6941379308700562,0.7383198738098145
0.8312490582466125,1.1593977212905884,-0.32814866304397583,0.5826525092124939,0.55,1.549768090248108,0.6566445827484131
0.5695843696594238,1.329250693321228,-0.7596663236618042,0.617567777633667,0.7,1.8205972909927368,0.7154274582862854
1.3115417957305908,0.9820543527603149,0.3294874429702759,0.6287629008293152,0.6,1.7586942911148071,0.7533800005912781
0.8948289155960083,0.884976863861084,0.009852051734924316,0.5013601183891296,0.44999999999999996,1.7704508304595947,0.5947958827018738
1.1529598236083984,0.6653638482093811,0.48759597539901733,0.40051817893981934,0.35,1.726453423500061,0.5469123125076294
1.0643620491027832,1.0807273387908936,-0.01636528968811035,0.7051646113395691,0.35,1.6608184576034546,0.8638009428977966
1.0442451238632202,1.0341672897338867,0.010077834129333496,0.5449547171592712,0.6,2.024444341659546,0.6579064726829529
1.050039291381836,0.8057829141616821,0.2442563772201538,0.4717206060886383,0.5,2.267906427383423,0.5316033363342285
1.1348198652267456,0.9463066458702087,0.18851321935653687,0.5404247045516968,0.5,2.009716510772705,0.7011100649833679
1.2596123218536377,0.8255308270454407,0.434081494808197,0.44449731707572937,0.6,1.7289745807647705,0.5766335725784302
1.3555707931518555,0.9448347091674805,0.410736083984375,0.6147423982620239,0.4,1.5454506874084473,0.7491661310195923
0.9861919283866882,0.9924877285957336,-0.00629580020904541,0.644402027130127,0.55,1.3088308572769165,0.7970831990242004
1.0375131368637085,1.3074133396148682,-0.26990020275115967,0.7709275484085083,0.65,1.590116024017334,0.8389263153076172
1.1908094882965088,0.9300867319107056,0.2607227563858032,0.48863908648490906,0.5,2.059180498123169,0.6490340232849121
1.2404729127883911,1.0237064361572266,0.21676647663116455,0.6672112345695496,0.6,1.7703763246536255,0.7924365401268005
1.1781052350997925,0.7147545218467712,0.46335071325302124,0.37254539132118225,0.30000000000000004,1.9217900037765503,0.5491811633110046
1.1111892461776733,1.2384089231491089,-0.12721967697143555,0.7009889483451843,0.4,2.1469850540161133,0.821861743927002
1.2136837244033813,0.9774547815322876,0.23622894287109375,0.5562909245491028,0.44999999999999996,1.8316766023635864,0.6947240233421326
1.0945895910263062,1.0153251886367798,0.07926440238952637,0.5641869902610779,0.6,1.7082898616790771,0.690310001373291
0.8853676915168762,0.9645847678184509,-0.07921707630157471,0.527061402797699,0.55,1.2792690992355347,0.6140246987342834
1.0406824350357056,0.9877997636795044,0.05288267135620117,0.525739312171936,0.30000000000000004,1.8515628576278687,0.6259139180183411
1.0266865491867065,1.2312661409378052,-0.20457959175109863,0.6381255388259888,0.6,2.0045387744903564,0.7288262248039246
1.1224424839019775,1.0947407484054565,0.027701735496520996,0.6987704634666443,0.44999999999999996,1.6419196128845215,0.8431410193443298
1.4590413570404053,0.8767234683036804,0.5823178887367249,0.583857536315918,0.19999999999999996,1.3547967672348022,0.738515317440033
0.9207513928413391,1.3057284355163574,-0.3849770426750183,0.751043975353241,0.5,2.0469672679901123,0.8043298721313477
0.7946045994758606,1.3558968305587769,-0.5612922310829163,0.7587197422981262,0.5,1.6346343755722046,0.8091413378715515
1.037664532661438,0.5492078065872192,0.48845672607421875,0.3821563124656677,0.4,1.8137993812561035,0.5005767345428467
1.0382057428359985,0.7576199769973755,0.28058576583862305,0.4205971658229828,0.35,1.5406403541564941,0.5314159393310547
0.8114020228385925,1.116245150566101,-0.30484312772750854,0.6778385043144226,0.6,1.7182708978652954,0.7629879713058472
0.6619866490364075,1.3247524499893188,-0.6627658009529114,0.7419494986534119,0.44999999999999996,1.965651273727417,0.7938209772109985
1.2533231973648071,0.6399585604667664,0.6133646368980408,0.37130206823349,0.5,1.7148529291152954,0.49904805421829224
0.8340044021606445,1.2749372720718384,-0.44093286991119385,0.6414580345153809,0.5,1.7605947256088257,0.7373205423355103
0.857666015625,1.111276626586914,-0.25361061096191406,0.5430048108100891,0.4,1.3861550092697144,0.6359779238700867
0.7575246095657349,1.319606900215149,-0.5620822906494141,0.733005702495575,0.6,1.829250693321228,0.8256071209907532
1.209784746170044,0.7480283379554749,0.4617564082145691,0.3946116864681244,0.44999999999999996,1.6477749347686768,0.4766387939453125
0.9292665719985962,0.9898027777671814,-0.060536205768585205,0.4776724874973297,0.55,1.624770164489746,0.5785756707191467
0.6541073322296143,1.206069827079773,-0.5519624948501587,0.6732756495475769,0.55,1.8763056993484497,0.7628490328788757
0.7654135227203369,1.018108606338501,-0.25269508361816406,0.5419176816940308,0.30000000000000004,1.916813611984253,0.623316764831543
1.1155750751495361,0.94928377866745,0.16629129648208618,0.5144519805908203,0.25,2.039750814437866,0.6383957266807556
0.7807599902153015,0.6898323893547058,0.0909276008605957,0.4252753257751465,0.30000000000000004,1.456646203994751,0.5473908185958862
0.7440069913864136,1.0627012252807617,-0.31869423389434814,0.5810767412185669,0.8,2.2146899700164795,0.7632626891136169
0.7361268401145935,0.5224434733390808,0.2136833667755127,0.33657050132751465,0.65,1.7950770854949951,0.5253623127937317
0.7138671278953552,1.367702841758728,-0.6538357138633728,0.8393459320068359,0.25,1.5410575866699219,0.943863034248352
0.7602505087852478,1.1879634857177734,-0.42771297693252563,0.6899229884147644,0.4,1.7749547958374023,0.83668053150177
1.1059964895248413,1.0669552087783813,0.03904128074645996,0.644275963306427,0.4,1.53459894657135,0.820448100566864
0.6987397074699402,1.0192269086837769,-0.32048720121383667,0.5184637308120728,0.4,2.1108078956604004,0.6329211592674255
1.0740669965744019,0.9323979616165161,0.14166903495788574,0.5662275552749634,0.4,1.5644187927246094,0.7320453524589539
1.055940866470337,0.7426950335502625,0.31324583292007446,0.4207288920879364,0.5,2.0037033557891846,0.5321716070175171
1.3191531896591187,0.6614314317703247,0.657721757888794,0.3850182592868805,0.4,1.7532103061676025,0.5974213480949402
0.7432118654251099,0.9373394250869751,-0.19412755966186523,0.5292674899101257,0.5,2.0765764713287354,0.6334077715873718
1.0796146392822266,0.8308151364326477,0.24879950284957886,0.443915992975235,0.6,1.7884399890899658,0.6037509441375732
0.7122718691825867,0.9223710298538208,-0.21009916067123413,0.5754443407058716,0.6,1.5565369129180908,0.7247167825698853
0.9900711178779602,1.0658825635910034,-0.07581144571304321,0.5680835247039795,0.44999999999999996,1.6697803735733032,0.6173953413963318
1.3074027299880981,0.9058994650840759,0.4015032649040222,0.5452843904495239,0.44999999999999996,1.6943819522857666,0.7116895914077759
0.8397294878959656,1.2703596353530884,-0.4306301474571228,0.7934036254882812,0.6,1.24824059009552,0.8767075538635254
0.813145101070404,1.0999326705932617,-0.28678756952285767,0.6297736763954163,0.55,1.8118646144866943,0.7132377028465271
1.3239860534667969,0.8914081454277039,0.432577908039093,0.42289814352989197,0.44999999999999996,1.8176310062408447,0.5485685467720032
1.1303600072860718,1.1909836530685425,-0.0606236457824707,0.682464599609375,0.5,1.5766701698303223,0.8133823275566101
1.246698021888733,0.8620806932449341,0.38461732864379883,0.576024055480957,0.5,2.18204927444458,0.6337184906005859
1.271911859512329,1.0381370782852173,0.23377478122711182,0.6252649426460266,0.44999999999999996,1.4988126754760742,0.7201699018478394
0.8874689936637878,0.8845662474632263,0.0029027462005615234,0.620782196521759,0.55,2.138728618621826,0.7542519569396973
1.4082536697387695,0.6775396466255188,0.7307140231132507,0.375314325094223,0.55,1.8841851949691772,0.5405325889587402
0.8179262280464172,1.2939975261688232,-0.476071298122406,0.7336978316307068,0.7,1.6386651992797852,0.8316230773925781
1.2897247076034546,0.5934619307518005,0.696262776851654,0.45702439546585083,0.4,1.404622197151184,0.6579124927520752
1.132455825805664,0.9057168960571289,0.22673892974853516,0.5478533506393433,0.4,1.9403742551803589,0.6530248522758484
1.0857996940612793,1.0117104053497314,0.07408928871154785,0.5190008282661438,0.5,1.7381428480148315,0.6115225553512573
1.2870557308197021,0.8025245666503906,0.4845311641693115,0.5744830965995789,0.44999999999999996,1.8578357696533203,0.7032613754272461
0.8639618158340454,1.0588724613189697,-0.19491064548492432,0.6920356154441833,0.5,1.4984617233276367,0.8342124819755554
0.7019370198249817,1.1838037967681885,-0.4818667769432068,0.6382855176925659,0.55,1.9720183610916138,0.7221099138259888
1.0298757553100586,0.9231888055801392,0.10668694972991943,0.5682811141014099,0.5,1.7575888633728027,0.7176467776298523
0.8039888739585876,1.1018263101577759,-0.29783743619918823,0.6915318965911865,0.55,1.8041088581085205,0.8672563433647156
1.2705738544464111,0.935429036617279,0.3351448178291321,0.6533364653587341,0.4,2.0536327362060547,0.7931725382804871
0.8148431181907654,0.7313733696937561,0.08346974849700928,0.5340989232063293,0.5,1.9046313762664795,0.6755014657974243
0.7178784608840942,0.9482051134109497,-0.23032665252685547,0.6083437204360962,0.5,1.6450252532958984,0.7609577178955078
0.912992000579834,0.695328950881958,0.21766304969787598,0.4877181053161621,0.5,1.7403769493103027,0.6260237097740173
0.9679054617881775,0.8853139877319336,0.0825914740562439,0.47819462418556213,0.6,1.6152905225753784,0.6277509927749634
0.7420346140861511,1.0558427572250366,-0.3138081431388855,0.649617612361908,0.65,1.7357304096221924,0.7621429562568665
0.9798921942710876,0.8816701173782349,0.09822207689285278,0.5489530563354492,0.4,1.6794281005859375,0.6871880888938904
1.052506685256958,0.7475969195365906,0.30490976572036743,0.5661710500717163,0.44999999999999996,2.162038803100586,0.7032127380371094
0.9098318219184875,0.8596212267875671,0.05021059513092041,0.5754580497741699,0.55,1.9491380453109741,0.7304129600524902
1.0573253631591797,1.0092933177947998,0.04803204536437988,0.703325629234314,0.35,1.4814835786819458,0.8308197259902954
1.0141061544418335,1.0363863706588745,-0.022280216217041016,0.7242845892906189,0.44999999999999996,1.832066297531128,0.8832576870918274
0.8637856841087341,0.8444844484329224,0.019301235675811768,0.4613630771636963,0.65,1.815726637840271,0.6115064024925232
0.7488817572593689,1.144466519355774,-0.39558476209640503,0.6879405379295349,0.44999999999999996,1.9632806777954102,0.7820149064064026
1.010493516921997,0.7951290607452393,0.2153644561767578,0.46207571029663086,0.5,1.5931555032730103,0.5363084673881531
1.136141300201416,1.027551531791687,0.108589768409729,0.7149667739868164,0.35,1.7804534435272217,0.8013782501220703
1.0071552991867065,1.03557288646698,-0.028417587280273438,0.6462076902389526,0.44999999999999996,1.9883710145950317,0.7312220931053162
1.0256820917129517,0.847461998462677,0.17822009325027466,0.5463666915893555,0.30000000000000004,1.8088765144348145,0.6182792782783508
0.8741375207901001,0.8049047589302063,0.0692327618598938,0.48206934332847595,0.65,1.855047345161438,0.5546226501464844
1.0071533918380737,0.9587550163269043,0.048398375511169434,0.6427949070930481,0.6,1.7209514379501343,0.7429103255271912
1.073683738708496,0.9366855025291443,0.1369982361793518,0.6401287913322449,0.65,2.1986258029937744,0.7064523696899414
0.5139269828796387,0.9201226234436035,-0.40619564056396484,0.5840112566947937,0.55,1.7214056253433228,0.7292635440826416
0.8699596524238586,0.9224202036857605,-0.052460551261901855,0.4926614761352539,0.44999999999999996,1.7450695037841797,0.6379470229148865
1.1946613788604736,0.8269727826118469,0.3676885962486267,0.5085682272911072,0.30000000000000004,2.0833537578582764,0.6846742033958435
0.6645749807357788,0.920017421245575,-0.25544244050979614,0.6036779284477234,0.25,1.075974702835083,0.7115974426269531
1.1651309728622437,0.6823272109031677,0.4828037619590759,0.43051010370254517,0.55,1.5109639167785645,0.6250550150871277
1.0861839056015015,0.9136328101158142,0.17255109548568726,0.5612292289733887,0.5,1.4195971488952637,0.6362509727478027
0.8444897532463074,0.8885812759399414,-0.04409152269363403,0.5754205584526062,0.44999999999999996,1.996268391609192,0.7416744828224182
1.1389877796173096,0.7203384041786194,0.4186493754386902,0.43810510635375977,0.44999999999999996,1.9177769422531128,0.6033048629760742
0.7385849952697754,1.1537269353866577,-0.4151419401168823,0.7079291939735413,0.5,1.6347904205322266,0.8081592917442322
0.6819071769714355,0.9249595999717712,-0.2430524230003357,0.5617420077323914,0.25,1.4508252143859863,0.713333249092102
0.40296393632888794,1.245858073234558,-0.8428941369056702,0.7849105000495911,0.8,1.7135034799575806,0.8152801394462585
1.0643829107284546,0.6759011149406433,0.3884817957878113,0.44614729285240173,0.5,1.5299583673477173,0.5414503812789917
1.0741952657699585,0.8614007234573364,0.21279454231262207,0.4905247688293457,0.4,2.144496440887451,0.5974292159080505
1.804803729057312,0.7068161368370056,1.0979875922203064,0.6351227760314941,0.44999999999999996,1.89957594871521,0.8019795417785645
1.5497010946273804,1.055752158164978,0.49394893646240234,0.7308886647224426,0.6,1.9590635299682617,0.8552623987197876
1.5845290422439575,0.8975009918212891,0.6870280504226685,0.5706536769866943,0.6,1.545119285583496,0.7506629824638367
1.6987541913986206,1.0177481174468994,0.6810060739517212,0.671023964881897,0.35,1.851332664489746,0.897932231426239
0.9951200485229492,1.6657336950302124,-0.6706136465072632,0.8163743019104004,0.65,1.6768944263458252,0.8833112120628357
1.4801844358444214,0.8541547656059265,0.6260296702384949,0.5413654446601868,0.30000000000000004,2.0069870948791504,0.6854292154312134
1.6850374937057495,1.1901081800460815,0.49492931365966797,0.5891883969306946,0.5,1.5534824132919312,0.7094861268997192
1.4534167051315308,1.4620482921600342,-0.008631587028503418,0.6844214200973511,0.44999999999999996,1.5716228485107422,0.8150339126586914
1.5520663261413574,1.1091463565826416,0.4429199695587158,0.6380933523178101,0.44999999999999996,1.37088942527771,0.8451410531997681
1.7087452411651611,1.4212310314178467,0.28751420974731445,0.8532066345214844,0.5,1.6097111701965332,0.9674537777900696
0.6721250414848328,1.5229581594467163,-0.8508331179618835,0.6791854500770569,0.55,1.7535276412963867,0.8092277646064758
0.7355196475982666,1.3085708618164062,-0.5730512142181396,0.709073007106781,0.44999999999999996,1.7820991277694702,0.8296380043029785
1.4704258441925049,1.3730676174163818,0.09735822677612305,0.7843155264854431,0.6,1.865713357925415,0.9267029762268066
1.007156491279602,1.6379785537719727,-0.6308220624923706,0.6726940870285034,0.6,1.9370440244674683,0.7515610456466675
1.6852056980133057,1.4895355701446533,0.19567012786865234,0.7404245734214783,0.5,1.5106309652328491,0.8978889584541321
1.3614689111709595,1.2951422929763794,0.06632661819458008,0.6757701635360718,0.4,1.8089138269424438,0.7703735828399658
1.0460087060928345,1.0958101749420166,-0.04980146884918213,0.6477949023246765,0.44999999999999996,1.8665510416030884,0.7549188733100891
1.3294748067855835,1.3133471012115479,0.016127705574035645,0.8738604784011841,0.5,1.6276309490203857,0.9673693776130676
1.0314737558364868,1.3892364501953125,-0.3577626943588257,0.6655923128128052,0.65,1.8619155883789062,0.7700631022453308
1.286501169204712,1.2988303899765015,-0.01232922077178955,0.5835609436035156,0.6,1.6405311822891235,0.7046605348587036
1.389361023902893,1.7112553119659424,-0.3218942880630493,0.8552947044372559,0.55,1.5109214782714844,0.9475817680358887
1.2712796926498413,1.4952406883239746,-0.2239609956741333,0.7032294869422913,0.55,2.0728909969329834,0.9073304533958435
1.2129261493682861,1.4235410690307617,-0.21061491966247559,0.7363947033882141,0.7,1.929296612739563,0.7992804646492004
0.9590727686882019,1.6068035364151,-0.6477307677268982,0.7165107131004333,0.7,1.7609562873840332,0.8261737823486328
1.4010218381881714,1.0559983253479004,0.345023512840271,0.6149773597717285,0.19999999999999996,1.795615553855896,0.7991094589233398
1.2666796445846558,0.6536594033241272,0.6130202412605286,0.4090707004070282,0.65,2.0524203777313232,0.5419920086860657
1.5061458349227905,0.7269722819328308,0.7791735529899597,0.4850209355354309,0.30000000000000004,1.281408429145813,0.6380996108055115
1.0701464414596558,1.0363589525222778,0.03378748893737793,0.4971516728401184,0.55,1.7008570432662964,0.6484268307685852
1.1031211614608765,0.822929322719574,0.2801918387413025,0.46793147921562195,0.55,2.275489091873169,0.6416881680488586
1.1198581457138062,0.9785600900650024,0.1412980556488037,0.5041236281394958,0.65,1.7544633150100708,0.6442192792892456
0.9930616617202759,1.0075291395187378,-0.014467477798461914,0.6057551503181458,0.5,1.923330307006836,0.7610257863998413
0.7794479727745056,1.2737995386123657,-0.4943515658378601,0.5641164779663086,0.5,2.0170981884002686,0.6423436403274536
1.2426378726959229,1.0775015354156494,0.16513633728027344,0.5300557613372803,0.6,1.8240081071853638,0.752881646156311
1.3537437915802002,0.8855940699577332,0.46814972162246704,0.5692912340164185,0.5,1.631754755973816,0.7607502341270447
0.9884247183799744,1.3210241794586182,-0.3325994610786438,0.839716374874115,0.35,1.846503496170044,0.9606442451477051
1.3765130043029785,0.8369943499565125,0.5395186543464661,0.5913029909133911,0.44999999999999996,1.9647307395935059,0.7660926580429077
1.1260610818862915,0.9784450531005859,0.14761602878570557,0.6519507169723511,0.35,1.7375290393829346,0.8286857604980469
1.0301872491836548,1.0503201484680176,-0.020132899284362793,0.6611108779907227,0.55,1.289794921875,0.815535843372345
0.9834545254707336,1.14824378490448,-0.16478925943374634,0.7307822108268738,0.5,1.9428831338882446,0.9119488000869751
0.8025091290473938,1.3464609384536743,-0.5439518094062805,0.7126807570457458,0.65,1.6851491928100586,0.830482006072998
0.7318880558013916,1.101635456085205,-0.3697474002838135,0.5579180717468262,0.4,2.1442832946777344,0.6943290829658508
0.8978939056396484,0.9263808131217957,-0.028486907482147217,0.5887195467948914,0.55,1.994364857673645,0.7503048777580261
0.9476558566093445,0.9952252507209778,-0.0475693941116333,0.8751645088195801,0.55,1.7486741542816162,0.9273282885551453
0.8845135569572449,0.6639029383659363,0.2206106185913086,0.4967612326145172,0.44999999999999996,1.3571971654891968,0.7053253054618835
0.9499834179878235,0.6247960925102234,0.3251873254776001,0.6196537017822266,0.44999999999999996,1.9419678449630737,0.7222375273704529
0.916752815246582,0.9808849692344666,-0.06413215398788452,0.6823134422302246,0.44999999999999996,1.4525381326675415,0.7953875660896301
1.136414885520935,0.598592221736908,0.5378226637840271,0.423185259103775,0.4,1.754042625427246,0.520942211151123
1.162155032157898,0.7547548413276672,0.4074001908302307,0.7084829211235046,0.55,1.5763053894042969,0.8001575469970703
0.8672434091567993,1.0034172534942627,-0.13617384433746338,0.5916010737419128,0.6,1.9337846040725708,0.6500070691108704
0.8193283081054688,0.8429893851280212,-0.02366107702255249,0.5704013705253601,0.5,1.708141565322876,0.6882005333900452
0.8584398627281189,0.8657568097114563,-0.007316946983337402,0.5414085388183594,0.55,1.7131720781326294,0.6126428842544556
0.6674743294715881,0.45409509539604187,0.21337923407554626,0.4030977189540863,0.4,2.1997604370117188,0.46736469864845276
0.7280526757240295,0.7737450003623962,-0.0456923246383667,0.4360557496547699,0.55,2.041027545928955,0.6203293800354004
1.0022209882736206,0.561316967010498,0.44090402126312256,0.4325248897075653,0.4,2.281676769256592,0.539202868938446
1.1085658073425293,0.762891411781311,0.34567439556121826,0.49717187881469727,0.55,1.8623486757278442,0.5850960612297058
1.0295380353927612,0.6763794422149658,0.3531585931777954,0.41251760721206665,0.6,1.7580037117004395,0.572822093963623
0.9925872683525085,0.545644223690033,0.4469430446624756,0.393869012594223,0.44999999999999996,2.0017154216766357,0.46050769090652466
0.8714861869812012,0.8397188186645508,0.03176736831665039,0.5653244853019714,0.44999999999999996,1.721020221710205,0.7170085310935974
0.7299618721008301,1.0255707502365112,-0.29560887813568115,0.612206220626831,0.55,1.870154619216919,0.7517532110214233
0.7822819352149963,0.7535398602485657,0.028742074966430664,0.3686443567276001,0.6,1.9640058279037476,0.4081254005432129
0.5182811617851257,1.1607245206832886,-0.6424433588981628,0.6438195705413818,0.7,1.5754003524780273,0.7609352469444275
0.7831962704658508,0.8049719929695129,-0.02177572250366211,0.47164660692214966,0.55,1.738398551940918,0.6119900345802307
0.6521361470222473,0.9833305478096008,-0.3311944007873535,0.5700929760932922,0.4,1.7159678936004639,0.6869217753410339
0.6380927562713623,0.9313966631889343,-0.293303906917572,0.508124828338623,0.5,1.9245485067367554,0.5639967322349548
0.9219426512718201,0.6107319593429565,0.3112106919288635,0.28787678480148315,0.4,2.0547068119049072,0.3374031186103821
0.8544884920120239,0.8630971908569336,-0.008608698844909668,0.436920166015625,0.4,1.6301658153533936,0.6433975100517273
0.9425037503242493,0.7688965201377869,0.1736072301864624,0.48397597670555115,0.6,1.7945436239242554,0.6003611087799072
1.0763572454452515,0.49751099944114685,0.5788462460041046,0.29824918508529663,0.35,1.7950701713562012,0.42933717370033264
0.772347092628479,1.004571795463562,-0.232224702835083,0.6353569030761719,0.44999999999999996,1.9717057943344116,0.7864572405815125
0.5143915414810181,1.1639193296432495,-0.6495277881622314,0.6293740272521973,0.65,1.8431155681610107,0.7484952807426453
0.6715201735496521,1.249475121498108,-0.5779549479484558,0.7203689813613892,0.6,1.3219506740570068,0.8054468035697937
0.6523289084434509,0.8343141674995422,-0.1819852590560913,0.5436388254165649,0.35,2.2055575847625732,0.6411749124526978
0.7208309769630432,0.9318897128105164,-0.21105873584747314,0.7063455581665039,0.44999999999999996,1.4609736204147339,0.7367032170295715
1.06692373752594,0.6974385380744934,0.36948519945144653,0.47418877482414246,0.6,1.5821545124053955,0.5379827618598938
0.79218590259552,0.9615939259529114,-0.16940802335739136,0.5037310123443604,0.44999999999999996,1.850430965423584,0.6293938159942627
0.756266713142395,1.104787826538086,-0.3485211133956909,0.6416216492652893,0.65,1.6213728189468384,0.7188820242881775
0.8084962964057922,1.058471918106079,-0.24997562170028687,0.6259219646453857,0.4,1.7330245971679688,0.6770704984664917
0.6627364754676819,0.8339325189590454,-0.17119604349136353,0.45333239436149597,0.4,1.8265019655227661,0.5615665316581726
0.866236686706543,1.2294882535934448,-0.36325156688690186,0.7338734269142151,0.55,2.2304306030273438,0.7955548763275146
0.8185611963272095,1.1753953695297241,-0.35683417320251465,0.6878356337547302,0.35,1.6120760440826416,0.740407407283783
0.920274555683136,0.9576175808906555,-0.03734302520751953,0.5838901400566101,0.55,1.8803073167800903,0.7131118774414062
1.1334383487701416,0.9970139861106873,0.13642436265945435,0.5108832120895386,0.44999999999999996,1.9125620126724243,0.6031394004821777
1.382232904434204,0.6024932265281677,0.7797396779060364,0.37851521372795105,0.44999999999999996,1.6594098806381226,0.45878854393959045
0.7222339510917664,0.6767008304595947,0.04553312063217163,0.449573814868927,0.65,1.6467084884643555,0.5836132168769836
1.0180553197860718,1.1026654243469238,-0.08461010456085205,0.6687821745872498,0.30000000000000004,2.0734808444976807,0.7573283314704895
0.8658517003059387,1.0395838022232056,-0.17373210191726685,0.519618034362793,0.5,2.103119134902954,0.6180586814880371
1.1537230014801025,0.8259028792381287,0.3278201222419739,0.4441673755645752,0.5,2.3985888957977295,0.5084372162818909
1.1070317029953003,0.8991859555244446,0.2078457474708557,0.5984956622123718,0.6,2.5272655487060547,0.6724982261657715
1.195704698562622,0.9104154706001282,0.2852892279624939,0.5890116095542908,0.6,2.1967122554779053,0.6312962770462036
1.1078132390975952,0.7506458759307861,0.3571673631668091,0.3591766059398651,0.44999999999999996,2.0577025413513184,0.4565334916114807
1.0469191074371338,1.0101021528244019,0.036816954612731934,0.6419894099235535,0.7,1.453080415725708,0.773108184337616
0.9338127970695496,0.8134035468101501,0.12040925025939941,0.4681476652622223,0.5,1.4834437370300293,0.5416551232337952
1.2331750392913818,0.8576119542121887,0.3755630850791931,0.5234476327896118,0.44999999999999996,1.7544629573822021,0.6131255030632019
0.9384153485298157,0.8867502212524414,0.05166512727737427,0.5495364665985107,0.65,1.5868855714797974,0.6212254762649536
1.0811030864715576,1.135689616203308,-0.05458652973175049,0.6396272778511047,0.4,1.3533121347427368,0.7619757652282715
0.9182360768318176,1.2022627592086792,-0.2840266823768616,0.696662187576294,0.7,1.6021251678466797,0.8271539807319641
1.1491073369979858,0.7253861427307129,0.42372119426727295,0.4405744671821594,0.35,1.600618600845337,0.5697286128997803
1.0017796754837036,0.9040005803108215,0.09777909517288208,0.5351081490516663,0.6,1.7481276988983154,0.6909279227256775
0.5343384146690369,1.2617464065551758,-0.7274079918861389,0.6731894612312317,0.6,1.7433234453201294,0.7580034732818604
0.7044488191604614,1.5139061212539673,-0.8094573020935059,0.8132791519165039,0.35,2.3140993118286133,0.870102047920227
0.974281907081604,1.0036405324935913,-0.029358625411987305,0.6013693809509277,0.55,2.012639284133911,0.6817218065261841
0.7654798626899719,1.0127156972885132,-0.24723583459854126,0.5324325561523438,0.44999999999999996,2.0431671142578125,0.6427000164985657
1.105330467224121,0.9890322089195251,0.11629825830459595,0.6283912062644958,0.6,1.7965636253356934,0.7389726042747498
0.9100067019462585,1.0399529933929443,-0.1299462914466858,0.6146782040596008,0.4,1.5411748886108398,0.7449871301651001
0.8993365168571472,1.2503803968429565,-0.3510438799858093,0.7183575630187988,0.65,2.0716350078582764,0.8351792693138123
0.8038763403892517,1.1704052686691284,-0.3665289282798767,0.6780967712402344,0.6,1.911078929901123,0.7842106819152832
1.2230461835861206,0.8040831685066223,0.4189630150794983,0.5099326372146606,0.55,2.0115299224853516,0.6168679594993591
0.8151780962944031,1.200817346572876,-0.3856392502784729,0.6884364485740662,0.4,1.4790273904800415,0.7785754203796387
0.9409580230712891,0.9628130197525024,-0.02185499668121338,0.606417715549469,0.7,1.5048075914382935,0.7558431625366211
0.9668455123901367,0.6580367684364319,0.30880874395370483,0.3876912295818329,0.35,1.7765257358551025,0.5613090395927429
1.0062134265899658,0.6911224126815796,0.31509101390838623,0.3325061500072479,0.44999999999999996,1.9864600896835327,0.46602755784988403
1.2661679983139038,0.6377901434898376,0.6283778548240662,0.34745022654533386,0.4,2.118039608001709,0.4826529026031494
0.8622251749038696,1.197290062904358,-0.3350648880004883,0.7163689732551575,0.6,1.7289884090423584,0.7683008909225464
1.1717852354049683,0.6940140128135681,0.47777122259140015,0.4272739589214325,0.7,2.1653172969818115,0.5212799906730652
0.736507773399353,0.9142068028450012,-0.1776990294456482,0.5019845366477966,0.55,2.3194422721862793,0.5728169679641724
0.7213612794876099,1.1588375568389893,-0.4374762773513794,0.5800580382347107,0.75,2.261958360671997,0.6598559021949768
0.8109650015830994,0.9505853652954102,-0.1396203637123108,0.5489544868469238,0.55,1.2830840349197388,0.6001529693603516
0.8429132699966431,1.0895054340362549,-0.24659216403961182,0.5716009736061096,0.5,2.0723650455474854,0.6998718976974487
0.8412871360778809,0.8119831085205078,0.029304027557373047,0.4023444652557373,0.6,1.749099850654602,0.4693094789981842
0.6226884722709656,0.6088942885398865,0.013794183731079102,0.34788987040519714,0.6,1.753735899925232,0.41333237290382385
1.0020546913146973,0.8886964917182922,0.11335819959640503,0.6034834980964661,0.55,1.8723732233047485,0.713686466217041
0.6915507912635803,0.7561442255973816,-0.06459343433380127,0.400834321975708,0.44999999999999996,1.7239265441894531,0.505689799785614
0.9742910265922546,0.8573533892631531,0.11693763732910156,0.4660511016845703,0.65,2.0466651916503906,0.6096954345703125
1.1780258417129517,0.686230480670929,0.4917953610420227,0.4970601499080658,0.65,1.2123515605926514,0.5908573269844055
1.1950194835662842,0.5823332667350769,0.6126862168312073,0.38421493768692017,0.6,1.5004422664642334,0.5127964019775391
0.8847644925117493,0.9730712175369263,-0.088306725025177,0.6221156716346741,0.44999999999999996,1.5152860879898071,0.7031466960906982
0.9506401419639587,1.1080830097198486,-0.1574428677558899,0.6865617632865906,0.30000000000000004,2.015981674194336,0.7804913520812988
1.0477449893951416,0.7305507063865662,0.31719428300857544,0.5881466865539551,0.35,1.6619259119033813,0.6898924112319946
0.9209990501403809,0.6830962896347046,0.23790276050567627,0.44585785269737244,0.44999999999999996,1.7903215885162354,0.5603119730949402
0.8942421078681946,0.9502728581428528,-0.0560307502746582,0.5549538731575012,0.35,2.037658452987671,0.6491818428039551
0.9334402084350586,0.9385242462158203,-0.005084037780761719,0.6030514240264893,0.55,1.6784415245056152,0.7155989408493042
0.7452811598777771,0.9870935678482056,-0.24181240797042847,0.6663387417793274,0.5,1.896846890449524,0.7195118069648743
0.6238684058189392,0.7986493110656738,-0.17478090524673462,0.6192817687988281,0.44999999999999996,2.010683298110962,0.6980851888656616
1.1134144067764282,0.7909596562385559,0.3224547505378723,0.5654057860374451,0.44999999999999996,1.7695988416671753,0.6394139528274536
0.4745333194732666,1.270048975944519,-0.7955156564712524,0.7444930076599121,0.7,1.5887677669525146,0.7742516398429871
0.7264679074287415,1.073273777961731,-0.3468058705329895,0.7321858406066895,0.4,2.0231316089630127,0.8002533912658691
0.8707585334777832,0.9108144044876099,-0.04005587100982666,0.5547758340835571,0.65,1.754471778869629,0.62038654088974
0.9005314707756042,0.6621953845024109,0.23833608627319336,0.4685659408569336,0.7,2.0249648094177246,0.6272158622741699
1.072436809539795,0.662131130695343,0.4103056788444519,0.5219584703445435,0.44999999999999996,2.025745391845703,0.5953736305236816
0.6824740767478943,1.0180128812789917,-0.3355388045310974,0.6073535084724426,0.55,2.079735517501831,0.7078105807304382
1.0582271814346313,1.6067427396774292,-0.5485155582427979,0.7860070466995239,0.4,1.9076591730117798,0.9256143569946289
1.3119562864303589,1.3759214878082275,-0.06396520137786865,0.6178175210952759,0.5,1.6073533296585083,0.7836679816246033
1.3632153272628784,1.4503222703933716,-0.08710694313049316,0.6346219182014465,0.44999999999999996,1.5445061922073364,0.7494850158691406
1.3531925678253174,1.0932097434997559,0.2599828243255615,0.5061423182487488,0.5,1.8907833099365234,0.6055593490600586
1.8454554080963135,1.0994070768356323,0.7460483312606812,0.5552822947502136,0.5,1.1478468179702759,0.6892392039299011
1.250061273574829,1.380703330039978,-0.13064205646514893,0.633138120174408,0.5,1.9024035930633545,0.8674427270889282
1.3734625577926636,1.3427435159683228,0.03071904182434082,0.620147705078125,0.35,1.7749733924865723,0.8179411888122559
1.2331608533859253,1.3475497961044312,-0.11438894271850586,0.6400123834609985,0.65,1.7990318536758423,0.8331019282341003
1.377147912979126,1.3914272785186768,-0.014279365539550781,0.5405643582344055,0.6,2.015366554260254,0.611066460609436
1.5224180221557617,0.9184206128120422,0.6039974093437195,0.5116422772407532,0.35,1.7258217334747314,0.7037932872772217
1.3568849563598633,1.4329185485839844,-0.0760335922241211,0.5551950931549072,0.55,1.4343762397766113,0.6865106225013733
1.4529316425323486,0.9411584734916687,0.5117731690406799,0.5126883387565613,0.35,1.7184159755706787,0.6015679240226746
1.288791537284851,0.8235435485839844,0.4652479887008667,0.35780832171440125,0.55,1.8890377283096313,0.5180622339248657
1.4179989099502563,0.821131706237793,0.5968672037124634,0.5488125681877136,0.5,1.7379575967788696,0.7385462522506714
1.3562144041061401,1.086670994758606,0.2695434093475342,0.5279760360717773,0.4,1.8227405548095703,0.638512909412384
1.3494608402252197,0.5726490020751953,0.7768118381500244,0.3097195327281952,0.55,1.7026777267456055,0.4730221927165985
1.5709666013717651,1.037292718887329,0.533673882484436,0.49526557326316833,0.35,1.7888413667678833,0.6586140990257263
1.3425729274749756,0.8639293909072876,0.478643536567688,0.3366703689098358,0.44999999999999996,1.1424225568771362,0.5494982004165649
1.6879583597183228,0.7682856917381287,0.9196726679801941,0.4409523010253906,0.5,1.6752123832702637,0.5689759254455566
1.0133593082427979,1.3088418245315552,-0.2954825162887573,0.5537928342819214,0.6,1.923661231994629,0.7361936569213867
1.120217204093933,1.1164207458496094,0.0037964582443237305,0.5309562683105469,0.55,2.276313543319702,0.6808959245681763
0.9200315475463867,1.5352835655212402,-0.6152520179748535,0.7419019937515259,0.75,2.093846559524536,0.90478515625
0.9311760067939758,1.3897713422775269,-0.458595335483551,0.6971911787986755,0.65,1.259177803993225,0.9435911178588867
1.3989648818969727,0.7749815583229065,0.6239833235740662,0.553588330745697,0.30000000000000004,1.841583251953125,0.6916791796684265
0.7464082837104797,1.3214467763900757,-0.575038492679596,0.6553895473480225,0.65,1.8265310525894165,0.7902981638908386
0.9888299107551575,1.106541633605957,-0.11771172285079956,0.5875711441040039,0.5,1.7671602964401245,0.7333911061286926
1.1348886489868164,0.9607791900634766,0.17410945892333984,0.602606475353241,0.6,1.917060136795044,0.7424201965332031
1.1888669729232788,0.7922088503837585,0.39665812253952026,0.4415162205696106,0.65,1.7673494815826416,0.6804537177085876
0.958347737789154,1.3210575580596924,-0.36270982027053833,0.7049827575683594,0.5,1.4690064191818237,0.8617368936538696
1.1304869651794434,0.9776946902275085,0.15279227495193481,0.5283030867576599,0.6,2.1595325469970703,0.6806539297103882
0.7882057428359985,0.9498648047447205,-0.16165906190872192,0.4910293221473694,0.44999999999999996,1.8635241985321045,0.6011351943016052
0.9845461845397949,0.6150981783866882,0.3694480061531067,0.4475710988044739,0.7,1.769219994544983,0.6071799397468567
1.0755866765975952,0.6586646437644958,0.41692203283309937,0.4973691403865814,0.6,1.6557155847549438,0.6128613352775574
1.079281210899353,0.8845955729484558,0.19468563795089722,0.4696696400642395,0.5,1.8315448760986328,0.6144869327545166
0.5786139965057373,0.9938463568687439,-0.4152323603630066,0.7162659764289856,0.65,1.522336483001709,0.8524413108825684
1.0421479940414429,1.059109091758728,-0.016961097717285156,0.8528820276260376,0.5,1.367662787437439,0.9666925668716431
0.802747905254364,1.0077005624771118,-0.2049526572227478,0.528277575969696,0.4,1.7525807619094849,0.6905301809310913
1.0855449438095093,1.0567206144332886,0.028824329376220703,0.5699340105056763,0.6,1.707905650138855,0.6766998171806335
0.9375030398368835,0.8427067995071411,0.09479624032974243,0.5488554835319519,0.44999999999999996,1.9155300855636597,0.7119162678718567
1.185684084892273,0.8199934363365173,0.3656906485557556,0.4928455352783203,0.6,1.416867971420288,0.5915283560752869
0.612043559551239,0.8371540307998657,-0.2251104712486267,0.44501709938049316,0.4,1.4836947917938232,0.6098523139953613
0.8138462901115417,0.8758007287979126,-0.06195443868637085,0.5507746338844299,0.44999999999999996,1.9325611591339111,0.7783920168876648
1.0193372964859009,0.9638065695762634,0.05553072690963745,0.6949387788772583,0.55,2.2034802436828613,0.8056454062461853
1.1985441446304321,0.918728768825531,0.2798153758049011,0.5716409087181091,0.35,1.5830177068710327,0.7761454582214355
0.8142183423042297,1.2683627605438232,-0.4541444182395935,0.7187305688858032,0.5,1.7700241804122925,0.8232114911079407
0.8865517973899841,1.1748400926589966,-0.28828829526901245,0.5991231203079224,0.44999999999999996,1.8745490312576294,0.789588451385498
1.4630787372589111,0.7507925629615784,0.7122861742973328,0.3272545039653778,0.7,2.0642011165618896,0.4385855793952942
1.4022417068481445,0.8751482367515564,0.5270934700965881,0.49248239398002625,0.5,1.9886822700500488,0.6673029065132141
1.0477793216705322,1.1974222660064697,-0.1496429443359375,0.7290350794792175,0.44999999999999996,1.9081491231918335,0.8360008597373962
1.0971490144729614,0.937260627746582,0.1598883867263794,0.6037909984588623,0.65,1.9994803667068481,0.7473172545433044
0.796355128288269,1.1470086574554443,-0.3506535291671753,0.6751271486282349,0.55,1.7837114334106445,0.7788740992546082
1.164392113685608,0.5233578681945801,0.6410342454910278,0.32034608721733093,0.55,1.803954005241394,0.4641784727573395
0.85625821352005,1.0957989692687988,-0.23954075574874878,0.6032924056053162,0.6,1.5579167604446411,0.710083544254303
1.241101622581482,0.6774453520774841,0.5636562705039978,0.48933982849121094,0.4,1.931123971939087,0.688351571559906
0.9376894235610962,1.0740646123886108,-0.13637518882751465,0.6554188132286072,0.44999999999999996,1.7963266372680664,0.8124855160713196
0.8712877631187439,0.901197075843811,-0.02990931272506714,0.6112849116325378,0.35,2.005505084991455,0.8094862103462219
0.8755130767822266,0.8543712496757507,0.02114182710647583,0.6002780795097351,0.35,1.8263899087905884,0.8150690197944641
0.788798987865448,0.911917507648468,-0.12311851978302002,0.4955348074436188,0.5,1.4323185682296753,0.7143425941467285
0.9530825018882751,0.677178144454956,0.2759043574333191,0.4612959921360016,0.35,1.6553635597229004,0.6657595634460449
0.683768630027771,0.9198644757270813,-0.2360958456993103,0.5086793303489685,0.5,1.7278472185134888,0.7250163555145264
0.9905603528022766,0.6836263537406921,0.3069339990615845,0.4085787236690521,0.35,1.6147725582122803,0.6273274421691895
0.8994777798652649,0.8398849368095398,0.0595928430557251,0.5656731128692627,0.15000000000000002,1.5304700136184692,0.7493602633476257
0.7091324925422668,0.9688267111778259,-0.2596942186355591,0.530092716217041,0.5,1.511865258216858,0.7222251296043396
0.6791161298751831,1.003921627998352,-0.32480549812316895,0.5897817611694336,0.6,2.0760083198547363,0.7890803217887878
0.8759804964065552,0.6581166386604309,0.21786385774612427,0.3230660557746887,0.65,1.9300007820129395,0.5033278465270996
0.8283263444900513,0.82232266664505,0.006003677845001221,0.5200324058532715,0.5,1.7372887134552002,0.6447715759277344
0.7477837204933167,0.5403488278388977,0.20743489265441895,0.36256644129753113,0.44999999999999996,1.6875619888305664,0.528267502784729
0.6498953700065613,0.9528314471244812,-0.3029360771179199,0.574004054069519,0.7,1.8145266771316528,0.6511729955673218
0.7959909439086914,0.6227070689201355,0.1732838749885559,0.47958382964134216,0.6,2.0670909881591797,0.5647032856941223
0.9445716142654419,0.6130216121673584,0.3315500020980835,0.3546578884124756,0.44999999999999996,1.5634223222732544,0.5389588475227356
0.9323891997337341,0.6444692015647888,0.2879199981689453,0.46468210220336914,0.65,1.6197775602340698,0.556494414806366
0.889605700969696,0.9244384765625,-0.034832775592803955,0.5307532548904419,0.5,1.4103106260299683,0.5906960368156433
0.47962790727615356,0.8142315149307251,-0.33460360765457153,0.6321133375167847,0.44999999999999996,1.9138685464859009,0.6979784965515137
1.07852041721344,0.7168073058128357,0.36171311140060425,0.44291067123413086,0.5,1.797149419784546,0.5741581320762634
0.9591938257217407,0.8688852190971375,0.09030860662460327,0.5827972292900085,0.44999999999999996,1.797731637954712,0.6987484097480774
0.6793169379234314,0.4840426445007324,0.19527429342269897,0.258998841047287,0.44999999999999996,2.0303597450256348,0.3335494101047516
0.7729012370109558,1.059617519378662,-0.2867162823677063,0.6058812141418457,0.6,1.8863396644592285,0.706495463848114
0.6878339648246765,1.0118345022201538,-0.3240005373954773,0.6454929709434509,0.7,1.840366005897522,0.752025306224823
0.9708320498466492,0.7103607058525085,0.2604713439941406,0.46079930663108826,0.5,2.092216730117798,0.5405609011650085
0.6871537566184998,1.2463172674179077,-0.559163510799408,0.7320095896720886,0.55,2.1132194995880127,0.8005872964859009
0.9228668212890625,0.9349678158760071,-0.01210099458694458,0.5666543245315552,0.6,1.8374059200286865,0.6345142722129822
0.8479288220405579,0.8493828177452087,-0.001453995704650879,0.5092476010322571,0.55,1.342706322669983,0.590366780757904
0.8978700637817383,0.8144617080688477,0.08340835571289062,0.52876216173172,0.55,2.009803056716919,0.6718602180480957
1.0632050037384033,0.7236099243164062,0.33959507942199707,0.43349605798721313,0.5,1.567130208015442,0.5961428284645081
0.8012785315513611,0.8968220949172974,-0.09554356336593628,0.5317926406860352,0.6,1.92009437084198,0.6606998443603516
0.5961350798606873,0.7308161854743958,-0.1346811056137085,0.4069460928440094,0.55,1.4285378456115723,0.5128385424613953
1.0138051509857178,0.8651620149612427,0.1486431360244751,0.5659636855125427,0.4,2.0196995735168457,0.7211498618125916
0.7434329986572266,0.8385313153266907,-0.09509831666946411,0.4102202355861664,0.44999999999999996,1.780851125717163,0.49318286776542664
0.685477077960968,0.9359050989151001,-0.2504280209541321,0.5094460248947144,0.6,1.7921222448349,0.6093233227729797
0.9843026995658875,0.6711408495903015,0.31316184997558594,0.4468920826911926,0.5,1.5280503034591675,0.5623915195465088
0.7989354133605957,0.7385393381118774,0.06039607524871826,0.40064510703086853,0.55,1.6594892740249634,0.4948560893535614
1.0136432647705078,0.5512589812278748,0.46238428354263306,0.3572781980037689,0.44999999999999996,1.6270642280578613,0.415781706571579
0.6272708177566528,0.6851068735122681,-0.057836055755615234,0.45677995681762695,0.5,2.072399854660034,0.5702154040336609
0.8873746991157532,0.8585749864578247,0.028799712657928467,0.5229355692863464,0.5,2.3352034091949463,0.6427945494651794
1.0246708393096924,0.8268352746963501,0.19783556461334229,0.4902094006538391,0.5,2.125704050064087,0.608045756816864
0.9353957176208496,0.8088928461074829,0.1265028715133667,0.5486739277839661,0.4,1.936580777168274,0.7038080096244812
0.8072538375854492,0.9623882174491882,-0.155134379863739,0.4680653214454651,0.55,1.6624289751052856,0.5583863258361816
0.737215518951416,0.7225660681724548,0.014649450778961182,0.4518071115016937,0.4,1.834817886352539,0.55100017786026
0.6200522184371948,1.106368899345398,-0.4863166809082031,0.5739386677742004,0.6,2.1862034797668457,0.6482890248298645
0.6799876093864441,0.8444048762321472,-0.16441726684570312,0.5020760893821716,0.7,2.011713981628418,0.6350943446159363
0.7552264928817749,1.648668646812439,-0.8934421539306641,0.8572477698326111,0.4,1.8856171369552612,0.9935922026634216
1.1751540899276733,1.8671005964279175,-0.6919465065002441,0.8972833752632141,0.44999999999999996,2.0273826122283936,0.9551402926445007
0.7412594556808472,1.7723979949951172,-1.03113853931427,0.7526522278785706,0.55,1.9425431489944458,0.8642933964729309
1.3727447986602783,1.261184573173523,0.11156022548675537,0.673064649105072,0.5,1.7027655839920044,0.807945191860199
1.4335236549377441,1.3976234197616577,0.035900235176086426,0.7630811929702759,0.44999999999999996,1.4307485818862915,0.9153086543083191
0.5057082176208496,1.6175092458724976,-1.111801028251648,0.8192081451416016,0.7,1.447641134262085,0.9876167178153992
1.5228826999664307,1.1515775918960571,0.37130510807037354,0.6794817447662354,0.44999999999999996,2.146653413772583,0.8047561645507812
0.8832039833068848,1.5673366785049438,-0.6841326951980591,0.8129993677139282,0.65,1.605004072189331,0.981253445148468
1.5540319681167603,0.8154453635215759,0.7385866045951843,0.6414980292320251,0.35,1.4840959310531616,0.8298159837722778
1.4448100328445435,0.8914262056350708,0.5533838272094727,0.46369048953056335,0.65,1.8928768634796143,0.6162885427474976
1.2816044092178345,1.573828101158142,-0.2922236919403076,0.809281051158905,0.5,1.8011225461959839,0.9937650561332703
1.8174962997436523,1.0328682661056519,0.7846280336380005,0.5526218414306641,0.30000000000000004,2.181910991668701,0.683494508266449
1.1084144115447998,1.5921595096588135,-0.48374509811401367,0.8751851320266724,0.5,1.9824873208999634,0.9947088360786438
1.72052800655365,1.4696118831634521,0.25091612339019775,0.6828150153160095,0.55,1.7284789085388184,0.8401369452476501
1.1323915719985962,0.7579554915428162,0.37443608045578003,0.3699059784412384,0.35,1.9685184955596924,0.5466429591178894
1.3234891891479492,0.7646576166152954,0.5588315725326538,0.4995587468147278,0.65,1.6449975967407227,0.6807731986045837
1.1054588556289673,1.429620385169983,-0.3241615295410156,0.7681013941764832,0.55,1.6992998123168945,0.9440679550170898
1.2031649351119995,1.4281682968139648,-0.22500336170196533,0.7681402564048767,0.55,1.9280380010604858,0.9244953393936157
1.4507344961166382,1.2769874334335327,0.17374706268310547,0.6976729035377502,0.5,1.8287681341171265,0.8542348146438599
1.0606530904769897,1.1139582395553589,-0.05330514907836914,0.651766300201416,0.7,1.8607304096221924,0.8920692801475525
1.2045608758926392,1.2979742288589478,-0.0934133529663086,0.6940868496894836,0.4,1.8035974502563477,0.8302051424980164
0.916386067867279,1.480302095413208,-0.563916027545929,0.7412311434745789,0.5,1.6915662288665771,0.7831701636314392
1.0227943658828735,1.2462246417999268,-0.22343027591705322,0.6886958479881287,0.4,1.8765766620635986,0.8407975435256958
1.3022246360778809,1.3510770797729492,-0.04885244369506836,0.7586665153503418,0.5,1.2907369136810303,0.9071847796440125
1.3434737920761108,0.9528853297233582,0.3905884623527527,0.5682069659233093,0.19999999999999996,1.7498254776000977,0.7543405890464783
1.198555827140808,1.3817933797836304,-0.18323755264282227,0.73865807056427,0.44999999999999996,1.8020360469818115,0.8019232153892517
0.9616946578025818,1.1399585008621216,-0.1782638430595398,0.7227421402931213,0.6,2.019801616668701,0.8495265245437622
1.3655836582183838,0.8560819625854492,0.5095016956329346,0.5724353790283203,0.4,2.0379114151000977,0.7048274874687195
0.9876241683959961,0.970512866973877,0.01711130142211914,0.6617764830589294,0.44999999999999996,1.6281970739364624,0.8138278126716614
1.3802688121795654,1.024732232093811,0.3555365800857544,0.5923891067504883,0.35,2.0622222423553467,0.6523593664169312
0.9255214929580688,1.094480037689209,-0.16895854473114014,0.6726172566413879,0.4,1.751720905303955,0.8720386624336243
0.9259357452392578,1.299727439880371,-0.3737916946411133,0.7870952486991882,0.44999999999999996,1.593401551246643,0.9104027152061462
1.030864953994751,0.8171834945678711,0.21368145942687988,0.5317642092704773,0.55,2.0889947414398193,0.6373077034950256
0.812950074672699,1.020798683166504,-0.20784860849380493,0.6119107604026794,0.55,2.0873637199401855,0.8418516516685486
1.2039241790771484,1.0157188177108765,0.18820536136627197,0.5666596293449402,0.5,1.8461695909500122,0.6369873881340027
1.189678430557251,0.7339403033256531,0.4557381272315979,0.46654701232910156,0.6,1.3837218284606934,0.6144010424613953
0.9763515591621399,0.7630619406700134,0.21328961849212646,0.4535444676876068,0.4,2.2846126556396484,0.5414263606071472
0.7584220767021179,1.021707534790039,-0.26328545808792114,0.5599730610847473,0.75,2.050081729888916,0.6724475622177124
0.6952187418937683,1.0452989339828491,-0.3500801920890808,0.7329496145248413,0.55,1.864315152168274,0.8842800259590149
0.9470893144607544,1.0036022663116455,-0.05651295185089111,0.625188946723938,0.55,2.0516228675842285,0.760377049446106
0.9620949029922485,0.9277482032775879,0.034346699714660645,0.5141372680664062,0.5,2.218432903289795,0.5971676111221313
0.7333914637565613,1.0257009267807007,-0.2923094630241394,0.6599783301353455,0.6,2.25223970413208,0.7407562136650085
0.973030686378479,0.7520456314086914,0.2209850549697876,0.42500734329223633,0.5,2.302786350250244,0.5361854434013367
0.8591688275337219,1.3349125385284424,-0.47574371099472046,0.695666491985321,0.30000000000000004,2.0702521800994873,0.7531893849372864
0.7441918849945068,0.9913894534111023,-0.24719756841659546,0.4877761900424957,0.5,1.3925226926803589,0.5919665098190308
1.0677770376205444,0.8444195985794067,0.2233574390411377,0.47095584869384766,0.5,1.8300446271896362,0.5673245787620544
0.6186404228210449,1.1571825742721558,-0.5385421514511108,0.6729042530059814,0.5,1.5690120458602905,0.7633603811264038
1.0991311073303223,0.9081569910049438,0.19097411632537842,0.5401485562324524,0.30000000000000004,2.4266889095306396,0.7043765187263489
0.6969823837280273,1.264701247215271,-0.5677188634872437,0.6909419894218445,0.65,2.0867767333984375,0.7507027983665466
0.8908209204673767,1.1107524633407593,-0.21993154287338257,0.7848607897758484,0.30000000000000004,1.9659972190856934,0.8358856439590454
0.9895706176757812,1.0839946269989014,-0.09442400932312012,0.725383460521698,0.65,1.6807136535644531,0.8022339940071106
1.1617395877838135,1.0912202596664429,0.0705193281173706,0.7056123614311218,0.5,1.5890066623687744,0.7800218462944031
0.7699288725852966,1.029581904411316,-0.2596530318260193,0.5879379510879517,0.4,1.405652403831482,0.6928800940513611
0.6035003662109375,1.1700105667114258,-0.5665102005004883,0.6094922423362732,0.5,1.8868563175201416,0.690474808216095
1.1628038883209229,1.0168460607528687,0.1459578275680542,0.6577107906341553,0.44999999999999996,1.9217164516448975,0.7173299789428711
1.023680329322815,0.9390081763267517,0.08467215299606323,0.6446747779846191,0.4,1.8598742485046387,0.7601131796836853
0.7872664332389832,1.1987556219100952,-0.41148918867111206,0.6665829420089722,0.55,1.921934723854065,0.7770282626152039
0.878437340259552,1.2582199573516846,-0.37978261709213257,0.6122561097145081,0.4,2.1610348224639893,0.6863032579421997
0.9220380783081055,1.0123168230056763,-0.0902787446975708,0.6880297064781189,0.35,2.121049642562866,0.7425962686538696
0.9623445868492126,1.0980428457260132,-0.13569825887680054,0.5618147253990173,0.55,1.535923719406128,0.6422693133354187
1.0987509489059448,0.9071369171142578,0.191614031791687,0.6984138488769531,0.44999999999999996,1.9495350122451782,0.8131589293479919
0.6674904823303223,1.1758575439453125,-0.5083670616149902,0.7540475726127625,0.5,1.8622978925704956,0.805004894733429
0.9167596697807312,0.9174365401268005,-0.0006768703460693359,0.5764738321304321,0.4,2.0493054389953613,0.6120439767837524
1.4883192777633667,1.5165197849273682,-0.028200507164001465,0.657632052898407,0.5,1.7081271409988403,0.7423521876335144
1.3362489938735962,1.2430146932601929,0.09323430061340332,0.7082154154777527,0.25,1.8126132488250732,0.8240432739257812
0.8760911822319031,1.7918897867202759,-0.9157986044883728,0.8036425709724426,0.5,1.737302303314209,0.8791164755821228
1.2818931341171265,1.0790280103683472,0.2028651237487793,0.671029269695282,0.5,1.4607014656066895,0.8135659098625183
0.54079669713974,1.6090786457061768,-1.0682819485664368,0.7927348017692566,0.6,1.7357522249221802,0.9702521562576294
0.9597414135932922,0.7080957293510437,0.25164568424224854,0.5274984240531921,0.5,2.122357130050659,0.7721558809280396
1.1117243766784668,1.1116365194320679,8.785724639892578e-05,0.6511483192443848,0.4,1.912816047668457,0.7256404757499695
0.8368221521377563,1.1823935508728027,-0.3455713987350464,0.6568614840507507,0.55,1.6751940250396729,0.7427973747253418
1.1381866931915283,1.1140532493591309,0.02413344383239746,0.6619254946708679,0.44999999999999996,1.6798732280731201,0.7854348421096802
1.0447818040847778,1.0828245878219604,-0.03804278373718262,0.5783632397651672,0.55,1.6310433149337769,0.7818043828010559
1.2649589776992798,0.8852770924568176,0.37968188524246216,0.5469488501548767,0.6,1.7895115613937378,0.6362401843070984
0.9791579246520996,1.065903902053833,-0.0867459774017334,0.6702935099601746,0.5,1.7138512134552002,0.7840844988822937
0.9119715690612793,1.0974940061569214,-0.1855224370956421,0.7061323523521423,0.4,2.2665793895721436,0.9203924536705017
0.6559173464775085,0.9071564078330994,-0.2512390613555908,0.6162404417991638,0.7,2.0483791828155518,0.8275112509727478
1.1495578289031982,1.0070666074752808,0.14249122142791748,0.7208937406539917,0.6,2.055183172225952,0.808697521686554
0.7462148666381836,1.020654559135437,-0.2744396924972534,0.793953001499176,0.55,1.7033685445785522,0.9440469741821289
0.7763543128967285,1.2415193319320679,-0.46516501903533936,0.7489736676216125,0.65,2.1101105213165283,0.8492393493652344
0.9511356353759766,1.242688536643982,-0.29155290126800537,0.7727235555648804,0.65,1.8767116069793701,0.9402782320976257
1.0982259511947632,0.8220381140708923,0.27618783712387085,0.6376684308052063,0.44999999999999996,1.3886358737945557,0.7914878726005554
1.0519698858261108,0.9015704989433289,0.15039938688278198,0.5721859335899353,0.4,2.2061970233917236,0.6435838937759399
0.6931765675544739,0.9256916046142578,-0.23251503705978394,0.5646440982818604,0.4,2.0736300945281982,0.7200547456741333
0.7961783409118652,1.02920663356781,-0.23302829265594482,0.6598321199417114,0.44999999999999996,1.5870767831802368,0.7479960918426514
0.8268494009971619,1.0682648420333862,-0.24141544103622437,0.7525598406791687,0.6,1.9539320468902588,0.9139187932014465
0.6452406048774719,1.1106489896774292,-0.4654083847999573,0.7344382405281067,0.75,2.029400110244751,0.860238254070282
0.9018842577934265,0.8064257502555847,0.0954585075378418,0.5209527015686035,0.6,1.7562274932861328,0.6597045660018921
0.5608240962028503,0.9402496218681335,-0.3794255256652832,0.6776207089424133,0.55,1.8602439165115356,0.7511297464370728
0.9455202221870422,0.7456344962120056,0.19988572597503662,0.5741065144538879,0.35,2.1091296672821045,0.6623066067695618
0.5233110785484314,0.922934353351593,-0.3996232748031616,0.7558556795120239,0.6,1.7560598850250244,0.8747475743293762
1.1702326536178589,0.7045587301254272,0.46567392349243164,0.5508634448051453,0.44999999999999996,1.6583539247512817,0.662872850894928
0.8706449866294861,0.9487172961235046,-0.07807230949401855,0.6640061736106873,0.4,1.409035563468933,0.7486920952796936
0.9203028082847595,0.7620311975479126,0.15827161073684692,0.5076590776443481,0.44999999999999996,1.6086795330047607,0.6359273791313171
1.046995759010315,0.8884968161582947,0.15849894285202026,0.703119158744812,0.4,1.7944257259368896,0.8508341908454895
1.0658438205718994,1.1416367292404175,-0.07579290866851807,0.7082006335258484,0.65,1.8824036121368408,0.8230020403862
1.0085400342941284,0.9306022524833679,0.0779377818107605,0.6261933445930481,0.4,2.099578857421875,0.7193207144737244
1.276322364807129,0.6308080554008484,0.6455143094062805,0.36286303400993347,0.4,2.081059455871582,0.5192756056785583
1.123245120048523,1.1261972188949585,-0.002952098846435547,0.6717314124107361,0.44999999999999996,1.787615418434143,0.8332821726799011
1.0074796676635742,1.0434080362319946,-0.03592836856842041,0.6533688306808472,0.4,2.0114948749542236,0.7794212698936462
1.2918661832809448,0.9000185132026672,0.3918476700782776,0.6441993117332458,0.35,1.8049579858779907,0.7791455388069153
1.1411360502243042,1.0502779483795166,0.0908581018447876,0.5882456302642822,0.19999999999999996,1.9178816080093384,0.6789831519126892
1.1137384176254272,1.027746558189392,0.08599185943603516,0.5260711908340454,0.6,1.1532697677612305,0.609419584274292
0.9128984808921814,0.9961638450622559,-0.08326536417007446,0.5175462961196899,0.35,1.8648102283477783,0.6206507682800293
0.8223976492881775,0.9936966300010681,-0.17129898071289062,0.466884046792984,0.44999999999999996,1.7438428401947021,0.5166193842887878
1.082680344581604,0.9532908797264099,0.1293894648551941,0.5112045407295227,0.55,1.662630319595337,0.6119012832641602
0.9179960489273071,1.023783802986145,-0.10578775405883789,0.6534180045127869,0.44999999999999996,1.586085557937622,0.7414311766624451
1.1240298748016357,0.9112194180488586,0.2128104567527771,0.5413205027580261,0.44999999999999996,1.8337665796279907,0.6041499376296997
0.9915704131126404,0.8240250945091248,0.16754531860351562,0.4818527400493622,0.55,1.36565101146698,0.6510178446769714
0.8325362205505371,1.029032826423645,-0.1964966058731079,0.6262943148612976,0.65,1.5416865348815918,0.6876301169395447
1.131919264793396,0.8980003595352173,0.2339189052581787,0.5878003835678101,0.5,1.780735969543457,0.6890109181404114
0.8415724039077759,1.0091418027877808,-0.16756939888000488,0.5999962687492371,0.44999999999999996,1.7926808595657349,0.6945008635520935
0.9578890800476074,0.9073168039321899,0.05057227611541748,0.6129905581474304,0.5,2.231809377670288,0.6789287328720093
0.8033391833305359,0.5981958508491516,0.20514333248138428,0.3920767307281494,0.44999999999999996,2.0290563106536865,0.4924827516078949
0.5896474123001099,1.12149977684021,-0.5318523645401001,0.7356895804405212,0.75,2.0501585006713867,0.7678180932998657
0.8520906567573547,1.1157978773117065,-0.2637072205543518,0.65990149974823,0.5,1.272478461265564,0.7764751315116882
0.8987232446670532,0.8230480551719666,0.07567518949508667,0.48620882630348206,0.55,1.5325840711593628,0.6263875365257263
1.195587158203125,0.8173604011535645,0.37822675704956055,0.5323265194892883,0.55,1.7537606954574585,0.5959978103637695
0.7869834303855896,1.0029891729354858,-0.21600574254989624,0.5718421936035156,0.35,2.363992691040039,0.68949955701828
0.9350466132164001,0.6756383180618286,0.25940829515457153,0.4000394940376282,0.65,2.31990122795105,0.46142512559890747
0.940769612789154,0.9100406765937805,0.030728936195373535,0.6486353278160095,0.6,2.0030288696289062,0.905627429485321
0.5758867859840393,1.5302635431289673,-0.954376757144928,0.7441024780273438,0.65,1.8874622583389282,0.9194706082344055
1.0611294507980347,0.53883957862854,0.5222898721694946,0.4173881709575653,0.55,1.9355201721191406,0.5638177990913391
0.8303506970405579,0.49904605746269226,0.3313046395778656,0.421953409910202,0.5,2.142667293548584,0.6719478964805603
0.659051239490509,1.2174946069717407,-0.5584433674812317,0.692194938659668,0.55,1.7994966506958008,0.9054093360900879
0.6183339953422546,1.1688873767852783,-0.5505533814430237,0.6202912330627441,0.65,1.906267523765564,0.8449987769126892
1.016205072402954,0.9468502402305603,0.0693548321723938,0.5290861129760742,0.30000000000000004,1.8185553550720215,0.7250712513923645
0.9937332272529602,1.1108850240707397,-0.11715179681777954,0.6492730975151062,0.6,1.3510030508041382,0.8387738466262817
1.2192214727401733,0.4512598514556885,0.7679616212844849,0.3210476338863373,0.55,1.567466378211975,0.5374638438224792
1.0831871032714844,0.719979465007782,0.3632076382637024,0.5959777235984802,0.5,1.4781396389007568,0.7920975685119629
1.217667579650879,0.4892559051513672,0.7284116744995117,0.4292530119419098,0.44999999999999996,1.7069646120071411,0.7106741070747375
0.7950857877731323,0.8719498515129089,-0.07686406373977661,0.6771513223648071,0.7,1.8743308782577515,0.8317257165908813
1.2757519483566284,1.0407133102416992,0.2350386381149292,0.6734533905982971,0.25,2.0720765590667725,0.837916374206543
1.1536930799484253,0.8658558130264282,0.28783726692199707,0.5460514426231384,0.19999999999999996,1.9557627439498901,0.8016082644462585
0.92403644323349,1.1397790908813477,-0.21574264764785767,0.7245349884033203,0.35,1.8487727642059326,0.8644710779190063
0.8463045358657837,0.6718592047691345,0.17444533109664917,0.553904116153717,0.30000000000000004,1.3979651927947998,0.7733486294746399
1.017403483390808,0.9062210321426392,0.11118245124816895,0.5393648743629456,0.44999999999999996,1.9729052782058716,0.7016260027885437
1.0980112552642822,1.0289989709854126,0.06901228427886963,0.5750424265861511,0.55,1.6549632549285889,0.754584789276123
1.0952656269073486,0.7192310094833374,0.37603461742401123,0.5479791164398193,0.55,1.6253958940505981,0.7340744733810425
1.0332202911376953,0.6773293614387512,0.3558909296989441,0.4137554168701172,0.55,1.9748494625091553,0.6212761998176575
0.7545759081840515,0.9830985069274902,-0.22852259874343872,0.5524963736534119,0.44999999999999996,2.1285903453826904,0.7102727293968201
1.2351245880126953,0.6469561457633972,0.5881684422492981,0.5563058853149414,0.5,1.7959201335906982,0.7313289046287537
1.0861448049545288,0.6758642196655273,0.41028058528900146,0.6182146072387695,0.65,1.8021975755691528,0.8198032379150391
0.9977249503135681,0.5451674461364746,0.4525575041770935,0.4039628505706787,0.6,1.7596038579940796,0.6196431517601013
1.2367079257965088,0.8854684233665466,0.35123950242996216,0.5546380877494812,0.5,2.1527998447418213,0.7128403782844543
0.5956906676292419,1.2272697687149048,-0.6315791010856628,0.7307950854301453,0.5,1.612550139427185,0.9493064284324646
1.0141931772232056,0.8212852478027344,0.1929079294204712,0.5491898655891418,0.44999999999999996,1.5262209177017212,0.7771653532981873
1.2045210599899292,0.8808361291885376,0.3236849308013916,0.5283976793289185,0.25,1.9373412132263184,0.7166892886161804
0.8043550848960876,0.9716265797615051,-0.16727149486541748,0.5403459668159485,0.5,1.953063726425171,0.6911894083023071
1.0724915266036987,0.9313029646873474,0.14118856191635132,0.574058473110199,0.5,1.317262887954712,0.7484123110771179
0.799730658531189,0.9353410601615906,-0.1356104016304016,0.666012167930603,0.5,1.9046472311019897,0.7965596914291382
0.9048944711685181,0.9751819968223572,-0.07028752565383911,0.634821355342865,0.55,1.8737280368804932,0.7821048498153687
0.9284414649009705,0.7767786383628845,0.15166282653808594,0.5121437311172485,0.4,1.290948510169983,0.6702296137809753
1.0391483306884766,0.9394806027412415,0.09966772794723511,0.5579740405082703,0.6,2.2203457355499268,0.6762306690216064
1.0689220428466797,1.0498437881469727,0.01907825469970703,0.6508834362030029,0.44999999999999996,1.8178596496582031,0.7140212059020996
0.9881386160850525,0.7502939701080322,0.23784464597702026,0.5272681713104248,0.5,1.689570426940918,0.6727937459945679
1.227545142173767,1.0699557065963745,0.15758943557739258,0.5923047065734863,0.19999999999999996,1.6676002740859985,0.7573364973068237
0.9036163687705994,0.98342365026474,-0.07980728149414062,0.6634521484375,0.44999999999999996,1.7304686307907104,0.7541517615318298
0.5240892767906189,1.419679045677185,-0.8955897688865662,0.8724557757377625,0.65,2.0228700637817383,0.9503410458564758
0.7069125175476074,1.3399852514266968,-0.6330727338790894,0.8437296152114868,0.7,2.073873996734619,0.9190834164619446
1.1245771646499634,1.2910391092300415,-0.16646194458007812,0.7499849200248718,0.35,1.6612606048583984,0.8851020932197571
0.8607179522514343,0.936029851436615,-0.07531189918518066,0.6639627814292908,0.35,2.06768536567688,0.805154025554657
0.7640475630760193,1.2650774717330933,-0.501029908657074,0.7144880294799805,0.4,2.5181796550750732,0.8771904110908508
1.3563600778579712,0.9937461018562317,0.3626139760017395,0.5751469135284424,0.5,2.4313454627990723,0.6964606642723083
0.4794284999370575,1.2091959714889526,-0.7297674715518951,0.7753784656524658,0.5,1.7920325994491577,0.8469662070274353
1.0434995889663696,1.2524610757827759,-0.20896148681640625,0.6676329970359802,0.35,1.953128695487976,0.8151395916938782
0.9651830792427063,1.0261951684951782,-0.061012089252471924,0.670179545879364,0.4,1.6233588457107544,0.8438501358032227
1.0230740308761597,1.4567960500717163,-0.43372201919555664,0.888610303401947,0.55,1.6134601831436157,0.9422483444213867
1.3590706586837769,0.8857149481773376,0.4733557105064392,0.625373363494873,0.4,1.6728442907333374,0.7354009747505188
1.0291472673416138,0.9198240637779236,0.10932320356369019,0.556666374206543,0.5,2.3439242839813232,0.668972373008728
1.0965934991836548,0.675362765789032,0.4212307333946228,0.49420109391212463,0.6,1.5841069221496582,0.6356562972068787
1.335357904434204,1.349125862121582,-0.01376795768737793,0.6548625826835632,0.6,1.4253393411636353,0.7559447288513184
1.0716413259506226,0.99196857213974,0.07967275381088257,0.5524916052818298,0.44999999999999996,1.984991192817688,0.667041003704071
1.215549349784851,0.9930459856987,0.22250336408615112,0.5929972529411316,0.30000000000000004,1.9968516826629639,0.7019652724266052
0.9665981531143188,0.9759024977684021,-0.009304344654083252,0.5915185809135437,0.44999999999999996,2.200906991958618,0.7365838885307312
0.6498873829841614,0.9886863827705383,-0.33879899978637695,0.5089959502220154,0.55,1.5474746227264404,0.5712246894836426
1.041716456413269,1.1040527820587158,-0.06233632564544678,0.7348942160606384,0.44999999999999996,2.0558269023895264,0.8402076959609985
1.2240771055221558,1.180394172668457,0.04368293285369873,0.6348638534545898,0.35,1.694659948348999,0.7514600157737732
1.1083189249038696,1.0935789346694946,0.014739990234375,0.6270351409912109,0.44999999999999996,1.6273759603500366,0.8199103474617004
1.5842509269714355,0.6698089838027954,0.9144419431686401,0.31926923990249634,0.5,1.5041890144348145,0.5058197379112244
0.6429020762443542,1.3868993520736694,-0.7439972758293152,0.6524659395217896,0.65,1.8277565240859985,0.707577109336853
0.9678635597229004,1.2867339849472046,-0.3188704252243042,0.5234764814376831,0.35,2.2812249660491943,0.6218375563621521
0.9970278143882751,0.6484708189964294,0.3485569953918457,0.32430943846702576,0.4,1.9554457664489746,0.3901619613170624
0.8116524815559387,1.1627048254013062,-0.35105234384536743,0.5457162261009216,0.44999999999999996,2.0127902030944824,0.6362598538398743
1.286605715751648,0.7520635724067688,0.5345421433448792,0.3638036549091339,0.30000000000000004,1.8663661479949951,0.4798716604709625
0.7123944163322449,0.9456912875175476,-0.23329687118530273,0.4670734405517578,0.5,1.421603798866272,0.58616703748703
1.1554721593856812,0.9834228754043579,0.17204928398132324,0.5038906931877136,0.25,1.7282787561416626,0.6753398776054382
0.9781960844993591,1.014939785003662,-0.03674370050430298,0.47343340516090393,0.35,1.9232240915298462,0.533785343170166
0.9153696298599243,1.2462966442108154,-0.3309270143508911,0.634317934513092,0.75,1.6220998764038086,0.7307678461074829
0.8696479797363281,1.1726226806640625,-0.3029747009277344,0.5391681790351868,0.5,1.7940722703933716,0.6612199544906616
0.7705115675926208,1.5039409399032593,-0.7334293723106384,0.7037529349327087,0.5,2.080928087234497,0.8005098700523376
1.1082779169082642,1.2517074346542358,-0.14342951774597168,0.5082843899726868,0.75,1.8325181007385254,0.6358118653297424
0.6993215680122375,1.495219111442566,-0.7958975434303284,0.5706081390380859,0.75,1.8393622636795044,0.6498399972915649
1.048426866531372,1.1756898164749146,-0.12726294994354248,0.5628811717033386,0.44999999999999996,1.8342785835266113,0.6230828166007996
0.6875289678573608,1.311627984046936,-0.6240990161895752,0.6630111336708069,0.5,1.7226860523223877,0.7869444489479065
1.3876343965530396,0.949315071105957,0.4383193254470825,0.5080504417419434,0.4,1.7582744359970093,0.634536862373352
1.2965236902236938,1.088598370552063,0.20792531967163086,0.5408236384391785,0.55,1.8725639581680298,0.6658105254173279
1.2766519784927368,0.918022096157074,0.35862988233566284,0.3837251365184784,0.44999999999999996,2.044757127761841,0.4687821865081787
1.2190474271774292,1.2531784772872925,-0.03413105010986328,0.5483384132385254,0.6,1.635871410369873,0.6271956562995911
1.2891889810562134,1.1487525701522827,0.14043641090393066,0.5200358629226685,0.5,1.5186675786972046,0.5807594656944275
1.4089300632476807,0.7985626459121704,0.6103674173355103,0.3991982638835907,0.44999999999999996,1.6544944047927856,0.5291138291358948
1.0640283823013306,1.2205581665039062,-0.15652978420257568,0.6023402810096741,0.44999999999999996,1.9970673322677612,0.6898431181907654
1.4787425994873047,0.7251049280166626,0.7536376714706421,0.41224536299705505,0.4,1.9610912799835205,0.5274766087532043
1.079166293144226,1.0631035566329956,0.01606273651123047,0.5362116694450378,0.4,1.5863866806030273,0.6720809936523438
1.1204348802566528,0.9451605081558228,0.17527437210083008,0.47141405940055847,0.35,2.0426323413848877,0.5648665428161621
1.141445517539978,0.9552497863769531,0.1861957311630249,0.422818660736084,0.35,1.85869562625885,0.5526679754257202
0.9352076649665833,1.094269871711731,-0.1590622067451477,0.504646897315979,0.44999999999999996,1.7531509399414062,0.6262616515159607
1.254794716835022,1.061618685722351,0.1931760311126709,0.5642278790473938,0.4,2.1534337997436523,0.7127436995506287
0.9617983102798462,1.400700330734253,-0.43890202045440674,0.6672345995903015,0.6,1.6840380430221558,0.758965253829956
1.6719335317611694,0.8538150191307068,0.8181185126304626,0.4911348521709442,0.44999999999999996,1.924615740776062,0.6635624170303345
1.4014148712158203,0.9982811212539673,0.403133749961853,0.6003662347793579,0.4,1.8852908611297607,0.7787657976150513
1.0048880577087402,1.1445053815841675,-0.13961732387542725,0.6832430362701416,0.5,2.2346322536468506,0.7619848847389221
0.810091495513916,1.126946210861206,-0.31685471534729004,0.6194443702697754,0.4,1.687780737876892,0.733339250087738
1.1263684034347534,1.1423686742782593,-0.01600027084350586,0.5832138061523438,0.5,1.7224030494689941,0.7241207361221313
0.8244859576225281,1.3327627182006836,-0.5082767605781555,0.6756471991539001,0.4,1.7125589847564697,0.7527698278427124
1.2296993732452393,1.024827241897583,0.20487213134765625,0.5575023293495178,0.65,1.8615336418151855,0.7132737636566162
0.9957275390625,1.0104782581329346,-0.01475071907043457,0.5522686839103699,0.44999999999999996,1.7591993808746338,0.7077556848526001
1.3104952573776245,1.0321134328842163,0.2783818244934082,0.6020849347114563,0.5,1.9223271608352661,0.7329995036125183
0.9469720721244812,1.011426329612732,-0.06445425748825073,0.6092872619628906,0.44999999999999996,1.6992316246032715,0.685371458530426
1.0763366222381592,1.018811583518982,0.057525038719177246,0.5140239000320435,0.19999999999999996,1.6916351318359375,0.6416018605232239
1.0905046463012695,1.4088318347930908,-0.3183271884918213,0.8554710745811462,0.6,1.2791149616241455,0.9557684063911438
1.5025851726531982,0.889059841632843,0.6135253310203552,0.48840728402137756,0.35,1.598325252532959,0.6097555160522461
1.2223914861679077,0.9584854245185852,0.2639060616493225,0.4892711639404297,0.6,1.7452455759048462,0.5964564085006714
1.0588644742965698,1.2901314496994019,-0.23126697540283203,0.5947308540344238,0.6,1.6189756393432617,0.6719680428504944
0.9906262755393982,1.2887133359909058,-0.29808706045150757,0.7897397875785828,0.5,1.6803598403930664,0.9117742776870728
1.1081160306930542,1.162727952003479,-0.054611921310424805,0.6412819623947144,0.4,1.7053877115249634,0.6936966180801392
0.7963921427726746,1.396789312362671,-0.6003971695899963,0.7106369733810425,0.4,1.409783959388733,0.8039197325706482
1.1366811990737915,1.294625163078308,-0.1579439640045166,0.6079539656639099,0.5,2.089017629623413,0.6765270829200745
1.2757419347763062,1.0318609476089478,0.2438809871673584,0.5728104710578918,0.4,2.086306571960449,0.6599431037902832
0.7771284580230713,1.562103509902954,-0.7849750518798828,0.8642507791519165,0.6,1.568620204925537,0.9463953375816345
1.3953174352645874,0.826254665851593,0.5690627694129944,0.490145742893219,0.5,1.836357593536377,0.6181021928787231
1.2718241214752197,0.9055235981941223,0.3663005232810974,0.5599789619445801,0.6,1.5130151510238647,0.689357340335846
1.1662477254867554,0.9882308840751648,0.17801684141159058,0.5693158507347107,0.35,1.7014693021774292,0.6612972617149353
1.0789765119552612,1.162091612815857,-0.0831151008605957,0.6166111826896667,0.5,1.774926781654358,0.6925285458564758
0.9655580520629883,1.183302640914917,-0.2177445888519287,0.6602362990379333,0.75,1.924070954322815,0.7690149545669556
0.9401942491531372,1.0802472829818726,-0.14005303382873535,0.5434838533401489,0.44999999999999996,1.8599685430526733,0.6115562319755554
0.9886083602905273,1.1672735214233398,-0.1786651611328125,0.6548373103141785,0.44999999999999996,2.1526308059692383,0.7570237517356873
1.1576374769210815,1.035157322883606,0.12248015403747559,0.585422694683075,0.44999999999999996,2.1751554012298584,0.6821165084838867
1.1830978393554688,1.1408942937850952,0.042203545570373535,0.7065808176994324,0.5,1.6108465194702148,0.8066350221633911
1.0700424909591675,0.5945215225219727,0.4755209684371948,0.3671934902667999,0.25,2.043898582458496,0.48734331130981445
0.6415277123451233,1.3614814281463623,-0.719953715801239,0.7693735361099243,0.7,1.6053767204284668,0.8342226147651672
1.2037041187286377,0.8305591940879822,0.3731449246406555,0.446271151304245,0.44999999999999996,1.5712302923202515,0.5080885887145996
1.2572864294052124,0.5878799557685852,0.6694064736366272,0.3351477086544037,0.35,1.420161485671997,0.42210131883621216
1.196526050567627,1.025623083114624,0.17090296745300293,0.5847418904304504,0.6,1.658755898475647,0.6929930448532104
0.9557315707206726,0.8826774954795837,0.07305407524108887,0.5826947093009949,0.4,1.6656455993652344,0.61944979429245
1.3451573848724365,0.8461887240409851,0.4989686608314514,0.5367687344551086,0.4,2.0689518451690674,0.6668792963027954
0.911666214466095,1.1732351779937744,-0.26156896352767944,0.7282411456108093,0.8,2.246656894683838,0.7531045079231262
1.2222013473510742,1.078469157218933,0.1437321901321411,0.6160836815834045,0.7,2.2884702682495117,0.6903021931648254
0.9643730521202087,1.2978681325912476,-0.3334950804710388,0.7635065913200378,0.65,1.5977118015289307,0.8394289016723633
1.0044666528701782,1.0775171518325806,-0.07305049896240234,0.6483991742134094,0.7,1.1846665143966675,0.7477124333381653
1.2480158805847168,1.111842155456543,0.13617372512817383,0.6900847554206848,0.44999999999999996,1.6293929815292358,0.7345507740974426
1.3571844100952148,0.6697017550468445,0.6874826550483704,0.3240806460380554,0.44999999999999996,1.4011107683181763,0.4677495062351227
0.9308527112007141,1.282165765762329,-0.351313054561615,0.8072498440742493,0.6,2.1327974796295166,0.8961853384971619
1.3769381046295166,0.9144631624221802,0.4624749422073364,0.6117604970932007,0.35,1.6962201595306396,0.6938821077346802
0.9754816889762878,1.400381326675415,-0.4248996376991272,0.8841844797134399,0.7,1.6692067384719849,0.9406648874282837
0.742426335811615,1.8673855066299438,-1.1249591708183289,0.8592886328697205,0.7,1.726120114326477,0.9569345712661743
1.8948814868927002,1.00348699092865,0.8913944959640503,0.6538237929344177,0.4,1.7727407217025757,0.8629459738731384
1.0590155124664307,1.2722023725509644,-0.2131868600845337,0.7573699355125427,0.44999999999999996,1.8042720556259155,0.8994681239128113
0.5662361979484558,1.4086861610412598,-0.842449963092804,0.7528640627861023,0.65,1.6883577108383179,0.8620052337646484
1.3079127073287964,1.2021626234054565,0.10575008392333984,0.7491934895515442,0.44999999999999996,1.4387905597686768,0.8429514169692993
0.7894867658615112,1.2393420934677124,-0.44985532760620117,0.7427131533622742,0.5,1.786745309829712,0.8293871879577637
0.8282532095909119,1.235701560974121,-0.40744835138320923,0.7706451416015625,0.4,1.446190357208252,0.9035779237747192
1.2637180089950562,0.9696766138076782,0.29404139518737793,0.7031976580619812,0.65,1.899651288986206,0.8642820715904236
0.9163500070571899,1.3349970579147339,-0.41864705085754395,0.7151517868041992,0.6,1.7155357599258423,0.8546816110610962
1.054713249206543,1.5405104160308838,-0.4857971668243408,0.7540776133537292,0.5,1.3451752662658691,0.8723323941230774
1.0160713195800781,1.2873928546905518,-0.27132153511047363,0.7315091490745544,0.30000000000000004,1.9221820831298828,0.8783518075942993
0.6875276565551758,1.3774839639663696,-0.6899563074111938,0.8584756851196289,0.5,2.038672685623169,0.9341428875923157
1.3235169649124146,0.9954177737236023,0.32809919118881226,0.5770625472068787,0.30000000000000004,2.011133909225464,0.7885777354240417
0.9675793051719666,1.0519843101501465,-0.08440500497817993,0.6195651888847351,0.65,1.900170087814331,0.7825735211372375
1.1053171157836914,1.4465950727462769,-0.34127795696258545,0.8444072604179382,0.65,2.0720326900482178,0.9522477388381958
1.3714207410812378,0.9989822506904602,0.3724384903907776,0.6995739340782166,0.55,2.0944652557373047,0.827187716960907
0.5725342035293579,0.7341224551200867,-0.16158825159072876,0.542158305644989,0.6,1.1563419103622437,0.6869334578514099
1.271551489830017,0.9181413650512695,0.35341012477874756,0.5990369319915771,0.4,1.4265663623809814,0.7712453603744507
0.8761658668518066,1.1624211072921753,-0.28625524044036865,0.7204472422599792,0.30000000000000004,1.8997999429702759,0.7976392507553101
1.1495170593261719,1.091630220413208,0.05788683891296387,0.6063699722290039,0.30000000000000004,1.4859504699707031,0.8264873623847961
0.8206987380981445,1.084455966949463,-0.26375722885131836,0.6637645363807678,0.7,1.4386873245239258,0.8027044534683228
1.189258098602295,1.208557367324829,-0.01929926872253418,0.7443232536315918,0.5,1.7614730596542358,0.9244985580444336
1.0247280597686768,1.5264605283737183,-0.5017324686050415,0.7021282315254211,0.6,1.933586835861206,0.8083813786506653
0.927442729473114,1.3374627828598022,-0.41002005338668823,0.6888609528541565,0.55,2.1387901306152344,0.8033751845359802
0.8651836514472961,1.2649126052856445,-0.3997289538383484,0.7536998987197876,0.75,1.8863872289657593,0.9015201926231384
0.9626771807670593,1.1609760522842407,-0.1982988715171814,0.5209618210792542,0.6,1.5892047882080078,0.6312640309333801
1.2529057264328003,1.0580590963363647,0.19484663009643555,0.5982093214988708,0.6,1.7723608016967773,0.8148140907287598
1.0132430791854858,1.0930025577545166,-0.07975947856903076,0.6088677048683167,0.6,1.8290082216262817,0.7227610945701599
0.7089700698852539,1.1748844385147095,-0.46591436862945557,0.7046354413032532,0.65,1.9144970178604126,0.8323737978935242
1.2258707284927368,0.7053321003913879,0.5205386281013489,0.46066078543663025,0.4,2.102207660675049,0.604977548122406
0.9539285898208618,0.9130868911743164,0.04084169864654541,0.4523542523384094,0.35,2.2113587856292725,0.5535759925842285
0.9506539702415466,0.9335998892784119,0.017054080963134766,0.6103343963623047,0.55,2.134338140487671,0.7516976594924927
0.780034065246582,1.1934913396835327,-0.4134572744369507,0.6263988018035889,0.55,1.7770107984542847,0.767340362071991
0.7627798914909363,1.3222907781600952,-0.5595108866691589,0.8044870495796204,0.65,2.1307852268218994,0.9315873384475708
1.0186201333999634,1.0555790662765503,-0.036958932876586914,0.6399722695350647,0.4,1.8256113529205322,0.791523814201355
1.000952124595642,0.8022485971450806,0.19870352745056152,0.49108216166496277,0.55,1.7805887460708618,0.7338622212409973
1.1151927709579468,0.6046639680862427,0.5105288028717041,0.511581540107727,0.55,1.627203345298767,0.6638044118881226
0.920981228351593,0.9459384083747864,-0.02495718002319336,0.6011601090431213,0.19999999999999996,1.4510058164596558,0.7101680040359497
0.7051420211791992,0.988758385181427,-0.2836163640022278,0.694385826587677,0.7,1.4560136795043945,0.8965501189231873
0.7769169807434082,0.9565841555595398,-0.1796671748161316,0.6948493719100952,0.6,1.8608957529067993,0.8380031585693359
0.9045974612236023,1.0012043714523315,-0.09660691022872925,0.5206697583198547,0.65,1.9282379150390625,0.637074887752533
0.9694595336914062,0.9550323486328125,0.01442718505859375,0.562612771987915,0.25,1.355492353439331,0.6787576079368591
1.0821363925933838,1.0418002605438232,0.04033613204956055,0.552031934261322,0.65,1.888720154762268,0.7034692168235779
1.1473028659820557,0.9023776054382324,0.24492526054382324,0.5314759612083435,0.55,1.6945427656173706,0.7070598006248474
0.9588856101036072,1.1301014423370361,-0.17121583223342896,0.6258918642997742,0.4,1.60157310962677,0.7475928664207458
0.9421400427818298,0.986280083656311,-0.0441400408744812,0.6538902521133423,0.44999999999999996,1.351768136024475,0.8646135330200195
0.7187377214431763,1.2598505020141602,-0.5411127805709839,0.6059787273406982,0.7,1.6529942750930786,0.7186322212219238
0.8103357553482056,0.977151095867157,-0.16681534051895142,0.5229215025901794,0.44999999999999996,1.9008111953735352,0.6722831130027771
0.7894675135612488,0.8190466165542603,-0.029579102993011475,0.4785080850124359,0.5,1.4973970651626587,0.5436099767684937
1.188219428062439,0.7977604269981384,0.39045900106430054,0.4876105487346649,0.19999999999999996,1.9214009046554565,0.6132612824440002
0.7939178347587585,0.8104268312454224,-0.01650899648666382,0.4533705413341522,0.44999999999999996,1.914205551147461,0.554811418056488
1.1323972940444946,0.6354678273200989,0.49692946672439575,0.38577666878700256,0.35,1.6684696674346924,0.5572630167007446
0.9382389187812805,0.9619652032852173,-0.023726284503936768,0.5566762089729309,0.6,1.734194278717041,0.6941736936569214
1.3073419332504272,0.8715184330940247,0.4358235001564026,0.5852117538452148,0.4,2.1543209552764893,0.7214206457138062
1.0201383829116821,1.0012516975402832,0.018886685371398926,0.6692060828208923,0.55,1.7688095569610596,0.800616443157196
1.115003228187561,0.9502668380737305,0.16473639011383057,0.6199508905410767,0.55,1.572752594947815,0.7434513568878174
0.8736302256584167,1.039263129234314,-0.16563290357589722,0.5853844285011292,0.5,2.0331151485443115,0.6665336489677429
1.0065215826034546,1.1153205633163452,-0.10879898071289062,0.772196888923645,0.6,1.9225724935531616,0.8104211091995239
1.1994879245758057,0.6080788969993591,0.5914090275764465,0.3362562358379364,0.35,1.8236695528030396,0.50773686170578
1.0863968133926392,1.0870519876480103,-0.0006551742553710938,0.7062844634056091,0.35,1.6401680707931519,0.7955620288848877
1.5580686330795288,1.1085542440414429,0.44951438903808594,0.6120511889457703,0.30000000000000004,1.55447518825531,0.6636277437210083
0.9730905890464783,1.2843027114868164,-0.31121212244033813,0.6809231042861938,0.8,1.1526342630386353,0.882226288318634
1.3561718463897705,1.2228498458862305,0.13332200050354004,0.7985303401947021,0.5,1.4236518144607544,0.8729003071784973
1.1398066282272339,1.2902019023895264,-0.15039527416229248,0.6552627682685852,0.30000000000000004,1.6310871839523315,0.7966973185539246
1.2713173627853394,1.2633036375045776,0.008013725280761719,0.7660419940948486,0.35,1.830360770225525,0.8914880752563477
1.2940704822540283,1.2022093534469604,0.09186112880706787,0.7898926734924316,0.44999999999999996,1.7228808403015137,0.9192334413528442
1.451055884361267,1.1533626317977905,0.29769325256347656,0.7108562588691711,0.44999999999999996,2.083069086074829,0.8898555636405945
2.0794951915740967,0.567956268787384,1.5115389227867126,0.5753157734870911,0.44999999999999996,1.6343567371368408,0.7530122995376587
1.3289384841918945,1.213528037071228,0.1154104471206665,0.6888639330863953,0.75,1.533701777458191,0.7975224256515503
1.520930528640747,1.2081382274627686,0.3127923011779785,0.7779161334037781,0.35,1.9735075235366821,0.8966543078422546
1.6261929273605347,0.9024872183799744,0.7237057089805603,0.8083438277244568,0.4,1.583381175994873,0.8934573531150818
1.256794810295105,1.2735737562179565,-0.016778945922851562,0.7231985926628113,0.44999999999999996,1.6017686128616333,0.8571652770042419
1.3765830993652344,0.6440073251724243,0.7325757741928101,0.6088777780532837,0.5,1.8429718017578125,0.7175233960151672
1.3064864873886108,1.231776237487793,0.07471024990081787,0.7527481317520142,0.5,1.843558669090271,0.9039565920829773
1.2158520221710205,1.301687479019165,-0.08583545684814453,0.8048126101493835,0.30000000000000004,1.6944200992584229,0.9305350184440613
1.2689228057861328,1.0306596755981445,0.23826313018798828,0.7522460222244263,0.35,1.8529366254806519,0.8657523989677429
1.3761707544326782,0.9485152363777161,0.42765551805496216,0.7543578147888184,0.55,2.13952374458313,0.8892621994018555
0.8925150036811829,1.0618914365768433,-0.1693764328956604,0.8022740483283997,0.4,2.00856876373291,0.900658130645752
1.17000412940979,0.8077222108840942,0.3622819185256958,0.562987744808197,0.55,1.8995884656906128,0.6441885232925415
1.1175612211227417,0.8629122972488403,0.25464892387390137,0.6988812685012817,0.6,2.2315733432769775,0.8823768496513367
1.0691089630126953,0.8270671963691711,0.24204176664352417,0.6887988448143005,0.65,1.8892576694488525,0.8860272765159607
0.7610823512077332,1.2470191717147827,-0.48593682050704956,0.7943910956382751,0.55,1.7262452840805054,0.9553086161613464
0.9708175659179688,0.7250213027000427,0.24579626321792603,0.6314706802368164,0.4,1.7836105823516846,0.9052743315696716
0.7046176195144653,1.0403059720993042,-0.33568835258483887,0.6337668299674988,0.55,2.0288829803466797,0.7654516100883484
1.1153767108917236,0.8719944357872009,0.2433822751045227,0.5418287515640259,0.4,1.3134307861328125,0.7026311755180359
0.6780361533164978,1.459566593170166,-0.7815304398536682,0.9098696112632751,0.44999999999999996,1.4947329759597778,0.9533974528312683
1.004256010055542,0.7527544498443604,0.25150156021118164,0.4600454270839691,0.5,1.862174391746521,0.580906331539154
1.1569637060165405,1.0300095081329346,0.12695419788360596,0.6121931076049805,0.44999999999999996,1.8223339319229126,0.7820814251899719
0.9582328796386719,0.9062496423721313,0.05198323726654053,0.6185199618339539,0.55,1.6226391792297363,0.8337381482124329
0.7248811721801758,1.032013177871704,-0.3071320056915283,0.6271688342094421,0.7,1.7094675302505493,0.7666345834732056
0.9043582081794739,0.6551801562309265,0.24917805194854736,0.46840354800224304,0.35,1.4849231243133545,0.5933336615562439
0.6431208848953247,1.1569029092788696,-0.5137820243835449,0.7041898965835571,0.4,1.5217264890670776,0.8396127820014954
0.742481529712677,1.0557821989059448,-0.3133006691932678,0.6834935545921326,0.6,1.872330665588379,0.8245067596435547
0.8572418093681335,0.9709808230400085,-0.113739013671875,0.6660075187683105,0.5,1.8077425956726074,0.8802576065063477
1.37531578540802,0.7163956165313721,0.658920168876648,0.42064887285232544,0.35,2.207125663757324,0.6025015115737915
0.9864441752433777,1.0719025135040283,-0.08545833826065063,0.6575833559036255,0.44999999999999996,1.6848002672195435,0.7874085307121277
1.1096934080123901,1.0076169967651367,0.10207641124725342,0.6106665730476379,0.6,1.79762864112854,0.7551001310348511
0.8355237245559692,0.9720653891563416,-0.13654166460037231,0.6873499751091003,0.65,1.9592926502227783,0.7965988516807556
0.9374393820762634,1.2206209897994995,-0.2831816077232361,0.782024085521698,0.7,1.6857038736343384,0.8846845626831055
0.8846176266670227,1.0378602743148804,-0.15324264764785767,0.7703614830970764,0.44999999999999996,1.5806927680969238,0.8708605170249939
0.8986385464668274,0.8816998600959778,0.01693868637084961,0.6324991583824158,0.55,2.011042833328247,0.7347667813301086
0.8456916809082031,0.9961715936660767,-0.15047991275787354,0.6340552568435669,0.35,1.8397070169448853,0.7465786337852478
1.0650328397750854,1.2230809926986694,-0.15804815292358398,0.6874678730964661,0.5,1.8357293605804443,0.8053267598152161
0.8360679745674133,1.2856472730636597,-0.44957929849624634,0.7722050547599792,0.5,1.7938710451126099,0.8955814242362976
1.2310947179794312,0.9985615015029907,0.23253321647644043,0.6150509119033813,0.55,1.7883323431015015,0.7328082323074341
1.0187814235687256,1.1825731992721558,-0.16379177570343018,0.8296510577201843,0.65,1.9973762035369873,0.9420680999755859
1.0411185026168823,0.8756173253059387,0.1655011773109436,0.6017423272132874,0.6,2.197545051574707,0.6223089098930359
0.9764030575752258,1.081189751625061,-0.1047866940498352,0.61812824010849,0.44999999999999996,1.4695179462432861,0.6582284569740295
1.2642651796340942,0.7409207224845886,0.5233444571495056,0.5059666633605957,0.35,1.5910842418670654,0.6376520991325378
0.9695143699645996,0.7350001335144043,0.2345142364501953,0.4428101181983948,0.6,1.7803120613098145,0.5195698738098145
1.1444189548492432,0.6739986538887024,0.47042030096054077,0.47170543670654297,0.5,1.645080327987671,0.5696594715118408
0.7909574508666992,1.2392228841781616,-0.4482654333114624,0.7139273285865784,0.44999999999999996,1.8493260145187378,0.8416666388511658
0.7171787619590759,0.9680265784263611,-0.25084781646728516,0.6209158301353455,0.5,2.0623064041137695,0.6919797658920288
0.8402409553527832,0.6991376280784607,0.1411033272743225,0.4732820987701416,0.55,2.0203921794891357,0.5847294926643372
1.0917718410491943,0.8127836585044861,0.27898818254470825,0.4531570076942444,0.55,2.285667896270752,0.5603804588317871
0.66736900806427,0.8578874468803406,-0.19051843881607056,0.5314470529556274,0.5,1.3488949537277222,0.5872739553451538
0.9270006418228149,1.0245630741119385,-0.09756243228912354,0.5454244017601013,0.5,1.409448504447937,0.6524936556816101
0.903426468372345,0.7464826703071594,0.15694379806518555,0.5623294711112976,0.55,1.656538724899292,0.5921306014060974
1.1889123916625977,0.7876867651939392,0.40122562646865845,0.4725736677646637,0.4,1.8478338718414307,0.5412260890007019
0.6561493277549744,0.6943473815917969,-0.03819805383682251,0.3952471911907196,0.35,1.7101620435714722,0.48849496245384216
1.1438953876495361,0.7455205321311951,0.39837485551834106,0.47276926040649414,0.5,1.7649641036987305,0.6237883567810059
0.6678923964500427,1.2308120727539062,-0.5629196763038635,0.8283849954605103,0.6,1.844966173171997,0.888666570186615
1.1978784799575806,0.7915545105934143,0.40632396936416626,0.39691969752311707,0.55,1.8604774475097656,0.5082029104232788
0.9724532961845398,0.8755552172660828,0.09689807891845703,0.4793686866760254,0.55,1.989793062210083,0.5450661778450012
0.9135991930961609,0.9449270367622375,-0.03132784366607666,0.5937471985816956,0.5,1.5105717182159424,0.6390738487243652
0.8934112787246704,0.9773297309875488,-0.08391845226287842,0.6265458464622498,0.5,1.5686208009719849,0.6751810908317566
1.2137432098388672,0.9088312983512878,0.30491191148757935,0.6572708487510681,0.6,1.865473985671997,0.7472209930419922
0.6532358527183533,1.045325517654419,-0.3920896649360657,0.5571839213371277,0.75,1.8380433320999146,0.649815022945404
0.8627025485038757,0.7825068831443787,0.08019566535949707,0.5976909399032593,0.5,1.1702543497085571,0.7198454737663269
0.981054425239563,1.0065659284591675,-0.025511503219604492,0.6760696768760681,0.44999999999999996,2.1876089572906494,0.7827906608581543
0.9314011931419373,0.8203607797622681,0.11104041337966919,0.5390617847442627,0.65,1.8957055807113647,0.5995827913284302
0.9536017775535583,1.142663598060608,-0.18906182050704956,0.7223712801933289,0.6,1.3200377225875854,0.7630967497825623
0.7479715943336487,1.0211504697799683,-0.2731788754463196,0.6493650674819946,0.55,2.0083580017089844,0.7508500218391418
1.238917350769043,0.7474067807197571,0.4915105700492859,0.5528994798660278,0.44999999999999996,2.0906829833984375,0.6534890532493591
0.4798465669155121,1.3326104879379272,-0.8527639210224152,0.762478768825531,0.8,1.8640776872634888,0.7948936820030212
1.2310985326766968,0.8730401992797852,0.3580583333969116,0.523228108882904,0.5,1.7798871994018555,0.6542796492576599
0.9700620770454407,0.7271611094474792,0.24290096759796143,0.4471457600593567,0.5,1.5460753440856934,0.5233373641967773
1.2253427505493164,0.5523335337638855,0.6730092167854309,0.3798334300518036,0.44999999999999996,1.5702345371246338,0.4649360179901123
1.1406067609786987,0.8943981528282166,0.24620860815048218,0.5461162328720093,0.6,1.5551989078521729,0.6694076657295227
1.2116769552230835,0.7012047171592712,0.5104722380638123,0.4254090487957001,0.55,1.857081651687622,0.5361216068267822
1.0663948059082031,0.9760896563529968,0.0903051495552063,0.6238112449645996,0.6,1.7198050022125244,0.6868909001350403
1.125382423400879,0.8408575057983398,0.28452491760253906,0.4577547609806061,0.4,1.9713865518569946,0.5380627512931824
0.574041485786438,1.2575428485870361,-0.6835013628005981,0.7429684400558472,0.65,1.9789762496948242,0.7738105654716492
0.8889725804328918,0.9416837096214294,-0.0527111291885376,0.5313576459884644,0.44999999999999996,1.8685048818588257,0.6567583680152893
0.9429964423179626,0.9868486523628235,-0.04385221004486084,0.5398697257041931,0.75,1.8137562274932861,0.6325399279594421
0.8734174966812134,1.199347734451294,-0.32593023777008057,0.7146224975585938,0.6,1.7239470481872559,0.7781636118888855
0.7702944278717041,1.0975818634033203,-0.3272874355316162,0.657014787197113,0.6,1.879116415977478,0.8363726735115051
0.8052922487258911,0.9619268774986267,-0.1566346287727356,0.6970376968383789,0.55,1.921610713005066,0.8422859311103821
0.9323332905769348,0.6039217114448547,0.3284115791320801,0.486123651266098,0.4,1.5131727457046509,0.6959121823310852
0.6384022235870361,1.2608258724212646,-0.6224236488342285,0.7146069407463074,0.55,1.5969921350479126,0.8649616241455078
0.8373988270759583,0.7112992405891418,0.1260995864868164,0.617352306842804,0.55,1.705694556236267,0.783980667591095
0.22237800061702728,1.5388671159744263,-1.316489115357399,0.8448467254638672,0.65,1.3410511016845703,0.9551021456718445
1.1752135753631592,0.6993185877799988,0.4758949875831604,0.5176013112068176,0.5,1.8913494348526,0.6254277229309082
1.0015733242034912,0.5210926532745361,0.4804806709289551,0.4516488015651703,0.4,2.210589647293091,0.7534508109092712
0.6795280575752258,0.6978641152381897,-0.018336057662963867,0.6085235476493835,0.35,2.583707332611084,0.7803572416305542
0.5871939659118652,1.17174232006073,-0.5845483541488647,0.597190797328949,0.6,2.070410966873169,0.7224358916282654
0.6187124252319336,0.8166991472244263,-0.19798672199249268,0.47912588715553284,0.5,1.8479111194610596,0.6936774253845215
1.130757212638855,0.5135685205459595,0.6171886920928955,0.46081477403640747,0.44999999999999996,2.079282283782959,0.7763504385948181
0.8997918367385864,0.31454405188560486,0.5852477848529816,0.3578489124774933,0.5,2.530346632003784,0.491607666015625
1.0333099365234375,0.3789713978767395,0.654338538646698,0.320338636636734,0.44999999999999996,1.6705334186553955,0.4895395338535309
0.6730627417564392,0.8506900072097778,-0.17762726545333862,0.6968380808830261,0.5,1.8159680366516113,0.9117292761802673
0.5872117280960083,0.5172510743141174,0.06996065378189087,0.47517791390419006,0.4,1.9662086963653564,0.7492497563362122
0.7464873194694519,0.68580162525177,0.060685694217681885,0.6730545163154602,0.6,1.6087210178375244,0.8256444334983826
0.8294093012809753,0.6314747333526611,0.1979345679283142,0.5061022043228149,0.35,1.6304038763046265,0.6418650150299072
0.9255158305168152,0.583368182182312,0.3421476483345032,0.6147738695144653,0.6,1.9330720901489258,0.7317269444465637
0.5029616355895996,0.8986342549324036,-0.39567261934280396,0.6695494651794434,0.35,1.9078508615493774,0.8107485771179199
1.2141621112823486,0.5268183946609497,0.6873437166213989,0.48769447207450867,0.30000000000000004,1.9320241212844849,0.6172599196434021
1.093701720237732,0.6477422118186951,0.44595950841903687,0.66103196144104,0.6,1.7297558784484863,0.7567350268363953
1.0588852167129517,0.6174486875534058,0.4414365291595459,0.5978930592536926,0.44999999999999996,1.6627705097198486,0.7381985187530518
0.7304183840751648,0.9510515332221985,-0.2206331491470337,0.6876955628395081,0.5,2.0078017711639404,0.7964850664138794
1.1600137948989868,1.014629602432251,0.14538419246673584,0.6689988374710083,0.44999999999999996,1.5547518730163574,0.7725721001625061
0.8929834365844727,0.838970959186554,0.0540124773979187,0.6686236262321472,0.5,2.06337833404541,0.7873849272727966
1.1035418510437012,1.0770368576049805,0.026504993438720703,0.6111277341842651,0.55,1.4497770071029663,0.7370401620864868
1.2485710382461548,0.7849790453910828,0.463591992855072,0.6932739615440369,0.35,1.6734579801559448,0.8222837448120117
0.8748349547386169,1.067431092262268,-0.19259613752365112,0.5782022476196289,0.44999999999999996,1.848984956741333,0.7003344893455505
0.5715700387954712,1.3510726690292358,-0.7795026302337646,0.831360936164856,0.65,1.872330665588379,0.9350519180297852
1.0694471597671509,1.0884774923324585,-0.019030332565307617,0.6513747572898865,0.4,1.3010426759719849,0.7253393530845642
1.2513097524642944,0.9843817949295044,0.26692795753479004,0.753229558467865,0.5,1.6925303936004639,0.8609623312950134
0.9379301071166992,0.8857147097587585,0.052215397357940674,0.6283890604972839,0.4,1.982278823852539,0.7486964464187622
0.9615360498428345,1.4437299966812134,-0.4821939468383789,0.8847818374633789,0.5,2.076881170272827,0.9615716934204102
0.8093611001968384,1.3365745544433594,-0.527213454246521,0.7740315794944763,0.5,1.576701283454895,0.879367470741272
0.8894119262695312,1.0504868030548096,-0.16107487678527832,0.7185319662094116,0.6,1.9063842296600342,0.7825123071670532
1.0892399549484253,1.053573489189148,0.035666465759277344,0.6949571967124939,0.5,1.4180444478988647,0.7968496084213257
1.2442516088485718,0.8676139712333679,0.37663763761520386,0.5682187080383301,0.44999999999999996,1.6450334787368774,0.6938789486885071
1.1168135404586792,0.8778654336929321,0.23894810676574707,0.4507671892642975,0.35,1.8062103986740112,0.5632997155189514
0.7941002249717712,1.34514582157135,-0.5510455965995789,0.799805760383606,0.4,1.739696741104126,0.8282136917114258
0.9068180322647095,1.4298714399337769,-0.5230534076690674,0.7679807543754578,0.44999999999999996,1.6624408960342407,0.8232113718986511
0.6268250346183777,0.8467079997062683,-0.21988296508789062,0.5129465460777283,0.30000000000000004,1.7625161409378052,0.6392033696174622
0.8981043100357056,0.9856218695640564,-0.08751755952835083,0.6237363219261169,0.6,1.7017589807510376,0.7361225485801697
1.1868242025375366,0.8503624200820923,0.33646178245544434,0.6501894593238831,0.30000000000000004,1.1866875886917114,0.7357396483421326
0.9545666575431824,1.2167942523956299,-0.2622275948524475,0.6533655524253845,0.5,1.921210527420044,0.7777615785598755
0.9957496523857117,1.2041972875595093,-0.2084476351737976,0.7545217871665955,0.55,1.7739492654800415,0.8523921370506287
0.7016777992248535,1.0327553749084473,-0.33107757568359375,0.6043664216995239,0.55,1.6754817962646484,0.7082880139350891
0.8809240460395813,1.235880732536316,-0.3549566864967346,0.7780454754829407,0.4,1.7432575225830078,0.8465340733528137
1.2707237005233765,0.715505063533783,0.5552186369895935,0.3421142101287842,0.44999999999999996,1.616843581199646,0.4880004823207855
1.0401948690414429,0.8748235702514648,0.16537129878997803,0.5748207569122314,0.44999999999999996,1.6609224081039429,0.6594445109367371
1.0730323791503906,0.8373910784721375,0.23564130067825317,0.717622697353363,0.7,1.67384934425354,0.8434084057807922
0.8743658065795898,1.202247977256775,-0.32788217067718506,0.7194454669952393,0.55,1.7781919240951538,0.7954067587852478
1.054814338684082,1.0789381265640259,-0.024123787879943848,0.58720463514328,0.44999999999999996,1.8813965320587158,0.7252678871154785
1.2242511510849,0.9512298703193665,0.27302128076553345,0.4877801835536957,0.4,1.7059683799743652,0.6547273993492126
1.1027750968933105,1.1825031042099,-0.07972800731658936,0.7053052186965942,0.30000000000000004,1.957897424697876,0.8540592193603516
1.1846016645431519,0.9013746380805969,0.28322702646255493,0.6454696655273438,0.44999999999999996,1.8114477396011353,0.819800078868866
1.3854179382324219,0.7869253754615784,0.5984925627708435,0.4905450940132141,0.5,1.9209768772125244,0.6962835788726807
0.7126389741897583,1.2202965021133423,-0.507657527923584,0.6524022221565247,0.6,1.4548360109329224,0.7228850722312927
1.0115203857421875,1.3219242095947266,-0.31040382385253906,0.7107977271080017,0.5,1.975696086883545,0.77873295545578
1.0932492017745972,1.0215134620666504,0.07173573970794678,0.5675698518753052,0.5,2.0282273292541504,0.6812025904655457
1.0407980680465698,1.0075629949569702,0.03323507308959961,0.5939426422119141,0.4,,0.6272715926170349
1.3134212493896484,0.9467834830284119,0.3666377663612366,0.641347348690033,0.5,,0.821912944316864
1.0408326387405396,0.9693679809570312,0.0714646577835083,0.6116757392883301,0.5,,0.6882740259170532
1.0797786712646484,0.9426082968711853,0.13717037439346313,0.5033096671104431,0.5,,0.6395846009254456
0.7539399266242981,0.8669649362564087,-0.1130250096321106,0.48847174644470215,0.65,,0.5948781371116638
0.8263100981712341,1.1035350561141968,-0.27722495794296265,0.6245046257972717,0.6,,0.7000638246536255
1.1429194211959839,0.6475183963775635,0.4954010248184204,0.3902093470096588,0.65,,0.5663176774978638
1.115992546081543,0.8731333613395691,0.24285918474197388,0.56944340467453,0.55,,0.6415866017341614
0.8725048303604126,1.042706847190857,-0.17020201683044434,0.5550147891044617,0.55,,0.6079510450363159
0.8891469836235046,1.130750060081482,-0.2416030764579773,0.6380347609519958,0.55,,0.6998860239982605


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/5_agent_zero_shot_from_4_policy/attn_ent/GNNExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
1.200228214263916,0.4998835027217865,0.7003447115421295,0.6760627031326294,0.5,1.5010396242141724,0.9274396896362305
1.4025812149047852,0.4625513255596161,0.9400298893451691,0.5744695067405701,0.35,1.901789665222168,0.8140447735786438
1.6512266397476196,0.3141650855541229,1.3370615541934967,0.4667266011238098,0.30000000000000004,1.4784208536148071,0.7136556506156921
1.0963871479034424,0.45295771956443787,0.6434294283390045,0.49077755212783813,0.35,1.6052887439727783,0.7463595867156982
1.326712965965271,0.40900442004203796,0.917708545923233,0.4307977259159088,0.30000000000000004,1.5401628017425537,0.6407124400138855
1.003289818763733,0.42259451746940613,0.5806953012943268,0.48220616579055786,0.35,1.933088779449463,0.7932218313217163
1.1120169162750244,0.33815979957580566,0.7738571166992188,0.3761345446109772,0.4,0.9991104006767273,0.6341513991355896
1.2521942853927612,0.3231388032436371,0.9290554821491241,0.33694911003112793,0.44999999999999996,1.9438031911849976,0.555567741394043
1.2932370901107788,0.3141629099845886,0.9790741801261902,0.32469335198402405,0.55,2.1108596324920654,0.5283151865005493
1.0911587476730347,0.3741108477115631,0.7170478999614716,0.4188435673713684,0.4,1.4581918716430664,0.6923232078552246
1.1448756456375122,0.3204306364059448,0.8244450092315674,0.3707900643348694,0.35,1.4474618434906006,0.5239569544792175
1.21444571018219,0.30344706773757935,0.9109986424446106,0.33193787932395935,0.5,1.483881950378418,0.4691270887851715
0.8651841282844543,0.44960784912109375,0.4155762791633606,0.4614957869052887,0.75,1.6138255596160889,0.6770241856575012
1.0611724853515625,0.34882402420043945,0.712348461151123,0.3733311891555786,0.4,1.324265480041504,0.5220956206321716
1.0535671710968018,0.42585521936416626,0.6277119517326355,0.3958563506603241,0.55,1.4763884544372559,0.5175801515579224
1.1139382123947144,0.36609697341918945,0.7478412389755249,0.3426593840122223,0.55,1.071821689605713,0.43720361590385437
1.1357086896896362,0.3671957552433014,0.7685129344463348,0.352963924407959,0.4,1.3693270683288574,0.4716145098209381
1.2606128454208374,0.44237279891967773,0.8182400465011597,0.3945852816104889,0.5,1.46018385887146,0.48011502623558044
1.121240496635437,0.3416365087032318,0.7796039879322052,0.34287673234939575,0.4,1.2460405826568604,0.431260347366333
1.1583040952682495,0.3417687714099884,0.8165353238582611,0.24615655839443207,0.5,1.5782947540283203,0.3365562856197357
1.276908278465271,0.37310752272605896,0.903800755739212,0.29940176010131836,0.4,1.5132246017456055,0.4176628589630127
1.1951477527618408,0.32580503821372986,0.869342714548111,0.21036115288734436,0.55,1.3584846258163452,0.31290242075920105
1.3538333177566528,0.43073320388793945,0.9231001138687134,0.3480980098247528,0.5,1.4194122552871704,0.4649050831794739
1.4727299213409424,0.5262659192085266,0.9464640021324158,0.35807743668556213,0.5,1.8384355306625366,0.47680649161338806
1.1448668241500854,0.6384579539299011,0.5064088702201843,0.39426299929618835,0.6,1.5286122560501099,0.5561641454696655
1.4577845335006714,0.547458827495575,0.9103257060050964,0.4137185215950012,0.55,1.4984121322631836,0.5564748644828796
1.459205985069275,0.6220173239707947,0.8371886610984802,0.43588873744010925,0.55,1.674324631690979,0.5916969180107117
1.5135985612869263,0.622383177280426,0.8912153840065002,0.4873292148113251,0.4,0.8981655836105347,0.6127676963806152
1.406157374382019,0.531182050704956,0.874975323677063,0.291286438703537,0.4,1.852707862854004,0.43395477533340454
1.4553344249725342,0.7677616477012634,0.6875727772712708,0.5972055196762085,0.55,1.554101824760437,0.7296900153160095
1.5043174028396606,0.5947684645652771,0.9095489382743835,0.42638182640075684,0.5,1.5365883111953735,0.5787104964256287
1.497094750404358,0.5563357472419739,0.940759003162384,0.3724655508995056,0.4,1.5705894231796265,0.5194962620735168
1.4084482192993164,0.5874239802360535,0.8210242390632629,0.42563334107398987,0.55,1.0255563259124756,0.5937193632125854
1.3086395263671875,0.5263621211051941,0.7822774052619934,0.2873779237270355,0.5,1.0737475156784058,0.4214368760585785
1.369181513786316,0.38045534491539,0.9887261688709259,0.16206763684749603,0.5,1.515599012374878,0.29943540692329407
1.495025873184204,0.6034051775932312,0.8916206955909729,0.3951583802700043,0.30000000000000004,0.8316956758499146,0.5475718379020691
1.3840585947036743,0.458831787109375,0.9252268075942993,0.21592684090137482,0.44999999999999996,1.3532159328460693,0.35207399725914
1.458205223083496,0.6585882902145386,0.7996169328689575,0.45006275177001953,0.55,1.2076035737991333,0.5997586250305176
1.3308557271957397,0.49520811438560486,0.8356476128101349,0.2377675622701645,0.44999999999999996,1.1248669624328613,0.3825192153453827
1.39718496799469,0.45091983675956726,0.9462651312351227,0.22748295962810516,0.4,1.2608866691589355,0.3785006105899811
1.3672226667404175,0.4696741998195648,0.8975484669208527,0.2630252540111542,0.55,0.7462248206138611,0.3912133574485779
1.2629879713058472,0.4886397421360016,0.7743482291698456,0.25153112411499023,0.5,0.8115833401679993,0.3984929621219635
1.363664984703064,0.4196339249610901,0.9440310597419739,0.21084332466125488,0.4,1.1877837181091309,0.3478538990020752
1.0971062183380127,0.5386053919792175,0.5585008263587952,0.31874486804008484,0.6,1.5659410953521729,0.45953866839408875
1.362540602684021,0.5163781046867371,0.8461624979972839,0.291311115026474,0.44999999999999996,1.6883493661880493,0.4394993782043457
1.2994765043258667,0.4341011643409729,0.8653753399848938,0.24450631439685822,0.5,1.0407629013061523,0.382816344499588
1.2309049367904663,0.6146411299705505,0.6162638068199158,0.4026232659816742,0.65,0.6448102593421936,0.5372742414474487
1.3437271118164062,0.5634409785270691,0.7802861332893372,0.3445340692996979,0.55,1.0162689685821533,0.482456773519516
1.3334349393844604,0.36710304021835327,0.9663318991661072,0.20674805343151093,0.4,1.3611688613891602,0.31846410036087036
1.3003333806991577,0.611962616443634,0.6883707642555237,0.4293268322944641,0.35,1.542016625404358,0.5577268004417419
1.3262263536453247,0.3817752003669739,0.9444511532783508,0.2057788223028183,0.5,1.27436363697052,0.31612762808799744
1.3687347173690796,0.47290584444999695,0.8958288729190826,0.29315564036369324,0.35,1.4351156949996948,0.4238350987434387
1.407833218574524,0.4107946455478668,0.9970385730266571,0.2182387411594391,0.44999999999999996,1.2081952095031738,0.34290915727615356
1.4002783298492432,0.43654686212539673,0.9637314677238464,0.23953628540039062,0.4,1.2201112508773804,0.36986351013183594
1.4811686277389526,0.5649004578590393,0.9162681698799133,0.394345760345459,0.35,0.614267885684967,0.500933825969696
1.512877345085144,0.5602238774299622,0.9526534676551819,0.36988672614097595,0.30000000000000004,1.0873006582260132,0.4729824960231781
1.4826202392578125,0.4788984954357147,1.0037217438220978,0.2800023853778839,0.35,1.4798574447631836,0.4015994966030121
1.4331741333007812,0.6348100900650024,0.7983640432357788,0.42987194657325745,0.30000000000000004,1.7670334577560425,0.5466057658195496
1.4574450254440308,0.4833923280239105,0.9740526974201202,0.29076725244522095,0.4,1.9379502534866333,0.39969998598098755
1.3926126956939697,0.6655284762382507,0.727084219455719,0.4836341440677643,0.55,1.6846476793289185,0.5880960822105408
1.4608410596847534,0.6609024405479431,0.7999386191368103,0.4571196138858795,0.35,1.4006576538085938,0.5649895668029785
1.396675944328308,0.6111688017845154,0.7855071425437927,0.37379202246665955,0.44999999999999996,1.5021723508834839,0.5376063585281372
1.3837896585464478,0.58564293384552,0.7981467247009277,0.43426162004470825,0.25,1.2559500932693481,0.5700117945671082
1.4231910705566406,0.45623356103897095,0.9669575095176697,0.30020785331726074,0.35,0.9231135845184326,0.421671062707901
1.4080352783203125,0.5029716491699219,0.9050636291503906,0.35637038946151733,0.44999999999999996,1.3629543781280518,0.4940629005432129
1.4034318923950195,0.6078159809112549,0.7956159114837646,0.4213372766971588,0.4,1.6365193128585815,0.5667085647583008
1.4495460987091064,0.5437504649162292,0.9057956337928772,0.3055568337440491,0.35,1.429184913635254,0.45901069045066833
1.4001567363739014,0.6896287798881531,0.7105279564857483,0.47088971734046936,0.44999999999999996,1.5092213153839111,0.6251859664916992
1.3612123727798462,0.504815936088562,0.8563964366912842,0.34034860134124756,0.6,1.366137146949768,0.5154220461845398
1.3624523878097534,0.6771649718284607,0.6852874159812927,0.4717806875705719,0.4,1.5625708103179932,0.6278021335601807
1.401065707206726,0.4299134910106659,0.9711522161960602,0.2608819603919983,0.4,0.8907089829444885,0.4165383279323578
1.4126710891723633,0.7044745087623596,0.7081965804100037,0.4490433633327484,0.44999999999999996,1.7129418849945068,0.6067649722099304
1.3838151693344116,0.7387563586235046,0.645058810710907,0.452097624540329,0.35,1.4614059925079346,0.6079269051551819
1.454776644706726,0.6922256350517273,0.7625510096549988,0.4633820950984955,0.4,0.8871486186981201,0.6167259216308594
1.4908297061920166,0.6992605328559875,0.791569173336029,0.4738709032535553,0.4,1.8608474731445312,0.6359999775886536
1.3970928192138672,0.7152811288833618,0.6818116903305054,0.4742235243320465,0.5,1.5260064601898193,0.6354132890701294
1.4441152811050415,0.6887515187263489,0.7553637623786926,0.4650632441043854,0.44999999999999996,1.3496043682098389,0.6349491477012634
1.4928629398345947,0.6797056794166565,0.8131572604179382,0.4748647212982178,0.4,1.4403538703918457,0.6224181652069092
1.4831875562667847,0.5346274375915527,0.9485601186752319,0.35041549801826477,0.35,1.2550928592681885,0.5491260886192322
1.506271243095398,0.6574527025222778,0.8488185405731201,0.4377255141735077,0.30000000000000004,1.6678745746612549,0.6243019700050354
1.4369398355484009,0.5194188952445984,0.9175209403038025,0.3008083999156952,0.30000000000000004,1.487889051437378,0.47985607385635376
1.4553091526031494,0.6683639883995056,0.7869451642036438,0.4230368733406067,0.35,1.041105031967163,0.5946602821350098
1.447954535484314,0.6878975629806519,0.7600569725036621,0.4232839047908783,0.19999999999999996,1.8331972360610962,0.5866231322288513
1.4115952253341675,0.6074779629707336,0.8041172623634338,0.3551023304462433,0.35,1.4432035684585571,0.5110591650009155
1.3986868858337402,0.6387335658073425,0.7599533200263977,0.37170979380607605,0.30000000000000004,1.8094068765640259,0.5100594758987427
1.3610514402389526,0.6413775086402893,0.7196739315986633,0.3817625939846039,0.35,1.9235042333602905,0.5152022242546082
1.3700758218765259,0.6600577235221863,0.7100180983543396,0.4220040440559387,0.25,1.6758811473846436,0.5231561064720154
1.3393059968948364,0.5603939890861511,0.7789120078086853,0.352670282125473,0.44999999999999996,1.6122750043869019,0.4498383104801178
1.307032823562622,0.5905115008354187,0.7165213227272034,0.38607752323150635,0.44999999999999996,1.5179489850997925,0.4770751893520355
1.3787859678268433,0.5438719987869263,0.834913969039917,0.33273980021476746,0.4,1.45088791847229,0.4846896827220917
1.3679372072219849,0.627162754535675,0.7407744526863098,0.42569684982299805,0.30000000000000004,1.5084218978881836,0.5421069264411926
1.3137449026107788,0.661437451839447,0.6523074507713318,0.4687216877937317,0.44999999999999996,1.561934232711792,0.5735716223716736
1.3959823846817017,0.6688112616539001,0.7271711230278015,0.4454556405544281,0.4,1.42497718334198,0.5817785263061523
1.316149353981018,0.570343017578125,0.7458063364028931,0.44571104645729065,0.55,1.2286831140518188,0.6300716996192932
1.3354943990707397,0.5037950277328491,0.8316993713378906,0.42481908202171326,0.35,1.4281054735183716,0.6091164946556091
1.289332389831543,0.5430645942687988,0.7462677955627441,0.35298511385917664,0.44999999999999996,1.2360833883285522,0.494004487991333
1.297791600227356,0.4726995527744293,0.8250920474529266,0.30240878462791443,0.55,1.6279546022415161,0.4340727925300598
1.2294031381607056,0.6822000741958618,0.5472030639648438,0.4739929735660553,0.55,1.3077287673950195,0.673736572265625
1.3367403745651245,0.5691145062446594,0.7676258683204651,0.4409424960613251,0.4,1.0715162754058838,0.5775136351585388
1.317108392715454,0.4896863102912903,0.8274220824241638,0.32712632417678833,0.4,0.8718335628509521,0.4606383442878723
1.365813136100769,0.49695640802383423,0.8688567280769348,0.33990296721458435,0.5,1.2815420627593994,0.4648451507091522
1.442124605178833,0.7030431628227234,0.7390814423561096,0.4521280825138092,0.6,1.0302655696868896,0.6217658519744873
1.4524364471435547,0.6232773065567017,0.829159140586853,0.3991774022579193,0.5,1.565184235572815,0.5719294548034668
1.4030003547668457,0.6666054725646973,0.7363948822021484,0.4106697738170624,0.44999999999999996,1.4271728992462158,0.5877406001091003
1.4612385034561157,0.6188120245933533,0.8424264788627625,0.403632253408432,0.55,1.475880742073059,0.5454838871955872
1.3406789302825928,0.7690378427505493,0.5716410875320435,0.5018600821495056,0.65,1.2908328771591187,0.6339079141616821
1.4520190954208374,0.7422685027122498,0.7097505927085876,0.46386176347732544,0.6,1.0766328573226929,0.610934317111969
1.4103611707687378,0.795648992061615,0.6147121787071228,0.5251185297966003,0.65,1.5846186876296997,0.6870619058609009
1.4535325765609741,0.6794676184654236,0.7740649580955505,0.3967892825603485,0.55,1.5192006826400757,0.5703431367874146
1.2792366743087769,0.89644855260849,0.38278812170028687,0.6078238487243652,0.6,1.0499870777130127,0.7414288520812988
1.4059072732925415,0.6428961157798767,0.7630111575126648,0.4423062801361084,0.4,1.3294787406921387,0.5493103265762329
1.3535990715026855,0.8952745795249939,0.45832449197769165,0.6445395350456238,0.4,1.134162187576294,0.8229802250862122
1.4311274290084839,0.8447158932685852,0.5864115357398987,0.5655084848403931,0.4,1.5057109594345093,0.7352247834205627
1.4640591144561768,0.9178363680839539,0.5462227463722229,0.6422411799430847,0.44999999999999996,1.3472236394882202,0.8072038888931274
1.35134756565094,0.9277443289756775,0.42360323667526245,0.5891561508178711,0.44999999999999996,1.3415892124176025,0.8013457655906677
1.4109214544296265,0.7069506049156189,0.7039708495140076,0.480974018573761,0.44999999999999996,1.310548186302185,0.6678430438041687
1.4299083948135376,0.9420478940010071,0.4878605008125305,0.6606763005256653,0.5,1.7380938529968262,0.8354393243789673
1.2420375347137451,0.8150621652603149,0.4269753694534302,0.5363665819168091,0.5,1.641687273979187,0.7267208099365234
1.2714860439300537,0.8000103235244751,0.4714757204055786,0.5115146040916443,0.44999999999999996,1.6445118188858032,0.7372804880142212
1.2065932750701904,0.7978659272193909,0.40872734785079956,0.5489324927330017,0.30000000000000004,1.901732325553894,0.7041908502578735
1.2700483798980713,0.8910512924194336,0.3789970874786377,0.5799132585525513,0.4,1.5994951725006104,0.7832211852073669
1.16330087184906,0.6659588813781738,0.49734199047088623,0.4360596835613251,0.4,1.49642813205719,0.6212041974067688
1.1605231761932373,0.6829196810722351,0.4776034951210022,0.44952592253685,0.44999999999999996,1.0347429513931274,0.6226479411125183
1.1461890935897827,0.676362931728363,0.4698261618614197,0.43024396896362305,0.44999999999999996,1.3035222291946411,0.5904935002326965
1.147154450416565,0.7447231411933899,0.40243130922317505,0.5277923345565796,0.55,0.9217438697814941,0.6763266921043396
1.220008134841919,0.7588290572166443,0.46117907762527466,0.5232371687889099,0.30000000000000004,1.3411248922348022,0.6893523335456848
1.17304265499115,0.7462028861045837,0.42683976888656616,0.5157787203788757,0.25,1.1454271078109741,0.666320264339447
1.234315276145935,0.7135066986083984,0.5208085775375366,0.48542365431785583,0.4,1.040056586265564,0.664946973323822
1.2181196212768555,0.7742905020713806,0.44382911920547485,0.5422477722167969,0.4,1.4781907796859741,0.6695115566253662
1.3336912393569946,0.7174714207649231,0.6162198185920715,0.46234413981437683,0.35,1.392391324043274,0.583634078502655
1.2968409061431885,0.7048455476760864,0.591995358467102,0.44514065980911255,0.30000000000000004,1.6742894649505615,0.5541509985923767
1.2416341304779053,0.9520740509033203,0.28956007957458496,0.5919448733329773,0.4,1.6942120790481567,0.7461744546890259
1.3326338529586792,0.6999563574790955,0.6326774954795837,0.44353118538856506,0.4,1.2498234510421753,0.5042149424552917
1.3701852560043335,0.8785043954849243,0.4916808605194092,0.5559474229812622,0.35,1.4542057514190674,0.6586430668830872
1.332603096961975,0.7183416485786438,0.6142614483833313,0.41825222969055176,0.35,1.4809675216674805,0.48405885696411133
1.3544247150421143,0.7560915350914001,0.5983331799507141,0.4296426475048065,0.44999999999999996,1.2607707977294922,0.49092745780944824
1.3923453092575073,0.6415630578994751,0.7507822513580322,0.3609743118286133,0.35,1.1709810495376587,0.43449410796165466
1.5210531949996948,0.8982135653495789,0.622839629650116,0.5117523670196533,0.4,1.67006254196167,0.6137254238128662
1.5315496921539307,0.8952974677085876,0.636252224445343,0.47004207968711853,0.35,1.7594372034072876,0.6285578012466431
1.3176161050796509,0.9106369018554688,0.40697920322418213,0.4697737693786621,0.5,1.7350226640701294,0.6683547496795654
1.6006752252578735,0.7629005312919617,0.8377746939659119,0.4665282368659973,0.30000000000000004,1.3083336353302002,0.5949810147285461
1.419411540031433,0.906061589717865,0.5133499503135681,0.4618251919746399,0.5,1.2251152992248535,0.6073633432388306
1.4004608392715454,0.69838947057724,0.7020713686943054,0.34693312644958496,0.4,0.8248979449272156,0.5104259252548218
1.368691325187683,0.8537654280662537,0.5149258971214294,0.4465121328830719,0.35,1.6361939907073975,0.5517354607582092
1.3874839544296265,0.7628159523010254,0.6246680021286011,0.39196524024009705,0.35,1.0708917379379272,0.5842128992080688
1.451166033744812,0.6399909853935242,0.8111750483512878,0.3989538848400116,0.35,1.439984917640686,0.5236675143241882
1.4147146940231323,0.6009611487388611,0.8137535452842712,0.38384896516799927,0.44999999999999996,1.5917590856552124,0.5005324482917786
1.4022531509399414,0.7155420184135437,0.6867111325263977,0.49024733901023865,0.30000000000000004,1.9235169887542725,0.6028079390525818
1.3206486701965332,0.8722225427627563,0.44842612743377686,0.5757228136062622,0.4,1.1576000452041626,0.682955265045166
1.3032629489898682,0.7394985556602478,0.5637643933296204,0.5127019286155701,0.5,1.1210907697677612,0.6475290060043335
1.1934500932693481,0.7500899434089661,0.4433601498603821,0.45476657152175903,0.55,1.5668550729751587,0.5963093042373657
1.380599021911621,0.6503580212593079,0.7302410006523132,0.38292396068573,0.4,1.3427088260650635,0.5496320724487305
1.2943867444992065,0.4193766713142395,0.875010073184967,0.23346415162086487,0.4,1.3702385425567627,0.4000086784362793
1.28966224193573,0.46636828780174255,0.8232939541339874,0.2797161042690277,0.55,0.992674708366394,0.4626697599887848
1.3514307737350464,0.39490368962287903,0.9565270841121674,0.23903286457061768,0.5,1.058097004890442,0.39402666687965393
1.2762997150421143,0.6557221412658691,0.6205775737762451,0.37622809410095215,0.44999999999999996,1.3499706983566284,0.5278229117393494
1.2179290056228638,0.6230241656303406,0.5949048399925232,0.3574824333190918,0.7,1.581186056137085,0.5313865542411804
1.297310471534729,0.6166294813156128,0.6806809902191162,0.3694627285003662,0.44999999999999996,1.7722069025039673,0.47754260897636414
1.3919895887374878,0.5431312918663025,0.8488582968711853,0.3642888069152832,0.44999999999999996,1.9282149076461792,0.5231761336326599
1.2704966068267822,0.6226038336753845,0.6478927731513977,0.4362514615058899,0.4,1.1001228094100952,0.6004374623298645
1.3753856420516968,0.5764169096946716,0.7989687323570251,0.3332900404930115,0.4,1.538637399673462,0.4504954516887665
1.4074393510818481,0.5910431146621704,0.8163962364196777,0.4489382803440094,0.4,1.8491976261138916,0.5716506838798523
1.2396783828735352,0.8165921568870544,0.4230862259864807,0.5676695704460144,0.4,1.345900297164917,0.6909192800521851
1.4573137760162354,0.622500479221344,0.8348132967948914,0.4299747943878174,0.65,1.155599594116211,0.5666028261184692
1.4940152168273926,0.6835431456565857,0.8104720711708069,0.4802776277065277,0.5,1.2280420064926147,0.6228645443916321
1.347484827041626,0.6442639231681824,0.7032209038734436,0.4318104386329651,0.4,1.562788963317871,0.5879751443862915
1.4859168529510498,0.681663990020752,0.8042528629302979,0.46090468764305115,0.5,1.2647043466567993,0.6049980521202087
1.4597749710083008,0.6847611665725708,0.77501380443573,0.4379099905490875,0.4,1.323366641998291,0.6107579469680786
1.4051716327667236,0.71626877784729,0.6889028549194336,0.4881882667541504,0.5,0.9882853627204895,0.6354205012321472
1.4092129468917847,0.6155230402946472,0.7936899065971375,0.4043249785900116,0.44999999999999996,1.1249204874038696,0.5641672015190125
1.5031064748764038,0.6249896287918091,0.8781168460845947,0.4168422818183899,0.55,1.6223560571670532,0.5593295693397522
1.4745217561721802,0.6232261061668396,0.8512956500053406,0.39928826689720154,0.55,1.2914254665374756,0.5564067363739014
1.3769807815551758,0.5145470499992371,0.8624337315559387,0.2842172086238861,0.55,0.9871008396148682,0.44742271304130554
1.3881258964538574,0.5763892531394958,0.8117366433143616,0.3506670594215393,0.6,1.406815528869629,0.4805367887020111
1.3777389526367188,0.6144192814826965,0.7633196711540222,0.34975796937942505,0.6,1.4418036937713623,0.47829923033714294
1.2473636865615845,0.5059819221496582,0.7413817644119263,0.29658839106559753,0.5,1.2931987047195435,0.4082576334476471
1.3125860691070557,0.646587073802948,0.6659989953041077,0.31555578112602234,0.5,1.4747753143310547,0.45161858201026917
1.3277885913848877,0.5545036792755127,0.773284912109375,0.29820477962493896,0.55,1.722777009010315,0.43019434809684753
1.4258301258087158,0.5732537508010864,0.8525763750076294,0.3139759302139282,0.44999999999999996,1.5740190744400024,0.4445675313472748
1.3293904066085815,0.7129907608032227,0.6163996458053589,0.38514548540115356,0.44999999999999996,1.3484015464782715,0.5005249381065369
1.4053089618682861,0.6877419352531433,0.7175670266151428,0.37966975569725037,0.55,1.238945484161377,0.4952548146247864
1.3609760999679565,0.5978359580039978,0.7631401419639587,0.29671794176101685,0.5,1.1810446977615356,0.4357001483440399
1.3771698474884033,0.5133299231529236,0.8638399243354797,0.2856081426143646,0.5,1.1473877429962158,0.42164430022239685
1.3590712547302246,0.5899540781974792,0.7691171765327454,0.327239453792572,0.44999999999999996,1.585752248764038,0.47043877840042114
1.3583401441574097,0.7225678563117981,0.6357722878456116,0.3947676122188568,0.4,1.5906814336776733,0.5319435000419617
1.36021089553833,0.5436704754829407,0.8165404200553894,0.30704325437545776,0.55,1.5806453227996826,0.4468730092048645
1.3146963119506836,0.7531185150146484,0.5615777969360352,0.4288081228733063,0.5,1.5021430253982544,0.5562767386436462
1.2545942068099976,0.7163743376731873,0.5382198691368103,0.38381728529930115,0.44999999999999996,1.9341264963150024,0.5063185095787048
1.2991737127304077,0.6263592839241028,0.6728144288063049,0.36267051100730896,0.4,1.7686126232147217,0.4881325662136078
1.3401323556900024,0.7470215559005737,0.5931107997894287,0.40150585770606995,0.4,1.3394277095794678,0.5509625673294067
1.3339723348617554,0.6141667366027832,0.7198055982589722,0.34425878524780273,0.6,1.2087677717208862,0.4777749478816986
1.382241129875183,0.5891212821006775,0.7931198477745056,0.297542005777359,0.4,0.7341177463531494,0.4498971104621887
1.3579026460647583,0.6677908897399902,0.6901117563247681,0.3934105336666107,0.55,1.2671043872833252,0.5351743102073669
1.3364883661270142,0.6419092416763306,0.6945791244506836,0.3434322774410248,0.5,1.765364646911621,0.5004920959472656
1.3244069814682007,0.6583203673362732,0.6660866141319275,0.37804466485977173,0.5,1.3666595220565796,0.5093941688537598
1.3472446203231812,0.6667985916137695,0.6804460287094116,0.3763948380947113,0.44999999999999996,1.3772138357162476,0.4870249927043915
1.3708628416061401,0.6313973665237427,0.7394654750823975,0.34909963607788086,0.35,1.161428689956665,0.48322948813438416
1.3526066541671753,0.5653833746910095,0.7872232794761658,0.3201218247413635,0.4,1.2950669527053833,0.4600141942501068
1.327536940574646,0.6672441363334656,0.6602928042411804,0.3503851890563965,0.44999999999999996,1.5230201482772827,0.5042837262153625
1.4149402379989624,0.5642390251159668,0.8507012128829956,0.29888564348220825,0.5,1.6620628833770752,0.4408486783504486
1.380178689956665,0.6015796661376953,0.7785990238189697,0.3452625870704651,0.44999999999999996,1.5850425958633423,0.4800342619419098
1.3345394134521484,0.684370219707489,0.6501691937446594,0.36802640557289124,0.65,1.4770392179489136,0.5020188689231873
1.3483299016952515,0.672825038433075,0.6755048632621765,0.3588669002056122,0.5,1.7799588441848755,0.4926304817199707
1.3434698581695557,0.6745676398277283,0.6689022183418274,0.3869863748550415,0.35,1.6565572023391724,0.5256035923957825
1.3030842542648315,0.5388230085372925,0.7642612457275391,0.26242709159851074,0.4,1.7671549320220947,0.4267300069332123
1.2940723896026611,0.7181831002235413,0.5758892893791199,0.3959539532661438,0.55,1.7000925540924072,0.5017138719558716
1.2635374069213867,0.6917627453804016,0.5717746615409851,0.3864855170249939,0.55,1.909482479095459,0.5310978293418884
1.366255760192871,0.6305959820747375,0.7356597781181335,0.3364843428134918,0.44999999999999996,1.3959307670593262,0.48032671213150024
1.3525968790054321,0.6958016753196716,0.6567952036857605,0.3959366977214813,0.6,1.153275966644287,0.5362879633903503
1.4126564264297485,0.6773792505264282,0.7352771759033203,0.38600680232048035,0.5,1.8374041318893433,0.5125668048858643
1.3874176740646362,0.7188858389854431,0.6685318350791931,0.3826166093349457,0.35,1.5373427867889404,0.5251388549804688
1.3658180236816406,0.6816390156745911,0.6841790080070496,0.4014842212200165,0.55,1.3871794939041138,0.5266744494438171
1.4289871454238892,0.6539369225502014,0.7750502228736877,0.35838809609413147,0.5,1.624500036239624,0.5034026503562927
1.3931680917739868,0.6515299677848816,0.7416381239891052,0.34036436676979065,0.5,1.5400643348693848,0.4900723993778229
1.4389361143112183,0.5783423781394958,0.8605937361717224,0.3329455554485321,0.5,1.4913554191589355,0.47185155749320984
1.3595231771469116,0.6505746245384216,0.70894855260849,0.360420823097229,0.30000000000000004,1.456379771232605,0.5162656903266907
1.3504618406295776,0.5488716959953308,0.8015901446342468,0.27306443452835083,0.6,1.334993600845337,0.43523678183555603
1.3874547481536865,0.6627666354179382,0.7246881127357483,0.36520981788635254,0.55,1.2690221071243286,0.5227714776992798
1.3836439847946167,0.6507271528244019,0.7329168319702148,0.33827826380729675,0.6,1.5328742265701294,0.48982858657836914
1.4158142805099487,0.6241304874420166,0.7916837930679321,0.34599247574806213,0.44999999999999996,1.117366909980774,0.4947413504123688
1.3467100858688354,0.7122558951377869,0.6344541907310486,0.40117770433425903,0.55,1.2153948545455933,0.5448505878448486
1.2955496311187744,0.7492380142211914,0.546311616897583,0.4235963821411133,0.44999999999999996,1.5923928022384644,0.5463216304779053
1.381538987159729,0.6495125889778137,0.7320263981819153,0.3746697008609772,0.44999999999999996,1.5621846914291382,0.5178473591804504
1.3625587224960327,0.7028743624687195,0.6596843600273132,0.3994275629520416,0.5,1.4795706272125244,0.5239771604537964
1.3256208896636963,0.6282758712768555,0.6973450183868408,0.3546834886074066,0.6,1.6089082956314087,0.49815914034843445
1.4327141046524048,0.6435744166374207,0.7891396880149841,0.3471740484237671,0.55,1.5598924160003662,0.5041821002960205
1.4227961301803589,0.6016194820404053,0.8211766481399536,0.3283640444278717,0.5,1.2395657300949097,0.4762744903564453
1.44618821144104,0.6356172561645508,0.8105709552764893,0.3403280973434448,0.5,1.1536513566970825,0.4821389615535736
1.394006371498108,0.6501102447509766,0.7438961267471313,0.36073973774909973,0.5,2.0716636180877686,0.5200967192649841
1.3616589307785034,0.6205666661262512,0.7410922646522522,0.34705454111099243,0.5,1.7214473485946655,0.500202476978302
1.4559756517410278,0.5458673238754272,0.9101083278656006,0.3291357159614563,0.55,1.5388184785842896,0.46849194169044495
1.393817663192749,0.7302140593528748,0.6636036038398743,0.4015982747077942,0.4,1.3814157247543335,0.5447284579277039
1.4238967895507812,0.5928756594657898,0.8310211300849915,0.31330153346061707,0.55,0.43816134333610535,0.4766314625740051
1.4662593603134155,0.7022281885147095,0.764031171798706,0.38904333114624023,0.55,1.5261554718017578,0.5465919375419617
1.4327338933944702,0.6181349158287048,0.8145989775657654,0.3342585563659668,0.6,1.6164532899856567,0.5119784474372864
1.3936716318130493,0.6528993844985962,0.7407722473144531,0.3773445785045624,0.55,1.777679681777954,0.5254661440849304
1.4060903787612915,0.7227790355682373,0.6833113431930542,0.40964022278785706,0.5,1.8515924215316772,0.5432309508323669
1.472001075744629,0.4573288857936859,1.014672189950943,0.22609935700893402,0.4,1.2310709953308105,0.3508198857307434
1.447527289390564,0.6556786298751831,0.7918486595153809,0.37089914083480835,0.44999999999999996,1.4463257789611816,0.5416020154953003
1.4267247915267944,0.6603245139122009,0.7664002776145935,0.3723250925540924,0.5,1.1545155048370361,0.5364821553230286
1.3357430696487427,0.7352889180183411,0.6004541516304016,0.4239729046821594,0.55,1.7690000534057617,0.6113648414611816
1.4344353675842285,0.7018038034439087,0.7326315641403198,0.39212870597839355,0.65,1.5369188785552979,0.5556118488311768
1.4104607105255127,0.6117264032363892,0.7987343072891235,0.3650681674480438,0.4,1.430586576461792,0.5107102394104004
1.355086326599121,0.8041454553604126,0.5509408712387085,0.45550957322120667,0.5,1.487600564956665,0.6121348738670349
1.4505418539047241,0.7548195719718933,0.6957222819328308,0.44934770464897156,0.6,2.00248646736145,0.5972937941551208
1.4604837894439697,0.6490030884742737,0.811480700969696,0.36902862787246704,0.6,1.5812432765960693,0.5279790759086609
1.3811242580413818,0.6104888916015625,0.7706353664398193,0.36356720328330994,0.55,1.7754528522491455,0.527546226978302
1.3847733736038208,0.7675302028656006,0.6172431707382202,0.4512692391872406,0.5,1.6866133213043213,0.6055974364280701
1.447195053100586,0.5932213664054871,0.8539736866950989,0.31827399134635925,0.44999999999999996,1.0688382387161255,0.4927454888820648
1.4527451992034912,0.5809998512268066,0.8717453479766846,0.3367573320865631,0.5,1.552464246749878,0.49990114569664
1.4479639530181885,0.5871073603630066,0.8608565926551819,0.2898792326450348,0.55,1.7199716567993164,0.4876317083835602
1.4959903955459595,0.6816482543945312,0.8143421411514282,0.3937951624393463,0.4,1.2410290241241455,0.5395638942718506
1.4532831907272339,0.7381116151809692,0.7151715755462646,0.43456459045410156,0.5,1.435488224029541,0.6038605570793152
1.4641145467758179,0.6693853735923767,0.7947291731834412,0.40211573243141174,0.44999999999999996,1.450262427330017,0.569713294506073
1.4531999826431274,0.8416479229927063,0.6115520596504211,0.5031642317771912,0.4,1.6753060817718506,0.6856189966201782
1.4663918018341064,0.7537439465522766,0.7126478552818298,0.45474836230278015,0.6,1.3596917390823364,0.6142125725746155
1.4798046350479126,0.5986133813858032,0.8811912536621094,0.31853577494621277,0.4,1.5463076829910278,0.49066925048828125
1.4257720708847046,0.7354370951652527,0.6903349757194519,0.42164346575737,0.30000000000000004,1.5718320608139038,0.5876685380935669
1.5028740167617798,0.5866612792015076,0.9162127375602722,0.3180818259716034,0.44999999999999996,1.6722058057785034,0.48677006363868713
1.470590353012085,0.6707915663719177,0.7997987866401672,0.3889111876487732,0.35,1.5334614515304565,0.5541812777519226
1.4843071699142456,0.732857882976532,0.7514492869377136,0.4198555648326874,0.5,1.2561757564544678,0.607531726360321
1.5420879125595093,0.6051320433616638,0.9369558691978455,0.3433647155761719,0.55,1.7502193450927734,0.5298201441764832
1.5380206108093262,0.6483478546142578,0.8896727561950684,0.3551952540874481,0.4,1.4807363748550415,0.5312148928642273
1.491172194480896,0.7588096857070923,0.7323625087738037,0.4672188460826874,0.44999999999999996,1.2408112287521362,0.6413077712059021
1.526896357536316,0.6888349652290344,0.8380613923072815,0.41533803939819336,0.35,1.7038425207138062,0.6172274947166443
1.5066598653793335,0.7591010928153992,0.7475587725639343,0.44501829147338867,0.44999999999999996,1.1047840118408203,0.6390580534934998
1.4427076578140259,0.7014617919921875,0.7412458658218384,0.4204419255256653,0.6,1.4991599321365356,0.6166852116584778
1.5444120168685913,0.5917330384254456,0.9526789784431458,0.33368101716041565,0.44999999999999996,1.2888213396072388,0.5120685696601868
1.5606589317321777,0.7059683799743652,0.8546905517578125,0.41157466173171997,0.6,0.9154747128486633,0.5875957012176514
1.50796377658844,0.7753555178642273,0.7326082587242126,0.4539984166622162,0.44999999999999996,0.9579463005065918,0.6239627003669739
1.4884757995605469,0.771386444568634,0.7170893549919128,0.45520544052124023,0.5,1.5573315620422363,0.6379343867301941
1.53769850730896,0.699726402759552,0.837972104549408,0.39113396406173706,0.4,1.6206694841384888,0.5830041170120239
1.5081788301467896,0.5830662846565247,0.9251125454902649,0.3453093469142914,0.5,1.5924818515777588,0.5366026163101196
1.4727106094360352,0.813751220703125,0.6589593887329102,0.4928613305091858,0.35,1.6765586137771606,0.6792187094688416
1.3833650350570679,0.7481412291526794,0.6352238059043884,0.41970014572143555,0.44999999999999996,1.6380112171173096,0.6096518635749817
1.4851309061050415,0.669045090675354,0.8160858154296875,0.40404319763183594,0.6,1.7022449970245361,0.5896093845367432
1.2682018280029297,0.8371657729148865,0.4310360550880432,0.5088027119636536,0.44999999999999996,1.711908221244812,0.6265122294425964
1.4106956720352173,0.5996630787849426,0.8110325932502747,0.38778266310691833,0.55,1.182896614074707,0.5368402600288391
1.4409446716308594,0.8447014093399048,0.5962432622909546,0.49949875473976135,0.4,1.4092034101486206,0.6858653426170349
1.496550440788269,0.6086325645446777,0.8879178762435913,0.3774726092815399,0.4,1.5710113048553467,0.5677585005760193
1.4236191511154175,0.8618821501731873,0.5617370009422302,0.516225278377533,0.44999999999999996,1.625242829322815,0.6971341371536255
1.4244422912597656,0.5271247029304504,0.8973175883293152,0.31119999289512634,0.5,1.1286178827285767,0.4917108714580536
1.4220497608184814,0.8110410571098328,0.6110087037086487,0.48818302154541016,0.55,1.1020768880844116,0.6964285969734192
1.4165922403335571,0.8060701489448547,0.6105220913887024,0.49554547667503357,0.5,1.5476324558258057,0.7006111145019531
1.4770002365112305,0.8159601092338562,0.6610401272773743,0.5178402066230774,0.5,1.7948205471038818,0.7425710558891296
1.4562876224517822,0.7711088061332703,0.685178816318512,0.508808970451355,0.65,1.4947569370269775,0.7618346810340881
1.4485397338867188,0.7830494046211243,0.6654903292655945,0.5151209235191345,0.55,1.9635275602340698,0.7658116221427917
1.4390472173690796,0.7328981161117554,0.7061491012573242,0.4595303535461426,0.5,1.4776594638824463,0.7083777189254761
1.3543251752853394,0.8729482889175415,0.48137688636779785,0.6062142252922058,0.35,1.8755663633346558,0.8292579650878906
1.3629531860351562,0.7519447207450867,0.6110084652900696,0.4730070233345032,0.4,1.5010772943496704,0.7151756286621094
1.3693444728851318,0.6443911790847778,0.724953293800354,0.4070930480957031,0.55,1.8531759977340698,0.6580342650413513
1.2958506345748901,0.5995330214500427,0.6963176131248474,0.3641444146633148,0.30000000000000004,1.3575798273086548,0.6028580665588379
1.3052303791046143,0.6294663548469543,0.6757640242576599,0.40263625979423523,0.5,1.9895066022872925,0.6267839670181274
1.2737884521484375,0.6352735757827759,0.6385148763656616,0.38280755281448364,0.55,1.602035403251648,0.618550717830658
1.2145134210586548,0.6745339632034302,0.5399794578552246,0.41306495666503906,0.44999999999999996,1.27695631980896,0.600523054599762
1.3137768507003784,0.7004543542861938,0.6133224964141846,0.4714578688144684,0.5,1.8411616086959839,0.6453715562820435
1.3177486658096313,0.5845940709114075,0.7331545948982239,0.35774341225624084,0.4,1.7062103748321533,0.5157961249351501
1.347324252128601,0.6601134538650513,0.6872107982635498,0.4244493544101715,0.5,1.2738231420516968,0.5960912108421326
1.3843382596969604,0.6311465501785278,0.7531917095184326,0.40641021728515625,0.7,1.8532050848007202,0.586217999458313
1.3451615571975708,0.8053547739982605,0.5398067831993103,0.49152109026908875,0.65,1.1649707555770874,0.6473580002784729
1.457690715789795,0.6174108386039734,0.8402798771858215,0.4462132453918457,0.4,1.5857434272766113,0.6094216108322144
1.4443012475967407,0.6458549499511719,0.7984462976455688,0.4205307066440582,0.55,1.5620157718658447,0.5991203188896179
1.4172272682189941,0.5329051613807678,0.8843221068382263,0.3401338458061218,0.5,1.795091152191162,0.5219783782958984
1.443570852279663,0.5040767788887024,0.9394940733909607,0.3167022168636322,0.44999999999999996,1.4664347171783447,0.501619815826416
1.412580966949463,0.5198503136634827,0.8927306532859802,0.3267827033996582,0.4,1.5800517797470093,0.5138231515884399
1.4100650548934937,0.7487881779670715,0.6612768769264221,0.4681881070137024,0.44999999999999996,1.614208459854126,0.6220365762710571
1.3723965883255005,0.5410427451133728,0.8313538432121277,0.35256072878837585,0.25,1.6637970209121704,0.506818950176239
1.3264235258102417,0.6116386651992798,0.7147848606109619,0.43683871626853943,0.44999999999999996,1.3811664581298828,0.6241471767425537
1.421350359916687,0.5712527632713318,0.8500975966453552,0.3893412947654724,0.44999999999999996,1.5789330005645752,0.5753986835479736
1.406917929649353,0.5994643568992615,0.8074535727500916,0.42455577850341797,0.30000000000000004,1.7064766883850098,0.5882689356803894
1.3233040571212769,0.7394095659255981,0.5838944911956787,0.5022479891777039,0.5,1.3048230409622192,0.6716079115867615
1.3379238843917847,0.6247765421867371,0.7131473422050476,0.4435248374938965,0.6,1.3675179481506348,0.6427001357078552
1.4093446731567383,0.5784255862236023,0.830919086933136,0.4002588391304016,0.5,1.5152941942214966,0.5995380282402039
1.3611834049224854,0.6412048935890198,0.7199785113334656,0.4657175540924072,0.4,1.6568081378936768,0.6510777473449707
1.3282318115234375,0.5626852512359619,0.7655465602874756,0.3601854741573334,0.5,1.2874592542648315,0.5694168210029602
1.3628036975860596,0.6551675796508789,0.7076361179351807,0.46726855635643005,0.44999999999999996,1.7684437036514282,0.6454421281814575
1.3288427591323853,0.6083192229270935,0.7205235362052917,0.4436585605144501,0.25,1.4710248708724976,0.6262511610984802
1.3270210027694702,0.6201743483543396,0.7068466544151306,0.46448084712028503,0.4,1.4915310144424438,0.6364728808403015
1.3814254999160767,0.5000535845756531,0.8813719153404236,0.34894123673439026,0.44999999999999996,1.5871936082839966,0.5539097189903259
1.2966006994247437,0.6450366377830505,0.6515640616416931,0.4677119851112366,0.55,1.8759675025939941,0.642277717590332
1.3333584070205688,0.6234239935874939,0.709934413433075,0.46719980239868164,0.30000000000000004,1.558839201927185,0.6626514792442322
1.301517128944397,0.6373177170753479,0.6641994118690491,0.47955521941185,0.35,1.629122018814087,0.6753434538841248
1.3513973951339722,0.6678224802017212,0.683574914932251,0.4764590263366699,0.4,1.846078634262085,0.6747757196426392
1.2648608684539795,0.6506497859954834,0.6142110824584961,0.4597988724708557,0.44999999999999996,1.6878808736801147,0.6609722971916199
1.3543668985366821,0.6417776346206665,0.7125892639160156,0.46220484375953674,0.30000000000000004,1.4123904705047607,0.6649022698402405
1.2908686399459839,0.6270656585693359,0.663802981376648,0.4284449517726898,0.5,1.6489078998565674,0.6514638066291809
1.3750545978546143,0.6109296083450317,0.7641249895095825,0.40939217805862427,0.35,1.4942799806594849,0.6201960444450378
1.2409298419952393,0.7272757887840271,0.5136540532112122,0.503301203250885,0.65,1.2307543754577637,0.7069901823997498
1.3027042150497437,0.7107946276664734,0.5919095873832703,0.5013933181762695,0.65,1.6662331819534302,0.6816332936286926
1.2969163656234741,0.6718206405639648,0.6250957250595093,0.46428918838500977,0.5,1.4343513250350952,0.665924608707428
1.3643112182617188,0.6328126788139343,0.7314985394477844,0.4231986999511719,0.4,1.1824026107788086,0.6425875425338745
1.4175547361373901,0.6282950639724731,0.789259672164917,0.4092572331428528,0.44999999999999996,1.5788418054580688,0.622417151927948
1.2965415716171265,0.7514888048171997,0.5450527667999268,0.4939194619655609,0.44999999999999996,2.146768808364868,0.6936123967170715
1.3537933826446533,0.6348217129707336,0.7189716696739197,0.40428709983825684,0.35,1.8111536502838135,0.6216937303543091
1.3784788846969604,0.6401816010475159,0.7382972836494446,0.4866448938846588,0.4,2.140056610107422,0.6165595054626465
1.336242914199829,0.6999495029449463,0.6362934112548828,0.48838457465171814,0.55,2.260786533355713,0.6720088720321655
1.3207813501358032,0.5929273962974548,0.7278539538383484,0.40943145751953125,0.4,1.539768099784851,0.5715466737747192
1.2092078924179077,0.7511672377586365,0.45804065465927124,0.5275468230247498,0.44999999999999996,1.8316636085510254,0.7261662483215332
1.3259104490280151,0.69959557056427,0.6263148784637451,0.4671526551246643,0.4,1.6461695432662964,0.6652342081069946
1.218497633934021,0.7241906523704529,0.4943069815635681,0.4850732982158661,0.44999999999999996,1.8626980781555176,0.6828498244285583
1.338308334350586,0.625430703163147,0.712877631187439,0.4578074514865875,0.5,1.7691386938095093,0.6060009002685547
1.287697672843933,0.8005041480064392,0.4871935248374939,0.5433091521263123,0.55,1.8338654041290283,0.735893189907074
1.2960445880889893,0.7717800140380859,0.5242645740509033,0.5470307469367981,0.25,1.631388545036316,0.6944734454154968
1.287647008895874,0.755956768989563,0.531690239906311,0.5320038199424744,0.35,1.4197567701339722,0.688537061214447
1.3524653911590576,0.7389914989471436,0.6134738922119141,0.5081222057342529,0.6,2.102097988128662,0.6385304927825928
1.3418662548065186,0.7733761072158813,0.5684901475906372,0.5222347378730774,0.55,2.008699893951416,0.6768836379051208
1.342793345451355,0.7141708731651306,0.6286224722862244,0.5028144121170044,0.30000000000000004,1.61319100856781,0.6554543972015381
1.2671120166778564,0.8347747921943665,0.43233722448349,0.5424510836601257,0.4,1.482412576675415,0.6875331997871399
1.3700655698776245,0.7967861890792847,0.5732793807983398,0.5165602564811707,0.5,1.271196961402893,0.6655212044715881
1.8373230695724487,0.4860338270664215,1.3512892425060272,0.47523054480552673,0.25,1.2733972072601318,0.6389623880386353
1.8484677076339722,0.5956719517707825,1.2527957558631897,0.5929920077323914,0.4,1.3346048593521118,0.7417342066764832
1.7052509784698486,0.4998633563518524,1.2053876221179962,0.61976158618927,0.4,1.4510990381240845,0.7693382501602173
1.7709487676620483,0.6362383961677551,1.1347103714942932,0.686403751373291,0.30000000000000004,1.4358320236206055,0.8524771928787231
1.7211655378341675,0.8003602027893066,0.9208053350448608,0.7663238644599915,0.35,1.4448260068893433,0.8654009699821472
1.7753221988677979,0.5105083584785461,1.2648138403892517,0.552224338054657,0.35,1.3548978567123413,0.715783417224884
1.6382702589035034,0.5720404386520386,1.0662298202514648,0.6107839941978455,0.30000000000000004,1.3961920738220215,0.8044279217720032
1.7546329498291016,0.5364026427268982,1.2182303071022034,0.6384786367416382,0.4,1.54056978225708,0.8012127876281738
1.6353453397750854,0.6488823890686035,0.9864629507064819,0.7228994965553284,0.30000000000000004,1.5107344388961792,0.8891155123710632
1.730242133140564,0.6551565527915955,1.0750855803489685,0.6712455749511719,0.4,1.3061227798461914,0.8391199111938477
1.876428246498108,0.4787646234035492,1.3976636230945587,0.5937076210975647,0.30000000000000004,1.613932728767395,0.7601529359817505
1.6812282800674438,0.6454012989997864,1.0358269810676575,0.6209448575973511,0.4,1.3878084421157837,0.8033410906791687
1.700716257095337,0.7317085266113281,0.9690077304840088,0.6643895506858826,0.30000000000000004,1.6278096437454224,0.8392568826675415
1.5381039381027222,0.9663419723510742,0.571761965751648,0.60655277967453,0.44999999999999996,1.2471801042556763,0.734215497970581
1.8232907056808472,0.940651535987854,0.8826391696929932,0.7422423362731934,0.30000000000000004,1.590970516204834,0.904798150062561
1.7469654083251953,0.9304975867271423,0.816467821598053,0.6796722412109375,0.4,0.9491261839866638,0.8557119369506836
1.7198385000228882,0.8351494073867798,0.8846890926361084,0.640896737575531,0.30000000000000004,1.0360180139541626,0.8445755839347839
1.6888030767440796,0.7467525005340576,0.942050576210022,0.5881984829902649,0.5,1.313097357749939,0.7977776527404785
1.790083885192871,0.9088327288627625,0.8812511563301086,0.6349287033081055,0.4,1.3374583721160889,0.7980539202690125
1.7466461658477783,0.8797582983970642,0.8668878674507141,0.5285619497299194,0.44999999999999996,1.6002675294876099,0.616502583026886
1.7867416143417358,0.9182979464530945,0.8684436678886414,0.6526762843132019,0.35,1.2901707887649536,0.755393922328949
1.7781345844268799,0.8617213368415833,0.9164132475852966,0.6173899173736572,0.4,0.9445154070854187,0.7041948437690735
1.5974035263061523,0.8249425888061523,0.7724609375,0.5350337028503418,0.4,1.22894287109375,0.6627362370491028
1.465346336364746,0.9744305610656738,0.49091577529907227,0.6050860285758972,0.5,1.569970726966858,0.8073329925537109
1.5811892747879028,0.8741092681884766,0.7070800065994263,0.5332836508750916,0.4,1.2557944059371948,0.6682006120681763
1.4659805297851562,0.8928272128105164,0.5731533169746399,0.530800461769104,0.44999999999999996,1.2784292697906494,0.6673412322998047
1.4952373504638672,0.6729366183280945,0.8223007321357727,0.4649830758571625,0.5,0.8568729162216187,0.588294506072998
1.3868443965911865,0.866686999797821,0.5201573967933655,0.48812270164489746,0.30000000000000004,0.8449024558067322,0.578924298286438
1.3278650045394897,0.7526838779449463,0.5751811265945435,0.48016291856765747,0.4,0.8633145093917847,0.5813442468643188
1.3465745449066162,0.8336766362190247,0.5128979086875916,0.5093183517456055,0.55,1.012458324432373,0.6727146506309509
1.4007009267807007,0.6587730646133423,0.7419278621673584,0.520731508731842,0.35,0.8051741123199463,0.6920245885848999
1.3571268320083618,0.6938627362251282,0.6632640957832336,0.6065992712974548,0.55,0.9309386610984802,0.7332828640937805
1.4256231784820557,0.7826470732688904,0.6429761052131653,0.54441237449646,0.44999999999999996,1.335840106010437,0.7080880999565125
1.4567244052886963,0.6966304779052734,0.7600939273834229,0.5394381880760193,0.55,1.1011301279067993,0.6873984336853027
1.3874584436416626,0.7171493172645569,0.6703091263771057,0.6722766757011414,0.55,1.4790042638778687,0.8162246942520142
1.4844460487365723,0.6440259218215942,0.840420126914978,0.5641611814498901,0.4,1.7882628440856934,0.7075832486152649
1.4662344455718994,0.7034966349601746,0.7627378106117249,0.6151883602142334,0.5,1.7997264862060547,0.7789857983589172
1.4095538854599,0.6909705996513367,0.7185832858085632,0.6599287390708923,0.35,1.163047432899475,0.8138435482978821
1.4057050943374634,0.6493139266967773,0.756391167640686,0.56126469373703,0.35,1.4188793897628784,0.7078990340232849
1.3832262754440308,0.6787227988243103,0.7045034766197205,0.6386687159538269,0.55,1.4796710014343262,0.7775220274925232
1.275215983390808,0.7661707401275635,0.5090452432632446,0.7040874361991882,0.5,1.2000678777694702,0.8496200442314148
1.3886661529541016,0.7013763189315796,0.687289834022522,0.6485209465026855,0.5,1.275513768196106,0.754572868347168
1.3480461835861206,0.6702640652656555,0.6777821183204651,0.6406211853027344,0.55,1.2575337886810303,0.7525191903114319
1.3081837892532349,0.7739502787590027,0.5342335104942322,0.6920003294944763,0.6,1.4555076360702515,0.8154832720756531
1.322406530380249,0.5818501710891724,0.7405563592910767,0.5877670645713806,0.30000000000000004,1.7158739566802979,0.6982871294021606
1.3674589395523071,0.6095604300498962,0.7578985095024109,0.5686089396476746,0.5,1.131610631942749,0.658158004283905
1.2923133373260498,0.7332954406738281,0.5590178966522217,0.6321229338645935,0.5,1.2777975797653198,0.7355262041091919
1.3531345129013062,0.5348354578018188,0.8182990550994873,0.43064212799072266,0.6,1.2533438205718994,0.5274321436882019
1.2762411832809448,0.5218802094459534,0.7543609738349915,0.3964117467403412,0.44999999999999996,1.4850651025772095,0.49560967087745667
1.136014699935913,0.5398871898651123,0.5961275100708008,0.5261167883872986,0.44999999999999996,1.4397764205932617,0.6100986003875732
1.1441937685012817,0.6728054881095886,0.4713882803916931,0.5324026346206665,0.44999999999999996,1.3898037672042847,0.6224199533462524
1.1277180910110474,0.6060967445373535,0.5216213464736938,0.4435749650001526,0.55,2.0462963581085205,0.5453583598136902
1.0719759464263916,0.6068935394287109,0.46508240699768066,0.5177794694900513,0.5,1.7893586158752441,0.6254305839538574
1.1911368370056152,0.7129907608032227,0.4781460762023926,0.5474947094917297,0.4,2.103764533996582,0.6434615254402161
1.0525410175323486,0.43689289689064026,0.6156481206417084,0.38004356622695923,0.4,2.102505922317505,0.4737645089626312
1.2066779136657715,0.6531134843826294,0.5535644292831421,0.4811035096645355,0.5,1.695080280303955,0.5775755047798157
0.9146575927734375,0.5682731866836548,0.3463844060897827,0.44101521372795105,0.44999999999999996,1.6456503868103027,0.5520208477973938
1.2249784469604492,0.5745911002159119,0.6503873467445374,0.4147171080112457,0.44999999999999996,1.7245533466339111,0.5231790542602539
1.0691440105438232,0.46505865454673767,0.6040853559970856,0.3517940938472748,0.30000000000000004,1.744527816772461,0.4404682219028473
1.2129261493682861,0.5824448466300964,0.6304813027381897,0.4199448227882385,0.4,1.7159075736999512,0.5443992018699646
1.096722960472107,0.5161495208740234,0.5805734395980835,0.44709235429763794,0.55,1.196545958518982,0.5585250854492188
1.096509575843811,0.45651841163635254,0.6399911642074585,0.44762325286865234,0.35,1.9214074611663818,0.6033107042312622
1.0614076852798462,0.45069190859794617,0.6107157766819,0.34362539649009705,0.5,1.4390219449996948,0.4345029294490814
1.1525334119796753,0.7365643382072449,0.4159690737724304,0.4027782380580902,0.6,1.7499096393585205,0.5222374796867371
1.1658451557159424,0.4577347934246063,0.7081103622913361,0.3400857746601105,0.44999999999999996,1.9347453117370605,0.4254629611968994
1.2211458683013916,0.5997341275215149,0.6214117407798767,0.3780548870563507,0.5,1.1339178085327148,0.4572736322879791
1.124367356300354,0.5173315405845642,0.6070358157157898,0.3152712285518646,0.4,1.540061354637146,0.3921557068824768
1.1519972085952759,0.7121883034706116,0.4398089051246643,0.38781341910362244,0.6,1.3625928163528442,0.49595800042152405
1.1245543956756592,0.5040542483329773,0.6205001473426819,0.3214780390262604,0.44999999999999996,1.1343040466308594,0.39985933899879456
1.1642773151397705,0.5573360323905945,0.606941282749176,0.3290599286556244,0.55,1.4715688228607178,0.39281487464904785
1.1457279920578003,0.6000939011573792,0.5456340909004211,0.39589470624923706,0.44999999999999996,1.6544729471206665,0.48793917894363403
1.2149947881698608,0.634509265422821,0.5804855227470398,0.45194560289382935,0.5,1.5893017053604126,0.5823947191238403
1.2237319946289062,0.6618143320083618,0.5619176626205444,0.4278388023376465,0.4,1.3408459424972534,0.5482439994812012
1.3258771896362305,0.581516444683075,0.7443607449531555,0.42164096236228943,0.4,1.4087790250778198,0.5440468192100525
1.179240107536316,0.552931010723114,0.6263090968132019,0.2968021035194397,0.5,1.5836862325668335,0.4105982482433319
1.342442274093628,0.6465618014335632,0.6958804726600647,0.3817628026008606,0.4,1.5825127363204956,0.46350499987602234
1.2818496227264404,0.6179631352424622,0.6638864874839783,0.4277357757091522,0.44999999999999996,1.6577614545822144,0.5315725803375244
1.3584754467010498,0.7080785632133484,0.6503968834877014,0.44160181283950806,0.5,1.625718116760254,0.5523177981376648
1.3490428924560547,0.7079803347587585,0.6410625576972961,0.4040542542934418,0.5,1.4429914951324463,0.5077051520347595
1.3983367681503296,0.6895382404327393,0.7087985277175903,0.41867876052856445,0.4,1.2679777145385742,0.5033791661262512
1.384506344795227,0.6841661334037781,0.700340211391449,0.4161679446697235,0.4,1.690505862236023,0.5330261588096619
1.3414087295532227,0.724091112613678,0.6173176169395447,0.4763076901435852,0.44999999999999996,1.807214617729187,0.5507137775421143
1.3715381622314453,0.7376914024353027,0.6338467597961426,0.46073371171951294,0.4,1.6715950965881348,0.5806898474693298
1.374841332435608,0.6886863112449646,0.6861550211906433,0.4253265857696533,0.25,1.0276516675949097,0.5924357771873474
1.3432387113571167,0.6246311068534851,0.7186076045036316,0.4454309642314911,0.5,1.7892124652862549,0.5824402570724487
1.3242839574813843,0.6190244555473328,0.7052595019340515,0.4372386634349823,0.35,1.6297627687454224,0.5848084092140198
1.3989471197128296,0.7113377451896667,0.6876093745231628,0.43786102533340454,0.44999999999999996,1.5289549827575684,0.5450755953788757
1.2574516534805298,0.8132420778274536,0.44420957565307617,0.5144509673118591,0.44999999999999996,1.6183068752288818,0.6374356150627136
1.404624342918396,0.6738990545272827,0.7307252883911133,0.4114364683628082,0.30000000000000004,1.6987450122833252,0.5674225091934204
1.4037811756134033,0.7388390898704529,0.6649420857429504,0.4708511531352997,0.30000000000000004,1.3575044870376587,0.6004469394683838
1.304247260093689,0.667926013469696,0.6363212466239929,0.4831463396549225,0.44999999999999996,1.2643965482711792,0.6009097695350647
1.4330191612243652,0.7264900207519531,0.7065291404724121,0.49046316742897034,0.44999999999999996,1.3782929182052612,0.6287762522697449
1.4250807762145996,0.68492192029953,0.7401588559150696,0.4795933663845062,0.5,1.3763532638549805,0.6169255375862122
1.3276866674423218,0.6046810746192932,0.7230055928230286,0.3927152454853058,0.5,1.6071325540542603,0.5630359053611755
1.4749644994735718,0.6594622135162354,0.8155022859573364,0.4458230137825012,0.4,1.246492624282837,0.6071975827217102
1.3637205362319946,0.4959504306316376,0.8677701056003571,0.3045763671398163,0.30000000000000004,1.4884700775146484,0.4941037595272064
1.3955022096633911,0.6341788172721863,0.7613233923912048,0.43163415789604187,0.4,0.8488916754722595,0.621818482875824
1.4066298007965088,0.5541948676109314,0.8524349331855774,0.36073920130729675,0.25,1.6531953811645508,0.5567473769187927
1.3538094758987427,0.6958849430084229,0.6579245328903198,0.4436085820198059,0.4,0.6455578804016113,0.5914700627326965
1.4428337812423706,0.5983646512031555,0.8444691300392151,0.4280067980289459,0.30000000000000004,1.631862759590149,0.625334620475769
1.4154359102249146,0.560694694519043,0.8547412157058716,0.41744452714920044,0.44999999999999996,1.6869792938232422,0.6095688939094543
1.3894068002700806,0.6024540066719055,0.786952793598175,0.45437827706336975,0.4,1.7002214193344116,0.6343247890472412
1.4407761096954346,0.5180529952049255,0.922723114490509,0.3619591295719147,0.5,1.4020211696624756,0.5643675923347473
1.2821669578552246,0.6778152585029602,0.6043516993522644,0.4815664291381836,0.4,1.679042100906372,0.6798490285873413
1.3941261768341064,0.6855394244194031,0.7085867524147034,0.4928736686706543,0.55,1.4959443807601929,0.6758015155792236
1.4604429006576538,0.615761935710907,0.8446809649467468,0.40722283720970154,0.30000000000000004,1.4023587703704834,0.5738129615783691
1.3181278705596924,0.7311955690383911,0.5869323015213013,0.5129621028900146,0.44999999999999996,1.549456000328064,0.677931010723114
1.3343147039413452,0.7023961544036865,0.6319185495376587,0.4661157727241516,0.44999999999999996,1.3942710161209106,0.6339831352233887
1.310247778892517,0.7048577666282654,0.6053900122642517,0.46039754152297974,0.5,1.308561086654663,0.6286541223526001
1.3699086904525757,0.6811666488647461,0.6887420415878296,0.43652138113975525,0.4,1.1946635246276855,0.5652331709861755
1.3199275732040405,0.6804177165031433,0.6395098567008972,0.44050511717796326,0.4,1.5543917417526245,0.5572795867919922
1.3184186220169067,0.6397987008094788,0.678619921207428,0.40387454628944397,0.44999999999999996,1.5802377462387085,0.5354032516479492
1.2349048852920532,0.6822099685668945,0.5526949167251587,0.44490310549736023,0.6,1.1845264434814453,0.5607873797416687
1.264919638633728,0.6492879390716553,0.6156316995620728,0.42135244607925415,0.35,1.6445969343185425,0.5118082165718079
1.2574090957641602,0.6524767875671387,0.6049323081970215,0.4132404327392578,0.55,1.4070686101913452,0.5124583840370178
1.2826818227767944,0.6621352434158325,0.6205465793609619,0.4252797067165375,0.4,1.9490329027175903,0.509480357170105
1.1888861656188965,0.6342093348503113,0.5546768307685852,0.39096659421920776,0.5,1.425033688545227,0.501682460308075
1.1111276149749756,0.6937434077262878,0.41738420724868774,0.4460725784301758,0.44999999999999996,1.3323595523834229,0.5588542222976685
1.1448726654052734,0.7488924264907837,0.39598023891448975,0.5023638010025024,0.30000000000000004,1.3826185464859009,0.5931536555290222
1.152787208557129,0.6272551417350769,0.525532066822052,0.4261764585971832,0.30000000000000004,1.6069077253341675,0.5432056784629822
1.213500738143921,0.6280144453048706,0.5854862928390503,0.4148273468017578,0.4,1.9455640316009521,0.5114012956619263
1.2468852996826172,0.6098530888557434,0.6370322108268738,0.4234817624092102,0.5,1.3793174028396606,0.5396131873130798
1.3079477548599243,0.6418865323066711,0.6660612225532532,0.45084476470947266,0.30000000000000004,1.2404141426086426,0.5923177599906921
1.2270020246505737,0.6140336990356445,0.6129683256149292,0.430556058883667,0.25,1.3651641607284546,0.5354129076004028
1.273239254951477,0.6451181173324585,0.6281211376190186,0.4706485867500305,0.4,1.812099575996399,0.5829212665557861
1.377447485923767,0.5986530780792236,0.7787944078445435,0.4133619964122772,0.44999999999999996,1.479581594467163,0.5868080258369446
1.222124695777893,0.7593996524810791,0.46272504329681396,0.5436020493507385,0.55,1.4861836433410645,0.7144182324409485
1.3520084619522095,0.604138195514679,0.7478702664375305,0.42833229899406433,0.30000000000000004,1.8160852193832397,0.546029806137085
1.325683355331421,0.6361915469169617,0.6894918084144592,0.46441736817359924,0.44999999999999996,1.9751883745193481,0.582422137260437
1.1998165845870972,0.7804828882217407,0.41933369636535645,0.535821795463562,0.35,1.8196818828582764,0.6998831629753113
1.2761024236679077,0.6485786437988281,0.6275237798690796,0.45762139558792114,0.44999999999999996,1.8931128978729248,0.5605659484863281
1.251175880432129,0.6418268084526062,0.6093490719795227,0.4445074200630188,0.4,1.82342529296875,0.5634692907333374
1.216365933418274,0.6346473097801208,0.5817186236381531,0.4584243893623352,0.4,1.7788310050964355,0.5659574270248413
1.2020295858383179,0.6437644362449646,0.5582651495933533,0.4628005921840668,0.5,1.8958237171173096,0.5615154504776001
1.1857147216796875,0.6406254172325134,0.5450893044471741,0.44944366812705994,0.30000000000000004,1.6649079322814941,0.5692740678787231
1.1725695133209229,0.6311894059181213,0.5413801074028015,0.4341890811920166,0.35,2.1419436931610107,0.5482153296470642
1.1501744985580444,0.6503564715385437,0.49981802701950073,0.45722347497940063,0.4,1.668478012084961,0.5852512717247009
1.1535898447036743,0.6946506500244141,0.45893919467926025,0.4690006673336029,0.30000000000000004,1.2782652378082275,0.5812872052192688
1.2591534852981567,0.5705127716064453,0.6886407136917114,0.38668009638786316,0.4,1.580707311630249,0.5024226903915405
1.2505015134811401,0.6288967132568359,0.6216048002243042,0.4151831567287445,0.15000000000000002,1.0745731592178345,0.519757866859436
2.06644868850708,0.5726458430290222,1.4938028454780579,0.5014678835868835,0.55,0.9796733856201172,0.7331758141517639
2.081239938735962,0.5204736590385437,1.5607662796974182,0.42626816034317017,0.55,1.36753249168396,0.6658926010131836
2.0303733348846436,0.45120248198509216,1.5791708528995514,0.3654444217681885,0.5,1.1958694458007812,0.6121959686279297
2.149462938308716,0.573607325553894,1.5758556127548218,0.3381454646587372,0.5,0.9061034917831421,0.5646706819534302
2.0336263179779053,0.8164892196655273,1.217137098312378,0.4169897735118866,0.44999999999999996,1.334517478942871,0.6620615124702454
2.064441680908203,0.7696576118469238,1.2947840690612793,0.40095648169517517,0.55,1.143805742263794,0.6241958737373352
2.0364487171173096,0.90655916929245,1.1298895478248596,0.4438369870185852,0.6,1.38760507106781,0.6595110297203064
2.0534427165985107,0.7105544805526733,1.3428882360458374,0.38105347752571106,0.6,1.2823243141174316,0.5893130898475647
2.041106700897217,0.8226869702339172,1.2184197306632996,0.4382871687412262,0.5,1.1784390211105347,0.6176431179046631
2.070023775100708,0.8376893997192383,1.2323343753814697,0.4294717013835907,0.55,1.1228843927383423,0.6298399567604065
1.7973865270614624,0.7529597878456116,1.0444267392158508,0.4147063195705414,0.4,1.3912099599838257,0.549956738948822
1.892727255821228,0.769084632396698,1.12364262342453,0.38648244738578796,0.5,1.1378470659255981,0.5292169451713562
1.9485710859298706,0.6886953115463257,1.259875774383545,0.36615613102912903,0.4,1.3756979703903198,0.5400336384773254
1.779435396194458,0.7129262089729309,1.066509187221527,0.3462684750556946,0.4,1.0193829536437988,0.5251060724258423
1.8873634338378906,0.5682917833328247,1.319071650505066,0.2935732305049896,0.55,1.2022939920425415,0.45236706733703613
1.5987262725830078,0.726261556148529,0.8724647164344788,0.38745102286338806,0.5,1.1318342685699463,0.5475020408630371
1.8440523147583008,0.5959264636039734,1.2481258511543274,0.3323792815208435,0.44999999999999996,0.9876960515975952,0.47150173783302307
1.6561771631240845,0.7744876146316528,0.8816895484924316,0.39233919978141785,0.44999999999999996,0.9852262735366821,0.5818094611167908
1.7293270826339722,0.44738179445266724,1.281945288181305,0.27056077122688293,0.55,1.0884041786193848,0.3995371460914612
1.6029247045516968,0.41887789964675903,1.1840468049049377,0.2585943639278412,0.35,1.4455300569534302,0.36942043900489807
1.7059074640274048,0.47424015402793884,1.231667309999466,0.29817983508110046,0.5,1.2496795654296875,0.41798344254493713
1.6418545246124268,0.4188655912876129,1.2229889333248138,0.24762211740016937,0.6,1.658164143562317,0.3560529351234436
1.5394290685653687,0.5182608962059021,1.0211681723594666,0.27118736505508423,0.65,1.083093523979187,0.4049423336982727
1.4296379089355469,0.4916582703590393,0.9379796385765076,0.27230343222618103,0.4,1.434190034866333,0.4121897220611572
1.5153111219406128,0.4109395146369934,1.1043716073036194,0.26107752323150635,0.55,1.3269455432891846,0.389447957277298
1.3841923475265503,0.4561289846897125,0.9280633628368378,0.2511308193206787,0.6,1.105911135673523,0.39371612668037415
1.4266644716262817,0.6321250796318054,0.7945393919944763,0.33372366428375244,0.6,1.4239298105239868,0.5083615183830261
1.5188493728637695,0.4020179808139801,1.1168313920497894,0.28535428643226624,0.6,1.3192014694213867,0.3998989760875702
1.3877242803573608,0.5148198008537292,0.8729044795036316,0.34127816557884216,0.6,1.469139814376831,0.49762001633644104
1.408504605293274,0.5575733184814453,0.8509312868118286,0.31946754455566406,0.65,1.0567985773086548,0.4855433404445648
1.3540472984313965,0.48469477891921997,0.8693525195121765,0.3338446319103241,0.5,0.5432447791099548,0.508866012096405
1.47565495967865,0.5499467849731445,0.9257081747055054,0.3785282373428345,0.4,0.9602192044258118,0.5805503726005554
1.255119800567627,0.5128272175788879,0.742292582988739,0.29947754740715027,0.55,0.6015430092811584,0.4814465045928955
1.5289252996444702,0.5628370642662048,0.9660882353782654,0.3719792068004608,0.44999999999999996,1.1741489171981812,0.5935574769973755
1.269845724105835,0.4596171975135803,0.8102285265922546,0.31921496987342834,0.6,1.497145652770996,0.49314650893211365
1.4579905271530151,0.638084352016449,0.8199061751365662,0.41240110993385315,0.4,1.4368610382080078,0.6593920588493347
1.2646825313568115,0.47296619415283203,0.7917163372039795,0.36968955397605896,0.5,1.5633220672607422,0.5242841839790344
1.4106167554855347,0.5263727307319641,0.8842440247535706,0.40248703956604004,0.55,1.4343420267105103,0.5736871361732483
1.34286630153656,0.5158581733703613,0.8270081281661987,0.30203577876091003,0.44999999999999996,0.8390777111053467,0.5029345750808716
1.4985383749008179,0.6620643138885498,0.8364740610122681,0.47488245368003845,0.5,1.3022072315216064,0.683646559715271
1.2892249822616577,0.5599605441093445,0.7292644381523132,0.3693954050540924,0.44999999999999996,1.3593037128448486,0.5086833834648132
1.4608668088912964,0.7124860286712646,0.7483807802200317,0.48716041445732117,0.55,1.2242136001586914,0.6950722336769104
1.4008262157440186,0.5065793395042419,0.8942468762397766,0.37124377489089966,0.5,1.5191607475280762,0.4837239384651184
1.4077157974243164,0.6002764701843262,0.8074393272399902,0.43481332063674927,0.44999999999999996,1.1586849689483643,0.5827167630195618
1.4879088401794434,0.6101095080375671,0.8777993321418762,0.45970603823661804,0.55,1.3105576038360596,0.6029462218284607
1.4885165691375732,0.5353446006774902,0.953171968460083,0.3880661129951477,0.5,1.240885853767395,0.5200205445289612
1.2783490419387817,0.7388625144958496,0.5394865274429321,0.47560229897499084,0.44999999999999996,1.2530810832977295,0.6567689776420593
1.4188474416732788,0.6756260395050049,0.7432214021682739,0.3962584435939789,0.4,1.283058524131775,0.6032983064651489
1.4353117942810059,0.5969242453575134,0.8383875489234924,0.36907321214675903,0.44999999999999996,0.8640150427818298,0.56143718957901
1.476445198059082,0.5797447562217712,0.8967004418373108,0.3502063751220703,0.44999999999999996,0.9628068804740906,0.5588793158531189
1.4095709323883057,0.6570035815238953,0.7525673508644104,0.36851951479911804,0.5,1.6045383214950562,0.5806456208229065
1.3412452936172485,0.5985419154167175,0.742703378200531,0.4082411825656891,0.44999999999999996,1.5006486177444458,0.6444348692893982
1.402502417564392,0.5882574915885925,0.8142449259757996,0.42128992080688477,0.55,1.2981154918670654,0.6522194743156433
1.3339232206344604,0.6240153312683105,0.7099078893661499,0.4369456470012665,0.44999999999999996,1.275744915008545,0.6885757446289062
1.2108770608901978,0.6638323664665222,0.5470446944236755,0.4657858908176422,0.5,1.34434974193573,0.6956222653388977
1.323353886604309,0.542571485042572,0.7807824015617371,0.39418038725852966,0.55,1.1301637887954712,0.6335145235061646
1.276906967163086,0.4453814923763275,0.8315254747867584,0.32913872599601746,0.5,1.0260419845581055,0.5193254351615906
1.3179066181182861,0.4577034115791321,0.860203206539154,0.3461872935295105,0.4,1.4844160079956055,0.5545946359634399
1.2380632162094116,0.40213942527770996,0.8359237909317017,0.3218706548213959,0.6,1.6559513807296753,0.5353996157646179
1.282676100730896,0.35376033186912537,0.9289157688617706,0.2337590456008911,0.44999999999999996,1.8621996641159058,0.41179758310317993
1.0880357027053833,0.5982295870780945,0.4898061156272888,0.3757126033306122,0.4,1.5972241163253784,0.5694041848182678
1.1055032014846802,0.43898487091064453,0.6665183305740356,0.3640715479850769,0.65,2.0295920372009277,0.5752150416374207
1.0657081604003906,0.3541187644004822,0.7115893959999084,0.22897778451442719,0.4,1.5344372987747192,0.43072691559791565
1.1084288358688354,0.6256049275398254,0.48282390832901,0.4200383126735687,0.65,1.7004225254058838,0.5460214614868164
1.1373991966247559,0.5733423233032227,0.5640568733215332,0.37603217363357544,0.4,1.6555331945419312,0.5944097638130188
1.019102931022644,0.587598979473114,0.43150395154953003,0.382312148809433,0.55,1.761348009109497,0.5805500149726868
1.0854219198226929,0.5624645352363586,0.5229573845863342,0.33359983563423157,0.4,1.3901584148406982,0.5246371030807495
0.9983598589897156,0.6167377829551697,0.3816220760345459,0.3738478720188141,0.65,1.4545127153396606,0.5066673159599304
1.1600359678268433,0.6497445702552795,0.5102913975715637,0.43638840317726135,0.44999999999999996,1.7415828704833984,0.5677065253257751
1.0869120359420776,0.6694949865341187,0.417417049407959,0.4117951989173889,0.55,1.3523857593536377,0.5375261306762695
1.2846702337265015,0.4598308503627777,0.8248393833637238,0.31092333793640137,0.4,1.1984943151474,0.4390142560005188
1.1802351474761963,0.5260226130485535,0.6542125344276428,0.3489956259727478,0.44999999999999996,1.1890296936035156,0.48433229327201843
1.1397812366485596,0.6449195742607117,0.4948616623878479,0.43361082673072815,0.6,1.5449814796447754,0.5428736805915833
1.1525328159332275,0.5032375454902649,0.6492952704429626,0.3337095081806183,0.65,1.7413558959960938,0.46676644682884216
1.169798493385315,0.493861585855484,0.6759369075298309,0.3313140571117401,0.65,2.1046836376190186,0.4484764635562897
1.1506351232528687,0.5293195843696594,0.6213155388832092,0.33935147523880005,0.65,1.4571607112884521,0.45139390230178833
1.1805452108383179,0.6424351930618286,0.5381100177764893,0.39762231707572937,0.5,1.5029189586639404,0.49623653292655945
1.2511051893234253,0.4991835057735443,0.751921683549881,0.31492581963539124,0.4,1.440102458000183,0.41875821352005005
1.1666072607040405,0.6843574643135071,0.48224979639053345,0.4187678396701813,0.55,1.5486036539077759,0.5440269708633423
1.3084454536437988,0.515285313129425,0.7931601405143738,0.35804352164268494,0.65,1.9260663986206055,0.4515785872936249
1.3875564336776733,0.5102421045303345,0.8773143291473389,0.36556097865104675,0.35,1.6477844715118408,0.4593485891819
1.3825910091400146,0.4879782199859619,0.8946127891540527,0.3373727798461914,0.4,1.8614400625228882,0.44251298904418945
1.3495501279830933,0.5070834159851074,0.8424667119979858,0.32657095789909363,0.44999999999999996,1.7068548202514648,0.43918877840042114
1.1848043203353882,0.7243033647537231,0.46050095558166504,0.4518798887729645,0.4,1.6557071208953857,0.586671769618988
1.0714300870895386,0.7927954196929932,0.2786346673965454,0.48419663310050964,0.44999999999999996,1.1383618116378784,0.60284823179245
1.2992477416992188,0.5590071082115173,0.7402406334877014,0.3987515866756439,0.4,1.2064861059188843,0.4873403012752533
1.2154728174209595,0.5694916844367981,0.6459811329841614,0.3807676434516907,0.5,1.4409387111663818,0.4837701916694641
1.137233018875122,0.6251280903816223,0.5121049284934998,0.39945581555366516,0.44999999999999996,1.9370670318603516,0.5412914752960205
1.0531177520751953,0.7208177447319031,0.33230000734329224,0.4833965301513672,0.44999999999999996,1.7602952718734741,0.601231038570404
1.1222368478775024,0.632261335849762,0.4899755120277405,0.4353640675544739,0.4,1.397057056427002,0.5663002133369446
1.1026418209075928,0.5636889338493347,0.5389528870582581,0.4036543071269989,0.30000000000000004,1.935828447341919,0.5364043116569519
1.1717911958694458,0.5568243265151978,0.614966869354248,0.40236401557922363,0.7,1.4763555526733398,0.5113603472709656
1.1184717416763306,0.6377695202827454,0.4807022213935852,0.446901798248291,0.35,1.6401424407958984,0.5813547968864441
1.107033371925354,0.5974294543266296,0.5096039175987244,0.4364083409309387,0.4,1.6026921272277832,0.5701492428779602
1.0863975286483765,0.6929165720939636,0.39348095655441284,0.46982327103614807,0.4,1.418428659439087,0.5918854475021362
1.200487494468689,0.6194171905517578,0.5810703039169312,0.432721346616745,0.35,1.745757818222046,0.5643133521080017
1.1519407033920288,0.5700039267539978,0.581936776638031,0.38725075125694275,0.55,1.5509217977523804,0.5363644957542419
1.2062214612960815,0.6448332667350769,0.5613881945610046,0.43990182876586914,0.35,1.2106561660766602,0.5582515597343445
1.1324373483657837,0.5048069357872009,0.6276304125785828,0.31278684735298157,0.25,1.8997466564178467,0.4477998912334442
1.1992689371109009,0.6027905344963074,0.5964784026145935,0.34010985493659973,0.55,1.5535801649093628,0.4862038195133209
1.8133331537246704,0.6124324202537537,1.2009007334709167,0.5232812762260437,0.44999999999999996,1.4395695924758911,0.691493809223175
1.6772785186767578,0.5058521628379822,1.1714263558387756,0.4698140323162079,0.35,1.164928674697876,0.6902238130569458
1.992625117301941,0.4849967062473297,1.5076284110546112,0.37328240275382996,0.35,1.7495371103286743,0.4990418553352356
1.8289390802383423,0.41400232911109924,1.414936751127243,0.3856988549232483,0.55,1.6310666799545288,0.5428903698921204
1.732028603553772,0.582179844379425,1.149848759174347,0.48099571466445923,0.44999999999999996,1.4075372219085693,0.6656193137168884
1.4928128719329834,0.8945263028144836,0.5982865691184998,0.5924104452133179,0.4,1.3422402143478394,0.8132109642028809
1.723957896232605,0.6353660821914673,1.0885918140411377,0.4317057132720947,0.4,1.0950459241867065,0.617384135723114
1.838899850845337,0.5098506808280945,1.3290491700172424,0.3899266719818115,0.5,0.9981276988983154,0.5306892395019531
1.8451019525527954,0.4830256998538971,1.3620762526988983,0.3644889295101166,0.5,0.5789885520935059,0.5572629570960999
1.8988550901412964,0.5064150094985962,1.3924400806427002,0.3727629780769348,0.55,0.8864776492118835,0.5394503474235535
1.909009575843811,0.7056485414505005,1.2033610343933105,0.44107112288475037,0.44999999999999996,0.9051613807678223,0.5923072695732117
1.858030915260315,0.51434725522995,1.343683660030365,0.3695935308933258,0.4,1.143775463104248,0.5117966532707214
1.9030977487564087,1.056613802909851,0.8464839458465576,0.6701254844665527,0.55,1.1724687814712524,0.9149123430252075
1.887483835220337,1.0287870168685913,0.8586968183517456,0.5875554084777832,0.55,1.0783296823501587,0.7899255156517029
1.9161255359649658,0.8882312178611755,1.0278943181037903,0.51946622133255,0.44999999999999996,1.1308987140655518,0.7430197596549988
1.8885570764541626,0.807747483253479,1.0808095932006836,0.5211784839630127,0.44999999999999996,1.1689707040786743,0.744347095489502
1.8952312469482422,0.8409034609794617,1.0543277859687805,0.6267684102058411,0.4,0.9562562704086304,0.8469387292861938
1.6772425174713135,0.7746055722236633,0.9026369452476501,0.5308392643928528,0.44999999999999996,1.3418176174163818,0.7841269969940186
1.9459335803985596,0.8463932275772095,1.09954035282135,0.5898277759552002,0.44999999999999996,1.1440858840942383,0.8683480620384216
1.6865036487579346,0.8825546503067017,0.8039489984512329,0.606908917427063,0.5,1.0091304779052734,0.8078357577323914
1.6869076490402222,0.9759079217910767,0.7109997272491455,0.6127505302429199,0.44999999999999996,0.44034913182258606,0.8435392379760742
1.6592190265655518,1.145466923713684,0.5137521028518677,0.6642967462539673,0.5,1.2498162984848022,0.852969765663147
1.3796042203903198,1.104715347290039,0.27488887310028076,0.7163820266723633,0.6,1.0905035734176636,0.8982704281806946
1.776161551475525,0.7036086916923523,1.0725528597831726,0.5207118988037109,0.44999999999999996,1.162853479385376,0.7195356488227844
1.7418711185455322,0.7287351489067078,1.0131359696388245,0.5263280272483826,0.55,1.4448305368423462,0.7113829255104065
1.6791452169418335,0.7629579305648804,0.9161872863769531,0.5512313842773438,0.55,1.647472620010376,0.7059866189956665
1.6809641122817993,0.5587828755378723,1.122181236743927,0.46941518783569336,0.44999999999999996,1.0006587505340576,0.6256749629974365
1.7254841327667236,0.7462654709815979,0.9792186617851257,0.591228187084198,0.55,0.6864756941795349,0.7663092017173767
1.449113130569458,1.0311521291732788,0.4179610013961792,0.7287696003913879,0.55,1.409677505493164,0.864349365234375
1.5951074361801147,0.6028130650520325,0.9922943711280823,0.4588014781475067,0.55,1.291703701019287,0.6278654336929321
1.5672111511230469,0.7429835796356201,0.8242275714874268,0.5885785222053528,0.44999999999999996,1.351799726486206,0.7740131616592407
1.6482124328613281,0.631096363067627,1.0171160697937012,0.543321430683136,0.44999999999999996,1.0924172401428223,0.7276092767715454
1.5124996900558472,0.8269208073616028,0.6855788826942444,0.6012887358665466,0.5,0.9154825806617737,0.7771229147911072
1.3806055784225464,0.7092667818069458,0.6713387966156006,0.588864803314209,0.44999999999999996,1.3861069679260254,0.725679874420166
1.2567394971847534,0.7422014474868774,0.514538049697876,0.6311010718345642,0.6,1.2502061128616333,0.72691410779953
1.2132617235183716,0.8943912386894226,0.318870484828949,0.6173375248908997,0.4,1.3117964267730713,0.7188332676887512
1.2994483709335327,0.6574817299842834,0.6419666409492493,0.5412371754646301,0.25,1.6863961219787598,0.6788610816001892
1.2979553937911987,0.7357422709465027,0.562213122844696,0.4931201636791229,0.35,1.3816944360733032,0.6394342184066772
1.3083877563476562,0.7136015892028809,0.5947861671447754,0.49966365098953247,0.30000000000000004,1.2755674123764038,0.6026891469955444
1.2753466367721558,0.5654853582382202,0.7098612785339355,0.4193595051765442,0.30000000000000004,0.8738105297088623,0.539578378200531
1.3458260297775269,0.5274076461791992,0.8184183835983276,0.39554330706596375,0.44999999999999996,1.5452094078063965,0.49814891815185547
1.3199955224990845,0.5623602867126465,0.757635235786438,0.4328474700450897,0.25,1.339023470878601,0.5253340005874634
1.2661529779434204,0.6194106936454773,0.6467422842979431,0.47277793288230896,0.4,1.4628835916519165,0.5718631744384766
1.3273334503173828,0.6040797233581543,0.7232537269592285,0.4609461724758148,0.35,1.5738649368286133,0.568969190120697
1.3526653051376343,0.566666305065155,0.7859990000724792,0.3982866704463959,0.25,1.4365085363388062,0.49667730927467346
1.392065405845642,0.5415599942207336,0.8505054116249084,0.42169734835624695,0.30000000000000004,1.7257426977157593,0.527105987071991
1.3212980031967163,0.7159785628318787,0.6053194403648376,0.45498666167259216,0.15000000000000002,1.0556596517562866,0.6032774448394775
1.3326685428619385,0.6662969589233398,0.6663715839385986,0.5046896934509277,0.35,1.2678446769714355,0.6072759032249451
1.3778877258300781,0.639066755771637,0.7388209700584412,0.4827794134616852,0.5,1.3192484378814697,0.5844783782958984
1.364099383354187,0.6464514136314392,0.7176479697227478,0.49193963408470154,0.4,1.2656418085098267,0.5908620953559875
1.3759549856185913,0.5663623213768005,0.8095926642417908,0.41307851672172546,0.4,1.000462293624878,0.5360161662101746
1.4123905897140503,0.5845906734466553,0.827799916267395,0.44217267632484436,0.30000000000000004,1.433341145515442,0.5487844347953796
1.3727952241897583,0.6609256863594055,0.7118695378303528,0.49699416756629944,0.4,1.5128319263458252,0.5989442467689514
1.3479276895523071,0.7427206039428711,0.605207085609436,0.4264651834964752,0.4,1.173030972480774,0.5407464504241943
1.4857896566390991,0.6816940307617188,0.8040956258773804,0.43567490577697754,0.30000000000000004,1.4413981437683105,0.5487488508224487
1.4903392791748047,0.6503109335899353,0.8400283455848694,0.4672386348247528,0.4,1.548921823501587,0.5868006348609924
1.4938000440597534,0.7329224944114685,0.7608775496482849,0.5207170844078064,0.25,1.5583914518356323,0.6125711798667908
1.4048104286193848,0.7401371598243713,0.6646732687950134,0.4641779959201813,0.4,1.3881582021713257,0.5982525944709778
1.4369897842407227,0.7483787536621094,0.6886110305786133,0.5179164409637451,0.35,1.2165435552597046,0.6488051414489746
1.3978769779205322,0.7988898754119873,0.5989871025085449,0.5298876166343689,0.30000000000000004,1.2952134609222412,0.6652660369873047
1.4481652975082397,0.7642860412597656,0.6838792562484741,0.5350053906440735,0.35,1.2679253816604614,0.6426634788513184
1.4905281066894531,0.7296475172042847,0.7608805894851685,0.5160164833068848,0.4,1.4316633939743042,0.6447271704673767
1.3799207210540771,0.742454469203949,0.6374662518501282,0.515678346157074,0.30000000000000004,1.5601218938827515,0.648149311542511
1.8320938348770142,0.6770678758621216,1.1550259590148926,0.5705360770225525,0.35,1.159967064857483,0.6633934378623962
1.6819311380386353,0.7172349691390991,0.9646961688995361,0.6638650298118591,0.35,1.0726839303970337,0.7678305506706238
1.5905203819274902,0.8339189887046814,0.7566013932228088,0.5566213726997375,0.30000000000000004,1.7234790325164795,0.630039632320404
1.8399933576583862,0.6586962342262268,1.1812971234321594,0.5240702033042908,0.09999999999999998,1.5270017385482788,0.6033642888069153
1.3907932043075562,0.9036023020744324,0.4871909022331238,0.5902388691902161,0.4,1.849401593208313,0.7602037787437439
1.519508957862854,0.7718446850776672,0.7476642727851868,0.5728151798248291,0.25,1.4019932746887207,0.6850540041923523
1.4154592752456665,0.7476282715797424,0.6678310036659241,0.5183186531066895,0.35,1.8780674934387207,0.614507794380188
1.3891884088516235,0.591127336025238,0.7980610728263855,0.4939061105251312,0.4,1.7192142009735107,0.642236053943634
1.4241609573364258,0.6996967196464539,0.7244642376899719,0.5160490870475769,0.4,1.629928469657898,0.669935941696167
1.2822579145431519,0.6739804148674011,0.6082774996757507,0.4668850600719452,0.4,1.6791366338729858,0.5687662959098816
1.3002986907958984,0.6506568789482117,0.6496418118476868,0.4680263102054596,0.30000000000000004,1.7469396591186523,0.5653550028800964
1.2885760068893433,0.4873226284980774,0.8012533783912659,0.48371621966362,0.30000000000000004,1.9184705018997192,0.617992103099823
1.3386080265045166,0.7759721875190735,0.5626358389854431,0.5580331087112427,0.30000000000000004,1.685585856437683,0.7080615758895874
1.2432091236114502,0.7465111613273621,0.49669796228408813,0.5912724137306213,0.4,1.167097568511963,0.7265270352363586
1.0867295265197754,0.862030029296875,0.2246994972229004,0.6354441046714783,0.5,1.932429552078247,0.8189142346382141
1.13919198513031,0.7144932150840759,0.42469877004623413,0.5872034430503845,0.4,1.4586609601974487,0.8233880400657654
0.9213194847106934,0.8113328814506531,0.10998660326004028,0.5337786078453064,0.44999999999999996,1.6693804264068604,0.7145194411277771
1.0972589254379272,0.6556336283683777,0.44162529706954956,0.5594937205314636,0.6,1.6114416122436523,0.7727047204971313
1.096509337425232,0.6896111369132996,0.4068982005119324,0.5449529886245728,0.6,1.2998380661010742,0.7801217436790466
1.0362776517868042,0.7263603806495667,0.30991727113723755,0.5525583624839783,0.55,1.8736592531204224,0.7854375243186951
1.1864060163497925,0.44960838556289673,0.7367976307868958,0.35360097885131836,0.35,2.012444257736206,0.536596953868866
1.1680099964141846,0.575733482837677,0.5922765135765076,0.4876042902469635,0.25,2.1353378295898438,0.6759671568870544
1.117279291152954,0.6965553760528564,0.42072391510009766,0.4884522557258606,0.44999999999999996,1.7429605722427368,0.6803897023200989
1.1425598859786987,0.6934604048728943,0.44909948110580444,0.46523553133010864,0.35,2.127387285232544,0.6499021649360657
1.0660688877105713,0.7178232073783875,0.34824568033218384,0.4725801646709442,0.5,1.6680898666381836,0.614719808101654
1.097677230834961,0.44773951172828674,0.6499377191066742,0.40038761496543884,0.6,1.6740412712097168,0.5572939515113831
1.1236743927001953,0.6614261269569397,0.4622482657432556,0.45174065232276917,0.19999999999999996,1.7525560855865479,0.6188781261444092
1.0006914138793945,0.5902547240257263,0.4104366898536682,0.5350722074508667,0.55,1.3754758834838867,0.6888090968132019
1.106790542602539,0.5820286870002747,0.5247618556022644,0.5880722999572754,0.5,1.836561679840088,0.7442334294319153
1.2021373510360718,0.7444834113121033,0.4576539397239685,0.5602070689201355,0.30000000000000004,1.759821891784668,0.746823251247406
1.2486457824707031,0.7113556861877441,0.537290096282959,0.5107967257499695,0.4,1.8391191959381104,0.6797378659248352
1.3260785341262817,0.7682743072509766,0.5578042268753052,0.5146900415420532,0.4,1.5303940773010254,0.6965857148170471
1.3679571151733398,0.8540220260620117,0.5139350891113281,0.5781710743904114,0.5,1.64450204372406,0.7656168341636658
1.3769619464874268,0.7552131414413452,0.6217488050460815,0.571456253528595,0.4,1.7318663597106934,0.7311161160469055
1.3948817253112793,0.878884494304657,0.5159972310066223,0.5421709418296814,0.19999999999999996,1.7557169198989868,0.7211514711380005
1.3658109903335571,0.8353563547134399,0.5304546356201172,0.5267394185066223,0.4,1.5413070917129517,0.7255300879478455
1.2775087356567383,0.9287843108177185,0.3487244248390198,0.5913161635398865,0.44999999999999996,1.7869116067886353,0.7881536483764648
1.4040201902389526,0.8654519319534302,0.5385682582855225,0.5427822470664978,0.35,1.6258879899978638,0.7455460429191589
1.3278000354766846,0.7616848945617676,0.566115140914917,0.5147119760513306,0.4,1.6715320348739624,0.690097451210022
1.3102110624313354,0.8814865350723267,0.4287245273590088,0.49157586693763733,0.30000000000000004,1.3057447671890259,0.6095854640007019
1.312873125076294,0.8024038672447205,0.5104692578315735,0.5194265246391296,0.4,1.7794629335403442,0.6249696612358093
1.271713137626648,0.8875415921211243,0.3841715455055237,0.48751917481422424,0.6,2.023832321166992,0.5873080492019653
1.3825064897537231,0.7528275847434998,0.6296789050102234,0.45361945033073425,0.5,1.4546427726745605,0.5728598237037659
1.4069225788116455,0.8148202300071716,0.5921023488044739,0.5024198889732361,0.4,1.8353221416473389,0.6849601864814758
1.3945472240447998,0.7555496096611023,0.6389976143836975,0.4699071943759918,0.5,1.4224631786346436,0.6309669613838196
1.3059921264648438,0.8144298791885376,0.49156224727630615,0.5257763862609863,0.35,1.588281512260437,0.6995174288749695
1.3006080389022827,0.7304377555847168,0.5701702833175659,0.49632102251052856,0.4,1.899922490119934,0.6778922080993652
1.2187832593917847,0.7737805843353271,0.4450026750564575,0.4969051480293274,0.4,1.322033405303955,0.6838876008987427
1.2470325231552124,0.7119356989860535,0.5350968241691589,0.4394632875919342,0.35,1.3715052604675293,0.6066058278083801
1.1973689794540405,0.6473276019096375,0.5500413775444031,0.395805299282074,0.19999999999999996,1.7247893810272217,0.5471574664115906
1.210428237915039,0.6571993231773376,0.5532289147377014,0.4001735746860504,0.30000000000000004,1.4815179109573364,0.5354524254798889
1.1807266473770142,0.6763282418251038,0.5043984055519104,0.41549697518348694,0.25,1.3378076553344727,0.5405502319335938
1.2705137729644775,0.6729117631912231,0.5976020097732544,0.42823514342308044,0.44999999999999996,1.9479080438613892,0.5739271640777588
1.3010910749435425,0.6879229545593262,0.6131681203842163,0.4276607632637024,0.44999999999999996,1.3867276906967163,0.5766205191612244
1.2978761196136475,0.6904555559158325,0.6074205636978149,0.4649394154548645,0.55,1.4965208768844604,0.6020049452781677
1.2971237897872925,0.8044977188110352,0.4926260709762573,0.5119875073432922,0.30000000000000004,1.4728176593780518,0.6577507853507996
1.33243727684021,0.7794912457466125,0.5529460310935974,0.48467522859573364,0.35,1.2230777740478516,0.596900463104248
1.2468757629394531,0.234649658203125,1.0122261047363281,0.2916063964366913,0.44999999999999996,1.3553833961486816,0.5247806906700134
1.213690996170044,0.40343496203422546,0.8102560341358185,0.37675103545188904,0.55,1.4332351684570312,0.6758333444595337
1.2749443054199219,0.18566817045211792,1.089276134967804,0.19019420444965363,0.35,0.8925794363021851,0.34292879700660706
1.2063406705856323,0.19721929728984833,1.009121373295784,0.20571298897266388,0.5,1.7523815631866455,0.35396942496299744
1.1826006174087524,0.19919084012508392,0.9834097772836685,0.1764541119337082,0.44999999999999996,1.3795273303985596,0.30999642610549927
1.0547094345092773,0.3470176160335541,0.7076918184757233,0.3097497224807739,0.6,0.8829623460769653,0.4934561848640442
1.2912448644638062,0.1864069551229477,1.1048379093408585,0.135196253657341,0.4,1.1950956583023071,0.2576756179332733
1.363048791885376,0.32898589968681335,1.0340628921985626,0.2529640197753906,0.35,1.0145899057388306,0.4250280559062958
1.294370412826538,0.24394412338733673,1.0504262894392014,0.201358363032341,0.5,1.1238316297531128,0.35125812888145447
1.2957606315612793,0.21425648033618927,1.08150415122509,0.20755131542682648,0.4,1.1944574117660522,0.3161754012107849
1.3717927932739258,0.20902930200099945,1.1627634912729263,0.17906324565410614,0.4,1.072005271911621,0.27438750863075256
1.2302470207214355,0.3488445281982422,0.8814024925231934,0.35032913088798523,0.55,1.3290979862213135,0.470695823431015
1.4525216817855835,0.38065794110298157,1.071863740682602,0.4134027659893036,0.55,1.4863669872283936,0.5449111461639404
1.4029676914215088,0.23883600533008575,1.164131686091423,0.21366845071315765,0.44999999999999996,1.4409903287887573,0.34734994173049927
1.4819859266281128,0.3141631782054901,1.1678227484226227,0.2782234847545624,0.5,1.463446855545044,0.4119085967540741
1.4599920511245728,0.36517333984375,1.0948187112808228,0.35039982199668884,0.55,1.2068722248077393,0.4748389422893524
1.2640390396118164,0.48019394278526306,0.7838450968265533,0.43546923995018005,0.55,1.2802143096923828,0.5682793855667114
1.5519369840621948,0.2948569655418396,1.2570800185203552,0.20570556819438934,0.4,1.2705622911453247,0.34788891673088074
1.394870638847351,0.37313568592071533,1.0217349529266357,0.33212897181510925,0.44999999999999996,1.4708523750305176,0.4147375226020813
1.5695217847824097,0.3298443853855133,1.2396773993968964,0.2803508937358856,0.44999999999999996,1.1674894094467163,0.3793303668498993
1.3338350057601929,0.4989321827888489,0.834902822971344,0.29558855295181274,0.4,1.3240622282028198,0.42634135484695435
1.499642252922058,0.32750996947288513,1.172132283449173,0.3057539463043213,0.55,1.3194100856781006,0.4235934317111969
1.5035070180892944,0.35178622603416443,1.15172079205513,0.3187614381313324,0.44999999999999996,1.2620640993118286,0.46098843216896057
1.3439186811447144,0.45381101965904236,0.890107661485672,0.29575103521347046,0.25,1.4200267791748047,0.448350191116333
1.4024633169174194,0.4130328297615051,0.9894304871559143,0.4067995250225067,0.4,0.969660222530365,0.5190865397453308
1.3751174211502075,0.4328068792819977,0.9423105418682098,0.3764438033103943,0.55,1.2836380004882812,0.5400201082229614
1.3823537826538086,0.49277788400650024,0.8895758986473083,0.4237897992134094,0.55,1.4015328884124756,0.5203884840011597
1.255483865737915,0.4665711522102356,0.7889127135276794,0.429720401763916,0.5,1.571362018585205,0.5535742044448853
1.598860502243042,0.38614535331726074,1.2127151489257812,0.3815549910068512,0.55,1.474531650543213,0.5127792358398438
1.1409438848495483,0.4864840507507324,0.6544598340988159,0.39814668893814087,0.4,1.1647984981536865,0.5749963521957397
1.2403767108917236,0.41462793946266174,0.8257487714290619,0.3635546863079071,0.5,1.3800333738327026,0.5012770891189575
1.1953856945037842,0.5421544909477234,0.6532312035560608,0.43397799134254456,0.6,1.5492165088653564,0.614712119102478
1.1927860975265503,0.47587138414382935,0.716914713382721,0.3808959424495697,0.4,1.6014633178710938,0.5437434315681458
1.2220686674118042,0.4480888545513153,0.7739798128604889,0.37108540534973145,0.44999999999999996,1.1688603162765503,0.5559325814247131
1.3237850666046143,0.399886816740036,0.9238982498645782,0.34345775842666626,0.44999999999999996,1.4420558214187622,0.5023378729820251
1.3211487531661987,0.44270825386047363,0.8784404993057251,0.3688497543334961,0.44999999999999996,0.8511107563972473,0.526042640209198
1.3017290830612183,0.5524005889892578,0.7493284940719604,0.3868511915206909,0.30000000000000004,1.3609418869018555,0.5716381669044495
1.4667208194732666,0.5691855549812317,0.8975352644920349,0.4409361779689789,0.44999999999999996,1.449789047241211,0.6308242678642273
1.363356590270996,0.6407049298286438,0.7226516604423523,0.4628612697124481,0.5,1.7078038454055786,0.634615957736969
1.5203397274017334,0.4155178964138031,1.1048218309879303,0.3886395990848541,0.35,1.5687611103057861,0.539467990398407
1.5078516006469727,0.5723769664764404,0.9354746341705322,0.4283680021762848,0.44999999999999996,1.1232390403747559,0.5477901697158813
1.492427110671997,0.7182493209838867,0.7741777896881104,0.4554712772369385,0.4,1.1760764122009277,0.6215006113052368
1.4902905225753784,0.6593066453933716,0.8309838771820068,0.4369685649871826,0.30000000000000004,1.3640910387039185,0.6082105040550232
1.532286286354065,0.5668489336967468,0.9654373526573181,0.46287083625793457,0.4,0.7591388821601868,0.5866948962211609
1.4627411365509033,0.8137092590332031,0.6490318775177002,0.4564315974712372,0.5,1.3253347873687744,0.6404790282249451
1.4996646642684937,0.5797964930534363,0.9198681712150574,0.39841219782829285,0.4,1.4072028398513794,0.5285552144050598
1.5159530639648438,0.8219167590141296,0.6940363049507141,0.5554845929145813,0.25,1.260720133781433,0.6558659076690674
1.5058332681655884,0.8146810531616211,0.6911522150039673,0.4430398941040039,0.44999999999999996,1.053200364112854,0.6128490567207336
1.537489414215088,0.4660826623439789,1.071406751871109,0.28622570633888245,0.4,0.9538071751594543,0.4115150570869446
1.4418730735778809,0.6819054484367371,0.7599676251411438,0.5019043684005737,0.44999999999999996,1.1373311281204224,0.6772682070732117
1.407362937927246,0.5547084212303162,0.8526545166969299,0.4530237317085266,0.4,1.2751799821853638,0.5775277018547058
1.6064567565917969,0.5800922513008118,1.026364505290985,0.3325982987880707,0.35,1.1999484300613403,0.5483986139297485
1.3916624784469604,0.7585636377334595,0.633098840713501,0.47241899371147156,0.5,1.2483965158462524,0.6514686346054077
1.6321381330490112,0.4874034821987152,1.144734650850296,0.2583152949810028,0.30000000000000004,1.3601775169372559,0.4193796217441559
1.5246508121490479,0.5088815689086914,1.0157692432403564,0.26212987303733826,0.25,1.0905870199203491,0.40308937430381775
1.6132105588912964,0.4758751392364502,1.1373354196548462,0.19741101562976837,0.30000000000000004,1.3282992839813232,0.34075847268104553
1.6881731748580933,0.5047673583030701,1.1834058165550232,0.22127290070056915,0.25,0.998295783996582,0.38115787506103516
1.6949676275253296,0.6301027536392212,1.0648648738861084,0.35432812571525574,0.25,1.0676853656768799,0.5083625912666321
1.8461555242538452,0.797321081161499,1.0488344430923462,0.3842289447784424,0.25,1.054950475692749,0.5216616988182068
1.6530704498291016,0.7520669102668762,0.9010035395622253,0.39893919229507446,0.35,1.111168384552002,0.5653679966926575
1.776990532875061,0.6561366319656372,1.1208539009094238,0.3504149317741394,0.25,1.4262502193450928,0.5392236709594727
1.7932490110397339,0.8316742777824402,0.9615747332572937,0.446931928396225,0.25,1.3193496465682983,0.5787109732627869
1.6210931539535522,0.6640952825546265,0.9569978713989258,0.35964447259902954,0.4,1.2916492223739624,0.486729234457016
1.6301189661026,0.6253249645233154,1.0047940015792847,0.3186901807785034,0.30000000000000004,0.9456509351730347,0.4424099028110504
1.7489925622940063,0.5547556281089783,1.194236934185028,0.27870801091194153,0.35,1.1171187162399292,0.41013476252555847
1.6816538572311401,0.666674792766571,1.014979064464569,0.32878047227859497,0.19999999999999996,1.0724149942398071,0.5009045004844666
1.7219250202178955,0.6694030165672302,1.0525220036506653,0.3493053615093231,0.4,1.559378743171692,0.49447351694107056
1.6519654989242554,0.7479661703109741,0.9039993286132812,0.3590637743473053,0.25,1.5349100828170776,0.4899989068508148
1.716013789176941,0.6868090629577637,1.0292047262191772,0.33806049823760986,0.35,0.6369215846061707,0.4789833724498749
1.6715248823165894,0.6076820492744446,1.0638428330421448,0.291331946849823,0.25,0.81558758020401,0.44255495071411133
1.7127424478530884,0.6693960428237915,1.0433464050292969,0.34607574343681335,0.25,1.3515704870224,0.45455628633499146
1.6647967100143433,0.7054522633552551,0.9593444466590881,0.3721400201320648,0.30000000000000004,1.3212831020355225,0.5018066763877869
1.7042385339736938,0.6592060923576355,1.0450324416160583,0.3186585605144501,0.35,1.469429612159729,0.4175439476966858
1.7494548559188843,0.5946275591850281,1.1548272967338562,0.29666954278945923,0.050000000000000044,1.5247446298599243,0.4216923713684082
1.6368368864059448,0.6620802283287048,0.97475665807724,0.3337223529815674,0.4,1.650141954421997,0.43668127059936523
1.5856845378875732,0.7709799408912659,0.8147045969963074,0.4127943217754364,0.44999999999999996,1.2945375442504883,0.5214566588401794
1.607264757156372,0.7626278400421143,0.8446369171142578,0.35539743304252625,0.30000000000000004,1.4462087154388428,0.5195385217666626
1.5398043394088745,0.8466253280639648,0.6931790113449097,0.43911534547805786,0.55,1.257704257965088,0.5627619624137878
1.5401171445846558,0.7834752202033997,0.7566419243812561,0.368655264377594,0.25,1.5414758920669556,0.5376278758049011
1.5004080533981323,0.9155193567276001,0.5848886966705322,0.4742007255554199,0.19999999999999996,1.078647494316101,0.6293832659721375
1.5735124349594116,0.710647702217102,0.8628647327423096,0.36356469988822937,0.19999999999999996,1.4837751388549805,0.48580461740493774
1.622687578201294,0.6956515312194824,0.9270360469818115,0.4101715087890625,0.44999999999999996,1.5754612684249878,0.510673463344574
1.6602405309677124,0.7057743668556213,0.9544661641120911,0.35614249110221863,0.30000000000000004,1.941056728363037,0.5020061731338501
1.6033989191055298,0.8234074711799622,0.7799914479255676,0.4221300184726715,0.30000000000000004,1.7306922674179077,0.5854098796844482
1.666433334350586,0.5785914659500122,1.0878418684005737,0.3381202816963196,0.35,1.5769890546798706,0.4219587445259094
1.642001748085022,0.7752702236175537,0.8667315244674683,0.3474852740764618,0.4,0.782301664352417,0.5332136750221252
1.6271988153457642,0.8726606369018555,0.7545381784439087,0.43950769305229187,0.4,2.025426149368286,0.6132063269615173
1.6862293481826782,0.7314420938491821,0.9547872543334961,0.41683775186538696,0.25,1.7078839540481567,0.5716560482978821
1.7254879474639893,0.6975475549697876,1.0279403924942017,0.3891797661781311,0.4,1.517258644104004,0.518160343170166
1.5893888473510742,0.7811533212661743,0.8082355260848999,0.41300544142723083,0.4,1.576098918914795,0.5835909247398376
1.7315876483917236,0.7433874011039734,0.9882002472877502,0.41132912039756775,0.25,1.5464040040969849,0.6094858050346375
1.6202678680419922,0.7935633063316345,0.8267045617103577,0.40912824869155884,0.4,1.3730335235595703,0.5405938029289246
1.6472915410995483,0.7867724299430847,0.8605191111564636,0.4452641010284424,0.30000000000000004,1.3788812160491943,0.6146872639656067
1.629172921180725,0.7377980947494507,0.8913748264312744,0.4663364589214325,0.4,1.2627581357955933,0.6466437578201294
1.676521897315979,0.7905759215354919,0.8859459757804871,0.4925990700721741,0.30000000000000004,1.404516577720642,0.6803974509239197
1.5800552368164062,0.8527767062187195,0.7272785305976868,0.5206711888313293,0.25,1.362481713294983,0.6818605661392212
1.6861374378204346,0.7488179802894592,0.9373194575309753,0.457999050617218,0.30000000000000004,1.3304387331008911,0.6342064738273621
1.7341638803482056,0.712716281414032,1.0214475989341736,0.42487582564353943,0.44999999999999996,1.3692338466644287,0.5898696184158325
1.5504587888717651,0.8068596124649048,0.7435991764068604,0.45103582739830017,0.35,1.584211826324463,0.6335422992706299
1.669842004776001,0.6802189946174622,0.9896230101585388,0.37133073806762695,0.4,0.6140406727790833,0.5651471018791199
1.6212866306304932,0.8915740847587585,0.7297125458717346,0.594786524772644,0.4,1.2240749597549438,0.7502769827842712
1.65684974193573,0.7782812118530273,0.8785685300827026,0.4860113561153412,0.30000000000000004,1.082095980644226,0.6680432558059692
1.676679015159607,0.7842372059822083,0.8924418091773987,0.4930668771266937,0.30000000000000004,1.377318263053894,0.6536611914634705
1.732400894165039,0.694362461566925,1.038038432598114,0.4377105236053467,0.4,1.0741504430770874,0.626649796962738
1.618003487586975,0.8178388476371765,0.8001646399497986,0.5571358799934387,0.19999999999999996,1.4002374410629272,0.71615070104599
1.4510771036148071,0.7917633652687073,0.6593137383460999,0.5124735832214355,0.35,1.4759166240692139,0.6806533932685852
1.3720015287399292,0.8763568997383118,0.49564462900161743,0.5464873909950256,0.30000000000000004,1.294528841972351,0.7025419473648071
1.7146629095077515,0.7009255290031433,1.0137373805046082,0.4523504376411438,0.35,1.8100028038024902,0.6362422704696655
1.4028401374816895,0.7885968089103699,0.6142433285713196,0.5058462619781494,0.25,2.026287078857422,0.6688264608383179
1.5642002820968628,0.8211755752563477,0.7430247068405151,0.5383006930351257,0.4,1.066645622253418,0.675648033618927
1.5759252309799194,0.7114093899726868,0.8645158410072327,0.48906126618385315,0.44999999999999996,1.6919834613800049,0.6569949388504028
1.3033379316329956,0.7609094977378845,0.5424284338951111,0.5004579424858093,0.5,1.1911934614181519,0.6574750542640686
1.3925827741622925,0.7622410655021667,0.6303417086601257,0.5002182126045227,0.5,1.5241526365280151,0.6524316668510437
1.3936718702316284,0.7404869198799133,0.6531849503517151,0.5089601874351501,0.65,1.629064917564392,0.6375056505203247
1.356361746788025,0.7570938467979431,0.5992678999900818,0.49484243988990784,0.35,1.5600889921188354,0.6292731165885925
1.3610435724258423,0.8147844672203064,0.5462591052055359,0.5452319979667664,0.35,1.452040433883667,0.6660345792770386
1.459567666053772,0.6867093443870544,0.7728583216667175,0.4678249955177307,0.4,1.951904535293579,0.6035256385803223
1.3689985275268555,0.7421355247497559,0.6268630027770996,0.46605268120765686,0.44999999999999996,1.4283188581466675,0.6075842380523682
1.4633026123046875,0.6733942627906799,0.7899083495140076,0.4495861530303955,0.4,1.6051974296569824,0.572281539440155
1.4274723529815674,0.7240129113197327,0.7034594416618347,0.49178043007850647,0.25,1.8531454801559448,0.6366084218025208
1.391981840133667,0.7336722612380981,0.6583095788955688,0.5026459693908691,0.35,1.8215548992156982,0.625771701335907
1.4818567037582397,0.7185624241828918,0.7632942795753479,0.475119411945343,0.4,1.0874942541122437,0.6243085265159607
1.4180411100387573,0.7685887217521667,0.6494523882865906,0.5333605408668518,0.44999999999999996,1.6794860363006592,0.6633761525154114
1.4601088762283325,0.8443646430969238,0.6157442331314087,0.5837874412536621,0.5,1.545009970664978,0.694351851940155
1.4485327005386353,0.815957248210907,0.6325754523277283,0.5717660784721375,0.35,1.4973610639572144,0.6935898661613464
1.5084209442138672,0.7216381430625916,0.7867828011512756,0.49109506607055664,0.4,1.2689332962036133,0.6403962969779968
1.4755823612213135,0.7164076566696167,0.7591747045516968,0.4850291311740875,0.4,1.7152752876281738,0.6210867166519165
1.5242241621017456,0.8782200813293457,0.6460040807723999,0.5992955565452576,0.55,1.4647761583328247,0.7407690286636353
1.368569254875183,0.918286919593811,0.45028233528137207,0.6124250292778015,0.55,1.109711766242981,0.7353776097297668
1.4193828105926514,0.8435596823692322,0.5758231282234192,0.5670256614685059,0.44999999999999996,0.8655670881271362,0.7145960927009583
1.5350579023361206,0.7662379145622253,0.7688199877738953,0.49384307861328125,0.4,1.3480896949768066,0.6457210779190063
1.5470832586288452,0.7803181409835815,0.7667651176452637,0.5116023421287537,0.44999999999999996,1.3772658109664917,0.6721765398979187
1.345136046409607,0.9189022183418274,0.42623382806777954,0.574664294719696,0.5,1.177972435951233,0.7018589377403259
1.4350199699401855,0.8055593371391296,0.6294606328010559,0.5174099802970886,0.44999999999999996,1.0662118196487427,0.6657239198684692
1.4409023523330688,0.7371966242790222,0.7037057280540466,0.4543900191783905,0.5,1.4836243391036987,0.5866650938987732
2.042754888534546,0.413158655166626,1.62959623336792,0.35398969054222107,0.4,0.9633739590644836,0.5448364615440369
1.9503933191299438,0.39718079566955566,1.5532125234603882,0.34008100628852844,0.44999999999999996,0.9602614045143127,0.5503385663032532
1.6406139135360718,0.4008064866065979,1.2398074269294739,0.27546390891075134,0.55,1.5349419116973877,0.4791715741157532
1.6419283151626587,0.3795640170574188,1.2623642981052399,0.35169440507888794,0.6,1.627196192741394,0.5603383779525757
1.4666575193405151,0.30747318267822266,1.1591843366622925,0.28701910376548767,0.44999999999999996,1.5515234470367432,0.5096545219421387
1.5443085432052612,0.38113877177238464,1.1631697714328766,0.24706821143627167,0.55,0.6906977891921997,0.3942900598049164
1.5348862409591675,0.3230295479297638,1.2118566930294037,0.3008604943752289,0.55,1.233485460281372,0.48636046051979065
1.6763836145401,0.40897640585899353,1.2674072086811066,0.31757140159606934,0.30000000000000004,1.5165400505065918,0.4734516143798828
1.556203842163086,0.43022680282592773,1.1259770393371582,0.33251652121543884,0.44999999999999996,1.0656760931015015,0.5083742141723633
1.6449588537216187,0.38542041182518005,1.2595384418964386,0.30694466829299927,0.44999999999999996,0.939441978931427,0.4402017295360565
1.3971298933029175,0.31980642676353455,1.077323466539383,0.2585957944393158,0.5,1.0327941179275513,0.4451543986797333
1.6021829843521118,0.25191131234169006,1.3502716720104218,0.21633489429950714,0.5,1.4671440124511719,0.3675196170806885
1.4520432949066162,0.8472508788108826,0.6047924160957336,0.588322639465332,0.5,1.2062064409255981,0.7564608454704285
1.6008609533309937,0.25016161799430847,1.3506993353366852,0.23724563419818878,0.44999999999999996,1.4609949588775635,0.4077395498752594
1.668209433555603,0.5087108612060547,1.1594985723495483,0.41584011912345886,0.65,1.0183055400848389,0.6166125535964966
1.5503777265548706,0.6486204266548157,0.9017572999000549,0.4873213768005371,0.55,1.227384090423584,0.6925976872444153
1.5850220918655396,0.6275287866592407,0.9574933052062988,0.44064807891845703,0.4,1.2706443071365356,0.5824065804481506
1.5596526861190796,0.5699684619903564,0.9896842241287231,0.4155943989753723,0.4,1.6341627836227417,0.6284681558609009
1.4959419965744019,0.9822075963020325,0.5137344002723694,0.6668661236763,0.5,1.796431064605713,0.797066330909729
1.4462724924087524,0.6911148428916931,0.7551576495170593,0.5032922029495239,0.35,1.8379522562026978,0.7055365443229675
1.4807618856430054,1.051583170890808,0.42917871475219727,0.6388798952102661,0.5,1.7331162691116333,0.8147451281547546
1.5862466096878052,0.361209511756897,1.2250370979309082,0.28104734420776367,0.6,1.7472602128982544,0.4222676753997803
1.6030874252319336,0.44631168246269226,1.1567757427692413,0.3389415740966797,0.6,1.6020033359527588,0.5371314883232117
1.5762746334075928,0.42633724212646484,1.149937391281128,0.3442094624042511,0.5,1.0495177507400513,0.5749791860580444
1.441386342048645,0.7176176905632019,0.7237686514854431,0.506972074508667,0.4,1.8197479248046875,0.6981998682022095
1.461475133895874,0.415076345205307,1.046398788690567,0.3492395579814911,0.35,1.8252018690109253,0.5600684285163879
1.3120701313018799,0.7567852139472961,0.5552849173545837,0.5576004385948181,0.55,1.7144007682800293,0.7392886877059937
1.432032823562622,0.5940122008323669,0.8380206227302551,0.4385424554347992,0.35,0.7598209381103516,0.6383158564567566
1.363929271697998,0.4163060188293457,0.9476232528686523,0.33916813135147095,0.7,1.8161169290542603,0.5041366815567017
1.3392246961593628,0.47363707423210144,0.8655876219272614,0.41861796379089355,0.35,1.8671799898147583,0.5984310507774353
1.4235374927520752,0.41950535774230957,1.0040321350097656,0.356406033039093,0.55,1.4333131313323975,0.555435836315155
1.4014158248901367,0.4034007489681244,0.9980150759220123,0.31200024485588074,0.44999999999999996,1.5150396823883057,0.4865911602973938
1.2034542560577393,0.7467978000640869,0.45665645599365234,0.5869220495223999,0.65,2.176462411880493,0.7885070443153381
1.3928574323654175,0.4257837235927582,0.9670737087726593,0.3279150426387787,0.5,1.8183172941207886,0.5421344637870789
1.1536462306976318,0.5996240973472595,0.5540221333503723,0.43975138664245605,0.55,0.9796318411827087,0.630684494972229
1.2769726514816284,0.5706393122673035,0.706333339214325,0.5130615234375,0.44999999999999996,1.4963995218276978,0.742656409740448
1.1532946825027466,0.6202160716056824,0.5330786108970642,0.501316249370575,0.5,1.5013014078140259,0.7405733466148376
1.2634776830673218,0.6021208167076111,0.6613568663597107,0.5138654708862305,0.35,1.1748371124267578,0.7468151450157166
1.2468907833099365,0.6254227757453918,0.6214680075645447,0.5220679044723511,0.4,1.6674079895019531,0.7260711789131165
0.9885544180870056,0.8059978485107422,0.18255656957626343,0.5856328010559082,0.6,1.090844988822937,0.7718799710273743
1.1827125549316406,0.7538697719573975,0.42884278297424316,0.5510526895523071,0.4,1.808994174003601,0.731381356716156
1.2097914218902588,0.7912028431892395,0.4185885787010193,0.5412632822990417,0.55,1.1991477012634277,0.7145843505859375
1.2896960973739624,0.6937524676322937,0.5959436297416687,0.4776168465614319,0.44999999999999996,1.5825579166412354,0.6001694798469543
1.3101657629013062,0.7065552473068237,0.6036105155944824,0.5051469206809998,0.5,1.3520270586013794,0.6828650832176208
1.2250709533691406,0.6797298789024353,0.5453410744667053,0.4399575889110565,0.35,1.4898521900177002,0.6449493765830994
1.3836358785629272,0.6583511233329773,0.72528475522995,0.3998323976993561,0.5,1.6994404792785645,0.5932023525238037
1.211503267288208,0.7134156823158264,0.4980875849723816,0.5012685656547546,0.44999999999999996,1.5331705808639526,0.6829209327697754
1.3709384202957153,0.5731605887413025,0.7977778315544128,0.3716767728328705,0.44999999999999996,1.468593955039978,0.5130244493484497
1.3174636363983154,0.6439971923828125,0.6734664440155029,0.40236911177635193,0.6,1.725853443145752,0.5823380351066589
1.297648310661316,0.7910969853401184,0.5065513253211975,0.5741178393363953,0.6,1.7037850618362427,0.7522265315055847
1.2768570184707642,0.6353837847709656,0.6414732336997986,0.39721372723579407,0.44999999999999996,1.7514076232910156,0.6147302985191345
1.3938871622085571,0.7620797157287598,0.6318074464797974,0.520886242389679,0.4,1.3132084608078003,0.6864846348762512
1.2807031869888306,0.8150830268859863,0.46562016010284424,0.5484099388122559,0.5,1.2705732583999634,0.7138308882713318
1.3804864883422852,0.8040294647216797,0.5764570236206055,0.5407993793487549,0.55,1.2522437572479248,0.6900262236595154
1.396134614944458,0.7002731561660767,0.6958614587783813,0.4556790292263031,0.44999999999999996,1.1755118370056152,0.6118435263633728
1.4382617473602295,0.7196768522262573,0.7185848951339722,0.4659259021282196,0.5,1.370274543762207,0.6221364140510559
1.3565253019332886,0.7774422764778137,0.5790830254554749,0.487644761800766,0.55,1.2308998107910156,0.607294499874115
1.4184787273406982,0.703507125377655,0.7149716019630432,0.44210582971572876,0.44999999999999996,1.3987455368041992,0.5637484788894653
1.416411280632019,0.6483488082885742,0.7680624723434448,0.4127192497253418,0.5,1.102182388305664,0.5173027515411377
1.5558462142944336,0.44451895356178284,1.1113272607326508,0.41912922263145447,0.35,1.2254416942596436,0.5139393210411072
1.5123132467269897,0.700218677520752,0.8120945692062378,0.6598878502845764,0.55,1.0082371234893799,0.773510217666626
1.8417541980743408,0.7195562720298767,1.1221979260444641,0.7191095352172852,0.6,1.0701230764389038,0.822883129119873
1.78485107421875,0.7812423706054688,1.0036087036132812,0.6754431128501892,0.44999999999999996,0.898883581161499,0.8010179400444031
1.7626701593399048,0.4939916133880615,1.2686785459518433,0.4801400303840637,0.30000000000000004,0.8281571865081787,0.6313642859458923
1.6461925506591797,0.8168203234672546,0.829372227191925,0.6446344256401062,0.5,1.050814151763916,0.7788856625556946
1.7225288152694702,0.8520625233650208,0.8704662919044495,0.744658887386322,0.30000000000000004,0.6879724860191345,0.8638779520988464
1.9412262439727783,0.7083290219306946,1.2328972220420837,0.6038386225700378,0.4,0.8736519813537598,0.7285927534103394
1.811017632484436,0.6942111849784851,1.116806447505951,0.6141697764396667,0.5,0.7870118618011475,0.7736851572990417
1.9643081426620483,0.6032900810241699,1.3610180616378784,0.4975593686103821,0.55,1.1253210306167603,0.6591086387634277
1.6992053985595703,0.7596311569213867,0.9395742416381836,0.6544855833053589,0.5,0.9171278476715088,0.8139781951904297
1.8687622547149658,0.5040450096130371,1.3647172451019287,0.4020959436893463,0.5,1.57667076587677,0.5611437559127808
1.5922284126281738,0.6200065016746521,0.9722219109535217,0.4323878884315491,0.55,1.4296265840530396,0.5757176280021667
1.7762939929962158,0.6041949391365051,1.1720990538597107,0.49355798959732056,0.5,1.624137043952942,0.6530712246894836
1.6699377298355103,0.6233797073364258,1.0465580224990845,0.4771578311920166,0.5,0.9599007368087769,0.6544497609138489
1.7133461236953735,0.599742591381073,1.1136035323143005,0.4851607382297516,0.55,0.8286493420600891,0.7005594968795776
1.5760596990585327,0.5995368361473083,0.9765228629112244,0.440286248922348,0.5,1.302819013595581,0.6321080327033997
1.5395485162734985,0.606351912021637,0.9331966042518616,0.47649049758911133,0.55,1.268524408340454,0.6612398028373718
1.4706945419311523,0.6527280211448669,0.8179665207862854,0.5112829804420471,0.6,1.307352066040039,0.721204936504364
1.27121102809906,0.71900475025177,0.55220627784729,0.5791116952896118,0.55,1.4240354299545288,0.8364745378494263
1.362749457359314,0.558452308177948,0.804297149181366,0.4970947206020355,0.55,1.8213993310928345,0.7489627599716187
1.2759833335876465,0.6451236009597778,0.6308597326278687,0.5319814085960388,0.55,1.6495134830474854,0.8126584887504578
1.4904820919036865,0.5120400786399841,0.9784420132637024,0.4967837929725647,0.44999999999999996,1.4105221033096313,0.6350308656692505
1.4925308227539062,0.6783847808837891,0.8141460418701172,0.5977790951728821,0.55,1.380816102027893,0.7814792990684509
1.4613646268844604,0.6618833541870117,0.7994812726974487,0.537735104560852,0.6,1.35622239112854,0.7192193269729614
1.3449000120162964,0.7159756422042847,0.6289243698120117,0.542550802230835,0.6,1.2722984552383423,0.7814945578575134
1.1846174001693726,0.9029435515403748,0.2816738486289978,0.6205803751945496,0.6,1.3939450979232788,0.8776106834411621
1.2180687189102173,0.8689906001091003,0.34907811880111694,0.5992262959480286,0.65,1.5226266384124756,0.8276817202568054
1.1782407760620117,0.8364093899726868,0.34183138608932495,0.5698662400245667,0.6,0.7872393131256104,0.7710453271865845
1.1525129079818726,0.6750501990318298,0.4774627089500427,0.4914341866970062,0.6,1.362427830696106,0.7277794480323792
1.1764233112335205,0.5728590488433838,0.6035642623901367,0.5610553622245789,0.6,1.2135446071624756,0.7282962799072266
1.1690415143966675,0.7380087971687317,0.4310327172279358,0.535195529460907,0.6,1.2882674932479858,0.7167037129402161
1.1875394582748413,0.49600520730018616,0.6915342509746552,0.36462458968162537,0.4,1.2616604566574097,0.5449578166007996
1.2568615674972534,0.587735116481781,0.6691264510154724,0.5021462440490723,0.4,1.3031609058380127,0.6660916209220886
1.310795783996582,0.5831749439239502,0.7276208400726318,0.44055119156837463,0.30000000000000004,1.5840277671813965,0.6226788759231567
1.3499841690063477,0.6746498346328735,0.6753343343734741,0.5218756794929504,0.35,1.067225694656372,0.6786132454872131
1.4716485738754272,0.6731500625610352,0.7984985113143921,0.44984158873558044,0.35,1.4457015991210938,0.6223438382148743
1.411602258682251,0.6489060521125793,0.7626962065696716,0.5158414840698242,0.35,1.036415457725525,0.6882160305976868
1.4752082824707031,0.6036189794540405,0.8715893030166626,0.4085512161254883,0.5,1.3570753335952759,0.589905858039856
1.3658908605575562,0.6096106767654419,0.7562801837921143,0.4706568717956543,0.30000000000000004,1.0026111602783203,0.6400105357170105
1.4268349409103394,0.5475130081176758,0.8793219327926636,0.36897560954093933,0.5,1.1706093549728394,0.5176045298576355
1.451827049255371,0.6979209780693054,0.7539060711860657,0.506617546081543,0.35,1.1471796035766602,0.6541950106620789
1.5598982572555542,0.6157993674278259,0.9440988898277283,0.4476442337036133,0.44999999999999996,1.330948829650879,0.5814100503921509
1.5738815069198608,0.704749584197998,0.8691319227218628,0.46363306045532227,0.30000000000000004,1.442730188369751,0.5844519734382629
1.4455184936523438,0.7728894352912903,0.6726290583610535,0.4873397946357727,0.5,1.4218051433563232,0.6182738542556763
1.5330642461776733,0.6040344834327698,0.9290297627449036,0.39555856585502625,0.30000000000000004,1.1408250331878662,0.5282837748527527
1.6338762044906616,0.5852385759353638,1.0486376285552979,0.3457169234752655,0.30000000000000004,1.2523249387741089,0.4321439862251282
1.5541883707046509,0.714169442653656,0.8400189280509949,0.3969796597957611,0.4,1.177834391593933,0.5088512301445007
1.5028969049453735,0.6449338793754578,0.8579630255699158,0.40319108963012695,0.44999999999999996,1.171380639076233,0.5277801156044006
1.4479249715805054,0.6512174010276794,0.7967075705528259,0.40221190452575684,0.35,0.8716505765914917,0.5231454968452454
1.5034786462783813,0.5412093997001648,0.9622692465782166,0.3473395109176636,0.4,1.2921943664550781,0.4518953859806061
1.5044645071029663,0.5509312748908997,0.9535332322120667,0.36238741874694824,0.4,1.3114683628082275,0.43100568652153015
1.2653101682662964,0.49657249450683594,0.7687376737594604,0.2790285646915436,0.6,1.2867285013198853,0.3886655271053314
1.4067710638046265,0.48093438148498535,0.9258366823196411,0.2881476879119873,0.35,1.3118873834609985,0.39364346861839294
1.360163688659668,0.616328775882721,0.743834912776947,0.4182034134864807,0.4,0.9591567516326904,0.4831711947917938
1.2830146551132202,0.5268649458885193,0.7561497092247009,0.3543893098831177,0.44999999999999996,0.993373692035675,0.44802188873291016
1.2495485544204712,0.5390951037406921,0.710453450679779,0.3444366455078125,0.30000000000000004,1.0579286813735962,0.4416532516479492
1.2933253049850464,0.6761773824691772,0.6171479225158691,0.4464881122112274,0.35,1.1469110250473022,0.5131210684776306
1.355748176574707,0.5714449882507324,0.7843031883239746,0.3520578444004059,0.30000000000000004,1.3634997606277466,0.46975478529930115
1.3982170820236206,0.5997973680496216,0.798419713973999,0.3778058886528015,0.4,1.6781246662139893,0.46879443526268005
1.2606974840164185,0.599875271320343,0.6608222126960754,0.40563422441482544,0.5,1.5260999202728271,0.4982074201107025
1.2595809698104858,0.4981664717197418,0.761414498090744,0.24036340415477753,0.4,1.4646819829940796,0.3677876889705658
1.290077567100525,0.5900460481643677,0.7000315189361572,0.36549586057662964,0.4,1.2472821474075317,0.44839635491371155
1.2998533248901367,0.6077138185501099,0.6921395063400269,0.3687795102596283,0.4,1.1153901815414429,0.4974989891052246
1.394568681716919,0.5392751097679138,0.8552935719490051,0.316181480884552,0.4,1.2267118692398071,0.43400368094444275
1.289950966835022,0.602979838848114,0.686971127986908,0.37942492961883545,0.44999999999999996,1.4758747816085815,0.49762240052223206
1.311416506767273,0.609413743019104,0.702002763748169,0.3987972140312195,0.25,1.358077049255371,0.5253650546073914
1.3417481184005737,0.6818112134933472,0.6599369049072266,0.46129152178764343,0.4,1.5611419677734375,0.560751736164093
1.2611134052276611,0.5225868821144104,0.7385265231132507,0.29284101724624634,0.44999999999999996,1.5447975397109985,0.4106654226779938
1.3113406896591187,0.6019681692123413,0.7093725204467773,0.3752044141292572,0.44999999999999996,1.2386568784713745,0.5099443793296814
1.3948770761489868,0.629845380783081,0.7650316953659058,0.3890429139137268,0.25,1.2171813249588013,0.5225297808647156
1.3703885078430176,0.6654224991798401,0.7049660086631775,0.42896971106529236,0.35,1.3135907649993896,0.5735154747962952
1.3685431480407715,0.55958092212677,0.8089622259140015,0.30705028772354126,0.35,1.4645986557006836,0.4736022651195526
1.353186845779419,0.7058003544807434,0.6473864912986755,0.4916107654571533,0.15000000000000002,1.1212522983551025,0.6578012704849243
1.3177545070648193,0.6253036856651306,0.6924508213996887,0.3969016671180725,0.35,1.3824305534362793,0.5523054599761963
1.4286762475967407,0.6316052079200745,0.7970710396766663,0.42583999037742615,0.15000000000000002,1.4081964492797852,0.5729510188102722
1.2910456657409668,0.5634049773216248,0.727640688419342,0.32799312472343445,0.25,1.204929232597351,0.4897075593471527
1.3946751356124878,0.6447727084159851,0.7499024271965027,0.42579370737075806,0.30000000000000004,1.1948753595352173,0.5219791531562805
1.3324720859527588,0.6706207394599915,0.6618513464927673,0.4556264877319336,0.35,1.4004919528961182,0.5298150181770325
1.310789942741394,0.5964204668998718,0.7143694758415222,0.3675404489040375,0.25,1.3501604795455933,0.46702876687049866
1.4795807600021362,0.5972418785095215,0.8823388814926147,0.39287546277046204,0.050000000000000044,1.2788896560668945,0.4659116864204407
1.4847348928451538,0.5798729062080383,0.9048619866371155,0.36304712295532227,0.15000000000000002,1.460584282875061,0.44526392221450806
1.518729567527771,0.570668637752533,0.948060929775238,0.36021697521209717,0.15000000000000002,1.4005197286605835,0.4434069097042084
1.5066460371017456,0.6369622349739075,0.8696838021278381,0.42166805267333984,0.25,1.346846580505371,0.4856735169887543
1.4346940517425537,0.5784581303596497,0.856235921382904,0.3471699059009552,0.25,1.6565101146697998,0.4298751950263977
1.4366945028305054,0.6776423454284668,0.7590521574020386,0.42921218276023865,0.15000000000000002,1.6593559980392456,0.510073721408844
1.4947327375411987,0.6349769234657288,0.85975581407547,0.4254206717014313,0.09999999999999998,1.7738306522369385,0.48794370889663696
1.1617915630340576,0.4283977448940277,0.7333938181400299,0.4391803443431854,0.35,1.8064569234848022,0.6353753209114075
1.4500868320465088,0.2926679253578186,1.1574189066886902,0.32849594950675964,0.4,1.5475293397903442,0.5248557329177856
1.2336196899414062,0.3700482249259949,0.8635714650154114,0.37696191668510437,0.44999999999999996,1.458458423614502,0.5329945087432861
0.7671751976013184,0.5065469145774841,0.26062828302383423,0.4085429310798645,0.44999999999999996,1.8551347255706787,0.5364341735839844
1.159629225730896,0.4182415008544922,0.7413877248764038,0.4935302734375,0.30000000000000004,1.7530592679977417,0.6665223836898804
0.9511755108833313,0.33875876665115356,0.6124167442321777,0.33546608686447144,0.55,1.9736486673355103,0.5501834750175476
1.307365894317627,0.3161759078502655,0.9911899864673615,0.3449866771697998,0.4,1.8964569568634033,0.5417820811271667
0.9009380340576172,0.3683750033378601,0.5325630307197571,0.3587028682231903,0.35,1.8334225416183472,0.5594213008880615
1.1436254978179932,0.3147670030593872,0.828858494758606,0.2835860848426819,0.35,1.671791672706604,0.46402379870414734
0.7124657034873962,0.5099402666091919,0.20252543687820435,0.4025152325630188,0.55,1.8483359813690186,0.5742858052253723
0.8037517666816711,0.42939767241477966,0.3743540942668915,0.3981158435344696,0.6,1.370714545249939,0.6019369959831238
1.0614309310913086,0.2698878347873688,0.7915430963039398,0.23150992393493652,0.5,2.0799825191497803,0.45210930705070496
0.8472944498062134,0.2786281406879425,0.5686663091182709,0.25065115094184875,0.4,2.083071231842041,0.43193551898002625
1.0071779489517212,0.28758952021598816,0.719588428735733,0.27725714445114136,0.5,1.5110417604446411,0.4356205463409424
0.8891744613647461,0.46644267439842224,0.42273178696632385,0.39007148146629333,0.6,1.6696064472198486,0.6193196177482605
1.024504542350769,0.32502850890159607,0.699476033449173,0.35388097167015076,0.30000000000000004,1.670426845550537,0.5005379915237427
1.1491551399230957,0.36576029658317566,0.78339484333992,0.3851599097251892,0.4,1.5638571977615356,0.56565922498703
1.1925057172775269,0.356182724237442,0.8363229930400848,0.3274095058441162,0.4,1.7244906425476074,0.5194091796875
0.843484103679657,0.3696453273296356,0.47383877635002136,0.38921719789505005,0.30000000000000004,1.7714030742645264,0.5321105122566223
1.1483898162841797,0.3358592391014099,0.8125305771827698,0.29694056510925293,0.30000000000000004,1.6055774688720703,0.48361220955848694
1.154676914215088,0.3527357280254364,0.8019411861896515,0.3392706513404846,0.25,1.7515971660614014,0.513482391834259
1.064102053642273,0.4281461834907532,0.6359558701515198,0.3662589490413666,0.4,1.3306940793991089,0.6079925894737244
1.0839464664459229,0.37683507800102234,0.7071113884449005,0.33504506945610046,0.55,1.2880940437316895,0.5590793490409851
1.1261872053146362,0.43330612778663635,0.6928810775279999,0.3472728729248047,0.5,1.412270426750183,0.5472617149353027
1.242576003074646,0.48763981461524963,0.7549361884593964,0.37431058287620544,0.55,1.454532265663147,0.5906867384910583
1.3898779153823853,0.5125474333763123,0.877330482006073,0.3633650243282318,0.35,1.9076756238937378,0.5814825892448425
1.5826685428619385,0.5152390599250793,1.0674294829368591,0.32555148005485535,0.4,1.5810627937316895,0.5080366134643555
1.4105825424194336,0.57632976770401,0.8342527747154236,0.3743966817855835,0.30000000000000004,1.3447906970977783,0.5363101959228516
1.5618518590927124,0.6663746237754822,0.8954772353172302,0.4418099522590637,0.44999999999999996,1.3628710508346558,0.6269321441650391
1.4295629262924194,0.5208138823509216,0.9087490439414978,0.29884466528892517,0.35,1.5794363021850586,0.4189206063747406
1.512633204460144,0.6881902813911438,0.8244429230690002,0.4355617165565491,0.5,1.415032982826233,0.5916343927383423
1.5699584484100342,0.7380146980285645,0.8319437503814697,0.4680073857307434,0.4,1.4667258262634277,0.6518789529800415
1.56734299659729,0.5960003733634949,0.9713426232337952,0.4045901894569397,0.44999999999999996,1.6772760152816772,0.571374237537384
1.499549150466919,0.6519495248794556,0.8475996255874634,0.422027587890625,0.44999999999999996,1.517985224723816,0.6010786294937134
1.3703434467315674,0.9208780527114868,0.44946539402008057,0.5559355020523071,0.4,1.4871001243591309,0.6915786862373352
1.4205673933029175,0.7597092390060425,0.660858154296875,0.4479385018348694,0.44999999999999996,1.0256736278533936,0.6261360049247742
1.4440125226974487,0.6970421671867371,0.7469703555107117,0.4137677848339081,0.35,1.764145851135254,0.5880622267723083
1.4099453687667847,0.5654085278511047,0.8445368409156799,0.39969584345817566,0.35,1.5726498365402222,0.5422461628913879
1.369454026222229,0.6602088809013367,0.7092451453208923,0.4698824882507324,0.30000000000000004,1.5730760097503662,0.6162531971931458
1.4580215215682983,0.6683727502822876,0.7896487712860107,0.39775094389915466,0.4,1.4530470371246338,0.5559790730476379
1.4595927000045776,0.5940730571746826,0.865519642829895,0.37594759464263916,0.44999999999999996,1.8636730909347534,0.5359801650047302
1.4206746816635132,0.684851884841919,0.7358227968215942,0.49514856934547424,0.55,1.522135853767395,0.6313461661338806
1.455703616142273,0.7350863218307495,0.7206172943115234,0.47107401490211487,0.44999999999999996,1.6946380138397217,0.6181572079658508
1.505241870880127,0.6931304931640625,0.8121113777160645,0.43979746103286743,0.35,1.645702600479126,0.5923124551773071
1.3479747772216797,0.7593657970428467,0.588608980178833,0.6054689288139343,0.44999999999999996,1.275692343711853,0.6931371688842773
1.358135461807251,0.8226461410522461,0.5354893207550049,0.5858155488967896,0.44999999999999996,1.539713740348816,0.7009772658348083
1.4922895431518555,0.7788692712783813,0.7134202718734741,0.5245379209518433,0.44999999999999996,1.6959891319274902,0.6682526469230652
1.4854062795639038,0.7069112062454224,0.7784950733184814,0.5230068564414978,0.44999999999999996,1.8276569843292236,0.666209876537323
1.4761536121368408,0.6640689969062805,0.8120846152305603,0.49824056029319763,0.35,1.724230408668518,0.6366101503372192
1.5124446153640747,0.7651203274726868,0.7473242878913879,0.5618105530738831,0.30000000000000004,1.54936945438385,0.6890342831611633
1.5067410469055176,0.7615849375724792,0.7451561093330383,0.5558366775512695,0.30000000000000004,1.2085059881210327,0.6743845343589783
1.5585325956344604,0.7066872119903564,0.851845383644104,0.564208984375,0.35,1.4850140810012817,0.7168481349945068
1.583486795425415,0.7953444719314575,0.7881423234939575,0.6198309063911438,0.25,1.5866321325302124,0.7741667628288269
1.597372055053711,0.8359989523887634,0.7613731026649475,0.6296513676643372,0.25,1.5138298273086548,0.7457687258720398
1.57833993434906,0.8613104224205017,0.7170295119285583,0.5607793927192688,0.4,1.478829264640808,0.6651409268379211
1.601475715637207,0.852817714214325,0.7486580014228821,0.5620561838150024,0.25,1.6443997621536255,0.7162187695503235
1.584041714668274,0.8083376288414001,0.7757040858268738,0.5359858870506287,0.30000000000000004,1.896752953529358,0.6725909113883972
1.6826260089874268,0.7058433890342712,0.9767826199531555,0.4681606888771057,0.30000000000000004,1.6670787334442139,0.6372910737991333
1.5336591005325317,0.8312040567398071,0.7024550437927246,0.5539402961730957,0.19999999999999996,1.7648472785949707,0.699603796005249
1.5168362855911255,0.7924432158470154,0.7243930697441101,0.5454131364822388,0.25,2.152346611022949,0.6809603571891785
1.5162911415100098,0.7343301177024841,0.7819610238075256,0.5097255110740662,0.30000000000000004,,0.6465132832527161
1.4676923751831055,0.828941822052002,0.6387505531311035,0.5574378967285156,0.35,,0.7054495215415955
1.5246080160140991,0.7380729913711548,0.7865350246429443,0.5127518773078918,0.30000000000000004,,0.6817314028739929
1.4741668701171875,0.8013753294944763,0.6727915406227112,0.5544061660766602,0.30000000000000004,,0.7175183296203613
1.4910569190979004,0.6834785342216492,0.8075783848762512,0.43981248140335083,0.4,,0.589607834815979
1.3932033777236938,0.7974676489830017,0.5957357287406921,0.5197944045066833,0.4,,0.639213502407074
1.5292627811431885,0.7590838670730591,0.7701789140701294,0.49428296089172363,0.35,,0.652406632900238
1.3692489862442017,0.8470951914787292,0.5221537947654724,0.546089768409729,0.30000000000000004,,0.6572124361991882
1.3371094465255737,0.8728996515274048,0.46420979499816895,0.5628284811973572,0.44999999999999996,,0.6666224598884583
1.4233386516571045,0.7737458348274231,0.6495928168296814,0.48285436630249023,0.30000000000000004,,0.6289837956428528


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/5_agent_zero_shot_from_4_policy/attn_ent/GraphMaskExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
0.5030326843261719,0.4936451017856598,0.009387582540512085,0.7471584677696228,0.15000000000000002,2.0,0.9854589700698853
0.5259445309638977,0.5269882678985596,-0.0010437369346618652,0.7319325804710388,0.15000000000000002,2.2360680103302,0.9863744974136353
0.5894891619682312,0.5547084808349609,0.034780681133270264,0.7253440618515015,0.19999999999999996,1.7320507764816284,0.992636501789093
0.62567138671875,0.6328902840614319,-0.007218897342681885,0.7189735770225525,0.050000000000000044,4.358899116516113,0.9950265884399414
0.665866494178772,0.6666253209114075,-0.000758826732635498,0.708763599395752,1.0,4.358899116516113,0.9959732294082642
0.7136563062667847,0.692938506603241,0.0207177996635437,0.6983976364135742,0.050000000000000044,1.4142135381698608,0.9969229102134705
0.7752634286880493,0.7458774447441101,0.02938598394393921,0.6953272819519043,0.050000000000000044,2.0,0.9974529147148132
0.8815933465957642,0.9036275744438171,-0.02203422784805298,0.7054187655448914,0.25,2.8284270763397217,0.9984713792800903
1.081616759300232,1.070123553276062,0.011493206024169922,0.7184136509895325,0.25,2.4494898319244385,0.9992144703865051
1.2051483392715454,1.221975564956665,-0.01682722568511963,0.7349089980125427,0.15000000000000002,2.2360680103302,0.9997472167015076
1.2974872589111328,1.3112977743148804,-0.013810515403747559,0.7430073618888855,0.09999999999999998,2.2360680103302,0.9998694658279419
1.3683229684829712,1.3765770196914673,-0.008254051208496094,0.7428537607192993,0.15000000000000002,3.1622776985168457,0.9998189806938171
1.4401921033859253,1.4402834177017212,-9.131431579589844e-05,0.7371119856834412,0.35,2.6457512378692627,0.9995506405830383
1.5085394382476807,1.502258539199829,0.0062808990478515625,0.7186479568481445,0.09999999999999998,1.7320507764816284,0.9980872273445129
1.5375797748565674,1.5320309400558472,0.005548834800720215,0.686028242111206,0.050000000000000044,1.7320507764816284,0.9893772006034851
1.548533320426941,1.561553716659546,-0.01302039623260498,0.661012589931488,0.09999999999999998,4.242640495300293,0.9695543646812439
1.5633455514907837,1.57396399974823,-0.010618448257446289,0.6391377449035645,1.0,4.242640495300293,0.9484317898750305
1.578283667564392,1.581966757774353,-0.0036830902099609375,0.6263098120689392,0.09999999999999998,1.7320507764816284,0.9383943676948547
1.5943679809570312,1.5817674398422241,0.012600541114807129,0.6193577647209167,0.050000000000000044,3.1622776985168457,0.9328632354736328
1.5932085514068604,1.5866003036499023,0.006608247756958008,0.6205617189407349,0.44999999999999996,3.0,0.9386860132217407
1.5820941925048828,1.6000458002090454,-0.017951607704162598,0.6289381980895996,0.09999999999999998,4.242640495300293,0.9481430053710938
1.584368109703064,1.5815556049346924,0.002812504768371582,0.6268030405044556,1.0,4.358899116516113,0.9519359469413757
1.5772466659545898,1.576772928237915,0.0004737377166748047,0.6257732510566711,0.050000000000000044,4.358899116516113,0.9566097259521484
1.5905526876449585,1.5598136186599731,0.03073906898498535,0.6205946207046509,1.0,4.242640495300293,0.9582149386405945
1.5771695375442505,1.5769749879837036,0.000194549560546875,0.6231194138526917,0.09999999999999998,4.242640495300293,0.9615537524223328
1.5904988050460815,1.563888430595398,0.026610374450683594,0.617692768573761,1.0,0.0,0.9601331949234009
1.5943435430526733,1.5523077249526978,0.042035818099975586,0.6116045117378235,1.0,4.358899116516113,0.9560635685920715
1.5924376249313354,1.5575560331344604,0.034881591796875,0.6090721487998962,0.050000000000000044,1.7320507764816284,0.9508518576622009
1.5932477712631226,1.5726630687713623,0.020584702491760254,0.6081682443618774,0.09999999999999998,1.0,0.9498724341392517
1.5950050354003906,1.5861213207244873,0.00888371467590332,0.6070653200149536,0.050000000000000044,1.7320507764816284,0.947705090045929
1.6179094314575195,1.5874918699264526,0.030417561531066895,0.6036697626113892,0.19999999999999996,4.0,0.9464985132217407
1.6356722116470337,1.5815502405166626,0.054121971130371094,0.5976606607437134,1.0,3.1622776985168457,0.9433860182762146
1.6131623983383179,1.6132723093032837,-0.00010991096496582031,0.5980605483055115,0.5,3.464101552963257,0.9444565773010254
1.5876860618591309,1.6265732049942017,-0.0388871431350708,0.5924621820449829,0.09999999999999998,1.7320507764816284,0.943145215511322
1.570396900177002,1.613120675086975,-0.042723774909973145,0.5799235701560974,0.050000000000000044,4.358899116516113,0.9406339526176453
1.599927306175232,1.557693362236023,0.042233943939208984,0.5648409128189087,1.0,4.242640495300293,0.9405586123466492
1.4941104650497437,1.5438123941421509,-0.04970192909240723,0.5574299693107605,0.09999999999999998,1.0,0.9395776987075806
1.4313596487045288,1.4554240703582764,-0.02406442165374756,0.5381487011909485,0.050000000000000044,4.358899116516113,0.9341052174568176
1.3926337957382202,1.4046518802642822,-0.012018084526062012,0.5285467505455017,1.0,4.123105525970459,0.9304758310317993
1.3675529956817627,1.3602039813995361,0.0073490142822265625,0.5241655111312866,0.15000000000000002,2.0,0.9303531050682068
1.3711885213851929,1.339621901512146,0.031566619873046875,0.5307238698005676,0.050000000000000044,4.358899116516113,0.9365119338035583
1.3464244604110718,1.3287231922149658,0.017701268196105957,0.5356256365776062,1.0,4.0,0.9402584433555603
1.3263744115829468,1.2987161874771118,0.02765822410583496,0.5377687215805054,0.19999999999999996,2.2360680103302,0.9423080682754517
1.2978962659835815,1.2890338897705078,0.00886237621307373,0.5417882800102234,0.050000000000000044,2.8284270763397217,0.9431063532829285
1.2798420190811157,1.2832393646240234,-0.003397345542907715,0.5453495979309082,0.44999999999999996,2.6457512378692627,0.942586362361908
1.2851955890655518,1.2529069185256958,0.03228867053985596,0.5437431335449219,0.19999999999999996,2.4494898319244385,0.9362203478813171
1.2587321996688843,1.2446250915527344,0.014107108116149902,0.5466611981391907,0.09999999999999998,1.7320507764816284,0.9363924264907837
1.230676293373108,1.2243473529815674,0.006328940391540527,0.5480480194091797,0.050000000000000044,3.0,0.9318863749504089
1.1711853742599487,1.2447118759155273,-0.07352650165557861,0.5571810603141785,0.5,3.0,0.9355201721191406
1.1973012685775757,1.1759612560272217,0.021340012550354004,0.5521437525749207,0.050000000000000044,4.358899116516113,0.9339789748191833
1.153784990310669,1.159166932106018,-0.005381941795349121,0.555972695350647,1.0,4.123105525970459,0.9333685040473938
1.074825644493103,1.170827865600586,-0.09600222110748291,0.5635928511619568,0.15000000000000002,2.8284270763397217,0.9346832633018494
1.1204899549484253,1.1172094345092773,0.0032805204391479492,0.5525816082954407,0.25,3.316624879837036,0.92977374792099
1.1568185091018677,1.0868995189666748,0.06991899013519287,0.5530051589012146,0.4,3.0,0.9298304915428162
1.1762431859970093,1.096225380897522,0.0800178050994873,0.541416585445404,0.44999999999999996,3.316624879837036,0.9259689450263977
1.2062615156173706,1.1108545064926147,0.09540700912475586,0.5479722619056702,0.4,3.0,0.9307945370674133
1.1863856315612793,1.1485967636108398,0.03778886795043945,0.5467406511306763,0.050000000000000044,2.4494898319244385,0.9353771209716797
1.1558681726455688,1.178629755973816,-0.02276158332824707,0.5409905314445496,0.25,2.4494898319244385,0.9340508580207825
1.137036681175232,1.1768018007278442,-0.039765119552612305,0.5381739139556885,0.25,2.6457512378692627,0.9338945746421814
1.163759469985962,1.1268271207809448,0.03693234920501709,0.534922182559967,0.09999999999999998,2.2360680103302,0.935651957988739
1.0767368078231812,1.148484230041504,-0.07174742221832275,0.5373359322547913,0.15000000000000002,4.123105525970459,0.94242924451828
1.0924208164215088,1.1246140003204346,-0.03219318389892578,0.5381643772125244,1.0,4.242640495300293,0.9439143538475037
1.1114169359207153,1.031509280204773,0.07990765571594238,0.5309211015701294,0.09999999999999998,2.2360680103302,0.9417175650596619
1.0151667594909668,1.0525144338607788,-0.03734767436981201,0.5344058871269226,0.15000000000000002,2.0,0.9429433941841125
0.9614984393119812,1.0603004693984985,-0.09880203008651733,0.5408137440681458,0.050000000000000044,4.358899116516113,0.9465811848640442
0.9482212066650391,0.9809587597846985,-0.032737553119659424,0.5458726286888123,1.0,4.358899116516113,0.9464545249938965
0.9605215191841125,0.9160930514335632,0.044428467750549316,0.5439863204956055,0.050000000000000044,4.358899116516113,0.942540168762207
0.9310318231582642,0.9139324426651001,0.017099380493164062,0.5528027415275574,1.0,4.358899116516113,0.9434377551078796
0.902886688709259,0.898699939250946,0.004186749458312988,0.5512104034423828,0.050000000000000044,4.358899116516113,0.9474338889122009
0.9013656973838806,0.8796094059944153,0.021756291389465332,0.5449332594871521,1.0,4.358899116516113,0.9452442526817322
0.8928205370903015,0.8987564444541931,-0.0059359073638916016,0.5433310270309448,0.050000000000000044,1.4142135381698608,0.9405331015586853
0.9082000851631165,0.9268380403518677,-0.01863795518875122,0.5449559092521667,0.050000000000000044,1.7320507764816284,0.9344499707221985
0.9358363151550293,0.9479009509086609,-0.012064635753631592,0.5475663542747498,0.09999999999999998,4.242640495300293,0.9272533655166626
0.9716157913208008,0.9803973436355591,-0.0087815523147583,0.5583446621894836,1.0,2.6457512378692627,0.9161144495010376
1.0425442457199097,0.9883562326431274,0.05418801307678223,0.5583459734916687,0.65,3.7416574954986572,0.903923511505127
1.0179736614227295,1.0649518966674805,-0.04697823524475098,0.5810478329658508,0.050000000000000044,1.7320507764816284,0.9081341028213501
1.0831756591796875,1.0417884588241577,0.041387200355529785,0.57252037525177,0.09999999999999998,1.4142135381698608,0.9066759347915649
1.0719175338745117,1.060624361038208,0.011293172836303711,0.5773856043815613,0.0,1.7320507764816284,0.9021498560905457
1.0444368124008179,1.0618962049484253,-0.017459392547607422,0.5739480257034302,0.15000000000000002,0.0,0.9063736200332642
1.0099424123764038,1.0407508611679077,-0.030808448791503906,0.5697397589683533,0.15000000000000002,4.123105525970459,0.8964887857437134
1.0390146970748901,1.0105092525482178,0.028505444526672363,0.5627632737159729,1.0,3.872983455657959,0.8900807499885559
1.0447847843170166,1.0196967124938965,0.025088071823120117,0.5534180998802185,0.25,2.4494898319244385,0.8925237059593201
1.0777533054351807,1.025887370109558,0.05186593532562256,0.552345335483551,0.050000000000000044,4.358899116516113,0.8952458500862122
1.1100748777389526,1.1026709079742432,0.007403969764709473,0.5544284582138062,1.0,0.0,0.9176405072212219
1.2208160161972046,1.2117998600006104,0.009016156196594238,0.5636097192764282,1.0,4.358899116516113,0.9297234416007996
1.2579246759414673,1.2710065841674805,-0.013081908226013184,0.5710944533348083,0.050000000000000044,4.358899116516113,0.9378424882888794
1.2696102857589722,1.2718877792358398,-0.0022774934768676758,0.5713660717010498,1.0,4.358899116516113,0.9387073516845703
1.2741659879684448,1.2528146505355835,0.021351337432861328,0.5659273266792297,0.050000000000000044,1.0,0.9411603212356567
1.2334288358688354,1.287108302116394,-0.053679466247558594,0.5710106492042542,0.09999999999999998,2.4494898319244385,0.949484646320343
1.2695358991622925,1.2413139343261719,0.028221964836120605,0.5608884692192078,0.19999999999999996,2.2360680103302,0.9460150003433228
1.2289392948150635,1.2598589658737183,-0.030919671058654785,0.5627734065055847,0.15000000000000002,4.123105525970459,0.953136146068573
1.2429403066635132,1.2117515802383423,0.0311887264251709,0.548729419708252,1.0,4.242640495300293,0.948741614818573
1.2109739780426025,1.2120479345321655,-0.0010739564895629883,0.5394180417060852,0.09999999999999998,4.358899116516113,0.9537233710289001
1.6117572784423828,1.6649845838546753,-0.05322730541229248,0.6998743414878845,1.0,1.7320507764816284,0.9140917062759399
1.6182365417480469,1.6542927026748657,-0.03605616092681885,0.7136542201042175,0.050000000000000044,2.0,0.911899983882904
1.6327794790267944,1.622728705406189,0.010050773620605469,0.716162919998169,0.09999999999999998,2.2360680103302,0.9117715954780579
1.6128584146499634,1.6049022674560547,0.007956147193908691,0.7215051651000977,0.19999999999999996,0.0,0.9098687171936035
1.5919510126113892,1.584006667137146,0.007944345474243164,0.7210338115692139,0.050000000000000044,2.0,0.9071161150932312
1.5580533742904663,1.572500228881836,-0.014446854591369629,0.7192949652671814,0.050000000000000044,2.2360680103302,0.9142332077026367
1.5338311195373535,1.5632482767105103,-0.02941715717315674,0.7156748175621033,0.15000000000000002,1.7320507764816284,0.9059009552001953
1.5673049688339233,1.5089795589447021,0.05832540988922119,0.703298032283783,0.09999999999999998,4.358899116516113,0.8958166241645813
1.5411107540130615,1.5021347999572754,0.03897595405578613,0.6974261403083801,0.050000000000000044,3.872983455657959,0.8842874765396118
1.4891589879989624,1.5089664459228516,-0.01980745792388916,0.6910848021507263,1.0,3.872983455657959,0.8776920437812805
1.469581961631775,1.4732972383499146,-0.0037152767181396484,0.6767684817314148,0.25,4.358899116516113,0.8635668754577637
1.423387885093689,1.453241229057312,-0.029853343963623047,0.6744368672370911,1.0,2.6457512378692627,0.8611799478530884
1.440832495689392,1.4590997695922852,-0.018267273902893066,0.6730241179466248,0.050000000000000044,3.464101552963257,0.8670085072517395
1.442160725593567,1.432780146598816,0.009380578994750977,0.6593420505523682,0.4,4.123105525970459,0.850601315498352
1.4144295454025269,1.4242805242538452,-0.00985097885131836,0.6535957455635071,1.0,2.0,0.8479485511779785
1.3934595584869385,1.3944085836410522,-0.0009490251541137695,0.6454126238822937,0.15000000000000002,1.7320507764816284,0.8423752188682556
1.3562488555908203,1.3855981826782227,-0.029349327087402344,0.6437868475914001,0.050000000000000044,2.0,0.8420036435127258
1.3471101522445679,1.338321566581726,0.008788585662841797,0.6348774433135986,0.09999999999999998,3.0,0.8379824757575989
1.3216774463653564,1.274553894996643,0.04712355136871338,0.6241164207458496,0.09999999999999998,2.6457512378692627,0.8303748965263367
1.227286696434021,1.2393420934677124,-0.012055397033691406,0.6152991652488708,0.35,2.8284270763397217,0.8208780288696289
1.1624373197555542,1.1734310388565063,-0.010993719100952148,0.6017381548881531,0.5,1.7320507764816284,0.8163771033287048
1.0786250829696655,1.110141396522522,-0.031516313552856445,0.5855838656425476,0.09999999999999998,1.0,0.8029305338859558
1.0124245882034302,1.0407072305679321,-0.028282642364501953,0.5675187110900879,0.050000000000000044,4.242640495300293,0.7927274703979492
1.0004589557647705,1.0058311223983765,-0.005372166633605957,0.5523614287376404,0.09999999999999998,3.7416574954986572,0.7951491475105286
0.9746400117874146,0.9888723492622375,-0.014232337474822998,0.5314777493476868,1.0,2.4494898319244385,0.7980775237083435
0.9883154034614563,0.9903841018676758,-0.0020686984062194824,0.5077211856842041,0.30000000000000004,2.8284270763397217,0.7987619638442993
1.0117440223693848,1.0437779426574707,-0.03203392028808594,0.4891802966594696,0.09999999999999998,2.6457512378692627,0.7859914302825928
1.0701210498809814,1.1182148456573486,-0.04809379577636719,0.48407861590385437,0.30000000000000004,2.2360680103302,0.7775489687919617
1.164251685142517,1.2058674097061157,-0.04161572456359863,0.4953943192958832,0.050000000000000044,2.8284270763397217,0.7895757555961609
1.2712570428848267,1.2803882360458374,-0.009131193161010742,0.5092408061027527,0.30000000000000004,2.6457512378692627,0.8037888407707214
1.340151071548462,1.3497446775436401,-0.009593605995178223,0.5218411684036255,0.09999999999999998,3.0,0.8216981887817383
1.383665919303894,1.3995496034622192,-0.015883684158325195,0.5285870432853699,0.35,4.242640495300293,0.8324407935142517
1.433448314666748,1.4209513664245605,0.0124969482421875,0.5277230739593506,0.09999999999999998,4.358899116516113,0.841840386390686
1.4420251846313477,1.4571322202682495,-0.015107035636901855,0.530989944934845,1.0,1.7320507764816284,0.8524957895278931
1.4543652534484863,1.4441674947738647,0.010197758674621582,0.5278223156929016,0.050000000000000044,4.242640495300293,0.862962543964386
1.4477630853652954,1.4304567575454712,0.01730632781982422,0.5316759943962097,0.09999999999999998,4.242640495300293,0.8710379004478455
1.4403718709945679,1.450635313987732,-0.010263442993164062,0.5458518862724304,1.0,2.2360680103302,0.8849286437034607
1.5415852069854736,1.5279699563980103,0.013615250587463379,0.5584346055984497,0.09999999999999998,2.2360680103302,0.9002264142036438
1.6252527236938477,1.6278187036514282,-0.0025659799575805664,0.5706029534339905,0.15000000000000002,2.0,0.9054775238037109
1.68975031375885,1.6944153308868408,-0.004665017127990723,0.5767404437065125,0.09999999999999998,2.0,0.9040748476982117
1.7223682403564453,1.742169976234436,-0.019801735877990723,0.5844172239303589,0.09999999999999998,2.6457512378692627,0.8903919458389282
1.7688179016113281,1.7297821044921875,0.039035797119140625,0.5933435559272766,0.09999999999999998,2.6457512378692627,0.8716508150100708
1.770281434059143,1.7607628107070923,0.009518623352050781,0.6073954701423645,0.35,2.0,0.8619112372398376
1.8447726964950562,1.7621303796768188,0.0826423168182373,0.6265830397605896,0.0,2.2360680103302,0.8516711592674255
1.8566087484359741,1.8847273588180542,-0.028118610382080078,0.6636802554130554,0.19999999999999996,1.7320507764816284,0.8711208701133728
1.891312837600708,1.9592323303222656,-0.06791949272155762,0.693820059299469,0.050000000000000044,4.242640495300293,0.8898999094963074
1.9573166370391846,1.967367172241211,-0.010050535202026367,0.6997866630554199,0.09999999999999998,4.0,0.8868675231933594
2.0395641326904297,1.950216293334961,0.08934783935546875,0.6989923715591431,1.0,2.4494898319244385,0.871364414691925
1.994458794593811,2.0386505126953125,-0.044191718101501465,0.7281262278556824,0.19999999999999996,2.0,0.9033563733100891
2.0852227210998535,2.013073205947876,0.07214951515197754,0.7237396240234375,0.19999999999999996,1.4142135381698608,0.896652340888977
2.0706982612609863,2.0799975395202637,-0.009299278259277344,0.7422611117362976,0.0,4.242640495300293,0.9244917035102844
2.092495918273926,2.0707004070281982,0.02179551124572754,0.7405479550361633,0.09999999999999998,3.7416574954986572,0.9258516430854797
2.057070732116699,2.1152703762054443,-0.05819964408874512,0.7518231272697449,1.0,3.7416574954986572,0.9426971673965454
2.0810673236846924,2.089184522628784,-0.008117198944091797,0.7416204810142517,0.30000000000000004,0.0,0.9333648681640625
2.107966899871826,2.054504632949829,0.05346226692199707,0.7287747263908386,1.0,0.0,0.9181236624717712
2.055610418319702,2.046215772628784,0.009394645690917969,0.7244840264320374,1.0,0.0,0.9159292578697205
2.0039398670196533,2.0606751441955566,-0.05673527717590332,0.7249588370323181,1.0,0.0,0.9212135672569275
2.0428295135498047,2.0231292247772217,0.019700288772583008,0.7117846608161926,1.0,3.1622776985168457,0.900739312171936
2.005826234817505,2.0565946102142334,-0.050768375396728516,0.7195132970809937,1.0,3.316624879837036,0.9139499664306641
1.9922367334365845,2.058636426925659,-0.06639969348907471,0.7194191813468933,0.5,3.464101552963257,0.9163673520088196
2.045367479324341,2.0328805446624756,0.012486934661865234,0.7157511711120605,0.050000000000000044,2.6457512378692627,0.9023664593696594
2.09091854095459,2.0318100452423096,0.05910849571228027,0.7186460494995117,0.65,4.358899116516113,0.8998627066612244
2.0498650074005127,2.1004369258880615,-0.05057191848754883,0.745153546333313,1.0,1.4142135381698608,0.9232749938964844
2.096647262573242,2.076098680496216,0.020548582077026367,0.7476353049278259,0.050000000000000044,1.4142135381698608,0.9131826758384705
2.0901787281036377,2.0981273651123047,-0.007948637008666992,0.7654391527175903,0.050000000000000044,1.7320507764816284,0.9302622079849243
2.078010320663452,2.0884673595428467,-0.010457038879394531,0.774533212184906,0.050000000000000044,2.4494898319244385,0.9394113421440125
2.064424514770508,2.0686373710632324,-0.004212856292724609,0.7764632105827332,0.19999999999999996,3.0,0.942428708076477
2.0184059143066406,2.0620059967041016,-0.04360008239746094,0.7804964184761047,0.09999999999999998,3.0,0.9519295692443848
1.999904990196228,2.031527519226074,-0.03162252902984619,0.7741847634315491,0.44999999999999996,2.2360680103302,0.9499088525772095
1.998509407043457,1.9762601852416992,0.022249221801757812,0.7644137740135193,0.0,3.872983455657959,0.9436128735542297
1.9715534448623657,1.9437931776046753,0.02776026725769043,0.7687405943870544,0.25,4.358899116516113,0.9546087384223938
1.9474859237670898,1.934294581413269,0.0131913423538208,0.7690297961235046,1.0,1.4142135381698608,0.9617538452148438
1.945257544517517,1.9311589002609253,0.014098644256591797,0.7715614438056946,0.050000000000000044,1.4142135381698608,0.9696597456932068
1.9118355512619019,1.93047297000885,-0.018637418746948242,0.76833575963974,0.050000000000000044,4.358899116516113,0.9659844636917114
1.9261127710342407,1.9025375843048096,0.023575186729431152,0.7636247873306274,0.050000000000000044,0.0,0.9673541188240051
1.90172278881073,1.9162101745605469,-0.014487385749816895,0.7586337924003601,1.0,4.4721360206604,0.958030641078949
1.907443642616272,1.9340591430664062,-0.026615500450134277,0.7589722275733948,1.0,1.0,0.9501224756240845
1.8965466022491455,1.920132040977478,-0.02358543872833252,0.7479003071784973,0.0,4.358899116516113,0.9292204976081848
1.9056637287139893,1.9028650522232056,0.0027986764907836914,0.732611358165741,0.050000000000000044,3.872983455657959,0.9117547273635864
1.9071323871612549,1.8878183364868164,0.019314050674438477,0.7193726897239685,1.0,3.872983455657959,0.9020292162895203
1.8671578168869019,1.889539122581482,-0.022381305694580078,0.7064622044563293,0.25,4.358899116516113,0.8972050547599792
1.8409870862960815,1.8462200164794922,-0.0052329301834106445,0.6853429079055786,1.0,1.4142135381698608,0.8949319124221802
1.8152176141738892,1.8096373081207275,0.005580306053161621,0.666252076625824,0.050000000000000044,4.358899116516113,0.8942777514457703
1.7812317609786987,1.773028016090393,0.008203744888305664,0.6453630328178406,0.050000000000000044,0.0,0.8943855166435242
1.7527214288711548,1.7659902572631836,-0.013268828392028809,0.6292001605033875,1.0,3.316624879837036,0.8946294784545898
1.7519406080245972,1.7220594882965088,0.02988111972808838,0.6137232184410095,1.0,3.464101552963257,0.8907083868980408
1.7005748748779297,1.7598545551300049,-0.059279680252075195,0.6110855340957642,0.44999999999999996,4.123105525970459,0.8987247347831726
1.6814947128295898,1.7396001815795898,-0.05810546875,0.6024158000946045,0.15000000000000002,0.0,0.889103889465332
1.716610312461853,1.7190510034561157,-0.0024406909942626953,0.5957465171813965,1.0,0.0,0.8872250914573669
1.7631348371505737,1.6676676273345947,0.095467209815979,0.5869527459144592,1.0,0.0,0.8931253552436829
1.7190364599227905,1.6900967359542847,0.02893972396850586,0.5890401005744934,1.0,4.242640495300293,0.8990010619163513
1.6321169137954712,1.717966914176941,-0.08585000038146973,0.5974169373512268,1.0,4.242640495300293,0.9116659164428711
1.646074652671814,1.6397331953048706,0.006341457366943359,0.5850757956504822,0.09999999999999998,2.6457512378692627,0.9052271246910095
1.62968909740448,1.571991205215454,0.05769789218902588,0.5799562335014343,1.0,2.6457512378692627,0.9068242907524109
1.540513038635254,1.5675095319747925,-0.026996493339538574,0.5796575546264648,0.65,0.0,0.9091277122497559
1.5200140476226807,1.4833282232284546,0.036685824394226074,0.5708837509155273,1.0,0.0,0.9029930233955383
1.4309414625167847,1.4682965278625488,-0.03735506534576416,0.5659090876579285,1.0,4.123105525970459,0.9034647345542908
1.4054559469223022,1.407780647277832,-0.002324700355529785,0.554218590259552,1.0,4.123105525970459,0.894903302192688
1.3869322538375854,1.3240156173706055,0.06291663646697998,0.5382325649261475,0.15000000000000002,0.0,0.8876733779907227
1.2888513803482056,1.3272372484207153,-0.038385868072509766,0.5334329605102539,1.0,0.0,0.8804143071174622
1.261907935142517,1.2819164991378784,-0.020008563995361328,0.5221033096313477,1.0,3.872983455657959,0.8742575645446777
1.2274038791656494,1.2495495080947876,-0.022145628929138184,0.5133668780326843,1.0,2.4494898319244385,0.870811402797699
1.2078579664230347,1.2189091444015503,-0.011051177978515625,0.5088109970092773,0.25,1.7320507764816284,0.8696325421333313
1.2010358572006226,1.195385217666626,0.005650639533996582,0.499357670545578,0.050000000000000044,2.4494898319244385,0.8764630556106567
1.1929458379745483,1.1793664693832397,0.013579368591308594,0.5021461844444275,0.19999999999999996,4.242640495300293,0.8725191354751587
1.1702075004577637,1.1731687784194946,-0.002961277961730957,0.4956342279911041,0.09999999999999998,4.242640495300293,0.8838926553726196
1.174443244934082,1.173233985900879,0.001209259033203125,0.49540993571281433,1.0,1.7320507764816284,0.8880130648612976
1.1927679777145386,1.1963928937911987,-0.0036249160766601562,0.4956866204738617,0.09999999999999998,1.4142135381698608,0.9019023180007935
1.1560994386672974,1.1774024963378906,-0.02130305767059326,0.4988159239292145,0.050000000000000044,4.358899116516113,0.8997945785522461
1.2010700702667236,1.1407350301742554,0.06033504009246826,0.49704763293266296,0.050000000000000044,4.358899116516113,0.9093052744865417
1.1732587814331055,1.1675829887390137,0.005675792694091797,0.5033062696456909,1.0,4.358899116516113,0.913841724395752
1.1814045906066895,1.1715770959854126,0.009827494621276855,0.5072845816612244,0.050000000000000044,0.0,0.9187034964561462
1.1598938703536987,1.1973114013671875,-0.03741753101348877,0.5122444033622742,1.0,4.4721360206604,0.9224182963371277
1.1830700635910034,1.1778277158737183,0.005242347717285156,0.5139552354812622,1.0,1.0,0.9252063632011414
1.1835745573043823,1.1720614433288574,0.011513113975524902,0.5161715745925903,0.0,2.4494898319244385,0.9288334250450134
1.180615782737732,1.1651102304458618,0.015505552291870117,0.5186061859130859,0.050000000000000044,3.605551242828369,0.9304530024528503
1.1577186584472656,1.164133906364441,-0.006415247917175293,0.5197026133537292,0.35,3.605551242828369,0.9301123023033142
1.1573604345321655,1.1171716451644897,0.04018878936767578,0.5198109149932861,1.0,3.605551242828369,0.9339414834976196
1.1150996685028076,1.127587914466858,-0.012488245964050293,0.5214724540710449,0.35,0.0,0.9322956204414368
1.0716146230697632,1.1127794981002808,-0.04116487503051758,0.5213358998298645,1.0,3.872983455657959,0.9296728372573853
1.0775686502456665,1.0423518419265747,0.0352168083190918,0.5197706818580627,1.0,3.872983455657959,0.9253100752830505
1.043441653251648,1.023668646812439,0.019773006439208984,0.518890380859375,0.25,4.242640495300293,0.9241997599601746
1.007325530052185,1.00350022315979,0.0038253068923950195,0.517845630645752,1.0,3.1622776985168457,0.923427402973175
0.9903072714805603,0.9867145419120789,0.0035927295684814453,0.5211278200149536,0.09999999999999998,3.464101552963257,0.9280110597610474
0.9804750680923462,0.9861966371536255,-0.005721569061279297,0.5232521891593933,0.4,4.242640495300293,0.9282032251358032
0.9513790011405945,0.9983589053153992,-0.04697990417480469,0.5271686315536499,1.0,3.1622776985168457,0.9298837780952454
0.9517340064048767,0.9611675143241882,-0.009433507919311523,0.5272652506828308,0.09999999999999998,3.464101552963257,0.9286198019981384
0.9286772012710571,0.9320422410964966,-0.003365039825439453,0.5295687913894653,0.4,4.242640495300293,0.932433545589447
0.9440726637840271,0.9513422846794128,-0.007269620895385742,0.5345466136932373,1.0,4.242640495300293,0.9336184859275818
1.0065444707870483,0.9813744425773621,0.02517002820968628,0.5365972518920898,0.09999999999999998,0.0,0.9393774271011353
1.01338791847229,1.0670579671859741,-0.05367004871368408,0.5419456362724304,1.0,4.358899116516113,0.9386267066001892
1.071772575378418,1.1100350618362427,-0.03826248645782471,0.5423186421394348,1.0,2.2360680103302,0.9392563104629517
1.1024225950241089,1.1497938632965088,-0.0473712682723999,0.5390501022338867,0.050000000000000044,2.2360680103302,0.9323427081108093
1.150617241859436,1.166133999824524,-0.01551675796508789,0.5302925109863281,0.19999999999999996,4.0,0.9349247813224792
1.170585036277771,1.2057760953903198,-0.03519105911254883,0.5238437056541443,0.35,4.242640495300293,0.9290878176689148
2.3507792949676514,2.3648464679718018,-0.01406717300415039,0.8108192682266235,0.19999999999999996,4.242640495300293,0.9809135794639587
2.3209712505340576,2.397507905960083,-0.07653665542602539,0.8163056373596191,1.0,0.0,0.9867895245552063
2.357117176055908,2.3273348808288574,0.02978229522705078,0.7999748587608337,0.09999999999999998,4.358899116516113,0.9870149493217468
2.32403564453125,2.310506820678711,0.013528823852539062,0.7897656559944153,1.0,0.0,0.9886202812194824
2.269397735595703,2.312396287918091,-0.042998552322387695,0.7740771770477295,1.0,4.358899116516113,0.9817857146263123
2.2407307624816895,2.276747465133667,-0.03601670265197754,0.7489977478981018,0.050000000000000044,4.4721360206604,0.9564134478569031
2.2343719005584717,2.205127000808716,0.02924489974975586,0.7229649424552917,0.050000000000000044,4.4721360206604,0.9152216911315918
2.1990959644317627,2.164135456085205,0.03496050834655762,0.7121241688728333,1.0,4.358899116516113,0.8888711929321289
2.151935338973999,2.1278791427612305,0.024056196212768555,0.703758716583252,0.0,4.358899116516113,0.8711177110671997
2.1046271324157715,2.0780727863311768,0.026554346084594727,0.6950481534004211,1.0,3.605551242828369,0.8573617935180664
1.9927978515625,2.0021355152130127,-0.009337663650512695,0.6844114661216736,0.050000000000000044,2.8284270763397217,0.836421012878418
1.9423803091049194,1.9228557348251343,0.019524574279785156,0.6682103872299194,1.0,2.4494898319244385,0.8173978924751282
1.8225640058517456,1.8263320922851562,-0.0037680864334106445,0.6435794830322266,0.35,2.2360680103302,0.8126313090324402
1.744771957397461,1.7343651056289673,0.010406851768493652,0.6165905594825745,0.15000000000000002,1.7320507764816284,0.7872135043144226
1.705382227897644,1.7218906879425049,-0.01650846004486084,0.6221901774406433,0.15000000000000002,2.2360680103302,0.8277899026870728
1.6936321258544922,1.6608246564865112,0.03280746936798096,0.6211459040641785,0.09999999999999998,4.0,0.8325616121292114
1.6769517660140991,1.6394453048706055,0.03750646114349365,0.6316716074943542,0.15000000000000002,4.0,0.8652893304824829
1.638651728630066,1.6673306226730347,-0.02867889404296875,0.6512674689292908,0.19999999999999996,1.7320507764816284,0.9082264304161072
1.6561561822891235,1.6319016218185425,0.024254560470581055,0.6633076071739197,1.0,1.0,0.9237038493156433
1.6382001638412476,1.6414645910263062,-0.0032644271850585938,0.6763514280319214,0.19999999999999996,1.7320507764816284,0.9474701285362244
1.6268876791000366,1.6065235137939453,0.02036416530609131,0.6817282438278198,0.050000000000000044,2.4494898319244385,0.9525775909423828
1.6523748636245728,1.5692888498306274,0.08308601379394531,0.6756744980812073,0.0,4.123105525970459,0.9592019319534302
1.6229572296142578,1.5718328952789307,0.05112433433532715,0.6620899438858032,0.15000000000000002,4.4721360206604,0.9600849151611328
1.6072815656661987,1.5746763944625854,0.03260517120361328,0.6507798433303833,0.15000000000000002,4.4721360206604,0.9649063348770142
1.6317623853683472,1.5794446468353271,0.05231773853302002,0.6348349452018738,1.0,0.0,0.9638272523880005
1.584409475326538,1.6637099981307983,-0.07930052280426025,0.6365151405334473,0.0,4.242640495300293,0.9714670181274414
1.62080979347229,1.6526721715927124,-0.03186237812042236,0.6195389628410339,1.0,4.242640495300293,0.9744081497192383
1.638840675354004,1.6336113214492798,0.005229353904724121,0.6052485108375549,1.0,0.0,0.9712995886802673
1.6418430805206299,1.6137672662734985,0.028075814247131348,0.5942426919937134,0.09999999999999998,0.0,0.9661327600479126
1.5888878107070923,1.6506483554840088,-0.061760544776916504,0.6037622690200806,1.0,0.0,0.9675893783569336
1.6092712879180908,1.6163700819015503,-0.007098793983459473,0.5957962274551392,1.0,4.358899116516113,0.9676284790039062
1.586124300956726,1.6297310590744019,-0.04360675811767578,0.6021611094474792,1.0,4.358899116516113,0.9698415994644165
1.600389838218689,1.6037575006484985,-0.0033676624298095703,0.5955023169517517,1.0,0.0,0.9710008502006531
1.6006077527999878,1.6003963947296143,0.00021135807037353516,0.598246693611145,0.050000000000000044,4.242640495300293,0.9718677401542664
1.606701135635376,1.5925372838974,0.014163851737976074,0.5955726504325867,1.0,3.0,0.9731235504150391
1.6182479858398438,1.60468327999115,0.013564705848693848,0.6034025549888611,1.0,3.605551242828369,0.97328120470047
1.6238393783569336,1.6072914600372314,0.01654791831970215,0.6013331413269043,0.09999999999999998,3.605551242828369,0.9748429656028748
1.6295547485351562,1.6089519262313843,0.020602822303771973,0.6056356430053711,0.35,3.1622776985168457,0.9759702086448669
1.6142103672027588,1.6273273229599,-0.013116955757141113,0.6153406500816345,1.0,2.2360680103302,0.9762970805168152
1.6032437086105347,1.6186809539794922,-0.01543724536895752,0.6181928515434265,0.35,1.4142135381698608,0.9787351489067078
1.6012108325958252,1.6047677993774414,-0.003556966781616211,0.6210173964500427,0.15000000000000002,2.0,0.9794341325759888
1.574403166770935,1.6197823286056519,-0.0453791618347168,0.6293827891349792,0.09999999999999998,2.8284270763397217,0.9786449670791626
1.608366847038269,1.6183239221572876,-0.009957075119018555,0.6303405165672302,0.0,4.0,0.9807087182998657
1.6205238103866577,1.615221381187439,0.00530242919921875,0.6345167756080627,0.19999999999999996,4.0,0.9806662797927856
1.6435645818710327,1.5982874631881714,0.04527711868286133,0.6368677020072937,0.19999999999999996,2.2360680103302,0.9805583357810974
1.6283111572265625,1.632706880569458,-0.004395723342895508,0.6426936984062195,1.0,2.0,0.9816263318061829
1.615488052368164,1.6351054906845093,-0.019617438316345215,0.6425879001617432,0.19999999999999996,4.123105525970459,0.9793276786804199
1.607772707939148,1.647288203239441,-0.03951549530029297,0.6466875672340393,0.050000000000000044,0.0,0.9785835146903992
1.65483558177948,1.6326595544815063,0.022176027297973633,0.6495733261108398,0.15000000000000002,0.0,0.9780564308166504
1.6630674600601196,1.6775610446929932,-0.014493584632873535,0.6498635411262512,1.0,0.0,0.9743444323539734
1.7054632902145386,1.6382265090942383,0.06723678112030029,0.6510670781135559,1.0,3.464101552963257,0.973061203956604
1.6693477630615234,1.6769256591796875,-0.0075778961181640625,0.6545311808586121,1.0,3.316624879837036,0.9702836871147156
1.680627703666687,1.654322862625122,0.02630484104156494,0.6504560708999634,1.0,2.2360680103302,0.963546097278595
1.685399055480957,1.6572096347808838,0.028189420700073242,0.6561982035636902,0.4,2.6457512378692627,0.9662309885025024
1.6709346771240234,1.6723896265029907,-0.0014549493789672852,0.6597155928611755,0.15000000000000002,1.7320507764816284,0.9671444892883301
1.6524397134780884,1.7053661346435547,-0.05292642116546631,0.6734465956687927,0.30000000000000004,1.7320507764816284,0.9771947264671326
1.7010043859481812,1.7103525400161743,-0.009348154067993164,0.6733404397964478,0.050000000000000044,4.123105525970459,0.9738020300865173
1.727683663368225,1.7518179416656494,-0.024134278297424316,0.6852437257766724,0.09999999999999998,4.0,0.980545699596405
1.7685136795043945,1.7969200611114502,-0.028406381607055664,0.6940481066703796,0.15000000000000002,4.0,0.9816375970840454
1.798571228981018,1.7663732767105103,0.03219795227050781,0.6928121447563171,1.0,4.242640495300293,0.9812679290771484
1.7582019567489624,1.7865833044052124,-0.02838134765625,0.6955928206443787,0.19999999999999996,4.242640495300293,0.9809890985488892
1.7687578201293945,1.7745558023452759,-0.005797982215881348,0.6929503083229065,1.0,4.0,0.9802032709121704
1.7766700983047485,1.7583431005477905,0.018326997756958008,0.6887812614440918,0.09999999999999998,2.4494898319244385,0.9806597828865051
1.7608696222305298,1.7261890172958374,0.03468060493469238,0.6804806590080261,1.0,2.0,0.9804589152336121
1.7036094665527344,1.6975570917129517,0.006052374839782715,0.6650710105895996,0.19999999999999996,1.7320507764816284,0.9803205728530884
1.6321144104003906,1.6453922986984253,-0.013277888298034668,0.6473208665847778,0.09999999999999998,4.358899116516113,0.9763342142105103
1.5712814331054688,1.567147970199585,0.004133462905883789,0.6315636038780212,0.09999999999999998,4.358899116516113,0.9705222249031067
1.513114333152771,1.5322258472442627,-0.0191115140914917,0.6154810786247253,0.050000000000000044,1.0,0.9541792869567871
1.4928241968154907,1.513654351234436,-0.020830154418945312,0.6093326807022095,1.0,2.2360680103302,0.9475247263908386
1.49156653881073,1.4767203330993652,0.014846205711364746,0.6056996583938599,0.050000000000000044,2.6457512378692627,0.9424914717674255
1.4664537906646729,1.4624649286270142,0.003988862037658691,0.5971257090568542,0.0,2.6457512378692627,0.9282760620117188
1.4535444974899292,1.4505345821380615,0.0030099153518676758,0.5934638977050781,0.25,2.4494898319244385,0.9188959002494812
1.426096796989441,1.4583098888397217,-0.03221309185028076,0.5944515466690063,0.09999999999999998,2.0,0.9161451458930969
1.4281665086746216,1.4377975463867188,-0.009631037712097168,0.5967616438865662,0.25,1.0,0.9153767824172974
1.4241477251052856,1.4229172468185425,0.001230478286743164,0.5957110524177551,0.15000000000000002,1.7320507764816284,0.9104254841804504
1.4337284564971924,1.4291746616363525,0.004553794860839844,0.5971911549568176,0.050000000000000044,4.123105525970459,0.9060035943984985
1.4508476257324219,1.4169176816940308,0.03392994403839111,0.5954657196998596,0.0,4.358899116516113,0.8961324691772461
1.4437577724456787,1.4360907077789307,0.007667064666748047,0.6006703972816467,0.15000000000000002,4.358899116516113,0.9012023210525513
1.4458054304122925,1.441652774810791,0.004152655601501465,0.6030039191246033,1.0,4.0,0.8992196321487427
1.4575300216674805,1.4617289304733276,-0.004198908805847168,0.6076890230178833,0.050000000000000044,3.0,0.9041031002998352
1.4866307973861694,1.4800535440444946,0.006577253341674805,0.6071001291275024,1.0,2.4494898319244385,0.8992109298706055
1.494533658027649,1.483615756034851,0.010917901992797852,0.6080765128135681,0.19999999999999996,2.2360680103302,0.898408055305481
1.49995756149292,1.4867204427719116,0.0132371187210083,0.6071325540542603,0.25,4.0,0.8943992853164673
1.5043455362319946,1.5132097005844116,-0.008864164352416992,0.6101412773132324,0.050000000000000044,3.7416574954986572,0.8956215977668762
1.5235064029693604,1.5411386489868164,-0.017632246017456055,0.6121044158935547,0.19999999999999996,3.0,0.891800045967102
1.532908320426941,1.5466786623001099,-0.013770341873168945,0.6054428219795227,1.0,4.123105525970459,0.8894054293632507
1.530290126800537,1.5405139923095703,-0.010223865509033203,0.598885715007782,0.30000000000000004,4.358899116516113,0.8762127161026001
1.527172565460205,1.5177528858184814,0.009419679641723633,0.5895218253135681,0.15000000000000002,2.2360680103302,0.8657615780830383
1.5226341485977173,1.5186313390731812,0.004002809524536133,0.586793839931488,1.0,1.7320507764816284,0.8648141026496887
1.5170981884002686,1.5154917240142822,0.0016064643859863281,0.5836711525917053,0.050000000000000044,2.0,0.8612995147705078
1.5113400220870972,1.4963680505752563,0.01497197151184082,0.574501633644104,0.19999999999999996,4.123105525970459,0.8588855862617493
1.507812261581421,1.4387798309326172,0.06903243064880371,0.5649105906486511,0.050000000000000044,3.316624879837036,0.8456830978393555
1.416143774986267,1.424129843711853,-0.007986068725585938,0.5538064241409302,0.15000000000000002,1.4142135381698608,0.8344680666923523
1.3448617458343506,1.3415545225143433,0.0033072233200073242,0.5300771594047546,1.0,3.1622776985168457,0.8074234127998352
1.2849115133285522,1.2629365921020508,0.021974921226501465,0.5029277801513672,0.44999999999999996,1.4142135381698608,0.7749456763267517
1.2278550863265991,1.2068041563034058,0.02105093002319336,0.49010035395622253,0.35,1.0,0.768550455570221
1.2011706829071045,1.1986292600631714,0.0025414228439331055,0.4818815290927887,0.15000000000000002,1.7320507764816284,0.7781248092651367
1.2740362882614136,1.3305261135101318,-0.05648982524871826,0.7415565848350525,0.050000000000000044,4.123105525970459,0.9945636987686157
1.2222639322280884,1.222605586051941,-0.00034165382385253906,0.7154238224029541,0.050000000000000044,4.358899116516113,0.9791771769523621
1.1580809354782104,1.1278793811798096,0.03020155429840088,0.6962021589279175,0.0,4.358899116516113,0.9726061224937439
1.11884605884552,1.0857691764831543,0.03307688236236572,0.6771335601806641,0.15000000000000002,4.358899116516113,0.9553890228271484
1.068734884262085,1.0759855508804321,-0.007250666618347168,0.6633946299552917,1.0,1.4142135381698608,0.9499374628067017
1.0126148462295532,1.0931957960128784,-0.0805809497833252,0.6519020199775696,0.050000000000000044,1.4142135381698608,0.9459163546562195
1.0615975856781006,1.0070794820785522,0.05451810359954834,0.6461544036865234,1.0,1.7320507764816284,0.9362818002700806
1.015442132949829,1.0227090120315552,-0.007266879081726074,0.6333394050598145,0.050000000000000044,1.7320507764816284,0.9318561553955078
1.023389458656311,0.9812924265861511,0.04209703207015991,0.6291593909263611,0.050000000000000044,4.358899116516113,0.9298410415649414
0.9753704071044922,0.9887170791625977,-0.013346672058105469,0.6164640188217163,0.050000000000000044,3.7416574954986572,0.9261243939399719
0.9583601951599121,0.985543429851532,-0.027183234691619873,0.608991265296936,0.09999999999999998,3.7416574954986572,0.9211559295654297
0.9427186250686646,0.9485059976577759,-0.005787372589111328,0.6085740327835083,0.050000000000000044,4.123105525970459,0.9206854701042175
0.9398435950279236,0.948678195476532,-0.008834600448608398,0.603756844997406,1.0,1.4142135381698608,0.9202731251716614
0.9548634886741638,0.9406051635742188,0.014258325099945068,0.5974200367927551,0.30000000000000004,3.872983455657959,0.9258138537406921
0.9578401446342468,0.9729966521263123,-0.01515650749206543,0.5962238311767578,1.0,0.0,0.9287809729576111
0.989706814289093,0.9874889254570007,0.002217888832092285,0.5880956649780273,0.15000000000000002,4.358899116516113,0.936400830745697
0.9933612942695618,0.9900558590888977,0.0033054351806640625,0.578908383846283,0.25,2.2360680103302,0.9411040544509888
0.9889522790908813,0.9946126937866211,-0.005660414695739746,0.5672780871391296,1.0,2.2360680103302,0.9386846423149109
0.9847265481948853,0.9812837839126587,0.0034427642822265625,0.5577364563941956,1.0,1.0,0.9377763867378235
1.0231752395629883,1.0384612083435059,-0.015285968780517578,0.556424081325531,0.050000000000000044,3.1622776985168457,0.9292322397232056
1.0215600728988647,1.0189096927642822,0.0026503801345825195,0.5508054494857788,0.19999999999999996,3.1622776985168457,0.923848569393158
1.116184115409851,1.1258721351623535,-0.009688019752502441,0.5533879399299622,0.050000000000000044,4.123105525970459,0.9181105494499207
1.0270577669143677,1.03005850315094,-0.0030007362365722656,0.5653364062309265,0.0,3.0,0.9379985928535461
1.2495843172073364,1.2439919710159302,0.00559234619140625,0.5735132098197937,0.5,2.8284270763397217,0.9352567791938782
1.0554869174957275,1.0543714761734009,0.0011154413223266602,0.6030003428459167,1.0,4.242640495300293,0.9705454707145691
1.2754558324813843,1.2701075077056885,0.005348324775695801,0.5659257173538208,0.15000000000000002,0.0,0.9191831946372986
1.080561876296997,1.0767015218734741,0.0038603544235229492,0.6024252772331238,0.30000000000000004,3.1622776985168457,0.9700201153755188
1.2754920721054077,1.2790403366088867,-0.003548264503479004,0.5647974014282227,0.09999999999999998,3.872983455657959,0.9149208068847656
1.124759554862976,1.1247951984405518,-3.5643577575683594e-05,0.5899455547332764,1.0,2.2360680103302,0.9659906625747681
1.3039988279342651,1.303315281867981,0.0006835460662841797,0.566558301448822,1.0,1.4142135381698608,0.9162307977676392
1.197644829750061,1.192508578300476,0.005136251449584961,0.581274688243866,0.5,2.4494898319244385,0.9560167193412781
1.3518236875534058,1.3625116348266602,-0.010687947273254395,0.5773198008537292,0.25,2.2360680103302,0.926993191242218
1.3099569082260132,1.3043986558914185,0.0055582523345947266,0.5881001353263855,0.0,4.123105525970459,0.9645969271659851
1.3940247297286987,1.3955051898956299,-0.0014804601669311523,0.5823692679405212,0.09999999999999998,3.872983455657959,0.9480283856391907
1.3894704580307007,1.3839551210403442,0.005515336990356445,0.5922881364822388,0.19999999999999996,2.4494898319244385,0.9742493629455566
1.432636022567749,1.4195667505264282,0.0130692720413208,0.5921094417572021,0.15000000000000002,4.358899116516113,0.9686514735221863
1.4160881042480469,1.4196449518203735,-0.00355684757232666,0.5926864743232727,1.0,4.242640495300293,0.9684959650039673
1.417216181755066,1.397120714187622,0.020095467567443848,0.5785784125328064,0.25,2.6457512378692627,0.9575076103210449
1.3961950540542603,1.3936610221862793,0.002534031867980957,0.5636479258537292,0.050000000000000044,3.872983455657959,0.9494368433952332
1.4232592582702637,1.4305697679519653,-0.00731050968170166,0.5501978397369385,1.0,4.242640495300293,0.9382640719413757
1.4610780477523804,1.4563055038452148,0.004772543907165527,0.5395826101303101,0.09999999999999998,4.242640495300293,0.9265391230583191
1.4804662466049194,1.4849896430969238,-0.0045233964920043945,0.5367752909660339,0.25,0.0,0.921693742275238
1.5087096691131592,1.4970043897628784,0.011705279350280762,0.5339179635047913,1.0,0.0,0.9188315272331238
1.4989104270935059,1.5156282186508179,-0.01671779155731201,0.5401789546012878,0.09999999999999998,0.0,0.9242030382156372
1.5124576091766357,1.5067024230957031,0.005755186080932617,0.5420829057693481,1.0,3.872983455657959,0.9278194308280945
1.4981101751327515,1.5086287260055542,-0.010518550872802734,0.5463278889656067,1.0,3.872983455657959,0.9287401437759399
1.4898544549942017,1.493096947669983,-0.00324249267578125,0.5450767874717712,1.0,4.358899116516113,0.9272316098213196
1.4804686307907104,1.4766168594360352,0.003851771354675293,0.5414978861808777,1.0,1.4142135381698608,0.9237504005432129
1.4655640125274658,1.4700337648391724,-0.004469752311706543,0.5391007661819458,0.25,1.7320507764816284,0.9187605977058411
1.460648536682129,1.4584952592849731,0.0021532773971557617,0.5366998314857483,1.0,4.242640495300293,0.915863037109375
1.4631389379501343,1.4469040632247925,0.016234874725341797,0.5325455665588379,0.050000000000000044,0.0,0.9111183285713196
1.4512648582458496,1.453216552734375,-0.0019516944885253906,0.5343952178955078,0.050000000000000044,0.0,0.9072967767715454
1.4442752599716187,1.4576495885849,-0.01337432861328125,0.5366160273551941,0.09999999999999998,0.0,0.9053351283073425
1.4626754522323608,1.4408133029937744,0.021862149238586426,0.5349633097648621,1.0,4.358899116516113,0.9050933122634888
1.4518870115280151,1.4561117887496948,-0.0042247772216796875,0.5403416752815247,1.0,2.2360680103302,0.905245304107666
1.4561840295791626,1.4541102647781372,0.0020737648010253906,0.5410963892936707,1.0,4.0,0.9053817987442017
1.4579766988754272,1.4470356702804565,0.010941028594970703,0.5423831939697266,1.0,4.358899116516113,0.908726692199707
1.4497525691986084,1.457722544670105,-0.007969975471496582,0.5468606352806091,0.050000000000000044,4.358899116516113,0.9117397665977478
1.4595154523849487,1.4463294744491577,0.013185977935791016,0.5488664507865906,0.19999999999999996,4.123105525970459,0.9156800508499146
1.469946265220642,1.4536385536193848,0.016307711601257324,0.5521412491798401,1.0,2.0,0.9200944900512695
1.4690011739730835,1.4783260822296143,-0.009324908256530762,0.563110888004303,0.050000000000000044,2.2360680103302,0.9276027679443359
1.479486107826233,1.4757927656173706,0.0036933422088623047,0.564740777015686,1.0,4.0,0.9308883547782898
1.4866787195205688,1.475869059562683,0.010809659957885742,0.5664433240890503,0.15000000000000002,0.0,0.9339216351509094
1.4858911037445068,1.4822710752487183,0.0036200284957885742,0.5700934529304504,0.050000000000000044,4.242640495300293,0.935834527015686
1.4861582517623901,1.4972628355026245,-0.011104583740234375,0.5770818591117859,0.19999999999999996,4.242640495300293,0.9378110766410828
1.5071591138839722,1.5113219022750854,-0.004162788391113281,0.5898828506469727,1.0,4.358899116516113,0.9424077868461609
1.5374864339828491,1.5281883478164673,0.009298086166381836,0.6002632975578308,1.0,1.4142135381698608,0.9439525604248047
1.5258551836013794,1.522856593132019,0.0029985904693603516,0.6071228981018066,0.09999999999999998,4.358899116516113,0.94317626953125
1.5351723432540894,1.5285075902938843,0.006664752960205078,0.6067253947257996,1.0,3.464101552963257,0.9372532963752747
1.5106960535049438,1.5182461738586426,-0.0075501203536987305,0.6092736124992371,0.050000000000000044,2.6457512378692627,0.9360725283622742
1.495963454246521,1.5114482641220093,-0.015484809875488281,0.6057378053665161,0.050000000000000044,1.7320507764816284,0.931208074092865
1.4893150329589844,1.4920856952667236,-0.002770662307739258,0.6064912676811218,1.0,2.2360680103302,0.9288870096206665
1.487282156944275,1.47773277759552,0.009549379348754883,0.6168042421340942,0.4,4.123105525970459,0.9358808398246765
1.5028831958770752,1.5210307836532593,-0.018147587776184082,0.6314436793327332,0.050000000000000044,0.0,0.9441337585449219
1.5502235889434814,1.5358819961547852,0.014341592788696289,0.639260470867157,0.09999999999999998,4.123105525970459,0.9464694857597351
1.5405311584472656,1.5769068002700806,-0.03637564182281494,0.6476237177848816,0.15000000000000002,2.2360680103302,0.9464807510375977
1.5623363256454468,1.5402580499649048,0.022078275680541992,0.6432127952575684,1.0,3.1622776985168457,0.9413809180259705
1.535116195678711,1.5340074300765991,0.0011087656021118164,0.6410708427429199,1.0,3.464101552963257,0.9347646832466125
1.534402847290039,1.5380481481552124,-0.00364530086517334,0.6422715187072754,0.15000000000000002,4.0,0.9304800033569336
1.5840580463409424,1.5779579877853394,0.006100058555603027,0.6488885283470154,0.09999999999999998,4.0,0.927886426448822
1.5971931219100952,1.5794228315353394,0.01777029037475586,0.6519007682800293,0.4,4.358899116516113,0.9285179376602173
1.595231533050537,1.5921844244003296,0.0030471086502075195,0.6673348546028137,1.0,4.358899116516113,0.9398800134658813
1.5674970149993896,1.5916610956192017,-0.02416408061981201,0.6766417622566223,0.19999999999999996,4.358899116516113,0.945966899394989
1.5856479406356812,1.568602442741394,0.01704549789428711,0.6764509081840515,1.0,4.358899116516113,0.9461578726768494
1.584855079650879,1.5763018131256104,0.008553266525268555,0.6759487390518188,0.050000000000000044,3.872983455657959,0.9475817680358887
1.5833479166030884,1.5935848951339722,-0.010236978530883789,0.6783013343811035,1.0,2.6457512378692627,0.9497385025024414
1.5843757390975952,1.6125004291534424,-0.028124690055847168,0.6817304491996765,0.050000000000000044,4.242640495300293,0.9544883966445923
1.6119930744171143,1.6009607315063477,0.011032342910766602,0.6782402396202087,1.0,4.358899116516113,0.9637706875801086
1.598470687866211,1.6212729215621948,-0.022802233695983887,0.67909836769104,0.25,1.4142135381698608,0.9636940360069275
1.5933020114898682,1.5980795621871948,-0.00477755069732666,0.6653070449829102,0.09999999999999998,4.358899116516113,0.969124972820282
1.5747981071472168,1.5651793479919434,0.009618759155273438,0.6434897780418396,1.0,0.0,0.9709970355033875
1.5305484533309937,1.5413979291915894,-0.010849475860595703,0.6220079064369202,0.050000000000000044,4.0,0.966827392578125
1.487658143043518,1.498652696609497,-0.010994553565979004,0.6039826273918152,0.050000000000000044,3.1622776985168457,0.9565329551696777
1.434289813041687,1.4257949590682983,0.008494853973388672,0.5865194797515869,1.0,3.7416574954986572,0.9511860013008118
1.3758260011672974,1.3792362213134766,-0.0034102201461791992,0.5780473351478577,1.0,0.0,0.9496105313301086
1.3453857898712158,1.3427366018295288,0.0026491880416870117,0.5685781240463257,0.19999999999999996,4.4721360206604,0.9487733840942383
1.3266743421554565,1.3064621686935425,0.020212173461914062,0.556124210357666,0.30000000000000004,4.4721360206604,0.9467043876647949
1.2938331365585327,1.2933604717254639,0.00047266483306884766,0.5485600233078003,1.0,4.4721360206604,0.9447762370109558
1.2733794450759888,1.2675437927246094,0.0058356523513793945,0.5378445386886597,1.0,4.4721360206604,0.9416157007217407
1.253474473953247,1.2397301197052002,0.013744354248046875,0.5278905034065247,0.0,0.0,0.9397339224815369
1.2200559377670288,1.2264450788497925,-0.006389141082763672,0.5228740572929382,1.0,3.605551242828369,0.9287342429161072
1.2127212285995483,1.2068344354629517,0.00588679313659668,0.5165969729423523,0.0,2.8284270763397217,0.9293257594108582
1.1953485012054443,1.2192996740341187,-0.023951172828674316,0.5177990794181824,1.0,4.358899116516113,0.9256736636161804
1.2065743207931519,1.1916035413742065,0.014970779418945312,0.5045989155769348,1.0,4.358899116516113,0.9081178903579712
1.1920515298843384,1.1804494857788086,0.011602044105529785,0.5018166899681091,0.35,4.358899116516113,0.8941354751586914
1.354791283607483,1.3079696893692017,0.04682159423828125,0.5159719586372375,0.050000000000000044,0.0,0.9116318821907043
1.4575637578964233,1.4666827917099,-0.009119033813476562,0.5432683229446411,1.0,0.0,0.9171057939529419
1.5190752744674683,1.5229930877685547,-0.003917813301086426,0.5491828322410583,0.050000000000000044,1.7320507764816284,0.9057977795600891
1.568125605583191,1.5648428201675415,0.003282785415649414,0.5586864948272705,1.0,4.0,0.8863851428031921
1.5879487991333008,1.5627397298812866,0.02520906925201416,0.5587343573570251,1.0,4.4721360206604,0.8738299608230591
1.5911211967468262,1.6070823669433594,-0.015961170196533203,0.5723087191581726,1.0,1.4142135381698608,0.8623588681221008
2.132782459259033,2.030113697052002,0.10266876220703125,0.8612920641899109,0.050000000000000044,2.0,0.9999988675117493
2.1018455028533936,2.1114745140075684,-0.009629011154174805,0.850355327129364,0.19999999999999996,1.4142135381698608,0.9999872446060181
2.133558988571167,2.095313787460327,0.038245201110839844,0.8341687321662903,1.0,1.4142135381698608,0.9997934699058533
2.1034181118011475,2.1004624366760254,0.0029556751251220703,0.8240593075752258,0.0,1.7320507764816284,0.9994222521781921
2.054431676864624,2.1042613983154297,-0.049829721450805664,0.8153133392333984,0.09999999999999998,1.7320507764816284,0.9985290765762329
2.062378406524658,2.045559883117676,0.016818523406982422,0.7993782758712769,0.09999999999999998,1.7320507764816284,0.9971550107002258
2.0251872539520264,2.0343122482299805,-0.009124994277954102,0.7928866744041443,0.0,2.2360680103302,0.996640145778656
2.0265450477600098,1.9850139617919922,0.04153108596801758,0.7818365097045898,0.09999999999999998,2.2360680103302,0.9964904189109802
1.9808849096298218,1.9772491455078125,0.0036357641220092773,0.7783529758453369,0.050000000000000044,1.4142135381698608,0.9973150491714478
1.9660018682479858,1.933534026145935,0.03246784210205078,0.7699858546257019,0.09999999999999998,2.0,0.996816098690033
1.9013468027114868,1.929078459739685,-0.027731657028198242,0.7670395970344543,0.050000000000000044,2.0,0.9972352385520935
1.8584524393081665,1.8961113691329956,-0.0376589298248291,0.7576915621757507,0.19999999999999996,1.0,0.9975568652153015
1.8284965753555298,1.843769907951355,-0.015273332595825195,0.7465238571166992,0.050000000000000044,2.0,0.9971604347229004
1.7965549230575562,1.7849034070968628,0.01165151596069336,0.7324697375297546,0.050000000000000044,4.0,0.9966246485710144
1.706745982170105,1.7602710723876953,-0.05352509021759033,0.7161043286323547,0.15000000000000002,0.0,0.9959341287612915
1.6490497589111328,1.699893593788147,-0.05084383487701416,0.6984233260154724,0.050000000000000044,4.358899116516113,0.9931331872940063
1.617498755455017,1.609238624572754,0.008260130882263184,0.6755591630935669,0.0,4.358899116516113,0.9862444996833801
1.5493358373641968,1.5703320503234863,-0.02099621295928955,0.6555083394050598,0.19999999999999996,0.0,0.9763240814208984
1.511182427406311,1.5302501916885376,-0.019067764282226562,0.643267810344696,1.0,0.0,0.9658002853393555
1.5022939443588257,1.4760792255401611,0.02621471881866455,0.6367511749267578,1.0,4.242640495300293,0.9577498435974121
1.4600272178649902,1.4718761444091797,-0.011848926544189453,0.635650634765625,0.050000000000000044,1.7320507764816284,0.9537334442138672
1.4283589124679565,1.4633063077926636,-0.03494739532470703,0.6362137198448181,1.0,4.358899116516113,0.955042839050293
1.4195927381515503,1.4363504648208618,-0.016757726669311523,0.6348618865013123,1.0,4.123105525970459,0.958152711391449
1.4074878692626953,1.4164413213729858,-0.008953452110290527,0.6290616393089294,1.0,4.123105525970459,0.9586281180381775
1.4037150144577026,1.397634744644165,0.006080269813537598,0.6222147345542908,0.09999999999999998,0.0,0.9589199423789978
1.3800488710403442,1.3959273099899292,-0.01587843894958496,0.6115369200706482,0.050000000000000044,4.242640495300293,0.9566965103149414
1.393748164176941,1.377623200416565,0.016124963760375977,0.6010245680809021,1.0,2.0,0.9546319842338562
1.3778291940689087,1.3936703205108643,-0.015841126441955566,0.5973266959190369,0.15000000000000002,1.7320507764816284,0.9542223215103149
1.3840054273605347,1.3759247064590454,0.008080720901489258,0.5921460390090942,1.0,1.0,0.9562563896179199
1.3485466241836548,1.383052110671997,-0.034505486488342285,0.5897547006607056,1.0,4.4721360206604,0.9586264491081238
1.3487571477890015,1.3514471054077148,-0.002689957618713379,0.5817238688468933,0.09999999999999998,4.4721360206604,0.9616164565086365
1.329633116722107,1.3124139308929443,0.017219185829162598,0.5690105557441711,0.09999999999999998,0.0,0.9635335803031921
1.2994320392608643,1.2883847951889038,0.01104724407196045,0.5607747435569763,0.050000000000000044,4.4721360206604,0.9624719023704529
1.2717865705490112,1.2818549871444702,-0.010068416595458984,0.5538806319236755,0.0,0.0,0.9594324231147766
1.272010326385498,1.2670000791549683,0.005010247230529785,0.5489580035209656,1.0,0.0,0.956485390663147
1.265355110168457,1.2684751749038696,-0.0031200647354125977,0.5482625365257263,0.0,3.7416574954986572,0.9549701809883118
1.2670812606811523,1.2717375755310059,-0.004656314849853516,0.5467219352722168,0.0,2.6457512378692627,0.9533187747001648
1.265293002128601,1.2759355306625366,-0.010642528533935547,0.5476149916648865,1.0,4.358899116516113,0.9537872672080994
1.2644628286361694,1.2681758403778076,-0.0037130117416381836,0.5450969934463501,1.0,4.0,0.9525222778320312
1.2687039375305176,1.2488898038864136,0.019814133644104004,0.5384819507598877,1.0,4.0,0.9509731531143188
1.2541722059249878,1.2481664419174194,0.006005764007568359,0.5359002351760864,0.30000000000000004,4.242640495300293,0.950023353099823
1.2449308633804321,1.2385956048965454,0.006335258483886719,0.5302099585533142,0.050000000000000044,4.242640495300293,0.9481273889541626
1.2337154150009155,1.2247008085250854,0.009014606475830078,0.5215919613838196,1.0,3.7416574954986572,0.9464441537857056
1.2157261371612549,1.2200262546539307,-0.004300117492675781,0.5107757449150085,0.19999999999999996,3.1622776985168457,0.9454357028007507
1.1976770162582397,1.2189075946807861,-0.021230578422546387,0.4991651475429535,1.0,2.2360680103302,0.9423767924308777
1.2142027616500854,1.1871176958084106,0.027085065841674805,0.47653818130493164,0.09999999999999998,4.358899116516113,0.9362556338310242
1.1963937282562256,1.2104395627975464,-0.0140458345413208,0.4706837832927704,1.0,4.4721360206604,0.9288029074668884
1.2103990316390991,1.2146426439285278,-0.004243612289428711,0.46313437819480896,0.30000000000000004,2.0,0.9218274354934692
1.2112311124801636,1.2274365425109863,-0.016205430030822754,0.4603303074836731,0.30000000000000004,4.0,0.917192280292511
1.222115159034729,1.2296615839004517,-0.007546424865722656,0.45610305666923523,0.050000000000000044,4.358899116516113,0.9120633006095886
1.235386848449707,1.2341994047164917,0.001187443733215332,0.4544072151184082,1.0,4.358899116516113,0.9077835083007812
1.2564728260040283,1.2506134510040283,0.005859375,0.45575428009033203,0.0,3.7416574954986572,0.9054075479507446
1.2633110284805298,1.2643846273422241,-0.001073598861694336,0.45853692293167114,0.19999999999999996,2.6457512378692627,0.9040091633796692
1.2737852334976196,1.2677371501922607,0.006048083305358887,0.4617885649204254,1.0,3.0,0.9073113799095154
1.2701600790023804,1.272464632987976,-0.002304553985595703,0.46442899107933044,0.050000000000000044,2.6457512378692627,0.9057691693305969
1.2761554718017578,1.2793940305709839,-0.0032385587692260742,0.4665360450744629,1.0,3.605551242828369,0.9060373306274414
1.2867306470870972,1.2818989753723145,0.004831671714782715,0.46830078959465027,0.30000000000000004,4.358899116516113,0.9046867489814758
1.2890485525131226,1.299157977104187,-0.010109424591064453,0.47303029894828796,0.44999999999999996,1.4142135381698608,0.9049970507621765
1.3121296167373657,1.2853634357452393,0.026766180992126465,0.46992865204811096,0.0,4.358899116516113,0.9024924635887146
1.3100687265396118,1.291229009628296,0.018839716911315918,0.4729710519313812,0.35,4.0,0.9014076590538025
1.3112363815307617,1.2986481189727783,0.012588262557983398,0.47864818572998047,1.0,2.2360680103302,0.8994733691215515
1.3071569204330444,1.2993879318237305,0.007768988609313965,0.48098617792129517,0.050000000000000044,1.7320507764816284,0.8985800743103027
1.274276614189148,1.3049159049987793,-0.030639290809631348,0.48896846175193787,0.050000000000000044,1.0,0.8979612588882446
1.2627792358398438,1.2758821249008179,-0.013102889060974121,0.4841330647468567,1.0,4.358899116516113,0.895887017250061
1.241662621498108,1.251183271408081,-0.009520649909973145,0.4794924259185791,0.19999999999999996,4.4721360206604,0.8906370401382446
1.2275075912475586,1.209384799003601,0.01812279224395752,0.47295114398002625,0.050000000000000044,1.0,0.8857244849205017
1.1716384887695312,1.1894258260726929,-0.01778733730316162,0.47013339400291443,0.09999999999999998,4.358899116516113,0.8862417340278625
1.161468744277954,1.1501452922821045,0.01132345199584961,0.4612305164337158,0.050000000000000044,0.0,0.8771780133247375
1.1427809000015259,1.1240874528884888,0.01869344711303711,0.4523758888244629,1.0,0.0,0.8742952346801758
1.0933610200881958,1.1200865507125854,-0.02672553062438965,0.4502410888671875,0.0,4.0,0.8719825744628906
1.0862507820129395,1.076316237449646,0.009934544563293457,0.4468477666378021,0.050000000000000044,2.2360680103302,0.8711599707603455
1.0439940690994263,1.0600740909576416,-0.016080021858215332,0.4468458592891693,1.0,2.0,0.8730971217155457
1.0310039520263672,1.0487593412399292,-0.01775538921356201,0.44646745920181274,1.0,2.0,0.8758530020713806
1.0290507078170776,1.0365675687789917,-0.0075168609619140625,0.44754621386528015,1.0,2.8284270763397217,0.8800944685935974
1.0594940185546875,1.0509862899780273,0.008507728576660156,0.44291597604751587,0.19999999999999996,2.4494898319244385,0.8824796080589294
1.0567392110824585,1.091172218322754,-0.03443300724029541,0.4457824230194092,0.050000000000000044,1.4142135381698608,0.8867565393447876
1.104774832725525,1.0736826658248901,0.031092166900634766,0.44190311431884766,0.15000000000000002,4.358899116516113,0.887463390827179
1.0999246835708618,1.096184253692627,0.0037404298782348633,0.44585010409355164,0.25,0.0,0.8910850882530212
1.0918999910354614,1.1160712242126465,-0.02417123317718506,0.445998877286911,0.25,4.358899116516113,0.8917506337165833
1.0866899490356445,1.1262915134429932,-0.03960156440734863,0.4455467760562897,0.050000000000000044,4.358899116516113,0.8920456171035767
1.1026283502578735,1.108338713645935,-0.0057103633880615234,0.4420362412929535,0.050000000000000044,0.0,0.8905879855155945
1.089944839477539,1.1267294883728027,-0.03678464889526367,0.44733887910842896,1.0,4.242640495300293,0.893371045589447
1.0856578350067139,1.1302874088287354,-0.044629573822021484,0.44610562920570374,1.0,1.0,0.8929073214530945
1.1260026693344116,1.0877336263656616,0.03826904296875,0.44311562180519104,0.050000000000000044,2.2360680103302,0.8913745880126953
1.0933223962783813,1.119634747505188,-0.02631235122680664,0.4474223256111145,1.0,4.0,0.8933955430984497
1.1137672662734985,1.0979806184768677,0.01578664779663086,0.44414815306663513,1.0,0.0,0.891762912273407
1.1271436214447021,1.0820980072021484,0.04504561424255371,0.4415762424468994,0.09999999999999998,4.123105525970459,0.8903118371963501
1.1044714450836182,1.1017863750457764,0.002685070037841797,0.4443133473396301,0.050000000000000044,2.6457512378692627,0.8917127847671509
1.107408881187439,1.0991586446762085,0.008250236511230469,0.4437888264656067,0.19999999999999996,1.7320507764816284,0.891319751739502
1.0997432470321655,1.103425145149231,-0.0036818981170654297,0.44415590167045593,1.0,1.4142135381698608,0.891177773475647
1.0802866220474243,1.1202306747436523,-0.03994405269622803,0.4446462094783783,1.0,4.358899116516113,0.8917005658149719
1.091612696647644,1.1037629842758179,-0.012150287628173828,0.4442790150642395,0.15000000000000002,4.358899116516113,0.8915064930915833
1.1083446741104126,1.0879729986190796,0.020371675491333008,0.4428231418132782,0.19999999999999996,1.4142135381698608,0.8903363347053528
1.0872530937194824,1.1020609140396118,-0.014807820320129395,0.4461415410041809,0.050000000000000044,0.0,0.8916837573051453
1.0951536893844604,1.0956382751464844,-0.0004845857620239258,0.4421694874763489,0.050000000000000044,1.4142135381698608,0.8900409936904907
1.1028951406478882,1.086351990699768,0.016543149948120117,0.4419851005077362,1.0,2.0,0.8895316123962402
1.115595817565918,1.070272445678711,0.04532337188720703,0.4398845136165619,0.050000000000000044,2.4494898319244385,0.8881608247756958
1.0830180644989014,1.0930966138839722,-0.0100785493850708,0.4442293345928192,0.050000000000000044,1.7320507764816284,0.890961766242981
1.0946518182754517,1.0868984460830688,0.0077533721923828125,0.4417271614074707,0.050000000000000044,1.7320507764816284,0.8891212344169617
1.08981454372406,1.0895988941192627,0.00021564960479736328,0.4423942267894745,0.050000000000000044,4.358899116516113,0.8890091776847839
1.07823646068573,1.0978858470916748,-0.019649386405944824,0.4428800642490387,0.25,0.0,0.8891927599906921
1.0929838418960571,1.080965280532837,0.012018561363220215,0.44135934114456177,0.050000000000000044,3.605551242828369,0.8882467150688171
1.0728358030319214,1.0990384817123413,-0.026202678680419922,0.4438844621181488,0.09999999999999998,3.605551242828369,0.8897567987442017
1.0709861516952515,1.0935649871826172,-0.022578835487365723,0.44409090280532837,0.050000000000000044,3.1622776985168457,0.8888891339302063
1.069244146347046,1.0965518951416016,-0.027307748794555664,0.4437084197998047,1.0,3.1622776985168457,0.889534592628479
1.0986987352371216,1.0640393495559692,0.034659385681152344,0.4389955699443817,1.0,1.4142135381698608,0.8859618306159973
1.0655832290649414,1.093276858329773,-0.027693629264831543,0.44416895508766174,0.35,1.7320507764816284,0.8890687823295593
1.0666093826293945,1.0911123752593994,-0.024502992630004883,0.44374486804008484,1.0,4.358899116516113,0.8889341354370117
1.0923160314559937,1.0613322257995605,0.030983805656433105,0.4390067756175995,0.5,4.123105525970459,0.8852571845054626
1.0728422403335571,1.078734040260315,-0.0058917999267578125,0.4413468837738037,0.0,2.0,0.8870483636856079
1.0578234195709229,1.0895779132843018,-0.031754493713378906,0.44277334213256836,0.09999999999999998,4.358899116516113,0.8873845338821411
1.0784319639205933,1.0658397674560547,0.012592196464538574,0.4391723573207855,0.050000000000000044,4.242640495300293,0.8854883313179016
1.094262957572937,1.04731023311615,0.04695272445678711,0.43743816018104553,1.0,1.4142135381698608,0.8842647671699524
1.062917709350586,1.0790232419967651,-0.0161055326461792,0.4418502748012543,0.15000000000000002,4.4721360206604,0.8866776823997498
1.0810480117797852,1.0578546524047852,0.023193359375,0.44024187326431274,0.050000000000000044,4.358899116516113,0.8857347369194031
1.0619533061981201,1.0749317407608032,-0.012978434562683105,0.44252464175224304,1.0,4.358899116516113,0.8869099617004395
1.0678865909576416,1.0681015253067017,-0.0002149343490600586,0.4409824311733246,0.09999999999999998,4.123105525970459,0.885884702205658
1.068349838256836,1.0642080307006836,0.004141807556152344,0.4411706030368805,0.0,4.123105525970459,0.8861011862754822
1.0875729322433472,1.0416170358657837,0.04595589637756348,0.43727561831474304,1.0,4.123105525970459,0.8830510377883911
1.0636745691299438,1.0639867782592773,-0.0003122091293334961,0.4398917257785797,0.050000000000000044,4.123105525970459,0.8848968744277954
1.056357741355896,1.0701481103897095,-0.013790369033813477,0.4419821798801422,1.0,4.242640495300293,0.8864852786064148
1.0339133739471436,1.0860223770141602,-0.0521090030670166,0.4438898265361786,0.15000000000000002,4.242640495300293,0.8875999450683594
1.0417797565460205,1.0782852172851562,-0.03650546073913574,0.4427473247051239,1.0,4.358899116516113,0.8865326046943665
1.0575895309448242,1.0612032413482666,-0.003613710403442383,0.4395102560520172,0.15000000000000002,1.4142135381698608,0.8839866518974304
1.0744297504425049,1.0422251224517822,0.032204627990722656,0.4373650550842285,1.0,4.358899116516113,0.8821007609367371
1.067264437675476,1.0481855869293213,0.019078850746154785,0.4385758340358734,0.09999999999999998,4.4721360206604,0.8832915425300598
1.0516859292984009,1.061440110206604,-0.009754180908203125,0.44071313738822937,1.0,4.4721360206604,0.8843162655830383
1.0564132928848267,1.0555368661880493,0.0008764266967773438,0.4398185908794403,0.050000000000000044,4.123105525970459,0.8838855624198914
1.066497802734375,1.0418322086334229,0.02466559410095215,0.43910884857177734,0.050000000000000044,4.123105525970459,0.8833715319633484
1.03323495388031,1.0724865198135376,-0.03925156593322754,0.44238337874412537,1.0,4.242640495300293,0.8856825828552246
1.0666528940200806,1.0378183126449585,0.02883458137512207,0.43738776445388794,0.0,4.242640495300293,0.8815442323684692
1.0707151889801025,1.0328662395477295,0.03784894943237305,0.4370557963848114,1.0,0.0,0.8819698691368103
1.054882287979126,1.0476211309432983,0.007261157035827637,0.4393961429595947,0.15000000000000002,3.7416574954986572,0.8832433819770813
1.029492735862732,1.0699290037155151,-0.0404362678527832,0.4415486454963684,1.0,2.2360680103302,0.8844464421272278
1.0565439462661743,1.04205322265625,0.014490723609924316,0.4373322129249573,0.09999999999999998,1.0,0.8813472986221313
1.0315274000167847,1.0633480548858643,-0.03182065486907959,0.44226694107055664,1.0,1.7320507764816284,0.8846957087516785
1.0359219312667847,1.0576667785644531,-0.021744847297668457,0.4399888217449188,1.0,2.0,0.883167564868927
1.0768482685089111,1.0131832361221313,0.06366503238677979,0.4338133931159973,0.30000000000000004,1.4142135381698608,0.8793856501579285
1.0522065162658691,1.0396956205368042,0.012510895729064941,0.4380629062652588,0.050000000000000044,4.358899116516113,0.8816162347793579
1.0461015701293945,1.043544054031372,0.002557516098022461,0.43784961104393005,0.0,4.358899116516113,0.8811454772949219
1.0381940603256226,1.0466383695602417,-0.00844430923461914,0.439516544342041,0.15000000000000002,1.4142135381698608,0.8831608891487122
1.033213496208191,1.05182683467865,-0.018613338470458984,0.44107627868652344,0.050000000000000044,4.123105525970459,0.8839818835258484
1.0577071905136108,1.0247869491577148,0.032920241355895996,0.43477556109428406,0.050000000000000044,0.0,0.8790125846862793
1.0390080213546753,1.0446118116378784,-0.005603790283203125,0.43879207968711853,1.0,4.358899116516113,0.8814741373062134
1.046417236328125,1.0361015796661377,0.010315656661987305,0.4378793239593506,0.050000000000000044,1.4142135381698608,0.8812670707702637
1.027166724205017,1.0502554178237915,-0.023088693618774414,0.4390980899333954,0.15000000000000002,2.8284270763397217,0.8809922337532043
1.019677996635437,1.0564680099487305,-0.03679001331329346,0.44086819887161255,1.0,2.8284270763397217,0.882451057434082
1.0537570714950562,1.022584080696106,0.031172990798950195,0.4354608952999115,1.0,4.358899116516113,0.8788369297981262
1.0233741998672485,1.0517925024032593,-0.028418302536010742,0.4401420056819916,0.050000000000000044,4.358899116516113,0.8821746706962585
1.0438365936279297,1.0292787551879883,0.014557838439941406,0.4375413954257965,0.050000000000000044,2.4494898319244385,0.8804534077644348
1.0508390665054321,1.0198860168457031,0.030953049659729004,0.4368172585964203,0.35,3.872983455657959,0.8802111744880676
1.0369939804077148,1.0288288593292236,0.008165121078491211,0.43813109397888184,0.050000000000000044,4.358899116516113,0.8804123997688293
1.0468355417251587,1.020511507987976,0.026324033737182617,0.435686320066452,1.0,4.358899116516113,0.8792584538459778
1.0405678749084473,1.0209245681762695,0.019643306732177734,0.43574151396751404,0.050000000000000044,0.0,0.8796958327293396
1.0224651098251343,1.0363693237304688,-0.013904213905334473,0.4401141107082367,0.25,4.123105525970459,0.8819639086723328
1.0121906995773315,1.0473196506500244,-0.03512895107269287,0.4410952031612396,1.0,2.8284270763397217,0.8823640942573547
1.032461404800415,1.0249757766723633,0.007485628128051758,0.43577972054481506,0.050000000000000044,2.2360680103302,0.8777967691421509
1.028505802154541,1.0301274061203003,-0.0016216039657592773,0.4371212124824524,1.0,4.242640495300293,0.8795456290245056
1.0609313249588013,0.9926902651786804,0.06824105978012085,0.43156012892723083,1.0,0.0,0.8760046362876892
1.0376709699630737,1.0156989097595215,0.021972060203552246,0.4355951249599457,0.15000000000000002,0.0,0.8786357045173645
1.034407138824463,1.0169336795806885,0.017473459243774414,0.4351981580257416,0.25,0.0,0.877580463886261
1.0035502910614014,1.0445177555084229,-0.040967464447021484,0.44029170274734497,0.09999999999999998,3.872983455657959,0.880986213684082
1.0378493070602417,1.0083645582199097,0.02948474884033203,0.433249294757843,1.0,2.6457512378692627,0.8760221600532532
1.0138822793960571,1.0265769958496094,-0.012694716453552246,0.43949228525161743,1.0,2.0,0.8805219531059265
1.0263969898223877,1.0139362812042236,0.012460708618164062,0.43496760725975037,1.0,4.242640495300293,0.8780016303062439
1.0273882150650024,1.013681411743164,0.013706803321838379,0.4354974925518036,1.0,0.0,0.8779334425926208
1.0195423364639282,1.0189942121505737,0.0005481243133544922,0.43626078963279724,0.25,3.872983455657959,0.877655029296875
1.0051872730255127,1.0271673202514648,-0.02198004722595215,0.43753185868263245,0.09999999999999998,3.605551242828369,0.8778114318847656
1.005536675453186,1.0262880325317383,-0.020751357078552246,0.4363792836666107,0.09999999999999998,3.464101552963257,0.8770138025283813
1.0135403871536255,1.0176252126693726,-0.00408482551574707,0.4363367259502411,1.0,4.358899116516113,0.8778528571128845
1.0153297185897827,1.0119857788085938,0.003343939781188965,0.4362758696079254,1.0,1.7320507764816284,0.8779638409614563
1.0020287036895752,1.022947072982788,-0.02091836929321289,0.4372083246707916,0.25,1.7320507764816284,0.87774258852005
1.005208969116211,1.017290711402893,-0.012081742286682129,0.43552103638648987,0.4,1.7320507764816284,0.87713623046875
1.0227023363113403,0.9969649314880371,0.025737404823303223,0.43268391489982605,1.0,4.242640495300293,0.8751810193061829
0.9957777261734009,1.018602967262268,-0.022825241088867188,0.43472281098365784,0.050000000000000044,0.0,0.8746551871299744
1.0364271402359009,0.9774801135063171,0.05894702672958374,0.42957964539527893,0.09999999999999998,0.0,0.8716587424278259
1.0066202878952026,1.0039032697677612,0.0027170181274414062,0.43341976404190063,0.050000000000000044,4.242640495300293,0.875248908996582
1.0089311599731445,1.0017669200897217,0.0071642398834228516,0.4332059919834137,0.09999999999999998,4.242640495300293,0.874262273311615
1.0100692510604858,0.9973482489585876,0.012721002101898193,0.4329599440097809,1.0,4.358899116516113,0.8736670613288879
1.0254324674606323,0.976024329662323,0.049408137798309326,0.4304123818874359,1.0,2.2360680103302,0.8731510043144226
0.9959316253662109,1.0070387125015259,-0.011107087135314941,0.43471938371658325,1.0,4.0,0.8752212524414062
0.9908964037895203,1.008887529373169,-0.01799112558364868,0.43442216515541077,0.09999999999999998,4.123105525970459,0.8736967444419861
0.9960903525352478,1.002916932106018,-0.006826579570770264,0.4341675937175751,1.0,1.7320507764816284,0.8739370703697205
1.0097512006759644,0.9838052988052368,0.02594590187072754,0.4320579171180725,0.050000000000000044,1.4142135381698608,0.873772919178009
0.991446316242218,1.002235770225525,-0.010789453983306885,0.43424567580223083,0.19999999999999996,1.7320507764816284,0.873692512512207
0.976310670375824,1.0137070417404175,-0.037396371364593506,0.43704405426979065,1.0,1.4142135381698608,0.8757464289665222
1.0078147649765015,0.9776769876480103,0.03013777732849121,0.43159914016723633,0.15000000000000002,1.4142135381698608,0.8719793558120728
0.9749085307121277,1.0082101821899414,-0.03330165147781372,0.434359073638916,0.09999999999999998,2.2360680103302,0.873096764087677
0.9485668540000916,1.0296114683151245,-0.08104461431503296,0.43909069895744324,0.0,2.0,0.8761270642280579
0.9764582514762878,0.9995733499526978,-0.023115098476409912,0.4359440803527832,0.15000000000000002,4.242640495300293,0.8745555877685547
0.9631845355033875,1.0099983215332031,-0.046813786029815674,0.43485355377197266,0.050000000000000044,0.0,0.8723954558372498
0.9901642203330994,0.9802662134170532,0.009898006916046143,0.4330415427684784,0.050000000000000044,4.358899116516113,0.8720563054084778
0.9950746893882751,0.974373996257782,0.020700693130493164,0.42954978346824646,0.19999999999999996,1.0,0.8691005706787109
1.0075466632843018,0.958595871925354,0.048950791358947754,0.42838555574417114,0.09999999999999998,1.0,0.868817925453186
0.9754442572593689,0.988896369934082,-0.013452112674713135,0.43368878960609436,1.0,4.358899116516113,0.87200927734375
0.9953819513320923,0.966189980506897,0.029191970825195312,0.43024227023124695,1.0,4.0,0.8696271181106567
0.9462680816650391,1.011418342590332,-0.06515026092529297,0.43637368083000183,0.050000000000000044,2.0,0.8729583621025085
0.9713215231895447,0.9859391450881958,-0.014617621898651123,0.4332617223262787,0.0,1.0,0.8716642260551453
0.9869622588157654,0.9662262201309204,0.02073603868484497,0.4295336902141571,0.050000000000000044,1.4142135381698608,0.8684324622154236
0.9802340865135193,0.9692962765693665,0.010937809944152832,0.42982035875320435,1.0,4.358899116516113,0.8681339621543884
0.9712806940078735,0.976856529712677,-0.005575835704803467,0.4318259358406067,0.19999999999999996,0.0,0.8695535659790039
0.9646517038345337,0.9780975580215454,-0.013445854187011719,0.43131741881370544,0.0,0.0,0.8680053949356079
0.9615627527236938,0.9808347821235657,-0.019272029399871826,0.43325701355934143,0.050000000000000044,4.4721360206604,0.8695947527885437
0.9851717352867126,0.9527813196182251,0.03239041566848755,0.4300423264503479,0.050000000000000044,4.4721360206604,0.8685278296470642
0.9889955520629883,0.9485415816307068,0.040453970432281494,0.4281187057495117,1.0,4.123105525970459,0.8665111660957336
0.9556059241294861,0.9781492352485657,-0.02254331111907959,0.43146005272865295,1.0,2.0,0.8683605194091797
0.9814504981040955,0.9474208950996399,0.034029603004455566,0.42653775215148926,1.0,0.0,0.8643221259117126
0.9760207533836365,0.9533762335777283,0.022644519805908203,0.42879605293273926,0.0,4.358899116516113,0.8668112754821777
0.9494375586509705,0.9769779443740845,-0.027540385723114014,0.431633859872818,1.0,4.123105525970459,0.8678356409072876
0.9447723627090454,0.9781423807144165,-0.033370018005371094,0.43218040466308594,0.15000000000000002,3.0,0.8681145906448364
0.9482752084732056,0.9712644815444946,-0.022989273071289062,0.4308602511882782,0.050000000000000044,3.1622776985168457,0.8666761517524719
0.9552544951438904,0.9632596969604492,-0.008005201816558838,0.43126019835472107,0.050000000000000044,2.2360680103302,0.8674225807189941
0.9645239114761353,0.9509361386299133,0.013587772846221924,0.42791423201560974,1.0,2.4494898319244385,0.8646572232246399
0.9662140011787415,0.9445844888687134,0.021629512310028076,0.42693087458610535,0.15000000000000002,4.358899116516113,0.8640821576118469
0.940197765827179,0.9670038223266602,-0.0268060564994812,0.4332304000854492,0.6,4.0,0.8679766654968262
0.968671441078186,0.9372076392173767,0.031463801860809326,0.4259451925754547,0.09999999999999998,2.8284270763397217,0.86312335729599
0.9263560175895691,0.9699158668518066,-0.04355984926223755,0.430945485830307,0.25,1.7320507764816284,0.8654943704605103
0.9686604738235474,0.9311022758483887,0.03755819797515869,0.4250558316707611,0.050000000000000044,1.4142135381698608,0.8617774248123169
0.9435998201370239,0.9515270590782166,-0.007927238941192627,0.4309639036655426,1.0,1.4142135381698608,0.865622341632843
0.9657618403434753,0.9261288046836853,0.03963303565979004,0.4268372654914856,0.19999999999999996,4.358899116516113,0.863224446773529
0.9361729025840759,0.9540044665336609,-0.01783156394958496,0.43055200576782227,0.19999999999999996,4.0,0.8642439842224121
0.945477306842804,0.9419371485710144,0.0035401582717895508,0.4280831813812256,0.050000000000000044,2.2360680103302,0.8635547757148743
0.9410913586616516,0.9428476691246033,-0.0017563104629516602,0.428168386220932,0.050000000000000044,1.0,0.8623273968696594
0.9430900812149048,0.9373218417167664,0.005768239498138428,0.4282078444957733,0.050000000000000044,2.0,0.8622611165046692
0.9520498514175415,0.9247646331787109,0.027285218238830566,0.42519617080688477,1.0,4.0,0.859898030757904
0.8947933316230774,0.9699711799621582,-0.07517784833908081,0.43305158615112305,0.19999999999999996,4.123105525970459,0.8639680743217468
0.9349991083145142,0.9333040118217468,0.001695096492767334,0.42853084206581116,0.050000000000000044,2.2360680103302,0.8618305325508118
0.9235876202583313,0.9416815042495728,-0.018093883991241455,0.4280320107936859,0.0,1.7320507764816284,0.8613172769546509
0.9361078143119812,0.9248763918876648,0.011231422424316406,0.42505326867103577,0.19999999999999996,4.358899116516113,0.8585017323493958
0.9020299911499023,0.9523416757583618,-0.05031168460845947,0.4326179623603821,1.0,4.123105525970459,0.8631877899169922
0.9383432269096375,0.913648784160614,0.024694442749023438,0.42560049891471863,0.15000000000000002,2.2360680103302,0.8587560653686523
0.9251942038536072,0.9220803380012512,0.003113865852355957,0.4281802177429199,0.09999999999999998,1.4142135381698608,0.8605223894119263
0.9356461763381958,0.9083123207092285,0.027333855628967285,0.4241623878479004,0.050000000000000044,1.4142135381698608,0.8573654294013977
0.9074315428733826,0.9290181994438171,-0.02158665657043457,0.4298311173915863,1.0,2.2360680103302,0.8610695004463196
0.896544873714447,0.9379270672798157,-0.04138219356536865,0.429531067609787,0.15000000000000002,2.0,0.8599954843521118
0.9112810492515564,0.9155929684638977,-0.004311919212341309,0.42704063653945923,0.09999999999999998,2.2360680103302,0.8581551909446716
0.9093214273452759,0.9123290181159973,-0.0030075907707214355,0.4246465265750885,0.0,1.7320507764816284,0.856893002986908
0.8992406129837036,0.9182831048965454,-0.019042491912841797,0.42825397849082947,0.09999999999999998,2.6457512378692627,0.8586145639419556
0.9161109924316406,0.8947610855102539,0.02134990692138672,0.42537710070610046,0.15000000000000002,3.7416574954986572,0.8573736548423767
0.885820209980011,0.9233732223510742,-0.03755301237106323,0.4274270236492157,0.050000000000000044,0.0,0.85773104429245
0.8906412124633789,0.9086050391197205,-0.017963826656341553,0.4249848425388336,0.19999999999999996,0.0,0.8551096320152283
0.8952322006225586,0.9025244116783142,-0.007292211055755615,0.42377662658691406,0.050000000000000044,0.0,0.8546072244644165
0.8898029327392578,0.9037618041038513,-0.013958871364593506,0.42668411135673523,0.30000000000000004,0.0,0.8553881049156189
0.9088407754898071,0.8752254843711853,0.033615291118621826,0.4213983714580536,1.0,4.242640495300293,0.8534044623374939
0.904849648475647,0.8767720460891724,0.02807760238647461,0.423518568277359,1.0,1.4142135381698608,0.8546134233474731
0.8952484130859375,0.8865100145339966,0.008738398551940918,0.4250800609588623,1.0,2.2360680103302,0.8551359176635742
0.8806829452514648,0.891923725605011,-0.011240780353546143,0.4286683201789856,1.0,2.2360680103302,0.8569780588150024
0.8553737998008728,0.912815511226654,-0.05744171142578125,0.4314498007297516,1.0,4.0,0.8586260676383972
0.8579595685005188,0.9056188464164734,-0.04765927791595459,0.4305010735988617,0.09999999999999998,0.0,0.8586814999580383
0.8739573359489441,0.8821656107902527,-0.008208274841308594,0.42755672335624695,0.09999999999999998,0.0,0.8571306467056274
0.873708188533783,0.8768689036369324,-0.003160715103149414,0.4269424080848694,0.15000000000000002,0.0,0.8569821715354919
0.872938334941864,0.8686686754226685,0.004269659519195557,0.42615076899528503,0.19999999999999996,0.0,0.8554267883300781
0.8841678500175476,0.8474298715591431,0.03673797845840454,0.42196497321128845,1.0,4.123105525970459,0.853873074054718
0.8529223799705505,0.8692260980606079,-0.016303718090057373,0.4269673824310303,1.0,1.4142135381698608,0.8564712405204773
0.849597156047821,0.8607086539268494,-0.01111149787902832,0.4256565272808075,1.0,1.4142135381698608,0.8551134467124939
0.8520327806472778,0.8512260317802429,0.0008067488670349121,0.42373305559158325,1.0,2.0,0.8536297678947449
0.8803593516349792,0.8135949969291687,0.06676435470581055,0.41947633028030396,1.0,2.0,0.8488669395446777
0.8625636100769043,0.825046718120575,0.037516891956329346,0.41961583495140076,0.15000000000000002,4.358899116516113,0.8483783602714539
0.857348620891571,0.8262238502502441,0.031124770641326904,0.4236612319946289,0.050000000000000044,4.242640495300293,0.8501893877983093
0.8326274752616882,0.8467493057250977,-0.014121830463409424,0.4252328872680664,0.050000000000000044,2.2360680103302,0.8514383435249329
0.8305059671401978,0.8443094491958618,-0.013803482055664062,0.4235014021396637,0.15000000000000002,2.6457512378692627,0.8499462008476257
0.8366689085960388,0.8342243432998657,0.0024445652961730957,0.4257949888706207,0.050000000000000044,4.0,0.849881649017334
0.8313910365104675,0.8395538330078125,-0.00816279649734497,0.4282137453556061,1.0,4.123105525970459,0.8497167825698853
0.8223592042922974,0.8515500426292419,-0.02919083833694458,0.42876797914505005,0.09999999999999998,2.0,0.8497342467308044
0.8273394703865051,0.8572325706481934,-0.029893100261688232,0.4366376996040344,0.15000000000000002,4.358899116516113,0.8522283434867859
0.8323317766189575,0.854468822479248,-0.022137045860290527,0.437253475189209,0.19999999999999996,0.0,0.8515300154685974
0.8650569915771484,0.8173824548721313,0.04767453670501709,0.43467050790786743,1.0,4.358899116516113,0.8475977182388306
0.8201377987861633,0.8699531555175781,-0.049815356731414795,0.43889591097831726,0.15000000000000002,2.8284270763397217,0.8479772806167603
0.8435642123222351,0.8529930114746094,-0.009428799152374268,0.43725377321243286,0.050000000000000044,2.8284270763397217,0.8432068228721619
0.8520433306694031,0.8429226875305176,0.009120643138885498,0.4377438724040985,1.0,4.358899116516113,0.8411099314689636
0.8416897058486938,0.8488425612449646,-0.007152855396270752,0.4347793757915497,1.0,0.0,0.8394371271133423
0.8134168982505798,0.8655815124511719,-0.05216461420059204,0.43741804361343384,0.050000000000000044,4.358899116516113,0.8369418978691101
0.8311635255813599,0.8388218879699707,-0.00765836238861084,0.4340108036994934,0.35,1.0,0.8349533081054688
0.8362151980400085,0.8185369372367859,0.017678260803222656,0.43007898330688477,0.050000000000000044,4.242640495300293,0.8283635377883911
0.8324968218803406,0.812574028968811,0.01992279291152954,0.43048095703125,1.0,4.4721360206604,0.8286015391349792
0.813497006893158,0.8131126761436462,0.00038433074951171875,0.4319171607494354,1.0,1.0,0.8292142152786255
0.7986244559288025,0.8073129653930664,-0.008688509464263916,0.43468618392944336,0.050000000000000044,4.358899116516113,0.8265314102172852
0.7739895582199097,0.8078269958496094,-0.03383743762969971,0.43425294756889343,0.09999999999999998,4.358899116516113,0.8267936706542969
0.7708922624588013,0.7946608066558838,-0.02376854419708252,0.4291114807128906,1.0,1.4142135381698608,0.8251469731330872
0.7823628783226013,0.783287763595581,-0.0009248852729797363,0.4286561608314514,0.0,1.4142135381698608,0.8220595717430115
0.7838826775550842,0.7819394469261169,0.0019432306289672852,0.42808839678764343,0.050000000000000044,1.0,0.8196004033088684
0.7683436870574951,0.7836788892745972,-0.01533520221710205,0.43020328879356384,1.0,1.4142135381698608,0.8194708228111267
0.7657710313796997,0.7659974098205566,-0.0002263784408569336,0.43169623613357544,0.050000000000000044,4.4721360206604,0.8169485330581665
0.7471942901611328,0.7768388986587524,-0.02964460849761963,0.43226680159568787,0.050000000000000044,4.358899116516113,0.8160322308540344
0.7534233927726746,0.7783324122428894,-0.024909019470214844,0.43382975459098816,0.050000000000000044,2.4494898319244385,0.8172196745872498
0.7728441953659058,0.776559054851532,-0.0037148594856262207,0.43121138215065,0.09999999999999998,3.872983455657959,0.8164307475090027
0.7886826395988464,0.7873007655143738,0.0013818740844726562,0.4331377148628235,0.0,4.242640495300293,0.8172426223754883
0.8035902380943298,0.7849372029304504,0.018653035163879395,0.4300726056098938,1.0,4.242640495300293,0.8154284358024597
0.8040191531181335,0.7880282402038574,0.015990912914276123,0.433610200881958,0.050000000000000044,0.0,0.8170536160469055
0.7996509671211243,0.7965343594551086,0.003116607666015625,0.4359750747680664,0.25,0.0,0.8171547055244446
0.8044519424438477,0.7979809641838074,0.006470978260040283,0.4333289563655853,1.0,4.4721360206604,0.8191457986831665
0.8139057159423828,0.8042032122612,0.009702503681182861,0.43745157122612,0.09999999999999998,4.4721360206604,0.8199710845947266
0.7929658889770508,0.8214519619941711,-0.02848607301712036,0.4369388520717621,1.0,4.123105525970459,0.8212276697158813
0.8077723383903503,0.8425849080085754,-0.0348125696182251,0.4399023950099945,1.0,4.123105525970459,0.8253360986709595
0.8720483779907227,0.850468099117279,0.021580278873443604,0.4461805820465088,1.0,4.358899116516113,0.833121120929718
0.884429931640625,0.9076213836669922,-0.023191452026367188,0.45737963914871216,0.0,1.4142135381698608,0.8408867120742798
0.9637497067451477,0.9097633361816406,0.05398637056350708,0.4573967158794403,1.0,1.0,0.8439566493034363
0.9950610995292664,0.9756588339805603,0.019402265548706055,0.4694006145000458,0.15000000000000002,4.242640495300293,0.8550441861152649
1.0493757724761963,1.0207217931747437,0.028653979301452637,0.4743880331516266,1.0,3.7416574954986572,0.8587352633476257
1.0749863386154175,1.0714460611343384,0.0035402774810791016,0.4815293848514557,0.050000000000000044,2.2360680103302,0.8627506494522095
1.1066186428070068,1.0884116888046265,0.01820695400238037,0.4832704961299896,0.050000000000000044,2.2360680103302,0.86443692445755
1.1282857656478882,1.0981525182724,0.03013324737548828,0.48944947123527527,0.09999999999999998,4.0,0.8695154190063477
1.1181485652923584,1.1312599182128906,-0.013111352920532227,0.4969444274902344,1.0,0.0,0.8729225993156433
1.153732180595398,1.123214602470398,0.030517578125,0.4956183135509491,0.30000000000000004,4.242640495300293,0.8741948008537292
1.1721304655075073,1.1315045356750488,0.040625929832458496,0.500170886516571,0.15000000000000002,1.4142135381698608,0.8768399357795715
1.1769574880599976,1.1453474760055542,0.03161001205444336,0.5014843940734863,0.19999999999999996,1.7320507764816284,0.8785368204116821
1.1542131900787354,1.1773475408554077,-0.023134350776672363,0.5078041553497314,1.0,1.0,0.8837726712226868
1.167888879776001,1.166198968887329,0.001689910888671875,0.5117494463920593,1.0,3.1622776985168457,0.8862363696098328
1.156997561454773,1.1594407558441162,-0.0024431943893432617,0.5124667286872864,0.09999999999999998,3.464101552963257,0.8881107568740845
1.1613203287124634,1.1394050121307373,0.021915316581726074,0.5103327631950378,0.09999999999999998,4.242640495300293,0.8883573412895203
1.1364340782165527,1.1420150995254517,-0.005581021308898926,0.5107487440109253,0.050000000000000044,4.242640495300293,0.8908256888389587
1.1341440677642822,1.111074686050415,0.023069381713867188,0.5113891363143921,0.0,2.6457512378692627,0.8930260539054871
1.0890837907791138,1.1228772401809692,-0.03379344940185547,0.5114256143569946,0.5,3.1622776985168457,0.8943809866905212
1.0912433862686157,1.0873409509658813,0.003902435302734375,0.5057976841926575,0.09999999999999998,2.4494898319244385,0.8945919275283813
1.0557688474655151,1.0818268060684204,-0.026057958602905273,0.506463348865509,1.0,1.4142135381698608,0.8973526358604431
1.054023027420044,1.0626920461654663,-0.008669018745422363,0.5085883140563965,0.09999999999999998,3.464101552963257,0.8996645212173462
1.0373101234436035,1.04654061794281,-0.009230494499206543,0.5093237161636353,0.25,3.1622776985168457,0.9015547633171082
1.0283679962158203,1.0088541507720947,0.019513845443725586,0.5040406584739685,0.25,4.123105525970459,0.9013353586196899
0.9846372604370117,1.0029743909835815,-0.018337130546569824,0.5075215101242065,0.050000000000000044,2.8284270763397217,0.9059724807739258
0.9563552737236023,0.9917548298835754,-0.035399556159973145,0.5002457499504089,0.050000000000000044,2.4494898319244385,0.9064967036247253
1.4849668741226196,1.4933452606201172,-0.008378386497497559,0.681081235408783,0.09999999999999998,3.0,0.8682079315185547
1.4151054620742798,1.417364478111267,-0.0022590160369873047,0.6761530041694641,0.5,2.6457512378692627,0.9062111973762512
1.4073485136032104,1.3785325288772583,0.02881598472595215,0.6634907722473145,1.0,1.4142135381698608,0.9321991205215454
1.3011301755905151,1.3543850183486938,-0.05325484275817871,0.6612222194671631,0.15000000000000002,4.358899116516113,0.9352031946182251
1.197729468345642,1.2336127758026123,-0.035883307456970215,0.6266995668411255,0.25,0.0,0.9172890782356262
1.1018246412277222,1.0866975784301758,0.015127062797546387,0.5978963375091553,0.15000000000000002,4.358899116516113,0.8887131810188293
1.0311267375946045,1.0244897603988647,0.006636977195739746,0.5828069448471069,0.30000000000000004,1.4142135381698608,0.869186520576477
1.0094910860061646,0.9651075601577759,0.04438352584838867,0.5574162602424622,0.050000000000000044,2.2360680103302,0.8520018458366394
0.9789539575576782,1.0737305879592896,-0.09477663040161133,0.5511047840118408,0.050000000000000044,2.2360680103302,0.8440650105476379
1.1577892303466797,1.0971674919128418,0.06062173843383789,0.5290338397026062,1.0,2.0,0.8352115750312805
1.3152920007705688,1.1961430311203003,0.11914896965026855,0.5344679355621338,1.0,2.2360680103302,0.8297552466392517
1.2849334478378296,1.304946780204773,-0.02001333236694336,0.5697451233863831,0.050000000000000044,2.4494898319244385,0.8320228457450867
1.2590903043746948,1.3336060047149658,-0.074515700340271,0.5728229284286499,0.050000000000000044,4.0,0.8367525339126587
1.3157750368118286,1.330574631690979,-0.01479959487915039,0.5712746977806091,0.19999999999999996,4.0,0.8241440057754517
1.3162050247192383,1.3701328039169312,-0.05392777919769287,0.5654306411743164,0.15000000000000002,4.0,0.8244644403457642
1.3707596063613892,1.3231292963027954,0.04763031005859375,0.5565013289451599,0.15000000000000002,3.872983455657959,0.8193249106407166
1.3343418836593628,1.3359936475753784,-0.001651763916015625,0.5276959538459778,0.09999999999999998,3.872983455657959,0.7603944540023804
1.3243608474731445,1.3289064168930054,-0.00454556941986084,0.5096241235733032,0.19999999999999996,0.0,0.73157799243927
1.3539130687713623,1.324428915977478,0.029484152793884277,0.5241283774375916,1.0,4.242640495300293,0.761849582195282
1.3549329042434692,1.3657690286636353,-0.010836124420166016,0.5303561091423035,0.19999999999999996,1.7320507764816284,0.7392790913581848
1.4068176746368408,1.489024043083191,-0.0822063684463501,0.6154025793075562,1.0,1.7320507764816284,0.8333496451377869
1.458289623260498,1.463175654411316,-0.004886031150817871,0.590167760848999,0.25,3.0,0.8269802331924438
1.5274711847305298,1.518304467201233,0.009166717529296875,0.5743895769119263,1.0,3.0,0.8216636776924133
1.5614904165267944,1.5507169961929321,0.010773420333862305,0.5943581461906433,1.0,1.7320507764816284,0.8424496054649353
1.6441582441329956,1.5848791599273682,0.05927908420562744,0.590173065662384,0.09999999999999998,1.4142135381698608,0.8355676531791687
1.6843630075454712,1.6658461093902588,0.018516898155212402,0.6186932921409607,0.050000000000000044,2.0,0.8718008399009705
1.7352427244186401,1.7531818151474,-0.017939090728759766,0.662780225276947,0.09999999999999998,1.7320507764816284,0.9156261682510376
1.8065321445465088,1.8010294437408447,0.0055027008056640625,0.6877280473709106,0.44999999999999996,1.0,0.9392955899238586
1.8519638776779175,1.8259479999542236,0.026015877723693848,0.6858486533164978,0.09999999999999998,4.358899116516113,0.935154139995575
1.867024302482605,1.8590153455734253,0.008008956909179688,0.6814624667167664,0.050000000000000044,4.123105525970459,0.9330812692642212
1.909957766532898,1.8993414640426636,0.010616302490234375,0.7113503217697144,0.050000000000000044,3.0,0.9525538682937622
1.9276500940322876,1.916805624961853,0.01084446907043457,0.724280059337616,0.15000000000000002,3.316624879837036,0.9614101648330688
1.936539888381958,1.9198652505874634,0.01667463779449463,0.7201623916625977,0.0,2.6457512378692627,0.9618610739707947
1.9319666624069214,1.8967379331588745,0.035228729248046875,0.7356363534927368,0.050000000000000044,2.8284270763397217,0.9722873568534851
1.9071658849716187,1.9065414667129517,0.0006244182586669922,0.7313289046287537,1.0,3.7416574954986572,0.9726211428642273
1.9385265111923218,1.9216368198394775,0.01688969135284424,0.7262598872184753,0.15000000000000002,4.358899116516113,0.9698395133018494
1.976461410522461,1.9738487005233765,0.0026127099990844727,0.7408733367919922,0.30000000000000004,2.4494898319244385,0.9764370322227478
2.036745071411133,2.0474085807800293,-0.010663509368896484,0.7495673298835754,0.25,2.4494898319244385,0.9805538058280945
2.100155830383301,2.114736557006836,-0.014580726623535156,0.7664369940757751,0.09999999999999998,1.7320507764816284,0.9850039482116699
2.1463799476623535,2.156775712966919,-0.01039576530456543,0.7748561501502991,0.30000000000000004,3.1622776985168457,0.9853456616401672
2.1719253063201904,2.162236213684082,0.009689092636108398,0.7886013388633728,1.0,2.4494898319244385,0.9851139187812805
2.16166353225708,2.147662401199341,0.014001131057739258,0.7909173965454102,0.050000000000000044,2.4494898319244385,0.9764668345451355
2.090808391571045,2.128331184387207,-0.03752279281616211,0.8067378401756287,0.25,4.242640495300293,0.9786154627799988
2.0379579067230225,2.0604140758514404,-0.02245616912841797,0.8115766644477844,0.050000000000000044,4.4721360206604,0.9604608416557312
1.9783642292022705,1.9747192859649658,0.0036449432373046875,0.8146273493766785,0.19999999999999996,2.4494898319244385,0.9549090266227722
1.92815101146698,1.9692398309707642,-0.04108881950378418,0.8334640860557556,0.30000000000000004,3.0,0.9759945869445801
1.898030161857605,1.9598274230957031,-0.061797261238098145,0.8456026911735535,0.19999999999999996,4.123105525970459,0.9847555160522461
1.9436759948730469,1.9098443984985352,0.03383159637451172,0.8359346389770508,0.09999999999999998,3.7416574954986572,0.9794780015945435
1.9097105264663696,1.9398113489151,-0.03010082244873047,0.8457298278808594,1.0,2.6457512378692627,0.9817265868186951
1.9345924854278564,1.9151394367218018,0.019453048706054688,0.8463004231452942,0.0,2.6457512378692627,0.9800668954849243
1.89974045753479,1.9484217166900635,-0.04868125915527344,0.8581348657608032,0.30000000000000004,3.464101552963257,0.9874176383018494
1.8787059783935547,1.938751459121704,-0.060045480728149414,0.8628591895103455,0.15000000000000002,0.0,0.9907532930374146
1.9196338653564453,1.9187850952148438,0.0008487701416015625,0.8570127487182617,1.0,0.0,0.9889650344848633
1.9275703430175781,1.9398256540298462,-0.012255311012268066,0.8623105883598328,0.30000000000000004,0.0,0.9909487962722778
1.9446300268173218,1.9425019025802612,0.002128124237060547,0.8599753379821777,0.050000000000000044,4.242640495300293,0.9903448224067688
1.948377251625061,1.9514366388320923,-0.00305938720703125,0.8495027422904968,0.4,2.0,0.9886435866355896
1.9319199323654175,1.9305349588394165,0.0013849735260009766,0.8435775637626648,1.0,4.242640495300293,0.9857109189033508
1.9218155145645142,1.9177693128585815,0.004046201705932617,0.8303513526916504,1.0,4.123105525970459,0.9805685877799988
1.9080733060836792,1.9021625518798828,0.005910754203796387,0.8168679475784302,1.0,2.8284270763397217,0.9758660197257996
1.8825215101242065,1.8762397766113281,0.006281733512878418,0.8099798560142517,1.0,1.7320507764816284,0.9736950993537903
1.8746960163116455,1.8383888006210327,0.03630721569061279,0.798455536365509,0.09999999999999998,4.242640495300293,0.9680819511413574
1.835663080215454,1.8272548913955688,0.008408188819885254,0.8073002099990845,0.09999999999999998,4.0,0.9758410453796387
1.8120559453964233,1.806544303894043,0.005511641502380371,0.8101622462272644,1.0,2.4494898319244385,0.9783832430839539
1.785732626914978,1.7842578887939453,0.0014747381210327148,0.8182401657104492,0.15000000000000002,2.2360680103302,0.9820578694343567
1.7538295984268188,1.7563778162002563,-0.0025482177734375,0.8258560299873352,0.25,3.316624879837036,0.984012246131897
1.7248181104660034,1.7209011316299438,0.00391697883605957,0.8177490234375,0.09999999999999998,3.0,0.9821873903274536
1.6920515298843384,1.697337031364441,-0.005285501480102539,0.8186407089233398,1.0,1.0,0.9792906045913696
1.671915888786316,1.68148934841156,-0.00957345962524414,0.817211925983429,0.19999999999999996,4.242640495300293,0.9750863313674927
1.6689831018447876,1.676076889038086,-0.00709378719329834,0.81915283203125,0.09999999999999998,4.358899116516113,0.9762151837348938
1.6716327667236328,1.674023985862732,-0.002391219139099121,0.8277732133865356,0.25,1.7320507764816284,0.9833841323852539
1.6713007688522339,1.6813392639160156,-0.010038495063781738,0.8188068270683289,0.30000000000000004,4.242640495300293,0.9821975827217102
1.6766090393066406,1.6908749341964722,-0.014265894889831543,0.8236014246940613,0.15000000000000002,4.242640495300293,0.9850572943687439
1.6892080307006836,1.7041891813278198,-0.01498115062713623,0.8188237547874451,0.09999999999999998,4.242640495300293,0.9829345941543579
1.712188720703125,1.705435037612915,0.006753683090209961,0.8314182162284851,1.0,4.0,0.9840921759605408
1.715267539024353,1.7206302881240845,-0.005362749099731445,0.8421434760093689,0.050000000000000044,2.2360680103302,0.9860845804214478
1.7265625,1.7188800573349,0.007682442665100098,0.8441827893257141,0.09999999999999998,1.7320507764816284,0.9834865927696228
1.7254822254180908,1.715178370475769,0.010303854942321777,0.8604356646537781,1.0,2.0,0.9847463965415955
1.7249053716659546,1.6952747106552124,0.029630661010742188,0.8651318550109863,0.09999999999999998,4.242640495300293,0.9847645163536072
1.7052414417266846,1.6912750005722046,0.01396644115447998,0.8362908363342285,1.0,0.0,0.9765691161155701
1.6775680780410767,1.6934493780136108,-0.01588129997253418,0.8740454912185669,0.19999999999999996,4.358899116516113,0.9850150346755981
1.6604622602462769,1.6761010885238647,-0.01563882827758789,0.8351836204528809,0.050000000000000044,2.8284270763397217,0.9760292172431946
1.645087480545044,1.6487091779708862,-0.003621697425842285,0.8117194175720215,0.09999999999999998,3.605551242828369,0.9706785082817078
1.584715723991394,1.6489981412887573,-0.06428241729736328,0.7967814207077026,0.09999999999999998,0.0,0.96441650390625
1.6025110483169556,1.5837141275405884,0.018796920776367188,0.7284800410270691,1.0,0.0,0.944049060344696
1.5477275848388672,1.517145037651062,0.030582547187805176,0.6913121342658997,1.0,0.0,0.9317825436592102
1.4636108875274658,1.4586185216903687,0.004992365837097168,0.6455097198486328,0.050000000000000044,3.316624879837036,0.915773332118988
1.3608016967773438,1.3683063983917236,-0.007504701614379883,0.5801186561584473,0.35,2.8284270763397217,0.871939480304718
1.2730785608291626,1.2101125717163086,0.062965989112854,0.531547486782074,1.0,2.8284270763397217,0.8560787439346313
1.160209059715271,1.1851228475570679,-0.024913787841796875,0.528457522392273,1.0,1.7320507764816284,0.8808013796806335
1.1310847997665405,1.0972297191619873,0.03385508060455322,0.5118961334228516,1.0,2.0,0.8972494006156921
1.0802648067474365,1.0406124591827393,0.039652347564697266,0.49432602524757385,1.0,0.0,0.8881732225418091
1.0518162250518799,1.0049570798873901,0.046859145164489746,0.48254209756851196,0.44999999999999996,0.0,0.8800268173217773
1.026855707168579,0.9903420805931091,0.03651362657546997,0.4713420867919922,0.35,4.242640495300293,0.884527862071991
0.9687185287475586,1.0037428140640259,-0.035024285316467285,0.4580268859863281,0.050000000000000044,4.242640495300293,0.8758002519607544
0.9844511151313782,0.9432509541511536,0.04120016098022461,0.4335057735443115,0.09999999999999998,4.0,0.8576284646987915
0.9487077593803406,0.9386257529258728,0.010082006454467773,0.4189685881137848,0.09999999999999998,2.2360680103302,0.840645432472229
0.9174510836601257,0.9591242074966431,-0.041673123836517334,0.41414567828178406,0.09999999999999998,4.358899116516113,0.8210890889167786
1.779079794883728,1.7523367404937744,0.026743054389953613,0.7876354455947876,1.0,4.358899116516113,0.9842243194580078
1.6175349950790405,1.6284464597702026,-0.01091146469116211,0.7102164626121521,1.0,4.358899116516113,0.967727780342102
1.5384562015533447,1.532211184501648,0.006245017051696777,0.6577619910240173,0.09999999999999998,0.0,0.9062010645866394
1.5467463731765747,1.5098488330841064,0.03689754009246826,0.6612488031387329,1.0,4.358899116516113,0.923697292804718
1.4965358972549438,1.5224928855895996,-0.02595698833465576,0.666831910610199,0.19999999999999996,1.4142135381698608,0.9360858798027039
1.5261623859405518,1.4651635885238647,0.06099879741668701,0.6669546961784363,0.050000000000000044,4.358899116516113,0.9466323852539062
1.4975851774215698,1.4797104597091675,0.017874717712402344,0.6788079142570496,1.0,4.242640495300293,0.9633000493049622
1.499173641204834,1.4355213642120361,0.06365227699279785,0.6784701347351074,0.050000000000000044,1.4142135381698608,0.971670925617218
1.4666731357574463,1.4142296314239502,0.052443504333496094,0.6785468459129333,1.0,4.4721360206604,0.9747563600540161
1.4279555082321167,1.4183034896850586,0.009652018547058105,0.6765565872192383,1.0,4.358899116516113,0.9757415652275085
1.407479166984558,1.4137028455734253,-0.0062236785888671875,0.6765204668045044,0.050000000000000044,2.2360680103302,0.9785903096199036
1.4013290405273438,1.4145387411117554,-0.013209700584411621,0.6770113706588745,0.050000000000000044,2.2360680103302,0.9792793393135071
1.4109725952148438,1.4057799577713013,0.0051926374435424805,0.6745162606239319,1.0,2.6457512378692627,0.980512261390686
1.413923978805542,1.4258683919906616,-0.011944413185119629,0.6806619763374329,0.09999999999999998,2.6457512378692627,0.9827494025230408
1.4421143531799316,1.4637993574142456,-0.021685004234313965,0.6884378790855408,0.0,1.7320507764816284,0.985500156879425
1.4785621166229248,1.4835889339447021,-0.005026817321777344,0.6912373900413513,1.0,4.242640495300293,0.9867812991142273
1.5125068426132202,1.499137043952942,0.01336979866027832,0.6983668208122253,0.050000000000000044,4.358899116516113,0.9887876510620117
1.5370855331420898,1.5675749778747559,-0.030489444732666016,0.7124152779579163,0.19999999999999996,1.4142135381698608,0.9914684295654297
1.5719133615493774,1.6066932678222656,-0.034779906272888184,0.721066951751709,0.050000000000000044,4.358899116516113,0.9931729435920715
1.6149940490722656,1.618260383605957,-0.0032663345336914062,0.7248305678367615,0.30000000000000004,0.0,0.9938522577285767
1.6252247095108032,1.6206547021865845,0.00457000732421875,0.7277554273605347,0.050000000000000044,4.358899116516113,0.9950674176216125
1.6271852254867554,1.618446707725525,0.008738517761230469,0.7314975261688232,0.09999999999999998,1.0,0.9959575533866882
1.6207607984542847,1.6177994012832642,0.002961397171020508,0.7346316576004028,1.0,2.8284270763397217,0.9955628514289856
1.6108436584472656,1.6057331562042236,0.005110502243041992,0.7339644432067871,0.050000000000000044,3.1622776985168457,0.9942327737808228
1.589248538017273,1.609758734703064,-0.020510196685791016,0.7335428595542908,0.050000000000000044,2.4494898319244385,0.9924932718276978
1.5871814489364624,1.5803284645080566,0.006852984428405762,0.726239025592804,1.0,4.4721360206604,0.9892240762710571
1.5460834503173828,1.561221957206726,-0.015138506889343262,0.7182287573814392,1.0,4.358899116516113,0.9864682555198669
1.5128157138824463,1.5144039392471313,-0.0015882253646850586,0.7064555287361145,0.050000000000000044,2.0,0.9851934313774109
1.4604170322418213,1.4732517004013062,-0.012834668159484863,0.6915721297264099,0.0,1.4142135381698608,0.9838110208511353
1.4181574583053589,1.40579092502594,0.012366533279418945,0.6697413921356201,0.4,2.0,0.9828289151191711
1.3505858182907104,1.370181679725647,-0.019595861434936523,0.6518250703811646,0.30000000000000004,2.2360680103302,0.978579044342041
1.3056713342666626,1.3138614892959595,-0.008190155029296875,0.6372278332710266,0.0,1.7320507764816284,0.9770635962486267
1.2631491422653198,1.2629406452178955,0.0002084970474243164,0.6262890696525574,1.0,2.0,0.9732282757759094
1.2166773080825806,1.2194327116012573,-0.002755403518676758,0.6193138360977173,0.050000000000000044,2.8284270763397217,0.9711452722549438
1.1852539777755737,1.18013334274292,0.005120635032653809,0.6135834455490112,0.15000000000000002,3.0,0.9706392288208008
1.1558159589767456,1.1564877033233643,-0.0006717443466186523,0.6085904836654663,0.050000000000000044,1.4142135381698608,0.9696871042251587
1.141754150390625,1.1401007175445557,0.001653432846069336,0.60225510597229,0.15000000000000002,2.2360680103302,0.9691948890686035
1.1246458292007446,1.123773455619812,0.0008723735809326172,0.5956557393074036,0.09999999999999998,4.123105525970459,0.9686043858528137
1.0983555316925049,1.0990632772445679,-0.0007077455520629883,0.5838668942451477,0.15000000000000002,4.358899116516113,0.967927098274231
1.066163420677185,1.0688177347183228,-0.0026543140411376953,0.5657954216003418,0.15000000000000002,4.358899116516113,0.9663857817649841
1.0417139530181885,1.0356569290161133,0.006057024002075195,0.543267548084259,0.44999999999999996,4.242640495300293,0.9606115221977234
1.0254557132720947,1.019729495048523,0.005726218223571777,0.5246000289916992,0.0,1.4142135381698608,0.9487894177436829
1.0110961198806763,1.0142351388931274,-0.003139019012451172,0.5107524394989014,0.09999999999999998,2.0,0.936640739440918
0.9974250793457031,1.0110745429992676,-0.013649463653564453,0.5010324716567993,0.15000000000000002,1.7320507764816284,0.9237729907035828
0.9948847889900208,0.998404324054718,-0.0035195350646972656,0.49091026186943054,1.0,2.0,0.908872127532959
0.9896871447563171,0.9896211624145508,6.598234176635742e-05,0.48423051834106445,0.050000000000000044,4.123105525970459,0.8934234976768494
0.9886019825935364,0.9771502614021301,0.01145172119140625,0.4752071797847748,1.0,4.242640495300293,0.8778149485588074
0.9870943427085876,0.9670482873916626,0.02004605531692505,0.46548566222190857,0.09999999999999998,2.0,0.8590434193611145
0.9843174815177917,0.9415737986564636,0.042743682861328125,0.45092055201530457,0.09999999999999998,1.4142135381698608,0.838230550289154
0.9412024617195129,0.922296941280365,0.01890552043914795,0.4448535144329071,0.09999999999999998,2.2360680103302,0.8286377787590027
0.9751295447349548,0.9656981825828552,0.00943136215209961,0.44528254866600037,0.050000000000000044,4.123105525970459,0.8302411437034607
1.0376865863800049,1.0354299545288086,0.002256631851196289,0.44947806000709534,0.15000000000000002,4.242640495300293,0.8332843780517578
1.077805519104004,1.0860028266906738,-0.008197307586669922,0.4543686807155609,1.0,1.7320507764816284,0.8315808176994324
1.1102336645126343,1.1336668729782104,-0.023433208465576172,0.4745408594608307,0.09999999999999998,4.358899116516113,0.8433424234390259
1.168619990348816,1.1588014364242554,0.009818553924560547,0.4859846234321594,0.09999999999999998,4.358899116516113,0.8638679385185242
1.1821701526641846,1.1738295555114746,0.008340597152709961,0.5059167146682739,0.09999999999999998,1.4142135381698608,0.8873669505119324
1.149776816368103,1.1700748205184937,-0.020298004150390625,0.5206435918807983,0.15000000000000002,4.358899116516113,0.902401864528656
1.1482850313186646,1.131887435913086,0.016397595405578613,0.5252184867858887,1.0,0.0,0.9092825055122375
1.0922716856002808,1.1488748788833618,-0.056603193283081055,0.5326820611953735,0.09999999999999998,4.358899116516113,0.915235161781311
1.1204566955566406,1.0920637845993042,0.028392910957336426,0.5379778146743774,0.050000000000000044,4.358899116516113,0.9214610457420349
1.1359211206436157,1.1024833917617798,0.03343772888183594,0.5430452823638916,1.0,3.872983455657959,0.9228819012641907
1.1585075855255127,1.1314448118209839,0.02706277370452881,0.5516460537910461,0.050000000000000044,2.6457512378692627,0.9282866716384888
1.1980255842208862,1.17967689037323,0.01834869384765625,0.5472016334533691,0.050000000000000044,4.242640495300293,0.9224563837051392
1.2263890504837036,1.214673399925232,0.01171565055847168,0.5491423606872559,1.0,4.242640495300293,0.9240593314170837
1.8573299646377563,1.8557589054107666,0.001571059226989746,0.8183162808418274,1.0,4.242640495300293,0.9776633381843567
1.901152491569519,1.909287691116333,-0.008135199546813965,0.8309750556945801,1.0,4.358899116516113,0.9927447438240051
1.9318732023239136,1.9450829029083252,-0.013209700584411621,0.8202180862426758,0.050000000000000044,1.7320507764816284,0.9929994940757751
1.961093544960022,1.9583625793457031,0.0027309656143188477,0.8125578165054321,1.0,1.7320507764816284,0.980126678943634
1.964930772781372,1.9756062030792236,-0.010675430297851562,0.8052405714988708,0.25,4.358899116516113,0.9855605959892273
1.9897984266281128,1.971084475517273,0.018713951110839844,0.7964169383049011,0.09999999999999998,4.242640495300293,0.9772264361381531
1.9984558820724487,1.989365816116333,0.009090065956115723,0.7891400456428528,1.0,1.4142135381698608,0.9747354388237
1.997660517692566,2.0093727111816406,-0.011712193489074707,0.785874605178833,0.09999999999999998,2.0,0.978752613067627
1.9827407598495483,2.017796516418457,-0.03505575656890869,0.7812196016311646,1.0,2.2360680103302,0.9922049641609192
1.9978039264678955,1.981260895729065,0.016543030738830566,0.7696504592895508,0.050000000000000044,1.7320507764816284,0.9760814905166626
1.9712005853652954,1.9661659002304077,0.005034685134887695,0.7582883834838867,0.09999999999999998,1.4142135381698608,0.9780028462409973
1.9350922107696533,1.9415483474731445,-0.006456136703491211,0.7408155202865601,0.050000000000000044,2.0,0.9847428202629089
1.8993046283721924,1.89897620677948,0.00032842159271240234,0.7197858095169067,1.0,1.4142135381698608,0.9793881773948669
1.8696399927139282,1.8625954389572144,0.007044553756713867,0.6998302340507507,0.09999999999999998,4.4721360206604,0.9603414535522461
1.849587082862854,1.8417690992355347,0.007817983627319336,0.685214102268219,0.0,0.0,0.9483610987663269
1.8027575016021729,1.7957667112350464,0.006990790367126465,0.673159122467041,0.19999999999999996,0.0,0.922158420085907
1.7298048734664917,1.7315610647201538,-0.0017561912536621094,0.6541492342948914,0.050000000000000044,4.358899116516113,0.9139856696128845
1.681290864944458,1.6664402484893799,0.014850616455078125,0.6321848034858704,0.09999999999999998,2.4494898319244385,0.9041383862495422
1.6655319929122925,1.6341346502304077,0.031397342681884766,0.6238865852355957,0.09999999999999998,2.0,0.9011843800544739
1.6946877241134644,1.688167929649353,0.006519794464111328,0.6288291811943054,0.09999999999999998,1.7320507764816284,0.9010440707206726
1.7154960632324219,1.7149280309677124,0.0005680322647094727,0.6255704164505005,0.0,2.8284270763397217,0.8957151770591736
1.7232922315597534,1.7163642644882202,0.006927967071533203,0.6226801872253418,1.0,2.4494898319244385,0.9006974101066589
1.710374116897583,1.7079216241836548,0.0024524927139282227,0.6188207864761353,1.0,4.4721360206604,0.899661660194397
1.699647307395935,1.6959640979766846,0.0036832094192504883,0.6174179911613464,1.0,4.0,0.9087553024291992
1.685034990310669,1.6985723972320557,-0.013537406921386719,0.6196584105491638,0.050000000000000044,4.0,0.9176000952720642
1.695159912109375,1.6908760070800781,0.004283905029296875,0.6225417852401733,0.25,0.0,0.9176764488220215
1.7015819549560547,1.6892966032028198,0.012285351753234863,0.626552164554596,0.050000000000000044,3.872983455657959,0.9184873700141907
1.7009601593017578,1.6903728246688843,0.010587334632873535,0.6308186054229736,0.09999999999999998,2.2360680103302,0.9189720153808594
1.7025779485702515,1.685937523841858,0.016640424728393555,0.6400787234306335,0.30000000000000004,2.0,0.9193385243415833
1.6995769739151,1.6756689548492432,0.023908019065856934,0.6447204947471619,0.0,4.242640495300293,0.9199178814888
1.6813249588012695,1.6766971349716187,0.004627823829650879,0.6501087546348572,1.0,0.0,0.921061635017395
1.6792796850204468,1.6518386602401733,0.027441024780273438,0.6574210524559021,0.19999999999999996,4.242640495300293,0.9235410690307617
1.6437835693359375,1.6429293155670166,0.0008542537689208984,0.6610302925109863,1.0,4.242640495300293,0.9228717684745789
1.5919078588485718,1.6332463026046753,-0.041338443756103516,0.6653098464012146,1.0,0.0,0.9238589406013489
1.5590624809265137,1.5947288274765015,-0.03566634654998779,0.6664616465568542,0.25,4.242640495300293,0.9265766143798828
1.5667338371276855,1.5369313955307007,0.029802441596984863,0.6688728332519531,0.09999999999999998,4.242640495300293,0.9325233697891235
1.5474454164505005,1.5431008338928223,0.004344582557678223,0.6669314503669739,0.09999999999999998,4.242640495300293,0.9387519955635071
1.5205472707748413,1.547058343887329,-0.026511073112487793,0.6659933924674988,1.0,2.2360680103302,0.941983699798584
1.4959005117416382,1.542159080505371,-0.04625856876373291,0.6650698781013489,1.0,1.7320507764816284,0.9482596516609192
1.472412109375,1.516628623008728,-0.04421651363372803,0.6618338823318481,0.09999999999999998,1.4142135381698608,0.9568096399307251
1.478848934173584,1.4508453607559204,0.028003573417663574,0.6567026376724243,1.0,2.4494898319244385,0.9658260345458984
1.4276357889175415,1.4288439750671387,-0.001208186149597168,0.6543015837669373,1.0,2.2360680103302,0.9713765382766724
1.3990963697433472,1.3648611307144165,0.034235239028930664,0.6507591605186462,0.09999999999999998,4.358899116516113,0.9749519228935242
1.3221404552459717,1.3176387548446655,0.004501700401306152,0.645260751247406,1.0,0.0,0.976571261882782
1.266390085220337,1.2447311878204346,0.021658897399902344,0.635722279548645,0.09999999999999998,4.358899116516113,0.9765195250511169
1.1941219568252563,1.1743477582931519,0.019774198532104492,0.6262645721435547,0.15000000000000002,1.4142135381698608,0.9746446013450623
1.1144732236862183,1.1050249338150024,0.00944828987121582,0.6090703010559082,0.0,1.7320507764816284,0.9713851809501648
1.0557917356491089,1.0896791219711304,-0.033887386322021484,0.5917273759841919,0.09999999999999998,1.7320507764816284,0.9664907455444336
1.0288234949111938,1.0634746551513672,-0.03465116024017334,0.5790746808052063,0.19999999999999996,2.0,0.9615869522094727
1.0280810594558716,1.0044692754745483,0.023611783981323242,0.5586040019989014,0.050000000000000044,4.123105525970459,0.9529342651367188
1.0107768774032593,0.9812414050102234,0.02953547239303589,0.5549212098121643,1.0,0.0,0.9482779502868652
0.9698621034622192,0.9829827547073364,-0.013120651245117188,0.5476822257041931,1.0,4.242640495300293,0.9409184455871582
0.9614414572715759,0.9486791491508484,0.012762308120727539,0.5239648818969727,0.050000000000000044,4.242640495300293,0.9279847145080566
0.9452193379402161,0.9454385638237,-0.00021922588348388672,0.5056109428405762,0.050000000000000044,0.0,0.9125379920005798
0.9717954993247986,0.9589263796806335,0.012869119644165039,0.47908708453178406,0.09999999999999998,4.242640495300293,0.8862382769584656
1.0245980024337769,1.025793194770813,-0.0011951923370361328,0.676487386226654,0.09999999999999998,4.242640495300293,0.9863757491111755
1.0859345197677612,1.0776982307434082,0.008236289024353027,0.6705945134162903,0.050000000000000044,4.0,0.971987247467041
1.128906488418579,1.1319869756698608,-0.0030804872512817383,0.6699373126029968,0.15000000000000002,4.0,0.9597711563110352
1.164574146270752,1.1706656217575073,-0.006091475486755371,0.6709970831871033,1.0,4.358899116516113,0.9504827857017517
1.1896730661392212,1.1857519149780273,0.003921151161193848,0.6692891120910645,1.0,4.358899116516113,0.942334771156311
1.1886099576950073,1.195347785949707,-0.006737828254699707,0.6705314517021179,0.09999999999999998,3.872983455657959,0.9354410171508789
1.1920750141143799,1.1884944438934326,0.0035805702209472656,0.6655836701393127,1.0,2.4494898319244385,0.929456889629364
1.1819225549697876,1.1923072338104248,-0.010384678840637207,0.6649380922317505,1.0,2.0,0.9247361421585083
1.1864584684371948,1.1688413619995117,0.017617106437683105,0.6539795398712158,0.09999999999999998,1.7320507764816284,0.9170255661010742
1.1797147989273071,1.1785506010055542,0.0011641979217529297,0.6511401534080505,1.0,4.4721360206604,0.9091496467590332
1.1911169290542603,1.1959933042526245,-0.004876375198364258,0.6506323218345642,0.19999999999999996,4.242640495300293,0.9117946624755859
1.197382926940918,1.2028069496154785,-0.005424022674560547,0.6406699419021606,1.0,1.7320507764816284,0.9068865180015564
1.204927682876587,1.1858402490615845,0.01908743381500244,0.6225476264953613,0.050000000000000044,2.4494898319244385,0.9005895853042603
1.1627215147018433,1.1779367923736572,-0.015215277671813965,0.5983328223228455,1.0,3.872983455657959,0.8901549577713013
1.1644185781478882,1.1454790830612183,0.018939495086669922,0.574855387210846,0.25,4.123105525970459,0.866895318031311
1.1686567068099976,1.1514759063720703,0.017180800437927246,0.5714581608772278,0.050000000000000044,2.2360680103302,0.8566780090332031
1.1740467548370361,1.186448097229004,-0.012401342391967773,0.5712647438049316,0.15000000000000002,1.7320507764816284,0.8555160760879517
1.2122153043746948,1.2232884168624878,-0.011073112487792969,0.5778560638427734,0.0,4.358899116516113,0.864528477191925
1.2660436630249023,1.2814186811447144,-0.015375018119812012,0.5858359932899475,1.0,4.4721360206604,0.8704132437705994
1.329515814781189,1.3422354459762573,-0.01271963119506836,0.5956525206565857,0.09999999999999998,0.0,0.8771026730537415
1.3813318014144897,1.381703495979309,-0.00037169456481933594,0.6031274795532227,0.050000000000000044,4.4721360206604,0.8793611526489258
1.3970894813537598,1.4206514358520508,-0.023561954498291016,0.5985702872276306,0.25,4.0,0.8761539459228516
1.4345221519470215,1.426274299621582,0.008247852325439453,0.5843944549560547,1.0,2.0,0.8701125979423523
1.455688238143921,1.4624886512756348,-0.006800413131713867,0.5738102197647095,0.15000000000000002,1.7320507764816284,0.8522905707359314
1.520081877708435,1.491312861442566,0.02876901626586914,0.5792989134788513,0.19999999999999996,2.6457512378692627,0.8700922131538391
1.5313584804534912,1.5061914920806885,0.025166988372802734,0.590817391872406,0.050000000000000044,2.8284270763397217,0.8967389464378357
1.493470549583435,1.5025089979171753,-0.009038448333740234,0.590146541595459,1.0,2.2360680103302,0.9027520418167114
1.4602960348129272,1.4552778005599976,0.0050182342529296875,0.5847439765930176,0.0,3.0,0.9060598611831665
1.4465235471725464,1.4390791654586792,0.0074443817138671875,0.57386714220047,0.0,3.7416574954986572,0.8976125121116638
1.4320062398910522,1.421739101409912,0.010267138481140137,0.5692771077156067,1.0,0.0,0.9015432596206665
1.4041674137115479,1.4060603380203247,-0.0018929243087768555,0.5678152441978455,0.19999999999999996,4.358899116516113,0.9069070816040039
1.366914987564087,1.3708045482635498,-0.0038895606994628906,0.5636445879936218,0.09999999999999998,1.4142135381698608,0.9088945388793945
1.3445183038711548,1.3410838842391968,0.003434419631958008,0.5662879347801208,0.050000000000000044,2.0,0.9144155383110046
1.34615159034729,1.3298145532608032,0.016337037086486816,0.5663291811943054,0.4,2.2360680103302,0.9148550033569336
1.3343827724456787,1.332295298576355,0.0020874738693237305,0.5654016733169556,0.0,1.4142135381698608,0.9109895825386047
1.3292584419250488,1.327964425086975,0.0012940168380737305,0.5649324059486389,0.25,2.0,0.9094740152359009
1.3316961526870728,1.3119032382965088,0.019792914390563965,0.5570885539054871,0.30000000000000004,2.8284270763397217,0.9030028581619263
1.3133025169372559,1.321219801902771,-0.007917284965515137,0.5539388656616211,1.0,4.0,0.8962337374687195
1.3092697858810425,1.3084741830825806,0.0007956027984619141,0.54874587059021,1.0,4.123105525970459,0.8844631314277649
1.29073166847229,1.2917139530181885,-0.0009822845458984375,0.5398619771003723,0.050000000000000044,4.123105525970459,0.8630176782608032
1.2308348417282104,1.2043572664260864,0.026477575302124023,0.5389940142631531,0.050000000000000044,0.0,0.8517331480979919
1.345553994178772,1.2951382398605347,0.050415754318237305,0.5857310891151428,0.15000000000000002,0.0,0.8569192290306091
1.4424189329147339,1.426153540611267,0.016265392303466797,0.5908616185188293,0.09999999999999998,4.123105525970459,0.8170742988586426
1.4643267393112183,1.506170630455017,-0.04184389114379883,0.609246551990509,0.0,4.123105525970459,0.8029026389122009
1.482948899269104,1.4355783462524414,0.0473705530166626,0.6450527310371399,0.19999999999999996,4.242640495300293,0.7705995440483093
1.49787175655365,1.388570785522461,0.10930097103118896,0.6631680727005005,0.19999999999999996,4.242640495300293,0.782106339931488
1.4267733097076416,1.4675129652023315,-0.04073965549468994,0.6861537098884583,1.0,4.242640495300293,0.816713273525238
1.4814337491989136,1.415215253829956,0.06621849536895752,0.6948586702346802,0.15000000000000002,1.7320507764816284,0.8266563415527344
1.4276803731918335,1.501762866973877,-0.07408249378204346,0.7108540534973145,1.0,1.4142135381698608,0.8507488369941711
1.3612233400344849,1.3805105686187744,-0.01928722858428955,0.6689371466636658,1.0,1.4142135381698608,0.8177208304405212
1.430337905883789,1.4017581939697266,0.0285797119140625,0.6700936555862427,1.0,3.7416574954986572,0.8086220026016235
1.4086672067642212,1.4190267324447632,-0.010359525680541992,0.6816758513450623,0.15000000000000002,3.316624879837036,0.8162579536437988
1.4053930044174194,1.4206005334854126,-0.015207529067993164,0.681537926197052,1.0,3.7416574954986572,0.8167058825492859
1.428010106086731,1.422451138496399,0.005558967590332031,0.6800214648246765,0.09999999999999998,3.316624879837036,0.8078781366348267
1.4397639036178589,1.4140713214874268,0.02569258213043213,0.6676021218299866,1.0,2.6457512378692627,0.7984613180160522
1.4295185804367065,1.3953369855880737,0.03418159484863281,0.6615963578224182,0.09999999999999998,3.7416574954986572,0.793242871761322
1.4107574224472046,1.4050991535186768,0.005658268928527832,0.6725475192070007,0.050000000000000044,3.7416574954986572,0.7935575842857361
1.4247684478759766,1.3876116275787354,0.03715682029724121,0.6572660803794861,0.050000000000000044,2.0,0.7956985831260681
1.4256502389907837,1.3874716758728027,0.03817856311798096,0.6585322618484497,0.050000000000000044,2.8284270763397217,0.792364239692688
1.4000710248947144,1.4100130796432495,-0.009942054748535156,0.6622464060783386,0.65,2.8284270763397217,0.7945759892463684
1.4209346771240234,1.38643479347229,0.0344998836517334,0.6499137282371521,0.09999999999999998,3.316624879837036,0.7901748418807983
1.3930714130401611,1.410072684288025,-0.01700127124786377,0.657879650592804,0.6,2.8284270763397217,0.7934882044792175
1.3908822536468506,1.4014067649841309,-0.010524511337280273,0.6366005539894104,0.15000000000000002,3.1622776985168457,0.7961536645889282
1.388588309288025,1.4027531147003174,-0.01416480541229248,0.6483628153800964,0.30000000000000004,4.358899116516113,0.7956687211990356
1.386218547821045,1.3972669839859009,-0.011048436164855957,0.6456208229064941,1.0,4.242640495300293,0.8005876541137695
1.3720778226852417,1.3973255157470703,-0.025247693061828613,0.6340494751930237,0.30000000000000004,1.4142135381698608,0.7904792428016663
1.3908843994140625,1.3719761371612549,0.018908262252807617,0.636718213558197,0.09999999999999998,4.4721360206604,0.7966515421867371
1.379615068435669,1.376731514930725,0.0028835535049438477,0.6369532942771912,0.30000000000000004,3.872983455657959,0.8020707964897156
1.3613861799240112,1.387987494468689,-0.026601314544677734,0.6402013897895813,0.5,2.6457512378692627,0.8064538240432739
1.362695574760437,1.3762476444244385,-0.013552069664001465,0.6369267702102661,0.050000000000000044,2.6457512378692627,0.8055300116539001
1.3707984685897827,1.3711422681808472,-0.0003437995910644531,0.6370641589164734,0.44999999999999996,3.1622776985168457,0.8113584518432617
1.3494887351989746,1.3856265544891357,-0.03613781929016113,0.6302377581596375,0.050000000000000044,2.2360680103302,0.8096693158149719
1.3749834299087524,1.3668715953826904,0.008111834526062012,0.625196635723114,1.0,2.6457512378692627,0.8125259280204773
1.3486195802688599,1.4025812149047852,-0.05396163463592529,0.6361788511276245,0.09999999999999998,2.0,0.8180376887321472
1.3141342401504517,1.4368340969085693,-0.12269985675811768,0.6408730745315552,0.0,4.358899116516113,0.8322024345397949
1.3809517621994019,1.3853025436401367,-0.004350781440734863,0.6248753666877747,1.0,0.0,0.8203498721122742
1.4223999977111816,1.3722156286239624,0.05018436908721924,0.6164342761039734,0.25,4.358899116516113,0.8202300071716309
1.369361400604248,1.452693223953247,-0.08333182334899902,0.6416336297988892,0.09999999999999998,1.4142135381698608,0.8409231305122375
1.4221577644348145,1.4102509021759033,0.011906862258911133,0.627831757068634,0.44999999999999996,4.358899116516113,0.8350154161453247
1.4220993518829346,1.4146578311920166,0.007441520690917969,0.6184864640235901,0.050000000000000044,4.358899116516113,0.8267591595649719
1.4180444478988647,1.4152144193649292,0.002830028533935547,0.6156423687934875,0.19999999999999996,1.7320507764816284,0.8306474685668945
1.435263991355896,1.3867552280426025,0.04850876331329346,0.6071597337722778,0.25,3.0,0.8313692212104797
1.37360417842865,1.436895728111267,-0.06329154968261719,0.6293286681175232,0.050000000000000044,3.316624879837036,0.8600919842720032
1.3864665031433105,1.4121136665344238,-0.02564716339111328,0.6182703375816345,1.0,0.0,0.8541836142539978
1.3779181241989136,1.4274370670318604,-0.04951894283294678,0.6219766139984131,1.0,0.0,0.8643288016319275
1.3954895734786987,1.4261486530303955,-0.030659079551696777,0.6353753805160522,0.050000000000000044,0.0,0.8779283761978149
1.3956025838851929,1.4391560554504395,-0.04355347156524658,0.657478392124176,0.050000000000000044,4.358899116516113,0.8988524675369263
1.4468755722045898,1.3982833623886108,0.048592209815979004,0.6389971375465393,1.0,1.7320507764816284,0.8892979025840759
1.3961204290390015,1.457253336906433,-0.06113290786743164,0.6708280444145203,0.050000000000000044,1.7320507764816284,0.9144299626350403
1.4258683919906616,1.4371311664581299,-0.011262774467468262,0.6725534796714783,0.09999999999999998,4.358899116516113,0.9122859835624695
1.398299217224121,1.4788397550582886,-0.08054053783416748,0.7063600420951843,0.44999999999999996,0.0,0.9401971101760864
1.4618322849273682,1.4297478199005127,0.03208446502685547,0.7009518146514893,1.0,4.358899116516113,0.9250996708869934
1.4431943893432617,1.4573991298675537,-0.014204740524291992,0.6729223728179932,1.0,1.4142135381698608,0.9249939322471619
1.422856330871582,1.478793740272522,-0.05593740940093994,0.6804379820823669,1.0,0.0,0.9213895797729492
1.437077283859253,1.4727706909179688,-0.03569340705871582,0.6918873190879822,1.0,4.358899116516113,0.9306089282035828
1.492810606956482,1.402661919593811,0.0901486873626709,0.6610597968101501,0.050000000000000044,0.0,0.9160590171813965
1.440752625465393,1.4568758010864258,-0.016123175621032715,0.6781806945800781,0.09999999999999998,4.242640495300293,0.9166797995567322
1.4716037511825562,1.4085232019424438,0.0630805492401123,0.6919728517532349,0.050000000000000044,2.0,0.9285875558853149
1.462135672569275,1.4241472482681274,0.03798842430114746,0.664833664894104,1.0,1.7320507764816284,0.9197115302085876
1.409841775894165,1.4693889617919922,-0.05954718589782715,0.6900119781494141,1.0,4.358899116516113,0.9299586415290833
1.3919388055801392,1.4636988639831543,-0.07176005840301514,0.6750161051750183,0.050000000000000044,4.242640495300293,0.9161178469657898
1.4011987447738647,1.4662164449691772,-0.0650177001953125,0.709019124507904,0.050000000000000044,2.0,0.9249160885810852
1.4183952808380127,1.433302640914917,-0.014907360076904297,0.6941847801208496,0.050000000000000044,2.4494898319244385,0.9312743544578552
1.4140665531158447,1.422555923461914,-0.008489370346069336,0.6722933650016785,1.0,3.464101552963257,0.9217268228530884
1.404761791229248,1.4141838550567627,-0.009422063827514648,0.6885286569595337,1.0,1.7320507764816284,0.9277362823486328
1.4555591344833374,1.3075522184371948,0.14800691604614258,0.663383960723877,0.09999999999999998,2.2360680103302,0.9204131960868835
1.3782094717025757,1.3998384475708008,-0.021628975868225098,0.66730797290802,0.09999999999999998,4.242640495300293,0.9178361892700195
1.359737753868103,1.382750153541565,-0.023012399673461914,0.6844980120658875,0.050000000000000044,4.242640495300293,0.926831841468811
1.353695273399353,1.3681591749191284,-0.01446390151977539,0.6779961585998535,1.0,0.0,0.9248442053794861
1.3425384759902954,1.344610333442688,-0.002071857452392578,0.6718940734863281,0.09999999999999998,4.123105525970459,0.9236479997634888
1.3089901208877563,1.3501044511795044,-0.04111433029174805,0.6654918789863586,0.19999999999999996,3.1622776985168457,0.9221343398094177
1.3684359788894653,1.2606494426727295,0.10778653621673584,0.6524794697761536,0.09999999999999998,3.605551242828369,0.9187310338020325
1.3047236204147339,1.2980988025665283,0.006624817848205566,0.6672253608703613,0.6,4.358899116516113,0.9248857498168945
1.275556206703186,1.2974276542663574,-0.021871447563171387,0.6744030714035034,0.75,0.0,0.9250792860984802
1.2551276683807373,1.2806400060653687,-0.025512337684631348,0.6693615317344666,1.0,1.4142135381698608,0.9252796173095703
1.2394078969955444,1.262620210647583,-0.023212313652038574,0.6847037672996521,0.09999999999999998,4.358899116516113,0.9304741024971008
1.1940778493881226,1.3009204864501953,-0.10684263706207275,0.6653810143470764,1.0,3.0,0.9202654957771301
1.2236666679382324,1.2454928159713745,-0.02182614803314209,0.6535744071006775,1.0,3.464101552963257,0.9177234768867493
1.2189724445343018,1.2476977109909058,-0.028725266456604004,0.681877613067627,0.15000000000000002,2.0,0.9296741485595703
1.1882450580596924,1.2742031812667847,-0.08595812320709229,0.6714387536048889,0.35,4.123105525970459,0.9251264929771423
1.2695165872573853,1.1867069005966187,0.0828096866607666,0.6361368298530579,1.0,4.358899116516113,0.9118461012840271
1.2171813249588013,1.2337055206298828,-0.016524195671081543,0.6538304090499878,0.050000000000000044,4.358899116516113,0.9203597903251648
1.2873378992080688,1.1568028926849365,0.13053500652313232,0.6301607489585876,0.050000000000000044,4.242640495300293,0.9109712839126587
1.2295700311660767,1.2066450119018555,0.02292501926422119,0.6489251255989075,0.050000000000000044,2.0,0.920367419719696
1.2113418579101562,1.2123711109161377,-0.0010292530059814453,0.6544172763824463,1.0,4.0,0.922715961933136
1.197953224182129,1.2157036066055298,-0.01775038242340088,0.658194363117218,0.55,4.0,0.9256100058555603
1.2160959243774414,1.179625153541565,0.036470770835876465,0.6480070948600769,0.050000000000000044,2.4494898319244385,0.9232905507087708
1.2274457216262817,1.1618045568466187,0.06564116477966309,0.6477158665657043,0.15000000000000002,0.0,0.9248746037483215
1.1574269533157349,1.214087724685669,-0.05666077136993408,0.631754994392395,1.0,4.242640495300293,0.9132164120674133
1.1459203958511353,1.184215784072876,-0.03829538822174072,0.6432544589042664,0.050000000000000044,4.358899116516113,0.9203681945800781
1.1547470092773438,1.2026128768920898,-0.047865867614746094,0.6258063912391663,1.0,4.358899116516113,0.9102184176445007
1.1976286172866821,1.1576993465423584,0.03992927074432373,0.6327053308486938,0.09999999999999998,2.4494898319244385,0.9175426363945007
1.1404597759246826,1.1479243040084839,-0.0074645280838012695,0.614928662776947,0.19999999999999996,3.605551242828369,0.9005849957466125
1.1361843347549438,1.145790934562683,-0.009606599807739258,0.6094713807106018,1.0,2.0,0.8953424692153931
1.140454888343811,1.1329426765441895,0.007512211799621582,0.6013002991676331,0.19999999999999996,3.872983455657959,0.8851706385612488
1.1324232816696167,1.1275174617767334,0.004905819892883301,0.5967487692832947,0.09999999999999998,0.0,0.8785627484321594
1.1080926656723022,1.1379348039627075,-0.029842138290405273,0.6028344035148621,0.09999999999999998,0.0,0.872405469417572
1.1229743957519531,1.109821081161499,0.013153314590454102,0.579967200756073,1.0,3.7416574954986572,0.8414865732192993
1.1226797103881836,1.093496561050415,0.029183149337768555,0.5642496943473816,0.050000000000000044,2.6457512378692627,0.8136717677116394
1.1135941743850708,1.1079752445220947,0.005618929862976074,0.5663238763809204,1.0,2.4494898319244385,0.8048647046089172
1.139076590538025,1.1220972537994385,0.016979336738586426,0.5496951341629028,0.7,2.4494898319244385,0.7815282940864563
1.1633739471435547,1.147473692893982,0.015900254249572754,0.5464569926261902,0.050000000000000044,2.8284270763397217,0.7701081037521362
1.1740163564682007,1.1806200742721558,-0.006603717803955078,0.55328768491745,0.25,3.605551242828369,0.775082528591156
1.2020012140274048,1.1937748193740845,0.008226394653320312,0.5546550154685974,1.0,4.4721360206604,0.7781484723091125
1.2161688804626465,1.2163279056549072,-0.0001590251922607422,0.5669116377830505,1.0,0.0,0.7903959155082703
1.2160552740097046,1.2531404495239258,-0.03708517551422119,0.5813121199607849,1.0,2.0,0.8043057322502136
1.2468829154968262,1.255424976348877,-0.008542060852050781,0.5752650499343872,0.30000000000000004,2.8284270763397217,0.8037210702896118
1.2596186399459839,1.2441548109054565,0.015463829040527344,0.5730466246604919,0.050000000000000044,2.0,0.7998394966125488
1.223655343055725,1.265549898147583,-0.04189455509185791,0.5906990766525269,0.25,3.7416574954986572,0.8194757699966431
1.2550652027130127,1.255775809288025,-0.000710606575012207,0.5806444883346558,0.050000000000000044,4.123105525970459,0.8064438700675964
1.250165343284607,1.2616472244262695,-0.011481881141662598,0.5966570973396301,0.35,4.123105525970459,0.8235626220703125
1.2712185382843018,1.2575243711471558,0.013694167137145996,0.5887658596038818,1.0,4.0,0.8141849637031555
1.2674130201339722,1.2506550550460815,0.016757965087890625,0.5922977328300476,0.0,4.0,0.8260806202888489
1.2367212772369385,1.2278794050216675,0.008841872215270996,0.5899509787559509,0.0,0.0,0.8176493048667908
1.2032407522201538,1.2412742376327515,-0.038033485412597656,0.6024014949798584,0.19999999999999996,0.0,0.83196622133255
1.2368236780166626,1.2392821311950684,-0.0024584531784057617,0.5925636887550354,0.19999999999999996,3.316624879837036,0.8298037648200989
1.2608593702316284,1.2274082899093628,0.033451080322265625,0.5756825804710388,0.30000000000000004,1.7320507764816284,0.8138861060142517
1.2074533700942993,1.2509666681289673,-0.04351329803466797,0.5987096428871155,1.0,4.242640495300293,0.8287888765335083
1.1883805990219116,1.2223399877548218,-0.033959388732910156,0.5914431810379028,0.15000000000000002,4.4721360206604,0.8283441662788391
1.1881741285324097,1.1903647184371948,-0.0021905899047851562,0.5749937891960144,1.0,4.4721360206604,0.8060566782951355
1.1824449300765991,1.2060123682022095,-0.02356743812561035,0.5893033146858215,0.19999999999999996,4.123105525970459,0.8164615035057068
1.2256145477294922,1.1796743869781494,0.04594016075134277,0.5723370909690857,1.0,2.0,0.7905600666999817
1.2032517194747925,1.2185039520263672,-0.015252232551574707,0.5959588289260864,1.0,2.0,0.7992069125175476
1.1964243650436401,1.1789474487304688,0.017476916313171387,0.5976998209953308,1.0,2.0,0.7997468709945679
1.1789907217025757,1.179397463798523,-0.0004067420959472656,0.6191656589508057,0.44999999999999996,2.2360680103302,0.814532458782196
1.5311540365219116,1.5014698505401611,0.02968418598175049,0.6619820594787598,0.15000000000000002,2.6457512378692627,0.9092786908149719
1.4863166809082031,1.479119896888733,0.007196784019470215,0.648502767086029,0.09999999999999998,2.8284270763397217,0.8989682197570801
1.5439386367797852,1.5344158411026,0.009522795677185059,0.6560049057006836,1.0,1.4142135381698608,0.9121718406677246
1.5936976671218872,1.5561134815216064,0.03758418560028076,0.6829337477684021,0.0,1.0,0.964264988899231
1.556907296180725,1.5642832517623901,-0.007375955581665039,0.7129587531089783,1.0,1.7320507764816284,0.9916704297065735
1.5305824279785156,1.5238747596740723,0.006707668304443359,0.7225111722946167,0.15000000000000002,4.358899116516113,0.9952228665351868
1.5009979009628296,1.4801161289215088,0.0208817720413208,0.7218067049980164,0.050000000000000044,4.358899116516113,0.996620774269104
1.4707032442092896,1.4526365995407104,0.0180666446685791,0.7207934856414795,0.15000000000000002,1.4142135381698608,0.9972122311592102
1.44635808467865,1.4343496561050415,0.012008428573608398,0.7171112895011902,0.15000000000000002,0.0,0.9972519874572754
1.4160048961639404,1.3949331045150757,0.021071791648864746,0.7100489735603333,0.09999999999999998,4.358899116516113,0.9972605109214783
1.3483284711837769,1.3523107767105103,-0.0039823055267333984,0.7010819315910339,0.44999999999999996,3.872983455657959,0.9969671368598938
1.276763916015625,1.320812463760376,-0.04404854774475098,0.6891877055168152,0.050000000000000044,3.872983455657959,0.996680736541748
1.2508467435836792,1.2275859117507935,0.023260831832885742,0.664867639541626,0.050000000000000044,0.0,0.9920487403869629
1.1694005727767944,1.2128616571426392,-0.04346108436584473,0.648817241191864,0.09999999999999998,4.4721360206604,0.9815155267715454
1.1281046867370605,1.1641359329223633,-0.036031246185302734,0.6269043684005737,0.050000000000000044,1.7320507764816284,0.9558368921279907
1.1488213539123535,1.0706111192703247,0.07821023464202881,0.6033378839492798,1.0,4.123105525970459,0.9281062483787537
1.108717918395996,1.071523904800415,0.037194013595581055,0.5999047160148621,0.050000000000000044,4.358899116516113,0.9545936584472656
1.0728814601898193,1.0702847242355347,0.002596735954284668,0.5888113379478455,0.050000000000000044,4.358899116516113,0.9666730761528015
1.0552310943603516,1.031258225440979,0.02397286891937256,0.5551192164421082,0.050000000000000044,3.7416574954986572,0.9471837878227234
0.9974191784858704,0.9992963671684265,-0.0018771886825561523,0.5290362238883972,1.0,2.6457512378692627,0.9219534993171692
0.9337078332901001,0.9706994891166687,-0.036991655826568604,0.5079848170280457,0.25,2.2360680103302,0.8946327567100525
0.9091169238090515,0.8816755414009094,0.02744138240814209,0.4878879189491272,1.0,2.2360680103302,0.8643571734428406
0.8274270296096802,0.860224723815918,-0.03279769420623779,0.48291030526161194,1.0,1.7320507764816284,0.8568199276924133
0.8497543334960938,0.815731942653656,0.034022390842437744,0.4840969741344452,0.0,2.0,0.8686861991882324
0.8440462946891785,0.8262140154838562,0.017832279205322266,0.4836609959602356,0.15000000000000002,1.7320507764816284,0.8709650039672852
0.8861426711082458,0.8652759790420532,0.020866692066192627,0.5090364813804626,1.0,1.7320507764816284,0.9093847274780273
0.947359561920166,0.9336433410644531,0.01371622085571289,0.5434421896934509,0.050000000000000044,1.0,0.9349724054336548
0.952943742275238,0.9905889630317688,-0.03764522075653076,0.5656550526618958,1.0,2.0,0.9437103271484375
1.0148316621780396,0.9820868372917175,0.03274482488632202,0.5651012659072876,0.30000000000000004,4.358899116516113,0.9327036142349243
1.0005042552947998,0.9702709317207336,0.030233323574066162,0.5688731074333191,0.15000000000000002,,0.9290084838867188
0.9541534781455994,0.9550647139549255,-0.0009112358093261719,0.5764108896255493,0.19999999999999996,,0.9255605936050415
0.9047653079032898,0.9272472262382507,-0.022481918334960938,0.5815882086753845,0.050000000000000044,,0.925011932849884
0.9057573676109314,0.8795329332351685,0.02622443437576294,0.5779039263725281,0.09999999999999998,,0.9232539534568787
0.8423480987548828,0.8398546576499939,0.002493441104888916,0.5774024128913879,0.09999999999999998,,0.9223894476890564
0.830051839351654,0.8122877478599548,0.01776409149169922,0.5686953663825989,0.050000000000000044,,0.9233326315879822
0.879621684551239,0.8824338912963867,-0.002812206745147705,0.5510494709014893,0.09999999999999998,,0.9209381341934204
0.959605872631073,0.95022052526474,0.009385347366333008,0.5346381068229675,0.15000000000000002,,0.9171144366264343
0.9931403398513794,0.9998408555984497,-0.0067005157470703125,0.5259209871292114,0.050000000000000044,,0.9111735224723816
1.028265357017517,1.0119577646255493,0.016307592391967773,0.51817387342453,1.0,,0.8851816058158875


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/5_agent_zero_shot_from_4_policy/attn_ent/eval_metrics_rand_trials_envs_10.csv <==
Scenario,Explainer,FidPlus,FidMinus,DeltaFid,CharScore,Unfaithfulness,Sparsity,Stability,stdevFidPlus,stdevFidMinus,stdevDeltaFid,stdevCharScore,stdevUnfaithfulness,stdevSparsity,stdevStability,lenFidPlus,lenFidMinus,lenDeltaFid,lenCharScore,lenUnfaithfulness,lenSparsity,lenStability,MeanFidPlus,MeanFidMinus,MeanDeltaFid,MeanCharScore,MeanUnfaithfulness,MeanSparsity,MeanStability,stdevMeanFidPlus,stdevMeanFidMinus,stdevMeanDeltaFid,stdevMeanCharScore,stdevMeanUnfaithfulness,stdevMeanSparsity,stdevMeanStability,lenMeanFidPlus,lenMeanFidMinus,lenMeanDeltaFid,lenMeanCharScore,lenMeanUnfaithfulness,lenMeanSparsity,lenMeanStability
navigation,GraphMaskExplainer,1.3331124899642808,1.333115502304974,-3.0123406932467505e-06,-1.1101996674460335,0.5851925426498562,0.4122448979591837,2.780406125618295,0.3324599313803272,0.33246728362788863,0.02943467269334249,1.2544870161222657,0.11026147299340361,0.41422439542014067,1.443069154554247,1176,1176,1176,1176,1176,1176,1166,1.3808459992641862,1.3795919054501484,0.001254093814037684,-1.270318742739669,0.6117411794736685,0.40129960834279926,2.7997672360032215,0.20734130791140568,0.2083585388049986,0.003374295990886305,0.7759912260994952,0.060136948901744,0.05016017043345225,0.1178414141466264,10,10,10,10,10,10,10
navigation,AttentionExplainer,1.2572397397551345,0.5620822878020004,0.6951574519531339,0.5910481460726723,0.3542435273200601,0.8181318681318681,0.030623164032318264,0.2156763896577299,0.27766717383218886,0.3668693780506036,0.3628562680180483,0.16746654452576762,0.030445786485505257,0.017822148896685923,819,819,819,819,819,819,809,1.267360689936862,0.5446658970807491,0.7226947928561129,0.6121999198401066,0.3446333386958686,0.8157276716507151,0.0306444657022134,0.16324894781042545,0.14883946183064056,0.15996315419653448,0.1763485700912699,0.09072417545991164,0.016014584946575504,0.002645990049957597,10,10,10,10,10,10,10
navigation,GNNExplainer,1.40207994518415,0.6376105625814986,0.7644693826026512,0.5569379166786049,0.43287693399865673,0.4347641509433962,1.4289431543577285,0.1946193626094778,0.14455841158371405,0.21622057314669826,0.1799679148288605,0.09990445433797682,0.1048243327400938,0.29261792788046787,1060,1060,1060,1060,1060,1060,1050,1.4050273139619807,0.6333242170001304,0.7717030969618502,0.5602498307972815,0.4399130228867425,0.42944270740201984,1.4268842872844218,0.08263801679616839,0.062396931536899986,0.09812277624395756,0.07637613214578394,0.050803007550236014,0.039376654618592674,0.12594177516601013,10,10,10,10,10,10,10
navigation,DummyExplainer,0.9928379815282686,0.9948449254598257,-0.0020069439315570977,-0.10812258562263075,0.593209422710088,0.5004245283018868,1.798906120345706,0.23619264326333847,0.23487554216589365,0.35825192976572234,1.5776398367977127,0.12158613290656935,0.11488512537467675,0.24170400155163665,1060,1060,1060,1060,1060,1060,1050,0.9913770953620263,1.0003869469122182,-0.00900985155019175,-0.0861948470815882,0.6026690107826842,0.49962213306571696,1.798320694063873,0.04990080523031153,0.06874613036212485,0.051743121274384775,0.12343320500239188,0.03491797094114407,0.011344605494889928,0.03186976787828309,10,10,10,10,10,10,10


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/5_agent_zero_shot_from_4_policy/attn_ent/performance_numbers.csv <==
EpisodeReward,Makespan,Success Rate,"No Collisions Rate, Collision Rate, New Success Rate"
5.469658851623535,94,1,1,0.0,1
6.075545310974121,136,1,1,0.0,1
5.867299556732178,98,1,1,0.0,1
5.545719146728516,112,1,1,0.0,1
4.324185371398926,321,1,1,0.0,1
4.703667640686035,98,1,1,0.0,1
5.113401412963867,65,1,1,0.0,1
4.1026201248168945,56,1,1,0.0,1
4.77632999420166,166,1,1,0.0,1
3.2541749477386475,40,1,1,0.0,1
5.469657897949219,94,1,1,0.0,1
4.719922065734863,53,1,1,0.0,1
5.639054298400879,117,1,1,0.0,1
4.777712345123291,119,1,0,0.016806723549962044,1
3.492163896560669,58,1,1,0.0,1
6.001077175140381,77,1,1,0.0,1
5.802152156829834,115,1,1,0.0,1
5.0421013832092285,64,1,1,0.0,1
4.925573825836182,77,1,1,0.0,1
3.199713706970215,55,1,1,0.0,1
5.469655990600586,94,1,1,0.0,1
5.5142822265625,257,1,1,0.0,1
5.889516830444336,141,1,1,0.0,1
5.141200542449951,101,1,1,0.0,1
4.72505521774292,64,1,1,0.0,1
4.199431896209717,58,1,1,0.0,1
5.688878536224365,136,1,1,0.0,1
4.867131233215332,60,1,1,0.0,1
5.254217147827148,88,1,1,0.0,1
4.812199592590332,71,1,1,0.0,1
5.469659805297852,94,1,1,0.0,1
5.514284133911133,257,1,1,0.0,1
5.889533042907715,141,1,1,0.0,1
5.141201972961426,101,1,1,0.0,1
4.72505521774292,64,1,1,0.0,1
4.199431896209717,58,1,1,0.0,1
5.688879013061523,136,1,1,0.0,1
4.867131233215332,60,1,1,0.0,1
5.254216194152832,88,1,1,0.0,1
4.812200546264648,71,1,1,0.0,1


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/5_agent_zero_shot_from_4_policy/no_attn_ent/AttentionExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
0.8699885606765747,0.21892300248146057,0.6510655581951141,0.16043983399868011,0.8,0.051022931933403015,0.32071229815483093
0.8232302069664001,0.2191043347120285,0.6041258722543716,0.14424574375152588,0.8,0.035599060356616974,0.29754799604415894
0.8064228296279907,0.2226514369249344,0.5837713927030563,0.13400092720985413,0.8,0.02708352543413639,0.2791355848312378
0.7991191148757935,0.22314488887786865,0.5759742259979248,0.12755011022090912,0.8,0.018936214968562126,0.2671429514884949
0.7965437769889832,0.22429552674293518,0.572248250246048,0.12360429763793945,0.85,0.014471448957920074,0.25896701216697693
0.7953111529350281,0.22835662961006165,0.5669545233249664,0.12286844104528427,0.85,0.01425362378358841,0.2559686005115509
0.7929887175559998,0.23778466880321503,0.5552040487527847,0.12817490100860596,0.85,0.01234049815684557,0.2634241282939911
0.7857436537742615,0.2517232596874237,0.5340203940868378,0.13701117038726807,0.85,0.011083600111305714,0.27823588252067566
0.7663601040840149,0.2663552165031433,0.5000048875808716,0.14381340146064758,0.85,0.014603234827518463,0.28851431608200073
0.7304629683494568,0.27945342659950256,0.4510095417499542,0.14907239377498627,0.85,0.018234407529234886,0.29214373230934143
0.6964013576507568,0.29617729783058167,0.40022405982017517,0.1586422473192215,0.85,0.027487166225910187,0.3052597641944885
0.6543850302696228,0.3019636273384094,0.3524214029312134,0.16536107659339905,0.85,0.03765029087662697,0.3130149841308594
0.6126886606216431,0.27387532591819763,0.33881333470344543,0.16424702107906342,0.85,0.04715118557214737,0.31376224756240845
0.6048650145530701,0.23373685777187347,0.3711281567811966,0.16479118168354034,0.8,0.05156632885336876,0.32447516918182373
0.6259006857872009,0.20267052948474884,0.4232301563024521,0.17631462216377258,0.8,0.05439941585063934,0.3632243871688843
0.6477548480033875,0.17230351269245148,0.475451335310936,0.18069159984588623,0.8,0.05400988832116127,0.38738471269607544
0.6912485361099243,0.18485219776630402,0.5063963383436203,0.1771586537361145,0.8,0.04953747242689133,0.3878838121891022
0.7742413878440857,0.22301450371742249,0.5512268841266632,0.17756131291389465,0.8,0.03956913575530052,0.3783867657184601
0.9034330248832703,0.2882743775844574,0.6151586472988129,0.19994747638702393,0.8,0.03627006337046623,0.38523074984550476
0.9966108202934265,0.3662414848804474,0.6303693354129791,0.24137714505195618,0.8,0.04072415456175804,0.42835351824760437
1.082993507385254,0.41442832350730896,0.668565183877945,0.2643159329891205,0.8,0.06131933629512787,0.46275290846824646
1.0468952655792236,0.4583679139614105,0.5885273516178131,0.28121238946914673,0.8,0.04509725421667099,0.5019116401672363
1.073939323425293,0.4570753276348114,0.6168639957904816,0.28240305185317993,0.8,0.04964111000299454,0.5006315112113953
1.0339139699935913,0.47181177139282227,0.562102198600769,0.28726887702941895,0.8,0.04040046036243439,0.5042070746421814
1.1100256443023682,0.5503360629081726,0.5596895813941956,0.32328304648399353,0.8,0.040611375123262405,0.5473909378051758
1.1104530096054077,0.5680450797080994,0.5424079298973083,0.3290291428565979,0.8,0.042444996535778046,0.5313064455986023
1.2051752805709839,0.6526708602905273,0.5525044202804565,0.38321635127067566,0.8,0.037101082503795624,0.5809939503669739
1.2141952514648438,0.6620668768882751,0.5521283745765686,0.39263054728507996,0.8,0.03333868086338043,0.5749406218528748
1.2231708765029907,0.6781162619590759,0.5450546145439148,0.4179939329624176,0.8,0.03411579877138138,0.5843899846076965
1.2196205854415894,0.6920571327209473,0.5275634527206421,0.45460638403892517,0.8,0.02896040305495262,0.6072126030921936
1.2155182361602783,0.7067555785179138,0.5087626576423645,0.4952005445957184,0.8,0.031304288655519485,0.63982754945755
1.2028162479400635,0.7164260745048523,0.4863901734352112,0.5302950739860535,0.8,0.028847208246588707,0.6698688864707947
1.207365870475769,0.7442169189453125,0.46314895153045654,0.5567784309387207,0.8,0.028725307434797287,0.6919253468513489
1.22940194606781,0.782882809638977,0.446519136428833,0.5732460021972656,0.8,0.030112650245428085,0.7056872248649597
1.264372706413269,0.8306728601455688,0.4336998462677002,0.5897915363311768,0.8,0.036880362778902054,0.7145379185676575
1.2728599309921265,0.8519391417503357,0.42092078924179077,0.6057530641555786,0.8,0.045890260487794876,0.7193250060081482
1.291783332824707,0.8599963188171387,0.43178701400756836,0.5860757231712341,0.8,0.059306107461452484,0.6981908082962036
1.289380431175232,0.8684202432632446,0.4209601879119873,0.5756120681762695,0.8,0.07501757889986038,0.6864907741546631
1.2888035774230957,0.8328089118003845,0.4559946656227112,0.591574490070343,0.75,0.09115360677242279,0.7072473764419556
1.2789562940597534,0.7724148631095886,0.5065414309501648,0.5659794807434082,0.75,0.11622206121683121,0.6748557686805725
1.2690184116363525,0.6872941851615906,0.581724226474762,0.5207106471061707,0.75,0.10628461837768555,0.6395625472068787
1.2617409229278564,0.6155621409416199,0.6461787819862366,0.4867648184299469,0.75,0.09422635287046432,0.6152467131614685
1.2669901847839355,0.576957643032074,0.6900325417518616,0.4642135798931122,0.75,0.07896560430526733,0.5876955389976501
1.2752341032028198,0.5708431601524353,0.7043909430503845,0.4441210925579071,0.75,0.060078199952840805,0.5572386980056763
1.2865217924118042,0.5815337300300598,0.7049880623817444,0.41584810614585876,0.8,0.040874868631362915,0.5209635496139526
1.3266009092330933,0.611644446849823,0.7149564623832703,0.40010330080986023,0.8,0.02574170008301735,0.502422571182251
1.377996563911438,0.650804877281189,0.727191686630249,0.4048791825771332,0.8,0.0191001258790493,0.5086866021156311
1.4072611331939697,0.686730146408081,0.7205309867858887,0.4152163565158844,0.8,0.02405674010515213,0.5118927359580994
1.410991907119751,0.6776604056358337,0.7333315014839172,0.4307325482368469,0.8,0.024654045701026917,0.5195286273956299
1.407180666923523,0.6678571701049805,0.7393234968185425,0.45021483302116394,0.8,0.03267954662442207,0.535843014717102
1.407152771949768,0.6601477861404419,0.7470049858093262,0.4651128947734833,0.8,0.0376017726957798,0.5507834553718567
1.4078954458236694,0.6575437188148499,0.7503517270088196,0.4750227630138397,0.8,0.03745430335402489,0.5615084171295166
1.4026838541030884,0.6566274166107178,0.7460564374923706,0.48133498430252075,0.8,0.04252409189939499,0.5671113729476929
1.3939383029937744,0.6573545336723328,0.7365837693214417,0.48617202043533325,0.8,0.04446183517575264,0.5702940821647644
1.3760497570037842,0.656026303768158,0.7200234532356262,0.49373695254325867,0.8,0.04030889645218849,0.576878011226654
1.349981665611267,0.6475839614868164,0.7023977041244507,0.5014320611953735,0.8,0.033271338790655136,0.5845105051994324
1.3199436664581299,0.6331762671470642,0.6867673993110657,0.5117684602737427,0.8,0.0276937335729599,0.5945674180984497
1.2864437103271484,0.6415271162986755,0.6449165940284729,0.5258464813232422,0.8,0.02322428673505783,0.606549084186554
1.2613744735717773,0.6498388648033142,0.6115356087684631,0.5394822955131531,0.85,0.03188017010688782,0.6173982620239258
1.235676646232605,0.6499947905540466,0.5856818556785583,0.5500091910362244,0.8,0.031101331114768982,0.6265350580215454
1.2089823484420776,0.6491117477416992,0.5598706007003784,0.559637188911438,0.8,0.027983082458376884,0.6359081268310547
1.1989612579345703,0.6466148495674133,0.552346408367157,0.5691308975219727,0.8,0.03136058524250984,0.6445295214653015
1.2000675201416016,0.6470868587493896,0.5529806613922119,0.5808461308479309,0.8,0.03867533057928085,0.6545937061309814
1.2179756164550781,0.6559802889823914,0.5619953274726868,0.5888661742210388,0.8,0.04427136853337288,0.66181480884552
1.2491768598556519,0.666155993938446,0.5830208659172058,0.5975537300109863,0.8,0.04968896135687828,0.669944703578949
1.2860008478164673,0.680808424949646,0.6051924228668213,0.6076342463493347,0.8,0.05009707063436508,0.6795454621315002
1.330858826637268,0.7050531506538391,0.625805675983429,0.6206412315368652,0.8,0.046314600855112076,0.6906998753547668
1.375431776046753,0.7315514087677002,0.6438803672790527,0.6332072019577026,0.8,0.041350480169057846,0.6993879675865173
1.4068275690078735,0.7457004189491272,0.6611271500587463,0.6429888606071472,0.8,0.040758293122053146,0.7049915194511414
1.4092164039611816,0.74577796459198,0.6634384393692017,0.6501733660697937,0.8,0.032483477145433426,0.7095363140106201
1.3823062181472778,0.7321484088897705,0.6501578092575073,0.6545974612236023,0.8,0.02562272921204567,0.7141869068145752
1.3545992374420166,0.7103779911994934,0.6442212462425232,0.653276264667511,0.8,0.02214670740067959,0.7147008776664734
1.3276594877243042,0.6936579942703247,0.6340014934539795,0.6447319388389587,0.8,0.018347764387726784,0.7044325470924377
1.3075088262557983,0.6841947436332703,0.6233140826225281,0.632733166217804,0.8,0.025961609557271004,0.683596134185791
0.3514041602611542,0.7827624678611755,-0.43135830760002136,0.7878114581108093,0.9,0.02034776844084263,0.9634372591972351
0.31942448019981384,0.7918683886528015,-0.47244390845298767,0.7417659759521484,0.9,0.018475128337740898,0.9434093832969666
0.30713099241256714,0.8006996512413025,-0.49356865882873535,0.7096371650695801,0.9,0.018142037093639374,0.9300681352615356
0.3043444752693176,0.8149605989456177,-0.5106161236763,0.6934202313423157,0.9,0.019726693630218506,0.9260873794555664
0.308307945728302,0.8437442183494568,-0.5354362726211548,0.6875702738761902,0.9,0.022411495447158813,0.9260439276695251
0.3146986961364746,0.8737179040908813,-0.5590192079544067,0.6865295767784119,0.9,0.027861353009939194,0.9239556193351746
0.3227149248123169,0.9037084579467773,-0.5809935331344604,0.6859918832778931,0.9,0.040027596056461334,0.9182493090629578
0.3312762677669525,0.9338123202323914,-0.6025360524654388,0.6829308867454529,0.85,0.029466794803738594,0.9078686833381653
0.3412586748600006,0.9632636904716492,-0.6220050156116486,0.6749092936515808,0.85,0.03402116894721985,0.8882617950439453
0.35498976707458496,0.9825159311294556,-0.6275261640548706,0.656722366809845,0.85,0.032672375440597534,0.8521243929862976
0.36704549193382263,0.9841626286506653,-0.6171171367168427,0.6301040053367615,0.85,0.031718939542770386,0.8032999038696289
0.3801612854003906,0.970838189125061,-0.5906769037246704,0.6014537811279297,0.85,0.03372655808925629,0.7557446360588074
0.3988521099090576,0.9442939758300781,-0.5454418659210205,0.5715281963348389,0.85,0.03179169073700905,0.7093423008918762
0.4279501438140869,0.9162516593933105,-0.48830151557922363,0.5466285943984985,0.85,0.033322885632514954,0.6686806082725525
0.4683361053466797,0.9014961123466492,-0.4331600069999695,0.5304861068725586,0.85,0.0308089479804039,0.6395230889320374
0.5217458605766296,0.8900672793388367,-0.36832141876220703,0.5202014446258545,0.85,0.03084501624107361,0.6183797121047974
0.5767356157302856,0.8724352121353149,-0.2956995964050293,0.5128047466278076,0.85,0.030458159744739532,0.6030397415161133
0.6299272179603577,0.8492159247398376,-0.21928870677947998,0.5108538269996643,0.85,0.031963735818862915,0.5985139012336731
0.6830217242240906,0.8192893862724304,-0.13626766204833984,0.5126640200614929,0.85,0.03459780290722847,0.6039287447929382
0.7404999732971191,0.8076803088188171,-0.067180335521698,0.5178382992744446,0.85,0.028473952785134315,0.6217705011367798
0.7982755899429321,0.805119514465332,-0.006843924522399902,0.5291485786437988,0.85,0.03361472859978676,0.6586624979972839
0.8349569439888,0.7753546833992004,0.05960226058959961,0.527528703212738,0.85,0.041416700929403305,0.6730518341064453
0.8311048746109009,0.7198234796524048,0.1112813949584961,0.5111601948738098,0.85,0.04188096150755882,0.6621212959289551
0.8010124564170837,0.6668941974639893,0.13411825895309448,0.5126761198043823,0.85,0.048848945647478104,0.6694909930229187
0.7592766880989075,0.5935183763504028,0.16575831174850464,0.5097774267196655,0.85,0.06523887068033218,0.6755465865135193
0.7780329585075378,0.5256252288818359,0.2524077296257019,0.48708081245422363,0.85,0.07588616758584976,0.6678115725517273
0.8323714137077332,0.5076155662536621,0.32475584745407104,0.4443676173686981,0.85,0.07565537840127945,0.5938248038291931
0.8929527401924133,0.5426350831985474,0.35031765699386597,0.4092616140842438,0.85,0.06350214034318924,0.5099213719367981
0.9152975082397461,0.5596744418144226,0.3556230664253235,0.3850793242454529,0.85,0.05956220626831055,0.4659086763858795
0.9120885729789734,0.5627685785293579,0.3493199944496155,0.3678201735019684,0.85,0.04992139711976051,0.44677743315696716
0.9106081128120422,0.5789143443107605,0.33169376850128174,0.37628430128097534,0.85,0.03810251131653786,0.4600509703159332
0.9082980155944824,0.5988637804985046,0.3094342350959778,0.40003472566604614,0.9,0.03814799711108208,0.4926186501979828
0.8987035155296326,0.5850405097007751,0.3136630058288574,0.4090137481689453,0.9,0.03582194074988365,0.4983891546726227
0.8948362469673157,0.5516854524612427,0.343150794506073,0.40666913986206055,0.85,0.030759844928979874,0.49052175879478455
0.9013159871101379,0.5214207768440247,0.3798952102661133,0.4022626578807831,0.85,0.036788102239370346,0.48221904039382935
0.9081942439079285,0.4995729625225067,0.40862128138542175,0.40181660652160645,0.85,0.03683832287788391,0.47738155722618103
0.9285050630569458,0.49199429154396057,0.43651077151298523,0.4006357192993164,0.8,0.03552965447306633,0.47183147072792053
0.9501203894615173,0.5008978247642517,0.4492225646972656,0.39159032702445984,0.8,0.030875395983457565,0.45952320098876953
0.989937424659729,0.5205069184303284,0.46943050622940063,0.3971480429172516,0.85,0.01803111657500267,0.46316131949424744
1.034623622894287,0.5440027117729187,0.4906209111213684,0.4237429201602936,0.85,0.02045852690935135,0.4864352345466614
1.0758670568466187,0.5775555968284607,0.49831146001815796,0.44601699709892273,0.85,0.019128868356347084,0.5058614611625671
1.11161208152771,0.6038128733634949,0.5077992081642151,0.4548402726650238,0.85,0.020622074604034424,0.5115658044815063
1.1514005661010742,0.6118655204772949,0.5395350456237793,0.4413803219795227,0.85,0.022893032059073448,0.4922254979610443
1.1659214496612549,0.6185343265533447,0.5473871231079102,0.4242735803127289,0.85,0.03589243441820145,0.4719597399234772
1.161150336265564,0.6188252568244934,0.5423250794410706,0.4067167341709137,0.85,0.05321670323610306,0.45811891555786133
1.1776132583618164,0.6367122530937195,0.5409010052680969,0.3999260365962982,0.85,0.03684169799089432,0.4946303963661194
1.1933512687683105,0.6405677795410156,0.5527834892272949,0.39553070068359375,0.85,0.03143308684229851,0.4973897933959961
1.1694433689117432,0.6106519103050232,0.55879145860672,0.3819129467010498,0.8,0.03367331996560097,0.4797637164592743
1.1382147073745728,0.5638615489006042,0.5743531584739685,0.371782511472702,0.8,0.045167215168476105,0.4707745611667633
1.097673773765564,0.5057622790336609,0.5919114947319031,0.3616018295288086,0.8,0.0628194734454155,0.46431484818458557
1.0578426122665405,0.44931313395500183,0.6085294783115387,0.35128575563430786,0.8,0.057383641600608826,0.4607348144054413
1.024004578590393,0.433520644903183,0.5904839336872101,0.3453521728515625,0.8,0.05335499718785286,0.4644586741924286
0.9931595921516418,0.43446865677833557,0.5586909353733063,0.3390871286392212,0.8,0.01458415575325489,0.4698091149330139
1.0066956281661987,0.42614737153053284,0.5805482566356659,0.32215362787246704,0.8,0.016958124935626984,0.44931140542030334
0.6202076077461243,0.47127580642700195,0.14893180131912231,0.40940067172050476,0.9,0.01925256848335266,0.5742332935333252
0.6392320990562439,0.4717324376106262,0.16749966144561768,0.38952556252479553,0.9,0.021744566038250923,0.5571317672729492
0.6560335755348206,0.4716282784938812,0.18440529704093933,0.3717055022716522,0.9,0.027074379846453667,0.5392255187034607
0.6676479578018188,0.4694565236568451,0.19819143414497375,0.3539249897003174,0.9,0.03144938498735428,0.5162562131881714
0.6741887927055359,0.4642586410045624,0.2099301517009735,0.337867796421051,0.9,0.035391855984926224,0.4914953410625458
0.6805221438407898,0.4616795480251312,0.21884259581565857,0.32892024517059326,0.9,0.04175068065524101,0.4771270751953125
0.6831590533256531,0.46126195788383484,0.22189709544181824,0.3249986469745636,0.9,0.04556276276707649,0.4692634642124176
0.6874719858169556,0.4598012864589691,0.22767069935798645,0.3249976336956024,0.9,0.046883415430784225,0.4664590060710907
0.6932501196861267,0.4663996398448944,0.2268504798412323,0.3324911892414093,0.9,0.050934966653585434,0.4742175042629242
0.7037027478218079,0.47974225878715515,0.2239604890346527,0.3539982736110687,0.9,0.05722378194332123,0.49996981024742126
0.7154824733734131,0.49774742126464844,0.21773505210876465,0.3919181525707245,0.9,0.057469237595796585,0.5437704920768738
0.7244202494621277,0.5060359239578247,0.21838432550430298,0.42862945795059204,0.9,0.05575956404209137,0.5869054198265076
0.7183369994163513,0.48704299330711365,0.23129400610923767,0.44178181886672974,0.9,0.058071937412023544,0.6108519434928894
0.7162184715270996,0.4654063284397125,0.2508121430873871,0.44367361068725586,0.9,0.050745658576488495,0.6282054781913757
0.7366637587547302,0.49110183119773865,0.24556192755699158,0.4777679443359375,0.9,0.03738958761096001,0.6850386261940002
0.7677353620529175,0.5833949446678162,0.18434041738510132,0.5489712357521057,0.9,0.033662665635347366,0.7673369646072388
0.7766730189323425,0.6858721971511841,0.09080082178115845,0.5984387397766113,0.9,0.04036415368318558,0.8084442019462585
0.7610004544258118,0.7130947709083557,0.047905683517456055,0.5904101729393005,0.9,0.04094677045941353,0.7993444800376892
0.7571179270744324,0.7168331742286682,0.04028475284576416,0.5597432851791382,0.9,0.049860481172800064,0.7653589248657227
0.759223461151123,0.7215541005134583,0.037669360637664795,0.5243889093399048,0.85,0.04581257328391075,0.7330338358879089
0.7725185751914978,0.7249833345413208,0.047535240650177,0.47719451785087585,0.85,0.05751408264040947,0.6772941946983337
0.785327136516571,0.7266812324523926,0.05864590406417847,0.446774959564209,0.85,0.06016701087355614,0.6274596452713013
0.8700273633003235,0.7633127570152283,0.10671460628509521,0.46647772192955017,0.85,0.048726558685302734,0.628998875617981
0.9098429679870605,0.7839295268058777,0.12591344118118286,0.4859950542449951,0.85,0.04972058907151222,0.6130902171134949
0.9400953650474548,0.8257355093955994,0.11435985565185547,0.5046331286430359,0.85,0.04719679802656174,0.6119211316108704
0.9894669651985168,0.92180997133255,0.0676569938659668,0.520558774471283,0.85,0.043039824813604355,0.6333743929862976
1.021924614906311,1.0153876543045044,0.006536960601806641,0.5194116830825806,0.85,0.05081680044531822,0.6260170340538025
1.0305246114730835,1.0743083953857422,-0.04378378391265869,0.5303398966789246,0.85,0.045999713242053986,0.6186673641204834
1.0914759635925293,1.170684576034546,-0.0792086124420166,0.5809961557388306,0.85,0.05349591374397278,0.6655308604240417
1.125393271446228,1.2303943634033203,-0.10500109195709229,0.6252074241638184,0.85,0.07275140285491943,0.7025920748710632
1.131231665611267,1.246301531791687,-0.11506986618041992,0.6539375185966492,0.85,0.0905352309346199,0.7279422879219055
1.1532061100006104,1.2513525485992432,-0.09814643859863281,0.6731274724006653,0.85,0.0889238566160202,0.7489356398582458
1.1649445295333862,1.2326875925064087,-0.06774306297302246,0.6874525547027588,0.85,0.07008448988199234,0.7701168060302734
1.1477463245391846,1.2244046926498413,-0.07665836811065674,0.6885987520217896,0.85,0.050752170383930206,0.7797704935073853
1.1080286502838135,1.2059181928634644,-0.09788954257965088,0.6884313821792603,0.85,0.04526996240019798,0.7828270792961121
1.0476961135864258,1.180162787437439,-0.13246667385101318,0.6869785189628601,0.85,0.05475924164056778,0.7801173329353333
1.0071600675582886,1.1709191799163818,-0.16375911235809326,0.6820289492607117,0.85,0.06118018925189972,0.7711494565010071
0.9932109713554382,1.1735516786575317,-0.1803407073020935,0.6765339970588684,0.85,0.05882345139980316,0.7590457797050476
0.9940317273139954,1.1791805028915405,-0.18514877557754517,0.6804569363594055,0.85,0.04353141784667969,0.7528033256530762
0.9609487652778625,1.1883823871612549,-0.22743362188339233,0.6832917332649231,0.85,0.03878437727689743,0.7465032935142517
0.9540086984634399,1.2145389318466187,-0.2605302333831787,0.6944271326065063,0.85,0.030368000268936157,0.7451446652412415
0.9831191301345825,1.2185426950454712,-0.23542356491088867,0.7048341631889343,0.9,0.02937488630414009,0.752297043800354
1.0134849548339844,1.2073287963867188,-0.19384384155273438,0.7138781547546387,0.9,0.04066221043467522,0.7656590342521667
1.045850157737732,1.201115608215332,-0.1552654504776001,0.7204763889312744,0.9,0.0395938940346241,0.7810778021812439
1.064902424812317,1.2168761491775513,-0.15197372436523438,0.718256413936615,0.9,0.04101939871907234,0.7900749444961548
1.0643839836120605,1.2485584020614624,-0.18417441844940186,0.7062624096870422,0.9,0.04009562358260155,0.7893187403678894
1.0386251211166382,1.2758030891418457,-0.23717796802520752,0.6930777430534363,0.9,0.049272164702415466,0.7800184488296509
0.9988231658935547,1.2880960702896118,-0.28927290439605713,0.6847840547561646,0.9,0.04546855762600899,0.7714250087738037
0.9503610730171204,1.2836436033248901,-0.3332825303077698,0.6793584823608398,0.9,0.03684452548623085,0.765201210975647
0.9118247032165527,1.271893858909607,-0.3600691556930542,0.6749863624572754,0.9,0.03318100795149803,0.7605851292610168
0.898731529712677,1.2567847967147827,-0.3580532670021057,0.6761577129364014,0.9,0.03728990629315376,0.7619839310646057
0.8983364105224609,1.2209826707839966,-0.32264626026153564,0.66808021068573,0.9,0.032838862389326096,0.7564229965209961
0.9017273187637329,1.1892555952072144,-0.28752827644348145,0.6631684303283691,0.9,0.02880224399268627,0.7529886364936829
0.9230872988700867,1.202674388885498,-0.2795870900154114,0.6597691774368286,0.85,0.028833238407969475,0.7467927932739258
0.8950304388999939,1.208853840827942,-0.313823401927948,0.6711443662643433,0.9,0.02626551128923893,0.7521607279777527
0.8871769309043884,1.2052749395370483,-0.3180980086326599,0.6930901408195496,0.9,0.024576589465141296,0.7620596289634705
0.8701710104942322,1.1658122539520264,-0.2956412434577942,0.6933824419975281,0.9,0.026084838435053825,0.7613984942436218
0.8560281991958618,1.1215842962265015,-0.26555609703063965,0.6832610964775085,0.9,0.03079076111316681,0.7621989846229553
0.8610434532165527,1.0953739881515503,-0.23433053493499756,0.6802190542221069,0.9,0.03234783932566643,0.7635573744773865
0.884661853313446,1.0867582559585571,-0.20209640264511108,0.6786219477653503,0.9,0.03481709212064743,0.7569184303283691
0.894168496131897,1.0551220178604126,-0.16095352172851562,0.6558611989021301,0.9,0.038324013352394104,0.7223010659217834
0.91033536195755,1.0283294916152954,-0.11799412965774536,0.6291980743408203,0.9,0.03604498878121376,0.6756689548492432
0.9392479062080383,1.0266460180282593,-0.08739811182022095,0.6180455088615417,0.9,0.0345102958381176,0.6532814502716064
0.9794504046440125,1.0462316274642944,-0.06678122282028198,0.613029956817627,0.9,0.03807529807090759,0.6438002586364746
1.0307958126068115,1.0777997970581055,-0.047003984451293945,0.6091319918632507,0.85,0.03346297889947891,0.6373254656791687
1.0837103128433228,1.1173406839370728,-0.03363037109375,0.6079580783843994,0.85,0.024251023307442665,0.635490357875824
1.122877597808838,1.1451199054718018,-0.022242307662963867,0.6161968111991882,0.85,0.026088593527674675,0.648251473903656
1.1441313028335571,1.1630815267562866,-0.018950223922729492,0.6313308477401733,0.85,0.031714893877506256,0.6700035929679871
1.1506222486495972,1.1716469526290894,-0.021024703979492188,0.6376262903213501,0.85,0.034400828182697296,0.6808531880378723
1.1572703123092651,1.1826083660125732,-0.025338053703308105,0.6371068358421326,0.85,0.0327114462852478,0.6843630075454712
1.1655439138412476,1.1904330253601074,-0.024889111518859863,0.635880172252655,0.85,0.04377102479338646,0.687497079372406
1.1540225744247437,1.1839829683303833,-0.02996039390563965,0.6312265396118164,0.85,0.04505869373679161,0.6875015497207642
1.139276385307312,1.188609004020691,-0.049332618713378906,0.63352370262146,0.85,0.036070410162210464,0.695805013179779
1.142985463142395,1.1857928037643433,-0.04280734062194824,0.6322180032730103,0.85,0.03315399959683418,0.7027999758720398
1.1387319564819336,1.1718716621398926,-0.033139705657958984,0.6242589950561523,0.85,0.029483839869499207,0.7049834132194519
1.09833562374115,1.1608726978302002,-0.06253707408905029,0.6206707954406738,0.85,0.027189280837774277,0.7099729776382446
1.0446010828018188,1.1514511108398438,-0.1068500280380249,0.6222096085548401,0.9,0.03563009947538376,0.7168859839439392
0.9706563949584961,1.129866123199463,-0.1592097282409668,0.6223723292350769,0.9,0.03448434919118881,0.7209789156913757
0.9022888541221619,1.107965350151062,-0.20567649602890015,0.6228250861167908,0.9,0.03254370763897896,0.724129855632782
0.8756599426269531,1.0935893058776855,-0.21792936325073242,0.625211238861084,0.9,0.03371250256896019,0.728733479976654
0.9054792523384094,1.079914927482605,-0.17443567514419556,0.6258413195610046,0.8,0.02781829424202442,0.7310206294059753
0.9441511034965515,1.0566908121109009,-0.11253970861434937,0.6260331273078918,0.8,0.029919743537902832,0.7319459319114685
1.0008153915405273,1.04613196849823,-0.04531657695770264,0.628303050994873,0.8,0.0363009013235569,0.733791708946228
1.0439738035202026,1.0333932638168335,0.01058053970336914,0.6204319000244141,0.8,0.030133606866002083,0.7246102690696716
1.0749279260635376,1.023455262184143,0.05147266387939453,0.6102215647697449,0.8,0.02916485071182251,0.7095010876655579
1.0760239362716675,1.0332196950912476,0.04280424118041992,0.6148678660392761,0.8,0.027537383139133453,0.7074057459831238
1.1158602237701416,1.0603392124176025,0.05552101135253906,0.6269618272781372,0.8,0.02608560211956501,0.7123258709907532
1.1289044618606567,1.067419409751892,0.06148505210876465,0.6335881352424622,0.8,0.02590755932033062,0.7174755930900574
1.1523112058639526,1.105822205543518,0.04648900032043457,0.6438919305801392,0.8,0.02091209776699543,0.7296382784843445
1.1844199895858765,1.1381744146347046,0.046245574951171875,0.6553098559379578,0.8,0.017722316086292267,0.7464942336082458
1.2034772634506226,1.153107762336731,0.0503695011138916,0.6645206809043884,0.8,0.024913042783737183,0.7627915740013123
1.2158231735229492,1.1525378227233887,0.06328535079956055,0.6651981472969055,0.8,0.044313088059425354,0.7668716907501221
1.207566499710083,1.1254339218139648,0.08213257789611816,0.657323956489563,0.8,0.07772403210401535,0.7531856894493103
1.1761759519577026,1.0766679048538208,0.09950804710388184,0.6486298441886902,0.8,0.07916777580976486,0.7302416563034058
1.1405209302902222,1.0350111722946167,0.10550975799560547,0.6565931439399719,0.8,0.06333106011152267,0.7274328470230103
1.1228681802749634,1.0215020179748535,0.10136616230010986,0.6571512222290039,0.8,0.05208061262965202,0.7317855358123779
1.1150856018066406,1.0349968671798706,0.08008873462677002,0.6559144854545593,0.8,0.04161129146814346,0.7656571269035339
1.1138025522232056,1.0490000247955322,0.06480252742767334,0.6516751646995544,0.8,0.03257530927658081,0.7786266207695007
1.1247309446334839,1.0635969638824463,0.0611339807510376,0.64984530210495,0.8,0.03400594741106033,0.7813636660575867
1.1500215530395508,1.086755394935608,0.06326615810394287,0.6452218294143677,0.8,0.026946168392896652,0.7722379565238953
1.190255045890808,1.1227655410766602,0.06748950481414795,0.629976212978363,0.8,0.021856626495718956,0.7318090796470642
1.2445584535598755,1.1552627086639404,0.08929574489593506,0.6448096632957458,0.8,0.025596046820282936,0.7254308462142944
1.2931774854660034,1.1586002111434937,0.13457727432250977,0.6770445108413696,0.8,0.02567928470671177,0.7557370662689209
1.2961770296096802,1.1450068950653076,0.15117013454437256,0.6958250403404236,0.8,0.020634684711694717,0.7762040495872498
1.2804701328277588,1.1567424535751343,0.12372767925262451,0.7237133383750916,0.8,0.015557884238660336,0.8022632598876953
1.2633222341537476,1.1773252487182617,0.08599698543548584,0.7486531734466553,0.85,0.01187813375145197,0.8239518404006958
1.2466181516647339,1.1948127746582031,0.05180537700653076,0.7633430361747742,0.85,0.00784548744559288,0.8372741937637329
1.2317978143692017,1.212713360786438,0.019084453582763672,0.775874137878418,0.85,0.005764984991401434,0.8491972088813782
1.2146656513214111,1.226199984550476,-0.011534333229064941,0.7861024141311646,0.85,0.005979197099804878,0.8589364886283875
1.1965323686599731,1.2329411506652832,-0.03640878200531006,0.794184684753418,0.85,0.007503204979002476,0.8667263388633728
1.1776435375213623,1.238692283630371,-0.06104874610900879,0.8044558763504028,0.85,0.010537599213421345,0.8762176632881165
1.1591094732284546,1.2395459413528442,-0.08043646812438965,0.8128116726875305,0.85,0.012415359728038311,0.8835675120353699
1.1434376239776611,1.2370434999465942,-0.0936058759689331,0.8184839487075806,0.85,0.015035241842269897,0.88807612657547
1.1332833766937256,1.2368830442428589,-0.1035996675491333,0.8219859004020691,0.85,0.01636935956776142,0.8904096484184265
1.1311285495758057,1.236190915107727,-0.10506236553192139,0.8217081427574158,0.85,0.016720551997423172,0.8897960782051086
1.1346828937530518,1.2336786985397339,-0.09899580478668213,0.8177905082702637,0.85,0.015351461246609688,0.8866410255432129
1.1457582712173462,1.22862708568573,-0.08286881446838379,0.8103532791137695,0.85,0.01605283096432686,0.8810392618179321
1.1601823568344116,1.2179263830184937,-0.05774402618408203,0.7993075251579285,0.85,0.016476910561323166,0.8728763461112976
1.1794166564941406,1.2049989700317383,-0.025582313537597656,0.7859686017036438,0.8,0.015857089310884476,0.8627879023551941
1.1880416870117188,1.1815571784973145,0.006484508514404297,0.7697291374206543,0.8,0.015081471763551235,0.8504015207290649
1.1920884847640991,1.1573759317398071,0.03471255302429199,0.754776656627655,0.8,0.015713103115558624,0.8384971618652344
1.1980931758880615,1.1398191452026367,0.058274030685424805,0.7439654469490051,0.8,0.015452047809958458,0.8295938372612
1.2060524225234985,1.1291476488113403,0.0769047737121582,0.7366114854812622,0.8,0.024852024391293526,0.8232635855674744
1.2238796949386597,1.1248040199279785,0.09907567501068115,0.7302107214927673,0.8,0.024123648181557655,0.8172065615653992
1.228214144706726,1.1121615171432495,0.11605262756347656,0.7198557257652283,0.8,0.024265209212899208,0.8074159622192383
1.2407119274139404,1.0904769897460938,0.15023493766784668,0.7020911574363708,0.8,0.0228918194770813,0.7893099784851074
1.2373133897781372,1.0789103507995605,0.15840303897857666,0.6919838190078735,0.8,0.021404162049293518,0.7777532935142517
1.2495418787002563,1.0885984897613525,0.1609433889389038,0.6946552395820618,0.8,0.017383893951773643,0.7776293158531189
1.2418174743652344,1.0935289859771729,0.14828848838806152,0.6963421702384949,0.8,0.01936444081366062,0.7774385809898376
1.2519115209579468,1.1156576871871948,0.13625383377075195,0.7072986364364624,0.8,0.017446406185626984,0.7854329347610474
1.2512705326080322,1.1275979280471802,0.12367260456085205,0.7107517719268799,0.8,0.024466097354888916,0.7872350811958313
1.2564897537231445,1.1370160579681396,0.11947369575500488,0.7100009918212891,0.8,0.02416778728365898,0.7848405241966248
1.2491487264633179,1.1450977325439453,0.10405099391937256,0.7103800177574158,0.8,0.015956981107592583,0.7849217653274536
1.2700364589691162,1.1681346893310547,0.10190176963806152,0.7142078280448914,0.8,0.01026767585426569,0.7877785563468933
1.2884505987167358,1.173282504081726,0.11516809463500977,0.7044543623924255,0.8,0.009776255115866661,0.7772671580314636
1.278080940246582,1.17409348487854,0.10398745536804199,0.6996532678604126,0.8,0.013415496796369553,0.7735705375671387
1.2587310075759888,1.167750597000122,0.0909804105758667,0.6981400847434998,0.8,0.013325817883014679,0.7741838693618774
1.2310823202133179,1.1570934057235718,0.0739889144897461,0.6985827684402466,0.8,0.014262617565691471,0.7771549224853516
1.199426293373108,1.1472712755203247,0.0521550178527832,0.6998177170753479,0.8,0.013662602752447128,0.7810063362121582
1.1759722232818604,1.1359161138534546,0.04005610942840576,0.6987490057945251,0.8,0.011871197260916233,0.7809104323387146
1.1547574996948242,1.1283143758773804,0.026443123817443848,0.699731171131134,0.8,0.023162471130490303,0.7825800776481628
1.1349821090698242,1.126354455947876,0.008627653121948242,0.7030166983604431,0.8,0.03300761431455612,0.786666214466095
1.1172455549240112,1.124832034111023,-0.007586479187011719,0.7087873816490173,0.8,0.03538208454847336,0.7934209704399109
1.0981576442718506,1.114235758781433,-0.01607811450958252,0.716289222240448,0.8,0.03465161472558975,0.8016505241394043
1.0815080404281616,1.1019419431686401,-0.020433902740478516,0.7214078307151794,0.8,0.04325173795223236,0.8064478039741516
1.0587263107299805,1.0866035223007202,-0.027877211570739746,0.7257486581802368,0.8,0.04918098449707031,0.8106996417045593
1.0362271070480347,1.064915657043457,-0.028688549995422363,0.7310435771942139,0.8,0.04328178986907005,0.8166101574897766
1.0635217428207397,1.0434163808822632,0.020105361938476562,0.736705482006073,0.8,0.04183891788125038,0.8232248425483704
1.0956367254257202,1.027095913887024,0.06854081153869629,0.7425978183746338,0.8,0.034530192613601685,0.8302861452102661
1.1332120895385742,1.0171564817428589,0.11605560779571533,0.750005304813385,0.8,0.026527415961027145,0.8370994925498962
1.1777210235595703,1.009759783744812,0.1679612398147583,0.7610006928443909,0.8,0.02029191143810749,0.8438720703125
1.2252930402755737,1.0077974796295166,0.21749556064605713,0.7712659239768982,0.8,0.020036490634083748,0.8485001921653748
1.276193618774414,1.0148975849151611,0.26129603385925293,0.7710161805152893,0.8,0.018694082275032997,0.8446450233459473
1.3284398317337036,1.0313230752944946,0.297116756439209,0.7628936767578125,0.8,0.01789802499115467,0.8338534235954285
1.3704581260681152,1.064165711402893,0.30629241466522217,0.7574893236160278,0.8,0.0145525261759758,0.8255282640457153
1.3898428678512573,1.0940465927124023,0.295796275138855,0.7552986145019531,0.8,0.012149684131145477,0.8208967447280884
1.3857321739196777,1.1123522520065308,0.273379921913147,0.7551270723342896,0.8,0.04880484193563461,0.8186025619506836
1.3731147050857544,1.1363388299942017,0.23677587509155273,0.7576196193695068,0.8,0.036786820739507675,0.8200661540031433
1.365033745765686,1.1493266820907593,0.21570706367492676,0.7607017755508423,0.8,0.030748721212148666,0.8230509757995605
0.42542582750320435,0.41685745120048523,0.008568376302719116,0.3344392478466034,0.85,0.029340557754039764,0.4958411157131195
0.40363478660583496,0.3878529369831085,0.01578184962272644,0.3279065787792206,0.85,0.02808232232928276,0.5137998461723328
0.38879212737083435,0.3552747368812561,0.03351739048957825,0.3239377439022064,0.9,0.03128307685256004,0.5293719172477722
0.38040030002593994,0.342719167470932,0.037681132555007935,0.32120281457901,0.9,0.030361561104655266,0.5308365225791931
0.3726988732814789,0.3461276888847351,0.026571184396743774,0.3360458314418793,0.9,0.02643699385225773,0.5433773398399353
0.3632119596004486,0.3670364320278168,-0.003824472427368164,0.3713551461696625,0.9,0.027580872178077698,0.5719732642173767
0.3459405303001404,0.41095247864723206,-0.06501194834709167,0.42644357681274414,0.9,0.026646416634321213,0.6191295981407166
0.35833239555358887,0.47416314482688904,-0.11583074927330017,0.4836486876010895,0.9,0.028816116973757744,0.6673187017440796
0.40244776010513306,0.526800811290741,-0.12435305118560791,0.5048999190330505,0.9,0.0323549248278141,0.6868497729301453
0.43666622042655945,0.5541604161262512,-0.11749419569969177,0.48972246050834656,0.9,0.03750039264559746,0.6659241914749146
0.4761972427368164,0.5585926175117493,-0.08239537477493286,0.4544326961040497,0.95,0.03667111322283745,0.6076242923736572
0.5137961506843567,0.5518737435340881,-0.038077592849731445,0.4307674467563629,0.95,0.034948498010635376,0.5586810111999512
0.5604791045188904,0.5395684838294983,0.02091062068939209,0.4196825921535492,0.95,0.03226570039987564,0.530803382396698
0.6240608096122742,0.5325748324394226,0.09148597717285156,0.39902472496032715,0.95,0.03618130460381508,0.4969296157360077
0.7170339822769165,0.5689882636070251,0.14804571866989136,0.3888840079307556,0.95,0.03378786891698837,0.4774148464202881
0.8057035803794861,0.5966706275939941,0.20903295278549194,0.4048188328742981,0.95,0.03544986993074417,0.49146124720573425
0.8708054423332214,0.6567727327346802,0.21403270959854126,0.4331289231777191,0.95,0.03561816364526749,0.5192187428474426
0.8989083170890808,0.6950957179069519,0.2038125991821289,0.44754186272621155,0.9,0.03420250490307808,0.542059063911438
0.9547481536865234,0.7494038343429565,0.2053443193435669,0.4816599488258362,0.9,0.03522030636668205,0.5909482836723328
1.0011066198349,0.8018811345100403,0.19922548532485962,0.5170370936393738,0.9,0.03228296712040901,0.6362264156341553
1.0408657789230347,0.848913311958313,0.19195246696472168,0.5511530637741089,0.9,0.03436670079827309,0.6736740469932556
1.0809656381607056,0.8864204287528992,0.1945452094078064,0.5725141167640686,0.9,0.0429362989962101,0.6942684054374695
1.1089582443237305,0.9058656692504883,0.2030925750732422,0.5858270525932312,0.9,0.03641170263290405,0.708651065826416
1.140112042427063,0.9267854690551758,0.2133265733718872,0.6080486178398132,0.9,0.03136349469423294,0.7346146106719971
1.152793049812317,0.9284783601760864,0.22431468963623047,0.6245476007461548,0.9,0.029749639332294464,0.7603480219841003
1.1567274332046509,0.9312993884086609,0.22542804479599,0.6426283717155457,0.9,0.035632312297821045,0.7862396240234375
1.1378246545791626,0.9085677266120911,0.22925692796707153,0.6543865203857422,0.9,0.03629010170698166,0.8049392700195312
1.1244450807571411,0.8913372159004211,0.23310786485671997,0.6662439703941345,0.9,0.037296950817108154,0.8175797462463379
1.0946353673934937,0.859207808971405,0.23542755842208862,0.6791833639144897,0.9,0.04463716596364975,0.8270716071128845
1.0809987783432007,0.8403086066246033,0.2406901717185974,0.6926098465919495,0.9,0.051653288304805756,0.8269831538200378
1.0374149084091187,0.7909029126167297,0.24651199579238892,0.6869991421699524,0.9,0.061528727412223816,0.809182345867157
0.9706869125366211,0.7290694117546082,0.24161750078201294,0.6706404089927673,0.9,0.0657903328537941,0.7834396362304688
0.9034020304679871,0.6770353317260742,0.22636669874191284,0.6677952408790588,0.9,0.07404621690511703,0.772065281867981
0.8383275866508484,0.6348147392272949,0.20351284742355347,0.6746791005134583,0.9,0.06818738579750061,0.7715209126472473
0.7928536534309387,0.6086048483848572,0.18424880504608154,0.6729737520217896,0.9,0.06496226787567139,0.7671582102775574
0.7850037813186646,0.6126552224159241,0.17234855890274048,0.6743177175521851,0.85,0.05992690846323967,0.768964946269989
0.8296371698379517,0.6195022463798523,0.21013492345809937,0.675079882144928,0.85,0.05355392023921013,0.771507978439331
0.9007799029350281,0.6610384583473206,0.23974144458770752,0.6909803152084351,0.85,0.04638893902301788,0.7930847406387329
0.9838176965713501,0.7184233069419861,0.265394389629364,0.7236483693122864,0.85,0.038354191929101944,0.8309541940689087
1.0733816623687744,0.7854607701301575,0.28792089223861694,0.7609539031982422,0.8,0.03220028057694435,0.8663833737373352
1.1616333723068237,0.8574753999710083,0.30415797233581543,0.7811445593833923,0.8,0.030928529798984528,0.8802305459976196
1.249822974205017,0.9328250885009766,0.3169978857040405,0.7648066878318787,0.8,0.028261374682188034,0.8609848022460938
1.3324899673461914,1.0107684135437012,0.32172155380249023,0.725296139717102,0.8,0.03399648144841194,0.8181905746459961
1.3934911489486694,1.0642703771591187,0.3292207717895508,0.6891314387321472,0.8,0.025416957214474678,0.7798364162445068
1.4209750890731812,1.0761408805847168,0.34483420848846436,0.6574916243553162,0.8,0.02334686927497387,0.7504854798316956
1.441941499710083,1.07333505153656,0.36860644817352295,0.6356140971183777,0.8,0.01518529187887907,0.7322405576705933
1.4576975107192993,1.0679590702056885,0.38973844051361084,0.6284400820732117,0.8,0.010031831450760365,0.7282870411872864
1.474161982536316,1.0656384229660034,0.4085235595703125,0.6239919662475586,0.8,0.011365305632352829,0.7251409888267517
1.4906675815582275,1.0682498216629028,0.4224177598953247,0.6173408627510071,0.8,0.018924111500382423,0.7188305854797363
1.4980337619781494,1.0793876647949219,0.41864609718322754,0.6090144515037537,0.8,0.03344571217894554,0.7117757201194763
1.4898347854614258,1.111156702041626,0.3786780834197998,0.6014719605445862,0.8,0.044328514486551285,0.7091754078865051
1.4320989847183228,1.129614233970642,0.30248475074768066,0.5947529077529907,0.8,0.0406801737844944,0.7127658724784851
1.3415836095809937,1.1346588134765625,0.20692479610443115,0.5893136262893677,0.8,0.04024527594447136,0.7152464985847473
1.2899796962738037,1.1352957487106323,0.1546839475631714,0.5850204229354858,0.8,0.0342072993516922,0.7160520553588867
1.271427035331726,1.1258701086044312,0.14555692672729492,0.5806496739387512,0.8,0.03002552129328251,0.7160694003105164
1.2513586282730103,1.112756609916687,0.13860201835632324,0.584941029548645,0.8,0.02543667145073414,0.718549370765686
1.2251983880996704,1.090682864189148,0.13451552391052246,0.5902194976806641,0.8,0.021482126787304878,0.7190367579460144
1.2009865045547485,1.0618596076965332,0.13912689685821533,0.5905336737632751,0.8,0.018866591155529022,0.713293731212616
1.1833614110946655,1.0242328643798828,0.15912854671478271,0.5820552706718445,0.85,0.031126106157898903,0.6963358521461487
1.1701229810714722,0.9772905707359314,0.19283241033554077,0.5672964453697205,0.85,0.048395510762929916,0.669825553894043
1.1690593957901,0.9260745048522949,0.24298489093780518,0.5523363947868347,0.85,0.04315624386072159,0.6449273824691772
1.1727434396743774,0.8827999234199524,0.28994351625442505,0.5424214005470276,0.85,0.04064624384045601,0.632167637348175
1.177307367324829,0.8769157528877258,0.30039161443710327,0.5381731390953064,0.85,0.03617977350950241,0.6322836875915527
1.1809148788452148,0.8732455372810364,0.30766934156417847,0.5397780537605286,0.85,0.03378080204129219,0.64680415391922
1.1844981908798218,0.8676678538322449,0.3168303370475769,0.5418123602867126,0.85,0.02876524068415165,0.662028431892395
1.1885603666305542,0.8561212420463562,0.332439124584198,0.540284276008606,0.85,0.0260777585208416,0.6732271313667297
1.1976121664047241,0.8375210165977478,0.3600911498069763,0.5347393751144409,0.85,0.02378455549478531,0.6854736804962158
1.2171252965927124,0.8249561190605164,0.39216917753219604,0.5344134569168091,0.85,0.02180277369916439,0.6983092427253723
1.23721444606781,0.8286717534065247,0.4085426926612854,0.5403632521629333,0.85,0.01993749663233757,0.7053254246711731
1.2490509748458862,0.8355258107185364,0.41352516412734985,0.5441955924034119,0.85,0.01892361231148243,0.7079967856407166
1.2551860809326172,0.83638995885849,0.4187961220741272,0.5441288948059082,0.85,0.018979892134666443,0.7084228992462158
1.2593358755111694,0.8288995027542114,0.430436372756958,0.5401738286018372,0.85,0.017477385699748993,0.7066278457641602
1.2633694410324097,0.8119346499443054,0.45143479108810425,0.531387984752655,0.85,0.011322745122015476,0.7009641528129578
1.2683353424072266,0.7894241213798523,0.47891122102737427,0.5175286531448364,0.85,0.01500496082007885,0.6893230080604553
1.275390386581421,0.7714939117431641,0.5038964748382568,0.5012456774711609,0.8,0.018887946382164955,0.6694822907447815
1.2840425968170166,0.7646242380142212,0.5194183588027954,0.48871490359306335,0.8,0.017868272960186005,0.6452266573905945
1.2900999784469604,0.7631358504295349,0.5269641280174255,0.48267707228660583,0.8,0.017624331638216972,0.6286577582359314
1.2971290349960327,0.7552467584609985,0.5418822765350342,0.47742149233818054,0.8,0.017444562166929245,0.611050546169281
1.304245948791504,0.7366241216659546,0.5676218271255493,0.4738212525844574,0.8,0.024525325745344162,0.5953556895256042
1.310918927192688,0.7137960195541382,0.5971229076385498,0.46559128165245056,0.8,0.02473658323287964,0.579058825969696
1.3180418014526367,0.695151150226593,0.6228906512260437,0.4521195590496063,0.8,0.023516636341810226,0.5592737197875977
1.3260093927383423,0.6835986971855164,0.6424106955528259,0.4408731460571289,0.8,0.021740246564149857,0.5429449081420898
1.33836829662323,0.675590991973877,0.662777304649353,0.43330952525138855,0.8,0.018826039507985115,0.531512439250946
1.3523701429367065,0.6717004179954529,0.6806697249412537,0.4305565357208252,0.8,0.014700413681566715,0.5273918509483337
1.366396188735962,0.6706194281578064,0.6957767605781555,0.429874986410141,0.8,0.010122350417077541,0.5267049074172974
1.3803095817565918,0.6727909445762634,0.7075186371803284,0.43057680130004883,0.8,0.007159756496548653,0.5286213755607605
1.3947041034698486,0.6791398525238037,0.7155642509460449,0.4330078065395355,0.8,0.004994431510567665,0.5340480208396912
1.4088233709335327,0.688636302947998,0.7201870679855347,0.43715715408325195,0.8,0.004217891953885555,0.5429310202598572
1.4200183153152466,0.6979570984840393,0.7220612168312073,0.4416302740573883,0.8,0.004077748861163855,0.5521841645240784
1.4277528524398804,0.7051663398742676,0.7225865125656128,0.44521862268447876,0.8,0.004241793416440487,0.5593110918998718
1.4317258596420288,0.7094274759292603,0.7222983837127686,0.4472476541996002,0.8,0.004333444405347109,0.563121497631073
1.4335397481918335,0.7114847898483276,0.7220549583435059,0.4481571316719055,0.8,0.0044760070741176605,0.5646966099739075
1.4342302083969116,0.7120631337165833,0.7221670746803284,0.4483722746372223,0.8,0.004628382157534361,0.564948558807373
1.4346312284469604,0.7117511630058289,0.7228800654411316,0.4482145309448242,0.8,0.0047829230315983295,0.56452876329422
1.4347425699234009,0.7108065485954285,0.7239360213279724,0.44780513644218445,0.8,0.005021832883358002,0.5636622309684753
1.4346498250961304,0.7094622254371643,0.7251875996589661,0.4472358822822571,0.8,0.004992387723177671,0.5625051856040955
1.434458613395691,0.7078325152397156,0.7266260981559753,0.44656261801719666,0.8,0.011137066408991814,0.5611578822135925
1.4342883825302124,0.7058836221694946,0.7284047603607178,0.44577446579933167,0.8,0.013423786498606205,0.5595952272415161
1.4339628219604492,0.7035616040229797,0.7304012179374695,0.44486942887306213,0.8,0.012391895055770874,0.5578497648239136
1.4335155487060547,0.7011685371398926,0.7323470115661621,0.44394180178642273,0.8,0.011714893393218517,0.5560632348060608
1.435254454612732,0.6959893703460693,0.7392650842666626,0.4417577385902405,0.8,0.01120797824114561,0.5519105792045593
1.4370802640914917,0.6890482902526855,0.7480319738388062,0.43879491090774536,0.8,0.010742535814642906,0.5461508631706238
1.4378970861434937,0.6822997331619263,0.7555973529815674,0.4360067546367645,0.8,0.010365120135247707,0.5406101942062378
1.438033938407898,0.6759868860244751,0.7620470523834229,0.4335523247718811,0.8,0.010025669820606709,0.535660445690155
1.4376556873321533,0.6702260375022888,0.7674296498298645,0.43147698044776917,0.8,0.009698409587144852,0.5314313769340515
1.4368141889572144,0.6650974154472351,0.7717167735099792,0.42977744340896606,0.8,0.00955146737396717,0.5279412865638733
1.435611605644226,0.6605292558670044,0.7750823497772217,0.4283895492553711,0.8,0.009034507907927036,0.5250740051269531
1.4340895414352417,0.6564543843269348,0.7776351571083069,0.4272530674934387,0.8,0.008374202996492386,0.5227171182632446
1.432267427444458,0.6528091430664062,0.7794582843780518,0.42631903290748596,0.8,0.0081168282777071,0.5207738876342773
1.4302738904953003,0.6493121385574341,0.7809617519378662,0.4254899024963379,0.8,0.007864182814955711,0.5190460085868835
1.427890419960022,0.6461946368217468,0.7816957831382751,0.42481517791748047,0.8,0.007608897052705288,0.5176370739936829
1.425079345703125,0.643532931804657,0.781546413898468,0.42430469393730164,0.8,0.007365087512880564,0.5165538191795349
1.421934962272644,0.6410783529281616,0.7808566093444824,0.4238927960395813,0.8,0.00712206307798624,0.5156733393669128
1.418499231338501,0.639225423336029,0.7792738080024719,0.423539936542511,0.8,0.0068847136572003365,0.5149523615837097
1.4149197340011597,0.639217734336853,0.7757019996643066,0.4232729971408844,0.8,0.006623205728828907,0.5144049525260925
1.4110759496688843,0.6392788290977478,0.7717971205711365,0.42305880784988403,0.8,0.006344745401293039,0.513982892036438
1.4069422483444214,0.6393688321113586,0.7675734162330627,0.42290374636650085,0.8,0.006445452105253935,0.5136904120445251
1.402490258216858,0.6394694447517395,0.7630208134651184,0.4228152930736542,0.8,0.006495746783912182,0.5135310888290405
1.3976833820343018,0.6395747065544128,0.7581086754798889,0.42280563712120056,0.8,0.006870914716273546,0.5135188698768616
1.3925237655639648,0.6396492123603821,0.7528745532035828,0.42287036776542664,0.8,0.006267499178647995,0.5136411786079407
1.391112208366394,0.6396011114120483,0.7515110969543457,0.42298147082328796,0.8,0.006979089695960283,0.5138489007949829
1.3937724828720093,0.6395089030265808,0.7542635798454285,0.42312780022621155,0.8,0.011142230592668056,0.5141390562057495
1.3966516256332397,0.639354407787323,0.7572972178459167,0.4232970178127289,0.8,0.010337726213037968,0.5144944190979004
1.399352788925171,0.6393706202507019,0.759982168674469,0.4235536754131317,0.8,0.008714649826288223,0.5150249600410461
1.402521014213562,0.6392934918403625,0.7632275223731995,0.42386332154273987,0.8,0.007268701214343309,0.5156457424163818
1.4080561399459839,0.6385723352432251,0.7694838047027588,0.4240553081035614,0.8,0.006045175716280937,0.5160201191902161
1.4142048358917236,0.6381309032440186,0.7760739326477051,0.42431584000587463,0.8,0.005110919009894133,0.5164939761161804
1.420552134513855,0.6380419731140137,0.7825101613998413,0.4246925413608551,0.8,0.004778749775141478,0.5171335339546204
1.4272419214248657,0.638303816318512,0.7889381051063538,0.4251770079135895,0.8,0.0047419252805411816,0.5179392695426941
1.4333606958389282,0.6386656165122986,0.7946950793266296,0.4257228374481201,0.8,0.0042800698429346085,0.5188362002372742
1.438590168952942,0.6390389800071716,0.7995511889457703,0.4263480603694916,0.8,0.004083592444658279,0.519845187664032
1.4431216716766357,0.639371931552887,0.8037497401237488,0.42702990770339966,0.8,0.005053078755736351,0.5209132432937622
1.447143793106079,0.6395964026451111,0.807547390460968,0.42774495482444763,0.8,0.00480313878506422,0.5220100283622742
1.4505093097686768,0.6397595405578613,0.8107497692108154,0.42851313948631287,0.8,0.004112488590180874,0.5231661200523376
1.4537302255630493,0.6398108005523682,0.8139194250106812,0.42925140261650085,0.8,0.003686086740344763,0.5242322087287903
1.4581546783447266,0.6395668387413025,0.8185878396034241,0.4296697676181793,0.8,0.003039887174963951,0.5246877074241638
1.462815523147583,0.6398001909255981,0.8230153322219849,0.42983245849609375,0.8,0.002491150749847293,0.5248040556907654
1.4673707485198975,0.6400734782218933,0.8272972702980042,0.4299791753292084,0.8,0.046796929091215134,0.5249282717704773
1.4730169773101807,0.6405016183853149,0.8325153589248657,0.4303731918334961,0.8,0.042969711124897,0.525434136390686
1.4810497760772705,0.6417985558509827,0.8392512202262878,0.4317270815372467,0.8,0.04206462949514389,0.5274731516838074
1.4927080869674683,0.6437751054763794,0.8489329814910889,0.4337979853153229,0.8,0.04056747630238533,0.5306254625320435
1.0924381017684937,0.14814190566539764,0.944296196103096,0.22730985283851624,0.8,0.040429964661598206,0.3828607499599457
1.0126804113388062,0.14316429197788239,0.8695161193609238,0.18374601006507874,0.8,0.043620865792036057,0.35024577379226685
0.9544245004653931,0.14070546627044678,0.8137190341949463,0.17222179472446442,0.8,0.04336674138903618,0.32136839628219604
0.9061352014541626,0.14218240976333618,0.7639527916908264,0.16584067046642303,0.8,0.04753292724490166,0.28276482224464417
0.8631555438041687,0.14559520781040192,0.7175603359937668,0.16683749854564667,0.8,0.045442402362823486,0.25776544213294983
0.8333815932273865,0.15275989472866058,0.6806216984987259,0.18960948288440704,0.8,0.032893914729356766,0.282321959733963
0.8277851939201355,0.17397885024547577,0.6538063436746597,0.2211822122335434,0.8,0.031053977087140083,0.32693716883659363
0.8244480490684509,0.202355295419693,0.6220927536487579,0.2474641650915146,0.8,0.053296249359846115,0.36802875995635986
0.8234078288078308,0.2562424838542938,0.567165344953537,0.30613216757774353,0.8,0.06895039230585098,0.4510977268218994
0.8605220913887024,0.32215186953544617,0.5383702218532562,0.4157760739326477,0.8,0.06509660929441452,0.5824427008628845
0.9100638628005981,0.3920201361179352,0.518043726682663,0.5215615630149841,0.8,0.0559249222278595,0.6809708476066589
0.9632143378257751,0.4755019247531891,0.48771241307258606,0.558182418346405,0.8,0.052464116364717484,0.6992458701133728
1.0632072687149048,0.5198333859443665,0.5433738827705383,0.579686164855957,0.8,0.039874330163002014,0.7093216180801392
1.1861695051193237,0.5570589303970337,0.62911057472229,0.5891180634498596,0.8,0.03410392999649048,0.7333571314811707
1.2499536275863647,0.5498425364494324,0.7001110911369324,0.5807897448539734,0.8,0.030874021351337433,0.7361001968383789
1.2828816175460815,0.5253515243530273,0.7575300931930542,0.5789639353752136,0.8,0.03369320183992386,0.7403978705406189
1.3434277772903442,0.5309397578239441,0.8124880194664001,0.5733059048652649,0.8,0.03643481433391571,0.7343478798866272
1.3861788511276245,0.551105260848999,0.8350735902786255,0.5418170094490051,0.8,0.03693315386772156,0.6971666812896729
1.4098821878433228,0.583913266658783,0.8259689211845398,0.5307707190513611,0.8,0.03440346568822861,0.6775185465812683
1.4491150379180908,0.6161800622940063,0.8329349756240845,0.557712197303772,0.8,0.036186303943395615,0.7179757952690125
1.4777315855026245,0.6413092613220215,0.836422324180603,0.5852789878845215,0.8,0.03152204677462578,0.7518185973167419
1.5027292966842651,0.6588053703308105,0.8439239263534546,0.6003451347351074,0.8,0.029894599691033363,0.7665500640869141
1.5220909118652344,0.6787270903587341,0.8433638215065002,0.6090882420539856,0.8,0.029222769662737846,0.7712889909744263
1.5510259866714478,0.7126956582069397,0.8383303284645081,0.6113477945327759,0.8,0.031060246750712395,0.7633071541786194
1.5684877634048462,0.7557361721992493,0.8127515912055969,0.5850419402122498,0.8,0.035267725586891174,0.7298344373703003
1.5701647996902466,0.8108442425727844,0.7593205571174622,0.5667242407798767,0.8,0.03928494080901146,0.7023199200630188
1.5671052932739258,0.8697174191474915,0.6973878741264343,0.5702611804008484,0.8,0.0346713624894619,0.6941322684288025
1.562407374382019,0.9233124852180481,0.639094889163971,0.5871411561965942,0.8,0.03441016003489494,0.6966019868850708
1.5527849197387695,0.9664012789726257,0.5863836407661438,0.6037652492523193,0.8,0.04060086980462074,0.6945853233337402
1.5227336883544922,0.9865312576293945,0.5362024307250977,0.6084465384483337,0.8,0.04506373405456543,0.6817767024040222
1.4796359539031982,0.9774455428123474,0.5021904110908508,0.5921475291252136,0.8,0.04051801934838295,0.6500151753425598
1.4465513229370117,0.9654523730278015,0.4810989499092102,0.5765180587768555,0.8,0.03223664313554764,0.6290179491043091
1.4380435943603516,0.9780069589614868,0.46003663539886475,0.5712591409683228,0.8,0.027770115062594414,0.6448298096656799
1.4351707696914673,0.9589546322822571,0.4762161374092102,0.5608506202697754,0.8,0.023638829588890076,0.6671210527420044
1.4351465702056885,0.9151474237442017,0.5199991464614868,0.5367110371589661,0.8,0.020910199731588364,0.6637563705444336
1.4262062311172485,0.8729143142700195,0.553291916847229,0.5044302344322205,0.8,0.02274644747376442,0.6360246539115906
1.4030259847640991,0.8381701707839966,0.5648558139801025,0.46674415469169617,0.8,0.030289044603705406,0.5798289179801941
1.3664649724960327,0.80494624376297,0.5615187287330627,0.43288859724998474,0.8,0.02507859840989113,0.5173958539962769
1.3223313093185425,0.7737609148025513,0.5485703945159912,0.41594886779785156,0.8,0.02367701381444931,0.4842967987060547
1.2847775220870972,0.741868793964386,0.5429087281227112,0.4097842872142792,0.8,0.023148292675614357,0.4718259274959564
1.257886290550232,0.717369556427002,0.54051673412323,0.40601348876953125,0.8,0.024152157828211784,0.4639885425567627
0.5676476359367371,0.7511147260665894,-0.1834670901298523,0.4131087362766266,0.85,0.02412705309689045,0.5866659283638
0.5007921457290649,0.7449399828910828,-0.24414783716201782,0.40496397018432617,0.85,0.023630302399396896,0.5659063458442688
0.4630078375339508,0.744635283946991,-0.28162744641304016,0.40211206674575806,0.85,0.024811092764139175,0.5462461709976196
0.45479440689086914,0.7540709376335144,-0.29927653074264526,0.40323972702026367,0.8,0.03245554864406586,0.5313319563865662
0.4476707875728607,0.7745286226272583,-0.3268578350543976,0.4118911325931549,0.8,0.03904606029391289,0.5288097262382507
0.4529302716255188,0.8052221536636353,-0.35229188203811646,0.4236600995063782,0.8,0.04125396907329559,0.5372368693351746
0.45592641830444336,0.8250334858894348,-0.36910706758499146,0.4368368089199066,0.8,0.03868168219923973,0.5543333888053894
0.47804686427116394,0.8190571069717407,-0.3410102427005768,0.44053784012794495,0.8,0.027228474617004395,0.5566510558128357
0.5249848365783691,0.7827898263931274,-0.2578049898147583,0.42482343316078186,0.8,0.0271497443318367,0.5231256484985352
0.5580116510391235,0.7248985171318054,-0.16688686609268188,0.4056975543498993,0.8,0.02943451888859272,0.4628325402736664
0.5495495200157166,0.6758913397789001,-0.1263418197631836,0.3954598605632782,0.8,0.0317603163421154,0.4327903687953949
0.5240619778633118,0.639746367931366,-0.1156843900680542,0.3802667558193207,0.8,0.034022390842437744,0.4112953841686249
0.5126959681510925,0.6244124174118042,-0.11171644926071167,0.36933204531669617,0.8,0.036393746733665466,0.4039034843444824
0.5173043012619019,0.6309518218040466,-0.11364752054214478,0.395393431186676,0.8,0.04022559896111488,0.44173547625541687
0.5335853695869446,0.642239511013031,-0.10865414142608643,0.4329296052455902,0.8,0.03812497854232788,0.4733187258243561
0.546760618686676,0.6439523696899414,-0.09719175100326538,0.4530859589576721,0.8,0.035687439143657684,0.48813697695732117
0.5540553331375122,0.6330855488777161,-0.07903021574020386,0.4665035307407379,0.85,0.04660208150744438,0.49960729479789734
0.5653457045555115,0.6015377044677734,-0.03619199991226196,0.4714661240577698,0.8,0.055972933769226074,0.5069438219070435
0.5934317111968994,0.5523599982261658,0.04107171297073364,0.4645492732524872,0.8,0.06346501410007477,0.5060629844665527
0.6387072801589966,0.5329589247703552,0.10574835538864136,0.4402625262737274,0.8,0.08681818842887878,0.48824355006217957
0.7092515230178833,0.5191470980644226,0.1901044249534607,0.41781774163246155,0.8,0.08514668792486191,0.4693732261657715
0.7578732967376709,0.5205532312393188,0.23732006549835205,0.40938225388526917,0.8,0.08038748055696487,0.4638831317424774
0.7739896178245544,0.536176323890686,0.2378132939338684,0.4055527150630951,0.8,0.07647835463285446,0.47655200958251953
0.8168465495109558,0.5648261904716492,0.25202035903930664,0.4069059491157532,0.8,0.07039257138967514,0.5087764859199524
0.8575373888015747,0.584299623966217,0.27323776483535767,0.39994603395462036,0.8,0.0690891221165657,0.5126587152481079
0.8766909837722778,0.5481742024421692,0.32851678133010864,0.38245224952697754,0.8,0.06474421918392181,0.4960365295410156
0.8837680816650391,0.4856760501861572,0.39809203147888184,0.350117027759552,0.85,0.0560176745057106,0.4718184471130371
0.8844529986381531,0.44246360659599304,0.44198939204216003,0.3282834589481354,0.8,0.050099682062864304,0.43660736083984375
0.8830056190490723,0.39830493927001953,0.48470067977905273,0.32409510016441345,0.8,0.04122105985879898,0.4106486439704895
0.8821712732315063,0.3647235929965973,0.5174476802349091,0.31942054629325867,0.8,0.031322311609983444,0.39496055245399475
0.8811742663383484,0.3489004075527191,0.5322738587856293,0.31477028131484985,0.8,0.028849119320511818,0.3849047124385834
0.8773956298828125,0.344669908285141,0.5327257215976715,0.31796151399612427,0.85,0.025603430345654488,0.38452067971229553
0.8783844113349915,0.346178263425827,0.5322061479091644,0.3264877498149872,0.85,0.02619493007659912,0.3893974721431732
0.8916031122207642,0.35256311297416687,0.5390399992465973,0.34452226758003235,0.85,0.02685646526515484,0.4020198881626129
0.9099260568618774,0.3584330976009369,0.5514929592609406,0.3640688359737396,0.85,0.026738321408629417,0.41670724749565125
0.9203193783760071,0.368967741727829,0.5513516366481781,0.383846640586853,0.85,0.025459880009293556,0.43270882964134216
0.9296833872795105,0.3855231702327728,0.5441602170467377,0.4023202061653137,0.85,0.02520756982266903,0.4482809603214264
0.9357458353042603,0.40504083037376404,0.5307050049304962,0.4208954870700836,0.85,0.02533606067299843,0.4647030830383301
0.9380319714546204,0.42309752106666565,0.5149344503879547,0.43757492303848267,0.85,0.021524615585803986,0.4800198972225189
0.9367378354072571,0.43957191705703735,0.4971659183502197,0.4510412812232971,0.85,0.024576619267463684,0.4925409257411957
0.9491874575614929,0.449764221906662,0.49942323565483093,0.4625486433506012,0.85,0.03272441402077675,0.5031125545501709
0.9763855338096619,0.4850996136665344,0.49128592014312744,0.476443350315094,0.85,0.0428890623152256,0.5170673727989197
1.005494475364685,0.5280588865280151,0.4774355888366699,0.49160486459732056,0.8,0.05609358474612236,0.5313956141471863
1.0299793481826782,0.5578508973121643,0.4721284508705139,0.49915170669555664,0.8,0.05636914446949959,0.5381892323493958
1.0614837408065796,0.5889135003089905,0.4725702404975891,0.5140501856803894,0.8,0.06355719268321991,0.5515648722648621
1.109753966331482,0.6320991516113281,0.4776548147201538,0.5347644686698914,0.8,0.06635282188653946,0.5671358108520508
1.1826547384262085,0.6980015635490417,0.48465317487716675,0.5416336059570312,0.85,0.05106216296553612,0.5686389803886414
1.2281055450439453,0.7347453832626343,0.49336016178131104,0.54820317029953,0.85,0.03639969974756241,0.5722991824150085
1.2525328397750854,0.7556187510490417,0.4969140887260437,0.5545825958251953,0.85,0.029183611273765564,0.5779444575309753
1.2647820711135864,0.7697973251342773,0.4949847459793091,0.5613939166069031,0.85,0.02706335484981537,0.5847674608230591
1.2725813388824463,0.7818058133125305,0.49077552556991577,0.5650336146354675,0.85,0.024836059659719467,0.5902736783027649
1.285366177558899,0.7893584370613098,0.4960077404975891,0.5529047846794128,0.8,0.025087887421250343,0.5862849950790405
1.2953159809112549,0.7896815538406372,0.5056344270706177,0.5162389874458313,0.8,0.023024773225188255,0.5630803108215332
1.3007742166519165,0.7860926389694214,0.5146815776824951,0.48289594054222107,0.8,0.025233466178178787,0.5378165245056152
1.3020814657211304,0.7773082852363586,0.5247731804847717,0.46526017785072327,0.8,0.028097959235310555,0.5239277482032776
1.2999935150146484,0.7669280171394348,0.5330654978752136,0.45708534121513367,0.8,0.025332419201731682,0.5178482532501221
1.300607681274414,0.7638226747512817,0.5367850065231323,0.4550330638885498,0.8,0.029560694471001625,0.5174331665039062
1.3006213903427124,0.7610290050506592,0.5395923852920532,0.46423274278640747,0.8,0.023806387558579445,0.5292466282844543
1.315778136253357,0.7666741609573364,0.5491039752960205,0.48292407393455505,0.8,0.02114115096628666,0.5516260266304016
1.347106695175171,0.7786999940872192,0.5684067010879517,0.5141067504882812,0.8,0.020833048969507217,0.5855391621589661
1.3740129470825195,0.7919937968254089,0.5820191502571106,0.5525495409965515,0.8,0.02151532471179962,0.6219703555107117
1.387851595878601,0.8072744607925415,0.5805771350860596,0.5715215802192688,0.85,0.023256320506334305,0.6387817859649658
1.4006178379058838,0.8218775987625122,0.5787402391433716,0.586022675037384,0.85,0.02731131762266159,0.6502381563186646
1.418918490409851,0.8449061512947083,0.5740123391151428,0.5935530066490173,0.85,0.02909201569855213,0.6551703810691833
1.4337947368621826,0.8641725778579712,0.5696221590042114,0.6018775105476379,0.85,0.029865991324186325,0.6596459150314331
1.447471261024475,0.8810781836509705,0.5663930773735046,0.6115302443504333,0.85,0.03263687714934349,0.6653223037719727
1.4553111791610718,0.8738115429878235,0.5814996361732483,0.6160262227058411,0.85,0.032113730907440186,0.6687443852424622
1.460234522819519,0.8792800903320312,0.5809544324874878,0.6216720342636108,0.85,0.026054181158542633,0.6725383996963501
1.466086983680725,0.8888989686965942,0.5771880149841309,0.6286328434944153,0.85,0.01780909299850464,0.6767608523368835
1.472670555114746,0.8997357487678528,0.5729348063468933,0.6355023980140686,0.85,0.016190839931368828,0.680631160736084
1.48121976852417,0.9133438467979431,0.5678759217262268,0.6415881514549255,0.85,0.021088458597660065,0.6839510798454285
1.4909433126449585,0.930345356464386,0.5605979561805725,0.6458213925361633,0.85,0.0179876871407032,0.6861652135848999
1.5077531337738037,0.955997109413147,0.5517560243606567,0.6468728184700012,0.85,0.02512594312429428,0.6864463686943054
1.543410301208496,1.0064390897750854,0.5369712114334106,0.6452272534370422,0.85,0.022624816745519638,0.6847736239433289
1.5674123764038086,1.0491105318069458,0.5183018445968628,0.6422993540763855,0.85,0.022623665630817413,0.6824929714202881
1.5723966360092163,1.0731608867645264,0.49923574924468994,0.6388821005821228,0.85,0.025176221504807472,0.6798806190490723
1.569109320640564,1.1071312427520752,0.46197807788848877,0.6346680521965027,0.85,0.027306796982884407,0.6761634349822998
1.5419098138809204,1.1464980840682983,0.39541172981262207,0.6310591697692871,0.85,0.03968825563788414,0.6721097826957703
1.4977561235427856,1.1861094236373901,0.3116466999053955,0.6274038553237915,0.85,0.036311641335487366,0.6682565808296204
1.4644049406051636,1.1974849700927734,0.26691997051239014,0.6256739497184753,0.85,0.03858382999897003,0.66468745470047
1.4377548694610596,1.1857786178588867,0.25197625160217285,0.6235353350639343,0.85,0.029063034802675247,0.660859227180481
1.4096401929855347,1.1603585481643677,0.249281644821167,0.6208142638206482,0.85,0.021806882694363594,0.6573041081428528
1.37588632106781,1.0945838689804077,0.28130245208740234,0.616251528263092,0.85,0.014719746075570583,0.6537455916404724
1.3327404260635376,1.0557292699813843,0.2770111560821533,0.6087024807929993,0.85,0.01532229594886303,0.64838045835495
1.2927130460739136,1.009777307510376,0.2829357385635376,0.596319854259491,0.85,0.018310032784938812,0.6394149661064148
1.270762324333191,0.9739096760749817,0.29685264825820923,0.5813186764717102,0.85,0.016630878672003746,0.6276834011077881
1.2615293264389038,0.9581657648086548,0.303363561630249,0.5564165711402893,0.85,0.012882265262305737,0.609082043170929
1.2626255750656128,0.9718838930130005,0.2907416820526123,0.5356481671333313,0.85,0.011503880843520164,0.596517026424408
1.2592560052871704,1.0044500827789307,0.25480592250823975,0.5374037623405457,0.85,0.013051631860435009,0.6039431691169739
1.2524911165237427,1.0331343412399292,0.21935677528381348,0.5386310815811157,0.85,0.016428984701633453,0.6090588569641113
1.2477474212646484,1.053017258644104,0.19473016262054443,0.5334407687187195,0.85,0.017865868285298347,0.6091789603233337
1.2439546585083008,1.0617637634277344,0.1821908950805664,0.5242282748222351,0.85,0.02511025406420231,0.6057317852973938
1.237989068031311,1.0573092699050903,0.1806797981262207,0.5153531432151794,0.85,0.026134226471185684,0.6007964015007019
1.236315369606018,1.047949194908142,0.18836617469787598,0.5087756514549255,0.85,0.025200922042131424,0.5959664583206177
1.234434962272644,1.0324004888534546,0.20203447341918945,0.5036617517471313,0.85,0.023580733686685562,0.5912400484085083
1.2392855882644653,1.02091383934021,0.21837174892425537,0.498239129781723,0.85,0.019609080627560616,0.5854275822639465
1.2491239309310913,1.0138968229293823,0.23522710800170898,0.4890243113040924,0.85,0.024003848433494568,0.5753772854804993
1.2603943347930908,1.0056098699569702,0.2547844648361206,0.47311803698539734,0.85,0.022892126813530922,0.5576950311660767
1.255950927734375,0.9846043586730957,0.2713465690612793,0.46015119552612305,0.85,0.02992578223347664,0.5430165529251099
1.2543747425079346,0.9712514877319336,0.283123254776001,0.45355701446533203,0.85,0.03152185678482056,0.5361401438713074
1.25812566280365,0.9679170846939087,0.2902085781097412,0.4517945349216461,0.85,0.03137163817882538,0.5353793501853943
1.2686434984207153,0.9700676202774048,0.29857587814331055,0.4475502073764801,0.85,0.03200147673487663,0.5313676595687866
1.2858692407608032,0.9734342694282532,0.31243497133255005,0.44259658455848694,0.85,0.035917848348617554,0.5261750221252441
1.3032732009887695,0.9742618799209595,0.32901132106781006,0.43941012024879456,0.85,0.054348867386579514,0.5228241086006165
1.3215322494506836,0.9551177024841309,0.36641454696655273,0.4391615390777588,0.85,0.061462707817554474,0.5254988074302673
1.33781099319458,0.9359099268913269,0.4019010663032532,0.4559103548526764,0.85,0.0568239726126194,0.5664123892784119
1.3498307466506958,0.9201597571372986,0.4296709895133972,0.4729018211364746,0.85,0.051562272012233734,0.5864686369895935
1.3581994771957397,0.9022755026817322,0.45592397451400757,0.4752969443798065,0.8,0.0485445037484169,0.5863543748855591
1.3649568557739258,0.8805200457572937,0.4844368100166321,0.4718753397464752,0.8,0.04282362759113312,0.5844310522079468
1.3771394491195679,0.8504687547683716,0.5266706943511963,0.46623292565345764,0.8,0.03623586520552635,0.582145631313324
1.394653081893921,0.8059689402580261,0.5886841416358948,0.4557463824748993,0.8,0.03009897843003273,0.5764843821525574
1.414831519126892,0.7569127082824707,0.6579188108444214,0.43821096420288086,0.8,0.024760620668530464,0.5593456625938416
1.4343475103378296,0.7220098376274109,0.7123376727104187,0.4168696403503418,0.8,0.020477918907999992,0.5388002395629883
1.4482260942459106,0.6964426636695862,0.7517834305763245,0.3927629590034485,0.8,0.018036851659417152,0.5196558833122253
1.4579308032989502,0.6784266829490662,0.779504120349884,0.36984118819236755,0.8,0.014974160119891167,0.49663257598876953
1.4671409130096436,0.6673340201377869,0.7998068928718567,0.3518012762069702,0.8,0.012361723929643631,0.4712495803833008
1.4748677015304565,0.6600363850593567,0.8148313164710999,0.339255690574646,0.8,0.010779719799757004,0.4500337541103363
1.4809128046035767,0.6550302505493164,0.8258825540542603,0.33122679591178894,0.8,0.01044237520545721,0.4359661042690277
1.4860918521881104,0.6514390707015991,0.8346527814865112,0.32572343945503235,0.8,0.008139110170304775,0.4266202449798584
1.4898275136947632,0.6473554968833923,0.8424720168113708,0.3206498622894287,0.8,0.008068260736763477,0.4184556007385254
1.4923019409179688,0.6429821252822876,0.8493198156356812,0.3157988488674164,0.8,0.007098324131220579,0.410825252532959
1.4939560890197754,0.6385233402252197,0.8554327487945557,0.3114871084690094,0.8,0.006918889004737139,0.4042903482913971
1.4954376220703125,0.6345882415771484,0.8608493804931641,0.3082667887210846,0.8,0.006427790969610214,0.4000409245491028
1.4968894720077515,0.6323263049125671,0.8645631670951843,0.3051174283027649,0.8,0.00627343263477087,0.3954530656337738
1.4962133169174194,0.6332855820655823,0.8629277348518372,0.30188924074172974,0.8,0.007718759588897228,0.3899121880531311
1.4915132522583008,0.6332380175590515,0.8582752346992493,0.3001807630062103,0.8,0.008818250149488449,0.38699832558631897
1.478933572769165,0.6357015371322632,0.8432320356369019,0.2987484931945801,0.8,0.008043437264859676,0.3847835063934326
1.4628623723983765,0.6347171664237976,0.8281452059745789,0.2961675226688385,0.8,0.007351075764745474,0.38075700402259827
1.4527015686035156,0.6331319212913513,0.8195696473121643,0.2944532036781311,0.8,0.006668869871646166,0.3785582184791565
1.446675181388855,0.6327731013298035,0.8139020800590515,0.2938377857208252,0.8,0.0060084168799221516,0.3784519135951996
1.4434887170791626,0.6332810521125793,0.8102076649665833,0.293526828289032,0.8,0.07579705119132996,0.3789418041706085
1.4457441568374634,0.6333751678466797,0.8123689889907837,0.29294005036354065,0.8,0.0823240876197815,0.3789180815219879
1.4512460231781006,0.6329885721206665,0.8182574510574341,0.29218748211860657,0.8,0.083675317466259,0.3784697949886322
1.4567254781723022,0.6323592066764832,0.8243662714958191,0.2914557456970215,0.8,0.08333173394203186,0.3779166042804718
1.461997151374817,0.6317457556724548,0.8302513957023621,0.29092445969581604,0.8,0.07746021449565887,0.37757375836372375
1.4703481197357178,0.6325317621231079,0.8378163576126099,0.29057708382606506,0.8,0.06455890089273453,0.37743714451789856
0.9283396601676941,0.5146188735961914,0.4137207865715027,0.47614216804504395,0.9,0.061536382883787155,0.5834234356880188
0.8895429968833923,0.5394999384880066,0.35004305839538574,0.5077183246612549,0.9,0.057513896375894547,0.6245373487472534
0.8425726890563965,0.5499789118766785,0.292593777179718,0.5377599596977234,0.9,0.04760981351137161,0.6655003428459167
0.8056850433349609,0.546146035194397,0.25953900814056396,0.53841632604599,0.85,0.04019002243876457,0.6917155385017395
0.8101666569709778,0.5476176142692566,0.2625490427017212,0.5192995071411133,0.85,0.033605724573135376,0.6957585215568542
0.8210946321487427,0.5300689935684204,0.29102563858032227,0.473501056432724,0.85,0.029360933229327202,0.6470071077346802
0.8323668837547302,0.5085013508796692,0.32386553287506104,0.4389328956604004,0.85,0.027204014360904694,0.6100947260856628
0.8511571884155273,0.4946807026863098,0.35647648572921753,0.4172475039958954,0.85,0.03079703263938427,0.5831645131111145
0.8876587748527527,0.4985634982585907,0.389095276594162,0.41218405961990356,0.85,0.029475761577486992,0.5738474726676941
0.9186320304870605,0.5014570355415344,0.4171749949455261,0.4129803776741028,0.85,0.025623073801398277,0.5688075423240662
0.9404067993164062,0.5141698718070984,0.42623692750930786,0.42798200249671936,0.85,0.025185182690620422,0.5812598466873169
0.9489153027534485,0.5348891019821167,0.4140262007713318,0.45445775985717773,0.85,0.03313092142343521,0.6074010729789734
0.9487292170524597,0.556438148021698,0.3922910690307617,0.48447656631469727,0.85,0.03145424649119377,0.6301094889640808
0.9502670168876648,0.5852013826370239,0.36506563425064087,0.5252319574356079,0.85,0.03116261214017868,0.6517550349235535
0.9445797204971313,0.6200832724571228,0.32449644804000854,0.5749761462211609,0.85,0.03128344193100929,0.6807593703269958
0.920204758644104,0.6445096135139465,0.27569514513015747,0.6077269911766052,0.85,0.038748688995838165,0.7027368545532227
0.890152633190155,0.6480578780174255,0.2420947551727295,0.6180367469787598,0.85,0.04614710435271263,0.7088826298713684
0.8665574193000793,0.62477707862854,0.2417803406715393,0.6075572371482849,0.85,0.05245577171444893,0.7009415030479431
0.8613542914390564,0.6115291714668274,0.249825119972229,0.5879332423210144,0.85,0.056378476321697235,0.6903319358825684
0.8763033151626587,0.615667998790741,0.2606353163719177,0.5841967463493347,0.85,0.06070384383201599,0.6895048022270203
0.9027258157730103,0.6337568163871765,0.26896899938583374,0.579136073589325,0.85,0.06137468293309212,0.6890367865562439
0.9368351101875305,0.6604667901992798,0.27636831998825073,0.5618420839309692,0.85,0.05731929466128349,0.6819307208061218
0.974526047706604,0.6924867630004883,0.2820392847061157,0.5413687825202942,0.85,0.04815617576241493,0.6734974980354309
1.023724913597107,0.7174336314201355,0.30629128217697144,0.5196782350540161,0.85,0.030287299305200577,0.6645665764808655
1.0590153932571411,0.7360699772834778,0.32294541597366333,0.5030840039253235,0.85,0.02748943492770195,0.6601290702819824
1.0787830352783203,0.7507954835891724,0.32798755168914795,0.4993995726108551,0.85,0.027459368109703064,0.6609629988670349
1.148723840713501,0.7672883868217468,0.38143545389175415,0.4916702210903168,0.85,0.02403605915606022,0.6406871676445007
1.2224315404891968,0.7422223687171936,0.4802091717720032,0.4837292730808258,0.85,0.020148765295743942,0.6182827949523926
1.189616084098816,0.7105594873428345,0.47905659675598145,0.48451706767082214,0.85,0.019878847524523735,0.6011319160461426
1.031427264213562,0.7006513476371765,0.3307759165763855,0.47655612230300903,0.85,0.017623459920287132,0.5719314217567444
0.9487828612327576,0.6800881624221802,0.2686946988105774,0.46114110946655273,0.85,0.01529256347566843,0.5582745671272278
0.896871030330658,0.6979734897613525,0.19889754056930542,0.4567447304725647,0.9,0.015217844396829605,0.567156970500946
0.8710396885871887,0.6793176531791687,0.19172203540802002,0.4458627700805664,0.85,0.013873626478016376,0.5712562799453735
0.8671350479125977,0.6405971646308899,0.22653788328170776,0.43731576204299927,0.85,0.01545211672782898,0.5730234384536743
0.8540943264961243,0.6300432085990906,0.2240511178970337,0.443758100271225,0.85,0.011532673612236977,0.5851360559463501
0.8685318231582642,0.6280707716941833,0.2404610514640808,0.46095895767211914,0.85,0.012981098145246506,0.6060000061988831
0.8661038279533386,0.6619828343391418,0.20412099361419678,0.4801657795906067,0.85,0.016177229583263397,0.6230211853981018
0.8833344578742981,0.6972535252571106,0.1860809326171875,0.4954313337802887,0.85,0.016535479575395584,0.6342362761497498
0.8871656656265259,0.7327024340629578,0.15446323156356812,0.5034780502319336,0.85,0.013355675153434277,0.6375793814659119
0.9017371535301208,0.7622807621955872,0.1394563913345337,0.5061249732971191,0.85,0.018252242356538773,0.634550929069519
0.8909317255020142,0.802642285823822,0.08828943967819214,0.508828341960907,0.85,0.017015591263771057,0.6313501596450806
0.8945342898368835,0.8320834040641785,0.06245088577270508,0.5114812254905701,0.85,0.015787020325660706,0.6275480389595032
0.8873719573020935,0.8646634221076965,0.022708535194396973,0.5179092884063721,0.85,0.03286350145936012,0.6272540092468262
0.8665262460708618,0.8845512270927429,-0.018024981021881104,0.5242350697517395,0.85,0.04283815994858742,0.625041663646698
0.8606449365615845,0.8592581748962402,0.0013867616653442383,0.5237781405448914,0.85,0.03542044386267662,0.6086906790733337
0.8709897994995117,0.8052654266357422,0.06572437286376953,0.5199012756347656,0.85,0.06363850831985474,0.5894848704338074
0.8499639630317688,0.7352933287620544,0.11467063426971436,0.5197526812553406,0.85,0.05356048047542572,0.5809256434440613
0.8190904855728149,0.7132100462913513,0.10588043928146362,0.5288332104682922,0.85,0.04247616231441498,0.596453845500946
0.7918726801872253,0.7097030282020569,0.08216965198516846,0.5399764180183411,0.85,0.047144241631031036,0.6212345957756042
0.758100152015686,0.7042340636253357,0.05386608839035034,0.5369947552680969,0.85,0.05365726724267006,0.6303464770317078
0.7139131426811218,0.7107707858085632,0.0031423568725585938,0.5108810067176819,0.85,0.0549580454826355,0.6214311122894287
0.6924448609352112,0.680192232131958,0.012252628803253174,0.49945640563964844,0.85,0.05484050512313843,0.6374784708023071
0.6491677165031433,0.6298508048057556,0.019316911697387695,0.47787219285964966,0.85,0.048040036112070084,0.6281698346138
0.6392874121665955,0.5808241963386536,0.058463215827941895,0.44866204261779785,0.85,0.04660947993397713,0.6072716116905212
0.6579230427742004,0.5416603088378906,0.11626273393630981,0.41419655084609985,0.85,0.038811370730400085,0.5813578963279724
0.6863850951194763,0.51666659116745,0.16971850395202637,0.37820932269096375,0.85,0.03130160644650459,0.54867023229599
0.7193167805671692,0.5105993747711182,0.20871740579605103,0.3517180383205414,0.85,0.02424609288573265,0.5223722457885742
0.74979567527771,0.5192179679870605,0.23057770729064941,0.33106112480163574,0.85,0.019601909443736076,0.5011053681373596
0.7711168527603149,0.521664023399353,0.24945282936096191,0.30693361163139343,0.85,0.015775520354509354,0.4699123799800873
0.7838534712791443,0.512012779712677,0.2718406915664673,0.27796998620033264,0.85,0.012175403535366058,0.418672651052475
0.7973359823226929,0.4949251711368561,0.3024108111858368,0.24227161705493927,0.85,0.010161636397242546,0.35065874457359314
0.8278948068618774,0.48358604311943054,0.3443087637424469,0.2263435572385788,0.85,0.01077553816139698,0.33097800612449646
0.895948052406311,0.4860813617706299,0.40986669063568115,0.2131209671497345,0.85,0.011562238447368145,0.325551837682724
0.9460998773574829,0.4514992833137512,0.4946005940437317,0.19535736739635468,0.85,0.014382758177816868,0.3106231689453125
0.9728443026542664,0.44926348328590393,0.5235808193683624,0.1983754187822342,0.85,0.012233821675181389,0.3181994557380676
0.9978666305541992,0.4681922495365143,0.5296743810176849,0.21716947853565216,0.85,0.013738551177084446,0.3405354917049408
1.0380290746688843,0.4988214075565338,0.5392076671123505,0.23984503746032715,0.85,0.013453835621476173,0.363639235496521
1.0765184164047241,0.5275352597236633,0.5489831566810608,0.25564154982566833,0.85,0.012055744417011738,0.3783012926578522
1.1134079694747925,0.5445078611373901,0.5689001083374023,0.2585873305797577,0.85,0.010938015766441822,0.38192686438560486
1.1346203088760376,0.5472510457038879,0.5873692631721497,0.25122568011283875,0.85,0.010071727447211742,0.377868115901947
1.1432323455810547,0.5445329546928406,0.5986993908882141,0.24367623031139374,0.85,0.009375461377203465,0.373572438955307
1.1386035680770874,0.5307545065879822,0.6078490614891052,0.23167471587657928,0.85,0.008137352764606476,0.36331984400749207
1.1288613080978394,0.5060148239135742,0.6228464841842651,0.21636687219142914,0.85,0.012800748459994793,0.34566769003868103
1.1200389862060547,0.4795675277709961,0.6404714584350586,0.20162411034107208,0.85,0.012604095973074436,0.32663509249687195
1.1125738620758057,0.45665183663368225,0.6559220254421234,0.18995514512062073,0.85,0.013031400740146637,0.30930158495903015
1.108332633972168,0.43995043635368347,0.6683821976184845,0.18206532299518585,0.85,0.013509952463209629,0.29429295659065247
1.1049078702926636,0.4293088912963867,0.6755989789962769,0.1777193546295166,0.85,0.015334135852754116,0.28244829177856445
1.102675437927246,0.42163124680519104,0.681044191122055,0.17532534897327423,0.85,0.01926625519990921,0.2727661728858948
1.1035758256912231,0.4143742024898529,0.6892016232013702,0.17379692196846008,0.85,0.018399404361844063,0.2637624442577362
1.1098757982254028,0.4064490497112274,0.7034267485141754,0.172681525349617,0.85,0.017404746264219284,0.2553071975708008
1.1176040172576904,0.40138378739356995,0.7162202298641205,0.1731635183095932,0.85,0.016193607822060585,0.2525254487991333
1.1267694234848022,0.4062122404575348,0.7205571830272675,0.17534880340099335,0.85,0.019433528184890747,0.25484350323677063
1.1364655494689941,0.4112095832824707,0.7252559661865234,0.1794457584619522,0.85,0.019826576113700867,0.26145410537719727
1.1461929082870483,0.4154530167579651,0.7307398915290833,0.18436406552791595,0.85,0.017905350774526596,0.26975512504577637
1.1562247276306152,0.41813021898269653,0.7380945086479187,0.18897703289985657,0.85,0.01959528587758541,0.2774062156677246
1.1643867492675781,0.4192024767398834,0.7451842725276947,0.19211600720882416,0.85,0.022309985011816025,0.2824653089046478
1.1715257167816162,0.4192166328430176,0.7523090839385986,0.19455501437187195,0.85,0.027135051786899567,0.28611889481544495
1.1789225339889526,0.41850337386131287,0.7604191601276398,0.19690290093421936,0.8,0.024807313457131386,0.28921666741371155
1.188746690750122,0.41597214341163635,0.7727745473384857,0.1986342966556549,0.8,0.025255747139453888,0.2910240590572357
1.199701189994812,0.41353169083595276,0.7861694991588593,0.2011127769947052,0.8,0.024922817945480347,0.2936393916606903
1.2108176946640015,0.41051506996154785,0.8003026247024536,0.20399819314479828,0.8,0.02287943847477436,0.29694172739982605
1.2231637239456177,0.40550604462623596,0.8176576793193817,0.20588214695453644,0.8,0.02137446589767933,0.2989974915981293
1.235569953918457,0.4047549366950989,0.8308150172233582,0.20868222415447235,0.8,0.01974269561469555,0.3022271692752838
1.2487095594406128,0.40524575114250183,0.843463808298111,0.21220822632312775,0.8,0.018261205404996872,0.3065206706523895
1.2599629163742065,0.4069456160068512,0.8530173003673553,0.21716010570526123,0.8,0.015186648815870285,0.31309449672698975
1.2716913223266602,0.4087839126586914,0.8629074096679688,0.22317443788051605,0.8,0.014771219342947006,0.32160046696662903
1.283312201499939,0.41013556718826294,0.873176634311676,0.23005573451519012,0.8,0.017766254022717476,0.33180397748947144
1.2935715913772583,0.4112733006477356,0.8822982907295227,0.2376897633075714,0.8,0.016401350498199463,0.3430834412574768
1.3025000095367432,0.4124378263950348,0.8900621831417084,0.2458834946155548,0.8,0.015112470835447311,0.35460448265075684
1.3100067377090454,0.41410285234451294,0.8959038853645325,0.25438156723976135,0.8,0.013185994699597359,0.36551806330680847
1.31623375415802,0.4161348342895508,0.9000989198684692,0.26268118619918823,0.8,0.0159306563436985,0.37529876828193665
1.3200973272323608,0.4179949462413788,0.9021023809909821,0.269493967294693,0.8,0.014808331616222858,0.3826623857021332
1.3232210874557495,0.42089492082595825,0.9023261666297913,0.27670660614967346,0.8,0.014269078150391579,0.389604389667511
1.3276010751724243,0.42252156138420105,0.9050795137882233,0.2831055521965027,0.8,0.012506432831287384,0.39604049921035767
1.3323620557785034,0.42569422721862793,0.9066678285598755,0.28916752338409424,0.8,0.0117186289280653,0.40156927704811096
1.3352805376052856,0.42467746138572693,0.9106030762195587,0.29032984375953674,0.8,0.06977099180221558,0.40263643860816956
1.338403344154358,0.42575812339782715,0.9126452207565308,0.29166409373283386,0.8,0.07851197570562363,0.4025643467903137
1.3454989194869995,0.42731595039367676,0.9181829690933228,0.29235121607780457,0.8,0.07852460443973541,0.4022407531738281
1.355323076248169,0.43240776658058167,0.9229153096675873,0.2946065068244934,0.8,0.07830411195755005,0.4020051956176758
1.3665446043014526,0.43774300813674927,0.9288015961647034,0.29562339186668396,0.8,0.07690411806106567,0.39891597628593445
1.3805066347122192,0.44876375794410706,0.9317428767681122,0.2986244559288025,0.8,0.07682381570339203,0.3963816165924072
1.390307903289795,0.45789796113967896,0.932409942150116,0.2882983088493347,0.8,0.07282247394323349,0.38607653975486755
0.9044052362442017,0.461008757352829,0.4433964788913727,0.5227397084236145,0.85,0.06731691211462021,0.7699882388114929
0.8441919684410095,0.4087800979614258,0.43541187047958374,0.41761213541030884,0.85,0.04942196235060692,0.7344967126846313
0.7947421073913574,0.40512362122535706,0.38961848616600037,0.35755857825279236,0.85,0.0349881611764431,0.7038283348083496
0.7167040109634399,0.4106505513191223,0.3060534596443176,0.30806562304496765,0.85,0.05214254558086395,0.634330153465271
0.6332768797874451,0.4004960060119629,0.23278087377548218,0.2693707346916199,0.85,0.059667669236660004,0.556287944316864
0.5656771659851074,0.38311251997947693,0.1825646460056305,0.24414391815662384,0.85,0.06189369037747383,0.5005056262016296
0.530856728553772,0.4006054103374481,0.13025131821632385,0.23891988396644592,0.85,0.06318029761314392,0.4878471791744232
0.5201612710952759,0.45949339866638184,0.06066787242889404,0.2589060962200165,0.85,0.0637817457318306,0.5149021744728088
0.5488190650939941,0.5206326246261597,0.028186440467834473,0.2684171795845032,0.9,0.05738294869661331,0.4982926547527313
0.583923876285553,0.5118228793144226,0.07210099697113037,0.2532137334346771,0.9,0.052729152143001556,0.46218863129615784
0.5919869542121887,0.493744820356369,0.0982421338558197,0.23735105991363525,0.9,0.05498684570193291,0.43112656474113464
0.6073289513587952,0.4652979373931885,0.1420310139656067,0.22539006173610687,0.9,0.05512496456503868,0.404369980096817
0.6181859374046326,0.39769744873046875,0.22048848867416382,0.20247648656368256,0.85,0.05896870419383049,0.3657459616661072
0.6299180388450623,0.34057098627090454,0.2893470525741577,0.1876407414674759,0.85,0.06131316348910332,0.345537394285202
0.6380112171173096,0.29983583092689514,0.33817538619041443,0.18544617295265198,0.85,0.06846514344215393,0.33835917711257935
0.6636542677879333,0.29575973749160767,0.3678945302963257,0.18401645123958588,0.85,0.06657591462135315,0.33905306458473206
0.6921721696853638,0.3175179958343506,0.3746541738510132,0.19553492963314056,0.85,0.06819244474172592,0.36644649505615234
0.7086723446846008,0.3539600968360901,0.35471224784851074,0.22355413436889648,0.85,0.06571229547262192,0.3997282087802887
0.7035500407218933,0.38605809211730957,0.31749194860458374,0.24025540053844452,0.85,0.035561803728342056,0.41686582565307617
0.7119600176811218,0.42399388551712036,0.28796613216400146,0.26186415553092957,0.85,0.038247209042310715,0.43948909640312195
0.8263513445854187,0.47660690546035767,0.34974443912506104,0.2931160628795624,0.85,0.038983143866062164,0.4687168300151825
0.959607720375061,0.559640109539032,0.39996761083602905,0.3349345624446869,0.85,0.04834894463419914,0.49697065353393555
1.106181263923645,0.6519417762756348,0.45423948764801025,0.35440561175346375,0.85,0.05065126344561577,0.48923587799072266
1.2450830936431885,0.7407025694847107,0.5043805241584778,0.3469167649745941,0.85,0.058093681931495667,0.458231121301651
1.2974375486373901,0.7881848216056824,0.5092527270317078,0.33210083842277527,0.9,0.05326409637928009,0.42403268814086914
1.1464061737060547,0.8293935060501099,0.3170126676559448,0.35638806223869324,0.9,0.05320875719189644,0.4572329521179199
1.1386908292770386,0.8098424077033997,0.3288484215736389,0.33667096495628357,0.9,0.05076833814382553,0.4288049638271332
1.010644555091858,0.8204299807548523,0.19021457433700562,0.38037773966789246,0.9,0.05312138423323631,0.46958819031715393
1.1204148530960083,0.7775490283966064,0.34286582469940186,0.3447173237800598,0.9,0.053447481244802475,0.4219159185886383
0.9772898554801941,0.798567533493042,0.1787223219871521,0.40383002161979675,0.9,0.06294421851634979,0.4783523678779602
1.137737512588501,0.7986792325973511,0.3390582799911499,0.3916897475719452,0.9,0.06467950344085693,0.4655158519744873
0.9543601870536804,0.8045013546943665,0.14985883235931396,0.4370948374271393,0.9,0.07495447248220444,0.5084630846977234
1.1264787912368774,0.8200912475585938,0.3063875436782837,0.45363494753837585,0.9,0.07082139700651169,0.5231918692588806
0.9610130190849304,0.7856538891792297,0.17535912990570068,0.4554518759250641,0.9,0.07572503387928009,0.5298526287078857
1.1206320524215698,0.8323675394058228,0.28826451301574707,0.4847789704799652,0.85,0.05650315061211586,0.5495709776878357
0.9643672108650208,0.7586111426353455,0.2057560682296753,0.4593423008918762,0.9,0.056293096393346786,0.5356723070144653
1.1364333629608154,0.833593487739563,0.30283987522125244,0.4896298050880432,0.85,0.04116363450884819,0.550625741481781
0.952204167842865,0.7274566888809204,0.22474747896194458,0.44841811060905457,0.9,0.04883239045739174,0.5266785621643066
1.1481189727783203,0.8266983032226562,0.32142066955566406,0.48380693793296814,0.85,0.03226590156555176,0.5430580377578735
0.9386350512504578,0.7161116003990173,0.22252345085144043,0.43733713030815125,0.85,0.04033692926168442,0.5168760418891907
1.1434214115142822,0.8139921426773071,0.3294292688369751,0.4759101867675781,0.85,0.026832470670342445,0.5360046625137329
0.9519686698913574,0.6975833773612976,0.2543852925300598,0.42814216017723083,0.85,0.03918575495481491,0.5091318488121033
1.1144659519195557,0.7888897657394409,0.32557618618011475,0.4671899974346161,0.85,0.021151401102542877,0.531654953956604
0.9567575454711914,0.6639789938926697,0.29277855157852173,0.42125803232192993,0.85,0.03531055897474289,0.5043587684631348
1.094586730003357,0.7738620638847351,0.3207246661186218,0.4605170786380768,0.85,0.016214799135923386,0.5303810238838196
0.962131679058075,0.6703591346740723,0.2917725443840027,0.41798171401023865,0.85,0.029480764642357826,0.5030264258384705
1.0777851343154907,0.7675827741622925,0.31020236015319824,0.4543248116970062,0.85,0.016716377809643745,0.5296280384063721
0.9776973128318787,0.6934260725975037,0.284271240234375,0.4207913875579834,0.85,0.0276251882314682,0.5064502954483032
1.0737870931625366,0.7764171361923218,0.29736995697021484,0.4504813253879547,0.85,0.01959124393761158,0.5287370085716248
0.981916606426239,0.69377601146698,0.28814059495925903,0.42183366417884827,0.85,0.025848031044006348,0.5069658160209656
1.0598312616348267,0.7664018273353577,0.293429434299469,0.4446195662021637,0.85,0.023013614118099213,0.524432361125946
0.987920880317688,0.6959201693534851,0.2920007109642029,0.4242565631866455,0.85,0.023232411593198776,0.5074620246887207
1.0390625,0.7413689494132996,0.29769355058670044,0.43719682097435,0.85,0.029178597033023834,0.5169021487236023
0.9962264895439148,0.6974079608917236,0.29881852865219116,0.4245598316192627,0.85,0.032110221683979034,0.5042983293533325
1.0244005918502808,0.7204748392105103,0.3039257526397705,0.42927390336990356,0.85,0.034260910004377365,0.5060492157936096
0.9957981109619141,0.6864222884178162,0.3093758225440979,0.4217017590999603,0.85,0.03526413440704346,0.4969182014465332
1.0011824369430542,0.6933144330978394,0.30786800384521484,0.4227760434150696,0.85,0.04122895002365112,0.495591938495636
0.9825970530509949,0.6783175468444824,0.30427950620651245,0.4204433560371399,0.8,0.043907102197408676,0.49198204278945923
0.9765515327453613,0.6762096881866455,0.3003418445587158,0.419886976480484,0.8,0.04639780893921852,0.48918524384498596
0.9723314642906189,0.6811758875846863,0.2911555767059326,0.4200648367404938,0.8,0.03661752864718437,0.48725271224975586
0.9523230791091919,0.6746687293052673,0.27765434980392456,0.41964465379714966,0.8,0.04041228070855141,0.48557248711586
0.9308516383171082,0.6711546778678894,0.25969696044921875,0.4202063977718353,0.8,0.037148505449295044,0.4854445457458496
0.9082520604133606,0.6705755591392517,0.2376765012741089,0.42118364572525024,0.8,0.028301242738962173,0.4862000644207001
0.8846069574356079,0.6695055961608887,0.21510136127471924,0.42058610916137695,0.8,0.023900337517261505,0.48503121733665466
0.850764274597168,0.6564496159553528,0.19431465864181519,0.41773509979248047,0.8,0.022428369149565697,0.4811617434024811
0.8702212572097778,0.6407803893089294,0.2294408679008484,0.41505929827690125,0.8,0.04078388959169388,0.47831493616104126
0.8892217874526978,0.6246929168701172,0.26452887058258057,0.4136286675930023,0.8,0.050192464143037796,0.48245692253112793
0.9178978800773621,0.6313707232475281,0.286527156829834,0.4115714132785797,0.8,0.04312504082918167,0.49356794357299805
0.9490672945976257,0.6820628046989441,0.26700448989868164,0.4250892698764801,0.8,0.02877548336982727,0.5427319407463074
1.0244419574737549,0.7626466155052185,0.2617953419685364,0.43350210785865784,0.8,0.011926845647394657,0.535013735294342
1.05520761013031,0.7705689072608948,0.2846387028694153,0.41770583391189575,0.8,0.004750311374664307,0.512035071849823
1.0596603155136108,0.7462223172187805,0.3134379982948303,0.39234811067581177,0.8,0.005361340474337339,0.48831960558891296
1.052699089050293,0.7125975489616394,0.34010154008865356,0.3668261766433716,0.8,0.012734976597130299,0.46628519892692566
1.0206714868545532,0.6836224794387817,0.3370490074157715,0.3422851860523224,0.8,0.018447009846568108,0.4492470324039459
0.9992685317993164,0.6539729833602905,0.3452955484390259,0.3137028217315674,0.8,0.02335328795015812,0.43931227922439575
1.0095949172973633,0.6707467436790466,0.33884817361831665,0.3137036859989166,0.8,0.025338662788271904,0.43975067138671875
1.0457004308700562,0.7003211379051208,0.3453792929649353,0.32219523191452026,0.8,0.02399045042693615,0.44197964668273926
1.0855473279953003,0.7093139886856079,0.3762333393096924,0.3181379437446594,0.8,0.020432107150554657,0.4360513687133789
1.110940933227539,0.6995008587837219,0.41144007444381714,0.3051551282405853,0.8,0.0241717379540205,0.4263964593410492
1.1155364513397217,0.6853721737861633,0.43016427755355835,0.2947516441345215,0.8,0.0229947529733181,0.4201963543891907
1.1061632633209229,0.671655535697937,0.43450772762298584,0.2896653115749359,0.8,0.01940600574016571,0.41790539026260376
1.0927822589874268,0.6544501185417175,0.43833214044570923,0.285838782787323,0.8,0.017233535647392273,0.41790705919265747
1.082793116569519,0.6331004500389099,0.44969266653060913,0.28024494647979736,0.85,0.023475483059883118,0.4180416166782379
1.0776139497756958,0.6170328259468079,0.46058112382888794,0.2761377692222595,0.85,0.025032376870512962,0.4165308177471161
1.0748493671417236,0.6063769459724426,0.468472421169281,0.2741963863372803,0.85,0.02452017366886139,0.41129547357559204
1.0729732513427734,0.5940036177635193,0.47896963357925415,0.27095648646354675,0.85,0.02488607168197632,0.4008832573890686
1.0727859735488892,0.5760878324508667,0.49669814109802246,0.26309385895729065,0.85,0.025453273206949234,0.38343939185142517
1.073988437652588,0.5619770884513855,0.5120113492012024,0.25548055768013,0.8,0.03662716597318649,0.3690482974052429
1.075952410697937,0.5528795123100281,0.5230728983879089,0.24996523559093475,0.8,0.03695066645741463,0.36002489924430847
1.078984260559082,0.5460578799247742,0.5329263806343079,0.24547412991523743,0.8,0.03459066152572632,0.35325855016708374
1.084127426147461,0.5411907434463501,0.5429366827011108,0.2417594939470291,0.8,0.03163526579737663,0.3474178910255432
1.0889753103256226,0.5377447605133057,0.5512305498123169,0.23893339931964874,0.8,0.029177283868193626,0.3430286943912506
1.0984266996383667,0.5349289774894714,0.5634977221488953,0.2368570864200592,0.8,0.03402857109904289,0.3397645652294159
1.1122232675552368,0.5321964025497437,0.5800268650054932,0.2352416068315506,0.8,0.033392757177352905,0.3371444344520569
1.1254974603652954,0.5283499956130981,0.5971474647521973,0.2335016280412674,0.8,0.03391453996300697,0.3343203663825989
1.1414157152175903,0.5204326510429382,0.6209830641746521,0.23047895729541779,0.8,0.030873144045472145,0.3296443819999695
1.1562985181808472,0.5061094164848328,0.6501891016960144,0.22546754777431488,0.8,0.025719737634062767,0.3231716454029083
1.169442057609558,0.48566317558288574,0.6837788820266724,0.21855223178863525,0.8,0.021689165383577347,0.31572601199150085
1.1810848712921143,0.4640755355358124,0.7170093357563019,0.21154360473155975,0.8,0.017522171139717102,0.30956777930259705
1.1918964385986328,0.4466584324836731,0.7452380061149597,0.20590034127235413,0.8,0.014514381065964699,0.30557939410209656
1.2046890258789062,0.436636358499527,0.7680526673793793,0.2008184939622879,0.8,0.012428582645952702,0.3024614751338959
1.217576026916504,0.4264708459377289,0.791105180978775,0.1965738981962204,0.8,0.010458492673933506,0.2990247309207916
1.2301965951919556,0.4136368930339813,0.8165597021579742,0.18984849750995636,0.8,0.01078493706882,0.29172182083129883
1.2412105798721313,0.39882633090019226,0.8423842489719391,0.17982560396194458,0.8,0.0091309929266572,0.2792915999889374
1.2499901056289673,0.38601186871528625,0.863978236913681,0.1704220026731491,0.8,0.007948953658342361,0.26597824692726135
1.256813406944275,0.37640196084976196,0.8804114460945129,0.16339878737926483,0.8,0.00695158913731575,0.25453653931617737
1.2617131471633911,0.36973631381988525,0.8919768333435059,0.15870164334774017,0.8,0.006242657545953989,0.24604253470897675
1.2655800580978394,0.36488965153694153,0.9006904065608978,0.15538577735424042,0.8,0.0060913716442883015,0.23973384499549866
1.2688764333724976,0.36139562726020813,0.9074808061122894,0.15296027064323425,0.8,0.005490537732839584,0.2350376397371292
1.271009922027588,0.35889357328414917,0.9121163487434387,0.1513320505619049,0.8,0.005011744797229767,0.2318965047597885
1.2730218172073364,0.35586637258529663,0.9171554446220398,0.14951775968074799,0.8,0.00548517843708396,0.22828517854213715
1.2743135690689087,0.35353755950927734,0.9207760095596313,0.14795328676700592,0.8,0.005710782017558813,0.22524133324623108
1.2751331329345703,0.35182973742485046,0.9233033955097198,0.14630763232707977,0.8,0.052870817482471466,0.22195492684841156
1.2756575345993042,0.35082927346229553,0.9248282611370087,0.14443765580654144,0.8,0.05283290520310402,0.21806097030639648
1.276095986366272,0.35057297348976135,0.9255230128765106,0.14249160885810852,0.8,0.049851447343826294,0.21389389038085938
1.2766790390014648,0.3508715033531189,0.925807535648346,0.140872523188591,0.8,0.04724927991628647,0.21036484837532043
1.27719247341156,0.3520272970199585,0.9251651763916016,0.14013944566249847,0.8,0.04253515601158142,0.20867978036403656
1.2780193090438843,0.3542163372039795,0.9238029718399048,0.14046157896518707,0.8,0.0376090407371521,0.2090778350830078
1.280922532081604,0.3568531274795532,0.9240694046020508,0.14108331501483917,0.8,0.033805347979068756,0.2099567949771881
1.2862251996994019,0.35988593101501465,0.9263392686843872,0.14074395596981049,0.8,0.03183116018772125,0.20870855450630188
0.48710280656814575,0.4559420645236969,0.031160742044448853,0.43170076608657837,0.8,0.03066815435886383,0.5872581601142883
0.5286127924919128,0.44700342416763306,0.08160936832427979,0.40495941042900085,0.8,0.02725597284734249,0.552454948425293
0.5538905262947083,0.44731640815734863,0.10657411813735962,0.3842322528362274,0.8,0.023351410403847694,0.5260227918624878
0.5891888737678528,0.435059517621994,0.15412935614585876,0.3672167956829071,0.8,0.01944097690284252,0.49820539355278015
0.6307329535484314,0.42685872316360474,0.20387423038482666,0.35588565468788147,0.8,0.018708866089582443,0.4749937951564789
0.6551079750061035,0.4252670407295227,0.2298409342765808,0.357031911611557,0.8,0.01846756599843502,0.4733084738254547
0.6914121508598328,0.42801961302757263,0.26339253783226013,0.36577120423316956,0.8,0.014423289336264133,0.48352041840553284
0.7400365471839905,0.4339442849159241,0.3060922622680664,0.3824833333492279,0.8,0.011123629286885262,0.5038414001464844
0.8027607798576355,0.4401038587093353,0.36265692114830017,0.40185022354125977,0.8,0.012565440498292446,0.5297847986221313
0.8731140494346619,0.4468068778514862,0.42630717158317566,0.42227935791015625,0.8,0.01641799882054329,0.5631877183914185
0.933724045753479,0.45229893922805786,0.48142510652542114,0.4498670995235443,0.8,0.019873345270752907,0.6089231371879578
0.9971680641174316,0.4683492183685303,0.5288188457489014,0.48660022020339966,0.8,0.01595510169863701,0.6532891988754272
1.065630555152893,0.5045064091682434,0.5611241459846497,0.5209545493125916,0.8,0.02208377979695797,0.6864728331565857
1.121387243270874,0.5553919672966003,0.5659952759742737,0.5379320979118347,0.8,0.04956632852554321,0.7078027725219727
1.1667425632476807,0.6159254312515259,0.5508171319961548,0.5415336489677429,0.8,0.04688803851604462,0.7184438109397888
1.2159727811813354,0.6970126628875732,0.5189601182937622,0.5439662933349609,0.8,0.04527592286467552,0.7233394384384155
1.285986065864563,0.8056735396385193,0.4803125262260437,0.538358747959137,0.8,0.04781673476099968,0.7256577610969543
1.3871206045150757,0.9333020448684692,0.45381855964660645,0.5542215704917908,0.8,0.0713195651769638,0.7208407521247864
1.5237146615982056,1.0394448041915894,0.4842698574066162,0.609670102596283,0.8,0.06414587050676346,0.7342233061790466
1.6241024732589722,1.0433356761932373,0.5807667970657349,0.6296774744987488,0.8,0.05903017893433571,0.7364502549171448
1.6497128009796143,0.9898465275764465,0.6598662734031677,0.6377491354942322,0.8,0.042371537536382675,0.7416506409645081
1.6087522506713867,0.982647716999054,0.6261045336723328,0.644461452960968,0.8,0.034124575555324554,0.7501270174980164
1.5904037952423096,0.906308114528656,0.6840956807136536,0.6503386497497559,0.8,0.026809673756361008,0.7565454840660095
1.5236448049545288,0.80952388048172,0.7141209244728088,0.6342658400535583,0.8,0.022857582196593285,0.7274953722953796
1.4588614702224731,0.7514604330062866,0.7074010372161865,0.6200111508369446,0.8,0.020261939615011215,0.7105303406715393
1.4675859212875366,0.7073013186454773,0.7602846026420593,0.6072092056274414,0.8,0.02828061766922474,0.7035940885543823
1.4706100225448608,0.6390956044197083,0.8315144181251526,0.5833016633987427,0.8,0.034314434975385666,0.6919314861297607
1.4636588096618652,0.5769869685173035,0.8866718411445618,0.5608911514282227,0.8,0.03039267100393772,0.6722807288169861
1.472171425819397,0.5433422923088074,0.9288291335105896,0.5507621169090271,0.8,0.031435973942279816,0.6547489762306213
1.4856284856796265,0.5299321413040161,0.9556963443756104,0.5473883748054504,0.8,0.03531869873404503,0.6462976932525635
1.4962002038955688,0.5286154747009277,0.9675847291946411,0.536780059337616,0.8,0.04148778319358826,0.6344205737113953
1.4988532066345215,0.5299968123435974,0.9688563942909241,0.5192239284515381,0.8,0.04697902873158455,0.6192740797996521
1.4958778619766235,0.5309807658195496,0.964897096157074,0.5001160502433777,0.8,0.05244642123579979,0.6079252362251282
1.4859827756881714,0.5199312567710876,0.9660515189170837,0.48635217547416687,0.8,0.059315335005521774,0.6052812933921814
1.4766818284988403,0.4825754165649414,0.9941064119338989,0.46328362822532654,0.8,0.0655432641506195,0.5892500281333923
1.4763773679733276,0.4369824528694153,1.0393949151039124,0.43979230523109436,0.8,0.06528075039386749,0.5694468021392822
1.4889675378799438,0.4134736955165863,1.0754938423633575,0.41760310530662537,0.8,0.06320926547050476,0.5507378578186035
1.5107864141464233,0.4135470390319824,1.097239375114441,0.3721593916416168,0.8,0.04240107163786888,0.5056588053703308
1.5222771167755127,0.4262579381465912,1.0960191786289215,0.3154608905315399,0.8,0.030732326209545135,0.4363451898097992
1.515809416770935,0.44530659914016724,1.0705028176307678,0.2868439555168152,0.8,0.01729006879031658,0.3974040448665619
1.5218018293380737,0.47025805711746216,1.0515437722206116,0.27519485354423523,0.8,0.01654876209795475,0.3902411162853241
1.5015630722045898,0.5060648322105408,0.9954982399940491,0.2744056284427643,0.8,0.008063014596700668,0.39682114124298096
1.4812378883361816,0.5557768940925598,0.9254609942436218,0.2927055060863495,0.8,0.01570933498442173,0.42335253953933716
1.5014225244522095,0.602310836315155,0.8991116881370544,0.3280738890171051,0.8,0.02502964250743389,0.4702099859714508
1.5119684934616089,0.6284694671630859,0.883499026298523,0.3623274266719818,0.8,0.02386411279439926,0.5087830424308777
1.5073150396347046,0.6445855498313904,0.8627294898033142,0.3797522187232971,0.8,0.020755821838974953,0.5111296772956848
1.4945147037506104,0.6716403365135193,0.8228743672370911,0.38705193996429443,0.8,0.01439583394676447,0.5039560794830322
1.4767462015151978,0.7022568583488464,0.7744893431663513,0.39001408219337463,0.8,0.011637206189334393,0.5018240213394165
1.4497172832489014,0.7095043659210205,0.7402129173278809,0.38509997725486755,0.8,0.013023984618484974,0.49534502625465393
1.409908652305603,0.7032433748245239,0.7066652774810791,0.3794565796852112,0.85,0.014762341976165771,0.48654279112815857
1.3655471801757812,0.6841411590576172,0.6814060211181641,0.380455881357193,0.8,0.016014451161026955,0.4841163158416748
1.3279674053192139,0.6694881916046143,0.6584792137145996,0.3906865417957306,0.8,0.018877539783716202,0.4935738742351532
1.3067911863327026,0.6818588972091675,0.6249322891235352,0.4042101502418518,0.8,0.017529161646962166,0.5079781413078308
1.3021223545074463,0.7002084851264954,0.6019138693809509,0.4199310839176178,0.8,0.017146345227956772,0.5247260928153992
1.3118765354156494,0.726112961769104,0.5857635736465454,0.44071927666664124,0.8,0.01770620420575142,0.5468417406082153
1.3311817646026611,0.7526225447654724,0.5785592198371887,0.4622774124145508,0.8,0.020858030766248703,0.5703074336051941
1.349290132522583,0.7784786224365234,0.5708115100860596,0.48291975259780884,0.8,0.02387232705950737,0.592372477054596
1.3642404079437256,0.8029552698135376,0.561285138130188,0.5018137693405151,0.8,0.036568980664014816,0.6122241020202637
1.3743585348129272,0.8255791068077087,0.5487794280052185,0.5196238160133362,0.8,0.03414559364318848,0.630134642124176
1.3790777921676636,0.845973014831543,0.5331047773361206,0.5370956659317017,0.8,0.02737560123205185,0.6462432742118835
1.382093071937561,0.864538848400116,0.5175542235374451,0.5534836649894714,0.8,0.030042219907045364,0.6603845357894897
1.3833858966827393,0.8793914914131165,0.5039944052696228,0.5675054788589478,0.8,0.040586765855550766,0.6713537573814392
1.382853388786316,0.8930394053459167,0.48981398344039917,0.579181969165802,0.8,0.04451731592416763,0.6792061924934387
1.3815730810165405,0.9057846069335938,0.4757884740829468,0.5883625745773315,0.8,0.04366995766758919,0.6846339106559753
1.3830301761627197,0.9189302325248718,0.4640999436378479,0.5949797034263611,0.8,0.0684351772069931,0.6882957816123962
1.387787103652954,0.9316348433494568,0.4561522603034973,0.5992701649665833,0.8,0.07876364141702652,0.6903898119926453
1.399086833000183,0.9459226727485657,0.45316416025161743,0.6009147763252258,0.8,0.05561910942196846,0.6909393072128296
1.4065728187561035,0.9546462297439575,0.451926589012146,0.6014248132705688,0.8,0.044517725706100464,0.6903619170188904
1.4087556600570679,0.9487554430961609,0.460000216960907,0.6015223860740662,0.8,0.04824212193489075,0.6890082359313965
1.4097563028335571,0.933321475982666,0.4764348268508911,0.6013738512992859,0.8,0.0440223403275013,0.6869668364524841
1.4020646810531616,0.8983384370803833,0.5037262439727783,0.601057231426239,0.8,0.03804129734635353,0.6848459243774414
1.4034630060195923,0.8704532980918884,0.5330097079277039,0.6028699278831482,0.8,0.029533201828598976,0.6846379637718201
1.398963212966919,0.8423922657966614,0.5565709471702576,0.6069269180297852,0.8,0.0339600071310997,0.6881443858146667
1.2591742277145386,0.6926810145378113,0.5664932131767273,0.6363078355789185,0.8,0.03582138940691948,0.8326307535171509
1.2457761764526367,0.6339758634567261,0.6118003129959106,0.5905584096908569,0.8,0.04366964474320412,0.8070268630981445
1.269253134727478,0.6612051725387573,0.6080479621887207,0.5609000325202942,0.8,0.043372463434934616,0.7764967083930969
1.3325358629226685,0.6673067212104797,0.6652291417121887,0.5387815833091736,0.8,0.037888456135988235,0.7459093332290649
1.338945984840393,0.6726548075675964,0.6662911772727966,0.5219994783401489,0.8,0.03574063256382942,0.7070783376693726
1.3623039722442627,0.7002665400505066,0.6620374321937561,0.5231184363365173,0.8,0.03255312144756317,0.6962876915931702
1.4320846796035767,0.7484638094902039,0.6836208701133728,0.5267221331596375,0.8,0.026946619153022766,0.6993565559387207
1.4961766004562378,0.7966117262840271,0.6995648741722107,0.5226842761039734,0.8,0.03977401554584503,0.6990108489990234
1.5251420736312866,0.8385056853294373,0.6866363883018494,0.5126215815544128,0.8,0.024659084156155586,0.6926059126853943
1.5475267171859741,0.8661286234855652,0.6813980937004089,0.5036463141441345,0.8,0.031233936548233032,0.6855720281600952
1.5500739812850952,0.9020372629165649,0.6480367183685303,0.49811264872550964,0.8,0.023138735443353653,0.6822939515113831
1.5487546920776367,0.9399370551109314,0.6088176369667053,0.4811989367008209,0.8,0.027154874056577682,0.6669975519180298
1.559365153312683,0.959808349609375,0.5995568037033081,0.45589113235473633,0.8,0.02633473463356495,0.6421157717704773
1.5441163778305054,0.9747573733329773,0.5693590044975281,0.4350435733795166,0.8,0.02206992171704769,0.6124604344367981
1.5165108442306519,0.9726487994194031,0.5438620448112488,0.4290083944797516,0.8,0.020074177533388138,0.5954598784446716
1.4796251058578491,0.9419809579849243,0.5376441478729248,0.4242243766784668,0.8,0.01922934502363205,0.5724635124206543
1.4435006380081177,0.9024882316589355,0.5410124063491821,0.4260953366756439,0.8,0.015234292484819889,0.5618464350700378
1.4629911184310913,0.9286953210830688,0.5342957973480225,0.4265548884868622,0.85,0.018234143033623695,0.5500167608261108
1.421175479888916,0.8813610076904297,0.5398144721984863,0.42133721709251404,0.85,0.015295971184968948,0.531708836555481
1.3891271352767944,0.8875041007995605,0.5016230344772339,0.42096683382987976,0.85,0.02252739481627941,0.5179029107093811
1.3242706060409546,0.8740429282188416,0.45022767782211304,0.4287174344062805,0.85,0.014473727904260159,0.5139711499214172
1.320618987083435,0.9028655886650085,0.4177533984184265,0.4500340521335602,0.85,0.02236642688512802,0.5264719128608704
1.3226202726364136,0.9075674414634705,0.4150528311729431,0.46674975752830505,0.85,0.014254356734454632,0.5405353903770447
1.3307251930236816,0.9170064926147461,0.41371870040893555,0.47598448395729065,0.85,0.02327052503824234,0.5498692393302917
1.3284838199615479,0.8946213126182556,0.43386250734329224,0.4736451208591461,0.85,0.015122235752642155,0.5474759936332703
1.3410218954086304,0.8786191940307617,0.46240270137786865,0.46869221329689026,0.85,0.025191720575094223,0.5413963198661804
1.3284189701080322,0.842153012752533,0.48626595735549927,0.45917272567749023,0.85,0.01987575553357601,0.5345708727836609
1.3406574726104736,0.8304516673088074,0.5102058053016663,0.45503297448158264,0.85,0.029563412070274353,0.5314521193504333
1.32865309715271,0.7950305342674255,0.5336225628852844,0.437181293964386,0.85,0.027155756950378418,0.5172931551933289
1.352370023727417,0.7869442105293274,0.5654258131980896,0.4313288629055023,0.85,0.03571808338165283,0.5122960209846497
1.3314878940582275,0.7442849278450012,0.5872029662132263,0.41182929277420044,0.85,0.040031105279922485,0.49620723724365234
1.3528028726577759,0.7342528700828552,0.6185500025749207,0.4079607129096985,0.85,0.04858633875846863,0.4938841760158539
1.3228086233139038,0.6904268860816956,0.6323817372322083,0.3939933478832245,0.85,0.050148505717515945,0.48195067048072815
1.345593810081482,0.6841936111450195,0.6614001989364624,0.39267656207084656,0.85,0.04657236114144325,0.48237499594688416
1.3105438947677612,0.6415025591850281,0.6690413355827332,0.38661184906959534,0.85,0.02450556680560112,0.47651347517967224
1.3342078924179077,0.6384406089782715,0.6957672834396362,0.3867795169353485,0.85,0.02384021505713463,0.47806674242019653
1.2962576150894165,0.6203135848045349,0.6759440302848816,0.38936397433280945,0.85,0.01439634058624506,0.4793808162212372
1.3258883953094482,0.6130818724632263,0.7128065228462219,0.3913482129573822,0.85,0.012166551314294338,0.4828758239746094
1.279075026512146,0.6194477081298828,0.6596273183822632,0.39855507016181946,0.85,0.01750522293150425,0.4869921803474426
1.3064193725585938,0.6083676218986511,0.6980517506599426,0.40458402037620544,0.85,0.020517714321613312,0.4936840236186981
1.2415242195129395,0.624761700630188,0.6167625188827515,0.41155290603637695,0.85,0.030895935371518135,0.4963188171386719
1.2701188325881958,0.6232328414916992,0.6468859910964966,0.42443370819091797,0.8,0.0230777058750391,0.5084388852119446
1.2067997455596924,0.6249518990516663,0.5818478465080261,0.4191415309906006,0.85,0.0201495960354805,0.5025967955589294
1.2447839975357056,0.6106417179107666,0.634142279624939,0.42540550231933594,0.8,0.03469604626297951,0.5083754658699036
1.1958343982696533,0.6211628317832947,0.5746715664863586,0.4259476661682129,0.85,0.035942211747169495,0.5088191032409668
1.212467074394226,0.6162304282188416,0.5962366461753845,0.4254138171672821,0.8,0.049749746918678284,0.509049117565155
1.216718077659607,0.6311359405517578,0.5855821371078491,0.4275127351284027,0.8,0.050985246896743774,0.5119811296463013
1.201949119567871,0.6417015194892883,0.5602476000785828,0.429927796125412,0.8,0.048904746770858765,0.5154309272766113
1.1936649084091187,0.6466962695121765,0.5469686388969421,0.4291979968547821,0.8,0.04432317614555359,0.5161513090133667
1.1860134601593018,0.6492010354995728,0.536812424659729,0.4266372621059418,0.8,0.03736511245369911,0.5152103304862976
1.199363112449646,0.6508990526199341,0.5484640598297119,0.43340131640434265,0.8,0.043934859335422516,0.5208369493484497
1.1871169805526733,0.6472123265266418,0.5399046540260315,0.43120184540748596,0.8,0.039458584040403366,0.5206806063652039
1.2184269428253174,0.6561489105224609,0.5622780323028564,0.42538270354270935,0.8,0.03450886905193329,0.5223310589790344
1.2721203565597534,0.6879522204399109,0.5841681361198425,0.4289344847202301,0.8,0.028484351933002472,0.5274699926376343
1.2679280042648315,0.6823515295982361,0.5855764746665955,0.41959449648857117,0.8,0.023368440568447113,0.5232673287391663
1.2354848384857178,0.6591416597366333,0.5763431787490845,0.4280337393283844,0.8,0.024666188284754753,0.5171155333518982
1.204158902168274,0.6048321723937988,0.5993267297744751,0.4240867793560028,0.85,0.02672736905515194,0.5035671591758728
1.1861659288406372,0.5680800676345825,0.6180858612060547,0.4167122542858124,0.85,0.027920497581362724,0.49099403619766235
1.1798073053359985,0.5620333552360535,0.6177739500999451,0.4202303886413574,0.85,0.028847863897681236,0.4887034595012665
1.1638656854629517,0.537876307964325,0.6259893774986267,0.389437198638916,0.8,0.036727745085954666,0.4645698666572571
1.136924147605896,0.49319177865982056,0.6437323689460754,0.3316691517829895,0.8,0.036218829452991486,0.41962504386901855
1.1235806941986084,0.4864494800567627,0.6371312141418457,0.29176726937294006,0.8,0.039347536861896515,0.3869418799877167
1.1390106678009033,0.4869655668735504,0.6520451009273529,0.26347073912620544,0.8,0.032873060554265976,0.36166825890541077
1.160185694694519,0.48891592025756836,0.6712697744369507,0.24900208413600922,0.8,0.029858890920877457,0.35075774788856506
1.184851884841919,0.49305376410484314,0.6917981207370758,0.24691951274871826,0.8,0.027511579915881157,0.35475286841392517
1.209351658821106,0.4974434971809387,0.7119081616401672,0.24989385902881622,0.8,0.022515321150422096,0.36487382650375366
1.2282160520553589,0.502023458480835,0.7261925935745239,0.2556981146335602,0.8,0.018157415091991425,0.3773837685585022
1.2406013011932373,0.5020615458488464,0.7385397553443909,0.25952276587486267,0.8,0.014799650758504868,0.38635140657424927
1.2500717639923096,0.4978373646736145,0.7522343993186951,0.26135513186454773,0.8,0.012065236456692219,0.39185115694999695
1.2600830793380737,0.48678913712501526,0.7732939422130585,0.2609870135784149,0.8,0.01060705166310072,0.3953486979007721
1.2709788084030151,0.47060948610305786,0.8003693222999573,0.2580239772796631,0.8,0.008630050346255302,0.39663955569267273
1.286023497581482,0.44694337248802185,0.8390801250934601,0.24547319114208221,0.8,0.00717652402818203,0.39250072836875916
1.3028305768966675,0.4244266450405121,0.8784039318561554,0.2267417013645172,0.8,,0.3836665451526642
1.321366786956787,0.4062599241733551,0.915106862783432,0.2123839408159256,0.8,,0.37523913383483887
1.3415157794952393,0.39835286140441895,0.9431629180908203,0.20891694724559784,0.8,,0.37354764342308044
1.3595257997512817,0.39894405007362366,0.9605817496776581,0.21211425960063934,0.8,,0.3758389949798584
1.3745840787887573,0.4027089774608612,0.9718751013278961,0.2155417501926422,0.8,,0.3768116533756256
1.3887503147125244,0.40786248445510864,0.9808878302574158,0.21681542694568634,0.8,,0.3743104636669159
1.402879238128662,0.41484126448631287,0.9880379736423492,0.215108260512352,0.8,,0.3662280738353729
1.415947437286377,0.4216642379760742,0.9942831993103027,0.20894157886505127,0.8,,0.34981608390808105
1.4224497079849243,0.4255983829498291,0.9968513250350952,0.19712547957897186,0.8,,0.3238407075405121
1.4192718267440796,0.42733415961265564,0.991937667131424,0.18227262794971466,0.8,,0.29675886034965515


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/5_agent_zero_shot_from_4_policy/no_attn_ent/DummyExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
1.1030902862548828,0.8268896341323853,0.27620065212249756,0.48700639605522156,0.5,2.094486713409424,0.652436375617981
0.5346636772155762,1.029687523841858,-0.49502384662628174,0.604660153388977,0.5,1.971737027168274,0.8213305473327637
0.6216087341308594,0.8732848167419434,-0.251676082611084,0.43299880623817444,0.5,1.7497104406356812,0.5832967162132263
0.9526106119155884,1.0013355016708374,-0.04872488975524902,0.5689526796340942,0.35,1.9984930753707886,0.7468395233154297
0.7324735522270203,0.7596698999404907,-0.02719634771347046,0.4775429368019104,0.4,1.8718664646148682,0.5776296854019165
0.8741480708122253,1.0609369277954102,-0.18678885698318481,0.6373750567436218,0.4,2.1118905544281006,0.795877993106842
0.7383635640144348,0.8448845148086548,-0.10652095079421997,0.550146758556366,0.30000000000000004,1.860532522201538,0.6747938990592957
0.8404209017753601,1.0787800550460815,-0.23835915327072144,0.5695684552192688,0.44999999999999996,1.556676983833313,0.7689401507377625
0.6819279789924622,0.9668312072753906,-0.28490322828292847,0.5661106109619141,0.6,1.598914623260498,0.7269966006278992
0.6088491678237915,1.194212794303894,-0.5853636264801025,0.6348279118537903,0.6,1.3657549619674683,0.8150346875190735
0.9181375503540039,0.8113012313842773,0.10683631896972656,0.4750404953956604,0.65,2.1312828063964844,0.5927854776382446
0.8441795706748962,1.1610949039459229,-0.3169153332710266,0.5488726496696472,0.5,1.7644861936569214,0.7345940470695496
0.7324551343917847,0.48459044098854065,0.24786469340324402,0.3684786260128021,0.6,1.7935882806777954,0.546454906463623
0.7264103889465332,0.6312111020088196,0.09519928693771362,0.5798987746238708,0.55,1.7504842281341553,0.7367129325866699
0.7626897692680359,0.9784267544746399,-0.215736985206604,0.7102460265159607,0.30000000000000004,2.0015923976898193,0.9188150763511658
0.7096267342567444,0.9256129264831543,-0.2159861922264099,0.7246066331863403,0.4,1.7132245302200317,0.8904613852500916
0.9329310655593872,0.6560392379760742,0.276891827583313,0.5180352330207825,0.5,1.726153016090393,0.6131632924079895
1.0785683393478394,0.5171000361442566,0.5614683032035828,0.45200997591018677,0.55,1.808656930923462,0.5760027170181274
0.8259655237197876,0.7530249953269958,0.07294052839279175,0.4774925410747528,0.4,1.7078864574432373,0.6422959566116333
0.855093777179718,0.9112076759338379,-0.05611389875411987,0.626989483833313,0.5,1.6488233804702759,0.7178673148155212
1.0003222227096558,0.8951102495193481,0.10521197319030762,0.5770935416221619,0.6,1.9704855680465698,0.7335224747657776
1.0693092346191406,0.7553834915161133,0.31392574310302734,0.5412940382957458,0.6,1.5657621622085571,0.7245805263519287
1.0853711366653442,0.7375220656394958,0.3478490710258484,0.5482790470123291,0.4,1.4943664073944092,0.7314935922622681
1.0028482675552368,0.7625653743743896,0.24028289318084717,0.5032457113265991,0.65,2.1243512630462646,0.6503111720085144
0.8135855793952942,0.9773826599121094,-0.16379708051681519,0.6396109461784363,0.44999999999999996,1.7648437023162842,0.7291749119758606
0.857403576374054,1.061402678489685,-0.2039991021156311,0.6464347243309021,0.5,1.338637351989746,0.8201780319213867
1.0439358949661255,1.0053138732910156,0.03862202167510986,0.6405532360076904,0.44999999999999996,1.847388744354248,0.8191542625427246
0.872122585773468,1.158844232559204,-0.2867216467857361,0.6774529814720154,0.35,1.7751944065093994,0.870503842830658
0.9970809817314148,0.9297816157341003,0.06729936599731445,0.6452125906944275,0.5,1.786109209060669,0.6999618411064148
0.9576076865196228,1.1527681350708008,-0.19516044855117798,0.6944782137870789,0.7,1.5537408590316772,0.7699359059333801
1.1425210237503052,0.9769148826599121,0.16560614109039307,0.6640918850898743,0.5,1.907139539718628,0.7712700963020325
0.8456398248672485,1.2420597076416016,-0.396419882774353,0.776093602180481,0.55,1.589452862739563,0.8595792651176453
1.0063425302505493,1.0521703958511353,-0.04582786560058594,0.6387161612510681,0.44999999999999996,1.749480962753296,0.7238937616348267
1.183842420578003,0.8765901923179626,0.3072522282600403,0.5825492143630981,0.5,1.5805412530899048,0.7235673069953918
0.8940261006355286,1.1429624557495117,-0.24893635511398315,0.7570868730545044,0.4,1.3807663917541504,0.8604565858840942
1.227453351020813,0.9642373919487,0.26321595907211304,0.6258304715156555,0.6,1.5204895734786987,0.7703537344932556
1.216811180114746,0.7835128903388977,0.4332982897758484,0.5371254086494446,0.55,1.8818567991256714,0.703189492225647
0.9789420962333679,0.9539130330085754,0.02502906322479248,0.5790003538131714,0.44999999999999996,1.9596410989761353,0.6896930932998657
1.0148744583129883,1.012454628944397,0.0024198293685913086,0.674682080745697,0.4,2.2770514488220215,0.8275807499885559
1.1412644386291504,0.9845026135444641,0.15676182508468628,0.6466016173362732,0.55,1.8934152126312256,0.8562461733818054
0.7186037302017212,1.1537774801254272,-0.43517374992370605,0.7282001376152039,0.35,1.409684419631958,0.8897112011909485
0.7185544967651367,1.0041618347167969,-0.28560733795166016,0.657062828540802,0.5,1.5943883657455444,0.7987100481987
0.7993689179420471,1.0665866136550903,-0.2672176957130432,0.745689332485199,0.25,1.497423768043518,0.8397270441055298
0.8438547253608704,0.9583806395530701,-0.11452591419219971,0.700502872467041,0.35,2.0410072803497314,0.7824558615684509
0.7984989285469055,0.8785904049873352,-0.08009147644042969,0.5524110198020935,0.55,1.8980075120925903,0.6850253343582153
1.0591669082641602,0.9563161730766296,0.10285073518753052,0.5906034708023071,0.85,2.041825771331787,0.7171557545661926
0.898472785949707,1.1043556928634644,-0.20588290691375732,0.6460020542144775,0.5,1.722477912902832,0.7368183135986328
0.9234614372253418,1.1226791143417358,-0.19921767711639404,0.7429794669151306,0.4,1.6679340600967407,0.8714467883110046
1.136256456375122,0.9130401611328125,0.22321629524230957,0.6070811152458191,0.35,2.198549270629883,0.6689270734786987
0.7890615463256836,1.1874841451644897,-0.39842259883880615,0.7190638780593872,0.55,2.375126600265503,0.8461999893188477
1.010123372077942,0.5852921009063721,0.4248312711715698,0.36881694197654724,0.6,1.9749020338058472,0.5042495131492615
1.0089085102081299,1.1072092056274414,-0.09830069541931152,0.6401717066764832,0.6,1.5903985500335693,0.73212730884552
1.1347624063491821,0.8732938766479492,0.2614685297012329,0.6149659156799316,0.55,1.64281165599823,0.6678845286369324
1.0229847431182861,1.0374361276626587,-0.014451384544372559,0.7323592901229858,0.5,1.7527425289154053,0.7867180705070496
0.9588630795478821,0.8961004614830017,0.06276261806488037,0.6006671786308289,0.55,1.9527667760849,0.6963731646537781
0.9232730269432068,1.0773929357528687,-0.15411990880966187,0.8001538515090942,0.5,1.9477099180221558,0.8921955227851868
0.849186360836029,1.0912963151931763,-0.24210995435714722,0.706915557384491,0.5,1.66831374168396,0.7949808835983276
0.7914637923240662,1.0737580060958862,-0.28229421377182007,0.7925314903259277,0.65,1.7553776502609253,0.9088104367256165
0.891741931438446,0.8231860399246216,0.06855589151382446,0.5198389291763306,0.35,1.3397866487503052,0.6567055583000183
0.7675251364707947,1.1256879568099976,-0.3581628203392029,0.832292377948761,0.5,1.3490736484527588,0.9577986001968384
1.0219439268112183,0.8727487921714783,0.14919513463974,0.678514301776886,0.30000000000000004,1.7158787250518799,0.7416602373123169
0.9494016766548157,0.6665428280830383,0.28285884857177734,0.44887009263038635,0.6,1.8395698070526123,0.6156589388847351
0.8432164192199707,0.8553214073181152,-0.012104988098144531,0.6211808323860168,0.6,1.518227219581604,0.7391695380210876
1.0568397045135498,0.7228240966796875,0.3340156078338623,0.4420348107814789,0.35,2.1728529930114746,0.5174734592437744
0.7501919865608215,0.9344236254692078,-0.18423163890838623,0.6900494694709778,0.44999999999999996,1.761906623840332,0.7314332723617554
0.6883938908576965,1.0673279762268066,-0.3789340853691101,0.7665238380432129,0.44999999999999996,1.8148173093795776,0.8150745630264282
0.845472514629364,1.12852144241333,-0.28304892778396606,0.7529039978981018,0.55,1.5037425756454468,0.8870220184326172
1.0074373483657837,1.0012750625610352,0.006162285804748535,0.6919444799423218,0.4,1.756635308265686,0.7296158075332642
1.011554479598999,1.0127395391464233,-0.0011850595474243164,0.6540781259536743,0.44999999999999996,1.7349613904953003,0.7393277883529663
0.9509598016738892,0.9492504000663757,0.0017094016075134277,0.7249776124954224,0.35,1.730859637260437,0.8246404528617859
1.2407951354980469,0.8916211128234863,0.34917402267456055,0.5663396716117859,0.35,1.6387227773666382,0.624380886554718
0.9894838333129883,0.7404079437255859,0.24907588958740234,0.5580546259880066,0.44999999999999996,1.7829866409301758,0.6867568492889404
0.8746612668037415,0.9729993939399719,-0.09833812713623047,0.7100281119346619,0.44999999999999996,1.7522234916687012,0.8548991084098816
1.1378581523895264,0.9743214845657349,0.1635366678237915,0.6862344741821289,0.35,1.3962761163711548,0.7303482294082642
1.5162290334701538,1.1912238597869873,0.3250051736831665,0.6390386819839478,0.55,1.8336008787155151,0.8246753811836243
0.5475921034812927,1.3382567167282104,-0.7906646132469177,0.7886776328086853,0.55,1.91416335105896,0.9664549827575684
0.9345733523368835,1.1647363901138306,-0.23016303777694702,0.677089273929596,0.6,2.1623966693878174,0.8449115753173828
1.045587420463562,1.6761627197265625,-0.6305752992630005,0.7910310626029968,0.7,1.453027606010437,0.9307060241699219
1.0748693943023682,0.7288808226585388,0.34598857164382935,0.6621013879776001,0.44999999999999996,2.0252697467803955,0.8629536032676697
1.0738986730575562,1.4253774881362915,-0.35147881507873535,0.7966935038566589,0.65,1.3707976341247559,0.9708023071289062
1.3054269552230835,0.748661458492279,0.5567654967308044,0.5872196555137634,0.65,2.200298309326172,0.8239966630935669
1.3360844850540161,0.862737774848938,0.4733467102050781,0.5990003943443298,0.44999999999999996,1.4789267778396606,0.8034476637840271
0.8926246762275696,1.0532559156417847,-0.1606312394142151,0.5750114321708679,0.5,1.8363611698150635,0.7313448190689087
0.8776882290840149,0.9262674450874329,-0.04857921600341797,0.590793251991272,0.5,1.7046669721603394,0.8132449388504028
0.8884243965148926,0.9256734848022461,-0.037249088287353516,0.5327393412590027,0.55,2.026304244995117,0.7374034523963928
0.7522658705711365,1.1870675086975098,-0.4348016381263733,0.6111977100372314,0.65,1.8476622104644775,0.7536033987998962
1.275029182434082,0.9490071535110474,0.32602202892303467,0.6322736740112305,0.7,1.986923098564148,0.8160449862480164
1.062220811843872,0.8468827605247498,0.21533805131912231,0.5185409784317017,0.35,2.2330455780029297,0.7157642245292664
0.8977312445640564,0.9012336730957031,-0.0035024285316467285,0.5247479677200317,0.65,1.838045358657837,0.6890379786491394
0.7529680132865906,0.9217031598091125,-0.16873514652252197,0.47639235854148865,0.44999999999999996,1.9173940420150757,0.5925911068916321
1.06631338596344,1.0040963888168335,0.062216997146606445,0.720487117767334,0.5,1.7523812055587769,0.7964762449264526
0.649695098400116,1.3233063220977783,-0.6736112236976624,0.643787682056427,0.55,2.2571170330047607,0.779660165309906
0.805057942867279,1.2455753087997437,-0.4405173659324646,0.7277911305427551,0.44999999999999996,1.8788514137268066,0.8444835543632507
1.0495184659957886,0.6355100870132446,0.41400837898254395,0.5100218057632446,0.55,1.900876760482788,0.6032633185386658
1.037658929824829,1.237489104270935,-0.19983017444610596,0.7990617156028748,0.65,1.5985605716705322,0.895257294178009
0.43584808707237244,1.2338883876800537,-0.7980403006076813,0.8024720549583435,0.55,1.760722041130066,0.8578283190727234
0.8205280303955078,0.8951592445373535,-0.0746312141418457,0.6176275610923767,0.55,2.1235110759735107,0.768547773361206
1.0252423286437988,0.9725418090820312,0.05270051956176758,0.7680813670158386,0.6,1.8888636827468872,0.9314935803413391
0.5950025916099548,1.4232960939407349,-0.82829350233078,0.7769611477851868,0.8,1.6164052486419678,0.8494394421577454
1.4695446491241455,0.8627142310142517,0.6068304181098938,0.5977356433868408,0.55,1.9147628545761108,0.6870186924934387
1.2782219648361206,0.8016172647476196,0.476604700088501,0.5941037535667419,0.5,1.8447057008743286,0.7374042868614197
0.9377425312995911,0.8273494839668274,0.11039304733276367,0.42841339111328125,0.19999999999999996,1.467699408531189,0.5298684239387512
1.3904271125793457,0.9603297114372253,0.43009740114212036,0.6366750597953796,0.5,2.083789587020874,0.8084734082221985
1.0648795366287231,0.9848650097846985,0.08001452684402466,0.5935006141662598,0.65,1.705865502357483,0.7687726020812988
1.0746347904205322,1.2001677751541138,-0.12553298473358154,0.7411236763000488,0.5,1.8436275720596313,0.7821267247200012
1.2880901098251343,1.0512980222702026,0.23679208755493164,0.6584214568138123,0.15000000000000002,1.8756359815597534,0.7877286076545715
1.1571134328842163,1.2131484746932983,-0.05603504180908203,0.6727132797241211,0.4,1.8285572528839111,0.836346447467804
1.262209415435791,1.2127069234848022,0.04950249195098877,0.6450973749160767,0.44999999999999996,2.0457615852355957,0.7515569925308228
0.8575283288955688,1.1941239833831787,-0.33659565448760986,0.5819698572158813,0.65,2.4191348552703857,0.7548152208328247
1.1576944589614868,0.9530272483825684,0.20466721057891846,0.6433659791946411,0.65,1.8055654764175415,0.7982456684112549
1.1908197402954102,0.6938977241516113,0.49692201614379883,0.41864368319511414,0.5,1.8926968574523926,0.5513238310813904
1.2431496381759644,0.9864796996116638,0.25666993856430054,0.5632897019386292,0.7,1.941650629043579,0.7331089973449707
0.7526955604553223,1.1381313800811768,-0.3854358196258545,0.6162409782409668,0.5,1.989242434501648,0.6930858492851257
0.9490932822227478,1.221002221107483,-0.2719089388847351,0.7997130751609802,0.25,1.4115475416183472,0.8973708152770996
1.0567418336868286,0.8279227614402771,0.2288190722465515,0.4521287977695465,0.65,1.6407510042190552,0.5751223564147949
1.06131112575531,0.9395182728767395,0.12179285287857056,0.6358078122138977,0.44999999999999996,1.4707841873168945,0.8135957717895508
0.8459068536758423,1.004318118095398,-0.15841126441955566,0.5857748985290527,0.35,1.6821321249008179,0.7418408989906311
1.2069453001022339,1.0505644083023071,0.15638089179992676,0.7059714198112488,0.4,1.332262635231018,0.8330073356628418
0.8614525198936462,0.9095582962036133,-0.04810577630996704,0.5730908513069153,0.55,1.7504504919052124,0.7356004118919373
0.9854302406311035,1.2421365976333618,-0.2567063570022583,0.8199410438537598,0.6,1.5661507844924927,0.9099910855293274
1.12582266330719,1.0049303770065308,0.12089228630065918,0.674811840057373,0.6,1.7435564994812012,0.7417614459991455
0.979243278503418,1.059321641921997,-0.0800783634185791,0.6476675868034363,0.7,1.4786410331726074,0.8164917230606079
1.0957539081573486,1.1695812940597534,-0.07382738590240479,0.7405521273612976,0.6,1.4266016483306885,0.8305568695068359
0.9765834212303162,1.008852243423462,-0.03226882219314575,0.5837188363075256,0.6,1.8101330995559692,0.6468693614006042
1.0608593225479126,1.0283199548721313,0.03253936767578125,0.6009723544120789,0.44999999999999996,1.2086175680160522,0.7701624035835266
1.245629906654358,1.0750569105148315,0.17057299613952637,0.6844046711921692,0.55,1.6271783113479614,0.8312742114067078
0.9995905160903931,1.0409387350082397,-0.04134821891784668,0.631476104259491,0.65,1.5047798156738281,0.8323505520820618
0.9931082725524902,0.8617826700210571,0.1313256025314331,0.672707200050354,0.5,1.5480672121047974,0.8942096829414368
1.0839312076568604,0.8038107752799988,0.2801204323768616,0.545129120349884,0.6,1.8296334743499756,0.649110734462738
0.9729291200637817,1.0893982648849487,-0.11646914482116699,0.6589908003807068,0.65,1.8692110776901245,0.7332046031951904
0.9528968930244446,1.2774595022201538,-0.32456260919570923,0.8288933634757996,0.35,1.7117633819580078,0.8859259486198425
0.5785982012748718,1.204451084136963,-0.6258528828620911,0.6071759462356567,0.65,1.7870457172393799,0.6792553067207336
0.7371826171875,1.2620903253555298,-0.5249077081680298,0.7006136775016785,0.44999999999999996,2.0359909534454346,0.7877561450004578
1.0430790185928345,1.195766568183899,-0.15268754959106445,0.8186256289482117,0.35,1.742227554321289,0.878246009349823
1.2244484424591064,1.3061193227767944,-0.08167088031768799,0.8289678692817688,0.7,1.5108872652053833,0.8607438206672668
1.1280673742294312,1.2657164335250854,-0.1376490592956543,0.7352938055992126,0.5,1.8496407270431519,0.798107385635376
1.3039520978927612,1.1901673078536987,0.1137847900390625,0.7780710458755493,0.44999999999999996,1.9545408487319946,0.8552017211914062
0.9627828598022461,1.1524933576583862,-0.18971049785614014,0.7238309979438782,0.6,2.1856889724731445,0.8370450139045715
1.0077626705169678,1.054026484489441,-0.046263813972473145,0.5361480712890625,0.44999999999999996,1.8597774505615234,0.5837126970291138
1.000333547592163,1.3608490228652954,-0.3605154752731323,0.8297306299209595,0.30000000000000004,1.6254092454910278,0.8873993158340454
1.3209638595581055,0.7672082781791687,0.5537555813789368,0.4972512423992157,0.35,1.9406818151474,0.6056380271911621
1.3570793867111206,0.9035520553588867,0.4535273313522339,0.6445614099502563,0.5,1.9409104585647583,0.769584596157074
0.961126983165741,1.47077214717865,-0.5096451640129089,0.794589102268219,0.5,1.8429092168807983,0.822998046875
1.0268511772155762,1.2461522817611694,-0.21930110454559326,0.7424613833427429,0.44999999999999996,2.04982590675354,0.8293676376342773
1.2034016847610474,1.0798730850219727,0.12352859973907471,0.6945784091949463,0.5,1.805330753326416,0.7646085023880005
1.2129504680633545,0.7203367352485657,0.4926137328147888,0.43948784470558167,0.5,1.4372222423553467,0.5654253363609314
1.2734774351119995,1.1865838766098022,0.08689355850219727,0.7472681403160095,0.6,1.532854437828064,0.8345023989677429
1.3140881061553955,1.2431877851486206,0.0709003210067749,0.7944819927215576,0.5,1.5447475910186768,0.8611847162246704
1.2468754053115845,1.4084011316299438,-0.16152572631835938,0.790763795375824,0.6,1.616581678390503,0.8481592535972595
0.9212226271629333,1.6553939580917358,-0.7341713309288025,0.8018994331359863,0.5,1.6993451118469238,0.8065510988235474
1.2438757419586182,0.9367823004722595,0.30709344148635864,0.5740336775779724,0.35,1.9002472162246704,0.6397894024848938
0.8233556151390076,1.4705495834350586,-0.647193968296051,0.9049565196037292,0.55,1.9245866537094116,0.9367558360099792
1.2376794815063477,0.9693289995193481,0.2683504819869995,0.6183086037635803,0.6,2.0849692821502686,0.7285662889480591
1.4138988256454468,0.8708627820014954,0.5430360436439514,0.5946313142776489,0.44999999999999996,1.7418209314346313,0.7266805768013
0.997850239276886,1.3206332921981812,-0.32278305292129517,0.7907851338386536,0.6,2.039273738861084,0.8577994704246521
1.1142505407333374,1.2323979139328003,-0.11814737319946289,0.7787428498268127,0.35,1.3601715564727783,0.8583881258964539
1.194792628288269,1.3721518516540527,-0.1773592233657837,0.8077031373977661,0.5,1.4419306516647339,0.8896231055259705
1.1576826572418213,1.0417884588241577,0.11589419841766357,0.5376418232917786,0.55,1.514804720878601,0.6682077646255493
1.280653715133667,1.0101157426834106,0.27053797245025635,0.6025626063346863,0.30000000000000004,1.8969331979751587,0.7345103621482849
1.301817774772644,0.8900108337402344,0.41180694103240967,0.531167209148407,0.44999999999999996,1.695623755455017,0.6352046132087708
0.8817650079727173,1.195357322692871,-0.3135923147201538,0.7346768379211426,0.6,1.8507583141326904,0.8581945300102234
1.1477631330490112,1.2501457929611206,-0.10238265991210938,0.6702377200126648,0.5,1.3653788566589355,0.7803013920783997
1.1170532703399658,1.093047022819519,0.024006247520446777,0.6759174466133118,0.6,1.6385180950164795,0.8001157641410828
1.269630789756775,1.0220829248428345,0.24754786491394043,0.7193055152893066,0.44999999999999996,2.0135843753814697,0.8752894401550293
1.3882339000701904,0.8927842378616333,0.49544966220855713,0.6872480511665344,0.35,1.589850664138794,0.8289198279380798
0.9418563842773438,1.309280276298523,-0.3674238920211792,0.7345797419548035,0.65,2.058288335800171,0.8549907803535461
1.152610182762146,1.1391397714614868,0.01347041130065918,0.6566835045814514,0.6,2.283700704574585,0.7980157732963562
1.3331166505813599,0.9321743249893188,0.400942325592041,0.6897463202476501,0.55,2.155560255050659,0.7680339813232422
0.9547019004821777,1.3326061964035034,-0.3779042959213257,0.724715530872345,0.7,2.0704474449157715,0.832990288734436
0.9684047698974609,1.2679191827774048,-0.29951441287994385,0.7591158151626587,0.5,1.6346718072891235,0.7959949374198914
1.3094347715377808,1.1566112041473389,0.1528235673904419,0.6921295523643494,0.35,1.8477994203567505,0.8198811411857605
0.9395315051078796,1.3517484664916992,-0.4122169613838196,0.8229727149009705,0.6,1.635270357131958,0.8976009488105774
1.2081609964370728,0.9707744717597961,0.2373865246772766,0.5229553580284119,0.44999999999999996,1.6697109937667847,0.6192852854728699
1.379081130027771,1.0771626234054565,0.30191850662231445,0.6428261399269104,0.44999999999999996,2.1690351963043213,0.7860795855522156
0.9146236777305603,1.3346357345581055,-0.42001205682754517,0.7957027554512024,0.65,2.0952253341674805,0.8687910437583923
1.2640143632888794,1.1598767042160034,0.10413765907287598,0.7793657183647156,0.4,2.006103754043579,0.8652858138084412
1.4106072187423706,1.0178827047348022,0.39272451400756836,0.6153152585029602,0.6,2.057825803756714,0.7060531973838806
1.1499066352844238,1.0354368686676025,0.11446976661682129,0.5817815065383911,0.7,1.9260975122451782,0.7188652157783508
1.4393234252929688,0.8826391100883484,0.5566843152046204,0.4890548288822174,0.44999999999999996,1.9297784566879272,0.5983235836029053
1.342137336730957,1.1045458316802979,0.23759150505065918,0.7332730293273926,0.4,1.633531093597412,0.8390859961509705
1.3625105619430542,1.1375693082809448,0.22494125366210938,0.6640567779541016,0.65,1.6829124689102173,0.7618843913078308
0.908979594707489,1.2824465036392212,-0.3734669089317322,0.7710431814193726,0.44999999999999996,2.0843145847320557,0.8354469537734985
1.4229377508163452,0.8833481669425964,0.5395895838737488,0.5434516072273254,0.30000000000000004,2.153689384460449,0.6458267569541931
0.8875648379325867,1.107985258102417,-0.22042042016983032,0.667270302772522,0.5,1.7139447927474976,0.7465303540229797
1.3768080472946167,1.059072732925415,0.31773531436920166,0.5907284021377563,0.4,1.552643895149231,0.6812946200370789
1.1028389930725098,1.207683801651001,-0.10484480857849121,0.7243825793266296,0.5,1.7230979204177856,0.7731248140335083
1.243477702140808,1.0246288776397705,0.2188488245010376,0.5813139081001282,0.4,2.0797119140625,0.664951741695404
1.124125599861145,1.137432336807251,-0.013306736946105957,0.628108024597168,0.4,1.5519624948501587,0.7179699540138245
1.1800823211669922,1.1017874479293823,0.07829487323760986,0.7005342841148376,0.5,1.4385159015655518,0.7716270685195923
1.0838160514831543,1.1000727415084839,-0.01625669002532959,0.6481939554214478,0.44999999999999996,1.8909674882888794,0.7521414160728455
1.0460566282272339,1.7944347858428955,-0.7483781576156616,0.7771942019462585,0.7,1.786394715309143,0.9602993130683899
0.6590973138809204,1.4112846851348877,-0.7521873712539673,0.6870523691177368,0.44999999999999996,1.8114843368530273,0.7993113994598389
0.7811848521232605,1.3950303792953491,-0.6138455271720886,0.6860349774360657,0.4,1.9777060747146606,0.9068586230278015
0.8526156544685364,1.4125076532363892,-0.5598919987678528,0.6838879585266113,0.55,1.774872899055481,0.9248759150505066
1.1469316482543945,1.24669349193573,-0.09976184368133545,0.648853600025177,0.55,2.0216689109802246,0.768356204032898
0.7850727438926697,1.0685909986495972,-0.2835182547569275,0.5645894408226013,0.55,1.556384801864624,0.7567930221557617
1.2461494207382202,0.8959112167358398,0.35023820400238037,0.6409720778465271,0.4,1.7774572372436523,0.7842461466789246
0.762880265712738,1.2778301239013672,-0.5149498581886292,0.7731128931045532,0.6,2.2297816276550293,0.8667007684707642
0.6738455891609192,0.8471086621284485,-0.1732630729675293,0.4856110215187073,0.75,1.795627236366272,0.7346644401550293
0.7022761702537537,0.9056223034858704,-0.2033461332321167,0.5955957174301147,0.5,1.7586686611175537,0.7744032740592957
0.9389590620994568,0.7252939343452454,0.21366512775421143,0.4590729773044586,0.4,1.7935115098953247,0.5576829314231873
1.0077733993530273,0.9615790247917175,0.046194374561309814,0.6666180491447449,0.65,1.5547337532043457,0.8691080212593079
0.6797108054161072,0.9071030020713806,-0.22739219665527344,0.7398166060447693,0.55,1.9330579042434692,0.8447989821434021
0.515808641910553,0.584075391292572,-0.06826674938201904,0.549818217754364,0.5,1.6941379308700562,0.798088550567627
0.9783380627632141,0.7594454884529114,0.21889257431030273,0.39389568567276,0.55,1.549768090248108,0.5577815175056458
0.7652820944786072,1.2071566581726074,-0.44187456369400024,0.7977315783500671,0.55,1.8205972909927368,0.9063310623168945
0.8612728118896484,1.1663568019866943,-0.3050839900970459,0.7276141047477722,0.7,1.7586942911148071,0.7995638847351074
1.28452467918396,0.6373831629753113,0.6471415162086487,0.5351775884628296,0.6,1.7704508304595947,0.6262626647949219
1.2975313663482666,0.9789209365844727,0.31861042976379395,0.7346726655960083,0.44999999999999996,1.726453423500061,0.8071469664573669
0.9674049615859985,1.0719016790390015,-0.10449671745300293,0.7369292378425598,0.35,1.6608184576034546,0.8395633697509766
0.7821788787841797,1.1025902032852173,-0.3204113245010376,0.7102307677268982,0.35,2.024444341659546,0.8456768989562988
1.1632673740386963,1.0038121938705444,0.15945518016815186,0.7961055040359497,0.6,2.267906427383423,0.8910743594169617
0.9865369200706482,0.6919201016426086,0.29461681842803955,0.37515363097190857,0.5,2.009716510772705,0.49837037920951843
1.0885361433029175,0.9741274118423462,0.11440873146057129,0.5419533848762512,0.5,1.7289745807647705,0.7421967387199402
0.7971149682998657,1.0519760847091675,-0.25486111640930176,0.7326789498329163,0.6,1.5454506874084473,0.8570585250854492
1.2353625297546387,0.6373935341835022,0.5979689955711365,0.4788682460784912,0.4,1.3088308572769165,0.6472105383872986
0.9500765204429626,0.932214081287384,0.017862439155578613,0.6015117764472961,0.55,1.590116024017334,0.6682808995246887
0.8058509826660156,1.2850338220596313,-0.4791828393936157,0.8518932461738586,0.65,2.059180498123169,0.9191042184829712
1.0155333280563354,0.9812846183776855,0.0342487096786499,0.7431599497795105,0.5,1.7703763246536255,0.8227208256721497
1.1039921045303345,0.9645668864250183,0.13942521810531616,0.7243426442146301,0.6,1.9217900037765503,0.82827228307724
0.9381486177444458,0.9694332480430603,-0.0312846302986145,0.7116250991821289,0.30000000000000004,2.1469850540161133,0.8333359956741333
0.6781964302062988,0.9692472815513611,-0.29105085134506226,0.7612848281860352,0.4,1.8316766023635864,0.8485252261161804
0.9134117364883423,1.1571530103683472,-0.24374127388000488,0.7387577295303345,0.44999999999999996,1.7082898616790771,0.8794544339179993
0.910836398601532,0.6609678268432617,0.24986857175827026,0.6390457153320312,0.6,1.2792690992355347,0.8540746569633484
0.5405236482620239,1.073686957359314,-0.53316330909729,0.7191736102104187,0.55,1.8515628576278687,0.9194254279136658
0.8591440320014954,0.8364178538322449,0.02272617816925049,0.5426607728004456,0.30000000000000004,2.0045387744903564,0.7011361122131348
0.7392753958702087,0.6489166021347046,0.09035879373550415,0.4495951235294342,0.6,1.6419196128845215,0.6894079446792603
0.9554101824760437,0.7609285712242126,0.19448161125183105,0.507246196269989,0.44999999999999996,1.3547967672348022,0.75489342212677
1.0230170488357544,0.9106114506721497,0.11240559816360474,0.5413101315498352,0.19999999999999996,2.0469672679901123,0.7824627757072449
0.9669042825698853,0.8434264063835144,0.12347787618637085,0.4791603088378906,0.5,1.6346343755722046,0.6213014721870422
0.8332465291023254,1.0038920640945435,-0.17064553499221802,0.5335437655448914,0.5,1.8137993812561035,0.6780485510826111
1.0706514120101929,0.7314924001693726,0.3391590118408203,0.4707077145576477,0.4,1.5406403541564941,0.6819764971733093
1.1250449419021606,1.0355077981948853,0.08953714370727539,0.6694570183753967,0.35,1.7182708978652954,0.8170771598815918
1.1384552717208862,0.9057859778404236,0.23266929388046265,0.5409280061721802,0.6,1.965651273727417,0.6244673132896423
1.1268882751464844,1.14146888256073,-0.014580607414245605,0.605010449886322,0.44999999999999996,1.7148529291152954,0.6846035122871399
1.1291364431381226,0.9547762274742126,0.1743602156639099,0.5289939045906067,0.5,1.7605947256088257,0.6510645151138306
0.8951482772827148,1.3205698728561401,-0.4254215955734253,0.7084208726882935,0.5,1.3861550092697144,0.8092887997627258
0.879414975643158,1.1211519241333008,-0.24173694849014282,0.626315176486969,0.4,1.829250693321228,0.6935898065567017
1.0649231672286987,1.097224473953247,-0.03230130672454834,0.6600818037986755,0.6,1.6477749347686768,0.7304456830024719
1.0682518482208252,0.6806167960166931,0.3876350522041321,0.42565566301345825,0.44999999999999996,1.624770164489746,0.49611732363700867
0.8123367428779602,1.4231959581375122,-0.610859215259552,0.7672945857048035,0.55,1.8763056993484497,0.8378535509109497
0.8392093777656555,0.7307538390159607,0.10845553874969482,0.43317076563835144,0.55,1.916813611984253,0.4691203236579895
0.8747984766960144,0.967639148235321,-0.09284067153930664,0.4957965910434723,0.30000000000000004,2.039750814437866,0.5565972328186035
1.3614710569381714,0.7755762338638306,0.5858948230743408,0.4290766716003418,0.25,1.456646203994751,0.5074276924133301
0.9660331606864929,0.9100467562675476,0.05598640441894531,0.47222501039505005,0.30000000000000004,2.2146899700164795,0.5951747298240662
0.9327154159545898,0.9673476219177246,-0.034632205963134766,0.560641884803772,0.8,1.7950770854949951,0.6604344248771667
0.9239698648452759,0.5723891258239746,0.35158073902130127,0.3016989529132843,0.65,1.5410575866699219,0.4208938777446747
0.8740444183349609,1.0756291151046753,-0.20158469676971436,0.5757363438606262,0.25,1.7749547958374023,0.6606640815734863
1.1517994403839111,0.9110140800476074,0.2407853603363037,0.4840041697025299,0.4,1.53459894657135,0.5531701445579529
1.290312647819519,0.8331656455993652,0.4571470022201538,0.4865271747112274,0.4,2.1108078956604004,0.5701361298561096
0.8703352212905884,0.8333016633987427,0.0370335578918457,0.45128726959228516,0.4,1.5644187927246094,0.5090383291244507
0.921071469783783,1.0137385129928589,-0.09266704320907593,0.6417312026023865,0.4,2.0037033557891846,0.7580626010894775
0.909758985042572,1.1229523420333862,-0.2131933569908142,0.5300163626670837,0.5,1.7532103061676025,0.6458013653755188
1.1234612464904785,0.7948784828186035,0.328582763671875,0.37451690435409546,0.4,2.0765764713287354,0.45869818329811096
1.0024265050888062,0.8335734605789185,0.1688530445098877,0.48933106660842896,0.5,1.7884399890899658,0.6275192499160767
0.9054441452026367,0.7840235829353333,0.12142056226730347,0.5095961689949036,0.6,1.5565369129180908,0.6411145925521851
0.5295010209083557,1.181362509727478,-0.6518614888191223,0.71485435962677,0.6,1.6697803735733032,0.7714303135871887
0.9346804022789001,1.2886675596237183,-0.3539871573448181,0.6786743998527527,0.44999999999999996,1.6943819522857666,0.7614248394966125
1.061948299407959,1.0350574254989624,0.026890873908996582,0.7167747616767883,0.44999999999999996,1.24824059009552,0.7839511036872864
0.7155711054801941,1.3948299884796143,-0.6792588829994202,0.7970657348632812,0.6,1.8118646144866943,0.8515654802322388
0.8859308362007141,1.505411148071289,-0.619480311870575,0.8194971084594727,0.55,1.8176310062408447,0.8821727633476257
1.0946439504623413,1.0230315923690796,0.07161235809326172,0.48634758591651917,0.44999999999999996,1.5766701698303223,0.6071509718894958
0.9124703407287598,1.0751676559448242,-0.16269731521606445,0.6600004434585571,0.5,2.18204927444458,0.7295038104057312
1.1384974718093872,0.8330344557762146,0.3054630160331726,0.442256897687912,0.5,1.4988126754760742,0.5976398587226868
1.2109169960021973,0.8872060775756836,0.32371091842651367,0.4598696231842041,0.44999999999999996,2.138728618621826,0.596881091594696
0.838589608669281,0.9006010293960571,-0.06201142072677612,0.45004507899284363,0.55,1.8841851949691772,0.5943853259086609
1.1762681007385254,1.1593726873397827,0.016895413398742676,0.8301273584365845,0.55,1.6386651992797852,0.8763208389282227
0.9730325937271118,1.1503305435180664,-0.1772979497909546,0.7471141219139099,0.7,1.404622197151184,0.8945412635803223
0.9496962428092957,0.6873854994773865,0.2623107433319092,0.43878793716430664,0.4,1.9403742551803589,0.5823878645896912
1.1618690490722656,0.9878429770469666,0.17402607202529907,0.6038183569908142,0.4,1.7381428480148315,0.7568143010139465
0.9923462271690369,1.080863356590271,-0.08851712942123413,0.6644690036773682,0.5,1.8578357696533203,0.8026443719863892
1.2340184450149536,0.9020673036575317,0.3319511413574219,0.55446457862854,0.44999999999999996,1.4984617233276367,0.7121239900588989
1.0806063413619995,1.2425460815429688,-0.16193974018096924,0.7258581519126892,0.5,1.9720183610916138,0.8534225821495056
1.0535283088684082,1.0917891263961792,-0.038260817527770996,0.6982664465904236,0.55,1.7575888633728027,0.7632862329483032
0.9142362475395203,1.1207033395767212,-0.20646709203720093,0.5865713953971863,0.5,1.8041088581085205,0.7211484909057617
1.0647658109664917,1.228610634803772,-0.16384482383728027,0.6843541264533997,0.55,2.0536327362060547,0.8334207534790039
1.1581782102584839,1.1492985486984253,0.008879661560058594,0.6402098536491394,0.4,1.9046313762664795,0.7933921813964844
1.1838264465332031,0.7335987091064453,0.4502277374267578,0.4639114439487457,0.5,1.6450252532958984,0.6267601847648621
1.0104389190673828,1.2373992204666138,-0.22696030139923096,0.7130365371704102,0.5,1.7403769493103027,0.8834315538406372
0.5020235180854797,1.272191047668457,-0.7701675295829773,0.8350951075553894,0.5,1.6152905225753784,0.9621195197105408
1.2289247512817383,1.179857850074768,0.049066901206970215,0.6718490123748779,0.6,1.7357304096221924,0.7898387312889099
0.9504379630088806,1.0526736974716187,-0.10223573446273804,0.7147337794303894,0.65,1.6794281005859375,0.8301803469657898
0.8782985806465149,0.9572414755821228,-0.07894289493560791,0.7043747901916504,0.4,2.162038803100586,0.8295149803161621
1.1038850545883179,0.7776015400886536,0.3262835144996643,0.5417646169662476,0.44999999999999996,1.9491380453109741,0.738927960395813
0.8543610572814941,0.9836108088493347,-0.12924975156784058,0.5119031667709351,0.55,1.4814835786819458,0.6753541231155396
0.9928269386291504,0.7783157229423523,0.2145112156867981,0.4547208249568939,0.35,1.832066297531128,0.5596324801445007
0.958150327205658,1.0568673610687256,-0.09871703386306763,0.659273624420166,0.44999999999999996,1.815726637840271,0.8305196762084961
0.967990517616272,0.9189578890800476,0.049032628536224365,0.43416649103164673,0.65,1.9632806777954102,0.5591561198234558
0.8703300356864929,1.1345843076705933,-0.26425427198410034,0.5760979056358337,0.44999999999999996,1.5931555032730103,0.673839271068573
1.2294882535934448,1.0318787097930908,0.197609543800354,0.6506348848342896,0.5,1.7804534435272217,0.7412416338920593
0.9147318005561829,1.2015211582183838,-0.2867893576622009,0.6892727017402649,0.35,1.9883710145950317,0.759788453578949
0.9051982760429382,1.3422530889511108,-0.4370548129081726,0.7593151330947876,0.44999999999999996,1.8088765144348145,0.8132885098457336
0.8827362060546875,1.123053789138794,-0.24031758308410645,0.5755316615104675,0.30000000000000004,1.855047345161438,0.6736239790916443
0.8717548251152039,0.7878861427307129,0.08386868238449097,0.39577800035476685,0.65,1.7209514379501343,0.45584914088249207
1.0524879693984985,0.970082700252533,0.08240526914596558,0.5027647614479065,0.6,2.1986258029937744,0.6087721586227417
1.0762065649032593,1.164724588394165,-0.08851802349090576,0.7193040251731873,0.65,1.7214056253433228,0.7983344197273254
0.6227578520774841,0.8893133997917175,-0.2665555477142334,0.6404346823692322,0.55,1.7450695037841797,0.7151381969451904
0.963338315486908,0.9484697580337524,0.014868557453155518,0.5268647074699402,0.44999999999999996,2.0833537578582764,0.6323947310447693
1.2828365564346313,1.0340766906738281,0.24875986576080322,0.7338433861732483,0.30000000000000004,1.075974702835083,0.7931046485900879
0.46072107553482056,1.1042438745498657,-0.6435227990150452,0.7172419428825378,0.25,1.5109639167785645,0.7749175429344177
1.2938095331192017,0.6951701045036316,0.5986394286155701,0.4557419419288635,0.55,1.4195971488952637,0.5716678500175476
1.18952214717865,1.0911139249801636,0.09840822219848633,0.5708046555519104,0.5,1.996268391609192,0.6991788744926453
0.9886809587478638,0.5800240635871887,0.40865689516067505,0.35666707158088684,0.44999999999999996,1.9177769422531128,0.4685439169406891
1.2751201391220093,0.8396920561790466,0.43542808294296265,0.560006320476532,0.44999999999999996,1.6347904205322266,0.650760293006897
1.1945829391479492,1.035932183265686,0.15865075588226318,0.5283312201499939,0.5,1.4508252143859863,0.644152820110321
1.0993850231170654,0.8338024020195007,0.2655826210975647,0.6039484739303589,0.25,1.7135034799575806,0.7083449363708496
0.6051716208457947,1.107215404510498,-0.5020437836647034,0.754544734954834,0.8,2.1187617778778076,0.8312690854072571
0.767752468585968,1.1740001440048218,-0.40624767541885376,0.6430380940437317,0.5,1.8911775350570679,0.7715694308280945
1.193510890007019,0.7670974135398865,0.42641347646713257,0.5541834235191345,0.4,1.665191650390625,0.6685757637023926
1.07815682888031,0.9790539741516113,0.09910285472869873,0.67164546251297,0.4,1.367314338684082,0.7979499697685242
1.2727606296539307,0.940513551235199,0.3322470784187317,0.6489496827125549,0.65,1.8857488632202148,0.7969970703125
0.8456622958183289,1.2371551990509033,-0.39149290323257446,0.6649958491325378,0.44999999999999996,1.97115957736969,0.770436704158783
1.0495424270629883,1.066920280456543,-0.017377853393554688,0.7426913380622864,0.4,1.9529532194137573,0.8494474291801453
0.8087460398674011,1.3077239990234375,-0.4989779591560364,0.6186696887016296,0.75,2.0875442028045654,0.6961831450462341
1.2060827016830444,0.8712056279182434,0.334877073764801,0.45963039994239807,0.35,1.9333678483963013,0.5781516432762146
1.3765976428985596,0.8227340579032898,0.5538635849952698,0.631959855556488,0.4,1.7917910814285278,0.7328870892524719
1.3563135862350464,0.7246090173721313,0.631704568862915,0.48083820939064026,0.5,1.7736194133758545,0.6175575256347656
1.1655770540237427,0.7967472076416016,0.3688298463821411,0.4479072093963623,0.55,1.6561063528060913,0.6179805994033813
0.8429851531982422,1.3288030624389648,-0.48581790924072266,0.8064214587211609,0.55,1.6126768589019775,0.8794495463371277
1.1532878875732422,0.7971664667129517,0.3561214208602905,0.43426838517189026,0.55,1.740197777748108,0.5566300749778748
0.6891421675682068,1.5078715085983276,-0.8187293410301208,0.9650720953941345,0.7,1.4779952764511108,0.9971691370010376
1.184139609336853,0.8922500610351562,0.2918895483016968,0.6914123892784119,0.6,1.8449739217758179,0.8014973998069763
0.7748550772666931,1.0935953855514526,-0.3187403082847595,0.7079813480377197,0.4,1.8763355016708374,0.8198280334472656
1.2092804908752441,0.9564071893692017,0.2528733015060425,0.6361260414123535,0.44999999999999996,2.0731990337371826,0.7391796112060547
0.7476608157157898,1.2624707221984863,-0.5148099064826965,0.7675287127494812,0.55,1.8137527704238892,0.86930912733078
1.102866291999817,0.6063138842582703,0.49655240774154663,0.40201273560523987,0.4,1.6055718660354614,0.5314061045646667
0.8574854731559753,1.2727919816970825,-0.4153065085411072,0.7157076001167297,0.55,1.603027582168579,0.8133047223091125
1.2286783456802368,0.7959871292114258,0.43269121646881104,0.5461820960044861,0.5,1.9338760375976562,0.6564087867736816
0.9055382013320923,1.1604493856430054,-0.2549111843109131,0.6022759079933167,0.6,1.4320650100708008,0.6845088005065918
0.7348083257675171,1.1014978885650635,-0.3666895627975464,0.8224054574966431,0.44999999999999996,1.708223581314087,0.9399488568305969
1.4262975454330444,0.7116904854774475,0.7146070599555969,0.5022987723350525,0.35,1.8222522735595703,0.6168708205223083
1.1715168952941895,1.061582326889038,0.10993456840515137,0.6708129048347473,0.5,2.106947183609009,0.7525203824043274
0.8197288513183594,1.2205275297164917,-0.4007986783981323,0.7706002593040466,0.55,1.806104302406311,0.8328434824943542
0.8841032385826111,0.8553906679153442,0.028712570667266846,0.6421198844909668,0.5,1.5299583673477173,0.682499885559082
1.2119611501693726,0.8285911679267883,0.38336998224258423,0.4435008466243744,0.65,2.144496440887451,0.5514661073684692
0.9931203126907349,1.038960337638855,-0.04584002494812012,0.5588254332542419,0.44999999999999996,1.89957594871521,0.62823885679245
0.9182024002075195,1.1315994262695312,-0.21339702606201172,0.6277915239334106,0.6,1.9590635299682617,0.7507404088973999
1.0749884843826294,0.8413214683532715,0.2336670160293579,0.4759005606174469,0.6,1.545119285583496,0.588519275188446
0.8783990144729614,0.960852324962616,-0.08245331048965454,0.5174747705459595,0.35,1.851332664489746,0.5887227058410645
0.8613846898078918,1.1540844440460205,-0.29269975423812866,0.6493719220161438,0.65,1.6768944263458252,0.7074317336082458
1.0949255228042603,0.8342800140380859,0.2606455087661743,0.6532077193260193,0.30000000000000004,2.0069870948791504,0.7305426001548767
1.1416056156158447,0.8816814422607422,0.25992417335510254,0.5113409757614136,0.5,1.5534824132919312,0.6096196174621582
1.0534366369247437,0.8300008773803711,0.22343575954437256,0.5889844298362732,0.44999999999999996,1.5716228485107422,0.6789876222610474
1.0515769720077515,0.8747661709785461,0.17681080102920532,0.5923064351081848,0.44999999999999996,1.37088942527771,0.7097296714782715
0.9240701794624329,1.1293367147445679,-0.205266535282135,0.5582748651504517,0.5,1.6097111701965332,0.6329820156097412
0.8002063632011414,1.2941616773605347,-0.4939553141593933,0.9299187064170837,0.55,1.7535276412963867,0.9677538871765137
0.9110862612724304,0.820560872554779,0.09052538871765137,0.64724200963974,0.44999999999999996,1.7820991277694702,0.7358083724975586
0.8364452719688416,1.0769739151000977,-0.2405286431312561,0.5905702710151672,0.6,1.865713357925415,0.6603052020072937
0.9273463487625122,1.1769214868545532,-0.24957513809204102,0.8090295195579529,0.6,1.9370440244674683,0.8761770129203796
0.9478378295898438,1.1559057235717773,-0.2080678939819336,0.7422067523002625,0.5,1.5106309652328491,0.8378075957298279
1.1783446073532104,1.098075270652771,0.08026933670043945,0.720211923122406,0.4,1.8089138269424438,0.7946902513504028
1.145247220993042,0.5940181016921997,0.5512291193008423,0.31048065423965454,0.44999999999999996,1.8665510416030884,0.412497341632843
1.0273284912109375,0.982264518737793,0.04506397247314453,0.5874167680740356,0.5,1.6276309490203857,0.6703670620918274
0.8769821524620056,0.8718532919883728,0.0051288604736328125,0.5762082934379578,0.65,1.8619155883789062,0.6255469918251038
0.7446724772453308,1.284366488456726,-0.5396940112113953,0.7519673705101013,0.6,1.6405311822891235,0.8255817294120789
0.9745883345603943,1.1845518350601196,-0.20996350049972534,0.7882054448127747,0.55,1.5109214782714844,0.8408800959587097
1.2766343355178833,0.8084431886672974,0.46819114685058594,0.6303538084030151,0.55,2.0728909969329834,0.7233081459999084
1.1151536703109741,0.9148396849632263,0.2003139853477478,0.5086647868156433,0.7,1.929296612739563,0.5971845388412476
0.6471514105796814,1.4274959564208984,-0.780344545841217,0.8966696858406067,0.7,1.7609562873840332,0.9312511682510376
1.2237622737884521,0.8506624102592468,0.3730998635292053,0.5853937268257141,0.19999999999999996,1.795615553855896,0.673163115978241
0.9327557682991028,0.7201328277587891,0.21262294054031372,0.41665592789649963,0.65,2.0524203777313232,0.5318678021430969
1.0364186763763428,1.0708945989608765,-0.03447592258453369,0.6659333109855652,0.30000000000000004,1.281408429145813,0.7477567791938782
0.8140905499458313,1.0666900873184204,-0.2525995373725891,0.5462509393692017,0.55,1.7008570432662964,0.6017908453941345
1.262599229812622,0.8258363008499146,0.4367629289627075,0.4622219204902649,0.55,2.275489091873169,0.5761589407920837
1.0689003467559814,0.8992097973823547,0.1696905493736267,0.5286056995391846,0.65,1.7544633150100708,0.6286165118217468
1.0037323236465454,1.054256796836853,-0.05052447319030762,0.633466899394989,0.5,1.923330307006836,0.730656087398529
0.6636843681335449,1.355082392692566,-0.691398024559021,0.838854968547821,0.5,2.0170981884002686,0.891696572303772
1.025923252105713,0.8035465478897095,0.22237670421600342,0.46369266510009766,0.6,1.8240081071853638,0.5546186566352844
1.2980939149856567,1.030895471572876,0.26719844341278076,0.5681657195091248,0.5,1.631754755973816,0.6553652882575989
1.1194442510604858,1.1481937170028687,-0.028749465942382812,0.6441580653190613,0.35,1.846503496170044,0.6837416887283325
1.4796122312545776,0.7574154138565063,0.7221968173980713,0.46903106570243835,0.44999999999999996,1.9647307395935059,0.5783558487892151
1.279407262802124,0.7271634936332703,0.5522437691688538,0.44473621249198914,0.35,1.7375290393829346,0.552482008934021
0.8194742202758789,1.2729675769805908,-0.4534933567047119,0.8005218505859375,0.55,1.289794921875,0.8549992442131042
1.0418399572372437,1.2400259971618652,-0.19818603992462158,0.7082803249359131,0.5,1.9428831338882446,0.7821521759033203
0.8113008737564087,1.3028281927108765,-0.4915273189544678,0.8048831820487976,0.65,1.6851491928100586,0.8369653820991516
0.8565414547920227,1.1069599390029907,-0.250418484210968,0.674233615398407,0.4,2.1442832946777344,0.7488785982131958
1.1683531999588013,1.0292754173278809,0.1390777826309204,0.5636869668960571,0.55,1.994364857673645,0.6741688847541809
0.7874585390090942,1.3853507041931152,-0.597892165184021,0.8974952697753906,0.55,1.7486741542816162,0.9455267190933228
0.8954948782920837,0.8397921919822693,0.05570268630981445,0.5368845462799072,0.44999999999999996,1.3571971654891968,0.6371061205863953
1.1147907972335815,0.7605223655700684,0.3542684316635132,0.47121211886405945,0.44999999999999996,1.9419678449630737,0.5825360417366028
1.321594476699829,0.9539017081260681,0.367692768573761,0.5309051871299744,0.44999999999999996,1.4525381326675415,0.6229886412620544
1.332419753074646,0.9094961285591125,0.42292362451553345,0.6337067484855652,0.4,1.754042625427246,0.6972081065177917
1.3350683450698853,0.9417294859886169,0.3933388590812683,0.6039440035820007,0.55,1.5763053894042969,0.7003368735313416
1.116145133972168,1.2300515174865723,-0.1139063835144043,0.8409187197685242,0.6,1.9337846040725708,0.8881687521934509
0.8937951922416687,1.0437414646148682,-0.14994627237319946,0.5982683300971985,0.5,1.708141565322876,0.6972708106040955
1.1202936172485352,1.032207727432251,0.08808588981628418,0.6765744090080261,0.55,1.7131720781326294,0.7291167378425598
0.8491196632385254,0.6515274047851562,0.19759225845336914,0.3914709687232971,0.4,2.1997604370117188,0.5007100105285645
1.1477086544036865,0.6581894755363464,0.4895191788673401,0.33553382754325867,0.55,2.041027545928955,0.4354557991027832
1.0827436447143555,0.7682363390922546,0.31450730562210083,0.5362612009048462,0.4,2.281676769256592,0.6332015991210938
1.2231762409210205,0.9011505246162415,0.32202571630477905,0.6171678900718689,0.55,1.8623486757278442,0.7175050377845764
0.9170435070991516,1.0093785524368286,-0.092335045337677,0.6518558859825134,0.6,1.7580037117004395,0.7168824672698975
1.1842305660247803,1.0512726306915283,0.13295793533325195,0.7090925574302673,0.44999999999999996,2.0017154216766357,0.7749163508415222
1.24858820438385,0.9243786931037903,0.3242095112800598,0.5132390856742859,0.44999999999999996,1.721020221710205,0.6185832023620605
0.9609203338623047,1.1002699136734009,-0.1393495798110962,0.6333968043327332,0.55,1.870154619216919,0.7082200646400452
1.0125643014907837,1.0586704015731812,-0.04610610008239746,0.5615089535713196,0.6,1.9640058279037476,0.6378050446510315
0.8637771606445312,1.2662973403930664,-0.40252017974853516,0.6940844058990479,0.7,1.5754003524780273,0.7416079640388489
1.203857660293579,0.8328866958618164,0.3709709644317627,0.48271146416664124,0.55,1.738398551940918,0.5533438920974731
1.0683473348617554,1.1897960901260376,-0.12144875526428223,0.7285373210906982,0.4,1.7159678936004639,0.7760160565376282
0.7897601127624512,1.1395314931869507,-0.3497713804244995,0.672886848449707,0.5,1.9245485067367554,0.7487592101097107
0.8637995719909668,1.2698317766189575,-0.4060322046279907,0.7872185707092285,0.4,2.0547068119049072,0.8537378311157227
1.1899914741516113,0.8286556601524353,0.361335813999176,0.4603840410709381,0.4,1.6301658153533936,0.5750304460525513
0.9625696539878845,0.7814194560050964,0.18115019798278809,0.45259079337120056,0.6,1.7945436239242554,0.5619940161705017
1.2252610921859741,0.6598685383796692,0.5653925538063049,0.3890294134616852,0.35,1.7950701713562012,0.541675865650177
1.2903965711593628,0.8930805325508118,0.397316038608551,0.4811893105506897,0.44999999999999996,1.9717057943344116,0.5788505673408508
0.7410593032836914,1.1449816226959229,-0.40392231941223145,0.6527189612388611,0.65,1.8431155681610107,0.7495914697647095
0.9346472024917603,1.1320421695709229,-0.1973949670791626,0.5668219923973083,0.6,1.3219506740570068,0.6483587622642517
0.7405791282653809,1.1431139707565308,-0.4025348424911499,0.622714638710022,0.35,2.2055575847625732,0.751846432685852
0.7348436713218689,0.5821518898010254,0.1526917815208435,0.3226001262664795,0.44999999999999996,1.4609736204147339,0.3835683763027191
1.254708170890808,0.7983949780464172,0.45631319284439087,0.5708967447280884,0.6,1.5821545124053955,0.6680468916893005
0.8643326759338379,1.2093141078948975,-0.34498143196105957,0.6819726824760437,0.44999999999999996,1.850430965423584,0.7649196982383728
0.6779876947402954,1.3192611932754517,-0.6412734985351562,0.7814792990684509,0.65,1.6213728189468384,0.8256020545959473
0.9630720019340515,1.030922293663025,-0.06785029172897339,0.6127915382385254,0.4,1.7330245971679688,0.6789678931236267
0.9214076399803162,0.5852150321006775,0.33619260787963867,0.2522338926792145,0.4,1.8265019655227661,0.3473547101020813
1.0186238288879395,1.0390881299972534,-0.020464301109313965,0.5799240469932556,0.55,2.2304306030273438,0.6184987425804138
0.8529011607170105,0.9862592816352844,-0.13335812091827393,0.6516959071159363,0.35,1.6120760440826416,0.7326580882072449
0.996343731880188,0.8378268480300903,0.15851688385009766,0.624840259552002,0.55,1.8803073167800903,0.7479591965675354
1.1717150211334229,0.9594524502754211,0.2122625708580017,0.557661235332489,0.44999999999999996,1.9125620126724243,0.6423717737197876
1.2294100522994995,0.8666305541992188,0.36277949810028076,0.6030043959617615,0.44999999999999996,1.6594098806381226,0.6827878952026367
0.5767070651054382,0.8607306480407715,-0.28402358293533325,0.5528308749198914,0.65,1.6467084884643555,0.6901583671569824
1.1509709358215332,1.0875605344772339,0.06341040134429932,0.7307039499282837,0.30000000000000004,2.0734808444976807,0.7666918039321899
0.8560032844543457,0.9244676828384399,-0.06846439838409424,0.5427297353744507,0.5,2.103119134902954,0.618445634841919
1.1401060819625854,0.8517913818359375,0.28831470012664795,0.5490841269493103,0.5,2.3985888957977295,0.6279944777488708
0.8748874068260193,0.9914625287055969,-0.11657512187957764,0.7323687672615051,0.6,2.5272655487060547,0.7865045666694641
1.0885778665542603,0.9450626373291016,0.1435152292251587,0.7172070741653442,0.6,2.1653172969818115,0.7875255942344666
1.0379942655563354,0.9924840927124023,0.045510172843933105,0.6742605566978455,0.44999999999999996,2.3194422721862793,0.7314079999923706
1.1647967100143433,0.8814654350280762,0.2833312749862671,0.644817054271698,0.7,2.261958360671997,0.7295796275138855
1.6268532276153564,1.043386697769165,0.5834665298461914,0.6907364130020142,0.75,1.2830840349197388,0.8696247339248657
1.249381184577942,1.4534043073654175,-0.20402312278747559,0.7778763175010681,0.55,2.0723650455474854,0.9326629638671875
1.2538461685180664,1.4174917936325073,-0.16364562511444092,0.7199298739433289,0.5,1.749099850654602,0.8951064348220825
1.2010401487350464,1.6961015462875366,-0.49506139755249023,0.7711086273193359,0.6,1.753735899925232,0.9343202710151672
0.9339966773986816,0.9763588905334473,-0.042362213134765625,0.5198640823364258,0.6,1.8723732233047485,0.6528620719909668
1.7269395589828491,0.7840914130210876,0.9428481459617615,0.5051928162574768,0.55,1.7239265441894531,0.7348194718360901
1.421846628189087,0.9035621881484985,0.5182844400405884,0.5305032134056091,0.44999999999999996,2.0466651916503906,0.6677904725074768
1.218509554862976,1.254271388053894,-0.03576183319091797,0.6292766332626343,0.65,1.2123515605926514,0.7860674858093262
1.6621588468551636,0.9307355284690857,0.7314233183860779,0.47836199402809143,0.65,1.5004422664642334,0.7537674903869629
0.9600357413291931,1.0190412998199463,-0.059005558490753174,0.5717023015022278,0.6,1.5152860879898071,0.7430061101913452
0.9699760675430298,1.3122066259384155,-0.34223055839538574,0.6562871336936951,0.44999999999999996,2.015981674194336,0.8201652765274048
0.9646379351615906,1.3201743364334106,-0.35553640127182007,0.6780375838279724,0.30000000000000004,1.6619259119033813,0.7857186198234558
1.2856104373931885,0.8001976013183594,0.4854128360748291,0.4424450993537903,0.35,1.7903215885162354,0.6464678049087524
1.1890119314193726,0.8219249844551086,0.3670869469642639,0.5130622982978821,0.44999999999999996,2.037658452987671,0.7402325868606567
0.917465329170227,1.2453972101211548,-0.32793188095092773,0.723399817943573,0.35,1.6784415245056152,0.8667476773262024
0.954032838344574,1.112152338027954,-0.15811949968338013,0.6783792972564697,0.55,1.896846890449524,0.8516697287559509
0.8237428665161133,1.091356635093689,-0.2676137685775757,0.5987952351570129,0.5,2.010683298110962,0.6572059988975525
0.7841213345527649,0.40637466311454773,0.37774667143821716,0.3170633018016815,0.44999999999999996,1.7695988416671753,0.4039427936077118
1.125290870666504,0.8964918255805969,0.22879904508590698,0.5947747826576233,0.44999999999999996,1.5887677669525146,0.6712986826896667
1.1450339555740356,1.2501579523086548,-0.10512399673461914,0.5940594673156738,0.7,2.0231316089630127,0.6620287299156189
0.8342256546020508,1.2547695636749268,-0.420543909072876,0.6749925017356873,0.4,1.754471778869629,0.7591431140899658
0.857726514339447,1.249926209449768,-0.39219969511032104,0.8092708587646484,0.65,1.7728021144866943,0.8842580914497375
1.1845641136169434,0.5061282515525818,0.6784358620643616,0.37009352445602417,0.7,1.708752989768982,0.5012795329093933
1.297042965888977,0.8966125845909119,0.4004303812980652,0.6829589009284973,0.44999999999999996,1.9098948240280151,0.8063517808914185
1.1851015090942383,0.9376005530357361,0.2475009560585022,0.6600386500358582,0.55,1.8176383972167969,0.7652087211608887
0.6407578587532043,1.0258594751358032,-0.3851016163825989,0.6195549964904785,0.6,1.8788955211639404,0.8074426651000977
0.9166143536567688,1.3306419849395752,-0.4140276312828064,0.7029896974563599,0.55,2.1216232776641846,0.7719534039497375
1.0657395124435425,1.0600802898406982,0.005659222602844238,0.7428793907165527,0.35,2.0675456523895264,0.8277002573013306
1.048535704612732,1.0321972370147705,0.016338467597961426,0.662666380405426,0.7,1.722450852394104,0.7875710129737854
1.3009694814682007,0.9461132287979126,0.3548562526702881,0.6118342280387878,0.44999999999999996,1.9966840744018555,0.7054302096366882
0.9525119662284851,0.7330493330955505,0.21946263313293457,0.5240765810012817,0.5,1.8563977479934692,0.6601960062980652
0.7991434931755066,1.0041680335998535,-0.20502454042434692,0.6011930108070374,0.5,1.347540259361267,0.7241002917289734
0.7991355061531067,0.9114908576011658,-0.11235535144805908,0.5423969626426697,0.6,1.9149785041809082,0.6699269413948059
0.820706307888031,1.1448501348495483,-0.32414382696151733,0.6573821902275085,0.6,1.8385549783706665,0.7692470550537109
0.8388010263442993,1.3318172693252563,-0.49301624298095703,0.8636064529418945,0.44999999999999996,1.830939531326294,0.9571353793144226
0.80059814453125,0.9028037190437317,-0.10220557451248169,0.6264037489891052,0.5,1.9324594736099243,0.7848650813102722
0.6018906235694885,1.2090520858764648,-0.6071614623069763,0.8250724673271179,0.4,1.416277289390564,0.8821477890014648
0.977574348449707,1.1456869840621948,-0.1681126356124878,0.7199827432632446,0.6,1.715303897857666,0.7848169207572937
1.1249682903289795,0.7306606769561768,0.39430761337280273,0.5257496237754822,0.35,1.8766433000564575,0.6201961636543274
0.761889636516571,1.0075082778930664,-0.24561864137649536,0.6342561841011047,0.6,1.7895432710647583,0.8897868990898132
1.0745620727539062,1.1354576349258423,-0.060895562171936035,0.7281007766723633,0.4,1.7013895511627197,0.8030300140380859
1.507222056388855,1.0763435363769531,0.43087852001190186,0.7533384561538696,0.35,2.042550802230835,0.8542593121528625
1.1933177709579468,1.1740964651107788,0.01922130584716797,0.8044080138206482,0.6,2.07365083694458,0.8610014915466309
1.2768510580062866,1.2342442274093628,0.04260683059692383,0.8057565093040466,0.65,1.799248218536377,0.935698926448822
0.8197916150093079,1.1289526224136353,-0.3091610074043274,0.6050854921340942,0.8,1.7151451110839844,0.7497247457504272
1.1385729312896729,1.1309759616851807,0.0075969696044921875,0.7121860384941101,0.55,1.7867649793624878,0.8174970746040344
1.0683698654174805,0.9324831366539001,0.13588672876358032,0.4895295202732086,0.55,1.9964286088943481,0.6518961787223816
1.1650300025939941,1.0878757238388062,0.07715427875518799,0.6890122294425964,0.55,1.7732917070388794,0.7646358609199524
1.2843509912490845,1.0162022113800049,0.2681487798690796,0.7113326191902161,0.4,2.0249648094177246,0.8007566332817078
1.2423362731933594,0.9307069778442383,0.3116292953491211,0.6473825573921204,0.44999999999999996,2.025745391845703,0.765367329120636
0.9946590662002563,1.157557487487793,-0.16289842128753662,0.6648005247116089,0.6,2.079735517501831,0.7029377818107605
0.9957398772239685,0.9821563959121704,0.013583481311798096,0.6216685771942139,0.4,1.9076591730117798,0.7103018164634705
0.9931683540344238,1.0559583902359009,-0.06279003620147705,0.6857017874717712,0.5,1.6073533296585083,0.7798959612846375
1.079236388206482,1.1769728660583496,-0.09773647785186768,0.7505699992179871,0.44999999999999996,1.5445061922073364,0.8468036651611328
1.3579256534576416,0.7283897399902344,0.6295359134674072,0.4886147677898407,0.5,1.8907833099365234,0.5995392203330994
1.1605137586593628,0.7199265360832214,0.44058722257614136,0.4873669147491455,0.5,1.1478468179702759,0.5742568373680115
1.1829906702041626,1.0788719654083252,0.1041187047958374,0.6620669960975647,0.5,1.9024035930633545,0.7619028091430664
1.149139165878296,1.1013063192367554,0.04783284664154053,0.6623967289924622,0.35,1.7749733924865723,0.7336041331291199
0.8857178688049316,0.982495903968811,-0.0967780351638794,0.6317853331565857,0.65,1.7990318536758423,0.7368122339248657
1.1410585641860962,1.2911227941513062,-0.15006422996520996,0.7080187201499939,0.6,2.015366554260254,0.7749553918838501
1.3906577825546265,0.6869344115257263,0.7037233710289001,0.3872961401939392,0.35,1.7258217334747314,0.5137016177177429
1.0217130184173584,1.3149385452270508,-0.2932255268096924,0.8115198016166687,0.55,1.4343762397766113,0.844864547252655
1.5576399564743042,0.8701885342597961,0.6874514222145081,0.5895215272903442,0.35,1.7184159755706787,0.6594482064247131
1.2615491151809692,1.0886526107788086,0.17289650440216064,0.6805888414382935,0.55,1.8890377283096313,0.7447317242622375
1.255719542503357,0.7742539644241333,0.48146557807922363,0.5467706322669983,0.5,1.7379575967788696,0.6487334966659546
1.3705955743789673,1.0809805393218994,0.28961503505706787,0.6362808346748352,0.4,1.8227405548095703,0.6880080103874207
1.0631600618362427,0.9593672156333923,0.10379284620285034,0.5817367434501648,0.55,1.7026777267456055,0.6906856894493103
1.3034809827804565,1.2095872163772583,0.09389376640319824,0.7815472483634949,0.35,1.7888413667678833,0.8273919224739075
1.0539629459381104,0.9563421607017517,0.09762078523635864,0.6409239768981934,0.44999999999999996,1.1424225568771362,0.7262045741081238
1.1320867538452148,1.1138296127319336,0.01825714111328125,0.7287613749504089,0.5,1.6752123832702637,0.7853078246116638
0.9389204382896423,1.2820810079574585,-0.34316056966781616,0.8213657736778259,0.6,1.923661231994629,0.8814235925674438
1.0358095169067383,1.215672492980957,-0.17986297607421875,0.7685449719429016,0.55,2.276313543319702,0.7884263396263123
0.9328275918960571,1.23433518409729,-0.3015075922012329,0.6645342707633972,0.75,2.093846559524536,0.713056743144989
1.1550657749176025,1.0486844778060913,0.10638129711151123,0.6929098963737488,0.65,1.259177803993225,0.7883778810501099
1.211111068725586,0.8928945660591125,0.3182165026664734,0.6014799475669861,0.30000000000000004,1.841583251953125,0.6896791458129883
0.5324352383613586,1.3357857465744019,-0.8033505082130432,0.7892824411392212,0.65,1.8265310525894165,0.8224660158157349
0.9720329642295837,1.044516921043396,-0.07248395681381226,0.6661441922187805,0.5,1.7671602964401245,0.7510884404182434
0.979918897151947,0.8919708132743835,0.08794808387756348,0.6413024067878723,0.6,1.917060136795044,0.6953282356262207
1.0882571935653687,0.9626988768577576,0.12555831670761108,0.5799040794372559,0.65,1.7673494815826416,0.7226751446723938
0.8477674722671509,1.1616407632827759,-0.313873291015625,0.7880178093910217,0.5,1.4690064191818237,0.8132193684577942
0.8833293318748474,1.0055853128433228,-0.12225598096847534,0.66359943151474,0.6,2.1595325469970703,0.743010401725769
0.7468562126159668,1.0603855848312378,-0.313529372215271,0.7313253283500671,0.44999999999999996,1.8635241985321045,0.7933505177497864
0.7867700457572937,0.9346367120742798,-0.14786666631698608,0.6930446028709412,0.7,1.769219994544983,0.7492130398750305
0.969560444355011,0.8964948654174805,0.07306557893753052,0.6726440787315369,0.6,1.6557155847549438,0.7233385443687439
0.9986635446548462,0.8630512356758118,0.13561230897903442,0.5131231546401978,0.5,1.8315448760986328,0.5769532918930054
0.8202066421508789,1.1074732542037964,-0.2872666120529175,0.7405054569244385,0.65,1.7278472185134888,0.7857868075370789
1.126319169998169,0.9549114108085632,0.1714077591896057,0.6280469298362732,0.5,1.6147725582122803,0.6731017827987671
0.9598291516304016,1.0014594793319702,-0.041630327701568604,0.5713108777999878,0.4,1.5304700136184692,0.6475617289543152
0.8268758654594421,1.2643104791641235,-0.4374346137046814,0.7926784753799438,0.6,1.511865258216858,0.8271709680557251
0.4322986602783203,1.6051368713378906,-1.1728382110595703,0.8326875567436218,0.5,2.0760083198547363,0.9122161269187927
1.2478156089782715,1.4554121494293213,-0.2075965404510498,0.7921775579452515,0.6,1.9300007820129395,0.9794663786888123
1.4690370559692383,1.2797398567199707,0.18929719924926758,0.7184150815010071,0.65,1.7372887134552002,0.9189460873603821
1.4683040380477905,1.3479194641113281,0.1203845739364624,0.6709122657775879,0.5,1.6875619888305664,0.8508284687995911
1.2479881048202515,0.9651956558227539,0.28279244899749756,0.5226134657859802,0.44999999999999996,1.8145266771316528,0.6448294520378113
1.1651872396469116,1.74848210811615,-0.5832948684692383,0.8770161867141724,0.7,2.0670909881591797,0.9412410855293274
1.231009840965271,0.7739189267158508,0.45709091424942017,0.5363630652427673,0.6,1.5634223222732544,0.7283068895339966
1.0493204593658447,1.1424918174743652,-0.09317135810852051,0.6649062037467957,0.44999999999999996,1.6197775602340698,0.8258704543113708
1.057847023010254,1.136102557182312,-0.0782555341720581,0.6988728046417236,0.65,1.4103106260299683,0.8183708190917969
1.0788277387619019,1.3378486633300781,-0.25902092456817627,0.8186487555503845,0.5,1.9138685464859009,0.9207002520561218
0.7377393841743469,0.7130838632583618,0.024655520915985107,0.5973172187805176,0.44999999999999996,1.797149419784546,0.708112359046936
1.0861752033233643,1.2718584537506104,-0.1856832504272461,0.7391325235366821,0.5,1.797731637954712,0.8497748374938965
1.046682357788086,1.2177343368530273,-0.1710519790649414,0.7538930773735046,0.44999999999999996,2.0303597450256348,0.8200556039810181
1.0164893865585327,0.7251119017601013,0.2913774847984314,0.477279394865036,0.44999999999999996,1.8863396644592285,0.6042328476905823
0.8386664390563965,1.0235061645507812,-0.18483972549438477,0.7324288487434387,0.6,1.840366005897522,0.9249904751777649
0.9764736294746399,0.7395420670509338,0.23693156242370605,0.5509635806083679,0.7,2.092216730117798,0.6852232813835144
1.1877866983413696,0.5473349094390869,0.6404517889022827,0.450204461812973,0.5,2.1132194995880127,0.5485621094703674
0.579042911529541,0.9939191937446594,-0.4148762822151184,0.6713430881500244,0.55,1.8374059200286865,0.7341721057891846
0.9968686103820801,0.49169641733169556,0.5051721930503845,0.3660087585449219,0.6,1.342706322669983,0.4583800435066223
0.7733235359191895,0.7472672462463379,0.026056289672851562,0.5586652159690857,0.55,2.009803056716919,0.6350481510162354
0.600988507270813,1.2167916297912598,-0.6158031225204468,0.717949390411377,0.55,1.567130208015442,0.8592543005943298
1.0609561204910278,0.590406060218811,0.4705500602722168,0.38261744379997253,0.5,1.92009437084198,0.5215813517570496
0.8063387870788574,0.7843940258026123,0.021944761276245117,0.539551854133606,0.6,1.4285378456115723,0.6247479319572449
1.1782277822494507,0.6788501739501953,0.49937760829925537,0.4977724552154541,0.55,2.0196995735168457,0.566531240940094
1.0228139162063599,0.8554880023002625,0.1673259139060974,0.5576274991035461,0.4,1.780851125717163,0.6777551770210266
1.141672968864441,0.7269862294197083,0.41468673944473267,0.5513651371002197,0.44999999999999996,1.7921222448349,0.6101717352867126
0.9019302725791931,1.0425571203231812,-0.14062684774398804,0.6588424444198608,0.6,1.5280503034591675,0.7578498721122742
1.0765174627304077,1.1611456871032715,-0.08462822437286377,0.7620893716812134,0.5,1.6594892740249634,0.8254842758178711
1.2569974660873413,1.021680235862732,0.23531723022460938,0.6064767837524414,0.55,1.6270642280578613,0.686849057674408
1.1133447885513306,0.8447672128677368,0.26857757568359375,0.5339545607566833,0.44999999999999996,2.072399854660034,0.6076551675796509
1.2097285985946655,0.57273930311203,0.6369892954826355,0.39167600870132446,0.5,2.3352034091949463,0.45008325576782227
1.2432644367218018,0.9901883006095886,0.25307613611221313,0.5858034491539001,0.5,2.125704050064087,0.6608669757843018
1.1812587976455688,1.07191801071167,0.10934078693389893,0.6034866571426392,0.5,1.936580777168274,0.7963706851005554
0.7994911074638367,0.9736618399620056,-0.17417073249816895,0.6712080240249634,0.4,2.0037941932678223,0.8152191042900085
1.1033014059066772,0.9840843081474304,0.11921709775924683,0.5231174826622009,0.55,1.8493874073028564,0.5856398344039917
1.0922996997833252,0.7799609303474426,0.31233876943588257,0.4781055450439453,0.4,1.875593662261963,0.6273331642150879
0.572346031665802,1.0048551559448242,-0.4325091242790222,0.6087127923965454,0.6,1.8588629961013794,0.7051053047180176
0.879751980304718,0.9769542813301086,-0.09720230102539062,0.6388694643974304,0.7,2.0257654190063477,0.8001205325126648
0.8631578683853149,1.1590055227279663,-0.29584765434265137,0.7896801233291626,0.25,2.1393957138061523,0.908003032207489
0.8674125671386719,1.1427942514419556,-0.2753816843032837,0.6933726668357849,0.65,1.7297108173370361,0.7923046946525574
1.019311547279358,0.6833676695823669,0.33594387769699097,0.505537211894989,0.44999999999999996,1.9613056182861328,0.6660105586051941
0.8099705576896667,0.6983909010887146,0.11157965660095215,0.4717831611633301,0.4,1.4466215372085571,0.6045751571655273
0.9273619055747986,1.2145236730575562,-0.28716176748275757,0.7504320740699768,0.7,1.7855252027511597,0.8013925552368164
0.8706483244895935,1.1874479055404663,-0.3167995810508728,0.6983724236488342,0.55,1.8395246267318726,0.77765291929245
0.9395257830619812,0.9969677925109863,-0.05744200944900513,0.6143650412559509,0.5,1.6225860118865967,0.7196522951126099
1.207924723625183,0.955429196357727,0.25249552726745605,0.6291012167930603,0.44999999999999996,1.9900487661361694,0.7175314426422119
1.2705565690994263,0.8529858589172363,0.41757071018218994,0.48283272981643677,0.35,1.9231281280517578,0.5692443251609802
1.0176161527633667,1.060877799987793,-0.04326164722442627,0.6571890115737915,0.19999999999999996,1.6293171644210815,0.724487841129303
1.070374608039856,1.0857654809951782,-0.015390872955322266,0.6002025604248047,0.6,1.8818665742874146,0.6580376029014587
0.7118193507194519,1.2175520658493042,-0.5057327151298523,0.7820736169815063,0.55,2.175478458404541,0.8480002284049988
1.2011686563491821,0.9325267672538757,0.2686418890953064,0.6243932247161865,0.35,1.9751744270324707,0.7043187022209167
0.9920616149902344,1.250055193901062,-0.25799357891082764,0.7113798260688782,0.65,1.9970568418502808,0.7599446177482605
1.268776297569275,1.0747877359390259,0.19398856163024902,0.5911747217178345,0.35,2.031846523284912,0.6617619395256042
0.8224140405654907,1.0989675521850586,-0.27655351161956787,0.5859336853027344,0.6,1.818257212638855,0.6499291062355042
1.0016920566558838,1.1183451414108276,-0.11665308475494385,0.7075981497764587,0.6,1.8164491653442383,0.7215750813484192
0.8779781460762024,0.9477251172065735,-0.0697469711303711,0.6173959970474243,0.5,1.7938839197158813,0.6883719563484192
0.949662983417511,1.0095350742340088,-0.0598720908164978,0.551495373249054,0.6,1.667930245399475,0.6931559443473816
0.8649234771728516,0.9703754782676697,-0.10545200109481812,0.5884791612625122,0.44999999999999996,1.677321195602417,0.6902002692222595
1.1411783695220947,0.7560736536979675,0.3851047158241272,0.38308796286582947,0.6,1.5838195085525513,0.441617876291275
1.0089715719223022,1.024240255355835,-0.015268683433532715,0.5208224654197693,0.55,1.5278723239898682,0.6116547584533691
0.8173837661743164,0.6927816271781921,0.12460213899612427,0.3804069757461548,0.30000000000000004,1.4747755527496338,0.41830822825431824
1.28559410572052,0.9120756983757019,0.3735184073448181,0.6133398413658142,0.44999999999999996,1.4006325006484985,0.7181998491287231
0.9711575508117676,1.133099913597107,-0.16194236278533936,0.5448771715164185,0.4,2.173731803894043,0.5780938267707825
1.3502392768859863,0.792731523513794,0.5575077533721924,0.450425922870636,0.35,1.7547399997711182,0.5945380330085754
1.0863018035888672,1.039820671081543,0.04648113250732422,0.5761857032775879,0.5,1.773834228515625,0.6402270793914795
1.3421303033828735,0.9241954684257507,0.4179348349571228,0.5327550768852234,0.6,1.751720905303955,0.557124674320221
0.991607129573822,0.8031234741210938,0.18848365545272827,0.5445640683174133,0.44999999999999996,1.593401551246643,0.6662718653678894
0.9363043904304504,1.2083591222763062,-0.2720547318458557,0.7149128913879395,0.6,2.0889947414398193,0.7691604495048523
1.0548008680343628,0.9532851576805115,0.10151571035385132,0.5733367204666138,0.30000000000000004,2.0873637199401855,0.7032884955406189
1.2323092222213745,1.178744912147522,0.05356431007385254,0.6899866461753845,0.7,1.8461695909500122,0.7331053018569946
0.9850574731826782,1.6545581817626953,-0.6695007085800171,0.8144270181655884,0.5,1.3837218284606934,0.9155303835868835
0.9665185809135437,1.5497519969940186,-0.5832334160804749,0.7809129953384399,0.6,2.2846126556396484,0.9093310236930847
1.1705875396728516,1.1586393117904663,0.011948227882385254,0.6614775061607361,0.4,2.050081729888916,0.7641150951385498
1.0628622770309448,1.2496978044509888,-0.18683552742004395,0.563260555267334,0.75,1.864315152168274,0.6835856437683105
0.8143620491027832,1.210701823234558,-0.3963397741317749,0.6633171439170837,0.55,2.0516228675842285,0.7315710783004761
1.1572657823562622,1.119905710220337,0.03736007213592529,0.5509681105613708,0.55,2.218432903289795,0.7559447288513184
1.3485716581344604,1.237430453300476,0.11114120483398438,0.6182007193565369,0.5,2.25223970413208,0.8172511458396912
0.9989800453186035,1.183106541633606,-0.18412649631500244,0.6195642352104187,0.6,2.302786350250244,0.7770552039146423
1.3529305458068848,0.7856773138046265,0.5672532320022583,0.7279736399650574,0.5,2.0702521800994873,0.8185653686523438
0.7778298258781433,1.3672537803649902,-0.5894239544868469,0.774071216583252,0.30000000000000004,1.3925226926803589,0.8209882974624634
0.9364252090454102,1.0559053421020508,-0.11948013305664062,0.5778640508651733,0.5,1.8300446271896362,0.6491876840591431
0.7897500991821289,0.95599365234375,-0.1662435531616211,0.5996121764183044,0.5,1.5690120458602905,0.7133048176765442
1.079032301902771,0.9668260812759399,0.11220622062683105,0.6043820381164551,0.5,2.4266889095306396,0.6831532716751099
0.9949858784675598,1.0755581855773926,-0.08057230710983276,0.5395193099975586,0.30000000000000004,2.0867767333984375,0.7489354610443115
0.8086503148078918,0.974242627620697,-0.16559231281280518,0.6127625107765198,0.65,1.9659972190856934,0.6554079651832581
1.1720349788665771,0.9220014810562134,0.25003349781036377,0.7363041043281555,0.30000000000000004,1.6807136535644531,0.8027624487876892
1.1569916009902954,0.9114372134208679,0.2455543875694275,0.5073596835136414,0.65,1.5890066623687744,0.6087523698806763
1.1838363409042358,0.9773783683776855,0.2064579725265503,0.6559700965881348,0.5,1.405652403831482,0.8129407167434692
0.9398496747016907,0.8923083543777466,0.04754132032394409,0.6867887377738953,0.4,1.8868563175201416,0.7659821510314941
0.8398072123527527,1.1380060911178589,-0.2981988787651062,0.678602933883667,0.5,1.9217164516448975,0.8151430487632751
1.2970603704452515,0.8247326016426086,0.4723277688026428,0.5892236828804016,0.44999999999999996,1.8598742485046387,0.7220264077186584
1.0226771831512451,1.1234898567199707,-0.10081267356872559,0.6527261734008789,0.4,1.921934723854065,0.8527742624282837
0.8260307312011719,1.0185842514038086,-0.19255352020263672,0.703909695148468,0.55,2.1610348224639893,0.7917192578315735
0.5544242858886719,1.374089241027832,-0.8196649551391602,0.8525571823120117,0.4,1.7990186214447021,0.9525138735771179
0.9612089395523071,1.037285327911377,-0.07607638835906982,0.684898316860199,0.35,2.1186347007751465,0.8041015863418579
0.8568178415298462,0.9718324542045593,-0.11501461267471313,0.7031747698783875,0.55,1.7647929191589355,0.8277701735496521
1.045593500137329,0.903221070766449,0.14237242937088013,0.7160274386405945,0.44999999999999996,1.9416176080703735,0.8137766718864441
0.8625537157058716,0.9184830784797668,-0.055929362773895264,0.6382681131362915,0.5,1.3132119178771973,0.771597683429718
0.9322502017021179,0.8493558764457703,0.08289432525634766,0.6539121270179749,0.4,1.9264811277389526,0.7133798599243164
0.6282310485839844,1.024417519569397,-0.3961864709854126,0.6653898358345032,0.55,1.994558572769165,0.8363822102546692
0.9094274640083313,1.1150896549224854,-0.20566219091415405,0.7656211853027344,0.6,1.412078857421875,0.8907864689826965
1.0496646165847778,1.0831120014190674,-0.03344738483428955,0.7374165654182434,0.35,2.0906765460968018,0.8489567041397095
0.8269937634468079,1.2558465003967285,-0.42885273694992065,0.7641206383705139,0.6,1.8945757150650024,0.8581295013427734
0.7692737579345703,0.8923057913780212,-0.12303203344345093,0.6082689166069031,0.44999999999999996,1.6166033744812012,0.6694013476371765
0.8679370880126953,1.2864786386489868,-0.4185415506362915,0.7692736983299255,0.44999999999999996,1.5340982675552368,0.9198467135429382
0.9310802817344666,1.066166639328003,-0.13508635759353638,0.6084778308868408,0.6,1.5653395652770996,0.7533006072044373
1.0617965459823608,1.081560492515564,-0.019763946533203125,0.6998664140701294,0.55,1.8534479141235352,0.7501950263977051
1.4576668739318848,0.47362834215164185,0.9840385317802429,0.5754632353782654,0.4,1.5632752180099487,0.6621155142784119
0.8993930816650391,0.9497929811477661,-0.05039989948272705,0.7792822122573853,0.6,1.5670033693313599,0.80877286195755
0.9278436899185181,1.0121049880981445,-0.08426129817962646,0.7450960278511047,0.35,1.8145407438278198,0.7816809415817261
0.6201769709587097,1.4368418455123901,-0.8166648745536804,0.7917692065238953,0.5,1.9513427019119263,0.8604278564453125
1.016086220741272,1.0480244159698486,-0.03193819522857666,0.755077600479126,0.5,1.9400908946990967,0.853517472743988
1.196772575378418,0.8587695956230164,0.3380029797554016,0.5568699836730957,0.5,2.4513638019561768,0.72152179479599
1.2770785093307495,1.1807730197906494,0.0963054895401001,0.7545941472053528,0.44999999999999996,2.1613314151763916,0.885510265827179
0.8233842849731445,1.6216230392456055,-0.7982387542724609,0.8145051002502441,0.55,1.6878793239593506,0.8291977047920227
1.1022804975509644,1.1782318353652954,-0.07595133781433105,0.6860663890838623,0.44999999999999996,1.6199947595596313,0.7955228090286255
1.400227427482605,1.0165022611618042,0.3837251663208008,0.7351865172386169,0.4,2.121049642562866,0.7779496312141418
1.0891857147216797,1.3602519035339355,-0.27106618881225586,0.8321977853775024,0.55,1.535923719406128,0.8685026168823242
1.3714157342910767,0.8018127679824829,0.5696029663085938,0.4569944441318512,0.5,1.9495350122451782,0.6058012843132019
1.0591354370117188,1.161991000175476,-0.10285556316375732,0.7209290862083435,0.65,1.8622978925704956,0.740628182888031
1.1167967319488525,1.1636217832565308,-0.04682505130767822,0.740308940410614,0.6,2.0493054389953613,0.7943264245986938
0.9883154034614563,1.3187906742095947,-0.3304752707481384,0.7808439135551453,0.5,1.7081271409988403,0.884156346321106
1.3083950281143188,0.8899032473564148,0.41849178075790405,0.5914112329483032,0.25,1.9178816080093384,0.6423844695091248
0.8846847414970398,1.5054274797439575,-0.6207427382469177,0.7331351637840271,0.5,1.1532697677612305,0.7591155767440796
1.2526520490646362,1.209084391593933,0.043567657470703125,0.7415084838867188,0.5,1.8648102283477783,0.8403607606887817
0.9541228413581848,1.321070671081543,-0.36694782972335815,0.6899691820144653,0.6,1.7438428401947021,0.7581947445869446
0.9767435193061829,0.9639154672622681,0.012828052043914795,0.5005607604980469,0.5,1.662630319595337,0.5303502082824707
1.0834176540374756,1.4424093961715698,-0.35899174213409424,0.8540827035903931,0.4,1.586085557937622,0.9051939249038696
1.474541425704956,0.8975874185562134,0.5769540071487427,0.5783087611198425,0.44999999999999996,1.8337665796279907,0.7416912913322449
0.9637488722801208,1.1812031269073486,-0.21745425462722778,0.6360673308372498,0.44999999999999996,1.36565101146698,0.8381876945495605
0.5872085690498352,0.9686006903648376,-0.38139212131500244,0.6073132157325745,0.55,1.5416865348815918,0.8132471442222595
0.8691028952598572,0.9021727442741394,-0.03306984901428223,0.6850700378417969,0.65,1.780735969543457,0.9140090942382812
1.0773389339447021,0.992431104183197,0.08490782976150513,0.6252431273460388,0.5,1.7926808595657349,0.8029375076293945
0.8026493191719055,0.8195899128913879,-0.016940593719482422,0.5884560942649841,0.44999999999999996,2.231809377670288,0.6851694583892822
0.8267185091972351,0.8300027251243591,-0.0032842159271240234,0.627352237701416,0.5,2.0290563106536865,0.7762677073478699
0.9607397317886353,0.514358639717102,0.4463810920715332,0.6450033187866211,0.44999999999999996,1.825188159942627,0.7897259593009949
0.6505638360977173,0.9299775958061218,-0.27941375970840454,0.6436862945556641,0.75,1.7829785346984863,0.7802113890647888
1.0030289888381958,0.7884419560432434,0.2145870327949524,0.6281315088272095,0.5,1.6487667560577393,0.8615434765815735
0.821006715297699,0.7774092555046082,0.04359745979309082,0.6625052094459534,0.55,1.413920521736145,0.9496706128120422
1.199156641960144,1.0884649753570557,0.11069166660308838,0.7684450149536133,0.55,1.549904704093933,0.8547639846801758
1.1907180547714233,0.9150537848472595,0.2756642699241638,0.54376220703125,0.35,1.9428715705871582,0.7504307627677917
1.023991584777832,1.072102427482605,-0.04811084270477295,0.6892306208610535,0.65,1.823964238166809,0.7584100961685181
1.0076626539230347,1.0420422554016113,-0.03437960147857666,0.539789617061615,0.5,1.5944714546203613,0.6419504880905151
1.1357685327529907,1.1684917211532593,-0.032723188400268555,0.6986553072929382,0.55,1.3924897909164429,0.8123857378959656
1.1363998651504517,1.205338478088379,-0.06893861293792725,0.7359747886657715,0.55,1.9645949602127075,0.8450101017951965
1.1679918766021729,0.8442972302436829,0.32369464635849,0.3834705948829651,0.4,1.6573635339736938,0.524772584438324
1.1304168701171875,1.3320754766464233,-0.20165860652923584,0.7525472044944763,0.55,1.4425297975540161,0.8596484065055847
1.2645277976989746,1.205369234085083,0.0591585636138916,0.6197282671928406,0.35,1.4075034856796265,0.7709316611289978
0.9184709787368774,1.3064178228378296,-0.38794684410095215,0.7200934886932373,0.65,1.867917537689209,0.787129819393158
0.980466365814209,0.73276287317276,0.24770349264144897,0.41433802247047424,0.4,1.480642318725586,0.49807271361351013
0.9641809463500977,1.1742628812789917,-0.21008193492889404,0.705202579498291,0.65,1.8149596452713013,0.771842896938324
1.0543948411941528,0.8034950494766235,0.2508997917175293,0.4807395935058594,0.44999999999999996,1.8353604078292847,0.5665749311447144
1.318023920059204,0.9607939124107361,0.357230007648468,0.5618147253990173,0.4,1.9730116128921509,0.6809681057929993
1.3280624151229858,0.6185540556907654,0.7095083594322205,0.4235962927341461,0.19999999999999996,1.578965663909912,0.6741141676902771
1.116284728050232,1.1267420053482056,-0.010457277297973633,0.6327371001243591,0.44999999999999996,1.67204749584198,0.8494376540184021
1.1372582912445068,1.3854548931121826,-0.24819660186767578,0.8452865481376648,0.6,1.641688346862793,0.8985143899917603
1.2221615314483643,1.1176170110702515,0.10454452037811279,0.7913801074028015,0.5,1.8764581680297852,0.8978754281997681
1.2255606651306152,1.0254579782485962,0.20010268688201904,0.5741340517997742,0.55,2.0498015880584717,0.7863575220108032
1.1525146961212158,1.0370749235153198,0.115439772605896,0.7159905433654785,0.44999999999999996,1.9011391401290894,0.8754233717918396
1.2996848821640015,1.3110448122024536,-0.011359930038452148,0.6226833462715149,0.44999999999999996,1.841433048248291,0.7814339995384216
1.2075155973434448,1.318168044090271,-0.11065244674682617,0.6854276657104492,0.7,2.2014999389648438,0.7843405604362488
1.0219255685806274,1.3377994298934937,-0.3158738613128662,0.5814279317855835,0.65,1.8973972797393799,0.6804594397544861
0.864562451839447,1.2551262378692627,-0.3905637860298157,0.6283897757530212,0.5,2.0501585006713867,0.7409428954124451
0.9841209650039673,1.4703876972198486,-0.48626673221588135,0.6665446758270264,0.5,1.272478461265564,0.8055200576782227
1.0555312633514404,1.4177131652832031,-0.3621819019317627,0.78324955701828,0.7,1.5325840711593628,0.8232650756835938
1.0216361284255981,1.2730789184570312,-0.2514427900314331,0.5940239429473877,0.6,1.7537606954574585,0.7174637913703918
1.1041412353515625,0.9529805183410645,0.15116071701049805,0.4364568889141083,0.5,2.363992691040039,0.6431342959403992
1.0636903047561646,1.1686680316925049,-0.10497772693634033,0.5680872201919556,0.65,2.31990122795105,0.6295599341392517
0.8971333503723145,1.3388108015060425,-0.441677451133728,0.7517731785774231,0.6,2.0030288696289062,0.8572376370429993
1.0350583791732788,1.2230560779571533,-0.1879976987838745,0.6872807741165161,0.65,1.8874622583389282,0.7286862730979919
1.284936547279358,0.867525577545166,0.4174109697341919,0.5349077582359314,0.55,1.9355201721191406,0.6427974104881287
1.322823405265808,1.1248657703399658,0.19795763492584229,0.5715869665145874,0.5,2.142667293548584,0.676668107509613
0.9829378128051758,1.2699558734893799,-0.2870180606842041,0.692699670791626,0.55,1.7994966506958008,0.7367919683456421
1.2768371105194092,1.1959419250488281,0.08089518547058105,0.6137846112251282,0.65,1.906267523765564,0.7686094045639038
1.235943078994751,0.7554974555969238,0.48044562339782715,0.5351454615592957,0.30000000000000004,1.8185553550720215,0.5749834179878235
0.9895395636558533,1.633569359779358,-0.6440297961235046,0.914660632610321,0.6,1.3510030508041382,0.9561697244644165
1.4627172946929932,0.8878990411758423,0.5748182535171509,0.5507227778434753,0.55,1.567466378211975,0.6425513625144958
1.2163282632827759,1.2212326526641846,-0.004904389381408691,0.7883176207542419,0.5,1.4781396389007568,0.8988307118415833
1.4319723844528198,1.016788363456726,0.41518402099609375,0.602325975894928,0.44999999999999996,1.7069646120071411,0.6882358193397522
1.1097744703292847,1.176491141319275,-0.06671667098999023,0.6393770575523376,0.7,1.8743308782577515,0.7585088014602661
1.3530219793319702,1.1224008798599243,0.2306210994720459,0.6086813807487488,0.25,2.0720765590667725,0.7848955988883972
1.3934077024459839,1.1054996252059937,0.28790807723999023,0.6360976099967957,0.19999999999999996,1.9557627439498901,0.754173219203949
1.189198613166809,1.242441177368164,-0.05324256420135498,0.9635995030403137,0.35,1.8487727642059326,0.9751743674278259
0.8517877459526062,1.1536321640014648,-0.30184441804885864,0.88112872838974,0.30000000000000004,1.3979651927947998,0.9035636186599731
1.298925757408142,1.005140781402588,0.2937849760055542,0.6841572523117065,0.44999999999999996,1.9729052782058716,0.788568377494812
1.049458384513855,0.9686757922172546,0.08078259229660034,0.5707122683525085,0.55,1.6549632549285889,0.6860889792442322
1.0112024545669556,1.109201192855835,-0.0979987382888794,0.7920112013816833,0.55,1.6253958940505981,0.911646842956543
1.3638466596603394,0.8885550498962402,0.4752916097640991,0.4318670332431793,0.55,1.9748494625091553,0.5645087361335754
0.8116222620010376,1.1707851886749268,-0.35916292667388916,0.7661487460136414,0.44999999999999996,2.1285903453826904,0.808565616607666
1.2534602880477905,0.9165006875991821,0.3369596004486084,0.4786743223667145,0.5,1.7959201335906982,0.6582889556884766
0.9577893614768982,0.8972191214561462,0.06057024002075195,0.6310747861862183,0.65,1.8021975755691528,0.8221576809883118
0.9784639477729797,0.9518823027610779,0.026581645011901855,0.5307773947715759,0.6,1.7596038579940796,0.6793858408927917
1.1521745920181274,0.8522729873657227,0.2999016046524048,0.5685551762580872,0.5,2.1527998447418213,0.7319040298461914
0.8608217239379883,1.2627938985824585,-0.4019721746444702,0.8830690383911133,0.5,1.612550139427185,0.9228164553642273
1.1821701526641846,0.95537930727005,0.22679084539413452,0.5145314335823059,0.44999999999999996,1.5262209177017212,0.6983882188796997
1.130361557006836,0.9747189879417419,0.155642569065094,0.5661798119544983,0.25,1.9373412132263184,0.7222880721092224
0.8519436717033386,1.237667202949524,-0.3857235312461853,0.7781293988227844,0.5,1.953063726425171,0.9056633114814758
1.242169976234436,0.9198152422904968,0.3223547339439392,0.6776491403579712,0.5,1.317262887954712,0.7575341463088989
0.8871166110038757,0.9687838554382324,-0.08166724443435669,0.7114412188529968,0.5,1.9046472311019897,0.80916827917099
1.091694712638855,0.9783635139465332,0.11333119869232178,0.7416089177131653,0.55,1.8737280368804932,0.7758416533470154
1.1009275913238525,0.9196309447288513,0.18129664659500122,0.5842508673667908,0.4,1.290948510169983,0.7203269004821777
1.206078290939331,1.134882926940918,0.07119536399841309,0.6952158212661743,0.6,2.2203457355499268,0.8130152821540833
1.1136610507965088,1.01786208152771,0.09579896926879883,0.7106147408485413,0.44999999999999996,1.8178596496582031,0.7887557148933411
0.8741024136543274,1.0924099683761597,-0.21830755472183228,0.5270843505859375,0.5,1.689570426940918,0.6525648236274719
1.0214500427246094,1.01566743850708,0.005782604217529297,0.5855402946472168,0.19999999999999996,1.6676002740859985,0.7133466601371765
0.8251223564147949,1.2838126420974731,-0.4586902856826782,0.6899286508560181,0.44999999999999996,1.7304686307907104,0.8152675628662109
0.806749165058136,1.0951510667800903,-0.28840190172195435,0.7832279205322266,0.65,2.0228700637817383,0.8231674432754517
0.9698495864868164,1.2292845249176025,-0.25943493843078613,0.7089014053344727,0.7,2.073873996734619,0.8071576356887817
1.1270716190338135,1.2322170734405518,-0.10514545440673828,0.7522579431533813,0.35,1.6612606048583984,0.8494216203689575
1.007982850074768,1.1758909225463867,-0.16790807247161865,0.6471179127693176,0.35,2.06768536567688,0.7353828549385071
1.0950502157211304,1.130306601524353,-0.035256385803222656,0.8201870322227478,0.4,2.5181796550750732,0.8374552130699158
1.0029348134994507,1.093713641166687,-0.09077882766723633,0.639743983745575,0.5,2.4313454627990723,0.7255370020866394
0.6357700228691101,0.952920138835907,-0.3171501159667969,0.6404059529304504,0.5,1.7920325994491577,0.7444104552268982
1.1550012826919556,1.078072428703308,0.07692885398864746,0.7434816956520081,0.35,1.953128695487976,0.7687391638755798
0.757387638092041,1.0761610269546509,-0.31877338886260986,0.6252421736717224,0.4,1.6233588457107544,0.7254515886306763
1.1211198568344116,1.0958856344223022,0.025234222412109375,0.6757408976554871,0.55,1.6134601831436157,0.8068718910217285
1.2502542734146118,0.91282719373703,0.3374270796775818,0.6787278056144714,0.4,1.6728442907333374,0.7392033934593201
0.8707732558250427,1.0079612731933594,-0.13718801736831665,0.5400211811065674,0.5,2.3439242839813232,0.6348015666007996
1.1817315816879272,1.0313928127288818,0.1503387689590454,0.5705859065055847,0.6,1.5841069221496582,0.6959284543991089
1.1330076456069946,1.1165190935134888,0.01648855209350586,0.8181837201118469,0.6,1.4253393411636353,0.8426350951194763
0.7935454249382019,1.0518556833267212,-0.2583102583885193,0.6732093095779419,0.44999999999999996,1.984991192817688,0.7479619383811951
1.0598126649856567,1.162514567375183,-0.10270190238952637,0.5314477682113647,0.30000000000000004,1.9968516826629639,0.6782340407371521
1.1010974645614624,1.0498707294464111,0.05122673511505127,0.5936511754989624,0.44999999999999996,2.200906991958618,0.7516782283782959
0.8535584807395935,1.192352533340454,-0.3387940526008606,0.6060341000556946,0.55,1.5474746227264404,0.7563653588294983
0.9332205057144165,1.0745128393173218,-0.14129233360290527,0.8227942585945129,0.44999999999999996,2.0558269023895264,0.8366400003433228
1.2450861930847168,1.1230674982070923,0.12201869487762451,0.6814001202583313,0.35,1.694659948348999,0.7907339930534363
1.0862573385238647,1.1951332092285156,-0.10887587070465088,0.8710868954658508,0.44999999999999996,1.6273759603500366,0.8986391425132751
1.2205078601837158,0.8701484799385071,0.35035938024520874,0.4610208570957184,0.5,1.5041890144348145,0.5852283835411072
1.0803788900375366,1.0445417165756226,0.03583717346191406,0.7274386286735535,0.65,1.8277565240859985,0.7922235727310181
0.9746150374412537,1.1899499893188477,-0.215334951877594,0.8601369857788086,0.35,2.2812249660491943,0.8972267508506775
0.9941545724868774,1.0084511041641235,-0.014296531677246094,0.5580996870994568,0.4,1.9554457664489746,0.6754269599914551
1.0682986974716187,1.1528284549713135,-0.08452975749969482,0.7236832976341248,0.44999999999999996,2.0127902030944824,0.7789033055305481
1.24679696559906,0.9512925148010254,0.29550445079803467,0.5011335611343384,0.30000000000000004,1.8663661479949951,0.6167253851890564
1.0360532999038696,0.8564350008964539,0.17961829900741577,0.6727044582366943,0.5,1.421603798866272,0.7230455279350281
1.1594549417495728,1.0801531076431274,0.07930183410644531,0.6016569137573242,0.25,1.7282787561416626,0.7101572155952454
0.5087382197380066,1.0711463689804077,-0.5624081492424011,0.5511524081230164,0.35,1.9232240915298462,0.6481739282608032
0.9599149823188782,0.9507207870483398,0.00919419527053833,0.5932841300964355,0.75,1.6220998764038086,0.6739622950553894
0.9103929400444031,1.007803201675415,-0.09741026163101196,0.47178134322166443,0.5,1.7940722703933716,0.5937046408653259
0.9492395520210266,1.1221369504928589,-0.17289739847183228,0.7737244963645935,0.5,2.080928087234497,0.7971491813659668
1.2660038471221924,1.156243920326233,0.10975992679595947,0.8508592844009399,0.75,1.8325181007385254,0.902538001537323
1.066351294517517,1.4213144779205322,-0.35496318340301514,0.9859523773193359,0.75,1.8393622636795044,0.992078423500061
1.2714134454727173,1.2013919353485107,0.07002151012420654,0.9510785937309265,0.44999999999999996,1.8342785835266113,0.9713129997253418
0.9301906824111938,1.3478714227676392,-0.4176807403564453,0.785615861415863,0.5,1.7226860523223877,0.8201303482055664
1.2726020812988281,0.9350539445877075,0.3375481367111206,0.4805893898010254,0.4,1.7582744359970093,0.6313352584838867
1.1257835626602173,1.0238136053085327,0.10196995735168457,0.6046265959739685,0.55,1.8725639581680298,0.7098065614700317
1.2019351720809937,1.1821247339248657,0.01981043815612793,0.8463204503059387,0.44999999999999996,2.044757127761841,0.9032202959060669
1.0017814636230469,1.2909975051879883,-0.2892160415649414,0.9199592471122742,0.6,1.635871410369873,0.947990894317627
0.9658529162406921,1.1011676788330078,-0.13531476259231567,0.7626656889915466,0.5,1.5186675786972046,0.7890670299530029
1.221112608909607,0.8323047757148743,0.38880783319473267,0.6255940794944763,0.44999999999999996,1.6544944047927856,0.6836344599723816
1.165035367012024,1.258067011833191,-0.09303164482116699,0.9048542380332947,0.44999999999999996,1.9970673322677612,0.9255752563476562
1.3248628377914429,0.8475626111030579,0.477300226688385,0.6514579057693481,0.4,1.9610912799835205,0.7235107421875
1.0255355834960938,1.0816529989242554,-0.05611741542816162,0.7377063632011414,0.4,1.5863866806030273,0.8010533452033997
1.1231993436813354,1.0918298959732056,0.03136944770812988,0.5933346152305603,0.35,2.0426323413848877,0.7010424137115479
0.9348649978637695,1.1571587324142456,-0.22229373455047607,0.6140044331550598,0.35,1.85869562625885,0.7030569314956665
1.1484073400497437,1.221161127090454,-0.07275378704071045,0.7402501702308655,0.44999999999999996,1.7531509399414062,0.8276851773262024
1.0890620946884155,1.1059166193008423,-0.016854524612426758,0.8815215229988098,0.4,2.1534337997436523,0.9282732009887695
0.9220702052116394,1.2646279335021973,-0.34255772829055786,0.9794835448265076,0.6,1.6840380430221558,0.9881925582885742
1.2450522184371948,0.8456777930259705,0.39937442541122437,0.5844838619232178,0.44999999999999996,1.924615740776062,0.6862151026725769
1.1072441339492798,0.8886348605155945,0.2186092734336853,0.5912038683891296,0.4,1.8852908611297607,0.6608697772026062
1.126204013824463,1.022912859916687,0.10329115390777588,0.568729817867279,0.5,2.2346322536468506,0.7261644601821899
0.9650236368179321,0.7441973686218262,0.22082626819610596,0.5367305874824524,0.4,1.687780737876892,0.6272043585777283
0.9440156817436218,1.157369613647461,-0.2133539319038391,0.6537355780601501,0.5,1.7224030494689941,0.7613057494163513
1.0582189559936523,1.3005092144012451,-0.24229025840759277,0.9667043685913086,0.4,1.7125589847564697,0.9830582737922668
0.9559201598167419,1.1212679147720337,-0.16534775495529175,0.7130395174026489,0.65,1.8615336418151855,0.7455072402954102
0.9468119740486145,0.8665907979011536,0.08022117614746094,0.6684784293174744,0.44999999999999996,1.7591993808746338,0.721160352230072
1.063202142715454,0.9568435549736023,0.1063585877418518,0.7426396608352661,0.5,1.9223271608352661,0.776441752910614
1.081299066543579,1.1221283674240112,-0.04082930088043213,0.6887542605400085,0.44999999999999996,1.6992316246032715,0.7918223142623901
1.1308153867721558,1.089930772781372,0.04088461399078369,0.7197713255882263,0.19999999999999996,1.6916351318359375,0.7814126014709473
1.0601145029067993,1.0538917779922485,0.006222724914550781,0.7827693819999695,0.6,1.2791149616241455,0.8043836951255798
1.0338486433029175,1.0561965703964233,-0.02234792709350586,0.5690835118293762,0.35,1.598325252532959,0.7041856050491333
0.9667577743530273,1.013043761253357,-0.04628598690032959,0.7149602770805359,0.6,1.7452455759048462,0.7390322089195251
1.0588921308517456,1.1695479154586792,-0.1106557846069336,0.7791725993156433,0.6,1.6189756393432617,0.8500297665596008
1.0892795324325562,1.0866672992706299,0.0026122331619262695,0.7165244221687317,0.5,1.6803598403930664,0.7991544008255005
0.9931837916374207,0.9876487851142883,0.005535006523132324,0.788131058216095,0.4,1.7053877115249634,0.83807373046875
0.8916821479797363,1.0874295234680176,-0.19574737548828125,0.8036144375801086,0.4,1.409783959388733,0.8176648020744324
1.130849838256836,1.1875410079956055,-0.05669116973876953,0.8726852536201477,0.5,2.089017629623413,0.9159427881240845
1.1683849096298218,0.993564248085022,0.1748206615447998,0.767626166343689,0.4,2.086306571960449,0.7923378348350525
1.0582584142684937,1.405353307723999,-0.34709489345550537,0.799903392791748,0.6,1.568620204925537,0.8743643164634705
1.1410104036331177,1.1168901920318604,0.024120211601257324,0.6283902525901794,0.5,1.836357593536377,0.7474464774131775
1.3295930624008179,0.991233766078949,0.3383592963218689,0.7828273177146912,0.6,1.5130151510238647,0.8126044273376465
1.3224601745605469,1.145696997642517,0.17676317691802979,0.6997138857841492,0.35,1.7014693021774292,0.8088753819465637
1.1562432050704956,0.9974004626274109,0.15884274244308472,0.7602199912071228,0.5,1.774926781654358,0.7940977811813354
1.1013463735580444,1.1105016469955444,-0.0091552734375,0.6636530160903931,0.75,1.924070954322815,0.7649728059768677
1.2120226621627808,0.8536877632141113,0.35833489894866943,0.609595000743866,0.44999999999999996,1.8599685430526733,0.6544829607009888
1.1152448654174805,0.9576360583305359,0.15760880708694458,0.7138751149177551,0.44999999999999996,2.1526308059692383,0.7539158463478088
1.109358787536621,1.1568691730499268,-0.047510385513305664,0.7263156771659851,0.44999999999999996,2.1751554012298584,0.8183888792991638
1.0278936624526978,1.2826474905014038,-0.25475382804870605,0.7720142602920532,0.5,1.6108465194702148,0.8482431769371033
1.010513186454773,1.0024359226226807,0.008077263832092285,0.4676365852355957,0.25,2.043898582458496,0.5865749716758728
0.7954956293106079,1.3342078924179077,-0.5387122631072998,0.7492360472679138,0.7,1.6053767204284668,0.838208794593811
1.0919386148452759,1.172802209854126,-0.0808635950088501,0.7992958426475525,0.44999999999999996,1.5712302923202515,0.8644136786460876
1.191775918006897,0.937258243560791,0.25451767444610596,0.4794197976589203,0.35,1.420161485671997,0.6077799201011658
1.200377106666565,1.0167475938796997,0.18362951278686523,0.6835775375366211,0.6,1.658755898475647,0.7532634139060974
1.0062365531921387,0.8958114981651306,0.11042505502700806,0.7574430704116821,0.4,1.6656455993652344,0.795728862285614
1.2672280073165894,0.9493972063064575,0.31783080101013184,0.5938054919242859,0.4,2.0689518451690674,0.6853212714195251
1.1218187808990479,1.2345103025436401,-0.11269152164459229,0.937896192073822,0.8,2.246656894683838,0.9574007987976074
1.0630836486816406,1.156982421875,-0.09389877319335938,0.6372583508491516,0.7,2.2884702682495117,0.7414091229438782
1.0587431192398071,1.1671322584152222,-0.10838913917541504,0.688468337059021,0.65,1.7488986253738403,0.7749992609024048
1.1878900527954102,1.159420371055603,0.02846968173980713,0.7042412757873535,0.7,1.6756879091262817,0.8104854822158813
1.1673660278320312,0.9623529314994812,0.20501309633255005,0.6113846898078918,0.44999999999999996,1.9110609292984009,0.6678744554519653
1.4122238159179688,0.8719679713249207,0.5402558445930481,0.6681237816810608,0.44999999999999996,1.1705081462860107,0.734000027179718
1.0704200267791748,1.126629114151001,-0.05620908737182617,0.7791222929954529,0.6,1.468979001045227,0.824852466583252
1.1377506256103516,1.0600955486297607,0.07765507698059082,0.7652409076690674,0.35,2.1830689907073975,0.7934748530387878
1.2044824361801147,1.1537868976593018,0.05069553852081299,0.7446611523628235,0.7,1.9127323627471924,0.8332132697105408
0.9701350331306458,1.1096910238265991,-0.13955599069595337,0.7778815627098083,0.65,1.4510555267333984,0.8021640777587891
1.2162340879440308,1.211438536643982,0.004795551300048828,0.7756839990615845,0.55,1.5744082927703857,0.8642094731330872
0.9560310244560242,1.1033371686935425,-0.1473061442375183,0.7987510561943054,0.55,1.642045021057129,0.8398724794387817
0.9788784384727478,1.2107681035995483,-0.23188966512680054,0.81854647397995,0.65,2.3341169357299805,0.8781797289848328
1.225826382637024,1.0305215120315552,0.19530487060546875,0.7712858319282532,0.44999999999999996,2.097351551055908,0.8065399527549744
1.1014823913574219,0.7581178545951843,0.34336453676223755,0.5333786606788635,0.4,1.541393518447876,0.6266009211540222
0.8521620035171509,0.9650859832763672,-0.11292397975921631,0.5075075030326843,0.30000000000000004,1.9845099449157715,0.6375128030776978
1.018288016319275,1.2733875513076782,-0.2550995349884033,0.8482300043106079,0.4,2.5508172512054443,0.8849163055419922
1.0635484457015991,1.114430546760559,-0.05088210105895996,0.7466740608215332,0.44999999999999996,2.076084852218628,0.7744194865226746
1.1703675985336304,1.1048948764801025,0.06547272205352783,0.7751429677009583,0.44999999999999996,1.8615132570266724,0.8363416790962219
0.9885223507881165,0.718562126159668,0.2699602246284485,0.2974437177181244,0.4,1.9410773515701294,0.43501177430152893
1.0602178573608398,0.8333244323730469,0.22689342498779297,0.6537501811981201,0.6,1.5301076173782349,0.7209424376487732
0.9722641110420227,1.336834192276001,-0.36457008123397827,0.790132462978363,0.6,1.7834770679473877,0.8318697214126587
0.906424343585968,0.8940383791923523,0.012385964393615723,0.7580647468566895,0.4,1.705374002456665,0.8273473978042603
0.8955807685852051,1.1513336896896362,-0.25575292110443115,0.5980936884880066,0.7,1.7565200328826904,0.727118194103241
0.9522690176963806,1.1861777305603027,-0.23390871286392212,0.9088836908340454,0.5,2.210137128829956,0.9354791641235352
0.9058308005332947,1.1857341527938843,-0.2799033522605896,0.8018884062767029,0.55,1.5698661804199219,0.8227155804634094
0.8969671130180359,1.054442286491394,-0.15747517347335815,0.7891964912414551,0.6,2.141744613647461,0.7997879981994629
1.0296684503555298,1.0126396417617798,0.01702880859375,0.7277649641036987,0.4,2.0768792629241943,0.7990986704826355
1.3319720029830933,1.0640028715133667,0.26796913146972656,0.8029536604881287,0.5,2.0820505619049072,0.8308708071708679
1.1284435987472534,0.9441203474998474,0.184323251247406,0.7079451680183411,0.4,1.6622298955917358,0.7434061169624329
0.9583644866943359,1.2955361604690552,-0.33717167377471924,0.7885962128639221,0.5,1.369320273399353,0.8812991976737976
1.245552897453308,0.5096522569656372,0.7359006404876709,0.38264116644859314,0.5,1.950774073600769,0.4641242027282715
1.032418131828308,1.0049617290496826,0.02745640277862549,0.5411540865898132,0.4,1.8825812339782715,0.667385995388031
1.1142410039901733,0.9750632643699646,0.13917773962020874,0.7186713814735413,0.6,1.8848179578781128,0.7654843926429749
1.272182822227478,1.1202396154403687,0.15194320678710938,0.891158401966095,0.19999999999999996,1.5977118015289307,0.9178550839424133
1.0463615655899048,1.3376495838165283,-0.29128801822662354,0.9467238783836365,0.65,1.1846665143966675,0.9664707183837891
1.1003655195236206,1.115628719329834,-0.015263199806213379,0.6750902533531189,0.7,1.6293929815292358,0.765585720539093
1.2772544622421265,1.1564821004867554,0.1207723617553711,0.7438406348228455,0.7,1.4011107683181763,0.818345844745636
0.9555797576904297,1.0849019289016724,-0.12932217121124268,0.7837838530540466,0.35,2.1327974796295166,0.8015762567520142
1.1768807172775269,1.0280393362045288,0.14884138107299805,0.6590973734855652,0.44999999999999996,1.6962201595306396,0.7481134533882141
1.1902868747711182,1.2511752843856812,-0.06088840961456299,0.7943528294563293,0.7,1.6692067384719849,0.8675171136856079
1.3150358200073242,0.42347851395606995,0.8915573060512543,0.32315561175346375,0.4,1.726120114326477,0.3887217938899994
1.0631885528564453,1.1630109548568726,-0.09982240200042725,0.8362082839012146,0.44999999999999996,1.7727407217025757,0.8690139055252075
1.2309941053390503,0.7980585098266602,0.43293559551239014,0.5700972676277161,0.65,1.8042720556259155,0.6279829144477844
1.0427063703536987,0.9751966595649719,0.0675097107887268,0.7296897768974304,0.44999999999999996,1.6883577108383179,0.7531861662864685
1.0586668252944946,0.8399599194526672,0.2187069058418274,0.4109533429145813,0.5,1.4387905597686768,0.5499606132507324
0.7708396911621094,0.9806713461875916,-0.20983165502548218,0.5304386019706726,0.4,1.786745309829712,0.669750452041626
0.9990020990371704,1.0907782316207886,-0.09177613258361816,0.7805658578872681,0.65,1.446190357208252,0.7990173697471619
1.115285038948059,1.0804691314697266,0.03481590747833252,0.699535071849823,0.6,1.899651288986206,0.7796964049339294
1.004647135734558,1.234248399734497,-0.22960126399993896,0.8465337753295898,0.5,1.7155357599258423,0.8857728838920593
1.0081167221069336,1.1673730611801147,-0.15925633907318115,0.8213253021240234,0.30000000000000004,1.3451752662658691,0.8463628888130188
0.9957733154296875,1.2393064498901367,-0.24353313446044922,0.7608550190925598,0.5,1.9221820831298828,0.8296964764595032
1.1763921976089478,0.9264063835144043,0.24998581409454346,0.7847440838813782,0.30000000000000004,2.038672685623169,0.8350419998168945
0.933948814868927,0.9485769271850586,-0.014628112316131592,0.6972987055778503,0.65,2.011133909225464,0.772056519985199
1.008074402809143,1.2678600549697876,-0.25978565216064453,0.7842928171157837,0.65,1.900170087814331,0.794748842716217
1.2541321516036987,1.0243676900863647,0.22976446151733398,0.7034244537353516,0.55,2.0720326900482178,0.7796370983123779
0.8491689562797546,0.8581258654594421,-0.0089569091796875,0.6598101258277893,0.6,2.0944652557373047,0.7280613780021667
1.0438709259033203,1.1896408796310425,-0.14576995372772217,0.7074965834617615,0.4,1.1563419103622437,0.8043195605278015
1.081894040107727,1.1278342008590698,-0.04594016075134277,0.7508223652839661,0.30000000000000004,1.4265663623809814,0.8283171057701111
1.1259816884994507,1.2220443487167358,-0.09606266021728516,0.8137590289115906,0.30000000000000004,1.8997999429702759,0.8614174127578735
1.2837432622909546,1.0046297311782837,0.2791135311126709,0.7959162592887878,0.7,1.4859504699707031,0.8541480898857117
1.0014114379882812,1.0130020380020142,-0.01159060001373291,0.673704981803894,0.5,1.4386873245239258,0.7501429915428162
1.083569049835205,1.0225098133087158,0.06105923652648926,0.8022099733352661,0.6,1.7614730596542358,0.8259819149971008
1.1715363264083862,1.0698264837265015,0.10170984268188477,0.8201281428337097,0.55,1.933586835861206,0.8618946075439453
1.2114886045455933,0.9675926566123962,0.24389594793319702,0.7522290349006653,0.75,2.1387901306152344,0.8237218260765076
1.005415916442871,0.9209915995597839,0.08442431688308716,0.6221460700035095,0.6,1.8863872289657593,0.6763781905174255
1.067952275276184,1.038851022720337,0.029101252555847168,0.5617814064025879,0.6,1.5892047882080078,0.6889762282371521
1.0253808498382568,1.2712494134902954,-0.24586856365203857,0.7756072282791138,0.6,1.7723608016967773,0.8545393347740173
1.1573774814605713,1.1129671335220337,0.0444103479385376,0.7910124063491821,0.65,1.8290082216262817,0.8463149070739746
1.13097083568573,0.9648298621177673,0.16614097356796265,0.6130513548851013,0.4,1.9144970178604126,0.7023515105247498
0.9215534329414368,0.8662074208259583,0.055346012115478516,0.647698700428009,0.35,2.102207660675049,0.7295246124267578
0.8098180890083313,1.14980149269104,-0.33998340368270874,0.7596397399902344,0.55,2.2113587856292725,0.7861189246177673
1.0604526996612549,1.1802871227264404,-0.11983442306518555,0.7287924885749817,0.55,2.134338140487671,0.8344532251358032
1.1726363897323608,1.206586241722107,-0.033949851989746094,0.8935337066650391,0.65,1.7770107984542847,0.927052915096283
1.236688494682312,1.20855712890625,0.02813136577606201,0.9350543022155762,0.4,2.1307852268218994,0.9590319991111755
1.0706700086593628,0.7929061651229858,0.27776384353637695,0.5924329161643982,0.55,1.8256113529205322,0.6371983885765076
1.0935944318771362,1.1378461122512817,-0.04425168037414551,0.8372713327407837,0.55,1.7805887460708618,0.8822981119155884
1.161672830581665,1.0386618375778198,0.12301099300384521,0.8156892657279968,0.19999999999999996,1.627203345298767,0.8619385957717896
0.9342338442802429,0.9847127199172974,-0.05047887563705444,0.7750735282897949,0.7,1.4510058164596558,0.8035637140274048
1.0858205556869507,1.0513252019882202,0.03449535369873047,0.8012372851371765,0.6,1.4560136795043945,0.8322795033454895
1.0886095762252808,1.144838571548462,-0.05622899532318115,0.8266620635986328,0.65,1.8608957529067993,0.8642660975456238
0.953403890132904,1.2362782955169678,-0.2828744053840637,0.831885039806366,0.25,1.9282379150390625,0.8706636428833008
1.2004072666168213,1.0467249155044556,0.15368235111236572,0.6418514251708984,0.65,1.355492353439331,0.7244901061058044
1.2618821859359741,0.9617441296577454,0.30013805627822876,0.5922520160675049,0.55,1.888720154762268,0.6987892985343933
1.0945411920547485,1.1067067384719849,-0.012165546417236328,0.795604944229126,0.4,1.6945427656173706,0.8107571005821228
1.0560208559036255,0.9824391603469849,0.07358169555664062,0.7837862372398376,0.44999999999999996,1.60157310962677,0.8054408431053162
0.954491138458252,1.155794382095337,-0.20130324363708496,0.7473942637443542,0.7,1.351768136024475,0.8124778866767883
0.8720797896385193,1.168860673904419,-0.29678088426589966,0.7612674236297607,0.44999999999999996,1.6529942750930786,0.8024875521659851
1.1079583168029785,1.0375947952270508,0.07036352157592773,0.5751439332962036,0.5,1.9008111953735352,0.6908793449401855
1.2756620645523071,1.006051778793335,0.26961028575897217,0.5077255368232727,0.19999999999999996,1.4973970651626587,0.6336365938186646
1.1003540754318237,0.8316140174865723,0.26874005794525146,0.5354491472244263,0.44999999999999996,1.9214009046554565,0.6084761023521423
1.3906803131103516,1.1138273477554321,0.27685296535491943,0.7419098615646362,0.35,1.914205551147461,0.8173149228096008
1.0670663118362427,1.1000703573226929,-0.033004045486450195,0.7284367680549622,0.6,1.6866620779037476,0.7722584009170532
1.3298128843307495,1.0779755115509033,0.2518373727798462,0.6246213912963867,0.4,2.3009274005889893,0.739702045917511
0.9975287318229675,1.1574238538742065,-0.159895122051239,0.8485382199287415,0.55,1.485882043838501,0.903627336025238
1.0317661762237549,1.0253620147705078,0.00640416145324707,0.7782745361328125,0.55,1.8494545221328735,0.8167465329170227
0.6508612632751465,1.3029415607452393,-0.6520802974700928,0.7146489024162292,0.5,1.9210731983184814,0.8124710917472839
0.9915109872817993,1.174716830253601,-0.18320584297180176,0.8540794253349304,0.6,1.816257357597351,0.8823308944702148
1.1699625253677368,0.7252476215362549,0.44471490383148193,0.5075032114982605,0.35,2.055795669555664,0.576877236366272
1.3348040580749512,1.0186378955841064,0.3161661624908447,0.5531578063964844,0.4,2.0814361572265625,0.7013266682624817
0.9022521376609802,0.7691904902458191,0.13306164741516113,0.38737937808036804,0.30000000000000004,1.4229764938354492,0.4947851300239563
1.1393769979476929,0.9989078640937805,0.14046913385391235,0.7787567377090454,0.4,1.7440381050109863,0.8276463747024536
0.9852928519248962,0.7667025923728943,0.21859025955200195,0.4222906529903412,0.44999999999999996,1.5096889734268188,0.5663857460021973
0.901471734046936,1.159560203552246,-0.25808846950531006,0.7039029598236084,0.7,1.7083101272583008,0.7561684846878052
0.8101709485054016,1.2677007913589478,-0.45752984285354614,0.6349350810050964,0.75,1.3941888809204102,0.7621567845344543
1.0397629737854004,0.9415766000747681,0.09818637371063232,0.7079998850822449,0.5,1.868104100227356,0.7401378750801086
1.1448265314102173,1.2868789434432983,-0.14205241203308105,0.9738323092460632,0.55,2.116015672683716,0.9861437678337097
0.9950733184814453,1.1273071765899658,-0.1322338581085205,0.6949448585510254,0.25,1.6548579931259155,0.7322322726249695
1.0752639770507812,1.1480621099472046,-0.07279813289642334,0.7582948803901672,0.44999999999999996,1.6597610712051392,0.7953760027885437
1.0094619989395142,1.0898329019546509,-0.08037090301513672,0.6959275603294373,0.4,1.9090858697891235,0.7260023951530457
1.217814326286316,0.9112138152122498,0.30660051107406616,0.7219614386558533,0.35,1.8144938945770264,0.7633578181266785
0.9634437561035156,1.0396931171417236,-0.07624936103820801,0.632235050201416,0.6,1.9197282791137695,0.7659472823143005
0.8999671936035156,0.8290735483169556,0.07089364528656006,0.661151111125946,0.55,1.8534939289093018,0.7391437888145447
1.2335150241851807,1.12153160572052,0.11198341846466064,0.8318132758140564,0.4,1.3852070569992065,0.8654078841209412
1.0146725177764893,1.1882610321044922,-0.17358851432800293,0.6074962019920349,0.5,1.6312638521194458,0.7470259070396423
1.0921297073364258,0.883464515209198,0.20866519212722778,0.46679607033729553,0.25,1.8202184438705444,0.5835230946540833
1.1780917644500732,1.2800509929656982,-0.101959228515625,0.9332685470581055,0.6,1.9364736080169678,0.9557773470878601
1.087317705154419,1.063367247581482,0.02395045757293701,0.7843922972679138,0.5,1.9928255081176758,0.8087040781974792
0.7984638214111328,1.2133058309555054,-0.41484200954437256,0.8061208724975586,0.55,1.7654377222061157,0.825051486492157
0.9198870062828064,1.1988714933395386,-0.2789844870567322,0.6829962134361267,0.4,1.4702128171920776,0.8132578134536743
1.0677690505981445,1.0907081365585327,-0.022939085960388184,0.847973644733429,0.44999999999999996,2.108849048614502,0.8751196265220642
0.7639936804771423,0.9507059454917908,-0.18671226501464844,0.7495428919792175,0.44999999999999996,1.7027781009674072,0.7743627429008484
1.2459477186203003,1.0610809326171875,0.1848667860031128,0.7983071208000183,0.44999999999999996,2.0760202407836914,0.8249006271362305
0.8821173906326294,1.052695631980896,-0.1705782413482666,0.730562150478363,0.30000000000000004,1.9245860576629639,0.7634668350219727
1.268457293510437,0.8584116101264954,0.41004568338394165,0.3639694154262543,0.44999999999999996,2.2230730056762695,0.5202401280403137
1.2397745847702026,0.9645733833312988,0.2752012014389038,0.7998268604278564,0.55,1.8891265392303467,0.8349262475967407
1.1402279138565063,1.0437055826187134,0.09652233123779297,0.7630588412284851,0.5,1.6684696674346924,0.8235011100769043
1.223035454750061,1.0350875854492188,0.18794786930084229,0.7630305886268616,0.44999999999999996,1.734194278717041,0.8025820851325989
1.0961686372756958,1.0827134847640991,0.01345515251159668,0.6120147109031677,0.55,2.1543209552764893,0.7255423665046692
1.0133827924728394,1.1678892374038696,-0.15450644493103027,0.7403087019920349,0.55,1.7688095569610596,0.8283438682556152
1.23972487449646,1.0328565835952759,0.20686829090118408,0.8901287317276001,0.6,1.572752594947815,0.917935848236084
1.2477649450302124,0.7654463648796082,0.48231858015060425,0.4854096472263336,0.5,2.0331151485443115,0.5957297682762146
0.8875991106033325,1.0210508108139038,-0.1334517002105713,0.5042503476142883,0.35,1.9225724935531616,0.6451054811477661
1.1347774267196655,1.0778025388717651,0.05697488784790039,0.6272730827331543,0.30000000000000004,1.8236695528030396,0.7274687886238098
0.9622082114219666,1.0912506580352783,-0.12904244661331177,0.7124835252761841,0.8,1.6401680707931519,0.7370470762252808
1.181827187538147,0.9800052046775818,0.20182198286056519,0.7633048892021179,0.5,1.55447518825531,0.8090869188308716
1.2505815029144287,0.8820405006408691,0.36854100227355957,0.6522628664970398,0.30000000000000004,1.1526342630386353,0.7202658653259277
1.116185188293457,1.2706655263900757,-0.15448033809661865,0.9528032541275024,0.35,1.4236518144607544,0.9675766229629517
1.265454888343811,0.7469826340675354,0.5184722542762756,0.5990328788757324,0.44999999999999996,1.6310871839523315,0.6536519527435303
1.043526530265808,0.9758226275444031,0.06770390272140503,0.6544017195701599,0.44999999999999996,1.830360770225525,0.6804575324058533
1.2881993055343628,1.0938775539398193,0.19432175159454346,0.6601480841636658,0.44999999999999996,1.7228808403015137,0.7819778323173523
1.0018221139907837,1.0982612371444702,-0.09643912315368652,0.595094621181488,0.75,2.083069086074829,0.6900073885917664
1.2201536893844604,1.0853967666625977,0.1347569227218628,0.6115450263023376,0.35,1.6343567371368408,0.7410383224487305
1.1052170991897583,1.1625059843063354,-0.05728888511657715,0.5630115866661072,0.4,1.533701777458191,0.6845598816871643
1.123565435409546,1.1147034168243408,0.008862018585205078,0.7879877686500549,0.44999999999999996,1.9735075235366821,0.8135339617729187
1.02521812915802,0.8565000891685486,0.16871803998947144,0.558380663394928,0.5,1.583381175994873,0.6385599374771118
1.0854848623275757,1.1307977437973022,-0.04531288146972656,0.7543088793754578,0.5,1.6017686128616333,0.7823135256767273
1.1658403873443604,0.8610679507255554,0.30477243661880493,0.6560481190681458,0.30000000000000004,1.8429718017578125,0.7277252674102783
0.9712103009223938,1.1599482297897339,-0.1887379288673401,0.742569088935852,0.35,1.843558669090271,0.8083416223526001
0.9949197769165039,1.126721978187561,-0.13180220127105713,0.7468499541282654,0.55,1.6944200992584229,0.8213790059089661
1.0221589803695679,1.1528154611587524,-0.13065648078918457,0.7993667125701904,0.4,1.8529366254806519,0.8215185403823853
1.213671088218689,1.0833977460861206,0.13027334213256836,0.763170063495636,0.55,2.13952374458313,0.8077934384346008
1.0681594610214233,1.08651864528656,-0.01835918426513672,0.6306507587432861,0.6,2.00856876373291,0.7157723903656006
1.1217924356460571,1.1925990581512451,-0.07080662250518799,0.7889151573181152,0.65,1.8995884656906128,0.8151340484619141
0.9529083371162415,1.222491979598999,-0.26958364248275757,0.8435603380203247,0.55,2.2315733432769775,0.8753778338432312
1.2034196853637695,1.056200623512268,0.14721906185150146,0.6647723317146301,0.4,1.8892576694488525,0.7884774804115295
1.345576524734497,0.9277510643005371,0.41782546043395996,0.6880809664726257,0.55,1.7262452840805054,0.7546278238296509
1.3433794975280762,1.068169116973877,0.2752103805541992,0.9046087265014648,0.4,1.7836105823516846,0.9405326843261719
1.0517988204956055,1.2949990034103394,-0.2432001829147339,0.8288246393203735,0.44999999999999996,2.0288829803466797,0.8583728671073914
0.9787530899047852,1.2274054288864136,-0.24865233898162842,0.7729505896568298,0.5,1.3134307861328125,0.7997351884841919
1.2090823650360107,1.0753084421157837,0.13377392292022705,0.5927191972732544,0.44999999999999996,1.4947329759597778,0.7076789140701294
1.147035002708435,0.9657180905342102,0.18131691217422485,0.7446590662002563,0.55,1.862174391746521,0.7663695216178894
1.1761645078659058,1.1226491928100586,0.05351531505584717,0.6774418950080872,0.7,1.8223339319229126,0.7858496308326721
1.0654457807540894,1.2885242700576782,-0.22307848930358887,0.8140060305595398,0.35,1.6226391792297363,0.8473178744316101
0.9418371319770813,0.9776079058647156,-0.03577077388763428,0.7206153869628906,0.4,1.7094675302505493,0.776161789894104
0.8960262537002563,1.0309537649154663,-0.13492751121520996,0.6367079615592957,0.6,1.4849231243133545,0.7212446928024292
1.0834126472473145,0.8972859382629395,0.186126708984375,0.6291635036468506,0.5,1.5217264890670776,0.6983765959739685
1.348774790763855,0.9140677452087402,0.43470704555511475,0.5696668028831482,0.35,1.872330665588379,0.6575728058815002
0.9746446013450623,1.115081787109375,-0.14043718576431274,0.6898355484008789,0.44999999999999996,1.8077425956726074,0.7306446433067322
1.0761840343475342,1.0140380859375,0.06214594841003418,0.6379815340042114,0.6,2.207125663757324,0.7519659996032715
1.0221970081329346,1.2164217233657837,-0.19422471523284912,0.8892316818237305,0.65,1.6848002672195435,0.9166063666343689
1.05512535572052,1.1889324188232422,-0.13380706310272217,0.8090456128120422,0.7,1.79762864112854,0.8468602299690247
0.8787003755569458,1.0308340787887573,-0.15213370323181152,0.6817311644554138,0.44999999999999996,1.9592926502227783,0.7151724696159363
1.1592826843261719,0.8799910545349121,0.27929162979125977,0.5856189727783203,0.55,1.6857038736343384,0.6573401689529419
1.0729297399520874,0.9023568034172058,0.1705729365348816,0.6507596373558044,0.35,1.5806927680969238,0.7334158420562744
1.0057696104049683,1.2037972211837769,-0.1980276107788086,0.7861775755882263,0.5,2.011042833328247,0.8076047897338867
0.8626260757446289,0.9238214492797852,-0.06119537353515625,0.7030114531517029,0.5,1.8397070169448853,0.7471935153007507
1.1707838773727417,1.2211418151855469,-0.050357937812805176,0.7619726061820984,0.55,1.8357293605804443,0.8484539985656738
1.047221064567566,1.0122123956680298,0.03500866889953613,0.761236310005188,0.65,1.7938710451126099,0.794337272644043
1.0070762634277344,0.9503307342529297,0.05674552917480469,0.5052340626716614,0.6,1.7883323431015015,0.6187911629676819
1.0858854055404663,1.0192950963974,0.0665903091430664,0.6948532462120056,0.44999999999999996,1.9973762035369873,0.7591621279716492
1.15282142162323,1.0145596265792847,0.1382617950439453,0.7600038647651672,0.35,2.197545051574707,0.787467896938324
1.2267338037490845,0.7142160534858704,0.5125177502632141,0.4767114222049713,0.6,1.4695179462432861,0.5786343812942505
1.2583954334259033,0.8554248809814453,0.402970552444458,0.6303521394729614,0.5,1.5910842418670654,0.7081653475761414
1.038088083267212,1.2353004217147827,-0.1972123384475708,0.853376567363739,0.44999999999999996,1.7803120613098145,0.8910571336746216
1.0831694602966309,1.0520247220993042,0.03114473819732666,0.7696951031684875,0.5,1.645080327987671,0.8415865302085876
1.084966778755188,0.8867936134338379,0.1981731653213501,0.7005046010017395,0.55,1.8493260145187378,0.7319552302360535
1.1615501642227173,1.1733850240707397,-0.011834859848022461,0.6879178881645203,0.55,2.0623064041137695,0.7983569502830505
1.153058648109436,1.044350504875183,0.10870814323425293,0.834484875202179,0.5,2.0203921794891357,0.8582012057304382
1.1045030355453491,1.048316240310669,0.056186795234680176,0.7416831851005554,0.5,2.285667896270752,0.7824053764343262
1.336299180984497,1.0941649675369263,0.2421342134475708,0.6236392259597778,0.55,1.3488949537277222,0.7414995431900024
1.153326153755188,0.8572871088981628,0.29603904485702515,0.6163471341133118,0.4,1.409448504447937,0.659701943397522
1.220606803894043,1.0482521057128906,0.17235469818115234,0.7799113988876343,0.35,1.656538724899292,0.7981612682342529
1.098713994026184,0.9702287912368774,0.12848520278930664,0.6823282241821289,0.5,1.8478338718414307,0.7491609454154968
0.9853346943855286,1.2351428270339966,-0.24980813264846802,0.9389657378196716,0.6,1.7101620435714722,0.9589384198188782
1.309525728225708,1.0601078271865845,0.24941790103912354,0.6474013328552246,0.55,1.7649641036987305,0.7630621194839478
1.0087631940841675,1.1485226154327393,-0.13975942134857178,0.6575832366943359,0.55,1.844966173171997,0.7806906700134277
0.9966747164726257,1.2889384031295776,-0.2922636866569519,0.8008337020874023,0.5,1.8604774475097656,0.8359306454658508
1.0353609323501587,1.1676737070083618,-0.13231277465820312,0.6759666800498962,0.5,1.989793062210083,0.7848396301269531
1.0665013790130615,1.0538839101791382,0.01261746883392334,0.6960613131523132,0.6,1.5105717182159424,0.7319756746292114
0.8240863084793091,1.0802606344223022,-0.25617432594299316,0.8201804161071777,0.75,1.5686208009719849,0.8654112219810486
1.1188719272613525,0.8796730041503906,0.23919892311096191,0.6191558837890625,0.5,1.865473985671997,0.6910859942436218
1.100313663482666,1.1854661703109741,-0.0851525068283081,0.8358364105224609,0.44999999999999996,1.8380433320999146,0.8778743147850037
1.0309151411056519,0.9789673089981079,0.051947832107543945,0.4780599772930145,0.65,1.1702543497085571,0.5983414053916931
0.9799302220344543,1.3188732862472534,-0.3389430642127991,0.7909714579582214,0.6,2.1876089572906494,0.8407997488975525
1.1474229097366333,1.0044641494750977,0.14295876026153564,0.8013143539428711,0.55,1.8957055807113647,0.8545385599136353
1.3275469541549683,0.7943523526191711,0.5331946015357971,0.5001222491264343,0.44999999999999996,1.3200377225875854,0.603356659412384
0.7913903594017029,1.3622270822525024,-0.5708367228507996,0.9431495070457458,0.8,2.0083580017089844,0.9692239165306091
1.3345502614974976,1.1052309274673462,0.22931933403015137,0.5844406485557556,0.5,2.0906829833984375,0.7218629717826843
1.3110851049423218,1.0031542778015137,0.3079308271408081,0.5516383051872253,0.5,1.8640776872634888,0.6643031239509583
1.1033315658569336,0.9947465062141418,0.10858505964279175,0.5250565409660339,0.44999999999999996,1.7798871994018555,0.6953240036964417
1.393093228340149,1.1645183563232422,0.22857487201690674,0.7283278703689575,0.6,1.5460753440856934,0.8371738791465759
1.1365749835968018,1.0421113967895508,0.09446358680725098,0.74922114610672,0.55,1.6317213773727417,0.8003115057945251
1.0627771615982056,1.0675922632217407,-0.004815101623535156,0.6410039663314819,0.6,1.6811091899871826,0.7302083373069763
1.1109672784805298,1.1327474117279053,-0.02178013324737549,0.6337164044380188,0.4,1.9426096677780151,0.7767431139945984
0.46202564239501953,1.3751939535140991,-0.9131683111190796,0.7445482611656189,0.65,1.7207051515579224,0.820178210735321
0.9960353970527649,0.8897644877433777,0.10627090930938721,0.5021911859512329,0.44999999999999996,1.828833818435669,0.6273415088653564
0.9624167680740356,0.9230932593345642,0.039323508739471436,0.7066518664360046,0.75,1.9075900316238403,0.7673909068107605
1.2239354848861694,1.1455291509628296,0.07840633392333984,0.9389713406562805,0.6,1.630768895149231,0.9637579321861267
1.186896562576294,1.0071271657943726,0.1797693967819214,0.6585733294487,0.35,1.9428833723068237,0.7703793048858643
1.2277215719223022,1.2329310178756714,-0.005209445953369141,0.826352596282959,0.55,1.8112543821334839,0.8822007179260254
1.0304615497589111,1.1173851490020752,-0.08692359924316406,0.7045500874519348,0.5,1.9794584512710571,0.7407934069633484
1.1248385906219482,0.982531726360321,0.1423068642616272,0.6585261225700378,0.6,1.3395429849624634,0.7321262359619141
1.145227313041687,1.0857261419296265,0.05950117111206055,0.6951702237129211,0.5,1.6685411930084229,0.7840574383735657
1.2149174213409424,0.9629849791526794,0.25193244218826294,0.7358860969543457,0.35,1.6682543754577637,0.7679089307785034
1.1443649530410767,0.9209527373313904,0.22341221570968628,0.5994239449501038,0.5,1.7914161682128906,0.6744698882102966
1.083978295326233,1.147525668144226,-0.06354737281799316,0.7844991087913513,0.55,1.3410511016845703,0.8058634996414185
1.2444499731063843,1.0150481462478638,0.2294018268585205,0.6601254940032959,0.5,1.8913494348526,0.7009633183479309
1.2655867338180542,1.0438127517700195,0.22177398204803467,0.8092562556266785,0.6,2.210589647293091,0.8671053051948547
1.2077139616012573,0.9126430749893188,0.2950708866119385,0.6005369424819946,0.6,2.583707332611084,0.6599810123443604
0.9410099387168884,1.0858911275863647,-0.14488118886947632,0.7485407590866089,0.65,2.070410966873169,0.7822278738021851
1.0056381225585938,1.0849699974060059,-0.07933187484741211,0.8219351172447205,0.6,1.8479111194610596,0.8499162793159485
0.9971462488174438,1.270663857460022,-0.2735176086425781,0.9428467154502869,0.65,2.079282283782959,0.9642382860183716
1.239192247390747,1.6498886346817017,-0.4106963872909546,0.7380738258361816,0.5,2.530346632003784,0.8639187812805176
1.1164886951446533,0.9783374071121216,0.13815128803253174,0.6520941853523254,0.4,1.6705334186553955,0.8044767379760742
1.0791443586349487,1.4057549238204956,-0.3266105651855469,0.8638863563537598,0.6,1.8159680366516113,0.9729940295219421
1.2587292194366455,1.5145633220672607,-0.25583410263061523,0.7662369012832642,0.35,1.9662086963653564,0.8983152508735657
1.161171317100525,1.3605436086654663,-0.1993722915649414,0.8104730844497681,0.6,1.6087210178375244,0.9628017544746399
1.2303872108459473,1.5164594650268555,-0.2860722541809082,0.7557646632194519,0.35,1.6304038763046265,0.8767427802085876
1.4972031116485596,0.8468838930130005,0.6503192186355591,0.6167930960655212,0.30000000000000004,1.9330720901489258,0.8173083662986755
1.090653657913208,1.4905205965042114,-0.3998669385910034,0.6759412884712219,0.6,1.9078508615493774,0.8025941252708435
1.3316001892089844,0.9813527464866638,0.35024744272232056,0.5724486708641052,0.44999999999999996,1.9320241212844849,0.7717437148094177
1.1364473104476929,1.4195823669433594,-0.2831350564956665,0.7166303396224976,0.5,1.7297558784484863,0.8197118043899536
1.1426321268081665,1.4060389995574951,-0.2634068727493286,0.8067675828933716,0.44999999999999996,1.6627705097198486,0.9093542098999023
1.4445258378982544,0.9226877093315125,0.5218381285667419,0.489964097738266,0.5,2.0078017711639404,0.5907245874404907
1.3281512260437012,1.2096277475357056,0.1185234785079956,0.6873106360435486,0.55,1.5547518730163574,0.8635303378105164
1.3770157098770142,1.3768552541732788,0.00016045570373535156,0.650339663028717,0.35,2.06337833404541,0.8475965857505798
1.3836809396743774,1.1080824136734009,0.27559852600097656,0.5655332207679749,0.44999999999999996,1.4497770071029663,0.6901766657829285
0.6104570627212524,1.3357940912246704,-0.725337028503418,0.6433364748954773,0.65,1.6734579801559448,0.6712051630020142
1.2935301065444946,1.1101351976394653,0.1833949089050293,0.6056065559387207,0.4,1.848984956741333,0.7163435220718384
1.3937711715698242,1.0094778537750244,0.3842933177947998,0.6836857795715332,0.5,1.872330665588379,0.7949275970458984
1.1282933950424194,0.8065375685691833,0.3217558264732361,0.39002713561058044,0.4,1.3010426759719849,0.5059632062911987
1.1254929304122925,1.3002204895019531,-0.17472755908966064,0.8257864117622375,0.5,1.6925303936004639,0.9294056296348572
0.7140071392059326,1.1711081266403198,-0.4571009874343872,0.6691582202911377,0.5,1.982278823852539,0.7967738509178162
1.0422821044921875,0.9089622497558594,0.13331985473632812,0.598283052444458,0.6,2.076881170272827,0.6941392421722412
1.0923218727111816,1.1511120796203613,-0.05879020690917969,0.792222797870636,0.5,1.576701283454895,0.8471970558166504
0.9426859021186829,1.1249878406524658,-0.18230193853378296,0.708000123500824,0.44999999999999996,1.9063842296600342,0.8616647124290466
1.1734402179718018,1.060370683670044,0.11306953430175781,0.6132819056510925,0.35,1.4180444478988647,0.8012736439704895
0.8202304840087891,1.2249692678451538,-0.40473878383636475,0.7548011541366577,0.4,1.6450334787368774,0.8302584886550903
0.8892461657524109,1.223411202430725,-0.3341650366783142,0.695896565914154,0.44999999999999996,1.8062103986740112,0.8560745120048523
0.8226298689842224,0.8098142743110657,0.012815594673156738,0.5292661786079407,0.30000000000000004,1.739696741104126,0.6086956858634949
1.1014692783355713,0.8114660382270813,0.29000324010849,0.47539669275283813,0.6,1.6624408960342407,0.5779024958610535
1.1467002630233765,0.851651132106781,0.29504913091659546,0.5350143313407898,0.30000000000000004,1.7625161409378052,0.6656573414802551
0.9974638223648071,0.9746450781822205,0.02281874418258667,0.6048769950866699,0.5,1.7017589807510376,0.7084723711013794
1.141451358795166,0.8716497421264648,0.26980161666870117,0.5759612321853638,0.55,1.1866875886917114,0.6838241815567017
0.8296141028404236,0.9386456608772278,-0.1090315580368042,0.6398573517799377,0.55,1.921210527420044,0.742010772228241
0.8005383610725403,1.1977869272232056,-0.3972485661506653,0.7005171179771423,0.4,1.7739492654800415,0.7490459680557251
1.0301873683929443,0.7279221415519714,0.3022652268409729,0.4381062090396881,0.44999999999999996,1.6754817962646484,0.5828424692153931
0.9950206875801086,0.756583571434021,0.23843711614608765,0.481516033411026,0.44999999999999996,1.7432575225830078,0.5871374011039734
1.1358972787857056,0.8063492178916931,0.32954806089401245,0.5271305441856384,0.7,1.616843581199646,0.6169125437736511
1.0715140104293823,0.778200626373291,0.2933133840560913,0.5271045565605164,0.55,1.6609224081039429,0.6211719512939453
0.98480224609375,0.9198660850524902,0.06493616104125977,0.6026656031608582,0.44999999999999996,1.67384934425354,0.691717267036438
0.9122062921524048,0.9493265151977539,-0.03712022304534912,0.6058810353279114,0.4,1.7781919240951538,0.7414464354515076
0.9715213775634766,1.0738521814346313,-0.10233080387115479,0.6587786674499512,0.30000000000000004,1.8813965320587158,0.7209123969078064
0.8981460928916931,0.8792434930801392,0.018902599811553955,0.619982898235321,0.44999999999999996,1.7059683799743652,0.7224273085594177
1.2257457971572876,0.6070008873939514,0.6187449097633362,0.3228181302547455,0.5,1.957897424697876,0.45439091324806213
0.5341351628303528,0.9577836990356445,-0.42364853620529175,0.6582851409912109,0.6,1.8114477396011353,0.7163142561912537
0.9544659852981567,0.9516944885253906,0.0027714967727661133,0.6184676289558411,0.5,1.9209768772125244,0.667060136795044
0.9411584734916687,0.850308358669281,0.0908501148223877,0.5910906791687012,0.5,1.4548360109329224,0.6722224950790405
0.7850155234336853,1.0414721965789795,-0.2564566731452942,0.7467603087425232,0.4,1.975696086883545,0.8799233436584473
1.1346333026885986,0.726506233215332,0.4081270694732666,0.520984947681427,0.5,2.0282273292541504,0.61919766664505
0.9220930337905884,0.8605545163154602,0.061538517475128174,0.5803712606430054,0.5,1.4662550687789917,0.6982115507125854
1.1242341995239258,0.8797341585159302,0.2445000410079956,0.5827113389968872,0.5,1.9917168617248535,0.7230533957481384
0.6117221713066101,0.8745293021202087,-0.26280713081359863,0.5626906752586365,0.65,2.2269301414489746,0.6423014998435974
0.9194355010986328,1.0523450374603271,-0.13290953636169434,0.6870877146720886,0.6,1.486402988433838,0.8352508544921875
0.9864565134048462,0.7339620590209961,0.2524944543838501,0.6059710383415222,0.65,2.029026985168457,0.6756024360656738
0.870047390460968,0.7793211340904236,0.09072625637054443,0.5833669900894165,0.55,1.8263503313064575,0.64779132604599
0.7381982207298279,0.881317138671875,-0.14311891794204712,0.5508572459220886,0.55,1.6926124095916748,0.6176294088363647
0.7442490458488464,0.9048457145690918,-0.16059666872024536,0.6146236062049866,0.55,1.5864589214324951,0.67582106590271
0.8047710657119751,0.6927950382232666,0.1119760274887085,0.527439534664154,0.55,1.3989629745483398,0.6101809144020081
0.9116110801696777,1.005692481994629,-0.09408140182495117,0.7061525583267212,0.44999999999999996,1.9305949211120605,0.7536811828613281
0.8166332244873047,0.6102784276008606,0.2063547968864441,0.38672298192977905,0.5,1.6555112600326538,0.5072433352470398
0.5988447666168213,1.1096428632736206,-0.5107980966567993,0.7172901034355164,0.44999999999999996,1.8762787580490112,0.8814445734024048
0.8069061636924744,1.118613362312317,-0.31170719861984253,0.7691575288772583,0.5,2.0329411029815674,0.8217347264289856
0.960765540599823,0.9185293316841125,0.04223620891571045,0.7044545412063599,0.55,1.7744026184082031,0.7704583406448364
0.9530689120292664,0.8927928805351257,0.060276031494140625,0.6171864867210388,0.44999999999999996,1.5335067510604858,0.6527305841445923
0.7433399558067322,0.7038642764091492,0.03947567939758301,0.5098380446434021,0.4,1.8160687685012817,0.6275990605354309
0.8618217706680298,1.098109245300293,-0.23628747463226318,0.6691204905509949,0.5,2.1150429248809814,0.7265632748603821
1.0429986715316772,0.8757023215293884,0.16729635000228882,0.6353878378868103,0.4,2.000389337539673,0.7386884689331055
1.2734397649765015,0.7037683725357056,0.5696713924407959,0.5278179049491882,0.35,2.0815072059631348,0.6479102373123169
0.804203450679779,0.899958610534668,-0.09575515985488892,0.7229196429252625,0.55,1.3838224411010742,0.8096203207969666
1.025095820426941,0.9880914688110352,0.03700435161590576,0.7331088185310364,0.55,1.6851671934127808,0.7999085783958435
1.100467562675476,0.875060498714447,0.22540706396102905,0.6198089718818665,0.6,1.8360949754714966,0.6885049939155579
0.8954362869262695,1.008216381072998,-0.11278009414672852,0.663456916809082,0.5,1.464097499847412,0.7696791291236877
1.1500811576843262,0.7927861213684082,0.35729503631591797,0.6100592017173767,0.44999999999999996,1.319899559020996,0.6555315256118774
1.381592035293579,0.7803778648376465,0.6012141704559326,0.5942546725273132,0.7,1.6197025775909424,0.6801237463951111
0.8101472854614258,1.2680052518844604,-0.45785796642303467,0.6964446902275085,0.35,1.426159143447876,0.7929248809814453
1.0441216230392456,1.0430307388305664,0.0010908842086791992,0.7470329403877258,0.55,1.8668286800384521,0.8020208477973938
0.8923372626304626,1.114742636680603,-0.22240537405014038,0.5860715508460999,0.30000000000000004,1.3539941310882568,0.690597653388977
1.4594742059707642,1.0012593269348145,0.4582148790359497,0.7556447386741638,0.6,1.8485832214355469,0.8037399649620056
1.1393924951553345,1.0702344179153442,0.06915807723999023,0.8110256195068359,0.35,1.9567378759384155,0.8601250648498535
1.3660463094711304,1.1752901077270508,0.1907562017440796,0.7264978885650635,0.35,2.1942248344421387,0.7865459322929382
1.3209755420684814,1.0148966312408447,0.3060789108276367,0.6012756824493408,0.55,1.8532150983810425,0.7196475863456726
1.2425105571746826,1.0113468170166016,0.23116374015808105,0.6765367984771729,0.5,1.8626728057861328,0.7119171023368835
0.8960049748420715,1.1755338907241821,-0.2795289158821106,0.7166712284088135,0.65,1.855231761932373,0.7746490240097046
1.1217031478881836,1.0708826780319214,0.05082046985626221,0.698808491230011,0.4,1.943814992904663,0.7397474050521851
1.0720628499984741,1.3250306844711304,-0.25296783447265625,0.8255683779716492,0.7,1.977586269378662,0.856792151927948
1.2520650625228882,1.1848925352096558,0.06717252731323242,0.7685797214508057,0.35,1.7622706890106201,0.8391990661621094
1.3092041015625,0.9175975918769836,0.39160650968551636,0.5258784294128418,0.55,2.189964532852173,0.6599845290184021
0.9058473706245422,1.1852749586105347,-0.27942758798599243,0.7247735857963562,0.35,1.8082976341247559,0.766595184803009
0.9034082293510437,1.0954091548919678,-0.19200092554092407,0.6728672385215759,0.55,1.8168213367462158,0.7417286038398743
0.9785466194152832,0.7457470893859863,0.23279953002929688,0.48469114303588867,0.4,1.8286710977554321,0.6591014266014099
1.1655895709991455,0.7706208229064941,0.39496874809265137,0.5394601225852966,0.5,1.7304936647415161,0.630473792552948
0.9783532023429871,0.9210495352745056,0.057303667068481445,0.5698162913322449,0.44999999999999996,1.5669361352920532,0.6986687779426575
0.8326293230056763,1.2612476348876953,-0.42861831188201904,0.704076886177063,0.9,1.7958725690841675,0.7512125372886658
0.7016181945800781,1.8706501722335815,-1.1690319776535034,0.8618925213813782,0.65,1.8590106964111328,0.9731501936912537
1.426688551902771,1.3644932508468628,0.0621953010559082,0.8311727643013,0.55,1.715108871459961,0.9384185671806335
0.47346004843711853,1.8398849964141846,-1.366424947977066,0.7763922810554504,0.8,2.1795501708984375,0.8198051452636719
1.0531376600265503,0.9768743515014648,0.07626330852508545,0.5215279459953308,0.65,1.8900654315948486,0.7306546568870544
1.6680831909179688,0.519788920879364,1.1482942700386047,0.39387500286102295,0.30000000000000004,1.8552225828170776,0.553339421749115
1.3422449827194214,0.9569843411445618,0.3852606415748596,0.5195690989494324,0.25,2.186605215072632,0.6551257967948914
0.6844340562820435,1.5941518545150757,-0.9097177982330322,0.6988081932067871,0.6,1.8368769884109497,0.8279272317886353
1.4903581142425537,0.331788033246994,1.1585700809955597,0.2563095986843109,0.44999999999999996,1.8368818759918213,0.4937644898891449
1.5327047109603882,1.2779865264892578,0.25471818447113037,0.6195104718208313,0.7,1.3371784687042236,0.796086311340332
1.7225421667099,0.8518577814102173,0.8706843852996826,0.6807374954223633,0.44999999999999996,1.8650416135787964,0.818371593952179
1.3547860383987427,1.1643539667129517,0.19043207168579102,0.5959460139274597,0.4,1.8649474382400513,0.8516141772270203
1.2672027349472046,1.418269395828247,-0.15106666088104248,0.7470774054527283,0.4,1.601266622543335,0.8823585510253906
1.364864706993103,0.9150614142417908,0.44980329275131226,0.4535275995731354,0.8,2.019378900527954,0.5809130072593689
1.3327504396438599,1.3537296056747437,-0.02097916603088379,0.8193126916885376,0.44999999999999996,1.9535372257232666,0.9089760780334473
1.0447144508361816,1.1192439794540405,-0.07452952861785889,0.6734586358070374,0.65,2.0870542526245117,0.806778609752655
0.8732690811157227,1.2040423154830933,-0.3307732343673706,0.6407557725906372,0.5,1.6278308629989624,0.7981219291687012
0.9393786787986755,1.3502188920974731,-0.4108402132987976,0.718852698802948,0.44999999999999996,1.988853096961975,0.7523679733276367
1.2931034564971924,0.6978457570075989,0.5952576994895935,0.5891681909561157,0.5,2.039177179336548,0.6857178807258606
1.1608006954193115,1.2003355026245117,-0.039534807205200195,0.6877131462097168,0.65,2.025444984436035,0.8397018313407898
1.1016693115234375,0.7210710048675537,0.3805983066558838,0.4743068814277649,0.44999999999999996,1.6571261882781982,0.7354022264480591
1.1329032182693481,0.9114609956741333,0.22144222259521484,0.5487861037254333,0.4,2.37129807472229,0.7582727670669556
1.499089241027832,1.0361385345458984,0.4629507064819336,0.5282278656959534,0.30000000000000004,2.170722007751465,0.715765118598938
1.1003522872924805,1.2406977415084839,-0.14034545421600342,0.6271724104881287,0.5,1.7529007196426392,0.8726717233657837
0.7045524716377258,1.2491388320922852,-0.5445863604545593,0.6394866704940796,0.65,1.604075312614441,0.7273885011672974
1.5260223150253296,0.29767805337905884,1.2283442616462708,0.26797929406166077,0.35,2.2633378505706787,0.5246593356132507
1.0344229936599731,1.2015552520751953,-0.16713225841522217,0.7314255237579346,0.4,1.9247454404830933,0.9001847505569458
1.330858826637268,1.1017143726348877,0.22914445400238037,0.5686376094818115,0.5,1.6926823854446411,0.6705593466758728
1.071252465248108,1.1160560846328735,-0.044803619384765625,0.7105909585952759,0.55,1.6286100149154663,0.8870162963867188
0.9931032061576843,1.4700664281845093,-0.47696322202682495,0.77716064453125,0.55,1.7504639625549316,0.8488373756408691
1.160441279411316,0.8886905908584595,0.27175068855285645,0.5758664011955261,0.6,1.511259913444519,0.7390646934509277
0.7674803137779236,0.9830028414726257,-0.21552252769470215,0.6216737627983093,0.4,1.721749186515808,0.7331504821777344
0.9552894830703735,1.2277029752731323,-0.2724134922027588,0.8066312074661255,0.4,1.7480242252349854,0.8884178400039673
1.247240424156189,0.837689995765686,0.40955042839050293,0.5870248079299927,0.19999999999999996,2.017838954925537,0.6487391591072083
0.9052177667617798,1.3083285093307495,-0.4031107425689697,0.8521634340286255,0.65,1.5415045022964478,0.9591183066368103
0.5825645327568054,1.2059694528579712,-0.6234049201011658,0.6619423031806946,0.55,2.1097872257232666,0.7975520491600037
1.1350401639938354,0.8880893588066101,0.24695080518722534,0.5237063765525818,0.55,1.6595388650894165,0.5971588492393494
0.9816099405288696,0.726050853729248,0.2555590867996216,0.4545294940471649,0.7,2.078494071960449,0.5864148736000061
0.9590812921524048,0.7041546702384949,0.2549266219139099,0.4439079463481903,0.35,1.8942134380340576,0.6636506915092468
0.5823957324028015,1.1249722242355347,-0.5425764918327332,0.6471293568611145,0.65,1.5814554691314697,0.7053083777427673
0.7889070510864258,0.9432417750358582,-0.15433472394943237,0.4897640347480774,0.44999999999999996,1.8758224248886108,0.6891123056411743
0.9844929575920105,0.9553136825561523,0.029179275035858154,0.5814220309257507,0.5,1.70552659034729,0.8059400916099548
0.7703986167907715,0.6622955203056335,0.10810309648513794,0.4993301331996918,0.65,1.7648708820343018,0.666292667388916
1.0225826501846313,0.6900370121002197,0.3325456380844116,0.4543416202068329,0.4,1.8836368322372437,0.6214733123779297
0.7991609573364258,0.7541205286979675,0.04504042863845825,0.6173627376556396,0.44999999999999996,2.1074862480163574,0.8204432725906372
0.9741570353507996,0.8245614171028137,0.14959561824798584,0.5260499119758606,0.55,2.1276230812072754,0.7499202489852905
1.0228389501571655,0.8130235075950623,0.20981544256210327,0.6672842502593994,0.55,2.286139488220215,0.8225505948066711
0.9829251170158386,0.8597151041030884,0.12321001291275024,0.6992691159248352,0.44999999999999996,1.980429768562317,0.8518654108047485
0.689471423625946,1.0071887969970703,-0.31771737337112427,0.6563538908958435,0.6,1.780329942703247,0.8653592467308044
0.9498991370201111,0.7775740027427673,0.17232513427734375,0.5714461803436279,0.35,1.5803866386413574,0.7051785588264465
0.733023464679718,0.7598060965538025,-0.026782631874084473,0.5678372979164124,0.65,1.5423334836959839,0.7761780023574829
0.7933869361877441,0.773036539554596,0.020350396633148193,0.5729889273643494,0.55,1.7737175226211548,0.7088607549667358
0.604285717010498,1.1518772840499878,-0.5475915670394897,0.8997418284416199,0.44999999999999996,1.6939444541931152,0.954279363155365
0.8726545572280884,0.7537398934364319,0.1189146637916565,0.6642839312553406,0.35,1.5835907459259033,0.7536541223526001
0.5516244173049927,1.190616488456726,-0.6389920711517334,0.7153439521789551,0.65,1.5612863302230835,0.7942523956298828
1.1876548528671265,0.7345213294029236,0.4531335234642029,0.43854910135269165,0.35,1.652980923652649,0.568947970867157
0.9397638440132141,1.0211273431777954,-0.0813634991645813,0.6225138902664185,0.6,1.6047202348709106,0.7540658116340637
0.677415132522583,1.1907051801681519,-0.5132900476455688,0.79159015417099,0.65,1.6181674003601074,0.8352590799331665
0.5851956009864807,1.2263518571853638,-0.6411562561988831,0.7311647534370422,0.44999999999999996,1.4079740047454834,0.7995924949645996
0.6567243337631226,1.1983531713485718,-0.5416288375854492,0.7957445383071899,0.55,2.0344629287719727,0.8323875665664673
1.1918061971664429,1.0309568643569946,0.16084933280944824,0.6740714907646179,0.4,1.301257610321045,0.7906643152236938
0.9568341374397278,1.0239177942276,-0.06708365678787231,0.6329443454742432,0.85,1.2281198501586914,0.7657086849212646
1.1678446531295776,1.1299127340316772,0.03793191909790039,0.4718836843967438,0.44999999999999996,1.819780707359314,0.5333516001701355
0.9709951281547546,1.1632136106491089,-0.19221848249435425,0.5545446276664734,0.4,1.7109780311584473,0.6415975689888
0.8125436902046204,1.4813463687896729,-0.6688026785850525,0.864391028881073,0.7,1.6843843460083008,0.9005117416381836
0.9759830832481384,1.0741850137710571,-0.0982019305229187,0.46502628922462463,0.6,1.601440668106079,0.5660576224327087
0.8194012641906738,0.877375066280365,-0.05797380208969116,0.6328944563865662,0.65,2.2130603790283203,0.7145146131515503
0.7105196118354797,1.3520492315292358,-0.6415296196937561,0.8601094484329224,0.6,1.832036018371582,0.9222220778465271
1.2074859142303467,0.6428024172782898,0.5646834969520569,0.44770604372024536,0.44999999999999996,1.6389237642288208,0.5405594706535339
1.2918472290039062,1.119266152381897,0.17258107662200928,0.7675769329071045,0.44999999999999996,2.144127130508423,0.8712631464004517
1.2289739847183228,0.4645911157131195,0.7643828690052032,0.3366468548774719,0.55,1.6276668310165405,0.453024685382843
1.0475645065307617,0.993611752986908,0.05395275354385376,0.7670992016792297,0.44999999999999996,1.6943085193634033,0.8231813311576843
1.0751556158065796,1.0067877769470215,0.0683678388595581,0.6683288812637329,0.44999999999999996,1.8418687582015991,0.7869681715965271
1.011112093925476,1.426295518875122,-0.415183424949646,0.6586084961891174,0.44999999999999996,1.9203964471817017,0.7508608102798462
0.8934608697891235,1.261783480644226,-0.36832261085510254,0.748322069644928,0.7,1.8932064771652222,0.8183490633964539
1.3337292671203613,0.8624224066734314,0.47130686044692993,0.7159684300422668,0.6,2.1609013080596924,0.8539897799491882
1.083666443824768,0.7926265597343445,0.2910398840904236,0.5288852453231812,0.65,1.8678373098373413,0.5801418423652649
0.5968131422996521,1.362602949142456,-0.765789806842804,0.7392585873603821,0.44999999999999996,1.4636080265045166,0.7953547835350037
1.097139835357666,0.979857861995697,0.117281973361969,0.6539489030838013,0.5,1.846372127532959,0.710927426815033
1.262001633644104,0.9548063278198242,0.3071953058242798,0.5703825354576111,0.55,2.114368438720703,0.696304976940155
1.286676287651062,0.6522487998008728,0.6344274878501892,0.5143629908561707,0.35,1.8426342010498047,0.6520704627037048
0.8681573271751404,1.1261204481124878,-0.2579631209373474,0.7507475018501282,0.55,1.8291600942611694,0.8579854369163513
0.8912553191184998,1.1353825330734253,-0.24412721395492554,0.6584200263023376,0.44999999999999996,2.019314765930176,0.8048825263977051
1.1829019784927368,0.8476957678794861,0.33520621061325073,0.594100832939148,0.55,1.654524326324463,0.7714240550994873
1.0340479612350464,0.9130125045776367,0.12103545665740967,0.498237669467926,0.55,1.7544103860855103,0.6376603841781616
1.2665935754776,0.8207057118415833,0.44588786363601685,0.4454509913921356,0.4,2.058473825454712,0.5966246128082275
1.0277378559112549,1.0220712423324585,0.005666613578796387,0.6636956930160522,0.55,1.8316733837127686,0.7723663449287415
0.6951728463172913,1.0819472074508667,-0.38677436113357544,0.7517625689506531,0.75,1.9295728206634521,0.8284554481506348
0.7377938628196716,1.3121315240859985,-0.5743376612663269,0.93244868516922,0.55,1.7549937963485718,0.9912295341491699
1.244022250175476,0.8845321536064148,0.3594900965690613,0.637718677520752,0.55,1.956047534942627,0.8126983642578125
0.96773761510849,1.2643755674362183,-0.29663795232772827,0.7730652093887329,0.6,2.1561050415039062,0.843932569026947
1.204369306564331,0.9439951777458191,0.26037412881851196,0.6618356704711914,0.44999999999999996,1.5665439367294312,0.7972978353500366
0.9900678992271423,0.9830760955810547,0.0069918036460876465,0.6397366523742676,0.6,1.4118298292160034,0.7618171572685242
1.3353432416915894,0.8152258992195129,0.5201173424720764,0.5106368064880371,0.7,1.4769326448440552,0.5658835172653198
1.023224115371704,1.1169357299804688,-0.09371161460876465,0.7761238217353821,0.55,1.6591626405715942,0.841900646686554
0.9383544921875,1.434114694595337,-0.4957602024078369,0.801652729511261,0.55,1.1327961683273315,0.8368212580680847
0.9652416110038757,1.1636345386505127,-0.19839292764663696,0.724062442779541,0.75,1.658152461051941,0.8549078106880188
1.1539236307144165,1.0093752145767212,0.1445484161376953,0.6243550181388855,0.44999999999999996,1.4040181636810303,0.7263116240501404
1.2675937414169312,1.1514973640441895,0.1160963773727417,0.5908133387565613,0.35,1.8225433826446533,0.6780063509941101
1.330253005027771,1.0153610706329346,0.3148919343948364,0.6895565390586853,0.6,2.042114019393921,0.8178048133850098
0.8978990912437439,1.406265139579773,-0.508366048336029,0.8088042140007019,0.44999999999999996,2.064739465713501,0.8210355639457703
1.0182756185531616,1.0964127779006958,-0.07813715934753418,0.7043398022651672,0.6,1.8079010248184204,0.7674956321716309
0.8662357330322266,1.2591463327407837,-0.39291059970855713,0.8680114150047302,0.5,1.5141069889068604,0.9130016565322876
1.052529215812683,1.0275259017944336,0.02500331401824951,0.7894377708435059,0.44999999999999996,1.4984685182571411,0.8754369020462036
1.1820682287216187,1.0072505474090576,0.17481768131256104,0.7706124186515808,0.4,1.3782261610031128,0.8352628946304321
0.9494588971138,1.0848840475082397,-0.1354251503944397,0.7299365401268005,0.4,1.8327769041061401,0.8071817755699158
1.0780694484710693,0.7566716074943542,0.3213978409767151,0.5128290057182312,0.4,1.7855565547943115,0.6116086840629578
1.3355321884155273,0.8936898112297058,0.44184237718582153,0.6392297744750977,0.55,1.7886217832565308,0.7331711649894714
1.281627893447876,0.9504439234733582,0.3311839699745178,0.653130829334259,0.55,2.2504162788391113,0.7298098802566528
1.1362966299057007,0.9379352927207947,0.198361337184906,0.6165801882743835,0.5,2.283734083175659,0.7220191955566406
0.797690212726593,1.1666361093521118,-0.3689458966255188,0.6512322425842285,0.65,2.117111921310425,0.7342577576637268
0.9655452966690063,0.9047941565513611,0.060751140117645264,0.4671803116798401,0.35,1.7647285461425781,0.5733960270881653
0.9157835245132446,0.9913402795791626,-0.07555675506591797,0.736990213394165,0.44999999999999996,1.8243486881256104,0.8725448846817017
1.055701732635498,1.0894187688827515,-0.03371703624725342,0.73936527967453,0.44999999999999996,1.9598828554153442,0.8752948641777039
1.3137590885162354,0.747955322265625,0.5658037662506104,0.4684305787086487,0.5,1.6844204664230347,0.6544398665428162
1.042746901512146,1.090773582458496,-0.0480266809463501,0.6628602147102356,0.5,1.9334335327148438,0.7593266367912292
1.057676911354065,1.1301320791244507,-0.07245516777038574,0.7855927348136902,0.7,1.947878360748291,0.902256190776825
1.2770211696624756,1.0925062894821167,0.1845148801803589,0.7253596782684326,0.4,1.8703478574752808,0.8294439315795898
1.0817631483078003,1.0019699335098267,0.07979321479797363,0.5228263139724731,0.44999999999999996,1.904746651649475,0.6250222325325012
0.8864334225654602,1.3322371244430542,-0.445803701877594,0.8589925765991211,0.7,1.3753180503845215,0.9114801287651062
0.8655458688735962,1.434705138206482,-0.5691592693328857,0.7488754987716675,0.6,1.7431221008300781,0.8487322926521301
0.8990504145622253,1.4058974981307983,-0.506847083568573,0.7306299209594727,0.6,1.785961389541626,0.8085399866104126
1.0263036489486694,1.2215853929519653,-0.1952817440032959,0.7877394556999207,0.55,1.9043376445770264,0.9152681231498718
1.253072738647461,1.1597563028335571,0.09331643581390381,0.7313729524612427,0.5,1.5557806491851807,0.815586268901825
1.1179078817367554,1.2039241790771484,-0.08601629734039307,0.7135907411575317,0.44999999999999996,2.0623912811279297,0.8184297680854797
1.1563949584960938,1.197399377822876,-0.04100441932678223,0.7546443343162537,0.4,1.685246467590332,0.8730382919311523
0.8940160870552063,0.9536153078079224,-0.059599220752716064,0.6786996126174927,0.6,1.5597695112228394,0.7953576445579529
0.8537195324897766,1.2086842060089111,-0.3549646735191345,0.7458905577659607,0.6,1.9750560522079468,0.8267973065376282
1.2321858406066895,0.8220898509025574,0.4100959897041321,0.581469714641571,0.6,1.6117020845413208,0.7987483143806458
0.7936592102050781,1.2441027164459229,-0.4504435062408447,0.8345763087272644,0.6,1.4456802606582642,0.9023829698562622
0.85686856508255,0.8750317692756653,-0.018163204193115234,0.6138525605201721,0.6,1.9073296785354614,0.8066291213035583
1.0740605592727661,0.9361662268638611,0.13789433240890503,0.6920145153999329,0.25,1.7891559600830078,0.839754045009613
0.7658130526542664,1.2965322732925415,-0.5307192206382751,0.7605265974998474,0.5,1.7965632677078247,0.874703586101532
0.9129645228385925,1.257970929145813,-0.34500640630722046,0.8438354730606079,0.7,1.81373929977417,0.9499886631965637
1.0308974981307983,0.9388664364814758,0.09203106164932251,0.7070283889770508,0.5,1.9125010967254639,0.9262272119522095
0.8406442999839783,1.2640193700790405,-0.42337507009506226,0.7751585841178894,0.6,1.9588916301727295,0.9249836206436157
1.031510353088379,1.1525801420211792,-0.12106978893280029,0.7220972180366516,0.6,2.0908730030059814,0.8531807065010071
0.9455578923225403,0.8480345010757446,0.09752339124679565,0.6760239601135254,0.6,1.5765602588653564,0.7723709940910339
0.5896011590957642,0.820009708404541,-0.23040854930877686,0.898925244808197,0.6,2.0042171478271484,0.9956655502319336
1.0444605350494385,0.8780744671821594,0.16638606786727905,0.5458330512046814,0.7,1.9629864692687988,0.738604724407196
0.9704571962356567,1.024210810661316,-0.05375361442565918,0.6966918110847473,0.65,2.0315465927124023,0.8575939536094666
1.1779841184616089,1.1130716800689697,0.06491243839263916,0.8789157867431641,0.55,1.847294807434082,0.9669612050056458
1.2097877264022827,0.9431726336479187,0.266615092754364,0.7318006753921509,0.5,1.8948627710342407,0.8262109160423279
0.7685675621032715,1.1887645721435547,-0.4201970100402832,0.8511457443237305,0.55,1.9103258848190308,0.9257181286811829
1.140481948852539,1.2081419229507446,-0.06765997409820557,0.7716887593269348,0.55,1.815127968788147,0.8379312753677368
0.9487163424491882,0.9544069170951843,-0.005690574645996094,0.7340936660766602,0.5,1.9177370071411133,0.8820598721504211
1.234613299369812,1.0718510150909424,0.16276228427886963,0.793116569519043,0.44999999999999996,1.8302727937698364,0.9493415951728821
0.9799915552139282,1.1947689056396484,-0.21477735042572021,0.8072801828384399,0.5,2.079176664352417,0.9088484048843384
1.2269238233566284,1.2722152471542358,-0.04529142379760742,0.6910203099250793,0.30000000000000004,1.5425032377243042,0.8448227047920227
0.9118335843086243,0.9232553839683533,-0.011421799659729004,0.6324073672294617,0.6,1.1660178899765015,0.7190569043159485
1.132973551750183,1.2909656763076782,-0.15799212455749512,0.9233705401420593,0.5,1.951188325881958,0.9990874528884888
0.7958077788352966,1.167340874671936,-0.3715330958366394,0.8560409545898438,0.5,2.006826162338257,0.9638668298721313
0.7680315375328064,0.870611310005188,-0.10257977247238159,0.4702856242656708,0.55,1.534246563911438,0.6089476346969604
0.9444538354873657,1.0372930765151978,-0.09283924102783203,0.7509925961494446,0.7,1.8161388635635376,0.8825643658638
1.0697681903839111,1.0379745960235596,0.03179359436035156,0.8116725087165833,0.4,2.0369818210601807,0.9114665985107422
0.8002193570137024,1.2326542139053345,-0.4324348568916321,0.9388443231582642,0.5,1.788811206817627,0.9829355478286743
1.0791854858398438,1.057241678237915,0.02194380760192871,0.7685388326644897,0.44999999999999996,1.752242922782898,0.8249128460884094
1.3290631771087646,0.8568912744522095,0.4721719026565552,0.6979402899742126,0.44999999999999996,1.7552971839904785,0.8255419731140137
0.879675567150116,1.0071343183517456,-0.12745875120162964,0.7571509480476379,0.44999999999999996,1.5954424142837524,0.8134958148002625
0.9851557612419128,1.3372546434402466,-0.35209888219833374,0.9136533737182617,0.65,1.8984756469726562,0.9491610527038574
1.4378225803375244,0.8310511708259583,0.6067714095115662,0.7592257857322693,0.44999999999999996,1.1428520679473877,0.8026425242424011
1.2183667421340942,1.1625667810440063,0.05579996109008789,0.7445303201675415,0.55,1.9537951946258545,0.8833088278770447
1.2527151107788086,1.1112607717514038,0.14145433902740479,0.604141354560852,0.44999999999999996,1.8489575386047363,0.7089884281158447
1.2566922903060913,0.8414410948753357,0.4152511954307556,0.6363537907600403,0.4,1.8985157012939453,0.811944305896759
1.0575567483901978,1.0272328853607178,0.03032386302947998,0.811309278011322,0.5,1.5942692756652832,0.8810181021690369
0.9293710589408875,1.0463355779647827,-0.11696451902389526,0.5880398154258728,0.65,1.8578320741653442,0.6963470578193665
0.9953859448432922,1.0360532999038696,-0.04066735506057739,0.6948191523551941,0.44999999999999996,1.9810649156570435,0.8674009442329407
0.8346666693687439,0.7652531266212463,0.06941354274749756,0.5332052707672119,0.85,1.767254114151001,0.6818904280662537
1.1184965372085571,1.0455756187438965,0.07292091846466064,0.845711350440979,0.5,1.8529841899871826,0.9056114554405212
0.9281404614448547,1.16881263256073,-0.24067217111587524,0.7287588715553284,0.6,1.6143555641174316,0.8257617950439453
0.8890292048454285,0.9525409936904907,-0.06351178884506226,0.622667133808136,0.5,1.8350123167037964,0.6926695704460144
1.177286148071289,0.9618455767631531,0.215440571308136,0.6906180381774902,0.55,1.57917058467865,0.8431419730186462
0.8928604125976562,1.1814002990722656,-0.2885398864746094,0.6314037442207336,0.7,1.9855388402938843,0.7453708052635193
0.9137021899223328,1.1183003187179565,-0.20459812879562378,0.7851424217224121,0.5,1.8272225856781006,0.8674642443656921
0.9832407832145691,0.7751153111457825,0.20812547206878662,0.6125596761703491,0.4,1.7489054203033447,0.7639946937561035
0.728134036064148,1.0231494903564453,-0.29501545429229736,0.7290831804275513,0.65,1.9108848571777344,0.8439516425132751
1.0886516571044922,1.1229180097579956,-0.03426635265350342,0.7500101327896118,0.44999999999999996,1.8809924125671387,0.9192556738853455
0.345584511756897,0.8876078724861145,-0.5420233607292175,0.5727021098136902,0.65,1.886234164237976,0.7841873168945312
0.9242782592773438,1.1519005298614502,-0.22762227058410645,0.662512481212616,0.44999999999999996,1.9469544887542725,0.8185535669326782
0.6108080744743347,1.1822196245193481,-0.5714115500450134,0.6956462860107422,0.65,1.709631323814392,0.8484843373298645
1.1618367433547974,0.637468159198761,0.5243685841560364,0.4258236885070801,0.44999999999999996,1.279453992843628,0.5217077136039734
0.7235737442970276,0.8798823356628418,-0.1563085913658142,0.5738747715950012,0.55,1.759790062904358,0.7492513060569763
1.1394208669662476,0.7985783219337463,0.3408425450325012,0.5060360431671143,0.65,1.8359159231185913,0.673109233379364
0.7742756009101868,1.0475095510482788,-0.27323395013809204,0.7006217837333679,0.5,1.8478140830993652,0.7952519059181213
1.1083197593688965,0.9430848956108093,0.16523486375808716,0.6793202757835388,0.5,1.6121975183486938,0.7857630848884583
1.4253236055374146,0.5737550854682922,0.8515685200691223,0.327812522649765,0.44999999999999996,1.9941893815994263,0.39932772517204285
1.2733577489852905,0.823502242565155,0.4498555064201355,0.4486483633518219,0.55,1.6896945238113403,0.5678855776786804
1.2168177366256714,0.8468782305717468,0.36993950605392456,0.4592474102973938,0.5,1.8686892986297607,0.5925447940826416
1.223879098892212,1.0491185188293457,0.1747605800628662,0.7360842823982239,0.25,1.4502309560775757,0.8198472261428833
1.2474037408828735,1.05083429813385,0.19656944274902344,0.5958161354064941,0.35,1.6532267332077026,0.6538848876953125
1.0861806869506836,1.118385672569275,-0.03220498561859131,0.7365760207176208,0.35,1.4790771007537842,0.7916703820228577
1.2814455032348633,1.1460102796554565,0.13543522357940674,0.7298240065574646,0.6,1.9617174863815308,0.7893785238265991
0.7450753450393677,1.3254553079605103,-0.5803799629211426,0.8315058946609497,0.44999999999999996,1.7179131507873535,0.8809670805931091
1.2858723402023315,1.1188108921051025,0.167061448097229,0.6958309412002563,0.44999999999999996,1.4086220264434814,0.8162125945091248
1.4181923866271973,0.8356461524963379,0.5825462341308594,0.4873213768005371,0.19999999999999996,1.7613731622695923,0.5741079449653625
1.2659529447555542,1.0715703964233398,0.19438254833221436,0.5318101048469543,0.6,1.9813926219940186,0.5874339938163757
1.3863410949707031,0.7527497410774231,0.63359135389328,0.3234632611274719,0.4,2.062445878982544,0.4040350019931793
0.8359236121177673,1.1802796125411987,-0.3443560004234314,0.6708778142929077,0.44999999999999996,1.7190947532653809,0.7208922505378723
1.2114593982696533,1.035171389579773,0.17628800868988037,0.7060222029685974,0.4,1.3158305883407593,0.8332681655883789
1.0757551193237305,1.2247694730758667,-0.14901435375213623,0.732765257358551,0.4,1.940577507019043,0.8305011987686157
1.0727299451828003,0.9260817766189575,0.14664816856384277,0.5336992144584656,0.55,1.229742169380188,0.6013011932373047
0.7768378257751465,1.1309422254562378,-0.3541043996810913,0.6620950102806091,0.30000000000000004,1.8377436399459839,0.7405602335929871
1.0506576299667358,1.1922657489776611,-0.1416081190109253,0.6543802618980408,0.5,2.3151497840881348,0.7052233219146729
1.2659149169921875,1.1641181707382202,0.10179674625396729,0.7918651700019836,0.55,1.8734138011932373,0.9115591049194336
1.2164143323898315,0.8542447090148926,0.36216962337493896,0.5641159415245056,0.6,2.183933734893799,0.6617316603660583
1.2713440656661987,1.2154790163040161,0.05586504936218262,0.6103698015213013,0.4,1.8324068784713745,0.6889626979827881
1.1463478803634644,1.0942202806472778,0.05212759971618652,0.673672080039978,0.5,1.4304521083831787,0.7571198344230652
1.1273273229599,1.1118477582931519,0.015479564666748047,0.6840527653694153,0.55,1.8488332033157349,0.7192727327346802
1.4071874618530273,0.6675031185150146,0.7396843433380127,0.3550471365451813,0.25,1.8918980360031128,0.5003189444541931
1.47552490234375,1.14167058467865,0.3338543176651001,0.6955994963645935,0.6,1.5638885498046875,0.8003523945808411
1.3695956468582153,0.9567984938621521,0.41279715299606323,0.5646700263023376,0.30000000000000004,1.8451889753341675,0.6192521452903748
1.0967706441879272,1.3179560899734497,-0.22118544578552246,0.6761621832847595,0.35,2.047210693359375,0.752285897731781
1.5705486536026,0.932305634021759,0.6382430195808411,0.5963720083236694,0.6,1.749790072441101,0.6824753880500793
1.2140687704086304,1.0505437850952148,0.16352498531341553,0.6048634648323059,0.6,2.0529887676239014,0.6932876706123352
1.2160505056381226,1.051268219947815,0.16478228569030762,0.58980393409729,0.65,1.439029335975647,0.6981306672096252
1.4543884992599487,1.0475858449935913,0.4068026542663574,0.5968657732009888,0.4,2.0627429485321045,0.7127963900566101
1.3241676092147827,0.9305130243301392,0.39365458488464355,0.4943797290325165,0.44999999999999996,1.782411813735962,0.5485252737998962
1.165888786315918,1.1017853021621704,0.06410348415374756,0.6277080178260803,0.65,1.842308521270752,0.6718360185623169
1.1130867004394531,0.9201760292053223,0.19291067123413086,0.5608260035514832,0.6,1.8266865015029907,0.5868827104568481
1.2821496725082397,0.8434209823608398,0.4387286901473999,0.460731565952301,0.44999999999999996,1.9137599468231201,0.5609090924263
1.0014076232910156,1.4283523559570312,-0.4269447326660156,0.7934975028038025,0.55,1.74040687084198,0.8632776141166687
1.1234487295150757,1.0390605926513672,0.0843881368637085,0.7045093178749084,0.55,1.7957690954208374,0.7780503630638123
1.3574762344360352,0.5857558250427246,0.7717204093933105,0.2538553774356842,0.5,2.2330284118652344,0.3956282138824463
0.989169716835022,1.2141149044036865,-0.22494518756866455,0.5727338790893555,0.6,1.9630099534988403,0.6264564394950867
0.949763298034668,1.5124205350875854,-0.5626572370529175,0.8568572998046875,0.55,1.6264946460723877,0.9046525955200195
0.9038257002830505,1.335208773612976,-0.43138307332992554,0.7419247031211853,0.35,1.442742109298706,0.8121019601821899
1.208630919456482,1.3012453317642212,-0.09261441230773926,0.6806531548500061,0.65,1.9806615114212036,0.7356846928596497
1.2433046102523804,1.1987031698226929,0.0446014404296875,0.7475829720497131,0.65,1.71368408203125,0.8255034685134888
1.1519895792007446,1.0329174995422363,0.1190720796585083,0.6539137959480286,0.35,1.7051459550857544,0.7450926899909973
1.5927423238754272,1.037644863128662,0.5550974607467651,0.6285811066627502,0.44999999999999996,1.5713247060775757,0.7416352033615112
0.9197754263877869,0.9345273375511169,-0.014751911163330078,0.5052391290664673,0.44999999999999996,1.989373803138733,0.5656758546829224
1.293245792388916,1.2124933004379272,0.08075249195098877,0.7979772686958313,0.55,1.9508979320526123,0.8446959853172302
1.0347696542739868,1.2971552610397339,-0.26238560676574707,0.6666180491447449,0.6,1.4134396314620972,0.7368400692939758
1.1255099773406982,1.1154447793960571,0.010065197944641113,0.7519288063049316,0.5,1.4459172487258911,0.8609024286270142
1.030737280845642,0.9830185770988464,0.047718703746795654,0.6857204437255859,0.44999999999999996,1.735106348991394,0.7990437150001526
0.8909765481948853,0.9397619366645813,-0.048785388469696045,0.5568587183952332,0.35,1.9278725385665894,0.6706024408340454
0.4409399926662445,1.3049135208129883,-0.8639735281467438,0.7048596739768982,0.8,1.7418357133865356,0.747708797454834
0.968984067440033,0.9329082369804382,0.03607583045959473,0.5105554461479187,0.6,2.1847445964813232,0.5799589157104492
1.122939944267273,0.9917914271354675,0.13114851713180542,0.6378223299980164,0.55,1.6870214939117432,0.7260670065879822
1.0630298852920532,0.894970715045929,0.16805917024612427,0.45238834619522095,0.44999999999999996,1.7954257726669312,0.5077825784683228
0.8366262316703796,1.3006466627120972,-0.46402043104171753,0.7838402986526489,0.5,1.4414583444595337,0.848200798034668
1.080529808998108,0.7393235564231873,0.34120625257492065,0.4379947781562805,0.30000000000000004,2.0740857124328613,0.5278825163841248
1.0519020557403564,1.0034618377685547,0.04844021797180176,0.5438724160194397,0.4,1.8736445903778076,0.6497111916542053
1.0268092155456543,0.7598415613174438,0.26696765422821045,0.4726226329803467,0.6,2.2369046211242676,0.5182342529296875
1.0953797101974487,0.9338559508323669,0.1615237593650818,0.6247815489768982,0.75,1.684843897819519,0.711438000202179
1.1405264139175415,0.7533906102180481,0.3871358036994934,0.4227045476436615,0.5,,0.5104480981826782
0.8939935564994812,0.7822828888893127,0.11171066761016846,0.500590443611145,0.44999999999999996,,0.5592555403709412
0.9897327423095703,0.9373845458030701,0.052348196506500244,0.5434965491294861,0.5,,0.5882970094680786
1.153464913368225,0.8529037833213806,0.3005611300468445,0.5703768134117126,0.25,,0.6769645810127258
1.0805641412734985,1.0466232299804688,0.033940911293029785,0.6689590811729431,0.55,,0.784780740737915
0.9707745909690857,1.0425676107406616,-0.07179301977157593,0.6384721994400024,0.55,,0.6762847900390625
0.6834752559661865,1.2579809427261353,-0.5745056867599487,0.8160363435745239,0.7,,0.8703827261924744
1.1227120161056519,0.9421178698539734,0.18059414625167847,0.5748551487922668,0.55,,0.6408721804618835
0.8890100717544556,1.1735743284225464,-0.2845642566680908,0.769591748714447,0.6,,0.791270911693573
1.022438883781433,1.1651805639266968,-0.14274168014526367,0.7170693278312683,0.44999999999999996,,0.760265052318573


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/5_agent_zero_shot_from_4_policy/no_attn_ent/GNNExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
1.0844812393188477,0.33980199694633484,0.7446792423725128,0.2784024178981781,0.44999999999999996,1.291755199432373,0.4119085371494293
1.2036478519439697,0.3278575837612152,0.8757902681827545,0.2787618339061737,0.4,1.4139909744262695,0.4239262640476227
1.4917259216308594,0.2557431161403656,1.2359828054904938,0.26493915915489197,0.35,1.4860410690307617,0.41850510239601135
0.9276420474052429,0.4407957196235657,0.48684632778167725,0.3312697112560272,0.30000000000000004,1.6590867042541504,0.516986608505249
1.2215937376022339,0.31823548674583435,0.9033582508563995,0.28233131766319275,0.35,1.5564779043197632,0.4388542175292969
1.0068104267120361,0.4265809953212738,0.5802294313907623,0.3183533251285553,0.35,1.5224603414535522,0.52972811460495
1.1596509218215942,0.30251002311706543,0.8571408987045288,0.30845871567726135,0.30000000000000004,1.2101359367370605,0.4969078004360199
1.1989810466766357,0.32566872239112854,0.8733123242855072,0.2838662564754486,0.4,1.8015519380569458,0.4538409411907196
1.2160046100616455,0.3391835689544678,0.8768210411071777,0.32706218957901,0.4,2.0026180744171143,0.4885137975215912
1.1404781341552734,0.34424954652786255,0.7962285876274109,0.29196974635124207,0.30000000000000004,1.773348093032837,0.4768504798412323
1.0587362051010132,0.27510926127433777,0.7836269438266754,0.2572365701198578,0.30000000000000004,1.4000067710876465,0.3723934590816498
1.0616692304611206,0.2280426025390625,0.8336266279220581,0.2184620350599289,0.4,1.3529014587402344,0.3080821633338928
0.8369303941726685,0.30850473046302795,0.5284256637096405,0.27585455775260925,0.7,1.5025339126586914,0.4222123324871063
0.8759660720825195,0.25696679949760437,0.6189992725849152,0.26815691590309143,0.4,1.5741766691207886,0.37490227818489075
0.882210373878479,0.3500117361545563,0.5321986377239227,0.35573816299438477,0.55,1.4734982252120972,0.482013463973999
0.9136269688606262,0.2678353488445282,0.645791620016098,0.3400808870792389,0.5,1.233123779296875,0.4627222716808319
0.9300153851509094,0.2320527583360672,0.6979626268148422,0.25870969891548157,0.44999999999999996,1.5995200872421265,0.42354318499565125
1.0344818830490112,0.43673068284988403,0.5977512001991272,0.412861168384552,0.55,1.5586369037628174,0.5374597311019897
0.9729124307632446,0.43201446533203125,0.5408979654312134,0.37871333956718445,0.30000000000000004,1.2276490926742554,0.4982720911502838
1.1576893329620361,0.6250513195991516,0.5326380133628845,0.4257894456386566,0.44999999999999996,1.5909357070922852,0.5740100741386414
1.227799654006958,0.6924161314964294,0.5353835225105286,0.4733148515224457,0.4,1.5405985116958618,0.6335647106170654
1.0902949571609497,0.41001078486442566,0.680284172296524,0.27910494804382324,0.55,1.5536288022994995,0.3802594840526581
1.2030194997787476,0.4769805073738098,0.7260389924049377,0.27933889627456665,0.4,1.1797335147857666,0.3996243178844452
1.2209879159927368,0.5199128985404968,0.70107501745224,0.3293323218822479,0.35,1.951724648475647,0.44280728697776794
1.0324090719223022,0.7683355808258057,0.2640734910964966,0.5837652087211609,0.6,1.379027009010315,0.7191790342330933
1.3498873710632324,0.4705929756164551,0.8792943954467773,0.3197248876094818,0.55,1.2871670722961426,0.474382609128952
1.1871873140335083,0.5470514297485352,0.6401358842849731,0.334481418132782,0.4,1.209746241569519,0.4813418388366699
1.274567723274231,0.5254821181297302,0.7490856051445007,0.3455624282360077,0.30000000000000004,1.238158106803894,0.4716353118419647
1.2067513465881348,0.5409298539161682,0.6658214926719666,0.3573039770126343,0.35,1.678141713142395,0.47423845529556274
1.1616686582565308,0.7991869449615479,0.3624817132949829,0.4910849630832672,0.5,1.4703272581100464,0.5947433114051819
1.2106335163116455,0.5553582310676575,0.655275285243988,0.3845631182193756,0.35,1.1529675722122192,0.5235220193862915
1.1747349500656128,0.47910386323928833,0.6956310868263245,0.29447802901268005,0.4,1.4928946495056152,0.4508695602416992
1.1560581922531128,0.6320486068725586,0.5240095853805542,0.43047934770584106,0.44999999999999996,1.2208154201507568,0.6145588755607605
1.376704454421997,0.5258027911186218,0.8509016633033752,0.4078068733215332,0.30000000000000004,1.0954315662384033,0.5725445747375488
1.373429536819458,0.5086430311203003,0.8647865056991577,0.4093770682811737,0.4,1.5315009355545044,0.5718806982040405
1.457156777381897,0.5417436361312866,0.9154131412506104,0.4320901036262512,0.25,1.355237603187561,0.5963038802146912
1.4759407043457031,0.5258380770683289,0.9501026272773743,0.40513554215431213,0.4,1.2855300903320312,0.5758315324783325
1.5925062894821167,0.6415442228317261,0.9509620666503906,0.473222941160202,0.44999999999999996,1.2755496501922607,0.6543645262718201
1.3401044607162476,0.600749671459198,0.7393547892570496,0.445716917514801,0.4,0.9698061347007751,0.6496408581733704
1.292044997215271,0.5065391659736633,0.7855058312416077,0.36430174112319946,0.4,1.6036195755004883,0.5246589779853821
1.2701715230941772,0.49837398529052734,0.7717975378036499,0.37518173456192017,0.55,1.2973262071609497,0.5340322256088257
1.1083401441574097,0.5109910368919373,0.5973491072654724,0.40419459342956543,0.4,1.1261138916015625,0.5765413641929626
1.1407259702682495,0.4248635470867157,0.7158624231815338,0.31282058358192444,0.6,1.3525588512420654,0.45366525650024414
1.0724557638168335,0.675922691822052,0.3965330719947815,0.48212930560112,0.5,1.5058966875076294,0.6395871639251709
1.1032136678695679,0.4377874433994293,0.6654262244701385,0.3537575900554657,0.4,1.8174307346343994,0.4639790952205658
1.0843534469604492,0.6966577768325806,0.38769567012786865,0.49656611680984497,0.55,1.5251699686050415,0.6061161756515503
1.2523869276046753,0.6900965571403503,0.562290370464325,0.4527604281902313,0.65,1.3111811876296997,0.5673033595085144
1.2865222692489624,0.705092191696167,0.5814300775527954,0.5309132933616638,0.44999999999999996,1.202151894569397,0.6831997036933899
1.3154410123825073,0.6924581527709961,0.6229828596115112,0.560940682888031,0.55,1.5405540466308594,0.7100301384925842
1.2604925632476807,0.7578205466270447,0.502672016620636,0.6133452653884888,0.35,1.1401405334472656,0.7526505589485168
1.4473556280136108,0.8296090960502625,0.6177465319633484,0.5765205025672913,0.44999999999999996,1.415081262588501,0.737616777420044
1.4444220066070557,0.7823516726493835,0.6620703339576721,0.5079185366630554,0.55,1.1552939414978027,0.6495872735977173
1.5086435079574585,0.7248779535293579,0.7837655544281006,0.44413527846336365,0.5,1.3875330686569214,0.5888983011245728
1.4233206510543823,0.7331191897392273,0.690201461315155,0.4341296851634979,0.4,1.4450560808181763,0.5738665461540222
1.4384649991989136,0.7160937190055847,0.7223712801933289,0.4559493958950043,0.55,1.3662755489349365,0.5673849582672119
1.3751457929611206,0.6624063849449158,0.7127394080162048,0.3942055404186249,0.30000000000000004,1.5175987482070923,0.5155612230300903
1.3147376775741577,0.6884350180625916,0.6263026595115662,0.4357592761516571,0.5,1.543238639831543,0.5569287538528442
1.263243556022644,0.6439017653465271,0.6193417906761169,0.40642014145851135,0.5,1.7758517265319824,0.5169523358345032
1.2225897312164307,0.6484872102737427,0.574102520942688,0.4250194728374481,0.30000000000000004,1.928519368171692,0.5458466410636902
1.1770042181015015,0.6985951066017151,0.4784091114997864,0.42489320039749146,0.4,1.0638337135314941,0.5860885977745056
1.1877799034118652,0.6402142643928528,0.5475656390190125,0.4063381850719452,0.4,1.3905394077301025,0.5617191195487976
1.1715754270553589,0.621759295463562,0.5498161315917969,0.38107356429100037,0.44999999999999996,1.1799715757369995,0.5486850142478943
1.2029966115951538,0.6374581456184387,0.5655384659767151,0.4157862663269043,0.35,1.5938907861709595,0.5814511775970459
1.2579411268234253,0.6422681212425232,0.6156730055809021,0.3987460434436798,0.30000000000000004,1.0914803743362427,0.5782503485679626
1.2574902772903442,0.6272730231285095,0.6302172541618347,0.3780164420604706,0.5,1.3519070148468018,0.5558114051818848
1.3541046380996704,0.5979857444763184,0.756118893623352,0.3678801357746124,0.44999999999999996,1.720670461654663,0.5282080769538879
1.3803528547286987,0.626920759677887,0.7534320950508118,0.39560481905937195,0.25,1.4937553405761719,0.5451047420501709
1.3831161260604858,0.641602635383606,0.7415134906768799,0.39772847294807434,0.4,1.2501494884490967,0.5747751593589783
1.4222464561462402,0.6784830689430237,0.7437633872032166,0.4347519874572754,0.5,1.2287020683288574,0.6008748412132263
1.4073132276535034,0.6983168721199036,0.7089963555335999,0.44140496850013733,0.44999999999999996,1.2897238731384277,0.6353862285614014
1.476123571395874,0.6601800322532654,0.8159435391426086,0.49860668182373047,0.44999999999999996,0.8260343670845032,0.6616582870483398
1.3417128324508667,0.7257152795791626,0.6159975528717041,0.46947604417800903,0.44999999999999996,1.8066163063049316,0.6758641600608826
1.3508113622665405,0.7627517580986023,0.5880596041679382,0.6140698194503784,0.30000000000000004,1.4416075944900513,0.7459802031517029
1.4159142971038818,0.7015668153762817,0.7143474817276001,0.557086706161499,0.4,0.8697949647903442,0.6972441077232361
1.4472507238388062,0.5923454165458679,0.8549053072929382,0.592797577381134,0.5,0.8170979619026184,0.8539697527885437
1.7849457263946533,0.5721161961555481,1.2128295302391052,0.47061583399772644,0.5,1.143749475479126,0.7696120142936707
1.6170742511749268,0.34747666120529175,1.269597589969635,0.42329612374305725,0.55,1.0474302768707275,0.714257001876831
1.450629711151123,0.3297310471534729,1.1208986639976501,0.40572139620780945,0.4,0.6742910742759705,0.6455058455467224
1.4165593385696411,0.4804325997829437,0.9361267387866974,0.4428180754184723,0.5,0.851252555847168,0.644690215587616
1.4124908447265625,0.30161044001579285,1.1108804047107697,0.3436654508113861,0.44999999999999996,1.1054766178131104,0.5698792338371277
1.3602689504623413,0.5589295625686646,0.8013393878936768,0.4986743927001953,0.4,0.9810295104980469,0.7668933868408203
1.3464175462722778,0.3877248466014862,0.9586926996707916,0.33129197359085083,0.35,0.8491225242614746,0.4878501892089844
1.3293713331222534,0.40445271134376526,0.9249186217784882,0.3518921434879303,0.44999999999999996,1.2775969505310059,0.47377967834472656
1.2626591920852661,0.4864521622657776,0.7762070298194885,0.39325207471847534,0.44999999999999996,1.1263078451156616,0.666687548160553
1.3508564233779907,0.7072612047195435,0.6435952186584473,0.520232617855072,0.6,1.4801656007766724,0.6928589940071106
1.2320059537887573,0.5949665307998657,0.6370394229888916,0.40454331040382385,0.44999999999999996,1.472386360168457,0.6458113193511963
1.264419436454773,0.3766467273235321,0.8877727091312408,0.3445042669773102,0.35,1.742296576499939,0.5153641104698181
1.2574243545532227,0.6224960684776306,0.634928286075592,0.5391355752944946,0.5,1.2659553289413452,0.7292659878730774
1.2429527044296265,0.4981909394264221,0.7447617650032043,0.4111471176147461,0.5,1.239036202430725,0.6217154860496521
1.1873626708984375,0.4631655812263489,0.7241970896720886,0.48641330003738403,0.55,1.201158881187439,0.6113428473472595
1.1715725660324097,0.5125336050987244,0.6590389609336853,0.5692928433418274,0.5,0.9274470210075378,0.6497347950935364
1.1745400428771973,0.636267364025116,0.5382726788520813,0.5624484419822693,0.5,1.8350880146026611,0.6904386878013611
0.9526538252830505,0.9372299313545227,0.015423893928527832,0.6080278754234314,0.55,1.7142983675003052,0.7690861821174622
1.2029564380645752,0.5458652377128601,0.6570912003517151,0.5631731152534485,0.35,1.0676674842834473,0.655707836151123
1.2364991903305054,0.5578988194465637,0.6786003708839417,0.4901983439922333,0.65,1.4808361530303955,0.6187429428100586
1.0161573886871338,0.672116219997406,0.3440411686897278,0.4497690200805664,0.65,0.719327449798584,0.6517120599746704
1.3078973293304443,0.6130775809288025,0.6948197484016418,0.45912954211235046,0.7,1.5589032173156738,0.6528822183609009
1.253428339958191,0.4753285348415375,0.7780998051166534,0.4815607964992523,0.55,1.2710121870040894,0.6626498103141785
1.2519341707229614,0.8432952761650085,0.4086388945579529,0.5178400278091431,0.5,1.4536231756210327,0.6362842917442322
1.3673136234283447,0.4826127588748932,0.8847008645534515,0.3918410837650299,0.5,1.3565266132354736,0.5750256180763245
1.4709657430648804,0.9512654542922974,0.519700288772583,0.637715220451355,0.30000000000000004,1.1754697561264038,0.7079450488090515
1.3909225463867188,0.9692296385765076,0.4216929078102112,0.6828052401542664,0.55,1.370206356048584,0.7256652116775513
1.4454759359359741,0.7996318936347961,0.645844042301178,0.5733287334442139,0.5,1.318716287612915,0.7141947150230408
1.3892862796783447,0.9844470024108887,0.40483927726745605,0.6643398404121399,0.44999999999999996,1.2609922885894775,0.7407030463218689
1.5063774585723877,0.7152078747749329,0.7911695837974548,0.4848008155822754,0.5,1.4398818016052246,0.6545902490615845
1.4169610738754272,0.8944727778434753,0.5224882960319519,0.5285030007362366,0.55,1.7024327516555786,0.6918420195579529
1.477321982383728,0.8666563034057617,0.6106656789779663,0.5147894024848938,0.55,1.4764503240585327,0.648982584476471
1.482815146446228,0.8000656366348267,0.6827495098114014,0.5091037750244141,0.4,1.473051905632019,0.697786271572113
1.4174267053604126,0.9095988273620605,0.507827877998352,0.6209797263145447,0.35,1.681613802909851,0.7352501153945923
1.436358094215393,0.9279138445854187,0.5084442496299744,0.5969495177268982,0.5,0.870172381401062,0.7551071047782898
1.508968710899353,0.793221116065979,0.715747594833374,0.6024748682975769,0.4,1.3428195714950562,0.7407795190811157
1.4739010334014893,0.7920936942100525,0.6818073391914368,0.5835599303245544,0.5,1.4081863164901733,0.7193007469177246
1.3600964546203613,0.7641958594322205,0.5959005951881409,0.43784037232398987,0.5,1.2086790800094604,0.5986508727073669
1.3549436330795288,0.7581571340560913,0.5967864990234375,0.5438238978385925,0.44999999999999996,1.3055238723754883,0.6845969557762146
1.4246761798858643,0.5855202078819275,0.8391559720039368,0.4069240987300873,0.35,1.377294659614563,0.5552787184715271
1.316673755645752,0.6697551608085632,0.6469185948371887,0.4262169301509857,0.35,1.1647039651870728,0.5597107410430908
1.4164974689483643,0.6788336038589478,0.7376638650894165,0.4358188211917877,0.4,0.9912322759628296,0.6174973845481873
1.3338161706924438,0.7191644906997681,0.6146516799926758,0.4543691575527191,0.35,1.1824582815170288,0.6348111629486084
1.3777339458465576,0.5800786018371582,0.7976553440093994,0.32810333371162415,0.35,1.5752352476119995,0.49225494265556335
1.394808053970337,0.6800462603569031,0.7147617936134338,0.46151724457740784,0.5,1.7054731845855713,0.6525253653526306
1.3077592849731445,0.855316162109375,0.45244312286376953,0.5553039908409119,0.4,1.235884666442871,0.7350689172744751
1.3504531383514404,0.7570861577987671,0.5933669805526733,0.47141143679618835,0.5,0.899164080619812,0.6654345393180847
1.3396496772766113,0.8219401240348816,0.5177095532417297,0.5856567025184631,0.55,1.369986891746521,0.7505415081977844
1.3260692358016968,0.6793588995933533,0.6467103362083435,0.4196743071079254,0.4,1.6275501251220703,0.5962575674057007
1.3343614339828491,0.686279296875,0.6480821371078491,0.4321501851081848,0.30000000000000004,1.341579556465149,0.6212326288223267
1.41104257106781,0.6483673453330994,0.7626752257347107,0.3844272792339325,0.44999999999999996,1.036010503768921,0.5884997844696045
1.313832402229309,0.7172039151191711,0.5966284871101379,0.45975276827812195,0.30000000000000004,1.779433250427246,0.6711333394050598
1.3089935779571533,0.7506263256072998,0.5583672523498535,0.4962157905101776,0.35,1.4939194917678833,0.6975286602973938
1.3125312328338623,0.8433027267456055,0.46922850608825684,0.5160788893699646,0.44999999999999996,1.6391271352767944,0.7026744484901428
1.343899130821228,0.7129026055335999,0.6309965252876282,0.449332058429718,0.5,1.515616774559021,0.6615483164787292
1.3618462085723877,0.5873212218284607,0.774524986743927,0.335761696100235,0.4,1.37362802028656,0.4636537730693817
1.3937088251113892,0.8032516837120056,0.5904571413993835,0.4658065736293793,0.44999999999999996,1.1777749061584473,0.6375954747200012
1.4166501760482788,0.7445171475410461,0.6721330285072327,0.4693825840950012,0.35,1.4802066087722778,0.6137509346008301
1.4576157331466675,0.7783295512199402,0.6792861819267273,0.45358774065971375,0.35,1.376891851425171,0.5944066643714905
1.4612263441085815,0.7865037322044373,0.6747226119041443,0.5043224096298218,0.5,1.3810871839523315,0.6387262344360352
1.5388872623443604,0.8110668063163757,0.7278204560279846,0.4646373689174652,0.30000000000000004,1.365663766860962,0.5836218595504761
1.5520200729370117,0.6698180437088013,0.8822020292282104,0.3947659432888031,0.35,1.634162425994873,0.5221666693687439
1.5613281726837158,0.8463239669799805,0.7150042057037354,0.4955475330352783,0.4,1.2774431705474854,0.5713441967964172
1.557524561882019,0.7532424330711365,0.8042821288108826,0.4938258230686188,0.30000000000000004,1.2912307977676392,0.6608864068984985
1.5864269733428955,0.7037631869316101,0.8826637864112854,0.45589813590049744,0.4,1.2466644048690796,0.6155748963356018
1.5532718896865845,0.812687873840332,0.7405840158462524,0.5072523355484009,0.44999999999999996,1.119928240776062,0.6257117986679077
1.6347354650497437,0.801040768623352,0.8336946964263916,0.4493865668773651,0.35,0.9477358460426331,0.5644552111625671
1.6109580993652344,0.7699549794197083,0.8410031199455261,0.43159928917884827,0.4,1.2547024488449097,0.5245770215988159
1.610560655593872,0.7707582712173462,0.8398023843765259,0.4486211836338043,0.44999999999999996,1.2670072317123413,0.5693480968475342
1.5862230062484741,0.8468906283378601,0.739332377910614,0.5321459770202637,0.30000000000000004,1.1594796180725098,0.6550139784812927
1.5580086708068848,0.8490225672721863,0.7089861035346985,0.5003076791763306,0.35,1.3183437585830688,0.6061362624168396
1.6005452871322632,0.8248661160469055,0.7756791710853577,0.4692073464393616,0.35,1.4698885679244995,0.5773199796676636
1.6704603433609009,0.7464784979820251,0.9239818453788757,0.4889378547668457,0.44999999999999996,1.3684465885162354,0.6408326029777527
1.5012390613555908,0.8660150766372681,0.6352239847183228,0.5010227560997009,0.35,1.0638055801391602,0.6189746260643005
1.7040529251098633,0.6929653286933899,1.0110875964164734,0.4679473042488098,0.4,1.3490831851959229,0.5873298645019531
1.6979601383209229,0.6596205234527588,1.038339614868164,0.41807565093040466,0.35,1.2156099081039429,0.5407707095146179
1.2942240238189697,0.9227065443992615,0.37151747941970825,0.5504950881004333,0.5,1.2207106351852417,0.682747483253479
1.544303297996521,0.6791570782661438,0.8651462197303772,0.43925783038139343,0.55,1.308782935142517,0.5742077231407166
1.57377290725708,0.6624336838722229,0.9113392233848572,0.45767974853515625,0.35,1.2183353900909424,0.5853850841522217
1.4410607814788818,0.8450629115104675,0.5959978699684143,0.5322924852371216,0.35,1.0752112865447998,0.6945182681083679
1.5231674909591675,0.7634263038635254,0.7597411870956421,0.536744236946106,0.44999999999999996,1.3548918962478638,0.6317314505577087
1.56596839427948,0.6348370313644409,0.9311313629150391,0.4254559576511383,0.44999999999999996,1.214931607246399,0.5411767959594727
1.3276777267456055,0.853816032409668,0.4738616943359375,0.5157495737075806,0.25,1.2492656707763672,0.6702257990837097
1.5868219137191772,0.6390448212623596,0.9477770924568176,0.4241684377193451,0.30000000000000004,1.0668230056762695,0.5257942080497742
1.5117448568344116,0.6512818336486816,0.86046302318573,0.4292028844356537,0.35,1.427965521812439,0.5455377101898193
1.4977712631225586,0.771960437297821,0.7258108258247375,0.5356370210647583,0.35,1.1071083545684814,0.6584184765815735
1.296430230140686,0.84307861328125,0.45335161685943604,0.5274726748466492,0.35,0.5992931723594666,0.6741451621055603
1.3868845701217651,0.8224905133247375,0.5643940567970276,0.5604037046432495,0.4,0.6136994957923889,0.6940320730209351
1.471152663230896,0.6543295383453369,0.8168231248855591,0.4541926085948944,0.44999999999999996,1.2930747270584106,0.609960675239563
1.4761120080947876,0.6861248016357422,0.7899872064590454,0.5072689056396484,0.4,1.2013620138168335,0.6387286186218262
1.3621933460235596,0.9119869470596313,0.4502063989639282,0.5802105069160461,0.4,1.4226313829421997,0.6984288692474365
1.501487374305725,0.8450902104377747,0.6563971638679504,0.5450548529624939,0.30000000000000004,1.7309603691101074,0.6967963576316833
1.486288070678711,0.6636538505554199,0.822634220123291,0.46429911255836487,0.30000000000000004,1.3521990776062012,0.6113697290420532
1.431151032447815,0.97112637758255,0.4600246548652649,0.6389147639274597,0.35,1.1915534734725952,0.7625008821487427
1.4927424192428589,0.7661858797073364,0.7265565395355225,0.5239512324333191,0.4,1.3691208362579346,0.6686353087425232
1.580702781677246,0.8652874231338501,0.715415358543396,0.5394615530967712,0.35,1.1002086400985718,0.6761321425437927
1.5127514600753784,0.949504017829895,0.5632474422454834,0.5903491377830505,0.5,1.3615278005599976,0.7096855640411377
1.5561580657958984,0.8944036364555359,0.6617544293403625,0.5442958474159241,0.35,1.5584110021591187,0.6742929816246033
1.593294382095337,0.9289619326591492,0.6643324494361877,0.5910489559173584,0.30000000000000004,1.38495671749115,0.713113009929657
1.5292813777923584,0.9211425185203552,0.6081388592720032,0.5568029284477234,0.4,1.7219117879867554,0.689741313457489
1.5826046466827393,0.9870105981826782,0.595594048500061,0.648790180683136,0.44999999999999996,0.9295355677604675,0.754524827003479
1.5350018739700317,0.9677292108535767,0.5672726631164551,0.6014220714569092,0.4,1.7425761222839355,0.7187449336051941
1.502536416053772,0.9054805636405945,0.5970558524131775,0.5395833253860474,0.44999999999999996,1.3181605339050293,0.6942816972732544
1.5437843799591064,0.9493241310119629,0.5944602489471436,0.6005868911743164,0.35,1.201346755027771,0.7197361588478088
1.49785315990448,0.9337774515151978,0.5640757083892822,0.5747056603431702,0.5,1.0389578342437744,0.7104503512382507
1.5502933263778687,0.8579757809638977,0.692317545413971,0.5267416834831238,0.35,1.0045286417007446,0.6677042245864868
1.507752776145935,0.9113960266113281,0.5963567495346069,0.5877200961112976,0.44999999999999996,1.5210942029953003,0.7193940281867981
1.4802998304367065,0.9113608598709106,0.5689389705657959,0.5652849078178406,0.4,1.6323484182357788,0.7115522623062134
1.4632785320281982,0.9080896377563477,0.5551888942718506,0.5920969843864441,0.4,1.0302419662475586,0.7007250189781189
1.3992470502853394,0.926705539226532,0.4725415110588074,0.5896431803703308,0.5,1.3307057619094849,0.7032556533813477
1.419392466545105,0.8889383673667908,0.5304540991783142,0.5525593757629395,0.5,1.4181898832321167,0.6701652407646179
1.410626769065857,0.928962230682373,0.4816645383834839,0.5868772864341736,0.4,1.8019013404846191,0.7026692032814026
1.3793420791625977,0.9154556393623352,0.46388643980026245,0.5752324461936951,0.44999999999999996,1.5155221223831177,0.684780478477478
1.3795881271362305,0.8963789939880371,0.48320913314819336,0.5558254718780518,0.5,1.2948005199432373,0.6606506705284119
1.3616834878921509,0.8722681403160095,0.48941534757614136,0.5444416403770447,0.35,1.2283082008361816,0.6540685892105103
1.7220863103866577,0.30818048119544983,1.4139058291912079,0.27534154057502747,0.55,1.3135873079299927,0.44636231660842896
1.3372586965560913,0.6987900733947754,0.6384686231613159,0.444667249917984,0.35,0.7657352089881897,0.5462333559989929
1.4862114191055298,0.4053787291049957,1.080832690000534,0.28450414538383484,0.5,1.3267087936401367,0.4148743748664856
1.440805435180664,0.4483647048473358,0.9924407303333282,0.2958296835422516,0.44999999999999996,1.3030869960784912,0.43252211809158325
1.5119640827178955,0.3480260670185089,1.1639380156993866,0.2955002188682556,0.44999999999999996,1.4814908504486084,0.4080662727355957
1.3397811651229858,0.2899157404899597,1.0498654246330261,0.25313135981559753,0.44999999999999996,1.2657135725021362,0.3424853980541229
1.1790285110473633,0.5181748270988464,0.6608536839485168,0.5757190585136414,0.4,0.8386499881744385,0.6601592898368835
1.3642934560775757,0.2882462441921234,1.0760472118854523,0.27333152294158936,0.30000000000000004,0.9695223569869995,0.3961823880672455
1.388637900352478,0.43926674127578735,0.9493711590766907,0.4610689580440521,0.4,0.9936787486076355,0.5980625152587891
1.2863552570343018,0.37631699442863464,0.9100382626056671,0.3988957107067108,0.44999999999999996,1.2555090188980103,0.4799375534057617
1.1768518686294556,0.35839617252349854,0.818455696105957,0.35027703642845154,0.4,1.0827269554138184,0.45458728075027466
1.2526718378067017,0.38497260212898254,0.8676992356777191,0.5500860214233398,0.4,1.1814501285552979,0.6261876821517944
1.1035431623458862,0.3591040074825287,0.7444391548633575,0.453675240278244,0.30000000000000004,1.4685719013214111,0.5298755764961243
1.113442063331604,0.4390924572944641,0.6743496060371399,0.6018602252006531,0.4,1.6354889869689941,0.6507292985916138
1.2328063249588013,0.4741590619087219,0.7586472630500793,0.5931898951530457,0.4,1.821037769317627,0.6848936676979065
1.1419581174850464,0.46906325221061707,0.6728948652744293,0.50774747133255,0.5,1.365753412246704,0.6084551215171814
1.294047474861145,0.5552236437797546,0.7388238310813904,0.42630091309547424,0.4,1.366036295890808,0.5488071441650391
1.2143563032150269,0.8240546584129333,0.3903016448020935,0.6626169681549072,0.4,1.01674222946167,0.7455459833145142
1.3546154499053955,0.5973557829856873,0.7572596669197083,0.43450888991355896,0.44999999999999996,0.7074044346809387,0.5479157567024231
1.2733772993087769,0.7039217352867126,0.5694555640220642,0.5693764686584473,0.55,1.3521853685379028,0.6894195675849915
1.3463573455810547,0.4739540219306946,0.8724033236503601,0.3032461702823639,0.5,1.0576571226119995,0.440483957529068
1.1749051809310913,0.5185312628746033,0.656373918056488,0.5636319518089294,0.35,1.1645634174346924,0.6565957069396973
1.4251874685287476,0.5355274081230164,0.8896600604057312,0.44318586587905884,0.5,0.7768576145172119,0.6080867052078247
1.3207182884216309,0.5723574757575989,0.748360812664032,0.4657908082008362,0.5,1.1656428575515747,0.6106193661689758
1.357346534729004,0.4714651107788086,0.8858814239501953,0.5198599696159363,0.5,1.314818263053894,0.7043174505233765
1.2386531829833984,0.6161395311355591,0.6225136518478394,0.5236189961433411,0.5,1.3441299200057983,0.6673356294631958
1.3091405630111694,0.467804878950119,0.8413356840610504,0.5500434041023254,0.5,1.3851580619812012,0.7331100702285767
1.342684268951416,0.6333395838737488,0.7093446850776672,0.6479302644729614,0.5,1.5648746490478516,0.7957305908203125
1.2646628618240356,0.4175077974796295,0.8471550643444061,0.4323926568031311,0.44999999999999996,1.469954252243042,0.6477400660514832
1.2960474491119385,0.4132497012615204,0.8827977478504181,0.5482470989227295,0.4,0.8411091566085815,0.7132248878479004
1.184220314025879,0.49090585112571716,0.6933144629001617,0.5359088182449341,0.5,1.4070836305618286,0.7610613107681274
1.1820628643035889,0.4375186860561371,0.7445441782474518,0.4781159460544586,0.4,1.3617806434631348,0.6974510550498962
1.1201739311218262,0.4749263823032379,0.6452475488185883,0.3695336580276489,0.44999999999999996,0.6245831251144409,0.5614481568336487
0.9957641959190369,0.47814270853996277,0.5176214873790741,0.4731259346008301,0.4,1.1386789083480835,0.7049064040184021
1.0802148580551147,0.38618847727775574,0.694026380777359,0.4275832772254944,0.30000000000000004,1.021210789680481,0.6677762269973755
1.0092346668243408,0.2921372354030609,0.7170974314212799,0.3437260091304779,0.35,1.1446928977966309,0.5642991662025452
0.9901834726333618,0.43354281783103943,0.5566406548023224,0.4009946286678314,0.35,1.427982211112976,0.6821169853210449
1.0333200693130493,0.40542078018188477,0.6278992891311646,0.3669526278972626,0.5,1.690112590789795,0.5739829540252686
1.1311215162277222,0.4916244149208069,0.6394971013069153,0.3982554078102112,0.5,1.5810558795928955,0.6052519679069519
1.0461878776550293,0.5060146450996399,0.5401732325553894,0.3648700714111328,0.4,1.5369046926498413,0.5653027892112732
1.1089603900909424,0.619663655757904,0.48929673433303833,0.4301919937133789,0.35,1.616828203201294,0.6355324983596802
1.1666220426559448,0.5724260210990906,0.5941960215568542,0.37611445784568787,0.35,1.1700605154037476,0.556499183177948
1.1715935468673706,0.6510833501815796,0.520510196685791,0.40778884291648865,0.30000000000000004,1.6873409748077393,0.5516864657402039
1.2697086334228516,0.4884573519229889,0.7812512814998627,0.3319266438484192,0.35,1.6780195236206055,0.3732238709926605
1.3830642700195312,0.5935970544815063,0.7894672155380249,0.3609676659107208,0.44999999999999996,1.9318277835845947,0.4240630269050598
1.3903518915176392,0.6500489115715027,0.7403029799461365,0.3311246633529663,0.4,1.5929046869277954,0.43383145332336426
0.9753605127334595,0.9114400148391724,0.06392049789428711,0.43819567561149597,0.6,1.1578484773635864,0.5081662535667419
1.3717191219329834,0.5288629531860352,0.8428561687469482,0.22067348659038544,0.5,1.5070520639419556,0.3267117440700531
1.3073532581329346,0.7668078541755676,0.5405454039573669,0.39884042739868164,0.4,1.4534538984298706,0.4855855107307434
1.3090031147003174,0.7728539109230042,0.5361492037773132,0.34850117564201355,0.44999999999999996,1.5314626693725586,0.4911535680294037
1.3104908466339111,0.6717316508293152,0.638759195804596,0.38813838362693787,0.5,1.3752020597457886,0.43538084626197815
1.2608057260513306,0.44583818316459656,0.814967542886734,0.24061203002929688,0.4,1.310386061668396,0.32226142287254333
1.2785558700561523,0.748948335647583,0.5296075344085693,0.3903389573097229,0.5,0.8949955105781555,0.4553830623626709
1.1942349672317505,0.7709421515464783,0.4232928156852722,0.3851219117641449,0.30000000000000004,1.4703073501586914,0.5306916832923889
1.2825195789337158,0.6584259867668152,0.6240935921669006,0.38311246037483215,0.55,1.4244844913482666,0.43968820571899414
1.3218234777450562,0.5928370356559753,0.7289864420890808,0.28228068351745605,0.44999999999999996,1.4463425874710083,0.40814000368118286
1.355913519859314,0.638350248336792,0.717563271522522,0.3705902695655823,0.5,1.318211317062378,0.4262499511241913
1.2604836225509644,0.4097002148628235,0.8507834076881409,0.24470888078212738,0.44999999999999996,1.6699481010437012,0.330338716506958
1.292384147644043,0.612851083278656,0.679533064365387,0.3406108319759369,0.35,1.3351188898086548,0.40641623735427856
1.324721097946167,0.6255159974098206,0.6992051005363464,0.3668554127216339,0.35,1.8305851221084595,0.42050161957740784
1.3574743270874023,0.6059224009513855,0.7515519261360168,0.3280881941318512,0.35,1.3710705041885376,0.4252963066101074
1.2837169170379639,0.49816685914993286,0.785550057888031,0.29117271304130554,0.25,1.708635687828064,0.3425534665584564
1.3428127765655518,0.6906673312187195,0.6521454453468323,0.3863658607006073,0.44999999999999996,1.2846338748931885,0.4588332176208496
1.3396015167236328,0.6826506853103638,0.656950831413269,0.4199484884738922,0.4,1.094959020614624,0.4766713082790375
1.15868079662323,0.6552122831344604,0.5034685134887695,0.3971827030181885,0.30000000000000004,1.3927329778671265,0.44586095213890076
1.2341322898864746,0.7139667868614197,0.5201655030250549,0.34513482451438904,0.44999999999999996,1.375646710395813,0.47770386934280396
0.9835923314094543,0.7932239770889282,0.19036835432052612,0.3780618906021118,0.5,1.468778133392334,0.5170369148254395
1.3051265478134155,0.6228342652320862,0.6822922825813293,0.39680594205856323,0.4,1.6231962442398071,0.45699959993362427
1.2166297435760498,0.51904296875,0.6975867748260498,0.349613755941391,0.55,0.9738907814025879,0.40558502078056335
1.062451720237732,0.6546450853347778,0.4078066349029541,0.4085078835487366,0.65,1.1917656660079956,0.4502757489681244
1.2853516340255737,0.4365885257720947,0.848763108253479,0.3060756027698517,0.4,1.242814540863037,0.37818512320518494
1.2895201444625854,0.5973690152168274,0.6921511292457581,0.3758504390716553,0.5,1.8840410709381104,0.4372168183326721
1.318524718284607,0.5845277309417725,0.7339969873428345,0.4037657678127289,0.4,1.603450059890747,0.4766247272491455
1.3103830814361572,0.621500551700592,0.6888825297355652,0.39357665181159973,0.44999999999999996,1.3835614919662476,0.4656962454319
1.3448476791381836,0.5452810525894165,0.7995666265487671,0.36420249938964844,0.35,1.255509376525879,0.4428577125072479
1.1563681364059448,0.7472115755081177,0.40915656089782715,0.43321940302848816,0.6,1.551053524017334,0.5366552472114563
1.278436541557312,0.7861657738685608,0.4922707676887512,0.4857500195503235,0.30000000000000004,1.6657251119613647,0.6120589971542358
1.1668647527694702,0.773765504360199,0.39309924840927124,0.4938339293003082,0.44999999999999996,1.0380955934524536,0.616672694683075
1.3458272218704224,0.604017436504364,0.7418097853660583,0.4125431180000305,0.44999999999999996,1.9835134744644165,0.557416558265686
1.2086422443389893,0.7840690016746521,0.42457324266433716,0.4992651045322418,0.5,1.4663480520248413,0.6365790367126465
1.134250283241272,0.8182234168052673,0.31602686643600464,0.5241425633430481,0.5,1.2769538164138794,0.655876874923706
1.4090797901153564,0.6277281641960144,0.781351625919342,0.478705495595932,0.4,1.2099120616912842,0.6213473677635193
1.4241337776184082,0.62928307056427,0.7948507070541382,0.4054480195045471,0.4,1.3925256729125977,0.5698463320732117
1.3473796844482422,0.6976436972618103,0.6497359871864319,0.46654877066612244,0.44999999999999996,1.4805657863616943,0.6197046637535095
1.4595292806625366,0.5221783518791199,0.9373509287834167,0.4093724191188812,0.4,1.5342968702316284,0.4783221185207367
1.397390365600586,0.7768845558166504,0.6205058097839355,0.5220919847488403,0.4,1.5065416097640991,0.682477593421936
1.4232028722763062,0.6937522888183594,0.7294505834579468,0.47141239047050476,0.35,1.4272372722625732,0.6544429063796997
1.441736102104187,0.756917417049408,0.684818685054779,0.4646190106868744,0.5,1.4830974340438843,0.6435384750366211
1.5362485647201538,0.5705089569091797,0.9657396078109741,0.40796253085136414,0.4,1.523122787475586,0.5700559020042419
1.3267772197723389,0.6030207276344299,0.7237564921379089,0.3544956147670746,0.44999999999999996,1.6393110752105713,0.46521899104118347
1.497296690940857,0.4737609326839447,1.0235357582569122,0.32127055525779724,0.30000000000000004,1.3380006551742554,0.47939950227737427
1.210927963256836,0.6585473418235779,0.5523806214332581,0.38943395018577576,0.30000000000000004,1.876696228981018,0.536761999130249
1.1354800462722778,0.7618197798728943,0.37366026639938354,0.43833598494529724,0.5,1.959182858467102,0.6218591928482056
1.0927507877349854,0.8858988881111145,0.20685189962387085,0.524265706539154,0.44999999999999996,1.6803135871887207,0.7144762873649597
1.4092639684677124,0.6897188425064087,0.7195451259613037,0.4412371814250946,0.4,1.3919219970703125,0.656970739364624
1.2015399932861328,0.6569124460220337,0.5446275472640991,0.4915732443332672,0.4,1.3821364641189575,0.6729480624198914
1.3732763528823853,0.5897852182388306,0.7834911346435547,0.38389086723327637,0.44999999999999996,1.4091484546661377,0.5219335556030273
1.0442503690719604,0.7219447493553162,0.3223056197166443,0.3948346674442291,0.65,1.3222181797027588,0.5119155645370483
1.3003355264663696,0.6310032606124878,0.6693322658538818,0.30837127566337585,0.55,1.3117420673370361,0.4123496115207672
1.2477736473083496,0.7544224262237549,0.4933512210845947,0.4640527665615082,0.55,1.3640364408493042,0.5612296462059021
1.4013155698776245,0.644075334072113,0.7572402358055115,0.3765600621700287,0.35,0.9277494549751282,0.4686773419380188
1.445672631263733,0.6285340189933777,0.8171386122703552,0.3589007258415222,0.55,1.743291974067688,0.45501142740249634
1.4096345901489258,0.9059925079345703,0.5036420822143555,0.46756210923194885,0.4,1.4156605005264282,0.5917596220970154
1.49014413356781,0.6380982398986816,0.8520458936691284,0.3772038221359253,0.4,1.6136759519577026,0.4669798016548157
1.5336666107177734,0.5945552587509155,0.9391113519668579,0.3704195022583008,0.35,1.795527458190918,0.45453616976737976
1.518201231956482,0.7123638987541199,0.8058373332023621,0.3307124078273773,0.44999999999999996,0.9908779859542847,0.4479718804359436
1.4312385320663452,0.5615455508232117,0.8696929812431335,0.30746909976005554,0.44999999999999996,1.7044075727462769,0.3991878926753998
1.440475344657898,0.6993330121040344,0.7411423325538635,0.43104812502861023,0.4,1.5497393608093262,0.526125967502594
1.417597770690918,0.6046566963195801,0.8129410743713379,0.36250439286231995,0.44999999999999996,1.699177861213684,0.4610961079597473
1.2640661001205444,0.7061055302619934,0.557960569858551,0.4831242561340332,0.44999999999999996,1.5681532621383667,0.5742603540420532
1.3763870000839233,0.5154244303703308,0.8609625697135925,0.2856181561946869,0.44999999999999996,1.3433595895767212,0.3631887137889862
1.3484710454940796,0.6253177523612976,0.723153293132782,0.3845426142215729,0.55,1.5241491794586182,0.478135883808136
1.461604356765747,0.5537492632865906,0.9078550934791565,0.3095065653324127,0.35,1.5473461151123047,0.39743077754974365
1.4358879327774048,0.5175619125366211,0.9183260202407837,0.29749614000320435,0.44999999999999996,2.0860142707824707,0.3915461599826813
1.2277679443359375,0.7422359585762024,0.4855319857597351,0.4024129807949066,0.6,1.9951297044754028,0.5316505432128906
1.46761155128479,0.5212845206260681,0.9463270306587219,0.28539377450942993,0.55,1.1035045385360718,0.39363911747932434
1.3631073236465454,0.5677348375320435,0.795372486114502,0.37890270352363586,0.30000000000000004,1.2159732580184937,0.5183361172676086
1.442173719406128,0.7070390582084656,0.7351346611976624,0.42185479402542114,0.6,1.077067494392395,0.543311595916748
1.4374821186065674,0.6327015161514282,0.8047806024551392,0.41548386216163635,0.55,1.4180257320404053,0.5803523659706116
1.4696390628814697,0.5448329448699951,0.9248061180114746,0.3384767174720764,0.44999999999999996,1.5392385721206665,0.500612199306488
1.4215377569198608,0.7462734580039978,0.675264298915863,0.4400079846382141,0.4,1.6649094820022583,0.5623188018798828
1.3845596313476562,0.8159913420677185,0.5685682892799377,0.5156571269035339,0.35,1.6394500732421875,0.6241490840911865
1.4791650772094727,0.6148533821105957,0.864311695098877,0.45366331934928894,0.55,0.8286611437797546,0.6071792840957642
1.4483450651168823,0.5004318356513977,0.9479132294654846,0.33351626992225647,0.5,1.7705578804016113,0.47567588090896606
1.49201500415802,0.6980943083763123,0.7939206957817078,0.4536307454109192,0.44999999999999996,1.4402858018875122,0.5737664103507996
1.5024511814117432,0.6315199136734009,0.8709312677383423,0.47071143984794617,0.44999999999999996,1.6267067193984985,0.604897141456604
1.4363555908203125,0.6421914100646973,0.7941641807556152,0.43792638182640076,0.44999999999999996,1.4848214387893677,0.6174929738044739
1.4897476434707642,0.6374692320823669,0.8522784113883972,0.4391116201877594,0.55,1.110647439956665,0.5913674235343933
1.479753851890564,0.4836002290248871,0.9961536228656769,0.31273698806762695,0.30000000000000004,1.7285470962524414,0.4583420753479004
1.5461238622665405,0.5608770251274109,0.9852468371391296,0.41026973724365234,0.5,1.6502561569213867,0.5561683177947998
1.4573172330856323,0.7544194459915161,0.7028977870941162,0.5159220695495605,0.55,1.3914209604263306,0.631687343120575
1.5370200872421265,0.6191922426223755,0.917827844619751,0.4327944815158844,0.5,1.7680925130844116,0.6050307154655457
1.5173591375350952,0.7199286818504333,0.7974304556846619,0.4907824993133545,0.44999999999999996,2.087902784347534,0.6231915354728699
1.4224666357040405,0.7186455726623535,0.703821063041687,0.49347978830337524,0.4,1.1643943786621094,0.6266338229179382
1.4665049314498901,0.7054710388183594,0.7610338926315308,0.484542578458786,0.5,1.1749377250671387,0.6624557375907898
1.4403419494628906,0.707417905330658,0.7329240441322327,0.5327779650688171,0.4,1.0284457206726074,0.6800974011421204
1.4653816223144531,0.7304080724716187,0.7349735498428345,0.5106944441795349,0.44999999999999996,1.1736899614334106,0.6805099248886108
1.4272674322128296,0.7052764892578125,0.7219909429550171,0.5091190338134766,0.5,1.2218507528305054,0.6711356043815613
1.3698476552963257,0.6405750513076782,0.7292726039886475,0.4313696026802063,0.6,1.0980145931243896,0.5502414703369141
1.4489737749099731,0.5236857533454895,0.9252880215644836,0.3343535363674164,0.44999999999999996,1.6201251745224,0.4272784888744354
1.4232147932052612,0.6900054216384888,0.7332093715667725,0.47154489159584045,0.5,1.6541534662246704,0.5907056331634521
1.374381422996521,0.6138830780982971,0.7604983448982239,0.4077083170413971,0.6,1.460606336593628,0.5158657431602478
1.375046730041504,0.7300556302070618,0.6449910998344421,0.5234284400939941,0.4,1.6168550252914429,0.6067914366722107
1.3496156930923462,0.7060380578041077,0.6435776352882385,0.47446367144584656,0.55,1.5748376846313477,0.5619413256645203
1.2560114860534668,0.7860046029090881,0.47000688314437866,0.5534228682518005,0.44999999999999996,1.6989598274230957,0.6663223505020142
1.3210123777389526,0.6503130793571472,0.6706992983818054,0.4836380183696747,0.55,1.592093586921692,0.5817906260490417
1.3384684324264526,0.7054497599601746,0.6330186724662781,0.4878765046596527,0.4,1.7508395910263062,0.6014232039451599
1.3894375562667847,0.7223115563392639,0.6671259999275208,0.5394377708435059,0.5,1.5864673852920532,0.6402648091316223
1.4532190561294556,0.698345959186554,0.7548730969429016,0.5131118893623352,0.44999999999999996,1.645624041557312,0.6209686398506165
1.3628400564193726,0.7258691191673279,0.6369709372520447,0.47371378540992737,0.5,1.9755722284317017,0.5905187726020813
1.383215308189392,0.6948288679122925,0.6883864402770996,0.57511967420578,0.44999999999999996,1.436302900314331,0.6672396659851074
1.2976194620132446,0.7477795481681824,0.5498399138450623,0.6207653284072876,0.19999999999999996,1.5991874933242798,0.6916407942771912
1.4737770557403564,0.6646828651428223,0.8090941905975342,0.515329122543335,0.5,1.6784157752990723,0.6207956671714783
1.3232868909835815,0.7340877652168274,0.5891991257667542,0.6075746417045593,0.4,2.06557035446167,0.7015926837921143
1.2285631895065308,0.7984572052955627,0.430105984210968,0.6445687413215637,0.44999999999999996,1.859473466873169,0.7185543775558472
1.437735915184021,0.701108455657959,0.736627459526062,0.5167266726493835,0.44999999999999996,1.8430099487304688,0.633427619934082
1.2538447380065918,0.7023496031761169,0.5514951348304749,0.5458799600601196,0.55,1.2688082456588745,0.6450929045677185
1.2608035802841187,0.8224748969078064,0.43832868337631226,0.5149288773536682,0.55,1.762237787246704,0.6471832394599915
1.4460099935531616,0.7239668965339661,0.7220430970191956,0.4859580099582672,0.65,1.7640548944473267,0.5901970863342285
1.3754533529281616,0.7750172019004822,0.6004361510276794,0.5902767181396484,0.5,2.1556570529937744,0.6928181052207947
1.468551516532898,0.6953892707824707,0.7731622457504272,0.45528674125671387,0.4,1.7740132808685303,0.5571526885032654
1.5355678796768188,0.6833789944648743,0.8521888852119446,0.4433630108833313,0.44999999999999996,1.7169586420059204,0.541394054889679
1.3430603742599487,0.8105465173721313,0.5325138568878174,0.5927819013595581,0.65,1.7561628818511963,0.6942381858825684
1.4886219501495361,0.7385574579238892,0.750064492225647,0.5062065124511719,0.5,1.3586193323135376,0.6067298650741577
1.4313147068023682,0.7584871053695679,0.6728276014328003,0.5037651062011719,0.44999999999999996,2.1058132648468018,0.6094689965248108
1.238204836845398,0.8691179156303406,0.3690869212150574,0.6959296464920044,0.4,1.856661319732666,0.7650501728057861
1.490288257598877,0.7205727696418762,0.7697154879570007,0.5107810497283936,0.35,1.3604191541671753,0.6017090082168579
1.4658511877059937,0.7233518958091736,0.7424992918968201,0.46137791872024536,0.44999999999999996,1.441554069519043,0.5521513223648071
1.4338773488998413,0.7845425009727478,0.6493348479270935,0.5239079594612122,0.44999999999999996,1.605492115020752,0.626691460609436
1.3432836532592773,0.8062974810600281,0.5369861721992493,0.5472354888916016,0.55,1.463311791419983,0.6558476686477661
1.514464020729065,0.7144706845283508,0.7999933362007141,0.3797266185283661,0.4,1.3800737857818604,0.4973200857639313
1.504135012626648,0.7695075869560242,0.7346274256706238,0.5080727934837341,0.35,1.201405644416809,0.6084706783294678
1.4185566902160645,0.8217273950576782,0.5968292951583862,0.5097426772117615,0.35,1.43272066116333,0.6119974255561829
1.324640154838562,0.8345491290092468,0.4900910258293152,0.5233494639396667,0.44999999999999996,1.7670531272888184,0.6279508471488953
1.2958961725234985,0.8844414949417114,0.4114546775817871,0.5567530989646912,0.6,1.7090317010879517,0.6616445183753967
1.5111042261123657,0.7667455077171326,0.7443587183952332,0.4688051640987396,0.5,1.3050581216812134,0.5775060057640076
1.342323660850525,0.839364230632782,0.5029594302177429,0.540839672088623,0.5,1.0829178094863892,0.6420140266418457
1.329493522644043,0.8567134737968445,0.4727800488471985,0.6289930939674377,0.55,1.3423967361450195,0.7174056172370911
1.3766883611679077,0.8659029006958008,0.5107854604721069,0.5312828421592712,0.6,1.333117127418518,0.6389668583869934
1.3664696216583252,0.881109893321991,0.48535972833633423,0.6159721612930298,0.6,1.5948023796081543,0.7069305181503296
1.3990265130996704,0.8153014183044434,0.583725094795227,0.5536549687385559,0.5,1.670845627784729,0.6457636952400208
1.5342124700546265,0.7635510563850403,0.7706614136695862,0.433445543050766,0.6,1.8507535457611084,0.5445070862770081
1.3016685247421265,0.7636651396751404,0.5380033850669861,0.42203494906425476,0.35,1.2932242155075073,0.5220184326171875
1.4872009754180908,0.7452691197395325,0.7419318556785583,0.46195149421691895,0.44999999999999996,1.46415376663208,0.5855762362480164
1.4023720026016235,0.6977046132087708,0.7046673893928528,0.37550225853919983,0.55,1.5663597583770752,0.4932124614715576
1.4614747762680054,0.8139097094535828,0.6475650668144226,0.5121975541114807,0.65,1.457578182220459,0.6184649467468262
1.369934320449829,0.8506051898002625,0.5193291306495667,0.5223700404167175,0.5,1.096228003501892,0.6307274103164673
1.2653051614761353,0.7986312508583069,0.46667391061782837,0.44798728823661804,0.65,1.5563428401947021,0.5630590319633484
1.312384843826294,0.8988541960716248,0.4135306477546692,0.5732904076576233,0.4,1.7066712379455566,0.6803645491600037
1.4099019765853882,0.836346447467804,0.5735555291175842,0.5033530592918396,0.4,1.4517074823379517,0.6142130494117737
1.4361393451690674,0.8248134851455688,0.6113258600234985,0.5408684611320496,0.44999999999999996,1.528746247291565,0.6413460969924927
1.3795486688613892,0.8658077120780945,0.5137409567832947,0.5478397607803345,0.55,1.326046347618103,0.650645911693573
1.4454845190048218,0.8053865432739258,0.640097975730896,0.5261592268943787,0.7,1.3180469274520874,0.6200470924377441
1.550218939781189,0.7173790335655212,0.8328399062156677,0.3950138986110687,0.4,1.4860047101974487,0.5266191363334656
1.3803086280822754,0.8903981447219849,0.4899104833602905,0.5441177487373352,0.4,1.5900717973709106,0.6545524001121521
1.4656341075897217,0.8083602786064148,0.6572738289833069,0.52707439661026,0.4,1.388325572013855,0.6473388671875
1.3576890230178833,0.8435395359992981,0.5141494870185852,0.541878879070282,0.7,1.9396095275878906,0.646986722946167
1.394565224647522,0.8416647911071777,0.5529004335403442,0.5357820391654968,0.5,1.5290321111679077,0.6325333714485168
1.3592438697814941,0.8714953660964966,0.48774850368499756,0.5373353958129883,0.30000000000000004,2.1252734661102295,0.6305934190750122
1.4290785789489746,0.8407520651817322,0.5883265137672424,0.4780861437320709,0.4,1.8070075511932373,0.6158849000930786
1.3615508079528809,0.8362242579460144,0.5253265500068665,0.5170077681541443,0.44999999999999996,1.531059980392456,0.6234485507011414
1.3940937519073486,0.8801161050796509,0.5139776468276978,0.5663113594055176,0.55,1.536406397819519,0.6691978573799133
1.413509726524353,0.8154455423355103,0.5980641841888428,0.519144594669342,0.44999999999999996,1.1001397371292114,0.6390189528465271
1.4592621326446533,0.7514583468437195,0.7078037858009338,0.43445324897766113,0.4,1.4889246225357056,0.5628429651260376
1.4688254594802856,0.7950760722160339,0.6737493872642517,0.45725178718566895,0.35,1.0756226778030396,0.5902872085571289
1.2667468786239624,0.7613658905029297,0.5053809881210327,0.42189595103263855,0.5,0.5496193170547485,0.5241565108299255
1.502055287361145,0.7943577170372009,0.7076975703239441,0.4452628195285797,0.44999999999999996,1.491620659828186,0.5665349960327148
1.461732268333435,0.7213255763053894,0.7404066920280457,0.41586992144584656,0.55,1.522215723991394,0.543995201587677
1.3290365934371948,0.8495302200317383,0.47950637340545654,0.5530621409416199,0.6,1.4828388690948486,0.6452991366386414
1.4975512027740479,0.7753197550773621,0.7222314476966858,0.4217619001865387,0.55,2.0511605739593506,0.5591727495193481
1.4322783946990967,0.7814145088195801,0.6508638858795166,0.46538829803466797,0.5,1.1853410005569458,0.5861765146255493
1.4553431272506714,0.7642862200737,0.6910569071769714,0.43527913093566895,0.4,1.8493281602859497,0.5670000910758972
1.4027694463729858,0.8264167904853821,0.5763526558876038,0.46325159072875977,0.35,1.7547465562820435,0.6061426401138306
1.452800989151001,0.7674002051353455,0.6854007840156555,0.46598026156425476,0.4,1.3992263078689575,0.5930878520011902
1.2883083820343018,0.7629465460777283,0.5253618359565735,0.38167375326156616,0.65,1.8844612836837769,0.5081579089164734
1.4215717315673828,0.8068698048591614,0.6147019267082214,0.5087251663208008,0.44999999999999996,1.5877110958099365,0.5963038802146912
1.353903889656067,0.7592129111289978,0.5946909785270691,0.5209894180297852,0.6,1.5624622106552124,0.6439459919929504
1.393632173538208,0.8316332101821899,0.5619989633560181,0.4905779957771301,0.35,1.0162419080734253,0.5909696221351624
1.4160865545272827,0.7588381171226501,0.6572484374046326,0.42418384552001953,0.4,1.286672830581665,0.5611745119094849
1.2841347455978394,0.6821709871292114,0.6019637584686279,0.3965218961238861,0.5,1.1575435400009155,0.5333967804908752
1.3771828413009644,0.8004123568534851,0.5767704844474792,0.42442837357521057,0.44999999999999996,1.332645297050476,0.5410348773002625
1.4268102645874023,0.7488400340080261,0.6779702305793762,0.3917042315006256,0.75,1.4480172395706177,0.5005102157592773
1.3965996503829956,0.7916385531425476,0.604961097240448,0.4791860282421112,0.6,1.5960047245025635,0.5862902998924255
1.3093658685684204,0.6761410236358643,0.6332248449325562,0.47385573387145996,0.5,1.3883413076400757,0.5966565608978271
1.3274757862091064,0.8336977958679199,0.4937779903411865,0.5204343199729919,0.55,1.423002004623413,0.6246011853218079
1.449095368385315,0.7359849810600281,0.7131103873252869,0.4632429778575897,0.35,1.970578670501709,0.560441792011261
1.3646053075790405,0.7983896136283875,0.5662156939506531,0.5258166193962097,0.55,2.0726706981658936,0.6183841228485107
1.3752520084381104,0.8207972645759583,0.5544547438621521,0.53200763463974,0.5,1.7812271118164062,0.6396800875663757
1.2410567998886108,0.754791259765625,0.48626554012298584,0.5429579019546509,0.25,1.6927376985549927,0.6486271023750305
1.4380816221237183,0.7582165598869324,0.6798650622367859,0.4705331027507782,0.65,1.8147343397140503,0.5738950371742249
1.329330563545227,0.803758442401886,0.5255721211433411,0.5259599685668945,0.4,1.5285989046096802,0.6373385787010193
1.3270114660263062,0.8197917342185974,0.5072197318077087,0.5192980766296387,0.35,1.6239351034164429,0.6359335780143738
1.2553911209106445,0.8120811581611633,0.4433099627494812,0.5946282744407654,0.44999999999999996,1.5596792697906494,0.7006973624229431
1.3268464803695679,0.7893840670585632,0.5374624133110046,0.5284497737884521,0.25,1.1076189279556274,0.6589359641075134
1.374391794204712,0.7775161862373352,0.5968756079673767,0.5342265963554382,0.4,0.9833369255065918,0.6282937526702881
1.3001147508621216,0.8484292030334473,0.4516855478286743,0.6237611770629883,0.4,1.5236023664474487,0.7165518999099731
2.0247256755828857,0.7389479875564575,1.2857776880264282,0.5104525685310364,0.4,0.9354661703109741,0.7507732510566711
1.8808281421661377,0.4716554582118988,1.409172683954239,0.37955108284950256,0.55,0.9489314556121826,0.6429635286331177
1.3453519344329834,0.9244333505630493,0.4209185838699341,0.5486637949943542,0.55,0.7453259229660034,0.7962526082992554
1.9356729984283447,0.5267067551612854,1.4089662432670593,0.3679984211921692,0.4,0.9435394406318665,0.5636312961578369
1.777340292930603,0.29442909359931946,1.4829111993312836,0.18408355116844177,0.5,1.17876136302948,0.3898308575153351
1.6293998956680298,0.3771820664405823,1.2522178292274475,0.21050870418548584,0.44999999999999996,1.0700592994689941,0.38716408610343933
1.6043955087661743,0.31232693791389465,1.2920685708522797,0.1923258751630783,0.6,0.8184070587158203,0.37277752161026
1.4818133115768433,0.444598525762558,1.0372147858142853,0.3125341236591339,0.35,0.9969912171363831,0.4898720383644104
1.6218022108078003,0.3565404713153839,1.2652617394924164,0.25642523169517517,0.30000000000000004,1.2236907482147217,0.4521523416042328
1.5603505373001099,0.7148279547691345,0.8455225825309753,0.40376511216163635,0.5,0.9278448820114136,0.5082384347915649
1.4692953824996948,0.323627233505249,1.1456681489944458,0.27609044313430786,0.55,1.036938190460205,0.35980650782585144
1.453377366065979,0.5829101800918579,0.8704671859741211,0.41920003294944763,0.65,1.5291167497634888,0.5657981038093567
1.515630841255188,0.6609064936637878,0.8547243475914001,0.4501286447048187,0.25,1.4915518760681152,0.6193918585777283
1.5764378309249878,0.6969874501228333,0.8794503808021545,0.5037081837654114,0.55,1.2362070083618164,0.6694310307502747
1.183001160621643,0.704230785369873,0.47877037525177,0.5437895655632019,0.4,1.4277029037475586,0.6790880560874939
1.5360171794891357,0.6055782437324524,0.9304389357566833,0.4266945421695709,0.6,1.168583631515503,0.5925853848457336
1.4497785568237305,0.5537009835243225,0.896077573299408,0.44249406456947327,0.5,1.1222789287567139,0.5407098531723022
1.3532007932662964,0.6470848321914673,0.7061159610748291,0.46608519554138184,0.55,1.2198922634124756,0.5779344439506531
1.4533236026763916,0.615477979183197,0.8378456234931946,0.4117383062839508,0.6,1.2921721935272217,0.49580326676368713
1.3362115621566772,0.5151457786560059,0.8210657835006714,0.4449508786201477,0.44999999999999996,1.7382200956344604,0.5035784840583801
1.3303240537643433,0.5459074974060059,0.7844165563583374,0.36452147364616394,0.35,1.5491734743118286,0.47542715072631836
1.3064087629318237,0.4803135097026825,0.8260952532291412,0.4890424907207489,0.6,1.1497336626052856,0.560608983039856
1.3464516401290894,0.6010531783103943,0.7453984618186951,0.3983502984046936,0.5,1.4920110702514648,0.4999452233314514
1.3188621997833252,0.47948265075683594,0.8393795490264893,0.4762929081916809,0.55,1.5436776876449585,0.591587245464325
1.454883337020874,0.5777432322502136,0.8771401047706604,0.537632167339325,0.44999999999999996,1.3136533498764038,0.6485149264335632
1.367986798286438,0.7180084586143494,0.6499783396720886,0.5905148386955261,0.6,1.4715296030044556,0.6739146709442139
1.281922698020935,0.7219789624214172,0.5599437355995178,0.5980722308158875,0.55,0.9300363063812256,0.6710678935050964
1.197190761566162,0.7049965262413025,0.4921942353248596,0.43248963356018066,0.55,1.1700876951217651,0.5905064940452576
1.3116236925125122,0.4432060718536377,0.8684176206588745,0.37304577231407166,0.55,1.2205954790115356,0.5107476115226746
1.3843339681625366,0.5231565833091736,0.861177384853363,0.3943757116794586,0.65,1.9070247411727905,0.47556018829345703
1.3076510429382324,0.47169962525367737,0.835951417684555,0.37572941184043884,0.55,1.6576454639434814,0.48940277099609375
1.099189043045044,0.6664572954177856,0.4327317476272583,0.4248516261577606,0.44999999999999996,0.9050207138061523,0.5396573543548584
1.1094599962234497,0.6680883765220642,0.4413716197013855,0.5332350730895996,0.5,0.9059435725212097,0.6508713960647583
1.2139774560928345,0.6112656593322754,0.6027117967605591,0.5452699661254883,0.44999999999999996,1.2005274295806885,0.6543739438056946
1.3078250885009766,0.4774491488933563,0.8303759396076202,0.376484215259552,0.65,1.137191653251648,0.49997028708457947
1.328687310218811,0.474248468875885,0.854438841342926,0.40292415022850037,0.5,1.215333342552185,0.5506604313850403
1.2324203252792358,0.6363592743873596,0.5960610508918762,0.44413480162620544,0.55,1.309650182723999,0.6163973212242126
1.1492213010787964,0.6785696744918823,0.47065162658691406,0.49392175674438477,0.44999999999999996,1.5388360023498535,0.68133544921875
1.3576388359069824,0.6799358129501343,0.6777030229568481,0.45277976989746094,0.55,1.4259337186813354,0.6053434014320374
1.4458273649215698,0.7102968692779541,0.7355304956436157,0.49626579880714417,0.55,0.9707392454147339,0.6230759620666504
1.3262611627578735,0.7778885960578918,0.5483725666999817,0.5917625427246094,0.65,1.6534098386764526,0.7124242186546326
1.5780524015426636,0.7603537440299988,0.8176986575126648,0.69347083568573,0.44999999999999996,1.5582010746002197,0.7959804534912109
1.6193598508834839,0.654330849647522,0.9650290012359619,0.5170614123344421,0.4,1.4105225801467896,0.6189481019973755
1.5485891103744507,0.8463436961174011,0.7022454142570496,0.6010956168174744,0.5,1.7615169286727905,0.7331491708755493
1.554738998413086,0.6316283345222473,0.9231106638908386,0.5409343242645264,0.4,1.1751611232757568,0.6694404482841492
1.4603923559188843,0.7650963664054871,0.6952959895133972,0.5676871538162231,0.4,1.3134117126464844,0.7192595601081848
1.4187082052230835,0.7078961730003357,0.7108120322227478,0.5235859155654907,0.4,1.2419930696487427,0.665052056312561
1.344773292541504,0.7762500643730164,0.5685232281684875,0.5456780791282654,0.4,1.466833233833313,0.7398130297660828
1.3179285526275635,0.7709176540374756,0.5470108985900879,0.559131920337677,0.35,0.9222044944763184,0.7189833521842957
1.231953501701355,0.7380345463752747,0.4939189553260803,0.5148888826370239,0.44999999999999996,1.2150663137435913,0.6620952486991882
1.2793439626693726,0.7400413751602173,0.5393025875091553,0.5227314233779907,0.35,1.4959756135940552,0.6673406958580017
1.3780192136764526,0.6925234198570251,0.6854957938194275,0.4596714973449707,0.5,1.6353193521499634,0.5982781052589417
1.4710171222686768,0.778232216835022,0.6927849054336548,0.5315670967102051,0.5,1.5772815942764282,0.6694402098655701
1.4573427438735962,0.7340198755264282,0.723322868347168,0.4991086423397064,0.44999999999999996,1.3157144784927368,0.6293031573295593
1.4795734882354736,0.8619195818901062,0.6176539063453674,0.5844303965568542,0.4,0.8365198373794556,0.7044416666030884
1.4892114400863647,0.8347110748291016,0.6545003652572632,0.5351681709289551,0.30000000000000004,1.7116763591766357,0.6241051554679871
1.4985729455947876,0.7591520547866821,0.7394208908081055,0.511713445186615,0.25,1.6299375295639038,0.6218680739402771
1.3302208185195923,0.9262062311172485,0.40401458740234375,0.5903007388114929,0.4,1.605886697769165,0.6721757054328918
1.4617594480514526,0.8821389079093933,0.5796205401420593,0.5830807089805603,0.30000000000000004,1.15355384349823,0.7132987380027771
1.3901137113571167,0.8658173680305481,0.5242963433265686,0.5460464954376221,0.5,1.198371171951294,0.6123177409172058
1.4396171569824219,0.9303951263427734,0.5092220306396484,0.5948055386543274,0.44999999999999996,1.57904851436615,0.6559986472129822
1.4505060911178589,0.7528685927391052,0.6976374983787537,0.4762403666973114,0.5,1.4760626554489136,0.5982016921043396
1.4767707586288452,0.8546928763389587,0.6220778822898865,0.5421726107597351,0.44999999999999996,0.9038001298904419,0.6586307883262634
1.4594119787216187,0.8311893343925476,0.628222644329071,0.5451056361198425,0.4,1.0625790357589722,0.645524799823761
1.4996528625488281,0.8761284947395325,0.6235243678092957,0.5766608119010925,0.30000000000000004,1.6203244924545288,0.6558598875999451
1.5358943939208984,0.7687703371047974,0.7671240568161011,0.5102819204330444,0.44999999999999996,1.7383862733840942,0.5893155336380005
1.428125262260437,0.9083465933799744,0.5197786688804626,0.5641753673553467,0.44999999999999996,1.0323959589004517,0.6393716931343079
1.5646179914474487,0.75764399766922,0.8069739937782288,0.5050825476646423,0.4,1.105886697769165,0.5678300857543945
1.4446123838424683,0.9694055914878845,0.47520679235458374,0.6167879104614258,0.4,1.285912036895752,0.69300377368927
1.4122265577316284,0.8315224647521973,0.5807040929794312,0.547536313533783,0.4,1.4585778713226318,0.6307818293571472
1.4484434127807617,0.7538403272628784,0.6946030855178833,0.5337690114974976,0.30000000000000004,1.5250394344329834,0.6129493713378906
1.3427186012268066,0.8359628915786743,0.5067557096481323,0.5542837977409363,0.4,1.424126386642456,0.6556469798088074
1.3220688104629517,0.8470593690872192,0.4750094413757324,0.5650638937950134,0.5,1.5581679344177246,0.6597750782966614
1.3380250930786133,0.7814689874649048,0.5565561056137085,0.5384567379951477,0.5,1.255303144454956,0.6415948271751404
1.3038016557693481,0.8103562593460083,0.49344539642333984,0.5422626733779907,0.35,1.5322927236557007,0.654444694519043
1.297315001487732,0.6710931658744812,0.6262218356132507,0.4533155858516693,0.55,1.5191240310668945,0.5702678561210632
1.2523093223571777,0.8183380365371704,0.4339712858200073,0.5265116095542908,0.5,1.1349186897277832,0.6546062231063843
1.2306361198425293,0.8390531539916992,0.3915829658508301,0.5384836792945862,0.5,1.5422015190124512,0.6434630155563354
1.2784465551376343,0.7004070281982422,0.5780395269393921,0.4423709809780121,0.44999999999999996,1.6655035018920898,0.5471616983413696
1.2266775369644165,0.7107539176940918,0.5159236192703247,0.47715917229652405,0.4,1.8662647008895874,0.5816844701766968
1.233126163482666,0.6294781565666199,0.6036480069160461,0.3999176025390625,0.5,1.1943680047988892,0.48885032534599304
1.2533743381500244,0.6590876579284668,0.5942866802215576,0.45981931686401367,0.5,1.0218311548233032,0.5382398366928101
1.277135968208313,0.6605650186538696,0.6165709495544434,0.43209362030029297,0.35,1.1971243619918823,0.5264868140220642
1.1837879419326782,0.6949755549430847,0.4888123869895935,0.4579295217990875,0.44999999999999996,1.2206259965896606,0.5341572761535645
1.3337138891220093,0.7247533202171326,0.6089605689048767,0.4758431911468506,0.25,1.9283844232559204,0.5589399933815002
1.3319135904312134,0.7797667384147644,0.552146852016449,0.5058116912841797,0.44999999999999996,0.8038026690483093,0.5852468013763428
1.2892903089523315,0.8067949414253235,0.48249536752700806,0.5341929793357849,0.35,1.4089339971542358,0.5982540249824524
1.3269249200820923,0.8168849945068359,0.5100399255752563,0.5013866424560547,0.30000000000000004,1.4326103925704956,0.5792755484580994
1.4377273321151733,0.8244400024414062,0.6132873296737671,0.46865320205688477,0.30000000000000004,0.8541066646575928,0.5393306016921997
1.7846450805664062,0.5931454300880432,1.191499650478363,0.4662497639656067,0.4,1.0184777975082397,0.5951201319694519
1.643978476524353,0.8532100915908813,0.7907683849334717,0.5476953983306885,0.4,1.2392690181732178,0.696356475353241
1.9722614288330078,0.7561383247375488,1.216123104095459,0.5247055888175964,0.4,1.3039624691009521,0.7609831690788269
1.663451075553894,0.8270921111106873,0.8363589644432068,0.5009453296661377,0.44999999999999996,1.211107611656189,0.6983212828636169
1.6637808084487915,0.5754145979881287,1.0883662104606628,0.37121322751045227,0.44999999999999996,1.140406847000122,0.5965015292167664
1.7023452520370483,0.8247781991958618,0.8775670528411865,0.5162005424499512,0.6,1.2886520624160767,0.7702288627624512
1.3774183988571167,0.6224956512451172,0.7549227476119995,0.44049254059791565,0.5,1.2526212930679321,0.653290867805481
1.4412373304367065,0.8440696597099304,0.5971676707267761,0.6031720042228699,0.55,1.3010306358337402,0.7785588502883911
1.6758953332901,0.6101430058479309,1.0657523274421692,0.4914298951625824,0.55,1.0668890476226807,0.713265061378479
1.4539802074432373,0.6701180338859558,0.7838621735572815,0.5495938658714294,0.44999999999999996,1.2265236377716064,0.7743427157402039
1.4393823146820068,0.4314160943031311,1.0079662203788757,0.44174566864967346,0.6,1.4256752729415894,0.6512148976325989
1.2866266965866089,0.6835874915122986,0.6030392050743103,0.5908660292625427,0.65,1.8975927829742432,0.7676007151603699
1.2701826095581055,0.5095115900039673,0.7606710195541382,0.4625033438205719,0.55,1.493332028388977,0.6611442565917969
1.1529794931411743,0.5962492227554321,0.5567302703857422,0.5602651834487915,0.65,1.3080006837844849,0.7128068208694458
1.1960859298706055,0.4548725187778473,0.7412134110927582,0.4684167504310608,0.44999999999999996,1.6895822286605835,0.6643175482749939
1.171449899673462,0.4886830747127533,0.6827668249607086,0.4999677836894989,0.35,1.6249456405639648,0.6654333472251892
1.077270269393921,0.5043286681175232,0.5729416012763977,0.4337010085582733,0.55,1.8013185262680054,0.5218188762664795
1.1285698413848877,0.5647873282432556,0.5637825131416321,0.4711993336677551,0.65,1.624245285987854,0.5729970932006836
1.0838394165039062,0.44512468576431274,0.6387147307395935,0.39063236117362976,0.44999999999999996,1.6738133430480957,0.4758615493774414
1.2253690958023071,0.38586482405662537,0.8395042717456818,0.306206613779068,0.5,1.5257741212844849,0.38623371720314026
1.2438008785247803,0.46856769919395447,0.7752331793308258,0.351178377866745,0.55,1.7244569063186646,0.4122772216796875
1.0684036016464233,0.5010790228843689,0.5673245787620544,0.413737028837204,0.55,1.4202544689178467,0.4855349659919739
1.0943886041641235,0.5868069529533386,0.5075816512107849,0.45942172408103943,0.44999999999999996,1.2434431314468384,0.5321551561355591
1.149336814880371,0.47351565957069397,0.6758211553096771,0.3046534061431885,0.44999999999999996,1.5389666557312012,0.38474056124687195
1.2064119577407837,0.6182808876037598,0.5881310701370239,0.4452225863933563,0.55,1.8667060136795044,0.5399059653282166
1.2351526021957397,0.6729311943054199,0.5622214078903198,0.52105712890625,0.5,1.5548025369644165,0.5889439582824707
1.2486639022827148,0.6619163751602173,0.5867475271224976,0.43543073534965515,0.5,1.2873615026474,0.5342985987663269
1.2715959548950195,0.6225585341453552,0.6490374207496643,0.36717841029167175,0.44999999999999996,1.5483434200286865,0.4748733639717102
1.3739744424819946,0.6820935606956482,0.6918808817863464,0.39335131645202637,0.35,1.372900128364563,0.49902746081352234
1.4375858306884766,0.7720651626586914,0.6655206680297852,0.41329070925712585,0.6,1.395673155784607,0.5108418464660645
1.3649824857711792,0.761217474937439,0.6037650108337402,0.4051448404788971,0.35,1.3826854228973389,0.5044716000556946
1.3290066719055176,0.7996713519096375,0.5293353199958801,0.42864084243774414,0.55,1.6047548055648804,0.5428127646446228
1.3569328784942627,0.7766579985618591,0.5802748799324036,0.4178360104560852,0.44999999999999996,1.3720526695251465,0.5265483260154724
1.3345946073532104,0.6549832224845886,0.6796113848686218,0.38458725810050964,0.44999999999999996,1.4290754795074463,0.46863070130348206
1.2437244653701782,0.6393572688102722,0.604367196559906,0.4049111306667328,0.6,1.6965092420578003,0.5024184584617615
1.1942399740219116,0.7307257056236267,0.4635142683982849,0.44254270195961,0.44999999999999996,1.4425348043441772,0.5672792792320251
1.2631268501281738,0.5812702178955078,0.681856632232666,0.40452486276626587,0.44999999999999996,1.2137800455093384,0.531404435634613
1.1482471227645874,0.6186618208885193,0.5295853018760681,0.42663946747779846,0.5,1.3832396268844604,0.5569793581962585
1.1259613037109375,0.7573965191841125,0.36856478452682495,0.4703945219516754,0.35,1.4569422006607056,0.5798671841621399
1.1358635425567627,0.6731216311454773,0.4627419114112854,0.4444965422153473,0.55,1.569990873336792,0.5346013903617859
1.1280527114868164,0.7739505171775818,0.3541021943092346,0.46822330355644226,0.55,1.266288161277771,0.5887554287910461
1.2329301834106445,0.6309656500816345,0.60196453332901,0.4071025848388672,0.44999999999999996,1.3830746412277222,0.545680046081543
1.2287043333053589,0.7153568267822266,0.5133475065231323,0.4414229094982147,0.5,1.7406423091888428,0.5499496459960938
1.2127952575683594,0.7716469764709473,0.4411482810974121,0.4616677463054657,0.5,1.2994272708892822,0.5360419154167175
1.230028748512268,0.8488109707832336,0.3812177777290344,0.48429474234580994,0.44999999999999996,1.3082741498947144,0.5612916946411133
1.2714941501617432,0.8775213360786438,0.39397281408309937,0.5049944519996643,0.25,1.4447921514511108,0.5579847097396851
1.3859264850616455,0.8746591806411743,0.5112673044204712,0.5227228403091431,0.44999999999999996,1.2661585807800293,0.5757538080215454
1.3964226245880127,0.9081312417984009,0.4882913827896118,0.5208389163017273,0.4,1.2170411348342896,0.5524105429649353
1.3950139284133911,0.8587304949760437,0.5362834334373474,0.5448919534683228,0.4,1.5266048908233643,0.5935562252998352
1.348047137260437,0.906941831111908,0.44110530614852905,0.5318641066551208,0.30000000000000004,1.952163815498352,0.5820979475975037
1.2869198322296143,0.8638675808906555,0.42305225133895874,0.515951931476593,0.4,1.9061421155929565,0.5435051321983337
1.2904828786849976,0.8676193356513977,0.42286354303359985,0.5161264538764954,0.5,1.6591116189956665,0.5476061701774597
1.3404840230941772,0.7884419560432434,0.5520420670509338,0.49503564834594727,0.44999999999999996,1.5405887365341187,0.5371133685112
1.2071367502212524,0.8251205682754517,0.3820161819458008,0.5144068598747253,0.44999999999999996,1.6081866025924683,0.5606770515441895
1.3201572895050049,0.8071115612983704,0.5130457282066345,0.4985017478466034,0.5,1.2567851543426514,0.5378972887992859
1.195443868637085,0.8431137204170227,0.35233014822006226,0.5301257371902466,0.5,1.3135722875595093,0.5818203091621399
1.1985864639282227,0.9127896428108215,0.2857968211174011,0.5483124852180481,0.5,1.3254189491271973,0.5997790694236755
1.3188225030899048,0.8462619781494141,0.4725605249404907,0.5003722310066223,0.30000000000000004,1.7672535181045532,0.5546541213989258
1.3807204961776733,0.8088809847831726,0.5718395113945007,0.4879274368286133,0.5,1.4079636335372925,0.5335094928741455
1.2795301675796509,0.924869179725647,0.3546609878540039,0.5564693808555603,0.5,1.1876754760742188,0.6120553016662598
1.3596889972686768,0.6969647407531738,0.6627242565155029,0.38769546151161194,0.5,1.499733328819275,0.46836909651756287
1.3240054845809937,0.8681583404541016,0.4558471441268921,0.5221009254455566,0.44999999999999996,1.6398197412490845,0.562242329120636
1.3068060874938965,0.9185338020324707,0.3882722854614258,0.5405060052871704,0.30000000000000004,1.2360105514526367,0.579434871673584
1.3359878063201904,0.8764858245849609,0.4595019817352295,0.5346375703811646,0.35,1.5257694721221924,0.5858200192451477
1.3761929273605347,0.841225266456604,0.5349676609039307,0.5268818736076355,0.30000000000000004,1.3321704864501953,0.5911837816238403
1.3640464544296265,0.895392894744873,0.4686535596847534,0.541479229927063,0.35,1.066830039024353,0.6047639846801758
1.408752679824829,0.8711538314819336,0.5375988483428955,0.5263685584068298,0.25,0.8296807408332825,0.5908582806587219
1.3594298362731934,0.8974677324295044,0.46196210384368896,0.5533685684204102,0.44999999999999996,0.7926076054573059,0.6351768374443054
1.4551165103912354,0.7324549555778503,0.722661554813385,0.4180774390697479,0.44999999999999996,1.1376444101333618,0.5187233090400696
1.4430755376815796,0.95710289478302,0.48597264289855957,0.6172117590904236,0.35,1.052901029586792,0.6774510741233826
1.417787790298462,0.5537524223327637,0.8640353679656982,0.5685930252075195,0.55,1.0785881280899048,0.7253850698471069
1.5453946590423584,0.6722542643547058,0.8731403946876526,0.6009942889213562,0.6,1.1836481094360352,0.6726632118225098
1.6206988096237183,0.5326303243637085,1.0880684852600098,0.5842239260673523,0.44999999999999996,0.994534969329834,0.6733002066612244
1.7945308685302734,0.6797703504562378,1.1147605180740356,0.7092234492301941,0.5,1.308082103729248,0.7740405201911926
1.451724886894226,0.7068320512771606,0.7448928356170654,0.630437970161438,0.55,1.0207198858261108,0.6829067468643188
1.749856948852539,0.4889611303806305,1.2608958184719086,0.7228093147277832,0.4,1.3007959127426147,0.8063125014305115
1.6179924011230469,0.47945138812065125,1.1385410130023956,0.6929600834846497,0.55,1.3494771718978882,0.7443605661392212
1.427392840385437,0.4455735385417938,0.9818193018436432,0.5276241302490234,0.44999999999999996,1.2564046382904053,0.5957008600234985
1.4137001037597656,0.4706554114818573,0.9430446922779083,0.49331235885620117,0.65,1.6773625612258911,0.5529705286026001
1.3748018741607666,0.4680194556713104,0.9067824184894562,0.49642226099967957,0.4,1.61649489402771,0.5812966227531433
1.349702000617981,0.3931716978549957,0.9565303027629852,0.42818155884742737,0.5,1.6327224969863892,0.4967610538005829
1.3761959075927734,0.47333192825317383,0.9028639793395996,0.45112067461013794,0.44999999999999996,1.6217643022537231,0.5626904368400574
1.250176191329956,0.5365716814994812,0.7136045098304749,0.44745054841041565,0.30000000000000004,1.7605302333831787,0.5830909013748169
1.3192775249481201,0.5069847106933594,0.8122928142547607,0.47638455033302307,0.44999999999999996,1.735108494758606,0.5935800671577454
1.3118278980255127,0.5349388718605042,0.7768890261650085,0.5149103403091431,0.55,1.2341676950454712,0.6003326773643494
1.3205922842025757,0.5481073260307312,0.7724849581718445,0.4749329686164856,0.5,1.461477518081665,0.5927518010139465
1.4858745336532593,0.47344836592674255,1.0124261677265167,0.41315770149230957,0.55,1.4201714992523193,0.47759294509887695
1.4228754043579102,0.5831934809684753,0.8396819233894348,0.43005332350730896,0.30000000000000004,1.9449161291122437,0.5279649496078491
1.3276652097702026,0.6272801756858826,0.7003850340843201,0.5196232199668884,0.6,1.6774908304214478,0.6143988370895386
1.1382852792739868,0.7737929224967957,0.36449235677719116,0.513859748840332,0.65,1.3417150974273682,0.6227938532829285
1.2349027395248413,0.5801292657852173,0.654773473739624,0.5085664987564087,0.5,1.2853500843048096,0.6374670267105103
1.391262412071228,0.4826676845550537,0.9085947275161743,0.4943487346172333,0.55,1.9227378368377686,0.6136717200279236
1.3681375980377197,0.5819000601768494,0.7862375378608704,0.534351646900177,0.5,1.8155401945114136,0.6894237399101257
1.1517480611801147,0.7693031430244446,0.38244491815567017,0.6013920903205872,0.4,1.2659574747085571,0.7690008282661438
1.1894289255142212,0.6651003360748291,0.5243285894393921,0.5764959454536438,0.6,1.877179741859436,0.7013338208198547
1.2085638046264648,0.7112085819244385,0.49735522270202637,0.6140849590301514,0.44999999999999996,1.4011948108673096,0.7522950172424316
1.1981914043426514,0.5732658505439758,0.6249255537986755,0.5574962496757507,0.44999999999999996,1.7784454822540283,0.7144546508789062
1.2613120079040527,0.5312740206718445,0.7300379872322083,0.5694364905357361,0.44999999999999996,1.137221336364746,0.6736010909080505
1.1814329624176025,0.6317350268363953,0.5496979355812073,0.6190788745880127,0.55,2.0986897945404053,0.7416946887969971
1.3215367794036865,0.5203130841255188,0.8012236952781677,0.5178370475769043,0.35,1.4240635633468628,0.629250168800354
1.3626939058303833,0.6857837438583374,0.6769101619720459,0.6134313941001892,0.65,1.544347882270813,0.7430810332298279
1.4446572065353394,0.5456675887107849,0.8989896178245544,0.5199040770530701,0.55,1.0659348964691162,0.5982966423034668
1.4291051626205444,0.537757396697998,0.8913477659225464,0.5159527659416199,0.5,1.7191070318222046,0.6174106001853943
1.3452894687652588,0.5746030211448669,0.7706864476203918,0.5527043342590332,0.5,1.4395201206207275,0.6529890894889832
1.3501571416854858,0.6086568832397461,0.7415002584457397,0.5782145261764526,0.5,1.623349905014038,0.6428640484809875
1.2856985330581665,0.8234149217605591,0.4622836112976074,0.6960452198982239,0.6,1.4094573259353638,0.7683410048484802
1.3119443655014038,0.7412742972373962,0.5706700682640076,0.6825160384178162,0.55,1.803644061088562,0.7450774908065796
1.3284648656845093,0.730418860912323,0.5980460047721863,0.707450807094574,0.55,1.9616702795028687,0.7757965326309204
1.2400232553482056,0.6879543662071228,0.5520688891410828,0.7135435938835144,0.35,1.4840331077575684,0.7866665720939636
1.234913945198059,0.880620002746582,0.35429394245147705,0.701633870601654,0.44999999999999996,1.465857744216919,0.7761904001235962
1.4136168956756592,0.8662576675415039,0.5473592281341553,0.6810246109962463,0.5,1.7754011154174805,0.7570369243621826
1.4513201713562012,0.8069553375244141,0.6443648338317871,0.6569291949272156,0.55,1.5032188892364502,0.7886029481887817
1.5154850482940674,0.9537367224693298,0.5617483258247375,0.6962286829948425,0.4,1.889542579650879,0.8009570240974426
1.5441443920135498,0.989732563495636,0.5544118285179138,0.6740279793739319,0.55,1.5850908756256104,0.7877915501594543
1.5603406429290771,0.8337993621826172,0.72654128074646,0.6200022101402283,0.5,1.872105598449707,0.7200087904930115
1.500688910484314,0.8904184699058533,0.6102704405784607,0.6250444054603577,0.35,1.372233510017395,0.7197014689445496
1.577120304107666,0.9379618763923645,0.6391584277153015,0.6656494140625,0.44999999999999996,1.7027326822280884,0.77015620470047
1.4699881076812744,0.7541238069534302,0.7158643007278442,0.6056455373764038,0.4,1.2857873439788818,0.671422004699707
1.42622971534729,0.9534034729003906,0.4728262424468994,0.6897620558738708,0.4,1.568429708480835,0.8045264482498169
1.4448606967926025,0.7913077473640442,0.6535529494285583,0.5999889969825745,0.4,1.937977910041809,0.6819934248924255
1.4885727167129517,0.9166622161865234,0.5719105005264282,0.6769391298294067,0.5,1.6690199375152588,0.7680599093437195
1.4619897603988647,0.9667720794677734,0.4952176809310913,0.7115572094917297,0.44999999999999996,1.1411653757095337,0.7922030687332153
1.4924097061157227,0.9398359656333923,0.5525737404823303,0.6590426564216614,0.35,1.3022184371948242,0.7445677518844604
1.5543409585952759,1.0607366561889648,0.49360430240631104,0.7243806719779968,0.44999999999999996,1.0454021692276,0.8015243411064148
1.6210548877716064,1.049669623374939,0.5713852643966675,0.6931959986686707,0.25,1.1266045570373535,0.7867593169212341
1.497718095779419,1.0922157764434814,0.4055023193359375,0.6701957583427429,0.6,0.9668186902999878,0.70278400182724
1.5850534439086914,1.0726354122161865,0.5124180316925049,0.6928931474685669,0.55,1.0844401121139526,0.744067370891571
1.5982189178466797,1.0844072103500366,0.5138117074966431,0.6837098002433777,0.5,1.3418116569519043,0.7396062016487122
1.372941493988037,0.3559463918209076,1.0169951021671295,0.3333878815174103,0.5,1.253576636314392,0.5129784941673279
1.4805525541305542,0.34672531485557556,1.1338272392749786,0.28028973937034607,0.4,1.2494388818740845,0.40932342410087585
0.9673779606819153,0.37754392623901367,0.5898340344429016,0.3614192306995392,0.55,1.3154405355453491,0.6367731690406799
0.9728380441665649,0.3272586762905121,0.6455793678760529,0.2874405086040497,0.4,1.2953834533691406,0.45317623019218445
0.9879223108291626,0.3784095048904419,0.6095128059387207,0.44901666045188904,0.5,1.3140956163406372,0.6527568101882935
1.186578631401062,0.31533750891685486,0.8712411224842072,0.4203283488750458,0.35,1.1811671257019043,0.6244710683822632
0.9150390625,0.4023829400539398,0.5126561224460602,0.6022535562515259,0.25,1.0883365869522095,0.8354241251945496
1.0693198442459106,0.4092307686805725,0.6600890755653381,0.5343199968338013,0.44999999999999996,1.104090929031372,0.7611801028251648
0.8876960873603821,0.48586782813072205,0.40182825922966003,0.624633252620697,0.55,0.9556888341903687,0.8231367468833923
1.0076782703399658,0.37612247467041016,0.6315557956695557,0.6014803051948547,0.44999999999999996,1.4921560287475586,0.8298807144165039
1.1869356632232666,0.43287068605422974,0.7540649771690369,0.5309543013572693,0.5,1.2734277248382568,0.7505298256874084
1.1863176822662354,0.6214651465415955,0.5648525357246399,0.5513476133346558,0.55,1.5070137977600098,0.7578128576278687
1.3528203964233398,0.8144437074661255,0.5383766889572144,0.5567172765731812,0.6,1.8398648500442505,0.6733338236808777
1.3581823110580444,0.828460693359375,0.5297216176986694,0.53239506483078,0.65,1.5411956310272217,0.6182222962379456
1.4833478927612305,0.8061642050743103,0.6771836876869202,0.5509268641471863,0.55,1.480941653251648,0.6820754408836365
1.5790003538131714,0.8045262694358826,0.7744740843772888,0.5598052144050598,0.55,1.5509721040725708,0.6798735857009888
1.5829421281814575,0.4445450007915497,1.1383971273899078,0.25814375281333923,0.55,1.0952551364898682,0.4532942473888397
1.4885759353637695,0.8167290091514587,0.6718469262123108,0.6074091792106628,0.5,1.3523516654968262,0.6357521414756775
1.5007333755493164,0.5574296712875366,0.9433037042617798,0.30017754435539246,0.44999999999999996,0.7409039735794067,0.44289323687553406
1.5370802879333496,0.5386208295822144,0.9984594583511353,0.34538158774375916,0.44999999999999996,1.3920189142227173,0.4435700476169586
1.5686867237091064,0.6232804656028748,0.9454062581062317,0.4132438600063324,0.5,1.323826789855957,0.5256220698356628
1.2620117664337158,0.8102745413780212,0.4517372250556946,0.46133849024772644,0.44999999999999996,1.4049842357635498,0.6535887718200684
1.4242295026779175,0.9651806950569153,0.4590488076210022,0.462433397769928,0.35,1.2147434949874878,0.5535600781440735
1.4650095701217651,0.41081514954566956,1.0541944205760956,0.35985618829727173,0.44999999999999996,1.4996861219406128,0.5504619479179382
1.446569800376892,0.5464763641357422,0.9000934362411499,0.3906659483909607,0.55,1.425244688987732,0.558899462223053
1.495520830154419,0.5296651124954224,0.9658557176589966,0.4623112678527832,0.44999999999999996,1.0772000551223755,0.6280770301818848
1.4624911546707153,0.5888637900352478,0.8736273646354675,0.47358256578445435,0.44999999999999996,1.3780616521835327,0.658565878868103
1.5177719593048096,0.5282968282699585,0.9894751310348511,0.4664628207683563,0.4,0.9299454092979431,0.6421968340873718
1.4579747915267944,0.545366108417511,0.9126086831092834,0.4569924473762512,0.4,1.7768954038619995,0.6756131052970886
1.5304878950119019,0.5531701445579529,0.977317750453949,0.5145501494407654,0.4,1.5858927965164185,0.7046689391136169
1.4174585342407227,0.5950629115104675,0.8223956227302551,0.484628826379776,0.4,1.7485835552215576,0.7101632952690125
1.5374548435211182,0.7309643626213074,0.8064904808998108,0.5560723543167114,0.5,1.650084376335144,0.7406319975852966
1.584854006767273,0.7149250507354736,0.8699289560317993,0.5446778535842896,0.4,1.200268030166626,0.6891337633132935
1.4242023229599,0.6102904677391052,0.8139118552207947,0.46155738830566406,0.55,1.8498685359954834,0.6553183794021606
1.6235049962997437,0.8284147381782532,0.7950902581214905,0.53253573179245,0.5,1.3915421962738037,0.6423783302307129
1.513006567955017,0.7414842247962952,0.7715223431587219,0.516638994216919,0.6,1.6084861755371094,0.6021119952201843
1.621132254600525,0.7048331499099731,0.9162991046905518,0.4390222728252411,0.6,1.270403504371643,0.5580335855484009
1.3910750150680542,0.6638347506523132,0.727240264415741,0.430805504322052,0.4,1.578628420829773,0.6032366156578064
1.4550068378448486,0.7305808067321777,0.7244260311126709,0.5514116287231445,0.55,1.612342357635498,0.6218588948249817
1.4751248359680176,0.7045323252677917,0.7705925107002258,0.5472027659416199,0.55,1.6532201766967773,0.6206181049346924
1.4664884805679321,0.9681712985038757,0.4983171820640564,0.5867505073547363,0.4,1.3677157163619995,0.6756373643875122
1.5158199071884155,0.8904563188552856,0.6253635883331299,0.5649482011795044,0.44999999999999996,1.4439350366592407,0.6472348570823669
1.6035425662994385,0.7446933388710022,0.8588492274284363,0.5768441557884216,0.44999999999999996,1.4483423233032227,0.6417500376701355
1.5973615646362305,0.7133191227912903,0.8840424418449402,0.5429643988609314,0.6,1.522179365158081,0.6471747159957886
1.6130679845809937,0.728310227394104,0.8847577571868896,0.5620555877685547,0.44999999999999996,1.255276083946228,0.6584396362304688
1.6019001007080078,0.909106433391571,0.6927936673164368,0.6214503049850464,0.6,1.2460789680480957,0.6644086837768555
1.6097087860107422,0.804111123085022,0.8055976629257202,0.6110813021659851,0.55,1.0633161067962646,0.6893091201782227
1.584088683128357,0.8662075400352478,0.7178811430931091,0.6431843638420105,0.35,1.3582884073257446,0.7098605036735535
1.6051855087280273,0.810153603553772,0.7950319051742554,0.6202992796897888,0.4,1.1864378452301025,0.6747184991836548
1.5970195531845093,0.724205732345581,0.8728138208389282,0.5635644197463989,0.35,1.8948376178741455,0.6563187837600708
1.5379012823104858,0.7665736079216003,0.7713276743888855,0.6097159385681152,0.35,1.7200019359588623,0.7005260586738586
1.465073823928833,0.9704481959342957,0.49462562799453735,0.6585306525230408,0.5,1.3871577978134155,0.7303757071495056
1.4566999673843384,0.9286869168281555,0.5280130505561829,0.6529491543769836,0.55,1.6294233798980713,0.7267891764640808
1.496180772781372,0.7651717066764832,0.7310090661048889,0.574957013130188,0.55,1.8030027151107788,0.6835182309150696
1.4088565111160278,0.8908246159553528,0.518031895160675,0.6216989755630493,0.44999999999999996,1.5263502597808838,0.7211834192276001
1.4352402687072754,0.7628828883171082,0.6723573803901672,0.5686065554618835,0.5,1.5867396593093872,0.679704487323761
1.4233039617538452,0.8767984509468079,0.5465055108070374,0.6667817831039429,0.4,1.6496813297271729,0.7653297781944275
1.4721697568893433,0.8319870829582214,0.6401826739311218,0.5865106582641602,0.44999999999999996,1.7262699604034424,0.7333917021751404
1.2746965885162354,1.0082547664642334,0.26644182205200195,0.7975289821624756,0.5,1.4012106657028198,0.923832893371582
1.3957792520523071,0.8825699090957642,0.513209342956543,0.6426597833633423,0.44999999999999996,1.40468168258667,0.8040119409561157
1.2337709665298462,1.0015406608581543,0.2322303056716919,0.787716805934906,0.4,1.495193362236023,0.9264156222343445
1.2479928731918335,1.0256245136260986,0.22236835956573486,0.8151375651359558,0.5,1.7674025297164917,0.9378570914268494
1.2321754693984985,0.9990935325622559,0.23308193683624268,0.7638546228408813,0.6,1.7837398052215576,0.9166287779808044
1.2696236371994019,0.8883635401725769,0.38126009702682495,0.6357555985450745,0.35,1.7727762460708618,0.816489040851593
1.232796311378479,0.7910751700401306,0.4417211413383484,0.5944441556930542,0.4,1.4691067934036255,0.7413827180862427
1.2544571161270142,0.8975416421890259,0.3569154739379883,0.6954053044319153,0.5,1.7024078369140625,0.8538757562637329
1.2608734369277954,0.9273222088813782,0.33355122804641724,0.7344622015953064,0.44999999999999996,1.675531029701233,0.8874856233596802
1.1059255599975586,1.0040520429611206,0.10187351703643799,0.7777112126350403,0.6,2.0871245861053467,0.9122198224067688
1.2440030574798584,0.6436673998832703,0.6003356575965881,0.44817134737968445,0.5,1.389453649520874,0.6009644865989685
1.315741777420044,0.888632595539093,0.4271091818809509,0.6936964392662048,0.44999999999999996,1.4713075160980225,0.8221386075019836
1.302915334701538,0.9517359137535095,0.35117942094802856,0.7709087133407593,0.5,1.388146162033081,0.8615679740905762
1.2523258924484253,0.8844065070152283,0.367919385433197,0.6828144192695618,0.65,2.062199115753174,0.7944015264511108
1.2498730421066284,1.0028082132339478,0.24706482887268066,0.7825269103050232,0.35,1.739937424659729,0.8377769589424133
1.3023532629013062,0.8986890912055969,0.40366417169570923,0.7161607146263123,0.4,1.6957309246063232,0.7791809439659119
1.3024262189865112,0.9197985529899597,0.3826276659965515,0.722355842590332,0.4,1.8327305316925049,0.7932814359664917
1.269270896911621,0.8038889169692993,0.4653819799423218,0.5910477042198181,0.4,1.2086601257324219,0.6689570546150208
1.2173055410385132,0.9613991975784302,0.255906343460083,0.7326561808586121,0.44999999999999996,1.0671199560165405,0.8036283850669861
1.248655915260315,0.9351353645324707,0.31352055072784424,0.7428598403930664,0.44999999999999996,1.290420413017273,0.7932919859886169
1.1486986875534058,0.9956153035163879,0.15308338403701782,0.77364581823349,0.44999999999999996,1.9227300882339478,0.8087021112442017
1.2977120876312256,0.8516185879707336,0.44609349966049194,0.6078640222549438,0.44999999999999996,1.8142112493515015,0.6973698139190674
1.1940428018569946,0.9218490719795227,0.2721937298774719,0.7240280508995056,0.4,1.4667327404022217,0.7733204960823059
1.279467225074768,0.8885496258735657,0.3909175992012024,0.6707703471183777,0.44999999999999996,1.9763293266296387,0.7529841065406799
1.2127013206481934,0.9300656318664551,0.2826356887817383,0.7318911552429199,0.4,1.6455074548721313,0.7794799208641052
1.2418051958084106,0.9257425665855408,0.3160626292228699,0.7353483438491821,0.5,0.817680835723877,0.7835482954978943
1.1558367013931274,0.9303738474845886,0.22546285390853882,0.7395361661911011,0.6,1.56441330909729,0.7787253260612488
1.2633945941925049,0.9338294267654419,0.329565167427063,0.7277372479438782,0.44999999999999996,1.9325345754623413,0.7742906808853149
1.0988267660140991,0.9316107630729675,0.1672160029411316,0.7337539792060852,0.55,1.9725483655929565,0.7762920260429382
1.1899007558822632,0.921389102935791,0.26851165294647217,0.7284044623374939,0.6,1.7555291652679443,0.771809458732605
1.1835017204284668,0.9337741732597351,0.2497275471687317,0.7545474171638489,0.35,1.7595456838607788,0.7872899174690247
1.2347973585128784,0.9180231094360352,0.31677424907684326,0.7338494658470154,0.55,1.471622347831726,0.7742178440093994
1.2522586584091187,0.9368303418159485,0.31542831659317017,0.730442225933075,0.5,1.9454615116119385,0.775004506111145
1.2972687482833862,0.9130310416221619,0.38423770666122437,0.6768803596496582,0.44999999999999996,1.7943427562713623,0.7541935443878174
1.083948016166687,0.9865180850028992,0.09742993116378784,0.7686708569526672,0.44999999999999996,1.2530103921890259,0.8029824495315552
1.202187180519104,0.956523597240448,0.245663583278656,0.7505583167076111,0.55,1.8104311227798462,0.7870238423347473
1.2276090383529663,0.9975464940071106,0.2300625443458557,0.7722674012184143,0.35,1.4532160758972168,0.8015082478523254
1.1857194900512695,0.9056801199913025,0.28003937005996704,0.7274908423423767,0.5,1.5356221199035645,0.7745493650436401
1.2749794721603394,0.8713771104812622,0.40360236167907715,0.617403507232666,0.35,1.600966453552246,0.7140180468559265
1.1773264408111572,0.9594816565513611,0.21784478425979614,0.7632352709770203,0.4,1.7340326309204102,0.7896111607551575
1.2000999450683594,0.9583856463432312,0.24171429872512817,0.7356457710266113,0.4,1.651869297027588,0.7802818417549133
1.2059706449508667,0.9512104392051697,0.254760205745697,0.7615970969200134,0.5,1.4888545274734497,0.7927220463752747
1.2277894020080566,0.9812970161437988,0.2464923858642578,0.7587422728538513,0.44999999999999996,1.4457274675369263,0.791741132736206
1.1634366512298584,0.966839611530304,0.19659703969955444,0.761798620223999,0.55,1.8178483247756958,0.7909270524978638
1.1703906059265137,0.927740752696991,0.2426498532295227,0.7274850010871887,0.55,1.9169087409973145,0.763769805431366
1.2199184894561768,0.9580092430114746,0.26190924644470215,0.7456615567207336,0.35,1.7723037004470825,0.7780296206474304
1.250247836112976,0.9145702719688416,0.3356775641441345,0.7101578116416931,0.6,1.6184265613555908,0.7549226880073547
1.1953920125961304,0.9459279179573059,0.24946409463882446,0.7428299188613892,0.35,1.407546877861023,0.7763218879699707
1.2490906715393066,0.9598715901374817,0.28921908140182495,0.7289254069328308,0.4,1.3028165102005005,0.7729542851448059
1.1747108697891235,0.9489263892173767,0.22578448057174683,0.7257999777793884,0.44999999999999996,1.5834169387817383,0.7645169496536255
1.2122197151184082,0.9809452891349792,0.23127442598342896,0.7612635493278503,0.30000000000000004,1.2248972654342651,0.7944815158843994
1.2590112686157227,0.9351137280464172,0.3238975405693054,0.7465898990631104,0.4,1.744517207145691,0.7797080874443054
1.2308720350265503,0.9355120658874512,0.2953599691390991,0.7225281000137329,0.44999999999999996,1.5214359760284424,0.7571133971214294
1.2240617275238037,0.9601001739501953,0.2639615535736084,0.753779947757721,0.44999999999999996,1.46867835521698,0.7850471138954163
1.2400305271148682,0.9434008002281189,0.29662972688674927,0.7418582439422607,0.44999999999999996,1.5433504581451416,0.7803193926811218
1.2633724212646484,0.9614240527153015,0.3019483685493469,0.7461938261985779,0.30000000000000004,1.8619680404663086,0.7834357619285583
1.2269004583358765,0.8830774426460266,0.34382301568984985,0.7016906142234802,0.6,1.7334961891174316,0.7415229082107544
1.1288074254989624,0.8955460786819458,0.2332613468170166,0.7011489868164062,0.5,1.5318020582199097,0.744523286819458
1.2170546054840088,0.9859766960144043,0.2310779094696045,0.759236752986908,0.44999999999999996,1.8183908462524414,0.7861533761024475
1.2156480550765991,0.9471826553344727,0.26846539974212646,0.7549282312393188,0.75,1.7106350660324097,0.7855681777000427
1.2386540174484253,0.9881078600883484,0.2505461573600769,0.7697597742080688,0.44999999999999996,1.5522643327713013,0.7965585589408875
1.184767723083496,0.9824382066726685,0.20232951641082764,0.7600294947624207,0.5,1.6089341640472412,0.7890545129776001
1.241913080215454,0.9359659552574158,0.30594712495803833,0.745404064655304,0.4,1.562526822090149,0.776539146900177
1.2496501207351685,0.8909313082695007,0.3587188124656677,0.6801432371139526,0.5,1.684574007987976,0.7239856719970703
1.241287112236023,0.9279441833496094,0.3133429288864136,0.7082290053367615,0.44999999999999996,2.020113229751587,0.7531425356864929
1.1452665328979492,0.9359952211380005,0.20927131175994873,0.73468017578125,0.6,1.8452543020248413,0.7691088318824768
1.2774256467819214,0.8498395085334778,0.4275861382484436,0.6119477152824402,0.4,1.5746065378189087,0.7062159180641174
1.264896035194397,0.9474310278892517,0.31746500730514526,0.729589581489563,0.55,1.6058108806610107,0.7669880986213684
1.2280839681625366,0.973759651184082,0.2543243169784546,0.7477747201919556,0.5,2.0344314575195312,0.7829585075378418
1.301719069480896,0.9506855010986328,0.3510335683822632,0.7266011238098145,0.55,1.1200932264328003,0.7720138430595398
1.262955904006958,0.9610840678215027,0.3018718361854553,0.7537185549736023,0.35,1.7062005996704102,0.7834374308586121
1.2485827207565308,0.9096426963806152,0.3389400243759155,0.7187258005142212,0.44999999999999996,1.929825782775879,0.7553252577781677
1.2721256017684937,0.9827572703361511,0.28936833143234253,0.7500133514404297,0.4,1.6841570138931274,0.779211699962616
1.2257087230682373,0.9340440630912781,0.29166465997695923,0.7189176678657532,0.35,1.6976346969604492,0.749312698841095
1.2430719137191772,0.9401127696037292,0.302959144115448,0.7361436486244202,0.44999999999999996,1.4679030179977417,0.7737181782722473
1.2408603429794312,0.9389236569404602,0.30193668603897095,0.7273740172386169,0.55,1.4441601037979126,0.7639052271842957
1.2238930463790894,0.8949418067932129,0.32895123958587646,0.7060805559158325,0.5,1.7218998670578003,0.7444033622741699
1.221895694732666,0.9650962948799133,0.2567993998527527,0.7618237733840942,0.35,1.6781381368637085,0.7906266450881958
1.2510098218917847,0.9349140524864197,0.316095769405365,0.734167218208313,0.44999999999999996,1.6276439428329468,0.7713114023208618
1.2696837186813354,0.9651758074760437,0.30450791120529175,0.7349904179573059,0.44999999999999996,1.735878825187683,0.7827547192573547
1.2032853364944458,0.8825770616531372,0.3207082748413086,0.656651496887207,0.44999999999999996,1.7010915279388428,0.6911423802375793
1.2334893941879272,0.9224157333374023,0.3110736608505249,0.682738721370697,0.6,1.3455263376235962,0.7188424468040466
1.224608302116394,0.9676298499107361,0.25697845220565796,0.7301875352859497,0.4,1.2673571109771729,0.7630157470703125
1.2415926456451416,0.9716750979423523,0.2699175477027893,0.7608183026313782,0.4,1.521663784980774,0.7887849807739258
1.2395496368408203,0.9927278757095337,0.24682176113128662,0.7677865028381348,0.4,1.423851490020752,0.7884901165962219
1.2524479627609253,0.9057931303977966,0.34665483236312866,0.723139762878418,0.55,1.4773112535476685,0.7602810859680176
1.208052396774292,0.9574746489524841,0.25057774782180786,0.7459970116615295,0.35,1.8565162420272827,0.7778725624084473
1.2216503620147705,0.9300292134284973,0.2916211485862732,0.7335613369941711,0.55,1.5229130983352661,0.7708315253257751
1.187697410583496,0.9306129813194275,0.2570844292640686,0.74107825756073,0.44999999999999996,0.8399240970611572,0.7777231931686401
1.294390082359314,0.9245149493217468,0.36987513303756714,0.7141947150230408,0.4,1.467387318611145,0.7615901827812195
1.1784279346466064,0.8950698971748352,0.28335803747177124,0.7140091061592102,0.6,1.9875223636627197,0.7558771371841431
1.165289044380188,0.8921119570732117,0.2731770873069763,0.682456374168396,0.5,1.3987218141555786,0.7252824306488037
1.2652848958969116,0.9086184501647949,0.3566664457321167,0.723673939704895,0.5,1.4282041788101196,0.7630535364151001
1.2213091850280762,0.9770088195800781,0.24430036544799805,0.7508276104927063,0.5,1.5900357961654663,0.7850315570831299
1.2605488300323486,1.0020989179611206,0.258449912071228,0.7588087916374207,0.5,1.222798228263855,0.7875198125839233
1.253785490989685,0.9488744735717773,0.3049110174179077,0.7430291175842285,0.55,1.778009295463562,0.775503933429718
1.2653483152389526,0.958473801612854,0.30687451362609863,0.7400398254394531,0.30000000000000004,2.2410824298858643,0.7746739387512207
1.1814100742340088,0.96484375,0.2165663242340088,0.7560858130455017,0.4,1.4895013570785522,0.7839052081108093
1.2664278745651245,0.9811070561408997,0.28532081842422485,0.7575985789299011,0.55,2.0440590381622314,0.785130500793457
1.2171554565429688,0.9510914087295532,0.2660640478134155,0.7419914603233337,0.5,1.5158450603485107,0.7792330980300903
1.280286192893982,0.9642220735549927,0.31606411933898926,0.7435280084609985,0.5,1.8361188173294067,0.7807313203811646
1.2489928007125854,0.9224178194999695,0.32657498121261597,0.7323526740074158,0.55,1.7663612365722656,0.7668178677558899
1.1789352893829346,0.9335625767707825,0.2453727126121521,0.7278727889060974,0.44999999999999996,1.721328616142273,0.7676024436950684
1.2530635595321655,0.9587871432304382,0.2942764163017273,0.7515625357627869,0.35,1.6548352241516113,0.7804569602012634
1.2196098566055298,0.9879096150398254,0.23170024156570435,0.7624844908714294,0.6,2.007030725479126,0.7927657961845398
1.2054134607315063,0.9711677432060242,0.23424571752548218,0.7557794451713562,0.4,2.2072854042053223,0.7851153612136841
1.2285484075546265,0.9594259262084961,0.26912248134613037,0.744897723197937,0.4,1.7010852098464966,0.779383659362793
1.2526975870132446,0.9781301617622375,0.2745674252510071,0.7646331787109375,0.35,1.3825219869613647,0.7902852892875671
1.254511833190918,0.9115795493125916,0.3429322838783264,0.7248136401176453,0.5,2.050260543823242,0.7632603049278259
1.24626886844635,0.9871015548706055,0.25916731357574463,0.7669424414634705,0.5,2.05071759223938,0.7922306060791016
1.1162748336791992,0.9573087692260742,0.158966064453125,0.754875898361206,0.65,1.642545223236084,0.7852543592453003
1.144891619682312,0.9767703413963318,0.16812127828598022,0.7540323138237,0.44999999999999996,1.9737639427185059,0.7865174412727356
1.261365532875061,0.9535815119743347,0.3077840209007263,0.736023485660553,0.35,1.7118186950683594,0.7752718925476074
1.2539321184158325,0.9288904070854187,0.3250417113304138,0.735175609588623,0.44999999999999996,1.7041882276535034,0.7694585919380188
1.154654860496521,1.0185874700546265,0.13606739044189453,0.7784425616264343,0.55,1.682640552520752,0.7956938147544861
1.2091798782348633,0.9137094616889954,0.2954704165458679,0.7235839366912842,0.55,1.8653349876403809,0.759251058101654
1.1876673698425293,0.9343690276145935,0.2532983422279358,0.734131395816803,0.5,1.402961254119873,0.7704814672470093
1.2380549907684326,0.9428337216377258,0.2952212691307068,0.7183072566986084,0.55,1.6255172491073608,0.7590619921684265
1.172262191772461,0.9334098696708679,0.23885232210159302,0.7419865727424622,0.44999999999999996,1.4807798862457275,0.7780852317810059
1.2658880949020386,0.9290165305137634,0.33687156438827515,0.7194076776504517,0.44999999999999996,1.6646699905395508,0.7600933909416199
1.2451947927474976,0.9955930709838867,0.24960172176361084,0.7671303153038025,0.30000000000000004,1.3840546607971191,0.7925258278846741
1.1428941488265991,0.90358966588974,0.23930448293685913,0.6943632960319519,0.35,1.450368881225586,0.7399706840515137
1.2502235174179077,0.9204110503196716,0.3298124670982361,0.7365738749504089,0.5,1.497090220451355,0.7701457142829895
1.2788223028182983,0.9502546191215515,0.3285676836967468,0.7373698353767395,0.5,1.7067495584487915,0.7702248692512512
1.2517286539077759,0.9343401193618774,0.31738853454589844,0.7097364664077759,0.4,1.5028725862503052,0.7508360147476196
1.2249852418899536,0.9925565719604492,0.2324286699295044,0.7712366580963135,0.35,1.1941251754760742,0.7954234480857849
1.1998170614242554,0.939781129360199,0.2600359320640564,0.7366921305656433,0.7,1.7022860050201416,0.7695032358169556
1.2061288356781006,0.9591072201728821,0.2470216155052185,0.7540332078933716,0.65,1.431318759918213,0.7830144166946411
1.2519714832305908,0.9358739852905273,0.3160974979400635,0.6625254154205322,0.6,1.7469651699066162,0.7548447847366333
1.1711522340774536,0.94671630859375,0.2244359254837036,0.7625636458396912,0.44999999999999996,1.8668913841247559,0.793526828289032
1.1436890363693237,0.9880839586257935,0.15560507774353027,0.7504523396492004,0.35,1.237676978111267,0.7832326889038086
1.167885661125183,0.966437041759491,0.20144861936569214,0.7019959092140198,0.44999999999999996,1.5151423215866089,0.7718942761421204
1.235854983329773,0.9503204226493835,0.2855345606803894,0.7527493834495544,0.35,1.4500519037246704,0.7870907187461853
1.2620548009872437,0.894822895526886,0.36723190546035767,0.6632133722305298,0.6,1.3144862651824951,0.7295207977294922
1.2358587980270386,0.8855549097061157,0.35030388832092285,0.68000328540802,0.65,1.557871699333191,0.7137595415115356
1.243706464767456,0.9232333302497864,0.3204731345176697,0.7180976867675781,0.44999999999999996,1.686107873916626,0.755835771560669
1.2621183395385742,0.9136064648628235,0.34851187467575073,0.712489664554596,0.44999999999999996,1.5534778833389282,0.7489108443260193
1.2821104526519775,0.9575828909873962,0.3245275616645813,0.7450701594352722,0.4,1.726861834526062,0.7798404693603516
1.1670634746551514,0.8820797204971313,0.28498375415802,0.6984620094299316,0.7,1.7535163164138794,0.7378323674201965
1.2461355924606323,0.927054226398468,0.3190813660621643,0.7037109732627869,0.5,1.6801717281341553,0.7463092803955078
1.2153083086013794,0.9061046838760376,0.3092036247253418,0.7172595858573914,0.5,1.3730930089950562,0.7563300132751465
1.2388584613800049,0.9702939987182617,0.26856446266174316,0.7436649799346924,0.35,1.1483594179153442,0.7771286368370056
1.2654186487197876,0.9626043438911438,0.3028143048286438,0.7465876936912537,0.6,1.2932759523391724,0.7798008322715759
1.1755437850952148,0.9589868783950806,0.21655690670013428,0.7606312036514282,0.44999999999999996,1.3228126764297485,0.7913932800292969
1.2496038675308228,1.0112358331680298,0.23836803436279297,0.7528993487358093,0.5,1.8097668886184692,0.7906245589256287
1.2145413160324097,0.9414603114128113,0.2730810046195984,0.7429947853088379,0.6,1.676314353942871,0.776935338973999
1.2568340301513672,0.8853902816772461,0.3714437484741211,0.701356828212738,0.44999999999999996,1.344793677330017,0.7422295808792114
1.2785794734954834,0.9276318550109863,0.35094761848449707,0.7236494421958923,0.44999999999999996,1.3841158151626587,0.7620448470115662
1.254083275794983,0.9662978053092957,0.28778547048568726,0.7338375449180603,0.30000000000000004,1.4214982986450195,0.7728700637817383
1.2345396280288696,0.9701653718948364,0.2643742561340332,0.7384756803512573,0.44999999999999996,1.4527729749679565,0.7752553224563599
1.2560709714889526,0.9376364946365356,0.318434476852417,0.733121395111084,0.44999999999999996,1.7465251684188843,0.7712046504020691
1.2615108489990234,0.9776812791824341,0.28382956981658936,0.7573989033699036,0.5,1.6811491250991821,0.7858126759529114
1.1822712421417236,0.8875271081924438,0.2947441339492798,0.6439082026481628,0.5,1.8356666564941406,0.6844661235809326
1.2402313947677612,0.9468250274658203,0.2934063673019409,0.7178227305412292,0.44999999999999996,1.8588216304779053,0.7759475708007812
1.2854870557785034,0.9259271621704102,0.35955989360809326,0.721221387386322,0.55,1.3503761291503906,0.7583842277526855
1.2262341976165771,0.9496726989746094,0.2765614986419678,0.733608067035675,0.35,1.5848333835601807,0.7712655067443848
1.2236145734786987,0.9317789077758789,0.2918356657028198,0.725094735622406,0.30000000000000004,1.9721089601516724,0.7626317143440247
1.2198431491851807,0.9465965628623962,0.2732465863227844,0.7243472933769226,0.6,1.4215102195739746,0.7664788961410522
1.2335518598556519,0.9900601506233215,0.24349170923233032,0.7588772177696228,0.4,0.9199970364570618,0.791709840297699
1.2105923891067505,0.8387455940246582,0.3718467950820923,0.6226834058761597,0.5,2.077570676803589,0.6656332015991211
1.2118700742721558,0.9391885995864868,0.27268147468566895,0.7434852719306946,0.5,1.9452354907989502,0.7774063944816589
1.275246262550354,0.98040372133255,0.29484254121780396,0.7366860508918762,0.44999999999999996,1.9257748126983643,0.777513325214386
1.1878007650375366,0.952217698097229,0.23558306694030762,0.7377004623413086,0.35,1.974347710609436,0.7723581790924072
1.2754591703414917,0.9453062415122986,0.3301529288291931,0.7456833124160767,0.5,0.8270729184150696,0.7803513407707214
1.2618486881256104,0.9753098487854004,0.28653883934020996,0.7582600712776184,0.4,1.784651279449463,0.7864367365837097
1.243232011795044,0.9483389854431152,0.2948930263519287,0.7535924315452576,0.5,1.6580517292022705,0.7854504585266113
1.1783177852630615,0.9681146740913391,0.2102031111717224,0.7511971592903137,0.44999999999999996,1.6099178791046143,0.789212167263031
1.2023017406463623,0.9855687022209167,0.21673303842544556,0.756608784198761,0.35,1.8177070617675781,0.7891931533813477
1.2142410278320312,0.9950346350669861,0.21920639276504517,0.759461522102356,0.44999999999999996,1.846869707107544,0.7838978171348572
1.2468609809875488,0.955699622631073,0.29116135835647583,0.7459351420402527,0.35,1.685408353805542,0.7760137319564819
1.2352408170700073,0.969274640083313,0.26596617698669434,0.7583928108215332,0.35,1.6906651258468628,0.7866811156272888
1.2328484058380127,0.9297611117362976,0.3030872941017151,0.7285188436508179,0.5,1.6354953050613403,0.7682406306266785
1.2851351499557495,0.9277227520942688,0.3574123978614807,0.7308972477912903,0.5,1.572277307510376,0.7628459334373474
1.286378264427185,0.9545816779136658,0.3317965865135193,0.7378224730491638,0.35,1.9455852508544922,0.7745330333709717
1.105592966079712,0.9765710234642029,0.12902194261550903,0.7544983625411987,0.44999999999999996,1.8995494842529297,0.7924792170524597
1.2069448232650757,0.984589695930481,0.22235512733459473,0.754417359828949,0.4,1.6942553520202637,0.7833596467971802
1.2287322282791138,0.9418994784355164,0.2868327498435974,0.7106136679649353,0.6,1.1643251180648804,0.7644820213317871
1.2576944828033447,0.9814969897270203,0.27619749307632446,0.765099048614502,0.44999999999999996,2.155275821685791,0.7909321784973145
1.210618019104004,0.940451443195343,0.2701665759086609,0.7327148914337158,0.65,1.8856134414672852,0.7801939845085144
1.2151187658309937,0.8986234068870544,0.3164953589439392,0.6945417523384094,0.35,1.8444859981536865,0.7434750199317932
1.1906248331069946,1.0234507322311401,0.1671741008758545,0.7816444635391235,0.65,1.7476810216903687,0.8002668619155884
1.2674483060836792,0.9469875693321228,0.3204607367515564,0.7200602889060974,0.4,1.912941336631775,0.7717889547348022
1.2396243810653687,0.9200780987739563,0.31954628229141235,0.7338504791259766,0.30000000000000004,1.5600054264068604,0.7715966105461121
1.262377142906189,0.9729985594749451,0.2893785834312439,0.7457070350646973,0.44999999999999996,1.5615293979644775,0.7809988856315613
1.2610033750534058,0.9638336300849915,0.2971697449684143,0.7477623820304871,0.55,1.8169010877609253,0.7762724757194519
1.2596607208251953,1.0087487697601318,0.2509119510650635,0.7743773460388184,0.44999999999999996,1.1363238096237183,0.7961966395378113
1.2734016180038452,0.9374233484268188,0.33597826957702637,0.6903896927833557,0.44999999999999996,1.577571988105774,0.755779504776001
1.1779063940048218,0.9592013359069824,0.21870505809783936,0.74151211977005,0.6,1.8768527507781982,0.7759711146354675
1.2242377996444702,0.9653078317642212,0.258929967880249,0.7420326471328735,0.4,1.4108662605285645,0.7784411311149597
1.219726324081421,1.0020636320114136,0.21766269207000732,0.7731916308403015,0.65,1.747458815574646,0.7951343655586243
1.3060816526412964,0.9539869427680969,0.35209470987319946,0.7308874130249023,0.4,1.043232798576355,0.7742751836776733
1.248978853225708,0.946246325969696,0.30273252725601196,0.6966615915298462,0.55,1.4955174922943115,0.7640169262886047
1.235777497291565,0.9475982785224915,0.2881792187690735,0.7329927086830139,0.4,1.3786273002624512,0.7687755227088928
1.2511481046676636,0.9578995108604431,0.29324859380722046,0.7397434115409851,0.44999999999999996,1.3405132293701172,0.7704748511314392
1.2644518613815308,0.9606072306632996,0.3038446307182312,0.7377272248268127,0.4,1.6906317472457886,0.7793858647346497
1.1738033294677734,0.8267506957054138,0.3470526337623596,0.6266698241233826,0.5,1.3576974868774414,0.6673282384872437
1.2366540431976318,0.9360530972480774,0.30060094594955444,0.7380439043045044,0.55,1.5680804252624512,0.773072361946106
1.248041033744812,0.9392448663711548,0.3087961673736572,0.7463717460632324,0.4,1.7265819311141968,0.7796050906181335
1.2555593252182007,0.9589976668357849,0.29656165838241577,0.7465543746948242,0.5,1.4884393215179443,0.7780637145042419
1.292380928993225,0.9835600256919861,0.308820903301239,0.7355049252510071,0.55,1.49036705493927,0.7815849184989929
1.2247828245162964,0.9593252539634705,0.2654575705528259,0.7381840348243713,0.44999999999999996,1.8301435708999634,0.774581253528595
1.2756597995758057,0.9880114793777466,0.2876483201980591,0.7638662457466125,0.44999999999999996,1.525043249130249,0.7953433990478516
1.2449896335601807,0.9784984588623047,0.266491174697876,0.7564323544502258,0.35,1.7864487171173096,0.7830752730369568
1.3074417114257812,0.937628448009491,0.3698132634162903,0.7291432023048401,0.5,2.0617287158966064,0.7720560431480408
1.2353670597076416,0.9583811163902283,0.27698594331741333,0.7412031292915344,0.6,2.1397111415863037,0.7754124999046326
1.2676399946212769,0.9501404762268066,0.3174995183944702,0.7509053349494934,0.44999999999999996,1.8213516473770142,0.7816559672355652
1.2393293380737305,0.9674383401870728,0.2718909978866577,0.7512483596801758,0.4,1.3667197227478027,0.7823006510734558
1.2857097387313843,0.9512638449668884,0.33444589376449585,0.7275564074516296,0.35,1.0361250638961792,0.7675361633300781
1.2691301107406616,0.9793378710746765,0.2897922396659851,0.7555175423622131,0.65,1.3101589679718018,0.7814063429832458
1.206403374671936,0.8826562762260437,0.32374709844589233,0.696337103843689,0.4,1.6778815984725952,0.7374691963195801
1.2692527770996094,1.011467456817627,0.2577853202819824,0.7645298838615417,0.4,1.540522575378418,0.7886130213737488
1.1888293027877808,0.9172859191894531,0.27154338359832764,0.7233812212944031,0.6,1.9525017738342285,0.765319287776947
1.218808650970459,0.9501249194145203,0.2686837315559387,0.7003559470176697,0.44999999999999996,1.320052146911621,0.770998477935791
1.2291275262832642,0.9901606440544128,0.23896688222885132,0.763458788394928,0.5,1.775352120399475,0.7925273776054382
1.2116031646728516,0.9488818049430847,0.26272135972976685,0.7462523579597473,0.5,1.2103708982467651,0.7775422930717468
1.2113145589828491,0.9325830340385437,0.2787315249443054,0.7359619140625,0.55,1.4695656299591064,0.7731055617332458
1.2224339246749878,0.9385766386985779,0.2838572859764099,0.7211057543754578,0.44999999999999996,1.7436617612838745,0.7583150267601013
1.2544071674346924,0.983364999294281,0.2710421681404114,0.7620201110839844,0.65,1.491790771484375,0.7868312001228333
1.2500160932540894,1.0084670782089233,0.24154901504516602,0.7628862261772156,0.30000000000000004,1.3643038272857666,0.7912740111351013
1.2089999914169312,1.0054947137832642,0.203505277633667,0.76768559217453,0.55,2.0961110591888428,0.7939220666885376
1.190347671508789,0.8198200464248657,0.37052762508392334,0.6091378331184387,0.5,1.7120580673217773,0.6524928212165833
1.26768159866333,0.9735075235366821,0.29417407512664795,0.7502087950706482,0.44999999999999996,1.4756535291671753,0.7866760492324829
1.1821651458740234,0.9855735898017883,0.1965915560722351,0.7660749554634094,0.6,1.4692623615264893,0.7909016013145447
1.272508978843689,0.9409307837486267,0.33157819509506226,0.7346879839897156,0.44999999999999996,1.8199234008789062,0.7712079882621765
1.2125695943832397,0.9103745818138123,0.3021950125694275,0.7233611941337585,0.4,1.4827244281768799,0.7598018646240234
1.2252929210662842,0.8728827834129333,0.35241013765335083,0.6988469362258911,0.5,1.0858981609344482,0.742297351360321
1.218065857887268,0.7892710566520691,0.428794801235199,0.5777193307876587,0.44999999999999996,1.9546773433685303,0.6232573390007019
1.183081865310669,0.9680563807487488,0.21502548456192017,0.7567572593688965,0.5,1.613795518875122,0.7868682742118835
1.289354920387268,0.9380058646202087,0.3513490557670593,0.7215654253959656,0.44999999999999996,1.5682560205459595,0.7638084292411804
1.16618812084198,0.9815376400947571,0.1846504807472229,0.7577385306358337,0.5,1.9531413316726685,0.7877225875854492
1.1646747589111328,0.9614834189414978,0.203191339969635,0.744089663028717,0.35,1.7168797254562378,0.7784496545791626
1.2374258041381836,0.9168936014175415,0.3205322027206421,0.7154857516288757,0.6,1.642346739768982,0.7544842958450317
1.2212371826171875,0.9183287024497986,0.3029084801673889,0.7022333145141602,0.6,1.671327829360962,0.7459018230438232
1.2781639099121094,0.9499751925468445,0.3281887173652649,0.7471168637275696,0.35,1.2945890426635742,0.7794052958488464
1.28250253200531,0.9913095831871033,0.2911929488182068,0.7576740384101868,0.5,1.553419828414917,0.7892503142356873
1.2097986936569214,0.9357141852378845,0.27408450841903687,0.7409858703613281,0.35,1.3424359560012817,0.7747608423233032
1.229332685470581,0.9172644019126892,0.31206828355789185,0.7195583581924438,0.4,1.2565797567367554,0.7581497430801392
1.2042368650436401,1.0113604068756104,0.19287645816802979,0.7797850966453552,0.5,1.7031548023223877,0.7990347146987915
1.2635122537612915,0.9479374289512634,0.3155748248100281,0.7317350506782532,0.5,1.5600863695144653,0.7703102231025696
1.252776026725769,0.9611048102378845,0.2916712164878845,0.743162989616394,0.4,1.7539829015731812,0.7766855955123901
1.2609963417053223,1.0020637512207031,0.25893259048461914,0.7603373527526855,0.35,1.708078145980835,0.787104606628418
1.2510004043579102,0.9710395932197571,0.2799608111381531,0.7559912204742432,0.5,1.3858600854873657,0.785881519317627
1.1940840482711792,0.9648420214653015,0.22924202680587769,0.7453643679618835,0.44999999999999996,1.615670919418335,0.7806735038757324
1.258901834487915,0.9907122850418091,0.26818954944610596,0.756026566028595,0.44999999999999996,1.8209598064422607,0.7892300486564636
1.271760106086731,1.011016845703125,0.26074326038360596,0.7648908495903015,0.25,1.5375651121139526,0.7945786118507385
1.2233257293701172,0.9772257804870605,0.24609994888305664,0.7717202305793762,0.6,1.1518123149871826,0.7946028709411621
1.2242614030838013,0.989281952381134,0.23497945070266724,0.7514000535011292,0.30000000000000004,1.317721962928772,0.7922914028167725
1.2415539026260376,0.9911775588989258,0.2503763437271118,0.7572415471076965,0.55,1.217562198638916,0.7903815507888794
1.209912657737732,0.9496373534202576,0.26027530431747437,0.7423185706138611,0.4,1.2072926759719849,0.7792946100234985
1.2942417860031128,0.9719873666763306,0.3222544193267822,0.7492434978485107,0.6,1.5454633235931396,0.7823061943054199
1.2356027364730835,0.9112326502799988,0.3243700861930847,0.7169729471206665,0.44999999999999996,1.2146140336990356,0.7584517598152161
1.303280234336853,0.9559785723686218,0.3473016619682312,0.732327401638031,0.30000000000000004,1.6546908617019653,0.7729781270027161
1.268769383430481,0.9362501502037048,0.3325192332267761,0.7311431765556335,0.44999999999999996,1.5384361743927002,0.7683232426643372
1.2399839162826538,0.9304038882255554,0.3095800280570984,0.7360581755638123,0.55,1.8895559310913086,0.7671936750411987
1.1634873151779175,0.9221132397651672,0.24137407541275024,0.7329009175300598,0.55,1.9074987173080444,0.7750176787376404
1.2477234601974487,0.9331008791923523,0.31462258100509644,0.7208729386329651,0.44999999999999996,1.735140323638916,0.757847011089325
1.2441065311431885,0.9953756332397461,0.24873089790344238,0.7707607746124268,0.35,1.250320315361023,0.7956671118736267
1.2093896865844727,0.945728600025177,0.26366108655929565,0.7483546137809753,0.30000000000000004,1.332600712776184,0.7806108593940735
1.180790901184082,0.9534714818000793,0.22731941938400269,0.7446250319480896,0.55,1.7240267992019653,0.7773879170417786
1.201858401298523,0.965237557888031,0.23662084341049194,0.731002926826477,0.44999999999999996,1.6040055751800537,0.7694377303123474
1.2187321186065674,0.9719030261039734,0.246829092502594,0.7637651562690735,0.5,1.6256835460662842,0.787874698638916
1.2665311098098755,0.9261680841445923,0.3403630256652832,0.7192370295524597,0.44999999999999996,1.8153212070465088,0.7575254440307617
1.27773916721344,0.9045097231864929,0.373229444026947,0.685055673122406,0.6,1.9952460527420044,0.7251638770103455
1.2863521575927734,0.9178838729858398,0.3684682846069336,0.7114672064781189,0.55,2.0884320735931396,0.7545579075813293
1.254836916923523,0.9706576466560364,0.2841792702674866,0.7567735910415649,0.65,1.5838837623596191,0.7815109491348267
1.2602494955062866,0.983686089515686,0.2765634059906006,0.7523369789123535,0.4,1.9450699090957642,0.7827149629592896
1.1171377897262573,0.9295446276664734,0.18759316205978394,0.7395706176757812,0.5,1.9473456144332886,0.7766585350036621
1.0833091735839844,0.9451690912246704,0.13814008235931396,0.7368946671485901,0.55,1.5933231115341187,0.7786785364151001
1.2291631698608398,0.9754063487052917,0.2537568211555481,0.754538357257843,0.55,1.56232750415802,0.7809910774230957
1.1469202041625977,0.8460890650749207,0.300831139087677,0.6279721260070801,0.5,1.3691288232803345,0.669465184211731
1.2550467252731323,0.9168456196784973,0.338201105594635,0.7175266146659851,0.44999999999999996,1.1858102083206177,0.7525302171707153
1.211516261100769,1.0190249681472778,0.1924912929534912,0.7782560586929321,0.65,1.575685739517212,0.7995858192443848
1.2843647003173828,0.9644778370857239,0.31988686323165894,0.7463850378990173,0.4,1.3182035684585571,0.7813297510147095
1.1935521364212036,0.9102636575698853,0.28328847885131836,0.6916382312774658,0.44999999999999996,1.7626776695251465,0.7397795915603638
1.2662460803985596,0.9093473553657532,0.3568987250328064,0.650109052658081,0.44999999999999996,1.8488762378692627,0.7314943075180054
1.284732699394226,0.9924570918083191,0.292275607585907,0.7552103996276855,0.5,1.298374891281128,0.7886266112327576
1.2130603790283203,0.8972684741020203,0.31579190492630005,0.7026159167289734,0.4,1.8082844018936157,0.741448700428009
1.2638709545135498,0.9090291857719421,0.35484176874160767,0.7150741815567017,0.44999999999999996,1.2349674701690674,0.7514916062355042
1.2828891277313232,0.9509760737419128,0.3319130539894104,0.7332221865653992,0.65,1.9714186191558838,0.7702652215957642
1.1926459074020386,0.9511107802391052,0.24153512716293335,0.7406710982322693,0.44999999999999996,1.7376606464385986,0.776655912399292
1.2695742845535278,0.9700062870979309,0.2995679974555969,0.7285121083259583,0.44999999999999996,1.890746831893921,0.7666481137275696
1.2373745441436768,0.9663864374160767,0.2709881067276001,0.7459508776664734,0.5,1.6335512399673462,0.780181348323822
1.2751654386520386,0.9579846262931824,0.3171808123588562,0.7488154768943787,0.5,1.8183687925338745,0.7839996814727783
1.265397071838379,0.9742109179496765,0.2911861538887024,0.7443123459815979,0.4,1.5968188047409058,0.7816656231880188
1.1907565593719482,0.9449095129966736,0.24584704637527466,0.7415434718132019,0.55,1.308141827583313,0.777488112449646
1.2350234985351562,0.9680390357971191,0.2669844627380371,0.7437266707420349,0.44999999999999996,1.4669606685638428,0.7797515988349915
1.2599563598632812,0.9642263650894165,0.29572999477386475,0.7513080835342407,0.25,2.1466057300567627,0.782319188117981
1.220931053161621,0.9471174478530884,0.2738136053085327,0.7401494383811951,0.55,1.807655692100525,0.7745699286460876
1.2055500745773315,0.9569487571716309,0.24860131740570068,0.7624742984771729,0.6,1.4052573442459106,0.787579357624054
1.2473584413528442,0.9565273523330688,0.2908310890197754,0.7319945693016052,0.35,1.5487107038497925,0.76860111951828
1.277713418006897,0.9197899699211121,0.3579234480857849,0.7004057765007019,0.5,1.9034682512283325,0.748128354549408
1.2625761032104492,0.9176002740859985,0.3449758291244507,0.7089855074882507,0.5,1.9268507957458496,0.7459416389465332
1.1944063901901245,0.9035577774047852,0.29084861278533936,0.6808170676231384,0.44999999999999996,1.5543975830078125,0.7404842972755432
1.2786983251571655,0.9633013606071472,0.3153969645500183,0.7293585538864136,0.4,1.2099248170852661,0.777026891708374
1.2376631498336792,0.9473552703857422,0.290307879447937,0.748476505279541,0.65,1.8615518808364868,0.7800667881965637
1.262204647064209,0.9616907238960266,0.3005139231681824,0.7337698936462402,0.65,1.6538373231887817,0.7708787322044373
1.2578060626983643,0.9753350615501404,0.2824710011482239,0.7325393557548523,0.4,1.5218417644500732,0.7728663682937622
1.1865795850753784,0.9209995269775391,0.26558005809783936,0.718477725982666,0.44999999999999996,1.9263451099395752,0.7569237947463989
1.217165231704712,0.9517545104026794,0.26541072130203247,0.7605052590370178,0.5,1.5009011030197144,0.7877808809280396
1.2754526138305664,0.9644636511802673,0.3109889626502991,0.7472843527793884,0.5,1.634507417678833,0.7821792960166931
1.2344772815704346,0.9490122199058533,0.2854650616645813,0.7351083159446716,0.44999999999999996,1.69145667552948,0.7711538672447205
1.2982350587844849,0.9433838129043579,0.35485124588012695,0.7256109714508057,0.4,1.6682188510894775,0.7709019780158997
1.2461804151535034,0.9388019442558289,0.30737847089767456,0.7270864248275757,0.6,1.6586366891860962,0.7543339133262634
1.2303577661514282,0.938739001750946,0.2916187644004822,0.7447698712348938,0.5,1.6314141750335693,0.7755693793296814
1.2458021640777588,0.9666244387626648,0.279177725315094,0.741293728351593,0.44999999999999996,1.6051974296569824,0.7737393975257874
1.1604993343353271,0.9303831458091736,0.23011618852615356,0.7373561859130859,0.44999999999999996,1.6751303672790527,0.7760056853294373
1.2295567989349365,0.8861613273620605,0.343395471572876,0.7019643187522888,0.44999999999999996,1.707722783088684,0.746110737323761
1.2444075345993042,0.998843789100647,0.24556374549865723,0.7656586170196533,0.4,1.7593287229537964,0.795295000076294
1.2063394784927368,0.9344441294670105,0.2718953490257263,0.7183040976524353,0.5,1.2386425733566284,0.7615553736686707
1.2638944387435913,0.920405387878418,0.34348905086517334,0.7240020632743835,0.5,1.197169303894043,0.7621192932128906
1.2109699249267578,1.005358099937439,0.20561182498931885,0.7677170634269714,0.30000000000000004,1.50357985496521,0.7936846613883972
1.2495274543762207,0.9418413043022156,0.3076861500740051,0.7265849709510803,0.35,1.5536175966262817,0.7660180926322937
1.2710669040679932,0.9313816428184509,0.33968526124954224,0.719638466835022,0.44999999999999996,1.7132381200790405,0.7644034624099731
1.2619730234146118,0.9999880194664001,0.26198500394821167,0.7521629929542542,0.44999999999999996,1.982601284980774,0.786708652973175
1.2401760816574097,0.8940140604972839,0.34616202116012573,0.7037321925163269,0.55,1.821916937828064,0.7435709834098816
1.239343523979187,0.9696233868598938,0.2697201371192932,0.7313517928123474,0.5,1.8000203371047974,0.7684675455093384
1.19381844997406,0.9529968500137329,0.24082159996032715,0.720258355140686,0.5,1.9722522497177124,0.7644292116165161
1.1987355947494507,0.9394201636314392,0.2593154311180115,0.7258471250534058,0.4,1.6236828565597534,0.7654260396957397
1.1655380725860596,0.8176252245903015,0.34791284799575806,0.6166262030601501,0.6,1.7603431940078735,0.659536600112915
1.2615447044372559,0.9216960072517395,0.33984869718551636,0.7300966382026672,0.44999999999999996,1.6025975942611694,0.7635650038719177
1.2306543588638306,0.9025362133979797,0.32811814546585083,0.7055723667144775,0.30000000000000004,1.875535011291504,0.7436320781707764
1.256585717201233,0.9496003985404968,0.3069853186607361,0.7208238840103149,0.35,1.8951442241668701,0.7590824961662292
1.297734260559082,0.9550549387931824,0.34267932176589966,0.7418349385261536,0.5,2.083031177520752,0.77834552526474
1.236822485923767,0.9229041934013367,0.3139182925224304,0.703384518623352,0.44999999999999996,1.5518133640289307,0.7393265962600708
1.2374485731124878,0.8956546187400818,0.341793954372406,0.7027214169502258,0.44999999999999996,1.6872937679290771,0.7411355376243591
1.2246843576431274,0.9161805510520935,0.30850380659103394,0.7008792757987976,0.5,1.367882490158081,0.7318589091300964
1.2391257286071777,0.9407554864883423,0.29837024211883545,0.7178540229797363,0.44999999999999996,1.434324860572815,0.7555826902389526
1.1806375980377197,0.9292234778404236,0.25141412019729614,0.7403258681297302,0.7,1.9011859893798828,0.7748425006866455
1.1933931112289429,1.003835916519165,0.18955719470977783,0.75775545835495,0.5,1.5616981983184814,0.7846795916557312
1.2159782648086548,0.8932220339775085,0.32275623083114624,0.6851581931114197,0.4,2.0740787982940674,0.7347843647003174
1.2272626161575317,0.9268814325332642,0.3003811836242676,0.7260904908180237,0.44999999999999996,1.8186081647872925,0.762678325176239
1.186606526374817,0.9362431764602661,0.2503633499145508,0.7266882061958313,0.44999999999999996,1.8986990451812744,0.7723173499107361
1.2844583988189697,0.9569097757339478,0.327548623085022,0.7452918887138367,0.44999999999999996,1.137723445892334,0.7801408767700195
1.2999293804168701,0.9594241976737976,0.3405051827430725,0.7364124059677124,0.55,1.5523642301559448,0.7700375914573669
1.1929000616073608,0.9291626214981079,0.26373744010925293,0.7140751481056213,0.55,1.4756766557693481,0.7496639490127563
1.24495530128479,1.0157550573349,0.22920024394989014,0.7689933776855469,0.6,1.0926525592803955,0.7919750213623047
1.2216275930404663,0.9761322140693665,0.24549537897109985,0.7601394057273865,0.44999999999999996,1.1944235563278198,0.7871851325035095
1.1950433254241943,0.9473246932029724,0.24771863222122192,0.7397142648696899,0.30000000000000004,1.44600248336792,0.7820796370506287
1.210477352142334,0.8974007964134216,0.31307655572891235,0.6544642448425293,0.44999999999999996,1.4465230703353882,0.6970071196556091
1.241128921508789,0.9537469744682312,0.28738194704055786,0.7333268523216248,0.44999999999999996,0.6752590537071228,0.7697091102600098
1.259863018989563,0.9340357184410095,0.32582730054855347,0.734087347984314,0.5,1.4020154476165771,0.7687081098556519
1.5279041528701782,0.7486440539360046,0.7792600989341736,0.6397114992141724,0.5,1.2653685808181763,0.8389549255371094
1.75200617313385,0.6291951537132263,1.1228110194206238,0.5231385827064514,0.35,1.0534495115280151,0.8491623997688293
1.9444389343261719,0.47048282623291016,1.4739561080932617,0.3668978810310364,0.44999999999999996,1.0136929750442505,0.6464422345161438
1.9686187505722046,0.3414516746997833,1.6271670758724213,0.33079013228416443,0.35,1.1049948930740356,0.5914373397827148
1.914440393447876,0.49756479263305664,1.4168756008148193,0.37532469630241394,0.35,0.9496384859085083,0.6123580932617188
1.858906626701355,0.4032069742679596,1.4556996524333954,0.31469064950942993,0.4,1.3196344375610352,0.5198031663894653
1.7572596073150635,0.42855188250541687,1.3287077248096466,0.3345935642719269,0.35,0.9781036972999573,0.6044450998306274
1.6129955053329468,0.6117405295372009,1.0012549757957458,0.37114840745925903,0.5,1.5525130033493042,0.5755290985107422
1.7240005731582642,0.522321879863739,1.2016786932945251,0.3793431222438812,0.6,1.6682320833206177,0.5897284746170044
1.7721294164657593,0.5577521324157715,1.2143772840499878,0.39795586466789246,0.55,1.2566946744918823,0.6348972320556641
1.7583621740341187,0.699739396572113,1.0586227774620056,0.422659307718277,0.5,0.829089343547821,0.626166820526123
1.6496680974960327,0.6343113780021667,1.015356719493866,0.4190027415752411,0.5,0.9944788813591003,0.6485474705696106
1.5831791162490845,0.5552628040313721,1.0279163122177124,0.36262258887290955,0.5,1.4415984153747559,0.6176050305366516
1.5600746870040894,0.6271907687187195,0.9328839182853699,0.38652536273002625,0.4,1.5926072597503662,0.6256901621818542
1.543979525566101,0.6035526394844055,0.9404268860816956,0.42865052819252014,0.55,0.9993290305137634,0.6823850870132446
1.447319507598877,0.47187110781669617,0.9754483997821808,0.2699302136898041,0.35,0.7612259984016418,0.5159451961517334
1.521963119506836,0.5279740691184998,0.9939890503883362,0.3559889495372772,0.55,1.2517865896224976,0.49950891733169556
1.5077043771743774,0.5756933093070984,0.932011067867279,0.30108150839805603,0.55,1.2164127826690674,0.4920085072517395
1.510222315788269,0.5854853987693787,0.9247369170188904,0.2927291989326477,0.44999999999999996,1.0994316339492798,0.4730401039123535
1.2867053747177124,0.46625182032585144,0.820453554391861,0.3152126669883728,0.65,1.2002815008163452,0.503541111946106
1.2430059909820557,0.8174905776977539,0.42551541328430176,0.4909854829311371,0.6,1.4355717897415161,0.6462993621826172
1.2868436574935913,0.5829133987426758,0.7039302587509155,0.36527296900749207,0.44999999999999996,1.5455576181411743,0.556759774684906
1.3944143056869507,0.627370297908783,0.7670440077781677,0.35239478945732117,0.6,1.436987042427063,0.5284489989280701
1.2830804586410522,0.5001394748687744,0.7829409837722778,0.31985923647880554,0.5,1.5466629266738892,0.4773585796356201
1.2357820272445679,0.617391049861908,0.6183909773826599,0.3586849272251129,0.65,1.4493762254714966,0.48295459151268005
1.320969820022583,0.5612122416496277,0.7597575783729553,0.371612012386322,0.6,1.3477002382278442,0.5412678718566895
1.2504990100860596,0.5853988528251648,0.6651001572608948,0.4203110337257385,0.65,1.3148229122161865,0.576478898525238
1.2951548099517822,0.6511025428771973,0.644052267074585,0.4209774136543274,0.7,1.5380347967147827,0.5473622679710388
1.2314741611480713,0.6206559538841248,0.6108182072639465,0.38614094257354736,0.65,1.706787109375,0.5108639597892761
1.2352955341339111,0.5729274153709412,0.66236811876297,0.3581119179725647,0.55,1.4341202974319458,0.4651477336883545
1.1385186910629272,0.6053844094276428,0.5331342816352844,0.3786868751049042,0.6,1.5108696222305298,0.48068761825561523
1.062538504600525,0.6541767120361328,0.4083617925643921,0.40341511368751526,0.44999999999999996,1.4671032428741455,0.5198350548744202
1.2788381576538086,0.67180997133255,0.6070281863212585,0.4463486671447754,0.7,1.6679691076278687,0.5523606538772583
1.223238229751587,0.6506089568138123,0.5726292729377747,0.4184515178203583,0.55,1.6809688806533813,0.5357441306114197
1.269708275794983,0.5599578619003296,0.7097504138946533,0.3269422650337219,0.55,1.714834451675415,0.42451411485671997
1.3054049015045166,0.6316267251968384,0.6737781763076782,0.38419899344444275,0.4,1.7554348707199097,0.5074121356010437
1.212518572807312,0.5747547149658203,0.6377638578414917,0.34365761280059814,0.55,1.7803436517715454,0.44196826219558716
1.2331370115280151,0.571704089641571,0.6614329218864441,0.33695048093795776,0.7,1.7751165628433228,0.433969110250473
1.208593487739563,0.5878332257270813,0.6207602620124817,0.3436035215854645,0.5,1.3533967733383179,0.44155046343803406
1.169896125793457,0.585381269454956,0.584514856338501,0.3349752128124237,0.4,1.6092721223831177,0.44454461336135864
1.263174295425415,0.6593040823936462,0.6038702130317688,0.384994238615036,0.5,1.7826589345932007,0.4817313253879547
1.1838549375534058,0.627975344657898,0.5558795928955078,0.37832173705101013,0.55,1.8096859455108643,0.4614369571208954
1.254278540611267,0.6192182302474976,0.6350603103637695,0.371397465467453,0.5,1.5446622371673584,0.4649423658847809
1.2730683088302612,0.5680992007255554,0.7049691081047058,0.30263108015060425,0.5,1.68333101272583,0.42266297340393066
1.0788720846176147,0.5828234553337097,0.49604862928390503,0.36278191208839417,0.5,1.7069885730743408,0.4446674883365631
1.243964433670044,0.6006160974502563,0.6433483362197876,0.37112706899642944,0.44999999999999996,1.872416377067566,0.4527372419834137
1.1375200748443604,0.5945475697517395,0.5429725050926208,0.35855862498283386,0.5,1.4977463483810425,0.44463321566581726
1.1140117645263672,0.60588139295578,0.5081303715705872,0.3623660206794739,0.55,1.9099388122558594,0.4463918209075928
1.1727066040039062,0.5300888419151306,0.6426177620887756,0.31594541668891907,0.35,1.6373218297958374,0.4096786677837372
1.0320490598678589,0.6203247904777527,0.4117242693901062,0.4214858114719391,0.55,1.5407428741455078,0.5359339714050293
1.2603363990783691,0.5827938318252563,0.6775425672531128,0.35996484756469727,0.6,2.0040974617004395,0.46969205141067505
1.0383490324020386,0.7139701247215271,0.3243789076805115,0.5299898982048035,0.55,1.609122633934021,0.6361136436462402
1.2854610681533813,0.5754662752151489,0.7099947929382324,0.4045153558254242,0.44999999999999996,1.9385604858398438,0.5101866126060486
1.1033015251159668,0.6973174810409546,0.4059840440750122,0.5087549090385437,0.5,1.2178328037261963,0.5859664082527161
0.9668045043945312,0.7075367569923401,0.25926774740219116,0.5471667647361755,0.44999999999999996,1.566877007484436,0.6443051099777222
1.2438533306121826,0.6289061903953552,0.6149471402168274,0.4647080600261688,0.4,1.967186450958252,0.5598026514053345
1.2662307024002075,0.572572648525238,0.6936580538749695,0.4220406711101532,0.44999999999999996,1.6324626207351685,0.5224577784538269
1.2596124410629272,0.6173707842826843,0.6422416567802429,0.4693395793437958,0.4,1.8792169094085693,0.5488743185997009
1.2636051177978516,0.6590139269828796,0.6045911908149719,0.477349191904068,0.35,1.6668627262115479,0.5686106085777283
1.2184803485870361,0.5818740129470825,0.6366063356399536,0.49394702911376953,0.44999999999999996,1.3057411909103394,0.573388934135437
1.2448375225067139,0.5270325541496277,0.7178049683570862,0.4623272120952606,0.4,1.39422607421875,0.5510002970695496
1.3127018213272095,0.5300402641296387,0.7826615571975708,0.4189734160900116,0.35,1.5313711166381836,0.5086353421211243
1.2558311223983765,0.5463223457336426,0.7095087766647339,0.46354275941848755,0.4,1.7209155559539795,0.5559078454971313
1.1914478540420532,0.5966047644615173,0.5948430895805359,0.5506510138511658,0.5,1.3601943254470825,0.6250544786453247
1.3200021982192993,0.5488805174827576,0.7711216807365417,0.43249788880348206,0.5,1.497810959815979,0.5186194777488708
1.3269413709640503,0.5653764009475708,0.7615649700164795,0.4947042465209961,0.30000000000000004,1.696262240409851,0.5781797170639038
1.3190306425094604,0.6669373512268066,0.6520932912826538,0.5123605132102966,0.35,1.6070997714996338,0.6118418574333191
1.3439689874649048,0.6447508931159973,0.6992180943489075,0.5467627644538879,0.6,1.6160218715667725,0.6387639045715332
1.270426630973816,0.6605009436607361,0.6099256873130798,0.5177057385444641,0.44999999999999996,1.052334189414978,0.6091447472572327
1.4144498109817505,0.7134408354759216,0.7010089755058289,0.5652074813842773,0.44999999999999996,1.9592065811157227,0.6678088307380676
1.4734985828399658,0.7178474068641663,0.7556511759757996,0.6026172041893005,0.35,1.6152255535125732,0.7024242281913757
1.4893982410430908,0.7335335612297058,0.755864679813385,0.6174084544181824,0.5,1.825538158416748,0.7102546691894531
1.5090819597244263,0.7496824860572815,0.7593994736671448,0.6399785280227661,0.44999999999999996,1.7411798238754272,0.734285295009613
1.382700800895691,0.8711509108543396,0.5115498900413513,0.6951426863670349,0.55,1.6755783557891846,0.7765806317329407
1.4766454696655273,0.807420551776886,0.6692249178886414,0.6419012546539307,0.5,1.5724836587905884,0.7256066203117371
1.5083874464035034,0.8138483166694641,0.6945391297340393,0.6673071384429932,0.35,1.3463059663772583,0.7776409983634949
1.4719473123550415,0.8821308016777039,0.5898165106773376,0.7067016959190369,0.30000000000000004,1.7906562089920044,0.7976267337799072
1.445873498916626,0.7884663939476013,0.6574071049690247,0.47634002566337585,0.65,1.8209487199783325,0.6010014414787292
1.4965910911560059,0.8585966229438782,0.6379944682121277,0.6576852202415466,0.44999999999999996,1.7009872198104858,0.7517487406730652
1.5027859210968018,0.8273736238479614,0.6754122972488403,0.5120770335197449,0.4,1.550637125968933,0.6513646245002747
1.5115512609481812,0.9699383974075317,0.5416128635406494,0.6515511274337769,0.44999999999999996,1.7249321937561035,0.7862404584884644
1.5493758916854858,0.895875871181488,0.6535000205039978,0.5921515822410583,0.6,1.7182234525680542,0.7293192744255066
1.4879802465438843,0.801820695400238,0.6861595511436462,0.6164210438728333,0.44999999999999996,1.532948613166809,0.7558642625808716
1.5335304737091064,0.740374743938446,0.7931557297706604,0.543858528137207,0.4,1.850774884223938,0.6897038817405701
1.4671987295150757,0.7906246185302734,0.6765741109848022,0.5521722435951233,0.44999999999999996,1.2008655071258545,0.6836152672767639
1.4716854095458984,0.6777712106704712,0.7939141988754272,0.4524971544742584,0.35,1.508523941040039,0.6150082945823669
1.371561050415039,0.6986263394355774,0.6729347109794617,0.4865931570529938,0.44999999999999996,0.7729461193084717,0.6493520140647888
1.2780040502548218,0.632215142250061,0.6457889080047607,0.39569535851478577,0.4,1.0355781316757202,0.5829633474349976
1.4412767887115479,0.7527663111686707,0.6885104775428772,0.5416306853294373,0.5,1.1913799047470093,0.6775261163711548
1.4484827518463135,0.7486780881881714,0.6998046636581421,0.5326052904129028,0.44999999999999996,1.2980310916900635,0.6758943200111389
1.4436672925949097,0.8190729022026062,0.6245943903923035,0.5576488375663757,0.6,1.158524990081787,0.6945449113845825
1.4585285186767578,0.7182717323303223,0.7402567863464355,0.4758734703063965,0.35,1.128936529159546,0.5992470979690552
2.0484890937805176,0.3393886983394623,1.7091003954410553,0.34093019366264343,0.55,1.0846582651138306,0.4927012026309967
2.091146230697632,0.35431545972824097,1.7368307709693909,0.4367181956768036,0.35,1.485791802406311,0.5922529101371765
1.4404271841049194,0.32997262477874756,1.1104545593261719,0.3238448202610016,0.55,1.1061246395111084,0.5356726050376892
1.7539032697677612,0.2878510653972626,1.4660522043704987,0.31900477409362793,0.35,1.194186806678772,0.4666440486907959
1.6512874364852905,0.28368791937828064,1.3675995171070099,0.2770610451698303,0.55,1.017514705657959,0.40511247515678406
1.8137286901474,0.2649502754211426,1.5487784147262573,0.25387540459632874,0.44999999999999996,1.3241941928863525,0.37594085931777954
1.454587459564209,0.3889400064945221,1.065647453069687,0.3373245596885681,0.44999999999999996,1.0249451398849487,0.5844939351081848
1.5065054893493652,0.31005439162254333,1.196451097726822,0.2594650685787201,0.5,1.188267707824707,0.5007138252258301
1.692765474319458,0.552980899810791,1.139784574508667,0.33279260993003845,0.30000000000000004,0.9884776473045349,0.5244463086128235
1.591389775276184,0.3897223174571991,1.201667457818985,0.3557281196117401,0.30000000000000004,1.1406480073928833,0.5520263910293579
1.4538177251815796,0.6591002345085144,0.7947174906730652,0.5375118255615234,0.44999999999999996,1.2705302238464355,0.7240673899650574
1.8557932376861572,0.45642343163490295,1.3993698060512543,0.3874702751636505,0.44999999999999996,0.752409040927887,0.5451431274414062
1.6523494720458984,0.531716525554657,1.1206329464912415,0.4552624821662903,0.5,0.7274380326271057,0.6332278847694397
1.6959049701690674,0.5361548662185669,1.1597501039505005,0.48797646164894104,0.55,0.6364613175392151,0.5901618003845215
1.815528154373169,0.5645014643669128,1.251026690006256,0.44916805624961853,0.4,0.6336011290550232,0.6208325624465942
1.7248176336288452,0.3331433832645416,1.3916742503643036,0.27520760893821716,0.6,0.8949248194694519,0.5005899667739868
1.5215953588485718,0.23763823509216309,1.2839571237564087,0.24198965728282928,0.44999999999999996,0.9469417333602905,0.42431679368019104
1.7041876316070557,0.3076306879520416,1.396556943655014,0.27541232109069824,0.5,0.7078972458839417,0.46375179290771484
1.5549880266189575,0.541282594203949,1.0137054324150085,0.4170810282230377,0.30000000000000004,0.6633150577545166,0.5873659253120422
1.4889401197433472,0.49007007479667664,0.9988700449466705,0.2823164165019989,0.44999999999999996,0.8016692399978638,0.4644842743873596
1.5749386548995972,0.3600488305091858,1.2148898243904114,0.23806725442409515,0.5,1.150518536567688,0.49660417437553406
1.5714162588119507,0.3710278868675232,1.2003883719444275,0.23208121955394745,0.4,1.0806167125701904,0.4448760151863098
1.5486432313919067,0.42444679141044617,1.1241964399814606,0.3001004755496979,0.55,1.1623865365982056,0.5614421963691711
1.54828941822052,0.41700252890586853,1.1312868893146515,0.2991892993450165,0.55,1.1083590984344482,0.5228481292724609
1.6137131452560425,0.5636243224143982,1.0500888228416443,0.37467679381370544,0.4,1.009981632232666,0.5917901396751404
1.5889084339141846,0.6926242113113403,0.8962842226028442,0.44872504472732544,0.5,1.1932554244995117,0.6707278490066528
1.6555074453353882,0.5533439517021179,1.1021634936332703,0.3841504752635956,0.6,0.8680101037025452,0.5551506876945496
1.6787527799606323,0.6865830421447754,0.9921697378158569,0.41467317938804626,0.7,0.5103144645690918,0.6393624544143677
1.6199268102645874,0.42535343766212463,1.1945733726024628,0.22236628830432892,0.6,1.3687180280685425,0.4503098428249359
1.709482192993164,0.3941914439201355,1.3152907490730286,0.2818906903266907,0.5,1.0248711109161377,0.4342938959598541
1.724962592124939,0.5299867987632751,1.1949757933616638,0.38994237780570984,0.5,0.6664101481437683,0.5636242032051086
1.4702246189117432,0.36849257349967957,1.1017320454120636,0.2747025191783905,0.5,0.7744764089584351,0.5217625498771667
1.5825189352035522,0.4916420876979828,1.0908768475055695,0.3433111608028412,0.5,1.2920727729797363,0.5294922590255737
1.5114139318466187,0.499268114566803,1.0121458172798157,0.33528175950050354,0.44999999999999996,1.0975607633590698,0.4890660345554352
1.5719584226608276,0.420637845993042,1.1513205766677856,0.2973155379295349,0.44999999999999996,1.0402809381484985,0.3657725751399994
1.4152969121932983,0.4242427945137024,0.991054117679596,0.316172331571579,0.35,0.9596852660179138,0.405855655670166
1.34699547290802,0.5552815794944763,0.7917138934135437,0.38688766956329346,0.30000000000000004,1.1902672052383423,0.5550585389137268
1.3198927640914917,0.489157110452652,0.8307356536388397,0.3339863717556,0.6,1.4453797340393066,0.5576674342155457
1.2241300344467163,0.4865568280220032,0.7375732064247131,0.35401687026023865,0.55,1.5085175037384033,0.45273247361183167
1.242084264755249,0.44577303528785706,0.796311229467392,0.30563268065452576,0.44999999999999996,1.3715614080429077,0.5290741324424744
1.1165302991867065,0.35918834805488586,0.7573419511318207,0.3065548241138458,0.4,1.34990656375885,0.5690087080001831
1.1940797567367554,0.380510538816452,0.8135692179203033,0.3116726279258728,0.55,1.40969979763031,0.5330933928489685
1.120352029800415,0.3331637382507324,0.7871882915496826,0.25641369819641113,0.55,1.2114468812942505,0.5088836550712585
1.1449869871139526,0.35164162516593933,0.7933453619480133,0.2395555078983307,0.44999999999999996,1.593845248222351,0.4348919987678528
1.0869977474212646,0.38254162669181824,0.7044561207294464,0.29988881945610046,0.5,1.6442859172821045,0.5180962681770325
1.1474119424819946,0.2736125588417053,0.8737993836402893,0.20889127254486084,0.5,1.2498323917388916,0.4187607765197754
1.1065014600753784,0.2733377516269684,0.83316370844841,0.23892255127429962,0.6,1.1865119934082031,0.48006248474121094
1.1990172863006592,0.34527525305747986,0.8537420332431793,0.2797510325908661,0.35,1.510308861732483,0.5110698342323303
1.016613483428955,0.341667115688324,0.6749463677406311,0.25877198576927185,0.55,1.340505838394165,0.5253919363021851
1.070639729499817,0.3649737536907196,0.7056659758090973,0.2761337161064148,0.44999999999999996,1.2177751064300537,0.497018963098526
1.2188698053359985,0.35289904475212097,0.8659707605838776,0.22915874421596527,0.4,1.010675311088562,0.4083445072174072
1.1538690328598022,0.46551623940467834,0.6883527934551239,0.32845374941825867,0.5,1.0054097175598145,0.45105409622192383
1.1064759492874146,0.5195916295051575,0.5868843197822571,0.43118277192115784,0.6,0.8308875560760498,0.5326535105705261
1.2745192050933838,0.3393815755844116,0.9351376295089722,0.19061343371868134,0.44999999999999996,1.0601752996444702,0.32541996240615845
1.2670038938522339,0.4149293601512909,0.852074533700943,0.2447822093963623,0.44999999999999996,1.0031265020370483,0.375307559967041
1.3124840259552002,0.5494675636291504,0.7630164623260498,0.29058021306991577,0.55,1.2899142503738403,0.41753149032592773
1.4123963117599487,0.5813271403312683,0.8310691714286804,0.371436208486557,0.4,0.9026821851730347,0.5002511143684387
1.3498541116714478,0.46153780817985535,0.8883163034915924,0.25774264335632324,0.44999999999999996,1.221194863319397,0.3708575665950775
1.3584660291671753,0.4267079532146454,0.9317580759525299,0.2403368055820465,0.5,1.0530712604522705,0.32707926630973816
1.3586070537567139,0.5802438855171204,0.7783631682395935,0.4392145276069641,0.44999999999999996,1.3392338752746582,0.5443704724311829
1.498627781867981,0.6133312582969666,0.8852965235710144,0.3531642556190491,0.44999999999999996,1.1855851411819458,0.4467089772224426
1.5229570865631104,0.5118431448936462,1.0111139416694641,0.30877062678337097,0.55,1.389101505279541,0.3847787380218506
1.5007977485656738,0.5011723637580872,0.9996253848075867,0.2799503803253174,0.4,1.3438973426818848,0.337139368057251
1.5605413913726807,0.5263684391975403,1.0341729521751404,0.44321542978286743,0.4,1.4132449626922607,0.5380610823631287
1.3706817626953125,0.6836293935775757,0.6870523691177368,0.4346999228000641,0.44999999999999996,0.6498951315879822,0.5283982753753662
1.4735565185546875,0.6104392409324646,0.8631172776222229,0.40023690462112427,0.5,1.4987337589263916,0.5180797576904297
1.3639553785324097,0.7063035368919373,0.6576518416404724,0.45161953568458557,0.55,1.4054176807403564,0.546397864818573
1.4730803966522217,0.6681229472160339,0.8049574494361877,0.4170021116733551,0.4,0.8793361186981201,0.5184822082519531
1.572259545326233,0.49848729372024536,1.0737722516059875,0.37900516390800476,0.44999999999999996,2.0257601737976074,0.47688838839530945
1.5116046667099,0.5958626866340637,0.9157419800758362,0.4119749069213867,0.35,1.8142530918121338,0.497284471988678
1.4952787160873413,0.43728312849998474,1.0579955875873566,0.3167269229888916,0.4,1.1626741886138916,0.42089134454727173
1.5585896968841553,0.4222511351108551,1.1363385617733002,0.30092811584472656,0.5,1.1663250923156738,0.3985407054424286
1.2203915119171143,0.6972967386245728,0.5230947732925415,0.40235063433647156,0.5,1.272841215133667,0.4858205318450928
1.2738338708877563,0.6860501170158386,0.5877837538719177,0.4137698709964752,0.44999999999999996,1.9347596168518066,0.49968916177749634
1.3927234411239624,0.5638038516044617,0.8289195895195007,0.33046767115592957,0.44999999999999996,1.5449013710021973,0.4487888514995575
1.5221266746520996,0.5043551325798035,1.0177715420722961,0.3110516667366028,0.44999999999999996,1.1445308923721313,0.4156540036201477
1.5105135440826416,0.49748897552490234,1.0130245685577393,0.331783264875412,0.55,0.9623558521270752,0.418468713760376
1.4948005676269531,0.5417963862419128,0.9530041813850403,0.3513149917125702,0.35,1.7915475368499756,0.4628520607948303
1.4440792798995972,0.5187790989875793,0.9253001809120178,0.2919437289237976,0.44999999999999996,1.8098986148834229,0.397940993309021
1.4346022605895996,0.5013641715049744,0.9332380890846252,0.2890340983867645,0.44999999999999996,1.3812487125396729,0.38668620586395264
1.4902225732803345,0.4773443639278412,1.0128782093524933,0.2992139458656311,0.4,1.058609127998352,0.3867054879665375
1.345733642578125,0.6572780609130859,0.6884555816650391,0.3430839478969574,0.35,1.456298828125,0.46227145195007324
1.3743840456008911,0.628828227519989,0.7455558180809021,0.37536585330963135,0.5,1.705888271331787,0.5249781012535095
1.3835214376449585,0.6855685710906982,0.6979528665542603,0.37104955315589905,0.5,0.9825766682624817,0.517180860042572
1.3957642316818237,0.45701152086257935,0.9387527108192444,0.29427820444107056,0.55,1.36089289188385,0.3979250490665436
1.3300752639770508,0.5786921977996826,0.7513830661773682,0.39648112654685974,0.55,1.044973611831665,0.5091557502746582
1.387439489364624,0.6322517395019531,0.7551877498626709,0.4957595467567444,0.30000000000000004,1.3547643423080444,0.6508457064628601
1.3486484289169312,0.6811653971672058,0.6674830317497253,0.5438887476921082,0.5,1.8695014715194702,0.6886910200119019
1.3520457744598389,0.5645951628684998,0.7874506115913391,0.3687135875225067,0.4,1.5510450601577759,0.5153972506523132
1.4150943756103516,0.6827298998832703,0.7323644757270813,0.5537900328636169,0.44999999999999996,1.4660564661026,0.7115443348884583
1.3704670667648315,0.6338531374931335,0.736613929271698,0.40908604860305786,0.35,1.4468132257461548,0.5572033524513245
1.4942655563354492,0.749118447303772,0.7451471090316772,0.5508733987808228,0.44999999999999996,1.9437199831008911,0.7090060114860535
1.5370982885360718,0.8961654901504517,0.6409327983856201,0.6305013298988342,0.5,1.5666553974151611,0.7773916125297546
1.7014191150665283,0.8176472783088684,0.8837718367576599,0.4792560040950775,0.44999999999999996,1.6537760496139526,0.6087976694107056
1.6302913427352905,0.8214163184165955,0.8088750243186951,0.5645650029182434,0.35,1.001966953277588,0.7002197504043579
1.6084164381027222,0.9067221879959106,0.7016942501068115,0.6286733746528625,0.35,1.4410717487335205,0.7394636273384094
1.5982205867767334,0.7080872654914856,0.8901333212852478,0.4420463740825653,0.4,0.8336203098297119,0.5400558114051819
1.5354666709899902,0.9668798446655273,0.5685868263244629,0.6803418397903442,0.35,1.4788720607757568,0.7793758511543274
1.6377414464950562,0.6666709780693054,0.9710704684257507,0.40647298097610474,0.4,1.4865723848342896,0.5182867050170898
1.6286308765411377,0.7642901539802551,0.8643407225608826,0.5429162383079529,0.4,1.4162726402282715,0.6595484614372253
1.5567123889923096,0.7023200988769531,0.8543922901153564,0.4932430386543274,0.4,1.3078842163085938,0.5806848406791687
1.570958137512207,0.63142329454422,0.9395348429679871,0.4382858872413635,0.44999999999999996,1.3772950172424316,0.5521292090415955
1.5653828382492065,0.5773575305938721,0.9880253076553345,0.40123382210731506,0.25,1.6627860069274902,0.500317394733429
1.4134212732315063,0.8010482788085938,0.6123729944229126,0.5659663081169128,0.4,1.6203104257583618,0.6634069681167603
1.4263627529144287,0.6879370808601379,0.7384256720542908,0.48683491349220276,0.5,1.7013778686523438,0.5688838362693787
1.4906708002090454,0.6619488596916199,0.8287219405174255,0.46508845686912537,0.4,1.3384151458740234,0.5818358659744263
1.4052962064743042,0.7325466275215149,0.6727495789527893,0.5258515477180481,0.44999999999999996,0.7960538864135742,0.6512730717658997
1.34552800655365,0.7694792747497559,0.576048731803894,0.5207065939903259,0.44999999999999996,1.7651550769805908,0.6345899701118469
1.3251150846481323,0.8192898035049438,0.5058252811431885,0.5406136512756348,0.55,1.207793116569519,0.6560937762260437
1.425736427307129,0.7617487907409668,0.6639876365661621,0.49880287051200867,0.55,1.1198188066482544,0.64928138256073
1.3600419759750366,0.813948929309845,0.5460930466651917,0.5558445453643799,0.5,1.3737461566925049,0.6725584268569946
1.3832405805587769,0.6441894769668579,0.739051103591919,0.38341066241264343,0.30000000000000004,1.4604824781417847,0.5585130453109741
1.3584192991256714,0.7420846819877625,0.6163346171379089,0.49140048027038574,0.55,1.1116080284118652,0.6534298658370972
1.3785649538040161,0.7438635230064392,0.6347014307975769,0.5195808410644531,0.44999999999999996,1.1022206544876099,0.6648707389831543
1.3855711221694946,0.734601616859436,0.6509695053100586,0.5004607439041138,0.5,1.7019299268722534,0.6584112644195557
1.3851152658462524,0.714081346988678,0.6710339188575745,0.5013707280158997,0.4,1.8643900156021118,0.6595210433006287
1.425978660583496,0.7359582185745239,0.6900204420089722,0.49750515818595886,0.35,1.0109144449234009,0.6639289259910583
1.46498703956604,0.8953041434288025,0.5696828961372375,0.5741826891899109,0.55,1.1170438528060913,0.7090901732444763
1.421229600906372,0.9118080139160156,0.5094215869903564,0.5962300300598145,0.44999999999999996,0.9341921210289001,0.7393892407417297
1.4991689920425415,0.9242262840270996,0.5749427080154419,0.5654963850975037,0.5,1.0372426509857178,0.6962417960166931
1.4631174802780151,0.7647474408149719,0.6983700394630432,0.49986034631729126,0.5,0.879544734954834,0.6783462762832642
1.4562114477157593,0.6672420501708984,0.7889693975448608,0.3645439147949219,0.44999999999999996,1.0477880239486694,0.5614394545555115
1.5978188514709473,0.8354094624519348,0.7624093890190125,0.5489158630371094,0.5,1.3264421224594116,0.7023025751113892
1.5190210342407227,0.9457637667655945,0.5732572674751282,0.5908295512199402,0.30000000000000004,1.0784317255020142,0.730516791343689
1.5600199699401855,0.7591089606285095,0.800911009311676,0.42173123359680176,0.5,0.6046983599662781,0.6053356528282166
1.071631908416748,0.26099857687950134,0.8106333315372467,0.21636484563350677,0.30000000000000004,1.096069097518921,0.37891146540641785
1.2432641983032227,0.33492910861968994,0.9083350896835327,0.29558536410331726,0.30000000000000004,0.9153245687484741,0.4848754107952118
1.0125200748443604,0.5914586186408997,0.4210614562034607,0.45786482095718384,0.5,0.904520571231842,0.6543528437614441
1.1146272420883179,0.32263293862342834,0.7919943034648895,0.34449025988578796,0.55,0.9360507726669312,0.5975235104560852
1.2630771398544312,0.4277215003967285,0.8353556394577026,0.39272356033325195,0.4,0.8808223009109497,0.6086155772209167
1.174810767173767,0.4881802499294281,0.686630517244339,0.44589367508888245,0.55,0.7183248996734619,0.6825016140937805
1.145336389541626,0.34769579768180847,0.7976405918598175,0.3947363495826721,0.44999999999999996,0.40829503536224365,0.5568145513534546
1.1813069581985474,0.5403198599815369,0.6409870982170105,0.4861159324645996,0.5,0.8379272818565369,0.7295972108840942
1.2443002462387085,0.39527007937431335,0.8490301668643951,0.4347963333129883,0.5,0.8057646751403809,0.6601884365081787
1.282322883605957,0.3761815130710602,0.9061413705348969,0.44378551840782166,0.44999999999999996,1.3253519535064697,0.6743606328964233
1.2329332828521729,0.3062487244606018,0.926684558391571,0.3872053623199463,0.5,1.5013542175292969,0.5755223035812378
1.2457083463668823,0.38332653045654297,0.8623818159103394,0.3823696970939636,0.5,1.2567925453186035,0.5969249606132507
1.2342954874038696,0.4203413128852844,0.8139541745185852,0.44917741417884827,0.5,1.3064523935317993,0.7095794081687927
1.3214868307113647,0.34394189715385437,0.9775449335575104,0.39710521697998047,0.5,0.7349116802215576,0.6424874663352966
1.4328311681747437,0.38437527418136597,1.0484558939933777,0.4296191334724426,0.5,0.6731801629066467,0.6449486613273621
1.4582568407058716,0.3516805171966553,1.1065763235092163,0.36069560050964355,0.4,0.9782930612564087,0.6005424857139587
1.5181970596313477,0.24810314178466797,1.2700939178466797,0.2882859706878662,0.44999999999999996,0.8297479748725891,0.49758344888687134
1.4037624597549438,0.3968822658061981,1.0068801939487457,0.35440072417259216,0.4,0.8995195031166077,0.614177942276001
1.6240657567977905,0.4656356871128082,1.1584300696849823,0.39957788586616516,0.5,0.7983630895614624,0.5948371887207031
1.2080494165420532,0.29818111658096313,0.9098682999610901,0.4074091613292694,0.4,0.9633045792579651,0.5738266110420227
1.5858190059661865,0.48469600081443787,1.1011230051517487,0.40573978424072266,0.5,1.1494323015213013,0.5803533792495728
1.0901908874511719,0.4911539554595947,0.5990369319915771,0.3238496482372284,0.44999999999999996,0.9670454263687134,0.5248749852180481
1.780401587486267,0.4456043243408203,1.3347972631454468,0.39416441321372986,0.5,1.0233806371688843,0.5363677144050598
1.3082250356674194,0.3403126299381256,0.9679124057292938,0.16762861609458923,0.44999999999999996,1.453459620475769,0.31775137782096863
1.5058549642562866,0.4025924801826477,1.103262484073639,0.30866608023643494,0.4,1.3723883628845215,0.4381936490535736
1.30612051486969,0.36797448992729187,0.9381460249423981,0.34273815155029297,0.55,0.9256129264831543,0.45534250140190125
1.3799232244491577,0.35702094435691833,1.0229022800922394,0.23583126068115234,0.44999999999999996,1.0127085447311401,0.3551415205001831
1.37368905544281,0.5196912884712219,0.8539977669715881,0.29923126101493835,0.4,0.6575754284858704,0.4204479157924652
1.3236528635025024,0.26263657212257385,1.0610162913799286,0.2483588308095932,0.44999999999999996,0.6654939651489258,0.3824145495891571
1.4264765977859497,0.3070853054523468,1.119391292333603,0.31564655900001526,0.4,1.1371787786483765,0.41534528136253357
1.465338945388794,0.43824854493141174,1.0270904004573822,0.3170263469219208,0.55,1.2638009786605835,0.44425883889198303
1.4802922010421753,0.33601024746894836,1.144281953573227,0.3294076919555664,0.4,1.1755627393722534,0.4297243058681488
1.4368184804916382,0.47885027527809143,0.9579682052135468,0.34060439467430115,0.5,1.0334278345108032,0.4725631773471832
1.5964370965957642,0.7086206674575806,0.8878164291381836,0.5127869248390198,0.5,0.9832201600074768,0.5879525542259216
1.5221683979034424,0.43121129274368286,1.0909571051597595,0.28521421551704407,0.44999999999999996,0.9233054518699646,0.43769216537475586
1.5143578052520752,0.3037969768047333,1.210560828447342,0.23958270251750946,0.35,1.2290526628494263,0.3907390832901001
1.4596283435821533,0.3090648353099823,1.150563508272171,0.22342954576015472,0.5,1.5818465948104858,0.388323575258255
1.5818449258804321,0.3188158869743347,1.2630290389060974,0.3016519546508789,0.44999999999999996,1.3187973499298096,0.4187922179698944
1.4704467058181763,0.347025603055954,1.1234211027622223,0.24541950225830078,0.55,1.344903588294983,0.36673402786254883
1.6665592193603516,0.34432169795036316,1.3222375214099884,0.307923287153244,0.5,1.0808618068695068,0.395542711019516
1.421932578086853,0.3365321755409241,1.085400402545929,0.2620641887187958,0.4,1.251901388168335,0.39885613322257996
1.3044801950454712,0.38478168845176697,0.9196985065937042,0.36295273900032043,0.30000000000000004,1.45216965675354,0.5229177474975586
1.522337794303894,0.3955518901348114,1.1267859041690826,0.41735249757766724,0.5,1.317307472229004,0.5726049542427063
1.3962020874023438,0.3611142039299011,1.0350878834724426,0.31355446577072144,0.44999999999999996,1.2870818376541138,0.48783645033836365
1.413042426109314,0.34272363781929016,1.0703187882900238,0.2917981743812561,0.5,1.7200474739074707,0.44157806038856506
1.283243179321289,0.5527023673057556,0.7305408120155334,0.6748748421669006,0.35,1.1728259325027466,0.8005728721618652
1.250685691833496,0.7319061756134033,0.5187795162200928,0.5890658497810364,0.4,0.9094545841217041,0.7710078358650208
1.274936318397522,0.49531927704811096,0.779617041349411,0.41245242953300476,0.35,1.0953283309936523,0.5612108111381531
1.2495512962341309,0.4211823642253876,0.8283689320087433,0.3155438005924225,0.30000000000000004,1.4051220417022705,0.48483553528785706
1.2654364109039307,0.359995037317276,0.9054413735866547,0.27448779344558716,0.25,1.2009104490280151,0.4056985378265381
1.3612598180770874,0.4872160851955414,0.874043732881546,0.3435584604740143,0.44999999999999996,1.3867998123168945,0.4948021471500397
1.2820953130722046,0.4217982292175293,0.8602970838546753,0.3537205457687378,0.25,1.4394128322601318,0.46343451738357544
1.4097951650619507,0.40051108598709106,1.0092840790748596,0.30305078625679016,0.30000000000000004,1.6416935920715332,0.4359297752380371
1.3689631223678589,0.46090903878211975,0.9080540835857391,0.4124465584754944,0.19999999999999996,0.7346415519714355,0.48381146788597107
1.4186007976531982,0.6509987711906433,0.7676020264625549,0.4296409785747528,0.19999999999999996,1.2720931768417358,0.6120430827140808
1.3732799291610718,0.5353876352310181,0.8378922939300537,0.3414336144924164,0.44999999999999996,1.723422646522522,0.5093638300895691
1.371282935142517,0.5540051460266113,0.8172777891159058,0.3607208728790283,0.5,1.1024842262268066,0.5007262229919434
1.3404910564422607,0.6212217211723328,0.719269335269928,0.35246017575263977,0.30000000000000004,1.4172613620758057,0.4372958242893219
1.4421824216842651,0.5506886839866638,0.8914937376976013,0.3294108510017395,0.4,1.0025238990783691,0.4680841863155365
1.4995613098144531,0.5373947024345398,0.9621666073799133,0.2755410671234131,0.5,1.278079867362976,0.39551326632499695
1.498931884765625,0.6885251402854919,0.8104067444801331,0.3420146405696869,0.35,1.3073161840438843,0.41808053851127625
1.5183416604995728,0.7007963061332703,0.8175453543663025,0.3726693093776703,0.44999999999999996,1.1864829063415527,0.46327000856399536
1.5176161527633667,0.5840784311294556,0.9335377216339111,0.30095967650413513,0.35,1.3607710599899292,0.37410756945610046
1.5488510131835938,0.5979476571083069,0.9509033560752869,0.3220711648464203,0.35,1.0334566831588745,0.4004216194152832
1.6021692752838135,0.7415754199028015,0.860593855381012,0.3919297158718109,0.30000000000000004,0.8532705903053284,0.46475377678871155
1.6001815795898438,0.7648832201957703,0.8352983593940735,0.37878987193107605,0.5,1.2089604139328003,0.4833199679851532
1.586800456047058,0.6400303244590759,0.9467701315879822,0.3358073830604553,0.4,1.5558559894561768,0.4214114248752594
1.5577486753463745,0.6395511627197266,0.918197512626648,0.32288455963134766,0.19999999999999996,1.7069334983825684,0.40137216448783875
1.5623797178268433,0.6475030183792114,0.9148766994476318,0.34552890062332153,0.30000000000000004,1.3413723707199097,0.4287180006504059
1.5015614032745361,0.7904232144355774,0.7111381888389587,0.4529246389865875,0.4,0.9438244700431824,0.5505906343460083
1.5123367309570312,0.6972877383232117,0.8150489926338196,0.40100404620170593,0.4,1.354181170463562,0.5080282092094421
1.5009186267852783,0.6210644245147705,0.8798542022705078,0.34506282210350037,0.30000000000000004,1.2901347875595093,0.43770620226860046
1.509537935256958,0.5890305042266846,0.9205074310302734,0.339489221572876,0.4,1.6144963502883911,0.4366165101528168
1.407820701599121,0.6931946873664856,0.7146260142326355,0.41116753220558167,0.44999999999999996,1.2279984951019287,0.5360841155052185
1.3899405002593994,0.7609685063362122,0.6289719939231873,0.4525465965270996,0.4,1.0270627737045288,0.5748355388641357
1.4346460103988647,0.7734288573265076,0.6612171530723572,0.42193499207496643,0.4,0.9958297610282898,0.5231863856315613
1.404852271080017,0.6391921639442444,0.7656601071357727,0.37594425678253174,0.4,1.516445517539978,0.503140926361084
1.4727201461791992,0.689956545829773,0.7827636003494263,0.4162113666534424,0.4,1.7548370361328125,0.5297169089317322
1.505600929260254,0.728444516658783,0.777156412601471,0.4300365447998047,0.55,1.5323407649993896,0.5735499262809753
1.5335685014724731,0.7063498497009277,0.8272186517715454,0.4414196014404297,0.44999999999999996,1.120525598526001,0.5602812170982361
1.547646403312683,0.6559310555458069,0.8917153477668762,0.3928661346435547,0.30000000000000004,0.9428067207336426,0.507411003112793
1.4989069700241089,0.693723201751709,0.8051837682723999,0.44258806109428406,0.4,1.4620187282562256,0.5538052916526794
1.585551142692566,0.6836137175559998,0.9019374251365662,0.4187464714050293,0.44999999999999996,0.9712815880775452,0.525745153427124
1.6248658895492554,0.6951891779899597,0.9296767115592957,0.4365788996219635,0.30000000000000004,1.6204549074172974,0.5552156567573547
1.634355902671814,0.6824644804000854,0.9518914222717285,0.38741740584373474,0.35,1.87418794631958,0.5240866541862488
1.5884815454483032,0.6593791842460632,0.92910236120224,0.36671802401542664,0.35,1.377935528755188,0.48258504271507263
1.6162149906158447,0.7974071502685547,0.81880784034729,0.49871763586997986,0.35,1.763428807258606,0.6081871390342712
1.5865741968154907,0.7782872319221497,0.8082869648933411,0.4712207019329071,0.30000000000000004,1.8196839094161987,0.5929053425788879
1.6727365255355835,0.5955185890197754,1.077217936515808,0.3571609854698181,0.35,1.676379919052124,0.44554075598716736
1.6772984266281128,0.5982704162597656,1.0790280103683472,0.3144977390766144,0.30000000000000004,1.6433566808700562,0.42929181456565857
1.6344903707504272,0.7033377885818481,0.9311525821685791,0.3874000012874603,0.44999999999999996,1.3153711557388306,0.5178008675575256
1.5390738248825073,0.7439334988594055,0.7951403260231018,0.41256871819496155,0.44999999999999996,1.3457978963851929,0.5327958464622498
1.5733344554901123,0.6978368163108826,0.8754976391792297,0.3839627206325531,0.44999999999999996,1.6411266326904297,0.5166020393371582
1.6311701536178589,0.6385945677757263,0.9925755858421326,0.334065318107605,0.35,1.4850959777832031,0.45337435603141785
1.4785902500152588,0.8886259198188782,0.5899643301963806,0.5444084405899048,0.65,1.379429817199707,0.6068598628044128
1.4837814569473267,0.926679253578186,0.5571022033691406,0.539233386516571,0.44999999999999996,1.4755237102508545,0.6318835616111755
1.6119049787521362,0.6941603422164917,0.9177446365356445,0.4241918623447418,0.44999999999999996,1.4321211576461792,0.5317065119743347
1.6969540119171143,0.5848221182823181,1.1121318936347961,0.2865544557571411,0.4,1.4496806859970093,0.41597381234169006
1.5387524366378784,0.6916652321815491,0.8470872044563293,0.38670894503593445,0.55,1.4242790937423706,0.5269516110420227
1.6864662170410156,0.5983638763427734,1.0881023406982422,0.3286278247833252,0.19999999999999996,1.4189128875732422,0.4483327865600586
1.444424033164978,0.8812664151191711,0.5631576180458069,0.5028759837150574,0.5,1.1904258728027344,0.5960613489151001
1.643969178199768,0.6259223818778992,1.018046796321869,0.3695827126502991,0.25,1.725675106048584,0.4877677857875824
1.6484054327011108,0.6080512404441833,1.0403541922569275,0.30765125155448914,0.30000000000000004,1.6778913736343384,0.4451785683631897
1.610236406326294,0.6215617656707764,0.9886746406555176,0.38177862763404846,0.30000000000000004,1.015580177307129,0.4918785095214844
1.5739952325820923,0.6795687079429626,0.8944265246391296,0.38147804141044617,0.35,0.6394778490066528,0.5134844183921814
1.577204704284668,0.693844735622406,0.883359968662262,0.4478415548801422,0.35,1.5100001096725464,0.5535483360290527
1.5705363750457764,0.6538036465644836,0.9167327284812927,0.38741588592529297,0.30000000000000004,1.3571796417236328,0.5151600241661072
1.5750361680984497,0.6538215279579163,0.9212146401405334,0.40740495920181274,0.25,1.5673828125,0.5214681625366211
1.50200617313385,0.683812141418457,0.8181940317153931,0.4296112060546875,0.30000000000000004,1.6076257228851318,0.5348955988883972
1.5284255743026733,0.7235836386680603,0.804841935634613,0.47332581877708435,0.25,1.423465371131897,0.5963638424873352
1.462666392326355,0.6807635426521301,0.7819028496742249,0.3973596692085266,0.4,0.8157519698143005,0.5301424264907837
1.5337557792663574,0.6797158718109131,0.8540399074554443,0.45400142669677734,0.25,1.4733880758285522,0.5536292195320129
1.4576877355575562,0.6631660461425781,0.794521689414978,0.41708698868751526,0.19999999999999996,1.0039981603622437,0.5301762819290161
1.4137037992477417,0.6949402093887329,0.7187635898590088,0.44643816351890564,0.30000000000000004,1.7274096012115479,0.5579721331596375
1.4818005561828613,0.6776725649833679,0.8041279911994934,0.48942795395851135,0.25,1.333522081375122,0.5923113226890564
1.3692362308502197,0.7344660758972168,0.6347701549530029,0.48131486773490906,0.15000000000000002,1.6805020570755005,0.5912535786628723
1.3768354654312134,0.7036175727844238,0.6732178926467896,0.46354952454566956,0.25,1.4061754941940308,0.5713812708854675
1.3643654584884644,0.6564280390739441,0.7079374194145203,0.4524940550327301,0.25,1.4188079833984375,0.5552338361740112
1.3294892311096191,0.699113667011261,0.6303755640983582,0.47434017062187195,0.09999999999999998,0.9795252680778503,0.5806495547294617
1.3305271863937378,0.683567225933075,0.6469599604606628,0.4661867320537567,0.35,,0.5758140683174133
1.3481531143188477,0.6934185028076172,0.6547346115112305,0.4567437171936035,0.25,,0.5690689086914062
1.3190778493881226,0.668252170085907,0.6508256793022156,0.4503629803657532,0.19999999999999996,,0.5700488090515137
1.3077654838562012,0.7215003967285156,0.5862650871276855,0.45557376742362976,0.25,,0.5463851094245911
1.2990657091140747,0.693749725818634,0.6053159832954407,0.4800531566143036,0.30000000000000004,,0.5962643623352051
1.334626317024231,0.712404727935791,0.6222215890884399,0.48002901673316956,0.19999999999999996,,0.592963695526123
1.2840778827667236,0.7913537621498108,0.49272412061691284,0.5616311430931091,0.19999999999999996,,0.6614087224006653
1.2855722904205322,0.7655194997787476,0.5200527906417847,0.4954104423522949,0.19999999999999996,,0.6148874759674072
1.3689416646957397,0.7297178506851196,0.6392238140106201,0.4615233540534973,0.30000000000000004,,0.586216151714325
1.3828622102737427,0.7716978192329407,0.611164391040802,0.450639009475708,0.35,,0.5672609210014343


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/5_agent_zero_shot_from_4_policy/no_attn_ent/GraphMaskExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
0.7438374757766724,0.7335081100463867,0.010329365730285645,0.4866964817047119,0.050000000000000044,1.4142135381698608,0.5851663947105408
0.7244270443916321,0.7267001271247864,-0.002273082733154297,0.4982519745826721,0.050000000000000044,2.2360680103302,0.5789365768432617
0.7089185118675232,0.7080013155937195,0.0009171962738037109,0.49415627121925354,0.19999999999999996,4.0,0.5535410642623901
0.718928337097168,0.7431086897850037,-0.024180352687835693,0.5429131388664246,1.0,0.0,0.6025308966636658
0.7679420709609985,0.7598151564598083,0.008126914501190186,0.56676185131073,1.0,3.7416574954986572,0.6075103878974915
0.8514998555183411,0.8044206500053406,0.04707920551300049,0.6165754199028015,0.30000000000000004,3.7416574954986572,0.6705851554870605
0.9057615399360657,0.9098688364028931,-0.004107296466827393,0.736092209815979,1.0,4.123105525970459,0.8021236658096313
0.9519872069358826,0.9693625569343567,-0.01737534999847412,0.7864541411399841,0.15000000000000002,3.0,0.8372123837471008
0.9749447703361511,0.9892686009407043,-0.014323830604553223,0.8133474588394165,0.30000000000000004,2.4494898319244385,0.8644347190856934
1.0132745504379272,1.0237407684326172,-0.010466217994689941,0.7677573561668396,0.09999999999999998,1.7320507764816284,0.8155477643013
1.0491489171981812,1.0499638319015503,-0.0008149147033691406,0.743482768535614,0.050000000000000044,1.7320507764816284,0.7838758826255798
1.0684126615524292,1.049623727798462,0.018788933753967285,0.7861682176589966,0.09999999999999998,2.4494898319244385,0.8351907730102539
1.1526858806610107,1.1435829401016235,0.009102940559387207,0.8782290816307068,0.19999999999999996,2.4494898319244385,0.9204563498497009
1.1958576440811157,1.221612572669983,-0.025754928588867188,0.9144729971885681,0.19999999999999996,2.2360680103302,0.9443265199661255
1.2375787496566772,1.25934636592865,-0.021767616271972656,0.9055863618850708,0.050000000000000044,2.0,0.9432120323181152
1.3046668767929077,1.2994259595870972,0.005240917205810547,0.9192100763320923,0.15000000000000002,4.123105525970459,0.9579687118530273
1.3260271549224854,1.3269572257995605,-0.0009300708770751953,0.9196285605430603,1.0,4.123105525970459,0.9577255249023438
1.347694754600525,1.3729619979858398,-0.02526724338531494,0.9216920137405396,0.15000000000000002,1.4142135381698608,0.9559537172317505
1.3877614736557007,1.3921688795089722,-0.004407405853271484,0.9513432383537292,0.050000000000000044,2.4494898319244385,0.9733975529670715
1.4425686597824097,1.442608118057251,-3.9458274841308594e-05,0.9604240655899048,0.25,3.872983455657959,0.9775293469429016
1.450473666191101,1.4558041095733643,-0.005330443382263184,0.9736379981040955,1.0,0.0,0.9858936667442322
1.4569913148880005,1.4581249952316284,-0.0011336803436279297,0.957766056060791,1.0,4.358899116516113,0.9736488461494446
1.4128891229629517,1.4219931364059448,-0.009104013442993164,0.9537418484687805,0.050000000000000044,1.4142135381698608,0.9696108102798462
1.3967939615249634,1.3990339040756226,-0.0022399425506591797,0.9521317481994629,0.050000000000000044,4.358899116516113,0.9679157137870789
1.356811761856079,1.3614872694015503,-0.004675507545471191,0.9572551846504211,1.0,0.0,0.9730052947998047
1.3667417764663696,1.3609983921051025,0.00574338436126709,0.9452118277549744,1.0,0.0,0.9634534120559692
1.2957487106323242,1.3174415826797485,-0.021692872047424316,0.9468801617622375,1.0,4.242640495300293,0.9632852673530579
1.2713247537612915,1.265545129776001,0.005779623985290527,0.9295997023582458,0.09999999999999998,1.7320507764816284,0.9487892389297485
1.2498571872711182,1.2411991357803345,0.008658051490783691,0.9446262717247009,0.050000000000000044,1.4142135381698608,0.9629155397415161
1.2274225950241089,1.2417564392089844,-0.014333844184875488,0.9427745938301086,0.050000000000000044,1.4142135381698608,0.9618946313858032
1.2269163131713867,1.2302683591842651,-0.003352046012878418,0.9392339587211609,0.15000000000000002,4.123105525970459,0.9601198434829712
1.2510006427764893,1.2570767402648926,-0.00607609748840332,0.9304981231689453,1.0,4.123105525970459,0.9516962170600891
1.2705236673355103,1.267599105834961,0.0029245615005493164,0.9330211877822876,0.15000000000000002,2.2360680103302,0.9553224444389343
1.26241135597229,1.2739639282226562,-0.011552572250366211,0.9200097918510437,0.09999999999999998,1.7320507764816284,0.9365984797477722
1.2281513214111328,1.2361986637115479,-0.008047342300415039,0.9187337756156921,0.050000000000000044,4.358899116516113,0.9323197603225708
1.2502256631851196,1.2300058603286743,0.020219802856445312,0.903174102306366,1.0,4.242640495300293,0.9059588313102722
1.2325983047485352,1.2291924953460693,0.0034058094024658203,0.9137750864028931,0.09999999999999998,1.0,0.922271728515625
1.245758056640625,1.230072021484375,0.01568603515625,0.9029144644737244,0.050000000000000044,1.4142135381698608,0.9060387015342712
1.2563828229904175,1.257684588432312,-0.0013017654418945312,0.9011856317520142,0.050000000000000044,1.0,0.9053500294685364
1.2832082509994507,1.2856848239898682,-0.0024765729904174805,0.9048498272895813,0.0,1.0,0.914754331111908
1.2894299030303955,1.3005914688110352,-0.011161565780639648,0.897374153137207,0.050000000000000044,4.358899116516113,0.9070503115653992
1.277207612991333,1.2674530744552612,0.009754538536071777,0.8948023915290833,1.0,4.0,0.9018567204475403
1.2507946491241455,1.2436281442642212,0.007166504859924316,0.9039129614830017,0.19999999999999996,4.0,0.9099292159080505
1.2307796478271484,1.23851478099823,-0.007735133171081543,0.9061868786811829,1.0,3.316624879837036,0.9107630848884583
1.2226965427398682,1.237351417541504,-0.014654874801635742,0.9070118069648743,0.44999999999999996,2.2360680103302,0.912022054195404
1.2222110033035278,1.2084934711456299,0.01371753215789795,0.9122393727302551,0.19999999999999996,4.0,0.92022705078125
1.1969988346099854,1.2089413404464722,-0.011942505836486816,0.9250283241271973,1.0,4.242640495300293,0.9401088953018188
1.1920835971832275,1.2005404233932495,-0.008456826210021973,0.9414008259773254,0.09999999999999998,3.1622776985168457,0.9578561782836914
1.1942405700683594,1.1837756633758545,0.010464906692504883,0.9582464098930359,0.5,3.1622776985168457,0.9725481271743774
1.200840950012207,1.216241717338562,-0.01540076732635498,0.9585680961608887,0.19999999999999996,4.0,0.9753327369689941
1.2492311000823975,1.2482059001922607,0.0010251998901367188,0.9606682658195496,1.0,4.242640495300293,0.9788484573364258
1.29954993724823,1.2939565181732178,0.005593419075012207,0.9658141136169434,0.09999999999999998,2.2360680103302,0.9835867881774902
1.3302288055419922,1.355404257774353,-0.02517545223236084,0.9696843028068542,0.15000000000000002,3.0,0.9888997077941895
1.3823988437652588,1.3698008060455322,0.012598037719726562,0.9849317669868469,0.4,3.1622776985168457,0.9933323860168457
1.3827099800109863,1.3897905349731445,-0.007080554962158203,0.9830482602119446,0.4,3.464101552963257,0.9942075610160828
1.3985533714294434,1.3907248973846436,0.007828474044799805,0.989324688911438,1.0,3.872983455657959,0.9962441325187683
1.4261759519577026,1.4057283401489258,0.020447611808776855,0.9908046126365662,0.25,3.0,0.9974325299263
1.4106453657150269,1.4255635738372803,-0.014918208122253418,0.9921232461929321,0.19999999999999996,3.1622776985168457,0.9990571141242981
1.400731086730957,1.4299261569976807,-0.029195070266723633,0.9942763447761536,0.4,2.8284270763397217,0.9996881484985352
1.412758708000183,1.4116986989974976,0.0010600090026855469,0.9975866675376892,0.19999999999999996,2.6457512378692627,0.9998130798339844
1.4082098007202148,1.414687991142273,-0.0064781904220581055,0.9970100522041321,0.25,2.8284270763397217,0.9999415278434753
1.4199005365371704,1.4100145101547241,0.009886026382446289,0.999133288860321,0.15000000000000002,4.123105525970459,0.9999637603759766
1.4156372547149658,1.4178653955459595,-0.0022281408309936523,0.9992666244506836,1.0,3.7416574954986572,0.9999850392341614
1.4232231378555298,1.425409197807312,-0.0021860599517822266,0.9994232058525085,0.30000000000000004,2.8284270763397217,0.9999825358390808
1.4196523427963257,1.4294264316558838,-0.009774088859558105,0.9995493292808533,0.30000000000000004,2.4494898319244385,0.9999664425849915
1.427554726600647,1.429185390472412,-0.0016306638717651367,0.9994956851005554,0.09999999999999998,4.242640495300293,0.9998487830162048
1.4330557584762573,1.4280427694320679,0.005012989044189453,0.9996829032897949,1.0,0.0,0.9998926520347595
1.4379041194915771,1.4779280424118042,-0.04002392292022705,0.9996346831321716,1.0,4.358899116516113,0.999862015247345
1.4907163381576538,1.4886844158172607,0.0020319223403930664,0.9997396469116211,0.050000000000000044,4.358899116516113,0.9998999834060669
1.5042942762374878,1.4921653270721436,0.012128949165344238,0.9995567202568054,1.0,0.0,0.9998171925544739
1.4798060655593872,1.4824050664901733,-0.002599000930786133,0.9990014433860779,1.0,4.358899116516113,0.999559223651886
1.4465988874435425,1.4520729780197144,-0.005474090576171875,0.9984351992607117,0.050000000000000044,1.4142135381698608,0.9992834329605103
1.436295747756958,1.4146963357925415,0.021599411964416504,0.9971756935119629,0.050000000000000044,1.7320507764816284,0.9986322522163391
1.4057186841964722,1.40440034866333,0.0013183355331420898,0.996965229511261,0.09999999999999998,1.7320507764816284,0.998521625995636
1.2227176427841187,1.243959903717041,-0.021242260932922363,0.8395968675613403,0.050000000000000044,2.2360680103302,0.8826977014541626
1.1370562314987183,1.1230586767196655,0.013997554779052734,0.7461290955543518,0.09999999999999998,2.0,0.8379277586936951
1.0577832460403442,1.0855145454406738,-0.02773129940032959,0.6918922662734985,0.15000000000000002,1.7320507764816284,0.7802951335906982
1.069534420967102,1.0984801054000854,-0.0289456844329834,0.6349591612815857,0.050000000000000044,1.7320507764816284,0.7449502944946289
1.1305639743804932,1.0705839395523071,0.059980034828186035,0.5653223395347595,0.09999999999999998,1.0,0.6733132600784302
1.0979416370391846,1.1106706857681274,-0.012729048728942871,0.661270260810852,0.050000000000000044,2.6457512378692627,0.7509132027626038
1.093073844909668,1.104381799697876,-0.011307954788208008,0.6357566118240356,0.09999999999999998,2.4494898319244385,0.7207288146018982
1.041049838066101,1.1128525733947754,-0.07180273532867432,0.6376611590385437,0.25,4.358899116516113,0.721644401550293
0.9926873445510864,1.03854238986969,-0.045855045318603516,0.6240687370300293,0.050000000000000044,4.123105525970459,0.7011071443557739
0.9934097528457642,0.9646186828613281,0.028791069984436035,0.6139420866966248,1.0,2.0,0.682658851146698
0.9248833060264587,1.0056675672531128,-0.08078426122665405,0.6598254442214966,0.15000000000000002,4.358899116516113,0.7215234041213989
0.9074614644050598,0.9714657068252563,-0.06400424242019653,0.6648694276809692,0.050000000000000044,4.242640495300293,0.7320543527603149
0.9408575892448425,0.9312021136283875,0.009655475616455078,0.6787467002868652,1.0,1.7320507764816284,0.7440118193626404
0.9941547513008118,0.9804990887641907,0.013655662536621094,0.7757510542869568,0.09999999999999998,4.358899116516113,0.819997251033783
1.0726274251937866,1.0821634531021118,-0.009536027908325195,0.8257499933242798,0.050000000000000044,0.0,0.8588754534721375
1.2121690511703491,1.2105282545089722,0.0016407966613769531,0.8579760789871216,1.0,4.123105525970459,0.8862709999084473
1.3674739599227905,1.361615538597107,0.005858421325683594,0.8895554542541504,1.0,4.123105525970459,0.9157291650772095
1.5167393684387207,1.5247553586959839,-0.008015990257263184,0.920207679271698,0.15000000000000002,0.0,0.9407904744148254
1.6144007444381714,1.6111100912094116,0.0032906532287597656,0.9492859840393066,1.0,4.358899116516113,0.9684149026870728
1.7624435424804688,1.784597396850586,-0.022153854370117188,0.993115246295929,1.0,1.7320507764816284,0.9969499707221985
1.862775206565857,1.8668758869171143,-0.004100680351257324,0.9993301630020142,0.050000000000000044,3.0,0.999867856502533
1.864012598991394,1.8689018487930298,-0.004889249801635742,0.9996146559715271,0.19999999999999996,2.0,0.9998908042907715
1.8459805250167847,1.8193161487579346,0.026664376258850098,0.9989086985588074,0.25,4.123105525970459,0.9996557235717773
1.7771910429000854,1.768789529800415,0.00840151309967041,0.998638927936554,0.15000000000000002,4.358899116516113,0.9994732141494751
1.675416350364685,1.7047739028930664,-0.029357552528381348,0.9976397752761841,1.0,2.6457512378692627,0.9992831349372864
1.5828371047973633,1.5980002880096436,-0.015163183212280273,0.9973732233047485,0.050000000000000044,2.0,0.998890221118927
1.5686453580856323,1.5643587112426758,0.004286646842956543,0.9946584105491638,0.30000000000000004,1.4142135381698608,0.997658908367157
1.5670164823532104,1.550862193107605,0.01615428924560547,0.9839784502983093,0.09999999999999998,3.316624879837036,0.9913949370384216
1.5898092985153198,1.5869611501693726,0.0028481483459472656,0.977113664150238,0.0,3.0,0.9872089624404907
1.5794566869735718,1.5943268537521362,-0.014870166778564453,0.980137825012207,0.55,0.0,0.988861083984375
1.5771797895431519,1.6067227125167847,-0.029542922973632812,0.981389045715332,1.0,4.0,0.9894905090332031
1.616891860961914,1.617688775062561,-0.0007969141006469727,0.9905017018318176,1.0,4.0,0.995180606842041
1.6498301029205322,1.6623772382736206,-0.012547135353088379,0.9950987100601196,0.19999999999999996,4.123105525970459,0.997706413269043
1.6775457859039307,1.6888198852539062,-0.011274099349975586,0.9965473413467407,1.0,4.123105525970459,0.9983506202697754
1.6884939670562744,1.7002842426300049,-0.011790275573730469,0.9965534210205078,0.15000000000000002,3.872983455657959,0.9983198046684265
1.7054436206817627,1.6980667114257812,0.007376909255981445,0.9964586496353149,1.0,3.316624879837036,0.9982971549034119
1.7060297727584839,1.7079944610595703,-0.0019646883010864258,0.9960838556289673,0.25,3.605551242828369,0.9980934262275696
1.707837700843811,1.7211052179336548,-0.01326751708984375,0.9954560399055481,0.5,2.2360680103302,0.9977478384971619
1.7176812887191772,1.7280651330947876,-0.010383844375610352,0.9942489862442017,0.15000000000000002,1.7320507764816284,0.997083842754364
1.7292625904083252,1.7282685041427612,0.0009940862655639648,0.9955811500549316,0.09999999999999998,4.358899116516113,0.9978157877922058
1.7330760955810547,1.7450942993164062,-0.012018203735351562,0.9947113990783691,0.050000000000000044,4.242640495300293,0.9973264932632446
1.748573660850525,1.7546560764312744,-0.006082415580749512,0.9941496849060059,1.0,4.242640495300293,0.9970495104789734
1.7615894079208374,1.759608268737793,0.0019811391830444336,0.9949291348457336,0.09999999999999998,4.0,0.9974420666694641
1.7507041692733765,1.7710603475570679,-0.020356178283691406,0.995593249797821,1.0,2.2360680103302,0.9977862238883972
1.7635761499404907,1.7647297382354736,-0.0011535882949829102,0.993909478187561,0.19999999999999996,2.8284270763397217,0.9968396425247192
1.7805296182632446,1.7584861516952515,0.022043466567993164,0.9948021769523621,0.050000000000000044,2.4494898319244385,0.9973381161689758
1.7713348865509033,1.784994125366211,-0.013659238815307617,0.9935396313667297,0.35,1.4142135381698608,0.996590793132782
1.7827732563018799,1.7928537130355835,-0.010080456733703613,0.9945106506347656,0.050000000000000044,0.0,0.9971538782119751
1.7959718704223633,1.786794662475586,0.009177207946777344,0.9943940043449402,0.050000000000000044,2.0,0.99708491563797
1.7869608402252197,1.804524302482605,-0.017563462257385254,0.9975609183311462,0.050000000000000044,4.123105525970459,0.9988399744033813
1.8023144006729126,1.7966803312301636,0.0056340694427490234,0.9925384521484375,0.15000000000000002,0.0,0.9959859848022461
1.7923005819320679,1.7903228998184204,0.001977682113647461,0.9924716353416443,1.0,0.0,0.9959444999694824
1.7870731353759766,1.7847378253936768,0.0023353099822998047,0.9924796223640442,1.0,4.242640495300293,0.9959501624107361
1.7877782583236694,1.7677408456802368,0.020037412643432617,0.9930797815322876,1.0,4.242640495300293,0.9963123202323914
1.7694835662841797,1.770574927330017,-0.0010913610458374023,0.9931389093399048,0.09999999999999998,4.4721360206604,0.9963462948799133
1.7595962285995483,1.7559276819229126,0.003668546676635742,0.9932775497436523,1.0,2.0,0.9964319467544556
1.737955093383789,1.753172755241394,-0.01521766185760498,0.992834210395813,0.0,2.4494898319244385,0.9961647391319275
1.7348564863204956,1.7330249547958374,0.0018315315246582031,0.9894882440567017,0.19999999999999996,4.242640495300293,0.9941045641899109
1.7135177850723267,1.7191952466964722,-0.005677461624145508,0.9871048331260681,0.09999999999999998,0.0,0.9925844073295593
1.6958503723144531,1.7026764154434204,-0.006826043128967285,0.9880244135856628,1.0,3.605551242828369,0.9931966066360474
1.8224972486495972,1.788682222366333,0.03381502628326416,0.9933595657348633,1.0,2.8284270763397217,0.9986177682876587
1.799228310585022,1.766210913658142,0.03301739692687988,0.9968065619468689,1.0,2.2360680103302,0.9994290471076965
1.7398842573165894,1.7389312982559204,0.0009529590606689453,0.9979966282844543,0.35,4.242640495300293,0.9997175335884094
1.6945418119430542,1.6994431018829346,-0.004901289939880371,0.9898325204849243,0.15000000000000002,0.0,0.9966972470283508
1.6878145933151245,1.6318501234054565,0.05596446990966797,0.9675756692886353,0.09999999999999998,4.123105525970459,0.9801532626152039
1.6291084289550781,1.6125621795654297,0.016546249389648438,0.9605655670166016,1.0,2.2360680103302,0.9733908772468567
1.590269684791565,1.571576476097107,0.018693208694458008,0.9791665077209473,1.0,1.7320507764816284,0.9899894595146179
1.526172161102295,1.5606220960617065,-0.03444993495941162,0.9861434102058411,0.15000000000000002,2.8284270763397217,0.9972341656684875
1.4899511337280273,1.4667900800704956,0.02316105365753174,0.9623394012451172,0.09999999999999998,3.605551242828369,0.9751249551773071
1.4381126165390015,1.4104055166244507,0.02770709991455078,0.9570497870445251,0.050000000000000044,4.123105525970459,0.969782829284668
1.3425534963607788,1.338833212852478,0.0037202835083007812,0.953251838684082,0.35,4.123105525970459,0.9664754271507263
1.3090776205062866,1.2842260599136353,0.024851560592651367,0.9562351107597351,1.0,4.242640495300293,0.9692781567573547
1.2685635089874268,1.2948139905929565,-0.026250481605529785,0.9508693814277649,0.15000000000000002,2.0,0.9639331102371216
1.2843601703643799,1.2727479934692383,0.011612176895141602,0.9503836631774902,1.0,1.7320507764816284,0.9635446667671204
1.2816729545593262,1.2853422164916992,-0.003669261932373047,0.9552972912788391,0.09999999999999998,1.4142135381698608,0.968234658241272
1.2982147932052612,1.2939646244049072,0.004250168800354004,0.9577506184577942,0.09999999999999998,3.464101552963257,0.9705374836921692
1.3272355794906616,1.3013546466827393,0.025880932807922363,0.9671691060066223,0.050000000000000044,3.316624879837036,0.9784955978393555
1.3055062294006348,1.331710696220398,-0.026204466819763184,0.9610528349876404,0.050000000000000044,2.0,0.9745046496391296
1.3166073560714722,1.3344544172286987,-0.017847061157226562,0.9683764576911926,0.55,2.6457512378692627,0.9800530672073364
1.3468478918075562,1.327548861503601,0.019299030303955078,0.978733479976654,0.0,4.123105525970459,0.9873003363609314
1.350724458694458,1.3253344297409058,0.025390028953552246,0.9920016527175903,0.19999999999999996,0.0,0.9958338141441345
1.3299379348754883,1.3322899341583252,-0.002351999282836914,0.9938821792602539,0.15000000000000002,0.0,0.997093141078949
1.348865270614624,1.3309440612792969,0.01792120933532715,0.9984820485115051,1.0,4.123105525970459,0.9994077682495117
1.3306351900100708,1.304292917251587,0.026342272758483887,0.9997128844261169,1.0,2.0,0.9998970031738281
1.2915476560592651,1.2849771976470947,0.00657045841217041,0.9997320175170898,1.0,2.2360680103302,0.9999099969863892
1.2765816450119019,1.2752351760864258,0.0013464689254760742,0.999853789806366,0.15000000000000002,2.0,0.9999577403068542
1.2792036533355713,1.2662454843521118,0.012958168983459473,0.9999303221702576,0.15000000000000002,2.2360680103302,0.9999846816062927
1.2720246315002441,1.278275966644287,-0.006251335144042969,0.999957263469696,0.09999999999999998,4.358899116516113,0.9999940991401672
1.2899117469787598,1.3005996942520142,-0.010687947273254395,0.9999871253967285,0.19999999999999996,4.123105525970459,0.9999988675117493
1.3164684772491455,1.3053518533706665,0.011116623878479004,0.9999950528144836,0.050000000000000044,4.123105525970459,0.9999997019767761
1.3106880187988281,1.3249517679214478,-0.014263749122619629,0.9999958276748657,1.0,4.358899116516113,0.9999999403953552
1.3081966638565063,1.2977350950241089,0.010461568832397461,0.9999964833259583,0.15000000000000002,1.4142135381698608,0.9999999403953552
1.2665178775787354,1.2938811779022217,-0.027363300323486328,0.9999915361404419,1.0,4.358899116516113,0.9999998211860657
1.2534246444702148,1.2548125982284546,-0.001387953758239746,0.9999884963035583,0.050000000000000044,3.872983455657959,0.999999463558197
1.2272706031799316,1.2360279560089111,-0.008757352828979492,0.9999706149101257,0.050000000000000044,2.4494898319244385,0.9999975562095642
1.2323858737945557,1.226183533668518,0.006202340126037598,0.9999402165412903,1.0,4.358899116516113,0.9999933242797852
1.2310469150543213,1.2326335906982422,-0.0015866756439208984,0.9998882412910461,0.25,3.7416574954986572,0.9999847412109375
1.234479308128357,1.2318764925003052,0.002602815628051758,0.999908447265625,0.050000000000000044,2.6457512378692627,0.9999872446060181
1.2292982339859009,1.237378478050232,-0.008080244064331055,0.9998260736465454,1.0,2.6457512378692627,0.9999747276306152
1.2321032285690308,1.226998209953308,0.005105018615722656,0.999800980091095,0.30000000000000004,2.2360680103302,0.9999683499336243
1.208464503288269,1.2136335372924805,-0.005169034004211426,0.9993351101875305,0.15000000000000002,4.123105525970459,0.9998707175254822
1.1816145181655884,1.175238013267517,0.006376504898071289,0.9979463815689087,0.19999999999999996,0.0,0.9994616508483887
1.1513493061065674,1.1557029485702515,-0.004353642463684082,0.9866247177124023,0.15000000000000002,3.872983455657959,0.9946463704109192
1.1399627923965454,1.1412609815597534,-0.0012981891632080078,0.9651734232902527,1.0,3.872983455657959,0.980888307094574
1.1309114694595337,1.1298102140426636,0.0011012554168701172,0.9483231902122498,1.0,4.358899116516113,0.9657646417617798
1.1124964952468872,1.1139038801193237,-0.0014073848724365234,0.9253296852111816,0.25,1.4142135381698608,0.9401018023490906
1.0979994535446167,1.0974633693695068,0.0005360841751098633,0.9082942008972168,1.0,1.0,0.9148178100585938
1.0820332765579224,1.0836937427520752,-0.001660466194152832,0.9006792306900024,0.050000000000000044,1.0,0.9013090133666992
1.0760259628295898,1.082045555114746,-0.00601959228515625,0.9024284482002258,0.050000000000000044,2.0,0.9048358798027039
1.0842047929763794,1.0777063369750977,0.006498456001281738,0.9112874865531921,0.0,2.4494898319244385,0.9207140207290649
1.0834068059921265,1.0857410430908203,-0.0023342370986938477,0.9187180399894714,0.050000000000000044,1.7320507764816284,0.9343115091323853
1.0906075239181519,1.0905306339263916,7.68899917602539e-05,0.9144463539123535,0.25,2.0,0.9274206161499023
1.0929762125015259,1.0930041074752808,-2.7894973754882812e-05,0.9149942398071289,0.050000000000000044,2.2360680103302,0.929638683795929
1.0937551259994507,1.0981812477111816,-0.004426121711730957,0.9150692224502563,0.19999999999999996,2.0,0.9295877814292908
1.0983381271362305,1.1021851301193237,-0.0038470029830932617,0.9177654385566711,0.09999999999999998,2.4494898319244385,0.9353084564208984
1.1001274585723877,1.1022096872329712,-0.002082228660583496,0.9187586903572083,0.15000000000000002,2.8284270763397217,0.9365765452384949
1.0960460901260376,1.1004433631896973,-0.004397273063659668,0.9243867993354797,0.050000000000000044,3.872983455657959,0.9475597739219666
1.0960538387298584,1.0922008752822876,0.0038529634475708008,0.9257091879844666,0.25,0.0,0.9476602673530579
1.0828418731689453,1.0802174806594849,0.0026243925094604492,0.931397557258606,0.25,4.0,0.9555579423904419
1.0806602239608765,1.0853482484817505,-0.0046880245208740234,0.9457066655158997,1.0,2.4494898319244385,0.9738275408744812
1.0922969579696655,1.0874570608139038,0.004839897155761719,0.9576584696769714,1.0,1.4142135381698608,0.9833167195320129
1.1074997186660767,1.1029011011123657,0.0045986175537109375,0.9763807654380798,0.19999999999999996,4.242640495300293,0.994275689125061
1.123235821723938,1.1280848979949951,-0.004849076271057129,0.9919401407241821,0.09999999999999998,4.123105525970459,0.9991335272789001
1.145493745803833,1.144605278968811,0.0008884668350219727,0.997488796710968,0.09999999999999998,2.2360680103302,0.999846875667572
1.164270043373108,1.160111427307129,0.004158616065979004,0.9990310668945312,1.0,1.7320507764816284,0.9999553561210632
1.1754528284072876,1.181975245475769,-0.006522417068481445,0.9996369481086731,0.15000000000000002,1.0,0.9999849200248718
1.1923961639404297,1.1975027322769165,-0.005106568336486816,0.9998781085014343,0.09999999999999998,4.242640495300293,0.9999921917915344
1.2090355157852173,1.213746428489685,-0.0047109127044677734,0.9999856948852539,0.050000000000000044,4.123105525970459,0.9999986886978149
1.229529619216919,1.2300347089767456,-0.0005050897598266602,0.9999998211860657,0.09999999999999998,4.123105525970459,1.0
1.247282862663269,1.243003249168396,0.004279613494873047,1.0,1.0,0.0,1.0
1.2464394569396973,1.248447299003601,-0.0020078420639038086,1.0,0.15000000000000002,4.123105525970459,1.0
1.2376047372817993,1.2412124872207642,-0.0036077499389648438,1.0,1.0,4.123105525970459,1.0
1.2265357971191406,1.2235130071640015,0.00302278995513916,1.0,1.0,4.242640495300293,1.0
1.2063404321670532,1.2090872526168823,-0.0027468204498291016,1.0,0.15000000000000002,4.242640495300293,1.0
1.1916418075561523,1.190531611442566,0.0011101961135864258,1.0,1.0,4.358899116516113,1.0
1.181329369544983,1.182323694229126,-0.0009943246841430664,1.0,0.09999999999999998,1.7320507764816284,1.0
1.1747287511825562,1.1759287118911743,-0.001199960708618164,1.0,1.0,4.242640495300293,1.0
1.1741355657577515,1.1739342212677002,0.00020134449005126953,1.0,0.050000000000000044,4.358899116516113,1.0
1.1738659143447876,1.1729141473770142,0.0009517669677734375,1.0,0.09999999999999998,1.4142135381698608,1.0
1.175209641456604,1.173064947128296,0.0021446943283081055,1.0,1.0,2.2360680103302,1.0
1.1720701456069946,1.1772273778915405,-0.0051572322845458984,1.0,0.050000000000000044,3.1622776985168457,1.0
1.1727161407470703,1.1772747039794922,-0.004558563232421875,1.0,0.15000000000000002,2.0,1.0
1.174603819847107,1.176640510559082,-0.0020366907119750977,1.0,0.19999999999999996,1.4142135381698608,1.0
1.1741126775741577,1.1802973747253418,-0.006184697151184082,1.0,0.30000000000000004,2.8284270763397217,1.0
1.1805099248886108,1.1824287176132202,-0.001918792724609375,1.0,0.09999999999999998,2.6457512378692627,1.0
1.1900488138198853,1.1874216794967651,0.002627134323120117,1.0,0.09999999999999998,1.7320507764816284,1.0
1.2169373035430908,1.2181991338729858,-0.0012618303298950195,1.0,0.30000000000000004,4.242640495300293,1.0
1.2290973663330078,1.2279242277145386,0.0011731386184692383,1.0,0.050000000000000044,0.0,1.0
1.2468410730361938,1.2466810941696167,0.00015997886657714844,1.0,0.09999999999999998,4.358899116516113,1.0
1.288952112197876,1.2873541116714478,0.0015980005264282227,0.9999993443489075,1.0,2.0,0.9999998211860657
1.2840851545333862,1.2808918952941895,0.0031932592391967773,0.9999980926513672,1.0,2.0,0.999999463558197
1.2825788259506226,1.2812142372131348,0.001364588737487793,0.999977707862854,0.050000000000000044,1.4142135381698608,0.999992311000824
1.2462505102157593,1.2483516931533813,-0.0021011829376220703,0.9999119639396667,0.15000000000000002,2.4494898319244385,0.9999675750732422
1.2633485794067383,1.2556688785552979,0.00767970085144043,0.998875617980957,0.050000000000000044,2.2360680103302,0.9995214343070984
1.2711567878723145,1.2607736587524414,0.010383129119873047,0.998285710811615,0.050000000000000044,1.4142135381698608,0.9992502331733704
1.7026443481445312,1.6712812185287476,0.03136312961578369,0.8704542517662048,0.09999999999999998,2.4494898319244385,0.9572328925132751
1.5029423236846924,1.5038622617721558,-0.0009199380874633789,0.792921781539917,0.19999999999999996,3.605551242828369,0.8449188470840454
1.3767069578170776,1.3550896644592285,0.02161729335784912,0.7576160430908203,0.050000000000000044,0.0,0.7924075126647949
1.2910356521606445,1.3025442361831665,-0.011508584022521973,0.7715017199516296,0.050000000000000044,4.242640495300293,0.8146301507949829
1.259447455406189,1.2608954906463623,-0.0014480352401733398,0.7889429926872253,0.35,2.0,0.8193125128746033
1.2483247518539429,1.2329243421554565,0.015400409698486328,0.8044430017471313,1.0,4.242640495300293,0.8286848068237305
1.263897180557251,1.2610307931900024,0.002866387367248535,0.827668309211731,1.0,4.123105525970459,0.8463800549507141
1.3683441877365112,1.3592298030853271,0.009114384651184082,0.8487464785575867,0.09999999999999998,2.6457512378692627,0.8742856383323669
1.4228988885879517,1.4277403354644775,-0.004841446876525879,0.8935481905937195,0.09999999999999998,4.0,0.92415851354599
1.498495101928711,1.4912775754928589,0.007217526435852051,0.8909940719604492,1.0,0.0,0.9102444052696228
1.3782095909118652,1.3767337799072266,0.0014758110046386719,0.9100134968757629,0.15000000000000002,4.123105525970459,0.9278774261474609
1.4458104372024536,1.4379147291183472,0.007895708084106445,0.9051519632339478,0.19999999999999996,2.6457512378692627,0.9095668196678162
1.294862985610962,1.3038424253463745,-0.008979439735412598,0.9136270880699158,1.0,4.0,0.9217391014099121
1.3791534900665283,1.3645457029342651,0.014607787132263184,0.9132742285728455,1.0,0.0,0.921421229839325
1.2302980422973633,1.2188870906829834,0.011410951614379883,0.9328487515449524,0.15000000000000002,4.358899116516113,0.9452987909317017
1.2753084897994995,1.2790817022323608,-0.003773212432861328,0.9606246948242188,0.19999999999999996,4.358899116516113,0.9723942875862122
1.179702877998352,1.1708567142486572,0.008846163749694824,0.9644242525100708,1.0,0.0,0.9757006764411926
1.1386744976043701,1.1450194120407104,-0.006344914436340332,0.9755458831787109,1.0,4.242640495300293,0.9860219955444336
1.172588586807251,1.1714898347854614,0.0010987520217895508,0.9918894171714783,0.050000000000000044,1.7320507764816284,0.9961086511611938
1.307010531425476,1.3074579238891602,-0.00044739246368408203,0.988649308681488,1.0,4.358899116516113,0.9936209917068481
1.3838435411453247,1.4028527736663818,-0.01900923252105713,0.9633550643920898,1.0,0.0,0.9747582674026489
1.4451944828033447,1.4555236101150513,-0.010329127311706543,0.9592859148979187,0.09999999999999998,0.0,0.9729359745979309
1.4367014169692993,1.4455490112304688,-0.008847594261169434,0.9556784629821777,0.050000000000000044,4.0,0.9706208109855652
1.3774410486221313,1.411515235900879,-0.03407418727874756,0.9893463253974915,1.0,2.2360680103302,0.9946584701538086
1.3876073360443115,1.3706375360488892,0.016969799995422363,0.9968959093093872,1.0,4.358899116516113,0.9986339807510376
1.4061346054077148,1.3968405723571777,0.00929403305053711,0.9972514510154724,1.0,3.7416574954986572,0.998839795589447
1.4094328880310059,1.393473505973816,0.01595938205718994,0.9972286224365234,0.19999999999999996,3.7416574954986572,0.9988600611686707
1.3867229223251343,1.4098799228668213,-0.02315700054168701,0.9966527819633484,0.050000000000000044,0.0,0.9987156987190247
1.4206184148788452,1.4067877531051636,0.01383066177368164,0.9979281425476074,1.0,4.0,0.9992309808731079
1.4312269687652588,1.4149296283721924,0.016297340393066406,0.9980565905570984,0.30000000000000004,2.0,0.9993009567260742
1.4521807432174683,1.442285418510437,0.00989532470703125,0.9977222681045532,1.0,1.0,0.9992027282714844
1.4355882406234741,1.4624418020248413,-0.026853561401367188,0.993747353553772,1.0,2.2360680103302,0.9974862337112427
1.503739595413208,1.4860477447509766,0.017691850662231445,0.9899277091026306,0.19999999999999996,4.0,0.9953212738037109
1.4346063137054443,1.4321516752243042,0.0024546384811401367,0.9851961135864258,0.0,0.0,0.9936500787734985
1.4027115106582642,1.37100088596344,0.03171062469482422,0.985633373260498,0.050000000000000044,4.242640495300293,0.9938082695007324
1.3925862312316895,1.3810844421386719,0.011501789093017578,0.973738968372345,0.19999999999999996,4.242640495300293,0.9878279566764832
1.3710838556289673,1.363437533378601,0.007646322250366211,0.96051424741745,1.0,4.358899116516113,0.9806434512138367
1.4141819477081299,1.4092106819152832,0.00497126579284668,0.9468902945518494,1.0,4.358899116516113,0.9728181958198547
1.4954015016555786,1.491461157798767,0.0039403438568115234,0.9536352157592773,0.09999999999999998,4.4721360206604,0.9747850298881531
1.5512369871139526,1.562077522277832,-0.010840535163879395,0.9660587310791016,1.0,1.0,0.9856621623039246
1.5783535242080688,1.5746053457260132,0.003748178482055664,0.9691604971885681,0.050000000000000044,1.0,0.9876508712768555
1.5516672134399414,1.5547209978103638,-0.0030537843704223633,0.957388699054718,1.0,2.6457512378692627,0.9810804724693298
1.5046160221099854,1.5095710754394531,-0.0049550533294677734,0.9434725046157837,0.0,2.0,0.970950722694397
1.4378570318222046,1.4327406883239746,0.0051163434982299805,0.9106506705284119,0.050000000000000044,2.2360680103302,0.9389774203300476
1.2840521335601807,1.2873585224151611,-0.0033063888549804688,0.8509525656700134,0.0,2.2360680103302,0.8853139281272888
1.1368502378463745,1.1508442163467407,-0.013993978500366211,0.7667624354362488,0.35,4.123105525970459,0.8110668063163757
1.068017840385437,1.0878914594650269,-0.019873619079589844,0.7766026854515076,0.15000000000000002,0.0,0.8159471750259399
1.0836297273635864,1.0644890069961548,0.01914072036743164,0.8222381472587585,0.09999999999999998,0.0,0.8572633862495422
1.0649445056915283,1.0671576261520386,-0.002213120460510254,0.8505062460899353,0.15000000000000002,3.7416574954986572,0.879473865032196
1.0405391454696655,1.03847074508667,0.0020684003829956055,0.8741075396537781,1.0,3.7416574954986572,0.9011846780776978
1.0259640216827393,1.0234934091567993,0.0024706125259399414,0.8889673352241516,1.0,3.7416574954986572,0.9150878190994263
1.0222128629684448,1.0115129947662354,0.010699868202209473,0.8916242718696594,1.0,2.8284270763397217,0.9160203337669373
1.0161230564117432,1.0163640975952148,-0.0002410411834716797,0.8974071741104126,0.30000000000000004,2.2360680103302,0.9172878265380859
1.0055545568466187,1.0115143060684204,-0.005959749221801758,0.898019015789032,1.0,4.358899116516113,0.9147516489028931
1.0037373304367065,1.006332278251648,-0.0025949478149414062,0.8904170393943787,0.30000000000000004,0.0,0.9053071141242981
1.0122507810592651,1.0053637027740479,0.006887078285217285,0.8893923163414001,0.19999999999999996,0.0,0.9018619656562805
1.0072510242462158,1.0272703170776367,-0.0200192928314209,0.8986029028892517,0.050000000000000044,0.0,0.9063952565193176
1.0222339630126953,1.0298701524734497,-0.0076361894607543945,0.8991201519966125,1.0,4.0,0.9059377908706665
1.0306106805801392,1.0367236137390137,-0.006112933158874512,0.896514892578125,1.0,4.0,0.9021631479263306
1.0380282402038574,1.041121006011963,-0.0030927658081054688,0.8934289813041687,1.0,4.0,0.8982958793640137
1.0375479459762573,1.0300363302230835,0.007511615753173828,0.8961238861083984,1.0,2.0,0.8997756838798523
1.0245692729949951,1.0266950130462646,-0.0021257400512695312,0.8969713449478149,0.19999999999999996,2.6457512378692627,0.899806022644043
1.03114652633667,1.0058828592300415,0.025263667106628418,0.8965696692466736,1.0,2.6457512378692627,0.9016637802124023
1.0163167715072632,1.0128921270370483,0.0034246444702148438,0.898788571357727,0.19999999999999996,1.7320507764816284,0.9003440737724304
1.017319917678833,1.0204046964645386,-0.0030847787857055664,0.899840772151947,0.0,1.4142135381698608,0.9019643068313599
1.0270930528640747,1.0239301919937134,0.003162860870361328,0.9012102484703064,0.35,1.7320507764816284,0.9040269255638123
1.0364199876785278,1.029099464416504,0.007320523262023926,0.9015008807182312,0.09999999999999998,1.4142135381698608,0.9057915806770325
1.05282723903656,1.023593783378601,0.029233455657958984,0.9003445506095886,0.050000000000000044,3.0,0.9069656729698181
1.0532737970352173,1.032925009727478,0.020348787307739258,0.9001424908638,0.050000000000000044,3.1622776985168457,0.9076845049858093
1.036840796470642,1.051390290260315,-0.014549493789672852,0.9074508547782898,0.09999999999999998,2.4494898319244385,0.9150601625442505
1.039204478263855,1.0460107326507568,-0.0068062543869018555,0.9153562784194946,0.09999999999999998,3.872983455657959,0.9286438226699829
1.0561991930007935,1.0319206714630127,0.02427852153778076,0.9089249968528748,0.44999999999999996,4.358899116516113,0.9245254397392273
1.0338337421417236,1.0761555433273315,-0.04232180118560791,0.9335447549819946,0.050000000000000044,2.2360680103302,0.9530187845230103
1.070109248161316,1.0563234090805054,0.013785839080810547,0.9071356058120728,0.25,4.0,0.921429455280304
1.071601390838623,1.0683691501617432,0.003232240676879883,0.9292859435081482,1.0,4.0,0.9475404024124146
1.0825620889663696,1.0778223276138306,0.0047397613525390625,0.9254606366157532,0.050000000000000044,4.0,0.9425079226493835
1.082080364227295,1.0740199089050293,0.008060455322265625,0.9459165930747986,0.19999999999999996,0.0,0.9633533358573914
1.0793951749801636,1.0628950595855713,0.016500115394592285,0.9379848837852478,1.0,4.0,0.9548967480659485
1.0697641372680664,1.061048984527588,0.008715152740478516,0.9377996325492859,0.19999999999999996,4.0,0.9538676142692566
1.0781517028808594,1.0818418264389038,-0.0036901235580444336,0.9650846719741821,1.0,4.0,0.9785191416740417
1.1002113819122314,1.0939024686813354,0.006308913230895996,0.989107072353363,1.0,4.0,0.9951919913291931
1.1142630577087402,1.1134964227676392,0.0007666349411010742,0.9933008551597595,0.19999999999999996,4.242640495300293,0.9972219467163086
1.1156288385391235,1.1237492561340332,-0.008120417594909668,0.9946344494819641,1.0,2.0,0.9977439045906067
1.1327863931655884,1.1332162618637085,-0.0004298686981201172,0.9955849647521973,0.19999999999999996,2.2360680103302,0.9980955123901367
1.1545356512069702,1.1475141048431396,0.007021546363830566,0.9964594841003418,1.0,1.4142135381698608,0.9984292984008789
1.1841118335723877,1.1668896675109863,0.017222166061401367,0.9978271722793579,0.09999999999999998,1.4142135381698608,0.9990724921226501
1.2103943824768066,1.2066344022750854,0.0037599802017211914,0.998823344707489,0.19999999999999996,1.7320507764816284,0.9995369911193848
1.2556328773498535,1.256323218345642,-0.0006903409957885742,0.9994173049926758,0.050000000000000044,4.242640495300293,0.9997901916503906
1.3331674337387085,1.3087923526763916,0.024375081062316895,0.9995325207710266,0.050000000000000044,4.242640495300293,0.9998270273208618
1.3821778297424316,1.3746531009674072,0.007524728775024414,0.9995948672294617,0.050000000000000044,2.6457512378692627,0.9998505711555481
1.401718020439148,1.4090627431869507,-0.007344722747802734,0.9995869994163513,0.09999999999999998,1.7320507764816284,0.9998408555984497
1.4078487157821655,1.4137698411941528,-0.005921125411987305,0.9996303915977478,1.0,1.7320507764816284,0.9998576045036316
1.4011088609695435,1.4140043258666992,-0.012895464897155762,0.99969482421875,0.09999999999999998,1.7320507764816284,0.9998833537101746
1.4062038660049438,1.3878166675567627,0.018387198448181152,0.9997888803482056,0.25,4.242640495300293,0.9999203085899353
1.3857747316360474,1.3831924200057983,0.0025823116302490234,0.9998292326927185,0.09999999999999998,3.0,0.9999366998672485
1.3615026473999023,1.3752034902572632,-0.01370084285736084,0.9998651742935181,0.050000000000000044,4.0,0.9999515414237976
1.348830223083496,1.362059235572815,-0.013229012489318848,0.9998346567153931,0.09999999999999998,3.872983455657959,0.9999397397041321
1.3388398885726929,1.3423633575439453,-0.0035234689712524414,0.9997932314872742,1.0,3.872983455657959,0.9999229311943054
1.2545433044433594,1.244209885597229,0.010333418846130371,0.7895150780677795,0.25,0.0,0.9052127003669739
1.1750584840774536,1.128792405128479,0.04626607894897461,0.722956120967865,0.19999999999999996,0.0,0.8398041129112244
1.0781172513961792,1.0750839710235596,0.003033280372619629,0.6977666616439819,1.0,0.0,0.8179079294204712
0.842957615852356,0.8469678163528442,-0.004010200500488281,0.6706188321113586,0.25,4.358899116516113,0.806702733039856
1.0626945495605469,1.089978814125061,-0.02728426456451416,0.6751893162727356,1.0,1.4142135381698608,0.8041406869888306
0.7294490933418274,0.7459658980369568,-0.016516804695129395,0.6539013981819153,1.0,4.358899116516113,0.7726242542266846
1.150822639465332,1.150664210319519,0.00015842914581298828,0.6893032789230347,1.0,4.242640495300293,0.805960476398468
0.8880985379219055,0.8568816184997559,0.031216919422149658,0.6785192489624023,1.0,4.242640495300293,0.7734336256980896
1.2675516605377197,1.255698800086975,0.011852860450744629,0.7467444539070129,0.050000000000000044,0.0,0.8501279950141907
1.1143007278442383,1.086651086807251,0.027649641036987305,0.7993751764297485,0.050000000000000044,4.358899116516113,0.8905102014541626
1.3212093114852905,1.3249273300170898,-0.0037180185317993164,0.8056350946426392,1.0,1.0,0.8968074917793274
1.1172293424606323,1.1190265417099,-0.0017971992492675781,0.8066958785057068,0.09999999999999998,1.0,0.8832573294639587
1.3606736660003662,1.3426604270935059,0.01801323890686035,0.797447681427002,1.0,2.2360680103302,0.8658861517906189
1.1244598627090454,1.124629020690918,-0.0001691579818725586,0.83393794298172,1.0,3.0,0.8810092210769653
1.3535021543502808,1.36782968044281,-0.014327526092529297,0.8335556387901306,0.050000000000000044,2.6457512378692627,0.8798376321792603
1.1276804208755493,1.1403430700302124,-0.012662649154663086,0.8505417108535767,0.0,1.7320507764816284,0.8828006982803345
1.3760627508163452,1.3914806842803955,-0.015417933464050293,0.8642480969429016,0.050000000000000044,2.0,0.9088203310966492
1.1610805988311768,1.1707230806350708,-0.009642481803894043,0.9104778170585632,0.19999999999999996,4.358899116516113,0.947488009929657
1.4545286893844604,1.479621410369873,-0.025092720985412598,0.9212015271186829,0.25,4.242640495300293,0.9571254849433899
1.2586209774017334,1.2677501440048218,-0.009129166603088379,0.9438629150390625,0.09999999999999998,1.4142135381698608,0.968056857585907
1.5182148218154907,1.5259538888931274,-0.007739067077636719,0.9285765886306763,0.15000000000000002,1.4142135381698608,0.9552738070487976
1.303374171257019,1.3125971555709839,-0.009222984313964844,0.9508218765258789,0.050000000000000044,4.242640495300293,0.9721291661262512
1.5399248600006104,1.5351349115371704,0.004789948463439941,0.9473068118095398,1.0,4.4721360206604,0.9657692909240723
1.3768457174301147,1.3736099004745483,0.0032358169555664062,0.9517286419868469,0.09999999999999998,1.0,0.9700159430503845
1.4795968532562256,1.488739013671875,-0.009142160415649414,0.9211570024490356,0.0,1.7320507764816284,0.9370899200439453
1.2870962619781494,1.2976363897323608,-0.010540127754211426,0.9138596653938293,0.09999999999999998,4.242640495300293,0.9279457926750183
1.3997907638549805,1.4013469219207764,-0.0015561580657958984,0.9114254117012024,1.0,4.242640495300293,0.9207868576049805
1.2782096862792969,1.2769349813461304,0.001274704933166504,0.9136595726013184,0.0,4.242640495300293,0.9233043789863586
1.41725754737854,1.4189579486846924,-0.0017004013061523438,0.9330118298530579,0.050000000000000044,0.0,0.9526841044425964
1.256636619567871,1.2621246576309204,-0.005488038063049316,0.9481069445610046,0.09999999999999998,0.0,0.9663352966308594
1.3740371465682983,1.3726165294647217,0.0014206171035766602,0.9670462012290955,1.0,4.358899116516113,0.9838005304336548
1.2875133752822876,1.2999106645584106,-0.012397289276123047,0.9702098965644836,0.09999999999999998,4.358899116516113,0.9864169955253601
1.3434845209121704,1.3527294397354126,-0.009244918823242188,0.9689458012580872,1.0,4.123105525970459,0.9869894981384277
1.3266582489013672,1.3194379806518555,0.007220268249511719,0.9357953071594238,1.0,4.123105525970459,0.9694835543632507
1.326565146446228,1.3212677240371704,0.005297422409057617,0.8966631889343262,1.0,4.358899116516113,0.9323245882987976
1.296020746231079,1.2985037565231323,-0.0024830102920532227,0.8822708129882812,0.050000000000000044,1.7320507764816284,0.9070920944213867
1.3105127811431885,1.3403692245483398,-0.029856443405151367,0.8891496062278748,1.0,1.7320507764816284,0.9193184971809387
1.4027726650238037,1.4092295169830322,-0.006456851959228516,0.8996413350105286,0.15000000000000002,1.0,0.9326463937759399
1.4780670404434204,1.489366888999939,-0.011299848556518555,0.917686402797699,1.0,4.4721360206604,0.9552298784255981
1.5455859899520874,1.5348808765411377,0.010705113410949707,0.9340528845787048,0.050000000000000044,3.7416574954986572,0.9775485396385193
1.5611746311187744,1.5708483457565308,-0.009673714637756348,0.9583958983421326,0.09999999999999998,2.6457512378692627,0.9948679208755493
1.5715391635894775,1.5802711248397827,-0.008731961250305176,0.9383426904678345,0.050000000000000044,2.4494898319244385,0.9911769032478333
1.594809889793396,1.5960323810577393,-0.0012224912643432617,0.9349784851074219,0.0,2.0,0.9895739555358887
1.6061346530914307,1.6081424951553345,-0.0020078420639038086,0.9472349286079407,1.0,2.8284270763397217,0.9974424242973328
1.6033896207809448,1.6079275608062744,-0.00453794002532959,0.968423068523407,0.30000000000000004,3.0,0.9818809628486633
1.600638747215271,1.5905708074569702,0.010067939758300781,0.9477085471153259,0.15000000000000002,1.7320507764816284,0.9642031788825989
1.5936897993087769,1.5862377882003784,0.0074520111083984375,0.943668782711029,0.15000000000000002,2.2360680103302,0.960725724697113
1.522448182106018,1.6083662509918213,-0.08591806888580322,0.9367268681526184,0.050000000000000044,4.0,0.9559122920036316
1.464694619178772,1.5510119199752808,-0.08631730079650879,0.910507321357727,0.35,0.0,0.9387114644050598
1.4109450578689575,1.490417718887329,-0.07947266101837158,0.8820995688438416,0.09999999999999998,4.358899116516113,0.9165650606155396
1.3428229093551636,1.3926273584365845,-0.0498044490814209,0.8358854651451111,0.050000000000000044,1.7320507764816284,0.8697704672813416
1.3565372228622437,1.3252960443496704,0.031241178512573242,0.813027024269104,0.19999999999999996,2.4494898319244385,0.8507380485534668
1.3036948442459106,1.406738042831421,-0.10304319858551025,0.8438579440116882,1.0,2.2360680103302,0.8803712725639343
1.330009937286377,1.4116185903549194,-0.08160865306854248,0.8471658825874329,1.0,1.7320507764816284,0.8855854868888855
1.3911834955215454,1.3589181900024414,0.032265305519104004,0.8417784571647644,0.050000000000000044,4.242640495300293,0.8775503039360046
1.3267980813980103,1.4258813858032227,-0.0990833044052124,0.873124897480011,0.09999999999999998,4.123105525970459,0.909751832485199
1.395802617073059,1.4079116582870483,-0.012109041213989258,0.8894661068916321,0.19999999999999996,1.7320507764816284,0.9274641871452332
1.46418035030365,1.4181157350540161,0.04606461524963379,0.8796224594116211,0.050000000000000044,4.0,0.9217641949653625
1.444204568862915,1.471697449684143,-0.027492880821228027,0.9206690788269043,0.09999999999999998,0.0,0.9498314261436462
1.5009592771530151,1.455098032951355,0.045861244201660156,0.854115903377533,1.0,0.0,0.8995117545127869
1.4728912115097046,1.5292280912399292,-0.05633687973022461,0.9511799812316895,0.15000000000000002,4.4721360206604,0.9693898558616638
1.4816521406173706,1.5294973850250244,-0.04784524440765381,0.962542712688446,0.19999999999999996,4.4721360206604,0.978715717792511
1.4970544576644897,1.495689034461975,0.0013654232025146484,0.8916309475898743,1.0,4.0,0.9298906326293945
1.5244945287704468,1.5263744592666626,-0.0018799304962158203,0.9146491885185242,1.0,4.0,0.9486093521118164
1.599338412284851,1.5315183401107788,0.06782007217407227,0.8278881907463074,1.0,0.0,0.8534387946128845
1.608549952507019,1.5871120691299438,0.021437883377075195,0.8432766199111938,0.0,3.0,0.8659844398498535
1.6094728708267212,1.631813406944275,-0.02234053611755371,0.8674989938735962,1.0,2.8284270763397217,0.8916350603103638
1.6097815036773682,1.6646747589111328,-0.05489325523376465,0.8840802311897278,0.19999999999999996,2.2360680103302,0.9070301055908203
1.704352617263794,1.6185016632080078,0.08585095405578613,0.8286633491516113,1.0,2.2360680103302,0.8431409001350403
1.6681419610977173,1.6978310346603394,-0.02968907356262207,0.8929709792137146,1.0,4.123105525970459,0.9101892709732056
1.6738370656967163,1.7122395038604736,-0.038402438163757324,0.8657689094543457,0.55,0.0,0.8850836753845215
1.7156345844268799,1.710524559020996,0.005110025405883789,0.893896758556366,0.15000000000000002,4.358899116516113,0.9101347327232361
1.723610281944275,1.727075457572937,-0.0034651756286621094,0.8798686861991882,0.09999999999999998,4.358899116516113,0.9116491675376892
1.7368701696395874,1.7200199365615845,0.01685023307800293,0.8841714859008789,0.15000000000000002,4.123105525970459,0.9134615063667297
1.7308229207992554,1.7320374250411987,-0.0012145042419433594,0.8926324248313904,1.0,4.123105525970459,0.9249939918518066
1.7411540746688843,1.721475601196289,0.019678473472595215,0.8945608139038086,1.0,4.0,0.9273046851158142
1.7148274183273315,1.7708405256271362,-0.05601310729980469,0.9086271524429321,0.050000000000000044,4.0,0.938143253326416
1.726016879081726,1.7247024774551392,0.001314401626586914,0.8972013592720032,1.0,0.0,0.9309257864952087
1.7374929189682007,1.7174431085586548,0.0200498104095459,0.9022518396377563,0.15000000000000002,0.0,0.9335762858390808
1.7283029556274414,1.7107521295547485,0.01755082607269287,0.9013862013816833,1.0,0.0,0.9358142018318176
1.7308653593063354,1.7217044830322266,0.009160876274108887,0.9103401303291321,0.19999999999999996,0.0,0.9438109397888184
1.7291873693466187,1.732075572013855,-0.002888202667236328,0.9220358729362488,1.0,3.605551242828369,0.9479204416275024
1.7504488229751587,1.710488200187683,0.039960622787475586,0.9216317534446716,1.0,2.6457512378692627,0.9492012858390808
1.697636604309082,1.7579641342163086,-0.06032752990722656,0.9322803616523743,1.0,4.0,0.9543727040290833
1.72329843044281,1.7202856540679932,0.0030127763748168945,0.9345970153808594,1.0,4.123105525970459,0.9568086862564087
1.7615222930908203,1.71800696849823,0.04351532459259033,0.9521217346191406,1.0,1.7320507764816284,0.9701153635978699
1.7600746154785156,1.7439807653427124,0.016093850135803223,0.96788090467453,0.35,4.0,0.9839822053909302
1.7564060688018799,1.767462968826294,-0.011056900024414062,0.9732902646064758,0.19999999999999996,0.0,0.9865204095840454
1.7689456939697266,1.7779816389083862,-0.009035944938659668,0.964676558971405,1.0,4.4721360206604,0.9774351119995117
1.787826418876648,1.7687501907348633,0.019076228141784668,0.9487472772598267,0.15000000000000002,0.0,0.9629985094070435
1.7843307256698608,1.8017895221710205,-0.017458796501159668,0.9619871973991394,0.19999999999999996,4.4721360206604,0.9736542105674744
1.7887197732925415,1.8179075717926025,-0.029187798500061035,0.9666146636009216,1.0,3.872983455657959,0.9773554801940918
1.81725013256073,1.8202106952667236,-0.0029605627059936523,0.9675893783569336,1.0,3.872983455657959,0.9782142043113708
1.8324902057647705,1.8358761072158813,-0.00338590145111084,0.9743308424949646,0.0,0.0,0.9839636087417603
1.8525577783584595,1.8477938175201416,0.004763960838317871,0.9760853052139282,0.0,4.242640495300293,0.9855917096138
1.8594226837158203,1.8593443632125854,7.832050323486328e-05,0.9795832633972168,1.0,4.242640495300293,0.9889273643493652
1.8458746671676636,1.8742494583129883,-0.028374791145324707,0.9819660186767578,0.25,0.0,0.9901046752929688
1.852842926979065,1.8637001514434814,-0.010857224464416504,0.9762952923774719,1.0,0.0,0.9865135550498962
1.8512243032455444,1.8428722620010376,0.008352041244506836,0.9756054878234863,1.0,0.0,0.9859997034072876
1.8246482610702515,1.8329273462295532,-0.008279085159301758,0.9760055541992188,0.09999999999999998,3.605551242828369,0.9859358072280884
1.8055622577667236,1.7995766401290894,0.005985617637634277,0.9765265583992004,1.0,3.605551242828369,0.9862779974937439
1.775559663772583,1.7659825086593628,0.009577155113220215,0.9759416580200195,1.0,0.0,0.9859620332717896
1.7373188734054565,1.7460033893585205,-0.008684515953063965,0.9757242202758789,1.0,4.242640495300293,0.9857357144355774
1.155038833618164,1.1478420495986938,0.007196784019470215,0.9799957275390625,1.0,4.242640495300293,0.9957424402236938
1.0610687732696533,1.0680328607559204,-0.00696408748626709,0.9481714367866516,1.0,3.872983455657959,0.9739875793457031
1.0278539657592773,1.0142712593078613,0.013582706451416016,0.9204331636428833,0.35,3.872983455657959,0.9466308951377869
1.0066112279891968,1.006210207939148,0.0004010200500488281,0.9038016200065613,1.0,4.358899116516113,0.9276430010795593
0.9905800819396973,0.9965541958808899,-0.005974113941192627,0.8999795913696289,1.0,1.7320507764816284,0.9233438372612
0.9879533052444458,0.9889766573905945,-0.0010233521461486816,0.9073652625083923,0.09999999999999998,1.0,0.930751621723175
0.993279755115509,0.9863362312316895,0.00694352388381958,0.917706310749054,1.0,1.4142135381698608,0.9397723078727722
0.9886835217475891,0.9898164868354797,-0.001132965087890625,0.9277029037475586,0.25,4.358899116516113,0.9494408965110779
0.9764683842658997,0.9765608906745911,-9.250640869140625e-05,0.9382476806640625,1.0,4.358899116516113,0.9586575627326965
0.9341856241226196,0.9359800219535828,-0.0017943978309631348,0.9446828961372375,0.050000000000000044,1.7320507764816284,0.9647032022476196
0.8993296027183533,0.9004884958267212,-0.00115889310836792,0.9530739188194275,0.09999999999999998,3.0,0.9711392521858215
0.8748930096626282,0.8827150464057922,-0.007822036743164062,0.962465226650238,0.050000000000000044,2.8284270763397217,0.977754533290863
0.8744675517082214,0.8533757328987122,0.021091818809509277,0.9701334238052368,0.050000000000000044,1.0,0.9831216931343079
0.8379762768745422,0.8318248987197876,0.006151378154754639,0.9833571314811707,1.0,1.4142135381698608,0.9917459487915039
0.7827178835868835,0.7927155494689941,-0.009997665882110596,0.9878589510917664,0.050000000000000044,1.7320507764816284,0.9945134520530701
0.7508789896965027,0.7546632885932922,-0.0037842988967895508,0.990726113319397,0.09999999999999998,4.123105525970459,0.9962628483772278
0.7337827086448669,0.7430367469787598,-0.009254038333892822,0.9914876222610474,0.44999999999999996,2.8284270763397217,0.9967496991157532
0.7407984137535095,0.7476562261581421,-0.006857812404632568,0.9929245114326477,0.050000000000000044,3.0,0.9974527359008789
0.7617326974868774,0.7660226225852966,-0.0042899250984191895,0.9943056106567383,0.0,2.2360680103302,0.9979793429374695
0.794395387172699,0.803912341594696,-0.00951695442199707,0.9931748509407043,0.09999999999999998,4.242640495300293,0.9977208971977234
0.8406066298484802,0.8466693162918091,-0.006062686443328857,0.9895979166030884,0.15000000000000002,4.358899116516113,0.9960899353027344
0.8975658416748047,0.8941411972045898,0.0034246444702148438,0.989151120185852,1.0,1.4142135381698608,0.9955465197563171
0.961600124835968,0.9542497992515564,0.007350325584411621,0.9833305478096008,0.6,4.358899116516113,0.9928367733955383
0.9974766969680786,1.0111838579177856,-0.013707160949707031,0.990037739276886,0.15000000000000002,0.0,0.9961512684822083
1.0737112760543823,1.066064715385437,0.0076465606689453125,0.9902725219726562,0.09999999999999998,4.123105525970459,0.996691882610321
1.155617117881775,1.1548198461532593,0.000797271728515625,0.9971029162406921,1.0,2.2360680103302,0.9992956519126892
1.222423791885376,1.2216287851333618,0.0007950067520141602,0.9985225796699524,0.050000000000000044,4.242640495300293,0.9997043609619141
1.2736281156539917,1.2570961713790894,0.016531944274902344,0.997591495513916,0.050000000000000044,3.1622776985168457,0.9994495511054993
1.2832667827606201,1.2732034921646118,0.0100632905960083,0.9979131817817688,1.0,3.0,0.9995361566543579
1.3199156522750854,1.333393931388855,-0.013478279113769531,0.9978958368301392,1.0,4.358899116516113,0.9994909167289734
1.3377727270126343,1.3367180824279785,0.0010546445846557617,0.9986411333084106,0.15000000000000002,0.0,0.9996746182441711
1.3886585235595703,1.3828818798065186,0.005776643753051758,0.9993318915367126,0.09999999999999998,3.872983455657959,0.9998562932014465
1.2911564111709595,1.2886015176773071,0.0025548934936523438,0.99896240234375,1.0,2.4494898319244385,0.9997860193252563
1.4018213748931885,1.3959959745407104,0.005825400352478027,0.9996386766433716,0.5,1.4142135381698608,0.9999282956123352
1.3048607110977173,1.2984763383865356,0.006384372711181641,0.999461829662323,0.050000000000000044,1.4142135381698608,0.9998824000358582
1.4962047338485718,1.4944261312484741,0.0017786026000976562,0.9998751878738403,1.0,1.7320507764816284,0.9999772310256958
1.296233057975769,1.2611137628555298,0.03511929512023926,0.9957271814346313,1.0,1.4142135381698608,0.9981951117515564
1.499326467514038,1.4676710367202759,0.03165543079376221,0.9823006987571716,0.25,4.242640495300293,0.9897827506065369
1.2685844898223877,1.2485557794570923,0.02002871036529541,0.9987031817436218,0.050000000000000044,4.358899116516113,0.9995115399360657
1.5155630111694336,1.5012093782424927,0.014353632926940918,0.9702049493789673,0.050000000000000044,4.358899116516113,0.981054425239563
1.3267396688461304,1.3059825897216797,0.020757079124450684,0.9873462915420532,0.050000000000000044,4.242640495300293,0.9939674735069275
1.476539134979248,1.5099586248397827,-0.03341948986053467,0.999646782875061,0.09999999999999998,1.7320507764816284,0.9999194145202637
1.4302895069122314,1.4317365884780884,-0.0014470815658569336,0.992608368396759,0.09999999999999998,4.358899116516113,0.9971902966499329
1.3903945684432983,1.3903820514678955,1.2516975402832031e-05,0.9482244849205017,1.0,4.242640495300293,0.9627880454063416
1.3861238956451416,1.379966378211975,0.006157517433166504,0.9036690592765808,0.050000000000000044,1.7320507764816284,0.9065650105476379
1.3866428136825562,1.393870234489441,-0.007227420806884766,0.9114698767662048,1.0,4.358899116516113,0.9191646575927734
1.3971855640411377,1.4115397930145264,-0.014354228973388672,0.9171798825263977,0.09999999999999998,4.242640495300293,0.9270591139793396
1.4428361654281616,1.4249871969223022,0.017848968505859375,0.9300139546394348,0.050000000000000044,2.2360680103302,0.9421289563179016
1.4739798307418823,1.4194320440292358,0.054547786712646484,0.9386944770812988,1.0,2.0,0.9513373374938965
1.4293893575668335,1.481387972831726,-0.05199861526489258,0.9611746668815613,0.09999999999999998,1.0,0.9825370907783508
1.4789869785308838,1.461626648902893,0.017360329627990723,0.9687247276306152,0.050000000000000044,4.4721360206604,0.9841846823692322
1.486263632774353,1.472709059715271,0.013554573059082031,0.9757224917411804,1.0,0.0,0.988614559173584
1.5041831731796265,1.4816259145736694,0.02255725860595703,0.9814441800117493,0.09999999999999998,4.4721360206604,0.992252767086029
1.4719399213790894,1.510406732559204,-0.038466811180114746,0.987938404083252,0.15000000000000002,4.4721360206604,0.9983359575271606
1.4814783334732056,1.4875414371490479,-0.006063103675842285,0.9917618036270142,0.050000000000000044,4.242640495300293,0.9984699487686157
1.5045264959335327,1.4873603582382202,0.0171661376953125,0.993558406829834,0.0,4.242640495300293,0.9983665347099304
1.5103470087051392,1.4969428777694702,0.013404130935668945,0.996200680732727,1.0,3.316624879837036,0.9993142485618591
1.4836030006408691,1.5098564624786377,-0.026253461837768555,0.9982333183288574,1.0,3.0,0.9997555017471313
1.5248490571975708,1.501407504081726,0.023441553115844727,0.999872624874115,0.0,4.242640495300293,0.9999893307685852
1.502607822418213,1.4820971488952637,0.02051067352294922,0.9998766779899597,1.0,3.872983455657959,0.9999629259109497
1.4745534658432007,1.4902554750442505,-0.015702009201049805,0.9998248219490051,0.09999999999999998,3.872983455657959,0.9999397397041321
1.4688433408737183,1.4529370069503784,0.015906333923339844,0.999881386756897,1.0,0.0,0.9999602437019348
1.4422883987426758,1.4390274286270142,0.003260970115661621,0.9999626278877258,0.44999999999999996,4.4721360206604,0.9999893307685852
1.4338436126708984,1.4000071287155151,0.0338364839553833,0.9959285855293274,0.09999999999999998,4.4721360206604,0.9991893172264099
1.4065085649490356,1.3880977630615234,0.018410801887512207,0.9961861968040466,1.0,4.358899116516113,0.9990381598472595
1.4023007154464722,1.418707251548767,-0.016406536102294922,0.9959649443626404,0.25,2.2360680103302,0.9987742304801941
1.4270515441894531,1.411213755607605,0.015837788581848145,0.9810019731521606,1.0,4.0,0.9908943176269531
1.4508428573608398,1.451460599899292,-0.0006177425384521484,0.9688560366630554,1.0,4.358899116516113,0.9823269248008728
1.455128788948059,1.4442869424819946,0.010841846466064453,0.9619606137275696,0.0,1.7320507764816284,0.9770656824111938
1.4513477087020874,1.4647578001022339,-0.013410091400146484,0.9852142333984375,1.0,2.6457512378692627,0.9936046004295349
1.4533709287643433,1.463022232055664,-0.0096513032913208,0.9748106002807617,0.050000000000000044,3.872983455657959,0.9875560998916626
1.4514933824539185,1.4618357419967651,-0.01034235954284668,0.9944571852684021,0.19999999999999996,4.4721360206604,0.9983159303665161
1.4604507684707642,1.4411894083023071,0.01926136016845703,0.9673222899436951,1.0,4.4721360206604,0.983613133430481
1.4729539155960083,1.4581068754196167,0.014847040176391602,0.990212082862854,0.050000000000000044,4.358899116516113,0.997040867805481
1.4820448160171509,1.4851977825164795,-0.0031529664993286133,0.9982051253318787,0.09999999999999998,1.4142135381698608,0.9996663928031921
1.4865566492080688,1.4823261499404907,0.004230499267578125,0.9975461363792419,0.25,2.0,0.9995264410972595
1.4671127796173096,1.4727925062179565,-0.005679726600646973,0.9957267642021179,1.0,1.7320507764816284,0.9990659952163696
1.4349497556686401,1.4469099044799805,-0.011960148811340332,0.9937171339988708,0.0,1.7320507764816284,0.9987474679946899
1.4007951021194458,1.4002437591552734,0.0005513429641723633,0.9871320724487305,1.0,2.0,0.9966835379600525
1.3609198331832886,1.3548651933670044,0.00605463981628418,0.9828721880912781,0.050000000000000044,4.358899116516113,0.9942985773086548
1.2916444540023804,1.2986230850219727,-0.006978631019592285,0.9687530398368835,0.050000000000000044,4.358899116516113,0.9820736050605774
1.2412554025650024,1.2455837726593018,-0.004328370094299316,0.9527634978294373,0.15000000000000002,1.7320507764816284,0.9671877026557922
1.2075753211975098,1.2094892263412476,-0.001913905143737793,0.9395476579666138,0.09999999999999998,4.0,0.953464150428772
1.1977061033248901,1.1908005475997925,0.006905555725097656,0.928830087184906,0.15000000000000002,4.358899116516113,0.943824291229248
1.1918518543243408,1.1907342672348022,0.0011175870895385742,0.9261745810508728,0.050000000000000044,4.358899116516113,0.9401150941848755
1.1765574216842651,1.196963906288147,-0.020406484603881836,0.929050087928772,1.0,4.358899116516113,0.9418445825576782
1.1675440073013306,1.1701751947402954,-0.0026311874389648438,0.9176780581474304,0.050000000000000044,1.4142135381698608,0.9341289401054382
1.1512612104415894,1.158652663230896,-0.007391452789306641,0.9168762564659119,0.19999999999999996,4.358899116516113,0.9332379698753357
1.1491343975067139,1.1454212665557861,0.0037131309509277344,0.8818053603172302,1.0,4.358899116516113,0.9091114401817322
1.1263747215270996,1.1478235721588135,-0.021448850631713867,0.8946599364280701,0.050000000000000044,2.4494898319244385,0.9193148612976074
1.1477397680282593,1.1324290037155151,0.01531076431274414,0.8450337648391724,1.0,2.2360680103302,0.8660355806350708
1.160312294960022,1.1676806211471558,-0.007368326187133789,0.8729653358459473,0.050000000000000044,2.4494898319244385,0.8998478055000305
1.1879626512527466,1.196173071861267,-0.008210420608520508,0.8700441718101501,0.050000000000000044,2.2360680103302,0.895936131477356
1.2041053771972656,1.2143501043319702,-0.01024472713470459,0.8839222192764282,1.0,4.358899116516113,0.9091224074363708
1.2206507921218872,1.2108814716339111,0.009769320487976074,0.9141882061958313,0.050000000000000044,3.872983455657959,0.9359576106071472
1.2377874851226807,1.2463232278823853,-0.00853574275970459,0.9441661834716797,0.25,1.7320507764816284,0.9598414301872253
1.2712048292160034,1.2430824041366577,0.028122425079345703,0.9357332587242126,0.0,1.7320507764816284,0.9559780955314636
1.2401187419891357,1.2432833909988403,-0.00316464900970459,0.943880021572113,0.30000000000000004,1.0,0.9619001746177673
1.2412354946136475,1.2316372394561768,0.009598255157470703,0.9392440915107727,0.050000000000000044,4.4721360206604,0.959033191204071
1.221981167793274,1.233888864517212,-0.011907696723937988,0.9259403347969055,1.0,4.4721360206604,0.9502841830253601
1.2466280460357666,1.2481580972671509,-0.0015300512313842773,0.9303652048110962,0.25,3.0,0.9537184834480286
1.2481653690338135,1.2502837181091309,-0.002118349075317383,0.9354530572891235,0.09999999999999998,3.316624879837036,0.9573847055435181
1.23324716091156,1.2380870580673218,-0.004839897155761719,0.9373031854629517,0.050000000000000044,4.242640495300293,0.9588466882705688
1.2289263010025024,1.249735951423645,-0.020809650421142578,0.9396894574165344,0.0,0.0,0.9600645303726196
1.259722352027893,1.29226553440094,-0.032543182373046875,0.9402389526367188,1.0,4.123105525970459,0.9613792300224304
1.2799617052078247,1.316483497619629,-0.0365217924118042,0.9384796023368835,0.0,2.4494898319244385,0.9589332938194275
1.3340586423873901,1.3255776166915894,0.008481025695800781,0.9507519602775574,0.44999999999999996,3.0,0.9706369638442993
1.3585270643234253,1.3569614887237549,0.0015655755996704102,0.9767274260520935,0.09999999999999998,3.464101552963257,0.9882268309593201
1.3807827234268188,1.3740875720977783,0.006695151329040527,0.9804158210754395,1.0,3.872983455657959,0.9886577725410461
1.3834666013717651,1.3841294050216675,-0.0006628036499023438,0.9792067408561707,1.0,3.0,0.9876601099967957
1.3843168020248413,1.3861535787582397,-0.0018367767333984375,0.9811095595359802,0.15000000000000002,2.0,0.9899588823318481
1.3781379461288452,1.3857346773147583,-0.007596731185913086,0.9819450378417969,0.15000000000000002,2.2360680103302,0.9914230704307556
1.374397873878479,1.3699415922164917,0.004456281661987305,0.9728068709373474,0.4,2.6457512378692627,0.9855729341506958
1.3709681034088135,1.3669263124465942,0.004041790962219238,0.9689318537712097,1.0,2.0,0.982975423336029
1.3427698612213135,1.3525975942611694,-0.009827733039855957,0.9393491148948669,0.25,4.242640495300293,0.9618610739707947
1.3014857769012451,1.308685302734375,-0.007199525833129883,0.9292945861816406,0.19999999999999996,0.0,0.9532161951065063
1.2977685928344727,1.2843135595321655,0.013455033302307129,0.9700037240982056,0.0,4.358899116516113,0.9856069684028625
1.2665318250656128,1.2626466751098633,0.0038851499557495117,0.9928079843521118,0.25,1.4142135381698608,0.9967812895774841
1.3310329914093018,1.3366001844406128,-0.005567193031311035,0.994820773601532,0.30000000000000004,4.358899116516113,0.9975339770317078
1.3797695636749268,1.3795852661132812,0.0001842975616455078,0.9947118759155273,0.09999999999999998,0.0,0.9974239468574524
1.4496222734451294,1.4518002271652222,-0.0021779537200927734,0.9960483908653259,1.0,0.0,0.9981488585472107
1.5232023000717163,1.5163546800613403,0.0068476200103759766,0.9989086985588074,1.0,4.242640495300293,0.9995366334915161
1.5582430362701416,1.5530445575714111,0.005198478698730469,0.9987125396728516,0.050000000000000044,3.7416574954986572,0.9994508028030396
1.5510190725326538,1.5549038648605347,-0.0038847923278808594,0.9978349804878235,0.050000000000000044,3.7416574954986572,0.9990062117576599
1.5262316465377808,1.532636046409607,-0.006404399871826172,0.9977638125419617,1.0,4.242640495300293,0.9989719390869141
1.494264006614685,1.4908088445663452,0.0034551620483398438,0.9977135062217712,1.0,1.7320507764816284,0.9989611506462097
1.4448102712631226,1.4449375867843628,-0.00012731552124023438,0.993716835975647,1.0,4.358899116516113,0.9968740344047546
2.646042823791504,2.623483657836914,0.022559165954589844,0.9588115811347961,0.09999999999999998,4.4721360206604,0.9988016486167908
2.541206121444702,2.5100362300872803,0.031169891357421875,0.9410043954849243,1.0,1.0,0.9934419989585876
2.5156197547912598,2.3565444946289062,0.15907526016235352,0.9294683337211609,0.30000000000000004,1.4142135381698608,0.988529622554779
2.341052293777466,2.440485715866089,-0.09943342208862305,0.9530639052391052,1.0,1.4142135381698608,0.9984068274497986
2.3822460174560547,2.3338074684143066,0.04843854904174805,0.928054928779602,0.09999999999999998,1.0,0.9891132712364197
2.3552680015563965,2.2854163646698,0.06985163688659668,0.9280804991722107,0.050000000000000044,4.242640495300293,0.9913421869277954
2.308389663696289,2.256343126296997,0.05204653739929199,0.9193410277366638,1.0,3.7416574954986572,0.987330436706543
2.193640947341919,2.277850389480591,-0.08420944213867188,0.9255205392837524,0.0,2.8284270763397217,0.9928067326545715
2.148942708969116,2.231924533843994,-0.08298182487487793,0.9146663546562195,0.050000000000000044,4.242640495300293,0.9869800806045532
2.1387550830841064,2.1588969230651855,-0.0201418399810791,0.9043424725532532,0.050000000000000044,4.358899116516113,0.9788233637809753
2.132917642593384,2.0997414588928223,0.03317618370056152,0.8903314471244812,0.050000000000000044,1.4142135381698608,0.963115394115448
2.0998876094818115,2.0826165676116943,0.017271041870117188,0.8852960467338562,0.09999999999999998,2.0,0.9562391638755798
2.0667760372161865,2.092632293701172,-0.02585625648498535,0.8782740831375122,1.0,2.0,0.9473791122436523
2.0427205562591553,2.0752475261688232,-0.03252696990966797,0.8734006881713867,0.30000000000000004,4.358899116516113,0.9397479891777039
2.067603826522827,2.0750298500061035,-0.007426023483276367,0.8617519736289978,0.09999999999999998,0.0,0.9111472368240356
2.1039111614227295,2.132960796356201,-0.02904963493347168,0.9006598591804504,1.0,4.242640495300293,0.9552984237670898
2.1491267681121826,2.158696413040161,-0.009569644927978516,0.9701261520385742,0.050000000000000044,4.242640495300293,0.9916704297065735
2.166548252105713,2.1473660469055176,0.019182205200195312,0.9701135754585266,0.050000000000000044,0.0,0.9846596121788025
2.1355485916137695,2.140554189682007,-0.005005598068237305,0.9653293490409851,0.15000000000000002,0.0,0.9769887328147888
2.09852933883667,2.096450090408325,0.0020792484283447266,0.9674282073974609,0.050000000000000044,0.0,0.9782053828239441
2.0487782955169678,2.055820941925049,-0.007042646408081055,0.9702512621879578,1.0,0.0,0.9806276559829712
2.000279188156128,1.987381935119629,0.012897253036499023,0.9597049951553345,1.0,0.0,0.9756262898445129
1.9316062927246094,1.9183944463729858,0.013211846351623535,0.9496030807495117,0.09999999999999998,4.242640495300293,0.9718385934829712
1.8736755847930908,1.846676230430603,0.026999354362487793,0.9299370050430298,1.0,1.7320507764816284,0.9636299014091492
1.811247706413269,1.7870151996612549,0.02423250675201416,0.920139491558075,1.0,4.358899116516113,0.9570786356925964
1.754543662071228,1.7245674133300781,0.029976248741149902,0.8661420941352844,1.0,0.0,0.9093033671379089
1.6744511127471924,1.7081066370010376,-0.033655524253845215,0.8984775543212891,1.0,4.242640495300293,0.9392136931419373
1.644830346107483,1.64522385597229,-0.0003935098648071289,0.8981155753135681,1.0,4.242640495300293,0.9325019717216492
1.601663589477539,1.6120191812515259,-0.010355591773986816,0.9246137738227844,1.0,0.0,0.9537693858146667
1.608131766319275,1.6150856018066406,-0.006953835487365723,0.9263786673545837,0.09999999999999998,0.0,0.9420660138130188
1.6132115125656128,1.6011230945587158,0.012088418006896973,0.9175178408622742,0.050000000000000044,4.358899116516113,0.9271206259727478
1.6160242557525635,1.5778592824935913,0.03816497325897217,0.911920964717865,1.0,1.4142135381698608,0.9194599390029907
1.5785465240478516,1.5976412296295166,-0.01909470558166504,0.9056873321533203,1.0,4.358899116516113,0.9098915457725525
1.5832232236862183,1.593077301979065,-0.00985407829284668,0.9336641430854797,0.09999999999999998,4.358899116516113,0.9462503790855408
1.6004488468170166,1.5817848443984985,0.018664002418518066,0.9483956694602966,1.0,1.4142135381698608,0.9616408348083496
1.614475131034851,1.5797890424728394,0.03468608856201172,0.9555827379226685,1.0,4.358899116516113,0.9679239392280579
1.5666460990905762,1.5770395994186401,-0.010393500328063965,0.9856136441230774,1.0,0.0,0.9916052222251892
1.5375059843063354,1.5438158512115479,-0.006309866905212402,0.9891855120658875,0.050000000000000044,4.123105525970459,0.9939361810684204
1.5214945077896118,1.5205726623535156,0.0009218454360961914,0.9806949496269226,0.050000000000000044,2.8284270763397217,0.9882112741470337
1.5012869834899902,1.4965219497680664,0.004765033721923828,0.9647784233093262,1.0,2.2360680103302,0.9757936596870422
1.4958181381225586,1.480169653892517,0.015648484230041504,0.9353280067443848,0.050000000000000044,2.2360680103302,0.9476662874221802
1.5023502111434937,1.4981569051742554,0.004193305969238281,0.9357576370239258,0.050000000000000044,3.872983455657959,0.9489437341690063
1.5156011581420898,1.4906727075576782,0.02492845058441162,0.9491999745368958,1.0,4.123105525970459,0.9665605425834656
1.4586435556411743,1.4683560132980347,-0.009712457656860352,0.9442691802978516,1.0,2.2360680103302,0.959568202495575
1.4073868989944458,1.4068711996078491,0.0005156993865966797,0.9538185000419617,0.15000000000000002,1.7320507764816284,0.967425525188446
1.429577112197876,1.407512903213501,0.022064208984375,0.9916046261787415,0.25,4.358899116516113,0.9960620999336243
1.4679690599441528,1.4272114038467407,0.04075765609741211,0.9925535321235657,0.0,0.0,0.9966018795967102
1.476617693901062,1.4728641510009766,0.0037535429000854492,0.9981271624565125,0.25,0.0,0.9995712637901306
1.4423445463180542,1.4803471565246582,-0.038002610206604004,0.9974878430366516,1.0,4.0,0.9998117685317993
1.3934940099716187,1.3835738897323608,0.009920120239257812,0.9871200919151306,0.15000000000000002,4.0,0.9964157342910767
1.265097975730896,1.2481932640075684,0.016904711723327637,0.9618326425552368,0.09999999999999998,0.0,0.9748441576957703
1.1557178497314453,1.1611031293869019,-0.005385279655456543,0.9787704348564148,0.050000000000000044,0.0,0.9869205355644226
1.0924609899520874,1.0964365005493164,-0.003975510597229004,0.992993175983429,1.0,0.0,0.9963461756706238
1.077850341796875,1.0818248987197876,-0.003974556922912598,0.9962831735610962,1.0,3.872983455657959,0.9982983469963074
1.0313764810562134,1.035194754600525,-0.0038182735443115234,0.9960308074951172,1.0,2.2360680103302,0.998266339302063
0.9869914054870605,0.985558807849884,0.0014325976371765137,0.9730081558227539,0.19999999999999996,0.0,0.9845485687255859
0.9404463171958923,0.9264497756958008,0.013996541500091553,0.9594240188598633,1.0,4.4721360206604,0.9743906855583191
0.9262243509292603,0.9144275784492493,0.011796772480010986,0.9495653510093689,1.0,4.123105525970459,0.9667131304740906
0.9390447735786438,0.9455080032348633,-0.006463229656219482,0.9371010661125183,1.0,2.8284270763397217,0.9578163027763367
0.983379065990448,0.9812707304954529,0.002108335494995117,0.9307463765144348,1.0,2.0,0.9556731581687927
1.045220971107483,1.044873595237732,0.00034737586975097656,0.9274007678031921,0.25,4.358899116516113,0.953005313873291
1.162108302116394,1.1619298458099365,0.00017845630645751953,0.9703356027603149,0.0,3.872983455657959,0.9856811761856079
1.2400411367416382,1.2489960193634033,-0.008954882621765137,0.9847654700279236,0.0,2.4494898319244385,0.9930379986763
1.2920734882354736,1.2782714366912842,0.013802051544189453,0.9941577911376953,1.0,1.7320507764816284,0.9977373480796814
1.314550757408142,1.296158790588379,0.018391966819763184,0.9958115816116333,0.15000000000000002,2.4494898319244385,0.9985519647598267
1.3177546262741089,1.321250557899475,-0.003495931625366211,0.996681809425354,0.25,2.4494898319244385,0.9991700053215027
1.333051085472107,1.3226650953292847,0.010385990142822266,0.9969610571861267,0.050000000000000044,4.0,0.9995954632759094
1.3299930095672607,1.3294639587402344,0.0005290508270263672,0.995360791683197,1.0,4.358899116516113,0.999433159828186
1.3300845623016357,1.334025263786316,-0.003940701484680176,0.9921345114707947,0.25,2.4494898319244385,0.9984411597251892
1.3334718942642212,1.333918571472168,-0.00044667720794677734,0.9866474270820618,0.050000000000000044,3.872983455657959,0.9963275790214539
1.3332865238189697,1.3373299837112427,-0.004043459892272949,0.9769987463951111,0.19999999999999996,3.605551242828369,0.9918385744094849
1.349128246307373,1.3375014066696167,0.011626839637756348,0.9650858044624329,0.09999999999999998,2.8284270763397217,0.9831029772758484
1.350709319114685,1.3492413759231567,0.0014679431915283203,0.9479207396507263,0.19999999999999996,1.0,0.9703949093818665
1.3569507598876953,1.3547894954681396,0.002161264419555664,0.9300675392150879,1.0,1.7320507764816284,0.9504204988479614
1.3584178686141968,1.355879545211792,0.002538323402404785,0.9154956936836243,0.050000000000000044,1.0,0.9301314353942871
1.3528085947036743,1.371484637260437,-0.018676042556762695,0.9073860049247742,0.25,2.4494898319244385,0.9156050086021423
1.3695143461227417,1.370025873184204,-0.0005115270614624023,0.9032411575317383,1.0,4.0,0.9070528149604797
1.3784302473068237,1.3831239938735962,-0.004693746566772461,0.9020732045173645,0.35,0.0,0.904549241065979
1.3956433534622192,1.3874766826629639,0.008166670799255371,0.9008192420005798,0.050000000000000044,0.0,0.9017414450645447
1.4124311208724976,1.400775671005249,0.011655449867248535,0.9009432196617126,0.09999999999999998,4.123105525970459,0.9020101428031921
1.4210937023162842,1.423374056816101,-0.0022803544998168945,0.9015257954597473,0.15000000000000002,2.4494898319244385,0.9032976031303406
1.4372659921646118,1.4381439685821533,-0.0008779764175415039,0.9013592600822449,0.09999999999999998,2.0,0.9027857184410095
1.4501323699951172,1.4445797204971313,0.00555264949798584,0.9012745022773743,0.19999999999999996,4.358899116516113,0.9026464819908142
1.4537079334259033,1.4530420303344727,0.0006659030914306641,0.9012223482131958,1.0,3.7416574954986572,0.9025139212608337
1.4506210088729858,1.4604872465133667,-0.00986623764038086,0.9014039039611816,1.0,2.2360680103302,0.9028114676475525
1.458752155303955,1.45376718044281,0.0049849748611450195,0.9008812308311462,1.0,2.4494898319244385,0.9017917513847351
1.4568556547164917,1.450538992881775,0.006316661834716797,0.9006414413452148,0.15000000000000002,2.4494898319244385,0.9012233018875122
1.4496606588363647,1.44385826587677,0.0058023929595947266,0.9008815884590149,0.15000000000000002,1.4142135381698608,0.9016557931900024
1.4353183507919312,1.44541335105896,-0.010095000267028809,0.9010685086250305,0.050000000000000044,1.7320507764816284,0.9019939303398132
1.4364250898361206,1.4354242086410522,0.0010008811950683594,0.9007211923599243,1.0,4.0,0.9013625979423523
1.4285002946853638,1.429166316986084,-0.0006660223007202148,0.9018911719322205,0.30000000000000004,4.123105525970459,0.9034492373466492
1.4195183515548706,1.4256120920181274,-0.006093740463256836,0.9022089838981628,0.050000000000000044,2.4494898319244385,0.9039997458457947
1.4047999382019043,1.4173754453659058,-0.012575507164001465,0.9035019278526306,0.25,2.4494898319244385,0.9061906933784485
1.3756226301193237,1.3959277868270874,-0.020305156707763672,0.9054602980613708,0.050000000000000044,2.0,0.9095249176025391
1.3497780561447144,1.3596493005752563,-0.009871244430541992,0.9036454558372498,0.050000000000000044,4.358899116516113,0.9122760891914368
1.3754884004592896,1.3653364181518555,0.010151982307434082,0.9114698767662048,0.19999999999999996,1.7320507764816284,0.9222666025161743
1.4047117233276367,1.4007127285003662,0.003998994827270508,0.9194785952568054,1.0,1.7320507764816284,0.9311999678611755
1.4492874145507812,1.4447740316390991,0.004513382911682129,0.9310030341148376,0.15000000000000002,4.242640495300293,0.9444568753242493
1.4802907705307007,1.4738434553146362,0.006447315216064453,0.9576187133789062,0.15000000000000002,0.0,0.9720146059989929
1.5103771686553955,1.5142557621002197,-0.0038785934448242188,0.9829332232475281,0.15000000000000002,4.242640495300293,0.9918290376663208
1.5455458164215088,1.5517204999923706,-0.006174683570861816,0.994098961353302,0.050000000000000044,4.242640495300293,0.9977669715881348
1.5616893768310547,1.5701676607131958,-0.008478283882141113,0.9990702867507935,1.0,4.242640495300293,0.9996828436851501
2.2066521644592285,2.2170541286468506,-0.01040196418762207,0.9999997019767761,0.09999999999999998,2.0,1.0
2.1377971172332764,2.136906385421753,0.0008907318115234375,0.9999992251396179,0.050000000000000044,1.4142135381698608,1.0
2.066528081893921,2.079279661178589,-0.012751579284667969,0.9999907612800598,0.09999999999999998,1.7320507764816284,1.0
2.015185832977295,2.0004804134368896,0.014705419540405273,0.9999569058418274,1.0,2.0,0.9999996423721313
1.9438015222549438,1.9430935382843018,0.0007079839706420898,0.9998396039009094,1.0,1.7320507764816284,0.9999989867210388
1.8868263959884644,1.8767366409301758,0.010089755058288574,0.9995558857917786,0.09999999999999998,1.0,0.9999960064888
1.8400890827178955,1.8124020099639893,0.02768707275390625,0.9990164637565613,1.0,2.0,0.9999842047691345
1.7802104949951172,1.7988923788070679,-0.018681883811950684,0.9977195858955383,0.09999999999999998,2.0,0.9999489784240723
1.763621211051941,1.752584457397461,0.01103675365447998,0.9971174597740173,0.09999999999999998,4.123105525970459,0.9997941851615906
1.720866084098816,1.7221558094024658,-0.0012897253036499023,0.9968557357788086,0.09999999999999998,4.242640495300293,0.999660313129425
1.6664774417877197,1.6697593927383423,-0.0032819509506225586,0.9965745210647583,0.050000000000000044,2.6457512378692627,0.9995482563972473
1.587306022644043,1.5889265537261963,-0.0016205310821533203,0.9973511099815369,0.15000000000000002,3.0,0.99945068359375
1.4966617822647095,1.5104631185531616,-0.013801336288452148,0.9965913891792297,0.0,2.4494898319244385,0.9989156723022461
1.5104659795761108,1.4933619499206543,0.017104029655456543,0.9931277632713318,0.050000000000000044,1.4142135381698608,0.9967630505561829
1.4739844799041748,1.469340443611145,0.004644036293029785,0.9854734539985657,0.15000000000000002,4.242640495300293,0.992114245891571
1.4765011072158813,1.4810360670089722,-0.00453495979309082,0.9750506281852722,0.15000000000000002,0.0,0.9841279983520508
1.385888934135437,1.3821523189544678,0.0037366151809692383,0.9754781126976013,1.0,0.0,0.9843425750732422
1.3521407842636108,1.3554681539535522,-0.0033273696899414062,0.9783421754837036,0.09999999999999998,4.242640495300293,0.9864452481269836
1.1002930402755737,1.102486491203308,-0.002193450927734375,0.9978016018867493,0.25,2.2360680103302,0.9989877939224243
1.2919268608093262,1.281505823135376,0.010421037673950195,0.9949843287467957,0.19999999999999996,2.0,0.9975747466087341
1.2214316129684448,1.2264400720596313,-0.0050084590911865234,0.998299241065979,0.09999999999999998,2.0,0.9992260932922363
1.4518097639083862,1.44525945186615,0.006550312042236328,0.9944042563438416,0.09999999999999998,1.4142135381698608,0.9971027374267578
1.2689121961593628,1.2677373886108398,0.0011748075485229492,0.9945332407951355,1.0,4.358899116516113,0.9971659779548645
1.5146089792251587,1.5175029039382935,-0.0028939247131347656,0.9863438010215759,1.0,0.0,0.9922162294387817
1.1877610683441162,1.1872657537460327,0.0004953145980834961,0.9806637763977051,1.0,0.0,0.9886435866355896
1.3119415044784546,1.3137078285217285,-0.0017663240432739258,0.9498661160469055,0.09999999999999998,0.0,0.9635247588157654
1.0354386568069458,1.050837516784668,-0.015398859977722168,0.921712338924408,0.15000000000000002,4.0,0.9332217574119568
1.0123472213745117,1.0164095163345337,-0.004062294960021973,0.8995241522789001,0.15000000000000002,3.1622776985168457,0.9117769598960876
1.0365856885910034,1.0386953353881836,-0.0021096467971801758,0.8682785034179688,0.050000000000000044,3.316624879837036,0.8919666409492493
1.0815865993499756,1.0886904001235962,-0.0071038007736206055,0.8164758086204529,0.050000000000000044,1.4142135381698608,0.82740718126297
1.1277281045913696,1.1225366592407227,0.005191445350646973,0.8219687342643738,1.0,4.358899116516113,0.8353791236877441
1.1271216869354248,1.1327794790267944,-0.005657792091369629,0.8475772738456726,1.0,4.123105525970459,0.8702343106269836
1.1429756879806519,1.1520166397094727,-0.0090409517288208,0.890453040599823,1.0,2.6457512378692627,0.9182899594306946
1.148653268814087,1.145998239517212,0.002655029296875,0.9365288019180298,1.0,3.0,0.959014356136322
1.1451293230056763,1.1421048641204834,0.003024458885192871,0.9703859686851501,0.19999999999999996,2.6457512378692627,0.9832364916801453
1.1114877462387085,1.1316756010055542,-0.020187854766845703,0.9913380742073059,0.5,1.4142135381698608,0.9957796335220337
1.1103391647338867,1.104198694229126,0.006140470504760742,0.9963918924331665,0.050000000000000044,1.4142135381698608,0.9984363913536072
1.102518081665039,1.0930308103561401,0.009487271308898926,0.9987943768501282,0.050000000000000044,1.7320507764816284,0.9995411038398743
1.0641993284225464,1.0883127450942993,-0.02411341667175293,0.9993214011192322,1.0,1.4142135381698608,0.9997478723526001
1.0578211545944214,1.0688972473144531,-0.011076092720031738,0.9994644522666931,0.15000000000000002,4.358899116516113,0.9998028874397278
1.0627281665802002,1.0490025281906128,0.013725638389587402,0.9992271661758423,0.19999999999999996,4.358899116516113,0.9997050166130066
1.0635119676589966,1.064544916152954,-0.0010329484939575195,0.9986767172813416,0.25,2.0,0.9994573593139648
1.0929874181747437,1.0782030820846558,0.01478433609008789,0.9980230331420898,0.09999999999999998,2.2360680103302,0.9991462826728821
1.1296310424804688,1.1308811902999878,-0.001250147819519043,0.9971817135810852,0.0,2.4494898319244385,0.9987271428108215
1.1702094078063965,1.1697132587432861,0.0004961490631103516,0.9963874816894531,0.09999999999999998,2.4494898319244385,0.9983360171318054
1.209033489227295,1.2302554845809937,-0.02122199535369873,0.9972371459007263,0.050000000000000044,1.7320507764816284,0.9987406730651855
1.3015486001968384,1.313822627067566,-0.012274026870727539,0.9982997179031372,0.050000000000000044,2.2360680103302,0.9992273449897766
1.3766392469406128,1.3848774433135986,-0.00823819637298584,0.9991884231567383,1.0,4.0,0.9996496438980103
1.4470723867416382,1.428486704826355,0.018585681915283203,0.9996261596679688,0.050000000000000044,4.358899116516113,0.9998499155044556
1.4877010583877563,1.4871330261230469,0.0005680322647094727,0.9991857409477234,0.15000000000000002,2.2360680103302,0.9996515512466431
1.5304145812988281,1.5249457359313965,0.005468845367431641,0.9988170862197876,0.09999999999999998,4.0,0.9994694590568542
1.5529807806015015,1.5457401275634766,0.007240653038024902,0.9982971549034119,0.19999999999999996,4.123105525970459,0.9992117285728455
1.5500949621200562,1.548264503479004,0.001830458641052246,0.9980680346488953,0.09999999999999998,1.7320507764816284,0.9990970492362976
1.546987771987915,1.5373564958572388,0.00963127613067627,0.9984304308891296,0.050000000000000044,4.242640495300293,0.9993018507957458
1.5141137838363647,1.5114771127700806,0.0026366710662841797,0.9981798529624939,0.19999999999999996,4.242640495300293,0.9991694688796997
1.4667060375213623,1.4717106819152832,-0.0050046443939208984,0.9983648657798767,1.0,2.6457512378692627,0.9992594122886658
1.4730560779571533,1.4464013576507568,0.026654720306396484,0.9986109733581543,0.050000000000000044,3.872983455657959,0.9993690848350525
1.4771474599838257,1.4613125324249268,0.015834927558898926,0.9982792139053345,0.19999999999999996,0.0,0.9992026686668396
1.4414142370224,1.443463683128357,-0.0020494461059570312,0.998029351234436,1.0,4.4721360206604,0.9990770220756531
1.3866163492202759,1.3973139524459839,-0.010697603225708008,0.998210608959198,0.15000000000000002,4.4721360206604,0.9991745352745056
1.1090033054351807,1.1098310947418213,-0.000827789306640625,0.7841578722000122,0.050000000000000044,4.0,0.9445520639419556
0.9665172696113586,0.9602435231208801,0.006273746490478516,0.6487101912498474,0.09999999999999998,4.0,0.7636549472808838
0.8736980557441711,0.8799066543579102,-0.006208598613739014,0.6536301374435425,1.0,3.7416574954986572,0.751914381980896
0.82880699634552,0.8439269065856934,-0.01511991024017334,0.7149280309677124,0.09999999999999998,2.2360680103302,0.8263843655586243
0.8233017921447754,0.8222891688346863,0.0010126233100891113,0.7653500437736511,0.25,2.4494898319244385,0.8700847625732422
0.8236843943595886,0.8283721208572388,-0.0046877264976501465,0.7963345050811768,1.0,2.6457512378692627,0.8871914148330688
0.8307082056999207,0.8336116671562195,-0.002903461456298828,0.8028685450553894,1.0,2.8284270763397217,0.8876933455467224
0.8380592465400696,0.8343074917793274,0.0037517547607421875,0.8021196722984314,0.0,1.4142135381698608,0.8816896677017212
0.8414121866226196,0.8217799067497253,0.019632279872894287,0.8031622171401978,1.0,4.242640495300293,0.8745186924934387
0.8236324191093445,0.8204294443130493,0.003202974796295166,0.8057317137718201,0.19999999999999996,4.358899116516113,0.8776457905769348
0.8173288702964783,0.7994487881660461,0.01788008213043213,0.8193950057029724,1.0,4.358899116516113,0.8852249383926392
0.8026262521743774,0.8021169900894165,0.0005092620849609375,0.8264738917350769,0.30000000000000004,4.0,0.8924719095230103
0.8192192316055298,0.8156995177268982,0.003519713878631592,0.8315081596374512,0.050000000000000044,4.0,0.8920941352844238
0.8390879034996033,0.8258600234985352,0.013227880001068115,0.8359984755516052,0.25,4.358899116516113,0.8897091150283813
0.844113826751709,0.8410009741783142,0.0031128525733947754,0.8356815576553345,0.4,1.7320507764816284,0.8865885734558105
0.8647487759590149,0.8612384796142578,0.00351029634475708,0.8386363983154297,0.0,4.242640495300293,0.8863542675971985
0.8999309539794922,0.9092413187026978,-0.009310364723205566,0.842442512512207,0.09999999999999998,0.0,0.8943416476249695
0.9839520454406738,0.9750076532363892,0.008944392204284668,0.8768951296806335,1.0,0.0,0.9418293237686157
1.0726064443588257,1.0653780698776245,0.007228374481201172,0.9247169494628906,0.050000000000000044,4.242640495300293,0.9845049977302551
1.1162681579589844,1.121751070022583,-0.005482912063598633,0.9445270895957947,1.0,4.242640495300293,0.9941090941429138
1.1495236158370972,1.1456304788589478,0.003893136978149414,0.9550965428352356,0.19999999999999996,3.316624879837036,0.9971780776977539
1.1860144138336182,1.1720432043075562,0.013971209526062012,0.9627240300178528,1.0,3.316624879837036,0.9988861083984375
1.2281492948532104,1.2192933559417725,0.008855938911437988,0.9667648673057556,0.050000000000000044,4.242640495300293,0.9994930624961853
1.282859444618225,1.275924563407898,0.0069348812103271484,0.9780511260032654,0.09999999999999998,4.242640495300293,0.9997890591621399
1.2927932739257812,1.293945074081421,-0.0011518001556396484,0.9816702008247375,1.0,4.358899116516113,0.9998378753662109
1.2904999256134033,1.286476731300354,0.004023194313049316,0.9806756377220154,1.0,4.358899116516113,0.999793529510498
1.2610297203063965,1.2639766931533813,-0.0029469728469848633,0.982557475566864,1.0,4.4721360206604,0.9996423125267029
1.2749992609024048,1.2666147947311401,0.008384466171264648,0.9735363125801086,0.09999999999999998,4.4721360206604,0.999454140663147
1.2964928150177002,1.3060839176177979,-0.009591102600097656,0.9769719243049622,1.0,3.7416574954986572,0.9998699426651001
1.3490879535675049,1.3626958131790161,-0.01360785961151123,0.9795694351196289,0.44999999999999996,3.316624879837036,0.999867856502533
1.496704339981079,1.5011272430419922,-0.004422903060913086,0.9889780282974243,1.0,3.872983455657959,0.9995170831680298
1.5807465314865112,1.6273354291915894,-0.046588897705078125,0.9912222027778625,0.09999999999999998,0.0,0.9999628067016602
1.6757887601852417,1.654520034790039,0.021268725395202637,0.9887768626213074,1.0,4.358899116516113,0.9997475743293762
1.700881838798523,1.6917877197265625,0.00909411907196045,0.9927617907524109,0.050000000000000044,1.0,0.9993768930435181
1.7073633670806885,1.70018470287323,0.007178664207458496,0.9943473935127258,1.0,2.2360680103302,0.9989446997642517
1.7247451543807983,1.7250025272369385,-0.0002573728561401367,0.9926398396492004,0.0,3.872983455657959,0.9976931810379028
1.7384556531906128,1.7517696619033813,-0.013314008712768555,0.9870197176933289,1.0,4.358899116516113,0.9943681955337524
1.7892124652862549,1.783089280128479,0.006123185157775879,0.992271363735199,0.30000000000000004,4.358899116516113,0.9968090057373047
1.8717008829116821,1.843227744102478,0.0284731388092041,0.9891943335533142,0.25,0.0,0.9950200915336609
1.9256584644317627,1.9462732076644897,-0.02061474323272705,0.9996395111083984,1.0,0.0,0.9998971819877625
1.9940330982208252,1.9939802885055542,5.2809715270996094e-05,0.998526394367218,1.0,0.0,0.9994860887527466
2.0234804153442383,2.012704372406006,0.010776042938232422,0.9962523579597473,0.050000000000000044,4.0,0.9984624981880188
2.004690647125244,2.021177291870117,-0.016486644744873047,0.9994317889213562,0.0,2.0,0.9998063445091248
1.985146403312683,2.0049569606781006,-0.01981055736541748,0.9999090433120728,0.25,2.4494898319244385,0.999973714351654
1.9764717817306519,1.9695090055465698,0.006962776184082031,0.9993624091148376,1.0,2.6457512378692627,0.9997674226760864
1.957869529724121,1.943705439567566,0.014164090156555176,0.9989196062088013,0.050000000000000044,1.4142135381698608,0.9995757937431335
1.9230817556381226,1.9353408813476562,-0.012259125709533691,0.9998931884765625,1.0,4.358899116516113,0.9999683499336243
1.9038946628570557,1.9171713590621948,-0.01327669620513916,0.9999231696128845,1.0,4.358899116516113,0.9999790191650391
1.8962544202804565,1.8962939977645874,-3.9577484130859375e-05,0.9998890161514282,1.0,4.358899116516113,0.9999677538871765
1.8970056772232056,1.8780704736709595,0.018935203552246094,0.9998041391372681,1.0,4.123105525970459,0.999936580657959
1.889380693435669,1.8847655057907104,0.004615187644958496,0.9999004602432251,0.19999999999999996,4.123105525970459,0.9999710321426392
1.9035886526107788,1.880418062210083,0.0231705904006958,0.9997021555900574,0.0,4.358899116516113,0.9998943209648132
1.8964260816574097,1.8991307020187378,-0.002704620361328125,0.9999799728393555,0.30000000000000004,4.358899116516113,0.9999963045120239
1.9023246765136719,1.8997052907943726,0.0026193857192993164,0.9999716877937317,0.050000000000000044,3.464101552963257,0.9999935030937195
1.8943843841552734,1.9167490005493164,-0.02236461639404297,0.9999892115592957,0.050000000000000044,3.1622776985168457,0.9999987483024597
1.917624831199646,1.9010041952133179,0.016620635986328125,0.9999684691429138,1.0,2.8284270763397217,0.9999920725822449
1.9030239582061768,1.9090012311935425,-0.005977272987365723,0.9999907612800598,0.050000000000000044,3.7416574954986572,0.9999990463256836
1.922393798828125,1.8881759643554688,0.03421783447265625,0.9999690055847168,1.0,4.358899116516113,0.9999920129776001
1.9019222259521484,1.8995800018310547,0.00234222412109375,0.9999894499778748,0.15000000000000002,4.358899116516113,0.9999985098838806
1.8905413150787354,1.9056942462921143,-0.015152931213378906,0.9999931454658508,1.0,0.0,0.999999463558197
1.9051841497421265,1.888034701347351,0.01714944839477539,0.9999874234199524,0.050000000000000044,0.0,0.999997615814209
1.9082072973251343,1.8901594877243042,0.018047809600830078,0.9999910593032837,1.0,4.358899116516113,0.9999986886978149
1.890493392944336,1.9096975326538086,-0.019204139709472656,0.9999939203262329,0.4,2.0,0.999999463558197
1.8944615125656128,1.9087358713150024,-0.014274358749389648,0.9999934434890747,0.19999999999999996,4.123105525970459,0.999999463558197
1.9098583459854126,1.9091190099716187,0.0007393360137939453,0.9999935030937195,0.30000000000000004,4.358899116516113,0.999999463558197
1.9184341430664062,1.9041332006454468,0.014300942420959473,0.9999846816062927,1.0,4.358899116516113,0.999997079372406
1.8915408849716187,1.8982871770858765,-0.0067462921142578125,0.9999738931655884,0.050000000000000044,0.0,0.999994695186615
1.8806812763214111,1.8839882612228394,-0.0033069849014282227,0.9999364018440247,1.0,4.242640495300293,0.9999839067459106
1.873587965965271,1.8576335906982422,0.01595437526702881,0.9998757243156433,1.0,1.7320507764816284,0.9999635815620422
1.851469874382019,1.8504565954208374,0.0010132789611816406,0.999921441078186,1.0,1.0,0.9999784827232361
1.8353675603866577,1.8302462100982666,0.005121350288391113,0.9999269843101501,0.050000000000000044,3.0,0.9999794363975525
1.8087704181671143,1.8156054019927979,-0.006834983825683594,0.9999386072158813,0.15000000000000002,3.0,0.9999818801879883
1.800209403038025,1.8030747175216675,-0.002865314483642578,0.999981701374054,1.0,3.464101552963257,0.9999953508377075
1.8001959323883057,1.788461685180664,0.011734247207641602,0.9999844431877136,0.050000000000000044,3.464101552963257,0.9999955296516418
1.776896357536316,1.7911838293075562,-0.014287471771240234,0.9999977946281433,1.0,0.0,0.9999997019767761
1.753710150718689,1.7803083658218384,-0.026598215103149414,0.9999982118606567,1.0,2.8284270763397217,0.9999998211860657
1.7585073709487915,1.7438691854476929,0.014638185501098633,0.9999980330467224,0.09999999999999998,3.316624879837036,0.9999998211860657
1.7382391691207886,1.7333195209503174,0.004919648170471191,0.9999979138374329,0.050000000000000044,1.0,0.9999998211860657
1.7149019241333008,1.7144155502319336,0.0004863739013671875,0.9999982714653015,0.09999999999999998,2.0,0.9999998211860657
1.6953178644180298,1.6773933172225952,0.01792454719543457,0.9999977946281433,0.55,4.0,0.9999995231628418
1.6551687717437744,1.6534289121627808,0.0017398595809936523,0.9999732971191406,1.0,0.0,0.999991238117218
1.6251945495605469,1.67332923412323,-0.048134684562683105,0.9999960064888,0.4,0.0,0.9999988675117493
1.665872573852539,1.6781784296035767,-0.012305855751037598,0.9998722076416016,1.0,0.0,0.9999538660049438
1.7379792928695679,1.7337028980255127,0.004276394844055176,0.9997210502624512,1.0,0.0,0.9998930096626282
1.8201122283935547,1.815024971961975,0.00508725643157959,0.9988827109336853,0.6,0.0,0.999570369720459
1.8720728158950806,1.8396190404891968,0.03245377540588379,0.9983510375022888,0.050000000000000044,0.0,0.9994203448295593
1.8302797079086304,1.8316166400909424,-0.0013369321823120117,0.998690128326416,0.0,3.7416574954986572,0.9995458722114563
1.8012751340866089,1.8001512289047241,0.0011239051818847656,0.9995564818382263,0.19999999999999996,2.6457512378692627,0.9998598098754883
1.7686996459960938,1.7845226526260376,-0.015823006629943848,0.9999000430107117,1.0,3.316624879837036,0.9999725222587585
1.7527693510055542,1.739640235900879,0.013129115104675293,0.9999826550483704,1.0,2.6457512378692627,0.9999960064888
1.7201813459396362,1.7397289276123047,-0.019547581672668457,0.9999998211860657,1.0,4.358899116516113,1.0
1.740221381187439,1.7394039630889893,0.000817418098449707,1.0,1.0,4.0,1.0
1.7156788110733032,1.760886549949646,-0.04520773887634277,1.0,1.0,2.2360680103302,1.0
1.7561858892440796,1.75710928440094,-0.0009233951568603516,1.0,1.0,1.7320507764816284,1.0
1.796417236328125,1.7731624841690063,0.023254752159118652,1.0,1.0,4.242640495300293,1.0
1.7686554193496704,1.781585693359375,-0.01293027400970459,1.0,0.30000000000000004,4.0,1.0
1.801416039466858,1.7614421844482422,0.03997385501861572,0.9999999403953552,0.15000000000000002,2.6457512378692627,1.0
1.8063430786132812,1.8042945861816406,0.002048492431640625,0.9999997019767761,0.4,4.123105525970459,1.0
1.837143898010254,1.8414804935455322,-0.00433659553527832,0.9999996423721313,0.050000000000000044,3.872983455657959,1.0
1.8553783893585205,1.8766621351242065,-0.021283745765686035,0.9999997019767761,1.0,2.0,1.0
1.8800643682479858,1.874232530593872,0.0058318376541137695,0.9999997019767761,0.19999999999999996,4.358899116516113,1.0
1.8830368518829346,1.8890438079833984,-0.006006956100463867,0.9999998211860657,0.050000000000000044,4.123105525970459,1.0
1.8860317468643188,1.8896480798721313,-0.0036163330078125,0.9999998211860657,0.09999999999999998,4.123105525970459,1.0
1.8838615417480469,1.882326364517212,0.001535177230834961,0.9999999403953552,1.0,0.0,1.0
1.868263840675354,1.8742023706436157,-0.005938529968261719,0.9999999403953552,0.19999999999999996,4.4721360206604,1.0
1.8459802865982056,1.8564571142196655,-0.010476827621459961,0.9999999403953552,0.15000000000000002,0.0,1.0
1.839842677116394,1.8237942457199097,0.016048431396484375,0.9999999403953552,1.0,4.4721360206604,1.0
1.8144844770431519,1.8178768157958984,-0.003392338752746582,0.9999999403953552,0.25,4.242640495300293,1.0
1.8075231313705444,1.8044761419296265,0.0030469894409179688,0.9999999403953552,0.050000000000000044,2.4494898319244385,1.0
1.8055576086044312,1.798010230064392,0.0075473785400390625,0.9999999403953552,1.0,2.2360680103302,1.0
1.7982114553451538,1.8086189031600952,-0.010407447814941406,0.9999999403953552,0.15000000000000002,2.6457512378692627,1.0
1.8114330768585205,1.8064460754394531,0.004987001419067383,0.9999999403953552,1.0,2.4494898319244385,1.0
1.8150913715362549,1.8152347803115845,-0.00014340877532958984,0.9999998211860657,1.0,2.0,1.0
1.8159862756729126,1.831699252128601,-0.015712976455688477,0.9999998211860657,0.0,4.0,1.0
1.8311716318130493,1.831163763999939,7.867813110351562e-06,0.9999998211860657,0.0,3.7416574954986572,1.0
1.8310396671295166,1.846792221069336,-0.015752553939819336,0.9999997019767761,1.0,2.4494898319244385,1.0
1.8304070234298706,1.8560608625411987,-0.025653839111328125,0.9999997019767761,0.09999999999999998,4.4721360206604,1.0
1.85305655002594,1.8445838689804077,0.008472681045532227,0.9999996423721313,0.19999999999999996,0.0,1.0
1.8389781713485718,1.864749550819397,-0.025771379470825195,0.9999997019767761,0.050000000000000044,0.0,1.0
1.850206971168518,1.8575334548950195,-0.007326483726501465,0.9999997019767761,0.30000000000000004,0.0,1.0
1.849310278892517,1.861162543296814,-0.011852264404296875,0.9999998211860657,0.0,4.358899116516113,1.0
1.8582338094711304,1.8515195846557617,0.006714224815368652,0.9999998211860657,0.19999999999999996,4.358899116516113,1.0
1.8517868518829346,1.854896903038025,-0.003110051155090332,0.9999998211860657,1.0,4.358899116516113,1.0
1.8407747745513916,1.8630268573760986,-0.02225208282470703,0.9999998211860657,0.30000000000000004,1.0,1.0
1.8576406240463257,1.8388255834579468,0.018815040588378906,0.9999999403953552,0.0,4.4721360206604,1.0
1.8424465656280518,1.8453514575958252,-0.0029048919677734375,0.9999998211860657,1.0,4.4721360206604,1.0
1.8431097269058228,1.8379099369049072,0.005199790000915527,0.9999998211860657,1.0,4.4721360206604,1.0
1.8305927515029907,1.8433140516281128,-0.01272130012512207,0.9999998211860657,1.0,0.0,1.0
1.8293198347091675,1.8420581817626953,-0.012738347053527832,0.9999999403953552,1.0,0.0,1.0
1.8404502868652344,1.825857162475586,0.014593124389648438,0.9999998211860657,0.050000000000000044,4.4721360206604,1.0
1.8284505605697632,1.8365315198898315,-0.00808095932006836,0.9999998211860657,1.0,1.0,1.0
1.8237841129302979,1.8415272235870361,-0.01774311065673828,0.9999998211860657,0.050000000000000044,4.358899116516113,1.0
1.824187159538269,1.843349814414978,-0.019162654876708984,0.9999998211860657,0.0,0.0,1.0
1.8343137502670288,1.8351274728775024,-0.0008137226104736328,0.9999998211860657,1.0,0.0,1.0
1.8342376947402954,1.8381950855255127,-0.003957390785217285,0.9999998211860657,0.0,0.0,1.0
1.8462772369384766,1.8294041156768799,0.01687312126159668,0.9999998211860657,1.0,0.0,1.0
1.8376140594482422,1.8406330347061157,-0.003018975257873535,0.9999998211860657,1.0,4.242640495300293,1.0
1.845579981803894,1.8346351385116577,0.010944843292236328,0.9999998211860657,1.0,4.242640495300293,1.0
1.8354917764663696,1.8510440587997437,-0.015552282333374023,0.9999998211860657,0.0,3.7416574954986572,1.0
1.844403624534607,1.8416725397109985,0.0027310848236083984,0.9999998211860657,0.050000000000000044,3.7416574954986572,1.0
1.8502098321914673,1.8375672101974487,0.012642621994018555,0.9999998211860657,1.0,0.0,1.0
1.857639193534851,1.82953679561615,0.028102397918701172,0.9999998211860657,1.0,4.4721360206604,1.0
1.8359163999557495,1.8523120880126953,-0.0163956880569458,0.9999998211860657,1.0,1.4142135381698608,1.0
1.8462183475494385,1.8411320447921753,0.005086302757263184,0.9999998211860657,1.0,1.7320507764816284,1.0
1.8380941152572632,1.847672700881958,-0.009578585624694824,0.9999998211860657,1.0,2.0,1.0
1.8420219421386719,1.843191146850586,-0.0011692047119140625,0.9999998211860657,0.09999999999999998,1.4142135381698608,1.0
1.842860221862793,1.8398287296295166,0.003031492233276367,0.9999998211860657,1.0,3.605551242828369,1.0
1.8253062963485718,1.8554391860961914,-0.03013288974761963,0.9999998211860657,0.30000000000000004,3.464101552963257,1.0
1.8363040685653687,1.8435627222061157,-0.00725865364074707,0.9999998211860657,1.0,2.8284270763397217,1.0
1.8445953130722046,1.8333061933517456,0.011289119720458984,0.9999998211860657,1.0,2.6457512378692627,1.0
1.853128433227539,1.8249704837799072,0.028157949447631836,0.9999998211860657,0.0,1.0,1.0
1.8469734191894531,1.8289331197738647,0.01804029941558838,0.9999998211860657,0.09999999999999998,4.4721360206604,1.0
1.8372589349746704,1.8392876386642456,-0.0020287036895751953,0.9999998211860657,0.15000000000000002,4.358899116516113,1.0
1.8362797498703003,1.8409007787704468,-0.004621028900146484,0.9999998211860657,0.050000000000000044,2.2360680103302,1.0
1.835314154624939,1.8426446914672852,-0.007330536842346191,0.9999998211860657,0.050000000000000044,1.7320507764816284,1.0
1.8412383794784546,1.8370274305343628,0.004210948944091797,0.9999998211860657,0.7,2.2360680103302,1.0
1.840386986732483,1.8388527631759644,0.0015342235565185547,0.9999998211860657,0.09999999999999998,4.242640495300293,1.0
1.8461239337921143,1.8336448669433594,0.012479066848754883,0.9999998211860657,0.30000000000000004,0.0,1.0
1.8385518789291382,1.8422698974609375,-0.0037180185317993164,0.9999998211860657,0.050000000000000044,0.0,1.0
1.8380993604660034,1.8439520597457886,-0.005852699279785156,0.9999998211860657,0.0,0.0,1.0
1.8406559228897095,1.841921091079712,-0.0012651681900024414,0.9999998211860657,1.0,0.0,1.0
1.8416175842285156,1.8415396213531494,7.796287536621094e-05,0.9999998211860657,0.050000000000000044,4.4721360206604,1.0
1.8434261083602905,1.8397213220596313,0.0037047863006591797,0.9999998211860657,0.19999999999999996,3.605551242828369,1.0
1.8530575037002563,1.8303848505020142,0.022672653198242188,0.9999998211860657,0.25,2.6457512378692627,1.0
1.834302544593811,1.8473151922225952,-0.01301264762878418,0.9999998211860657,0.09999999999999998,4.358899116516113,1.0
1.8426744937896729,1.8392612934112549,0.0034132003784179688,0.9999998211860657,1.0,1.0,1.0
1.834737777709961,1.8470104932785034,-0.01227271556854248,0.9999998211860657,1.0,0.0,1.0
1.8402080535888672,1.8412163257598877,-0.0010082721710205078,0.9999998211860657,1.0,4.4721360206604,1.0
1.839324951171875,1.8425709009170532,-0.0032459497451782227,0.9999998211860657,1.0,3.316624879837036,1.0
1.847969889640808,1.8326162099838257,0.015353679656982422,0.9999998211860657,1.0,3.316624879837036,1.0
1.8366838693618774,1.8441118001937866,-0.00742793083190918,0.9999998211860657,0.0,4.358899116516113,1.0
1.847805380821228,1.832837700843811,0.014967679977416992,0.9999998211860657,0.65,2.8284270763397217,1.0
1.8362627029418945,1.8433258533477783,-0.007063150405883789,0.9999998211860657,1.0,3.605551242828369,1.0
1.8425159454345703,1.8371895551681519,0.005326390266418457,0.9999998211860657,0.050000000000000044,0.0,1.0
1.8369745016098022,1.843448519706726,-0.006474018096923828,0.9999998211860657,0.0,4.123105525970459,1.0
1.8327583074569702,1.8472875356674194,-0.014529228210449219,0.9999998211860657,0.0,3.0,1.0
1.8436279296875,1.836039423942566,0.007588505744934082,0.9999998211860657,1.0,2.6457512378692627,1.0
1.8367756605148315,1.8443803787231445,-0.007604718208312988,0.9999998211860657,0.44999999999999996,1.4142135381698608,1.0
1.8428547382354736,1.8380647897720337,0.004789948463439941,0.9999998211860657,1.0,1.4142135381698608,1.0
1.8399629592895508,1.8404350280761719,-0.00047206878662109375,0.9999998211860657,0.050000000000000044,1.4142135381698608,1.0
1.8445866107940674,1.8373361825942993,0.007250428199768066,0.9999998211860657,0.35,1.7320507764816284,1.0
1.8434017896652222,1.838382363319397,0.005019426345825195,0.9999998211860657,1.0,4.242640495300293,1.0
1.8430038690567017,1.8378902673721313,0.0051136016845703125,0.9999998211860657,1.0,1.4142135381698608,1.0
1.8475216627120972,1.833577036857605,0.013944625854492188,0.9999998211860657,0.15000000000000002,0.0,1.0
1.8304599523544312,1.8510469198226929,-0.02058696746826172,0.9999998211860657,0.30000000000000004,4.4721360206604,1.0
1.8440853357315063,1.8370048999786377,0.007080435752868652,0.9999998211860657,0.050000000000000044,4.4721360206604,1.0
1.8424627780914307,1.8394259214401245,0.0030368566513061523,0.9999998211860657,0.050000000000000044,3.316624879837036,1.0
1.8309963941574097,1.8502157926559448,-0.019219398498535156,0.9999998211860657,0.050000000000000044,2.8284270763397217,1.0
1.8363593816757202,1.8443281650543213,-0.007968783378601074,0.9999998211860657,0.15000000000000002,1.0,1.0
1.843843698501587,1.8368091583251953,0.0070345401763916016,0.9999998211860657,0.0,4.4721360206604,1.0
1.841044306755066,1.8407728672027588,0.0002714395523071289,0.9999998211860657,0.9,0.0,1.0
1.8423551321029663,1.8378915786743164,0.004463553428649902,0.9999998211860657,1.0,0.0,1.0
1.83971107006073,1.840585708618164,-0.000874638557434082,0.9999998211860657,1.0,4.123105525970459,1.0
1.8469771146774292,1.8333595991134644,0.013617515563964844,0.9999998211860657,0.0,2.0,1.0
1.8400955200195312,1.8404158353805542,-0.0003203153610229492,0.9999998211860657,1.0,2.0,1.0
1.8367702960968018,1.8451515436172485,-0.008381247520446777,0.9999998211860657,0.44999999999999996,4.123105525970459,1.0
1.8532323837280273,1.8271955251693726,0.026036858558654785,0.9999998211860657,0.050000000000000044,0.0,1.0
1.8433479070663452,1.837534785270691,0.005813121795654297,0.9999998211860657,0.0,0.0,1.0
1.8404054641723633,1.8399235010147095,0.0004819631576538086,0.9999998211860657,1.0,4.358899116516113,1.0
1.8391218185424805,1.8424084186553955,-0.003286600112915039,0.9999998211860657,1.0,1.7320507764816284,1.0
1.8554531335830688,1.82537043094635,0.03008270263671875,0.9999998211860657,1.0,1.4142135381698608,1.0
1.852518916130066,1.8282957077026367,0.0242232084274292,0.9999998211860657,0.15000000000000002,4.242640495300293,1.0
1.8395296335220337,1.8408235311508179,-0.0012938976287841797,0.9999998211860657,0.050000000000000044,4.4721360206604,1.0
1.8408552408218384,1.8399051427841187,0.0009500980377197266,0.9999998211860657,0.15000000000000002,1.0,1.0
1.8414467573165894,1.8392502069473267,0.0021965503692626953,0.9999998211860657,1.0,1.4142135381698608,1.0
1.8347851037979126,1.8461382389068604,-0.011353135108947754,0.9999998211860657,1.0,2.0,1.0
1.8334254026412964,1.846218466758728,-0.01279306411743164,0.9999998211860657,1.0,3.316624879837036,1.0
1.8413971662521362,1.8391011953353882,0.002295970916748047,0.9999998211860657,0.050000000000000044,3.7416574954986572,1.0
1.8378868103027344,1.8428159952163696,-0.004929184913635254,0.9999998211860657,0.09999999999999998,1.7320507764816284,1.0
1.8372242450714111,1.8438555002212524,-0.006631255149841309,0.9999998211860657,0.09999999999999998,1.4142135381698608,1.0
1.8320754766464233,1.8498268127441406,-0.017751336097717285,0.9999998211860657,1.0,4.123105525970459,1.0
1.8389137983322144,1.8416614532470703,-0.002747654914855957,0.9999998211860657,0.0,0.0,1.0
1.8266737461090088,1.8531267642974854,-0.026453018188476562,0.9999998211860657,0.050000000000000044,4.242640495300293,1.0
1.8412631750106812,1.8393938541412354,0.0018693208694458008,0.9999998211860657,0.15000000000000002,4.242640495300293,1.0
1.837835669517517,1.8428287506103516,-0.004993081092834473,0.9999998211860657,0.050000000000000044,4.4721360206604,1.0
1.849631667137146,1.8307716846466064,0.01885998249053955,0.9999998211860657,0.6,1.4142135381698608,1.0
1.8466789722442627,1.8361215591430664,0.010557413101196289,0.9999998211860657,0.09999999999999998,4.242640495300293,1.0
1.8502991199493408,1.829686164855957,0.02061295509338379,0.9999998211860657,0.050000000000000044,3.464101552963257,1.0
1.849401831626892,1.8299931287765503,0.019408702850341797,0.9999998211860657,0.15000000000000002,3.0,1.0
1.8346130847930908,1.845770239830017,-0.01115715503692627,0.9999998211860657,1.0,4.358899116516113,1.0
1.8376191854476929,1.8435391187667847,-0.005919933319091797,0.9999998211860657,1.0,4.0,1.0
1.8251705169677734,1.8595978021621704,-0.03442728519439697,0.9999998211860657,0.09999999999999998,4.0,1.0
1.8417339324951172,1.838854432106018,0.002879500389099121,0.9999998211860657,1.0,0.0,1.0
1.8401468992233276,1.8414133787155151,-0.0012664794921875,0.9999998211860657,0.0,4.358899116516113,1.0
1.8366997241973877,1.8459876775741577,-0.00928795337677002,0.9999998211860657,0.09999999999999998,2.6457512378692627,1.0
1.8349665403366089,1.8457907438278198,-0.010824203491210938,0.9999998211860657,1.0,3.0,1.0
1.8383792638778687,1.8419733047485352,-0.003594040870666504,0.9999998211860657,0.4,2.6457512378692627,1.0
1.8501558303833008,1.8307781219482422,0.019377708435058594,0.9999998211860657,0.050000000000000044,4.242640495300293,1.0
1.8456274271011353,1.8352001905441284,0.010427236557006836,0.9999998211860657,1.0,0.0,1.0
1.8466472625732422,1.8346006870269775,0.012046575546264648,0.9999998211860657,0.19999999999999996,0.0,1.0
1.8413251638412476,1.8395576477050781,0.0017675161361694336,0.9999998211860657,1.0,0.0,1.0
1.8418171405792236,1.8387027978897095,0.00311434268951416,0.9999998211860657,1.0,4.4721360206604,1.0
1.826032280921936,1.85381019115448,-0.027777910232543945,0.9999998211860657,0.050000000000000044,0.0,1.0
1.8368847370147705,1.8445780277252197,-0.007693290710449219,0.9999998211860657,0.30000000000000004,3.464101552963257,1.0
1.8390778303146362,1.8402130603790283,-0.0011352300643920898,0.9999998211860657,0.25,2.8284270763397217,1.0
1.8371375799179077,1.8431072235107422,-0.005969643592834473,0.9999998211860657,0.09999999999999998,0.0,1.0
1.8420699834823608,1.8382304906845093,0.0038394927978515625,0.9999998211860657,1.0,4.0,1.0
1.8383859395980835,1.8443892002105713,-0.006003260612487793,0.9999998211860657,1.0,3.316624879837036,1.0
1.8369686603546143,1.8440617322921753,-0.007093071937561035,0.9999998211860657,1.0,3.605551242828369,1.0
1.838570475578308,1.8418813943862915,-0.0033109188079833984,0.9999998211860657,1.0,4.358899116516113,1.0
1.8466198444366455,1.834620475769043,0.011999368667602539,0.9999998211860657,0.0,4.358899116516113,1.0
1.8406111001968384,1.8399699926376343,0.0006411075592041016,0.9999998211860657,0.0,4.358899116516113,1.0
1.8487380743026733,1.8320764303207397,0.016661643981933594,0.9999998211860657,0.6,4.358899116516113,1.0
1.8324655294418335,1.8480812311172485,-0.015615701675415039,0.9999998211860657,1.0,0.0,1.0
1.8468555212020874,1.8346235752105713,0.012231945991516113,0.9999998211860657,1.0,0.0,1.0
1.835729956626892,1.8448536396026611,-0.009123682975769043,0.9999998211860657,0.19999999999999996,4.0,1.0
1.8441975116729736,1.8355903625488281,0.008607149124145508,0.9999998211860657,0.35,2.0,1.0
1.8222907781600952,1.8566162586212158,-0.034325480461120605,0.9999998211860657,1.0,4.4721360206604,1.0
1.8474620580673218,1.8320926427841187,0.015369415283203125,0.9999998211860657,0.050000000000000044,0.0,1.0
1.8324689865112305,1.8483240604400635,-0.015855073928833008,0.9999998211860657,1.0,4.242640495300293,1.0
1.840621829032898,1.8397819995880127,0.0008398294448852539,0.9999998211860657,0.050000000000000044,4.242640495300293,1.0
1.8444875478744507,1.8356506824493408,0.008836865425109863,0.9999998211860657,1.0,0.0,1.0
1.854421854019165,1.825931191444397,0.028490662574768066,0.9999998211860657,1.0,3.872983455657959,1.0
1.8397724628448486,1.8408335447311401,-0.001061081886291504,0.9999998211860657,1.0,3.872983455657959,1.0
1.8379452228546143,1.8427307605743408,-0.0047855377197265625,0.9999998211860657,0.19999999999999996,4.4721360206604,1.0
1.8428401947021484,1.8383522033691406,0.0044879913330078125,0.9999998211860657,0.0,4.4721360206604,1.0
1.8421200513839722,1.838552474975586,0.0035675764083862305,0.9999998211860657,1.0,0.0,1.0
1.8440064191818237,1.8370640277862549,0.006942391395568848,0.9999998211860657,1.0,4.358899116516113,1.0
1.8432512283325195,1.8372215032577515,0.006029725074768066,0.9999998211860657,0.09999999999999998,3.0,1.0
1.8211593627929688,1.8593453168869019,-0.038185954093933105,0.9999998211860657,1.0,3.464101552963257,1.0
1.8361237049102783,1.8446077108383179,-0.00848400592803955,0.9999998211860657,1.0,0.0,1.0
1.8447433710098267,1.8347469568252563,0.009996414184570312,0.9999998211860657,0.25,0.0,1.0
1.843239426612854,1.8378288745880127,0.005410552024841309,0.9999998211860657,1.0,4.358899116516113,1.0
1.845881462097168,1.8348976373672485,0.010983824729919434,0.9999998211860657,0.0,1.7320507764816284,1.0
1.8430761098861694,1.8375927209854126,0.005483388900756836,0.9999998211860657,1.0,1.4142135381698608,1.0
1.8414993286132812,1.8398300409317017,0.0016692876815795898,0.9999998211860657,1.0,2.2360680103302,1.0
1.8428871631622314,1.8380625247955322,0.004824638366699219,0.9999998211860657,0.050000000000000044,3.872983455657959,1.0
1.843084692955017,1.8379852771759033,0.0050994157791137695,0.9999998211860657,0.4,4.358899116516113,1.0
1.8366283178329468,1.843455195426941,-0.006826877593994141,0.9999998211860657,1.0,1.7320507764816284,1.0
1.8354586362838745,1.84563410282135,-0.010175466537475586,0.9999998211860657,1.0,1.4142135381698608,1.0
1.8462800979614258,1.8345216512680054,0.01175844669342041,0.9999998211860657,1.0,4.242640495300293,1.0
1.8466373682022095,1.8351032733917236,0.01153409481048584,0.9999998211860657,0.050000000000000044,0.0,1.0
1.8385155200958252,1.8414705991744995,-0.0029550790786743164,0.9999998211860657,0.09999999999999998,0.0,1.0
1.8504194021224976,1.8301880359649658,0.02023136615753174,0.9999998211860657,0.0,4.0,1.0
1.8393661975860596,1.8415015935897827,-0.0021353960037231445,0.9999998211860657,0.25,3.316624879837036,1.0
1.847757339477539,1.83273184299469,0.015025496482849121,0.9999998211860657,1.0,3.605551242828369,1.0
1.8473185300827026,1.8325809240341187,0.014737606048583984,0.9999998211860657,0.050000000000000044,4.4721360206604,1.0
1.8375247716903687,1.843640923500061,-0.006116151809692383,0.9999998211860657,0.09999999999999998,0.0,1.0
1.8420829772949219,1.838815689086914,0.0032672882080078125,0.9999998211860657,0.09999999999999998,1.4142135381698608,1.0
1.8321369886398315,1.849070429801941,-0.016933441162109375,0.9999998211860657,1.0,1.7320507764816284,1.0
1.8299633264541626,1.851115107536316,-0.02115178108215332,0.9999998211860657,1.0,0.0,1.0
1.8378190994262695,1.842894196510315,-0.00507509708404541,0.9999998211860657,1.0,1.4142135381698608,1.0
1.8468096256256104,1.83517324924469,0.01163637638092041,0.9999998211860657,0.19999999999999996,4.358899116516113,1.0
1.8405354022979736,1.8405755758285522,-4.017353057861328e-05,0.9999998211860657,0.35,4.0,1.0
1.8301677703857422,1.8514766693115234,-0.02130889892578125,0.9999998211860657,1.0,2.8284270763397217,1.0
1.836970567703247,1.843711495399475,-0.006740927696228027,0.9999998211860657,0.0,3.605551242828369,1.0
1.8349777460098267,1.8457218408584595,-0.010744094848632812,0.9999998211860657,0.0,2.8284270763397217,1.0
1.8361732959747314,1.8434303998947144,-0.00725710391998291,0.9999998211860657,0.09999999999999998,3.316624879837036,1.0
1.836798906326294,1.8446787595748901,-0.007879853248596191,0.9999998211860657,0.050000000000000044,4.358899116516113,1.0
1.8261597156524658,1.8532577753067017,-0.02709805965423584,0.9999998211860657,0.050000000000000044,1.0,1.0
1.8353649377822876,1.8453514575958252,-0.009986519813537598,0.9999998211860657,0.050000000000000044,4.4721360206604,1.0
1.8541271686553955,1.824546456336975,0.02958071231842041,0.9999998211860657,1.0,4.242640495300293,1.0
1.8308075666427612,1.849572777748108,-0.01876521110534668,0.9999998211860657,0.19999999999999996,1.7320507764816284,1.0
1.8473526239395142,1.8323577642440796,0.01499485969543457,0.9999998211860657,0.19999999999999996,4.358899116516113,1.0
1.8341439962387085,1.8466194868087769,-0.01247549057006836,0.9999998211860657,0.75,0.0,1.0
1.8431586027145386,1.837201714515686,0.005956888198852539,0.9999998211860657,0.44999999999999996,0.0,1.0
1.8402546644210815,1.8390649557113647,0.0011897087097167969,0.9999998211860657,1.0,4.242640495300293,1.0
1.844921350479126,1.8356159925460815,0.009305357933044434,0.9999998211860657,0.050000000000000044,4.242640495300293,1.0
1.8442678451538086,1.836190104484558,0.008077740669250488,0.9999998211860657,0.0,0.0,1.0
1.843835473060608,1.8362327814102173,0.007602691650390625,0.9999998211860657,1.0,3.872983455657959,1.0
1.843056082725525,1.838252305984497,0.004803776741027832,0.9999998211860657,0.09999999999999998,2.8284270763397217,1.0
1.8395189046859741,1.8409031629562378,-0.0013842582702636719,0.9999998211860657,0.050000000000000044,1.4142135381698608,1.0
1.8401567935943604,1.840044617652893,0.00011217594146728516,0.9999998211860657,1.0,2.4494898319244385,1.0
1.84184992313385,1.838853120803833,0.00299680233001709,0.9999998211860657,1.0,2.4494898319244385,1.0
1.8354367017745972,1.8444855213165283,-0.009048819541931152,0.9999998211860657,1.0,2.0,1.0
1.8273409605026245,1.852220892906189,-0.024879932403564453,0.9999998211860657,0.09999999999999998,1.4142135381698608,1.0
1.837710976600647,1.844120979309082,-0.006410002708435059,0.9999998211860657,1.0,3.7416574954986572,1.0
1.8502018451690674,1.8306187391281128,0.01958310604095459,0.9999998211860657,1.0,4.123105525970459,1.0
1.8465293645858765,1.834006905555725,0.012522459030151367,0.9999998211860657,0.25,4.0,1.0
1.8346655368804932,1.8454235792160034,-0.010758042335510254,0.9999998211860657,0.15000000000000002,4.0,1.0
1.8543871641159058,1.8254146575927734,0.028972506523132324,0.9999998211860657,0.25,4.0,1.0
1.8358906507492065,1.8456825017929077,-0.009791851043701172,0.9999998211860657,0.15000000000000002,4.123105525970459,1.0
1.8471851348876953,1.8346365690231323,0.012548565864562988,0.9999998211860657,0.15000000000000002,2.6457512378692627,1.0
1.8387850522994995,1.8409416675567627,-0.0021566152572631836,0.9999998211860657,0.050000000000000044,2.8284270763397217,1.0
1.8476473093032837,1.8332617282867432,0.014385581016540527,0.9999998211860657,0.050000000000000044,2.4494898319244385,1.0
1.8429073095321655,1.837981104850769,0.004926204681396484,0.9999998211860657,0.65,4.242640495300293,1.0
1.8454090356826782,1.8351614475250244,0.010247588157653809,0.9999998211860657,0.19999999999999996,0.0,1.0
1.8346480131149292,1.8444528579711914,-0.009804844856262207,0.9999998211860657,1.0,4.4721360206604,1.0
1.8509377241134644,1.8294943571090698,0.02144336700439453,0.9999998211860657,0.19999999999999996,0.0,1.0
1.842328667640686,1.8384255170822144,0.0039031505584716797,0.9999998211860657,1.0,4.4721360206604,1.0
1.8449920415878296,1.8376514911651611,0.007340550422668457,0.9999998211860657,0.15000000000000002,4.242640495300293,1.0
1.842262625694275,1.8382736444473267,0.003988981246948242,0.9999998211860657,0.19999999999999996,1.7320507764816284,1.0
1.8407467603683472,1.8399165868759155,0.0008301734924316406,0.9999998211860657,0.19999999999999996,1.4142135381698608,1.0
1.8442319631576538,1.8356335163116455,0.0085984468460083,0.9999998211860657,0.09999999999999998,1.0,1.0
1.844781756401062,1.83637273311615,0.00840902328491211,0.9999998211860657,1.0,4.4721360206604,1.0
1.8377128839492798,1.84320068359375,-0.005487799644470215,0.9999998211860657,1.0,4.358899116516113,1.0
1.84015691280365,1.8406647443771362,-0.0005078315734863281,0.9999998211860657,0.0,4.358899116516113,1.0
1.8372749090194702,1.845065712928772,-0.007790803909301758,0.9999998211860657,0.0,0.0,1.0
1.8382816314697266,1.8432140350341797,-0.004932403564453125,0.9999998211860657,1.0,4.123105525970459,1.0
1.8381977081298828,1.8425053358078003,-0.0043076276779174805,0.9999998211860657,0.09999999999999998,2.4494898319244385,1.0
1.8480980396270752,1.8326605558395386,0.015437483787536621,0.9999998211860657,0.050000000000000044,1.7320507764816284,1.0
1.835107445716858,1.845754623413086,-0.010647177696228027,0.9999998211860657,0.050000000000000044,1.4142135381698608,1.0
1.8377342224121094,1.8427441120147705,-0.005009889602661133,0.9999998211860657,0.0,4.4721360206604,1.0
1.8477486371994019,1.832748293876648,0.015000343322753906,0.9999998211860657,1.0,4.123105525970459,1.0
1.8414440155029297,1.838311791419983,0.0031322240829467773,0.9999998211860657,0.050000000000000044,4.123105525970459,1.0
1.830987572669983,1.8509622812271118,-0.019974708557128906,0.9999998211860657,1.0,0.0,1.0
1.8342773914337158,1.845774531364441,-0.011497139930725098,0.9999998211860657,1.0,0.0,1.0
1.8475086688995361,1.8331899642944336,0.014318704605102539,0.9999998211860657,0.15000000000000002,0.0,1.0
1.8493846654891968,1.8315385580062866,0.017846107482910156,0.9999998211860657,0.15000000000000002,3.872983455657959,1.0
1.8457329273223877,1.8355413675308228,0.010191559791564941,0.9999998211860657,0.09999999999999998,3.1622776985168457,1.0
1.8390947580337524,1.8420982360839844,-0.0030034780502319336,0.9999998211860657,0.0,4.0,1.0
1.8342761993408203,1.8458260297775269,-0.011549830436706543,0.9999998211860657,1.0,3.0,1.0
1.8482965230941772,1.829412817955017,0.018883705139160156,0.9999998211860657,0.15000000000000002,0.0,1.0
1.8364410400390625,1.844289779663086,-0.007848739624023438,0.9999998211860657,1.0,0.0,1.0
1.8292951583862305,1.85199773311615,-0.022702574729919434,0.9999998211860657,1.0,4.123105525970459,1.0
1.8370764255523682,1.8428016901016235,-0.005725264549255371,0.9999998211860657,1.0,2.2360680103302,1.0
1.839914321899414,1.8412201404571533,-0.0013058185577392578,0.9999998211860657,1.0,3.464101552963257,1.0
1.8512953519821167,1.8294559717178345,0.021839380264282227,0.9999998211860657,0.25,3.1622776985168457,1.0
1.8463512659072876,1.8344658613204956,0.011885404586791992,0.9999998211860657,0.25,4.358899116516113,1.0
1.833260416984558,1.8473929166793823,-0.014132499694824219,0.9999998211860657,0.55,1.7320507764816284,1.0
1.8472636938095093,1.8336957693099976,0.013567924499511719,0.9999998211860657,1.0,1.4142135381698608,1.0
1.8505966663360596,1.8296486139297485,0.020948052406311035,0.9999998211860657,1.0,1.0,1.0
1.8365081548690796,1.8457504510879517,-0.00924229621887207,0.9999998211860657,1.0,1.4142135381698608,1.0
1.8395401239395142,1.84054696559906,-0.0010068416595458984,0.9999998211860657,0.15000000000000002,2.4494898319244385,1.0
1.8459981679916382,1.8351309299468994,0.01086723804473877,0.9999998211860657,0.09999999999999998,2.6457512378692627,1.0
1.8349641561508179,1.8455654382705688,-0.010601282119750977,0.9999998211860657,0.5,1.7320507764816284,1.0
1.837290644645691,1.8419857025146484,-0.0046950578689575195,0.9999998211860657,1.0,1.0,1.0
1.8415664434432983,1.8392890691757202,0.002277374267578125,0.9999998211860657,0.050000000000000044,2.2360680103302,1.0
1.8386955261230469,1.8422552347183228,-0.003559708595275879,0.9999998211860657,0.09999999999999998,3.872983455657959,1.0
1.8345882892608643,1.8459676504135132,-0.011379361152648926,0.9999998211860657,0.0,4.4721360206604,1.0
1.847023367881775,1.8357025384902954,0.011320829391479492,0.9999998211860657,0.050000000000000044,4.4721360206604,1.0
1.8433986902236938,1.837211012840271,0.0061876773834228516,0.9999998211860657,0.050000000000000044,3.316624879837036,1.0
1.8431332111358643,1.8376438617706299,0.005489349365234375,0.9999998211860657,0.25,3.464101552963257,1.0
1.8450555801391602,1.8356345891952515,0.009420990943908691,0.9999998211860657,0.09999999999999998,2.8284270763397217,1.0
1.8493503332138062,1.8317177295684814,0.017632603645324707,0.9999998211860657,0.050000000000000044,4.358899116516113,1.0
1.8343002796173096,1.8457924127578735,-0.011492133140563965,0.9999998211860657,0.09999999999999998,4.4721360206604,1.0
1.8367948532104492,1.843420386314392,-0.006625533103942871,0.9999998211860657,0.25,2.2360680103302,1.0
1.8364591598510742,1.8437721729278564,-0.0073130130767822266,0.9999998211860657,1.0,3.0,1.0
1.8444328308105469,1.836077094078064,0.00835573673248291,0.9999998211860657,0.0,2.0,1.0
1.8549416065216064,1.8287270069122314,0.026214599609375,0.9999998211860657,1.0,1.0,1.0
1.8302186727523804,1.8495972156524658,-0.01937854290008545,0.9999998211860657,0.44999999999999996,1.0,1.0
1.8374689817428589,1.84368896484375,-0.006219983100891113,0.9999998211860657,0.35,4.4721360206604,1.0
1.8365906476974487,1.8446203470230103,-0.008029699325561523,0.9999998211860657,0.050000000000000044,0.0,1.0
1.8375627994537354,1.8431644439697266,-0.005601644515991211,0.9999998211860657,1.0,3.605551242828369,1.0
1.8503350019454956,1.8315998315811157,0.018735170364379883,0.9999998211860657,0.0,2.6457512378692627,1.0
1.8439362049102783,1.837458610534668,0.0064775943756103516,0.9999998211860657,0.25,2.4494898319244385,1.0
1.8344415426254272,1.8463562726974487,-0.011914730072021484,0.9999998211860657,0.19999999999999996,2.4494898319244385,1.0
1.8299560546875,1.8508520126342773,-0.020895957946777344,0.9999998211860657,0.0,3.7416574954986572,1.0
1.830099105834961,1.8534592390060425,-0.023360133171081543,0.9999998211860657,0.050000000000000044,0.0,1.0
1.8386253118515015,1.8419287204742432,-0.0033034086227416992,0.9999998211860657,0.0,4.242640495300293,1.0
1.8421252965927124,1.8385543823242188,0.0035709142684936523,0.9999998211860657,1.0,4.242640495300293,1.0
1.8423092365264893,1.838431715965271,0.0038775205612182617,0.9999998211860657,1.0,0.0,1.0
1.836400032043457,1.8440569639205933,-0.0076569318771362305,0.9999998211860657,0.35,4.242640495300293,1.0
1.8376892805099487,1.8428791761398315,-0.0051898956298828125,0.9999998211860657,0.0,1.7320507764816284,1.0
1.8348308801651,1.8461179733276367,-0.011287093162536621,0.9999998211860657,0.30000000000000004,2.0,1.0
1.839089274406433,1.8416569232940674,-0.0025676488876342773,0.9999998211860657,0.30000000000000004,2.8284270763397217,1.0
1.8507574796676636,1.8296539783477783,0.021103501319885254,0.9999998211860657,1.0,2.2360680103302,1.0
1.8315502405166626,1.8487370014190674,-0.017186760902404785,0.9999998211860657,1.0,4.242640495300293,1.0
1.8512718677520752,1.829659342765808,0.02161252498626709,0.9999998211860657,0.09999999999999998,0.0,1.0
1.8403342962265015,1.8415682315826416,-0.0012339353561401367,0.9999998211860657,1.0,4.358899116516113,1.0
1.83556067943573,1.8454889059066772,-0.009928226470947266,0.9999998211860657,1.0,4.123105525970459,1.0
1.8428668975830078,1.8379205465316772,0.004946351051330566,0.9999998211860657,0.09999999999999998,4.0,1.0
1.8521941900253296,1.8280366659164429,0.02415752410888672,0.9999998211860657,0.050000000000000044,1.0,1.0
1.8324331045150757,1.8486270904541016,-0.01619398593902588,0.9999998211860657,0.15000000000000002,1.7320507764816284,1.0
1.8398081064224243,1.840857744216919,-0.001049637794494629,0.9999998211860657,0.25,4.0,1.0
1.8461296558380127,1.8350661993026733,0.011063456535339355,0.9999998211860657,0.09999999999999998,4.123105525970459,1.0
1.8346407413482666,1.845118761062622,-0.010478019714355469,0.9999998211860657,1.0,2.0,1.0
1.8332337141036987,1.8475807905197144,-0.014347076416015625,0.9999998211860657,1.0,4.358899116516113,1.0
1.8357304334640503,1.845014214515686,-0.009283781051635742,0.9999998211860657,0.050000000000000044,4.0,1.0
0.6379991769790649,0.6991382837295532,-0.06113910675048828,0.6594568490982056,0.15000000000000002,2.2360680103302,0.7839471697807312
0.6498314738273621,0.6622547507286072,-0.012423276901245117,0.6131728291511536,1.0,1.4142135381698608,0.7213873863220215
0.6354331374168396,0.6720632314682007,-0.036630094051361084,0.6197677254676819,0.19999999999999996,4.358899116516113,0.7253214120864868
0.6518763303756714,0.6534929275512695,-0.0016165971755981445,0.6404159665107727,0.15000000000000002,4.242640495300293,0.7492090463638306
0.6423560380935669,0.6584621667861938,-0.016106128692626953,0.6277474164962769,0.19999999999999996,1.7320507764816284,0.7396267056465149
0.6303801536560059,0.653866171836853,-0.023486018180847168,0.6475408673286438,1.0,4.358899116516113,0.7596064209938049
0.6420132517814636,0.6359938979148865,0.0060193538665771484,0.6502581834793091,0.15000000000000002,0.0,0.7631841897964478
0.6476070284843445,0.6333504915237427,0.014256536960601807,0.6532317996025085,0.050000000000000044,4.123105525970459,0.7720383405685425
0.6426330804824829,0.6375637054443359,0.005069375038146973,0.6431335210800171,1.0,2.4494898319244385,0.7703655362129211
0.6343252062797546,0.6384543776512146,-0.004129171371459961,0.6540099382400513,0.19999999999999996,2.2360680103302,0.783263623714447
0.6470605731010437,0.637535035610199,0.009525537490844727,0.6666752696037292,0.050000000000000044,2.2360680103302,0.7964836955070496
0.6585924029350281,0.6466269493103027,0.011965453624725342,0.6643450260162354,0.050000000000000044,4.123105525970459,0.7869129776954651
0.6800755858421326,0.6688743233680725,0.011201262474060059,0.6770851016044617,1.0,0.0,0.7952899932861328
0.7040625810623169,0.7013373374938965,0.00272524356842041,0.7025911211967468,0.09999999999999998,4.242640495300293,0.8123748898506165
0.7180169224739075,0.7232495546340942,-0.005232632160186768,0.7170832753181458,0.050000000000000044,1.7320507764816284,0.8199222683906555
0.726584792137146,0.7354081273078918,-0.00882333517074585,0.7177355289459229,1.0,1.7320507764816284,0.8123632669448853
0.7186591029167175,0.7273036241531372,-0.008644521236419678,0.7019380927085876,1.0,1.4142135381698608,0.7981711626052856
0.706192672252655,0.7118434309959412,-0.005650758743286133,0.7049704194068909,0.15000000000000002,2.0,0.809238612651825
0.6964465975761414,0.6961245536804199,0.00032204389572143555,0.7069084644317627,0.35,1.4142135381698608,0.8113976716995239
0.6983358860015869,0.6979076266288757,0.00042825937271118164,0.7228161692619324,0.09999999999999998,1.4142135381698608,0.8264633417129517
0.7306751608848572,0.7293302416801453,0.001344919204711914,0.7802551984786987,0.15000000000000002,1.4142135381698608,0.862184464931488
0.7895206809043884,0.7795223593711853,0.009998321533203125,0.8457717299461365,1.0,1.4142135381698608,0.8916319012641907
0.8501790165901184,0.8477891087532043,0.0023899078369140625,0.9141271710395813,1.0,1.4142135381698608,0.9409471750259399
0.9010610580444336,0.8869400024414062,0.014121055603027344,0.8974944949150085,0.09999999999999998,2.0,0.9202831387519836
0.9319465756416321,0.9253460764884949,0.006600499153137207,0.8528234362602234,0.15000000000000002,4.0,0.8883354067802429
0.9429436922073364,0.9456545114517212,-0.0027108192443847656,0.8096481561660767,0.0,4.0,0.8172447085380554
1.018072247505188,1.0303764343261719,-0.012304186820983887,0.8168255090713501,0.09999999999999998,2.2360680103302,0.8266488909721375
1.0591477155685425,1.05748450756073,0.0016632080078125,0.8350416421890259,0.09999999999999998,4.358899116516113,0.850550651550293
1.0693055391311646,1.070884108543396,-0.0015785694122314453,0.8527712225914001,0.09999999999999998,0.0,0.8717407584190369
1.0652639865875244,1.071142554283142,-0.005878567695617676,0.8677355051040649,0.09999999999999998,4.0,0.8884748816490173
1.0541728734970093,1.0560402870178223,-0.0018674135208129883,0.8849957585334778,0.0,4.0,0.905843198299408
1.0417979955673218,1.0359677076339722,0.005830287933349609,0.8938654065132141,0.09999999999999998,0.0,0.9139941334724426
1.0221821069717407,1.0198767185211182,0.0023053884506225586,0.9041644334793091,0.0,4.358899116516113,0.9227139353752136
1.0197973251342773,1.0188536643981934,0.0009436607360839844,0.9263906478881836,0.19999999999999996,1.7320507764816284,0.9428153038024902
1.0537470579147339,1.0606826543807983,-0.006935596466064453,0.9380637407302856,1.0,4.242640495300293,0.9547342658042908
1.1028839349746704,1.0789297819137573,0.023954153060913086,0.9547495245933533,0.19999999999999996,0.0,0.9691824316978455
1.0860345363616943,1.1087645292282104,-0.022729992866516113,0.959084153175354,0.050000000000000044,4.358899116516113,0.9733278155326843
1.0661706924438477,1.067482352256775,-0.001311659812927246,0.9646015167236328,1.0,2.0,0.9776262640953064
1.04342782497406,1.035434365272522,0.007993459701538086,0.9622586369514465,1.0,2.2360680103302,0.976728081703186
1.0248581171035767,1.0199506282806396,0.004907488822937012,0.9666878581047058,0.19999999999999996,1.0,0.9800645709037781
1.009748101234436,1.0005449056625366,0.009203195571899414,0.967359721660614,1.0,1.0,0.9815554618835449
0.9872102737426758,0.9910432696342468,-0.003832995891571045,0.9596635103225708,1.0,1.4142135381698608,0.9761486053466797
0.963828980922699,0.9896020889282227,-0.02577310800552368,0.9444455504417419,0.050000000000000044,4.242640495300293,0.962422788143158
0.9803019762039185,0.9750199317932129,0.005282044410705566,0.9677009582519531,0.09999999999999998,4.123105525970459,0.9806055426597595
0.9877780079841614,0.9935388565063477,-0.005760848522186279,0.9756966829299927,1.0,2.2360680103302,0.9856353998184204
1.005548119544983,0.9967531561851501,0.008794963359832764,0.9813877940177917,1.0,2.4494898319244385,0.9893477559089661
1.0014370679855347,1.005845546722412,-0.004408478736877441,0.9713150262832642,0.050000000000000044,1.4142135381698608,0.9819462895393372
1.0013266801834106,1.0061758756637573,-0.00484919548034668,0.981802761554718,0.15000000000000002,1.0,0.9894340634346008
1.0298664569854736,1.0312771797180176,-0.0014107227325439453,0.9972303509712219,0.09999999999999998,4.123105525970459,0.9988123774528503
1.0411003828048706,1.0329582691192627,0.00814211368560791,0.9944149255752563,0.050000000000000044,0.0,0.9973495602607727
1.0195221900939941,1.038260817527771,-0.018738627433776855,0.9881357550621033,0.0,3.872983455657959,0.9937820434570312
1.0396740436553955,1.0352988243103027,0.0043752193450927734,0.981134831905365,0.09999999999999998,2.8284270763397217,0.9888238906860352
1.0457254648208618,1.066306471824646,-0.02058100700378418,0.9740514755249023,1.0,3.872983455657959,0.9836763739585876
1.09561288356781,1.0934689044952393,0.0021439790725708008,0.960250973701477,0.15000000000000002,3.0,0.972233772277832
1.1337662935256958,1.1255953311920166,0.0081709623336792,0.9613696932792664,0.09999999999999998,3.0,0.9732904434204102
1.1713351011276245,1.15860116481781,0.012733936309814453,0.9694979786872864,0.19999999999999996,4.0,0.9803846478462219
1.1723238229751587,1.2082568407058716,-0.03593301773071289,0.9814074635505676,0.09999999999999998,3.316624879837036,0.9897379279136658
1.2252484560012817,1.224915862083435,0.0003325939178466797,0.9911430478096008,0.15000000000000002,3.605551242828369,0.9960398077964783
1.24789559841156,1.2465565204620361,0.0013390779495239258,0.9980883002281189,1.0,4.242640495300293,0.9994179010391235
1.2554200887680054,1.2628048658370972,-0.007384777069091797,0.9993247389793396,1.0,1.7320507764816284,0.9998005032539368
1.232772707939148,1.230347990989685,0.0024247169494628906,0.9925390481948853,0.25,2.2360680103302,0.996154248714447
1.210773229598999,1.207216739654541,0.003556489944458008,0.981808602809906,0.25,3.464101552963257,0.9894424676895142
1.2132068872451782,1.2128081321716309,0.0003987550735473633,0.9687199592590332,1.0,3.464101552963257,0.9792743921279907
1.16311514377594,1.2028989791870117,-0.03978383541107178,0.9752488136291504,0.55,1.7320507764816284,0.9841848611831665
1.175371527671814,1.184548258781433,-0.00917673110961914,0.9543454051017761,1.0,4.358899116516113,0.9666170477867126
1.1420397758483887,1.187673568725586,-0.045633792877197266,0.998024582862854,0.19999999999999996,0.0,0.9993029832839966
1.167259931564331,1.1766127347946167,-0.009352803230285645,0.9995684027671814,0.35,4.358899116516113,0.999838650226593
1.1932176351547241,1.2003637552261353,-0.007146120071411133,0.999218761920929,1.0,4.358899116516113,0.9996647238731384
1.2555736303329468,1.2342244386672974,0.021349191665649414,0.9930850267410278,0.09999999999999998,4.358899116516113,0.9963527917861938
1.2985142469406128,1.2913881540298462,0.0071260929107666016,0.9740268588066101,0.050000000000000044,2.2360680103302,0.9834687113761902
1.3255958557128906,1.3328744173049927,-0.007278561592102051,0.9346160888671875,0.30000000000000004,1.7320507764816284,0.9468957185745239
1.3691624402999878,1.3702523708343506,-0.001089930534362793,0.9807138442993164,0.5,,0.9905217289924622
1.379528522491455,1.3948984146118164,-0.015369892120361328,0.9999473690986633,0.09999999999999998,,0.9999973177909851
1.3904727697372437,1.3888293504714966,0.0016434192657470703,0.9999954104423523,0.050000000000000044,,0.9999996423721313
1.3934887647628784,1.3907326459884644,0.0027561187744140625,0.9999901056289673,1.0,,0.9999968409538269
1.4080380201339722,1.3838759660720825,0.02416205406188965,0.9999648332595825,1.0,,0.9999887347221375
1.3977909088134766,1.3814510107040405,0.016339898109436035,0.9999610781669617,0.050000000000000044,,0.999986469745636
1.3752351999282837,1.396615743637085,-0.02138054370880127,0.9999703764915466,1.0,,0.9999918341636658
1.390218734741211,1.3628660440444946,0.02735269069671631,0.9999555945396423,0.050000000000000044,,0.9999934434890747
1.3452198505401611,1.3315391540527344,0.013680696487426758,0.9931842684745789,0.30000000000000004,,0.9968193173408508
1.252289056777954,1.2778143882751465,-0.025525331497192383,0.9961540102958679,0.15000000000000002,,0.9981331825256348


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/5_agent_zero_shot_from_4_policy/no_attn_ent/eval_metrics_rand_trials_envs_10.csv <==
Scenario,Explainer,FidPlus,FidMinus,DeltaFid,CharScore,Unfaithfulness,Sparsity,Stability,stdevFidPlus,stdevFidMinus,stdevDeltaFid,stdevCharScore,stdevUnfaithfulness,stdevSparsity,stdevStability,lenFidPlus,lenFidMinus,lenDeltaFid,lenCharScore,lenUnfaithfulness,lenSparsity,lenStability,MeanFidPlus,MeanFidMinus,MeanDeltaFid,MeanCharScore,MeanUnfaithfulness,MeanSparsity,MeanStability,stdevMeanFidPlus,stdevMeanFidMinus,stdevMeanDeltaFid,stdevMeanCharScore,stdevMeanUnfaithfulness,stdevMeanSparsity,stdevMeanStability,lenMeanFidPlus,lenMeanFidMinus,lenMeanDeltaFid,lenMeanCharScore,lenMeanUnfaithfulness,lenMeanSparsity,lenMeanStability
navigation,GraphMaskExplainer,1.4835095219655867,1.484019055378447,-0.0005095334128601736,-1.6778935869801441,0.9519382541979026,0.4449958298582152,2.7016971329864683,0.3481076820712891,0.3472250244263138,0.01810963525595173,1.3451135498720148,0.08070261437172793,0.4242296120682175,1.5215317743511032,1199,1199,1199,1199,1199,1199,1189,1.3839117316036527,1.3848979120944807,-0.0009861804908278208,-1.2794612905218659,0.9374495378754016,0.42388993956624926,2.6974146935904226,0.2192115208393949,0.21950665880822048,0.0033736870027871097,0.8320402517409305,0.03896857530461419,0.05068727170110178,0.12655016811818828,10,10,10,10,10,10,10
navigation,AttentionExplainer,1.122147284508232,0.7178043166415826,0.4043429678666495,0.3698532411236444,0.4626300425884584,0.8280745967741936,0.03210637633723838,0.28480893799157825,0.2512811128562298,0.3322918316614587,0.36604348041294693,0.15761614857234282,0.035453277618348086,0.01775411054514526,992,992,992,992,992,992,982,1.125619225302286,0.6857799830401419,0.4398392422621443,0.42024419079417985,0.4540650618698913,0.8245912083657503,0.03322084622996952,0.16663627923306568,0.14735426970257764,0.22841491571165723,0.23605464340858373,0.09198674985744598,0.018573241714838443,0.005336124191856716,10,10,10,10,10,10,10
navigation,GNNExplainer,1.3486335102350637,0.7209823566035338,0.6276511536315298,0.43037927239627655,0.5205602695795061,0.45288184438040346,1.430543630536651,0.16388588837260049,0.195907981385812,0.2740124701960931,0.26539743920982717,0.1522818347620604,0.0959093863932314,0.30967129247904324,1388,1388,1388,1388,1388,1388,1378,1.3684761421257274,0.674911884163239,0.6935642579624886,0.4963977130830868,0.48187018840516715,0.4508666122127373,1.3938260184987896,0.07835108104194684,0.10648719004656756,0.14980665060804627,0.14662977567162785,0.09900167084312872,0.03127218612405982,0.12057929008254707,10,10,10,10,10,10,10
navigation,DummyExplainer,1.0423468135576426,1.0386434177886856,0.0037033957689571106,-0.19234035605296082,0.6545859100323933,0.5042146974063401,1.796843415766911,0.19892929362433218,0.20122288119865442,0.31213675351548675,0.6955036568869051,0.12394874152870597,0.11551534640935271,0.24074328889541333,1388,1388,1388,1388,1388,1388,1378,1.0316524101976852,1.03460309368761,-0.0029506834899248532,-0.1953999370207669,0.6472452240444059,0.50457964108623,1.8024051278688422,0.05038126422510912,0.04921012454549789,0.03605696238158765,0.15737254400721162,0.02981591074164404,0.014033283350491206,0.025278668896876945,10,10,10,10,10,10,10


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/5_agent_zero_shot_from_4_policy/no_attn_ent/performance_numbers.csv <==
EpisodeReward,Makespan,Success Rate,"No Collisions Rate, Collision Rate, New Success Rate"
5.4181809425354,75,1,1,0.0,1
3.398813009262085,61,1,1,0.0,1
3.8149001598358154,96,1,0,0.02083333395421505,1
6.38982629776001,99,1,1,0.0,1
5.842589855194092,104,1,1,0.0,1
4.232072830200195,128,1,0,0.015625,1
5.972354888916016,103,1,1,0.0,1
4.430814266204834,61,1,1,0.0,1
4.272957801818848,400,0,1,0.0,0.9000000357627869
5.9514899253845215,82,1,1,0.0,1
5.4181809425354,75,1,1,0.0,1
4.711887359619141,55,1,1,0.0,1
5.271431922912598,160,1,0,0.0062500000931322575,1
5.567983150482178,142,1,1,0.0,1
3.4801812171936035,42,1,1,0.0,1
6.030694484710693,137,1,1,0.0,1
5.790562629699707,113,1,1,0.0,1
5.0436835289001465,121,1,1,0.0,1
4.850335597991943,74,1,1,0.0,1
3.186891555786133,83,1,1,0.0,1
5.418182373046875,75,1,1,0.0,1
4.276991367340088,117,1,1,0.0,1
6.767492771148682,237,1,1,0.0,1
5.473060131072998,90,1,1,0.0,1
4.551332473754883,71,1,1,0.0,1
4.419961929321289,59,1,1,0.0,1
3.881218671798706,400,0,1,0.0,0.800000011920929
5.081326961517334,93,1,1,0.0,1
5.824221611022949,126,1,1,0.0,1
6.473649501800537,130,1,1,0.0,1
5.418183326721191,75,1,1,0.0,1
4.276989936828613,117,1,1,0.0,1
6.767500400543213,237,1,1,0.0,1
5.473060607910156,90,1,1,0.0,1
4.551333904266357,71,1,1,0.0,1
4.419963359832764,59,1,1,0.0,1
3.8812217712402344,400,0,1,0.0,0.800000011920929
5.081326484680176,93,1,1,0.0,1
5.82422399520874,126,1,1,0.0,1
6.47365140914917,130,1,1,0.0,1


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/6_agent_zero_shot_from_3_policy/attn_ent/AttentionExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
1.7169358730316162,0.719273567199707,0.9976623058319092,0.5749157667160034,0.8666666666666667,0.09647203981876373,0.716976523399353
1.579105257987976,0.7781738042831421,0.800931453704834,0.606073260307312,0.9,0.09738568216562271,0.7552186846733093
1.4997762441635132,0.8753051161766052,0.624471127986908,0.6288725137710571,0.9,0.09513679891824722,0.7693318128585815
1.440765380859375,0.9079985022544861,0.5327668786048889,0.5906118154525757,0.8666666666666667,0.09395989775657654,0.7348368167877197
1.4290417432785034,0.9027532339096069,0.5262885093688965,0.5777029991149902,0.8666666666666667,0.09373117238283157,0.723260760307312
1.4572542905807495,0.9498658180236816,0.5073884725570679,0.5995776653289795,0.8666666666666667,0.10247538983821869,0.7410709261894226
1.587397813796997,0.9758462905883789,0.6115515232086182,0.6097904443740845,0.8666666666666667,0.0867944210767746,0.7300857305526733
1.7204887866973877,0.9892047643661499,0.7312840223312378,0.5787512063980103,0.8666666666666667,0.09444756805896759,0.684684157371521
1.8498972654342651,1.0741662979125977,0.7757309675216675,0.5979800224304199,0.9,0.09018374234437943,0.6924757361412048
1.980063796043396,1.1500825881958008,0.8299812078475952,0.6220390796661377,0.9,0.09959431737661362,0.7156634330749512
2.0359280109405518,1.1456841230392456,0.8902438879013062,0.5971893072128296,0.9,0.07997147738933563,0.6964186429977417
2.0132391452789307,0.9754557609558105,1.0377833843231201,0.5595051646232605,0.8666666666666667,0.09371720254421234,0.6589254140853882
2.0099594593048096,0.9624750018119812,1.0474844574928284,0.5411643981933594,0.9,0.11221568286418915,0.6270198225975037
1.9551095962524414,0.9337667226791382,1.0213428735733032,0.5475118160247803,0.9,0.10935608297586441,0.6167449355125427
2.0039901733398438,1.0564966201782227,0.9474935531616211,0.5601968765258789,0.9,0.10254353284835815,0.60991370677948
1.9846735000610352,1.092031478881836,0.8926420211791992,0.5707331299781799,0.9,0.12694935500621796,0.6138386130332947
1.9933793544769287,1.183624505996704,0.8097548484802246,0.5904055833816528,0.9,0.13664522767066956,0.6303400993347168
1.9935182332992554,1.269558072090149,0.7239601612091064,0.6076675653457642,0.8666666666666667,0.12291190028190613,0.6539219617843628
2.029940128326416,1.2811529636383057,0.7487871646881104,0.5989929437637329,0.8666666666666667,0.07981085777282715,0.6589257121086121
2.05009126663208,1.2417153120040894,0.8083759546279907,0.5667245388031006,0.8666666666666667,0.0879788026213646,0.6338390111923218
1.9901466369628906,1.1369802951812744,0.8531663417816162,0.50440514087677,0.8666666666666667,0.054575562477111816,0.5628790855407715
1.9043169021606445,1.1291663646697998,0.7751505374908447,0.4912852942943573,0.8666666666666667,0.46274638175964355,0.5426346063613892
2.0150444507598877,1.2135223150253296,0.8015221357345581,0.6268566846847534,0.9,0.19578050076961517,0.6714845895767212
2.074650287628174,1.1407063007354736,0.9339439868927002,0.6002112030982971,0.9,0.10678719729185104,0.6593286395072937
1.9302524328231812,0.9552232027053833,0.9750292301177979,0.4461716413497925,0.9,0.07584664970636368,0.5227302312850952
1.8971211910247803,0.8798158168792725,1.0173053741455078,0.3727347254753113,0.9,0.06774664670228958,0.48307332396507263
1.9470008611679077,0.7727071642875671,1.1742936968803406,0.3152766525745392,0.9,0.07945743203163147,0.42728137969970703
2.0140364170074463,0.6637783050537109,1.3502581119537354,0.278289258480072,0.8666666666666667,0.0791287049651146,0.38330721855163574
1.983482837677002,0.6495959758758545,1.3338868618011475,0.2717607021331787,0.8666666666666667,0.09204283356666565,0.372544527053833
1.9238510131835938,0.6411755681037903,1.2826754450798035,0.27942630648612976,0.8666666666666667,0.09800530970096588,0.3789711892604828
1.8726379871368408,0.6481100916862488,1.224527895450592,0.30175504088401794,0.8666666666666667,0.07392758131027222,0.40701824426651
1.8781579732894897,0.6420156359672546,1.236142337322235,0.3038467764854431,0.8666666666666667,0.052086878567934036,0.39948612451553345
1.879034399986267,0.6463412046432495,1.2326931953430176,0.31280338764190674,0.8666666666666667,0.04107402265071869,0.39494413137435913
1.8946388959884644,0.6372246742248535,1.2574142217636108,0.28969210386276245,0.8666666666666667,0.042579375207424164,0.3649812340736389
1.8868422508239746,0.6414141058921814,1.2454281449317932,0.299099326133728,0.8666666666666667,0.03732292354106903,0.3828066289424896
1.863973617553711,0.6748067736625671,1.1891668438911438,0.33028459548950195,0.8666666666666667,0.03758792579174042,0.4351266026496887
1.834707498550415,0.7098852396011353,1.1248222589492798,0.36431145668029785,0.8666666666666667,0.028942711651325226,0.4884016513824463
1.8668212890625,0.7545301914215088,1.1122910976409912,0.40033209323883057,0.8666666666666667,0.019386202096939087,0.5253283381462097
1.9520548582077026,0.8307180404663086,1.121336817741394,0.4365402162075043,0.8666666666666667,0.01939285732805729,0.5551369190216064
2.0674824714660645,0.905535876750946,1.1619465947151184,0.44144076108932495,0.8666666666666667,0.020853271707892418,0.557212233543396
2.212324857711792,0.9473199844360352,1.2650048732757568,0.4122796058654785,0.8666666666666667,0.02409335970878601,0.521195650100708
2.2803146839141846,0.8855025172233582,1.3948121666908264,0.3615309000015259,0.8666666666666667,0.031140141189098358,0.47232529520988464
2.2566330432891846,0.8441109657287598,1.4125220775604248,0.3436129093170166,0.8666666666666667,0.02413354441523552,0.4533970355987549
2.2221484184265137,0.8235276937484741,1.3986207246780396,0.3312951326370239,0.8666666666666667,0.01913716457784176,0.431029736995697
2.2109012603759766,0.8199281692504883,1.3909730911254883,0.32881247997283936,0.8666666666666667,0.024074207991361618,0.42068731784820557
2.2015528678894043,0.827258288860321,1.3742945790290833,0.32835033535957336,0.8666666666666667,0.017778296023607254,0.41452139616012573
2.2100963592529297,0.8111780881881714,1.3989182710647583,0.32188236713409424,0.8666666666666667,0.030728228390216827,0.40575024485588074
2.1817071437835693,0.8185459971427917,1.3631611466407776,0.3211599588394165,0.8333333333333334,0.015346349216997623,0.4016236662864685
2.1994006633758545,0.8071643710136414,1.3922362923622131,0.3188382685184479,0.8333333333333334,0.02776327356696129,0.39642059803009033
2.2013020515441895,0.8079414367675781,1.3933606147766113,0.3210749328136444,0.8666666666666667,0.02182268723845482,0.39454716444015503
2.2017154693603516,0.7789837718009949,1.4227316975593567,0.3162291646003723,0.8666666666666667,0.014175588265061378,0.3876746594905853
2.180952787399292,0.7337343096733093,1.4472184777259827,0.3101957142353058,0.8666666666666667,0.013939566910266876,0.3784268796443939
2.138472080230713,0.703342616558075,1.435129463672638,0.3039623498916626,0.8666666666666667,0.02202078327536583,0.36675795912742615
2.108452796936035,0.6678205728530884,1.4406322240829468,0.2967354953289032,0.8333333333333334,0.06171942874789238,0.35168176889419556
2.0666961669921875,0.6285356879234314,1.438160479068756,0.29048463702201843,0.8333333333333334,0.043391939252614975,0.3370528221130371
2.0069425106048584,0.5932033061981201,1.4137392044067383,0.2851666212081909,0.8333333333333334,0.054917726665735245,0.32643792033195496
1.970731496810913,0.5603266954421997,1.4104048013687134,0.27987784147262573,0.8333333333333334,0.07414407283067703,0.31962865591049194
1.9907164573669434,0.5484644770622253,1.442251980304718,0.27220168709754944,0.8333333333333334,0.08896443992853165,0.32093438506126404
2.105102062225342,0.5661019086837769,1.539000153541565,0.27407893538475037,0.8333333333333334,0.0859747976064682,0.3485192656517029
2.2241153717041016,0.5913018584251404,1.6328135132789612,0.2630135416984558,0.8333333333333334,0.0714111402630806,0.3572268486022949
1.343187689781189,0.5641657710075378,0.7790219187736511,0.47655031085014343,0.8666666666666667,0.07746143639087677,0.6944422125816345
1.3585963249206543,0.55324387550354,0.8053524494171143,0.46065467596054077,0.9,0.09536321461200714,0.6977669596672058
1.3396389484405518,0.6258834600448608,0.7137554883956909,0.4734991192817688,0.9,0.11346836388111115,0.7272018790245056
1.2722047567367554,0.6643900871276855,0.6078146696090698,0.47220486402511597,0.9,0.11301812529563904,0.7521676421165466
1.256828784942627,0.7701055407524109,0.48672324419021606,0.4732982814311981,0.9,0.11836555600166321,0.7532047629356384
1.160914421081543,0.7671946287155151,0.39371979236602783,0.3956150710582733,0.9,0.10892266780138016,0.6738190054893494
1.1365044116973877,0.7564729452133179,0.3800314664840698,0.37293002009391785,0.9333333333333333,0.08346918970346451,0.6343895792961121
1.206733226776123,0.7707473039627075,0.4359859228134155,0.369438499212265,0.9333333333333333,0.06291113048791885,0.6125084757804871
1.2472790479660034,0.8333474397659302,0.41393160820007324,0.38056883215904236,0.9333333333333333,0.06125463917851448,0.6218709349632263
1.2568798065185547,0.8969475626945496,0.3599322438240051,0.4270613193511963,0.9333333333333333,0.054579753428697586,0.6367723345756531
1.2581031322479248,0.9641710519790649,0.29393208026885986,0.4580097794532776,0.9333333333333333,0.053985778242349625,0.6494978666305542
1.2203749418258667,1.0225024223327637,0.19787251949310303,0.47099435329437256,0.9333333333333333,0.04715404659509659,0.6555256247520447
1.1892085075378418,1.073493242263794,0.11571526527404785,0.4895598292350769,0.9333333333333333,0.053719546645879745,0.6730104684829712
1.1609809398651123,1.0888022184371948,0.07217872142791748,0.5109776854515076,0.9333333333333333,0.05304553732275963,0.6779768466949463
1.1558964252471924,1.0985302925109863,0.057366132736206055,0.5283717513084412,0.9333333333333333,0.06332503259181976,0.6887557506561279
1.2015438079833984,1.2514208555221558,-0.049877047538757324,0.577335000038147,0.9333333333333333,0.05025377497076988,0.7468452453613281
1.1786456108093262,1.2716546058654785,-0.09300899505615234,0.5981518030166626,0.9333333333333333,0.03552678972482681,0.7530758380889893
1.1467976570129395,1.2154548168182373,-0.06865715980529785,0.5892761945724487,0.9333333333333333,0.03802528232336044,0.7354234457015991
1.1361668109893799,1.126725673675537,0.009441137313842773,0.5594395399093628,0.9333333333333333,0.04017869383096695,0.7077975273132324
1.1153545379638672,1.0191261768341064,0.09622836112976074,0.5227872133255005,0.9333333333333333,0.04782331362366676,0.6744105815887451
1.0768111944198608,0.9133517742156982,0.1634594202041626,0.479794442653656,0.9333333333333333,0.06240392103791237,0.6363547444343567
1.047381043434143,0.9082042574882507,0.13917678594589233,0.4859902858734131,0.9333333333333333,0.06994026154279709,0.6357100009918213
1.0194017887115479,0.8839032053947449,0.13549858331680298,0.5088340044021606,0.9333333333333333,0.07300056517124176,0.6350077390670776
1.0215452909469604,0.8600163459777832,0.16152894496917725,0.5073857307434082,0.9333333333333333,0.06995730102062225,0.6430577039718628
1.1199949979782104,0.8553632497787476,0.2646317481994629,0.5063188076019287,0.9333333333333333,0.06290522962808609,0.6499046087265015
1.2229926586151123,0.855555534362793,0.36743712425231934,0.5030831694602966,0.9333333333333333,0.05945862457156181,0.6456879377365112
1.2953784465789795,0.8832207918167114,0.41215765476226807,0.4969446361064911,0.9,0.06010809168219566,0.6467148065567017
1.353171706199646,0.9009758830070496,0.45219582319259644,0.4750298261642456,0.8666666666666667,0.06298702210187912,0.625332772731781
1.416883945465088,0.9197946786880493,0.4970892667770386,0.44925403594970703,0.8666666666666667,0.05678728595376015,0.5941933393478394
1.4796478748321533,0.9263572096824646,0.5532906651496887,0.4241383969783783,0.8666666666666667,0.04744607210159302,0.5569238066673279
1.5202202796936035,0.9274305105209351,0.5927897691726685,0.4111436605453491,0.8666666666666667,0.054824791848659515,0.5316629409790039
1.5364978313446045,0.9388242959976196,0.5976735353469849,0.40718063712120056,0.8666666666666667,0.05765427649021149,0.5229243636131287
1.5452215671539307,0.9406619071960449,0.6045596599578857,0.4012991786003113,0.8666666666666667,0.0551910400390625,0.5111756324768066
1.5807416439056396,0.9430094957351685,0.6377321481704712,0.39823469519615173,0.8666666666666667,0.046823687851428986,0.5043541789054871
1.6418288946151733,0.9531574249267578,0.6886714696884155,0.3965282440185547,0.8666666666666667,0.03682103753089905,0.5006610155105591
1.703826904296875,0.9701229333877563,0.7337039709091187,0.3972601592540741,0.8666666666666667,0.02653542533516884,0.5007693767547607
1.7560079097747803,0.9824816584587097,0.7735262513160706,0.39547738432884216,0.8666666666666667,0.022397980093955994,0.49839693307876587
1.8139419555664062,0.9998773336410522,0.814064621925354,0.38935786485671997,0.8666666666666667,0.01598716340959072,0.4980648458003998
1.8833367824554443,1.0297670364379883,0.853569746017456,0.3786205053329468,0.8666666666666667,0.01906130462884903,0.4958333373069763
1.9567492008209229,1.081497311592102,0.8752518892288208,0.37564682960510254,0.8666666666666667,0.038094185292720795,0.49523839354515076
2.0263564586639404,1.143041968345642,0.8833144903182983,0.3908868432044983,0.8666666666666667,0.04700691998004913,0.49852627515792847
2.0869052410125732,1.1934796571731567,0.8934255838394165,0.394456148147583,0.8666666666666667,0.02208862267434597,0.4906265139579773
2.1389081478118896,1.2270845174789429,0.9118236303329468,0.40087801218032837,0.8666666666666667,0.021503010764718056,0.4967869520187378
2.19052791595459,1.2671858072280884,0.9233421087265015,0.4108440577983856,0.8666666666666667,0.03900830075144768,0.5095562934875488
2.234398603439331,1.3069489002227783,0.9274497032165527,0.4181385040283203,0.8666666666666667,0.04786430299282074,0.5255212783813477
2.2027196884155273,1.3032089471817017,0.8995107412338257,0.40308159589767456,0.8666666666666667,0.029914285987615585,0.5137032270431519
2.146678924560547,1.3119556903839111,0.8347232341766357,0.39525899291038513,0.8666666666666667,0.0451355017721653,0.5131839513778687
2.151183605194092,1.2936915159225464,0.8574920892715454,0.3806137442588806,0.8666666666666667,0.05232016369700432,0.5061520934104919
2.2016780376434326,1.2452785968780518,0.9563994407653809,0.3563680052757263,0.8666666666666667,0.01607191003859043,0.4849139451980591
2.2623324394226074,1.2826049327850342,0.9797275066375732,0.35758155584335327,0.8666666666666667,0.018477879464626312,0.4852394461631775
2.266408681869507,1.3033652305603027,0.9630434513092041,0.3648791015148163,0.8666666666666667,0.027696393430233,0.49210089445114136
2.2153873443603516,1.3005075454711914,0.9148797988891602,0.36602160334587097,0.8666666666666667,0.0312855988740921,0.49409326910972595
2.1672792434692383,1.2789993286132812,0.888279914855957,0.3611181974411011,0.8666666666666667,0.03817667439579964,0.4907917380332947
2.129481792449951,1.2486004829406738,0.8808813095092773,0.35433074831962585,0.8666666666666667,0.04865396022796631,0.48516756296157837
2.089428663253784,1.2072535753250122,0.882175087928772,0.3461638391017914,0.8666666666666667,0.05565731227397919,0.47750329971313477
2.0485734939575195,1.1855583190917969,0.8630151748657227,0.338017076253891,0.8666666666666667,0.06748037785291672,0.4693853557109833
2.0183959007263184,1.1741646528244019,0.8442312479019165,0.3310035169124603,0.8666666666666667,0.06592992693185806,0.4623063802719116
1.9931631088256836,1.1478745937347412,0.8452885150909424,0.32326826453208923,0.9,0.07075846195220947,0.45572173595428467
1.9767683744430542,1.112729549407959,0.8640388250350952,0.31355899572372437,0.9,0.05573663115501404,0.44892144203186035
1.961458683013916,1.0668236017227173,0.8946350812911987,0.2994071841239929,0.9,0.039809584617614746,0.4369361996650696
1.9617786407470703,1.037813425064087,0.9239652156829834,0.28767502307891846,0.9,0.031249288469552994,0.4218485355377197
1.9733428955078125,1.0250632762908936,0.948279619216919,0.2813750207424164,0.9,0.03022780641913414,0.4114288091659546
1.9868049621582031,1.018162727355957,0.9686422348022461,0.2765863537788391,0.9,0.025721117854118347,0.4012649655342102
1.9951066970825195,1.0092413425445557,0.9858653545379639,0.2715320885181427,0.9,0.020808717235922813,0.3893224895000458
1.9926685094833374,0.992771327495575,0.9998971819877625,0.26400113105773926,0.9,0.017501577734947205,0.37028050422668457
1.9963674545288086,0.9809908270835876,1.015376627445221,0.25846701860427856,0.9,0.008446753956377506,0.3514903783798218
1.9930509328842163,0.9846636652946472,1.008387267589569,0.2584470212459564,0.9,0.007518192287534475,0.3427017629146576
1.9869053363800049,0.9899176955223083,0.9969876408576965,0.2599693834781647,0.9,0.011505622416734695,0.3413419723510742
1.9963161945343018,0.9971274137496948,0.9991887807846069,0.2621447443962097,0.9,0.011074990965425968,0.34427160024642944
2.013732433319092,1.0083035230636597,1.0054289102554321,0.2653951942920685,0.9,0.009213613346219063,0.3504331111907959
2.028104782104492,1.0214701890945435,1.0066345930099487,0.2694509029388428,0.9,0.012503881938755512,0.35791611671447754
2.037889242172241,1.0339500904083252,1.003939151763916,0.2735162377357483,0.9,0.009925193153321743,0.3649052083492279
2.0498366355895996,1.049691081047058,1.0001455545425415,0.27832385897636414,0.9,0.008482469245791435,0.37259042263031006
2.055360794067383,1.0618057250976562,0.9935550689697266,0.2815497815608978,0.9,0.007084743119776249,0.3770540654659271
2.057821035385132,1.0712566375732422,0.9865643978118896,0.2836306095123291,0.9,0.005735487677156925,0.3795047700405121
2.057600498199463,1.0780961513519287,0.9795043468475342,0.28480756282806396,0.9,0.005332707427442074,0.3806396424770355
2.054447889328003,1.08187735080719,0.972570538520813,0.28512677550315857,0.9,0.005215900018811226,0.3805322051048279
2.050687789916992,1.084396243095398,0.9662915468215942,0.2852626144886017,0.9,0.004098342265933752,0.38031503558158875
2.0471720695495605,1.0864818096160889,0.9606902599334717,0.28548288345336914,0.9,0.003570688422769308,0.38038182258605957
2.0445432662963867,1.0881414413452148,0.9564018249511719,0.28584831953048706,0.9,0.003327920101583004,0.380908340215683
2.042372703552246,1.0894066095352173,0.9529660940170288,0.28625527024269104,0.9,0.003341120667755604,0.38162320852279663
2.0406322479248047,1.0906394720077515,0.9499927759170532,0.2867027223110199,0.9,0.0034537494648247957,0.38245850801467896
2.038900136947632,1.0910124778747559,0.947887659072876,0.286817729473114,0.9,0.003599069081246853,0.38276904821395874
2.03731107711792,1.091350793838501,0.945960283279419,0.28696537017822266,0.9,0.0036200545728206635,0.3831649422645569
2.0355868339538574,1.0915812253952026,0.9440056085586548,0.2871374785900116,0.9,0.003814979223534465,0.383624792098999
2.0343079566955566,1.0919950008392334,0.9423129558563232,0.28737321496009827,0.9,0.004060888662934303,0.3842719793319702
2.032623767852783,1.091437578201294,0.9411861896514893,0.2871790826320648,0.9,0.004151332192122936,0.38429707288742065
2.029792547225952,1.0892198085784912,0.9405727386474609,0.2863830626010895,0.9,0.005778416991233826,0.38335925340652466
2.0267550945281982,1.0861625671386719,0.9405925273895264,0.2853951156139374,0.9,0.0060053179040551186,0.38225632905960083
2.021968364715576,1.0790841579437256,0.9428842067718506,0.28368791937828064,0.9,0.006551891565322876,0.38031134009361267
2.0178780555725098,1.0725878477096558,0.945290207862854,0.28223738074302673,0.9,0.010093431919813156,0.37881216406822205
2.0140113830566406,1.0664424896240234,0.9475688934326172,0.28093892335891724,0.9,0.014175605028867722,0.37754958868026733
2.0091614723205566,1.0574322938919067,0.9517291784286499,0.2792380154132843,0.9,0.015352049842476845,0.3757900595664978
2.004439353942871,1.0471255779266357,0.9573137760162354,0.2776066064834595,0.9,0.015730779618024826,0.37418267130851746
2.0013275146484375,1.0390558242797852,0.9622716903686523,0.27684104442596436,0.9,0.018124712631106377,0.37369176745414734
1.9995615482330322,1.033827781677246,0.9657337665557861,0.277001291513443,0.9,0.02123473957180977,0.3742426335811615
1.9976571798324585,1.0291800498962402,0.9684771299362183,0.2775171101093292,0.9,0.022996164858341217,0.37505242228507996
1.9959396123886108,1.0253099203109741,0.9706296920776367,0.2785837948322296,0.9,0.02740539237856865,0.3764212131500244
1.9947350025177002,1.0225234031677246,0.9722115993499756,0.2803893983364105,0.9,0.026780037209391594,0.3786391615867615
1.9923391342163086,1.0181326866149902,0.9742064476013184,0.2823866307735443,0.9,0.028204426169395447,0.3811180293560028
1.9928348064422607,1.0205358266830444,0.9722989797592163,0.2870643138885498,0.9,0.02731325663626194,0.3869505524635315
1.9929981231689453,1.023061990737915,0.9699361324310303,0.2924051284790039,0.9,0.028458749875426292,0.3933384418487549
1.9953112602233887,1.0277082920074463,0.9676029682159424,0.2991539239883423,0.9,0.018412549048662186,0.4010477066040039
1.9962682723999023,1.0327355861663818,0.9635326862335205,0.3065539598464966,0.9,0.013923704624176025,0.4092416763305664
2.0020320415496826,1.042676568031311,0.9593554735183716,0.315923273563385,0.9,0.01539786159992218,0.41879701614379883
2.0066020488739014,1.0457470417022705,0.9608550071716309,0.32121044397354126,0.9,0.020898593589663506,0.4228282868862152
2.0105416774749756,1.0440431833267212,0.9664984941482544,0.3237720727920532,0.9,0.020975593477487564,0.423787921667099
2.008838176727295,1.034213900566101,0.9746242761611938,0.32393011450767517,0.9,0.020963815972208977,0.42206189036369324
2.0098536014556885,1.0226809978485107,0.9871726036071777,0.3250889778137207,0.9,0.02779715694487095,0.42145824432373047
2.0113420486450195,1.010805606842041,1.0005364418029785,0.3269610106945038,0.9,0.02489449270069599,0.4216424822807312
2.0133018493652344,0.9920568466186523,1.021245002746582,0.3269926905632019,0.9,0.03615647926926613,0.4191177487373352
2.0204153060913086,0.9754472970962524,1.0449680089950562,0.3292037546634674,0.9,0.029556984081864357,0.4187566041946411
2.0410380363464355,0.9593102931976318,1.0817277431488037,0.3355347514152527,0.9,0.02806343510746956,0.4217308461666107
2.0494446754455566,0.9414377212524414,1.1080069541931152,0.33558565378189087,0.9,0.03606364503502846,0.41872772574424744
2.057882308959961,0.9247488975524902,1.1331334114074707,0.3320864140987396,0.8666666666666667,0.04749656096100807,0.4144037961959839
2.073134183883667,0.9071928262710571,1.1659413576126099,0.3183985650539398,0.8666666666666667,0.04659619927406311,0.4084402322769165
2.093032121658325,0.8835591077804565,1.2094730138778687,0.2848908603191376,0.8666666666666667,0.0468415766954422,0.38851580023765564
2.1082732677459717,0.8567094206809998,1.251563847064972,0.27041029930114746,0.8666666666666667,0.04065496474504471,0.36614832282066345
2.115415096282959,0.8279115557670593,1.2875035405158997,0.2679997384548187,0.8666666666666667,0.029072150588035583,0.3470761775970459
2.1218771934509277,0.8336638808250427,1.288213312625885,0.27945953607559204,0.8666666666666667,0.032686471939086914,0.3587265908718109
2.119809150695801,0.8477624654769897,1.272046685218811,0.3029734492301941,0.8666666666666667,0.05214567855000496,0.3928622603416443
2.118417501449585,0.8644118309020996,1.2540056705474854,0.3372430205345154,0.8666666666666667,0.04038470610976219,0.4323209524154663
2.118438482284546,0.8773312568664551,1.2411072254180908,0.36547181010246277,0.8666666666666667,0.03604201227426529,0.45300906896591187
2.1192891597747803,0.8741317987442017,1.2451573610305786,0.37110358476638794,0.8666666666666667,0.02880566567182541,0.46107813715934753
2.134718656539917,0.8551745414733887,1.2795441150665283,0.3434315323829651,0.8666666666666667,0.026160389184951782,0.44423288106918335
2.1762137413024902,0.8570773005485535,1.3191364407539368,0.3251604735851288,0.8666666666666667,0.019052131101489067,0.42166978120803833
2.237422227859497,0.8860721588134766,1.3513500690460205,0.3381497263908386,0.8666666666666667,0.01608831062912941,0.43797606229782104
2.313176393508911,0.9347418546676636,1.3784345388412476,0.3730376958847046,0.8666666666666667,0.019905807450413704,0.47854456305503845
2.373708486557007,0.9895402789115906,1.3841682076454163,0.4113065004348755,0.8666666666666667,0.024157704785466194,0.5168876051902771
2.4328269958496094,1.0615605115890503,1.371266484260559,0.43989354372024536,0.8666666666666667,0.02710265852510929,0.5418381690979004
2.481980323791504,1.1164904832839966,1.3654898405075073,0.4400530457496643,0.8666666666666667,0.02111918479204178,0.5455847978591919
2.492727041244507,1.1362144947052002,1.3565125465393066,0.42723768949508667,0.8666666666666667,0.01616097055375576,0.540854811668396
2.4560060501098633,1.1518123149871826,1.3041937351226807,0.4210759401321411,0.8666666666666667,0.008521486073732376,0.5356189012527466
2.394348621368408,1.1665937900543213,1.227754831314087,0.4275723099708557,0.8666666666666667,0.011581062339246273,0.5377821922302246
2.3709158897399902,1.1600916385650635,1.2108242511749268,0.4261735677719116,0.8666666666666667,0.009343698620796204,0.5349439978599548
2.369333267211914,1.145949363708496,1.223383903503418,0.41853153705596924,0.8666666666666667,0.004773941822350025,0.5280500650405884
2.372678279876709,1.1350418329238892,1.2376364469528198,0.4113773703575134,0.8666666666666667,0.0026008605491369963,0.5218117237091064
2.375608444213867,1.1306394338607788,1.2449690103530884,0.4077107608318329,0.8666666666666667,0.001307002967223525,0.518709123134613
2.377380847930908,1.1289114952087402,1.248469352722168,0.40568041801452637,0.8666666666666667,0.0008359437924809754,0.5170935392379761
2.377768039703369,1.128674864768982,1.2490931749343872,0.40483182668685913,0.8666666666666667,0.0006322418921627104,0.5165318250656128
2.3773484230041504,1.1290644407272339,1.2482839822769165,0.4046343266963959,0.8666666666666667,0.0004418683529365808,0.5165292024612427
2.3767142295837402,1.1295137405395508,1.2472004890441895,0.40467631816864014,0.8666666666666667,0.00032036189804784954,0.5167205333709717
2.3762192726135254,1.1298580169677734,1.246361255645752,0.4047639071941376,0.8666666666666667,0.00032102447585202754,0.5169304609298706
2.3759541511535645,1.1300899982452393,1.2458641529083252,0.4048305153846741,0.8666666666666667,0.0003730718162842095,0.517103910446167
2.3758862018585205,1.1302536725997925,1.245632529258728,0.4048703610897064,0.8666666666666667,0.00041687238262966275,0.5172402858734131
2.375943422317505,1.130397915840149,1.245545506477356,0.4048994183540344,0.8666666666666667,0.00043745996663346887,0.5173571109771729
2.3760643005371094,1.1305515766143799,1.2455127239227295,0.40493056178092957,0.8666666666666667,0.00043846096377819777,0.5174680352210999
2.3762054443359375,1.1307220458984375,1.2454833984375,0.4049694538116455,0.8666666666666667,0.00042329044663347304,0.5175793170928955
2.3763437271118164,1.1309078931808472,1.2454358339309692,0.40501660108566284,0.8666666666666667,0.0003982779453508556,0.5176926851272583
2.3764703273773193,1.1311004161834717,1.2453699111938477,0.4050693213939667,0.8666666666666667,0.00036777419154532254,0.5178059935569763
2.376577138900757,1.1312910318374634,1.2452861070632935,0.4051242470741272,0.8666666666666667,0.00033368030562996864,0.5179167985916138
2.376666784286499,1.1314730644226074,1.2451937198638916,0.4051787853240967,0.8666666666666667,0.000300555897410959,0.518022894859314
2.3767402172088623,1.1316421031951904,1.2450981140136719,0.405231237411499,0.8666666666666667,0.0002690830733627081,0.5181230306625366
2.3767993450164795,1.1317949295043945,1.245004415512085,0.4052797555923462,0.8666666666666667,0.0002395433111814782,0.5182157158851624
2.3768482208251953,1.131933569908142,1.2449146509170532,0.40532565116882324,0.8666666666666667,0.0002137206756742671,0.518302321434021
2.3768868446350098,1.1320546865463257,1.244832158088684,0.40536701679229736,0.8666666666666667,0.00019139224605169147,0.5183809995651245
2.3769211769104004,1.1321628093719482,1.2447583675384521,0.4054056406021118,0.8666666666666667,0.00017184299940709025,0.5184538960456848
2.3769493103027344,1.1322581768035889,1.2446911334991455,0.40544065833091736,0.8666666666666667,0.00015530957898590714,0.518520176410675
2.37697696685791,1.132343053817749,1.2446339130401611,0.405472993850708,0.8666666666666667,0.00014130039198789746,0.5185810923576355
2.377000570297241,1.1324183940887451,1.244582176208496,0.4055027961730957,0.8666666666666667,0.00012902339221909642,0.5186370611190796
2.377025604248047,1.1324867010116577,1.2445389032363892,0.4055299758911133,0.8666666666666667,0.00011870511661982164,0.5186880826950073
2.3770480155944824,1.1325478553771973,1.2445001602172852,0.4055550694465637,0.8666666666666667,0.00010977784404531121,0.5187349915504456
2.377070426940918,1.132604718208313,1.244465708732605,0.40557849407196045,0.8666666666666667,0.00010130531882168725,0.5187784433364868
2.3770923614501953,1.132656455039978,1.2444359064102173,0.40559983253479004,0.8666666666666667,9.374447108712047e-05,0.5188180804252625
2.377112865447998,1.132704734802246,1.244408130645752,0.40561994910240173,0.8666666666666667,8.677219011588022e-05,0.5188549757003784
2.377131938934326,1.1327488422393799,1.2443830966949463,0.40563830733299255,0.8666666666666667,8.036649524001405e-05,0.5188887715339661
2.377150774002075,1.132790207862854,1.2443605661392212,0.4056553542613983,0.8666666666666667,7.438677857862785e-05,0.5189199447631836
2.3771681785583496,1.1328283548355103,1.2443398237228394,0.40567106008529663,0.8666666666666667,6.858720735181123e-05,0.5189487934112549
2.377183437347412,1.132863998413086,1.2443194389343262,0.4056856334209442,0.8666666666666667,6.314992788247764e-05,0.5189752578735352
2.377199172973633,1.132897138595581,1.2443020343780518,0.40569910407066345,0.8666666666666667,5.805219916510396e-05,0.5189997553825378
2.377211570739746,1.1329269409179688,1.2442846298217773,0.40571126341819763,0.8666666666666667,5.344440069166012e-05,0.5190221071243286
2.3772244453430176,1.1329553127288818,1.2442691326141357,0.40572282671928406,0.8666666666666667,4.922532389173284e-05,0.51904296875
2.3772361278533936,1.132981300354004,1.2442548274993896,0.40573322772979736,0.8666666666666667,4.486415855353698e-05,0.5190620422363281
2.3772456645965576,1.1330046653747559,1.2442409992218018,0.4057428538799286,0.8666666666666667,4.1355800931341946e-05,0.5190795660018921
2.377255916595459,1.1330260038375854,1.2442299127578735,0.40575146675109863,0.8666666666666667,3.796825694735162e-05,0.5190954804420471
2.377263307571411,1.13304603099823,1.2442172765731812,0.40575969219207764,0.8666666666666667,3.481791281956248e-05,0.5191104412078857
2.377271890640259,1.1330649852752686,1.2442069053649902,0.4057672619819641,0.8666666666666667,3.1908359233057126e-05,0.5191240310668945
2.3772783279418945,1.133081078529358,1.2441972494125366,0.4057738780975342,0.8666666666666667,2.9337887099245563e-05,0.5191364288330078
2.377285957336426,1.1330978870391846,1.2441880702972412,0.405780553817749,0.8666666666666667,2.699671676964499e-05,0.5191482901573181
2.377291440963745,1.1331110000610352,1.24418044090271,0.40578609704971313,0.8666666666666667,2.4680799469933845e-05,0.5191586017608643
2.3772964477539062,1.1331241130828857,1.2441723346710205,0.40579134225845337,0.8666666666666667,2.2660935428575613e-05,0.5191682577133179
2.377302408218384,1.13313627243042,1.2441661357879639,0.4057963788509369,0.8666666666666667,2.1025256501161493e-05,0.519177258014679
2.3773064613342285,1.13314688205719,1.2441595792770386,0.4058006703853607,0.8666666666666667,1.886904465209227e-05,0.5191853046417236
2.3773112297058105,1.13315749168396,1.2441537380218506,0.40580496191978455,0.8666666666666667,1.7771044440451078e-05,0.5191929340362549
2.377315044403076,1.1331661939620972,1.244148850440979,0.40580853819847107,0.8666666666666667,1.605976649443619e-05,0.5191997289657593
2.3773193359375,1.1331748962402344,1.2441444396972656,0.40581214427948,0.8666666666666667,1.5005512977950275e-05,0.5192062258720398
2.377321720123291,1.1331822872161865,1.2441394329071045,0.40581509470939636,0.8666666666666667,1.3807369214191567e-05,0.5192118883132935
2.3773252964019775,1.1331899166107178,1.2441353797912598,0.40581831336021423,0.8666666666666667,1.243775841430761e-05,0.5192174315452576
2.3773276805877686,1.1331963539123535,1.244131326675415,0.4058208167552948,0.8666666666666667,1.1512838682392612e-05,0.5192221999168396
2.3773317337036133,1.1332027912139893,1.244128942489624,0.40582334995269775,0.8666666666666667,1.0756195479189046e-05,0.5192267894744873
2.3773324489593506,1.1332073211669922,1.2441251277923584,0.40582525730133057,0.8666666666666667,9.619158845453057e-06,0.5192306041717529
2.377335548400879,1.1332136392593384,1.2441219091415405,0.40582793951034546,0.8666666666666667,9.036313713295385e-06,0.5192348957061768
2.3773369789123535,1.1332173347473145,1.244119644165039,0.40582937002182007,0.8666666666666667,8.228501428675372e-06,0.5192380547523499
2.3773391246795654,1.1332228183746338,1.2441163063049316,0.4058316648006439,0.8666666666666667,7.470986929547507e-06,0.5192416906356812
2.377340793609619,1.1332265138626099,1.2441142797470093,0.4058332145214081,0.8666666666666667,6.945733275642851e-06,0.5192446708679199
2.3773422241210938,1.1332300901412964,1.2441121339797974,0.4058346152305603,0.8666666666666667,6.305917395366123e-06,0.51924729347229
2.3773443698883057,1.1332335472106934,1.2441108226776123,0.40583622455596924,0.8666666666666667,6.0416405176511034e-06,0.5192499756813049
2.3773446083068848,1.1332361698150635,1.2441084384918213,0.4058372378349304,0.8666666666666667,5.27267684446997e-06,0.5192520022392273
2.377347469329834,1.133239984512329,1.2441074848175049,0.40583866834640503,0.8666666666666667,5.080405571789015e-06,0.5192545056343079
2.3773465156555176,1.1332415342330933,1.2441049814224243,0.40583929419517517,0.8666666666666667,4.575763341563288e-06,0.519256055355072
2.377349615097046,1.1332447528839111,1.2441048622131348,0.4058406352996826,0.8666666666666667,4.015318154415581e-06,0.5192580819129944
2.377349376678467,1.133245825767517,1.2441035509109497,0.40584099292755127,0.8666666666666667,4.050964435009519e-06,0.5192592740058899
2.377350330352783,1.1332485675811768,1.2441017627716064,0.4058421850204468,0.8666666666666667,3.6390224522619974e-06,0.5192611217498779
2.3773508071899414,1.133250117301941,1.2441006898880005,0.40584278106689453,0.8666666666666667,3.21421407534217e-06,0.519262433052063
2.377352476119995,1.1332519054412842,1.244100570678711,0.4058435559272766,0.8666666666666667,2.9897064450779e-06,0.519263744354248
2.377352476119995,1.1332534551620483,1.2440990209579468,0.40584415197372437,0.8666666666666667,2.6737920961750206e-06,0.519264817237854
2.3773534297943115,1.133255124092102,1.2440983057022095,0.40584486722946167,0.8666666666666667,2.46551780946902e-06,0.5192660093307495
2.3773536682128906,1.1332560777664185,1.2440975904464722,0.4058452248573303,0.8666666666666667,2.526727257645689e-06,0.5192668437957764
2.377354383468628,1.133257508277893,1.2440968751907349,0.4058457314968109,0.8666666666666667,1.9494079879223136e-06,0.5192677974700928
2.377354621887207,1.13325834274292,1.244096279144287,0.40584608912467957,0.8666666666666667,2.1527873741433723e-06,0.5192685127258301
2.3773555755615234,1.1332597732543945,1.244095802307129,0.40584683418273926,0.8666666666666667,1.6219152030316764e-06,0.5192695260047913
2.3773555755615234,1.1332608461380005,1.244094729423523,0.40584707260131836,0.8666666666666667,1.7199890862684697e-06,0.5192702412605286
2.3773560523986816,1.1332615613937378,1.2440944910049438,0.405847430229187,0.8666666666666667,1.5042060113046318e-06,0.5192708373069763
2.37735652923584,1.1332623958587646,1.2440941333770752,0.40584778785705566,0.8666666666666667,1.3634582956001395e-06,0.5192714333534241
2.37735652923584,1.133263111114502,1.244093418121338,0.4058479964733124,0.8666666666666667,1.2070689763277187e-06,0.5192718505859375
2.377357006072998,1.1332637071609497,1.2440932989120483,0.40584835410118103,0.8666666666666667,1.2504349342634669e-06,0.51927250623703
2.3773574829101562,1.133264183998108,1.2440932989120483,0.4058486223220825,0.8666666666666667,1.2434477412170963e-06,0.5192729234695435
2.377357244491577,1.1332647800445557,1.2440924644470215,0.40584874153137207,0.8666666666666667,8.397474289267848e-07,0.5192732214927673
2.3773574829101562,1.133265495300293,1.2440919876098633,0.40584906935691833,0.8666666666666667,9.253352004634507e-07,0.5192736983299255
2.3773579597473145,1.133265495300293,1.2440924644470215,0.40584897994995117,0.8666666666666667,9.903292266244534e-07,0.5192738175392151
2.3773579597473145,1.1332663297653198,1.2440916299819946,0.4058493971824646,0.8666666666666667,7.074233394632756e-07,0.5192744731903076
2.3773584365844727,1.133266806602478,1.2440916299819946,0.4058495759963989,0.8666666666666667,6.768176490368205e-07,0.5192747116088867
2.3773586750030518,1.1332671642303467,1.244091510772705,0.40584978461265564,0.8666666666666667,8.083423495008901e-07,0.5192750692367554
2.3773579597473145,1.1332671642303467,1.2440907955169678,0.40584978461265564,0.8666666666666667,5.647121383844933e-07,0.5192751288414001
2.37735915184021,1.1332679986953735,1.2440911531448364,0.40585005283355713,0.8666666666666667,6.793921443204454e-07,0.5192756056785583
2.3773584365844727,1.1332677602767944,1.2440906763076782,0.40584999322891235,0.8666666666666667,3.989685524175002e-07,0.5192756652832031
2.37735915184021,1.1332683563232422,1.2440907955169678,0.40585026144981384,0.8666666666666667,5.464664241117134e-07,0.5192760229110718
2.3773584365844727,1.133268117904663,1.2440903186798096,0.4058501720428467,0.8666666666666667,6.096823312873312e-07,0.519275963306427
2.377359390258789,1.1332690715789795,1.2440903186798096,0.40585052967071533,0.8666666666666667,4.6669413222844014e-07,0.5192763805389404
2.377358913421631,1.13326895236969,1.244089961051941,0.405850350856781,0.8666666666666667,5.652489107887959e-07,0.5192762613296509
2.37735915184021,1.1332690715789795,1.2440900802612305,0.4058504104614258,0.8666666666666667,3.843441902517952e-07,0.51927649974823
2.377359390258789,1.1332695484161377,1.2440898418426514,0.4058506488800049,0.8666666666666667,3.3729492088241386e-07,0.5192767381668091
2.377359390258789,1.1332693099975586,1.2440900802612305,0.4058505892753601,0.8666666666666667,6.494508397736354e-07,0.5192766785621643
2.3773601055145264,1.133270025253296,1.2440900802612305,0.4058508574962616,0.8666666666666667,2.2287176193458436e-07,0.5192769765853882
2.37735915184021,1.1332697868347168,1.2440893650054932,0.40585070848464966,0.8666666666666667,1.6242049127868086e-07,0.5192768573760986
2.3773601055145264,1.1332701444625854,1.244089961051941,0.4058508276939392,0.8666666666666667,4.351774407496123e-07,0.5192770957946777
2.377358913421631,1.1332696676254272,1.2440892457962036,0.40585070848464966,0.8666666666666667,4.962489583704155e-07,0.5192769765853882
2.3773601055145264,1.1332699060440063,1.24409019947052,0.4058508574962616,0.8666666666666667,2.435903923014848e-07,0.5192770957946777
2.37735915184021,1.1332701444625854,1.2440890073776245,0.4058508574962616,0.8666666666666667,2.2141787781038147e-07,0.5192772150039673
2.3773598670959473,1.133270263671875,1.2440896034240723,0.40585094690322876,0.8666666666666667,2.3298932205761957e-07,0.5192773342132568
2.377359390258789,1.133270025253296,1.2440893650054932,0.405850887298584,0.8666666666666667,1.702878194009827e-07,0.5192772746086121
2.3773598670959473,1.133270263671875,1.2440896034240723,0.40585097670555115,0.8666666666666667,3.20936749176326e-07,0.5192773938179016
2.3773598670959473,1.133270025253296,1.2440898418426514,0.40585094690322876,0.8666666666666667,2.3683489303039096e-07,0.5192773342132568
2.3773601055145264,1.1332703828811646,1.2440897226333618,0.4058511257171631,0.8666666666666667,3.0746565471417853e-07,0.5192775130271912
2.3773601055145264,1.133270502090454,1.2440896034240723,0.4058510959148407,0.8666666666666667,1.2761981338371697e-07,0.5192775130271912
2.3773601055145264,1.1332707405090332,1.2440893650054932,0.40585118532180786,0.8666666666666667,1.6188491258617432e-07,0.5192775726318359
2.3773598670959473,1.133270502090454,1.2440893650054932,0.40585100650787354,0.8666666666666667,1.7236516214325093e-07,0.5192775726318359
2.3773601055145264,1.1332708597183228,1.2440892457962036,0.40585124492645264,0.8666666666666667,3.239955219669355e-07,0.5192777514457703
2.3773601055145264,1.1332709789276123,1.244089126586914,0.4058511257171631,0.8666666666666667,1.9442207133124612e-07,0.5192776918411255
2.3773598670959473,1.1332707405090332,1.244089126586914,0.40585118532180786,0.8666666666666667,2.3040907137783506e-07,0.5192776918411255
2.377359628677368,1.1332709789276123,1.2440886497497559,0.4058513045310974,0.8666666666666667,2.0659132360378862e-07,0.519277811050415
2.3773598670959473,1.1332709789276123,1.244088888168335,0.40585121512413025,0.8666666666666667,1.4313499718809908e-07,0.519277811050415
2.3773601055145264,1.1332708597183228,1.2440892457962036,0.4058511257171631,0.8666666666666667,7.386096001482656e-08,0.5192777514457703
2.3773598670959473,1.1332707405090332,1.244089126586914,0.4058511257171631,0.8666666666666667,2.0751836871113483e-07,0.5192776918411255
2.3773601055145264,1.1332707405090332,1.2440893650054932,0.4058511257171631,0.8666666666666667,1.617023173139387e-07,0.5192776918411255
2.3773598670959473,1.1332710981369019,1.2440887689590454,0.40585124492645264,0.8666666666666667,1.6074328357262857e-07,0.5192778706550598
2.3773601055145264,1.1332709789276123,1.244089126586914,0.40585124492645264,0.8666666666666667,1.5985878576429968e-07,0.519277811050415
2.3773601055145264,1.1332709789276123,1.244089126586914,0.40585121512413025,0.8666666666666667,1.7219554138137028e-07,0.519277811050415
2.3773598670959473,1.1332710981369019,1.2440887689590454,0.4058513045310974,0.8666666666666667,1.4941569759230333e-07,0.5192778706550598
2.3773598670959473,1.1332709789276123,1.244088888168335,0.40585121512413025,0.8666666666666667,1.3381685448621283e-07,0.519277811050415
2.3773598670959473,1.1332709789276123,1.244088888168335,0.40585118532180786,0.8666666666666667,1.5066078162817576e-07,0.519277811050415
2.3773598670959473,1.1332708597183228,1.2440890073776245,0.40585121512413025,0.8666666666666667,1.835189067378451e-07,0.5192777514457703
2.3773601055145264,1.1332712173461914,1.244088888168335,0.4058513343334198,0.8666666666666667,3.0512663329318457e-07,0.5192779302597046
2.3773598670959473,1.1332709789276123,1.244088888168335,0.40585124492645264,0.8666666666666667,3.057846811316267e-07,0.519277811050415
2.3773601055145264,1.1332709789276123,1.244089126586914,0.40585124492645264,0.8666666666666667,1.7367520399602654e-07,0.5192778706550598
2.377359390258789,1.1332710981369019,1.2440882921218872,0.40585124492645264,0.8666666666666667,1.5446096313098678e-07,0.5192778706550598
2.3773598670959473,1.1332714557647705,1.2440884113311768,0.40585142374038696,0.8666666666666667,1.686056521066348e-07,0.5192780494689941
2.3773601055145264,1.1332707405090332,1.2440893650054932,0.40585121512413025,0.8666666666666667,2.940253409633442e-07,0.519277811050415
2.3773598670959473,1.1332710981369019,1.2440887689590454,0.4058513343334198,0.8666666666666667,2.2007331779150263e-07,0.5192779898643494
2.3773603439331055,1.1332710981369019,1.2440892457962036,0.4058513641357422,0.8666666666666667,1.907436057990708e-07,0.5192779302597046
2.3773601055145264,1.1332712173461914,1.244088888168335,0.4058513045310974,0.8666666666666667,2.1812523698372388e-07,0.5192779302597046
2.3773598670959473,1.1332710981369019,1.2440887689590454,0.4058513045310974,0.8666666666666667,3.4740637033792154e-07,0.5192778706550598
2.3773601055145264,1.1332712173461914,1.244088888168335,0.4058513343334198,0.8666666666666667,3.032340600839234e-07,0.5192779898643494
2.3773598670959473,1.1332709789276123,1.244088888168335,0.40585121512413025,0.8666666666666667,2.0375644282921712e-07,0.519277811050415
2.3773603439331055,1.133271336555481,1.2440890073776245,0.40585142374038696,0.8666666666666667,3.493561280265567e-07,0.5192780494689941
2.3773598670959473,1.1332710981369019,1.2440887689590454,0.4058513045310974,0.8666666666666667,2.349226946307681e-07,0.5192778706550598
2.3773601055145264,1.1332710981369019,1.2440890073776245,0.40585124492645264,0.8666666666666667,1.634544304351948e-07,0.5192779302597046
2.3773603439331055,1.1332709789276123,1.2440893650054932,0.4058513045310974,0.8666666666666667,2.053212853070363e-07,0.5192779302597046
2.3773598670959473,1.1332709789276123,1.244088888168335,0.4058513045310974,0.8666666666666667,2.2767591190131498e-07,0.5192779302597046
2.3773601055145264,1.1332712173461914,1.244088888168335,0.4058513641357422,0.8666666666666667,2.075873339890677e-07,0.5192779898643494
2.3773601055145264,1.1332712173461914,1.244088888168335,0.4058513343334198,0.8666666666666667,1.605732791176706e-07,0.5192779302597046
2.3773603439331055,1.1332710981369019,1.2440892457962036,0.40585124492645264,0.8666666666666667,1.5858365998155932e-07,0.5192779302597046
2.3773598670959473,1.1332712173461914,1.2440886497497559,0.4058513343334198,0.8666666666666667,1.0497367242123801e-07,0.5192780494689941
2.3773601055145264,1.1332709789276123,1.244089126586914,0.40585124492645264,0.8666666666666667,1.6277390102459321e-07,0.519277811050415
2.3773603439331055,1.1332710981369019,1.2440892457962036,0.4058513343334198,0.8666666666666667,8.116758465348539e-08,0.5192779302597046
2.377359390258789,1.1332709789276123,1.2440884113311768,0.4058513045310974,0.8666666666666667,7.363772880353281e-08,0.5192779302597046
2.3773601055145264,1.1332712173461914,1.244088888168335,0.40585142374038696,0.8666666666666667,2.1324369470221427e-07,0.5192780494689941
2.3773598670959473,1.1332710981369019,1.2440887689590454,0.40585124492645264,0.8666666666666667,2.4405903786828276e-07,0.5192779302597046
2.3773603439331055,1.1332709789276123,1.2440893650054932,0.4058513045310974,0.8666666666666667,1.701075973414845e-07,0.5192779302597046
2.3773598670959473,1.1332712173461914,1.2440886497497559,0.4058513045310974,0.8666666666666667,1.6925473289575166e-07,0.5192779302597046
2.3773601055145264,1.1332712173461914,1.244088888168335,0.4058513343334198,0.8666666666666667,1.4483546806332015e-07,0.5192780494689941
2.3773601055145264,1.1332709789276123,1.244089126586914,0.4058513045310974,0.8666666666666667,7.936156976029451e-08,0.5192779302597046
2.3773601055145264,1.1332712173461914,1.244088888168335,0.4058513045310974,0.8666666666666667,1.7389375273069163e-07,0.5192779302597046
2.3773598670959473,1.1332712173461914,1.2440886497497559,0.4058513343334198,0.8666666666666667,1.7940575958164118e-07,0.5192779898643494
2.3773601055145264,1.1332709789276123,1.244089126586914,0.40585118532180786,0.8666666666666667,1.691248456836547e-07,0.519277811050415
2.3773601055145264,1.133271336555481,1.2440887689590454,0.4058513641357422,0.8666666666666667,1.4798634140333888e-07,0.5192780494689941
2.3773601055145264,1.1332709789276123,1.244089126586914,0.40585124492645264,0.8666666666666667,1.327429259845303e-07,0.5192778706550598
2.3773598670959473,1.1332712173461914,1.2440886497497559,0.4058513343334198,0.8666666666666667,4.71264698376217e-08,0.5192779302597046
2.3773601055145264,1.1332712173461914,1.244088888168335,0.4058513641357422,0.8666666666666667,1.4996639663422684e-07,0.5192779898643494
2.3773598670959473,1.1332708597183228,1.2440890073776245,0.40585121512413025,0.8666666666666667,1.5631270855465118e-07,0.519277811050415
2.3773601055145264,1.1332712173461914,1.244088888168335,0.40585142374038696,0.8666666666666667,1.8189582817740302e-07,0.5192780494689941
2.3773598670959473,1.1332709789276123,1.244088888168335,0.40585121512413025,0.8666666666666667,1.9098257553196163e-07,0.519277811050415
2.3773601055145264,1.133271336555481,1.2440887689590454,0.4058513641357422,0.8666666666666667,1.80829957230344e-07,0.5192779898643494
2.3773601055145264,1.1332709789276123,1.244089126586914,0.40585124492645264,0.8666666666666667,1.935262474717092e-07,0.519277811050415
2.3773598670959473,1.1332712173461914,1.2440886497497559,0.40585142374038696,0.8666666666666667,6.816192410497024e-08,0.5192780494689941
2.3773598670959473,1.1332709789276123,1.244088888168335,0.40585124492645264,0.8666666666666667,1.446872488486406e-07,0.519277811050415
2.3773603439331055,1.1332712173461914,1.244089126586914,0.4058513641357422,0.8666666666666667,1.3819237665302353e-07,0.5192779898643494
2.3773598670959473,1.1332710981369019,1.2440887689590454,0.40585124492645264,0.8666666666666667,6.426750331911535e-08,0.5192779302597046
2.3773603439331055,1.1332709789276123,1.2440893650054932,0.4058513641357422,0.8666666666666667,1.6558117010845308e-07,0.5192779302597046
2.3773601055145264,1.1332709789276123,1.244089126586914,0.40585121512413025,0.8666666666666667,1.7797165696720185e-07,0.519277811050415
2.3773598670959473,1.1332712173461914,1.2440886497497559,0.4058513343334198,0.8666666666666667,1.9982491039627348e-07,0.5192780494689941
2.3773603439331055,1.1332709789276123,1.2440893650054932,0.4058513045310974,0.8666666666666667,2.0108426213027997e-07,0.5192779302597046
2.3773601055145264,1.1332712173461914,1.244088888168335,0.40585142374038696,0.8666666666666667,1.8223559550278878e-07,0.5192780494689941
2.3773601055145264,1.1332712173461914,1.244088888168335,0.40585124492645264,0.8666666666666667,1.4485969757060957e-07,0.5192778706550598
2.3773601055145264,1.1332709789276123,1.244089126586914,0.4058513343334198,0.8666666666666667,2.571284483110503e-07,0.5192779898643494
2.3773603439331055,1.1332710981369019,1.2440892457962036,0.4058513045310974,0.8666666666666667,2.9265029866110126e-07,0.5192778706550598
2.3773598670959473,1.1332712173461914,1.2440886497497559,0.4058513343334198,0.8666666666666667,3.0591584732064803e-07,0.5192779898643494
2.3773601055145264,1.1332710981369019,1.2440890073776245,0.4058513045310974,0.8666666666666667,2.136251140427703e-07,0.5192778706550598
2.3773601055145264,1.1332709789276123,1.244089126586914,0.4058513045310974,0.8666666666666667,1.4203594389528007e-07,0.5192779302597046
2.3773601055145264,1.1332710981369019,1.2440890073776245,0.4058513343334198,0.8666666666666667,6.264027518909643e-08,0.5192779302597046
2.3773601055145264,1.1332712173461914,1.244088888168335,0.4058513641357422,0.8666666666666667,1.4650804303073528e-07,0.5192780494689941
2.3773598670959473,1.1332712173461914,1.2440886497497559,0.4058513045310974,0.8666666666666667,1.362360961820741e-07,0.5192779302597046
2.3773603439331055,1.1332709789276123,1.2440893650054932,0.4058513045310974,0.8666666666666667,6.351273640348154e-08,0.5192779302597046
2.3773598670959473,1.1332712173461914,1.2440886497497559,0.4058513641357422,0.8666666666666667,1.465195538230546e-07,0.5192780494689941
2.3773601055145264,1.1332709789276123,1.244089126586914,0.4058513045310974,0.8666666666666667,1.5756566540403583e-07,0.5192778706550598
2.3773603439331055,1.1332709789276123,1.2440893650054932,0.4058513045310974,0.8666666666666667,1.6225412480252999e-07,0.5192779302597046
2.3773601055145264,1.1332712173461914,1.244088888168335,0.4058513343334198,0.8666666666666667,9.309876247698412e-08,0.5192779898643494
2.3773601055145264,1.1332712173461914,1.244088888168335,0.4058513641357422,0.8666666666666667,1.2934289372878993e-07,0.5192779302597046
2.3773601055145264,1.1332709789276123,1.244089126586914,0.40585121512413025,0.8666666666666667,1.5094785510427755e-07,0.519277811050415
2.3773598670959473,1.133271336555481,1.2440885305404663,0.4058513641357422,0.8666666666666667,1.6017294512948865e-07,0.5192779898643494
2.3773601055145264,1.1332709789276123,1.244089126586914,0.40585124492645264,0.8666666666666667,1.5243163886680122e-07,0.519277811050415
2.3773601055145264,1.1332712173461914,1.244088888168335,0.4058513641357422,0.8666666666666667,1.571120691323813e-07,0.5192779302597046
2.3773601055145264,1.1332709789276123,1.244089126586914,0.40585121512413025,0.8666666666666667,1.4529855718592444e-07,0.519277811050415
2.3773603439331055,1.1332712173461914,1.244089126586914,0.4058513641357422,0.8666666666666667,1.6618895415376755e-07,0.5192780494689941
2.3773601055145264,1.1332709789276123,1.244089126586914,0.4058513045310974,0.8666666666666667,1.729013376916555e-07,0.5192779302597046
2.3773598670959473,1.133271336555481,1.2440885305404663,0.4058513343334198,0.8666666666666667,1.465759282837098e-07,0.5192779302597046
2.3773601055145264,1.1332709789276123,1.244089126586914,0.4058513045310974,0.8666666666666667,1.2688353479006764e-07,0.5192778706550598
2.3773603439331055,1.1332709789276123,1.2440893650054932,0.4058513045310974,0.8666666666666667,1.8105427557202347e-07,0.5192779302597046
2.3773598670959473,1.1332710981369019,1.2440887689590454,0.4058513045310974,0.8666666666666667,5.6186305386063395e-08,0.5192779302597046
2.3773601055145264,1.1332709789276123,1.244089126586914,0.4058513045310974,0.8666666666666667,1.5817427367892378e-07,0.519277811050415
2.3773601055145264,1.1332709789276123,1.244089126586914,0.4058513045310974,0.8666666666666667,1.485880858353994e-07,0.5192779302597046
2.3773598670959473,1.1332712173461914,1.2440886497497559,0.4058513343334198,0.8666666666666667,2.0022108060402388e-07,0.5192779898643494
2.3773603439331055,1.1332712173461914,1.244089126586914,0.4058513641357422,0.8666666666666667,1.8286756642282853e-07,0.5192779898643494
2.3773598670959473,1.1332709789276123,1.244088888168335,0.40585124492645264,0.8666666666666667,7.357281361919377e-08,0.5192779302597046
2.3773601055145264,1.1332710981369019,1.2440890073776245,0.4058513641357422,0.8666666666666667,1.821307336058453e-07,0.5192779898643494
2.3773598670959473,1.1332708597183228,1.2440890073776245,0.40585121512413025,0.8666666666666667,1.7847553124283877e-07,0.519277811050415
2.3773601055145264,1.133271336555481,1.2440887689590454,0.40585142374038696,0.8666666666666667,2.2909780739155394e-07,0.5192781090736389
2.3773598670959473,1.1332709789276123,1.244088888168335,0.4058513045310974,0.8666666666666667,2.069331515031081e-07,0.5192778706550598
2.3773603439331055,1.1332712173461914,1.244089126586914,0.40585145354270935,0.8666666666666667,2.1635133862218936e-07,0.5192780494689941
2.3773598670959473,1.1332712173461914,1.2440886497497559,0.4058513045310974,0.8666666666666667,1.4939269021851942e-07,0.5192779898643494
2.3773603439331055,1.1332710981369019,1.2440892457962036,0.4058513045310974,0.8666666666666667,9.138247492046503e-08,0.5192779302597046
2.3773598670959473,1.1332710981369019,1.2440887689590454,0.40585124492645264,0.8666666666666667,8.785275440459372e-08,0.5192779302597046
2.3773601055145264,1.1332712173461914,1.244088888168335,0.4058513641357422,0.8666666666666667,1.5392325281027297e-07,0.5192779898643494
2.3773598670959473,1.1332710981369019,1.2440887689590454,0.4058513343334198,0.8666666666666667,1.4423969219024002e-07,0.5192779898643494
2.3773603439331055,1.1332709789276123,1.2440893650054932,0.40585124492645264,0.8666666666666667,9.893555841244961e-08,0.5192779302597046
2.3773601055145264,1.133271336555481,1.2440887689590454,0.4058513641357422,0.8666666666666667,1.4415071802886814e-07,0.5192780494689941
2.3773598670959473,1.1332712173461914,1.2440886497497559,0.4058513045310974,0.8666666666666667,7.71718760006479e-08,0.5192779302597046
2.3773603439331055,1.1332710981369019,1.2440892457962036,0.4058513343334198,0.8666666666666667,1.2587616993187112e-07,0.5192779898643494
2.3773598670959473,1.1332707405090332,1.244089126586914,0.40585118532180786,0.8666666666666667,1.4771178769024118e-07,0.519277811050415
2.3773603439331055,1.1332714557647705,1.244088888168335,0.40585145354270935,0.8666666666666667,1.663627671177892e-07,0.5192781090736389
2.3773598670959473,1.1332709789276123,1.244088888168335,0.40585121512413025,0.8666666666666667,2.1050583143278345e-07,0.519277811050415
2.3773603439331055,1.1332714557647705,1.244088888168335,0.4058515429496765,0.8666666666666667,2.0479254203564778e-07,0.5192781686782837
2.3773601055145264,1.1332709789276123,1.244089126586914,0.40585121512413025,0.8666666666666667,1.9654791572065733e-07,0.519277811050415
2.3773598670959473,1.1332714557647705,1.2440884113311768,0.40585145354270935,0.8666666666666667,1.4016784177783848e-07,0.5192780494689941
2.3773603439331055,1.1332709789276123,1.2440893650054932,0.40585121512413025,0.8666666666666667,1.3142852139935712e-07,0.519277811050415
2.3773601055145264,1.1332712173461914,1.244088888168335,0.4058513343334198,0.8666666666666667,1.335738772922923e-07,0.5192779302597046
2.3773603439331055,1.1332709789276123,1.2440893650054932,0.4058513045310974,0.8666666666666667,1.3786798547243961e-07,0.5192779302597046
2.3773598670959473,1.1332710981369019,1.2440887689590454,0.4058513343334198,0.8666666666666667,1.3417243849289662e-07,0.5192779302597046
2.3773601055145264,1.1332709789276123,1.244089126586914,0.4058513343334198,0.8666666666666667,1.8411972746434913e-07,0.5192779302597046
2.3773598670959473,1.1332709789276123,1.244088888168335,0.40585124492645264,0.8666666666666667,1.6074794473297516e-07,0.5192779302597046
2.3773601055145264,1.1332708597183228,1.2440892457962036,0.40585124492645264,0.8666666666666667,1.9233702630572225e-07,0.5192779302597046
2.3773603439331055,1.1332710981369019,1.2440892457962036,0.4058513343334198,0.8666666666666667,1.5670140385282139e-07,0.5192779302597046
2.3773598670959473,1.1332710981369019,1.2440887689590454,0.4058513045310974,0.8666666666666667,1.293997087259413e-07,0.5192779302597046
2.3773601055145264,1.1332710981369019,1.2440890073776245,0.4058513045310974,0.8666666666666667,2.051863958740796e-07,0.5192779302597046
2.3773598670959473,1.1332712173461914,1.2440886497497559,0.4058513641357422,0.8666666666666667,2.2762991136460187e-07,0.5192779898643494
2.3773603439331055,1.1332710981369019,1.2440892457962036,0.4058513343334198,0.8666666666666667,1.5713989398591366e-07,0.5192779302597046
2.3773598670959473,1.1332712173461914,1.2440886497497559,0.4058513343334198,0.8666666666666667,1.863386387412902e-07,0.5192779898643494
2.3773603439331055,1.1332709789276123,1.2440893650054932,0.4058513045310974,0.8666666666666667,1.1600541682810217e-07,0.5192779302597046
2.3773598670959473,1.1332710981369019,1.2440887689590454,0.4058513641357422,0.8666666666666667,1.507133475797673e-07,0.5192779898643494
2.3773603439331055,1.1332714557647705,1.244088888168335,0.40585142374038696,0.8666666666666667,2.382097505915226e-07,0.5192781090736389
2.3773598670959473,1.1332709789276123,1.244088888168335,0.40585124492645264,0.8666666666666667,3.442660556629562e-07,0.519277811050415
2.3773601055145264,1.1332712173461914,1.244088888168335,0.4058513343334198,0.8666666666666667,2.1197820387897082e-07,0.5192780494689941
2.3773601055145264,1.1332710981369019,1.2440890073776245,0.4058513045310974,0.8666666666666667,1.6797403645796294e-07,0.5192779302597046
2.3773601055145264,1.1332712173461914,1.244088888168335,0.4058513343334198,0.8666666666666667,1.2507224766977743e-07,0.5192779898643494
2.3773601055145264,1.1332710981369019,1.2440890073776245,0.4058513045310974,0.8666666666666667,1.1734673677210594e-07,0.5192779302597046
2.3773598670959473,1.1332709789276123,1.244088888168335,0.40585124492645264,0.8666666666666667,1.2935970516991802e-07,0.5192779302597046
2.3773601055145264,1.1332712173461914,1.244088888168335,0.40585142374038696,0.8666666666666667,6.054219880979872e-08,0.5192780494689941
2.3773601055145264,1.1332709789276123,1.244089126586914,0.4058513343334198,0.8666666666666667,9.604240602811842e-08,0.5192779302597046
2.3773598670959473,1.1332708597183228,1.2440890073776245,0.40585124492645264,0.8666666666666667,1.947839223248593e-07,0.519277811050415
2.3773601055145264,1.1332708597183228,1.2440892457962036,0.4058513045310974,0.8666666666666667,1.7063176471765473e-07,0.5192779302597046
2.3773601055145264,1.1332710981369019,1.2440890073776245,0.4058513343334198,0.8666666666666667,1.5565943556339334e-07,0.5192780494689941
2.3773603439331055,1.1332710981369019,1.2440892457962036,0.4058513343334198,0.8666666666666667,3.15703545084034e-07,0.5192779302597046
2.3773598670959473,1.1332714557647705,1.2440884113311768,0.40585142374038696,0.8666666666666667,2.286309239707407e-07,0.5192780494689941
2.3773603439331055,1.1332709789276123,1.2440893650054932,0.4058513045310974,0.8666666666666667,1.6010901049412496e-07,0.5192779302597046
2.3773601055145264,1.133271336555481,1.2440887689590454,0.4058513641357422,0.8666666666666667,1.5693879618083884e-07,0.5192779898643494
2.3773598670959473,1.1332709789276123,1.244088888168335,0.40585121512413025,0.8666666666666667,1.5615803761193092e-07,0.5192778706550598
2.3773601055145264,1.133271336555481,1.2440887689590454,0.4058513641357422,0.8666666666666667,1.5932542396512872e-07,0.5192779898643494
2.3773601055145264,1.1332708597183228,1.2440892457962036,0.40585121512413025,0.8666666666666667,0.13648958504199982,0.519277811050415
2.3773598670959473,1.1332712173461914,1.2440886497497559,0.4058513641357422,0.8666666666666667,0.09903848171234131,0.5192779898643494
1.2895958423614502,0.7349922060966492,0.554603636264801,0.5952740907669067,0.9333333333333333,0.07173167914152145,0.7700537443161011
1.3662829399108887,0.731120765209198,0.6351621747016907,0.5121882557868958,0.9,0.05980072170495987,0.7223107218742371
1.389254093170166,0.6960849761962891,0.693169116973877,0.4527565836906433,0.9,0.17372682690620422,0.6345245838165283
1.361581802368164,0.7301427721977234,0.6314390301704407,0.44521746039390564,0.9,0.11269480735063553,0.5977240800857544
1.3525731563568115,0.7834289073944092,0.5691442489624023,0.4721432328224182,0.9333333333333333,0.1041313111782074,0.6182514429092407
1.4662179946899414,1.0022903680801392,0.46392762660980225,0.5364627838134766,0.9333333333333333,0.08462247997522354,0.7598618865013123
1.3910958766937256,0.8667091131210327,0.5243867635726929,0.5765188932418823,0.9333333333333333,0.07729196548461914,0.7866722941398621
1.393080472946167,0.7521945238113403,0.6408859491348267,0.507594883441925,0.9333333333333333,0.07008694857358932,0.695077121257782
1.4150359630584717,0.7792413234710693,0.6357946395874023,0.4899933934211731,0.9333333333333333,0.0636853575706482,0.6193124055862427
1.4308451414108276,0.8447988033294678,0.5860463380813599,0.5226300954818726,0.9333333333333333,0.04240580275654793,0.6386046409606934
1.445359230041504,0.868172287940979,0.5771869421005249,0.5614719986915588,0.9333333333333333,0.03850927576422691,0.655032753944397
1.5079238414764404,0.8743560314178467,0.6335678100585938,0.5829542875289917,0.9333333333333333,0.036434728652238846,0.6499829292297363
1.6071971654891968,0.9149848818778992,0.6922122836112976,0.586077094078064,0.9333333333333333,0.03234642744064331,0.6409291625022888
1.6819051504135132,0.9026545286178589,0.7792506217956543,0.555855393409729,0.9333333333333333,0.04641490802168846,0.6049094200134277
1.7362884283065796,0.874967098236084,0.8613213300704956,0.5011134743690491,0.9333333333333333,0.053031474351882935,0.5584970712661743
1.8167098760604858,0.8665332198143005,0.9501766562461853,0.43492698669433594,0.9333333333333333,0.07040179520845413,0.5109653472900391
1.8362407684326172,0.8994545936584473,0.9367861747741699,0.4114219546318054,0.9333333333333333,0.06475480645895004,0.4935336709022522
1.7977426052093506,1.0109379291534424,0.7868046760559082,0.4202190041542053,0.9333333333333333,0.05732015147805214,0.5165396928787231
1.7477388381958008,1.0493993759155273,0.6983394622802734,0.4353567957878113,0.9333333333333333,0.05722958594560623,0.5392810702323914
1.7175488471984863,1.0955944061279297,0.6219544410705566,0.4732871651649475,0.9333333333333333,0.05212125554680824,0.5883293151855469
1.7134002447128296,1.1944246292114258,0.5189756155014038,0.4940875172615051,0.9333333333333333,0.044320330023765564,0.6198830604553223
1.7192825078964233,1.2558798789978027,0.4634026288986206,0.5100117921829224,0.9333333333333333,0.043895550072193146,0.6517072916030884
1.7098417282104492,1.3319096565246582,0.377932071685791,0.5334299802780151,0.9333333333333333,0.036200884729623795,0.6745655536651611
1.7289388179779053,1.3668421506881714,0.3620966672897339,0.5230956673622131,0.9333333333333333,0.039752211421728134,0.6521205306053162
1.7239269018173218,1.405241847038269,0.31868505477905273,0.5417253971099854,0.9333333333333333,0.04112799093127251,0.6597470641136169
1.7466892004013062,1.435072660446167,0.31161653995513916,0.5484179258346558,0.9333333333333333,0.040200125426054,0.6564704179763794
1.7278766632080078,1.410681962966919,0.31719470024108887,0.5640413761138916,0.9333333333333333,0.044753946363925934,0.6697601079940796
1.7177867889404297,1.4411505460739136,0.2766362428665161,0.5841121673583984,0.9333333333333333,0.05536269769072533,0.6824843883514404
1.697568655014038,1.4630563259124756,0.2345123291015625,0.6147733926773071,0.9333333333333333,0.04707961902022362,0.7070481777191162
1.6576584577560425,1.414308786392212,0.24334967136383057,0.6241788268089294,0.9333333333333333,0.08518639951944351,0.7156538367271423
1.6226766109466553,1.3515995740890503,0.271077036857605,0.6195273399353027,0.9333333333333333,0.041568074375391006,0.7113556265830994
1.597679853439331,1.3061223030090332,0.29155755043029785,0.6069599390029907,0.9333333333333333,0.08252362906932831,0.7013517618179321
1.5800836086273193,1.3006047010421753,0.27947890758514404,0.5975221395492554,0.9333333333333333,0.059941742569208145,0.6910750269889832
1.5785646438598633,1.2758830785751343,0.302681565284729,0.584246039390564,0.9333333333333333,0.05068429931998253,0.6836504340171814
1.546653151512146,1.2384440898895264,0.30820906162261963,0.5699338316917419,0.9333333333333333,0.041722942143678665,0.6875247955322266
1.533491849899292,1.2318413257598877,0.3016505241394043,0.5488214492797852,0.9333333333333333,0.049349211156368256,0.6828562617301941
1.5251487493515015,1.2176322937011719,0.3075164556503296,0.5212608575820923,0.9333333333333333,0.05255584046244621,0.666109561920166
1.5081218481063843,1.1912171840667725,0.3169046640396118,0.4938553273677826,0.9333333333333333,0.06100217252969742,0.6388024091720581
1.5155436992645264,1.162787675857544,0.3527560234069824,0.4750380218029022,0.9,0.0689145177602768,0.5994788408279419
1.575270652770996,1.1865363121032715,0.3887343406677246,0.4712280035018921,0.9,0.05867404863238335,0.5824235677719116
1.636522650718689,1.253861904144287,0.38266074657440186,0.48061510920524597,0.9,0.028433654457330704,0.604135274887085
1.7278497219085693,1.3110005855560303,0.41684913635253906,0.4866177439689636,0.9,0.04353360831737518,0.6135846376419067
1.7849197387695312,1.3202393054962158,0.46468043327331543,0.48501265048980713,0.9,0.042595066130161285,0.6089734435081482
1.7701524496078491,1.3484270572662354,0.42172539234161377,0.49319958686828613,0.8666666666666667,0.04541080817580223,0.6223318576812744
1.756068468093872,1.3482871055603027,0.40778136253356934,0.500255823135376,0.8666666666666667,0.04817936569452286,0.6342256665229797
1.7305631637573242,1.3321447372436523,0.3984184265136719,0.4940931499004364,0.8666666666666667,0.04432579502463341,0.6207115650177002
1.7159910202026367,1.3214199542999268,0.39457106590270996,0.4788399934768677,0.8666666666666667,0.050266195088624954,0.5807187557220459
1.7073981761932373,1.3319566249847412,0.3754415512084961,0.4748862385749817,0.8666666666666667,0.04909830540418625,0.5488326549530029
1.6920926570892334,1.321098804473877,0.37099385261535645,0.5073240995407104,0.8666666666666667,0.054783035069704056,0.5773254036903381
1.7108793258666992,1.326601266860962,0.3842780590057373,0.5349118113517761,0.8666666666666667,0.04648159444332123,0.5999698638916016
1.7206305265426636,1.3356761932373047,0.3849543333053589,0.5385448932647705,0.8666666666666667,0.05122436210513115,0.5986242294311523
1.7625699043273926,1.3914568424224854,0.3711130619049072,0.5460611581802368,0.8666666666666667,0.04835358262062073,0.6081745028495789
1.8099216222763062,1.4191253185272217,0.3907963037490845,0.5297691226005554,0.8666666666666667,0.04331132769584656,0.5933484435081482
1.8604686260223389,1.476358413696289,0.3841102123260498,0.5184074640274048,0.8666666666666667,0.03689996898174286,0.5774242281913757
1.9053657054901123,1.5406068563461304,0.36475884914398193,0.5324461460113525,0.8666666666666667,0.035138439387083054,0.5885131359100342
1.9233505725860596,1.5848805904388428,0.3384699821472168,0.5526261925697327,0.8666666666666667,0.033817462623119354,0.6052541732788086
1.9155172109603882,1.593013048171997,0.3225041627883911,0.53187096118927,0.8666666666666667,0.03227042406797409,0.5897914171218872
1.89677894115448,1.5981768369674683,0.2986021041870117,0.517234742641449,0.8666666666666667,0.02347436361014843,0.5734614729881287
1.8898271322250366,1.5922300815582275,0.2975970506668091,0.5147041082382202,0.8666666666666667,0.02558286488056183,0.5683789253234863
1.8955018520355225,1.581753134727478,0.31374871730804443,0.5197712182998657,0.8666666666666667,0.03520062193274498,0.5742754340171814
1.9111279249191284,1.5887049436569214,0.32242298126220703,0.5395748615264893,0.8666666666666667,0.027611829340457916,0.6048561334609985
1.9518102407455444,1.6073808670043945,0.3444293737411499,0.5793799161911011,0.8666666666666667,0.04255281388759613,0.6570767760276794
2.0057504177093506,1.6123785972595215,0.3933718204498291,0.5964946150779724,0.8666666666666667,0.06203414499759674,0.6673768758773804
2.030125617980957,1.5777233839035034,0.4524022340774536,0.5709928870201111,0.8666666666666667,0.057470958679914474,0.6353572607040405
2.053177833557129,1.552635908126831,0.5005419254302979,0.5427428483963013,0.9,0.062480244785547256,0.6040036082267761
2.0750722885131836,1.502328634262085,0.5727436542510986,0.5169112086296082,0.9,0.06211378052830696,0.5799671411514282
2.0609798431396484,1.4652981758117676,0.5956816673278809,0.505384624004364,0.8666666666666667,0.052987970411777496,0.5673375129699707
2.011420249938965,1.4197653532028198,0.591654896736145,0.5077665448188782,0.8666666666666667,0.05055658146739006,0.5681341886520386
1.9809870719909668,1.3809113502502441,0.6000757217407227,0.5060501098632812,0.8666666666666667,0.04232685640454292,0.5645904541015625
1.9786109924316406,1.2728321552276611,0.7057788372039795,0.49178314208984375,0.8666666666666667,0.0378514863550663,0.5467268824577332
1.9880613088607788,1.251690149307251,0.7363711595535278,0.4890361428260803,0.8666666666666667,0.03904075548052788,0.5407570004463196
2.0438013076782227,1.2746617794036865,0.7691395282745361,0.4929566979408264,0.8666666666666667,0.04181661829352379,0.5468688011169434
2.0761637687683105,1.2839603424072266,0.792203426361084,0.49967870116233826,0.8666666666666667,0.029640663415193558,0.5571115016937256
2.0897982120513916,1.2741093635559082,0.8156888484954834,0.5090374946594238,0.8666666666666667,0.0572398379445076,0.5686215162277222
2.091606616973877,1.2469122409820557,0.8446943759918213,0.5193866491317749,0.8666666666666667,0.04960402473807335,0.5789395570755005
2.1125895977020264,1.2771037817001343,0.8354858160018921,0.531696081161499,0.8666666666666667,0.061211731284856796,0.5887250304222107
2.118049144744873,1.2577080726623535,0.8603410720825195,0.541225790977478,0.8666666666666667,0.09284951537847519,0.5959538817405701
2.114400863647461,1.2542260885238647,0.8601747751235962,0.5480386018753052,0.8666666666666667,0.07596427947282791,0.6020604372024536
2.1221816539764404,1.2496131658554077,0.8725684881210327,0.5526869297027588,0.8666666666666667,0.05755244567990303,0.6082297563552856
2.1614673137664795,1.2143079042434692,0.9471594095230103,0.557429850101471,0.8666666666666667,0.04974138364195824,0.6157299876213074
2.213454484939575,1.2055073976516724,1.0079470872879028,0.5611554384231567,0.8666666666666667,0.0435776524245739,0.622347354888916
2.2111387252807617,1.2018938064575195,1.0092449188232422,0.5361368656158447,0.8666666666666667,0.034952275454998016,0.6159464120864868
2.12568998336792,1.1793239116668701,0.9463660717010498,0.47322556376457214,0.8666666666666667,0.0401015505194664,0.5791171789169312
2.1115896701812744,1.1490693092346191,0.9625203609466553,0.42126235365867615,0.8666666666666667,0.02433486096560955,0.5305585861206055
2.1613378524780273,1.0595037937164307,1.1018340587615967,0.38703641295433044,0.8666666666666667,0.021973730996251106,0.4768933951854706
2.1703450679779053,1.0302084684371948,1.1401365995407104,0.44583654403686523,0.8666666666666667,0.025082817301154137,0.5448991060256958
2.0744903087615967,1.0183720588684082,1.0561182498931885,0.5071539878845215,0.8666666666666667,0.01728200539946556,0.6022653579711914
2.0949158668518066,1.1008579730987549,0.9940578937530518,0.5383993983268738,0.8666666666666667,0.03521948680281639,0.6326152682304382
2.1217219829559326,1.1385011672973633,0.9832208156585693,0.546009361743927,0.8666666666666667,0.04640118405222893,0.6401267051696777
2.137561321258545,1.163444995880127,0.974116325378418,0.557375967502594,0.8666666666666667,0.045804355293512344,0.6513491868972778
2.1474313735961914,1.1794095039367676,0.9680218696594238,0.5706093311309814,0.8666666666666667,0.03824886679649353,0.6641573905944824
2.1502151489257812,1.1854617595672607,0.9647533893585205,0.5848647952079773,0.8666666666666667,0.03157564252614975,0.6776136159896851
2.155214309692383,1.190272569656372,0.9649417400360107,0.5987383127212524,0.8666666666666667,0.025441132485866547,0.6903982162475586
2.1610355377197266,1.194429636001587,0.9666059017181396,0.6113916039466858,0.8666666666666667,0.018998362123966217,0.7018081545829773
2.1662955284118652,1.1966625452041626,0.9696329832077026,0.6220990419387817,0.8666666666666667,0.014587735757231712,0.7115058898925781
2.1690685749053955,1.1946310997009277,0.9744374752044678,0.6301062107086182,0.8666666666666667,0.013799576088786125,0.7192344665527344
2.1695899963378906,1.1889851093292236,0.980604887008667,0.6352542638778687,0.8666666666666667,0.013104746118187904,0.7249828577041626
2.169065237045288,1.1847889423370361,0.984276294708252,0.6384089589118958,0.8666666666666667,0.011745681054890156,0.7288758754730225
2.16534423828125,1.1668856143951416,0.9984586238861084,0.6379849910736084,0.8666666666666667,0.006435724440962076,0.7314469218254089
2.1607184410095215,1.1462996006011963,1.0144188404083252,0.6362910270690918,0.8666666666666667,0.005235408898442984,0.7330689430236816
2.1551356315612793,1.1220972537994385,1.0330383777618408,0.634148359298706,0.8666666666666667,0.006084698252379894,0.7339155077934265
2.1513118743896484,1.0996092557907104,1.051702618598938,0.632279098033905,0.8666666666666667,0.010540801100432873,0.7337236404418945
2.154116630554199,1.082423448562622,1.0716931819915771,0.6296973824501038,0.8666666666666667,0.02686120942234993,0.7325201034545898
2.1578176021575928,1.0614402294158936,1.0963773727416992,0.6259932518005371,0.8666666666666667,0.02323775924742222,0.7306458950042725
2.158878803253174,1.0302648544311523,1.1286139488220215,0.619900643825531,0.8666666666666667,0.017102481797337532,0.727283239364624
2.1539478302001953,0.9811689853668213,1.172778844833374,0.6094799041748047,0.8666666666666667,0.03956158831715584,0.7209917902946472
2.153830051422119,0.939313530921936,1.214516520500183,0.5942456722259521,0.8666666666666667,0.03867792338132858,0.709467887878418
2.1597201824188232,0.9108003377914429,1.2489198446273804,0.5760213136672974,0.8333333333333334,0.03475688025355339,0.6932291984558105
2.1642091274261475,0.8825756311416626,1.2816334962844849,0.5566619038581848,0.8333333333333334,0.035690177232027054,0.6747733354568481
2.169316053390503,0.8617287874221802,1.3075872659683228,0.5400872230529785,0.8333333333333334,0.023381736129522324,0.6577150225639343
2.174870014190674,0.8447937369346619,1.330076277256012,0.5273443460464478,0.8333333333333334,0.014700549654662609,0.6441431045532227
2.1778030395507812,0.8220000267028809,1.3558030128479004,0.5143011808395386,0.8333333333333334,0.012515287846326828,0.6317731738090515
2.1825621128082275,0.7984890937805176,1.38407301902771,0.49874529242515564,0.8333333333333334,0.013882611878216267,0.6181865930557251
2.1881134510040283,0.780009925365448,1.4081035256385803,0.48172420263290405,0.8333333333333334,0.0208901297301054,0.6040742993354797
2.1945254802703857,0.7690936923027039,1.4254317879676819,0.4644181728363037,0.8333333333333334,0.03705698996782303,0.5897216200828552
2.199795722961426,0.7583631873130798,1.441432535648346,0.44680583477020264,0.8333333333333334,0.04745854064822197,0.5748100280761719
2.2275404930114746,0.750278890132904,1.4772616028785706,0.4305976629257202,0.8333333333333334,0.05474982038140297,0.5589489340782166
2.254408597946167,0.7431542873382568,1.5112543106079102,0.4178435206413269,0.8333333333333334,0.08333447575569153,0.5457819104194641
2.2848148345947266,0.7312372922897339,1.5535775423049927,0.40454035997390747,0.8333333333333334,0.07855632156133652,0.5310827493667603
2.3135924339294434,0.7140014171600342,1.5995910167694092,0.390250027179718,0.8333333333333334,0.05275299400091171,0.5125532746315002
2.3411760330200195,0.6831097602844238,1.6580662727355957,0.36773523688316345,0.8333333333333334,0.0358022078871727,0.4832029938697815
2.368669271469116,0.653542160987854,1.7151271104812622,0.34478360414505005,0.8333333333333334,0.08494038879871368,0.45859295129776
2.4096274375915527,0.6417362093925476,1.7678912281990051,0.33818408846855164,0.8333333333333334,0.08790776133537292,0.4516899585723877
2.4921398162841797,0.6369882822036743,1.8551515340805054,0.33192795515060425,0.8333333333333334,0.10533754527568817,0.44739779829978943
1.8192965984344482,0.3968021869659424,1.4224944114685059,0.3580743968486786,0.8333333333333334,0.11194708198308945,0.48242196440696716
1.7749570608139038,0.3787996768951416,1.3961573839187622,0.32022625207901,0.8333333333333334,0.11334019154310226,0.4583549201488495
1.7282047271728516,0.4228055477142334,1.3053991794586182,0.330608069896698,0.8333333333333334,0.10752848535776138,0.47101911902427673
1.7027528285980225,0.4731704592704773,1.2295823693275452,0.34106969833374023,0.8333333333333334,0.10143683105707169,0.48709210753440857
1.6789605617523193,0.5226776599884033,1.156282901763916,0.3457967936992645,0.8666666666666667,0.09248218685388565,0.5046888589859009
1.673352599143982,0.5873066782951355,1.0860459208488464,0.35549837350845337,0.9,0.09156081080436707,0.5206749439239502
1.6958892345428467,0.6770111322402954,1.0188781023025513,0.3789452910423279,0.9,0.08146162331104279,0.5401824712753296
1.6842947006225586,0.8018324375152588,0.8824622631072998,0.4044008255004883,0.9,0.08571204543113708,0.56988525390625
1.6507365703582764,0.946987509727478,0.7037490606307983,0.4334038197994232,0.8666666666666667,0.11034935712814331,0.5908336639404297
1.5864176750183105,1.0398228168487549,0.5465948581695557,0.45318686962127686,0.8666666666666667,0.33234819769859314,0.5977995991706848
1.4821971654891968,1.0437729358673096,0.4384242296218872,0.4544704854488373,0.8666666666666667,0.13295690715312958,0.5820870995521545
1.3759816884994507,1.067534327507019,0.30844736099243164,0.4702388644218445,0.8666666666666667,0.13117317855358124,0.59499192237854
1.2945894002914429,1.0787761211395264,0.2158132791519165,0.4868568778038025,0.9,0.14290067553520203,0.5979185104370117
1.3404096364974976,1.0433663129806519,0.2970433235168457,0.5334643125534058,0.9,0.12200723588466644,0.6744834184646606
1.4226287603378296,1.0957984924316406,0.32683026790618896,0.5507628321647644,0.9,0.12505580484867096,0.6972765922546387
1.4557840824127197,1.2729438543319702,0.1828402280807495,0.5563258528709412,0.9,0.17593397200107574,0.6858029365539551
1.3717622756958008,1.2334144115447998,0.13834786415100098,0.5553879141807556,0.8666666666666667,0.061121273785829544,0.6585028171539307
1.2182343006134033,1.3253833055496216,-0.10714900493621826,0.5894496440887451,0.8666666666666667,0.07389642298221588,0.6959263682365417
1.1054552793502808,1.2973542213439941,-0.19189894199371338,0.6398406624794006,0.8666666666666667,0.07738380134105682,0.7367421984672546
1.1488287448883057,1.1849753856658936,-0.03614664077758789,0.6502379775047302,0.9,0.07525410503149033,0.7297824621200562
1.1501520872116089,1.2295823097229004,-0.0794302225112915,0.6772027015686035,0.9,0.09024087339639664,0.7609376907348633
1.0833406448364258,1.237175703048706,-0.15383505821228027,0.7078654170036316,0.9,0.13242095708847046,0.8069181442260742
1.0400129556655884,1.2931119203567505,-0.2530989646911621,0.7315497398376465,0.9,0.14874567091464996,0.8334726691246033
0.9716665148735046,1.387781023979187,-0.4161145091056824,0.7532376050949097,0.9,0.13629433512687683,0.8553592562675476
0.9179967641830444,1.4723942279815674,-0.554397463798523,0.7779130935668945,0.9,0.11317496746778488,0.8811416625976562
0.8284127116203308,1.5672811269760132,-0.7388684153556824,0.760783851146698,0.9,0.09224598109722137,0.8772275447845459
0.8849819898605347,1.7264633178710938,-0.8414813280105591,0.7515644431114197,0.9,0.07901851087808609,0.8677815198898315
0.8493565320968628,1.7768158912658691,-0.9274593591690063,0.7641743421554565,0.9,0.05266952142119408,0.8823319673538208
0.8571354150772095,1.8629190921783447,-1.0057836771011353,0.7901839017868042,0.9,0.04133313149213791,0.8832191228866577
0.8893289566040039,1.923558235168457,-1.0342292785644531,0.7846101522445679,0.8666666666666667,0.03775881603360176,0.8633095622062683
0.9022602438926697,1.9474198818206787,-1.045159637928009,0.7763273119926453,0.9,0.04989279434084892,0.8432190418243408
0.8883928656578064,1.912062644958496,-1.0236697793006897,0.7747887969017029,0.9,0.048025984317064285,0.8378087282180786
0.8337780833244324,1.8954102993011475,-1.061632215976715,0.7770168781280518,0.9333333333333333,0.041600584983825684,0.8384599089622498
0.7895603179931641,1.9044971466064453,-1.1149368286132812,0.7852444052696228,0.9333333333333333,0.03657415136694908,0.8468770980834961
0.7761101126670837,1.9648160934448242,-1.1887059807777405,0.7946200370788574,0.9333333333333333,0.03558263182640076,0.8610655069351196
0.7679827213287354,2.004563093185425,-1.2365803718566895,0.7987598180770874,0.9333333333333333,0.030342694371938705,0.8705424070358276
0.783098578453064,2.023038387298584,-1.23993980884552,0.8048689365386963,0.9333333333333333,0.03339877724647522,0.8793639540672302
0.8073840141296387,2.0396313667297363,-1.2322473526000977,0.8147987723350525,0.9333333333333333,0.038861311972141266,0.8906027674674988
0.8103582859039307,2.007962942123413,-1.1976046562194824,0.8127222061157227,0.9333333333333333,0.041860394179821014,0.8802355527877808
0.820604681968689,2.010626792907715,-1.1900221109390259,0.8173471689224243,0.9333333333333333,0.04425445944070816,0.8787961006164551
0.8183637857437134,1.9961152076721191,-1.1777514219284058,0.8136085271835327,0.9333333333333333,0.05196624621748924,0.8714243173599243
0.8241971731185913,1.9873560667037964,-1.163158893585205,0.8098036050796509,0.9333333333333333,0.061615973711013794,0.8615896105766296
0.8250671625137329,1.9797077178955078,-1.154640555381775,0.8121610879898071,0.9333333333333333,0.03766343370079994,0.8607991933822632
0.8271951675415039,1.9912790060043335,-1.1640838384628296,0.8228859901428223,0.9333333333333333,0.03623504191637039,0.8687744140625
0.838333010673523,2.0345232486724854,-1.1961902379989624,0.8356871604919434,0.9333333333333333,0.03841303661465645,0.8765910863876343
0.8847011923789978,2.1099822521209717,-1.2252810597419739,0.8541901111602783,0.9333333333333333,0.03213169425725937,0.8892054557800293
0.887814998626709,2.1181552410125732,-1.2303402423858643,0.8600939512252808,0.9333333333333333,0.027606504037976265,0.8946418762207031
0.8959425687789917,2.133690118789673,-1.2377475500106812,0.8657614588737488,0.9333333333333333,0.044446613639593124,0.8994185328483582
0.8891789317131042,2.109027624130249,-1.2198486924171448,0.8634330630302429,0.9333333333333333,0.05027065798640251,0.8968209028244019
0.9210864305496216,2.123767852783203,-1.2026814222335815,0.8628255128860474,0.9333333333333333,0.06319413334131241,0.8964282870292664
0.9438923597335815,2.082824230194092,-1.1389318704605103,0.8385152816772461,0.9333333333333333,0.08437316864728928,0.8731557130813599
0.9862372279167175,2.1679415702819824,-1.181704342365265,0.8472450971603394,0.9333333333333333,0.061316587030887604,0.8816143870353699
1.007049560546875,2.071871757507324,-1.0648221969604492,0.794439971446991,0.9333333333333333,0.07166770100593567,0.8247854113578796
1.0694093704223633,2.221564292907715,-1.1521549224853516,0.8312734365463257,0.9333333333333333,0.06997155398130417,0.8734298944473267
1.0776007175445557,2.0885822772979736,-1.010981559753418,0.777877926826477,0.9333333333333333,0.08350563049316406,0.8119732737541199
1.1188445091247559,2.228410243988037,-1.1095657348632812,0.8185567259788513,0.9333333333333333,0.06890612840652466,0.8757612705230713
1.0723652839660645,2.0653023719787598,-0.9929370880126953,0.7798148989677429,0.9333333333333333,0.10873182117938995,0.8297578692436218
1.1076695919036865,2.1897494792938232,-1.0820798873901367,0.8179540634155273,0.9333333333333333,0.07944952696561813,0.8878900408744812
1.0065844058990479,1.9924300909042358,-0.985845685005188,0.78371262550354,0.9333333333333333,0.09688868373632431,0.8585650324821472
1.0818655490875244,2.095320224761963,-1.0134546756744385,0.7950441241264343,0.9333333333333333,0.0857195034623146,0.8741940259933472
0.9715999364852905,1.9225009679794312,-0.9509010314941406,0.730343222618103,0.9333333333333333,0.07585357874631882,0.8276705741882324
1.078829050064087,2.039311170578003,-0.960482120513916,0.7308306694030762,0.9333333333333333,0.10877597332000732,0.8120445013046265
0.9672991633415222,1.916430950164795,-0.9491317868232727,0.6974491477012634,0.9333333333333333,0.09473517537117004,0.7785972356796265
1.0468940734863281,2.0473411083221436,-1.0004470348358154,0.71767258644104,0.9333333333333333,0.108548603951931,0.8067581057548523
0.9116918444633484,1.8135335445404053,-0.9018417000770569,0.6637272834777832,0.9,0.08365698158740997,0.7777323722839355
1.0520247220993042,1.9148435592651367,-0.8628188371658325,0.6931650042533875,0.9,0.05977034941315651,0.8203915953636169
1.0768966674804688,1.6685322523117065,-0.5916355848312378,0.6462044715881348,0.9,0.07820148020982742,0.7531353235244751
1.2716412544250488,1.6417549848556519,-0.370113730430603,0.6338359117507935,0.9,0.06351733952760696,0.7359320521354675
1.2966574430465698,1.5338900089263916,-0.23723256587982178,0.6213452816009521,0.9,0.07746285200119019,0.7229496836662292
1.4462785720825195,1.4870437383651733,-0.04076516628265381,0.6128771305084229,0.9,0.08471120893955231,0.7314122915267944
1.5004503726959229,1.438042402267456,0.0624079704284668,0.6160578727722168,0.9,0.08710748702287674,0.7434806823730469
1.5881083011627197,1.4851950407028198,0.1029132604598999,0.6323286294937134,0.9,0.07176722586154938,0.7509027719497681
1.5812811851501465,1.4646577835083008,0.1166234016418457,0.6368809938430786,0.9,0.05728571489453316,0.7485236525535583
1.6344285011291504,1.443938970565796,0.1904895305633545,0.6227434873580933,0.9,0.04744946211576462,0.7345711588859558
1.6445410251617432,1.4214961528778076,0.22304487228393555,0.6096606850624084,0.9,0.03642408177256584,0.7146748900413513
1.6755403280258179,1.438759207725525,0.23678112030029297,0.6338498592376709,0.8333333333333334,0.03733918070793152,0.7353898882865906
1.6896893978118896,1.4221667051315308,0.2675226926803589,0.6430392265319824,0.8333333333333334,0.05938026309013367,0.7441840171813965
1.7070322036743164,1.401467204093933,0.3055649995803833,0.6418284177780151,0.8333333333333334,0.0880899429321289,0.7418907880783081
1.7258925437927246,1.3413113355636597,0.38458120822906494,0.6254209280014038,0.8333333333333334,0.0748058408498764,0.7237603068351746
1.7602699995040894,1.2500641345977783,0.510205864906311,0.600383460521698,0.8333333333333334,0.051442988216876984,0.6959661245346069
1.7862834930419922,1.1798057556152344,0.6064777374267578,0.5935415029525757,0.8333333333333334,0.03959178924560547,0.6907720565795898
1.8378307819366455,1.1525019407272339,0.6853288412094116,0.6060700416564941,0.8333333333333334,0.03631060943007469,0.702932596206665
1.89170241355896,1.1511095762252808,0.7405928373336792,0.6133451461791992,0.8333333333333334,0.03418217971920967,0.7054548263549805
1.931381106376648,1.161775827407837,0.769605278968811,0.6214061975479126,0.8333333333333334,0.05650380253791809,0.7075983881950378
1.9670464992523193,1.1830298900604248,0.7840166091918945,0.6288801431655884,0.8333333333333334,0.06630321592092514,0.7137628793716431
1.9916818141937256,1.199368953704834,0.7923128604888916,0.6247857809066772,0.8333333333333334,0.0706290528178215,0.7164310216903687
2.0306575298309326,1.218712329864502,0.8119451999664307,0.6143097877502441,0.8333333333333334,0.06488902121782303,0.7175566554069519
2.0665504932403564,1.1721105575561523,0.8944399356842041,0.6062065362930298,0.8333333333333334,0.04932815954089165,0.7337212562561035
2.1003246307373047,1.1359977722167969,0.9643268585205078,0.6000363826751709,0.8666666666666667,0.04361267387866974,0.7602972984313965
2.102289915084839,1.1444318294525146,0.9578580856323242,0.6105934977531433,0.8666666666666667,0.03352200984954834,0.7848185300827026
2.1237573623657227,1.163377285003662,0.9603800773620605,0.6244268417358398,0.8666666666666667,0.042341407388448715,0.8158184289932251
2.124211549758911,1.1590884923934937,0.9651230573654175,0.6284786462783813,0.8333333333333334,0.042783644050359726,0.8286252021789551
2.1509904861450195,1.174330472946167,0.9766600131988525,0.6387038826942444,0.8333333333333334,0.02253067120909691,0.8349174857139587
2.1431045532226562,1.1914646625518799,0.9516398906707764,0.6399766206741333,0.8333333333333334,0.03920888900756836,0.8282219171524048
2.1447198390960693,1.2593421936035156,0.8853776454925537,0.6393283605575562,0.8333333333333334,0.019902151077985764,0.8233544826507568
2.0783586502075195,1.321739673614502,0.7566189765930176,0.6343973875045776,0.8333333333333334,0.0282131377607584,0.8184762001037598
2.0601322650909424,1.3358019590377808,0.7243303060531616,0.6326110363006592,0.8333333333333334,0.03076249174773693,0.8164486885070801
2.050107479095459,1.3055684566497803,0.7445390224456787,0.6293033361434937,0.8333333333333334,0.025332247838377953,0.8128475546836853
2.035945177078247,1.3006813526153564,0.7352638244628906,0.6287404298782349,0.8333333333333334,0.02817019820213318,0.8100838661193848
2.0272459983825684,1.2786178588867188,0.7486281394958496,0.6211869716644287,0.8333333333333334,0.02772764302790165,0.8002254366874695
2.0460612773895264,1.275221586227417,0.7708396911621094,0.6151019334793091,0.8333333333333334,0.026116538792848587,0.7871491312980652
2.040337562561035,1.2547802925109863,0.7855572700500488,0.6060231924057007,0.8333333333333334,0.027665233239531517,0.7719465494155884
2.060749053955078,1.246652603149414,0.8140964508056641,0.6004955768585205,0.8333333333333334,0.024235909804701805,0.7599430084228516
2.064168691635132,1.2268009185791016,0.8373677730560303,0.5942997932434082,0.8333333333333334,0.01814507506787777,0.7482866048812866
2.092773914337158,1.2265743017196655,0.8661996126174927,0.5910764932632446,0.8333333333333334,0.014046575874090195,0.7392930388450623
2.107084274291992,1.215463638305664,0.8916206359863281,0.587315559387207,0.8333333333333334,0.01009507104754448,0.7321102619171143
2.143527030944824,1.2287479639053345,0.9147790670394897,0.5897958874702454,0.8333333333333334,0.012292414903640747,0.7348678112030029
2.1585426330566406,1.2240591049194336,0.934483528137207,0.5928652286529541,0.8333333333333334,0.013699646107852459,0.7405041456222534
2.1881039142608643,1.2407296895980835,0.9473742246627808,0.5974201560020447,0.8333333333333334,0.015148482285439968,0.7451382875442505
2.174839973449707,1.2303197383880615,0.9445202350616455,0.5963031053543091,0.8333333333333334,0.017308777198195457,0.7439872622489929
2.184401750564575,1.2464616298675537,0.9379401206970215,0.5972086191177368,0.8333333333333334,0.018145635724067688,0.7437466382980347
2.1607344150543213,1.2302287817001343,0.930505633354187,0.5944247245788574,0.8333333333333334,0.02184281498193741,0.741531252861023
2.17104434967041,1.250307559967041,0.9207367897033691,0.5960144996643066,0.8333333333333334,0.02256355993449688,0.7427065372467041
2.139803647994995,1.2281767129898071,0.911626935005188,0.593400239944458,0.8333333333333334,0.027529817074537277,0.7420899868011475
2.159041404724121,1.2543494701385498,0.9046919345855713,0.5960692763328552,0.8333333333333334,0.028655940666794777,0.7443594336509705
2.1196203231811523,1.226330280303955,0.8932900428771973,0.5932221412658691,0.8333333333333334,0.03412441909313202,0.7443069815635681
2.147751808166504,1.2598459720611572,0.8879058361053467,0.5968952178955078,0.8333333333333334,0.0351363904774189,0.7471977472305298
2.0971155166625977,1.224477767944336,0.8726377487182617,0.5934004783630371,0.8333333333333334,0.040868181735277176,0.7473539113998413
2.136834144592285,1.2652087211608887,0.8716254234313965,0.5976843237876892,0.8333333333333334,0.04084041714668274,0.7500171661376953
2.076336622238159,1.2236493825912476,0.8526872396469116,0.5936212539672852,0.8333333333333334,0.047214604914188385,0.7502004504203796
2.1270697116851807,1.2715671062469482,0.8555026054382324,0.5986655950546265,0.8333333333333334,0.04601113870739937,0.75261390209198
2.05763840675354,1.22412109375,0.83351731300354,0.5940662622451782,0.8333333333333334,0.05127980187535286,0.7530306577682495
2.1180520057678223,1.2791557312011719,0.8388962745666504,0.5995607376098633,0.8333333333333334,0.04648631438612938,0.754740834236145
2.038668632507324,1.226033091545105,0.8126355409622192,0.5945889949798584,0.8333333333333334,0.04926421120762825,0.7557710409164429
2.1100525856018066,1.2887566089630127,0.821295976638794,0.6006481051445007,0.8333333333333334,0.04401977360248566,0.7573687434196472
2.011502504348755,1.227142572402954,0.7843599319458008,0.5946972370147705,0.8333333333333334,0.04745469242334366,0.758479118347168
2.109705924987793,1.3011053800582886,0.8086005449295044,0.602421224117279,0.8333333333333334,0.04358559846878052,0.7601103782653809
1.9922360181808472,1.2272920608520508,0.7649439573287964,0.5932081937789917,0.8333333333333334,0.04983033984899521,0.7577716708183289
2.119730234146118,1.3132151365280151,0.806515097618103,0.6035485863685608,0.8333333333333334,0.042013462632894516,0.7604081034660339
1.984497308731079,1.2282583713531494,0.7562389373779297,0.5904752612113953,0.8333333333333334,0.052291907370090485,0.7543920278549194
2.13033390045166,1.3208873271942139,0.8094465732574463,0.6025922298431396,0.8333333333333334,0.04074288532137871,0.7565550208091736
1.9835309982299805,1.2329692840576172,0.7505617141723633,0.5881308913230896,0.8333333333333334,0.043542079627513885,0.7502071857452393
2.1303155422210693,1.3303889036178589,0.7999266386032104,0.6022730469703674,0.8333333333333334,0.031890805810689926,0.7541100978851318
1.978959321975708,1.2408087253570557,0.7381505966186523,0.5870612859725952,0.8333333333333334,0.02908107079565525,0.7476141452789307
2.125535726547241,1.33760404586792,0.7879316806793213,0.6023608446121216,0.8333333333333334,0.02793038636445999,0.7520191073417664
1.9833062887191772,1.2500747442245483,0.7332315444946289,0.585189938545227,0.8333333333333334,0.027083920314908028,0.7418424487113953
2.119351863861084,1.3382060527801514,0.7811458110809326,0.6015421152114868,0.8333333333333334,0.026977255940437317,0.7479421496391296
2.0011439323425293,1.2607409954071045,0.7404029369354248,0.5835666060447693,0.8333333333333334,0.021628230810165405,0.734294593334198
2.117920398712158,1.3357048034667969,0.7822155952453613,0.5975984930992126,0.8333333333333334,0.021038563922047615,0.739094614982605
2.014369487762451,1.269972324371338,0.7443971633911133,0.5804849863052368,0.8333333333333334,0.01814253069460392,0.7243715524673462
2.1228103637695312,1.341238260269165,0.7815721035003662,0.5967938303947449,0.8333333333333334,0.021313942968845367,0.7336239814758301
2.0358614921569824,1.2842128276824951,0.7516486644744873,0.5832955837249756,0.8333333333333334,0.02506963163614273,0.722578227519989
2.1188230514526367,1.3460421562194824,0.7727808952331543,0.6000074744224548,0.8333333333333334,0.039362724870443344,0.7352979183197021
2.054999589920044,1.3010894060134888,0.7539101839065552,0.592497706413269,0.8333333333333334,0.03644382581114769,0.7313908338546753
2.122958183288574,1.3552272319793701,0.7677309513092041,0.6127809286117554,0.8333333333333334,0.03537933528423309,0.7506162524223328
2.0768442153930664,1.3292393684387207,0.7476048469543457,0.6143193244934082,0.8333333333333334,0.037391647696495056,0.7582501173019409
2.1248369216918945,1.3551419973373413,0.7696949243545532,0.6262496709823608,0.8333333333333334,0.04872061684727669,0.7719816565513611
2.089707374572754,1.3504664897918701,0.7392408847808838,0.6357654929161072,0.8333333333333334,0.053788233548402786,0.7862972021102905
2.123573064804077,1.3717999458312988,0.7517731189727783,0.6492229700088501,0.8333333333333334,0.05634133145213127,0.8018835783004761
2.10402250289917,1.3630647659301758,0.7409577369689941,0.6625291705131531,0.8333333333333334,0.059702202677726746,0.8197307586669922
2.1381821632385254,1.3816936016082764,0.756488561630249,0.6774529218673706,0.8333333333333334,0.058510616421699524,0.8360890746116638
2.132363796234131,1.3841907978057861,0.7481729984283447,0.6936416029930115,0.8333333333333334,0.06574689596891403,0.8531011939048767
2.1659274101257324,1.3896573781967163,0.7762700319290161,0.6990169286727905,0.8333333333333334,0.06726287305355072,0.8539733290672302
2.1385626792907715,1.3513009548187256,0.7872617244720459,0.6847738027572632,0.8333333333333334,0.06364352256059647,0.8331310153007507
2.073259115219116,1.2771594524383545,0.7960996627807617,0.6371824741363525,0.8333333333333334,0.13474151492118835,0.7981328964233398
1.932618498802185,1.1477093696594238,0.7849091291427612,0.5654947757720947,0.8333333333333334,0.14340715110301971,0.7315706610679626
1.8911948204040527,1.0321229696273804,0.8590718507766724,0.48824283480644226,0.8333333333333334,0.12397681176662445,0.6488125324249268
1.9181522130966187,0.9610426425933838,0.9571095705032349,0.4465593099594116,0.8333333333333334,0.11909884959459305,0.5986865758895874
1.2034664154052734,0.8428407907485962,0.36062562465667725,0.4777364432811737,0.9,0.09328419715166092,0.6260771155357361
1.1846765279769897,0.947237491607666,0.23743903636932373,0.5228025913238525,0.9,0.0856911689043045,0.6668485403060913
1.191384196281433,1.13938570022583,0.05199849605560303,0.5317740440368652,0.9,0.09211801737546921,0.6720305681228638
1.3253902196884155,1.2542542219161987,0.0711359977722168,0.49815496802330017,0.8666666666666667,0.12385743111371994,0.6310867071151733
1.248462438583374,1.339515209197998,-0.09105277061462402,0.5544692277908325,0.8666666666666667,0.14195770025253296,0.6941728591918945
1.153200387954712,1.4909037351608276,-0.3377033472061157,0.600884199142456,0.8666666666666667,0.12961262464523315,0.7408112287521362
1.1537741422653198,1.4491662979125977,-0.29539215564727783,0.5919137001037598,0.8666666666666667,0.10591602325439453,0.7519621253013611
1.106641411781311,1.4383571147918701,-0.3317157030105591,0.5865724086761475,0.8666666666666667,0.12255503982305527,0.7412469387054443
1.1146571636199951,1.4504717588424683,-0.33581459522247314,0.5859413146972656,0.8666666666666667,0.11258170753717422,0.7378222346305847
1.128356695175171,1.440507173538208,-0.3121504783630371,0.5605594515800476,0.9,0.13292905688285828,0.7101831436157227
1.15316903591156,1.4325237274169922,-0.27935469150543213,0.5446738004684448,0.9,0.09201352298259735,0.6986677050590515
1.2301476001739502,1.3105778694152832,-0.08043026924133301,0.48316797614097595,0.9,0.24172228574752808,0.6181161999702454
1.2012519836425781,1.2753485441207886,-0.07409656047821045,0.47756093740463257,0.9333333333333333,0.08705884963274002,0.6027524471282959
1.0393086671829224,1.008574366569519,0.03073430061340332,0.4209364354610443,0.9333333333333333,0.10531008988618851,0.5733278393745422
0.8431754112243652,0.9587835073471069,-0.1156080961227417,0.4235723912715912,0.9333333333333333,0.08384337276220322,0.5655243396759033
0.855731725692749,0.9087146520614624,-0.05298292636871338,0.414907306432724,0.9333333333333333,0.09534522891044617,0.5430433750152588
1.1331908702850342,0.9882985353469849,0.14489233493804932,0.49116501212120056,0.8666666666666667,0.08055634051561356,0.6024106740951538
1.2325187921524048,0.9105072021484375,0.3220115900039673,0.44525930285453796,0.8666666666666667,0.07679204642772675,0.5585055351257324
1.0504586696624756,0.9188773036003113,0.1315813660621643,0.44524750113487244,0.8666666666666667,0.06766243278980255,0.5497335195541382
1.082655668258667,0.8923245668411255,0.1903311014175415,0.4049018323421478,0.9,0.06450849771499634,0.5111888647079468
0.9875990152359009,0.9253455996513367,0.06225341558456421,0.4058372974395752,0.9,0.07260990142822266,0.5215560793876648
1.0114372968673706,0.9387269020080566,0.07271039485931396,0.42183661460876465,0.9,0.06076274439692497,0.5434339046478271
1.054512858390808,0.9437901973724365,0.11072266101837158,0.4555697441101074,0.9,0.06629235297441483,0.5788987874984741
1.0777490139007568,0.867139995098114,0.21060901880264282,0.4673651456832886,0.9,0.061537787318229675,0.5921467542648315
1.0857878923416138,0.7549668550491333,0.33082103729248047,0.46382665634155273,0.9,0.039312295615673065,0.6058632731437683
1.0801457166671753,0.5983752012252808,0.48177051544189453,0.409623920917511,0.9,0.0466911718249321,0.5657170414924622
1.0804712772369385,0.5158300995826721,0.5646411776542664,0.40578097105026245,0.9,0.06279704719781876,0.5437304377555847
1.1394275426864624,0.4950079321861267,0.6444196105003357,0.4575536251068115,0.9,0.08510191738605499,0.5516507625579834
1.2272844314575195,0.5469774007797241,0.6803070306777954,0.5034605264663696,0.9,0.08435461670160294,0.5809962749481201
1.3046517372131348,0.6124259233474731,0.6922258138656616,0.5429242849349976,0.9,0.045869458466768265,0.6163408160209656
1.3840415477752686,0.6753174662590027,0.7087240815162659,0.5589368343353271,0.9,0.08258276432752609,0.6333097219467163
1.42518949508667,0.7306886911392212,0.6945008039474487,0.5463265180587769,0.9,0.09854993969202042,0.6272743940353394
1.4410858154296875,0.7819933891296387,0.6590924263000488,0.5344658493995667,0.9,0.09680082648992538,0.624289870262146
1.4852269887924194,0.7966823577880859,0.6885446310043335,0.5032211542129517,0.9,0.07914155721664429,0.5942537188529968
1.5150799751281738,0.7979683876037598,0.7171115875244141,0.4619966149330139,0.9,0.06439244002103806,0.5653135180473328
1.5325273275375366,0.8037495613098145,0.7287777662277222,0.4119478166103363,0.8666666666666667,0.05116500332951546,0.560032844543457
1.5797555446624756,0.7926086187362671,0.7871469259262085,0.3892459571361542,0.8666666666666667,0.04443928971886635,0.5655601024627686
1.6730282306671143,0.7815975546836853,0.891430675983429,0.36282896995544434,0.8666666666666667,0.03774406388401985,0.5342594981193542
1.7259798049926758,0.7121690511703491,1.0138107538223267,0.3121224343776703,0.8666666666666667,0.027302155271172523,0.466935396194458
1.7392263412475586,0.6000349521636963,1.1391913890838623,0.25152403116226196,0.8666666666666667,0.02126425877213478,0.39318448305130005
1.7749040126800537,0.4979333281517029,1.2769706845283508,0.20509108901023865,0.8666666666666667,0.016156112775206566,0.3322412669658661
1.862809419631958,0.42656683921813965,1.4362425804138184,0.17763692140579224,0.8666666666666667,0.012674451805651188,0.29393401741981506
1.933093547821045,0.37589412927627563,1.5571994185447693,0.16032177209854126,0.8666666666666667,0.010833848267793655,0.2740859091281891
1.9741971492767334,0.3343883156776428,1.6398088335990906,0.14638498425483704,0.8666666666666667,0.00976789090782404,0.2610483169555664
1.9679316282272339,0.307533860206604,1.6603977680206299,0.13388672471046448,0.8666666666666667,0.010777411051094532,0.24899691343307495
1.9568431377410889,0.3030449151992798,1.653798222541809,0.12517933547496796,0.8666666666666667,0.011648119427263737,0.24036698043346405
1.9427576065063477,0.3010622262954712,1.6416953802108765,0.11939658224582672,0.8666666666666667,0.01341799646615982,0.2342843860387802
1.9376461505889893,0.3049037754535675,1.6327423751354218,0.11569339036941528,0.8666666666666667,0.015602441504597664,0.23108139634132385
1.9482040405273438,0.31290310621261597,1.6353009343147278,0.11598716676235199,0.8666666666666667,0.01861630752682686,0.23601476848125458
1.969482421875,0.32091808319091797,1.648564338684082,0.12481816858053207,0.8666666666666667,0.024747783318161964,0.25366851687431335
1.9828870296478271,0.32139289379119873,1.6614941358566284,0.13198642432689667,0.8666666666666667,0.03204787150025368,0.2584996521472931
1.9919527769088745,0.31205376982688904,1.6798990070819855,0.1308918446302414,0.8666666666666667,0.03310096636414528,0.24604672193527222
1.9853456020355225,0.3102126121520996,1.6751329898834229,0.12671378254890442,0.8666666666666667,0.04422017186880112,0.22834883630275726
1.973554015159607,0.31528377532958984,1.658270239830017,0.12786328792572021,0.8666666666666667,0.054331954568624496,0.22104977071285248
1.961203932762146,0.337573379278183,1.623630553483963,0.13710640370845795,0.8666666666666667,0.055961813777685165,0.2291509360074997
1.9414010047912598,0.3527877926826477,1.588613212108612,0.14591896533966064,0.8666666666666667,0.06033266708254814,0.24033400416374207
1.913508653640747,0.3613901138305664,1.5521185398101807,0.15335460007190704,0.8666666666666667,0.05975573882460594,0.25202733278274536
1.8828258514404297,0.3677263855934143,1.5150994658470154,0.16336800158023834,0.8666666666666667,0.05762958526611328,0.26518410444259644
1.857223391532898,0.37616774439811707,1.4810556471347809,0.1810072511434555,0.8666666666666667,0.05114961415529251,0.2818482518196106
1.8474931716918945,0.3856741189956665,1.461819052696228,0.2033638060092926,0.8666666666666667,0.03917268291115761,0.2975115180015564
1.8520963191986084,0.3904063403606415,1.461689978837967,0.21638379991054535,0.8666666666666667,0.02575615420937538,0.3055076003074646
1.8780581951141357,0.38454747200012207,1.4935107231140137,0.2148423194885254,0.8333333333333334,0.021218741312623024,0.3062741160392761
1.9244979619979858,0.3775729537010193,1.5469250082969666,0.2020459622144699,0.8333333333333334,0.02198912389576435,0.3017437160015106
1.9587974548339844,0.3811628222465515,1.5776346325874329,0.1931122988462448,0.8333333333333334,0.01881668157875538,0.29686686396598816
1.9849746227264404,0.3878733515739441,1.5971012711524963,0.19141581654548645,0.8333333333333334,0.015529700554907322,0.2951638698577881
1.9983267784118652,0.39464837312698364,1.6036784052848816,0.1901671290397644,0.8333333333333334,0.01632213592529297,0.2961452603340149
2.0099973678588867,0.40698671340942383,1.603010654449463,0.19022178649902344,0.8333333333333334,0.019392725080251694,0.3007408678531647
2.0274085998535156,0.42671340703964233,1.6006951928138733,0.19240117073059082,0.8333333333333334,0.02664066292345524,0.3097251057624817
2.030489683151245,0.4522014856338501,1.578288197517395,0.19761264324188232,0.8333333333333334,0.033153969794511795,0.3212684690952301
2.045342445373535,0.47531968355178833,1.5700227618217468,0.20533466339111328,0.8333333333333334,0.03801056370139122,0.33389410376548767
2.0444774627685547,0.5062016844749451,1.5382757782936096,0.2148146629333496,0.8333333333333334,0.04533052071928978,0.3481881618499756
2.0446155071258545,0.5300396084785461,1.5145758986473083,0.22344690561294556,0.8333333333333334,0.038727160543203354,0.364080548286438
2.041814088821411,0.5483289957046509,1.4934850931167603,0.23223385214805603,0.8333333333333334,0.03033084236085415,0.381649911403656
2.0394704341888428,0.5600186586380005,1.4794517755508423,0.24252134561538696,0.8333333333333334,0.026967884972691536,0.39914315938949585
2.0386853218078613,0.5665601491928101,1.4721251726150513,0.2541773021221161,0.8333333333333334,0.031601954251527786,0.4136790633201599
2.0397236347198486,0.5633262991905212,1.4763973355293274,0.2643527388572693,0.8333333333333334,0.03387296199798584,0.4191797971725464
2.045875310897827,0.5700552463531494,1.4758200645446777,0.2790481746196747,0.8333333333333334,0.027924956753849983,0.4317656457424164
2.0415968894958496,0.6249532699584961,1.4166436195373535,0.3086048364639282,0.8333333333333334,0.022948548197746277,0.4695205092430115
2.0490245819091797,0.6844918727874756,1.364532709121704,0.3544577956199646,0.8333333333333334,0.016324151307344437,0.5237107276916504
2.053696632385254,0.721106231212616,1.332590401172638,0.37600868940353394,0.8333333333333334,0.01530512422323227,0.5419773459434509
2.065403938293457,0.7272069454193115,1.3381969928741455,0.3637673258781433,0.8333333333333334,0.015263284556567669,0.5199666023254395
2.058513641357422,0.7318610548973083,1.3266525864601135,0.36725282669067383,0.8333333333333334,0.022657247260212898,0.5179901123046875
2.0428075790405273,0.7391278147697449,1.3036797642707825,0.37625131011009216,0.8333333333333334,0.039900749921798706,0.522122323513031
2.051483154296875,0.7554938197135925,1.2959893345832825,0.3854403495788574,0.8333333333333334,0.04519302770495415,0.5248461961746216
2.1505212783813477,0.7925268411636353,1.3579944372177124,0.4016537070274353,0.8333333333333334,0.035365138202905655,0.5451548099517822
2.266498565673828,0.8603183627128601,1.406180202960968,0.42981910705566406,0.8333333333333334,0.03048163466155529,0.5856809616088867
2.3045856952667236,0.8562606573104858,1.4483250379562378,0.4083617329597473,0.8333333333333334,0.09833082556724548,0.5736322402954102
2.3167009353637695,0.8497533202171326,1.466947615146637,0.3998146057128906,0.8333333333333334,0.10728225111961365,0.5709894299507141
2.3219099044799805,0.8787436485290527,1.4431662559509277,0.4170183837413788,0.8333333333333334,0.09626773744821548,0.592375636100769
2.325273036956787,0.9112739562988281,1.413999080657959,0.43195781111717224,0.8333333333333334,0.09129175543785095,0.6080090403556824
2.3502931594848633,0.9251480102539062,1.425145149230957,0.42698949575424194,0.8333333333333334,0.09499835968017578,0.5959509611129761
1.7398431301116943,0.7193349599838257,1.0205081701278687,0.5370510816574097,0.8333333333333334,0.08633840084075928,0.7519490122795105
1.688951015472412,0.6493922472000122,1.0395587682724,0.5006567239761353,0.8333333333333334,0.08379866927862167,0.7059547901153564
1.6169637441635132,0.4651472568511963,1.151816487312317,0.40966612100601196,0.8666666666666667,0.08898970484733582,0.629803478717804
1.5853302478790283,0.38881152868270874,1.1965187191963196,0.3758160471916199,0.8666666666666667,0.14565275609493256,0.6026655435562134
1.582895278930664,0.3795261085033417,1.2033691704273224,0.3337477445602417,0.8666666666666667,0.14932455122470856,0.569363534450531
1.6712634563446045,0.45305460691452026,1.2182088494300842,0.3224858343601227,0.8666666666666667,0.10505764931440353,0.5569362044334412
1.8321075439453125,0.5839073657989502,1.2482001781463623,0.347295880317688,0.8666666666666667,0.07196216285228729,0.563975989818573
1.7853648662567139,0.6078025102615356,1.1775623559951782,0.3316882252693176,0.9,0.07150066643953323,0.5360820293426514
1.801042914390564,0.6553088426589966,1.1457340717315674,0.32162871956825256,0.9,0.07223028689622879,0.540151059627533
1.7453144788742065,0.790212094783783,0.9551023840904236,0.2670620083808899,0.9,0.07146219909191132,0.43587881326675415
1.948277473449707,0.8040428161621094,1.1442346572875977,0.30116984248161316,0.9,0.07141658663749695,0.5390980839729309
1.969130277633667,0.6715586185455322,1.2975716590881348,0.20930753648281097,0.9,0.06856484711170197,0.41733306646347046
2.038402557373047,0.658740758895874,1.3796617984771729,0.18724873661994934,0.9,0.06551206111907959,0.37327003479003906
2.0490975379943848,0.6502969861030579,1.398800551891327,0.1791345328092575,0.9,0.058064159005880356,0.36080604791641235
2.0914828777313232,0.717125654220581,1.3743572235107422,0.1906598061323166,0.9,0.07078627496957779,0.36692947149276733
2.1501049995422363,0.8122208118438721,1.3378841876983643,0.2110426127910614,0.9,0.07936762273311615,0.35589879751205444
2.1244990825653076,0.9022394418716431,1.2222596406936646,0.23085658252239227,0.9,0.08942317217588425,0.33976858854293823
2.160893440246582,0.9906905889511108,1.1702028512954712,0.2457031011581421,0.9,0.051956746727228165,0.35886049270629883
2.0727930068969727,0.9956604838371277,1.077132523059845,0.2584761679172516,0.9,0.05161666497588158,0.36143702268600464
2.0521771907806396,1.0757756233215332,0.9764015674591064,0.2927265465259552,0.9,0.04676869511604309,0.3995998501777649
1.8491809368133545,1.0036286115646362,0.8455523252487183,0.29081612825393677,0.9,0.040018316358327866,0.38049936294555664
1.8052982091903687,1.1141839027404785,0.6911143064498901,0.32143351435661316,0.9,0.03718208894133568,0.4144377112388611
1.6896045207977295,1.0446314811706543,0.6449730396270752,0.3239039480686188,0.8666666666666667,0.03675244748592377,0.39552637934684753
1.6078839302062988,1.0704230070114136,0.5374609231948853,0.34183740615844727,0.8666666666666667,0.024321619421243668,0.4209648072719574
1.6975854635238647,1.138715386390686,0.5588700771331787,0.36707985401153564,0.8333333333333334,0.029066484421491623,0.4506392478942871
1.7396647930145264,1.1589386463165283,0.580726146697998,0.34657853841781616,0.8666666666666667,0.03468736633658409,0.4326797425746918
1.7363733053207397,1.1801679134368896,0.5562053918838501,0.3316616714000702,0.8666666666666667,0.03620623052120209,0.4153330326080322
1.699690341949463,1.1826815605163574,0.5170087814331055,0.3110819160938263,0.8666666666666667,0.03811486065387726,0.39372366666793823
1.683497667312622,1.158033847808838,0.5254638195037842,0.28075456619262695,0.8666666666666667,0.05037778243422508,0.36366039514541626
1.6740163564682007,1.1488184928894043,0.5251978635787964,0.2617993950843811,0.8666666666666667,0.04813891276717186,0.35167551040649414
1.6709256172180176,1.1257801055908203,0.5451455116271973,0.241668701171875,0.8666666666666667,0.01290186308324337,0.32909923791885376
1.6699274778366089,1.1095983982086182,0.5603290796279907,0.22554545104503632,0.8666666666666667,0.006561610847711563,0.302945077419281
1.6703819036483765,1.0957064628601074,0.574675440788269,0.21314772963523865,0.8666666666666667,0.014584201388061047,0.277802973985672
1.6715047359466553,1.0800501108169556,0.5914546251296997,0.20395562052726746,0.8666666666666667,0.01887325383722782,0.2586783170700073
1.6629618406295776,1.0702168941497803,0.5927449464797974,0.198766827583313,0.9,0.016622839495539665,0.24687889218330383
1.6447980403900146,1.0580754280090332,0.5867226123809814,0.19617216289043427,0.9,0.02006995864212513,0.24140262603759766
1.6301767826080322,1.0452569723129272,0.584919810295105,0.19480852782726288,0.9,0.02052469551563263,0.2404133379459381
1.6224998235702515,1.0271437168121338,0.5953561067581177,0.19274531304836273,0.9,0.02358010970056057,0.2393764704465866
1.6115844249725342,1.0205122232437134,0.5910722017288208,0.19179600477218628,0.9,0.03339405357837677,0.24056005477905273
1.6143438816070557,1.0242218971252441,0.5901219844818115,0.1925722360610962,0.9,0.05495094135403633,0.24473199248313904
1.6162809133529663,1.0205843448638916,0.5956965684890747,0.1922512948513031,0.9,0.05498793348670006,0.2478618621826172
1.6208734512329102,1.0210671424865723,0.5998063087463379,0.1923760622739792,0.9,0.05293537676334381,0.2524440884590149
1.6249579191207886,1.020723581314087,0.6042343378067017,0.1925734132528305,0.9,0.049236368387937546,0.25754350423812866
1.630162239074707,1.0272438526153564,0.6029183864593506,0.19543854892253876,0.9,0.04358307644724846,0.2659841775894165
1.6308741569519043,1.0403869152069092,0.5904872417449951,0.2017587125301361,0.9,0.03514542058110237,0.27843987941741943
1.6294820308685303,1.0436046123504639,0.5858774185180664,0.2083403766155243,0.9,0.03005286678671837,0.28994888067245483
1.628220558166504,1.0261814594268799,0.602039098739624,0.20830941200256348,0.9,0.02724386379122734,0.29297205805778503
1.6328576803207397,0.9860994219779968,0.6467582583427429,0.2015693485736847,0.9,0.02402387745678425,0.29116928577423096
1.649336576461792,0.9276015162467957,0.7217350602149963,0.18816426396369934,0.9,0.020262548699975014,0.2824714183807373
1.6726144552230835,0.865578830242157,0.8070356249809265,0.17332254350185394,0.9,0.018501078709959984,0.2661188542842865
1.6877400875091553,0.8168178796768188,0.8709222078323364,0.16238635778427124,0.9,0.01848224550485611,0.24833808839321136
1.7046407461166382,0.7798330187797546,0.9248077273368835,0.15467523038387299,0.9,0.019799668341875076,0.23241710662841797
1.7159942388534546,0.7539898753166199,0.9620043635368347,0.14965656399726868,0.9,0.017900101840496063,0.2208879292011261
1.7132487297058105,0.7368432283401489,0.9764055013656616,0.14744767546653748,0.9,0.019993921741843224,0.215328186750412
1.709979772567749,0.7252182960510254,0.9847614765167236,0.14531098306179047,0.8666666666666667,0.022408146411180496,0.2086891531944275
1.703317642211914,0.716598391532898,0.9867192506790161,0.14390012621879578,0.8666666666666667,0.035613492131233215,0.20286761224269867
1.6943504810333252,0.7171745300292969,0.9771759510040283,0.143824964761734,0.8666666666666667,0.03868589177727699,0.19920766353607178
1.6846108436584473,0.7254611849784851,0.9591496586799622,0.1484837532043457,0.8666666666666667,0.03277376666665077,0.20326447486877441
1.6684397459030151,0.7286502718925476,0.9397894740104675,0.15694215893745422,0.8666666666666667,0.03297761082649231,0.21343134343624115
1.64863920211792,0.7316219806671143,0.9170172214508057,0.17351457476615906,0.8666666666666667,0.038527023047208786,0.23337388038635254
1.624128818511963,0.7331933975219727,0.8909354209899902,0.20821110904216766,0.8666666666666667,0.04393686726689339,0.26878345012664795
1.6046996116638184,0.7355669736862183,0.8691326379776001,0.2561683654785156,0.8666666666666667,0.04431934282183647,0.30632227659225464
1.593682050704956,0.728323221206665,0.865358829498291,0.26862749457359314,0.8666666666666667,0.05135468766093254,0.3125912547111511
1.5711867809295654,0.7219666838645935,0.8492200970649719,0.2696748971939087,0.8666666666666667,0.05014421045780182,0.3119417428970337
1.5656530857086182,0.7207268476486206,0.8449262380599976,0.2695368528366089,0.8666666666666667,0.04589672014117241,0.3139946460723877
1.5870296955108643,0.7195414304733276,0.8674882650375366,0.2660949230194092,0.8666666666666667,0.037107180804014206,0.31512799859046936
1.6073822975158691,0.749444842338562,0.8579374551773071,0.265729159116745,0.8666666666666667,0.028949907049536705,0.323888897895813
1.628481149673462,0.7930707931518555,0.8354103565216064,0.27858948707580566,0.8666666666666667,0.025924570858478546,0.34992584586143494
1.6658859252929688,0.843860387802124,0.8220255374908447,0.30139368772506714,0.8666666666666667,0.02640748955309391,0.3854694366455078
1.7317278385162354,0.9105512499809265,0.8211765885353088,0.34048399329185486,0.8666666666666667,0.016502685844898224,0.43000394105911255
1.8210629224777222,0.9634655714035034,0.8575973510742188,0.37090468406677246,0.8666666666666667,0.019972940906882286,0.4596732556819916
1.9075835943222046,0.991546094417572,0.9160374999046326,0.383869469165802,0.8666666666666667,0.020639289170503616,0.47349628806114197
1.9838953018188477,1.0196359157562256,0.9642593860626221,0.38622376322746277,0.8666666666666667,0.018281318247318268,0.4792572259902954
2.027280807495117,1.0339787006378174,0.9933021068572998,0.3741533160209656,0.8666666666666667,0.016096625477075577,0.47512054443359375
2.027012348175049,1.0488775968551636,0.9781347513198853,0.37973636388778687,0.8666666666666667,0.016523541882634163,0.4865681827068329
2.0119504928588867,1.043419361114502,0.9685311317443848,0.37851500511169434,0.8666666666666667,0.01673032157123089,0.4882640242576599
2.004246234893799,1.0180089473724365,0.9862372875213623,0.3598901033401489,0.8666666666666667,0.016546649858355522,0.47195395827293396
1.9838371276855469,0.9896936416625977,0.9941434860229492,0.3398103415966034,0.8666666666666667,0.017604192718863487,0.4535183310508728
1.9710121154785156,0.9772963523864746,0.993715763092041,0.3296665549278259,0.8666666666666667,0.01757105439901352,0.4434691369533539
1.9628865718841553,0.9742077589035034,0.9886788129806519,0.3263009488582611,0.8666666666666667,0.0162914227694273,0.4398355185985565
1.9587621688842773,0.9746261835098267,0.9841359853744507,0.3271664083003998,0.8666666666666667,0.015304621309041977,0.44030269980430603
1.9579763412475586,0.9767881631851196,0.981188178062439,0.3296600580215454,0.8666666666666667,0.014624550938606262,0.44246792793273926
1.9593799114227295,0.9794734716415405,0.979906439781189,0.33234333992004395,0.8666666666666667,0.013837380334734917,0.444932758808136
1.9618110656738281,0.9804577231407166,0.9813533425331116,0.33400946855545044,0.8666666666666667,0.012542977929115295,0.44661617279052734
1.9651978015899658,0.9805209040641785,0.9846768975257874,0.33455902338027954,0.8666666666666667,0.011142437346279621,0.4472886919975281
1.9693379402160645,0.981021523475647,0.9883164167404175,0.33449944853782654,0.8333333333333334,0.008539428934454918,0.44729527831077576
1.9732413291931152,0.9806504249572754,0.9925909042358398,0.3337411880493164,0.8333333333333334,0.007153318263590336,0.4466099441051483
1.9774107933044434,0.980461061000824,0.9969497323036194,0.3327258229255676,0.8333333333333334,0.0062105306424200535,0.44558119773864746
1.9815692901611328,0.9801661372184753,1.0014031529426575,0.33154475688934326,0.8333333333333334,0.004792910069227219,0.44430798292160034
1.9858907461166382,0.9800658226013184,1.0058249235153198,0.33040696382522583,0.8333333333333334,0.0039589861407876015,0.44296297430992126
1.9902271032333374,0.9802228212356567,1.0100042819976807,0.32941389083862305,0.8333333333333334,0.0033349974546581507,0.44165754318237305
1.993831992149353,0.9810284972190857,1.0128034949302673,0.328849732875824,0.8333333333333334,0.0027880053967237473,0.4407833218574524
1.9969189167022705,0.9816157221794128,1.0153031945228577,0.32840704917907715,0.8333333333333334,0.0023437116760760546,0.4400210976600647
1.9999408721923828,0.9819846153259277,1.017956256866455,0.3279896378517151,0.8333333333333334,0.001987603260204196,0.4392368197441101
2.0038275718688965,0.9823683500289917,1.0214592218399048,0.3276430368423462,0.8333333333333334,0.0019380097510293126,0.4385033845901489
2.0081872940063477,0.9827508926391602,1.0254364013671875,0.327347993850708,0.8333333333333334,0.0017872056923806667,0.4378451108932495
2.012094020843506,0.9829939603805542,1.0291000604629517,0.32705622911453247,0.8333333333333334,0.0015538724837824702,0.43720921874046326
2.0154895782470703,0.9830894470214844,1.032400131225586,0.3267587423324585,0.8333333333333334,0.001373802195303142,0.43659383058547974
2.018434524536133,0.9830445647239685,1.0353899598121643,0.32645294070243835,0.8333333333333334,0.0012507096398621798,0.4359983205795288
2.0209462642669678,0.982874870300293,1.0380713939666748,0.32614225149154663,0.8333333333333334,0.0011724334908649325,0.43542608618736267
2.0230789184570312,0.982609748840332,1.0404691696166992,0.3258320987224579,0.8333333333333334,0.001130094868130982,0.43489429354667664
2.024923086166382,0.98223876953125,1.0426843166351318,0.3255206048488617,0.8333333333333334,0.0011154713574796915,0.4343792200088501
2.0265040397644043,0.9818127155303955,1.0446913242340088,0.3252209722995758,0.8333333333333334,0.0011216356651857495,0.43389421701431274
2.0278525352478027,0.9813557863235474,1.0464967489242554,0.32493671774864197,0.8333333333333334,0.0011434077750891447,0.43344375491142273
2.029017686843872,0.9808807373046875,1.0481369495391846,0.3246690034866333,0.8333333333333334,0.001174572971649468,0.4330258071422577
2.0300378799438477,0.98039710521698,1.0496407747268677,0.3244171142578125,0.8333333333333334,0.0012114093406125903,0.4326377809047699
2.030944347381592,0.9799129366874695,1.0510314106941223,0.3241806626319885,0.8333333333333334,0.0012501177843660116,0.43227705359458923
2.0317609310150146,0.979434609413147,1.0523263216018677,0.32395923137664795,0.8333333333333334,0.0012889275094494224,0.4319414496421814
2.0325121879577637,0.9789671897888184,1.0535449981689453,0.3237511217594147,0.8333333333333334,0.001324388780631125,0.43162739276885986
2.0332159996032715,0.978513240814209,1.0547027587890625,0.3235551714897156,0.8333333333333334,0.0013564418768510222,0.4313323497772217
2.033886432647705,0.9780766367912292,1.0558097958564758,0.3233706057071686,0.8333333333333334,0.0013838713057339191,0.43105411529541016
2.0345354080200195,0.9776586890220642,1.0568767189979553,0.3231965899467468,0.8333333333333334,0.0014051649486646056,0.43079042434692383
2.035172462463379,0.9772607684135437,1.0579116940498352,0.3230319619178772,0.8333333333333334,0.0014217064017429948,0.430539608001709
2.035804510116577,0.9768824577331543,1.0589220523834229,0.32287532091140747,0.8333333333333334,0.0014319224283099174,0.43029913306236267
2.036437749862671,0.9765256643295288,1.059912085533142,0.3227265775203705,0.8333333333333334,0.0014248044462874532,0.43006858229637146
2.037074327468872,0.976189136505127,1.0608851909637451,0.3225848078727722,0.8333333333333334,0.0009586835512891412,0.42984628677368164
2.0377187728881836,0.975871741771698,1.0618470311164856,0.3224490284919739,0.8333333333333334,0.0012111363466829062,0.4296308755874634
2.0383689403533936,0.9755730032920837,1.0627959370613098,0.3223190903663635,0.8333333333333334,0.000978490337729454,0.4294220805168152
2.0390288829803467,0.9752920866012573,1.0637367963790894,0.32219406962394714,0.8333333333333334,0.0010873444844037294,0.42921870946884155
2.0396952629089355,0.9750277996063232,1.0646674633026123,0.32207345962524414,0.8333333333333334,0.0012904710602015257,0.4290202558040619
2.0403544902801514,0.9747824668884277,1.0655720233917236,0.32195913791656494,0.8333333333333334,0.0014181071892380714,0.42883118987083435
2.0401992797851562,0.9748033285140991,1.0653959512710571,0.32198846340179443,0.8333333333333334,0.0015203976072371006,0.4289531111717224
2.0405097007751465,0.9746465682983398,1.0658631324768066,0.3219681680202484,0.8333333333333334,0.0016065886011347175,0.4289298951625824
2.0403900146484375,0.9746416807174683,1.0657483339309692,0.32203108072280884,0.8333333333333334,0.0016761025181040168,0.42906486988067627
2.0403621196746826,0.9746450185775757,1.065717101097107,0.3221140503883362,0.8333333333333334,0.0017298738239333034,0.42920994758605957
2.040424346923828,0.9746529459953308,1.0657714009284973,0.32220178842544556,0.8333333333333334,0.001767046982422471,0.4293379783630371
2.040572166442871,0.9747118949890137,1.0658602714538574,0.3223033547401428,0.8333333333333334,0.001789859146811068,0.4294734001159668
2.0407755374908447,0.9748215675354004,1.0659539699554443,0.3224185109138489,0.8333333333333334,0.001798588433302939,0.42961663007736206
2.0410523414611816,0.9749801158905029,1.0660722255706787,0.32254430651664734,0.8333333333333334,0.0017954419599846005,0.42976444959640503
2.041393280029297,0.9751834273338318,1.066209852695465,0.32267817854881287,0.8333333333333334,0.0012284227414056659,0.42991432547569275
2.041804075241089,0.9754271507263184,1.0663769245147705,0.3228178024291992,0.8333333333333334,0.0012121446197852492,0.43006372451782227
2.0422754287719727,0.9757065773010254,1.0665688514709473,0.3229610323905945,0.8333333333333334,0.0010447661625221372,0.43021082878112793
2.042806625366211,0.9760168790817261,1.0667897462844849,0.32310542464256287,0.8333333333333334,0.0011747056851163507,0.4303537607192993
2.0433883666992188,0.9763529300689697,1.067035436630249,0.3232493996620178,0.8333333333333334,0.0012243231758475304,0.4304914176464081
2.0440175533294678,0.9767112731933594,1.0673062801361084,0.32339179515838623,0.8333333333333334,0.0013510652352124453,0.4306231737136841
2.043799877166748,0.9772897958755493,1.0665100812911987,0.32369518280029297,0.8333333333333334,0.0014673167606815696,0.43100881576538086
2.042855739593506,0.9780033826828003,1.0648523569107056,0.32416993379592896,0.8333333333333334,0.0015953746624290943,0.4316139221191406
2.042309522628784,0.978594183921814,1.0637153387069702,0.32461076974868774,0.8333333333333334,0.0017119600670412183,0.43211793899536133
2.041821241378784,0.979214608669281,1.0626066327095032,0.32507169246673584,0.8333333333333334,0.0018185341032221913,0.4326145052909851
2.0410501956939697,0.9799529910087585,1.0610972046852112,0.3256308436393738,0.8333333333333334,0.0019193912157788873,0.4331992268562317
2.0399532318115234,0.9807891845703125,1.059164047241211,0.32630455493927,0.8333333333333334,0.0020145985763520002,0.4338685870170593
2.038990020751953,0.9816562533378601,1.057333767414093,0.3270023763179779,0.8333333333333334,0.0021238892804831266,0.4345197379589081
2.038054943084717,0.9826028347015381,1.0554521083831787,0.32773834466934204,0.8333333333333334,0.002237019594758749,0.4351733326911926
2.0371508598327637,0.9836510419845581,1.0534998178482056,0.32851219177246094,0.8333333333333334,0.002298210747539997,0.435836523771286
2.0362682342529297,0.9848172068595886,1.051451027393341,0.32932305335998535,0.8333333333333334,0.0024067906197160482,0.43651658296585083
2.035417318344116,0.9861144423484802,1.049302875995636,0.3301656246185303,0.8333333333333334,0.002506120363250375,0.4372205138206482
2.034567356109619,0.9875112771987915,1.0470560789108276,0.3310236632823944,0.8333333333333334,0.002626286121085286,0.4379345774650574
2.0337421894073486,0.988828182220459,1.0449140071868896,0.3318362832069397,0.8333333333333334,0.0027535990811884403,0.4385668933391571
2.0333774089813232,0.9902604818344116,1.0431169271469116,0.3326432704925537,0.8333333333333334,0.0028982399962842464,0.43921658396720886
2.033031940460205,0.9918445348739624,1.0411874055862427,0.33346837759017944,0.8333333333333334,0.0030566586647182703,0.43992555141448975
2.0327882766723633,0.9936007261276245,1.0391875505447388,0.3343052268028259,0.8333333333333334,0.005010928492993116,0.4407072961330414
2.0325613021850586,0.9955363273620605,1.037024974822998,0.33515965938568115,0.8333333333333334,0.005222035106271505,0.44157880544662476
2.032399892807007,0.9976808428764343,1.0347190499305725,0.33604001998901367,0.8333333333333334,0.004749959800392389,0.44256591796875
2.0322723388671875,1.0000560283660889,1.0322163105010986,0.33695802092552185,0.8333333333333334,0.004946803208440542,0.4436955451965332
2.0321974754333496,1.002697467803955,1.0295000076293945,0.33793139457702637,0.8333333333333334,0.005097198765724897,0.44500303268432617
2.032162666320801,1.0056426525115967,1.026520013809204,0.3389818072319031,0.8333333333333334,0.005205571185797453,0.4465290904045105
2.0340116024017334,1.0087225437164307,1.0252890586853027,0.3398633897304535,0.8333333333333334,0.005264631472527981,0.4482809007167816
2.0354576110839844,1.0120971202850342,1.0233604907989502,0.34092316031455994,0.8333333333333334,0.005218781530857086,0.4503139853477478
2.036404609680176,1.0158231258392334,1.0205814838409424,0.342197984457016,0.8333333333333334,0.00427913386374712,0.45264968276023865
2.037766456604004,1.0200092792510986,1.0177571773529053,0.3436787724494934,0.8333333333333334,0.0034672042820602655,0.4554315507411957
2.039165735244751,1.0246787071228027,1.0144870281219482,0.34541863203048706,0.8333333333333334,0.003348184982314706,0.45872148871421814
2.0407285690307617,1.029941439628601,1.0107871294021606,0.34750300645828247,0.8333333333333334,0.0043417904525995255,0.46262943744659424
2.0422916412353516,1.035880208015442,1.0064114332199097,0.35002756118774414,0.8333333333333334,0.013854068703949451,0.46726560592651367
2.0437779426574707,1.0426355600357056,1.0011423826217651,0.3531229496002197,0.8333333333333334,0.012949774041771889,0.4727645516395569
2.0439069271087646,1.0505925416946411,0.9933143854141235,0.3570619225502014,0.8333333333333334,0.023158874362707138,0.4792969822883606
2.0424861907958984,1.0600231885910034,0.982463002204895,0.3620600700378418,0.8333333333333334,0.028151072561740875,0.48706552386283875
2.040212631225586,1.070990800857544,0.969221830368042,0.3682686984539032,0.8333333333333334,0.03256829455494881,0.4962270259857178
2.0316364765167236,1.0849424600601196,0.946694016456604,0.37650033831596375,0.8333333333333334,0.03803475573658943,0.506996750831604
2.0120372772216797,1.1012928485870361,0.9107444286346436,0.38669562339782715,0.8333333333333334,0.041335880756378174,0.5184329748153687
1.9932270050048828,1.1144832372665405,0.8787437677383423,0.3961600959300995,0.8333333333333334,0.03640493378043175,0.5283531546592712
1.9744300842285156,1.1277658939361572,0.8466641902923584,0.4083670973777771,0.8333333333333334,0.029346704483032227,0.5402239561080933
1.9534319639205933,1.1297811269760132,0.8236508369445801,0.4202505350112915,0.8333333333333334,0.033787984400987625,0.5515189170837402
1.9354007244110107,1.1057031154632568,0.8296976089477539,0.4302818775177002,0.8333333333333334,0.02416081912815571,0.5628548860549927
1.9126133918762207,1.0383679866790771,0.8742454051971436,0.43314334750175476,0.8333333333333334,0.025396956130862236,0.5723923444747925
1.8833303451538086,0.922418475151062,0.9609118700027466,0.41961702704429626,0.8333333333333334,0.024948442354798317,0.5761488080024719
1.8757941722869873,0.8215084075927734,1.0542857646942139,0.4035033583641052,0.8333333333333334,0.020543549209833145,0.5674275159835815
1.865920901298523,0.777626633644104,1.088294267654419,0.4017174243927002,0.8333333333333334,0.04290127754211426,0.5577699542045593
1.8691129684448242,0.7408367991447449,1.1282761693000793,0.39969921112060547,0.8666666666666667,0.04833433777093887,0.5465836524963379
1.868330717086792,0.7193169593811035,1.1490137577056885,0.40254807472229004,0.8666666666666667,0.047299567610025406,0.5411267280578613
1.8675756454467773,0.715894341468811,1.1516813039779663,0.40768250823020935,0.8333333333333334,0.03912586718797684,0.5386071801185608
1.8735785484313965,0.7181090712547302,1.1554694771766663,0.4133601784706116,0.8333333333333334,0.013157819397747517,0.5386295318603516
1.8747632503509521,0.7178306579589844,1.1569325923919678,0.4196150302886963,0.8333333333333334,0.008862948045134544,0.5400490760803223
1.8766415119171143,0.7175423502922058,1.1590991616249084,0.42627525329589844,0.8333333333333334,0.014613309875130653,0.5417444109916687
1.883069396018982,0.7133883833885193,1.1696810126304626,0.4268054962158203,0.8333333333333334,0.008237294852733612,0.5379495024681091
1.893886923789978,0.7123376131057739,1.181549310684204,0.4247826337814331,0.8333333333333334,0.031427010893821716,0.5288747549057007
1.9071811437606812,0.706514835357666,1.2006663084030151,0.42396578192710876,0.8333333333333334,0.03934711962938309,0.518913209438324
1.9241836071014404,0.7023382186889648,1.2218453884124756,0.42533454298973083,0.8333333333333334,0.03389366716146469,0.5173733234405518
1.947371482849121,0.6999823451042175,1.2473891377449036,0.42613744735717773,0.8333333333333334,0.029650280252099037,0.5211965441703796
1.973404884338379,0.7068567276000977,1.2665481567382812,0.42635998129844666,0.8333333333333334,0.027971547096967697,0.5253180861473083
1.9935433864593506,0.7060654163360596,1.287477970123291,0.4186515510082245,0.8333333333333334,0.020306915044784546,0.5222563147544861
2.009763240814209,0.6881558299064636,1.3216074109077454,0.40007004141807556,0.8333333333333334,0.020382657647132874,0.5093705654144287
2.041501760482788,0.6757757067680359,1.3657260537147522,0.3795486092567444,0.8333333333333334,0.03683378919959068,0.4918743073940277
2.0775022506713867,0.6641037464141846,1.4133985042572021,0.35606250166893005,0.8333333333333334,0.032975099980831146,0.4700189530849457
2.11997652053833,0.6441682577133179,1.4758082628250122,0.32983869314193726,0.8333333333333334,0.027585748583078384,0.44421225786209106
2.1796751022338867,0.6207237243652344,1.5589513778686523,0.3043268918991089,0.8333333333333334,0.0264192633330822,0.41594669222831726
2.2285680770874023,0.5997330546379089,1.6288350224494934,0.2861194610595703,0.8333333333333334,0.020333802327513695,0.39526456594467163
2.273202657699585,0.5836966037750244,1.6895060539245605,0.27481138706207275,0.8333333333333334,0.016588939353823662,0.3841591775417328
2.3312432765960693,0.5704268217086792,1.7608164548873901,0.2675151526927948,0.8333333333333334,0.01411115750670433,0.3806103467941284
2.3854241371154785,0.5601662993431091,1.8252578377723694,0.2640671730041504,0.8333333333333334,0.01372847706079483,0.3844638764858246
2.4246749877929688,0.543141782283783,1.8815332055091858,0.25692659616470337,0.8333333333333334,0.01457554753869772,0.3778077960014343
2.4525327682495117,0.5165077447891235,1.9360250234603882,0.24230635166168213,0.8333333333333334,0.010840827599167824,0.3499060571193695
2.4708046913146973,0.4913725256919861,1.9794321656227112,0.22873079776763916,0.8333333333333334,0.008413664065301418,0.3226555585861206
2.483506679534912,0.4744367003440857,2.0090699791908264,0.22112783789634705,0.8333333333333334,0.006540349684655666,0.30830031633377075
2.490934371948242,0.462114542722702,2.02881982922554,0.21564500033855438,0.8333333333333334,0.0049137575551867485,0.29784175753593445
2.4930872917175293,0.45321187376976013,2.039875417947769,0.21124473214149475,0.8333333333333334,0.0034612875897437334,0.2893742024898529
2.491830348968506,0.4464067220687866,2.0454236268997192,0.20836767554283142,0.8333333333333334,0.0023565853480249643,0.28407764434814453
2.489109992980957,0.44144555926322937,2.0476644337177277,0.20645040273666382,0.8333333333333334,0.001264242921024561,0.280731201171875
2.486052989959717,0.4373171031475067,2.04873588681221,0.20489512383937836,0.8333333333333334,0.0006418378325179219,0.2780560851097107
2.4840340614318848,0.4330436587333679,2.050990402698517,0.20333459973335266,0.8333333333333334,0.0004072542069479823,0.2753515839576721
2.4863524436950684,0.42875194549560547,2.057600498199463,0.20173928141593933,0.8333333333333334,0.00038933707401156425,0.27257534861564636
2.499743938446045,0.4255761504173279,2.074167788028717,0.20052745938301086,0.8333333333333334,0.0004527391283772886,0.2704775929450989
2.520580291748047,0.4227050244808197,2.097875267267227,0.19955365359783173,0.8333333333333334,0.0005452041514217854,0.2687709927558899
2.5349507331848145,0.4211617410182953,2.113788992166519,0.19901788234710693,0.8333333333333334,0.0008373295422643423,0.26779696345329285
2.5429883003234863,0.4202673137187958,2.1227209866046906,0.19873806834220886,0.8333333333333334,0.0010103787062689662,0.26727139949798584
2.5471596717834473,0.4196453094482422,2.127514362335205,0.19857828319072723,0.8333333333333334,0.001027191523462534,0.26695334911346436
2.550891876220703,0.41923031210899353,2.1316615641117096,0.19850735366344452,0.8333333333333334,0.0009817896643653512,0.2667766511440277
2.555039882659912,0.4189548194408417,2.1360850632190704,0.19848749041557312,0.8333333333333334,0.0009301382233388722,0.26668137311935425
2.5593209266662598,0.41883957386016846,2.1404813528060913,0.19849655032157898,0.8333333333333334,0.0008357310434803367,0.26663628220558167
2.5628223419189453,0.4188922345638275,2.143930107355118,0.19856321811676025,0.8333333333333334,0.0007275867974385619,0.2666792571544647
2.5652709007263184,0.4190431535243988,2.1462277472019196,0.19865886867046356,0.8333333333333334,0.0009123143390752375,0.2667633891105652
2.566462516784668,0.41924116015434265,2.1472213566303253,0.1987801045179367,0.8333333333333334,0.0010779723525047302,0.2668910622596741
2.5662949085235596,0.41950055956840515,2.1467943489551544,0.19890736043453217,0.8333333333333334,0.14357222616672516,0.2670363783836365
2.5639760494232178,0.41985711455345154,2.1441189348697662,0.19902192056179047,0.8333333333333334,0.1018202006816864,0.2671824097633362
2.558328151702881,0.42036980390548706,2.137958347797394,0.19910195469856262,0.8333333333333334,0.08110672235488892,0.26731356978416443
2.5479841232299805,0.4209991693496704,2.12698495388031,0.19910481572151184,0.8333333333333334,0.052824441343545914,0.26737648248672485
2.533358335494995,0.42126983404159546,2.1120885014533997,0.19888654351234436,0.8333333333333334,0.05608069524168968,0.26709306240081787
2.5153651237487793,0.4213320016860962,2.094033122062683,0.19836148619651794,0.8333333333333334,0.04791298136115074,0.266293466091156
1.24321448802948,0.8726479411125183,0.37056654691696167,0.5205552577972412,0.9333333333333333,0.0488039068877697,0.6390561461448669
1.2146568298339844,0.8731984496116638,0.34145838022232056,0.43855172395706177,0.9333333333333333,0.05257699266076088,0.5936406850814819
1.2492963075637817,0.929560661315918,0.31973564624786377,0.4798983931541443,0.9333333333333333,0.06266944855451584,0.600091278553009
1.2361360788345337,0.8913443088531494,0.3447917699813843,0.5428867340087891,0.9333333333333333,0.06712256371974945,0.6204821467399597
1.282273769378662,0.8466683626174927,0.43560540676116943,0.5506858229637146,0.9,0.07023131102323532,0.619982898235321
1.2247238159179688,0.8074886202812195,0.41723519563674927,0.5524768829345703,0.8666666666666667,0.07339928299188614,0.6193086504936218
1.2122342586517334,0.7964005470275879,0.4158337116241455,0.5640630722045898,0.8666666666666667,0.0752432718873024,0.643174409866333
1.261044979095459,0.8389217853546143,0.4221231937408447,0.6066272258758545,0.9,0.08753937482833862,0.695133626461029
1.316063642501831,0.9224346876144409,0.39362895488739014,0.6345548033714294,0.9,0.1262519657611847,0.7081245183944702
1.31340754032135,0.9652395248413086,0.3481680154800415,0.6427785754203796,0.9,0.14944355189800262,0.6988728046417236
1.3814945220947266,1.011096715927124,0.37039780616760254,0.5962514281272888,0.9,0.12096565216779709,0.6418313384056091
1.4007123708724976,1.0485033988952637,0.3522089719772339,0.5905553698539734,0.9,0.07375849783420563,0.6258773803710938
1.4162707328796387,1.1072157621383667,0.309054970741272,0.5975416302680969,0.9,0.054571643471717834,0.6221081614494324
1.5176442861557007,1.2180078029632568,0.29963648319244385,0.5923320055007935,0.9,0.04584488272666931,0.6029017567634583
1.6868610382080078,1.336690902709961,0.3501701354980469,0.5846296548843384,0.9,0.0568678192794323,0.5884965658187866
1.7716983556747437,1.3584946393966675,0.41320371627807617,0.5901756286621094,0.9,0.07856503129005432,0.60593181848526
1.886091947555542,1.2994095087051392,0.5866824388504028,0.5720088481903076,0.9,0.09208035469055176,0.6194858551025391
1.9876940250396729,1.2041826248168945,0.7835114002227783,0.5198861360549927,0.9,0.08414246141910553,0.5988554954528809
2.105026960372925,1.149404525756836,0.9556224346160889,0.485568106174469,0.9,0.07290441542863846,0.573198676109314
2.184296131134033,1.1217342615127563,1.0625618696212769,0.429168701171875,0.9,0.05270713195204735,0.5220686197280884
2.2158427238464355,1.1477714776992798,1.0680712461471558,0.4296146631240845,0.8666666666666667,0.051005180925130844,0.5230659246444702
2.1948630809783936,1.2001216411590576,0.9947414398193359,0.45289725065231323,0.8666666666666667,0.04112504795193672,0.5492200255393982
2.1154539585113525,1.2353734970092773,0.8800804615020752,0.4680212736129761,0.8666666666666667,0.04588435962796211,0.5742499232292175
2.045504570007324,1.2239861488342285,0.8215184211730957,0.4746740460395813,0.8666666666666667,0.06882718205451965,0.592055082321167
1.977994441986084,1.2042624950408936,0.7737319469451904,0.47809499502182007,0.9,0.0693562924861908,0.6045095920562744
1.908017873764038,1.2058870792388916,0.7021307945251465,0.47785013914108276,0.9,0.0647653266787529,0.6130617260932922
1.8650096654891968,1.185241460800171,0.6797682046890259,0.4861701726913452,0.9,0.06623923778533936,0.625861644744873
1.891897439956665,1.0670181512832642,0.8248792886734009,0.480205237865448,0.9,0.07186905294656754,0.6388485431671143
1.9175291061401367,0.9913725852966309,0.9261565208435059,0.4678843915462494,0.9,0.07369063049554825,0.6336005926132202
1.9366586208343506,0.9507797956466675,0.9858788251876831,0.45700952410697937,0.8666666666666667,0.07458514720201492,0.6140077114105225
1.9505212306976318,0.9322084188461304,1.0183128118515015,0.46107301115989685,0.8666666666666667,0.06067618727684021,0.606118381023407
1.9403276443481445,0.9521152377128601,0.9882124066352844,0.47582006454467773,0.8666666666666667,0.055304333567619324,0.6206764578819275
1.9368181228637695,0.9539956450462341,0.9828224778175354,0.46977657079696655,0.8333333333333334,0.05219467356801033,0.6226729154586792
1.9484748840332031,0.9394840598106384,1.0089908242225647,0.46015214920043945,0.8333333333333334,0.032542984932661057,0.6241426467895508
1.9780333042144775,0.9096404910087585,1.068392813205719,0.4511951804161072,0.8333333333333334,0.019095269963145256,0.6207070350646973
2.0309343338012695,0.8829070329666138,1.1480273008346558,0.4247715473175049,0.8333333333333334,0.01625034399330616,0.6117560863494873
2.1083626747131348,0.8469876050949097,1.261375069618225,0.3899427056312561,0.8333333333333334,0.019434506073594093,0.5725787878036499
2.1904916763305664,0.8448004126548767,1.3456912636756897,0.3955957889556885,0.8333333333333334,0.020511003211140633,0.5774520635604858
2.273005723953247,0.8740167617797852,1.398988962173462,0.44170424342155457,0.8333333333333334,0.03137446939945221,0.6134411692619324
2.3432528972625732,0.9001140594482422,1.443138837814331,0.44510406255722046,0.8333333333333334,0.03591335564851761,0.6024642586708069
2.3609375953674316,0.8945244550704956,1.466413140296936,0.4434124827384949,0.8333333333333334,0.04061049222946167,0.6022260189056396
2.3518738746643066,0.904657781124115,1.4472160935401917,0.4541739225387573,0.8333333333333334,0.04462027549743652,0.6237106323242188
2.3383588790893555,0.9318768382072449,1.4064820408821106,0.46518516540527344,0.8333333333333334,0.024279939010739326,0.6403716206550598
2.325670003890991,0.9670701026916504,1.3585999011993408,0.48419326543807983,0.8333333333333334,0.019363008439540863,0.6591828465461731
2.3169257640838623,1.0020208358764648,1.3149049282073975,0.5167856216430664,0.8333333333333334,0.02428155392408371,0.6844419240951538
2.3282651901245117,1.049302101135254,1.2789630889892578,0.55394446849823,0.8333333333333334,0.031189357861876488,0.7065302729606628
2.333193063735962,1.0964257717132568,1.236767292022705,0.5726761817932129,0.8333333333333334,0.03235004097223282,0.7162997722625732
2.327226161956787,1.1371071338653564,1.1901190280914307,0.563715934753418,0.8333333333333334,0.016156703233718872,0.7136949300765991
2.314143180847168,1.1680543422698975,1.1460888385772705,0.5231924057006836,0.8333333333333334,0.009489835239946842,0.6848244667053223
2.359433650970459,1.1918883323669434,1.1675453186035156,0.4950636327266693,0.8333333333333334,0.010955429635941982,0.656674861907959
2.3682518005371094,1.152134895324707,1.2161169052124023,0.47308850288391113,0.8333333333333334,0.015116056427359581,0.6262404322624207
2.3501088619232178,1.110205888748169,1.2399029731750488,0.47361963987350464,0.8333333333333334,0.011722241528332233,0.6242274641990662
2.35733699798584,1.0966041088104248,1.260732889175415,0.48079928755760193,0.8333333333333334,0.014095127582550049,0.6338335871696472
2.380403995513916,1.0954140424728394,1.2849899530410767,0.4889281690120697,0.8333333333333334,0.10885731875896454,0.6458077430725098
2.416555643081665,1.1350585222244263,1.2814971208572388,0.5064651966094971,0.8333333333333334,0.17455092072486877,0.671721875667572
2.4418344497680664,1.1876239776611328,1.2542104721069336,0.5371094942092896,0.8333333333333334,0.24985679984092712,0.7124707102775574
2.4541432857513428,1.2311699390411377,1.222973346710205,0.5684462785720825,0.8333333333333334,0.270189493894577,0.7471253275871277
2.461228132247925,1.2710013389587402,1.1902267932891846,0.6049467325210571,0.8333333333333334,0.21069061756134033,0.7790448069572449
2.496908187866211,1.3178277015686035,1.1790804862976074,0.6349267959594727,0.8333333333333334,0.1292998045682907,0.7984013557434082
2.5728282928466797,1.3665341138839722,1.2062941789627075,0.6496331691741943,0.8333333333333334,0.13170702755451202,0.806370735168457
2.0145835876464844,0.8376258611679077,1.1769577264785767,0.35586807131767273,0.8666666666666667,0.1374262124300003,0.5530855655670166
1.8351058959960938,0.911853551864624,0.9232523441314697,0.34113383293151855,0.8666666666666667,0.11617067456245422,0.5366732478141785
2.141810417175293,0.6857212781906128,1.4560891389846802,0.33849143981933594,0.8666666666666667,0.05834405496716499,0.587685227394104
1.4953162670135498,0.8090111613273621,0.6863051056861877,0.29850393533706665,0.9,0.061564426869153976,0.45823073387145996
2.118528366088867,0.6871670484542847,1.4313613176345825,0.34822046756744385,0.8333333333333334,0.03165697678923607,0.5875090956687927
1.8633806705474854,0.8570147752761841,1.0063658952713013,0.29158997535705566,0.8666666666666667,0.040277354419231415,0.4678049683570862
2.190847396850586,0.6839906573295593,1.5068567395210266,0.31115034222602844,0.8333333333333334,0.037706825882196426,0.5414080023765564
1.8698137998580933,0.8671735525131226,1.0026402473449707,0.3118988573551178,0.8666666666666667,0.06183502450585365,0.49687013030052185
2.066401720046997,0.7069917917251587,1.3594099283218384,0.31665024161338806,0.8333333333333334,0.06167267635464668,0.5639945268630981
1.9476255178451538,0.8591806292533875,1.0884448885917664,0.30804193019866943,0.8666666666666667,0.07739347219467163,0.507785975933075
1.938511848449707,0.7940787672996521,1.144433081150055,0.31823691725730896,0.8666666666666667,0.05836385861039162,0.5574492812156677
1.8370082378387451,0.8201280832290649,1.0168801546096802,0.3087708353996277,0.8666666666666667,0.058797113597393036,0.5457473993301392
1.86969792842865,0.8422179222106934,1.0274800062179565,0.3275565803050995,0.8666666666666667,0.06389327347278595,0.5766487121582031
1.85862135887146,0.8706395030021667,0.9879818558692932,0.3275763690471649,0.8666666666666667,0.08117307722568512,0.5693671703338623
1.8957443237304688,0.8930690288543701,1.0026752948760986,0.3443678319454193,0.8666666666666667,0.07386942952871323,0.574953556060791
1.8451080322265625,0.8644274473190308,0.9806805849075317,0.3214351236820221,0.8666666666666667,0.06547880172729492,0.5325515270233154
1.8665193319320679,0.9153096079826355,0.9512097239494324,0.34983736276626587,0.8666666666666667,0.06488806754350662,0.5410982370376587
1.7741336822509766,0.9018357992172241,0.8722978830337524,0.3462703824043274,0.8666666666666667,0.06407427787780762,0.5384060144424438
1.7011312246322632,0.9491352438926697,0.7519959807395935,0.37311506271362305,0.8666666666666667,0.06997387856245041,0.5686497688293457
1.623583197593689,0.9536861181259155,0.6698970794677734,0.3875407874584198,0.8666666666666667,0.0742693617939949,0.5931347608566284
1.5573176145553589,0.9097479581832886,0.6475696563720703,0.36784371733665466,0.8666666666666667,0.07014919072389603,0.5698248744010925
1.4939744472503662,0.8659924268722534,0.6279820203781128,0.33802545070648193,0.8666666666666667,0.06604350358247757,0.5335112810134888
1.4543918371200562,0.8491262197494507,0.6052656173706055,0.3670428693294525,0.8666666666666667,0.053596366196870804,0.5637642741203308
1.400391936302185,0.8718215823173523,0.5285703539848328,0.4191848933696747,0.8666666666666667,0.039160020649433136,0.5928201675415039
1.388927698135376,0.8960180282592773,0.49290966987609863,0.4658089578151703,0.8666666666666667,0.037730101495981216,0.614305853843689
1.3932130336761475,0.8647949695587158,0.5284180641174316,0.48461073637008667,0.8666666666666667,0.032826680690050125,0.6152044534683228
1.4001572132110596,0.8377807140350342,0.5623764991760254,0.4552675485610962,0.8666666666666667,0.03501236066222191,0.5854606032371521
1.384676218032837,0.8265325427055359,0.558143675327301,0.40258583426475525,0.8666666666666667,0.03492024168372154,0.5271872282028198
1.3683273792266846,0.8104771375656128,0.5578502416610718,0.375844806432724,0.8666666666666667,0.03467342257499695,0.4950188398361206
1.433631420135498,0.7836489081382751,0.6499825119972229,0.3613853454589844,0.8666666666666667,0.03433084115386009,0.4978487491607666
1.5196584463119507,0.7906306982040405,0.7290277481079102,0.35795027017593384,0.8666666666666667,0.03346964344382286,0.5227981209754944
1.6019694805145264,0.8021096587181091,0.7998598217964172,0.3531407117843628,0.8666666666666667,0.031753066927194595,0.5155973434448242
1.6665948629379272,0.7625522017478943,0.904042661190033,0.33450496196746826,0.8666666666666667,0.028343427926301956,0.49349743127822876
1.6633208990097046,0.700303316116333,0.9630175828933716,0.3167901933193207,0.8666666666666667,0.0465746708214283,0.4720095098018646
1.6017577648162842,0.6369505524635315,0.9648072123527527,0.30833518505096436,0.8666666666666667,0.06864023208618164,0.4544094502925873
1.577813982963562,0.6235953569412231,0.9542186260223389,0.29910969734191895,0.8666666666666667,0.06758437305688858,0.4418671131134033
1.5979859828948975,0.6087479591369629,0.9892380237579346,0.30316779017448425,0.8666666666666667,0.0470583513379097,0.4326580762863159
1.614431381225586,0.5975505709648132,1.0168808102607727,0.31619173288345337,0.8666666666666667,0.03905941918492317,0.40022343397140503
1.660763144493103,0.6184019446372986,1.0423611998558044,0.3281286954879761,0.8666666666666667,0.0273500494658947,0.39502620697021484
1.7141355276107788,0.7044128775596619,1.009722650051117,0.3658297061920166,0.8666666666666667,0.07046079635620117,0.4461188316345215
1.7749269008636475,0.7818791270256042,0.9930477738380432,0.40092068910598755,0.8666666666666667,0.05083084478974342,0.49222445487976074
1.8284581899642944,0.8202860355377197,1.0081721544265747,0.4128687381744385,0.8333333333333334,0.047383423894643784,0.5122332572937012
1.9148051738739014,0.850162923336029,1.0646422505378723,0.4013946056365967,0.8333333333333334,0.05195330083370209,0.5031164884567261
2.0176773071289062,0.8949708938598633,1.122706413269043,0.3972126245498657,0.8333333333333334,0.05212070420384407,0.5032275915145874
2.1189346313476562,0.9333791136741638,1.1855555176734924,0.4197699725627899,0.8333333333333334,0.050294481217861176,0.5368210673332214
2.2676353454589844,0.9975173473358154,1.270117998123169,0.442918986082077,0.8333333333333334,0.05529863387346268,0.5631537437438965
2.3705060482025146,1.0490211248397827,1.321484923362732,0.4078534245491028,0.8333333333333334,0.07270977646112442,0.5347970724105835
2.3277125358581543,1.057743787765503,1.2699687480926514,0.37006038427352905,0.8333333333333334,0.08490602672100067,0.48976463079452515
2.299638509750366,1.0289033651351929,1.2707351446151733,0.361366331577301,0.8333333333333334,0.08119094371795654,0.4786287248134613
2.2472786903381348,0.9867627024650574,1.2605159878730774,0.3627011477947235,0.8333333333333334,0.0677778348326683,0.4875166118144989
2.174943447113037,0.9437061548233032,1.2312372922897339,0.3678051829338074,0.8333333333333334,0.04780580475926399,0.5009852647781372
2.1304028034210205,0.9005812406539917,1.2298215627670288,0.37166890501976013,0.8333333333333334,0.038253430277109146,0.508140504360199
2.100430488586426,0.8618767261505127,1.238553762435913,0.3757553696632385,0.8333333333333334,0.038367148488759995,0.5139422416687012
2.085181474685669,0.815327525138855,1.269853949546814,0.3725975751876831,0.8333333333333334,0.0403953418135643,0.5110538005828857
2.0712716579437256,0.7847139835357666,1.286557674407959,0.3735785186290741,0.8666666666666667,0.0326644666492939,0.5070698857307434
2.0736255645751953,0.7134122252464294,1.3602133393287659,0.3770052194595337,0.8666666666666667,0.029704879969358444,0.5120600461959839
2.0973873138427734,0.6931776404380798,1.4042096734046936,0.3897820711135864,0.8666666666666667,0.02944430708885193,0.5231279730796814
2.1216518878936768,0.6899776458740234,1.4316742420196533,0.395168662071228,0.8333333333333334,0.024846840649843216,0.5256361961364746
2.1118862628936768,0.672177791595459,1.4397084712982178,0.3864287734031677,0.8333333333333334,0.028041711077094078,0.5166865587234497
2.1064956188201904,0.6718991994857788,1.4345964193344116,0.3851270377635956,0.8333333333333334,0.03015170432627201,0.5142982006072998
2.1164846420288086,0.6762635111808777,1.440221130847931,0.3888307511806488,0.8333333333333334,0.03026413731276989,0.5192518830299377
2.138638496398926,0.6838117837905884,1.4548267126083374,0.3919331431388855,0.8333333333333334,0.028626080602407455,0.5253087282180786
2.141690731048584,0.6882914304733276,1.4533993005752563,0.3946477770805359,0.8333333333333334,0.028139425441622734,0.5300916433334351
2.155421257019043,0.7047116160392761,1.4507096409797668,0.4019368290901184,0.8333333333333334,0.027573836967349052,0.5386309623718262
2.163196563720703,0.7300522327423096,1.4331443309783936,0.4143318831920624,0.8333333333333334,0.023417530581355095,0.549970269203186
2.1740081310272217,0.7572910785675049,1.4167170524597168,0.428363174200058,0.8666666666666667,0.0220014788210392,0.5619441270828247
2.186225414276123,0.7826113700866699,1.4036140441894531,0.4407421946525574,0.8666666666666667,0.023437706753611565,0.5731222033500671
2.1999588012695312,0.8079659938812256,1.3919928073883057,0.453124463558197,0.8666666666666667,0.01923045516014099,0.5847159624099731
2.2146925926208496,0.8292698860168457,1.385422706604004,0.46448391675949097,0.8666666666666667,0.011876466684043407,0.5963565707206726
2.2277164459228516,0.8444926142692566,1.383223831653595,0.47437959909439087,0.8666666666666667,0.010368711315095425,0.6060267686843872
2.2391138076782227,0.8570542335510254,1.3820595741271973,0.4836556613445282,0.8666666666666667,0.00943113025277853,0.6147278547286987
2.2499918937683105,0.8849655985832214,1.3650262951850891,0.4935154318809509,0.8333333333333334,0.008341722190380096,0.6237910389900208
2.2613027095794678,0.9062168598175049,1.355085849761963,0.5028544068336487,0.8333333333333334,0.01498214527964592,0.6317248344421387
2.2713379859924316,0.9247714281082153,1.3465665578842163,0.5119644403457642,0.8333333333333334,0.03296482563018799,0.6386674046516418
2.280500888824463,0.9430936574935913,1.3374072313308716,0.5206433534622192,0.8333333333333334,0.02467125840485096,0.6445313692092896
2.287301778793335,0.9538304209709167,1.3334713578224182,0.527489423751831,0.8333333333333334,0.02199862152338028,0.6479542851448059
2.2904038429260254,0.9538744688034058,1.3365293741226196,0.5327229499816895,0.8333333333333334,0.023314937949180603,0.6492035388946533
2.291003704071045,0.9507354497909546,1.3402682542800903,0.536726713180542,0.8333333333333334,0.029749244451522827,0.6488378047943115
2.290358304977417,0.9433338642120361,1.3470244407653809,0.5390056371688843,0.8333333333333334,0.03173290938138962,0.6461267471313477
2.288792371749878,0.9302703142166138,1.3585220575332642,0.5392131805419922,0.8333333333333334,0.029918216168880463,0.639617383480072
2.2859082221984863,0.9135386347770691,1.3723695874214172,0.5340919494628906,0.8333333333333334,0.04291241243481636,0.6243239045143127
2.279594659805298,0.9128639101982117,1.3667307496070862,0.5301542282104492,0.8333333333333334,0.04638122767210007,0.6103916764259338
2.274824619293213,0.9058982133865356,1.3689264059066772,0.5293815732002258,0.8333333333333334,0.08217035233974457,0.6067802906036377
2.2702794075012207,0.8974326848983765,1.3728467226028442,0.5319699048995972,0.8333333333333334,0.08006302267313004,0.6097050905227661
2.2661871910095215,0.8856587409973145,1.380528450012207,0.5412740707397461,0.8333333333333334,0.07395100593566895,0.6193866729736328
2.261200428009033,0.8641155958175659,1.3970848321914673,0.5603222846984863,0.8333333333333334,0.06274637579917908,0.6296435594558716
2.250471830368042,0.8368093967437744,1.4136624336242676,0.5691964030265808,0.8333333333333334,0.0647025927901268,0.6277866363525391
2.2367501258850098,0.8156627416610718,1.421087384223938,0.5649563670158386,0.8333333333333334,0.05831955373287201,0.6212542653083801
2.23195219039917,0.7999650835990906,1.4319871068000793,0.5556594133377075,0.8333333333333334,0.047457341104745865,0.6129029989242554
2.2366702556610107,0.7849587202072144,1.4517115354537964,0.5442186594009399,0.8333333333333334,0.03368019685149193,0.6031816005706787
2.255586862564087,0.7593547701835632,1.4962320923805237,0.5316993594169617,0.8333333333333334,0.022587299346923828,0.5923365950584412
2.289806842803955,0.7056736946105957,1.5841331481933594,0.5122625827789307,0.8333333333333334,0.014101560227572918,0.5780473947525024
2.3311431407928467,0.6626213788986206,1.668521761894226,0.45873236656188965,0.8333333333333334,0.007675456814467907,0.5288782119750977
2.363621950149536,0.6354315280914307,1.7281904220581055,0.41721057891845703,0.8333333333333334,0.004015414509922266,0.48637065291404724
2.3991565704345703,0.5918481349945068,1.8073084354400635,0.3572864234447479,0.8333333333333334,0.0013537671184167266,0.4245794713497162
2.449791431427002,0.564017653465271,1.885773777961731,0.33905696868896484,0.8333333333333334,0.002649075584486127,0.3929859399795532
2.4996299743652344,0.5540221929550171,1.9456077814102173,0.3355347514152527,0.8333333333333334,0.0036882616113871336,0.38609227538108826
2.5472028255462646,0.5554603934288025,1.9917424321174622,0.3376726508140564,0.8333333333333334,0.09550570696592331,0.38992080092430115
2.5958404541015625,0.5434561967849731,2.0523842573165894,0.33289647102355957,0.8333333333333334,0.09272192418575287,0.3804969787597656
2.6249074935913086,0.5318163633346558,2.093091130256653,0.3295436501502991,0.8333333333333334,0.08407943695783615,0.37380334734916687
2.6584901809692383,0.531331479549408,2.1271587014198303,0.32925164699554443,0.8333333333333334,0.076457180082798,0.3730892837047577
2.697024345397949,0.5313381552696228,2.1656861901283264,0.3291725516319275,0.8333333333333334,0.06792905926704407,0.3727855086326599
2.7114243507385254,0.532627284526825,2.1787970662117004,0.33000388741493225,0.8333333333333334,0.06407608836889267,0.3743458390235901
2.70880126953125,0.5353409051895142,2.173460364341736,0.3313450217247009,0.8333333333333334,0.05665374547243118,0.3770105838775635
2.691349744796753,0.5409016013145447,2.1504481434822083,0.33329877257347107,0.8333333333333334,0.055412791669368744,0.3810858428478241
0.9432345628738403,0.6310979127883911,0.3121366500854492,0.6242150068283081,0.8666666666666667,0.06967876106500626,0.8399243354797363
1.0268819332122803,0.6037410497665405,0.42314088344573975,0.5787836909294128,0.8666666666666667,0.08590329438447952,0.8044288158416748
1.0665178298950195,0.544579267501831,0.5219385623931885,0.49355071783065796,0.8666666666666667,0.09070729464292526,0.680783748626709
1.124807596206665,0.531692385673523,0.5931152105331421,0.43503743410110474,0.8666666666666667,0.06891576945781708,0.5995434522628784
1.1705262660980225,0.5002599954605103,0.6702662706375122,0.3877201974391937,0.8666666666666667,0.04919169843196869,0.5191776752471924
1.1907700300216675,0.4753243625164032,0.7154456675052643,0.358252614736557,0.8666666666666667,0.025812197476625443,0.45806264877319336
1.2895612716674805,0.4539663791656494,0.835594892501831,0.33811554312705994,0.8333333333333334,0.03472018241882324,0.4424758851528168
1.3915815353393555,0.4649450480937958,0.9266364872455597,0.31004786491394043,0.8333333333333334,0.048051536083221436,0.42354387044906616
1.542259693145752,0.4983743131160736,1.0438853800296783,0.29683080315589905,0.8333333333333334,0.06867053359746933,0.4114401340484619
1.736517310142517,0.6016679406166077,1.1348493695259094,0.3628925681114197,0.8333333333333334,0.07747818529605865,0.4900974631309509
1.8799374103546143,0.6290560364723206,1.2508813738822937,0.37285417318344116,0.8666666666666667,0.06531797349452972,0.5167245864868164
2.003897190093994,0.5629118084907532,1.440985381603241,0.30075904726982117,0.8666666666666667,0.0575503334403038,0.4422280192375183
2.124937057495117,0.5581480264663696,1.5667890310287476,0.2930511236190796,0.8333333333333334,0.0606054812669754,0.4320161044597626
2.1858890056610107,0.5258142352104187,1.660074770450592,0.25142502784729004,0.8333333333333334,0.057902365922927856,0.38936492800712585
2.195744514465332,0.4541519582271576,1.7415925562381744,0.18795278668403625,0.8333333333333334,0.04801587760448456,0.30906766653060913
2.182945728302002,0.3964995741844177,1.7864461541175842,0.15492454171180725,0.8333333333333334,0.04489056393504143,0.2631295919418335
2.1651856899261475,0.3575231432914734,1.807662546634674,0.1391674131155014,0.8666666666666667,0.04650069773197174,0.23898836970329285
2.139117956161499,0.33394479751586914,1.8051731586456299,0.1330585777759552,0.8666666666666667,0.04518033564090729,0.23040035367012024
2.1211190223693848,0.3102506399154663,1.8108683824539185,0.1268577128648758,0.8666666666666667,0.043831534683704376,0.2317190021276474
2.14644455909729,0.2970881462097168,1.8493564128875732,0.12299126386642456,0.8666666666666667,0.036382827907800674,0.2309870570898056
2.1852235794067383,0.2850383222103119,1.9001852571964264,0.11854218691587448,0.8333333333333334,0.035531893372535706,0.22051458060741425
2.1831679344177246,0.2719767093658447,1.9111912250518799,0.11905457824468613,0.8333333333333334,0.023383215069770813,0.21408240497112274
2.175798177719116,0.2612444758415222,1.914553701877594,0.12247584760189056,0.8333333333333334,0.025780154392123222,0.2122928500175476
2.1501617431640625,0.24988266825675964,1.9002790749073029,0.12014427781105042,0.8333333333333334,0.0414658859372139,0.20140817761421204
2.124337673187256,0.23373734951019287,1.890600323677063,0.11173881590366364,0.8333333333333334,0.037612464278936386,0.1812577098608017
2.0880796909332275,0.2123323678970337,1.8757473230361938,0.10024198889732361,0.8333333333333334,0.031697407364845276,0.15783917903900146
2.0537631511688232,0.20638249814510345,1.8473806530237198,0.09887155145406723,0.8333333333333334,0.01937377266585827,0.14966127276420593
2.0305628776550293,0.20689724385738373,1.8236656337976456,0.10771911591291428,0.8333333333333334,0.009043695405125618,0.15894338488578796
2.029395818710327,0.17309001088142395,1.8563058078289032,0.10044877231121063,0.8333333333333334,0.007008865941315889,0.1393684446811676
2.0675771236419678,0.16319115459918976,1.904385969042778,0.10482935607433319,0.8333333333333334,0.006886813789606094,0.14477649331092834
2.1317102909088135,0.16931942105293274,1.9623908698558807,0.1187586784362793,0.8333333333333334,0.005396977066993713,0.16484305262565613
2.2085518836975098,0.16139331459999084,2.047158569097519,0.11377408355474472,0.8333333333333334,0.004225523676723242,0.156539648771286
2.3029098510742188,0.14698097109794617,2.1559288799762726,0.09370236098766327,0.8333333333333334,0.0053872778080403805,0.13331520557403564
2.433180332183838,0.15059919655323029,2.2825811356306076,0.07740659266710281,0.8333333333333334,0.09425055235624313,0.11877205222845078
2.585026264190674,0.16099122166633606,2.4240350425243378,0.048642344772815704,0.8333333333333334,0.06088372692465782,0.08604224771261215
2.670882225036621,0.15904097259044647,2.5118412524461746,0.03108917735517025,0.8333333333333334,0.09525327384471893,0.05983581393957138
2.69677996635437,0.16549699008464813,2.531282976269722,0.02678203210234642,0.8333333333333334,0.10763773322105408,0.05187482759356499
2.7089154720306396,0.17411546409130096,2.5348000079393387,0.026817306876182556,0.8333333333333334,0.09634532034397125,0.05171102285385132
2.7054500579833984,0.18213848769664764,2.523311570286751,0.02754290960729122,0.8333333333333334,0.10524193197488785,0.05313911661505699
2.6999831199645996,0.1904449164867401,2.5095382034778595,0.02964497171342373,0.8333333333333334,0.1275510936975479,0.05709167569875717
2.7158966064453125,0.20124581456184387,2.5146507918834686,0.033121611922979355,0.8333333333333334,0.13835297524929047,0.06407536566257477
2.756901502609253,0.21931993961334229,2.5375815629959106,0.03923410922288895,0.8333333333333334,0.13996078073978424,0.07624457776546478
1.7665469646453857,0.8785516619682312,0.8879953026771545,0.42685097455978394,0.8666666666666667,0.09390278905630112,0.5580400824546814
1.872774600982666,0.9713788032531738,0.9013957977294922,0.4547329843044281,0.8666666666666667,0.0833834782242775,0.5738385915756226
1.9099235534667969,1.1227011680603027,0.7872223854064941,0.4619893431663513,0.8666666666666667,0.09118103235960007,0.5793122053146362
1.9260048866271973,1.1794884204864502,0.7465164661407471,0.4692295491695404,0.8666666666666667,0.10617491602897644,0.6088399887084961
2.0504281520843506,1.2468371391296387,0.8035910129547119,0.49889683723449707,0.8333333333333334,0.13023434579372406,0.7029523253440857
2.1705827713012695,1.1876715421676636,0.982911229133606,0.4882054328918457,0.8666666666666667,0.15678082406520844,0.7027584314346313
2.090688705444336,1.1529760360717773,0.9377126693725586,0.4820278584957123,0.8666666666666667,0.1536213606595993,0.6848529577255249
2.266521692276001,1.3472681045532227,0.9192535877227783,0.4562591314315796,0.8666666666666667,0.17057740688323975,0.6442419290542603
2.3426876068115234,1.3040013313293457,1.0386862754821777,0.5117617845535278,0.8666666666666667,0.1613730490207672,0.6368400454521179
2.3313350677490234,1.1473606824874878,1.1839743852615356,0.5112299919128418,0.8666666666666667,0.17799405753612518,0.6617978811264038
2.3919990062713623,1.3470139503479004,1.044985055923462,0.564743161201477,0.8666666666666667,0.14903239905834198,0.6978597640991211
2.3355519771575928,1.3356151580810547,0.9999368190765381,0.6060808300971985,0.8666666666666667,0.16325975954532623,0.7426738739013672
2.3865017890930176,1.4480479955673218,0.9384537935256958,0.6449066400527954,0.8666666666666667,0.1395721584558487,0.7733132839202881
2.1903138160705566,1.3709919452667236,0.819321870803833,0.6797032356262207,0.8666666666666667,0.15372604131698608,0.8010522723197937
2.1943397521972656,1.481045126914978,0.7132946252822876,0.7061219215393066,0.8666666666666667,0.12509752810001373,0.8234924077987671
2.020615577697754,1.4703195095062256,0.5502960681915283,0.7410147190093994,0.8666666666666667,0.14007751643657684,0.8393089175224304
2.0392723083496094,1.561335802078247,0.4779365062713623,0.7591633200645447,0.8666666666666667,0.10124137252569199,0.8511253595352173
1.825941801071167,1.4317262172698975,0.39421558380126953,0.7489039301872253,0.8666666666666667,0.11903265118598938,0.8449825048446655
1.8438177108764648,1.5746111869812012,0.26920652389526367,0.743302047252655,0.8666666666666667,0.10085193812847137,0.8421581983566284
1.6629302501678467,1.4115331172943115,0.25139713287353516,0.7215752601623535,0.8666666666666667,0.12055644392967224,0.8265942335128784
1.760205626487732,1.5420564413070679,0.21814918518066406,0.7249707579612732,0.8666666666666667,0.11412281543016434,0.8245557546615601
1.6286625862121582,1.4059102535247803,0.22275233268737793,0.7055046558380127,0.8666666666666667,0.12589842081069946,0.8036270141601562
1.6941392421722412,1.416111707687378,0.2780275344848633,0.6890692114830017,0.8666666666666667,0.11471428722143173,0.7826169729232788
1.5850715637207031,1.3895314931869507,0.19554007053375244,0.6713303923606873,0.8666666666666667,0.12335236370563507,0.7673352956771851
1.7196916341781616,1.494921088218689,0.22477054595947266,0.6530671119689941,0.8666666666666667,0.10653021186590195,0.747464656829834
1.692242980003357,1.4547061920166016,0.23753678798675537,0.6054283976554871,0.8666666666666667,0.1112874299287796,0.6922823190689087
1.7681173086166382,1.5165594816207886,0.2515578269958496,0.5970087647438049,0.8666666666666667,0.13508887588977814,0.673390805721283
1.7811301946640015,1.4902989864349365,0.29083120822906494,0.5797671675682068,0.8333333333333334,0.15247653424739838,0.6465039253234863
1.8405029773712158,1.494246244430542,0.34625673294067383,0.581745982170105,0.8666666666666667,0.14689810574054718,0.6434001326560974
1.8571100234985352,1.4397616386413574,0.41734838485717773,0.5613381862640381,0.8333333333333334,0.08476747572422028,0.6177294254302979
1.9155100584030151,1.4097230434417725,0.5057870149612427,0.5442880988121033,0.8666666666666667,0.1011669784784317,0.5858111381530762
1.956153154373169,1.3462138175964355,0.6099393367767334,0.521966814994812,0.8333333333333334,0.08464916795492172,0.5467467308044434
2.0501277446746826,1.3479737043380737,0.7021540403366089,0.5269278287887573,0.8666666666666667,0.13393697142601013,0.5507532954216003
2.124772071838379,1.3506683111190796,0.7741037607192993,0.5188896656036377,0.8666666666666667,0.10689229518175125,0.5402441024780273
2.130251407623291,1.3305094242095947,0.7997419834136963,0.5236151218414307,0.8666666666666667,0.10222330689430237,0.5447742938995361
2.2531580924987793,1.3724874258041382,0.8806706666946411,0.5199205279350281,0.8333333333333334,0.08669041842222214,0.5403051376342773
2.110720634460449,1.373047113418579,0.7376735210418701,0.5279284715652466,0.9,0.0642479658126831,0.5472014546394348
2.2371490001678467,1.4180331230163574,0.8191158771514893,0.524999737739563,0.8333333333333334,0.04896961525082588,0.5475462675094604
2.072162628173828,1.4190067052841187,0.6531559228897095,0.5312161445617676,0.9,0.054859500378370285,0.550779402256012
2.1479010581970215,1.4114155769348145,0.736485481262207,0.5219556093215942,0.8666666666666667,0.04954289272427559,0.5428322553634644
2.149503707885742,1.3513703346252441,0.798133373260498,0.5054202079772949,0.8666666666666667,0.039262279868125916,0.5258212089538574
2.103302478790283,1.2644896507263184,0.8388128280639648,0.4921974539756775,0.8666666666666667,0.05447540059685707,0.5173728466033936
2.0409979820251465,1.1338791847229004,0.9071187973022461,0.47798240184783936,0.8666666666666667,0.053822435438632965,0.5128095149993896
1.9935376644134521,0.9790880680084229,1.0144495964050293,0.4376334846019745,0.8666666666666667,0.04408355802297592,0.4960889220237732
1.9486860036849976,0.8219348192214966,1.126751184463501,0.3805541694164276,0.8666666666666667,0.04027991741895676,0.4313022494316101
1.9534955024719238,0.6638002991676331,1.2896952033042908,0.3619910180568695,0.8666666666666667,0.051343850791454315,0.4187813401222229
1.9915088415145874,0.5561539530754089,1.4353548884391785,0.4015505015850067,0.8666666666666667,0.055062562227249146,0.4683055579662323
1.9844610691070557,0.4992157816886902,1.4852452874183655,0.42518922686576843,0.8666666666666667,0.04628729820251465,0.4889170527458191
2.0504236221313477,0.4843919277191162,1.5660316944122314,0.38713550567626953,0.8666666666666667,0.036123570054769516,0.45165619254112244
2.1864185333251953,0.4836949110031128,1.7027236223220825,0.3461882472038269,0.8666666666666667,0.026700230315327644,0.40962356328964233
2.2289233207702637,0.5074753761291504,1.7214479446411133,0.3158535957336426,0.8666666666666667,0.021809065714478493,0.39701947569847107
2.2103137969970703,0.49104201793670654,1.7192717790603638,0.28739133477211,0.8333333333333334,0.019670046865940094,0.3753165900707245
2.212914228439331,0.4779052734375,1.735008955001831,0.26905959844589233,0.8333333333333334,0.015445796772837639,0.3593520522117615
2.2295987606048584,0.46135807037353516,1.7682406902313232,0.254526287317276,0.8333333333333334,0.00984143279492855,0.3427222669124603
2.226452112197876,0.43795037269592285,1.7885017395019531,0.23927581310272217,0.8333333333333334,0.00853806734085083,0.324110209941864
2.2293944358825684,0.4304753541946411,1.7989190816879272,0.22948038578033447,0.8333333333333334,0.010382391512393951,0.3086063265800476
2.230830192565918,0.4162708520889282,1.8145593404769897,0.21931616961956024,0.8333333333333334,0.008870674297213554,0.29307061433792114
2.2378129959106445,0.4043043553829193,1.8335086405277252,0.21350258588790894,0.8333333333333334,0.013019504956901073,0.2828397750854492
2.240572452545166,0.39148983359336853,1.8490826189517975,0.20672017335891724,0.8333333333333334,0.01566261425614357,0.27215349674224854
2.2363221645355225,0.38173598051071167,1.8545861840248108,0.20230922102928162,0.8333333333333334,0.021229108795523643,0.2645919620990753
2.2197513580322266,0.37472814321517944,1.8450232148170471,0.199503093957901,0.8333333333333334,0.025671152397990227,0.26054370403289795
2.193869113922119,0.38078129291534424,1.813087821006775,0.2036266028881073,0.8333333333333334,0.023609140887856483,0.2684822380542755
2.1897552013397217,0.38492321968078613,1.8048319816589355,0.21303310990333557,0.8333333333333334,0.03213934600353241,0.2840905785560608
2.215538740158081,0.38832899928092957,1.8272097408771515,0.22575035691261292,0.8333333333333334,0.0313047356903553,0.3014626204967499
2.2290709018707275,0.38970741629600525,1.8393634855747223,0.2387779802083969,0.8333333333333334,0.022237909957766533,0.3178010582923889
2.233346462249756,0.3898544907569885,1.8434919714927673,0.24292489886283875,0.8333333333333334,0.018248364329338074,0.3239820897579193
2.224062442779541,0.39308762550354004,1.830974817276001,0.24869897961616516,0.8333333333333334,0.016136154532432556,0.3346115052700043
2.2060983180999756,0.4071361720561981,1.7989621460437775,0.2786664068698883,0.8333333333333334,0.015281193889677525,0.37496837973594666
2.199151039123535,0.4379972815513611,1.761153757572174,0.3447330892086029,0.8333333333333334,0.016343405470252037,0.44339606165885925
2.2364542484283447,0.48561859130859375,1.750835657119751,0.39329075813293457,0.8333333333333334,0.016203342005610466,0.4839659631252289
2.2706475257873535,0.535910964012146,1.7347365617752075,0.40780696272850037,0.8333333333333334,0.01781584322452545,0.49715232849121094
2.294231653213501,0.5734269618988037,1.7208046913146973,0.4016537070274353,0.8333333333333334,0.020228955894708633,0.49737200140953064
2.3112635612487793,0.5767228603363037,1.7345407009124756,0.3621785342693329,0.8333333333333334,0.024274975061416626,0.47156113386154175
2.3267884254455566,0.5762968063354492,1.7504916191101074,0.32162290811538696,0.8333333333333334,0.025692259892821312,0.43965351581573486
2.332489252090454,0.5787153244018555,1.7537739276885986,0.30612707138061523,0.8333333333333334,0.022619683295488358,0.429074764251709
2.3496227264404297,0.5838472843170166,1.765775442123413,0.30380892753601074,0.8333333333333334,0.018439972773194313,0.43088430166244507
2.3676705360412598,0.5925801992416382,1.7750903367996216,0.30677032470703125,0.8333333333333334,,0.43865376710891724
2.3775453567504883,0.606605052947998,1.7709403038024902,0.31397533416748047,0.8333333333333334,,0.45147132873535156
2.382659912109375,0.6256706118583679,1.756989300251007,0.32535576820373535,0.8333333333333334,,0.46784645318984985
2.3843674659729004,0.6486039161682129,1.7357635498046875,0.34023961424827576,0.8333333333333334,,0.4860760569572449
2.3860976696014404,0.6752957105636597,1.7108019590377808,0.3584418296813965,0.8333333333333334,,0.504736602306366
2.3891875743865967,0.7085265517234802,1.6806610226631165,0.3809998631477356,0.8333333333333334,,0.523550271987915
2.395937442779541,0.7443364858627319,1.651600956916809,0.4035288691520691,0.8333333333333334,,0.5366443991661072
2.4085636138916016,0.7786829471588135,1.629880666732788,0.42134034633636475,0.8333333333333334,,0.5428744554519653
2.4290730953216553,0.817400336265564,1.6116727590560913,0.4371248483657837,0.8333333333333334,,0.5473966598510742
2.457937479019165,0.8649178743362427,1.5930196046829224,0.4531964957714081,0.8333333333333334,,0.553343653678894


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/6_agent_zero_shot_from_3_policy/attn_ent/DummyExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
1.7801427841186523,1.940969705581665,-0.1608269214630127,0.7542993426322937,0.4,2.1968977451324463,0.9025060534477234
1.5525325536727905,1.5506904125213623,0.0018421411514282227,0.6898142695426941,0.4,2.1007468700408936,0.9182626605033875
1.9120712280273438,0.8214778900146484,1.0905933380126953,0.6583433747291565,0.4666666666666667,2.3439531326293945,0.7984911203384399
1.6042836904525757,1.6726799011230469,-0.06839621067047119,0.6996631622314453,0.6666666666666667,2.164757013320923,0.7388315200805664
1.4951744079589844,1.3613308668136597,0.1338435411453247,0.6367682814598083,0.4666666666666667,2.3437652587890625,0.7652444243431091
1.6526000499725342,1.4064445495605469,0.2461555004119873,0.657855749130249,0.5666666666666667,2.0273942947387695,0.8425819277763367
1.0777688026428223,1.8333375453948975,-0.7555687427520752,0.7562691569328308,0.5,2.258178472518921,0.839582622051239
1.0839695930480957,1.6422538757324219,-0.5582842826843262,0.770272433757782,0.5666666666666667,1.862137794494629,0.897662341594696
1.5970062017440796,1.545104742050171,0.05190145969390869,0.5231777429580688,0.5333333333333333,1.8311597108840942,0.7674709558486938
1.3762757778167725,1.780866026878357,-0.4045902490615845,0.7350023984909058,0.6,2.1517748832702637,0.8549457788467407
1.3023192882537842,1.685275912284851,-0.3829566240310669,0.6739799380302429,0.5,2.34657621383667,0.8227404952049255
1.1147855520248413,1.708470106124878,-0.5936845541000366,0.6274685859680176,0.5,2.344001054763794,0.7750393748283386
1.7829320430755615,1.48739755153656,0.29553449153900146,0.7802544832229614,0.5666666666666667,2.729163408279419,0.8893980979919434
1.8960890769958496,1.2155108451843262,0.6805782318115234,0.49737975001335144,0.5,2.449242115020752,0.6522939205169678
1.8442705869674683,1.6564688682556152,0.18780171871185303,0.6215084791183472,0.30000000000000004,1.8418124914169312,0.7445501089096069
1.3609927892684937,1.3880480527877808,-0.02705526351928711,0.6097309589385986,0.4666666666666667,2.112421751022339,0.7837202548980713
1.9135359525680542,0.8734564185142517,1.0400795340538025,0.4643758237361908,0.4,2.126060962677002,0.6091284155845642
2.107840061187744,1.191656470298767,0.916183590888977,0.5778228640556335,0.3666666666666667,2.6896982192993164,0.7247018814086914
1.3309264183044434,1.634771704673767,-0.30384528636932373,0.5835533142089844,0.6,2.4415953159332275,0.7545833587646484
0.9141672849655151,1.782096266746521,-0.8679289817810059,0.6468778848648071,0.8,2.7817282676696777,0.7440152168273926
1.8109010457992554,1.314795732498169,0.4961053133010864,0.502456784248352,0.4,2.125795364379883,0.6506850123405457
1.2942142486572266,1.6122064590454102,-0.3179922103881836,0.581491231918335,0.4666666666666667,1.9088064432144165,0.7767745852470398
1.580310583114624,1.5601046085357666,0.020205974578857422,0.7601057887077332,0.4,2.372507333755493,0.9194917678833008
1.4418649673461914,1.674346923828125,-0.2324819564819336,0.797670841217041,0.4666666666666667,2.666680335998535,0.9558078646659851
1.7186431884765625,1.088404655456543,0.6302385330200195,0.5104763507843018,0.5333333333333333,2.470928907394409,0.7788642644882202
1.3169150352478027,1.3686784505844116,-0.05176341533660889,0.6041540503501892,0.5333333333333333,2.0074102878570557,0.7687692046165466
1.572501540184021,0.7901121973991394,0.7823893427848816,0.45378267765045166,0.5,2.1789112091064453,0.6436131000518799
1.041566252708435,1.7296483516693115,-0.6880820989608765,0.7124292850494385,0.5,2.309725761413574,0.8741299510002136
1.3744759559631348,1.3912780284881592,-0.016802072525024414,0.6815531253814697,0.5,2.191431999206543,0.9057193994522095
1.602226972579956,1.4926977157592773,0.10952925682067871,0.7078472971916199,0.5666666666666667,2.357788562774658,0.8558720350265503
1.3763022422790527,1.4040672779083252,-0.02776503562927246,0.5943701267242432,0.4666666666666667,2.266831398010254,0.7906380891799927
1.6394004821777344,0.9910111427307129,0.6483893394470215,0.49403271079063416,0.6333333333333333,2.2503364086151123,0.6471203565597534
1.2310006618499756,1.3083316087722778,-0.07733094692230225,0.6446906328201294,0.3666666666666667,2.1404857635498047,0.7763352394104004
1.2569557428359985,1.622300148010254,-0.36534440517425537,0.5817404985427856,0.5,2.1875064373016357,0.7161170840263367
1.0966811180114746,1.2930419445037842,-0.19636082649230957,0.5981644988059998,0.3666666666666667,2.415731191635132,0.8547028303146362
0.9043549299240112,1.3032209873199463,-0.39886605739593506,0.572927713394165,0.6,2.316892623901367,0.7465388178825378
1.5058964490890503,1.0030933618545532,0.5028030872344971,0.5961050987243652,0.4666666666666667,2.116727352142334,0.7766172289848328
1.665398120880127,0.9566768407821655,0.7087212800979614,0.6208566427230835,0.43333333333333335,2.528398275375366,0.774024486541748
1.3301796913146973,1.1989381313323975,0.1312415599822998,0.5970921516418457,0.4666666666666667,2.3257551193237305,0.7783539295196533
1.324467658996582,1.319944977760315,0.00452268123626709,0.5639793276786804,0.3666666666666667,2.540771007537842,0.7095794081687927
1.260603427886963,1.2867259979248047,-0.026122570037841797,0.4985802173614502,0.5666666666666667,2.053086996078491,0.6365278959274292
1.5886354446411133,1.3586353063583374,0.23000013828277588,0.5140260457992554,0.5666666666666667,2.096256732940674,0.6495181322097778
1.3542916774749756,1.587010383605957,-0.23271870613098145,0.5894193649291992,0.5333333333333333,2.0935428142547607,0.7027710676193237
1.281369686126709,1.2895750999450684,-0.008205413818359375,0.5267377495765686,0.3666666666666667,2.13006329536438,0.6710777282714844
1.7158079147338867,1.2069463729858398,0.5088615417480469,0.5363020300865173,0.43333333333333335,1.9826477766036987,0.7154626846313477
1.3145229816436768,1.2803821563720703,0.034140825271606445,0.5182806849479675,0.4,2.009350299835205,0.6495062112808228
1.2412807941436768,1.0684670209884644,0.1728137731552124,0.4478553533554077,0.43333333333333335,2.173283576965332,0.5765326023101807
1.5868122577667236,1.2193386554718018,0.3674736022949219,0.5315949320793152,0.33333333333333337,2.0902929306030273,0.6836411356925964
1.2302086353302002,1.2272136211395264,0.002995014190673828,0.39694732427597046,0.5666666666666667,2.3599495887756348,0.49095189571380615
1.59096097946167,1.4335788488388062,0.15738213062286377,0.592782735824585,0.5666666666666667,2.2983083724975586,0.697056770324707
1.1821602582931519,1.4447872638702393,-0.2626270055770874,0.6467041373252869,0.5666666666666667,2.5274224281311035,0.7631685137748718
1.413500189781189,1.119020938873291,0.29447925090789795,0.4928462505340576,0.4,2.3133602142333984,0.6754372119903564
1.6015968322753906,0.9115322828292847,0.690064549446106,0.4201514422893524,0.43333333333333335,2.3536324501037598,0.5376428365707397
1.251173496246338,1.207086443901062,0.04408705234527588,0.5291850566864014,0.3666666666666667,2.1005361080169678,0.6323468685150146
1.1609959602355957,1.3010573387145996,-0.1400613784790039,0.6477802991867065,0.5666666666666667,2.1676971912384033,0.7881587743759155
0.7685478925704956,1.483197569847107,-0.7146496772766113,0.6384994387626648,0.5333333333333333,2.5654191970825195,0.7566815614700317
1.0915491580963135,1.1632007360458374,-0.07165157794952393,0.42174506187438965,0.33333333333333337,2.532451629638672,0.5103950500488281
0.8226817846298218,1.5946567058563232,-0.7719749212265015,0.7428852319717407,0.6,2.362581491470337,0.8748315572738647
1.6476129293441772,1.0422477722167969,0.6053651571273804,0.4182543158531189,0.7333333333333334,2.3627402782440186,0.5717387795448303
1.5302760601043701,1.227400541305542,0.3028755187988281,0.5318311452865601,0.5666666666666667,2.049788236618042,0.6368833780288696
1.97122323513031,0.6684402227401733,1.3027830123901367,0.4872278571128845,0.2666666666666667,2.018367052078247,0.6927556991577148
1.2672685384750366,0.899905800819397,0.36736273765563965,0.5614984035491943,0.5333333333333333,2.3258471488952637,0.738437831401825
1.500429391860962,1.3068574666976929,0.19357192516326904,0.528944194316864,0.6,2.059537649154663,0.757866621017456
1.3619186878204346,1.5497541427612305,-0.1878354549407959,0.7039234042167664,0.5333333333333333,2.2896623611450195,0.8560699820518494
1.2169361114501953,1.5296225547790527,-0.3126864433288574,0.6947020888328552,0.2666666666666667,2.1150331497192383,0.8940420150756836
1.562760829925537,1.0320658683776855,0.5306949615478516,0.6153020858764648,0.4666666666666667,2.1812198162078857,0.9110603332519531
1.40024733543396,1.0986435413360596,0.3016037940979004,0.619274377822876,0.43333333333333335,2.337367296218872,0.8877724409103394
1.5129878520965576,0.9766210913658142,0.5363667607307434,0.4445977807044983,0.5666666666666667,2.7897722721099854,0.7058796882629395
1.5982269048690796,1.1726531982421875,0.4255737066268921,0.6507729291915894,0.5666666666666667,2.183912754058838,0.865068793296814
1.5137526988983154,1.3824199438095093,0.13133275508880615,0.5253095030784607,0.5666666666666667,2.3565118312835693,0.7669510841369629
1.8363230228424072,1.1589668989181519,0.6773561239242554,0.446547269821167,0.5333333333333333,2.299009323120117,0.6305141448974609
1.1730834245681763,1.3187685012817383,-0.145685076713562,0.6163802146911621,0.4666666666666667,2.300917863845825,0.8304671049118042
1.5455596446990967,1.4587571620941162,0.08680248260498047,0.5678586959838867,0.4,1.8132646083831787,0.7078531980514526
1.2115892171859741,1.4373987913131714,-0.22580957412719727,0.6319593787193298,0.6333333333333333,2.145745277404785,0.8599857091903687
1.5665839910507202,0.9172183871269226,0.6493656039237976,0.3871534764766693,0.43333333333333335,2.0876517295837402,0.5644636750221252
1.4339914321899414,1.148250937461853,0.2857404947280884,0.4867054224014282,0.2666666666666667,2.179497718811035,0.7243340015411377
1.5712122917175293,1.5442569255828857,0.026955366134643555,0.6554576754570007,0.43333333333333335,1.919978380203247,0.8221327066421509
1.5325658321380615,1.332270860671997,0.20029497146606445,0.42626771330833435,0.5333333333333333,2.287928581237793,0.5465214252471924
1.4822614192962646,1.4099901914596558,0.07227122783660889,0.6790869235992432,0.5666666666666667,1.9979768991470337,0.8465141654014587
1.1585447788238525,1.7192806005477905,-0.560735821723938,0.6794862747192383,0.5333333333333333,1.980267882347107,0.8057448267936707
0.967711329460144,1.443333625793457,-0.475622296333313,0.5444313883781433,0.6333333333333333,1.9575183391571045,0.6913253664970398
1.3681485652923584,1.527504801750183,-0.1593562364578247,0.7351726293563843,0.6333333333333333,1.9409397840499878,0.8677611351013184
1.147754192352295,1.507261037826538,-0.35950684547424316,0.6489002704620361,0.6333333333333333,2.1565277576446533,0.7976728677749634
1.6820319890975952,1.212485671043396,0.4695463180541992,0.5779188871383667,0.3666666666666667,1.7800405025482178,0.7231380343437195
1.8275105953216553,1.1187578439712524,0.7087527513504028,0.5520987510681152,0.5666666666666667,1.9642606973648071,0.7238413691520691
1.348517656326294,1.4200077056884766,-0.07149004936218262,0.5908219814300537,0.6333333333333333,1.6732728481292725,0.7806582450866699
1.3480603694915771,1.2559359073638916,0.09212446212768555,0.5618908405303955,0.4666666666666667,1.957493543624878,0.6599504351615906
1.4195607900619507,1.1408056020736694,0.27875518798828125,0.5234559774398804,0.6333333333333333,2.4525160789489746,0.6363167762756348
1.1509580612182617,1.5444902181625366,-0.3935321569442749,0.7176793813705444,0.5333333333333333,2.2661707401275635,0.8658952713012695
1.5204277038574219,1.1576520204544067,0.36277568340301514,0.5922665596008301,0.43333333333333335,2.0650997161865234,0.6434329748153687
0.9720107913017273,1.398298978805542,-0.4262881875038147,0.592406153678894,0.6333333333333333,2.1133878231048584,0.6751664876937866
1.1034398078918457,1.4849766492843628,-0.3815368413925171,0.6872403025627136,0.5333333333333333,2.351186513900757,0.7772889137268066
1.4832557439804077,1.0281703472137451,0.4550853967666626,0.5113840699195862,0.4,2.1026434898376465,0.6181930303573608
1.135701298713684,1.5136479139328003,-0.3779466152191162,0.6056302785873413,0.6,2.0057740211486816,0.681027352809906
1.026910662651062,1.5279396772384644,-0.5010290145874023,0.6503361463546753,0.6333333333333333,2.2343361377716064,0.7316386103630066
1.1902625560760498,1.1674970388412476,0.022765517234802246,0.49641022086143494,0.5666666666666667,2.296369791030884,0.6958479881286621
1.0416955947875977,1.548815131187439,-0.5071195363998413,0.6253165602684021,0.6,2.609684705734253,0.73431396484375
1.0243494510650635,1.6298894882202148,-0.6055400371551514,0.6368740797042847,0.43333333333333335,2.339340925216675,0.7596473693847656
1.5352489948272705,1.4458763599395752,0.08937263488769531,0.5681431889533997,0.43333333333333335,1.9283570051193237,0.6714529991149902
1.3576369285583496,1.1823105812072754,0.17532634735107422,0.5288333296775818,0.3666666666666667,2.633629083633423,0.623251736164093
1.5097360610961914,1.3925999402999878,0.11713612079620361,0.699380099773407,0.4,2.608184814453125,0.7849292755126953
1.2764897346496582,1.6138808727264404,-0.3373911380767822,0.650413453578949,0.5666666666666667,2.269172191619873,0.7116894721984863
1.2808763980865479,1.224141001701355,0.05673539638519287,0.6000050902366638,0.43333333333333335,2.4447360038757324,0.7242858409881592
1.448908805847168,1.3906354904174805,0.0582733154296875,0.5100439786911011,0.43333333333333335,2.204192876815796,0.5880405902862549
1.1976979970932007,1.2000268697738647,-0.0023288726806640625,0.48166126012802124,0.5,2.0782220363616943,0.602256715297699
1.2823957204818726,1.7747092247009277,-0.4923135042190552,0.6283732652664185,0.5666666666666667,1.9485644102096558,0.715103030204773
1.489766001701355,1.7426538467407227,-0.2528878450393677,0.6632726788520813,0.4666666666666667,2.2101211547851562,0.7423311471939087
1.8023929595947266,1.4919546842575073,0.31043827533721924,0.576056957244873,0.6,1.9433904886245728,0.6773859262466431
1.043259859085083,2.1115827560424805,-1.0683228969573975,0.770662248134613,0.5666666666666667,2.03647780418396,0.7991721034049988
1.3237804174423218,1.783975601196289,-0.4601951837539673,0.7190977334976196,0.4666666666666667,2.363013982772827,0.8168067932128906
1.117863416671753,1.836551547050476,-0.7186881303787231,0.7156299948692322,0.5666666666666667,2.4981398582458496,0.759539783000946
1.1914966106414795,1.6361998319625854,-0.44470322132110596,0.7684749960899353,0.5666666666666667,2.406158924102783,0.8567543029785156
1.6139930486679077,1.3865125179290771,0.22748053073883057,0.5620980262756348,0.5666666666666667,2.1015353202819824,0.6939355731010437
1.4861425161361694,1.5665018558502197,-0.08035933971405029,0.6689034700393677,0.5333333333333333,2.360924005508423,0.7675284147262573
1.7941160202026367,1.145115852355957,0.6490001678466797,0.4593592584133148,0.33333333333333337,2.023695707321167,0.6460247039794922
1.4190130233764648,1.5442341566085815,-0.1252211332321167,0.5957308411598206,0.5,1.9788750410079956,0.7078589200973511
1.0692681074142456,1.907357931137085,-0.8380898237228394,0.6593074202537537,0.5666666666666667,1.869168996810913,0.7614010572433472
1.40891432762146,1.500635027885437,-0.09172070026397705,0.5443803668022156,0.43333333333333335,2.230905055999756,0.6266098022460938
1.5504510402679443,1.2585676908493042,0.29188334941864014,0.536425769329071,0.43333333333333335,2.2641425132751465,0.675000786781311
1.785901427268982,1.0619597434997559,0.7239416837692261,0.4647849202156067,0.5666666666666667,2.2956063747406006,0.5934352874755859
1.0829460620880127,1.395071029663086,-0.31212496757507324,0.5449797511100769,0.4666666666666667,1.9333949089050293,0.6840076446533203
1.471040964126587,1.3916462659835815,0.07939469814300537,0.5440091490745544,0.6333333333333333,2.088818311691284,0.6121134757995605
1.32713782787323,1.2830884456634521,0.04404938220977783,0.6093907356262207,0.4,2.3684332370758057,0.7346610426902771
1.7744567394256592,1.2169160842895508,0.5575406551361084,0.5015898942947388,0.4,1.8908435106277466,0.6071321964263916
1.3419808149337769,1.4714921712875366,-0.12951135635375977,0.6037229299545288,0.6,2.428705930709839,0.6675609350204468
1.5600312948226929,1.238563895225525,0.32146739959716797,0.533338725566864,0.6,2.598830461502075,0.641948401927948
1.2749923467636108,1.2896827459335327,-0.014690399169921875,0.5706731081008911,0.5333333333333333,2.3929123878479004,0.6729881167411804
1.1976511478424072,1.4942619800567627,-0.29661083221435547,0.5742856860160828,0.7,2.5147082805633545,0.6896488070487976
0.7991949915885925,2.0978751182556152,-1.2986801266670227,0.7462679147720337,0.4666666666666667,2.06235671043396,0.867870569229126
1.2460973262786865,1.205977201461792,0.04012012481689453,0.5406971573829651,0.3666666666666667,2.35996150970459,0.7222464084625244
1.5109213590621948,1.2452187538146973,0.26570260524749756,0.5177881717681885,0.6,2.0970675945281982,0.6072387099266052
1.2738618850708008,1.2194828987121582,0.05437898635864258,0.5328124761581421,0.3666666666666667,2.1815268993377686,0.6429251432418823
1.0613490343093872,1.653230905532837,-0.5918818712234497,0.7161377668380737,0.43333333333333335,2.0129783153533936,0.8190487623214722
1.3917173147201538,0.9889737367630005,0.4027435779571533,0.4288635849952698,0.5,2.4772934913635254,0.589065432548523
0.9282006025314331,1.318298101425171,-0.3900974988937378,0.7200115919113159,0.6,2.244600534439087,0.8317023515701294
0.8574897050857544,0.7630618810653687,0.09442782402038574,0.5022460222244263,0.6666666666666667,2.3571949005126953,0.710120677947998
0.963627278804779,1.1298269033432007,-0.16619962453842163,0.5666946768760681,0.4,2.0747952461242676,0.6463307738304138
0.7629061937332153,0.9796742796897888,-0.2167680859565735,0.6217533349990845,0.4,1.962289571762085,0.699569821357727
1.3358639478683472,1.1079915761947632,0.22787237167358398,0.668502688407898,0.3666666666666667,2.25658917427063,0.788951575756073
0.8924005031585693,1.0579171180725098,-0.16551661491394043,0.5278213024139404,0.6333333333333333,2.5756123065948486,0.7084962129592896
1.448573112487793,0.6561776995658875,0.7923954129219055,0.40783795714378357,0.4,2.5080714225769043,0.6258830428123474
1.0683879852294922,0.9221982955932617,0.14618968963623047,0.46350178122520447,0.5333333333333333,2.2137038707733154,0.6409888863563538
1.178865909576416,1.1275088787078857,0.05135703086853027,0.5580126047134399,0.5,2.049037456512451,0.7563139796257019
0.8905115127563477,1.2365858554840088,-0.34607434272766113,0.6085987091064453,0.43333333333333335,2.0018019676208496,0.8097575902938843
0.8536144495010376,1.0357059240341187,-0.18209147453308105,0.5565657615661621,0.6333333333333333,1.8406916856765747,0.7857062220573425
1.1913032531738281,1.2043300867080688,-0.013026833534240723,0.6145374774932861,0.6333333333333333,2.4424264430999756,0.7556230425834656
0.9505022764205933,1.6175212860107422,-0.6670190095901489,0.6447950601577759,0.4666666666666667,2.1715641021728516,0.8383148908615112
1.2934399843215942,1.333980917930603,-0.04054093360900879,0.6247761249542236,0.5333333333333333,2.484142541885376,0.821799635887146
1.511577844619751,1.2377325296401978,0.2738453149795532,0.610052764415741,0.3666666666666667,2.5373475551605225,0.7897045612335205
1.2578527927398682,0.8587688207626343,0.3990839719772339,0.4535825252532959,0.4,2.1912755966186523,0.5861188173294067
1.3524154424667358,1.3163248300552368,0.03609061241149902,0.6310298442840576,0.4666666666666667,2.296105146408081,0.7834415435791016
0.9471715688705444,1.0937285423278809,-0.14655697345733643,0.5581344366073608,0.4666666666666667,2.03934383392334,0.7363607287406921
1.1333417892456055,1.4588432312011719,-0.3255014419555664,0.5811289548873901,0.6333333333333333,2.0586318969726562,0.7764150500297546
0.9049361944198608,1.5446789264678955,-0.6397427320480347,0.5713976621627808,0.3666666666666667,2.3107991218566895,0.7822036147117615
0.901976466178894,1.466564416885376,-0.5645879507064819,0.6463257074356079,0.6,2.195218086242676,0.7504286170005798
1.459141731262207,0.9847580790519714,0.4743836522102356,0.5733557343482971,0.5,1.8729982376098633,0.7181302905082703
1.3774689435958862,1.3326867818832397,0.044782161712646484,0.6063987016677856,0.33333333333333337,2.8165926933288574,0.8034895658493042
1.3624790906906128,1.2388904094696045,0.1235886812210083,0.49476227164268494,0.5,2.363722562789917,0.6611418128013611
1.1927027702331543,1.1956754922866821,-0.002972722053527832,0.6323598623275757,0.4666666666666667,2.0806453227996826,0.7922863960266113
1.545051097869873,0.849104642868042,0.695946455001831,0.3581359386444092,0.43333333333333335,1.7906341552734375,0.5389732718467712
1.7031333446502686,0.8138561248779297,0.8892772197723389,0.641747236251831,0.33333333333333337,2.040168523788452,0.7929904460906982
1.1119120121002197,1.3258850574493408,-0.2139730453491211,0.5868193507194519,0.6,2.4033873081207275,0.6997382044792175
1.3083827495574951,0.8165203332901001,0.491862416267395,0.43205398321151733,0.4,2.082756519317627,0.608609139919281
0.8990664482116699,1.5443891286849976,-0.6453226804733276,0.7072081565856934,0.5,1.9707059860229492,0.8099989295005798
1.1593339443206787,1.4764703512191772,-0.31713640689849854,0.6948012113571167,0.5,1.9119327068328857,0.8293094038963318
0.7654881477355957,1.8397083282470703,-1.0742201805114746,0.6805416941642761,0.43333333333333335,2.305349826812744,0.778124213218689
0.6451213359832764,1.3771713972091675,-0.7320500612258911,0.6685377955436707,0.5666666666666667,2.08137845993042,0.7824021577835083
1.0997581481933594,1.4221105575561523,-0.32235240936279297,0.6580789089202881,0.3666666666666667,2.169907808303833,0.7811053991317749
1.028900384902954,1.3445000648498535,-0.3155996799468994,0.630352258682251,0.4666666666666667,2.051424026489258,0.7433580160140991
1.1187472343444824,1.1510612964630127,-0.03231406211853027,0.6439688205718994,0.5666666666666667,2.2043638229370117,0.7734375
0.8045982122421265,1.144927740097046,-0.34032952785491943,0.5832433700561523,0.33333333333333337,2.466524362564087,0.696060061454773
1.1385198831558228,1.497955083847046,-0.35943520069122314,0.7540148496627808,0.30000000000000004,1.9909090995788574,0.8579239249229431
1.0320149660110474,1.321150302886963,-0.2891353368759155,0.7109968066215515,0.4666666666666667,2.435713529586792,0.8017012476921082
0.7573319673538208,1.7209398746490479,-0.963607907295227,0.8503998517990112,0.7,2.1455466747283936,0.9074523448944092
1.6240990161895752,1.0614979267120361,0.5626010894775391,0.6581554412841797,0.5333333333333333,1.9782675504684448,0.822075605392456
1.4151716232299805,1.376022219657898,0.03914940357208252,0.7011560201644897,0.30000000000000004,2.0736184120178223,0.8587619066238403
1.585479974746704,1.1167473793029785,0.4687325954437256,0.6432642340660095,0.4,1.8087544441223145,0.7482957243919373
1.5586179494857788,1.390244722366333,0.1683732271194458,0.679193377494812,0.4666666666666667,2.4791648387908936,0.8081209063529968
1.2885639667510986,1.7990243434906006,-0.510460376739502,0.8225635290145874,0.3666666666666667,2.0336217880249023,0.9164506196975708
1.498691439628601,1.5108311176300049,-0.012139678001403809,0.6490944623947144,0.3666666666666667,2.363615036010742,0.7701195478439331
1.3973007202148438,1.5450938940048218,-0.14779317378997803,0.7557675838470459,0.6,2.065171241760254,0.8425838351249695
1.6921924352645874,1.3651137351989746,0.3270787000656128,0.6187114715576172,0.3666666666666667,2.4105076789855957,0.7461797595024109
0.8242853879928589,1.3470168113708496,-0.5227314233779907,0.6575919389724731,0.5333333333333333,2.0814318656921387,0.7807117700576782
1.7942242622375488,1.0505259037017822,0.7436983585357666,0.4663562476634979,0.6,1.6968610286712646,0.6648857593536377
1.4397876262664795,1.421595573425293,0.018192052841186523,0.5459598898887634,0.6,1.9428147077560425,0.7051061391830444
1.5763967037200928,1.217529058456421,0.3588676452636719,0.7079557776451111,0.5,2.1459155082702637,0.82301926612854
1.845158338546753,1.055395245552063,0.7897630929946899,0.5388388633728027,0.5,1.8443375825881958,0.6927935481071472
1.346817970275879,1.8830093145370483,-0.5361913442611694,0.8438397645950317,0.6333333333333333,2.3263962268829346,0.9256621599197388
1.9750818014144897,1.276045560836792,0.6990362405776978,0.5589157342910767,0.5,2.140774965286255,0.7424013614654541
1.8685319423675537,1.4083995819091797,0.460132360458374,0.7438621520996094,0.4666666666666667,2.0905206203460693,0.8619118928909302
1.7072174549102783,1.7189143896102905,-0.011696934700012207,0.6279065608978271,0.4666666666666667,2.5515291690826416,0.7424987554550171
1.6566572189331055,1.636399269104004,0.020257949829101562,0.69895339012146,0.5333333333333333,1.8050750494003296,0.8151607513427734
1.4545435905456543,1.8503339290618896,-0.39579033851623535,0.7739355564117432,0.43333333333333335,2.449753761291504,0.8985228538513184
1.6367573738098145,1.6790187358856201,-0.042261362075805664,0.6659333109855652,0.6,2.327863931655884,0.7484081983566284
2.0371625423431396,1.6066157817840576,0.43054676055908203,0.6069652438163757,0.5,1.8487886190414429,0.7264916300773621
1.7407505512237549,1.847615122795105,-0.1068645715713501,0.7082869410514832,0.5,1.979501485824585,0.8270595073699951
1.8245973587036133,1.6401255130767822,0.18447184562683105,0.7183110117912292,0.4666666666666667,2.4194557666778564,0.8440598845481873
1.890108585357666,1.6909873485565186,0.19912123680114746,0.7069047689437866,0.5,2.0111186504364014,0.8338202238082886
1.6675819158554077,1.517521619796753,0.15006029605865479,0.6831426024436951,0.4666666666666667,2.2628414630889893,0.8099257349967957
1.626023292541504,1.691770076751709,-0.06574678421020508,0.7063076496124268,0.5333333333333333,1.8287125825881958,0.7759675979614258
1.7642488479614258,1.7757591009140015,-0.011510252952575684,0.6754875183105469,0.5666666666666667,2.3452601432800293,0.7989451885223389
1.2448598146438599,1.3371973037719727,-0.09233748912811279,0.5158751010894775,0.5,2.139594316482544,0.6455013155937195
1.5170032978057861,1.3504661321640015,0.16653716564178467,0.5443084239959717,0.43333333333333335,1.977662205696106,0.6925753355026245
1.3969296216964722,1.540686845779419,-0.14375722408294678,0.6289165019989014,0.5333333333333333,2.487865686416626,0.6872782707214355
2.032600164413452,1.2897677421569824,0.7428324222564697,0.5238262414932251,0.43333333333333335,2.143883466720581,0.6243366599082947
1.4656624794006348,1.2685527801513672,0.19710969924926758,0.624128520488739,0.4666666666666667,2.460491895675659,0.7363754510879517
1.621919870376587,0.8123385310173035,0.8095813393592834,0.6385195255279541,0.5333333333333333,2.498060703277588,0.8933951258659363
1.2964879274368286,0.7110006809234619,0.5854872465133667,0.41642504930496216,0.4,2.369422197341919,0.6450516581535339
1.247291088104248,1.0236055850982666,0.22368550300598145,0.5498227477073669,0.5,1.9672619104385376,0.8032493591308594
1.4652084112167358,0.9628971815109253,0.5023112297058105,0.47341248393058777,0.43333333333333335,2.12970232963562,0.6433719396591187
0.9538520574569702,1.4459279775619507,-0.49207592010498047,0.6259223818778992,0.6,2.239100694656372,0.8958604335784912
1.2909903526306152,1.115385890007019,0.1756044626235962,0.5211383104324341,0.5,2.331234931945801,0.7362281680107117
2.0293049812316895,1.1335206031799316,0.8957843780517578,0.5385254621505737,0.4666666666666667,1.8106629848480225,0.8007063865661621
1.3861796855926514,1.3127578496932983,0.07342183589935303,0.5669434070587158,0.5333333333333333,2.238535165786743,0.8884066343307495
0.8609557151794434,1.5337623357772827,-0.6728066205978394,0.5944281816482544,0.4666666666666667,2.2323858737945557,0.8946856260299683
1.6863768100738525,1.17996084690094,0.5064159631729126,0.5665428042411804,0.3666666666666667,2.2955312728881836,0.7474159002304077
0.8164825439453125,1.2171205282211304,-0.40063798427581787,0.5943101644515991,0.43333333333333335,2.1545541286468506,0.839986264705658
1.0800812244415283,1.2896900177001953,-0.209608793258667,0.5303019881248474,0.5,1.8689838647842407,0.7907328605651855
1.077775239944458,1.1202818155288696,-0.04250657558441162,0.4675794541835785,0.5333333333333333,2.466425657272339,0.6290560960769653
1.4374511241912842,1.429460883140564,0.007990241050720215,0.550112247467041,0.5666666666666667,2.2408576011657715,0.8082427978515625
1.2450008392333984,1.0346195697784424,0.21038126945495605,0.4254341721534729,0.4666666666666667,2.2765612602233887,0.6074838042259216
1.2990097999572754,1.3301011323928833,-0.03109133243560791,0.5291504263877869,0.6,2.0262656211853027,0.7922987341880798
0.6307851076126099,1.332844614982605,-0.7020595073699951,0.48496270179748535,0.5,2.2503104209899902,0.6896631717681885
1.4201768636703491,0.815407931804657,0.6047689318656921,0.486386775970459,0.33333333333333337,2.2354941368103027,0.6061357855796814
0.9579777717590332,1.4322164058685303,-0.47423863410949707,0.6302337050437927,0.6,2.615532159805298,0.8229061365127563
0.7929596304893494,1.402501106262207,-0.6095414757728577,0.545903742313385,0.4,1.7955058813095093,0.7339076399803162
1.2569658756256104,1.5527805089950562,-0.2958146333694458,0.6022259593009949,0.5666666666666667,2.131460428237915,0.7683005332946777
0.8180160522460938,1.5454456806182861,-0.7274296283721924,0.5394278168678284,0.4666666666666667,1.7734345197677612,0.7577926516532898
1.3664731979370117,1.6139051914215088,-0.24743199348449707,0.5981584191322327,0.5,1.8947582244873047,0.7614822387695312
1.6565678119659424,1.6597702503204346,-0.0032024383544921875,0.6771921515464783,0.5333333333333333,2.194511890411377,0.8040444254875183
1.1963003873825073,1.962948203086853,-0.7666478157043457,0.7675928473472595,0.5666666666666667,2.2878503799438477,0.9069714546203613
1.4781097173690796,1.1121437549591064,0.36596596240997314,0.5355410575866699,0.4,2.287599802017212,0.711980938911438
1.3439545631408691,1.1848114728927612,0.1591430902481079,0.55179762840271,0.5333333333333333,2.6343507766723633,0.7176157832145691
0.9839436411857605,1.915907621383667,-0.9319639801979065,0.6868528723716736,0.6,2.395538568496704,0.7816181182861328
1.3933075666427612,1.4293893575668335,-0.036081790924072266,0.524959921836853,0.4666666666666667,2.147844076156616,0.7317873239517212
1.5283483266830444,1.7783106565475464,-0.24996232986450195,0.599818229675293,0.3666666666666667,2.1006205081939697,0.7586595416069031
1.1739258766174316,1.3265796899795532,-0.15265381336212158,0.41059431433677673,0.5,2.0255489349365234,0.5256086587905884
2.000992774963379,1.0562841892242432,0.9447085857391357,0.46352458000183105,0.43333333333333335,2.3814711570739746,0.6523550748825073
1.3098188638687134,1.0738238096237183,0.23599505424499512,0.41617700457572937,0.6,2.0582258701324463,0.5533251166343689
1.3395885229110718,1.405513048171997,-0.06592452526092529,0.551799476146698,0.6333333333333333,1.9738043546676636,0.7249142527580261
1.2806620597839355,1.673890471458435,-0.3932284116744995,0.5506526231765747,0.6,2.6014909744262695,0.6373897194862366
1.395601511001587,1.5805041790008545,-0.18490266799926758,0.5632674694061279,0.5666666666666667,2.406437873840332,0.6909562945365906
1.5958290100097656,1.3012346029281616,0.294594407081604,0.5235563516616821,0.5666666666666667,2.231022357940674,0.6627398729324341
1.070616602897644,1.7283228635787964,-0.6577062606811523,0.6146055459976196,0.6666666666666667,2.283139705657959,0.757116973400116
1.073500156402588,0.9643577933311462,0.10914236307144165,0.40626853704452515,0.30000000000000004,2.432323694229126,0.5815106630325317
1.1670832633972168,1.6242464780807495,-0.4571632146835327,0.5997306704521179,0.6666666666666667,1.8422129154205322,0.7548669576644897
1.6764711141586304,0.864172637462616,0.8122984766960144,0.3006137013435364,0.3666666666666667,2.1198530197143555,0.4969005584716797
1.3056528568267822,1.2102153301239014,0.09543752670288086,0.44374364614486694,0.5333333333333333,2.6018545627593994,0.5752692222595215
1.5261386632919312,1.1318681240081787,0.39427053928375244,0.4558756351470947,0.5666666666666667,2.158170700073242,0.6020013093948364
1.5709033012390137,1.1885149478912354,0.3823883533477783,0.5204575657844543,0.5333333333333333,2.194202423095703,0.6683432459831238
1.7316858768463135,1.257734775543213,0.4739511013031006,0.46677249670028687,0.43333333333333335,2.3504343032836914,0.5978294610977173
1.4184749126434326,1.538991928100586,-0.12051701545715332,0.5086052417755127,0.5666666666666667,2.3207147121429443,0.6481367349624634
1.4090285301208496,1.042539358139038,0.3664891719818115,0.4293674826622009,0.6,2.08115816116333,0.5313688516616821
1.7218154668807983,1.263920545578003,0.4578949213027954,0.45396989583969116,0.5333333333333333,2.4125757217407227,0.5529004335403442
1.4093143939971924,1.0442885160446167,0.3650258779525757,0.3976319432258606,0.3666666666666667,2.192624807357788,0.5613614320755005
1.3139445781707764,1.3471654653549194,-0.033220887184143066,0.39619123935699463,0.4666666666666667,2.1863794326782227,0.4630061388015747
1.3245371580123901,1.2757861614227295,0.048750996589660645,0.4389509856700897,0.4,1.8289573192596436,0.5865918397903442
1.1297383308410645,1.2386107444763184,-0.1088724136352539,0.45787525177001953,0.5666666666666667,2.3070645332336426,0.5983542203903198
1.1675477027893066,1.487225890159607,-0.3196781873703003,0.5853896141052246,0.4666666666666667,2.1238045692443848,0.6745290160179138
1.3236682415008545,1.4276388883590698,-0.10397064685821533,0.5557714700698853,0.6,2.5690808296203613,0.6503291130065918
1.519004225730896,1.2123515605926514,0.30665266513824463,0.43415388464927673,0.5333333333333333,2.311330556869507,0.569084882736206
1.6890933513641357,1.0332651138305664,0.6558282375335693,0.3870849013328552,0.6666666666666667,2.1414737701416016,0.4938158392906189
1.0619549751281738,1.6986544132232666,-0.6366994380950928,0.58676677942276,0.6666666666666667,1.8977439403533936,0.6856298446655273
1.398826003074646,0.8292492628097534,0.5695767402648926,0.34280651807785034,0.43333333333333335,2.6041815280914307,0.46807312965393066
1.5267255306243896,1.198988914489746,0.32773661613464355,0.39811861515045166,0.43333333333333335,2.061999797821045,0.5564972162246704
1.345397710800171,1.373598575592041,-0.028200864791870117,0.5728398561477661,0.5333333333333333,2.2810635566711426,0.6870955228805542
1.2039899826049805,1.5431536436080933,-0.3391636610031128,0.4920930862426758,0.5333333333333333,2.134737253189087,0.5972697734832764
1.5221774578094482,1.2062537670135498,0.31592369079589844,0.5594272017478943,0.4666666666666667,2.29634428024292,0.686109721660614
1.4068602323532104,1.3949403762817383,0.011919856071472168,0.5342234969139099,0.5,2.099792003631592,0.6215958595275879
1.4229400157928467,1.3208317756652832,0.10210824012756348,0.4882282614707947,0.5333333333333333,2.3747124671936035,0.579747200012207
0.8315585851669312,1.823453426361084,-0.9918948411941528,0.5740948915481567,0.5333333333333333,2.6788172721862793,0.6678694486618042
1.123916506767273,1.5340790748596191,-0.4101625680923462,0.4850078523159027,0.4,2.327423572540283,0.6103607416152954
1.726229190826416,0.9572062492370605,0.7690229415893555,0.36174139380455017,0.43333333333333335,2.4390695095062256,0.47502049803733826
1.4202804565429688,1.2473982572555542,0.17288219928741455,0.39549773931503296,0.4,2.143477439880371,0.5503115057945251
1.2125639915466309,1.454028844833374,-0.24146485328674316,0.5118506550788879,0.5,2.279937505722046,0.6333292722702026
1.4442518949508667,0.9942121505737305,0.45003974437713623,0.41803085803985596,0.6,2.1750049591064453,0.5175589323043823
1.4407649040222168,1.3822925090789795,0.058472394943237305,0.5394735336303711,0.5,2.0382580757141113,0.6800744533538818
1.6876729726791382,1.1575729846954346,0.5300999879837036,0.4707655608654022,0.4666666666666667,2.2201015949249268,0.5809093713760376
1.368407964706421,1.2088868618011475,0.15952110290527344,0.4681466519832611,0.6,2.1135101318359375,0.5419148206710815
1.0156185626983643,1.543657660484314,-0.5280390977859497,0.5343197584152222,0.6,1.7768079042434692,0.6256601810455322
1.1869761943817139,1.5226845741271973,-0.3357083797454834,0.5250144004821777,0.6666666666666667,2.003246784210205,0.6252267360687256
1.606372594833374,1.0484360456466675,0.5579365491867065,0.4405449628829956,0.5,2.1680490970611572,0.6146516799926758
1.3845728635787964,1.3893846273422241,-0.004811763763427734,0.5003294944763184,0.5,2.290048360824585,0.6473181247711182
1.5845197439193726,1.0005649328231812,0.5839548110961914,0.4453462064266205,0.5666666666666667,2.348623752593994,0.6087555885314941
1.429518699645996,0.9398918151855469,0.4896268844604492,0.3664182424545288,0.4,1.9809825420379639,0.4733976721763611
1.2751102447509766,1.1071947813034058,0.1679154634475708,0.47672316431999207,0.43333333333333335,2.153543472290039,0.5964435338973999
1.390512228012085,0.9858047366142273,0.40470749139785767,0.41912299394607544,0.5666666666666667,2.2905502319335938,0.573401689529419
1.7595094442367554,0.7677223086357117,0.9917871356010437,0.3018234670162201,0.33333333333333337,2.4192752838134766,0.47608816623687744
1.0705455541610718,1.3063254356384277,-0.23577988147735596,0.5670673847198486,0.5,2.1275081634521484,0.7339266538619995
1.1817072629928589,1.6229548454284668,-0.4412475824356079,0.5911540389060974,0.5666666666666667,1.960995078086853,0.7312312126159668
1.6528844833374023,1.0949032306671143,0.5579812526702881,0.46547168493270874,0.5333333333333333,2.990257501602173,0.5958616137504578
1.4549124240875244,1.4622091054916382,-0.0072966814041137695,0.5114139914512634,0.3666666666666667,2.2979018688201904,0.6349563002586365
0.906440258026123,1.6640413999557495,-0.7576011419296265,0.5402296781539917,0.5333333333333333,2.0056607723236084,0.6552282571792603
1.6647512912750244,1.3064578771591187,0.35829341411590576,0.47021484375,0.5333333333333333,2.133551836013794,0.5719606280326843
1.5747045278549194,1.5028680562973022,0.07183647155761719,0.5659993886947632,0.43333333333333335,2.3351471424102783,0.6815638542175293
1.0110278129577637,1.9498023986816406,-0.938774585723877,0.7627182006835938,0.5,2.3294079303741455,0.867139458656311
1.0779865980148315,0.7973940372467041,0.28059256076812744,0.4487852454185486,0.4,2.462913990020752,0.6870126724243164
0.887542724609375,1.3856719732284546,-0.4981292486190796,0.6279596090316772,0.5666666666666667,2.2283377647399902,0.8030163049697876
1.4057655334472656,1.242856502532959,0.16290903091430664,0.4918384552001953,0.5666666666666667,2.0300683975219727,0.7073489427566528
1.4567809104919434,1.3456802368164062,0.11110067367553711,0.7281896471977234,0.4,1.8076421022415161,0.837756872177124
1.5692647695541382,0.9275754690170288,0.6416893005371094,0.6412455439567566,0.43333333333333335,2.354400396347046,0.7697572708129883
1.3938119411468506,0.6758452653884888,0.7179666757583618,0.5094427466392517,0.7333333333333334,2.293987274169922,0.6359593272209167
1.0031917095184326,1.3171131610870361,-0.3139214515686035,0.6143431663513184,0.43333333333333335,2.2027788162231445,0.7272425889968872
1.5202805995941162,1.626509428024292,-0.10622882843017578,0.790282130241394,0.6666666666666667,1.8162928819656372,0.8851449489593506
1.1899144649505615,1.2993459701538086,-0.10943150520324707,0.6371899843215942,0.6333333333333333,2.0765011310577393,0.8573588132858276
1.659231424331665,1.2461999654769897,0.4130314588546753,0.7478686571121216,0.5,2.2034335136413574,0.8913132548332214
1.1325273513793945,1.5409948825836182,-0.40846753120422363,0.6149635314941406,0.5333333333333333,2.3045341968536377,0.8155705332756042
1.9639257192611694,1.6794894933700562,0.2844362258911133,0.6630745530128479,0.5666666666666667,2.5221376419067383,0.8243207931518555
1.6881988048553467,0.7628278136253357,0.925370991230011,0.375149667263031,0.4666666666666667,2.429260492324829,0.5505411624908447
1.8044975996017456,1.3409960269927979,0.46350157260894775,0.6471180319786072,0.4,1.9840072393417358,0.7987507581710815
1.1560958623886108,1.6256062984466553,-0.46951043605804443,0.6278336048126221,0.5333333333333333,2.327469825744629,0.7279651165008545
1.788552165031433,1.5605310201644897,0.22802114486694336,0.7373142242431641,0.5333333333333333,2.1117491722106934,0.9301575422286987
1.5325818061828613,1.883873462677002,-0.3512916564941406,0.7120692133903503,0.5,1.8111470937728882,0.8576059341430664
2.0538783073425293,0.823901891708374,1.2299764156341553,0.3733251988887787,0.4666666666666667,2.210035562515259,0.6168317198753357
1.5614845752716064,1.7586488723754883,-0.19716429710388184,0.619103193283081,0.5,2.256716012954712,0.8007153272628784
1.5197501182556152,1.5243486166000366,-0.004598498344421387,0.6086110472679138,0.5666666666666667,2.0677921772003174,0.7382210493087769
1.7381703853607178,1.6727285385131836,0.06544184684753418,0.5681058764457703,0.5666666666666667,2.3348426818847656,0.7945258617401123
1.5007470846176147,1.4019715785980225,0.09877550601959229,0.7225924730300903,0.5,1.8335822820663452,0.8532916903495789
1.2838644981384277,1.6666877269744873,-0.38282322883605957,0.6932878494262695,0.43333333333333335,1.955946683883667,0.8463655710220337
1.4901978969573975,1.410735845565796,0.07946205139160156,0.4698406159877777,0.6333333333333333,2.4846317768096924,0.5966893434524536
1.7352741956710815,1.482743263244629,0.25253093242645264,0.574658989906311,0.43333333333333335,2.027277946472168,0.7209911346435547
1.570746660232544,1.2033354043960571,0.3674112558364868,0.4658297896385193,0.5333333333333333,2.0010738372802734,0.5726417303085327
1.4542481899261475,1.492563247680664,-0.0383150577545166,0.5826503038406372,0.33333333333333337,2.2656614780426025,0.7597312331199646
1.5163463354110718,1.2212283611297607,0.29511797428131104,0.4849277436733246,0.4,2.519965171813965,0.6338528394699097
1.3813910484313965,1.273945689201355,0.1074453592300415,0.47051379084587097,0.6,1.9899221658706665,0.558182418346405
1.244147539138794,1.3025058507919312,-0.05835831165313721,0.4429922103881836,0.5666666666666667,1.8972578048706055,0.5408035516738892
1.5546454191207886,1.0796725749969482,0.47497284412384033,0.3734516501426697,0.7666666666666666,2.165248394012451,0.5706506967544556
1.5674809217453003,0.9806274175643921,0.5868535041809082,0.4907209575176239,0.5666666666666667,2.4461510181427,0.6500873565673828
1.1597188711166382,1.2061115503311157,-0.04639267921447754,0.43844088912010193,0.5,2.099687099456787,0.5678328275680542
1.0339653491973877,1.4139213562011719,-0.3799560070037842,0.5204483866691589,0.5333333333333333,2.3909318447113037,0.6589157581329346
1.3400224447250366,1.2869775295257568,0.053044915199279785,0.5207738280296326,0.4,2.393665313720703,0.6510022878646851
1.7850723266601562,1.0286498069763184,0.7564225196838379,0.5200039148330688,0.4666666666666667,2.574214458465576,0.6951004862785339
0.9500864744186401,1.5688127279281616,-0.6187262535095215,0.6664960980415344,0.5666666666666667,2.5427238941192627,0.7207739353179932
1.4610929489135742,0.9645957946777344,0.49649715423583984,0.4303060472011566,0.43333333333333335,1.9833059310913086,0.5652691125869751
1.1054738759994507,1.2408753633499146,-0.13540148735046387,0.49868616461753845,0.4666666666666667,1.9794230461120605,0.5905917882919312
1.4676698446273804,0.8242731094360352,0.6433967351913452,0.4841427206993103,0.43333333333333335,2.355803966522217,0.5967745184898376
1.1608752012252808,0.7762765288352966,0.38459867238998413,0.3471708297729492,0.5,1.7885609865188599,0.5141215324401855
1.0780564546585083,0.8270984888076782,0.2509579658508301,0.310624361038208,0.43333333333333335,2.1336405277252197,0.423170268535614
1.2637709379196167,1.1158075332641602,0.14796340465545654,0.46589788794517517,0.5333333333333333,2.1571717262268066,0.618972659111023
1.5466289520263672,1.154841661453247,0.3917872905731201,0.614129900932312,0.4,2.102646589279175,0.7522823810577393
1.2014216184616089,0.41011103987693787,0.791310578584671,0.31440314650535583,0.5,2.5766441822052,0.3958060145378113
1.1968729496002197,0.9735234975814819,0.2233494520187378,0.5046550035476685,0.6666666666666667,2.3357691764831543,0.581134021282196
1.2476218938827515,1.0005205869674683,0.2471013069152832,0.4994334578514099,0.4666666666666667,1.8439147472381592,0.7518264651298523
0.9620996713638306,1.3421134948730469,-0.3800138235092163,0.6322252154350281,0.5666666666666667,2.256006956100464,0.7212505340576172
1.1777409315109253,1.3130449056625366,-0.13530397415161133,0.5397192239761353,0.4,2.401642084121704,0.7636138200759888
1.4425801038742065,0.7576093077659607,0.6849707961082458,0.4047924876213074,0.5333333333333333,2.505455732345581,0.5781371593475342
1.7118676900863647,1.1149659156799316,0.5969017744064331,0.49876636266708374,0.5,1.9446895122528076,0.6553957462310791
0.9822444915771484,1.7949861288070679,-0.8127416372299194,0.6817948818206787,0.43333333333333335,2.2227659225463867,0.7933468222618103
1.3238937854766846,0.8046875,0.5192062854766846,0.41411298513412476,0.5666666666666667,2.0889225006103516,0.5733723044395447
1.5816034078598022,1.5601794719696045,0.021423935890197754,0.612119197845459,0.4,1.528322458267212,0.745198130607605
0.8755306601524353,1.471074104309082,-0.5955434441566467,0.5503255128860474,0.4666666666666667,1.990825891494751,0.675451934337616
1.6268949508666992,1.5974655151367188,0.02942943572998047,0.5933513045310974,0.5666666666666667,2.5676300525665283,0.7106291651725769
1.1821568012237549,1.7077596187591553,-0.5256028175354004,0.677257776260376,0.5333333333333333,2.693077802658081,0.7387446761131287
1.1568551063537598,1.8234117031097412,-0.6665565967559814,0.6909705400466919,0.5333333333333333,2.5192441940307617,0.7492756843566895
1.081744909286499,1.792251467704773,-0.7105065584182739,0.6700234413146973,0.7333333333333334,1.5111806392669678,0.7768761515617371
1.6848043203353882,1.6955220699310303,-0.01071774959564209,0.6768718957901001,0.6333333333333333,2.122835159301758,0.8074365854263306
1.0875076055526733,1.5881755352020264,-0.500667929649353,0.568748950958252,0.43333333333333335,2.161569118499756,0.6585021018981934
0.9611009359359741,1.7272050380706787,-0.7661041021347046,0.6239821314811707,0.6666666666666667,2.08990740776062,0.6959059238433838
1.6563915014266968,1.5923945903778076,0.06399691104888916,0.5931838154792786,0.4666666666666667,2.2196502685546875,0.678831934928894
1.6380658149719238,1.347734808921814,0.29033100605010986,0.5318236351013184,0.5666666666666667,2.4185123443603516,0.6313479542732239
1.3754022121429443,1.454526424407959,-0.07912421226501465,0.6116271615028381,0.6,2.1013879776000977,0.6908934116363525
1.5868444442749023,1.649484634399414,-0.06264019012451172,0.6793774366378784,0.4666666666666667,2.535243511199951,0.8002257347106934
1.759033203125,1.4886574745178223,0.27037572860717773,0.6099798679351807,0.5333333333333333,2.1891257762908936,0.6987195014953613
1.7948206663131714,1.3996353149414062,0.39518535137176514,0.5937580466270447,0.4666666666666667,2.2814786434173584,0.7130492925643921
1.3788626194000244,1.6746435165405273,-0.29578089714050293,0.565361499786377,0.6333333333333333,2.0186333656311035,0.6340532302856445
1.1733670234680176,1.7823461294174194,-0.6089791059494019,0.6531919240951538,0.5333333333333333,2.7716832160949707,0.7277852296829224
1.3430036306381226,1.724886178970337,-0.38188254833221436,0.6679024696350098,0.5333333333333333,2.2915093898773193,0.7456471920013428
1.3298839330673218,1.6641939878463745,-0.33431005477905273,0.677466869354248,0.5666666666666667,2.341002941131592,0.8214454650878906
2.1705727577209473,1.1218061447143555,1.0487666130065918,0.516779899597168,0.43333333333333335,1.67317795753479,0.6803426146507263
0.9868767261505127,2.01776123046875,-1.0308845043182373,0.8099445700645447,0.5333333333333333,2.1724607944488525,0.9462876319885254
1.0493614673614502,1.989654779434204,-0.9402933120727539,0.7052900195121765,0.5333333333333333,2.3275418281555176,0.8342909812927246
1.5813020467758179,1.1741762161254883,0.4071258306503296,0.7177746295928955,0.43333333333333335,2.1558127403259277,0.8538154363632202
1.4897418022155762,2.302820920944214,-0.8130791187286377,0.7536667585372925,0.5666666666666667,2.1607167720794678,0.8531217575073242
1.1867420673370361,1.769378900527954,-0.582636833190918,0.7014796733856201,0.5666666666666667,1.8623985052108765,0.851050853729248
2.0725224018096924,1.2335439920425415,0.8389784097671509,0.4069008529186249,0.5333333333333333,1.9183824062347412,0.5906552076339722
1.6588692665100098,1.3206264972686768,0.338242769241333,0.8556451797485352,0.5666666666666667,2.2424917221069336,0.9377099871635437
1.7715572118759155,1.9629337787628174,-0.19137656688690186,0.6775315999984741,0.4666666666666667,2.6469550132751465,0.7792949080467224
1.4603376388549805,1.422926664352417,0.03741097450256348,0.7303726077079773,0.5,2.6520988941192627,0.8838043212890625
2.08927321434021,1.8671754598617554,0.2220977544784546,0.7142564654350281,0.6,2.193925380706787,0.8452568054199219
2.050663709640503,1.1790716648101807,0.8715920448303223,0.4265417456626892,0.5333333333333333,2.4102132320404053,0.5806789398193359
1.6006940603256226,1.3804291486740112,0.22026491165161133,0.5655608773231506,0.4,2.3221139907836914,0.740872859954834
1.595929503440857,1.0021517276763916,0.5937777757644653,0.394547700881958,0.4666666666666667,2.4156532287597656,0.5199105143547058
1.3168635368347168,1.2306870222091675,0.08617651462554932,0.42890018224716187,0.33333333333333337,2.390920877456665,0.5675417184829712
1.9225282669067383,1.1528809070587158,0.7696473598480225,0.3989984691143036,0.5666666666666667,2.439075469970703,0.5328221321105957
1.5487353801727295,1.341385841369629,0.20734953880310059,0.5164571404457092,0.6333333333333333,2.4031968116760254,0.7118772864341736
1.1639783382415771,1.1553219556808472,0.00865638256072998,0.5222606062889099,0.4,2.0605204105377197,0.6151478290557861
1.527787208557129,1.5279887914657593,-0.0002015829086303711,0.629196047782898,0.6333333333333333,2.684755325317383,0.7523579001426697
2.1453185081481934,1.5453531742095947,0.5999653339385986,0.5358859300613403,0.43333333333333335,2.162584066390991,0.7147393226623535
1.8984006643295288,1.2379003763198853,0.6605002880096436,0.48084813356399536,0.4,2.3441162109375,0.6590424180030823
1.404179334640503,1.220292329788208,0.18388700485229492,0.522085964679718,0.5333333333333333,2.3527255058288574,0.7270686030387878
1.2160515785217285,1.6766364574432373,-0.4605848789215088,0.5612729787826538,0.6,2.0511345863342285,0.688238799571991
1.429513692855835,1.9554662704467773,-0.5259525775909424,0.725862979888916,0.43333333333333335,2.450275182723999,0.8899228572845459
1.6979588270187378,1.8353774547576904,-0.13741862773895264,0.6826347708702087,0.5,2.3278751373291016,0.8212737441062927
1.9095287322998047,1.3163695335388184,0.5931591987609863,0.5485977530479431,0.43333333333333335,2.0898191928863525,0.7499421834945679
1.1106144189834595,1.4786514043807983,-0.36803698539733887,0.5531798601150513,0.3666666666666667,2.06905198097229,0.6970054507255554
1.3601220846176147,1.891268253326416,-0.5311461687088013,0.6142011880874634,0.5333333333333333,2.3652894496917725,0.7447309494018555
1.0400283336639404,1.5583646297454834,-0.518336296081543,0.6087640523910522,0.4666666666666667,2.7367987632751465,0.7680057287216187
0.9400884509086609,1.8736318349838257,-0.9335433840751648,0.6712507009506226,0.5333333333333333,2.47684645652771,0.7945462465286255
1.4826183319091797,1.765215277671814,-0.2825969457626343,0.8127193450927734,0.6666666666666667,2.5755488872528076,0.8731772899627686
1.551169753074646,1.5944818258285522,-0.04331207275390625,0.5948859453201294,0.43333333333333335,2.0973172187805176,0.8016054034233093
1.3082431554794312,1.5473239421844482,-0.2390807867050171,0.5012200474739075,0.6333333333333333,2.1903958320617676,0.6492611169815063
1.4807122945785522,1.3338565826416016,0.14685571193695068,0.4099094867706299,0.5333333333333333,2.089982032775879,0.5558790564537048
1.3201472759246826,1.629378080368042,-0.3092308044433594,0.6605082154273987,0.5,2.0228824615478516,0.7932947874069214
1.3107869625091553,1.591707468032837,-0.28092050552368164,0.5658365488052368,0.5,2.043276071548462,0.7015066146850586
1.681992769241333,1.1190154552459717,0.5629773139953613,0.41430383920669556,0.5,2.1793372631073,0.5781959295272827
1.872786283493042,1.1466012001037598,0.7261850833892822,0.4355405271053314,0.4666666666666667,1.873489260673523,0.5973988771438599
1.8687947988510132,1.235206961631775,0.6335878372192383,0.511884868144989,0.6333333333333333,1.8882496356964111,0.6970312595367432
1.5782393217086792,1.159231424331665,0.41900789737701416,0.4027923345565796,0.30000000000000004,1.7866076231002808,0.5271630883216858
1.7142693996429443,1.4047877788543701,0.3094816207885742,0.5275206565856934,0.4666666666666667,2.591721296310425,0.7806529402732849
1.9968456029891968,0.9697403311729431,1.0271052718162537,0.38159310817718506,0.3666666666666667,2.277076482772827,0.5466606020927429
2.0896224975585938,1.004455804824829,1.0851666927337646,0.4305040240287781,0.43333333333333335,2.42803692817688,0.5615906715393066
1.9410960674285889,1.161603331565857,0.7794927358627319,0.43377479910850525,0.5666666666666667,2.1900646686553955,0.5612926483154297
1.6243823766708374,1.4306435585021973,0.19373881816864014,0.5577792525291443,0.5666666666666667,1.7386500835418701,0.755631685256958
1.7666852474212646,1.145464539527893,0.6212207078933716,0.40587830543518066,0.5,2.147655963897705,0.6230034828186035
1.4221522808074951,1.551316261291504,-0.1291639804840088,0.48915860056877136,0.5333333333333333,2.411607265472412,0.6621599793434143
1.9493755102157593,1.273519515991211,0.6758559942245483,0.4789854884147644,0.2666666666666667,2.540832042694092,0.634793221950531
1.6635990142822266,1.3954147100448608,0.2681843042373657,0.5342228412628174,0.6666666666666667,2.2410929203033447,0.7052194476127625
1.1141700744628906,2.065329074859619,-0.9511590003967285,0.7220167517662048,0.5,2.2328083515167236,0.7918548583984375
2.147670269012451,1.0180513858795166,1.1296188831329346,0.39244911074638367,0.43333333333333335,2.2986133098602295,0.6378442645072937
1.863065481185913,1.229023814201355,0.6340416669845581,0.4831361174583435,0.5,2.341447591781616,0.6417292356491089
1.350412130355835,1.3776253461837769,-0.027213215827941895,0.47581905126571655,0.6,2.1466176509857178,0.598037600517273
1.6183605194091797,1.6111266613006592,0.007233858108520508,0.560574471950531,0.43333333333333335,1.944427490234375,0.7168545722961426
1.8341386318206787,1.051285982131958,0.7828526496887207,0.4046708941459656,0.4666666666666667,1.9980489015579224,0.5737336874008179
1.6762702465057373,1.1391575336456299,0.5371127128601074,0.4765291213989258,0.6,2.5753414630889893,0.6196738481521606
2.1934194564819336,1.1108613014221191,1.0825581550598145,0.4094196557998657,0.4666666666666667,2.0089941024780273,0.5895252823829651
1.9792745113372803,1.2064640522003174,0.7728104591369629,0.4513217806816101,0.5333333333333333,2.2110819816589355,0.5803101062774658
1.3754050731658936,1.4134480953216553,-0.03804302215576172,0.6506690979003906,0.43333333333333335,2.2942421436309814,0.7766417264938354
1.087773084640503,1.9072269201278687,-0.8194538354873657,0.6980103254318237,0.7333333333333334,2.179896116256714,0.7339715957641602
1.4485664367675781,1.7662429809570312,-0.3176765441894531,0.6507887244224548,0.5333333333333333,2.346451759338379,0.8112338781356812
1.3749784231185913,2.0601449012756348,-0.6851664781570435,0.7297118902206421,0.4,2.3431129455566406,0.8180717825889587
1.3228473663330078,1.2741594314575195,0.04868793487548828,0.5675487518310547,0.5,2.101059675216675,0.7803202867507935
1.4194673299789429,1.674056887626648,-0.2545895576477051,0.676192045211792,0.5666666666666667,2.445563316345215,0.7959620356559753
0.8969821333885193,1.9751605987548828,-1.0781784653663635,0.6892027258872986,0.4666666666666667,1.962478756904602,0.7750881910324097
1.2649697065353394,1.2173045873641968,0.04766511917114258,0.4307054877281189,0.5666666666666667,2.1651623249053955,0.5296416282653809
1.583414077758789,1.3640707731246948,0.21934330463409424,0.5234372019767761,0.4666666666666667,2.3207666873931885,0.6866959929466248
1.3132169246673584,0.8628829717636108,0.45033395290374756,0.3525683879852295,0.6333333333333333,2.2811667919158936,0.5311896800994873
1.138573169708252,1.193969964981079,-0.05539679527282715,0.4364582896232605,0.5,2.3387393951416016,0.5831725597381592
1.155808448791504,1.2179590463638306,-0.06215059757232666,0.45103132724761963,0.7,2.0585827827453613,0.6259863376617432
1.4341399669647217,1.6074531078338623,-0.17331314086914062,0.6416643857955933,0.5,2.010753631591797,0.8083726167678833
1.1206640005111694,1.265063762664795,-0.1443997621536255,0.449459969997406,0.5,2.111572742462158,0.537653923034668
1.461212158203125,1.2839151620864868,0.17729699611663818,0.4888727068901062,0.4,1.731871485710144,0.6184684634208679
1.3614680767059326,1.266696572303772,0.09477150440216064,0.5054705739021301,0.4666666666666667,2.2072761058807373,0.5775396227836609
1.478713035583496,1.0677250623703003,0.4109879732131958,0.38014328479766846,0.33333333333333337,2.031132698059082,0.4737653136253357
1.5354117155075073,1.1659088134765625,0.3695029020309448,0.46875154972076416,0.43333333333333335,2.4853506088256836,0.5970184803009033
1.2549891471862793,1.8747828006744385,-0.6197936534881592,0.6566475629806519,0.6,2.469514846801758,0.7450851202011108
1.6995813846588135,1.258110523223877,0.4414708614349365,0.4879682958126068,0.43333333333333335,2.3351707458496094,0.5860980749130249
1.8307178020477295,1.2828419208526611,0.5478758811950684,0.4860009551048279,0.43333333333333335,2.417846918106079,0.5892339944839478
1.7203301191329956,1.1300586462020874,0.5902714729309082,0.3530697226524353,0.3666666666666667,2.1186981201171875,0.4546336829662323
1.3233435153961182,1.2082370519638062,0.11510646343231201,0.38993197679519653,0.43333333333333335,1.9664006233215332,0.5450761914253235
1.1731810569763184,1.9158648252487183,-0.7426837682723999,0.7054296731948853,0.4666666666666667,2.5434751510620117,0.8023168444633484
1.2377021312713623,1.2234084606170654,0.014293670654296875,0.5054513216018677,0.5333333333333333,2.5043492317199707,0.6060231924057007
1.8372176885604858,1.1469128131866455,0.6903048753738403,0.47449421882629395,0.5,2.2512705326080322,0.6420592069625854
1.7208096981048584,1.5658749341964722,0.15493476390838623,0.4929663836956024,0.5333333333333333,1.8633160591125488,0.6354626417160034
1.689342975616455,1.0603344440460205,0.6290085315704346,0.3223438560962677,0.6,2.7748875617980957,0.44808095693588257
1.7839651107788086,1.3432536125183105,0.44071149826049805,0.42389053106307983,0.43333333333333335,2.32784366607666,0.5555084943771362
1.531564712524414,1.5222570896148682,0.009307622909545898,0.47566506266593933,0.7,2.1383748054504395,0.6248021125793457
1.428898811340332,1.3066399097442627,0.12225890159606934,0.49713122844696045,0.5,2.4435832500457764,0.5973976850509644
1.29573655128479,1.2566661834716797,0.03907036781311035,0.4780142307281494,0.5,2.4644722938537598,0.6172691583633423
1.0378397703170776,1.6198718547821045,-0.5820320844650269,0.5829113721847534,0.5,2.5819649696350098,0.6929529905319214
1.3708713054656982,1.9719674587249756,-0.6010961532592773,0.7732422351837158,0.5333333333333333,2.756282329559326,0.8092331886291504
1.4930720329284668,1.849258303642273,-0.35618627071380615,0.556330680847168,0.6,2.369771718978882,0.646836519241333
1.284135341644287,1.854674220085144,-0.5705388784408569,0.6342757940292358,0.33333333333333337,1.8798906803131104,0.7132775187492371
1.2071261405944824,1.7702159881591797,-0.5630898475646973,0.5921185612678528,0.5,2.3677337169647217,0.6839646100997925
1.787297248840332,1.5492099523544312,0.23808729648590088,0.5940181016921997,0.4666666666666667,2.0533242225646973,0.7391778826713562
1.6727712154388428,1.1395782232284546,0.5331929922103882,0.4343215823173523,0.43333333333333335,2.7543535232543945,0.5865194201469421
1.7459886074066162,1.1514248847961426,0.5945637226104736,0.41031333804130554,0.33333333333333337,2.507235527038574,0.546455442905426
1.4455690383911133,1.8259646892547607,-0.38039565086364746,0.5714239478111267,0.5666666666666667,2.311450719833374,0.6688746809959412
1.5081052780151367,1.4275888204574585,0.08051645755767822,0.5283420085906982,0.2666666666666667,2.2989180088043213,0.6253290176391602
1.5396960973739624,1.8711411952972412,-0.3314450979232788,0.5253028869628906,0.6666666666666667,1.8275913000106812,0.6160022020339966
1.136574149131775,1.615710973739624,-0.4791368246078491,0.5828309059143066,0.5333333333333333,2.091122627258301,0.6339659690856934
0.9782783389091492,1.8145408630371094,-0.8362625241279602,0.565987229347229,0.5,2.4307289123535156,0.6712993383407593
1.2066962718963623,0.946031928062439,0.26066434383392334,0.34092628955841064,0.5,2.387232780456543,0.45545777678489685
1.5486963987350464,1.5312910079956055,0.017405390739440918,0.5556958913803101,0.5333333333333333,2.418485403060913,0.6869017481803894
1.7089980840682983,1.422931432723999,0.2860666513442993,0.4725893437862396,0.4,2.3910140991210938,0.6358969807624817
1.0113677978515625,1.6608455181121826,-0.6494777202606201,0.5600671172142029,0.4666666666666667,2.5617716312408447,0.6712501049041748
1.1794521808624268,1.4758610725402832,-0.29640889167785645,0.5338494777679443,0.4666666666666667,2.1133673191070557,0.6063968539237976
2.087754011154175,0.9368097186088562,1.1509442925453186,0.34255775809288025,0.4,2.3787124156951904,0.4821647107601166
0.9775704741477966,1.4486116170883179,-0.47104114294052124,0.5102325677871704,0.5,1.8954980373382568,0.6666359305381775
1.3324775695800781,1.5713495016098022,-0.23887193202972412,0.48287686705589294,0.4,2.253410816192627,0.5805755853652954
1.1099655628204346,1.3925650119781494,-0.28259944915771484,0.4625388979911804,0.4666666666666667,1.6345444917678833,0.5617234110832214
0.9838868975639343,1.0576860904693604,-0.07379919290542603,0.3974844217300415,0.4,2.584674119949341,0.5241802930831909
1.3477815389633179,1.5165331363677979,-0.16875159740447998,0.5406516790390015,0.5,2.492111921310425,0.5953001976013184
1.207959532737732,1.4859294891357422,-0.27796995639801025,0.5365766882896423,0.4666666666666667,2.1786770820617676,0.6853348612785339
1.415350317955017,1.589792013168335,-0.17444169521331787,0.5347174406051636,0.3666666666666667,2.4442811012268066,0.6672455072402954
1.1880595684051514,1.5487607717514038,-0.36070120334625244,0.4964236617088318,0.5333333333333333,2.2443010807037354,0.6305723786354065
1.2909785509109497,1.6326464414596558,-0.34166789054870605,0.51484215259552,0.5,1.8775683641433716,0.5952942371368408
1.4328413009643555,1.4146755933761597,0.0181657075881958,0.426004022359848,0.4666666666666667,1.7593938112258911,0.5139228105545044
1.2276307344436646,1.4384467601776123,-0.21081602573394775,0.5218487977981567,0.5666666666666667,2.138026475906372,0.6074661016464233
1.6866302490234375,1.2482494115829468,0.4383808374404907,0.4663418233394623,0.5,2.294304847717285,0.568307101726532
1.6160911321640015,1.302757740020752,0.3133333921432495,0.4936026930809021,0.5666666666666667,1.8196300268173218,0.6620768904685974
1.1616026163101196,1.5713214874267578,-0.4097188711166382,0.640559196472168,0.5,2.518824577331543,0.7195442914962769
1.4866106510162354,1.500714659690857,-0.014104008674621582,0.6047185659408569,0.43333333333333335,2.160470485687256,0.7120068073272705
1.3588804006576538,1.2223820686340332,0.1364983320236206,0.3877042233943939,0.4666666666666667,2.379687786102295,0.5046899318695068
1.8745086193084717,1.340747356414795,0.5337612628936768,0.4802336096763611,0.4666666666666667,2.358363151550293,0.6043826341629028
1.4375427961349487,1.3433187007904053,0.09422409534454346,0.4467509686946869,0.3666666666666667,3.011842966079712,0.6116229295730591
1.8409909009933472,1.1803029775619507,0.6606879234313965,0.46411317586898804,0.4,2.5669896602630615,0.6067956686019897
0.9888669848442078,1.745473861694336,-0.7566068768501282,0.5677485466003418,0.6,2.304283618927002,0.6653139591217041
1.388479471206665,1.2646926641464233,0.1237868070602417,0.448373407125473,0.5333333333333333,2.147261619567871,0.5399712920188904
1.6323732137680054,0.9629675149917603,0.6694056987762451,0.3401513993740082,0.3666666666666667,2.553647518157959,0.4582309126853943
1.401274561882019,1.3226951360702515,0.07857942581176758,0.49917083978652954,0.5333333333333333,1.8942818641662598,0.6865382194519043
1.2794532775878906,1.4447811841964722,-0.16532790660858154,0.49502629041671753,0.5666666666666667,2.463682174682617,0.6192594170570374
1.3001646995544434,1.9133615493774414,-0.613196849822998,0.6464311480522156,0.6,2.4354934692382812,0.7130939364433289
1.5682964324951172,1.374587893486023,0.19370853900909424,0.4435970187187195,0.6333333333333333,2.355374336242676,0.5861878395080566
1.386298656463623,1.6258090734481812,-0.2395104169845581,0.6236011981964111,0.5,2.1198859214782715,0.716458797454834
1.6123948097229004,1.0253119468688965,0.5870828628540039,0.40473413467407227,0.43333333333333335,2.12336802482605,0.5077545642852783
1.5414842367172241,1.2407166957855225,0.30076754093170166,0.520338773727417,0.5,2.1929104328155518,0.6224879622459412
1.8284372091293335,1.2818639278411865,0.546573281288147,0.43799203634262085,0.5,1.8041276931762695,0.5417817234992981
1.4371007680892944,1.3035017251968384,0.13359904289245605,0.5306289196014404,0.6333333333333333,2.3824703693389893,0.6685895919799805
1.1676280498504639,1.196394681930542,-0.028766632080078125,0.5346272587776184,0.5666666666666667,2.536902904510498,0.6735905408859253
1.3731344938278198,1.4285626411437988,-0.055428147315979004,0.5099956393241882,0.4666666666666667,2.250684976577759,0.6244156360626221
1.5437334775924683,1.4137532711029053,0.129980206489563,0.5587514638900757,0.5666666666666667,1.9427673816680908,0.657213568687439
1.377455711364746,1.5881321430206299,-0.2106764316558838,0.5767452716827393,0.5666666666666667,2.1918556690216064,0.7277541160583496
0.9885087013244629,1.4879131317138672,-0.4994044303894043,0.5481930375099182,0.5,2.1028859615325928,0.6774978637695312
1.7057740688323975,1.289395809173584,0.4163782596588135,0.45759162306785583,0.5333333333333333,2.3496248722076416,0.61229008436203
1.8196003437042236,1.403874158859253,0.4157261848449707,0.5000514984130859,0.4666666666666667,2.10064959526062,0.6091219186782837
1.703752875328064,1.3459699153900146,0.3577829599380493,0.48544418811798096,0.5,2.499831438064575,0.5680529475212097
1.1485728025436401,1.4384310245513916,-0.28985822200775146,0.48597395420074463,0.6666666666666667,2.4275519847869873,0.5843974947929382
1.4659080505371094,1.72975492477417,-0.26384687423706055,0.5252650380134583,0.6,2.5447912216186523,0.6044036149978638
1.706727385520935,1.0409914255142212,0.6657359600067139,0.3290953040122986,0.5333333333333333,2.207399368286133,0.4449087381362915
1.44828200340271,1.3284549713134766,0.1198270320892334,0.4707615375518799,0.6,2.433814525604248,0.5950517654418945
0.7995210886001587,1.903059959411621,-1.1035388708114624,0.6178984045982361,0.6,2.214364528656006,0.7162229418754578
1.5993770360946655,1.1284458637237549,0.47093117237091064,0.3531484305858612,0.4,1.9620615243911743,0.4841282069683075
1.3969895839691162,1.5016467571258545,-0.10465717315673828,0.5018691420555115,0.33333333333333337,2.674302577972412,0.6245357990264893
1.3338134288787842,1.3978338241577148,-0.06402039527893066,0.5511624217033386,0.4666666666666667,2.512647867202759,0.6252962946891785
1.384622573852539,1.7546956539154053,-0.3700730800628662,0.5763604640960693,0.4,2.290127992630005,0.6990641951560974
1.2199859619140625,1.6348273754119873,-0.4148414134979248,0.635918140411377,0.6333333333333333,2.3374295234680176,0.7400616407394409
1.4332064390182495,1.6869533061981201,-0.2537468671798706,0.6069906949996948,0.7666666666666666,2.2759556770324707,0.725862979888916
1.6867669820785522,1.400963306427002,0.2858036756515503,0.49499139189720154,0.5,2.0194203853607178,0.6094794273376465
1.8276623487472534,1.203047275543213,0.6246150732040405,0.510867714881897,0.5666666666666667,2.268702745437622,0.6188430786132812
1.5851953029632568,1.6350088119506836,-0.04981350898742676,0.5453243255615234,0.5,2.5737664699554443,0.7041866779327393
1.0851633548736572,2.1220240592956543,-1.036860704421997,0.6059001684188843,0.5333333333333333,2.10398268699646,0.6601547598838806
1.6312731504440308,1.2565350532531738,0.37473809719085693,0.4704347252845764,0.4666666666666667,2.3239269256591797,0.6129016876220703
1.703068494796753,1.2797127962112427,0.42335569858551025,0.44501209259033203,0.4666666666666667,2.0156302452087402,0.6061573028564453
1.3180869817733765,1.4004487991333008,-0.08236181735992432,0.41866201162338257,0.5,2.1963577270507812,0.5317708849906921
1.2835791110992432,1.5321182012557983,-0.24853909015655518,0.5891972780227661,0.33333333333333337,2.12756085395813,0.7092231512069702
1.4382429122924805,1.482389211654663,-0.04414629936218262,0.570619523525238,0.6666666666666667,2.5096192359924316,0.6218113899230957
1.1727192401885986,1.2904746532440186,-0.11775541305541992,0.4515221118927002,0.4,2.394665479660034,0.586815357208252
1.5736297369003296,1.0272181034088135,0.5464116334915161,0.3395310342311859,0.4666666666666667,2.636361598968506,0.42010724544525146
1.199479103088379,1.710482120513916,-0.5110030174255371,0.6472426652908325,0.5,2.2985308170318604,0.6855074167251587
1.8458752632141113,1.245482087135315,0.6003931760787964,0.4046865701675415,0.43333333333333335,2.5678744316101074,0.503825306892395
1.8416109085083008,1.0712733268737793,0.7703375816345215,0.39702796936035156,0.43333333333333335,2.4290785789489746,0.5012136697769165
1.6177858114242554,1.5278619527816772,0.08992385864257812,0.5521590113639832,0.4,2.5680079460144043,0.6400144696235657
1.816601276397705,1.5357742309570312,0.28082704544067383,0.5513836145401001,0.6,1.9661659002304077,0.6783609390258789
1.7939515113830566,1.155745506286621,0.6382060050964355,0.4577721357345581,0.3666666666666667,2.4754042625427246,0.5873197317123413
1.8344812393188477,1.2772138118743896,0.557267427444458,0.5156283974647522,0.4666666666666667,2.400336980819702,0.5965421199798584
1.1749460697174072,1.6139240264892578,-0.4389779567718506,0.5612492561340332,0.5,2.0885720252990723,0.6370267868041992
1.2567875385284424,1.3367021083831787,-0.07991456985473633,0.46456027030944824,0.5,2.1888821125030518,0.5661568641662598
1.9654264450073242,1.1668267250061035,0.7985997200012207,0.45739036798477173,0.4666666666666667,2.301708936691284,0.5578906536102295
1.395734190940857,1.049834966659546,0.34589922428131104,0.43751952052116394,0.6,1.9826757907867432,0.5301322937011719
1.5886143445968628,1.0850982666015625,0.5035160779953003,0.37725743651390076,0.5,2.060606002807617,0.47071385383605957
1.2637896537780762,1.6152900457382202,-0.35150039196014404,0.6138285398483276,0.43333333333333335,2.2527570724487305,0.6950181722640991
1.0917744636535645,1.8044298887252808,-0.7126554250717163,0.6384860873222351,0.4666666666666667,2.3967230319976807,0.7305938601493835
1.4393174648284912,1.4945685863494873,-0.055251121520996094,0.5704138278961182,0.5666666666666667,2.7510526180267334,0.6611204147338867
1.0304731130599976,1.8073034286499023,-0.7768303155899048,0.5856360197067261,0.33333333333333337,2.239929676055908,0.6666128039360046
0.967427134513855,2.23142147064209,-1.2639943361282349,0.7079863548278809,0.7333333333333334,2.2742927074432373,0.7797662019729614
1.6776854991912842,1.2957258224487305,0.3819596767425537,0.4659745395183563,0.5,1.9258248805999756,0.5693671703338623
1.4256714582443237,1.154608130455017,0.27106332778930664,0.5002373456954956,0.5666666666666667,2.027099132537842,0.5970825552940369
1.4548261165618896,1.5659987926483154,-0.11117267608642578,0.627257227897644,0.5,1.8496277332305908,0.7241582274436951
1.803891658782959,1.4267266988754272,0.37716495990753174,0.5169898867607117,0.4666666666666667,2.218836545944214,0.6152921915054321
1.384717345237732,1.2135708332061768,0.17114651203155518,0.48890185356140137,0.6333333333333333,2.5371060371398926,0.5799570083618164
1.5472190380096436,1.2437622547149658,0.30345678329467773,0.4968000054359436,0.4666666666666667,2.231529712677002,0.5858133435249329
1.504683256149292,1.6220006942749023,-0.11731743812561035,0.5709344744682312,0.5666666666666667,2.0379295349121094,0.6588497757911682
1.6035789251327515,1.2561192512512207,0.34745967388153076,0.4580562114715576,0.5,1.7553629875183105,0.5333546996116638
1.5513293743133545,1.6022908687591553,-0.05096149444580078,0.5665401816368103,0.43333333333333335,2.2756357192993164,0.6703068614006042
1.4838128089904785,1.6059269905090332,-0.12211418151855469,0.6838943958282471,0.5,2.3663415908813477,0.7607245445251465
1.5416793823242188,1.5395565032958984,0.0021228790283203125,0.6179612874984741,0.3666666666666667,2.0268776416778564,0.6647989749908447
1.3681658506393433,1.7449054718017578,-0.37673962116241455,0.6329767107963562,0.6333333333333333,2.2576963901519775,0.7024657130241394
1.8443912267684937,1.3934803009033203,0.45091092586517334,0.5548932552337646,0.43333333333333335,2.2116310596466064,0.641593337059021
1.8941643238067627,1.462469458580017,0.4316948652267456,0.5791531205177307,0.6666666666666667,2.572871685028076,0.6602641940116882
1.381345272064209,0.8982080817222595,0.48313719034194946,0.544063925743103,0.5,2.1100947856903076,0.7363734245300293
1.3379075527191162,1.013330340385437,0.3245772123336792,0.47355422377586365,0.3666666666666667,2.326688528060913,0.7115480899810791
1.2049667835235596,1.252313256263733,-0.04734647274017334,0.5370818972587585,0.3666666666666667,2.394120693206787,0.6520670652389526
1.3002504110336304,1.1996773481369019,0.10057306289672852,0.6536962985992432,0.5,2.3105711936950684,0.8559756278991699
1.4693979024887085,1.2672618627548218,0.20213603973388672,0.6512718796730042,0.5,1.922461748123169,0.805742621421814
1.575512409210205,0.8658047914505005,0.7097076177597046,0.5408784747123718,0.5,2.2342143058776855,0.7910555601119995
1.3531955480575562,1.2520756721496582,0.10111987590789795,0.5763634443283081,0.4,2.3148841857910156,0.7407326102256775
1.396122694015503,1.1813527345657349,0.21476995944976807,0.5965036749839783,0.43333333333333335,1.690879225730896,0.8053897619247437
1.398964285850525,1.186948299407959,0.21201598644256592,0.5763087272644043,0.5666666666666667,2.480722188949585,0.6885449290275574
1.1404061317443848,1.0304279327392578,0.10997819900512695,0.5915244817733765,0.4666666666666667,2.0975260734558105,0.7869961261749268
1.2301397323608398,2.3016512393951416,-1.0715115070343018,0.8408589363098145,0.5333333333333333,1.8576788902282715,0.9230470657348633
1.2738925218582153,1.072815179824829,0.20107734203338623,0.6178463697433472,0.30000000000000004,2.02524995803833,0.7651321291923523
1.5781183242797852,1.4832663536071777,0.09485197067260742,0.7221295833587646,0.5,2.1793811321258545,0.9114128351211548
0.9215496778488159,1.5377521514892578,-0.6162024736404419,0.6977955102920532,0.5333333333333333,2.3941948413848877,0.8226997256278992
1.329267978668213,1.6463582515716553,-0.3170902729034424,0.6499439477920532,0.6333333333333333,2.3428750038146973,0.8329703211784363
1.5390877723693848,0.8182975053787231,0.7207902669906616,0.5679330229759216,0.43333333333333335,1.934158205986023,0.7192845344543457
1.6316026449203491,1.5826209783554077,0.048981666564941406,0.7024736404418945,0.5,2.3823699951171875,0.9044248461723328
1.0867657661437988,1.418572187423706,-0.3318064212799072,0.5581010580062866,0.5333333333333333,2.882727861404419,0.7025549411773682
1.4603928327560425,1.5196937322616577,-0.059300899505615234,0.6790752410888672,0.5333333333333333,2.8137526512145996,0.8702585101127625
1.005900502204895,1.1506259441375732,-0.14472544193267822,0.5389866828918457,0.4666666666666667,2.214101791381836,0.7568296790122986
1.5196220874786377,1.6382825374603271,-0.11866044998168945,0.5785565972328186,0.4666666666666667,2.1774442195892334,0.821842610836029
1.4745477437973022,1.6344406604766846,-0.15989291667938232,0.6262550354003906,0.43333333333333335,2.003063678741455,0.8129050135612488
1.7109558582305908,1.5950660705566406,0.1158897876739502,0.5756697654724121,0.5,1.8943147659301758,0.8160311579704285
1.844622015953064,1.1636005640029907,0.6810214519500732,0.49510735273361206,0.4,2.305645227432251,0.6280921101570129
1.6034889221191406,1.808972716331482,-0.2054837942123413,0.7662760615348816,0.5,2.552269220352173,0.9020428657531738
1.7243516445159912,0.9040600657463074,0.8202915787696838,0.40000951290130615,0.5333333333333333,1.8750801086425781,0.5482891798019409
1.9969733953475952,1.5279654264450073,0.4690079689025879,0.6067007780075073,0.4666666666666667,1.898523211479187,0.8306896090507507
1.302003264427185,1.5016192197799683,-0.1996159553527832,0.5677732825279236,0.43333333333333335,2.371689796447754,0.7009751200675964
1.6420679092407227,1.7042020559310913,-0.06213414669036865,0.595458984375,0.4,2.250431537628174,0.6841795444488525
1.5330169200897217,1.6509544849395752,-0.11793756484985352,0.5376460552215576,0.5666666666666667,2.5093955993652344,0.7388771772384644
1.743054747581482,1.629997730255127,0.11305701732635498,0.5458034873008728,0.5333333333333333,1.939422607421875,0.7499529123306274
1.615665316581726,1.0270969867706299,0.5885683298110962,0.4975544810295105,0.4666666666666667,2.5417184829711914,0.6809710264205933
1.6468371152877808,1.5873143672943115,0.05952274799346924,0.4740217626094818,0.43333333333333335,2.3694846630096436,0.6055169105529785
1.4473743438720703,1.3868608474731445,0.06051349639892578,0.5612502098083496,0.4666666666666667,2.122004270553589,0.7646560668945312
1.5365060567855835,1.803265929222107,-0.26675987243652344,0.687199592590332,0.43333333333333335,2.108154058456421,0.7910327911376953
1.298346757888794,1.7251900434494019,-0.4268432855606079,0.5192036032676697,0.6333333333333333,2.1798033714294434,0.6654736995697021
1.5905250310897827,1.671731948852539,-0.08120691776275635,0.5126096606254578,0.4,2.5422983169555664,0.6841372847557068
1.3916380405426025,1.6664657592773438,-0.2748277187347412,0.5961694717407227,0.4,2.251927614212036,0.727232813835144
1.1329717636108398,1.3678293228149414,-0.23485755920410156,0.44170451164245605,0.43333333333333335,2.4618489742279053,0.6081041097640991
1.731288194656372,1.4997673034667969,0.2315208911895752,0.5300060510635376,0.43333333333333335,2.0446290969848633,0.7889615893363953
1.4759433269500732,1.3501231670379639,0.12582015991210938,0.5137276649475098,0.5666666666666667,2.008899211883545,0.7317959666252136
1.3560330867767334,1.5333845615386963,-0.1773514747619629,0.6265604496002197,0.2666666666666667,2.218527317047119,0.8256011009216309
1.2761470079421997,1.4992561340332031,-0.22310912609100342,0.6020812392234802,0.4,2.361497402191162,0.8377285003662109
1.0876717567443848,1.6857225894927979,-0.5980508327484131,0.5944010019302368,0.6,2.058666944503784,0.7946810722351074
1.308676838874817,1.1479713916778564,0.16070544719696045,0.5449128150939941,0.43333333333333335,2.066020965576172,0.7406206130981445
1.5801665782928467,1.3758697509765625,0.20429682731628418,0.582374095916748,0.5,2.53674578666687,0.8415803909301758
0.9793285131454468,1.54446542263031,-0.5651369094848633,0.6466916799545288,0.7333333333333334,2.5932486057281494,0.8314042091369629
1.137255072593689,1.4661849737167358,-0.3289299011230469,0.5924934148788452,0.6666666666666667,2.427931070327759,0.7880840301513672
1.2409827709197998,1.2438690662384033,-0.0028862953186035156,0.49896490573883057,0.5333333333333333,2.4040963649749756,0.713127851486206
1.379575490951538,1.393035888671875,-0.013460397720336914,0.6909143924713135,0.4666666666666667,2.1656086444854736,0.8255285620689392
1.235109806060791,1.187997817993164,0.04711198806762695,0.5734848976135254,0.5,2.327378273010254,0.7942909598350525
1.1801213026046753,1.1589330434799194,0.02118825912475586,0.5480455160140991,0.6333333333333333,2.22835111618042,0.7401014566421509
0.9555867910385132,1.5429433584213257,-0.5873565673828125,0.5617641806602478,0.5666666666666667,2.4973766803741455,0.794614315032959
1.8507574796676636,1.4109796285629272,0.43977785110473633,0.5939512252807617,0.5666666666666667,1.969426155090332,0.8197253942489624
1.24169921875,1.589859962463379,-0.3481607437133789,0.6701368689537048,0.4666666666666667,1.912115454673767,0.8254072666168213
1.4035199880599976,1.2117650508880615,0.19175493717193604,0.6325263381004333,0.4,2.128702163696289,0.7918407917022705
1.77398681640625,1.2185659408569336,0.5554208755493164,0.5819793939590454,0.4,2.2706797122955322,0.7498287558555603
1.0835515260696411,1.5581352710723877,-0.4745837450027466,0.5991688370704651,0.4666666666666667,2.2817091941833496,0.7621544599533081
1.4296849966049194,1.352386474609375,0.07729852199554443,0.5647314786911011,0.4,2.1067771911621094,0.7026321887969971
1.283088207244873,1.3644075393676758,-0.08131933212280273,0.6077691316604614,0.4,2.4521291255950928,0.782395601272583
1.2129234075546265,1.4507263898849487,-0.23780298233032227,0.6485834121704102,0.5,2.1413817405700684,0.735869824886322
1.1659423112869263,1.382282018661499,-0.21633970737457275,0.6577925086021423,0.43333333333333335,2.3452374935150146,0.7885352373123169
1.5392316579818726,0.7683995962142944,0.7708320617675781,0.37842410802841187,0.4666666666666667,2.4157509803771973,0.5139321088790894
1.1322740316390991,1.6633824110031128,-0.5311083793640137,0.615878164768219,0.5333333333333333,2.120209217071533,0.7145814299583435
1.3807487487792969,1.7657902240753174,-0.3850414752960205,0.7051601409912109,0.3666666666666667,2.5996761322021484,0.8394747972488403
1.4378910064697266,1.4939734935760498,-0.05608248710632324,0.6296565532684326,0.5,2.648634433746338,0.7456173300743103
1.2895312309265137,1.2368552684783936,0.05267596244812012,0.5308773517608643,0.4,2.804765462875366,0.7220367193222046
1.7702157497406006,0.8771047592163086,0.893110990524292,0.3033238649368286,0.4,2.2228875160217285,0.44976258277893066
1.4165878295898438,1.7728116512298584,-0.35622382164001465,0.5888206958770752,0.3666666666666667,2.0015151500701904,0.7741681337356567
1.7873153686523438,1.3037079572677612,0.4836074113845825,0.443986177444458,0.33333333333333337,2.1898584365844727,0.5452671051025391
1.4946445226669312,1.632309913635254,-0.13766539096832275,0.5583370923995972,0.5666666666666667,2.2389907836914062,0.6256793737411499
1.2024648189544678,1.3582347631454468,-0.155769944190979,0.4683304727077484,0.4,2.0268759727478027,0.6058017015457153
1.2795335054397583,1.5207760334014893,-0.24124252796173096,0.5089597105979919,0.6333333333333333,2.221271276473999,0.7076910734176636
1.3364086151123047,1.1818060874938965,0.1546025276184082,0.38254696130752563,0.43333333333333335,2.2824320793151855,0.5008017420768738
1.7767075300216675,1.3020861148834229,0.47462141513824463,0.4655018448829651,0.2666666666666667,2.050496816635132,0.6030755043029785
2.0746407508850098,1.048990249633789,1.0256505012512207,0.37994760274887085,0.5333333333333333,1.4587470293045044,0.5237647891044617
1.779228925704956,1.248915433883667,0.5303134918212891,0.4478430449962616,0.33333333333333337,2.2938833236694336,0.5830451846122742
1.591214895248413,1.6201633214950562,-0.028948426246643066,0.5619732737541199,0.6,2.5509755611419678,0.6559789180755615
1.7831443548202515,1.5227998495101929,0.2603445053100586,0.5720092058181763,0.4666666666666667,1.8061482906341553,0.700420081615448
1.6339658498764038,1.466246485710144,0.16771936416625977,0.5162281394004822,0.43333333333333335,2.1443932056427,0.623904824256897
1.4224116802215576,1.3202853202819824,0.1021263599395752,0.46259403228759766,0.5,2.0374934673309326,0.6034338474273682
1.707913875579834,1.5402581691741943,0.16765570640563965,0.5560398101806641,0.5,1.8153260946273804,0.6674840450286865
1.6834783554077148,1.5897419452667236,0.09373641014099121,0.4999978542327881,0.5,2.562164545059204,0.6196243762969971
1.7944459915161133,1.2118453979492188,0.5826005935668945,0.39930295944213867,0.4666666666666667,2.576096534729004,0.5499918460845947
1.2330036163330078,1.418791651725769,-0.18578803539276123,0.5476950407028198,0.5,2.112558126449585,0.616590142250061
1.8096917867660522,1.2525875568389893,0.557104229927063,0.454994797706604,0.43333333333333335,2.141122817993164,0.6138123869895935
1.6809718608856201,1.2521228790283203,0.4288489818572998,0.3895927369594574,0.6666666666666667,1.9788466691970825,0.5330080986022949
1.4972152709960938,1.2556021213531494,0.24161314964294434,0.42736896872520447,0.4,2.2444908618927,0.5552295446395874
1.733995795249939,1.3780596256256104,0.3559361696243286,0.4309346079826355,0.5333333333333333,2.320124864578247,0.5522791743278503
1.808241367340088,1.3321685791015625,0.4760727882385254,0.4647355079650879,0.6333333333333333,2.2598133087158203,0.6409709453582764
2.002377510070801,1.3161323070526123,0.6862452030181885,0.40010762214660645,0.5,2.2098708152770996,0.5227429866790771
1.656921625137329,1.3871972560882568,0.26972436904907227,0.4276587665081024,0.4666666666666667,2.444941520690918,0.5666496753692627
1.8371042013168335,1.5035436153411865,0.333560585975647,0.5171463489532471,0.43333333333333335,2.6960740089416504,0.6198071837425232
1.5321801900863647,1.5019090175628662,0.030271172523498535,0.4626765847206116,0.4,2.4052531719207764,0.575947105884552
1.5612715482711792,1.352433204650879,0.2088383436203003,0.5237366557121277,0.4,2.4588141441345215,0.6210743188858032
1.4308063983917236,1.9349249601364136,-0.5041185617446899,0.6366260051727295,0.6333333333333333,2.026163101196289,0.7130629420280457
1.1589853763580322,1.8932241201400757,-0.7342387437820435,0.5635305643081665,0.4666666666666667,2.210360527038574,0.6321765184402466
2.0183749198913574,1.2315964698791504,0.786778450012207,0.5262150764465332,0.3666666666666667,1.9250646829605103,0.6340608596801758
1.6638333797454834,1.3764770030975342,0.2873563766479492,0.4704930782318115,0.5333333333333333,2.020514488220215,0.5624436140060425
1.5969645977020264,0.7275952696800232,0.8693693280220032,0.17781728506088257,0.43333333333333335,2.294431447982788,0.3007361888885498
1.58172607421875,1.6250147819519043,-0.0432887077331543,0.4224207401275635,0.4,2.875534772872925,0.5112025737762451
1.5710639953613281,1.8659337759017944,-0.2948697805404663,0.6179636120796204,0.6666666666666667,2.5196688175201416,0.7287665605545044
0.8573097586631775,2.0394067764282227,-1.1820970177650452,0.6237106919288635,0.6666666666666667,2.6665635108947754,0.6811031699180603
1.3572171926498413,1.7504079341888428,-0.39319074153900146,0.5761560201644897,0.6,2.429579257965088,0.7157022356987
1.1634166240692139,1.5141915082931519,-0.350774884223938,0.49343442916870117,0.6333333333333333,2.358560800552368,0.5972709655761719
1.6303715705871582,1.658482313156128,-0.028110742568969727,0.4866895079612732,0.43333333333333335,2.43992018699646,0.591431736946106
1.6608397960662842,1.2057937383651733,0.45504605770111084,0.378223180770874,0.5,2.1672544479370117,0.5113987922668457
1.4487547874450684,1.5843303203582764,-0.135575532913208,0.5677818059921265,0.5666666666666667,1.8987840414047241,0.6649009585380554
1.8684930801391602,1.3300702571868896,0.5384228229522705,0.5017088651657104,0.4,2.4791078567504883,0.6495069861412048
1.0469441413879395,1.7907600402832031,-0.7438158988952637,0.5133285522460938,0.6,2.4311938285827637,0.6133540272712708
1.2985903024673462,1.9506795406341553,-0.6520892381668091,0.6389662623405457,0.5666666666666667,1.656494379043579,0.7275127172470093
1.625967025756836,1.477132797241211,0.148834228515625,0.4673886299133301,0.4666666666666667,2.1522042751312256,0.6010520458221436
1.5992759466171265,1.190319299697876,0.4089566469192505,0.3459872603416443,0.5333333333333333,2.058406352996826,0.4488268494606018
1.4069747924804688,1.772827386856079,-0.36585259437561035,0.5431077480316162,0.7,2.646015167236328,0.6304208636283875
1.2285864353179932,1.4721429347991943,-0.24355649948120117,0.3968315124511719,0.5,2.597689390182495,0.49908408522605896
1.5494022369384766,1.5305888652801514,0.018813371658325195,0.5100418925285339,0.4666666666666667,2.1871984004974365,0.6184117794036865
1.1652231216430664,1.6356067657470703,-0.4703836441040039,0.6115134954452515,0.43333333333333335,2.251514196395874,0.7024924755096436
1.4442284107208252,1.727853775024414,-0.28362536430358887,0.5029951930046082,0.5,2.7903623580932617,0.6293026804924011
1.7546132802963257,1.4134445190429688,0.34116876125335693,0.49600768089294434,0.43333333333333335,2.3525686264038086,0.6264017820358276
1.3772419691085815,1.8291001319885254,-0.45185816287994385,0.5988352298736572,0.5,2.3298726081848145,0.6844466924667358
1.503249168395996,1.0689074993133545,0.4343416690826416,0.43864601850509644,0.43333333333333335,2.3954262733459473,0.5385538935661316
1.3444335460662842,1.1891670227050781,0.15526652336120605,0.3107779324054718,0.5666666666666667,1.9250046014785767,0.42372721433639526
1.3312257528305054,1.688236117362976,-0.3570103645324707,0.5558732748031616,0.5666666666666667,2.492187023162842,0.6534255743026733
1.3665282726287842,1.6813807487487793,-0.3148524761199951,0.5243517160415649,0.5,2.1476945877075195,0.6437783241271973
1.1822700500488281,1.5046590566635132,-0.32238900661468506,0.6040314435958862,0.6,2.4458446502685547,0.6844964027404785
1.6157848834991455,1.4565166234970093,0.15926826000213623,0.4357365071773529,0.43333333333333335,2.469054698944092,0.5819413661956787
1.3822503089904785,1.6517760753631592,-0.26952576637268066,0.5658032298088074,0.5,2.1275343894958496,0.6754622459411621
1.4989643096923828,1.3264086246490479,0.17255568504333496,0.4587125778198242,0.5666666666666667,2.518758535385132,0.5727776885032654
1.7181529998779297,1.457432508468628,0.26072049140930176,0.5312480926513672,0.43333333333333335,2.371060848236084,0.6780704259872437
1.7054710388183594,1.0698069334030151,0.6356641054153442,0.3592638373374939,0.6,2.537457227706909,0.47545361518859863
1.4793024063110352,1.701565146446228,-0.22226274013519287,0.5256481170654297,0.4666666666666667,2.2731239795684814,0.6344798803329468
1.6270463466644287,1.2604591846466064,0.36658716201782227,0.44698795676231384,0.4666666666666667,1.814156174659729,0.5548844337463379
2.05204439163208,0.9950058460235596,1.0570385456085205,0.3710159659385681,0.4,2.518458604812622,0.46268147230148315
1.8401463031768799,1.2624173164367676,0.5777289867401123,0.42723405361175537,0.4,2.198927640914917,0.5858829021453857
1.6234943866729736,1.4377796649932861,0.1857147216796875,0.45446762442588806,0.5,2.2224230766296387,0.5925551652908325
1.849608302116394,1.2329683303833008,0.6166399717330933,0.453493595123291,0.30000000000000004,1.8483169078826904,0.6313493251800537
1.7167932987213135,1.370917797088623,0.34587550163269043,0.43755626678466797,0.5333333333333333,2.142939329147339,0.5426447987556458
1.2155293226242065,1.305326223373413,-0.08979690074920654,0.40564340353012085,0.6,1.905797004699707,0.5402758121490479
1.4073774814605713,1.5935041904449463,-0.186126708984375,0.5734879374504089,0.6,1.9123386144638062,0.6972781419754028
1.1875150203704834,1.8799680471420288,-0.6924530267715454,0.589402973651886,0.43333333333333335,2.3880386352539062,0.6942526698112488
1.6658127307891846,1.122389793395996,0.5434229373931885,0.47854360938072205,0.5,1.9940190315246582,0.5852099657058716
1.4142847061157227,1.7345035076141357,-0.3202188014984131,0.5528444647789001,0.6666666666666667,1.8238345384597778,0.6686825752258301
1.879511833190918,1.026648998260498,0.8528628349304199,0.42267268896102905,0.43333333333333335,2.0934412479400635,0.5255246758460999
1.528106451034546,1.484642744064331,0.043463706970214844,0.5571886301040649,0.5,2.175917625427246,0.7001356482505798
1.8673537969589233,1.5132782459259033,0.35407555103302,0.5919830799102783,0.6333333333333333,2.204939126968384,0.700528621673584
1.7097101211547852,1.2495883703231812,0.460121750831604,0.46673402190208435,0.4666666666666667,2.0313942432403564,0.5705106258392334
1.6109250783920288,1.5821317434310913,0.0287933349609375,0.5238312482833862,0.5,1.7239681482315063,0.6253758668899536
1.2238514423370361,1.8588335514068604,-0.6349821090698242,0.6225030422210693,0.3666666666666667,2.0457334518432617,0.7116879820823669
1.322021722793579,1.912458896636963,-0.5904371738433838,0.6200227737426758,0.5333333333333333,1.7630714178085327,0.7127623558044434
1.545344352722168,1.6543840169906616,-0.10903966426849365,0.567116916179657,0.6,2.305527925491333,0.7034479975700378
1.8000946044921875,1.3978407382965088,0.4022538661956787,0.4635605812072754,0.5333333333333333,1.9771379232406616,0.5870730876922607
1.3109253644943237,1.6243517398834229,-0.3134263753890991,0.5669858455657959,0.33333333333333337,1.998961329460144,0.6952442526817322
1.5882176160812378,1.421025276184082,0.16719233989715576,0.5420758724212646,0.3666666666666667,2.2012131214141846,0.6400007009506226
1.579297423362732,1.297702431678772,0.28159499168395996,0.4530995786190033,0.3666666666666667,2.4066810607910156,0.5734188556671143
1.0414938926696777,1.6458953619003296,-0.6044014692306519,0.5075651407241821,0.6333333333333333,2.4167582988739014,0.5489110946655273
1.1585980653762817,2.047515630722046,-0.8889175653457642,0.5840194821357727,0.5333333333333333,2.302813768386841,0.6440405249595642
1.9103925228118896,1.2138071060180664,0.6965854167938232,0.4389413297176361,0.5666666666666667,2.309365749359131,0.5631088018417358
1.1030464172363281,1.5047225952148438,-0.4016761779785156,0.46700116991996765,0.5,2.463347911834717,0.6245390176773071
1.2397693395614624,1.7619937658309937,-0.5222244262695312,0.5605816841125488,0.43333333333333335,2.1514992713928223,0.6173180341720581
1.6467092037200928,1.3658684492111206,0.28084075450897217,0.5238844752311707,0.3666666666666667,1.8839383125305176,0.6359999179840088
1.2694058418273926,1.6300034523010254,-0.3605976104736328,0.4921717643737793,0.3666666666666667,2.2512693405151367,0.6228342652320862
1.5249427556991577,1.3084287643432617,0.216513991355896,0.47501692175865173,0.7333333333333334,2.1154322624206543,0.6307258605957031
1.440744161605835,1.868908166885376,-0.428164005279541,0.6284089088439941,0.4666666666666667,1.9783328771591187,0.7142516374588013
1.1496332883834839,1.5214523077011108,-0.37181901931762695,0.39010462164878845,0.6333333333333333,2.354257583618164,0.47073981165885925
1.8776986598968506,1.249089241027832,0.6286094188690186,0.48019957542419434,0.5333333333333333,2.18161678314209,0.6082952618598938
1.9218902587890625,1.374803066253662,0.5470871925354004,0.47979825735092163,0.5666666666666667,2.511798620223999,0.6007835268974304
1.5107550621032715,1.2275499105453491,0.28320515155792236,0.3881080150604248,0.5666666666666667,2.2630960941314697,0.5236386656761169
1.1917879581451416,1.3885037899017334,-0.1967158317565918,0.464531272649765,0.43333333333333335,1.996171236038208,0.568494439125061
1.1751002073287964,1.6086997985839844,-0.433599591255188,0.5472177267074585,0.5666666666666667,2.1416220664978027,0.6382708549499512
1.417553424835205,1.6053240299224854,-0.18777060508728027,0.5096321105957031,0.5666666666666667,2.2930238246917725,0.6209408640861511
1.7788212299346924,1.6428277492523193,0.13599348068237305,0.5007264018058777,0.5,2.354013204574585,0.6108825206756592
1.6512720584869385,1.1868300437927246,0.46444201469421387,0.4073183238506317,0.4666666666666667,2.564131259918213,0.5278645753860474
1.0556552410125732,1.7784565687179565,-0.7228013277053833,0.5953856706619263,0.4666666666666667,2.5471839904785156,0.7069656252861023
0.9592997431755066,1.7736419439315796,-0.814342200756073,0.5795797109603882,0.6,2.5029215812683105,0.6807907819747925
1.7183825969696045,1.6249139308929443,0.09346866607666016,0.551511824131012,0.5333333333333333,2.068173885345459,0.667975902557373
1.517676830291748,1.7948510646820068,-0.2771742343902588,0.6153512001037598,0.43333333333333335,2.5629241466522217,0.7124730944633484
1.8507550954818726,1.14302396774292,0.7077311277389526,0.4261707663536072,0.4666666666666667,2.135977029800415,0.5319960117340088
1.2683664560317993,1.6520287990570068,-0.3836623430252075,0.5168665647506714,0.5333333333333333,2.145993947982788,0.5891743898391724
1.6227617263793945,0.8548730611801147,0.7678886651992798,0.3402436673641205,0.3666666666666667,2.052973508834839,0.452659547328949
1.6370055675506592,1.1772311925888062,0.459774374961853,0.46242719888687134,0.6666666666666667,1.9650086164474487,0.5779577493667603
1.7230308055877686,1.3882853984832764,0.3347454071044922,0.45444223284721375,0.5333333333333333,1.8060450553894043,0.5993332862854004
1.461472511291504,1.8783578872680664,-0.4168853759765625,0.5994753241539001,0.6333333333333333,2.2620599269866943,0.7059111595153809
1.3934032917022705,1.8561261892318726,-0.46272289752960205,0.584983229637146,0.2666666666666667,2.6199965476989746,0.7149208784103394
1.6922938823699951,1.499962568283081,0.19233131408691406,0.5812183618545532,0.6,1.7154285907745361,0.6808134317398071
1.8285778760910034,1.3359465599060059,0.49263131618499756,0.4682715833187103,0.5666666666666667,2.457418441772461,0.5746184587478638
1.4693751335144043,1.76432466506958,-0.2949495315551758,0.5931072235107422,0.4666666666666667,2.1873695850372314,0.7030531764030457
1.4228720664978027,1.4077348709106445,0.015137195587158203,0.47022169828414917,0.4666666666666667,2.0629096031188965,0.5890309810638428
1.090545654296875,1.747415542602539,-0.6568698883056641,0.5142275094985962,0.7666666666666666,2.1883764266967773,0.5849794745445251
1.6650422811508179,1.5206646919250488,0.14437758922576904,0.5093261003494263,0.43333333333333335,2.1789541244506836,0.6215614080429077
1.4777500629425049,1.845117449760437,-0.36736738681793213,0.5587074160575867,0.4666666666666667,2.352856159210205,0.6660819053649902
1.5403079986572266,1.321093201637268,0.2192147970199585,0.5318365097045898,0.23333333333333328,2.1486008167266846,0.6288690567016602
1.790124773979187,1.5758788585662842,0.21424591541290283,0.5618378520011902,0.43333333333333335,2.2793173789978027,0.6778547763824463
1.73032546043396,1.6719259023666382,0.05839955806732178,0.5602993965148926,0.3666666666666667,2.2316713333129883,0.7162837982177734
1.8538345098495483,1.0941320657730103,0.7597024440765381,0.3811534345149994,0.5333333333333333,2.1698718070983887,0.5234071612358093
1.7974485158920288,1.4737670421600342,0.32368147373199463,0.458563894033432,0.33333333333333337,2.7614188194274902,0.6004714965820312
1.6344292163848877,1.5900883674621582,0.04434084892272949,0.5418714880943298,0.5,2.122009038925171,0.6537054181098938
1.3951654434204102,1.5493922233581543,-0.15422677993774414,0.5296890139579773,0.5333333333333333,2.2336437702178955,0.6706807017326355
1.5400651693344116,1.538095235824585,0.00196993350982666,0.5225883722305298,0.4666666666666667,2.471464157104492,0.6147567629814148
1.23555326461792,1.6357107162475586,-0.40015745162963867,0.5962820649147034,0.5333333333333333,2.281735897064209,0.7113102674484253
1.6660465002059937,1.4854196310043335,0.18062686920166016,0.40977686643600464,0.4,2.591588258743286,0.5171412229537964
1.6445586681365967,1.4699230194091797,0.174635648727417,0.5193682909011841,0.5333333333333333,2.8762242794036865,0.5989643335342407
1.4371755123138428,1.5432733297348022,-0.10609781742095947,0.491441011428833,0.4,2.2525668144226074,0.5473809242248535
1.326155662536621,1.7838706970214844,-0.4577150344848633,0.5625925064086914,0.4666666666666667,2.2094452381134033,0.6710623502731323
1.2953739166259766,0.9988186359405518,0.2965552806854248,0.37912482023239136,0.5,2.2014942169189453,0.5282750129699707
1.19566810131073,1.9416472911834717,-0.7459791898727417,0.5785438418388367,0.6333333333333333,2.229686737060547,0.6846261024475098
1.2383778095245361,1.8945891857147217,-0.6562113761901855,0.59747314453125,0.6666666666666667,1.5896044969558716,0.6937456130981445
1.9739831686019897,1.347577452659607,0.6264057159423828,0.4660946726799011,0.5333333333333333,2.2857584953308105,0.6460206508636475
1.414229393005371,1.808476448059082,-0.39424705505371094,0.5166189074516296,0.5,2.4797844886779785,0.6141481995582581
1.3049944639205933,1.935854434967041,-0.6308599710464478,0.6265270709991455,0.23333333333333328,2.075965642929077,0.7067500948905945
1.148160457611084,1.9336357116699219,-0.7854752540588379,0.5984543561935425,0.5666666666666667,1.852288007736206,0.6729991436004639
1.7940796613693237,1.4796855449676514,0.31439411640167236,0.5258201360702515,0.33333333333333337,2.321845531463623,0.6271156072616577
2.051532745361328,1.1497470140457153,0.9017857313156128,0.4275133013725281,0.43333333333333335,2.2910468578338623,0.564206600189209
1.085436224937439,1.4217994213104248,-0.33636319637298584,0.4687391221523285,0.5333333333333333,2.193396806716919,0.5399367213249207
1.7079299688339233,1.229672908782959,0.47825706005096436,0.4103977680206299,0.5333333333333333,2.0370941162109375,0.5586207509040833
1.3710644245147705,1.436581015586853,-0.06551659107208252,0.5520436763763428,0.3666666666666667,1.862145185470581,0.7063717842102051
1.6348960399627686,1.6293425559997559,0.005553483963012695,0.4871383309364319,0.5666666666666667,2.1497528553009033,0.6025182008743286
1.5466792583465576,1.5800460577011108,-0.03336679935455322,0.6135265231132507,0.43333333333333335,2.2345666885375977,0.7084792852401733
1.5560916662216187,1.6323350667953491,-0.07624340057373047,0.5141090154647827,0.5333333333333333,2.342764377593994,0.6051524877548218
1.9253308773040771,1.3048985004425049,0.6204323768615723,0.5415340065956116,0.5,2.3716700077056885,0.6099804639816284
1.6015695333480835,1.3354301452636719,0.2661393880844116,0.49263474345207214,0.4666666666666667,2.070347547531128,0.5945568680763245
1.479914665222168,1.5899198055267334,-0.11000514030456543,0.5791323184967041,0.2666666666666667,1.6161036491394043,0.6671196818351746
1.5496501922607422,1.5117192268371582,0.037930965423583984,0.4970352053642273,0.4,2.2743523120880127,0.554824709892273
1.1250343322753906,1.704766035079956,-0.5797317028045654,0.6229473352432251,0.5666666666666667,2.0604779720306396,0.7696275115013123
1.5578007698059082,1.5453393459320068,0.012461423873901367,0.44629091024398804,0.5,2.248034954071045,0.5564686059951782
1.7359895706176758,1.542086124420166,0.19390344619750977,0.5854553580284119,0.33333333333333337,2.0914876461029053,0.7355055212974548
1.8135942220687866,1.5167415142059326,0.296852707862854,0.5449057817459106,0.43333333333333335,2.6997320652008057,0.6403335332870483
2.1396453380584717,1.1966447830200195,0.9430005550384521,0.42219623923301697,0.5666666666666667,2.1591949462890625,0.5777759552001953
1.6664154529571533,1.3139419555664062,0.35247349739074707,0.4610327184200287,0.5,1.9970484972000122,0.6193745136260986
1.6666792631149292,1.5028448104858398,0.16383445262908936,0.41517210006713867,0.5,2.0584945678710938,0.5305236577987671
1.5887889862060547,1.7823607921600342,-0.1935718059539795,0.5562480688095093,0.5666666666666667,2.6081056594848633,0.6778116226196289
1.6930224895477295,1.7111244201660156,-0.018101930618286133,0.5365514755249023,0.5666666666666667,2.116459608078003,0.6486420035362244
1.7499501705169678,1.2637982368469238,0.48615193367004395,0.47483834624290466,0.6333333333333333,2.0751073360443115,0.6405577063560486
1.3316023349761963,1.3821473121643066,-0.05054497718811035,0.36000776290893555,0.5333333333333333,2.5261619091033936,0.5011389851570129
1.5068209171295166,1.2107195854187012,0.29610133171081543,0.4801447093486786,0.4666666666666667,2.333238363265991,0.5584598779678345
2.062309980392456,1.441678762435913,0.620631217956543,0.5162795782089233,0.3666666666666667,2.1749556064605713,0.6551614999771118
1.2883864641189575,1.5937131643295288,-0.3053267002105713,0.663201630115509,0.6666666666666667,1.997835397720337,0.7569961547851562
1.8388690948486328,1.2234090566635132,0.6154600381851196,0.3715551793575287,0.4666666666666667,2.0310513973236084,0.4998612403869629
2.047272205352783,1.0632843971252441,0.9839878082275391,0.35576122999191284,0.43333333333333335,1.6543124914169312,0.5154539346694946
1.3924131393432617,1.6971685886383057,-0.30475544929504395,0.5408114194869995,0.43333333333333335,1.9714393615722656,0.6470722556114197
1.592963695526123,1.4334995746612549,0.15946412086486816,0.46921011805534363,0.43333333333333335,1.9021528959274292,0.6085202693939209
1.303776741027832,1.8837366104125977,-0.5799598693847656,0.6122246384620667,0.5,2.245462656021118,0.6935437917709351
1.7706931829452515,1.2550573348999023,0.5156358480453491,0.4547017812728882,0.4,2.30106258392334,0.559177577495575
1.409129023551941,1.8783493041992188,-0.46922028064727783,0.6092404127120972,0.7,2.594589948654175,0.6642911434173584
1.6800508499145508,1.4608268737792969,0.2192239761352539,0.5753565430641174,0.33333333333333337,2.180480480194092,0.6813173294067383
1.5091133117675781,1.7901239395141602,-0.28101062774658203,0.6161911487579346,0.43333333333333335,1.9905387163162231,0.7165235280990601
1.707088828086853,1.4736273288726807,0.23346149921417236,0.5440089106559753,0.43333333333333335,2.4608049392700195,0.6423264741897583
1.232216715812683,1.445859432220459,-0.21364271640777588,0.44819578528404236,0.5333333333333333,1.926395058631897,0.5699414014816284
1.6846044063568115,1.7619179487228394,-0.07731354236602783,0.5707064270973206,0.5333333333333333,2.048776865005493,0.6872433423995972
1.5908939838409424,1.5621974468231201,0.028696537017822266,0.5774587392807007,0.43333333333333335,2.160670518875122,0.6644999980926514
1.5523219108581543,1.581990122795105,-0.029668211936950684,0.5344976186752319,0.43333333333333335,2.151259422302246,0.6732306480407715
1.2541111707687378,1.5861003398895264,-0.3319891691207886,0.5613972544670105,0.5666666666666667,2.0889315605163574,0.659690797328949
1.4501662254333496,1.3084065914154053,0.14175963401794434,0.43328946828842163,0.43333333333333335,2.211125135421753,0.5482861399650574
1.7964680194854736,1.2800304889678955,0.5164375305175781,0.39288878440856934,0.5333333333333333,2.533968210220337,0.5090120434761047
1.6487045288085938,1.3626112937927246,0.28609323501586914,0.47474968433380127,0.5666666666666667,2.6278791427612305,0.5592869520187378
1.6278676986694336,1.571608543395996,0.0562591552734375,0.5309411287307739,0.5666666666666667,2.3040647506713867,0.6022214889526367
1.7824831008911133,1.4507899284362793,0.331693172454834,0.5161447525024414,0.5666666666666667,2.4186925888061523,0.6140236258506775
1.6075692176818848,1.3473060131072998,0.26026320457458496,0.4676816165447235,0.4666666666666667,2.371748447418213,0.5696051120758057
1.5536985397338867,1.534307837486267,0.01939070224761963,0.5007454752922058,0.5333333333333333,2.0270674228668213,0.6065638661384583
2.1604554653167725,1.1636450290679932,0.9968104362487793,0.41437363624572754,0.4,2.0455799102783203,0.5891379117965698
1.4039099216461182,1.8878796100616455,-0.48396968841552734,0.6567121744155884,0.5,2.4230270385742188,0.7482540607452393
1.4931405782699585,1.449387550354004,0.04375302791595459,0.42371028661727905,0.43333333333333335,1.9102445840835571,0.5435869693756104
1.4346836805343628,1.1894962787628174,0.2451874017715454,0.39472290873527527,0.4,1.7360013723373413,0.5111492872238159
1.519378423690796,1.2920668125152588,0.2273116111755371,0.3317679166793823,0.4666666666666667,2.13273549079895,0.4507320523262024
1.768337607383728,1.2425159215927124,0.5258216857910156,0.48266077041625977,0.7,2.102511167526245,0.6232092976570129
1.7739108800888062,1.3325774669647217,0.4413334131240845,0.4723871946334839,0.43333333333333335,2.060187578201294,0.5738344192504883
1.5594501495361328,1.2845820188522339,0.2748681306838989,0.448051393032074,0.4,2.2344436645507812,0.5431301593780518
1.2800096273422241,1.1454966068267822,0.1345130205154419,0.441015362739563,0.5333333333333333,2.251718282699585,0.5765540599822998
2.2372703552246094,0.8836431503295898,1.3536272048950195,0.309475839138031,0.4666666666666667,1.9424725770950317,0.41343438625335693
2.076016426086426,1.1485730409622192,0.9274433851242065,0.429010808467865,0.30000000000000004,2.1178054809570312,0.5204139947891235
1.548553228378296,1.5193345546722412,0.029218673706054688,0.456362783908844,0.43333333333333335,1.984926700592041,0.550430953502655
1.9583537578582764,1.4165014028549194,0.5418523550033569,0.44021010398864746,0.5666666666666667,2.4582700729370117,0.5766606330871582
2.0080509185791016,1.2846765518188477,0.7233743667602539,0.44182127714157104,0.7,1.9418905973434448,0.5328572988510132
1.0988181829452515,2.025829315185547,-0.9270111322402954,0.6078775525093079,0.6666666666666667,2.117504358291626,0.6882032155990601
1.5885941982269287,1.6134591102600098,-0.024864912033081055,0.6028423309326172,0.4,2.4208099842071533,0.7208899855613708
1.6737579107284546,1.520555853843689,0.15320205688476562,0.5297164916992188,0.4666666666666667,2.1838278770446777,0.6383329629898071
1.6084206104278564,1.2367815971374512,0.3716390132904053,0.4145827889442444,0.4,2.074737787246704,0.5761627554893494
1.3922059535980225,1.7918422222137451,-0.39963626861572266,0.5739294290542603,0.5666666666666667,2.3509633541107178,0.6439316272735596
1.4341228008270264,1.3240575790405273,0.11006522178649902,0.4371057152748108,0.6,2.277427911758423,0.551062285900116
1.2643260955810547,1.1416876316070557,0.12263846397399902,0.4296237826347351,0.5666666666666667,2.031486749649048,0.5913400053977966
1.4189695119857788,1.3015934228897095,0.11737608909606934,0.3908937871456146,0.5333333333333333,2.086416721343994,0.48412150144577026
1.4350004196166992,1.403062343597412,0.03193807601928711,0.42631539702415466,0.5333333333333333,1.9163426160812378,0.5244187116622925
1.3354005813598633,1.9399198293685913,-0.604519248008728,0.5918532609939575,0.5,2.4332191944122314,0.698693037033081
2.2744693756103516,0.9692959785461426,1.305173397064209,0.32972121238708496,0.3666666666666667,2.658129930496216,0.4820670485496521
1.9579343795776367,1.137610673904419,0.8203237056732178,0.3601703643798828,0.6,2.115924596786499,0.4909104108810425
2.1334376335144043,0.9286408424377441,1.2047967910766602,0.33614739775657654,0.4666666666666667,2.047109842300415,0.49546751379966736
1.5957883596420288,1.7724809646606445,-0.17669260501861572,0.5416350364685059,0.43333333333333335,2.1122260093688965,0.6574541926383972
1.270043134689331,1.8215373754501343,-0.5514942407608032,0.6132519841194153,0.5333333333333333,2.071704864501953,0.7172750234603882
1.8655259609222412,1.416002631187439,0.44952332973480225,0.4880538582801819,0.5666666666666667,2.44301176071167,0.584586501121521
1.5167030096054077,1.549947738647461,-0.03324472904205322,0.4588395059108734,0.5,2.7978460788726807,0.5259555578231812
1.1360063552856445,1.2884345054626465,-0.15242815017700195,0.46933239698410034,0.5,2.259263515472412,0.6316969394683838
2.046800374984741,1.2035818099975586,0.8432185649871826,0.4642331600189209,0.5666666666666667,2.4157321453094482,0.6248745322227478
1.6032378673553467,1.3676042556762695,0.23563361167907715,0.4809122085571289,0.5666666666666667,1.9280695915222168,0.579117476940155
1.9282935857772827,0.8618301749229431,1.0664634108543396,0.341038316488266,0.5,2.068950891494751,0.46048927307128906
1.2262152433395386,1.680594801902771,-0.4543795585632324,0.5309405326843262,0.3666666666666667,2.117194414138794,0.6600068807601929
1.7840211391448975,1.3012776374816895,0.482743501663208,0.4465838670730591,0.5,2.473278284072876,0.5830179452896118
1.3768014907836914,1.9178171157836914,-0.541015625,0.5978299379348755,0.4666666666666667,2.1535348892211914,0.6735609769821167
1.5954482555389404,1.4451041221618652,0.1503441333770752,0.4771854877471924,0.5333333333333333,1.9464964866638184,0.593665361404419
1.3661264181137085,1.765146017074585,-0.39901959896087646,0.579491376876831,0.5666666666666667,2.2486207485198975,0.6500290632247925
1.3216745853424072,1.856050729751587,-0.5343761444091797,0.5791801810264587,0.5666666666666667,1.9890879392623901,0.6731553077697754
1.344369888305664,1.9426584243774414,-0.5982885360717773,0.570955753326416,0.43333333333333335,2.496493101119995,0.6797775626182556
1.577207326889038,1.3442606925964355,0.23294663429260254,0.46420818567276,0.5333333333333333,1.8823645114898682,0.5610623359680176
1.4962629079818726,1.8351014852523804,-0.3388385772705078,0.5899375677108765,0.6,1.959553837776184,0.6870800852775574
1.2552211284637451,1.4024381637573242,-0.1472170352935791,0.4554232954978943,0.5,2.175546646118164,0.5819969773292542
1.579650640487671,1.4073214530944824,0.17232918739318848,0.5405968427658081,0.5,2.5516648292541504,0.6601709127426147
1.1702088117599487,1.8263972997665405,-0.6561884880065918,0.5705957412719727,0.7,1.7905857563018799,0.6563931703567505
1.2468514442443848,2.013885736465454,-0.7670342922210693,0.5629642605781555,0.6666666666666667,2.8013129234313965,0.6690544486045837
1.8204482793807983,1.4475250244140625,0.37292325496673584,0.49831661581993103,0.5333333333333333,2.2444019317626953,0.632713258266449
1.8757579326629639,1.275036096572876,0.6007218360900879,0.46423614025115967,0.43333333333333335,1.8650931119918823,0.5711172819137573
0.9382529258728027,2.1166610717773438,-1.178408145904541,0.5663061141967773,0.6666666666666667,2.478525161743164,0.6630998849868774
1.7305333614349365,1.3734607696533203,0.3570725917816162,0.4967358112335205,0.4,2.4440362453460693,0.6330989599227905
1.647303581237793,1.574730634689331,0.07257294654846191,0.4280965030193329,0.5666666666666667,2.431551694869995,0.5064725279808044
2.001255750656128,1.2891982793807983,0.7120574712753296,0.4484010934829712,0.4666666666666667,2.148327350616455,0.5615320205688477
1.3544127941131592,1.6434135437011719,-0.2890007495880127,0.5443863868713379,0.5333333333333333,1.7925505638122559,0.6959757804870605
1.7934812307357788,1.4072580337524414,0.3862231969833374,0.4755471646785736,0.6,2.058220148086548,0.5545941591262817
1.768585205078125,1.724808692932129,0.043776512145996094,0.5423192381858826,0.5333333333333333,1.8554598093032837,0.6584562659263611
1.9147262573242188,1.1331791877746582,0.7815470695495605,0.4367256164550781,0.30000000000000004,2.191819906234741,0.5317941904067993
1.0971856117248535,2.229979991912842,-1.1327943801879883,0.6489076614379883,0.5333333333333333,2.040379047393799,0.7252225279808044
1.3737564086914062,1.26460599899292,0.10915040969848633,0.3605051040649414,0.5666666666666667,2.064126968383789,0.5265015363693237
1.901731014251709,1.2770873308181763,0.6246436834335327,0.45499634742736816,0.7333333333333334,2.369058132171631,0.6094141602516174
1.8154144287109375,1.4198530912399292,0.3955613374710083,0.4540584981441498,0.6333333333333333,2.305056095123291,0.5793142318725586
1.7160227298736572,1.3126987218856812,0.4033240079879761,0.3928932547569275,0.33333333333333337,2.334965944290161,0.5602011680603027
1.4512189626693726,1.6668593883514404,-0.21564042568206787,0.5221149325370789,0.5333333333333333,2.296949863433838,0.6181811094284058
1.4154319763183594,1.7719115018844604,-0.3564795255661011,0.6979659795761108,0.4666666666666667,2.2419817447662354,0.7884615659713745
1.4609512090682983,1.332676649093628,0.1282745599746704,0.36308273673057556,0.6,2.505341053009033,0.44104814529418945
1.770731806755066,1.2775564193725586,0.4931753873825073,0.49737855792045593,0.5,2.337188243865967,0.579931378364563
1.541747808456421,1.2997174263000488,0.24203038215637207,0.35453271865844727,0.3666666666666667,2.2124578952789307,0.44527003169059753
1.7503752708435059,1.5511400699615479,0.199235200881958,0.5202635526657104,0.5,2.2655646800994873,0.6299868822097778
1.5143970251083374,1.5693811178207397,-0.054984092712402344,0.5557594895362854,0.5,1.84161376953125,0.6585196256637573
1.8218462467193604,1.4500923156738281,0.3717539310455322,0.45836004614830017,0.5,2.1279101371765137,0.5787795782089233
1.49942147731781,1.683690071105957,-0.18426859378814697,0.5447057485580444,0.6,2.0144026279449463,0.6869133710861206
1.617834448814392,1.371384859085083,0.24644958972930908,0.46905654668807983,0.6,2.100212335586548,0.5727738738059998
1.747714877128601,1.4164994955062866,0.33121538162231445,0.5318590998649597,0.6666666666666667,1.9721442461013794,0.6078019142150879
1.550858974456787,1.2859382629394531,0.264920711517334,0.45897671580314636,0.5,2.3667948246002197,0.5627665519714355
0.8625462055206299,1.8744621276855469,-1.011915922164917,0.5811249017715454,0.7,2.0288476943969727,0.6960248947143555
1.6554369926452637,1.291008710861206,0.3644282817840576,0.5581710338592529,0.5333333333333333,1.9004451036453247,0.6858105063438416
1.399117350578308,1.3945026397705078,0.004614710807800293,0.5754556655883789,0.43333333333333335,2.2829294204711914,0.7196193933486938
1.6711516380310059,1.452000617980957,0.21915102005004883,0.5392963886260986,0.43333333333333335,2.526705503463745,0.6729981303215027
1.341278314590454,1.6047463417053223,-0.26346802711486816,0.525458574295044,0.5,2.3735005855560303,0.6470778584480286
1.4361801147460938,1.67954421043396,-0.2433640956878662,0.5815737843513489,0.3666666666666667,2.3154497146606445,0.7080658674240112
1.6467559337615967,1.588559865951538,0.058196067810058594,0.5318454504013062,0.5,2.4368460178375244,0.6628245711326599
1.6158279180526733,1.6564849615097046,-0.04065704345703125,0.4840725362300873,0.5333333333333333,2.479886770248413,0.5956380367279053
1.4909814596176147,1.6890504360198975,-0.19806897640228271,0.6158909797668457,0.6333333333333333,2.561816692352295,0.7276591062545776
1.6752746105194092,1.5151987075805664,0.16007590293884277,0.4978141486644745,0.5333333333333333,2.421227216720581,0.5565102100372314
1.3159328699111938,1.4842466115951538,-0.16831374168395996,0.4657902121543884,0.5333333333333333,2.6151742935180664,0.5609942674636841
1.1745121479034424,1.2977792024612427,-0.12326705455780029,0.4022325873374939,0.5666666666666667,2.828399896621704,0.5593988299369812
1.4469478130340576,1.3631155490875244,0.0838322639465332,0.5779544711112976,0.4,2.588771104812622,0.6586450338363647
1.3424776792526245,1.424330234527588,-0.08185255527496338,0.4307943284511566,0.43333333333333335,2.4744675159454346,0.5274873971939087
1.035446286201477,1.9635233879089355,-0.9280771017074585,0.5878517627716064,0.6333333333333333,1.9379297494888306,0.6899818181991577
1.841435194015503,1.1018507480621338,0.7395844459533691,0.37141746282577515,0.3666666666666667,2.274263381958008,0.5020455121994019
1.6826308965682983,1.5848910808563232,0.0977398157119751,0.6219531297683716,0.4666666666666667,2.0431768894195557,0.7055479288101196
1.4125503301620483,1.6632277965545654,-0.2506774663925171,0.5353156924247742,0.5333333333333333,2.2636659145355225,0.6451910138130188
1.5710234642028809,1.5375478267669678,0.033475637435913086,0.5574593544006348,0.5666666666666667,1.997387170791626,0.6848413348197937
1.7683461904525757,1.541469931602478,0.22687625885009766,0.4875074625015259,0.5,1.9326337575912476,0.6137186288833618
1.9262919425964355,1.2160404920578003,0.7102514505386353,0.5058347582817078,0.5,2.230020046234131,0.6043433547019958
1.321716547012329,1.9191683530807495,-0.5974518060684204,0.5736509561538696,0.43333333333333335,2.3093535900115967,0.6634690761566162
1.2558419704437256,1.178044319152832,0.07779765129089355,0.3740883469581604,0.5,2.332254409790039,0.4459398686885834
1.8564460277557373,1.542559027671814,0.31388700008392334,0.45728620886802673,0.5,2.4294135570526123,0.606566309928894
1.339751124382019,1.3330938816070557,0.006657242774963379,0.3955721855163574,0.5666666666666667,2.6171343326568604,0.5108736753463745
1.2461755275726318,1.5942620038986206,-0.34808647632598877,0.5483510494232178,0.4666666666666667,2.1619532108306885,0.6585373878479004
1.8550312519073486,1.3726987838745117,0.4823324680328369,0.45913589000701904,0.43333333333333335,2.0811655521392822,0.5726611018180847
1.4958579540252686,1.4567124843597412,0.039145469665527344,0.5011091232299805,0.5333333333333333,2.432779312133789,0.6095972061157227
1.931195616722107,1.2546391487121582,0.6765564680099487,0.5245048999786377,0.5,2.3130760192871094,0.6588596701622009
1.22116219997406,1.8371031284332275,-0.6159409284591675,0.5413496494293213,0.5333333333333333,2.0013229846954346,0.6225792169570923
1.5021533966064453,1.5974225997924805,-0.09526920318603516,0.49059075117111206,0.5666666666666667,2.049830436706543,0.5706132650375366
1.8314235210418701,1.5095962285995483,0.3218272924423218,0.6350810527801514,0.3666666666666667,2.062325954437256,0.7181596159934998
1.8671454191207886,1.5111854076385498,0.35596001148223877,0.5615066885948181,0.3666666666666667,2.211514711380005,0.6944493055343628
1.2972497940063477,1.9237754344940186,-0.6265256404876709,0.5978274345397949,0.5,2.374433755874634,0.7116765975952148
1.8065309524536133,1.1039435863494873,0.702587366104126,0.3646235167980194,0.43333333333333335,2.581886053085327,0.4730658233165741
1.5484349727630615,1.5142261981964111,0.03420877456665039,0.5642015337944031,0.4,3.168850898742676,0.6437314748764038
1.2377313375473022,1.7735662460327148,-0.5358349084854126,0.6438862681388855,0.4,2.7250492572784424,0.6869463920593262
1.2776955366134644,1.7711677551269531,-0.49347221851348877,0.5783040523529053,0.5333333333333333,2.438566207885742,0.6958915591239929
1.3453197479248047,1.8245131969451904,-0.47919344902038574,0.531061053276062,0.5333333333333333,2.6523821353912354,0.6557208895683289
1.5389032363891602,1.1826614141464233,0.3562418222427368,0.4453311562538147,0.4666666666666667,2.9246134757995605,0.5605597496032715
1.5849361419677734,1.538304328918457,0.046631813049316406,0.4698133170604706,0.43333333333333335,2.202787399291992,0.5543974041938782
1.8058165311813354,1.2323143482208252,0.5735021829605103,0.434196799993515,0.4,2.3962149620056152,0.5910118818283081
1.6475167274475098,1.4579933881759644,0.1895233392715454,0.4031457304954529,0.5333333333333333,2.2080674171447754,0.545843243598938
1.608144760131836,1.6709671020507812,-0.06282234191894531,0.6115165948867798,0.4,1.982681155204773,0.7035938501358032
1.6297607421875,1.1915385723114014,0.43822216987609863,0.4772965908050537,0.4,1.9568935632705688,0.6483266353607178
1.0410449504852295,1.8513787984848022,-0.8103338479995728,0.5899969339370728,0.5333333333333333,2.2630250453948975,0.6688903570175171
1.5904273986816406,1.352140188217163,0.23828721046447754,0.3719693422317505,0.4666666666666667,2.1199731826782227,0.47962886095046997
1.309965968132019,1.3528099060058594,-0.04284393787384033,0.5338668823242188,0.4666666666666667,2.1309595108032227,0.6499654650688171
1.8102548122406006,1.3749666213989258,0.4352881908416748,0.45863598585128784,0.4666666666666667,2.027702808380127,0.5775713920593262
1.4102990627288818,1.4892991781234741,-0.07900011539459229,0.47536301612854004,0.5,2.0902280807495117,0.6054905652999878
1.6844565868377686,1.5518996715545654,0.13255691528320312,0.5314804911613464,0.5666666666666667,2.5568363666534424,0.7036298513412476
1.3893846273422241,1.5457286834716797,-0.15634405612945557,0.5416486263275146,0.4666666666666667,2.0389788150787354,0.6120848655700684
1.2609124183654785,1.8615401983261108,-0.6006277799606323,0.5305781364440918,0.5,2.447165012359619,0.6116530895233154
1.4953453540802002,1.5815825462341309,-0.08623719215393066,0.5683857202529907,0.7,2.0662522315979004,0.6837119460105896
1.4808902740478516,1.6181235313415527,-0.13723325729370117,0.5845161080360413,0.43333333333333335,2.1084060668945312,0.6709609031677246
1.8526115417480469,1.5716780424118042,0.2809334993362427,0.5348522663116455,0.5,2.492283821105957,0.6803411245346069
1.2442588806152344,1.9419820308685303,-0.6977231502532959,0.6261546611785889,0.5333333333333333,2.2743749618530273,0.7475218772888184
1.3177204132080078,1.572718858718872,-0.25499844551086426,0.5200390815734863,0.5,2.0219712257385254,0.6148991584777832
1.6897592544555664,1.2758076190948486,0.4139516353607178,0.40333986282348633,0.5333333333333333,2.2609052658081055,0.526976466178894
1.2314223051071167,1.7669285535812378,-0.5355062484741211,0.5679494142532349,0.5333333333333333,1.8376402854919434,0.7029210925102234
1.89005708694458,1.1789158582687378,0.7111412286758423,0.4105108976364136,0.5333333333333333,2.210742235183716,0.5540447235107422
1.7777619361877441,1.64106023311615,0.13670170307159424,0.5503997802734375,0.5333333333333333,1.8178986310958862,0.6687054634094238
1.5477865934371948,1.4694128036499023,0.07837378978729248,0.441598117351532,0.43333333333333335,2.154592752456665,0.5709906816482544
1.798946738243103,1.499011754989624,0.299934983253479,0.5304330587387085,0.33333333333333337,2.3714795112609863,0.6608607172966003
1.1138968467712402,1.933388113975525,-0.8194912672042847,0.5357539653778076,0.6333333333333333,2.4518377780914307,0.6206875443458557
1.2174081802368164,1.7129530906677246,-0.4955449104309082,0.514492928981781,0.33333333333333337,2.2198052406311035,0.6358951330184937
2.021721839904785,1.1770267486572266,0.8446950912475586,0.5562936663627625,0.5666666666666667,2.2607481479644775,0.6550893187522888
0.7573431730270386,1.9127687215805054,-1.1554255485534668,0.642026424407959,0.6666666666666667,2.028486967086792,0.8248888254165649
1.3269332647323608,1.0992730855941772,0.2276601791381836,0.5122883319854736,0.4,2.311493158340454,0.7459208369255066
1.430997610092163,1.4839576482772827,-0.05296003818511963,0.6148972511291504,0.7,2.1962242126464844,0.7574950456619263
1.7551746368408203,1.2199535369873047,0.5352210998535156,0.6362461447715759,0.43333333333333335,2.822263240814209,0.8159276843070984
2.069779396057129,0.9967541694641113,1.0730252265930176,0.45662540197372437,0.5,2.3336868286132812,0.6017256379127502
1.4988722801208496,1.7693499326705933,-0.27047765254974365,0.6673785448074341,0.4666666666666667,2.314831495285034,0.8263669013977051
1.5020053386688232,1.131900429725647,0.37010490894317627,0.42307037115097046,0.5333333333333333,2.2418181896209717,0.5982868671417236
1.740826964378357,1.11045503616333,0.6303719282150269,0.5272201895713806,0.4666666666666667,2.6694016456604004,0.6195231676101685
1.3621437549591064,1.2028837203979492,0.15926003456115723,0.5213810205459595,0.5333333333333333,2.5348026752471924,0.6186045408248901
1.1259386539459229,1.1043905019760132,0.021548151969909668,0.4414713382720947,0.4,2.14886474609375,0.5981301069259644
0.9103959798812866,2.2524573802948,-1.3420614004135132,0.6861228346824646,0.7666666666666666,2.195918560028076,0.7392885088920593
1.4810240268707275,1.2161344289779663,0.26488959789276123,0.6035417914390564,0.4666666666666667,2.447721481323242,0.7060987949371338
0.8416924476623535,2.052745819091797,-1.2110533714294434,0.7438424825668335,0.5333333333333333,2.1481876373291016,0.8892035484313965
1.559528112411499,0.8128578066825867,0.7466703057289124,0.5223931074142456,0.4666666666666667,1.9579627513885498,0.7266938090324402
1.4502086639404297,1.484607219696045,-0.034398555755615234,0.6103727221488953,0.4666666666666667,2.241884231567383,0.728482723236084
1.584202766418457,1.204097032546997,0.38010573387145996,0.4856250286102295,0.43333333333333335,1.9000951051712036,0.5895576477050781
1.2174746990203857,2.262052297592163,-1.0445775985717773,0.5767523050308228,0.33333333333333337,2.102675199508667,0.6733288764953613
1.336255431175232,0.8701111078262329,0.466144323348999,0.3971508741378784,0.4,2.3335189819335938,0.6957782506942749
1.1976003646850586,2.316591739654541,-1.1189913749694824,0.7377554774284363,0.3666666666666667,2.177891254425049,0.8340424299240112
1.5926793813705444,1.3271441459655762,0.26553523540496826,0.5527862310409546,0.6666666666666667,2.179701089859009,0.6215903162956238
2.0358409881591797,1.2669568061828613,0.7688841819763184,0.4796612858772278,0.3666666666666667,2.191570997238159,0.5778260231018066
1.6716089248657227,0.8507480621337891,0.8208608627319336,0.3770345151424408,0.23333333333333328,2.034001588821411,0.5305640697479248
1.7400954961776733,1.431997299194336,0.3080981969833374,0.5268663763999939,0.4,1.9844483137130737,0.7730212211608887
1.5907219648361206,1.6899045705795288,-0.0991826057434082,0.6730313301086426,0.5666666666666667,2.1109769344329834,0.7367810606956482
1.0068920850753784,0.9203941822052002,0.08649790287017822,0.4175955057144165,0.4666666666666667,2.109011650085449,0.5948272943496704
1.6805732250213623,1.4267438650131226,0.25382936000823975,0.6409464478492737,0.5,2.302844524383545,0.7978147864341736
1.1399844884872437,1.7751262187957764,-0.6351417303085327,0.6308945417404175,0.6333333333333333,1.9092113971710205,0.7919793128967285
1.1273189783096313,1.8631441593170166,-0.7358251810073853,0.6623728275299072,0.6,1.8681402206420898,0.7838504314422607
1.1662933826446533,1.7417316436767578,-0.5754382610321045,0.616873562335968,0.5666666666666667,2.064516544342041,0.7080838680267334
1.0860849618911743,1.6791911125183105,-0.5931061506271362,0.6692979335784912,0.43333333333333335,2.692516565322876,0.7770304679870605
1.8660392761230469,1.2534494400024414,0.6125898361206055,0.6120085716247559,0.3666666666666667,2.359729051589966,0.7616325616836548
1.2998089790344238,1.4674046039581299,-0.16759562492370605,0.5137641429901123,0.6,2.3583362102508545,0.6567025780677795
1.4771803617477417,1.3184680938720703,0.1587122678756714,0.5047191381454468,0.43333333333333335,2.4120781421661377,0.630607008934021
1.828773021697998,1.4117465019226074,0.4170265197753906,0.5109171867370605,0.5,2.344074249267578,0.63658207654953
1.378235101699829,0.9991005659103394,0.37913453578948975,0.49393534660339355,0.4,2.0817911624908447,0.7197399139404297
1.6388529539108276,1.044137716293335,0.5947152376174927,0.4306461215019226,0.6666666666666667,2.2395477294921875,0.5963336229324341
1.3550891876220703,0.7279488444328308,0.6271403431892395,0.28660160303115845,0.4666666666666667,2.104780435562134,0.42087000608444214
0.9066216349601746,1.0152218341827393,-0.1086001992225647,0.3624398708343506,0.7,2.3070454597473145,0.5162599086761475
1.278843879699707,0.8381255865097046,0.44071829319000244,0.31057143211364746,0.5333333333333333,2.517319917678833,0.4066701829433441
1.614388346672058,1.0718350410461426,0.5425533056259155,0.4827192425727844,0.4,2.242027521133423,0.6217796802520752
1.1572442054748535,1.129493236541748,0.02775096893310547,0.4105623960494995,0.3666666666666667,2.2149791717529297,0.5249685645103455
1.2376943826675415,1.2971508502960205,-0.059456467628479004,0.42736345529556274,0.5666666666666667,2.372232437133789,0.5586901903152466
0.916416585445404,1.369556188583374,-0.45313960313796997,0.6766464114189148,0.4666666666666667,2.1012721061706543,0.8184242248535156
1.2369587421417236,1.0451172590255737,0.1918414831161499,0.41492199897766113,0.5,2.1939148902893066,0.5696765780448914
1.5853767395019531,0.9031937122344971,0.682183027267456,0.36657485365867615,0.4,1.6562000513076782,0.5067529678344727
1.1897436380386353,1.4581563472747803,-0.268412709236145,0.5128012895584106,0.4,2.510540723800659,0.6751469373703003
1.6688607931137085,1.0427496433258057,0.6261111497879028,0.4517457187175751,0.4666666666666667,2.490652561187744,0.6585206985473633
1.0892415046691895,1.3804482221603394,-0.2912067174911499,0.48848339915275574,0.6666666666666667,2.0557825565338135,0.6059085726737976
1.3377974033355713,0.865709662437439,0.4720877408981323,0.3294752240180969,0.43333333333333335,2.39300799369812,0.41305214166641235
1.3579800128936768,1.0216559171676636,0.3363240957260132,0.3759249150753021,0.6,2.2035839557647705,0.5254504084587097
1.0829206705093384,0.8628940582275391,0.22002661228179932,0.3642441928386688,0.4666666666666667,2.400510311126709,0.44118985533714294
1.1568254232406616,1.0455063581466675,0.11131906509399414,0.4450863301753998,0.4666666666666667,1.9114949703216553,0.6382414102554321
1.0633039474487305,0.9414496421813965,0.12185430526733398,0.3455917537212372,0.5,2.3404133319854736,0.49112290143966675
1.1568479537963867,0.8825982809066772,0.2742496728897095,0.3719126582145691,0.6333333333333333,2.5198171138763428,0.5131096243858337
1.0479340553283691,1.092348337173462,-0.04441428184509277,0.4454303979873657,0.3666666666666667,2.4246294498443604,0.6430943012237549
1.4919652938842773,0.6171398162841797,0.8748254776000977,0.2988691031932831,0.33333333333333337,2.328979969024658,0.4064815044403076
0.9587185382843018,0.9699286222457886,-0.011210083961486816,0.37817344069480896,0.3666666666666667,2.7595226764678955,0.48785698413848877
1.2436752319335938,1.526698112487793,-0.2830228805541992,0.4654027819633484,0.4666666666666667,2.443605422973633,0.5433750152587891
1.2888048887252808,0.5368840098381042,0.7519208788871765,0.2049410343170166,0.6,2.281449794769287,0.3291049003601074
1.3241313695907593,1.2562849521636963,0.06784641742706299,0.47375404834747314,0.33333333333333337,2.188629627227783,0.5675070285797119
1.2535239458084106,1.4531292915344238,-0.19960534572601318,0.5172419548034668,0.4,2.534475088119507,0.6327638030052185
0.9923412203788757,1.6823076009750366,-0.6899663805961609,0.5817528963088989,0.5333333333333333,2.35569429397583,0.6775574684143066
1.155536413192749,1.4939440488815308,-0.33840763568878174,0.48838967084884644,0.5333333333333333,1.9815629720687866,0.5810998678207397
0.8799509406089783,1.4405276775360107,-0.5605767369270325,0.5704054236412048,0.5,2.1732358932495117,0.6875457763671875
1.2546641826629639,1.437273383140564,-0.1826092004776001,0.4689338803291321,0.5333333333333333,2.2044785022735596,0.563171923160553
1.0385421514511108,1.705008864402771,-0.6664667129516602,0.552524745464325,0.4666666666666667,1.9512079954147339,0.6405213475227356
1.0603727102279663,0.8781313896179199,0.1822413206100464,0.35051989555358887,0.3666666666666667,2.0792694091796875,0.4348483979701996
1.193824052810669,1.1949700117111206,-0.0011459589004516602,0.6755560636520386,0.33333333333333337,2.34439754486084,0.7779640555381775
1.0020086765289307,1.571677565574646,-0.5696688890457153,0.6816720962524414,0.6333333333333333,2.631661891937256,0.7591148614883423
1.5297988653182983,1.1288533210754395,0.4009455442428589,0.4373973309993744,0.5666666666666667,2.0463290214538574,0.5359923839569092
1.4603626728057861,0.8153400421142578,0.6450226306915283,0.41304391622543335,0.6,2.447897434234619,0.5060133337974548
1.1019477844238281,1.3025258779525757,-0.20057809352874756,0.5788277983665466,0.6333333333333333,1.9070830345153809,0.710873544216156
1.2977266311645508,1.1942613124847412,0.10346531867980957,0.4437393546104431,0.4666666666666667,2.1886188983917236,0.5272737741470337
1.3004107475280762,1.4701249599456787,-0.16971421241760254,0.4777411222457886,0.6,2.1901652812957764,0.6084423661231995
1.2540080547332764,1.4678161144256592,-0.2138080596923828,0.5313177108764648,0.5666666666666667,2.1847121715545654,0.6554432511329651
1.288280963897705,1.215632677078247,0.07264828681945801,0.5519570112228394,0.5,2.4607322216033936,0.675482988357544
1.6709859371185303,0.6628000140190125,1.0081859230995178,0.3657263219356537,0.5333333333333333,1.9964531660079956,0.47823065519332886
1.8006742000579834,0.7707688808441162,1.0299053192138672,0.49099430441856384,0.4,2.137550115585327,0.5811043381690979
1.1447606086730957,0.9857515096664429,0.15900909900665283,0.49208950996398926,0.5333333333333333,2.319592237472534,0.6021895408630371
0.9194021224975586,1.2927848100662231,-0.37338268756866455,0.5188775062561035,0.6333333333333333,2.4530696868896484,0.666735827922821
1.2954729795455933,1.3135653734207153,-0.01809239387512207,0.4818204343318939,0.5,2.2376866340637207,0.5757622122764587
1.4545091390609741,1.4580230712890625,-0.003513932228088379,0.5389904975891113,0.5333333333333333,2.4837825298309326,0.6228950619697571
1.3160035610198975,1.408799171447754,-0.09279561042785645,0.5608417391777039,0.6333333333333333,2.230229616165161,0.6655413508415222
1.3669497966766357,1.4346532821655273,-0.0677034854888916,0.5886411070823669,0.43333333333333335,2.2795257568359375,0.7171938419342041
1.0173850059509277,0.9174813628196716,0.0999036431312561,0.3856201171875,0.6333333333333333,2.334791898727417,0.5044264197349548
1.800240397453308,1.201155185699463,0.5990852117538452,0.4816889762878418,0.5666666666666667,2.4210989475250244,0.6188506484031677
0.5253792405128479,1.8577125072479248,-1.332333266735077,0.6771817207336426,0.4,1.9797147512435913,0.797927975654602
1.3898842334747314,1.519110918045044,-0.1292266845703125,0.5461397171020508,0.43333333333333335,1.7431280612945557,0.6776358485221863
1.3308773040771484,1.4150317907333374,-0.08415448665618896,0.564772367477417,0.6333333333333333,1.6600886583328247,0.6264506578445435
1.9853794574737549,0.5039264559745789,1.481453001499176,0.18570071458816528,0.33333333333333337,1.7195452451705933,0.27782484889030457
1.610111117362976,1.1671078205108643,0.4430032968521118,0.4641145169734955,0.5666666666666667,2.2660417556762695,0.5514220595359802
0.7209128737449646,1.811434030532837,-1.0905211567878723,0.6358057856559753,0.5333333333333333,2.171175718307495,0.7255050539970398
1.5298631191253662,1.1297526359558105,0.40011048316955566,0.48386120796203613,0.4,2.089292287826538,0.537294864654541
1.1457467079162598,1.960078239440918,-0.8143315315246582,0.7147771716117859,0.5333333333333333,2.4261040687561035,0.9154364466667175
1.395871639251709,1.698418378829956,-0.30254673957824707,0.6570150852203369,0.5666666666666667,2.644392251968384,0.8398973345756531
1.017043948173523,1.6139955520629883,-0.5969516038894653,0.6455599069595337,0.6,2.553600788116455,0.8366178870201111
1.591339349746704,1.174543857574463,0.4167954921722412,0.6212292909622192,0.4666666666666667,1.8970017433166504,0.8404844999313354
1.472766399383545,1.0718213319778442,0.4009450674057007,0.6325758695602417,0.3666666666666667,2.1554999351501465,0.799174427986145
0.7059099674224854,1.2238107919692993,-0.517900824546814,0.5888128280639648,0.3666666666666667,2.205206871032715,0.7286877036094666
1.1932835578918457,1.05715012550354,0.13613343238830566,0.5066444277763367,0.5333333333333333,2.1705143451690674,0.6816102862358093
1.0375322103500366,1.3582524061203003,-0.32072019577026367,0.7141968607902527,0.4666666666666667,2.0794501304626465,0.9009830355644226
0.8612089157104492,1.8116183280944824,-0.9504094123840332,0.7363669276237488,0.6333333333333333,2.257936477661133,0.8600460886955261
1.3184130191802979,0.8914183974266052,0.4269946217536926,0.5094150304794312,0.3666666666666667,2.054286479949951,0.7405719757080078
1.4133901596069336,0.4774361848831177,0.9359539747238159,0.3314402997493744,0.5,2.182600736618042,0.5390280485153198
0.8333622813224792,1.4005215167999268,-0.5671592354774475,0.7097947001457214,0.7,2.229789972305298,0.8548669815063477
0.8751591444015503,1.5755584239959717,-0.7003992795944214,0.7627530097961426,0.5333333333333333,1.8754979372024536,0.8528267741203308
0.8542042970657349,1.3978346586227417,-0.5436303615570068,0.6362898349761963,0.5333333333333333,1.921737790107727,0.7869008779525757
1.3346805572509766,1.2258694171905518,0.1088111400604248,0.612195611000061,0.43333333333333335,1.9597482681274414,0.7229782938957214
1.2769880294799805,1.5356297492980957,-0.25864171981811523,0.6070513129234314,0.5,2.1106953620910645,0.7693597674369812
1.0385255813598633,1.982469916343689,-0.9439443349838257,0.7483290433883667,0.5,1.8252249956130981,0.8608262538909912
1.5332307815551758,1.6087545156478882,-0.0755237340927124,0.6867701411247253,0.43333333333333335,1.8933165073394775,0.8605245351791382
1.0786069631576538,1.5015896558761597,-0.42298269271850586,0.6007040143013,0.5666666666666667,2.2091474533081055,0.7680819034576416
1.9055721759796143,1.0099128484725952,0.895659327507019,0.3959690034389496,0.6333333333333333,2.653660774230957,0.5249930620193481
1.5072767734527588,1.3224258422851562,0.18485093116760254,0.5946123600006104,0.6666666666666667,1.5738872289657593,0.7291431427001953
1.2699122428894043,1.5572675466537476,-0.28735530376434326,0.6166243553161621,0.4666666666666667,2.2827305793762207,0.7486457228660583
1.3787269592285156,1.1756556034088135,0.20307135581970215,0.5740330815315247,0.5333333333333333,2.3267159461975098,0.7486480474472046
1.6176187992095947,1.153374433517456,0.46424436569213867,0.524118185043335,0.5333333333333333,2.1224303245544434,0.701124370098114
1.3116759061813354,1.6295222043991089,-0.31784629821777344,0.7338301539421082,0.5,2.370746374130249,0.9204502105712891
1.7649515867233276,1.1501600742340088,0.6147915124893188,0.5651495456695557,0.5333333333333333,2.413787841796875,0.7416083216667175
1.7785906791687012,1.4831912517547607,0.29539942741394043,0.65807044506073,0.3666666666666667,2.130467176437378,0.8176627159118652
1.9010820388793945,1.1560359001159668,0.7450461387634277,0.5355189442634583,0.43333333333333335,2.412184476852417,0.7207745313644409
1.1527453660964966,1.8378376960754395,-0.6850923299789429,0.7477321028709412,0.6,2.737978219985962,0.871495246887207
1.2731335163116455,1.3775558471679688,-0.10442233085632324,0.6837198734283447,0.3666666666666667,2.142035722732544,0.8639950752258301
1.8907712697982788,0.8836172819137573,1.0071539878845215,0.49607551097869873,0.2666666666666667,2.4940361976623535,0.5959972143173218
2.0381040573120117,1.1406219005584717,0.89748215675354,0.5118004679679871,0.5,2.3215324878692627,0.6690245866775513
1.3896586894989014,1.5010099411010742,-0.11135125160217285,0.6466910243034363,0.5,2.5511696338653564,0.7886567115783691
1.6902294158935547,1.551900863647461,0.13832855224609375,0.6315134763717651,0.23333333333333328,2.4704620838165283,0.835605263710022
1.3889930248260498,1.4319465160369873,-0.0429534912109375,0.5752400159835815,0.5666666666666667,1.5741075277328491,0.7536293268203735
1.1389362812042236,1.5861939191818237,-0.4472576379776001,0.6136496663093567,0.4666666666666667,2.080453872680664,0.7567607164382935
0.9256934523582458,1.1669988632202148,-0.241305410861969,0.46951502561569214,0.4666666666666667,1.8571851253509521,0.6288964748382568
1.5306365489959717,1.1773760318756104,0.35326051712036133,0.4464215636253357,0.4666666666666667,1.9082525968551636,0.5764569640159607
1.086164951324463,1.6628082990646362,-0.5766433477401733,0.6414476633071899,0.4666666666666667,2.3058433532714844,0.8055065870285034
1.3016544580459595,1.4444901943206787,-0.14283573627471924,0.6728049516677856,0.6,1.4841105937957764,0.8346350193023682
1.0924384593963623,1.5949077606201172,-0.5024693012237549,0.6560012102127075,0.5666666666666667,2.3744306564331055,0.8284887671470642
1.652266502380371,1.1978683471679688,0.45439815521240234,0.5171250104904175,0.3666666666666667,2.1046698093414307,0.6618101596832275
1.7572015523910522,1.1315970420837402,0.625604510307312,0.5589123964309692,0.5666666666666667,2.132747173309326,0.6614883542060852
1.7709659337997437,1.0524957180023193,0.7184702157974243,0.4700392186641693,0.43333333333333335,1.9768010377883911,0.5949724912643433
1.6967411041259766,1.439370036125183,0.25737106800079346,0.5663257837295532,0.4,2.3127870559692383,0.663976788520813
0.6603633165359497,1.29599928855896,-0.6356359720230103,0.8224213123321533,0.5,2.377422571182251,0.9584851264953613
1.6078083515167236,1.0873528718948364,0.5204554796218872,0.712495744228363,0.8,2.168546676635742,0.8783113360404968
1.1496617794036865,1.1939061880111694,-0.04424440860748291,0.5805004835128784,0.5333333333333333,2.400465250015259,0.7842892408370972
1.3763482570648193,1.0904340744018555,0.28591418266296387,0.5598737001419067,0.5666666666666667,1.9961433410644531,0.8293743133544922
1.3057355880737305,1.2867023944854736,0.019033193588256836,0.548763632774353,0.5666666666666667,2.332787036895752,0.7948517799377441
1.0076487064361572,1.864236831665039,-0.8565881252288818,0.7657694816589355,0.4666666666666667,2.0439236164093018,0.9211388826370239
1.3274669647216797,1.5722383260726929,-0.24477136135101318,0.7544320821762085,0.6,2.1232874393463135,0.8856672048568726
1.4019877910614014,1.4891237020492554,-0.087135910987854,0.7624431848526001,0.43333333333333335,2.2422332763671875,0.856277346611023
1.3727972507476807,1.4823150634765625,-0.10951781272888184,0.7581633925437927,0.5,2.2500925064086914,0.8687393069267273
1.6189179420471191,1.3483049869537354,0.2706129550933838,0.6382538080215454,0.6333333333333333,2.4111225605010986,0.7859945297241211
1.5502909421920776,1.2945685386657715,0.25572240352630615,0.6087747812271118,0.4,2.153249740600586,0.7326372861862183
0.8121705055236816,1.32242751121521,-0.5102570056915283,0.559169352054596,0.5666666666666667,2.1779725551605225,0.7229843139648438
1.2150453329086304,1.3709063529968262,-0.1558610200881958,0.6385458707809448,0.43333333333333335,2.3811428546905518,0.7890571355819702
1.607086181640625,1.0736117362976074,0.5334744453430176,0.47995251417160034,0.5,2.1068928241729736,0.6905943751335144
1.3577277660369873,1.4301199913024902,-0.07239222526550293,0.59849613904953,0.4666666666666667,1.9836833477020264,0.7065961360931396
1.282513976097107,1.2785307168960571,0.003983259201049805,0.5830808877944946,0.6,2.031156063079834,0.845188558101654
1.0219088792800903,0.9527215957641602,0.06918728351593018,0.513046383857727,0.5,2.367790937423706,0.6969355940818787
1.278936743736267,1.077178716659546,0.2017580270767212,0.4771776795387268,0.4666666666666667,2.2263712882995605,0.7621309161186218
1.642598032951355,0.8180099725723267,0.8245880603790283,0.4844634532928467,0.4666666666666667,2.362569808959961,0.6706875562667847
1.6567710638046265,1.0992391109466553,0.5575319528579712,0.4694371223449707,0.4,2.413175582885742,0.7026146650314331
1.246344804763794,1.298393964767456,-0.05204916000366211,0.5559679269790649,0.5666666666666667,2.2318060398101807,0.7457222938537598
1.0301988124847412,1.5411057472229004,-0.5109069347381592,0.5526840090751648,0.5333333333333333,2.472914457321167,0.6852045059204102
1.1620029211044312,1.379004716873169,-0.2170017957687378,0.6184335947036743,0.33333333333333337,1.8526208400726318,0.7418946623802185
1.870422124862671,1.2894814014434814,0.5809407234191895,0.591400146484375,0.5,2.247438669204712,0.767427384853363
1.2890576124191284,1.8755906820297241,-0.5865330696105957,0.5726058483123779,0.4666666666666667,2.0572774410247803,0.7432082891464233
1.1496295928955078,2.0510449409484863,-0.9014153480529785,0.7067739367485046,0.5666666666666667,2.5042219161987305,0.7960698008537292
1.4090988636016846,1.0924890041351318,0.31660985946655273,0.4376997649669647,0.43333333333333335,2.1130852699279785,0.639394223690033
1.8801813125610352,1.3617002964019775,0.5184810161590576,0.4858438968658447,0.4,1.7708388566970825,0.682307243347168
1.6883974075317383,1.5367720127105713,0.151625394821167,0.5095024108886719,0.3666666666666667,2.253699779510498,0.6517189741134644
1.7971867322921753,1.631787657737732,0.16539907455444336,0.5404489040374756,0.5666666666666667,2.2835354804992676,0.6956857442855835
1.6215471029281616,1.3835625648498535,0.2379845380783081,0.45652008056640625,0.5,2.530212879180908,0.6490377187728882
1.5071390867233276,1.5994746685028076,-0.09233558177947998,0.4961931109428406,0.5,2.148747205734253,0.62147057056427
1.2940847873687744,1.8685892820358276,-0.5745044946670532,0.6602374315261841,0.4,1.8856112957000732,0.795268714427948
1.4485206604003906,1.5068482160568237,-0.058327555656433105,0.5255857706069946,0.5,2.141066312789917,0.6336435079574585
1.5221993923187256,1.3651503324508667,0.1570490598678589,0.46267902851104736,0.5666666666666667,1.5871068239212036,0.5756956338882446
2.0760281085968018,1.3923405408859253,0.6836875677108765,0.5643417239189148,0.3666666666666667,2.168975830078125,0.6970438957214355
1.6160457134246826,1.7290799617767334,-0.11303424835205078,0.5489813089370728,0.6,2.6507880687713623,0.6743602752685547
1.6101354360580444,1.4535667896270752,0.15656864643096924,0.49753886461257935,0.5666666666666667,2.4379003047943115,0.6190842986106873
0.9584462642669678,1.8182138204574585,-0.8597675561904907,0.667059600353241,0.5333333333333333,2.5667574405670166,0.8156535625457764
1.7357902526855469,1.2801376581192017,0.4556525945663452,0.45558691024780273,0.43333333333333335,2.293217182159424,0.5943874716758728
1.82037353515625,1.3246333599090576,0.4957401752471924,0.4524632394313812,0.4666666666666667,1.8703209161758423,0.59798663854599
1.4174983501434326,1.2121312618255615,0.2053670883178711,0.4558067321777344,0.4666666666666667,2.5181121826171875,0.6228550672531128
1.9452184438705444,1.1384726762771606,0.8067457675933838,0.45156511664390564,0.4,2.2558796405792236,0.6355608105659485
1.494219183921814,1.540515661239624,-0.04629647731781006,0.5416860580444336,0.6,2.0851001739501953,0.6874561309814453
2.1947684288024902,1.0450317859649658,1.1497366428375244,0.40301334857940674,0.4,2.190983533859253,0.5506092309951782
1.5080509185791016,1.3853228092193604,0.12272810935974121,0.4789450168609619,0.4666666666666667,2.4766783714294434,0.6145122051239014
1.3398754596710205,1.49472177028656,-0.15484631061553955,0.48281511664390564,0.5666666666666667,2.1251232624053955,0.6189631819725037
1.488694429397583,1.2913446426391602,0.19734978675842285,0.5001764297485352,0.5333333333333333,2.4945626258850098,0.6943263411521912
1.2969341278076172,1.411853551864624,-0.11491942405700684,0.5211507081985474,0.5333333333333333,1.7270463705062866,0.6849886775016785
1.604652762413025,1.3741700649261475,0.23048269748687744,0.41077011823654175,0.4,2.3962996006011963,0.528641939163208
1.555478811264038,1.4755330085754395,0.07994580268859863,0.489854097366333,0.3666666666666667,2.115980625152588,0.6602611541748047
1.4672155380249023,1.341758131980896,0.12545740604400635,0.4764283299446106,0.6333333333333333,2.224438428878784,0.6466204524040222
1.3587087392807007,1.2966821193695068,0.06202661991119385,0.4774383008480072,0.5666666666666667,2.162571907043457,0.6447111368179321
1.1400697231292725,1.6738815307617188,-0.5338118076324463,0.6374673247337341,0.43333333333333335,2.212002754211426,0.7258292436599731
1.2505346536636353,1.3824653625488281,-0.13193070888519287,0.5114967823028564,0.4666666666666667,2.114366054534912,0.6580924391746521
1.6022065877914429,0.9126865267753601,0.6895200610160828,0.3472994267940521,0.5333333333333333,2.121626377105713,0.5599488019943237
1.275144338607788,1.2160224914550781,0.05912184715270996,0.4824281632900238,0.5,2.5237796306610107,0.6015639305114746
1.295620322227478,1.3462114334106445,-0.050591111183166504,0.44575464725494385,0.5333333333333333,2.3674004077911377,0.5767773389816284
1.4009021520614624,1.5908392667770386,-0.18993711471557617,0.5508431792259216,0.5666666666666667,1.8980478048324585,0.7068678140640259
1.5413987636566162,1.1620609760284424,0.37933778762817383,0.4303755462169647,0.4666666666666667,1.8465200662612915,0.5712360143661499
1.3114533424377441,1.646543264389038,-0.33508992195129395,0.5624912977218628,0.5666666666666667,2.309648036956787,0.7039526700973511
1.7718350887298584,1.1655588150024414,0.606276273727417,0.43380507826805115,0.6333333333333333,1.9997183084487915,0.6622763872146606
1.5048251152038574,1.3935703039169312,0.11125481128692627,0.5488264560699463,0.33333333333333337,2.0694308280944824,0.718360424041748
1.463623046875,1.3515552282333374,0.1120678186416626,0.5009345412254333,0.5666666666666667,1.9519659280776978,0.6565197110176086
1.2315964698791504,1.590275526046753,-0.35867905616760254,0.6031666994094849,0.3666666666666667,2.514996290206909,0.7338363528251648
0.724298357963562,2.0516555309295654,-1.3273571729660034,0.7368058562278748,0.5,2.4796512126922607,0.859904408454895
1.148895263671875,1.1208510398864746,0.02804422378540039,0.323111891746521,0.5666666666666667,2.276500701904297,0.4169134497642517
1.459972858428955,1.0049986839294434,0.4549741744995117,0.35651642084121704,0.5333333333333333,1.9677133560180664,0.4821164608001709
1.7255128622055054,1.190378189086914,0.5351346731185913,0.412899374961853,0.5333333333333333,2.0388705730438232,0.5342452526092529
1.4963388442993164,1.5196638107299805,-0.023324966430664062,0.4642448425292969,0.4666666666666667,2.311328411102295,0.635696530342102
0.4430144727230072,2.241057872772217,-1.7980434000492096,0.7574722766876221,0.7,2.1661617755889893,0.8466348052024841
1.0021181106567383,1.8287681341171265,-0.8266500234603882,0.5997582077980042,0.6333333333333333,2.672877311706543,0.7430505156517029
1.021395206451416,1.6802928447723389,-0.6588976383209229,0.5247122049331665,0.5666666666666667,2.218319892883301,0.5999468564987183
1.3881707191467285,1.3991806507110596,-0.011009931564331055,0.41591566801071167,0.33333333333333337,2.0201737880706787,0.5570396780967712
1.3587236404418945,1.3092718124389648,0.04945182800292969,0.40419715642929077,0.5333333333333333,1.6375279426574707,0.4911682605743408
1.4081130027770996,1.6524925231933594,-0.24437952041625977,0.4913150668144226,0.3666666666666667,2.4891304969787598,0.6211598515510559
1.4831392765045166,1.2104934453964233,0.27264583110809326,0.5507972240447998,0.4666666666666667,2.5159435272216797,0.6642981767654419
1.2837307453155518,1.6036372184753418,-0.31990647315979004,0.5635459423065186,0.5666666666666667,2.7262191772460938,0.6673011779785156
1.3392232656478882,1.6575230360031128,-0.3182997703552246,0.5513766407966614,0.7,2.0364906787872314,0.6521086692810059
1.0545710325241089,1.1264163255691528,-0.07184529304504395,0.4507349729537964,0.4666666666666667,2.2530617713928223,0.5589443445205688
0.9361469149589539,1.8745355606079102,-0.9383886456489563,0.6741238832473755,0.4666666666666667,1.8979824781417847,0.7417368292808533
1.8270772695541382,1.1560750007629395,0.6710022687911987,0.6029386520385742,0.43333333333333335,2.0145161151885986,0.7472774386405945
1.5093488693237305,1.0976645946502686,0.4116842746734619,0.37128958106040955,0.4,2.18208384513855,0.46398207545280457
1.439306616783142,1.6387370824813843,-0.1994304656982422,0.658012330532074,0.5666666666666667,2.7081665992736816,0.7832230925559998
1.2717158794403076,1.758960247039795,-0.4872443675994873,0.637654721736908,0.5666666666666667,1.9132221937179565,0.7878932356834412
1.1376787424087524,1.8560950756072998,-0.7184163331985474,0.6666629314422607,0.6333333333333333,2.2238779067993164,0.7489832639694214
1.8219127655029297,1.7064380645751953,0.11547470092773438,0.5814641714096069,0.6,2.241422414779663,0.7297549247741699
1.4020812511444092,1.7245372533798218,-0.3224560022354126,0.5407907962799072,0.5666666666666667,2.0121681690216064,0.6266840696334839
1.7339391708374023,1.0577991008758545,0.6761400699615479,0.4021407961845398,0.3666666666666667,2.3302841186523438,0.5308802127838135
2.071221113204956,1.1172822713851929,0.9539388418197632,0.4016905725002289,0.4666666666666667,2.0225603580474854,0.6036180257797241
1.6176695823669434,1.6285114288330078,-0.010841846466064453,0.6038610935211182,0.4666666666666667,2.0308594703674316,0.7584218978881836
1.2097245454788208,1.7012152671813965,-0.4914907217025757,0.5537348985671997,0.6,1.9778774976730347,0.7062613368034363
2.040968894958496,1.2637819051742554,0.7771869897842407,0.48368698358535767,0.5333333333333333,2.4193413257598877,0.6063673496246338
1.446623682975769,1.7500932216644287,-0.30346953868865967,0.5884563326835632,0.4666666666666667,2.3335556983947754,0.7296615839004517
2.3705244064331055,0.5625770092010498,1.8079473972320557,0.24093353748321533,0.33333333333333337,2.705272912979126,0.3989515006542206
1.5400136709213257,1.3696584701538086,0.1703552007675171,0.4962899684906006,0.5333333333333333,1.9954241514205933,0.643868088722229
1.194338321685791,1.9221742153167725,-0.7278358936309814,0.6418721675872803,0.4666666666666667,1.8547155857086182,0.7669596076011658
1.653851866722107,1.2197456359863281,0.4341062307357788,0.5623158812522888,0.5666666666666667,1.9132304191589355,0.7015199065208435
1.1424589157104492,1.6059898138046265,-0.46353089809417725,0.6001412272453308,0.6333333333333333,2.5784850120544434,0.7393894195556641
0.9999951124191284,1.984215259552002,-0.9842201471328735,0.6643003821372986,0.5666666666666667,2.056745767593384,0.7592037916183472
1.6634935140609741,1.0871007442474365,0.5763927698135376,0.40757817029953003,0.5333333333333333,1.7545058727264404,0.530620276927948
0.7097301483154297,1.5800120830535889,-0.8702819347381592,0.6588131785392761,0.6,2.184893846511841,0.8397516012191772
1.1116183996200562,1.646893858909607,-0.5352754592895508,0.6485289931297302,0.43333333333333335,1.8728581666946411,0.7579210996627808
1.4627403020858765,1.2672626972198486,0.19547760486602783,0.48683273792266846,0.5666666666666667,2.036486864089966,0.6503053903579712
1.509749412536621,0.9160995483398438,0.5936498641967773,0.4043996334075928,0.5666666666666667,2.132328748703003,0.5870857238769531
1.0058035850524902,1.569426417350769,-0.5636228322982788,0.6065731644630432,0.5666666666666667,2.2175049781799316,0.743988037109375
1.2102677822113037,1.4887821674346924,-0.27851438522338867,0.508803129196167,0.5333333333333333,2.268822431564331,0.6680740118026733
1.5040658712387085,0.6112221479415894,0.8928437232971191,0.2244231402873993,0.5333333333333333,2.3541674613952637,0.3532989025115967
0.9282398223876953,1.9679778814315796,-1.0397380590438843,0.6150180697441101,0.6333333333333333,2.450489044189453,0.693992018699646
1.3248704671859741,1.619577407836914,-0.29470694065093994,0.6315709352493286,0.5,2.159620761871338,0.7813588976860046
1.2573747634887695,1.269016146659851,-0.011641383171081543,0.47171294689178467,0.43333333333333335,2.37690806388855,0.6342853903770447
1.199596643447876,1.1353572607040405,0.06423938274383545,0.4985591769218445,0.43333333333333335,2.4464898109436035,0.6110764741897583
1.196351170539856,1.016606092453003,0.17974507808685303,0.45109403133392334,0.5333333333333333,1.9624223709106445,0.5565769672393799
1.8711551427841187,1.198521375656128,0.6726337671279907,0.45424947142601013,0.4,1.9982045888900757,0.6404487490653992
1.2903189659118652,1.9852861166000366,-0.6949671506881714,0.7067317962646484,0.5666666666666667,2.462446451187134,0.8004996180534363
1.5971626043319702,1.1253960132598877,0.4717665910720825,0.4116975665092468,0.5333333333333333,2.4509568214416504,0.4936429262161255
1.246206521987915,1.729567050933838,-0.48336052894592285,0.6258569359779358,0.5333333333333333,2.2173566818237305,0.7169390916824341
1.682856798171997,1.0794771909713745,0.6033796072006226,0.45707353949546814,0.4666666666666667,2.4017629623413086,0.6182149648666382
1.3856053352355957,0.8843542337417603,0.5012511014938354,0.33367061614990234,0.5333333333333333,2.4902255535125732,0.49309536814689636
1.8443920612335205,1.189745545387268,0.6546465158462524,0.5644411444664001,0.5,2.5830299854278564,0.711134135723114
1.3500940799713135,1.2618627548217773,0.08823132514953613,0.5075265169143677,0.4,2.4582486152648926,0.6159021854400635
0.824760913848877,1.8334605693817139,-1.008699655532837,0.6657207012176514,0.4666666666666667,2.5890848636627197,0.7097992897033691
1.1247408390045166,1.644762396812439,-0.5200215578079224,0.6872925758361816,0.43333333333333335,2.5117881298065186,0.8523087501525879
1.301354169845581,1.4183051586151123,-0.11695098876953125,0.5164985060691833,0.5666666666666667,2.1823172569274902,0.6760405898094177
0.7349181175231934,1.969301462173462,-1.2343833446502686,0.7895574569702148,0.5,1.9764875173568726,0.858679473400116
1.043717622756958,1.1369599103927612,-0.09324228763580322,0.49532508850097656,0.4666666666666667,2.160895347595215,0.6034138202667236
1.2496247291564941,1.3220186233520508,-0.07239389419555664,0.4702724814414978,0.5333333333333333,2.062979221343994,0.5802755951881409
1.5427993535995483,1.3961827754974365,0.14661657810211182,0.5633245706558228,0.4,1.8575913906097412,0.689120888710022
0.9389788508415222,1.5452868938446045,-0.6063080430030823,0.5241163372993469,0.5,1.7561064958572388,0.6440700888633728
1.4362343549728394,1.0400941371917725,0.3961402177810669,0.4613967835903168,0.5,2.4131290912628174,0.6224610209465027
1.4439277648925781,1.2318987846374512,0.21202898025512695,0.5078349113464355,0.3666666666666667,2.322763681411743,0.6141509413719177
0.8563761115074158,1.2846500873565674,-0.4282739758491516,0.5776843428611755,0.5,2.462477922439575,0.699248731136322
1.3842055797576904,1.077507495880127,0.3066980838775635,0.4373645782470703,0.5,2.15271258354187,0.589823842048645
1.3878173828125,1.2701025009155273,0.11771488189697266,0.46531426906585693,0.6,2.120130777359009,0.59771329164505
1.325080394744873,1.5112066268920898,-0.1861262321472168,0.5669113397598267,0.5333333333333333,2.07596492767334,0.688701331615448
1.3937290906906128,1.4198826551437378,-0.026153564453125,0.6176609396934509,0.5333333333333333,2.032456636428833,0.7001755237579346
1.04568612575531,1.5399529933929443,-0.4942668676376343,0.61191725730896,0.6333333333333333,2.5299923419952393,0.7600836157798767
1.2583203315734863,1.6307672262191772,-0.3724468946456909,0.6280927658081055,0.5,1.7345914840698242,0.7253913283348083
1.3789803981781006,1.5088069438934326,-0.12982654571533203,0.6141559481620789,0.5666666666666667,2.299237012863159,0.7375690340995789
1.4472969770431519,1.0932385921478271,0.3540583848953247,0.47744545340538025,0.33333333333333337,2.3863236904144287,0.5716943144798279
1.7744839191436768,1.1931443214416504,0.5813395977020264,0.5470371842384338,0.5,2.306560516357422,0.6841586828231812
1.2167706489562988,1.3482799530029297,-0.13150930404663086,0.5511438846588135,0.6333333333333333,1.7505689859390259,0.6596145033836365
1.7712244987487793,1.1445653438568115,0.6266591548919678,0.521278977394104,0.43333333333333335,2.402679681777954,0.7359516024589539
1.621744155883789,1.373276710510254,0.24846744537353516,0.5980069637298584,0.43333333333333335,1.8169561624526978,0.6707421541213989
0.9505936503410339,1.4309972524642944,-0.4804036021232605,0.625005841255188,0.5333333333333333,2.285480260848999,0.7780745029449463
1.6553874015808105,1.3023823499679565,0.353005051612854,0.5237098932266235,0.4,2.396883964538574,0.7257193326950073
1.5592098236083984,1.3434842824935913,0.21572554111480713,0.552496075630188,0.5666666666666667,2.412821054458618,0.6929177641868591
1.5494531393051147,1.4948673248291016,0.054585814476013184,0.6095739603042603,0.5333333333333333,2.0548017024993896,0.7745969295501709
1.5184452533721924,1.4079627990722656,0.11048245429992676,0.5119404196739197,0.5333333333333333,2.087594509124756,0.6352214813232422
1.5420517921447754,1.0978975296020508,0.4441542625427246,0.4751800298690796,0.43333333333333335,2.0685200691223145,0.6069872975349426
1.3589891195297241,1.8865598440170288,-0.5275707244873047,0.7127245664596558,0.5,1.8816797733306885,0.8159434795379639
1.7544864416122437,1.5078556537628174,0.24663078784942627,0.5826791524887085,0.5,2.393317699432373,0.7388527393341064
1.2053178548812866,1.6465728282928467,-0.44125497341156006,0.6573010683059692,0.5,2.183804988861084,0.7436307668685913
1.6408241987228394,1.6024913787841797,0.03833281993865967,0.6371428966522217,0.5333333333333333,2.373331308364868,0.7281410098075867
1.4300355911254883,1.661988615989685,-0.23195302486419678,0.6400992274284363,0.5333333333333333,2.6976442337036133,0.7814865112304688
1.798541784286499,1.1027799844741821,0.6957617998123169,0.43861886858940125,0.5,2.305237293243408,0.6279534101486206
1.4486768245697021,1.5154170989990234,-0.06674027442932129,0.6037890911102295,0.6,2.1628787517547607,0.7822409868240356
1.6262412071228027,1.2140488624572754,0.41219234466552734,0.4336058497428894,0.4666666666666667,2.555114984512329,0.5921378135681152
1.787292242050171,1.3563679456710815,0.43092429637908936,0.5257593989372253,0.43333333333333335,2.310852289199829,0.6516160368919373
1.5877761840820312,1.354118824005127,0.2336573600769043,0.5264236330986023,0.4666666666666667,2.415480375289917,0.651269793510437
1.2218525409698486,1.281052589416504,-0.05920004844665527,0.5025533437728882,0.5,2.2795135974884033,0.6445237398147583
1.115926742553711,1.8055546283721924,-0.6896278858184814,0.583962082862854,0.5,2.5300416946411133,0.689912736415863
1.1991404294967651,1.5759093761444092,-0.37676894664764404,0.5937916040420532,0.5,2.2505111694335938,0.7287091612815857
1.486521601676941,1.702437162399292,-0.21591556072235107,0.5917190909385681,0.5,2.469198226928711,0.6989601850509644
1.571990728378296,0.7582127451896667,0.8137779831886292,0.2612892687320709,0.5333333333333333,2.0270161628723145,0.3514726161956787
1.228893756866455,1.7846794128417969,-0.5557856559753418,0.6343963742256165,0.5,1.738481044769287,0.7530097961425781
1.366760492324829,1.230863094329834,0.13589739799499512,0.4873417317867279,0.5,2.597780704498291,0.6108427047729492
1.123000144958496,1.9101228713989258,-0.7871227264404297,0.6228689551353455,0.6666666666666667,2.247772693634033,0.730496883392334
1.7220096588134766,0.8329535722732544,0.8890560865402222,0.30389121174812317,0.3666666666666667,2.6340858936309814,0.3971530795097351
1.4044530391693115,1.0883300304412842,0.31612300872802734,0.4666764736175537,0.43333333333333335,2.517237901687622,0.5858721137046814
1.1137609481811523,1.4632104635238647,-0.3494495153427124,0.4705236852169037,0.5666666666666667,2.2697198390960693,0.5866115093231201
1.5946898460388184,1.4867932796478271,0.10789656639099121,0.6010313034057617,0.30000000000000004,2.3060214519500732,0.7329875826835632
1.3563889265060425,1.4560585021972656,-0.09966957569122314,0.5239261388778687,0.4666666666666667,2.257951021194458,0.6377571225166321
1.2129778861999512,1.4128865003585815,-0.19990861415863037,0.5529904365539551,0.5333333333333333,2.2327611446380615,0.6472320556640625
1.1536390781402588,1.623321533203125,-0.4696824550628662,0.5849682092666626,0.4666666666666667,2.2461230754852295,0.6820141077041626
1.673496961593628,1.1806433200836182,0.49285364151000977,0.45247286558151245,0.4,2.157965660095215,0.565369725227356
0.9035488963127136,1.4490525722503662,-0.5455036759376526,0.5506657361984253,0.5333333333333333,2.1350884437561035,0.6699923872947693
1.2107501029968262,1.9288337230682373,-0.7180836200714111,0.6823841333389282,0.5666666666666667,2.352506160736084,0.7693322896957397
0.9617535471916199,1.7226327657699585,-0.7608792185783386,0.6071739792823792,0.43333333333333335,2.4835689067840576,0.7120665907859802
1.648898959159851,1.2721283435821533,0.37677061557769775,0.5062683820724487,0.3666666666666667,2.4474995136260986,0.671963095664978
1.2927006483078003,1.2502942085266113,0.042406439781188965,0.40214189887046814,0.6666666666666667,2.4211466312408447,0.5271005034446716
1.7093918323516846,1.2962090969085693,0.41318273544311523,0.5195675492286682,0.5333333333333333,2.859815835952759,0.6599934101104736
1.4142712354660034,1.6829135417938232,-0.2686423063278198,0.6471903324127197,0.6,2.509503126144409,0.7497939467430115
1.3026611804962158,1.3957256078720093,-0.09306442737579346,0.4839397072792053,0.4666666666666667,2.044113874435425,0.5831363797187805
1.2767188549041748,1.5710605382919312,-0.29434168338775635,0.5450029969215393,0.5333333333333333,2.432426929473877,0.6329362392425537
1.4204537868499756,1.4051220417022705,0.015331745147705078,0.5111985206604004,0.7333333333333334,2.1151020526885986,0.6237893104553223
1.345613718032837,1.6478618383407593,-0.30224812030792236,0.5604567527770996,0.7,2.295405626296997,0.6752138137817383
1.3840210437774658,1.721116304397583,-0.3370952606201172,0.5986444354057312,0.43333333333333335,2.0176727771759033,0.7276326417922974
1.9192765951156616,1.381859302520752,0.5374172925949097,0.5202734470367432,0.5333333333333333,2.346942901611328,0.6117160320281982
0.9635269641876221,1.5261497497558594,-0.5626227855682373,0.6083670854568481,0.33333333333333337,2.198148727416992,0.6948875188827515
1.2118453979492188,1.6739919185638428,-0.462146520614624,0.5909154415130615,0.5666666666666667,2.7314934730529785,0.7499845027923584
1.7612204551696777,1.2939801216125488,0.4672403335571289,0.5074607133865356,0.5,2.315546751022339,0.6094042658805847
1.4280779361724854,1.5155919790267944,-0.08751404285430908,0.5177502632141113,0.5333333333333333,2.479180335998535,0.6472293734550476
1.651777744293213,1.4477256536483765,0.20405209064483643,0.5735010504722595,0.43333333333333335,2.2908835411071777,0.6747549772262573
1.1192816495895386,1.7942752838134766,-0.674993634223938,0.6344771981239319,0.5333333333333333,2.2992539405822754,0.7294942736625671
1.5701777935028076,1.3631861209869385,0.20699167251586914,0.49243754148483276,0.3666666666666667,2.2132530212402344,0.653803825378418
1.3909196853637695,1.7892990112304688,-0.3983793258666992,0.6074977517127991,0.6666666666666667,2.5363352298736572,0.6910158395767212
1.331594705581665,1.3524205684661865,-0.020825862884521484,0.47599321603775024,0.5333333333333333,1.9782967567443848,0.5768991708755493
1.4477603435516357,1.4805772304534912,-0.03281688690185547,0.5657820701599121,0.6,2.0988333225250244,0.6753298044204712
1.7411693334579468,1.0127265453338623,0.7284427881240845,0.4105953574180603,0.5666666666666667,1.9446088075637817,0.544302225112915
0.9429402351379395,1.3324756622314453,-0.38953542709350586,0.503065824508667,0.5333333333333333,1.9002211093902588,0.6223717927932739
1.2256345748901367,1.5289497375488281,-0.3033151626586914,0.6548266410827637,0.6333333333333333,2.841920852661133,0.7747058868408203
1.332945704460144,1.6680219173431396,-0.3350762128829956,0.5577051639556885,0.5666666666666667,1.9059504270553589,0.6547954082489014
1.3795127868652344,1.0999274253845215,0.2795853614807129,0.4165157675743103,0.4,2.3582470417022705,0.5621658563613892
1.7849501371383667,1.2122682332992554,0.5726819038391113,0.491942822933197,0.4,1.9901152849197388,0.5837160348892212
1.838458776473999,1.293582797050476,0.544875979423523,0.4857887625694275,0.4666666666666667,2.093785524368286,0.6622024178504944
1.605615496635437,1.4367636442184448,0.1688518524169922,0.5335656404495239,0.5,1.9350135326385498,0.6298304796218872
1.048663854598999,1.5283178091049194,-0.4796539545059204,0.5409684181213379,0.4,1.9743666648864746,0.6104374527931213
1.2750093936920166,1.6480281352996826,-0.373018741607666,0.5765000581741333,0.5666666666666667,2.1841468811035156,0.6868755221366882
1.7663854360580444,1.2490791082382202,0.5173063278198242,0.4667021632194519,0.43333333333333335,2.250577211380005,0.6103935241699219
1.7554419040679932,1.5758165121078491,0.17962539196014404,0.6045897006988525,0.33333333333333337,1.996833086013794,0.7189936637878418
1.3087425231933594,1.3605984449386597,-0.05185592174530029,0.48704004287719727,0.5,1.9277442693710327,0.6079031229019165
1.506874442100525,1.6562690734863281,-0.14939463138580322,0.6132709980010986,0.5,2.393289089202881,0.6883382201194763
1.1154541969299316,1.3658969402313232,-0.2504427433013916,0.4697635769844055,0.6,2.4329445362091064,0.5696277618408203
1.3379838466644287,1.3250408172607422,0.012943029403686523,0.441934198141098,0.4666666666666667,2.207345724105835,0.5465762615203857
1.776963233947754,1.2445640563964844,0.5323991775512695,0.4568365216255188,0.5333333333333333,1.7774022817611694,0.57795250415802
1.5132617950439453,1.661545753479004,-0.1482839584350586,0.5586929321289062,0.7,2.128669261932373,0.672080934047699
1.3102697134017944,1.5334587097167969,-0.22318899631500244,0.5203275680541992,0.4,2.1078238487243652,0.5892289280891418
1.216338872909546,1.0981316566467285,0.11820721626281738,0.39862725138664246,0.4666666666666667,2.1736373901367188,0.5357262492179871
1.4991029500961304,1.5929489135742188,-0.09384596347808838,0.5622292757034302,0.7,2.453465223312378,0.6859368085861206
1.4449527263641357,1.0964542627334595,0.34849846363067627,0.42271679639816284,0.5,2.231187105178833,0.5257687568664551
1.3325077295303345,1.5396040678024292,-0.20709633827209473,0.513155460357666,0.5333333333333333,2.1754150390625,0.6079434156417847
1.2132511138916016,1.5140409469604492,-0.30078983306884766,0.5042992234230042,0.5333333333333333,1.7832369804382324,0.5886688232421875
0.8481535315513611,1.7016624212265015,-0.8535088896751404,0.594314694404602,0.5666666666666667,2.352717638015747,0.6826774477958679
1.373478651046753,1.3156980276107788,0.05778062343597412,0.5214706659317017,0.6333333333333333,2.099332571029663,0.6328426599502563
0.9864044189453125,1.6409553289413452,-0.6545509099960327,0.5693446397781372,0.4666666666666667,2.0194902420043945,0.6303747892379761
1.1487550735473633,1.6170024871826172,-0.4682474136352539,0.5699209570884705,0.5666666666666667,1.9818264245986938,0.6678348779678345
1.121375560760498,1.7676398754119873,-0.6462643146514893,0.6252416968345642,0.5333333333333333,1.9369066953659058,0.730577826499939
1.3573293685913086,1.751582145690918,-0.3942527770996094,0.6000268459320068,0.5666666666666667,2.0168893337249756,0.6639266014099121
1.5246522426605225,1.0127514600753784,0.511900782585144,0.3849271237850189,0.4666666666666667,1.9419529438018799,0.48369234800338745
1.4827651977539062,1.2548213005065918,0.22794389724731445,0.4612639844417572,0.5333333333333333,2.1302061080932617,0.5343367457389832
1.4382705688476562,1.0438339710235596,0.3944365978240967,0.4158702790737152,0.3666666666666667,2.199282169342041,0.5442581176757812
1.290334701538086,1.3339574337005615,-0.043622732162475586,0.4449215531349182,0.7,1.8349478244781494,0.5524128675460815
1.584205985069275,1.519582748413086,0.06462323665618896,0.5704084634780884,0.5,2.545360565185547,0.7126542925834656
0.9017387628555298,1.8281782865524292,-0.9264395236968994,0.6276934146881104,0.5,2.2381842136383057,0.7519318461418152
1.395965814590454,1.7054414749145508,-0.3094756603240967,0.686698317527771,0.5333333333333333,1.7235829830169678,0.7577757239341736
1.0808360576629639,1.7527616024017334,-0.6719255447387695,0.5892550945281982,0.4666666666666667,2.1194937229156494,0.6485037207603455
1.1155662536621094,1.6686573028564453,-0.5530910491943359,0.5194389224052429,0.6666666666666667,2.0360875129699707,0.6039817333221436
1.44596266746521,1.240256905555725,0.20570576190948486,0.5241035223007202,0.4666666666666667,2.4306869506835938,0.6276895403862
1.4255220890045166,0.8382283449172974,0.5872937440872192,0.286978542804718,0.5666666666666667,2.1128756999969482,0.3653368353843689
1.4361515045166016,1.2565494775772095,0.1796020269393921,0.4475625455379486,0.5666666666666667,1.9573698043823242,0.5840604901313782
1.1465703248977661,0.9529709219932556,0.1935994029045105,0.3339989185333252,0.5666666666666667,2.1720168590545654,0.43293508887290955
1.782672643661499,1.5258731842041016,0.25679945945739746,0.5442333221435547,0.5,2.1273856163024902,0.6741622686386108
1.2639020681381226,1.8883275985717773,-0.6244255304336548,0.64806067943573,0.5,2.7745299339294434,0.742264449596405
1.3641037940979004,1.3657941818237305,-0.0016903877258300781,0.4692750871181488,0.4666666666666667,2.063021659851074,0.5332667231559753
1.1172964572906494,1.5613813400268555,-0.44408488273620605,0.5445387959480286,0.4,2.5399887561798096,0.5956758260726929
1.5957918167114258,1.1486337184906006,0.4471580982208252,0.4130750894546509,0.5333333333333333,2.533733367919922,0.573672890663147
1.6403157711029053,1.1204363107681274,0.5198794603347778,0.4248168170452118,0.3666666666666667,2.353869915008545,0.5467523336410522
1.5855916738510132,1.2383979558944702,0.34719371795654297,0.5033193826675415,0.4666666666666667,1.6753926277160645,0.5894421339035034
1.4213438034057617,1.4132394790649414,0.008104324340820312,0.5261864066123962,0.43333333333333335,2.3135528564453125,0.6839299201965332
1.465172529220581,0.8869576454162598,0.5782148838043213,0.2989625930786133,0.4666666666666667,2.3027846813201904,0.3959187865257263
1.5649374723434448,1.2277109622955322,0.3372265100479126,0.47475922107696533,0.6666666666666667,2.046044111251831,0.6004853248596191
1.419270396232605,1.3449634313583374,0.07430696487426758,0.5855216979980469,0.5,1.9413172006607056,0.6874014735221863
1.0645281076431274,1.8250097036361694,-0.760481595993042,0.5818939208984375,0.5666666666666667,2.353801727294922,0.6471680402755737
1.1229815483093262,1.6093220710754395,-0.4863405227661133,0.5432453155517578,0.5666666666666667,2.1344339847564697,0.607865571975708
1.1592342853546143,0.9561793208122253,0.20305496454238892,0.3886702060699463,0.43333333333333335,2.5483920574188232,0.4608987271785736
0.9135159850120544,1.6757783889770508,-0.7622624039649963,0.5595561861991882,0.5333333333333333,2.125638246536255,0.6270174384117126
1.5310704708099365,1.4400725364685059,0.09099793434143066,0.5212281942367554,0.6333333333333333,2.4025819301605225,0.5675742626190186
1.2862892150878906,1.168592929840088,0.11769628524780273,0.42156219482421875,0.5666666666666667,2.5711185932159424,0.4925472140312195
1.5611541271209717,0.9271606206893921,0.6339935064315796,0.37803804874420166,0.3666666666666667,2.3065786361694336,0.47249287366867065
1.3239015340805054,1.660476565361023,-0.3365750312805176,0.5730941295623779,0.5,1.9760096073150635,0.7071067690849304
1.7004178762435913,1.2560899257659912,0.4443279504776001,0.4527587890625,0.4,2.0772135257720947,0.6229273080825806
1.5831935405731201,1.4281394481658936,0.15505409240722656,0.5149892568588257,0.5333333333333333,2.290461301803589,0.6338956356048584
1.3440101146697998,1.0953559875488281,0.24865412712097168,0.4446246325969696,0.5666666666666667,2.2218210697174072,0.5336060523986816
1.7542674541473389,1.1221094131469727,0.6321580410003662,0.43489348888397217,0.43333333333333335,2.2148547172546387,0.5222185850143433
1.2185752391815186,1.7099055051803589,-0.49133026599884033,0.5795691609382629,0.5333333333333333,2.551647663116455,0.6973029971122742
1.448805570602417,1.2540662288665771,0.19473934173583984,0.5457000136375427,0.4,2.50826358795166,0.609292209148407
1.2913453578948975,1.4676315784454346,-0.1762862205505371,0.5604971647262573,0.4666666666666667,1.9425822496414185,0.6676919460296631
1.6679166555404663,1.4079315662384033,0.259985089302063,0.4905421733856201,0.5666666666666667,2.3193466663360596,0.6143931150436401
1.4382884502410889,1.6689608097076416,-0.23067235946655273,0.5807326436042786,0.5666666666666667,2.365133047103882,0.6699451208114624
1.388519287109375,1.3463695049285889,0.04214978218078613,0.521308958530426,0.4,1.8660593032836914,0.6095881462097168
1.936924695968628,1.087212085723877,0.849712610244751,0.41425821185112,0.5333333333333333,2.4721908569335938,0.5232774019241333
1.0744082927703857,1.0334148406982422,0.040993452072143555,0.3982928395271301,0.5,2.0875747203826904,0.5113493800163269
1.9069570302963257,1.1998562812805176,0.7071007490158081,0.47639840841293335,0.4666666666666667,2.3064608573913574,0.57000333070755
1.1921496391296387,1.410544753074646,-0.21839511394500732,0.5080606937408447,0.4,2.3672525882720947,0.6390697360038757
1.2531654834747314,1.531233310699463,-0.27806782722473145,0.6009867787361145,0.4,2.0349841117858887,0.707845151424408
1.6662869453430176,1.565871238708496,0.10041570663452148,0.6073685884475708,0.43333333333333335,2.3604848384857178,0.7745789289474487
1.0448243618011475,1.1940383911132812,-0.1492140293121338,0.45635080337524414,0.33333333333333337,2.314406633377075,0.567685604095459
1.592987298965454,1.3561859130859375,0.2368013858795166,0.5010116696357727,0.33333333333333337,2.582120418548584,0.6076841354370117
0.936644434928894,1.127263069152832,-0.190618634223938,0.4047647714614868,0.6,2.037914276123047,0.49006062746047974
1.3387775421142578,1.1317055225372314,0.20707201957702637,0.43637609481811523,0.5333333333333333,2.313763380050659,0.5411956310272217
1.3805227279663086,1.7528480291366577,-0.3723253011703491,0.6440565586090088,0.5333333333333333,2.1580982208251953,0.7522770762443542
1.6017593145370483,1.4287781715393066,0.1729811429977417,0.527319073677063,0.5,2.2459895610809326,0.6665140986442566
1.6486444473266602,0.990912914276123,0.6577315330505371,0.3882998824119568,0.43333333333333335,1.9748475551605225,0.5327261090278625
1.4431018829345703,1.4087934494018555,0.034308433532714844,0.5155794620513916,0.4666666666666667,1.9581704139709473,0.5731590986251831
1.2548803091049194,1.349618911743164,-0.09473860263824463,0.43036001920700073,0.4,2.583690643310547,0.547460675239563
1.0519007444381714,1.0907572507858276,-0.03885650634765625,0.42184552550315857,0.6,2.189490795135498,0.4550878405570984
1.4028891324996948,1.5688422918319702,-0.1659531593322754,0.5484049320220947,0.5,2.273277521133423,0.6355342268943787
1.238922357559204,1.5340341329574585,-0.2951117753982544,0.6106336712837219,0.43333333333333335,2.4532580375671387,0.7134415507316589
1.4173414707183838,1.6346492767333984,-0.21730780601501465,0.6197634339332581,0.43333333333333335,2.349404811859131,0.706963062286377
1.7857666015625,0.9344900846481323,0.8512765169143677,0.35436832904815674,0.43333333333333335,2.722254753112793,0.48180946707725525
1.571641445159912,0.8783977031707764,0.6932437419891357,0.33074700832366943,0.5333333333333333,2.1830973625183105,0.43768665194511414
1.1855610609054565,1.5817298889160156,-0.3961688280105591,0.5474075675010681,0.33333333333333337,1.7422559261322021,0.6269949078559875
0.9824215769767761,1.5098923444747925,-0.5274707674980164,0.4846135079860687,0.5,1.549124002456665,0.6088002324104309
1.2943910360336304,1.4775569438934326,-0.18316590785980225,0.5060037970542908,0.5666666666666667,2.1042075157165527,0.6006739735603333
0.9099736213684082,1.4912008047103882,-0.58122718334198,0.5620558857917786,0.5,2.3726794719696045,0.6726853251457214
1.8148984909057617,1.26662015914917,0.5482783317565918,0.45939168334007263,0.43333333333333335,2.1963512897491455,0.5837726593017578
1.317894458770752,1.7908432483673096,-0.4729487895965576,0.6126723289489746,0.5333333333333333,2.6440718173980713,0.6686102747917175
1.3776447772979736,1.4089688062667847,-0.031324028968811035,0.5219846963882446,0.4,1.555428385734558,0.6670712828636169
1.5292155742645264,1.2343546152114868,0.29486095905303955,0.47194772958755493,0.5,2.126295804977417,0.6029426455497742
0.9913498759269714,1.3616855144500732,-0.3703356385231018,0.4570862650871277,0.43333333333333335,2.5398364067077637,0.5679541826248169
1.5461719036102295,1.330262303352356,0.21590960025787354,0.4899272918701172,0.5,2.394395351409912,0.5611053705215454
1.3237043619155884,1.5743283033370972,-0.2506239414215088,0.5444802045822144,0.6,2.452087879180908,0.6619189977645874
1.114708423614502,1.5155223608016968,-0.4008139371871948,0.58979332447052,0.3666666666666667,1.7883696556091309,0.6635338068008423
1.1227433681488037,1.875215768814087,-0.7524724006652832,0.6241818070411682,0.5666666666666667,2.4354493618011475,0.6851571798324585
1.8473596572875977,1.2374662160873413,0.6098934412002563,0.47336268424987793,0.4666666666666667,1.838848352432251,0.5849193930625916
1.5452275276184082,1.3786238431930542,0.166603684425354,0.5036633014678955,0.43333333333333335,2.2249128818511963,0.6455320119857788
1.2807132005691528,1.115509271621704,0.16520392894744873,0.38257619738578796,0.5,2.3141658306121826,0.47389930486679077
1.9062995910644531,1.2860110998153687,0.6202884912490845,0.4869379699230194,0.5,1.7501872777938843,0.5867317914962769
1.5458778142929077,0.9819998741149902,0.5638779401779175,0.34318146109580994,0.3666666666666667,2.309227705001831,0.4340302348136902
1.4418801069259644,1.0867116451263428,0.3551684617996216,0.40740489959716797,0.6333333333333333,2.0803494453430176,0.4922940135002136
1.5539840459823608,1.1309915781021118,0.422992467880249,0.41043925285339355,0.23333333333333328,2.533583641052246,0.5207493305206299
1.126320481300354,1.6040410995483398,-0.47772061824798584,0.5614562034606934,0.6,2.0533857345581055,0.617786169052124
1.6574825048446655,1.570749044418335,0.08673346042633057,0.6112768650054932,0.6333333333333333,2.316124200820923,0.7346957921981812
1.8760747909545898,0.8798770904541016,0.9961977005004883,0.30123192071914673,0.5666666666666667,2.2731597423553467,0.4781326949596405
1.7659451961517334,1.1119149923324585,0.6540302038192749,0.4174759089946747,0.4666666666666667,2.016462564468384,0.5908526182174683
1.3903249502182007,1.8198699951171875,-0.4295450448989868,0.6090547442436218,0.43333333333333335,2.099846839904785,0.7200018167495728
1.585716962814331,1.2363207340240479,0.3493962287902832,0.4803750514984131,0.5333333333333333,1.9518184661865234,0.6322802305221558
1.6863479614257812,1.2804268598556519,0.4059211015701294,0.503663182258606,0.43333333333333335,2.5870580673217773,0.5556931495666504
1.4656193256378174,1.1992573738098145,0.26636195182800293,0.4187254309654236,0.5,1.798877477645874,0.49879342317581177
1.2018907070159912,1.428441047668457,-0.22655034065246582,0.5129249691963196,0.5333333333333333,2.3849291801452637,0.5679739713668823
1.60575270652771,0.9341734647750854,0.6715792417526245,0.3743738830089569,0.4,2.205995798110962,0.48126906156539917
1.3177564144134521,1.2976089715957642,0.02014744281768799,0.45510047674179077,0.5333333333333333,2.224644422531128,0.5193952322006226
1.7665669918060303,1.1125056743621826,0.6540613174438477,0.39475008845329285,0.4666666666666667,1.7036687135696411,0.48807471990585327
1.5650752782821655,1.3750245571136475,0.19005072116851807,0.5119587779045105,0.5,2.1297521591186523,0.6173791885375977
1.3468713760375977,1.5334842205047607,-0.18661284446716309,0.5538545846939087,0.6333333333333333,2.092074155807495,0.6484102010726929
1.367187261581421,1.4413821697235107,-0.07419490814208984,0.4986444413661957,0.2666666666666667,1.9060297012329102,0.5967938303947449
1.1580508947372437,1.2925701141357422,-0.13451921939849854,0.40320438146591187,0.6,2.010859489440918,0.48847126960754395
1.2313610315322876,1.8901052474975586,-0.658744215965271,0.6513123512268066,0.4666666666666667,2.183591365814209,0.7793754935264587
1.4273252487182617,1.517997145652771,-0.09067189693450928,0.5998339056968689,0.4,1.9089275598526,0.663629412651062
1.365034580230713,1.397012710571289,-0.03197813034057617,0.5037001371383667,0.6333333333333333,1.921708106994629,0.5963470339775085
1.0651435852050781,1.2952572107315063,-0.23011362552642822,0.43249985575675964,0.43333333333333335,2.4444639682769775,0.5641399621963501
1.0566989183425903,1.6075571775436401,-0.5508582592010498,0.5328409075737,0.6,2.6206789016723633,0.6575363874435425
1.2781445980072021,1.715498924255371,-0.43735432624816895,0.5806131362915039,0.5,1.7294365167617798,0.7144684791564941
1.475846767425537,1.7934669256210327,-0.3176201581954956,0.7150141596794128,0.6,2.57684326171875,0.7848619818687439
1.4845056533813477,1.2121262550354004,0.27237939834594727,0.44097527861595154,0.5,2.238081216812134,0.5060638189315796
1.5128138065338135,0.9754092693328857,0.5374045372009277,0.3694416284561157,0.6333333333333333,1.950499176979065,0.4912153482437134
1.4614137411117554,1.322718858718872,0.1386948823928833,0.5014771819114685,0.5666666666666667,2.283893346786499,0.6355730295181274
1.4453015327453613,1.721816062927246,-0.27651453018188477,0.723678469657898,0.5666666666666667,2.386202335357666,0.7805242538452148
1.5009130239486694,1.7474496364593506,-0.24653661251068115,0.7277437448501587,0.43333333333333335,2.733879566192627,0.7940530776977539
1.1620831489562988,1.3497222661972046,-0.18763911724090576,0.5188946723937988,0.4666666666666667,2.2334344387054443,0.614376425743103
1.1019508838653564,1.7046000957489014,-0.6026492118835449,0.5396985411643982,0.4666666666666667,2.008099317550659,0.6128259897232056
1.2874665260314941,1.249672770500183,0.037793755531311035,0.4021151661872864,0.3666666666666667,2.049015760421753,0.5258057117462158
1.4336726665496826,1.6215848922729492,-0.1879122257232666,0.5724928379058838,0.6333333333333333,2.159160852432251,0.6357595324516296
1.7547588348388672,1.1306016445159912,0.624157190322876,0.4562598466873169,0.4,2.197331428527832,0.6088638305664062
1.5168988704681396,0.9590187072753906,0.557880163192749,0.3469327390193939,0.4666666666666667,2.0415472984313965,0.4600546360015869
1.4972041845321655,1.4330896139144897,0.06411457061767578,0.5476760864257812,0.4,2.175205707550049,0.671703040599823
1.5902104377746582,1.4106483459472656,0.17956209182739258,0.5852452516555786,0.5,2.333643913269043,0.6859199404716492
1.3831071853637695,1.4517955780029297,-0.06868839263916016,0.5083605051040649,0.5666666666666667,2.055985689163208,0.6346747279167175
1.475469946861267,1.4201412200927734,0.05532872676849365,0.5034907460212708,0.5666666666666667,2.28574275970459,0.6209447383880615
1.2405136823654175,1.1409249305725098,0.09958875179290771,0.38327667117118835,0.43333333333333335,2.1871337890625,0.5132827758789062
1.6126787662506104,1.159430980682373,0.4532477855682373,0.44518476724624634,0.6,2.4585068225860596,0.554113507270813
1.5776283740997314,1.2439701557159424,0.33365821838378906,0.45491403341293335,0.5,2.4270381927490234,0.5510814189910889
1.2273619174957275,1.145291805267334,0.08207011222839355,0.46420711278915405,0.6333333333333333,2.225023031234741,0.5622800588607788
1.270376205444336,1.3322012424468994,-0.06182503700256348,0.4889794588088989,0.6,1.9783157110214233,0.6515840291976929
1.1639231443405151,1.668169379234314,-0.5042462348937988,0.589850664138794,0.6666666666666667,2.0121212005615234,0.6690613627433777
1.3110482692718506,1.6052019596099854,-0.29415369033813477,0.5768815279006958,0.5333333333333333,2.5544114112854004,0.7005366683006287
1.4413642883300781,1.2302958965301514,0.21106839179992676,0.5229595899581909,0.43333333333333335,2.2914841175079346,0.6183432340621948
1.4326261281967163,1.5025972127914429,-0.06997108459472656,0.5491547584533691,0.5,2.3145670890808105,0.666607141494751
1.3593311309814453,1.372920036315918,-0.013588905334472656,0.46073806285858154,0.43333333333333335,2.120774030685425,0.5134844183921814
1.4405736923217773,1.250604510307312,0.18996918201446533,0.4878261983394623,0.4666666666666667,2.2654261589050293,0.5816744565963745
1.3850724697113037,1.5328092575073242,-0.1477367877960205,0.5384042263031006,0.30000000000000004,2.3966357707977295,0.6835243701934814
1.7167986631393433,1.0864695310592651,0.6303291320800781,0.40390676259994507,0.4,1.958604335784912,0.5032492876052856
1.6007447242736816,1.2248144149780273,0.3759303092956543,0.4398510456085205,0.6,2.31062912940979,0.5230463147163391
1.1110968589782715,1.8777272701263428,-0.7666304111480713,0.62919020652771,0.5666666666666667,2.274390935897827,0.7334500551223755
1.5064157247543335,1.1631531715393066,0.34326255321502686,0.49056681990623474,0.4666666666666667,2.2413570880889893,0.6165957450866699
1.09852933883667,1.7474044561386108,-0.6488751173019409,0.6234678626060486,0.6,2.1109304428100586,0.7198377847671509
1.4075047969818115,1.5999901294708252,-0.19248533248901367,0.6338273882865906,0.5666666666666667,2.4706904888153076,0.7426927089691162
1.3992812633514404,1.123704195022583,0.2755770683288574,0.40191036462783813,0.5,1.948813796043396,0.46165692806243896
1.494909644126892,1.2231204509735107,0.27178919315338135,0.42741522192955017,0.43333333333333335,1.7957894802093506,0.5532727241516113
1.3496016263961792,1.4810924530029297,-0.1314908266067505,0.5451725721359253,0.5333333333333333,2.098520040512085,0.6211226582527161
1.6195086240768433,1.5737665891647339,0.045742034912109375,0.6217572689056396,0.4666666666666667,2.3181700706481934,0.7000565528869629
1.5336496829986572,1.1945476531982422,0.33910202980041504,0.48052239418029785,0.6,2.282212018966675,0.5877062678337097
1.5695807933807373,1.2729310989379883,0.296649694442749,0.44913262128829956,0.5,1.9703683853149414,0.5880913734436035
1.6400525569915771,1.1283724308013916,0.5116801261901855,0.46764808893203735,0.5,2.034301996231079,0.5993008613586426
1.1702693700790405,1.718449592590332,-0.5481802225112915,0.5399966239929199,0.6,1.9963785409927368,0.6116883158683777
1.3747800588607788,1.362375259399414,0.012404799461364746,0.5032836198806763,0.5666666666666667,2.4315617084503174,0.6215689182281494
1.0549684762954712,1.7790111303329468,-0.7240426540374756,0.6626327037811279,0.5666666666666667,1.9338312149047852,0.7101075649261475
1.52191960811615,1.4506452083587646,0.07127439975738525,0.5376743674278259,0.4,2.3795039653778076,0.6608230471611023
1.5455445051193237,1.5316307544708252,0.013913750648498535,0.6118850708007812,0.5666666666666667,2.320002555847168,0.7233378291130066
1.3823703527450562,1.3620691299438477,0.020301222801208496,0.5086013078689575,0.5333333333333333,1.6574889421463013,0.589234471321106
1.041609764099121,1.5087640285491943,-0.46715426445007324,0.5326208472251892,0.6666666666666667,2.2457902431488037,0.6492782831192017
0.815239429473877,1.8411763906478882,-1.0259369611740112,0.6867107152938843,0.5666666666666667,2.0041604042053223,0.7752455472946167
1.2923152446746826,1.6057953834533691,-0.3134801387786865,0.5636214017868042,0.43333333333333335,2.316270589828491,0.6271872520446777
1.3888442516326904,1.2214611768722534,0.167383074760437,0.42861825227737427,0.5,2.5941498279571533,0.5654183626174927
1.1880671977996826,1.5805561542510986,-0.392488956451416,0.583528995513916,0.7666666666666666,2.5624072551727295,0.6483576893806458
0.97667396068573,1.7231652736663818,-0.7464913129806519,0.5695638656616211,0.3666666666666667,2.483560085296631,0.6650669574737549
1.5785953998565674,0.9260305166244507,0.6525648832321167,0.3767879903316498,0.3666666666666667,2.355872869491577,0.527297854423523
1.1813102960586548,1.645000696182251,-0.4636904001235962,0.5314724445343018,0.6333333333333333,2.584050416946411,0.6381856799125671
1.4076786041259766,1.3203506469726562,0.08732795715332031,0.5206028819084167,0.4,,0.6157860159873962
1.241147756576538,1.396122932434082,-0.15497517585754395,0.4957600235939026,0.43333333333333335,,0.5888013243675232
1.35074782371521,1.3594703674316406,-0.008722543716430664,0.44578611850738525,0.4666666666666667,,0.5523983836174011
1.5158612728118896,1.2877743244171143,0.2280869483947754,0.5102640390396118,0.4666666666666667,,0.6417991518974304
1.0963118076324463,1.9577975273132324,-0.8614857196807861,0.6144430041313171,0.5,,0.6557496786117554
1.5335620641708374,1.3185725212097168,0.2149895429611206,0.5525187849998474,0.5,,0.6802045702934265
1.3508386611938477,1.5201349258422852,-0.1692962646484375,0.5474799871444702,0.5,,0.6214032173156738
1.768730640411377,1.6189055442810059,0.1498250961303711,0.5962381362915039,0.5333333333333333,,0.7550498247146606
1.3243046998977661,0.932003378868103,0.3923013210296631,0.33532559871673584,0.5333333333333333,,0.44043993949890137
1.219122290611267,1.1004643440246582,0.11865794658660889,0.39586764574050903,0.6333333333333333,,0.4743514657020569


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/6_agent_zero_shot_from_3_policy/attn_ent/GNNExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
1.9484891891479492,0.5912142992019653,1.3572748899459839,0.5394442081451416,0.3666666666666667,1.4233843088150024,0.8732797503471375
2.060655117034912,0.38203150033950806,1.678623616695404,0.35877466201782227,0.30000000000000004,1.3918850421905518,0.617215633392334
2.143005609512329,0.3881407678127289,1.7548648416996002,0.3677608370780945,0.3666666666666667,1.8412911891937256,0.619705855846405
2.084991931915283,0.7251886129379272,1.359803318977356,0.42041584849357605,0.43333333333333335,1.4183988571166992,0.6991449594497681
2.296433925628662,0.3644852042198181,1.931948721408844,0.27639269828796387,0.4,1.393666386604309,0.4710765779018402
2.259263277053833,0.47092121839523315,1.7883420586585999,0.29504120349884033,0.30000000000000004,1.492835283279419,0.43926307559013367
2.0705175399780273,0.6891505718231201,1.3813669681549072,0.38407397270202637,0.33333333333333337,1.0807212591171265,0.6228335499763489
2.2222537994384766,0.6102745532989502,1.6119792461395264,0.29945826530456543,0.30000000000000004,1.1235828399658203,0.42435121536254883
2.242116928100586,0.40084195137023926,1.8412749767303467,0.2293286770582199,0.33333333333333337,1.2361620664596558,0.38990068435668945
1.8622779846191406,0.7935611605644226,1.068716824054718,0.3712124228477478,0.4,1.0237321853637695,0.6063369512557983
2.1520273685455322,0.9080222845077515,1.2440050840377808,0.4765169620513916,0.30000000000000004,1.2913137674331665,0.6334229707717896
2.268784999847412,0.725174069404602,1.54361093044281,0.41753968596458435,0.3666666666666667,1.5897188186645508,0.5736143589019775
1.9712772369384766,0.667794406414032,1.3034828305244446,0.34652265906333923,0.4666666666666667,1.3664840459823608,0.5786314010620117
2.1673903465270996,0.8936599493026733,1.2737303972244263,0.48488378524780273,0.33333333333333337,1.4040940999984741,0.6323597431182861
2.4206089973449707,0.7529044151306152,1.6677045822143555,0.4577361047267914,0.4666666666666667,1.4208489656448364,0.6044963002204895
2.237272024154663,0.794888973236084,1.442383050918579,0.44108983874320984,0.4666666666666667,0.973814845085144,0.6064288020133972
2.1929945945739746,0.792285144329071,1.4007094502449036,0.4243133068084717,0.43333333333333335,1.3222122192382812,0.5742462873458862
2.2647476196289062,0.8698093295097351,1.3949382901191711,0.41057562828063965,0.5333333333333333,1.6889076232910156,0.544667661190033
1.987343192100525,1.0798921585083008,0.9074510335922241,0.44222790002822876,0.4666666666666667,1.3502628803253174,0.6156817078590393
2.069647789001465,0.7865490913391113,1.2830986976623535,0.42193660140037537,0.4666666666666667,1.2911427021026611,0.5684391260147095
2.0049610137939453,0.8662163615226746,1.1387446522712708,0.45103010535240173,0.5666666666666667,0.9618201851844788,0.600545346736908
2.0755958557128906,0.6099489331245422,1.4656469225883484,0.31535518169403076,0.4666666666666667,1.5063258409500122,0.4359169602394104
1.9891793727874756,0.9538207054138184,1.0353586673736572,0.452279657125473,0.2666666666666667,1.5605913400650024,0.7333287000656128
2.0795505046844482,0.7804734110832214,1.2990770936012268,0.4577575623989105,0.4,1.496932029724121,0.7100064754486084
1.8789384365081787,0.853891134262085,1.0250473022460938,0.539431095123291,0.4666666666666667,1.4220399856567383,0.7885989546775818
1.9856419563293457,0.580879807472229,1.4047621488571167,0.40366774797439575,0.5,1.1576204299926758,0.6063436269760132
2.183673620223999,0.8795695304870605,1.3041040897369385,0.5228352546691895,0.4666666666666667,1.156050443649292,0.7696146965026855
2.3054184913635254,0.8404962420463562,1.4649222493171692,0.48255079984664917,0.5333333333333333,1.388047695159912,0.7165831327438354
2.299410820007324,0.7679880857467651,1.531422734260559,0.4345934987068176,0.5666666666666667,1.6248595714569092,0.6864983439445496
2.1990857124328613,1.0896334648132324,1.109452247619629,0.5881222486495972,0.43333333333333335,1.403065800666809,0.8245004415512085
2.3319034576416016,0.9428399801254272,1.3890634775161743,0.48732638359069824,0.5333333333333333,1.5224432945251465,0.7254020571708679
2.0318856239318848,0.7935454249382019,1.2383401989936829,0.39092200994491577,0.4666666666666667,1.969962239265442,0.6101298332214355
1.879286766052246,0.9355130195617676,0.9437737464904785,0.4379746913909912,0.43333333333333335,1.7520877122879028,0.6360577344894409
1.6616876125335693,0.6927487850189209,0.9689388275146484,0.40934547781944275,0.5333333333333333,1.2736268043518066,0.643796443939209
1.9356216192245483,0.9721059799194336,0.9635156393051147,0.4600154757499695,0.5,1.57610023021698,0.6491793394088745
1.660750389099121,1.126947283744812,0.5338031053543091,0.5570635199546814,0.6333333333333333,1.514814853668213,0.7414687871932983
1.7731497287750244,0.8890318870544434,0.884117841720581,0.506575345993042,0.5,1.7477284669876099,0.6759921312332153
1.8108258247375488,0.839152991771698,0.9716728329658508,0.512046217918396,0.4,1.8615121841430664,0.6800520420074463
1.855168104171753,0.815861701965332,1.039306402206421,0.4288555979728699,0.5,1.4933921098709106,0.6052762269973755
2.07924747467041,1.0700966119766235,1.0091508626937866,0.4879189431667328,0.43333333333333335,1.460203766822815,0.6862534284591675
2.0982179641723633,1.123270034790039,0.9749479293823242,0.49126964807510376,0.4,1.4268333911895752,0.6456651091575623
2.1696324348449707,1.0578168630599976,1.1118155717849731,0.45124751329421997,0.4,1.3184449672698975,0.5893288850784302
2.1170623302459717,1.1102640628814697,1.006798267364502,0.48513922095298767,0.3666666666666667,1.2374428510665894,0.666543185710907
2.077242612838745,0.8875131607055664,1.1897294521331787,0.39406558871269226,0.5,1.451781988143921,0.5419139862060547
2.1187849044799805,1.0426621437072754,1.076122760772705,0.44273635745048523,0.43333333333333335,1.1786227226257324,0.5987863540649414
1.9604222774505615,0.8664905428886414,1.0939317345619202,0.40230393409729004,0.5333333333333333,1.5014331340789795,0.5441210865974426
2.0483789443969727,0.9800256490707397,1.068353295326233,0.4057389199733734,0.4666666666666667,1.4861890077590942,0.5398778915405273
2.000624656677246,1.0946685075759888,0.9059561491012573,0.4740167558193207,0.43333333333333335,1.534546136856079,0.6387806534767151
1.929685354232788,1.0990853309631348,0.8306000232696533,0.4770188331604004,0.4,1.4978337287902832,0.6421645879745483
2.009575605392456,1.0915286540985107,0.9180469512939453,0.4685766100883484,0.5333333333333333,1.1653928756713867,0.6099560260772705
2.006385564804077,0.8372547626495361,1.169130802154541,0.4039193093776703,0.5,1.130916714668274,0.554966926574707
2.0716915130615234,1.0271847248077393,1.0445067882537842,0.4123104512691498,0.5,1.4847089052200317,0.5536593198776245
2.0333573818206787,0.9231259226799011,1.1102314591407776,0.37325820326805115,0.4666666666666667,1.5611127614974976,0.4991454482078552
1.9452130794525146,0.8211475610733032,1.1240655183792114,0.3597753942012787,0.5,1.5108423233032227,0.499763548374176
1.861809492111206,1.1003308296203613,0.7614786624908447,0.44600939750671387,0.5333333333333333,1.7810760736465454,0.6050479412078857
1.8927587270736694,1.0454795360565186,0.8472791910171509,0.4267868399620056,0.4666666666666667,1.2461663484573364,0.5732330083847046
1.8011521100997925,0.9060109853744507,0.8951411247253418,0.4013420045375824,0.43333333333333335,2.1747336387634277,0.5437966585159302
1.7809131145477295,0.9995810389518738,0.7813320755958557,0.43624013662338257,0.5333333333333333,1.8368244171142578,0.5711420774459839
1.8682682514190674,0.9213506579399109,0.9469175934791565,0.43553781509399414,0.43333333333333335,1.7647639513015747,0.5529348254203796
1.992823600769043,0.9168443083763123,1.0759792923927307,0.44669970870018005,0.43333333333333335,1.0390037298202515,0.5927567481994629
1.4603245258331299,0.35524916648864746,1.1050753593444824,0.4926341474056244,0.43333333333333335,1.148726224899292,0.7764996290206909
1.3649389743804932,0.33850499987602234,1.0264339745044708,0.4410068392753601,0.5333333333333333,1.248477816581726,0.7176516056060791
1.2813284397125244,0.39379867911338806,0.8875297605991364,0.46834009885787964,0.5333333333333333,1.5619460344314575,0.7423226237297058
1.3306792974472046,0.6319236755371094,0.6987556219100952,0.6074612736701965,0.5333333333333333,1.4360804557800293,0.8764481544494629
1.1949195861816406,0.7195640802383423,0.47535550594329834,0.5328132510185242,0.5666666666666667,1.80543053150177,0.7881557941436768
1.524104356765747,0.6339846253395081,0.890119731426239,0.4898685812950134,0.4666666666666667,1.3130687475204468,0.8105967044830322
1.7293519973754883,0.7655917406082153,0.963760256767273,0.5121628642082214,0.43333333333333335,1.3874225616455078,0.7370507121086121
1.8564109802246094,0.7893244624137878,1.0670865178108215,0.5232477188110352,0.4,1.5272120237350464,0.7536126971244812
1.8323471546173096,0.873798131942749,0.9585490226745605,0.4622727334499359,0.43333333333333335,1.2675611972808838,0.6821993589401245
1.9010461568832397,0.8661868572235107,1.034859299659729,0.5145382285118103,0.4,1.7177659273147583,0.7422270178794861
1.7738837003707886,0.9561750292778015,0.8177086710929871,0.5353482961654663,0.43333333333333335,1.2504199743270874,0.7251130938529968
1.7159051895141602,1.0057551860809326,0.7101500034332275,0.534879207611084,0.5,1.0152668952941895,0.7451118230819702
1.7410248517990112,0.9533123970031738,0.7877124547958374,0.5166552662849426,0.5333333333333333,1.274892807006836,0.7108392715454102
1.8019256591796875,0.7077692747116089,1.0941563844680786,0.33354830741882324,0.6,1.200980544090271,0.5736562609672546
1.8445374965667725,0.9241542816162109,0.9203832149505615,0.513736367225647,0.43333333333333335,1.2594507932662964,0.705944299697876
1.755364179611206,0.8421338796615601,0.913230299949646,0.43266844749450684,0.43333333333333335,1.236728549003601,0.645003616809845
1.956997275352478,0.884297788143158,1.07269948720932,0.4736679494380951,0.4,1.1711379289627075,0.6655426025390625
1.8818801641464233,0.891899824142456,0.9899803400039673,0.4615843892097473,0.4666666666666667,1.3785591125488281,0.6346467733383179
1.725635290145874,0.88532555103302,0.840309739112854,0.485645592212677,0.43333333333333335,0.8971685767173767,0.6829985976219177
1.560552954673767,0.9716047644615173,0.5889481902122498,0.4543899893760681,0.5,1.4125231504440308,0.6329728364944458
1.5737202167510986,1.0237774848937988,0.5499427318572998,0.5237860679626465,0.5333333333333333,1.5644810199737549,0.6870877146720886
1.807894229888916,0.8639635443687439,0.9439306855201721,0.5757743716239929,0.43333333333333335,1.3363085985183716,0.7375948429107666
1.7699196338653564,0.89482182264328,0.8750978112220764,0.5930448770523071,0.4,1.6078755855560303,0.709881067276001
1.6867573261260986,0.9461961984634399,0.7405611276626587,0.5716888904571533,0.4,1.5395197868347168,0.7300016283988953
1.7634820938110352,0.8815759420394897,0.8819061517715454,0.5461533069610596,0.43333333333333335,1.518764853477478,0.7135477066040039
1.7420454025268555,0.893542468547821,0.8485029339790344,0.5356740951538086,0.4666666666666667,1.7809345722198486,0.7004069089889526
1.6582965850830078,0.8647972941398621,0.7934992909431458,0.5251551270484924,0.4,1.523767352104187,0.6618239879608154
1.6832520961761475,1.034209132194519,0.6490429639816284,0.5182315111160278,0.43333333333333335,1.3196330070495605,0.6762433052062988
1.7901897430419922,0.8387894630432129,0.9514002799987793,0.5547406077384949,0.5333333333333333,1.3745867013931274,0.6988495588302612
1.844948172569275,0.7991180419921875,1.0458301305770874,0.4942883253097534,0.43333333333333335,1.4047269821166992,0.6178983449935913
1.8395875692367554,0.8053619265556335,1.0342256426811218,0.4830094277858734,0.4666666666666667,1.0605897903442383,0.595429539680481
1.8074325323104858,0.8522354364395142,0.9551970958709717,0.520740270614624,0.3666666666666667,1.4464861154556274,0.6386991739273071
1.8719978332519531,0.9573343992233276,0.9146634340286255,0.4660279154777527,0.43333333333333335,1.467393159866333,0.6058297157287598
1.8010700941085815,0.9795181751251221,0.8215519189834595,0.4568881392478943,0.30000000000000004,1.6157240867614746,0.5877732038497925
1.8252390623092651,0.8127864599227905,1.0124526023864746,0.4502088725566864,0.5666666666666667,1.6151353120803833,0.5617619752883911
2.0005722045898438,0.842362105846405,1.1582100987434387,0.40534698963165283,0.3666666666666667,1.831563115119934,0.5425853729248047
1.9551119804382324,0.9582047462463379,0.9969072341918945,0.4659733474254608,0.43333333333333335,1.422458291053772,0.5982307195663452
1.9681169986724854,1.0347117185592651,0.9334052801132202,0.42332372069358826,0.43333333333333335,1.4467582702636719,0.5570904612541199
1.977699637413025,1.0154712200164795,0.9622284173965454,0.42619192600250244,0.4666666666666667,1.6644814014434814,0.5561836957931519
2.003840208053589,0.9711841344833374,1.0326560735702515,0.4448404908180237,0.4666666666666667,1.3306849002838135,0.5874559879302979
2.0241689682006836,0.994421660900116,1.0297473073005676,0.45900270342826843,0.33333333333333337,1.927547574043274,0.5874146819114685
2.077029228210449,0.9478010535240173,1.1292281746864319,0.4821245074272156,0.4666666666666667,1.7703351974487305,0.6079441905021667
1.9300079345703125,1.0204216241836548,0.9095863103866577,0.5096750855445862,0.43333333333333335,1.6340785026550293,0.6117686629295349
1.9982495307922363,1.0495492219924927,0.9487003087997437,0.45067471265792847,0.3666666666666667,1.4688218832015991,0.5893430709838867
2.0091538429260254,1.1102352142333984,0.898918628692627,0.4748116433620453,0.5,1.3458082675933838,0.6208150386810303
2.0133609771728516,1.1309466361999512,0.8824143409729004,0.4753020405769348,0.33333333333333337,1.6675039529800415,0.6039169430732727
2.057368755340576,1.0514094829559326,1.0059592723846436,0.4758704900741577,0.33333333333333337,1.60301673412323,0.6235836744308472
2.2082815170288086,1.131024956703186,1.0772565603256226,0.4477071762084961,0.30000000000000004,1.2659425735473633,0.5840606093406677
2.094576358795166,1.0684094429016113,1.0261669158935547,0.41561031341552734,0.33333333333333337,1.7641552686691284,0.540304958820343
2.071756362915039,1.0596628189086914,1.0120935440063477,0.42092299461364746,0.43333333333333335,1.9645793437957764,0.5657264590263367
1.9186958074569702,1.048456072807312,0.8702397346496582,0.41415461897850037,0.43333333333333335,1.7589726448059082,0.5647547245025635
2.10033917427063,1.010866641998291,1.0894725322723389,0.4060208201408386,0.5,1.7177311182022095,0.5508992671966553
2.1066277027130127,0.9918755292892456,1.114752173423767,0.39875102043151855,0.33333333333333337,1.6233723163604736,0.5317655801773071
2.05373477935791,1.0323705673217773,1.0213642120361328,0.4175536632537842,0.19999999999999996,1.618099570274353,0.5480748414993286
2.0822367668151855,1.0023483037948608,1.0798884630203247,0.41424116492271423,0.4,1.805038571357727,0.5563198328018188
2.022050142288208,1.0266189575195312,0.9954311847686768,0.41682276129722595,0.33333333333333337,1.6054600477218628,0.5497467517852783
2.156682014465332,0.9908740520477295,1.1658079624176025,0.4177858829498291,0.3666666666666667,1.9454524517059326,0.5746327042579651
2.0793616771698,0.9923768043518066,1.0869848728179932,0.4188665747642517,0.30000000000000004,1.4989081621170044,0.5652649998664856
2.0483717918395996,0.975520133972168,1.0728516578674316,0.42338690161705017,0.33333333333333337,1.7169642448425293,0.5736681222915649
1.9701471328735352,0.9880620837211609,0.9820850491523743,0.4368019998073578,0.4,1.8531060218811035,0.5841457843780518
1.8910150527954102,1.0738824605941772,0.8171325922012329,0.4922022223472595,0.4666666666666667,1.8115251064300537,0.6367875933647156
1.9949498176574707,1.0375334024429321,0.9574164152145386,0.48450979590415955,0.43333333333333335,1.7632176876068115,0.6318684816360474
1.8760833740234375,1.0679442882537842,0.8081390857696533,0.5029724836349487,0.4666666666666667,1.3710469007492065,0.6129167675971985
2.0283865928649902,0.9483838081359863,1.080002784729004,0.4642617106437683,0.4,1.6317468881607056,0.6044062972068787
1.9983962774276733,0.9610743522644043,1.037321925163269,0.47245901823043823,0.4666666666666667,1.5646580457687378,0.6132144331932068
2.002631902694702,0.9610466957092285,1.0415852069854736,0.4487631916999817,0.4,1.685085415840149,0.5830957293510437
2.0026180744171143,0.9955830574035645,1.0070350170135498,0.46469050645828247,0.43333333333333335,1.492375373840332,0.5947698354721069
1.9012868404388428,1.027644157409668,0.8736426830291748,0.48659858107566833,0.5,1.3305912017822266,0.6473899483680725
1.9740207195281982,0.9919173121452332,0.9821034073829651,0.424965500831604,0.43333333333333335,1.5181077718734741,0.5670651793479919
2.0052642822265625,0.9964146018028259,1.0088496804237366,0.4362022280693054,0.4666666666666667,1.4520436525344849,0.6007177233695984
2.0548205375671387,1.0001180171966553,1.0547025203704834,0.42618894577026367,0.5666666666666667,1.5616532564163208,0.5890759229660034
2.1597633361816406,0.9358326196670532,1.2239307165145874,0.39161619544029236,0.5,1.4493728876113892,0.5600220561027527
2.1860804557800293,0.9609192609786987,1.2251611948013306,0.4075010418891907,0.43333333333333335,1.9798799753189087,0.5646548271179199
2.2128562927246094,1.0165600776672363,1.196296215057373,0.4382667541503906,0.5,2.124443292617798,0.6180799007415771
1.1007184982299805,0.29171061515808105,0.8090078830718994,0.36786770820617676,0.4666666666666667,1.357028603553772,0.5493625998497009
1.5210164785385132,0.23450347781181335,1.2865130007266998,0.4062517285346985,0.43333333333333335,1.2941629886627197,0.5701091289520264
1.5534946918487549,0.2623513638973236,1.2911433279514313,0.20313894748687744,0.4666666666666667,1.6645996570587158,0.3632676601409912
1.6460202932357788,0.29926222562789917,1.3467580676078796,0.39864176511764526,0.5,1.5643624067306519,0.53437340259552
1.4396599531173706,0.4179303050041199,1.0217296481132507,0.5090264081954956,0.3666666666666667,1.3400477170944214,0.6744334101676941
1.2485406398773193,0.48040804266929626,0.7681325972080231,0.36482828855514526,0.43333333333333335,1.6039718389511108,0.5632847547531128
1.5550031661987305,0.3694725036621094,1.185530662536621,0.34343868494033813,0.5,1.4159069061279297,0.48552149534225464
1.2325716018676758,0.44178926944732666,0.7907823324203491,0.35171061754226685,0.5333333333333333,1.554908275604248,0.4810999035835266
1.5237983465194702,0.27809011936187744,1.2457082271575928,0.2605454921722412,0.43333333333333335,1.772051215171814,0.4663427770137787
1.5680952072143555,0.34245166182518005,1.2256435453891754,0.40276575088500977,0.6,1.5295708179473877,0.6102539300918579
1.4332666397094727,0.3926510214805603,1.0406156182289124,0.32499104738235474,0.4666666666666667,1.8216547966003418,0.601986289024353
1.6350317001342773,0.25900158286094666,1.3760301172733307,0.3094210624694824,0.3666666666666667,1.7787857055664062,0.5553884506225586
1.5586268901824951,0.47472405433654785,1.0839028358459473,0.38619956374168396,0.4666666666666667,1.2883663177490234,0.6098204851150513
1.6961441040039062,0.38493889570236206,1.3112052083015442,0.3441823422908783,0.33333333333333337,1.390157699584961,0.5797366499900818
1.887394666671753,0.35310667753219604,1.5342879891395569,0.37316784262657166,0.4666666666666667,1.3741238117218018,0.5587044358253479
1.7760868072509766,0.477283239364624,1.2988035678863525,0.39342832565307617,0.4666666666666667,1.1763079166412354,0.5732496380805969
1.6480052471160889,0.5931183099746704,1.0548869371414185,0.3973366618156433,0.5,1.33174729347229,0.6016126871109009
1.7145047187805176,0.6334418058395386,1.081062912940979,0.3915203809738159,0.4,1.569828748703003,0.6382455825805664
1.7601144313812256,0.4917474687099457,1.26836696267128,0.37316232919692993,0.4666666666666667,1.4183484315872192,0.5973494052886963
1.853057622909546,0.4923299252986908,1.360727697610855,0.36661672592163086,0.5333333333333333,1.5820125341415405,0.5655929446220398
1.846433401107788,0.45994746685028076,1.3864859342575073,0.3182835876941681,0.2666666666666667,1.457072377204895,0.48320823907852173
1.5788774490356445,0.6783144474029541,0.9005630016326904,0.3941877782344818,0.4,1.487878680229187,0.6237920522689819
1.9566407203674316,0.630120038986206,1.3265206813812256,0.41250914335250854,0.4666666666666667,1.1752821207046509,0.5939479470252991
1.7430514097213745,0.72374027967453,1.0193111300468445,0.39825162291526794,0.33333333333333337,1.5465998649597168,0.6023054122924805
1.9812610149383545,0.6879533529281616,1.2933076620101929,0.4974204897880554,0.4,1.5709683895111084,0.69222092628479
2.015427589416504,0.673909068107605,1.341518521308899,0.4740276336669922,0.43333333333333335,1.127478003501892,0.6830325126647949
1.8509433269500732,0.6381651163101196,1.2127782106399536,0.4135587215423584,0.4,1.251273274421692,0.5936092138290405
1.91439950466156,0.5535294413566589,1.3608700633049011,0.35422730445861816,0.4666666666666667,1.6087563037872314,0.527900218963623
1.6719473600387573,0.7207188606262207,0.9512284994125366,0.5329780578613281,0.5333333333333333,1.625681757926941,0.7226774096488953
1.6397252082824707,0.6693541407585144,0.9703710675239563,0.4200969636440277,0.43333333333333335,1.5281872749328613,0.6198471784591675
1.6179437637329102,0.6918336749076843,0.9261100888252258,0.484218955039978,0.5333333333333333,1.5795873403549194,0.6938014030456543
1.4651079177856445,0.7356805801391602,0.7294273376464844,0.5705602765083313,0.5,1.6014862060546875,0.6920135021209717
1.5820274353027344,0.7071349620819092,0.8748924732208252,0.527972936630249,0.5333333333333333,2.21286678314209,0.7149795293807983
1.7063969373703003,0.6831466555595398,1.0232502818107605,0.5435035824775696,0.5333333333333333,1.7680894136428833,0.6807457804679871
1.450331687927246,0.7364135980606079,0.7139180898666382,0.5637673735618591,0.5666666666666667,1.7673410177230835,0.7215260863304138
1.786509394645691,0.879760205745697,0.9067491888999939,0.5987899303436279,0.4,2.081716537475586,0.7786955237388611
1.8124489784240723,0.8507018089294434,0.9617471694946289,0.5704090595245361,0.5333333333333333,2.0244228839874268,0.7679332494735718
1.651991844177246,1.0403854846954346,0.6116063594818115,0.6422531604766846,0.4666666666666667,1.9602723121643066,0.819500207901001
1.819841742515564,0.9987283945083618,0.8211133480072021,0.6145075559616089,0.4,1.9474091529846191,0.7849261164665222
1.8273615837097168,0.9195317625999451,0.9078298211097717,0.5474469661712646,0.5666666666666667,1.6670968532562256,0.7159602046012878
1.6007778644561768,0.7682639956474304,0.8325138688087463,0.46497997641563416,0.6,1.944657564163208,0.5901663303375244
1.8108491897583008,0.91392982006073,0.8969193696975708,0.5175052285194397,0.5,1.750638484954834,0.6752995252609253
1.95674467086792,0.9438378214836121,1.0129068493843079,0.49884599447250366,0.5,1.5400726795196533,0.6201125383377075
1.9348472356796265,1.0325101613998413,0.9023370742797852,0.5942676067352295,0.3666666666666667,1.8913570642471313,0.7113087177276611
2.0229430198669434,1.109743356704712,0.9131996631622314,0.5767049789428711,0.4666666666666667,1.3889460563659668,0.7846947908401489
2.0658373832702637,1.023568034172058,1.0422693490982056,0.5302995443344116,0.43333333333333335,1.7603596448898315,0.7538440227508545
1.9979394674301147,1.2311336994171143,0.7668057680130005,0.6426825523376465,0.4,2.0986642837524414,0.7901512980461121
2.1027040481567383,1.0572435855865479,1.0454604625701904,0.5433495044708252,0.4666666666666667,1.851253867149353,0.7524557113647461
1.8845432996749878,1.1969256401062012,0.6876176595687866,0.6560424566268921,0.4,1.5947264432907104,0.799148678779602
1.9085862636566162,1.21527099609375,0.6933152675628662,0.6978315711021423,0.4666666666666667,1.4073916673660278,0.8557224273681641
1.9079360961914062,1.1309213638305664,0.7770147323608398,0.6445916891098022,0.4,1.4567524194717407,0.8237897157669067
1.9504897594451904,1.1867519617080688,0.7637377977371216,0.6703724265098572,0.43333333333333335,1.769911527633667,0.8419289588928223
1.962970495223999,1.1224744319915771,0.8404960632324219,0.5951747894287109,0.5333333333333333,1.2950148582458496,0.7802185416221619
2.0418169498443604,1.147322177886963,0.8944947719573975,0.6393583416938782,0.43333333333333335,1.986435890197754,0.81746906042099
2.324672222137451,1.1146835088729858,1.2099887132644653,0.5647698640823364,0.43333333333333335,1.6508398056030273,0.7578873634338379
2.2208762168884277,1.341556429862976,0.8793197870254517,0.6574199199676514,0.5,1.6847156286239624,0.8296544551849365
2.2508316040039062,1.4115327596664429,0.8392988443374634,0.6955956816673279,0.2666666666666667,1.8053855895996094,0.8691020011901855
2.2920095920562744,1.208740234375,1.0832693576812744,0.5890219211578369,0.4666666666666667,1.665870189666748,0.7773990631103516
2.244696855545044,1.320116400718689,0.924580454826355,0.6248366832733154,0.4666666666666667,1.7622109651565552,0.8206443786621094
2.200568199157715,1.404344081878662,0.7962241172790527,0.6887750029563904,0.43333333333333335,1.4621614217758179,0.8514668345451355
2.287363052368164,1.323338508605957,0.964024543762207,0.6529894471168518,0.3666666666666667,1.5532878637313843,0.8246374130249023
2.183009624481201,1.2888672351837158,0.8941423892974854,0.636210560798645,0.5,1.144667148590088,0.8089873194694519
2.2268714904785156,1.2654727697372437,0.961398720741272,0.6223444938659668,0.5,1.4700064659118652,0.8060404062271118
2.12460994720459,1.330822467803955,0.7937874794006348,0.6517045497894287,0.4666666666666667,1.612634301185608,0.8129357099533081
2.1320176124572754,1.3495702743530273,0.782447338104248,0.660535454750061,0.5666666666666667,1.545520544052124,0.8359426856040955
2.248936176300049,1.2729032039642334,0.9760329723358154,0.6086141467094421,0.4666666666666667,1.6335138082504272,0.7903205752372742
2.141633987426758,1.2992935180664062,0.8423404693603516,0.6131794452667236,0.4,1.7145808935165405,0.7885665893554688
2.221646785736084,1.2337734699249268,0.9878733158111572,0.5802085399627686,0.5,1.471682071685791,0.7506893873214722
2.320467710494995,1.1934635639190674,1.1270041465759277,0.5477283000946045,0.4666666666666667,1.4847564697265625,0.7515360116958618
2.2798399925231934,1.2051351070404053,1.074704885482788,0.5515389442443848,0.5,1.491633653640747,0.7024726867675781
2.3275651931762695,1.1907131671905518,1.1368520259857178,0.5437659025192261,0.4,1.6878546476364136,0.693656325340271
2.3298792839050293,1.1876176595687866,1.1422616243362427,0.5344233512878418,0.5,1.6860007047653198,0.6715801954269409
1.2888710498809814,0.3523610532283783,0.9365099966526031,0.4070358872413635,0.43333333333333335,1.7080612182617188,0.6236235499382019
1.459194540977478,0.329769492149353,1.129425048828125,0.43638429045677185,0.4,0.9242014288902283,0.5474799871444702
1.559699296951294,0.35272416472435,1.206975132226944,0.4059658944606781,0.43333333333333335,0.6995459198951721,0.5277637839317322
1.9363954067230225,0.3371758460998535,1.599219560623169,0.4353359639644623,0.3666666666666667,1.0296345949172974,0.5188491940498352
1.925445556640625,0.35038623213768005,1.575059324502945,0.39908796548843384,0.5666666666666667,1.0176326036453247,0.49001187086105347
1.6546084880828857,0.487362802028656,1.1672456860542297,0.45000991225242615,0.5,1.4154022932052612,0.5842882394790649
1.8233556747436523,0.4988773763179779,1.3244782984256744,0.4884827136993408,0.5333333333333333,1.1830406188964844,0.6234725117683411
1.6636114120483398,0.511372983455658,1.1522384285926819,0.3746328353881836,0.43333333333333335,1.722940444946289,0.5473499894142151
1.7953591346740723,0.4642638564109802,1.331095278263092,0.37409114837646484,0.4,1.3333107233047485,0.5368639230728149
1.5984749794006348,0.5062570571899414,1.0922179222106934,0.35308465361595154,0.4,1.4768941402435303,0.5487825274467468
1.7543309926986694,0.45927995443344116,1.2950510382652283,0.2916228771209717,0.43333333333333335,1.717016339302063,0.4525597095489502
1.906517744064331,0.4271768033504486,1.4793409407138824,0.2916141152381897,0.4,1.5651379823684692,0.439410924911499
1.8186769485473633,0.5815831422805786,1.2370938062667847,0.41440829634666443,0.43333333333333335,1.596976399421692,0.6344169974327087
1.664529800415039,0.6088382005691528,1.0556915998458862,0.4044046401977539,0.5333333333333333,0.9069093465805054,0.6324961185455322
1.683456301689148,0.5972602367401123,1.0861960649490356,0.4006217420101166,0.4666666666666667,1.6725232601165771,0.5865684747695923
1.6402857303619385,0.4095560908317566,1.2307296395301819,0.4366611838340759,0.5,1.6062346696853638,0.5633339881896973
1.5159809589385986,0.7314216494560242,0.7845593094825745,0.5047659277915955,0.5666666666666667,1.9563066959381104,0.7181476950645447
1.6883459091186523,0.5165665745735168,1.1717793345451355,0.4702371060848236,0.4666666666666667,1.8594566583633423,0.591049075126648
1.6540846824645996,0.6745452284812927,0.9795394539833069,0.4433707892894745,0.5,1.4224830865859985,0.5957409739494324
1.6658763885498047,0.6738871335983276,0.991989254951477,0.43533384799957275,0.6333333333333333,1.278794288635254,0.5618457198143005
1.708322286605835,0.5625919103622437,1.1457303762435913,0.4064168334007263,0.4666666666666667,1.418357014656067,0.49999070167541504
1.8267285823822021,0.8353320956230164,0.9913964867591858,0.42987561225891113,0.5666666666666667,1.542495846748352,0.5390337705612183
1.9649189710617065,0.8001992702484131,1.1647197008132935,0.405819833278656,0.6333333333333333,1.486098289489746,0.5945137739181519
1.9791228771209717,0.9481492042541504,1.0309736728668213,0.5221270322799683,0.6666666666666667,1.5062270164489746,0.6882624626159668
2.043682098388672,0.7017067670822144,1.3419753313064575,0.3871391713619232,0.4,1.340385913848877,0.5833603739738464
1.8797410726547241,1.005802869796753,0.8739382028579712,0.4897992014884949,0.6,1.5638666152954102,0.6662437319755554
1.900407075881958,0.94049072265625,0.959916353225708,0.44708704948425293,0.5,1.6350380182266235,0.6367318630218506
2.1096463203430176,0.7466146349906921,1.3630316853523254,0.3694764971733093,0.4666666666666667,2.053154706954956,0.6002618074417114
2.120565891265869,0.9802322387695312,1.140333652496338,0.4439108967781067,0.5333333333333333,1.4811071157455444,0.6628799438476562
1.972710371017456,1.000709891319275,0.9720004796981812,0.45438289642333984,0.5666666666666667,1.7605596780776978,0.6639367938041687
2.0863237380981445,1.0008494853973389,1.0854742527008057,0.4424763321876526,0.4666666666666667,1.5572541952133179,0.6241865158081055
1.9771393537521362,0.9488644003868103,1.028274953365326,0.41860267519950867,0.5666666666666667,1.304846167564392,0.5717157125473022
1.9843122959136963,1.0035470724105835,0.9807652235031128,0.4376363456249237,0.5333333333333333,1.6091690063476562,0.5844526290893555
2.0042614936828613,0.9455945491790771,1.0586669445037842,0.43035683035850525,0.4666666666666667,1.501280665397644,0.5661482810974121
1.995405912399292,1.0025839805603027,0.9928219318389893,0.44018861651420593,0.5,1.3739182949066162,0.5740519762039185
2.122493267059326,0.8612908124923706,1.2612024545669556,0.3699340522289276,0.5333333333333333,1.6432347297668457,0.5012351274490356
2.0383968353271484,0.9374703168869019,1.1009265184402466,0.4106079936027527,0.4666666666666667,1.6783188581466675,0.5582059621810913
1.9088554382324219,0.8998130559921265,1.0090423822402954,0.37238264083862305,0.6,1.4214725494384766,0.5366723537445068
2.0254411697387695,0.9723483920097351,1.0530927777290344,0.3959922790527344,0.6,1.5440566539764404,0.5506285429000854
2.044764280319214,0.9560548067092896,1.0887094736099243,0.38095375895500183,0.5,1.0787367820739746,0.5169453620910645
1.922398328781128,0.9039609432220459,1.018437385559082,0.35203611850738525,0.5,1.2330974340438843,0.5168679356575012
2.0149765014648438,0.9215216040611267,1.093454897403717,0.384042352437973,0.43333333333333335,1.44537353515625,0.5263523459434509
2.0635476112365723,0.9357278347015381,1.1278197765350342,0.37446129322052,0.5666666666666667,1.4611835479736328,0.515212893486023
1.912747859954834,1.085656762123108,0.8270910978317261,0.4194653034210205,0.5666666666666667,1.427414894104004,0.549854040145874
2.0737967491149902,0.9575775861740112,1.116219162940979,0.36662042140960693,0.6,1.6444005966186523,0.49634799361228943
1.9958457946777344,0.9958641529083252,0.9999816417694092,0.39655256271362305,0.5666666666666667,1.691078543663025,0.5188276767730713
2.021883010864258,0.9013592004776001,1.1205238103866577,0.37323564291000366,0.5,1.5006585121154785,0.5028439164161682
1.8782424926757812,0.9954922199249268,0.8827502727508545,0.3953922986984253,0.5666666666666667,1.3396483659744263,0.5083763599395752
2.049302101135254,0.8483715057373047,1.2009305953979492,0.3365296721458435,0.5333333333333333,1.7151919603347778,0.4456665515899658
1.977442741394043,0.9419783353805542,1.0354644060134888,0.36852848529815674,0.4666666666666667,1.8019883632659912,0.4886435270309448
2.0114083290100098,0.9251577854156494,1.0862505435943604,0.35365042090415955,0.5666666666666667,1.265256643295288,0.47555550932884216
1.991445541381836,0.8838090896606445,1.1076364517211914,0.3497259020805359,0.43333333333333335,1.5003178119659424,0.46128663420677185
2.020500659942627,0.8566598296165466,1.1638408303260803,0.3242555558681488,0.5333333333333333,1.1941914558410645,0.41874250769615173
1.9981000423431396,0.8987979888916016,1.099302053451538,0.36024779081344604,0.5333333333333333,1.59269380569458,0.4728374481201172
1.975874662399292,0.8560776114463806,1.1197970509529114,0.35653233528137207,0.5333333333333333,1.5627405643463135,0.4680653214454651
1.922988772392273,0.8441200256347656,1.0788687467575073,0.3350849151611328,0.5666666666666667,1.7690123319625854,0.4402708411216736
1.8326752185821533,0.9146887063980103,0.9179865121841431,0.38012954592704773,0.5,1.5407938957214355,0.4923047721385956
1.9121160507202148,0.8706542253494263,1.0414618253707886,0.37520134449005127,0.5333333333333333,1.5767637491226196,0.48824167251586914
1.909933090209961,0.85256028175354,1.057372808456421,0.37416037917137146,0.4,1.2642556428909302,0.49228590726852417
1.9309606552124023,0.9170928001403809,1.0138678550720215,0.38059085607528687,0.5666666666666667,1.8291369676589966,0.4925827383995056
1.8660143613815308,0.8919728994369507,0.9740414619445801,0.4032479524612427,0.5333333333333333,1.85482919216156,0.5100730657577515
1.9085078239440918,0.8572372794151306,1.0512705445289612,0.3760263919830322,0.5333333333333333,1.1264524459838867,0.4995313584804535
2.024397373199463,0.8525469303131104,1.1718504428863525,0.36041003465652466,0.4,1.352301001548767,0.4826902151107788
1.874245047569275,0.6675910353660583,1.2066540122032166,0.2917073667049408,0.4666666666666667,1.0532420873641968,0.40752992033958435
1.9396922588348389,0.7199629545211792,1.2197293043136597,0.37631890177726746,0.4666666666666667,1.9184402227401733,0.4925164580345154
1.9349489212036133,0.8525735139846802,1.082375407218933,0.3521503210067749,0.5333333333333333,1.8371938467025757,0.4786570072174072
1.974252700805664,0.9657706022262573,1.0084820985794067,0.3964722156524658,0.5333333333333333,1.8147975206375122,0.5351842641830444
1.8839410543441772,0.8042330145835876,1.0797080397605896,0.40558987855911255,0.5,1.4525717496871948,0.53453528881073
2.016653060913086,0.8680660724639893,1.1485869884490967,0.35238370299339294,0.4,1.2777575254440308,0.47183486819267273
1.9666765928268433,0.9105496406555176,1.0561269521713257,0.38769805431365967,0.5333333333333333,1.6632311344146729,0.5086475610733032
1.890457034111023,0.9602707624435425,0.9301862716674805,0.3725457191467285,0.5666666666666667,1.7187765836715698,0.5085693597793579
1.8232029676437378,0.8830865621566772,0.9401164054870605,0.41639813780784607,0.5,1.5673471689224243,0.569087564945221
1.8998459577560425,0.7968141436576843,1.1030318140983582,0.39045628905296326,0.3666666666666667,1.668611764907837,0.5293586254119873
2.0699234008789062,0.7276851534843445,1.3422382473945618,0.3228379487991333,0.4666666666666667,1.1781916618347168,0.4578797519207001
1.9031575918197632,0.9678750038146973,0.9352825880050659,0.3916803300380707,0.43333333333333335,1.7668333053588867,0.5289456844329834
2.045051097869873,0.8682349920272827,1.1768161058425903,0.35685527324676514,0.43333333333333335,1.829204797744751,0.5005474090576172
1.8964354991912842,0.8008310794830322,1.095604419708252,0.318778932094574,0.5666666666666667,1.8972899913787842,0.4734947681427002
2.0215506553649902,0.8625332713127136,1.1590173840522766,0.3523830771446228,0.5666666666666667,1.7315888404846191,0.5075785517692566
1.8379559516906738,0.8283178210258484,1.0096381306648254,0.36036381125450134,0.5333333333333333,1.1961838006973267,0.5069770812988281
2.0485963821411133,0.7724627256393433,1.27613365650177,0.31629666686058044,0.4666666666666667,1.9078072309494019,0.48666366934776306
1.8801625967025757,0.9508573412895203,0.9293052554130554,0.40604376792907715,0.43333333333333335,1.8101449012756348,0.5508888959884644
2.009629249572754,1.0347269773483276,0.9749022722244263,0.40239056944847107,0.43333333333333335,1.2728198766708374,0.5484747886657715
2.0539517402648926,0.9266178607940674,1.1273338794708252,0.3631729483604431,0.4666666666666667,1.7227519750595093,0.5068498849868774
2.053943634033203,0.801742434501648,1.2522011995315552,0.37436437606811523,0.5,1.7765636444091797,0.5275007486343384
1.997441291809082,0.8909861445426941,1.106455147266388,0.3906962275505066,0.5333333333333333,1.5300832986831665,0.5618772506713867
2.039382219314575,1.070603609085083,0.9687786102294922,0.4065384864807129,0.5333333333333333,1.2892382144927979,0.5408585071563721
1.934065818786621,0.9451146125793457,0.9889512062072754,0.3757355213165283,0.4666666666666667,1.8078908920288086,0.5313695073127747
1.8625363111495972,1.1299372911453247,0.7325990200042725,0.4384492337703705,0.5,1.5191078186035156,0.5865392684936523
1.9738434553146362,1.155318260192871,0.8185251951217651,0.4723150432109833,0.5,1.066826581954956,0.615003228187561
1.7399930953979492,0.3067814111709595,1.4332116842269897,0.36348652839660645,0.6333333333333333,1.5790518522262573,0.6340331435203552
1.765547752380371,0.28009772300720215,1.485450029373169,0.32608529925346375,0.43333333333333335,1.4412916898727417,0.593940258026123
1.852355718612671,0.2965584099292755,1.5557973086833954,0.3077898621559143,0.5,1.0731645822525024,0.5560828447341919
1.4798063039779663,0.49661684036254883,0.9831894636154175,0.43093985319137573,0.5,0.9139577746391296,0.7334021329879761
1.4886621236801147,0.601539134979248,0.8871229887008667,0.46767884492874146,0.4,0.9451489448547363,0.7145171165466309
1.4600083827972412,0.5217086672782898,0.9382997155189514,0.4101998209953308,0.3666666666666667,1.6142644882202148,0.6923511028289795
1.5257794857025146,0.44440388679504395,1.0813755989074707,0.3665771186351776,0.4,1.859756350517273,0.5282310247421265
1.5958102941513062,0.3318602740764618,1.2639500200748444,0.3553716540336609,0.43333333333333335,1.5720409154891968,0.5108129382133484
1.5301239490509033,0.5170812606811523,1.013042688369751,0.3408486843109131,0.4666666666666667,1.6301441192626953,0.4637240767478943
1.6719624996185303,0.47576722502708435,1.196195274591446,0.37066444754600525,0.43333333333333335,1.3777422904968262,0.5155767202377319
2.0156962871551514,0.5005244612693787,1.5151718258857727,0.40247035026550293,0.43333333333333335,1.561013102531433,0.5265368223190308
2.1481802463531494,0.4498276710510254,1.698352575302124,0.40974950790405273,0.33333333333333337,2.0247128009796143,0.514286458492279
2.0094778537750244,0.5752704739570618,1.4342073798179626,0.3901307284832001,0.5,1.685986876487732,0.5510542392730713
2.16591739654541,0.7635699510574341,1.402347445487976,0.4632485806941986,0.3666666666666667,1.580858588218689,0.659358561038971
1.932364821434021,0.7969971895217896,1.1353676319122314,0.4832656979560852,0.43333333333333335,1.5605571269989014,0.7103073000907898
1.983449935913086,0.8609633445739746,1.1224865913391113,0.4651835560798645,0.5,1.197117805480957,0.677024245262146
2.1383745670318604,0.7133676409721375,1.425006926059723,0.40585941076278687,0.33333333333333337,1.363196611404419,0.6481712460517883
1.920953631401062,0.8785529136657715,1.0424007177352905,0.45334070920944214,0.43333333333333335,1.5674625635147095,0.6608701944351196
2.242272138595581,0.686532199382782,1.555739939212799,0.41152483224868774,0.4666666666666667,1.5050398111343384,0.5963791608810425
2.1526384353637695,0.7781603336334229,1.3744781017303467,0.4602566659450531,0.5666666666666667,1.0684659481048584,0.643339991569519
2.1467835903167725,0.8272595405578613,1.3195240497589111,0.4162396788597107,0.5,1.4332371950149536,0.5774924755096436
2.0922036170959473,0.5969576835632324,1.4952459335327148,0.3145770728588104,0.5333333333333333,1.2718260288238525,0.4208959937095642
1.7164349555969238,1.1036579608917236,0.6127769947052002,0.5648291110992432,0.5666666666666667,1.3807926177978516,0.6952874064445496
1.9172390699386597,0.6911002397537231,1.2261388301849365,0.36133408546447754,0.5333333333333333,1.5083482265472412,0.44842982292175293
2.0771071910858154,0.7754179239273071,1.3016892671585083,0.4264708459377289,0.5333333333333333,1.7685399055480957,0.5847607851028442
2.2013556957244873,0.6241992712020874,1.5771564245224,0.3384947180747986,0.4666666666666667,1.450010895729065,0.4813964366912842
1.9895761013031006,0.915409505367279,1.0741665959358215,0.5081781148910522,0.6333333333333333,1.491942048072815,0.6939642429351807
2.08050537109375,0.8017098307609558,1.2787955403327942,0.43353456258773804,0.5666666666666667,1.7653310298919678,0.6564090251922607
1.8890185356140137,0.8947887420654297,0.994229793548584,0.4120006561279297,0.6666666666666667,1.2692164182662964,0.6064362525939941
1.9029805660247803,0.4708307385444641,1.4321498274803162,0.21130701899528503,0.3666666666666667,1.3187313079833984,0.36830729246139526
1.8338289260864258,0.5974661111831665,1.2363628149032593,0.25285613536834717,0.6333333333333333,1.3211934566497803,0.40398260951042175
1.886000394821167,0.8020974397659302,1.0839029550552368,0.3207664489746094,0.43333333333333335,1.679277777671814,0.5166007280349731
1.8760745525360107,0.7901473045349121,1.0859272480010986,0.3542357385158539,0.43333333333333335,1.6190452575683594,0.561535120010376
1.9812816381454468,0.6500837206840515,1.3311979174613953,0.30178120732307434,0.4666666666666667,1.770793080329895,0.48035407066345215
1.9407148361206055,0.6534589529037476,1.287255883216858,0.2878996729850769,0.5333333333333333,1.466583251953125,0.4568907916545868
1.938692331314087,0.641192615032196,1.2974997162818909,0.24283763766288757,0.4666666666666667,1.3736811876296997,0.37520545721054077
1.8007501363754272,0.7639626264572144,1.036787509918213,0.3123597502708435,0.5333333333333333,1.678826093673706,0.46035832166671753
1.937686800956726,0.562722384929657,1.374964416027069,0.21617215871810913,0.5,1.3431452512741089,0.3147897720336914
1.7073478698730469,0.6797177195549011,1.0276301503181458,0.2671605348587036,0.6333333333333333,1.6365008354187012,0.3983129858970642
1.8576371669769287,0.570551335811615,1.2870858311653137,0.22302278876304626,0.4666666666666667,1.862026572227478,0.3444664478302002
1.7718772888183594,0.7445857524871826,1.0272915363311768,0.30892860889434814,0.5666666666666667,1.4172512292861938,0.43368256092071533
1.701306700706482,0.8959590196609497,0.8053476810455322,0.3836706578731537,0.5,1.9458973407745361,0.5655348300933838
1.4952353239059448,0.9499092102050781,0.5453261137008667,0.43215203285217285,0.5,1.736979603767395,0.5994636416435242
1.7163326740264893,0.9221160411834717,0.7942166328430176,0.47224363684654236,0.5333333333333333,1.4632326364517212,0.5801314115524292
1.6983221769332886,0.741351842880249,0.9569703340530396,0.35044950246810913,0.6,1.9514083862304688,0.5039020776748657
1.7673330307006836,0.7892574071884155,0.9780756235122681,0.446835458278656,0.5666666666666667,1.8780931234359741,0.5861921906471252
1.4137217998504639,0.9285106658935547,0.4852111339569092,0.5089479684829712,0.5333333333333333,1.681688666343689,0.7125973701477051
1.6179461479187012,0.8746005296707153,0.7433456182479858,0.4819281995296478,0.5333333333333333,1.493148684501648,0.6072885394096375
1.7480146884918213,0.7784101366996765,0.9696045517921448,0.41664838790893555,0.4,1.4528799057006836,0.6020749807357788
1.7786450386047363,0.7882324457168579,0.9904125928878784,0.4424537420272827,0.43333333333333335,1.8198601007461548,0.6312068700790405
1.5711939334869385,0.9262162446975708,0.6449776887893677,0.5488225221633911,0.33333333333333337,2.2067792415618896,0.7168015241622925
1.7508726119995117,0.7762422561645508,0.9746303558349609,0.43032869696617126,0.3666666666666667,1.9547011852264404,0.5625774264335632
1.911838412284851,0.8686943054199219,1.0431441068649292,0.5082461833953857,0.4,1.6030960083007812,0.63581383228302
1.9212405681610107,0.8833007216453552,1.0379398465156555,0.49742215871810913,0.43333333333333335,1.961440086364746,0.6354818344116211
2.022413730621338,0.9631152153015137,1.0592985153198242,0.5505026578903198,0.30000000000000004,1.5417271852493286,0.6753813624382019
1.8568570613861084,0.8847379684448242,0.9721190929412842,0.49973198771476746,0.4,1.7344146966934204,0.6350751519203186
1.9737935066223145,0.9978165626525879,0.9759769439697266,0.5201036930084229,0.43333333333333335,1.8167126178741455,0.6565558314323425
2.3179774284362793,0.9742648005485535,1.3437126278877258,0.47848424315452576,0.4,1.7238428592681885,0.6228244304656982
2.151859998703003,1.1913024187088013,0.9605575799942017,0.524045467376709,0.5666666666666667,1.8992384672164917,0.6606409549713135
2.2280547618865967,1.1906936168670654,1.0373611450195312,0.5233137607574463,0.5,1.5965975522994995,0.669212818145752
2.165264129638672,1.2339777946472168,0.9312863349914551,0.5294570922851562,0.5,1.92035710811615,0.6599804759025574
2.0845236778259277,1.128229022026062,0.9562946557998657,0.4923573434352875,0.6333333333333333,1.5151393413543701,0.6449623107910156
2.0940849781036377,1.0900399684906006,1.004045009613037,0.48926806449890137,0.3666666666666667,1.8474476337432861,0.6246321201324463
2.2741055488586426,1.062384009361267,1.2117215394973755,0.4926742911338806,0.5,1.8459856510162354,0.6517840623855591
2.0413084030151367,1.240801453590393,0.8005069494247437,0.5698758363723755,0.43333333333333335,1.8743051290512085,0.7009717226028442
2.2053937911987305,1.084036111831665,1.1213576793670654,0.49996232986450195,0.3666666666666667,2.155381441116333,0.6606703996658325
2.286450147628784,1.1079025268554688,1.1785476207733154,0.5098166465759277,0.4666666666666667,2.137361764907837,0.6742938756942749
2.248384714126587,1.1716835498809814,1.0767011642456055,0.5379253625869751,0.4666666666666667,1.6802605390548706,0.6854984164237976
2.2187204360961914,1.1206258535385132,1.0980945825576782,0.5269305109977722,0.4666666666666667,1.5692405700683594,0.6967827081680298
2.179987668991089,1.1803773641586304,0.9996103048324585,0.553795576095581,0.3666666666666667,1.6252806186676025,0.7176278829574585
2.1102559566497803,0.9612933993339539,1.1489625573158264,0.457592248916626,0.5666666666666667,1.3585522174835205,0.6257169246673584
2.2637438774108887,1.0750197172164917,1.188724160194397,0.524199366569519,0.3666666666666667,1.1043745279312134,0.7022380828857422
2.1330463886260986,1.1126312017440796,1.020415186882019,0.5335370302200317,0.6,1.3871036767959595,0.7106339931488037
2.182077407836914,1.0899379253387451,1.092139482498169,0.5324795246124268,0.3666666666666667,1.0707619190216064,0.7088450193405151
1.8960990905761719,0.490345299243927,1.4057537913322449,0.45654022693634033,0.6,1.4480066299438477,0.676036536693573
2.0211868286132812,0.42398589849472046,1.5972009301185608,0.3698389530181885,0.5666666666666667,1.3588603734970093,0.6736857295036316
1.88568913936615,0.43445509672164917,1.4512340426445007,0.3243553638458252,0.6666666666666667,1.008711814880371,0.5802245736122131
1.9372587203979492,0.4769746661186218,1.4602840542793274,0.2940644323825836,0.5333333333333333,1.3111110925674438,0.5361933708190918
1.9953138828277588,0.4486836791038513,1.5466302037239075,0.2595028281211853,0.5666666666666667,1.571975588798523,0.4534177780151367
2.025604248046875,0.42511484026908875,1.6004894077777863,0.1850649118423462,0.5,1.3726328611373901,0.34509071707725525
2.157921075820923,0.47713106870651245,1.6807900071144104,0.17855530977249146,0.4666666666666667,1.4128857851028442,0.30158159136772156
1.8943872451782227,0.6701340675354004,1.2242531776428223,0.2801709771156311,0.6,1.3530694246292114,0.4639272391796112
2.16610050201416,0.6131619215011597,1.5529385805130005,0.2586826682090759,0.43333333333333335,1.213182806968689,0.4445432424545288
1.9942255020141602,0.7869030833244324,1.2073224186897278,0.3293582797050476,0.5666666666666667,1.5220131874084473,0.5124149322509766
2.002920150756836,0.6733927726745605,1.3295273780822754,0.2651330530643463,0.3666666666666667,1.6150898933410645,0.49294421076774597
2.039346218109131,0.5222070813179016,1.5171391367912292,0.20082567632198334,0.5,1.406772255897522,0.3857952058315277
1.9460954666137695,0.6233599185943604,1.3227355480194092,0.23270833492279053,0.43333333333333335,1.2887918949127197,0.3647690415382385
2.0009403228759766,0.5432307720184326,1.457709550857544,0.26499438285827637,0.5,1.1774686574935913,0.37152498960494995
2.0008187294006348,0.6333637237548828,1.367455005645752,0.2312820553779602,0.4,1.0296059846878052,0.3744511008262634
2.3031177520751953,0.7055026292800903,1.597615122795105,0.25871407985687256,0.5,1.355230450630188,0.38908666372299194
2.5531177520751953,0.5645977854728699,1.9885199666023254,0.26261818408966064,0.5333333333333333,1.0048413276672363,0.4349532127380371
2.3570873737335205,0.7601537704467773,1.5969336032867432,0.33110401034355164,0.5333333333333333,0.9224123358726501,0.5044234991073608
2.238107204437256,0.8338158130645752,1.4042913913726807,0.33728012442588806,0.5666666666666667,0.9728200435638428,0.541162371635437
2.502476930618286,0.6676450967788696,1.8348318338394165,0.34462064504623413,0.4666666666666667,0.9913830757141113,0.5213738679885864
2.07165789604187,0.6201385855674744,1.4515193104743958,0.2846500277519226,0.5333333333333333,0.7400789260864258,0.4523638188838959
2.371326208114624,0.6785123348236084,1.6928138732910156,0.3292703926563263,0.4666666666666667,0.966473400592804,0.516733705997467
2.2039694786071777,0.8038134574890137,1.400156021118164,0.32016468048095703,0.5666666666666667,1.1267582178115845,0.5684384107589722
2.2730634212493896,0.9932287931442261,1.2798346281051636,0.40245574712753296,0.4666666666666667,1.3850549459457397,0.6308838725090027
2.130436658859253,0.8234763145446777,1.3069603443145752,0.33214080333709717,0.5,1.242721438407898,0.5628404021263123
2.14151930809021,0.9598116278648376,1.1817076802253723,0.3788524568080902,0.4666666666666667,1.0598746538162231,0.6322233080863953
2.257319211959839,0.7658059597015381,1.4915132522583008,0.3243468403816223,0.4666666666666667,1.489588975906372,0.5221356153488159
2.1275877952575684,0.8302785754203796,1.2973092198371887,0.3330467939376831,0.4,1.1728140115737915,0.5374845266342163
2.109764337539673,0.8019804358482361,1.3077839016914368,0.26768481731414795,0.43333333333333335,0.8246583342552185,0.47068214416503906
2.0680575370788574,0.8829807639122009,1.1850767731666565,0.32375872135162354,0.5333333333333333,1.2034189701080322,0.5785869359970093
2.149432897567749,0.867803692817688,1.281629204750061,0.3392205238342285,0.4,0.9870584011077881,0.5574220418930054
2.1630399227142334,0.8792862296104431,1.2837536931037903,0.33976981043815613,0.4,0.8764544129371643,0.5341178774833679
2.0781965255737305,0.7839829325675964,1.294213593006134,0.28333473205566406,0.5,1.3347586393356323,0.5229305624961853
2.048713207244873,0.8650147318840027,1.1836984753608704,0.3412432074546814,0.5333333333333333,1.3514487743377686,0.552283525466919
2.0523831844329834,0.854588508605957,1.1977946758270264,0.3251606822013855,0.6,1.2696400880813599,0.561760663986206
2.087204694747925,0.868779182434082,1.2184255123138428,0.3536621928215027,0.43333333333333335,0.950302243232727,0.5829930305480957
2.073293685913086,0.8695575594902039,1.203736126422882,0.31607550382614136,0.5333333333333333,0.6926857829093933,0.5833224654197693
2.01410174369812,0.795703113079071,1.218398630619049,0.326962947845459,0.5,0.9226566553115845,0.5600138902664185
2.208101272583008,0.6715914011001587,1.5365098714828491,0.23154479265213013,0.43333333333333335,0.681742250919342,0.40669387578964233
2.0446724891662598,0.8102633357048035,1.2344091534614563,0.3001691699028015,0.4666666666666667,0.7997575998306274,0.532638669013977
2.191368579864502,0.7772868871688843,1.4140816926956177,0.30420154333114624,0.43333333333333335,1.0030018091201782,0.5470313429832458
2.0579726696014404,0.7703800201416016,1.2875926494598389,0.28010106086730957,0.5,1.1410976648330688,0.516618549823761
2.1245837211608887,0.7659621238708496,1.358621597290039,0.2751728892326355,0.4666666666666667,0.9600902199745178,0.5038861632347107
2.1309549808502197,0.7223321795463562,1.4086228013038635,0.27394968271255493,0.4666666666666667,0.411532998085022,0.4956454038619995
2.1904683113098145,0.8102660179138184,1.380202293395996,0.3085874319076538,0.5,0.7987328171730042,0.5406100749969482
1.952083945274353,0.9551647901535034,0.9969191551208496,0.36270400881767273,0.5,0.8653505444526672,0.5842592120170593
2.066497564315796,0.8641160726547241,1.2023814916610718,0.3280171751976013,0.4666666666666667,1.0583298206329346,0.5604650974273682
2.061666965484619,0.8006431460380554,1.2610238194465637,0.276611864566803,0.5,1.0131793022155762,0.502204418182373
2.1658525466918945,0.7663407325744629,1.3995118141174316,0.2783568799495697,0.5333333333333333,1.1787625551223755,0.5005980730056763
2.0912272930145264,0.8462735414505005,1.2449537515640259,0.3275599777698517,0.4666666666666667,0.9923442006111145,0.550672173500061
2.04049015045166,0.8765196800231934,1.1639704704284668,0.3239500820636749,0.5,1.1660369634628296,0.5525764226913452
2.1166796684265137,0.796450138092041,1.3202295303344727,0.2932574152946472,0.43333333333333335,0.9898780584335327,0.5116839408874512
1.888182520866394,0.9020403623580933,0.9861421585083008,0.32377415895462036,0.5666666666666667,0.8400090336799622,0.5553493499755859
2.1967992782592773,0.7009093761444092,1.4958899021148682,0.2336130440235138,0.4666666666666667,0.9916698932647705,0.4252494275569916
2.0122151374816895,0.8864974975585938,1.1257176399230957,0.34038862586021423,0.5666666666666667,1.2083752155303955,0.5377382636070251
2.0205767154693604,0.9030170440673828,1.1175596714019775,0.33557742834091187,0.5,1.3399901390075684,0.5549489855766296
2.10056209564209,0.8465880751609802,1.2539740204811096,0.30865877866744995,0.5666666666666667,1.1818761825561523,0.5226114988327026
2.1889307498931885,0.8176950216293335,1.371235728263855,0.2887057960033417,0.5333333333333333,1.1779204607009888,0.5082411766052246
2.0600476264953613,0.8619545698165894,1.198093056678772,0.3209942579269409,0.6333333333333333,1.1570557355880737,0.5442581176757812
2.1680686473846436,0.8740310072898865,1.294037640094757,0.3389609754085541,0.5666666666666667,0.9626882076263428,0.5798193216323853
2.2225208282470703,0.7358083724975586,1.4867124557495117,0.28484830260276794,0.5,1.3076502084732056,0.489652156829834
2.115574836730957,0.908923327922821,1.206651508808136,0.3560830354690552,0.43333333333333335,1.712049126625061,0.6043332815170288
2.0988783836364746,0.8557259440422058,1.2431524395942688,0.35088032484054565,0.5333333333333333,1.8525651693344116,0.5720045566558838
2.172239303588867,0.7327954173088074,1.4394438862800598,0.28408026695251465,0.4666666666666667,1.2934765815734863,0.4989306330680847
2.1056602001190186,0.7392418384552002,1.3664183616638184,0.3276766836643219,0.5,0.9511988759040833,0.5451542735099792
2.1490631103515625,0.5771993398666382,1.5718637704849243,0.22781328856945038,0.5333333333333333,1.0423080921173096,0.4213629364967346
1.8500182628631592,0.5954916477203369,1.2545266151428223,0.28465133905410767,0.3666666666666667,1.1475740671157837,0.4791177213191986
1.8934297561645508,0.5590565204620361,1.3343732357025146,0.2304847091436386,0.5666666666666667,1.3995473384857178,0.4000447392463684
1.8315181732177734,0.7288005352020264,1.102717638015747,0.28084370493888855,0.5333333333333333,0.9510439038276672,0.43607115745544434
1.9944465160369873,0.7934777140617371,1.2009688019752502,0.3126044273376465,0.5666666666666667,1.3320010900497437,0.5086365938186646
1.9238996505737305,0.6709961891174316,1.2529034614562988,0.22985222935676575,0.5,1.3899438381195068,0.3866848945617676
1.7646243572235107,0.8469569683074951,0.9176673889160156,0.31537938117980957,0.5,1.4003901481628418,0.5025781989097595
1.8669495582580566,0.6750954985618591,1.1918540596961975,0.26415401697158813,0.5,1.2139904499053955,0.4071969985961914
1.758772850036621,0.7530620098114014,1.0057108402252197,0.2660554349422455,0.5,1.325646162033081,0.36919111013412476
1.7751020193099976,0.8358272910118103,0.9392747282981873,0.28698718547821045,0.4666666666666667,0.9476779103279114,0.451006144285202
1.849602460861206,0.7030702829360962,1.1465321779251099,0.2293742597103119,0.6,0.780414879322052,0.34694766998291016
1.7674181461334229,0.8606628179550171,0.9067553281784058,0.29916244745254517,0.5666666666666667,0.9601772427558899,0.4250212609767914
1.7990530729293823,0.8448380827903748,0.9542149901390076,0.2627297043800354,0.6,1.121652603149414,0.3756161630153656
1.945296287536621,1.0121694803237915,0.9331268072128296,0.3322625756263733,0.5333333333333333,1.2428985834121704,0.4795231819152832
1.693178415298462,0.8323103785514832,0.8608680367469788,0.2409762740135193,0.4666666666666667,1.5060008764266968,0.3607870936393738
1.8948709964752197,0.7778446078300476,1.1170263886451721,0.2575179636478424,0.4666666666666667,0.9457380771636963,0.4096912145614624
1.8530067205429077,0.8703445792198181,0.9826621413230896,0.26745396852493286,0.5666666666666667,0.996993362903595,0.3995288610458374
2.0609235763549805,0.788668155670166,1.2722554206848145,0.2761349678039551,0.5,0.9079650044441223,0.4007517695426941
1.908212661743164,0.9612285494804382,0.9469841122627258,0.314484179019928,0.5333333333333333,1.1762505769729614,0.47421878576278687
2.223142623901367,0.9073768854141235,1.3157657384872437,0.33701246976852417,0.4,1.3982542753219604,0.48863691091537476
2.0254721641540527,0.9181760549545288,1.107296109199524,0.33289363980293274,0.3666666666666667,1.0404759645462036,0.48458927869796753
2.1123573780059814,0.9040652513504028,1.2082921266555786,0.31296592950820923,0.5,0.9835091829299927,0.45390233397483826
2.314453363418579,0.8274381160736084,1.4870152473449707,0.28656864166259766,0.5,1.124666690826416,0.43981707096099854
2.3395535945892334,0.9609853625297546,1.3785682320594788,0.3294154107570648,0.5,0.8011791110038757,0.4715191721916199
1.9595067501068115,0.7933450937271118,1.1661616563796997,0.3092505931854248,0.5,1.1490859985351562,0.4396238327026367
2.423335552215576,0.9308187365531921,1.492516815662384,0.3150392174720764,0.4666666666666667,1.3464311361312866,0.45534753799438477
2.187675714492798,1.0118458271026611,1.1758298873901367,0.33350810408592224,0.5,1.2122901678085327,0.4823750853538513
1.8210344314575195,1.0234225988388062,0.7976118326187134,0.34372860193252563,0.5333333333333333,0.6532301902770996,0.4893302917480469
2.10640811920166,0.8237947225570679,1.2826133966445923,0.29702097177505493,0.43333333333333335,1.190356731414795,0.4439306855201721
2.0467851161956787,0.8495444059371948,1.1972407102584839,0.32594048976898193,0.5333333333333333,1.25448477268219,0.47442835569381714
2.2193636894226074,0.8573419451713562,1.3620217442512512,0.3022436499595642,0.3666666666666667,1.3631025552749634,0.4618271291255951
2.077232837677002,0.8598217964172363,1.2174110412597656,0.3129257559776306,0.4666666666666667,0.9268732070922852,0.4234142303466797
2.159656047821045,0.9235002398490906,1.2361558079719543,0.34477099776268005,0.5,1.3923976421356201,0.4948362708091736
2.1715991497039795,0.904962420463562,1.2666367292404175,0.3260493278503418,0.5,1.270614504814148,0.4641408324241638
1.9846271276474,1.068704605102539,0.9159225225448608,0.3615063428878784,0.5,1.0417836904525757,0.539415717124939
2.2192986011505127,0.8682082891464233,1.3510903120040894,0.32910579442977905,0.43333333333333335,1.220935344696045,0.49436455965042114
2.1994645595550537,1.137460470199585,1.0620040893554688,0.4036058783531189,0.5,0.9348695278167725,0.5893539190292358
2.1484291553497314,0.879563570022583,1.2688655853271484,0.31393563747406006,0.5,1.1086275577545166,0.46993666887283325
2.291616439819336,0.8038007616996765,1.4878156781196594,0.27935469150543213,0.43333333333333335,1.0331710577011108,0.41929781436920166
2.2361767292022705,0.8269867897033691,1.4091899394989014,0.2964596450328827,0.4666666666666667,1.5714396238327026,0.4521360397338867
2.070880651473999,0.9910404086112976,1.0798402428627014,0.36075979471206665,0.5,1.4087499380111694,0.5360342860221863
2.091526746749878,0.8268339037895203,1.2646928429603577,0.3010977804660797,0.4666666666666667,1.3068522214889526,0.45347845554351807
2.193795680999756,0.7677273154258728,1.426068365573883,0.2671458423137665,0.5333333333333333,1.6088591814041138,0.41406792402267456
1.978075385093689,1.0899240970611572,0.8881512880325317,0.4214493930339813,0.43333333333333335,1.3579422235488892,0.5938823223114014
1.9944008588790894,0.8002995848655701,1.1941012740135193,0.2906162738800049,0.4666666666666667,1.4021825790405273,0.48830458521842957
2.0226290225982666,0.8544236421585083,1.1682053804397583,0.31516191363334656,0.5,1.0320745706558228,0.49913734197616577
2.0309534072875977,0.8117138743400574,1.2192395329475403,0.29150718450546265,0.5333333333333333,1.3773020505905151,0.4499363303184509
2.128730535507202,0.8629018068313599,1.2658287286758423,0.31329381465911865,0.43333333333333335,1.127324104309082,0.47162312269210815
1.949026107788086,0.7682517766952515,1.1807743310928345,0.2823707163333893,0.43333333333333335,1.1600136756896973,0.43596336245536804
1.9658483266830444,0.9467992782592773,1.019049048423767,0.370887815952301,0.4,1.0166362524032593,0.5205203294754028
1.7818320989608765,0.9921268224716187,0.7897052764892578,0.3567400574684143,0.4,1.3676893711090088,0.5222856402397156
1.8448351621627808,0.9266123175621033,0.9182228446006775,0.35638436675071716,0.5,1.2926881313323975,0.5270562767982483
1.9146031141281128,0.9169683456420898,0.997634768486023,0.3264920115470886,0.5333333333333333,1.1203560829162598,0.4529549479484558
1.7108420133590698,1.012400507926941,0.6984415054321289,0.4093707501888275,0.4666666666666667,1.1565262079238892,0.5805360078811646
2.0948305130004883,0.8899895548820496,1.2048409581184387,0.32647138833999634,0.4666666666666667,1.4157308340072632,0.5093325972557068
2.0303635597229004,0.7931828498840332,1.2371807098388672,0.2961185574531555,0.4,1.0739085674285889,0.4860868453979492
2.0038704872131348,0.9932376146316528,1.010632872581482,0.3767009675502777,0.43333333333333335,1.3257181644439697,0.5653302669525146
1.9019588232040405,0.9258295297622681,0.9761292934417725,0.3617907762527466,0.5,1.5855120420455933,0.5476828813552856
2.0942656993865967,0.8601336479187012,1.2341320514678955,0.31133949756622314,0.4666666666666667,1.2040146589279175,0.5061980485916138
1.9838193655014038,0.8977610468864441,1.0860583186149597,0.336261123418808,0.5333333333333333,1.4188282489776611,0.5070964097976685
2.097809314727783,0.8073198199272156,1.2904894948005676,0.30640798807144165,0.5333333333333333,1.9377996921539307,0.5008814334869385
2.0255918502807617,0.9085456132888794,1.1170462369918823,0.35935983061790466,0.4666666666666667,1.6577974557876587,0.5490466356277466
2.0273520946502686,0.9215976595878601,1.1057544350624084,0.3286830186843872,0.5666666666666667,1.7536810636520386,0.5271161794662476
1.9805397987365723,0.863244891166687,1.1172949075698853,0.31542736291885376,0.5,1.3352527618408203,0.49999281764030457
2.0613090991973877,0.7399805784225464,1.3213285207748413,0.2891591191291809,0.5333333333333333,1.6045478582382202,0.4338380694389343
1.962714672088623,0.8611568212509155,1.1015578508377075,0.3488420248031616,0.33333333333333337,1.6001532077789307,0.5389916896820068
1.973547339439392,0.858728289604187,1.114819049835205,0.3374443054199219,0.43333333333333335,1.782470703125,0.5401970744132996
2.090071678161621,0.8209991455078125,1.2690725326538086,0.3301204741001129,0.3666666666666667,1.7842788696289062,0.48027166724205017
2.0511157512664795,0.9166659712791443,1.1344497799873352,0.37101706862449646,0.5,1.786239743232727,0.5643477439880371
2.1936795711517334,0.784548282623291,1.4091312885284424,0.31455111503601074,0.4,1.4754403829574585,0.46604299545288086
2.098710536956787,0.8963623046875,1.202348232269287,0.3713480830192566,0.5333333333333333,1.1644073724746704,0.5201128721237183
2.0985922813415527,0.8139079809188843,1.2846843004226685,0.33875736594200134,0.3666666666666667,1.4047662019729614,0.49617451429367065
2.1265721321105957,0.8430644273757935,1.2835077047348022,0.3223837614059448,0.5,1.5326018333435059,0.5061265230178833
2.0985422134399414,0.9423025846481323,1.156239628791809,0.3846208453178406,0.43333333333333335,1.2282915115356445,0.536410927772522
2.0161566734313965,0.9172382354736328,1.0989184379577637,0.3828066289424896,0.5333333333333333,1.171976089477539,0.6005719304084778
2.1262149810791016,0.7726949453353882,1.3535200357437134,0.32104867696762085,0.4666666666666667,1.346910834312439,0.521591067314148
2.0261077880859375,0.9838220477104187,1.0422857403755188,0.41559451818466187,0.5333333333333333,1.0917915105819702,0.6291698217391968
2.1191365718841553,0.9341940879821777,1.1849424839019775,0.39113521575927734,0.43333333333333335,0.7736927270889282,0.6208504438400269
2.2442502975463867,0.9432462453842163,1.3010040521621704,0.4048328399658203,0.5666666666666667,1.0184427499771118,0.6288903951644897
2.255945920944214,0.9189901351928711,1.3369557857513428,0.40506160259246826,0.5,1.0095365047454834,0.6210005283355713
2.310044288635254,0.9893013834953308,1.320742905139923,0.40509742498397827,0.4666666666666667,1.2660894393920898,0.6291123628616333
2.280529499053955,0.9822730422019958,1.2982564568519592,0.37229594588279724,0.4666666666666667,1.2160767316818237,0.5683097839355469
2.338383197784424,0.98436439037323,1.3540188074111938,0.3492383658885956,0.5333333333333333,0.7703655362129211,0.5487527251243591
2.2566604614257812,0.9473562240600586,1.3093042373657227,0.3518178462982178,0.5666666666666667,1.3844622373580933,0.5365628004074097
2.1892194747924805,0.8864848613739014,1.302734613418579,0.32963642477989197,0.4666666666666667,1.7178454399108887,0.5009344816207886
2.207819700241089,0.8459407687187195,1.3618789315223694,0.3071223199367523,0.5333333333333333,1.6826403141021729,0.49308115243911743
2.2041516304016113,1.070398211479187,1.1337534189224243,0.38922831416130066,0.4666666666666667,1.9494175910949707,0.565934956073761
2.168642044067383,0.9980661273002625,1.1705759167671204,0.3558240532875061,0.5333333333333333,1.4263699054718018,0.5377292037010193
2.1717917919158936,1.077008605003357,1.0947831869125366,0.39081066846847534,0.5,1.4651825428009033,0.5635921359062195
2.295851469039917,0.8473957777023315,1.4484556913375854,0.32664358615875244,0.43333333333333335,1.5087515115737915,0.4986056685447693
2.270266532897949,0.9183559417724609,1.3519105911254883,0.34012436866760254,0.4,1.447425127029419,0.5513876676559448
2.235542058944702,0.9119137525558472,1.323628306388855,0.3149236738681793,0.43333333333333335,1.1465399265289307,0.515190601348877
2.3445892333984375,1.0218223333358765,1.322766900062561,0.38721442222595215,0.4,0.9884859919548035,0.5827793478965759
2.134124517440796,1.0782502889633179,1.055874228477478,0.40789705514907837,0.5,1.3182426691055298,0.5859740376472473
2.0973029136657715,1.0612757205963135,1.036027193069458,0.38687604665756226,0.43333333333333335,1.1442530155181885,0.5802699327468872
2.1631019115448,1.0434621572494507,1.1196397542953491,0.38464516401290894,0.43333333333333335,1.4750993251800537,0.582780122756958
2.134843587875366,1.0476034879684448,1.0872400999069214,0.39294999837875366,0.5333333333333333,1.259613275527954,0.6028144359588623
2.244839668273926,0.8592435717582703,1.3855960965156555,0.3297390937805176,0.5666666666666667,1.8738937377929688,0.46946996450424194
2.256716012954712,0.965286910533905,1.2914291024208069,0.3557511270046234,0.4666666666666667,1.7741289138793945,0.5682144165039062
2.1521525382995605,1.008920669555664,1.1432318687438965,0.3973909020423889,0.43333333333333335,1.613365888595581,0.5986320972442627
2.2734131813049316,0.8316051363945007,1.441808044910431,0.3067152500152588,0.43333333333333335,1.469269037246704,0.43758052587509155
2.233966827392578,0.9055950045585632,1.328371822834015,0.3631405234336853,0.43333333333333335,1.2914258241653442,0.532369077205658
2.239335298538208,0.9023007154464722,1.3370345830917358,0.36575087904930115,0.5333333333333333,1.791672945022583,0.5362203121185303
2.0578603744506836,1.1210849285125732,0.9367754459381104,0.46143609285354614,0.4666666666666667,1.3866782188415527,0.6510087847709656
2.1863670349121094,0.8542447090148926,1.3321223258972168,0.33403143286705017,0.5333333333333333,0.9200268983840942,0.5016217231750488
2.2234580516815186,0.9559137225151062,1.2675443291664124,0.3981338441371918,0.43333333333333335,1.0900243520736694,0.5776259899139404
2.22999906539917,0.9640156626701355,1.2659834027290344,0.4046505093574524,0.5,1.398427128791809,0.5974177718162537
2.2975709438323975,0.944405734539032,1.3531652092933655,0.39962610602378845,0.4666666666666667,1.1293693780899048,0.5846734046936035
2.100888729095459,1.0078860521316528,1.0930026769638062,0.4221687316894531,0.4,1.3522526025772095,0.5804957151412964
2.313730001449585,0.9243056774139404,1.3894243240356445,0.3922005891799927,0.5,1.8577746152877808,0.5666072368621826
2.1568055152893066,0.95340895652771,1.2033965587615967,0.3957984447479248,0.6333333333333333,1.6799218654632568,0.5562347769737244
1.9990651607513428,1.0368893146514893,0.9621758460998535,0.42158812284469604,0.4666666666666667,1.6377960443496704,0.6077298521995544
2.2247934341430664,0.9133297204971313,1.311463713645935,0.37703806161880493,0.5333333333333333,1.63202702999115,0.5372366309165955
2.178684711456299,0.9143465757369995,1.2643381357192993,0.3790174424648285,0.5666666666666667,1.5164943933486938,0.5327122211456299
2.0175139904022217,0.870621383190155,1.1468926072120667,0.38782888650894165,0.4666666666666667,1.4066380262374878,0.532021164894104
2.195326805114746,0.8924825191497803,1.3028442859649658,0.37363380193710327,0.4,1.4650403261184692,0.519805371761322
2.1180295944213867,0.9691070318222046,1.1489225625991821,0.4326491057872772,0.5333333333333333,1.1390693187713623,0.5901504755020142
2.334139347076416,0.8182401657104492,1.5158991813659668,0.3692770004272461,0.4666666666666667,1.6193445920944214,0.5126535296440125
2.0852255821228027,0.9785065650939941,1.1067190170288086,0.439348429441452,0.4666666666666667,1.182013988494873,0.5813249945640564
2.2043492794036865,0.9616875648498535,1.242661714553833,0.44475969672203064,0.43333333333333335,1.2286072969436646,0.5949496030807495
2.1323843002319336,1.0474705696105957,1.084913730621338,0.45048388838768005,0.5333333333333333,1.1833564043045044,0.5962192416191101
2.18426513671875,0.9896754622459412,1.1945896744728088,0.4892771244049072,0.6,1.2888476848602295,0.6438131928443909
2.145631790161133,0.9895195364952087,1.156112253665924,0.460324227809906,0.5,1.5472443103790283,0.5908739566802979
1.9847545623779297,1.1391637325286865,0.8455908298492432,0.472284734249115,0.5333333333333333,1.6218414306640625,0.6328974962234497
2.163443088531494,1.026658058166504,1.1367850303649902,0.5015424489974976,0.4666666666666667,1.5450365543365479,0.6423976421356201
2.1076576709747314,1.1043007373809814,1.00335693359375,0.4837093949317932,0.5,1.832176923751831,0.6314118504524231
2.1418356895446777,1.1007531881332397,1.041082501411438,0.5167409181594849,0.5666666666666667,1.83451247215271,0.6358910202980042
2.1892571449279785,1.0120887756347656,1.177168369293213,0.4961167573928833,0.43333333333333335,1.1955411434173584,0.6223150491714478
2.2048754692077637,1.0273165702819824,1.1775588989257812,0.4919366240501404,0.4666666666666667,1.0651636123657227,0.6118847131729126
2.0241899490356445,1.2104682922363281,0.8137216567993164,0.5407411456108093,0.3666666666666667,1.3459527492523193,0.65782630443573
2.0751476287841797,1.11021089553833,0.9649367332458496,0.5601497888565063,0.4666666666666667,1.7536770105361938,0.6755382418632507
2.1613333225250244,1.0890345573425293,1.0722987651824951,0.48595961928367615,0.4,1.4691832065582275,0.622416615486145
2.2601401805877686,0.9753503799438477,1.284789800643921,0.47890663146972656,0.5333333333333333,1.2628017663955688,0.6174770593643188
2.2913265228271484,1.0919886827468872,1.1993378400802612,0.4494544267654419,0.5,1.4828100204467773,0.6077361106872559
2.3329405784606934,1.1799782514572144,1.152962327003479,0.49733966588974,0.4666666666666667,1.5101293325424194,0.6493210196495056
1.833207130432129,0.35151490569114685,1.481692224740982,0.3043726980686188,0.5,1.1985368728637695,0.5192252397537231
1.7973917722702026,0.39262133836746216,1.4047704339027405,0.30316561460494995,0.5666666666666667,1.08045494556427,0.5706288814544678
1.5201022624969482,0.3141844868659973,1.205917775630951,0.2617802619934082,0.4666666666666667,1.3948713541030884,0.5046496391296387
1.6941980123519897,0.34126803278923035,1.3529299795627594,0.2537672519683838,0.5666666666666667,1.2421761751174927,0.5012195110321045
1.891843557357788,0.4282684028148651,1.463575154542923,0.255567729473114,0.5333333333333333,1.4337196350097656,0.49052366614341736
1.9396233558654785,0.5259695649147034,1.4136537909507751,0.3616805076599121,0.43333333333333335,1.395058512687683,0.6286979913711548
1.8317407369613647,0.36615049839019775,1.465590238571167,0.25812435150146484,0.4,1.2389004230499268,0.45079678297042847
1.7494666576385498,0.30767321586608887,1.441793441772461,0.2528097629547119,0.5,1.2810332775115967,0.446511447429657
1.8267730474472046,0.4461557865142822,1.3806172609329224,0.32357001304626465,0.4,1.3553249835968018,0.46219179034233093
1.6972453594207764,0.39662760496139526,1.300617754459381,0.2873817980289459,0.5666666666666667,1.347194790840149,0.49469050765037537
2.0950193405151367,0.4629770517349243,1.6320422887802124,0.37164634466171265,0.4666666666666667,1.4747508764266968,0.6437209844589233
1.6013262271881104,0.42917609214782715,1.1721501350402832,0.3917106091976166,0.5333333333333333,1.253337025642395,0.6311189532279968
2.1079766750335693,0.7104942798614502,1.3974823951721191,0.5074480772018433,0.5,1.5761774778366089,0.8464282751083374
1.7702357769012451,0.46865975856781006,1.301576018333435,0.3539767861366272,0.5333333333333333,1.5710760354995728,0.5835124254226685
2.1119840145111084,0.5066809058189392,1.6053031086921692,0.40135109424591064,0.43333333333333335,1.6867643594741821,0.6434192657470703
1.828108310699463,0.4487262964248657,1.3793820142745972,0.3554587960243225,0.5666666666666667,1.2991795539855957,0.5570061206817627
2.2299041748046875,0.7908751368522644,1.439029037952423,0.4935663342475891,0.5,1.1692396402359009,0.7872187495231628
1.7526582479476929,0.3047095537185669,1.447948694229126,0.28254371881484985,0.5666666666666667,1.1761606931686401,0.48814576864242554
2.1653146743774414,0.9537581205368042,1.2115565538406372,0.47652459144592285,0.5333333333333333,1.248960018157959,0.7846436500549316
1.883313536643982,0.43514126539230347,1.4481722712516785,0.24823258817195892,0.6,1.4927135705947876,0.435541033744812
2.474760055541992,1.001321792602539,1.4734382629394531,0.4646152853965759,0.5333333333333333,1.3766579627990723,0.7810575366020203
1.8057661056518555,0.5491288900375366,1.2566372156143188,0.24073931574821472,0.6,1.0390983819961548,0.44970232248306274
2.5064849853515625,0.7790886759757996,1.727396309375763,0.33380430936813354,0.5333333333333333,1.0136581659317017,0.6330728530883789
1.7182865142822266,0.567096471786499,1.1511900424957275,0.24946537613868713,0.5333333333333333,1.0451477766036987,0.46011489629745483
2.5283830165863037,0.9645485877990723,1.5638344287872314,0.4012382924556732,0.6,1.2916730642318726,0.713699221611023
1.9022066593170166,0.38050591945648193,1.5217007398605347,0.17933380603790283,0.5333333333333333,1.3234952688217163,0.3537544012069702
2.4128530025482178,0.9900161623954773,1.4228368401527405,0.4082818031311035,0.5333333333333333,1.213842511177063,0.7153164744377136
1.7247486114501953,0.7162773013114929,1.0084713101387024,0.2733895778656006,0.4666666666666667,0.9462822675704956,0.4400528371334076
2.428539752960205,1.0100629329681396,1.4184768199920654,0.38236746191978455,0.5333333333333333,1.0555042028427124,0.6788491010665894
1.8574374914169312,0.647359311580658,1.2100781798362732,0.20655557513237,0.5666666666666667,0.7605625987052917,0.3888086676597595
2.4649782180786133,0.7412397265434265,1.7237384915351868,0.2830219268798828,0.5,1.0697451829910278,0.5566172003746033
1.9887430667877197,0.6177957057952881,1.3709473609924316,0.21659807860851288,0.43333333333333335,0.9773640632629395,0.40897250175476074
2.490262508392334,0.9393813014030457,1.5508812069892883,0.3655303716659546,0.5666666666666667,0.7097949981689453,0.6386188268661499
1.973151683807373,0.7581568956375122,1.2149947881698608,0.2719520926475525,0.4,1.4066256284713745,0.4599543809890747
2.4003334045410156,0.9725300669670105,1.4278033375740051,0.3617027699947357,0.5333333333333333,1.7960658073425293,0.6511824131011963
2.079057216644287,0.7053898572921753,1.3736673593521118,0.2643463611602783,0.4666666666666667,1.044708490371704,0.4749499261379242
2.191282033920288,0.8705703616142273,1.3207116723060608,0.33172672986984253,0.5666666666666667,1.5267434120178223,0.585004448890686
2.123918294906616,0.7566282153129578,1.3672900795936584,0.29849180579185486,0.5666666666666667,1.130561113357544,0.5413268804550171
2.1582562923431396,0.702876091003418,1.4553802013397217,0.30308908224105835,0.5333333333333333,1.175739049911499,0.5811491012573242
2.1712770462036133,0.6425742506980896,1.5287027955055237,0.3219282627105713,0.4,1.507763147354126,0.5820531845092773
2.1365065574645996,0.7745394706726074,1.3619670867919922,0.34574756026268005,0.43333333333333335,1.3905683755874634,0.504126787185669
1.7648038864135742,0.7999308109283447,0.9648730754852295,0.4029293954372406,0.5333333333333333,1.5510441064834595,0.6496058106422424
1.8637031316757202,0.7992040514945984,1.0644990801811218,0.418792724609375,0.5333333333333333,1.381827712059021,0.6855635643005371
1.866650938987732,0.6282434463500977,1.2384074926376343,0.34806618094444275,0.5,1.2153830528259277,0.5724126100540161
1.7003443241119385,0.6498317718505859,1.0505125522613525,0.3436122536659241,0.5,1.2977102994918823,0.589327871799469
1.735931634902954,0.6673537492752075,1.0685778856277466,0.3560008406639099,0.3666666666666667,0.8935059309005737,0.5479697585105896
1.7524793148040771,0.569888710975647,1.1825906038284302,0.33478498458862305,0.4666666666666667,1.4133586883544922,0.5603879690170288
1.778425931930542,0.5007850527763367,1.2776408791542053,0.3068106770515442,0.4666666666666667,1.0718162059783936,0.46211564540863037
1.6334872245788574,0.7303804159164429,0.9031068086624146,0.3692408800125122,0.43333333333333335,1.284934639930725,0.5380572080612183
1.6755837202072144,0.6658568382263184,1.009726881980896,0.38048577308654785,0.5333333333333333,1.3933484554290771,0.5534058809280396
1.7174667119979858,0.7726978659629822,0.9447688460350037,0.40643852949142456,0.5666666666666667,1.171149730682373,0.6013317108154297
1.7305129766464233,0.7962692975997925,0.9342436790466309,0.4853397607803345,0.43333333333333335,1.501448392868042,0.6046545505523682
1.5704638957977295,0.7652131915092468,0.8052507042884827,0.4418555200099945,0.5666666666666667,1.4433602094650269,0.541746973991394
1.684447169303894,0.7665645480155945,0.9178826212882996,0.47975438833236694,0.43333333333333335,1.329110860824585,0.5772911906242371
1.7372074127197266,0.733381986618042,1.0038254261016846,0.44473108649253845,0.5333333333333333,1.5659785270690918,0.5418435335159302
1.7076747417449951,0.7343117594718933,0.9733629822731018,0.45364391803741455,0.4666666666666667,1.457724928855896,0.5589033365249634
1.851588249206543,0.7023563385009766,1.1492319107055664,0.4208317697048187,0.5333333333333333,1.1155840158462524,0.5293639898300171
1.8142880201339722,0.6650088429450989,1.1492791771888733,0.46099841594696045,0.5,1.6116416454315186,0.5937408804893494
1.867832064628601,0.8780218958854675,0.9898101687431335,0.482613742351532,0.6,1.9111087322235107,0.6097700595855713
1.8021349906921387,0.7976136207580566,1.004521369934082,0.3927941918373108,0.5,1.6159769296646118,0.5367453098297119
1.8186419010162354,0.8483494520187378,0.9702924489974976,0.3870165944099426,0.43333333333333335,1.0569450855255127,0.47628888487815857
1.9960330724716187,0.7355496287345886,1.26048344373703,0.373385488986969,0.43333333333333335,1.2386177778244019,0.4565508961677551
1.7615652084350586,0.7756652235984802,0.9858999848365784,0.3528708815574646,0.5,1.3006360530853271,0.43602949380874634
1.8314050436019897,0.6409060955047607,1.190498948097229,0.35009336471557617,0.5666666666666667,1.1608762741088867,0.43382561206817627
1.534538745880127,0.9150673747062683,0.6194713711738586,0.43642741441726685,0.43333333333333335,1.7903831005096436,0.591857373714447
1.8372137546539307,0.6720309257507324,1.1651828289031982,0.3620871305465698,0.5,1.903532862663269,0.4927515387535095
1.9605703353881836,0.7765746116638184,1.1839957237243652,0.3860442042350769,0.4666666666666667,1.865058422088623,0.558971107006073
2.1105334758758545,0.873107373714447,1.2374261021614075,0.3563663959503174,0.4666666666666667,1.142759919166565,0.5017327070236206
2.2629518508911133,0.9618171453475952,1.301134705543518,0.35892578959465027,0.4666666666666667,1.4442355632781982,0.505020797252655
2.304452419281006,0.9491609334945679,1.355291485786438,0.3439323902130127,0.43333333333333335,1.370469331741333,0.4662092626094818
2.2163448333740234,0.9913021922111511,1.2250426411628723,0.34875309467315674,0.4,1.353308081626892,0.46634531021118164
2.2005953788757324,1.0770702362060547,1.1235251426696777,0.36922046542167664,0.3666666666666667,1.540600061416626,0.51216721534729
2.118682384490967,1.124832034111023,0.9938503503799438,0.37337207794189453,0.43333333333333335,1.421816349029541,0.5169490575790405
2.2047572135925293,1.207341194152832,0.9974160194396973,0.4129752516746521,0.3666666666666667,1.7722370624542236,0.5774533152580261
2.1686413288116455,0.9722318649291992,1.1964094638824463,0.3530825972557068,0.4,0.8438149690628052,0.50834059715271
2.182785987854004,0.9152826070785522,1.2675033807754517,0.3425127863883972,0.4666666666666667,1.441415548324585,0.47706764936447144
2.2008607387542725,0.94757479429245,1.2532859444618225,0.3297955393791199,0.4666666666666667,1.536439061164856,0.4437214732170105
2.2249908447265625,0.9102905988693237,1.3147002458572388,0.33058756589889526,0.43333333333333335,1.2947533130645752,0.47058817744255066
2.1996383666992188,0.9557365775108337,1.243901789188385,0.343554824590683,0.5,1.5082387924194336,0.4682648181915283
2.194030284881592,0.951344907283783,1.2426853775978088,0.332698792219162,0.4,1.534940481185913,0.4553976058959961
2.1191248893737793,0.9814127683639526,1.1377121210098267,0.33093610405921936,0.43333333333333335,1.1841896772384644,0.43866702914237976
2.144111156463623,1.0420836210250854,1.1020275354385376,0.35137900710105896,0.4666666666666667,0.5578656196594238,0.47602948546409607
2.1797399520874023,0.9565528631210327,1.2231870889663696,0.3266838490962982,0.43333333333333335,0.9762855172157288,0.442035973072052
2.1554417610168457,0.9406253099441528,1.2148164510726929,0.33378344774246216,0.3666666666666667,1.687197208404541,0.45293760299682617
2.1894288063049316,0.957882285118103,1.2315465211868286,0.3400971293449402,0.4,1.5220537185668945,0.45133769512176514
2.1867265701293945,0.9604036211967468,1.2263229489326477,0.32883504033088684,0.3666666666666667,1.5215789079666138,0.4363816976547241
2.1609926223754883,1.0560016632080078,1.1049909591674805,0.3740628659725189,0.43333333333333335,1.4180153608322144,0.48040148615837097
2.232591152191162,1.004894495010376,1.2276966571807861,0.3475135564804077,0.43333333333333335,1.1619218587875366,0.47218069434165955
2.183709144592285,1.0420303344726562,1.141678810119629,0.36418265104293823,0.43333333333333335,1.7997585535049438,0.4921583831310272
2.1847925186157227,1.1081750392913818,1.0766174793243408,0.39396604895591736,0.43333333333333335,1.6238701343536377,0.5369096994400024
2.230447769165039,0.967483401298523,1.2629643678665161,0.3344354033470154,0.43333333333333335,1.5448219776153564,0.45627349615097046
2.2568092346191406,0.9216939806938171,1.3351152539253235,0.31211042404174805,0.4,1.9290555715560913,0.4156893491744995
2.102229595184326,1.0288524627685547,1.0733771324157715,0.3455389738082886,0.3666666666666667,1.5063406229019165,0.46456286311149597
2.170332431793213,1.0142782926559448,1.156054139137268,0.3561546206474304,0.4,1.5722371339797974,0.4844937026500702
2.230471134185791,0.9899425506591797,1.2405285835266113,0.3404502868652344,0.4,1.6884135007858276,0.4616912007331848
2.196707248687744,1.0088262557983398,1.1878809928894043,0.34805232286453247,0.4,1.5762940645217896,0.46178746223449707
2.163544178009033,0.8206795454025269,1.3428646326065063,0.2796514928340912,0.4666666666666667,1.4595586061477661,0.4048537015914917
2.1994223594665527,1.118503212928772,1.0809191465377808,0.3951883316040039,0.43333333333333335,1.3420829772949219,0.5350176692008972
2.194702625274658,0.9925272464752197,1.2021753787994385,0.3467867970466614,0.5333333333333333,1.5275768041610718,0.4695693850517273
2.205575704574585,0.9941842555999756,1.2113914489746094,0.3446194529533386,0.43333333333333335,1.6246531009674072,0.46963751316070557
2.1824135780334473,0.9294419288635254,1.2529716491699219,0.33779487013816833,0.43333333333333335,1.625917673110962,0.4832969605922699
2.1531076431274414,1.028140902519226,1.1249667406082153,0.35598549246788025,0.43333333333333335,1.5936847925186157,0.478940486907959
2.1568522453308105,1.014692783355713,1.1421594619750977,0.365438312292099,0.43333333333333335,1.5343300104141235,0.5000300407409668
2.1873860359191895,1.0601414442062378,1.1272445917129517,0.3690401017665863,0.4666666666666667,1.4384570121765137,0.5044585466384888
2.1725969314575195,0.9957320690155029,1.1768648624420166,0.38493770360946655,0.5,1.65828537940979,0.5284057855606079
2.08908748626709,1.110487937927246,0.9785995483398438,0.3892313838005066,0.43333333333333335,1.8074983358383179,0.50685054063797
2.1584298610687256,1.0456753969192505,1.112754464149475,0.3627568185329437,0.5,1.755363941192627,0.47715625166893005
2.1453566551208496,1.0810426473617554,1.0643140077590942,0.36806678771972656,0.3666666666666667,2.0210580825805664,0.4928949773311615
2.198336362838745,1.0184977054595947,1.1798386573791504,0.3597688674926758,0.5,1.7263597249984741,0.47980615496635437
2.1205029487609863,0.9559024572372437,1.1646004915237427,0.33897942304611206,0.4666666666666667,1.7048600912094116,0.46717676520347595
2.1411123275756836,0.9933019876480103,1.1478103399276733,0.35383912920951843,0.4,1.6019068956375122,0.47055840492248535
2.1368727684020996,1.063501000404358,1.0733717679977417,0.379403293132782,0.5,1.4875481128692627,0.49624916911125183
2.257275342941284,0.9311330318450928,1.3261423110961914,0.32314246892929077,0.3666666666666667,1.7675617933273315,0.4233200252056122
2.1569714546203613,0.9316884875297546,1.2252829670906067,0.3356654644012451,0.4,1.3093420267105103,0.48565030097961426
2.1808247566223145,0.7947556972503662,1.3860690593719482,0.286368727684021,0.3666666666666667,1.685073971748352,0.38981854915618896
2.2201366424560547,0.9280108213424683,1.2921258211135864,0.31640926003456116,0.3666666666666667,1.9418808221817017,0.41869109869003296
2.1763546466827393,0.9835588932037354,1.192795753479004,0.33265405893325806,0.33333333333333337,1.5874569416046143,0.43594998121261597
2.2277112007141113,0.912747859954834,1.3149633407592773,0.31899207830429077,0.3666666666666667,1.736426591873169,0.43003731966018677
2.1189050674438477,1.0142271518707275,1.1046779155731201,0.35347628593444824,0.3666666666666667,1.6678158044815063,0.48592817783355713
2.2330703735351562,1.0218908786773682,1.211179494857788,0.34991222620010376,0.5333333333333333,1.4568088054656982,0.4793313443660736
2.221393346786499,0.9846269488334656,1.2367663979530334,0.34760046005249023,0.5,1.8357895612716675,0.48739561438560486
2.1424620151519775,0.9569091796875,1.1855528354644775,0.3460179269313812,0.4,1.8358463048934937,0.4720146059989929
2.134357213973999,1.0491622686386108,1.0851949453353882,0.37012356519699097,0.4,1.8092228174209595,0.5011157393455505
2.172852039337158,0.9457961320877075,1.2270559072494507,0.329300194978714,0.5333333333333333,1.734250545501709,0.45243772864341736
2.077735424041748,1.0885400772094727,0.9891953468322754,0.3782058358192444,0.4,1.3852180242538452,0.5265076756477356
2.186662197113037,0.9489240646362305,1.2377381324768066,0.33564168214797974,0.3666666666666667,1.3984469175338745,0.45833760499954224
2.144803285598755,1.0372341871261597,1.1075690984725952,0.35595887899398804,0.33333333333333337,1.4248771667480469,0.480692982673645
2.187568187713623,0.9308521747589111,1.256716012954712,0.32725852727890015,0.4,1.2302576303482056,0.4291154742240906
2.1989378929138184,1.0077253580093384,1.19121253490448,0.3396070897579193,0.43333333333333335,1.2285925149917603,0.4443986117839813
2.2371482849121094,0.9573764801025391,1.2797718048095703,0.34128838777542114,0.33333333333333337,1.4534659385681152,0.47383102774620056
2.183666706085205,1.0384657382965088,1.1452009677886963,0.3642551898956299,0.3666666666666667,1.2157213687896729,0.4843828082084656
2.1597609519958496,1.0019817352294922,1.1577792167663574,0.33694982528686523,0.43333333333333335,1.9752691984176636,0.43780916929244995
2.141204357147217,0.9970866441726685,1.1441177129745483,0.34070131182670593,0.5,1.8805824518203735,0.4493336081504822
2.195476770401001,0.9434329867362976,1.2520437836647034,0.32939451932907104,0.43333333333333335,1.9647153615951538,0.4324429929256439
2.1820387840270996,1.0444554090499878,1.1375833749771118,0.36952731013298035,0.4,1.8129891157150269,0.5036559104919434
2.1690664291381836,1.0241029262542725,1.1449635028839111,0.3559960126876831,0.43333333333333335,1.443463683128357,0.4785299301147461
2.128742218017578,0.9831342697143555,1.1456079483032227,0.3508140742778778,0.4,1.2649903297424316,0.47509855031967163
2.1061999797821045,0.9551606178283691,1.1510393619537354,0.3260157108306885,0.4,1.3125338554382324,0.4513533115386963
2.0670461654663086,1.0514870882034302,1.0155590772628784,0.34664058685302734,0.43333333333333335,1.5473980903625488,0.4599268436431885
2.222273349761963,0.9568127393722534,1.2654606103897095,0.34619593620300293,0.4,1.5793917179107666,0.47160863876342773
2.1664514541625977,0.9480604529380798,1.2183910012245178,0.3462485671043396,0.4,1.338729977607727,0.4913349151611328
2.18654465675354,0.9230879545211792,1.2634567022323608,0.33061420917510986,0.4,1.7423758506774902,0.4517970085144043
2.2631044387817383,0.9725284576416016,1.2905759811401367,0.3484862744808197,0.43333333333333335,1.6325865983963013,0.48156604170799255
2.1731913089752197,1.0731375217437744,1.1000537872314453,0.37338241934776306,0.5,1.6135368347167969,0.5052615404129028
2.1783528327941895,0.9435640573501587,1.2347887754440308,0.34041827917099,0.5666666666666667,1.4778214693069458,0.4779054522514343
2.072230100631714,1.005476713180542,1.0667533874511719,0.36055988073349,0.5333333333333333,1.473345160484314,0.49152183532714844
2.0737709999084473,1.0323846340179443,1.041386365890503,0.3778599202632904,0.5,1.7252953052520752,0.5269415378570557
2.110046863555908,1.0218018293380737,1.0882450342178345,0.3633419871330261,0.43333333333333335,1.7437448501586914,0.4850311279296875
2.2016608715057373,1.014041781425476,1.1876190900802612,0.3428743779659271,0.4666666666666667,1.6849868297576904,0.46635502576828003
2.214778423309326,1.0092864036560059,1.2054920196533203,0.35399389266967773,0.33333333333333337,1.3070902824401855,0.48860472440719604
2.215660810470581,0.9567500948905945,1.2589107155799866,0.3310655355453491,0.3666666666666667,1.0138074159622192,0.44211649894714355
2.008178234100342,1.0570082664489746,0.9511699676513672,0.3762609362602234,0.3666666666666667,1.5735605955123901,0.5170575380325317
2.2025983333587646,0.9836350679397583,1.2189632654190063,0.34089192748069763,0.43333333333333335,1.2924551963806152,0.458770215511322
2.231104850769043,0.995128870010376,1.235975980758667,0.34872663021087646,0.3666666666666667,1.8084065914154053,0.47101911902427673
2.125852108001709,1.0705132484436035,1.0553388595581055,0.36961305141448975,0.33333333333333337,1.6103816032409668,0.47740602493286133
2.151686906814575,1.052497386932373,1.0991895198822021,0.3627871870994568,0.5,1.657164216041565,0.4824725091457367
2.1493117809295654,1.0266681909561157,1.1226435899734497,0.36214351654052734,0.4,1.3623969554901123,0.48066839575767517
2.177694082260132,1.0017632246017456,1.1759308576583862,0.34318456053733826,0.33333333333333337,1.8494292497634888,0.4576244354248047
2.152958631515503,1.0456829071044922,1.1072757244110107,0.3682679533958435,0.4666666666666667,0.881165087223053,0.4917355477809906
2.132153272628784,0.97402423620224,1.1581290364265442,0.35126519203186035,0.4,1.4161399602890015,0.4786195158958435
2.063777446746826,0.9413520693778992,1.122425377368927,0.3302832543849945,0.43333333333333335,1.3148906230926514,0.4534032344818115
2.2231316566467285,0.9762434959411621,1.2468881607055664,0.34189295768737793,0.5,1.2334096431732178,0.4728226661682129
2.1762263774871826,0.9532649517059326,1.22296142578125,0.32142308354377747,0.43333333333333335,1.4311952590942383,0.4291638135910034
2.0889251232147217,1.0072200298309326,1.081705093383789,0.3515113294124603,0.43333333333333335,1.6358877420425415,0.46951720118522644
2.179791212081909,1.0360925197601318,1.1436986923217773,0.35740360617637634,0.4,1.7363905906677246,0.4917888641357422
2.2303595542907715,0.9210231304168701,1.3093364238739014,0.32402005791664124,0.43333333333333335,1.5562381744384766,0.4378328323364258
2.181882381439209,0.9999240636825562,1.1819583177566528,0.34347397089004517,0.4,1.481794834136963,0.45548415184020996
2.09429669380188,1.110398292541504,0.983898401260376,0.41101154685020447,0.4,1.8359124660491943,0.5596339702606201
2.058729648590088,1.0006341934204102,1.0580954551696777,0.36205023527145386,0.43333333333333335,1.357263445854187,0.490731805562973
1.9475746154785156,0.9683300852775574,0.9792445302009583,0.3379160165786743,0.4666666666666667,1.0385609865188599,0.46830838918685913
2.129298686981201,1.123004674911499,1.0062940120697021,0.3838205337524414,0.3666666666666667,1.836887001991272,0.5154702067375183
2.208937168121338,1.0398669242858887,1.1690702438354492,0.35319453477859497,0.43333333333333335,2.0524821281433105,0.47827959060668945
2.015385150909424,0.9468507766723633,1.0685343742370605,0.31626713275909424,0.43333333333333335,1.5451126098632812,0.44051218032836914
1.971050500869751,1.1494989395141602,0.8215515613555908,0.4044177532196045,0.5666666666666667,1.8442392349243164,0.5307880640029907
2.1617274284362793,0.9701293706893921,1.1915980577468872,0.3491334319114685,0.4,1.6400518417358398,0.47188252210617065
2.1640591621398926,1.0427131652832031,1.1213459968566895,0.365060031414032,0.4,1.63414466381073,0.4889204502105713
2.153825044631958,0.996483564376831,1.157341480255127,0.3364717960357666,0.4666666666666667,1.166184663772583,0.44727879762649536
2.110281467437744,1.181445837020874,0.9288356304168701,0.4050097167491913,0.43333333333333335,1.5475162267684937,0.5327481031417847
2.1432650089263916,1.0275294780731201,1.1157355308532715,0.35792022943496704,0.43333333333333335,1.574225902557373,0.48460841178894043
2.1420907974243164,0.9304865598678589,1.2116042375564575,0.32315337657928467,0.4,1.4620347023010254,0.43431317806243896
2.0906970500946045,1.0630378723144531,1.0276591777801514,0.35809266567230225,0.6333333333333333,1.785393238067627,0.4754753112792969
2.2150468826293945,0.9988206624984741,1.2162262201309204,0.35233694314956665,0.43333333333333335,1.7474957704544067,0.4822022318840027
2.109099864959717,1.1144871711730957,0.9946126937866211,0.4080493450164795,0.43333333333333335,1.3014460802078247,0.5499923229217529
2.0729281902313232,1.0469787120819092,1.025949478149414,0.35830482840538025,0.30000000000000004,0.802460253238678,0.47741979360580444
2.1394200325012207,1.0149493217468262,1.1244707107543945,0.3483305871486664,0.43333333333333335,1.40374755859375,0.47734135389328003
2.1074094772338867,0.9336074590682983,1.1738020181655884,0.32886338233947754,0.4666666666666667,1.7894328832626343,0.43729639053344727
2.0245859622955322,0.9345426559448242,1.090043306350708,0.31929293274879456,0.5,1.4785653352737427,0.44885751605033875
2.0216708183288574,1.0612828731536865,0.9603879451751709,0.3659646213054657,0.43333333333333335,1.4442757368087769,0.49758729338645935
2.1789491176605225,0.9865781664848328,1.1923709511756897,0.3458188772201538,0.5,1.2322533130645752,0.4633658528327942
2.1472280025482178,1.0414741039276123,1.1057538986206055,0.37068432569503784,0.43333333333333335,1.195732593536377,0.5047520399093628
2.063519239425659,1.035779595375061,1.0277396440505981,0.3496454656124115,0.5,1.572525978088379,0.4589555263519287
2.226487636566162,0.9052987098693848,1.3211889266967773,0.3220544755458832,0.3666666666666667,1.3780534267425537,0.4702058732509613
2.1821961402893066,0.9580936431884766,1.22410249710083,0.33514338731765747,0.4,0.8776947259902954,0.4407721161842346
2.1737546920776367,1.004878044128418,1.1688766479492188,0.34692901372909546,0.5333333333333333,1.8330103158950806,0.46131980419158936
2.0575971603393555,1.038872480392456,1.0187246799468994,0.3672884404659271,0.43333333333333335,1.8041307926177979,0.48719727993011475
2.1825311183929443,0.9826351404190063,1.199895977973938,0.3478257656097412,0.43333333333333335,1.7131224870681763,0.4770263433456421
2.10722017288208,1.0720088481903076,1.0352113246917725,0.36444729566574097,0.4,1.8191720247268677,0.4879356324672699
2.1068029403686523,1.0780887603759766,1.0287141799926758,0.3697829246520996,0.3666666666666667,1.7837949991226196,0.4951176643371582
2.152545928955078,0.9796788096427917,1.1728671193122864,0.3464125096797943,0.43333333333333335,1.4110840559005737,0.47190213203430176
2.162457227706909,1.0260179042816162,1.136439323425293,0.35891199111938477,0.43333333333333335,1.5595604181289673,0.5077477693557739
2.112015724182129,1.0643662214279175,1.0476495027542114,0.36945217847824097,0.23333333333333328,1.4099866151809692,0.4761069715023041
2.092735767364502,1.0858173370361328,1.0069184303283691,0.3947136402130127,0.5,1.3757121562957764,0.522102952003479
2.25058913230896,0.9137372970581055,1.3368518352508545,0.3195284903049469,0.4666666666666667,1.4330734014511108,0.44671326875686646
2.1084346771240234,1.0544846057891846,1.0539500713348389,0.3634817600250244,0.3666666666666667,1.332779049873352,0.48867177963256836
2.1840434074401855,0.972144603729248,1.2118988037109375,0.34726566076278687,0.3666666666666667,1.7675822973251343,0.4760526120662689
2.165104389190674,0.9560233950614929,1.209080994129181,0.33380383253097534,0.4666666666666667,1.651675820350647,0.45367997884750366
2.158808469772339,0.9982223510742188,1.1605861186981201,0.34988459944725037,0.43333333333333335,1.8369524478912354,0.468904584646225
2.077484607696533,0.9350697994232178,1.1424148082733154,0.34607967734336853,0.5,1.6623715162277222,0.4782056212425232
2.1537084579467773,1.025631308555603,1.1280771493911743,0.37272709608078003,0.43333333333333335,2.0281965732574463,0.5070483088493347
2.1239535808563232,1.066053867340088,1.0578997135162354,0.3649194836616516,0.33333333333333337,1.5648478269577026,0.4746639132499695
2.166724681854248,1.0278940200805664,1.1388306617736816,0.3638301491737366,0.3666666666666667,1.6928811073303223,0.49492180347442627
2.080732822418213,1.1164555549621582,0.9642772674560547,0.3892202079296112,0.43333333333333335,1.3224133253097534,0.5204583406448364
2.0616207122802734,0.9469634890556335,1.11465722322464,0.33188626170158386,0.4,1.9127216339111328,0.48857712745666504
2.1695477962493896,0.9393142461776733,1.2302335500717163,0.32931825518608093,0.43333333333333335,1.043083667755127,0.45588189363479614
2.1006364822387695,0.8606396913528442,1.2399967908859253,0.2978935241699219,0.30000000000000004,1.6128233671188354,0.43415045738220215
2.0801525115966797,1.0522301197052002,1.0279223918914795,0.3618921637535095,0.5333333333333333,1.469637393951416,0.49033647775650024
2.118825912475586,0.9618682861328125,1.1569576263427734,0.35283443331718445,0.43333333333333335,1.5304745435714722,0.48799142241477966
2.146869659423828,1.0364407300949097,1.1104289293289185,0.3612295985221863,0.43333333333333335,1.4789271354675293,0.4886157512664795
2.1504244804382324,0.9707481861114502,1.1796762943267822,0.3433332145214081,0.4,1.0295145511627197,0.4572025537490845
2.214570999145508,0.9153639674186707,1.2992070317268372,0.3282015025615692,0.4666666666666667,1.5525047779083252,0.4459385871887207
2.1667733192443848,1.0050253868103027,1.161747932434082,0.35077449679374695,0.4666666666666667,1.4749202728271484,0.48013460636138916
2.22041654586792,0.966370701789856,1.254045844078064,0.33433908224105835,0.33333333333333337,1.583010196685791,0.4542011022567749
2.0419631004333496,1.0154811143875122,1.0264819860458374,0.36210736632347107,0.5666666666666667,1.1477329730987549,0.4933834671974182
2.1550183296203613,1.059923529624939,1.0950947999954224,0.37027573585510254,0.4666666666666667,1.4978159666061401,0.5094685554504395
2.1770408153533936,0.9801244735717773,1.1969163417816162,0.34632596373558044,0.5333333333333333,1.9114084243774414,0.4539906978607178
2.196518898010254,0.9797490835189819,1.216769814491272,0.34261804819107056,0.5,1.2352372407913208,0.4545775353908539
2.125458002090454,1.01041841506958,1.115039587020874,0.3614630103111267,0.43333333333333335,1.3546442985534668,0.4795238971710205
2.1594533920288086,1.0955424308776855,1.063910961151123,0.3851211667060852,0.3666666666666667,1.501198172569275,0.525865912437439
2.1547019481658936,0.9050776362419128,1.2496243119239807,0.3176564574241638,0.4666666666666667,1.7857142686843872,0.44934388995170593
2.2317605018615723,0.990924060344696,1.2408364415168762,0.3356175422668457,0.4666666666666667,0.7562320232391357,0.45235729217529297
2.17828106880188,1.095870018005371,1.0824110507965088,0.37683743238449097,0.4666666666666667,1.5637613534927368,0.5021530389785767
2.161792516708374,0.9803518056869507,1.1814407110214233,0.33368271589279175,0.43333333333333335,1.1566905975341797,0.44927844405174255
2.178328037261963,0.9275808334350586,1.2507472038269043,0.3294633626937866,0.43333333333333335,1.657038927078247,0.44777554273605347
2.2163538932800293,0.9160782694816589,1.3002756237983704,0.3254658877849579,0.4,1.6304463148117065,0.4641239643096924
2.186256170272827,1.041754961013794,1.1445012092590332,0.36731261014938354,0.33333333333333337,1.4053919315338135,0.4978942275047302
2.0382633209228516,1.105787754058838,0.9324755668640137,0.37565505504608154,0.4666666666666667,1.564702033996582,0.5086773633956909
2.155306339263916,1.0016413927078247,1.1536649465560913,0.34493178129196167,0.4666666666666667,1.600093960762024,0.46158191561698914
2.1890857219696045,0.9779736399650574,1.2111120820045471,0.3321742117404938,0.33333333333333337,1.5216180086135864,0.4449780583381653
2.138336181640625,0.9831242561340332,1.1552119255065918,0.34747442603111267,0.43333333333333335,1.6858965158462524,0.4735473096370697
2.1539254188537598,0.926064133644104,1.2278612852096558,0.33708569407463074,0.4,1.703575611114502,0.4820757806301117
2.0661141872406006,1.0076464414596558,1.0584677457809448,0.35745224356651306,0.5333333333333333,1.5021225214004517,0.4913186728954315
2.231261968612671,0.9567434787750244,1.2745184898376465,0.33330807089805603,0.4666666666666667,1.1607698202133179,0.4608926475048065
2.152095317840576,0.9677924513816833,1.1843028664588928,0.3358910083770752,0.43333333333333335,1.4750820398330688,0.4459194540977478
2.2275779247283936,1.058902382850647,1.1686755418777466,0.37663882970809937,0.43333333333333335,1.902803897857666,0.503686785697937
2.1876189708709717,1.008882999420166,1.1787359714508057,0.34275519847869873,0.3666666666666667,1.1436773538589478,0.46090418100357056
2.05637264251709,1.1091700792312622,0.9472025632858276,0.38212281465530396,0.2666666666666667,1.6045254468917847,0.5038137435913086
2.1845383644104004,1.0089032649993896,1.1756350994110107,0.3561474680900574,0.5333333333333333,1.9137189388275146,0.4725845754146576
2.105311393737793,0.988552451133728,1.116758942604065,0.34503552317619324,0.4,1.781734585762024,0.46900495886802673
2.2002503871917725,1.032979130744934,1.1672712564468384,0.3600212037563324,0.5333333333333333,1.8109734058380127,0.46423453092575073
2.15366530418396,1.027788758277893,1.125876545906067,0.36347946524620056,0.3666666666666667,1.8695926666259766,0.49481797218322754
2.1622397899627686,1.0429610013961792,1.1192787885665894,0.36320602893829346,0.43333333333333335,1.348122000694275,0.49042782187461853
2.1113438606262207,1.0836138725280762,1.0277299880981445,0.394514262676239,0.5333333333333333,1.1449499130249023,0.540664792060852
2.191310405731201,1.0231366157531738,1.1681737899780273,0.3579525649547577,0.3666666666666667,1.5424782037734985,0.46688026189804077
2.030001401901245,1.0977461338043213,0.9322552680969238,0.3836458623409271,0.33333333333333337,1.1131643056869507,0.5141443014144897
2.2340075969696045,1.0611603260040283,1.1728472709655762,0.36612600088119507,0.4666666666666667,1.8951094150543213,0.4928285479545593
2.226283073425293,0.8938784599304199,1.332404613494873,0.31584253907203674,0.3666666666666667,1.7295751571655273,0.41205382347106934
2.182737112045288,1.0018844604492188,1.1808526515960693,0.3502223491668701,0.43333333333333335,1.6187102794647217,0.4633966386318207
2.1739068031311035,1.0515178442001343,1.1223889589309692,0.3706212043762207,0.4666666666666667,1.2226476669311523,0.4925989508628845
2.1699795722961426,1.0539195537567139,1.1160600185394287,0.3603144586086273,0.5,1.6821130514144897,0.4898534417152405
2.1741957664489746,1.0385000705718994,1.1356956958770752,0.36263507604599,0.5,1.725984811782837,0.4918745458126068
2.052687883377075,1.008420467376709,1.0442674160003662,0.3595618009567261,0.43333333333333335,1.5208091735839844,0.4902585744857788
2.1779963970184326,1.099546194076538,1.0784502029418945,0.38991689682006836,0.43333333333333335,1.6635392904281616,0.515648365020752
2.101661205291748,0.9869686961174011,1.114692509174347,0.33162158727645874,0.3666666666666667,1.5197302103042603,0.44567978382110596
2.144127368927002,1.017456293106079,1.1266710758209229,0.35506853461265564,0.4,1.323930025100708,0.4638029932975769
2.0968880653381348,1.0399906635284424,1.0568974018096924,0.379617303609848,0.43333333333333335,1.7829258441925049,0.5152133703231812
2.1795852184295654,1.0678629875183105,1.1117222309112549,0.3643718957901001,0.43333333333333335,1.7298017740249634,0.49339956045150757
2.0223402976989746,0.8997532725334167,1.1225870251655579,0.2956644296646118,0.5,1.4911792278289795,0.4387891888618469
2.182539224624634,0.9965190887451172,1.1860201358795166,0.34292683005332947,0.4,1.7003473043441772,0.4594939947128296
2.2100934982299805,1.0084342956542969,1.2016592025756836,0.3476446866989136,0.4,1.2979146242141724,0.4772365689277649
2.069615602493286,0.932301938533783,1.1373136639595032,0.3183932900428772,0.5,1.4473001956939697,0.45610618591308594
2.145252227783203,1.0755890607833862,1.069663166999817,0.3765305280685425,0.3666666666666667,1.3824700117111206,0.5000464916229248
2.1712138652801514,1.0180493593215942,1.1531645059585571,0.3570578992366791,0.4666666666666667,1.6061922311782837,0.4751893877983093
1.9803980588912964,1.1193711757659912,0.8610268831253052,0.403157114982605,0.43333333333333335,1.5826672315597534,0.5364202260971069
1.9517266750335693,0.9945311546325684,0.957195520401001,0.3224536180496216,0.3666666666666667,1.3210941553115845,0.4460744857788086
2.1043460369110107,1.0659699440002441,1.0383760929107666,0.36425313353538513,0.5,1.8446146249771118,0.4901707172393799
2.187990188598633,1.006812572479248,1.1811776161193848,0.37461018562316895,0.4666666666666667,1.9596463441848755,0.5141212940216064
2.1326940059661865,1.0133347511291504,1.1193592548370361,0.35678285360336304,0.4,1.505698561668396,0.4767877757549286
2.1111090183258057,1.1427409648895264,0.9683680534362793,0.4106729030609131,0.4666666666666667,1.6840754747390747,0.5615648031234741
2.1721975803375244,0.9464380145072937,1.2257595658302307,0.328060120344162,0.3666666666666667,1.6805897951126099,0.43310248851776123
2.2666730880737305,0.9703080058097839,1.2963650822639465,0.33717435598373413,0.4,1.7221378087997437,0.46194642782211304
2.130047559738159,0.9987475275993347,1.1313000321388245,0.37447476387023926,0.3666666666666667,1.7206348180770874,0.5262565016746521
2.2073912620544434,0.9775015711784363,1.229889690876007,0.3546893000602722,0.4,1.6175904273986816,0.49133992195129395
2.204511880874634,1.080798864364624,1.1237130165100098,0.3747565448284149,0.4,1.734951138496399,0.5032885074615479
2.1912107467651367,0.9604967832565308,1.230713963508606,0.33759841322898865,0.4,2.0825750827789307,0.443253755569458
2.1945676803588867,0.9849264621734619,1.2096412181854248,0.34450608491897583,0.30000000000000004,1.5369938611984253,0.46532973647117615
2.041851043701172,1.0083364248275757,1.0335146188735962,0.3277372717857361,0.4666666666666667,1.2766517400741577,0.44421038031578064
2.208233594894409,0.9724895358085632,1.235744059085846,0.3317743241786957,0.3666666666666667,1.5434762239456177,0.44890961050987244
2.189821481704712,1.002873182296753,1.186948299407959,0.3460236191749573,0.4666666666666667,1.6292823553085327,0.4600566327571869
2.183607578277588,1.0037903785705566,1.1798171997070312,0.35029324889183044,0.5,1.4417827129364014,0.4596051573753357
2.0931458473205566,0.952791154384613,1.1403546929359436,0.3276612460613251,0.43333333333333335,1.560726284980774,0.46555012464523315
2.201467752456665,0.9916270971298218,1.2098406553268433,0.34737491607666016,0.30000000000000004,1.8982648849487305,0.4710622727870941
2.1430890560150146,0.9645184278488159,1.1785706281661987,0.3432568907737732,0.43333333333333335,1.6457329988479614,0.4648064076900482
2.1463804244995117,0.9845820665359497,1.161798357963562,0.33877891302108765,0.4666666666666667,1.6044654846191406,0.4602028727531433
2.2312512397766113,0.9586954116821289,1.2725558280944824,0.326823890209198,0.5,1.6706172227859497,0.44175392389297485
2.089721202850342,0.9598413705825806,1.1298798322677612,0.32988405227661133,0.43333333333333335,1.5961848497390747,0.4413820207118988
2.1203696727752686,1.0313193798065186,1.08905029296875,0.34647005796432495,0.4666666666666667,1.1801443099975586,0.4657270908355713
2.147242784500122,0.9993657469749451,1.147877037525177,0.34303951263427734,0.43333333333333335,1.6162317991256714,0.4667755365371704
2.1493918895721436,0.7992497682571411,1.3501421213150024,0.28262317180633545,0.43333333333333335,1.7368812561035156,0.43244442343711853
2.135232925415039,0.9649134874343872,1.1703194379806519,0.3487817645072937,0.4666666666666667,1.1036767959594727,0.48410576581954956
2.2111282348632812,0.9807562828063965,1.2303719520568848,0.33575567603111267,0.3666666666666667,1.498490333557129,0.45368003845214844
2.1543776988983154,0.9686920642852783,1.185685634613037,0.34015005826950073,0.5666666666666667,1.50043523311615,0.46811506152153015
2.2329843044281006,0.9823836088180542,1.2506006956100464,0.3591996133327484,0.43333333333333335,1.682003378868103,0.4725385308265686
2.035968065261841,1.011356234550476,1.0246118307113647,0.33990478515625,0.5,1.214408278465271,0.44826704263687134
2.1353485584259033,0.9608643054962158,1.1744842529296875,0.3346421420574188,0.43333333333333335,1.681287407875061,0.4533945918083191
2.17366886138916,0.9706453084945679,1.2030235528945923,0.3333348035812378,0.43333333333333335,1.7174079418182373,0.44441860914230347
2.0358493328094482,0.8811022639274597,1.1547470688819885,0.30582454800605774,0.5,1.3618568181991577,0.4404839277267456
2.119415760040283,1.0777051448822021,1.041710615158081,0.36780914664268494,0.43333333333333335,1.1667635440826416,0.49982327222824097
2.2251851558685303,0.9246589541435242,1.300526201725006,0.3342556357383728,0.4666666666666667,1.0862587690353394,0.4581899642944336
2.114645004272461,0.8445454835891724,1.2700995206832886,0.2876187562942505,0.4,1.2886879444122314,0.41082990169525146
2.2337169647216797,0.9270298480987549,1.3066871166229248,0.3215111196041107,0.43333333333333335,1.5770530700683594,0.4321044385433197
2.2470474243164062,0.9798375368118286,1.2672098875045776,0.34038734436035156,0.4,1.5999702215194702,0.4573926627635956
2.1723246574401855,1.0174856185913086,1.154839038848877,0.35452088713645935,0.43333333333333335,1.5733023881912231,0.47410258650779724
2.1534078121185303,0.9287031888961792,1.224704623222351,0.3179172873497009,0.4666666666666667,1.666648507118225,0.4056965708732605
2.206883668899536,1.0051605701446533,1.2017230987548828,0.3468210697174072,0.4,1.5232045650482178,0.47160106897354126
2.230917453765869,1.050357699394226,1.180559754371643,0.3876118063926697,0.3666666666666667,1.4356937408447266,0.5254580974578857
2.198395252227783,0.9432536959648132,1.25514155626297,0.3327023983001709,0.43333333333333335,1.6635087728500366,0.44432806968688965
2.134376049041748,1.1055431365966797,1.0288329124450684,0.4009837508201599,0.33333333333333337,1.7487409114837646,0.5478418469429016
2.126818895339966,0.916085422039032,1.2107334733009338,0.31275880336761475,0.43333333333333335,1.498976230621338,0.4288642406463623
2.2384870052337646,0.9384036064147949,1.3000833988189697,0.3247961401939392,0.5333333333333333,1.7127504348754883,0.42483457922935486
2.1509897708892822,0.9603421092033386,1.1906476616859436,0.33028554916381836,0.33333333333333337,1.7146780490875244,0.4347416162490845
2.177168846130371,0.9260478019714355,1.2511210441589355,0.33850425481796265,0.5,1.7045165300369263,0.4684635102748871
2.17232084274292,1.0171555280685425,1.1551653146743774,0.3449694514274597,0.33333333333333337,0.8991240859031677,0.4580664336681366
2.0336666107177734,0.9138042330741882,1.1198623776435852,0.32913121581077576,0.4666666666666667,1.4841631650924683,0.46141302585601807
2.1169686317443848,1.0140767097473145,1.1028919219970703,0.35201355814933777,0.5,1.5867704153060913,0.47375211119651794
2.120591163635254,1.0421059131622314,1.0784852504730225,0.3687930107116699,0.3666666666666667,1.1822341680526733,0.5066486597061157
2.1527345180511475,0.988467812538147,1.1642667055130005,0.3462631106376648,0.33333333333333337,1.515937328338623,0.46188807487487793
2.0685338973999023,1.0275710821151733,1.040962815284729,0.33944186568260193,0.4,1.6391479969024658,0.4491592347621918
2.2626962661743164,0.8803777694702148,1.3823184967041016,0.315515398979187,0.5,1.576601505279541,0.4114014506340027
2.1721386909484863,1.0009288787841797,1.1712098121643066,0.33833369612693787,0.4666666666666667,1.6201207637786865,0.4467041492462158
2.1078038215637207,1.0451595783233643,1.0626442432403564,0.365431547164917,0.4666666666666667,1.3307141065597534,0.4861234128475189
2.1808292865753174,1.039892315864563,1.1409369707107544,0.36643099784851074,0.4666666666666667,0.9777195453643799,0.49620816111564636
2.1480727195739746,1.029104471206665,1.1189682483673096,0.3461385667324066,0.33333333333333337,1.3286616802215576,0.4763028025627136
1.96586012840271,0.9920047521591187,0.9738553762435913,0.34708231687545776,0.43333333333333335,1.498875379562378,0.47855496406555176
2.248047351837158,0.8693534731864929,1.3786938786506653,0.31225335597991943,0.5,1.2512624263763428,0.44490230083465576
2.0871593952178955,1.0443634986877441,1.0427958965301514,0.37267598509788513,0.4666666666666667,1.7814639806747437,0.5155196189880371
2.0898187160491943,1.0593528747558594,1.030465841293335,0.3444506525993347,0.4666666666666667,1.8449485301971436,0.4467051923274994
2.0746209621429443,1.0628554821014404,1.011765480041504,0.363597571849823,0.5,1.6883686780929565,0.4877645969390869
2.1405186653137207,0.9973533153533936,1.1431653499603271,0.3497290015220642,0.5333333333333333,1.5317020416259766,0.4691810607910156
2.046403646469116,1.0973296165466309,0.9490740299224854,0.38217616081237793,0.43333333333333335,1.6318250894546509,0.5119108557701111
2.224717617034912,0.9225031733512878,1.3022144436836243,0.3251425623893738,0.33333333333333337,1.6279807090759277,0.43177008628845215
2.191481351852417,1.0482914447784424,1.1431899070739746,0.36605119705200195,0.4,1.4328724145889282,0.4990844428539276
2.153085231781006,0.9883880615234375,1.1646971702575684,0.34759601950645447,0.4666666666666667,1.5567741394042969,0.4628750681877136
2.1263599395751953,0.9921959638595581,1.1341639757156372,0.3446503281593323,0.33333333333333337,1.5646696090698242,0.4642607569694519
2.176949977874756,1.0118030309677124,1.1651469469070435,0.3793143630027771,0.5,1.8265175819396973,0.508231520652771
2.1689977645874023,1.1021686792373657,1.0668290853500366,0.398653119802475,0.4666666666666667,1.1296732425689697,0.5528029799461365
2.150010108947754,1.0214742422103882,1.1285358667373657,0.3587913513183594,0.3666666666666667,1.39370596408844,0.4790054261684418
2.1502599716186523,0.9979629516601562,1.152297019958496,0.3426348865032196,0.43333333333333335,1.459959864616394,0.44157856702804565
2.1143767833709717,1.030331015586853,1.0840457677841187,0.3533903956413269,0.4,1.8778762817382812,0.4762697219848633
2.1436963081359863,1.0486323833465576,1.0950639247894287,0.3574241101741791,0.3666666666666667,1.6683562994003296,0.47833797335624695
2.1810414791107178,0.9918526411056519,1.189188838005066,0.3275086581707001,0.43333333333333335,1.6627870798110962,0.43490296602249146
2.0965256690979004,1.1302189826965332,0.9663066864013672,0.3902267813682556,0.4666666666666667,1.279335856437683,0.5013247728347778
2.131563901901245,1.1436543464660645,0.9879095554351807,0.40870484709739685,0.4666666666666667,1.496720552444458,0.5536774396896362
2.1846976280212402,1.0048906803131104,1.1798069477081299,0.3595222234725952,0.5,1.5113201141357422,0.47846168279647827
2.145573616027832,1.040333867073059,1.105239748954773,0.36067819595336914,0.5,0.8890777826309204,0.4754661023616791
2.162473678588867,1.1201612949371338,1.0423123836517334,0.3759562373161316,0.4,1.322780728340149,0.5070950388908386
2.157301425933838,1.0607943534851074,1.0965070724487305,0.3658372759819031,0.5,1.6959573030471802,0.49816808104515076
2.1699748039245605,0.9551352262496948,1.2148395776748657,0.3272596597671509,0.4,0.6670078039169312,0.44243353605270386
2.1479415893554688,1.0463600158691406,1.1015815734863281,0.34921082854270935,0.3666666666666667,1.3419692516326904,0.4645998179912567
2.012403964996338,0.883037805557251,1.129366159439087,0.28967514634132385,0.5333333333333333,1.1708265542984009,0.4132261872291565
2.143575429916382,0.9704939723014832,1.1730814576148987,0.3272117078304291,0.43333333333333335,1.2841144800186157,0.43193453550338745
2.0938377380371094,1.0215296745300293,1.07230806350708,0.3602709174156189,0.43333333333333335,1.049759030342102,0.49727532267570496
2.1930718421936035,1.0445692539215088,1.1485025882720947,0.3538610637187958,0.4,0.8593827486038208,0.48144716024398804
2.093353271484375,1.0322545766830444,1.0610986948013306,0.3689749240875244,0.4666666666666667,0.7649021744728088,0.5033059120178223
2.1299705505371094,0.9774987697601318,1.1524717807769775,0.3627448081970215,0.5,1.2934314012527466,0.5043160915374756
2.200591802597046,1.005775809288025,1.194815993309021,0.3564760088920593,0.5,1.7152360677719116,0.4838515520095825
2.1727538108825684,1.0091848373413086,1.1635689735412598,0.354530930519104,0.4666666666666667,1.448388695716858,0.46946555376052856
2.1544032096862793,1.0772678852081299,1.0771353244781494,0.37175220251083374,0.4666666666666667,1.1271865367889404,0.5058876276016235
2.236072301864624,0.9275960922241211,1.308476209640503,0.3203622102737427,0.43333333333333335,1.4676852226257324,0.4274284243583679
2.197476387023926,0.9684249758720398,1.229051411151886,0.33032462000846863,0.4666666666666667,1.5133386850357056,0.4432629346847534
2.1963372230529785,1.0005629062652588,1.1957743167877197,0.34552305936813354,0.43333333333333335,1.544482946395874,0.4592124819755554
2.131304979324341,1.0140557289123535,1.1172492504119873,0.3606906831264496,0.4666666666666667,1.318222165107727,0.49248334765434265
2.136137008666992,1.0407028198242188,1.0954341888427734,0.38825345039367676,0.3666666666666667,2.0919694900512695,0.5303118228912354
2.226973533630371,1.0323618650436401,1.194611668586731,0.3654744029045105,0.4666666666666667,1.6270196437835693,0.5077284574508667
2.214564323425293,0.9176797270774841,1.2968845963478088,0.3340022563934326,0.5,1.8488755226135254,0.4493480920791626
2.135737419128418,0.9682607650756836,1.1674766540527344,0.33223968744277954,0.4666666666666667,1.4164808988571167,0.4456816613674164
2.2154500484466553,1.0166258811950684,1.198824167251587,0.3473359942436218,0.3666666666666667,1.0651954412460327,0.46197304129600525
2.1227147579193115,0.9904510974884033,1.1322636604309082,0.3502020239830017,0.33333333333333337,1.4865005016326904,0.5086791515350342
2.1987953186035156,0.9548614025115967,1.243933916091919,0.33327698707580566,0.4,1.705513596534729,0.44456323981285095
2.1389787197113037,1.0530016422271729,1.0859770774841309,0.3717966079711914,0.4666666666666667,1.5033155679702759,0.5054638981819153
2.1749517917633057,1.0194088220596313,1.1555429697036743,0.3517683148384094,0.30000000000000004,1.8229645490646362,0.45982712507247925
2.1717782020568848,0.9501408338546753,1.2216373682022095,0.3276999890804291,0.4666666666666667,1.7298862934112549,0.428430438041687
2.1608223915100098,1.0426586866378784,1.1181637048721313,0.3715686500072479,0.33333333333333337,1.6890199184417725,0.5063974261283875
2.129734516143799,1.025646448135376,1.1040880680084229,0.35269400477409363,0.43333333333333335,1.608972191810608,0.47224950790405273
2.0953972339630127,1.1004283428192139,0.9949688911437988,0.3718608617782593,0.3666666666666667,1.3829522132873535,0.49486732482910156
2.214789867401123,0.9936177134513855,1.2211721539497375,0.3536233901977539,0.4,1.39960515499115,0.48831504583358765
2.1186723709106445,0.9453513622283936,1.173321008682251,0.32719364762306213,0.4666666666666667,1.6913795471191406,0.43659958243370056
2.230149030685425,0.9151336550712585,1.3150153756141663,0.3100321292877197,0.43333333333333335,0.6045682430267334,0.4106895923614502
2.1420531272888184,1.0232338905334473,1.118819236755371,0.3592134416103363,0.43333333333333335,1.3772398233413696,0.48638686537742615
2.1507129669189453,0.9496906995773315,1.2010222673416138,0.31914862990379333,0.4666666666666667,1.3343768119812012,0.42069947719573975
1.961527705192566,1.0514616966247559,0.9100660085678101,0.37267035245895386,0.4666666666666667,1.636712670326233,0.5213993787765503
2.1815240383148193,1.0472334623336792,1.1342905759811401,0.37453436851501465,0.43333333333333335,1.6769458055496216,0.5078629851341248
2.138983726501465,1.035033106803894,1.1039506196975708,0.3541778028011322,0.43333333333333335,1.7139647006988525,0.48187002539634705
2.2428081035614014,0.9210635423660278,1.3217445611953735,0.3166554868221283,0.4666666666666667,1.0811611413955688,0.4324758052825928
2.169130802154541,0.9174375534057617,1.2516932487487793,0.3159325122833252,0.4666666666666667,1.380679965019226,0.4203382432460785
2.174661636352539,0.9401029944419861,1.234558641910553,0.3398793637752533,0.5,1.6645773649215698,0.4723086357116699
2.13680362701416,1.0452079772949219,1.0915956497192383,0.3547537922859192,0.43333333333333335,1.6786025762557983,0.4845097064971924
2.146629810333252,0.9609832763671875,1.1856465339660645,0.33868885040283203,0.4666666666666667,1.4068870544433594,0.4622006416320801
2.164862871170044,0.9695371389389038,1.1953257322311401,0.3229532241821289,0.4,1.5304596424102783,0.41894030570983887
2.11694073677063,1.088086485862732,1.028854250907898,0.36114975810050964,0.43333333333333335,1.6679234504699707,0.4698943495750427
2.234203815460205,0.4388734698295593,1.7953303456306458,0.30077844858169556,0.5,1.5728474855422974,0.5462003946304321
2.1125454902648926,0.353823721408844,1.7587217688560486,0.2984590232372284,0.5,1.179539442062378,0.5400377511978149
1.9930393695831299,0.44506320357322693,1.547976166009903,0.32225239276885986,0.5666666666666667,1.0328668355941772,0.5982710123062134
2.189446210861206,0.37965601682662964,1.8097901940345764,0.2631744146347046,0.5,1.604134440422058,0.4650896489620209
1.822043776512146,0.5972005724906921,1.2248432040214539,0.32635602355003357,0.5666666666666667,1.799140453338623,0.542929470539093
2.190981388092041,0.304578959941864,1.886402428150177,0.18255388736724854,0.4666666666666667,1.3086462020874023,0.3786911964416504
2.130809783935547,0.4464782476425171,1.6843315362930298,0.1852841079235077,0.5666666666666667,1.409539818763733,0.3568619191646576
2.0196971893310547,0.35069549083709717,1.6690016984939575,0.2688544988632202,0.4666666666666667,1.5504114627838135,0.4237956702709198
1.9634437561035156,0.3185131549835205,1.6449306011199951,0.20223653316497803,0.5,1.6052629947662354,0.3494890630245209
1.974280834197998,0.3103257417678833,1.6639550924301147,0.1571856141090393,0.4666666666666667,1.4618756771087646,0.33112549781799316
1.8556417226791382,0.5497002601623535,1.3059414625167847,0.29624444246292114,0.43333333333333335,1.022922158241272,0.5136981010437012
2.2629241943359375,0.28349727392196655,1.979426920413971,0.1371600478887558,0.5,1.1190898418426514,0.28355148434638977
2.066216468811035,0.5586344003677368,1.5075820684432983,0.25096094608306885,0.5333333333333333,1.7155216932296753,0.43621835112571716
2.160675525665283,0.37400612235069275,1.7866694033145905,0.1603592485189438,0.5333333333333333,2.1491761207580566,0.2948896884918213
1.9822652339935303,0.3953930139541626,1.5868722200393677,0.1807178556919098,0.5,1.1640056371688843,0.346625417470932
1.8070900440216064,0.5747246742248535,1.232365369796753,0.27081021666526794,0.5,1.0296804904937744,0.42005476355552673
2.1101551055908203,0.39033564925193787,1.7198194563388824,0.23189914226531982,0.5333333333333333,1.5525538921356201,0.37448805570602417
1.8790653944015503,0.6656814813613892,1.2133839130401611,0.3460197150707245,0.5666666666666667,1.4632084369659424,0.5668877363204956
1.9619600772857666,0.6418906450271606,1.320069432258606,0.44640907645225525,0.5666666666666667,1.3455482721328735,0.6387137770652771
2.1413016319274902,0.5246901512145996,1.6166114807128906,0.43098944425582886,0.6,1.630576491355896,0.6297750473022461
2.020768880844116,0.36078470945358276,1.6599841713905334,0.2519146203994751,0.43333333333333335,1.6739391088485718,0.37212949991226196
1.856889009475708,0.6963530778884888,1.1605359315872192,0.4086472690105438,0.6333333333333333,1.652080774307251,0.5664895176887512
2.1470236778259277,0.5787716507911682,1.5682520270347595,0.44889578223228455,0.6333333333333333,1.8294097185134888,0.5951919555664062
2.013556957244873,0.6428359746932983,1.3707209825515747,0.3970094323158264,0.5666666666666667,1.3855050802230835,0.5748453140258789
1.8519723415374756,0.7920145988464355,1.05995774269104,0.5348582863807678,0.5333333333333333,1.4692556858062744,0.7269214391708374
2.2371184825897217,0.5943009257316589,1.6428175568580627,0.4124298691749573,0.5,1.2209436893463135,0.5913287997245789
2.0582780838012695,0.7243596315383911,1.3339184522628784,0.5853054523468018,0.6,1.0688449144363403,0.7701636552810669
2.199711799621582,0.7017613649368286,1.4979504346847534,0.5121764540672302,0.3666666666666667,1.3169883489608765,0.7279428839683533
2.0557026863098145,0.8612349033355713,1.1944677829742432,0.5137060284614563,0.6333333333333333,1.392734408378601,0.7231636047363281
2.19735050201416,0.6912111043930054,1.5061393976211548,0.47517508268356323,0.5666666666666667,1.8764300346374512,0.6724675893783569
2.2140750885009766,0.6916388273239136,1.522436261177063,0.5065736174583435,0.5333333333333333,2.0277388095855713,0.7336406707763672
2.1040256023406982,0.9174827933311462,1.186542809009552,0.5218517780303955,0.4666666666666667,1.5370454788208008,0.7146949172019958
2.12581729888916,0.9654053449630737,1.1604119539260864,0.4746684730052948,0.4666666666666667,0.8821560740470886,0.658562183380127
2.2605557441711426,0.7113713026046753,1.5491844415664673,0.47177863121032715,0.5333333333333333,1.2279131412506104,0.6700960397720337
2.0938339233398438,0.9908404350280762,1.1029934883117676,0.45927703380584717,0.43333333333333335,1.4227180480957031,0.668906569480896
2.0115623474121094,0.8341355323791504,1.177426815032959,0.46448659896850586,0.5666666666666667,1.281982421875,0.652536153793335
1.7304906845092773,0.8881552219390869,0.8423354625701904,0.3696441054344177,0.5,1.6436235904693604,0.5601163506507874
1.7300002574920654,0.6584758758544922,1.0715243816375732,0.27921032905578613,0.4666666666666667,1.8263760805130005,0.4071993827819824
1.6137585639953613,0.6705548763275146,0.9432036876678467,0.3064974844455719,0.5,1.8544179201126099,0.418245792388916
1.7286555767059326,0.6174145936965942,1.1112409830093384,0.2724263668060303,0.5,1.602739691734314,0.3740413188934326
1.6942718029022217,0.6503248810768127,1.043946921825409,0.23755204677581787,0.5666666666666667,1.3091374635696411,0.3601571023464203
1.826453447341919,0.5580820441246033,1.2683714032173157,0.2229429930448532,0.4666666666666667,1.5736596584320068,0.3185439705848694
1.7642734050750732,0.5477049350738525,1.2165684700012207,0.25430044531822205,0.5333333333333333,1.6356682777404785,0.3643615245819092
1.7236874103546143,0.583388090133667,1.1402993202209473,0.20237396657466888,0.5333333333333333,1.3919018507003784,0.3361731767654419
1.752837061882019,0.699088454246521,1.053748607635498,0.2601488530635834,0.3666666666666667,2.039417266845703,0.41693729162216187
1.8082932233810425,0.685052752494812,1.1232404708862305,0.26192158460617065,0.4666666666666667,1.5242160558700562,0.4001554846763611
1.6881170272827148,0.764060378074646,0.9240566492080688,0.2808820605278015,0.4666666666666667,1.8570410013198853,0.43109187483787537
1.9252288341522217,0.5890520811080933,1.3361767530441284,0.2245948761701584,0.4,2.207791566848755,0.31408455967903137
1.5694961547851562,0.7494875192642212,0.8200086355209351,0.2922307252883911,0.5666666666666667,1.7497972249984741,0.4346711039543152
1.7495410442352295,0.7086206674575806,1.040920376777649,0.28234100341796875,0.5,1.2063912153244019,0.41915416717529297
1.757833480834961,0.5919063687324524,1.1659271121025085,0.2422916740179062,0.43333333333333335,1.2819074392318726,0.343557208776474
1.5139755010604858,0.7196401357650757,0.7943353652954102,0.28363659977912903,0.5,1.6315929889678955,0.3688693642616272
1.703932523727417,0.6443909406661987,1.0595415830612183,0.288566529750824,0.4666666666666667,1.8388466835021973,0.3719449043273926
1.8236463069915771,0.5917171239852905,1.2319291830062866,0.2490248680114746,0.5333333333333333,1.955620527267456,0.31635916233062744
1.8747153282165527,0.7013651728630066,1.1733501553535461,0.33245643973350525,0.4,1.5150904655456543,0.41277584433555603
1.4654061794281006,0.6587668061256409,0.8066393733024597,0.26677316427230835,0.43333333333333335,1.8277111053466797,0.33020979166030884
1.6562650203704834,0.6304488182067871,1.0258162021636963,0.26319965720176697,0.6,1.6990070343017578,0.3309052884578705
1.6322392225265503,0.6656477451324463,0.966591477394104,0.26369649171829224,0.5,1.8024283647537231,0.32183218002319336
1.475036382675171,0.8667957186698914,0.6082406640052795,0.3326995372772217,0.43333333333333335,1.5225237607955933,0.44468507170677185
1.8127282857894897,0.6962302923202515,1.1164979934692383,0.3333432674407959,0.5333333333333333,1.7194020748138428,0.4404315948486328
1.9454950094223022,0.5845351815223694,1.3609598278999329,0.33437204360961914,0.4,1.7246334552764893,0.4077232778072357
2.026153564453125,0.5761553645133972,1.4499981999397278,0.3469686508178711,0.5333333333333333,1.9229720830917358,0.41762933135032654
1.3601125478744507,0.9069480895996094,0.4531644582748413,0.3672522008419037,0.5666666666666667,1.9121474027633667,0.44712454080581665
1.7225289344787598,0.6760473251342773,1.0464816093444824,0.37065809965133667,0.5,1.9820274114608765,0.4580470025539398
1.6540477275848389,0.7079782485961914,0.9460694789886475,0.37146657705307007,0.3666666666666667,1.7491427659988403,0.4775354266166687
1.7539119720458984,0.6607011556625366,1.0932108163833618,0.3467710018157959,0.4666666666666667,2.17207932472229,0.43842339515686035
1.7344646453857422,0.6570867896080017,1.0773778557777405,0.35144591331481934,0.5666666666666667,1.8582484722137451,0.4300771653652191
1.4535853862762451,0.8265560865402222,0.627029299736023,0.3169136941432953,0.4666666666666667,1.8650692701339722,0.40790891647338867
1.6750743389129639,0.7347511053085327,0.9403232336044312,0.38989314436912537,0.5333333333333333,1.8906121253967285,0.47109025716781616
1.794965147972107,0.6525711417198181,1.1423940062522888,0.35738492012023926,0.33333333333333337,1.940581202507019,0.4250940680503845
1.6374915838241577,0.680270791053772,0.9572207927703857,0.33576008677482605,0.4666666666666667,1.6156319379806519,0.412811815738678
1.7528822422027588,0.6617581844329834,1.0911240577697754,0.35083192586898804,0.4666666666666667,1.485422968864441,0.42398127913475037
1.6598234176635742,0.6712135076522827,0.9886099100112915,0.385417103767395,0.4,1.1116117238998413,0.4647444486618042
1.544064998626709,0.8305954933166504,0.7134695053100586,0.46745365858078003,0.5666666666666667,1.5167205333709717,0.5512627363204956
1.5848615169525146,0.9316865801811218,0.6531749367713928,0.3967907130718231,0.43333333333333335,1.6504449844360352,0.5011747479438782
1.7072718143463135,0.9445631504058838,0.7627086639404297,0.4228339195251465,0.4,1.4394340515136719,0.5385398864746094
1.7635220289230347,0.7714735865592957,0.992048442363739,0.4767635762691498,0.5,1.7917864322662354,0.5422110557556152
1.7141666412353516,0.7594705820083618,0.9546960592269897,0.4730643033981323,0.43333333333333335,1.6048885583877563,0.5628244876861572
1.765883207321167,0.754884660243988,1.010998547077179,0.4814874827861786,0.4666666666666667,1.376569390296936,0.5635705590248108
1.808318853378296,0.6554821133613586,1.1528367400169373,0.4250023365020752,0.4666666666666667,1.3608840703964233,0.5048017501831055
1.8186464309692383,0.920833945274353,0.8978124856948853,0.41047948598861694,0.5333333333333333,1.6748796701431274,0.5331734418869019
1.7825839519500732,0.8880324363708496,0.8945515155792236,0.4121076762676239,0.4666666666666667,1.8374210596084595,0.5376849174499512
1.8185145854949951,0.9945893287658691,0.823925256729126,0.48913753032684326,0.5666666666666667,1.5471235513687134,0.6144338846206665
1.7321385145187378,0.9954923391342163,0.7366461753845215,0.4677557647228241,0.3666666666666667,1.3651005029678345,0.6200541853904724
1.8126806020736694,0.8155838251113892,0.9970967769622803,0.4532747268676758,0.4666666666666667,1.895694375038147,0.5587825775146484
1.7974281311035156,1.075749158859253,0.7216789722442627,0.5215132236480713,0.6,1.9204243421554565,0.632652997970581
1.9945886135101318,0.9532081484794617,1.0413804650306702,0.47802215814590454,0.4,1.741786241531372,0.5550602674484253
1.9286515712738037,1.0015101432800293,0.9271414279937744,0.4874814748764038,0.33333333333333337,1.3191123008728027,0.5694310665130615
2.072049856185913,0.883678138256073,1.18837171792984,0.43417471647262573,0.3666666666666667,1.1406469345092773,0.5367832183837891
1.9795100688934326,0.9192829132080078,1.0602271556854248,0.4522518515586853,0.4,1.3077696561813354,0.5491234064102173
2.0269908905029297,0.910498321056366,1.1164925694465637,0.4580392837524414,0.4666666666666667,1.6949881315231323,0.5713659524917603
2.0465784072875977,0.9122115969657898,1.1343668103218079,0.42441749572753906,0.33333333333333337,1.8778365850448608,0.5290653705596924
2.0541911125183105,0.9312065839767456,1.122984528541565,0.4117276072502136,0.33333333333333337,1.1050492525100708,0.5073153972625732
2.126523017883301,0.9798183441162109,1.1467046737670898,0.4323107898235321,0.43333333333333335,1.251633644104004,0.5366133451461792
1.3648580312728882,0.8655602931976318,0.49929773807525635,0.6754664778709412,0.43333333333333335,1.424992561340332,0.8410593867301941
1.8756170272827148,0.8638429641723633,1.0117740631103516,0.5242211818695068,0.5333333333333333,1.4096143245697021,0.7316474318504333
1.7565925121307373,0.5213214159011841,1.2352710962295532,0.4843181371688843,0.5666666666666667,1.413185954093933,0.7681007385253906
1.8683847188949585,0.7504582405090332,1.1179264783859253,0.5080124139785767,0.5666666666666667,1.9394718408584595,0.7456440925598145
1.691316843032837,0.7169038653373718,0.9744129776954651,0.43457263708114624,0.5,1.923108696937561,0.6702041029930115
1.5067169666290283,0.71849524974823,0.7882217168807983,0.44130605459213257,0.5,2.0620839595794678,0.6522794961929321
1.5282224416732788,0.6563421487808228,0.871880292892456,0.4597364366054535,0.6333333333333333,1.8549898862838745,0.6877498626708984
1.5133280754089355,0.6795949935913086,0.833733081817627,0.49973011016845703,0.6,1.8129839897155762,0.7057785987854004
1.5846667289733887,0.7919148206710815,0.7927519083023071,0.4574349522590637,0.5666666666666667,1.5664371252059937,0.6961490511894226
1.5981807708740234,0.7392718195915222,0.8589089512825012,0.45077237486839294,0.5,1.4892750978469849,0.7026078104972839
1.4985579252243042,0.8319419622421265,0.6666159629821777,0.5714337229728699,0.4,1.4520304203033447,0.7026283144950867
1.4398010969161987,0.7364896535873413,0.7033114433288574,0.582162618637085,0.6,1.9423110485076904,0.7208112478256226
1.6359093189239502,0.5730463266372681,1.0628629922866821,0.4004787802696228,0.5333333333333333,1.551316499710083,0.6134788990020752
1.5938546657562256,0.7090797424316406,0.884774923324585,0.4944038391113281,0.43333333333333335,1.3159146308898926,0.7263786196708679
1.7006537914276123,0.7514774203300476,0.9491763710975647,0.5064874887466431,0.43333333333333335,1.0399528741836548,0.6996738314628601
1.616067886352539,0.8244430422782898,0.7916248440742493,0.5316598415374756,0.5333333333333333,1.6279343366622925,0.7129413485527039
1.731668472290039,0.7864722013473511,0.945196270942688,0.4904248118400574,0.5666666666666667,1.16041898727417,0.6870279312133789
2.152759075164795,0.8883392810821533,1.2644197940826416,0.46716365218162537,0.5,1.1314462423324585,0.6223493814468384
1.9494850635528564,0.9353753924369812,1.0141096711158752,0.48777979612350464,0.5,1.7930628061294556,0.6484319567680359
2.0118606090545654,0.9550564289093018,1.0568041801452637,0.48890936374664307,0.5666666666666667,1.5806626081466675,0.6747145652770996
2.051349401473999,0.9557490348815918,1.0956003665924072,0.4835824966430664,0.5,1.2560975551605225,0.6337321996688843
1.896651268005371,0.993502140045166,0.9031491279602051,0.4979334771633148,0.4666666666666667,1.2380311489105225,0.6659055948257446
1.9557393789291382,0.7225526571273804,1.2331867218017578,0.341532826423645,0.5,1.1371978521347046,0.5431836843490601
2.0541114807128906,0.8590117692947388,1.1950997114181519,0.42318224906921387,0.5,1.350029706954956,0.6123682260513306
2.0987603664398193,0.8761411905288696,1.2226191759109497,0.44036242365837097,0.4666666666666667,1.2796134948730469,0.6356305480003357
1.936224341392517,0.938122034072876,0.9981023073196411,0.4655834138393402,0.5333333333333333,1.5880905389785767,0.682133674621582
1.9227170944213867,1.0069801807403564,0.9157369136810303,0.5319900512695312,0.6,1.3953230381011963,0.7105462551116943
1.994167685508728,0.9842087626457214,1.0099589228630066,0.4971349239349365,0.4666666666666667,1.55104398727417,0.6828352212905884
1.9044530391693115,0.9974002242088318,0.9070528149604797,0.5190158486366272,0.5666666666666667,1.6542479991912842,0.7113809585571289
2.1673848628997803,0.9233648777008057,1.2440199851989746,0.4871602952480316,0.5,1.7706739902496338,0.6692832708358765
2.0908968448638916,0.9484218955039978,1.1424749493598938,0.48426520824432373,0.5,1.5254197120666504,0.6851091384887695
2.136256217956543,0.94517582654953,1.191080391407013,0.4787083566188812,0.5333333333333333,1.0200786590576172,0.688463568687439
2.1535325050354004,0.9756124019622803,1.1779201030731201,0.45443281531333923,0.5333333333333333,1.4310334920883179,0.6830326914787292
2.2679014205932617,0.8263877630233765,1.4415136575698853,0.353482723236084,0.5333333333333333,1.490157127380371,0.5719550848007202
2.1479175090789795,0.865435004234314,1.2824825048446655,0.40101227164268494,0.5666666666666667,1.4569798707962036,0.600681483745575
2.1010377407073975,0.8076989054679871,1.2933388352394104,0.3555699288845062,0.5,1.5130964517593384,0.5567111968994141
1.9055355787277222,0.9343974590301514,0.9711381196975708,0.46039754152297974,0.6666666666666667,1.7750965356826782,0.6252890825271606
1.9564464092254639,0.895706057548523,1.060740351676941,0.43232545256614685,0.6,1.4994165897369385,0.6231629252433777
2.007577419281006,0.7601785659790039,1.247398853302002,0.3535819947719574,0.5333333333333333,1.1311358213424683,0.5527126789093018
2.041865825653076,0.7511813640594482,1.290684461593628,0.364175409078598,0.4666666666666667,1.2176555395126343,0.5711928606033325
2.008117198944092,0.8115001916885376,1.1966170072555542,0.4077417552471161,0.43333333333333335,1.0113134384155273,0.6252182722091675
2.080167293548584,0.83842533826828,1.241741955280304,0.4589325189590454,0.6,1.378385066986084,0.6416846513748169
2.1760575771331787,0.8785890340805054,1.2974685430526733,0.43132948875427246,0.3666666666666667,1.3234660625457764,0.6193996667861938
2.2520508766174316,0.8496439456939697,1.402406930923462,0.36276015639305115,0.33333333333333337,1.181045413017273,0.5312636494636536
2.2267684936523438,0.8832585215568542,1.3435099720954895,0.3786882758140564,0.3666666666666667,1.4944121837615967,0.5526552200317383
1.313104510307312,0.40976592898368835,0.9033385813236237,0.36356228590011597,0.5666666666666667,1.3012869358062744,0.563322901725769
1.6186603307724,0.39264485239982605,1.2260154783725739,0.31523939967155457,0.3666666666666667,1.4075992107391357,0.45066484808921814
1.591160535812378,0.4370362162590027,1.1541243195533752,0.33610519766807556,0.4666666666666667,1.731078028678894,0.5446490049362183
1.667141318321228,0.44304022192955017,1.2241010963916779,0.34551775455474854,0.4666666666666667,1.7191647291183472,0.5540980100631714
1.7269500494003296,0.3777458369731903,1.3492042124271393,0.26865142583847046,0.5666666666666667,1.4273394346237183,0.5178260803222656
1.8622148036956787,0.42540162801742554,1.4368131756782532,0.2816261947154999,0.6333333333333333,1.4550089836120605,0.504637598991394
1.7755298614501953,0.5444867014884949,1.2310431599617004,0.35085850954055786,0.43333333333333335,1.0810946226119995,0.5217214226722717
1.7383569478988647,0.47443708777427673,1.263919860124588,0.32413095235824585,0.5333333333333333,1.451608657836914,0.49889105558395386
1.7085870504379272,0.7859482765197754,0.9226387739181519,0.3932516574859619,0.4666666666666667,1.3280344009399414,0.5274513959884644
1.959370493888855,0.7209917902946472,1.2383787035942078,0.381887286901474,0.43333333333333335,1.6240473985671997,0.5443615317344666
1.9552028179168701,0.71192467212677,1.2432781457901,0.4031640291213989,0.4666666666666667,1.5671637058258057,0.5787637829780579
2.0387871265411377,0.5163300633430481,1.5224570631980896,0.3494665324687958,0.5,1.4810824394226074,0.5876539945602417
1.6270885467529297,0.659929096698761,0.9671594500541687,0.44038841128349304,0.43333333333333335,1.8658013343811035,0.6721231937408447
1.5964521169662476,0.5852395296096802,1.0112125873565674,0.3752807080745697,0.4,1.3101985454559326,0.6478316783905029
1.2951841354370117,0.563176691532135,0.7320074439048767,0.31782326102256775,0.4,1.7154008150100708,0.5428484678268433
1.730084776878357,0.535231351852417,1.19485342502594,0.3448975682258606,0.4666666666666667,1.4605696201324463,0.6578560471534729
1.6183961629867554,0.7218962907791138,0.8964998722076416,0.4437776803970337,0.4666666666666667,0.7097755074501038,0.6925050616264343
1.5962038040161133,0.8631420135498047,0.7330617904663086,0.4604634940624237,0.5,1.3203738927841187,0.7179827690124512
1.4159142971038818,0.9287688136100769,0.48714548349380493,0.46330612897872925,0.4666666666666667,1.632200837135315,0.7408242225646973
1.6520318984985352,0.6613610982894897,0.9906708002090454,0.3167567253112793,0.5666666666666667,1.451728343963623,0.5996713638305664
1.766728162765503,0.6360321640968323,1.1306959986686707,0.3083752393722534,0.5666666666666667,1.450728178024292,0.5704538822174072
1.8917913436889648,0.575654149055481,1.3161371946334839,0.2614116072654724,0.5333333333333333,1.363111138343811,0.4796486496925354
1.7993507385253906,0.883837103843689,0.9155136346817017,0.3713665008544922,0.5,0.7647555470466614,0.603495180606842
1.6890532970428467,0.7389461398124695,0.9501071572303772,0.34029847383499146,0.4666666666666667,1.3857109546661377,0.5304661393165588
1.8447303771972656,0.7008520364761353,1.1438783407211304,0.27090784907341003,0.43333333333333335,1.3297617435455322,0.49864858388900757
2.241959571838379,0.8125365972518921,1.4294229745864868,0.3207924962043762,0.5333333333333333,1.245971441268921,0.5464434623718262
2.1306540966033936,0.8921269774436951,1.2385271191596985,0.350371778011322,0.5333333333333333,1.3965063095092773,0.6013838648796082
2.1185460090637207,0.7917887568473816,1.3267572522163391,0.30332762002944946,0.43333333333333335,1.6931204795837402,0.5470534563064575
2.0719802379608154,0.8196751475334167,1.2523050904273987,0.2960766553878784,0.43333333333333335,1.261553406715393,0.4980742931365967
2.149327278137207,0.8611717224121094,1.2881555557250977,0.30988600850105286,0.5333333333333333,0.8558610081672668,0.5215646028518677
2.2690846920013428,0.8513914346694946,1.4176932573318481,0.28498467803001404,0.4666666666666667,0.9684461355209351,0.5015602111816406
2.2148494720458984,0.8441982269287109,1.3706512451171875,0.28607016801834106,0.5666666666666667,1.276760458946228,0.4990982413291931
2.2984743118286133,0.8010901212692261,1.4973841905593872,0.27513188123703003,0.5666666666666667,1.3008592128753662,0.48950284719467163
2.056668758392334,1.0128662586212158,1.0438024997711182,0.3596348762512207,0.43333333333333335,1.1655645370483398,0.6065571308135986
2.0263705253601074,0.9498910903930664,1.076479434967041,0.3452697992324829,0.5666666666666667,1.3915084600448608,0.5670974254608154
2.1537933349609375,0.9306014776229858,1.2231918573379517,0.3349531888961792,0.4666666666666667,0.8524541854858398,0.5622639060020447
2.1810154914855957,0.9512211084365845,1.2297943830490112,0.34002959728240967,0.5,1.3561387062072754,0.5787794589996338
2.060299873352051,0.763866126537323,1.2964337468147278,0.2771409749984741,0.5333333333333333,1.3338816165924072,0.4941277503967285
1.966423749923706,0.996557891368866,0.9698658585548401,0.36267098784446716,0.5666666666666667,1.1854289770126343,0.6152462363243103
2.0117244720458984,0.9138094782829285,1.09791499376297,0.3356316089630127,0.5333333333333333,1.0729621648788452,0.5998952388763428
2.157426357269287,0.7965929508209229,1.3608334064483643,0.3061393201351166,0.5333333333333333,1.0626451969146729,0.5427538156509399
2.0005249977111816,0.8709006309509277,1.129624366760254,0.3246830403804779,0.5666666666666667,1.3440039157867432,0.5866237282752991
2.176722288131714,0.9471931457519531,1.2295291423797607,0.3450426757335663,0.5333333333333333,1.0771236419677734,0.6121194958686829
2.121845245361328,0.8789755702018738,1.2428696751594543,0.32160139083862305,0.4,1.3116625547409058,0.5642721652984619
2.1084072589874268,0.9012120962142944,1.2071951627731323,0.33313602209091187,0.5333333333333333,1.2572598457336426,0.5947030186653137
2.01438570022583,0.9298814535140991,1.084504246711731,0.3465132713317871,0.4666666666666667,1.0148955583572388,0.6171612739562988
2.1378087997436523,0.798102855682373,1.3397059440612793,0.28677815198898315,0.5,1.3155536651611328,0.5147565603256226
2.1610145568847656,0.7432433366775513,1.4177712202072144,0.2734178900718689,0.4666666666666667,1.5140879154205322,0.5066192150115967
2.164402723312378,0.7567087411880493,1.4076939821243286,0.2884863615036011,0.43333333333333335,1.636891484260559,0.5349199175834656
2.1001884937286377,0.7586854696273804,1.3415030241012573,0.2819455862045288,0.5333333333333333,1.6031122207641602,0.5248469710350037
2.103227138519287,0.7651472091674805,1.3380799293518066,0.28038278222084045,0.5333333333333333,1.5304077863693237,0.5187219381332397
2.035086154937744,0.8568360805511475,1.1782500743865967,0.3164488673210144,0.4666666666666667,1.3007432222366333,0.5391511917114258
2.0149855613708496,0.8404430747032166,1.174542486667633,0.31589001417160034,0.6666666666666667,1.6112892627716064,0.5575526356697083
1.9783694744110107,0.7699460387229919,1.2084234356880188,0.27228403091430664,0.5333333333333333,1.4138463735580444,0.47542768716812134
2.0098259449005127,0.8421694040298462,1.1676565408706665,0.30332767963409424,0.5,1.125432014465332,0.5485167503356934
1.928379774093628,0.8811158537864685,1.0472639203071594,0.31913241744041443,0.5333333333333333,1.240669846534729,0.5723638534545898
2.182875633239746,0.6559165716171265,1.5269590616226196,0.24280264973640442,0.5333333333333333,0.9393723607063293,0.4382411241531372
1.833974838256836,0.9238505363464355,0.9101243019104004,0.3358650803565979,0.5,1.6317130327224731,0.5691258907318115
2.014035940170288,0.8293768167495728,1.1846591234207153,0.30338746309280396,0.6,1.6337940692901611,0.5236592292785645
2.062666654586792,0.7218631505966187,1.3408035039901733,0.2681296467781067,0.4666666666666667,1.3810927867889404,0.4679657220840454
2.009982109069824,0.7742468118667603,1.235735297203064,0.28911662101745605,0.5666666666666667,1.1363885402679443,0.4975632429122925
2.120832681655884,0.708714485168457,1.4121181964874268,0.25195324420928955,0.5333333333333333,1.4082964658737183,0.4628340005874634
2.088533878326416,0.8176676630973816,1.2708662152290344,0.28760993480682373,0.4,1.6195422410964966,0.4786505699157715
2.006073474884033,0.6704196929931641,1.3356537818908691,0.21742534637451172,0.4666666666666667,1.5501383543014526,0.40607818961143494
2.0041091442108154,0.8250620365142822,1.1790471076965332,0.2880764901638031,0.43333333333333335,1.6926594972610474,0.48698028922080994
1.8339276313781738,0.8267980813980103,1.0071295499801636,0.27840203046798706,0.7,1.5556586980819702,0.4580881595611572
2.1512420177459717,0.6481233239173889,1.5031186938285828,0.22539590299129486,0.6,1.296765923500061,0.35209494829177856
2.023521900177002,0.8274204730987549,1.196101427078247,0.2702256441116333,0.43333333333333335,1.349888563156128,0.4538610577583313
2.034457206726074,0.8304428458213806,1.2040143609046936,0.28031086921691895,0.4,1.9064520597457886,0.4551810622215271
2.0605015754699707,0.7266548871994019,1.3338466882705688,0.23488390445709229,0.4,1.7175251245498657,0.39298614859580994
1.9588817358016968,0.8343572020530701,1.1245245337486267,0.31093651056289673,0.5666666666666667,1.0348889827728271,0.44997698068618774
1.9931161403656006,0.8470780849456787,1.1460380554199219,0.2961466312408447,0.5333333333333333,1.5825084447860718,0.4626343846321106
2.118406295776367,0.8076390027999878,1.3107672929763794,0.2649363875389099,0.4,1.2956815958023071,0.41772374510765076
2.071171522140503,0.820041835308075,1.251129686832428,0.32113853096961975,0.5333333333333333,1.0989539623260498,0.4770187735557556
2.1629061698913574,0.7618509531021118,1.4010552167892456,0.27261579036712646,0.5,1.7809312343597412,0.44998592138290405
1.8506439924240112,0.8509175181388855,0.9997264742851257,0.33025625348091125,0.5666666666666667,1.843429446220398,0.4584718942642212
2.314115047454834,0.7022554874420166,1.6118595600128174,0.24948947131633759,0.4666666666666667,1.9367210865020752,0.3871486783027649
2.2154035568237305,0.6531840562820435,1.562219500541687,0.22464284300804138,0.5333333333333333,1.4200632572174072,0.38150477409362793
2.0780467987060547,0.7109114527702332,1.3671353459358215,0.2538668215274811,0.3666666666666667,1.289167881011963,0.41885313391685486
2.154151439666748,0.7838271856307983,1.3703242540359497,0.29039764404296875,0.4666666666666667,1.0294407606124878,0.45989248156547546
1.8619558811187744,0.8534959554672241,1.0084599256515503,0.27120664715766907,0.5666666666666667,0.8072118163108826,0.43203818798065186
2.010615825653076,0.8433494567871094,1.1672663688659668,0.2912231981754303,0.4,1.1299223899841309,0.42579758167266846
2.1258249282836914,0.7611441612243652,1.3646807670593262,0.26369816064834595,0.4666666666666667,0.9154499769210815,0.39605116844177246
2.2129364013671875,0.7115751504898071,1.5013612508773804,0.25063350796699524,0.5333333333333333,0.9682614803314209,0.4086494445800781
2.1360864639282227,0.8343796730041504,1.3017067909240723,0.3164719343185425,0.43333333333333335,1.3139965534210205,0.48472902178764343
2.2064199447631836,0.7277241945266724,1.4786957502365112,0.2680506110191345,0.5,1.2726339101791382,0.4378167986869812
2.3170671463012695,0.8092541694641113,1.5078129768371582,0.3037182092666626,0.4666666666666667,1.522320032119751,0.46298834681510925
2.231006622314453,0.7382214069366455,1.4927852153778076,0.27652639150619507,0.43333333333333335,1.161744236946106,0.4367309808731079
2.093674421310425,0.8561786413192749,1.23749577999115,0.2833731174468994,0.5,1.395789623260498,0.4251821041107178
2.303131580352783,0.7420317530632019,1.5610998272895813,0.2882404327392578,0.5,1.170087456703186,0.4883878231048584
2.293264389038086,0.7587183713912964,1.5345460176467896,0.3065841794013977,0.6,1.0546411275863647,0.5044780969619751
1.9456384181976318,0.8655015230178833,1.0801368951797485,0.27955108880996704,0.5666666666666667,1.443969964981079,0.40089866518974304
2.3135881423950195,0.7184798121452332,1.5951083302497864,0.2868820130825043,0.43333333333333335,1.3105839490890503,0.4908669590950012
2.300696611404419,0.6611412763595581,1.6395553350448608,0.2878831624984741,0.4666666666666667,1.585823893547058,0.4711858928203583
2.2395334243774414,0.6730546951293945,1.5664787292480469,0.28149697184562683,0.6,1.2506247758865356,0.48863014578819275
2.250596523284912,0.755125880241394,1.495470643043518,0.3178708553314209,0.5666666666666667,1.48712956905365,0.504330575466156
1.8136067390441895,0.8635810613632202,0.9500256776809692,0.3312581181526184,0.5333333333333333,2.071415662765503,0.4507066607475281
2.1183810234069824,0.7733146548271179,1.3450663685798645,0.34389135241508484,0.43333333333333335,1.471081018447876,0.539844274520874
2.1612062454223633,0.6973910331726074,1.4638152122497559,0.321269154548645,0.3666666666666667,1.5156840085983276,0.48173341155052185
2.267688035964966,0.5401894450187683,1.7274985909461975,0.22708258032798767,0.4666666666666667,1.4276195764541626,0.409934401512146
2.336040496826172,0.6672157049179077,1.6688247919082642,0.2895675599575043,0.43333333333333335,1.4526721239089966,0.4832492768764496
2.040581226348877,0.7465475797653198,1.2940336465835571,0.33603283762931824,0.3666666666666667,1.245466709136963,0.5086895227432251
2.2114837169647217,0.6482073664665222,1.5632763504981995,0.28189611434936523,0.4666666666666667,1.3620939254760742,0.4820348620414734
1.8884247541427612,0.5222916603088379,1.3661330938339233,0.23958534002304077,0.4666666666666667,1.1240321397781372,0.40416115522384644
1.9215010404586792,0.7591618895530701,1.1623391509056091,0.33549487590789795,0.4666666666666667,1.3631455898284912,0.4949643611907959
2.3493547439575195,0.6444562673568726,1.704898476600647,0.26022136211395264,0.43333333333333335,1.7092045545578003,0.43645963072776794
1.7151124477386475,0.9358639717102051,0.7792484760284424,0.3766977787017822,0.7,1.6646888256072998,0.5350021123886108
2.068408250808716,0.7126563787460327,1.355751872062683,0.28486865758895874,0.4666666666666667,1.3621386289596558,0.4627668857574463
1.883667230606079,0.8290013074874878,1.0546659231185913,0.345703125,0.5333333333333333,1.3098403215408325,0.5187214016914368
2.028446674346924,0.7164608836174011,1.3119857907295227,0.2845335304737091,0.5333333333333333,1.6903871297836304,0.43728578090667725
2.1376864910125732,0.7241551280021667,1.4135313630104065,0.28422215580940247,0.5333333333333333,1.2085378170013428,0.43164360523223877
1.9038118124008179,0.5549048185348511,1.3489069938659668,0.19389379024505615,0.5333333333333333,1.5933923721313477,0.35296839475631714
1.8130159378051758,0.8161765336990356,0.9968394041061401,0.30420994758605957,0.5333333333333333,1.3512004613876343,0.4864022731781006
2.153834342956543,0.8053100109100342,1.3485243320465088,0.3021148443222046,0.5666666666666667,1.2824301719665527,0.4609108865261078
1.7656404972076416,0.895237147808075,0.8704033493995667,0.3314913511276245,0.6333333333333333,1.7658973932266235,0.4960142970085144
2.0990772247314453,0.5157262086868286,1.5833510160446167,0.1685667634010315,0.4,1.8133295774459839,0.3271426558494568
1.7532691955566406,0.7160943746566772,1.0371748208999634,0.25257158279418945,0.7,1.5040262937545776,0.41376957297325134
1.9405794143676758,0.7366987466812134,1.2038806676864624,0.2809901237487793,0.5,0.9676316976547241,0.4589221477508545
1.9276832342147827,0.8064560294151306,1.121227204799652,0.3045805096626282,0.5333333333333333,1.556603193283081,0.48215314745903015
2.001746654510498,0.8647381067276001,1.137008547782898,0.3513336181640625,0.3666666666666667,1.4605889320373535,0.5305019617080688
1.8381236791610718,0.9098061323165894,0.9283175468444824,0.3686724901199341,0.43333333333333335,1.2046030759811401,0.5346634387969971
2.049109935760498,0.49994993209838867,1.5491600036621094,0.1909961998462677,0.5,1.304587960243225,0.36779507994651794
1.7874963283538818,0.6173211336135864,1.1701751947402954,0.23399697244167328,0.5333333333333333,1.4469199180603027,0.3813663125038147
1.944779396057129,0.8405026197433472,1.1042767763137817,0.349567711353302,0.5333333333333333,2.007042169570923,0.5358174443244934
1.9342955350875854,0.6924066543579102,1.2418888807296753,0.2740514278411865,0.4,1.532401204109192,0.44717368483543396
1.894025206565857,0.9046086072921753,0.9894165992736816,0.3525007665157318,0.5333333333333333,1.3390885591506958,0.49549198150634766
2.096681833267212,0.8153731226921082,1.2813087105751038,0.3325910270214081,0.4666666666666667,1.2098485231399536,0.5065670609474182
2.126192092895508,0.7857679724693298,1.340424120426178,0.31369608640670776,0.4,1.4619371891021729,0.4576120972633362
1.755194067955017,0.8990033864974976,0.8561906814575195,0.38921165466308594,0.5333333333333333,1.3556241989135742,0.5634223818778992
1.8889117240905762,0.8457657098770142,1.043146014213562,0.3208925127983093,0.4666666666666667,1.6353092193603516,0.4874971807003021
1.9510849714279175,0.9098379015922546,1.0412470698356628,0.37304219603538513,0.5,1.8873738050460815,0.5632384419441223
2.0143141746520996,0.8278964757919312,1.1864176988601685,0.35509610176086426,0.5666666666666667,1.8342523574829102,0.526785135269165
2.027829885482788,0.9854655265808105,1.0423643589019775,0.4037988781929016,0.5333333333333333,1.3395785093307495,0.5704576969146729
1.967670202255249,0.9024345278739929,1.065235674381256,0.4245297312736511,0.4666666666666667,1.3709489107131958,0.5575162172317505
1.9921473264694214,0.9427518844604492,1.0493954420089722,0.4187595546245575,0.5333333333333333,1.4637458324432373,0.5680619478225708
1.915780782699585,0.8263773322105408,1.0894034504890442,0.4169975221157074,0.4666666666666667,0.9291086792945862,0.5952132344245911
2.01644229888916,0.8006478548049927,1.2157944440841675,0.390261173248291,0.5,1.5007834434509277,0.5587161779403687
1.9925215244293213,0.872776210308075,1.1197453141212463,0.4040648937225342,0.4666666666666667,1.2589313983917236,0.5841151475906372
1.915602445602417,0.8415006995201111,1.074101746082306,0.4043561816215515,0.5,1.536784052848816,0.5971385836601257
2.0146377086639404,0.9621237516403198,1.0525139570236206,0.42212867736816406,0.5,1.9049248695373535,0.6326097846031189
1.9362716674804688,0.9685438871383667,0.967727780342102,0.4351966083049774,0.43333333333333335,1.567288875579834,0.6429476737976074
1.8343560695648193,1.0107083320617676,0.8236477375030518,0.4593498408794403,0.6,1.0992785692214966,0.6653699278831482
1.9459699392318726,0.9464847445487976,0.999485194683075,0.42099714279174805,0.4666666666666667,1.103790044784546,0.6287887096405029
1.9346941709518433,0.9724946022033691,0.9621995687484741,0.42861875891685486,0.4,1.0685902833938599,0.6540383696556091
2.0364620685577393,0.9335955381393433,1.102866530418396,0.4190015494823456,0.5333333333333333,1.4478143453598022,0.6271557807922363
1.9460043907165527,0.9743253588676453,0.9716790318489075,0.4058338403701782,0.5333333333333333,1.5794827938079834,0.6165357828140259
2.1698856353759766,0.8765543699264526,1.293331265449524,0.4027581214904785,0.43333333333333335,1.4459362030029297,0.599128007888794
2.11014986038208,1.0286874771118164,1.0814623832702637,0.44595277309417725,0.5,1.318590521812439,0.6611761450767517
2.166372776031494,1.044127106666565,1.1222456693649292,0.43301814794540405,0.4,0.917195200920105,0.6183233261108398
2.1281118392944336,1.0732519626617432,1.0548598766326904,0.47649654746055603,0.4666666666666667,1.6030128002166748,0.6502308249473572
2.1027731895446777,1.1259644031524658,0.9768087863922119,0.48598596453666687,0.4666666666666667,1.114863634109497,0.6682208776473999
2.135079860687256,1.0362014770507812,1.0988783836364746,0.4512060880661011,0.4666666666666667,1.6322420835494995,0.6293915510177612
2.0113418102264404,1.0121965408325195,0.9991452693939209,0.4513630270957947,0.5,1.1259772777557373,0.6478240489959717
1.9893691539764404,0.9986359477043152,0.9907332062721252,0.45061182975769043,0.4666666666666667,1.2982447147369385,0.6438916921615601
2.035879135131836,0.8870985507965088,1.1487805843353271,0.40698742866516113,0.4666666666666667,1.398308277130127,0.5802411437034607
2.031400203704834,0.9472599029541016,1.0841403007507324,0.4117740988731384,0.43333333333333335,1.1313785314559937,0.5949811339378357
2.0191650390625,0.9368083477020264,1.0823566913604736,0.417076051235199,0.5333333333333333,1.3144457340240479,0.5828344821929932
1.9656823873519897,0.9921557307243347,0.973526656627655,0.44343703985214233,0.5333333333333333,1.7429404258728027,0.6050459742546082
1.911414384841919,0.982506275177002,0.928908109664917,0.4372379779815674,0.5333333333333333,1.6212007999420166,0.6164369583129883
1.8836034536361694,0.9439300298690796,0.9396734237670898,0.4227895438671112,0.5,1.2747927904129028,0.5845882296562195
1.8070847988128662,0.9634512662887573,0.8436335325241089,0.41965293884277344,0.6333333333333333,1.2596145868301392,0.5881068110466003
2.0224227905273438,0.9124411940574646,1.1099815964698792,0.4003051519393921,0.4666666666666667,1.1731048822402954,0.5369986295700073
1.9434322118759155,0.9221410155296326,1.021291196346283,0.4027901887893677,0.5333333333333333,0.630249559879303,0.5504004955291748
1.8597638607025146,0.9622116088867188,0.8975522518157959,0.41337594389915466,0.5333333333333333,1.0046385526657104,0.555748462677002
1.988814353942871,0.8727363348007202,1.1160780191421509,0.39471039175987244,0.4666666666666667,1.6925034523010254,0.5416027307510376
1.907449722290039,0.9556535482406616,0.9517961740493774,0.4078095555305481,0.5333333333333333,1.5013669729232788,0.5342416763305664
1.9396169185638428,0.9066375494003296,1.0329793691635132,0.37349599599838257,0.4666666666666667,1.333077311515808,0.5054283142089844
1.8699687719345093,0.9478882551193237,0.9220805168151855,0.38097453117370605,0.5,1.5384000539779663,0.5187214612960815
1.9435638189315796,0.9190184473991394,1.0245453715324402,0.3806324899196625,0.43333333333333335,1.5074424743652344,0.49848437309265137
1.870896339416504,0.972937285900116,0.8979590535163879,0.4029117822647095,0.5,1.4055938720703125,0.5163452625274658
1.908347487449646,0.9133588075637817,0.9949886798858643,0.3776799142360687,0.4666666666666667,1.7294666767120361,0.5008714199066162
1.9253230094909668,0.9251302480697632,1.0001927614212036,0.3814600110054016,0.5,1.5980592966079712,0.5073944330215454
1.9591459035873413,0.9607886075973511,0.9983572959899902,0.38599079847335815,0.5,1.5372356176376343,0.5171915888786316
1.9399369955062866,0.9693024158477783,0.9706345796585083,0.37659165263175964,0.5333333333333333,1.103360891342163,0.5008670091629028
1.9594545364379883,0.9139813184738159,1.0454732179641724,0.3858453631401062,0.3666666666666667,1.7834367752075195,0.5117995738983154
1.884358286857605,0.944637656211853,0.939720630645752,0.4011792540550232,0.5333333333333333,1.6409729719161987,0.5254991054534912
1.8917934894561768,0.9325419664382935,0.9592515230178833,0.39631494879722595,0.5,1.679160714149475,0.5180233716964722
1.8932018280029297,0.9867095947265625,0.9064922332763672,0.4028737545013428,0.5333333333333333,1.8197358846664429,0.5219008326530457
1.8102965354919434,1.0217677354812622,0.7885288000106812,0.41613098978996277,0.43333333333333335,1.5737723112106323,0.5410215854644775
1.9033746719360352,0.9381417036056519,0.9652329683303833,0.3899170160293579,0.5333333333333333,1.0700676441192627,0.5298593044281006
1.8260352611541748,0.9856998920440674,0.8403353691101074,0.4224105775356293,0.4,1.1785324811935425,0.5603289604187012
1.8630475997924805,0.9696863889694214,0.8933612108230591,0.40927907824516296,0.4666666666666667,1.3943145275115967,0.5344316959381104
1.8868160247802734,0.965166449546814,0.9216495752334595,0.41878294944763184,0.5333333333333333,1.1282000541687012,0.5518778562545776
1.901202917098999,1.0161657333374023,0.8850371837615967,0.41648197174072266,0.4,1.3268383741378784,0.5418897271156311
1.8605647087097168,0.8718811869621277,0.9886835217475891,0.398024320602417,0.5,1.0982835292816162,0.5142621994018555
1.8724044561386108,1.0252232551574707,0.8471812009811401,0.43764442205429077,0.3666666666666667,1.5003118515014648,0.5663465857505798
1.9050631523132324,0.9561395049095154,0.948923647403717,0.39979299902915955,0.4,1.1369051933288574,0.5228537321090698
1.8635053634643555,0.7930600047111511,1.0704453587532043,0.3082659840583801,0.4,1.403002142906189,0.43367958068847656
1.8022063970565796,0.8930744528770447,0.9091319441795349,0.3603981137275696,0.6666666666666667,0.8712049126625061,0.47889113426208496
1.8581533432006836,0.981353223323822,0.8768001198768616,0.40669775009155273,0.5333333333333333,1.6654764413833618,0.5234159827232361
1.9052951335906982,0.8696103096008301,1.0356848239898682,0.3549292981624603,0.5666666666666667,1.818281650543213,0.46620768308639526
1.9507231712341309,0.8839695453643799,1.066753625869751,0.37463468313217163,0.43333333333333335,1.6551800966262817,0.5024482607841492
1.8296566009521484,0.9477744102478027,0.8818821907043457,0.39125093817710876,0.6333333333333333,1.2608864307403564,0.5185083150863647
1.889776587486267,0.9517819285392761,0.937994658946991,0.40371546149253845,0.4666666666666667,1.2708513736724854,0.5159326791763306
1.870070219039917,1.0181515216827393,0.8519186973571777,0.4175766408443451,0.5333333333333333,1.4176362752914429,0.5398555994033813
1.8595112562179565,0.9946624636650085,0.864848792552948,0.40318799018859863,0.5333333333333333,1.3290174007415771,0.5285083055496216
1.89451265335083,0.9434503316879272,0.9510623216629028,0.3811579644680023,0.4666666666666667,1.35080087184906,0.5197895765304565
1.8700631856918335,0.8076695203781128,1.0623936653137207,0.3603072166442871,0.6333333333333333,1.1889251470565796,0.487432062625885
1.874672293663025,0.8927678465843201,0.9819044470787048,0.3824610710144043,0.5666666666666667,1.2235020399093628,0.49584588408470154
1.8586053848266602,0.9857430458068848,0.8728623390197754,0.4122343957424164,0.4666666666666667,0.8845592737197876,0.51870197057724
1.8351563215255737,0.9966167211532593,0.8385396003723145,0.4123675525188446,0.5666666666666667,1.2924246788024902,0.5251736044883728
1.9665734767913818,0.7811956405639648,1.185377836227417,0.34796714782714844,0.4,1.8496028184890747,0.46666157245635986
1.81167733669281,0.9986342787742615,0.8130430579185486,0.40944427251815796,0.6,1.6325266361236572,0.5132850408554077
1.8741557598114014,0.8586498498916626,1.0155059099197388,0.35726818442344666,0.6666666666666667,1.6882809400558472,0.4896865487098694
1.8713692426681519,0.9596573710441589,0.9117118716239929,0.3920556902885437,0.5333333333333333,1.7640925645828247,0.5145761966705322
1.8537490367889404,0.9869291186332703,0.8668199181556702,0.42133116722106934,0.6333333333333333,1.593887448310852,0.5311627388000488
1.8626174926757812,1.0104620456695557,0.8521554470062256,0.40314966440200806,0.4666666666666667,1.786798119544983,0.5296885967254639
1.8615634441375732,0.9394794702529907,0.9220839738845825,0.3870396316051483,0.5,1.2971125841140747,0.5154032707214355
1.8783409595489502,0.9502665400505066,0.9280744194984436,0.3727951943874359,0.5666666666666667,0.9271814227104187,0.5036840438842773
1.8718026876449585,0.9074119329452515,0.964390754699707,0.37853068113327026,0.5666666666666667,1.554088830947876,0.5001348257064819
1.814162254333496,0.9787521362304688,0.8354101181030273,0.3977963924407959,0.4666666666666667,1.3641694784164429,0.5171911120414734
1.8747444152832031,0.9717010259628296,0.9030433893203735,0.38730138540267944,0.4666666666666667,1.1013329029083252,0.5171212553977966
1.8484654426574707,0.9641441106796265,0.8843213319778442,0.40204375982284546,0.4,0.6175087690353394,0.5175378918647766
1.8950785398483276,0.950808048248291,0.9442704916000366,0.4008106589317322,0.5333333333333333,1.1984915733337402,0.5126037001609802
1.8159501552581787,0.9657087326049805,0.8502414226531982,0.39794644713401794,0.43333333333333335,1.5286235809326172,0.5166642665863037
1.8701108694076538,0.8407642841339111,1.0293465852737427,0.3357622027397156,0.4,1.7465391159057617,0.4590224623680115
1.8547767400741577,0.8759459853172302,0.9788307547569275,0.3683614432811737,0.5333333333333333,1.8017597198486328,0.4947734773159027
1.835964560508728,0.8693132400512695,0.9666513204574585,0.36164164543151855,0.5666666666666667,1.303287386894226,0.469782292842865
1.8358453512191772,0.9150394201278687,0.9208059310913086,0.38650044798851013,0.5333333333333333,1.6172423362731934,0.5015064477920532
1.8123571872711182,0.968636691570282,0.8437204957008362,0.42812463641166687,0.4666666666666667,1.5225579738616943,0.535571813583374
1.779436469078064,0.9430235624313354,0.8364129066467285,0.3801223933696747,0.5,1.5388615131378174,0.49643975496292114
1.8797043561935425,0.9231480360031128,0.9565563201904297,0.3763428330421448,0.5333333333333333,1.544592261314392,0.49279850721359253
1.8198833465576172,0.9447356462478638,0.8751477003097534,0.3883298337459564,0.6,1.5376182794570923,0.5081439018249512
1.7898272275924683,0.9365568161010742,0.853270411491394,0.39826786518096924,0.6666666666666667,1.5682533979415894,0.5076756477355957
1.8166513442993164,0.9242693185806274,0.892382025718689,0.4070141017436981,0.5333333333333333,1.024329662322998,0.5141985416412354
1.7672936916351318,1.0092127323150635,0.7580809593200684,0.40674591064453125,0.4666666666666667,1.1850258111953735,0.5265310406684875
1.8265541791915894,0.9793407320976257,0.8472134470939636,0.4222661852836609,0.43333333333333335,1.208276391029358,0.5297418832778931
1.783223032951355,0.9811410307884216,0.8020820021629333,0.41884440183639526,0.4666666666666667,1.0596199035644531,0.5242535471916199
1.8546017408370972,0.8929747343063354,0.9616270065307617,0.3804074227809906,0.5,1.1597228050231934,0.4953261613845825
1.8293571472167969,0.9565443992614746,0.8728127479553223,0.3936198651790619,0.5666666666666667,1.4661414623260498,0.5172483921051025
1.8805354833602905,0.9061633944511414,0.9743720889091492,0.3757619261741638,0.43333333333333335,1.621997594833374,0.4896318316459656
1.8093562126159668,0.9306492805480957,0.8787069320678711,0.39391249418258667,0.5666666666666667,1.1797330379486084,0.5052278637886047
1.8549573421478271,0.8549104928970337,1.0000468492507935,0.3607957065105438,0.4666666666666667,1.1785210371017456,0.47446703910827637
1.7827924489974976,0.9245750308036804,0.8582174181938171,0.37053537368774414,0.5,1.4807913303375244,0.4802938401699066
1.8341343402862549,0.9567451477050781,0.8773891925811768,0.3887578845024109,0.4666666666666667,1.6358906030654907,0.5045900344848633
1.8094546794891357,0.9608210921287537,0.8486335873603821,0.3920607268810272,0.6,1.5154750347137451,0.512880802154541
1.8656086921691895,0.8477069139480591,1.0179017782211304,0.34723708033561707,0.5,1.3762723207473755,0.4614233672618866
1.8723382949829102,0.8877861499786377,0.9845521450042725,0.3583250045776367,0.5666666666666667,0.927927553653717,0.4669431149959564
1.8263881206512451,0.9120410680770874,0.9143470525741577,0.3577970862388611,0.43333333333333335,1.3427627086639404,0.47598737478256226
1.8604907989501953,0.9118808507919312,0.9486099481582642,0.3752116858959198,0.4666666666666667,1.3039944171905518,0.4899858832359314
1.7447926998138428,0.9916355013847351,0.7531571984291077,0.42639726400375366,0.5333333333333333,1.7930866479873657,0.5262684226036072
1.8011959791183472,0.9501630067825317,0.8510329723358154,0.3937303423881531,0.5333333333333333,1.6858859062194824,0.49191734194755554
1.7914655208587646,0.9192306399345398,0.8722348809242249,0.3732939660549164,0.6333333333333333,1.3349480628967285,0.48550647497177124
1.8998849391937256,0.8293053507804871,1.0705795884132385,0.32833975553512573,0.4,1.0900607109069824,0.4304225444793701
1.7623348236083984,0.9827144145965576,0.7796204090118408,0.42042893171310425,0.5,1.5226571559906006,0.5311974883079529
1.7228024005889893,0.9755553007125854,0.7472470998764038,0.410581111907959,0.4666666666666667,1.7964216470718384,0.5169118642807007
1.7583186626434326,0.9862363338470459,0.7720823287963867,0.42109593749046326,0.4666666666666667,1.9705636501312256,0.5272579193115234
1.8560123443603516,0.9391388297080994,0.9168735146522522,0.38539355993270874,0.4666666666666667,1.5041282176971436,0.4958028793334961
1.8594396114349365,0.9194561839103699,0.9399834275245667,0.38755255937576294,0.6333333333333333,1.6406468152999878,0.49404340982437134
1.8099298477172852,0.8678553104400635,0.9420745372772217,0.34754639863967896,0.5666666666666667,1.1280512809753418,0.46595773100852966
1.7703511714935303,0.9376437664031982,0.832707405090332,0.40321826934814453,0.4666666666666667,1.5331710577011108,0.5122686624526978
1.8126537799835205,1.005406379699707,0.8072474002838135,0.4211084246635437,0.5666666666666667,1.531706690788269,0.5300213694572449
1.8147752285003662,0.9175914525985718,0.8971837759017944,0.3832033574581146,0.5333333333333333,1.0494439601898193,0.4926913380622864
1.8152132034301758,0.9042310118675232,0.9109821915626526,0.38319486379623413,0.5666666666666667,1.1728304624557495,0.49490174651145935
1.8500298261642456,0.9330281019210815,0.9170017242431641,0.39231646060943604,0.5666666666666667,1.5179895162582397,0.5110965967178345
1.7740633487701416,0.9305984973907471,0.8434648513793945,0.4068922996520996,0.5333333333333333,1.6823269128799438,0.5192810893058777
1.7800639867782593,0.7068888545036316,1.0731751322746277,0.27543967962265015,0.4,1.0789204835891724,0.39388880133628845
1.7960991859436035,0.9107617139816284,0.8853374719619751,0.3875194191932678,0.43333333333333335,1.0572673082351685,0.49727863073349
1.8252418041229248,0.9842159152030945,0.8410258889198303,0.3946605920791626,0.5333333333333333,1.4842610359191895,0.5215727090835571
1.8902592658996582,0.9581360816955566,0.9321231842041016,0.37525391578674316,0.5333333333333333,1.5528675317764282,0.49440908432006836
1.7701472043991089,0.9789090156555176,0.7912381887435913,0.38308262825012207,0.43333333333333335,1.6535660028457642,0.5134704113006592
1.826693058013916,0.9477928876876831,0.8789001703262329,0.38371214270591736,0.4666666666666667,1.5203670263290405,0.5008628368377686
1.865301489830017,0.8448095321655273,1.0204919576644897,0.34309443831443787,0.5,1.6190756559371948,0.4665939509868622
1.8290756940841675,0.9269704222679138,0.9021052718162537,0.36621493101119995,0.43333333333333335,1.618963599205017,0.47395777702331543
1.7444086074829102,0.9814755320549011,0.762933075428009,0.3965633511543274,0.43333333333333335,1.3175005912780762,0.5158118009567261
1.7751684188842773,1.0226130485534668,0.7525553703308105,0.42007431387901306,0.4666666666666667,1.2846918106079102,0.5353338122367859
1.804344892501831,0.9466590881347656,0.8576858043670654,0.39373859763145447,0.5666666666666667,1.2757468223571777,0.5030417442321777
1.8602306842803955,0.8870970606803894,0.9731336236000061,0.3793520927429199,0.5333333333333333,1.0005536079406738,0.49205872416496277
1.7738298177719116,1.0421769618988037,0.7316528558731079,0.4230292737483978,0.4666666666666667,1.1441333293914795,0.5431904792785645
1.8683886528015137,0.9202641248703003,0.9481245279312134,0.39327868819236755,0.33333333333333337,1.2126519680023193,0.5067527294158936
1.8333572149276733,0.9336077570915222,0.8997494578361511,0.3725823760032654,0.5,1.3999760150909424,0.490011990070343
1.8968452215194702,0.8888880610466003,1.0079571604728699,0.3741246163845062,0.43333333333333335,1.457451343536377,0.4879632890224457
1.7839893102645874,0.7946743369102478,0.9893149733543396,0.293636679649353,0.43333333333333335,1.4178112745285034,0.42322397232055664
1.8046767711639404,0.9134056568145752,0.8912711143493652,0.38818949460983276,0.5,1.5638152360916138,0.4967326521873474
1.7794678211212158,0.9206336736679077,0.8588341474533081,0.3840143084526062,0.5666666666666667,1.612856388092041,0.5022686719894409
1.8044228553771973,0.920830488204956,0.8835923671722412,0.37465333938598633,0.5,1.5734213590621948,0.4969143867492676
1.8250011205673218,0.9548991918563843,0.8701019287109375,0.3981248736381531,0.5,1.941962718963623,0.5158054828643799
1.8637322187423706,0.9002991914749146,0.963433027267456,0.3521648049354553,0.4666666666666667,2.030956745147705,0.47362184524536133
1.8465818166732788,0.8387202024459839,1.007861614227295,0.36647486686706543,0.4666666666666667,1.837526798248291,0.48667579889297485
1.8051564693450928,0.8991302847862244,0.9060261845588684,0.3767755627632141,0.6,1.295053482055664,0.4943467378616333
1.8050227165222168,0.922265887260437,0.8827568292617798,0.372730016708374,0.5,1.320069670677185,0.4785310626029968
1.8746440410614014,0.8381199836730957,1.0365240573883057,0.3518606126308441,0.5,1.087790846824646,0.4794580340385437
1.867858648300171,0.9150152206420898,0.952843427658081,0.3740735650062561,0.5,0.9539771676063538,0.48429441452026367
1.8216661214828491,0.9297604560852051,0.891905665397644,0.3967249393463135,0.5666666666666667,1.577441930770874,0.5061073303222656
1.8176732063293457,0.8833976984024048,0.9342755079269409,0.3719727396965027,0.5333333333333333,1.5598766803741455,0.47565603256225586
1.8188813924789429,1.0075924396514893,0.8112889528274536,0.40485239028930664,0.5666666666666667,1.3418043851852417,0.5154397487640381
1.8560642004013062,0.8460081815719604,1.0100560188293457,0.3687170445919037,0.5,1.6069313287734985,0.48002415895462036
1.7737444639205933,0.9528073072433472,0.8209371566772461,0.39130353927612305,0.4666666666666667,1.7535192966461182,0.5033208727836609
1.83657968044281,0.8436461687088013,0.9929335117340088,0.35641345381736755,0.4666666666666667,1.1830044984817505,0.46570056676864624
1.8331174850463867,0.9426798820495605,0.8904376029968262,0.38458919525146484,0.5,1.373971939086914,0.5105261206626892
1.8442573547363281,0.8460862040519714,0.9981711506843567,0.3579344153404236,0.4666666666666667,1.9022903442382812,0.4718109965324402
1.8048175573349,0.9818188548088074,0.8229987025260925,0.41434749960899353,0.5666666666666667,1.6876933574676514,0.5259010791778564
1.8901265859603882,0.8163398504257202,1.073786735534668,0.35148167610168457,0.5,1.4435452222824097,0.4718363881111145
1.8255958557128906,0.9229201078414917,0.9026757478713989,0.4015953540802002,0.5,1.556028962135315,0.5143942832946777
1.8217028379440308,0.9665438532829285,0.8551589846611023,0.39811214804649353,0.5666666666666667,1.7783174514770508,0.5161409378051758
1.8473987579345703,0.8803953528404236,0.9670034050941467,0.3658822774887085,0.4666666666666667,1.8881373405456543,0.46762633323669434
1.8218765258789062,0.9015860557556152,0.920290470123291,0.36701616644859314,0.5333333333333333,1.7325544357299805,0.48066219687461853
1.7717069387435913,0.9520043134689331,0.8197026252746582,0.3970222473144531,0.4666666666666667,1.414668321609497,0.509617030620575
1.8177170753479004,0.874520480632782,0.9431965947151184,0.37014254927635193,0.6,1.6653612852096558,0.4867396950721741
1.7634589672088623,0.9834033846855164,0.780055582523346,0.3982619047164917,0.4666666666666667,1.393579125404358,0.5043823719024658
1.8008798360824585,0.9409183263778687,0.8599615097045898,0.3936523199081421,0.4666666666666667,1.57075834274292,0.5155549049377441
1.7836666107177734,0.9601995348930359,0.8234670758247375,0.37576398253440857,0.5666666666666667,1.345473051071167,0.5052798986434937
1.7679814100265503,1.010151743888855,0.7578296661376953,0.4293564260005951,0.5666666666666667,1.402005672454834,0.542163610458374
1.8802833557128906,0.8232166171073914,1.0570667386054993,0.36650094389915466,0.4666666666666667,1.7312705516815186,0.48560136556625366
1.7898938655853271,0.8538994789123535,0.9359943866729736,0.3839952349662781,0.5,1.1552619934082031,0.4912296533584595
1.836417555809021,0.9501971006393433,0.8862204551696777,0.392861932516098,0.4666666666666667,0.9323335289955139,0.5120982527732849
1.7953518629074097,1.0005921125411987,0.7947597503662109,0.41214245557785034,0.4666666666666667,0.6530964374542236,0.5193823575973511
1.7355493307113647,0.9899719953536987,0.745577335357666,0.40557044744491577,0.6666666666666667,0.9274715781211853,0.5126621127128601
1.7975066900253296,0.8900381326675415,0.9074685573577881,0.3671896159648895,0.5,1.6113914251327515,0.48131632804870605
1.825164556503296,0.9827651977539062,0.8423993587493896,0.3982927203178406,0.5666666666666667,1.2891017198562622,0.5223135948181152
1.7895011901855469,1.0056098699569702,0.7838913202285767,0.41763052344322205,0.5333333333333333,1.2618417739868164,0.5240954160690308
1.812058925628662,0.8650927543640137,0.9469661712646484,0.3931722342967987,0.5666666666666667,1.2364628314971924,0.5080258250236511
1.8502044677734375,0.870207667350769,0.9799968004226685,0.3745001554489136,0.4666666666666667,1.5321446657180786,0.496824711561203
1.7835204601287842,0.9337669610977173,0.8497534990310669,0.3789905905723572,0.6,1.722471833229065,0.500594437122345
1.865217924118042,0.8343712687492371,1.030846655368805,0.35508817434310913,0.5333333333333333,1.4803591966629028,0.4672482907772064
1.8417956829071045,0.9052780866622925,0.936517596244812,0.3752584159374237,0.6,1.4015768766403198,0.4915904998779297
1.874677062034607,0.8662753105163574,1.0084017515182495,0.35323888063430786,0.6,1.5961675643920898,0.46968334913253784
1.8312928676605225,0.9201149940490723,0.9111778736114502,0.38666218519210815,0.5666666666666667,1.270114541053772,0.49545925855636597
1.7664611339569092,0.9610891342163086,0.8053719997406006,0.39922094345092773,0.4666666666666667,1.6087188720703125,0.515164315700531
1.7818565368652344,0.9373130202293396,0.8445435166358948,0.39193230867385864,0.6,1.3159255981445312,0.49812573194503784
1.8005738258361816,0.8936842679977417,0.9068895578384399,0.36677491664886475,0.4666666666666667,1.494210958480835,0.4830724895000458
1.7982540130615234,0.9070417284965515,0.8912122845649719,0.37867462635040283,0.43333333333333335,1.2143440246582031,0.48929259181022644
1.7937672138214111,0.9571115374565125,0.8366556763648987,0.40713176131248474,0.4,1.401892066001892,0.5212683081626892
1.704924464225769,0.9844640493392944,0.7204604148864746,0.4181539714336395,0.5666666666666667,1.5556360483169556,0.5247844457626343
1.8086180686950684,0.9948551058769226,0.8137629628181458,0.41027316451072693,0.5,1.1659917831420898,0.5183944702148438
1.8503764867782593,0.8665575385093689,0.9838189482688904,0.36793288588523865,0.5333333333333333,1.4740022420883179,0.48687252402305603
1.7856371402740479,0.9265472292900085,0.8590899109840393,0.3892934322357178,0.5,1.1981408596038818,0.4945039749145508
1.8336552381515503,0.9220995903015137,0.9115556478500366,0.39464062452316284,0.5,1.1865614652633667,0.5012279748916626
1.815850019454956,0.9784478545188904,0.8374021649360657,0.4020933508872986,0.4,1.6454964876174927,0.5181849002838135
1.8058665990829468,0.90800940990448,0.8978571891784668,0.373515784740448,0.5333333333333333,1.5592461824417114,0.48782992362976074
1.8106130361557007,0.9589840173721313,0.8516290187835693,0.38520511984825134,0.5,1.6939860582351685,0.5045723915100098
1.6778119802474976,1.0640782117843628,0.6137337684631348,0.4276716709136963,0.5,1.65420401096344,0.5228318572044373
1.8846356868743896,0.9383994936943054,0.9462361931800842,0.39762234687805176,0.4,1.6620069742202759,0.5115088820457458
1.8458350896835327,0.8825321197509766,0.9633029699325562,0.385368287563324,0.4666666666666667,1.166373610496521,0.4963439404964447
1.7850875854492188,0.9546178579330444,0.8304697275161743,0.4183419346809387,0.5,1.0369256734848022,0.5220427513122559
1.8511781692504883,0.8937395811080933,0.957438588142395,0.37173399329185486,0.5333333333333333,1.419350504875183,0.4838259220123291
1.8671588897705078,0.9265982508659363,0.9405606389045715,0.38501375913619995,0.5333333333333333,1.7067044973373413,0.49665921926498413
1.839348316192627,0.9270216822624207,0.9123266339302063,0.4002780318260193,0.5,1.5209511518478394,0.5110856294631958
1.7975610494613647,0.9232354164123535,0.8743256330490112,0.4006213843822479,0.5,1.5047465562820435,0.5157794952392578
1.7923578023910522,0.9479460716247559,0.8444117307662964,0.38627153635025024,0.5333333333333333,1.6532793045043945,0.5045239329338074
1.7886650562286377,1.0018086433410645,0.7868564128875732,0.41952404379844666,0.4666666666666667,1.6430776119232178,0.5229043960571289
1.6907579898834229,1.0576508045196533,0.6331071853637695,0.44746527075767517,0.5,1.1565847396850586,0.5534624457359314
1.919206142425537,0.8032587766647339,1.1159473657608032,0.3288302421569824,0.5666666666666667,1.4039969444274902,0.44970595836639404
1.8024280071258545,0.956433892250061,0.8459941148757935,0.39519089460372925,0.5666666666666667,1.7313975095748901,0.5138104557991028
1.8255136013031006,0.9077703952789307,0.9177432060241699,0.3812316656112671,0.5,1.4986752271652222,0.4933772087097168
1.8841590881347656,0.8831645846366882,1.0009945034980774,0.3555484712123871,0.43333333333333335,1.9471709728240967,0.4794909358024597
1.7759599685668945,0.950488269329071,0.8254716992378235,0.3930719494819641,0.5333333333333333,1.662869930267334,0.503097653388977
1.878567099571228,0.9206873774528503,0.9578797221183777,0.3707846403121948,0.5333333333333333,1.2905983924865723,0.4770538806915283
1.7865686416625977,0.927354097366333,0.8592145442962646,0.38447755575180054,0.4666666666666667,1.3623558282852173,0.5002098083496094
1.7950338125228882,1.0501328706741333,0.7449009418487549,0.4300834536552429,0.5,1.482862114906311,0.5405668020248413
1.76272714138031,0.9359906911849976,0.8267364501953125,0.38972604274749756,0.5,1.43425714969635,0.4968452453613281
1.8174914121627808,0.9265921115875244,0.8908993005752563,0.3695622384548187,0.43333333333333335,1.3921434879302979,0.4907311797142029
1.8259387016296387,0.900538444519043,0.9254002571105957,0.3744286000728607,0.4,1.2281131744384766,0.48615890741348267
1.7291131019592285,0.8986834287643433,0.8304296731948853,0.3924623131752014,0.6,0.8107583522796631,0.49928468465805054
1.8022760152816772,0.98175048828125,0.8205255270004272,0.40219801664352417,0.5333333333333333,1.3481624126434326,0.5197048187255859
1.6131051778793335,0.8001276850700378,0.8129774928092957,0.3328957259654999,0.4666666666666667,1.5121320486068726,0.44585609436035156
1.8484585285186768,0.9606947898864746,0.8877637386322021,0.41233253479003906,0.4666666666666667,1.2611266374588013,0.5319849848747253
1.759263038635254,0.9513131380081177,0.8079499006271362,0.40585264563560486,0.6,1.1689823865890503,0.5183050632476807
1.791142225265503,0.9446715712547302,0.8464706540107727,0.3803614377975464,0.4666666666666667,1.7463146448135376,0.4941268861293793
1.7150437831878662,0.9599165916442871,0.7551271915435791,0.42482465505599976,0.6,1.6563116312026978,0.5271666049957275
1.8505043983459473,0.8615502119064331,0.9889541864395142,0.37355995178222656,0.4,1.4924356937408447,0.49335893988609314
1.8450459241867065,0.9290585517883301,0.9159873723983765,0.3811555802822113,0.6,1.7479629516601562,0.5009837746620178
1.8053306341171265,0.9327030181884766,0.8726276159286499,0.3984174132347107,0.5333333333333333,1.7558037042617798,0.5068677663803101
1.8368991613388062,0.9002134203910828,0.9366857409477234,0.3808923661708832,0.4666666666666667,1.5764858722686768,0.4967203736305237
1.8620014190673828,0.8680974245071411,0.9939039945602417,0.3596632480621338,0.5666666666666667,1.7080159187316895,0.47309863567352295
1.8367490768432617,0.893115222454071,0.9436338543891907,0.3724393844604492,0.5,1.5464733839035034,0.48981422185897827
1.791283369064331,0.9067944288253784,0.8844889402389526,0.38308805227279663,0.6333333333333333,1.6276025772094727,0.4875134825706482
1.790981650352478,0.9857357740402222,0.8052458763122559,0.39668846130371094,0.5666666666666667,1.4153002500534058,0.5102397203445435
1.8286298513412476,0.9279763102531433,0.9006535410881042,0.41453489661216736,0.4666666666666667,1.4660276174545288,0.5187703371047974
1.846505880355835,0.9469186067581177,0.8995872735977173,0.392648309469223,0.5666666666666667,1.489731788635254,0.4955919682979584
1.7979776859283447,1.035316824913025,0.7626608610153198,0.4135199785232544,0.5,1.7415118217468262,0.5200916528701782
1.8174083232879639,0.9449880123138428,0.8724203109741211,0.40144404768943787,0.43333333333333335,1.497934341430664,0.5137341022491455
1.8335106372833252,0.9468897581100464,0.8866208791732788,0.38861557841300964,0.43333333333333335,1.631225347518921,0.5143395662307739
1.8528436422348022,0.8721310496330261,0.9807125926017761,0.3686223030090332,0.4666666666666667,1.7136815786361694,0.4832441806793213
1.8593995571136475,0.9288243055343628,0.9305752515792847,0.3776695728302002,0.5333333333333333,1.3428796529769897,0.49497875571250916
1.7924684286117554,0.9068202972412109,0.8856481313705444,0.38598936796188354,0.5,1.266268014907837,0.49960359930992126
1.8373196125030518,1.000572681427002,0.8367469310760498,0.4204748570919037,0.5,1.5041362047195435,0.533126711845398
1.785876989364624,1.0052614212036133,0.7806155681610107,0.42674875259399414,0.43333333333333335,1.4088939428329468,0.5388398170471191
1.7790429592132568,0.7824394106864929,0.9966035485267639,0.30651694536209106,0.5333333333333333,1.7560698986053467,0.41698846220970154
1.771376371383667,0.9490110874176025,0.8223652839660645,0.3934159278869629,0.4666666666666667,1.4791525602340698,0.4974779486656189
1.800702452659607,0.9968335032463074,0.8038689494132996,0.4041059911251068,0.43333333333333335,1.6947954893112183,0.5242656469345093
1.8600581884384155,0.9258405566215515,0.934217631816864,0.3934594988822937,0.5,1.7115004062652588,0.5148684978485107
1.8203060626983643,0.9488055109977722,0.871500551700592,0.38447505235671997,0.5,1.5250836610794067,0.4885708689689636
1.783501148223877,0.993463397026062,0.7900377511978149,0.4089660048484802,0.6,1.690647840499878,0.5238430500030518
1.84220290184021,0.9121063947677612,0.9300965070724487,0.3850984573364258,0.4666666666666667,1.3584617376327515,0.5070455074310303
1.7170919179916382,1.0485799312591553,0.6685119867324829,0.4390091896057129,0.5,1.2168025970458984,0.5481405258178711
1.8019527196884155,0.9062044024467468,0.8957483172416687,0.38579434156417847,0.5,1.7161519527435303,0.4954194724559784
1.7978391647338867,0.8602890968322754,0.9375500679016113,0.3725362718105316,0.5666666666666667,1.3321316242218018,0.4896722733974457
1.7992838621139526,0.9730136394500732,0.8262702226638794,0.40132614970207214,0.5,1.5479108095169067,0.5136224031448364
1.860076665878296,0.9059542417526245,0.9541224241256714,0.38840624690055847,0.4666666666666667,,0.4981222152709961
1.880714774131775,0.9076506495475769,0.973064124584198,0.3718126714229584,0.3666666666666667,,0.4932950437068939
1.8158931732177734,0.9503765106201172,0.8655166625976562,0.41343802213668823,0.5,,0.515180230140686
1.8376635313034058,0.9755748510360718,0.862088680267334,0.4038187861442566,0.43333333333333335,,0.5081300139427185
1.6702693700790405,0.9534012675285339,0.7168681025505066,0.41399118304252625,0.5333333333333333,,0.5194978713989258
1.829786777496338,0.9384983777999878,0.8912883996963501,0.3939402103424072,0.5333333333333333,,0.5065562129020691
1.7959249019622803,0.9351167678833008,0.8608081340789795,0.4007717967033386,0.5,,0.5110999941825867
1.7839818000793457,1.011505365371704,0.7724764347076416,0.41260600090026855,0.4,,0.5221512913703918
1.7749351263046265,0.9664170145988464,0.80851811170578,0.380412220954895,0.6,,0.4967207908630371
1.8131864070892334,0.9417194724082947,0.8714669346809387,0.37721937894821167,0.4666666666666667,,0.4907081723213196


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/6_agent_zero_shot_from_3_policy/attn_ent/GraphMaskExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
2.019068717956543,2.016221046447754,0.0028476715087890625,0.925186812877655,0.23333333333333328,4.795831680297852,0.983566164970398
2.0482888221740723,2.021726608276367,0.026562213897705078,0.9064773321151733,1.0,5.196152210235596,0.9694086909294128
2.1313681602478027,2.1280136108398438,0.0033545494079589844,0.8944842219352722,0.09999999999999998,5.196152210235596,0.9560918807983398
2.166388988494873,2.1178622245788574,0.048526763916015625,0.8454925417900085,1.0,5.385164737701416,0.9185590744018555
2.1210219860076904,2.1250672340393066,-0.004045248031616211,0.823351263999939,0.033333333333333326,2.0,0.8916887044906616
2.1320736408233643,2.1178064346313477,0.014267206192016602,0.7997479438781738,0.09999999999999998,5.196152210235596,0.8614005446434021
2.152698516845703,2.1551995277404785,-0.0025010108947753906,0.8006510138511658,1.0,5.291502475738525,0.859239935874939
2.203282594680786,2.1873414516448975,0.015941143035888672,0.8134750127792358,0.06666666666666665,1.4142135381698608,0.8736700415611267
2.2698049545288086,2.2582268714904785,0.011578083038330078,0.8456391096115112,0.0,1.4142135381698608,0.9151740074157715
2.1994385719299316,2.2382447719573975,-0.03880620002746582,0.8863276243209839,0.06666666666666665,3.464101552963257,0.9514976739883423
2.0657153129577637,2.071922779083252,-0.006207466125488281,0.8462473750114441,0.4666666666666667,3.7416574954986572,0.9138405323028564
1.9412810802459717,1.955887794494629,-0.014606714248657227,0.8346953392028809,0.0,1.4142135381698608,0.900922954082489
2.0277493000030518,2.037459373474121,-0.009710073471069336,0.8253142237663269,0.06666666666666665,1.7320507764816284,0.8926694393157959
1.948828101158142,1.9286773204803467,0.02015078067779541,0.7596325874328613,0.033333333333333326,1.7320507764816284,0.8381905555725098
1.9311082363128662,1.9256019592285156,0.005506277084350586,0.7850102782249451,0.06666666666666665,2.2360680103302,0.872433066368103
1.936219573020935,1.9409703016281128,-0.004750728607177734,0.8072260618209839,0.09999999999999998,5.196152210235596,0.8888563513755798
1.9781850576400757,1.9786872863769531,-0.0005022287368774414,0.8200280070304871,1.0,5.099019527435303,0.8961580991744995
2.0570714473724365,2.0714011192321777,-0.014329671859741211,0.8080931901931763,0.1333333333333333,2.8284270763397217,0.8805708289146423
2.134796142578125,2.1227102279663086,0.012085914611816406,0.804411768913269,0.1333333333333333,3.1622776985168457,0.87453293800354
2.1616263389587402,2.181413173675537,-0.019786834716796875,0.8215327262878418,0.19999999999999996,2.2360680103302,0.8678402304649353
2.23115873336792,2.2332980632781982,-0.0021393299102783203,0.802670955657959,0.033333333333333326,5.385164737701416,0.8401536345481873
2.1551029682159424,2.170555591583252,-0.01545262336730957,0.8019102811813354,1.0,4.898979663848877,0.8395769596099854
2.070672035217285,2.070070266723633,0.0006017684936523438,0.837013840675354,0.19999999999999996,2.6457512378692627,0.896214485168457
2.2035999298095703,2.1682543754577637,0.03534555435180664,0.82490074634552,0.033333333333333326,5.385164737701416,0.8880490660667419
2.3659443855285645,2.349304676055908,0.01663970947265625,0.8755844831466675,1.0,0.0,0.9279903173446655
2.419086456298828,2.4053866863250732,0.013699769973754883,0.8709088563919067,1.0,0.0,0.9075040817260742
2.535654306411743,2.536308765411377,-0.0006544589996337891,0.8721052408218384,1.0,0.0,0.903519332408905
2.641648054122925,2.6347029209136963,0.006945133209228516,0.8793600797653198,1.0,5.385164737701416,0.9049739837646484
2.813732624053955,2.8212084770202637,-0.007475852966308594,0.9105020761489868,0.033333333333333326,2.4494898319244385,0.9258698225021362
2.9626100063323975,2.945652723312378,0.01695728302001953,0.931130588054657,0.16666666666666663,2.2360680103302,0.9459041357040405
2.998995542526245,3.036180019378662,-0.03718447685241699,0.9484331011772156,0.1333333333333333,2.6457512378692627,0.9665980339050293
3.043321132659912,3.0157551765441895,0.027565956115722656,0.9493265151977539,0.09999999999999998,2.6457512378692627,0.9683114290237427
3.051931142807007,3.070605754852295,-0.018674612045288086,0.9642138481140137,0.1333333333333333,3.316624879837036,0.9823530912399292
3.050678253173828,3.047346591949463,0.0033316612243652344,0.973763644695282,0.23333333333333328,4.795831680297852,0.9911727905273438
2.9882514476776123,2.9681830406188965,0.02006840705871582,0.9750708937644958,1.0,0.0,0.9939658641815186
2.9105336666107178,2.8951354026794434,0.015398263931274414,0.9797077178955078,1.0,5.196152210235596,0.9952024817466736
2.835235118865967,2.8816475868225098,-0.04641246795654297,0.996114194393158,0.09999999999999998,2.2360680103302,0.9996623992919922
2.8277206420898438,2.8385419845581055,-0.010821342468261719,0.9928969740867615,0.1333333333333333,2.6457512378692627,0.9987539052963257
2.8543975353240967,2.8391661643981934,0.01523137092590332,0.9949239492416382,0.09999999999999998,2.2360680103302,0.9992494583129883
2.8748528957366943,2.895092725753784,-0.020239830017089844,0.997053325176239,0.1333333333333333,2.2360680103302,0.9997779726982117
2.9287338256835938,2.9078898429870605,0.020843982696533203,0.9916465282440186,0.033333333333333326,5.385164737701416,0.9981474876403809
2.8990676403045654,2.903499126434326,-0.004431486129760742,0.9943828582763672,1.0,5.291502475738525,0.9988352656364441
2.9608612060546875,2.9643068313598633,-0.0034456253051757812,0.9980024695396423,0.06666666666666665,5.291502475738525,0.9997274279594421
2.9787039756774902,2.999654531478882,-0.0209505558013916,0.9980987906455994,1.0,4.795831680297852,0.9997972249984741
2.9995439052581787,2.976470947265625,0.02307295799255371,0.9958831667900085,0.23333333333333328,2.8284270763397217,0.9993383288383484
2.98618745803833,2.9987456798553467,-0.012558221817016602,0.9980773329734802,0.033333333333333326,1.4142135381698608,0.9998063445091248
2.9687888622283936,2.9727494716644287,-0.003960609436035156,0.9981062412261963,0.033333333333333326,1.0,0.9997166991233826
2.985663890838623,2.977989912033081,0.007673978805541992,0.9985107779502869,0.06666666666666665,1.7320507764816284,0.9997944831848145
2.963527202606201,2.9614181518554688,0.002109050750732422,0.9983939528465271,0.09999999999999998,2.0,0.9997684955596924
2.9615478515625,2.9690589904785156,-0.007511138916015625,0.9969452619552612,0.033333333333333326,1.4142135381698608,0.9994885921478271
2.9295156002044678,2.9663562774658203,-0.03684067726135254,0.9970211982727051,0.033333333333333326,2.0,0.9994682669639587
2.9512972831726074,2.941479444503784,0.009817838668823242,0.9909548163414001,0.09999999999999998,3.872983455657959,0.9973788261413574
2.9788405895233154,2.945434093475342,0.03340649604797363,0.9853376746177673,0.4,3.1622776985168457,0.9950799942016602
2.9690394401550293,2.9536032676696777,0.015436172485351562,0.9812778234481812,0.5333333333333333,4.690415859222412,0.9934192895889282
2.964977979660034,2.9618782997131348,0.003099679946899414,0.9698578715324402,0.19999999999999996,2.6457512378692627,0.9880552291870117
2.9845385551452637,2.9555060863494873,0.029032468795776367,0.9568465948104858,0.033333333333333326,2.0,0.9780227541923523
2.969754695892334,2.987927198410034,-0.018172502517700195,0.9668087959289551,0.09999999999999998,3.0,0.9885191321372986
2.981295108795166,2.978503704071045,0.0027914047241210938,0.9595445394515991,0.19999999999999996,2.8284270763397217,0.9843587279319763
2.9374918937683105,2.9283664226531982,0.009125471115112305,0.9616197347640991,0.1333333333333333,2.4494898319244385,0.9860817790031433
2.858311653137207,2.8318886756896973,0.026422977447509766,0.9624673128128052,0.19999999999999996,4.4721360206604,0.9820570349693298
1.9243673086166382,1.927673101425171,-0.003305792808532715,0.8991226553916931,0.33333333333333337,4.582575798034668,0.9954886436462402
1.8892358541488647,1.877390742301941,0.011845111846923828,0.8755825757980347,1.0,3.464101552963257,0.9868659377098083
1.8801254034042358,1.8748115301132202,0.005313873291015625,0.8417845964431763,0.30000000000000004,4.242640495300293,0.941422164440155
1.9103639125823975,1.8760679960250854,0.03429591655731201,0.8302149772644043,0.5666666666666667,1.0,0.9134392142295837
1.9412626028060913,1.8990190029144287,0.0422435998916626,0.8453806638717651,0.033333333333333326,1.4142135381698608,0.9450324773788452
1.938292384147644,1.9337104558944702,0.004581928253173828,0.8857247233390808,0.0,3.0,0.9912840723991394
1.9591903686523438,1.9324311017990112,0.02675926685333252,0.8893346786499023,0.06666666666666665,4.795831680297852,0.9919583201408386
1.9568557739257812,1.9700658321380615,-0.013210058212280273,0.8917128443717957,0.23333333333333328,5.385164737701416,0.9919940829277039
1.9684590101242065,1.9750604629516602,-0.006601452827453613,0.8850843906402588,1.0,2.0,0.9898661375045776
1.9803869724273682,1.9812402725219727,-0.0008533000946044922,0.8708930015563965,0.033333333333333326,2.6457512378692627,0.9818944931030273
1.9876397848129272,1.9906514883041382,-0.0030117034912109375,0.8660446405410767,0.09999999999999998,2.2360680103302,0.9777119159698486
2.0010337829589844,1.9866409301757812,0.014392852783203125,0.8510657548904419,0.1333333333333333,1.0,0.9655356407165527
2.0040454864501953,2.002995729446411,0.0010497570037841797,0.834309458732605,0.033333333333333326,5.4772257804870605,0.9400582313537598
2.0384321212768555,2.034844398498535,0.0035877227783203125,0.8344759345054626,0.0,5.099019527435303,0.9290262460708618
2.0604474544525146,2.064948558807373,-0.0045011043548583984,0.8311764001846313,1.0,2.4494898319244385,0.9256986975669861
2.070263385772705,2.066878080368042,0.003385305404663086,0.824790358543396,0.1333333333333333,5.099019527435303,0.9193865656852722
2.0830283164978027,2.0827994346618652,0.0002288818359375,0.8214906454086304,0.1333333333333333,5.4772257804870605,0.9159818887710571
2.1008594036102295,2.0796992778778076,0.021160125732421875,0.8199751377105713,1.0,1.0,0.9178541898727417
2.0742170810699463,2.0747127532958984,-0.0004956722259521484,0.825433611869812,0.0,1.4142135381698608,0.9316786527633667
2.053476572036743,2.0516557693481445,0.0018208026885986328,0.833800196647644,0.033333333333333326,2.6457512378692627,0.9548212885856628
2.078406572341919,2.072565793991089,0.005840778350830078,0.8451288938522339,0.033333333333333326,2.6457512378692627,0.9777883291244507
2.1225273609161377,2.1213061809539795,0.0012211799621582031,0.8504425287246704,0.19999999999999996,2.2360680103302,0.9828645586967468
2.198080539703369,2.2075650691986084,-0.009484529495239258,0.8258621096611023,0.16666666666666663,1.0,0.9599217176437378
2.214935302734375,2.2083661556243896,0.0065691471099853516,0.8016272783279419,0.0,1.0,0.9264183044433594
2.1295719146728516,2.1365978717803955,-0.007025957107543945,0.7711094617843628,0.033333333333333326,5.4772257804870605,0.8782533407211304
2.1617441177368164,2.1401562690734863,0.021587848663330078,0.7471860647201538,0.0,5.291502475738525,0.8208557963371277
2.0022053718566895,2.0132741928100586,-0.01106882095336914,0.7136558294296265,1.0,2.0,0.7691067457199097
1.9209682941436768,1.950533151626587,-0.029564857482910156,0.7007663249969482,0.06666666666666665,5.291502475738525,0.7579110860824585
1.813011884689331,1.8576850891113281,-0.04467320442199707,0.6842637062072754,0.06666666666666665,0.0,0.7526995539665222
1.7426731586456299,1.764197826385498,-0.021524667739868164,0.6956385374069214,1.0,5.291502475738525,0.7430776357650757
1.7159502506256104,1.7096995115280151,0.006250739097595215,0.6952131986618042,1.0,1.7320507764816284,0.7515994906425476
1.6334680318832397,1.633061170578003,0.0004068613052368164,0.7046113014221191,0.06666666666666665,5.385164737701416,0.7528084516525269
1.7313201427459717,1.6701364517211914,0.06118369102478027,0.6883395910263062,0.033333333333333326,4.898979663848877,0.7591835856437683
1.5230951309204102,1.5317680835723877,-0.008672952651977539,0.7049926519393921,1.0,3.0,0.7627763152122498
1.623718023300171,1.6172637939453125,0.0064542293548583984,0.6687570810317993,0.19999999999999996,2.0,0.752041757106781
1.4420922994613647,1.4355510473251343,0.006541252136230469,0.7058447599411011,0.09999999999999998,2.2360680103302,0.7754064798355103
1.5300254821777344,1.528113603591919,0.0019118785858154297,0.6407682299613953,0.09999999999999998,5.291502475738525,0.7298645973205566
1.3410996198654175,1.3477344512939453,-0.006634831428527832,0.6955866813659668,0.06666666666666665,5.099019527435303,0.7766603231430054
1.3946783542633057,1.3877208232879639,0.006957530975341797,0.6050904393196106,1.0,3.0,0.7013373374938965
1.2695189714431763,1.2835246324539185,-0.014005661010742188,0.6639461517333984,0.1333333333333333,3.1622776985168457,0.7556579113006592
1.2760601043701172,1.292136788368225,-0.01607668399810791,0.5924633741378784,0.16666666666666663,2.2360680103302,0.6918125152587891
1.1952131986618042,1.1860793828964233,0.00913381576538086,0.5831393599510193,0.16666666666666663,3.872983455657959,0.6791987419128418
1.1344108581542969,1.1499691009521484,-0.015558242797851562,0.5535568594932556,0.0,3.872983455657959,0.6574217081069946
1.0925588607788086,1.0789597034454346,0.013599157333374023,0.5064173936843872,0.5,5.099019527435303,0.6109424829483032
1.0032700300216675,1.0229886770248413,-0.019718647003173828,0.4745095670223236,1.0,1.7320507764816284,0.5780484080314636
0.9755988121032715,0.9625552892684937,0.013043522834777832,0.4353976249694824,0.1333333333333333,5.196152210235596,0.5278322100639343
0.9463540315628052,0.9494895339012146,-0.003135502338409424,0.4283803105354309,0.09999999999999998,4.358899116516113,0.518791139125824
0.9310776591300964,0.9315013289451599,-0.00042366981506347656,0.437677264213562,1.0,3.605551242828369,0.5395615100860596
0.9344265460968018,0.9595059752464294,-0.025079429149627686,0.4850578308105469,0.3666666666666667,2.8284270763397217,0.6015963554382324
0.9835781455039978,0.9662019610404968,0.017376184463500977,0.5000308752059937,0.1333333333333333,3.464101552963257,0.6211813688278198
0.9792923331260681,1.0042173862457275,-0.024925053119659424,0.5266967415809631,0.1333333333333333,2.4494898319244385,0.6452859044075012
1.0185070037841797,0.999779224395752,0.018727779388427734,0.5192393064498901,0.33333333333333337,2.4494898319244385,0.6391908526420593
1.026737928390503,1.0081396102905273,0.018598318099975586,0.5281974077224731,0.19999999999999996,2.2360680103302,0.6432244777679443
1.0112653970718384,1.027280569076538,-0.016015172004699707,0.532636821269989,0.1333333333333333,2.0,0.6373696327209473
1.020801067352295,0.9950024485588074,0.02579861879348755,0.5182142853736877,0.09999999999999998,2.2360680103302,0.6132090091705322
1.057804822921753,1.0235499143600464,0.03425490856170654,0.5227638483047485,0.033333333333333326,5.099019527435303,0.5950406193733215
1.1102434396743774,1.112054705619812,-0.0018112659454345703,0.5582771301269531,0.1333333333333333,5.099019527435303,0.6218437552452087
1.1822680234909058,1.1671580076217651,0.015110015869140625,0.5913970470428467,1.0,2.0,0.648561418056488
1.1545974016189575,1.1927149295806885,-0.03811752796173096,0.6233711242675781,0.1333333333333333,2.0,0.6861286163330078
1.1707310676574707,1.14030122756958,0.030429840087890625,0.6105985045433044,0.0,2.0,0.6771396398544312
1.1435108184814453,1.1394649744033813,0.004045844078063965,0.6275491714477539,0.1333333333333333,1.0,0.6983083486557007
1.1591365337371826,1.1157947778701782,0.043341755867004395,0.6107649803161621,0.0,1.4142135381698608,0.6849535703659058
1.140579104423523,1.1369564533233643,0.0036226511001586914,0.6089115142822266,0.033333333333333326,1.4142135381698608,0.6885299682617188
1.120239496231079,1.1356182098388672,-0.015378713607788086,0.6135038733482361,0.033333333333333326,5.385164737701416,0.6962901949882507
1.1469182968139648,1.1433743238449097,0.0035439729690551758,0.6216036677360535,0.033333333333333326,0.0,0.7089745998382568
1.1438710689544678,1.1623276472091675,-0.018456578254699707,0.6243329048156738,1.0,5.385164737701416,0.7145587801933289
1.1799242496490479,1.1564971208572388,0.023427128791809082,0.6291574835777283,1.0,1.7320507764816284,0.710228443145752
1.2208046913146973,1.2158856391906738,0.0049190521240234375,0.6650296449661255,0.033333333333333326,5.291502475738525,0.7387951612472534
1.2449074983596802,1.2591500282287598,-0.01424252986907959,0.6803216934204102,0.06666666666666665,5.4772257804870605,0.7568623423576355
1.268237590789795,1.2699127197265625,-0.0016751289367675781,0.6809041500091553,1.0,2.2360680103302,0.7597411870956421
1.298046350479126,1.2778042554855347,0.02024209499359131,0.6828564405441284,0.0,2.8284270763397217,0.7623497247695923
1.3226711750030518,1.310762882232666,0.011908292770385742,0.6816551089286804,0.16666666666666663,2.6457512378692627,0.763563334941864
1.352665901184082,1.3497121334075928,0.002953767776489258,0.6886455416679382,0.09999999999999998,5.099019527435303,0.774375319480896
1.3587605953216553,1.391275405883789,-0.03251481056213379,0.7030419111251831,0.1333333333333333,5.099019527435303,0.7926740646362305
1.3867591619491577,1.3841164112091064,0.0026427507400512695,0.6841611862182617,1.0,2.4494898319244385,0.7713803052902222
1.380518913269043,1.3993419408798218,-0.01882302761077881,0.7019440531730652,0.1333333333333333,1.7320507764816284,0.7899583578109741
1.3891648054122925,1.3928391933441162,-0.0036743879318237305,0.6973365545272827,0.06666666666666665,5.385164737701416,0.7820415496826172
1.3991734981536865,1.3814886808395386,0.01768481731414795,0.6923549175262451,0.033333333333333326,5.291502475738525,0.7750536799430847
1.382752776145935,1.3892873525619507,-0.006534576416015625,0.7035581469535828,1.0,5.291502475738525,0.7842530012130737
1.3814367055892944,1.3941552639007568,-0.012718558311462402,0.7102769613265991,0.06666666666666665,0.0,0.7883127927780151
1.3948019742965698,1.4139792919158936,-0.01917731761932373,0.7148319482803345,1.0,4.898979663848877,0.7879825830459595
1.4156607389450073,1.4468460083007812,-0.031185269355773926,0.709434986114502,1.0,4.242640495300293,0.7826663255691528
1.4620568752288818,1.4764621257781982,-0.014405250549316406,0.7211233973503113,0.19999999999999996,4.242640495300293,0.7993597388267517
3.001254081726074,2.993269443511963,0.007984638214111328,0.9909194707870483,1.0,5.196152210235596,0.9973081946372986
2.945387363433838,2.951457977294922,-0.006070613861083984,0.9946942329406738,0.4,1.7320507764816284,0.9982022643089294
2.902146100997925,2.903343915939331,-0.00119781494140625,0.9959239363670349,1.0,2.4494898319244385,0.9984148740768433
2.8589694499969482,2.830138683319092,0.028830766677856445,0.9890263080596924,0.09999999999999998,3.0,0.9943653345108032
2.7334556579589844,2.7007007598876953,0.03275489807128906,0.9793376922607422,0.0,3.872983455657959,0.9875652194023132
2.6163244247436523,2.6295156478881836,-0.01319122314453125,0.9691932201385498,0.19999999999999996,4.898979663848877,0.9795538783073425
2.6706321239471436,2.659486770629883,0.011145353317260742,0.9690338373184204,0.30000000000000004,4.123105525970459,0.9796873927116394
2.560732841491699,2.5766968727111816,-0.015964031219482422,0.9706286787986755,0.19999999999999996,4.123105525970459,0.983127236366272
2.6935791969299316,2.7044177055358887,-0.010838508605957031,0.9798700213432312,1.0,4.898979663848877,0.9898991584777832
2.6334829330444336,2.6364192962646484,-0.0029363632202148438,0.9478873610496521,0.43333333333333335,2.4494898319244385,0.9675978422164917
2.718684673309326,2.703625440597534,0.015059232711791992,0.9463167190551758,1.0,5.291502475738525,0.9650477170944214
2.6428263187408447,2.674316167831421,-0.03148984909057617,0.9239634275436401,0.19999999999999996,5.385164737701416,0.9477960467338562
2.594121217727661,2.591150999069214,0.0029702186584472656,0.9030512571334839,0.06666666666666665,5.385164737701416,0.9281794428825378
2.4836983680725098,2.477646827697754,0.006051540374755859,0.8788738250732422,1.0,4.795831680297852,0.9159311652183533
2.4515128135681152,2.449144124984741,0.0023686885833740234,0.8644920587539673,0.033333333333333326,2.8284270763397217,0.9097976684570312
2.4259471893310547,2.401052474975586,0.02489471435546875,0.8521415591239929,1.0,1.7320507764816284,0.9005928039550781
2.3590307235717773,2.3633100986480713,-0.004279375076293945,0.8512401580810547,0.23333333333333328,1.7320507764816284,0.9005126953125
2.319396495819092,2.350114345550537,-0.030717849731445312,0.8539411425590515,0.033333333333333326,1.7320507764816284,0.9027284383773804
2.332035541534424,2.33923602104187,-0.007200479507446289,0.8561358451843262,0.06666666666666665,5.4772257804870605,0.9042147994041443
2.3633298873901367,2.372929573059082,-0.009599685668945312,0.8629945516586304,0.09999999999999998,5.291502475738525,0.9106645584106445
2.395761489868164,2.3962230682373047,-0.000461578369140625,0.8561568260192871,0.0,5.291502475738525,0.9017807245254517
2.4147167205810547,2.4002673625946045,0.014449357986450195,0.8444312810897827,1.0,5.0,0.8885959386825562
2.433570384979248,2.417119264602661,0.016451120376586914,0.8412710428237915,0.06666666666666665,2.0,0.8830296397209167
2.4401092529296875,2.4700849056243896,-0.02997565269470215,0.8435285091400146,1.0,5.385164737701416,0.8833581805229187
2.5003204345703125,2.505157947540283,-0.004837512969970703,0.8505966067314148,0.16666666666666663,4.358899116516113,0.8885163068771362
2.543842315673828,2.5661284923553467,-0.022286176681518555,0.8600746989250183,0.033333333333333326,3.464101552963257,0.8953573107719421
2.561730146408081,2.5553884506225586,0.006341695785522461,0.8619977235794067,1.0,5.385164737701416,0.896342396736145
2.5378060340881348,2.5566766262054443,-0.01887059211730957,0.8553527593612671,0.3666666666666667,5.0,0.8894945979118347
2.4873790740966797,2.4856042861938477,0.0017747879028320312,0.8352105021476746,0.033333333333333326,2.6457512378692627,0.8750573992729187
2.4109647274017334,2.427851438522339,-0.01688671112060547,0.8207220435142517,1.0,2.0,0.8578672409057617
2.388505697250366,2.37878155708313,0.009724140167236328,0.7926497459411621,0.16666666666666663,5.291502475738525,0.8344011306762695
2.3444981575012207,2.3593599796295166,-0.014861822128295898,0.7871207594871521,0.06666666666666665,0.0,0.8267316222190857
2.3140549659729004,2.3028059005737305,0.011249065399169922,0.7775300741195679,0.06666666666666665,0.0,0.8177368640899658
2.277275800704956,2.284115791320801,-0.0068399906158447266,0.7770060896873474,1.0,4.795831680297852,0.8145734071731567
2.241877794265747,2.26689076423645,-0.025012969970703125,0.7808569669723511,1.0,3.0,0.8189204931259155
2.260618209838867,2.234052896499634,0.0265653133392334,0.7889758944511414,1.0,1.7320507764816284,0.823152482509613
2.2744929790496826,2.2392172813415527,0.03527569770812988,0.7753497362136841,0.23333333333333328,1.7320507764816284,0.8119739890098572
2.2045435905456543,2.2401838302612305,-0.03564023971557617,0.7941874861717224,0.06666666666666665,2.4494898319244385,0.8235146403312683
2.2981648445129395,2.306072235107422,-0.007907390594482422,0.7794574499130249,0.033333333333333326,2.2360680103302,0.8159083127975464
2.2030141353607178,2.2297065258026123,-0.02669239044189453,0.802951991558075,0.06666666666666665,2.8284270763397217,0.8341109156608582
2.2994585037231445,2.3292794227600098,-0.029820919036865234,0.7956408858299255,0.1333333333333333,4.795831680297852,0.8304147720336914
2.1990983486175537,2.199615478515625,-0.0005171298980712891,0.812536358833313,0.033333333333333326,4.242640495300293,0.8469028472900391
2.3019399642944336,2.278165817260742,0.023774147033691406,0.7851461172103882,0.23333333333333328,3.316624879837036,0.82243812084198
2.1646859645843506,2.161729335784912,0.0029566287994384766,0.8144075274467468,1.0,2.2360680103302,0.8552441596984863
2.243959426879883,2.257204532623291,-0.013245105743408203,0.7876550555229187,0.4,2.2360680103302,0.8262621760368347
2.1343584060668945,2.182755470275879,-0.048397064208984375,0.8180469274520874,0.033333333333333326,2.0,0.8581849932670593
2.2450571060180664,2.237117290496826,0.007939815521240234,0.7678605914115906,0.1333333333333333,2.0,0.8117439150810242
2.1413516998291016,2.2016842365264893,-0.060332536697387695,0.8203725814819336,0.033333333333333326,5.385164737701416,0.8695447444915771
2.256044387817383,2.2110562324523926,0.044988155364990234,0.7611782550811768,0.09999999999999998,5.291502475738525,0.8136197924613953
2.1749815940856934,2.164212465286255,0.010769128799438477,0.7863172292709351,0.033333333333333326,3.1622776985168457,0.8460081815719604
2.219640016555786,2.2169125080108643,0.002727508544921875,0.8054518103599548,1.0,3.464101552963257,0.861906886100769
2.164184808731079,2.193934440612793,-0.029749631881713867,0.8538259267807007,0.06666666666666665,2.6457512378692627,0.8944603204727173
2.2755823135375977,2.22898530960083,0.04659700393676758,0.8012885451316833,0.2666666666666667,2.0,0.8452236652374268
2.213998794555664,2.243290424346924,-0.029291629791259766,0.8479185104370117,0.1333333333333333,5.385164737701416,0.8880183696746826
2.2450358867645264,2.2734382152557373,-0.028402328491210938,0.8260009288787842,0.09999999999999998,5.196152210235596,0.8726391792297363
2.2436351776123047,2.1848490238189697,0.05878615379333496,0.7935009002685547,0.033333333333333326,2.4494898319244385,0.8561322689056396
2.2683045864105225,2.203141689300537,0.06516289710998535,0.7815882563591003,1.0,2.4494898319244385,0.8529725074768066
2.1819076538085938,2.186955213546753,-0.00504755973815918,0.8018956184387207,0.09999999999999998,5.196152210235596,0.8688555955886841
2.1439366340637207,2.18076491355896,-0.03682827949523926,0.8051578402519226,0.09999999999999998,5.385164737701416,0.8692493438720703
2.1421310901641846,2.1032872200012207,0.03884387016296387,0.7656635046005249,0.09999999999999998,1.4142135381698608,0.8307308554649353
2.0702438354492188,2.0679478645324707,0.002295970916748047,0.7605868577957153,1.0,5.385164737701416,0.8299728631973267
2.0011467933654785,2.039027690887451,-0.037880897521972656,0.7529188990592957,0.033333333333333326,5.291502475738525,0.8215638399124146
2.0041637420654297,1.9620088338851929,0.042154908180236816,0.7227702140808105,0.033333333333333326,1.7320507764816284,0.7865903377532959
1.9590752124786377,1.8837928771972656,0.07528233528137207,0.7063884735107422,1.0,2.4494898319244385,0.7716308832168579
1.9181621074676514,1.917550802230835,0.0006113052368164062,0.7107052803039551,0.06666666666666665,5.0,0.755675196647644
1.95770263671875,1.944769263267517,0.01293337345123291,0.6946544051170349,0.033333333333333326,5.0,0.725530743598938
1.9842941761016846,1.9883545637130737,-0.00406038761138916,0.6941758990287781,0.16666666666666663,2.6457512378692627,0.7275006771087646
2.0041093826293945,1.999471664428711,0.004637718200683594,0.6933411955833435,1.0,5.099019527435303,0.7287763357162476
1.9947516918182373,1.9960559606552124,-0.0013042688369750977,0.7030529379844666,0.16666666666666663,4.582575798034668,0.751227855682373
2.042990207672119,2.022915840148926,0.02007436752319336,0.6902518272399902,0.1333333333333333,2.6457512378692627,0.760968804359436
2.061192274093628,2.0672717094421387,-0.006079435348510742,0.7119817733764648,1.0,1.4142135381698608,0.7814775705337524
2.0834431648254395,2.0841140747070312,-0.0006709098815917969,0.7060351371765137,0.30000000000000004,1.7320507764816284,0.7657153010368347
2.0962026119232178,2.0986087322235107,-0.0024061203002929688,0.7091408967971802,0.06666666666666665,1.7320507764816284,0.7587963938713074
2.10076642036438,2.0830020904541016,0.01776432991027832,0.6904419660568237,0.06666666666666665,1.7320507764816284,0.7335925102233887
2.105128049850464,2.0824546813964844,0.022673368453979492,0.6978030204772949,0.033333333333333326,3.1622776985168457,0.7354893088340759
2.088139533996582,2.0962376594543457,-0.008098125457763672,0.7062476873397827,0.06666666666666665,4.582575798034668,0.7426133155822754
2.120327949523926,2.1301326751708984,-0.009804725646972656,0.7104387283325195,0.033333333333333326,5.196152210235596,0.7536847591400146
2.1404242515563965,2.126495838165283,0.013928413391113281,0.6899080276489258,0.30000000000000004,5.196152210235596,0.7353533506393433
2.125710964202881,2.132279396057129,-0.006568431854248047,0.6900559663772583,1.0,5.196152210235596,0.7315324544906616
2.114935874938965,2.144723653793335,-0.029787778854370117,0.6940819621086121,0.09999999999999998,5.196152210235596,0.7395517230033875
2.157993793487549,2.158637046813965,-0.0006432533264160156,0.7008036375045776,1.0,5.385164737701416,0.7457560300827026
2.21828293800354,2.2118468284606934,0.00643610954284668,0.7212153673171997,0.09999999999999998,2.0,0.7746057510375977
2.272153377532959,2.2895021438598633,-0.017348766326904297,0.7382845282554626,1.0,5.196152210235596,0.7946388125419617
2.2743101119995117,2.3013858795166016,-0.027075767517089844,0.7118064761161804,0.033333333333333326,0.0,0.7725521922111511
2.2308497428894043,2.258331775665283,-0.027482032775878906,0.6468011140823364,0.09999999999999998,4.582575798034668,0.7274268865585327
2.1536951065063477,2.152970790863037,0.0007243156433105469,0.6012566089630127,1.0,3.872983455657959,0.6666272878646851
2.0194528102874756,2.106138229370117,-0.0866854190826416,0.6055330038070679,1.0,4.898979663848877,0.6640008687973022
2.0614914894104004,2.1387224197387695,-0.07723093032836914,0.6216181516647339,0.30000000000000004,5.385164737701416,0.6805175542831421
2.1468448638916016,2.1283111572265625,0.018533706665039062,0.6213047504425049,0.19999999999999996,5.385164737701416,0.689464271068573
2.1880664825439453,2.199563503265381,-0.011497020721435547,0.6797022819519043,1.0,0.0,0.7199612855911255
2.3035407066345215,2.2609097957611084,0.042630910873413086,0.7075178027153015,0.033333333333333326,4.690415859222412,0.7485232353210449
2.4287424087524414,2.4261136054992676,0.002628803253173828,0.7656021118164062,1.0,4.690415859222412,0.79543137550354
2.5535809993743896,2.5401949882507324,0.013386011123657227,0.7881906032562256,1.0,5.385164737701416,0.814956545829773
2.6178815364837646,2.6276183128356934,-0.009736776351928711,0.8267205953598022,0.2666666666666667,1.4142135381698608,0.8570505380630493
2.6377716064453125,2.6442790031433105,-0.006507396697998047,0.8210325241088867,1.0,1.7320507764816284,0.8432601690292358
2.6549086570739746,2.6638851165771484,-0.008976459503173828,0.8249914050102234,0.033333333333333326,1.7320507764816284,0.8490537405014038
2.682163953781128,2.6905980110168457,-0.008434057235717773,0.8210906386375427,0.033333333333333326,5.385164737701416,0.8433934450149536
2.7081918716430664,2.7238478660583496,-0.015655994415283203,0.8426879644393921,0.06666666666666665,4.4721360206604,0.8798226714134216
2.7349114418029785,2.7323355674743652,0.0025758743286132812,0.8694480657577515,0.033333333333333326,3.0,0.9033023715019226
2.7622792720794678,2.7462165355682373,0.01606273651123047,0.8646005988121033,1.0,5.099019527435303,0.9027111530303955
2.784830093383789,2.7614810466766357,0.02334904670715332,0.8532232642173767,0.33333333333333337,4.690415859222412,0.8959800601005554
2.7911269664764404,2.800118923187256,-0.00899195671081543,0.8546762466430664,0.30000000000000004,2.8284270763397217,0.8962253332138062
2.208446979522705,2.2023274898529053,0.006119489669799805,0.9455661177635193,0.1333333333333333,2.2360680103302,0.9982711672782898
2.1786041259765625,2.2082953453063965,-0.029691219329833984,0.9473459124565125,1.0,2.6457512378692627,0.9938728213310242
2.180630683898926,2.2059600353240967,-0.0253293514251709,0.9366574287414551,0.2666666666666667,5.291502475738525,0.9897076487541199
2.1727709770202637,2.202474355697632,-0.029703378677368164,0.9051353335380554,0.19999999999999996,5.196152210235596,0.9712767004966736
2.170872449874878,2.180934429168701,-0.010061979293823242,0.892235517501831,0.16666666666666663,2.0,0.9641954302787781
2.1682441234588623,2.170389175415039,-0.002145051956176758,0.87120521068573,0.06666666666666665,5.385164737701416,0.9519156813621521
2.1574208736419678,2.1340932846069336,0.02332758903503418,0.8573789596557617,1.0,5.385164737701416,0.9489798545837402
2.1063575744628906,2.0923147201538086,0.014042854309082031,0.856840968132019,0.09999999999999998,1.4142135381698608,0.9558199644088745
2.047659158706665,2.0779881477355957,-0.030328989028930664,0.8471965789794922,0.033333333333333326,5.385164737701416,0.9574179649353027
2.046699285507202,2.054838180541992,-0.008138895034790039,0.8442894220352173,1.0,5.4772257804870605,0.9630977511405945
2.0294032096862793,2.063704252243042,-0.034301042556762695,0.8280059695243835,0.033333333333333326,5.4772257804870605,0.9516263008117676
1.982051134109497,1.9921388626098633,-0.010087728500366211,0.8247677683830261,0.033333333333333326,5.196152210235596,0.9517356157302856
2.0386669635772705,2.01992130279541,0.01874566078186035,0.804395854473114,1.0,5.196152210235596,0.9251140356063843
2.0102710723876953,1.9958909749984741,0.014380097389221191,0.8187811374664307,0.0,0.0,0.9193600416183472
2.0253078937530518,2.0123794078826904,0.012928485870361328,0.7871772646903992,1.0,0.0,0.8865863680839539
2.0959601402282715,2.103158950805664,-0.007198810577392578,0.8084802031517029,0.09999999999999998,0.0,0.8946807384490967
2.1336750984191895,2.1396241188049316,-0.0059490203857421875,0.8019055128097534,1.0,5.385164737701416,0.8866727352142334
2.106419563293457,2.105839490890503,0.0005800724029541016,0.7968771457672119,1.0,5.385164737701416,0.8789037466049194
2.0707616806030273,2.0425190925598145,0.02824258804321289,0.7747807502746582,1.0,5.4772257804870605,0.8421000838279724
2.017404079437256,2.023468255996704,-0.006064176559448242,0.7633354067802429,1.0,5.4772257804870605,0.8224613070487976
2.026120901107788,2.0076661109924316,0.018454790115356445,0.7473992109298706,0.033333333333333326,4.582575798034668,0.7892576456069946
1.9872993230819702,1.995565414428711,-0.008266091346740723,0.7502228617668152,1.0,4.582575798034668,0.8002445697784424
2.000767707824707,1.9953455924987793,0.005422115325927734,0.747356653213501,0.0,5.196152210235596,0.7932392954826355
1.9662384986877441,1.9616851806640625,0.004553318023681641,0.7552441358566284,1.0,2.0,0.8089014887809753
2.009042263031006,1.9883754253387451,0.020666837692260742,0.7570875883102417,0.30000000000000004,5.385164737701416,0.8051907420158386
1.945542573928833,1.9448127746582031,0.0007297992706298828,0.766032338142395,1.0,5.196152210235596,0.8201534152030945
1.9763915538787842,1.992663860321045,-0.016272306442260742,0.7786662578582764,0.09999999999999998,2.4494898319244385,0.8242968320846558
1.9375156164169312,1.9363510608673096,0.001164555549621582,0.7629061937332153,0.033333333333333326,2.2360680103302,0.8179631233215332
2.091541051864624,2.1016223430633545,-0.010081291198730469,0.8184804916381836,1.0,1.7320507764816284,0.8593239188194275
1.9951776266098022,2.0033836364746094,-0.008206009864807129,0.7929238080978394,0.09999999999999998,5.196152210235596,0.84234619140625
2.191128730773926,2.201796770095825,-0.010668039321899414,0.869795024394989,0.09999999999999998,5.385164737701416,0.9039754867553711
2.1957571506500244,2.1923460960388184,0.0034110546112060547,0.8940434455871582,0.06666666666666665,1.7320507764816284,0.9249999523162842
2.4398136138916016,2.420853614807129,0.018959999084472656,0.9186280965805054,0.09999999999999998,1.7320507764816284,0.9329454302787781
2.337878942489624,2.330580234527588,0.007298707962036133,0.9222952127456665,1.0,2.2360680103302,0.9388941526412964
2.427873134613037,2.409010410308838,0.01886272430419922,0.9236394762992859,0.033333333333333326,3.0,0.9420638084411621
2.3931188583374023,2.3632678985595703,0.02985095977783203,0.9299987554550171,0.06666666666666665,3.7416574954986572,0.951190173625946
2.4555797576904297,2.4442996978759766,0.011280059814453125,0.9282048940658569,0.033333333333333326,2.2360680103302,0.9468576312065125
2.4904849529266357,2.4975669384002686,-0.0070819854736328125,0.9324061274528503,0.1333333333333333,1.7320507764816284,0.9510383605957031
2.6057775020599365,2.5954079627990723,0.010369539260864258,0.924501359462738,0.43333333333333335,5.385164737701416,0.9341327548027039
2.6298911571502686,2.6093220710754395,0.0205690860748291,0.9230057597160339,0.09999999999999998,5.291502475738525,0.9313678741455078
2.6148877143859863,2.6129612922668457,0.001926422119140625,0.9230656623840332,0.06666666666666665,2.0,0.9318498373031616
2.578199863433838,2.576901435852051,0.0012984275817871094,0.9299411177635193,0.033333333333333326,1.7320507764816284,0.9484679102897644
2.5325002670288086,2.537828207015991,-0.005327939987182617,0.9293035864830017,1.0,5.385164737701416,0.9500519633293152
2.5071768760681152,2.4983785152435303,0.008798360824584961,0.919920802116394,0.06666666666666665,5.291502475738525,0.934245228767395
2.3937978744506836,2.4099669456481934,-0.016169071197509766,0.9102725982666016,0.06666666666666665,5.291502475738525,0.9195218086242676
2.3521788120269775,2.334277391433716,0.01790142059326172,0.9009267091751099,0.033333333333333326,4.4721360206604,0.9160802364349365
2.362896680831909,2.3716280460357666,-0.008731365203857422,0.9146099090576172,1.0,3.316624879837036,0.924789309501648
2.4072976112365723,2.4141008853912354,-0.006803274154663086,0.9205626845359802,0.06666666666666665,5.385164737701416,0.9268126487731934
2.409489154815674,2.4104225635528564,-0.0009334087371826172,0.9219052791595459,1.0,5.385164737701416,0.9282517433166504
2.450321674346924,2.4415807723999023,0.008740901947021484,0.9202653765678406,0.33333333333333337,2.4494898319244385,0.9240901470184326
2.4987823963165283,2.492051839828491,0.006730556488037109,0.9197890162467957,0.033333333333333326,2.2360680103302,0.9227765798568726
2.488694667816162,2.472160816192627,0.016533851623535156,0.9171415567398071,1.0,1.7320507764816284,0.9185373187065125
2.543977737426758,2.5321555137634277,0.011822223663330078,0.9202901721000671,0.033333333333333326,2.2360680103302,0.9243564605712891
2.544159412384033,2.5417234897613525,0.002435922622680664,0.9288349151611328,0.16666666666666663,2.4494898319244385,0.9423744082450867
2.5672287940979004,2.5799827575683594,-0.012753963470458984,0.9405727386474609,0.0,5.099019527435303,0.9648954272270203
2.571748733520508,2.5767579078674316,-0.005009174346923828,0.9378530383110046,0.09999999999999998,5.385164737701416,0.9615688323974609
2.5818700790405273,2.6028072834014893,-0.020937204360961914,0.9496679306030273,0.06666666666666665,2.8284270763397217,0.9758635759353638
2.5837488174438477,2.6063098907470703,-0.022561073303222656,0.953316330909729,0.1333333333333333,2.6457512378692627,0.9745511412620544
2.603705406188965,2.6098201274871826,-0.0061147212982177734,0.9661776423454285,1.0,3.316624879837036,0.9836286306381226
2.6161372661590576,2.608034133911133,0.008103132247924805,0.985508918762207,0.033333333333333326,4.795831680297852,0.996379554271698
2.62619948387146,2.621584177017212,0.004615306854248047,0.9970456957817078,0.23333333333333328,5.385164737701416,0.9996263384819031
2.612800121307373,2.619734764099121,-0.006934642791748047,0.996756911277771,0.19999999999999996,3.1622776985168457,0.9996823072433472
2.6045374870300293,2.6211228370666504,-0.016585350036621094,0.9963560104370117,0.23333333333333328,3.316624879837036,0.9996735453605652
2.6072492599487305,2.6238486766815186,-0.016599416732788086,0.9965519905090332,1.0,3.872983455657959,0.9995464086532593
2.638887643814087,2.6072492599487305,0.031638383865356445,0.9947938323020935,0.033333333333333326,3.872983455657959,0.998407781124115
2.596436023712158,2.6018033027648926,-0.005367279052734375,0.991968035697937,0.30000000000000004,5.291502475738525,0.9987994432449341
2.5792555809020996,2.5659873485565186,0.013268232345581055,0.9899484515190125,0.06666666666666665,2.6457512378692627,0.9967126250267029
2.547713041305542,2.5250887870788574,0.02262425422668457,0.9834298491477966,0.5,2.4494898319244385,0.9929530024528503
2.5020933151245117,2.4813284873962402,0.020764827728271484,0.9748053550720215,1.0,2.2360680103302,0.9887464046478271
2.450037956237793,2.4163029193878174,0.033735036849975586,0.9695588946342468,0.06666666666666665,3.1622776985168457,0.9857499003410339
2.336552143096924,2.404358148574829,-0.06780600547790527,0.9748193621635437,0.16666666666666663,2.2360680103302,0.9891048669815063
2.326852798461914,2.3565852642059326,-0.029732465744018555,0.9662001132965088,0.033333333333333326,5.385164737701416,0.9844547510147095
2.3414742946624756,2.277747392654419,0.06372690200805664,0.9324321746826172,0.1333333333333333,5.196152210235596,0.9622567892074585
2.269826650619507,2.298442840576172,-0.02861618995666504,0.9419835805892944,0.19999999999999996,2.4494898319244385,0.9669723510742188
2.278562068939209,2.267606496810913,0.010955572128295898,0.919694185256958,0.033333333333333326,2.2360680103302,0.9512299299240112
2.321133613586426,2.230421781539917,0.09071183204650879,0.8955360651016235,1.0,2.2360680103302,0.9322589635848999
2.298628330230713,2.2982497215270996,0.00037860870361328125,0.9449124336242676,0.09999999999999998,2.0,0.9681415557861328
2.308445453643799,2.3458573818206787,-0.03741192817687988,0.9585385322570801,0.16666666666666663,5.385164737701416,0.977268397808075
2.3523824214935303,2.3565902709960938,-0.0042078495025634766,0.9631109237670898,0.19999999999999996,3.1622776985168457,0.9800291061401367
2.3298556804656982,2.387253761291504,-0.057398080825805664,0.9723691344261169,0.09999999999999998,5.0,0.985851526260376
2.34317684173584,2.3726699352264404,-0.029493093490600586,0.977157473564148,0.033333333333333326,5.099019527435303,0.9886128306388855
2.3282644748687744,2.3187339305877686,0.00953054428100586,0.9699952006340027,1.0,5.099019527435303,0.9842137098312378
2.436746597290039,2.430185079574585,0.0065615177154541016,0.756011962890625,0.23333333333333328,0.0,0.8331396579742432
2.3092994689941406,2.301629066467285,0.007670402526855469,0.7988650798797607,0.16666666666666663,5.4772257804870605,0.8742944002151489
2.2775840759277344,2.2756295204162598,0.0019545555114746094,0.7977744936943054,1.0,5.4772257804870605,0.8542370200157166
2.2408692836761475,2.2422165870666504,-0.0013473033905029297,0.7889871597290039,0.1333333333333333,5.0,0.8276862502098083
2.18493390083313,2.2095956802368164,-0.024661779403686523,0.7720608711242676,1.0,2.6457512378692627,0.7937779426574707
2.182589530944824,2.1781415939331055,0.00444793701171875,0.7754480838775635,1.0,5.291502475738525,0.8004171252250671
2.1801249980926514,2.1818041801452637,-0.0016791820526123047,0.8007913827896118,0.0,5.385164737701416,0.8352949023246765
2.0651092529296875,2.064056396484375,0.0010528564453125,0.8016201853752136,1.0,1.0,0.8375245928764343
2.0457732677459717,2.066836357116699,-0.02106308937072754,0.7985312342643738,0.16666666666666663,5.4772257804870605,0.8314433097839355
2.0708889961242676,2.1029880046844482,-0.032099008560180664,0.7842538356781006,0.06666666666666665,5.4772257804870605,0.8085055351257324
2.14139461517334,2.1282050609588623,0.013189554214477539,0.7829246520996094,1.0,5.4772257804870605,0.8060996532440186
2.139075517654419,2.174910545349121,-0.03583502769470215,0.8093811869621277,0.033333333333333326,5.196152210235596,0.8426658511161804
2.1869053840637207,2.1617941856384277,0.02511119842529297,0.8124536275863647,0.0,2.2360680103302,0.8475682139396667
2.178905963897705,2.194610595703125,-0.015704631805419922,0.8392347693443298,1.0,3.316624879837036,0.8705228567123413
2.1907896995544434,2.181370735168457,0.009418964385986328,0.8407796621322632,0.0,2.0,0.8650161623954773
2.2139105796813965,2.2035980224609375,0.010312557220458984,0.8457984924316406,1.0,2.6457512378692627,0.8707219362258911
2.2059924602508545,2.2398316860198975,-0.03383922576904297,0.8488383293151855,0.09999999999999998,3.316624879837036,0.8680288791656494
2.2794103622436523,2.2692418098449707,0.01016855239868164,0.8439897298812866,0.2666666666666667,2.4494898319244385,0.8699671030044556
2.362053394317627,2.349874973297119,0.012178421020507812,0.8457459807395935,0.09999999999999998,2.8284270763397217,0.8734217882156372
2.44752836227417,2.433385133743286,0.014143228530883789,0.8488351702690125,0.033333333333333326,3.605551242828369,0.8755514621734619
2.4894137382507324,2.4327266216278076,0.056687116622924805,0.8502728939056396,0.19999999999999996,4.690415859222412,0.8797380924224854
2.4369564056396484,2.452956199645996,-0.015999794006347656,0.8468657732009888,0.23333333333333328,5.291502475738525,0.8729461431503296
2.4424641132354736,2.429515838623047,0.012948274612426758,0.8505908846855164,0.033333333333333326,5.291502475738525,0.8733369708061218
2.530996561050415,2.5275039672851562,0.003492593765258789,0.8593522906303406,0.23333333333333328,5.4772257804870605,0.8768292665481567
2.6313140392303467,2.6191811561584473,0.012132883071899414,0.8938252329826355,0.2666666666666667,1.0,0.9087910056114197
2.7116618156433105,2.690157651901245,0.02150416374206543,0.906672477722168,1.0,1.4142135381698608,0.9252218008041382
2.7464759349823,2.7643351554870605,-0.017859220504760742,0.930739164352417,0.06666666666666665,1.7320507764816284,0.9601628184318542
2.844947338104248,2.8096864223480225,0.035260915756225586,0.9383293390274048,1.0,5.291502475738525,0.968777060508728
2.9430110454559326,2.953148603439331,-0.010137557983398438,0.9853860139846802,0.0,0.0,0.9983314275741577
3.0565037727355957,3.05353045463562,0.002973318099975586,0.9895200729370117,0.033333333333333326,0.0,0.9991194605827332
3.0837035179138184,3.0610179901123047,0.022685527801513672,0.9801907539367676,0.033333333333333326,5.4772257804870605,0.9985029101371765
3.047733783721924,3.07273006439209,-0.024996280670166016,0.9868111610412598,0.06666666666666665,1.7320507764816284,0.9996246099472046
3.0485377311706543,3.039057493209839,0.00948023796081543,0.9842957258224487,1.0,2.0,0.9993895292282104
2.992795705795288,2.9612627029418945,0.031533002853393555,0.983712911605835,1.0,1.0,0.9993963241577148
2.92407488822937,2.9071624279022217,0.016912460327148438,0.9790730476379395,1.0,1.0,0.9986567497253418
2.8782167434692383,2.870695114135742,0.007521629333496094,0.9734904170036316,0.0,2.0,0.9971803426742554
2.8385064601898193,2.858874797821045,-0.020368337631225586,0.9664512872695923,0.09999999999999998,2.4494898319244385,0.9941322207450867
2.8229053020477295,2.833969831466675,-0.011064529418945312,0.9521595239639282,0.033333333333333326,5.196152210235596,0.9847201108932495
2.8194737434387207,2.7932982444763184,0.026175498962402344,0.9287423491477966,0.0,0.0,0.959771990776062
2.8000025749206543,2.7787017822265625,0.021300792694091797,0.9181722402572632,0.033333333333333326,4.358899116516113,0.9455716609954834
2.7837748527526855,2.7358627319335938,0.0479121208190918,0.9026210308074951,0.09999999999999998,3.464101552963257,0.92913818359375
2.7319188117980957,2.7466201782226562,-0.014701366424560547,0.8935025930404663,0.09999999999999998,1.7320507764816284,0.9236270785331726
2.6989455223083496,2.701296806335449,-0.0023512840270996094,0.8929582834243774,1.0,1.4142135381698608,0.9242249727249146
2.5841870307922363,2.599792957305908,-0.015605926513671875,0.8553423881530762,1.0,3.1622776985168457,0.8883349299430847
2.4948840141296387,2.513606548309326,-0.0187225341796875,0.8312586545944214,0.3666666666666667,3.1622776985168457,0.877471387386322
2.4698848724365234,2.4586076736450195,0.011277198791503906,0.7967925071716309,0.09999999999999998,2.4494898319244385,0.8472303152084351
2.426143169403076,2.4230527877807617,0.003090381622314453,0.8077310919761658,0.0,3.1622776985168457,0.8585288524627686
2.39432692527771,2.3798539638519287,0.01447296142578125,0.8264966011047363,0.06666666666666665,4.898979663848877,0.8658366203308105
2.3330976963043213,2.324439525604248,0.008658170700073242,0.8262172937393188,0.2666666666666667,0.0,0.8639430999755859
2.2275309562683105,2.223942279815674,0.0035886764526367188,0.8251241445541382,0.06666666666666665,0.0,0.8638278841972351
2.152726173400879,2.1420271396636963,0.010699033737182617,0.8307124376296997,0.1333333333333333,3.0,0.8647291660308838
2.107606887817383,2.0990123748779297,0.008594512939453125,0.8052757978439331,0.19999999999999996,2.0,0.8470761179924011
2.0324764251708984,2.0353236198425293,-0.0028471946716308594,0.7808210849761963,1.0,3.316624879837036,0.824102520942688
1.946100115776062,1.9793860912322998,-0.03328597545623779,0.7559306621551514,1.0,4.4721360206604,0.8017088770866394
1.8903181552886963,1.897972822189331,-0.007654666900634766,0.7017314434051514,1.0,4.795831680297852,0.7523178458213806
2.3912601470947266,2.401625633239746,-0.010365486145019531,0.8839649558067322,0.19999999999999996,2.6457512378692627,0.9841808676719666
2.3859732151031494,2.4285058975219727,-0.04253268241882324,0.8733081817626953,0.09999999999999998,1.0,0.9716659784317017
2.397219181060791,2.4080004692077637,-0.010781288146972656,0.8559302091598511,0.033333333333333326,5.385164737701416,0.9541230201721191
2.434013843536377,2.4080042839050293,0.026009559631347656,0.8602547645568848,0.33333333333333337,5.291502475738525,0.942471981048584
2.394622325897217,2.4579083919525146,-0.06328606605529785,0.8659360408782959,1.0,1.7320507764816284,0.923715353012085
2.442452907562256,2.4341964721679688,0.00825643539428711,0.8588414192199707,0.23333333333333328,5.385164737701416,0.9142311811447144
2.3922436237335205,2.390497922897339,0.0017457008361816406,0.8394979238510132,0.0,5.291502475738525,0.8999916315078735
2.303698778152466,2.317718029022217,-0.014019250869750977,0.8165816068649292,0.033333333333333326,1.4142135381698608,0.8809899687767029
2.2546586990356445,2.214433193206787,0.04022550582885742,0.8053182363510132,1.0,2.4494898319244385,0.8782261610031128
2.153970241546631,2.143695116043091,0.010275125503540039,0.8183091878890991,0.06666666666666665,3.1622776985168457,0.9034122228622437
2.021968364715576,2.0215768814086914,0.0003914833068847656,0.8163382411003113,0.033333333333333326,2.8284270763397217,0.8883293867111206
1.8949331045150757,1.914636492729187,-0.019703388214111328,0.8058910369873047,1.0,1.7320507764816284,0.8662495017051697
1.8745155334472656,1.862097144126892,0.012418389320373535,0.8109368681907654,0.06666666666666665,3.1622776985168457,0.8739957809448242
1.849873423576355,1.85731840133667,-0.007444977760314941,0.8094205260276794,0.06666666666666665,2.8284270763397217,0.8710123896598816
1.8379392623901367,1.839740514755249,-0.0018012523651123047,0.7866751551628113,0.1333333333333333,5.385164737701416,0.8463393449783325
1.8800585269927979,1.8658037185668945,0.01425480842590332,0.8013930320739746,0.2666666666666667,0.0,0.87638258934021
1.8510016202926636,1.8654277324676514,-0.014426112174987793,0.7966490983963013,0.0,0.0,0.8753622770309448
1.898688554763794,1.9053395986557007,-0.006651043891906738,0.7861654162406921,0.09999999999999998,5.196152210235596,0.86839359998703
1.953898310661316,1.9500694274902344,0.003828883171081543,0.781391978263855,0.23333333333333328,5.196152210235596,0.8654040694236755
1.9846404790878296,1.9821858406066895,0.0024546384811401367,0.784087598323822,0.033333333333333326,5.291502475738525,0.8700178861618042
1.9942741394042969,1.9955511093139648,-0.0012769699096679688,0.8003822565078735,1.0,5.291502475738525,0.8828364610671997
1.9828681945800781,1.985534906387329,-0.0026667118072509766,0.8170344233512878,1.0,5.196152210235596,0.8764979243278503
1.9469712972640991,1.9530360698699951,-0.006064772605895996,0.8217628002166748,1.0,5.196152210235596,0.8839855194091797
1.9043188095092773,1.897312045097351,0.0070067644119262695,0.8371142148971558,0.09999999999999998,5.4772257804870605,0.9047324657440186
1.8798264265060425,1.8691328763961792,0.010693550109863281,0.8587864637374878,1.0,1.0,0.9232105016708374
1.8720693588256836,1.891860008239746,-0.0197906494140625,0.9018503427505493,0.06666666666666665,2.0,0.9528746008872986
1.9311845302581787,1.9250519275665283,0.006132602691650391,0.9074954986572266,1.0,2.2360680103302,0.9524282813072205
1.967391014099121,1.9719464778900146,-0.004555463790893555,0.9118095636367798,0.09999999999999998,2.0,0.9583689570426941
2.0102028846740723,1.9783413410186768,0.03186154365539551,0.9013440012931824,1.0,2.4494898319244385,0.9535212516784668
1.9852802753448486,1.991621732711792,-0.006341457366943359,0.894261360168457,0.0,2.2360680103302,0.9497921466827393
1.9889588356018066,1.9688258171081543,0.020133018493652344,0.8764734268188477,0.033333333333333326,2.0,0.9334266185760498
1.9702303409576416,1.9804757833480835,-0.010245442390441895,0.867998480796814,0.09999999999999998,2.0,0.9227534532546997
1.946897268295288,1.9736967086791992,-0.026799440383911133,0.8661283254623413,0.06666666666666665,2.2360680103302,0.9193830490112305
1.9425878524780273,1.9513591527938843,-0.008771300315856934,0.8462896347045898,0.06666666666666665,2.4494898319244385,0.9003943800926208
1.944368839263916,1.9394819736480713,0.0048868656158447266,0.8260564804077148,0.1333333333333333,2.0,0.8809256553649902
1.9412063360214233,1.9326385259628296,0.00856781005859375,0.807748556137085,0.033333333333333326,1.7320507764816284,0.8617393374443054
1.926209807395935,1.9277873039245605,-0.0015774965286254883,0.7733683586120605,0.09999999999999998,2.0,0.826095461845398
1.9411805868148804,1.9424594640731812,-0.0012788772583007812,0.7635376453399658,0.033333333333333326,2.6457512378692627,0.8154582381248474
1.9586296081542969,1.9539031982421875,0.004726409912109375,0.7455424666404724,0.1333333333333333,2.0,0.7946091890335083
1.977787971496582,1.98590087890625,-0.008112907409667969,0.7392827272415161,0.06666666666666665,5.4772257804870605,0.7855629920959473
1.994523048400879,1.9873507022857666,0.007172346115112305,0.7249891757965088,0.06666666666666665,5.385164737701416,0.7691001296043396
2.010931968688965,2.0007219314575195,0.010210037231445312,0.7164892554283142,0.033333333333333326,1.4142135381698608,0.7586731314659119
1.9958833456039429,2.0042572021484375,-0.008373856544494629,0.7159266471862793,0.09999999999999998,5.385164737701416,0.7601506114006042
1.9826444387435913,1.9900058507919312,-0.007361412048339844,0.7129654884338379,0.1333333333333333,5.385164737701416,0.7583799362182617
1.9362691640853882,1.9331797361373901,0.003089427947998047,0.7072142362594604,0.0,3.605551242828369,0.7512556910514832
1.8501533269882202,1.8494065999984741,0.0007467269897460938,0.6912859678268433,1.0,3.316624879837036,0.7332944869995117
1.8196334838867188,1.820199966430664,-0.0005664825439453125,0.665829062461853,0.033333333333333326,1.4142135381698608,0.698070228099823
1.670298457145691,1.663034200668335,0.007264256477355957,0.6481835246086121,0.033333333333333326,2.2360680103302,0.6766417026519775
1.6167643070220947,1.625349998474121,-0.008585691452026367,0.6621565222740173,1.0,2.0,0.6968221664428711
1.5609753131866455,1.5634464025497437,-0.0024710893630981445,0.681638240814209,0.033333333333333326,2.2360680103302,0.7173457145690918
1.479784369468689,1.4933459758758545,-0.013561606407165527,0.668613076210022,0.4,5.0,0.7036709785461426
1.4487652778625488,1.4709312915802002,-0.022166013717651367,0.6629407405853271,0.033333333333333326,5.0,0.6978607177734375
1.4723823070526123,1.4803880453109741,-0.008005738258361816,0.6744322776794434,0.033333333333333326,5.0,0.711043119430542
1.4902377128601074,1.4863247871398926,0.003912925720214844,0.6744863390922546,0.1333333333333333,5.099019527435303,0.713088870048523
1.4944156408309937,1.498549222946167,-0.00413358211517334,0.6739999651908875,0.0,2.0,0.7125183939933777
1.4998209476470947,1.4987730979919434,0.0010478496551513672,0.672815203666687,0.16666666666666663,5.4772257804870605,0.7127747535705566
1.4871864318847656,1.5142419338226318,-0.02705550193786621,0.6711454391479492,1.0,0.0,0.7107065916061401
1.5122766494750977,1.4918512105941772,0.02042543888092041,0.6686582565307617,0.16666666666666663,5.385164737701416,0.7116953134536743
1.4957568645477295,1.5119349956512451,-0.016178131103515625,0.6683169603347778,1.0,2.0,0.7099617719650269
1.4952452182769775,1.5102466344833374,-0.015001416206359863,0.6688520908355713,0.1333333333333333,3.0,0.7115802764892578
1.4971561431884766,1.507908582687378,-0.010752439498901367,0.6614028215408325,0.0,4.898979663848877,0.7046429514884949
1.5001624822616577,1.502587080001831,-0.00242459774017334,0.6602306962013245,1.0,5.291502475738525,0.704863965511322
1.5021828413009644,1.501717448234558,0.00046539306640625,0.6565045714378357,1.0,2.4494898319244385,0.7018693685531616
1.503950834274292,1.501560926437378,0.0023899078369140625,0.6551562547683716,0.033333333333333326,5.099019527435303,0.7012831568717957
1.4900567531585693,1.5179604291915894,-0.02790367603302002,0.6580698490142822,0.09999999999999998,5.0,0.7035963535308838
1.5096070766448975,1.5048072338104248,0.004799842834472656,0.6549050211906433,0.19999999999999996,3.1622776985168457,0.7013335227966309
1.5101828575134277,1.5135233402252197,-0.003340482711791992,0.6510703563690186,1.0,1.7320507764816284,0.6974787712097168
1.5152820348739624,1.5172837972640991,-0.0020017623901367188,0.652963399887085,0.06666666666666665,5.291502475738525,0.6993364095687866
1.5346368551254272,1.5065970420837402,0.02803981304168701,0.6463185548782349,0.1333333333333333,0.0,0.6930932998657227
1.5121959447860718,1.5390689373016357,-0.026872992515563965,0.6584860682487488,1.0,0.0,0.7051822543144226
1.52579927444458,1.5335025787353516,-0.007703304290771484,0.6579157114028931,0.16666666666666663,0.0,0.7043274641036987
1.538551688194275,1.5288505554199219,0.009701132774353027,0.6548844575881958,0.16666666666666663,5.099019527435303,0.7004779577255249
1.5345890522003174,1.5465185642242432,-0.011929512023925781,0.6616625189781189,0.06666666666666665,3.464101552963257,0.7069060206413269
1.551944613456726,1.546961784362793,0.0049828290939331055,0.6667193174362183,1.0,3.316624879837036,0.7101632356643677
1.5632750988006592,1.5518664121627808,0.011408686637878418,0.672137975692749,1.0,5.385164737701416,0.7149723768234253
1.5609105825424194,1.5724843740463257,-0.01157379150390625,0.6845861673355103,1.0,4.358899116516113,0.7255219221115112
1.585275411605835,1.5700263977050781,0.015249013900756836,0.6803080439567566,1.0,3.605551242828369,0.7216360569000244
1.5851860046386719,1.5834777355194092,0.0017082691192626953,0.6929639577865601,0.1333333333333333,5.291502475738525,0.7331215143203735
1.5792114734649658,1.5956411361694336,-0.016429662704467773,0.7026990652084351,0.33333333333333337,0.0,0.741350531578064
1.5929365158081055,1.5941245555877686,-0.001188039779663086,0.704630970954895,0.033333333333333326,4.795831680297852,0.7422348856925964
1.607664942741394,1.5941715240478516,0.01349341869354248,0.7075541019439697,1.0,4.795831680297852,0.7443180084228516
1.6275930404663086,1.5822837352752686,0.04530930519104004,0.7047168612480164,0.3666666666666667,5.385164737701416,0.7395326495170593
1.6054906845092773,1.6119102239608765,-0.006419539451599121,0.7274436354637146,0.06666666666666665,2.0,0.7624645233154297
1.6008882522583008,1.6152461767196655,-0.014357924461364746,0.7341765761375427,1.0,2.0,0.7702797651290894
1.6019890308380127,1.5966439247131348,0.00534510612487793,0.7308747172355652,1.0,2.2360680103302,0.7659769058227539
1.5988717079162598,1.5881094932556152,0.010762214660644531,0.7341429591178894,0.23333333333333328,4.898979663848877,0.7714261412620544
1.5908983945846558,1.5853755474090576,0.0055228471755981445,0.7377786636352539,1.0,5.099019527435303,0.7734038233757019
1.5768966674804688,1.5843099355697632,-0.007413268089294434,0.7405893206596375,0.033333333333333326,5.099019527435303,0.7781932353973389
1.5667442083358765,1.5793416500091553,-0.012597441673278809,0.7431274652481079,0.09999999999999998,4.358899116516113,0.7842237949371338
1.583542823791504,1.5704333782196045,0.013109445571899414,0.7390667796134949,0.033333333333333326,3.1622776985168457,0.7784420847892761
1.6104087829589844,1.5510282516479492,0.059380531311035156,0.7364270687103271,0.19999999999999996,5.385164737701416,0.7748903632164001
1.6053541898727417,1.578230857849121,0.027123332023620605,0.7575876116752625,1.0,5.196152210235596,0.7934406995773315
1.5857915878295898,1.6188653707504272,-0.0330737829208374,0.7885435819625854,0.1333333333333333,2.2360680103302,0.8230442404747009
1.618970274925232,1.6174362897872925,0.0015339851379394531,0.790723443031311,1.0,5.291502475738525,0.8217060565948486
1.6503798961639404,1.6140025854110718,0.03637731075286865,0.8011780977249146,0.3666666666666667,5.196152210235596,0.8316144347190857
1.6364802122116089,1.6800320148468018,-0.04355180263519287,0.8208819627761841,0.033333333333333326,2.2360680103302,0.8491050004959106
1.6764053106307983,1.6695232391357422,0.006882071495056152,0.8270346522331238,1.0,2.0,0.8564214706420898
1.6956204175949097,1.697596549987793,-0.0019761323928833008,0.8440361022949219,0.09999999999999998,2.6457512378692627,0.8701024055480957
1.721447467803955,1.7216523885726929,-0.00020492076873779297,0.8532229661941528,0.06666666666666665,5.0,0.8801753520965576
1.7382094860076904,1.7598087787628174,-0.021599292755126953,0.8681718707084656,1.0,0.0,0.895970344543457
1.7796525955200195,1.7729454040527344,0.006707191467285156,0.8946256041526794,0.09999999999999998,5.4772257804870605,0.9346274733543396
1.8069934844970703,1.7890996932983398,0.01789379119873047,0.9085239171981812,0.06666666666666665,5.4772257804870605,0.9483710527420044
1.8311156034469604,1.8054579496383667,0.02565765380859375,0.9209665656089783,0.06666666666666665,5.196152210235596,0.9583575129508972
1.8211925029754639,1.8532766103744507,-0.032084107398986816,0.9186381101608276,0.16666666666666663,5.196152210235596,0.9544633626937866
1.8438689708709717,1.8697465658187866,-0.02587759494781494,0.9284802675247192,1.0,5.196152210235596,0.9618633985519409
1.8855772018432617,1.900252342224121,-0.014675140380859375,0.963263988494873,1.0,3.316624879837036,0.9872493147850037
1.9191220998764038,1.941211462020874,-0.022089362144470215,0.9686131477355957,0.0,2.8284270763397217,0.9898781776428223
1.9316505193710327,1.9852168560028076,-0.0535663366317749,0.9771382808685303,1.0,3.464101552963257,0.9938172101974487
2.0015463829040527,1.9677472114562988,0.033799171447753906,0.9843364953994751,0.09999999999999998,4.242640495300293,0.9961699843406677
2.010190486907959,2.004525661468506,0.005664825439453125,0.9905042052268982,1.0,5.4772257804870605,0.9982832670211792
2.012634754180908,2.0564799308776855,-0.043845176696777344,0.9875754714012146,0.09999999999999998,1.4142135381698608,0.9976816177368164
2.0865225791931152,2.033583402633667,0.05293917655944824,0.9940671920776367,0.2666666666666667,5.291502475738525,0.9991081953048706
2.1041436195373535,2.0724925994873047,0.03165102005004883,0.9938971400260925,0.0,5.291502475738525,0.9991679191589355
2.103330135345459,2.129316568374634,-0.025986433029174805,0.9942950010299683,0.4,1.4142135381698608,0.9992164373397827
2.1272966861724854,2.1627254486083984,-0.035428762435913086,0.994111180305481,1.0,5.4772257804870605,0.9990469217300415
2.1808669567108154,2.1722326278686523,0.008634328842163086,0.9966492652893066,0.0,0.0,0.9995522499084473
2.18302583694458,2.219231128692627,-0.036205291748046875,0.9934287071228027,0.06666666666666665,5.099019527435303,0.9988841414451599
2.2284703254699707,2.2268080711364746,0.0016622543334960938,0.9975435137748718,1.0,2.8284270763397217,0.9998118281364441
2.2457022666931152,2.2578678131103516,-0.012165546417236328,0.9982059001922607,0.06666666666666665,5.099019527435303,0.9999088048934937
2.26462984085083,2.28486704826355,-0.020237207412719727,0.997297465801239,0.0,0.0,0.99986332654953
2.2996644973754883,2.286278486251831,0.013386011123657227,0.999144434928894,1.0,5.385164737701416,0.9999796152114868
2.2759952545166016,2.3149471282958984,-0.038951873779296875,0.9986950159072876,1.0,5.385164737701416,0.9999656081199646
2.2746829986572266,2.3062429428100586,-0.03155994415283203,0.9982406497001648,0.1333333333333333,5.385164737701416,0.9999212026596069
2.278564453125,2.268778085708618,0.009786367416381836,0.9986478686332703,0.1333333333333333,3.0,0.999917209148407
2.251676559448242,2.2324817180633545,0.019194841384887695,0.9977248907089233,1.0,3.1622776985168457,0.9996734857559204
2.221843719482422,2.1786911487579346,0.043152570724487305,0.9964313507080078,1.0,2.4494898319244385,0.9990395307540894
2.148815631866455,2.1645326614379883,-0.015717029571533203,0.9908711314201355,0.033333333333333326,2.6457512378692627,0.9967390894889832
2.116633892059326,2.1444456577301025,-0.027811765670776367,0.9864630103111267,1.0,5.0,0.9948165416717529
2.1109960079193115,2.117184638977051,-0.006188631057739258,0.9694656133651733,0.033333333333333326,5.385164737701416,0.983973503112793
2.0924081802368164,2.084589958190918,0.007818222045898438,0.9533244967460632,0.2666666666666667,5.0,0.9746578931808472
2.038309335708618,2.0587501525878906,-0.02044081687927246,0.931430459022522,0.19999999999999996,5.196152210235596,0.9592393636703491
2.0072057247161865,2.013359308242798,-0.006153583526611328,0.8862862586975098,0.1333333333333333,5.196152210235596,0.9240769147872925
1.9773404598236084,1.991790533065796,-0.0144500732421875,0.8479800224304199,0.16666666666666663,0.0,0.8996515274047852
1.9511665105819702,1.951552391052246,-0.0003858804702758789,0.7957592010498047,1.0,0.0,0.8542262315750122
1.8710497617721558,1.8788368701934814,-0.007787108421325684,0.7464666366577148,0.033333333333333326,0.0,0.7863332033157349
1.9828579425811768,1.9589338302612305,0.02392411231994629,0.8235832452774048,0.16666666666666663,5.291502475738525,0.9175791144371033
2.050401210784912,2.0471763610839844,0.0032248497009277344,0.8580511808395386,1.0,2.0,0.9219293594360352
2.071685791015625,2.0752158164978027,-0.0035300254821777344,0.8908262252807617,0.09999999999999998,5.291502475738525,0.9527535438537598
2.0852155685424805,2.099496364593506,-0.01428079605102539,0.8507431745529175,1.0,4.582575798034668,0.8978678584098816
2.063215732574463,2.0575339794158936,0.005681753158569336,0.8543187975883484,1.0,3.1622776985168457,0.9087027907371521
2.045006275177002,2.0577564239501953,-0.01275014877319336,0.8257240056991577,1.0,1.4142135381698608,0.8724870681762695
2.027890920639038,1.9979032278060913,0.029987692832946777,0.7870607376098633,1.0,2.8284270763397217,0.8158161044120789
1.9943130016326904,1.988473892211914,0.005839109420776367,0.7915033102035522,0.06666666666666665,4.795831680297852,0.8255175352096558
1.9882224798202515,2.0180201530456543,-0.029797673225402832,0.8105679750442505,0.06666666666666665,5.385164737701416,0.8476300239562988
2.014932870864868,2.0197272300720215,-0.00479435920715332,0.8363513946533203,1.0,1.4142135381698608,0.8691298365592957
2.039546489715576,2.0292747020721436,0.010271787643432617,0.8505546450614929,0.30000000000000004,5.385164737701416,0.8680893778800964
2.139892578125,2.1320900917053223,0.007802486419677734,0.8486668467521667,0.033333333333333326,5.291502475738525,0.8599483966827393
2.2539610862731934,2.2418534755706787,0.012107610702514648,0.8537176847457886,0.033333333333333326,3.464101552963257,0.8692336082458496
2.34202241897583,2.357532501220703,-0.015510082244873047,0.8734794855117798,0.23333333333333328,3.605551242828369,0.8989149928092957
2.4078829288482666,2.4343557357788086,-0.026472806930541992,0.8811475038528442,1.0,1.7320507764816284,0.9097757339477539
2.5138187408447266,2.4832329750061035,0.030585765838623047,0.8589338064193726,0.033333333333333326,1.7320507764816284,0.8819717764854431
2.6091954708099365,2.5826292037963867,0.026566267013549805,0.8719591498374939,0.033333333333333326,1.4142135381698608,0.8996779322624207
2.6632025241851807,2.6618564128875732,0.0013461112976074219,0.8931357264518738,1.0,1.4142135381698608,0.9220368266105652
2.7456252574920654,2.7129645347595215,0.032660722732543945,0.9003598093986511,0.06666666666666665,2.8284270763397217,0.9251923561096191
2.814560651779175,2.798219680786133,0.016340970993041992,0.9072145223617554,0.4,2.6457512378692627,0.9335850477218628
2.882413387298584,2.8285841941833496,0.053829193115234375,0.9159430265426636,0.033333333333333326,2.8284270763397217,0.9446051120758057
2.8848843574523926,2.8843250274658203,0.0005593299865722656,0.9319559931755066,0.06666666666666665,2.6457512378692627,0.9651350378990173
2.8778769969940186,2.8902947902679443,-0.012417793273925781,0.9381439089775085,0.033333333333333326,5.385164737701416,0.975371241569519
2.875741958618164,2.866438627243042,0.00930333137512207,0.9328279495239258,0.033333333333333326,5.385164737701416,0.9659680128097534
2.854454755783081,2.8720080852508545,-0.017553329467773438,0.9413962364196777,0.033333333333333326,2.6457512378692627,0.9825819730758667
2.844679594039917,2.852539539337158,-0.007859945297241211,0.9416929483413696,0.23333333333333328,3.1622776985168457,0.9884073138237
2.8203341960906982,2.8313770294189453,-0.01104283332824707,0.9286622405052185,0.06666666666666665,2.8284270763397217,0.9808883666992188
2.775524854660034,2.816732168197632,-0.041207313537597656,0.9270736575126648,0.19999999999999996,4.690415859222412,0.9877747893333435
2.741424560546875,2.7430224418640137,-0.0015978813171386719,0.9216539859771729,0.033333333333333326,0.0,0.9874334335327148
2.6383042335510254,2.637367010116577,0.0009372234344482422,0.8723471164703369,1.0,5.099019527435303,0.940648078918457
2.5463380813598633,2.567753791809082,-0.02141571044921875,0.8630577921867371,0.033333333333333326,5.099019527435303,0.9378700256347656
2.4545536041259766,2.561945915222168,-0.1073923110961914,0.9098252654075623,0.2666666666666667,4.795831680297852,0.9695132970809937
2.5057389736175537,2.468594789505005,0.03714418411254883,0.919906497001648,0.06666666666666665,4.795831680297852,0.9737523794174194
2.516815662384033,2.462021827697754,0.0547938346862793,0.9445900917053223,0.2666666666666667,5.196152210235596,0.9864866137504578
2.6477298736572266,2.468571424484253,0.17915844917297363,0.9659355878829956,1.0,5.196152210235596,0.9966354370117188
2.657611846923828,2.6105704307556152,0.04704141616821289,0.962981104850769,1.0,4.795831680297852,0.9913449287414551
2.7130331993103027,2.7034623622894287,0.009570837020874023,0.9672553539276123,0.1333333333333333,4.795831680297852,0.9923610687255859
2.7163968086242676,2.8409371376037598,-0.12454032897949219,0.9432404041290283,1.0,5.385164737701416,0.9599625468254089
2.8536887168884277,2.8116328716278076,0.04205584526062012,0.9240388870239258,0.23333333333333328,5.385164737701416,0.9311774969100952
2.8475403785705566,2.8621327877044678,-0.014592409133911133,0.9162968993186951,1.0,0.0,0.9174911975860596
2.8881988525390625,2.8924739360809326,-0.004275083541870117,0.918391227722168,0.09999999999999998,0.0,0.922421932220459
2.873103618621826,2.93206787109375,-0.05896425247192383,0.9210277795791626,1.0,5.385164737701416,0.9282054901123047
2.901185989379883,2.8939857482910156,0.0072002410888671875,0.9174677729606628,0.23333333333333328,5.385164737701416,0.9212692975997925
2.86759352684021,2.9089503288269043,-0.041356801986694336,0.9204913377761841,1.0,5.291502475738525,0.927087664604187
2.884140729904175,2.883549690246582,0.0005910396575927734,0.9182535409927368,0.033333333333333326,1.7320507764816284,0.9219127893447876
2.876838445663452,2.894322156906128,-0.01748371124267578,0.9201675653457642,1.0,5.196152210235596,0.9255878925323486
2.9026260375976562,2.8731980323791504,0.02942800521850586,0.9205650091171265,1.0,5.099019527435303,0.9254660606384277
2.905418872833252,2.864988088607788,0.04043078422546387,0.9211573600769043,1.0,2.4494898319244385,0.9266182780265808
2.869713544845581,2.90103816986084,-0.03132462501525879,0.9367665648460388,0.033333333333333326,1.7320507764816284,0.9524590373039246
2.8913350105285645,2.8721389770507812,0.019196033477783203,0.9341285228729248,1.0,2.2360680103302,0.9482313990592957
2.8640685081481934,2.880218029022217,-0.016149520874023438,0.9489943981170654,0.06666666666666665,2.6457512378692627,0.967915415763855
2.8680036067962646,2.852088451385498,0.0159151554107666,0.9527977705001831,0.09999999999999998,2.0,0.9728071689605713
2.8694159984588623,2.8376481533050537,0.031767845153808594,0.9618839025497437,1.0,5.385164737701416,0.982451319694519
2.8614072799682617,2.8481907844543457,0.013216495513916016,0.9759628176689148,0.1333333333333333,5.385164737701416,0.9933173060417175
2.8570170402526855,2.859912633895874,-0.0028955936431884766,0.983711838722229,0.06666666666666665,1.7320507764816284,0.9973379969596863
2.8794524669647217,2.8406519889831543,0.03880047798156738,0.9859484434127808,0.033333333333333326,2.0,0.9984700083732605
2.84861421585083,2.870534896850586,-0.02192068099975586,0.9941619634628296,0.1333333333333333,2.0,0.9997743964195251
2.841010570526123,2.8615670204162598,-0.02055644989013672,0.9965631365776062,0.09999999999999998,5.291502475738525,0.9999289512634277
2.8086471557617188,2.8499832153320312,-0.0413360595703125,0.9984086751937866,0.033333333333333326,5.385164737701416,0.9999756217002869
2.7946736812591553,2.7777509689331055,0.016922712326049805,0.9986209273338318,1.0,5.385164737701416,0.9999685287475586
2.7303664684295654,2.7534494400024414,-0.023082971572875977,0.9991239905357361,0.033333333333333326,0.0,0.9999823570251465
2.7156214714050293,2.7372817993164062,-0.021660327911376953,0.9993139505386353,0.06666666666666665,4.582575798034668,0.9999939799308777
2.7187647819519043,2.7400121688842773,-0.021247386932373047,0.999795138835907,0.06666666666666665,3.464101552963257,0.9999961853027344
2.746737241744995,2.7234230041503906,0.023314237594604492,0.9998878240585327,0.06666666666666665,5.196152210235596,0.9999967813491821
2.7360329627990723,2.7521305084228516,-0.016097545623779297,0.99993896484375,1.0,5.291502475738525,0.9999968409538269
1.6721352338790894,1.6607472896575928,0.011387944221496582,0.9718478918075562,1.0,1.4142135381698608,0.9999760389328003
1.6453502178192139,1.6393555402755737,0.005994677543640137,0.9549317359924316,0.033333333333333326,5.4772257804870605,0.9999418258666992
1.5823984146118164,1.6078161001205444,-0.025417685508728027,0.9074234366416931,1.0,0.0,0.993302047252655
1.5546983480453491,1.5687974691390991,-0.01409912109375,0.8581572771072388,1.0,5.0,0.9456081390380859
1.5105326175689697,1.5716551542282104,-0.06112253665924072,0.8406121134757996,0.30000000000000004,2.4494898319244385,0.9123139381408691
1.5539302825927734,1.5669481754302979,-0.013017892837524414,0.8295184969902039,0.09999999999999998,2.2360680103302,0.9233241081237793
1.6593561172485352,1.5950543880462646,0.06430172920227051,0.8563088774681091,1.0,2.0,0.955103874206543
1.70498788356781,1.7001686096191406,0.004819273948669434,0.8758058547973633,0.06666666666666665,1.7320507764816284,0.9594025611877441
1.8108727931976318,1.7786319255828857,0.032240867614746094,0.8815932273864746,0.0,5.196152210235596,0.9565361738204956
1.8887560367584229,1.9597725868225098,-0.07101655006408691,0.8896728754043579,1.0,5.4772257804870605,0.9366793036460876
2.1373825073242188,2.099378824234009,0.03800368309020996,0.8753063082695007,1.0,1.4142135381698608,0.9257418513298035
2.5738840103149414,2.3980820178985596,0.17580199241638184,0.8759475946426392,0.16666666666666663,2.8284270763397217,0.9271965026855469
2.7712085247039795,2.7326645851135254,0.0385439395904541,0.9012994170188904,0.033333333333333326,2.4494898319244385,0.9616298079490662
2.842411994934082,2.8089232444763184,0.03348875045776367,0.9241107702255249,0.1333333333333333,1.0,0.9587427973747253
2.703611135482788,2.7197959423065186,-0.01618480682373047,0.9228488802909851,0.0,2.0,0.938701331615448
2.568871021270752,2.6047136783599854,-0.0358426570892334,0.9137841463088989,0.09999999999999998,2.0,0.9339718222618103
2.5871362686157227,2.5125131607055664,0.07462310791015625,0.9032964706420898,1.0,2.2360680103302,0.9253613352775574
2.542842388153076,2.631222724914551,-0.08838033676147461,0.9068989753723145,0.0,2.2360680103302,0.949095606803894
2.581519603729248,2.579331159591675,0.002188444137573242,0.8930119276046753,0.06666666666666665,2.4494898319244385,0.9459158778190613
2.660778045654297,2.622908353805542,0.03786969184875488,0.8914543390274048,0.19999999999999996,5.0,0.964422881603241
2.6423752307891846,2.5463943481445312,0.09598088264465332,0.8790020942687988,0.0,5.099019527435303,0.9524731040000916
2.607630968093872,2.645815372467041,-0.038184404373168945,0.8863789439201355,0.033333333333333326,2.4494898319244385,0.9758515357971191
2.5733094215393066,2.6367080211639404,-0.06339859962463379,0.901951789855957,0.09999999999999998,3.464101552963257,0.9804476499557495
2.6026782989501953,2.5838589668273926,0.018819332122802734,0.858184814453125,0.09999999999999998,3.872983455657959,0.9576231837272644
2.6060984134674072,2.534285545349121,0.07181286811828613,0.8647441267967224,0.1333333333333333,2.8284270763397217,0.9629758596420288
2.547062873840332,2.5645508766174316,-0.01748800277709961,0.8504149317741394,0.033333333333333326,5.385164737701416,0.9522237777709961
2.542248487472534,2.548781394958496,-0.006532907485961914,0.853604793548584,0.16666666666666663,5.385164737701416,0.9619081020355225
2.550764322280884,2.4717533588409424,0.0790109634399414,0.82254958152771,1.0,3.316624879837036,0.9391247034072876
2.4832417964935303,2.5454349517822266,-0.06219315528869629,0.8454532027244568,0.1333333333333333,3.464101552963257,0.9584605693817139
2.4940836429595947,2.465156078338623,0.02892756462097168,0.8152341842651367,0.06666666666666665,1.4142135381698608,0.9424896240234375
2.4614744186401367,2.5105042457580566,-0.04902982711791992,0.8312222361564636,0.33333333333333337,2.0,0.9578977823257446
2.376373767852783,2.485196113586426,-0.10882234573364258,0.8102235794067383,0.23333333333333328,5.291502475738525,0.9533900022506714
2.354626417160034,2.488917112350464,-0.1342906951904297,0.8259400129318237,0.033333333333333326,5.4772257804870605,0.9598501920700073
2.397861957550049,2.4311742782592773,-0.033312320709228516,0.8050904273986816,1.0,2.4494898319244385,0.9336399435997009
2.411587715148926,2.3971970081329346,0.014390707015991211,0.7917370796203613,0.033333333333333326,3.464101552963257,0.9154631495475769
2.4083759784698486,2.3263723850250244,0.08200359344482422,0.7621692419052124,0.4,2.8284270763397217,0.8843039274215698
2.3146920204162598,2.3461146354675293,-0.03142261505126953,0.7604912519454956,0.06666666666666665,1.4142135381698608,0.880391001701355
2.3350489139556885,2.305433511734009,0.029615402221679688,0.7515383958816528,0.06666666666666665,1.7320507764816284,0.8609856367111206
2.293123245239258,2.3084733486175537,-0.015350103378295898,0.7549624443054199,0.06666666666666665,5.385164737701416,0.8517755270004272
2.304809331893921,2.363751173019409,-0.05894184112548828,0.7731584906578064,1.0,0.0,0.8855390548706055
2.3447158336639404,2.2658588886260986,0.0788569450378418,0.7627536654472351,0.0,0.0,0.8618149757385254
2.3659112453460693,2.3358213901519775,0.030089855194091797,0.7776812314987183,0.19999999999999996,0.0,0.878288209438324
2.3948874473571777,2.396515369415283,-0.0016279220581054688,0.8139324188232422,0.2666666666666667,5.385164737701416,0.8981671333312988
2.4509847164154053,2.3693652153015137,0.0816195011138916,0.8134791254997253,0.0,5.385164737701416,0.9012147784233093
2.409106969833374,2.4436869621276855,-0.03457999229431152,0.8237966299057007,0.06666666666666665,4.690415859222412,0.9032303690910339
2.472163677215576,2.472858428955078,-0.0006947517395019531,0.8494566679000854,0.033333333333333326,3.0,0.947758674621582
2.5456252098083496,2.4293904304504395,0.11623477935791016,0.8357070684432983,1.0,1.4142135381698608,0.9081435203552246
2.4664149284362793,2.5456690788269043,-0.079254150390625,0.8683256506919861,1.0,5.385164737701416,0.9641122817993164
2.5235259532928467,2.483543634414673,0.03998231887817383,0.8513242602348328,1.0,4.690415859222412,0.9395596981048584
2.4723830223083496,2.4094836711883545,0.06289935111999512,0.8084227442741394,1.0,4.690415859222412,0.8856902122497559
2.395190715789795,2.38767671585083,0.007513999938964844,0.8381831049919128,0.033333333333333326,0.0,0.9240679740905762
2.228949785232544,2.2280726432800293,0.0008771419525146484,0.7963802814483643,1.0,0.0,0.8608996272087097
2.1534180641174316,2.186128616333008,-0.03271055221557617,0.8043805956840515,0.2666666666666667,0.0,0.8643316030502319
2.196831226348877,2.2565011978149414,-0.05966997146606445,0.8121596574783325,0.033333333333333326,5.385164737701416,0.8737325668334961
2.3121182918548584,2.2897963523864746,0.02232193946838379,0.8133202791213989,0.033333333333333326,2.0,0.8657859563827515
2.2594804763793945,2.4116015434265137,-0.15212106704711914,0.8707402944564819,1.0,1.7320507764816284,0.9033479690551758
2.296067237854004,2.404968023300171,-0.10890078544616699,0.858019232749939,0.2666666666666667,1.7320507764816284,0.9032611846923828
2.5211081504821777,2.2304351329803467,0.29067301750183105,0.7960149645805359,1.0,1.4142135381698608,0.8495726585388184
2.3584914207458496,2.4021248817443848,-0.043633460998535156,0.8843148946762085,1.0,2.8284270763397217,0.9041250944137573
2.3508591651916504,2.447788953781128,-0.09692978858947754,0.8913103938102722,1.0,2.6457512378692627,0.9280652403831482
2.3548154830932617,2.493356704711914,-0.13854122161865234,0.9126862287521362,1.0,2.4494898319244385,0.9434673190116882
2.4378151893615723,2.424773693084717,0.013041496276855469,0.8893160223960876,0.033333333333333326,2.0,0.9175488948822021
2.4539992809295654,2.407912015914917,0.04608726501464844,0.8852989077568054,0.09999999999999998,1.4142135381698608,0.9261151552200317
2.4048776626586914,2.4089772701263428,-0.004099607467651367,0.8904809951782227,0.06666666666666665,1.7320507764816284,0.9234032034873962
2.3732364177703857,2.380530834197998,-0.007294416427612305,0.899871826171875,0.09999999999999998,5.196152210235596,0.9339021444320679
2.3337578773498535,2.341787338256836,-0.008029460906982422,0.89482581615448,0.16666666666666663,5.385164737701416,0.9242042303085327
2.2803726196289062,2.337134838104248,-0.0567622184753418,0.9075213670730591,0.09999999999999998,5.385164737701416,0.9387425184249878
2.2735371589660645,2.2816977500915527,-0.008160591125488281,0.8862256407737732,0.1333333333333333,3.1622776985168457,0.9172872304916382
2.2619576454162598,2.259218215942383,0.002739429473876953,0.8811995387077332,0.06666666666666665,1.7320507764816284,0.9105974435806274
2.2374179363250732,2.256561756134033,-0.01914381980895996,0.8821374177932739,0.06666666666666665,5.4772257804870605,0.9136621356010437
2.2597975730895996,2.2329227924346924,0.026874780654907227,0.8773893117904663,0.06666666666666665,5.196152210235596,0.9102163314819336
2.2477521896362305,2.2334892749786377,0.014262914657592773,0.8815485239028931,0.09999999999999998,5.196152210235596,0.9141854643821716
2.2230591773986816,2.22822642326355,-0.005167245864868164,0.8768145442008972,1.0,5.385164737701416,0.9044672250747681
2.2185139656066895,2.200529098510742,0.017984867095947266,0.8731763362884521,0.033333333333333326,2.0,0.9029145240783691
2.1864442825317383,2.1818408966064453,0.004603385925292969,0.8706939220428467,1.0,2.2360680103302,0.8982073664665222
2.470762252807617,2.458817958831787,0.011944293975830078,0.8765156269073486,0.23333333333333328,5.291502475738525,0.9322745203971863
2.472447633743286,2.4659886360168457,0.00645899772644043,0.8766058683395386,0.09999999999999998,5.291502475738525,0.9407987594604492
2.460554599761963,2.451453685760498,0.009100914001464844,0.8364108800888062,0.0,1.7320507764816284,0.9123594164848328
2.443812847137451,2.449066162109375,-0.005253314971923828,0.8265806436538696,1.0,1.4142135381698608,0.8956055641174316
2.4315993785858154,2.4579176902770996,-0.02631831169128418,0.8296923041343689,0.09999999999999998,2.0,0.8877795934677124
2.4708034992218018,2.453618049621582,0.017185449600219727,0.8084454536437988,1.0,3.0,0.8609899282455444
2.4958083629608154,2.5177900791168213,-0.02198171615600586,0.8204266428947449,0.033333333333333326,2.8284270763397217,0.866170346736908
2.5291571617126465,2.55100679397583,-0.021849632263183594,0.8160138130187988,0.09999999999999998,2.4494898319244385,0.8554776906967163
2.5591886043548584,2.543825149536133,0.015363454818725586,0.8148950934410095,0.06666666666666665,2.4494898319244385,0.8585373163223267
2.50044846534729,2.4961695671081543,0.004278898239135742,0.8164839744567871,1.0,1.7320507764816284,0.873616099357605
2.393786907196045,2.397454261779785,-0.0036673545837402344,0.8174905776977539,0.06666666666666665,1.7320507764816284,0.871769905090332
2.355513095855713,2.3484323024749756,0.007080793380737305,0.8135007619857788,0.033333333333333326,2.8284270763397217,0.8762885928153992
2.372992992401123,2.373997926712036,-0.001004934310913086,0.82294100522995,0.033333333333333326,3.0,0.8892658948898315
2.3787779808044434,2.3966403007507324,-0.017862319946289062,0.8176009058952332,0.09999999999999998,2.8284270763397217,0.888183057308197
2.384678602218628,2.412219524383545,-0.027540922164916992,0.8297333717346191,0.19999999999999996,2.4494898319244385,0.9082579016685486
2.3941266536712646,2.371558427810669,0.022568225860595703,0.8215072154998779,0.06666666666666665,5.385164737701416,0.9037936925888062
2.364698648452759,2.3286380767822266,0.03606057167053223,0.8109687566757202,0.19999999999999996,0.0,0.9018114805221558
2.3005425930023193,2.2911624908447266,0.009380102157592773,0.7922897338867188,0.1333333333333333,0.0,0.8794026374816895
2.262998580932617,2.2174181938171387,0.045580387115478516,0.7785407900810242,0.033333333333333326,5.291502475738525,0.8521639108657837
2.1821365356445312,2.2041311264038086,-0.021994590759277344,0.7856811285018921,0.06666666666666665,2.0,0.8526710867881775
2.1861517429351807,2.1670010089874268,0.019150733947753906,0.8142246007919312,0.19999999999999996,2.6457512378692627,0.879604697227478
2.2287213802337646,2.175623655319214,0.05309772491455078,0.8461508750915527,0.09999999999999998,2.6457512378692627,0.9158203601837158
2.2485060691833496,2.218118667602539,0.030387401580810547,0.8746452331542969,0.16666666666666663,2.4494898319244385,0.9382121562957764
2.285332202911377,2.261929750442505,0.02340245246887207,0.8892397880554199,0.033333333333333326,5.099019527435303,0.9476356506347656
2.311293840408325,2.2970361709594727,0.014257669448852539,0.8849107623100281,1.0,0.0,0.9398860931396484
2.2922208309173584,2.3197848796844482,-0.027564048767089844,0.9141402244567871,1.0,5.291502475738525,0.9665889739990234
2.2406728267669678,2.238434076309204,0.002238750457763672,0.9162577986717224,1.0,1.7320507764816284,0.9878858923912048
2.1739954948425293,2.167039394378662,0.0069561004638671875,0.8615803718566895,0.06666666666666665,2.2360680103302,0.912157416343689
2.1448569297790527,2.1613121032714844,-0.01645517349243164,0.8597927093505859,0.06666666666666665,3.0,0.8930772542953491
2.1760854721069336,2.1661572456359863,0.009928226470947266,0.8460385203361511,0.16666666666666663,2.4494898319244385,0.8588013648986816
2.2179408073425293,2.232543468475342,-0.0146026611328125,0.8595637083053589,0.06666666666666665,1.4142135381698608,0.877400279045105
2.186161756515503,2.2145919799804688,-0.02843022346496582,0.8551692366600037,0.1333333333333333,2.0,0.8766550421714783
2.1543712615966797,2.163970470428467,-0.00959920883178711,0.821100115776062,1.0,5.196152210235596,0.850387692451477
2.134685754776001,2.1530003547668457,-0.018314599990844727,0.8251247406005859,1.0,5.196152210235596,0.8527064323425293
2.114633321762085,2.1362106800079346,-0.02157735824584961,0.8498937487602234,0.06666666666666665,2.2360680103302,0.8861746788024902
2.1341583728790283,2.148698329925537,-0.014539957046508789,0.8703948259353638,0.033333333333333326,1.7320507764816284,0.9120752215385437
2.2207469940185547,2.174734115600586,0.04601287841796875,0.8705598711967468,0.1333333333333333,5.385164737701416,0.9095211029052734
2.2623631954193115,2.317338466644287,-0.054975271224975586,0.8865087032318115,0.16666666666666663,0.0,0.9441118240356445
2.367734909057617,2.34254789352417,0.025187015533447266,0.8947069048881531,0.033333333333333326,0.0,0.953751266002655
2.3383235931396484,2.3470618724823,-0.008738279342651367,0.8564332723617554,0.033333333333333326,4.690415859222412,0.885825514793396
2.335618019104004,2.3139853477478027,0.021632671356201172,0.8546903133392334,0.09999999999999998,4.690415859222412,0.8853752017021179
2.30769681930542,2.3090171813964844,-0.0013203620910644531,0.8958436250686646,1.0,5.385164737701416,0.9384797811508179
2.3169829845428467,2.2439029216766357,0.07308006286621094,0.8485020399093628,0.09999999999999998,5.385164737701416,0.8948456645011902
2.2264304161071777,2.199321746826172,0.02710866928100586,0.8216190338134766,0.06666666666666665,4.358899116516113,0.8643395900726318
2.197824239730835,2.20060396194458,-0.002779722213745117,0.8301045298576355,0.033333333333333326,4.358899116516113,0.8964289426803589
2.2324304580688477,2.1772499084472656,0.05518054962158203,0.7994803190231323,1.0,5.291502475738525,0.8802894353866577
2.2451372146606445,2.228483200073242,0.016654014587402344,0.8106204867362976,1.0,2.2360680103302,0.8778377771377563
2.235233783721924,2.252786874771118,-0.017553091049194336,0.798742949962616,1.0,2.2360680103302,0.8462467193603516
2.2347311973571777,2.2003772258758545,0.03435397148132324,0.7573047876358032,0.2666666666666667,5.291502475738525,0.8073529005050659
2.222895860671997,2.193119764328003,0.02977609634399414,0.7555450201034546,1.0,5.385164737701416,0.8068752288818359
2.1921682357788086,2.1536805629730225,0.03848767280578613,0.7259252071380615,0.033333333333333326,5.385164737701416,0.7845810651779175
2.0927839279174805,2.094661235809326,-0.0018773078918457031,0.7146314978599548,1.0,0.0,0.7826117277145386
2.0198378562927246,1.972779631614685,0.04705822467803955,0.6912860870361328,0.3666666666666667,0.0,0.7671488523483276
1.8514158725738525,1.889786720275879,-0.03837084770202637,0.6902166604995728,1.0,0.0,0.7823179960250854
1.6860712766647339,1.7190574407577515,-0.03298616409301758,0.6646881103515625,0.06666666666666665,5.385164737701416,0.770608127117157
1.5887172222137451,1.5212211608886719,0.06749606132507324,0.6314496994018555,0.09999999999999998,5.385164737701416,0.7157086133956909
1.4846692085266113,1.4788082838058472,0.00586092472076416,0.6446520090103149,0.06666666666666665,5.385164737701416,0.7145916223526001
1.3965357542037964,1.401928186416626,-0.00539243221282959,0.6410548090934753,1.0,5.385164737701416,0.701305627822876
1.3934377431869507,1.3859729766845703,0.007464766502380371,0.6427502632141113,0.033333333333333326,0.0,0.6969282627105713
1.4114469289779663,1.4124209880828857,-0.0009740591049194336,0.6584710478782654,1.0,5.385164737701416,0.7034813761711121
1.4090650081634521,1.453905463218689,-0.044840455055236816,0.6670934557914734,1.0,1.7320507764816284,0.7142726182937622
1.452651023864746,1.4386705160140991,0.013980507850646973,0.6703037023544312,1.0,2.2360680103302,0.7134062647819519
1.4213578701019287,1.4755820035934448,-0.05422413349151611,0.686445415019989,1.0,2.6457512378692627,0.7354376316070557
1.4322985410690308,1.4404475688934326,-0.008149027824401855,0.6719805002212524,0.033333333333333326,5.099019527435303,0.7122203707695007
1.438868761062622,1.4098291397094727,0.029039621353149414,0.6672005653381348,1.0,5.0,0.7004153728485107
1.4266427755355835,1.425074577331543,0.0015681982040405273,0.6682900190353394,0.033333333333333326,5.291502475738525,0.7009748816490173
1.4400782585144043,1.4202277660369873,0.019850492477416992,0.6703517436981201,1.0,2.0,0.7002267837524414
1.4496839046478271,1.4309206008911133,0.018763303756713867,0.6744601726531982,1.0,1.7320507764816284,0.7031235694885254
1.4166045188903809,1.4616708755493164,-0.04506635665893555,0.6657602190971375,0.033333333333333326,5.385164737701416,0.6984192132949829
1.4160830974578857,1.4358114004135132,-0.01972830295562744,0.6664413213729858,0.06666666666666665,5.196152210235596,0.6969169974327087
1.4032630920410156,1.3766281604766846,0.026634931564331055,0.6615998148918152,0.09999999999999998,2.6457512378692627,0.6900259256362915
1.3254764080047607,1.341798186302185,-0.016321778297424316,0.6646764874458313,0.1333333333333333,4.898979663848877,0.6967150568962097
1.2587021589279175,1.2589597702026367,-0.0002576112747192383,0.6597939729690552,1.0,4.898979663848877,0.6952884197235107
1.0660371780395508,1.063481092453003,0.0025560855865478516,0.7879473567008972,0.16666666666666663,2.6457512378692627,0.994207501411438
1.0707218647003174,1.0653955936431885,0.005326271057128906,0.7823917269706726,1.0,2.2360680103302,0.9795820116996765
1.081202745437622,1.074325680732727,0.0068770647048950195,0.7803718447685242,0.06666666666666665,2.8284270763397217,0.951831042766571
1.092984676361084,1.0859555006027222,0.007029175758361816,0.7694542407989502,0.06666666666666665,5.099019527435303,0.9496108293533325
1.081034541130066,1.0945252180099487,-0.013490676879882812,0.7671501636505127,0.033333333333333326,5.099019527435303,0.9457072615623474
1.0918868780136108,1.0754947662353516,0.016392111778259277,0.7002271413803101,1.0,3.1622776985168457,0.9221017360687256
1.1515367031097412,1.1555522680282593,-0.004015564918518066,0.702177882194519,0.09999999999999998,2.6457512378692627,0.8994358777999878
1.190397024154663,1.175416350364685,0.014980673789978027,0.6684419512748718,0.19999999999999996,1.0,0.8628387451171875
1.225142478942871,1.2096142768859863,0.015528202056884766,0.6792775988578796,1.0,2.8284270763397217,0.867955207824707
1.2106995582580566,1.204827904701233,0.0058716535568237305,0.6676446795463562,0.19999999999999996,3.0,0.8432283401489258
1.1955995559692383,1.1934335231781006,0.0021660327911376953,0.6348683834075928,0.033333333333333326,2.4494898319244385,0.8136405348777771
1.3047442436218262,1.3022650480270386,0.0024791955947875977,0.6371331214904785,0.1333333333333333,2.2360680103302,0.8042234778404236
1.426809549331665,1.470588207244873,-0.04377865791320801,0.6411843299865723,0.1333333333333333,2.2360680103302,0.7907583117485046
1.5135645866394043,1.5453437566757202,-0.03177917003631592,0.6856108903884888,1.0,1.4142135381698608,0.811886727809906
1.5279406309127808,1.563448429107666,-0.035507798194885254,0.688999354839325,0.1333333333333333,1.7320507764816284,0.7967617511749268
1.5350604057312012,1.485649824142456,0.04941058158874512,0.6813268065452576,0.19999999999999996,5.291502475738525,0.7799866199493408
1.5129565000534058,1.5062673091888428,0.006689190864562988,0.6751971244812012,0.033333333333333326,5.196152210235596,0.7666952013969421
1.5572856664657593,1.5409038066864014,0.01638185977935791,0.670377254486084,0.06666666666666665,3.0,0.7659014463424683
1.5691012144088745,1.6070564985275269,-0.037955284118652344,0.6709624528884888,0.2666666666666667,2.4494898319244385,0.7703927755355835
1.6418232917785645,1.634405493736267,0.007417798042297363,0.6639580130577087,0.16666666666666663,2.2360680103302,0.7609254717826843
1.6864913702011108,1.6658985614776611,0.020592808723449707,0.6537358164787292,0.033333333333333326,2.8284270763397217,0.7345337271690369
1.7033605575561523,1.6887868642807007,0.01457369327545166,0.6500107049942017,0.1333333333333333,2.4494898319244385,0.7274768352508545
1.67337167263031,1.698164463043213,-0.024792790412902832,0.643545389175415,0.033333333333333326,2.4494898319244385,0.70987868309021
1.7138586044311523,1.7006276845932007,0.01323091983795166,0.6571340560913086,0.033333333333333326,2.2360680103302,0.7261813879013062
1.6632270812988281,1.6630748510360718,0.00015223026275634766,0.6814505457878113,0.06666666666666665,2.6457512378692627,0.7516059875488281
1.6312732696533203,1.633406639099121,-0.0021333694458007812,0.6742448210716248,1.0,5.0,0.7427685260772705
1.6269469261169434,1.6249831914901733,0.0019637346267700195,0.6719099879264832,0.09999999999999998,5.4772257804870605,0.7389410734176636
1.6403201818466187,1.6511934995651245,-0.01087331771850586,0.6691057682037354,0.19999999999999996,5.4772257804870605,0.7356549501419067
1.686354637145996,1.6769905090332031,0.009364128112792969,0.6679592132568359,0.06666666666666665,0.0,0.7336125373840332
1.7306026220321655,1.7236146926879883,0.006987929344177246,0.6765177249908447,0.16666666666666663,5.196152210235596,0.7414288520812988
1.7893149852752686,1.7733314037322998,0.01598358154296875,0.6901100873947144,0.09999999999999998,2.2360680103302,0.754433274269104
1.8312270641326904,1.8526294231414795,-0.021402359008789062,0.7134127616882324,0.09999999999999998,2.0,0.7785426378250122
1.9175480604171753,1.8915987014770508,0.02594935894012451,0.7232697010040283,0.09999999999999998,,0.7812067270278931
1.9668447971343994,1.9625604152679443,0.004284381866455078,0.7420231699943542,0.06666666666666665,,0.8023790121078491
2.04055118560791,2.031269073486328,0.009282112121582031,0.7565301656723022,0.16666666666666663,,0.8158527612686157
2.177117347717285,2.1662683486938477,0.0108489990234375,0.7939928770065308,1.0,,0.872356653213501
2.3399627208709717,2.3519599437713623,-0.011997222900390625,0.8739572763442993,0.0,,0.9269527196884155
2.504805326461792,2.5039031505584717,0.0009021759033203125,0.8803085088729858,1.0,,0.9024919271469116
2.62123441696167,2.6392548084259033,-0.0180203914642334,0.9292612075805664,1.0,,0.9408881664276123
2.71101450920105,2.706777334213257,0.004237174987792969,0.9096249938011169,0.09999999999999998,,0.9381147623062134
2.810231924057007,2.7482142448425293,0.06201767921447754,0.9305285215377808,0.06666666666666665,,0.9589929580688477
2.8045127391815186,2.821774482727051,-0.017261743545532227,0.9756802320480347,0.1333333333333333,,0.9893674254417419


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/6_agent_zero_shot_from_3_policy/attn_ent/eval_metrics_rand_trials_envs_10.csv <==
Scenario,Explainer,FidPlus,FidMinus,DeltaFid,CharScore,Unfaithfulness,Sparsity,Stability,stdevFidPlus,stdevFidMinus,stdevDeltaFid,stdevCharScore,stdevUnfaithfulness,stdevSparsity,stdevStability,lenFidPlus,lenFidMinus,lenDeltaFid,lenCharScore,lenUnfaithfulness,lenSparsity,lenStability,MeanFidPlus,MeanFidMinus,MeanDeltaFid,MeanCharScore,MeanUnfaithfulness,MeanSparsity,MeanStability,stdevMeanFidPlus,stdevMeanFidMinus,stdevMeanDeltaFid,stdevMeanCharScore,stdevMeanUnfaithfulness,stdevMeanSparsity,stdevMeanStability,lenMeanFidPlus,lenMeanFidMinus,lenMeanDeltaFid,lenMeanCharScore,lenMeanUnfaithfulness,lenMeanSparsity,lenMeanStability
navigation,GraphMaskExplainer,2.151170763249842,2.1506991419613053,0.0004716212885367438,-5.412181789168601,0.8230168787386133,0.36373056994818653,3.365306368180773,0.48057653753086943,0.47982331220304203,0.031327132731171964,3.057338069436799,0.11365616124433023,0.409182698093319,1.7229727238527432,772,772,772,772,772,772,762,2.175361208738068,2.174414442311634,0.0009467664264337068,-5.609582736078147,0.8254146382808368,0.35866492495413077,3.3296279685257404,0.3811379216809177,0.3810063867161856,0.0019452810528737768,2.37089617069872,0.07717064744533673,0.04152478125087702,0.21693530273054804,10,10,10,10,10,10,10
navigation,AttentionExplainer,1.9936231898044694,1.0033271265541308,0.9902960632503386,3.939622462149663,0.41898931555323216,0.8653599605522683,0.03881256039757686,0.4009575812034921,0.33619500056268253,0.586224678754016,134.19051150780717,0.1450507396912547,0.028891326099851598,0.04123044071170437,1352,1352,1352,1352,1352,1352,1342,1.954245620009349,0.9218987903613363,1.0323468296480127,3.4876683436674063,0.4177010810583918,0.862421440659218,0.05087787293610675,0.18248272069502522,0.2922468754266431,0.38301078074418726,10.555433097166459,0.12632627978584884,0.013211303935521205,0.02040794784939404,10,10,10,10,10,10,10
navigation,GNNExplainer,1.9850395161950414,0.8709711212006856,1.1140683949943557,0.21280572116550708,0.37911020515172444,0.47505533421868085,1.454091730203858,0.20554418547881362,0.18574517463056456,0.21928269568828346,0.30558693067142656,0.07884681790089415,0.07161904905452213,0.28213746983323473,1506,1506,1506,1506,1506,1506,1496,1.9490110902655327,0.8426553366349102,1.1063557536306223,0.2529165536105071,0.4098340721155285,0.4749612725590229,1.4898444960126056,0.09821895929238425,0.0707706879839817,0.09307589734081109,0.11983202202446107,0.05795014142143098,0.028210128171042268,0.10362081871011074,10,10,10,10,10,10,10
navigation,DummyExplainer,1.4297544265767017,1.4026228372517178,0.0271315893249841,-1.4355493489302942,0.5347454763187038,0.49991146525011065,2.222593972867823,0.28644368969941253,0.2869337344451842,0.4667775856083029,9.215427900037065,0.1010420243111497,0.0914103004254367,0.24353065622820047,1506,1506,1506,1506,1506,1506,1496,1.3958692504805112,1.3670790685509053,0.028790181929605797,-1.5206216855939676,0.5554401800871492,0.4995684613801761,2.214899999502062,0.06605181245640578,0.0623224384551655,0.0317810601820366,1.068567207474477,0.04584741858273719,0.009396237110588424,0.035401885938278435,10,10,10,10,10,10,10


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/6_agent_zero_shot_from_3_policy/attn_ent/performance_numbers.csv <==
EpisodeReward,Makespan,Success Rate,No Collisions Rate
3.436072826385498,61,1,0
5.3394670486450195,84,1,1
6.579747676849365,103,1,1
4.2457075119018555,83,1,1
4.865042686462402,56,1,1
4.335384368896484,136,1,1
4.740546703338623,66,1,1
3.7504215240478516,76,1,1
5.275379180908203,74,1,1
3.45637845993042,43,1,1
3.43607234954834,61,1,0
3.9787919521331787,400,0,1
1.3396085500717163,125,1,0
-4.440318584442139,159,1,0
4.182306289672852,92,1,0
4.570371627807617,228,1,1
4.23163366317749,61,1,1
5.262385368347168,106,1,1
4.167306423187256,43,1,1
3.201018810272217,87,1,0
3.436072826385498,61,1,0
4.163987159729004,75,1,1
5.627345561981201,73,1,1
4.8145036697387695,90,1,1
5.099028587341309,75,1,1
3.2231221199035645,201,1,0
3.722026824951172,400,0,1
6.049315452575684,95,1,1
3.5800728797912598,46,1,1
3.9508283138275146,400,0,1
3.436072826385498,61,1,0
4.163987159729004,75,1,1
5.627347469329834,73,1,1
4.8145036697387695,90,1,1
5.099027633666992,75,1,1
3.2231197357177734,201,1,0
3.7220265865325928,400,0,1
6.049314022064209,95,1,1
3.5800721645355225,46,1,1
3.9508261680603027,400,0,1


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/6_agent_zero_shot_from_3_policy/no_attn_ent/AttentionExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
0.7136594653129578,1.3472427129745483,-0.6335832476615906,0.7041090726852417,0.9333333333333333,0.06779858469963074,0.8591594099998474
0.7023467421531677,1.4079642295837402,-0.7056174874305725,0.7063989639282227,0.9333333333333333,0.043101415038108826,0.8600740432739258
0.6818218231201172,1.3746583461761475,-0.6928365230560303,0.7142361998558044,0.9333333333333333,0.04984112083911896,0.8707401752471924
0.6511841416358948,1.385826826095581,-0.7346426844596863,0.7155270576477051,0.9333333333333333,0.06747164577245712,0.868375301361084
0.6066185832023621,1.3545615673065186,-0.7479429841041565,0.7047666907310486,0.9333333333333333,0.08525198698043823,0.8421120047569275
0.6169201731681824,1.332593321800232,-0.7156731486320496,0.6894413232803345,0.9333333333333333,0.08091828972101212,0.8006479144096375
0.6597334146499634,1.2748785018920898,-0.6151450872421265,0.6524618268013,0.9333333333333333,0.07202475517988205,0.750571608543396
0.7915523052215576,1.2422404289245605,-0.45068812370300293,0.6411480903625488,0.9333333333333333,0.07016683369874954,0.7455358505249023
0.8529655933380127,1.184959888458252,-0.33199429512023926,0.6267098784446716,0.9333333333333333,0.05421052500605583,0.7427659034729004
0.9007911682128906,1.0901122093200684,-0.18932104110717773,0.6081929206848145,0.9333333333333333,0.05235418304800987,0.7290170192718506
0.9482809901237488,1.046209692955017,-0.09792870283126831,0.6038107872009277,0.9333333333333333,0.04876859486103058,0.7335529327392578
1.0177589654922485,1.0294408798217773,-0.011681914329528809,0.5973759889602661,0.9,0.050666581839323044,0.7259750366210938
1.0460089445114136,0.9666826128959656,0.079326331615448,0.5727486610412598,0.9,0.054172154515981674,0.7101909518241882
1.073531150817871,0.9244256019592285,0.14910554885864258,0.5516951680183411,0.9,0.047873564064502716,0.6958222389221191
1.1189697980880737,0.9016534090042114,0.2173163890838623,0.544385552406311,0.9,0.0554608553647995,0.6855123043060303
1.170181393623352,0.8640102744102478,0.30617111921310425,0.5438709855079651,0.9,0.06934549659490585,0.6846580505371094
1.1864256858825684,0.7981027960777283,0.3883228898048401,0.5436254143714905,0.9,0.06648847460746765,0.6851458549499512
1.1814420223236084,0.7551705837249756,0.4262714385986328,0.5485626459121704,0.9,0.06489995121955872,0.6894561052322388
1.188338279724121,0.7309171557426453,0.45742112398147583,0.5600262880325317,0.8666666666666667,0.06596183776855469,0.707465648651123
1.213375449180603,0.7007517218589783,0.5126237273216248,0.5569843053817749,0.8666666666666667,0.06787936389446259,0.7070271372795105
1.2495070695877075,0.6926447749137878,0.5568622946739197,0.5525860786437988,0.8666666666666667,0.06501037627458572,0.7023629546165466
1.2789456844329834,0.7333459854125977,0.5455996990203857,0.5890429615974426,0.8666666666666667,0.06124280393123627,0.7442242503166199
1.253389835357666,0.749201238155365,0.504188597202301,0.596993625164032,0.8666666666666667,0.054756294935941696,0.7562041282653809
1.1983120441436768,0.7486288547515869,0.44968318939208984,0.5466650724411011,0.8666666666666667,0.05748242512345314,0.7184891104698181
1.2410101890563965,0.7473480105400085,0.49366217851638794,0.5058375597000122,0.8666666666666667,0.06462472677230835,0.6910044550895691
1.4029000997543335,0.7791241407394409,0.6237759590148926,0.47053274512290955,0.8666666666666667,0.05870615318417549,0.6541874408721924
1.500241994857788,0.7602797746658325,0.7399622201919556,0.40762394666671753,0.8666666666666667,0.061802979558706284,0.5702419281005859
1.541512370109558,0.7577662467956543,0.7837461233139038,0.3860377073287964,0.8666666666666667,0.055682968348264694,0.5470547676086426
1.558253526687622,0.7644988298416138,0.7937546968460083,0.41854986548423767,0.8666666666666667,0.05986041948199272,0.5888944268226624
1.5465784072875977,0.7166520953178406,0.8299263119697571,0.358633816242218,0.8666666666666667,0.0602925680577755,0.5385533571243286
1.524354338645935,0.631666898727417,0.8926874399185181,0.3393573760986328,0.8666666666666667,0.06335336714982986,0.5212269425392151
1.5958271026611328,0.5864475965499878,1.009379506111145,0.3427746891975403,0.8666666666666667,0.05517124384641647,0.4835154414176941
1.6408178806304932,0.6153163313865662,1.025501549243927,0.3573097884654999,0.8666666666666667,0.05144282802939415,0.47949403524398804
1.6432006359100342,0.6528103351593018,0.9903903007507324,0.3768932819366455,0.8666666666666667,0.04740564152598381,0.49548691511154175
1.592260718345642,0.6791397929191589,0.9131209254264832,0.38601014018058777,0.8666666666666667,0.03846536576747894,0.502013087272644
1.5333150625228882,0.6829745173454285,0.8503405451774597,0.37747952342033386,0.8666666666666667,0.03150753676891327,0.4878641366958618
1.5004180669784546,0.6766108274459839,0.8238072395324707,0.37243756651878357,0.8666666666666667,0.03189203515648842,0.4817811846733093
1.502155065536499,0.6632365584373474,0.8389185070991516,0.3707253932952881,0.8666666666666667,0.03596063703298569,0.47508904337882996
1.5127980709075928,0.6633315086364746,0.8494665622711182,0.3697900176048279,0.8666666666666667,0.039934080094099045,0.4711412787437439
1.5387942790985107,0.694938063621521,0.8438562154769897,0.37631791830062866,0.8666666666666667,0.05633541941642761,0.483157753944397
1.528411865234375,0.7235126495361328,0.8048992156982422,0.3870234191417694,0.8666666666666667,0.08202467858791351,0.5015210509300232
1.4947717189788818,0.7414036989212036,0.7533680200576782,0.4015716016292572,0.8666666666666667,0.09098278731107712,0.5221586227416992
1.4660143852233887,0.7547348737716675,0.7112795114517212,0.42224782705307007,0.8333333333333334,0.12656743824481964,0.544357180595398
1.2045810222625732,0.7579505443572998,0.44663047790527344,0.5358595252037048,0.9,0.11952260881662369,0.7551348209381104
1.0207087993621826,0.6837434768676758,0.33696532249450684,0.5064699649810791,0.9,0.08763401955366135,0.7242252826690674
1.0809733867645264,0.8064743876457214,0.27449899911880493,0.4901195466518402,0.9,0.0924520194530487,0.6856801509857178
1.009340524673462,0.7900907397270203,0.21924978494644165,0.49879392981529236,0.9333333333333333,0.08935417979955673,0.6753424406051636
1.0805163383483887,0.8912553787231445,0.18926095962524414,0.5190231800079346,0.9666666666666667,0.0829969123005867,0.6823222637176514
1.155433177947998,0.9464993476867676,0.20893383026123047,0.5168418884277344,0.9666666666666667,0.07166282087564468,0.6913592219352722
1.2626036405563354,0.9781537055969238,0.2844499349594116,0.49492311477661133,0.9666666666666667,0.06455547362565994,0.6747574806213379
1.2254283428192139,1.0270514488220215,0.19837689399719238,0.5059160590171814,0.9333333333333333,0.05171608924865723,0.6969320178031921
1.2337687015533447,1.0356082916259766,0.19816040992736816,0.5032457113265991,0.9333333333333333,0.040234025567770004,0.6831110715866089
1.125288724899292,1.0903871059417725,0.03490161895751953,0.5646805763244629,0.9333333333333333,0.03179563954472542,0.7376474142074585
0.9904816150665283,1.1453831195831299,-0.15490150451660156,0.6654443144798279,0.9666666666666667,0.046528954058885574,0.8036823272705078
0.9349777102470398,1.2209093570709229,-0.28593164682388306,0.7453395128250122,0.9666666666666667,0.05331044644117355,0.8497085571289062
0.8669516444206238,1.1543267965316772,-0.28737515211105347,0.7044157981872559,0.9666666666666667,0.04941103607416153,0.8135682940483093
0.8375584483146667,1.068554401397705,-0.23099595308303833,0.6078529357910156,0.9666666666666667,0.04616622254252434,0.7134601473808289
0.8525747060775757,1.125848412513733,-0.2732737064361572,0.5940579771995544,0.9666666666666667,0.13873040676116943,0.7068604826927185
0.8850347995758057,1.1428649425506592,-0.2578301429748535,0.5887953639030457,0.9666666666666667,0.12856046855449677,0.6892328262329102
0.8882137537002563,1.0425174236297607,-0.1543036699295044,0.525147020816803,0.9333333333333333,0.07807116955518723,0.6130292415618896
1.0556784868240356,1.0903295278549194,-0.03465104103088379,0.6078121066093445,0.9333333333333333,0.04681890457868576,0.724287748336792
1.1333692073822021,1.0507698059082031,0.08259940147399902,0.6371511816978455,0.9333333333333333,0.05381571874022484,0.7497283816337585
1.136817455291748,0.9978914260864258,0.13892602920532227,0.6610841751098633,0.9333333333333333,0.05028204992413521,0.764060378074646
1.1190539598464966,1.0915868282318115,0.02746713161468506,0.6986019611358643,0.9333333333333333,0.03654804825782776,0.8008021116256714
1.1008092164993286,1.1520695686340332,-0.05126035213470459,0.7028508186340332,0.9333333333333333,0.03696289286017418,0.8084133863449097
1.0819640159606934,1.1328496932983398,-0.050885677337646484,0.6842519640922546,0.9333333333333333,0.04039282724261284,0.7864871025085449
1.0714800357818604,1.1106630563735962,-0.03918302059173584,0.6747258901596069,0.9333333333333333,0.04836054518818855,0.7737088203430176
1.1174805164337158,1.22191321849823,-0.10443270206451416,0.7068538665771484,0.9333333333333333,0.040091950446367264,0.8085348010063171
1.1517446041107178,1.3334105014801025,-0.18166589736938477,0.7644709348678589,0.9333333333333333,0.055190861225128174,0.860810399055481
1.1612162590026855,1.4142258167266846,-0.253009557723999,0.7793200016021729,0.9333333333333333,0.025780057534575462,0.8666131496429443
1.2252498865127563,1.4052108526229858,-0.1799609661102295,0.7740823030471802,0.9333333333333333,0.036167778074741364,0.8595463633537292
1.212763786315918,1.4951493740081787,-0.28238558769226074,0.7700964212417603,0.9333333333333333,0.03251330181956291,0.8587779402732849
1.182814359664917,1.4530994892120361,-0.27028512954711914,0.7770521640777588,0.9333333333333333,0.03415917232632637,0.8660016059875488
1.166027307510376,1.4830472469329834,-0.3170199394226074,0.7770959734916687,0.9333333333333333,0.03468470275402069,0.86027991771698
1.1381802558898926,1.4787153005599976,-0.340535044670105,0.7936738729476929,0.9333333333333333,0.03267230838537216,0.8692523837089539
1.1337745189666748,1.4753917455673218,-0.341617226600647,0.798640251159668,0.9,0.0306704081594944,0.8680011034011841
1.1183669567108154,1.4762976169586182,-0.35793066024780273,0.8012248873710632,0.9,0.025974344462156296,0.8669648170471191
1.1117767095565796,1.472821593284607,-0.36104488372802734,0.8002245426177979,0.9,0.02676558867096901,0.8628424406051636
1.1018022298812866,1.4752347469329834,-0.3734325170516968,0.7920074462890625,0.9,0.027702519670128822,0.8530803918838501
1.0862784385681152,1.4743717908859253,-0.38809335231781006,0.7789138555526733,0.9,0.028320377692580223,0.842808723449707
1.0738924741744995,1.480450987815857,-0.4065585136413574,0.7628570795059204,0.8666666666666667,0.027312608435750008,0.8306280970573425
1.0644159317016602,1.486928939819336,-0.4225130081176758,0.7525335550308228,0.8666666666666667,0.02823347970843315,0.8221246004104614
1.0596569776535034,1.4870027303695679,-0.42734575271606445,0.7458931803703308,0.8666666666666667,0.0282574612647295,0.816076934337616
1.0687679052352905,1.487947940826416,-0.4191800355911255,0.739232063293457,0.8666666666666667,0.027199430391192436,0.8099435567855835
1.1175737380981445,1.4908616542816162,-0.3732879161834717,0.7327451705932617,0.8666666666666667,0.026403315365314484,0.8044581413269043
1.1542237997055054,1.4982082843780518,-0.3439844846725464,0.7286185026168823,0.8666666666666667,0.027839304879307747,0.801531195640564
1.1814336776733398,1.5107455253601074,-0.3293118476867676,0.72709059715271,0.8666666666666667,0.029622891917824745,0.8016105890274048
1.2057245969772339,1.5240943431854248,-0.3183697462081909,0.726862907409668,0.8666666666666667,0.028899021446704865,0.8033876419067383
1.2272244691848755,1.5358006954193115,-0.30857622623443604,0.7273908853530884,0.8666666666666667,0.027902919799089432,0.8065105676651001
1.2333983182907104,1.535998821258545,-0.3026005029678345,0.7286099195480347,0.9,0.02347734570503235,0.8111062049865723
1.2421119213104248,1.5280412435531616,-0.2859293222427368,0.7311570048332214,0.9,0.021896876394748688,0.8169646263122559
1.2487804889678955,1.5203919410705566,-0.27161145210266113,0.7339743375778198,0.9,0.022480562329292297,0.8223564624786377
1.2601327896118164,1.5196970701217651,-0.25956428050994873,0.732900083065033,0.9,0.022892050445079803,0.8238767385482788
1.271196722984314,1.5277217626571655,-0.25652503967285156,0.7328944206237793,0.9,0.023860206827521324,0.8272188901901245
1.2761955261230469,1.5337965488433838,-0.2576010227203369,0.7360555529594421,0.9,0.0240835752338171,0.8325828909873962
1.283839225769043,1.5415096282958984,-0.25767040252685547,0.7385665774345398,0.9,0.023727674037218094,0.8334745168685913
1.2917650938034058,1.5520689487457275,-0.2603038549423218,0.7403515577316284,0.9,0.026638958603143692,0.8289410471916199
1.295623779296875,1.5671863555908203,-0.2715625762939453,0.7428172826766968,0.9,0.027906903997063637,0.8234714269638062
1.2908353805541992,1.5780233144760132,-0.28718793392181396,0.7448367476463318,0.9,0.029126694425940514,0.8192042708396912
1.2871532440185547,1.584858775138855,-0.2977055311203003,0.7460688948631287,0.9,0.030149847269058228,0.8161125183105469
1.2869852781295776,1.5898292064666748,-0.30284392833709717,0.7470725774765015,0.9,0.03172292560338974,0.8143253326416016
1.2909865379333496,1.5960596799850464,-0.3050731420516968,0.7482735514640808,0.9,0.029297998175024986,0.8137465715408325
1.2970951795578003,1.6060512065887451,-0.3089560270309448,0.7503845691680908,0.9,0.029269346967339516,0.8151549696922302
1.3087108135223389,1.6143319606781006,-0.3056211471557617,0.7512377500534058,0.9,0.028938084840774536,0.8154219388961792
1.3232996463775635,1.6222517490386963,-0.2989521026611328,0.751093864440918,0.9,0.028149060904979706,0.8150531053543091
1.3331732749938965,1.6242945194244385,-0.291121244430542,0.7504083514213562,0.9,0.028332998976111412,0.8147902488708496
1.3430795669555664,1.6276443004608154,-0.284564733505249,0.7501320242881775,0.9,0.024523263797163963,0.8155297040939331
1.3544955253601074,1.630197286605835,-0.27570176124572754,0.7500462532043457,0.9,0.025333166122436523,0.8165315985679626
1.3590607643127441,1.631512999534607,-0.2724522352218628,0.7499532699584961,0.9,0.027640270069241524,0.8172447085380554
1.3685539960861206,1.637860655784607,-0.26930665969848633,0.7504460215568542,0.9,0.033464785665273666,0.8187613487243652
1.379119634628296,1.6417344808578491,-0.2626148462295532,0.7506325244903564,0.8666666666666667,0.03267032653093338,0.8205845355987549
1.3920421600341797,1.6527236700057983,-0.26068150997161865,0.7503926753997803,0.8666666666666667,0.03160761296749115,0.8229403495788574
1.3957672119140625,1.679880142211914,-0.28411293029785156,0.7579318881034851,0.8666666666666667,0.03396429121494293,0.8372542262077332
1.3830490112304688,1.7267274856567383,-0.34367847442626953,0.7805846929550171,0.8666666666666667,0.04321269690990448,0.8665463924407959
1.328333854675293,1.7746552228927612,-0.44632136821746826,0.8024849891662598,0.8666666666666667,0.04653014987707138,0.8862380981445312
1.272077202796936,1.7981456518173218,-0.5260684490203857,0.8135488033294678,0.8666666666666667,0.0456402562558651,0.8908495903015137
1.279039740562439,1.8116636276245117,-0.5326238870620728,0.8178830146789551,0.8666666666666667,0.04971769079566002,0.8913328051567078
1.296473741531372,1.8206332921981812,-0.5241595506668091,0.8177367448806763,0.8666666666666667,0.04277423396706581,0.8910722732543945
1.3287405967712402,1.840158224105835,-0.5114176273345947,0.8191037178039551,0.8666666666666667,0.04476465284824371,0.8912328481674194
1.360449194908142,1.8338685035705566,-0.47341930866241455,0.8190056681632996,0.8666666666666667,0.05395873263478279,0.8906373381614685
1.385586142539978,1.8180783987045288,-0.4324922561645508,0.8181034326553345,0.8666666666666667,0.06262598931789398,0.8900055885314941
1.4098398685455322,1.8146404027938843,-0.40480053424835205,0.8171515464782715,0.8666666666666667,0.059653401374816895,0.8895623087882996
1.4131501913070679,1.7940458059310913,-0.38089561462402344,0.8162876963615417,0.8666666666666667,0.046308014541864395,0.8896955251693726
1.4031760692596436,1.759705901145935,-0.3565298318862915,0.8147300481796265,0.8666666666666667,0.023393163457512856,0.8904947638511658
1.3857145309448242,1.7258294820785522,-0.340114951133728,0.811780571937561,0.8666666666666667,0.01068119052797556,0.8915472030639648
1.3687164783477783,1.7114360332489014,-0.34271955490112305,0.8065352439880371,0.8666666666666667,0.014259609393775463,0.8916586637496948
1.3538284301757812,1.7068591117858887,-0.3530306816101074,0.7978658080101013,0.8666666666666667,0.01923786848783493,0.8898090720176697
1.3489625453948975,1.707625150680542,-0.35866260528564453,0.789311408996582,0.8666666666666667,0.018621331080794334,0.8867268562316895
1.355238914489746,1.7150182723999023,-0.35977935791015625,0.7832525968551636,0.8666666666666667,0.017157189548015594,0.8836151361465454
1.3643035888671875,1.7251436710357666,-0.3608400821685791,0.7786480784416199,0.8666666666666667,0.01378414686769247,0.8803063631057739
1.3741779327392578,1.7335832118988037,-0.3594052791595459,0.7754601240158081,0.8666666666666667,0.012837795540690422,0.8775641918182373
1.3775591850280762,1.7350386381149292,-0.357479453086853,0.7732453346252441,0.8666666666666667,0.013633277267217636,0.8755802512168884
1.374176025390625,1.72623872756958,-0.3520627021789551,0.7714807391166687,0.8666666666666667,0.011794820427894592,0.8738682270050049
1.3844937086105347,1.709022879600525,-0.32452917098999023,0.7665655016899109,0.8666666666666667,0.012348560616374016,0.8673062324523926
1.393568992614746,1.6900594234466553,-0.2964904308319092,0.7619376182556152,0.8666666666666667,0.014585901983082294,0.858163595199585
1.3970584869384766,1.666408896446228,-0.26935040950775146,0.7584196925163269,0.8666666666666667,0.01677398756146431,0.8485209345817566
1.3951928615570068,1.6431529521942139,-0.24796009063720703,0.7575411796569824,0.8666666666666667,0.020327359437942505,0.8428599238395691
1.3904622793197632,1.6207998991012573,-0.23033761978149414,0.7585136890411377,0.8666666666666667,0.011407134123146534,0.8401508331298828
1.3876500129699707,1.6117327213287354,-0.22408270835876465,0.7614321708679199,0.8666666666666667,0.011488505639135838,0.8411766886711121
1.3850115537643433,1.6010459661483765,-0.2160344123840332,0.7622475624084473,0.8666666666666667,0.013287491165101528,0.8367838859558105
1.378537893295288,1.6129045486450195,-0.23436665534973145,0.763988196849823,0.8666666666666667,0.014915668405592442,0.8361877799034119
1.3654232025146484,1.6299479007720947,-0.2645246982574463,0.7651982307434082,0.8666666666666667,0.018222922459244728,0.8356989622116089
1.3398774862289429,1.6467382907867432,-0.3068608045578003,0.7668224573135376,0.9,0.01749774068593979,0.8368610143661499
1.3038303852081299,1.663774013519287,-0.3599436283111572,0.7690171003341675,0.9,0.035104718059301376,0.8400812149047852
1.2718424797058105,1.6673142910003662,-0.39547181129455566,0.7716720104217529,0.9,0.0360843762755394,0.8450726866722107
1.2820265293121338,1.6976959705352783,-0.41566944122314453,0.7758536338806152,0.9,0.03390543535351753,0.8531659841537476
1.2917447090148926,1.7403171062469482,-0.44857239723205566,0.781277060508728,0.9,0.04113801568746567,0.8630986213684082
1.332193374633789,1.7667322158813477,-0.4345388412475586,0.7879323363304138,0.8666666666666667,0.03901929035782814,0.8725643157958984
1.374197244644165,1.8217341899871826,-0.4475369453430176,0.7965344786643982,0.8666666666666667,0.036850787699222565,0.8791367411613464
1.4151999950408936,1.8629010915756226,-0.447701096534729,0.8064709901809692,0.8666666666666667,0.03613874688744545,0.8815947771072388
1.4216917753219604,1.8697298765182495,-0.44803810119628906,0.812901496887207,0.8666666666666667,0.03366183489561081,0.8814717531204224
1.395472526550293,1.8528087139129639,-0.4573361873626709,0.8148406744003296,0.8666666666666667,0.0370480939745903,0.8812140226364136
1.368142008781433,1.8222354650497437,-0.45409345626831055,0.8145489692687988,0.8666666666666667,0.05366239696741104,0.8808092474937439
1.3466414213180542,1.757009744644165,-0.41036832332611084,0.8148492574691772,0.8666666666666667,0.057503875344991684,0.8800820708274841
1.341502070426941,1.6694000959396362,-0.3278980255126953,0.8158828020095825,0.8666666666666667,0.049468062818050385,0.879734218120575
1.3764500617980957,1.6208347082138062,-0.24438464641571045,0.7981346845626831,0.9,0.047831423580646515,0.8788813352584839
1.3915138244628906,1.5197242498397827,-0.1282104253768921,0.751888632774353,0.9,0.06066775321960449,0.868780791759491
1.3885287046432495,1.4203394651412964,-0.031810760498046875,0.6905074119567871,0.9,0.06191941723227501,0.8363496661186218
1.3858808279037476,1.3363804817199707,0.049500346183776855,0.6537264585494995,0.9,0.05748096480965614,0.7927414774894714
1.371694564819336,1.243066430091858,0.12862813472747803,0.6214287281036377,0.9,0.03940430283546448,0.7356346845626831
1.4016860723495483,1.200831413269043,0.20085465908050537,0.6104847192764282,0.8666666666666667,0.04208081215620041,0.7084202170372009
1.4486207962036133,1.1782234907150269,0.2703973054885864,0.6251499056816101,0.8666666666666667,0.03577957674860954,0.7226318717002869
1.4532145261764526,1.155583143234253,0.2976313829421997,0.6355490684509277,0.8666666666666667,0.03343580290675163,0.743546724319458
1.459226369857788,1.1560615301132202,0.30316483974456787,0.6357271671295166,0.8666666666666667,0.03268301859498024,0.7492523193359375
1.4542707204818726,1.1431050300598145,0.3111656904220581,0.6290481090545654,0.9,0.030717847868800163,0.7496269941329956
1.44368577003479,1.1194021701812744,0.3242835998535156,0.6200520992279053,0.9,0.03307320177555084,0.7481561899185181
1.4236478805541992,1.0807528495788574,0.3428950309753418,0.6094448566436768,0.9,0.030364131554961205,0.7449347376823425
1.4072675704956055,1.0571320056915283,0.35013556480407715,0.6014946103096008,0.9,0.034974079579114914,0.7421479225158691
1.3888276815414429,1.0196841955184937,0.3691434860229492,0.5929627418518066,0.9,0.0401313491165638,0.7364511489868164
1.3801193237304688,1.0030224323272705,0.37709689140319824,0.5878843069076538,0.9,0.04107629507780075,0.7312609553337097
1.3850393295288086,0.9936555624008179,0.3913837671279907,0.586331307888031,0.8666666666666667,0.042728036642074585,0.726954460144043
1.3972152471542358,0.9896084070205688,0.407606840133667,0.5868228077888489,0.8666666666666667,0.03908725827932358,0.7225507497787476
1.4130840301513672,0.983531653881073,0.4295523762702942,0.586296796798706,0.8666666666666667,0.04073964059352875,0.7176934480667114
1.4346131086349487,0.9748439788818359,0.4597691297531128,0.5874415636062622,0.8666666666666667,0.0540701225399971,0.7146329879760742
1.4544992446899414,0.9545337557792664,0.49996548891067505,0.5889084339141846,0.8666666666666667,0.04898256063461304,0.7140666842460632
1.4869329929351807,0.9363008737564087,0.550632119178772,0.5877608060836792,0.9,0.04511619359254837,0.714802622795105
1.516279697418213,0.9144799113273621,0.6017997860908508,0.5867774486541748,0.9,0.0485973097383976,0.7160875201225281
1.5410730838775635,0.9046788215637207,0.6363942623138428,0.5923418998718262,0.9,0.054573990404605865,0.723056972026825
1.5553005933761597,0.9046310782432556,0.650669515132904,0.6031550765037537,0.9,0.07107038795948029,0.7318903803825378
1.5639594793319702,0.9138891100883484,0.6500703692436218,0.6074093580245972,0.9,0.07403577864170074,0.7369250655174255
1.5941112041473389,0.9127317667007446,0.6813794374465942,0.603442907333374,0.8666666666666667,0.06059282273054123,0.7373631000518799
1.6255569458007812,0.9094957709312439,0.7160611748695374,0.6048245429992676,0.8333333333333334,0.051216065883636475,0.742250919342041
1.6787738800048828,0.9213197231292725,0.7574541568756104,0.599638819694519,0.8333333333333334,0.06829086691141129,0.7406877279281616
1.7168458700180054,0.9381079077720642,0.7787379622459412,0.581368088722229,0.8333333333333334,0.08912143111228943,0.723991870880127
1.749997854232788,0.9489372968673706,0.8010605573654175,0.5608546733856201,0.8333333333333334,0.07375192642211914,0.703180193901062
1.773451805114746,0.9475291967391968,0.8259226083755493,0.5711253881454468,0.8333333333333334,0.05453714355826378,0.712375819683075
1.7743242979049683,0.930072546005249,0.8442517518997192,0.5667902231216431,0.8333333333333334,0.021854368969798088,0.7063009738922119
1.8121581077575684,0.9505046606063843,0.8616534471511841,0.550606906414032,0.8333333333333334,0.0236313808709383,0.681229829788208
1.9904474020004272,1.0713353157043457,0.9191120862960815,0.6184536814689636,0.8333333333333334,0.04459523782134056,0.7429835796356201
2.111429214477539,1.1341533660888672,0.9772758483886719,0.6375409364700317,0.8333333333333334,0.06757120788097382,0.7535227537155151
2.119256019592285,1.1846030950546265,0.9346529245376587,0.6355016231536865,0.8333333333333334,0.10860375314950943,0.7601178884506226
2.072342872619629,1.204777717590332,0.8675651550292969,0.6374824047088623,0.8333333333333334,0.12792491912841797,0.772937536239624
2.0268630981445312,1.1642961502075195,0.8625669479370117,0.6205520033836365,0.8666666666666667,0.10251699388027191,0.7585479617118835
1.9659456014633179,1.1302064657211304,0.8357391357421875,0.6128143668174744,0.8333333333333334,0.08034458011388779,0.7379276156425476
1.9086021184921265,1.100619912147522,0.8079822063446045,0.6145416498184204,0.8333333333333334,0.06190096214413643,0.7285150289535522
1.9176335334777832,1.0719211101531982,0.845712423324585,0.6048510670661926,0.8333333333333334,0.057681504637002945,0.7176163196563721
1.9658488035202026,1.0380170345306396,0.927831768989563,0.5793632864952087,0.8333333333333334,0.05455542728304863,0.6984169483184814
2.015267848968506,1.0048887729644775,1.0103790760040283,0.5500003695487976,0.8333333333333334,0.04336562007665634,0.675204873085022
2.0602192878723145,0.9824458360671997,1.0777734518051147,0.523662805557251,0.8333333333333334,0.03467972204089165,0.6459833383560181
2.104377269744873,0.9729329943656921,1.131444275379181,0.5055063366889954,0.8333333333333334,0.025734076276421547,0.6221040487289429
2.1448023319244385,0.9635910987854004,1.181211233139038,0.49616700410842896,0.8333333333333334,0.02521265298128128,0.6102332472801208
2.174168109893799,0.9594286680221558,1.214739441871643,0.4975228011608124,0.8333333333333334,0.021945344284176826,0.6106037497520447
2.1962740421295166,0.9552499651908875,1.2410240769386292,0.5023952722549438,0.8333333333333334,0.01732899621129036,0.6141061782836914
2.209984064102173,0.950416088104248,1.2595679759979248,0.5058531761169434,0.8333333333333334,0.012417537160217762,0.6143729090690613
2.21755313873291,0.9460882544517517,1.2714648842811584,0.5081695318222046,0.8333333333333334,0.010466895997524261,0.6119159460067749
2.221050977706909,0.9439141154289246,1.2771368622779846,0.5104354619979858,0.8333333333333334,0.012024293653666973,0.6090792417526245
2.221290111541748,0.9415208697319031,1.279769241809845,0.5128906965255737,0.8333333333333334,0.012561051174998283,0.6068350076675415
2.2182528972625732,0.9572576284408569,1.2609952688217163,0.5265707969665527,0.8333333333333334,0.01370418630540371,0.6186524629592896
2.2167863845825195,0.9741498827934265,1.242636501789093,0.529279351234436,0.8333333333333334,0.014353539794683456,0.6200746297836304
2.223803758621216,0.9866471290588379,1.237156629562378,0.5336209535598755,0.8333333333333334,0.0793360024690628,0.6233248710632324
2.2552342414855957,1.0058773756027222,1.2493568658828735,0.5501393675804138,0.8333333333333334,0.05308602750301361,0.6409356594085693
0.7251726388931274,0.7719154357910156,-0.046742796897888184,0.5582382678985596,0.9333333333333333,0.04874905198812485,0.7060235738754272
0.7092971205711365,0.8337864875793457,-0.12448936700820923,0.5729807019233704,0.9666666666666667,0.05010737478733063,0.7302359938621521
0.7299619913101196,0.9360944628715515,-0.20613247156143188,0.6024436950683594,0.9666666666666667,0.059373993426561356,0.7840018272399902
0.7488936185836792,0.9984466433525085,-0.24955302476882935,0.6305605173110962,0.9666666666666667,0.10314804315567017,0.8037912845611572
0.7471756935119629,1.031949520111084,-0.2847738265991211,0.6571556329727173,0.9666666666666667,0.06085861846804619,0.81498783826828
0.7539545893669128,1.0577858686447144,-0.3038312792778015,0.683674693107605,0.9666666666666667,0.059175875037908554,0.8156400918960571
0.8184059858322144,1.133742332458496,-0.31533634662628174,0.6947013735771179,0.9666666666666667,0.06327302008867264,0.7999505400657654
0.8015402555465698,1.1147830486297607,-0.3132427930831909,0.7152092456817627,0.9666666666666667,0.06654275208711624,0.8086239695549011
0.797642171382904,1.092944860458374,-0.29530268907546997,0.727698028087616,0.9666666666666667,0.08283540606498718,0.8154751658439636
0.7996067404747009,1.036264419555664,-0.23665767908096313,0.722019374370575,0.9666666666666667,0.09283331036567688,0.8109833598136902
0.8399426341056824,0.9993368983268738,-0.1593942642211914,0.7070298194885254,0.9333333333333333,0.08657300472259521,0.7947295904159546
0.8721677660942078,0.9634627103805542,-0.09129494428634644,0.6997320652008057,0.9333333333333333,0.08533047139644623,0.786984920501709
0.9343187212944031,0.9675086736679077,-0.03318995237350464,0.6970965266227722,0.9333333333333333,0.07421192526817322,0.7863060832023621
1.0244109630584717,1.0157105922698975,0.008700370788574219,0.7032477259635925,0.9333333333333333,0.054305411875247955,0.7887405157089233
1.1265957355499268,1.02119779586792,0.10539793968200684,0.6640870571136475,0.9333333333333333,0.043340228497982025,0.7499788999557495
1.1635321378707886,1.0523104667663574,0.11122167110443115,0.6737579703330994,0.9333333333333333,0.04025521129369736,0.7582795023918152
1.1394697427749634,1.0972744226455688,0.04219532012939453,0.6832423210144043,0.9333333333333333,0.05206441134214401,0.7747666239738464
1.1147418022155762,1.1719517707824707,-0.05720996856689453,0.6555637121200562,0.9333333333333333,0.05502159893512726,0.7632858753204346
1.164130449295044,1.2136445045471191,-0.049514055252075195,0.6059075593948364,0.9333333333333333,0.058904729783535004,0.7068764567375183
1.1673821210861206,1.1844874620437622,-0.0171053409576416,0.5975238084793091,0.9333333333333333,0.05989398807287216,0.6779674887657166
1.164555311203003,1.2554274797439575,-0.09087216854095459,0.6033354997634888,0.9333333333333333,0.048558760434389114,0.6928268671035767
1.132336139678955,1.2946758270263672,-0.1623396873474121,0.6132251024246216,0.9333333333333333,0.025479329749941826,0.7232477068901062
1.0735151767730713,1.2755866050720215,-0.2020714282989502,0.6073974370956421,0.9333333333333333,0.014500808902084827,0.7282270789146423
1.0155842304229736,1.1926006078720093,-0.17701637744903564,0.5838193297386169,0.9333333333333333,0.013236739672720432,0.7047332525253296
0.9931468963623047,1.1958320140838623,-0.20268511772155762,0.574388861656189,0.9333333333333333,0.010178782045841217,0.7138838768005371
1.0059528350830078,1.2170631885528564,-0.21111035346984863,0.5778377056121826,0.9333333333333333,0.008383828215301037,0.7366480827331543
1.0406121015548706,1.258339285850525,-0.2177271842956543,0.5843426585197449,0.9333333333333333,0.011231542564928532,0.7560958862304688
1.070516586303711,1.292568325996399,-0.222051739692688,0.5889545679092407,0.9333333333333333,0.01639920473098755,0.7709344625473022
1.0866069793701172,1.312774419784546,-0.2261674404144287,0.5914981961250305,0.9333333333333333,0.021454395726323128,0.7835589647293091
1.0938060283660889,1.3192517757415771,-0.22544574737548828,0.5917523503303528,0.9333333333333333,0.023160846903920174,0.7916106581687927
1.0975451469421387,1.3166240453720093,-0.2190788984298706,0.5913747549057007,0.9333333333333333,0.024494631215929985,0.7993022799491882
1.1145946979522705,1.32167387008667,-0.20707917213439941,0.5949937701225281,0.9333333333333333,0.02539852261543274,0.8087968230247498
1.1307998895645142,1.3176989555358887,-0.1868990659713745,0.5982715487480164,0.9333333333333333,0.024887533858418465,0.8140189051628113
1.1516988277435303,1.3092457056045532,-0.15754687786102295,0.6005361676216125,0.9333333333333333,0.02490123361349106,0.8108142614364624
1.1766489744186401,1.313577651977539,-0.13692867755889893,0.6043546199798584,0.9333333333333333,0.023549271747469902,0.8012288808822632
1.1933653354644775,1.3056776523590088,-0.11231231689453125,0.6067453622817993,0.9333333333333333,0.021597659215331078,0.7873446941375732
1.20169997215271,1.2987951040267944,-0.09709513187408447,0.6052494049072266,0.9333333333333333,0.019435089081525803,0.7645828127861023
1.2118220329284668,1.2930777072906494,-0.08125567436218262,0.6042886972427368,0.9333333333333333,0.018231814727187157,0.747994601726532
1.2233469486236572,1.2903618812561035,-0.06701493263244629,0.60350501537323,0.9333333333333333,0.018394671380519867,0.7380503416061401
1.2286908626556396,1.2817671298980713,-0.05307626724243164,0.6027758717536926,0.9333333333333333,0.01762489415705204,0.7327159643173218
1.2310285568237305,1.2666480541229248,-0.035619497299194336,0.6003168225288391,0.9333333333333333,0.01718321442604065,0.7303605079650879
1.2322778701782227,1.2528595924377441,-0.020581722259521484,0.5973684787750244,0.9333333333333333,0.0218666885048151,0.7304829359054565
1.224586009979248,1.2375519275665283,-0.012965917587280273,0.5924499034881592,0.9333333333333333,0.024438798427581787,0.7308683395385742
1.2142294645309448,1.2025210857391357,0.011708378791809082,0.5830699801445007,0.9333333333333333,0.026127029210329056,0.7313691973686218
1.2053532600402832,1.1436609029769897,0.06169235706329346,0.5679885745048523,0.9333333333333333,0.0259053073823452,0.7314691543579102
1.199718713760376,1.0896775722503662,0.11004114151000977,0.5519298315048218,0.9333333333333333,0.02528833970427513,0.7291603088378906
1.207671046257019,1.065995693206787,0.14167535305023193,0.5484998822212219,0.9333333333333333,0.033095378428697586,0.7254123687744141
1.2323765754699707,1.0691328048706055,0.16324377059936523,0.5489380955696106,0.9333333333333333,0.04577815905213356,0.7166406512260437
1.227354884147644,1.0523481369018555,0.17500674724578857,0.5461808443069458,0.9333333333333333,0.05017721652984619,0.7127753496170044
1.1873810291290283,1.0133965015411377,0.17398452758789062,0.536838948726654,0.9333333333333333,0.05257995426654816,0.7106286883354187
1.1611475944519043,0.9792637825012207,0.1818838119506836,0.5247629880905151,0.9333333333333333,0.054075516760349274,0.7089042067527771
1.1564865112304688,0.9669994115829468,0.18948709964752197,0.5107530355453491,0.9333333333333333,0.048486679792404175,0.6919000148773193
1.1555484533309937,0.9712247252464294,0.1843237280845642,0.5009706020355225,0.9333333333333333,0.04457569122314453,0.6660195589065552
1.1539793014526367,0.9085537195205688,0.24542558193206787,0.43724286556243896,0.9333333333333333,0.04533633962273598,0.5840557813644409
1.1510189771652222,0.8725643157958984,0.27845466136932373,0.41894397139549255,0.9,0.03992302343249321,0.5672920942306519
1.164243221282959,0.8834096193313599,0.2808336019515991,0.4351073205471039,0.9,0.027150336652994156,0.6119393706321716
1.1902060508728027,0.8998802900314331,0.29032576084136963,0.4631514549255371,0.9,0.02228306420147419,0.6506645083427429
1.2187858819961548,0.9162381887435913,0.3025476932525635,0.4784976840019226,0.9,0.016423678025603294,0.656037449836731
1.2499868869781494,0.9435657262802124,0.306421160697937,0.5100690126419067,0.9,0.015005565248429775,0.6984288096427917
1.2818187475204468,0.9695674777030945,0.3122512698173523,0.5411942005157471,0.9,0.01693490892648697,0.7245477437973022
1.307042121887207,0.9901561141014099,0.3168860077857971,0.5649588108062744,0.9,0.015277438797056675,0.7401638031005859
1.3119122982025146,1.0086601972579956,0.30325210094451904,0.5791172385215759,0.9,0.016953228041529655,0.7504393458366394
1.3118606805801392,1.0240154266357422,0.287845253944397,0.5901131629943848,0.9,0.02185247838497162,0.756661593914032
1.3209809064865112,1.0396754741668701,0.2813054323196411,0.6063095927238464,0.9,0.027905873954296112,0.7640296220779419
1.3359078168869019,1.044168472290039,0.2917393445968628,0.6213777661323547,0.9,0.03350358083844185,0.7696336507797241
1.3332722187042236,1.0436046123504639,0.28966760635375977,0.6387547254562378,0.9,0.039139848202466965,0.7856213450431824
1.338152289390564,1.0352787971496582,0.30287349224090576,0.652923047542572,0.9,0.04754513129591942,0.7942953109741211
1.3556947708129883,1.0160024166107178,0.3396923542022705,0.65819251537323,0.9,0.050675902515649796,0.7913751006126404
1.3757448196411133,0.977672815322876,0.3980720043182373,0.6565089821815491,0.9,0.05211096629500389,0.7817100286483765
1.3979371786117554,0.9802777171134949,0.4176594614982605,0.6642646193504333,0.9,0.05183384194970131,0.7752732038497925
1.4150192737579346,0.9523617625236511,0.46265751123428345,0.6673778891563416,0.9,0.05192942917346954,0.7600927352905273
1.4489473104476929,0.9502038359642029,0.49874347448349,0.6571940183639526,0.9,0.05338452756404877,0.7399484515190125
1.477349042892456,0.9191598892211914,0.5581891536712646,0.64435875415802,0.9,0.056241225451231,0.7212653160095215
1.5119221210479736,0.899908185005188,0.6120139360427856,0.6260805130004883,0.9,0.05782431364059448,0.700696587562561
1.5317914485931396,0.8893308639526367,0.6424605846405029,0.6179950833320618,0.9,0.060856811702251434,0.6915916204452515
1.5720270872116089,0.8885526061058044,0.6834744811058044,0.6154133081436157,0.9,0.07031439989805222,0.6873154640197754
1.6337608098983765,0.8846837878227234,0.7490770220756531,0.6318101286888123,0.9,0.07893898338079453,0.702008843421936
1.6926072835922241,0.8781362771987915,0.8144710063934326,0.6544507145881653,0.9,0.08651215583086014,0.7260038256645203
1.763022780418396,0.8716380000114441,0.8913847804069519,0.6748040914535522,0.9,0.09539923816919327,0.7498533129692078
1.8474583625793457,0.8983911275863647,0.949067234992981,0.6808167695999146,0.8333333333333334,0.08943993598222733,0.7539323568344116
1.9037803411483765,0.8924835920333862,1.0112967491149902,0.6761652231216431,0.8333333333333334,0.0758800357580185,0.7506389021873474
1.9555225372314453,0.8117858171463013,1.143736720085144,0.63478022813797,0.8333333333333334,0.05057193711400032,0.7195941805839539
2.0407373905181885,0.8520687818527222,1.1886686086654663,0.6327543258666992,0.8333333333333334,0.03633702173829079,0.6997816562652588
2.0973477363586426,0.9056957960128784,1.1916519403457642,0.6333670616149902,0.8333333333333334,0.036364175379276276,0.6856355667114258
2.1711220741271973,0.9863526821136475,1.1847693920135498,0.642306923866272,0.8333333333333334,0.04007622227072716,0.6922426223754883
2.224473476409912,1.1035045385360718,1.1209689378738403,0.6702911257743835,0.8333333333333334,0.039135463535785675,0.7277199625968933
2.193976879119873,1.2118103504180908,0.9821665287017822,0.7018184065818787,0.8333333333333334,0.0905107632279396,0.7705940008163452
2.190777063369751,1.251112461090088,0.9396646022796631,0.7288164496421814,0.8333333333333334,0.08479372411966324,0.8018761873245239
2.1785759925842285,1.2117516994476318,0.9668242931365967,0.724467396736145,0.8333333333333334,0.06849247962236404,0.7972590327262878
0.9399963617324829,0.6839901208877563,0.25600624084472656,0.4242337644100189,0.9333333333333333,0.06720845401287079,0.5947427749633789
0.9272863268852234,0.7377171516418457,0.18956917524337769,0.422608345746994,0.9333333333333333,0.0599709190428257,0.5855869054794312
0.9393705129623413,0.8432976007461548,0.09607291221618652,0.45658406615257263,0.9333333333333333,0.05148414522409439,0.6065355539321899
0.9739808440208435,0.9038540124893188,0.07012683153152466,0.46942687034606934,0.9333333333333333,0.043154243379831314,0.621677041053772
0.9639379382133484,0.9620813131332397,0.0018566250801086426,0.47548314929008484,0.9333333333333333,0.047486137598752975,0.622226893901825
0.8919703364372253,1.0273158550262451,-0.13534551858901978,0.5320874452590942,0.9333333333333333,0.044002462178468704,0.6740339994430542
0.8852289915084839,1.1130648851394653,-0.22783589363098145,0.5724507570266724,0.9333333333333333,0.045783720910549164,0.7101210951805115
0.8604130744934082,1.147592544555664,-0.28717947006225586,0.5878850221633911,0.9333333333333333,0.039358898997306824,0.7269317507743835
0.8487513065338135,1.1963629722595215,-0.347611665725708,0.5932514667510986,0.9,0.16515493392944336,0.7309772372245789
0.816924512386322,1.2929786443710327,-0.4760541319847107,0.5961207151412964,0.9,0.19262661039829254,0.724787712097168
0.7582317590713501,1.335196852684021,-0.5769650936126709,0.5925936698913574,0.9,0.11998385936021805,0.7019896507263184
0.699730396270752,1.3355894088745117,-0.6358590126037598,0.599348783493042,0.9,0.10099820792675018,0.6882232427597046
0.8415267467498779,1.5083441734313965,-0.6668174266815186,0.6482471227645874,0.9333333333333333,0.07054758071899414,0.7433464527130127
0.8935121297836304,1.3538484573364258,-0.4603363275527954,0.5818318128585815,0.9333333333333333,0.06333287805318832,0.6997720003128052
0.9760026931762695,1.3809993267059326,-0.4049966335296631,0.6198477149009705,0.9333333333333333,0.10433507710695267,0.7283110618591309
0.9108356237411499,1.4440721273422241,-0.5332365036010742,0.6499021053314209,0.9333333333333333,0.04986711964011192,0.7454578876495361
0.8387066125869751,1.438169240951538,-0.599462628364563,0.673293948173523,0.9333333333333333,0.0642179474234581,0.7518967986106873
0.8518847823143005,1.47769296169281,-0.6258081793785095,0.6833548545837402,0.9333333333333333,0.04601164907217026,0.7328222990036011
0.9161720275878906,1.5180394649505615,-0.6018674373626709,0.6858111619949341,0.9333333333333333,0.055640414357185364,0.7522847056388855
0.9320846796035767,1.5420068502426147,-0.6099221706390381,0.7240638136863708,0.9333333333333333,0.04868360981345177,0.8233882188796997
0.8436996340751648,1.534538984298706,-0.6908393502235413,0.7117284536361694,0.9333333333333333,0.05099216476082802,0.8009433746337891
0.8279275894165039,1.5564353466033936,-0.7285077571868896,0.7416426539421082,0.9333333333333333,0.0579797625541687,0.8536072969436646
0.7943223714828491,1.5339559316635132,-0.7396335601806641,0.7531200647354126,0.9333333333333333,0.054380252957344055,0.874746561050415
0.8004928827285767,1.524641990661621,-0.7241491079330444,0.7938567996025085,0.9333333333333333,0.06430389732122421,0.9136373400688171
0.8204442858695984,1.4872398376464844,-0.666795551776886,0.7906635999679565,0.9333333333333333,0.07831766456365585,0.8975343108177185
0.8307809829711914,1.4611387252807617,-0.6303577423095703,0.802506148815155,0.9333333333333333,0.053052790462970734,0.8833703994750977
0.7967893481254578,1.480743646621704,-0.6839542984962463,0.8341460227966309,0.9333333333333333,0.09062599390745163,0.9149342775344849
0.79083651304245,1.5445293188095093,-0.7536928057670593,0.8927017450332642,0.9333333333333333,0.08474185317754745,0.972000777721405
0.7949227094650269,1.657025694847107,-0.8621029853820801,0.9121179580688477,0.9333333333333333,0.07817153632640839,0.9839431643486023
0.7918317317962646,1.6941779851913452,-0.9023462533950806,0.8957430720329285,0.9333333333333333,0.07565192133188248,0.9674795866012573
0.7453629374504089,1.6051466464996338,-0.8597837090492249,0.9147471785545349,0.9666666666666667,0.079090416431427,0.9795564413070679
0.7206529974937439,1.667445182800293,-0.9467921853065491,0.9021948575973511,1.0,0.09458853304386139,0.9665436744689941
0.7385603189468384,1.662954330444336,-0.9243940114974976,0.8373100161552429,1.0,0.0985294058918953,0.9157012701034546
0.7516379356384277,1.6527612209320068,-0.9011232852935791,0.821952760219574,0.9666666666666667,0.1078643947839737,0.8871865272521973
0.7394148707389832,1.5605052709579468,-0.8210904002189636,0.797581672668457,0.9666666666666667,0.10551062971353531,0.8540956377983093
0.7064194083213806,1.4298661947250366,-0.723446786403656,0.762912392616272,0.9666666666666667,0.08094551414251328,0.8309437036514282
0.6794804930686951,1.3457744121551514,-0.6662939190864563,0.7352451682090759,0.9666666666666667,0.17477039992809296,0.7780264616012573
0.7273292541503906,1.3266446590423584,-0.5993154048919678,0.7319095134735107,0.9333333333333333,0.24105411767959595,0.7606825232505798
0.7886797785758972,1.3577255010604858,-0.5690457224845886,0.7474993467330933,0.9333333333333333,0.11146056652069092,0.7776457071304321
0.8538524508476257,1.431679129600525,-0.5778266787528992,0.7503823637962341,0.9333333333333333,0.11353307217359543,0.784172534942627
0.9761373996734619,1.4608995914459229,-0.48476219177246094,0.755572497844696,0.9333333333333333,0.10677965730428696,0.7980989217758179
1.1435863971710205,1.3833469152450562,-0.23976051807403564,0.7554628849029541,0.9,0.10442236065864563,0.8378509283065796
1.0497431755065918,1.4113129377365112,-0.36156976222991943,0.7259618639945984,0.9,0.11164317280054092,0.8028839826583862
0.9651933908462524,1.3569515943527222,-0.3917582035064697,0.7280335426330566,0.9333333333333333,0.10332028567790985,0.8078927993774414
0.9741718173027039,1.2135329246520996,-0.23936110734939575,0.7463045120239258,0.9333333333333333,0.09315221011638641,0.838110089302063
1.0120935440063477,1.0840792655944824,-0.07198572158813477,0.6853846907615662,0.9,0.09305176138877869,0.757217288017273
1.0563430786132812,1.0144060850143433,0.04193699359893799,0.6622404456138611,0.9,0.08603361248970032,0.736945629119873
1.0975865125656128,1.0864112377166748,0.011175274848937988,0.7246751189231873,0.9,0.07270485907793045,0.8109695315361023
1.1380404233932495,1.0465573072433472,0.09148311614990234,0.667976975440979,0.9,0.05122195929288864,0.7671804428100586
1.175769329071045,0.9760538339614868,0.1997154951095581,0.5979393720626831,0.8666666666666667,0.044441625475883484,0.7161374092102051
1.2112072706222534,0.9055540561676025,0.3056532144546509,0.5307741165161133,0.8666666666666667,0.06609094142913818,0.6786623001098633
1.2746472358703613,0.8926607966423035,0.38198643922805786,0.5185081362724304,0.8666666666666667,0.06387511640787125,0.6894561648368835
1.3671753406524658,0.9613370299339294,0.4058383107185364,0.5379306077957153,0.8666666666666667,0.07111334055662155,0.7089439630508423
1.4120248556137085,1.0194309949874878,0.3925938606262207,0.5361462831497192,0.8666666666666667,0.10432419925928116,0.7000769376754761
1.3895020484924316,1.0664013624191284,0.3231006860733032,0.5319650173187256,0.8666666666666667,0.11029106378555298,0.6712861061096191
1.3445649147033691,1.1089123487472534,0.23565256595611572,0.5365030169487,0.8666666666666667,0.10271313041448593,0.6492871046066284
1.3206734657287598,1.1059815883636475,0.2146918773651123,0.5311562418937683,0.8666666666666667,0.06910749524831772,0.6379882097244263
1.240797758102417,1.0974799394607544,0.1433178186416626,0.5173964500427246,0.8333333333333334,0.05865708366036415,0.6226603388786316
1.2225275039672852,1.0784205198287964,0.14410698413848877,0.5118452906608582,0.8333333333333334,0.059106431901454926,0.6140059232711792
1.2375478744506836,1.0314428806304932,0.20610499382019043,0.5085750222206116,0.8666666666666667,0.05276604741811752,0.6101559996604919
0.570581316947937,0.8976158499717712,-0.32703453302383423,0.617080569267273,0.9333333333333333,0.07910119742155075,0.7618424296379089
0.6591494679450989,0.8850428462028503,-0.22589337825775146,0.6232472658157349,0.9333333333333333,0.05578506737947464,0.8285689353942871
0.7079648375511169,0.8738023638725281,-0.16583752632141113,0.6209959387779236,0.9333333333333333,0.04903671517968178,0.8402864933013916
0.6992308497428894,0.9081882238388062,-0.20895737409591675,0.6144698858261108,0.9666666666666667,0.07345187664031982,0.8403843641281128
0.6847845911979675,0.9553176760673523,-0.27053308486938477,0.5870570540428162,0.9666666666666667,0.1097574457526207,0.8245245218276978
0.5837194323539734,0.9150475263595581,-0.3313280940055847,0.5500054359436035,0.9666666666666667,0.06552771478891373,0.7968596816062927
0.6005246043205261,0.9693624973297119,-0.3688378930091858,0.5248828530311584,0.9666666666666667,0.05834696814417839,0.7775813937187195
0.739026665687561,1.1310813426971436,-0.3920546770095825,0.5495914220809937,0.9666666666666667,0.06854931265115738,0.7814976572990417
0.8194701075553894,1.2531664371490479,-0.43369632959365845,0.5448124408721924,0.9666666666666667,0.07626639306545258,0.7237192392349243
0.6919382810592651,1.1862069368362427,-0.49426865577697754,0.5396738052368164,0.9666666666666667,0.06986754387617111,0.6893160343170166
0.7023679614067078,1.1674493551254272,-0.4650813937187195,0.5668052434921265,0.9666666666666667,0.07727070152759552,0.6574422717094421
0.7376891374588013,1.1228415966033936,-0.3851524591445923,0.5968495011329651,0.9333333333333333,0.06147344782948494,0.6693201065063477
0.7097880244255066,1.1159625053405762,-0.4061744809150696,0.6437879800796509,0.9333333333333333,0.05727498233318329,0.7017121315002441
0.7501929998397827,0.9082176089286804,-0.1580246090888977,0.5852915048599243,0.9333333333333333,0.05245223268866539,0.6911587715148926
0.6472125053405762,0.7502390742301941,-0.10302656888961792,0.49936842918395996,0.9333333333333333,0.06584460288286209,0.6106257438659668
0.5396249294281006,0.5940377712249756,-0.054412841796875,0.4462871253490448,0.9,0.08255718648433685,0.5525240898132324
0.5324257612228394,0.5343003273010254,-0.0018745660781860352,0.4134429097175598,0.9,0.10510922968387604,0.5042070746421814
0.5483916997909546,0.5699030756950378,-0.021511375904083252,0.46118149161338806,0.9,0.1078362762928009,0.5965948104858398
0.5676211714744568,0.6189164519309998,-0.05129528045654297,0.512775719165802,0.9,0.09047244489192963,0.6632702946662903
0.5860931873321533,0.6336230635643005,-0.04752987623214722,0.5274299383163452,0.9,0.0691998302936554,0.6757209300994873
0.5788326263427734,0.6416363716125488,-0.06280374526977539,0.533179759979248,0.9,0.05575622245669365,0.7040489912033081
0.5646941661834717,0.6414283514022827,-0.07673418521881104,0.5014392733573914,0.9333333333333333,0.051901962608098984,0.6571493148803711
0.5764766931533813,0.6814867854118347,-0.10501009225845337,0.485243558883667,0.9333333333333333,0.05519365891814232,0.6444834470748901
0.6414015293121338,0.7313475608825684,-0.08994603157043457,0.47851669788360596,0.9333333333333333,0.05112672224640846,0.6314293742179871
0.8107468485832214,0.8957025408744812,-0.08495569229125977,0.48729953169822693,0.9333333333333333,0.04677080735564232,0.6601602435112
0.9148774147033691,0.9840600490570068,-0.0691826343536377,0.46166056394577026,0.9333333333333333,0.05521194636821747,0.6314795017242432
0.9143258333206177,1.0360350608825684,-0.12170922756195068,0.4643157124519348,0.9333333333333333,0.05499394237995148,0.6436117887496948
0.8254173994064331,1.0986037254333496,-0.2731863260269165,0.511970043182373,0.9333333333333333,0.06532217562198639,0.6828657388687134
0.7782458066940308,1.1639841794967651,-0.3857383728027344,0.5422973036766052,0.9333333333333333,0.0712602511048317,0.7122724056243896
0.7365206480026245,1.2655713558197021,-0.5290507078170776,0.6138109564781189,0.9333333333333333,0.07246813923120499,0.7983614802360535
0.7718839645385742,1.3985366821289062,-0.626652717590332,0.7003564238548279,0.9333333333333333,0.06912888586521149,0.8751038908958435
0.7658151984214783,1.489234209060669,-0.7234190106391907,0.7761908769607544,0.9333333333333333,0.05796733498573303,0.9101788997650146
0.8542801737785339,1.601431131362915,-0.7471509575843811,0.7818058729171753,0.9333333333333333,0.052346888929605484,0.8833513259887695
0.8431712985038757,1.6356010437011719,-0.7924297451972961,0.7777602076530457,0.9333333333333333,0.05780859664082527,0.8244392275810242
0.8849700689315796,1.5949243307113647,-0.7099542617797852,0.7687714099884033,0.9333333333333333,0.059454407542943954,0.8150269389152527
0.8540815114974976,1.6026020050048828,-0.7485204935073853,0.8273088335990906,0.9333333333333333,0.0575670450925827,0.8704369068145752
0.8783221244812012,1.6863195896148682,-0.807997465133667,0.8796736598014832,0.9333333333333333,0.05937160179018974,0.914268434047699
0.8777627944946289,1.7729732990264893,-0.8952105045318604,0.9120392203330994,0.9333333333333333,0.05069476738572121,0.9387339353561401
0.955035924911499,1.791884422302246,-0.8368484973907471,0.9122239351272583,0.9333333333333333,0.04949871823191643,0.938994288444519
0.9809945821762085,1.7721741199493408,-0.7911795377731323,0.8996953964233398,0.9333333333333333,0.039125606417655945,0.9331774115562439
1.0009535551071167,1.722180724143982,-0.7212271690368652,0.8719460368156433,0.9,0.03622456267476082,0.9181854724884033
0.9666738510131836,1.618779182434082,-0.6521053314208984,0.807121753692627,0.9,0.03879198804497719,0.8561480045318604
0.9919301867485046,1.5490119457244873,-0.5570817589759827,0.786383330821991,0.9,0.039528220891952515,0.8328161239624023
1.0126326084136963,1.5332505702972412,-0.5206179618835449,0.7925122976303101,0.9,0.03398210555315018,0.8361251354217529
1.057549238204956,1.5274114608764648,-0.4698622226715088,0.8089529871940613,0.9,0.0349678099155426,0.8465927839279175
1.082119345664978,1.4975733757019043,-0.41545403003692627,0.8176800608634949,0.9,0.03354479372501373,0.8504996299743652
1.07550048828125,1.477331519126892,-0.4018310308456421,0.8270014524459839,0.9,0.05879560485482216,0.8581722974777222
1.0734868049621582,1.4628537893295288,-0.3893669843673706,0.8229095339775085,0.9,0.05997660383582115,0.8526108264923096
1.071243405342102,1.4545574188232422,-0.38331401348114014,0.8162612318992615,0.9,0.057113975286483765,0.8486433029174805
1.0701494216918945,1.4837183952331543,-0.41356897354125977,0.8167752027511597,0.9,0.04459688067436218,0.857801616191864
1.084481954574585,1.488554835319519,-0.4040728807449341,0.8275753259658813,0.9,0.042757872492074966,0.8874365091323853
1.128370761871338,1.4700697660446167,-0.3416990041732788,0.8375174403190613,0.9,0.04471597075462341,0.9201483130455017
1.182694673538208,1.4483274221420288,-0.2656327486038208,0.8071757555007935,0.9,0.04500596970319748,0.9053730964660645
1.2412796020507812,1.4175832271575928,-0.17630362510681152,0.739149272441864,0.9,0.04690829664468765,0.8515477180480957
1.3136385679244995,1.4198589324951172,-0.10622036457061768,0.721051812171936,0.9,0.07409729063510895,0.8347877860069275
1.3195964097976685,1.4192605018615723,-0.09966409206390381,0.7286427021026611,0.9,0.06750725209712982,0.8402353525161743
1.29651939868927,1.3927154541015625,-0.09619605541229248,0.7272439002990723,0.8666666666666667,0.05846521630883217,0.8316586017608643
1.2810990810394287,1.3698420524597168,-0.08874297142028809,0.7233089208602905,0.8666666666666667,0.050534095615148544,0.8190812468528748
1.2973932027816772,1.3620612621307373,-0.06466805934906006,0.7261964082717896,0.8666666666666667,0.04209559038281441,0.8152554035186768
1.3236347436904907,1.3249082565307617,-0.001273512840270996,0.728116512298584,0.8666666666666667,0.032660648226737976,0.812494158744812
1.3749184608459473,1.3051319122314453,0.06978654861450195,0.7317168712615967,0.8666666666666667,0.032639387995004654,0.8184946775436401
1.4296717643737793,1.308524250984192,0.1211475133895874,0.7309134006500244,0.8666666666666667,0.04258531704545021,0.8296648263931274
1.5040181875228882,1.3829431533813477,0.12107503414154053,0.7291728258132935,0.8666666666666667,0.039618853479623795,0.833169162273407
1.5485291481018066,1.438971757888794,0.1095573902130127,0.7340289950370789,0.8666666666666667,0.05287298932671547,0.8272174596786499
1.552807331085205,1.4736897945404053,0.0791175365447998,0.741894006729126,0.8666666666666667,0.06977275013923645,0.8294896483421326
1.5446124076843262,1.5147881507873535,0.029824256896972656,0.7597152590751648,0.8666666666666667,0.07628843933343887,0.8477216958999634
1.5120090246200562,1.5552303791046143,-0.043221354484558105,0.7883109450340271,0.8666666666666667,0.0589873380959034,0.8801249861717224
1.4845178127288818,1.5705499649047852,-0.08603215217590332,0.8027841448783875,0.8666666666666667,0.048028260469436646,0.8924775123596191
1.4797961711883545,1.5996036529541016,-0.11980748176574707,0.8091716170310974,0.8666666666666667,0.03389844670891762,0.8963331580162048
1.4720628261566162,1.6233839988708496,-0.1513211727142334,0.8130437731742859,0.8666666666666667,0.024667590856552124,0.8973592519760132
1.4738277196884155,1.6398615837097168,-0.16603386402130127,0.8129122257232666,0.8666666666666667,0.02478882484138012,0.8948814868927002
1.4919476509094238,1.6554007530212402,-0.1634531021118164,0.8094347715377808,0.8666666666666667,0.039291366934776306,0.8902958631515503
1.5133411884307861,1.6633399724960327,-0.14999878406524658,0.7986661195755005,0.8666666666666667,0.04097961261868477,0.8821894526481628
1.5207178592681885,1.6417617797851562,-0.12104392051696777,0.7786056995391846,0.8666666666666667,0.03707565739750862,0.8699080944061279
1.5077171325683594,1.6055363416671753,-0.09781920909881592,0.7525378465652466,0.8666666666666667,0.029692811891436577,0.8526944518089294
1.4933488368988037,1.558974027633667,-0.06562519073486328,0.7398595213890076,0.8666666666666667,0.024395646527409554,0.8449797630310059
1.510778784751892,1.5404138565063477,-0.029635071754455566,0.7536419630050659,0.8666666666666667,0.01496360544115305,0.8585348129272461
1.5207538604736328,1.5510001182556152,-0.030246257781982422,0.7722017168998718,0.8666666666666667,0.01436777226626873,0.8769711256027222
1.511630892753601,1.5721200704574585,-0.06048917770385742,0.7824504375457764,0.8666666666666667,0.026992738246917725,0.8878103494644165
1.4901756048202515,1.5803327560424805,-0.090157151222229,0.7820729613304138,0.8666666666666667,0.03171013668179512,0.8881314992904663
1.4759105443954468,1.5871057510375977,-0.11119520664215088,0.7805406451225281,0.8666666666666667,0.03379334881901741,0.8855425715446472
1.475441336631775,1.600170373916626,-0.12472903728485107,0.7805859446525574,0.8666666666666667,0.03006158396601677,0.8835477828979492
1.4853496551513672,1.6059010028839111,-0.12055134773254395,0.7787976264953613,0.8666666666666667,0.019435135647654533,0.8799687623977661
1.5060055255889893,1.6038882732391357,-0.09788274765014648,0.777043342590332,0.8666666666666667,0.012827491387724876,0.8763439059257507
1.5184342861175537,1.6041676998138428,-0.08573341369628906,0.7798870801925659,0.8666666666666667,0.017435044050216675,0.8778743147850037
1.5247561931610107,1.6031558513641357,-0.078399658203125,0.7809054851531982,0.8666666666666667,0.02522619068622589,0.8785426020622253
1.5318219661712646,1.5973873138427734,-0.06556534767150879,0.7782913446426392,0.8666666666666667,0.027034621685743332,0.8767391443252563
1.534128189086914,1.5809800624847412,-0.04685187339782715,0.7719578742980957,0.8666666666666667,0.02444104477763176,0.872320294380188
1.5326592922210693,1.5569088459014893,-0.024249553680419922,0.7660691738128662,0.8666666666666667,0.01751856505870819,0.868183970451355
1.5350450277328491,1.5404689311981201,-0.005423903465270996,0.7672786712646484,0.8666666666666667,0.010007070377469063,0.870179295539856
1.5390455722808838,1.5410382747650146,-0.0019927024841308594,0.774357259273529,0.8666666666666667,0.005934624467045069,0.8774408102035522
1.5339138507843018,1.5614099502563477,-0.0274960994720459,0.7844287157058716,0.8666666666666667,0.013507834635674953,0.8867383003234863
1.525151252746582,1.5857961177825928,-0.06064486503601074,0.7907969355583191,0.8666666666666667,0.021691517904400826,0.8921364545822144
1.5197079181671143,1.6053489446640015,-0.08564102649688721,0.7929959297180176,0.8666666666666667,0.023450050503015518,0.8929640650749207
1.518734335899353,1.618496298789978,-0.099761962890625,0.7932760119438171,0.8666666666666667,0.018831396475434303,0.8916110396385193
1.5242146253585815,1.6270884275436401,-0.1028738021850586,0.7925734519958496,0.8666666666666667,0.012624463997781277,0.8894840478897095
1.5362428426742554,1.6277507543563843,-0.0915079116821289,0.7909078001976013,0.8666666666666667,0.0056968494318425655,0.8868532180786133
1.5467023849487305,1.6258761882781982,-0.07917380332946777,0.7899639010429382,0.8666666666666667,0.008734251372516155,0.8856701850891113
1.551928997039795,1.6267532110214233,-0.07482421398162842,0.7903679609298706,0.8666666666666667,0.016402216628193855,0.8860996961593628
1.5584124326705933,1.6208566427230835,-0.062444210052490234,0.7880549430847168,0.8666666666666667,0.019307073205709457,0.884537398815155
1.560548186302185,1.6090954542160034,-0.04854726791381836,0.7840811014175415,0.8666666666666667,0.019408654421567917,0.8820126056671143
1.5598700046539307,1.594299554824829,-0.03442955017089844,0.7803673148155212,0.8666666666666667,0.01442467700690031,0.8798730373382568
1.5593702793121338,1.582289218902588,-0.0229189395904541,0.7794072031974792,0.8666666666666667,0.007558181881904602,0.8799543380737305
1.5579122304916382,1.5789016485214233,-0.020989418029785156,0.7817739248275757,0.8666666666666667,0.003863436635583639,0.8826866149902344
1.551069736480713,1.5877913236618042,-0.03672158718109131,0.7867878675460815,0.8666666666666667,0.009399893693625927,0.8871679306030273
1.5429414510726929,1.6017049551010132,-0.05876350402832031,0.7907578349113464,0.8666666666666667,0.014547469094395638,0.8902679681777954
1.5356578826904297,1.613993525505066,-0.07833564281463623,0.7925216555595398,0.8666666666666667,0.017055915668606758,0.8911088705062866
1.5322527885437012,1.621909499168396,-0.08965671062469482,0.7922943830490112,0.8666666666666667,0.014415006153285503,0.8899717330932617
1.5334062576293945,1.6252014636993408,-0.09179520606994629,0.7910487055778503,0.8666666666666667,0.008951835334300995,0.8880295753479004
1.5386371612548828,1.6245712041854858,-0.08593404293060303,0.7895252704620361,0.8666666666666667,0.0038323013577610254,0.886232852935791
1.5448120832443237,1.6216788291931152,-0.0768667459487915,0.7879147529602051,0.8666666666666667,0.006739599164575338,0.8848598003387451
1.5480555295944214,1.6193665266036987,-0.07131099700927734,0.7871438264846802,0.8666666666666667,0.01293047983199358,0.8844229578971863
1.5530412197113037,1.6127724647521973,-0.059731245040893555,0.7849758863449097,0.8666666666666667,0.014545369893312454,0.8829468488693237
1.555118441581726,1.60302734375,-0.047908902168273926,0.7821677923202515,0.8666666666666667,0.013116978108882904,0.8812198638916016
1.5546042919158936,1.592313528060913,-0.03770923614501953,0.7799798846244812,0.8666666666666667,0.009331661276519299,0.8801131248474121
1.5531686544418335,1.584351897239685,-0.031183242797851562,0.7796468734741211,0.8666666666666667,0.0041326601058244705,0.8804471492767334
1.5509538650512695,1.582047462463379,-0.031093597412109375,0.781224250793457,0.8666666666666667,0.0026778660248965025,0.8822121620178223
1.5448427200317383,1.5881505012512207,-0.04330778121948242,0.7848027944564819,0.8666666666666667,0.007548982743173838,0.8852866888046265
1.5395416021347046,1.597288966178894,-0.05774736404418945,0.787649393081665,0.8666666666666667,0.011300649493932724,0.8873591423034668
1.5355958938598633,1.6052539348602295,-0.06965804100036621,0.7888933420181274,0.8666666666666667,0.01224144734442234,0.887828528881073
1.534054160118103,1.6109585762023926,-0.07690441608428955,0.7890838384628296,0.8666666666666667,0.009951140731573105,0.8873345255851746
1.5356075763702393,1.613569974899292,-0.07796239852905273,0.788504958152771,0.8666666666666667,0.00596803380176425,0.8863076567649841
1.5399612188339233,1.6130694150924683,-0.07310819625854492,0.787434458732605,0.8666666666666667,0.002771741710603237,0.8851086497306824
1.5444295406341553,1.611157774925232,-0.06672823429107666,0.7862652540206909,0.8666666666666667,0.0060280137695372105,0.8841079473495483
1.547608733177185,1.6089458465576172,-0.06133711338043213,0.7856073379516602,0.8666666666666667,0.009606481529772282,0.8837112188339233
1.5514062643051147,1.603880763053894,-0.0524744987487793,0.7841832041740417,0.8666666666666667,0.010199879296123981,0.88279128074646
1.5531634092330933,1.5970354080200195,-0.04387199878692627,0.7825435400009155,0.8666666666666667,0.008759534917771816,0.8818485736846924
1.5532406568527222,1.590484380722046,-0.03724372386932373,0.7815775871276855,0.8666666666666667,0.00577065022662282,0.8814973831176758
1.5522221326828003,1.5866708755493164,-0.03444874286651611,0.7818732261657715,0.8666666666666667,0.0020041316747665405,0.8821253180503845
1.5501930713653564,1.5868632793426514,-0.03667020797729492,0.7833675146102905,0.8666666666666667,0.002854997292160988,0.8835734724998474
1.5456750392913818,1.5928401947021484,-0.0471651554107666,0.786116361618042,0.8666666666666667,0.006121397949755192,0.8858165144920349
1.5429567098617554,1.5996153354644775,-0.05665862560272217,0.7880032062530518,0.8666666666666667,0.008430899120867252,0.8870665431022644
1.5411806106567383,1.6053106784820557,-0.06413006782531738,0.7888280749320984,0.8666666666666667,0.008215107955038548,0.8873089551925659
1.5410614013671875,1.6092050075531006,-0.06814360618591309,0.7889052629470825,0.8666666666666667,0.006152960006147623,0.886919379234314
1.5427722930908203,1.6108648777008057,-0.06809258460998535,0.7884243726730347,0.8666666666666667,0.0030884312000125647,0.8861829042434692
1.5459645986557007,1.6102409362792969,-0.06427633762359619,0.7875306010246277,0.8666666666666667,0.002231666585430503,0.8852872252464294
1.5484822988510132,1.608958125114441,-0.060475826263427734,0.786674976348877,0.8666666666666667,0.0050918953493237495,0.884630560874939
1.5508267879486084,1.606710433959961,-0.05588364601135254,0.7860044240951538,0.8666666666666667,0.007036491762846708,0.884213924407959
1.5531501770019531,1.6026108264923096,-0.049460649490356445,0.7849024534225464,0.8666666666666667,0.006936994846910238,0.8835312128067017
1.554081916809082,1.5978302955627441,-0.04374837875366211,0.7838718295097351,0.8666666666666667,0.005632748361676931,0.8829924464225769
1.5538177490234375,1.5938596725463867,-0.04004192352294922,0.7834274172782898,0.8666666666666667,0.003305391874164343,0.8829358816146851
1.5526527166366577,1.5920219421386719,-0.03936922550201416,0.7837902307510376,0.8666666666666667,0.0009243771783076227,0.8834745287895203
1.550311803817749,1.5932557582855225,-0.04294395446777344,0.7850762605667114,0.8666666666666667,0.002669848734512925,0.884614109992981
1.5472946166992188,1.5976848602294922,-0.05039024353027344,0.7867730855941772,0.8666666666666667,0.004765462130308151,0.8859337568283081
1.5455201864242554,1.6020317077636719,-0.056511521339416504,0.78782719373703,0.8666666666666667,0.006080244202166796,0.8865550756454468
1.5445497035980225,1.6054821014404297,-0.06093239784240723,0.788211464881897,0.8666666666666667,0.0053013041615486145,0.8865665793418884
1.5447200536727905,1.6075782775878906,-0.0628582239151001,0.7880837321281433,0.8666666666666667,0.00358636025339365,0.8861791491508484
1.5460755825042725,1.60809326171875,-0.06201767921447754,0.7875866889953613,0.8666666666666667,0.0015018904814496636,0.8855832815170288
1.5480821132659912,1.607146978378296,-0.05906486511230469,0.78678959608078,0.8666666666666667,0.002131284214556217,0.8848740458488464
1.5493505001068115,1.6060893535614014,-0.056738853454589844,0.786225438117981,0.8666666666666667,0.004032425582408905,0.8844882249832153
1.5510333776474,1.6038503646850586,-0.05281698703765869,0.7856177687644958,0.8666666666666667,0.004912517033517361,0.884105384349823
1.5523676872253418,1.600597858428955,-0.04823017120361328,0.7848217487335205,0.8666666666666667,0.004527479875832796,0.8836345672607422
1.5527472496032715,1.5973199605941772,-0.04457271099090576,0.7842267751693726,0.8666666666666667,0.003368831006810069,0.8833674192428589
1.5522840023040771,1.5949831008911133,-0.04269909858703613,0.7840962409973145,0.8666666666666667,0.0016144778346642852,0.8834633827209473
1.5512055158615112,1.5942491292953491,-0.04304361343383789,0.7844765186309814,0.8666666666666667,0.0007500582723878324,0.8839143514633179
1.5490367412567139,1.5958741903305054,-0.046837449073791504,0.7855693697929382,0.8666666666666667,0.0023670028895139694,0.8848192095756531
1.5473541021347046,1.5989370346069336,-0.051582932472229004,0.7866195440292358,0.8666666666666667,0.003752287244424224,0.8855825662612915
1.546370029449463,1.6017389297485352,-0.055368900299072266,0.7872136831283569,0.8666666666666667,0.004057577345520258,0.8858849406242371
1.546047568321228,1.6038167476654053,-0.057769179344177246,0.7873784303665161,0.8666666666666667,0.003276880830526352,0.8858100771903992
1.5464820861816406,1.6049292087554932,-0.05844712257385254,0.7872146368026733,0.8666666666666667,0.001932887127622962,0.8854990005493164
1.547616958618164,1.6049184799194336,-0.05730152130126953,0.786798357963562,0.8666666666666667,0.0008414039621129632,0.8850563764572144
1.5488829612731934,1.6041972637176514,-0.05531430244445801,0.7862181663513184,0.8666666666666667,0.0019064579391852021,0.8845739364624023
1.549699068069458,1.603271484375,-0.05357241630554199,0.7858984470367432,0.8666666666666667,0.003046957543119788,0.8843831419944763
1.550868034362793,1.6014302968978882,-0.050562262535095215,0.7854393720626831,0.8666666666666667,0.003276051953434944,0.884103000164032
1.551682949066162,1.5991640090942383,-0.04748106002807617,0.7849485278129578,0.8666666666666667,0.002827245742082596,0.883833646774292
1.551823377609253,1.597182035446167,-0.04535865783691406,0.7846740484237671,0.8666666666666667,0.0018764567794278264,0.883755087852478
1.5513761043548584,1.5960335731506348,-0.04465746879577637,0.7847250699996948,0.8666666666666667,0.0006518035079352558,0.8839194178581238
1.5503935813903809,1.5960817337036133,-0.04568815231323242,0.7851694822311401,0.8666666666666667,0.0008788949344307184,0.8843318819999695
1.5489404201507568,1.5977181196212769,-0.04877769947052002,0.7859684228897095,0.8666666666666667,0.001953194150701165,0.884973406791687
1.548048734664917,1.5997836589813232,-0.05173492431640625,0.7865816950798035,0.8666666666666667,0.0028070516418665648,0.8853837847709656
1.547623634338379,1.601559042930603,-0.05393540859222412,0.7868945002555847,0.8666666666666667,0.002560736844316125,0.8855025172233582
1.5476430654525757,1.6027907133102417,-0.055147647857666016,0.7869388461112976,0.8666666666666667,0.0018671000143513083,0.8853999972343445
1.548145055770874,1.6032981872558594,-0.05515313148498535,0.7867680788040161,0.8666666666666667,0.0009018805576488376,0.8851563334465027
1.5489729642868042,1.6030992269515991,-0.05412626266479492,0.7864345908164978,0.8666666666666667,0.0007241260027512908,0.8848368525505066
1.5497077703475952,1.602609395980835,-0.052901625633239746,0.7860512733459473,0.8666666666666667,0.0015838833060115576,0.8845450282096863
1.5503101348876953,1.6017208099365234,-0.051410675048828125,0.7858073711395264,0.8666666666666667,0.0022015757858753204,0.884398341178894
1.5509841442108154,1.6003602743148804,-0.04937613010406494,0.7854984998703003,0.8666666666666667,0.002086144406348467,0.8842242956161499
1.551379919052124,1.5988807678222656,-0.0475008487701416,0.7852158546447754,0.8666666666666667,0.0016626743599772453,0.8840882182121277
1.551330327987671,1.5977532863616943,-0.04642295837402344,0.7851073145866394,0.8666666666666667,0.0009364208672195673,0.884093165397644
1.5508925914764404,1.5972747802734375,-0.04638218879699707,0.7852236032485962,0.8666666666666667,0.00023662086459808052,0.8842525482177734
1.550018310546875,1.5977190732955933,-0.04770076274871826,0.785655677318573,0.8666666666666667,0.0008710967376828194,0.8846149444580078
1.549217939376831,1.5989774465560913,-0.049759507179260254,0.7861448526382446,0.8666666666666667,0.0015825782902538776,0.8849877715110779
1.5487489700317383,1.600284457206726,-0.05153548717498779,0.7864715456962585,0.8666666666666667,0.0018205113010481,0.8851823806762695
1.5485877990722656,1.6013212203979492,-0.052733421325683594,0.7866062521934509,0.8666666666666667,0.0015160857001319528,0.885199248790741
1.5487251281738281,1.6019415855407715,-0.05321645736694336,0.7865755558013916,0.8666666666666667,0.0009589354740455747,0.8850895762443542
1.5491278171539307,1.602085828781128,-0.052958011627197266,0.7864116430282593,0.8666666666666667,0.00038224729360081255,0.8849014043807983
1.5496171712875366,1.6018847227096558,-0.05226755142211914,0.786155104637146,0.8666666666666667,0.0006840717396698892,0.8846763372421265
1.5500798225402832,1.6014188528060913,-0.051339030265808105,0.7859117388725281,0.8666666666666667,0.00123877904843539,0.8845071792602539
1.5504344701766968,1.600638747215271,-0.05020427703857422,0.7857131958007812,0.8666666666666667,0.0014549153856933117,0.8843908309936523
1.5507839918136597,1.5996854305267334,-0.04890143871307373,0.7855214476585388,0.8666666666666667,0.001245382009074092,0.8842916488647461
1.5509281158447266,1.598799705505371,-0.04787158966064453,0.7853871583938599,0.8666666666666667,0.0008896635263226926,0.8842458128929138
1.550813913345337,1.5982125997543335,-0.04739868640899658,0.7853654623031616,0.8666666666666667,0.000377150863641873,0.8842825293540955
1.5503594875335693,1.59814453125,-0.047785043716430664,0.7855512499809265,0.8666666666666667,0.00027039917767979205,0.8844512701034546
1.5498279333114624,1.598689079284668,-0.048861145973205566,0.7858766317367554,0.8666666666666667,0.0007893431466072798,0.884720504283905
1.5494154691696167,1.599495768547058,-0.050080299377441406,0.7861315011978149,0.8666666666666667,0.001133769634179771,0.8848990201950073
1.5492324829101562,1.600262999534607,-0.051030516624450684,0.7862920165061951,0.8666666666666667,0.0011011091992259026,0.8849738836288452
1.549224853515625,1.6008228063583374,-0.0515979528427124,0.7863406538963318,0.8666666666666667,0.0008303512586280704,0.884953498840332
1.5493806600570679,1.6011054515838623,-0.051724791526794434,0.7862886190414429,0.8666666666666667,0.00041905578109435737,0.8848639726638794
1.5496416091918945,1.6011338233947754,-0.05149221420288086,0.7861575484275818,0.8666666666666667,0.00024579529417678714,0.8847317695617676
1.549950361251831,1.6009259223937988,-0.05097556114196777,0.7859824895858765,0.8666666666666667,0.000591796706430614,0.8845877647399902
1.5501998662948608,1.6005252599716187,-0.05032539367675781,0.7858279943466187,0.8666666666666667,0.000843649439048022,0.8844899535179138
1.5504155158996582,1.5999360084533691,-0.04952049255371094,0.7856773138046265,0.8666666666666667,0.0008810843573883176,0.8844062685966492
1.5505517721176147,1.5993266105651855,-0.0487748384475708,0.7855737209320068,0.8666666666666667,0.0006962750921957195,0.8843601942062378
1.5505584478378296,1.5988733768463135,-0.04831492900848389,0.7855479121208191,0.8666666666666667,0.000409814907470718,0.884372889995575
1.5504035949707031,1.5986838340759277,-0.04828023910522461,0.7856154441833496,0.8666666666666667,0.00011241580068599433,0.8844478130340576
1.5501115322113037,1.5988521575927734,-0.04874062538146973,0.7857816219329834,0.8666666666666667,0.000365407788194716,0.8845950365066528
1.5498695373535156,1.5992087125778198,-0.0493391752243042,0.7859501242637634,0.8666666666666667,0.0006137744057923555,0.8847236633300781
1.5497102737426758,1.5996726751327515,-0.049962401390075684,0.7860813140869141,0.8666666666666667,0.0006846016622148454,0.884803295135498
1.5496551990509033,1.6001174449920654,-0.05046224594116211,0.7861583232879639,0.8666666666666667,0.000594869430642575,0.8848289847373962
1.549707293510437,1.6004140377044678,-0.05070674419403076,0.7861678004264832,0.8666666666666667,0.0003831328940577805,0.8848015666007996
1.5498145818710327,1.6005524396896362,-0.050737857818603516,0.7861143350601196,0.8666666666666667,0.0001453240547562018,0.8847341537475586
1.5499708652496338,1.6005128622055054,-0.05054199695587158,0.786018967628479,0.8666666666666667,0.00023527862504124641,0.884647011756897
1.550135612487793,1.6002949476242065,-0.050159335136413574,0.7859019637107849,0.8666666666666667,0.0004301215521991253,0.8845576047897339
1.550242304801941,1.5999886989593506,-0.04974639415740967,0.7858049273490906,0.8666666666666667,0.0005177769926376641,0.8845005035400391
1.5503281354904175,1.5996288061141968,-0.0493006706237793,0.7857279777526855,0.8666666666666667,0.000480227725347504,0.8844637870788574
1.550368309020996,1.5993077754974365,-0.04893946647644043,0.7856900095939636,0.8666666666666667,0.00033847594750113785,0.8844555616378784
1.5503343343734741,1.599116325378418,-0.04878199100494385,0.7857049703598022,0.8666666666666667,0.00014969446056056768,0.8844835758209229
1.5501999855041504,1.599130630493164,-0.04893064498901367,0.7857857942581177,0.8666666666666667,0.0001422550849383697,0.8845612406730652
1.5500719547271729,1.5992743968963623,-0.04920244216918945,0.7858809232711792,0.8666666666666667,0.00029452983289957047,0.8846384882926941
1.5499753952026367,1.5995057821273804,-0.04953038692474365,0.7859689593315125,0.8666666666666667,0.0003824084415100515,0.8846978545188904
1.5499217510223389,1.599768042564392,-0.04984629154205322,0.7860325574874878,0.8666666666666667,0.00037724385038018227,0.8847298622131348
1.5499162673950195,1.5999969244003296,-0.05008065700531006,0.7860600352287292,0.8666666666666667,0.00028745460440404713,0.8847308158874512
1.5499546527862549,1.6001391410827637,-0.05018448829650879,0.7860481142997742,0.8666666666666667,0.00014711781113874167,0.884703516960144
1.5500258207321167,1.600168228149414,-0.05014240741729736,0.7860031127929688,0.8666666666666667,7.99997869762592e-05,0.8846566081047058
1.55010986328125,1.600085973739624,-0.04997611045837402,0.7859377264976501,0.8666666666666667,0.00019387334759812802,0.884602427482605
1.5501861572265625,1.5999183654785156,-0.049732208251953125,0.7858683466911316,0.8666666666666667,0.0002765885437838733,0.8845534324645996
1.550240397453308,1.599713683128357,-0.04947328567504883,0.7858127355575562,0.8666666666666667,0.0002910350449383259,0.884521484375
1.5502595901489258,1.5995197296142578,-0.04926013946533203,0.7857823371887207,0.8666666666666667,0.00023829046403989196,0.8845121264457703
1.5502465963363647,1.5993843078613281,-0.04913771152496338,0.7857834696769714,0.8666666666666667,0.000138984207296744,0.8845266103744507
1.5502071380615234,1.5993326902389526,-0.0491255521774292,0.7858123779296875,0.8666666666666667,5.469487950904295e-05,0.8845587968826294
1.5501521825790405,1.5993685722351074,-0.049216389656066895,0.7858598232269287,0.8666666666666667,0.0001238771656062454,0.8845993280410767
1.550098180770874,1.5994757413864136,-0.04937756061553955,0.7859126329421997,0.8666666666666667,0.00019634203636087477,0.884637713432312
1.5500562191009521,1.5996196269989014,-0.04956340789794922,0.7859576940536499,0.8666666666666667,0.00022050182451494038,0.8846647143363953
1.550037145614624,1.5997629165649414,-0.04972577095031738,0.7859851121902466,0.8666666666666667,0.00019282523135188967,0.884675145149231
1.5500431060791016,1.599869728088379,-0.049826622009277344,0.7859898805618286,0.8666666666666667,0.00012498206342570484,0.8846677541732788
1.5500729084014893,1.5999187231063843,-0.04984581470489502,0.7859732508659363,0.8666666666666667,4.7717072447994724e-05,0.8846461772918701
1.5501158237457275,1.5999019145965576,-0.04978609085083008,0.7859403491020203,0.8666666666666667,7.45438810554333e-05,0.8846162557601929
1.550161600112915,1.5998276472091675,-0.04966604709625244,0.7859009504318237,0.8666666666666667,0.0001355499989585951,0.8845860362052917
1.5501985549926758,1.5997185707092285,-0.049520015716552734,0.7858649492263794,0.8666666666666667,0.00016409388626925647,0.884562611579895
1.5502218008041382,1.5996043682098389,-0.049382567405700684,0.785840630531311,0.8666666666666667,0.00015296897618100047,0.8845511674880981
1.5502232313156128,1.5995080471038818,-0.04928481578826904,0.7858321070671082,0.8666666666666667,0.00010859424946829677,0.8845524787902832
1.5502097606658936,1.5994539260864258,-0.04924416542053223,0.785841166973114,0.8666666666666667,4.888392868451774e-05,0.8845661878585815
1.5501837730407715,1.599449634552002,-0.04926586151123047,0.7858635187149048,0.8666666666666667,4.386356158647686e-05,0.884587287902832
1.5501525402069092,1.5994904041290283,-0.04933786392211914,0.7858926653862,0.8666666666666667,9.198250336339697e-05,0.8846102952957153
1.5501253604888916,1.599562406539917,-0.04943704605102539,0.7859209775924683,0.8666666666666667,0.00012052316742483526,0.8846291303634644
1.5501089096069336,1.5996453762054443,-0.04953646659851074,0.7859420776367188,0.8666666666666667,0.00011958371760556474,0.884640097618103
1.5501062870025635,1.599717617034912,-0.04961133003234863,0.785951554775238,0.8666666666666667,9.175702143693343e-05,0.8846410512924194
1.5501163005828857,1.5997624397277832,-0.04964613914489746,0.7859481573104858,0.8666666666666667,4.767463542521e-05,0.8846325278282166
1.5501374006271362,1.5997710227966309,-0.04963362216949463,0.7859339118003845,0.8666666666666667,2.439351192151662e-05,0.8846176862716675
1.5501635074615479,1.5997451543807983,-0.04958164691925049,0.7859132289886475,0.8666666666666667,6.013762322254479e-05,0.8846004009246826
1.5501880645751953,1.5996921062469482,-0.04950404167175293,0.7858914136886597,0.8666666666666667,8.654141129227355e-05,0.8845848441123962
1.5502054691314697,1.5996265411376953,-0.049421072006225586,0.7858737707138062,0.8666666666666667,9.182327630696818e-05,0.8845745921134949
1.550213098526001,1.5995652675628662,-0.049352169036865234,0.7858642339706421,0.8666666666666667,7.558751531178132e-05,0.8845715522766113
1.5502108335494995,1.5995218753814697,-0.049311041831970215,0.7858642935752869,0.8666666666666667,4.4664058805210516e-05,0.8845758438110352
1.5501985549926758,1.5995042324066162,-0.04930567741394043,0.7858734130859375,0.8666666666666667,1.753058131725993e-05,0.884585976600647
1.5501823425292969,1.599514365196228,-0.04933202266693115,0.7858881950378418,0.8666666666666667,3.844746606773697e-05,0.8845984935760498
1.5501664876937866,1.5995477437973022,-0.049381256103515625,0.785905122756958,0.8666666666666667,6.143531936686486e-05,0.8846108317375183
1.5501537322998047,1.5995919704437256,-0.0494382381439209,0.7859195470809937,0.8666666666666667,6.932680844329298e-05,0.8846195936203003
1.550148367881775,1.599636435508728,-0.049488067626953125,0.7859284281730652,0.8666666666666667,6.105318607296795e-05,0.8846229910850525
1.5501506328582764,1.5996698141098022,-0.04951918125152588,0.7859298586845398,0.8666666666666667,3.990429104305804e-05,0.8846206068992615
1.5501594543457031,1.599684715270996,-0.04952526092529297,0.7859246730804443,0.8666666666666667,1.523463743069442e-05,0.8846137523651123
1.5501744747161865,1.599679946899414,-0.04950547218322754,0.7859145998954773,0.8666666666666667,2.2827798602520488e-05,0.8846044540405273
1.550188422203064,1.599656105041504,-0.04946768283843994,0.7859020233154297,0.8666666666666667,4.2181221942882985e-05,0.8845947980880737
1.5501998662948608,1.5996206998825073,-0.049420833587646484,0.7858904600143433,0.8666666666666667,5.1467046432662755e-05,0.8845870494842529
1.5502076148986816,1.599583625793457,-0.04937601089477539,0.7858825922012329,0.8666666666666667,4.835762229049578e-05,0.8845831751823425
1.550209403038025,1.5995540618896484,-0.049344658851623535,0.7858802080154419,0.8666666666666667,3.4514050639700145e-05,0.8845838308334351
1.5502052307128906,1.5995362997055054,-0.049331068992614746,0.7858831286430359,0.8666666666666667,1.5753308616694994e-05,0.8845881223678589
1.5501973628997803,1.5995337963104248,-0.04933643341064453,0.7858898043632507,0.8666666666666667,1.3560274965129793e-05,0.8845944404602051
1.5501878261566162,1.5995454788208008,-0.04935765266418457,0.7858991622924805,0.8666666666666667,2.865079113689717e-05,0.8846017718315125
1.5501794815063477,1.599567174911499,-0.04938769340515137,0.7859081029891968,0.8666666666666667,3.778077370952815e-05,0.8846076726913452
1.550175428390503,1.599593162536621,-0.049417734146118164,0.7859147787094116,0.8666666666666667,3.7496622098842636e-05,0.8846111297607422
1.5501750707626343,1.5996150970458984,-0.04944002628326416,0.7859176397323608,0.8666666666666667,2.906932968471665e-05,0.8846114873886108
1.5501774549484253,1.5996284484863281,-0.04945099353790283,0.7859165072441101,0.8666666666666667,1.526892083347775e-05,0.8846087455749512
1.5501840114593506,1.5996307134628296,-0.049446702003479004,0.7859119772911072,0.8666666666666667,7.286771051440155e-06,0.8846039175987244
1.550193190574646,1.5996226072311401,-0.04942941665649414,0.7859053611755371,0.8666666666666667,1.8441331121721305e-05,0.884598433971405
1.5502008199691772,1.5996055603027344,-0.04940474033355713,0.7858986854553223,0.8666666666666667,2.7049189156969078e-05,0.884593665599823
1.550205945968628,1.5995844602584839,-0.04937851428985596,0.7858929634094238,0.8666666666666667,2.8925516744493507e-05,0.8845900893211365
1.550209403038025,1.5995657444000244,-0.04935634136199951,0.7858902812004089,0.8666666666666667,2.3847354896133766e-05,0.8845893740653992
1.5502088069915771,1.5995510816574097,-0.04934227466583252,0.7858899831771851,0.8666666666666667,1.4445989108935464e-05,0.8845903873443604
1.5502055883407593,1.5995447635650635,-0.0493391752243042,0.7858928442001343,0.8666666666666667,5.67463530387613e-06,0.8845934867858887
1.5502004623413086,1.5995473861694336,-0.049346923828125,0.7858976125717163,0.8666666666666667,1.1916874427697621e-05,0.8845975399017334
1.5501960515975952,1.5995577573776245,-0.0493617057800293,0.7859029769897461,0.8666666666666667,1.9333221644046716e-05,0.8846014738082886
1.5501922369003296,1.599570631980896,-0.049378395080566406,0.7859072685241699,0.8666666666666667,2.1880878193769604e-05,0.8846040964126587
1.5501899719238281,1.599583625793457,-0.049393653869628906,0.7859100103378296,0.8666666666666667,1.9345923647051677e-05,0.8846049308776855
1.5501916408538818,1.5995945930480957,-0.04940295219421387,0.7859110236167908,0.8666666666666667,1.2731708920910023e-05,0.8846046924591064
1.5501950979232788,1.5995995998382568,-0.04940450191497803,0.7859093546867371,0.8666666666666667,5.0240050768479705e-06,0.8846025466918945
1.5501999855041504,1.5995972156524658,-0.04939723014831543,0.7859058380126953,0.8666666666666667,7.06088849256048e-06,0.8845993280410767
1.5502040386199951,1.5995893478393555,-0.04938530921936035,0.7859021425247192,0.8666666666666667,1.3224563190306071e-05,0.8845963478088379
1.5502076148986816,1.5995779037475586,-0.04937028884887695,0.7858986258506775,0.8666666666666667,1.628846803214401e-05,0.8845939636230469
1.5502103567123413,1.5995659828186035,-0.04935562610626221,0.7858961820602417,0.8666666666666667,1.5143291420827154e-05,0.8845927119255066
1.5502111911773682,1.5995564460754395,-0.04934525489807129,0.7858953475952148,0.8666666666666667,1.0932975783362053e-05,0.8845928907394409
1.5502104759216309,1.599550485610962,-0.049340009689331055,0.7858961820602417,0.8666666666666667,5.0624962568690535e-06,0.8845941424369812
1.5502084493637085,1.5995497703552246,-0.04934132099151611,0.7858983278274536,0.8666666666666667,4.150580480200006e-06,0.884596049785614
1.550205111503601,1.5995526313781738,-0.049347519874572754,0.7859010696411133,0.8666666666666667,9.006885193230119e-06,0.8845983743667603
1.5502026081085205,1.5995593070983887,-0.049356698989868164,0.7859038710594177,0.8666666666666667,1.1809076568169985e-05,0.884600043296814
1.550201416015625,1.599567174911499,-0.04936575889587402,0.7859060764312744,0.8666666666666667,1.1909257409570273e-05,0.8846012949943542
1.5502017736434937,1.599574089050293,-0.049372315406799316,0.785906970500946,0.8666666666666667,9.192160177917685e-06,0.8846012949943542
1.55020272731781,1.5995779037475586,-0.049375176429748535,0.7859066724777222,0.8666666666666667,5.03549563291017e-06,0.8846005201339722
1.5502047538757324,1.599578619003296,-0.04937386512756348,0.7859053611755371,0.8666666666666667,2.1519342681131093e-06,0.8845990896224976
1.550207495689392,1.5995758771896362,-0.04936838150024414,0.7859034538269043,0.8666666666666667,5.834935564053012e-06,0.8845973014831543
1.55021071434021,1.5995705127716064,-0.049359798431396484,0.7859012484550476,0.8666666666666667,8.467619409202598e-06,0.8845957517623901
1.5502126216888428,1.5995635986328125,-0.04935097694396973,0.7858995199203491,0.8666666666666667,9.094582310353871e-06,0.8845947980880737
1.5502145290374756,1.5995573997497559,-0.04934287071228027,0.7858985662460327,0.8666666666666667,7.5730654316430446e-06,0.8845943808555603
1.5502138137817383,1.5995526313781738,-0.04933881759643555,0.7858984470367432,0.8666666666666667,4.667953362513799e-06,0.8845947980880737
1.5502126216888428,1.599549651145935,-0.049337029457092285,0.7858991622924805,0.8666666666666667,1.8286095837538596e-06,0.8845955729484558
1.550210952758789,1.5995506048202515,-0.0493396520614624,0.7859005928039551,0.8666666666666667,3.7142858673178125e-06,0.8845968246459961
1.5502097606658936,1.5995533466339111,-0.04934358596801758,0.7859024405479431,0.8666666666666667,6.229157861525891e-06,0.8845981359481812
1.5502090454101562,1.599557876586914,-0.04934883117675781,0.7859038710594177,0.8666666666666667,6.812302217440447e-06,0.8845989108085632
1.5502080917358398,1.5995616912841797,-0.049353599548339844,0.7859048247337341,0.8666666666666667,6.113325980550144e-06,0.8845992088317871
1.5502090454101562,1.5995652675628662,-0.04935622215270996,0.7859048843383789,0.8666666666666667,4.055860244989162e-06,0.8845989108085632
1.5502097606658936,1.5995662212371826,-0.04935646057128906,0.7859044075012207,0.8666666666666667,1.5618413726770086e-06,0.8845982551574707
1.5502114295959473,1.5995649099349976,-0.04935348033905029,0.7859034538269043,0.8666666666666667,2.2755320969736204e-06,0.8845973014831543
1.5502138137817383,1.5995633602142334,-0.04934954643249512,0.7859023809432983,0.8666666666666667,4.1157868508889806e-06,0.8845965266227722
1.5502140522003174,1.5995582342147827,-0.04934418201446533,0.7859009504318237,0.8666666666666667,4.986059593647951e-06,0.8845955729484558
1.550215482711792,1.5995550155639648,-0.04933953285217285,0.7859002947807312,0.8666666666666667,4.771471594722243e-06,0.8845952749252319
1.5502156019210815,1.5995519161224365,-0.04933631420135498,0.7859001159667969,0.8666666666666667,3.3684350455587264e-06,0.8845952749252319
1.5502160787582397,1.5995500087738037,-0.049333930015563965,0.7859002947807312,0.8666666666666667,1.7283421129832277e-06,0.8845956325531006
1.5502150058746338,1.5995495319366455,-0.04933452606201172,0.7859010696411133,0.8666666666666667,1.2888647233921802e-06,0.8845963478088379
1.550214171409607,1.5995506048202515,-0.04933643341064453,0.7859019041061401,0.8666666666666667,2.9086152153467992e-06,0.8845970034599304
1.5502135753631592,1.5995521545410156,-0.049338579177856445,0.7859026789665222,0.8666666666666667,3.7118209093023324e-06,0.8845974802970886
1.5502128601074219,1.5995540618896484,-0.04934120178222656,0.7859033346176147,0.8666666666666667,3.599413730626111e-06,0.8845977187156677
1.5502132177352905,1.59955632686615,-0.049343109130859375,0.785903811454773,0.8666666666666667,2.8655369987973245e-06,0.884597897529602
1.550214171409607,1.5995581150054932,-0.04934394359588623,0.785903811454773,0.8666666666666667,1.6904883750612498e-06,0.884597659111023
1.5502151250839233,1.599557876586914,-0.04934275150299072,0.7859031558036804,0.8666666666666667,7.745196626274264e-07,0.8845970034599304
1.550215721130371,1.59955632686615,-0.04934060573577881,0.7859023809432983,0.8666666666666667,1.8297449742021854e-06,0.8845963478088379
1.5502164363861084,1.599554419517517,-0.04933798313140869,0.7859019041061401,0.8666666666666667,2.6440350211487385e-06,0.884596049785614
1.5502166748046875,1.5995525121688843,-0.04933583736419678,0.7859015464782715,0.8666666666666667,2.843277570718783e-06,0.8845958709716797
1.5502179861068726,1.5995509624481201,-0.04933297634124756,0.7859010696411133,0.8666666666666667,2.3752309061819687e-06,0.8845957517623901
1.5502173900604248,1.5995486974716187,-0.04933130741119385,0.7859007716178894,0.8666666666666667,1.634444060982787e-06,0.884595513343811
1.5502173900604248,1.5995477437973022,-0.04933035373687744,0.7859010696411133,0.8666666666666667,6.005921022733673e-07,0.8845958113670349
1.5502170324325562,1.599548101425171,-0.049331068992614746,0.7859017252922058,0.8666666666666667,1.229603753927222e-06,0.8845962882041931
1.5502166748046875,1.5995490550994873,-0.049332380294799805,0.7859023809432983,0.8666666666666667,1.8239703649669536e-06,0.8845967650413513
1.5502170324325562,1.5995506048202515,-0.04933357238769531,0.7859029173851013,0.8666666666666667,2.1595856196654495e-06,0.8845971822738647
1.5502173900604248,1.599552035331726,-0.04933464527130127,0.7859031558036804,0.8666666666666667,1.8855511143556214e-06,0.8845971822738647
1.5502170324325562,1.5995525121688843,-0.049335479736328125,0.7859031558036804,0.8666666666666667,1.496264189881913e-06,0.8845970630645752
1.5502175092697144,1.5995525121688843,-0.04933500289916992,0.7859028577804565,0.8666666666666667,6.335478701657848e-07,0.8845967054367065
1.550217628479004,1.5995519161224365,-0.04933428764343262,0.7859025001525879,0.8666666666666667,6.389491886693577e-07,0.8845963478088379
1.5502179861068726,1.599550724029541,-0.04933273792266846,0.7859020233154297,0.8666666666666667,1.2274372238607612e-06,0.884596049785614
1.5502184629440308,1.5995502471923828,-0.04933178424835205,0.7859021425247192,0.8666666666666667,1.6211747606575955e-06,0.8845962285995483
1.5502190589904785,1.5995486974716187,-0.04932963848114014,0.7859015464782715,0.8666666666666667,1.5962731367835659e-06,0.8845957517623901
1.5502192974090576,1.5995477437973022,-0.04932844638824463,0.785901665687561,0.8666666666666667,1.3248343293525977e-06,0.8845958113670349
1.5502192974090576,1.5995467901229858,-0.04932749271392822,0.7859015464782715,0.8666666666666667,6.742064329046116e-07,0.8845958709716797
1.5502185821533203,1.5995458364486694,-0.04932725429534912,0.7859015464782715,0.8666666666666667,5.16989643983834e-07,0.8845958709716797
1.550218939781189,1.5995471477508545,-0.04932820796966553,0.7859020233154297,0.8666666666666667,9.834342336034751e-07,0.8845962285995483
1.5502185821533203,1.5995467901229858,-0.04932820796966553,0.7859022617340088,0.8666666666666667,1.144143425335642e-06,0.8845963478088379
1.5502183437347412,1.5995477437973022,-0.049329400062561035,0.7859026789665222,0.8666666666666667,1.2210168733872706e-06,0.884596586227417
1.5502192974090576,1.5995490550994873,-0.04932975769042969,0.7859029769897461,0.8666666666666667,1.0703804491640767e-06,0.8845967650413513
1.550218939781189,1.5995491743087769,-0.04933023452758789,0.785902738571167,0.8666666666666667,5.258883106762369e-07,0.8845965266227722
1.5502198934555054,1.5995492935180664,-0.049329400062561035,0.7859025001525879,0.8666666666666667,3.516826723171107e-07,0.8845962882041931
1.5502195358276367,1.59954833984375,-0.04932880401611328,0.785902202129364,0.8666666666666667,6.192824457684765e-07,0.884596049785614
1.5502192974090576,1.5995473861694336,-0.04932808876037598,0.7859020233154297,0.8666666666666667,9.64421246862912e-07,0.8845958709716797
1.5502203702926636,1.5995469093322754,-0.049326539039611816,0.7859019637107849,0.8666666666666667,8.279697567559197e-07,0.8845958709716797
1.550220012664795,1.5995458364486694,-0.04932582378387451,0.7859017848968506,0.8666666666666667,7.371397714450723e-07,0.8845957517623901
1.5502208471298218,1.5995464324951172,-0.04932558536529541,0.7859019637107849,0.8666666666666667,4.6166610445652623e-07,0.8845959901809692
1.550220251083374,1.599544882774353,-0.049324631690979004,0.7859017252922058,0.8666666666666667,2.7451278583612293e-07,0.8845957517623901
1.550220251083374,1.5995457172393799,-0.04932546615600586,0.785902202129364,0.8666666666666667,4.655496184113872e-07,0.884596049785614
1.550220251083374,1.5995454788208008,-0.04932522773742676,0.7859023809432983,0.8666666666666667,5.522740593733033e-07,0.8845962882041931
1.5502203702926636,1.599546194076538,-0.04932582378387451,0.7859023809432983,0.8666666666666667,6.616498922085157e-07,0.8845962285995483
1.5502198934555054,1.599545955657959,-0.04932606220245361,0.7859022617340088,0.8666666666666667,6.601364930247655e-07,0.8845961093902588
1.550220251083374,1.5995463132858276,-0.04932606220245361,0.7859025001525879,0.8666666666666667,4.569547513710859e-07,0.8845962285995483
1.5502203702926636,1.5995464324951172,-0.04932606220245361,0.7859025001525879,0.8666666666666667,2.8524723916234507e-07,0.8845962285995483
1.5502208471298218,1.5995466709136963,-0.04932582378387451,0.7859023809432983,0.8666666666666667,2.4674884002706676e-07,0.884596049785614
1.5502204895019531,1.5995458364486694,-0.04932534694671631,0.7859022617340088,0.8666666666666667,5.164831122783653e-07,0.884596049785614
1.5502212047576904,1.5995454788208008,-0.04932427406311035,0.7859021425247192,0.8666666666666667,6.058235726413841e-07,0.8845958709716797
1.5502212047576904,1.5995454788208008,-0.04932427406311035,0.7859021425247192,0.8666666666666667,4.6307187062666344e-07,0.8845958709716797
1.5502218008041382,1.5995453596115112,-0.04932355880737305,0.7859021425247192,0.8666666666666667,3.840789872811001e-07,0.8845958709716797
1.5502221584320068,1.5995450019836426,-0.04932284355163574,0.7859019041061401,0.8666666666666667,3.555409762157069e-07,0.8845957517623901
1.5502204895019531,1.5995439291000366,-0.049323439598083496,0.7859020233154297,0.8666666666666667,3.0838953080092324e-07,0.8845958113670349
1.5502212047576904,1.5995445251464844,-0.049323320388793945,0.785902202129364,0.8666666666666667,3.1891457297206216e-07,0.8845959901809692
1.5502212047576904,1.5995445251464844,-0.049323320388793945,0.785902202129364,0.8666666666666667,4.878267532149039e-07,0.8845958709716797
1.5502208471298218,1.599544882774353,-0.04932403564453125,0.7859024405479431,0.8666666666666667,4.853620225730992e-07,0.8845961093902588
1.55022132396698,1.599544882774353,-0.04932355880737305,0.7859023809432983,0.8666666666666667,4.766103529618704e-07,0.884596049785614
1.5502209663391113,1.5995445251464844,-0.04932355880737305,0.785902202129364,0.8666666666666667,2.7984162898064824e-07,0.8845958709716797
1.5502214431762695,1.599544882774353,-0.049323439598083496,0.785902202129364,0.8666666666666667,1.979135504370788e-07,0.8845958709716797
1.5502216815948486,1.599544882774353,-0.049323201179504395,0.7859022617340088,0.8666666666666667,2.9033731152594555e-07,0.8845958709716797
1.5502214431762695,1.5995445251464844,-0.049323081970214844,0.7859024405479431,0.8666666666666667,4.248391292094311e-07,0.884596049785614
1.5502218008041382,1.599543809890747,-0.04932200908660889,0.7859021425247192,0.8666666666666667,3.87347114383374e-07,0.8845958113670349
1.5502221584320068,1.5995440483093262,-0.049321889877319336,0.7859020233154297,0.8666666666666667,2.7798790824817843e-07,0.8845957517623901
1.5502222776412964,1.5995439291000366,-0.049321651458740234,0.7859020233154297,0.8666666666666667,2.582571028142411e-07,0.8845957517623901
1.5502218008041382,1.5995433330535889,-0.049321532249450684,0.7859020233154297,0.8666666666666667,2.6312335421607713e-07,0.8845957517623901
1.5502221584320068,1.599543809890747,-0.049321651458740234,0.785902202129364,0.8666666666666667,2.1095138436066918e-07,0.8845958709716797
1.5502219200134277,1.599543571472168,-0.049321651458740234,0.785902202129364,0.8666666666666667,3.433335109548352e-07,0.8845958709716797
1.5502219200134277,1.5995439291000366,-0.04932200908660889,0.785902202129364,0.8666666666666667,4.028284763535339e-07,0.8845958709716797
1.5502222776412964,1.5995439291000366,-0.049321651458740234,0.7859022617340088,0.8666666666666667,2.8892219461340574e-07,0.8845959901809692
1.5502216815948486,1.5995433330535889,-0.049321651458740234,0.7859022617340088,0.8666666666666667,1.4891298860675306e-07,0.8845958709716797
1.5502221584320068,1.5995439291000366,-0.049321770668029785,0.7859023809432983,0.8666666666666667,2.1842993191967253e-07,0.8845959901809692
1.5502222776412964,1.599543571472168,-0.04932129383087158,0.7859023809432983,0.8666666666666667,1.7463534618400445e-07,0.8845958709716797
1.550222396850586,1.599543571472168,-0.04932117462158203,0.7859022617340088,0.8666666666666667,2.625267541134235e-07,0.8845958113670349
1.5502219200134277,1.5995428562164307,-0.04932093620300293,0.7859020233154297,0.8666666666666667,3.186939068200445e-07,0.8845956325531006
1.550222396850586,1.5995434522628784,-0.04932105541229248,0.785902202129364,0.8666666666666667,1.801624023300974e-07,0.8845958113670349
1.5502219200134277,1.5995426177978516,-0.04932069778442383,0.7859020233154297,0.8666666666666667,1.7625144721478136e-07,0.8845955729484558
1.550222635269165,1.5995429754257202,-0.049320340156555176,0.7859020233154297,0.8666666666666667,2.413136428458529e-07,0.8845957517623901
1.550222396850586,1.5995433330535889,-0.04932093620300293,0.7859022617340088,0.8666666666666667,1.3496467943241441e-07,0.8845958709716797
1.5502227544784546,1.5995430946350098,-0.049320340156555176,0.7859021425247192,0.8666666666666667,1.250518550932611e-07,0.8845957517623901
1.5502222776412964,1.5995423793792725,-0.049320101737976074,0.7859019637107849,0.8666666666666667,0.10252205282449722,0.8845955729484558
1.550222396850586,1.5995433330535889,-0.04932093620300293,0.785902202129364,0.8666666666666667,0.09806465357542038,0.8845957517623901
1.5502221584320068,1.5995428562164307,-0.04932069778442383,0.7859020233154297,0.8666666666666667,0.08032627403736115,0.8845956325531006
1.5502222776412964,1.599542498588562,-0.049320220947265625,0.785902202129364,0.8666666666666667,0.06705757975578308,0.8845956325531006
1.550222635269165,1.5995428562164307,-0.049320220947265625,0.785902202129364,0.8666666666666667,0.07024744898080826,0.8845957517623901
0.6566901803016663,1.1848540306091309,-0.5281638503074646,0.7831834554672241,0.9333333333333333,0.06110230088233948,0.947147011756897
0.7182254791259766,0.9725526571273804,-0.2543271780014038,0.6893714666366577,0.9333333333333333,0.057032667100429535,0.8904926180839539
0.7082982063293457,0.8331629633903503,-0.12486475706100464,0.6388741731643677,0.9333333333333333,0.0610264390707016,0.8533115386962891
0.7985142469406128,0.7646094560623169,0.0339047908782959,0.5998924970626831,0.9333333333333333,0.06652189046144485,0.806943416595459
0.8644492030143738,0.6938442587852478,0.17060494422912598,0.5386687517166138,0.9333333333333333,0.07465384900569916,0.7540699243545532
0.9591395258903503,0.6720892190933228,0.2870503067970276,0.49957868456840515,0.9333333333333333,0.08229666948318481,0.6739827990531921
1.0542186498641968,0.669303834438324,0.3849148154258728,0.474628746509552,0.9,0.08805470168590546,0.6411499381065369
1.1205329895019531,0.6535321474075317,0.4670008420944214,0.4401613175868988,0.9,0.09474723786115646,0.6120520830154419
1.1520826816558838,0.6295248866081238,0.52255779504776,0.3940452039241791,0.9,0.0949125736951828,0.5492234230041504
1.1620653867721558,0.6210407614707947,0.5410246253013611,0.3530997633934021,0.9,0.08609982579946518,0.48789748549461365
1.1655657291412354,0.6027278304100037,0.5628378987312317,0.32271242141723633,0.9333333333333333,0.06782876700162888,0.44456058740615845
1.1071032285690308,0.5784887671470642,0.5286144614219666,0.3002602756023407,0.9333333333333333,0.05889196693897247,0.4289592206478119
1.053810477256775,0.5667684078216553,0.48704206943511963,0.293770968914032,0.9333333333333333,0.05560639128088951,0.42995890974998474
1.1130688190460205,0.5807069540023804,0.5323618650436401,0.28940075635910034,0.9333333333333333,0.04394010826945305,0.43448734283447266
1.1139817237854004,0.6018571853637695,0.5121245384216309,0.2858850359916687,0.9333333333333333,0.06376087665557861,0.46044740080833435
1.0711820125579834,0.5887834429740906,0.4823985695838928,0.30018937587738037,0.9333333333333333,0.05664911866188049,0.48700806498527527
1.1211215257644653,0.6806415319442749,0.44047999382019043,0.33872362971305847,0.9333333333333333,0.05306560918688774,0.5229367613792419
1.1272051334381104,0.7674156427383423,0.35978949069976807,0.3388298451900482,0.9,0.03683433681726456,0.5187787413597107
1.079123854637146,0.8354309797286987,0.24369287490844727,0.3448755145072937,0.9,0.0448794849216938,0.507695734500885
0.9841060638427734,0.8825889825820923,0.10151708126068115,0.3834480941295624,0.9,0.06266772747039795,0.5374603867530823
1.0572178363800049,0.8576158285140991,0.19960200786590576,0.38479122519493103,0.9,0.0497102327644825,0.5211612582206726
1.1365307569503784,0.8779364824295044,0.258594274520874,0.3973628878593445,0.9,0.04362824931740761,0.5220312476158142
1.2592124938964844,0.9940093755722046,0.2652031183242798,0.4331362843513489,0.9,0.03897595778107643,0.5577916502952576
1.3105705976486206,1.0862481594085693,0.22432243824005127,0.45974740386009216,0.9,0.037679415196180344,0.5851842164993286
1.2209758758544922,1.0756677389144897,0.14530813694000244,0.47389525175094604,0.9,0.03949284553527832,0.5951315760612488
1.2021081447601318,1.1301379203796387,0.07197022438049316,0.4877766966819763,0.9,0.03544800356030464,0.6110285520553589
1.0996365547180176,1.1239371299743652,-0.024300575256347656,0.4939984977245331,0.9,0.03414098545908928,0.6187618970870972
1.0623031854629517,1.1231768131256104,-0.06087362766265869,0.493183434009552,0.9,0.024409860372543335,0.6235378980636597
1.0764713287353516,1.113484263420105,-0.03701293468475342,0.48390087485313416,0.9,0.01917402818799019,0.6182478666305542
1.0999308824539185,1.109446406364441,-0.009515523910522461,0.4588897228240967,0.9,0.013707553036510944,0.5917892456054688
1.11659836769104,1.1049250364303589,0.011673331260681152,0.42404741048812866,0.9,0.013859713450074196,0.5473923683166504
1.119736909866333,1.0809507369995117,0.03878617286682129,0.3963165283203125,0.9,0.014286446385085583,0.5129101276397705
1.1255303621292114,1.06734299659729,0.05818736553192139,0.376516193151474,0.9,0.012622621841728687,0.49203842878341675
1.131216049194336,1.0655198097229004,0.06569623947143555,0.36306819319725037,0.9,0.011713983491063118,0.47965022921562195
1.1342829465866089,1.0636777877807617,0.07060515880584717,0.3540380001068115,0.9,0.011012815870344639,0.47131094336509705
1.1290442943572998,1.0594182014465332,0.0696260929107666,0.348468542098999,0.9,0.011005434207618237,0.4655117392539978
1.1248209476470947,1.052391529083252,0.07242941856384277,0.3434177339076996,0.9,0.011365597136318684,0.45961499214172363
1.1242189407348633,1.0434422492980957,0.08077669143676758,0.3390796184539795,0.9,0.011156297288835049,0.45407938957214355
1.1264503002166748,1.0340027809143066,0.09244751930236816,0.3355430066585541,0.9,0.010851330123841763,0.44940218329429626
1.1297433376312256,1.0231622457504272,0.10658109188079834,0.33203792572021484,0.9,0.011160577647387981,0.4447716474533081
1.1338300704956055,1.0104739665985107,0.12335610389709473,0.32785099744796753,0.9,0.012241486459970474,0.43927693367004395
1.1390550136566162,0.9965747594833374,0.1424802541732788,0.3230142891407013,0.9,0.013559847138822079,0.43287599086761475
1.140467643737793,0.9829844832420349,0.15748316049575806,0.318525493144989,0.9,0.014191974885761738,0.4268079698085785
1.1410881280899048,0.967601478099823,0.1734866499900818,0.31363898515701294,0.9,0.014536838978528976,0.4204092025756836
1.1417982578277588,0.9509384036064148,0.190859854221344,0.3083474338054657,0.9,0.01914963312447071,0.41377443075180054
1.1418530941009521,0.9338487386703491,0.20800435543060303,0.3031294047832489,0.9,0.018809031695127487,0.4077513813972473
1.1425390243530273,0.9138404130935669,0.22869861125946045,0.2965538501739502,0.9,0.018573248758912086,0.40088576078414917
1.1441028118133545,0.8921815752983093,0.25192123651504517,0.28974199295043945,0.9,0.019100964069366455,0.3941950500011444
1.1461013555526733,0.8712025880813599,0.2748987674713135,0.2825348973274231,0.9,0.019554011523723602,0.3875958323478699
1.1476385593414307,0.8594704866409302,0.2881680727005005,0.2754785418510437,0.9,0.01900474727153778,0.38157761096954346
1.1482629776000977,0.8445083498954773,0.30375462770462036,0.2674849033355713,0.9,0.01908712647855282,0.37513285875320435
1.149104118347168,0.8279738426208496,0.32113027572631836,0.25883227586746216,0.9,0.02036302350461483,0.3675854802131653
1.150572657585144,0.8095278739929199,0.3410447835922241,0.24932897090911865,0.9,0.0205551590770483,0.3581712245941162
1.147493839263916,0.791531503200531,0.355962336063385,0.24061988294124603,0.9,0.021819500252604485,0.34868288040161133
1.1439564228057861,0.7711864709854126,0.37276995182037354,0.23116116225719452,0.9,0.025367792695760727,0.336782306432724
1.1388821601867676,0.7498947381973267,0.3889874219894409,0.22220361232757568,0.9,0.02750185690820217,0.32411253452301025
1.1343543529510498,0.7279305458068848,0.40642380714416504,0.21329009532928467,0.9,0.02780866250395775,0.3099510669708252
1.1275806427001953,0.7066072225570679,0.42097342014312744,0.20512911677360535,0.9,0.029980018734931946,0.29554229974746704
1.119924783706665,0.6882327795028687,0.4316920042037964,0.1980966329574585,0.9,0.03126220032572746,0.2823675870895386
1.1113226413726807,0.6681612730026245,0.44316136837005615,0.19224810600280762,0.9,0.033219143748283386,0.2712323069572449
1.0985100269317627,0.6474589705467224,0.4510510563850403,0.18784426152706146,0.9,0.034347184002399445,0.2626374661922455
1.083989143371582,0.6364946365356445,0.4474945068359375,0.18554536998271942,0.9,0.036849427968263626,0.2584388852119446
1.06779146194458,0.6488182544708252,0.4189732074737549,0.18584129214286804,0.9,0.0368320569396019,0.25928375124931335
1.048077940940857,0.6652389168739319,0.38283902406692505,0.1902359127998352,0.9,0.03690490499138832,0.26687517762184143
1.032212734222412,0.6854679584503174,0.3467447757720947,0.20166227221488953,0.9,0.04022801294922829,0.2852232754230499
1.0214002132415771,0.7006111145019531,0.320789098739624,0.21780145168304443,0.9,0.043816015124320984,0.3088033199310303
1.0154013633728027,0.7127532958984375,0.30264806747436523,0.23802535235881805,0.9,0.05199609324336052,0.3351139426231384
1.0442662239074707,0.7241834402084351,0.32008278369903564,0.26124078035354614,0.9,0.07015196979045868,0.36295872926712036
1.0803272724151611,0.7333261966705322,0.3470010757446289,0.2846849858760834,0.9,0.07468067854642868,0.38907814025878906
1.1155811548233032,0.7617062330245972,0.35387492179870605,0.3098336458206177,0.9,0.0728030577301979,0.4183465838432312
1.1481120586395264,0.8056160807609558,0.34249597787857056,0.33412885665893555,0.8666666666666667,0.07243631780147552,0.4475425183773041
1.1847214698791504,0.8525678515434265,0.3321536183357239,0.35947197675704956,0.8666666666666667,0.06547491252422333,0.47978442907333374
1.2263954877853394,0.8992432951927185,0.32715219259262085,0.3866332173347473,0.8666666666666667,0.05196632817387581,0.5144416689872742
1.2685047388076782,0.9463474154472351,0.3221573233604431,0.4133227467536926,0.8666666666666667,0.03171688690781593,0.5476986169815063
1.3136522769927979,1.0032343864440918,0.31041789054870605,0.44066500663757324,0.8666666666666667,0.024425160139799118,0.5756604075431824
1.394923210144043,1.098507285118103,0.29641592502593994,0.4755218029022217,0.8666666666666667,0.017897160723805428,0.6061393022537231
1.5283764600753784,1.2179279327392578,0.3104485273361206,0.5090203881263733,0.8666666666666667,0.013339542783796787,0.6361297965049744
1.6037635803222656,1.2607415914535522,0.3430219888687134,0.5348681211471558,0.8666666666666667,0.024048108607530594,0.6609097719192505
1.6334693431854248,1.2704987525939941,0.36297059059143066,0.552483320236206,0.8666666666666667,0.021420849487185478,0.6784348487854004
1.6533535718917847,1.262852430343628,0.39050114154815674,0.5567097663879395,0.8666666666666667,0.015371848829090595,0.6855162978172302
1.6620972156524658,1.22916579246521,0.43293142318725586,0.5475439429283142,0.8666666666666667,0.014366691932082176,0.6829887628555298
1.6469032764434814,1.184319019317627,0.4625842571258545,0.5296775698661804,0.8666666666666667,0.014124199748039246,0.6715489625930786
1.6180715560913086,1.1502821445465088,0.4677894115447998,0.5121222138404846,0.8666666666666667,0.014729985035955906,0.6562864780426025
1.5740360021591187,1.1170787811279297,0.45695722103118896,0.48481664061546326,0.8666666666666667,0.015961723402142525,0.6311414241790771
1.5399386882781982,1.0924850702285767,0.4474536180496216,0.4575578570365906,0.8666666666666667,0.021740706637501717,0.6016261577606201
1.511920690536499,1.0746099948883057,0.43731069564819336,0.4391976296901703,0.8666666666666667,0.02090628631412983,0.5798391699790955
1.4888429641723633,1.0669317245483398,0.42191123962402344,0.43262991309165955,0.8666666666666667,0.012751320376992226,0.5737928152084351
1.4740722179412842,1.0763636827468872,0.397708535194397,0.43827661871910095,0.8333333333333334,0.012553518638014793,0.582778811454773
1.4708633422851562,1.1056636571884155,0.3651996850967407,0.45906275510787964,0.8333333333333334,0.015528707765042782,0.6074750423431396
1.4901384115219116,1.1481441259384155,0.3419942855834961,0.48985713720321655,0.8333333333333334,0.012849044054746628,0.6388013362884521
1.5276570320129395,1.1875152587890625,0.34014177322387695,0.5120052695274353,0.8333333333333334,0.013004403561353683,0.6572965383529663
1.5745810270309448,1.2238068580627441,0.3507741689682007,0.5279638767242432,0.8333333333333334,0.011043994687497616,0.6684530973434448
1.6148662567138672,1.2439552545547485,0.37091100215911865,0.5395522117614746,0.8333333333333334,0.016042571514844894,0.6780559420585632
1.6448544263839722,1.2506349086761475,0.3942195177078247,0.5488651394844055,0.8333333333333334,0.014892125502228737,0.6874851584434509
1.6627130508422852,1.2508505582809448,0.41186249256134033,0.5531136989593506,0.8333333333333334,0.013665284961462021,0.6919371485710144
1.673041820526123,1.2442477941513062,0.4287940263748169,0.5495867133140564,0.8333333333333334,0.013159593567252159,0.6890417337417603
1.6756871938705444,1.233986258506775,0.44170093536376953,0.540981650352478,0.8333333333333334,0.012956365942955017,0.6809121966362
1.6652950048446655,1.216867208480835,0.44842779636383057,0.526738166809082,0.8333333333333334,0.01251054648309946,0.6675412654876709
1.6464476585388184,1.1933664083480835,0.45308125019073486,0.5063812732696533,0.8333333333333334,0.013270978815853596,0.6483205556869507
1.6247568130493164,1.173102855682373,0.45165395736694336,0.48784658312797546,0.8333333333333334,0.015734899789094925,0.6296223402023315
1.6031904220581055,1.1586626768112183,0.4445277452468872,0.4748260974884033,0.8333333333333334,0.011495422571897507,0.6163343191146851
1.5844175815582275,1.1504002809524536,0.4340173006057739,0.46834439039230347,0.8333333333333334,0.007172413635998964,0.6102845072746277
1.569823980331421,1.1495805978775024,0.42024338245391846,0.4690597951412201,0.8333333333333334,0.005971046630293131,0.6119725704193115
1.5622620582580566,1.156984806060791,0.4052772521972656,0.47710713744163513,0.8666666666666667,0.007699332665652037,0.6205917596817017
1.5657943487167358,1.1699998378753662,0.39579451084136963,0.4885292649269104,0.8666666666666667,0.0073965429328382015,0.6309774518013
1.576634168624878,1.1812329292297363,0.3954012393951416,0.49617260694503784,0.8666666666666667,0.007349343039095402,0.6369753479957581
1.5892093181610107,1.192060112953186,0.3971492052078247,0.5037217140197754,0.8666666666666667,0.0051264772191643715,0.6428104639053345
1.599468469619751,1.197238802909851,0.4022296667098999,0.5096044540405273,0.8666666666666667,0.008239109069108963,0.647740364074707
1.6057099103927612,1.1990413665771484,0.4066685438156128,0.5142421722412109,0.8666666666666667,0.00723977480083704,0.651857852935791
1.60689115524292,1.197368860244751,0.40952229499816895,0.5156723260879517,0.8666666666666667,0.006962545216083527,0.6530615091323853
1.6017208099365234,1.192147135734558,0.40957367420196533,0.5133975148200989,0.8666666666666667,0.00686743063852191,0.6509743928909302
1.5920641422271729,1.185913324356079,0.40615081787109375,0.5089691877365112,0.8666666666666667,0.00651342561468482,0.6466585993766785
1.5779314041137695,1.1765378713607788,0.4013935327529907,0.5014615654945374,0.8666666666666667,0.007726355921477079,0.6395490765571594
1.5603879690170288,1.1639368534088135,0.39645111560821533,0.49086520075798035,0.8666666666666667,0.010706194676458836,0.6297639608383179
1.5437949895858765,1.1539762020111084,0.38981878757476807,0.48231586813926697,0.8666666666666667,0.011471923440694809,0.6215411424636841
1.5283597707748413,1.1485265493392944,0.3798332214355469,0.4780542254447937,0.8666666666666667,0.00909776333719492,0.6176997423171997
1.517075777053833,1.1487181186676025,0.36835765838623047,0.47883284091949463,0.8666666666666667,0.006903268862515688,0.6189509630203247
1.5114939212799072,1.1552963256835938,0.3561975955963135,0.4846738278865814,0.8666666666666667,0.006300546228885651,0.6249375343322754
1.5160565376281738,1.167803168296814,0.34825336933135986,0.49436116218566895,0.8666666666666667,0.0067920624278485775,0.6338114738464355
1.528178095817566,1.1813830137252808,0.34679508209228516,0.5038506388664246,0.8666666666666667,0.006087907124310732,0.6422199606895447
1.5457158088684082,1.1950547695159912,0.350661039352417,0.512978196144104,0.8666666666666667,0.005733119789510965,0.6502897143363953
1.5645129680633545,1.207231879234314,0.3572810888290405,0.5218497514724731,0.8666666666666667,0.004392913542687893,0.6583461761474609
1.5807216167449951,1.2149614095687866,0.3657602071762085,0.5284646153450012,0.8666666666666667,0.007923026569187641,0.6646294593811035
1.5936574935913086,1.2192010879516602,0.37445640563964844,0.5325552225112915,0.8333333333333334,0.006056600715965033,0.6686444282531738
1.6017125844955444,1.2199170589447021,0.3817955255508423,0.5333362221717834,0.8333333333333334,0.005039901006966829,0.6696869730949402
1.6048063039779663,1.2174746990203857,0.38733160495758057,0.5309263467788696,0.8333333333333334,0.004387207329273224,0.6677545309066772
1.6038851737976074,1.2134125232696533,0.3904726505279541,0.5264367461204529,0.8333333333333334,0.004162330646067858,0.6636925339698792
1.5992770195007324,1.2063517570495605,0.3929252624511719,0.5193799734115601,0.8333333333333334,0.005378672853112221,0.657187283039093
1.5908524990081787,1.1980866193771362,0.3927658796310425,0.5108868479728699,0.8333333333333334,0.006879137363284826,0.6494400501251221
1.584148645401001,1.1913361549377441,0.39281249046325684,0.503771960735321,0.8333333333333334,0.006802049931138754,0.6425893306732178
1.5778350830078125,1.187302589416504,0.3905324935913086,0.49967527389526367,0.8333333333333334,0.005490694660693407,0.6388911604881287
1.573751449584961,1.1871616840362549,0.38658976554870605,0.49922460317611694,0.8333333333333334,0.004791005048900843,0.6387890577316284
1.5738725662231445,1.1909862756729126,0.38288629055023193,0.5021275877952576,0.8333333333333334,0.005104961339384317,0.6416552066802979
1.5787155628204346,1.1964492797851562,0.3822662830352783,0.5063483715057373,0.8333333333333334,0.00560506759211421,0.6454973220825195
1.5873035192489624,1.2025965452194214,0.384706974029541,0.5110182762145996,0.8333333333333334,0.005972064100205898,0.6495801210403442
1.5970323085784912,1.2073204517364502,0.389711856842041,0.514933705329895,0.8333333333333334,0.005475926212966442,0.6530113816261292
1.6061686277389526,1.2105005979537964,0.39566802978515625,0.5182390213012695,0.8333333333333334,0.004902427550405264,0.6559471487998962
1.6127209663391113,1.2109259366989136,0.40179502964019775,0.5199234485626221,0.8666666666666667,0.005538161378353834,0.6574442386627197
1.6154003143310547,1.208581566810608,0.4068187475204468,0.5195766687393188,0.8666666666666667,0.003907958511263132,0.6571036577224731
1.6137962341308594,1.20371413230896,0.4100821018218994,0.517081081867218,0.8666666666666667,0.003145623253658414,0.6548261642456055
1.6083487272262573,1.197776436805725,0.4105722904205322,0.5131030082702637,0.8666666666666667,0.0024370739702135324,0.6510647535324097
1.5990833044052124,1.1903384923934937,0.40874481201171875,0.507510781288147,0.8666666666666667,0.003611587919294834,0.645797610282898
1.587515115737915,1.18222177028656,0.405293345451355,0.5010216236114502,0.8666666666666667,0.005017068237066269,0.6396265029907227
1.5738472938537598,1.174328327178955,0.3995189666748047,0.49467945098876953,0.8666666666666667,0.00665983697399497,0.6337000727653503
1.561820387840271,1.1688425540924072,0.39297783374786377,0.49022918939590454,0.8666666666666667,0.006319699343293905,0.6294076442718506
1.5511316061019897,1.1667113304138184,0.3844202756881714,0.4888652265071869,0.8666666666666667,0.005485784262418747,0.6282711029052734
1.543809413909912,1.1686015129089355,0.37520790100097656,0.4907706677913666,0.8666666666666667,0.0047982558608055115,0.6301817297935486
1.5422967672348022,1.1738948822021484,0.3684018850326538,0.4951433539390564,0.8666666666666667,0.0043509905226528645,0.6341196894645691
1.5445536375045776,1.1802992820739746,0.364254355430603,0.5003598928451538,0.8666666666666667,0.004116897936910391,0.6389250159263611
1.552194595336914,1.1884756088256836,0.36371898651123047,0.5063695311546326,0.8666666666666667,0.004188427701592445,0.6442341208457947
1.5612142086029053,1.1954468488693237,0.36576735973358154,0.5119069218635559,0.8666666666666667,0.0035015265457332134,0.6492515802383423
1.5703377723693848,1.2012265920639038,0.36911118030548096,0.5168636441230774,0.8666666666666667,0.0029316237196326256,0.6537810564041138
1.5779914855957031,1.2046701908111572,0.3733212947845459,0.5202740430831909,0.8666666666666667,0.004173309542238712,0.6569644808769226
1.5831260681152344,1.2056846618652344,0.37744140625,0.5217580795288086,0.8666666666666667,0.003596644615754485,0.6584401726722717
1.5852267742156982,1.2047699689865112,0.380456805229187,0.5213736295700073,0.8666666666666667,0.0027812642510980368,0.6582179665565491
1.5850329399108887,1.203199028968811,0.38183391094207764,0.5197923183441162,0.8666666666666667,0.0024175492580980062,0.6567428708076477
1.581965446472168,1.1997294425964355,0.3822360038757324,0.5164037942886353,0.8666666666666667,0.0024832289200276136,0.6536514163017273
1.5781123638153076,1.1961162090301514,0.38199615478515625,0.5124946236610413,0.8666666666666667,0.0029633387457579374,0.6499453783035278
1.5725677013397217,1.1921133995056152,0.38045430183410645,0.5083613991737366,0.8333333333333334,0.0038923355750739574,0.6462075710296631
1.5681562423706055,1.1903753280639648,0.3777809143066406,0.5058844685554504,0.8333333333333334,0.0032043748069554567,0.6439304351806641
1.5656650066375732,1.1907260417938232,0.37493896484375,0.5052546858787537,0.8333333333333334,0.002724277088418603,0.6434144973754883
1.5660924911499023,1.1936500072479248,0.37244248390197754,0.5068424344062805,0.8333333333333334,0.00291642383672297,0.6449955701828003
1.5690807104110718,1.197624921798706,0.3714557886123657,0.509506344795227,0.8333333333333334,0.0034975726157426834,0.6476366519927979
1.5752954483032227,1.2030696868896484,0.3722257614135742,0.5132836103439331,0.8333333333333334,0.004143862519413233,0.6511463522911072
1.584004282951355,1.2082265615463257,0.3757777214050293,0.5169529318809509,0.8333333333333334,0.004292801488190889,0.6544430255889893
1.5926039218902588,1.2117198705673218,0.380884051322937,0.5198400020599365,0.8333333333333334,0.004258026834577322,0.6571364402770996
1.6002745628356934,1.213641881942749,0.38663268089294434,0.5217911005020142,0.8333333333333334,0.004231835715472698,0.6589641571044922
1.605775237083435,1.2134084701538086,0.39236676692962646,0.5222477912902832,0.8333333333333334,0.004442721605300903,0.659415066242218
1.6081209182739258,1.211038589477539,0.3970823287963867,0.5210558176040649,0.8333333333333334,0.003586351638659835,0.6583540439605713
1.6075280904769897,1.2073030471801758,0.40022504329681396,0.5185466408729553,0.8333333333333334,0.002481248462572694,0.6560124158859253
1.6036937236785889,1.2020559310913086,0.4016377925872803,0.5146452784538269,0.8666666666666667,0.0019191121682524681,0.6523792147636414
1.5978363752365112,1.1960877180099487,0.4017486572265625,0.5099124908447266,0.8666666666666667,0.0023691440001130104,0.6478974223136902
1.590224027633667,1.189969778060913,0.4002542495727539,0.505033016204834,0.8666666666666667,0.0029514669440686703,0.6433026790618896
1.5814732313156128,1.1844319105148315,0.39704132080078125,0.5006682872772217,0.8666666666666667,0.003766946494579315,0.6392676830291748
1.5735721588134766,1.1810604333877563,0.3925117254257202,0.4980153441429138,0.8666666666666667,0.0033682959619909525,0.6367858648300171
1.5674127340316772,1.1800297498703003,0.38738298416137695,0.4973742961883545,0.8666666666666667,0.002925148466601968,0.6361943483352661
1.5638513565063477,1.1813210248947144,0.3825303316116333,0.4986956715583801,0.8666666666666667,0.002623578067868948,0.6374405026435852
1.562328577041626,1.1836585998535156,0.37866997718811035,0.500919759273529,0.8666666666666667,0.0024737429339438677,0.6395846009254456
1.5642576217651367,1.1881048679351807,0.37615275382995605,0.5045207738876343,0.8666666666666667,0.0027156288269907236,0.6427912712097168
1.568394422531128,1.1925721168518066,0.3758223056793213,0.5081788301467896,0.8666666666666667,0.0026298463344573975,0.6460026502609253
1.5728195905685425,1.1960501670837402,0.37676942348480225,0.5113966464996338,0.8666666666666667,0.0024617828894406557,0.6489274501800537
1.5771363973617554,1.198702335357666,0.37843406200408936,0.5140688419342041,0.8666666666666667,0.0024435436353087425,0.651360034942627
1.5802663564682007,1.1998770236968994,0.38038933277130127,0.5156286954879761,0.8666666666666667,0.0025593682657927275,0.6527963876724243
1.5815863609313965,1.1995450258255005,0.382041335105896,0.5159006714820862,0.8666666666666667,0.002439232775941491,0.6530903577804565
1.5812358856201172,1.1984126567840576,0.38282322883605957,0.5152045488357544,0.8666666666666667,0.0020123417489230633,0.6524573564529419
1.5787785053253174,1.1961612701416016,0.3826172351837158,0.5134053826332092,0.8666666666666667,0.0020552717614918947,0.6508147716522217
1.5753257274627686,1.1936068534851074,0.38171887397766113,0.5110254287719727,0.8666666666666667,0.0022205854766070843,0.6485657691955566
1.5713834762573242,1.1911433935165405,0.3802400827407837,0.5085820555686951,0.8666666666666667,0.0028335419483482838,0.6462559103965759
1.567434549331665,1.189477562904358,0.37795698642730713,0.5067471265792847,0.8666666666666667,0.002842223271727562,0.6445667743682861
1.5644092559814453,1.1891950368881226,0.37521421909332275,0.5059864521026611,0.8666666666666667,0.0022830322850495577,0.6438999176025391
1.5632222890853882,1.1906764507293701,0.37254583835601807,0.5066338777542114,0.8666666666666667,0.0016852125991135836,0.6445348262786865
1.5639441013336182,1.1933164596557617,0.37062764167785645,0.5083104968070984,0.8666666666666667,0.0015361891128122807,0.6461676359176636
1.5669050216674805,1.197223424911499,0.36968159675598145,0.510967493057251,0.8666666666666667,0.0019984361715614796,0.648693323135376
1.57246994972229,1.2018189430236816,0.3706510066986084,0.514137864112854,0.8333333333333334,0.0024992404505610466,0.651593804359436
1.5790443420410156,1.2058465480804443,0.3731977939605713,0.5171053409576416,0.8333333333333334,0.0028441245667636395,0.654370903968811
1.5856646299362183,1.208866000175476,0.3767986297607422,0.5194653272628784,0.8333333333333334,0.0027787804137915373,0.6566240191459656
1.5916097164154053,1.210645079612732,0.38096463680267334,0.520929217338562,0.8333333333333334,0.0028766251634806395,0.6580222845077515
1.595916986465454,1.2107553482055664,0.3851616382598877,0.5211485028266907,0.8333333333333334,0.002823701361194253,0.658265233039856
1.5980758666992188,1.2094115018844604,0.3886643648147583,0.5201901793479919,0.8333333333333334,0.002599781844764948,0.6574020385742188
1.5980806350708008,1.2068779468536377,0.3912026882171631,0.5181849002838135,0.8333333333333334,0.0022589669097214937,0.6555320024490356
1.595916748046875,1.2033218145370483,0.39259493350982666,0.5152721405029297,0.8333333333333334,0.002013278193771839,0.652814507484436
1.5926122665405273,1.199220061302185,0.3933922052383423,0.5118147730827332,0.8333333333333334,0.0018883058801293373,0.6495429277420044
1.588243842124939,1.1952650547027588,0.3929787874221802,0.5085436701774597,0.8666666666666667,0.00232033827342093,0.6464868783950806
1.5835813283920288,1.1920868158340454,0.3914945125579834,0.5059438943862915,0.8666666666666667,0.0023702019825577736,0.6440797448158264
1.5793726444244385,1.1900763511657715,0.389296293258667,0.5043430328369141,0.8666666666666667,0.0019158754730597138,0.6426133513450623
1.5762078762054443,1.189422369003296,0.38678550720214844,0.5039043426513672,0.8666666666666667,0.001467091147787869,0.6422314643859863
1.57444167137146,1.1899874210357666,0.38445425033569336,0.5045195817947388,0.8666666666666667,0.001245086663402617,0.6428281664848328
1.5742404460906982,1.1916470527648926,0.38259339332580566,0.506036639213562,0.8666666666666667,0.0013496025931090117,0.6442309617996216
1.575993537902832,1.1940670013427734,0.3819265365600586,0.5081340074539185,0.8666666666666667,0.001515831216238439,0.6460810899734497
1.5785534381866455,1.1962952613830566,0.38225817680358887,0.5102524757385254,0.8666666666666667,0.0016791721573099494,0.6479933261871338
1.5810273885726929,1.1978590488433838,0.3831683397293091,0.5119790434837341,0.8666666666666667,0.0014829186256974936,0.6495919227600098
1.5830276012420654,1.1987240314483643,0.38430356979370117,0.5131425261497498,0.8666666666666667,0.0016620793612673879,0.6506572961807251
1.583942174911499,1.1986111402511597,0.38533103466033936,0.5134975910186768,0.8666666666666667,0.0017437716014683247,0.650969386100769
1.583451509475708,1.1975823640823364,0.3858691453933716,0.5130462646484375,0.8666666666666667,0.0017589664785191417,0.6505321264266968
1.5815117359161377,1.1958459615707397,0.38566577434539795,0.5119034051895142,0.8666666666666667,0.0018148038070648909,0.649451732635498
1.578369140625,1.1937453746795654,0.38462376594543457,0.5102972984313965,0.8666666666666667,0.0019431443652138114,0.6479353904724121
1.5747973918914795,1.1914796829223633,0.3833177089691162,0.5084075927734375,0.8666666666666667,0.0021805448923259974,0.6461297869682312
1.5709584951400757,1.1896286010742188,0.38132989406585693,0.5068254470825195,0.8666666666666667,0.002523908158764243,0.6446572542190552
1.5675489902496338,1.1887142658233643,0.37883472442626953,0.5059292912483215,0.8666666666666667,0.0023883956018835306,0.6438414454460144
1.5651582479476929,1.1889257431030273,0.3762325048446655,0.5058887004852295,0.8666666666666667,0.0019129801075905561,0.643826961517334
1.5642036199569702,1.1903005838394165,0.3739030361175537,0.5067602396011353,0.8666666666666667,0.0014535640366375446,0.6446630954742432
1.5649125576019287,1.1927335262298584,0.3721790313720703,0.508464515209198,0.8666666666666667,0.001195767312310636,0.6462675333023071
1.567378044128418,1.195854902267456,0.3715231418609619,0.5107082724571228,0.8666666666666667,0.001371588441543281,0.6483508944511414
1.571552038192749,1.199344515800476,0.37220752239227295,0.5132582187652588,0.8666666666666667,0.0014983732253313065,0.6506854295730591
1.576277256011963,1.2023999691009521,0.37387728691101074,0.5156117677688599,0.8666666666666667,0.0017007661517709494,0.6528996229171753
1.5809024572372437,1.204676628112793,0.3762258291244507,0.517408013343811,0.8666666666666667,0.0016355619300156832,0.6546221971511841
1.5849964618682861,1.2060679197311401,0.378928542137146,0.5184822678565979,0.8666666666666667,0.0017324916552752256,0.6556565761566162
1.5879290103912354,1.206325888633728,0.3816031217575073,0.5186405181884766,0.8666666666666667,0.0017063935520127416,0.6558358669281006
1.589477777481079,1.205695629119873,0.38378214836120605,0.5180199146270752,0.8333333333333334,0.0016293453518301249,0.655266284942627
1.589431643486023,1.2041071653366089,0.38532447814941406,0.5165766477584839,0.8333333333333334,0.0015214956365525723,0.6539368629455566
1.588197112083435,1.2020128965377808,0.3861842155456543,0.5146251916885376,0.8333333333333334,0.0014752185670658946,0.6521100997924805
1.5863351821899414,1.199561357498169,0.38677382469177246,0.5123612284660339,0.8333333333333334,0.0015634153969585896,0.6499727964401245
1.5839380025863647,1.197307825088501,0.38663017749786377,0.5103377103805542,0.8333333333333334,0.0018197627505287528,0.6481045484542847
1.581596851348877,1.1956827640533447,0.3859140872955322,0.5088621377944946,0.8666666666666667,0.0017024341505020857,0.6467585563659668
1.5797035694122314,1.194887638092041,0.38481593132019043,0.5081033706665039,0.8666666666666667,0.0014605834148824215,0.6460798978805542
1.5786514282226562,1.1949033737182617,0.38374805450439453,0.5080637335777283,0.8666666666666667,0.0011946475133299828,0.646061360836029
1.5785783529281616,1.19563627243042,0.3829420804977417,0.5086727738380432,0.8666666666666667,0.001111919991672039,0.6466338634490967
1.5795307159423828,1.196824073791504,0.3827066421508789,0.5097095966339111,0.8666666666666667,0.0012361950939521194,0.6475803256034851
1.5814989805221558,1.1982223987579346,0.3832765817642212,0.5109822154045105,0.8666666666666667,0.0012622888898476958,0.6487134695053101
1.5836161375045776,1.1993210315704346,0.38429510593414307,0.5121691226959229,0.8666666666666667,0.001184757798910141,0.6498079299926758
1.5854289531707764,1.1999081373214722,0.3855208158493042,0.5130065679550171,0.8666666666666667,0.0010238969698548317,0.6505892872810364
1.5864776372909546,1.1997730731964111,0.38670456409454346,0.5132731795310974,0.8666666666666667,0.0010397684527561069,0.6508411765098572
1.5864585638046265,1.1989208459854126,0.38753771781921387,0.5129257440567017,0.8666666666666667,0.0010264836018905044,0.6505135297775269
1.5853346586227417,1.1975631713867188,0.38777148723602295,0.5120885372161865,0.8666666666666667,0.001068532234057784,0.6497077941894531
1.5830585956573486,1.1957229375839233,0.3873356580734253,0.5107947587966919,0.8666666666666667,0.0011879553785547614,0.6484818458557129
1.5800342559814453,1.1937114000320435,0.38632285594940186,0.5092623233795166,0.8666666666666667,0.0014097468229010701,0.6470241546630859
1.5767176151275635,1.1917834281921387,0.3849341869354248,0.5077385902404785,0.8666666666666667,0.0018129084492102265,0.6455758213996887
1.573371410369873,1.1903667449951172,0.38300466537475586,0.5066138505935669,0.8666666666666667,0.001968285534530878,0.6445287466049194
1.5705093145370483,1.189749002456665,0.3807603120803833,0.5060925483703613,0.8666666666666667,0.0018963416805490851,0.6440494656562805
1.5685298442840576,1.190011739730835,0.37851810455322266,0.5062553882598877,0.8666666666666667,0.0016241418197751045,0.644205629825592
1.5676759481430054,1.1911301612854004,0.376545786857605,0.507098913192749,0.8666666666666667,0.0012863535666838288,0.6449921727180481
1.5680656433105469,1.1929776668548584,0.3750879764556885,0.5085207223892212,0.8666666666666667,0.0011538174003362656,0.6463078856468201
1.569840669631958,1.1951568126678467,0.37468385696411133,0.5102077126502991,0.8666666666666667,0.0010892836144194007,0.6478509902954102
1.572556495666504,1.197536826133728,0.3750196695327759,0.5121161937713623,0.8666666666666667,0.0011400522198528051,0.6496175527572632
1.5756418704986572,1.199655294418335,0.37598657608032227,0.5138627290725708,0.8666666666666667,0.0011141130235046148,0.6512584686279297
1.5786190032958984,1.2012197971343994,0.377399206161499,0.5151666402816772,0.8666666666666667,0.000997857074253261,0.6524980068206787
1.5810344219207764,1.2020395994186401,0.37899482250213623,0.5158470869064331,0.8666666666666667,0.001012827968224883,0.6531623005867004
1.5827159881591797,1.2022550106048584,0.3804609775543213,0.515964686870575,0.8666666666666667,0.0009521309984847903,0.6532813310623169
1.5834053754806519,1.2017745971679688,0.3816307783126831,0.5154668688774109,0.8666666666666667,0.0008563957526348531,0.6528298854827881
1.5831406116485596,1.2008343935012817,0.38230621814727783,0.5145130753517151,0.8666666666666667,0.0008171313675120473,0.6519485712051392
1.5822319984436035,1.1996231079101562,0.38260889053344727,0.5132591724395752,0.8666666666666667,0.0008640576270408928,0.650772750377655
1.5810445547103882,1.1983060836791992,0.38273847103118896,0.5119062662124634,0.8666666666666667,0.0011559721315279603,0.6495053172111511
1.5797075033187866,1.1972646713256836,0.382442831993103,0.5108157396316528,0.8666666666666667,0.001170002156868577,0.6485130190849304
1.5786117315292358,1.196755290031433,0.38185644149780273,0.5101683139801025,0.8666666666666667,0.0011528795585036278,0.6479364633560181
1.578059196472168,1.1968096494674683,0.3812495470046997,0.5100072622299194,0.8666666666666667,0.001058948808349669,0.64780592918396
1.5782020092010498,1.1973834037780762,0.38081860542297363,0.5103172659873962,0.8666666666666667,0.0010582271497696638,0.6481057405471802
1.5790661573410034,1.1983451843261719,0.38072097301483154,0.5110037922859192,0.8666666666666667,0.0011433318722993135,0.6487460136413574
1.5807422399520874,1.1993646621704102,0.38137757778167725,0.5118081569671631,0.8666666666666667,0.0012122284388169646,0.6494767665863037
1.5827592611312866,1.200342059135437,0.3824172019958496,0.5127021074295044,0.8666666666666667,0.0012632351135835052,0.6503112316131592
1.584749698638916,1.2010397911071777,0.3837099075317383,0.5134453177452087,0.8666666666666667,0.0011445102281868458,0.6510106325149536
1.5862886905670166,1.2011865377426147,0.38510215282440186,0.5137902498245239,0.8666666666666667,0.0010103150270879269,0.6513429880142212
1.5871155261993408,1.2007701396942139,0.38634538650512695,0.5136809349060059,0.8666666666666667,0.0008666559006087482,0.6512414216995239
1.5870482921600342,1.199816107749939,0.3872321844100952,0.5131155252456665,0.8666666666666667,0.0006963651394471526,0.6507034301757812
1.5859918594360352,1.1983845233917236,0.3876073360443115,0.512133002281189,0.8666666666666667,0.0005997623666189611,0.6497769355773926
1.5840799808502197,1.1967017650604248,0.3873782157897949,0.510888934135437,0.8666666666666667,0.0006807059398852289,0.6486008167266846
1.5816768407821655,1.1949208974838257,0.38675594329833984,0.5095118284225464,0.8666666666666667,0.0009346487931907177,0.6472898721694946
1.5790011882781982,1.1933119297027588,0.38568925857543945,0.5082718133926392,0.8666666666666667,0.0012402534484863281,0.646122932434082
1.5763676166534424,1.1921850442886353,0.38418257236480713,0.5074137449264526,0.8666666666666667,0.0013134632026776671,0.6453267931938171
1.574141025543213,1.1916923522949219,0.382448673248291,0.5070492029190063,0.8666666666666667,0.0012701069936156273,0.6449903249740601
1.5725873708724976,1.1918644905090332,0.38072288036346436,0.5072124600410461,0.8666666666666667,0.0011170654324814677,0.6451403498649597
1.571867823600769,1.192652940750122,0.379214882850647,0.5078715085983276,0.8666666666666667,0.0010037224274128675,0.645744800567627
1.5720871686935425,1.1938852071762085,0.378201961517334,0.5088915228843689,0.8666666666666667,0.0009084059274755418,0.6466740965843201
1.5731849670410156,1.1953045129776,0.3778804540634155,0.510091245174408,0.8666666666666667,0.0008863001712597907,0.6477707624435425
1.5747923851013184,1.1967787742614746,0.37801361083984375,0.5113837122917175,0.8666666666666667,0.0009113477426581085,0.6489731073379517
1.5765994787216187,1.198082447052002,0.3785170316696167,0.5125481486320496,0.8666666666666667,0.0008660145686008036,0.6500613689422607
1.5782289505004883,1.1989591121673584,0.3792698383331299,0.5133628845214844,0.8666666666666667,0.0007946734549477696,0.6508310437202454
1.5794824361801147,1.199413776397705,0.38006865978240967,0.5137906074523926,0.8666666666666667,0.0007556781056337059,0.651231586933136
1.5801252126693726,1.1993663311004639,0.3807588815689087,0.5137674808502197,0.8666666666666667,0.000652511662337929,0.6512147188186646
1.5801217555999756,1.198932409286499,0.38118934631347656,0.5133635401725769,0.8666666666666667,0.0005483518471010029,0.6508421301841736
1.579557180404663,1.198268175125122,0.381289005279541,0.512696385383606,0.8666666666666667,0.0005087190656922758,0.650219738483429
1.5786714553833008,1.197509765625,0.3811616897583008,0.5118894577026367,0.8666666666666667,0.0006540421745739877,0.6494605541229248
1.5777015686035156,1.196822166442871,0.38087940216064453,0.5111215114593506,0.8666666666666667,0.0007425679941661656,0.6487452387809753
1.576822280883789,1.196451187133789,0.38037109375,0.510615348815918,0.8666666666666667,0.0007223194115795195,0.6482924818992615
1.5763084888458252,1.1965216398239136,0.3797868490219116,0.510461151599884,0.8666666666666667,0.0006938965525478125,0.6481685042381287
1.576324224472046,1.1970232725143433,0.37930095195770264,0.5106654763221741,0.8666666666666667,0.0006897857529111207,0.6483731269836426
1.5769362449645996,1.1978774070739746,0.379058837890625,0.5111830234527588,0.8666666666666667,0.0007483313675038517,0.6488621234893799
1.5782175064086914,1.198887825012207,0.3793296813964844,0.5118706822395325,0.8666666666666667,0.000865799025632441,0.6494990587234497
1.5799524784088135,1.1998891830444336,0.3800632953643799,0.5126329660415649,0.8666666666666667,0.0009941859170794487,0.6502158641815186
1.5818572044372559,1.2007591724395752,0.38109803199768066,0.5133593082427979,0.8666666666666667,0.0010808816878125072,0.6509075164794922
1.5836563110351562,1.2013287544250488,0.3823275566101074,0.5138847827911377,0.8666666666666667,0.0010130172595381737,0.6514087915420532
1.585062026977539,1.2014530897140503,0.38360893726348877,0.5140754580497742,0.8666666666666667,0.0009385010343976319,0.6515922546386719
1.5858463048934937,1.2010769844055176,0.3847693204879761,0.5138720870018005,0.8666666666666667,0.0008220054442062974,0.651404619216919
1.5858895778656006,1.2002463340759277,0.38564324378967285,0.5132923126220703,0.8666666666666667,0.0006700106314383447,0.6508623957633972
1.5851876735687256,1.199079990386963,0.3861076831817627,0.5124152898788452,0.8666666666666667,0.0005347293918021023,0.6500376462936401
1.5838522911071777,1.1977366209030151,0.3861156702041626,0.5113636255264282,0.8666666666666667,0.0004888316616415977,0.6490443348884583
1.582183837890625,1.1963297128677368,0.3858541250228882,0.5102413892745972,0.8666666666666667,0.000680493947584182,0.6479787230491638
1.5803067684173584,1.1950949430465698,0.3852118253707886,0.5092806816101074,0.8666666666666667,0.0007614835049025714,0.647082507610321
1.5784904956817627,1.1942496299743652,0.38424086570739746,0.508637011051178,0.8666666666666667,0.0007740030996501446,0.6464896202087402
1.576981544494629,1.193876028060913,0.3831055164337158,0.5083698034286499,0.8666666666666667,0.0007364164339378476,0.6462442278862
1.5759503841400146,1.1939712762832642,0.3819791078567505,0.5084847211837769,0.8666666666666667,0.000663977290969342,0.6463484168052673
1.575487494468689,1.1944780349731445,0.38100945949554443,0.5089414119720459,0.8666666666666667,0.0005996223189868033,0.6467635035514832
1.5757025480270386,1.1952098608016968,0.3804926872253418,0.509595513343811,0.8666666666666667,0.0005876340437680483,0.6473516225814819
1.576375961303711,1.196052074432373,0.3803238868713379,0.5103898644447327,0.8666666666666667,0.0006261603557504714,0.648085355758667
1.577315330505371,1.1968992948532104,0.38041603565216064,0.5112101435661316,0.8666666666666667,0.0006754678906872869,0.6488496661186218
1.5782945156097412,1.1975868940353394,0.38070762157440186,0.5119001865386963,0.8666666666666667,0.0006484969635494053,0.6494907736778259
1.5790809392929077,1.197984218597412,0.3810967206954956,0.5123419761657715,0.8666666666666667,0.0006331778131425381,0.6498987674713135
1.5795009136199951,1.1980434656143188,0.38145744800567627,0.5124830007553101,0.8666666666666667,0.0006211773143149912,0.6500264406204224
1.5794694423675537,1.1977944374084473,0.38167500495910645,0.5123337507247925,0.8666666666666667,0.0005763254011981189,0.6498837471008301
1.5789989233016968,1.1973302364349365,0.38166868686676025,0.5119549036026001,0.8666666666666667,0.0005427885334938765,0.6495256423950195
1.5781854391098022,1.1967732906341553,0.381412148475647,0.5114440321922302,0.8666666666666667,0.0005692511331290007,0.6490426063537598
1.5772368907928467,1.1962250471115112,0.38101184368133545,0.5108964443206787,0.8666666666666667,0.000645673368126154,0.6485234498977661
1.576328158378601,1.1958273649215698,0.38050079345703125,0.5104564428329468,0.8666666666666667,0.0006222460651770234,0.6481146812438965
1.5756137371063232,1.195741891860962,0.37987184524536133,0.510262131690979,0.8666666666666667,0.0005547413020394742,0.6479472517967224
1.5752782821655273,1.196029782295227,0.3792484998703003,0.5103551745414734,0.8666666666666667,0.0004616787191480398,0.6480469107627869
1.5754255056381226,1.1966564655303955,0.37876904010772705,0.5107184648513794,0.8666666666666667,0.0003972963313572109,0.6483933925628662
1.5761220455169678,1.197509527206421,0.3786125183105469,0.5112760066986084,0.8666666666666667,0.0004319973522797227,0.6489137411117554
1.5773208141326904,1.198441743850708,0.3788790702819824,0.5119356513023376,0.8666666666666667,0.0005502840504050255,0.6495307087898254
1.5788164138793945,1.1993646621704102,0.3794517517089844,0.5126370191574097,0.8666666666666667,0.0006797422538511455,0.6501976251602173
1.5804224014282227,1.2001523971557617,0.38027000427246094,0.513257622718811,0.8666666666666667,0.000770020647905767,0.6507891416549683
1.5819085836410522,1.2006627321243286,0.38124585151672363,0.5136728882789612,0.8666666666666667,0.0007429594406858087,0.6511856913566589
1.583063006401062,1.2008064985275269,0.38225650787353516,0.5138031244277954,0.8666666666666667,0.0007127762655727565,0.6513131260871887
1.5837366580963135,1.2005665302276611,0.38317012786865234,0.5136241316795349,0.8666666666666667,0.0006518922164104879,0.6511497497558594
1.583864450454712,1.1999903917312622,0.3838740587234497,0.5131632685661316,0.8666666666666667,0.0005693899584002793,0.6507207155227661
1.5834603309631348,1.1991736888885498,0.38428664207458496,0.5124895572662354,0.8666666666666667,0.0004947849083691835,0.6500891447067261
1.5826219320297241,1.1982377767562866,0.3843841552734375,0.5117031335830688,0.8666666666666667,0.00048521318240091205,0.6493487358093262
1.5815770626068115,1.1972694396972656,0.3843076229095459,0.5108860731124878,0.8666666666666667,0.0005415850318968296,0.6485759019851685
1.580419898033142,1.196441650390625,0.3839782476425171,0.5102073550224304,0.8666666666666667,0.0005235195276327431,0.6479462385177612
1.5793393850326538,1.1959006786346436,0.38343870639801025,0.5097719430923462,0.8666666666666667,0.0004893242730759084,0.6475483179092407
1.5784950256347656,1.1956908702850342,0.38280415534973145,0.5096092224121094,0.8666666666666667,0.00042679876787588,0.6474007368087769
1.577985167503357,1.1957898139953613,0.3821953535079956,0.5097082257270813,0.8666666666666667,0.00035362393828108907,0.6474910974502563
1.5778884887695312,1.1961115598678589,0.38177692890167236,0.5100062489509583,0.8666666666666667,0.0003127739764750004,0.6477596163749695
1.578183650970459,1.196547508239746,0.3816361427307129,0.5104312896728516,0.8666666666666667,0.0003353214415255934,0.6481474041938782
1.5787055492401123,1.1970325708389282,0.3816729784011841,0.5109341144561768,0.8666666666666667,0.00039282982470467687,0.64861661195755
1.579322099685669,1.1974704265594482,0.3818516731262207,0.5114115476608276,0.8666666666666667,0.00044190080370754004,0.6490615010261536
1.5798604488372803,1.1977473497390747,0.38211309909820557,0.5117589831352234,0.8666666666666667,0.0004321016895119101,0.6493824124336243
1.5801689624786377,1.197795033454895,0.3823739290237427,0.5119118094444275,0.8666666666666667,0.0004378654411993921,0.649519681930542
1.5801500082015991,1.1976051330566406,0.3825448751449585,0.5118517875671387,0.8666666666666667,0.0004514510801527649,0.6494573950767517
1.57977294921875,1.1972205638885498,0.3825523853302002,0.511603057384491,0.8666666666666667,0.0004571627068798989,0.6492183208465576
1.579079031944275,1.1967214345932007,0.3823575973510742,0.5112236738204956,0.8666666666666667,0.0004834827268496156,0.6488561630249023
1.578167200088501,1.196207046508789,0.3819601535797119,0.5107946395874023,0.8666666666666667,0.0005689116660505533,0.6484469771385193
1.577214241027832,1.195759654045105,0.38145458698272705,0.5103909969329834,0.8666666666666667,0.0005946234450675547,0.6480614542961121
1.576354742050171,1.195483684539795,0.380871057510376,0.5101174116134644,0.8666666666666667,0.0005726688541471958,0.647805392742157
1.5757077932357788,1.195486307144165,0.38022148609161377,0.5100610256195068,0.8666666666666667,0.0005043617566116154,0.6477596163749695
1.5754027366638184,1.1957911252975464,0.379611611366272,0.5102365612983704,0.8666666666666667,0.0004028401162941009,0.6479291915893555
1.575515627861023,1.1963486671447754,0.37916696071624756,0.5106104016304016,0.8666666666666667,0.0003054492699448019,0.6482791900634766
1.5760926008224487,1.1970465183258057,0.37904608249664307,0.511107325553894,0.8666666666666667,0.0002768448321148753,0.6487410068511963
1.577000617980957,1.197819471359253,0.3791811466217041,0.5116958618164062,0.8666666666666667,0.00033746284316293895,0.6492981314659119
1.5781314373016357,1.1985843181610107,0.379547119140625,0.5122923254966736,0.8666666666666667,0.00042373675387352705,0.6498643755912781
1.5793260335922241,1.199222445487976,0.38010358810424805,0.5127938985824585,0.8666666666666667,0.0004845845396630466,0.6503403782844543
1.5804111957550049,1.1996369361877441,0.38077425956726074,0.513119101524353,0.8666666666666667,0.0004730709479190409,0.6506497263908386
1.5812435150146484,1.1997787952423096,0.38146471977233887,0.5132217407226562,0.8666666666666667,0.0004512917366810143,0.6507500410079956
1.5817302465438843,1.1996475458145142,0.3820827007293701,0.5130947828292847,0.8666666666666667,0.0004192657070234418,0.6506345272064209
1.5818389654159546,1.1992862224578857,0.38255274295806885,0.5127671957015991,0.8666666666666667,0.0003821408317890018,0.6503298282623291
1.5815963745117188,1.198768138885498,0.3828282356262207,0.5122966766357422,0.8666666666666667,0.0003650345024652779,0.6498894691467285
1.581085443496704,1.1981844902038574,0.3829009532928467,0.5117606520652771,0.8666666666666667,0.0004074125026818365,0.6493862867355347
1.580458164215088,1.1976076364517212,0.3828505277633667,0.5112286806106567,0.8666666666666667,0.00040773797081783414,0.6488855481147766
1.5798149108886719,1.1971393823623657,0.38267552852630615,0.5108020305633545,0.8666666666666667,0.0004011325363535434,0.648490309715271
1.5792624950408936,1.1968756914138794,0.38238680362701416,0.5105558633804321,0.8666666666666667,0.00037325499579310417,0.6482683420181274
1.5789068937301636,1.1968379020690918,0.3820689916610718,0.5105023384094238,0.8666666666666667,0.00032735103741288185,0.6482228636741638
1.5788148641586304,1.1969850063323975,0.3818298578262329,0.5106133222579956,0.8666666666666667,0.000284236972220242,0.6483253240585327
1.5790197849273682,1.1972334384918213,0.3817863464355469,0.5108329057693481,0.8666666666666667,0.00026961867115460336,0.6485260725021362
1.5794166326522827,1.1975395679473877,0.381877064704895,0.5111380815505981,0.8666666666666667,0.00028640119126066566,0.6488133668899536
1.5799241065979004,1.1978435516357422,0.3820805549621582,0.5114618539810181,0.8666666666666667,0.00031039660098031163,0.6491183042526245
1.5804184675216675,1.1980562210083008,0.3823622465133667,0.5117229223251343,0.8666666666666667,0.0003174223529640585,0.6493621468544006
1.5807743072509766,1.1981112957000732,0.3826630115509033,0.5118603110313416,0.8666666666666667,0.00028602994279935956,0.6494879126548767
1.58089280128479,1.19797945022583,0.38291335105895996,0.5118421316146851,0.8666666666666667,0.00026098263333551586,0.649466872215271
1.5807225704193115,1.197674036026001,0.38304853439331055,0.5116697549819946,0.8666666666666667,0.00026762852212414145,0.6493005156517029
1.5802611112594604,1.1972389221191406,0.3830221891403198,0.5113722085952759,0.8666666666666667,0.00029291887767612934,0.649016261100769
1.5795583724975586,1.196744680404663,0.3828136920928955,0.5110021829605103,0.8666666666666667,0.0003747409500647336,0.6486630439758301
1.578707218170166,1.1962697505950928,0.38243746757507324,0.5106256008148193,0.8666666666666667,0.0004393788694869727,0.6483035087585449
1.5778415203094482,1.195884108543396,0.38195741176605225,0.5103048086166382,0.8666666666666667,0.00047287603956647217,0.6479964256286621
1.5770787000656128,1.19565749168396,0.38142120838165283,0.5101078152656555,0.8666666666666667,0.000467028992716223,0.647809624671936
1.5765036344528198,1.195657730102539,0.38084590435028076,0.5100923776626587,0.8666666666666667,0.0004231886414345354,0.6477975249290466
1.5762107372283936,1.1958937644958496,0.38031697273254395,0.5102592706680298,0.8666666666666667,0.00035363773349672556,0.6479542255401611
1.576277732849121,1.1962943077087402,0.37998342514038086,0.5105591416358948,0.8666666666666667,0.00028319444390945137,0.6482312083244324
1.5766475200653076,1.1968154907226562,0.37983202934265137,0.5109729766845703,0.8666666666666667,0.00024640056653879583,0.6486205458641052
1.5772645473480225,1.1973989009857178,0.3798656463623047,0.5114462375640869,0.8666666666666667,0.00025756581453606486,0.6490673422813416
1.5780293941497803,1.197959542274475,0.3800698518753052,0.5119044780731201,0.8666666666666667,0.0002898523525800556,0.6494996547698975
1.5788218975067139,1.1984142065048218,0.3804076910018921,0.5122771263122559,0.8666666666666667,0.00030896658427082,0.6498509645462036
1.5795199871063232,1.1987046003341675,0.38081538677215576,0.5125128030776978,0.8666666666666667,0.0003010923392139375,0.650073766708374
1.580033779144287,1.198804259300232,0.3812295198440552,0.5125853419303894,0.8666666666666667,0.0002565935719758272,0.650143563747406
1.5803053379058838,1.1987221240997314,0.38158321380615234,0.5124964714050293,0.8666666666666667,0.00022729711781721562,0.6500619649887085
1.580324411392212,1.1984937191009521,0.38183069229125977,0.5122722387313843,0.8666666666666667,0.0002054682408925146,0.6498528718948364
1.5801267623901367,1.198176622390747,0.38195013999938965,0.5119599103927612,0.8666666666666667,0.049597520381212234,0.6495605707168579
1.5797808170318604,1.1978373527526855,0.3819434642791748,0.5116181373596191,0.8666666666666667,0.05186954140663147,0.6492403149604797
1.5793790817260742,1.1975411176681519,0.38183796405792236,0.511307418346405,0.8666666666666667,0.063603974878788,0.648949384689331
1.5790374279022217,1.1973328590393066,0.38170456886291504,0.5110728740692139,0.8666666666666667,0.06622717529535294,0.6487306356430054
1.578798770904541,1.1972689628601074,0.3815298080444336,0.5109714865684509,0.8666666666666667,0.07797559350728989,0.6486415266990662
1.578752875328064,1.1973536014556885,0.3813992738723755,0.5110001564025879,0.8666666666666667,0.07060179859399796,0.6486718654632568
0.5216299891471863,0.8387665748596191,-0.31713658571243286,0.6162750720977783,0.9333333333333333,0.06531637907028198,0.737301230430603
0.4905155599117279,0.83537757396698,-0.3448620140552521,0.6247124671936035,0.9333333333333333,0.06345060467720032,0.7211374044418335
0.48123058676719666,0.8152128458023071,-0.3339822590351105,0.6351766586303711,0.9,0.0704394280910492,0.7098020911216736
0.47989195585250854,0.7801464796066284,-0.3002545237541199,0.6441449522972107,0.9,0.06801211833953857,0.709185004234314
0.490232914686203,0.7507299184799194,-0.26049700379371643,0.6443009376525879,0.9,0.07598492503166199,0.7163776159286499
0.5230090618133545,0.7197092771530151,-0.19670021533966064,0.6372032761573792,0.9,0.0878903716802597,0.7257977724075317
0.5531732439994812,0.7150405645370483,-0.16186732053756714,0.6345261931419373,0.9,0.0697135478258133,0.73858642578125
0.6322793364524841,0.8018831014633179,-0.16960376501083374,0.6563680171966553,0.9333333333333333,0.0626753643155098,0.7674280405044556
0.6716524362564087,0.8194896578788757,-0.14783722162246704,0.6561301946640015,0.9,0.07128603011369705,0.7779108881950378
0.7471696138381958,0.864709734916687,-0.11754012107849121,0.656923234462738,0.9,0.08194327354431152,0.7609259486198425
0.9200353622436523,1.0373530387878418,-0.11731767654418945,0.6892058253288269,0.9,0.08695715665817261,0.7506329417228699
1.065521478652954,1.2606650590896606,-0.19514358043670654,0.6864594221115112,0.9,0.07871369272470474,0.7483391165733337
1.2756403684616089,1.5004441738128662,-0.22480380535125732,0.6963629126548767,0.9,0.07072876393795013,0.7710570096969604
1.5044419765472412,1.757359504699707,-0.2529175281524658,0.7609784007072449,0.9,0.04993439093232155,0.8349220156669617
1.6309913396835327,1.8676280975341797,-0.23663675785064697,0.7864176630973816,0.9,0.04609714448451996,0.861648440361023
1.6170119047164917,1.8714957237243652,-0.25448381900787354,0.8078708648681641,0.8666666666666667,0.049871642142534256,0.8885330557823181
1.632392168045044,1.80878484249115,-0.17639267444610596,0.8099233508110046,0.8666666666666667,0.04923055320978165,0.8977779150009155
1.619986891746521,1.631622076034546,-0.011635184288024902,0.7966715693473816,0.8666666666666667,0.04694993048906326,0.8952430486679077
1.4779300689697266,1.3801770210266113,0.09775304794311523,0.7585482001304626,0.8666666666666667,0.04127981886267662,0.8723194003105164
1.399110198020935,1.2862683534622192,0.11284184455871582,0.7429150938987732,0.8666666666666667,0.0318448506295681,0.8434906005859375
1.4137754440307617,1.2717361450195312,0.14203929901123047,0.7140343189239502,0.8666666666666667,0.025883575901389122,0.797442615032196
1.4479882717132568,1.2699977159500122,0.17799055576324463,0.7186891436576843,0.9,0.0294513963162899,0.7900249361991882
1.4978864192962646,1.3080161809921265,0.18987023830413818,0.7280925512313843,0.9,0.03268112614750862,0.7931556701660156
1.5017350912094116,1.345896601676941,0.1558384895324707,0.7292808294296265,0.9,0.036019571125507355,0.791832685470581
1.4910300970077515,1.3681668043136597,0.1228632926940918,0.7226304411888123,0.9,0.04084526374936104,0.7804462909698486
1.4783391952514648,1.3900779485702515,0.08826124668121338,0.7200497388839722,0.9,0.04165036231279373,0.7740480899810791
1.4576772451400757,1.4087508916854858,0.048926353454589844,0.7225193381309509,0.9,0.0418657585978508,0.7813878059387207
1.4314749240875244,1.406815528869629,0.024659395217895508,0.7205104231834412,0.9,0.038902588188648224,0.7900470495223999
1.4040058851242065,1.39569091796875,0.008314967155456543,0.7118209600448608,0.9,0.035996414721012115,0.7927815914154053
1.3845971822738647,1.3854389190673828,-0.0008417367935180664,0.7012635469436646,0.9,0.02838316559791565,0.7901148796081543
1.3720128536224365,1.3692710399627686,0.0027418136596679688,0.6916069984436035,0.9,0.020733393728733063,0.7833956480026245
1.3853001594543457,1.3631190061569214,0.022181153297424316,0.6834359169006348,0.9,0.026265082880854607,0.7717534899711609
1.393794059753418,1.3547394275665283,0.03905463218688965,0.6789638996124268,0.9,0.025051500648260117,0.7575637698173523
1.39108407497406,1.337122917175293,0.05396115779876709,0.6787682771682739,0.9,0.02273387275636196,0.7436466217041016
1.383241891860962,1.3155708312988281,0.06767106056213379,0.6813921332359314,0.9,0.0243732500821352,0.7336717844009399
1.3798713684082031,1.3049677610397339,0.07490360736846924,0.6835085153579712,0.9,0.026126058772206306,0.7311281561851501
1.3870151042938232,1.3085906505584717,0.07842445373535156,0.6822291612625122,0.8666666666666667,0.03293873369693756,0.7295216917991638
1.3985399007797241,1.3093383312225342,0.08920156955718994,0.6751765012741089,0.8666666666666667,0.039208605885505676,0.720940113067627
1.4056918621063232,1.2972736358642578,0.10841822624206543,0.6699225902557373,0.9,0.021966051310300827,0.7151092886924744
1.4043935537338257,1.2742245197296143,0.13016903400421143,0.6720358729362488,0.9,0.020917566493153572,0.7212101817131042
1.4043126106262207,1.2596373558044434,0.14467525482177734,0.6772034168243408,0.9,0.018989888951182365,0.7309368848800659
1.4120714664459229,1.2534854412078857,0.1585860252380371,0.6849700212478638,0.9,0.019984707236289978,0.7416404485702515
1.4315732717514038,1.2601323127746582,0.1714409589767456,0.6954138278961182,0.9,0.02352949231863022,0.7531835436820984
1.4718464612960815,1.2867927551269531,0.18505370616912842,0.7083525061607361,0.9,0.024630416184663773,0.7692620158195496
1.5177602767944336,1.3084019422531128,0.2093583345413208,0.7230326533317566,0.9,0.02519206330180168,0.7931243181228638
1.5315265655517578,1.304302453994751,0.22722411155700684,0.7335910797119141,0.8666666666666667,0.025082318112254143,0.8081479072570801
1.537775993347168,1.3061851263046265,0.2315908670425415,0.7399501204490662,0.8666666666666667,0.02410881780087948,0.8149933218955994
1.5379130840301514,1.3063395023345947,0.23157358169555664,0.741813063621521,0.9,0.01955578289926052,0.8179507255554199
1.532271385192871,1.3041728734970093,0.22809851169586182,0.740551233291626,0.9,0.015782922506332397,0.8197656869888306
1.5249462127685547,1.3007416725158691,0.22420454025268555,0.737718939781189,0.9,0.016109440475702286,0.8217376470565796
1.5215367078781128,1.2909269332885742,0.23060977458953857,0.7309079170227051,0.9,0.016949785873293877,0.8228037357330322
1.5250194072723389,1.2733153104782104,0.2517040967941284,0.7128995656967163,0.9,0.013046310283243656,0.8200585842132568
1.5331048965454102,1.2620586156845093,0.2710462808609009,0.6954571008682251,0.9,0.01265331543982029,0.8141621947288513
1.5519918203353882,1.2738885879516602,0.278103232383728,0.6999268531799316,0.9,0.014365024864673615,0.816044807434082
1.5696001052856445,1.2877087593078613,0.2818913459777832,0.7121100425720215,0.9,0.015815166756510735,0.8225182294845581
1.5758826732635498,1.2856953144073486,0.29018735885620117,0.7187861800193787,0.9,0.017961939796805382,0.8266690969467163
1.576200008392334,1.267845869064331,0.30835413932800293,0.7177397608757019,0.9,0.018809771165251732,0.8250567317008972
1.574644923210144,1.2444093227386475,0.3302356004714966,0.7086019515991211,0.9,0.01945292018353939,0.8157033920288086
1.5719268321990967,1.2338895797729492,0.33803725242614746,0.7007912397384644,0.9,0.018835771828889847,0.8083788752555847
1.5691184997558594,1.2318997383117676,0.3372187614440918,0.6957854628562927,0.9,0.028569165617227554,0.8043134212493896
1.5664405822753906,1.234435796737671,0.3320047855377197,0.6927794218063354,0.9,0.035792458802461624,0.8022969961166382
1.5645508766174316,1.24064302444458,0.32390785217285156,0.6924710273742676,0.9,0.03519277647137642,0.8024803400039673
1.5643036365509033,1.248146414756775,0.3161572217941284,0.6955709457397461,0.9,0.036896467208862305,0.80544513463974
1.567002296447754,1.2579976320266724,0.30900466442108154,0.7012994289398193,0.9,0.05742504447698593,0.8103200793266296
1.5713653564453125,1.2681154012680054,0.30324995517730713,0.7089268565177917,0.9,0.06745455414056778,0.8157587051391602
1.5727770328521729,1.2763222455978394,0.2964547872543335,0.7188007235527039,0.9,0.0709550678730011,0.8248192667961121
1.5717066526412964,1.2793147563934326,0.29239189624786377,0.7342454195022583,0.8666666666666667,0.06950823962688446,0.8427809476852417
1.5720876455307007,1.28199303150177,0.29009461402893066,0.7536811232566833,0.8666666666666667,0.06528139114379883,0.8659364581108093
1.5903549194335938,1.3064475059509277,0.283907413482666,0.7720645666122437,0.8666666666666667,0.0570073239505291,0.8860379457473755
1.6067464351654053,1.322587013244629,0.28415942192077637,0.7867039442062378,0.8333333333333334,0.03786371275782585,0.8987888693809509
1.6306699514389038,1.3307117223739624,0.2999582290649414,0.8010088801383972,0.8333333333333334,0.04130331426858902,0.9031739234924316
1.6555137634277344,1.330246090888977,0.3252676725387573,0.8093928098678589,0.8333333333333334,0.031881093978881836,0.898061215877533
1.6834077835083008,1.3350261449813843,0.3483816385269165,0.8157000541687012,0.8333333333333334,0.030488722026348114,0.88792484998703
1.715506911277771,1.3552350997924805,0.3602718114852905,0.8183984160423279,0.8333333333333334,0.029967715963721275,0.8737208247184753
1.7408260107040405,1.388142466545105,0.35268354415893555,0.8153369426727295,0.8333333333333334,0.045062705874443054,0.8584291934967041
1.7480911016464233,1.3956310749053955,0.35246002674102783,0.8091156482696533,0.8333333333333334,0.03874660283327103,0.84416264295578
1.7627861499786377,1.3895061016082764,0.37328004837036133,0.7843475341796875,0.8333333333333334,0.03221333399415016,0.8343817591667175
1.7726075649261475,1.3565582036972046,0.41604936122894287,0.7728441953659058,0.8333333333333334,0.020046133548021317,0.8376893997192383
1.7690541744232178,1.3400062322616577,0.42904794216156006,0.799466609954834,0.8333333333333334,0.01389236468821764,0.8687155246734619
1.7661447525024414,1.3399169445037842,0.4262278079986572,0.8282902240753174,0.8333333333333334,0.016964217647910118,0.8953123092651367
1.7756187915802002,1.3718913793563843,0.4037274122238159,0.8509688377380371,0.8333333333333334,0.02820582129061222,0.9076043963432312
1.7891234159469604,1.4417228698730469,0.3474005460739136,0.8723299503326416,0.8333333333333334,0.026857510209083557,0.9156786799430847
1.8114964962005615,1.510780692100525,0.3007158041000366,0.8869370818138123,0.8333333333333334,0.01706729084253311,0.9216071367263794
1.8372501134872437,1.571528434753418,0.2657216787338257,0.8913454413414001,0.8333333333333334,0.009621228091418743,0.9221128225326538
1.853265643119812,1.6068553924560547,0.24641025066375732,0.8937720060348511,0.8333333333333334,0.006830807775259018,0.9255452156066895
1.8650511503219604,1.6241722106933594,0.24087893962860107,0.8986058235168457,0.8333333333333334,0.012691025622189045,0.9326774477958679
1.874194622039795,1.629421591758728,0.2447730302810669,0.906779944896698,0.8333333333333334,0.014652240090072155,0.9432663321495056
1.881131649017334,1.6261992454528809,0.2549324035644531,0.9167498350143433,0.8333333333333334,0.014479736797511578,0.9547962546348572
1.887948989868164,1.6215083599090576,0.26644062995910645,0.9258619546890259,0.8333333333333334,0.013471085578203201,0.9640307426452637
1.8885047435760498,1.6142624616622925,0.2742422819137573,0.9319767355918884,0.8333333333333334,0.010747788473963737,0.9697003364562988
1.8894275426864624,1.6103122234344482,0.27911531925201416,0.9350794553756714,0.8333333333333334,0.009080908261239529,0.9726681709289551
1.8891968727111816,1.6133979558944702,0.2757989168167114,0.9368715286254883,0.8333333333333334,0.011135605163872242,0.9742798805236816
1.890044927597046,1.630359411239624,0.2596855163574219,0.9381650686264038,0.8333333333333334,0.013227013871073723,0.9750403761863708
1.889657735824585,1.6518959999084473,0.2377617359161377,0.9379630088806152,0.8333333333333334,0.08558086305856705,0.9743761420249939
1.88828706741333,1.6757843494415283,0.21250271797180176,0.936229407787323,0.8333333333333334,0.10179166495800018,0.97215336561203
1.8843910694122314,1.7008001804351807,0.18359088897705078,0.9360760450363159,0.8333333333333334,0.09092222899198532,0.9706536531448364
1.8744494915008545,1.7227200269699097,0.15172946453094482,0.943361222743988,0.8333333333333334,0.08021482825279236,0.9749281406402588
1.8571364879608154,1.7443017959594727,0.11283469200134277,0.957190215587616,0.8333333333333334,0.071184903383255,0.9837747812271118
1.8419978618621826,1.763454794883728,0.07854306697845459,0.9657918810844421,0.8333333333333334,0.07625284045934677,0.9886091947555542
1.8331267833709717,1.776349425315857,0.056777358055114746,0.9684222936630249,0.8333333333333334,0.06827244162559509,0.9898836016654968
0.6366485357284546,0.9773235321044922,-0.3406749963760376,0.6547204256057739,0.9666666666666667,0.060920555144548416,0.7733405828475952
0.6634382605552673,0.9815521240234375,-0.31811386346817017,0.6636263728141785,0.9666666666666667,0.05446382239460945,0.7847812175750732
0.7234684228897095,1.0121663808822632,-0.2886979579925537,0.6187426447868347,0.9666666666666667,0.05169937014579773,0.7280733585357666
0.7721853256225586,1.0397834777832031,-0.26759815216064453,0.6066937446594238,0.9666666666666667,0.04689867049455643,0.6870101690292358
0.775312602519989,0.9837347269058228,-0.20842212438583374,0.5932278633117676,0.9666666666666667,0.050785165280103683,0.6597854495048523
0.8114837408065796,1.066175937652588,-0.2546921968460083,0.6239568591117859,0.9666666666666667,0.045435454696416855,0.6809322237968445
0.782855749130249,0.9907404780387878,-0.20788472890853882,0.5958544015884399,0.9666666666666667,0.045383021235466,0.6580077409744263
0.8126705884933472,1.0174000263214111,-0.20472943782806396,0.6136869788169861,0.9666666666666667,0.047928597778081894,0.6631375551223755
0.766899585723877,0.9213424921035767,-0.1544429063796997,0.5832139253616333,0.9666666666666667,0.042753662914037704,0.6529368162155151
0.8301746249198914,0.9889277219772339,-0.15875309705734253,0.5895028710365295,0.9666666666666667,0.04399333521723747,0.6500287055969238
0.8372026681900024,0.9791929125785828,-0.14199024438858032,0.6188832521438599,0.9666666666666667,0.03746279701590538,0.6920103430747986
0.9003103971481323,1.0444238185882568,-0.1441134214401245,0.6515433192253113,0.9666666666666667,0.03998887166380882,0.7162784337997437
0.9582945108413696,1.0633199214935303,-0.10502541065216064,0.6946089267730713,0.9666666666666667,0.044607702642679214,0.7553908228874207
0.985072135925293,1.105006217956543,-0.11993408203125,0.7346570491790771,0.9666666666666667,0.028666051104664803,0.7852503657341003
1.0028338432312012,1.132106900215149,-0.12927305698394775,0.7596015930175781,0.9666666666666667,0.03974377363920212,0.8022601008415222
0.9988989233970642,1.139951467514038,-0.14105254411697388,0.7766169309616089,0.9666666666666667,0.061930395662784576,0.8158068656921387
0.9707574844360352,1.1538844108581543,-0.18312692642211914,0.7895768880844116,0.9666666666666667,0.07219048589468002,0.8269852995872498
0.946858286857605,1.1661617755889893,-0.21930348873138428,0.7953550219535828,0.9666666666666667,0.07796375453472137,0.831427276134491
0.9143921732902527,1.2085297107696533,-0.29413753747940063,0.7990394830703735,0.9666666666666667,0.058344416320323944,0.8339322805404663
0.8727814555168152,1.2568211555480957,-0.3840397000312805,0.7809776067733765,0.9666666666666667,0.04815109074115753,0.8292824625968933
0.7579574584960938,1.3373775482177734,-0.5794200897216797,0.7148817777633667,0.9666666666666667,0.046037353575229645,0.7941588163375854
0.6815505027770996,1.3231881856918335,-0.6416376829147339,0.6412684917449951,0.9666666666666667,0.03697403147816658,0.7375198602676392
0.7118481397628784,1.2111070156097412,-0.4992588758468628,0.5687969923019409,0.9666666666666667,0.03438583016395569,0.6678230166435242
0.7346054911613464,1.1722519397735596,-0.43764644861221313,0.5145318508148193,0.9666666666666667,0.03709295764565468,0.6264408230781555
0.7835990786552429,1.1812665462493896,-0.39766746759414673,0.4878457188606262,0.9333333333333333,0.03866347670555115,0.6111768484115601
0.8534570932388306,1.1808984279632568,-0.32744133472442627,0.4737212359905243,0.9333333333333333,0.035432878881692886,0.5859758853912354
0.8795680999755859,1.1426140069961548,-0.26304590702056885,0.4594576358795166,0.9333333333333333,0.02666803076863289,0.5645004510879517
0.9304048418998718,1.1351474523544312,-0.20474261045455933,0.49526309967041016,0.9333333333333333,0.02668805792927742,0.6012205481529236
0.9972054958343506,1.1402615308761597,-0.14305603504180908,0.5268523097038269,0.9333333333333333,0.030791450291872025,0.6222714185714722
1.0434067249298096,1.1315416097640991,-0.08813488483428955,0.5289179086685181,0.9333333333333333,0.03073580004274845,0.625560462474823
1.0878390073776245,1.1306627988815308,-0.04282379150390625,0.4960978031158447,0.9333333333333333,0.03316398710012436,0.6097512245178223
1.0887296199798584,1.1411933898925781,-0.05246376991271973,0.46819648146629333,0.9333333333333333,0.039826907217502594,0.5965955853462219
1.0488680601119995,1.1396820545196533,-0.09081399440765381,0.44944238662719727,0.9333333333333333,0.049077220261096954,0.5940842032432556
0.9860814809799194,1.1151604652404785,-0.12907898426055908,0.4287552833557129,0.9333333333333333,0.056726496666669846,0.5864679217338562
0.9458362460136414,1.0906543731689453,-0.14481812715530396,0.4125097692012787,0.9333333333333333,0.05770992115139961,0.5801001191139221
0.9385584592819214,1.0776267051696777,-0.13906824588775635,0.4015161991119385,0.9333333333333333,0.04642704501748085,0.5792733430862427
0.9361407160758972,1.0601017475128174,-0.12396103143692017,0.39349693059921265,0.9333333333333333,0.04601246863603592,0.5797046422958374
0.9375085830688477,1.0365593433380127,-0.09905076026916504,0.3880230784416199,0.9333333333333333,0.058674152940511703,0.5796337127685547
0.9386801719665527,1.0157361030578613,-0.0770559310913086,0.3825792968273163,0.9333333333333333,0.0672973170876503,0.5732688903808594
0.9325746297836304,0.9766943454742432,-0.04411971569061279,0.3739224374294281,0.9333333333333333,0.07455185800790787,0.5592007040977478
0.9238600134849548,0.9219613075256348,0.0018987059593200684,0.36502403020858765,0.9333333333333333,0.06303863227367401,0.5417928099632263
0.9173105955123901,0.9064493179321289,0.01086127758026123,0.3631455898284912,0.9333333333333333,0.049474600702524185,0.543269157409668
0.9498888850212097,0.9336752891540527,0.016213595867156982,0.3784104585647583,0.9333333333333333,0.053027477115392685,0.559712290763855
1.0300345420837402,1.0138819217681885,0.016152620315551758,0.4146139621734619,0.9333333333333333,0.04552651196718216,0.5775471925735474
1.051078200340271,1.0348834991455078,0.016194701194763184,0.4354109466075897,0.9333333333333333,0.03329436853528023,0.5743751525878906
1.0342739820480347,0.9944183230400085,0.03985565900802612,0.43393534421920776,0.9333333333333333,0.034531138837337494,0.5450580716133118
1.0301845073699951,1.0395562648773193,-0.009371757507324219,0.4765520989894867,0.9333333333333333,0.04050413519144058,0.5911376476287842
1.074601411819458,1.1299283504486084,-0.05532693862915039,0.5245869159698486,0.9333333333333333,0.04063291847705841,0.6526206135749817
1.1074340343475342,1.1765573024749756,-0.0691232681274414,0.5578625202178955,0.9,0.03479638695716858,0.7023856043815613
1.127525806427002,1.1889832019805908,-0.06145739555358887,0.5844213366508484,0.8666666666666667,0.03646951541304588,0.7386119365692139
1.1660449504852295,1.2212375402450562,-0.05519258975982666,0.6078128218650818,0.8666666666666667,0.037780556827783585,0.7636129260063171
1.2116926908493042,1.2357765436172485,-0.024083852767944336,0.6299878358840942,0.8666666666666667,0.05069581791758537,0.7797349691390991
1.238632082939148,1.2586387395858765,-0.020006656646728516,0.6538106203079224,0.8666666666666667,0.04432337358593941,0.7907122373580933
1.2581788301467896,1.2841914892196655,-0.026012659072875977,0.670807957649231,0.8666666666666667,0.03985951095819473,0.7902593612670898
1.2875159978866577,1.31592857837677,-0.028412580490112305,0.6901871562004089,0.8666666666666667,0.038624465465545654,0.7972507476806641
1.3318759202957153,1.3548336029052734,-0.022957682609558105,0.7146118879318237,0.8666666666666667,0.03869811072945595,0.8156665563583374
1.3639140129089355,1.4000229835510254,-0.036108970642089844,0.7384138107299805,0.8666666666666667,0.03432616963982582,0.8314260244369507
1.3687161207199097,1.433074712753296,-0.06435859203338623,0.7535030841827393,0.8333333333333334,0.03346801549196243,0.8390929698944092
1.3735769987106323,1.4584388732910156,-0.0848618745803833,0.7591004371643066,0.8333333333333334,0.0322328545153141,0.8516936302185059
1.3785593509674072,1.5232057571411133,-0.14464640617370605,0.746405303478241,0.8666666666666667,0.035521890968084335,0.8458269834518433
1.3215116262435913,1.53562331199646,-0.21411168575286865,0.7481969594955444,0.8666666666666667,0.03531692922115326,0.8400759696960449
1.2777763605117798,1.5398890972137451,-0.26211273670196533,0.7522983551025391,0.8666666666666667,0.03995061293244362,0.8334444761276245
1.2596240043640137,1.562744140625,-0.30312013626098633,0.7563518285751343,0.8666666666666667,0.040312256664037704,0.8264791369438171
1.290123701095581,1.5889348983764648,-0.2988111972808838,0.7632438540458679,0.8666666666666667,0.05662574619054794,0.8247129321098328
1.3330998420715332,1.6076571941375732,-0.27455735206604004,0.7753477096557617,0.8666666666666667,0.06002365052700043,0.8331453204154968
1.37861967086792,1.6303110122680664,-0.2516913414001465,0.7968218326568604,0.8666666666666667,0.06665012240409851,0.854952335357666
1.4261901378631592,1.6904586553573608,-0.26426851749420166,0.8170859217643738,0.8666666666666667,0.04793938249349594,0.8735965490341187
1.4816300868988037,1.6754097938537598,-0.19377970695495605,0.8213933706283569,0.8666666666666667,0.04729023575782776,0.8803973197937012
1.4513063430786133,1.7320350408554077,-0.28072869777679443,0.818753719329834,0.8666666666666667,0.0329991914331913,0.8789472579956055
1.4804261922836304,1.6301133632659912,-0.14968717098236084,0.803001880645752,0.8666666666666667,0.03168407827615738,0.8693703413009644
1.380207896232605,1.7686922550201416,-0.3884843587875366,0.8028742671012878,0.8666666666666667,0.03005090542137623,0.8626026511192322
1.4368493556976318,1.566402792930603,-0.1295534372329712,0.7817055583000183,0.8666666666666667,0.014156324788928032,0.8500632643699646
1.3261559009552002,1.7933080196380615,-0.46715211868286133,0.8054409027099609,0.8666666666666667,0.007487025577574968,0.8625447154045105
1.4267266988754272,1.5380114316940308,-0.11128473281860352,0.7800631523132324,0.8666666666666667,0.021354392170906067,0.8473812937736511
1.3706574440002441,1.7011439800262451,-0.330486536026001,0.812873363494873,0.8666666666666667,0.026196053251624107,0.8696348667144775
1.443688154220581,1.499007225036621,-0.05531907081604004,0.7799403071403503,0.8666666666666667,0.029286932200193405,0.8477813601493835
1.4010791778564453,1.588413119316101,-0.18733394145965576,0.8089227676391602,0.8666666666666667,0.035199280828237534,0.8702458739280701
1.4036754369735718,1.5025970935821533,-0.09892165660858154,0.7655455470085144,0.8666666666666667,0.050875548273324966,0.8408176898956299
1.393807291984558,1.4649314880371094,-0.07112419605255127,0.7344765663146973,0.8666666666666667,0.05254703387618065,0.8052815794944763
1.3889927864074707,1.4596812725067139,-0.07068848609924316,0.7323336601257324,0.8666666666666667,0.05558758229017258,0.7984703779220581
1.3825715780258179,1.4535443782806396,-0.07097280025482178,0.7333496809005737,0.8666666666666667,0.05100953206419945,0.7967812418937683
1.3788087368011475,1.4285893440246582,-0.04978060722351074,0.7323433756828308,0.8666666666666667,0.06080776825547218,0.7954732775688171
1.3729259967803955,1.3907380104064941,-0.017812013626098633,0.7318345904350281,0.8666666666666667,0.05320678651332855,0.7942037582397461
1.36024808883667,1.3752484321594238,-0.015000343322753906,0.73557448387146,0.8666666666666667,0.0699969157576561,0.8064379692077637
1.3369300365447998,1.363452672958374,-0.02652263641357422,0.7387576103210449,0.8666666666666667,0.07422908395528793,0.8239027261734009
1.3156890869140625,1.349886417388916,-0.034197330474853516,0.7334815263748169,0.9,0.0659300908446312,0.8277920484542847
1.3111851215362549,1.3208575248718262,-0.009672403335571289,0.7294164896011353,0.8666666666666667,0.05832504853606224,0.8303562998771667
1.3180441856384277,1.306795358657837,0.01124882698059082,0.7338488101959229,0.8666666666666667,0.050874724984169006,0.8360139727592468
1.3262075185775757,1.3067913055419922,0.019416213035583496,0.7395534515380859,0.8666666666666667,0.034937530755996704,0.8380534052848816
1.3473031520843506,1.3284530639648438,0.018850088119506836,0.7462016940116882,0.8666666666666667,0.018403105437755585,0.8361601829528809
1.3766295909881592,1.339306116104126,0.0373234748840332,0.745435357093811,0.8666666666666667,0.017533177509903908,0.8339569568634033
1.4130957126617432,1.3102844953536987,0.10281121730804443,0.7115124464035034,0.8666666666666667,0.0158854890614748,0.8088931441307068
1.4486316442489624,1.2613096237182617,0.18732202053070068,0.6439565420150757,0.8666666666666667,0.010666077956557274,0.7330940961837769
1.4859555959701538,1.2414159774780273,0.24453961849212646,0.6080719828605652,0.8666666666666667,0.011007663793861866,0.6976597309112549
1.5328738689422607,1.2464170455932617,0.286456823348999,0.5996518135070801,0.8666666666666667,0.02244800701737404,0.7002767324447632
1.6282027959823608,1.2898138761520386,0.33838891983032227,0.6323646903038025,0.8666666666666667,0.02143767476081848,0.7395379543304443
1.732328176498413,1.292551040649414,0.439777135848999,0.6358319520950317,0.8666666666666667,0.02195437252521515,0.7400809526443481
1.8087530136108398,1.2818851470947266,0.5268678665161133,0.6375985145568848,0.8666666666666667,0.020257780328392982,0.7371300458908081
1.8265948295593262,1.2802674770355225,0.5463273525238037,0.6415486335754395,0.8666666666666667,0.01805121824145317,0.7439681887626648
1.8066896200180054,1.2842907905578613,0.522398829460144,0.638801097869873,0.8666666666666667,0.010321076028048992,0.7577133178710938
1.7785123586654663,1.3093717098236084,0.4691406488418579,0.6304655075073242,0.8666666666666667,0.004672313574701548,0.7610527276992798
1.705906867980957,1.3328771591186523,0.3730297088623047,0.617162823677063,0.8666666666666667,0.0016516228206455708,0.7365099191665649
1.62101411819458,1.3083341121673584,0.3126800060272217,0.6005421876907349,0.8666666666666667,0.0011463253758847713,0.6992411613464355
1.6304199695587158,1.2942355871200562,0.33618438243865967,0.6002630591392517,0.8666666666666667,0.0017946726875379682,0.6933449506759644
1.6610236167907715,1.2879531383514404,0.37307047843933105,0.6031553149223328,0.8666666666666667,0.0025907610543072224,0.6958255171775818
1.6850913763046265,1.290990948677063,0.3941004276275635,0.6062024831771851,0.8666666666666667,0.0034435249399393797,0.6991392374038696
1.7021344900131226,1.3022971153259277,0.3998373746871948,0.6126305460929871,0.8666666666666667,0.004249552730470896,0.7061483263969421
1.711679458618164,1.3103306293487549,0.4013488292694092,0.6174107789993286,0.8666666666666667,0.004876343533396721,0.7110288143157959
1.7177976369857788,1.3150229454040527,0.4027746915817261,0.6195577383041382,0.8666666666666667,0.005246734246611595,0.7127925157546997
1.7229523658752441,1.3183536529541016,0.4045987129211426,0.6200467944145203,0.8666666666666667,0.005327810999006033,0.7128236293792725
1.7277488708496094,1.3209125995635986,0.40683627128601074,0.6194922924041748,0.8666666666666667,0.00512433098629117,0.7118620872497559
1.7319936752319336,1.3230918645858765,0.40890181064605713,0.6186881065368652,0.8666666666666667,0.004668755456805229,0.7107659578323364
1.735234022140503,1.3249667882919312,0.4102672338485718,0.618002712726593,0.8666666666666667,0.004012465476989746,0.7099089622497559
1.7373464107513428,1.3266074657440186,0.4107389450073242,0.6175361275672913,0.8666666666666667,0.003215834964066744,0.7093955874443054
1.7384679317474365,1.3279476165771484,0.4105203151702881,0.6171965003013611,0.8666666666666667,0.00234404718503356,0.7091106176376343
1.7388395071029663,1.3289098739624023,0.40992963314056396,0.6168609857559204,0.8666666666666667,0.0014661847380921245,0.7089031934738159
1.7386277914047241,1.3294408321380615,0.4091869592666626,0.6164524555206299,0.8666666666666667,0.0006964712520129979,0.7086681127548218
1.7379239797592163,1.329540491104126,0.40838348865509033,0.6159590482711792,0.8666666666666667,0.0005707399686798453,0.7083655595779419
1.7367823123931885,1.3292591571807861,0.40752315521240234,0.6154175996780396,0.8666666666666667,0.0011265623616054654,0.7080078125
1.7352590560913086,1.328678011894226,0.4065810441970825,0.6148810386657715,0.8666666666666667,0.0016776520060375333,0.7076291441917419
1.7334344387054443,1.327894687652588,0.40553975105285645,0.6143946647644043,0.8666666666666667,0.0021175765432417393,0.7072638273239136
1.7314103841781616,1.3269989490509033,0.4044114351272583,0.613982617855072,0.8666666666666667,0.002428158186376095,0.7069322466850281
1.7293033599853516,1.3260712623596191,0.4032320976257324,0.6136487126350403,0.8666666666666667,0.0026111050974577665,0.7066415548324585
1.7272237539291382,1.3251738548278809,0.4020498991012573,0.6133823394775391,0.8666666666666667,0.0026733609847724438,0.7063883543014526
1.7252719402313232,1.3243539333343506,0.40091800689697266,0.6131671667098999,0.8666666666666667,0.0026290284004062414,0.7061640620231628
1.7235233783721924,1.323643684387207,0.39987969398498535,0.6129873394966125,0.8666666666666667,0.002493298379704356,0.7059603929519653
1.7220323085784912,1.3230655193328857,0.39896678924560547,0.6128329038619995,0.8666666666666667,0.002284072106704116,0.7057727575302124
1.7208259105682373,1.3226300477981567,0.39819586277008057,0.6126973628997803,0.8666666666666667,0.0020195902325212955,0.7055976390838623
1.719914436340332,1.3223427534103394,0.3975716829299927,0.6125797033309937,0.8666666666666667,0.0017160259885713458,0.7054359316825867
1.7192883491516113,1.3222019672393799,0.39708638191223145,0.6124805808067322,0.8666666666666667,0.001390237477608025,0.705288290977478
1.718930959701538,1.3222010135650635,0.3967299461364746,0.612401008605957,0.8666666666666667,0.001057710382156074,0.7051557898521423
1.7188148498535156,1.3223316669464111,0.3964831829071045,0.6123418211936951,0.8666666666666667,0.0007318467833101749,0.7050396800041199
1.7189080715179443,1.3225784301757812,0.3963296413421631,0.6123009920120239,0.8666666666666667,0.0004265304596628994,0.7049382925033569
1.7191762924194336,1.3229280710220337,0.3962482213973999,0.6122772097587585,0.8666666666666667,0.00016702190623618662,0.7048513889312744
1.7195844650268555,1.3233612775802612,0.39622318744659424,0.6122661828994751,0.8666666666666667,0.00015997611626517028,0.7047764658927917
1.7200950384140015,1.3238601684570312,0.3962348699569702,0.6122642755508423,0.8666666666666667,0.00034525091177783906,0.7047120928764343
1.7206753492355347,1.324405550956726,0.3962697982788086,0.6122657656669617,0.8666666666666667,0.0005036750226281583,0.7046542167663574
1.721290111541748,1.3249775171279907,0.3963125944137573,0.6122673749923706,0.8666666666666667,0.0006195518653839827,0.7046019434928894
1.7219078540802002,1.325556755065918,0.3963510990142822,0.6122637987136841,0.8666666666666667,0.0006900688167661428,0.7045513987541199
1.722500205039978,1.3261239528656006,0.39637625217437744,0.6122522354125977,0.8666666666666667,0.0007175295031629503,0.7045013308525085
1.7230429649353027,1.3266631364822388,0.39637982845306396,0.6122301816940308,0.8666666666666667,0.0007041690405458212,0.7044500112533569
1.7235147953033447,1.3271589279174805,0.39635586738586426,0.6121955513954163,0.8666666666666667,0.0006565139628946781,0.7043954133987427
1.723899245262146,1.3276013135910034,0.3962979316711426,0.6121487021446228,0.8666666666666667,0.0005803589592687786,0.7043379545211792
1.7241878509521484,1.327980875968933,0.39620697498321533,0.6120895147323608,0.8666666666666667,0.00048273810534738004,0.7042763233184814
1.724374532699585,1.3282933235168457,0.39608120918273926,0.6120193600654602,0.8666666666666667,0.0003721500688698143,0.7042109966278076
1.7244596481323242,1.3285363912582397,0.3959232568740845,0.6119400858879089,0.8666666666666667,0.0002579787978902459,0.7041420936584473
1.7244455814361572,1.3287121057510376,0.39573347568511963,0.6118539571762085,0.8666666666666667,0.00015872229414526373,0.7040700912475586
1.724344253540039,1.3288257122039795,0.39551854133605957,0.6117638349533081,0.8666666666666667,0.00012307691213209182,0.7039965391159058
1.7241662740707397,1.3288829326629639,0.3952833414077759,0.6116719245910645,0.8666666666666667,0.00017779573681764305,0.7039217948913574
1.7239253520965576,1.3288931846618652,0.3950321674346924,0.6115806102752686,0.8666666666666667,0.0002580401487648487,0.7038469314575195
1.7236356735229492,1.3288660049438477,0.39476966857910156,0.6114919185638428,0.8666666666666667,0.000332244933815673,0.703773021697998
1.7233150005340576,1.3288109302520752,0.3945040702819824,0.6114073395729065,0.8666666666666667,0.00039224527426995337,0.7037009596824646
1.7229773998260498,1.3287379741668701,0.3942394256591797,0.611328125,0.8666666666666667,0.00043392289080657065,0.7036311626434326
1.7226375341415405,1.3286571502685547,0.39398038387298584,0.6112551093101501,0.8666666666666667,0.00045804682304151356,0.7035645246505737
1.7223079204559326,1.3285763263702393,0.39373159408569336,0.6111887693405151,0.8666666666666667,0.0004650176560971886,0.7035012245178223
1.721998929977417,1.328503131866455,0.3934957981109619,0.6111292243003845,0.8666666666666667,0.0004686452157329768,0.7034417986869812
1.7217175960540771,1.3284430503845215,0.39327454566955566,0.6110764741897583,0.8666666666666667,0.00046306863077916205,0.7033861875534058
1.721474051475525,1.3284010887145996,0.3930729627609253,0.6110302805900574,0.8666666666666667,0.00033976775011979043,0.7033346891403198
1.7212669849395752,1.3283805847167969,0.3928864002227783,0.6109901666641235,0.8666666666666667,0.00015335895295720547,0.7032870054244995
1.7211025953292847,1.3283827304840088,0.3927198648452759,0.6109554171562195,0.8666666666666667,0.00015078840078786016,0.7032427787780762
1.7209768295288086,1.3284080028533936,0.39256882667541504,0.6109259128570557,0.8666666666666667,0.00014774965529795736,0.7032026052474976
1.7208917140960693,1.3284562826156616,0.3924354314804077,0.610900342464447,0.8666666666666667,0.00014106046000961214,0.7031651735305786
1.720841884613037,1.3285257816314697,0.3923161029815674,0.6108784079551697,0.8666666666666667,0.00013205881987232715,0.7031307220458984
1.7207988500595093,1.3286235332489014,0.3921753168106079,0.610854983329773,0.8666666666666667,0.00012003937445115298,0.7030967473983765
1.7207777500152588,1.3287290334701538,0.392048716545105,0.6108318567276001,0.8666666666666667,0.00010548641148488969,0.70306396484375
1.7207359075546265,1.3288569450378418,0.39187896251678467,0.6108105182647705,0.8666666666666667,8.957881800597534e-05,0.7030328512191772
1.7206227779388428,1.3290150165557861,0.39160776138305664,0.6107913255691528,0.8666666666666667,7.245037704706192e-05,0.7030031681060791
1.7205400466918945,1.329152226448059,0.39138782024383545,0.6107708811759949,0.8666666666666667,5.488933311426081e-05,0.7029747366905212
1.7204798460006714,1.3292772769927979,0.39120256900787354,0.6107498407363892,0.8666666666666667,3.805828600889072e-05,0.7029465436935425
1.720435619354248,1.329397201538086,0.3910384178161621,0.6107298135757446,0.8666666666666667,2.292484168719966e-05,0.702920138835907
1.7204060554504395,1.3295146226882935,0.390891432762146,0.6107109189033508,0.8666666666666667,1.4944671420380473e-05,0.7028955221176147
1.720388412475586,1.329628825187683,0.39075958728790283,0.610693097114563,0.8666666666666667,2.0878251234535128e-05,0.7028724551200867
1.720381498336792,1.3297398090362549,0.3906416893005371,0.6106759905815125,0.8666666666666667,3.1718675018055364e-05,0.7028506994247437
1.7203826904296875,1.329846978187561,0.39053571224212646,0.610659658908844,0.8666666666666667,4.1596289520384744e-05,0.7028301954269409
1.720388412475586,1.3299505710601807,0.3904378414154053,0.6106438636779785,0.8666666666666667,5.0097285566153005e-05,0.7028107643127441
1.7204005718231201,1.3300485610961914,0.3903520107269287,0.6106281876564026,0.8666666666666667,5.599532960331999e-05,0.7027921676635742
1.720413088798523,1.3301408290863037,0.39027225971221924,0.6106128096580505,0.8666666666666667,5.956957829766907e-05,0.702774703502655
1.7204244136810303,1.3302254676818848,0.3901989459991455,0.6105973720550537,0.8666666666666667,6.0536829550983384e-05,0.702757716178894
1.7204349040985107,1.3303035497665405,0.3901313543319702,0.6105818748474121,0.8666666666666667,5.96217141719535e-05,0.7027410864830017
1.7204421758651733,1.3303742408752441,0.3900679349899292,0.6105666160583496,0.8666666666666667,5.571676229010336e-05,0.702725350856781
1.7204431295394897,1.3304369449615479,0.3900061845779419,0.6105511784553528,0.8666666666666667,5.078273898107e-05,0.7027100324630737
1.7204393148422241,1.3304921388626099,0.38994717597961426,0.6105353236198425,0.8666666666666667,4.405755316838622e-05,0.7026944160461426
1.720428466796875,1.330540418624878,0.38988804817199707,0.6105200052261353,0.8666666666666667,3.5638560802908614e-05,0.7026797533035278
1.7204101085662842,1.3305810689926147,0.38982903957366943,0.6105044484138489,0.8666666666666667,2.68812982540112e-05,0.7026650905609131
1.720384955406189,1.330615758895874,0.38976919651031494,0.6104891300201416,0.8666666666666667,1.8148586605093442e-05,0.7026509046554565
1.720352053642273,1.330644130706787,0.38970792293548584,0.6104739904403687,0.8666666666666667,1.1888424523931462e-05,0.7026366591453552
1.720314383506775,1.3306679725646973,0.38964641094207764,0.61045902967453,0.8666666666666667,1.2739969861286227e-05,0.7026228308677673
1.7202686071395874,1.330687165260315,0.38958144187927246,0.6104447841644287,0.8666666666666667,1.916811197588686e-05,0.702609658241272
1.7202184200286865,1.3307029008865356,0.3895155191421509,0.6104305982589722,0.8666666666666667,2.7165733627043664e-05,0.7025961875915527
1.7201637029647827,1.3307154178619385,0.38944828510284424,0.6104171276092529,0.8666666666666667,3.420201028347947e-05,0.7025833129882812
1.7201058864593506,1.3307268619537354,0.38937902450561523,0.6104044914245605,0.8666666666666667,4.0815837564878166e-05,0.7025710344314575
1.7200473546981812,1.330736756324768,0.3893105983734131,0.6103923916816711,0.8666666666666667,4.5844772103009745e-05,0.7025591135025024
1.7199859619140625,1.3307470083236694,0.38923895359039307,0.6103813052177429,0.8666666666666667,4.9378719268133864e-05,0.7025477290153503
1.719927191734314,1.3307570219039917,0.38917016983032227,0.6103710532188416,0.8666666666666667,5.106873868498951e-05,0.7025370597839355
1.7198693752288818,1.330768346786499,0.3891010284423828,0.6103612780570984,0.8666666666666667,5.1997554692206904e-05,0.7025265693664551
1.7198151350021362,1.3307803869247437,0.3890347480773926,0.6103525161743164,0.8666666666666667,5.094221342005767e-05,0.7025167346000671
1.7197641134262085,1.3307948112487793,0.3889693021774292,0.6103448271751404,0.8666666666666667,4.855476800003089e-05,0.7025078535079956
1.7197167873382568,1.3308117389678955,0.38890504837036133,0.6103378534317017,0.8666666666666667,4.528208955889568e-05,0.7024993896484375
1.7196776866912842,1.3308305740356445,0.38884711265563965,0.6103312969207764,0.8666666666666667,4.009033727925271e-05,0.7024912238121033
1.7196420431137085,1.3308515548706055,0.388790488243103,0.610325813293457,0.8666666666666667,3.5095643397653475e-05,0.7024840116500854
1.7196125984191895,1.330873966217041,0.38873863220214844,0.610321044921875,0.8666666666666667,2.8580325306393206e-05,0.7024774551391602
1.719589114189148,1.3308992385864258,0.38868987560272217,0.610316812992096,0.8666666666666667,2.2047581296646968e-05,0.7024711966514587
1.7195724248886108,1.3309259414672852,0.3886464834213257,0.6103131771087646,0.8666666666666667,1.5402392818941735e-05,0.7024657130241394
1.719562292098999,1.33095383644104,0.388608455657959,0.6103098392486572,0.8666666666666667,9.20229376788484e-06,0.7024604678153992
1.7195560932159424,1.3309826850891113,0.38857340812683105,0.6103068590164185,0.8666666666666667,4.884951977146557e-06,0.7024557590484619
1.7195552587509155,1.3310123682022095,0.38854289054870605,0.6103042960166931,0.8666666666666667,6.883365585963475e-06,0.7024515867233276
1.7195590734481812,1.3310415744781494,0.38851749897003174,0.6103017926216125,0.8666666666666667,1.1550135241122916e-05,0.7024476528167725
1.7195652723312378,1.3310704231262207,0.3884948492050171,0.6102995872497559,0.8666666666666667,1.6457295714644715e-05,0.7024444341659546
1.7195751667022705,1.331099033355713,0.3884761333465576,0.6102972030639648,0.8666666666666667,2.019635940087028e-05,0.7024408578872681
1.7195863723754883,1.3311264514923096,0.3884599208831787,0.610294759273529,0.8666666666666667,2.3264650735654868e-05,0.7024375796318054
1.7195982933044434,1.3311518430709839,0.3884464502334595,0.610292375087738,0.8666666666666667,2.5010293029481545e-05,0.7024345397949219
1.7196109294891357,1.3311752080917358,0.3884357213973999,0.6102898120880127,0.8666666666666667,2.6288627850590274e-05,0.7024316787719727
1.7196235656738281,1.331196904182434,0.38842666149139404,0.6102873086929321,0.8666666666666667,2.6176872779615223e-05,0.7024289965629578
1.7196345329284668,1.3312159776687622,0.3884185552597046,0.6102845072746277,0.8666666666666667,2.524122828617692e-05,0.7024263143539429
1.7196444272994995,1.3312329053878784,0.3884115219116211,0.6102814078330994,0.8666666666666667,2.3557258828077465e-05,0.7024234533309937
1.7196506261825562,1.3312466144561768,0.3884040117263794,0.610278308391571,0.8666666666666667,2.1371226466726512e-05,0.7024206519126892
1.7196550369262695,1.3312580585479736,0.3883969783782959,0.6102747917175293,0.8666666666666667,1.846433588070795e-05,0.7024174928665161
1.7196569442749023,1.33126699924469,0.3883899450302124,0.6102713942527771,0.8666666666666667,1.4628380085923709e-05,0.7024147510528564
1.7196550369262695,1.3312737941741943,0.3883812427520752,0.6102680563926697,0.8666666666666667,1.1095929039584007e-05,0.7024120688438416
1.7196496725082397,1.3312780857086182,0.3883715867996216,0.6102645397186279,0.8666666666666667,7.63673506298801e-06,0.7024092674255371
1.7196426391601562,1.3312814235687256,0.38836121559143066,0.6102609634399414,0.8666666666666667,4.391138645587489e-06,0.7024062871932983
1.719632863998413,1.331282615661621,0.388350248336792,0.6102575063705444,0.8666666666666667,3.8958069126238115e-06,0.7024034857749939
1.7196191549301147,1.331282377243042,0.38833677768707275,0.6102538704872131,0.8666666666666667,6.776507689210121e-06,0.7024003863334656
1.719604253768921,1.3312811851501465,0.3883230686187744,0.6102504134178162,0.8666666666666667,9.959741873899475e-06,0.702397346496582
1.7195873260498047,1.3312795162200928,0.3883078098297119,0.6102472543716431,0.8666666666666667,1.2648265510506462e-05,0.7023946642875671
1.719570517539978,1.3312773704528809,0.38829314708709717,0.6102443337440491,0.8666666666666667,1.5150077160797082e-05,0.702392041683197
1.7195498943328857,1.331275224685669,0.3882746696472168,0.6102413535118103,0.8666666666666667,1.6923489965847693e-05,0.7023891806602478
1.7195310592651367,1.3312733173370361,0.3882577419281006,0.6102386713027954,0.8666666666666667,1.8521684978622943e-05,0.7023865580558777
1.719512701034546,1.331272006034851,0.3882406949996948,0.6102362871170044,0.8666666666666667,1.9042679923586547e-05,0.7023839950561523
1.7194936275482178,1.3312709331512451,0.38822269439697266,0.610234260559082,0.8666666666666667,1.9372997485334054e-05,0.7023818492889404
1.7194764614105225,1.3312710523605347,0.3882054090499878,0.6102322340011597,0.8666666666666667,1.8811033442034386e-05,0.7023794651031494
1.719460368156433,1.331272006034851,0.38818836212158203,0.6102306842803955,0.8666666666666667,1.7383772501489148e-05,0.7023774981498718
1.7194452285766602,1.331274390220642,0.38817083835601807,0.6102296113967896,0.8666666666666667,1.6504813174833544e-05,0.7023760080337524
1.7194337844848633,1.3312779664993286,0.38815581798553467,0.6102285385131836,0.8666666666666667,1.4661040040664375e-05,0.7023743391036987
1.7194232940673828,1.3312819004058838,0.388141393661499,0.6102275848388672,0.8666666666666667,1.1989073755103163e-05,0.7023727297782898
1.7194160223007202,1.331287145614624,0.3881288766860962,0.6102269291877747,0.8666666666666667,9.56602434598608e-06,0.70237135887146
1.7194108963012695,1.3312938213348389,0.38811707496643066,0.6102265119552612,0.8666666666666667,7.126405307644745e-06,0.7023703455924988
1.719407081604004,1.3313002586364746,0.3881068229675293,0.6102260947227478,0.8666666666666667,4.656618784792954e-06,0.7023693323135376
1.719406008720398,1.331308364868164,0.3880976438522339,0.6102257966995239,0.8666666666666667,2.292581712026731e-06,0.702368438243866
1.7194069623947144,1.331316351890564,0.3880906105041504,0.6102255582809448,0.8666666666666667,2.1011207991250558e-06,0.7023676633834839
1.7194093465805054,1.3313252925872803,0.3880840539932251,0.6102256774902344,0.8666666666666667,3.8394518924178556e-06,0.7023671865463257
1.7194141149520874,1.331333875656128,0.3880802392959595,0.6102256178855896,0.8666666666666667,5.666367542289663e-06,0.7023667097091675
1.7194188833236694,1.3313424587249756,0.38807642459869385,0.6102253794670105,0.8666666666666667,7.518337952205911e-06,0.7023661136627197
1.7194247245788574,1.3313506841659546,0.38807404041290283,0.6102253794670105,0.8666666666666667,8.858316505211405e-06,0.7023657560348511
1.719431757926941,1.331358551979065,0.388073205947876,0.6102253198623657,0.8666666666666667,9.950568710337393e-06,0.702365517616272
1.719438076019287,1.331365942955017,0.38807213306427,0.6102249622344971,0.8666666666666667,1.0636685146891978e-05,0.7023650407791138
1.719444751739502,1.3313727378845215,0.38807201385498047,0.6102246046066284,0.8666666666666667,1.0714788004406728e-05,0.7023646235466003
1.719451904296875,1.331378698348999,0.388073205947876,0.6102241277694702,0.8666666666666667,1.0706849025154952e-05,0.7023640871047974
1.7194576263427734,1.3313835859298706,0.38807404041290283,0.6102237105369568,0.8666666666666667,1.0539980394241866e-05,0.7023637294769287
1.7194633483886719,1.331387996673584,0.3880753517150879,0.6102230548858643,0.8666666666666667,9.220182619174011e-06,0.7023633718490601
1.7194666862487793,1.3313907384872437,0.38807594776153564,0.6102222204208374,0.8666666666666667,8.620462722319644e-06,0.7023627161979675
1.719469428062439,1.3313935995101929,0.3880758285522461,0.6102216243743896,0.8666666666666667,7.133679446269525e-06,0.7023624181747437
1.7194709777832031,1.3313946723937988,0.3880763053894043,0.6102206707000732,0.8666666666666667,5.879519449081272e-06,0.7023617029190063
1.7194713354110718,1.331395149230957,0.38807618618011475,0.6102197170257568,0.8666666666666667,4.385968622955261e-06,0.702360987663269
1.7194712162017822,1.3313953876495361,0.3880758285522461,0.61021888256073,0.8666666666666667,2.4990461042762036e-06,0.7023603916168213
1.7194688320159912,1.3313946723937988,0.3880741596221924,0.610217809677124,0.8666666666666667,1.4986145515649696e-06,0.702359676361084
1.719465732574463,1.3313933610916138,0.3880723714828491,0.6102168560028076,0.8666666666666667,1.5120380112421117e-06,0.7023589611053467
1.719461441040039,1.3313919305801392,0.3880695104598999,0.610215961933136,0.8666666666666667,2.887353730329778e-06,0.7023582458496094
1.7194560766220093,1.331390142440796,0.3880659341812134,0.6102149486541748,0.8666666666666667,4.012165845779236e-06,0.7023576498031616
1.7194513082504272,1.331387996673584,0.38806331157684326,0.6102140545845032,0.8666666666666667,4.649362381314859e-06,0.7023569345474243
1.7194441556930542,1.3313859701156616,0.3880581855773926,0.6102133989334106,0.8666666666666667,6.172048415464815e-06,0.7023563385009766
1.7194379568099976,1.3313840627670288,0.38805389404296875,0.6102125644683838,0.8666666666666667,6.638260856561828e-06,0.7023555636405945
1.7194318771362305,1.331381916999817,0.3880499601364136,0.6102117896080017,0.8666666666666667,6.635374120378401e-06,0.7023548483848572
1.7194252014160156,1.3313806056976318,0.3880445957183838,0.6102112531661987,0.8666666666666667,7.418790119118057e-06,0.7023543119430542
1.7194188833236694,1.3313791751861572,0.3880397081375122,0.6102107763290405,0.8666666666666667,7.404095413221512e-06,0.702353835105896
1.7194128036499023,1.3313783407211304,0.388034462928772,0.6102102994918823,0.8666666666666667,7.140320576581871e-06,0.7023531794548035
1.719407081604004,1.3313777446746826,0.3880293369293213,0.6102100610733032,0.8666666666666667,6.7104601839673705e-06,0.7023527026176453
1.7194030284881592,1.3313777446746826,0.38802528381347656,0.6102098226547241,0.8666666666666667,6.091767772886669e-06,0.7023524641990662
1.7193982601165771,1.33137845993042,0.3880198001861572,0.6102096438407898,0.8666666666666667,5.288693955662893e-06,0.7023520469665527
1.719395637512207,1.3313794136047363,0.3880162239074707,0.6102094650268555,0.8666666666666667,4.407540927786613e-06,0.7023516893386841
1.7193940877914429,1.331380844116211,0.38801324367523193,0.6102096438407898,0.8666666666666667,3.582295221349341e-06,0.7023515701293945
1.7193927764892578,1.3313826322555542,0.3880101442337036,0.6102096438407898,0.8666666666666667,2.162380724257673e-06,0.702351450920105
1.7193913459777832,1.3313846588134766,0.38800668716430664,0.6102098822593689,0.8666666666666667,1.4211553889253992e-06,0.702351450920105
1.7193915843963623,1.3313871622085571,0.3880044221878052,0.6102100014686584,0.8666666666666667,9.569757821736857e-07,0.7023512125015259
1.7193927764892578,1.331390142440796,0.3880026340484619,0.6102100610733032,0.8666666666666667,9.735084631756763e-07,0.7023510932922363
1.719395399093628,1.331392526626587,0.388002872467041,0.610210120677948,0.8666666666666667,1.8064761206915136e-06,0.7023509740829468
1.7193964719772339,1.331395149230957,0.38800132274627686,0.6102102994918823,0.8666666666666667,2.4780283638392575e-06,0.7023510336875916
1.719399333000183,1.3313982486724854,0.38800108432769775,0.6102104783058167,0.8666666666666667,3.124416707578348e-06,0.7023510336875916
1.7194026708602905,1.3314011096954346,0.38800156116485596,0.6102102994918823,0.8666666666666667,3.7745969621028053e-06,0.7023507356643677
1.719405174255371,1.3314030170440674,0.3880021572113037,0.6102103590965271,0.8666666666666667,4.202469426672906e-06,0.7023506164550781
1.7194080352783203,1.331405520439148,0.38800251483917236,0.6102105379104614,0.8666666666666667,4.168447503616335e-06,0.7023507952690125
1.719411849975586,1.3314075469970703,0.3880043029785156,0.6102107167243958,0.8666666666666667,4.540285317489179e-06,0.7023510336875916
1.7194141149520874,1.3314093351364136,0.38800477981567383,0.6102107167243958,0.8666666666666667,4.28011799158412e-06,0.7023510932922363
1.719416856765747,1.3314111232757568,0.38800573348999023,0.6102105975151062,0.8666666666666667,3.9946621654962655e-06,0.7023509740829468
1.7194198369979858,1.331412434577942,0.38800740242004395,0.6102105379104614,0.8666666666666667,3.912161446351092e-06,0.7023509740829468
1.71942138671875,1.3314136266708374,0.3880077600479126,0.6102101802825928,0.8666666666666667,3.302362756585353e-06,0.7023507952690125
1.7194230556488037,1.3314135074615479,0.38800954818725586,0.6102100610733032,0.8666666666666667,2.9468012598954374e-06,0.7023507952690125
1.7194232940673828,1.3314131498336792,0.3880101442337036,0.6102098226547241,0.8666666666666667,2.010553998843534e-06,0.7023506164550781
1.7194232940673828,1.3314135074615479,0.38800978660583496,0.610209584236145,0.8666666666666667,1.8728011355051422e-06,0.7023504972457886
1.7194236516952515,1.3314132690429688,0.3880103826522827,0.6102094054222107,0.8666666666666667,1.1836153817057493e-06,0.7023505568504333
1.7194228172302246,1.3314121961593628,0.3880106210708618,0.6102088093757629,0.8666666666666667,4.64042159364908e-07,0.7023500204086304
1.7194217443466187,1.3314118385314941,0.3880099058151245,0.6102086901664734,0.8666666666666667,8.796944257483119e-07,0.7023500800132751
1.7194201946258545,1.3314104080200195,0.38800978660583496,0.6102083921432495,0.8666666666666667,1.0401930694570183e-06,0.702349841594696
1.719417929649353,1.3314093351364136,0.38800859451293945,0.6102081537246704,0.8666666666666667,1.818193254621292e-06,0.7023496627807617
1.719416618347168,1.3314085006713867,0.38800811767578125,0.6102078557014465,0.8666666666666667,2.1135908809810644e-06,0.7023495435714722
1.7194141149520874,1.3314071893692017,0.38800692558288574,0.6102076768875122,0.8666666666666667,2.0740856143675046e-06,0.7023493647575378
1.7194113731384277,1.331406593322754,0.38800477981567383,0.6102074980735779,0.8666666666666667,2.623078671604162e-06,0.7023491859436035
1.7194093465805054,1.3314056396484375,0.38800370693206787,0.6102072596549988,0.8666666666666667,2.691896270334837e-06,0.702349066734314
1.7194066047668457,1.331404447555542,0.3880021572113037,0.610207200050354,0.8666666666666667,3.026386366400402e-06,0.7023488879203796
1.7194042205810547,1.3314037322998047,0.38800048828125,0.6102068424224854,0.8666666666666667,2.6978113965014927e-06,0.7023485898971558
1.719402551651001,1.3314037322998047,0.3879988193511963,0.6102068424224854,0.8666666666666667,2.871471451726393e-06,0.7023484110832214
1.7194007635116577,1.3314032554626465,0.38799750804901123,0.6102067232131958,0.8666666666666667,2.6080758743773913e-06,0.7023483514785767
1.7193989753723145,1.3314030170440674,0.38799595832824707,0.610206663608551,0.8666666666666667,2.3211232473840937e-06,0.7023481726646423
1.7193970680236816,1.3314025402069092,0.38799452781677246,0.6102065443992615,0.8666666666666667,1.9101155430689687e-06,0.7023478746414185
1.7193959951400757,1.3314030170440674,0.3879929780960083,0.6102066040039062,0.8666666666666667,1.6499610637765727e-06,0.7023477554321289
1.719395399093628,1.3314034938812256,0.38799190521240234,0.6102064847946167,0.8666666666666667,1.259311034118582e-06,0.7023476362228394
1.7193955183029175,1.331404209136963,0.3879913091659546,0.6102066040039062,0.8666666666666667,8.782499207882211e-07,0.7023476362228394
1.719395399093628,1.3314049243927002,0.38799047470092773,0.6102065443992615,0.8666666666666667,4.824424877369893e-07,0.7023475170135498
1.7193959951400757,1.3314058780670166,0.3879901170730591,0.6102068424224854,0.8666666666666667,3.5955693533651356e-07,0.7023477554321289
1.7193963527679443,1.3314063549041748,0.38798999786376953,0.6102069020271301,0.8666666666666667,6.04160277362098e-07,0.7023477554321289
1.719396948814392,1.3314074277877808,0.38798952102661133,0.6102069616317749,0.8666666666666667,5.971526206849376e-07,0.7023476958274841
1.719398021697998,1.3314085006713867,0.38798952102661133,0.610207200050354,0.8666666666666667,1.196486891785753e-06,0.7023479342460632
1.7193994522094727,1.3314093351364136,0.3879901170730591,0.6102071404457092,0.8666666666666667,1.4543045381287811e-06,0.7023477554321289
1.719400405883789,1.3314104080200195,0.38798999786376953,0.6102073192596436,0.8666666666666667,1.411888888469548e-06,0.7023479342460632
1.7194020748138428,1.331411361694336,0.38799071311950684,0.6102072596549988,0.8666666666666667,1.8744899534794968e-06,0.7023479342460632
1.719403624534607,1.3314120769500732,0.3879915475845337,0.6102073192596436,0.8666666666666667,1.7131512777268654e-06,0.702347993850708
1.7194045782089233,1.3314130306243896,0.3879915475845337,0.6102074980735779,0.8666666666666667,1.8660769001144217e-06,0.7023481130599976
1.719405174255371,1.3314133882522583,0.3879917860031128,0.6102073192596436,0.8666666666666667,1.702634790490265e-06,0.702347993850708
1.7194068431854248,1.3314142227172852,0.38799262046813965,0.6102074384689331,0.8666666666666667,1.763472596394422e-06,0.7023481130599976
1.719407558441162,1.3314143419265747,0.3879932165145874,0.6102074980735779,0.8666666666666667,1.4353228152685915e-06,0.7023481726646423
1.7194087505340576,1.3314145803451538,0.3879941701889038,0.6102074384689331,0.8666666666666667,1.2412706382747274e-06,0.7023481726646423
1.7194093465805054,1.3314145803451538,0.38799476623535156,0.6102073788642883,0.8666666666666667,1.1468985121609876e-06,0.7023481726646423
1.7194093465805054,1.3314144611358643,0.3879948854446411,0.6102073192596436,0.8666666666666667,8.16679516901786e-07,0.7023481726646423
1.7194099426269531,1.3314144611358643,0.38799548149108887,0.6102072596549988,0.8666666666666667,6.315178779914277e-07,0.7023482322692871
1.719409704208374,1.3314138650894165,0.3879958391189575,0.6102070808410645,0.8666666666666667,6.097964160289848e-07,0.7023481130599976
1.7194093465805054,1.331413984298706,0.3879953622817993,0.6102070212364197,0.8666666666666667,3.204554275271221e-07,0.7023481130599976
1.7194092273712158,1.3314135074615479,0.38799571990966797,0.6102070212364197,0.8666666666666667,2.4677396481820324e-07,0.7023481130599976
1.7194085121154785,1.3314130306243896,0.38799548149108887,0.6102068424224854,0.8666666666666667,5.863235514880216e-07,0.702347993850708
1.719407558441162,1.3314125537872314,0.38799500465393066,0.6102067828178406,0.8666666666666667,8.436733196504065e-07,0.7023479342460632
1.7194068431854248,1.3314121961593628,0.387994647026062,0.6102067232131958,0.8666666666666667,7.668124339943461e-07,0.7023479342460632
1.719406008720398,1.331411600112915,0.3879944086074829,0.6102065443992615,0.8666666666666667,1.0905442877628957e-06,0.7023477554321289
1.719405174255371,1.3314111232757568,0.38799405097961426,0.6102064847946167,0.8666666666666667,1.0754475852081669e-06,0.7023476958274841
1.7194039821624756,1.3314106464385986,0.38799333572387695,0.6102064847946167,0.8666666666666667,1.0986472034346662e-06,0.7023477554321289
1.7194030284881592,1.33141028881073,0.3879927396774292,0.6102064847946167,0.8666666666666667,1.1002867950082873e-06,0.7023476958274841
1.7194020748138428,1.3314096927642822,0.38799238204956055,0.6102062463760376,0.8666666666666667,1.376930640617502e-06,0.702347457408905
1.7194013595581055,1.3314101696014404,0.38799118995666504,0.6102063059806824,0.8666666666666667,1.0149026365979807e-06,0.702347457408905
1.7194011211395264,1.3314096927642822,0.38799142837524414,0.6102063059806824,0.8666666666666667,1.0009208608607878e-06,0.7023475170135498
1.7193998098373413,1.331409215927124,0.3879905939102173,0.610206127166748,0.8666666666666667,1.0845627684830106e-06,0.7023472785949707
1.7193996906280518,1.3314096927642822,0.38798999786376953,0.6102062463760376,0.8666666666666667,7.982340548551292e-07,0.702347457408905
1.7193994522094727,1.3314095735549927,0.38798987865448,0.6102063059806824,0.8666666666666667,6.728345738338248e-07,0.7023473978042603
1.7193992137908936,1.3314098119735718,0.3879894018173218,0.6102063655853271,0.8666666666666667,4.942212399328128e-07,0.702347457408905
1.7193982601165771,1.3314101696014404,0.3879880905151367,0.6102064251899719,0.8666666666666667,4.453249005109683e-07,0.7023472785949707
1.7193994522094727,1.3314101696014404,0.3879892826080322,0.6102063655853271,0.8666666666666667,2.4071289317362243e-07,0.7023473978042603
1.7193989753723145,1.3314104080200195,0.3879885673522949,0.6102064251899719,0.8666666666666667,3.560269874469668e-07,0.7023472785949707
1.7193989753723145,1.3314111232757568,0.3879878520965576,0.6102065443992615,0.8666666666666667,3.070003913308028e-07,0.7023473978042603
1.7193994522094727,1.3314112424850464,0.38798820972442627,0.6102064847946167,0.8666666666666667,3.792690392856457e-07,0.7023472785949707
1.7194006443023682,1.331411600112915,0.3879890441894531,0.6102066040039062,0.8666666666666667,5.714305189030711e-07,0.702347457408905
1.719400405883789,1.3314118385314941,0.3879885673522949,0.6102065443992615,0.8666666666666667,8.29563930437871e-07,0.7023473978042603
1.719401240348816,1.3314125537872314,0.3879886865615845,0.6102067232131958,0.8666666666666667,5.229069302004064e-07,0.702347457408905
1.7194020748138428,1.3314125537872314,0.38798952102661133,0.6102067232131958,0.8666666666666667,9.065768153959652e-07,0.7023475170135498
1.7194023132324219,1.3314131498336792,0.3879891633987427,0.6102066040039062,0.8666666666666667,7.206875807241886e-07,0.7023473978042603
1.7194030284881592,1.3314132690429688,0.38798975944519043,0.6102067232131958,0.8666666666666667,5.691613296221476e-07,0.7023476362228394
1.719403624534607,1.3314132690429688,0.3879903554916382,0.610206663608551,0.8666666666666667,9.03688032849459e-07,0.702347457408905
1.7194042205810547,1.3314135074615479,0.38799071311950684,0.6102067232131958,0.8666666666666667,4.4672211174656695e-07,0.7023475170135498
1.7194042205810547,1.331413745880127,0.38799047470092773,0.6102067232131958,0.8666666666666667,7.921429983070993e-07,0.7023475170135498
1.7194045782089233,1.3314141035079956,0.38799047470092773,0.610206663608551,0.8666666666666667,4.1711095377650054e-07,0.702347457408905
1.719404935836792,1.3314138650894165,0.3879910707473755,0.6102067828178406,0.8666666666666667,6.610076752622263e-07,0.7023476362228394
1.719404935836792,1.3314135074615479,0.38799142837524414,0.610206663608551,0.8666666666666667,1.6985357831345027e-07,0.7023475170135498
1.719404935836792,1.3314136266708374,0.3879913091659546,0.6102066040039062,0.8666666666666667,3.988084245065693e-07,0.7023475170135498
1.719404935836792,1.3314135074615479,0.38799142837524414,0.6102064847946167,0.8666666666666667,1.0079367740445377e-07,0.7023473978042603
1.7194045782089233,1.3314131498336792,0.38799142837524414,0.6102064847946167,0.8666666666666667,3.460870345861622e-07,0.7023473978042603
1.7194045782089233,1.3314131498336792,0.38799142837524414,0.6102063059806824,0.8666666666666667,1.185493161415252e-07,0.7023472785949707
1.7194044589996338,1.331412672996521,0.3879917860031128,0.6102064251899719,0.8666666666666667,3.112494084689388e-07,0.702347457408905
1.7194041013717651,1.3314125537872314,0.3879915475845337,0.6102063059806824,0.8666666666666667,2.7766887455982214e-07,0.7023472785949707
1.719403624534607,1.331412672996521,0.38799095153808594,0.6102063655853271,0.8666666666666667,4.385400984574517e-07,0.7023473978042603
1.7194032669067383,1.3314123153686523,0.38799095153808594,0.6102063059806824,0.8666666666666667,4.845701369049493e-07,0.7023473978042603
1.7194031476974487,1.3314120769500732,0.3879910707473755,0.6102063655853271,0.8666666666666667,4.572705734062765e-07,0.702347457408905
1.7194030284881592,1.3314120769500732,0.38799095153808594,0.6102063655853271,0.8666666666666667,3.909264023604919e-07,0.7023473978042603
1.7194023132324219,1.3314120769500732,0.38799023628234863,0.6102063059806824,0.8666666666666667,5.655271593241196e-07,0.7023472785949707
1.7194020748138428,1.3314117193222046,0.3879903554916382,0.6102063655853271,0.8666666666666667,3.992198571722838e-07,0.7023473978042603
1.7194017171859741,1.331411361694336,0.3879903554916382,0.6102062463760376,0.8666666666666667,4.939525979352766e-07,0.7023472189903259
1.7194017171859741,1.331411361694336,0.3879903554916382,0.6102062463760376,0.8666666666666667,3.929251590761851e-07,0.7023472189903259
1.7194011211395264,1.3314118385314941,0.3879892826080322,0.6102062463760376,0.8666666666666667,2.595252510673163e-07,0.7023472189903259
1.7194008827209473,1.331411361694336,0.38798952102661133,0.6102062463760376,0.8666666666666667,5.258935402707721e-07,0.7023471593856812
1.7194011211395264,1.331411600112915,0.38798952102661133,0.6102062463760376,0.8666666666666667,3.261926906361623e-07,0.7023472189903259
1.7194008827209473,1.3314111232757568,0.38798975944519043,0.610206127166748,0.8666666666666667,5.913337872698321e-07,0.7023470401763916
1.7194006443023682,1.331411600112915,0.3879890441894531,0.6102062463760376,0.8666666666666667,1.6777877931417606e-07,0.7023470401763916
1.7194011211395264,1.3314118385314941,0.3879892826080322,0.6102063059806824,0.8666666666666667,1.611091846598356e-07,0.7023472785949707
1.7194007635116577,1.3314117193222046,0.3879890441894531,0.6102062463760376,0.8666666666666667,2.12984886616141e-07,0.7023470401763916
1.7194008827209473,1.3314118385314941,0.3879890441894531,0.6102063059806824,0.8666666666666667,1.8854359495890094e-07,0.7023472189903259
1.7194011211395264,1.3314121961593628,0.3879889249801636,0.6102063059806824,0.8666666666666667,2.895983755024645e-07,0.7023472189903259
1.7194017171859741,1.3314121961593628,0.38798952102661133,0.6102062463760376,0.8666666666666667,2.7993314688501414e-07,0.7023470401763916
1.7194013595581055,1.3314125537872314,0.387988805770874,0.6102063059806824,0.8666666666666667,2.2570382895992225e-07,0.7023471593856812
1.7194017171859741,1.3314125537872314,0.3879891633987427,0.6102063059806824,0.8666666666666667,5.7230977290601e-07,0.7023472785949707
1.7194020748138428,1.3314127922058105,0.3879892826080322,0.6102064251899719,0.8666666666666667,9.652709564988982e-08,0.7023472785949707
1.7194023132324219,1.3314127922058105,0.38798952102661133,0.6102063655853271,0.8666666666666667,2.2605478022796888e-07,0.7023472189903259
1.7194023132324219,1.3314131498336792,0.3879891633987427,0.6102064847946167,0.8666666666666667,3.3709983426888357e-07,0.7023473978042603
1.7194023132324219,1.3314129114151,0.3879894018173218,0.6102063059806824,0.8666666666666667,2.1261146798678965e-07,0.7023471593856812
1.7194030284881592,1.3314130306243896,0.38798999786376953,0.6102063059806824,0.8666666666666667,1.4521815216994582e-07,0.7023471593856812
1.7194030284881592,1.3314130306243896,0.38798999786376953,0.6102063655853271,0.8666666666666667,3.1017839319247287e-07,0.7023472785949707
1.7194030284881592,1.3314131498336792,0.38798987865448,0.6102063655853271,0.8666666666666667,3.7803690133841883e-07,0.7023472785949707
1.7194031476974487,1.3314132690429688,0.38798987865448,0.6102065443992615,0.8666666666666667,0.11018490791320801,0.702347457408905
1.7194032669067383,1.3314130306243896,0.38799023628234863,0.6102063655853271,0.8666666666666667,0.10979337990283966,0.7023472785949707
1.7194035053253174,1.3314130306243896,0.38799047470092773,0.6102061867713928,0.8666666666666667,0.10602018237113953,0.7023470401763916
1.7194032669067383,1.3314130306243896,0.38799023628234863,0.6102063059806824,0.8666666666666667,0.10081014037132263,0.7023472785949707
1.7194032669067383,1.3314129114151,0.3879903554916382,0.6102063655853271,0.8666666666666667,0.0935206264257431,0.7023472785949707
1.7194032669067383,1.3314130306243896,0.38799023628234863,0.6102063655853271,0.8666666666666667,0.08173279464244843,0.7023472785949707
1.7194032669067383,1.3314127922058105,0.38799047470092773,0.6102062463760376,0.8666666666666667,0.0757192000746727,0.7023471593856812
1.7194032669067383,1.3314127922058105,0.38799047470092773,0.6102063059806824,0.8666666666666667,0.06364882737398148,0.7023472189903259
0.4690088927745819,0.8038823008537292,-0.33487340807914734,0.6356157064437866,0.9333333333333333,0.05453408136963844,0.7436505556106567
0.47344887256622314,0.7851890325546265,-0.3117401599884033,0.6298491954803467,0.9,0.06114949285984039,0.6866545677185059
0.47233158349990845,0.7491695284843445,-0.27683794498443604,0.6064586043357849,0.9,0.10213637351989746,0.6554863452911377
0.493192195892334,0.715424656867981,-0.22223246097564697,0.5843862295150757,0.9,0.13590891659259796,0.6360136866569519
0.5443316102027893,0.6889140605926514,-0.14458245038986206,0.5777345895767212,0.9,0.1148914098739624,0.6284905076026917
0.5941148996353149,0.6919147968292236,-0.09779989719390869,0.5805673003196716,0.9,0.08165042102336884,0.6253687143325806
0.6304966807365417,0.6675228476524353,-0.037026166915893555,0.5484607815742493,0.9,0.08202304691076279,0.606431245803833
0.679973840713501,0.6777561902999878,0.0022176504135131836,0.5011693239212036,0.9,0.10440973192453384,0.5856782793998718
0.7389547824859619,0.792754054069519,-0.05379927158355713,0.5496577024459839,0.9,0.0863291472196579,0.6631714701652527
0.9053473472595215,0.871406078338623,0.03394126892089844,0.5833421945571899,0.9,0.0769914835691452,0.6965762972831726
1.1514947414398193,0.9565613269805908,0.19493341445922852,0.5945200324058533,0.9,0.08126772195100784,0.7017287611961365
1.2890737056732178,1.0742980241775513,0.2147756814956665,0.6093244552612305,0.9,0.07457185536623001,0.7036914825439453
1.40675950050354,1.0989069938659668,0.30785250663757324,0.6113216876983643,0.8666666666666667,0.07792027294635773,0.6720551252365112
1.3070769309997559,1.0549094676971436,0.2521674633026123,0.5994468927383423,0.8333333333333334,0.07393158972263336,0.6713277101516724
1.3012676239013672,0.9629092216491699,0.33835840225219727,0.6281119585037231,0.8666666666666667,0.07680465281009674,0.7076928615570068
1.3950161933898926,0.7962018847465515,0.5988143086433411,0.5939908027648926,0.8666666666666667,0.06825657933950424,0.6883386969566345
1.3576910495758057,0.6740552186965942,0.6836358308792114,0.4956817030906677,0.8666666666666667,0.052791472524404526,0.6142730712890625
1.3102071285247803,0.6256751418113708,0.6845319867134094,0.449089378118515,0.8666666666666667,0.04192353039979935,0.5666172504425049
1.2625646591186523,0.6138726472854614,0.6486920118331909,0.44332143664360046,0.8333333333333334,0.03701239451766014,0.5563591718673706
1.3053312301635742,0.630998969078064,0.6743322610855103,0.46000736951828003,0.8333333333333334,0.03186838701367378,0.5769226551055908
1.421355962753296,0.6301814913749695,0.7911744713783264,0.480815589427948,0.8333333333333334,0.021899966523051262,0.5958148837089539
1.5193970203399658,0.5934009552001953,0.9259960651397705,0.4788927733898163,0.8333333333333334,0.02573229931294918,0.5867466926574707
1.579380750656128,0.5701770186424255,1.0092037320137024,0.45899003744125366,0.8333333333333334,0.03639885410666466,0.569995105266571
1.6368987560272217,0.5573620796203613,1.0795366764068604,0.4031218886375427,0.8333333333333334,0.03880302980542183,0.5043503642082214
1.7151813507080078,0.5633211135864258,1.151860237121582,0.3864651322364807,0.8333333333333334,0.025461308658123016,0.4886627197265625
1.7934322357177734,0.5834665298461914,1.209965705871582,0.3900439441204071,0.8333333333333334,0.02482382021844387,0.5032517313957214
1.8940895795822144,0.6662930250167847,1.2277965545654297,0.4064696729183197,0.8333333333333334,0.014887620694935322,0.5242124795913696
2.0240612030029297,0.7375209331512451,1.2865402698516846,0.4161876440048218,0.8333333333333334,0.009083163924515247,0.5360733270645142
2.127195119857788,0.753534734249115,1.373660385608673,0.4062166213989258,0.8333333333333334,0.010713635012507439,0.5393315553665161
2.168858528137207,0.8162412643432617,1.3526172637939453,0.4726995825767517,0.8333333333333334,0.012650535441935062,0.5981611013412476
2.1751413345336914,0.7890478372573853,1.3860934972763062,0.49553418159484863,0.8333333333333334,0.01176411658525467,0.6179677844047546
2.1787171363830566,0.6881394386291504,1.4905776977539062,0.45365214347839355,0.8333333333333334,0.012313039042055607,0.5828479528427124
2.1914799213409424,0.6431533694267273,1.548326551914215,0.4079762399196625,0.8333333333333334,0.01280792523175478,0.5417487025260925
2.2024621963500977,0.6234708428382874,1.5789913535118103,0.36031341552734375,0.8333333333333334,0.1004670262336731,0.4972103536128998
2.2059028148651123,0.5985235571861267,1.6073792576789856,0.29855287075042725,0.8333333333333334,0.0895204022526741,0.4283340573310852
2.2005481719970703,0.5861667990684509,1.6143813729286194,0.2741691768169403,0.8333333333333334,0.06584825366735458,0.3949718177318573
2.1976966857910156,0.5860239863395691,1.6116726994514465,0.27196425199508667,0.8333333333333334,0.056655462831258774,0.38904595375061035
2.208071708679199,0.59987473487854,1.6081969738006592,0.2783289849758148,0.8333333333333334,0.0783088430762291,0.3955214023590088
2.226057291030884,0.6163047552108765,1.6097525358200073,0.2867877185344696,0.8333333333333334,0.0966326892375946,0.40492868423461914
2.2463924884796143,0.6306630373001099,1.6157294511795044,0.2962111830711365,0.8333333333333334,0.08822815120220184,0.416917622089386
2.2685437202453613,0.6460891962051392,1.6224545240402222,0.2912095785140991,0.8333333333333334,0.08529480546712875,0.4062797427177429
2.2927088737487793,0.6676955223083496,1.6250133514404297,0.2779707610607147,0.8333333333333334,0.049516711384058,0.37848350405693054
0.6070221066474915,1.3301066160202026,-0.7230845093727112,0.714370846748352,0.9333333333333333,0.04569665715098381,0.8605501651763916
0.6532831788063049,1.4479551315307617,-0.7946719527244568,0.6791402101516724,0.9333333333333333,0.03766929730772972,0.7887811660766602
0.8168578147888184,1.5567353963851929,-0.7398775815963745,0.6704666018486023,0.9333333333333333,0.03932798281311989,0.7533602714538574
0.9737354516983032,1.6332650184631348,-0.6595295667648315,0.6974496245384216,0.9333333333333333,0.0507209338247776,0.7989842891693115
0.9838701486587524,1.607588768005371,-0.6237186193466187,0.7007105350494385,0.9333333333333333,0.04820292815566063,0.8074654936790466
1.0728845596313477,1.7008769512176514,-0.6279923915863037,0.7502403259277344,0.9333333333333333,0.049809183925390244,0.8438403606414795
1.1368077993392944,1.794607162475586,-0.6577993631362915,0.7904953956604004,0.9333333333333333,0.053473297506570816,0.8768273591995239
1.100114107131958,1.819122552871704,-0.7190084457397461,0.8312257528305054,0.9333333333333333,0.053799234330654144,0.9357149004936218
1.078657627105713,1.8088445663452148,-0.730186939239502,0.8214470744132996,0.9666666666666667,0.056749358773231506,0.9616413116455078
0.8591710329055786,1.5999330282211304,-0.7407619953155518,0.8243700861930847,0.9666666666666667,0.060668427497148514,0.9621572494506836
0.7692466974258423,1.4994523525238037,-0.7302056550979614,0.8164793848991394,0.9666666666666667,0.06907258182764053,0.9557098746299744
0.7912117838859558,1.484911322593689,-0.6936995387077332,0.8070618510246277,0.9666666666666667,0.06561119109392166,0.9508657455444336
0.7531208395957947,1.4000037908554077,-0.646882951259613,0.7896488904953003,0.9333333333333333,0.06431824713945389,0.9425979852676392
0.7401266098022461,1.328386664390564,-0.5882600545883179,0.7686591148376465,0.9333333333333333,0.05822181701660156,0.9246014356613159
0.7118992805480957,1.231277585029602,-0.5193783044815063,0.7557052373886108,0.9333333333333333,0.0627453476190567,0.8909165859222412
0.7848593592643738,1.2646913528442383,-0.4798319935798645,0.7568222284317017,0.9333333333333333,0.0679866224527359,0.8690080642700195
0.7498975992202759,1.2385406494140625,-0.4886430501937866,0.7670747637748718,0.9333333333333333,0.07242965698242188,0.8725093603134155
0.7673449516296387,1.2690913677215576,-0.501746416091919,0.7656545042991638,0.9333333333333333,0.07234348356723785,0.8703476190567017
0.7464554309844971,1.233564019203186,-0.48710858821868896,0.7498470544815063,0.9333333333333333,0.0597287118434906,0.856949508190155
0.7522433996200562,1.2023473978042603,-0.4501039981842041,0.727904200553894,0.9333333333333333,0.054163385182619095,0.8303394317626953
0.7669581770896912,1.1805951595306396,-0.4136369824409485,0.7144460678100586,0.9333333333333333,0.06485430151224136,0.8063420057296753
0.7932957410812378,1.1577640771865845,-0.3644683361053467,0.7172412872314453,0.9333333333333333,0.0695224478840828,0.7980369329452515
0.8157544136047363,1.1485155820846558,-0.33276116847991943,0.7352923154830933,0.9333333333333333,0.09538864344358444,0.8016576170921326
0.8780927658081055,1.1864917278289795,-0.308398962020874,0.7620000839233398,0.9,0.08992011845111847,0.8154980540275574
0.9512778520584106,1.2812187671661377,-0.32994091510772705,0.7780712842941284,0.9,0.08140445500612259,0.8187302350997925
1.0597399473190308,1.4144937992095947,-0.35475385189056396,0.7782108783721924,0.8666666666666667,0.05335874482989311,0.8131925463676453
1.161062240600586,1.4713890552520752,-0.31032681465148926,0.7528607249259949,0.8666666666666667,0.030776800587773323,0.7916778326034546
1.3178677558898926,1.634838581085205,-0.3169708251953125,0.7457942366600037,0.8666666666666667,0.029956860467791557,0.802117109298706
1.2696465253829956,1.5526134967803955,-0.2829669713973999,0.7298163771629333,0.8666666666666667,0.029018232598900795,0.800316333770752
1.2667198181152344,1.4521559476852417,-0.18543612957000732,0.6902391910552979,0.8666666666666667,0.034560028463602066,0.7596820592880249
1.2584569454193115,1.4103831052780151,-0.1519261598587036,0.6725001335144043,0.8666666666666667,0.03173385560512543,0.7361553907394409
1.312966227531433,1.3924764394760132,-0.07951021194458008,0.6590250730514526,0.8666666666666667,0.027515046298503876,0.713394045829773
1.3549039363861084,1.343306541442871,0.011597394943237305,0.644634485244751,0.9,0.029599182307720184,0.701440691947937
1.3856537342071533,1.3006832599639893,0.08497047424316406,0.6134554147720337,0.9,0.03328102082014084,0.6668326258659363
1.4249029159545898,1.273152232170105,0.15175068378448486,0.5814120173454285,0.9,0.038330670446157455,0.628736674785614
1.4602044820785522,1.2784491777420044,0.18175530433654785,0.5764946341514587,0.9,0.04491941258311272,0.6200778484344482
1.499578833580017,1.2901403903961182,0.20943844318389893,0.5802576541900635,0.9,0.04780944436788559,0.6216446161270142
1.5094573497772217,1.2829679250717163,0.22648942470550537,0.5743441581726074,0.9,0.050701551139354706,0.6186383366584778
1.5078623294830322,1.2765307426452637,0.23133158683776855,0.5662363171577454,0.9,0.05286191776394844,0.61589515209198
1.5034387111663818,1.2518748044967651,0.2515639066696167,0.5461401343345642,0.9,0.05554281175136566,0.6014419794082642
1.4835261106491089,1.224184274673462,0.259341835975647,0.533871591091156,0.9,0.04956423118710518,0.5971860289573669
1.4687697887420654,1.1792426109313965,0.28952717781066895,0.5146400928497314,0.9,0.044042471796274185,0.5892086029052734
1.4661414623260498,1.1506335735321045,0.3155078887939453,0.49519452452659607,0.9,0.04245370626449585,0.5841715335845947
1.471183180809021,1.1151623725891113,0.35602080821990967,0.48643434047698975,0.9,0.03883187845349312,0.5842424631118774
1.4857139587402344,1.067880630493164,0.4178333282470703,0.4854308068752289,0.9,0.04018580541014671,0.5801047086715698
1.5051250457763672,1.0619033575057983,0.44322168827056885,0.49511098861694336,0.9,0.0441218763589859,0.5961257219314575
1.4684103727340698,1.014101505279541,0.4543088674545288,0.4774426817893982,0.9,0.0439809150993824,0.6191902756690979
1.4134939908981323,0.9755060076713562,0.4379879832267761,0.4644671380519867,0.9,0.05073992908000946,0.6224088072776794
1.38263738155365,0.9877059459686279,0.394931435585022,0.4676976203918457,0.8666666666666667,0.0503130704164505,0.6028887033462524
1.367366075515747,0.9989947080612183,0.3683713674545288,0.4759940505027771,0.8333333333333334,0.05622641369700432,0.5799514651298523
1.3642324209213257,1.0046093463897705,0.3596230745315552,0.49609267711639404,0.8333333333333334,0.05320094898343086,0.6065021753311157
1.3668954372406006,1.0299365520477295,0.3369588851928711,0.5247144103050232,0.8333333333333334,0.05957132577896118,0.6305268406867981
1.3690729141235352,1.048521876335144,0.3205510377883911,0.5485295653343201,0.8333333333333334,0.055811814963817596,0.6515470743179321
1.3568716049194336,1.0837836265563965,0.2730879783630371,0.5670375823974609,0.8333333333333334,0.05621479079127312,0.6732473373413086
1.3432039022445679,1.1075142621994019,0.23568964004516602,0.5834051966667175,0.8333333333333334,0.06517130881547928,0.6961097717285156
1.3409614562988281,1.1243501901626587,0.21661126613616943,0.6050946116447449,0.8333333333333334,0.05995269492268562,0.7242822647094727
1.330761432647705,1.1292002201080322,0.20156121253967285,0.6312651634216309,0.8333333333333334,0.06898640841245651,0.7539258003234863
1.32079017162323,1.1289138793945312,0.19187629222869873,0.663689911365509,0.8333333333333334,0.06048404425382614,0.7857050895690918
1.3254271745681763,1.125741720199585,0.1996854543685913,0.7024795413017273,0.8333333333333334,0.07130967080593109,0.8094699382781982
1.3155429363250732,1.1007275581359863,0.21481537818908691,0.7144817113876343,0.8333333333333334,0.06604025512933731,0.7952777743339539
1.323728084564209,1.0647046566009521,0.25902342796325684,0.6920821070671082,0.8333333333333334,0.07663518935441971,0.7756367921829224
1.3597180843353271,1.07501220703125,0.28470587730407715,0.6802423000335693,0.8333333333333334,0.0849008783698082,0.7757195234298706
1.4063174724578857,1.0746147632598877,0.33170270919799805,0.6504170298576355,0.8333333333333334,0.06971690058708191,0.7499544620513916
1.4713773727416992,1.0984243154525757,0.37295305728912354,0.6432464122772217,0.8666666666666667,0.061229806393384933,0.7512764930725098
1.3851885795593262,1.0175246000289917,0.3676639795303345,0.6420637369155884,0.8666666666666667,0.04566723108291626,0.7456530332565308
1.3916233777999878,0.9919594526290894,0.39966392517089844,0.6103564500808716,0.8666666666666667,0.03596096858382225,0.711286723613739
1.349462866783142,0.9289655089378357,0.4204973578453064,0.6017080545425415,0.8666666666666667,0.02781890146434307,0.6753988265991211
1.4033830165863037,0.9389547109603882,0.4644283056259155,0.5412651300430298,0.8666666666666667,0.02193840593099594,0.6005141735076904
1.407311201095581,0.9246605634689331,0.48265063762664795,0.5766749382019043,0.8333333333333334,0.02418099343776703,0.6356617212295532
1.4756368398666382,0.9559577703475952,0.519679069519043,0.5579195618629456,0.8333333333333334,0.02230295166373253,0.6047150492668152
1.5311479568481445,0.9983328580856323,0.5328150987625122,0.6212146282196045,0.8333333333333334,0.019041357561945915,0.6841451525688171
1.6401011943817139,1.0229572057724,0.617143988609314,0.6316952109336853,0.8333333333333334,0.0141499824821949,0.694913387298584
1.7294576168060303,1.0354056358337402,0.69405198097229,0.6406152844429016,0.8333333333333334,0.012449338100850582,0.7102498412132263
1.793689489364624,1.0923688411712646,0.7013206481933594,0.6289295554161072,0.8333333333333334,0.011066120117902756,0.6910033226013184
1.7577017545700073,1.1656602621078491,0.5920414924621582,0.6138791441917419,0.8333333333333334,0.011433285661041737,0.6715385317802429
1.7142744064331055,1.2001346349716187,0.5141397714614868,0.5846023559570312,0.8333333333333334,0.008347569964826107,0.6450477838516235
1.6928166151046753,1.1559417247772217,0.5368748903274536,0.5458667278289795,0.8666666666666667,0.023182321339845657,0.60830157995224
1.6345269680023193,1.1176398992538452,0.5168870687484741,0.5260018706321716,0.8666666666666667,0.029379604384303093,0.5902714133262634
1.5806999206542969,1.0911206007003784,0.48957931995391846,0.5252003073692322,0.8666666666666667,0.03611466661095619,0.5925447940826416
1.5676363706588745,1.0844123363494873,0.4832240343093872,0.532431423664093,0.8666666666666667,0.04574603959918022,0.60707688331604
1.565744161605835,1.0838639736175537,0.48188018798828125,0.5395600199699402,0.8666666666666667,0.04873199015855789,0.6206088662147522
1.5819356441497803,1.0854665040969849,0.4964691400527954,0.5459551811218262,0.8666666666666667,0.06659281253814697,0.6301467418670654
1.5981674194335938,1.0922267436981201,0.5059406757354736,0.5509458780288696,0.8666666666666667,0.0759289339184761,0.6371921300888062
1.6031506061553955,1.0944117307662964,0.5087388753890991,0.5518179535865784,0.8666666666666667,0.07259339839220047,0.6381821632385254
1.603687047958374,1.0975515842437744,0.5061354637145996,0.549719512462616,0.8666666666666667,0.068663589656353,0.6360412836074829
1.6220605373382568,1.1229168176651,0.49914371967315674,0.5468090772628784,0.8666666666666667,0.07684551179409027,0.6394363641738892
1.6119521856307983,1.1256647109985352,0.4862874746322632,0.5381569266319275,0.8666666666666667,0.07158232480287552,0.6362876296043396
1.5904452800750732,1.1103185415267944,0.4801267385482788,0.5295590758323669,0.8666666666666667,0.044262565672397614,0.630611777305603
1.564774513244629,1.0585159063339233,0.5062586069107056,0.5113506317138672,0.8666666666666667,0.02584334835410118,0.6021809577941895
1.5792958736419678,1.0114976167678833,0.5677982568740845,0.5173481702804565,0.8666666666666667,0.036880042403936386,0.6092079877853394
1.6046247482299805,1.058880090713501,0.5457446575164795,0.6047672629356384,0.8666666666666667,0.038751691579818726,0.705713152885437
1.6080631017684937,1.0836620330810547,0.524401068687439,0.6465853452682495,0.8666666666666667,,0.7331271171569824
1.618884801864624,1.091784954071045,0.5270998477935791,0.6457724571228027,0.8333333333333334,,0.7228414416313171
1.631103754043579,1.0975573062896729,0.5335464477539062,0.6400629878044128,0.8333333333333334,,0.7108640670776367
1.646178126335144,1.1018046140670776,0.5443735122680664,0.6330993175506592,0.8333333333333334,,0.6970488429069519
1.6801059246063232,1.1162021160125732,0.56390380859375,0.62734055519104,0.8333333333333334,,0.6850681304931641
1.735620379447937,1.1382272243499756,0.5973931550979614,0.6195918321609497,0.8333333333333334,,0.676030158996582
1.7937248945236206,1.159277319908142,0.6344475746154785,0.6439393758773804,0.8333333333333334,,0.6939959526062012
1.8246400356292725,1.1978455781936646,0.6267944574356079,0.6659545302391052,0.8333333333333334,,0.7074403762817383
1.830315351486206,1.2490057945251465,0.5813095569610596,0.6762104034423828,0.8333333333333334,,0.7175077199935913
1.8412034511566162,1.3043920993804932,0.536811351776123,0.6784024238586426,0.8333333333333334,,0.722113847732544


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/6_agent_zero_shot_from_3_policy/no_attn_ent/DummyExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
1.2894864082336426,1.5651066303253174,-0.2756202220916748,0.7996734976768494,0.4,2.1968977451324463,0.9448215365409851
1.542214274406433,1.1538424491882324,0.3883718252182007,0.5741366147994995,0.4,2.1007468700408936,0.7985740900039673
1.46488618850708,1.229177713394165,0.23570847511291504,0.7154462337493896,0.4666666666666667,2.3439531326293945,0.8622626066207886
1.2892229557037354,1.5195149183273315,-0.2302919626235962,0.7840976715087891,0.6666666666666667,2.164757013320923,0.9073767066001892
1.3966153860092163,1.5011399984359741,-0.10452461242675781,0.6733206510543823,0.4666666666666667,2.3437652587890625,0.7916621565818787
1.662473440170288,1.2616286277770996,0.4008448123931885,0.6594462394714355,0.5666666666666667,2.0273942947387695,0.8222055435180664
0.9768136739730835,1.5271692276000977,-0.5503555536270142,0.7356063723564148,0.5,2.258178472518921,0.8873026371002197
1.2752631902694702,1.4447946548461914,-0.1695314645767212,0.7726439833641052,0.5666666666666667,1.862137794494629,0.8857667446136475
1.4975093603134155,1.3362541198730469,0.16125524044036865,0.7215197086334229,0.5333333333333333,1.8311597108840942,0.8871215581893921
1.452847957611084,1.1996228694915771,0.25322508811950684,0.6463171243667603,0.6,2.1517748832702637,0.7994927763938904
1.2092695236206055,1.2290270328521729,-0.019757509231567383,0.5995970368385315,0.5,2.34657621383667,0.7349224090576172
1.2762330770492554,1.179077386856079,0.09715569019317627,0.6633207201957703,0.5,2.344001054763794,0.8014057874679565
1.5336532592773438,1.3860186338424683,0.1476346254348755,0.6625092029571533,0.5666666666666667,2.729163408279419,0.8073209524154663
1.6118242740631104,0.9654775857925415,0.6463466882705688,0.4642110764980316,0.5,2.449242115020752,0.6245089769363403
1.2902348041534424,1.2722505331039429,0.01798427104949951,0.5791134834289551,0.30000000000000004,1.8418124914169312,0.7229713201522827
1.1045570373535156,1.0781564712524414,0.02640056610107422,0.6084675192832947,0.4666666666666667,2.112421751022339,0.7917639017105103
1.221660852432251,1.0357143878936768,0.18594646453857422,0.6340981125831604,0.4,2.126060962677002,0.7762736678123474
1.3198729753494263,1.0322275161743164,0.28764545917510986,0.5281466841697693,0.3666666666666667,2.6896982192993164,0.7024295330047607
0.7203763723373413,1.244408369064331,-0.5240319967269897,0.6732968091964722,0.6,2.4415953159332275,0.8373669385910034
0.8437403440475464,1.3842322826385498,-0.5404919385910034,0.6975926160812378,0.8,2.7817282676696777,0.8572818636894226
1.31200110912323,1.136265516281128,0.17573559284210205,0.6739022135734558,0.4,2.125795364379883,0.8184615969657898
1.2356492280960083,1.0154775381088257,0.22017168998718262,0.5543908476829529,0.4666666666666667,1.9088064432144165,0.7180032730102539
0.9810842275619507,1.1726142168045044,-0.1915299892425537,0.7224960327148438,0.4,2.372507333755493,0.8381862640380859
1.0622588396072388,1.0085225105285645,0.053736329078674316,0.5854524374008179,0.4666666666666667,2.666680335998535,0.7124912142753601
1.190464973449707,0.9368399977684021,0.25362497568130493,0.4989092946052551,0.5333333333333333,2.470928907394409,0.6670693159103394
1.3040435314178467,1.082385540008545,0.22165799140930176,0.651689887046814,0.5333333333333333,2.0074102878570557,0.7379721999168396
1.378739595413208,0.6708464026451111,0.7078931927680969,0.47797441482543945,0.5,2.1789112091064453,0.5991420745849609
1.1236003637313843,1.538445234298706,-0.4148448705673218,0.7676288485527039,0.5,2.309725761413574,0.87996906042099
1.0847282409667969,1.1034719944000244,-0.01874375343322754,0.5049570798873901,0.5,2.191431999206543,0.6065952777862549
1.1347694396972656,1.3501091003417969,-0.21533966064453125,0.6932307481765747,0.5666666666666667,2.357788562774658,0.8120641708374023
1.0876823663711548,1.215449333190918,-0.12776696681976318,0.7223121523857117,0.4666666666666667,2.266831398010254,0.8646235466003418
1.1978840827941895,1.1487370729446411,0.04914700984954834,0.6258010268211365,0.6333333333333333,2.2503364086151123,0.739773154258728
1.0480512380599976,1.2747440338134766,-0.226692795753479,0.7538318634033203,0.3666666666666667,2.1404857635498047,0.8912948369979858
1.3848884105682373,1.4381215572357178,-0.05323314666748047,0.7145020365715027,0.5,2.1875064373016357,0.7842583656311035
1.0642311573028564,1.2080715894699097,-0.14384043216705322,0.6189747452735901,0.3666666666666667,2.415731191635132,0.7093061208724976
1.239495873451233,1.1488685607910156,0.09062731266021729,0.6491200923919678,0.6,2.316892623901367,0.7707642912864685
1.0928890705108643,1.0495779514312744,0.043311119079589844,0.5301478505134583,0.4666666666666667,2.116727352142334,0.6486141085624695
1.0697873830795288,1.134488582611084,-0.06470119953155518,0.6675082445144653,0.43333333333333335,2.528398275375366,0.7685731649398804
1.0227891206741333,1.2075273990631104,-0.18473827838897705,0.6800920367240906,0.4666666666666667,2.3257551193237305,0.7587118148803711
0.9300540685653687,1.1936218738555908,-0.26356780529022217,0.6567246317863464,0.3666666666666667,2.540771007537842,0.7595547437667847
0.9535545110702515,1.1063628196716309,-0.1528083086013794,0.5958406925201416,0.5666666666666667,2.053086996078491,0.66398686170578
1.0999765396118164,0.9778251647949219,0.12215137481689453,0.5764575004577637,0.5666666666666667,2.096256732940674,0.6596919894218445
0.9491817951202393,1.1734769344329834,-0.22429513931274414,0.642430305480957,0.5333333333333333,2.151322603225708,0.7272601127624512
0.8538770079612732,0.6564056873321533,0.19747132062911987,0.5892137885093689,0.6333333333333333,1.963954210281372,0.7605726718902588
0.7072624564170837,0.778006911277771,-0.07074445486068726,0.5988238453865051,0.4666666666666667,2.607909679412842,0.8105692863464355
0.698039174079895,0.7704428434371948,-0.0724036693572998,0.681786298751831,0.5666666666666667,2.3706634044647217,0.7919542789459229
0.5100266933441162,1.0760068893432617,-0.5659801959991455,0.566245436668396,0.3666666666666667,2.4199881553649902,0.8316638469696045
0.7087151408195496,0.6020209193229675,0.10669422149658203,0.4951302409172058,0.3666666666666667,1.9294129610061646,0.6823452711105347
1.0223561525344849,0.579275369644165,0.4430807828903198,0.48867666721343994,0.5,2.2014615535736084,0.7600509524345398
0.8119891881942749,0.5672399401664734,0.2447492480278015,0.49643534421920776,0.5666666666666667,2.270498037338257,0.710677981376648
1.1496187448501587,0.6780987977981567,0.47151994705200195,0.5125760436058044,0.5666666666666667,2.497407913208008,0.6788367033004761
0.7081893682479858,0.8082086443901062,-0.10001927614212036,0.590617299079895,0.6666666666666667,1.894773244857788,0.8328856229782104
0.8595527410507202,1.1106228828430176,-0.25107014179229736,0.704403817653656,0.4,2.3408594131469727,0.8539490103721619
0.780204176902771,1.091806411743164,-0.31160223484039307,0.5772795677185059,0.6,1.8082395792007446,0.7934948801994324
0.9472575187683105,1.1730318069458008,-0.22577428817749023,0.6084251999855042,0.6666666666666667,2.469494104385376,0.7148292064666748
1.224352240562439,1.1432026624679565,0.08114957809448242,0.6658779978752136,0.43333333333333335,1.8566924333572388,0.8302146792411804
1.4269050359725952,1.3798627853393555,0.047042250633239746,0.703628420829773,0.5333333333333333,2.148700475692749,0.9248727560043335
1.4304593801498413,1.2219300270080566,0.20852935314178467,0.5504814386367798,0.5,1.951434850692749,0.7733802199363708
1.2376068830490112,1.053055763244629,0.18455111980438232,0.5124284029006958,0.5,2.4801738262176514,0.7972232103347778
1.2597301006317139,1.2674516439437866,-0.007721543312072754,0.5688759684562683,0.5,2.333144426345825,0.7390546798706055
1.1288716793060303,1.0413074493408203,0.08756422996520996,0.4716504216194153,0.6666666666666667,2.3377203941345215,0.664324939250946
1.378112554550171,0.9748362898826599,0.403276264667511,0.5961649417877197,0.5,2.479419469833374,0.7368993163108826
1.0165016651153564,1.4111589193344116,-0.3946572542190552,0.6816272735595703,0.6,2.2860114574432373,0.8638359308242798
0.9351145625114441,1.2859998941421509,-0.3508853316307068,0.6449211239814758,0.5333333333333333,2.174199342727661,0.8116117715835571
1.0819926261901855,1.2253541946411133,-0.14336156845092773,0.703677773475647,0.5666666666666667,2.233555555343628,0.8372106552124023
1.017948865890503,1.20750892162323,-0.18956005573272705,0.6696521639823914,0.5333333333333333,2.597235918045044,0.7792978286743164
0.9492357969284058,1.3283824920654297,-0.3791466951370239,0.6736644506454468,0.43333333333333335,2.307039737701416,0.7891404628753662
1.3884696960449219,1.3204705715179443,0.06799912452697754,0.6417356729507446,0.5,2.411513328552246,0.7205275297164917
1.5869090557098389,1.060488224029541,0.5264208316802979,0.4939579963684082,0.6333333333333333,2.217416286468506,0.5520190000534058
1.1184957027435303,1.4864743947982788,-0.36797869205474854,0.7416058778762817,0.5333333333333333,2.0282487869262695,0.7875494360923767
1.4504711627960205,1.3251279592514038,0.1253432035446167,0.5669440627098083,0.5666666666666667,2.5400078296661377,0.6402079463005066
1.3862674236297607,1.1551127433776855,0.2311546802520752,0.5613446235656738,0.6333333333333333,2.3590195178985596,0.6762334704399109
1.1213111877441406,1.4226500988006592,-0.30133891105651855,0.7710270881652832,0.6333333333333333,2.0696873664855957,0.8673273921012878
0.9879066348075867,1.3742008209228516,-0.3862941861152649,0.6881133317947388,0.6,2.187628746032715,0.8079627752304077
1.0721118450164795,1.1454901695251465,-0.07337832450866699,0.6000921726226807,0.43333333333333335,2.049788236618042,0.7245685458183289
1.2046449184417725,0.8955491781234741,0.30909574031829834,0.474130243062973,0.2666666666666667,2.018367052078247,0.5945785045623779
1.2034404277801514,1.2174357175827026,-0.01399528980255127,0.6053456664085388,0.5333333333333333,2.3258471488952637,0.721160888671875
0.9042681455612183,1.2863078117370605,-0.3820396661758423,0.6058521866798401,0.6,2.059537649154663,0.6849138736724854
0.9136351943016052,1.4536592960357666,-0.5400241017341614,0.6501197218894958,0.5333333333333333,2.2896623611450195,0.7409560084342957
1.246148705482483,1.3724000453948975,-0.12625133991241455,0.6149495840072632,0.2666666666666667,2.1150331497192383,0.692685604095459
1.5084781646728516,1.1234204769134521,0.3850576877593994,0.6290374994277954,0.4666666666666667,2.1812198162078857,0.707290530204773
1.308323621749878,1.2350060939788818,0.0733175277709961,0.5897716283798218,0.43333333333333335,2.337367296218872,0.6676778197288513
1.2065335512161255,1.190168023109436,0.016365528106689453,0.6676446795463562,0.5666666666666667,2.7897722721099854,0.7398518919944763
1.479061484336853,1.072605013847351,0.40645647048950195,0.5949822664260864,0.5666666666666667,2.183912754058838,0.7040442824363708
1.1509244441986084,1.2003778219223022,-0.04945337772369385,0.5040605068206787,0.5666666666666667,2.3565118312835693,0.6277629733085632
1.4860188961029053,0.8601709604263306,0.6258479356765747,0.4332132041454315,0.5333333333333333,2.299009323120117,0.5485565662384033
1.295554757118225,0.9257886409759521,0.36976611614227295,0.4982476830482483,0.4666666666666667,2.300917863845825,0.6290024518966675
1.2541885375976562,1.1245203018188477,0.1296682357788086,0.544126033782959,0.4,1.8132646083831787,0.6336179375648499
1.3038227558135986,0.9855837821960449,0.3182389736175537,0.4537801742553711,0.6333333333333333,2.145745277404785,0.5561641454696655
1.201415777206421,0.9219366908073425,0.27947908639907837,0.5297181010246277,0.43333333333333335,2.0876517295837402,0.6263647079467773
1.2925827503204346,0.9135088920593262,0.3790738582611084,0.4893436133861542,0.2666666666666667,2.179497718811035,0.6618801951408386
1.4066932201385498,1.130246639251709,0.2764465808868408,0.5561785697937012,0.43333333333333335,1.919978380203247,0.6937124133110046
1.2475793361663818,0.9610409140586853,0.28653842210769653,0.4462224841117859,0.5333333333333333,2.287928581237793,0.5856867432594299
1.3995506763458252,1.1548528671264648,0.24469780921936035,0.6013324856758118,0.5666666666666667,1.9979768991470337,0.7130441069602966
1.2084858417510986,1.2976090908050537,-0.08912324905395508,0.5642300248146057,0.5333333333333333,1.980267882347107,0.6652092933654785
1.0341743230819702,1.2930940389633179,-0.25891971588134766,0.6206605434417725,0.6333333333333333,1.9575183391571045,0.7380623817443848
1.1698558330535889,1.4303269386291504,-0.2604711055755615,0.6397432088851929,0.6333333333333333,1.9409397840499878,0.6889464855194092
1.3104827404022217,1.2727843523025513,0.03769838809967041,0.5979787111282349,0.6333333333333333,2.0970675945281982,0.7073313593864441
1.4247701168060303,1.1759284734725952,0.24884164333343506,0.5048760175704956,0.3666666666666667,2.1815268993377686,0.5751734972000122
0.989872932434082,1.1221232414245605,-0.13225030899047852,0.6595826745033264,0.3666666666666667,2.561819314956665,0.8417932391166687
0.8780500292778015,1.2975223064422607,-0.41947227716445923,0.6757931709289551,0.43333333333333335,2.5068838596343994,0.954838752746582
0.8944129943847656,0.7412605285644531,0.1531524658203125,0.5018331408500671,0.5,2.359572410583496,0.641394853591919
0.8837851881980896,1.0786784887313843,-0.19489330053329468,0.6033126711845398,0.5,2.240723133087158,0.7383934259414673
0.5820278525352478,0.941870927810669,-0.35984307527542114,0.6097705364227295,0.5333333333333333,2.546457529067993,0.8897156715393066
0.7547904253005981,0.9748861193656921,-0.220095694065094,0.6213212609291077,0.6666666666666667,2.3730628490448,0.8015400171279907
1.0551561117172241,0.9275528192520142,0.12760329246520996,0.6187876462936401,0.5666666666666667,2.000384569168091,0.7658533453941345
1.2071442604064941,0.715767502784729,0.49137675762176514,0.5529042482376099,0.3666666666666667,2.1330788135528564,0.6600937843322754
1.3893569707870483,0.8525707721710205,0.5367861986160278,0.5699206590652466,0.5333333333333333,2.4266133308410645,0.679036021232605
1.1811261177062988,1.1138575077056885,0.06726861000061035,0.5950462222099304,0.4666666666666667,2.4202375411987305,0.7173037528991699
1.2286133766174316,0.9914788007736206,0.23713457584381104,0.5378987789154053,0.4,1.902482509613037,0.7353679537773132
0.8037087321281433,1.2646198272705078,-0.4609110951423645,0.6913895010948181,0.6333333333333333,1.898712158203125,0.7757591605186462
1.376585841178894,0.8258775472640991,0.5507082939147949,0.5413787364959717,0.4666666666666667,2.366483449935913,0.6783270239830017
1.123821496963501,0.8823058009147644,0.24151569604873657,0.5135208964347839,0.4666666666666667,2.640930652618408,0.6569011211395264
0.9306182861328125,0.8335874080657959,0.0970308780670166,0.4960729479789734,0.43333333333333335,1.9371801614761353,0.6255931854248047
1.0365502834320068,1.1144421100616455,-0.07789182662963867,0.6616360545158386,0.5,2.036926031112671,0.7744249105453491
1.1966925859451294,1.1457475423812866,0.05094504356384277,0.5534733533859253,0.5333333333333333,2.22880220413208,0.7235811948776245
1.0672506093978882,1.0526310205459595,0.014619588851928711,0.5467275381088257,0.5333333333333333,2.2909836769104004,0.704890251159668
1.398496389389038,1.1850322484970093,0.2134641408920288,0.639501690864563,0.5,2.044757843017578,0.8131293058395386
1.5587971210479736,1.3574881553649902,0.2013089656829834,0.7280014753341675,0.4,2.0343921184539795,0.8324694633483887
1.36593759059906,1.3348917961120605,0.03104579448699951,0.750865638256073,0.5,2.7123289108276367,0.8250102996826172
1.296574354171753,1.2945659160614014,0.0020084381103515625,0.7127248644828796,0.5,2.148040294647217,0.8689562678337097
1.450153112411499,1.1312072277069092,0.31894588470458984,0.6790387630462646,0.3666666666666667,2.010136604309082,0.8616143465042114
1.1296868324279785,1.1761388778686523,-0.04645204544067383,0.609211802482605,0.6,2.831937551498413,0.758739709854126
1.3788541555404663,1.3785762786865234,0.0002778768539428711,0.8194409608840942,0.4666666666666667,2.2378299236297607,0.9470388889312744
1.2878222465515137,1.260364294052124,0.02745795249938965,0.6953222155570984,0.5666666666666667,2.104530096054077,0.8252150416374207
1.1314988136291504,1.1876275539398193,-0.056128740310668945,0.6956838369369507,0.5,2.5999882221221924,0.8541170954704285
1.074157953262329,0.9959232211112976,0.0782347321510315,0.5894794464111328,0.5333333333333333,2.5869202613830566,0.7183873057365417
1.4712727069854736,1.2729076147079468,0.19836509227752686,0.6971907615661621,0.6666666666666667,2.5251805782318115,0.8022310137748718
1.425682783126831,1.25473153591156,0.170951247215271,0.6208304762840271,0.5333333333333333,2.087444543838501,0.7697046995162964
1.7108161449432373,1.1327208280563354,0.5780953168869019,0.558405339717865,0.4,2.4548826217651367,0.7009352445602417
2.068389415740967,1.3186147212982178,0.749774694442749,0.6656763553619385,0.5,2.644545793533325,0.8121523261070251
1.6888740062713623,1.0403778553009033,0.648496150970459,0.575610876083374,0.3666666666666667,1.990543246269226,0.7299801707267761
1.6871761083602905,1.7302100658416748,-0.04303395748138428,0.7681883573532104,0.6666666666666667,1.9237884283065796,0.8808369636535645
1.2132115364074707,1.07880437374115,0.1344071626663208,0.55671226978302,0.4666666666666667,2.3682775497436523,0.7109464406967163
1.6191461086273193,1.3982771635055542,0.22086894512176514,0.5694616436958313,0.43333333333333335,2.2230587005615234,0.6670941114425659
1.0832221508026123,1.0192774534225464,0.06394469738006592,0.4557006359100342,0.4,1.9728071689605713,0.5721927285194397
1.4408032894134521,1.5748167037963867,-0.13401341438293457,0.7165958285331726,0.3666666666666667,2.5064594745635986,0.808051347732544
0.8537925481796265,1.4052314758300781,-0.5514389276504517,0.6511062979698181,0.6666666666666667,2.2138476371765137,0.6980193853378296
1.4800208806991577,1.5397814512252808,-0.05976057052612305,0.7102629542350769,0.3666666666666667,2.074192523956299,0.8106702566146851
1.2344952821731567,1.2109785079956055,0.02351677417755127,0.546143114566803,0.5333333333333333,2.352964162826538,0.6439954042434692
1.5309432744979858,1.606493353843689,-0.07555007934570312,0.7050091624259949,0.4666666666666667,2.2625246047973633,0.7736608386039734
1.6455368995666504,1.0193495750427246,0.6261873245239258,0.44952666759490967,0.3666666666666667,2.264906883239746,0.5471863746643066
1.5240510702133179,0.9970090389251709,0.527042031288147,0.40412577986717224,0.5333333333333333,2.486109972000122,0.5227218866348267
1.7014811038970947,0.8281592726707458,0.8733218312263489,0.3510107696056366,0.5333333333333333,2.4142487049102783,0.44533857703208923
1.627838373184204,1.0669636726379395,0.5608747005462646,0.43287405371665955,0.5666666666666667,2.0905494689941406,0.5724648237228394
1.5215805768966675,0.7379887104034424,0.7835918664932251,0.3331863582134247,0.5,2.3521149158477783,0.4649178385734558
1.2666149139404297,0.9311197996139526,0.33549511432647705,0.335111141204834,0.6333333333333333,2.1129324436187744,0.49394190311431885
1.5672138929367065,1.0959749221801758,0.47123897075653076,0.5064370632171631,0.3666666666666667,1.9935945272445679,0.6015629768371582
1.4200820922851562,1.2533565759658813,0.1667255163192749,0.5251221060752869,0.4666666666666667,2.497046709060669,0.6160210371017456
1.6052464246749878,0.8881821036338806,0.7170643210411072,0.44379138946533203,0.43333333333333335,2.3893532752990723,0.5280250310897827
1.146562099456787,1.2883105278015137,-0.14174842834472656,0.5434719324111938,0.43333333333333335,2.566307544708252,0.6606432199478149
1.403495192527771,0.7498311996459961,0.6536639928817749,0.30656665563583374,0.6333333333333333,2.179840326309204,0.4634702205657959
1.4345568418502808,1.1661651134490967,0.2683917284011841,0.5330294966697693,0.3666666666666667,2.158170700073242,0.6417862176895142
1.1606450080871582,1.4165867567062378,-0.2559417486190796,0.6138168573379517,0.4666666666666667,2.6824727058410645,0.7385751605033875
1.4505785703659058,1.1740005016326904,0.27657806873321533,0.4814111888408661,0.6,2.1798863410949707,0.5935041904449463
1.414452314376831,1.2447116374969482,0.1697406768798828,0.6243137121200562,0.4666666666666667,2.0715043544769287,0.7374491691589355
1.1438310146331787,1.4828944206237793,-0.3390634059906006,0.6680033206939697,0.5,2.136972665786743,0.7598581314086914
1.16153085231781,1.7606977224349976,-0.5991668701171875,0.6789304614067078,0.6,2.129896402359009,0.749132513999939
1.332581877708435,1.1797308921813965,0.15285098552703857,0.5900467038154602,0.6,2.225280284881592,0.6985197067260742
1.5911736488342285,0.9421007037162781,0.6490729451179504,0.4297284483909607,0.4666666666666667,2.1357195377349854,0.5082644820213318
1.2973333597183228,1.129810094833374,0.16752326488494873,0.5325441360473633,0.5,1.9428147077560425,0.6735873222351074
1.10545814037323,1.4839948415756226,-0.3785367012023926,0.7370189428329468,0.4666666666666667,2.1459155082702637,0.8044129610061646
1.1951096057891846,1.5560226440429688,-0.3609130382537842,0.7560156583786011,0.6,1.8443375825881958,0.8156051635742188
1.0672158002853394,0.8257037997245789,0.2415120005607605,0.5698632001876831,0.5,2.3263962268829346,0.7589201927185059
0.8500658869743347,1.1165969371795654,-0.2665310502052307,0.8521467447280884,0.6333333333333333,2.140774965286255,0.9387836456298828
0.9616893529891968,0.693898618221283,0.2677907347679138,0.6630698442459106,0.5,2.0905206203460693,0.8533210754394531
0.9116921424865723,0.9200924634933472,-0.008400321006774902,0.7217187881469727,0.4666666666666667,2.5515291690826416,0.8689956665039062
0.8327649831771851,1.046502947807312,-0.21373796463012695,0.7258092761039734,0.4666666666666667,1.8050750494003296,0.8412528038024902
0.9679479598999023,0.8674787878990173,0.10046917200088501,0.725638747215271,0.5333333333333333,2.449753761291504,0.8065932989120483
0.6248766183853149,1.085482120513916,-0.4606055021286011,0.7300693392753601,0.43333333333333335,2.327863931655884,0.8160642385482788
0.9623594284057617,1.1383609771728516,-0.17600154876708984,0.6134073734283447,0.6,1.8487886190414429,0.8155054450035095
0.5279138088226318,1.0896588563919067,-0.5617450475692749,0.5989432334899902,0.5,1.979501485824585,0.7288791537284851
0.9466222524642944,0.7892142534255981,0.1574079990386963,0.4693938195705414,0.5,2.4194557666778564,0.6782538890838623
0.8325186967849731,1.0698060989379883,-0.23728740215301514,0.8254212737083435,0.4666666666666667,2.0111186504364014,0.9211184978485107
0.9614361524581909,1.1256848573684692,-0.16424870491027832,0.8155394792556763,0.5,2.2628414630889893,0.9063376784324646
1.2403571605682373,1.0914000272750854,0.14895713329315186,0.7017232179641724,0.4666666666666667,1.8287125825881958,0.7704606056213379
1.6389341354370117,1.2641156911849976,0.37481844425201416,0.7038592100143433,0.5333333333333333,2.3452601432800293,0.8270193934440613
1.6048897504806519,1.1523361206054688,0.4525536298751831,0.5033763647079468,0.5666666666666667,2.139594316482544,0.6237655282020569
1.3504589796066284,1.1415868997573853,0.20887207984924316,0.5403374433517456,0.5,1.977662205696106,0.6509714126586914
0.9857996702194214,1.212996006011963,-0.2271963357925415,0.5690653324127197,0.43333333333333335,2.4200403690338135,0.7798581123352051
1.1003644466400146,0.8585135340690613,0.24185091257095337,0.4571797251701355,0.5333333333333333,2.2067768573760986,0.5799330472946167
1.1547836065292358,1.0668463706970215,0.08793723583221436,0.462397038936615,0.43333333333333335,1.8376238346099854,0.6476670503616333
1.2402151823043823,1.0200283527374268,0.22018682956695557,0.5334078669548035,0.4666666666666667,2.207490921020508,0.6429442763328552
1.2941720485687256,0.9236992597579956,0.37047278881073,0.5553532838821411,0.43333333333333335,2.1159069538116455,0.7030957937240601
1.2519938945770264,1.2033312320709229,0.048662662506103516,0.6421446800231934,0.5333333333333333,2.258639335632324,0.7705278396606445
0.7931503057479858,1.3043748140335083,-0.5112245082855225,0.6636012196540833,0.5666666666666667,2.5472519397735596,0.8140109777450562
1.027895450592041,0.9351712465286255,0.09272420406341553,0.5080204606056213,0.7,2.4195189476013184,0.6832488775253296
1.3795068264007568,1.0807507038116455,0.29875612258911133,0.5554314851760864,0.4666666666666667,2.384147882461548,0.6071128845214844
1.0510036945343018,1.0908677577972412,-0.03986406326293945,0.5276037454605103,0.43333333333333335,2.0240914821624756,0.6178593039512634
1.1949090957641602,1.4183988571166992,-0.22348976135253906,0.7383459806442261,0.5333333333333333,2.016474962234497,0.7891308665275574
1.5644032955169678,1.1232330799102783,0.44117021560668945,0.5940799713134766,0.4666666666666667,2.1681554317474365,0.6803267002105713
1.2164560556411743,1.3818196058273315,-0.16536355018615723,0.5702371597290039,0.43333333333333335,2.099698066711426,0.6962000727653503
0.9380268454551697,1.463392734527588,-0.5253658890724182,0.7312792539596558,0.7,1.9378395080566406,0.8193590044975281
0.9180516004562378,1.3919576406478882,-0.4739060401916504,0.6671448945999146,0.5666666666666667,2.094787359237671,0.7530258893966675
1.2379182577133179,1.0887789726257324,0.14913928508758545,0.4797426164150238,0.5333333333333333,2.6610851287841797,0.6622959971427917
1.366119623184204,1.263159990310669,0.10295963287353516,0.5976107120513916,0.43333333333333335,2.1329402923583984,0.6615623831748962
1.4672603607177734,1.0166206359863281,0.4506397247314453,0.49997973442077637,0.43333333333333335,2.2638280391693115,0.6073514223098755
1.2518432140350342,1.346610426902771,-0.09476721286773682,0.592254638671875,0.3666666666666667,2.2119922637939453,0.6583260297775269
1.0664079189300537,1.3402578830718994,-0.2738499641418457,0.5709043741226196,0.6,2.5839481353759766,0.673951268196106
1.0057734251022339,1.5763133764266968,-0.5705399513244629,0.7207167148590088,0.5666666666666667,2.190920352935791,0.7908052206039429
1.487606406211853,0.9244999885559082,0.5631064176559448,0.3442465662956238,0.6,2.089759111404419,0.4354759156703949
1.3910822868347168,1.093457579612732,0.29762470722198486,0.5005809664726257,0.4666666666666667,2.3316667079925537,0.5876059532165527
1.2748467922210693,1.3577075004577637,-0.08286070823669434,0.5868192315101624,0.4666666666666667,1.7647637128829956,0.6871468424797058
1.1051006317138672,1.0584983825683594,0.04660224914550781,0.4283161163330078,0.33333333333333337,2.0196502208709717,0.5285881757736206
1.0785821676254272,0.9716717004776001,0.10691046714782715,0.4502483010292053,0.30000000000000004,1.8432410955429077,0.5429269075393677
1.5263721942901611,1.0165250301361084,0.5098471641540527,0.4943748414516449,0.43333333333333335,2.2943854331970215,0.5976868867874146
1.281800627708435,1.2731692790985107,0.008631348609924316,0.5302164554595947,0.6,2.178082227706909,0.6292575597763062
1.4998140335083008,0.9734112024307251,0.5264028310775757,0.4690368175506592,0.4666666666666667,2.3938052654266357,0.5504316091537476
1.4041575193405151,1.08676016330719,0.3173973560333252,0.5902010202407837,0.5,2.246941328048706,0.7087664604187012
1.1100261211395264,1.477172613143921,-0.36714649200439453,0.6553961038589478,0.5333333333333333,2.209260940551758,0.7123274207115173
1.2089717388153076,1.0099012851715088,0.19907045364379883,0.4022909104824066,0.33333333333333337,2.419767379760742,0.497142493724823
0.9894153475761414,1.6543434858322144,-0.664928138256073,0.8002528548240662,0.6666666666666667,2.1323235034942627,0.8484433889389038
1.1690642833709717,1.476401686668396,-0.3073374032974243,0.5859291553497314,0.5666666666666667,1.8386791944503784,0.6988730430603027
1.5477641820907593,1.0983388423919678,0.4494253396987915,0.4674118161201477,0.4666666666666667,1.9030332565307617,0.6051038503646851
1.254875659942627,1.2296736240386963,0.025202035903930664,0.44439172744750977,0.4666666666666667,2.211995840072632,0.5790945291519165
1.0873441696166992,1.5013612508773804,-0.41401708126068115,0.6503572463989258,0.6666666666666667,2.3379738330841064,0.7704474329948425
1.1581244468688965,1.3407361507415771,-0.18261170387268066,0.6865208148956299,0.4666666666666667,2.51395845413208,0.7940029501914978
1.296074390411377,0.8240283727645874,0.47204601764678955,0.37584564089775085,0.43333333333333335,2.3514695167541504,0.4577806890010834
1.0104460716247559,1.4591059684753418,-0.44865989685058594,0.6371917724609375,0.6666666666666667,2.368837594985962,0.7033957242965698
1.2810193300247192,1.1622205972671509,0.11879873275756836,0.6426034569740295,0.4666666666666667,2.26537823677063,0.6996511220932007
0.7466962337493896,1.4357450008392334,-0.6890487670898438,0.748720645904541,0.4,2.020569086074829,0.8127166032791138
1.187300682067871,1.0131657123565674,0.1741349697113037,0.49880439043045044,0.5333333333333333,1.943364143371582,0.5936442613601685
1.4775176048278809,0.8052312731742859,0.672286331653595,0.31425413489341736,0.5,2.153491735458374,0.36139029264450073
0.9134835004806519,1.5974156856536865,-0.6839321851730347,0.6787370443344116,0.6,2.487865686416626,0.7819828987121582
1.1489136219024658,1.404065489768982,-0.2551518678665161,0.6772083044052124,0.5666666666666667,2.143883466720581,0.794270396232605
1.0105640888214111,1.3934768438339233,-0.3829127550125122,0.6446338891983032,0.6666666666666667,2.460491895675659,0.7709135413169861
1.0242055654525757,1.3311887979507446,-0.30698323249816895,0.7026886343955994,0.5333333333333333,2.498060703277588,0.8074161410331726
1.2003955841064453,1.355086088180542,-0.15469050407409668,0.696736216545105,0.4,2.369422197341919,0.8053609132766724
1.150052785873413,1.1673692464828491,-0.017316460609436035,0.5424525141716003,0.5,1.9672619104385376,0.6801533102989197
1.0545722246170044,1.5237892866134644,-0.46921706199645996,0.6714504957199097,0.43333333333333335,2.12970232963562,0.7417796850204468
1.2377204895019531,0.6214799880981445,0.6162405014038086,0.4352894425392151,0.6,2.239100694656372,0.543495774269104
1.3708527088165283,1.0347223281860352,0.33613038063049316,0.6074882745742798,0.5,2.331234931945801,0.733763575553894
1.4810237884521484,0.8397042155265808,0.6413195729255676,0.5118935108184814,0.4666666666666667,1.8106629848480225,0.6329216957092285
1.156628131866455,0.9139727354049683,0.24265539646148682,0.5468968749046326,0.5333333333333333,2.238535165786743,0.641150712966919
1.3524224758148193,0.8087589144706726,0.5436635613441467,0.3416024446487427,0.4666666666666667,2.2323858737945557,0.4578360915184021
1.4862844944000244,0.8761037588119507,0.6101807355880737,0.4847538471221924,0.3666666666666667,2.2955312728881836,0.5726608633995056
1.4734858274459839,0.935147225856781,0.5383386015892029,0.4859166145324707,0.43333333333333335,2.1545541286468506,0.5895757675170898
1.278721570968628,1.3054673671722412,-0.02674579620361328,0.5859405994415283,0.5,1.8689838647842407,0.6903852224349976
0.7416943311691284,1.0735225677490234,-0.331828236579895,0.4851033687591553,0.5333333333333333,2.466425657272339,0.5929076671600342
1.1940977573394775,1.0096133947372437,0.1844843626022339,0.4687175154685974,0.5666666666666667,2.2408576011657715,0.5847657918930054
0.8613989353179932,1.2719004154205322,-0.41050148010253906,0.5918850898742676,0.4666666666666667,2.2765612602233887,0.7041670680046082
1.2260539531707764,1.2410727739334106,-0.015018820762634277,0.627086341381073,0.6,2.0262656211853027,0.716293454170227
1.2706186771392822,1.2555854320526123,0.015033245086669922,0.6352378726005554,0.5,2.2503104209899902,0.7209884524345398
1.4993304014205933,1.302610158920288,0.19672024250030518,0.6497156620025635,0.33333333333333337,2.2354941368103027,0.7788312435150146
1.1147602796554565,1.289198637008667,-0.17443835735321045,0.6056874990463257,0.6,2.615532159805298,0.6918291449546814
1.4322459697723389,1.19136381149292,0.24088215827941895,0.5528841018676758,0.4,1.7955058813095093,0.6016597151756287
1.3122954368591309,1.5342000722885132,-0.22190463542938232,0.610012412071228,0.5666666666666667,2.131460428237915,0.686754584312439
1.2895820140838623,0.991899847984314,0.29768216609954834,0.3622693419456482,0.4666666666666667,1.7734345197677612,0.45961660146713257
1.562293291091919,0.9628002643585205,0.5994930267333984,0.4144047200679779,0.5,1.8947582244873047,0.4993979334831238
1.2366056442260742,1.5105832815170288,-0.2739776372909546,0.6563060283660889,0.5333333333333333,2.194511890411377,0.750859260559082
1.0360708236694336,1.516971468925476,-0.4809006452560425,0.6083529591560364,0.5666666666666667,2.2878503799438477,0.682644248008728
1.2567719221115112,0.8076688051223755,0.44910311698913574,0.38510751724243164,0.4,2.287599802017212,0.4596499800682068
1.2997009754180908,1.0475032329559326,0.2521977424621582,0.4971597194671631,0.5333333333333333,2.6343507766723633,0.6311314105987549
1.1475892066955566,1.4021334648132324,-0.2545442581176758,0.5873942375183105,0.6,2.395538568496704,0.6510744690895081
1.2125976085662842,1.236040472984314,-0.023442864418029785,0.5406386852264404,0.4666666666666667,2.147844076156616,0.6368813514709473
1.0893549919128418,1.3555727005004883,-0.2662177085876465,0.5203076601028442,0.3666666666666667,2.1006205081939697,0.6125263571739197
1.4213802814483643,1.034274935722351,0.3871053457260132,0.3706810474395752,0.5,2.0255489349365234,0.46158477663993835
1.5507649183273315,0.9786650538444519,0.5720998644828796,0.4869922995567322,0.43333333333333335,2.3814711570739746,0.6086673736572266
1.3835361003875732,1.02234947681427,0.3611866235733032,0.4277903735637665,0.6,2.0582258701324463,0.5328621864318848
1.0303771495819092,1.616147756576538,-0.5857706069946289,0.7070345878601074,0.6333333333333333,1.9738043546676636,0.7728692293167114
1.0565779209136963,1.7664755582809448,-0.7098976373672485,0.7605746984481812,0.6,2.6014909744262695,0.827654242515564
1.5090396404266357,1.226288914680481,0.2827507257461548,0.5406014323234558,0.5666666666666667,2.406437873840332,0.6076669096946716
1.145937204360962,1.352813482284546,-0.20687627792358398,0.6558549404144287,0.5666666666666667,2.231022357940674,0.7403184771537781
1.1284865140914917,1.4609498977661133,-0.3324633836746216,0.6248974800109863,0.6666666666666667,2.283139705657959,0.7046765089035034
1.4039852619171143,0.9139872789382935,0.4899979829788208,0.5411248207092285,0.30000000000000004,2.432323694229126,0.673836350440979
1.0220005512237549,1.4923008680343628,-0.4703003168106079,0.625989556312561,0.6666666666666667,1.8422129154205322,0.713803768157959
1.2966136932373047,1.018535852432251,0.2780778408050537,0.4892287254333496,0.3666666666666667,2.1198530197143555,0.612560510635376
1.1876790523529053,1.450016736984253,-0.26233768463134766,0.6779019236564636,0.5333333333333333,2.6018545627593994,0.7875158190727234
1.2762203216552734,0.94940185546875,0.32681846618652344,0.4631226658821106,0.5666666666666667,2.158170700073242,0.625333309173584
1.3344717025756836,0.8729183077812195,0.4615533947944641,0.4047672748565674,0.5333333333333333,2.194202423095703,0.5011579990386963
1.4190340042114258,1.29923415184021,0.11979985237121582,0.5560884475708008,0.43333333333333335,2.3504343032836914,0.6268180012702942
1.1328282356262207,1.3132076263427734,-0.18037939071655273,0.6408685445785522,0.5666666666666667,2.3207147121429443,0.7269086837768555
1.2848608493804932,1.0821751356124878,0.20268571376800537,0.49706825613975525,0.6,2.08115816116333,0.5853819251060486
1.4738353490829468,1.2871415615081787,0.18669378757476807,0.6983407735824585,0.5333333333333333,2.4125757217407227,0.7475557327270508
1.1872931718826294,0.9130241274833679,0.2742690443992615,0.42379769682884216,0.3666666666666667,2.192624807357788,0.5271608829498291
1.1692795753479004,1.1569510698318481,0.012328505516052246,0.4368634819984436,0.4666666666666667,2.1863794326782227,0.5267590284347534
1.3952584266662598,0.9850730895996094,0.4101853370666504,0.4798034131526947,0.4,1.8289573192596436,0.5548837780952454
1.0008645057678223,1.362182378768921,-0.36131787300109863,0.7753654718399048,0.5666666666666667,2.3070645332336426,0.8342384696006775
1.4231393337249756,1.1757946014404297,0.2473447322845459,0.5545111298561096,0.4666666666666667,2.1238045692443848,0.634662926197052
1.2437281608581543,1.3214879035949707,-0.0777597427368164,0.624678373336792,0.6,2.5690808296203613,0.676154613494873
1.2703626155853271,1.1774451732635498,0.09291744232177734,0.4939374327659607,0.5333333333333333,2.311330556869507,0.6273813843727112
1.478672742843628,0.9730862379074097,0.5055865049362183,0.5269543528556824,0.6666666666666667,2.1414737701416016,0.6540775895118713
1.0882819890975952,1.6023890972137451,-0.5141071081161499,0.673621416091919,0.6666666666666667,1.8977439403533936,0.7669453024864197
1.3202399015426636,0.7064791917800903,0.6137607097625732,0.3933861255645752,0.43333333333333335,2.6041815280914307,0.5014050006866455
1.4092633724212646,1.1117353439331055,0.2975280284881592,0.42333361506462097,0.43333333333333335,2.061999797821045,0.5563496947288513
1.3335323333740234,1.196181058883667,0.13735127449035645,0.5907489061355591,0.5333333333333333,2.2810635566711426,0.6874254941940308
1.2908987998962402,1.6460479497909546,-0.35514914989471436,0.6463776230812073,0.5333333333333333,2.134737253189087,0.7326282858848572
1.534476637840271,1.1512857675552368,0.3831908702850342,0.602554440498352,0.4666666666666667,2.1505544185638428,0.7191675901412964
1.3278734683990479,1.1963284015655518,0.1315450668334961,0.5845683217048645,0.5,2.380770444869995,0.6499432921409607
1.225489854812622,1.2887797355651855,-0.06328988075256348,0.5803123712539673,0.5333333333333333,2.0109784603118896,0.6949231028556824
1.0099506378173828,1.7859195470809937,-0.7759689092636108,0.8115782141685486,0.5333333333333333,2.043781280517578,0.8864983320236206
1.4080162048339844,1.5072110891342163,-0.09919488430023193,0.7798330187797546,0.4666666666666667,1.94329035282135,0.9834872484207153
1.864119291305542,1.1907490491867065,0.6733702421188354,0.7056776881217957,0.6333333333333333,1.9997724294662476,0.8509454727172852
1.6576366424560547,1.3943116664886475,0.2633249759674072,0.7390651702880859,0.4,2.494616985321045,0.8862717151641846
1.368621587753296,1.2424565553665161,0.12616503238677979,0.6028509140014648,0.5,2.507789134979248,0.7768847346305847
1.0104776620864868,1.7367761135101318,-0.726298451423645,0.727573812007904,0.6,2.35196590423584,0.846021294593811
1.4434146881103516,1.2091071605682373,0.23430752754211426,0.5938612818717957,0.3666666666666667,2.732330322265625,0.7203100919723511
0.9420261383056641,1.3025312423706055,-0.3605051040649414,0.673121452331543,0.43333333333333335,2.1527066230773926,0.810655951499939
1.2000153064727783,1.2403382062911987,-0.04032289981842041,0.6222339868545532,0.6,1.7642574310302734,0.7387080192565918
1.0848538875579834,0.8716104030609131,0.2132434844970703,0.43956953287124634,0.6,2.347811222076416,0.6363502740859985
1.2042142152786255,0.7650383710861206,0.4391758441925049,0.4603477418422699,0.4666666666666667,2.222891092300415,0.6495357751846313
1.0187358856201172,0.8851355910301208,0.13360029458999634,0.4402218759059906,0.5666666666666667,2.438750743865967,0.5681535601615906
0.9044129252433777,0.7840617895126343,0.12035113573074341,0.35473427176475525,0.5666666666666667,2.0696306228637695,0.5181337594985962
0.7546867728233337,0.7666189074516296,-0.011932134628295898,0.4856700897216797,0.6,1.8804683685302734,0.6167218685150146
0.606615424156189,0.8191314935684204,-0.21251606941223145,0.5639735460281372,0.4,2.0874345302581787,0.6314120292663574
0.8592696189880371,0.7100827693939209,0.1491868495941162,0.4175933599472046,0.6,2.207782030105591,0.5441868305206299
0.842695415019989,0.8492887020111084,-0.006593286991119385,0.5244917869567871,0.3666666666666667,2.213327169418335,0.6861749887466431
0.7349439859390259,0.6179293990135193,0.11701458692550659,0.5730375051498413,0.4,1.9965711832046509,0.6945747137069702
0.902267575263977,0.8404898643493652,0.061777710914611816,0.42211443185806274,0.3666666666666667,2.3078269958496094,0.6162237524986267
0.8204953670501709,1.2176713943481445,-0.39717602729797363,0.7582053542137146,0.6333333333333333,2.743410348892212,0.8624274134635925
1.1560171842575073,1.316680669784546,-0.16066348552703857,0.830488920211792,0.6333333333333333,2.6779818534851074,0.9106308817863464
1.0838868618011475,1.3061490058898926,-0.22226214408874512,0.8336169123649597,0.5666666666666667,1.503480076789856,0.91895592212677
1.153237223625183,1.811690330505371,-0.658453106880188,0.8819189071655273,0.6333333333333333,2.2420713901519775,0.9577845931053162
1.461089849472046,1.4363925457000732,0.024697303771972656,0.8178567290306091,0.5333333333333333,2.102646589279175,0.9246985912322998
1.068718671798706,1.4774260520935059,-0.4087073802947998,0.7015921473503113,0.5333333333333333,2.5766441822052,0.8228374719619751
1.3077893257141113,1.5928840637207031,-0.2850947380065918,0.6756829023361206,0.5666666666666667,2.3357691764831543,0.780718982219696
1.2920135259628296,1.0623350143432617,0.22967851161956787,0.4614867866039276,0.6333333333333333,1.8439147472381592,0.6104536056518555
1.3330283164978027,1.0020172595977783,0.3310110569000244,0.44204363226890564,0.6,2.256006956100464,0.5701626539230347
0.9456378817558289,1.5060046911239624,-0.5603668093681335,0.6733042597770691,0.5666666666666667,2.401642084121704,0.853095293045044
1.0096659660339355,1.280608892440796,-0.27094292640686035,0.6388927698135376,0.4,2.505455732345581,0.7598574161529541
1.4620330333709717,0.9649164080619812,0.4971166253089905,0.5264565944671631,0.5333333333333333,1.9446895122528076,0.5899372100830078
1.1063354015350342,0.9604426622390747,0.14589273929595947,0.5741405487060547,0.5,2.2227659225463867,0.7637178301811218
0.8037559390068054,1.6791305541992188,-0.8753746151924133,0.800845742225647,0.43333333333333335,2.0889225006103516,0.9800921678543091
0.7544522285461426,1.0939524173736572,-0.33950018882751465,0.6134530305862427,0.5666666666666667,1.528322458267212,0.8431043028831482
1.422176718711853,1.1134113073349,0.3087654113769531,0.633171021938324,0.4,1.990825891494751,0.8837612867355347
0.7205495834350586,1.2558561563491821,-0.5353065729141235,0.6522085666656494,0.4666666666666667,2.5676300525665283,0.888038158416748
0.9184490442276001,1.1116833686828613,-0.19323432445526123,0.6657682657241821,0.5666666666666667,2.693077802658081,0.8974100351333618
0.9810270667076111,1.0292294025421143,-0.048202335834503174,0.5554782748222351,0.5333333333333333,2.5192441940307617,0.7785738706588745
0.9263652563095093,0.976225733757019,-0.049860477447509766,0.6253190040588379,0.5333333333333333,1.5111806392669678,0.8638596534729004
0.8589848279953003,0.9436014890670776,-0.08461666107177734,0.548081636428833,0.7333333333333334,2.122835159301758,0.7445880770683289
0.8949097394943237,1.2998738288879395,-0.4049640893936157,0.6891497373580933,0.6333333333333333,2.161569118499756,0.8756192922592163
1.0071569681167603,0.9982893466949463,0.008867621421813965,0.645728588104248,0.43333333333333335,2.08990740776062,0.816262423992157
0.9284600019454956,1.1215245723724365,-0.19306457042694092,0.6336644887924194,0.6666666666666667,2.2196502685546875,0.7905319929122925
0.8633074760437012,1.2995729446411133,-0.4362654685974121,0.7821459770202637,0.4666666666666667,2.4185123443603516,0.8556079268455505
0.9734255075454712,1.0953744649887085,-0.1219489574432373,0.6219447255134583,0.5666666666666667,2.1013879776000977,0.7902421951293945
0.6299010515213013,1.128446340560913,-0.4985452890396118,0.5762388110160828,0.6,2.535243511199951,0.6936246156692505
0.9945544600486755,0.8801617622375488,0.11439269781112671,0.4844801127910614,0.4666666666666667,2.1891257762908936,0.6592581272125244
1.0617244243621826,0.9945186376571655,0.06720578670501709,0.6181120872497559,0.5333333333333333,2.2814786434173584,0.7174482345581055
1.1210579872131348,0.7818092703819275,0.3392487168312073,0.5950579643249512,0.4666666666666667,2.0643832683563232,0.6891282796859741
0.9076700210571289,1.2550928592681885,-0.34742283821105957,0.815497875213623,0.6333333333333333,2.2618539333343506,0.9056248068809509
1.122955322265625,1.0521700382232666,0.0707852840423584,0.6609156131744385,0.5333333333333333,2.0114243030548096,0.7769414782524109
1.1232337951660156,1.0301090478897095,0.09312474727630615,0.5344073176383972,0.5333333333333333,1.77895188331604,0.6290092468261719
0.6810191869735718,1.348031759262085,-0.6670125722885132,0.6869049072265625,0.5666666666666667,2.2336015701293945,0.8468753695487976
1.8489125967025757,0.781865119934082,1.0670474767684937,0.5533890128135681,0.43333333333333335,2.17683482170105,0.6589665412902832
1.4055259227752686,1.2508773803710938,0.1546485424041748,0.7857005596160889,0.5,2.3044629096984863,0.8731874823570251
1.3231923580169678,1.8886442184448242,-0.5654518604278564,0.842259407043457,0.5666666666666667,2.232309579849243,0.8724266886711121
1.2138175964355469,1.297219157218933,-0.08340156078338623,0.6237468719482422,0.5666666666666667,1.777419924736023,0.8433126211166382
0.768896758556366,1.830008864402771,-1.061112105846405,0.8667232990264893,0.5,2.44991397857666,0.9211475253105164
0.8683104515075684,1.4408314228057861,-0.5725209712982178,0.674802303314209,0.4,2.501443862915039,0.8190289735794067
1.88303542137146,0.7875000834465027,1.0955353379249573,0.43996521830558777,0.3666666666666667,1.7523366212844849,0.5887978076934814
1.672382116317749,0.9065719842910767,0.7658101320266724,0.6099702715873718,0.4666666666666667,2.210148811340332,0.7618228197097778
0.9278819561004639,1.5139985084533691,-0.5861165523529053,0.7203609347343445,0.4666666666666667,2.3589181900024414,0.8348375558853149
1.173734426498413,1.5096795558929443,-0.33594512939453125,0.7680089473724365,0.6,2.375786066055298,0.8730983138084412
1.5073754787445068,1.2993091344833374,0.20806634426116943,0.7619987726211548,0.5,2.2363858222961426,0.8012966513633728
1.3697164058685303,1.1249802112579346,0.2447361946105957,0.5686432123184204,0.6666666666666667,2.381843090057373,0.684506356716156
1.3110976219177246,1.4681613445281982,-0.15706372261047363,0.6983531713485718,0.5333333333333333,2.400092363357544,0.7495104670524597
1.1099923849105835,1.6155189275741577,-0.5055265426635742,0.738170325756073,0.4666666666666667,2.0477235317230225,0.8181340098381042
1.7427934408187866,1.326827883720398,0.41596555709838867,0.7493836879730225,0.5333333333333333,2.0610997676849365,0.8075716495513916
1.1773145198822021,1.416238784790039,-0.23892426490783691,0.8217563033103943,0.5666666666666667,2.024231433868408,0.9550794959068298
1.3315013647079468,1.3834197521209717,-0.0519183874130249,0.7359441518783569,0.5333333333333333,2.352199077606201,0.8523198962211609
1.5460755825042725,1.5385034084320068,0.007572174072265625,0.6863791942596436,0.5666666666666667,2.3484904766082764,0.7824620604515076
1.3807618618011475,0.8971465826034546,0.48361527919769287,0.5397900342941284,0.3666666666666667,2.3604910373687744,0.602346658706665
1.1889197826385498,1.8206342458724976,-0.6317144632339478,0.9197962284088135,0.4,2.2766919136047363,0.9792689085006714
1.7020496129989624,1.488389015197754,0.2136605978012085,0.7954061031341553,0.3666666666666667,1.8111850023269653,0.8846146464347839
1.3985660076141357,1.3979721069335938,0.0005939006805419922,0.7675260305404663,0.4,2.040438175201416,0.8606681227684021
1.1308643817901611,1.4132306575775146,-0.2823662757873535,0.7346877455711365,0.6,2.1329104900360107,0.8281445503234863
1.664085865020752,1.0397441387176514,0.6243417263031006,0.6051648855209351,0.4,1.9019474983215332,0.738882303237915
1.048600435256958,1.068493127822876,-0.01989269256591797,0.6754353046417236,0.43333333333333335,1.953997254371643,0.7740461826324463
1.4343852996826172,1.2627347707748413,0.17165052890777588,0.6870723962783813,0.43333333333333335,1.9382654428482056,0.8564245104789734
1.7578166723251343,1.0754423141479492,0.6823743581771851,0.5821933746337891,0.30000000000000004,2.3857059478759766,0.7548272013664246
1.1008563041687012,1.5842275619506836,-0.4833712577819824,0.7230222225189209,0.5,2.1795475482940674,0.8489625453948975
1.5659725666046143,0.7191211581230164,0.8468514084815979,0.4724646508693695,0.6333333333333333,2.213540554046631,0.5582299828529358
1.2467434406280518,1.2362549304962158,0.010488510131835938,0.714646577835083,0.6333333333333333,2.111048460006714,0.8777341246604919
1.0063270330429077,1.409496545791626,-0.40316951274871826,0.7828449010848999,0.5333333333333333,2.197023868560791,0.8710318803787231
1.2224218845367432,1.2974023818969727,-0.07498049736022949,0.7954630851745605,0.5,2.3087716102600098,0.8977594375610352
0.899483323097229,1.7978986501693726,-0.8984153270721436,0.742135226726532,0.6333333333333333,1.6569527387619019,0.895998477935791
1.4793752431869507,1.6512980461120605,-0.17192280292510986,0.7336825132369995,0.6,2.3025665283203125,0.8214414119720459
1.588990569114685,1.376260757446289,0.212729811668396,0.6297975778579712,0.4666666666666667,1.8735523223876953,0.7461715936660767
1.5441397428512573,1.4048211574554443,0.139318585395813,0.6781916618347168,0.5666666666666667,2.239011764526367,0.7914209365844727
1.6716961860656738,1.709469199180603,-0.0377730131149292,0.8027541041374207,0.5333333333333333,2.3934166431427,0.8919832110404968
0.7345194816589355,2.366175413131714,-1.6316559314727783,0.8552412390708923,0.5666666666666667,2.1793372631073,0.8865048289299011
1.7494492530822754,1.6141232252120972,0.13532602787017822,0.7332358360290527,0.5,1.873489260673523,0.8229364156723022
1.7106833457946777,1.7853927612304688,-0.07470941543579102,0.6823996305465698,0.43333333333333335,1.8882496356964111,0.795791506767273
1.3768768310546875,1.6145000457763672,-0.2376232147216797,0.7883664965629578,0.43333333333333335,1.7866076231002808,0.8299962282180786
1.7652229070663452,1.773367166519165,-0.008144259452819824,0.704849898815155,0.5333333333333333,2.591721296310425,0.7845768332481384
1.5755622386932373,1.947056770324707,-0.3714945316314697,0.7812479734420776,0.6,2.277076482772827,0.8455483913421631
0.8584327697753906,0.46474194526672363,0.393690824508667,0.35345789790153503,0.3666666666666667,2.42803692817688,0.5626497268676758
0.6635499000549316,0.8642904162406921,-0.2007405161857605,0.5063241720199585,0.43333333333333335,2.1900646686553955,0.6424717903137207
0.8055039644241333,0.7786704897880554,0.02683347463607788,0.610154390335083,0.5666666666666667,1.7386500835418701,0.81305992603302
0.8006983995437622,0.772969663143158,0.027728736400604248,0.44412970542907715,0.5666666666666667,2.147655963897705,0.6410893201828003
0.9581823348999023,0.9904281497001648,-0.03224581480026245,0.6104989051818848,0.5,2.411607265472412,0.7321462631225586
0.8193127512931824,1.0775598287582397,-0.2582470774650574,0.5729979872703552,0.5333333333333333,2.540832042694092,0.6830577850341797
1.008913278579712,0.7513304948806763,0.25758278369903564,0.6313744783401489,0.2666666666666667,2.2410929203033447,0.7720498442649841
0.9185816645622253,0.9799160957336426,-0.061334431171417236,0.6242685914039612,0.6666666666666667,2.2328083515167236,0.7692557573318481
1.111499309539795,0.8651819229125977,0.24631738662719727,0.4743322730064392,0.5,2.2986133098602295,0.6019434332847595
1.414467215538025,1.106176495552063,0.3082907199859619,0.5271165370941162,0.43333333333333335,2.341447591781616,0.8076183795928955
1.493627905845642,1.196938157081604,0.2966897487640381,0.6699272990226746,0.5,2.1466176509857178,0.7761422991752625
1.5490397214889526,1.2642391920089722,0.28480052947998047,0.5305624008178711,0.6,1.944427490234375,0.7052892446517944
1.7156438827514648,1.1590297222137451,0.5566141605377197,0.5907871127128601,0.43333333333333335,1.9980489015579224,0.6854854822158813
1.4896936416625977,1.274709701538086,0.21498394012451172,0.6312079429626465,0.4666666666666667,2.5753414630889893,0.8323695063591003
1.1929409503936768,1.3386248350143433,-0.1456838846206665,0.641994059085846,0.6,2.0089941024780273,0.822769045829773
1.4206790924072266,1.0274677276611328,0.39321136474609375,0.6683425307273865,0.4666666666666667,2.2110819816589355,0.7960928678512573
1.0514883995056152,0.7573225498199463,0.29416584968566895,0.3277439475059509,0.5333333333333333,2.2942421436309814,0.44062966108322144
1.1935735940933228,0.8892447352409363,0.3043288588523865,0.6829071044921875,0.43333333333333335,2.179896116256714,0.7924824953079224
0.8342978358268738,1.2364490032196045,-0.4021511673927307,0.5606743693351746,0.7333333333333334,2.346451759338379,0.7098571062088013
1.484275221824646,1.236037015914917,0.248238205909729,0.7469955682754517,0.5333333333333333,2.3431129455566406,0.83258455991745
1.1278338432312012,1.155598521232605,-0.02776467800140381,0.544106662273407,0.4,2.101059675216675,0.6971123218536377
1.193397045135498,0.5941786170005798,0.5992184281349182,0.36264118552207947,0.5,2.445563316345215,0.5899242758750916
0.9650516510009766,1.4160627126693726,-0.451011061668396,0.808539867401123,0.5666666666666667,1.962478756904602,0.9243003129959106
0.8688938617706299,1.1467355489730835,-0.2778416872024536,0.5101451873779297,0.4666666666666667,2.1651623249053955,0.655907154083252
1.0562281608581543,0.7647784948348999,0.2914496660232544,0.3292379379272461,0.5666666666666667,2.3207666873931885,0.5358626842498779
0.9816244840621948,0.9070538282394409,0.0745706558227539,0.38848012685775757,0.4666666666666667,2.2811667919158936,0.5803898572921753
1.249006986618042,1.167239785194397,0.08176720142364502,0.4902534484863281,0.6333333333333333,2.3387393951416016,0.6434268951416016
0.9652835130691528,1.1585910320281982,-0.1933075189590454,0.5615235567092896,0.5,2.0585827827453613,0.7396584749221802
0.570186972618103,1.214266300201416,-0.644079327583313,0.5824815630912781,0.7,2.010753631591797,0.7921037077903748
1.0963252782821655,1.1299604177474976,-0.03363513946533203,0.5781383514404297,0.5,2.111572742462158,0.7737438082695007
1.1456419229507446,1.084362268447876,0.06127965450286865,0.5966196060180664,0.5,1.731871485710144,0.733547568321228
1.057424783706665,1.087821364402771,-0.030396580696105957,0.5174126625061035,0.4,2.2072761058807373,0.6691614985466003
1.272817850112915,1.104499340057373,0.168318510055542,0.6478906869888306,0.4666666666666667,2.031132698059082,0.7496775984764099
1.4897370338439941,1.1310142278671265,0.3587228059768677,0.5992640256881714,0.33333333333333337,2.4853506088256836,0.7683550715446472
1.090050220489502,0.7281176447868347,0.36193257570266724,0.4996403455734253,0.43333333333333335,2.469514846801758,0.6688200235366821
1.0994269847869873,1.4703185558319092,-0.3708915710449219,0.6937701106071472,0.6,2.3351707458496094,0.8596083521842957
1.013859510421753,1.0185166597366333,-0.004657149314880371,0.528702437877655,0.43333333333333335,2.417846918106079,0.756619930267334
1.0501282215118408,1.4575484991073608,-0.40742027759552,0.7223625183105469,0.43333333333333335,2.1186981201171875,0.8778858184814453
1.0361924171447754,1.1562690734863281,-0.12007665634155273,0.599454402923584,0.3666666666666667,1.9664006233215332,0.769135594367981
0.7330185770988464,0.9557657241821289,-0.22274714708328247,0.5052551031112671,0.43333333333333335,2.5434751510620117,0.6681149005889893
0.9926039576530457,1.3284597396850586,-0.33585578203201294,0.774812638759613,0.4666666666666667,2.5043492317199707,0.8758622407913208
1.6110485792160034,0.8802443742752075,0.7308042049407959,0.4505231976509094,0.5333333333333333,2.2512705326080322,0.5781764984130859
1.2516593933105469,0.9302789568901062,0.3213804364204407,0.5794587731361389,0.5,1.8633160591125488,0.6965498328208923
1.2767531871795654,0.9778103828430176,0.29894280433654785,0.46527165174484253,0.5333333333333333,2.7748875617980957,0.605212390422821
1.388920783996582,1.0070273876190186,0.3818933963775635,0.515117347240448,0.6,2.32784366607666,0.6664600372314453
1.3937079906463623,0.9041971564292908,0.48951083421707153,0.43342551589012146,0.43333333333333335,2.1383748054504395,0.6457796692848206
1.122022032737732,1.1030158996582031,0.01900613307952881,0.5983949303627014,0.7,2.4435832500457764,0.7048615217208862
1.10665762424469,1.251502513885498,-0.1448448896408081,0.6212095022201538,0.5,2.4644722938537598,0.7750034332275391
0.751678466796875,1.0654609203338623,-0.3137824535369873,0.5159710645675659,0.5,2.5819649696350098,0.6435536742210388
0.8425494432449341,1.4683423042297363,-0.6257928609848022,0.6732029914855957,0.5,2.756282329559326,0.7641825079917908
1.185317039489746,1.2800698280334473,-0.09475278854370117,0.6465532779693604,0.5333333333333333,2.369771718978882,0.7400380373001099
0.9569151401519775,0.9436181783676147,0.013296961784362793,0.5379366874694824,0.6,1.8798906803131104,0.6639935970306396
1.1239557266235352,0.8070359230041504,0.31691980361938477,0.4675675332546234,0.33333333333333337,2.3677337169647217,0.5434433221817017
1.2792831659317017,1.450579047203064,-0.1712958812713623,0.7060982584953308,0.5,2.0533242225646973,0.8158559799194336
1.2437055110931396,1.272479772567749,-0.028774261474609375,0.6617960333824158,0.4666666666666667,2.7543535232543945,0.7680929899215698
1.454159140586853,0.9244332313537598,0.5297259092330933,0.5264944434165955,0.43333333333333335,2.507235527038574,0.6552650332450867
1.23921537399292,1.3394801616668701,-0.1002647876739502,0.7152154445648193,0.33333333333333337,2.311450719833374,0.8251800537109375
1.4326817989349365,1.1267257928848267,0.30595600605010986,0.5955666303634644,0.5666666666666667,2.2989180088043213,0.7113699913024902
1.3342503309249878,1.0782849788665771,0.25596535205841064,0.5299519300460815,0.2666666666666667,1.8275913000106812,0.6834084391593933
1.0585072040557861,1.309070348739624,-0.2505631446838379,0.6045719385147095,0.6666666666666667,2.091122627258301,0.7354601621627808
1.0915095806121826,1.2756764888763428,-0.18416690826416016,0.5771755576133728,0.5333333333333333,2.4307289123535156,0.7341177463531494
1.0520451068878174,1.481734037399292,-0.4296889305114746,0.6818837523460388,0.5,2.387232780456543,0.7767803072929382
1.2301090955734253,0.9463750720024109,0.2837340235710144,0.5497720241546631,0.5,2.418485403060913,0.7033292055130005
0.9710351824760437,1.4588537216186523,-0.48781853914260864,0.7379571199417114,0.5333333333333333,2.3910140991210938,0.8489646911621094
1.47184157371521,1.0059659481048584,0.46587562561035156,0.4931059777736664,0.4,2.5617716312408447,0.645401120185852
0.9396957159042358,1.3235130310058594,-0.38381731510162354,0.6659490466117859,0.4666666666666667,2.1133673191070557,0.7641856074333191
1.1044014692306519,1.4428938627243042,-0.33849239349365234,0.7764477729797363,0.4666666666666667,2.3787124156951904,0.8452836871147156
1.9308112859725952,0.9171314239501953,1.0136798620224,0.5560208559036255,0.4,1.8954980373382568,0.6515859365463257
0.975605845451355,1.1552281379699707,-0.17962229251861572,0.5646584033966064,0.5,2.253410816192627,0.687624454498291
1.350089430809021,1.5355522632598877,-0.1854628324508667,0.6470709443092346,0.4,1.6345444917678833,0.732691764831543
1.1450027227401733,1.3735718727111816,-0.2285691499710083,0.6210498213768005,0.4666666666666667,2.584674119949341,0.6940264701843262
1.226137399673462,1.1576814651489258,0.06845593452453613,0.5654730200767517,0.4,2.492111921310425,0.6505907773971558
1.3619794845581055,1.3519243001937866,0.010055184364318848,0.5914204716682434,0.5,2.1786770820617676,0.7345070838928223
1.2769699096679688,1.355330467224121,-0.07836055755615234,0.5999149680137634,0.4666666666666667,2.4442811012268066,0.6748480796813965
1.3149865865707397,1.210706114768982,0.10428047180175781,0.4938146471977234,0.3666666666666667,2.2443010807037354,0.5971537828445435
1.096540927886963,1.1786478757858276,-0.08210694789886475,0.5313264727592468,0.5333333333333333,1.8775683641433716,0.6390440464019775
1.1599161624908447,1.5291283130645752,-0.36921215057373047,0.7147778868675232,0.5,1.7593938112258911,0.7854906916618347
1.2744108438491821,1.162777066230774,0.1116337776184082,0.45188257098197937,0.4666666666666667,2.138026475906372,0.5960370898246765
1.003126621246338,1.5570950508117676,-0.5539684295654297,0.7263869643211365,0.5666666666666667,2.294304847717285,0.8564966917037964
1.6998509168624878,1.213597059249878,0.48625385761260986,0.6159610748291016,0.5,1.8196300268173218,0.7278250455856323
1.5537424087524414,1.2113564014434814,0.34238600730895996,0.5679481029510498,0.5666666666666667,2.518824577331543,0.6863663196563721
1.1128038167953491,1.4709833860397339,-0.35817956924438477,0.6533249616622925,0.5,2.160470485687256,0.7455213069915771
1.2248973846435547,1.397843360900879,-0.17294597625732422,0.6751104593276978,0.43333333333333335,2.379687786102295,0.7467879056930542
1.0638394355773926,1.31710684299469,-0.25326740741729736,0.5753592848777771,0.4666666666666667,2.358363151550293,0.6728455424308777
1.7490566968917847,1.2661259174346924,0.4829307794570923,0.5915564298629761,0.4666666666666667,3.011842966079712,0.7439977526664734
1.4910768270492554,1.268223524093628,0.22285330295562744,0.6572109460830688,0.3666666666666667,2.5669896602630615,0.8326987624168396
1.6887553930282593,1.2263023853302002,0.4624530076980591,0.5746780633926392,0.4,2.304283618927002,0.6765284538269043
1.2275375127792358,1.5061376094818115,-0.2786000967025757,0.6675376892089844,0.6,2.147261619567871,0.8159784078598022
1.2698414325714111,1.1587939262390137,0.11104750633239746,0.5557122230529785,0.5333333333333333,2.553647518157959,0.683056116104126
1.6943424940109253,1.2364155054092407,0.45792698860168457,0.5771641731262207,0.3666666666666667,1.8942818641662598,0.7388247847557068
1.4923923015594482,1.298743724822998,0.1936485767364502,0.5759854316711426,0.5333333333333333,2.463682174682617,0.6811034083366394
1.1847820281982422,1.5051064491271973,-0.3203244209289551,0.6749760508537292,0.5666666666666667,2.4354934692382812,0.7364435195922852
1.183221697807312,1.4832748174667358,-0.30005311965942383,0.6245271563529968,0.6,2.355374336242676,0.731926679611206
1.4834789037704468,1.3794975280761719,0.1039813756942749,0.7072939872741699,0.6333333333333333,2.1198859214782715,0.8043736815452576
1.1863716840744019,1.6086586713790894,-0.4222869873046875,0.73224276304245,0.5,2.12336802482605,0.8100050687789917
1.5716922283172607,1.1747435331344604,0.3969486951828003,0.6178356409072876,0.43333333333333335,2.1929104328155518,0.7753010988235474
1.588255763053894,1.0092673301696777,0.5789884328842163,0.5460478663444519,0.5,1.8041276931762695,0.6435217261314392
1.6051652431488037,1.2543911933898926,0.35077404975891113,0.6105015873908997,0.5,2.3824703693389893,0.6875945329666138
1.1931184530258179,1.4239780902862549,-0.230859637260437,0.745811939239502,0.6333333333333333,2.536902904510498,0.8351033926010132
1.1683461666107178,1.2036852836608887,-0.0353391170501709,0.5501644015312195,0.5666666666666667,2.250684976577759,0.686567485332489
1.2401862144470215,1.3488061428070068,-0.10861992835998535,0.7341593503952026,0.4666666666666667,1.9427673816680908,0.7987040281295776
1.51312255859375,1.2831863164901733,0.22993624210357666,0.6967751979827881,0.5666666666666667,2.1918556690216064,0.8046401739120483
1.176867961883545,1.2458014488220215,-0.06893348693847656,0.6535470485687256,0.5666666666666667,2.1028859615325928,0.782122015953064
0.8647434115409851,1.43040132522583,-0.565657913684845,0.6441287398338318,0.5,2.3496248722076416,0.7696986198425293
1.3930461406707764,1.1725364923477173,0.22050964832305908,0.5895376205444336,0.5333333333333333,2.10064959526062,0.7103928327560425
1.4572275876998901,1.2575138807296753,0.19971370697021484,0.6052213907241821,0.4666666666666667,2.499831438064575,0.7038812637329102
1.3563158512115479,1.3242299556732178,0.03208589553833008,0.6071130037307739,0.5,2.4275519847869873,0.6769463419914246
0.935649573802948,1.2831306457519531,-0.3474810719490051,0.6046938300132751,0.6666666666666667,2.5447912216186523,0.696179986000061
1.4422967433929443,1.4533700942993164,-0.01107335090637207,0.6236775517463684,0.6,2.207399368286133,0.7257248163223267
1.5575520992279053,0.930703341960907,0.6268487572669983,0.4693332612514496,0.5333333333333333,2.433814525604248,0.5975140929222107
1.8046334981918335,1.011753797531128,0.7928797006607056,0.5314837694168091,0.6,2.214364528656006,0.6117441654205322
1.1424742937088013,1.4988670349121094,-0.3563927412033081,0.6620253920555115,0.6,1.9620615243911743,0.7108849287033081
1.8765537738800049,1.2749818563461304,0.6015719175338745,0.5891321897506714,0.4,2.674302577972412,0.7178468108177185
1.599643588066101,1.5308010578155518,0.06884253025054932,0.6269878149032593,0.33333333333333337,2.512647867202759,0.7224562168121338
1.5339767932891846,1.382638931274414,0.1513378620147705,0.5964488387107849,0.4666666666666667,2.290127992630005,0.6956044435501099
1.2229235172271729,1.5885944366455078,-0.36567091941833496,0.6593398451805115,0.4,2.3374295234680176,0.750799834728241
1.0818164348602295,1.5091805458068848,-0.4273641109466553,0.741004467010498,0.6333333333333333,2.3514175415039062,0.8324198126792908
1.2646342515945435,1.4913997650146484,-0.22676551342010498,0.6847327947616577,0.7666666666666666,2.297841787338257,0.7853773832321167
1.6905326843261719,1.4423725605010986,0.24816012382507324,0.6617451310157776,0.5,2.320406675338745,0.8066486716270447
1.6156843900680542,1.372619390487671,0.2430649995803833,0.6745404601097107,0.5666666666666667,1.9925131797790527,0.7505100965499878
1.503221869468689,1.6981265544891357,-0.19490468502044678,0.8420003652572632,0.5,1.8326817750930786,0.8836511373519897
1.106781244277954,2.1716208457946777,-1.0648396015167236,0.8395983576774597,0.5333333333333333,2.016587018966675,0.8941826820373535
1.5945563316345215,1.268728256225586,0.32582807540893555,0.5914970636367798,0.4666666666666667,2.537559986114502,0.6903995275497437
1.1425341367721558,1.1290957927703857,0.01343834400177002,0.7352690100669861,0.5,2.610537052154541,0.8340175151824951
0.7327733039855957,0.9980037212371826,-0.2652304172515869,0.7142329216003418,0.6,2.4643516540527344,0.7930306196212769
0.550133466720581,1.0452580451965332,-0.49512457847595215,0.5483042001724243,0.6666666666666667,2.6627490520477295,0.7171065807342529
1.3170475959777832,1.300828218460083,0.016219377517700195,0.6088474988937378,0.6,2.3951430320739746,0.7611865997314453
1.1892552375793457,1.0767087936401367,0.11254644393920898,0.6206437349319458,0.5666666666666667,2.3083720207214355,0.7935399413108826
1.2204171419143677,1.2432645559310913,-0.022847414016723633,0.6562570929527283,0.5666666666666667,2.1598968505859375,0.7773042917251587
0.8935412764549255,1.1878776550292969,-0.29433637857437134,0.5984114408493042,0.5,2.4621148109436035,0.7557291388511658
0.9985505938529968,1.024423360824585,-0.025872766971588135,0.6199221611022949,0.5666666666666667,2.3293967247009277,0.8129533529281616
1.1268689632415771,1.0642048120498657,0.06266415119171143,0.5463599562644958,0.3666666666666667,1.8722721338272095,0.7302103042602539
1.219370722770691,1.0265839099884033,0.1927868127822876,0.484123170375824,0.6666666666666667,2.0478177070617676,0.6679906845092773
1.4601223468780518,1.36760413646698,0.09251821041107178,0.6260110139846802,0.5,1.7836169004440308,0.7238985896110535
1.5029304027557373,1.3512967824935913,0.151633620262146,0.6957396268844604,0.5,2.055161237716675,0.7822520136833191
1.2368037700653076,1.330959677696228,-0.09415590763092041,0.6404072046279907,0.5,2.1444573402404785,0.7753454446792603
1.131526231765747,1.484175682067871,-0.352649450302124,0.624872624874115,0.6333333333333333,2.456669569015503,0.7728785276412964
1.494114875793457,0.9543436765670776,0.5397711992263794,0.5501053929328918,0.23333333333333328,2.411250352859497,0.7191993594169617
1.564258337020874,1.0084202289581299,0.5558381080627441,0.6222579479217529,0.33333333333333337,2.3426976203918457,0.7461106777191162
1.2372021675109863,1.2772555351257324,-0.040053367614746094,0.6083133220672607,0.4,2.089674949645996,0.7738198637962341
1.2723028659820557,1.315298080444336,-0.04299521446228027,0.6918250918388367,0.3666666666666667,2.347390651702881,0.8642150163650513
1.5716660022735596,0.9984846115112305,0.5731813907623291,0.5776993036270142,0.6,2.4033820629119873,0.7436174154281616
0.9312962293624878,1.4530744552612305,-0.5217782258987427,0.7831869125366211,0.5666666666666667,2.0749599933624268,0.9370877146720886
1.560271978378296,1.1710155010223389,0.38925647735595703,0.5655816197395325,0.5666666666666667,2.2756357192993164,0.6851941347122192
1.3577741384506226,1.092676043510437,0.26509809494018555,0.5829403400421143,0.5333333333333333,2.3663415908813477,0.700507640838623
1.093526840209961,1.4313697814941406,-0.3378429412841797,0.7419359683990479,0.5,2.0268776416778564,0.8634207248687744
1.2066117525100708,0.887276828289032,0.3193349242210388,0.6003353595733643,0.5333333333333333,2.2576963901519775,0.6683816909790039
1.1975654363632202,1.0202243328094482,0.17734110355377197,0.5776569843292236,0.6,2.2116310596466064,0.7545134425163269
1.158109426498413,1.3875946998596191,-0.22948527336120605,0.771633505821228,0.6333333333333333,2.572871685028076,0.9406861066818237
0.7981399297714233,0.9482536315917969,-0.15011370182037354,0.5521878004074097,0.43333333333333335,2.1100947856903076,0.6894763708114624
0.9149351119995117,1.1645011901855469,-0.24956607818603516,0.6985499262809753,0.5,2.326688528060913,0.9221364855766296
1.4114713668823242,1.1298496723175049,0.28162169456481934,0.6089224815368652,0.3666666666666667,2.394120693206787,0.7395625114440918
1.5634897947311401,1.1665114164352417,0.39697837829589844,0.7420525550842285,0.3666666666666667,2.3105711936950684,0.8896727561950684
1.0982273817062378,1.3355498313903809,-0.23732244968414307,0.7488280534744263,0.5,1.922461748123169,0.8388893008232117
1.1570286750793457,1.258508563041687,-0.10147988796234131,0.6043026447296143,0.5,2.2342143058776855,0.7975026369094849
0.979611873626709,1.218000888824463,-0.2383890151977539,0.5757542848587036,0.5,2.3148841857910156,0.7390734553337097
1.4380476474761963,1.0085594654083252,0.4294881820678711,0.4836390018463135,0.4,1.690879225730896,0.6676434278488159
1.0969042778015137,1.2796119451522827,-0.18270766735076904,0.6589862704277039,0.43333333333333335,2.480722188949585,0.8266936540603638
1.1561650037765503,1.2931915521621704,-0.13702654838562012,0.6763147115707397,0.5666666666666667,2.0975260734558105,0.8303885459899902
1.203087568283081,0.8230152130126953,0.38007235527038574,0.47699281573295593,0.4666666666666667,1.8576788902282715,0.6619643568992615
0.7875248789787292,1.5129121541976929,-0.7253872752189636,0.6395213007926941,0.5333333333333333,2.02524995803833,0.8073767423629761
1.112053632736206,0.8822482824325562,0.2298053503036499,0.5171905755996704,0.30000000000000004,2.1793811321258545,0.6523151993751526
1.0678633451461792,0.8431298136711121,0.22473353147506714,0.5375176668167114,0.5,2.3941948413848877,0.7210996150970459
0.6623022556304932,1.4206827878952026,-0.7583805322647095,0.7187690734863281,0.5333333333333333,2.3428750038146973,0.8473989367485046
1.1194523572921753,1.0635499954223633,0.05590236186981201,0.5743240118026733,0.6333333333333333,1.934158205986023,0.6934032440185547
0.981566309928894,1.0660723447799683,-0.08450603485107422,0.5972307920455933,0.43333333333333335,2.3823699951171875,0.7068807482719421
1.0179880857467651,0.8751503825187683,0.14283770322799683,0.5267575979232788,0.5,2.882727861404419,0.6776153445243835
0.8482677340507507,0.885269045829773,-0.03700131177902222,0.56395423412323,0.5333333333333333,2.8137526512145996,0.7298948764801025
0.825737714767456,0.8093117475509644,0.0164259672164917,0.5580270290374756,0.5333333333333333,2.214101791381836,0.7020089626312256
1.2944906949996948,0.7941562533378601,0.5003344416618347,0.39811965823173523,0.4666666666666667,2.1774442195892334,0.5588326454162598
1.3131572008132935,0.7228115797042847,0.5903456211090088,0.45693761110305786,0.4666666666666667,2.003063678741455,0.6057654619216919
1.4280998706817627,0.602769672870636,0.8253301978111267,0.37118566036224365,0.43333333333333335,1.8943147659301758,0.4478764533996582
1.094545841217041,0.8513810038566589,0.24316483736038208,0.5124603509902954,0.5,2.305645227432251,0.6279444098472595
1.2945175170898438,0.69175124168396,0.6027662754058838,0.36972516775131226,0.4,2.552269220352173,0.4766390025615692
1.1368099451065063,0.9083865880966187,0.2284233570098877,0.44684624671936035,0.5,1.8750801086425781,0.5556578636169434
1.3034884929656982,0.8710581660270691,0.43243032693862915,0.4452762007713318,0.5333333333333333,1.898523211479187,0.5279726982116699
1.195842981338501,0.9102492332458496,0.28559374809265137,0.5352292060852051,0.4666666666666667,2.371689796447754,0.6514420509338379
1.043898105621338,1.1193830966949463,-0.0754849910736084,0.55755615234375,0.43333333333333335,2.250431537628174,0.64067542552948
1.149507761001587,1.175114393234253,-0.025606632232666016,0.5899797081947327,0.4,2.5093955993652344,0.7142999172210693
1.0702193975448608,1.2266844511032104,-0.1564650535583496,0.6385105848312378,0.5666666666666667,1.939422607421875,0.7709261775016785
1.2263789176940918,0.9567877054214478,0.26959121227264404,0.43694376945495605,0.5333333333333333,2.5417184829711914,0.5507701635360718
1.0744284391403198,0.938631534576416,0.1357969045639038,0.48259204626083374,0.4666666666666667,2.3694846630096436,0.5993544459342957
1.1129869222640991,1.2053277492523193,-0.09234082698822021,0.6066700220108032,0.43333333333333335,2.122004270553589,0.7004473209381104
0.8594638705253601,1.2799299955368042,-0.4204661250114441,0.6270743608474731,0.4666666666666667,2.108154058456421,0.7390310764312744
1.220743179321289,1.2068498134613037,0.013893365859985352,0.5580413341522217,0.43333333333333335,2.1798033714294434,0.688209056854248
0.8504340648651123,1.3222980499267578,-0.4718639850616455,0.6771005988121033,0.6333333333333333,2.5422983169555664,0.801104724407196
1.0545047521591187,1.2719199657440186,-0.2174152135848999,0.561882734298706,0.4,2.251927614212036,0.6754207611083984
0.8825973272323608,1.2841145992279053,-0.40151727199554443,0.6209344863891602,0.4,2.4618489742279053,0.7413503527641296
1.0251257419586182,1.0502724647521973,-0.0251467227935791,0.5556634664535522,0.43333333333333335,2.0446290969848633,0.643539547920227
1.4043735265731812,0.9157893061637878,0.4885842204093933,0.42525672912597656,0.43333333333333335,2.008899211883545,0.5287273526191711
1.367661952972412,1.1374971866607666,0.2301647663116455,0.5892452597618103,0.5666666666666667,2.218527317047119,0.7043642997741699
1.3191022872924805,0.8991550207138062,0.4199472665786743,0.47186169028282166,0.2666666666666667,2.361497402191162,0.600569486618042
1.2614649534225464,0.9211688041687012,0.3402961492538452,0.48567304015159607,0.4,2.058666944503784,0.5982983112335205
1.0984721183776855,1.1352548599243164,-0.03678274154663086,0.6627343893051147,0.6,2.066020965576172,0.7524001002311707
1.2690281867980957,0.9788317084312439,0.2901964783668518,0.4756844937801361,0.43333333333333335,2.444941520690918,0.6438268423080444
1.14278244972229,1.5647624731063843,-0.42198002338409424,0.7355042695999146,0.5,2.6960740089416504,0.8321245908737183
0.8531168699264526,1.375504493713379,-0.5223876237869263,0.6143302321434021,0.7333333333333334,2.4052531719207764,0.7461632490158081
1.2082407474517822,1.3586986064910889,-0.15045785903930664,0.6075511574745178,0.6666666666666667,2.4588141441345215,0.7546663284301758
1.2289284467697144,1.4989678859710693,-0.270039439201355,0.649652361869812,0.5333333333333333,2.026163101196289,0.7506968379020691
1.2831001281738281,1.4598768949508667,-0.17677676677703857,0.7106426954269409,0.4666666666666667,2.210360527038574,0.7731761932373047
1.6113308668136597,1.0555150508880615,0.5558158159255981,0.5072755813598633,0.5,1.9250646829605103,0.5802935361862183
1.5149409770965576,1.3472474813461304,0.16769349575042725,0.5842717885971069,0.6333333333333333,2.020514488220215,0.6767930388450623
1.3370428085327148,1.0970481634140015,0.23999464511871338,0.6048336029052734,0.3666666666666667,2.294431447982788,0.7898486852645874
0.9548065662384033,1.0646874904632568,-0.10988092422485352,0.6045372486114502,0.5333333333333333,2.875534772872925,0.7936004996299744
1.2957334518432617,1.2310165166854858,0.06471693515777588,0.7500185966491699,0.43333333333333335,2.5196688175201416,0.882215678691864
0.8234760165214539,1.2861971855163574,-0.46272116899490356,0.7024292945861816,0.4,2.6665635108947754,0.949617862701416
1.5723004341125488,1.0146303176879883,0.5576701164245605,0.6051974892616272,0.6666666666666667,2.429579257965088,0.6966139674186707
0.7437650561332703,1.5376663208007812,-0.793901264667511,0.6852733492851257,0.6666666666666667,2.358560800552368,0.9150974750518799
1.257217288017273,1.0506691932678223,0.20654809474945068,0.6352418661117554,0.6,2.43992018699646,0.7981192469596863
0.7627536654472351,1.484998106956482,-0.7222444415092468,0.7034942507743835,0.6333333333333333,2.1672544479370117,0.8851273059844971
1.1111071109771729,1.331772804260254,-0.22066569328308105,0.7752699255943298,0.43333333333333335,1.8987840414047241,0.8991280794143677
0.8397409319877625,1.1268444061279297,-0.28710347414016724,0.6894059181213379,0.5,2.4791078567504883,0.9058460593223572
0.8471071124076843,1.0142719745635986,-0.1671648621559143,0.6134601831436157,0.5666666666666667,2.4311938285827637,0.8163511157035828
1.4711488485336304,0.9473729133605957,0.5237759351730347,0.5990043878555298,0.4,1.656494379043579,0.7729958891868591
0.9943448901176453,1.4020694494247437,-0.4077245593070984,0.6818180084228516,0.6,2.1522042751312256,0.8148826360702515
1.107364296913147,1.3374027013778687,-0.23003840446472168,0.7041078805923462,0.5666666666666667,2.058406352996826,0.8104504942893982
1.4496831893920898,1.1831531524658203,0.26653003692626953,0.7487959861755371,0.4666666666666667,2.646015167236328,0.8480843305587769
1.320188045501709,0.9345736503601074,0.38561439514160156,0.5703583359718323,0.5333333333333333,2.597689390182495,0.7496334314346313
0.9513888359069824,1.4080508947372437,-0.45666205883026123,0.7407655715942383,0.7,2.1871984004974365,0.9193958044052124
0.842991828918457,1.226908564567566,-0.3839167356491089,0.5062451362609863,0.5,2.251514196395874,0.6825892329216003
1.6686415672302246,1.095536470413208,0.5731050968170166,0.652705192565918,0.4666666666666667,2.7903623580932617,0.782274603843689
1.1529191732406616,1.061133623123169,0.09178555011749268,0.502669095993042,0.43333333333333335,2.3525686264038086,0.6507142186164856
1.209728479385376,1.1989772319793701,0.01075124740600586,0.5727680921554565,0.5,2.3298726081848145,0.6467181444168091
1.1793057918548584,1.115675687789917,0.0636301040649414,0.5683258771896362,0.43333333333333335,2.3954262733459473,0.7349021434783936
1.1805603504180908,0.9441461563110352,0.23641419410705566,0.4809509217739105,0.5,1.9250046014785767,0.5602259039878845
1.023409128189087,0.788849949836731,0.23455917835235596,0.49355995655059814,0.43333333333333335,2.492187023162842,0.6263090968132019
1.099228024482727,1.2948803901672363,-0.19565236568450928,0.6912867426872253,0.5666666666666667,2.1476945877075195,0.8717976808547974
1.1843781471252441,1.205963134765625,-0.02158498764038086,0.579232931137085,0.5666666666666667,2.4458446502685547,0.7088536024093628
1.1284809112548828,1.1619272232055664,-0.033446311950683594,0.6120085120201111,0.5,2.469054698944092,0.6836808919906616
1.3145380020141602,0.8614261150360107,0.4531118869781494,0.6079415678977966,0.6,2.1275343894958496,0.6832188367843628
1.2141172885894775,1.284509539604187,-0.07039225101470947,0.7046288251876831,0.43333333333333335,2.518758535385132,0.8072596788406372
0.8740946650505066,1.3566076755523682,-0.4825130105018616,0.6046592593193054,0.5,2.371060848236084,0.7764531970024109
1.069166898727417,0.9868175387382507,0.08234935998916626,0.6361426115036011,0.5666666666666667,2.537457227706909,0.6977519989013672
1.3654530048370361,0.9431794881820679,0.42227351665496826,0.540664553642273,0.43333333333333335,2.2731239795684814,0.6773227453231812
0.9560890197753906,1.424422264099121,-0.46833324432373047,0.7366148233413696,0.6,1.814156174659729,0.8793296813964844
0.957075297832489,1.5768731832504272,-0.6197978854179382,0.6336172819137573,0.4666666666666667,2.518458604812622,0.7431361079216003
1.6311159133911133,0.8857776522636414,0.7453382611274719,0.5637236833572388,0.4666666666666667,2.198927640914917,0.6718610525131226
1.4609975814819336,0.8692315816879272,0.5917659997940063,0.4905199408531189,0.4,2.2224230766296387,0.5933208465576172
1.3592456579208374,1.034146785736084,0.3250988721847534,0.5779274702072144,0.4,1.8483169078826904,0.765562891960144
1.200432538986206,1.196753978729248,0.003678560256958008,0.6889616250991821,0.5,2.142939329147339,0.8197035789489746
1.4231536388397217,1.22031831741333,0.2028353214263916,0.639525294303894,0.30000000000000004,1.905797004699707,0.7671458125114441
1.4009970426559448,1.1376140117645264,0.26338303089141846,0.6238710880279541,0.5333333333333333,1.9123386144638062,0.7512211799621582
1.0683377981185913,1.1326229572296143,-0.06428515911102295,0.6368834972381592,0.6,2.3880386352539062,0.8244295120239258
0.9223512411117554,1.2381007671356201,-0.31574952602386475,0.5825109481811523,0.6,1.9940190315246582,0.681668221950531
1.0346941947937012,1.7244905233383179,-0.6897963285446167,0.7154852747917175,0.43333333333333335,1.8238345384597778,0.7621950507164001
1.1390575170516968,0.9030277132987976,0.23602980375289917,0.4178822934627533,0.5,2.0934412479400635,0.4900173544883728
1.4455198049545288,1.2015821933746338,0.24393761157989502,0.5564419031143188,0.6666666666666667,2.175917625427246,0.6380609273910522
1.4495594501495361,0.8969756960868835,0.5525837540626526,0.40057453513145447,0.43333333333333335,2.204939126968384,0.4919409155845642
1.6468558311462402,0.9937016367912292,0.653154194355011,0.3890114426612854,0.5,2.0313942432403564,0.5067223906517029
1.5678304433822632,1.0868754386901855,0.48095500469207764,0.5501953959465027,0.6333333333333333,1.7239681482315063,0.6236385107040405
1.182612657546997,0.9680747985839844,0.2145378589630127,0.44350171089172363,0.4666666666666667,2.0457334518432617,0.5420995354652405
1.0364360809326172,1.1171202659606934,-0.08068418502807617,0.5096263885498047,0.5,1.7630714178085327,0.5888913869857788
1.0719225406646729,1.2213057279586792,-0.14938318729400635,0.538882315158844,0.3666666666666667,2.305527925491333,0.6320630311965942
1.0090693235397339,1.2060952186584473,-0.19702589511871338,0.579693078994751,0.5333333333333333,1.9771379232406616,0.6432151794433594
0.9843257665634155,1.1557161808013916,-0.17139041423797607,0.6029921174049377,0.6,1.998961329460144,0.6887201070785522
1.1022279262542725,1.0079429149627686,0.0942850112915039,0.5402796268463135,0.5333333333333333,2.2012131214141846,0.6655675768852234
1.1646323204040527,1.1678602695465088,-0.0032279491424560547,0.5145843029022217,0.33333333333333337,2.4066810607910156,0.6237812042236328
1.1678065061569214,1.027531385421753,0.14027512073516846,0.5466904640197754,0.3666666666666667,2.4167582988739014,0.6495721340179443
1.1188501119613647,1.282606840133667,-0.16375672817230225,0.6992108225822449,0.3666666666666667,2.302813768386841,0.7645173072814941
0.8563722968101501,1.2810943126678467,-0.42472201585769653,0.6265842914581299,0.6333333333333333,2.309365749359131,0.6791033744812012
0.8741379976272583,1.4470081329345703,-0.572870135307312,0.6261568665504456,0.5333333333333333,2.463347911834717,0.6949160099029541
1.2425330877304077,0.8423637747764587,0.400169312953949,0.3637966513633728,0.5666666666666667,2.1514992713928223,0.4858720302581787
1.062082052230835,1.0747742652893066,-0.01269221305847168,0.4701445698738098,0.5,1.8839383125305176,0.5162245035171509
0.8328635096549988,1.3320139646530151,-0.49915045499801636,0.6311535239219666,0.43333333333333335,2.2512693405151367,0.6744216680526733
1.2557411193847656,1.0307517051696777,0.2249894142150879,0.504866361618042,0.3666666666666667,2.1154322624206543,0.6109009385108948
1.084280014038086,1.0134592056274414,0.07082080841064453,0.45934027433395386,0.3666666666666667,1.9783328771591187,0.5916498899459839
0.9869979619979858,0.8495440483093262,0.13745391368865967,0.38910239934921265,0.7333333333333334,2.354257583618164,0.48397669196128845
0.9143433570861816,1.4399731159210205,-0.5256297588348389,0.6589592099189758,0.4666666666666667,2.18161678314209,0.7441722750663757
0.935612678527832,1.3819055557250977,-0.4462928771972656,0.6181831359863281,0.6333333333333333,2.511798620223999,0.700096845626831
1.2425434589385986,1.0853410959243774,0.1572023630142212,0.6074039340019226,0.5333333333333333,2.2630960941314697,0.6898543238639832
1.3626019954681396,1.0348434448242188,0.3277585506439209,0.443705290555954,0.5666666666666667,1.996171236038208,0.5589737892150879
1.2859203815460205,1.0060935020446777,0.2798268795013428,0.4705124795436859,0.5666666666666667,2.1416220664978027,0.5887337923049927
1.2608363628387451,1.0930228233337402,0.16781353950500488,0.588615894317627,0.43333333333333335,2.2930238246917725,0.6991199851036072
1.0305685997009277,1.1109206676483154,-0.0803520679473877,0.6251999139785767,0.5666666666666667,2.5261619091033936,0.7406294345855713
1.289689540863037,1.179419755935669,0.11026978492736816,0.5434750318527222,0.5666666666666667,2.333238363265991,0.6021639108657837
1.0160646438598633,1.1829469203948975,-0.16688227653503418,0.6421512365341187,0.5,2.1749556064605713,0.7053030729293823
1.361219882965088,1.0332787036895752,0.3279411792755127,0.6126224994659424,0.4666666666666667,1.997835397720337,0.6787151098251343
1.0574772357940674,1.207005500793457,-0.14952826499938965,0.5618159770965576,0.4666666666666667,2.0310513973236084,0.6221940517425537
1.0369285345077515,1.2046761512756348,-0.1677476167678833,0.6443892121315002,0.6,1.6543124914169312,0.7422453761100769
1.4528884887695312,0.9738821387290955,0.4790063500404358,0.5693928599357605,0.5333333333333333,1.9714393615722656,0.6593966484069824
0.9923951029777527,1.4428924322128296,-0.4504973292350769,0.714540421962738,0.43333333333333335,1.9021528959274292,0.7820397615432739
1.3635605573654175,0.8805579543113708,0.48300260305404663,0.42157718539237976,0.4666666666666667,2.245462656021118,0.501815915107727
0.8703204393386841,1.4435381889343262,-0.5732177495956421,0.7405608892440796,0.43333333333333335,2.30106258392334,0.8331674933433533
1.1982905864715576,1.323075532913208,-0.12478494644165039,0.6910321712493896,0.43333333333333335,2.594589948654175,0.8116194605827332
1.0726014375686646,1.3066425323486328,-0.23404109477996826,0.7176841497421265,0.5,2.180480480194092,0.8558146357536316
1.164677381515503,1.0828766822814941,0.08180069923400879,0.8062776327133179,0.4,1.9905387163162231,0.892507791519165
0.6273469924926758,1.4704456329345703,-0.8430986404418945,0.8188797831535339,0.7,2.4608049392700195,0.9421793818473816
1.273313283920288,0.9021735191345215,0.3711397647857666,0.6120505332946777,0.33333333333333337,1.926395058631897,0.7405073046684265
1.0121911764144897,1.0050048828125,0.007186293601989746,0.5684484839439392,0.43333333333333335,2.048776865005493,0.6600609421730042
0.9264591932296753,0.9158223867416382,0.01063680648803711,0.4144406020641327,0.43333333333333335,2.160670518875122,0.6195019483566284
1.046341896057129,1.034706950187683,0.0116349458694458,0.5432746410369873,0.5333333333333333,2.151259422302246,0.6772000789642334
1.0672752857208252,1.2584950923919678,-0.19121980667114258,0.4862411916255951,0.5333333333333333,2.0889315605163574,0.5988085269927979
0.9987311363220215,0.7751175165176392,0.22361361980438232,0.43775853514671326,0.43333333333333335,2.211125135421753,0.5973026752471924
1.390183448791504,0.9634881019592285,0.4266953468322754,0.6206598281860352,0.43333333333333335,2.533968210220337,0.6692973375320435
1.031747817993164,1.206398844718933,-0.17465102672576904,0.793658435344696,0.5666666666666667,2.6278791427612305,0.8957297205924988
0.995048999786377,1.1279377937316895,-0.1328887939453125,0.5813237428665161,0.43333333333333335,2.3040647506713867,0.7409495711326599
1.2417471408843994,1.0764403343200684,0.16530680656433105,0.6075239181518555,0.5333333333333333,2.4186925888061523,0.691565215587616
1.1058546304702759,1.1895225048065186,-0.08366787433624268,0.6336349844932556,0.5666666666666667,2.371748447418213,0.7276442050933838
1.160571575164795,1.0236709117889404,0.1369006633758545,0.5167357325553894,0.5666666666666667,2.0270674228668213,0.5871245861053467
1.0756170749664307,1.1764652729034424,-0.10084819793701172,0.5450575351715088,0.5666666666666667,2.0455799102783203,0.6866486072540283
1.111748218536377,0.8895534873008728,0.22219473123550415,0.6216040849685669,0.4666666666666667,2.4230270385742188,0.7283939123153687
1.0833382606506348,1.1447951793670654,-0.061456918716430664,0.6732722520828247,0.5333333333333333,1.9102445840835571,0.7619142532348633
1.6217312812805176,0.7935408353805542,0.8281904458999634,0.444044291973114,0.4,1.7360013723373413,0.529944896697998
1.0069864988327026,1.1450657844543457,-0.13807928562164307,0.631464421749115,0.5,2.13273549079895,0.7410542368888855
1.0067331790924072,0.8026599287986755,0.2040732502937317,0.43420863151550293,0.43333333333333335,2.102511167526245,0.5437147617340088
1.143678069114685,0.7105005979537964,0.43317747116088867,0.3945288062095642,0.4,2.060187578201294,0.6013391017913818
1.351597547531128,0.804060161113739,0.5475373864173889,0.36819523572921753,0.4666666666666667,2.2344436645507812,0.5295577645301819
1.2972549200057983,0.8149185180664062,0.4823364019393921,0.5639665722846985,0.7,2.251718282699585,0.6927418112754822
1.0398632287979126,1.2249088287353516,-0.18504559993743896,0.6364148855209351,0.43333333333333335,1.9424725770950317,0.7942371368408203
0.844902515411377,0.9092552065849304,-0.06435269117355347,0.4715496003627777,0.4,2.1178054809570312,0.665658175945282
0.9097509384155273,1.1181230545043945,-0.2083721160888672,0.7292229533195496,0.5333333333333333,1.984926700592041,0.8104327917098999
1.3237501382827759,0.7756164073944092,0.5481337308883667,0.4320008158683777,0.4666666666666667,2.4582700729370117,0.6162427663803101
1.0465564727783203,0.964111328125,0.08244514465332031,0.5997390151023865,0.30000000000000004,1.9418905973434448,0.687735915184021
0.8144611716270447,0.9502706527709961,-0.13580948114395142,0.48911768198013306,0.43333333333333335,2.117504358291626,0.5521864891052246
1.497466802597046,0.9066397547721863,0.5908270478248596,0.46418285369873047,0.5666666666666667,2.4208099842071533,0.608029842376709
1.0704965591430664,0.7891336679458618,0.2813628911972046,0.42114323377609253,0.7,2.1838278770446777,0.5964359045028687
0.7349593639373779,1.0747628211975098,-0.33980345726013184,0.5263640284538269,0.6666666666666667,2.074737787246704,0.6075782179832458
1.0156983137130737,0.8354107141494751,0.18028759956359863,0.42363986372947693,0.4,2.3509633541107178,0.5870921015739441
0.8848869204521179,1.06736159324646,-0.18247467279434204,0.5734046101570129,0.4666666666666667,2.277427911758423,0.7021545171737671
0.897268533706665,1.1637417078018188,-0.2664731740951538,0.862602710723877,0.4,2.031486749649048,0.9177746772766113
0.993523120880127,0.9279009699821472,0.06562215089797974,0.565807580947876,0.5666666666666667,2.086416721343994,0.6821165084838867
1.0745060443878174,0.7850583791732788,0.2894476652145386,0.3868269920349121,0.6,1.9163426160812378,0.5617142915725708
1.1108943223953247,0.9870470762252808,0.12384724617004395,0.5293600559234619,0.5666666666666667,2.4332191944122314,0.6598127484321594
0.9532293081283569,0.9447187185287476,0.008510589599609375,0.5563464164733887,0.5333333333333333,2.658129930496216,0.7352529764175415
0.9833111763000488,0.731025218963623,0.2522859573364258,0.49749240279197693,0.5333333333333333,2.115924596786499,0.6494213342666626
1.07669198513031,0.9032125473022461,0.17347943782806396,0.5413730144500732,0.5,2.047109842300415,0.6352527141571045
1.8142035007476807,0.7497611045837402,1.0644423961639404,0.37309563159942627,0.3666666666666667,2.1122260093688965,0.509868860244751
1.4116930961608887,0.7433673739433289,0.6683257222175598,0.4480465352535248,0.6,2.071704864501953,0.5814811587333679
1.233562707901001,0.82597815990448,0.407584547996521,0.4625841975212097,0.4666666666666667,2.44301176071167,0.585445761680603
0.9294513463973999,1.375051736831665,-0.44560039043426514,0.6831473112106323,0.43333333333333335,2.7978460788726807,0.7533248662948608
1.064186453819275,1.2792460918426514,-0.21505963802337646,0.6621133685112,0.5333333333333333,2.259263515472412,0.7340927124023438
1.369643211364746,1.0612618923187256,0.3083813190460205,0.4897053837776184,0.5666666666666667,2.4157321453094482,0.6166229248046875
1.021289587020874,1.19565749168396,-0.17436790466308594,0.5976914167404175,0.5,1.9280695915222168,0.7552129626274109
0.8722643256187439,1.1405770778656006,-0.2683127522468567,0.6303120255470276,0.5,2.068950891494751,0.7503044605255127
1.4645307064056396,0.9177660346031189,0.5467646718025208,0.5376451015472412,0.5666666666666667,2.117194414138794,0.6464762687683105
1.0202974081039429,1.1852967739105225,-0.1649993658065796,0.6160494089126587,0.5666666666666667,2.473278284072876,0.7264343500137329
1.0881106853485107,0.9091535806655884,0.17895710468292236,0.473712682723999,0.5,2.1535348892211914,0.647453784942627
0.8243778944015503,1.0323761701583862,-0.20799827575683594,0.6111721992492676,0.3666666666666667,1.9464964866638184,0.7339827418327332
1.0284643173217773,0.9755904674530029,0.052873849868774414,0.4697278141975403,0.5,2.2486207485198975,0.5346017479896545
1.202369213104248,1.092641830444336,0.10972738265991211,0.7148510217666626,0.4666666666666667,1.9890879392623901,0.7979862689971924
1.120765209197998,1.3392772674560547,-0.21851205825805664,0.6746727824211121,0.5333333333333333,2.496493101119995,0.796998918056488
1.0760365724563599,1.303145170211792,-0.22710859775543213,0.59226393699646,0.5666666666666667,1.8823645114898682,0.6509798169136047
0.9884940981864929,1.2483303546905518,-0.25983625650405884,0.6988544464111328,0.5666666666666667,1.959553837776184,0.7575949430465698
0.8278500437736511,1.433520793914795,-0.6056707501411438,0.6118999123573303,0.43333333333333335,2.175546646118164,0.7142122983932495
1.3485792875289917,1.113214135169983,0.2353651523590088,0.5253189206123352,0.5333333333333333,2.5516648292541504,0.5974587202072144
1.3823387622833252,1.1109962463378906,0.27134251594543457,0.5153077840805054,0.6,1.7905857563018799,0.5683194398880005
0.8478423953056335,1.1784980297088623,-0.33065563440322876,0.5445384979248047,0.5,2.8013129234313965,0.6721376776695251
1.1364741325378418,1.10026216506958,0.03621196746826172,0.5056082010269165,0.5,2.2444019317626953,0.5875484943389893
0.8113037943840027,1.1716302633285522,-0.36032646894454956,0.5627344846725464,0.7,1.8650931119918823,0.6243841052055359
0.9797908663749695,1.2611042261123657,-0.28131335973739624,0.6165338754653931,0.6666666666666667,,0.7577230334281921
1.095735788345337,1.0859811305999756,0.009754657745361328,0.5172477960586548,0.5333333333333333,,0.5867072939872742
1.4126056432724,0.955335795879364,0.4572698473930359,0.40592536330223083,0.43333333333333335,,0.4992161691188812
0.8633297681808472,1.3018301725387573,-0.43850040435791016,0.6191059947013855,0.6666666666666667,,0.6713794469833374
1.0977582931518555,1.0645740032196045,0.03318428993225098,0.5674045085906982,0.4,,0.6597570180892944
1.0810370445251465,1.3396486043930054,-0.2586115598678589,0.5827280282974243,0.5666666666666667,,0.6789339780807495
1.4001153707504272,1.1734802722930908,0.22663509845733643,0.48923730850219727,0.4666666666666667,,0.5993580222129822
1.147249698638916,1.0983226299285889,0.04892706871032715,0.5607395172119141,0.5333333333333333,,0.6655596494674683
1.4807486534118652,1.0539696216583252,0.42677903175354004,0.46922895312309265,0.6,,0.524904191493988
0.9740216135978699,1.2944855690002441,-0.32046395540237427,0.5030510425567627,0.5333333333333333,,0.6332978010177612


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/6_agent_zero_shot_from_3_policy/no_attn_ent/GNNExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
1.7762539386749268,0.5311776399612427,1.245076298713684,0.3538353145122528,0.5333333333333333,0.9723184704780579,0.5719199180603027
1.973128080368042,0.3803459107875824,1.5927821695804596,0.2823914885520935,0.30000000000000004,1.1120938062667847,0.5428465604782104
1.8717479705810547,0.39876529574394226,1.4729826748371124,0.2655303180217743,0.4,1.187371850013733,0.46655672788619995
1.7120789289474487,0.6303738951683044,1.0817050337791443,0.39579272270202637,0.4666666666666667,1.2447879314422607,0.6880351901054382
1.934474229812622,0.4262620210647583,1.5082122087478638,0.29661551117897034,0.3666666666666667,1.1484676599502563,0.5352022647857666
1.7340176105499268,0.5442022681236267,1.1898153424263,0.3587178587913513,0.33333333333333337,1.4312738180160522,0.601415753364563
1.6633775234222412,0.6685432195663452,0.994834303855896,0.42834317684173584,0.4666666666666667,1.1920439004898071,0.6833478808403015
1.7454560995101929,0.6351200938224792,1.1103360056877136,0.34812474250793457,0.4,1.1775647401809692,0.5381189584732056
1.6812995672225952,0.5186073780059814,1.1626921892166138,0.3349158763885498,0.33333333333333337,1.3456039428710938,0.5149219036102295
1.692976713180542,0.7163240313529968,0.9766526818275452,0.4283648431301117,0.3666666666666667,0.9844925999641418,0.6178499460220337
1.7591031789779663,0.6674041748046875,1.0916990041732788,0.4092090129852295,0.43333333333333335,0.7787178754806519,0.6061893701553345
1.8661412000656128,0.6490403413772583,1.2171008586883545,0.3983393907546997,0.43333333333333335,1.2787314653396606,0.5728361010551453
1.6725621223449707,0.7658212184906006,0.9067409038543701,0.3949083685874939,0.43333333333333335,1.0713753700256348,0.5985591411590576
1.6557201147079468,0.7755107879638672,0.8802093267440796,0.4078904986381531,0.4,1.196704387664795,0.6043107509613037
1.780400037765503,0.7269481420516968,1.0534518957138062,0.39622026681900024,0.4,1.192949652671814,0.5554415583610535
1.459487795829773,0.609364926815033,0.85012286901474,0.39800557494163513,0.33333333333333337,0.798287570476532,0.5570461750030518
1.4803242683410645,0.6816260814666748,0.7986981868743896,0.4191727042198181,0.5,1.2505574226379395,0.6003239154815674
1.6455168724060059,0.7629877924919128,0.882529079914093,0.4453064203262329,0.43333333333333335,1.0404958724975586,0.6279456615447998
1.4268913269042969,0.8074091672897339,0.619482159614563,0.4887627065181732,0.4666666666666667,1.441170334815979,0.6865323781967163
1.6758177280426025,0.7283148169517517,0.9475029110908508,0.43743404746055603,0.5333333333333333,1.1177823543548584,0.5977415442466736
1.5308506488800049,0.8047038316726685,0.7261468172073364,0.4824082851409912,0.5666666666666667,1.173964500427246,0.6454722285270691
1.7037065029144287,0.7215089797973633,0.9821975231170654,0.45333394408226013,0.4666666666666667,1.4281235933303833,0.6206280589103699
1.5530364513397217,0.7129856944084167,0.8400507569313049,0.38066086173057556,0.4,1.6615707874298096,0.5442338585853577
1.565875768661499,0.6140730381011963,0.9518027305603027,0.31566303968429565,0.43333333333333335,1.4867507219314575,0.45104002952575684
1.50563645362854,0.6560124754905701,0.84962397813797,0.5022057294845581,0.43333333333333335,2.0502848625183105,0.6273805499076843
1.6247670650482178,0.6551352739334106,0.9696317911148071,0.47830066084861755,0.5666666666666667,1.3230576515197754,0.6302266716957092
1.7348129749298096,0.7546714544296265,0.9801415205001831,0.5191781520843506,0.5666666666666667,1.2850666046142578,0.670417070388794
1.6380774974822998,0.7636415362358093,0.8744359612464905,0.478394091129303,0.43333333333333335,1.1821767091751099,0.6262458562850952
1.6751947402954102,0.6215183734893799,1.0536763668060303,0.4180668592453003,0.43333333333333335,1.4240858554840088,0.5462926626205444
1.6539397239685059,0.8337663412094116,0.8201733827590942,0.5056968927383423,0.4666666666666667,1.3941233158111572,0.6599558591842651
1.7488634586334229,0.7432088851928711,1.0056545734405518,0.4815128743648529,0.5,1.0166807174682617,0.6355314254760742
1.7454321384429932,0.7857889533042908,0.9596431851387024,0.5213756561279297,0.4666666666666667,1.2896190881729126,0.7113523483276367
1.7227728366851807,0.8861528635025024,0.8366199731826782,0.5543440580368042,0.5,1.5222833156585693,0.7314239740371704
1.7613201141357422,0.8511826992034912,0.910137414932251,0.511146068572998,0.5,1.0431042909622192,0.7139601707458496
1.6991868019104004,0.9196298122406006,0.7795569896697998,0.538324236869812,0.5,1.2354975938796997,0.7370485067367554
1.6259629726409912,0.9005709886550903,0.7253919839859009,0.5182936191558838,0.5666666666666667,1.3556972742080688,0.6981678009033203
1.6145089864730835,0.8395914435386658,0.7749175429344177,0.44147002696990967,0.5,0.886016845703125,0.5801995992660522
1.6347469091415405,0.798661470413208,0.8360854387283325,0.4118398129940033,0.43333333333333335,0.9489713907241821,0.550347089767456
1.634629726409912,0.8045161962509155,0.8301135301589966,0.420890748500824,0.5333333333333333,1.221086025238037,0.5633372068405151
1.5379438400268555,0.8727610111236572,0.6651828289031982,0.4722573757171631,0.5,1.7905395030975342,0.6487753987312317
1.4761381149291992,0.8920769095420837,0.5840612053871155,0.4758295714855194,0.5333333333333333,1.5099133253097534,0.6300870180130005
1.5227692127227783,0.819974422454834,0.7027947902679443,0.44384241104125977,0.5333333333333333,1.4561097621917725,0.5830837488174438
1.489884853363037,0.7675212621688843,0.7223635911941528,0.4050294756889343,0.43333333333333335,2.1121692657470703,0.5368754863739014
0.8737310767173767,0.29558292031288147,0.5781481564044952,0.4446640610694885,0.43333333333333335,1.7739938497543335,0.6317797899246216
0.7236313819885254,0.3004067540168762,0.42322462797164917,0.4201594293117523,0.4666666666666667,1.5655491352081299,0.55735182762146
0.8073438405990601,0.31085020303726196,0.4964936375617981,0.4133646488189697,0.43333333333333335,1.7633577585220337,0.5429161190986633
0.9194957613945007,0.2756534218788147,0.643842339515686,0.3911679685115814,0.43333333333333335,1.2190876007080078,0.5502943396568298
0.8391894102096558,0.35587403178215027,0.4833153784275055,0.424744188785553,0.3666666666666667,1.6991523504257202,0.6188079118728638
0.8973604440689087,0.35317301750183105,0.5441874265670776,0.4024263322353363,0.5,1.2455147504806519,0.5925819873809814
0.9233548045158386,0.4460917115211487,0.47726309299468994,0.4440459609031677,0.4,1.6556752920150757,0.6328415870666504
1.0904052257537842,0.40383070707321167,0.6865745186805725,0.4469771087169647,0.4,1.3008419275283813,0.5878653526306152
1.3665302991867065,0.4007358253002167,0.9657944738864899,0.4071290194988251,0.4,1.4163178205490112,0.5730776190757751
1.2631281614303589,0.49466896057128906,0.7684592008590698,0.42737147212028503,0.5333333333333333,1.3528990745544434,0.6004090309143066
1.1915497779846191,0.48216280341148376,0.7093869745731354,0.3628445267677307,0.4666666666666667,1.2976768016815186,0.5763307213783264
1.2093923091888428,0.5424419641494751,0.6669503450393677,0.38005542755126953,0.5666666666666667,1.1297576427459717,0.6012769937515259
1.524383544921875,0.49530261754989624,1.0290809273719788,0.3210645318031311,0.43333333333333335,1.0996057987213135,0.5561220645904541
1.6730955839157104,0.523288369178772,1.1498072147369385,0.2587643265724182,0.5,0.8724691271781921,0.4552639424800873
1.7861793041229248,0.5036724805831909,1.2825068235397339,0.2801949381828308,0.43333333333333335,1.4076998233795166,0.5157420635223389
1.8018901348114014,0.6744141578674316,1.1274759769439697,0.35816115140914917,0.5,1.4939117431640625,0.6025349497795105
1.7198203802108765,0.7647808790206909,0.9550395011901855,0.3642503619194031,0.5333333333333333,1.324312686920166,0.606153666973114
1.8152145147323608,0.6776494979858398,1.137565016746521,0.33181118965148926,0.43333333333333335,1.3238258361816406,0.5624276399612427
1.7823575735092163,0.6442512273788452,1.138106346130371,0.3309326469898224,0.5,1.2636326551437378,0.5543734431266785
1.7677714824676514,0.6397438049316406,1.1280276775360107,0.34877198934555054,0.3666666666666667,1.2635189294815063,0.5926862955093384
1.7059221267700195,0.6782936453819275,1.027628481388092,0.3924363851547241,0.5666666666666667,1.4380568265914917,0.6352287530899048
1.6101540327072144,0.7768162488937378,0.8333377838134766,0.4814368188381195,0.5333333333333333,1.1825897693634033,0.7198235392570496
1.7195470333099365,0.8522461652755737,0.8673008680343628,0.5119456052780151,0.4666666666666667,1.2589576244354248,0.7180794477462769
1.6747429370880127,0.7606906890869141,0.9140522480010986,0.46592745184898376,0.5333333333333333,1.259247899055481,0.6474382281303406
1.7748467922210693,0.8849601745605469,0.8898866176605225,0.44690489768981934,0.3666666666666667,0.9164147973060608,0.6175770163536072
1.7354366779327393,0.7672008872032166,0.9682357907295227,0.3280220627784729,0.5333333333333333,1.1463040113449097,0.4621070325374603
1.586592197418213,0.7226974368095398,0.8638947606086731,0.3677562177181244,0.5,1.4459211826324463,0.4682754874229431
1.6946719884872437,0.7281007170677185,0.9665712714195251,0.3117747902870178,0.5333333333333333,1.2666643857955933,0.3949771523475647
1.7280941009521484,0.7101751565933228,1.0179189443588257,0.3319217562675476,0.4666666666666667,1.6327201128005981,0.4064176678657532
1.7125966548919678,0.6711996793746948,1.041396975517273,0.3627898097038269,0.4,1.5022289752960205,0.488710880279541
1.6270498037338257,0.7302014231681824,0.8968483805656433,0.39559635519981384,0.3666666666666667,1.4530609846115112,0.5420948266983032
1.4872311353683472,0.6374622583389282,0.849768877029419,0.351429283618927,0.4,1.4627478122711182,0.4988667964935303
1.411685824394226,0.7596203088760376,0.6520655155181885,0.40417179465293884,0.43333333333333335,1.649378776550293,0.5580970048904419
1.3896775245666504,0.7203181982040405,0.6693593263626099,0.3726422190666199,0.4,1.3557854890823364,0.5141963362693787
1.4178152084350586,0.6900951266288757,0.7277200818061829,0.3600158095359802,0.4,1.177074670791626,0.4651023745536804
1.430748701095581,0.7627487182617188,0.6679999828338623,0.46363401412963867,0.43333333333333335,1.006813883781433,0.5299626588821411
1.5822925567626953,0.9141044616699219,0.6681880950927734,0.45996326208114624,0.5,1.0163992643356323,0.5881106853485107
1.6911977529525757,0.9342435598373413,0.7569541931152344,0.48678869009017944,0.4,1.2727818489074707,0.6488835215568542
1.6028633117675781,0.8455432653427124,0.7573200464248657,0.4395636022090912,0.4,1.4906286001205444,0.5782421827316284
1.6137220859527588,0.7797748446464539,0.8339472413063049,0.4756319522857666,0.33333333333333337,1.4722235202789307,0.5923097133636475
1.6077388525009155,0.7907077670097351,0.8170310854911804,0.4263424873352051,0.33333333333333337,1.3357467651367188,0.5336953401565552
1.775752067565918,0.7331864237785339,1.042565643787384,0.3816860318183899,0.4,1.2858576774597168,0.5092674493789673
1.7013986110687256,0.8143662214279175,0.8870323896408081,0.4331173300743103,0.3666666666666667,1.3555858135223389,0.555243730545044
1.6539976596832275,0.8261972665786743,0.8278003931045532,0.429341197013855,0.4,1.5325602293014526,0.551896333694458
1.649402379989624,0.8342244625091553,0.8151779174804688,0.42581436038017273,0.43333333333333335,1.3288006782531738,0.5437871813774109
1.7107162475585938,0.8140043020248413,0.8967119455337524,0.42862245440483093,0.3666666666666667,1.415140986442566,0.560371994972229
1.6222666501998901,0.8748546838760376,0.7474119663238525,0.45492440462112427,0.33333333333333337,1.0592314004898071,0.583103597164154
1.6759061813354492,0.8454928398132324,0.8304133415222168,0.44446536898612976,0.3666666666666667,1.3095382452011108,0.5741309523582458
1.6600627899169922,0.8325833082199097,0.8274794816970825,0.4298715591430664,0.3666666666666667,1.5400859117507935,0.5672242641448975
1.6150753498077393,0.892109751701355,0.7229655981063843,0.4710232615470886,0.33333333333333337,1.7210667133331299,0.5956162214279175
1.631871223449707,0.8801676034927368,0.7517036199569702,0.4644645154476166,0.4,1.404466152191162,0.5987069606781006
1.572654128074646,0.936859130859375,0.635794997215271,0.5144505500793457,0.4666666666666667,1.455666422843933,0.6109014749526978
1.5554150342941284,0.9471604228019714,0.608254611492157,0.4949580430984497,0.4,1.4205886125564575,0.6077349185943604
1.7202847003936768,0.9131738543510437,0.8071108460426331,0.4509037137031555,0.3666666666666667,1.3312164545059204,0.5666818022727966
1.6875529289245605,0.9061411619186401,0.7814117670059204,0.459256112575531,0.4,1.3156696557998657,0.5654996633529663
1.6470946073532104,0.9107548594474792,0.7363397479057312,0.45041656494140625,0.4,1.367722988128662,0.5521887540817261
1.428917646408081,0.34167250990867615,1.087245136499405,0.36958104372024536,0.5,1.5091915130615234,0.5730060338973999
1.2889695167541504,0.2611660957336426,1.0278034210205078,0.3231455683708191,0.6333333333333333,1.4974759817123413,0.5212237238883972
1.1892586946487427,0.32011887431144714,0.8691398203372955,0.34291893243789673,0.5,1.4309349060058594,0.5621346831321716
1.1608998775482178,0.39871639013290405,0.7621834874153137,0.34574708342552185,0.6666666666666667,1.7789065837860107,0.5584383010864258
1.156803846359253,0.38520511984825134,0.7715987265110016,0.3536991477012634,0.6666666666666667,1.5348279476165771,0.5992280840873718
1.2561086416244507,0.27675366401672363,0.979354977607727,0.30352723598480225,0.6,1.3953428268432617,0.505529522895813
1.2416493892669678,0.36828529834747314,0.8733640909194946,0.325337290763855,0.4666666666666667,1.612562894821167,0.5194279551506042
1.3400934934616089,0.39441102743148804,0.9456824660301208,0.4062713086605072,0.4666666666666667,1.48201584815979,0.5655020475387573
1.438814401626587,0.4323194622993469,1.00649493932724,0.3920215964317322,0.4666666666666667,1.4916456937789917,0.5486847758293152
1.562626838684082,0.5361632108688354,1.0264636278152466,0.39827656745910645,0.43333333333333335,1.4550588130950928,0.5290368795394897
1.5210117101669312,0.5479106903076172,0.973101019859314,0.3632008731365204,0.6333333333333333,1.529310703277588,0.5106064677238464
1.701697826385498,0.4136525094509125,1.2880453169345856,0.2993696331977844,0.4666666666666667,1.2285348176956177,0.4349566400051117
1.6381070613861084,0.5739238858222961,1.0641831755638123,0.37557873129844666,0.5666666666666667,1.1792850494384766,0.5422323942184448
1.6532740592956543,0.4641626477241516,1.1891114115715027,0.29129472374916077,0.43333333333333335,1.1874827146530151,0.4360596835613251
1.510477066040039,0.3893042802810669,1.1211727857589722,0.2509554922580719,0.3666666666666667,1.0841957330703735,0.3853490948677063
1.4910835027694702,0.4467732310295105,1.0443102717399597,0.2814759612083435,0.33333333333333337,1.0420012474060059,0.42302101850509644
1.6759495735168457,0.5854756832122803,1.0904738903045654,0.3716903626918793,0.30000000000000004,1.2185132503509521,0.5350896120071411
1.7648005485534668,0.7010824084281921,1.0637181401252747,0.448863685131073,0.3666666666666667,1.398424744606018,0.6545575261116028
1.7974462509155273,0.7237462401390076,1.0737000107765198,0.44480404257774353,0.5,1.3174617290496826,0.6291203498840332
1.8738163709640503,0.7366949319839478,1.1371214389801025,0.41165030002593994,0.43333333333333335,1.1256203651428223,0.5970194339752197
1.8297128677368164,0.994979739189148,0.8347331285476685,0.5539731979370117,0.43333333333333335,1.407688021659851,0.7583491206169128
1.7747724056243896,0.736754298210144,1.0380181074142456,0.5072387456893921,0.4,1.1443783044815063,0.6986011862754822
1.6615979671478271,0.9640712141990662,0.697526752948761,0.5935918092727661,0.4666666666666667,1.1694486141204834,0.8338708877563477
1.6500420570373535,0.8638434410095215,0.786198616027832,0.5712176561355591,0.5,1.1986223459243774,0.783090353012085
1.6690782308578491,0.8810240626335144,0.7880541682243347,0.5719043612480164,0.43333333333333335,1.4032752513885498,0.8037643432617188
1.6861852407455444,0.8359812498092651,0.8502039909362793,0.5263550281524658,0.4,1.4712330102920532,0.7684831023216248
1.6863983869552612,0.871264636516571,0.8151337504386902,0.5267003774642944,0.5333333333333333,1.246442198753357,0.7321910858154297
1.7476816177368164,0.812802791595459,0.9348788261413574,0.47819340229034424,0.4666666666666667,0.89682537317276,0.7066218256950378
1.5988820791244507,0.8198776245117188,0.7790044546127319,0.47603458166122437,0.43333333333333335,1.2722811698913574,0.6766054034233093
1.7015764713287354,0.917259693145752,0.7843167781829834,0.47484350204467773,0.5,1.2718300819396973,0.671819806098938
1.7973089218139648,0.8817586302757263,0.9155502915382385,0.4779708981513977,0.4,1.5490449666976929,0.6478021144866943
2.112896680831909,1.2049846649169922,0.907912015914917,0.5730057954788208,0.43333333333333335,1.4729093313217163,0.7609655261039734
1.7784490585327148,0.8502154350280762,0.9282336235046387,0.4077473282814026,0.43333333333333335,1.0443248748779297,0.6033691167831421
2.13275146484375,1.0669981241226196,1.0657533407211304,0.5054597854614258,0.3666666666666667,1.5402036905288696,0.7319997549057007
1.6340744495391846,0.7529120445251465,0.8811624050140381,0.3650467097759247,0.5,1.5665403604507446,0.5158142447471619
2.027008056640625,1.00156831741333,1.025439739227295,0.4598613679409027,0.5666666666666667,0.9766978621482849,0.6162715554237366
1.5195271968841553,0.8203586339950562,0.6991685628890991,0.3979935050010681,0.3666666666666667,1.3547192811965942,0.49926823377609253
2.041398763656616,0.9132575988769531,1.128141164779663,0.44351816177368164,0.5,1.218434453010559,0.5793623328208923
1.5386728048324585,0.7716515064239502,0.7670212984085083,0.39432597160339355,0.5333333333333333,1.3511875867843628,0.4799465537071228
2.0432822704315186,0.8396292924880981,1.2036529779434204,0.4150927662849426,0.43333333333333335,1.187483787536621,0.5624169111251831
1.5729840993881226,0.7865588068962097,0.7864252924919128,0.3891844153404236,0.4,1.4496880769729614,0.4831063151359558
1.9042844772338867,0.7927008867263794,1.1115835905075073,0.40943998098373413,0.5,1.076574444770813,0.5473839044570923
1.6811630725860596,0.7843877673149109,0.8967753052711487,0.3506969213485718,0.4,1.2204229831695557,0.46379637718200684
1.9847372770309448,0.7914453744888306,1.1932919025421143,0.3806532323360443,0.43333333333333335,0.9997802376747131,0.518206775188446
1.7006162405014038,0.7270147204399109,0.9736015200614929,0.3778035640716553,0.5333333333333333,1.5685343742370605,0.488383948802948
1.9417924880981445,0.7331653833389282,1.2086271047592163,0.33253568410873413,0.5333333333333333,1.5678833723068237,0.45315226912498474
1.7469666004180908,0.665330708026886,1.0816358923912048,0.3514556884765625,0.5333333333333333,1.1288214921951294,0.4607961177825928
1.8825663328170776,0.7986418604850769,1.0839244723320007,0.3939608931541443,0.4,1.1517828702926636,0.5086460113525391
1.7440881729125977,0.6926231384277344,1.0514650344848633,0.38483119010925293,0.5333333333333333,0.7153173089027405,0.4917396008968353
1.9197041988372803,0.6604772210121155,1.2592269778251648,0.27809059619903564,0.5666666666666667,1.5819233655929565,0.39419040083885193
1.7703943252563477,0.7576491832733154,1.0127451419830322,0.3513614535331726,0.5,1.3406012058258057,0.451111376285553
1.7225459814071655,0.7439491152763367,0.9785968661308289,0.35068440437316895,0.5333333333333333,1.1559884548187256,0.4652830958366394
1.663450002670288,0.8915938138961792,0.7718561887741089,0.42877453565597534,0.4666666666666667,1.2972933053970337,0.5452438592910767
1.6955509185791016,0.8460440635681152,0.8495068550109863,0.41547584533691406,0.4666666666666667,1.346848726272583,0.5003902912139893
1.9071669578552246,0.8218218088150024,1.0853451490402222,0.3951496481895447,0.4666666666666667,1.5034452676773071,0.5105146169662476
1.7797797918319702,0.905843198299408,0.8739365935325623,0.46519798040390015,0.4666666666666667,2.0122599601745605,0.6185874342918396
1.894866943359375,0.8178440928459167,1.0770228505134583,0.43213722109794617,0.3666666666666667,1.8755688667297363,0.5799232721328735
1.8934664726257324,0.9158377051353455,0.977628767490387,0.4724522531032562,0.3666666666666667,1.7073026895523071,0.6056796312332153
1.7056975364685059,0.8667168617248535,0.8389806747436523,0.43815645575523376,0.6666666666666667,1.6920264959335327,0.6176504492759705
1.6407053470611572,0.9194562435150146,0.7212491035461426,0.4899164140224457,0.3666666666666667,1.687624216079712,0.647155225276947
1.7299919128417969,0.849166989326477,0.8808249235153198,0.4435487687587738,0.5,1.3993349075317383,0.6023643016815186
1.757617712020874,0.8883953094482422,0.8692224025726318,0.4451015889644623,0.4,2.125178575515747,0.6068457365036011
1.7171481847763062,0.964180588722229,0.7529675960540771,0.4811181426048279,0.4666666666666667,1.9885882139205933,0.6006466150283813
1.8566303253173828,1.0227453708648682,0.8338849544525146,0.48226505517959595,0.5,1.4956845045089722,0.5876907706260681
0.9218065142631531,0.507042407989502,0.4147641062736511,0.6274979114532471,0.5,2.018339157104492,0.7904836535453796
1.0584475994110107,0.3659549951553345,0.6924926042556763,0.5772751569747925,0.5,1.52994704246521,0.6920470595359802
0.9781374931335449,0.3404996395111084,0.6376378536224365,0.4044838547706604,0.5333333333333333,1.5290888547897339,0.5298362970352173
0.9078884124755859,0.45735058188438416,0.4505378305912018,0.5566365718841553,0.5333333333333333,1.3034112453460693,0.6723408699035645
0.9124710559844971,0.4393976926803589,0.4730733633041382,0.6224350333213806,0.33333333333333337,1.349691390991211,0.7040461897850037
0.9523003101348877,0.4074351191520691,0.5448651909828186,0.5841884016990662,0.5,1.5019268989562988,0.6585842967033386
0.9496604800224304,0.365712970495224,0.5839475095272064,0.6088179349899292,0.5,1.619649052619934,0.68964684009552
0.9718563556671143,0.4091005325317383,0.562755823135376,0.5815428495407104,0.5,1.278671145439148,0.6685161590576172
0.9767158031463623,0.3873243033885956,0.5893914997577667,0.5449978113174438,0.43333333333333335,1.5413035154342651,0.6282988786697388
0.9979144334793091,0.3878900408744812,0.6100243926048279,0.4015635848045349,0.4666666666666667,1.4837249517440796,0.5359626412391663
1.1442562341690063,0.4340446889400482,0.7102115452289581,0.5152234435081482,0.43333333333333335,1.1874189376831055,0.6254498958587646
1.1062064170837402,0.6349633932113647,0.4712430238723755,0.606708824634552,0.5333333333333333,1.3992172479629517,0.7022051811218262
1.3158035278320312,0.7261428236961365,0.5896607041358948,0.3861982822418213,0.6,1.4899729490280151,0.5068392157554626
1.5022597312927246,0.5814298391342163,0.9208298921585083,0.4007822275161743,0.4666666666666667,1.5203120708465576,0.5250096321105957
1.4722051620483398,0.7212003469467163,0.7510048151016235,0.38149818778038025,0.4666666666666667,0.9262682795524597,0.5354917049407959
1.6032600402832031,0.6473473310470581,0.955912709236145,0.3770930767059326,0.5,1.549560546875,0.5210471153259277
1.4667432308197021,0.6088485717773438,0.8578946590423584,0.28048455715179443,0.4666666666666667,1.615014910697937,0.4981505870819092
1.4250911474227905,0.5603286027908325,0.864762544631958,0.2657824754714966,0.5333333333333333,1.3178602457046509,0.4245533347129822
1.4703350067138672,0.616680383682251,0.8536546230316162,0.2404780238866806,0.4,0.6060600280761719,0.4307737350463867
1.5233314037322998,0.5560830235481262,0.9672483801841736,0.23349718749523163,0.5666666666666667,1.3966059684753418,0.3762877583503723
1.4307544231414795,0.5837152004241943,0.8470392227172852,0.30266785621643066,0.3666666666666667,0.8571940064430237,0.4941011071205139
1.386641502380371,0.5727342367172241,0.813907265663147,0.31321775913238525,0.5,1.1799046993255615,0.49023017287254333
1.4859352111816406,0.512208104133606,0.9737271070480347,0.26506680250167847,0.43333333333333335,1.1719081401824951,0.44035065174102783
1.5730197429656982,0.4451901912689209,1.1278295516967773,0.2074946165084839,0.4666666666666667,1.2063361406326294,0.3828985393047333
1.463239073753357,0.4883788526058197,0.9748602211475372,0.20446360111236572,0.4,1.305251121520996,0.3202156126499176
1.5397436618804932,0.683280348777771,0.8564633131027222,0.26375171542167664,0.5666666666666667,1.1500465869903564,0.37130841612815857
1.7608064413070679,0.6288387775421143,1.1319676637649536,0.2253943383693695,0.4666666666666667,1.0583856105804443,0.3314739167690277
1.7720988988876343,0.5801661014556885,1.1919327974319458,0.21118496358394623,0.4666666666666667,1.1939817667007446,0.3236440420150757
1.662001132965088,0.6562585234642029,1.005742609500885,0.2570910155773163,0.43333333333333335,1.138008713722229,0.390899658203125
1.6476380825042725,0.5880246162414551,1.0596134662628174,0.2165226936340332,0.5,1.3171342611312866,0.3276326656341553
1.533167839050293,0.6886982321739197,0.8444696068763733,0.29245230555534363,0.6666666666666667,1.1929001808166504,0.4051426351070404
1.76092529296875,0.5560369491577148,1.2048883438110352,0.19273118674755096,0.5666666666666667,1.332868218421936,0.30431780219078064
1.7783974409103394,0.601740300655365,1.1766571402549744,0.21261273324489594,0.5666666666666667,1.485187292098999,0.3304505944252014
1.756070852279663,0.5612859725952148,1.1947848796844482,0.19196197390556335,0.4666666666666667,1.2524209022521973,0.29517704248428345
1.5953420400619507,0.6224651336669922,0.9728769063949585,0.253826379776001,0.6,1.6291472911834717,0.364991158246994
1.7017462253570557,0.5440117716789246,1.157734453678131,0.19839242100715637,0.5666666666666667,1.3233745098114014,0.2949930429458618
1.7813196182250977,0.4965902268886566,1.284729391336441,0.19221214950084686,0.5,1.2375789880752563,0.2848754823207855
1.7694892883300781,0.5906623601913452,1.178826928138733,0.20020847022533417,0.5333333333333333,1.0818618535995483,0.3071403205394745
1.8571555614471436,0.6516147255897522,1.2055408358573914,0.24575090408325195,0.5333333333333333,1.2221053838729858,0.3792668282985687
1.7316449880599976,0.6158394813537598,1.1158055067062378,0.20890843868255615,0.5666666666666667,0.7420502305030823,0.31974488496780396
1.5222108364105225,0.5799784064292908,0.9422324299812317,0.25527024269104004,0.5666666666666667,1.1128220558166504,0.35373055934906006
1.5598030090332031,0.6526336669921875,0.9071693420410156,0.28780245780944824,0.5666666666666667,1.0366616249084473,0.3964479863643646
1.7944825887680054,0.6719282865524292,1.1225543022155762,0.2729991674423218,0.5333333333333333,1.307379961013794,0.4205210208892822
1.7584956884384155,0.6623536348342896,1.096142053604126,0.2612234950065613,0.5666666666666667,0.8772983551025391,0.39105531573295593
1.814772605895996,0.7049884796142578,1.1097841262817383,0.2976478040218353,0.6,1.3733199834823608,0.44288092851638794
1.7622575759887695,0.7110344767570496,1.05122309923172,0.29563313722610474,0.5666666666666667,1.440420150756836,0.4689966142177582
1.800959825515747,0.7341464757919312,1.066813349723816,0.2928805351257324,0.5333333333333333,0.9193245768547058,0.46641942858695984
1.900882601737976,0.6557363271713257,1.2451462745666504,0.2626057267189026,0.5666666666666667,0.843436598777771,0.381805956363678
1.7636909484863281,0.6627160906791687,1.1009748578071594,0.2436647266149521,0.4666666666666667,1.1445704698562622,0.39435338973999023
1.8854577541351318,0.7105960845947266,1.1748616695404053,0.2625325918197632,0.5,1.0746269226074219,0.39638614654541016
1.8589872121810913,0.7120868563652039,1.1469003558158875,0.24831166863441467,0.5333333333333333,0.9040586352348328,0.4022243022918701
1.652119517326355,0.7592370510101318,0.8928824663162231,0.2751087248325348,0.5333333333333333,0.9193089604377747,0.3991602659225464
1.7420198917388916,0.6852343082427979,1.0567855834960938,0.2594016194343567,0.5,0.9147945046424866,0.4019695222377777
1.6002572774887085,0.7144589424133301,0.8857983350753784,0.28696131706237793,0.5,0.8790206909179688,0.426433265209198
1.7180875539779663,0.5888416767120361,1.1292458772659302,0.20664243400096893,0.5333333333333333,0.9775692224502563,0.32767653465270996
1.7148517370224,0.6495897769927979,1.065261960029602,0.24044710397720337,0.43333333333333335,0.5960150957107544,0.3785514235496521
1.6863688230514526,0.7154725790023804,0.9708962440490723,0.2780534327030182,0.5,0.6989202499389648,0.4296134412288666
1.793387770652771,0.7199177742004395,1.0734699964523315,0.29162344336509705,0.4666666666666667,0.6344792246818542,0.449005126953125
1.8089845180511475,0.7884542346000671,1.0205302834510803,0.3459821343421936,0.5,1.0094183683395386,0.503117024898529
1.7633541822433472,0.8487250208854675,0.9146291613578796,0.3989734649658203,0.4666666666666667,1.021422028541565,0.5620812177658081
1.8645427227020264,0.7896573543548584,1.074885368347168,0.3761761784553528,0.5,1.119754672050476,0.5277577638626099
1.7728583812713623,0.8961056470870972,0.8767527341842651,0.39376839995384216,0.5333333333333333,1.4526962041854858,0.5769667625427246
1.7506669759750366,0.8545659780502319,0.8961009979248047,0.44055986404418945,0.6,1.5694384574890137,0.6159080266952515
1.8160884380340576,0.8663741946220398,0.9497142434120178,0.4856535792350769,0.6,1.5454198122024536,0.6673011779785156
1.7013291120529175,0.7762327194213867,0.9250963926315308,0.46070361137390137,0.5,1.3051575422286987,0.6737288236618042
1.783874273300171,0.7245811820030212,1.0592930912971497,0.4166569411754608,0.6,0.7662022709846497,0.5640565156936646
1.685410499572754,0.7002942562103271,0.9851162433624268,0.4125015437602997,0.4666666666666667,0.968756377696991,0.5792291760444641
1.6327428817749023,0.6944553852081299,0.9382874965667725,0.3457285761833191,0.4666666666666667,1.2146108150482178,0.4835256040096283
1.6804708242416382,0.6316940784454346,1.0487767457962036,0.39719077944755554,0.5333333333333333,1.2032939195632935,0.5220917463302612
1.622902274131775,0.5827187299728394,1.0401835441589355,0.36274227499961853,0.5,1.1917108297348022,0.4846506714820862
1.454289197921753,0.742199182510376,0.712090015411377,0.4005235433578491,0.5333333333333333,1.547445297241211,0.5572580099105835
1.4645802974700928,0.5895986557006836,0.8749816417694092,0.3023419976234436,0.4666666666666667,1.2106839418411255,0.43474453687667847
1.5655591487884521,0.7463573217391968,0.8192018270492554,0.40054672956466675,0.5333333333333333,1.3116949796676636,0.5598410964012146
1.4486441612243652,0.7651116251945496,0.6835325360298157,0.3992253243923187,0.4666666666666667,1.338058590888977,0.5387182235717773
1.7678086757659912,0.6338624954223633,1.133946180343628,0.2752310037612915,0.3666666666666667,1.6148425340652466,0.41711825132369995
1.7892001867294312,0.631524920463562,1.1576752662658691,0.2884819507598877,0.5333333333333333,1.563403844833374,0.4455387592315674
1.4261219501495361,0.7589036822319031,0.6672182679176331,0.34326231479644775,0.5666666666666667,1.1774635314941406,0.4823962152004242
1.5365514755249023,0.7498902082443237,0.7866612672805786,0.3440284729003906,0.5666666666666667,1.175284743309021,0.49052760004997253
1.6826351881027222,0.6828221678733826,0.9998130202293396,0.32995209097862244,0.5,1.4299142360687256,0.4813193678855896
1.581028699874878,0.8836315870285034,0.6973971128463745,0.37505602836608887,0.4666666666666667,1.4340711832046509,0.49679872393608093
1.7216181755065918,0.7483214139938354,0.9732967615127563,0.3436390161514282,0.5666666666666667,1.4098612070083618,0.4809111952781677
1.6151847839355469,0.7133428454399109,0.901841938495636,0.3114376664161682,0.4666666666666667,0.7947885990142822,0.41871118545532227
1.6789158582687378,0.7582868337631226,0.9206290245056152,0.345790833234787,0.43333333333333335,1.0058872699737549,0.43728312849998474
1.8542770147323608,0.7380610704421997,1.1162159442901611,0.33583521842956543,0.33333333333333337,1.262193202972412,0.43530821800231934
1.5675500631332397,0.6561861038208008,0.911363959312439,0.3013119101524353,0.5,1.433813214302063,0.3941136598587036
1.704225778579712,0.6798272132873535,1.0243985652923584,0.3025195598602295,0.5,1.4191381931304932,0.3756745755672455
1.533522129058838,0.6873270273208618,0.8461951017379761,0.3088732957839966,0.6,1.354094386100769,0.3862258791923523
1.7186462879180908,0.5863103866577148,1.132335901260376,0.23400168120861053,0.3666666666666667,1.0776758193969727,0.30900758504867554
1.6416540145874023,0.6975042223930359,0.9441497921943665,0.3103637099266052,0.5,1.0072944164276123,0.3758034408092499
1.615635633468628,0.6661133766174316,0.9495222568511963,0.298388808965683,0.43333333333333335,1.1690384149551392,0.3805803656578064
1.84048593044281,0.6179611086845398,1.2225248217582703,0.26503849029541016,0.4666666666666667,1.6207841634750366,0.36408132314682007
1.7432717084884644,0.6975587606430054,1.045712947845459,0.3229760527610779,0.4,1.1956135034561157,0.40228575468063354
1.6175439357757568,0.6825768351554871,0.9349671006202698,0.3044133484363556,0.43333333333333335,1.3328793048858643,0.38740724325180054
1.725326418876648,0.6922256350517273,1.0331007838249207,0.3261306881904602,0.43333333333333335,0.8992563486099243,0.39966726303100586
1.704296588897705,0.6828367710113525,1.0214598178863525,0.32592684030532837,0.4,1.075141191482544,0.4079827666282654
1.6966605186462402,0.7026190757751465,0.9940414428710938,0.3527558445930481,0.43333333333333335,1.1646283864974976,0.444362998008728
1.8355097770690918,0.7299915552139282,1.1055182218551636,0.3704264760017395,0.4,0.9231687784194946,0.4647024869918823
1.7788633108139038,0.7184971570968628,1.060366153717041,0.3759058713912964,0.4,0.7447324395179749,0.4830920100212097
1.8125951290130615,0.6657934188842773,1.1468017101287842,0.3406352996826172,0.4,0.8657474517822266,0.4510684907436371
1.7408006191253662,0.6843979358673096,1.0564026832580566,0.34694570302963257,0.43333333333333335,1.0367395877838135,0.4461507499217987
1.7736610174179077,0.6698893308639526,1.103771686553955,0.31733280420303345,0.43333333333333335,1.1579052209854126,0.4158456325531006
1.7472413778305054,0.6738709211349487,1.0733704566955566,0.33337754011154175,0.43333333333333335,1.182337760925293,0.4257304072380066
1.7390730381011963,0.7108691930770874,1.0282038450241089,0.3550999164581299,0.43333333333333335,1.213225245475769,0.4576561450958252
1.8525781631469727,0.7178071737289429,1.1347709894180298,0.3345112204551697,0.3666666666666667,0.9285406470298767,0.4518298804759979
1.8128756284713745,0.668296217918396,1.1445794105529785,0.31906619668006897,0.4,1.1871265172958374,0.3829149901866913
1.7732585668563843,0.693835437297821,1.0794231295585632,0.3380124568939209,0.43333333333333335,1.0703036785125732,0.4552933871746063
1.6107429265975952,0.7443314790725708,0.8664114475250244,0.3918934464454651,0.4666666666666667,0.9616479277610779,0.5198918581008911
1.6867408752441406,0.6950607299804688,0.9916801452636719,0.3384138345718384,0.43333333333333335,1.4458434581756592,0.46314185857772827
1.6819782257080078,0.7315839529037476,0.9503942728042603,0.41296350955963135,0.4666666666666667,1.2596765756607056,0.5115200877189636
1.845122218132019,0.7272642850875854,1.1178579330444336,0.37622106075286865,0.43333333333333335,0.9874156713485718,0.4727051258087158
1.610213279724121,0.8036953210830688,0.8065179586410522,0.43584784865379333,0.3666666666666667,1.4022455215454102,0.5172984004020691
1.7936325073242188,0.719417929649353,1.0742145776748657,0.3792673945426941,0.4666666666666667,1.383203387260437,0.4807097315788269
1.7587980031967163,0.7745640277862549,0.9842339754104614,0.39689940214157104,0.5,1.1286271810531616,0.5106155276298523
1.8221149444580078,0.7263367176055908,1.095778226852417,0.3590991497039795,0.4666666666666667,1.3419967889785767,0.47350233793258667
1.701712965965271,0.806999921798706,0.8947130441665649,0.4048515260219574,0.43333333333333335,1.5599207878112793,0.4986916780471802
1.9109926223754883,0.6922073364257812,1.218785285949707,0.39013057947158813,0.43333333333333335,1.022040843963623,0.45718592405319214
1.843071699142456,0.7372633814811707,1.1058083176612854,0.39970827102661133,0.5333333333333333,1.4161043167114258,0.47767123579978943
1.9261415004730225,0.7499980330467224,1.1761434674263,0.4225461483001709,0.4666666666666667,1.0958013534545898,0.5013753175735474
1.7544273138046265,0.8475133180618286,0.9069139957427979,0.42961812019348145,0.5,0.9795399904251099,0.5263699889183044
1.6893008947372437,0.8462986946105957,0.843002200126648,0.43522319197654724,0.4666666666666667,1.171127438545227,0.5567272901535034
1.7179844379425049,0.8076013922691345,0.9103830456733704,0.49065881967544556,0.4,1.2471381425857544,0.5952012538909912
1.7762870788574219,0.8136240839958191,0.9626629948616028,0.48091286420822144,0.5,0.9795162081718445,0.5780709981918335
1.7909269332885742,0.8372983932495117,0.9536285400390625,0.45361417531967163,0.43333333333333335,1.2120051383972168,0.5701038837432861
1.7421653270721436,0.8966016173362732,0.8455637097358704,0.4970371127128601,0.5,0.718165934085846,0.6076538562774658
1.8429436683654785,0.8663119673728943,0.9766317009925842,0.4698590636253357,0.5666666666666667,1.1379402875900269,0.5941389799118042
1.9163140058517456,0.8464259505271912,1.0698880553245544,0.43563172221183777,0.5,1.1273339986801147,0.5638033151626587
1.9471486806869507,0.8234893679618835,1.1236593127250671,0.44111308455467224,0.5,1.0603114366531372,0.5941698551177979
1.933559775352478,0.7280888557434082,1.2054709196090698,0.3730502724647522,0.4666666666666667,0.9191867113113403,0.5293201804161072
2.3074049949645996,0.6009349822998047,1.706470012664795,0.6089122295379639,0.5,0.9625909328460693,0.9090472459793091
1.9153703451156616,0.6804438829421997,1.234926462173462,0.5625354647636414,0.4,1.0523661375045776,0.795196533203125
1.974081039428711,0.5565535426139832,1.4175274968147278,0.4679107069969177,0.5,1.1407856941223145,0.6475601196289062
1.8127574920654297,0.5149570107460022,1.2978004813194275,0.3699410855770111,0.43333333333333335,1.5766164064407349,0.5968881845474243
1.6803851127624512,0.7630689144134521,0.917316198348999,0.48506683111190796,0.4666666666666667,1.5801678895950317,0.6193342804908752
1.657305121421814,0.45993465185165405,1.19737046957016,0.34837859869003296,0.5,1.6436705589294434,0.5422482490539551
1.534999132156372,0.5801368951797485,0.9548622369766235,0.3588751256465912,0.4666666666666667,1.4182732105255127,0.5781992673873901
1.531062364578247,0.46022045612335205,1.070841908454895,0.28812384605407715,0.5,1.8145744800567627,0.4729253053665161
1.4627785682678223,0.6125893592834473,0.850189208984375,0.3787486255168915,0.4,1.824142575263977,0.5441548228263855
1.2530597448349,0.6657838821411133,0.5872758626937866,0.3937554955482483,0.4666666666666667,1.4628312587738037,0.5364755988121033
1.2224400043487549,0.5307677984237671,0.6916722059249878,0.286028653383255,0.6,1.4839069843292236,0.4756675660610199
1.257580041885376,0.5701110363006592,0.6874690055847168,0.28443029522895813,0.4666666666666667,1.7377409934997559,0.46829932928085327
1.088349461555481,0.5147061347961426,0.5736433267593384,0.30225855112075806,0.5333333333333333,1.6098920106887817,0.4728724956512451
1.0215731859207153,0.5638737678527832,0.45769941806793213,0.2659255862236023,0.5,1.7427092790603638,0.4220479428768158
1.1601015329360962,0.4522809386253357,0.7078205943107605,0.21228086948394775,0.5,1.7847168445587158,0.3515375852584839
1.214852213859558,0.4949607849121094,0.7198914289474487,0.2560301423072815,0.5666666666666667,1.4978584051132202,0.39151978492736816
0.9592549204826355,0.42481011152267456,0.5344448089599609,0.24479469656944275,0.5333333333333333,1.2248929738998413,0.37626561522483826
1.0217875242233276,0.4858350157737732,0.5359525084495544,0.2602757215499878,0.5,1.3264940977096558,0.37639325857162476
1.1676560640335083,0.6280202865600586,0.5396357774734497,0.403730571269989,0.7333333333333334,1.7830286026000977,0.5590762495994568
1.7264059782028198,0.7633862495422363,0.9630197286605835,0.5617409348487854,0.5333333333333333,1.6766053438186646,0.7204371690750122
1.7886042594909668,1.0373841524124146,0.7512201070785522,0.7292820811271667,0.5333333333333333,1.2133440971374512,0.8635005950927734
2.113719940185547,0.9800500273704529,1.133669912815094,0.6511087417602539,0.6,1.555708646774292,0.8123493194580078
1.9159696102142334,1.183091640472412,0.7328779697418213,0.7278425693511963,0.5,1.3617600202560425,0.8762814402580261
1.884243369102478,1.2193751335144043,0.6648682355880737,0.6663399934768677,0.4666666666666667,1.2068499326705933,0.8425518274307251
1.8420276641845703,1.0777602195739746,0.7642674446105957,0.5739011764526367,0.4,1.2769601345062256,0.7576307058334351
1.648606777191162,0.927550733089447,0.7210560441017151,0.4611651599407196,0.4,1.1121822595596313,0.5927240252494812
1.5458779335021973,0.7875344157218933,0.758343517780304,0.4346575140953064,0.5,1.0816768407821655,0.5485574007034302
1.4326870441436768,0.4167071282863617,1.015979915857315,0.2317316234111786,0.5333333333333333,1.374160647392273,0.3996199071407318
1.3770135641098022,0.2957111895084381,1.0813023746013641,0.318348228931427,0.4,1.0819250345230103,0.43675529956817627
1.2118401527404785,0.2897835075855255,0.922056645154953,0.2786412537097931,0.5333333333333333,1.202142357826233,0.41864830255508423
1.5255578756332397,0.29052817821502686,1.235029697418213,0.15447817742824554,0.4666666666666667,1.1891109943389893,0.2877229154109955
1.7402862310409546,0.2338494062423706,1.506436824798584,0.2812367379665375,0.4666666666666667,1.2326217889785767,0.4426777958869934
1.3788886070251465,0.4169005751609802,0.9619880318641663,0.2587212920188904,0.5,1.180753469467163,0.4779549241065979
1.1866825819015503,0.5126299262046814,0.6740526556968689,0.3063780665397644,0.43333333333333335,1.5878353118896484,0.5611220598220825
1.3583673238754272,0.36656463146209717,0.9918026924133301,0.3182299733161926,0.5333333333333333,1.30460786819458,0.5053040981292725
1.3651341199874878,0.356292188167572,1.0088419318199158,0.35355862975120544,0.5,1.3528388738632202,0.6157959699630737
1.4081451892852783,0.22773711383342743,1.180408075451851,0.22138631343841553,0.33333333333333337,1.5675394535064697,0.3935275971889496
1.3156055212020874,0.2765703797340393,1.039035141468048,0.3288569450378418,0.6666666666666667,1.1661018133163452,0.6416106224060059
1.471963882446289,0.19155502319335938,1.2804088592529297,0.22654758393764496,0.6666666666666667,1.6699144840240479,0.4109528958797455
1.5782197713851929,0.3571707606315613,1.2210490107536316,0.3934253454208374,0.6333333333333333,1.5078279972076416,0.6263760924339294
1.3218618631362915,0.3684188723564148,0.9534429907798767,0.3573163151741028,0.6666666666666667,1.3269671201705933,0.5594924688339233
1.3051323890686035,0.3205418586730957,0.9845905303955078,0.3336862027645111,0.4666666666666667,1.5831056833267212,0.5134027004241943
1.4115647077560425,0.28522011637687683,1.1263445913791656,0.29525309801101685,0.5666666666666667,1.71518874168396,0.4744347929954529
1.4123872518539429,0.3904523253440857,1.0219349265098572,0.3386501669883728,0.5666666666666667,1.592217206954956,0.5093535780906677
1.357774257659912,0.34304219484329224,1.0147320628166199,0.33664846420288086,0.5666666666666667,1.7850207090377808,0.4603026807308197
1.1982300281524658,0.32433804869651794,0.8738919794559479,0.26974841952323914,0.43333333333333335,1.6211583614349365,0.4074941575527191
1.0978519916534424,0.3077092170715332,0.7901427745819092,0.2683553695678711,0.5333333333333333,1.1657582521438599,0.3452877998352051
1.2354847192764282,0.32258009910583496,0.9129046201705933,0.23298881947994232,0.4666666666666667,1.1388397216796875,0.29013773798942566
1.158365249633789,0.3483302593231201,0.810034990310669,0.3072814345359802,0.4666666666666667,1.3305832147598267,0.3829731345176697
1.2618088722229004,0.3977208137512207,0.8640880584716797,0.30282142758369446,0.5,1.4086389541625977,0.36047983169555664
1.228686809539795,0.43774351477622986,0.7909432947635651,0.38153260946273804,0.33333333333333337,1.7992976903915405,0.43719395995140076
1.4164389371871948,0.5588297843933105,0.8576091527938843,0.3636298179626465,0.5666666666666667,1.3057104349136353,0.43906712532043457
1.597996473312378,0.5315322279930115,1.0664642453193665,0.3841494917869568,0.5,1.5026416778564453,0.46288594603538513
1.6776975393295288,0.7687516212463379,0.9089459180831909,0.5072676539421082,0.43333333333333335,1.2955405712127686,0.6097692251205444
2.102454900741577,0.5630818009376526,1.5393730998039246,0.34248027205467224,0.5666666666666667,1.3811962604522705,0.4543052613735199
1.8836549520492554,0.7650300860404968,1.1186248660087585,0.5075029730796814,0.5,0.8143332600593567,0.6341773867607117
1.8235381841659546,0.7504681348800659,1.0730700492858887,0.4187801480293274,0.43333333333333335,1.1344925165176392,0.5460420846939087
1.6416290998458862,0.7732380628585815,0.8683910369873047,0.42077118158340454,0.5666666666666667,1.5256603956222534,0.5690051913261414
1.8942489624023438,0.6524457931518555,1.2418031692504883,0.3788164556026459,0.5,1.5046623945236206,0.49040818214416504
1.8477758169174194,0.6107640266418457,1.2370117902755737,0.39169609546661377,0.5,1.5113043785095215,0.48645123839378357
1.9076769351959229,0.669878363609314,1.2377985715866089,0.423947274684906,0.5666666666666667,1.5338443517684937,0.5732437968254089
1.8456640243530273,0.7638499736785889,1.0818140506744385,0.46905529499053955,0.6,1.573291540145874,0.6349607706069946
1.891716718673706,0.6883717775344849,1.2033449411392212,0.4399109482765198,0.5666666666666667,1.5598496198654175,0.6065672636032104
1.9283666610717773,0.7344028949737549,1.1939637660980225,0.43646156787872314,0.4666666666666667,1.2906391620635986,0.5795000195503235
1.912874460220337,0.6455906629562378,1.2672837972640991,0.4044301509857178,0.5333333333333333,1.5901780128479004,0.5539851188659668
1.851550817489624,0.48746439814567566,1.3640864193439484,0.3348492980003357,0.5333333333333333,1.3927220106124878,0.4384349584579468
1.8565757274627686,0.5735018849372864,1.2830738425254822,0.3407067656517029,0.43333333333333335,1.1697558164596558,0.46803686022758484
1.9254403114318848,0.5653485655784607,1.360091745853424,0.3541197180747986,0.5,0.7951385378837585,0.46707862615585327
2.0731685161590576,0.7831844091415405,1.289984107017517,0.4297407567501068,0.43333333333333335,0.9954354166984558,0.5633450746536255
1.743855357170105,0.8979299068450928,0.8459254503250122,0.5179356932640076,0.5666666666666667,1.083385705947876,0.6401373147964478
1.9318244457244873,0.8817242383956909,1.0501002073287964,0.5078462362289429,0.5,1.311694860458374,0.6574283242225647
1.9430162906646729,0.7091432809829712,1.2338730096817017,0.4460753798484802,0.5,1.051942229270935,0.5629743337631226
1.8988145589828491,1.0446836948394775,0.8541308641433716,0.6148515939712524,0.4666666666666667,1.336700677871704,0.7539965510368347
1.6707414388656616,1.1287953853607178,0.5419460535049438,0.6086336374282837,0.5666666666666667,1.5764963626861572,0.7505837678909302
1.92228102684021,0.7658401727676392,1.1564408540725708,0.5295485854148865,0.4666666666666667,1.5175210237503052,0.6537337303161621
1.8858431577682495,0.9827830791473389,0.9030600786209106,0.569611668586731,0.4666666666666667,1.0906262397766113,0.7125725746154785
1.9078385829925537,0.9191746711730957,0.988663911819458,0.5230276584625244,0.4666666666666667,1.2655227184295654,0.7054115533828735
1.8832790851593018,0.713453471660614,1.1698256134986877,0.46303343772888184,0.5666666666666667,1.3799958229064941,0.6131877303123474
1.7871854305267334,0.9955940246582031,0.7915914058685303,0.555963397026062,0.4666666666666667,1.2249611616134644,0.7412904500961304
1.7340205907821655,1.0475256443023682,0.6864949464797974,0.6019096374511719,0.3666666666666667,1.3586664199829102,0.7743077278137207
1.8533871173858643,0.9819625616073608,0.8714245557785034,0.540242075920105,0.5,1.3298373222351074,0.7290438413619995
1.815155029296875,0.9250380396842957,0.8901169896125793,0.5714001655578613,0.4666666666666667,1.6365677118301392,0.7150833606719971
1.7473996877670288,1.0514094829559326,0.6959902048110962,0.5656735897064209,0.5333333333333333,1.6156578063964844,0.7176517844200134
1.917168378829956,1.0049772262573242,0.9121911525726318,0.6285659074783325,0.43333333333333335,1.6073261499404907,0.7768951654434204
1.9465227127075195,1.1051520109176636,0.841370701789856,0.6240308284759521,0.5666666666666667,1.3487598896026611,0.7743498086929321
2.0421929359436035,1.1680119037628174,0.8741810321807861,0.6262454390525818,0.4666666666666667,1.2619060277938843,0.7331994771957397
1.9819597005844116,1.1631001234054565,0.8188595771789551,0.568527340888977,0.4666666666666667,1.027626872062683,0.6813842058181763
2.023681640625,1.0809462070465088,0.9427354335784912,0.6309624910354614,0.4666666666666667,0.7113144397735596,0.7536541819572449
2.0926966667175293,1.1164054870605469,0.9762911796569824,0.6276758909225464,0.5333333333333333,0.949353039264679,0.7551922798156738
2.276057243347168,1.331762671470642,0.9442945718765259,0.6810106039047241,0.5,1.6697533130645752,0.8029069304466248
2.4286231994628906,1.2312626838684082,1.1973605155944824,0.634749174118042,0.5,1.4372878074645996,0.7763233184814453
2.2307066917419434,1.377792239189148,0.8529144525527954,0.707111120223999,0.5333333333333333,1.7366868257522583,0.8012861609458923
2.3064935207366943,1.2774392366409302,1.0290542840957642,0.6423184275627136,0.5333333333333333,1.4377769231796265,0.751665472984314
2.369020938873291,1.2168694734573364,1.1521514654159546,0.6155867576599121,0.5333333333333333,1.6438158750534058,0.7260154485702515
2.230877161026001,1.328920841217041,0.90195631980896,0.6831979155540466,0.4666666666666667,1.5316503047943115,0.7653940916061401
0.8306552767753601,0.3264758288860321,0.504179447889328,0.38009047508239746,0.4666666666666667,1.2174072265625,0.5920543074607849
0.7187823057174683,0.36014148592948914,0.3586408197879791,0.2705807387828827,0.6666666666666667,1.1380418539047241,0.4492719769477844
0.8131575584411621,0.4360750615596771,0.377082496881485,0.3670991361141205,0.4666666666666667,0.7921590209007263,0.6338908672332764
0.9250887632369995,0.35066840052604675,0.5744203627109528,0.212510883808136,0.5333333333333333,1.1090930700302124,0.41388171911239624
0.9855977296829224,0.36627325415611267,0.6193244755268097,0.2511003613471985,0.5,1.0626524686813354,0.44578060507774353
0.7741479873657227,0.5109535455703735,0.2631944417953491,0.31088340282440186,0.6,1.243361473083496,0.46293818950653076
1.1223986148834229,0.4406927525997162,0.6817058622837067,0.3260546922683716,0.5333333333333333,1.299269437789917,0.48296818137168884
1.1933119297027588,0.4093932509422302,0.7839186787605286,0.16340845823287964,0.4666666666666667,1.3647962808609009,0.32531464099884033
1.2900950908660889,0.47796911001205444,0.8121259808540344,0.21747848391532898,0.4666666666666667,1.6389344930648804,0.36242347955703735
1.3950309753417969,0.44618815183639526,0.9488428235054016,0.2326243370771408,0.5333333333333333,1.2183640003204346,0.3739478290081024
1.4191651344299316,0.6916317343711853,0.7275334000587463,0.34662556648254395,0.43333333333333335,1.1195669174194336,0.5389854907989502
1.524360179901123,0.6677006483078003,0.8566595315933228,0.3003605008125305,0.5,1.003028392791748,0.4445421099662781
1.560365080833435,0.8276761770248413,0.7326889038085938,0.37004372477531433,0.6,1.4469060897827148,0.5496218204498291
1.5520633459091187,0.6886746287345886,0.86338871717453,0.34425443410873413,0.3666666666666667,1.280580759048462,0.5079020857810974
1.5786622762680054,0.6489874720573425,0.9296748042106628,0.3245090842247009,0.5333333333333333,1.3481273651123047,0.4855407178401947
1.4543066024780273,0.5631743669509888,0.8911322355270386,0.37595999240875244,0.6,1.238644003868103,0.5722236633300781
1.326050043106079,0.52318274974823,0.8028672933578491,0.24901935458183289,0.43333333333333335,1.263681411743164,0.4262133538722992
1.393927812576294,0.41597986221313477,0.9779479503631592,0.27718961238861084,0.5333333333333333,1.0403798818588257,0.43024230003356934
1.410081148147583,0.4797181487083435,0.9303629994392395,0.2956423759460449,0.5666666666666667,0.9764184951782227,0.5063294172286987
1.655684471130371,0.45650121569633484,1.1991832554340363,0.34711214900016785,0.5333333333333333,1.1220403909683228,0.5649585127830505
1.6028316020965576,0.37932872772216797,1.2235028743743896,0.29526758193969727,0.43333333333333335,1.4434505701065063,0.445190966129303
1.4105027914047241,0.3054642677307129,1.1050385236740112,0.1812165230512619,0.4666666666666667,1.6810247898101807,0.307287335395813
1.5987787246704102,0.2509095370769501,1.34786918759346,0.19917337596416473,0.5333333333333333,1.165752649307251,0.34203431010246277
1.4899238348007202,0.36436495184898376,1.1255588829517365,0.21215860545635223,0.4666666666666667,1.0476189851760864,0.3709893822669983
1.2948591709136963,0.26411494612693787,1.0307442247867584,0.17835865914821625,0.5333333333333333,1.1486539840698242,0.3278979957103729
1.3972867727279663,0.2934837341308594,1.103803038597107,0.17250880599021912,0.43333333333333335,1.0281680822372437,0.3476613461971283
1.254197359085083,0.2437642514705658,1.0104331076145172,0.19151465594768524,0.4666666666666667,0.9670001268386841,0.3746960759162903
1.3099048137664795,0.3952653408050537,0.9146394729614258,0.27062633633613586,0.5666666666666667,0.7811466455459595,0.45001721382141113
1.557053565979004,0.3860664367675781,1.1709871292114258,0.27992647886276245,0.5,1.509790062904358,0.4692724645137787
1.4779853820800781,0.3608638644218445,1.1171215176582336,0.21198949217796326,0.5,1.2250572443008423,0.3470195233821869
1.5233345031738281,0.36991989612579346,1.1534146070480347,0.19908945262432098,0.6,1.3959699869155884,0.31598833203315735
1.302638292312622,0.3428325355052948,0.9598057568073273,0.1976662576198578,0.4666666666666667,1.2630293369293213,0.32169443368911743
1.3925480842590332,0.2858826518058777,1.1066654324531555,0.16357608139514923,0.5,1.1016490459442139,0.2526140809059143
1.4214662313461304,0.3844479024410248,1.0370183289051056,0.17082147300243378,0.5,1.0314446687698364,0.35064706206321716
1.4881744384765625,0.19527295231819153,1.292901486158371,0.09861049056053162,0.43333333333333335,0.855932354927063,0.21573740243911743
1.5528535842895508,0.29249244928359985,1.260361135005951,0.14375266432762146,0.6333333333333333,1.1680870056152344,0.28140541911125183
1.4648351669311523,0.23674511909484863,1.2280900478363037,0.11715327203273773,0.5333333333333333,1.2754952907562256,0.2512209415435791
1.3320555686950684,0.3199954032897949,1.0120601654052734,0.17838594317436218,0.4666666666666667,1.3553332090377808,0.34696945548057556
1.2947720289230347,0.3453502058982849,0.9494218230247498,0.19490990042686462,0.5666666666666667,1.1819641590118408,0.34143969416618347
1.2850927114486694,0.24802695214748383,1.0370657593011856,0.153631791472435,0.5666666666666667,0.7711888551712036,0.31401684880256653
1.3898519277572632,0.2846193313598633,1.1052325963974,0.1597866714000702,0.5,1.0476094484329224,0.3204277753829956
1.1766226291656494,0.44228029251098633,0.7343423366546631,0.23979848623275757,0.4666666666666667,1.11604642868042,0.4197034239768982
1.3688567876815796,0.20055583119392395,1.1683009564876556,0.1101793646812439,0.5,0.8652175068855286,0.2334900200366974
1.3298066854476929,0.27988824248313904,1.0499184429645538,0.1351609081029892,0.5666666666666667,1.3414268493652344,0.2688320279121399
1.1627094745635986,0.4452730417251587,0.7174364328384399,0.29784515500068665,0.43333333333333335,1.4060208797454834,0.4694042205810547
1.2784547805786133,0.3212617039680481,0.9571930766105652,0.17042672634124756,0.4,1.4221385717391968,0.31486964225769043
1.2475727796554565,0.4036262035369873,0.8439465761184692,0.26439547538757324,0.5,1.4707640409469604,0.4390190839767456
1.4210960865020752,0.284782737493515,1.1363133490085602,0.1559736132621765,0.5,1.2417881488800049,0.29239436984062195
1.289589762687683,0.45126718282699585,0.8383225798606873,0.2775299549102783,0.33333333333333337,1.2619656324386597,0.45210736989974976
1.2299072742462158,0.37708839774131775,0.8528188765048981,0.2353576123714447,0.5333333333333333,1.3115521669387817,0.4048451781272888
1.275916337966919,0.42485177516937256,0.8510645627975464,0.21864652633666992,0.4666666666666667,1.2961981296539307,0.3498561382293701
1.2335548400878906,0.5249581336975098,0.7085967063903809,0.3341374099254608,0.5,0.9229178428649902,0.4649481177330017
1.3948163986206055,0.5066521167755127,0.8881642818450928,0.25493109226226807,0.33333333333333337,1.490692138671875,0.36043259501457214
1.6670501232147217,0.44380897283554077,1.223241150379181,0.2052953839302063,0.33333333333333337,1.4804542064666748,0.2884337604045868
1.652496337890625,0.5168272852897644,1.1356690526008606,0.21854406595230103,0.43333333333333335,1.4062082767486572,0.3344288766384125
1.7066463232040405,0.5626900792121887,1.1439562439918518,0.2458047717809677,0.23333333333333328,1.0316319465637207,0.37974780797958374
1.6447429656982422,0.6415920257568359,1.0031509399414062,0.28564685583114624,0.4,1.4267953634262085,0.4418031871318817
1.683779239654541,0.5134711265563965,1.1703081130981445,0.23712846636772156,0.4666666666666667,1.3019760847091675,0.3690831661224365
1.6170839071273804,0.5914778709411621,1.0256060361862183,0.27577027678489685,0.43333333333333335,1.103118658065796,0.43068966269493103
1.4748437404632568,0.49645090103149414,0.9783928394317627,0.2615203857421875,0.3666666666666667,1.4076813459396362,0.41839444637298584
1.556175947189331,0.6798414587974548,0.8763344883918762,0.34556013345718384,0.3666666666666667,1.3244446516036987,0.5363270044326782
1.6237397193908691,0.5473238229751587,1.0764158964157104,0.3045382499694824,0.4666666666666667,1.235195517539978,0.4269985854625702
1.6320419311523438,0.570900559425354,1.0611413717269897,0.29219865798950195,0.43333333333333335,1.199292778968811,0.4621905982494354
1.6689032316207886,0.5570517182350159,1.1118515133857727,0.2585272192955017,0.3666666666666667,1.118802547454834,0.38979488611221313
1.757003664970398,0.5177502036094666,1.2392534613609314,0.2737938165664673,0.4,0.8431666493415833,0.40100395679473877
1.6837342977523804,0.5257840156555176,1.1579502820968628,0.35132402181625366,0.3666666666666667,0.9947947859764099,0.45104438066482544
1.8724164962768555,0.649901270866394,1.2225152254104614,0.33831986784935,0.43333333333333335,1.1920872926712036,0.4750625491142273
1.9935564994812012,0.7075850367546082,1.285971462726593,0.3720206022262573,0.4,0.7513195872306824,0.5054656267166138
1.7935198545455933,0.7174566984176636,1.0760631561279297,0.39998123049736023,0.3666666666666667,1.1379581689834595,0.5057411789894104
1.8410661220550537,0.625572681427002,1.2154934406280518,0.3228323459625244,0.3666666666666667,0.7785176634788513,0.4735834300518036
1.897397756576538,0.636057436466217,1.261340320110321,0.36175763607025146,0.3666666666666667,1.4956406354904175,0.5237324237823486
1.8425099849700928,0.7240731120109558,1.118436872959137,0.39444637298583984,0.4,1.1792349815368652,0.525272786617279
1.907439112663269,0.7206286191940308,1.1868104934692383,0.39062997698783875,0.4,1.1802620887756348,0.5369716286659241
1.6948258876800537,0.6708420515060425,1.0239838361740112,0.35873943567276,0.4,1.1158281564712524,0.501047670841217
1.6122846603393555,0.6967859268188477,0.9154987335205078,0.37877601385116577,0.43333333333333335,1.1788667440414429,0.5287619829177856
1.7516677379608154,0.7871286273002625,0.964539110660553,0.4082222878932953,0.4,1.1963002681732178,0.5570346713066101
1.6527295112609863,0.8667923212051392,0.7859371900558472,0.44772714376449585,0.43333333333333335,0.9194540977478027,0.6076970100402832
1.7477574348449707,0.8880926966667175,0.8596647381782532,0.4667730927467346,0.4666666666666667,1.179431676864624,0.6507717370986938
1.6681245565414429,0.8746697306632996,0.7934548258781433,0.4477686583995819,0.43333333333333335,1.431855320930481,0.6226149797439575
1.8372142314910889,0.8407516479492188,0.9964625835418701,0.43637585639953613,0.43333333333333335,1.2309685945510864,0.6040276885032654
1.9038876295089722,0.8157308101654053,1.088156819343567,0.4244001507759094,0.33333333333333337,0.9645163416862488,0.5851206183433533
1.853162169456482,0.8037174940109253,1.0494446754455566,0.42455345392227173,0.3666666666666667,1.0712677240371704,0.5649340748786926
1.8105568885803223,0.8654536008834839,0.9451032876968384,0.4423034191131592,0.43333333333333335,1.1616127490997314,0.6180373430252075
1.8896739482879639,0.8995339274406433,0.9901400208473206,0.45994600653648376,0.43333333333333335,1.1068743467330933,0.6089365482330322
1.916172981262207,0.9244122505187988,0.9917607307434082,0.48363932967185974,0.3666666666666667,1.390305995941162,0.6290928721427917
1.9421170949935913,0.8769979476928711,1.0651191473007202,0.4697223901748657,0.4,1.104884386062622,0.6180748343467712
1.823091745376587,0.9690483808517456,0.8540433645248413,0.48556777834892273,0.43333333333333335,1.2118494510650635,0.6456437706947327
1.9077110290527344,0.9401735067367554,0.967537522315979,0.5055885314941406,0.4,1.0862864255905151,0.6601163148880005
1.7209876775741577,0.9066378474235535,0.8143498301506042,0.4424625337123871,0.4,1.3670220375061035,0.6071087121963501
1.9449968338012695,0.9148547649383545,1.030142068862915,0.49881958961486816,0.3666666666666667,1.5631859302520752,0.6586123704910278
1.8568423986434937,0.8821892142295837,0.9746531844139099,0.4902912974357605,0.3666666666666667,1.41169273853302,0.6447498798370361
1.8391034603118896,0.9182297587394714,0.9208737015724182,0.5101413726806641,0.3666666666666667,1.3182566165924072,0.6445244550704956
1.953067660331726,0.9882591962814331,0.964808464050293,0.5383960008621216,0.43333333333333335,1.5727686882019043,0.7004960775375366
1.9081878662109375,0.9441506862640381,0.9640371799468994,0.5394602417945862,0.4,0.9825636148452759,0.6693823337554932
2.0407397747039795,0.9741846919059753,1.0665550827980042,0.5486288070678711,0.3666666666666667,0.9112306833267212,0.7033540606498718
1.9421300888061523,0.936964750289917,1.0051653385162354,0.5602174997329712,0.4,1.25080144405365,0.67887943983078
1.8731420040130615,0.8839080333709717,0.9892339706420898,0.5376765131950378,0.2666666666666667,1.077042579650879,0.6608498692512512
1.8829753398895264,0.8815575838088989,1.0014177560806274,0.5248165130615234,0.4,1.4547481536865234,0.63613361120224
1.8652856349945068,0.9612988233566284,0.9039868116378784,0.5677222609519958,0.4666666666666667,1.2396540641784668,0.6576672792434692
1.795609474182129,1.0003039836883545,0.7953054904937744,0.589043140411377,0.3666666666666667,1.2575247287750244,0.7047306895256042
1.8783763647079468,0.9539245367050171,0.9244518280029297,0.5528004169464111,0.4,1.4292296171188354,0.6828594207763672
1.6450237035751343,1.0753862857818604,0.5696374177932739,0.6183677315711975,0.4666666666666667,1.3371939659118652,0.7772682905197144
1.8886408805847168,0.8711627721786499,1.017478108406067,0.524641752243042,0.4666666666666667,1.103600263595581,0.6798038482666016
1.7483161687850952,0.9156743884086609,0.8326417803764343,0.526759922504425,0.5,1.240864872932434,0.6874319314956665
1.8335025310516357,0.8892993330955505,0.9442031979560852,0.5527988076210022,0.5,1.1994881629943848,0.7278568148612976
1.9549764394760132,0.8813077807426453,1.073668658733368,0.5525926351547241,0.43333333333333335,1.3017828464508057,0.7211229801177979
1.8576762676239014,0.9740513563156128,0.8836249113082886,0.6086690425872803,0.4,0.5721666216850281,0.728151261806488
1.8864200115203857,0.8388654589653015,1.0475545525550842,0.5166668891906738,0.5,1.1686683893203735,0.6383966207504272
1.8402799367904663,0.9509485960006714,0.8893313407897949,0.5590210556983948,0.5,1.336181402206421,0.6803750991821289
1.9159044027328491,0.9204304218292236,0.9954739809036255,0.5727860331535339,0.4,1.5570509433746338,0.6987483501434326
1.876776099205017,1.0777785778045654,0.7989975214004517,0.6194016933441162,0.5,1.6015629768371582,0.7459158897399902
1.9970786571502686,1.1495383977890015,0.8475402593612671,0.6121268272399902,0.4666666666666667,1.2577108144760132,0.7269312739372253
2.0564792156219482,1.1547081470489502,0.901771068572998,0.5986968874931335,0.5666666666666667,1.7081202268600464,0.7106086611747742
2.0981240272521973,1.1461635828018188,0.9519604444503784,0.5837609767913818,0.5666666666666667,1.534511685371399,0.7072612047195435
2.1012191772460938,1.1250252723693848,0.976193904876709,0.5608376264572144,0.4666666666666667,1.5030466318130493,0.7074822187423706
2.056452512741089,1.0772731304168701,0.9791793823242188,0.5249799489974976,0.4666666666666667,1.051919937133789,0.6730376482009888
1.8144010305404663,0.9548829793930054,0.8595180511474609,0.47929760813713074,0.3666666666666667,0.9156246781349182,0.6148251891136169
1.8774704933166504,0.973596453666687,0.9038740396499634,0.4688494801521301,0.43333333333333335,1.1485615968704224,0.5870726108551025
1.8809788227081299,1.009975552558899,0.871003270149231,0.5045884847640991,0.5,1.2414302825927734,0.6388338804244995
1.8404916524887085,1.1182904243469238,0.7222012281417847,0.5285437107086182,0.3666666666666667,1.3068914413452148,0.6471378803253174
1.9927477836608887,1.117966651916504,0.8747811317443848,0.5355092287063599,0.43333333333333335,0.8110223412513733,0.6687383651733398
2.0929651260375977,1.1024190187454224,0.9905461072921753,0.5307640433311462,0.4666666666666667,1.017557978630066,0.6689609289169312
2.1249356269836426,1.1568152904510498,0.9681203365325928,0.5819092392921448,0.4666666666666667,1.0376150608062744,0.7138662338256836
1.505228877067566,0.3403669595718384,1.1648619174957275,0.4268284738063812,0.43333333333333335,1.1155576705932617,0.5436323285102844
1.3264234066009521,0.3705780506134033,0.9558453559875488,0.29899877309799194,0.5666666666666667,1.340140700340271,0.406329482793808
1.4057588577270508,0.36477911472320557,1.0409797430038452,0.3320169448852539,0.4,0.9926571846008301,0.41164255142211914
1.2621991634368896,0.4192640483379364,0.8429351150989532,0.22088705003261566,0.5333333333333333,0.6619219183921814,0.3482164740562439
1.4407217502593994,0.4614757299423218,0.9792460203170776,0.4226559102535248,0.43333333333333335,1.1551107168197632,0.5096187591552734
1.4385112524032593,0.48280829191207886,0.9557029604911804,0.3999165892601013,0.5333333333333333,1.1961562633514404,0.50709068775177
1.2245144844055176,0.39959168434143066,0.8249228000640869,0.29658839106559753,0.5666666666666667,0.8838116526603699,0.43844306468963623
1.282780408859253,0.5014907717704773,0.7812896370887756,0.32002800703048706,0.5666666666666667,0.826802134513855,0.5596743822097778
1.5122737884521484,0.49493664503097534,1.017337143421173,0.37195998430252075,0.4666666666666667,0.9811874628067017,0.5071490406990051
1.5142836570739746,0.46883803606033325,1.0454456210136414,0.27023836970329285,0.5,0.868443489074707,0.4281190037727356
1.4488856792449951,0.550620973110199,0.8982647061347961,0.29635339975357056,0.6333333333333333,1.1804817914962769,0.47946518659591675
1.5275495052337646,0.5594995021820068,0.9680500030517578,0.30387893319129944,0.5666666666666667,1.4172675609588623,0.4847896993160248
1.4762080907821655,0.4297482371330261,1.0464598536491394,0.2685385048389435,0.43333333333333335,1.28165864944458,0.425447553396225
1.39259672164917,0.5140677690505981,0.8785289525985718,0.3451649844646454,0.43333333333333335,1.1414508819580078,0.5285629034042358
1.4368332624435425,0.498604416847229,0.9382288455963135,0.35596582293510437,0.4,1.3115381002426147,0.5320700407028198
1.6944677829742432,0.5158171057701111,1.178650677204132,0.27218979597091675,0.4666666666666667,1.599398136138916,0.45499706268310547
1.536312460899353,0.5956741571426392,0.9406383037567139,0.33675408363342285,0.4,1.3463513851165771,0.5330959558486938
1.620275855064392,0.5557671785354614,1.0645086765289307,0.3421202600002289,0.5666666666666667,1.3391363620758057,0.48933717608451843
1.5220251083374023,0.5339443683624268,0.9880807399749756,0.3040238320827484,0.43333333333333335,1.396710753440857,0.5485347509384155
1.5009006261825562,0.4682941436767578,1.0326064825057983,0.3252164125442505,0.33333333333333337,0.9101976752281189,0.5278025269508362
1.5621522665023804,0.5328966975212097,1.0292555689811707,0.3319513201713562,0.5,1.1987707614898682,0.49369820952415466
1.4630379676818848,0.4480358064174652,1.0150021612644196,0.2936856746673584,0.3666666666666667,1.0287575721740723,0.4545212388038635
1.383500099182129,0.4793717861175537,0.9041283130645752,0.34474116563796997,0.33333333333333337,1.2562358379364014,0.5014784932136536
1.5291831493377686,0.39919227361679077,1.1299908757209778,0.29599228501319885,0.5,1.2954853773117065,0.45085781812667847
1.5442875623703003,0.3742912709712982,1.169996291399002,0.3365931510925293,0.5,1.1234838962554932,0.5103175044059753
1.543637752532959,0.3721562325954437,1.1714815199375153,0.3601858615875244,0.30000000000000004,1.009732961654663,0.5803159475326538
1.7144386768341064,0.3481397032737732,1.3662989735603333,0.3756367564201355,0.4666666666666667,1.1408048868179321,0.5731475353240967
1.5593804121017456,0.4595770239830017,1.099803388118744,0.4387493133544922,0.4666666666666667,1.1496671438217163,0.6561082601547241
1.5255694389343262,0.5692080855369568,0.9563613533973694,0.4480013847351074,0.5,1.5235702991485596,0.6196156740188599
1.718186855316162,0.5432165861129761,1.174970269203186,0.45081669092178345,0.4,1.1045475006103516,0.6407070755958557
1.7669332027435303,0.3545820116996765,1.4123511910438538,0.3722604215145111,0.43333333333333335,0.9545829892158508,0.5450687408447266
1.6711866855621338,0.35391780734062195,1.3172688782215118,0.2866431474685669,0.5,0.8225308060646057,0.4795934557914734
1.5484708547592163,0.538662850856781,1.0098080039024353,0.3920077085494995,0.4666666666666667,1.4555308818817139,0.5962830781936646
1.5483636856079102,0.37511810660362244,1.1732455790042877,0.29504138231277466,0.4666666666666667,1.5232385396957397,0.4870991110801697
1.5296815633773804,0.39587315917015076,1.1338084042072296,0.2817849814891815,0.5333333333333333,1.0770641565322876,0.4854069650173187
1.539172887802124,0.42504721879959106,1.114125669002533,0.29036080837249756,0.4666666666666667,1.3435332775115967,0.49348849058151245
1.4850691556930542,0.32748568058013916,1.157583475112915,0.22909843921661377,0.43333333333333335,1.4141616821289062,0.3958429992198944
1.529018759727478,0.3316801190376282,1.1973386406898499,0.20226851105690002,0.5333333333333333,0.9433165788650513,0.353874146938324
1.516648292541504,0.38637930154800415,1.1302689909934998,0.25714409351348877,0.5,1.7014806270599365,0.42226678133010864
1.518043041229248,0.36018282175064087,1.1578602194786072,0.2489853948354721,0.6333333333333333,1.8532541990280151,0.3653322458267212
1.401843786239624,0.47124168276786804,0.930602103471756,0.3191681206226349,0.4666666666666667,1.8068562746047974,0.4857780635356903
1.4836523532867432,0.39028260111808777,1.0933697521686554,0.26336532831192017,0.5666666666666667,1.408596396446228,0.414772629737854
1.619028925895691,0.42656633257865906,1.1924625933170319,0.25893908739089966,0.5666666666666667,1.276673674583435,0.40173834562301636
1.2709293365478516,0.5053490996360779,0.7655802369117737,0.38147544860839844,0.5,1.0131034851074219,0.5437759160995483
1.3864860534667969,0.37849363684654236,1.0079924166202545,0.2631661891937256,0.5333333333333333,1.1190565824508667,0.4326528310775757
1.2148685455322266,0.5416988730430603,0.6731696724891663,0.3607093095779419,0.5666666666666667,1.3614956140518188,0.5334885120391846
1.2187986373901367,0.5559622645378113,0.6628363728523254,0.3510940968990326,0.5333333333333333,1.7243530750274658,0.5151839256286621
1.3250219821929932,0.5397030115127563,0.7853189706802368,0.31298309564590454,0.43333333333333335,1.3870187997817993,0.4427018165588379
1.3379091024398804,0.6372805237770081,0.7006285786628723,0.3532449007034302,0.5666666666666667,0.9267420172691345,0.4983122944831848
1.6232703924179077,0.5129956007003784,1.1102747917175293,0.28533750772476196,0.4666666666666667,1.376022458076477,0.4230566918849945
1.5205581188201904,0.5698550939559937,0.9507030248641968,0.28661680221557617,0.4666666666666667,1.2245463132858276,0.42348212003707886
1.5450677871704102,0.5829333662986755,0.9621344208717346,0.3090556561946869,0.6333333333333333,1.501346468925476,0.40853092074394226
1.513015627861023,0.6227176785469055,0.8902979493141174,0.33357542753219604,0.5666666666666667,1.1018116474151611,0.43327295780181885
1.5291671752929688,0.5867170095443726,0.9424501657485962,0.31970420479774475,0.4666666666666667,0.9452425241470337,0.40318164229393005
1.4619616270065308,0.6789376735687256,0.7830239534378052,0.3915392756462097,0.6,0.8772283792495728,0.4943106174468994
1.6355314254760742,0.6799019575119019,0.9556294679641724,0.3745807409286499,0.5,0.8024247288703918,0.5005851984024048
1.5108293294906616,0.8457238078117371,0.6651055216789246,0.43328043818473816,0.5333333333333333,1.2518258094787598,0.5845050811767578
1.6304057836532593,0.81938236951828,0.8110234141349792,0.40180453658103943,0.43333333333333335,0.8441149592399597,0.5362730026245117
1.6027357578277588,0.8037388324737549,0.7989969253540039,0.3857223391532898,0.5,1.2708792686462402,0.5176684260368347
1.6744611263275146,0.777961254119873,0.8964998722076416,0.38429591059684753,0.43333333333333335,1.2097476720809937,0.5122907161712646
1.7446187734603882,0.7854358553886414,0.9591829180717468,0.38466906547546387,0.43333333333333335,1.5355761051177979,0.5126141309738159
1.6327193975448608,0.8265971541404724,0.8061222434043884,0.3804114758968353,0.5333333333333333,1.535814642906189,0.5022811889648438
1.6905044317245483,0.7455283999443054,0.9449760317802429,0.3598632216453552,0.5333333333333333,1.9351205825805664,0.48506292700767517
1.6181271076202393,0.7541818618774414,0.8639452457427979,0.3548704981803894,0.4666666666666667,1.4974558353424072,0.47327935695648193
1.5182651281356812,0.7957648038864136,0.7225003242492676,0.3697432279586792,0.4666666666666667,1.646872639656067,0.4954272210597992
1.587807059288025,0.7388819456100464,0.8489251136779785,0.3500295579433441,0.43333333333333335,1.4602903127670288,0.4844900071620941
1.6188158988952637,0.7304633855819702,0.8883525133132935,0.3316356837749481,0.3666666666666667,1.4729188680648804,0.4881899356842041
1.6007544994354248,0.7357751727104187,0.8649793267250061,0.35254567861557007,0.30000000000000004,1.5688767433166504,0.5134384036064148
1.483823537826538,0.7875372171401978,0.6962863206863403,0.3763233423233032,0.5333333333333333,0.8588243722915649,0.5325957536697388
1.3934307098388672,0.7086650133132935,0.6847656965255737,0.38740429282188416,0.43333333333333335,1.6862092018127441,0.5619486570358276
1.4967550039291382,0.6430933475494385,0.8536616563796997,0.3139525353908539,0.3666666666666667,1.7349131107330322,0.4856686294078827
1.5909309387207031,0.7525743246078491,0.838356614112854,0.35462841391563416,0.3666666666666667,1.6377063989639282,0.5175806283950806
1.7821515798568726,0.7172614932060242,1.0648900866508484,0.349348247051239,0.4,1.2401859760284424,0.4943152666091919
1.8778035640716553,0.8580238223075867,1.0197797417640686,0.36975932121276855,0.4,1.4530150890350342,0.5266820192337036
1.8970146179199219,0.9393365383148193,0.9576780796051025,0.39250731468200684,0.4,1.547951340675354,0.5540581941604614
1.8969978094100952,0.8544185161590576,1.0425792932510376,0.39265143871307373,0.43333333333333335,1.8349825143814087,0.5513298511505127
1.8278295993804932,0.9839569926261902,0.843872606754303,0.4238014221191406,0.43333333333333335,1.0713632106781006,0.5578955411911011
1.785603404045105,0.8628830909729004,0.9227203130722046,0.4146448075771332,0.4,1.2821707725524902,0.5880289077758789
1.9069108963012695,1.0477393865585327,0.8591715097427368,0.4764740467071533,0.43333333333333335,1.5663561820983887,0.6056442856788635
1.3184831142425537,0.468394935131073,0.8500881791114807,0.42994222044944763,0.5,1.548978567123413,0.6379042267799377
1.3075764179229736,0.4721059203147888,0.8354704976081848,0.36008477210998535,0.5666666666666667,1.036458134651184,0.6052026152610779
1.405822515487671,0.44684338569641113,0.9589791297912598,0.3374577462673187,0.5333333333333333,1.4930262565612793,0.5542932748794556
1.5335849523544312,0.3432154059410095,1.1903695464134216,0.3220177888870239,0.5666666666666667,1.7772341966629028,0.530036449432373
1.5018762350082397,0.42043566703796387,1.0814405679702759,0.3519625663757324,0.4,1.7265903949737549,0.5666990876197815
1.466965675354004,0.32293564081192017,1.1440300345420837,0.2687634229660034,0.5,1.357688069343567,0.5011723041534424
1.5132427215576172,0.4516410231590271,1.06160169839859,0.30272376537323,0.5333333333333333,1.181877613067627,0.5467963814735413
1.5924959182739258,0.46457013487815857,1.1279257833957672,0.3117392659187317,0.5666666666666667,1.4321123361587524,0.5422699451446533
1.5930819511413574,0.5890117883682251,1.0040701627731323,0.4140564203262329,0.4666666666666667,1.83173406124115,0.6648913621902466
1.3860197067260742,0.7722851634025574,0.6137345433235168,0.5130316019058228,0.3666666666666667,1.3738304376602173,0.8160857558250427
1.4522264003753662,0.4453512132167816,1.0068751871585846,0.34795892238616943,0.4,0.7881424427032471,0.6161038279533386
1.6517560482025146,0.584784746170044,1.0669713020324707,0.42926520109176636,0.4666666666666667,1.3711812496185303,0.617682695388794
1.7670682668685913,0.5005996227264404,1.2664686441421509,0.4085792005062103,0.3666666666666667,1.3659743070602417,0.60784512758255
1.7213634252548218,0.5973043441772461,1.1240590810775757,0.42611223459243774,0.3666666666666667,1.3306711912155151,0.6749328374862671
1.5791940689086914,0.665294885635376,0.9138991832733154,0.47147369384765625,0.5666666666666667,1.533934473991394,0.7174324989318848
1.7551422119140625,0.5530149340629578,1.2021272778511047,0.4016565680503845,0.4,1.6605703830718994,0.6642817258834839
1.7440516948699951,0.5059479475021362,1.2381037473678589,0.3299684524536133,0.5,1.5488015413284302,0.5139586925506592
1.5243310928344727,0.6624293327331543,0.8619017601013184,0.4716484546661377,0.5,1.5737935304641724,0.6192480325698853
1.7203681468963623,0.8545452952384949,0.8658228516578674,0.5226497650146484,0.4,1.5824745893478394,0.6349456310272217
1.7011432647705078,0.7008088827133179,1.00033438205719,0.4417053163051605,0.4666666666666667,1.3311841487884521,0.5654909610748291
1.7338273525238037,0.6917219161987305,1.0421054363250732,0.4102895259857178,0.4666666666666667,1.3002996444702148,0.5183888673782349
1.6927509307861328,0.6288480758666992,1.0639028549194336,0.38338157534599304,0.43333333333333335,0.9914318323135376,0.48079535365104675
1.757216453552246,0.5627470016479492,1.1944694519042969,0.3707296550273895,0.4,1.132464051246643,0.4945591390132904
1.762637972831726,0.6633819937705994,1.0992559790611267,0.41259321570396423,0.5333333333333333,0.9562563300132751,0.522910475730896
1.9101852178573608,0.5784034729003906,1.3317817449569702,0.3917735517024994,0.6333333333333333,1.1299946308135986,0.5179271697998047
1.5822442770004272,0.6072713136672974,0.9749729633331299,0.40610331296920776,0.5333333333333333,1.0508615970611572,0.5374608039855957
1.493522047996521,0.582038402557373,0.911483645439148,0.4379321336746216,0.5666666666666667,0.8881563544273376,0.5371869802474976
1.6267187595367432,0.5110527873039246,1.1156659722328186,0.3885257840156555,0.4666666666666667,1.0882729291915894,0.47535592317581177
1.4722375869750977,0.5038474202156067,0.968390166759491,0.3640238642692566,0.5666666666666667,1.3452904224395752,0.49149060249328613
1.5523335933685303,0.5663744211196899,0.9859591722488403,0.41277259588241577,0.5,1.1041558980941772,0.5469761490821838
1.501572608947754,0.5707665681838989,0.930806040763855,0.40853115916252136,0.5,1.0689482688903809,0.5407706499099731
1.5947836637496948,0.5907990336418152,1.0039846301078796,0.43823474645614624,0.4,1.1475616693496704,0.5435805320739746
1.7280480861663818,0.5544957518577576,1.1735523343086243,0.3693051338195801,0.4,1.4121954441070557,0.4538566470146179
1.7674658298492432,0.6782258749008179,1.0892399549484253,0.44965681433677673,0.5,1.6124331951141357,0.5451449155807495
1.741335153579712,0.6597385406494141,1.0815966129302979,0.423827588558197,0.4666666666666667,1.2779364585876465,0.5117145776748657
1.7380770444869995,0.6423746943473816,1.095702350139618,0.3790127635002136,0.4,1.4967727661132812,0.45565497875213623
1.7934491634368896,0.593855082988739,1.1995940804481506,0.37086042761802673,0.3666666666666667,1.2567604780197144,0.44331201910972595
1.7224738597869873,0.5968248844146729,1.1256489753723145,0.36331361532211304,0.5,0.8725545406341553,0.47865766286849976
1.8033740520477295,0.558273196220398,1.2451008558273315,0.3425755202770233,0.43333333333333335,1.4912868738174438,0.44504404067993164
1.7467215061187744,0.5785672664642334,1.168154239654541,0.33296939730644226,0.6,1.320569634437561,0.45130881667137146
1.7875306606292725,0.6515693068504333,1.1359613537788391,0.373789519071579,0.4,1.73905611038208,0.5063331127166748
1.706916332244873,0.6691917181015015,1.0377246141433716,0.33384668827056885,0.5333333333333333,1.458642840385437,0.40961775183677673
1.738718032836914,0.5681058168411255,1.1706122159957886,0.2979550063610077,0.4666666666666667,1.3181579113006592,0.39808088541030884
1.7065565586090088,0.5521904826164246,1.1543660759925842,0.27742597460746765,0.4,1.2522530555725098,0.3752550780773163
1.8471789360046387,0.7715193629264832,1.0756595730781555,0.38592982292175293,0.43333333333333335,1.046598196029663,0.5368865728378296
1.8948323726654053,0.788613498210907,1.1062188744544983,0.3742782473564148,0.4666666666666667,1.2616418600082397,0.5215702056884766
1.9115891456604004,0.9203656911849976,0.9912234544754028,0.415834903717041,0.4666666666666667,1.352976679801941,0.565558671951294
1.8560088872909546,0.7250565886497498,1.1309522986412048,0.30956828594207764,0.5666666666666667,1.5842875242233276,0.4169914126396179
1.7460896968841553,0.8108264207839966,0.9352632761001587,0.3490923345088959,0.6,1.5081512928009033,0.4926442801952362
1.4918062686920166,0.7543787956237793,0.7374274730682373,0.3559933304786682,0.5666666666666667,1.5895706415176392,0.48584169149398804
1.494063377380371,0.7109341025352478,0.7831292748451233,0.3185141980648041,0.6,1.2589746713638306,0.46742767095565796
1.5994713306427002,0.6851539611816406,0.9143173694610596,0.3059147894382477,0.5,1.4441406726837158,0.44658565521240234
1.6163877248764038,0.6479573845863342,0.9684303402900696,0.31342896819114685,0.4,1.5404621362686157,0.4609493911266327
1.6674484014511108,0.6905343532562256,0.9769140481948853,0.3594411611557007,0.4,1.5630638599395752,0.48241400718688965
1.6359819173812866,0.8409277200698853,0.7950541973114014,0.41058048605918884,0.4666666666666667,1.4967069625854492,0.5586531758308411
1.6955516338348389,0.70514315366745,0.9904084801673889,0.3162505626678467,0.43333333333333335,1.5566049814224243,0.456307977437973
1.6652536392211914,0.7288123369216919,0.9364413022994995,0.35185083746910095,0.43333333333333335,1.9755563735961914,0.4874318540096283
1.5241734981536865,0.871917724609375,0.6522557735443115,0.42455458641052246,0.5666666666666667,1.4701815843582153,0.5588218569755554
1.512338638305664,0.8316535353660583,0.6806851029396057,0.39575934410095215,0.5666666666666667,1.7113593816757202,0.5419186949729919
1.6176270246505737,0.7815214991569519,0.8361055254936218,0.3761765956878662,0.4666666666666667,1.7171118259429932,0.513830304145813
1.4905595779418945,0.8291817903518677,0.6613777875900269,0.40202540159225464,0.4666666666666667,1.6767497062683105,0.5314373970031738
1.553239107131958,0.7679404616355896,0.7852986454963684,0.36769208312034607,0.4666666666666667,1.3430490493774414,0.5059164762496948
1.5547034740447998,0.7456163763999939,0.8090870976448059,0.33047670125961304,0.5,1.9405587911605835,0.47608309984207153
1.5922915935516357,0.7522696852684021,0.8400219082832336,0.35776862502098083,0.5666666666666667,1.8021475076675415,0.4950682520866394
1.5976990461349487,0.71812504529953,0.8795740008354187,0.36488890647888184,0.5333333333333333,1.3143478631973267,0.4807097315788269
1.5566775798797607,0.757810115814209,0.7988674640655518,0.37593603134155273,0.4666666666666667,1.7641162872314453,0.5094715356826782
1.509821891784668,0.7336124181747437,0.7762094736099243,0.3748827874660492,0.6,1.7225106954574585,0.510632336139679
1.5218557119369507,0.7474424839019775,0.7744132280349731,0.3757454752922058,0.43333333333333335,1.928558349609375,0.5198960304260254
1.576902151107788,0.7275418043136597,0.8493603467941284,0.3585438132286072,0.6,2.207909107208252,0.5072002410888672
1.5506348609924316,0.7545760869979858,0.7960587739944458,0.3848392367362976,0.5333333333333333,1.6003237962722778,0.542849063873291
1.5431327819824219,0.7738986015319824,0.7692341804504395,0.3920665681362152,0.5333333333333333,1.7533751726150513,0.5479731559753418
1.4892914295196533,0.8007859587669373,0.6885054707527161,0.43047034740448,0.5333333333333333,1.1394686698913574,0.5769423246383667
1.5749173164367676,0.8166087865829468,0.7583085298538208,0.47055718302726746,0.6333333333333333,1.281797170639038,0.626284658908844
1.5254828929901123,0.8252860307693481,0.7001968622207642,0.49363231658935547,0.5,1.3326127529144287,0.6075959205627441
1.5280511379241943,0.7837557792663574,0.7442953586578369,0.4745655953884125,0.5333333333333333,0.9413488507270813,0.607279360294342
1.5770701169967651,0.7810400724411011,0.7960300445556641,0.4891743063926697,0.4666666666666667,1.4978342056274414,0.5954515337944031
1.5290613174438477,0.8426580429077148,0.6864032745361328,0.5212544202804565,0.5666666666666667,1.403380274772644,0.6184322237968445
1.5658659934997559,0.8129429221153259,0.7529230713844299,0.4611777663230896,0.4666666666666667,1.3177235126495361,0.5809910297393799
1.660049319267273,0.9489783048629761,0.7110710144042969,0.501226544380188,0.5666666666666667,1.2698570489883423,0.6205891966819763
1.6649281978607178,1.0041753053665161,0.6607528924942017,0.5412898659706116,0.5,1.2109763622283936,0.6510066390037537
1.577979326248169,0.5636445879936218,1.0143347382545471,0.5311751365661621,0.4,1.3274339437484741,0.6959699988365173
1.681126594543457,0.41504377126693726,1.2660828232765198,0.3395141065120697,0.4,1.3871204853057861,0.5022135972976685
1.446507215499878,0.41599786281585693,1.030509352684021,0.3355475664138794,0.4666666666666667,1.2029383182525635,0.47225984930992126
1.5421946048736572,0.3749743103981018,1.1672202944755554,0.27395039796829224,0.5,1.0537984371185303,0.4013448655605316
1.370439052581787,0.439456582069397,0.9309824705123901,0.3685869872570038,0.5333333333333333,0.9355453848838806,0.47298750281333923
1.72895085811615,0.38567739725112915,1.3432734608650208,0.29534536600112915,0.43333333333333335,1.1797736883163452,0.4057222008705139
1.4979043006896973,0.34806475043296814,1.1498395502567291,0.3165642023086548,0.43333333333333335,1.2618519067764282,0.43764787912368774
1.5628899335861206,0.355966180562973,1.2069237530231476,0.2517009377479553,0.4666666666666667,1.4906264543533325,0.32568076252937317
1.5591514110565186,0.3440088927745819,1.2151425182819366,0.2780366539955139,0.5,1.403211236000061,0.3787192702293396
1.518302321434021,0.37556299567222595,1.142739325761795,0.24432653188705444,0.33333333333333337,1.1071245670318604,0.2939613461494446
1.570165991783142,0.4243892431259155,1.1457767486572266,0.3281090259552002,0.6,1.4586493968963623,0.4733026921749115
1.5559520721435547,0.3880419433116913,1.1679101288318634,0.2967909872531891,0.4,1.5077224969863892,0.3781154155731201
1.7201566696166992,0.42642998695373535,1.2937266826629639,0.37117189168930054,0.5333333333333333,0.9981530904769897,0.45274099707603455
1.67912757396698,0.5290114283561707,1.1501161456108093,0.38945600390434265,0.5,1.3063957691192627,0.4765404164791107
1.632691740989685,0.47926294803619385,1.1534287929534912,0.33988434076309204,0.4,1.4726860523223877,0.44258469343185425
1.5516221523284912,0.4876614511013031,1.063960701227188,0.36573660373687744,0.4,1.5325448513031006,0.4661957621574402
1.6390466690063477,0.4088926315307617,1.230154037475586,0.2510937452316284,0.4666666666666667,1.4589039087295532,0.3550635278224945
1.7536542415618896,0.3418130874633789,1.4118411540985107,0.25188732147216797,0.43333333333333335,1.4240645170211792,0.3218514621257782
1.5990413427352905,0.32219237089157104,1.2768489718437195,0.2382396161556244,0.5333333333333333,1.6409931182861328,0.30766600370407104
1.6153342723846436,0.395296186208725,1.2200380861759186,0.2560690641403198,0.5666666666666667,1.8004320859909058,0.345583438873291
1.5180696249008179,0.45248669385910034,1.0655829310417175,0.24918636679649353,0.4666666666666667,1.5586110353469849,0.3662945032119751
1.6505718231201172,0.3984031677246094,1.2521686553955078,0.23141980171203613,0.4666666666666667,1.3390905857086182,0.332580029964447
1.4683561325073242,0.40328335762023926,1.065072774887085,0.2260512113571167,0.4666666666666667,1.2940458059310913,0.35409361124038696
1.5554736852645874,0.49438807368278503,1.0610856115818024,0.2565914988517761,0.5666666666666667,1.652130365371704,0.42360740900039673
1.558647871017456,0.4426485002040863,1.1159993708133698,0.23796117305755615,0.4666666666666667,1.855495810508728,0.3751802146434784
1.4326112270355225,0.5361990928649902,0.8964121341705322,0.30625468492507935,0.43333333333333335,1.7979710102081299,0.46263307332992554
1.3747614622116089,0.4584832787513733,0.9162781834602356,0.26297324895858765,0.4666666666666667,1.5509601831436157,0.4734950065612793
1.2580723762512207,0.5106355547904968,0.7474368214607239,0.2937551736831665,0.4,1.8397976160049438,0.47411128878593445
1.2517699003219604,0.4426887035369873,0.8090811967849731,0.2934832274913788,0.4666666666666667,1.891007661819458,0.3945804536342621
1.2827937602996826,0.4717007577419281,0.8110930025577545,0.28516337275505066,0.33333333333333337,1.8721940517425537,0.41284939646720886
1.316603183746338,0.439990758895874,0.8766124248504639,0.22761313617229462,0.4,1.8968476057052612,0.3474474549293518
1.4081861972808838,0.43842005729675293,0.9697661399841309,0.24530509114265442,0.43333333333333335,1.713327407836914,0.34841129183769226
1.4123533964157104,0.5548053979873657,0.8575479984283447,0.2726396322250366,0.4,1.9446874856948853,0.3762284517288208
1.3858468532562256,0.6324406862258911,0.7534061670303345,0.3384722173213959,0.4666666666666667,1.7146496772766113,0.48013386130332947
1.1418135166168213,0.635584831237793,0.5062286853790283,0.26296085119247437,0.4666666666666667,1.871123194694519,0.3932114839553833
1.2045257091522217,0.6212598085403442,0.5832659006118774,0.3685283660888672,0.43333333333333335,1.810380458831787,0.5478946566581726
1.1578418016433716,0.6278679370880127,0.5299738645553589,0.37070655822753906,0.43333333333333335,1.1367478370666504,0.5858380198478699
1.20988929271698,0.5778244733810425,0.6320648193359375,0.35966190695762634,0.43333333333333335,1.644997000694275,0.5596340894699097
1.205719232559204,0.649151623249054,0.5565676093101501,0.4201650619506836,0.5,1.3119064569473267,0.6212353706359863
1.166988730430603,0.6476878523826599,0.5193008780479431,0.4643440842628479,0.5666666666666667,1.692018747329712,0.6500134468078613
1.3697199821472168,0.6831884384155273,0.6865315437316895,0.4735369086265564,0.4666666666666667,1.6218507289886475,0.6605144739151001
1.243933081626892,0.6617741584777832,0.5821589231491089,0.4889286458492279,0.30000000000000004,1.7122799158096313,0.6429457664489746
1.422666072845459,0.6981631517410278,0.7245029211044312,0.4714986979961395,0.5333333333333333,1.833524227142334,0.661824107170105
1.38287353515625,0.686151385307312,0.696722149848938,0.43339070677757263,0.4,1.346397876739502,0.6138138771057129
1.4512642621994019,0.725653350353241,0.7256109118461609,0.4267091751098633,0.4,1.4244931936264038,0.5836278200149536
1.4534047842025757,0.8140866160392761,0.6393181681632996,0.4463432729244232,0.4666666666666667,1.2790507078170776,0.5684031248092651
1.4822206497192383,0.7364999651908875,0.7457206845283508,0.397862046957016,0.4666666666666667,1.3914352655410767,0.5123122930526733
1.5907325744628906,0.6660956740379333,0.9246369004249573,0.34081536531448364,0.5333333333333333,1.5762659311294556,0.4446399211883545
1.7038295269012451,0.7657393217086792,0.9380902051925659,0.3626561760902405,0.4,0.9573101997375488,0.4384174346923828
1.7653207778930664,0.8136879801750183,0.9516327977180481,0.40968501567840576,0.43333333333333335,1.40038001537323,0.5416297912597656
1.7634681463241577,0.7859837412834167,0.977484405040741,0.4423406720161438,0.5666666666666667,1.3697574138641357,0.5581907629966736
1.6638883352279663,0.7896418571472168,0.8742464780807495,0.45193907618522644,0.5333333333333333,0.7652711272239685,0.5814977884292603
1.643721103668213,0.7298058271408081,0.9139152765274048,0.42749619483947754,0.4666666666666667,1.2989987134933472,0.559301495552063
1.4884059429168701,0.7622922658920288,0.7261136770248413,0.46896761655807495,0.5333333333333333,1.5096116065979004,0.5929743051528931
1.506899118423462,0.7316501140594482,0.7752490043640137,0.45620137453079224,0.4666666666666667,1.5002830028533936,0.6017676591873169
1.4534786939620972,0.6560590267181396,0.7974196672439575,0.37862536311149597,0.4,1.4864994287490845,0.5415777564048767
1.3896116018295288,0.6843218803405762,0.7052897214889526,0.38050898909568787,0.5,1.548429250717163,0.45976632833480835
1.51662015914917,0.6479519605636597,0.8686681985855103,0.3495107889175415,0.4666666666666667,1.5003005266189575,0.444594144821167
1.646449327468872,0.7122800350189209,0.9341692924499512,0.39658206701278687,0.4666666666666667,1.4023454189300537,0.49370676279067993
1.7203922271728516,0.6868934631347656,1.033498764038086,0.3824683427810669,0.5,1.626969337463379,0.4992581307888031
1.7631242275238037,0.7254375219345093,1.0376867055892944,0.3842906355857849,0.4,0.740883469581604,0.498790442943573
1.7759956121444702,0.6855934858322144,1.0904021263122559,0.35915645956993103,0.3666666666666667,1.0789294242858887,0.47598835825920105
1.6775764226913452,0.717927098274231,0.9596493244171143,0.3790125250816345,0.5,1.3915024995803833,0.4955543279647827
1.6432113647460938,0.6953109502792358,0.9479004144668579,0.3818203806877136,0.5333333333333333,1.7526369094848633,0.49026045203208923
1.7179616689682007,0.7065144777297974,1.0114471912384033,0.38590121269226074,0.5666666666666667,1.1983294486999512,0.4665960669517517
1.6894574165344238,0.7309859991073608,0.958471417427063,0.39424067735671997,0.5,1.6118416786193848,0.4910234808921814
1.7663376331329346,0.6756060123443604,1.0907316207885742,0.34919676184654236,0.5333333333333333,1.6909983158111572,0.4373273253440857
1.7963613271713257,0.6794427633285522,1.1169185638427734,0.35959506034851074,0.4666666666666667,,0.45668065547943115
1.6608786582946777,0.7765946388244629,0.8842840194702148,0.4293994605541229,0.4666666666666667,,0.5275558233261108
1.7773444652557373,0.7115055918693542,1.065838873386383,0.38196834921836853,0.5666666666666667,,0.4832491874694824
1.7010201215744019,0.7476963996887207,0.9533237218856812,0.4129136800765991,0.5,,0.5150719881057739
1.8643829822540283,0.6815338134765625,1.1828491687774658,0.35102784633636475,0.4666666666666667,,0.4633951187133789
1.80576753616333,0.6963927745819092,1.109374761581421,0.37925928831100464,0.43333333333333335,,0.48679155111312866
1.8052934408187866,0.7522121667861938,1.0530812740325928,0.38307544589042664,0.5,,0.49414461851119995
1.8493565320968628,0.7104321718215942,1.1389243602752686,0.3625105619430542,0.6333333333333333,,0.47198209166526794
1.7084825038909912,0.7953910231590271,0.9130914807319641,0.4323750436306,0.4666666666666667,,0.525783896446228
1.665271282196045,0.7787140607833862,0.8865572214126587,0.4326302707195282,0.5,,0.5299169421195984


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/6_agent_zero_shot_from_3_policy/no_attn_ent/GraphMaskExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
2.104448080062866,2.0995712280273438,0.004876852035522461,0.8539189100265503,0.23333333333333328,4.795831680297852,0.9183734655380249
2.1113970279693604,2.094088315963745,0.017308712005615234,0.8355354070663452,1.0,5.196152210235596,0.8960728645324707
2.1204538345336914,2.1208138465881348,-0.0003600120544433594,0.8408887386322021,0.09999999999999998,5.196152210235596,0.8917937278747559
2.13623046875,2.1367039680480957,-0.0004734992980957031,0.8316053152084351,1.0,5.385164737701416,0.8893460631370544
2.133714199066162,2.1355538368225098,-0.0018396377563476562,0.8357469439506531,0.033333333333333326,1.0,0.8932859897613525
2.0969996452331543,2.0916295051574707,0.005370140075683594,0.8450422286987305,0.0,5.4772257804870605,0.898591160774231
2.026594877243042,2.033646583557129,-0.007051706314086914,0.8531378507614136,1.0,5.0,0.9081270098686218
2.003788709640503,1.998236060142517,0.00555264949798584,0.8572456240653992,0.16666666666666663,2.4494898319244385,0.9126152992248535
1.8916707038879395,1.8907718658447266,0.0008988380432128906,0.8548672199249268,0.033333333333333326,2.0,0.9150441884994507
1.8086230754852295,1.8155893087387085,-0.006966233253479004,0.8474199771881104,0.09999999999999998,3.0,0.9073547124862671
1.7769384384155273,1.7774012088775635,-0.0004627704620361328,0.8489640951156616,0.33333333333333337,3.316624879837036,0.9010657072067261
1.7805322408676147,1.7881953716278076,-0.007663130760192871,0.8521184325218201,0.16666666666666663,2.2360680103302,0.9000729322433472
1.7538087368011475,1.7566978931427002,-0.0028891563415527344,0.8467347621917725,0.19999999999999996,2.2360680103302,0.8950220346450806
1.7304470539093018,1.722394347190857,0.008052706718444824,0.84010910987854,0.033333333333333326,2.2360680103302,0.8897775411605835
1.731612205505371,1.7325334548950195,-0.0009212493896484375,0.8303871154785156,0.1333333333333333,2.2360680103302,0.8760599493980408
1.74539315700531,1.7515275478363037,-0.006134390830993652,0.8207598924636841,0.033333333333333326,1.4142135381698608,0.8648701906204224
1.7545888423919678,1.7535556554794312,0.001033186912536621,0.8113180994987488,0.033333333333333326,2.6457512378692627,0.8597075939178467
1.7683568000793457,1.7796850204467773,-0.01132822036743164,0.809839129447937,0.19999999999999996,2.8284270763397217,0.8590201139450073
1.8042364120483398,1.8103454113006592,-0.006108999252319336,0.8141247034072876,0.19999999999999996,3.7416574954986572,0.8661079406738281
1.8305974006652832,1.8307390213012695,-0.00014162063598632812,0.8248353004455566,0.2666666666666667,4.690415859222412,0.890476405620575
1.8601993322372437,1.856155276298523,0.004044055938720703,0.8280878067016602,1.0,0.0,0.8961405754089355
1.884451150894165,1.9044756889343262,-0.020024538040161133,0.845930278301239,1.0,5.385164737701416,0.9169699549674988
1.8976833820343018,1.8947439193725586,0.002939462661743164,0.873665988445282,0.033333333333333326,1.4142135381698608,0.9261784553527832
1.8936104774475098,1.8862383365631104,0.007372140884399414,0.9152036905288696,0.033333333333333326,1.4142135381698608,0.9645711779594421
1.9040530920028687,1.9039561748504639,9.691715240478516e-05,0.9469814300537109,0.033333333333333326,5.385164737701416,0.9926912188529968
2.012791872024536,1.9947566986083984,0.018035173416137695,0.9540349841117859,1.0,0.0,0.9950162768363953
2.0288007259368896,2.0214438438415527,0.007356882095336914,0.9480137825012207,1.0,0.0,0.9934234619140625
2.003455638885498,1.9900954961776733,0.013360142707824707,0.9586764574050903,1.0,5.385164737701416,0.994407057762146
1.914117693901062,1.906110167503357,0.008007526397705078,0.9664403796195984,0.033333333333333326,1.7320507764816284,0.9954700469970703
1.7590144872665405,1.7488141059875488,0.0102003812789917,0.9641827344894409,0.06666666666666665,2.0,0.9954537153244019
1.7201128005981445,1.7159112691879272,0.004201531410217285,0.8943549990653992,0.1333333333333333,2.8284270763397217,0.938107430934906
1.6822633743286133,1.6898066997528076,-0.007543325424194336,0.8677784204483032,0.1333333333333333,2.8284270763397217,0.9075448513031006
1.6996939182281494,1.6985082626342773,0.0011856555938720703,0.9006996154785156,0.19999999999999996,2.6457512378692627,0.9359022974967957
1.7873389720916748,1.780231237411499,0.007107734680175781,0.9547162055969238,0.033333333333333326,1.0,0.9782580137252808
1.9614801406860352,1.9616601467132568,-0.0001800060272216797,0.9863501787185669,0.0,5.4772257804870605,0.9975444674491882
2.1225931644439697,2.1231119632720947,-0.000518798828125,0.9900475740432739,1.0,4.898979663848877,0.9989280104637146
2.2496771812438965,2.2440874576568604,0.005589723587036133,0.9900057315826416,0.19999999999999996,2.6457512378692627,0.9990937113761902
2.2906930446624756,2.297630548477173,-0.006937503814697266,0.9892546534538269,0.16666666666666663,2.4494898319244385,0.9989451169967651
2.272355079650879,2.2635772228240967,0.008777856826782227,0.9892684817314148,0.033333333333333326,1.7320507764816284,0.9988166093826294
2.2172775268554688,2.2148022651672363,0.002475261688232422,0.9896981120109558,0.1333333333333333,2.2360680103302,0.9987839460372925
2.209534168243408,2.2077927589416504,0.0017414093017578125,0.990433394908905,0.033333333333333326,5.385164737701416,0.9988307356834412
2.2263643741607666,2.229673385620117,-0.003309011459350586,0.9907721281051636,1.0,5.196152210235596,0.9988325834274292
2.2590081691741943,2.2589824199676514,2.574920654296875e-05,0.9901026487350464,0.09999999999999998,5.385164737701416,0.9986968040466309
2.132838487625122,2.1034164428710938,0.02942204475402832,0.8897203207015991,1.0,1.0,0.9863141775131226
2.1660752296447754,2.198385000228882,-0.032309770584106445,0.9002279043197632,0.033333333333333326,0.0,0.9875239729881287
2.2332522869110107,2.259756088256836,-0.026503801345825195,0.8992056846618652,0.0,2.0,0.9802782535552979
2.252366542816162,2.3065037727355957,-0.054137229919433594,0.9088069796562195,0.0,3.0,0.981104850769043
2.300008535385132,2.3125243186950684,-0.012515783309936523,0.9153447151184082,0.1333333333333333,3.1622776985168457,0.9827656745910645
2.3675050735473633,2.400662660598755,-0.0331575870513916,0.9314972758293152,0.23333333333333328,5.196152210235596,0.9851357936859131
2.395172357559204,2.397216796875,-0.0020444393157958984,0.9462511539459229,0.09999999999999998,4.690415859222412,0.9862601161003113
2.3337502479553223,2.3340940475463867,-0.0003437995910644531,0.9480800628662109,1.0,3.7416574954986572,0.9858948588371277
2.3199431896209717,2.305816650390625,0.01412653923034668,0.9363476037979126,0.2666666666666667,2.4494898319244385,0.9764763712882996
2.3079380989074707,2.3166584968566895,-0.00872039794921875,0.9311668276786804,0.19999999999999996,3.7416574954986572,0.9698596000671387
2.2632179260253906,2.242385149002075,0.02083277702331543,0.9284074306488037,0.0,3.605551242828369,0.9654921889305115
2.066901683807373,2.1085736751556396,-0.0416719913482666,0.8910030126571655,0.4666666666666667,5.385164737701416,0.9159524440765381
1.955010175704956,1.9720458984375,-0.017035722732543945,0.9326132535934448,0.033333333333333326,5.4772257804870605,0.9633517265319824
1.8719470500946045,1.872473120689392,-0.0005260705947875977,0.9579390287399292,1.0,1.4142135381698608,0.981024980545044
1.8291699886322021,1.8169934749603271,0.012176513671875,0.9592751264572144,0.0,2.2360680103302,0.9812172651290894
1.804639220237732,1.788561224937439,0.01607799530029297,0.9612834453582764,0.06666666666666665,2.2360680103302,0.982790470123291
1.7855809926986694,1.7960138320922852,-0.010432839393615723,0.9634749293327332,0.09999999999999998,5.291502475738525,0.9834887385368347
1.7858847379684448,1.8015168905258179,-0.015632152557373047,0.9623287916183472,0.06666666666666665,5.4772257804870605,0.9817451238632202
1.7651703357696533,1.77629554271698,-0.01112520694732666,0.9652451872825623,1.0,2.8284270763397217,0.9839147329330444
1.8104770183563232,1.810028076171875,0.0004489421844482422,0.9678179621696472,0.0,4.690415859222412,0.985494077205658
1.7239923477172852,1.720861792564392,0.0031305551528930664,0.9638446569442749,0.2666666666666667,5.385164737701416,0.9846752882003784
1.8931363821029663,1.892902135848999,0.00023424625396728516,0.9687389731407166,1.0,1.4142135381698608,0.9890904426574707
1.663655161857605,1.654336929321289,0.009318232536315918,0.9445171356201172,0.033333333333333326,1.0,0.9704267382621765
1.9310920238494873,1.9345414638519287,-0.0034494400024414062,0.9885240793228149,0.033333333333333326,1.7320507764816284,0.9981379508972168
1.7846450805664062,1.7718805074691772,0.012764573097229004,0.9773075580596924,0.0,1.7320507764816284,0.9938623309135437
2.0082321166992188,2.0049519538879395,0.003280162811279297,0.9912146329879761,0.09999999999999998,1.0,0.9988150596618652
1.9202096462249756,1.930532455444336,-0.010322809219360352,0.9895515441894531,0.0,1.7320507764816284,0.9986557364463806
2.0124716758728027,1.9946403503417969,0.01783132553100586,0.9943598508834839,0.033333333333333326,1.4142135381698608,0.9992996454238892
1.9422979354858398,1.937260627746582,0.0050373077392578125,0.9917484521865845,0.06666666666666665,1.7320507764816284,0.9988764524459839
1.9846994876861572,2.001288652420044,-0.01658916473388672,0.9951332807540894,0.06666666666666665,1.4142135381698608,0.9994807243347168
1.9391173124313354,1.9184927940368652,0.020624518394470215,0.9953465461730957,0.033333333333333326,1.7320507764816284,0.9995322227478027
1.8973915576934814,1.9050582647323608,-0.0076667070388793945,0.993419349193573,0.033333333333333326,1.7320507764816284,0.9991637468338013
1.8435354232788086,1.8350681066513062,0.008467316627502441,0.9930839538574219,0.06666666666666665,5.385164737701416,0.9992235898971558
1.838730812072754,1.8444228172302246,-0.005692005157470703,0.9921926259994507,0.033333333333333326,5.196152210235596,0.9990109205245972
1.801637053489685,1.8082523345947266,-0.006615281105041504,0.989888608455658,1.0,5.196152210235596,0.998860776424408
1.851427435874939,1.849273443222046,0.0021539926528930664,0.9914975166320801,0.09999999999999998,5.291502475738525,0.9989488124847412
1.8127350807189941,1.8027691841125488,0.009965896606445312,0.9915303587913513,1.0,3.0,0.9991258382797241
1.8694684505462646,1.8607228994369507,0.008745551109313965,0.990710973739624,0.06666666666666665,2.8284270763397217,0.9988566637039185
1.8444457054138184,1.8418354988098145,0.0026102066040039062,0.9925529360771179,0.23333333333333328,1.4142135381698608,0.9991869926452637
1.871722936630249,1.8692706823349,0.002452254295349121,0.9902965426445007,0.033333333333333326,2.6457512378692627,0.9987012147903442
1.8038206100463867,1.8070025444030762,-0.003181934356689453,0.989486575126648,0.033333333333333326,2.6457512378692627,0.998464822769165
1.7983006238937378,1.7933120727539062,0.004988551139831543,0.9855434894561768,0.19999999999999996,1.4142135381698608,0.9972226023674011
1.7408969402313232,1.740558385848999,0.00033855438232421875,0.9828166365623474,0.033333333333333326,1.4142135381698608,0.9964098930358887
1.747228980064392,1.7503933906555176,-0.0031644105911254883,0.9832026362419128,0.033333333333333326,1.4142135381698608,0.9959320425987244
1.7343640327453613,1.7202905416488647,0.014073491096496582,0.9789566993713379,0.033333333333333326,5.385164737701416,0.99379962682724
1.7151336669921875,1.7041501998901367,0.010983467102050781,0.9781371355056763,0.033333333333333326,5.196152210235596,0.9938279986381531
1.6836564540863037,1.7089929580688477,-0.025336503982543945,0.9801823496818542,1.0,1.7320507764816284,0.994645357131958
1.6920326948165894,1.7045882940292358,-0.012555599212646484,0.9797525405883789,0.09999999999999998,1.0,0.9933996200561523
1.692845344543457,1.6829643249511719,0.009881019592285156,0.9713196754455566,0.0,5.385164737701416,0.9897928237915039
1.6681407690048218,1.6682426929473877,-0.00010192394256591797,0.966646671295166,0.033333333333333326,5.291502475738525,0.9874423742294312
1.656437635421753,1.6661887168884277,-0.009751081466674805,0.9649395942687988,1.0,2.0,0.9860212206840515
1.6726608276367188,1.662811040878296,0.009849786758422852,0.9588412046432495,0.06666666666666665,2.0,0.9812979102134705
1.6800696849822998,1.6977027654647827,-0.01763308048248291,0.9584965109825134,0.06666666666666665,1.7320507764816284,0.9808310866355896
1.7331311702728271,1.7204618453979492,0.01266932487487793,0.9539353847503662,0.06666666666666665,1.4142135381698608,0.9762479662895203
1.7810109853744507,1.7897441387176514,-0.008733153343200684,0.9555680155754089,0.033333333333333326,2.0,0.9753698110580444
1.8436435461044312,1.8449757099151611,-0.0013321638107299805,0.9549989700317383,0.033333333333333326,3.464101552963257,0.9751334190368652
1.91300368309021,1.9280366897583008,-0.01503300666809082,0.9563920497894287,0.16666666666666663,3.1622776985168457,0.9767663478851318
1.9787414073944092,1.9647468328475952,0.013994574546813965,0.9566882848739624,0.30000000000000004,5.385164737701416,0.977899432182312
2.0080490112304688,1.9926341772079468,0.015414834022521973,0.9561306834220886,0.033333333333333326,4.795831680297852,0.978949248790741
1.9933828115463257,2.0124480724334717,-0.019065260887145996,0.9568108320236206,1.0,4.795831680297852,0.9805192947387695
1.9755181074142456,1.9661951065063477,0.00932300090789795,0.9544278383255005,0.23333333333333328,5.385164737701416,0.9789565801620483
1.9276435375213623,1.9360383749008179,-0.008394837379455566,0.9499974250793457,1.0,2.2360680103302,0.9758105278015137
1.8668491840362549,1.8719301223754883,-0.0050809383392333984,0.9473296999931335,0.033333333333333326,4.898979663848877,0.9729980230331421
1.7741823196411133,1.8015731573104858,-0.02739083766937256,0.9385243654251099,0.19999999999999996,4.795831680297852,0.9675725698471069
1.7824437618255615,1.7714753150939941,0.010968446731567383,0.9232925176620483,1.0,3.0,0.9590122103691101
1.8108651638031006,1.8169095516204834,-0.0060443878173828125,0.9266077876091003,0.23333333333333328,2.0,0.962551474571228
1.8684089183807373,1.87149977684021,-0.0030908584594726562,0.9395474791526794,0.06666666666666665,2.8284270763397217,0.9727846384048462
1.920774221420288,1.9256500005722046,-0.004875779151916504,0.9486745595932007,0.06666666666666665,2.6457512378692627,0.9817518591880798
1.9614800214767456,1.9623258113861084,-0.000845789909362793,0.9602460861206055,0.19999999999999996,2.6457512378692627,0.9904769659042358
2.0029687881469727,2.0002408027648926,0.002727985382080078,0.9643210172653198,0.16666666666666663,2.0,0.9916515350341797
2.0407814979553223,2.0394206047058105,0.0013608932495117188,0.9742989540100098,0.06666666666666665,5.291502475738525,0.9965980052947998
2.0826821327209473,2.0833778381347656,-0.0006957054138183594,0.980299174785614,0.06666666666666665,5.099019527435303,0.9982139468193054
2.141582489013672,2.1370978355407715,0.004484653472900391,0.9912109375,1.0,5.099019527435303,0.9992502927780151
2.1833624839782715,2.1910691261291504,-0.007706642150878906,0.9952006340026855,0.1333333333333333,4.4721360206604,0.9992596507072449
2.2008280754089355,2.203723907470703,-0.002895832061767578,0.9958199858665466,1.0,3.316624879837036,0.999056339263916
2.184159994125366,2.194303512573242,-0.010143518447875977,0.9937909841537476,0.33333333333333337,2.2360680103302,0.9982174634933472
2.1491708755493164,2.1557059288024902,-0.006535053253173828,0.9883872866630554,0.033333333333333326,2.0,0.9956600069999695
2.0848727226257324,2.0889368057250977,-0.004064083099365234,0.9796921610832214,0.1333333333333333,2.2360680103302,0.989580512046814
2.014893054962158,2.0247554779052734,-0.009862422943115234,0.9685200452804565,0.06666666666666665,1.0,0.9806045889854431
1.9816479682922363,1.9825563430786133,-0.0009083747863769531,0.9586913585662842,0.09999999999999998,2.6457512378692627,0.9720394015312195
1.9767450094223022,1.9693645238876343,0.007380485534667969,0.9575628638267517,0.06666666666666665,5.0,0.9706977605819702
1.9746516942977905,1.9768168926239014,-0.00216519832611084,0.9572720527648926,0.16666666666666663,0.0,0.9703745245933533
1.981645941734314,1.9829295873641968,-0.0012836456298828125,0.9528501033782959,1.0,0.0,0.9664504528045654
1.998862624168396,1.9815552234649658,0.017307400703430176,0.9527334570884705,1.0,5.291502475738525,0.966911792755127
1.9994981288909912,2.000471830368042,-0.0009737014770507812,0.9528847932815552,1.0,5.291502475738525,0.966519296169281
2.008742094039917,2.0075488090515137,0.0011932849884033203,0.9530402421951294,0.06666666666666665,0.0,0.9672020673751831
2.014942169189453,2.010622024536133,0.0043201446533203125,0.9537100195884705,1.0,5.196152210235596,0.968459963798523
2.0156970024108887,2.0209593772888184,-0.0052623748779296875,0.9534809589385986,1.0,2.2360680103302,0.9685255885124207
2.028562068939209,2.0167346000671387,0.011827468872070312,0.9588741064071655,0.09999999999999998,5.291502475738525,0.9739577770233154
2.0199310779571533,2.0305747985839844,-0.010643720626831055,0.9558789730072021,0.06666666666666665,5.4772257804870605,0.9717192053794861
2.026488780975342,2.0249032974243164,0.0015854835510253906,0.9533301591873169,1.0,1.4142135381698608,0.9699474573135376
2.0316696166992188,2.022754430770874,0.008915185928344727,0.9622582793235779,0.0,2.8284270763397217,0.978117823600769
2.0285778045654297,2.031860828399658,-0.0032830238342285156,0.9676551818847656,0.06666666666666665,3.0,0.9825393557548523
2.0314853191375732,2.033700704574585,-0.0022153854370117188,0.9642743468284607,0.2666666666666667,5.0,0.9803791046142578
2.0325722694396973,2.0360465049743652,-0.0034742355346679688,0.9662541151046753,0.16666666666666663,0.0,0.9822153449058533
2.0295095443725586,2.0409345626831055,-0.011425018310546875,0.9807671904563904,1.0,5.196152210235596,0.9913039207458496
2.03792142868042,2.033247947692871,0.004673480987548828,0.9795193076133728,1.0,2.2360680103302,0.9909508228302002
2.03232479095459,2.0399069786071777,-0.007582187652587891,0.980057954788208,0.09999999999999998,2.8284270763397217,0.9916309714317322
2.032195806503296,2.0440211296081543,-0.011825323104858398,0.9859650135040283,0.06666666666666665,4.4721360206604,0.9948242902755737
2.042019844055176,2.0383503437042236,0.0036695003509521484,0.9853581190109253,0.33333333333333337,5.385164737701416,0.9947225451469421
2.041374683380127,2.0407791137695312,0.0005955696105957031,0.9886903166770935,1.0,5.385164737701416,0.9963240027427673
2.0470800399780273,2.0353283882141113,0.011751651763916016,0.9915103316307068,0.033333333333333326,4.898979663848877,0.9975817203521729
2.0378379821777344,2.044673442840576,-0.006835460662841797,0.989811897277832,1.0,2.6457512378692627,0.9969823360443115
2.0413711071014404,2.0425639152526855,-0.0011928081512451172,0.989069938659668,0.19999999999999996,1.4142135381698608,0.9967633485794067
2.034078359603882,2.052502393722534,-0.018424034118652344,0.9889826774597168,0.033333333333333326,2.0,0.9968227744102478
2.0449044704437256,2.041630268096924,0.003274202346801758,0.9884549975395203,0.033333333333333326,5.196152210235596,0.9967493414878845
2.037003517150879,2.0485634803771973,-0.01155996322631836,0.9903457164764404,0.09999999999999998,0.0,0.997517466545105
2.039818286895752,2.044978380203247,-0.005160093307495117,0.9910521507263184,1.0,5.099019527435303,0.9978049993515015
2.0425596237182617,2.042156934738159,0.00040268898010253906,0.9902298450469971,1.0,5.099019527435303,0.9976369142532349
2.0479354858398438,2.036431312561035,0.011504173278808594,0.9917880892753601,0.1333333333333333,3.1622776985168457,0.9981726408004761
2.037606716156006,2.0469110012054443,-0.009304285049438477,0.9906946420669556,1.0,4.4721360206604,0.9977566003799438
2.0435919761657715,2.03971266746521,0.0038793087005615234,0.9907680749893188,0.6666666666666667,5.4772257804870605,0.9978455901145935
2.039196014404297,2.043241262435913,-0.004045248031616211,0.9906870722770691,0.0,5.385164737701416,0.9978868961334229
2.0415594577789307,2.0405330657958984,0.0010263919830322266,0.9889919757843018,1.0,1.0,0.9973297119140625
2.0341947078704834,2.0461745262145996,-0.011979818344116211,0.9856995940208435,0.033333333333333326,2.4494898319244385,0.9961950182914734
2.0397708415985107,2.0384297370910645,0.001341104507446289,0.9847835302352905,0.0,2.0,0.9957208633422852
2.03364634513855,2.0423684120178223,-0.008722066879272461,0.9836050868034363,0.19999999999999996,2.2360680103302,0.9952235221862793
2.03065824508667,2.0454490184783936,-0.014790773391723633,0.9815708994865417,0.1333333333333333,2.4494898319244385,0.9943844079971313
2.0315945148468018,2.043820381164551,-0.012225866317749023,0.9795907735824585,0.033333333333333326,2.6457512378692627,0.9935908317565918
2.0352883338928223,2.040196418762207,-0.004908084869384766,0.9787721633911133,0.16666666666666663,2.2360680103302,0.9930617809295654
2.0324065685272217,2.0420784950256348,-0.009671926498413086,0.9759824275970459,0.06666666666666665,2.0,0.9919246435165405
2.041347026824951,2.0337765216827393,0.007570505142211914,0.9761115908622742,0.09999999999999998,1.4142135381698608,0.9917907118797302
2.0349180698394775,2.0432498455047607,-0.008331775665283203,0.9722304344177246,0.033333333333333326,2.8284270763397217,0.99028480052948
2.0415639877319336,2.041917324066162,-0.0003533363342285156,0.9712570905685425,0.033333333333333326,4.795831680297852,0.9897760152816772
2.0361154079437256,2.0505661964416504,-0.014450788497924805,0.9699692726135254,0.23333333333333328,5.385164737701416,0.9892681837081909
2.0392322540283203,2.05066180229187,-0.011429548263549805,0.9685338735580444,1.0,2.2360680103302,0.9888283014297485
2.0428810119628906,2.053222417831421,-0.010341405868530273,0.9662817716598511,0.033333333333333326,3.0,0.9886794090270996
2.043179988861084,2.049572229385376,-0.006392240524291992,0.9651302099227905,0.1333333333333333,5.0,0.9885367155075073
2.054297924041748,2.05002498626709,0.004272937774658203,0.9638135433197021,0.16666666666666663,4.690415859222412,0.9889234304428101
2.0574700832366943,2.052455425262451,0.005014657974243164,0.9628652930259705,1.0,4.690415859222412,0.9897228479385376
2.052478790283203,2.060251235961914,-0.0077724456787109375,0.961267352104187,0.2666666666666667,5.291502475738525,0.9912964105606079
2.0526814460754395,2.0497097969055176,0.002971649169921875,0.9605739116668701,1.0,5.291502475738525,0.992226779460907
2.057938814163208,2.0629117488861084,-0.004972934722900391,0.9605662226676941,0.06666666666666665,0.0,0.9936288595199585
2.0472214221954346,2.045982837677002,0.0012385845184326172,0.9601079821586609,1.0,0.0,0.994807243347168
2.041980266571045,2.0407485961914062,0.0012316703796386719,0.9596160650253296,1.0,5.099019527435303,0.9953362345695496
2.026029586791992,2.044755458831787,-0.018725872039794922,0.9607948064804077,1.0,2.0,0.997296929359436
2.0432939529418945,2.0490152835845947,-0.005721330642700195,0.9635626077651978,0.1333333333333333,5.4772257804870605,0.9981881976127625
2.054391384124756,2.048530101776123,0.0058612823486328125,0.9658550024032593,0.0,0.0,0.9989144802093506
2.0593364238739014,2.062922239303589,-0.0035858154296875,0.9677586555480957,1.0,5.4772257804870605,0.9992095232009888
2.0950369834899902,2.100952386856079,-0.005915403366088867,0.9793424606323242,1.0,2.0,0.999458909034729
2.0934598445892334,2.105009078979492,-0.011549234390258789,0.9817637801170349,0.0,3.0,0.9990701079368591
2.1086063385009766,2.103984832763672,0.0046215057373046875,0.9832712411880493,0.1333333333333333,4.795831680297852,0.9992691874504089
2.101268768310547,2.122285842895508,-0.021017074584960938,0.9850064516067505,0.23333333333333328,4.898979663848877,0.9994060397148132
2.106382131576538,2.120785713195801,-0.014403581619262695,0.9854514002799988,1.0,2.6457512378692627,0.9994107484817505
2.0922393798828125,2.0866031646728516,0.0056362152099609375,0.9827501177787781,0.19999999999999996,2.0,0.9988572597503662
2.0876033306121826,2.0941121578216553,-0.006508827209472656,0.9891003370285034,0.09999999999999998,5.385164737701416,0.9989546537399292
2.109687566757202,2.104797124862671,0.00489044189453125,0.9914445877075195,0.033333333333333326,4.690415859222412,0.999260663986206
2.1237456798553467,2.128512382507324,-0.004766702651977539,0.989977240562439,1.0,4.690415859222412,0.9993896484375
2.1452791690826416,2.1451940536499023,8.511543273925781e-05,0.9888046979904175,0.2666666666666667,5.385164737701416,0.999336838722229
2.141023635864258,2.143311023712158,-0.0022873878479003906,0.9881901741027832,1.0,5.385164737701416,0.9992361068725586
2.117603302001953,2.1196789741516113,-0.002075672149658203,0.9858774542808533,0.033333333333333326,4.898979663848877,0.9987339377403259
2.128070831298828,2.123523712158203,0.004547119140625,0.98662269115448,1.0,4.898979663848877,0.998731791973114
2.1313486099243164,2.1278955936431885,0.0034530162811279297,0.9873943328857422,0.19999999999999996,5.291502475738525,0.9987010955810547
2.1417038440704346,2.141605854034424,9.799003601074219e-05,0.9877505302429199,1.0,1.7320507764816284,0.9987554550170898
2.1561152935028076,2.15358567237854,0.002529621124267578,0.9890233874320984,0.06666666666666665,5.385164737701416,0.9988489151000977
2.1615729331970215,2.1681878566741943,-0.0066149234771728516,0.9895235896110535,0.033333333333333326,5.385164737701416,0.9989921450614929
2.1754932403564453,2.17533278465271,0.00016045570373535156,0.990781307220459,1.0,2.0,0.9990179538726807
2.1882152557373047,2.181034803390503,0.007180452346801758,0.9906064867973328,0.033333333333333326,2.2360680103302,0.9989206790924072
2.184760570526123,2.1953418254852295,-0.010581254959106445,0.9901332855224609,0.09999999999999998,5.291502475738525,0.9989364147186279
2.2015812397003174,2.192798614501953,0.008782625198364258,0.9903790950775146,0.06666666666666665,5.291502475738525,0.9987533092498779
2.210925579071045,2.199585199356079,0.01134037971496582,0.9910049438476562,1.0,2.0,0.998799204826355
2.2157669067382812,2.210236072540283,0.005530834197998047,0.991243839263916,0.06666666666666665,1.7320507764816284,0.9988527297973633
2.219128370285034,2.2206239700317383,-0.0014955997467041016,0.9918742179870605,0.06666666666666665,2.0,0.9989559650421143
2.2234182357788086,2.2283506393432617,-0.004932403564453125,0.992091178894043,0.033333333333333326,5.196152210235596,0.9990069270133972
2.2252140045166016,2.233900547027588,-0.008686542510986328,0.9919983744621277,0.09999999999999998,5.385164737701416,0.9990029335021973
2.238884449005127,2.223109245300293,0.015775203704833984,0.9919506907463074,1.0,5.385164737701416,0.9989473223686218
2.2308526039123535,2.2294914722442627,0.0013611316680908203,0.9923922419548035,0.033333333333333326,4.898979663848877,0.9990422129631042
2.2185218334198,2.224271774291992,-0.005749940872192383,0.9918844699859619,1.0,2.6457512378692627,0.9990036487579346
2.2074737548828125,2.204551935195923,0.0029218196868896484,0.9913161993026733,0.19999999999999996,5.385164737701416,0.9990832209587097
2.1702213287353516,2.1772685050964355,-0.007047176361083984,0.9837524890899658,0.033333333333333326,2.0,0.9989168047904968
2.1403799057006836,2.1373677253723145,0.0030121803283691406,0.9718636274337769,1.0,2.0,0.9934148192405701
1.5397758483886719,1.5518388748168945,-0.012063026428222656,0.9571866393089294,0.09999999999999998,2.0,0.997273325920105
1.7541931867599487,1.7531843185424805,0.0010088682174682617,0.9560398459434509,0.033333333333333326,5.385164737701416,0.9980441927909851
2.0278663635253906,2.0224547386169434,0.005411624908447266,0.9699060916900635,0.09999999999999998,5.291502475738525,0.9995829463005066
2.128007650375366,2.1622824668884277,-0.03427481651306152,0.951469361782074,0.033333333333333326,2.8284270763397217,0.9951795935630798
2.2022407054901123,2.2099523544311523,-0.007711648941040039,0.9146209955215454,1.0,3.0,0.9698590040206909
2.1904520988464355,2.174590587615967,0.01586151123046875,0.9010813236236572,0.06666666666666665,1.7320507764816284,0.9482304453849792
2.081056594848633,2.089327573776245,-0.008270978927612305,0.9055749773979187,0.19999999999999996,5.4772257804870605,0.9648744463920593
2.0070199966430664,2.004493474960327,0.002526521682739258,0.9121868014335632,0.09999999999999998,0.0,0.9756914973258972
1.8864390850067139,1.89369535446167,-0.007256269454956055,0.9050682783126831,0.0,0.0,0.966484785079956
1.7953667640686035,1.7825829982757568,0.01278376579284668,0.8834923505783081,1.0,5.0,0.9446324706077576
1.8255925178527832,1.8205158710479736,0.00507664680480957,0.8825263977050781,1.0,2.4494898319244385,0.939071536064148
1.8770898580551147,1.879997968673706,-0.0029081106185913086,0.8928665518760681,1.0,2.0,0.9434983730316162
1.9519795179367065,1.9509251117706299,0.0010544061660766602,0.9022101759910583,0.16666666666666663,5.385164737701416,0.9397589564323425
2.0495243072509766,2.0539042949676514,-0.004379987716674805,0.9066792726516724,0.09999999999999998,5.4772257804870605,0.9320015907287598
2.2044217586517334,2.2098827362060547,-0.005460977554321289,0.9261982440948486,0.033333333333333326,1.0,0.9394742846488953
2.280721664428711,2.274308204650879,0.006413459777832031,0.9674124121665955,1.0,2.4494898319244385,0.9842669367790222
2.280627965927124,2.2781131267547607,0.0025148391723632812,0.9684621691703796,0.0,5.0,0.9938994646072388
2.30033278465271,2.296462297439575,0.0038704872131347656,0.9649214744567871,0.033333333333333326,5.385164737701416,0.9882187247276306
2.248810291290283,2.2444729804992676,0.004337310791015625,0.9408332109451294,0.16666666666666663,5.385164737701416,0.9602038264274597
2.054339647293091,2.056257724761963,-0.0019180774688720703,0.9172908663749695,1.0,3.872983455657959,0.9366168975830078
1.942868709564209,1.9448750019073486,-0.0020062923431396484,0.8875481486320496,0.033333333333333326,3.872983455657959,0.9216384887695312
1.8766670227050781,1.872857928276062,0.0038090944290161133,0.8438584208488464,1.0,5.196152210235596,0.8779401779174805
1.8521919250488281,1.860532522201538,-0.008340597152709961,0.8443395495414734,0.5,5.196152210235596,0.8969924449920654
1.8828157186508179,1.8856676816940308,-0.0028519630432128906,0.8580108880996704,1.0,0.0,0.9052819013595581
2.010193109512329,2.0058159828186035,0.004377126693725586,0.913402259349823,0.09999999999999998,5.291502475738525,0.9713224172592163
2.1753509044647217,2.177154064178467,-0.0018031597137451172,0.9501122236251831,1.0,1.7320507764816284,0.9884563684463501
2.190643310546875,2.1934831142425537,-0.002839803695678711,0.9525593519210815,1.0,1.7320507764816284,0.9916884303092957
2.0671372413635254,2.0692577362060547,-0.002120494842529297,0.934604823589325,0.06666666666666665,3.1622776985168457,0.9826552271842957
1.9508756399154663,1.9428222179412842,0.008053421974182129,0.9231065511703491,0.033333333333333326,3.316624879837036,0.9739622473716736
1.8571884632110596,1.854149580001831,0.0030388832092285156,0.914680004119873,0.06666666666666665,2.0,0.9625818729400635
1.8246448040008545,1.8311614990234375,-0.006516695022583008,0.9099503755569458,0.2666666666666667,2.8284270763397217,0.9727391600608826
1.7737371921539307,1.7613763809204102,0.012360811233520508,0.8997189998626709,0.09999999999999998,3.464101552963257,0.9794102907180786
1.7677650451660156,1.762925624847412,0.004839420318603516,0.8873058557510376,0.033333333333333326,2.4494898319244385,0.9574467539787292
1.7764222621917725,1.7667278051376343,0.009694457054138184,0.8819950819015503,0.23333333333333328,2.2360680103302,0.9340548515319824
1.7868709564208984,1.785016417503357,0.001854538917541504,0.8870684504508972,0.16666666666666663,2.2360680103302,0.927750825881958
1.8245549201965332,1.8329086303710938,-0.008353710174560547,0.9088443517684937,0.033333333333333326,2.4494898319244385,0.9354907870292664
1.8652098178863525,1.8713682889938354,-0.00615847110748291,0.9194244146347046,0.1333333333333333,2.0,0.9450335502624512
1.8722676038742065,1.8725770711898804,-0.0003094673156738281,0.9242582321166992,0.09999999999999998,5.385164737701416,0.9573284387588501
1.8849886655807495,1.87030029296875,0.014688372611999512,0.927324652671814,0.09999999999999998,5.385164737701416,0.9627017378807068
1.8807241916656494,1.8813318014144897,-0.000607609748840332,0.9343178272247314,0.033333333333333326,2.0,0.971233069896698
1.8882529735565186,1.8826640844345093,0.005588889122009277,0.9389116168022156,1.0,5.196152210235596,0.9774017333984375
1.8877675533294678,1.8887028694152832,-0.0009353160858154297,0.9416279196739197,0.033333333333333326,5.385164737701416,0.9809648990631104
1.886641502380371,1.9060208797454834,-0.019379377365112305,0.945237398147583,0.09999999999999998,1.4142135381698608,0.984586238861084
1.8974031209945679,1.9056167602539062,-0.008213639259338379,0.949028491973877,1.0,5.385164737701416,0.9887477159500122
1.9018577337265015,1.9094823598861694,-0.007624626159667969,0.9545673131942749,0.033333333333333326,5.0,0.9934591054916382
1.913952350616455,1.9142316579818726,-0.00027930736541748047,0.9589757323265076,0.033333333333333326,5.0,0.9952670931816101
1.9180444478988647,1.926680564880371,-0.008636116981506348,0.9628081321716309,1.0,0.0,0.9963010549545288
1.9411710500717163,1.9358904361724854,0.005280613899230957,0.9687690138816833,0.16666666666666663,5.385164737701416,0.9980787038803101
1.972071647644043,1.9685726165771484,0.0034990310668945312,0.9774942398071289,1.0,4.898979663848877,0.999137282371521
2.0079054832458496,1.9984221458435059,0.00948333740234375,0.985102653503418,1.0,5.099019527435303,0.9995412230491638
2.040071487426758,2.0433871746063232,-0.0033156871795654297,0.9938003420829773,0.033333333333333326,5.099019527435303,0.9996916651725769
2.0704586505889893,2.05417537689209,0.016283273696899414,0.8616706132888794,0.19999999999999996,5.099019527435303,0.9385825991630554
1.9005001783370972,1.9091132879257202,-0.008613109588623047,0.8298088312149048,1.0,2.2360680103302,0.8999052047729492
1.9428784847259521,1.939622402191162,0.003256082534790039,0.8557000160217285,0.1333333333333333,5.385164737701416,0.9073375463485718
2.0973527431488037,2.0956132411956787,0.001739501953125,0.9417006373405457,1.0,5.291502475738525,0.9782246351242065
1.9285725355148315,1.9343421459197998,-0.005769610404968262,0.8837930560112,0.1333333333333333,5.291502475738525,0.9403433203697205
1.8620002269744873,1.8592342138290405,0.0027660131454467773,0.8619658350944519,0.033333333333333326,5.385164737701416,0.9258462190628052
1.8597530126571655,1.8582990169525146,0.001453995704650879,0.8676869869232178,1.0,1.7320507764816284,0.9250814318656921
1.8912934064865112,1.8926353454589844,-0.0013419389724731445,0.8836609721183777,0.06666666666666665,2.0,0.9369033575057983
1.8865532875061035,1.8892396688461304,-0.0026863813400268555,0.8998712301254272,1.0,1.4142135381698608,0.9483547210693359
1.8443764448165894,1.863456130027771,-0.01907968521118164,0.8975231051445007,0.033333333333333326,5.099019527435303,0.9420614242553711
1.8517831563949585,1.8595898151397705,-0.007806658744812012,0.883938729763031,0.06666666666666665,0.0,0.9224454760551453
1.8477144241333008,1.8497165441513062,-0.002002120018005371,0.8483690023422241,0.06666666666666665,5.385164737701416,0.8879833221435547
1.8130261898040771,1.8084810972213745,0.004545092582702637,0.8103629946708679,0.1333333333333333,1.4142135381698608,0.8522686958312988
1.7890634536743164,1.7883174419403076,0.0007460117340087891,0.7704669833183289,1.0,1.4142135381698608,0.8017795085906982
1.7586963176727295,1.7621396780014038,-0.0034433603286743164,0.7568885684013367,1.0,3.316624879837036,0.7857682108879089
1.7204922437667847,1.7249611616134644,-0.0044689178466796875,0.7471412420272827,0.033333333333333326,3.605551242828369,0.777814507484436
1.690625548362732,1.6795591115951538,0.011066436767578125,0.7376470565795898,0.033333333333333326,2.0,0.7742483019828796
1.6287540197372437,1.6465085744857788,-0.017754554748535156,0.7380412817001343,0.033333333333333326,5.385164737701416,0.7771797180175781
1.5667724609375,1.583914041519165,-0.01714158058166504,0.7372307181358337,0.33333333333333337,5.385164737701416,0.7725912928581238
1.492091178894043,1.513741374015808,-0.021650195121765137,0.7386373281478882,0.16666666666666663,2.0,0.7640530467033386
1.4532687664031982,1.4622125625610352,-0.008943796157836914,0.8168610334396362,0.033333333333333326,2.0,0.8648080825805664
1.517362356185913,1.5272340774536133,-0.009871721267700195,0.8063591718673706,1.0,1.7320507764816284,0.8678754568099976
1.5949113368988037,1.5980794429779053,-0.0031681060791015625,0.7945740222930908,0.033333333333333326,5.291502475738525,0.8629661798477173
1.6400675773620605,1.61178719997406,0.02828037738800049,0.7828000783920288,0.09999999999999998,5.196152210235596,0.8549157977104187
1.5891072750091553,1.6274869441986084,-0.038379669189453125,0.7995335459709167,0.033333333333333326,2.6457512378692627,0.8581809401512146
1.5760612487792969,1.5542922019958496,0.021769046783447266,0.8106687068939209,0.06666666666666665,3.1622776985168457,0.8825744986534119
1.600338339805603,1.603598952293396,-0.0032606124877929688,0.875264048576355,1.0,3.316624879837036,0.9449081420898438
1.7186002731323242,1.7336597442626953,-0.015059471130371094,0.9453439116477966,0.09999999999999998,2.0,0.9904019236564636
1.9517126083374023,1.970245361328125,-0.018532752990722656,0.9860872030258179,0.19999999999999996,5.385164737701416,0.998837947845459
2.1734321117401123,2.160444736480713,0.012987375259399414,0.9894846677780151,0.33333333333333337,5.385164737701416,0.998509407043457
2.2575323581695557,2.2523484230041504,0.0051839351654052734,0.9832584261894226,0.09999999999999998,5.385164737701416,0.9956192374229431
2.274744987487793,2.3004863262176514,-0.0257413387298584,0.9746143221855164,0.033333333333333326,5.385164737701416,0.989844024181366
2.288815498352051,2.2809557914733887,0.00785970687866211,0.9684975147247314,1.0,1.7320507764816284,0.9842389822006226
2.217647075653076,2.2486987113952637,-0.0310516357421875,0.9678940773010254,0.033333333333333326,2.6457512378692627,0.982792854309082
2.186047077178955,2.1811885833740234,0.004858493804931641,0.9663829207420349,1.0,2.4494898319244385,0.9832947254180908
2.1715078353881836,2.159496307373047,0.012011528015136719,0.9684407114982605,0.033333333333333326,2.0,0.9868758916854858
2.1935434341430664,2.188105821609497,0.005437612533569336,0.9710108041763306,0.06666666666666665,3.316624879837036,0.9903020262718201
2.1328201293945312,2.1556968688964844,-0.022876739501953125,0.9711324572563171,0.16666666666666663,3.1622776985168457,0.994489848613739
2.067009449005127,2.0508663654327393,0.016143083572387695,0.952170729637146,0.033333333333333326,2.6457512378692627,0.9928404688835144
2.01179838180542,1.9927867650985718,0.019011616706848145,0.9178048968315125,0.09999999999999998,4.582575798034668,0.9781999588012695
1.9821423292160034,1.9931151866912842,-0.010972857475280762,0.8864688873291016,0.2666666666666667,0.0,0.957162618637085
2.005415201187134,2.0068013668060303,-0.0013861656188964844,0.911939263343811,0.06666666666666665,4.242640495300293,0.9692521095275879
1.9209145307540894,1.9264538288116455,-0.005539298057556152,0.9126156568527222,0.30000000000000004,3.0,0.9482860565185547
1.8834235668182373,1.8833239078521729,9.965896606445312e-05,0.9154305458068848,1.0,3.605551242828369,0.9265109896659851
1.9110841751098633,1.920777678489685,-0.009693503379821777,0.9421784281730652,1.0,4.4721360206604,0.9562790393829346
1.9736652374267578,1.9873371124267578,-0.013671875,0.9829515218734741,0.4,5.196152210235596,0.9919585585594177
2.0737640857696533,2.0743114948272705,-0.0005474090576171875,0.9957774877548218,0.09999999999999998,3.0,0.9998087882995605
2.164660930633545,2.1497817039489746,0.014879226684570312,0.9946298003196716,0.33333333333333337,2.2360680103302,0.9997594356536865
2.2055070400238037,2.18489408493042,0.02061295509338379,0.9915176630020142,1.0,2.6457512378692627,0.9987890124320984
2.1660797595977783,2.181870698928833,-0.015790939331054688,0.9917763471603394,0.09999999999999998,3.316624879837036,0.9991270899772644
2.111851215362549,2.090778350830078,0.021072864532470703,0.9864887595176697,0.19999999999999996,2.8284270763397217,0.9967845678329468
2.0700693130493164,2.0594422817230225,0.010627031326293945,0.9860539436340332,0.033333333333333326,5.196152210235596,0.9965959787368774
2.0753893852233887,2.0780177116394043,-0.002628326416015625,0.9899927377700806,0.19999999999999996,0.0,0.9985836744308472
2.1095142364501953,2.0970449447631836,0.012469291687011719,0.9925278425216675,0.16666666666666663,5.291502475738525,0.9994035959243774
2.1239659786224365,2.1193716526031494,0.004594326019287109,0.9933540225028992,0.09999999999999998,2.0,0.9997857809066772
2.125319004058838,2.1260271072387695,-0.0007081031799316406,0.9940246343612671,1.0,5.291502475738525,0.9998297691345215
2.1211438179016113,2.0989816188812256,0.022162199020385742,0.9933473467826843,1.0,5.385164737701416,0.9996046423912048
2.0850112438201904,2.094081163406372,-0.00906991958618164,0.9935018420219421,0.06666666666666665,1.7320507764816284,0.9994446039199829
2.0857579708099365,2.0812971591949463,0.004460811614990234,0.9946043491363525,0.06666666666666665,5.291502475738525,0.9996253252029419
2.0990309715270996,2.10147762298584,-0.0024466514587402344,0.995582103729248,1.0,5.099019527435303,0.9998699426651001
2.1178178787231445,2.1211438179016113,-0.003325939178466797,0.9958480596542358,0.033333333333333326,2.2360680103302,0.99986332654953
2.1179628372192383,2.116152286529541,0.0018105506896972656,0.9961031675338745,0.06666666666666665,2.2360680103302,0.9997894167900085
2.102010726928711,2.107696056365967,-0.005685329437255859,0.9952098727226257,1.0,5.099019527435303,0.9996227025985718
2.0968637466430664,2.091202735900879,0.0056610107421875,0.9950985908508301,0.1333333333333333,0.0,0.9994174242019653
2.0893454551696777,2.0949835777282715,-0.00563812255859375,0.9948201179504395,0.033333333333333326,5.196152210235596,0.9996060132980347
2.089428186416626,2.0975704193115234,-0.008142232894897461,0.9956531524658203,0.1333333333333333,2.6457512378692627,0.999687671661377
2.108544111251831,2.078364133834839,0.030179977416992188,0.9944126009941101,1.0,3.605551242828369,0.9995144605636597
2.0916733741760254,2.0837793350219727,0.007894039154052734,0.9940721392631531,1.0,3.605551242828369,0.9992138743400574
2.075078010559082,2.074522018432617,0.0005559921264648438,0.9940509796142578,0.09999999999999998,5.099019527435303,0.9988937377929688
2.0502758026123047,2.072000741958618,-0.021724939346313477,0.994499683380127,0.1333333333333333,5.196152210235596,0.998866081237793
2.0559816360473633,2.054507255554199,0.0014743804931640625,0.9947370886802673,0.30000000000000004,5.196152210235596,0.9986846446990967
2.0649476051330566,2.052271842956543,0.012675762176513672,0.9951741099357605,0.1333333333333333,5.099019527435303,0.9984735250473022
2.0693929195404053,2.05588436126709,0.01350855827331543,0.9956285357475281,1.0,3.1622776985168457,0.99864262342453
2.066108226776123,2.0539262294769287,0.012181997299194336,0.9960039854049683,0.09999999999999998,4.4721360206604,0.9987047910690308
2.0687577724456787,2.0372605323791504,0.03149724006652832,0.996174693107605,1.0,5.196152210235596,0.9986246824264526
2.046487808227539,2.0479633808135986,-0.0014755725860595703,0.9972683787345886,0.1333333333333333,2.6457512378692627,0.9989368319511414
2.043086290359497,2.045199155807495,-0.002112865447998047,0.9978300929069519,0.33333333333333337,3.464101552963257,0.9993144869804382
2.043159246444702,2.0378313064575195,0.005327939987182617,0.9975824356079102,1.0,2.2360680103302,0.9991280436515808
2.0366005897521973,2.0308773517608643,0.005723237991333008,0.9973365664482117,0.09999999999999998,1.4142135381698608,0.9989506006240845
2.0277585983276367,2.0186047554016113,0.00915384292602539,0.997594952583313,0.2666666666666667,2.8284270763397217,0.9990862607955933
2.0144214630126953,2.008012294769287,0.006409168243408203,0.9979413747787476,0.1333333333333333,3.0,0.9992494583129883
2.001485824584961,2.003563642501831,-0.002077817916870117,0.9990135431289673,0.033333333333333326,2.4494898319244385,0.9997188448905945
1.9932817220687866,2.0081708431243896,-0.014889121055603027,0.9987761974334717,0.033333333333333326,3.7416574954986572,0.9996170997619629
1.996586561203003,2.0110607147216797,-0.014474153518676758,0.9984232783317566,0.23333333333333328,3.7416574954986572,0.9994432926177979
2.002645969390869,2.0132343769073486,-0.010588407516479492,0.9987372756004333,0.06666666666666665,2.4494898319244385,0.9995865821838379
2.009660243988037,2.0089261531829834,0.0007340908050537109,0.9993671774864197,0.1333333333333333,1.7320507764816284,0.9998353719711304
2.006807804107666,2.0118956565856934,-0.005087852478027344,0.9991416931152344,0.4,1.7320507764816284,0.9997617602348328
2.013960838317871,2.00520658493042,0.008754253387451172,0.9986075162887573,0.1333333333333333,5.291502475738525,0.9995522499084473
2.005697250366211,2.015758991241455,-0.01006174087524414,0.9985570907592773,0.06666666666666665,5.4772257804870605,0.9995174407958984
2.0042786598205566,2.020197868347168,-0.015919208526611328,0.9995179176330566,0.033333333333333326,0.0,0.9998807907104492
2.0146255493164062,2.010551691055298,0.0040738582611083984,0.9990794062614441,0.06666666666666665,2.0,0.9997290372848511
2.0046515464782715,2.0202717781066895,-0.015620231628417969,0.9994732737541199,1.0,3.0,0.9998722076416016
2.012582302093506,2.012259006500244,0.00032329559326171875,0.9993626475334167,0.0,5.0,0.9998407363891602
2.015113353729248,2.0131309032440186,0.001982450485229492,0.9988170862197876,0.0,5.291502475738525,0.9996352195739746
2.0325100421905518,2.005169630050659,0.027340412139892578,0.9993857145309448,0.1333333333333333,5.291502475738525,0.9998420476913452
2.0335798263549805,2.014162540435791,0.019417285919189453,0.9995967745780945,0.16666666666666663,0.0,0.9999019503593445
2.0271167755126953,2.0290870666503906,-0.0019702911376953125,0.9994007349014282,1.0,5.291502475738525,0.9998582601547241
2.028411626815796,2.030923366546631,-0.002511739730834961,0.9995366930961609,0.06666666666666665,1.7320507764816284,0.9998912811279297
2.0263724327087402,2.0337369441986084,-0.007364511489868164,0.999072790145874,1.0,5.196152210235596,0.9997655153274536
2.0286712646484375,2.030646800994873,-0.001975536346435547,0.9992109537124634,1.0,5.385164737701416,0.9998096823692322
2.0313239097595215,2.026459217071533,0.004864692687988281,0.9995840787887573,0.06666666666666665,5.385164737701416,0.9998946189880371
2.0174503326416016,2.038168430328369,-0.020718097686767578,0.9995608329772949,0.09999999999999998,0.0,0.9999014139175415
2.02548885345459,2.0262694358825684,-0.0007805824279785156,0.99944007396698,1.0,5.196152210235596,0.9998733997344971
2.0154976844787598,2.030543088912964,-0.015045404434204102,0.9996659755706787,0.033333333333333326,5.196152210235596,0.9999148845672607
2.0167815685272217,2.026813507080078,-0.010031938552856445,0.9995848536491394,1.0,0.0,0.9999098777770996
2.032008171081543,2.0107641220092773,0.021244049072265625,0.9992560744285583,1.0,5.385164737701416,0.9998258948326111
2.028514862060547,2.0176408290863037,0.010874032974243164,0.9996117353439331,0.09999999999999998,2.6457512378692627,0.9999045133590698
2.015969753265381,2.034268379211426,-0.018298625946044922,0.9995903968811035,1.0,3.1622776985168457,0.9999191761016846
2.02500319480896,2.027949571609497,-0.0029463768005371094,0.9994747042655945,1.0,2.0,0.9998890161514282
2.0368218421936035,2.017580032348633,0.019241809844970703,0.9995755553245544,0.033333333333333326,1.0,0.9998925924301147
2.0299489498138428,2.024064540863037,0.005884408950805664,0.9994652271270752,0.19999999999999996,5.385164737701416,0.9998785257339478
2.032078504562378,2.0204544067382812,0.01162409782409668,0.9993548393249512,0.1333333333333333,0.0,0.9998525977134705
2.0297794342041016,2.021442413330078,0.008337020874023438,0.999413013458252,0.0,0.0,0.9998630881309509
2.0188193321228027,2.0311431884765625,-0.012323856353759766,0.9996830224990845,0.033333333333333326,5.196152210235596,0.9999293088912964
2.024787425994873,2.023130416870117,0.0016570091247558594,0.9996588230133057,1.0,2.8284270763397217,0.9999204874038696
2.0166826248168945,2.0293288230895996,-0.012646198272705078,0.9996156692504883,1.0,4.582575798034668,0.9999184608459473
2.019829034805298,2.026865243911743,-0.0070362091064453125,0.9997024536132812,1.0,4.898979663848877,0.9999366998672485
2.0260519981384277,2.0227279663085938,0.0033240318298339844,0.9996713995933533,0.09999999999999998,2.4494898319244385,0.9999271631240845
2.0194602012634277,2.0329251289367676,-0.013464927673339844,0.9997280836105347,0.30000000000000004,1.0,0.9999372959136963
2.032921314239502,2.022080659866333,0.010840654373168945,0.9995455145835876,1.0,2.2360680103302,0.9999018907546997
2.0312132835388184,2.0271737575531006,0.0040395259857177734,0.9996336698532104,0.19999999999999996,5.099019527435303,0.9999170303344727
2.0404350757598877,2.0192174911499023,0.02121758460998535,0.9995796084403992,0.0,0.0,0.9998919367790222
2.0310449600219727,2.028635025024414,0.0024099349975585938,0.999607503414154,0.033333333333333326,5.291502475738525,0.9999083876609802
2.0414254665374756,2.0175886154174805,0.023836851119995117,0.9996273517608643,0.1333333333333333,2.4494898319244385,0.9999001026153564
2.0233473777770996,2.0339295864105225,-0.010582208633422852,0.9996001124382019,1.0,4.898979663848877,0.9999160170555115
2.031301259994507,2.0247039794921875,0.006597280502319336,0.9996267557144165,1.0,5.291502475738525,0.9999162554740906
2.027853488922119,2.0268635749816895,0.0009899139404296875,0.9996541738510132,0.06666666666666665,3.464101552963257,0.9999191164970398
2.0246691703796387,2.0292768478393555,-0.004607677459716797,0.9997274875640869,0.19999999999999996,4.4721360206604,0.9999391436576843
2.0266623497009277,2.026498317718506,0.000164031982421875,0.999718189239502,1.0,4.690415859222412,0.9999326467514038
2.031531572341919,2.0223894119262695,0.009142160415649414,0.99974524974823,0.06666666666666665,3.464101552963257,0.9999302625656128
2.021838903427124,2.034130334854126,-0.012291431427001953,0.9997627139091492,0.33333333333333337,5.099019527435303,0.9999427795410156
2.0284953117370605,2.0295467376708984,-0.0010514259338378906,0.9997627139091492,1.0,4.898979663848877,0.9999381303787231
2.0248630046844482,2.034043312072754,-0.009180307388305664,0.9997291564941406,0.2666666666666667,3.0,0.9999322295188904
2.0334179401397705,2.025463581085205,0.00795435905456543,0.9996978640556335,0.1333333333333333,2.0,0.9999110698699951
2.035825729370117,2.0226075649261475,0.013218164443969727,0.9997385740280151,1.0,2.0,0.9999294281005859
2.036342144012451,2.020587921142578,0.015754222869873047,0.999742865562439,0.19999999999999996,2.4494898319244385,0.9999268054962158
2.039945602416992,2.0156164169311523,0.024329185485839844,0.999703049659729,0.09999999999999998,2.0,0.9999121427536011
2.033188819885254,2.020693063735962,0.012495756149291992,0.9996994733810425,0.033333333333333326,5.385164737701416,0.9999139308929443
2.019569158554077,2.0326931476593018,-0.01312398910522461,0.9997593760490417,0.09999999999999998,3.7416574954986572,0.9999418258666992
2.0105555057525635,2.0408921241760254,-0.030336618423461914,0.9997937083244324,0.09999999999999998,3.7416574954986572,0.9999532699584961
2.0313360691070557,2.0193536281585693,0.011982440948486328,0.9997271299362183,0.033333333333333326,0.0,0.9999274015426636
2.0282459259033203,2.0230588912963867,0.005187034606933594,0.9997491836547852,1.0,0.0,0.9999285936355591
2.0203707218170166,2.0317726135253906,-0.011401891708374023,0.9997907876968384,0.5333333333333333,5.385164737701416,0.9999470114707947
2.0229568481445312,2.029360771179199,-0.006403923034667969,0.9997937083244324,1.0,5.385164737701416,0.9999457597732544
2.0195140838623047,2.033801555633545,-0.014287471771240234,0.9997627139091492,1.0,4.898979663848877,0.9999366998672485
2.0259366035461426,2.0268325805664062,-0.0008959770202636719,0.9997386932373047,1.0,2.6457512378692627,0.9999228715896606
2.0366997718811035,2.015876293182373,0.02082347869873047,0.9997113943099976,0.033333333333333326,5.385164737701416,0.9999153017997742
2.0251972675323486,2.0260748863220215,-0.0008776187896728516,0.9997517466545105,1.0,5.099019527435303,0.9999284148216248
2.034137487411499,2.0165233612060547,0.017614126205444336,0.9997005462646484,0.19999999999999996,2.0,0.9999083876609802
2.0224905014038086,2.026430606842041,-0.003940105438232422,0.9997662305831909,0.033333333333333326,5.099019527435303,0.9999362826347351
2.027958393096924,2.020252227783203,0.007706165313720703,0.9997402429580688,1.0,5.385164737701416,0.9999255537986755
2.0318517684936523,2.01519775390625,0.016654014587402344,0.9996852874755859,0.1333333333333333,1.7320507764816284,0.9999114871025085
2.0251049995422363,2.0219287872314453,0.0031762123107910156,0.999719500541687,0.1333333333333333,3.0,0.9999196529388428
2.0228476524353027,2.0243144035339355,-0.0014667510986328125,0.9997426867485046,1.0,2.4494898319244385,0.99992835521698
2.0068893432617188,2.0405545234680176,-0.03366518020629883,0.9997929334640503,0.033333333333333326,1.7320507764816284,0.9999504089355469
2.0360825061798096,2.0116846561431885,0.024397850036621094,0.9996957182884216,0.06666666666666665,2.2360680103302,0.9999107718467712
2.030710220336914,2.017155170440674,0.013555049896240234,0.99968022108078,0.23333333333333328,2.6457512378692627,0.9999057054519653
2.0229554176330566,2.024409294128418,-0.0014538764953613281,0.9997528791427612,0.033333333333333326,2.6457512378692627,0.9999353289604187
2.019544839859009,2.0281643867492676,-0.008619546890258789,0.9997282028198242,0.06666666666666665,2.2360680103302,0.99992835521698
2.0262491703033447,2.020909309387207,0.005339860916137695,0.9997155070304871,0.23333333333333328,2.2360680103302,0.9999184608459473
2.0260419845581055,2.020249128341675,0.005792856216430664,0.9996971487998962,0.0,1.7320507764816284,0.9999147653579712
2.0140609741210938,2.0310475826263428,-0.016986608505249023,0.9997415542602539,0.23333333333333328,1.7320507764816284,0.9999340772628784
2.0154457092285156,2.0284152030944824,-0.012969493865966797,0.9997484087944031,0.1333333333333333,5.385164737701416,0.9999386668205261
2.0299906730651855,2.012606382369995,0.01738429069519043,0.9996126890182495,0.033333333333333326,4.358899116516113,0.9998838305473328
2.013936996459961,2.0270586013793945,-0.013121604919433594,0.9997221827507019,0.06666666666666665,4.358899116516113,0.9999303221702576
2.0255064964294434,2.0144693851470947,0.011037111282348633,0.9996542930603027,0.033333333333333326,0.0,0.9999038577079773
2.0220086574554443,2.017404317855835,0.004604339599609375,0.9996544718742371,1.0,0.0,0.999903678894043
2.0201096534729004,2.020817279815674,-0.0007076263427734375,0.9996657371520996,0.3666666666666667,5.099019527435303,0.9999092817306519
2.027740001678467,2.0172295570373535,0.010510444641113281,0.9995984435081482,1.0,3.0,0.9998866319656372
2.0198564529418945,2.0275766849517822,-0.007720232009887695,0.9996239542961121,1.0,4.123105525970459,0.9998974800109863
2.025240898132324,2.022728681564331,0.002512216567993164,0.9996083974838257,1.0,5.0,0.9998952746391296
2.0273144245147705,2.021031618118286,0.006282806396484375,0.9996370077133179,0.1333333333333333,2.4494898319244385,0.9999041557312012
2.0153026580810547,2.031820774078369,-0.016518115997314453,0.9996342062950134,0.43333333333333335,5.385164737701416,0.9999067187309265
2.021212100982666,2.0246047973632812,-0.0033926963806152344,0.9995247721672058,1.0,0.0,0.9998701810836792
2.0224742889404297,2.0216729640960693,0.0008013248443603516,0.9994982481002808,0.16666666666666663,0.0,0.9998587369918823
2.020271062850952,2.02205753326416,-0.0017864704132080078,0.999525249004364,0.033333333333333326,5.291502475738525,0.999874472618103
2.026214599609375,2.0129966735839844,0.013217926025390625,0.9993945956230164,1.0,2.6457512378692627,0.999820351600647
2.020127296447754,2.0133140087127686,0.0068132877349853516,0.9993656873703003,1.0,2.4494898319244385,0.9998180866241455
2.014456033706665,2.0114095211029053,0.0030465126037597656,0.9993475675582886,1.0,3.0,0.9998087882995605
2.0071091651916504,2.015500545501709,-0.008391380310058594,0.9994646906852722,0.06666666666666665,4.690415859222412,0.9998663663864136
2.0088815689086914,2.0101916790008545,-0.001310110092163086,0.9994325637817383,0.16666666666666663,5.385164737701416,0.9998487234115601
2.003751754760742,2.0075454711914062,-0.0037937164306640625,0.9993069171905518,0.033333333333333326,2.0,0.999809205532074
2.003969192504883,2.0051016807556152,-0.0011324882507324219,0.9993313550949097,0.2666666666666667,3.0,0.9998108744621277
2.0054266452789307,2.0075578689575195,-0.002131223678588867,0.9994472861289978,1.0,2.6457512378692627,0.9998485445976257
2.014824628829956,1.9997457265853882,0.015078902244567871,0.9992626905441284,0.033333333333333326,5.196152210235596,0.9997751116752625
2.004272699356079,2.0132460594177246,-0.008973360061645508,0.9994552135467529,0.16666666666666663,0.0,0.9998557567596436
2.0156326293945312,2.0082242488861084,0.0074083805084228516,0.9992752075195312,0.1333333333333333,0.0,0.999786376953125
2.0157933235168457,2.013669490814209,0.0021238327026367188,0.9991698265075684,0.09999999999999998,0.0,0.9997514486312866
2.0031323432922363,2.0174710750579834,-0.01433873176574707,0.9993357062339783,1.0,5.385164737701416,0.9998008608818054
2.0002903938293457,1.9951728582382202,0.005117535591125488,0.9993331432342529,1.0,2.0,0.9997918605804443
2.001305103302002,1.9958981275558472,0.005406975746154785,0.9994040727615356,1.0,2.8284270763397217,0.9998129606246948
2.0130703449249268,2.0113396644592285,0.0017306804656982422,0.9996513724327087,1.0,2.8284270763397217,0.9998944997787476
2.038334846496582,2.0232622623443604,0.01507258415222168,0.9996511340141296,0.033333333333333326,2.0,0.9998917579650879
2.0571541786193848,2.0420055389404297,0.015148639678955078,0.9995120763778687,0.09999999999999998,1.7320507764816284,0.9998536109924316
2.079146385192871,2.0594851970672607,0.01966118812561035,0.9990519285202026,0.16666666666666663,5.291502475738525,0.9997119307518005
2.0683159828186035,2.0759401321411133,-0.007624149322509766,0.9986230134963989,0.09999999999999998,0.0,0.9996623992919922
2.073331832885742,2.077763080596924,-0.004431247711181641,0.9972242116928101,0.033333333333333326,4.795831680297852,0.9993482828140259
2.0821216106414795,2.074157238006592,0.007964372634887695,0.9953511953353882,0.06666666666666665,3.0,0.9990428686141968
2.0745365619659424,2.0796401500701904,-0.005103588104248047,0.9940978288650513,1.0,5.291502475738525,0.9988003969192505
2.0568795204162598,2.064690113067627,-0.0078105926513671875,0.9935684204101562,1.0,5.196152210235596,0.9986318349838257
2.0461723804473877,2.04378080368042,0.0023915767669677734,0.9901072382926941,0.23333333333333328,1.0,0.9973704218864441
2.039400577545166,2.0224058628082275,0.016994714736938477,0.9868805408477783,0.06666666666666665,2.8284270763397217,0.996090829372406
2.0152969360351562,2.0328173637390137,-0.017520427703857422,0.993800163269043,1.0,2.8284270763397217,0.998820960521698
2.047560214996338,2.041919231414795,0.005640983581542969,0.9855707883834839,0.09999999999999998,4.795831680297852,0.996057391166687
2.0275094509124756,2.047729015350342,-0.02021956443786621,0.9914640188217163,0.06666666666666665,0.0,0.9984518885612488
2.0325427055358887,2.014056921005249,0.01848578453063965,0.9911605715751648,0.19999999999999996,0.0,0.998255729675293
2.032158851623535,2.0484108924865723,-0.01625204086303711,0.992754340171814,0.06666666666666665,4.898979663848877,0.9987089037895203
2.017139196395874,2.010559320449829,0.006579875946044922,0.8260485529899597,0.23333333333333328,2.2360680103302,0.9360272288322449
1.8935840129852295,1.891487956047058,0.0020960569381713867,0.7758929133415222,1.0,5.385164737701416,0.874509334564209
1.7547763586044312,1.763502597808838,-0.008726239204406738,0.7992560267448425,1.0,5.196152210235596,0.8914696574211121
1.5835731029510498,1.5911511182785034,-0.007578015327453613,0.7603504061698914,1.0,5.196152210235596,0.8640016317367554
1.749307632446289,1.7564618587493896,-0.007154226303100586,0.8420950174331665,0.19999999999999996,0.0,0.9257823824882507
1.6517833471298218,1.6407420635223389,0.01104128360748291,0.824853777885437,0.033333333333333326,5.291502475738525,0.9095479846000671
1.7573087215423584,1.7500085830688477,0.007300138473510742,0.8637869358062744,1.0,2.4494898319244385,0.9373983144760132
1.7244393825531006,1.7415337562561035,-0.01709437370300293,0.8700606822967529,0.09999999999999998,2.6457512378692627,0.9419536590576172
1.7417768239974976,1.7276866436004639,0.014090180397033691,0.8718942999839783,1.0,1.4142135381698608,0.9430559873580933
1.7385491132736206,1.7291572093963623,0.0093919038772583,0.8705147504806519,1.0,5.385164737701416,0.9396309852600098
1.761146068572998,1.7615255117416382,-0.0003794431686401367,0.8909381628036499,0.06666666666666665,0.0,0.9550644159317017
1.7726138830184937,1.7736061811447144,-0.0009922981262207031,0.897293210029602,0.1333333333333333,5.291502475738525,0.9564318656921387
1.7815027236938477,1.77629554271698,0.005207180976867676,0.8996663093566895,0.09999999999999998,5.291502475738525,0.9556924700737
1.7950708866119385,1.7953178882598877,-0.00024700164794921875,0.9102581739425659,0.033333333333333326,0.0,0.9661557674407959
1.8246960639953613,1.8207306861877441,0.0039653778076171875,0.9236556887626648,1.0,0.0,0.9781794548034668
1.8622581958770752,1.873905897140503,-0.011647701263427734,0.9211618304252625,1.0,4.242640495300293,0.9737614393234253
1.8918867111206055,1.8849880695343018,0.006898641586303711,0.9253314733505249,0.06666666666666665,3.872983455657959,0.9739705920219421
1.8883006572723389,1.8902838230133057,-0.001983165740966797,0.9356972575187683,1.0,3.7416574954986572,0.9776543378829956
1.9101874828338623,1.9071887731552124,0.0029987096786499023,0.9483830332756042,1.0,2.4494898319244385,0.9819977283477783
1.9645065069198608,1.9672374725341797,-0.0027309656143188477,0.963881254196167,1.0,2.4494898319244385,0.9879767298698425
1.9997689723968506,2.0227365493774414,-0.02296757698059082,0.9758267402648926,0.4,5.385164737701416,0.9921030402183533
2.0922555923461914,2.114880084991455,-0.022624492645263672,0.9764444231987,0.5,0.0,0.9903911352157593
2.182231903076172,2.1982131004333496,-0.015981197357177734,0.9704815745353699,0.09999999999999998,5.4772257804870605,0.9871267676353455
2.191075086593628,2.2099640369415283,-0.01888895034790039,0.9709563255310059,0.16666666666666663,2.6457512378692627,0.9874670505523682
2.207442283630371,2.1953606605529785,0.012081623077392578,0.9578325748443604,0.033333333333333326,3.464101552963257,0.9809484481811523
2.184509754180908,2.1819891929626465,0.0025205612182617188,0.9608356356620789,1.0,2.6457512378692627,0.9829338788986206
2.1408863067626953,2.1332433223724365,0.007642984390258789,0.9677547812461853,1.0,1.7320507764816284,0.9871354103088379
2.102804660797119,2.103034734725952,-0.0002300739288330078,0.9752488136291504,0.0,1.4142135381698608,0.9916714429855347
2.0417113304138184,2.037414073944092,0.0042972564697265625,0.9767554998397827,0.23333333333333328,2.4494898319244385,0.9937381744384766
1.9914777278900146,1.9892287254333496,0.002249002456665039,0.9765987396240234,0.16666666666666663,5.0,0.9945135116577148
1.9809989929199219,1.980179786682129,0.0008192062377929688,0.970629870891571,0.06666666666666665,0.0,0.9914469122886658
1.9718751907348633,1.9760407209396362,-0.004165530204772949,0.963004469871521,0.033333333333333326,0.0,0.9873930215835571
1.9729022979736328,1.9665278196334839,0.006374478340148926,0.9620155692100525,0.033333333333333326,5.385164737701416,0.9877936840057373
1.9635398387908936,1.9713338613510132,-0.007794022560119629,0.9612922072410583,0.16666666666666663,1.7320507764816284,0.9887746572494507
1.982686996459961,1.983916163444519,-0.0012291669845581055,0.9552378058433533,1.0,5.291502475738525,0.985419511795044
2.0219368934631348,2.0119142532348633,0.010022640228271484,0.9355078935623169,1.0,4.795831680297852,0.9625345468521118
2.009331226348877,2.01520037651062,-0.005869150161743164,0.92936772108078,1.0,3.464101552963257,0.9543883800506592
2.0042788982391357,2.0099363327026367,-0.0056574344635009766,0.9116799235343933,0.033333333333333326,3.0,0.9240421652793884
2.024838447570801,2.020209789276123,0.004628658294677734,0.9073853492736816,0.06666666666666665,3.0,0.9177205562591553
2.045295476913452,2.0455896854400635,-0.0002942085266113281,0.9063157439231873,1.0,5.0,0.9194871187210083
2.0489470958709717,2.0483388900756836,0.0006082057952880859,0.9014573097229004,0.23333333333333328,0.0,0.9175153970718384
2.056593418121338,2.053318738937378,0.003274679183959961,0.8969752192497253,0.23333333333333328,0.0,0.9156579971313477
2.075747013092041,2.0661098957061768,0.009637117385864258,0.8825170397758484,0.19999999999999996,5.385164737701416,0.9117435216903687
2.06782603263855,2.0637454986572266,0.004080533981323242,0.8939079642295837,0.16666666666666663,5.385164737701416,0.9141067266464233
2.0737385749816895,2.085585355758667,-0.011846780776977539,0.8969375491142273,1.0,0.0,0.9166335463523865
2.105069875717163,2.1040539741516113,0.0010159015655517578,0.9110802412033081,1.0,0.0,0.9267771244049072
2.1575536727905273,2.1601147651672363,-0.0025610923767089844,0.936104953289032,1.0,0.0,0.9522058367729187
2.240701675415039,2.2378575801849365,0.002844095230102539,0.9884546995162964,0.033333333333333326,5.4772257804870605,0.9966931343078613
2.262535333633423,2.2604422569274902,0.002093076705932617,0.976290225982666,1.0,5.4772257804870605,0.9895220994949341
2.181723117828369,2.1826627254486084,-0.0009396076202392578,0.9732636213302612,1.0,0.0,0.9895628690719604
2.1179986000061035,2.1170363426208496,0.0009622573852539062,0.9782909154891968,1.0,4.690415859222412,0.9933156967163086
2.0615811347961426,2.061356782913208,0.0002243518829345703,0.9677550196647644,1.0,3.464101552963257,0.9880576133728027
1.9893019199371338,1.9807761907577515,0.008525729179382324,0.9478146433830261,0.0,5.099019527435303,0.9721569418907166
1.952043056488037,1.9552148580551147,-0.0031718015670776367,0.943930983543396,1.0,5.0,0.9696204662322998
1.9970754384994507,1.9916290044784546,0.005446434020996094,0.9569805860519409,1.0,5.0,0.9803191423416138
2.043750286102295,2.039724349975586,0.004025936126708984,0.9684960842132568,0.2666666666666667,5.291502475738525,0.9870625734329224
2.0406830310821533,2.0434608459472656,-0.0027778148651123047,0.9772961139678955,0.1333333333333333,2.8284270763397217,0.9913997650146484
1.9737129211425781,1.9692552089691162,0.004457712173461914,0.9767351150512695,1.0,4.898979663848877,0.9920392036437988
1.8761581182479858,1.8767837285995483,-0.0006256103515625,0.9822246432304382,0.16666666666666663,4.795831680297852,0.9964194297790527
1.8326771259307861,1.8353646993637085,-0.0026875734329223633,0.9796648025512695,1.0,4.795831680297852,0.9966844320297241
1.8363466262817383,1.8373712301254272,-0.0010246038436889648,0.9741696715354919,0.06666666666666665,0.0,0.9934682250022888
1.8385347127914429,1.8338878154754639,0.004646897315979004,0.9671496152877808,0.19999999999999996,0.0,0.9876112937927246
1.859155535697937,1.847076416015625,0.012079119682312012,0.975679874420166,1.0,4.690415859222412,0.9915401935577393
1.3886159658432007,1.377844214439392,0.010771751403808594,0.8206692934036255,1.0,2.8284270763397217,0.9844557046890259
1.3716950416564941,1.3799841403961182,-0.008289098739624023,0.824845552444458,0.23333333333333328,2.4494898319244385,0.9466606974601746
1.392473578453064,1.3878521919250488,0.004621386528015137,0.824965238571167,1.0,4.898979663848877,0.9048144221305847
1.4658076763153076,1.4625738859176636,0.003233790397644043,0.8265952467918396,1.0,4.898979663848877,0.8754844069480896
1.623690128326416,1.6062229871749878,0.017467141151428223,0.8435189723968506,1.0,3.464101552963257,0.8786457777023315
1.7795360088348389,1.7485742568969727,0.03096175193786621,0.8728562593460083,0.2666666666666667,4.898979663848877,0.9040497541427612
1.8301420211791992,1.8153135776519775,0.01482844352722168,0.8682762980461121,0.06666666666666665,5.385164737701416,0.8886228799819946
1.899088740348816,1.8881750106811523,0.010913729667663574,0.889777421951294,0.19999999999999996,5.385164737701416,0.9189043045043945
1.9067106246948242,1.8813532590866089,0.025357365608215332,0.9241528511047363,1.0,5.196152210235596,0.9522944688796997
1.89631986618042,1.9176758527755737,-0.02135598659515381,0.9408887624740601,0.19999999999999996,2.4494898319244385,0.966261088848114
1.927551031112671,1.9549274444580078,-0.027376413345336914,0.910611629486084,0.19999999999999996,5.196152210235596,0.9485646486282349
1.9815571308135986,1.9742534160614014,0.007303714752197266,0.9168538451194763,1.0,4.898979663848877,0.96412193775177
1.892544150352478,1.8998103141784668,-0.0072661638259887695,0.916985034942627,0.033333333333333326,2.4494898319244385,0.9769606590270996
1.8137226104736328,1.8068816661834717,0.006840944290161133,0.8566492795944214,1.0,1.4142135381698608,0.9411341547966003
1.796544075012207,1.7921948432922363,0.004349231719970703,0.871903121471405,0.09999999999999998,2.4494898319244385,0.9595874547958374
1.8349759578704834,1.8357795476913452,-0.0008035898208618164,0.9001986384391785,0.09999999999999998,4.898979663848877,0.968108057975769
1.9198012351989746,1.9093906879425049,0.010410547256469727,0.9179169535636902,1.0,5.385164737701416,0.9676048159599304
2.014967679977417,2.003317356109619,0.011650323867797852,0.9180483222007751,0.19999999999999996,2.4494898319244385,0.9505068063735962
2.0887768268585205,2.08266544342041,0.0061113834381103516,0.9434589147567749,0.06666666666666665,4.795831680297852,0.9750370979309082
2.0953943729400635,2.0961625576019287,-0.0007681846618652344,0.9220532178878784,0.0,5.0,0.9458748698234558
2.059583902359009,2.0666699409484863,-0.007086038589477539,0.92035311460495,0.19999999999999996,2.0,0.9485594630241394
2.0178065299987793,2.034074068069458,-0.01626753807067871,0.9235286116600037,1.0,1.4142135381698608,0.9456735849380493
2.002246618270874,2.01340913772583,-0.011162519454956055,0.961700439453125,0.033333333333333326,2.2360680103302,0.9859540462493896
1.9639403820037842,1.9696626663208008,-0.0057222843170166016,0.7298973798751831,0.033333333333333326,2.0,0.8341090083122253
1.8655221462249756,1.870025634765625,-0.004503488540649414,0.7479486465454102,0.23333333333333328,2.6457512378692627,0.8406400084495544
2.045865058898926,2.046705961227417,-0.0008409023284912109,0.7685646414756775,1.0,2.6457512378692627,0.8449215292930603
2.116015911102295,2.110436201095581,0.005579710006713867,0.7845393419265747,0.16666666666666663,2.6457512378692627,0.8500798940658569
2.1268932819366455,2.1199536323547363,0.00693964958190918,0.8441660404205322,0.033333333333333326,5.196152210235596,0.9038006663322449
2.1538610458374023,2.1521990299224854,0.0016620159149169922,0.883621871471405,0.033333333333333326,4.582575798034668,0.9413737654685974
2.104074478149414,2.1023688316345215,0.0017056465148925781,0.9031421542167664,0.1333333333333333,3.1622776985168457,0.9581326246261597
2.0586793422698975,2.0445775985717773,0.014101743698120117,0.913709819316864,0.1333333333333333,5.196152210235596,0.9713654518127441
2.0159318447113037,2.0322186946868896,-0.016286849975585938,0.9172976016998291,0.09999999999999998,5.0,0.9738521575927734
1.9953031539916992,1.9851782321929932,0.010124921798706055,0.9267805814743042,0.1333333333333333,2.4494898319244385,0.9829850196838379
1.9995235204696655,1.9888050556182861,0.010718464851379395,0.9374639391899109,0.09999999999999998,1.7320507764816284,0.9873460531234741
2.0051560401916504,2.00762939453125,-0.0024733543395996094,0.945426344871521,1.0,1.7320507764816284,0.9888031482696533
1.9832913875579834,1.9696605205535889,0.013630867004394531,0.9530124664306641,0.30000000000000004,5.385164737701416,0.9877543449401855
1.9661973714828491,1.9684357643127441,-0.0022383928298950195,0.965861439704895,0.09999999999999998,5.385164737701416,0.9876269698143005
1.9370359182357788,1.9494909048080444,-0.012454986572265625,0.9686613082885742,1.0,2.2360680103302,0.9891690015792847
1.912905216217041,1.9078058004379272,0.0050994157791137695,0.9728755950927734,0.16666666666666663,2.2360680103302,0.9925909042358398
1.9067418575286865,1.9125031232833862,-0.005761265754699707,0.9771167039871216,0.033333333333333326,5.196152210235596,0.9948190450668335
1.8729676008224487,1.878726840019226,-0.005759239196777344,0.9741920232772827,0.06666666666666665,0.0,0.9948712587356567
1.7848806381225586,1.792509913444519,-0.007629275321960449,0.941982626914978,0.033333333333333326,5.291502475738525,0.9807714223861694
1.7439889907836914,1.7504724264144897,-0.00648343563079834,0.9316072463989258,1.0,1.7320507764816284,0.9763355255126953
1.7544230222702026,1.765894889831543,-0.011471867561340332,0.9402382373809814,0.033333333333333326,1.7320507764816284,0.9825762510299683
1.8010824918746948,1.764954924583435,0.036127567291259766,0.9519883990287781,0.1333333333333333,1.7320507764816284,0.9846593141555786
1.7981464862823486,1.7965662479400635,0.0015802383422851562,0.954443097114563,0.09999999999999998,2.8284270763397217,0.9822863936424255
1.768033742904663,1.7569403648376465,0.011093378067016602,0.9489666223526001,1.0,5.0,0.9760405421257019
1.7038354873657227,1.6960262060165405,0.007809281349182129,0.9429789781570435,1.0,5.385164737701416,0.9739610552787781
1.721140742301941,1.7195757627487183,0.0015649795532226562,0.9479937553405762,0.06666666666666665,1.7320507764816284,0.9827005863189697
1.7657654285430908,1.770678997039795,-0.0049135684967041016,0.9546675086021423,0.09999999999999998,5.291502475738525,0.9896695017814636
1.79472815990448,1.801670789718628,-0.006942629814147949,0.9597999453544617,0.0,0.0,0.9931021928787231
1.793310523033142,1.7948849201202393,-0.001574397087097168,0.9582316875457764,0.09999999999999998,0.0,0.993062436580658
1.767094612121582,1.7749017477035522,-0.007807135581970215,0.9569406509399414,0.16666666666666663,4.795831680297852,0.9929845333099365
1.7685050964355469,1.7739741802215576,-0.005469083786010742,0.9544023275375366,1.0,2.4494898319244385,0.9920868873596191
1.7368450164794922,1.767087697982788,-0.0302426815032959,0.9541441798210144,0.033333333333333326,5.385164737701416,0.9916777014732361
1.7499326467514038,1.746411681175232,0.003520965576171875,0.9484943151473999,0.06666666666666665,4.690415859222412,0.9882699847221375
1.746705412864685,1.7617912292480469,-0.015085816383361816,0.9501372575759888,1.0,3.1622776985168457,0.9874421954154968
1.763676643371582,1.7806824445724487,-0.0170058012008667,0.947975754737854,1.0,5.291502475738525,0.9853165149688721
1.7757759094238281,1.7765830755233765,-0.0008071660995483398,0.9413366317749023,1.0,0.0,0.9787884950637817
1.785151481628418,1.7801460027694702,0.005005478858947754,0.9383506774902344,0.23333333333333328,5.099019527435303,0.9746122360229492
1.7932299375534058,1.7855027914047241,0.007727146148681641,0.9393025636672974,0.033333333333333326,3.316624879837036,0.9757474660873413
1.7971951961517334,1.7943366765975952,0.0028585195541381836,0.9413161277770996,1.0,3.0,0.9773615598678589
1.8196866512298584,1.8226994276046753,-0.0030127763748168945,0.9469267129898071,0.2666666666666667,2.0,0.9798089265823364
1.8488115072250366,1.8495874404907227,-0.0007759332656860352,0.9539998769760132,0.06666666666666665,5.291502475738525,0.9830664992332458
1.8699846267700195,1.884545087814331,-0.014560461044311523,0.9644054174423218,1.0,5.196152210235596,0.9893789291381836
1.8942570686340332,1.8797998428344727,0.014457225799560547,0.9635442495346069,1.0,3.1622776985168457,0.9882329702377319
1.8980510234832764,1.9022347927093506,-0.004183769226074219,0.9649946093559265,0.1333333333333333,3.0,0.9887667894363403
1.9098494052886963,1.9024314880371094,0.007417917251586914,0.9643310904502869,0.23333333333333328,5.291502475738525,0.9886146783828735
1.9191488027572632,1.914240837097168,0.004907965660095215,0.9657291173934937,0.06666666666666665,0.0,0.9891499280929565
1.915809988975525,1.9108338356018066,0.004976153373718262,0.9662491679191589,0.06666666666666665,5.385164737701416,0.9903234839439392
1.8954007625579834,1.896040439605713,-0.0006396770477294922,0.9649889469146729,1.0,2.0,0.9895199537277222
1.8665770292282104,1.8727757930755615,-0.006198763847351074,0.9684142470359802,0.09999999999999998,5.196152210235596,0.9919441938400269
1.8480346202850342,1.8606088161468506,-0.012574195861816406,0.9682848453521729,0.23333333333333328,5.385164737701416,0.991601824760437
1.8463667631149292,1.842900276184082,0.003466486930847168,0.965216875076294,0.06666666666666665,5.385164737701416,0.9902563095092773
1.844694972038269,1.8448989391326904,-0.00020396709442138672,0.9637412428855896,1.0,5.196152210235596,0.9892827272415161
1.8421672582626343,1.837174654006958,0.0049926042556762695,0.963479220867157,1.0,2.4494898319244385,0.9897248148918152
1.8455947637557983,1.8398003578186035,0.005794405937194824,0.9616932272911072,0.033333333333333326,5.0,0.98902428150177
1.836606502532959,1.8414853811264038,-0.004878878593444824,0.9623991250991821,0.09999999999999998,5.291502475738525,0.9898842573165894
1.8511695861816406,1.8556716442108154,-0.004502058029174805,0.9629256129264832,1.0,2.0,0.989801287651062
1.8386905193328857,1.8329370021820068,0.005753517150878906,0.9530253410339355,0.033333333333333326,1.7320507764816284,0.9854976534843445
1.8602789640426636,1.8708574771881104,-0.010578513145446777,0.9580426216125488,1.0,2.2360680103302,0.9873930215835571
1.8218601942062378,1.8257062435150146,-0.0038460493087768555,0.9522149562835693,0.09999999999999998,2.0,0.9848269820213318
1.8773057460784912,1.8724303245544434,0.0048754215240478516,0.944309413433075,0.16666666666666663,5.4772257804870605,0.9788338541984558
1.811750888824463,1.8142902851104736,-0.002539396286010742,0.943415105342865,1.0,5.196152210235596,0.9809114336967468
1.8770225048065186,1.8866117000579834,-0.009589195251464844,0.9461890459060669,0.06666666666666665,2.0,0.9804435968399048
1.8086049556732178,1.817300796508789,-0.008695840835571289,0.9338261485099792,0.06666666666666665,2.4494898319244385,0.9749425649642944
1.8896011114120483,1.8835580348968506,0.006043076515197754,0.9388986825942993,0.033333333333333326,3.0,0.9763354063034058
1.8295177221298218,1.845861792564392,-0.016344070434570312,0.9285786151885986,0.1333333333333333,2.2360680103302,0.9718087911605835
1.852461814880371,1.8593330383300781,-0.006871223449707031,0.9239883422851562,0.0,5.196152210235596,0.9698458909988403
1.8411757946014404,1.8462445735931396,-0.005068778991699219,0.9223126173019409,1.0,0.0,0.9690188765525818
1.8899348974227905,1.892176628112793,-0.0022417306900024414,0.9262167811393738,0.09999999999999998,5.0,0.9676040410995483
1.9091815948486328,1.912184715270996,-0.0030031204223632812,0.9320169687271118,0.033333333333333326,2.6457512378692627,0.9722453355789185
1.917803168296814,1.9257625341415405,-0.007959365844726562,0.9384936094284058,0.16666666666666663,1.4142135381698608,0.9757670760154724
1.9281203746795654,1.92540442943573,0.0027159452438354492,0.9486063718795776,0.1333333333333333,0.0,0.9796227216720581
1.929686427116394,1.938380479812622,-0.008694052696228027,0.9522484540939331,0.09999999999999998,1.4142135381698608,0.9825714826583862
1.9266246557235718,1.9308185577392578,-0.004193902015686035,0.9458849430084229,1.0,2.0,0.9797793626785278
1.9385799169540405,1.9465306997299194,-0.007950782775878906,0.9535714983940125,1.0,2.4494898319244385,0.9831832647323608
1.9317378997802734,1.9421337842941284,-0.01039588451385498,0.9408727884292603,0.16666666666666663,2.2360680103302,0.9749130606651306
1.9448277950286865,1.9393503665924072,0.005477428436279297,0.9400119781494141,0.06666666666666665,5.385164737701416,0.9724320769309998
1.9474236965179443,1.9539240598678589,-0.006500363349914551,0.9516855478286743,0.0,0.0,0.9780458807945251
1.9472835063934326,1.9467347860336304,0.0005487203598022461,0.9525833129882812,0.0,0.0,0.9778508543968201
1.9427080154418945,1.9462546110153198,-0.003546595573425293,0.9536780118942261,0.06666666666666665,4.690415859222412,0.9773070812225342
1.9345759153366089,1.9408916234970093,-0.006315708160400391,0.9498553276062012,0.06666666666666665,4.690415859222412,0.9736500978469849
1.926457166671753,1.9303033351898193,-0.0038461685180664062,0.9483318328857422,0.1333333333333333,5.291502475738525,0.9716867208480835
1.9099615812301636,1.9202275276184082,-0.010265946388244629,0.9415616989135742,0.033333333333333326,2.0,0.9664966464042664
1.8931039571762085,1.894214391708374,-0.0011104345321655273,0.9262790679931641,1.0,3.872983455657959,0.9533065557479858
1.8693727254867554,1.8681440353393555,0.0012286901473999023,0.9122335314750671,1.0,3.872983455657959,0.9397115707397461
1.8310397863388062,1.8382158279418945,-0.007176041603088379,0.9098551273345947,1.0,2.4494898319244385,0.934680700302124
1.792689323425293,1.7914340496063232,0.0012552738189697266,0.9195054769515991,0.2666666666666667,4.898979663848877,0.9379484057426453
1.7483590841293335,1.7570394277572632,-0.008680343627929688,0.9204432964324951,1.0,5.0,0.9380873441696167
1.7670247554779053,1.7700237035751343,-0.002998948097229004,0.9206796884536743,0.06666666666666665,3.316624879837036,0.9445450305938721
1.7499444484710693,1.750210165977478,-0.0002657175064086914,0.9218912124633789,0.06666666666666665,4.898979663848877,0.9531946182250977
1.6963729858398438,1.7087202072143555,-0.012347221374511719,0.9219564199447632,0.43333333333333335,5.385164737701416,0.9592214822769165
1.6297297477722168,1.6078810691833496,0.021848678588867188,0.918712317943573,0.06666666666666665,2.2360680103302,0.9579830169677734
1.547086238861084,1.5502017736434937,-0.003115534782409668,0.9131883978843689,0.19999999999999996,2.2360680103302,0.9593607187271118
1.550851821899414,1.5381892919540405,0.012662529945373535,0.9079647064208984,1.0,1.0,0.9579936265945435
1.5756018161773682,1.5718400478363037,0.003761768341064453,0.9001682996749878,0.16666666666666663,1.0,0.9531661868095398
1.6025235652923584,1.6102479696273804,-0.007724404335021973,0.9027149677276611,0.19999999999999996,5.385164737701416,0.9598769545555115
1.6262543201446533,1.6273983716964722,-0.0011440515518188477,0.9130794405937195,1.0,0.0,0.9700422286987305
1.6377055644989014,1.6481819152832031,-0.010476350784301758,0.9215830564498901,0.033333333333333326,5.385164737701416,0.9750090837478638
1.6540249586105347,1.6576650142669678,-0.0036400556564331055,0.9244129061698914,0.1333333333333333,5.385164737701416,0.9792577624320984
1.6425130367279053,1.6564366817474365,-0.01392364501953125,0.9264262914657593,0.033333333333333326,0.0,0.9822301864624023
1.6399080753326416,1.662221908569336,-0.022313833236694336,0.9368280172348022,0.0,5.291502475738525,0.9880528450012207
1.7035748958587646,1.6865730285644531,0.017001867294311523,0.9564721584320068,0.033333333333333326,5.291502475738525,0.9940112829208374
1.7932642698287964,1.7991446256637573,-0.0058803558349609375,0.97886723279953,1.0,5.291502475738525,0.9961035251617432
1.935229778289795,1.944223165512085,-0.008993387222290039,0.9906511306762695,1.0,2.4494898319244385,0.9986807703971863
2.076787233352661,2.0736193656921387,0.003167867660522461,0.9937747716903687,0.033333333333333326,5.099019527435303,0.9988549947738647
2.150057554244995,2.1620633602142334,-0.012005805969238281,0.9925944209098816,1.0,5.291502475738525,0.9988316297531128
2.1520438194274902,2.150954484939575,0.001089334487915039,0.9893671870231628,1.0,5.385164737701416,0.9982224702835083
2.0898447036743164,2.115234375,-0.025389671325683594,0.9871658682823181,0.06666666666666665,5.196152210235596,0.9977515935897827
2.048537015914917,2.02948260307312,0.019054412841796875,0.9896085262298584,1.0,3.872983455657959,0.9982084035873413
2.040898323059082,2.017160654067993,0.023737668991088867,0.991484522819519,0.06666666666666665,4.0,0.9986952543258667
2.0493271350860596,2.028510570526123,0.020816564559936523,0.9911305904388428,0.1333333333333333,1.0,0.9987542033195496
2.038210391998291,2.0452048778533936,-0.006994485855102539,0.9903702735900879,1.0,2.8284270763397217,0.9987225532531738
2.0104942321777344,2.0503814220428467,-0.039887189865112305,0.9908223152160645,0.06666666666666665,2.4494898319244385,0.9987899661064148
1.5417492389678955,1.5080903768539429,0.03365886211395264,0.8473401069641113,0.033333333333333326,2.0,0.9719550013542175
1.4545973539352417,1.4652307033538818,-0.010633349418640137,0.8197495937347412,1.0,3.0,0.9403781890869141
1.4614375829696655,1.46123206615448,0.00020551681518554688,0.8167163729667664,0.09999999999999998,2.6457512378692627,0.9407672882080078
1.465590476989746,1.463726282119751,0.0018641948699951172,0.8186761736869812,0.5333333333333333,5.385164737701416,0.9330109357833862
1.5007190704345703,1.4878671169281006,0.012851953506469727,0.8196828365325928,0.0,5.4772257804870605,0.925475537776947
1.5529588460922241,1.543614387512207,0.00934445858001709,0.8444620966911316,0.033333333333333326,5.4772257804870605,0.9375802874565125
1.6045184135437012,1.5931158065795898,0.011402606964111328,0.8905197978019714,0.23333333333333328,4.582575798034668,0.970129668712616
1.6309231519699097,1.6349210739135742,-0.003997921943664551,0.9179472327232361,0.033333333333333326,3.0,0.9893441200256348
1.7487772703170776,1.7583117485046387,-0.009534478187561035,0.9359440803527832,0.09999999999999998,3.464101552963257,0.9941527247428894
1.9695700407028198,1.9663962125778198,0.003173828125,0.957802951335907,0.19999999999999996,3.0,0.9933798313140869
2.1233627796173096,2.1282615661621094,-0.004898786544799805,0.9643810987472534,0.033333333333333326,2.2360680103302,0.9942227602005005
2.109767436981201,2.0971264839172363,0.012640953063964844,0.9665924906730652,1.0,2.2360680103302,0.9956226348876953
2.0762197971343994,2.058506965637207,0.017712831497192383,0.9731670618057251,0.0,5.385164737701416,0.9965885877609253
2.0215003490448,2.0280284881591797,-0.006528139114379883,0.9744181632995605,1.0,0.0,0.9964515566825867
2.0369229316711426,2.022204637527466,0.014718294143676758,0.9707204103469849,0.30000000000000004,5.4772257804870605,0.9956743121147156
2.041013479232788,2.0362658500671387,0.004747629165649414,0.9697105288505554,0.06666666666666665,2.6457512378692627,0.9952186942100525
2.0704526901245117,2.0677688121795654,0.002683877944946289,0.9686768054962158,0.33333333333333337,3.464101552963257,0.9950064420700073
2.1090757846832275,2.1024622917175293,0.006613492965698242,0.9684211611747742,0.033333333333333326,2.4494898319244385,0.995543360710144
2.147458791732788,2.16947603225708,-0.022017240524291992,0.9692844152450562,0.1333333333333333,1.4142135381698608,0.9965917468070984
2.206453323364258,2.2065114974975586,-5.817413330078125e-05,0.9655113220214844,0.033333333333333326,2.6457512378692627,0.9968172907829285
2.24424409866333,2.2307238578796387,0.013520240783691406,0.9645377993583679,1.0,2.8284270763397217,0.9955498576164246
2.2341556549072266,2.2275331020355225,0.0066225528717041016,0.955082893371582,1.0,2.0,0.991866946220398
2.1886682510375977,2.1895503997802734,-0.0008821487426757812,0.9529138803482056,0.0,3.0,0.9875811338424683
2.1222829818725586,2.1196742057800293,0.002608776092529297,0.9520350694656372,0.23333333333333328,5.0,0.9859713315963745
2.0777716636657715,2.0756421089172363,0.0021295547485351562,0.9446201324462891,0.16666666666666663,5.0,0.9837625026702881
2.0968074798583984,2.0886688232421875,0.008138656616210938,0.9498235583305359,0.033333333333333326,2.4494898319244385,0.9882709980010986
2.097628116607666,2.0897579193115234,0.007870197296142578,0.961846113204956,0.033333333333333326,5.385164737701416,0.993441104888916
2.085578441619873,2.087533950805664,-0.0019555091857910156,0.9686598181724548,0.19999999999999996,0.0,0.9943913221359253
2.190694570541382,2.1980671882629395,-0.007372617721557617,0.9674323797225952,0.06666666666666665,0.0,0.9916485548019409
2.158932685852051,2.1534461975097656,0.005486488342285156,0.9537729620933533,0.1333333333333333,5.0,0.9861462116241455
2.009532928466797,2.0043625831604004,0.005170345306396484,0.9484042525291443,0.16666666666666663,3.0,0.9848439693450928
2.0258755683898926,2.0238518714904785,0.0020236968994140625,0.9607018232345581,1.0,2.2360680103302,0.9882850050926208
2.0314059257507324,2.026031017303467,0.005374908447265625,0.9656804800033569,0.16666666666666663,2.0,0.9892621040344238
1.995959997177124,1.9815582036972046,0.014401793479919434,0.9639500379562378,0.033333333333333326,2.4494898319244385,0.9879579544067383
1.9137567281723022,1.918601393699646,-0.00484466552734375,0.9602664709091187,1.0,2.6457512378692627,0.9864640235900879
1.853757619857788,1.847874641418457,0.005882978439331055,0.9509072303771973,1.0,5.291502475738525,0.9833733439445496
1.8281779289245605,1.8299694061279297,-0.0017914772033691406,0.9518296718597412,1.0,5.291502475738525,0.9836522936820984
1.8457778692245483,1.8436130285263062,0.0021648406982421875,0.9585124850273132,0.16666666666666663,2.2360680103302,0.9872645735740662
1.8689165115356445,1.8553974628448486,0.013519048690795898,0.964332103729248,0.1333333333333333,5.196152210235596,0.9904035925865173
1.8917286396026611,1.8992552757263184,-0.0075266361236572266,0.9745098948478699,0.033333333333333326,0.0,0.994837760925293
1.9204778671264648,1.9240198135375977,-0.0035419464111328125,0.977387547492981,0.09999999999999998,4.358899116516113,0.9960451126098633
1.9613298177719116,1.951343297958374,0.009986519813537598,0.981860339641571,0.23333333333333328,3.464101552963257,0.9970733523368835
1.983044981956482,1.9729759693145752,0.010069012641906738,0.9815622568130493,0.06666666666666665,2.0,0.9969648122787476
1.98965585231781,1.9937748908996582,-0.0041190385818481445,0.9821670055389404,1.0,5.385164737701416,0.9973098635673523
2.0034661293029785,2.0071024894714355,-0.0036363601684570312,0.9811586141586304,0.06666666666666665,5.196152210235596,0.9968913793563843
2.0145578384399414,2.0181756019592285,-0.0036177635192871094,0.9829373359680176,0.09999999999999998,5.196152210235596,0.9974298477172852
2.018510103225708,2.0292646884918213,-0.010754585266113281,0.9818553328514099,1.0,5.385164737701416,0.9972254037857056
2.0235629081726074,2.0319228172302246,-0.008359909057617188,0.981194019317627,1.0,2.0,0.9969930648803711
2.034029006958008,2.0343713760375977,-0.00034236907958984375,0.979512631893158,0.3666666666666667,2.0,0.9965904951095581
2.0342555046081543,2.039885997772217,-0.0056304931640625,0.9806382060050964,0.16666666666666663,5.385164737701416,0.9969581365585327
2.0380923748016357,2.033168315887451,0.00492405891418457,0.9791175723075867,0.033333333333333326,5.385164737701416,0.9961986541748047
2.0322742462158203,2.0324923992156982,-0.0002181529998779297,0.9802574515342712,1.0,5.385164737701416,0.9960383176803589
2.0315356254577637,2.02311110496521,0.008424520492553711,0.9772643446922302,0.09999999999999998,0.0,0.9957069754600525
2.019347667694092,2.0207715034484863,-0.0014238357543945312,0.9778974056243896,1.0,5.385164737701416,0.9954169988632202
2.0112392902374268,2.0132193565368652,-0.0019800662994384766,0.9789602160453796,0.033333333333333326,5.385164737701416,0.9951633214950562
1.995192527770996,2.006913661956787,-0.011721134185791016,0.9780604243278503,0.09999999999999998,5.099019527435303,0.9946727156639099
1.9951785802841187,1.985182285308838,0.009996294975280762,0.9769328832626343,0.033333333333333326,5.099019527435303,0.9946058988571167
1.9744585752487183,1.9834606647491455,-0.009002089500427246,0.9772782325744629,1.0,5.099019527435303,0.9947197437286377
1.9655640125274658,1.9705008268356323,-0.004936814308166504,0.9776932597160339,0.033333333333333326,2.2360680103302,0.9945286512374878
1.955770492553711,1.9612984657287598,-0.005527973175048828,0.977767825126648,1.0,2.8284270763397217,0.9948017597198486
1.9438707828521729,1.954879641532898,-0.011008858680725098,0.98024982213974,1.0,5.196152210235596,0.9953171610832214
1.9436330795288086,1.9405807256698608,0.003052353858947754,0.9791955351829529,0.033333333333333326,5.196152210235596,0.9952923059463501
1.9316024780273438,1.9407062530517578,-0.009103775024414062,0.9811849594116211,1.0,3.464101552963257,0.9959141612052917
1.9342107772827148,1.9319679737091064,0.0022428035736083984,0.9795931577682495,0.1333333333333333,4.582575798034668,0.9956154227256775
1.9330085515975952,1.9301869869232178,0.0028215646743774414,0.979792058467865,1.0,5.385164737701416,0.9957259893417358
1.9299609661102295,1.9339320659637451,-0.003971099853515625,0.9818195104598999,0.1333333333333333,5.385164737701416,0.9962983131408691
1.9363235235214233,1.9380013942718506,-0.001677870750427246,0.9823800325393677,0.16666666666666663,5.4772257804870605,0.9963690042495728
1.940194845199585,1.9482334852218628,-0.008038640022277832,0.9834684133529663,0.09999999999999998,5.4772257804870605,0.9965399503707886
1.9453403949737549,1.9541394710540771,-0.008799076080322266,0.9811720848083496,1.0,0.0,0.9958224296569824
1.9602336883544922,1.9660122394561768,-0.00577855110168457,0.9810351729393005,0.09999999999999998,0.0,0.995703399181366
1.968550443649292,1.9678996801376343,0.0006507635116577148,0.9806620478630066,0.30000000000000004,5.099019527435303,0.9954886436462402
1.9758294820785522,1.9844691753387451,-0.008639693260192871,0.9808542132377625,1.0,1.7320507764816284,0.9953705072402954
1.9911820888519287,1.9865124225616455,0.004669666290283203,0.9832485914230347,0.033333333333333326,5.196152210235596,0.9958114624023438
1.994034767150879,1.9990978240966797,-0.005063056945800781,0.9794421195983887,1.0,0.0,0.9947241544723511
2.001857280731201,2.0070559978485107,-0.00519871711730957,0.9808553457260132,0.0,5.196152210235596,0.9947556257247925
2.007335662841797,2.008025646209717,-0.0006899833679199219,0.9797565937042236,1.0,2.0,0.9941837191581726
2.011981725692749,2.007462978363037,0.004518747329711914,0.9776149988174438,1.0,1.7320507764816284,0.993354320526123
2.0169310569763184,2.005459785461426,0.011471271514892578,0.9780896902084351,1.0,5.291502475738525,0.9930092692375183
2.0150556564331055,2.013763427734375,0.0012922286987304688,0.9741618633270264,0.1333333333333333,4.582575798034668,0.9917771816253662
2.0158562660217285,2.0091896057128906,0.006666660308837891,0.9745296239852905,0.09999999999999998,3.0,0.99106764793396
2.007776975631714,2.002617359161377,0.005159616470336914,0.9742733240127563,1.0,5.4772257804870605,0.9903285503387451
2.0135679244995117,2.004368305206299,0.00919961929321289,0.969651460647583,1.0,0.0,0.9882323145866394
1.9852190017700195,1.992699146270752,-0.007480144500732422,0.9654959440231323,0.09999999999999998,4.795831680297852,0.9861611127853394
1.9682714939117432,1.9733413457870483,-0.005069851875305176,0.9643030166625977,0.033333333333333326,3.605551242828369,0.9853496551513672
1.9615554809570312,1.9596256017684937,0.0019298791885375977,0.9659019708633423,0.06666666666666665,3.0,0.9858245849609375
1.947331428527832,1.9411168098449707,0.006214618682861328,0.9618789553642273,1.0,5.196152210235596,0.9839475154876709
1.9476817846298218,1.9410890340805054,0.006592750549316406,0.9629413485527039,0.30000000000000004,5.0,0.9841882586479187
1.9521068334579468,1.9425971508026123,0.009509682655334473,0.963374137878418,0.0,2.2360680103302,0.9842866659164429
1.9499595165252686,1.9520148038864136,-0.0020552873611450195,0.9612824320793152,1.0,1.4142135381698608,0.9827534556388855
1.9573020935058594,1.9465930461883545,0.010709047317504883,0.9539332389831543,1.0,1.7320507764816284,0.9773527979850769
1.953446626663208,1.9512203931808472,0.00222623348236084,0.9504448771476746,0.23333333333333328,5.385164737701416,0.9743903875350952
1.947788953781128,1.9669053554534912,-0.01911640167236328,0.952843189239502,0.19999999999999996,5.099019527435303,0.9751911163330078
1.9651310443878174,1.9732685089111328,-0.00813746452331543,0.9387015700340271,0.09999999999999998,2.4494898319244385,0.9627801775932312
1.9934766292572021,1.9715867042541504,0.021889925003051758,0.9220299124717712,1.0,1.7320507764816284,0.945781946182251
1.9811296463012695,2.0176620483398438,-0.03653240203857422,0.9337878227233887,0.16666666666666663,2.2360680103302,0.9573037624359131
2.000349998474121,1.988548755645752,0.01180124282836914,0.9096290469169617,0.0,2.4494898319244385,0.9329604506492615
2.003706932067871,2.003340721130371,0.0003662109375,0.9057372808456421,0.06666666666666665,2.4494898319244385,0.9279311895370483
2.0259947776794434,1.998163104057312,0.027831673622131348,0.8977953791618347,0.033333333333333326,2.4494898319244385,0.9201741218566895
2.002676010131836,2.0039710998535156,-0.0012950897216796875,0.9043077826499939,1.0,4.898979663848877,0.9355138540267944
1.9948041439056396,2.0114622116088867,-0.01665806770324707,0.9120538234710693,0.1333333333333333,5.196152210235596,0.9572649002075195
1.999887466430664,1.975286841392517,0.024600625038146973,0.914313554763794,0.06666666666666665,5.196152210235596,0.965470552444458
1.9847735166549683,1.9818377494812012,0.00293576717376709,0.9184322357177734,0.033333333333333326,0.0,0.9762789011001587
1.9964393377304077,1.9860738515853882,0.010365486145019531,0.9179219007492065,0.1333333333333333,5.196152210235596,0.9785975813865662
1.9860727787017822,1.988012671470642,-0.0019398927688598633,0.9156737327575684,0.06666666666666665,2.0,0.9796264171600342
2.0002269744873047,1.9931480884552002,0.007078886032104492,0.9138368368148804,0.1333333333333333,1.0,0.9756040573120117
2.0113799571990967,2.0089855194091797,0.002394437789916992,0.9079675078392029,0.19999999999999996,1.0,0.9698640704154968
2.03247332572937,2.0353951454162598,-0.0029218196868896484,0.9090589880943298,1.0,1.0,0.9714409112930298
2.0250632762908936,2.0135085582733154,0.011554718017578125,0.9023973345756531,0.09999999999999998,1.4142135381698608,0.9572130441665649
2.0031466484069824,2.0061697959899902,-0.0030231475830078125,0.8984078764915466,1.0,4.242640495300293,0.9541139602661133
2.0192527770996094,2.0130858421325684,0.006166934967041016,0.8941200971603394,1.0,4.123105525970459,0.9484758377075195
2.0175845623016357,2.0255117416381836,-0.007927179336547852,0.883562445640564,0.09999999999999998,2.2360680103302,0.9434378147125244
2.015772819519043,2.0149316787719727,0.0008411407470703125,0.8773764967918396,0.033333333333333326,2.0,0.9401737451553345
2.009152412414551,2.0307724475860596,-0.02162003517150879,0.8665493726730347,0.0,5.4772257804870605,0.9281502962112427
2.0251548290252686,2.017817258834839,0.0073375701904296875,0.855609118938446,0.033333333333333326,5.196152210235596,0.91270911693573
2.002727508544922,2.0028634071350098,-0.00013589859008789062,0.8417457342147827,0.0,1.7320507764816284,0.894277036190033
1.9505780935287476,1.955908179283142,-0.005330085754394531,0.8342298269271851,0.06666666666666665,1.4142135381698608,0.8835716247558594
1.9148542881011963,1.9095518589019775,0.00530242919921875,0.8291060328483582,0.6,5.291502475738525,0.8768452405929565
1.8448560237884521,1.8430795669555664,0.0017764568328857422,0.8213927745819092,0.033333333333333326,4.4721360206604,0.8705275058746338
1.8230235576629639,1.8223180770874023,0.0007054805755615234,0.8218859434127808,0.1333333333333333,3.1622776985168457,0.8626653552055359
1.8156427145004272,1.827824592590332,-0.012181878089904785,0.8240228891372681,0.0,1.4142135381698608,0.8557869791984558
1.8280504941940308,1.8214092254638672,0.006641268730163574,0.8265893459320068,1.0,2.0,0.8571958541870117
1.8301331996917725,1.828269362449646,0.0018638372421264648,0.8273786902427673,0.09999999999999998,1.4142135381698608,0.8606137037277222
1.8410394191741943,1.841098666191101,-5.924701690673828e-05,0.8240399360656738,0.0,0.0,0.8594834208488464
1.8557718992233276,1.844845175743103,0.01092672348022461,0.8203176259994507,0.06666666666666665,1.0,0.8579253554344177
1.87094247341156,1.8678054809570312,0.0031369924545288086,0.8491415977478027,1.0,2.0,0.8945767879486084
1.8968467712402344,1.9021015167236328,-0.0052547454833984375,0.8946776390075684,0.33333333333333337,2.4494898319244385,0.9425712823867798
1.9897464513778687,1.9982656240463257,-0.008519172668457031,0.9134275317192078,0.0,3.316624879837036,0.9584407806396484
2.0948548316955566,2.096548318862915,-0.0016934871673583984,0.9215444922447205,0.06666666666666665,3.464101552963257,0.9692535400390625
2.1011736392974854,2.1007964611053467,0.0003771781921386719,0.9087954759597778,0.06666666666666665,2.4494898319244385,0.9650136828422546
2.0657615661621094,2.0690596103668213,-0.003298044204711914,0.8991739749908447,0.0,4.898979663848877,0.9606488943099976
2.009784460067749,2.004929542541504,0.004854917526245117,0.8945169448852539,0.0,0.0,0.9566768407821655
1.981269121170044,1.9782629013061523,0.0030062198638916016,0.8952327966690063,0.033333333333333326,5.385164737701416,0.9600169062614441
2.0054073333740234,2.0064170360565186,-0.0010097026824951172,0.9163578748703003,0.09999999999999998,2.6457512378692627,0.959669291973114
2.067129373550415,2.0648746490478516,0.0022547245025634766,0.9455827474594116,0.16666666666666663,4.898979663848877,0.9736623167991638
2.1034374237060547,2.09751558303833,0.005921840667724609,0.9594002962112427,0.4,0.0,0.9857437014579773
2.143157482147217,2.1382555961608887,0.004901885986328125,0.9765814542770386,0.0,0.0,0.9966192245483398
2.210080862045288,2.19508695602417,0.014993906021118164,0.9739432334899902,0.19999999999999996,5.385164737701416,0.99896240234375
2.222048044204712,2.219575881958008,0.0024721622467041016,0.9705333709716797,1.0,2.0,0.9986958503723145
2.1968460083007812,2.1941652297973633,0.0026807785034179688,0.9666618704795837,1.0,3.605551242828369,0.9985182285308838
2.1920018196105957,2.1750259399414062,0.016975879669189453,0.9672386050224304,0.033333333333333326,4.0,0.9983140230178833
2.1992337703704834,2.1787967681884766,0.020437002182006836,0.9718655347824097,0.19999999999999996,5.385164737701416,0.9988484382629395
2.207620859146118,2.1972477436065674,0.010373115539550781,0.9806346893310547,1.0,1.0,0.9991739988327026
2.2245032787323,2.2264914512634277,-0.0019881725311279297,0.9874395728111267,1.0,2.6457512378692627,0.9996312856674194
2.235259532928467,2.2361860275268555,-0.0009264945983886719,0.9887887835502625,1.0,2.8284270763397217,0.9996601939201355
2.2238311767578125,2.2357680797576904,-0.01193690299987793,0.9893145561218262,0.033333333333333326,5.196152210235596,0.9997355341911316
2.214474678039551,2.2149159908294678,-0.0004413127899169922,0.9893710017204285,0.09999999999999998,0.0,0.9996427893638611
2.1918349266052246,2.1940932273864746,-0.00225830078125,0.9899033308029175,0.4666666666666667,5.099019527435303,0.9995769262313843
2.174992084503174,2.1812515258789062,-0.006259441375732422,0.9907898902893066,1.0,5.099019527435303,0.9996342062950134
2.1885108947753906,2.16694974899292,0.021561145782470703,0.9897036552429199,0.033333333333333326,3.872983455657959,0.9992491006851196
2.192134380340576,2.1855311393737793,0.006603240966796875,0.990085244178772,0.0,3.872983455657959,0.9993621110916138
2.192512035369873,2.189304828643799,0.0032072067260742188,0.9891146421432495,0.23333333333333328,5.291502475738525,0.9992677569389343
2.187821626663208,2.1913976669311523,-0.003576040267944336,0.9895243644714355,0.09999999999999998,4.582575798034668,0.9993573427200317
2.1881771087646484,2.1903128623962402,-0.002135753631591797,0.9897667765617371,1.0,4.582575798034668,0.9993255138397217
2.1932363510131836,2.1927194595336914,0.0005168914794921875,0.9894330501556396,1.0,0.0,0.9991738200187683
2.2044172286987305,2.197967290878296,0.00644993782043457,0.990672767162323,0.1333333333333333,4.795831680297852,0.9992498755455017
2.2023138999938965,2.219785690307617,-0.017471790313720703,0.9922856688499451,1.0,4.795831680297852,0.9995570182800293
2.2218141555786133,2.2207541465759277,0.0010600090026855469,0.9919302463531494,0.5,5.4772257804870605,0.9993922114372253
2.2299206256866455,2.22518253326416,0.0047380924224853516,0.9926252365112305,0.06666666666666665,1.0,0.9994063377380371
2.231947660446167,2.227844476699829,0.004103183746337891,0.9929447174072266,1.0,5.385164737701416,0.9994520545005798
2.226353168487549,2.2289183139801025,-0.002565145492553711,0.9940985441207886,0.30000000000000004,5.385164737701416,0.9996318221092224
2.226841688156128,2.2207677364349365,0.006073951721191406,0.9947075247764587,1.0,3.1622776985168457,0.9995994567871094
2.224478244781494,2.2151074409484863,0.009370803833007812,0.9947099685668945,1.0,4.582575798034668,0.9995777010917664
2.213981866836548,2.2241106033325195,-0.01012873649597168,0.9949261546134949,0.23333333333333328,0.0,0.9997062683105469
2.218801975250244,2.220855236053467,-0.0020532608032226562,0.9951726794242859,1.0,5.291502475738525,0.9996464252471924
2.215935468673706,2.223428726196289,-0.007493257522583008,0.9952802062034607,0.0,3.0,0.9996749758720398
2.2215261459350586,2.21878719329834,0.00273895263671875,0.9947013854980469,0.033333333333333326,4.795831680297852,0.9995500445365906
2.2213659286499023,2.2176690101623535,0.003696918487548828,0.9943342208862305,1.0,5.4772257804870605,0.9994429349899292
2.2260994911193848,2.222393751144409,0.003705739974975586,0.9944794178009033,0.033333333333333326,5.4772257804870605,0.9994841814041138
2.2272167205810547,2.229752540588379,-0.0025358200073242188,0.9945389628410339,0.30000000000000004,0.0,0.999494731426239
2.2328691482543945,2.2317705154418945,0.0010986328125,0.9943029880523682,1.0,5.4772257804870605,0.9994084239006042
2.2381017208099365,2.231769561767578,0.0063321590423583984,0.9939764738082886,1.0,1.7320507764816284,0.9993654489517212
2.235191822052002,2.23447585105896,0.0007159709930419922,0.9937562942504883,0.06666666666666665,1.0,0.9992989897727966
2.2327210903167725,2.2300260066986084,0.0026950836181640625,0.9933075904846191,0.23333333333333328,5.4772257804870605,0.9991592168807983
2.2195677757263184,2.221007823944092,-0.0014400482177734375,0.9925851821899414,1.0,4.898979663848877,0.9990357160568237
2.2018795013427734,2.2001476287841797,0.00173187255859375,0.990917444229126,0.0,2.6457512378692627,0.9987695217132568
2.176884651184082,2.175985813140869,0.0008988380432128906,0.9879104495048523,1.0,5.385164737701416,0.9984660148620605
2.144627809524536,2.136453151702881,0.008174657821655273,0.981377124786377,1.0,0.0,0.9954297542572021
2.095212459564209,2.1015498638153076,-0.006337404251098633,0.9728790521621704,0.0,5.385164737701416,0.9876593947410583
2.7983169555664062,2.794419288635254,0.0038976669311523438,0.953850269317627,0.06666666666666665,5.385164737701416,0.9828542470932007
2.7985949516296387,2.7976222038269043,0.000972747802734375,0.9608322978019714,0.033333333333333326,5.385164737701416,0.9871604442596436
2.8055896759033203,2.8009450435638428,0.004644632339477539,0.9579585790634155,0.0,5.385164737701416,0.990411639213562
2.7816455364227295,2.77858304977417,0.0030624866485595703,0.9477155208587646,1.0,5.4772257804870605,0.9920562505722046
2.7427496910095215,2.7476463317871094,-0.004896640777587891,0.9357697367668152,0.19999999999999996,2.0,0.9912958145141602
2.7407212257385254,2.7344799041748047,0.006241321563720703,0.9326519966125488,0.033333333333333326,5.099019527435303,0.992057204246521
2.7800421714782715,2.7835497856140137,-0.0035076141357421875,0.9355926513671875,1.0,0.0,0.9912688732147217
2.8039307594299316,2.807476758956909,-0.003545999526977539,0.943018913269043,1.0,4.690415859222412,0.9888565540313721
2.793088674545288,2.788151264190674,0.004937410354614258,0.949027955532074,0.033333333333333326,4.690415859222412,0.99284428358078
2.8024251461029053,2.7985520362854004,0.003873109817504883,0.9461066722869873,1.0,5.385164737701416,0.9924952983856201
2.7992255687713623,2.795732021331787,0.0034935474395751953,0.9464787244796753,0.033333333333333326,1.4142135381698608,0.9935335516929626
2.7783851623535156,2.7912116050720215,-0.01282644271850586,0.9450143575668335,1.0,5.385164737701416,0.9945211410522461
2.7703139781951904,2.768965482711792,0.0013484954833984375,0.9449062347412109,0.0,5.0,0.9947299957275391
2.772305488586426,2.7561416625976562,0.01616382598876953,0.9469736814498901,0.1333333333333333,2.2360680103302,0.9948275089263916
2.7202298641204834,2.7323436737060547,-0.012113809585571289,0.9543017745018005,1.0,0.0,0.995653510093689
2.6878676414489746,2.696373701095581,-0.008506059646606445,0.9484671950340271,1.0,5.4772257804870605,0.9931130409240723
2.6526923179626465,2.641920804977417,0.010771512985229492,0.9420609474182129,0.2666666666666667,4.898979663848877,0.9865584373474121
2.6000816822052,2.5939688682556152,0.006112813949584961,0.9418787956237793,1.0,2.8284270763397217,0.9827372431755066
2.5307796001434326,2.5367279052734375,-0.005948305130004883,0.9452915191650391,0.033333333333333326,2.2360680103302,0.9822272062301636
2.4790940284729004,2.469595432281494,0.00949859619140625,0.9590421915054321,0.033333333333333326,2.8284270763397217,0.98778235912323
2.3806657791137695,2.3707499504089355,0.009915828704833984,0.9646469950675964,1.0,4.795831680297852,0.9898259043693542
2.2849557399749756,2.278731107711792,0.006224632263183594,0.9701630473136902,0.16666666666666663,5.385164737701416,0.993030309677124
2.2745752334594727,2.2887191772460938,-0.014143943786621094,0.9835108518600464,0.0,1.0,0.9978703260421753
2.2819509506225586,2.282362937927246,-0.0004119873046875,0.9833611249923706,0.0,5.4772257804870605,0.9970454573631287
2.2406787872314453,2.2470641136169434,-0.006385326385498047,0.9835874438285828,1.0,5.0,0.9990648031234741
2.228280544281006,2.229496479034424,-0.0012159347534179688,0.9817072749137878,0.19999999999999996,2.0,0.9975820779800415
2.1937978267669678,2.1889874935150146,0.004810333251953125,0.9797099828720093,0.1333333333333333,3.1622776985168457,0.998261570930481
2.1392550468444824,2.1411399841308594,-0.0018849372863769531,0.9742609858512878,0.033333333333333326,2.6457512378692627,0.9959718585014343
2.115908622741699,2.1243104934692383,-0.008401870727539062,0.9670240879058838,0.23333333333333328,1.0,0.9936074018478394
1.979580283164978,1.957136869430542,0.022443413734436035,0.9110628962516785,1.0,5.385164737701416,0.9610969424247742
2.1073501110076904,2.0960288047790527,0.011321306228637695,0.8982640504837036,0.033333333333333326,5.385164737701416,0.9576990008354187
2.148599863052368,2.1366610527038574,0.011938810348510742,0.9478680491447449,0.0,1.4142135381698608,0.981397271156311
2.017820358276367,2.0055692195892334,0.012251138687133789,0.9393066763877869,1.0,1.4142135381698608,0.9743144512176514
2.0292937755584717,2.0247373580932617,0.004556417465209961,0.9466020464897156,0.16666666666666663,2.0,0.977470338344574
2.1267638206481934,2.130246162414551,-0.003482341766357422,0.9563826322555542,0.09999999999999998,5.196152210235596,0.9811751842498779
2.1438426971435547,2.1323232650756836,0.011519432067871094,0.9572392702102661,0.23333333333333328,0.0,0.9834853410720825
2.030762195587158,2.032224655151367,-0.0014624595642089844,0.9627313613891602,0.0,4.123105525970459,0.9874274134635925
2.0646369457244873,2.066905975341797,-0.0022690296173095703,0.965661883354187,0.033333333333333326,3.872983455657959,0.9871925115585327
2.1272149085998535,2.1283786296844482,-0.0011637210845947266,0.9589327573776245,1.0,2.0,0.981561541557312
2.111020565032959,2.1012191772460938,0.009801387786865234,0.9415655136108398,0.033333333333333326,2.6457512378692627,0.9691184759140015
2.061893939971924,2.0541136264801025,0.007780313491821289,0.9259058833122253,0.033333333333333326,5.196152210235596,0.9564995169639587
2.0086236000061035,2.019240140914917,-0.010616540908813477,0.9235415458679199,0.033333333333333326,5.0,0.9558555483818054
1.9731979370117188,1.9774656295776367,-0.004267692565917969,0.9146968722343445,0.09999999999999998,2.6457512378692627,0.9480516910552979
1.9398384094238281,1.941575050354004,-0.0017366409301757812,0.8946995139122009,1.0,1.7320507764816284,0.9297423362731934
1.9017322063446045,1.8979281187057495,0.0038040876388549805,0.8636715412139893,1.0,3.0,0.904080867767334
1.896059513092041,1.8896751403808594,0.006384372711181641,0.8820347785949707,0.43333333333333335,2.8284270763397217,0.9410624504089355
1.9544696807861328,1.9539926052093506,0.00047707557678222656,0.8989963531494141,0.1333333333333333,1.0,0.960776686668396
1.9150522947311401,1.9127485752105713,0.0023037195205688477,0.8948439359664917,0.1333333333333333,2.0,0.9618248343467712
1.8162754774093628,1.814424991607666,0.0018504858016967773,0.8809752464294434,0.09999999999999998,5.196152210235596,0.9532103538513184
1.7103437185287476,1.7045625448226929,0.0057811737060546875,0.8806018829345703,1.0,0.0,0.9432986974716187
1.6915924549102783,1.7049903869628906,-0.013397932052612305,0.8830256462097168,0.16666666666666663,5.0,0.9114645719528198
1.7657954692840576,1.7669949531555176,-0.001199483871459961,0.9104779958724976,0.06666666666666665,2.6457512378692627,0.9173368215560913
1.8352612257003784,1.8310449123382568,0.004216313362121582,0.9282983541488647,0.033333333333333326,2.8284270763397217,0.9401413798332214
1.8349175453186035,1.8334667682647705,0.0014507770538330078,0.9415149092674255,0.2666666666666667,4.898979663848877,0.9553141593933105
1.8431451320648193,1.8527288436889648,-0.009583711624145508,0.9602099657058716,0.0,0.0,0.9745160341262817
1.9005869626998901,1.8994073867797852,0.0011795759201049805,0.9828383326530457,0.033333333333333326,5.291502475738525,0.9930814504623413
1.9906690120697021,1.9833343029022217,0.007334709167480469,0.9941997528076172,0.09999999999999998,5.291502475738525,0.9981514811515808
2.0865001678466797,2.0902419090270996,-0.003741741180419922,0.9959530830383301,1.0,4.898979663848877,0.9988436698913574
2.1459453105926514,2.141266345977783,0.004678964614868164,0.9456641674041748,1.0,4.898979663848877,0.969959020614624
2.200714111328125,2.206868886947632,-0.006154775619506836,0.9401018023490906,0.16666666666666663,5.385164737701416,0.9682065844535828
2.1968319416046143,2.1944732666015625,0.002358675003051758,0.9467169046401978,0.06666666666666665,5.385164737701416,0.973089337348938
2.1898632049560547,2.197634220123291,-0.007771015167236328,0.9516695737838745,0.19999999999999996,0.0,0.9752812385559082
2.165114402770996,2.1602418422698975,0.004872560501098633,0.97771155834198,1.0,0.0,0.9915367364883423
2.1440045833587646,2.1439578533172607,4.673004150390625e-05,0.9828733801841736,1.0,5.385164737701416,0.9937030076980591
2.1452066898345947,2.148991346359253,-0.003784656524658203,0.9774298071861267,0.06666666666666665,5.385164737701416,0.9912707209587097
2.15583872795105,2.1526360511779785,0.003202676773071289,0.9831256866455078,1.0,5.196152210235596,0.9942449331283569
2.1613593101501465,2.1660780906677246,-0.004718780517578125,0.9786974787712097,0.19999999999999996,5.196152210235596,0.9924437403678894
2.162893056869507,2.1688802242279053,-0.0059871673583984375,0.9713349342346191,1.0,0.0,0.9893161654472351
2.1635661125183105,2.1622653007507324,0.001300811767578125,0.9573565721511841,0.033333333333333326,5.099019527435303,0.9828692674636841
2.16170072555542,2.1641080379486084,-0.0024073123931884766,0.9529675245285034,1.0,2.6457512378692627,0.9819529056549072
2.1643478870391846,2.1598823070526123,0.004465579986572266,0.9473593235015869,1.0,5.0,0.9800249338150024
2.1645445823669434,2.1615588665008545,0.002985715866088867,0.9428956508636475,1.0,5.385164737701416,0.9781484007835388
2.167998790740967,2.159574270248413,0.008424520492553711,0.9381948709487915,0.033333333333333326,5.385164737701416,0.9758235812187195
2.163140058517456,2.1660897731781006,-0.0029497146606445312,0.9334672689437866,1.0,5.099019527435303,0.9744101762771606
2.1808888912200928,2.183239459991455,-0.0023505687713623047,0.9256876707077026,0.09999999999999998,1.0,0.9697273969650269
2.202282428741455,2.2016148567199707,0.000667572021484375,0.9190821647644043,1.0,2.0,0.9683452844619751
2.204050302505493,2.208362579345703,-0.004312276840209961,0.915259599685669,1.0,1.4142135381698608,0.9702498316764832
2.1960363388061523,2.201376438140869,-0.005340099334716797,0.9126677513122559,0.1333333333333333,1.0,0.9726693034172058
2.202441692352295,2.1934707164764404,0.008970975875854492,0.9092571139335632,0.16666666666666663,1.7320507764816284,0.9723970293998718
2.1865451335906982,2.1898531913757324,-0.0033080577850341797,0.9081128835678101,1.0,2.2360680103302,0.9693273901939392
2.173630952835083,2.1836867332458496,-0.010055780410766602,0.9003371596336365,0.033333333333333326,1.4142135381698608,0.96551513671875
2.148848295211792,2.157416820526123,-0.008568525314331055,0.8911759853363037,1.0,5.4772257804870605,0.9555596709251404
2.1304218769073486,2.121957302093506,0.008464574813842773,0.8610021471977234,0.1333333333333333,0.0,0.9327001571655273
2.094029664993286,2.097301959991455,-0.0032722949981689453,0.8141424655914307,0.09999999999999998,5.385164737701416,0.8960883021354675
2.064164876937866,2.044461488723755,0.019703388214111328,0.7638995051383972,0.033333333333333326,0.0,0.8567511439323425
2.0073423385620117,1.9989631175994873,0.008379220962524414,0.7301591634750366,0.033333333333333326,2.8284270763397217,0.8371340036392212
1.946281909942627,1.9571435451507568,-0.010861635208129883,0.6956078410148621,0.0,4.795831680297852,0.8101527690887451
1.874647617340088,1.8721741437911987,0.00247347354888916,0.6587206721305847,0.09999999999999998,0.0,0.7975150346755981
1.7978074550628662,1.8062410354614258,-0.00843358039855957,0.6423381567001343,0.06666666666666665,4.582575798034668,0.790573000907898
1.6932809352874756,1.7057102918624878,-0.012429356575012207,0.6251934766769409,0.0,3.316624879837036,0.7699152231216431
1.6104612350463867,1.5871930122375488,0.02326822280883789,0.6197460889816284,1.0,4.898979663848877,0.7816084623336792
1.5670698881149292,1.5353336334228516,0.03173625469207764,0.636030912399292,1.0,4.582575798034668,0.8008790016174316
1.543196201324463,1.5193065404891968,0.023889660835266113,0.6581610441207886,0.033333333333333326,2.8284270763397217,0.8062009811401367
1.5279171466827393,1.4962615966796875,0.03165555000305176,0.6708598136901855,0.033333333333333326,5.385164737701416,0.8075489401817322
1.5049389600753784,1.4772570133209229,0.027681946754455566,0.6870611906051636,0.23333333333333328,5.385164737701416,0.8071435689926147
1.4841079711914062,1.4929078817367554,-0.008799910545349121,0.6958357095718384,1.0,2.6457512378692627,0.7982127070426941
1.4582775831222534,1.4415419101715088,0.01673567295074463,0.6781972646713257,1.0,2.4494898319244385,0.7809730768203735
1.4334218502044678,1.4414771795272827,-0.008055329322814941,0.6932872533798218,0.30000000000000004,0.0,0.7973639965057373
1.4666361808776855,1.4920648336410522,-0.0254286527633667,0.7156550884246826,0.19999999999999996,1.4142135381698608,0.821812093257904
1.4354207515716553,1.4547593593597412,-0.019338607788085938,0.7012642621994019,1.0,5.291502475738525,0.7998811602592468
1.4688489437103271,1.4347065687179565,0.034142374992370605,0.6851384043693542,0.30000000000000004,5.291502475738525,0.7913097143173218
1.4606736898422241,1.4551336765289307,0.005540013313293457,0.6965572237968445,0.033333333333333326,5.291502475738525,0.8060383796691895
1.5031306743621826,1.4981718063354492,0.0049588680267333984,0.7199401259422302,1.0,4.690415859222412,0.8307752013206482
1.526274561882019,1.537370204925537,-0.011095643043518066,0.7528071403503418,0.033333333333333326,3.872983455657959,0.8610310554504395
1.5551202297210693,1.5467103719711304,0.008409857749938965,0.8025357127189636,0.19999999999999996,2.8284270763397217,0.9027690291404724
1.5803747177124023,1.5876150131225586,-0.00724029541015625,0.887004554271698,0.0,5.385164737701416,0.9628521800041199
1.6206825971603394,1.619755506515503,0.0009270906448364258,0.9274427890777588,0.0,5.291502475738525,0.9857375025749207
1.6400554180145264,1.6490707397460938,-0.009015321731567383,0.9377874135971069,0.06666666666666665,1.4142135381698608,0.9918694496154785
1.70167875289917,1.694671392440796,0.0070073604583740234,0.9458526372909546,1.0,2.2360680103302,0.9954646825790405
1.7620099782943726,1.7669214010238647,-0.0049114227294921875,0.9541125297546387,0.06666666666666665,2.4494898319244385,0.9971679449081421
1.9051568508148193,1.9143245220184326,-0.009167671203613281,0.9576325416564941,1.0,1.7320507764816284,0.9992079734802246
2.250497579574585,2.251675605773926,-0.0011780261993408203,0.9451379179954529,0.2666666666666667,5.4772257804870605,0.9965389966964722
2.211756706237793,2.2267990112304688,-0.015042304992675781,0.9488972425460815,0.23333333333333328,5.099019527435303,0.9918673038482666
2.1135520935058594,2.1272826194763184,-0.013730525970458984,0.9574174284934998,0.033333333333333326,2.0,0.985559344291687
1.9713287353515625,1.9757550954818726,-0.004426360130310059,0.9495856165885925,1.0,1.0,0.9759645462036133
2.015367031097412,2.019700527191162,-0.00433349609375,0.959835410118103,0.06666666666666665,1.7320507764816284,0.9823333621025085
2.1062467098236084,2.091878652572632,0.014368057250976562,0.9578227996826172,0.0,2.4494898319244385,0.9829409122467041
2.1259045600891113,2.1476030349731445,-0.021698474884033203,0.9627267122268677,0.16666666666666663,2.0,0.9865570068359375
2.149749279022217,2.1403417587280273,0.009407520294189453,0.964820146560669,0.09999999999999998,5.4772257804870605,0.9887046217918396
2.1588997840881348,2.147801637649536,0.011098146438598633,0.964984655380249,0.0,5.099019527435303,0.9901266098022461
2.1795811653137207,2.15016508102417,0.02941608428955078,0.9600932002067566,1.0,2.0,0.9881293773651123
2.181856155395508,2.1726267337799072,0.009229421615600586,0.9707705974578857,0.1333333333333333,5.4772257804870605,0.9946040511131287
2.207749843597412,2.178302526473999,0.029447317123413086,0.9646854400634766,0.0,0.0,0.9923566579818726
2.1920361518859863,2.207512617111206,-0.015476465225219727,0.9682964086532593,0.033333333333333326,4.898979663848877,0.9951882362365723
2.1969709396362305,2.2088894844055176,-0.01191854476928711,0.9702154397964478,0.06666666666666665,4.898979663848877,0.9964219927787781
2.2057178020477295,2.203766345977783,0.001951456069946289,0.9670099020004272,0.1333333333333333,5.385164737701416,0.9958001375198364
2.2169501781463623,2.2287726402282715,-0.01182246208190918,0.9646819829940796,0.0,5.385164737701416,0.9951322078704834
2.2441158294677734,2.2602601051330566,-0.016144275665283203,0.9637786746025085,1.0,5.0,0.994891345500946
2.2712039947509766,2.259866952896118,0.011337041854858398,0.9565889239311218,0.1333333333333333,2.4494898319244385,0.9918836355209351
2.2569522857666016,2.24168062210083,0.015271663665771484,0.9603019952774048,0.0,2.4494898319244385,0.9938980937004089
2.2384989261627197,2.221935272216797,0.01656365394592285,0.9590770602226257,1.0,3.464101552963257,0.993001401424408
2.2078566551208496,2.209052085876465,-0.0011954307556152344,0.9631721377372742,1.0,3.1622776985168457,0.9934113025665283
2.194398880004883,2.18066668510437,0.013732194900512695,0.9572805762290955,0.19999999999999996,5.385164737701416,0.9868854284286499
2.155320644378662,2.1637046337127686,-0.008383989334106445,0.9455980062484741,1.0,5.385164737701416,0.9734828472137451
2.161689519882202,2.1341400146484375,0.02754950523376465,0.9401361346244812,0.033333333333333326,2.8284270763397217,0.9642353057861328
2.151445150375366,2.1594934463500977,-0.008048295974731445,0.943576991558075,1.0,4.795831680297852,0.9662216901779175
2.1452760696411133,2.1430885791778564,0.002187490463256836,0.9402391314506531,0.16666666666666663,5.196152210235596,0.9577285051345825
2.087697982788086,2.0906248092651367,-0.0029268264770507812,0.9481981992721558,0.033333333333333326,2.0,0.9637856483459473
2.0464718341827393,2.025969982147217,0.02050185203552246,0.9695676565170288,0.16666666666666663,1.7320507764816284,0.9833821058273315
1.9884567260742188,1.979684591293335,0.008772134780883789,0.9823027849197388,0.30000000000000004,3.316624879837036,0.992754340171814
1.9360017776489258,1.9480117559432983,-0.012009978294372559,0.9907066226005554,0.033333333333333326,3.7416574954986572,0.9972072839736938
1.949601650238037,1.9465360641479492,0.0030655860900878906,0.9947426319122314,1.0,5.196152210235596,0.9986276030540466
1.9903240203857422,1.9804575443267822,0.009866476058959961,0.9982893466949463,0.033333333333333326,0.0,0.9995659589767456
2.0143930912017822,2.014406442642212,-1.33514404296875e-05,0.9985939264297485,0.23333333333333328,0.0,0.9996558427810669
2.00875186920166,2.009249210357666,-0.0004973411560058594,0.998397946357727,1.0,0.0,0.9995731711387634
1.9812912940979004,1.9940109252929688,-0.01271963119506836,0.998173177242279,0.09999999999999998,4.690415859222412,0.9995262026786804
1.968131422996521,1.975233793258667,-0.007102370262145996,0.9981791377067566,0.033333333333333326,3.0,0.9995290040969849
1.9416124820709229,1.9688438177108765,-0.027231335639953613,0.9976587295532227,0.06666666666666665,1.4142135381698608,0.9993335604667664
1.9416909217834473,1.9462478160858154,-0.004556894302368164,0.9974188804626465,0.3666666666666667,3.1622776985168457,0.999211311340332
1.941272497177124,1.9339923858642578,0.007280111312866211,0.9966650009155273,0.09999999999999998,3.1622776985168457,0.9988925457000732
1.9412193298339844,1.9241533279418945,0.017066001892089844,0.9966020584106445,1.0,1.7320507764816284,0.9988225698471069
1.928005576133728,1.923965334892273,0.004040241241455078,0.9974700212478638,1.0,2.8284270763397217,0.9991817474365234
1.9178540706634521,1.9226386547088623,-0.004784584045410156,0.9979280829429626,1.0,2.8284270763397217,0.9993808269500732
1.903119444847107,1.9200351238250732,-0.01691567897796631,0.9943992495536804,1.0,5.291502475738525,0.9978262782096863
1.9011421203613281,1.8952277898788452,0.00591433048248291,0.9914066791534424,0.2666666666666667,5.0,0.9961705207824707
1.8909556865692139,1.8783601522445679,0.012595534324645996,0.9905998110771179,0.033333333333333326,3.1622776985168457,0.9957798719406128
1.8779945373535156,1.8808424472808838,-0.002847909927368164,0.9904142618179321,0.033333333333333326,3.0,0.9957978129386902
1.872913122177124,1.880062460899353,-0.007149338722229004,0.9905297160148621,0.30000000000000004,2.8284270763397217,0.9959512948989868
1.8828486204147339,1.8830536603927612,-0.00020503997802734375,0.9919461011886597,0.033333333333333326,5.099019527435303,0.9968451261520386
1.8951104879379272,1.8994016647338867,-0.004291176795959473,0.9935574531555176,0.06666666666666665,5.291502475738525,0.9976638555526733
1.9140386581420898,1.9083118438720703,0.005726814270019531,0.9963275790214539,0.19999999999999996,1.0,0.9987866282463074
1.9273948669433594,1.9236514568328857,0.003743410110473633,0.9966261386871338,0.06666666666666665,5.196152210235596,0.9988001585006714
1.9541338682174683,1.9474210739135742,0.006712794303894043,0.9990254640579224,1.0,0.0,0.9997193217277527
1.9867885112762451,2.00510835647583,-0.01831984519958496,0.9996859431266785,0.16666666666666663,0.0,0.999913215637207
2.0400099754333496,2.040423631668091,-0.00041365623474121094,0.9991714358329773,0.30000000000000004,5.385164737701416,0.9996733069419861
2.074939727783203,2.0723559856414795,0.002583742141723633,0.9998559355735779,0.33333333333333337,2.0,0.9999580383300781
2.102466106414795,2.1025054454803467,-3.933906555175781e-05,0.9998526573181152,0.1333333333333333,2.4494898319244385,0.9999586343765259
2.1375646591186523,2.1189117431640625,0.018652915954589844,0.9976203441619873,1.0,1.4142135381698608,0.9990884065628052
2.1229825019836426,2.145350217819214,-0.02236771583557129,0.9978199005126953,0.06666666666666665,1.7320507764816284,0.9992235898971558
2.1406421661376953,2.1383183002471924,0.0023238658905029297,0.9933034777641296,0.09999999999999998,5.291502475738525,0.9972152709960938
2.1446094512939453,2.1498241424560547,-0.005214691162109375,0.9912670850753784,1.0,4.795831680297852,0.9963585734367371
2.1618690490722656,2.150451183319092,0.011417865753173828,0.9905948042869568,1.0,4.795831680297852,0.9962252378463745
2.1785504817962646,2.150813102722168,0.02773737907409668,0.9864141345024109,1.0,4.690415859222412,0.9942765235900879
2.180579423904419,2.1639819145202637,0.016597509384155273,0.9830910563468933,0.033333333333333326,2.6457512378692627,0.9927248954772949
2.1808784008026123,2.1766133308410645,0.0042650699615478516,0.9815996885299683,0.09999999999999998,2.6457512378692627,0.9922595024108887
2.185190439224243,2.1840217113494873,0.0011687278747558594,0.986772894859314,0.09999999999999998,4.898979663848877,0.9953591227531433
2.1903696060180664,2.188772201538086,0.0015974044799804688,0.9844726324081421,0.033333333333333326,4.242640495300293,0.9945456981658936
2.189711093902588,2.1972978115081787,-0.00758671760559082,0.9830936789512634,0.06666666666666665,3.605551242828369,0.9941580295562744
2.193660259246826,2.199680805206299,-0.006020545959472656,0.982170581817627,1.0,2.0,0.9939785003662109
2.1919188499450684,2.206491470336914,-0.014572620391845703,0.9817098379135132,0.23333333333333328,2.0,0.9939930438995361
2.206829309463501,2.1935222148895264,0.01330709457397461,0.9844474196434021,1.0,1.4142135381698608,0.9953423738479614
2.19834041595459,2.205911159515381,-0.007570743560791016,0.9857229590415955,0.2666666666666667,1.4142135381698608,0.9959363341331482
2.2025396823883057,2.2046916484832764,-0.002151966094970703,0.984527051448822,0.033333333333333326,3.0,0.995576024055481
2.2022671699523926,2.206686019897461,-0.004418849945068359,0.9794424772262573,0.19999999999999996,3.605551242828369,0.993553876876831
2.193634271621704,2.2143707275390625,-0.0207364559173584,0.9832905530929565,1.0,2.8284270763397217,0.9952310919761658
2.203322172164917,2.2073581218719482,-0.00403594970703125,0.9835947751998901,0.4,4.358899116516113,0.9953941702842712
2.198434352874756,2.212862014770508,-0.014427661895751953,0.9783238172531128,0.033333333333333326,3.7416574954986572,0.9932361841201782
2.200511932373047,2.210864305496216,-0.010352373123168945,0.9758538603782654,0.09999999999999998,5.196152210235596,0.9919838905334473
2.206921100616455,2.204455852508545,0.0024652481079101562,0.9754970073699951,0.033333333333333326,3.1622776985168457,0.9918481707572937
2.207993984222412,2.203747272491455,0.004246711730957031,0.9787441492080688,0.033333333333333326,3.464101552963257,0.9935542941093445
2.201319456100464,2.210625171661377,-0.009305715560913086,0.9783955812454224,0.033333333333333326,5.385164737701416,0.9933948516845703
2.2108280658721924,2.2008917331695557,0.009936332702636719,0.9765629768371582,0.2666666666666667,5.291502475738525,0.9925146102905273
2.2110955715179443,2.2003328800201416,0.010762691497802734,0.982297420501709,0.16666666666666663,1.7320507764816284,0.9950464963912964
2.2119011878967285,2.1998960971832275,0.012005090713500977,0.9791022539138794,0.09999999999999998,1.7320507764816284,0.9937456846237183
2.189985513687134,2.2207748889923096,-0.03078937530517578,0.9787559509277344,0.5333333333333333,0.0,0.9935879707336426
2.2035727500915527,2.2078909873962402,-0.0043182373046875,0.9789257049560547,1.0,3.316624879837036,0.9936658143997192
2.193422794342041,2.21751070022583,-0.024087905883789062,0.9792184829711914,0.09999999999999998,4.123105525970459,0.9938012361526489
2.205017566680908,2.2059240341186523,-0.0009064674377441406,0.9824720621109009,0.3666666666666667,4.582575798034668,0.9951270818710327
2.208556652069092,2.2024471759796143,0.006109476089477539,0.9766095876693726,0.033333333333333326,1.4142135381698608,0.9924749135971069
2.191793203353882,2.218306541442871,-0.026513338088989258,0.979449450969696,1.0,2.0,0.9938836097717285
2.1953418254852295,2.214761972427368,-0.019420146942138672,0.9785687327384949,0.06666666666666665,5.196152210235596,0.9934365749359131
2.2032809257507324,2.2071948051452637,-0.00391387939453125,0.982212483882904,0.033333333333333326,0.0,0.9950164556503296
2.209477186203003,2.2009129524230957,0.008564233779907227,0.9789624214172363,0.06666666666666665,5.196152210235596,0.9936005473136902
2.1996424198150635,2.2110695838928223,-0.011427164077758789,0.9785069823265076,0.06666666666666665,5.196152210235596,0.9933395385742188
2.2036168575286865,2.206559181213379,-0.002942323684692383,0.9784011840820312,0.30000000000000004,5.291502475738525,0.9932423830032349
2.201219320297241,2.2081127166748047,-0.0068933963775634766,0.9780969619750977,0.6666666666666667,2.2360680103302,0.9930518865585327
2.1946756839752197,2.2138705253601074,-0.019194841384887695,0.9801414012908936,0.033333333333333326,5.196152210235596,0.994069516658783
2.217331886291504,2.190478801727295,0.026853084564208984,0.9781202077865601,0.033333333333333326,5.4772257804870605,0.9930512309074402
2.202277421951294,2.205909490585327,-0.003632068634033203,0.9790253043174744,0.09999999999999998,1.0,0.99345862865448
2.2035953998565674,2.2046685218811035,-0.0010731220245361328,0.9823349714279175,1.0,0.0,0.9949674010276794
2.201521396636963,2.2067501544952393,-0.005228757858276367,0.9790902137756348,1.0,2.0,0.9933919310569763
2.2035789489746094,2.2045974731445312,-0.001018524169921875,0.9846202731132507,0.09999999999999998,3.0,0.9958165884017944
2.195113182067871,2.212704658508301,-0.017591476440429688,0.9807921648025513,1.0,4.898979663848877,0.9941746592521667
2.203354835510254,2.203726053237915,-0.0003712177276611328,0.9816336035728455,0.06666666666666665,0.0,0.9945482015609741
2.202871322631836,2.203571081161499,-0.0006997585296630859,0.9834005236625671,0.09999999999999998,0.0,0.9952900409698486
2.2074198722839355,2.1988954544067383,0.008524417877197266,0.9809597730636597,1.0,4.898979663848877,0.994151771068573
2.1999361515045166,2.205435037612915,-0.0054988861083984375,0.9849309325218201,0.0,3.0,0.99586021900177
2.2011830806732178,2.204132080078125,-0.0029489994049072266,0.9830338358879089,0.033333333333333326,3.1622776985168457,0.995058536529541
2.2026472091674805,2.202439069747925,0.00020813941955566406,0.982200026512146,0.033333333333333326,3.316624879837036,0.9946510195732117
2.1981313228607178,2.2063257694244385,-0.008194446563720703,0.9866379499435425,0.09999999999999998,4.898979663848877,0.9964460134506226
2.197603940963745,2.206273078918457,-0.008669137954711914,0.9820172190666199,0.19999999999999996,5.4772257804870605,0.9944664835929871
2.2160072326660156,2.185999631881714,0.030007600784301758,0.9850978851318359,1.0,1.0,0.9958154559135437
2.205174446105957,2.1966536045074463,0.008520841598510742,0.98358154296875,1.0,1.7320507764816284,0.9951499700546265
2.197439193725586,2.203807830810547,-0.0063686370849609375,0.9815952777862549,1.0,2.8284270763397217,0.9941012263298035
2.209336280822754,2.1910109519958496,0.018325328826904297,0.9851824045181274,0.19999999999999996,3.316624879837036,0.9957789182662964
2.2027268409729004,2.1971652507781982,0.0055615901947021484,0.9864045977592468,0.09999999999999998,2.6457512378692627,0.9962419867515564
2.1994285583496094,2.1998653411865234,-0.0004367828369140625,0.9837006330490112,0.23333333333333328,3.316624879837036,0.995047926902771
2.209693431854248,2.188131093978882,0.02156233787536621,0.9843993186950684,0.19999999999999996,2.8284270763397217,0.9953345060348511
2.196664571762085,2.2015740871429443,-0.004909515380859375,0.984967827796936,1.0,3.316624879837036,0.9955689907073975
2.187756061553955,2.2080440521240234,-0.02028799057006836,0.9868070483207703,0.0,4.898979663848877,0.9962956309318542
2.1939637660980225,2.201688528060913,-0.007724761962890625,0.9814859628677368,0.033333333333333326,5.291502475738525,0.9935768842697144
2.1886823177337646,2.2063164710998535,-0.017634153366088867,0.9838175177574158,0.06666666666666665,2.2360680103302,0.9948800802230835
2.177293300628662,2.217052459716797,-0.039759159088134766,0.983651876449585,0.19999999999999996,1.7320507764816284,0.9947593212127686
2.1896870136260986,2.2031362056732178,-0.01344919204711914,0.9822535514831543,0.16666666666666663,2.0,0.9938797950744629
2.1955554485321045,2.1963906288146973,-0.0008351802825927734,0.9853355288505554,0.06666666666666665,2.8284270763397217,0.995510458946228
2.1917712688446045,2.198822259902954,-0.007050991058349609,0.9836801886558533,0.30000000000000004,5.099019527435303,0.9946257472038269
2.1959896087646484,2.1940314769744873,0.001958131790161133,0.984383761882782,0.23333333333333328,4.898979663848877,0.9949576258659363
2.195869207382202,2.1931557655334473,0.002713441848754883,0.9825977087020874,0.19999999999999996,3.1622776985168457,0.993862509727478
2.191876173019409,2.197094202041626,-0.005218029022216797,0.9846137762069702,1.0,2.2360680103302,0.9950100779533386
2.189072608947754,2.198073387145996,-0.009000778198242188,0.984495997428894,0.06666666666666665,1.0,0.9948956370353699
2.1862735748291016,2.199704170227051,-0.013430595397949219,0.9834433794021606,0.09999999999999998,1.4142135381698608,0.9942519068717957
2.1990790367126465,2.1860573291778564,0.013021707534790039,0.9863916635513306,0.0,2.0,0.9957661628723145
2.197394371032715,2.186995029449463,0.010399341583251953,0.985694408416748,0.1333333333333333,4.898979663848877,0.9954015612602234
2.1897740364074707,2.19391131401062,-0.004137277603149414,0.9838700294494629,0.1333333333333333,0.0,0.9943804740905762
2.1930525302886963,2.1897799968719482,0.003272533416748047,0.9846431612968445,1.0,4.690415859222412,0.9947880506515503
2.1801812648773193,2.2014243602752686,-0.02124309539794922,0.9837383031845093,0.19999999999999996,3.1622776985168457,0.9942135214805603
2.174704074859619,2.2061386108398438,-0.03143453598022461,0.9840291738510132,0.1333333333333333,2.2360680103302,0.9943587779998779
2.1870317459106445,2.1931869983673096,-0.006155252456665039,0.9890049695968628,0.033333333333333326,3.7416574954986572,0.9967552423477173
2.193060874938965,2.1870274543762207,0.006033420562744141,0.985366702079773,0.0,3.7416574954986572,0.9950551986694336
2.1977639198303223,2.1820011138916016,0.015762805938720703,0.985944390296936,0.06666666666666665,2.6457512378692627,0.9953335523605347
2.1885592937469482,2.190403699874878,-0.0018444061279296875,0.9846140146255493,0.19999999999999996,2.6457512378692627,0.9945890307426453
2.181664228439331,2.1968274116516113,-0.015163183212280273,0.9863602519035339,1.0,3.7416574954986572,0.995506227016449
2.193361759185791,2.1846303939819336,0.008731365203857422,0.9841110110282898,1.0,3.7416574954986572,0.9942548274993896
2.1823570728302,2.195368528366089,-0.013011455535888672,0.9865602850914001,0.2666666666666667,1.7320507764816284,0.9955636858940125
2.1905715465545654,2.1868910789489746,0.0036804676055908203,0.9831125736236572,0.19999999999999996,5.291502475738525,0.9935572147369385
2.1740920543670654,2.202991008758545,-0.028898954391479492,0.9862393736839294,0.033333333333333326,4.898979663848877,0.9953835010528564
2.1877429485321045,2.1885933876037598,-0.0008504390716552734,0.9900151491165161,0.43333333333333335,3.0,0.9970521330833435
2.1775901317596436,2.1980462074279785,-0.02045607566833496,0.9834760427474976,0.033333333333333326,3.0,0.9937688708305359
2.1899313926696777,2.1859941482543945,0.003937244415283203,0.9853167533874512,0.19999999999999996,2.6457512378692627,0.9948669672012329
2.186988353729248,2.189173936843872,-0.0021855831146240234,0.988135039806366,0.033333333333333326,1.4142135381698608,0.9962474703788757
2.2006750106811523,2.1759250164031982,0.0247499942779541,0.9856772422790527,0.43333333333333335,1.7320507764816284,0.9950493574142456
2.1802146434783936,2.1957883834838867,-0.015573740005493164,0.985916018486023,0.033333333333333326,1.4142135381698608,0.9951686859130859
2.190371513366699,2.1857659816741943,0.004605531692504883,0.9850844144821167,0.06666666666666665,1.7320507764816284,0.9947155714035034
2.1870594024658203,2.189053535461426,-0.0019941329956054688,0.9837598204612732,1.0,2.0,0.9939258098602295
2.1880033016204834,2.1883888244628906,-0.00038552284240722656,0.9822296500205994,0.19999999999999996,2.2360680103302,0.9928528666496277
2.1989383697509766,2.1772124767303467,0.021725893020629883,0.9854761362075806,0.09999999999999998,2.4494898319244385,0.994930624961853
2.199059009552002,2.1763968467712402,0.02266216278076172,0.9884163737297058,0.19999999999999996,5.099019527435303,0.9963552355766296
2.192838668823242,2.1835436820983887,0.009294986724853516,0.9868621826171875,0.033333333333333326,5.196152210235596,0.9956375956535339
2.1847074031829834,2.192157030105591,-0.007449626922607422,0.9875929355621338,0.033333333333333326,2.6457512378692627,0.9959835410118103
2.1848549842834473,2.1918821334838867,-0.007027149200439453,0.9824602007865906,0.06666666666666665,2.2360680103302,0.9930526614189148
2.1783347129821777,2.1989240646362305,-0.020589351654052734,0.987137496471405,0.06666666666666665,2.6457512378692627,0.9957735538482666
2.1890039443969727,2.188538074493408,0.0004658699035644531,0.9852196574211121,0.033333333333333326,4.123105525970459,0.9947961568832397
2.186519145965576,2.191148281097412,-0.0046291351318359375,0.9858365058898926,0.09999999999999998,4.123105525970459,0.9951307773590088
2.1973931789398193,2.1805508136749268,0.016842365264892578,0.9856429100036621,0.06666666666666665,5.385164737701416,0.995031476020813
2.1965365409851074,2.181445598602295,0.0150909423828125,0.9870795011520386,0.1333333333333333,5.385164737701416,0.9957543611526489
2.187185049057007,2.1912741661071777,-0.0040891170501708984,0.9851090312004089,1.0,5.291502475738525,0.9947525262832642
2.18127179145813,2.196986198425293,-0.015714406967163086,0.9904596209526062,0.09999999999999998,5.291502475738525,0.9972069263458252
2.1806857585906982,2.1983399391174316,-0.0176541805267334,0.9862985014915466,0.1333333333333333,0.0,0.9953874945640564
2.189329147338867,2.1896324157714844,-0.0003032684326171875,0.9831683039665222,0.033333333333333326,0.0,0.993593692779541
2.1874680519104004,2.19169282913208,-0.0042247772216796875,0.986775279045105,0.2666666666666667,5.099019527435303,0.9956207275390625
2.181699752807617,2.1976006031036377,-0.015900850296020508,0.985249400138855,0.43333333333333335,3.7416574954986572,0.9948416948318481
2.189690589904785,2.1898112297058105,-0.00012063980102539062,0.9864567518234253,1.0,3.464101552963257,0.9954697489738464
2.181598663330078,2.1981935501098633,-0.016594886779785156,0.984991729259491,0.033333333333333326,2.2360680103302,0.9947047233581543
2.1874501705169678,2.192352056503296,-0.004901885986328125,0.9846870303153992,1.0,3.0,0.9945361018180847
2.1858222484588623,2.1943368911743164,-0.008514642715454102,0.985793948173523,0.06666666666666665,4.898979663848877,0.9951373934745789
2.1977152824401855,2.1819236278533936,0.015791654586791992,0.9852614402770996,1.0,0.0,0.9948613047599792
2.189507007598877,2.1906514167785645,-0.0011444091796875,0.9902989268302917,1.0,4.898979663848877,0.9971582293510437
2.1909098625183105,2.1893386840820312,0.0015711784362792969,0.9826431274414062,1.0,2.8284270763397217,0.9932414293289185
2.197080135345459,2.1831276416778564,0.013952493667602539,0.9856545329093933,0.1333333333333333,1.4142135381698608,0.9950693845748901
2.192171335220337,2.188523769378662,0.0036475658416748047,0.9836430549621582,0.33333333333333337,5.4772257804870605,0.9939181208610535
2.1951117515563965,2.1855177879333496,0.009593963623046875,0.9871014356613159,0.06666666666666665,4.898979663848877,0.9957923889160156
2.1868131160736084,2.1938021183013916,-0.006989002227783203,0.9870871901512146,0.09999999999999998,2.8284270763397217,0.9957820773124695
2.180851459503174,2.1995201110839844,-0.018668651580810547,0.9839541912078857,0.19999999999999996,2.2360680103302,0.9941056966781616
2.20808482170105,2.171985626220703,0.03609919548034668,0.9857831001281738,1.0,2.8284270763397217,0.9951351881027222
2.1765573024749756,2.2040061950683594,-0.02744889259338379,0.986086368560791,1.0,2.2360680103302,0.9952918887138367
2.195958137512207,2.1845643520355225,0.01139378547668457,0.9853491187095642,0.19999999999999996,1.4142135381698608,0.9948994517326355
2.19643497467041,2.1840198040008545,0.012415170669555664,0.9902545213699341,0.06666666666666665,1.7320507764816284,0.9971374273300171
2.183344602584839,2.197571277618408,-0.014226675033569336,0.9875633716583252,0.0,1.4142135381698608,0.9960001707077026
2.190138816833496,2.191100835800171,-0.0009620189666748047,0.9839341044425964,1.0,1.0,0.9940690994262695
2.196561813354492,2.1839165687561035,0.012645244598388672,0.9850797653198242,0.19999999999999996,5.4772257804870605,0.9947388172149658
2.1822166442871094,2.198025703430176,-0.015809059143066406,0.9871717691421509,0.06666666666666665,5.385164737701416,0.9958080649375916
2.1955714225769043,2.1847376823425293,0.010833740234375,0.9873921871185303,0.09999999999999998,5.385164737701416,0.9959072470664978
2.1848607063293457,2.195707082748413,-0.010846376419067383,0.9838764071464539,0.16666666666666663,0.0,0.9940189123153687
2.2071657180786133,2.1728951930999756,0.034270524978637695,0.9833213686943054,0.0,5.385164737701416,0.9936665296554565
2.1870646476745605,2.1932013034820557,-0.006136655807495117,0.9830793142318726,0.06666666666666665,5.385164737701416,0.9934898614883423
2.1979966163635254,2.1826295852661133,0.01536703109741211,0.9829856753349304,0.033333333333333326,5.4772257804870605,0.9934284090995789
2.185347557067871,2.1945886611938477,-0.009241104125976562,0.9874114394187927,0.033333333333333326,1.4142135381698608,0.9959069490432739
2.191366195678711,2.1891071796417236,0.0022590160369873047,0.9872614145278931,0.0,2.6457512378692627,0.995835542678833
2.1888351440429688,2.191240072250366,-0.002404928207397461,0.9832428693771362,1.0,2.0,0.9935831427574158
2.1925270557403564,2.1876635551452637,0.0048635005950927734,0.9874539375305176,0.033333333333333326,3.316624879837036,0.9959200620651245
2.1917083263397217,2.1882028579711914,0.0035054683685302734,0.9828108549118042,1.0,2.8284270763397217,0.9932731986045837
2.1843180656433105,2.1957085132598877,-0.011390447616577148,0.9839188456535339,1.0,3.464101552963257,0.9940166473388672
2.1856043338775635,2.194056749343872,-0.008452415466308594,0.9844931364059448,0.033333333333333326,2.6457512378692627,0.9943596720695496
2.189195156097412,2.1908023357391357,-0.0016071796417236328,0.9842240810394287,1.0,1.0,0.9941982626914978
2.198392152786255,2.181069850921631,0.017322301864624023,0.9843117594718933,0.0,1.7320507764816284,0.9942448139190674
2.1933605670928955,2.1861870288848877,0.0071735382080078125,0.9828848838806152,0.06666666666666665,2.4494898319244385,0.9933123588562012
2.186048746109009,2.1934399604797363,-0.007391214370727539,0.9841214418411255,0.16666666666666663,2.4494898319244385,0.9941207766532898
2.1854965686798096,2.194242000579834,-0.008745431900024414,0.9855413436889648,0.033333333333333326,2.4494898319244385,0.9949373602867126
2.199090003967285,2.1805880069732666,0.018501996994018555,0.9858957529067993,0.33333333333333337,2.2360680103302,0.995125412940979
2.18398380279541,2.195279598236084,-0.011295795440673828,0.9831492900848389,0.2666666666666667,2.2360680103302,0.9934881925582886
2.1926021575927734,2.187290906906128,0.005311250686645508,0.9869766235351562,0.19999999999999996,2.0,0.9956698417663574
2.1909425258636475,2.1883931159973145,0.002549409866333008,0.9868401885032654,0.033333333333333326,2.2360680103302,0.9956005811691284
2.1837480068206787,2.1958441734313965,-0.012096166610717773,0.9880803823471069,0.0,2.4494898319244385,0.9961837530136108
2.1813735961914062,2.198276996612549,-0.016903400421142578,0.988257884979248,0.09999999999999998,5.099019527435303,0.9962644577026367
2.184356927871704,2.1948180198669434,-0.010461091995239258,0.9855097532272339,0.09999999999999998,5.4772257804870605,0.9949105978012085
2.1845333576202393,2.1949615478515625,-0.010428190231323242,0.986042857170105,0.16666666666666663,5.4772257804870605,0.9951900839805603
2.196094512939453,2.1829867362976074,0.013107776641845703,0.9842139482498169,0.033333333333333326,5.385164737701416,0.9941636919975281
2.1898794174194336,2.189418077468872,0.00046133995056152344,0.9839358329772949,0.1333333333333333,2.4494898319244385,0.9939937591552734
2.1924118995666504,2.1867475509643555,0.005664348602294922,0.9893406629562378,0.033333333333333326,2.8284270763397217,0.9967254400253296
2.189736843109131,2.1898956298828125,-0.00015878677368164062,0.9831112623214722,0.09999999999999998,5.196152210235596,0.9934425354003906
2.178109884262085,2.2007017135620117,-0.022591829299926758,0.9835591316223145,0.06666666666666665,5.4772257804870605,0.9937435388565063
2.1935105323791504,2.1856298446655273,0.007880687713623047,0.9843913912773132,0.1333333333333333,1.0,0.9942686557769775
2.1857657432556152,2.1937055587768555,-0.007939815521240234,0.9882657527923584,1.0,2.2360680103302,0.9962639808654785
2.19594144821167,2.1834616661071777,0.012479782104492188,0.982294499874115,0.0,5.099019527435303,0.9928493499755859
2.188774824142456,2.1904354095458984,-0.0016605854034423828,0.9871260523796082,1.0,0.0,0.9957287311553955
2.188927173614502,2.1907553672790527,-0.0018281936645507812,0.991776704788208,0.033333333333333326,5.291502475738525,0.9976846575737
2.198493719100952,2.1805381774902344,0.017955541610717773,0.9855490922927856,0.16666666666666663,2.0,0.9949254989624023
2.202876091003418,2.1759755611419678,0.026900529861450195,0.9822014570236206,0.09999999999999998,3.0,0.9927904009819031
2.1871232986450195,2.191985845565796,-0.004862546920776367,0.9834030866622925,1.0,4.795831680297852,0.993640124797821
2.190217971801758,2.189004421234131,0.0012135505676269531,0.9817923903465271,0.0,5.291502475738525,0.9924476146697998
2.191471815109253,2.187814235687256,0.0036575794219970703,0.9853782653808594,0.033333333333333326,1.7320507764816284,0.9948315620422363
2.178422212600708,2.2011351585388184,-0.02271294593811035,0.9862020015716553,0.1333333333333333,2.4494898319244385,0.9952645301818848
2.1857967376708984,2.1935853958129883,-0.007788658142089844,0.9855198860168457,1.0,3.1622776985168457,0.9949068427085876
2.1832690238952637,2.1959400177001953,-0.01267099380493164,0.9852139353752136,1.0,2.8284270763397217,0.9947396516799927
2.189577102661133,2.1895291805267334,4.792213439941406e-05,0.9878961443901062,0.06666666666666665,5.196152210235596,0.996090829372406
2.1964187622070312,2.182784080505371,0.013634681701660156,0.9843800067901611,0.06666666666666665,4.898979663848877,0.994257390499115
2.196920156478882,2.182420492172241,0.014499664306640625,0.9843116998672485,0.23333333333333328,3.1622776985168457,0.9942182302474976
2.188567638397217,2.190849781036377,-0.0022821426391601562,0.988369345664978,1.0,5.099019527435303,0.9963017702102661
2.1959228515625,2.1832571029663086,0.012665748596191406,0.9855395555496216,0.06666666666666665,4.898979663848877,0.9949177503585815
2.19561767578125,2.1837005615234375,0.0119171142578125,0.9832279086112976,0.033333333333333326,4.898979663848877,0.9935200214385986
2.192797899246216,2.18683123588562,0.005966663360595703,0.986512303352356,0.16666666666666663,0.0,0.9954242706298828
2.1956467628479004,2.1838977336883545,0.011749029159545898,0.9853113889694214,0.16666666666666663,0.0,0.9947913885116577
2.1929702758789062,2.186685800552368,0.006284475326538086,0.9837698936462402,0.09999999999999998,0.0,0.9938840866088867
2.1853816509246826,2.194209098815918,-0.008827447891235352,0.986785352230072,1.0,0.0,0.995559573173523
2.1890530586242676,2.190654754638672,-0.0016016960144042969,0.9854835271835327,0.19999999999999996,5.385164737701416,0.9948894381523132
2.189070463180542,2.1903128623962402,-0.0012423992156982422,0.9834088683128357,0.1333333333333333,1.4142135381698608,0.9936432838439941
2.185007095336914,2.194359302520752,-0.00935220718383789,0.9857057332992554,1.0,5.385164737701416,0.9950065612792969
2.181525707244873,2.197974443435669,-0.0164487361907959,0.9836702346801758,0.19999999999999996,0.0,0.9938122630119324
2.181507110595703,2.1981077194213867,-0.016600608825683594,0.9855791926383972,1.0,5.385164737701416,0.994935929775238
2.18926739692688,2.1900439262390137,-0.0007765293121337891,0.9894568920135498,1.0,5.385164737701416,0.9967686533927917
2.1903457641601562,2.1889569759368896,0.0013887882232666016,0.9837470054626465,1.0,5.291502475738525,0.9938620924949646
2.204745054244995,2.1737592220306396,0.03098583221435547,0.9864937663078308,1.0,2.8284270763397217,0.9954180717468262
2.1940088272094727,2.1855263710021973,0.00848245620727539,0.9835942983627319,1.0,2.2360680103302,0.9937607645988464
2.196983814239502,2.1827797889709473,0.014204025268554688,0.9869897365570068,0.033333333333333326,1.7320507764816284,0.9956616759300232
2.1927764415740967,2.1865386962890625,0.00623774528503418,0.9855785369873047,0.033333333333333326,1.7320507764816284,0.9949373006820679
2.199882984161377,2.1796560287475586,0.02022695541381836,0.9845032691955566,1.0,1.7320507764816284,0.9943268299102783
2.182694435119629,2.1969192028045654,-0.014224767684936523,0.987037181854248,1.0,1.7320507764816284,0.9956803321838379
2.185774564743042,2.193835735321045,-0.00806117057800293,0.9848504066467285,0.033333333333333326,1.4142135381698608,0.9945318102836609
2.192720413208008,2.186815023422241,0.0059053897857666016,0.9843010306358337,1.0,1.7320507764816284,0.9942032694816589
2.1904029846191406,2.1889524459838867,0.0014505386352539062,0.9868896007537842,0.06666666666666665,1.0,0.9956109523773193
2.1878933906555176,2.192629814147949,-0.004736423492431641,0.9854636192321777,0.19999999999999996,2.2360680103302,0.994870126247406
2.2012851238250732,2.1776225566864014,0.023662567138671875,0.9879953265190125,0.033333333333333326,2.4494898319244385,0.9961308240890503
2.190765380859375,2.188829183578491,0.001936197280883789,0.9863946437835693,0.06666666666666665,5.291502475738525,0.995357871055603
2.1898374557495117,2.1900782585144043,-0.00024080276489257812,0.9828264713287354,0.033333333333333326,5.099019527435303,0.9932281374931335
2.197322130203247,2.181567430496216,0.01575469970703125,0.9856871366500854,0.06666666666666665,2.4494898319244385,0.994991660118103
2.1797730922698975,2.199859380722046,-0.020086288452148438,0.9867852926254272,0.033333333333333326,1.7320507764816284,0.9955541491508484
2.186978340148926,2.1924352645874023,-0.0054569244384765625,0.9831501841545105,0.033333333333333326,2.8284270763397217,0.9934552907943726
2.1996407508850098,2.1798219680786133,0.019818782806396484,0.9834479093551636,0.06666666666666665,3.316624879837036,0.9936614036560059
2.1846604347229004,2.1949963569641113,-0.010335922241210938,0.9881066679954529,0.09999999999999998,2.4494898319244385,0.996184229850769
2.1914455890655518,2.1880950927734375,0.003350496292114258,0.9847882986068726,0.1333333333333333,2.4494898319244385,0.9944875240325928
2.192138910293579,2.1873693466186523,0.004769563674926758,0.9859533309936523,0.06666666666666665,3.0,0.9951288104057312
2.1922249794006348,2.1874382495880127,0.00478672981262207,0.9848474264144897,1.0,2.6457512378692627,0.9945211410522461
2.183736562728882,2.1955342292785645,-0.011797666549682617,0.9853307008743286,0.1333333333333333,5.291502475738525,0.9947935938835144
2.178318500518799,2.2009992599487305,-0.02268075942993164,0.9896419048309326,0.06666666666666665,4.898979663848877,0.9968470335006714
2.189319610595703,2.190086841583252,-0.0007672309875488281,0.983219563961029,0.033333333333333326,3.7416574954986572,0.9935058355331421
2.190190315246582,2.1890902519226074,0.0011000633239746094,0.9817756414413452,0.23333333333333328,3.605551242828369,0.992414116859436
2.193188190460205,2.185973882675171,0.00721430778503418,0.9849059581756592,0.1333333333333333,3.1622776985168457,0.9945569038391113
2.1941373348236084,2.185323715209961,0.008813619613647461,0.988421618938446,0.06666666666666665,2.0,0.996323823928833
2.1839892864227295,2.195499897003174,-0.011510610580444336,0.9844425916671753,0.1333333333333333,4.123105525970459,0.9942868947982788
2.1871538162231445,2.1924543380737305,-0.0053005218505859375,0.983310878276825,0.16666666666666663,4.4721360206604,0.9935606718063354
2.1873011589050293,2.1920204162597656,-0.004719257354736328,0.9866540431976318,0.06666666666666665,0.0,0.9954881072044373
2.1860337257385254,2.193391799926758,-0.007358074188232422,0.9848979711532593,1.0,0.0,0.9945499300956726
2.181546211242676,2.197619915008545,-0.01607370376586914,0.9826515913009644,0.19999999999999996,5.385164737701416,0.9931050539016724
2.18557071685791,2.1941092014312744,-0.008538484573364258,0.9868819713592529,0.33333333333333337,5.385164737701416,0.9956004023551941
2.191298723220825,2.1881096363067627,0.0031890869140625,0.9855989813804626,0.09999999999999998,5.291502475738525,0.9949385523796082
2.1829211711883545,2.1967055797576904,-0.013784408569335938,0.9874407649040222,0.23333333333333328,1.7320507764816284,0.9958645701408386
2.1992411613464355,2.1798815727233887,0.019359588623046875,0.9854273200035095,0.09999999999999998,1.4142135381698608,0.9948469996452332
2.198185920715332,2.1811633110046387,0.01702260971069336,0.982419490814209,0.6666666666666667,1.4142135381698608,0.9929258823394775
2.187500238418579,2.192394733428955,-0.0048944950103759766,0.9872869253158569,0.0,5.385164737701416,0.9957976341247559
1.8796043395996094,1.8632410764694214,0.01636326313018799,0.8965276479721069,1.0,0.0,0.9198080897331238
1.7791789770126343,1.7686517238616943,0.010527253150939941,0.9227747917175293,1.0,0.0,0.9453226327896118
1.7081146240234375,1.7116249799728394,-0.0035103559494018555,0.9374628067016602,1.0,5.385164737701416,0.957877516746521
1.672865867614746,1.6760711669921875,-0.0032052993774414062,0.956070601940155,0.033333333333333326,1.4142135381698608,0.9715851545333862
1.6677470207214355,1.6774401664733887,-0.009693145751953125,0.9773239493370056,1.0,5.385164737701416,0.9862877726554871
1.5994489192962646,1.5923497676849365,0.007099151611328125,0.9834689497947693,0.06666666666666665,5.099019527435303,0.9909660220146179
1.463606834411621,1.4735002517700195,-0.009893417358398438,0.9691705107688904,0.033333333333333326,2.2360680103302,0.9904460310935974
1.4091479778289795,1.4176883697509766,-0.00854039192199707,0.9410381317138672,0.033333333333333326,5.385164737701416,0.9736546874046326
1.3953232765197754,1.382197618484497,0.01312565803527832,0.9238756895065308,0.033333333333333326,4.795831680297852,0.9638952016830444
1.4188575744628906,1.4297218322753906,-0.0108642578125,0.9300602674484253,1.0,2.6457512378692627,0.9699301719665527
1.4422857761383057,1.4495353698730469,-0.007249593734741211,0.9372696876525879,1.0,5.4772257804870605,0.9739890098571777
1.5155338048934937,1.501783847808838,0.013749957084655762,0.9364096522331238,1.0,5.196152210235596,0.9744364619255066
1.5521020889282227,1.5537688732147217,-0.0016667842864990234,0.9077534675598145,0.033333333333333326,1.4142135381698608,0.9440566897392273
1.585123896598816,1.5842260122299194,0.0008978843688964844,0.8908265829086304,0.033333333333333326,1.7320507764816284,0.9250590801239014
1.6086513996124268,1.6177537441253662,-0.009102344512939453,0.8853737115859985,1.0,2.2360680103302,0.9188153147697449
1.6899383068084717,1.6912846565246582,-0.0013463497161865234,0.90543532371521,0.1333333333333333,5.196152210235596,0.9393291473388672
1.807174563407898,1.8063725233078003,0.0008020401000976562,0.9260596632957458,0.033333333333333326,0.0,0.9602398872375488
1.9072450399398804,1.9035485982894897,0.003696441650390625,0.9427599310874939,1.0,0.0,0.9733461737632751
1.9765713214874268,1.979642391204834,-0.0030710697174072266,0.9544131755828857,0.23333333333333328,5.291502475738525,0.9768528938293457
2.037020206451416,2.052215099334717,-0.015194892883300781,0.9626433253288269,0.0,2.0,0.9828082919120789
2.141416311264038,2.140329360961914,0.0010869503021240234,0.9798106551170349,1.0,1.7320507764816284,0.9957188963890076
2.0900216102600098,2.0906033515930176,-0.0005817413330078125,0.977714478969574,0.09999999999999998,5.385164737701416,0.9948274493217468
2.0522942543029785,2.045276165008545,0.007018089294433594,0.9736408591270447,0.033333333333333326,0.0,0.9933244585990906
2.0157952308654785,2.012789726257324,0.003005504608154297,0.9716984629631042,0.06666666666666665,5.196152210235596,0.9939531087875366
2.018908977508545,2.0161988735198975,0.002710103988647461,0.9768050909042358,0.09999999999999998,5.196152210235596,0.9964709281921387
2.015476942062378,2.0162196159362793,-0.0007426738739013672,0.9794887900352478,1.0,5.385164737701416,0.9956004023551941
2.071366786956787,2.0757079124450684,-0.00434112548828125,0.9819321036338806,1.0,5.385164737701416,0.9964116811752319
2.118513584136963,2.118722677230835,-0.0002090930938720703,0.981463611125946,1.0,4.795831680297852,0.996350884437561
2.12109375,2.1216602325439453,-0.0005664825439453125,0.9770269393920898,0.06666666666666665,2.8284270763397217,0.9928954839706421
2.270315170288086,2.271888256072998,-0.0015730857849121094,0.9924576282501221,0.06666666666666665,1.7320507764816284,0.998654305934906
2.2677407264709473,2.264824628829956,0.002916097640991211,0.9905607104301453,0.033333333333333326,1.7320507764816284,0.9993124008178711
1.96873939037323,1.970106840133667,-0.0013674497604370117,0.9609630107879639,1.0,2.2360680103302,0.9895998239517212
2.0047571659088135,2.0100393295288086,-0.005282163619995117,0.9706206321716309,1.0,4.898979663848877,0.9908899068832397
2.0298123359680176,2.035794973373413,-0.005982637405395508,0.9787473678588867,0.09999999999999998,5.196152210235596,0.9956223368644714
2.1216249465942383,2.115074634552002,0.006550312042236328,0.9860860705375671,1.0,5.196152210235596,0.997582197189331
2.0878005027770996,2.089815139770508,-0.002014636993408203,0.9805096387863159,0.033333333333333326,0.0,0.9951647520065308
2.0908515453338623,2.0906033515930176,0.00024819374084472656,0.9792695045471191,1.0,5.291502475738525,0.9957747459411621
2.0292532444000244,2.0292937755584717,-4.0531158447265625e-05,0.9621368646621704,0.23333333333333328,2.4494898319244385,0.9874071478843689
2.025771141052246,2.023247718811035,0.0025234222412109375,0.9637583494186401,0.033333333333333326,1.7320507764816284,0.9907071590423584
1.9555315971374512,1.9614124298095703,-0.005880832672119141,0.9432839155197144,0.06666666666666665,3.1622776985168457,0.9776543378829956
1.9510778188705444,1.946150541305542,0.004927277565002441,0.9354672431945801,0.033333333333333326,3.316624879837036,0.9750096797943115
1.8910784721374512,1.8933682441711426,-0.0022897720336914062,0.9122846126556396,0.19999999999999996,2.6457512378692627,0.9629160761833191
1.9343154430389404,1.938370943069458,-0.004055500030517578,0.9170540571212769,1.0,2.0,0.9621052742004395
1.909285306930542,1.9124460220336914,-0.003160715103149414,0.8976805210113525,0.09999999999999998,5.385164737701416,0.9401330351829529
1.8980951309204102,1.8959110975265503,0.0021840333938598633,0.8935798406600952,1.0,5.385164737701416,0.9243961572647095
1.9156216382980347,1.9154369831085205,0.00018465518951416016,0.8972924947738647,1.0,2.2360680103302,0.9211715459823608
1.9250848293304443,1.9223793745040894,0.0027054548263549805,0.8987640738487244,0.06666666666666665,2.8284270763397217,0.915583610534668
1.9322381019592285,1.933795690536499,-0.0015575885772705078,0.9000900983810425,0.19999999999999996,5.099019527435303,0.9149462580680847
1.9362514019012451,1.9318745136260986,0.004376888275146484,0.9004638195037842,0.16666666666666663,5.385164737701416,0.915768563747406
1.9575881958007812,1.955601453781128,0.0019867420196533203,0.9059065580368042,0.16666666666666663,5.385164737701416,0.9199665784835815
1.9509944915771484,1.9518606662750244,-0.0008661746978759766,0.9045480489730835,0.19999999999999996,5.196152210235596,0.918641209602356
1.980424165725708,1.9589958190917969,0.021428346633911133,0.9068607687950134,0.09999999999999998,2.0,0.9203486442565918
1.9714502096176147,1.9810943603515625,-0.009644150733947754,0.9089136123657227,0.033333333333333326,3.464101552963257,0.922156810760498
2.023380756378174,2.0173349380493164,0.006045818328857422,0.918342113494873,1.0,3.872983455657959,0.9373178482055664
2.054802417755127,2.0414512157440186,0.013351202011108398,0.939525306224823,0.033333333333333326,5.099019527435303,0.9643185138702393
2.0963706970214844,2.0927584171295166,0.0036122798919677734,0.954870343208313,0.1333333333333333,5.291502475738525,0.9796648025512695
2.142211437225342,2.1336779594421387,0.008533477783203125,0.9597009420394897,0.1333333333333333,1.7320507764816284,0.9865225553512573
2.203730821609497,2.201451301574707,0.002279520034790039,0.96364825963974,1.0,3.0,0.9899106025695801
2.1574978828430176,2.1457648277282715,0.011733055114746094,0.9356712698936462,0.033333333333333326,4.690415859222412,0.9721366167068481
2.1200807094573975,2.1253178119659424,-0.005237102508544922,0.9283115267753601,1.0,5.4772257804870605,0.9568237662315369
2.0870602130889893,2.086960554122925,9.965896606445312e-05,0.924864649772644,0.09999999999999998,5.4772257804870605,0.952694833278656
2.0746283531188965,2.0791871547698975,-0.0045588016510009766,0.9230610728263855,0.033333333333333326,0.0,0.9446346759796143
2.0107245445251465,2.0134634971618652,-0.00273895263671875,0.9162065982818604,0.43333333333333335,5.196152210235596,0.9351250529289246
1.9140342473983765,1.9047807455062866,0.009253501892089844,0.9015752673149109,0.1333333333333333,5.196152210235596,0.9317145347595215
1.8799337148666382,1.8799397945404053,-6.079673767089844e-06,0.9002765417098999,1.0,5.196152210235596,0.9556750059127808
1.9605560302734375,1.956421136856079,0.0041348934173583984,0.9667487144470215,0.06666666666666665,3.605551242828369,0.9899255037307739
2.05287504196167,2.0273489952087402,0.025526046752929688,0.9912688136100769,0.033333333333333326,4.4721360206604,0.9976093769073486
2.066835880279541,2.0759241580963135,-0.009088277816772461,0.9891566634178162,0.2666666666666667,5.291502475738525,0.9963854551315308
2.018538475036621,2.0386481285095215,-0.02010965347290039,0.978878378868103,1.0,2.4494898319244385,0.9901270270347595
1.976690649986267,1.9645068645477295,0.012183785438537598,0.9648768305778503,0.0,5.099019527435303,0.9797673225402832
1.9302167892456055,1.9528144598007202,-0.022597670555114746,0.9695781469345093,1.0,0.0,0.9825201034545898
1.9003067016601562,1.9139864444732666,-0.013679742813110352,0.9811153411865234,1.0,5.099019527435303,0.9903467893600464
1.9241617918014526,1.939064383506775,-0.014902591705322266,0.9920186400413513,0.09999999999999998,2.0,0.9965944290161133
1.9109351634979248,1.9133152961730957,-0.0023801326751708984,0.9941515922546387,1.0,5.4772257804870605,0.9980069994926453
1.8794916868209839,1.8761396408081055,0.003352046012878418,0.9838950634002686,0.09999999999999998,0.0,0.9933611750602722
1.837379813194275,1.8446744680404663,-0.007294654846191406,0.9679388999938965,0.33333333333333337,5.099019527435303,0.9844187498092651
1.7965182065963745,1.7876901626586914,0.008828043937683105,0.9426397681236267,1.0,5.099019527435303,0.9641141891479492
1.7452090978622437,1.7437032461166382,0.0015058517456054688,0.9612895250320435,0.06666666666666665,,0.9809751510620117
1.7381958961486816,1.748914122581482,-0.010718226432800293,0.965268611907959,0.1333333333333333,,0.9847989082336426
1.78018319606781,1.7807353734970093,-0.0005521774291992188,0.9723545908927917,1.0,,0.9878979921340942
1.824643611907959,1.823934555053711,0.0007090568542480469,0.9765238761901855,1.0,,0.990734338760376
1.8624989986419678,1.8503820896148682,0.01211690902709961,0.9736604690551758,0.1333333333333333,,0.9907497763633728
1.8606204986572266,1.8612182140350342,-0.0005977153778076172,0.968366801738739,0.0,,0.9895824193954468
1.8519866466522217,1.8689160346984863,-0.01692938804626465,0.9686002135276794,1.0,,0.9904402494430542
1.8627164363861084,1.862685203552246,3.123283386230469e-05,0.9709481000900269,1.0,,0.9925774335861206
1.8806517124176025,1.8829352855682373,-0.0022835731506347656,0.9771442413330078,0.1333333333333333,,0.9955474138259888
1.917338252067566,1.9150762557983398,0.0022619962692260742,0.9805654287338257,1.0,,0.9968952536582947


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/6_agent_zero_shot_from_3_policy/no_attn_ent/eval_metrics_rand_trials_envs_10.csv <==
Scenario,Explainer,FidPlus,FidMinus,DeltaFid,CharScore,Unfaithfulness,Sparsity,Stability,stdevFidPlus,stdevFidMinus,stdevDeltaFid,stdevCharScore,stdevUnfaithfulness,stdevSparsity,stdevStability,lenFidPlus,lenFidMinus,lenDeltaFid,lenCharScore,lenUnfaithfulness,lenSparsity,lenStability,MeanFidPlus,MeanFidMinus,MeanDeltaFid,MeanCharScore,MeanUnfaithfulness,MeanSparsity,MeanStability,stdevMeanFidPlus,stdevMeanFidMinus,stdevMeanDeltaFid,stdevMeanCharScore,stdevMeanUnfaithfulness,stdevMeanSparsity,stdevMeanStability,lenMeanFidPlus,lenMeanFidMinus,lenMeanDeltaFid,lenMeanCharScore,lenMeanUnfaithfulness,lenMeanSparsity,lenMeanStability
navigation,GraphMaskExplainer,2.0238428601975564,2.023983451826819,-0.00014059162926280695,-4.22485598051122,0.9525956459667372,0.37978510744627686,3.3045391232405543,0.1985751011888814,0.19870089880955547,0.011093574234371555,1.2148318908203528,0.05765576383893801,0.41581070825682553,1.791461212831929,1334,1334,1334,1334,1334,1334,1324,1.9663628100448778,1.9662672768827298,9.55331621477073e-05,-3.875008540402272,0.9379096164777372,0.3991400153868955,3.33778968243641,0.08987426886931443,0.09014154796187032,0.0015059115252110623,0.534972871596606,0.028009907224558508,0.0674669881173631,0.1971348611476112,10,10,10,10,10,10,10
navigation,AttentionExplainer,1.4475614728530248,1.2847708590163125,0.1627906138367123,-0.9742969609284579,0.630930675557918,0.8785370370370371,0.024682173626124477,0.31600308821316453,0.2684274906354791,0.37168407019835265,1.2045339974858673,0.1359828196000455,0.030967883468933973,0.029946279848873634,1800,1800,1800,1800,1800,1800,1790,1.3684777672167552,1.184044437080106,0.18443333013664923,-0.8137501319819199,0.6203082847645012,0.8840536971697488,0.041545886499731975,0.18689393149451716,0.24303377625040773,0.29912081519531836,0.8286627799929822,0.1066612230515594,0.019669707480194615,0.024211486510999143,10,10,10,10,10,10,10
navigation,GNNExplainer,1.6121456849495037,0.6604503842408225,0.9516953007086811,0.5162451139683636,0.38081776009710044,0.4735570469798658,1.3127870117725968,0.2522920118985158,0.21121754414738922,0.1972464982165189,0.29522264577412166,0.10643941630478569,0.0724235521941233,0.2713372627864595,745,745,745,745,745,745,735,1.6087314149022338,0.6668366734674471,0.9418947414347866,0.5068064233569299,0.3914264469501743,0.47396194834263805,1.332037931210164,0.07063259440055576,0.05098118657880022,0.05818728532800834,0.08106297345935716,0.037184748145075205,0.022743048878246505,0.09088732670500548,10,10,10,10,10,10,10
navigation,DummyExplainer,1.1923336837115703,1.1672216697827282,0.025112013928842224,-0.5228466882710041,0.5974755605595223,0.5059060402684564,2.2244901113769635,0.2532508482636903,0.2466818230357154,0.35567634506525264,2.0053147255929415,0.10808935432968225,0.09038788774884551,0.24077122900168565,745,745,745,745,745,745,735,1.1863640538009137,1.1647791378820767,0.021584915918836947,-0.5465483708897179,0.602571056552146,0.507421835050819,2.2246808955478494,0.05864533470835408,0.06850678045468236,0.055908802311082056,0.21866007174595423,0.03606804888824193,0.010591686554759668,0.033394814904025676,10,10,10,10,10,10,10


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/6_agent_zero_shot_from_3_policy/no_attn_ent/performance_numbers.csv <==
EpisodeReward,Makespan,Success Rate,No Collisions Rate
4.059666633605957,44,1,1
4.308165550231934,172,1,1
3.132829189300537,52,1,0
4.151114463806152,208,1,1
4.6181535720825195,64,1,1
2.7782340049743652,24,1,1
3.9885005950927734,113,1,1
4.173336505889893,179,1,0
1.3439449071884155,400,0,0
2.8754565715789795,88,1,0
4.059666633605957,44,1,1
4.534066677093506,169,1,0
2.218111991882324,90,1,0
2.0601043701171875,61,1,0
3.274045467376709,400,0,1
3.2185215950012207,400,0,1
4.218672752380371,101,1,1
2.651876926422119,400,0,1
4.174618721008301,43,1,1
5.458648681640625,102,1,1
4.059665203094482,44,1,1
4.226365566253662,57,1,1
3.900399684906006,65,1,0
1.5380589962005615,129,1,0
3.0723931789398193,28,1,1
5.748960018157959,69,1,1
6.463244915008545,124,1,1
4.284030437469482,80,1,0
5.319769859313965,81,1,1
5.534733772277832,78,1,1
4.059665679931641,44,1,1
4.226365089416504,57,1,1
3.9004077911376953,65,1,0
1.5380581617355347,129,1,0
3.0723938941955566,28,1,1
5.748960494995117,69,1,1
6.463244438171387,124,1,1
4.284031391143799,80,1,0
5.319770812988281,81,1,1
5.53473424911499,78,1,1


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/6_agent_zero_shot_from_4_policy/attn_ent/AttentionExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
1.1876300573349,0.7643903493881226,0.42323970794677734,0.4418126046657562,0.9,0.08597031980752945,0.5951606035232544
1.142492651939392,0.8683280944824219,0.2741645574569702,0.44103068113327026,0.9,0.07769775390625,0.6265677213668823
1.0943686962127686,0.9430249929428101,0.1513437032699585,0.4520210027694702,0.9,0.06735251843929291,0.6654571294784546
1.1348648071289062,1.0823307037353516,0.05253410339355469,0.4782523512840271,0.9,0.03692305088043213,0.7051528692245483
1.1004951000213623,1.1112403869628906,-0.01074528694152832,0.47528526186943054,0.9,0.03477247431874275,0.7083702087402344
1.066236972808838,1.1361548900604248,-0.06991791725158691,0.46839639544487,0.9,0.03781764954328537,0.7045254707336426
1.0434589385986328,1.1668102741241455,-0.1233513355255127,0.47427892684936523,0.9,0.038705989718437195,0.7165160179138184
1.017618179321289,1.1750967502593994,-0.15747857093811035,0.48017239570617676,0.9,0.04242634400725365,0.7264334559440613
0.9973582029342651,1.1764943599700928,-0.17913615703582764,0.48728570342063904,0.9,0.046801548451185226,0.7398471832275391
0.992238461971283,1.1502150297164917,-0.15797656774520874,0.4927625060081482,0.9,0.048524703830480576,0.7474321126937866
0.9710792899131775,1.1076087951660156,-0.13652950525283813,0.48946306109428406,0.8666666666666667,0.04721766337752342,0.7354351282119751
0.9744586944580078,1.09105384349823,-0.11659514904022217,0.48466551303863525,0.8666666666666667,0.04734558239579201,0.7181012034416199
0.977770209312439,1.0623854398727417,-0.08461523056030273,0.4863709807395935,0.9,0.08960960060358047,0.7122921943664551
0.8527660369873047,0.8228085041046143,0.02995753288269043,0.45111799240112305,0.9,0.07712039351463318,0.6864373683929443
0.8051930665969849,0.8262494802474976,-0.021056413650512695,0.463775098323822,0.9,0.08393913507461548,0.6829500198364258
0.8829141855239868,0.978875994682312,-0.0959618091583252,0.5108442306518555,0.9333333333333333,0.057151149958372116,0.7501880526542664
0.9361738562583923,0.955816924571991,-0.019643068313598633,0.49003514647483826,0.9333333333333333,0.06094415858387947,0.7378400564193726
0.9363028407096863,0.9346994757652283,0.0016033649444580078,0.47793716192245483,0.9333333333333333,0.03912573307752609,0.7245311141014099
0.8712169528007507,0.9205219149589539,-0.049304962158203125,0.4679374098777771,0.9333333333333333,0.04212724789977074,0.7188996076583862
0.7989339232444763,0.8573480844497681,-0.05841416120529175,0.39923179149627686,0.9333333333333333,0.03832084313035011,0.652904748916626
0.7933346629142761,0.8462632894515991,-0.052928626537323,0.37702664732933044,0.9333333333333333,0.026152629405260086,0.6168591380119324
0.8143927454948425,0.8193330764770508,-0.004940330982208252,0.3737710416316986,0.9666666666666667,0.027973156422376633,0.5957977771759033
0.8576046824455261,0.8742820620536804,-0.016677379608154297,0.4056832492351532,0.9666666666666667,0.023867005482316017,0.6219584941864014
0.9183362722396851,0.8998467922210693,0.018489480018615723,0.42048168182373047,0.9666666666666667,0.03810126334428787,0.6327009201049805
0.9583766460418701,0.9138507843017578,0.044525861740112305,0.4319094121456146,0.9666666666666667,0.042379993945360184,0.6431633234024048
0.9802107810974121,0.9411763548851013,0.03903442621231079,0.4484407305717468,0.9666666666666667,0.04726884141564369,0.6645065546035767
0.9825548529624939,0.9508347511291504,0.031720101833343506,0.44781216979026794,0.9666666666666667,0.047187041491270065,0.6643980741500854
0.9883646965026855,0.9640568494796753,0.024307847023010254,0.44183677434921265,0.9666666666666667,0.052325692027807236,0.656494140625
0.9930123686790466,0.9765226244926453,0.016489744186401367,0.4366503953933716,0.9666666666666667,0.05069715529680252,0.6460491418838501
1.0020266771316528,1.0015621185302734,0.00046455860137939453,0.43974053859710693,0.9666666666666667,0.04671195521950722,0.648018479347229
0.9936937689781189,0.9922406673431396,0.001453101634979248,0.42911669611930847,0.9333333333333333,0.04492545500397682,0.6284003257751465
0.9799522161483765,0.9612593650817871,0.018692851066589355,0.41681671142578125,0.9333333333333333,0.04462602362036705,0.614069402217865
0.9787000417709351,0.9433116912841797,0.03538835048675537,0.4084482192993164,0.9333333333333333,0.04461003094911575,0.6049669981002808
0.9817937612533569,0.9360367655754089,0.045756995677948,0.4064733684062958,0.9333333333333333,0.047924626618623734,0.592725932598114
0.9861258864402771,0.9449349641799927,0.041190922260284424,0.4221777319908142,0.9333333333333333,0.047829337418079376,0.5916896462440491
0.9779989123344421,0.9581726789474487,0.019826233386993408,0.4452194571495056,0.9333333333333333,0.03832351043820381,0.5979017615318298
0.9609348177909851,0.9861828088760376,-0.02524799108505249,0.47615882754325867,0.9333333333333333,0.035386186093091965,0.6262957453727722
0.927071750164032,0.9987126588821411,-0.07164090871810913,0.4938540458679199,0.9333333333333333,0.038489118218421936,0.6417744159698486
0.900164008140564,0.9817157983779907,-0.08155179023742676,0.49116942286491394,0.9333333333333333,0.04689729958772659,0.6412177681922913
0.8415080904960632,0.9013175964355469,-0.05980950593948364,0.4637491703033447,0.9333333333333333,0.037611473351716995,0.6108622550964355
0.8175982236862183,0.8567730784416199,-0.03917485475540161,0.4551480710506439,0.9333333333333333,0.025111690163612366,0.5944523215293884
0.82298743724823,0.8634157180786133,-0.0404282808303833,0.45923635363578796,0.9333333333333333,0.029069313779473305,0.5950445532798767
0.8526517152786255,0.8581954836845398,-0.005543768405914307,0.45484256744384766,0.9333333333333333,0.028551045805215836,0.5839072465896606
0.877144992351532,0.8439748287200928,0.03317016363143921,0.4488064646720886,0.9333333333333333,0.0837814062833786,0.5705743432044983
0.9474948644638062,0.7506439089775085,0.1968509554862976,0.44071194529533386,0.9333333333333333,0.03148287907242775,0.5536503791809082
0.9432491064071655,0.7572388052940369,0.18601030111312866,0.44215914607048035,0.9333333333333333,0.05134182795882225,0.5517008304595947
0.9248132109642029,0.7709864377975464,0.1538267731666565,0.4457028806209564,0.9333333333333333,0.04195065051317215,0.5555720329284668
0.898472785949707,0.7777153849601746,0.12075740098953247,0.4472377300262451,0.9333333333333333,0.03804260864853859,0.5625349879264832
0.8765206336975098,0.779650866985321,0.09686976671218872,0.44679009914398193,0.9333333333333333,0.03937496989965439,0.5734097957611084
0.8739081621170044,0.758306622505188,0.1156015396118164,0.44345521926879883,0.9333333333333333,0.047029074281454086,0.5845463275909424
0.8846592903137207,0.7483403086662292,0.13631898164749146,0.4351491332054138,0.9333333333333333,0.04629354178905487,0.5917317271232605
0.899350106716156,0.735564112663269,0.16378599405288696,0.4215538501739502,0.9,0.047729916870594025,0.5924035906791687
0.9332951903343201,0.7435657382011414,0.1897294521331787,0.4106474816799164,0.9,0.0415288582444191,0.5946938395500183
0.9724451899528503,0.7670764923095703,0.20536869764328003,0.4031312167644501,0.9,0.044085364788770676,0.5927867293357849
0.9974218606948853,0.7832435369491577,0.21417832374572754,0.3913225531578064,0.9,0.046292953193187714,0.5812835097312927
1.0085610151290894,0.7877089381217957,0.2208520770072937,0.3785477876663208,0.9,0.044261712580919266,0.5672512650489807
0.9957453608512878,0.7922472953796387,0.20349806547164917,0.3775312900543213,0.9,0.0475119985640049,0.5556468963623047
0.9801278114318848,0.7671068906784058,0.213020920753479,0.3621962070465088,0.9,0.0451570563018322,0.5331327319145203
0.9620057940483093,0.732784628868103,0.2292211651802063,0.34096401929855347,0.9,0.04004964232444763,0.5123501420021057
0.9424816966056824,0.7023669481277466,0.2401147484779358,0.32039302587509155,0.9,0.034111905843019485,0.4950447976589203
0.9211544990539551,0.6848441362380981,0.23631036281585693,0.3090817928314209,0.9,0.038564618676900864,0.48608899116516113
0.8897628784179688,0.6831352710723877,0.20662760734558105,0.3104431927204132,0.9,0.053058773279190063,0.48834484815597534
0.8572516441345215,0.672505795955658,0.18474584817886353,0.32023191452026367,0.9,0.05441821739077568,0.496443510055542
0.8314518928527832,0.653059720993042,0.1783921718597412,0.331953763961792,0.9,0.05643828958272934,0.512541651725769
0.8269481658935547,0.6263738870620728,0.20057427883148193,0.34514856338500977,0.9,0.05222219601273537,0.5356658101081848
0.8389345407485962,0.614367663860321,0.22456687688827515,0.36553022265434265,0.9,0.05226130411028862,0.5620833039283752
0.8578826785087585,0.6257003545761108,0.2321823239326477,0.39419031143188477,0.9,0.04743848741054535,0.5930019617080688
0.885191798210144,0.6563327312469482,0.2288590669631958,0.42453616857528687,0.9,0.04425615817308426,0.6225575804710388
0.919977068901062,0.7080053687095642,0.2119717001914978,0.45327824354171753,0.9,0.03941332921385765,0.6471446752548218
0.9572784304618835,0.7528848052024841,0.20439362525939941,0.47569799423217773,0.9,0.03193949908018112,0.6630135774612427
1.0045955181121826,0.7927106618881226,0.21188485622406006,0.49694499373435974,0.9,0.027937429025769234,0.6770197749137878
1.059027910232544,0.8380441665649414,0.22098374366760254,0.519870936870575,0.9,0.026350410655140877,0.6968795657157898
1.116385817527771,0.8839508891105652,0.2324349284172058,0.5340101718902588,0.9,0.028407994657754898,0.7096519470214844
1.1696267127990723,0.9339113235473633,0.23571538925170898,0.5439293384552002,0.9,0.03026224486529827,0.7175558805465698
1.217627763748169,0.9798808097839355,0.2377469539642334,0.5540565252304077,0.9,0.034082043915987015,0.7227578163146973
1.2575165033340454,1.0275782346725464,0.22993826866149902,0.5617161989212036,0.9,0.03482455015182495,0.722216784954071
1.2852544784545898,1.0830817222595215,0.20217275619506836,0.5652493238449097,0.9,0.035927969962358475,0.7194392085075378
1.3097882270812988,1.13248610496521,0.17730212211608887,0.5702641606330872,0.9,0.03735742345452309,0.7251020669937134
1.3179901838302612,1.160247564315796,0.15774261951446533,0.571478545665741,0.9,0.04230927675962448,0.7279578447341919
1.317670226097107,1.1762583255767822,0.1414119005203247,0.5760823488235474,0.9,0.04350849241018295,0.7337503433227539
1.3065667152404785,1.1784231662750244,0.1281435489654541,0.5794605016708374,0.9,0.04196809604763985,0.7357773780822754
1.2930355072021484,1.1731117963790894,0.11992371082305908,0.5802692174911499,0.9,0.035499073565006256,0.7331795692443848
1.278106689453125,1.165112853050232,0.11299383640289307,0.5780739188194275,0.9,0.02875126525759697,0.727965235710144
1.269282579421997,1.1655783653259277,0.10370421409606934,0.5770668387413025,0.9,0.013586322776973248,0.7239079475402832
1.2638027667999268,1.166966199874878,0.09683656692504883,0.5775499939918518,0.9,0.014936021529138088,0.7219292521476746
1.258862853050232,1.1677826642990112,0.0910801887512207,0.5788443684577942,0.9,0.012684617191553116,0.7213506698608398
1.2538893222808838,1.16708505153656,0.08680427074432373,0.5790902972221375,0.9,0.024242743849754333,0.7202543616294861
1.2511268854141235,1.1639341115951538,0.08719277381896973,0.5780786275863647,0.9,0.028644435107707977,0.7191829681396484
1.247082233428955,1.1547608375549316,0.09232139587402344,0.5763475298881531,0.9,0.02741467021405697,0.7188175916671753
1.246333360671997,1.1358778476715088,0.11045551300048828,0.5751169323921204,0.9,0.033729083836078644,0.7220935821533203
1.2507905960083008,1.1369316577911377,0.11385893821716309,0.5763958692550659,0.9,0.04082193225622177,0.7357091903686523
1.2563998699188232,1.1349964141845703,0.12140345573425293,0.5803600549697876,0.9,0.0428200289607048,0.7543330192565918
1.2620110511779785,1.131847620010376,0.13016343116760254,0.586101233959198,0.9,0.040210869163274765,0.7661267518997192
1.268038272857666,1.1255831718444824,0.1424551010131836,0.5924466848373413,0.8666666666666667,0.03895407170057297,0.7746989727020264
1.2724182605743408,1.113085150718689,0.15933310985565186,0.5968632102012634,0.8666666666666667,0.0602865070104599,0.7836505770683289
1.274702787399292,1.0911529064178467,0.1835498809814453,0.6001390218734741,0.8666666666666667,0.05051696300506592,0.7892510890960693
1.2793493270874023,1.0785653591156006,0.20078396797180176,0.6114475131034851,0.8666666666666667,0.038074180483818054,0.7904564738273621
1.2888405323028564,1.064708948135376,0.22413158416748047,0.6173508167266846,0.8666666666666667,0.025907132774591446,0.7922731637954712
1.2952567338943481,1.0502126216888428,0.24504411220550537,0.620169997215271,0.8666666666666667,0.026354556903243065,0.7973968386650085
1.299619436264038,1.0392431020736694,0.26037633419036865,0.6227720975875854,0.8666666666666667,0.020802555605769157,0.8010498881340027
1.3029745817184448,1.0303735733032227,0.27260100841522217,0.6243265867233276,0.8666666666666667,0.018859099596738815,0.8018549680709839
1.3097290992736816,1.023842215538025,0.28588688373565674,0.6284026503562927,0.8666666666666667,0.015888014808297157,0.8037146925926208
1.3123252391815186,1.0152133703231812,0.2971118688583374,0.6354033946990967,0.8666666666666667,0.012334105558693409,0.8069242238998413
1.3174850940704346,1.0075242519378662,0.30996084213256836,0.6465374231338501,0.8666666666666667,0.013077911920845509,0.8146679401397705
1.3183021545410156,1.0017218589782715,0.31658029556274414,0.6578373908996582,0.8666666666666667,0.01919066719710827,0.8189425468444824
1.3217799663543701,0.9968966841697693,0.32488328218460083,0.6709303855895996,0.8666666666666667,0.020316433161497116,0.8214907646179199
1.3239349126815796,0.987738847732544,0.33619606494903564,0.6771162748336792,0.8666666666666667,0.01856917329132557,0.8182973861694336
1.3264093399047852,0.9780154228210449,0.34839391708374023,0.6759740114212036,0.8666666666666667,0.016152476891875267,0.8106126189231873
1.3243277072906494,0.9704203605651855,0.35390734672546387,0.6717928647994995,0.8666666666666667,0.01964942365884781,0.80023592710495
1.3248965740203857,0.9633943438529968,0.3615022301673889,0.6683534383773804,0.8666666666666667,0.025690333917737007,0.7890794277191162
1.3266681432724,0.9509395360946655,0.3757286071777344,0.6653101444244385,0.8666666666666667,0.023480569943785667,0.7775055170059204
1.328078269958496,0.9349321722984314,0.3931460976600647,0.6620508432388306,0.8666666666666667,0.019870948046445847,0.7667652368545532
1.3275675773620605,0.9169213175773621,0.4106462597846985,0.6524943113327026,0.8666666666666667,0.019726261496543884,0.7559486627578735
1.3254411220550537,0.8992224931716919,0.4262186288833618,0.6293103098869324,0.8666666666666667,0.0208913404494524,0.742337703704834
1.3223488330841064,0.8967668414115906,0.42558199167251587,0.6066514253616333,0.8666666666666667,0.020515086129307747,0.7292191982269287
1.320873737335205,0.9007457494735718,0.4201279878616333,0.596956729888916,0.8666666666666667,0.018035877496004105,0.7235339879989624
1.3198177814483643,0.9082857966423035,0.4115319848060608,0.595568060874939,0.8666666666666667,0.015248884446918964,0.7246626615524292
1.315331220626831,0.9164912104606628,0.3988400101661682,0.5965801477432251,0.8666666666666667,0.02079353854060173,0.7288028001785278
1.319969892501831,0.928296685218811,0.39167320728302,0.595482349395752,0.8666666666666667,0.014719751663506031,0.731804609298706
1.3125584125518799,0.9296755790710449,0.38288283348083496,0.5868486762046814,0.8666666666666667,0.01313398964703083,0.7278927564620972
1.3140170574188232,0.9353598356246948,0.3786572217941284,0.5765898823738098,0.8666666666666667,0.015146831050515175,0.7170342803001404
1.3097169399261475,0.9460749626159668,0.36364197731018066,0.5724978446960449,0.8666666666666667,0.020066600292921066,0.7091346979141235
1.2974302768707275,0.9571971893310547,0.34023308753967285,0.5759607553482056,0.8666666666666667,0.022675367072224617,0.7110031843185425
1.2690800428390503,0.9646086692810059,0.30447137355804443,0.5831067562103271,0.8666666666666667,0.022361688315868378,0.7184392809867859
1.2369353771209717,0.968397855758667,0.2685375213623047,0.5892244577407837,0.8666666666666667,0.021945584565401077,0.7219583988189697
1.2090263366699219,0.9761051535606384,0.23292118310928345,0.5961439609527588,0.8666666666666667,0.020863894373178482,0.7251686453819275
1.1933403015136719,0.9859609603881836,0.20737934112548828,0.6043329238891602,0.8666666666666667,0.021269256249070168,0.7297989130020142
1.1787440776824951,0.985958456993103,0.1927856206893921,0.6150233745574951,0.8666666666666667,0.022507043555378914,0.7379946708679199
1.1759060621261597,0.9919497966766357,0.18395626544952393,0.6303767561912537,0.8333333333333334,0.02316657081246376,0.7503550052642822
1.1873788833618164,1.0060052871704102,0.18137359619140625,0.6472861170768738,0.8333333333333334,0.018965918570756912,0.7631888389587402
1.2069988250732422,1.0277040004730225,0.17929482460021973,0.6638028621673584,0.8333333333333334,0.019296932965517044,0.7752110958099365
1.2195208072662354,1.0443644523620605,0.1751563549041748,0.6774172782897949,0.8333333333333334,0.019718332216143608,0.7851216793060303
1.2327523231506348,1.0615209341049194,0.17123138904571533,0.6885403394699097,0.8333333333333334,0.018566982820630074,0.7929877638816833
1.2435142993927002,1.075797438621521,0.1677168607711792,0.6981141567230225,0.8333333333333334,0.015219253487884998,0.7995566129684448
1.2489185333251953,1.0863146781921387,0.16260385513305664,0.706274688243866,0.8333333333333334,0.02102920599281788,0.8053845167160034
1.257535696029663,1.094078540802002,0.16345715522766113,0.7129473090171814,0.8333333333333334,0.028971221297979355,0.810849130153656
1.2730133533477783,1.1056902408599854,0.16732311248779297,0.7187892198562622,0.8333333333333334,0.038415346294641495,0.8153736591339111
1.286501169204712,1.1156716346740723,0.17082953453063965,0.7233845591545105,0.8333333333333334,0.035381119698286057,0.818273663520813
1.293955683708191,1.122018814086914,0.17193686962127686,0.727021336555481,0.8333333333333334,0.03699395805597305,0.8201583623886108
1.298225998878479,1.1218786239624023,0.17634737491607666,0.7297374606132507,0.8333333333333334,0.033503457903862,0.8211409449577332
1.298095941543579,1.1235179901123047,0.17457795143127441,0.7319781184196472,0.8333333333333334,0.03757661208510399,0.821757972240448
1.298525094985962,1.1247129440307617,0.1738121509552002,0.7315009832382202,0.8333333333333334,0.03718852624297142,0.8203369379043579
1.3028632402420044,1.1228053569793701,0.18005788326263428,0.7276657819747925,0.8666666666666667,0.035488471388816833,0.816362738609314
1.3062832355499268,1.1170904636383057,0.1891927719116211,0.7222110629081726,0.8666666666666667,0.03519768267869949,0.810285210609436
1.3123998641967773,1.117226481437683,0.19517338275909424,0.7167627215385437,0.8666666666666667,0.04928267002105713,0.8028839826583862
1.3429107666015625,1.1333558559417725,0.20955491065979004,0.7096575498580933,0.8666666666666667,0.04268256574869156,0.7940303683280945
1.3631064891815186,1.1525356769561768,0.2105708122253418,0.7062538862228394,0.8666666666666667,0.03604428842663765,0.7897228598594666
1.3710806369781494,1.1637165546417236,0.20736408233642578,0.7051525115966797,0.8666666666666667,0.034059155732393265,0.7882931232452393
1.3704307079315186,1.1627845764160156,0.20764613151550293,0.701244592666626,0.8666666666666667,0.03226508945226669,0.7848562002182007
1.3679075241088867,1.1532360315322876,0.21467149257659912,0.6953074932098389,0.8666666666666667,0.03416735678911209,0.7797768115997314
1.3647792339324951,1.1394895315170288,0.2252897024154663,0.6885823607444763,0.8666666666666667,0.0346321277320385,0.7746159434318542
1.3583714962005615,1.119889497756958,0.23848199844360352,0.676421046257019,0.8666666666666667,0.04803118482232094,0.7650629878044128
1.3576579093933105,1.089512586593628,0.2681453227996826,0.6496889591217041,0.8333333333333334,0.04959233105182648,0.7395477294921875
1.3608663082122803,1.0536961555480957,0.30717015266418457,0.6242133378982544,0.8333333333333334,0.047109656035900116,0.7158188819885254
1.3677648305892944,1.0170564651489258,0.35070836544036865,0.6040359735488892,0.8333333333333334,0.03963201493024826,0.6999053955078125
1.3772859573364258,0.979668140411377,0.39761781692504883,0.5861527323722839,0.8333333333333334,0.03005586937069893,0.6886279582977295
1.3928378820419312,0.9457689523696899,0.4470689296722412,0.571000337600708,0.8333333333333334,0.023126894608139992,0.6798191070556641
1.4121692180633545,0.915200412273407,0.4969688057899475,0.5566744208335876,0.8333333333333334,0.021131958812475204,0.6703974604606628
1.4340455532073975,0.894486129283905,0.5395594239234924,0.5436794757843018,0.8333333333333334,0.02045409008860588,0.6609994769096375
1.4668083190917969,0.8814353942871094,0.5853729248046875,0.5324183702468872,0.8333333333333334,0.018418893218040466,0.6526936292648315
1.50460946559906,0.8686379194259644,0.6359715461730957,0.5204980373382568,0.8333333333333334,0.01565910317003727,0.6434151530265808
1.5414527654647827,0.8516291379928589,0.6898236274719238,0.5077695250511169,0.8333333333333334,0.013905574567615986,0.6320933103561401
1.5707134008407593,0.8342188596725464,0.7364945411682129,0.49809354543685913,0.8333333333333334,0.012369589880108833,0.6225501894950867
1.5844424962997437,0.8162614107131958,0.7681810855865479,0.49048861861228943,0.8333333333333334,0.011183098889887333,0.6146473288536072
1.5844138860702515,0.7998127937316895,0.784601092338562,0.48434457182884216,0.8333333333333334,0.009807388298213482,0.607915461063385
1.575031042098999,0.7851085066795349,0.7899225354194641,0.4793192744255066,0.8333333333333334,0.009927352890372276,0.6021439433097839
1.5631682872772217,0.7733275294303894,0.7898407578468323,0.47570109367370605,0.8333333333333334,0.009520680643618107,0.5978193283081055
1.5475435256958008,0.7617374658584595,0.7858060598373413,0.47077831625938416,0.8333333333333334,0.008342280052602291,0.5924558639526367
1.533726453781128,0.7497088313102722,0.7840176224708557,0.46515101194381714,0.8333333333333334,0.007704094052314758,0.586440920829773
1.5213820934295654,0.738845705986023,0.7825363874435425,0.4592273235321045,0.8333333333333334,0.007208413910120726,0.5801236033439636
1.5145024061203003,0.7298331260681152,0.7846692800521851,0.4536675810813904,0.8333333333333334,0.007188522722572088,0.5741661787033081
1.5109689235687256,0.7229102849960327,0.7880586385726929,0.44772931933403015,0.8333333333333334,0.006602969951927662,0.5679049491882324
1.5127942562103271,0.7170905470848083,0.7957037091255188,0.44158753752708435,0.8333333333333334,0.005517968442291021,0.5615500807762146
1.5162023305892944,0.7110463976860046,0.8051559329032898,0.4346514642238617,0.8333333333333334,0.004884778056293726,0.5543402433395386
1.5222610235214233,0.7058608531951904,0.8164001703262329,0.4282035827636719,0.8333333333333334,0.004239519126713276,0.547519862651825
1.5284676551818848,0.7008697986602783,0.8275978565216064,0.4219592213630676,0.8333333333333334,0.003782990388572216,0.5407671928405762
1.53525710105896,0.6963242888450623,0.8389328122138977,0.4164852797985077,0.8333333333333334,0.00339445355348289,0.5347039103507996
1.5407614707946777,0.6917948722839355,0.8489665985107422,0.41151440143585205,0.8333333333333334,0.0031688096933066845,0.5290473699569702
1.5453866720199585,0.6874496936798096,0.8579369783401489,0.40728282928466797,0.8333333333333334,0.00299652898684144,0.5240792036056519
1.5481226444244385,0.6830294132232666,0.8650932312011719,0.40349262952804565,0.8333333333333334,0.002833386417478323,0.5194892287254333
1.5497846603393555,0.6785674095153809,0.8712172508239746,0.40020835399627686,0.8333333333333334,0.002832334255799651,0.5153707265853882
1.5498101711273193,0.6740803718566895,0.8757297992706299,0.3972078263759613,0.8333333333333334,0.0028871234972029924,0.5115033984184265
1.5495617389678955,0.6698654890060425,0.879696249961853,0.39460891485214233,0.8333333333333334,0.0027069917414337397,0.5080351829528809
1.5489404201507568,0.6656023263931274,0.8833380937576294,0.3921276032924652,0.8333333333333334,0.0025208033621311188,0.5046610236167908
1.5486032962799072,0.6614905595779419,0.8871127367019653,0.3898943364620209,0.8333333333333334,0.0025085497181862593,0.5015497207641602
1.5481364727020264,0.6579076051712036,0.8902288675308228,0.3878527581691742,0.8333333333333334,0.002453560009598732,0.4986472725868225
1.5489081144332886,0.654739499092102,0.8941686153411865,0.38600191473960876,0.8333333333333334,0.0022854111157357693,0.4959580898284912
1.5498435497283936,0.6517717838287354,0.8980717658996582,0.38408398628234863,0.8333333333333334,0.002182697644457221,0.4931912422180176
1.5519397258758545,0.6491295099258423,0.9028102159500122,0.38229498267173767,0.8333333333333334,0.0018895497778430581,0.490572452545166
1.5538944005966187,0.6465857028961182,0.9073086977005005,0.38044804334640503,0.8333333333333334,0.0017964374274015427,0.48788127303123474
1.5568351745605469,0.6444157361984253,0.9124194383621216,0.37884971499443054,0.8333333333333334,0.0016748810885474086,0.4854750633239746
1.5594887733459473,0.6423338651657104,0.9171549081802368,0.3772622048854828,0.8333333333333334,0.0016495190793648362,0.48307937383651733
1.5626252889633179,0.6404080390930176,0.9222172498703003,0.3758481740951538,0.8333333333333334,0.0017324790824204683,0.4808739125728607
1.565119743347168,0.6386066675186157,0.9265130758285522,0.3744761347770691,0.8333333333333334,0.0017249133670702577,0.4787045121192932
1.5683802366256714,0.6367006301879883,0.9316796064376831,0.3732277750968933,0.8333333333333334,0.0016863589407876134,0.4766481816768646
1.5705280303955078,0.6347336769104004,0.9357943534851074,0.3719700276851654,0.8333333333333334,0.0026020302902907133,0.4745721220970154
1.5749591588974,0.633326530456543,0.9416326284408569,0.371138334274292,0.8333333333333334,0.004303477704524994,0.4729713201522827
1.5804872512817383,0.631996214389801,0.9484910368919373,0.37009382247924805,0.8333333333333334,0.0028489006217569113,0.4711005687713623
1.5842008590698242,0.6266089677810669,0.9575918912887573,0.36739596724510193,0.8333333333333334,0.0023586261086165905,0.4671451449394226
1.5851027965545654,0.6227725744247437,0.9623302221298218,0.36564451456069946,0.8333333333333334,0.0027908068150281906,0.4644296169281006
1.5866296291351318,0.6203296184539795,0.9663000106811523,0.36478543281555176,0.8333333333333334,0.002693916903808713,0.46281275153160095
1.5877517461776733,0.6180425882339478,0.9697091579437256,0.36409124732017517,0.8333333333333334,0.002751575317233801,0.46140822768211365
1.5889967679977417,0.6163086891174316,0.9726880788803101,0.3637034296989441,0.8333333333333334,0.0028180466033518314,0.46041417121887207
1.5897996425628662,0.6152466535568237,0.9745529890060425,0.3635847568511963,0.8333333333333334,0.002968421671539545,0.45980358123779297
1.5910239219665527,0.6145960688591003,0.9764278531074524,0.36366018652915955,0.8333333333333334,0.006443970371037722,0.4594641327857971
1.5984783172607422,0.6156328320503235,0.9828454852104187,0.36475396156311035,0.8333333333333334,0.0063015008345246315,0.46028536558151245
1.600534439086914,0.614443302154541,0.986091136932373,0.36456987261772156,0.8333333333333334,0.01446374412626028,0.45957493782043457
1.6110126972198486,0.6064401268959045,1.004572570323944,0.3612005412578583,0.8333333333333334,0.006269555073231459,0.4542044997215271
1.603881597518921,0.6060312986373901,0.9978502988815308,0.3606444299221039,0.8333333333333334,0.01532844826579094,0.4535592198371887
1.6070002317428589,0.604908287525177,1.0020919442176819,0.36034059524536133,0.8333333333333334,0.014427023008465767,0.45305687189102173
1.6037633419036865,0.6080837845802307,0.9956795573234558,0.3620959222316742,0.8333333333333334,0.015200203284621239,0.4561832845211029
1.5978734493255615,0.6144070625305176,0.983466386795044,0.3654916286468506,0.8333333333333334,0.015843039378523827,0.4621938169002533
1.598219871520996,0.6228281259536743,0.9753917455673218,0.3712368607521057,0.8333333333333334,0.021536728367209435,0.4714532792568207
1.6012376546859741,0.6294373869895935,0.9718002676963806,0.37656325101852417,0.8333333333333334,0.019060883671045303,0.4803110957145691
1.5986799001693726,0.6365748643875122,0.9621050357818604,0.3823257386684418,0.8333333333333334,0.02950838953256607,0.48977231979370117
1.5984243154525757,0.6412603855133057,0.95716392993927,0.3869558274745941,0.8333333333333334,0.04523417353630066,0.4978798031806946
1.5974345207214355,0.645821750164032,0.9516127705574036,0.3897188603878021,0.8333333333333334,0.03730416297912598,0.5040057897567749
1.5864465236663818,0.6539443731307983,0.9325021505355835,0.39351511001586914,0.8333333333333334,0.031546663492918015,0.5129789113998413
1.570457935333252,0.6616111397743225,0.9088467955589294,0.39813232421875,0.8333333333333334,0.028139295056462288,0.5241794586181641
1.548951506614685,0.6668362617492676,0.8821152448654175,0.40299031138420105,0.8333333333333334,0.028226692229509354,0.5356625318527222
1.5229156017303467,0.6645841598510742,0.8583314418792725,0.40815675258636475,0.8333333333333334,0.03246162086725235,0.5462970733642578
1.4908926486968994,0.6625314950942993,0.8283611536026001,0.4139983057975769,0.8333333333333334,0.03651706501841545,0.55636066198349
1.4836753606796265,0.6623871326446533,0.8212882280349731,0.4205429255962372,0.8333333333333334,0.029518000781536102,0.5654852986335754
1.4791326522827148,0.6652806997299194,0.8138519525527954,0.42706799507141113,0.8333333333333334,0.025541746988892555,0.572472333908081
1.4743995666503906,0.667001485824585,0.8073980808258057,0.4315885901451111,0.8333333333333334,0.055688902735710144,0.5752813816070557
1.2882821559906006,0.24578890204429626,1.0424932539463043,0.3090243935585022,0.8666666666666667,0.05275220796465874,0.44353577494621277
1.253764033317566,0.23080961406230927,1.0229544192552567,0.24936380982398987,0.8666666666666667,0.05545984208583832,0.36043858528137207
1.236793041229248,0.21207448840141296,1.024718552827835,0.2093571424484253,0.8666666666666667,0.05440185219049454,0.293800413608551
1.236495018005371,0.199308842420578,1.037186175584793,0.19203230738639832,0.8666666666666667,0.04774128273129463,0.26533573865890503
1.244667887687683,0.21112129092216492,1.0335465967655182,0.19048452377319336,0.8666666666666667,0.04454657435417175,0.2629796266555786
1.267743468284607,0.23323063552379608,1.0345128327608109,0.20180225372314453,0.8666666666666667,0.042741406708955765,0.2801431119441986
1.2973096370697021,0.2514016330242157,1.0459080040454865,0.2235615849494934,0.8666666666666667,0.035837579518556595,0.30626943707466125
1.3219329118728638,0.2656461298465729,1.056286782026291,0.24355445802211761,0.8666666666666667,0.037261124700307846,0.32027506828308105
1.3581403493881226,0.3106991648674011,1.0474411845207214,0.29113948345184326,0.8666666666666667,0.03738764673471451,0.38717302680015564
1.3817758560180664,0.3118787407875061,1.0698971152305603,0.32470035552978516,0.8333333333333334,0.03681167587637901,0.4007958769798279
1.4406042098999023,0.3426978290081024,1.0979063808918,0.3641068935394287,0.8333333333333334,0.037433478981256485,0.41084831953048706
1.4659055471420288,0.30329740047454834,1.1626081466674805,0.35541531443595886,0.8333333333333334,0.037475962191820145,0.4094464182853699
1.4782708883285522,0.2626813054084778,1.2155895829200745,0.2599772810935974,0.8333333333333334,0.03805065527558327,0.33251363039016724
1.4698418378829956,0.2108267992734909,1.2590150386095047,0.19202110171318054,0.8333333333333334,0.04512319713830948,0.24069814383983612
1.4695338010787964,0.1870899796485901,1.2824438214302063,0.1696976125240326,0.8333333333333334,0.04533687233924866,0.2202203869819641
1.4689137935638428,0.16095773875713348,1.3079560548067093,0.1400570571422577,0.8333333333333334,0.040888819843530655,0.1961808204650879
1.4550532102584839,0.13363789021968842,1.3214153200387955,0.10936129093170166,0.8333333333333334,0.03303911164402962,0.16587528586387634
1.424699306488037,0.11365741491317749,1.3110418915748596,0.08504977822303772,0.8333333333333334,0.029943739995360374,0.13745683431625366
1.3871616125106812,0.10307441651821136,1.2840871959924698,0.07558465003967285,0.8333333333333334,0.027483981102705002,0.12374578416347504
1.3635810613632202,0.10339686274528503,1.2601841986179352,0.08942534774541855,0.8333333333333334,0.025593668222427368,0.1398761123418808
1.357194423675537,0.10712804645299911,1.250066377222538,0.11525700986385345,0.8333333333333334,0.02496500127017498,0.16869771480560303
1.3446483612060547,0.11464583873748779,1.230002522468567,0.13733753561973572,0.8333333333333334,0.02334604598581791,0.1919807642698288
1.347724437713623,0.1261424720287323,1.2215819656848907,0.14625284075737,0.8333333333333334,0.022022757679224014,0.20285211503505707
1.3457869291305542,0.14922887086868286,1.1965580582618713,0.14686743915081024,0.8333333333333334,0.021742697805166245,0.20585744082927704
1.3368686437606812,0.17813313007354736,1.1587355136871338,0.15207771956920624,0.8333333333333334,0.01870673894882202,0.2128991186618805
1.3269734382629395,0.20668625831604004,1.1202871799468994,0.16156771779060364,0.8333333333333334,0.014481304213404655,0.2234123945236206
1.3174490928649902,0.2331220805644989,1.0843270123004913,0.17534491419792175,0.8333333333333334,0.017763102427124977,0.23840096592903137
1.3200898170471191,0.2630870044231415,1.0570028126239777,0.19142834842205048,0.8333333333333334,0.018582658842206,0.25771164894104004
1.3275643587112427,0.2930583953857422,1.0345059633255005,0.20756888389587402,0.8333333333333334,0.016552360728383064,0.28160613775253296
1.3277955055236816,0.31725046038627625,1.0105450451374054,0.2259303331375122,0.8333333333333334,0.012388757430016994,0.31103527545928955
1.319232702255249,0.33888038992881775,0.9803523123264313,0.24426516890525818,0.8333333333333334,0.01511895190924406,0.339094340801239
1.316969633102417,0.3612077236175537,0.9557619094848633,0.26349636912345886,0.8333333333333334,0.01358777191489935,0.3673192858695984
1.309472680091858,0.38550299406051636,0.9239696860313416,0.2839047908782959,0.8333333333333334,0.01381120178848505,0.3951384723186493
1.3202661275863647,0.41050612926483154,0.9097599983215332,0.3043982684612274,0.8333333333333334,0.01499051321297884,0.4220309257507324
1.3332805633544922,0.43545645475387573,0.8978241086006165,0.3247162103652954,0.8333333333333334,0.013880659826099873,0.44766491651535034
1.3446192741394043,0.4604472517967224,0.8841720223426819,0.3452605605125427,0.8333333333333334,0.01665898784995079,0.4720908999443054
1.3559808731079102,0.486117422580719,0.8698634505271912,0.3643494248390198,0.8333333333333334,0.018441539257764816,0.4935055673122406
1.3684309720993042,0.5111044645309448,0.8573265075683594,0.379195898771286,0.8333333333333334,0.018587931990623474,0.5093647241592407
1.3814125061035156,0.5337287187576294,0.8476837873458862,0.39034825563430786,0.8333333333333334,0.019433457404375076,0.520704984664917
1.3953083753585815,0.5531222820281982,0.8421860933303833,0.3985646665096283,0.8333333333333334,0.015807829797267914,0.5287145972251892
1.4084376096725464,0.5695822834968567,0.8388553261756897,0.4028899073600769,0.8333333333333334,0.020815091207623482,0.5319292545318604
1.4260947704315186,0.5853971242904663,0.8406976461410522,0.40570077300071716,0.8333333333333334,0.026101382449269295,0.5346126556396484
1.4472863674163818,0.5953853130340576,0.8519010543823242,0.40697258710861206,0.8333333333333334,0.029790645465254784,0.5380966663360596
1.46720290184021,0.5948997735977173,0.8723031282424927,0.4077709913253784,0.8333333333333334,0.027858834713697433,0.5411291122436523
1.4851157665252686,0.5926678776741028,0.8924478888511658,0.4096227288246155,0.8333333333333334,0.02442069910466671,0.5426623821258545
1.5011658668518066,0.5868475437164307,0.914318323135376,0.4035176634788513,0.8333333333333334,0.08219731599092484,0.5322363376617432
1.5150001049041748,0.5803471803665161,0.9346529245376587,0.3849657475948334,0.8333333333333334,0.049016937613487244,0.5047246813774109
1.1105451583862305,0.4888755679130554,0.621669590473175,0.4968506693840027,0.8333333333333334,0.044526346027851105,0.6873177289962769
0.9804605841636658,0.5035809278488159,0.47687965631484985,0.4625196158885956,0.8333333333333334,0.03978881984949112,0.6510564088821411
0.9233626127243042,0.49877557158470154,0.42458704113960266,0.43877944350242615,0.8333333333333334,0.03923945873975754,0.6445785164833069
0.8903994560241699,0.49682390689849854,0.3935755491256714,0.4237654209136963,0.8333333333333334,0.0392143689095974,0.6452271938323975
0.8697185516357422,0.5012208819389343,0.36849766969680786,0.416797012090683,0.8333333333333334,0.03872687742114067,0.6509543657302856
0.8546406626701355,0.5120587944984436,0.3425818681716919,0.41479772329330444,0.8333333333333334,0.0379873588681221,0.6610202789306641
0.8459311723709106,0.5224900245666504,0.32344114780426025,0.4159468114376068,0.8333333333333334,0.03612973168492317,0.67430579662323
0.8419046401977539,0.5291674733161926,0.3127371668815613,0.4187961518764496,0.8333333333333334,0.034903060644865036,0.6881141662597656
0.840621829032898,0.5327742099761963,0.30784761905670166,0.4230254590511322,0.8666666666666667,0.03377503901720047,0.7001899480819702
0.8542978763580322,0.5444878935813904,0.30980998277664185,0.4281314015388489,0.8666666666666667,0.03357675299048424,0.7067078948020935
0.8720699548721313,0.5679396986961365,0.3041302561759949,0.4330500066280365,0.8666666666666667,0.03347853571176529,0.7026087045669556
0.8775007724761963,0.6074956655502319,0.27000510692596436,0.43830904364585876,0.8666666666666667,0.03517238795757294,0.6871969699859619
0.8880564570426941,0.6460863351821899,0.24197012186050415,0.44103872776031494,0.8666666666666667,0.038360584527254105,0.6678872108459473
0.9041508436203003,0.6704203486442566,0.2337304949760437,0.4271206855773926,0.8666666666666667,0.04643624648451805,0.6460483074188232
0.9175262451171875,0.7205077409744263,0.19701850414276123,0.4141922891139984,0.8666666666666667,0.046790193766355515,0.6248254776000977
0.9259235262870789,0.8061450719833374,0.11977845430374146,0.41973865032196045,0.9,0.047594960778951645,0.6134599447250366
0.9483774900436401,0.8808190226554871,0.06755846738815308,0.4322996735572815,0.9,0.04987525939941406,0.6118338108062744
0.9741487503051758,0.9297034740447998,0.04444527626037598,0.44338545203208923,0.9,0.048547301441431046,0.6053221225738525
1.0015594959259033,0.9429701566696167,0.05858933925628662,0.4385174512863159,0.9,0.04594384506344795,0.5829229950904846
1.0359256267547607,0.9463326334953308,0.08959299325942993,0.43960830569267273,0.9,0.03686089068651199,0.5719163417816162
1.0544193983078003,0.9428834915161133,0.11153590679168701,0.44606029987335205,0.9,0.041527289897203445,0.5705314874649048
1.0809876918792725,0.9361826181411743,0.14480507373809814,0.449772447347641,0.9,0.038212839514017105,0.5697356462478638
1.0924521684646606,0.9325047731399536,0.15994739532470703,0.44297969341278076,0.9,0.03664678707718849,0.550125241279602
1.0522804260253906,0.9468328356742859,0.10544759035110474,0.4177621603012085,0.9,0.0365731418132782,0.5269398093223572
0.991202712059021,0.9681392908096313,0.02306342124938965,0.4159151017665863,0.9,0.034308869391679764,0.5254456996917725
0.9628646373748779,0.9859899282455444,-0.023125290870666504,0.4216483533382416,0.9,0.03102407231926918,0.5307440161705017
0.9511226415634155,0.9888063669204712,-0.037683725357055664,0.42827534675598145,0.9,0.03151324763894081,0.5371820330619812
0.94083571434021,0.9970922470092773,-0.05625653266906738,0.4411512613296509,0.9,0.032560694962739944,0.5484828948974609
0.9453223943710327,1.009706735610962,-0.0643843412399292,0.4600670337677002,0.9,0.030421361327171326,0.5602129697799683
0.9931868314743042,1.0183637142181396,-0.02517688274383545,0.4668347239494324,0.9,0.0267518050968647,0.5557903051376343
1.0282626152038574,1.0325827598571777,-0.0043201446533203125,0.46661314368247986,0.9,0.03315030783414841,0.546222984790802
1.0512278079986572,1.032529354095459,0.018698453903198242,0.4660988450050354,0.9,0.029661940410733223,0.5410226583480835
1.0738548040390015,1.031132698059082,0.042722105979919434,0.46779799461364746,0.9,0.025463055819272995,0.5402740240097046
1.1116337776184082,1.0348974466323853,0.07673633098602295,0.4671937823295593,0.9,0.025181934237480164,0.54145348072052
1.166796088218689,1.0315966606140137,0.1351994276046753,0.46366941928863525,0.9,0.02667972818017006,0.5495118498802185
1.2281568050384521,1.0132664442062378,0.21489036083221436,0.45339614152908325,0.8666666666666667,0.025583066046237946,0.5510776042938232
1.2801716327667236,0.9730808138847351,0.3070908188819885,0.43651413917541504,0.8666666666666667,0.020973050966858864,0.5465670228004456
1.31361722946167,0.9271019697189331,0.3865152597427368,0.42292940616607666,0.8666666666666667,0.02179175242781639,0.5424646735191345
1.331653118133545,0.8938553333282471,0.43779778480529785,0.41636228561401367,0.8666666666666667,0.01872587576508522,0.5441542863845825
1.3367671966552734,0.8774124383926392,0.4593547582626343,0.41740137338638306,0.8666666666666667,0.01798134855926037,0.5502560138702393
1.3356544971466064,0.8581146001815796,0.47753989696502686,0.419219970703125,0.8666666666666667,0.022747229784727097,0.5534242987632751
1.3308227062225342,0.8415290713310242,0.48929363489151,0.42334306240081787,0.8666666666666667,0.034219060093164444,0.5542298555374146
1.3223659992218018,0.8249022364616394,0.49746376276016235,0.429299533367157,0.8666666666666667,0.034855522215366364,0.5528972744941711
1.3155006170272827,0.8064150214195251,0.5090855956077576,0.4342415928840637,0.8666666666666667,0.033466923981904984,0.5465115308761597
1.3103969097137451,0.789360761642456,0.5210361480712891,0.4391059875488281,0.8666666666666667,0.029428094625473022,0.5373093485832214
1.313492774963379,0.7767479419708252,0.5367448329925537,0.45055028796195984,0.8666666666666667,0.0289471335709095,0.541179895401001
1.3210428953170776,0.7612866759300232,0.5597562193870544,0.4610920548439026,0.8666666666666667,0.02647017128765583,0.5499886274337769
1.3264609575271606,0.7437826991081238,0.5826782584190369,0.46591800451278687,0.8666666666666667,0.028495315462350845,0.5560061931610107
1.3344820737838745,0.7238673567771912,0.6106147170066833,0.46525534987449646,0.8666666666666667,0.031615324318408966,0.558244526386261
1.3389577865600586,0.7045599818229675,0.6343978047370911,0.46258053183555603,0.8666666666666667,0.02971756085753441,0.5576879382133484
1.3415806293487549,0.6823728084564209,0.659207820892334,0.4562816023826599,0.8666666666666667,0.026901351287961006,0.5522322058677673
1.3459784984588623,0.657052755355835,0.6889257431030273,0.4454292058944702,0.8666666666666667,0.026790257543325424,0.5406350493431091
1.3459128141403198,0.6351715922355652,0.7107412219047546,0.4320567548274994,0.8666666666666667,0.031154828146100044,0.5233054161071777
1.341931700706482,0.6084364056587219,0.73349529504776,0.41585490107536316,0.8666666666666667,0.03721048682928085,0.5009158253669739
1.333868384361267,0.5876604318618774,0.7462079524993896,0.4028856158256531,0.8666666666666667,0.04669887199997902,0.4816354215145111
1.3219095468521118,0.5562938451766968,0.765615701675415,0.38887614011764526,0.8666666666666667,0.05876675248146057,0.46339648962020874
1.3058598041534424,0.5393274426460266,0.7665323615074158,0.37502166628837585,0.8666666666666667,0.057019542902708054,0.44640010595321655
1.28940749168396,0.5328995585441589,0.756507933139801,0.3611471652984619,0.8666666666666667,0.06079651787877083,0.4279169738292694
1.2682440280914307,0.5397634506225586,0.7284805774688721,0.349888414144516,0.8666666666666667,0.0761316791176796,0.40995845198631287
1.2585420608520508,0.5389297008514404,0.7196123600006104,0.34444332122802734,0.8666666666666667,0.06873971968889236,0.404177188873291
1.2548549175262451,0.525382399559021,0.7294725179672241,0.33768877387046814,0.8666666666666667,0.047858379781246185,0.3983682096004486
1.2746315002441406,0.5121893882751465,0.7624421119689941,0.33216798305511475,0.8666666666666667,0.038698773831129074,0.3935433626174927
1.304330825805664,0.5217573642730713,0.7825734615325928,0.327073872089386,0.8666666666666667,0.03319856524467468,0.3930811285972595
1.3316293954849243,0.5312604904174805,0.8003689050674438,0.3203887343406677,0.8666666666666667,0.030097851529717445,0.39499831199645996
1.3409745693206787,0.5356476306915283,0.8053269386291504,0.3120453655719757,0.8666666666666667,0.0250527486205101,0.3962728679180145
1.3410282135009766,0.529943585395813,0.8110846281051636,0.29051673412323,0.8666666666666667,0.0209248885512352,0.37999701499938965
1.3402838706970215,0.5202182531356812,0.8200656175613403,0.2702185809612274,0.8666666666666667,0.016900112852454185,0.3571130037307739
1.3436763286590576,0.5068343877792358,0.8368419408798218,0.26031965017318726,0.8666666666666667,0.015660453587770462,0.34081751108169556
1.349613904953003,0.49340304732322693,0.856210857629776,0.25804510712623596,0.8666666666666667,0.018550235778093338,0.3309023380279541
1.3568938970565796,0.4791280925273895,0.8777658045291901,0.25628069043159485,0.8666666666666667,0.021990440785884857,0.32149726152420044
1.363267183303833,0.4654165208339691,0.8978506624698639,0.2573213279247284,0.8666666666666667,0.023791411891579628,0.315875768661499
1.3650296926498413,0.45409417152404785,0.9109355211257935,0.26313093304634094,0.8666666666666667,0.026069046929478645,0.31736433506011963
1.3650835752487183,0.44109046459198,0.9239931106567383,0.2670375108718872,0.8666666666666667,0.027972523123025894,0.31949150562286377
1.3751459121704102,0.4261794984340668,0.9489664137363434,0.2714020013809204,0.8666666666666667,0.028430502861738205,0.3242758512496948
1.3901245594024658,0.4052206873893738,0.984903872013092,0.27392786741256714,0.8333333333333334,0.02960297279059887,0.3289168179035187
1.3967469930648804,0.3775428533554077,1.0192041397094727,0.27328622341156006,0.8333333333333334,0.03560208901762962,0.32948464155197144
1.3987784385681152,0.35795313119888306,1.0408253073692322,0.2759001553058624,0.8333333333333334,0.038479119539260864,0.3323078751564026
1.398888349533081,0.34484225511550903,1.054046094417572,0.2732413411140442,0.8333333333333334,0.05192571133375168,0.3296119272708893
1.4000409841537476,0.3350841999053955,1.064956784248352,0.26127076148986816,0.8333333333333334,0.06688795983791351,0.31704309582710266
1.4061130285263062,0.3246484398841858,1.0814645886421204,0.24135860800743103,0.8333333333333334,0.0614275187253952,0.2949140667915344
1.423511028289795,0.3132736086845398,1.1102374196052551,0.2237163782119751,0.8333333333333334,0.05098256841301918,0.275268018245697
1.462458610534668,0.2960376739501953,1.1664209365844727,0.20584270358085632,0.8333333333333334,0.03962664306163788,0.25730302929878235
1.5150258541107178,0.27335819602012634,1.2416676580905914,0.1850644052028656,0.8333333333333334,0.03609304875135422,0.2395641803741455
1.5648164749145508,0.24925285577774048,1.3155636191368103,0.16133777797222137,0.8333333333333334,0.03428434580564499,0.22184514999389648
1.6021721363067627,0.22810016572475433,1.3740719705820084,0.13666948676109314,0.8333333333333334,0.027286497876048088,0.20258300006389618
1.630864143371582,0.20749026536941528,1.4233738780021667,0.10927742719650269,0.8333333333333334,0.022269058972597122,0.17663435637950897
1.650256872177124,0.18850044906139374,1.4617564231157303,0.08146838843822479,0.8333333333333334,0.01629471965134144,0.14319096505641937
1.6579196453094482,0.17426466941833496,1.4836549758911133,0.06107526645064354,0.8333333333333334,0.012538950890302658,0.11332535743713379
1.6567890644073486,0.1635132133960724,1.4932758510112762,0.04727861285209656,0.8333333333333334,0.009463845752179623,0.09030403941869736
1.649964690208435,0.1550859808921814,1.4948787093162537,0.03913441300392151,0.8333333333333334,0.0071302917785942554,0.07559190690517426
1.6391875743865967,0.14835789799690247,1.4908296763896942,0.03408046066761017,0.8333333333333334,0.005462440196424723,0.06603076308965683
1.6255607604980469,0.14291349053382874,1.4826472699642181,0.030898353084921837,0.8333333333333334,0.0041726683266460896,0.05981813371181488
1.6110103130340576,0.13832241296768188,1.4726879000663757,0.028772275894880295,0.8333333333333334,0.0032729622907936573,0.05555807054042816
1.5966657400131226,0.1344735026359558,1.4621922373771667,0.027281388640403748,0.8333333333333334,0.002378164092078805,0.05250716209411621
1.5828747749328613,0.1309044361114502,1.4519703388214111,0.026078488677740097,0.8333333333333334,0.04460129141807556,0.050028275698423386
1.5690042972564697,0.12734653055667877,1.441657766699791,0.025050263851881027,0.8333333333333334,0.039173007011413574,0.04792644828557968
1.5894315242767334,0.12419705092906952,1.4652344733476639,0.02432684227824211,0.8333333333333334,0.032642778009176254,0.04646129161119461
1.1475403308868408,0.5530853271484375,0.5944550037384033,0.46453651785850525,0.8666666666666667,0.03717425465583801,0.6903719902038574
1.156408667564392,0.5620973110198975,0.5943113565444946,0.4471437931060791,0.9,0.033049050718545914,0.6476184129714966
1.1081368923187256,0.574704110622406,0.5334327816963196,0.43966054916381836,0.9,0.03139899671077728,0.6043120622634888
1.095268964767456,0.5962530374526978,0.4990159273147583,0.44744905829429626,0.8666666666666667,0.05332427844405174,0.5908519625663757
1.0734338760375977,0.6258173584938049,0.4476165175437927,0.4680550694465637,0.8333333333333334,0.0704173818230629,0.5968179702758789
1.066990613937378,0.6537684202194214,0.41322219371795654,0.4855285584926605,0.8333333333333334,0.06431065499782562,0.6058133840560913
1.0591896772384644,0.657130777835846,0.4020588994026184,0.4928744435310364,0.8333333333333334,0.05835622549057007,0.6101793050765991
1.0602556467056274,0.6121517419815063,0.4481039047241211,0.4736909568309784,0.8333333333333334,0.051405731588602066,0.5963093638420105
1.063747763633728,0.5900170803070068,0.4737306833267212,0.45880040526390076,0.8333333333333334,0.04801788553595543,0.5777921676635742
1.0731228590011597,0.5905638933181763,0.4825589656829834,0.45949098467826843,0.8333333333333334,0.048638034611940384,0.5680989623069763
1.0882666110992432,0.5956283807754517,0.4926382303237915,0.4574985206127167,0.8333333333333334,0.04297171160578728,0.5656183362007141
1.0888357162475586,0.5948590636253357,0.4939766526222229,0.4516372084617615,0.8333333333333334,0.03941325470805168,0.5639192461967468
1.0946587324142456,0.5941157341003418,0.5005429983139038,0.4421710968017578,0.8333333333333334,0.03877566382288933,0.5557305216789246
1.1080760955810547,0.593218207359314,0.5148578882217407,0.4319899082183838,0.8333333333333334,0.03573838248848915,0.539474368095398
1.1137290000915527,0.5916210412979126,0.5221079587936401,0.42521828413009644,0.8333333333333334,0.03281041979789734,0.5225341320037842
1.1508150100708008,0.5910013318061829,0.5598136782646179,0.4164898991584778,0.8333333333333334,0.0331064835190773,0.49855393171310425
1.1890305280685425,0.5863842964172363,0.6026462316513062,0.4074404239654541,0.8333333333333334,0.037265900522470474,0.47362765669822693
1.2332854270935059,0.5765789747238159,0.6567064523696899,0.39968881011009216,0.8333333333333334,0.05056987702846527,0.4567500054836273
1.2829278707504272,0.5675438642501831,0.7153840065002441,0.4015325903892517,0.8333333333333334,0.054505668580532074,0.4579978883266449
1.3443397283554077,0.6143204569816589,0.7300192713737488,0.4206092953681946,0.8333333333333334,0.05010438337922096,0.48149651288986206
1.3936469554901123,0.6639253497123718,0.7297216057777405,0.4565882086753845,0.8333333333333334,0.041772738099098206,0.5260180234909058
1.4258763790130615,0.7016503214836121,0.7242260575294495,0.5031442642211914,0.8333333333333334,0.04429364576935768,0.5754430294036865
1.482184886932373,0.7213740348815918,0.7608108520507812,0.5228071212768555,0.8333333333333334,0.04433182626962662,0.5974249839782715
1.5236066579818726,0.7328895926475525,0.7907170653343201,0.5264030694961548,0.8333333333333334,0.031272441148757935,0.6065900325775146
1.5471385717391968,0.7468427419662476,0.8002958297729492,0.5323789119720459,0.8333333333333334,0.019865531474351883,0.6149126291275024
1.5551087856292725,0.7544774413108826,0.8006313443183899,0.5204082727432251,0.8333333333333334,0.029336312785744667,0.6040720343589783
1.5421063899993896,0.7530538439750671,0.7890525460243225,0.4844571053981781,0.8333333333333334,0.03566935285925865,0.5686458349227905
1.5400054454803467,0.7367927432060242,0.8032127022743225,0.43437469005584717,0.8333333333333334,0.05599352344870567,0.5254392027854919
1.5348737239837646,0.7214068174362183,0.8134669065475464,0.39473757147789,0.8333333333333334,0.04971892014145851,0.4984443187713623
1.5521482229232788,0.6926940679550171,0.8594541549682617,0.35186880826950073,0.8333333333333334,0.04281850531697273,0.4777185618877411
1.5662908554077148,0.6664714217185974,0.8998194336891174,0.32043027877807617,0.8333333333333334,0.03494057431817055,0.45809921622276306
1.5621106624603271,0.6385458707809448,0.9235647916793823,0.29902398586273193,0.8333333333333334,0.03048555925488472,0.4378499388694763
1.5520353317260742,0.6021636724472046,0.9498716592788696,0.28806909918785095,0.8333333333333334,0.02373856119811535,0.43026202917099
1.5309841632843018,0.5643082857131958,0.966675877571106,0.2777342200279236,0.8333333333333334,0.020367544144392014,0.4153273105621338
1.5144500732421875,0.5287182331085205,0.985731840133667,0.26634424924850464,0.8333333333333334,0.022278213873505592,0.39562559127807617
1.4942535161972046,0.5061323642730713,0.9881211519241333,0.25735875964164734,0.8333333333333334,0.034018706530332565,0.38141483068466187
1.4698493480682373,0.5034339427947998,0.9664154052734375,0.2485494613647461,0.8333333333333334,0.038116443902254105,0.36877554655075073
1.44614577293396,0.505574107170105,0.940571665763855,0.23911838233470917,0.8333333333333334,0.05045194551348686,0.35693952441215515
1.4261598587036133,0.5122408866882324,0.9139189720153809,0.2287515103816986,0.8333333333333334,0.06175853684544563,0.34310418367385864
1.4155415296554565,0.5298380851745605,0.885703444480896,0.2206166386604309,0.8333333333333334,0.06627976149320602,0.3305787444114685
1.4102691411972046,0.5460907816886902,0.8641783595085144,0.21350859105587006,0.8333333333333334,0.05831262096762657,0.3211514353752136
1.4071229696273804,0.5586332678794861,0.8484897017478943,0.2092660516500473,0.8333333333333334,0.04597539082169533,0.3150150775909424
1.4028196334838867,0.5643863677978516,0.8384332656860352,0.2061758041381836,0.8333333333333334,0.03450845181941986,0.30963754653930664
1.396725058555603,0.5683202147483826,0.8284048438072205,0.19782577455043793,0.8666666666666667,0.02153109386563301,0.2947273850440979
1.3833545446395874,0.5740188956260681,0.8093356490135193,0.18603858351707458,0.8666666666666667,0.008296567015349865,0.26777952909469604
1.3627160787582397,0.5807086229324341,0.7820074558258057,0.18080073595046997,0.8666666666666667,0.006615674588829279,0.25347214937210083
1.3405321836471558,0.5863308906555176,0.7542012929916382,0.18285298347473145,0.8666666666666667,0.009868128225207329,0.2544765770435333
1.3237032890319824,0.594713032245636,0.7289902567863464,0.19066131114959717,0.8666666666666667,0.013275671750307083,0.2660592794418335
1.3161849975585938,0.6038069725036621,0.7123780250549316,0.19633153080940247,0.8666666666666667,0.01505053136497736,0.2742574214935303
1.312864065170288,0.6171244978904724,0.6957395672798157,0.19665095210075378,0.8666666666666667,0.014101972803473473,0.2763225734233856
1.3108174800872803,0.6285147666931152,0.682302713394165,0.19910240173339844,0.8666666666666667,0.014108599163591862,0.2844075858592987
1.3094019889831543,0.6397442817687988,0.6696577072143555,0.2069215476512909,0.8666666666666667,0.011544727720320225,0.3026137351989746
1.3057829141616821,0.6544431447982788,0.6513397693634033,0.21878409385681152,0.8666666666666667,0.008312759920954704,0.32675647735595703
1.3016666173934937,0.670117974281311,0.6315486431121826,0.22963187098503113,0.8666666666666667,0.005262491758912802,0.3451468348503113
1.296722412109375,0.6837345957756042,0.6129878163337708,0.2385546863079071,0.8666666666666667,0.003793270094320178,0.35505327582359314
1.2910759449005127,0.691438615322113,0.5996373295783997,0.24640539288520813,0.8666666666666667,0.004240372218191624,0.35923975706100464
1.2855067253112793,0.6921441555023193,0.59336256980896,0.2542591989040375,0.8666666666666667,0.00622242596000433,0.36306220293045044
1.2836055755615234,0.6867738962173462,0.5968316793441772,0.2601841688156128,0.8666666666666667,0.008117047138512135,0.366734117269516
1.2812864780426025,0.6789061427116394,0.6023803353309631,0.26221805810928345,0.8666666666666667,0.00808295700699091,0.36789143085479736
1.27848482131958,0.6710893511772156,0.6073954701423645,0.26014697551727295,0.8666666666666667,0.00794227048754692,0.3651115298271179
1.2757112979888916,0.6639550924301147,0.6117562055587769,0.25523853302001953,0.8666666666666667,0.008603801019489765,0.3588082790374756
1.28312087059021,0.6589468121528625,0.6241740584373474,0.25009503960609436,0.8666666666666667,0.008019454777240753,0.351747989654541
1.290777325630188,0.6549001336097717,0.6358771920204163,0.2447638213634491,0.8666666666666667,0.006243760231882334,0.3440679907798767
1.2970396280288696,0.6520596742630005,0.6449799537658691,0.24057498574256897,0.8666666666666667,0.0044371336698532104,0.3375173509120941
1.3023070096969604,0.6506837606430054,0.6516232490539551,0.2381499707698822,0.8666666666666667,0.0032360111363232136,0.3330882787704468
1.3066117763519287,0.6507303714752197,0.655881404876709,0.2373710572719574,0.8666666666666667,0.0029575710650533438,0.3309245705604553
1.3096685409545898,0.6515276432037354,0.6581408977508545,0.23803141713142395,0.8666666666666667,0.002831411315128207,0.3308194875717163
1.3117196559906006,0.6529109477996826,0.658808708190918,0.239874005317688,0.8666666666666667,0.0025107511319220066,0.33241426944732666
1.3131061792373657,0.6545395851135254,0.6585665941238403,0.2424742430448532,0.8666666666666667,0.0021870366763323545,0.3350141942501068
1.314075231552124,0.6561099290847778,0.6579653024673462,0.2454606592655182,0.8666666666666667,0.002067391062155366,0.3380020260810852
1.3153209686279297,0.6570173501968384,0.6583036184310913,0.24836918711662292,0.8666666666666667,0.0028252871707081795,0.340562105178833
1.3170241117477417,0.6568663120269775,0.6601577997207642,0.2509399950504303,0.8666666666666667,0.0034787983167916536,0.3423627018928528
1.3193118572235107,0.6558605432510376,0.6634513139724731,0.2532316744327545,0.8666666666666667,0.005363452713936567,0.34365877509117126
1.3221110105514526,0.6542650461196899,0.6678459644317627,0.25527751445770264,0.8666666666666667,0.003882556688040495,0.34468305110931396
1.326040267944336,0.6525225639343262,0.6735177040100098,0.25692251324653625,0.8666666666666667,0.0036401706747710705,0.34512028098106384
1.3296024799346924,0.6510149836540222,0.6785874962806702,0.25866907835006714,0.8666666666666667,0.003755825338885188,0.34567880630493164
1.3333015441894531,0.6501012444496155,0.6832002997398376,0.2604367136955261,0.8666666666666667,0.003982750233262777,0.34611183404922485
1.3352079391479492,0.6499227285385132,0.685285210609436,0.2628321051597595,0.8666666666666667,0.004647624678909779,0.3475341796875
1.3365687131881714,0.6501553058624268,0.6864134073257446,0.2654697299003601,0.8666666666666667,0.005248792003840208,0.34946784377098083
1.337843656539917,0.6506515145301819,0.6871921420097351,0.2682604193687439,0.8666666666666667,0.005569108761847019,0.3517003655433655
1.3390811681747437,0.651340126991272,0.6877410411834717,0.2712012529373169,0.8666666666666667,0.005768952891230583,0.35415884852409363
1.340193748474121,0.6524373292922974,0.6877564191818237,0.27445900440216064,0.8666666666666667,0.005960284266620874,0.357342004776001
1.3408721685409546,0.6536669135093689,0.6872052550315857,0.27797919511795044,0.8666666666666667,0.0062636276707053185,0.3608497381210327
1.341470718383789,0.65481036901474,0.6866603493690491,0.2815893292427063,0.8666666666666667,0.006691028829663992,0.3644661605358124
1.3421404361724854,0.6557034254074097,0.6864370107650757,0.285211980342865,0.8666666666666667,0.00784812867641449,0.36812347173690796
1.3428325653076172,0.656352698802948,0.6864798665046692,0.2888645827770233,0.8666666666666667,0.008667673915624619,0.37184616923332214
1.343544363975525,0.6567857265472412,0.6867586374282837,0.292688250541687,0.8666666666666667,0.00968506745994091,0.37610262632369995
1.3451128005981445,0.656863272190094,0.6882495284080505,0.2962198257446289,0.8666666666666667,0.010695504024624825,0.37985166907310486
1.3474267721176147,0.6563345193862915,0.6910922527313232,0.2994409203529358,0.8666666666666667,0.011938068084418774,0.38339298963546753
1.3481950759887695,0.6555443406105042,0.6926507353782654,0.3029635548591614,0.8666666666666667,0.012509971857070923,0.3878506124019623
1.3481134176254272,0.6544857025146484,0.6936277151107788,0.30648279190063477,0.8666666666666667,0.012896902859210968,0.3924373984336853
1.3484811782836914,0.6529412269592285,0.6955399513244629,0.3096727728843689,0.8666666666666667,0.013290022499859333,0.39654046297073364
1.3478964567184448,0.6511461138725281,0.6967503428459167,0.3128266930580139,0.8666666666666667,0.013601532205939293,0.4007054269313812
1.3470162153244019,0.6487898826599121,0.6982263326644897,0.3157802224159241,0.8666666666666667,0.013538166880607605,0.4046877324581146
1.3460588455200195,0.6458530426025391,0.7002058029174805,0.31846389174461365,0.8666666666666667,0.013616194017231464,0.4083130359649658
1.3450778722763062,0.6423137187957764,0.7027641534805298,0.320848286151886,0.8666666666666667,0.013548670336604118,0.4115300178527832
1.3437774181365967,0.6383637189865112,0.7054136991500854,0.32299211621284485,0.8666666666666667,0.013775834813714027,0.4144200086593628
1.3429001569747925,0.6333317160606384,0.709568440914154,0.3247203826904297,0.8666666666666667,0.01380210742354393,0.41686171293258667
1.341845989227295,0.6279367208480835,0.7139092683792114,0.326167494058609,0.8666666666666667,0.013426773250102997,0.4188978672027588
1.3410203456878662,0.6220576763153076,0.7189626693725586,0.3272766172885895,0.8666666666666667,0.012970875948667526,0.42050284147262573
1.3402125835418701,0.615882158279419,0.7243304252624512,0.32801592350006104,0.8666666666666667,0.0123370923101902,0.42163074016571045
1.3389954566955566,0.6094205975532532,0.7295748591423035,0.32853400707244873,0.8666666666666667,0.013202131725847721,0.4225478172302246
1.3395068645477295,0.6019235849380493,0.7375832796096802,0.3288639187812805,0.8666666666666667,0.015709685161709785,0.42337775230407715
1.341144323348999,0.593842089176178,0.747302234172821,0.32900378108024597,0.8666666666666667,0.01359635405242443,0.42402851581573486
1.3428585529327393,0.5851948261260986,0.7576637268066406,0.32899966835975647,0.8666666666666667,0.011729143559932709,0.4245542883872986
1.3501183986663818,0.5719131231307983,0.7782052755355835,0.3284570276737213,0.8666666666666667,0.010334443300962448,0.42514103651046753
1.3573448657989502,0.560512900352478,0.7968319654464722,0.3278847336769104,0.8666666666666667,0.009379365481436253,0.4257133901119232
1.3636869192123413,0.5502215623855591,0.8134653568267822,0.3273450434207916,0.8666666666666667,0.009000801481306553,0.42613857984542847
1.3690913915634155,0.5402480363845825,0.828843355178833,0.32684358954429626,0.8666666666666667,0.010770830325782299,0.4266110360622406
1.3735027313232422,0.5303407907485962,0.843161940574646,0.3262995481491089,0.8666666666666667,0.010456479154527187,0.4271196722984314
1.3771188259124756,0.5203513503074646,0.856767475605011,0.3256523609161377,0.8666666666666667,0.012068354524672031,0.42763155698776245
1.3861750364303589,0.5052636861801147,0.8809113502502441,0.32335779070854187,0.8666666666666667,0.011559776961803436,0.4273218512535095
1.3930318355560303,0.4944898784160614,0.8985419571399689,0.32063028216362,0.8666666666666667,0.00999798160046339,0.42672955989837646
1.3964470624923706,0.49414047598838806,0.9023065865039825,0.3181421756744385,0.8666666666666667,0.013848237693309784,0.4262086749076843
1.4040169715881348,0.4916287362575531,0.9123882353305817,0.31173980236053467,0.8666666666666667,0.015978557989001274,0.42316126823425293
1.4053624868392944,0.4942222535610199,0.9111402332782745,0.3056895136833191,0.8666666666666667,0.02375022880733013,0.4200149476528168
1.4052293300628662,0.4993590712547302,0.905870258808136,0.30004581809043884,0.8666666666666667,0.022090930491685867,0.41666287183761597
1.4033191204071045,0.5056866407394409,0.8976324796676636,0.2939392030239105,0.8666666666666667,0.026580296456813812,0.4122557044029236
1.4022445678710938,0.5100371241569519,0.8922074437141418,0.28658270835876465,0.8666666666666667,0.02865690179169178,0.404934823513031
1.394256353378296,0.5153754949569702,0.8788808584213257,0.2781403958797455,0.8666666666666667,0.030930275097489357,0.397418737411499
1.3815274238586426,0.5136106014251709,0.8679168224334717,0.26858195662498474,0.8666666666666667,0.029290497303009033,0.38920050859451294
1.371631383895874,0.5019928812980652,0.8696385025978088,0.2572581171989441,0.8666666666666667,0.02835661545395851,0.3786454200744629
1.3648855686187744,0.48079395294189453,0.8840916156768799,0.24334274232387543,0.8666666666666667,0.0259582307189703,0.36466190218925476
1.363429069519043,0.4502909183502197,0.9131381511688232,0.2229573130607605,0.8666666666666667,0.026603562757372856,0.34344881772994995
1.3580788373947144,0.42341169714927673,0.9346671402454376,0.20507697761058807,0.8666666666666667,0.02893064357340336,0.3247142434120178
1.3513492345809937,0.40160104632377625,0.9497481882572174,0.1914445012807846,0.8666666666666667,0.030198341235518456,0.3097401261329651
1.3529491424560547,0.38317185640335083,0.9697772860527039,0.1817951500415802,0.8333333333333334,0.03696579113602638,0.2981615364551544
1.363572120666504,0.3645505905151367,0.9990215301513672,0.1741725504398346,0.8333333333333334,0.033965401351451874,0.2878981828689575
1.3733606338500977,0.34495532512664795,1.0284053087234497,0.16731297969818115,0.8333333333333334,0.02815568819642067,0.27762383222579956
1.3815430402755737,0.32245391607284546,1.0590891242027283,0.15885066986083984,0.8333333333333334,0.025421952828764915,0.26464778184890747
1.3895893096923828,0.31231629848480225,1.0772730112075806,0.14851978421211243,0.8333333333333334,0.02377776987850666,0.2487947642803192
1.3927171230316162,0.30887001752853394,1.0838471055030823,0.14149825274944305,0.8333333333333334,0.022310268133878708,0.23920056223869324
1.393920660018921,0.3118169605731964,1.0821036994457245,0.14227253198623657,0.8333333333333334,0.021185312420129776,0.24429979920387268
1.3899277448654175,0.33269810676574707,1.0572296380996704,0.15135487914085388,0.8333333333333334,0.019954543560743332,0.26327788829803467
1.384543776512146,0.35279473662376404,1.031749039888382,0.16665582358837128,0.8333333333333334,0.01856663078069687,0.28938573598861694
1.3785141706466675,0.37263840436935425,1.0058757662773132,0.18603543937206268,0.8333333333333334,0.01940055936574936,0.3152925372123718
1.372018814086914,0.39249250292778015,0.9795263111591339,0.20730698108673096,0.8333333333333334,0.01850121095776558,0.3359341621398926
1.365459680557251,0.41222283244132996,0.953236848115921,0.22838780283927917,0.8333333333333334,0.017510879784822464,0.34969598054885864
1.359424352645874,0.431391179561615,0.928033173084259,0.24764041602611542,0.8333333333333334,0.015902595594525337,0.35773253440856934
1.3516172170639038,0.4498210847377777,0.9017961323261261,0.2645507752895355,0.8333333333333334,0.016809673979878426,0.3621830940246582
1.3423011302947998,0.4679604470729828,0.874340683221817,0.27920278906822205,0.8333333333333334,0.014397501945495605,0.36458349227905273
1.3321542739868164,0.48341259360313416,0.8487416803836823,0.28946226835250854,0.8333333333333334,0.01539106760174036,0.3645648658275604
1.3213770389556885,0.4961276948451996,0.8252493441104889,0.2958793342113495,0.8333333333333334,0.014648226089775562,0.3628529906272888
1.324232816696167,0.5067688226699829,0.8174639940261841,0.2996665835380554,0.8333333333333334,0.014510078355669975,0.36018919944763184
1.3286657333374023,0.5156455039978027,0.8130202293395996,0.3018362820148468,0.8333333333333334,0.014218532480299473,0.3576241135597229
1.3305985927581787,0.5218946933746338,0.8087038993835449,0.3030337393283844,0.8333333333333334,0.016037864610552788,0.3555050492286682
1.3321771621704102,0.5273799896240234,0.8047971725463867,0.30404722690582275,0.8333333333333334,0.012441697530448437,0.3542044162750244
1.3330419063568115,0.5322974920272827,0.8007444143295288,0.3050130307674408,0.8333333333333334,0.014902115799486637,0.3536383807659149
1.3334214687347412,0.5403450131416321,0.7930764555931091,0.30602821707725525,0.8333333333333334,0.008951934985816479,0.35372477769851685
1.3328857421875,0.5473119020462036,0.7855738401412964,0.3070928454399109,0.8333333333333334,0.013361542485654354,0.35445576906204224
1.3389928340911865,0.5577611327171326,0.781231701374054,0.3088282346725464,0.8333333333333334,0.01783531904220581,0.35697734355926514
1.3425090312957764,0.5661253333091736,0.7763836979866028,0.3104103207588196,0.8333333333333334,0.06695761531591415,0.3593970537185669
1.358808994293213,0.5755369067192078,0.7832720875740051,0.31386423110961914,0.8333333333333334,0.09195203334093094,0.3668972849845886
1.3684921264648438,0.578816831111908,0.7896752953529358,0.31815773248672485,0.8333333333333334,0.08648742735385895,0.3773951232433319
1.378103256225586,0.5758922100067139,0.8022110462188721,0.3265853524208069,0.8333333333333334,0.06739994883537292,0.4000290632247925
1.38331937789917,0.5439553260803223,0.8393640518188477,0.3404378890991211,0.8333333333333334,0.05434659495949745,0.4320704936981201
1.389371633529663,0.4724859893321991,0.916885644197464,0.334734171628952,0.8333333333333334,0.04409976676106453,0.4317100942134857
1.4128708839416504,0.4003532826900482,1.0125176012516022,0.31571441888809204,0.8333333333333334,0.04243626073002815,0.4198002815246582
1.4356454610824585,0.3753735423088074,1.0602719187736511,0.29923203587532043,0.8333333333333334,0.02446063794195652,0.40328916907310486
1.4611263275146484,0.3570009469985962,1.1041253805160522,0.28153425455093384,0.8333333333333334,0.09401282668113708,0.3875989615917206
1.4896039962768555,0.34289485216140747,1.146709144115448,0.26328206062316895,0.8333333333333334,0.06693949550390244,0.3724982738494873
1.5233434438705444,0.32986360788345337,1.193479835987091,0.23970937728881836,0.8333333333333334,0.05901901051402092,0.35265275835990906
1.547446608543396,0.32795238494873047,1.2194942235946655,0.215538889169693,0.8333333333333334,0.05603208392858505,0.33238309621810913
1.8255574703216553,0.23598554730415344,1.5895719230175018,0.23561033606529236,0.8333333333333334,0.05055421590805054,0.3634313941001892
1.7713775634765625,0.26186487078666687,1.5095126926898956,0.20577844977378845,0.8333333333333334,0.045585691928863525,0.34801849722862244
1.7590049505233765,0.27726560831069946,1.481739342212677,0.18962177634239197,0.8333333333333334,0.035568881779909134,0.3351159989833832
1.727460265159607,0.28296464681625366,1.4444956183433533,0.18150243163108826,0.8333333333333334,0.02244342304766178,0.3244808614253998
1.6902259588241577,0.287453293800354,1.4027726650238037,0.17790621519088745,0.8333333333333334,0.03803718835115433,0.32276105880737305
1.6654632091522217,0.27341264486312866,1.392050564289093,0.1656065136194229,0.8333333333333334,0.04919297620654106,0.3066604435443878
1.6270673274993896,0.2439548671245575,1.3831124603748322,0.14616212248802185,0.8333333333333334,0.04209653288125992,0.2744683027267456
1.5706899166107178,0.19514533877372742,1.3755445778369904,0.1212138757109642,0.8333333333333334,0.03659621253609657,0.23090611398220062
1.5228040218353271,0.15480121970176697,1.3680028021335602,0.10379515588283539,0.8333333333333334,0.034444279968738556,0.20009276270866394
1.4915616512298584,0.15686161816120148,1.334700033068657,0.09409241378307343,0.8333333333333334,0.035096440464258194,0.18525287508964539
1.4718048572540283,0.1526891142129898,1.3191157430410385,0.08136308938264847,0.8333333333333334,0.036034367978572845,0.16538077592849731
1.453993797302246,0.14975659549236298,1.3042372018098831,0.07261783629655838,0.8333333333333334,0.036758892238140106,0.1522560715675354
1.4291661977767944,0.1524667739868164,1.276699423789978,0.06838976591825485,0.8333333333333334,0.03317752107977867,0.1473027914762497
1.400804042816162,0.15750108659267426,1.2433029562234879,0.06798012554645538,0.8333333333333334,0.03543243557214737,0.14956246316432953
1.3790788650512695,0.1636517345905304,1.2154271304607391,0.06755319237709045,0.8333333333333334,0.029742691665887833,0.14989934861660004
1.3594053983688354,0.16641606390476227,1.1929893344640732,0.06463177502155304,0.8333333333333334,0.02963821217417717,0.14183758199214935
1.3516175746917725,0.16794930398464203,1.1836682707071304,0.0620209202170372,0.8333333333333334,0.022121025249361992,0.13389477133750916
1.3643525838851929,0.1680363267660141,1.1963162571191788,0.06300584971904755,0.8333333333333334,0.016598613932728767,0.1341550648212433
1.3539336919784546,0.17385141551494598,1.1800822764635086,0.06692354381084442,0.8333333333333334,0.014104753732681274,0.14086589217185974
1.3626384735107422,0.17757335305213928,1.185065120458603,0.07242967188358307,0.8333333333333334,0.01200384832918644,0.14968566596508026
1.3892145156860352,0.18496112525463104,1.2042533904314041,0.07986103743314743,0.8333333333333334,0.009565466083586216,0.16157153248786926
1.411860466003418,0.19161328673362732,1.2202471792697906,0.0883120745420456,0.8333333333333334,0.013964486308395863,0.17405974864959717
1.4212039709091187,0.19612598419189453,1.2250779867172241,0.09736659377813339,0.8333333333333334,0.017164085060358047,0.1857314109802246
1.419181227684021,0.19898712635040283,1.2201941013336182,0.10759603977203369,0.8333333333333334,0.01864987425506115,0.1975533366203308
1.411722183227539,0.20006906986236572,1.2116531133651733,0.11664526164531708,0.8333333333333334,0.01812005043029785,0.20702698826789856
1.410082221031189,0.19696879386901855,1.2131134271621704,0.11409150063991547,0.8333333333333334,0.01533915288746357,0.20246979594230652
1.4070385694503784,0.19725361466407776,1.2097849547863007,0.11479717493057251,0.8,0.011694005690515041,0.2008032500743866
1.4056127071380615,0.20374338328838348,1.201869323849678,0.11994799226522446,0.8,0.013943435624241829,0.20307013392448425
1.4083075523376465,0.21411101520061493,1.1941965371370316,0.13036702573299408,0.8,0.012707892805337906,0.21028265357017517
1.4191770553588867,0.22692815959453583,1.192248895764351,0.14668679237365723,0.8,0.016157537698745728,0.22341272234916687
1.4331015348434448,0.24060547351837158,1.1924960613250732,0.16860274970531464,0.8,0.01819850690662861,0.24178457260131836
1.451733112335205,0.25166207551956177,1.2000710368156433,0.17547188699245453,0.8,0.021816590800881386,0.24423393607139587
1.486695647239685,0.2449464052915573,1.2417492419481277,0.15527229011058807,0.8,0.02299286052584648,0.2200077772140503
1.5194324254989624,0.24129748344421387,1.2781349420547485,0.13861918449401855,0.8,0.011348729021847248,0.19830875098705292
1.5427016019821167,0.2369234412908554,1.3057781606912613,0.13132762908935547,0.8,0.005725464783608913,0.1890895664691925
1.5486019849777222,0.2333725392818451,1.315229445695877,0.1303686946630478,0.8,0.006344650872051716,0.19029679894447327
1.545785665512085,0.23114174604415894,1.314643919467926,0.13347700238227844,0.8,0.009812552481889725,0.1984717845916748
1.5396255254745483,0.2331784963607788,1.3064470291137695,0.1446020007133484,0.8,0.015676377341151237,0.2166946977376938
1.5287072658538818,0.24136051535606384,1.287346750497818,0.16054347157478333,0.8,0.0258990116417408,0.23762457072734833
1.5100350379943848,0.2503041625022888,1.259730875492096,0.1611337810754776,0.8,0.03653417155146599,0.23936784267425537
1.4915320873260498,0.2461494654417038,1.245382621884346,0.14308802783489227,0.8,0.04579620063304901,0.2180483043193817
1.4683488607406616,0.2395842969417572,1.2287645637989044,0.13328902423381805,0.8,0.05498873069882393,0.20446452498435974
1.4416728019714355,0.23300592601299286,1.2086668759584427,0.12869097292423248,0.8,0.04717966914176941,0.19703184068202972
1.4231891632080078,0.2252034991979599,1.197985664010048,0.1244530901312828,0.8,0.03819825500249863,0.19051425158977509
1.4024114608764648,0.2119167298078537,1.1904947310686111,0.11729080975055695,0.8,0.0298610907047987,0.1797345131635666
1.3949259519577026,0.20167812705039978,1.1932478249073029,0.1089528352022171,0.8,0.02328256517648697,0.17127332091331482
1.3924732208251953,0.18685314059257507,1.2056200802326202,0.09449280798435211,0.8,0.02009170688688755,0.15736889839172363
1.4102904796600342,0.17785702645778656,1.2324334532022476,0.08098047226667404,0.8,0.016597304493188858,0.14496220648288727
1.4361763000488281,0.17124353349208832,1.2649327665567398,0.06805486977100372,0.8,0.01380700059235096,0.12766790390014648
1.4436640739440918,0.17191408574581146,1.2717499881982803,0.05880656838417053,0.8,0.011587979272007942,0.11278553307056427
1.4644238948822021,0.17002801597118378,1.2943958789110184,0.05349288880825043,0.8,0.010766287334263325,0.10400645434856415
1.4759286642074585,0.17216899991035461,1.3037596642971039,0.04921531677246094,0.8,0.010089514777064323,0.09683592617511749
1.4849567413330078,0.17698347568511963,1.3079732656478882,0.04661872610449791,0.8,0.009770367294549942,0.09302457422018051
1.4894260168075562,0.18195366859436035,1.3074723482131958,0.04493017494678497,0.8,0.010092870332300663,0.09104865789413452
1.4827197790145874,0.1902073323726654,1.292512446641922,0.04500740021467209,0.8,0.010014849714934826,0.0928681343793869
1.4790328741073608,0.19636458158493042,1.2826682925224304,0.04523652791976929,0.8,0.010426526889204979,0.09521608054637909
1.4750630855560303,0.2032748907804489,1.2717881947755814,0.04549252986907959,0.8,0.024155715480446815,0.0971912369132042
1.4813358783721924,0.2119426131248474,1.269393265247345,0.04664603993296623,0.8,0.008316569961607456,0.10066241025924683
1.4868860244750977,0.22197775542736053,1.2649082690477371,0.04875278100371361,0.8,0.006632452830672264,0.1054462194442749
1.4926416873931885,0.23562297224998474,1.2570187151432037,0.05282340198755264,0.8,0.006620822008699179,0.11361116170883179
1.5047000646591187,0.2546435594558716,1.250056505203247,0.059741612523794174,0.8,0.008658287115395069,0.12669889628887177
1.539415717124939,0.2780143916606903,1.2614013254642487,0.0749405100941658,0.8,0.016349125653505325,0.15625755488872528
1.5591177940368652,0.28063955903053284,1.2784782350063324,0.08063410222530365,0.8,0.019664183259010315,0.16486865282058716
1.5665324926376343,0.2643018364906311,1.3022306561470032,0.0764753445982933,0.8,0.018547028303146362,0.1545688956975937
1.5698280334472656,0.23596231639385223,1.3338657170534134,0.06525847315788269,0.8,0.022489065304398537,0.12909984588623047
1.5754140615463257,0.20895318686962128,1.3664608746767044,0.0540974959731102,0.8,0.026546698063611984,0.10288306325674057
1.6178433895111084,0.1919989436864853,1.425844445824623,0.04771611839532852,0.8,0.02693621627986431,0.08875778317451477
1.6530628204345703,0.18163466453552246,1.4714281558990479,0.04416198655962944,0.8,0.02484290860593319,0.08166638016700745
1.6734192371368408,0.17189352214336395,1.5015257149934769,0.041156526654958725,0.8,0.03413320332765579,0.07596270740032196
1.682134985923767,0.16267795860767365,1.5194570273160934,0.03791123256087303,0.8,0.03631341829895973,0.07012612372636795
1.6807646751403809,0.1526782065629959,1.528086468577385,0.03381013497710228,0.8,0.040270134806632996,0.06292009353637695
1.6741673946380615,0.1425975263118744,1.5315698683261871,0.02935906872153282,0.8,0.04388594999909401,0.05503349006175995
1.6651400327682495,0.13349789381027222,1.5316421389579773,0.0254074539989233,0.8,0.05180444195866585,0.047857195138931274
1.654710054397583,0.12509793043136597,1.529612123966217,0.02218766137957573,0.8,0.04890265315771103,0.041867997497320175
1.6462626457214355,0.11809009313583374,1.5281725525856018,0.019676994532346725,0.8333333333333334,0.04480472579598427,0.037072401493787766
1.6400260925292969,0.1122220978140831,1.5278039947152138,0.018034275621175766,0.8333333333333334,0.0395784005522728,0.03385461866855621
1.6360024213790894,0.11078475415706635,1.525217667222023,0.01739552617073059,0.8333333333333334,0.03511255979537964,0.032548680901527405
1.6335138082504272,0.1126415953040123,1.520872212946415,0.018002551048994064,0.8333333333333334,0.031687360256910324,0.03366736322641373
1.6326830387115479,0.11920814961194992,1.513474889099598,0.02009991928935051,0.8333333333333334,0.02903667464852333,0.03772489354014397
1.6327693462371826,0.1261231005191803,1.5066462457180023,0.023898452520370483,0.8333333333333334,0.028804941102862358,0.045135460793972015
1.634986400604248,0.13247321546077728,1.5025131851434708,0.029198765754699707,0.8333333333333334,0.028832435607910156,0.05535426735877991
1.6390857696533203,0.13814425468444824,1.500941514968872,0.035451751202344894,0.8333333333333334,0.026064902544021606,0.06698828935623169
1.643073558807373,0.14293840527534485,1.5001351535320282,0.04177924245595932,0.8333333333333334,0.02306484431028366,0.07817275077104568
1.6459379196166992,0.14666175842285156,1.4992761611938477,0.047268085181713104,0.8333333333333334,0.02118873968720436,0.08748094737529755
1.6476712226867676,0.14949175715446472,1.4981794655323029,0.05182292312383652,0.8333333333333334,0.01826917752623558,0.0951109379529953
1.648614764213562,0.15226607024669647,1.4963486939668655,0.05641994997859001,0.8333333333333334,0.017047656700015068,0.10255296528339386
1.6487650871276855,0.15477533638477325,1.4939897507429123,0.06039212644100189,0.8333333333333334,0.016551965847611427,0.10907238721847534
1.648826003074646,0.15736709535121918,1.4914589077234268,0.06411456316709518,0.8333333333333334,0.01646122895181179,0.115142822265625
1.6488994359970093,0.16042065620422363,1.4884787797927856,0.06806568801403046,0.8333333333333334,0.016105985268950462,0.12142729014158249
1.6489372253417969,0.16384337842464447,1.4850938469171524,0.07213619351387024,0.8333333333333334,0.0180783960968256,0.12756821513175964
1.6488463878631592,0.16758516430854797,1.4812612235546112,0.07622687518596649,0.8333333333333334,0.017397405579686165,0.133540540933609
1.6487317085266113,0.17163345217704773,1.4770982563495636,0.08037643879652023,0.8333333333333334,0.016734741628170013,0.13930225372314453
1.649060606956482,0.17657294869422913,1.4724876582622528,0.08547147363424301,0.8333333333333334,0.016070881858468056,0.1457037627696991
1.649632215499878,0.1818811297416687,1.4677510857582092,0.09080411493778229,0.8333333333333334,0.016035113483667374,0.15192335844039917
1.650312900543213,0.18801426887512207,1.4622986316680908,0.09698161482810974,0.8333333333333334,0.0185768473893404,0.1586037129163742
1.6509180068969727,0.194784015417099,1.4561339914798737,0.10371877998113632,0.8333333333333334,0.01955343782901764,0.16555893421173096
1.6514484882354736,0.2022283524274826,1.449220135807991,0.1111672967672348,0.8333333333333334,0.016292929649353027,0.17311468720436096
1.6521737575531006,0.2103278487920761,1.4418459087610245,0.11947818845510483,0.8333333333333334,0.01571718230843544,0.18148808181285858
1.652966856956482,0.2191019058227539,1.433864951133728,0.12886914610862732,0.8333333333333334,0.013783751055598259,0.19091276824474335
1.6537294387817383,0.22777363657951355,1.4259558022022247,0.13815650343894958,0.8333333333333334,0.014088292606174946,0.20040363073349
1.6552979946136475,0.23679181933403015,1.4185061752796173,0.14823883771896362,0.8333333333333334,0.013827233575284481,0.21070760488510132
1.6567394733428955,0.2456548511981964,1.411084622144699,0.1585913747549057,0.8333333333333334,0.013967138715088367,0.2216341197490692
1.6580250263214111,0.25517621636390686,1.4028488099575043,0.1704876869916916,0.8333333333333334,0.013418384827673435,0.23393075168132782
1.6586993932724,0.2648344039916992,1.3938649892807007,0.18330858647823334,0.8333333333333334,0.013293830677866936,0.2469674050807953
1.6578147411346436,0.27419647574424744,1.3836182653903961,0.19751963019371033,0.8333333333333334,0.013928664848208427,0.2605934739112854
1.6572779417037964,0.28413090109825134,1.373147040605545,0.2128966748714447,0.8333333333333334,0.015209054574370384,0.2747916877269745
1.6574348211288452,0.2946626543998718,1.3627721667289734,0.228919118642807,0.8333333333333334,0.015608721412718296,0.28892481327056885
1.6577476263046265,0.30544352531433105,1.3523041009902954,0.24453076720237732,0.8333333333333334,0.01416997704654932,0.3020903468132019
1.6584433317184448,0.3165596127510071,1.3418837189674377,0.25934118032455444,0.8333333333333334,0.013835649006068707,0.31394124031066895
1.6594171524047852,0.32750561833381653,1.3319115340709686,0.27284717559814453,0.8333333333333334,0.013774563558399677,0.3238460421562195
1.6624834537506104,0.33981096744537354,1.3226724863052368,0.285488486289978,0.8333333333333334,0.014099323190748692,0.332474946975708
1.6682357788085938,0.35420629382133484,1.314029484987259,0.29695361852645874,0.8333333333333334,0.014638886786997318,0.33973413705825806
1.6747097969055176,0.36977285146713257,1.304936945438385,0.3065045177936554,0.8333333333333334,0.013527841307222843,0.34532782435417175
1.682016134262085,0.38661858439445496,1.29539754986763,0.3142898678779602,0.8333333333333334,0.013783841393887997,0.349541038274765
1.691380262374878,0.40547502040863037,1.2859052419662476,0.3205326497554779,0.8333333333333334,0.01325413677841425,0.3526829183101654
1.699637770652771,0.42368000745773315,1.2759577631950378,0.325278103351593,0.8333333333333334,0.011757910251617432,0.35494017601013184
1.7073349952697754,0.4416956305503845,1.2656393647193909,0.3289162516593933,0.8333333333333334,0.011536093428730965,0.35654863715171814
1.7169673442840576,0.4598463773727417,1.257120966911316,0.3319880962371826,0.8333333333333334,0.011813820339739323,0.357973575592041
1.7250617742538452,0.4767371118068695,1.2483246624469757,0.33435139060020447,0.8333333333333334,0.00990158412605524,0.35904964804649353
1.7327353954315186,0.49267858266830444,1.2400568127632141,0.33622509241104126,0.8333333333333334,0.009413045831024647,0.35990142822265625
1.7416532039642334,0.5082839727401733,1.23336923122406,0.3378090262413025,0.8333333333333334,0.008686525747179985,0.36067745089530945
1.7483785152435303,0.5216671824455261,1.2267113327980042,0.33888837695121765,0.8333333333333334,0.008325876668095589,0.3611864447593689
1.7510662078857422,0.530052900314331,1.2210133075714111,0.3397713601589203,0.8333333333333334,0.007355598732829094,0.36167335510253906
1.7549508810043335,0.5393918752670288,1.2155590057373047,0.34035587310791016,0.8333333333333334,0.006537701468914747,0.36205101013183594
1.7570947408676147,0.546866774559021,1.2102279663085938,0.3406585156917572,0.8333333333333334,0.006547222845256329,0.3622533679008484
1.7578957080841064,0.5526822805404663,1.2052134275436401,0.34084630012512207,0.8333333333333334,0.005920020397752523,0.36241278052330017
1.7567250728607178,0.556340217590332,1.2003848552703857,0.34096187353134155,0.8333333333333334,0.004799335263669491,0.3625490665435791
1.755853533744812,0.5599594116210938,1.1958941221237183,0.3410545289516449,0.8333333333333334,0.004393003880977631,0.3626849055290222
1.755159854888916,0.5633639693260193,1.1917958855628967,0.34115490317344666,0.8333333333333334,0.004204860422760248,0.3628498315811157
1.7530364990234375,0.5656648874282837,1.1873716115951538,0.34122180938720703,0.8333333333333334,0.003978141583502293,0.3630048632621765
1.7511663436889648,0.5679020285606384,1.1832643151283264,0.34133943915367126,0.8333333333333334,0.003722966182976961,0.3631783723831177
1.7509574890136719,0.5708873271942139,1.180070161819458,0.34155258536338806,0.8333333333333334,0.003477520542219281,0.3634357452392578
1.750955581665039,0.574057936668396,1.176897644996643,0.3417518138885498,0.8333333333333334,0.0032341217156499624,0.36373764276504517
1.7505147457122803,0.5767507553100586,1.1737639904022217,0.34193968772888184,0.8333333333333334,0.0030126492492854595,0.3640608489513397
1.749738097190857,0.5790023803710938,1.1707357168197632,0.34211933612823486,0.8333333333333334,0.002874859841540456,0.36439013481140137
1.748715877532959,0.5808420181274414,1.1678738594055176,0.3422921895980835,0.8333333333333334,0.0028758582193404436,0.3647211492061615
1.7474955320358276,0.5822992324829102,1.1651962995529175,0.3424561023712158,0.8333333333333334,0.0027854591608047485,0.3650529980659485
1.7461364269256592,0.5834150314331055,1.1627213954925537,0.3426118791103363,0.8333333333333334,0.00272331852465868,0.36538833379745483
1.744674563407898,0.584233283996582,1.160441279411316,0.3427596092224121,0.8333333333333334,0.002777798566967249,0.3657306432723999
1.7429323196411133,0.5845972299575806,1.1583350896835327,0.3428895175457001,0.8333333333333334,0.003017243230715394,0.36606448888778687
1.740696907043457,0.5843681693077087,1.1563287377357483,0.3430166244506836,0.8333333333333334,0.003149657044559717,0.3664146065711975
1.7385292053222656,0.58413165807724,1.1543975472450256,0.34314581751823425,0.8333333333333334,0.003296882612630725,0.36678075790405273
1.736242651939392,0.5836917757987976,1.1525508761405945,0.3432863652706146,0.8333333333333334,0.0035074877087026834,0.367173433303833
1.733642339706421,0.582923412322998,1.1507189273834229,0.34343791007995605,0.8333333333333334,0.003158284118399024,0.3675975799560547
1.730356216430664,0.5815365314483643,1.1488196849822998,0.34360164403915405,0.8333333333333334,0.0025659329257905483,0.36805790662765503
1.727055549621582,0.5802385807037354,1.1468169689178467,0.34378331899642944,0.8333333333333334,0.0017767631215974689,0.368557333946228
1.7235225439071655,0.5788018703460693,1.1447206735610962,0.3439921736717224,0.8333333333333334,0.0028493707068264484,0.36911094188690186
1.719713568687439,0.5772422552108765,1.1424713134765625,0.3442278802394867,0.8333333333333334,0.005364768672734499,0.36972901225090027
1.716668963432312,0.5761810541152954,1.1404879093170166,0.3445165157318115,0.8333333333333334,0.002340070204809308,0.3704535961151123
1.721523642539978,0.5798765420913696,1.1416471004486084,0.3449423313140869,0.8333333333333334,0.003839885350316763,0.3714822232723236
1.7266478538513184,0.5847288370132446,1.1419190168380737,0.3449997305870056,0.8333333333333334,0.005074989050626755,0.37266525626182556
1.7240228652954102,0.582528829574585,1.1414940357208252,0.3447117209434509,0.8333333333333334,0.008988882414996624,0.37395554780960083
1.7188514471054077,0.57671719789505,1.1421342492103577,0.3441195487976074,0.8333333333333334,0.025505248457193375,0.3754085898399353
1.7155475616455078,0.5730389356613159,1.142508625984192,0.3430992066860199,0.8333333333333334,0.04872274771332741,0.37705299258232117
1.7101926803588867,0.5682570338249207,1.141935646533966,0.34156864881515503,0.8333333333333334,0.04413272812962532,0.37890681624412537
1.7023723125457764,0.5619202256202698,1.1404520869255066,0.3394792079925537,0.8333333333333334,0.041012994945049286,0.38099274039268494
1.7003272771835327,0.5537623167037964,1.1465649604797363,0.33603113889694214,0.8333333333333334,0.05304405465722084,0.38360628485679626
1.6820687055587769,0.5291013121604919,1.152967393398285,0.3289363384246826,0.8333333333333334,0.05996500328183174,0.38586902618408203
1.6934969425201416,0.5001192092895508,1.1933777332305908,0.3186476230621338,0.8333333333333334,0.04312713071703911,0.38786065578460693
1.7118065357208252,0.46126919984817505,1.2505373358726501,0.3048751652240753,0.8333333333333334,0.03741266205906868,0.3853747844696045
1.7229087352752686,0.411735862493515,1.3111728727817535,0.2738710343837738,0.8333333333333334,0.11935987323522568,0.3680874705314636
1.7373861074447632,0.35139894485473633,1.3859871625900269,0.2237289547920227,0.8333333333333334,0.11412316560745239,0.3317612409591675
1.7364400625228882,0.29837214946746826,1.43806791305542,0.16762559115886688,0.8333333333333334,0.10752745717763901,0.27746766805648804
1.723427176475525,0.26739901304244995,1.456028163433075,0.13505324721336365,0.8333333333333334,0.10210282355546951,0.23840069770812988
1.7025203704833984,0.24166226387023926,1.4608581066131592,0.10875439643859863,0.8333333333333334,0.08802773803472519,0.2014356553554535
0.7389770746231079,0.9242420196533203,-0.1852649450302124,0.5839882493019104,0.9333333333333333,0.06231141835451126,0.770183265209198
0.76546710729599,0.9271931648254395,-0.16172605752944946,0.5065749287605286,0.9333333333333333,0.04667014256119728,0.691423773765564
0.8235877752304077,1.0295979976654053,-0.20601022243499756,0.4703253209590912,0.9333333333333333,0.04028771445155144,0.64219731092453
0.8758200407028198,1.1126320362091064,-0.23681199550628662,0.4568636417388916,0.9333333333333333,0.03811310604214668,0.6238648295402527
0.8970561027526855,1.0916142463684082,-0.19455814361572266,0.45197272300720215,0.9,0.03204658627510071,0.5918257236480713
0.9265412092208862,1.043438196182251,-0.11689698696136475,0.45323190093040466,0.9,0.033984940499067307,0.5801884531974792
0.9277016520500183,0.9586728811264038,-0.030971229076385498,0.4621363580226898,0.9,0.030979208648204803,0.5847367644309998
0.9367749094963074,0.9378552436828613,-0.001080334186553955,0.45712384581565857,0.8666666666666667,0.03060220181941986,0.5799111127853394
0.9067987203598022,0.8759756088256836,0.030823111534118652,0.4930874705314636,0.8666666666666667,0.04433869570493698,0.6127216219902039
0.9053358435630798,0.8763985633850098,0.02893728017807007,0.4841471314430237,0.8666666666666667,0.05309603363275528,0.598450779914856
0.8813106417655945,0.8830329775810242,-0.0017223358154296875,0.475483775138855,0.8666666666666667,0.057921819388866425,0.5778884887695312
0.8969289064407349,0.8973468542098999,-0.00041794776916503906,0.45266637206077576,0.8666666666666667,0.054946597665548325,0.5400115847587585
0.8709017038345337,0.8959416151046753,-0.0250399112701416,0.4702698588371277,0.8666666666666667,0.03964652121067047,0.5579575300216675
0.8603002429008484,0.9071930646896362,-0.04689282178878784,0.4604942202568054,0.8666666666666667,0.01828170381486416,0.5487785339355469
0.8079685568809509,0.9404834508895874,-0.13251489400863647,0.4705977439880371,0.8666666666666667,0.008649380877614021,0.5578440427780151
0.7778880000114441,0.9822009801864624,-0.2043129801750183,0.46431034803390503,0.8666666666666667,0.01746400259435177,0.5520500540733337
0.7451958060264587,1.0822150707244873,-0.33701926469802856,0.5017731189727783,0.9,0.01532546617090702,0.6081448793411255
0.7364639043807983,1.1790803670883179,-0.44261646270751953,0.523661732673645,0.9,0.016795754432678223,0.6313078999519348
0.7114092707633972,1.2052795886993408,-0.4938703179359436,0.5372718572616577,0.9,0.01690646819770336,0.6398759484291077
0.6996397972106934,1.1979840993881226,-0.4983443021774292,0.5305883884429932,0.9,0.022211242467164993,0.6347871422767639
0.6740455627441406,1.1979707479476929,-0.5239251852035522,0.5281933546066284,0.9,0.023722875863313675,0.6352121829986572
0.6494991183280945,1.1973648071289062,-0.5478656888008118,0.5206204652786255,0.9,0.028431449085474014,0.6297276020050049
0.612618088722229,1.1924018859863281,-0.5797837972640991,0.5181175470352173,0.9,0.02650335431098938,0.6283388137817383
0.5898885726928711,1.1814324855804443,-0.5915439128875732,0.511184573173523,0.9,0.03433603420853615,0.6206364035606384
0.5667101740837097,1.1769672632217407,-0.610257089138031,0.5112111568450928,0.9,0.03525280952453613,0.619714617729187
0.5535515546798706,1.166180968284607,-0.6126294136047363,0.5005618929862976,0.9,0.04556312412023544,0.6055880784988403
0.5313119292259216,1.1698683500289917,-0.6385564208030701,0.4957534074783325,0.9,0.03623680770397186,0.5996038913726807
0.5206668972969055,1.1744070053100586,-0.6537401080131531,0.49413570761680603,0.9,0.03187641501426697,0.6010464429855347
0.5073192715644836,1.168039083480835,-0.6607198119163513,0.4961530864238739,0.9,0.03454393893480301,0.610114574432373
0.5127044320106506,1.150878667831421,-0.6381742358207703,0.5053783655166626,0.9,0.057356078177690506,0.6293155550956726
0.5128545761108398,1.1206859350204468,-0.6078313589096069,0.5135074257850647,0.9,0.050835177302360535,0.6414135098457336
0.5365109443664551,1.0790278911590576,-0.5425169467926025,0.5313771963119507,0.9,0.0500127337872982,0.6581274271011353
0.5447288751602173,1.025061845779419,-0.48033297061920166,0.5344136953353882,0.9,0.04861573129892349,0.6590322852134705
0.5586612224578857,0.9633495211601257,-0.40468829870224,0.5365213751792908,0.9,0.04839732125401497,0.659047544002533
0.5497522950172424,0.8948439359664917,-0.34509164094924927,0.5293391346931458,0.9,0.046244148164987564,0.6520237326622009
0.5381168723106384,0.8021082878112793,-0.26399141550064087,0.5204596519470215,0.9,0.046138469129800797,0.6439734697341919
0.5279076099395752,0.701676070690155,-0.17376846075057983,0.5034911036491394,0.9,0.04671240225434303,0.6344336271286011
0.525601327419281,0.6422790288925171,-0.11667770147323608,0.4886019825935364,0.9,0.047480784356594086,0.6250342130661011
0.5758406519889832,0.6109715700149536,-0.03513091802597046,0.47001808881759644,0.8666666666666667,0.04387000575661659,0.6120449304580688
0.6613901257514954,0.6140055656433105,0.047384560108184814,0.4587562084197998,0.8666666666666667,0.046635765582323074,0.5959494113922119
0.737463653087616,0.6259100437164307,0.1115536093711853,0.44801652431488037,0.8666666666666667,0.04819950833916664,0.5745338201522827
0.812495231628418,0.6500911712646484,0.16240406036376953,0.439213365316391,0.8666666666666667,0.04488803446292877,0.5538963675498962
0.8837450742721558,0.6688169240951538,0.21492815017700195,0.43308648467063904,0.8666666666666667,0.0564405620098114,0.5383048057556152
0.9435994029045105,0.6895512342453003,0.2540481686592102,0.4302748441696167,0.8666666666666667,0.08074265718460083,0.5319092273712158
0.9933956861495972,0.7026261687278748,0.2907695174217224,0.4283841550350189,0.8666666666666667,0.07655204832553864,0.526317834854126
1.0434839725494385,0.7092770338058472,0.3342069387435913,0.4254190921783447,0.8666666666666667,0.06803416460752487,0.5191051959991455
1.0879970788955688,0.7190712690353394,0.3689258098602295,0.41740915179252625,0.8666666666666667,0.059567708522081375,0.51151442527771
1.1238727569580078,0.7148456573486328,0.409027099609375,0.3999025225639343,0.9,0.05153575912117958,0.5004855394363403
1.1524584293365479,0.6785311698913574,0.47392725944519043,0.3711961507797241,0.8666666666666667,0.04443905130028725,0.4845120310783386
1.174392580986023,0.6345396041870117,0.5398529767990112,0.3448939919471741,0.8666666666666667,0.04086747765541077,0.4641905725002289
1.1913256645202637,0.562050461769104,0.6292752027511597,0.32174310088157654,0.8666666666666667,0.03812239319086075,0.442159503698349
1.1984212398529053,0.5010702610015869,0.6973509788513184,0.28929612040519714,0.8666666666666667,0.034063540399074554,0.41679736971855164
1.2086875438690186,0.4444553852081299,0.7642321586608887,0.24940240383148193,0.8666666666666667,0.03206717222929001,0.38294515013694763
1.2226618528366089,0.4227930009365082,0.7998688519001007,0.23766380548477173,0.8666666666666667,0.030121104791760445,0.37708044052124023
1.2385038137435913,0.4055335521697998,0.8329702615737915,0.2342887967824936,0.8666666666666667,0.029734289273619652,0.3840178847312927
1.2573599815368652,0.38855716586112976,0.8688028156757355,0.23402804136276245,0.8666666666666667,0.030363691970705986,0.389087051153183
1.2735800743103027,0.37078362703323364,0.9027964472770691,0.23098954558372498,0.8666666666666667,0.03677660971879959,0.38191866874694824
1.287400484085083,0.35815995931625366,0.9292405247688293,0.2273821085691452,0.8666666666666667,0.035605188459157944,0.36936354637145996
1.2968766689300537,0.3503239154815674,0.9465527534484863,0.22209833562374115,0.8666666666666667,0.03440997377038002,0.3549291491508484
1.300287127494812,0.34348875284194946,0.9567983746528625,0.2152990996837616,0.8666666666666667,0.03281205892562866,0.3414888381958008
1.299461841583252,0.33602482080459595,0.963437020778656,0.20755241811275482,0.8666666666666667,0.030705619603395462,0.3300634026527405
1.2949870824813843,0.3276914358139038,0.9672956466674805,0.19947844743728638,0.8666666666666667,0.02926815114915371,0.3219349980354309
1.2906312942504883,0.3154459595680237,0.9751853346824646,0.1892843246459961,0.8666666666666667,0.027421703562140465,0.31442415714263916
1.287156581878662,0.303835391998291,0.9833211898803711,0.17994293570518494,0.8666666666666667,0.02572692558169365,0.30969685316085815
1.2833141088485718,0.2910628020763397,0.9922513067722321,0.17047791182994843,0.8666666666666667,0.0242270827293396,0.30415165424346924
1.28102707862854,0.2821909189224243,0.9988361597061157,0.16501520574092865,0.8333333333333334,0.02172250673174858,0.3024410009384155
1.280230164527893,0.2789022624492645,1.0013279020786285,0.16418132185935974,0.8333333333333334,0.02337450347840786,0.30481380224227905
1.2798552513122559,0.27964895963668823,1.0002062916755676,0.16699767112731934,0.8333333333333334,0.0235050767660141,0.310413658618927
1.279210090637207,0.28384122252464294,0.9953688681125641,0.1734941601753235,0.8333333333333334,0.021720964461565018,0.3190014958381653
1.2790682315826416,0.2918444871902466,0.987223744392395,0.18383783102035522,0.8333333333333334,0.02050522156059742,0.3302069902420044
1.2821784019470215,0.3032670021057129,0.9789113998413086,0.1975933313369751,0.8333333333333334,0.018607208505272865,0.34275493025779724
1.2908201217651367,0.3163323998451233,0.9744877219200134,0.21358677744865417,0.8333333333333334,0.021638181060552597,0.3553246259689331
1.3035600185394287,0.32696467638015747,0.9765953421592712,0.22924873232841492,0.8333333333333334,0.023174166679382324,0.36636409163475037
1.3139103651046753,0.3374379277229309,0.9764724373817444,0.2448161095380783,0.8333333333333334,0.023526733741164207,0.37578874826431274
1.3161506652832031,0.35842394828796387,0.9577267169952393,0.2628449499607086,0.8333333333333334,0.01639118790626526,0.38356709480285645
1.3111436367034912,0.3849284052848816,0.9262152314186096,0.2810620367527008,0.8333333333333334,0.01542313490062952,0.3898525834083557
1.3026559352874756,0.41723841428756714,0.8854175209999084,0.29965442419052124,0.8333333333333334,0.015416013076901436,0.39801669120788574
1.3111556768417358,0.45362192392349243,0.8575337529182434,0.3181135654449463,0.8333333333333334,0.01525698322802782,0.41057440638542175
1.3183482885360718,0.4959506392478943,0.8223976492881775,0.33690476417541504,0.8666666666666667,0.013691248372197151,0.427264541387558
1.3285510540008545,0.5360231995582581,0.7925278544425964,0.3576931357383728,0.8666666666666667,0.01276678591966629,0.4456513822078705
1.3336074352264404,0.5556830167770386,0.7779244184494019,0.37160927057266235,0.8666666666666667,0.012470079585909843,0.45756110548973083
1.3362922668457031,0.5670933723449707,0.7691988945007324,0.3814976215362549,0.8666666666666667,0.014517522417008877,0.46623143553733826
1.3383326530456543,0.5758930444717407,0.7624396085739136,0.39001530408859253,0.8666666666666667,0.013079212047159672,0.47348737716674805
1.3455562591552734,0.5813047885894775,0.7642514705657959,0.39674434065818787,0.8666666666666667,0.011839895509183407,0.47842440009117126
1.3535659313201904,0.5811389684677124,0.772426962852478,0.4002304971218109,0.8666666666666667,0.017800049856305122,0.47938045859336853
1.3606188297271729,0.5785327553749084,0.7820860743522644,0.4024447202682495,0.8666666666666667,0.01668964885175228,0.4789668023586273
1.3671520948410034,0.5717675685882568,0.7953845262527466,0.4011783003807068,0.8666666666666667,0.029716135933995247,0.4769509732723236
1.3722327947616577,0.5560179948806763,0.8162147998809814,0.3944617211818695,0.8666666666666667,0.0248163603246212,0.46960926055908203
1.3729791641235352,0.5403093099594116,0.8326698541641235,0.3870962858200073,0.8666666666666667,0.017422914505004883,0.4614102840423584
1.3698558807373047,0.5210360288619995,0.8488198518753052,0.3755715787410736,0.8666666666666667,0.010892001911997795,0.4497288465499878
1.3627856969833374,0.4902476668357849,0.8725380301475525,0.35568034648895264,0.8666666666666667,0.006911101285368204,0.4289223551750183
1.3517091274261475,0.4589434564113617,0.8927656710147858,0.3333352208137512,0.8666666666666667,0.007884006015956402,0.4058156907558441
1.337109923362732,0.41907793283462524,0.9180319905281067,0.3093819320201874,0.8666666666666667,0.018298953771591187,0.38105130195617676
1.3200657367706299,0.38124150037765503,0.9388242363929749,0.28670594096183777,0.8666666666666667,0.01398384291678667,0.3560543954372406
1.3018999099731445,0.3506399095058441,0.9512600004673004,0.26866209506988525,0.8666666666666667,0.014580350369215012,0.3331155776977539
1.2837016582489014,0.32715901732444763,0.9565426409244537,0.2543945014476776,0.8666666666666667,0.023633595556020737,0.3123769164085388
1.2683743238449097,0.31040480732917786,0.9579695165157318,0.24394391477108002,0.8666666666666667,0.040850620716810226,0.29646363854408264
1.2591534852981567,0.31066036224365234,0.9484931230545044,0.23974430561065674,0.8666666666666667,0.03595064952969551,0.29035115242004395
1.287667989730835,0.344129741191864,0.943538248538971,0.24708598852157593,0.8333333333333334,0.02913079410791397,0.30317455530166626
1.3138394355773926,0.3714832663536072,0.9423561692237854,0.26160866022109985,0.8333333333333334,0.0310736782848835,0.3229219317436218
1.3353227376937866,0.3891308903694153,0.9461918473243713,0.2810528874397278,0.8333333333333334,0.03818396106362343,0.343418687582016
1.356758952140808,0.3982904851436615,0.9584684669971466,0.3076164126396179,0.8333333333333334,0.06225971132516861,0.3662649393081665
1.380505919456482,0.407850444316864,0.9726554751396179,0.3303907513618469,0.8333333333333334,0.05207369104027748,0.3829917311668396
1.3973172903060913,0.41963323950767517,0.9776840507984161,0.3379647731781006,0.8333333333333334,0.04083220660686493,0.3907637596130371
1.4088685512542725,0.4296574592590332,0.9792110919952393,0.33969801664352417,0.8333333333333334,0.031220927834510803,0.3968755900859833
1.4193248748779297,0.43765872716903687,0.9816661477088928,0.33849936723709106,0.8333333333333334,0.022851504385471344,0.40211543440818787
1.4299860000610352,0.44051557779312134,0.9894704222679138,0.333737850189209,0.8333333333333334,0.01626567170023918,0.403594970703125
1.4489288330078125,0.43621358275413513,1.0127152502536774,0.31703057885169983,0.8333333333333334,0.061460915952920914,0.3932879567146301
1.4664192199707031,0.43199247121810913,1.034426748752594,0.3003203868865967,0.8333333333333334,0.05262824520468712,0.37839075922966003
1.4810117483139038,0.4286946654319763,1.0523170828819275,0.2867024540901184,0.8333333333333334,0.04488082975149155,0.3633398413658142
1.4946467876434326,0.4249814450740814,1.0696653425693512,0.275063693523407,0.8333333333333334,0.04076705127954483,0.3482780158519745
1.5090510845184326,0.4221475124359131,1.0869035720825195,0.2620251178741455,0.8333333333333334,0.03789380565285683,0.33100825548171997
1.5243161916732788,0.4182528257369995,1.1060633659362793,0.24719028174877167,0.8333333333333334,0.032990869134664536,0.31014150381088257
1.326404094696045,0.35186874866485596,0.974535346031189,0.2629851698875427,0.8333333333333334,0.030566995963454247,0.3880351781845093
1.3314460515975952,0.29581961035728455,1.0356264412403107,0.20822322368621826,0.8333333333333334,0.028143197298049927,0.3372548818588257
1.3392118215560913,0.24545030295848846,1.0937615185976028,0.18180108070373535,0.8333333333333334,0.026151802390813828,0.3065447509288788
1.3562953472137451,0.21696798503398895,1.1393273621797562,0.16750608384609222,0.8333333333333334,0.024751538410782814,0.2829863131046295
1.3854583501815796,0.1959380805492401,1.1895202696323395,0.15678080916404724,0.8333333333333334,0.026574689894914627,0.26049813628196716
1.4181050062179565,0.17882156372070312,1.2392834424972534,0.14604806900024414,0.8333333333333334,0.02416294813156128,0.23599527776241302
1.4437549114227295,0.16670218110084534,1.2770527303218842,0.13850253820419312,0.8,0.023394955322146416,0.22051434218883514
1.4636024236679077,0.1583581566810608,1.305244266986847,0.1346229910850525,0.8,0.029804786667227745,0.2168291211128235
1.480301856994629,0.1512068510055542,1.3290950059890747,0.1321006566286087,0.8,0.02800549380481243,0.2179977148771286
1.4921993017196655,0.14470700919628143,1.347492292523384,0.13001516461372375,0.8,0.02773512899875641,0.2192540168762207
1.5006017684936523,0.13760539889335632,1.362996369600296,0.12265213578939438,0.8,0.02967926487326622,0.21181754767894745
1.503129005432129,0.13372313976287842,1.3694058656692505,0.10695886611938477,0.8,0.024767374619841576,0.19026407599449158
1.5077956914901733,0.13364341855049133,1.374152272939682,0.08748244494199753,0.8,0.027925485745072365,0.1577247977256775
1.512312650680542,0.1312645971775055,1.3810480535030365,0.07679304480552673,0.8,0.029308784753084183,0.1352004110813141
1.514432430267334,0.13519608974456787,1.3792363405227661,0.08720768988132477,0.8,0.03084024414420128,0.14752094447612762
1.5138137340545654,0.14873240888118744,1.365081325173378,0.10752654075622559,0.8,0.030892519280314445,0.17776420712471008
1.5044636726379395,0.16397273540496826,1.3404909372329712,0.1408102810382843,0.8,0.02997809275984764,0.21976928412914276
1.487377643585205,0.17796078324317932,1.3094168603420258,0.17044077813625336,0.8,0.036701470613479614,0.24828049540519714
1.4696277379989624,0.18960437178611755,1.2800233662128448,0.19228050112724304,0.8,0.037237055599689484,0.2674258053302765
1.4519996643066406,0.2003002017736435,1.2516994625329971,0.20887070894241333,0.8,0.039501652121543884,0.2814961373806
1.4308555126190186,0.21359841525554657,1.217257097363472,0.22423097491264343,0.8,0.04079539328813553,0.2944142818450928
1.4061799049377441,0.2299150675535202,1.176264837384224,0.23864510655403137,0.8,0.043951366096735,0.3073844313621521
1.377910852432251,0.24821317195892334,1.1296976804733276,0.25381582975387573,0.8,0.04309314861893654,0.3213844895362854
1.3543236255645752,0.27308189868927,1.0812417268753052,0.27133917808532715,0.8,0.0371118038892746,0.3383474349975586
1.3230172395706177,0.3147087097167969,1.0083085298538208,0.29593226313591003,0.8,0.03048097714781761,0.36794304847717285
1.288706660270691,0.3677670359611511,0.9209396243095398,0.33849406242370605,0.8,0.021375320851802826,0.4227961003780365
1.251638650894165,0.4236345887184143,0.8280040621757507,0.38858723640441895,0.8333333333333334,0.02120027132332325,0.4841296374797821
1.2717467546463013,0.4791956841945648,0.7925510704517365,0.42572078108787537,0.8333333333333334,0.02762787602841854,0.5246798396110535
1.2975084781646729,0.5279961824417114,0.7695122957229614,0.4453255534172058,0.8333333333333334,0.043694235384464264,0.543205976486206
1.3213016986846924,0.5711184740066528,0.7501832246780396,0.45051002502441406,0.8666666666666667,0.06646300107240677,0.5452370643615723
1.338505744934082,0.6165550947189331,0.7219506502151489,0.44977307319641113,0.8666666666666667,0.1729576140642166,0.5422574877738953
1.3565205335617065,0.6659325957298279,0.6905879378318787,0.452359139919281,0.8666666666666667,0.08600730448961258,0.5442298650741577
1.3772801160812378,0.7219855785369873,0.6552945375442505,0.46278294920921326,0.8666666666666667,0.07482341676950455,0.557705819606781
1.3938417434692383,0.7752155065536499,0.6186262369155884,0.4753960967063904,0.8666666666666667,0.05366060882806778,0.5750430822372437
1.3984544277191162,0.8158849477767944,0.5825694799423218,0.4893164038658142,0.8666666666666667,0.04205581545829773,0.5944759249687195
1.389503836631775,0.8373998403549194,0.5521039962768555,0.5011007785797119,0.8333333333333334,0.040701013058423996,0.6106802225112915
1.3688251972198486,0.837622880935669,0.5312023162841797,0.5110547542572021,0.8333333333333334,0.04445410892367363,0.6256871223449707
1.3442397117614746,0.7821618914604187,0.5620778203010559,0.5083212852478027,0.8333333333333334,0.04434199258685112,0.6256207227706909
1.308551549911499,0.7431415319442749,0.5654100179672241,0.5179586410522461,0.8333333333333334,0.040553707629442215,0.6396108865737915
1.276423454284668,0.7153729200363159,0.561050534248352,0.5158047080039978,0.8333333333333334,0.034625064581632614,0.6485600471496582
1.2551617622375488,0.7096685171127319,0.5454932451248169,0.5096510052680969,0.8333333333333334,0.025950543582439423,0.6520894765853882
1.2486040592193604,0.7065841555595398,0.5420199036598206,0.502217173576355,0.8333333333333334,0.016889305785298347,0.6456524133682251
1.240889072418213,0.7061550617218018,0.5347340106964111,0.4967188239097595,0.8333333333333334,0.015705987811088562,0.6347329020500183
1.2386709451675415,0.6905893087387085,0.548081636428833,0.4875335395336151,0.8333333333333334,0.017185784876346588,0.6120659708976746
1.229765772819519,0.6679577827453613,0.5618079900741577,0.47441408038139343,0.8333333333333334,0.01761147938668728,0.5869613289833069
1.2184665203094482,0.6486200094223022,0.569846510887146,0.4618378281593323,0.8333333333333334,0.016837313771247864,0.5656254887580872
1.2067008018493652,0.6394170522689819,0.5672837495803833,0.45131468772888184,0.8333333333333334,0.01924750953912735,0.5497118830680847
1.1955437660217285,0.6443881988525391,0.5511555671691895,0.4452354907989502,0.8333333333333334,0.01886569708585739,0.5419309139251709
1.1888771057128906,0.6601765751838684,0.5287005305290222,0.445148766040802,0.8333333333333334,0.009673708118498325,0.541433572769165
1.1860564947128296,0.6853644251823425,0.5006920695304871,0.45141762495040894,0.8333333333333334,0.007326496299356222,0.5482484698295593
1.1890969276428223,0.709220290184021,0.47987663745880127,0.45767590403556824,0.8333333333333334,0.008049539290368557,0.5578574538230896
1.1933767795562744,0.7235888838768005,0.4697878956794739,0.45917487144470215,0.8333333333333334,0.008616337552666664,0.5617698431015015
1.1977652311325073,0.7267645597457886,0.47100067138671875,0.45618653297424316,0.8333333333333334,0.008301518857479095,0.559091329574585
1.2172759771347046,0.7276753187179565,0.48960065841674805,0.4540434777736664,0.8333333333333334,0.006827990058809519,0.557118833065033
1.2482340335845947,0.7282003164291382,0.5200337171554565,0.45386815071105957,0.8333333333333334,0.007572611328214407,0.5569860935211182
1.2726762294769287,0.7253186702728271,0.5473575592041016,0.45589113235473633,0.8333333333333334,0.0077939461916685104,0.5571273565292358
1.2885386943817139,0.720387876033783,0.5681508183479309,0.4583556056022644,0.8333333333333334,0.007378988899290562,0.5574655532836914
1.3014687299728394,0.7183573246002197,0.5831114053726196,0.4612613618373871,0.8333333333333334,0.00768049294129014,0.5597373247146606
1.3092135190963745,0.7184604406356812,0.5907530784606934,0.46438488364219666,0.8333333333333334,0.009060182608664036,0.5629496574401855
1.312286376953125,0.7194311022758484,0.5928552746772766,0.4670318067073822,0.8,0.014864860102534294,0.5660749673843384
1.309770941734314,0.7194075584411621,0.5903633832931519,0.4685249328613281,0.8,0.02818528562784195,0.5679899454116821
1.2949732542037964,0.7134584188461304,0.581514835357666,0.4670383334159851,0.8,0.03664194047451019,0.5657006502151489
1.2790701389312744,0.7073585391044617,0.5717115998268127,0.46454283595085144,0.8333333333333334,0.03684360533952713,0.562787652015686
1.263439416885376,0.7000555992126465,0.5633838176727295,0.46093735098838806,0.8333333333333334,0.03646104410290718,0.5587306022644043
1.250585913658142,0.691328227519989,0.5592576861381531,0.45650097727775574,0.8333333333333334,0.037377022206783295,0.5536245107650757
1.241847276687622,0.68270343542099,0.5591438412666321,0.45234760642051697,0.8333333333333334,0.036151666194200516,0.5489856004714966
1.235730767250061,0.6735050082206726,0.5622257590293884,0.4484880864620209,0.8333333333333334,0.034619200974702835,0.544750452041626
1.231809139251709,0.6644076108932495,0.5674015283584595,0.4454692006111145,0.8333333333333334,0.03236992657184601,0.5417980551719666
1.2308086156845093,0.6578885316848755,0.5729200839996338,0.44381794333457947,0.8333333333333334,0.030446644872426987,0.5408080816268921
1.2321631908416748,0.6532011032104492,0.5789620876312256,0.4423156976699829,0.8333333333333334,0.028887635096907616,0.5391474962234497
1.2333158254623413,0.6493855714797974,0.583930253982544,0.44005879759788513,0.8333333333333334,0.027761148288846016,0.535072386264801
1.2346876859664917,0.6477817296981812,0.5869059562683105,0.4374499022960663,0.8333333333333334,0.034761689603328705,0.5288588404655457
1.2348744869232178,0.6462156772613525,0.5886588096618652,0.4347706735134125,0.8333333333333334,0.029858555644750595,0.5214963555335999
1.2360068559646606,0.6463303565979004,0.5896764993667603,0.4332505166530609,0.8333333333333334,0.024955393746495247,0.5153107047080994
1.2358512878417969,0.6461780071258545,0.5896732807159424,0.433004230260849,0.8333333333333334,0.020822370424866676,0.5111846327781677
1.2335646152496338,0.6432328224182129,0.5903317928314209,0.4344203472137451,0.8333333333333334,0.01881829835474491,0.5098419189453125
1.2350267171859741,0.642946720123291,0.5920799970626831,0.438873291015625,0.8333333333333334,0.01714816689491272,0.5126645565032959
1.2385900020599365,0.6463038921356201,0.5922861099243164,0.44533056020736694,0.8333333333333334,0.015661703422665596,0.5185722708702087
1.2443623542785645,0.6503862142562866,0.5939761400222778,0.4513472020626068,0.8333333333333334,0.015070687979459763,0.5252175331115723
1.2525558471679688,0.6551707983016968,0.597385048866272,0.457385778427124,0.8333333333333334,0.014338825829327106,0.5335903167724609
1.26251220703125,0.66056227684021,0.60194993019104,0.4628944396972656,0.8333333333333334,0.01370958797633648,0.5426537990570068
1.2735323905944824,0.6680986881256104,0.6054337024688721,0.46801313757896423,0.8333333333333334,0.013693057931959629,0.55226731300354
1.2851072549819946,0.6756700873374939,0.6094371676445007,0.47204601764678955,0.8333333333333334,0.013674966059625149,0.5621119737625122
1.2959156036376953,0.684054970741272,0.6118606328964233,0.47685369849205017,0.8333333333333334,0.01373024471104145,0.5734850168228149
1.304508090019226,0.6934373378753662,0.6110707521438599,0.4841994643211365,0.8333333333333334,0.013844426721334457,0.5873734951019287
1.3111423254013062,0.7038113474845886,0.6073309779167175,0.4946630895137787,0.8333333333333334,0.013892377726733685,0.6040508151054382
1.3161228895187378,0.7149292826652527,0.6011936068534851,0.5082064270973206,0.8333333333333334,0.013614107854664326,0.6230392456054688
1.3194090127944946,0.7266789674758911,0.5927300453186035,0.5246322154998779,0.8333333333333334,0.014096704311668873,0.6436936259269714
1.3225088119506836,0.7396141886711121,0.5828946232795715,0.5431705713272095,0.8333333333333334,0.014598251320421696,0.6651420593261719
1.3255847692489624,0.7536603808403015,0.5719243884086609,0.5633335113525391,0.8333333333333334,0.015094788745045662,0.6865559816360474
1.3288123607635498,0.7685428857803345,0.5602694749832153,0.5841836929321289,0.8333333333333334,0.015721868723630905,0.7070848941802979
1.3315465450286865,0.7836354970932007,0.5479110479354858,0.6049399375915527,0.8333333333333334,0.016150537878274918,0.7260589599609375
1.3340167999267578,0.7989245653152466,0.5350922346115112,0.6252279281616211,0.8333333333333334,0.01638932339847088,0.7432153224945068
1.3359711170196533,0.8139204978942871,0.5220506191253662,0.6446067690849304,0.8333333333333334,0.01736024208366871,0.7582396268844604
1.3378877639770508,0.828899085521698,0.5089886784553528,0.6626743674278259,0.8333333333333334,0.01142112910747528,0.7710089683532715
1.3399608135223389,0.8437578082084656,0.4962030053138733,0.6787693500518799,0.8333333333333334,0.014152567833662033,0.7814433574676514
1.3422292470932007,0.8583928346633911,0.48383641242980957,0.6923419833183289,0.8333333333333334,0.010781303979456425,0.7896875143051147
1.3446605205535889,0.8730709552764893,0.4715895652770996,0.7034295797348022,0.8333333333333334,0.011689233593642712,0.796227216720581
1.3474674224853516,0.8878461718559265,0.45962125062942505,0.7121024131774902,0.8333333333333334,0.01406162604689598,0.8013485670089722
1.3507235050201416,0.9027819633483887,0.44794154167175293,0.7187632322311401,0.8333333333333334,0.01473400928080082,0.8053357005119324
1.355140209197998,0.9184181094169617,0.4367220997810364,0.7238855361938477,0.8333333333333334,0.010177348740398884,0.8084473609924316
1.3650559186935425,0.9346475601196289,0.4304083585739136,0.7245455980300903,0.8333333333333334,0.005551246926188469,0.8090130686759949
1.3717526197433472,0.9512765407562256,0.4204760789871216,0.7268354296684265,0.8333333333333334,0.0031433729454874992,0.8106127977371216
1.3770403861999512,0.9659282565116882,0.41111212968826294,0.7278701663017273,0.8333333333333334,0.03279595449566841,0.8115653395652771
1.3825547695159912,0.9809567332267761,0.4015980362892151,0.7296348810195923,0.8333333333333334,0.05022623389959335,0.8129553198814392
1.3835511207580566,0.9922990202903748,0.3912521004676819,0.7309188842773438,0.8333333333333334,0.04484977200627327,0.8141782283782959
1.3945096731185913,1.003872275352478,0.3906373977661133,0.7292085886001587,0.8333333333333334,0.03224319964647293,0.8144358396530151
1.398541808128357,1.0138362646102905,0.3847055435180664,0.7308404445648193,0.8333333333333334,0.04387623816728592,0.816336989402771
1.4149779081344604,1.0264238119125366,0.38855409622192383,0.7330261468887329,0.8333333333333334,0.03116619400680065,0.8192981481552124
1.4318819046020508,1.0395859479904175,0.3922959566116333,0.736322283744812,0.8333333333333334,0.020228998735547066,0.822027325630188
1.4417023658752441,1.0360426902770996,0.40565967559814453,0.7393795847892761,0.8333333333333334,0.012710114009678364,0.8242454528808594
1.4450602531433105,1.0064575672149658,0.4386026859283447,0.7380613684654236,0.8333333333333334,0.007941887713968754,0.8253108263015747
1.4442808628082275,0.9661282300949097,0.47815263271331787,0.73199462890625,0.8333333333333334,0.009973322041332722,0.8259447813034058
1.4394190311431885,0.9362926483154297,0.5031263828277588,0.7265800833702087,0.8333333333333334,0.005636643618345261,0.8259881734848022
1.4261692762374878,0.9064816236495972,0.5196876525878906,0.712864100933075,0.8333333333333334,0.05670522153377533,0.823056697845459
1.4143918752670288,0.8903731107711792,0.5240187644958496,0.6896119117736816,0.8333333333333334,0.04145802557468414,0.8105136752128601
1.4014816284179688,0.8869773745536804,0.5145042538642883,0.6723955869674683,0.8333333333333334,0.03285345807671547,0.7963050603866577
1.395224928855896,0.8788639903068542,0.5163609385490417,0.6557863354682922,0.8333333333333334,0.03177095577120781,0.7819568514823914
1.3888238668441772,0.8739325404167175,0.5148913264274597,0.6374315023422241,0.8333333333333334,0.033453039824962616,0.7638473510742188
1.3823298215866089,0.8668849468231201,0.5154448747634888,0.6144634485244751,0.8333333333333334,0.03454609215259552,0.7407357692718506
1.374827265739441,0.8651522994041443,0.5096749663352966,0.5990613698959351,0.8333333333333334,0.037190429866313934,0.7244930267333984
1.180358648300171,0.4042735993862152,0.7760850489139557,0.4135255515575409,0.8666666666666667,0.04285130277276039,0.5892192721366882
1.1553406715393066,0.4164871573448181,0.7388535141944885,0.3976190984249115,0.8666666666666667,0.04856261610984802,0.580298900604248
1.1512492895126343,0.4256853461265564,0.7255639433860779,0.38289833068847656,0.8666666666666667,0.05453324317932129,0.5736914873123169
1.172602891921997,0.4327643811702728,0.7398385107517242,0.3685060441493988,0.8666666666666667,0.06402704864740372,0.5649694204330444
1.198927640914917,0.4381553828716278,0.7607722580432892,0.3573295474052429,0.8666666666666667,0.052860673516988754,0.5556791424751282
1.2341235876083374,0.43809980154037476,0.7960237860679626,0.344499409198761,0.8666666666666667,0.04799991846084595,0.5406451225280762
1.2670537233352661,0.4400824010372162,0.8269713222980499,0.33517569303512573,0.8666666666666667,0.03329978510737419,0.5260404348373413
1.2972146272659302,0.44669753313064575,0.8505170941352844,0.32888591289520264,0.8666666666666667,0.0240558460354805,0.5109032392501831
1.3258371353149414,0.45687469840049744,0.868962436914444,0.32420870661735535,0.8666666666666667,0.022076282650232315,0.4941057562828064
1.3505773544311523,0.4704424738883972,0.8801348805427551,0.3220970332622528,0.8666666666666667,0.021417446434497833,0.47822272777557373
1.3713326454162598,0.4876856505870819,0.8836469948291779,0.3199614882469177,0.8666666666666667,0.02472069300711155,0.4624424874782562
1.3863677978515625,0.49782058596611023,0.8885472118854523,0.3101954162120819,0.8666666666666667,0.025652756914496422,0.44064944982528687
1.3863036632537842,0.48496732115745544,0.9013363420963287,0.3050178289413452,0.8666666666666667,0.023570014163851738,0.42779356241226196
1.3718233108520508,0.47039732336997986,0.9014259874820709,0.33109724521636963,0.8666666666666667,0.020289761945605278,0.4439006745815277
1.3720630407333374,0.4819577634334564,0.890105277299881,0.3444884717464447,0.8666666666666667,0.017965134233236313,0.4509941041469574
1.3759816884994507,0.48086628317832947,0.8951154053211212,0.34630948305130005,0.8666666666666667,0.015363027341663837,0.4530092179775238
1.3674157857894897,0.48412156105041504,0.8832942247390747,0.3460250496864319,0.8666666666666667,0.01380348950624466,0.455947607755661
1.353912115097046,0.4880668818950653,0.8658452332019806,0.3432537019252777,0.8666666666666667,0.01240579504519701,0.4569413661956787
1.3331124782562256,0.496801495552063,0.8363109827041626,0.3410397171974182,0.8666666666666667,0.012488380074501038,0.46025556325912476
1.3057770729064941,0.509717583656311,0.7960594892501831,0.3406336009502411,0.8666666666666667,0.013347553089261055,0.4651786983013153
1.2858952283859253,0.5121955275535583,0.7736997008323669,0.34091126918792725,0.8666666666666667,0.013894864358007908,0.4711037576198578
1.2626760005950928,0.5098142623901367,0.752861738204956,0.34104031324386597,0.8666666666666667,0.014820142649114132,0.47631680965423584
1.2338265180587769,0.5074065923690796,0.7264199256896973,0.33997854590415955,0.8666666666666667,0.014471378177404404,0.47927138209342957
1.2037571668624878,0.5025627017021179,0.7011944651603699,0.3374885022640228,0.8666666666666667,0.018712367862462997,0.48035308718681335
1.1729973554611206,0.4972676932811737,0.6757296621799469,0.33375000953674316,0.8666666666666667,0.016568290069699287,0.47961661219596863
1.1471617221832275,0.48552489280700684,0.6616368293762207,0.3272440433502197,0.8666666666666667,0.019211750477552414,0.47480952739715576
1.1319831609725952,0.4678550958633423,0.6641280651092529,0.3170023262500763,0.8666666666666667,0.02222198247909546,0.4658994674682617
1.1170392036437988,0.4465596079826355,0.6704795956611633,0.3031528890132904,0.8666666666666667,0.040711987763643265,0.45271310210227966
1.1005960702896118,0.4212722182273865,0.6793238520622253,0.28605014085769653,0.8666666666666667,0.05589712783694267,0.43512922525405884
1.0949852466583252,0.3916136622428894,0.7033715844154358,0.26495230197906494,0.8666666666666667,0.06624341756105423,0.41053175926208496
1.089329481124878,0.36739978194236755,0.7219296991825104,0.24416981637477875,0.8666666666666667,0.061944589018821716,0.3846690356731415
1.0808541774749756,0.34041887521743774,0.7404353022575378,0.2244453877210617,0.8666666666666667,0.06285886466503143,0.3591230809688568
1.0735211372375488,0.3069242537021637,0.7665968835353851,0.20450881123542786,0.8666666666666667,0.0641951709985733,0.3325374722480774
1.070532202720642,0.2734683156013489,0.7970638871192932,0.1837242841720581,0.8666666666666667,0.06100843846797943,0.3034284710884094
1.0635563135147095,0.25274285674095154,0.8108134567737579,0.15914489328861237,0.8666666666666667,0.052586112171411514,0.26766011118888855
1.0506362915039062,0.22859346866607666,0.8220428228378296,0.1361512541770935,0.8666666666666667,0.04203701764345169,0.23231105506420135
1.0298763513565063,0.19634191691875458,0.8335344344377518,0.11942692846059799,0.8666666666666667,0.036094848066568375,0.2050980031490326
0.9974818229675293,0.17103701829910278,0.8264448046684265,0.11127841472625732,0.8666666666666667,0.03377170488238335,0.19151368737220764
0.9682916402816772,0.16219696402549744,0.8060946762561798,0.11158120632171631,0.8666666666666667,0.032411787658929825,0.19214117527008057
0.9568318128585815,0.1677211970090866,0.7891106158494949,0.12081949412822723,0.8666666666666667,0.027523204684257507,0.20924530923366547
0.9455208778381348,0.17476265132427216,0.7707582265138626,0.13626907765865326,0.8666666666666667,0.028554081916809082,0.23340116441249847
0.9213532209396362,0.18502067029476166,0.7363325506448746,0.1577976644039154,0.8666666666666667,0.028154855594038963,0.2603103220462799
0.9032060503959656,0.19735917448997498,0.7058468759059906,0.1853589415550232,0.8666666666666667,0.02749009057879448,0.28888994455337524
0.8786670565605164,0.21259504556655884,0.6660720109939575,0.221488356590271,0.8666666666666667,0.037694331258535385,0.3242482542991638
0.9088271856307983,0.2432175576686859,0.6656096279621124,0.2616136074066162,0.8666666666666667,0.031165625900030136,0.3637668490409851
0.9440213441848755,0.27611905336380005,0.6679022908210754,0.30186212062835693,0.8666666666666667,0.04274490848183632,0.405399888753891
0.9784247875213623,0.31280553340911865,0.6656192541122437,0.3449276387691498,0.8666666666666667,0.05031096935272217,0.4505730867385864
1.01046884059906,0.34937700629234314,0.6610918343067169,0.38857755064964294,0.8666666666666667,0.0502365380525589,0.49345505237579346
1.0467004776000977,0.38261157274246216,0.6640889048576355,0.42575034499168396,0.8666666666666667,0.036630358546972275,0.5257591605186462
1.08455491065979,0.4183306396007538,0.6662242710590363,0.4605041444301605,0.8666666666666667,0.024680592119693756,0.5520087480545044
1.115044355392456,0.45637020468711853,0.6586741507053375,0.4873804450035095,0.8666666666666667,0.018747257068753242,0.5705520510673523
1.131874442100525,0.4898672103881836,0.6420072317123413,0.5067254900932312,0.8666666666666667,0.0255129411816597,0.5858376026153564
1.1533488035202026,0.5282207727432251,0.6251280307769775,0.5255358219146729,0.8666666666666667,0.02940375916659832,0.6037456393241882
1.2066125869750977,0.5714001655578613,0.6352124214172363,0.5449998378753662,0.8333333333333334,0.030872073024511337,0.6242675185203552
1.2523752450942993,0.6168344020843506,0.6355408430099487,0.5565776824951172,0.8333333333333334,0.06308681517839432,0.6378581523895264
1.2889420986175537,0.6542947292327881,0.6346473693847656,0.5586485862731934,0.8333333333333334,0.05829693749547005,0.6433590650558472
1.3209655284881592,0.6767092943191528,0.6442562341690063,0.5591083765029907,0.8333333333333334,0.04814239218831062,0.6467368006706238
1.341816782951355,0.6883849501609802,0.6534318327903748,0.5587507486343384,0.8333333333333334,0.038194674998521805,0.6516571044921875
1.3523359298706055,0.6949869990348816,0.6573489308357239,0.5566929578781128,0.8333333333333334,0.029378777369856834,0.6556628942489624
1.3554428815841675,0.6948254108428955,0.660617470741272,0.556887149810791,0.8333333333333334,0.02385680377483368,0.6566324234008789
1.36162269115448,0.694170355796814,0.667452335357666,0.5594767332077026,0.8333333333333334,0.01718571037054062,0.6574674248695374
1.3644771575927734,0.696375846862793,0.6681013107299805,0.5668408274650574,0.8333333333333334,0.013667329214513302,0.6601004600524902
1.3713144063949585,0.6956415176391602,0.6756728887557983,0.5705749988555908,0.8333333333333334,0.012404504232108593,0.6595454216003418
1.3835844993591309,0.6954797506332397,0.6881047487258911,0.5715205669403076,0.8333333333333334,0.012280367314815521,0.6565863490104675
1.3986976146697998,0.6958274841308594,0.7028701305389404,0.5656942129135132,0.8333333333333334,0.012617657892405987,0.6495732069015503
1.41326904296875,0.6977357268333435,0.7155333161354065,0.5493977069854736,0.8333333333333334,0.011705771088600159,0.6355524659156799
1.4293855428695679,0.7000080347061157,0.7293775081634521,0.5318219661712646,0.8333333333333334,0.09413865953683853,0.6203693151473999
1.4441756010055542,0.707237720489502,0.7369378805160522,0.5257320404052734,0.8333333333333334,0.0966845154762268,0.6134523153305054
1.4598872661590576,0.7178208827972412,0.7420663833618164,0.5274366736412048,0.8333333333333334,0.09696508944034576,0.6135891079902649
1.4756797552108765,0.7284402251243591,0.7472395300865173,0.5248509645462036,0.8333333333333334,0.09038150310516357,0.6093771457672119
1.4896907806396484,0.7380107641220093,0.7516800165176392,0.5169751644134521,0.8333333333333334,0.07548394799232483,0.5997124314308167
1.502601146697998,0.7486982345581055,0.7539029121398926,0.5119569897651672,0.8333333333333334,0.06615129113197327,0.5932100415229797
1.5167911052703857,0.762398362159729,0.7543927431106567,0.5145612955093384,0.8333333333333334,0.059928786009550095,0.5954753756523132
1.5338085889816284,0.7771543264389038,0.7566542625427246,0.5209169387817383,0.8333333333333334,0.051508016884326935,0.6018392443656921
1.574440836906433,0.35985350608825684,1.2145873308181763,0.31564003229141235,0.8333333333333334,0.04545111581683159,0.407230019569397
1.5010299682617188,0.38770484924316406,1.1133251190185547,0.3255300521850586,0.8666666666666667,0.04038026183843613,0.42702028155326843
1.4544832706451416,0.4246722161769867,1.029811054468155,0.3476943373680115,0.8666666666666667,0.036092959344387054,0.47531747817993164
1.3933724164962769,0.46982693672180176,0.9235454797744751,0.37471723556518555,0.8666666666666667,0.03646096587181091,0.5177488327026367
1.2632310390472412,0.5210162997245789,0.7422147393226624,0.4031231999397278,0.8666666666666667,0.04961901903152466,0.543921947479248
1.2390475273132324,0.5614042282104492,0.6776432991027832,0.42545002698898315,0.8666666666666667,0.05698379501700401,0.5705499649047852
1.215918779373169,0.5892850756645203,0.6266337037086487,0.43516063690185547,0.8666666666666667,0.050873517990112305,0.5795100927352905
1.1778852939605713,0.6092798709869385,0.5686054229736328,0.4360971450805664,0.8333333333333334,0.04130415990948677,0.5750762224197388
1.1181524991989136,0.6351193189620972,0.4830331802368164,0.44037097692489624,0.8333333333333334,0.034026339650154114,0.5762688517570496
1.0905511379241943,0.6701447367668152,0.42040640115737915,0.4487631022930145,0.8333333333333334,0.02668161876499653,0.5854546427726746
1.0639774799346924,0.7082011103630066,0.3557763695716858,0.45862671732902527,0.8333333333333334,0.03242896497249603,0.5977001190185547
1.0327409505844116,0.7371921539306641,0.29554879665374756,0.46296486258506775,0.8333333333333334,0.029508527368307114,0.6028677821159363
1.0053913593292236,0.7516098022460938,0.2537815570831299,0.4570598006248474,0.8333333333333334,0.026968665421009064,0.5940948724746704
0.983314037322998,0.7536630630493164,0.22965097427368164,0.4425651729106903,0.8333333333333334,0.02432878129184246,0.5741400718688965
0.9711937308311462,0.7520915865898132,0.219102144241333,0.42827853560447693,0.8666666666666667,0.020990999415516853,0.5563058853149414
0.9645070433616638,0.7497798204421997,0.2147272229194641,0.41767412424087524,0.8666666666666667,0.02065126597881317,0.5452231764793396
0.9610974192619324,0.750741183757782,0.2103562355041504,0.40962332487106323,0.8666666666666667,0.017988907173275948,0.5383514165878296
0.9562258720397949,0.7497555613517761,0.2064703106880188,0.4031939208507538,0.8666666666666667,0.01771475374698639,0.5341644287109375
0.9547537565231323,0.7426342368125916,0.21211951971054077,0.39716219902038574,0.8666666666666667,0.018080448731780052,0.5314986705780029
0.9531118273735046,0.7367242574691772,0.2163875699043274,0.3902267813682556,0.8666666666666667,0.018134361132979393,0.5274126529693604
0.953961968421936,0.7307959794998169,0.22316598892211914,0.3832619786262512,0.8666666666666667,0.018782751634716988,0.5236799120903015
0.9602053165435791,0.7224605083465576,0.23774480819702148,0.3765232563018799,0.9,0.02030065841972828,0.5204440951347351
0.9750766754150391,0.7143421173095703,0.26073455810546875,0.370039701461792,0.9,0.023278364911675453,0.5192655920982361
0.9960222244262695,0.7056764364242554,0.29034578800201416,0.36456435918807983,0.9,0.023690536618232727,0.5204399824142456
1.0159876346588135,0.697613000869751,0.3183746337890625,0.3604902923107147,0.9,0.026362219825387,0.5225124359130859
1.0348036289215088,0.6832119822502136,0.35159164667129517,0.3568328320980072,0.9,0.02710978128015995,0.5216130018234253
1.0459163188934326,0.658270537853241,0.38764578104019165,0.3413006663322449,0.9,0.02992374449968338,0.5029244422912598
1.0586678981781006,0.6248810291290283,0.43378686904907227,0.31179267168045044,0.9,0.03071536310017109,0.46482357382774353
1.063207745552063,0.5802484750747681,0.4829592704772949,0.27846717834472656,0.9,0.029608165845274925,0.4196246564388275
1.0592572689056396,0.5303688049316406,0.528888463973999,0.2503119111061096,0.9,0.02976085990667343,0.3794593811035156
1.0570324659347534,0.4893805980682373,0.5676518678665161,0.23044192790985107,0.9,0.025997741147875786,0.3493818938732147
1.062683343887329,0.48369118571281433,0.5789921581745148,0.22452348470687866,0.9,0.022901572287082672,0.34106117486953735
1.0769892930984497,0.48874470591545105,0.5882445871829987,0.22598692774772644,0.9,0.028006572276353836,0.34392017126083374
1.1264630556106567,0.49305254220962524,0.6334105134010315,0.22700580954551697,0.8666666666666667,0.03262217342853546,0.3434404134750366
1.1581873893737793,0.49257606267929077,0.6656113266944885,0.22525560855865479,0.8666666666666667,0.027591116726398468,0.33647045493125916
1.1607515811920166,0.49109208583831787,0.6696594953536987,0.22193841636180878,0.9,0.026417098939418793,0.32549941539764404
1.1672184467315674,0.507871687412262,0.6593467593193054,0.22710150480270386,0.9,0.026318248361349106,0.3242628574371338
1.1669727563858032,0.518239438533783,0.6487333178520203,0.2310011386871338,0.9,0.026854287832975388,0.3279152512550354
1.1762051582336426,0.5361301898956299,0.6400749683380127,0.2380373179912567,0.9,0.03459245711565018,0.33943939208984375
1.194700002670288,0.5571014881134033,0.6375985145568848,0.25231894850730896,0.9,0.028294557705521584,0.35929322242736816
1.1926189661026,0.5680900812149048,0.6245288848876953,0.2739008069038391,0.9,0.02410011924803257,0.38763853907585144
1.207184076309204,0.5735662579536438,0.6336178183555603,0.28360480070114136,0.9,0.026461662724614143,0.4045262932777405
1.1964111328125,0.5771293640136719,0.6192817687988281,0.2914678454399109,0.9,0.028933746740221977,0.41678762435913086
1.1875250339508057,0.6049830913543701,0.5825419425964355,0.3194420635700226,0.9,0.029093395918607712,0.44904181361198425
1.184256911277771,0.6339997053146362,0.5502572059631348,0.347274512052536,0.9,0.02640831656754017,0.4797050654888153
1.187982201576233,0.662695050239563,0.5252871513366699,0.372098445892334,0.9,0.029664376750588417,0.5067728757858276
1.1952381134033203,0.6947102546691895,0.5005278587341309,0.39839407801628113,0.9,0.03402012959122658,0.5378422737121582
1.187310814857483,0.7189011573791504,0.4684096574783325,0.40950149297714233,0.9,0.03868094086647034,0.5559946894645691
1.1752010583877563,0.752629280090332,0.4225717782974243,0.4387288987636566,0.9,0.03937621787190437,0.5843168497085571
1.1841063499450684,0.7815772891044617,0.4025290608406067,0.46995067596435547,0.9,0.042482756078243256,0.6142906546592712
1.1903457641601562,0.8103256225585938,0.3800201416015625,0.4964674413204193,0.9,0.05927078053355217,0.6352620124816895
1.1934893131256104,0.8324011564254761,0.3610881567001343,0.5188893675804138,0.9,0.06501675397157669,0.649452805519104
1.2003787755966187,0.8418073654174805,0.3585714101791382,0.53583163022995,0.9,0.0660364106297493,0.6583163142204285
1.2050639390945435,0.846519947052002,0.3585439920425415,0.5473155975341797,0.9,0.06953027099370956,0.6648005247116089
1.2113540172576904,0.8563820719718933,0.3549719452857971,0.5558186769485474,0.9,0.06437255442142487,0.668798565864563
1.2179107666015625,0.8736352324485779,0.3442755341529846,0.5630788207054138,0.9,0.05884184315800667,0.6708736419677734
1.234130620956421,0.8847959041595459,0.349334716796875,0.5673271417617798,0.9,0.06457912176847458,0.6721512675285339
1.2491744756698608,0.8696171641349792,0.3795573115348816,0.5661803483963013,0.9,0.06363113224506378,0.6712767481803894
1.2561476230621338,0.8403801321983337,0.41576749086380005,0.562090277671814,0.8666666666666667,0.059872884303331375,0.6696739196777344
1.2564074993133545,0.8165839910507202,0.4398235082626343,0.5567180514335632,0.8666666666666667,0.057871248573064804,0.6657962799072266
1.2681045532226562,0.8077110052108765,0.4603935480117798,0.5548577904701233,0.8666666666666667,0.056993573904037476,0.6600732803344727
1.2806878089904785,0.7903690338134766,0.49031877517700195,0.5579750537872314,0.8666666666666667,0.047574661672115326,0.6606879234313965
1.2849140167236328,0.7735662460327148,0.511347770690918,0.56138676404953,0.8666666666666667,0.0433659590780735,0.6600596904754639
1.2841788530349731,0.7600760459899902,0.5241028070449829,0.5524557828903198,0.8666666666666667,0.04796706512570381,0.6441562175750732
1.2627694606781006,0.7538911700248718,0.5088782906532288,0.5374354720115662,0.8666666666666667,0.02779313735663891,0.6213908195495605
1.2301725149154663,0.7469786405563354,0.48319387435913086,0.5254579782485962,0.8666666666666667,0.022965235635638237,0.6007527709007263
1.187589168548584,0.7418398857116699,0.44574928283691406,0.5194390416145325,0.8666666666666667,0.032290562987327576,0.5864580869674683
1.1361125707626343,0.743249773979187,0.39286279678344727,0.5122529864311218,0.8333333333333334,0.030448850244283676,0.5725969076156616
1.06350839138031,0.7373096346855164,0.3261987566947937,0.4862357974052429,0.8333333333333334,0.033829234540462494,0.5423588156700134
1.0095700025558472,0.7232400178909302,0.286329984664917,0.45926129817962646,0.8333333333333334,0.057774823158979416,0.5110976696014404
0.9796743392944336,0.6979588866233826,0.281715452671051,0.43095552921295166,0.8333333333333334,0.06424610316753387,0.47069740295410156
0.9767600893974304,0.6699252128601074,0.306834876537323,0.4217698276042938,0.8333333333333334,0.058670684695243835,0.4615172743797302
1.0100220441818237,0.6651970744132996,0.34482496976852417,0.4148508906364441,0.8333333333333334,0.04909166321158409,0.4555025100708008
1.0185744762420654,0.6285815238952637,0.38999295234680176,0.4171658754348755,0.8333333333333334,0.04213154315948486,0.4605095386505127
1.0498828887939453,0.6048858165740967,0.44499707221984863,0.41664063930511475,0.8333333333333334,0.0348762683570385,0.4571724832057953
1.1100330352783203,0.6145663261413574,0.4954667091369629,0.4105108380317688,0.8333333333333334,0.03177250549197197,0.44723042845726013
1.162085771560669,0.6095859408378601,0.5524998307228088,0.4028802812099457,0.8666666666666667,0.0281046275049448,0.4424637258052826
1.2053232192993164,0.6101648211479187,0.5951583981513977,0.3884843587875366,0.8666666666666667,0.02406437322497368,0.43295085430145264
1.2294954061508179,0.6075543165206909,0.621941089630127,0.3761327266693115,0.8666666666666667,0.021415486931800842,0.4230674207210541
1.2802774906158447,0.6070890426635742,0.6731884479522705,0.3611283004283905,0.8666666666666667,0.01647801138460636,0.4085211157798767
1.3258222341537476,0.6081610918045044,0.7176611423492432,0.34578245878219604,0.8666666666666667,0.013293744996190071,0.3930976390838623
1.3595271110534668,0.6105211973190308,0.749005913734436,0.3357061743736267,0.8666666666666667,0.011439991183578968,0.38332971930503845
1.3735637664794922,0.6129868030548096,0.7605769634246826,0.3314592242240906,0.8666666666666667,0.010053344070911407,0.3798004388809204
1.3746994733810425,0.6231181621551514,0.7515813112258911,0.3351919651031494,0.8666666666666667,0.009286914020776749,0.38439664244651794
1.3679431676864624,0.6322692632675171,0.7356739044189453,0.34194955229759216,0.8666666666666667,0.008202865719795227,0.391661137342453
1.3613967895507812,0.6406928300857544,0.7207039594650269,0.3495968282222748,0.8666666666666667,0.007438065949827433,0.39973586797714233
1.3573808670043945,0.6498995423316956,0.707481324672699,0.3570806384086609,0.8666666666666667,0.006517249625176191,0.4074699878692627
1.3496564626693726,0.6545554399490356,0.6951010227203369,0.3622811734676361,0.8666666666666667,0.006211523432284594,0.4123237133026123
1.3418962955474854,0.6578363180160522,0.6840599775314331,0.3651970326900482,0.8666666666666667,0.00565851666033268,0.4151323735713959
1.3334572315216064,0.6599698066711426,0.6734874248504639,0.3668391704559326,0.8666666666666667,0.005821253173053265,0.41646361351013184
1.325303316116333,0.6606801748275757,0.6646231412887573,0.36738622188568115,0.8666666666666667,0.005691684782505035,0.4167352318763733
1.3194482326507568,0.6609057188034058,0.6585425138473511,0.36725252866744995,0.8666666666666667,0.00535567756742239,0.4164923131465912
1.3144137859344482,0.6585891842842102,0.655824601650238,0.36647817492485046,0.8666666666666667,0.0053618052043020725,0.4156770408153534
1.3113147020339966,0.6560987830162048,0.6552159190177917,0.3656167685985565,0.8666666666666667,0.005271717440336943,0.4147922992706299
1.3091285228729248,0.653988778591156,0.6551397442817688,0.36545097827911377,0.8666666666666667,0.005309035535901785,0.41441306471824646
1.3089985847473145,0.6537926197052002,0.6552059650421143,0.3654000163078308,0.8666666666666667,0.0052993749268352985,0.4141172766685486
1.3093996047973633,0.6548647284507751,0.6545348763465881,0.3653028607368469,0.8666666666666667,0.004969397094100714,0.41375407576560974
1.3097214698791504,0.6556916236877441,0.6540298461914062,0.36450159549713135,0.8666666666666667,0.004441698081791401,0.41284415125846863
1.3089604377746582,0.6553457975387573,0.6536146402359009,0.36307257413864136,0.8666666666666667,0.004410028923302889,0.41140875220298767
1.3077003955841064,0.6544505953788757,0.6532498002052307,0.3615257441997528,0.8666666666666667,0.004364896100014448,0.40990060567855835
1.3064210414886475,0.6533637046813965,0.653057336807251,0.35987386107444763,0.8666666666666667,0.003775893710553646,0.40832647681236267
1.3049261569976807,0.6524339914321899,0.6524921655654907,0.3583405017852783,0.8666666666666667,0.003450601827353239,0.40683513879776
1.3036936521530151,0.6517597436904907,0.6519339084625244,0.3567657470703125,0.8666666666666667,0.002982931677252054,0.4053111970424652
1.3016449213027954,0.650305986404419,0.6513389348983765,0.35507744550704956,0.8666666666666667,0.0024587735533714294,0.40368199348449707
1.2996822595596313,0.648720383644104,0.6509618759155273,0.35335537791252136,0.8666666666666667,0.0022467225790023804,0.40197858214378357
1.2974117994308472,0.6469370126724243,0.6504747867584229,0.35173892974853516,0.8666666666666667,0.002145417733117938,0.40036076307296753
1.2954192161560059,0.6456228494644165,0.6497963666915894,0.35009998083114624,0.8666666666666667,0.0024088232312351465,0.39872080087661743
1.2928845882415771,0.643991231918335,0.6488933563232422,0.3485696315765381,0.8666666666666667,0.002459139795973897,0.3971697688102722
1.2907991409301758,0.6421858072280884,0.6486133337020874,0.34705114364624023,0.8666666666666667,0.002778818132355809,0.39567574858665466
1.2885481119155884,0.6402439475059509,0.6483041644096375,0.34565040469169617,0.8666666666666667,0.0034378403797745705,0.3942515254020691
1.286165714263916,0.6381261348724365,0.6480395793914795,0.3444332480430603,0.8666666666666667,0.004437534138560295,0.3929765224456787
1.2840499877929688,0.6350740194320679,0.6489759683609009,0.3429299294948578,0.8666666666666667,0.004567824304103851,0.391471803188324
1.2820218801498413,0.6321671009063721,0.6498547792434692,0.3416554927825928,0.8666666666666667,0.009153778664767742,0.39014118909835815
1.279848575592041,0.6292366981506348,0.6506118774414062,0.34060144424438477,0.8666666666666667,0.007478575687855482,0.3889787197113037
1.2775850296020508,0.626427173614502,0.6511578559875488,0.3397148847579956,0.8666666666666667,0.015403829514980316,0.38794851303100586
1.2751026153564453,0.6234856843948364,0.6516169309616089,0.33907192945480347,0.8666666666666667,0.02663770690560341,0.38716334104537964
1.2727781534194946,0.6204816102981567,0.6522965431213379,0.33853447437286377,0.8666666666666667,0.02933589555323124,0.3864688277244568
1.270158052444458,0.6175192594528198,0.6526387929916382,0.33824190497398376,0.8666666666666667,0.02652491256594658,0.38594168424606323
1.2672626972198486,0.6147801876068115,0.6524825096130371,0.3382353186607361,0.8666666666666667,0.040756579488515854,0.3856395184993744
1.264099359512329,0.6124343872070312,0.6516649723052979,0.338392436504364,0.8666666666666667,0.044683463871479034,0.38542601466178894
1.2609336376190186,0.6069947481155396,0.653938889503479,0.3370564579963684,0.8666666666666667,0.04626452177762985,0.3838684558868408
1.2718098163604736,0.6146750450134277,0.6571347713470459,0.3344131410121918,0.8666666666666667,0.043783027678728104,0.38106784224510193
1.272973895072937,0.6088590025901794,0.6641148924827576,0.32902371883392334,0.8666666666666667,0.042916636914014816,0.3761194348335266
1.2748613357543945,0.5885145664215088,0.6863467693328857,0.316582053899765,0.8666666666666667,0.059617385268211365,0.3657859265804291
1.273564100265503,0.5647439360618591,0.7088201642036438,0.3058837056159973,0.8666666666666667,0.07330266386270523,0.35747119784355164
1.2685215473175049,0.5495604276657104,0.7189611196517944,0.30129915475845337,0.8666666666666667,0.06771215051412582,0.3553614020347595
1.2637460231781006,0.5555144548416138,0.7082315683364868,0.3017084002494812,0.8666666666666667,0.05918806046247482,0.3594464659690857
1.2363638877868652,0.5552009344100952,0.68116295337677,0.29593998193740845,0.8666666666666667,0.045138970017433167,0.35699284076690674
1.1979444026947021,0.5088740587234497,0.6890703439712524,0.25726911425590515,0.8666666666666667,0.03705383092164993,0.32166731357574463
1.1950581073760986,0.4258473515510559,0.7692107558250427,0.21979591250419617,0.8666666666666667,0.02931702695786953,0.2712740898132324
1.2100625038146973,0.40576982498168945,0.8042926788330078,0.22339873015880585,0.8666666666666667,0.024884648621082306,0.2956753969192505
1.2270846366882324,0.3867780566215515,0.8403065800666809,0.2282700389623642,0.8333333333333334,0.021344685927033424,0.30496156215667725
1.2510385513305664,0.3654506206512451,0.8855879306793213,0.23823969066143036,0.8333333333333334,0.01673329994082451,0.30459100008010864
1.2963099479675293,0.33240222930908203,0.9639077186584473,0.23303252458572388,0.8333333333333334,0.013211128301918507,0.2965116500854492
1.3347711563110352,0.2959720492362976,1.0387991070747375,0.20844773948192596,0.8333333333333334,0.01074307132512331,0.28333303332328796
1.3653275966644287,0.2635926604270935,1.1017349362373352,0.17263761162757874,0.8333333333333334,0.008458844386041164,0.2601984739303589
1.3857231140136719,0.2425708770751953,1.1431522369384766,0.1460808515548706,0.8333333333333334,0.00785808265209198,0.23319868743419647
1.3983912467956543,0.22687169909477234,1.171519547700882,0.1277625411748886,0.8333333333333334,0.007323244120925665,0.2063252180814743
1.4054276943206787,0.2144826352596283,1.1909450590610504,0.11590617895126343,0.8333333333333334,0.008748097345232964,0.18308107554912567
1.4093470573425293,0.20534972846508026,1.203997328877449,0.10982678830623627,0.8333333333333334,0.012154961004853249,0.16634950041770935
1.4127933979034424,0.1979457587003708,1.2148476392030716,0.10809847712516785,0.8333333333333334,0.11559569835662842,0.1575082242488861
1.4145257472991943,0.19316595792770386,1.2213597893714905,0.11085110902786255,0.8333333333333334,0.07933498173952103,0.15670450031757355
1.4151275157928467,0.19213458895683289,1.2229929268360138,0.1155850812792778,0.8333333333333334,0.11738472431898117,0.15977686643600464
1.41534423828125,0.20075678825378418,1.2145874500274658,0.12066096067428589,0.8333333333333334,0.08145613223314285,0.1641019880771637
1.416041374206543,0.21256278455257416,1.2034785896539688,0.12534403800964355,0.8333333333333334,0.06275787204504013,0.16860201954841614
1.4193271398544312,0.2252034842967987,1.1941236555576324,0.12821444869041443,0.8333333333333334,0.040882986038923264,0.17182481288909912
1.4251763820648193,0.2385871857404709,1.1865891963243484,0.1298135221004486,0.8333333333333334,0.058161042630672455,0.1739407777786255
1.434814453125,0.25125575065612793,1.183558702468872,0.12998956441879272,0.8333333333333334,0.06668077409267426,0.17471103370189667
1.4477901458740234,0.2618562877178192,1.1859338581562042,0.12915270030498505,0.8333333333333334,0.060809407383203506,0.17452549934387207
1.0941646099090576,1.0474432706832886,0.04672133922576904,0.7247304916381836,0.8333333333333334,0.05874171108007431,0.8851785659790039
1.0033358335494995,0.9091727137565613,0.09416311979293823,0.7115392684936523,0.8333333333333334,0.0508510023355484,0.8921637535095215
1.0846590995788574,0.9333235621452332,0.15133553743362427,0.7424798011779785,0.8333333333333334,0.046730607748031616,0.9019721746444702
1.1586142778396606,0.8617733716964722,0.2968409061431885,0.7297862768173218,0.8333333333333334,0.039425987750291824,0.8924626708030701
1.1881126165390015,0.7689164876937866,0.41919612884521484,0.699644923210144,0.8333333333333334,0.034988731145858765,0.8877819776535034
1.20901358127594,0.6362850666046143,0.5727285146713257,0.6516934633255005,0.8333333333333334,0.02754816599190235,0.8698250651359558
1.2393995523452759,0.5811224579811096,0.6582770943641663,0.6245075464248657,0.8333333333333334,0.023626763373613358,0.8501614332199097
1.2635492086410522,0.5215990543365479,0.7419501543045044,0.5678513646125793,0.8333333333333334,0.021410319954156876,0.7931861877441406
1.2781426906585693,0.46906909346580505,0.8090735971927643,0.5044523477554321,0.8333333333333334,0.02177097089588642,0.719446063041687
1.3047974109649658,0.43003618717193604,0.8747612237930298,0.4599153399467468,0.8333333333333334,0.024074755609035492,0.6632704138755798
1.340481162071228,0.4085337817668915,0.9319473803043365,0.4325940012931824,0.8333333333333334,0.026039186865091324,0.6193866729736328
1.3780193328857422,0.3954688012599945,0.9825505316257477,0.4120592772960663,0.8333333333333334,0.03165451064705849,0.5834395885467529
1.4081978797912598,0.37774860858917236,1.0304492712020874,0.3875996470451355,0.8333333333333334,0.03377542644739151,0.5487549304962158
1.4293413162231445,0.35832056403160095,1.0710207521915436,0.3621010184288025,0.8333333333333334,0.03602348640561104,0.5159627199172974
1.447150707244873,0.34084343910217285,1.1063072681427002,0.3326098322868347,0.8333333333333334,0.037869151681661606,0.47426778078079224
1.4551033973693848,0.32420557737350464,1.1308978199958801,0.3030417263507843,0.8333333333333334,0.03965508192777634,0.42697077989578247
1.4609006643295288,0.31123679876327515,1.1496638655662537,0.2777601480484009,0.8333333333333334,0.04150870069861412,0.3825751543045044
1.4678161144256592,0.3088698387145996,1.1589462757110596,0.26172322034835815,0.8333333333333334,0.03293841332197189,0.35398250818252563
1.478102445602417,0.31347551941871643,1.1646269261837006,0.2543941140174866,0.8333333333333334,0.02213015779852867,0.3416714072227478
1.497929573059082,0.32235807180404663,1.1755715012550354,0.2526199519634247,0.8333333333333334,0.025068173184990883,0.33891499042510986
1.5280342102050781,0.3345734775066376,1.1934607326984406,0.2510544955730438,0.8333333333333334,0.02884477563202381,0.33524101972579956
1.5706663131713867,0.35264986753463745,1.2180164456367493,0.2513696551322937,0.8333333333333334,0.029539110139012337,0.332419753074646
1.6156480312347412,0.3686162829399109,1.2470317482948303,0.25546377897262573,0.8333333333333334,0.029446158558130264,0.3340179920196533
1.6520023345947266,0.3929745852947235,1.259027749300003,0.2713960111141205,0.8333333333333334,0.02761310338973999,0.35381898283958435
1.6631195545196533,0.43065401911735535,1.232465535402298,0.3051126003265381,0.8333333333333334,0.03574037551879883,0.3943801820278168
1.6364514827728271,0.4902529716491699,1.1461985111236572,0.358987033367157,0.8333333333333334,0.04088202491402626,0.4477172791957855
1.5590877532958984,0.5483114719390869,1.0107762813568115,0.4008617401123047,0.8333333333333334,0.03502189368009567,0.48043304681777954
1.4976346492767334,0.5960747003555298,0.9015599489212036,0.4197160601615906,0.8333333333333334,0.0303817018866539,0.4954710006713867
1.5149421691894531,0.6290262937545776,0.8859158754348755,0.4283531904220581,0.8333333333333334,0.01990211009979248,0.5069329142570496
1.5365227460861206,0.6485055088996887,0.8880172371864319,0.43262720108032227,0.8333333333333334,0.019455865025520325,0.5203542113304138
1.5551328659057617,0.6696092486381531,0.8855236172676086,0.4445075988769531,0.8333333333333334,0.022369107231497765,0.5419387817382812
1.5648616552352905,0.6739162802696228,0.8909453749656677,0.4587780833244324,0.8333333333333334,0.01800999976694584,0.5656439065933228
1.5668528079986572,0.670741081237793,0.8961117267608643,0.48182201385498047,0.8333333333333334,0.014414964243769646,0.5951700806617737
1.5634516477584839,0.6582049131393433,0.9052467346191406,0.5035396814346313,0.8333333333333334,0.020687438547611237,0.6145431995391846
1.558069109916687,0.635603129863739,0.922465980052948,0.5088285207748413,0.8333333333333334,0.027752619236707687,0.6107917428016663
1.554104208946228,0.6182071566581726,0.9358970522880554,0.5085638761520386,0.8333333333333334,0.05173839256167412,0.6030704975128174
1.5433826446533203,0.6055773496627808,0.9378052949905396,0.5062101483345032,0.8333333333333334,0.05850107595324516,0.5981924533843994
1.5353994369506836,0.604038655757904,0.9313607811927795,0.5032996535301208,0.8333333333333334,0.058846596628427505,0.5941410064697266
1.548362135887146,0.6075368523597717,0.9408252835273743,0.5024375319480896,0.8333333333333334,0.060509681701660156,0.5896713137626648
1.563809871673584,0.617152214050293,0.946657657623291,0.5068116188049316,0.8333333333333334,0.04676228016614914,0.5956472158432007
1.5919342041015625,0.6365804076194763,0.9553537964820862,0.5143356323242188,0.8333333333333334,0.04683419317007065,0.6065563559532166
1.606947898864746,0.6596155762672424,0.9473323225975037,0.5275349020957947,0.8333333333333334,0.0457378588616848,0.6201261878013611
1.6316211223602295,0.6890301704406738,0.9425909519195557,0.5401405096054077,0.8333333333333334,0.03821445629000664,0.631513774394989
1.6632328033447266,0.7211112976074219,0.9421215057373047,0.5415802001953125,0.8333333333333334,0.03162650018930435,0.6353623867034912
1.6733096837997437,0.7332814931869507,0.940028190612793,0.5410929918289185,0.8333333333333334,0.029601702466607094,0.6364574432373047
1.6523168087005615,0.7214368581771851,0.9308799505233765,0.5396978855133057,0.8333333333333334,0.02427263744175434,0.6348358392715454
1.635909080505371,0.7230658531188965,0.9128432273864746,0.5379416346549988,0.8333333333333334,0.010947433300316334,0.6301895380020142
1.6223878860473633,0.7285417318344116,0.8938461542129517,0.5391165018081665,0.8333333333333334,0.016557281836867332,0.6237426996231079
1.6133770942687988,0.7346507906913757,0.8787263035774231,0.5465134382247925,0.8333333333333334,0.013928629457950592,0.6189091205596924
1.6128382682800293,0.7374200224876404,0.8754182457923889,0.5597385168075562,0.8333333333333334,0.012854804284870625,0.6180142164230347
1.6185415983200073,0.74466872215271,0.8738728761672974,0.5712087154388428,0.8333333333333334,0.010324151255190372,0.6169114112854004
1.6300643682479858,0.7499510645866394,0.8801133036613464,0.5719415545463562,0.8333333333333334,0.013186863623559475,0.6129288077354431
1.6430834531784058,0.7491774559020996,0.8939059972763062,0.5583919882774353,0.8333333333333334,0.00937657430768013,0.600755512714386
1.6569346189498901,0.742470920085907,0.9144636988639832,0.5441024303436279,0.8333333333333334,0.007176104001700878,0.5871764421463013
1.6732895374298096,0.7397653460502625,0.9335241913795471,0.5393015146255493,0.8333333333333334,0.006424491759389639,0.5811591744422913
1.6854760646820068,0.7332646250724792,0.9522114396095276,0.5372381806373596,0.8333333333333334,0.006616138853132725,0.5787100791931152
1.6790411472320557,0.7109663486480713,0.9680747985839844,0.5345010757446289,0.8333333333333334,0.010755172930657864,0.5772010087966919
1.6773629188537598,0.6979624629020691,0.9794004559516907,0.5323442220687866,0.8333333333333334,0.027096077799797058,0.5761584043502808
1.6695936918258667,0.6819549798965454,0.9876387119293213,0.5300335884094238,0.8,0.03172774612903595,0.5757803916931152
1.6622642278671265,0.6693198680877686,0.9929443597793579,0.5278236865997314,0.8,0.03625158593058586,0.5757540464401245
1.6560192108154297,0.6572206020355225,0.9987986087799072,0.524558424949646,0.8,0.026978742331266403,0.5755569934844971
1.6546473503112793,0.6494168639183044,1.0052304863929749,0.5209659934043884,0.8,0.020969772711396217,0.5748810768127441
1.6492035388946533,0.6392859816551208,1.0099175572395325,0.5152689814567566,0.8,0.019660988822579384,0.5726698637008667
1.6406867504119873,0.6278457641601562,1.012840986251831,0.5077159404754639,0.8,0.01873849332332611,0.5686497092247009
1.6371486186981201,0.6198786497116089,1.0172699689865112,0.5007773637771606,0.8,0.020008893683552742,0.5641919374465942
1.6363325119018555,0.6123625636100769,1.0239699482917786,0.49424290657043457,0.8,0.017601458355784416,0.5592628717422485
1.6323390007019043,0.6038912534713745,1.0284477472305298,0.48899754881858826,0.8,0.014557638205587864,0.5541023015975952
1.6242496967315674,0.5933247804641724,1.030924916267395,0.48393282294273376,0.8333333333333334,0.017708495259284973,0.5467697978019714
1.614728331565857,0.5797009468078613,1.0350273847579956,0.47463011741638184,0.8333333333333334,0.023700540885329247,0.5371457934379578
1.6003926992416382,0.5614013671875,1.0389913320541382,0.4556623697280884,0.8333333333333334,0.03143578767776489,0.5219738483428955
1.5869140625,0.5464257597923279,1.0404883027076721,0.4354124069213867,0.8333333333333334,0.03534340858459473,0.5030798316001892
1.576831340789795,0.5375759601593018,1.0392553806304932,0.42455706000328064,0.8333333333333334,0.03776657581329346,0.4908096194267273
1.5697498321533203,0.5331953167915344,1.0365545153617859,0.4207134246826172,0.8333333333333334,0.03239891678094864,0.48580703139305115
1.566437005996704,0.5324801206588745,1.0339568853378296,0.4200683832168579,0.8333333333333334,0.02533603459596634,0.4845699667930603
1.5695064067840576,0.5356469750404358,1.0338594317436218,0.4202761650085449,0.8333333333333334,0.020147118717432022,0.4845002591609955
1.5750936269760132,0.5391866564750671,1.035906970500946,0.4196150302886963,0.8333333333333334,0.01601051539182663,0.48359522223472595
1.5790443420410156,0.540337860584259,1.0387064814567566,0.4174794554710388,0.8333333333333334,0.012881733477115631,0.4810818135738373
1.580697774887085,0.5395818948745728,1.0411158800125122,0.41459566354751587,0.8333333333333334,0.011220507323741913,0.4776628911495209
1.5804860591888428,0.5373795032501221,1.0431065559387207,0.4110850691795349,0.8333333333333334,0.008654171600937843,0.47327300906181335
1.5793826580047607,0.5342623591423035,1.0451202988624573,0.40747684240341187,0.8333333333333334,0.006513700820505619,0.46832188963890076
1.5779298543930054,0.5302096605300903,1.047720193862915,0.40660184621810913,0.8333333333333334,0.005058864131569862,0.46626895666122437
1.5766239166259766,0.5250202417373657,1.0516036748886108,0.4098799228668213,0.8333333333333334,0.003878367366269231,0.46911701560020447
1.5765340328216553,0.5204160213470459,1.0561180114746094,0.4161701798439026,0.8333333333333334,0.002804101910442114,0.4759403169155121
1.5775129795074463,0.5207325220108032,1.056780457496643,0.42027077078819275,0.8333333333333334,0.003558146534487605,0.4808254837989807
1.5767261981964111,0.5178636312484741,1.058862566947937,0.42037510871887207,0.8333333333333334,0.0026077479124069214,0.48153895139694214
1.5747432708740234,0.5131181478500366,1.0616251230239868,0.4175882339477539,0.8333333333333334,,0.4791554808616638
1.5720514059066772,0.5076214075088501,1.0644299983978271,0.412632554769516,0.8333333333333334,,0.4743029475212097
1.5690152645111084,0.5020871162414551,1.0669281482696533,0.40470051765441895,0.8333333333333334,,0.4656374156475067
1.5661619901657104,0.4982289671897888,1.0679330229759216,0.39804917573928833,0.8333333333333334,,0.45761221647262573
1.5635870695114136,0.49571746587753296,1.0678696036338806,0.393838107585907,0.8333333333333334,,0.4519732892513275
1.5614242553710938,0.493905633687973,1.0675186216831207,0.3919770121574402,0.8333333333333334,,0.4490199089050293
1.5598315000534058,0.49229034781455994,1.0675411522388458,0.3920649290084839,0.8333333333333334,,0.448559045791626
1.5589011907577515,0.49434107542037964,1.0645601153373718,0.39309459924697876,0.8333333333333334,,0.4495891034603119
1.5579605102539062,0.4964134395122528,1.0615470707416534,0.39307427406311035,0.8333333333333334,,0.44915199279785156
1.5573352575302124,0.49927693605422974,1.0580583214759827,0.3946438729763031,0.8333333333333334,,0.45080018043518066


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/6_agent_zero_shot_from_4_policy/attn_ent/DummyExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
1.3874591588974,1.3066036701202393,0.08085548877716064,0.6188862323760986,0.3666666666666667,2.231252908706665,0.8263348937034607
0.9044362306594849,1.4129456281661987,-0.5085093975067139,0.6626129150390625,0.4666666666666667,1.8570313453674316,0.8291524648666382
1.3445889949798584,1.6033809185028076,-0.2587919235229492,0.7375034093856812,0.5666666666666667,1.8251149654388428,0.8906950950622559
1.9790372848510742,1.3815239667892456,0.5975133180618286,0.7414709329605103,0.5,1.5847358703613281,0.9360541105270386
1.636296272277832,1.3125879764556885,0.32370829582214355,0.6261401176452637,0.6333333333333333,2.5191993713378906,0.8761394023895264
1.3008146286010742,1.6189615726470947,-0.3181469440460205,0.6992286443710327,0.5333333333333333,2.1390511989593506,0.9413012266159058
1.5464160442352295,1.53669011592865,0.00972592830657959,0.7355866432189941,0.5666666666666667,2.2952911853790283,0.9279165267944336
1.4115417003631592,1.3732852935791016,0.03825640678405762,0.6042206287384033,0.5,2.0977587699890137,0.845402717590332
1.5417346954345703,1.1072709560394287,0.4344637393951416,0.6415192484855652,0.4666666666666667,2.279036521911621,0.8427202701568604
1.3479421138763428,1.5570034980773926,-0.2090613842010498,0.7652755975723267,0.5,2.1558074951171875,0.9132577776908875
1.6550061702728271,1.082443356513977,0.5725628137588501,0.5310397148132324,0.4,2.361330986022949,0.792548418045044
1.3579214811325073,1.6513636112213135,-0.29344213008880615,0.7115030288696289,0.6333333333333333,2.1641154289245605,0.9595150947570801
1.3710626363754272,1.5563524961471558,-0.18528985977172852,0.721240222454071,0.43333333333333335,2.1322720050811768,0.89300537109375
1.0812982320785522,1.4985822439193726,-0.4172840118408203,0.7444226145744324,0.4666666666666667,2.125204563140869,0.9170383214950562
1.0917924642562866,1.4063857793807983,-0.3145933151245117,0.7162532806396484,0.5333333333333333,2.148256540298462,0.8489165306091309
1.1253457069396973,1.579016923904419,-0.4536712169647217,0.724214494228363,0.6,2.0362212657928467,0.8736993670463562
1.1677396297454834,1.2478344440460205,-0.08009481430053711,0.6999753713607788,0.4666666666666667,1.9438838958740234,0.8586064577102661
1.436887264251709,1.3820247650146484,0.05486249923706055,0.6880380511283875,0.6666666666666667,2.6047825813293457,0.8950712084770203
0.950926661491394,1.5090631246566772,-0.5581364631652832,0.7965599894523621,0.43333333333333335,2.1020071506500244,0.9588377475738525
1.3590795993804932,1.1930036544799805,0.1660759449005127,0.5888606309890747,0.5,1.5672900676727295,0.7741495966911316
1.1967943906784058,0.663705050945282,0.5330893397331238,0.423919141292572,0.4,2.1968977451324463,0.6184173226356506
1.266345739364624,1.3626831769943237,-0.09633743762969971,0.7263302803039551,0.4,2.1007468700408936,0.8297944068908691
1.0127266645431519,0.9664363265037537,0.04629033803939819,0.42929065227508545,0.4666666666666667,2.3439531326293945,0.6048580408096313
0.8428378105163574,1.3627054691314697,-0.5198676586151123,0.5466351509094238,0.6666666666666667,2.164757013320923,0.6918670535087585
1.0120981931686401,1.2771261930465698,-0.2650279998779297,0.5902145504951477,0.4666666666666667,2.3437652587890625,0.7125447988510132
0.9753978252410889,1.291816234588623,-0.3164184093475342,0.5756049156188965,0.5666666666666667,2.0273942947387695,0.706511378288269
1.1168146133422852,1.16656494140625,-0.049750328063964844,0.5901325941085815,0.5,2.258178472518921,0.7505917549133301
1.1755719184875488,1.1735854148864746,0.0019865036010742188,0.6293636560440063,0.5666666666666667,1.862137794494629,0.7788001894950867
0.963327169418335,1.2947205305099487,-0.33139336109161377,0.8045641183853149,0.5333333333333333,1.8311597108840942,0.9627494812011719
0.7581604719161987,1.4525930881500244,-0.6944326162338257,0.710735023021698,0.6,2.1517748832702637,0.7964204549789429
1.0556291341781616,1.1249094009399414,-0.06928026676177979,0.5455232858657837,0.5,2.34657621383667,0.8000530004501343
0.8912444114685059,0.9465619921684265,-0.055317580699920654,0.38833722472190857,0.5,2.344001054763794,0.5471923351287842
0.9189060926437378,1.161467432975769,-0.24256134033203125,0.5469464063644409,0.5666666666666667,2.729163408279419,0.664909303188324
0.9989104270935059,1.2659138441085815,-0.2670034170150757,0.7472590804100037,0.5,2.449242115020752,0.9032305479049683
1.0044797658920288,1.385542869567871,-0.3810631036758423,0.7737366557121277,0.30000000000000004,1.8418124914169312,0.8922407627105713
1.1020300388336182,0.9701208472251892,0.13190919160842896,0.5605336427688599,0.4666666666666667,2.112421751022339,0.7683693766593933
1.0983036756515503,0.9625123739242554,0.13579130172729492,0.6538452506065369,0.4,2.126060962677002,0.8283528089523315
1.2309222221374512,1.3318380117416382,-0.10091578960418701,0.6787053346633911,0.3666666666666667,2.6896982192993164,0.8173772692680359
1.3021090030670166,0.8598584532737732,0.4422505497932434,0.5264408588409424,0.6,2.4415953159332275,0.6704220771789551
1.011764407157898,1.1272722482681274,-0.11550784111022949,0.5610265135765076,0.8,2.7817282676696777,0.6565483808517456
1.479759693145752,0.8683669567108154,0.6113927364349365,0.5578669905662537,0.4,2.125795364379883,0.7007811069488525
0.918952465057373,1.572232961654663,-0.65328049659729,0.90818852186203,0.4666666666666667,1.9088064432144165,0.970819354057312
1.201617956161499,1.0648834705352783,0.1367344856262207,0.5129542350769043,0.4,2.372507333755493,0.6077604293823242
1.0690882205963135,1.1909061670303345,-0.121817946434021,0.654320240020752,0.4666666666666667,2.666680335998535,0.7440651655197144
1.2147406339645386,0.7576620578765869,0.45707857608795166,0.5259711742401123,0.5333333333333333,2.470928907394409,0.7463144063949585
1.3261876106262207,1.0184404850006104,0.30774712562561035,0.5613610744476318,0.5333333333333333,2.0074102878570557,0.7495496273040771
1.508306860923767,0.6449524164199829,0.8633544445037842,0.3591430187225342,0.5,2.1789112091064453,0.5292952060699463
1.0858739614486694,1.4398654699325562,-0.3539915084838867,0.6907929182052612,0.5,2.309725761413574,0.8198599815368652
0.8783634901046753,1.2256426811218262,-0.3472791910171509,0.6849009394645691,0.5,2.191431999206543,0.851897656917572
1.1852662563323975,0.908321738243103,0.27694451808929443,0.5878599882125854,0.5666666666666667,2.357788562774658,0.7472400665283203
0.9622382521629333,1.090092658996582,-0.12785440683364868,0.6071464419364929,0.4666666666666667,2.266831398010254,0.8014938235282898
1.169588327407837,1.144073486328125,0.025514841079711914,0.6701780557632446,0.6333333333333333,2.2503364086151123,0.7854667901992798
0.5493844747543335,1.0420527458190918,-0.4926682710647583,0.61716628074646,0.3666666666666667,2.1404857635498047,0.7742854952812195
1.1945395469665527,1.17929208278656,0.015247464179992676,0.7250204086303711,0.5,2.1875064373016357,0.8393745422363281
1.0842766761779785,1.0570892095565796,0.027187466621398926,0.5870670080184937,0.3666666666666667,2.415731191635132,0.8177854418754578
0.9662187099456787,1.0684890747070312,-0.10227036476135254,0.6118202209472656,0.6,2.316892623901367,0.7613449096679688
1.047275424003601,0.9662370681762695,0.08103835582733154,0.5312711000442505,0.4666666666666667,2.116727352142334,0.7475609183311462
0.9691764712333679,0.9547677040100098,0.014408767223358154,0.5264991521835327,0.43333333333333335,2.528398275375366,0.6530964374542236
1.1188251972198486,0.9327181577682495,0.18610703945159912,0.5781887769699097,0.4666666666666667,2.3257551193237305,0.6829665899276733
0.8881511688232422,0.8521520495414734,0.0359991192817688,0.6626983880996704,0.3666666666666667,2.540771007537842,0.7649499177932739
1.2271595001220703,0.920769453048706,0.30639004707336426,0.5943332314491272,0.5666666666666667,2.053086996078491,0.7214075922966003
0.9726078510284424,1.1790893077850342,-0.2064814567565918,0.6881914138793945,0.5666666666666667,2.096256732940674,0.8608976602554321
0.7803388833999634,1.2052148580551147,-0.42487597465515137,0.6457595825195312,0.5333333333333333,2.0935428142547607,0.739242672920227
1.0019171237945557,0.716949462890625,0.28496766090393066,0.4227388799190521,0.3666666666666667,2.13006329536438,0.5703791975975037
1.0282883644104004,0.9092696905136108,0.11901867389678955,0.6035808324813843,0.43333333333333335,1.9826477766036987,0.798639714717865
0.9727305769920349,1.00239896774292,-0.02966839075088501,0.6106302738189697,0.4,2.009350299835205,0.8160686492919922
0.7469834089279175,0.8856178522109985,-0.13863444328308105,0.6005275249481201,0.43333333333333335,2.173283576965332,0.7821623086929321
1.0512785911560059,0.9433554410934448,0.10792315006256104,0.5445848107337952,0.33333333333333337,2.0902929306030273,0.6688520312309265
0.7954076528549194,0.9977588653564453,-0.20235121250152588,0.5425564050674438,0.5666666666666667,2.3599495887756348,0.6358375549316406
1.118232011795044,0.8358345031738281,0.2823975086212158,0.5960196256637573,0.5666666666666667,2.2983083724975586,0.682974100112915
0.8790096044540405,0.8168193101882935,0.06219029426574707,0.52414870262146,0.5666666666666667,2.5274224281311035,0.677416205406189
1.1124225854873657,0.6981730461120605,0.4142495393753052,0.5074883699417114,0.4,2.3133602142333984,0.6057555079460144
0.9982985258102417,0.7112714052200317,0.28702712059020996,0.42812538146972656,0.43333333333333335,2.3536324501037598,0.6233636736869812
0.9482681155204773,0.9201528429985046,0.028115272521972656,0.5741037726402283,0.3666666666666667,2.1005361080169678,0.6937117576599121
1.0642988681793213,0.8602194786071777,0.20407938957214355,0.5062227249145508,0.5666666666666667,2.1676971912384033,0.6113418340682983
0.6797398328781128,1.1473830938339233,-0.46764326095581055,0.6001707315444946,0.5333333333333333,2.5654191970825195,0.6707487106323242
0.9893342852592468,1.3471158742904663,-0.3577815890312195,0.6900984644889832,0.33333333333333337,2.532451629638672,0.8023433685302734
0.7604193687438965,1.4769721031188965,-0.716552734375,0.8607172966003418,0.6,2.362581491470337,0.9024938344955444
1.2078598737716675,1.0082981586456299,0.1995617151260376,0.5636782646179199,0.7333333333333334,2.3627402782440186,0.6902381777763367
1.2739256620407104,0.867821455001831,0.4061042070388794,0.4965248107910156,0.5666666666666667,2.1856913566589355,0.5716997981071472
1.2194926738739014,1.0763860940933228,0.1431065797805786,0.5679608583450317,0.6666666666666667,2.1031763553619385,0.6510629057884216
0.8715856075286865,0.8316676020622253,0.03991800546646118,0.4829294681549072,0.43333333333333335,2.017831563949585,0.5772778987884521
0.8736028671264648,1.3728904724121094,-0.49928760528564453,0.6479489803314209,0.6,2.09509539604187,0.7291649580001831
1.2193529605865479,0.8237603902816772,0.3955925703048706,0.4982588291168213,0.5333333333333333,1.9644311666488647,0.623361349105835
1.1641769409179688,1.068570613861084,0.09560632705688477,0.5763494372367859,0.30000000000000004,2.434333562850952,0.6688739657402039
0.7632360458374023,1.1202538013458252,-0.35701775550842285,0.6633615493774414,0.5333333333333333,2.2846992015838623,0.7361016273498535
1.0144314765930176,0.9853857755661011,0.029045701026916504,0.5661171078681946,0.4,1.7940493822097778,0.6473180651664734
1.2339155673980713,1.0083445310592651,0.22557103633880615,0.5967311859130859,0.1333333333333333,2.327791452407837,0.6660072803497314
0.7906265258789062,1.306514024734497,-0.5158874988555908,0.7241959571838379,0.5,1.946245789527893,0.7733165621757507
0.9447521567344666,1.3334333896636963,-0.38868123292922974,0.7785634398460388,0.5333333333333333,1.9185874462127686,0.8506624102592468
0.8487483263015747,1.0383352041244507,-0.18958687782287598,0.5604448318481445,0.5333333333333333,2.5685408115386963,0.6492814421653748
1.0794357061386108,0.9469236135482788,0.13251209259033203,0.5454386472702026,0.5,2.3245227336883545,0.6189552545547485
1.0885099172592163,1.0295403003692627,0.05896961688995361,0.5477015972137451,0.43333333333333335,2.2503886222839355,0.6280608177185059
1.017195224761963,1.239198923110962,-0.22200369834899902,0.6625857949256897,0.3666666666666667,2.205127477645874,0.7639816999435425
1.163536787033081,0.8929286003112793,0.27060818672180176,0.4926292300224304,0.43333333333333335,2.033153772354126,0.5899710655212402
1.2910761833190918,1.0409324169158936,0.25014376640319824,0.5049750804901123,0.6333333333333333,2.2729814052581787,0.6446963548660278
1.363552451133728,0.6981183886528015,0.6654340624809265,0.40503400564193726,0.3666666666666667,2.0819432735443115,0.48003527522087097
1.2510381937026978,1.1553398370742798,0.09569835662841797,0.5834324359893799,0.43333333333333335,1.7203080654144287,0.6777771711349487
1.380781888961792,0.6547046899795532,0.7260771989822388,0.42228004336357117,0.33333333333333337,2.050374984741211,0.5796480178833008
1.3753547668457031,0.9502671957015991,0.425087571144104,0.5449206233024597,0.4666666666666667,1.8314497470855713,0.6448554992675781
0.957546591758728,1.0778311491012573,-0.1202845573425293,0.620359480381012,0.4,1.9698834419250488,0.7256193161010742
1.2248287200927734,0.9699716567993164,0.25485706329345703,0.6020622253417969,0.6,2.3458151817321777,0.6911675333976746
0.9540969729423523,1.2522499561309814,-0.29815298318862915,0.7238487005233765,0.4666666666666667,1.9717931747436523,0.8208088278770447
1.0806573629379272,0.9205964803695679,0.16006088256835938,0.601521909236908,0.4,2.2698957920074463,0.7017120718955994
0.9924819469451904,0.9970526695251465,-0.004570722579956055,0.6050431728363037,0.43333333333333335,2.1194236278533936,0.7032817602157593
1.2731328010559082,1.0437253713607788,0.2294074296951294,0.6940557956695557,0.6333333333333333,2.151322603225708,0.8575172424316406
1.268420696258545,0.847475528717041,0.4209451675415039,0.44640517234802246,0.4666666666666667,1.963954210281372,0.5470653772354126
1.0116899013519287,1.1891002655029297,-0.17741036415100098,0.704802930355072,0.5666666666666667,2.607909679412842,0.7607506513595581
1.0228712558746338,0.7628495693206787,0.2600216865539551,0.4746057987213135,0.3666666666666667,2.3706634044647217,0.5674551129341125
1.0914363861083984,1.019681692123413,0.07175469398498535,0.6491492390632629,0.3666666666666667,2.4199881553649902,0.7370991706848145
1.3276934623718262,0.4809075593948364,0.8467859029769897,0.24998444318771362,0.5,1.9294129610061646,0.3904004693031311
1.4406579732894897,0.7057688236236572,0.7348891496658325,0.5348702669143677,0.5666666666666667,2.2014615535736084,0.6438025832176208
0.9615617990493774,1.0591155290603638,-0.09755373001098633,0.6279586553573608,0.5666666666666667,2.270498037338257,0.7229866981506348
0.9829891920089722,0.9845924377441406,-0.001603245735168457,0.5756697058677673,0.6666666666666667,2.497407913208008,0.689750075340271
0.7297410368919373,1.3416690826416016,-0.6119280457496643,0.7130005359649658,0.4,1.894773244857788,0.8306416273117065
1.0792335271835327,0.877084493637085,0.20214903354644775,0.4260479211807251,0.6,2.3408594131469727,0.5003418922424316
0.6933680772781372,1.1267693042755127,-0.4334012269973755,0.6818650960922241,0.6666666666666667,1.8082395792007446,0.7496045827865601
1.1063520908355713,1.120581030845642,-0.0142289400100708,0.6969865560531616,0.43333333333333335,2.469494104385376,0.793423593044281
1.2034571170806885,0.8624163866043091,0.3410407304763794,0.46770137548446655,0.5333333333333333,1.8566924333572388,0.6346645951271057
1.1680248975753784,0.7201144099235535,0.44791048765182495,0.44602298736572266,0.5,2.148700475692749,0.5892380475997925
0.8868846297264099,0.8156571388244629,0.07122749090194702,0.4694466292858124,0.5,1.951434850692749,0.6328136920928955
0.9104196429252625,1.1106903553009033,-0.20027071237564087,0.6318129301071167,0.5,2.4801738262176514,0.6705212593078613
0.8016384840011597,1.1104176044464111,-0.30877912044525146,0.5341053009033203,0.6666666666666667,2.333144426345825,0.6564768552780151
1.1248440742492676,0.9267990589141846,0.198045015335083,0.5207431316375732,0.5,2.3377203941345215,0.6111070513725281
0.9594842791557312,1.2441715002059937,-0.28468722105026245,0.7203234434127808,0.6,2.479419469833374,0.7976322174072266
0.9062063694000244,0.9661701917648315,-0.05996382236480713,0.5577081441879272,0.5333333333333333,2.2860114574432373,0.6157127618789673
0.6172459125518799,1.2620781660079956,-0.6448322534561157,0.7549718618392944,0.5666666666666667,2.174199342727661,0.8373221158981323
0.8647264838218689,0.9990615844726562,-0.13433510065078735,0.6487791538238525,0.5333333333333333,2.233555555343628,0.7360741496086121
0.7435917854309082,0.8073115348815918,-0.0637197494506836,0.49683237075805664,0.43333333333333335,2.597235918045044,0.5993634462356567
0.9062128067016602,0.9086589813232422,-0.0024461746215820312,0.4969484806060791,0.5,2.307039737701416,0.5940225720405579
1.1906788349151611,0.6240515112876892,0.5666273236274719,0.3412107229232788,0.6333333333333333,2.411513328552246,0.4387669563293457
0.7933512926101685,1.0520358085632324,-0.25868451595306396,0.7355341911315918,0.5333333333333333,2.217416286468506,0.7878918647766113
1.1104925870895386,0.7442371845245361,0.36625540256500244,0.36820241808891296,0.5666666666666667,2.0282487869262695,0.439394474029541
1.259670376777649,0.851967990398407,0.40770238637924194,0.6413168907165527,0.6333333333333333,2.5400078296661377,0.7299043536186218
0.8450357913970947,1.1024987697601318,-0.2574629783630371,0.6656451225280762,0.6333333333333333,2.3590195178985596,0.7526868581771851
0.8494433164596558,1.1109223365783691,-0.2614790201187134,0.6563599109649658,0.6,2.0696873664855957,0.7277264595031738
1.1429939270019531,0.8831678628921509,0.25982606410980225,0.5952831506729126,0.43333333333333335,2.187628746032715,0.6845883727073669
0.9799167513847351,0.5836629867553711,0.396253764629364,0.4302048683166504,0.2666666666666667,2.049788236618042,0.5272326469421387
1.1708916425704956,0.9653588533401489,0.20553278923034668,0.652593731880188,0.5333333333333333,2.018367052078247,0.7219387292861938
0.8530434370040894,1.1205933094024658,-0.26754987239837646,0.6964070796966553,0.6,2.3258471488952637,0.7922763824462891
0.6967251300811768,1.1955161094665527,-0.498790979385376,0.634400486946106,0.5333333333333333,2.059537649154663,0.6909346580505371
0.9583290815353394,1.03691565990448,-0.07858657836914062,0.6237959861755371,0.2666666666666667,2.2896623611450195,0.6854904890060425
1.1771944761276245,0.7689648866653442,0.4082295894622803,0.44827327132225037,0.4666666666666667,2.1150331497192383,0.5438592433929443
1.0569789409637451,0.9061996340751648,0.15077930688858032,0.6221246719360352,0.43333333333333335,2.1812198162078857,0.6680063605308533
0.8049689531326294,1.073049545288086,-0.26808059215545654,0.6756627559661865,0.5666666666666667,2.337367296218872,0.8319052457809448
1.120380163192749,0.8890911936759949,0.23128896951675415,0.49894747138023376,0.5666666666666667,2.7897722721099854,0.6274651288986206
1.079820156097412,0.8723437190055847,0.2074764370918274,0.49801379442214966,0.5666666666666667,2.183912754058838,0.6221604347229004
1.1326954364776611,0.7968119978904724,0.3358834385871887,0.4294680058956146,0.5333333333333333,2.3565118312835693,0.5533902645111084
1.2278995513916016,0.5432536602020264,0.6846458911895752,0.4410039782524109,0.4666666666666667,2.299009323120117,0.6065182685852051
1.0119398832321167,1.0340032577514648,-0.022063374519348145,0.6110007762908936,0.4,2.300917863845825,0.6823760271072388
0.9242603182792664,0.9602593183517456,-0.03599900007247925,0.5697838068008423,0.6333333333333333,1.8132646083831787,0.6793093085289001
1.26803719997406,0.6299399137496948,0.6380972862243652,0.4394630789756775,0.43333333333333335,2.145745277404785,0.5543032884597778
1.1258071660995483,0.8389773368835449,0.2868298292160034,0.4892265200614929,0.2666666666666667,2.0876517295837402,0.5948330760002136
1.36977219581604,0.8151785135269165,0.5545936822891235,0.4960862398147583,0.43333333333333335,2.179497718811035,0.6019364595413208
1.2567734718322754,0.9148589372634888,0.3419145345687866,0.5009033679962158,0.5333333333333333,1.919978380203247,0.609838604927063
1.1040935516357422,0.8458601832389832,0.25823336839675903,0.5267083644866943,0.5666666666666667,2.287928581237793,0.607724666595459
0.7280156016349792,1.1739174127578735,-0.4459018111228943,0.596959114074707,0.5333333333333333,1.9979768991470337,0.6591235399246216
0.7608870267868042,0.9002634882926941,-0.1393764615058899,0.5506970286369324,0.6333333333333333,1.980267882347107,0.6244850754737854
1.0087977647781372,1.187196969985962,-0.1783992052078247,0.6331844329833984,0.6333333333333333,1.9575183391571045,0.7377246618270874
0.9793016314506531,1.0138095617294312,-0.034507930278778076,0.525333046913147,0.6333333333333333,1.9409397840499878,0.6117476224899292
1.3512887954711914,0.7514417171478271,0.5998470783233643,0.4903695285320282,0.3666666666666667,2.1565277576446533,0.5633876323699951
1.3429279327392578,0.7509549856185913,0.5919729471206665,0.3354453444480896,0.5666666666666667,1.7800405025482178,0.41353902220726013
1.0714110136032104,0.964423656463623,0.1069873571395874,0.5017590522766113,0.6333333333333333,1.9642606973648071,0.5934695601463318
0.7356160879135132,0.9957482814788818,-0.26013219356536865,0.5902713537216187,0.4666666666666667,1.6732728481292725,0.6756564974784851
1.1011271476745605,1.0451421737670898,0.0559849739074707,0.5799981355667114,0.6333333333333333,1.957493543624878,0.6375957727432251
1.060983419418335,1.14381742477417,-0.08283400535583496,0.7526151537895203,0.5333333333333333,2.4525160789489746,0.7921257019042969
1.1059484481811523,1.219233512878418,-0.11328506469726562,0.7854255437850952,0.43333333333333335,2.2661707401275635,0.8762845396995544
0.7954022288322449,1.4227041006088257,-0.6273018717765808,0.8259851336479187,0.6333333333333333,2.0650997161865234,0.849890410900116
0.6203243136405945,1.3049721717834473,-0.6846478581428528,0.7856154441833496,0.5333333333333333,2.1133878231048584,0.8247545957565308
1.1475203037261963,0.8604702949523926,0.2870500087738037,0.4945073127746582,0.4,2.351186513900757,0.5587220191955566
0.943597674369812,1.3015167713165283,-0.3579190969467163,0.797274112701416,0.6,2.1026434898376465,0.8650781512260437
0.8445612788200378,1.066514492034912,-0.22195321321487427,0.6881589293479919,0.6333333333333333,2.0057740211486816,0.7406908869743347
1.2253968715667725,0.8192560076713562,0.40614086389541626,0.4525403380393982,0.5666666666666667,2.2343361377716064,0.5332404375076294
1.032008171081543,0.9410558938980103,0.09095227718353271,0.5868057012557983,0.6,2.296369791030884,0.638837993144989
0.6552549600601196,0.88094562292099,-0.22569066286087036,0.523388147354126,0.43333333333333335,2.609684705734253,0.5965433120727539
0.9572651386260986,0.8432751893997192,0.1139899492263794,0.4456213414669037,0.43333333333333335,2.339340925216675,0.5025283098220825
1.2199825048446655,0.8193001747131348,0.40068233013153076,0.4379182457923889,0.3666666666666667,1.9283570051193237,0.5585851669311523
0.8478192090988159,1.1774914264678955,-0.3296722173690796,0.6755720973014832,0.4,2.633629083633423,0.7738623023033142
1.0414769649505615,1.241580843925476,-0.20010387897491455,0.7119503021240234,0.5666666666666667,2.608184814453125,0.7725100517272949
0.8300135135650635,0.9980425238609314,-0.16802901029586792,0.550226628780365,0.43333333333333335,2.269172191619873,0.6151657700538635
1.0162599086761475,1.0826327800750732,-0.06637287139892578,0.543245255947113,0.43333333333333335,2.4447360038757324,0.5915428996086121
0.8515490293502808,1.0441994667053223,-0.1926504373550415,0.6214609742164612,0.5,2.204192876815796,0.6932079195976257
0.8443185687065125,1.10213041305542,-0.25781184434890747,0.5869495272636414,0.5666666666666667,2.0782220363616943,0.6465398073196411
0.9780771732330322,1.2800391912460327,-0.3019620180130005,0.698542058467865,0.4666666666666667,1.9485644102096558,0.7481419444084167
1.0874453783035278,1.1065220832824707,-0.01907670497894287,0.6509301662445068,0.6,2.2101211547851562,0.7088622450828552
0.6704015731811523,1.4157795906066895,-0.7453780174255371,0.7409763336181641,0.5666666666666667,1.9433904886245728,0.7714340090751648
0.8167606592178345,1.3450343608856201,-0.5282737016677856,0.8121365308761597,0.4666666666666667,2.03647780418396,0.8743315935134888
0.7971503734588623,1.4010719060897827,-0.6039215326309204,0.8063928484916687,0.5666666666666667,2.363013982772827,0.8503754138946533
0.8077419996261597,1.0547029972076416,-0.24696099758148193,0.6604897975921631,0.5666666666666667,2.4981398582458496,0.7413327097892761
1.1657750606536865,0.932177722454071,0.23359733819961548,0.579145073890686,0.5666666666666667,2.406158924102783,0.6484382152557373
1.2315486669540405,1.1088731288909912,0.12267553806304932,0.7138087749481201,0.5333333333333333,2.1015353202819824,0.7852715849876404
1.2568330764770508,0.8327454328536987,0.42408764362335205,0.4643945097923279,0.33333333333333337,2.360924005508423,0.5307414531707764
0.9726316928863525,1.1446508169174194,-0.1720191240310669,0.6104280948638916,0.5,2.023695707321167,0.7073549032211304
0.7968941926956177,1.2616305351257324,-0.46473634243011475,0.6553205847740173,0.5666666666666667,1.9788750410079956,0.7144373655319214
1.0165141820907593,1.1008323431015015,-0.08431816101074219,0.5916475653648376,0.43333333333333335,1.869168996810913,0.6513065099716187
1.0968369245529175,0.9626213908195496,0.13421553373336792,0.43574440479278564,0.43333333333333335,2.230905055999756,0.50762939453125
1.121567964553833,0.922311544418335,0.19925642013549805,0.5643845796585083,0.5666666666666667,2.2641425132751465,0.632047176361084
0.8040840029716492,1.2626416683197021,-0.458557665348053,0.7157211303710938,0.4666666666666667,2.2956063747406006,0.7752888202667236
1.196709394454956,1.116824746131897,0.07988464832305908,0.6705551147460938,0.6333333333333333,1.9333949089050293,0.693138062953949
1.2036011219024658,1.0959409475326538,0.10766017436981201,0.7178179621696472,0.4,2.088818311691284,0.7672277688980103
1.3409802913665771,0.9897251129150391,0.3512551784515381,0.5493021011352539,0.4,2.3684332370758057,0.6230997443199158
0.9776538610458374,1.1744823455810547,-0.19682848453521729,0.6671125292778015,0.6,1.8908435106277466,0.7390215396881104
1.2029812335968018,0.9548047780990601,0.2481764554977417,0.5018599033355713,0.6,2.428705930709839,0.5828446745872498
0.7808864116668701,1.209900140762329,-0.429013729095459,0.7192350625991821,0.5333333333333333,2.598830461502075,0.7755224704742432
1.0997462272644043,0.9430143237113953,0.15673190355300903,0.5879255533218384,0.7,2.3929123878479004,0.7006576061248779
0.6531944274902344,1.4016361236572266,-0.7484416961669922,0.701964259147644,0.4666666666666667,2.5147082805633545,0.7683676481246948
1.011705756187439,1.0362786054611206,-0.02457284927368164,0.5823308229446411,0.3666666666666667,2.06235671043396,0.7267411947250366
0.9218463897705078,1.1533019542694092,-0.23145556449890137,0.609931468963623,0.6,2.35996150970459,0.6867231130599976
1.2062121629714966,0.9216655492782593,0.2845466136932373,0.5368900299072266,0.3666666666666667,2.0970675945281982,0.6418405771255493
0.8289520144462585,1.2072176933288574,-0.3782656788825989,0.6905993223190308,0.43333333333333335,2.1815268993377686,0.793716549873352
1.0571835041046143,0.7331859469413757,0.3239975571632385,0.4221514165401459,0.5,2.561819314956665,0.5317409038543701
0.8004695773124695,1.1013121604919434,-0.3008425831794739,0.6236433982849121,0.5,2.5068838596343994,0.7179427146911621
1.3129026889801025,0.832101583480835,0.4808011054992676,0.5452587008476257,0.5333333333333333,2.359572410583496,0.7137815356254578
0.5687500238418579,1.1979880332946777,-0.6292380094528198,0.6549338102340698,0.6666666666666667,2.240723133087158,0.7829033732414246
1.0853179693222046,0.8936823606491089,0.1916356086730957,0.5429793000221252,0.5666666666666667,2.546457529067993,0.6871463060379028
1.154515027999878,1.0212743282318115,0.1332406997680664,0.6576314568519592,0.3666666666666667,2.3730628490448,0.757514238357544
1.2846429347991943,0.9470241069793701,0.3376188278198242,0.5448276996612549,0.5333333333333333,2.000384569168091,0.6575015783309937
0.8108352422714233,0.9716843366622925,-0.16084909439086914,0.5475518107414246,0.4666666666666667,2.1330788135528564,0.6241041421890259
1.3671448230743408,0.7705995440483093,0.5965452790260315,0.4869818091392517,0.4,2.4266133308410645,0.6303226351737976
0.8930634260177612,1.0311884880065918,-0.13812506198883057,0.5663642883300781,0.6333333333333333,2.4202375411987305,0.6608456373214722
1.2231533527374268,0.9848946332931519,0.2382587194442749,0.6307754516601562,0.4666666666666667,1.902482509613037,0.7463935613632202
1.1276779174804688,1.0648269653320312,0.0628509521484375,0.6936700344085693,0.4666666666666667,1.898712158203125,0.8317809104919434
1.127389907836914,0.9947009086608887,0.1326889991760254,0.5692835450172424,0.43333333333333335,2.366483449935913,0.723610520362854
1.116011142730713,0.9503272771835327,0.16568386554718018,0.5035645961761475,0.5,2.640930652618408,0.6739339232444763
1.0913219451904297,0.9817225337028503,0.10959941148757935,0.5513035655021667,0.5333333333333333,2.136972665786743,0.6999133825302124
1.145762324333191,0.9416940212249756,0.20406830310821533,0.6475874185562134,0.6,2.129896402359009,0.8373459577560425
1.3024208545684814,0.7193602919578552,0.5830605626106262,0.6846510767936707,0.4666666666666667,2.225280284881592,0.9382386207580566
0.9532822370529175,1.0541484355926514,-0.10086619853973389,0.6981296539306641,0.5,2.1357195377349854,0.8627378344535828
1.1617677211761475,1.1719576120376587,-0.01018989086151123,0.7843706607818604,0.4666666666666667,2.0129783153533936,0.8927487730979919
0.9915716052055359,1.0584716796875,-0.06690007448196411,0.818838357925415,0.6,2.4772934913635254,0.954607367515564
1.1334447860717773,0.8480228185653687,0.2854219675064087,0.6493798494338989,0.6666666666666667,2.244600534439087,0.831317663192749
0.7637583613395691,1.1844937801361084,-0.4207354187965393,0.69114750623703,0.4,2.3571949005126953,0.8447262644767761
1.3622171878814697,0.8384062051773071,0.5238109827041626,0.6951878070831299,0.4,2.0747952461242676,0.8710543513298035
0.9500736594200134,1.1335334777832031,-0.1834598183631897,0.7526006698608398,0.3666666666666667,1.962289571762085,0.903101921081543
0.9315223097801208,1.0113239288330078,-0.07980161905288696,0.7251702547073364,0.6333333333333333,2.25658917427063,0.9025541543960571
1.1762135028839111,0.9288241267204285,0.24738937616348267,0.6699270009994507,0.4,2.5756123065948486,0.8149527907371521
1.143118143081665,0.7718545198440552,0.37126362323760986,0.673458456993103,0.5333333333333333,2.5080714225769043,0.8581660985946655
1.1002724170684814,0.9312695264816284,0.16900289058685303,0.7041997909545898,0.5,2.2137038707733154,0.8122518062591553
1.0205812454223633,1.128603458404541,-0.10802221298217773,0.6732051372528076,0.43333333333333335,2.049037456512451,0.7555700540542603
1.2320525646209717,1.219161033630371,0.012891530990600586,0.7125949263572693,0.6333333333333333,2.0018019676208496,0.8114782571792603
1.1610887050628662,1.204359769821167,-0.04327106475830078,0.7169872522354126,0.6333333333333333,1.8406916856765747,0.839780330657959
0.957883358001709,1.4181793928146362,-0.46029603481292725,0.8275420665740967,0.4666666666666667,2.4424264430999756,0.9175123572349548
1.1149706840515137,1.1158695220947266,-0.0008988380432128906,0.7630695700645447,0.5333333333333333,2.1715641021728516,0.8694254159927368
1.2513765096664429,1.0433039665222168,0.20807254314422607,0.687604546546936,0.3666666666666667,2.484142541885376,0.854191243648529
1.251919150352478,1.02793288230896,0.22398626804351807,0.6396406888961792,0.4,2.5373475551605225,0.7267519235610962
1.1588054895401,1.288449764251709,-0.1296442747116089,0.8206843733787537,0.4666666666666667,2.1912755966186523,0.9579770565032959
1.2465301752090454,1.1201317310333252,0.12639844417572021,0.6789292097091675,0.4666666666666667,2.296105146408081,0.8078550100326538
0.9442324042320251,1.408902645111084,-0.46467024087905884,0.7581068873405457,0.6333333333333333,2.03934383392334,0.8901091814041138
0.9040173292160034,1.525045394897461,-0.6210280656814575,0.8405013084411621,0.3666666666666667,2.0586318969726562,0.9219557046890259
0.7939707636833191,1.4075082540512085,-0.6135374903678894,0.8166780471801758,0.6,2.3107991218566895,0.9157230257987976
1.3464713096618652,0.6190158724784851,0.7274554371833801,0.4368743896484375,0.5,2.195218086242676,0.5726021528244019
1.121187686920166,1.0700995922088623,0.05108809471130371,0.6608173847198486,0.33333333333333337,1.8729982376098633,0.8000036478042603
1.0484082698822021,1.1568427085876465,-0.10843443870544434,0.6220675706863403,0.5,2.8165926933288574,0.7151995897293091
0.9829554557800293,1.0502903461456299,-0.06733489036560059,0.6774107813835144,0.4666666666666667,2.363722562789917,0.839104413986206
1.0066485404968262,0.9223279356956482,0.08432060480117798,0.5349982976913452,0.43333333333333335,2.0806453227996826,0.6729820966720581
1.3921680450439453,0.5955570936203003,0.796610951423645,0.5176281929016113,0.33333333333333337,1.7906341552734375,0.7627143263816833
1.0564017295837402,1.0040725469589233,0.052329182624816895,0.5820263624191284,0.6,2.040168523788452,0.7566344141960144
1.0199298858642578,0.7528083324432373,0.2671215534210205,0.5634661316871643,0.4,2.4033873081207275,0.6406435370445251
0.8402962684631348,1.3682869672775269,-0.5279906988143921,0.6715526580810547,0.5,2.082756519317627,0.7925823926925659
0.9766132831573486,1.164559245109558,-0.18794596195220947,0.7001029849052429,0.5,1.9707059860229492,0.7984132766723633
0.9348360300064087,1.1698390245437622,-0.23500299453735352,0.6029506921768188,0.43333333333333335,1.9119327068328857,0.7069668769836426
0.467165470123291,1.4403060674667358,-0.9731405973434448,0.7825095057487488,0.5666666666666667,2.305349826812744,0.8822628855705261
0.8497117757797241,1.1827641725540161,-0.333052396774292,0.6983687877655029,0.3666666666666667,2.08137845993042,0.8514888286590576
0.7453102469444275,1.14552903175354,-0.40021878480911255,0.6649579405784607,0.4666666666666667,2.169907808303833,0.763770341873169
0.8163048624992371,1.0903961658477783,-0.27409130334854126,0.6821925044059753,0.5666666666666667,2.051424026489258,0.8712635040283203
0.8452557921409607,0.9049255847930908,-0.05966979265213013,0.5674704313278198,0.33333333333333337,2.2043638229370117,0.6739344000816345
1.0203784704208374,1.0494734048843384,-0.029094934463500977,0.6694655418395996,0.30000000000000004,2.466524362564087,0.8023828864097595
0.8147850036621094,0.8497328162193298,-0.03494781255722046,0.5056224465370178,0.4666666666666667,1.9909090995788574,0.6534731388092041
0.6011905670166016,1.2600806951522827,-0.6588901281356812,0.7478310465812683,0.7,2.435713529586792,0.8150302171707153
1.1000635623931885,0.6229304671287537,0.4771330952644348,0.42632269859313965,0.5333333333333333,2.1455466747283936,0.49021822214126587
1.1162877082824707,0.9565374255180359,0.15975028276443481,0.5912203788757324,0.30000000000000004,1.9782675504684448,0.6741382479667664
1.1968175172805786,0.7674152851104736,0.429402232170105,0.5043289661407471,0.4,2.0736184120178223,0.5563315749168396
0.9866346716880798,0.9563249349594116,0.030309736728668213,0.6156195998191833,0.4666666666666667,1.8087544441223145,0.7040619254112244
0.9985694885253906,1.124645709991455,-0.12607622146606445,0.6783572435379028,0.3666666666666667,2.094787359237671,0.7179102897644043
1.1204174757003784,1.075413703918457,0.04500377178192139,0.6632432341575623,0.3666666666666667,2.6610851287841797,0.7411736249923706
0.8159591555595398,1.128023386001587,-0.3120642304420471,0.8215980529785156,0.43333333333333335,2.1329402923583984,0.9421833753585815
1.4356207847595215,1.0234888792037964,0.4121319055557251,0.6862444281578064,0.3666666666666667,2.2638280391693115,0.8290764093399048
0.6071577072143555,1.2607426643371582,-0.6535849571228027,0.7038367986679077,0.6,2.2119922637939453,0.8475890159606934
0.9875785708427429,1.4725337028503418,-0.4849551320075989,0.7769536972045898,0.5666666666666667,2.5839481353759766,0.8633536100387573
1.032044768333435,0.9760424494743347,0.05600231885910034,0.6031407117843628,0.6,2.190920352935791,0.7891792058944702
0.9338752031326294,1.2086974382400513,-0.2748222351074219,0.7056496143341064,0.4666666666666667,2.089759111404419,0.8712754249572754
1.2310116291046143,1.158674716949463,0.07233691215515137,0.6910667419433594,0.4666666666666667,2.3316667079925537,0.8744603991508484
1.1035692691802979,1.158057689666748,-0.054488420486450195,0.8268206119537354,0.33333333333333337,1.7647637128829956,0.904436469078064
1.2398260831832886,1.0314173698425293,0.20840871334075928,0.8418183326721191,0.30000000000000004,2.0196502208709717,0.8850399851799011
1.2194952964782715,0.5897771120071411,0.6297181844711304,0.5027371644973755,0.43333333333333335,1.8432410955429077,0.7758826613426208
1.2634282112121582,0.605957567691803,0.6574706435203552,0.4009380340576172,0.6,2.2943854331970215,0.6153286695480347
1.02372145652771,0.8574562072753906,0.16626524925231934,0.5669609904289246,0.4666666666666667,2.178082227706909,0.7445363998413086
1.2258552312850952,0.9652792811393738,0.26057595014572144,0.6567199230194092,0.5,2.3938052654266357,0.8039989471435547
0.7438024878501892,1.232960820198059,-0.4891583323478699,0.6186384558677673,0.5333333333333333,2.246941328048706,0.7311388850212097
1.0824775695800781,0.8355293273925781,0.2469482421875,0.6724788546562195,0.33333333333333337,2.209260940551758,0.8223668932914734
0.8963157534599304,1.0886379480361938,-0.19232219457626343,0.7660388350486755,0.6666666666666667,2.419767379760742,0.8740317225456238
1.0433826446533203,1.1217334270477295,-0.07835078239440918,0.6189150810241699,0.5666666666666667,2.1323235034942627,0.7395126223564148
1.0325744152069092,1.308145523071289,-0.2755711078643799,0.7188327312469482,0.4666666666666667,1.8386791944503784,0.8902639150619507
1.3704408407211304,0.6741468906402588,0.6962939500808716,0.4922768771648407,0.4666666666666667,1.9030332565307617,0.5713986754417419
1.124027967453003,1.3582932949066162,-0.23426532745361328,0.7050673365592957,0.6666666666666667,2.211995840072632,0.8283737897872925
1.0588386058807373,1.2237279415130615,-0.16488933563232422,0.6596171855926514,0.4666666666666667,2.3379738330841064,0.7930091619491577
1.4226936101913452,1.0376554727554321,0.3850381374359131,0.5953707695007324,0.43333333333333335,2.51395845413208,0.7406377196311951
0.6933921575546265,1.2736972570419312,-0.5803050994873047,0.799409031867981,0.6666666666666667,2.3514695167541504,0.8694480657577515
1.3789024353027344,0.93252032995224,0.4463821053504944,0.5403445959091187,0.4666666666666667,2.368837594985962,0.6791316270828247
1.1300504207611084,1.0668299198150635,0.06322050094604492,0.596866250038147,0.4,2.26537823677063,0.7234858274459839
1.180344581604004,0.6357254981994629,0.544619083404541,0.5305749177932739,0.5333333333333333,2.020569086074829,0.6654787063598633
1.1960009336471558,0.8960039019584656,0.2999970316886902,0.6218427419662476,0.5,1.943364143371582,0.8628826141357422
0.9922842383384705,1.4151077270507812,-0.4228234887123108,0.7464444041252136,0.6,2.153491735458374,0.8863996267318726
0.914374828338623,1.2838685512542725,-0.3694937229156494,0.6646045446395874,0.5666666666666667,2.487865686416626,0.7707245349884033
0.511854350566864,1.418267011642456,-0.906412661075592,0.7591238021850586,0.6666666666666667,2.143883466720581,0.8873481154441833
1.0191340446472168,1.0387998819351196,-0.019665837287902832,0.5479922294616699,0.5333333333333333,2.460491895675659,0.6939689517021179
0.972632110118866,1.1100544929504395,-0.1374223828315735,0.5695087313652039,0.4,2.498060703277588,0.7216883897781372
1.0273298025131226,1.0683929920196533,-0.04106318950653076,0.6465845704078674,0.5,2.369422197341919,0.8126289248466492
0.7749472856521606,0.9164665937423706,-0.14151930809020996,0.571804404258728,0.43333333333333335,1.9672619104385376,0.6914132833480835
1.1152832508087158,0.8309482336044312,0.28433501720428467,0.438393235206604,0.6,2.12970232963562,0.6309624314308167
0.9241114854812622,1.0960652828216553,-0.17195379734039307,0.576729416847229,0.5,2.239100694656372,0.7383086681365967
1.340250015258789,0.6794947385787964,0.6607552766799927,0.47265952825546265,0.4666666666666667,2.331234931945801,0.5544960498809814
0.948746383190155,1.011115550994873,-0.06236916780471802,0.5839235186576843,0.5333333333333333,1.8106629848480225,0.6966585516929626
1.0590415000915527,0.7850418090820312,0.2739996910095215,0.5414113998413086,0.4666666666666667,2.238535165786743,0.7276946306228638
1.5425775051116943,0.6990293264389038,0.8435481786727905,0.456430047750473,0.3666666666666667,2.2323858737945557,0.5180324912071228
0.965146005153656,1.0070557594299316,-0.041909754276275635,0.5752982497215271,0.43333333333333335,2.2955312728881836,0.7714254260063171
0.6470003724098206,1.0806770324707031,-0.43367666006088257,0.5937620401382446,0.5,2.1545541286468506,0.7652460336685181
0.9836093783378601,0.9216588735580444,0.061950504779815674,0.47334975004196167,0.5333333333333333,1.8689838647842407,0.5613261461257935
0.753448486328125,0.8903478384017944,-0.13689935207366943,0.5263396501541138,0.5666666666666667,2.466425657272339,0.774685263633728
0.9814404249191284,1.1498922109603882,-0.16845178604125977,0.6367351412773132,0.4666666666666667,2.2408576011657715,0.769802451133728
1.1342917680740356,1.0605276823043823,0.07376408576965332,0.6262603998184204,0.6,2.2765612602233887,0.7278245687484741
0.774160623550415,1.3889405727386475,-0.6147799491882324,0.7968353033065796,0.5,2.0262656211853027,0.8718187212944031
1.1468937397003174,0.9027509689331055,0.24414277076721191,0.472970187664032,0.33333333333333337,2.2503104209899902,0.599522590637207
0.784347414970398,1.318376898765564,-0.534029483795166,0.6485581994056702,0.6,2.2354941368103027,0.7549062967300415
1.0404915809631348,1.1760393381118774,-0.13554775714874268,0.5566701292991638,0.4,2.615532159805298,0.7350029945373535
0.9098882079124451,1.594732642173767,-0.684844434261322,0.7163896560668945,0.5666666666666667,1.7955058813095093,0.8534321784973145
0.7590753436088562,1.1905745267868042,-0.431499183177948,0.581250786781311,0.4666666666666667,2.131460428237915,0.6977053880691528
1.198181390762329,1.081510066986084,0.11667132377624512,0.5599792003631592,0.5,1.7734345197677612,0.7273661494255066
1.0954922437667847,1.1374857425689697,-0.04199349880218506,0.5418350696563721,0.5333333333333333,1.8947582244873047,0.6296049952507019
0.9104904532432556,1.524195909500122,-0.6137054562568665,0.7030161619186401,0.5666666666666667,2.194511890411377,0.7782092094421387
0.9903134703636169,1.2575079202651978,-0.2671944499015808,0.5502252578735352,0.4,2.2878503799438477,0.6645137667655945
0.8980481028556824,1.0714912414550781,-0.17344313859939575,0.5713950395584106,0.5333333333333333,2.287599802017212,0.724397599697113
0.9578537940979004,1.5143340826034546,-0.5564802885055542,0.8603242635726929,0.6,2.6343507766723633,0.9612727165222168
1.2304259538650513,0.8768348693847656,0.35359108448028564,0.44034141302108765,0.4666666666666667,2.395538568496704,0.5429272651672363
0.8030871152877808,1.2968361377716064,-0.4937490224838257,0.5991998910903931,0.3666666666666667,2.147844076156616,0.7360334396362305
1.0975213050842285,1.177689552307129,-0.08016824722290039,0.5605380535125732,0.5,2.1006205081939697,0.7073016166687012
1.5142858028411865,0.835875391960144,0.6784104108810425,0.49175453186035156,0.43333333333333335,2.0255489349365234,0.6623831987380981
0.882512092590332,1.263452172279358,-0.3809400796890259,0.6092143654823303,0.6,2.3814711570739746,0.7544422149658203
1.2538350820541382,1.1274033784866333,0.12643170356750488,0.627443790435791,0.6333333333333333,2.0582258701324463,0.7438260912895203
1.2840251922607422,1.0994834899902344,0.1845417022705078,0.5652088522911072,0.6,1.9738043546676636,0.6738030910491943
0.9835569262504578,1.1285605430603027,-0.14500361680984497,0.6490185260772705,0.5666666666666667,2.6014909744262695,0.7827751040458679
1.038613200187683,1.1267306804656982,-0.08811748027801514,0.6881198287010193,0.5666666666666667,2.406437873840332,0.7517756223678589
0.610149621963501,1.595252275466919,-0.985102653503418,0.7728362083435059,0.6666666666666667,2.231022357940674,0.8665115237236023
1.1966252326965332,1.0237705707550049,0.17285466194152832,0.5513672232627869,0.30000000000000004,2.283139705657959,0.66135573387146
0.8568402528762817,1.1629281044006348,-0.306087851524353,0.637410581111908,0.6666666666666667,2.432323694229126,0.7344446182250977
1.250246286392212,0.5420150756835938,0.7082312107086182,0.25041791796684265,0.3666666666666667,1.8422129154205322,0.33790749311447144
1.1182634830474854,0.8179535865783691,0.3003098964691162,0.5526630878448486,0.5333333333333333,2.1198530197143555,0.6797534823417664
1.0055934190750122,0.8890460729598999,0.1165473461151123,0.6377549767494202,0.5666666666666667,2.6018545627593994,0.7301167249679565
1.1181000471115112,0.8177916407585144,0.3003084063529968,0.5019099712371826,0.5333333333333333,2.158170700073242,0.6002779006958008
1.146613597869873,1.0734385251998901,0.07317507266998291,0.634745180606842,0.43333333333333335,2.194202423095703,0.7145418524742126
1.069924235343933,0.9050236940383911,0.164900541305542,0.47407054901123047,0.5666666666666667,2.3504343032836914,0.6348926424980164
0.9205594062805176,1.0246145725250244,-0.10405516624450684,0.6259626150131226,0.6,2.3207147121429443,0.7082691192626953
1.2167596817016602,0.9639644622802734,0.2527952194213867,0.4669305682182312,0.5333333333333333,2.08115816116333,0.5482984781265259
0.976559042930603,0.8789676427841187,0.09759140014648438,0.519794225692749,0.3666666666666667,2.4125757217407227,0.6537312865257263
1.229289174079895,0.9121701121330261,0.3171190619468689,0.43981021642684937,0.4666666666666667,2.192624807357788,0.6038394570350647
1.1314928531646729,0.9979710578918457,0.13352179527282715,0.4989885687828064,0.4,2.1863794326782227,0.5814105272293091
1.037172555923462,1.0506699085235596,-0.013497352600097656,0.5656453371047974,0.5666666666666667,1.8289573192596436,0.6744621992111206
0.9441332221031189,1.2045602798461914,-0.2604270577430725,0.6792076826095581,0.4666666666666667,2.3070645332336426,0.7785552740097046
0.9484208822250366,1.070367693901062,-0.12194681167602539,0.5810778737068176,0.6,2.1238045692443848,0.7156998515129089
0.9456087946891785,0.9437479376792908,0.0018608570098876953,0.5527973771095276,0.5333333333333333,2.5690808296203613,0.6679099798202515
1.0523662567138672,0.8084251880645752,0.243941068649292,0.5231500267982483,0.6666666666666667,2.311330556869507,0.6940274238586426
0.6314308643341064,1.255361795425415,-0.6239309310913086,0.6839897632598877,0.6666666666666667,2.1414737701416016,0.8121181726455688
1.1986734867095947,0.680820643901825,0.5178528428077698,0.38978761434555054,0.43333333333333335,1.8977439403533936,0.5994881987571716
0.7706694602966309,0.906359076499939,-0.1356896162033081,0.45580801367759705,0.43333333333333335,2.6041815280914307,0.6100106239318848
0.8212395906448364,0.9921249151229858,-0.17088532447814941,0.5667657852172852,0.5333333333333333,2.061999797821045,0.6934455633163452
0.7607941031455994,1.291586995124817,-0.5307928919792175,0.6764144897460938,0.5333333333333333,2.2810635566711426,0.788232684135437
1.0219687223434448,0.8993520736694336,0.12261664867401123,0.5553337335586548,0.4666666666666667,2.134737253189087,0.6647992134094238
0.8066465258598328,1.070626974105835,-0.2639804482460022,0.594042956829071,0.5,2.29634428024292,0.7044036388397217
0.8011723756790161,1.082397222518921,-0.2812248468399048,0.5785521864891052,0.5333333333333333,2.099792003631592,0.6810246706008911
0.47287485003471375,1.1745163202285767,-0.7016414701938629,0.5907915830612183,0.5333333333333333,2.3747124671936035,0.6725465655326843
1.214682936668396,0.7193790674209595,0.4953038692474365,0.3797414004802704,0.4,2.6788172721862793,0.510686993598938
1.183739423751831,0.7884396314620972,0.3952997922897339,0.5386945009231567,0.43333333333333335,2.327423572540283,0.675580620765686
1.1629689931869507,1.0520336627960205,0.11093533039093018,0.5589298009872437,0.4,2.4390695095062256,0.6790391802787781
0.8593785166740417,1.1597739458084106,-0.3003954291343689,0.656932532787323,0.5,2.143477439880371,0.7764732837677002
1.2830796241760254,0.6682939529418945,0.6147856712341309,0.39729079604148865,0.6,2.279937505722046,0.5437759757041931
0.8475685119628906,1.0226223468780518,-0.17505383491516113,0.5762140154838562,0.5,2.1750049591064453,0.6953122615814209
1.3316086530685425,0.50095534324646,0.8306533098220825,0.36774325370788574,0.4666666666666667,2.0382580757141113,0.5090311765670776
1.0899548530578613,0.9341150522232056,0.15583980083465576,0.6249785423278809,0.6,2.2201015949249268,0.7575899362564087
1.0788501501083374,1.049424648284912,0.029425501823425293,0.6756631731987,0.6,2.1135101318359375,0.7659319639205933
1.1859692335128784,1.0195508003234863,0.1664184331893921,0.6393956542015076,0.6666666666666667,1.7768079042434692,0.7460708022117615
1.0072687864303589,0.7725304961204529,0.234738290309906,0.4908022880554199,0.5,2.003246784210205,0.6488884091377258
1.0719491243362427,0.9508893489837646,0.12105977535247803,0.4918346107006073,0.5,2.1680490970611572,0.6038795113563538
1.0165886878967285,0.9364598989486694,0.08012878894805908,0.48850685358047485,0.5666666666666667,2.290048360824585,0.5897533893585205
0.8795611262321472,1.119058609008789,-0.23949748277664185,0.5945320725440979,0.4,2.348623752593994,0.7241823673248291
0.8841114044189453,0.7013342380523682,0.18277716636657715,0.36455151438713074,0.43333333333333335,1.9809825420379639,0.48747193813323975
1.11618971824646,0.7839463949203491,0.33224332332611084,0.42928093671798706,0.5666666666666667,2.153543472290039,0.5467145442962646
1.2972309589385986,0.6318347454071045,0.6653962135314941,0.3108730912208557,0.33333333333333337,2.2905502319335938,0.43107685446739197
1.038062572479248,0.9391120672225952,0.09895050525665283,0.5377193689346313,0.5,2.4192752838134766,0.6079391241073608
0.9744839668273926,1.135085105895996,-0.16060113906860352,0.5658010840415955,0.5666666666666667,2.1275081634521484,0.6429500579833984
1.3150030374526978,0.728183925151825,0.5868191123008728,0.4281931519508362,0.5333333333333333,1.960995078086853,0.4896007180213928
0.8827897906303406,1.0167851448059082,-0.13399535417556763,0.5275318622589111,0.3666666666666667,2.990257501602173,0.6420212984085083
0.8392602801322937,1.1177375316619873,-0.2784772515296936,0.4904426038265228,0.5333333333333333,2.012803077697754,0.6132715940475464
1.2601763010025024,0.9395455121994019,0.3206307888031006,0.4827690124511719,0.5333333333333333,1.9579390287399292,0.6366865634918213
1.0396636724472046,1.0152480602264404,0.02441561222076416,0.5717198252677917,0.43333333333333335,2.3236379623413086,0.6878033876419067
0.8698462247848511,1.2625499963760376,-0.3927037715911865,0.5994046926498413,0.6,1.9044950008392334,0.640073835849762
0.8973455429077148,1.0577781200408936,-0.1604325771331787,0.5685255527496338,0.43333333333333335,1.8786401748657227,0.6554397940635681
0.9826294779777527,0.907791793346405,0.07483768463134766,0.4226876497268677,0.43333333333333335,2.1878278255462646,0.5630837678909302
1.216352105140686,0.8277353048324585,0.38861680030822754,0.4202621877193451,0.5333333333333333,2.5606281757354736,0.5209977626800537
1.0396394729614258,1.0636342763900757,-0.023994803428649902,0.6052008867263794,0.4,2.076002359390259,0.6901518106460571
0.9331884384155273,1.112682580947876,-0.17949414253234863,0.6202389001846313,0.6,2.0473623275756836,0.6846377849578857
1.0051472187042236,1.0268735885620117,-0.021726369857788086,0.5238000154495239,0.5333333333333333,2.2579033374786377,0.6326501369476318
1.2022044658660889,0.9181556701660156,0.28404879570007324,0.4911201596260071,0.43333333333333335,2.118786096572876,0.5966060161590576
0.9428310394287109,0.7953733205795288,0.14745771884918213,0.4087185859680176,0.6333333333333333,2.037235975265503,0.49822521209716797
1.0805939435958862,0.9848824739456177,0.09571146965026855,0.5971599817276001,0.2666666666666667,2.514841079711914,0.6884814500808716
1.0335420370101929,0.9074637293815613,0.1260783076286316,0.5589978098869324,0.5,2.22179913520813,0.6194884777069092
0.7183436751365662,1.1138297319412231,-0.395486056804657,0.5490795969963074,0.5666666666666667,2.7445757389068604,0.6508280038833618
1.0640068054199219,0.9760535955429077,0.08795320987701416,0.5850905179977417,0.5666666666666667,2.654121160507202,0.7066583633422852
1.0065597295761108,0.9645481109619141,0.04201161861419678,0.5493582487106323,0.5666666666666667,2.5550034046173096,0.6756181120872498
1.0560767650604248,0.9661206007003784,0.08995616436004639,0.4917878806591034,0.5666666666666667,2.5285604000091553,0.5992311239242554
0.7552326917648315,1.0094242095947266,-0.254191517829895,0.6753420829772949,0.6666666666666667,2.0694146156311035,0.772969126701355
0.9893524050712585,0.7966526746749878,0.19269973039627075,0.43759721517562866,0.6,1.9884443283081055,0.5538831949234009
1.0634734630584717,0.9983466863632202,0.06512677669525146,0.5921027660369873,0.4,2.1505544185638428,0.6621754169464111
0.7281990051269531,1.0856436491012573,-0.3574446439743042,0.6508316397666931,0.6,2.380770444869995,0.7128841280937195
0.9313853979110718,1.1309927701950073,-0.19960737228393555,0.6667345762252808,0.4666666666666667,2.0109784603118896,0.8008689880371094
1.1228916645050049,0.6627172231674194,0.46017444133758545,0.3897767663002014,0.6333333333333333,2.043781280517578,0.49674516916275024
1.2216813564300537,0.6625404953956604,0.5591408610343933,0.4365851581096649,0.4,1.94329035282135,0.509221613407135
0.9224042892456055,0.8841907382011414,0.03821355104446411,0.510351836681366,0.5,1.9997724294662476,0.5880173444747925
0.9027613401412964,0.8067948818206787,0.09596645832061768,0.4003119468688965,0.6,2.494616985321045,0.4904683530330658
0.7939216494560242,0.9341225028038025,-0.14020085334777832,0.4778696298599243,0.3666666666666667,2.507789134979248,0.5710731744766235
0.5813103914260864,1.1954706907272339,-0.6141602993011475,0.7684094905853271,0.43333333333333335,2.35196590423584,0.8466247320175171
0.7043843269348145,1.141918420791626,-0.4375340938568115,0.6473390460014343,0.6,2.732330322265625,0.6999937295913696
0.966162383556366,0.8300670385360718,0.1360953450202942,0.6218971014022827,0.6,2.1527066230773926,0.7214176058769226
1.0144473314285278,0.7729253768920898,0.241521954536438,0.5566595792770386,0.4666666666666667,1.7642574310302734,0.6211206912994385
0.9019686579704285,0.765443742275238,0.13652491569519043,0.4988093376159668,0.5666666666666667,2.347811222076416,0.5857769846916199
0.8870760798454285,0.8842267990112305,0.002849280834197998,0.6048915386199951,0.5666666666666667,2.222891092300415,0.6588972806930542
1.0117911100387573,0.8066763877868652,0.2051147222518921,0.5745129585266113,0.6,2.438750743865967,0.6191127300262451
0.6212207078933716,1.0701467990875244,-0.44892609119415283,0.6865245699882507,0.4,2.0696306228637695,0.7423695921897888
0.9031411409378052,0.9627072215080261,-0.05956608057022095,0.5471178889274597,0.6,1.8804683685302734,0.6070314645767212
0.6386263370513916,0.8949934840202332,-0.25636714696884155,0.52729332447052,0.3666666666666667,2.0874345302581787,0.5886946320533752
0.7407541275024414,0.957748532295227,-0.21699440479278564,0.6492612957954407,0.4,2.207782030105591,0.6754603385925293
1.1022167205810547,0.7390467524528503,0.36316996812820435,0.42065128684043884,0.3666666666666667,2.213327169418335,0.4947293996810913
0.740466833114624,1.1419427394866943,-0.4014759063720703,0.719714343547821,0.6333333333333333,1.9965711832046509,0.7614362239837646
0.9551607966423035,0.8345998525619507,0.12056094408035278,0.5579819679260254,0.6333333333333333,2.3078269958496094,0.5901280045509338
0.6950669288635254,1.2204595804214478,-0.5253926515579224,0.7670552134513855,0.5666666666666667,2.743410348892212,0.8198735117912292
0.6884333491325378,1.4063966274261475,-0.7179632782936096,0.8015646934509277,0.6333333333333333,2.6779818534851074,0.8245880007743835
0.6899892687797546,1.1665263175964355,-0.4765370488166809,0.7689375281333923,0.5333333333333333,1.503480076789856,0.8316537737846375
0.5298418998718262,1.0610655546188354,-0.5312236547470093,0.5916163921356201,0.5333333333333333,2.2420713901519775,0.6744564771652222
0.8989124298095703,1.10029935836792,-0.2013869285583496,0.5891664028167725,0.5666666666666667,2.011002779006958,0.6437305808067322
1.220239520072937,0.7107586860656738,0.5094808340072632,0.4527604281902313,0.6333333333333333,2.1477718353271484,0.5122718214988708
1.0780389308929443,0.7493190765380859,0.3287198543548584,0.3636102080345154,0.6,2.2059357166290283,0.4749841094017029
0.7414597868919373,1.1344976425170898,-0.3930378556251526,0.6022329926490784,0.5,1.9940112829208374,0.669320285320282
0.9493147730827332,1.089651346206665,-0.14033657312393188,0.6406218409538269,0.6333333333333333,2.2475156784057617,0.7207354307174683
0.9912385940551758,0.8387147784233093,0.15252381563186646,0.5358664393424988,0.5333333333333333,1.9865026473999023,0.6160008311271667
1.177817702293396,0.8054720759391785,0.37234562635421753,0.525227427482605,0.6,2.1395206451416016,0.6191070675849915
0.9818779826164246,0.8967851400375366,0.08509284257888794,0.629142165184021,0.4,2.015839099884033,0.7168549299240112
0.9130818843841553,1.2057026624679565,-0.29262077808380127,0.6307833194732666,0.4,2.2979018688201904,0.7177924513816833
1.208138108253479,0.7630609273910522,0.44507718086242676,0.43462106585502625,0.4,2.0056607723236084,0.5444830060005188
0.8700849413871765,1.0418059825897217,-0.17172104120254517,0.5718563795089722,0.5,2.133551836013794,0.6291143894195557
0.9426983594894409,1.0778493881225586,-0.13515102863311768,0.5962774753570557,0.4,2.3351471424102783,0.7137616872787476
1.005683422088623,1.0263960361480713,-0.020712614059448242,0.6098004579544067,0.5666666666666667,1.9899221658706665,0.6808251142501831
0.7620112299919128,1.1189839839935303,-0.35697275400161743,0.6439385414123535,0.5666666666666667,1.8972578048706055,0.7279595136642456
0.6795915365219116,1.2224955558776855,-0.5429040193557739,0.733869731426239,0.4,2.165248394012451,0.7891644239425659
1.0945243835449219,1.3617438077926636,-0.2672194242477417,0.7287927865982056,0.5,2.4461510181427,0.9001412391662598
1.617277979850769,1.3804407119750977,0.2368372678756714,0.7200684547424316,0.5333333333333333,2.099687099456787,0.90854811668396
1.1578930616378784,1.4459953308105469,-0.28810226917266846,0.753691554069519,0.4,2.3909318447113037,0.9445923566818237
1.26803719997406,1.2921359539031982,-0.024098753929138184,0.7547626495361328,0.4666666666666667,2.393665313720703,0.9900679588317871
1.5128116607666016,1.255257487297058,0.25755417346954346,0.5227452516555786,0.5666666666666667,2.574214458465576,0.69906085729599
1.4504808187484741,0.996861457824707,0.4536193609237671,0.5514304637908936,0.43333333333333335,2.5427238941192627,0.7740446925163269
1.2324777841567993,1.3251979351043701,-0.0927201509475708,0.6216363310813904,0.4666666666666667,1.9833059310913086,0.8102567195892334
1.20674729347229,1.2519257068634033,-0.04517841339111328,0.6332013607025146,0.43333333333333335,1.9794230461120605,0.8756241798400879
1.0161409378051758,1.2006394863128662,-0.18449854850769043,0.7049623727798462,0.5,2.355803966522217,0.849037766456604
1.4070751667022705,0.8591868877410889,0.5478882789611816,0.5296679735183716,0.43333333333333335,1.7885609865188599,0.6350642442703247
0.7933663725852966,0.9307800531387329,-0.13741368055343628,0.781610369682312,0.5333333333333333,2.1336405277252197,0.8882851600646973
0.7397294044494629,1.0044853687286377,-0.2647559642791748,0.5882282257080078,0.4,2.1571717262268066,0.7434419393539429
1.1656808853149414,0.6715469360351562,0.49413394927978516,0.38349366188049316,0.5,2.102646589279175,0.5400869250297546
1.261618971824646,1.069724678993225,0.1918942928314209,0.5796329975128174,0.6666666666666667,2.5766441822052,0.8068740367889404
1.4628322124481201,0.9097916483879089,0.5530405640602112,0.675491452217102,0.4666666666666667,2.3357691764831543,0.8684708476066589
1.0424569845199585,1.3517730236053467,-0.3093160390853882,0.6249866485595703,0.5666666666666667,1.8439147472381592,0.8478509783744812
1.212470531463623,1.1830978393554688,0.029372692108154297,0.7342495322227478,0.4,2.256006956100464,0.8473165035247803
1.3426345586776733,1.0518250465393066,0.2908095121383667,0.5023453235626221,0.5333333333333333,2.401642084121704,0.6163721680641174
1.1543089151382446,1.0487256050109863,0.1055833101272583,0.6886786818504333,0.5,2.505455732345581,0.8092028498649597
0.7098795175552368,1.5448827743530273,-0.8350032567977905,0.7554209232330322,0.43333333333333335,1.9446895122528076,0.8772072196006775
1.0982849597930908,0.964131772518158,0.13415318727493286,0.49600252509117126,0.5666666666666667,2.2227659225463867,0.7849279642105103
1.4578189849853516,1.1738858222961426,0.283933162689209,0.708049476146698,0.4,2.0889225006103516,0.8590558767318726
0.7677778005599976,1.1101325750350952,-0.34235477447509766,0.5477761030197144,0.4666666666666667,1.528322458267212,0.8180348873138428
1.2822506427764893,1.0921976566314697,0.19005298614501953,0.5954256057739258,0.5666666666666667,1.990825891494751,0.7893530130386353
0.7889372706413269,1.4673618078231812,-0.6784245371818542,0.649323046207428,0.5333333333333333,2.5676300525665283,0.8772925734519958
1.1182055473327637,1.3490394353866577,-0.23083388805389404,0.6739223003387451,0.5333333333333333,2.693077802658081,0.7791034579277039
1.0561368465423584,1.0491323471069336,0.007004499435424805,0.5983797311782837,0.7333333333333334,2.5192441940307617,0.7716354131698608
1.2006809711456299,1.048278570175171,0.15240240097045898,0.5695914030075073,0.6333333333333333,1.5111806392669678,0.7477744817733765
1.0079315900802612,1.3228936195373535,-0.3149620294570923,0.6408151984214783,0.43333333333333335,2.122835159301758,0.8191965818405151
0.6374382972717285,1.0987576246261597,-0.46131932735443115,0.5146040916442871,0.6666666666666667,2.161569118499756,0.6740562319755554
1.266513705253601,0.9931659698486328,0.27334773540496826,0.49936121702194214,0.4666666666666667,2.08990740776062,0.6502337455749512
1.1963752508163452,0.8759955167770386,0.32037973403930664,0.514382541179657,0.5666666666666667,2.2196502685546875,0.690856397151947
0.7800900936126709,1.0264711380004883,-0.24638104438781738,0.5367919206619263,0.6,2.4185123443603516,0.7271401286125183
1.1016759872436523,0.9230550527572632,0.17862093448638916,0.600326657295227,0.4666666666666667,2.1013879776000977,0.8262146711349487
1.0404435396194458,1.0189731121063232,0.02147042751312256,0.5777051448822021,0.5333333333333333,2.535243511199951,0.7197287082672119
1.1313996315002441,0.6929711103439331,0.43842852115631104,0.3733288049697876,0.4666666666666667,2.1891257762908936,0.47440657019615173
1.075261116027832,0.9032372236251831,0.17202389240264893,0.4375322759151459,0.6333333333333333,2.2814786434173584,0.5883263349533081
1.161604881286621,0.9622113108634949,0.19939357042312622,0.5690094232559204,0.5333333333333333,2.0643832683563232,0.7714614868164062
0.9352949857711792,1.0573409795761108,-0.12204599380493164,0.599239706993103,0.5333333333333333,2.2618539333343506,0.7956423759460449
0.7486881613731384,1.244027018547058,-0.4953388571739197,0.5869189500808716,0.5666666666666667,2.0114243030548096,0.741045355796814
1.4804067611694336,0.5981439352035522,0.8822628259658813,0.43644699454307556,0.43333333333333335,1.77895188331604,0.6126226186752319
1.115797996520996,1.0700325965881348,0.04576539993286133,0.6495187878608704,0.5,2.2336015701293945,0.8328704833984375
0.794203519821167,1.2565540075302124,-0.4623504877090454,0.7061753273010254,0.5666666666666667,2.17683482170105,0.8219460844993591
1.025048851966858,1.0464823246002197,-0.021433472633361816,0.647093653678894,0.5666666666666667,2.3044629096984863,0.8036445379257202
0.9115041494369507,1.0733695030212402,-0.16186535358428955,0.6528249979019165,0.5,2.232309579849243,0.8260588049888611
0.66292804479599,1.0972247123718262,-0.4342966675758362,0.5908087491989136,0.4,1.777419924736023,0.7733584642410278
1.2974364757537842,0.4188121259212494,0.8786243498325348,0.2812354266643524,0.3666666666666667,2.44991397857666,0.5105029940605164
1.2094440460205078,0.896872878074646,0.3125711679458618,0.6692878007888794,0.4666666666666667,2.501443862915039,0.8318554162979126
0.7346293926239014,1.2049423456192017,-0.4703129529953003,0.6440562605857849,0.4666666666666667,1.7523366212844849,0.7772163152694702
0.8053919076919556,1.2561464309692383,-0.4507545232772827,0.6429097056388855,0.6,2.210148811340332,0.7878085970878601
1.2355178594589233,0.492938756942749,0.7425791025161743,0.42796581983566284,0.5,2.3589181900024414,0.5364853143692017
0.9333674311637878,1.1696155071258545,-0.23624807596206665,0.6522302031517029,0.6666666666666667,2.375786066055298,0.7984251379966736
0.9793207049369812,1.159710168838501,-0.18038946390151978,0.6988167762756348,0.5333333333333333,2.2363858222961426,0.8226674795150757
0.9665653705596924,1.0581703186035156,-0.09160494804382324,0.5349211096763611,0.4666666666666667,2.381843090057373,0.6694051623344421
1.080505609512329,0.8126477599143982,0.2678578495979309,0.5638552904129028,0.5333333333333333,2.400092363357544,0.721519947052002
1.2167623043060303,0.8805837631225586,0.3361785411834717,0.5308263301849365,0.5666666666666667,2.0477235317230225,0.7120662927627563
1.0122995376586914,1.0170018672943115,-0.004702329635620117,0.6726211309432983,0.5333333333333333,2.0610997676849365,0.8125354647636414
0.7804808616638184,1.3213038444519043,-0.5408229827880859,0.7346285581588745,0.5666666666666667,2.024231433868408,0.861142635345459
1.0291266441345215,0.6565808653831482,0.3725457787513733,0.4540887773036957,0.3666666666666667,2.352199077606201,0.6226319074630737
0.973258376121521,1.102283000946045,-0.12902462482452393,0.6516590118408203,0.4,2.3484904766082764,0.762671172618866
1.228671669960022,0.9465223550796509,0.2821493148803711,0.6248738169670105,0.3666666666666667,2.3604910373687744,0.891482949256897
1.035865306854248,0.6702386736869812,0.36562663316726685,0.44915875792503357,0.4,2.2766919136047363,0.7175496816635132
0.9790576696395874,0.8672484159469604,0.11180925369262695,0.48618006706237793,0.6,1.8111850023269653,0.6900474429130554
1.2056748867034912,1.0787954330444336,0.12687945365905762,0.6944065093994141,0.4,2.040438175201416,0.9219608306884766
1.146953821182251,0.6440098285675049,0.5029439926147461,0.5091465711593628,0.43333333333333335,2.1329104900360107,0.6790957450866699
1.0430030822753906,1.183784008026123,-0.14078092575073242,0.734775185585022,0.43333333333333335,1.9019474983215332,0.9310171008110046
1.154362678527832,1.2851508855819702,-0.13078820705413818,0.768064022064209,0.30000000000000004,1.953997254371643,0.9604846835136414
0.9425232410430908,1.0998873710632324,-0.1573641300201416,0.678970992565155,0.5,1.9382654428482056,0.8763658404350281
1.0394370555877686,0.859014630317688,0.18042242527008057,0.5648024082183838,0.6333333333333333,2.3857059478759766,0.7722116708755493
1.1009390354156494,0.9403583407402039,0.16058069467544556,0.6397135853767395,0.6333333333333333,2.1795475482940674,0.8571139574050903
1.0601520538330078,0.9204396605491638,0.139712393283844,0.5976011157035828,0.5333333333333333,2.213540554046631,0.7869136333465576
0.8982152938842773,0.7466387748718262,0.15157651901245117,0.5913316011428833,0.5,2.111048460006714,0.781397819519043
0.7049659490585327,1.198056697845459,-0.49309074878692627,0.6498847007751465,0.6333333333333333,2.197023868560791,0.8221621513366699
1.004642128944397,0.9117096662521362,0.09293246269226074,0.5900364518165588,0.6,2.3087716102600098,0.7115492224693298
1.0186518430709839,0.9223414659500122,0.09631037712097168,0.6083807349205017,0.4666666666666667,1.6569527387619019,0.787372350692749
1.054381251335144,0.7717722654342651,0.2826089859008789,0.5266393423080444,0.5666666666666667,2.3025665283203125,0.6888468265533447
0.8779119849205017,1.0527608394622803,-0.17484885454177856,0.5931329727172852,0.5333333333333333,1.8735523223876953,0.7079707980155945
0.6258580684661865,1.4152755737304688,-0.7894175052642822,0.7406176924705505,0.5666666666666667,2.239011764526367,0.8267016410827637
1.0369508266448975,0.9298504590988159,0.10710036754608154,0.5709429979324341,0.5,2.3934166431427,0.6656039357185364
1.0701472759246826,1.206524133682251,-0.13637685775756836,0.6819272041320801,0.43333333333333335,2.1032209396362305,0.8220161199569702
1.0793325901031494,1.1995927095413208,-0.12026011943817139,0.7514910697937012,0.43333333333333335,2.3954856395721436,0.8322483897209167
1.2990778684616089,0.9944559335708618,0.30462193489074707,0.6050087213516235,0.5333333333333333,2.2734808921813965,0.7481964826583862
1.010345220565796,1.2880452871322632,-0.2777000665664673,0.659784734249115,0.6,2.026595115661621,0.7520026564598083
1.1502408981323242,1.1927331686019897,-0.04249227046966553,0.6783053278923035,0.5333333333333333,2.3476223945617676,0.7650381922721863
1.0055105686187744,1.2858150005340576,-0.2803044319152832,0.7784862518310547,0.5,2.3089280128479004,0.8189078569412231
1.068725347518921,1.212782859802246,-0.1440575122833252,0.6344937086105347,0.6,2.5172617435455322,0.7036811709403992
1.2639939785003662,1.264441728591919,-0.0004477500915527344,0.7163226008415222,0.5,2.0186333656311035,0.7917020320892334
1.0840349197387695,1.001249074935913,0.08278584480285645,0.5800539255142212,0.5666666666666667,2.7716832160949707,0.6679439544677734
1.3016691207885742,1.2095950841903687,0.09207403659820557,0.6581034660339355,0.5333333333333333,2.2915093898773193,0.7299249172210693
1.1838339567184448,0.9642231464385986,0.2196108102798462,0.5497887134552002,0.5333333333333333,2.341002941131592,0.6205389499664307
0.8701502084732056,1.1571362018585205,-0.28698599338531494,0.5528079867362976,0.5333333333333333,1.67317795753479,0.6017652750015259
0.9400493502616882,0.821002185344696,0.11904716491699219,0.4891514182090759,0.43333333333333335,1.7386500835418701,0.5245670676231384
0.8098759651184082,1.6113280057907104,-0.8014520406723022,0.8354668617248535,0.5666666666666667,2.147655963897705,0.8526558876037598
1.0272166728973389,1.103292465209961,-0.07607579231262207,0.7052804827690125,0.5666666666666667,2.411607265472412,0.8091422915458679
1.3225531578063965,0.91317218542099,0.4093809723854065,0.6136940717697144,0.5333333333333333,2.540832042694092,0.688103199005127
1.5484027862548828,1.2305583953857422,0.3178443908691406,0.6732230186462402,0.5,2.2410929203033447,0.8197520971298218
1.3861608505249023,1.3416783809661865,0.04448246955871582,0.663479208946228,0.43333333333333335,2.2328083515167236,0.7869404554367065
0.9231144785881042,1.5968115329742432,-0.6736970543861389,0.7467681765556335,0.5,2.2986133098602295,0.8503106832504272
1.546513319015503,0.8519532084465027,0.6945601105690002,0.4864327311515808,0.6,2.341447591781616,0.6364596486091614
1.8365840911865234,1.1566746234893799,0.6799094676971436,0.49741190671920776,0.43333333333333335,2.1466176509857178,0.6027294993400574
1.7792458534240723,1.22471284866333,0.5545330047607422,0.6569832563400269,0.4666666666666667,1.944427490234375,0.8633832335472107
0.9985054731369019,1.2707030773162842,-0.2721976041793823,0.6428308486938477,0.6,1.9980489015579224,0.8055145144462585
1.5877685546875,0.801453709602356,0.786314845085144,0.5122195482254028,0.4666666666666667,2.5753414630889893,0.7050544619560242
1.4218776226043701,1.4270566701889038,-0.005179047584533691,0.7650529742240906,0.5333333333333333,2.0089941024780273,0.857592761516571
1.036469578742981,1.048636794090271,-0.012167215347290039,0.4756375253200531,0.43333333333333335,2.2110819816589355,0.6449350118637085
1.2995330095291138,0.974085807800293,0.3254472017288208,0.5064642429351807,0.7333333333333334,2.2942421436309814,0.7280229330062866
1.3651759624481201,1.5518993139266968,-0.18672335147857666,0.7184962630271912,0.5333333333333333,2.179896116256714,0.8328397274017334
1.076723337173462,1.923766851425171,-0.847043514251709,0.7940564155578613,0.4,2.346451759338379,0.899588942527771
1.121749758720398,1.3949024677276611,-0.2731527090072632,0.7387350797653198,0.5,2.3431129455566406,0.9148471355438232
0.8718492388725281,1.9134149551391602,-1.041565716266632,0.8407090902328491,0.5666666666666667,2.101059675216675,0.9603148698806763
1.2052812576293945,1.2171028852462769,-0.011821627616882324,0.571445882320404,0.4666666666666667,2.445563316345215,0.8109170198440552
1.1995136737823486,1.6094214916229248,-0.40990781784057617,0.7750412821769714,0.5666666666666667,1.962478756904602,0.9335784912109375
0.8409310579299927,1.7659366130828857,-0.9250055551528931,0.8810261487960815,0.4666666666666667,2.1651623249053955,0.9955991506576538
1.3794468641281128,1.3212108612060547,0.058236002922058105,0.6323789954185486,0.6333333333333333,2.3207666873931885,0.7814394235610962
1.012035846710205,1.5218194723129272,-0.5097836256027222,0.7311967611312866,0.5,2.2811667919158936,0.935765266418457
0.47580695152282715,1.5569509267807007,-1.0811439752578735,0.795097827911377,0.7,2.3387393951416016,0.9652121067047119
0.838714063167572,1.7219195365905762,-0.8832054734230042,0.776310920715332,0.5,2.0585827827453613,0.8982455134391785
1.4607595205307007,0.7389944791793823,0.7217650413513184,0.38734084367752075,0.5,2.010753631591797,0.5104618072509766
0.983603835105896,1.1583261489868164,-0.1747223138809204,0.6602799296379089,0.4,2.111572742462158,0.9113170504570007
1.7883634567260742,0.791785717010498,0.9965777397155762,0.4854653775691986,0.4666666666666667,1.731871485710144,0.6464463472366333
0.6285417079925537,1.2738546133041382,-0.6453129053115845,0.7545366287231445,0.33333333333333337,2.2072761058807373,0.9239892363548279
0.905484139919281,1.080932378768921,-0.1754482388496399,0.6048704385757446,0.43333333333333335,2.031132698059082,0.7323893904685974
0.9053792357444763,1.2746782302856445,-0.3692989945411682,0.643965482711792,0.6,2.4853506088256836,0.7263514399528503
0.8963891863822937,1.0491247177124023,-0.15273553133010864,0.6399388313293457,0.43333333333333335,2.469514846801758,0.7570465803146362
1.2460088729858398,0.8192695379257202,0.42673933506011963,0.6007004976272583,0.43333333333333335,2.3351707458496094,0.7133602499961853
0.7251394987106323,1.0888512134552002,-0.36371171474456787,0.6447553038597107,0.3666666666666667,2.417846918106079,0.7553366422653198
1.0047051906585693,0.9384879469871521,0.06621724367141724,0.5228325128555298,0.43333333333333335,2.1186981201171875,0.6452865600585938
0.796710729598999,1.0175724029541016,-0.22086167335510254,0.6647229194641113,0.4666666666666667,1.9664006233215332,0.7408338785171509
0.9377344846725464,0.5724712610244751,0.3652632236480713,0.3137448728084564,0.5333333333333333,2.5434751510620117,0.4979998767375946
1.3015891313552856,0.3449847102165222,0.9566044211387634,0.36863255500793457,0.5,2.5043492317199707,0.4792550504207611
0.972481906414032,1.153688669204712,-0.18120676279067993,0.6549670100212097,0.5333333333333333,2.2512705326080322,0.7738151550292969
1.0917222499847412,0.8357865810394287,0.2559356689453125,0.5284863710403442,0.6,1.8633160591125488,0.6495486497879028
0.9994701147079468,0.8500032424926758,0.149466872215271,0.5052182674407959,0.43333333333333335,2.7748875617980957,0.6359794735908508
0.9373579025268555,0.9382511973381042,-0.0008932948112487793,0.605726957321167,0.7,2.32784366607666,0.7146573066711426
0.9237651228904724,0.6629329919815063,0.26083213090896606,0.6799941062927246,0.5,2.1383748054504395,0.8009139895439148
0.8136447668075562,0.8539718985557556,-0.04032713174819946,0.6269543170928955,0.5,2.4435832500457764,0.7362472414970398
0.9054602980613708,1.1031153202056885,-0.19765502214431763,0.6943084001541138,0.5,2.4644722938537598,0.8367624282836914
0.8293704390525818,0.9090439677238464,-0.07967352867126465,0.700552225112915,0.5333333333333333,2.5819649696350098,0.8040481805801392
0.9812111854553223,0.9237915873527527,0.05741959810256958,0.5713701248168945,0.6,2.756282329559326,0.720974862575531
1.037687063217163,1.1180288791656494,-0.08034181594848633,0.6971823573112488,0.33333333333333337,2.369771718978882,0.856634795665741
0.785049319267273,1.0719517469406128,-0.28690242767333984,0.7097944021224976,0.5,1.8798906803131104,0.8519663214683533
1.171244740486145,0.8970293998718262,0.27421534061431885,0.6945108771324158,0.4666666666666667,2.3677337169647217,0.8085834383964539
0.8600616455078125,1.0171493291854858,-0.15708768367767334,0.7543317079544067,0.43333333333333335,2.0533242225646973,0.8683303594589233
0.994563102722168,0.7972442507743835,0.19731885194778442,0.5985664129257202,0.33333333333333337,2.7543535232543945,0.7960596084594727
1.2728168964385986,1.1405067443847656,0.132310152053833,0.7576411962509155,0.5666666666666667,2.507235527038574,0.8245803713798523
0.9669151306152344,0.8642258644104004,0.10268926620483398,0.5986218452453613,0.2666666666666667,2.311450719833374,0.8013951182365417
0.9857161045074463,0.9991763830184937,-0.013460278511047363,0.5516967177391052,0.6666666666666667,2.2989180088043213,0.7044300436973572
1.0606969594955444,0.9613697528839111,0.0993272066116333,0.615418553352356,0.5333333333333333,1.8275913000106812,0.712627112865448
0.730732798576355,1.3533481359481812,-0.6226153373718262,0.7991206049919128,0.5,2.091122627258301,0.8588730692863464
0.9054715037345886,0.8796588182449341,0.02581268548965454,0.6016432046890259,0.5,2.4307289123535156,0.7676228284835815
0.9650030136108398,0.9819738268852234,-0.016970813274383545,0.542914867401123,0.5333333333333333,2.387232780456543,0.6679424047470093
1.0894012451171875,0.9918527603149414,0.0975484848022461,0.5352754592895508,0.4,2.418485403060913,0.6472191214561462
0.7566220164299011,0.8940051794052124,-0.13738316297531128,0.6669666171073914,0.4666666666666667,2.3910140991210938,0.7308244705200195
0.8844494223594666,1.2301639318466187,-0.3457145094871521,0.705007791519165,0.4666666666666667,2.5617716312408447,0.7961939573287964
1.5130456686019897,0.6075690984725952,0.9054765701293945,0.3686678409576416,0.4,2.1133673191070557,0.5288192629814148
0.578838586807251,1.1285123825073242,-0.5496737957000732,0.7472526431083679,0.5,2.3787124156951904,0.8455378413200378
1.1107656955718994,1.282509684562683,-0.1717439889907837,0.6930925250053406,0.4,1.8954980373382568,0.7652499079704285
0.8211974501609802,1.3155689239501953,-0.4943714737892151,0.6339736580848694,0.4666666666666667,2.253410816192627,0.7748485803604126
0.9088565111160278,0.7997836470603943,0.10907286405563354,0.4785180687904358,0.4,1.6345444917678833,0.6402536034584045
1.0783838033676147,1.1949740648269653,-0.11659026145935059,0.6876120567321777,0.5,2.584674119949341,0.76120924949646
1.3166557550430298,1.3295780420303345,-0.012922286987304688,0.7231664061546326,0.4666666666666667,2.492111921310425,0.8263620138168335
1.5354058742523193,1.2329304218292236,0.3024754524230957,0.653139591217041,0.3666666666666667,2.1786770820617676,0.79209965467453
1.0873425006866455,1.0629428625106812,0.024399638175964355,0.600245475769043,0.5333333333333333,2.4442811012268066,0.6285418272018433
0.8739923238754272,1.3079826831817627,-0.43399035930633545,0.6411136388778687,0.5,2.2443010807037354,0.7286459803581238
1.0455917119979858,1.0417110919952393,0.003880620002746582,0.5339547395706177,0.4666666666666667,1.8775683641433716,0.6142994165420532
0.7364917993545532,1.2989081144332886,-0.5624163150787354,0.7080420851707458,0.5666666666666667,1.7593938112258911,0.7693526744842529
1.522026777267456,1.0822604894638062,0.4397662878036499,0.6461840271949768,0.5,2.138026475906372,0.6916911005973816
1.3057374954223633,1.0567567348480225,0.24898076057434082,0.7835144400596619,0.5666666666666667,2.294304847717285,0.8014795780181885
0.9069494009017944,1.4196605682373047,-0.5127111673355103,0.6815449595451355,0.5,1.8196300268173218,0.76373690366745
1.3108267784118652,1.2873739004135132,0.02345287799835205,0.8532411456108093,0.43333333333333335,2.518824577331543,0.9056655764579773
0.9709560871124268,1.1656463146209717,-0.19469022750854492,0.6473615169525146,0.4666666666666667,2.160470485687256,0.7153739333152771
1.3336622714996338,1.2885960340499878,0.045066237449645996,0.7147365808486938,0.4666666666666667,2.379687786102295,0.8092798590660095
1.1052002906799316,0.8017613291740417,0.3034389615058899,0.4094625413417816,0.3666666666666667,2.358363151550293,0.5128336548805237
1.5534553527832031,1.0164086818695068,0.5370466709136963,0.6754013895988464,0.4,3.011842966079712,0.8170115947723389
0.8977214694023132,1.314342975616455,-0.41662150621414185,0.5485811233520508,0.6,2.5669896602630615,0.6332988142967224
0.9769225120544434,1.046017050743103,-0.06909453868865967,0.5155205726623535,0.5333333333333333,2.304283618927002,0.6229560375213623
1.297407627105713,1.0375341176986694,0.25987350940704346,0.6380070447921753,0.3666666666666667,2.147261619567871,0.7435193061828613
1.049439787864685,1.271704077720642,-0.22226428985595703,0.8257478475570679,0.5333333333333333,2.553647518157959,0.8774247169494629
1.1765527725219727,1.1862802505493164,-0.00972747802734375,0.6127528548240662,0.5666666666666667,1.8942818641662598,0.7667549848556519
1.023385763168335,1.35643470287323,-0.333048939704895,0.6475524306297302,0.6,2.463682174682617,0.7527326941490173
1.1720938682556152,1.279496192932129,-0.10740232467651367,0.6550389528274536,0.6333333333333333,2.4354934692382812,0.7828177809715271
1.1528267860412598,1.1501789093017578,0.002647876739501953,0.6010331511497498,0.5,2.355374336242676,0.6947371959686279
1.3594979047775269,0.9085823893547058,0.45091551542282104,0.5253298282623291,0.43333333333333335,2.1198859214782715,0.6613568067550659
1.1413606405258179,1.148801326751709,-0.007440686225891113,0.5558837056159973,0.5,2.12336802482605,0.6480180025100708
1.5266178846359253,1.0794343948364258,0.4471834897994995,0.5897611379623413,0.5,2.1929104328155518,0.7179855108261108
0.96551913022995,1.1408857107162476,-0.1753665804862976,0.7887341976165771,0.6333333333333333,1.8041276931762695,0.8659822344779968
0.7658286094665527,0.8016352653503418,-0.03580665588378906,0.45623692870140076,0.5666666666666667,2.3824703693389893,0.5685982704162598
1.1956650018692017,1.159637689590454,0.03602731227874756,0.6420637965202332,0.4666666666666667,2.536902904510498,0.7094456553459167
1.3010543584823608,1.0669347047805786,0.23411965370178223,0.6640666127204895,0.5666666666666667,2.250684976577759,0.7871074676513672
1.0070521831512451,1.1983530521392822,-0.1913008689880371,0.6614850759506226,0.5666666666666667,1.9427673816680908,0.785777747631073
0.9863924384117126,1.257506251335144,-0.2711138129234314,0.6747443079948425,0.5,2.1918556690216064,0.8247979879379272
1.3529853820800781,1.0838451385498047,0.26914024353027344,0.5669862627983093,0.5333333333333333,2.1028859615325928,0.700230062007904
1.1630353927612305,1.218215823173523,-0.05518043041229248,0.6794971227645874,0.4666666666666667,2.3496248722076416,0.7441608309745789
1.1363179683685303,0.9597365260124207,0.17658144235610962,0.5620073080062866,0.5,2.10064959526062,0.6549686193466187
0.8362230062484741,1.0974867343902588,-0.26126372814178467,0.6055783033370972,0.6666666666666667,2.499831438064575,0.6984261274337769
1.0405563116073608,1.3160300254821777,-0.2754737138748169,0.6882030367851257,0.6,2.4275519847869873,0.7952693700790405
1.1929562091827393,0.9504327178001404,0.24252349138259888,0.6104113459587097,0.5333333333333333,2.5447912216186523,0.7055830955505371
1.1840866804122925,0.8623911738395691,0.3216955065727234,0.5356767773628235,0.6,2.207399368286133,0.6581662893295288
0.7706508636474609,1.3462677001953125,-0.5756168365478516,0.7992110252380371,0.6,2.433814525604248,0.9091106653213501
1.3076732158660889,1.1157615184783936,0.1919116973876953,0.6479925513267517,0.4,2.214364528656006,0.800550103187561
1.2279037237167358,1.0707248449325562,0.1571788787841797,0.5927824974060059,0.33333333333333337,1.9620615243911743,0.6404228806495667
1.04884672164917,1.053415060043335,-0.004568338394165039,0.5859687924385071,0.4666666666666667,2.674302577972412,0.7235032916069031
1.0464423894882202,1.1990023851394653,-0.15255999565124512,0.6959416270256042,0.4,2.512647867202759,0.7792822122573853
0.8391189575195312,1.2005151510238647,-0.3613961935043335,0.7167002558708191,0.6333333333333333,2.290127992630005,0.8020018935203552
1.1848779916763306,1.1383414268493652,0.04653656482696533,0.788953959941864,0.7666666666666666,2.3374295234680176,0.8718389272689819
1.4424073696136475,0.9641656875610352,0.4782416820526123,0.5144291520118713,0.5,2.2759556770324707,0.6460323333740234
1.184302806854248,1.1468009948730469,0.03750181198120117,0.8243736624717712,0.5666666666666667,2.0194203853607178,0.8846654891967773
1.1711667776107788,1.3744163513183594,-0.20324957370758057,0.7773981094360352,0.5,2.268702745437622,0.8629835844039917
0.888931393623352,1.3031293153762817,-0.4141979217529297,0.5675491094589233,0.5333333333333333,2.5737664699554443,0.681217610836029
1.0638059377670288,1.0852973461151123,-0.021491408348083496,0.6756705045700073,0.4666666666666667,2.10398268699646,0.7718181014060974
1.1591581106185913,1.1160335540771484,0.04312455654144287,0.7159632444381714,0.4666666666666667,2.3239269256591797,0.8041480779647827
0.97215336561203,0.9585232734680176,0.013630092144012451,0.5854434370994568,0.5,2.0156302452087402,0.6816270351409912
1.2319412231445312,1.2963123321533203,-0.06437110900878906,0.7799341082572937,0.33333333333333337,2.1963577270507812,0.8772658109664917
0.9369467496871948,1.2343807220458984,-0.2974339723587036,0.6907195448875427,0.6666666666666667,2.12756085395813,0.7689701914787292
0.9410950541496277,0.9878185987472534,-0.04672354459762573,0.6080527305603027,0.4,2.5096192359924316,0.721987247467041
1.240771770477295,0.7639449834823608,0.4768267869949341,0.4381589889526367,0.4666666666666667,2.394665479660034,0.5509514808654785
0.9814513921737671,1.2698839902877808,-0.28843259811401367,0.6813530325889587,0.5,2.636361598968506,0.7688857316970825
1.1026158332824707,0.8744723796844482,0.22814345359802246,0.5419480800628662,0.43333333333333335,2.2985308170318604,0.6874251365661621
1.3144168853759766,0.9362203478813171,0.3781965374946594,0.4893770217895508,0.43333333333333335,2.5678744316101074,0.6025580763816833
1.085988998413086,1.2774070501327515,-0.19141805171966553,0.7482683062553406,0.4,2.4290785789489746,0.8478120565414429
1.217353105545044,1.2645397186279297,-0.04718661308288574,0.7880343198776245,0.6,2.5680079460144043,0.8865134119987488
1.5422167778015137,0.8771788477897644,0.6650379300117493,0.5377494096755981,0.3666666666666667,1.9661659002304077,0.6198888421058655
1.3040767908096313,1.0206079483032227,0.2834688425064087,0.6889704465866089,0.4666666666666667,2.4754042625427246,0.7840913534164429
0.8944022059440613,0.990321159362793,-0.09591895341873169,0.5757677555084229,0.5,2.400336980819702,0.6531018018722534
0.9585698843002319,1.1481802463531494,-0.18961036205291748,0.6944888830184937,0.5,2.0885720252990723,0.7748550772666931
1.307769775390625,0.9511531591415405,0.3566166162490845,0.663969099521637,0.4666666666666667,2.1888821125030518,0.7404147386550903
0.9213265180587769,0.8873429298400879,0.033983588218688965,0.5834910869598389,0.6,2.301708936691284,0.7323557734489441
1.0993173122406006,0.8403759002685547,0.2589414119720459,0.43627843260765076,0.5,1.9826757907867432,0.575150191783905
1.064807653427124,1.1077172756195068,-0.04290962219238281,0.7240802645683289,0.43333333333333335,2.060606002807617,0.7812427282333374
0.8613334894180298,1.1344972848892212,-0.2731637954711914,0.6607747077941895,0.4666666666666667,2.2527570724487305,0.7651882171630859
1.174173355102539,1.1010452508926392,0.0731281042098999,0.7031173706054688,0.5666666666666667,2.3967230319976807,0.7906125783920288
0.9492491483688354,1.0577692985534668,-0.10852015018463135,0.5708568096160889,0.33333333333333337,2.7510526180267334,0.6870851516723633
0.7109478712081909,1.4253692626953125,-0.7144213914871216,0.7357004880905151,0.7333333333333334,2.239929676055908,0.7924792170524597
1.2033179998397827,1.0827078819274902,0.12061011791229248,0.6162472367286682,0.5,2.2742927074432373,0.7316279411315918
0.9340960383415222,0.9956533908843994,-0.0615573525428772,0.6222645044326782,0.5666666666666667,1.9258248805999756,0.725788950920105
1.0442484617233276,1.0767271518707275,-0.0324786901473999,0.7693157196044922,0.5,2.027099132537842,0.8262669444084167
1.1455161571502686,1.0672117471694946,0.07830440998077393,0.6193453669548035,0.4666666666666667,1.8496277332305908,0.7587701082229614
0.9715026617050171,0.6699311137199402,0.3015715479850769,0.4116000533103943,0.6333333333333333,2.218836545944214,0.5278343558311462
1.2324174642562866,0.6227120161056519,0.6097054481506348,0.45981866121292114,0.4666666666666667,2.5371060371398926,0.520775318145752
0.9384066462516785,1.0798579454421997,-0.14145129919052124,0.691969096660614,0.5666666666666667,2.231529712677002,0.7519251108169556
1.1564732789993286,1.09507417678833,0.061399102210998535,0.6136250495910645,0.5,2.0379295349121094,0.7491592764854431
1.0797408819198608,1.2666901350021362,-0.1869492530822754,0.6690298914909363,0.43333333333333335,1.7553629875183105,0.7909493446350098
1.0518014430999756,1.1579461097717285,-0.10614466667175293,0.7590433359146118,0.5,2.355041265487671,0.8256486654281616
1.1859878301620483,1.2657488584518433,-0.07976102828979492,0.6638591289520264,0.3666666666666667,2.3297975063323975,0.7809611558914185
0.929377555847168,1.0461180210113525,-0.11674046516418457,0.619441032409668,0.6333333333333333,1.8917917013168335,0.7522217035293579
1.302111268043518,0.8422154188156128,0.4598958492279053,0.568034291267395,0.43333333333333335,1.9199885129928589,0.6300456523895264
1.2401185035705566,0.9952120780944824,0.24490642547607422,0.6976513862609863,0.6666666666666667,2.2305972576141357,0.7844499349594116
1.2448391914367676,0.8816062808036804,0.36323291063308716,0.5264358520507812,0.4666666666666667,1.9488581418991089,0.6566126346588135
1.0935248136520386,1.1094993352890015,-0.01597452163696289,0.7952510714530945,0.3666666666666667,2.340952157974243,0.8263117074966431
1.3384132385253906,0.8554754257202148,0.4829378128051758,0.6167231798171997,0.33333333333333337,2.2133889198303223,0.7130782008171082
1.2271945476531982,1.0102355480194092,0.21695899963378906,0.6000421047210693,0.4666666666666667,2.378772020339966,0.7044305801391602
0.9139339923858643,1.0044867992401123,-0.09055280685424805,0.5434862375259399,0.6,1.9352335929870605,0.6392228603363037
1.1093862056732178,1.0654115676879883,0.04397463798522949,0.6791486740112305,0.4666666666666667,2.1932430267333984,0.7715944051742554
0.8468647003173828,1.1347763538360596,-0.28791165351867676,0.6150606274604797,0.4666666666666667,2.39154314994812,0.7084126472473145
1.101590633392334,1.2253650426864624,-0.12377440929412842,0.6620191931724548,0.5,2.306095838546753,0.7185959815979004
1.0124437808990479,1.18357253074646,-0.1711287498474121,0.6448909640312195,0.5,2.219181537628174,0.7098402976989746
1.0708926916122437,1.2243502140045166,-0.15345752239227295,0.7506461143493652,0.7,2.1706652641296387,0.7878023982048035
1.4589898586273193,1.1460459232330322,0.3129439353942871,0.658926248550415,0.5666666666666667,2.163778305053711,0.7432703971862793
1.095491647720337,1.1602864265441895,-0.06479477882385254,0.688391387462616,0.6,2.3514175415039062,0.7398548126220703
1.1919039487838745,1.1063382625579834,0.08556568622589111,0.6019555926322937,0.43333333333333335,2.297841787338257,0.7090120315551758
1.1237678527832031,1.252357006072998,-0.12858915328979492,0.5853139162063599,0.6,2.320406675338745,0.6490447521209717
1.1883482933044434,1.2259668111801147,-0.03761851787567139,0.6389893293380737,0.5333333333333333,1.9925131797790527,0.7555150985717773
0.9164150953292847,1.1316332817077637,-0.215218186378479,0.6757776141166687,0.5,1.8326817750930786,0.7716233730316162
0.7696406245231628,1.190125823020935,-0.4204851984977722,0.7956969141960144,0.6,2.016587018966675,0.8451825380325317
1.2343738079071045,1.076737642288208,0.15763616561889648,0.5480157732963562,0.6666666666666667,2.537559986114502,0.6073524951934814
1.0672154426574707,1.1517672538757324,-0.08455181121826172,0.6772446632385254,0.6,2.610537052154541,0.7613417506217957
0.9059348106384277,1.3741487264633179,-0.46821391582489014,0.8427230715751648,0.5666666666666667,2.4643516540527344,0.8731054663658142
0.7609966993331909,1.449899673461914,-0.6889029741287231,0.8305578231811523,0.5666666666666667,2.6627490520477295,0.8409937620162964
1.2254412174224854,0.8802268505096436,0.3452143669128418,0.5039035677909851,0.5,2.3951430320739746,0.554282009601593
1.0018311738967896,1.1214094161987305,-0.11957824230194092,0.6649925708770752,0.5666666666666667,2.3083720207214355,0.7508928179740906
0.8390781283378601,1.2523314952850342,-0.4132533669471741,0.8229488134384155,0.3666666666666667,2.1598968505859375,0.8776645064353943
1.2002344131469727,1.0218586921691895,0.1783757209777832,0.5650736689567566,0.6666666666666667,2.4621148109436035,0.6344179511070251
0.9522795677185059,1.2004565000534058,-0.2481769323348999,0.6474131345748901,0.5,2.3293967247009277,0.6990879774093628
0.8775650858879089,1.2640526294708252,-0.38648754358291626,0.832628607749939,0.5,1.8722721338272095,0.8836227655410767
1.0031834840774536,1.0154736042022705,-0.012290120124816895,0.6342818737030029,0.5,2.0478177070617676,0.6730031967163086
1.1040600538253784,1.1371431350708008,-0.03308308124542236,0.6708728671073914,0.6333333333333333,1.7836169004440308,0.7346969842910767
1.1180546283721924,1.3105120658874512,-0.1924574375152588,0.7872142791748047,0.23333333333333328,2.055161237716675,0.860887885093689
1.222853183746338,1.0287306308746338,0.1941225528717041,0.5997182130813599,0.33333333333333337,2.1444573402404785,0.7065572738647461
1.2415473461151123,1.2806496620178223,-0.03910231590270996,0.6373446583747864,0.4,2.456669569015503,0.6914732456207275
1.1942673921585083,1.1456615924835205,0.04860579967498779,0.6865785121917725,0.3666666666666667,2.411250352859497,0.7256288528442383
1.0490370988845825,1.2124793529510498,-0.16344225406646729,0.7320531606674194,0.6,2.3426976203918457,0.7807384729385376
1.0457648038864136,1.2964099645614624,-0.25064516067504883,0.7893095016479492,0.5666666666666667,2.089674949645996,0.8489241003990173
1.152197241783142,0.9237515330314636,0.22844570875167847,0.5207378268241882,0.5666666666666667,2.347390651702881,0.637445867061615
0.9335765838623047,0.956911563873291,-0.023334980010986328,0.4927815794944763,0.5333333333333333,2.4033820629119873,0.5771887302398682
0.8626724481582642,1.4164141416549683,-0.5537416934967041,0.7750557661056519,0.5,2.0749599933624268,0.8192485570907593
1.3155133724212646,1.122516393661499,0.19299697875976562,0.6634377241134644,0.5333333333333333,2.2756357192993164,0.7253327369689941
0.9341562986373901,0.869631290435791,0.06452500820159912,0.46031373739242554,0.6,2.3663415908813477,0.5512727499008179
0.9310014247894287,1.3072235584259033,-0.3762221336364746,0.7380532026290894,0.6333333333333333,2.0268776416778564,0.8146557807922363
1.2270139455795288,0.9662267565727234,0.2607871890068054,0.5327231884002686,0.43333333333333335,2.2576963901519775,0.6007170677185059
1.0011930465698242,1.2064917087554932,-0.20529866218566895,0.8161420822143555,0.5,2.2116310596466064,0.8670899271965027
0.995691180229187,1.1307201385498047,-0.13502895832061768,0.6089383959770203,0.3666666666666667,2.572871685028076,0.6595057249069214
0.9546685218811035,1.1548068523406982,-0.20013833045959473,0.6540132164955139,0.3666666666666667,2.1100947856903076,0.7444340586662292
1.1184831857681274,1.2004780769348145,-0.08199489116668701,0.7526639699935913,0.5,2.326688528060913,0.8223360776901245
1.308250069618225,1.0444812774658203,0.2637687921524048,0.5822889804840088,0.5,2.394120693206787,0.6912524700164795
1.2035876512527466,0.8798151016235352,0.3237725496292114,0.6014045476913452,0.5,2.3105711936950684,0.71490877866745
1.3190443515777588,0.9546732902526855,0.36437106132507324,0.5815533995628357,0.4,1.922461748123169,0.6598286628723145
1.4070848226547241,1.0877336263656616,0.3193511962890625,0.7216629981994629,0.43333333333333335,2.2342143058776855,0.7986919283866882
1.1967405080795288,1.0787744522094727,0.11796605587005615,0.6031761765480042,0.5666666666666667,2.3148841857910156,0.7037729024887085
1.3254101276397705,1.0468966960906982,0.27851343154907227,0.6152292490005493,0.4666666666666667,1.690879225730896,0.72841876745224
0.8486930727958679,1.1233189105987549,-0.27462583780288696,0.5859707593917847,0.5333333333333333,2.480722188949585,0.6410446166992188
1.2365788221359253,1.0161993503570557,0.22037947177886963,0.6107908487319946,0.30000000000000004,2.0975260734558105,0.7150535583496094
0.9229592680931091,1.2292602062225342,-0.30630093812942505,0.7387971878051758,0.5,1.8576788902282715,0.815168559551239
0.9114205241203308,1.2708162069320679,-0.35939568281173706,0.6841048002243042,0.5333333333333333,2.02524995803833,0.7708686590194702
1.0370920896530151,1.1694930791854858,-0.1324009895324707,0.6014605760574341,0.6333333333333333,2.1793811321258545,0.6704486608505249
1.1809055805206299,1.1998790502548218,-0.018973469734191895,0.769432783126831,0.43333333333333335,2.3941948413848877,0.8615374565124512
1.1265573501586914,1.0109065771102905,0.11565077304840088,0.5850545167922974,0.5,2.3428750038146973,0.7367668151855469
0.9222939014434814,1.0521595478057861,-0.1298656463623047,0.5567276477813721,0.5333333333333333,1.934158205986023,0.6389643549919128
0.7996698617935181,1.3478400707244873,-0.5481702089309692,0.7920876741409302,0.5333333333333333,2.3823699951171875,0.852623462677002
1.0512863397598267,0.7237333059310913,0.32755303382873535,0.4458543658256531,0.4666666666666667,2.882727861404419,0.5322388410568237
1.0723711252212524,0.7812924385070801,0.29107868671417236,0.3828512132167816,0.4666666666666667,2.8137526512145996,0.44414469599723816
1.0860557556152344,0.9382955431938171,0.14776021242141724,0.6726007461547852,0.43333333333333335,2.214101791381836,0.7710070013999939
1.1742775440216064,1.1285197734832764,0.04575777053833008,0.7194385528564453,0.5,2.1774442195892334,0.7969527244567871
1.1807996034622192,0.915327250957489,0.2654723525047302,0.567244291305542,0.4,2.003063678741455,0.6973005533218384
0.9272812604904175,1.0877244472503662,-0.16044318675994873,0.5904327630996704,0.5,1.8943147659301758,0.6932138204574585
1.2687997817993164,0.8997305631637573,0.3690692186355591,0.5827664732933044,0.5333333333333333,2.305645227432251,0.692474365234375
1.0512125492095947,1.181122064590454,-0.12990951538085938,0.7917889952659607,0.4666666666666667,2.552269220352173,0.8841533660888672
0.8451565504074097,1.1485424041748047,-0.303385853767395,0.6863807439804077,0.43333333333333335,1.8750801086425781,0.7894532084465027
1.1409869194030762,1.0992759466171265,0.04171097278594971,0.6690642237663269,0.4,1.898523211479187,0.7727143168449402
0.9415151476860046,1.2316464185714722,-0.29013127088546753,0.8175806403160095,0.5666666666666667,2.371689796447754,0.8758028745651245
0.8476654887199402,0.9967567324638367,-0.14909124374389648,0.6583563089370728,0.5333333333333333,2.250431537628174,0.7219616174697876
0.9828469157218933,0.7037586569786072,0.27908825874328613,0.5978307127952576,0.4666666666666667,2.5093955993652344,0.7820503115653992
0.8985578417778015,1.1407511234283447,-0.2421932816505432,0.6822465658187866,0.43333333333333335,1.939422607421875,0.7929906845092773
0.870148777961731,1.4426864385604858,-0.5725376605987549,0.8930462598800659,0.4666666666666667,2.5417184829711914,0.9368997812271118
1.4298324584960938,0.8648744821548462,0.5649579763412476,0.5599097609519958,0.43333333333333335,2.2938833236694336,0.6807630062103271
0.783528745174408,1.5242764949798584,-0.7407477498054504,0.8612580299377441,0.6333333333333333,2.5509755611419678,0.9449644088745117
0.853978157043457,1.2751673460006714,-0.42118918895721436,0.686853289604187,0.4,1.8061482906341553,0.7983259558677673
0.9925758242607117,1.0096945762634277,-0.017118752002716064,0.5817729234695435,0.4,2.1443932056427,0.6827844977378845
0.9573501944541931,0.8255038261413574,0.1318463683128357,0.46146008372306824,0.43333333333333335,2.0374934673309326,0.5439273715019226
1.1596088409423828,1.7277506589889526,-0.5681418180465698,0.8835246562957764,0.5,1.8153260946273804,0.934565007686615
1.3149518966674805,1.0237574577331543,0.29119443893432617,0.5175856947898865,0.4666666666666667,2.562164545059204,0.6286770105361938
1.5396950244903564,0.6049997210502625,0.934695303440094,0.5202780961990356,0.5,2.576096534729004,0.6551002264022827
1.2816314697265625,0.8144001960754395,0.46723127365112305,0.4953859746456146,0.43333333333333335,2.112558126449585,0.6943313479423523
1.2968480587005615,1.1294965744018555,0.16735148429870605,0.5983945727348328,0.6666666666666667,2.141122817993164,0.6888815760612488
1.224463939666748,0.9381330013275146,0.2863309383392334,0.5156581401824951,0.4,1.9788466691970825,0.6934329271316528
0.9673416018486023,0.9683089256286621,-0.0009673237800598145,0.5012907385826111,0.5333333333333333,2.2444908618927,0.5900101661682129
1.299126148223877,0.45678871870040894,0.842337429523468,0.4080667197704315,0.6333333333333333,2.320124864578247,0.4790074825286865
1.2496564388275146,1.0210226774215698,0.22863376140594482,0.5822321176528931,0.5,2.2598133087158203,0.7874634265899658
1.2008380889892578,1.0123704671859741,0.1884676218032837,0.592190146446228,0.4666666666666667,2.2098708152770996,0.6968789100646973
1.1980723142623901,0.8550752401351929,0.34299707412719727,0.6083757281303406,0.43333333333333335,2.444941520690918,0.775723397731781
1.0396320819854736,0.9517137408256531,0.08791834115982056,0.6349665522575378,0.4,2.6960740089416504,0.7732046842575073
1.0661826133728027,0.8569209575653076,0.20926165580749512,0.6312068104743958,0.4,2.4052531719207764,0.7401561737060547
0.9551690816879272,1.1734063625335693,-0.2182372808456421,0.7824883460998535,0.6333333333333333,2.4588141441345215,0.9318138360977173
0.6608209013938904,1.4674899578094482,-0.8066690564155579,0.9154328107833862,0.4666666666666667,2.026163101196289,0.9949873685836792
1.0736520290374756,1.254199504852295,-0.18054747581481934,0.6896154284477234,0.3666666666666667,2.210360527038574,0.9168247580528259
1.0705034732818604,1.3261489868164062,-0.2556455135345459,0.6809577345848083,0.5333333333333333,1.9250646829605103,0.8902661204338074
1.0821245908737183,0.8279635310173035,0.2541610598564148,0.6387738585472107,0.43333333333333335,2.020514488220215,0.8451294898986816
1.0912927389144897,1.2325222492218018,-0.141229510307312,0.6287649869918823,0.4,2.294431447982788,0.7185171842575073
1.2025562524795532,1.232524037361145,-0.029967784881591797,0.6770988702774048,0.6666666666666667,2.875534772872925,0.8001496195793152
0.5760613679885864,1.5189398527145386,-0.9428784847259521,0.7245644330978394,0.6666666666666667,2.5196688175201416,0.7871143221855164
1.070188045501709,1.032726764678955,0.037461280822753906,0.6197584867477417,0.6,2.6665635108947754,0.7474470138549805
0.7389832735061646,1.274629831314087,-0.5356465578079224,0.6360361576080322,0.6333333333333333,2.429579257965088,0.8102893233299255
1.3263623714447021,1.1448338031768799,0.18152856826782227,0.7359061241149902,0.43333333333333335,2.358560800552368,0.8802759051322937
1.3075419664382935,0.8960234522819519,0.41151851415634155,0.619501531124115,0.5,2.43992018699646,0.776752233505249
0.9181797504425049,1.3569488525390625,-0.4387691020965576,0.792026698589325,0.5666666666666667,2.1672544479370117,0.8868138194084167
1.4809683561325073,0.9230068922042847,0.5579614639282227,0.631700873374939,0.4,1.8987840414047241,0.7624987363815308
0.6898462176322937,1.5085885524749756,-0.8187423348426819,0.782393217086792,0.6,2.4791078567504883,0.9040629267692566
1.1651438474655151,1.3401451110839844,-0.17500126361846924,0.7126147747039795,0.5666666666666667,2.4311938285827637,0.7803992033004761
1.13462233543396,1.0880775451660156,0.046544790267944336,0.6563839316368103,0.4666666666666667,1.656494379043579,0.732334315776825
1.178670883178711,0.8507066965103149,0.327964186668396,0.5563499331474304,0.5333333333333333,2.1522042751312256,0.6798431277275085
1.0166738033294678,1.3370511531829834,-0.3203773498535156,0.6830074191093445,0.7,2.058406352996826,0.7613308429718018
0.7458762526512146,1.4109047651290894,-0.6650285124778748,0.6917237043380737,0.5,2.646015167236328,0.7840323448181152
1.4417874813079834,1.100128173828125,0.3416593074798584,0.6383786797523499,0.4666666666666667,2.597689390182495,0.7039426565170288
1.0080679655075073,1.2142975330352783,-0.206229567527771,0.672102153301239,0.43333333333333335,2.1871984004974365,0.7628878355026245
1.2570571899414062,1.3320190906524658,-0.07496190071105957,0.8419432640075684,0.5,2.251514196395874,0.9332436323165894
1.4996097087860107,1.0784424543380737,0.421167254447937,0.7120639085769653,0.43333333333333335,2.7903623580932617,0.8128666877746582
1.12843656539917,1.4177236557006836,-0.28928709030151367,0.7674098014831543,0.5,2.3525686264038086,0.8130444288253784
1.102596640586853,0.9795078039169312,0.12308883666992188,0.5879545211791992,0.43333333333333335,2.3298726081848145,0.6915721893310547
0.9478980898857117,1.2456719875335693,-0.29777389764785767,0.7992541193962097,0.5666666666666667,2.3954262733459473,0.9097610712051392
1.187648892402649,1.2997790575027466,-0.11213016510009766,0.7382227182388306,0.5666666666666667,1.9250046014785767,0.7742552161216736
1.102358341217041,1.3651431798934937,-0.26278483867645264,0.7460295557975769,0.5,2.492187023162842,0.8532823324203491
0.9468690752983093,1.2257635593414307,-0.27889448404312134,0.7078835964202881,0.6,2.1476945877075195,0.8120459318161011
1.4033303260803223,1.0502887964248657,0.35304152965545654,0.6355203986167908,0.43333333333333335,2.4458446502685547,0.7455363273620605
1.0587499141693115,1.3646676540374756,-0.30591773986816406,0.897030234336853,0.5,2.469054698944092,0.9544509649276733
1.271451711654663,1.080300211906433,0.19115149974822998,0.7144864797592163,0.5666666666666667,2.1275343894958496,0.8284377455711365
1.3624038696289062,0.9744471311569214,0.38795673847198486,0.6008848547935486,0.43333333333333335,2.518758535385132,0.6889809966087341
1.1223955154418945,0.822417140007019,0.2999783754348755,0.5372444987297058,0.6,2.371060848236084,0.6758130788803101
0.9349371194839478,1.3810847997665405,-0.4461476802825928,0.7110079526901245,0.4666666666666667,2.537457227706909,0.8137226104736328
1.259579062461853,1.175478219985962,0.08410084247589111,0.7202792167663574,0.4666666666666667,2.2731239795684814,0.8205656409263611
1.4265574216842651,0.7382723093032837,0.6882851123809814,0.4157262444496155,0.4,1.814156174659729,0.5548440217971802
1.1077090501785278,1.0685962438583374,0.03911280632019043,0.7584391832351685,0.4,2.518458604812622,0.865592360496521
1.110625982284546,1.2408527135849,-0.130226731300354,0.8169057369232178,0.5,2.198927640914917,0.9146057963371277
1.4082688093185425,0.9057217836380005,0.502547025680542,0.6289859414100647,0.30000000000000004,2.2224230766296387,0.7697045803070068
1.1616809368133545,1.0722265243530273,0.08945441246032715,0.7507228851318359,0.5333333333333333,1.8483169078826904,0.8591407537460327
0.8029889464378357,1.2059879302978516,-0.40299898386001587,0.7406500577926636,0.6,2.142939329147339,0.8532305955886841
0.916143536567688,0.9665414690971375,-0.05039793252944946,0.5789198875427246,0.6,1.905797004699707,0.7188178896903992
0.8897292017936707,1.2450189590454102,-0.3552897572517395,0.7249877452850342,0.43333333333333335,1.9123386144638062,0.8357734680175781
1.1192536354064941,0.8121284246444702,0.3071252107620239,0.5506757497787476,0.5,2.3880386352539062,0.6899095773696899
1.0554020404815674,1.1052381992340088,-0.049836158752441406,0.684170126914978,0.6666666666666667,1.9940190315246582,0.7772687673568726
1.075106143951416,0.6678182482719421,0.4072878956794739,0.41610807180404663,0.43333333333333335,1.8238345384597778,0.5662521123886108
1.232753038406372,0.6994208693504333,0.5333321690559387,0.4573976397514343,0.5,2.0934412479400635,0.5681208968162537
1.2428126335144043,0.74168860912323,0.5011240243911743,0.47802871465682983,0.6333333333333333,2.175917625427246,0.5928747653961182
0.8814470171928406,0.9640887975692749,-0.08264178037643433,0.7088854312896729,0.4666666666666667,2.204939126968384,0.8566026091575623
1.0358117818832397,1.0584756135940552,-0.02266383171081543,0.6910027265548706,0.5,2.0313942432403564,0.7806285619735718
0.865038275718689,1.1087539196014404,-0.24371564388275146,0.7465181350708008,0.3666666666666667,1.7239681482315063,0.8083881139755249
0.8397901058197021,1.248535394668579,-0.40874528884887695,0.7917100191116333,0.5333333333333333,2.457418441772461,0.8269044160842896
0.9127830266952515,0.8483309745788574,0.06445205211639404,0.5650850534439087,0.6,2.1873695850372314,0.6087267398834229
1.072703242301941,0.7861497402191162,0.2865535020828247,0.488252729177475,0.5333333333333333,2.0629096031188965,0.612289309501648
0.9485692381858826,0.8876956701278687,0.060873568058013916,0.6382625699043274,0.33333333333333337,2.1883764266967773,0.7471567392349243
0.972417950630188,1.0070277452468872,-0.03460979461669922,0.687415599822998,0.3666666666666667,2.1789541244506836,0.7511732578277588
1.0915756225585938,0.8074712157249451,0.2841044068336487,0.5006527304649353,0.3666666666666667,2.352856159210205,0.5767844319343567
1.017979383468628,0.9884025454521179,0.02957683801651001,0.6053882837295532,0.23333333333333328,2.1486008167266846,0.8125027418136597
1.0769861936569214,1.0802160501480103,-0.003229856491088867,0.7320184707641602,0.43333333333333335,2.2793173789978027,0.9575755000114441
0.8992549777030945,1.0871117115020752,-0.1878567337989807,0.6537622213363647,0.3666666666666667,2.2316713333129883,0.8537092208862305
1.081066370010376,0.6580160856246948,0.42305028438568115,0.6302344799041748,0.5333333333333333,2.1698718070983887,0.8505246639251709
1.1163371801376343,1.2631633281707764,-0.1468261480331421,0.7432672381401062,0.33333333333333337,2.7614188194274902,0.8816423416137695
1.0484228134155273,0.7671663165092468,0.2812564969062805,0.6737731695175171,0.5,2.122009038925171,0.9151265621185303
0.7099312543869019,1.2217249870300293,-0.5117937326431274,0.8186752200126648,0.5333333333333333,2.2336437702178955,0.9401038885116577
1.12276291847229,0.830489993095398,0.2922729253768921,0.5886062383651733,0.4666666666666667,2.471464157104492,0.6905343532562256
1.0965666770935059,0.8626970648765564,0.23386961221694946,0.8021003007888794,0.5333333333333333,2.281735897064209,0.9741263389587402
1.145646572113037,1.1089900732040405,0.03665649890899658,0.8016657829284668,0.4,2.591588258743286,0.9930655360221863
0.8867183923721313,1.1593513488769531,-0.2726329565048218,0.8643578886985779,0.5333333333333333,2.8762242794036865,0.9719423055648804
1.1903111934661865,1.0891015529632568,0.10120964050292969,0.7445579767227173,0.4,2.2525668144226074,0.9141840934753418
1.047644019126892,1.0575063228607178,-0.009862303733825684,0.7684361338615417,0.4666666666666667,2.2094452381134033,0.9307622909545898
1.092703104019165,0.9307883977890015,0.16191470623016357,0.7158368825912476,0.5,2.2014942169189453,0.9565606117248535
1.1515628099441528,0.927122950553894,0.2244398593902588,0.643803060054779,0.6333333333333333,2.229686737060547,0.7741814851760864
0.7608867883682251,1.265084147453308,-0.504197359085083,0.7366859912872314,0.6666666666666667,1.5896044969558716,0.925311803817749
1.5704400539398193,0.7635408639907837,0.8068991899490356,0.5394365191459656,0.5333333333333333,2.2857584953308105,0.6819517016410828
1.0352473258972168,1.3378520011901855,-0.30260467529296875,0.6809415817260742,0.5,2.4797844886779785,0.7534478902816772
0.971674382686615,1.3194068670272827,-0.3477324843406677,0.6405819654464722,0.23333333333333328,2.075965642929077,0.7409886121749878
0.872820258140564,1.5953683853149414,-0.7225481271743774,0.8113366961479187,0.5666666666666667,1.852288007736206,0.887464165687561
1.4498498439788818,1.0914180278778076,0.3584318161010742,0.696007251739502,0.33333333333333337,2.321845531463623,0.8427578806877136
1.3999202251434326,1.112370252609253,0.2875499725341797,0.7056636214256287,0.43333333333333335,2.2910468578338623,0.8236135840415955
0.8665658831596375,1.2406052350997925,-0.37403935194015503,0.7312784194946289,0.5333333333333333,2.193396806716919,0.8380361795425415
1.1975315809249878,0.748121440410614,0.4494101405143738,0.40901559591293335,0.5333333333333333,2.0370941162109375,0.571234941482544
0.9982641935348511,1.1841762065887451,-0.18591201305389404,0.7330101728439331,0.3666666666666667,1.862145185470581,0.8617796301841736
1.1880578994750977,0.8917037844657898,0.29635411500930786,0.5783969163894653,0.5666666666666667,2.1497528553009033,0.6992830038070679
1.0542844533920288,1.1168394088745117,-0.06255495548248291,0.6451120376586914,0.43333333333333335,2.2345666885375977,0.8155606985092163
1.2039783000946045,1.2253849506378174,-0.02140665054321289,0.6901895999908447,0.5333333333333333,2.342764377593994,0.8351540565490723
0.9203976392745972,1.2573626041412354,-0.3369649648666382,0.6739487648010254,0.5,2.3716700077056885,0.7896240949630737
1.405576467514038,1.0570100545883179,0.3485664129257202,0.5812515020370483,0.4666666666666667,2.070347547531128,0.7290439605712891
1.0705082416534424,1.180922508239746,-0.11041426658630371,0.7420778274536133,0.2666666666666667,1.6161036491394043,0.9092574119567871
1.345073938369751,1.2051376104354858,0.13993632793426514,0.6626383066177368,0.4,2.2743523120880127,0.7684481143951416
1.1695044040679932,1.4225795269012451,-0.25307512283325195,0.7329006195068359,0.5666666666666667,2.0604779720306396,0.8127737045288086
1.1229698657989502,1.1692445278167725,-0.046274662017822266,0.5446915626525879,0.5,2.248034954071045,0.6951802968978882
1.329028606414795,1.0076653957366943,0.3213632106781006,0.5948606729507446,0.33333333333333337,2.0914876461029053,0.7294788360595703
1.1992546319961548,1.0225281715393066,0.17672646045684814,0.5990431308746338,0.43333333333333335,2.6997320652008057,0.7648467421531677
1.2281272411346436,0.9888079166412354,0.2393193244934082,0.5957593321800232,0.5666666666666667,2.1591949462890625,0.7822930812835693
0.9407517313957214,1.0854792594909668,-0.14472752809524536,0.7153578996658325,0.5,1.9970484972000122,0.8398553729057312
0.8287711143493652,1.2866019010543823,-0.4578307867050171,0.7296090126037598,0.5,2.0584945678710938,0.8497917652130127
0.9481136202812195,1.177487850189209,-0.2293742299079895,0.6690031290054321,0.5666666666666667,2.6081056594848633,0.824913501739502
0.9749821424484253,1.1968600749969482,-0.22187793254852295,0.7424015998840332,0.5666666666666667,2.116459608078003,0.8887897729873657
1.090198278427124,1.0022568702697754,0.08794140815734863,0.7398089170455933,0.6333333333333333,2.0751073360443115,0.8797404170036316
0.7649507522583008,0.8567714691162109,-0.09182071685791016,0.4957279860973358,0.5333333333333333,2.5261619091033936,0.670229434967041
0.808038592338562,0.8491693735122681,-0.041130781173706055,0.6620064377784729,0.4666666666666667,2.333238363265991,0.8519001007080078
1.0294263362884521,0.9407094717025757,0.08871686458587646,0.6544315814971924,0.3666666666666667,2.1749556064605713,0.8015414476394653
0.7149586081504822,0.9337444305419922,-0.21878582239151,0.6747629642486572,0.6666666666666667,1.997835397720337,0.8195461630821228
1.0931833982467651,0.5961886644363403,0.4969947338104248,0.35747504234313965,0.4666666666666667,2.0310513973236084,0.48379039764404297
1.1111446619033813,0.7917544841766357,0.3193901777267456,0.6163312792778015,0.43333333333333335,1.6543124914169312,0.796687126159668
0.9653342962265015,1.1938470602035522,-0.22851276397705078,0.804395318031311,0.43333333333333335,1.9714393615722656,0.9106206893920898
0.8715817332267761,0.9752597808837891,-0.10367804765701294,0.621415376663208,0.43333333333333335,1.9021528959274292,0.7281254529953003
0.862180233001709,1.0645678043365479,-0.20238757133483887,0.6163126230239868,0.5,2.245462656021118,0.6856693029403687
1.2067835330963135,0.8823067545890808,0.32447677850723267,0.5722261071205139,0.4,2.30106258392334,0.675508439540863
0.9302530288696289,1.2144602537155151,-0.28420722484588623,0.6762353777885437,0.7,2.594589948654175,0.7372804880142212
1.0350801944732666,0.9646072387695312,0.07047295570373535,0.5598633289337158,0.33333333333333337,2.658129930496216,0.6602605581283569
1.0854320526123047,1.0141363143920898,0.07129573822021484,0.6083623170852661,0.43333333333333335,2.115924596786499,0.6954959630966187
1.136440634727478,0.8137509226799011,0.3226897120475769,0.5646935701370239,0.43333333333333335,2.047109842300415,0.6291763186454773
0.972003161907196,0.6883899569511414,0.2836132049560547,0.49395662546157837,0.5333333333333333,2.1122260093688965,0.5752868056297302
1.0588440895080566,1.1766979694366455,-0.11785387992858887,0.5616799592971802,0.5333333333333333,2.071704864501953,0.6654657125473022
1.0910804271697998,0.8231998682022095,0.26788055896759033,0.4977412223815918,0.43333333333333335,2.44301176071167,0.562717080116272
1.0140411853790283,1.0969666242599487,-0.08292543888092041,0.6017059087753296,0.43333333333333335,2.7978460788726807,0.6919815540313721
1.0994720458984375,1.7027816772460938,-0.6033096313476562,0.7523996829986572,0.5,2.259263515472412,0.8689752817153931
0.7939359545707703,1.3654017448425293,-0.571465790271759,0.7448174357414246,0.5,2.4157321453094482,0.9068979024887085
1.6807864904403687,0.8701857328414917,0.810600757598877,0.5939501523971558,0.5666666666666667,1.9280695915222168,0.8375000953674316
0.9655187129974365,1.3688114881515503,-0.40329277515411377,0.6640655398368835,0.5666666666666667,2.068950891494751,0.8565571308135986
1.8520689010620117,1.1220183372497559,0.7300505638122559,0.6724886894226074,0.5,2.117194414138794,0.8572601675987244
0.9481460452079773,1.3257355690002441,-0.37758952379226685,0.6626936197280884,0.3666666666666667,2.473278284072876,0.8271888494491577
1.2594125270843506,1.18046236038208,0.07895016670227051,0.8126811981201172,0.5,2.1535348892211914,0.9679173231124878
1.458479881286621,0.8747872114181519,0.5836926698684692,0.5703774094581604,0.4666666666666667,1.9464964866638184,0.7603363394737244
1.4489392042160034,1.4321556091308594,0.016783595085144043,0.6555171012878418,0.5333333333333333,2.2486207485198975,0.8275243043899536
0.8188177943229675,1.462158203125,-0.6433404088020325,0.694868266582489,0.5666666666666667,1.9890879392623901,0.9219984412193298
1.1325657367706299,1.2119725942611694,-0.07940685749053955,0.5625728964805603,0.5666666666666667,2.496493101119995,0.7214831113815308
0.9163016080856323,1.315997838973999,-0.3996962308883667,0.5447280406951904,0.43333333333333335,1.8823645114898682,0.6591094732284546
1.3530051708221436,1.0828018188476562,0.2702033519744873,0.565460205078125,0.5333333333333333,1.959553837776184,0.7077760696411133
1.1717731952667236,1.446199893951416,-0.2744266986846924,0.7066445350646973,0.6,2.175546646118164,0.8598429560661316
1.413952112197876,0.771692156791687,0.642259955406189,0.528174877166748,0.5,2.5516648292541504,0.6703571081161499
1.3697261810302734,1.0318125486373901,0.3379136323928833,0.6378062963485718,0.5,1.7905857563018799,0.7884508371353149
0.7008296251296997,1.4403915405273438,-0.739561915397644,0.682424008846283,0.7,2.8013129234313965,0.8237441778182983
1.0862982273101807,1.3446314334869385,-0.2583332061767578,0.6655455827713013,0.6666666666666667,2.2444019317626953,0.7247583866119385
1.4450292587280273,0.6972349882125854,0.7477942705154419,0.516567587852478,0.5333333333333333,1.8650931119918823,0.6464264392852783
1.352142572402954,1.1785887479782104,0.17355382442474365,0.7357602119445801,0.43333333333333335,2.478525161743164,0.8991479277610779
1.2764372825622559,1.4009231328964233,-0.12448585033416748,0.7748775482177734,0.6666666666666667,2.4440362453460693,0.8753347396850586
0.9982722997665405,1.1904041767120361,-0.1921318769454956,0.6132649779319763,0.4,2.431551694869995,0.7384173274040222
1.2411153316497803,1.277023196220398,-0.035907864570617676,0.7706080675125122,0.5666666666666667,2.148327350616455,0.8485426902770996
1.5784683227539062,1.1466643810272217,0.43180394172668457,0.6248162984848022,0.4666666666666667,1.7925505638122559,0.7909226417541504
0.9052391052246094,1.3876512050628662,-0.48241209983825684,0.7258467674255371,0.5333333333333333,2.058220148086548,0.8828033804893494
1.7109825611114502,1.1128581762313843,0.5981243848800659,0.6382508277893066,0.6,1.8554598093032837,0.783510684967041
1.1257944107055664,1.3705427646636963,-0.24474835395812988,0.7205066084861755,0.5333333333333333,2.191819906234741,0.8126279711723328
1.5926263332366943,1.197106957435608,0.3955193758010864,0.6148442029953003,0.30000000000000004,2.040379047393799,0.7651729583740234
0.8595757484436035,1.4631147384643555,-0.603538990020752,0.674498438835144,0.5333333333333333,2.064126968383789,0.7689878344535828
0.8528491258621216,0.6587318181991577,0.19411730766296387,0.43531274795532227,0.5666666666666667,2.369058132171631,0.5925942659378052
1.3214517831802368,0.7472934722900391,0.5741583108901978,0.5927337408065796,0.7333333333333334,2.305056095123291,0.7316843867301941
1.1894166469573975,1.2524333000183105,-0.06301665306091309,0.781845211982727,0.6333333333333333,2.334965944290161,0.8818747401237488
1.2549055814743042,0.8603758215904236,0.3945297598838806,0.5340807437896729,0.33333333333333337,2.296949863433838,0.6067094802856445
0.9550185203552246,1.2800008058547974,-0.32498228549957275,0.7145690321922302,0.5333333333333333,2.2419817447662354,0.7883124351501465
0.8887300491333008,0.9087361693382263,-0.020006120204925537,0.47374868392944336,0.4666666666666667,2.505341053009033,0.5669450759887695
0.9798910617828369,0.8960138559341431,0.08387720584869385,0.5843451023101807,0.6,2.337188243865967,0.7173447012901306
1.2032980918884277,0.7046098709106445,0.4986882209777832,0.3544665277004242,0.5,2.2124578952789307,0.47749826312065125
0.9055972099304199,1.1624693870544434,-0.25687217712402344,0.7568554878234863,0.3666666666666667,2.2655646800994873,0.8386911153793335
0.99070805311203,1.143846035003662,-0.15313798189163208,0.6104863882064819,0.5,1.84161376953125,0.7735669016838074
0.9450502395629883,1.131680965423584,-0.1866307258605957,0.6716820597648621,0.5,2.1279101371765137,0.7920141220092773
1.1831533908843994,0.9527155756950378,0.23043781518936157,0.7082269191741943,0.5,2.0144026279449463,0.8797351717948914
0.9645884037017822,1.0142818689346313,-0.04969346523284912,0.7288497686386108,0.6,2.100212335586548,0.888945460319519
0.7585114240646362,0.7914959192276001,-0.03298449516296387,0.5114795565605164,0.6,1.9721442461013794,0.6704322695732117
1.0010981559753418,0.7764748334884644,0.22462332248687744,0.5141340494155884,0.6666666666666667,2.3667948246002197,0.6520894765853882
0.9839434623718262,0.9159159064292908,0.0680275559425354,0.6840602159500122,0.5,2.0288476943969727,0.7802057266235352
0.5667954683303833,1.0215733051300049,-0.4547778367996216,0.7727317810058594,0.7,1.9004451036453247,0.8780178427696228
0.9824139475822449,0.6892298460006714,0.2931841015815735,0.4440332353115082,0.5333333333333333,2.2829294204711914,0.5911654829978943
0.8420615196228027,0.796043872833252,0.04601764678955078,0.6121543645858765,0.43333333333333335,2.526705503463745,0.6954336166381836
0.7864024043083191,0.7687618136405945,0.01764059066772461,0.43506115674972534,0.43333333333333335,2.3735005855560303,0.5969957709312439
1.1518173217773438,0.9408562183380127,0.21096110343933105,0.6917492747306824,0.5,2.3154497146606445,0.8170563578605652
0.7837898135185242,0.8357675075531006,-0.051977694034576416,0.560697615146637,0.3666666666666667,2.4368460178375244,0.7098455429077148
0.8188630938529968,1.007361650466919,-0.18849855661392212,0.49897512793540955,0.5,2.479886770248413,0.6305150985717773
1.1591424942016602,0.7202258110046387,0.4389166831970215,0.46264004707336426,0.5333333333333333,2.561816692352295,0.6194506883621216
0.8529584407806396,0.9168401956558228,-0.0638817548751831,0.6138046979904175,0.6333333333333333,2.421227216720581,0.7278525829315186
0.6628156304359436,0.9718173742294312,-0.30900174379348755,0.5825350284576416,0.5333333333333333,2.6151742935180664,0.7276687622070312
0.7979609370231628,1.0276426076889038,-0.22968167066574097,0.6229499578475952,0.5333333333333333,2.828399896621704,0.725712776184082
0.937053918838501,0.7358576655387878,0.20119625329971313,0.5317680835723877,0.5666666666666667,2.588771104812622,0.6345729231834412
0.7134240865707397,0.7842975854873657,-0.07087349891662598,0.5725989937782288,0.4,2.4744675159454346,0.7011314630508423
1.0450575351715088,0.7100871801376343,0.3349703550338745,0.47343283891677856,0.43333333333333335,1.9379297494888306,0.6109755635261536
0.76821368932724,1.032333254814148,-0.26411956548690796,0.7298323512077332,0.6333333333333333,2.274263381958008,0.799919068813324
1.1987535953521729,0.4927558898925781,0.7059977054595947,0.3353613317012787,0.3666666666666667,2.0431768894195557,0.4260316789150238
1.166732668876648,0.8642038702964783,0.3025287985801697,0.5963385701179504,0.4666666666666667,2.2636659145355225,0.7177760601043701
0.5986111760139465,0.9495211839675903,-0.3509100079536438,0.6034033894538879,0.5333333333333333,1.997387170791626,0.7079037427902222
0.8020119071006775,0.6333893537521362,0.16862255334854126,0.44718700647354126,0.5666666666666667,1.9326337575912476,0.5222529172897339
0.9590226411819458,0.8154975771903992,0.14352506399154663,0.4791521430015564,0.5,2.230020046234131,0.5585135221481323
1.139047622680664,0.5017125606536865,0.6373350620269775,0.2924848198890686,0.5,2.3093535900115967,0.38401561975479126
0.6361488103866577,0.9477385878562927,-0.311589777469635,0.582159161567688,0.43333333333333335,2.332254409790039,0.6643853187561035
0.7831136584281921,0.8524054288864136,-0.06929177045822144,0.5871268510818481,0.5,2.4294135570526123,0.7203525304794312
1.0066803693771362,0.9094219207763672,0.09725844860076904,0.6406698226928711,0.5,2.6171343326568604,0.7427400350570679
0.651211678981781,0.6760177612304688,-0.024806082248687744,0.34493502974510193,0.5666666666666667,2.1619532108306885,0.4356308877468109
0.7124220728874207,0.6939753293991089,0.018446743488311768,0.5043935179710388,0.4666666666666667,2.0811655521392822,0.6466329097747803
0.8585164546966553,0.9060313701629639,-0.047514915466308594,0.5344558954238892,0.43333333333333335,2.432779312133789,0.6089999675750732
0.9224278330802917,0.7722405791282654,0.15018725395202637,0.5637984275817871,0.5333333333333333,2.3130760192871094,0.6117992401123047
0.9892057180404663,0.5072104930877686,0.48199522495269775,0.3549374043941498,0.5,2.0013229846954346,0.487870454788208
0.7497104406356812,1.083282232284546,-0.33357179164886475,0.7435579299926758,0.5333333333333333,2.049830436706543,0.8609293699264526
0.8617919683456421,1.1346157789230347,-0.2728238105773926,0.676094651222229,0.5666666666666667,2.062325954437256,0.7830027937889099
0.9571776390075684,0.6714207530021667,0.2857568860054016,0.3931903839111328,0.3666666666666667,2.211514711380005,0.5482923984527588
1.087167739868164,0.8979907035827637,0.1891770362854004,0.655920147895813,0.3666666666666667,2.374433755874634,0.7330690622329712
0.6584470272064209,1.255292296409607,-0.596845269203186,0.7760371565818787,0.5,2.581886053085327,0.8352402448654175
0.8934041857719421,0.8550538420677185,0.03835034370422363,0.5821025371551514,0.43333333333333335,3.168850898742676,0.7272735834121704
0.8646008372306824,0.8726915121078491,-0.008090674877166748,0.48769769072532654,0.4,2.7250492572784424,0.6394784450531006
0.6709702014923096,1.0883116722106934,-0.4173414707183838,0.7006702423095703,0.4,2.438566207885742,0.8153883814811707
1.040958285331726,1.0432032346725464,-0.0022449493408203125,0.6240850687026978,0.5333333333333333,2.6523821353912354,0.7042683362960815
0.8030309081077576,1.2119460105895996,-0.40891510248184204,0.642936646938324,0.5333333333333333,2.9246134757995605,0.7395752668380737
0.8186930418014526,0.4949551522731781,0.32373788952827454,0.2868020534515381,0.4666666666666667,2.202787399291992,0.40154585242271423
1.1173768043518066,0.782313346862793,0.33506345748901367,0.3957805633544922,0.43333333333333335,2.3962149620056152,0.4928571581840515
1.10592782497406,0.8843128085136414,0.2216150164604187,0.5461950302124023,0.4,2.2080674171447754,0.6973929405212402
0.8836721777915955,1.0438711643218994,-0.16019898653030396,0.6424299478530884,0.5333333333333333,1.982681155204773,0.7584537863731384
0.9145771265029907,1.0980610847473145,-0.18348395824432373,0.5729673504829407,0.4,1.9568935632705688,0.7243973016738892
1.2133924961090088,0.6936320066452026,0.5197604894638062,0.4670385718345642,0.4,2.2630250453948975,0.5846288204193115
0.7866839170455933,1.0792248249053955,-0.29254090785980225,0.602520227432251,0.5333333333333333,2.1199731826782227,0.7316934466362
0.6960493922233582,1.1005620956420898,-0.4045127034187317,0.6357582807540894,0.4666666666666667,2.1309595108032227,0.7671639919281006
0.7235182523727417,0.9711892008781433,-0.2476709485054016,0.5824507474899292,0.4666666666666667,2.027702808380127,0.6173402070999146
1.13763427734375,0.843804121017456,0.29383015632629395,0.5651015043258667,0.4666666666666667,2.0902280807495117,0.7332016825675964
0.9514235258102417,0.8175422549247742,0.13388127088546753,0.5006529092788696,0.5,2.5568363666534424,0.6067631244659424
1.1700694561004639,0.8554503321647644,0.31461912393569946,0.46663030982017517,0.5666666666666667,2.0389788150787354,0.5190297961235046
0.8118293285369873,0.983494758605957,-0.17166543006896973,0.5878543257713318,0.4666666666666667,2.447165012359619,0.6804649829864502
0.5236630439758301,1.3472211360931396,-0.8235580921173096,0.6777857542037964,0.5,2.0662522315979004,0.7748420238494873
1.067151427268982,0.8876745104789734,0.17947691679000854,0.5151689052581787,0.7,2.1084060668945312,0.5925936698913574
0.8818055987358093,1.0727334022521973,-0.19092780351638794,0.64068603515625,0.43333333333333335,2.492283821105957,0.7775942087173462
1.101594090461731,1.0573265552520752,0.04426753520965576,0.6859204769134521,0.5,2.2743749618530273,0.7605222463607788
0.7039985656738281,1.092533826828003,-0.3885352611541748,0.6713346242904663,0.5333333333333333,2.0219712257385254,0.737342119216919
0.671147346496582,0.9910244345664978,-0.31987708806991577,0.5594293475151062,0.5,2.313554525375366,0.7060613632202148
0.9027198553085327,0.9727071523666382,-0.06998729705810547,0.570368766784668,0.5333333333333333,2.129659414291382,0.695353627204895
0.6526922583580017,1.0565948486328125,-0.4039025902748108,0.6598786115646362,0.5333333333333333,2.166205406188965,0.7150096893310547
1.0704565048217773,0.8584884405136108,0.2119680643081665,0.5723150968551636,0.5333333333333333,2.299560308456421,0.6563169956207275
0.8965867757797241,0.9395136833190918,-0.042926907539367676,0.5477132797241211,0.5333333333333333,2.3729190826416016,0.6171315312385559
1.059981346130371,0.8863891363143921,0.173592209815979,0.5835611820220947,0.43333333333333335,2.1724164485931396,0.6503775715827942
1.2177941799163818,0.8698552846908569,0.3479388952255249,0.5601381659507751,0.33333333333333337,2.5507302284240723,0.650299072265625
0.7881182432174683,1.3560683727264404,-0.5679501295089722,0.8074749708175659,0.6333333333333333,2.2697978019714355,0.8753787875175476
1.2444241046905518,0.676793098449707,0.5676310062408447,0.440339058637619,0.43333333333333335,2.113271474838257,0.6311922073364258
0.8609490394592285,1.3672884702682495,-0.506339430809021,0.7128432989120483,0.5666666666666667,2.219181776046753,0.8654956817626953
1.2455933094024658,0.7942851781845093,0.45130813121795654,0.5267411470413208,0.43333333333333335,2.308861017227173,0.7229330539703369
1.2910853624343872,0.6971497535705566,0.5939356088638306,0.5322674512863159,0.5,2.537696361541748,0.7626399397850037
1.3312726020812988,0.46742141246795654,0.8638511896133423,0.2519181966781616,0.4666666666666667,2.3747141361236572,0.4264973998069763
0.963154673576355,1.1917704343795776,-0.22861576080322266,0.68326735496521,0.4666666666666667,2.3655600547790527,0.8471454381942749
1.1081914901733398,1.0524420738220215,0.05574941635131836,0.8196666240692139,0.3666666666666667,1.930030107498169,0.948238730430603
0.7858027815818787,1.1235692501068115,-0.33776646852493286,0.720822274684906,0.5,2.031810998916626,0.9258670806884766
0.9868553876876831,1.082542896270752,-0.09568750858306885,0.6824064254760742,0.5333333333333333,2.338359832763672,0.8620082139968872
1.0014007091522217,1.0405771732330322,-0.03917646408081055,0.6872739791870117,0.5666666666666667,2.083767890930176,0.8541456460952759
1.032974362373352,0.8428571224212646,0.1901172399520874,0.41871294379234314,0.5666666666666667,1.9101876020431519,0.5669430494308472
0.9611301422119141,1.0248653888702393,-0.0637352466583252,0.5727052092552185,0.5333333333333333,2.2223548889160156,0.8197035193443298
1.2290637493133545,0.916222095489502,0.31284165382385254,0.5386014580726624,0.6,1.8376402854919434,0.746402382850647
1.0016087293624878,0.9395060539245605,0.062102675437927246,0.6796135902404785,0.3666666666666667,2.210742235183716,0.8443615436553955
0.9371640086174011,0.9564267992973328,-0.01926279067993164,0.6312125325202942,0.6333333333333333,1.8178986310958862,0.8141106367111206
0.9505083560943604,0.9171473383903503,0.03336101770401001,0.5829935073852539,0.33333333333333337,2.154592752456665,0.7260339260101318
1.2574079036712646,0.7265725135803223,0.5308353900909424,0.49511536955833435,0.5666666666666667,2.3714795112609863,0.6391995549201965
0.9477264285087585,0.936761736869812,0.010964691638946533,0.5885432958602905,0.43333333333333335,2.4518377780914307,0.7902690768241882
1.1118090152740479,0.7313346862792969,0.380474328994751,0.6532829999923706,0.4666666666666667,2.2198052406311035,0.8475608825683594
0.9525638818740845,1.2135963439941406,-0.26103246212005615,0.7475242018699646,0.5333333333333333,2.2607481479644775,0.898769736289978
1.3200099468231201,0.6639537811279297,0.6560561656951904,0.47118207812309265,0.5666666666666667,2.028486967086792,0.7303902506828308
1.1124813556671143,1.0653972625732422,0.04708409309387207,0.6583704948425293,0.6666666666666667,2.311493158340454,0.8627625703811646
0.9133419990539551,1.1813966035842896,-0.2680546045303345,0.7231764197349548,0.4,2.1962242126464844,0.9488245844841003
1.4360828399658203,1.042423129081726,0.39365971088409424,0.6020296812057495,0.7,2.822263240814209,0.84076327085495
1.104988694190979,0.8881887197494507,0.21679997444152832,0.6022814512252808,0.43333333333333335,2.3336868286132812,0.8428515195846558
1.0134605169296265,1.0334649085998535,-0.02000439167022705,0.7874118089675903,0.5,2.314831495285034,0.9445147514343262
1.0246987342834473,1.057105541229248,-0.03240680694580078,0.5704985857009888,0.4666666666666667,2.2418181896209717,0.7499979734420776
0.8273259997367859,1.005946159362793,-0.17862015962600708,0.814240574836731,0.5333333333333333,2.6694016456604004,0.9296557903289795
1.30729079246521,1.1464252471923828,0.16086554527282715,0.6265628933906555,0.4666666666666667,2.5348026752471924,0.8487345576286316
1.3640360832214355,0.8164541125297546,0.5475819706916809,0.49297696352005005,0.5333333333333333,2.14886474609375,0.7076663970947266
1.167359471321106,0.8310621976852417,0.33629727363586426,0.5249804854393005,0.4,2.195918560028076,0.7144843935966492
1.070695161819458,1.2470003366470337,-0.17630517482757568,0.6434376239776611,0.7666666666666666,2.447721481323242,0.7651335597038269
1.3464874029159546,1.059027910232544,0.28745949268341064,0.5923857688903809,0.4666666666666667,2.1481876373291016,0.6978563666343689
0.7980610728263855,1.3833372592926025,-0.585276186466217,0.676732063293457,0.5333333333333333,1.9579627513885498,0.8045347929000854
1.3071599006652832,1.020093321800232,0.28706657886505127,0.5758988857269287,0.4666666666666667,2.241884231567383,0.6552335023880005
0.9610573649406433,1.0741283893585205,-0.1130710244178772,0.5962247252464294,0.4666666666666667,1.9000951051712036,0.6808647513389587
1.031359076499939,0.8777916431427002,0.15356743335723877,0.46966251730918884,0.43333333333333335,2.102675199508667,0.5857797861099243
0.5827057957649231,1.2541738748550415,-0.6714680790901184,0.5625282526016235,0.33333333333333337,2.3335189819335938,0.6292519569396973
0.8534318804740906,0.8696823120117188,-0.016250431537628174,0.5713565349578857,0.4,2.177891254425049,0.7171993255615234
0.9473468661308289,1.1682887077331543,-0.22094184160232544,0.5820252895355225,0.3666666666666667,2.179701089859009,0.6991024017333984
1.1427737474441528,1.0765047073364258,0.06626904010772705,0.5361319184303284,0.6666666666666667,2.191570997238159,0.5996612310409546
1.3840440511703491,0.7950240969657898,0.5890199542045593,0.45201575756073,0.3666666666666667,2.034001588821411,0.5604552626609802
0.9944583773612976,0.926703155040741,0.06775522232055664,0.6102728843688965,0.23333333333333328,1.9844483137130737,0.7734212875366211
1.1823081970214844,1.2001748085021973,-0.01786661148071289,0.6036748290061951,0.4,2.1109769344329834,0.6998845934867859
0.7413725852966309,1.2659096717834473,-0.5245370864868164,0.6134019494056702,0.5666666666666667,2.109011650085449,0.7100003957748413
0.6838924884796143,1.002195119857788,-0.31830263137817383,0.5318341851234436,0.4666666666666667,2.302844524383545,0.679967999458313
0.9830054044723511,0.8695289492607117,0.1134764552116394,0.48582881689071655,0.5,1.9092113971710205,0.7019745111465454
1.0113389492034912,1.3031400442123413,-0.2918010950088501,0.6492879986763,0.6333333333333333,1.8681402206420898,0.755082368850708
1.0287607908248901,1.1854413747787476,-0.15668058395385742,0.5624455809593201,0.6,2.064516544342041,0.7064523100852966
0.8237735629081726,1.2153306007385254,-0.3915570378303528,0.5923314094543457,0.5666666666666667,2.692516565322876,0.6978151202201843
0.9413540363311768,1.0190119743347168,-0.07765793800354004,0.5395414233207703,0.43333333333333335,2.359729051589966,0.7071695327758789
1.2449803352355957,0.8466296195983887,0.39835071563720703,0.46051856875419617,0.3666666666666667,2.3583362102508545,0.6072407364845276
0.9102358222007751,1.03734290599823,-0.12710708379745483,0.5080851316452026,0.6,2.4120781421661377,0.6702015399932861
0.909432590007782,1.1963448524475098,-0.2869122624397278,0.7120766639709473,0.43333333333333335,2.344074249267578,0.833868682384491
1.0375596284866333,1.3161284923553467,-0.2785688638687134,0.6851720809936523,0.5,2.0817911624908447,0.7892563343048096
1.2559003829956055,0.29925650358200073,0.9566438794136047,0.22719208896160126,0.4,2.2395477294921875,0.3977576494216919
0.9840725660324097,1.1163644790649414,-0.13229191303253174,0.6800752878189087,0.6666666666666667,2.104780435562134,0.7906359434127808
1.2125134468078613,0.8931927680969238,0.3193206787109375,0.5468522310256958,0.4666666666666667,2.3070454597473145,0.6649825572967529
0.5580188035964966,1.1413078308105469,-0.5832890272140503,0.5987356305122375,0.7,2.517319917678833,0.6888833045959473
0.7041478157043457,1.246251106262207,-0.5421032905578613,0.7639721632003784,0.5333333333333333,2.242027521133423,0.8164401054382324
1.1499216556549072,1.1976635456085205,-0.04774188995361328,0.6992701888084412,0.4,2.2149791717529297,0.7976795434951782
1.2331492900848389,0.643252968788147,0.5898963212966919,0.48827141523361206,0.3666666666666667,2.372232437133789,0.6396363973617554
0.7396230697631836,1.1425384283065796,-0.402915358543396,0.7080885171890259,0.5666666666666667,2.1012721061706543,0.8416728973388672
0.8375558257102966,0.9643247127532959,-0.12676888704299927,0.5083273649215698,0.4666666666666667,2.1939148902893066,0.6327288150787354
0.7648450136184692,1.1202605962753296,-0.35541558265686035,0.7055740356445312,0.5,1.6562000513076782,0.8010804057121277
1.0427542924880981,0.9342408180236816,0.1085134744644165,0.5766248106956482,0.4,2.510540723800659,0.7147254347801208
1.1971135139465332,0.9146555662155151,0.28245794773101807,0.4931281507015228,0.4,2.490652561187744,0.6011874675750732
1.2065296173095703,0.6109873652458191,0.5955422520637512,0.3236203193664551,0.4666666666666667,2.0557825565338135,0.4573121964931488
0.9290747046470642,0.8930485248565674,0.036026179790496826,0.4762513339519501,0.6666666666666667,2.39300799369812,0.6063400506973267
1.0967882871627808,0.9646028280258179,0.1321854591369629,0.5505679249763489,0.43333333333333335,2.2035839557647705,0.7038418054580688
0.9642152786254883,0.8964375853538513,0.06777769327163696,0.548128604888916,0.6,2.400510311126709,0.6924446821212769
0.8788073062896729,1.0220038890838623,-0.14319658279418945,0.5359467267990112,0.4666666666666667,1.9114949703216553,0.6505203247070312
1.0786212682724,0.7741365432739258,0.3044847249984741,0.4702543020248413,0.4666666666666667,2.3404133319854736,0.6255472898483276
1.079959511756897,0.810300350189209,0.269659161567688,0.5630840063095093,0.5,2.5198171138763428,0.6994369029998779
0.9241737127304077,0.6608918905258179,0.26328182220458984,0.5241393446922302,0.6333333333333333,2.4246294498443604,0.6392136812210083
0.8531829118728638,0.8782058954238892,-0.02502298355102539,0.6002371311187744,0.3666666666666667,2.328979969024658,0.7235190272331238
0.9927212595939636,0.5927562713623047,0.39996498823165894,0.41872256994247437,0.33333333333333337,2.7595226764678955,0.548740029335022
0.7811443209648132,0.9115452766418457,-0.13040095567703247,0.6048467755317688,0.3666666666666667,2.443605422973633,0.7290775775909424
0.9950751066207886,0.9432220458984375,0.051853060722351074,0.6461936235427856,0.4666666666666667,2.281449794769287,0.739995002746582
0.7003836631774902,0.5168959498405457,0.18348771333694458,0.40443238615989685,0.6,2.188629627227783,0.5407928824424744
1.0198050737380981,0.8054004907608032,0.21440458297729492,0.5890369415283203,0.33333333333333337,2.534475088119507,0.7256062030792236
0.9828834533691406,1.0042526721954346,-0.021369218826293945,0.5846176147460938,0.4,2.35569429397583,0.6837276816368103
0.9074922800064087,1.1230124235153198,-0.21552014350891113,0.6572941541671753,0.5333333333333333,1.9815629720687866,0.7011193037033081
1.0467966794967651,0.9111192226409912,0.13567745685577393,0.5184618234634399,0.5333333333333333,2.1732358932495117,0.6430304050445557
0.5479475259780884,1.2978155612945557,-0.7498680353164673,0.6779029369354248,0.5,2.2044785022735596,0.7235571146011353
1.0573084354400635,0.8932430148124695,0.164065420627594,0.62245774269104,0.5333333333333333,1.9512079954147339,0.721056342124939
0.7298905253410339,1.1556837558746338,-0.42579323053359985,0.7303063273429871,0.4666666666666667,2.0792694091796875,0.7692548036575317
1.145848035812378,0.8063966035842896,0.3394514322280884,0.5118768811225891,0.3666666666666667,2.34439754486084,0.6345099210739136
0.8133355975151062,0.9764015078544617,-0.16306591033935547,0.5915367603302002,0.33333333333333337,2.631661891937256,0.6815061569213867
0.7877525687217712,1.2145600318908691,-0.4268074631690979,0.6522036790847778,0.6333333333333333,2.0463290214538574,0.7551977038383484
1.0506815910339355,0.8346608877182007,0.21602070331573486,0.5725321769714355,0.5666666666666667,2.447897434234619,0.7113630175590515
1.2409265041351318,0.8516128063201904,0.3893136978149414,0.5520785450935364,0.6,1.9070830345153809,0.667883574962616
0.5669741630554199,1.0526633262634277,-0.4856891632080078,0.6425245404243469,0.6333333333333333,2.1886188983917236,0.7031111717224121
1.0272126197814941,0.8780382871627808,0.14917433261871338,0.5077205896377563,0.4666666666666667,2.1901652812957764,0.6198518872261047
1.0610979795455933,1.0074396133422852,0.053658366203308105,0.5714377760887146,0.6,2.511509656906128,0.6626197695732117
1.044036865234375,1.0332396030426025,0.010797262191772461,0.5638971328735352,0.5666666666666667,2.4652483463287354,0.6061184406280518
0.8579443693161011,0.9256128668785095,-0.06766849756240845,0.5026684999465942,0.5,2.216447114944458,0.6396197080612183
1.3176136016845703,0.6280115246772766,0.6896020770072937,0.4104704260826111,0.5333333333333333,2.3431355953216553,0.5772241353988647
1.261663794517517,0.8255216479301453,0.4361421465873718,0.5911962389945984,0.4,1.7904781103134155,0.7119004130363464
0.9015870094299316,0.7288934588432312,0.17269355058670044,0.4220389127731323,0.5333333333333333,2.116128921508789,0.5036009550094604
0.7856395244598389,1.0294315814971924,-0.24379205703735352,0.6271870732307434,0.6333333333333333,2.390826940536499,0.7246394157409668
0.8865886926651001,1.0534557104110718,-0.16686701774597168,0.567553699016571,0.5,2.024336099624634,0.6351343989372253
0.8510956764221191,1.1897534132003784,-0.3386577367782593,0.7044786810874939,0.5333333333333333,2.361870765686035,0.7399561405181885
1.3820441961288452,1.574295997619629,-0.1922518014907837,0.7993242740631104,0.6333333333333333,2.2055699825286865,0.9300119280815125
1.6054108142852783,1.8795560598373413,-0.274145245552063,0.7902585864067078,0.5,2.3837521076202393,0.8666914701461792
1.455472707748413,1.6616567373275757,-0.2061840295791626,0.7746152877807617,0.5,2.2771356105804443,0.9060136675834656
1.6078765392303467,1.3461759090423584,0.2617006301879883,0.5866386294364929,0.5666666666666667,2.3709144592285156,0.7261857986450195
1.2837787866592407,1.321052074432373,-0.037273287773132324,0.6692459583282471,0.4,2.050776720046997,0.8862560987472534
1.7257636785507202,1.2837226390838623,0.4420410394668579,0.7153232097625732,0.5333333333333333,1.88359534740448,0.8750643134117126
0.6920074224472046,1.6879887580871582,-0.9959813356399536,0.7415317893028259,0.6,2.0334312915802,0.8171354532241821
1.062150001525879,1.6433900594711304,-0.5812400579452515,0.8046293258666992,0.5666666666666667,1.7882522344589233,0.9453670382499695
1.759704351425171,1.0520164966583252,0.7076878547668457,0.5381088256835938,0.4666666666666667,2.3168842792510986,0.735770583152771
1.148726463317871,1.661417841911316,-0.5126913785934448,0.7907950282096863,0.7666666666666666,1.769627571105957,0.9228528738021851
1.1267695426940918,1.693192481994629,-0.5664229393005371,0.9016415476799011,0.4666666666666667,2.3216500282287598,0.9770738482475281
1.676232099533081,1.3585119247436523,0.3177201747894287,0.8455009460449219,0.3666666666666667,2.5205907821655273,0.9836589694023132
1.924195647239685,1.3927571773529053,0.5314384698867798,0.8225855827331543,0.5,2.4210989475250244,0.9466181993484497
1.559133768081665,1.2669551372528076,0.2921786308288574,0.6675578355789185,0.43333333333333335,1.9797147512435913,0.8512434959411621
1.2470439672470093,1.29875648021698,-0.0517125129699707,0.7363626956939697,0.6,1.7431280612945557,0.9007575511932373
1.296393632888794,1.3773832321166992,-0.08098959922790527,0.6412053108215332,0.5333333333333333,1.6600886583328247,0.7388286590576172
1.024914026260376,1.5517915487289429,-0.5268775224685669,0.8492598533630371,0.5,1.7195452451705933,0.9919101595878601
1.261523962020874,2.092022657394409,-0.8304986953735352,0.886768102645874,0.4,2.2660417556762695,0.9742641448974609
1.5270898342132568,1.2882320880889893,0.23885774612426758,0.6168734431266785,0.4,2.171175718307495,0.8254770040512085
1.1990035772323608,0.8573960661888123,0.3416075110435486,0.6905743479728699,0.3666666666666667,2.089292287826538,0.79515141248703
1.5256637334823608,1.3479259014129639,0.17773783206939697,0.8167995810508728,0.5666666666666667,2.4261040687561035,0.9500302076339722
1.1419708728790283,1.0148427486419678,0.12712812423706055,0.5647814273834229,0.5333333333333333,2.644392251968384,0.7722093462944031
1.4560359716415405,1.173318862915039,0.28271710872650146,0.8081454634666443,0.5666666666666667,2.553600788116455,0.9425958395004272
0.705229640007019,1.2379074096679688,-0.5326777696609497,0.7857192754745483,0.6,1.8970017433166504,0.9299671053886414
1.584960699081421,0.7290009260177612,0.8559597730636597,0.6341495513916016,0.4666666666666667,2.1554999351501465,0.8056298494338989
1.1601502895355225,0.9371883869171143,0.2229619026184082,0.5812470316886902,0.3666666666666667,2.205206871032715,0.7467591166496277
1.0708045959472656,1.0220060348510742,0.048798561096191406,0.6036855578422546,0.3666666666666667,2.1705143451690674,0.7308947443962097
1.6199864149093628,0.9697269201278687,0.6502594947814941,0.601445198059082,0.5333333333333333,2.0794501304626465,0.7173163294792175
1.0486124753952026,1.1565322875976562,-0.10791981220245361,0.5566602945327759,0.4666666666666667,2.257936477661133,0.7469984889030457
0.9847229719161987,1.4008888006210327,-0.416165828704834,0.6975901126861572,0.6333333333333333,2.054286479949951,0.7898163199424744
1.5737972259521484,1.018789291381836,0.5550079345703125,0.6796730756759644,0.3666666666666667,2.182600736618042,0.786669135093689
1.1281675100326538,0.6285746097564697,0.4995929002761841,0.4709645211696625,0.5,2.229789972305298,0.5408300161361694
0.9558209180831909,1.504321575164795,-0.548500657081604,0.6878954172134399,0.7,1.8754979372024536,0.8321191668510437
0.9802829623222351,1.557029128074646,-0.5767461657524109,0.7387251853942871,0.5333333333333333,1.921737790107727,0.8993638753890991
0.7845920920372009,1.2621018886566162,-0.4775097966194153,0.671687126159668,0.5333333333333333,1.9597482681274414,0.8401944637298584
1.0554267168045044,1.2941677570343018,-0.23874104022979736,0.7024170160293579,0.43333333333333335,2.1106953620910645,0.8035768270492554
1.263209581375122,1.0151548385620117,0.24805474281311035,0.6970682144165039,0.5,1.8252249956130981,0.8369275331497192
0.6854367256164551,1.5069612264633179,-0.8215245008468628,0.6893091201782227,0.5,1.8933165073394775,0.7884724140167236
1.1915528774261475,1.2686069011688232,-0.07705402374267578,0.70148104429245,0.43333333333333335,2.2091474533081055,0.8256437182426453
0.9006089568138123,1.2808091640472412,-0.38020020723342896,0.7573106288909912,0.5666666666666667,2.653660774230957,0.9124078154563904
1.570932388305664,0.76813143491745,0.8028009533882141,0.4820442795753479,0.6333333333333333,1.5738872289657593,0.5960466861724854
1.0561197996139526,1.2178945541381836,-0.16177475452423096,0.6998189687728882,0.6666666666666667,2.2827305793762207,0.8144421577453613
1.0678232908248901,1.0936319828033447,-0.02580869197845459,0.6692987680435181,0.4666666666666667,2.3267159461975098,0.7852892279624939
0.8590503931045532,1.0330615043640137,-0.17401111125946045,0.6374411582946777,0.5333333333333333,2.1224303245544434,0.7686415910720825
0.9112379550933838,1.1220998764038086,-0.2108619213104248,0.6246026754379272,0.5333333333333333,2.370746374130249,0.7868658900260925
1.240488052368164,1.1172332763671875,0.12325477600097656,0.6639628410339355,0.5,2.413787841796875,0.8374931216239929
1.4357484579086304,0.9449518918991089,0.4907965660095215,0.6805144548416138,0.5333333333333333,2.130467176437378,0.7769715785980225
1.257735252380371,1.2119070291519165,0.04582822322845459,0.7229514122009277,0.3666666666666667,2.412184476852417,0.9219231605529785
1.3577840328216553,0.7671386003494263,0.590645432472229,0.4941583573818207,0.43333333333333335,2.737978219985962,0.6004395484924316
0.8698705434799194,1.4132492542266846,-0.5433787107467651,0.7602623701095581,0.6,2.142035722732544,0.8841484785079956
1.1880745887756348,1.0149787664413452,0.17309582233428955,0.6809870004653931,0.3666666666666667,2.4940361976623535,0.7886308431625366
1.364023208618164,0.5492666363716125,0.8147565722465515,0.36585062742233276,0.2666666666666667,2.3215324878692627,0.46856045722961426
1.4113998413085938,0.6926153898239136,0.7187844514846802,0.47274452447891235,0.5,2.5511696338653564,0.600979208946228
1.130288004875183,1.2239856719970703,-0.09369766712188721,0.7651891708374023,0.5,2.4704620838165283,0.8344216346740723
1.2582062482833862,1.1128766536712646,0.14532959461212158,0.6286921501159668,0.23333333333333328,1.5741075277328491,0.7026122808456421
1.1756312847137451,1.2587133646011353,-0.08308207988739014,0.6523289084434509,0.5666666666666667,2.080453872680664,0.7578573226928711
1.0121533870697021,1.4593799114227295,-0.44722652435302734,0.8546461462974548,0.4666666666666667,2.2049689292907715,0.9008034467697144
0.9885354042053223,0.7066209316253662,0.28191447257995605,0.39810311794281006,0.4666666666666667,2.0773985385894775,0.5354539752006531
1.1202529668807983,0.8943496942520142,0.22590327262878418,0.5397610068321228,0.4666666666666667,2.283073663711548,0.6171857714653015
0.9918688535690308,1.2568196058273315,-0.2649507522583008,0.6833361387252808,0.4666666666666667,2.010801076889038,0.8528693914413452
1.1674935817718506,1.38438880443573,-0.2168952226638794,0.7933134436607361,0.6,2.130981922149658,0.8697609901428223
0.9718252420425415,1.599793791770935,-0.6279685497283936,0.8598567843437195,0.5666666666666667,1.8840285539627075,0.932576060295105
1.435297966003418,0.8827208280563354,0.5525771379470825,0.4837524890899658,0.3666666666666667,2.264181613922119,0.5817192792892456
1.3107163906097412,0.7483973503112793,0.5623190402984619,0.5452467203140259,0.5666666666666667,2.1502606868743896,0.6244730353355408
1.3131887912750244,0.9739801287651062,0.3392086625099182,0.6321313977241516,0.43333333333333335,2.2469429969787598,0.7309823036193848
1.2556421756744385,1.024587631225586,0.23105454444885254,0.5429292917251587,0.4,1.7767401933670044,0.6242210865020752
0.7850267291069031,1.3412187099456787,-0.5561919808387756,0.8072549700737,0.4666666666666667,2.275705099105835,0.8911154270172119
1.2187222242355347,1.1357545852661133,0.08296763896942139,0.7749807834625244,0.4666666666666667,2.229008674621582,0.8552610278129578
1.0144752264022827,1.2419935464859009,-0.22751832008361816,0.7792733907699585,0.6,2.3884308338165283,0.8849908113479614
1.277141809463501,0.7635590434074402,0.5135827660560608,0.43431657552719116,0.43333333333333335,2.0156021118164062,0.5274056196212769
1.3207838535308838,0.6421633958816528,0.678620457649231,0.3471392095088959,0.5666666666666667,2.0184969902038574,0.5017679929733276
1.1966803073883057,0.9366831183433533,0.2599971890449524,0.6280543804168701,0.5333333333333333,2.3362956047058105,0.7922813892364502
0.9059915542602539,0.9720292091369629,-0.06603765487670898,0.5939804315567017,0.7,2.2547190189361572,0.6730071306228638
0.9043247103691101,1.2189679145812988,-0.3146432042121887,0.6596077680587769,0.7666666666666666,2.030503034591675,0.7927507162094116
1.1526074409484863,0.7244789600372314,0.4281284809112549,0.402147501707077,0.4666666666666667,2.3672125339508057,0.4764634370803833
1.1206040382385254,0.952263355255127,0.16834068298339844,0.6358387470245361,0.3666666666666667,2.036823272705078,0.751262366771698
1.1675457954406738,0.873976469039917,0.29356932640075684,0.5376052856445312,0.4666666666666667,2.0863559246063232,0.6235207915306091
1.2732782363891602,0.930743932723999,0.34253430366516113,0.6532671451568604,0.5333333333333333,2.2086737155914307,0.7562775611877441
0.9476591944694519,1.1398017406463623,-0.1921425461769104,0.756344735622406,0.5333333333333333,2.051163673400879,0.8733474016189575
0.7946051359176636,0.9637758731842041,-0.16917073726654053,0.6045476198196411,0.6,1.8697726726531982,0.6733353137969971
1.138830542564392,1.0118682384490967,0.1269623041152954,0.6142984628677368,0.5333333333333333,2.110123872756958,0.6851984858512878
1.0314455032348633,1.0516102313995361,-0.02016472816467285,0.6325154304504395,0.30000000000000004,2.3520631790161133,0.7529724836349487
1.0443686246871948,0.9644184112548828,0.07995021343231201,0.5560296773910522,0.4666666666666667,2.2482495307922363,0.6450783014297485
0.5839886665344238,1.4791195392608643,-0.8951308727264404,0.8672226667404175,0.6666666666666667,2.084303855895996,0.9668112993240356
0.9417388439178467,1.0926015377044678,-0.1508626937866211,0.512708842754364,0.6333333333333333,2.264587163925171,0.5602275133132935
1.0004962682724,0.865738570690155,0.13475769758224487,0.6484161615371704,0.5,2.4198386669158936,0.7770808935165405
0.9297429919242859,1.2384459972381592,-0.3087030053138733,0.7191381454467773,0.5,,0.8118273615837097
0.9358524680137634,1.2803457975387573,-0.3444933295249939,0.8506106734275818,0.43333333333333335,,0.9269582033157349
1.1778452396392822,0.8226186633110046,0.3552265763282776,0.45986056327819824,0.5666666666666667,,0.6121328473091125
1.0035227537155151,0.9421172142028809,0.06140553951263428,0.5819904208183289,0.7333333333333334,,0.6419234275817871
0.89488285779953,0.9661917686462402,-0.0713089108467102,0.6630179286003113,0.6333333333333333,,0.723362147808075
1.0117976665496826,1.0725849866867065,-0.060787320137023926,0.677151083946228,0.5333333333333333,,0.7547647953033447
0.9937347173690796,1.0364216566085815,-0.04268693923950195,0.600315511226654,0.4666666666666667,,0.7119113802909851
0.9880636930465698,1.3830974102020264,-0.39503371715545654,0.881544828414917,0.4666666666666667,,0.9583374857902527
0.8292298316955566,1.2352519035339355,-0.4060220718383789,0.6526329517364502,0.5333333333333333,,0.7649542689323425
1.4063184261322021,0.9915100932121277,0.41480833292007446,0.6545824408531189,0.4,,0.7642427682876587


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/6_agent_zero_shot_from_4_policy/attn_ent/GNNExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
1.7885329723358154,0.44685810804367065,1.3416748642921448,0.4272793233394623,0.4,1.066119909286499,0.7327355146408081
1.7500375509262085,0.5320630073547363,1.2179745435714722,0.4000745713710785,0.5,1.5602959394454956,0.6427855491638184
1.903414011001587,0.5372588634490967,1.3661551475524902,0.4020324945449829,0.4666666666666667,1.4212411642074585,0.6837179660797119
2.0816845893859863,0.6596077680587769,1.4220768213272095,0.4820176959037781,0.4666666666666667,1.0572518110275269,0.7468733191490173
2.086865186691284,0.6625432968139648,1.4243218898773193,0.49306249618530273,0.43333333333333335,1.1390427350997925,0.7648206949234009
2.1000819206237793,0.6560454368591309,1.4440364837646484,0.4570448398590088,0.4666666666666667,1.242580533027649,0.7600990533828735
2.032910108566284,0.7405005693435669,1.2924095392227173,0.4964753985404968,0.43333333333333335,1.1759381294250488,0.8181592226028442
2.080548048019409,0.5855352282524109,1.4950128197669983,0.4227786064147949,0.4666666666666667,0.8473700881004333,0.7823616862297058
1.9837377071380615,0.5602169036865234,1.423520803451538,0.41849660873413086,0.4,0.9187955260276794,0.7841059565544128
1.9733669757843018,0.5399506092071533,1.4334163665771484,0.39910706877708435,0.5333333333333333,1.0061376094818115,0.7785940170288086
1.9249413013458252,0.5459790229797363,1.3789622783660889,0.38164591789245605,0.3666666666666667,0.9567974805831909,0.7363042831420898
1.829148292541504,0.5668017268180847,1.2623465657234192,0.3495999276638031,0.5,0.9139834642410278,0.6287818551063538
1.87761390209198,0.5405080318450928,1.3371058702468872,0.33787283301353455,0.5,0.9720703959465027,0.6250559091567993
1.7097543478012085,0.6424553394317627,1.0672990083694458,0.44490084052085876,0.43333333333333335,0.7170120477676392,0.7229087352752686
1.6177244186401367,0.4626113772392273,1.1551130414009094,0.3484227657318115,0.3666666666666667,0.9678588509559631,0.5995481014251709
1.607996940612793,0.7099515199661255,0.8980454206466675,0.4205009341239929,0.5333333333333333,1.1947392225265503,0.7230556011199951
1.6009585857391357,0.6718987822532654,0.9290598034858704,0.3682583272457123,0.43333333333333335,1.2783294916152954,0.6240253448486328
1.6288814544677734,0.6297315359115601,0.9991499185562134,0.38334226608276367,0.5,1.426369547843933,0.558925449848175
1.2768957614898682,1.009212851524353,0.26768290996551514,0.5899820327758789,0.5333333333333333,1.8026089668273926,0.7663042545318604
1.5754092931747437,0.5328195691108704,1.0425897240638733,0.3613841235637665,0.5333333333333333,1.189399003982544,0.559705376625061
1.5772275924682617,0.6058626174926758,0.9713649749755859,0.36225268244743347,0.6333333333333333,1.4983989000320435,0.5065423846244812
1.5896623134613037,0.5730801820755005,1.0165821313858032,0.35153087973594666,0.4,1.3049657344818115,0.50331050157547
1.5497000217437744,0.48562091588974,1.0640791058540344,0.29961273074150085,0.5,1.348177194595337,0.4649199843406677
1.543710708618164,0.6812713146209717,0.8624393939971924,0.4020511507987976,0.5333333333333333,1.2606829404830933,0.5594470500946045
1.5499976873397827,0.482930064201355,1.0670676231384277,0.3035234212875366,0.4,1.327632188796997,0.4262973964214325
1.5724958181381226,0.5750257968902588,0.9974700212478638,0.3844841420650482,0.43333333333333335,1.3229080438613892,0.5551184415817261
1.6409778594970703,0.6428780555725098,0.9980998039245605,0.408333957195282,0.43333333333333335,1.4236778020858765,0.5780949592590332
1.6213996410369873,0.5411174297332764,1.080282211303711,0.35557425022125244,0.4666666666666667,1.3105472326278687,0.5111945271492004
1.566174030303955,0.45463550090789795,1.1115385293960571,0.31402453780174255,0.5,1.79349946975708,0.4819624125957489
1.4153774976730347,0.7048629522323608,0.7105145454406738,0.48173806071281433,0.5,1.4902474880218506,0.7133020758628845
1.6320390701293945,0.5501953959465027,1.0818436741828918,0.4322046637535095,0.5,1.375657558441162,0.6226266026496887
1.5736236572265625,0.43161100149154663,1.1420126557350159,0.29298126697540283,0.5333333333333333,1.4025475978851318,0.47929614782333374
1.6476925611495972,0.5152322053909302,1.132460355758667,0.34002119302749634,0.6,0.9354819655418396,0.5333034992218018
1.5889594554901123,0.518490195274353,1.0704692602157593,0.4144401550292969,0.5,1.333115816116333,0.6310847401618958
1.6291923522949219,0.45191454887390137,1.1772778034210205,0.32680052518844604,0.5333333333333333,1.1421867609024048,0.5025293827056885
1.5635241270065308,0.4880402982234955,1.0754838287830353,0.392560213804245,0.6,0.8120312690734863,0.6026299595832825
1.5536326169967651,0.5269225835800171,1.026710033416748,0.4184015691280365,0.5,1.5176153182983398,0.6052035093307495
1.5371994972229004,0.5961793661117554,0.941020131111145,0.46593260765075684,0.5666666666666667,1.2246534824371338,0.6956927180290222
1.4491021633148193,0.6361392736434937,0.8129628896713257,0.5269840955734253,0.4666666666666667,1.638249158859253,0.7500309944152832
1.4091838598251343,0.5223264694213867,0.8868573904037476,0.3997485339641571,0.5333333333333333,1.2542030811309814,0.5970964431762695
1.4684251546859741,0.5854378938674927,0.8829872608184814,0.43246811628341675,0.5666666666666667,1.6263153553009033,0.6309018135070801
1.3455851078033447,0.4659278392791748,0.8796572685241699,0.39872145652770996,0.5666666666666667,1.7195076942443848,0.5953242182731628
1.379716157913208,0.57247394323349,0.807242214679718,0.5027953386306763,0.43333333333333335,1.4902199506759644,0.718817412853241
1.4592640399932861,0.5328792333602905,0.9263848066329956,0.4147132337093353,0.4,1.7514692544937134,0.6058782935142517
1.5149173736572266,0.637376606464386,0.8775407671928406,0.4911046624183655,0.4666666666666667,1.8473221063613892,0.6653099060058594
1.5655832290649414,0.5182993412017822,1.0472838878631592,0.35927969217300415,0.5666666666666667,1.2907086610794067,0.5595561861991882
1.4759448766708374,0.5490775108337402,0.9268673658370972,0.4175262153148651,0.5666666666666667,1.2207640409469604,0.6320480108261108
1.4550927877426147,0.5414111614227295,0.9136816263198853,0.3988482356071472,0.4666666666666667,1.596480369567871,0.6070651412010193
1.345874547958374,0.4164450168609619,0.9294295310974121,0.3152202069759369,0.4,1.6995878219604492,0.5227565765380859
1.3455591201782227,0.7834060192108154,0.5621531009674072,0.5538105964660645,0.3666666666666667,1.4298547506332397,0.7556230425834656
1.2919020652770996,0.4959343671798706,0.795967698097229,0.35903626680374146,0.4666666666666667,1.347299337387085,0.5555159449577332
1.4771935939788818,0.4906609058380127,0.9865326881408691,0.35625824332237244,0.4,1.689345121383667,0.5471610426902771
1.320966362953186,0.660248875617981,0.6607174873352051,0.4063860774040222,0.3666666666666667,1.789117455482483,0.5667260885238647
1.4441790580749512,0.44122713804244995,1.0029519200325012,0.31071752309799194,0.43333333333333335,1.2581816911697388,0.4644666314125061
1.3935623168945312,0.5679656267166138,0.8255966901779175,0.3745102882385254,0.4,1.4802056550979614,0.5131360292434692
1.315566062927246,0.5794342160224915,0.7361318469047546,0.364158570766449,0.5666666666666667,1.3284238576889038,0.5004963278770447
1.3816165924072266,0.5531184077262878,0.8284981846809387,0.4124177396297455,0.4666666666666667,1.6923145055770874,0.5595263838768005
1.3575242757797241,0.5195455551147461,0.837978720664978,0.3414636552333832,0.33333333333333337,1.672008991241455,0.4855172336101532
1.42431640625,0.4704892039299011,0.9538272023200989,0.3157581090927124,0.43333333333333335,1.331468939781189,0.4785475730895996
1.477515459060669,0.5059990882873535,0.9715163707733154,0.3805537819862366,0.5333333333333333,1.267498254776001,0.5463476181030273
1.435023307800293,0.5918196439743042,0.8432036638259888,0.35404032468795776,0.43333333333333335,1.2842506170272827,0.5292721390724182
1.422558307647705,0.5981320738792419,0.8244262337684631,0.40521273016929626,0.5333333333333333,1.666622281074524,0.6059327721595764
1.4060229063034058,0.5934881567955017,0.812534749507904,0.43228960037231445,0.43333333333333335,1.2846903800964355,0.6403919458389282
1.3776487112045288,0.5234925150871277,0.8541561961174011,0.39228305220603943,0.5333333333333333,1.50255286693573,0.6033731698989868
1.3177520036697388,0.5316518545150757,0.7861001491546631,0.3980606496334076,0.3666666666666667,1.2021958827972412,0.6085758209228516
1.291392207145691,0.5400881171226501,0.7513040900230408,0.40485602617263794,0.4666666666666667,1.34587562084198,0.6110439300537109
1.2780265808105469,0.4979642331600189,0.780062347650528,0.38737615942955017,0.4,1.6865874528884888,0.5740110278129578
1.2865686416625977,0.5024029612541199,0.7841656804084778,0.34455108642578125,0.3666666666666667,1.145003080368042,0.5185067057609558
1.2803000211715698,0.46683037281036377,0.813469648361206,0.31509092450141907,0.4666666666666667,1.8416999578475952,0.4812124967575073
1.238552451133728,0.5449422597885132,0.6936101913452148,0.31891852617263794,0.5666666666666667,1.6505467891693115,0.48512840270996094
1.367461085319519,0.44517454504966736,0.9222865402698517,0.2846371829509735,0.5,1.6730774641036987,0.3993295133113861
1.3320026397705078,0.5051815509796143,0.8268210887908936,0.27211904525756836,0.43333333333333335,1.585097312927246,0.4239285886287689
1.4689319133758545,0.636935830116272,0.8319960832595825,0.41747379302978516,0.4666666666666667,1.5465937852859497,0.5460031032562256
1.474477767944336,0.6403325796127319,0.834145188331604,0.3777708411216736,0.5333333333333333,1.4068232774734497,0.5074672698974609
1.5526237487792969,0.6458669900894165,0.9067567586898804,0.3750699460506439,0.3666666666666667,1.646445393562317,0.5113978981971741
1.5562766790390015,0.6275314092636108,0.9287452697753906,0.32846584916114807,0.5,1.5805076360702515,0.46545740962028503
1.521654486656189,0.5775470733642578,0.9441074132919312,0.2656804025173187,0.3666666666666667,1.8004511594772339,0.4163174629211426
1.588140845298767,0.751240611076355,0.8369002342224121,0.4164249300956726,0.43333333333333335,1.6403440237045288,0.5635143518447876
1.5246684551239014,0.6584573984146118,0.8662110567092896,0.34578701853752136,0.43333333333333335,1.3476358652114868,0.48664921522140503
1.5570567846298218,0.6742045283317566,0.8828522562980652,0.3573928773403168,0.33333333333333337,1.3716737031936646,0.4995412230491638
1.5628728866577148,0.6631580591201782,0.8997148275375366,0.3416706919670105,0.30000000000000004,1.5108450651168823,0.4747774600982666
1.5256069898605347,0.6028831005096436,0.9227238893508911,0.3251330852508545,0.5,1.3061583042144775,0.4791564345359802
1.5508575439453125,0.6661742925643921,0.8846832513809204,0.4139295518398285,0.4,1.6514626741409302,0.5432899594306946
1.5211695432662964,0.6367051005363464,0.88446444272995,0.4062466323375702,0.4,1.6735728979110718,0.5405032634735107
1.4705536365509033,0.6244969964027405,0.8460566401481628,0.4157543182373047,0.33333333333333337,1.8896416425704956,0.5404435992240906
1.4517186880111694,0.693727970123291,0.7579907178878784,0.4249304234981537,0.5,1.6077344417572021,0.553493857383728
1.4927862882614136,0.6455162763595581,0.8472700119018555,0.38322198390960693,0.33333333333333337,1.6931986808776855,0.5116496086120605
1.5055078268051147,0.6553677320480347,0.8501400947570801,0.41831478476524353,0.5,1.7555838823318481,0.5449793338775635
1.5403773784637451,0.6159763336181641,0.924401044845581,0.3368176817893982,0.4666666666666667,1.2774651050567627,0.45236214995384216
1.5609636306762695,0.5892888903617859,0.9716747403144836,0.3784414231777191,0.5,1.9276516437530518,0.5104559659957886
1.5154616832733154,0.634576678276062,0.8808850049972534,0.4077523946762085,0.4666666666666667,1.6700916290283203,0.5479034781455994
1.5607541799545288,0.6064949035644531,0.9542592763900757,0.37756332755088806,0.4666666666666667,1.5649776458740234,0.49218225479125977
1.5286555290222168,0.6976026892662048,0.831052839756012,0.38471466302871704,0.4666666666666667,1.3448954820632935,0.5184621214866638
1.6225390434265137,0.5780470371246338,1.0444920063018799,0.3613891303539276,0.5,1.3093655109405518,0.49151742458343506
1.4990322589874268,0.5921579599380493,0.9068742990493774,0.32824045419692993,0.5666666666666667,1.616080641746521,0.46447381377220154
1.4823987483978271,0.6117240786552429,0.8706746697425842,0.35037940740585327,0.4,1.5282657146453857,0.5061209201812744
1.5401567220687866,0.6185015439987183,0.9216551780700684,0.35767990350723267,0.5,1.7579212188720703,0.5045429468154907
1.590049147605896,0.5261058211326599,1.063943326473236,0.3082468509674072,0.3666666666666667,1.7873005867004395,0.42393940687179565
1.513573169708252,0.6762091517448425,0.8373640179634094,0.3936576843261719,0.43333333333333335,1.6191668510437012,0.5502688884735107
1.5152511596679688,0.6973741054534912,0.8178770542144775,0.4159078598022461,0.5333333333333333,1.4888832569122314,0.5736862421035767
1.5044636726379395,0.5720987319946289,0.9323649406433105,0.32536208629608154,0.4,1.8277989625930786,0.4658665060997009
1.5181020498275757,0.677474856376648,0.8406271934509277,0.4323127269744873,0.5,1.6511021852493286,0.573991060256958
1.4825124740600586,0.6121909022331238,0.8703215718269348,0.4226333498954773,0.30000000000000004,1.869844675064087,0.5390245914459229
1.4580252170562744,0.5544636845588684,0.903561532497406,0.34868717193603516,0.43333333333333335,1.1344963312149048,0.46977728605270386
1.5342282056808472,0.5500866174697876,0.9841415882110596,0.345350980758667,0.5,1.3491640090942383,0.4651179313659668
1.509988784790039,0.6276043653488159,0.8823844194412231,0.42430633306503296,0.4666666666666667,1.75119149684906,0.5553132891654968
1.5328752994537354,0.7523490190505981,0.7805262804031372,0.4756583869457245,0.43333333333333335,1.312973141670227,0.5906164050102234
1.5867626667022705,0.6129441261291504,0.9738185405731201,0.4567849636077881,0.5333333333333333,1.2721288204193115,0.5621848106384277
1.510305643081665,0.5622817873954773,0.9480238556861877,0.3491210639476776,0.4666666666666667,1.5868234634399414,0.4775997996330261
1.491136908531189,0.5756925344467163,0.9154443740844727,0.336331307888031,0.33333333333333337,1.5047141313552856,0.49786636233329773
1.468409538269043,0.580065131187439,0.888344407081604,0.34444302320480347,0.43333333333333335,1.6914142370224,0.49352574348449707
1.5759978294372559,0.630124568939209,0.9458732604980469,0.3603156805038452,0.5,1.754154086112976,0.525139331817627
1.5148921012878418,0.5964261293411255,0.9184659719467163,0.38537511229515076,0.3666666666666667,2.1090524196624756,0.49641531705856323
1.4557408094406128,0.5331459045410156,0.9225949048995972,0.3182893395423889,0.4,1.7589503526687622,0.4451943039894104
1.4500727653503418,0.5052543878555298,0.944818377494812,0.3010022044181824,0.4666666666666667,1.8294775485992432,0.42879900336265564
1.4350924491882324,0.5675374269485474,0.8675550222396851,0.3578246235847473,0.43333333333333335,1.4447247982025146,0.4908761978149414
1.411177396774292,0.605389416217804,0.805787980556488,0.386955589056015,0.5333333333333333,1.5480551719665527,0.5118904709815979
1.460852861404419,0.4119220972061157,1.0489307641983032,0.21995842456817627,0.4,1.469388723373413,0.32206210494041443
1.5134413242340088,0.4394485354423523,1.0739927887916565,0.266272634267807,0.4666666666666667,2.051079273223877,0.39216312766075134
1.4486846923828125,0.5495460033416748,0.8991386890411377,0.3556308150291443,0.30000000000000004,1.8716691732406616,0.4909055829048157
1.5469999313354492,0.6533329486846924,0.8936669826507568,0.4096965491771698,0.43333333333333335,1.6791038513183594,0.564023494720459
1.5700247287750244,0.6381365656852722,0.9318881630897522,0.33889350295066833,0.5333333333333333,2.2582972049713135,0.45777255296707153
1.4786031246185303,0.6480015516281128,0.8306015729904175,0.348904013633728,0.3666666666666667,2.0388731956481934,0.45500633120536804
1.557727575302124,0.6213249564170837,0.9364026188850403,0.37191861867904663,0.5333333333333333,2.217180013656616,0.4781235158443451
1.5310778617858887,0.5750121474266052,0.9560657143592834,0.3357292115688324,0.19999999999999996,2.0497913360595703,0.4333042800426483
1.510049819946289,0.6542922258377075,0.8557575941085815,0.4253363609313965,0.43333333333333335,1.6176176071166992,0.5100070238113403
1.4761826992034912,0.6851336359977722,0.791049063205719,0.42527323961257935,0.43333333333333335,2.022641658782959,0.5107933282852173
1.2936525344848633,0.6535109877586365,0.6401415467262268,0.42899805307388306,0.43333333333333335,1.709384799003601,0.5454013347625732
1.210852861404419,0.46422553062438965,0.7466273307800293,0.27344605326652527,0.3666666666666667,1.9237655401229858,0.37186169624328613
1.391997218132019,0.5794332027435303,0.8125640153884888,0.3691295385360718,0.33333333333333337,1.663827896118164,0.46232733130455017
1.2576792240142822,0.5913488268852234,0.6663303971290588,0.3756105303764343,0.4,1.5474907159805298,0.471403568983078
1.307161569595337,0.5992302298545837,0.7079313397407532,0.37958821654319763,0.3666666666666667,1.8296936750411987,0.4775800108909607
1.3291356563568115,0.5538005232810974,0.7753351330757141,0.3291037082672119,0.4666666666666667,1.721915602684021,0.4159451425075531
1.3723676204681396,0.566940426826477,0.8054271936416626,0.318020224571228,0.33333333333333337,1.8554798364639282,0.41382330656051636
1.3997902870178223,0.5398306846618652,0.859959602355957,0.3140077590942383,0.4,2.130258798599243,0.4341201186180115
1.377178430557251,0.5664911270141602,0.8106873035430908,0.3424459397792816,0.33333333333333337,2.0406081676483154,0.44292593002319336
1.49094557762146,0.6004567742347717,0.8904888033866882,0.35273608565330505,0.30000000000000004,1.8375364542007446,0.4776619076728821
1.4080289602279663,0.6036859750747681,0.8043429851531982,0.36122220754623413,0.30000000000000004,1.7112231254577637,0.45776188373565674
1.3707196712493896,0.5849345922470093,0.7857850790023804,0.35317930579185486,0.43333333333333335,1.9544873237609863,0.4426582455635071
1.4725151062011719,0.6122007966041565,0.8603143095970154,0.36319416761398315,0.30000000000000004,2.0083208084106445,0.47325557470321655
1.3587851524353027,0.5674235820770264,0.7913615703582764,0.3602352738380432,0.33333333333333337,1.6336877346038818,0.47112852334976196
1.3480796813964844,0.6221919655799866,0.7258877158164978,0.4373708665370941,0.4666666666666667,1.9711982011795044,0.5568898916244507
1.3892158269882202,0.5758856534957886,0.8133301734924316,0.3789737820625305,0.3666666666666667,2.0878310203552246,0.4982545077800751
1.354644775390625,0.5744827389717102,0.7801620364189148,0.4061121344566345,0.23333333333333328,1.8974151611328125,0.5331758856773376
1.4676666259765625,0.49615180492401123,0.9715148210525513,0.3244536221027374,0.4,1.799878478050232,0.4332011640071869
1.4171055555343628,0.5758927464485168,0.841212809085846,0.396550714969635,0.2666666666666667,1.5222580432891846,0.5195965766906738
1.4932243824005127,0.5222491025924683,0.9709752798080444,0.3063786029815674,0.2666666666666667,2.1921849250793457,0.41416215896606445
1.4885754585266113,0.6334556937217712,0.8551197648048401,0.3705112636089325,0.30000000000000004,2.2525012493133545,0.4844389855861664
1.4937458038330078,0.5949592590332031,0.8987865447998047,0.3713238835334778,0.3666666666666667,1.2887922525405884,0.4916384220123291
1.4569166898727417,0.6909414529800415,0.7659752368927002,0.38687586784362793,0.4,1.92898690700531,0.517156720161438
1.4921815395355225,0.5214406847953796,0.9707408547401428,0.3261960744857788,0.30000000000000004,1.9348992109298706,0.44932231307029724
1.446655035018921,0.6792714595794678,0.7673835754394531,0.363781213760376,0.4,1.8628947734832764,0.49413180351257324
1.4286048412322998,0.6053959727287292,0.8232088685035706,0.35050731897354126,0.33333333333333337,1.414411187171936,0.48662346601486206
1.5143083333969116,0.6490944623947144,0.8652138710021973,0.3719451427459717,0.3666666666666667,1.869552493095398,0.5098172426223755
1.4530351161956787,0.5990128517150879,0.8540222644805908,0.3820187449455261,0.19999999999999996,1.7389618158340454,0.5066884756088257
1.4513976573944092,0.6376121640205383,0.8137854933738708,0.3514817953109741,0.3666666666666667,1.781437873840332,0.4862249493598938
1.285106897354126,0.6872114539146423,0.5978954434394836,0.42509111762046814,0.43333333333333335,1.9913703203201294,0.5167768001556396
1.3765065670013428,0.7087895274162292,0.6677170395851135,0.4295356869697571,0.3666666666666667,2.08036208152771,0.5334439277648926
1.5125417709350586,0.5312498807907104,0.9812918901443481,0.3041618764400482,0.5333333333333333,2.2687628269195557,0.4038850665092468
1.4042152166366577,0.6785932779312134,0.7256219387054443,0.42133018374443054,0.43333333333333335,1.9263044595718384,0.5044642686843872
1.4799480438232422,0.6880438327789307,0.7919042110443115,0.4190995395183563,0.43333333333333335,2.2942910194396973,0.50947105884552
1.4806239604949951,0.657906174659729,0.8227177858352661,0.3833409547805786,0.33333333333333337,1.8518476486206055,0.48611968755722046
1.5251553058624268,0.7139089107513428,0.811246395111084,0.3811606168746948,0.3666666666666667,1.7809927463531494,0.4413360357284546
1.5765020847320557,0.701040506362915,0.8754615783691406,0.4114223122596741,0.3666666666666667,2.361025333404541,0.4785952568054199
1.4431767463684082,0.749987781047821,0.6931889653205872,0.4184606671333313,0.5333333333333333,1.9129223823547363,0.49853357672691345
1.5366342067718506,0.650102436542511,0.8865317702293396,0.3390763998031616,0.2666666666666667,1.7963120937347412,0.4289279580116272
1.5399620532989502,0.6550898551940918,0.8848721981048584,0.36961862444877625,0.2666666666666667,1.987027645111084,0.45439696311950684
1.5149869918823242,0.6138677597045898,0.9011192321777344,0.35615262389183044,0.5,1.6896134614944458,0.42650362849235535
1.5350558757781982,0.6387144327163696,0.8963414430618286,0.3622826337814331,0.33333333333333337,1.6146196126937866,0.4602368474006653
1.5048513412475586,0.6966609954833984,0.8081903457641602,0.4227028489112854,0.4,2.1208646297454834,0.4976217746734619
1.5093239545822144,0.7206777334213257,0.7886462211608887,0.44858789443969727,0.23333333333333328,2.1332077980041504,0.5271618962287903
1.4920495748519897,0.5480446815490723,0.9440048933029175,0.2839500308036804,0.4666666666666667,2.182173013687134,0.39463043212890625
1.480088233947754,0.6262680292129517,0.8538202047348022,0.36103957891464233,0.4,2.030733823776245,0.4438589811325073
1.4784053564071655,0.6695260405540466,0.8088793158531189,0.398238867521286,0.3666666666666667,2.17867112159729,0.492147296667099
1.4415864944458008,0.7178287506103516,0.7237577438354492,0.4298267960548401,0.4,1.9166251420974731,0.5007988214492798
1.4405937194824219,0.6233155727386475,0.8172781467437744,0.37412652373313904,0.5,1.8889118432998657,0.43361347913742065
1.5582661628723145,0.6504877805709839,0.9077783823013306,0.3476555347442627,0.43333333333333335,2.067080020904541,0.41015657782554626
1.5934607982635498,0.5556455850601196,1.0378152132034302,0.3028884530067444,0.3666666666666667,1.5388139486312866,0.4065253734588623
1.5446679592132568,0.5386756658554077,1.0059922933578491,0.2851295471191406,0.4,2.1994705200195312,0.3922288417816162
1.4306752681732178,0.672232985496521,0.7584422826766968,0.3936350345611572,0.30000000000000004,1.6589891910552979,0.5106732249259949
1.4475314617156982,0.7432956695556641,0.7042357921600342,0.4284832179546356,0.4666666666666667,2.145655393600464,0.49989959597587585
1.4446864128112793,0.7629011869430542,0.6817852258682251,0.44214004278182983,0.43333333333333335,2.0178720951080322,0.5060144662857056
1.5204801559448242,0.6360642910003662,0.884415864944458,0.37140941619873047,0.3666666666666667,1.6827369928359985,0.4403477907180786
1.4853074550628662,0.6158077120780945,0.8694997429847717,0.33497005701065063,0.2666666666666667,1.7360354661941528,0.40725216269493103
1.5936908721923828,0.66028892993927,0.9334019422531128,0.4017418324947357,0.2666666666666667,1.9494231939315796,0.4878171682357788
1.5132732391357422,0.5684078335762024,0.9448654055595398,0.29740187525749207,0.4666666666666667,1.2285895347595215,0.39719924330711365
1.5581340789794922,0.5319418907165527,1.0261921882629395,0.2832458019256592,0.43333333333333335,1.9867777824401855,0.37814757227897644
1.4958795309066772,0.7135483622550964,0.7823311686515808,0.42061111330986023,0.43333333333333335,2.316615581512451,0.47893989086151123
1.4868524074554443,0.6580422520637512,0.8288101553916931,0.4046648144721985,0.4666666666666667,1.5726487636566162,0.49275824427604675
1.5749461650848389,0.6173039674758911,0.9576421976089478,0.36143800616264343,0.3666666666666667,1.7917283773422241,0.42248472571372986
1.594824194908142,0.6457544565200806,0.9490697383880615,0.3681395947933197,0.30000000000000004,1.9437555074691772,0.450660765171051
1.4886460304260254,0.6847147941589355,0.8039312362670898,0.3844473361968994,0.43333333333333335,1.910331130027771,0.4682222306728363
1.466447114944458,0.6315861344337463,0.8348609805107117,0.35472428798675537,0.4666666666666667,1.8768835067749023,0.428452730178833
1.5486596822738647,0.6381248831748962,0.9105347990989685,0.3758865296840668,0.43333333333333335,1.4918200969696045,0.4440046548843384
1.5412734746932983,0.6322709321975708,0.9090025424957275,0.34788617491722107,0.4666666666666667,2.1885135173797607,0.4308167099952698
1.5390890836715698,0.6764885783195496,0.8626005053520203,0.3970617949962616,0.33333333333333337,1.6885501146316528,0.47318363189697266
1.5511058568954468,0.6717127561569214,0.8793931007385254,0.35803699493408203,0.4666666666666667,1.9395616054534912,0.43374645709991455
1.5192316770553589,0.604812741279602,0.9144189357757568,0.3160966634750366,0.4666666666666667,1.687782883644104,0.42743414640426636
1.5136817693710327,0.6784825325012207,0.835199236869812,0.3894517123699188,0.43333333333333335,1.9069918394088745,0.4700475335121155
1.5254523754119873,0.741746187210083,0.7837061882019043,0.460193008184433,0.3666666666666667,1.882917046546936,0.5378462076187134
1.5247704982757568,0.6434367299079895,0.8813337683677673,0.35567939281463623,0.43333333333333335,1.950522780418396,0.4423181414604187
1.547760248184204,0.5911447405815125,0.9566155076026917,0.3404841423034668,0.4666666666666667,1.8896620273590088,0.4310457706451416
1.5661656856536865,0.6669602394104004,0.8992054462432861,0.3769812285900116,0.4,1.9304484128952026,0.4677748382091522
1.5243009328842163,0.634506344795227,0.8897945880889893,0.389301061630249,0.4,1.777767300605774,0.4639309048652649
1.4260947704315186,0.707391619682312,0.7187031507492065,0.3936598002910614,0.6,1.756834626197815,0.5002368092536926
1.5912632942199707,0.7509055137634277,0.840357780456543,0.4476129710674286,0.3666666666666667,1.7528738975524902,0.5353623628616333
1.5457457304000854,0.695142924785614,0.8506028056144714,0.394354909658432,0.4,1.6731176376342773,0.48059338331222534
1.560791015625,0.7205326557159424,0.8402583599090576,0.4389670789241791,0.4666666666666667,1.6982554197311401,0.5720086693763733
1.6296055316925049,0.6073853373527527,1.0222201943397522,0.3578338623046875,0.3666666666666667,1.7411401271820068,0.45366430282592773
1.6460824012756348,0.6415696144104004,1.0045127868652344,0.3875897526741028,0.4,1.8267698287963867,0.4900985658168793
1.5461156368255615,0.672990083694458,0.8731255531311035,0.4031325578689575,0.4,1.9452954530715942,0.5338759422302246
1.4543044567108154,0.716383695602417,0.7379207611083984,0.4271948039531708,0.5,2.327119827270508,0.5643573999404907
1.5105319023132324,0.6898459196090698,0.8206859827041626,0.41743025183677673,0.4,1.251815915107727,0.5554149150848389
1.597829818725586,0.6217575669288635,0.9760722517967224,0.34968286752700806,0.3666666666666667,2.127187728881836,0.49216097593307495
1.5226616859436035,0.7323096990585327,0.7903519868850708,0.4372190833091736,0.5,2.312264919281006,0.5845773220062256
1.6254091262817383,0.6660537719726562,0.959355354309082,0.3899892568588257,0.30000000000000004,1.949174404144287,0.5420538187026978
1.5940098762512207,0.7206699252128601,0.8733399510383606,0.44493675231933594,0.4,1.7549078464508057,0.5952435731887817
1.5420693159103394,0.7162220478057861,0.8258472681045532,0.42353355884552,0.33333333333333337,2.0510261058807373,0.5600862503051758
1.5230001211166382,0.7571338415145874,0.7658662796020508,0.47397512197494507,0.33333333333333337,1.9580090045928955,0.632231593132019
1.5008008480072021,0.6115556955337524,0.8892451524734497,0.3698061406612396,0.30000000000000004,2.1002328395843506,0.5033847093582153
1.4735474586486816,0.7622302770614624,0.7113171815872192,0.4969082772731781,0.3666666666666667,1.7593752145767212,0.6240991353988647
1.4760208129882812,0.6804294586181641,0.7955913543701172,0.4317983388900757,0.33333333333333337,1.797681450843811,0.5696139335632324
1.4176015853881836,0.6647845506668091,0.7528170347213745,0.4195447564125061,0.33333333333333337,1.4173946380615234,0.5597274303436279
1.398352026939392,0.7426251173019409,0.6557269096374512,0.4746602177619934,0.23333333333333328,2.083786725997925,0.6126260161399841
1.431706428527832,0.6942400932312012,0.7374663352966309,0.4544494152069092,0.33333333333333337,2.000059127807617,0.5924646258354187
1.4767413139343262,0.690308690071106,0.7864326238632202,0.7463127970695496,0.1333333333333333,1.6758438348770142,0.9313768148422241
1.7981631755828857,0.3463837504386902,1.4517794251441956,0.5279504060745239,0.30000000000000004,1.3100143671035767,0.7219151854515076
1.552996039390564,0.5094748735427856,1.0435211658477783,0.6291165947914124,0.23333333333333328,1.5776541233062744,0.8317852020263672
1.4301624298095703,0.7153517603874207,0.7148106694221497,0.7427579164505005,0.30000000000000004,2.0012903213500977,0.9109452962875366
1.6596534252166748,0.547977089881897,1.1116763353347778,0.6310914754867554,0.33333333333333337,1.917087197303772,0.7768506407737732
1.697511911392212,0.4740161597728729,1.223495751619339,0.6341319680213928,0.4666666666666667,1.8330212831497192,0.7769862413406372
1.5953431129455566,0.6221751570701599,0.9731679558753967,0.7313689589500427,0.16666666666666663,1.9596880674362183,0.8967491984367371
1.795459508895874,0.4513521194458008,1.3441073894500732,0.6468681693077087,0.4,2.1507184505462646,0.7876929044723511
1.7014187574386597,0.42125484347343445,1.2801639139652252,0.5852088332176208,0.3666666666666667,1.9496595859527588,0.7838225364685059
1.4322926998138428,0.545965313911438,0.8863273859024048,0.7037185430526733,0.3666666666666667,1.6434049606323242,0.8776463270187378
1.7148253917694092,0.5973192453384399,1.1175061464309692,0.6932786703109741,0.30000000000000004,1.6996263265609741,0.8351537585258484
1.4684571027755737,0.7194552421569824,0.7490018606185913,0.7100322246551514,0.33333333333333337,1.8456988334655762,0.8756601214408875
1.456244945526123,0.7528777122497559,0.7033672332763672,0.7184516787528992,0.2666666666666667,2.078848361968994,0.883777379989624
1.668262004852295,0.6796684265136719,0.988593578338623,0.6333980560302734,0.5,1.7153018712997437,0.775387167930603
1.5194549560546875,0.7106722593307495,0.808782696723938,0.737163245677948,0.3666666666666667,1.748257040977478,0.9048435091972351
1.7186059951782227,0.5528689622879028,1.1657370328903198,0.5812803506851196,0.33333333333333337,2.2539315223693848,0.7535185813903809
1.4239882230758667,0.8157770037651062,0.6082112193107605,0.7031512260437012,0.2666666666666667,2.25762939453125,0.8690589666366577
1.7973732948303223,0.7104719877243042,1.086901307106018,0.6514046788215637,0.2666666666666667,1.868807315826416,0.8018602728843689
1.7585153579711914,0.5694147348403931,1.1891006231307983,0.5926964282989502,0.43333333333333335,2.1251490116119385,0.7756220698356628
1.7634549140930176,0.6562885642051697,1.107166349887848,0.6305631995201111,0.30000000000000004,1.8841993808746338,0.7982637882232666
1.7327299118041992,0.6676358580589294,1.0650940537452698,0.6395291090011597,0.3666666666666667,1.5836820602416992,0.8315176963806152
1.501561164855957,0.880820631980896,0.620740532875061,0.7219914197921753,0.30000000000000004,1.3872852325439453,0.8752533793449402
1.729172706604004,0.61153244972229,1.1176402568817139,0.5506801009178162,0.4,1.808007001876831,0.717719316482544
1.7621371746063232,0.5611782670021057,1.2009589076042175,0.49077725410461426,0.3666666666666667,1.9152405261993408,0.6632882356643677
1.582909345626831,0.6092836856842041,0.973625659942627,0.49219655990600586,0.33333333333333337,2.0347518920898438,0.697241485118866
1.4867663383483887,0.7233282923698425,0.7634380459785461,0.6072225570678711,0.33333333333333337,1.8463101387023926,0.7877785563468933
1.3386828899383545,0.7422377467155457,0.5964451432228088,0.5670844912528992,0.43333333333333335,1.9658671617507935,0.7507955431938171
1.5110206604003906,0.6264386177062988,0.8845820426940918,0.5369541645050049,0.4,1.822137713432312,0.6569175124168396
1.3596630096435547,0.7236158847808838,0.6360471248626709,0.5777003765106201,0.43333333333333335,2.058764696121216,0.7490137815475464
1.5641019344329834,0.6579463481903076,0.9061555862426758,0.5377523899078369,0.4,2.3285439014434814,0.7010263204574585
1.3888416290283203,0.7778342962265015,0.6110073328018188,0.6151543855667114,0.3666666666666667,2.071439027786255,0.7622343897819519
1.4752099514007568,0.6712864637374878,0.803923487663269,0.5097295045852661,0.30000000000000004,2.0020623207092285,0.7000707387924194
1.4621381759643555,0.7334811091423035,0.728657066822052,0.554763913154602,0.33333333333333337,1.8322738409042358,0.7152179479598999
1.5078918933868408,0.6586242914199829,0.8492676019668579,0.5297353267669678,0.4666666666666667,2.186633586883545,0.7018955945968628
1.4392457008361816,0.728705883026123,0.7105398178100586,0.4870726764202118,0.4666666666666667,2.110090970993042,0.6311358213424683
1.4104044437408447,0.7596246004104614,0.6507798433303833,0.590928316116333,0.3666666666666667,1.8956098556518555,0.7318367958068848
1.3785866498947144,0.7707133293151855,0.6078733205795288,0.5262563228607178,0.4,1.4241373538970947,0.6817761659622192
1.4490516185760498,0.734709620475769,0.7143419981002808,0.5154927968978882,0.43333333333333335,1.8283207416534424,0.6604979038238525
1.44740629196167,0.7593783736228943,0.6880279183387756,0.515220582485199,0.4,1.5233877897262573,0.6606894731521606
1.3621324300765991,0.7113198637962341,0.650812566280365,0.5228828191757202,0.3666666666666667,2.0394301414489746,0.6539134979248047
1.3772740364074707,0.6870883703231812,0.6901856660842896,0.48387861251831055,0.4666666666666667,1.9402185678482056,0.6307746767997742
1.2797255516052246,0.8044008016586304,0.47532474994659424,0.5130581259727478,0.3666666666666667,1.9259039163589478,0.639570415019989
1.3007500171661377,0.7574223875999451,0.5433276295661926,0.4892268180847168,0.33333333333333337,2.1138620376586914,0.5946054458618164
1.2307379245758057,0.8255348205566406,0.40520310401916504,0.5271329283714294,0.43333333333333335,1.6393429040908813,0.6407620906829834
1.3141088485717773,0.7434234619140625,0.5706853866577148,0.43351995944976807,0.43333333333333335,1.9041621685028076,0.5488132238388062
1.382752776145935,0.7405762672424316,0.6421765089035034,0.44786447286605835,0.43333333333333335,1.954132080078125,0.5783917903900146
1.4160974025726318,0.6642419099807739,0.7518554925918579,0.41257476806640625,0.4,1.7818630933761597,0.5359354019165039
1.4328203201293945,0.6725360751152039,0.7602842450141907,0.4360320568084717,0.2666666666666667,1.7302204370498657,0.5830355882644653
1.4685933589935303,0.7425786852836609,0.7260146737098694,0.466256320476532,0.43333333333333335,1.4786689281463623,0.6052641868591309
1.537969946861267,0.7238050699234009,0.8141648769378662,0.44714367389678955,0.3666666666666667,1.531332015991211,0.5733907222747803
1.3990774154663086,0.41091376543045044,0.9881636500358582,0.39340218901634216,0.4666666666666667,2.130307912826538,0.6695708632469177
1.238727331161499,0.5182638764381409,0.7204634547233582,0.3958114981651306,0.5333333333333333,2.0747532844543457,0.7323352098464966
1.1912214756011963,0.3309985101222992,0.8602229654788971,0.3276558518409729,0.43333333333333335,1.8588489294052124,0.6150921583175659
1.223695158958435,0.3574778735637665,0.8662172853946686,0.2964472770690918,0.3666666666666667,1.9915659427642822,0.49643218517303467
1.2471046447753906,0.3599388003349304,0.8871658444404602,0.3190467357635498,0.5333333333333333,1.254418969154358,0.5194919109344482
1.3067206144332886,0.2511105537414551,1.0556100606918335,0.26471540331840515,0.43333333333333335,1.6039191484451294,0.5434240102767944
1.2778362035751343,0.37327635288238525,0.904559850692749,0.304148405790329,0.4,1.6169095039367676,0.5504215359687805
1.272794246673584,0.3695985674858093,0.9031956791877747,0.349012553691864,0.4666666666666667,1.993143916130066,0.656355619430542
1.2845840454101562,0.3260582983493805,0.9585257470607758,0.3152690529823303,0.43333333333333335,1.6602535247802734,0.5944056510925293
1.2088176012039185,0.3769484758377075,0.8318691253662109,0.3141091465950012,0.5666666666666667,1.6091511249542236,0.5297328233718872
1.2742376327514648,0.4908386468887329,0.7833989858627319,0.3806697726249695,0.4,1.5302296876907349,0.6392987370491028
1.4155280590057373,0.3795435130596161,1.0359845459461212,0.32569974660873413,0.33333333333333337,1.9030725955963135,0.5369728803634644
1.3424336910247803,0.44299158453941345,0.8994421064853668,0.35487112402915955,0.3666666666666667,2.105884313583374,0.6015564203262329
1.2439966201782227,0.4700673520565033,0.7739292681217194,0.3329939544200897,0.43333333333333335,1.9199661016464233,0.4922653138637543
1.3938401937484741,0.45319145917892456,0.9406487345695496,0.31110626459121704,0.43333333333333335,1.4745756387710571,0.4926987588405609
1.5361382961273193,0.47780895233154297,1.0583293437957764,0.31760093569755554,0.43333333333333335,1.6661429405212402,0.4903685450553894
1.417693853378296,0.6880431175231934,0.7296507358551025,0.3777003884315491,0.5333333333333333,1.466282606124878,0.5676664710044861
1.5556739568710327,0.6437718868255615,0.9119020700454712,0.37728017568588257,0.4,1.4064116477966309,0.6013707518577576
1.5693387985229492,0.6573217511177063,0.9120170474052429,0.4203360080718994,0.43333333333333335,1.65896475315094,0.6019763946533203
1.4685109853744507,0.7843068838119507,0.6842041015625,0.4076630473136902,0.33333333333333337,1.4933929443359375,0.6194125413894653
1.4945135116577148,0.7538779973983765,0.7406355142593384,0.4304533898830414,0.4,1.8012449741363525,0.6180392503738403
1.500861644744873,0.6920353770256042,0.8088262677192688,0.41550204157829285,0.5,1.4381656646728516,0.6006205677986145
1.5542701482772827,0.59859699010849,0.9556731581687927,0.36412686109542847,0.5,1.667551875114441,0.5606972575187683
1.5696041584014893,0.6694813966751099,0.9001227617263794,0.3699091374874115,0.5666666666666667,1.4364347457885742,0.5539047718048096
1.603533148765564,0.5171117186546326,1.0864214301109314,0.3342929780483246,0.33333333333333337,1.6233206987380981,0.5220138430595398
1.520194411277771,0.540461540222168,0.979732871055603,0.37809762358665466,0.4666666666666667,1.1378964185714722,0.5475773811340332
1.568049669265747,0.6520110368728638,0.9160386323928833,0.41853663325309753,0.5,1.6856592893600464,0.6067173480987549
1.5275509357452393,0.4870075583457947,1.0405433773994446,0.2939828038215637,0.43333333333333335,1.4143238067626953,0.4883303642272949
1.4913692474365234,0.5744209289550781,0.9169483184814453,0.4006147086620331,0.4,1.349015235900879,0.5952222347259521
1.339428186416626,0.7074754238128662,0.6319527626037598,0.45210132002830505,0.6,1.8595043420791626,0.6232256293296814
1.416003942489624,0.7354353666305542,0.6805685758590698,0.5059666037559509,0.43333333333333335,1.5919053554534912,0.6834601759910583
1.3742259740829468,0.6869845390319824,0.6872414350509644,0.4565128982067108,0.5,2.439908742904663,0.621609091758728
1.4263328313827515,0.548764705657959,0.8775681257247925,0.33101731538772583,0.5,1.5457887649536133,0.5121645331382751
1.5474313497543335,0.5519856810569763,0.9954456686973572,0.3933272361755371,0.43333333333333335,1.581329584121704,0.5983637571334839
1.5110197067260742,0.4653873145580292,1.045632392168045,0.3117992579936981,0.3666666666666667,1.3039872646331787,0.44242510199546814
1.394237756729126,0.6187008619308472,0.7755368947982788,0.4689428508281708,0.33333333333333337,1.6953344345092773,0.6009100079536438
1.4663289785385132,0.49392932653427124,0.9723996520042419,0.31895825266838074,0.5,1.5469169616699219,0.5376682877540588
1.4783527851104736,0.6592674255371094,0.8190853595733643,0.40262627601623535,0.5,1.799399971961975,0.6483842134475708
1.4698021411895752,0.5680364966392517,0.9017656445503235,0.41661137342453003,0.3666666666666667,2.183101177215576,0.6075712442398071
1.417213797569275,0.6189008355140686,0.7983129620552063,0.42115533351898193,0.5,1.9735628366470337,0.6068050265312195
1.5234631299972534,0.5495601892471313,0.9739029407501221,0.3795032203197479,0.43333333333333335,2.070770740509033,0.5815431475639343
1.668292760848999,0.49712881445884705,1.171163946390152,0.3597908914089203,0.4666666666666667,1.8614048957824707,0.5731756091117859
1.6292200088500977,0.585570752620697,1.0436492562294006,0.47650521993637085,0.43333333333333335,2.1583504676818848,0.6405578255653381
1.515382170677185,0.75682532787323,0.7585568428039551,0.4876333475112915,0.4666666666666667,1.886793613433838,0.678881824016571
1.7389194965362549,0.6758431792259216,1.0630763173103333,0.45991969108581543,0.4,1.5543434619903564,0.6616414785385132
1.5515358448028564,0.5761679410934448,0.9753679037094116,0.4034416675567627,0.4,1.4777297973632812,0.5905144214630127
1.6884368658065796,0.8872771263122559,0.8011597394943237,0.47441649436950684,0.4666666666666667,1.8784773349761963,0.6757584810256958
1.7109603881835938,0.567895770072937,1.1430646181106567,0.30695295333862305,0.5666666666666667,1.8301365375518799,0.5062971115112305
1.556502103805542,0.6334092617034912,0.9230928421020508,0.35326480865478516,0.5333333333333333,1.8109626770019531,0.5561118721961975
1.5974849462509155,0.7079992294311523,0.8894857168197632,0.37878280878067017,0.5666666666666667,1.5196233987808228,0.5896905064582825
1.6139835119247437,0.4769871234893799,1.1369963884353638,0.2540525794029236,0.30000000000000004,1.3983752727508545,0.4020003080368042
1.6488168239593506,0.6986677646636963,0.9501490592956543,0.37232622504234314,0.43333333333333335,1.6638448238372803,0.531946063041687
1.6160151958465576,0.6380544900894165,0.9779607057571411,0.34244078397750854,0.5333333333333333,1.9786038398742676,0.5165653824806213
1.493963599205017,0.7565252780914307,0.7374383211135864,0.410622239112854,0.5666666666666667,1.6943520307540894,0.6149694919586182
1.6073017120361328,0.5351790189743042,1.0721226930618286,0.3159492611885071,0.30000000000000004,1.7231048345565796,0.5113970041275024
1.4946315288543701,0.6961923837661743,0.7984391450881958,0.4114011228084564,0.5,1.5551105737686157,0.6261534094810486
1.3977707624435425,0.7091073393821716,0.6886634230613708,0.4304050803184509,0.5,1.8122483491897583,0.6345049738883972
1.5790551900863647,0.43634122610092163,1.1427139639854431,0.2831091582775116,0.5,1.5107406377792358,0.4772118926048279
1.5268748998641968,0.7033707499504089,0.8235041499137878,0.42812395095825195,0.4666666666666667,1.8365246057510376,0.6415520906448364
1.4824082851409912,0.8115641474723816,0.6708441376686096,0.4669567942619324,0.43333333333333335,2.162707805633545,0.6716198325157166
1.482344627380371,0.844266414642334,0.6380782127380371,0.49147140979766846,0.4,1.6895864009857178,0.6938056349754333
1.3809303045272827,0.7978531122207642,0.5830771923065186,0.47028905153274536,0.5,1.863977313041687,0.6767783164978027
1.4299540519714355,0.8442081212997437,0.5857459306716919,0.47694581747055054,0.33333333333333337,1.8239840269088745,0.6706478595733643
1.4082651138305664,0.5511329770088196,0.8571321368217468,0.37132740020751953,0.4,1.7507902383804321,0.559223473072052
1.3306992053985596,0.7938374876976013,0.5368617177009583,0.4339461028575897,0.4,1.989729404449463,0.6231693029403687
1.5095603466033936,0.42276328802108765,1.086797058582306,0.24369090795516968,0.43333333333333335,1.5052094459533691,0.4116503596305847
1.396696925163269,0.6598068475723267,0.7368900775909424,0.37460577487945557,0.43333333333333335,0.8661753535270691,0.5739082098007202
1.4953019618988037,0.6625140905380249,0.8327878713607788,0.3686515688896179,0.5333333333333333,1.8451207876205444,0.5541475415229797
1.4253143072128296,0.488290011882782,0.9370242953300476,0.28519561886787415,0.5666666666666667,2.0939712524414062,0.443354070186615
1.5210784673690796,0.6171924471855164,0.9038860201835632,0.32586896419525146,0.5333333333333333,2.027540445327759,0.5058884620666504
1.4976686239242554,0.5871831178665161,0.9104855060577393,0.3227713704109192,0.43333333333333335,1.6061944961547852,0.4947824478149414
1.3041738271713257,0.7033482789993286,0.6008255481719971,0.39963626861572266,0.2666666666666667,1.5712512731552124,0.5682679414749146
1.3759863376617432,0.47244691848754883,0.9035394191741943,0.2807665467262268,0.5,1.560849905014038,0.43165716528892517
1.2674864530563354,0.7568991184234619,0.5105873346328735,0.39729616045951843,0.5,1.3967262506484985,0.5944243669509888
1.4459223747253418,0.5669608116149902,0.8789615631103516,0.3080575466156006,0.5,1.1801064014434814,0.49028491973876953
1.3128432035446167,0.6603890061378479,0.6524541974067688,0.36138880252838135,0.5666666666666667,1.6896196603775024,0.5460069179534912
1.321946620941162,0.6151877641677856,0.7067588567733765,0.35795673727989197,0.43333333333333335,1.6822253465652466,0.5333703756332397
1.2136051654815674,0.7475157976150513,0.4660893678665161,0.3972875475883484,0.4666666666666667,1.7511879205703735,0.5857707262039185
1.3544490337371826,0.5483083724975586,0.806140661239624,0.2974410653114319,0.5666666666666667,2.1068389415740967,0.472634881734848
1.326129674911499,0.6187765002250671,0.7073531746864319,0.3841228187084198,0.4,1.9748082160949707,0.5445089340209961
1.3985917568206787,0.5411782264709473,0.8574135303497314,0.2887176275253296,0.4666666666666667,1.7233949899673462,0.4383839964866638
1.2205461263656616,0.4627436101436615,0.7578025162220001,0.27634406089782715,0.3666666666666667,1.1523934602737427,0.41733282804489136
1.3766282796859741,0.4206409454345703,0.9559873342514038,0.21479229629039764,0.4666666666666667,2.1273951530456543,0.31633979082107544
1.346785545349121,0.568648099899292,0.7781374454498291,0.3099214434623718,0.5,1.6024086475372314,0.4605923891067505
1.30350923538208,0.4754302501678467,0.8280789852142334,0.28056061267852783,0.4666666666666667,1.7953124046325684,0.4071008563041687
1.2420072555541992,0.41947826743125916,0.8225289881229401,0.23609599471092224,0.5,1.543846607208252,0.35961484909057617
1.21783447265625,0.6568666696548462,0.5609678030014038,0.37248536944389343,0.4666666666666667,1.7643349170684814,0.55668705701828
1.2828855514526367,0.6018986701965332,0.6809868812561035,0.3470540940761566,0.5,1.6896257400512695,0.5359483957290649
1.2517229318618774,0.515150785446167,0.7365721464157104,0.31652307510375977,0.4,1.8853163719177246,0.4569229483604431
1.296537160873413,0.6396538019180298,0.6568833589553833,0.35107195377349854,0.5666666666666667,1.0807582139968872,0.5444155931472778
1.274049162864685,0.7222840189933777,0.5517651438713074,0.3970779776573181,0.5,2.121586799621582,0.5841262936592102
1.3334636688232422,0.636633038520813,0.6968306303024292,0.39595675468444824,0.5,1.8596255779266357,0.5432129502296448
1.383495807647705,0.5962045788764954,0.7872912287712097,0.38153189420700073,0.43333333333333335,1.688712239265442,0.5282856225967407
1.3038430213928223,0.4531666040420532,0.850676417350769,0.262960284948349,0.5333333333333333,1.5261547565460205,0.45890873670578003
1.3998950719833374,0.5001946687698364,0.899700403213501,0.3231804072856903,0.5,1.968294620513916,0.5274633765220642
1.3075003623962402,0.6018842458724976,0.7056161165237427,0.4316363036632538,0.5666666666666667,2.2727482318878174,0.5986769199371338
1.3435149192810059,0.6363568305969238,0.707158088684082,0.4619714617729187,0.5,2.1119437217712402,0.6091140508651733
1.3831638097763062,0.5999898910522461,0.7831739187240601,0.4290870130062103,0.5,2.1733810901641846,0.5909145474433899
1.3180418014526367,0.5850801467895508,0.7329616546630859,0.4383220672607422,0.43333333333333335,2.1125638484954834,0.5933302640914917
1.3714635372161865,0.6387362480163574,0.7327272891998291,0.4512771964073181,0.5333333333333333,2.1687111854553223,0.5958430171012878
1.2402620315551758,0.7374297380447388,0.502832293510437,0.507861316204071,0.3666666666666667,2.1096863746643066,0.6334657073020935
1.3466362953186035,0.6243936419487,0.7222426533699036,0.42472943663597107,0.4666666666666667,1.5719224214553833,0.5633643865585327
1.3565127849578857,0.6294989585876465,0.7270138263702393,0.4418528974056244,0.33333333333333337,1.5133306980133057,0.5887236595153809
1.430227279663086,0.47314557433128357,0.9570817053318024,0.3346993327140808,0.5,1.7779754400253296,0.48778456449508667
1.2762765884399414,0.6882851123809814,0.58799147605896,0.4752328097820282,0.43333333333333335,2.073908567428589,0.6177485585212708
1.3315424919128418,0.5002259016036987,0.8313165903091431,0.34768444299697876,0.43333333333333335,2.1978466510772705,0.5098177194595337
1.3976386785507202,0.581597089767456,0.8160415887832642,0.4169691801071167,0.5333333333333333,1.9272794723510742,0.5639435052871704
1.3331902027130127,0.60904461145401,0.7241455912590027,0.42222294211387634,0.5,2.2598469257354736,0.5618883967399597
1.3133997917175293,0.6200109720230103,0.693388819694519,0.41936194896698,0.4666666666666667,1.804360270500183,0.5618059635162354
1.3872569799423218,0.5485388040542603,0.8387181758880615,0.3723301887512207,0.4,1.5279570817947388,0.5143035650253296
1.3144638538360596,0.6325076818466187,0.6819561719894409,0.4309919774532318,0.43333333333333335,1.8012452125549316,0.5600533485412598
1.2929117679595947,0.7964296340942383,0.49648213386535645,0.553345799446106,0.43333333333333335,2.0455048084259033,0.6892770528793335
1.366241216659546,0.6607210636138916,0.7055201530456543,0.4016900062561035,0.4666666666666667,2.0366082191467285,0.5759791731834412
1.4659862518310547,0.8175758123397827,0.648410439491272,0.5379875898361206,0.4666666666666667,1.8513853549957275,0.6710535287857056
1.4296960830688477,0.8656471967697144,0.5640488862991333,0.5992976427078247,0.5333333333333333,2.17156720161438,0.7447309494018555
1.4355348348617554,0.7008156776428223,0.7347191572189331,0.4540802836418152,0.5666666666666667,1.8760350942611694,0.6187728643417358
1.4751644134521484,0.6655066013336182,0.8096578121185303,0.39181840419769287,0.43333333333333335,1.4281409978866577,0.562379002571106
1.2931164503097534,0.9750832319259644,0.31803321838378906,0.6202725768089294,0.4666666666666667,1.7469679117202759,0.7615436315536499
1.464820384979248,0.7691137194633484,0.6957066655158997,0.47552940249443054,0.5333333333333333,1.7645149230957031,0.6556920409202576
1.4856648445129395,0.8197890520095825,0.6658757925033569,0.5034095048904419,0.5333333333333333,1.9209991693496704,0.6456174254417419
1.4300025701522827,0.8829221725463867,0.547080397605896,0.5666785836219788,0.43333333333333335,1.8127567768096924,0.6991700530052185
1.5031583309173584,0.7171392440795898,0.7860190868377686,0.43102404475212097,0.5,2.0096957683563232,0.5884312987327576
1.4615421295166016,0.6742562055587769,0.7872859239578247,0.3924720883369446,0.6,1.8364297151565552,0.5525774955749512
1.5177816152572632,0.7210726141929626,0.7967090010643005,0.4142167568206787,0.4666666666666667,1.815471887588501,0.5729546546936035
1.458298921585083,0.8078383207321167,0.6504606008529663,0.5140581130981445,0.5,1.8348968029022217,0.6732145547866821
1.5182197093963623,0.7745873332023621,0.7436323761940002,0.4898587167263031,0.4666666666666667,2.063319206237793,0.6133058071136475
1.4645861387252808,0.8049890995025635,0.6595970392227173,0.5001158714294434,0.5,2.00829815864563,0.664244532585144
1.4238519668579102,0.6322702765464783,0.7915816903114319,0.37478965520858765,0.4666666666666667,1.8777719736099243,0.5221989154815674
1.4278558492660522,0.8394680023193359,0.5883878469467163,0.532684326171875,0.4,2.1551754474639893,0.6584876179695129
1.4592750072479248,0.6673545837402344,0.7919204235076904,0.3872082233428955,0.4,1.7956054210662842,0.5297197103500366
1.4189605712890625,0.7129692435264587,0.7059913277626038,0.43496179580688477,0.5,2.195406675338745,0.5634593963623047
1.314328908920288,0.798350989818573,0.5159779191017151,0.5323330760002136,0.43333333333333335,2.022127389907837,0.649024248123169
1.3291394710540771,0.7759146094322205,0.5532248616218567,0.4747352600097656,0.4666666666666667,2.175760507583618,0.6195571422576904
1.3873260021209717,0.7526556849479675,0.6346703171730042,0.47274911403656006,0.4,1.973718523979187,0.5917627811431885
1.3056526184082031,0.6960029602050781,0.609649658203125,0.4249665141105652,0.43333333333333335,1.8079437017440796,0.5713497400283813
1.3834365606307983,0.6892840266227722,0.6941525340080261,0.43037351965904236,0.4666666666666667,1.7817602157592773,0.541856050491333
1.3950228691101074,0.6584424376487732,0.7365804314613342,0.4212258756160736,0.6,2.1564245223999023,0.5264619588851929
1.3159550428390503,0.7672740817070007,0.5486809611320496,0.5241351127624512,0.5333333333333333,2.158162832260132,0.6108062267303467
1.302717685699463,0.565744936466217,0.7369727492332458,0.33042654395103455,0.5666666666666667,2.0499658584594727,0.44093069434165955
1.27888822555542,0.7540640830993652,0.5248241424560547,0.5033330321311951,0.4,2.2509100437164307,0.6050763726234436
1.3067607879638672,0.6897469758987427,0.6170138120651245,0.4351583421230316,0.4666666666666667,1.9530891180038452,0.5383743643760681
1.3120381832122803,0.5979125499725342,0.7141256332397461,0.44871222972869873,0.4666666666666667,2.050750732421875,0.5725682973861694
1.3155560493469238,0.7187274694442749,0.5968285799026489,0.47402775287628174,0.3666666666666667,1.959235668182373,0.5485324859619141
1.2629714012145996,0.608167290687561,0.6548041105270386,0.3980869650840759,0.4666666666666667,2.4510860443115234,0.5133291482925415
1.2485814094543457,0.6276018023490906,0.6209796071052551,0.3845353126525879,0.4666666666666667,2.3290042877197266,0.49435633420944214
1.266908884048462,0.6647205352783203,0.6021883487701416,0.43792200088500977,0.43333333333333335,2.3804633617401123,0.5380154848098755
1.284973382949829,0.7273856997489929,0.5575876832008362,0.5249643325805664,0.2666666666666667,2.0536696910858154,0.6397632956504822
1.254871129989624,0.7532354593276978,0.5016356706619263,0.5006117224693298,0.43333333333333335,2.296696186065674,0.5849266648292542
1.2422661781311035,0.6414344310760498,0.6008317470550537,0.46954187750816345,0.5333333333333333,1.8514840602874756,0.5900835990905762
1.3052929639816284,0.6133228540420532,0.6919701099395752,0.3824397921562195,0.43333333333333335,1.687303900718689,0.4909074902534485
1.2680933475494385,0.7219502329826355,0.546143114566803,0.5163891315460205,0.43333333333333335,1.4657913446426392,0.6181640028953552
1.265873670578003,0.7794667482376099,0.48640692234039307,0.532683253288269,0.43333333333333335,2.0626347064971924,0.6298119425773621
1.2907404899597168,0.7521786689758301,0.5385618209838867,0.5188001990318298,0.43333333333333335,1.9691712856292725,0.6119811534881592
1.3396310806274414,0.689428448677063,0.6502026319503784,0.43626007437705994,0.43333333333333335,2.120856523513794,0.5465642809867859
1.3509786128997803,0.6411816477775574,0.7097969651222229,0.47311925888061523,0.33333333333333337,1.7239848375320435,0.5790547728538513
1.3519794940948486,0.7702887058258057,0.581690788269043,0.5378632545471191,0.43333333333333335,2.2905337810516357,0.6426914930343628
1.2396448850631714,0.8057503700256348,0.4338945150375366,0.5383468270301819,0.5,1.6323984861373901,0.6187933683395386
1.4346718788146973,0.6433767080307007,0.7912951707839966,0.38954049348831177,0.4666666666666667,2.176297664642334,0.5136352181434631
1.3664478063583374,0.7769118547439575,0.5895359516143799,0.5113456845283508,0.43333333333333335,2.1864888668060303,0.6076111793518066
1.4209803342819214,0.6133692264556885,0.8076111078262329,0.4137117862701416,0.4,2.233426570892334,0.5295106768608093
1.325729489326477,0.6757402420043945,0.6499892473220825,0.4622977375984192,0.4,1.7109122276306152,0.5555488467216492
1.3733272552490234,0.8180292844772339,0.5552979707717896,0.534442126750946,0.4666666666666667,1.9464690685272217,0.637809693813324
1.3886054754257202,0.6572380661964417,0.7313674092292786,0.4141044020652771,0.33333333333333337,1.567805290222168,0.53249192237854
1.432938575744629,0.749442458152771,0.6834961175918579,0.4997375011444092,0.2666666666666667,2.2203962802886963,0.6029452085494995
1.440897822380066,0.7498793601989746,0.6910184621810913,0.4950215518474579,0.5,2.385313034057617,0.612461268901825
1.4702329635620117,0.7390602827072144,0.7311726808547974,0.4862298369407654,0.5333333333333333,2.226789712905884,0.6059951186180115
1.4625749588012695,0.637164294719696,0.8254106640815735,0.3702179789543152,0.3666666666666667,1.934587836265564,0.524391770362854
1.4706103801727295,0.7567580938339233,0.7138522863388062,0.4936618208885193,0.30000000000000004,1.8999550342559814,0.6354038715362549
1.4517803192138672,0.80409836769104,0.6476819515228271,0.521274209022522,0.43333333333333335,1.8065098524093628,0.6379477977752686
1.4835643768310547,0.7639011144638062,0.7196632623672485,0.4957560896873474,0.43333333333333335,1.5216586589813232,0.6311529874801636
1.455976963043213,0.7480640411376953,0.7079129219055176,0.4743402898311615,0.5,1.610125184059143,0.602847158908844
1.5003552436828613,0.7512530088424683,0.7491022348403931,0.4789206385612488,0.4,2.0007386207580566,0.6218358874320984
1.4347922801971436,0.8053829669952393,0.6294093132019043,0.5160910487174988,0.3666666666666667,2.2808914184570312,0.6340702772140503
1.4592571258544922,0.7741522192955017,0.6851049065589905,0.48277002573013306,0.5,1.838350534439087,0.5955142378807068
1.4665048122406006,0.7378997802734375,0.7286050319671631,0.45447319746017456,0.4666666666666667,1.4896619319915771,0.5987664461135864
1.4390766620635986,0.773524284362793,0.6655523777008057,0.5090587139129639,0.33333333333333337,1.4494037628173828,0.6239374279975891
1.4644763469696045,0.7216249704360962,0.7428513765335083,0.4565286636352539,0.43333333333333335,1.4175177812576294,0.5846996307373047
1.6946830749511719,0.3988184630870819,1.29586461186409,0.4028199315071106,0.5666666666666667,1.2395164966583252,0.6592854857444763
1.7373905181884766,0.6469317078590393,1.0904588103294373,0.5461916923522949,0.5333333333333333,1.7599459886550903,0.7669469714164734
1.6179269552230835,0.38920852541923523,1.2287184298038483,0.3897354304790497,0.6333333333333333,1.178649663925171,0.6489412188529968
1.5355710983276367,0.7844733595848083,0.7510977387428284,0.5462116003036499,0.5666666666666667,1.909470558166504,0.8104760050773621
1.6416867971420288,0.5899670124053955,1.0517197847366333,0.4066094756126404,0.5333333333333333,1.7797400951385498,0.6610827445983887
1.4144681692123413,0.8538514375686646,0.5606167316436768,0.5964798927307129,0.5,1.5669260025024414,0.8420359492301941
1.587285041809082,0.8337633013725281,0.753521740436554,0.583351194858551,0.4,1.6277215480804443,0.7964838743209839
1.4242395162582397,0.7434727549552917,0.680766761302948,0.5095131397247314,0.5,1.6552423238754272,0.7108970880508423
1.2165594100952148,0.7594999670982361,0.45705944299697876,0.5029845237731934,0.5333333333333333,1.3836662769317627,0.7054600715637207
1.2685004472732544,0.6753587126731873,0.5931417346000671,0.5304872393608093,0.4666666666666667,1.6551991701126099,0.6864498853683472
1.0942031145095825,0.6575272083282471,0.43667590618133545,0.5447537302970886,0.6,1.1938292980194092,0.71108478307724
1.2768291234970093,0.5473851561546326,0.7294439673423767,0.47293806076049805,0.5666666666666667,1.705962061882019,0.6322713494300842
1.1916766166687012,0.6471485495567322,0.544528067111969,0.5682932138442993,0.6,1.6059956550598145,0.7358425855636597
1.2494229078292847,0.6125686764717102,0.6368542313575745,0.4769152104854584,0.6333333333333333,1.2898716926574707,0.6696051359176636
1.4487718343734741,0.6675574779510498,0.7812143564224243,0.5406384468078613,0.6333333333333333,1.3850717544555664,0.7292485237121582
1.7163279056549072,0.6020190715789795,1.1143088340759277,0.5706844329833984,0.43333333333333335,1.5828787088394165,0.7430230975151062
1.6560362577438354,0.5462125539779663,1.1098237037658691,0.39469826221466064,0.5333333333333333,1.1203036308288574,0.5580630898475647
1.4571943283081055,0.7788691520690918,0.6783251762390137,0.6206442713737488,0.5333333333333333,1.70358407497406,0.8278002738952637
1.7564735412597656,0.5979714393615723,1.1585021018981934,0.47039633989334106,0.5666666666666667,1.4760911464691162,0.6662968397140503
1.6459553241729736,0.6220311522483826,1.023924171924591,0.4441908597946167,0.5,1.2852858304977417,0.6771666407585144
1.686139464378357,0.6664456129074097,1.0196938514709473,0.4598073959350586,0.5333333333333333,1.5589383840560913,0.6838824152946472
1.535675048828125,0.6890276670455933,0.8466473817825317,0.456135630607605,0.4666666666666667,1.3982869386672974,0.6968809962272644
1.4406869411468506,0.6701411604881287,0.7705457806587219,0.4599674642086029,0.5666666666666667,1.0088473558425903,0.7088721990585327
1.5435261726379395,0.7528510093688965,0.790675163269043,0.4644984006881714,0.6,1.0597580671310425,0.6679102778434753
1.5696319341659546,0.586737871170044,0.9828940629959106,0.34181350469589233,0.5333333333333333,1.4209405183792114,0.5373900532722473
1.3929336071014404,0.7909952402114868,0.6019383668899536,0.4896523654460907,0.6333333333333333,1.3076586723327637,0.6581036448478699
1.5633714199066162,0.47728943824768066,1.0860819816589355,0.28869959712028503,0.6,1.5288724899291992,0.4469560980796814
1.4687141180038452,0.4259790778160095,1.0427350401878357,0.2666001617908478,0.5333333333333333,1.321818470954895,0.4029986262321472
1.4249500036239624,0.731622576713562,0.6933274269104004,0.48060911893844604,0.6,1.6050341129302979,0.6334456205368042
1.5383503437042236,0.6254297494888306,0.9129205942153931,0.354834645986557,0.5333333333333333,1.6960341930389404,0.5133326053619385
1.4409799575805664,0.37964797019958496,1.0613319873809814,0.27975934743881226,0.5666666666666667,1.2663960456848145,0.4068668782711029
1.3451261520385742,0.6497045755386353,0.695421576499939,0.3920038342475891,0.5333333333333333,1.4405206441879272,0.5863443613052368
1.4839370250701904,0.37922725081443787,1.1047097742557526,0.27188795804977417,0.5333333333333333,1.6932934522628784,0.39098402857780457
1.497437834739685,0.415302038192749,1.082135796546936,0.31947579979896545,0.5,2.0325887203216553,0.4554872214794159
1.4716594219207764,0.48183974623680115,0.9898196756839752,0.3354640007019043,0.4666666666666667,1.4296363592147827,0.5283691883087158
1.485457420349121,0.4479299485683441,1.037527471780777,0.30509698390960693,0.4666666666666667,1.6301344633102417,0.46043190360069275
1.5910565853118896,0.47823846340179443,1.1128181219100952,0.31290048360824585,0.5333333333333333,1.6284884214401245,0.44181331992149353
1.4306612014770508,0.6911754012107849,0.7394858002662659,0.4815722703933716,0.4666666666666667,1.7349913120269775,0.6942545175552368
1.324756383895874,0.5975842475891113,0.7271721363067627,0.42265209555625916,0.4,1.5614560842514038,0.6109325289726257
1.335601806640625,0.4662441611289978,0.8693576455116272,0.3299577832221985,0.6,1.7992348670959473,0.45712876319885254
1.3645637035369873,0.5309573411941528,0.8336063623428345,0.41124600172042847,0.5333333333333333,1.8503564596176147,0.551903486251831
1.2565085887908936,0.5959961414337158,0.6605124473571777,0.43404775857925415,0.43333333333333335,0.9683420062065125,0.6479724049568176
1.2652877569198608,0.44060957431793213,0.8246781826019287,0.42817598581314087,0.4,1.5915374755859375,0.5912710428237915
1.3558496236801147,0.4702407717704773,0.8856088519096375,0.4097287058830261,0.43333333333333335,1.5303196907043457,0.5765541791915894
1.3411059379577637,0.5809478163719177,0.760158121585846,0.46279796957969666,0.3666666666666667,1.8696346282958984,0.6886197328567505
1.3687851428985596,0.5336780548095703,0.8351070880889893,0.3966517448425293,0.5333333333333333,1.4955750703811646,0.5849844217300415
1.4486794471740723,0.5344907641410828,0.9141886830329895,0.4062727689743042,0.3666666666666667,2.0047504901885986,0.5858079791069031
1.4952402114868164,0.41317281126976013,1.0820674002170563,0.3614684045314789,0.43333333333333335,1.8129487037658691,0.5144404172897339
1.4774807691574097,0.5596053600311279,0.9178754091262817,0.3750709295272827,0.5666666666666667,1.6376447677612305,0.5313688516616821
1.3822457790374756,0.6514921188354492,0.7307536602020264,0.45749759674072266,0.43333333333333335,1.5911972522735596,0.62506103515625
1.5645464658737183,0.4873301386833191,1.0772163271903992,0.40889233350753784,0.4666666666666667,1.7004200220108032,0.5893036723136902
1.5361509323120117,0.5227383375167847,1.013412594795227,0.427843302488327,0.5333333333333333,1.664463996887207,0.6155285239219666
1.5265440940856934,0.5065199136734009,1.0200241804122925,0.4215828776359558,0.5666666666666667,1.655746579170227,0.5825152397155762
1.645869493484497,0.4497435986995697,1.1961258947849274,0.39110249280929565,0.5,1.640851378440857,0.5243802070617676
1.5635926723480225,0.5464825630187988,1.0171101093292236,0.4531569480895996,0.5,1.7242647409439087,0.6056702136993408
1.6116150617599487,0.5128241181373596,1.0987909436225891,0.38713666796684265,0.43333333333333335,1.2365121841430664,0.565938413143158
1.3563016653060913,0.5777978897094727,0.7785037755966187,0.4323696792125702,0.4,1.7702776193618774,0.6131393313407898
1.4291925430297852,0.6275560855865479,0.8016364574432373,0.48474621772766113,0.5,1.3732736110687256,0.6252846717834473
1.3491052389144897,0.638984203338623,0.7101210355758667,0.4559003710746765,0.3666666666666667,1.9288899898529053,0.6504397988319397
1.3448423147201538,0.5459518432617188,0.7988904714584351,0.40215015411376953,0.3666666666666667,1.81773042678833,0.5808433890342712
1.36935555934906,0.6201858520507812,0.7491697072982788,0.46240243315696716,0.43333333333333335,1.4756156206130981,0.6360083818435669
1.3321571350097656,0.672142744064331,0.6600143909454346,0.5284779071807861,0.33333333333333337,1.5718562602996826,0.7086243629455566
1.5168365240097046,0.5457964539527893,0.9710400700569153,0.5169687867164612,0.30000000000000004,1.4632009267807007,0.6997289657592773
1.3991044759750366,0.7297503352165222,0.6693541407585144,0.6457735896110535,0.5,1.7939413785934448,0.8541263937950134
1.609061598777771,0.5668672323226929,1.0421943664550781,0.4977877140045166,0.4,1.9955896139144897,0.6560947895050049
1.609785795211792,0.5993460416793823,1.0104397535324097,0.5625206828117371,0.4666666666666667,2.07724666595459,0.7402456998825073
1.5503711700439453,0.6482464671134949,0.9021247029304504,0.5972038507461548,0.5,1.8346502780914307,0.8094742298126221
1.5378434658050537,0.6176201105117798,0.9202233552932739,0.5666354894638062,0.43333333333333335,1.4765243530273438,0.7323286533355713
1.5082952976226807,0.6489323973655701,0.8593629002571106,0.5603891611099243,0.4,1.6630233526229858,0.7691988945007324
1.3884572982788086,0.6617566347122192,0.7267006635665894,0.5702661871910095,0.33333333333333337,1.464962363243103,0.7438349723815918
1.288488507270813,0.6778931021690369,0.6105954051017761,0.61041259765625,0.4666666666666667,1.843139410018921,0.8374861478805542
1.386000633239746,0.6159728765487671,0.770027756690979,0.551944375038147,0.33333333333333337,2.081705331802368,0.7856974601745605
1.3516501188278198,0.6299775838851929,0.721672534942627,0.606456995010376,0.5666666666666667,2.0271456241607666,0.7982274889945984
1.3492248058319092,0.6201273202896118,0.7290974855422974,0.5205399394035339,0.4666666666666667,1.8891462087631226,0.7222816944122314
1.2858140468597412,0.5604567527770996,0.7253572940826416,0.54854816198349,0.4666666666666667,2.160370349884033,0.7239631414413452
1.3140380382537842,0.6115679144859314,0.7024701237678528,0.5151288509368896,0.4666666666666667,1.8559625148773193,0.6733617782592773
1.3599523305892944,0.5717998743057251,0.7881524562835693,0.5145144462585449,0.43333333333333335,1.5014671087265015,0.6805620193481445
1.3349131345748901,0.7397259473800659,0.5951871871948242,0.5935654044151306,0.5666666666666667,1.8526583909988403,0.7167081832885742
1.345389723777771,0.6248018741607666,0.7205878496170044,0.4863964915275574,0.5333333333333333,2.0807387828826904,0.6431340575218201
1.4251902103424072,0.8167099952697754,0.6084802150726318,0.584999680519104,0.4666666666666667,2.1590516567230225,0.6823393702507019
1.3952922821044922,0.7957327365875244,0.5995595455169678,0.5803474187850952,0.5666666666666667,2.0849199295043945,0.7051310539245605
1.4879186153411865,0.7605804204940796,0.7273381948471069,0.5622686743736267,0.5666666666666667,1.9766687154769897,0.6782233715057373
1.4880907535552979,0.8162641525268555,0.6718266010284424,0.5548956990242004,0.43333333333333335,2.0969161987304688,0.6840038299560547
1.5154842138290405,0.8657317161560059,0.6497524976730347,0.5663349628448486,0.5,2.2883689403533936,0.670367956161499
1.5760016441345215,0.8238199949264526,0.7521816492080688,0.5325340628623962,0.5666666666666667,2.1425397396087646,0.6709458827972412
1.5745868682861328,0.747622013092041,0.8269648551940918,0.45765218138694763,0.3666666666666667,2.2350080013275146,0.6075972318649292
1.4912214279174805,0.7146937251091003,0.7765277028083801,0.5123477578163147,0.5666666666666667,1.955257534980774,0.6403560042381287
1.499153971672058,0.7141846418380737,0.7849693298339844,0.49535834789276123,0.4,2.309175729751587,0.6283093690872192
1.6001105308532715,0.7382402420043945,0.861870288848877,0.4792792499065399,0.5666666666666667,1.2655781507492065,0.6409316658973694
1.5667365789413452,0.8762339353561401,0.6905026435852051,0.5708149075508118,0.4,1.9793884754180908,0.7021905779838562
1.6398677825927734,0.816224992275238,0.8236427903175354,0.543527364730835,0.4666666666666667,1.667475700378418,0.6842947006225586
1.6088135242462158,0.854729175567627,0.7540843486785889,0.5711932182312012,0.4666666666666667,1.3170034885406494,0.6973177194595337
1.5481019020080566,0.8958215117454529,0.6522803902626038,0.6138532161712646,0.5,1.8525402545928955,0.7248355746269226
1.554815649986267,0.7786593437194824,0.7761563062667847,0.514501690864563,0.43333333333333335,1.7199960947036743,0.6675257682800293
1.617626667022705,0.811776340007782,0.8058503270149231,0.537669837474823,0.5,1.760255217552185,0.6859767436981201
1.9407942295074463,0.3233782649040222,1.617415964603424,0.5239140391349792,0.5333333333333333,1.8302028179168701,0.7000107765197754
1.5814952850341797,0.3774433135986328,1.2040519714355469,0.48326826095581055,0.6333333333333333,1.955533742904663,0.6572818160057068
1.8397715091705322,0.3070538640022278,1.5327176451683044,0.370283305644989,0.4,1.8010506629943848,0.5246745944023132
1.7917299270629883,0.3401394486427307,1.4515904784202576,0.3583506941795349,0.43333333333333335,1.761650800704956,0.5709115862846375
1.6804265975952148,0.4206947088241577,1.2597318887710571,0.37144285440444946,0.7,1.680497407913208,0.6005333662033081
1.7243907451629639,0.3368299901485443,1.3875607550144196,0.3583855628967285,0.43333333333333335,1.6310912370681763,0.598291277885437
1.7015780210494995,0.4143301844596863,1.2872478365898132,0.3433341383934021,0.6333333333333333,1.6415809392929077,0.5958770513534546
1.6424058675765991,0.4030930697917938,1.2393127977848053,0.3591965138912201,0.4666666666666667,1.7740532159805298,0.6100832223892212
1.9672129154205322,0.35918912291526794,1.6080237925052643,0.30986320972442627,0.6333333333333333,1.5296623706817627,0.4808793067932129
1.8353699445724487,0.32338470220565796,1.5119852423667908,0.3244294822216034,0.4666666666666667,1.5208629369735718,0.5930261611938477
1.6613032817840576,0.4837706685066223,1.1775326132774353,0.4137004315853119,0.6333333333333333,1.4181064367294312,0.6951627731323242
1.7404556274414062,0.40792202949523926,1.332533597946167,0.39597734808921814,0.5666666666666667,1.573746919631958,0.6924979090690613
2.021450996398926,0.3828255534172058,1.63862544298172,0.3542715311050415,0.4666666666666667,1.2523735761642456,0.5745006799697876
1.913278579711914,0.3943708539009094,1.5189077258110046,0.31402134895324707,0.5,1.1507372856140137,0.5785224437713623
1.8627275228500366,0.4504764974117279,1.4122510254383087,0.366992324590683,0.6666666666666667,1.3227760791778564,0.6709048748016357
1.9011421203613281,0.38229942321777344,1.5188426971435547,0.3465006351470947,0.5,1.5381888151168823,0.5751118063926697
1.760776400566101,0.46951669454574585,1.2912597060203552,0.3487182855606079,0.5333333333333333,1.4270378351211548,0.63729327917099
1.8616490364074707,0.35155531764030457,1.5100937187671661,0.3490268886089325,0.5,1.271180510520935,0.6086452603340149
1.8192157745361328,0.4651467502117157,1.3540690243244171,0.3849167823791504,0.5,1.047916054725647,0.6742273569107056
1.8732821941375732,0.5297671556472778,1.3435150384902954,0.3519706726074219,0.5333333333333333,1.5724873542785645,0.5756402611732483
1.8526766300201416,0.5711373686790466,1.281539261341095,0.389279305934906,0.4666666666666667,1.2634183168411255,0.6041187644004822
1.7671959400177002,0.34690842032432556,1.4202875196933746,0.26770898699760437,0.5333333333333333,0.9782202839851379,0.48392361402511597
1.8075199127197266,0.4104642868041992,1.3970556259155273,0.2674141228199005,0.5333333333333333,1.287550926208496,0.5305012464523315
1.7679237127304077,0.6973557472229004,1.0705679655075073,0.4114854335784912,0.4666666666666667,1.116406798362732,0.6352173089981079
1.7457603216171265,0.5356943607330322,1.2100659608840942,0.3370039463043213,0.4666666666666667,1.1656982898712158,0.5826241970062256
1.6064823865890503,0.6607818603515625,0.9457005262374878,0.3769858777523041,0.5,1.0907155275344849,0.6003494262695312
1.6523078680038452,0.42645472288131714,1.225853145122528,0.2647969722747803,0.5,0.9381822943687439,0.43456166982650757
1.717039942741394,0.5077216029167175,1.2093183398246765,0.2961556613445282,0.5,1.0938763618469238,0.479540079832077
1.573789119720459,0.524510383605957,1.049278736114502,0.3536667227745056,0.43333333333333335,1.0968393087387085,0.5155525207519531
1.5902165174484253,0.4150610864162445,1.1751554310321808,0.26132577657699585,0.5,1.202648401260376,0.4186529517173767
1.4692343473434448,0.5047215819358826,0.9645127654075623,0.3359191119670868,0.4666666666666667,1.0127149820327759,0.49023836851119995
1.4140422344207764,0.5776616930961609,0.8363805413246155,0.3385903537273407,0.43333333333333335,1.3357703685760498,0.46043580770492554
1.4124577045440674,0.33645257353782654,1.0760051310062408,0.25113898515701294,0.3666666666666667,1.6244193315505981,0.37728580832481384
1.3720844984054565,0.35921764373779297,1.0128668546676636,0.22665435075759888,0.5,1.3070666790008545,0.36779698729515076
1.4452884197235107,0.38463807106018066,1.06065034866333,0.2690126895904541,0.5333333333333333,1.2678531408309937,0.4054372012615204
1.2264556884765625,0.4416521191596985,0.784803569316864,0.2827191948890686,0.5666666666666667,1.4744514226913452,0.42603224515914917
1.3894202709197998,0.3737339675426483,1.0156863033771515,0.2228192538022995,0.43333333333333335,1.5242902040481567,0.3772704601287842
1.1349592208862305,0.47787874937057495,0.6570804715156555,0.35590803623199463,0.43333333333333335,1.3183165788650513,0.5153231620788574
1.1924192905426025,0.49577707052230835,0.6966422200202942,0.27593177556991577,0.4666666666666667,1.0915156602859497,0.42523977160453796
1.2530310153961182,0.3956575393676758,0.8573734760284424,0.2417445033788681,0.5,1.617390513420105,0.3903542459011078
1.175891637802124,0.46477991342544556,0.7111117243766785,0.36216387152671814,0.3666666666666667,1.6102005243301392,0.47008824348449707
1.1913995742797852,0.49270838499069214,0.698691189289093,0.30260664224624634,0.43333333333333335,1.3142343759536743,0.40556249022483826
1.1703593730926514,0.5079843997955322,0.6623749732971191,0.248833566904068,0.4,1.3198620080947876,0.4047536253929138
1.1998370885849,0.6170961856842041,0.5827409029006958,0.4132794737815857,0.4666666666666667,1.599061369895935,0.5631100535392761
1.1655032634735107,0.46235761046409607,0.7031456530094147,0.2236720621585846,0.30000000000000004,1.6633341312408447,0.3401150405406952
1.226876974105835,0.3839736580848694,0.8429033160209656,0.2509949803352356,0.2666666666666667,1.0869431495666504,0.3642476499080658
1.2144944667816162,0.5849264860153198,0.6295679807662964,0.4314412474632263,0.3666666666666667,1.2619366645812988,0.5974979400634766
1.3519694805145264,0.4955909848213196,0.8563784956932068,0.3573310375213623,0.2666666666666667,1.1298612356185913,0.5095459818840027
1.2819324731826782,0.6817800402641296,0.6001524329185486,0.48265790939331055,0.33333333333333337,1.235667109489441,0.6368625164031982
1.367666482925415,0.6355564594268799,0.7321100234985352,0.4596250653266907,0.3666666666666667,1.597091555595398,0.6269463896751404
1.4198625087738037,0.6702923774719238,0.7495701313018799,0.487429141998291,0.30000000000000004,1.7444100379943848,0.6605002880096436
1.3548901081085205,0.5894314050674438,0.7654587030410767,0.4118688106536865,0.33333333333333337,1.6226990222930908,0.6027109622955322
1.4547160863876343,0.6437038779258728,0.8110122084617615,0.4638909697532654,0.23333333333333328,1.2818166017532349,0.6413872241973877
1.417926549911499,0.6269042491912842,0.7910223007202148,0.46841809153556824,0.30000000000000004,1.6095985174179077,0.6517590880393982
1.486184000968933,0.6739414930343628,0.8122425079345703,0.41583773493766785,0.3666666666666667,1.4839069843292236,0.5920188426971436
1.5189247131347656,0.5983113050460815,0.9206134080886841,0.39050835371017456,0.19999999999999996,1.2070666551589966,0.570103108882904
1.535140037536621,0.6991659998893738,0.8359740376472473,0.44432640075683594,0.30000000000000004,1.3156929016113281,0.6372244954109192
1.4787673950195312,0.6413637399673462,0.8374036550521851,0.38359174132347107,0.19999999999999996,1.141770362854004,0.5646154880523682
1.5587223768234253,0.6922466158866882,0.8664757609367371,0.4598904848098755,0.19999999999999996,1.0368990898132324,0.6015722751617432
1.5867462158203125,0.7802537679672241,0.8064924478530884,0.5334008932113647,0.3666666666666667,0.9669988751411438,0.699561595916748
1.608637809753418,0.7594095468521118,0.8492282629013062,0.46652185916900635,0.16666666666666663,1.293639898300171,0.6355482339859009
1.6149604320526123,0.7224723696708679,0.8924880623817444,0.43222007155418396,0.30000000000000004,1.1621400117874146,0.6156265735626221
1.6813678741455078,0.7881548404693604,0.8932130336761475,0.44328850507736206,0.2666666666666667,1.543989658355713,0.6045438647270203
1.6837581396102905,0.8152951598167419,0.8684629797935486,0.43142077326774597,0.33333333333333337,0.953485369682312,0.5773137807846069
1.6875776052474976,0.8085241317749023,0.8790534734725952,0.419025719165802,0.2666666666666667,1.407827377319336,0.5763675570487976
1.7595014572143555,0.7666482925415039,0.9928531646728516,0.47153985500335693,0.19999999999999996,1.4119880199432373,0.6059552431106567
1.7277326583862305,0.8140106201171875,0.913722038269043,0.4906691014766693,0.19999999999999996,1.3734856843948364,0.6242908239364624
1.701969861984253,0.8840012550354004,0.8179686069488525,0.4988250136375427,0.23333333333333328,1.3600902557373047,0.6401764154434204
1.68255615234375,0.8753023147583008,0.8072538375854492,0.5353947877883911,0.16666666666666663,1.5433710813522339,0.6563646793365479
1.7034966945648193,0.8332714438438416,0.8702252507209778,0.5124922394752502,0.33333333333333337,1.3988476991653442,0.6810188293457031
1.609273910522461,0.9227641820907593,0.6865097284317017,0.5714725255966187,0.30000000000000004,1.0602363348007202,0.7139765024185181
1.7028164863586426,0.8418232202529907,0.8609932661056519,0.5125944018363953,0.19999999999999996,1.521768569946289,0.6616461873054504
1.629826545715332,0.7224385142326355,0.9073880314826965,0.4443933367729187,0.3666666666666667,1.646858811378479,0.585375189781189
1.690500259399414,0.8069383502006531,0.883561909198761,0.41710972785949707,0.16666666666666663,1.4726604223251343,0.5531067848205566
1.7145040035247803,0.8241791725158691,0.8903248310089111,0.5066907405853271,0.2666666666666667,1.167894721031189,0.6319363117218018
1.7365343570709229,0.8496146202087402,0.8869197368621826,0.49939239025115967,0.2666666666666667,1.3459644317626953,0.6438748836517334
1.7099964618682861,0.8903459906578064,0.8196504712104797,0.5277022123336792,0.23333333333333328,1.5744311809539795,0.6871055960655212
1.7605069875717163,0.7947947382926941,0.9657122492790222,0.45784133672714233,0.4,1.2242987155914307,0.623178243637085
1.7560348510742188,0.8487149477005005,0.9073199033737183,0.49568724632263184,0.2666666666666667,1.601982593536377,0.6482244729995728
1.707425594329834,0.8860472440719604,0.8213783502578735,0.5271255373954773,0.3666666666666667,1.624294638633728,0.6728864908218384
1.6869466304779053,0.7465071678161621,0.9404394626617432,0.5460485816001892,0.3666666666666667,1.8012912273406982,0.694105327129364
1.72157883644104,0.7092999815940857,1.0122788548469543,0.3915906846523285,0.2666666666666667,1.6188684701919556,0.5454639196395874
1.648315191268921,0.768818736076355,0.8794964551925659,0.4749791622161865,0.33333333333333337,1.6622309684753418,0.614591121673584
1.6815731525421143,0.7323760986328125,0.9491970539093018,0.4419388771057129,0.30000000000000004,1.766770601272583,0.5814987421035767
1.7711671590805054,0.8199094533920288,0.9512577056884766,0.47836586833000183,0.2666666666666667,1.6460063457489014,0.6303757429122925
1.7072043418884277,0.8779164552688599,0.8292878866195679,0.5160504579544067,0.30000000000000004,1.8564728498458862,0.6509952545166016
1.6648938655853271,0.7059997320175171,0.9588941335678101,0.4076683521270752,0.33333333333333337,1.6853264570236206,0.5684613585472107
1.5959713459014893,0.7431044578552246,0.8528668880462646,0.4275428056716919,0.2666666666666667,1.2674130201339722,0.5810168981552124
1.6460211277008057,0.7200735807418823,0.9259475469589233,0.5084697008132935,0.33333333333333337,0.8740480542182922,0.6877657771110535
1.6582260131835938,0.6264033317565918,1.031822681427002,0.38538047671318054,0.3666666666666667,0.7766814231872559,0.5533974170684814
1.5625007152557373,0.8979940414428711,0.6645066738128662,0.5625436305999756,0.3666666666666667,1.1649521589279175,0.6832911372184753
1.5618343353271484,0.9078634977340698,0.6539708375930786,0.5383163094520569,0.4,1.1523644924163818,0.6919575929641724
1.664398193359375,0.8258091807365417,0.8385890126228333,0.4754636287689209,0.30000000000000004,0.9179025888442993,0.6291630268096924
1.688156008720398,0.8470035791397095,0.8411524295806885,0.5553098917007446,0.3666666666666667,1.0885591506958008,0.6942179203033447
1.6324946880340576,0.821983814239502,0.8105108737945557,0.5181412696838379,0.33333333333333337,1.6197701692581177,0.6675015687942505
1.686319351196289,0.8439885377883911,0.842330813407898,0.5097434520721436,0.4,1.2349587678909302,0.6677834391593933
1.6824090480804443,0.8498913645744324,0.832517683506012,0.5501374006271362,0.33333333333333337,1.1204816102981567,0.662810206413269
1.6300419569015503,0.7296323776245117,0.9004095792770386,0.4645259380340576,0.4,1.2830814123153687,0.6072571873664856
1.6680774688720703,0.8650459051132202,0.8030315637588501,0.5361629724502563,0.3666666666666667,1.671290397644043,0.682379424571991
1.5164660215377808,0.6894132494926453,0.8270527720451355,0.4398634433746338,0.4666666666666667,1.104369044303894,0.5961394309997559
1.4954150915145874,0.8059096336364746,0.6895054578781128,0.5747582316398621,0.5,1.1077494621276855,0.7452189326286316
1.6231553554534912,0.8147053718566895,0.8084499835968018,0.5138248205184937,0.4,1.3372647762298584,0.6334872841835022
1.5956180095672607,0.7567862868309021,0.8388317227363586,0.5032489895820618,0.5,1.1233549118041992,0.6569722890853882
1.460550308227539,0.9112173914909363,0.5493329167366028,0.6947557926177979,0.5,1.2542057037353516,0.8293782472610474
1.5563839673995972,0.9251841306686401,0.631199836730957,0.6402999758720398,0.5,1.1216751337051392,0.7949113845825195
1.5700253248214722,0.8969926834106445,0.6730326414108276,0.5966660976409912,0.4,1.5200424194335938,0.750274121761322
1.585224986076355,0.8156084418296814,0.7696165442466736,0.5703223943710327,0.33333333333333337,1.6023975610733032,0.7207087278366089
1.548996925354004,0.7176660895347595,0.8313308358192444,0.45423051714897156,0.3666666666666667,1.7284952402114868,0.604569673538208
1.6110780239105225,0.8208316564559937,0.7902463674545288,0.5825952291488647,0.4666666666666667,1.245962142944336,0.7396709322929382
1.573228120803833,0.8148759603500366,0.7583521604537964,0.5227939486503601,0.43333333333333335,1.3003064393997192,0.6749199628829956
1.530962347984314,0.9336535930633545,0.5973087549209595,0.6852388381958008,0.5,1.4447810649871826,0.8144916296005249
1.54477059841156,0.8959560394287109,0.6488145589828491,0.5879296660423279,0.43333333333333335,1.0546767711639404,0.7238478660583496
1.5316476821899414,0.8126921057701111,0.7189555764198303,0.5612025856971741,0.4666666666666667,0.9380128383636475,0.707072913646698
1.5487488508224487,0.7782411575317383,0.7705076932907104,0.48975905776023865,0.5333333333333333,1.3374302387237549,0.638744056224823
1.6333107948303223,0.8706669807434082,0.7626438140869141,0.596421480178833,0.4666666666666667,1.7140719890594482,0.7348604202270508
1.6312720775604248,0.8199025392532349,0.8113695383071899,0.5530780553817749,0.4666666666666667,1.842936396598816,0.6999050974845886
1.5935237407684326,0.8157908320426941,0.7777329087257385,0.5191055536270142,0.5,1.9164848327636719,0.6550540924072266
1.6080020666122437,0.6641298532485962,0.9438722133636475,0.38152366876602173,0.4666666666666667,1.2784318923950195,0.5360905528068542
1.6256985664367676,0.8444263339042664,0.7812722325325012,0.5795138478279114,0.5,0.9134163856506348,0.7308987379074097
1.5489038228988647,0.8422757983207703,0.7066280245780945,0.5533893704414368,0.43333333333333335,1.5241672992706299,0.7116580009460449
1.5540928840637207,0.9290875792503357,0.625005304813385,0.6311649680137634,0.4,1.3463165760040283,0.7861656546592712
1.641021490097046,0.8533792495727539,0.787642240524292,0.6318759918212891,0.43333333333333335,1.3679747581481934,0.78058260679245
1.6226310729980469,0.7761181592941284,0.8465129137039185,0.510944128036499,0.43333333333333335,1.0944217443466187,0.6575239896774292
1.619196891784668,0.8528698682785034,0.7663270235061646,0.5636207461357117,0.4,1.2324283123016357,0.7161023020744324
1.5957101583480835,0.8526387214660645,0.743071436882019,0.6183865070343018,0.43333333333333335,1.4125028848648071,0.7793512344360352
1.617069959640503,0.8227181434631348,0.7943518161773682,0.5206112861633301,0.4666666666666667,1.5596407651901245,0.6830588579177856
1.6518529653549194,0.7708176374435425,0.881035327911377,0.5076552629470825,0.4,1.546437382698059,0.6659606695175171
1.5967693328857422,0.7974869012832642,0.799282431602478,0.5393319725990295,0.5,1.2406684160232544,0.7121703028678894
1.5682328939437866,0.8238884806632996,0.7443444132804871,0.5582602024078369,0.43333333333333335,1.0180960893630981,0.7250928282737732
1.5841503143310547,0.786698043346405,0.7974522709846497,0.5307388305664062,0.4,0.9746347665786743,0.6986236572265625
1.615080714225769,0.8333166837692261,0.781764030456543,0.57832932472229,0.4666666666666667,1.3228259086608887,0.7476226687431335
1.5813148021697998,0.8617268800735474,0.7195879220962524,0.6203087568283081,0.4,1.1162978410720825,0.7798943519592285
1.6095783710479736,0.8038811683654785,0.8056972026824951,0.5483081936836243,0.4666666666666667,1.2638405561447144,0.7184192538261414
1.5019500255584717,0.8094253540039062,0.6925246715545654,0.5634405016899109,0.43333333333333335,1.5303704738616943,0.7294225692749023
1.6780433654785156,0.7246176600456238,0.9534257054328918,0.489074170589447,0.43333333333333335,1.0929317474365234,0.6484707593917847
1.486897349357605,0.8283184766769409,0.6585788726806641,0.5785592794418335,0.4,1.656997561454773,0.7475726008415222
1.5649150609970093,0.7813663482666016,0.7835487127304077,0.5406153202056885,0.43333333333333335,1.6178702116012573,0.7056241035461426
1.503663420677185,0.8276707530021667,0.6759926676750183,0.5809516906738281,0.3666666666666667,1.0068707466125488,0.7369807958602905
1.5642869472503662,0.844374418258667,0.7199125289916992,0.638728141784668,0.43333333333333335,1.5869007110595703,0.7589895129203796
1.5440963506698608,0.773770272731781,0.7703260779380798,0.5235246419906616,0.4,1.5786257982254028,0.6681341528892517
1.5302966833114624,0.8618440628051758,0.6684526205062866,0.6456252336502075,0.4,1.5485622882843018,0.7470879554748535
1.5474767684936523,0.7769403457641602,0.7705364227294922,0.5446980595588684,0.3666666666666667,1.5111546516418457,0.6758486032485962
1.4819998741149902,0.8301312327384949,0.6518686413764954,0.556872546672821,0.4666666666666667,1.4861606359481812,0.708296537399292
1.4026000499725342,0.7825464010238647,0.6200536489486694,0.5999099612236023,0.33333333333333337,2.0252273082733154,0.709812343120575
1.6442089080810547,0.7406682372093201,0.9035406708717346,0.5826003551483154,0.33333333333333337,1.4064784049987793,0.6903772354125977
1.557612419128418,0.6941511034965515,0.8634613156318665,0.5345536470413208,0.3666666666666667,1.735863447189331,0.64178866147995
1.518445372581482,0.8113330602645874,0.7071123123168945,0.5456911325454712,0.3666666666666667,1.1774438619613647,0.6437463164329529
1.5442218780517578,0.7957377433776855,0.7484841346740723,0.5511147975921631,0.3666666666666667,1.164981484413147,0.6616779565811157
1.5982692241668701,0.7744112014770508,0.8238580226898193,0.5962263345718384,0.33333333333333337,1.2607226371765137,0.7089414596557617
1.5532125234603882,0.7659034729003906,0.7873090505599976,0.5719135999679565,0.30000000000000004,1.1041103601455688,0.6897262334823608
1.6626386642456055,0.7364591360092163,0.9261795282363892,0.525840163230896,0.43333333333333335,1.2637394666671753,0.6308720111846924
1.6340426206588745,0.7479835748672485,0.886059045791626,0.5388419032096863,0.3666666666666667,1.3446483612060547,0.6284475922584534
1.590205192565918,0.746747612953186,0.8434575796127319,0.5571770668029785,0.33333333333333337,1.251084327697754,0.6694928407669067
1.5464261770248413,0.7387186288833618,0.8077075481414795,0.5271798968315125,0.4666666666666667,1.0144456624984741,0.6368776559829712
1.5183005332946777,0.8306176662445068,0.6876828670501709,0.5961706638336182,0.3666666666666667,1.241364598274231,0.6974776983261108
1.5557167530059814,0.8639530539512634,0.691763699054718,0.5809134244918823,0.4,1.472924828529358,0.6709754467010498
1.6095346212387085,0.7830945253372192,0.8264400959014893,0.5500304102897644,0.2666666666666667,1.3968881368637085,0.6533128619194031
1.5810545682907104,0.8075962066650391,0.7734583616256714,0.5705152153968811,0.3666666666666667,1.56886625289917,0.6919230222702026
1.6601438522338867,0.8513607978820801,0.8087830543518066,0.5793957114219666,0.33333333333333337,1.3753600120544434,0.6968050003051758
1.6983213424682617,0.8364412188529968,0.8618801236152649,0.5788014531135559,0.33333333333333337,1.5647205114364624,0.6777214407920837
1.6961907148361206,0.8563019633293152,0.8398887515068054,0.5705460906028748,0.30000000000000004,1.7134426832199097,0.6884135007858276
1.6220686435699463,0.9171279668807983,0.704940676689148,0.6242233514785767,0.3666666666666667,1.038936972618103,0.7280334234237671
1.7205259799957275,0.8510934710502625,0.8694325089454651,0.5305449962615967,0.33333333333333337,1.4651075601577759,0.6292062997817993
1.6923456192016602,0.6747374534606934,1.0176081657409668,0.35005566477775574,0.3666666666666667,1.093485713005066,0.44969236850738525
1.6395553350448608,0.9295310974121094,0.7100242376327515,0.6089869141578674,0.3666666666666667,1.8207728862762451,0.7070552110671997
1.6446374654769897,0.9004710912704468,0.744166374206543,0.553148090839386,0.3666666666666667,1.4543431997299194,0.6637158393859863
1.6493613719940186,0.9059675931930542,0.7433937788009644,0.59819495677948,0.33333333333333337,1.488990068435669,0.7014244794845581
1.6780381202697754,0.8371424674987793,0.8408956527709961,0.5181043148040771,0.30000000000000004,0.801582396030426,0.6210100054740906
1.6047189235687256,0.8957051038742065,0.709013819694519,0.5698264837265015,0.4,1.3194893598556519,0.6766058802604675
1.613706111907959,0.890159010887146,0.723547101020813,0.6154160499572754,0.3666666666666667,1.6584434509277344,0.7129620313644409
1.6563423871994019,0.82115238904953,0.8351899981498718,0.5147745013237,0.30000000000000004,1.7231049537658691,0.6227876543998718
1.5464832782745361,0.8465373516082764,0.6999459266662598,0.5820091366767883,0.4,1.3145558834075928,0.7030411958694458
1.5480616092681885,0.8479351997375488,0.7001264095306396,0.5862786769866943,0.3666666666666667,1.3429290056228638,0.7070618867874146
1.5578882694244385,0.8290461301803589,0.7288421392440796,0.5546908378601074,0.3666666666666667,1.2018569707870483,0.6610766053199768
1.61210298538208,0.8701412081718445,0.7419617772102356,0.5623926520347595,0.4,1.5961627960205078,0.664658784866333
1.5928456783294678,0.8428510427474976,0.7499946355819702,0.5422059297561646,0.2666666666666667,1.7404682636260986,0.6626464128494263
1.6145343780517578,0.8960990905761719,0.7184352874755859,0.623661994934082,0.33333333333333337,0.8253605961799622,0.7265622615814209
1.53269362449646,0.8995860815048218,0.6331075429916382,0.5983604788780212,0.4666666666666667,1.287559151649475,0.7141894698143005
1.5918582677841187,0.8951147794723511,0.6967434883117676,0.576812207698822,0.33333333333333337,1.405707836151123,0.6919835805892944
1.579040288925171,0.8310524821281433,0.7479878067970276,0.5172069668769836,0.3666666666666667,1.3887319564819336,0.6166360974311829
1.5579993724822998,0.9237364530563354,0.6342629194259644,0.6066557168960571,0.5,1.8072590827941895,0.7032505869865417
1.5792211294174194,0.8931869268417358,0.6860342025756836,0.5660489797592163,0.43333333333333335,1.5742809772491455,0.6794079542160034
1.6068370342254639,0.9115680456161499,0.695268988609314,0.6325570344924927,0.43333333333333335,1.578739047050476,0.7576081156730652
1.570378065109253,0.9094424247741699,0.660935640335083,0.5809800028800964,0.4,1.3847733736038208,0.6946573257446289
1.6020634174346924,0.884697675704956,0.7173657417297363,0.5990637540817261,0.33333333333333337,1.249160647392273,0.7155202627182007
1.6050078868865967,0.8916820287704468,0.7133258581161499,0.603932797908783,0.5,1.7483742237091064,0.7115227580070496
1.547324538230896,0.8748916983604431,0.6724328398704529,0.5703146457672119,0.4,1.4381954669952393,0.6757881045341492
1.5593903064727783,0.9119062423706055,0.6474840641021729,0.6331493258476257,0.4666666666666667,1.6187846660614014,0.7417631149291992
1.6133350133895874,0.6524397730827332,0.9608952403068542,0.39484092593193054,0.33333333333333337,1.8163528442382812,0.5206849575042725
1.5527949333190918,0.8202091455459595,0.7325857877731323,0.5253241062164307,0.3666666666666667,1.1261119842529297,0.6424161195755005
1.619836688041687,0.837969183921814,0.781867504119873,0.5859826803207397,0.4,1.3195350170135498,0.7030616998672485
1.641967535018921,0.8659972548484802,0.7759702801704407,0.5683635473251343,0.43333333333333335,1.3407827615737915,0.6705471873283386
1.5829925537109375,0.8651856780052185,0.717806875705719,0.5926600694656372,0.33333333333333337,1.724787712097168,0.7215017080307007
1.57395339012146,0.8315054774284363,0.7424479126930237,0.5698630213737488,0.43333333333333335,1.4670307636260986,0.6880084872245789
1.6000258922576904,0.8434602618217468,0.7565656304359436,0.5701017379760742,0.4,1.7871562242507935,0.6822208166122437
1.534724235534668,0.867579460144043,0.667144775390625,0.5645133852958679,0.4666666666666667,1.7483774423599243,0.6907399892807007
1.52524733543396,0.7333804368972778,0.7918668985366821,0.429254949092865,0.4666666666666667,1.556949496269226,0.5539169311523438
1.4859461784362793,0.7195243835449219,0.7664217948913574,0.45673269033432007,0.4666666666666667,1.4534279108047485,0.58948814868927
1.5920823812484741,0.8206369280815125,0.7714454531669617,0.5348670482635498,0.33333333333333337,1.6966205835342407,0.6648809909820557
1.5457379817962646,0.8999392986297607,0.6457986831665039,0.6201847791671753,0.43333333333333335,1.369231104850769,0.7355196475982666
1.5728137493133545,0.8947701454162598,0.6780436038970947,0.6200253367424011,0.43333333333333335,1.4821382761001587,0.7421616911888123
1.5599403381347656,0.8684039115905762,0.6915364265441895,0.61289381980896,0.4,1.528055191040039,0.7267701029777527
1.5813907384872437,0.8884800672531128,0.6929106712341309,0.6097372174263,0.3666666666666667,1.3796484470367432,0.7495931386947632
1.5298411846160889,0.8764890432357788,0.6533521413803101,0.596648633480072,0.43333333333333335,1.8842750787734985,0.730362594127655
1.6079380512237549,0.7764562368392944,0.8314818143844604,0.48017048835754395,0.33333333333333337,1.314702033996582,0.5981276035308838
1.5591586828231812,0.8248412013053894,0.7343174815177917,0.548047661781311,0.43333333333333335,1.547853708267212,0.6836024522781372
1.5490360260009766,0.8793118000030518,0.6697242259979248,0.6141693592071533,0.43333333333333335,1.4601414203643799,0.7323600053787231
1.4867231845855713,0.8894516825675964,0.5972715020179749,0.5923908948898315,0.4666666666666667,1.5673630237579346,0.7149051427841187
1.5053870677947998,0.8711516261100769,0.6342354416847229,0.6157143712043762,0.4,1.4716644287109375,0.720841646194458
1.5590906143188477,0.816225528717041,0.7428650856018066,0.5334752798080444,0.43333333333333335,1.7650425434112549,0.6567745804786682
1.5022869110107422,0.8754824995994568,0.6268044114112854,0.6003627777099609,0.4,1.8163176774978638,0.7387831211090088
1.5286086797714233,0.834218442440033,0.6943902373313904,0.5849913954734802,0.5,0.9742976427078247,0.7181560397148132
1.4876513481140137,0.9227471351623535,0.5649042129516602,0.6404609084129333,0.43333333333333335,1.4742984771728516,0.7551781535148621
1.4832267761230469,0.8678185343742371,0.6154082417488098,0.6287022829055786,0.4666666666666667,1.6642496585845947,0.7512156963348389
1.5246065855026245,0.8830881118774414,0.6415184736251831,0.6159168481826782,0.5,0.9003156423568726,0.7471617460250854
1.5314836502075195,0.8963168859481812,0.6351667642593384,0.6028265357017517,0.5,1.4690978527069092,0.7478522658348083
1.5910604000091553,0.89676833152771,0.6942920684814453,0.6306098699569702,0.5333333333333333,2.0026326179504395,0.782049834728241
1.6019047498703003,0.8921360969543457,0.7097686529159546,0.6023737192153931,0.3666666666666667,1.8840996026992798,0.7560129165649414
1.545109748840332,0.8851591944694519,0.6599505543708801,0.6388484835624695,0.5333333333333333,1.5219396352767944,0.7808648943901062
1.603978157043457,0.8638509511947632,0.7401272058486938,0.6096564531326294,0.5,1.9563877582550049,0.7415453791618347
1.5699204206466675,0.8730257749557495,0.696894645690918,0.6404236555099487,0.3666666666666667,1.9713610410690308,0.7754270434379578
1.431015968322754,0.9487591981887817,0.48225677013397217,0.717049241065979,0.4,1.7796567678451538,0.83907550573349
1.58438241481781,0.8658155202865601,0.71856689453125,0.6501356959342957,0.2666666666666667,1.8688894510269165,0.7751287817955017
1.576524257659912,0.8545125722885132,0.7220116853713989,0.6385025382041931,0.4,1.7014150619506836,0.7910822629928589
1.4386380910873413,0.7203303575515747,0.7183077335357666,0.5006312131881714,0.3666666666666667,1.6690939664840698,0.6672483682632446
1.580845594406128,0.8175939321517944,0.7632516622543335,0.6217259764671326,0.33333333333333337,1.6531788110733032,0.7688069343566895
1.596401572227478,0.8240101337432861,0.7723914384841919,0.6448824405670166,0.33333333333333337,1.5654659271240234,0.8016899824142456
1.5369195938110352,0.8210296630859375,0.7158899307250977,0.6292465925216675,0.33333333333333337,1.6287150382995605,0.7856326103210449
1.5541560649871826,0.8769751787185669,0.6771808862686157,0.6447157263755798,0.3666666666666667,1.8268060684204102,0.7978553771972656
1.5626752376556396,0.6743054389953613,0.8883697986602783,0.47947049140930176,0.3666666666666667,1.6305910348892212,0.6331462264060974
1.573156714439392,0.8691386580467224,0.7040180563926697,0.6322137117385864,0.3666666666666667,1.6043190956115723,0.7727240324020386
1.5774011611938477,0.858148455619812,0.7192527055740356,0.6028650403022766,0.33333333333333337,1.8685479164123535,0.7375480532646179
1.5986027717590332,0.8615384101867676,0.7370643615722656,0.6138993501663208,0.2666666666666667,1.909340739250183,0.7384363412857056
1.949378252029419,0.4689212739467621,1.4804569780826569,0.36281710863113403,0.4,1.347019076347351,0.4598064422607422
1.8170576095581055,0.4542989432811737,1.3627586662769318,0.3577922582626343,0.5,1.6214301586151123,0.4707171618938446
1.7507212162017822,0.47855252027511597,1.2721686959266663,0.3768084645271301,0.4666666666666667,2.053225517272949,0.5235597491264343
1.702308177947998,0.5000189542770386,1.2022892236709595,0.3661600947380066,0.4666666666666667,1.5487630367279053,0.5048765540122986
1.4367088079452515,0.5108520984649658,0.9258567094802856,0.35840505361557007,0.4666666666666667,1.875024676322937,0.5361031889915466
1.5573017597198486,0.4416249692440033,1.1156767904758453,0.28542280197143555,0.5,1.7382489442825317,0.40613290667533875
1.3079971075057983,0.4865661561489105,0.8214309513568878,0.29298877716064453,0.5333333333333333,1.8629627227783203,0.42074331641197205
1.4118907451629639,0.5941916704177856,0.8176990747451782,0.3292953372001648,0.4,1.8082425594329834,0.4809362590312958
1.384093999862671,0.5257054567337036,0.8583885431289673,0.3663492202758789,0.43333333333333335,2.186192750930786,0.5441349744796753
1.4030587673187256,0.5003293752670288,0.9027293920516968,0.3180024325847626,0.4,1.8265190124511719,0.5056824684143066
1.4826892614364624,0.7586545944213867,0.7240346670150757,0.5334920883178711,0.4,2.0620317459106445,0.7159351706504822
1.408297061920166,0.6121914386749268,0.7961056232452393,0.43591198325157166,0.43333333333333335,1.391372561454773,0.6690766215324402
1.547473669052124,0.6961129903793335,0.8513606786727905,0.4673396050930023,0.5333333333333333,1.7779475450515747,0.6674365997314453
1.4645347595214844,0.5690114498138428,0.8955233097076416,0.47179967164993286,0.4,2.0090277194976807,0.6793735027313232
1.504808783531189,0.5080485343933105,0.9967602491378784,0.45740124583244324,0.5,1.6801068782806396,0.6969072222709656
1.6078109741210938,0.6341937184333801,0.9736172556877136,0.5211697816848755,0.5,1.314150333404541,0.7984213829040527
1.5311648845672607,0.7191244959831238,0.812040388584137,0.5461188554763794,0.43333333333333335,1.477310061454773,0.7602863311767578
1.5333727598190308,0.8177452087402344,0.7156275510787964,0.6462895274162292,0.43333333333333335,1.8165827989578247,0.8346828818321228
1.545849323272705,0.6599807739257812,0.8858685493469238,0.49196135997772217,0.5,1.5170600414276123,0.6962833404541016
1.4742820262908936,0.7797741293907166,0.694507896900177,0.5314334630966187,0.4,1.4093425273895264,0.7178429365158081
1.5170819759368896,0.6834167838096619,0.8336651921272278,0.5576974153518677,0.5,1.7650296688079834,0.7554563283920288
1.570967674255371,0.7999695539474487,0.7709981203079224,0.6028200387954712,0.43333333333333335,1.9565317630767822,0.7519989013671875
1.6232532262802124,0.7440774440765381,0.8791757822036743,0.5774680972099304,0.4666666666666667,1.5421581268310547,0.7249168753623962
1.55866277217865,0.8681051135063171,0.6905576586723328,0.6232489347457886,0.4666666666666667,1.6088478565216064,0.7854644656181335
1.5644242763519287,0.806855320930481,0.7575689554214478,0.5270797610282898,0.43333333333333335,1.9173076152801514,0.6854464411735535
1.579452395439148,0.7644022703170776,0.8150501251220703,0.5220222473144531,0.4,2.0957159996032715,0.6872310638427734
1.5863540172576904,0.6872252821922302,0.8991287350654602,0.47929343581199646,0.4,2.382681131362915,0.6464580297470093
1.577633261680603,0.7079586982727051,0.869674563407898,0.4788193702697754,0.3666666666666667,2.026244878768921,0.6480627059936523
1.5035758018493652,0.7533272504806519,0.7502485513687134,0.49404376745224,0.5,1.6588504314422607,0.642678439617157
1.5365322828292847,0.8809100389480591,0.6556222438812256,0.5190135836601257,0.43333333333333335,1.7440258264541626,0.6672357320785522
1.5561552047729492,0.6626404523849487,0.8935147523880005,0.42009472846984863,0.43333333333333335,1.8702055215835571,0.5648695230484009
1.6540088653564453,0.7466795444488525,0.9073293209075928,0.47757047414779663,0.30000000000000004,1.4326859712600708,0.6202280521392822
1.5846385955810547,0.6038320064544678,0.9808065891265869,0.34947988390922546,0.4,1.64364492893219,0.5038080215454102
1.6203136444091797,0.8417612314224243,0.7785524129867554,0.526756763458252,0.4666666666666667,2.0256733894348145,0.6659742593765259
1.7134793996810913,0.8815020322799683,0.831977367401123,0.5157274603843689,0.43333333333333335,1.6888442039489746,0.6429895162582397
1.6495373249053955,0.779894232749939,0.8696430921554565,0.4674132466316223,0.3666666666666667,1.9726945161819458,0.6016457676887512
1.7344597578048706,0.861678957939148,0.8727807998657227,0.524996817111969,0.4,2.0062177181243896,0.6557020545005798
1.7189855575561523,0.8390597701072693,0.8799257874488831,0.5543199777603149,0.4666666666666667,1.4712927341461182,0.7139449119567871
1.7707374095916748,0.8736526370048523,0.8970847725868225,0.5319729447364807,0.5666666666666667,1.9323453903198242,0.674444854259491
1.709409475326538,0.8333205580711365,0.8760889172554016,0.5560688972473145,0.5,1.3528286218643188,0.70479816198349
1.660142183303833,0.9158450961112976,0.7442970871925354,0.5605859756469727,0.43333333333333335,2.156625986099243,0.6877748370170593
1.7118719816207886,0.7730315923690796,0.938840389251709,0.49983057379722595,0.5666666666666667,1.8804619312286377,0.6505371928215027
1.6291844844818115,0.7204343676567078,0.9087501168251038,0.4414876401424408,0.4,1.5990639925003052,0.5972739458084106
1.6053617000579834,0.7387547492980957,0.8666069507598877,0.46975648403167725,0.4666666666666667,1.8325164318084717,0.6227932572364807
1.6131737232208252,0.857944667339325,0.7552290558815002,0.535810649394989,0.43333333333333335,2.0469353199005127,0.6739463806152344
1.716813087463379,0.8001168966293335,0.9166961908340454,0.5034705996513367,0.5333333333333333,1.5237624645233154,0.6483014822006226
1.683154821395874,0.8106366991996765,0.8725181221961975,0.5158839225769043,0.5333333333333333,1.2789175510406494,0.6634120941162109
1.7109277248382568,0.711769700050354,0.9991580247879028,0.46411430835723877,0.4,1.6698848009109497,0.6295592784881592
1.6701858043670654,0.8373512625694275,0.8328345417976379,0.5051178336143494,0.4666666666666667,1.7272846698760986,0.6460866928100586
1.6362025737762451,0.8216392397880554,0.8145633339881897,0.5570399761199951,0.4666666666666667,2.130789279937744,0.7065379619598389
1.5479772090911865,0.8330103754997253,0.7149668335914612,0.5453945398330688,0.5333333333333333,1.988848328590393,0.6961926817893982
1.6118226051330566,0.6998755931854248,0.9119470119476318,0.46064287424087524,0.43333333333333335,2.42439341545105,0.6180658340454102
1.5812325477600098,0.7709309458732605,0.8103016018867493,0.5322269797325134,0.4666666666666667,1.809109091758728,0.6858598589897156
1.5443462133407593,0.7682268023490906,0.7761194109916687,0.5077001452445984,0.4666666666666667,1.731956124305725,0.6529520750045776
1.465126395225525,0.7713785171508789,0.693747878074646,0.5147312879562378,0.4666666666666667,1.5406235456466675,0.6525458693504333
1.5227339267730713,0.7568646669387817,0.7658692598342896,0.5112341642379761,0.5333333333333333,1.557746410369873,0.6287299394607544
1.4217379093170166,0.7871424555778503,0.6345954537391663,0.4967292249202728,0.4666666666666667,1.8556292057037354,0.621772050857544
1.4731491804122925,0.742023229598999,0.7311259508132935,0.4888725280761719,0.43333333333333335,2.0434207916259766,0.5820237994194031
1.5301415920257568,0.6924346685409546,0.8377069234848022,0.44214552640914917,0.4666666666666667,2.014206886291504,0.5371512770652771
1.4675846099853516,0.7030408382415771,0.7645437717437744,0.4501568675041199,0.4666666666666667,1.7568612098693848,0.5762892961502075
1.4708784818649292,0.698736310005188,0.7721421718597412,0.45310696959495544,0.4666666666666667,2.196895122528076,0.5689941644668579
1.378898024559021,0.7192355990409851,0.6596624255180359,0.45686647295951843,0.5333333333333333,1.846519947052002,0.5731518268585205
1.4176687002182007,0.6820165514945984,0.7356521487236023,0.4474925994873047,0.43333333333333335,2.1990745067596436,0.5659376978874207
1.2896426916122437,0.7346558570861816,0.554986834526062,0.518342137336731,0.5666666666666667,2.0648655891418457,0.6595950126647949
1.3218567371368408,0.7705077528953552,0.5513489842414856,0.5183526277542114,0.43333333333333335,2.2014224529266357,0.6271616220474243
1.311476469039917,0.7733626365661621,0.5381138324737549,0.5375816822052002,0.5333333333333333,2.276435613632202,0.6595263481140137
1.3947190046310425,0.6834771037101746,0.7112419009208679,0.4529164731502533,0.4666666666666667,1.7598589658737183,0.5797352194786072
1.449285864830017,0.6987172365188599,0.7505686283111572,0.4613414406776428,0.3666666666666667,1.5913450717926025,0.5973480343818665
1.4183433055877686,0.7293304204940796,0.689012885093689,0.48145946860313416,0.4666666666666667,1.630171298980713,0.5987564325332642
1.379241943359375,0.798914909362793,0.580327033996582,0.535035252571106,0.30000000000000004,1.610214352607727,0.6604468822479248
1.4609699249267578,0.7339416742324829,0.7270282506942749,0.48415541648864746,0.3666666666666667,1.7421467304229736,0.6129811406135559
1.4809964895248413,0.7844727039337158,0.6965237855911255,0.4899579882621765,0.3666666666666667,1.8988159894943237,0.6031045913696289
1.3697032928466797,0.4745757579803467,0.895127534866333,0.4613971710205078,0.6333333333333333,1.7830755710601807,0.618112325668335
1.4709575176239014,0.2965254485607147,1.1744320690631866,0.47702544927597046,0.5,1.5263687372207642,0.6444985270500183
1.5061883926391602,0.32435357570648193,1.1818348169326782,0.5014989376068115,0.3666666666666667,1.1999949216842651,0.6807538270950317
1.3770647048950195,0.34559425711631775,1.0314704477787018,0.4623893201351166,0.5666666666666667,2.108776569366455,0.6325278282165527
1.3958802223205566,0.6034907698631287,0.792389452457428,0.6075512170791626,0.4666666666666667,1.8315184116363525,0.7853755354881287
1.4825706481933594,0.4612204432487488,1.0213502049446106,0.5596858263015747,0.4666666666666667,1.8094148635864258,0.7279409170150757
1.4071964025497437,0.5015472769737244,0.9056491255760193,0.637179970741272,0.5333333333333333,2.1209912300109863,0.8345775008201599
1.3527498245239258,0.529138445854187,0.8236113786697388,0.599483847618103,0.4666666666666667,1.6130338907241821,0.7683793902397156
1.4624736309051514,0.3978970944881439,1.0645765364170074,0.5520042777061462,0.5,1.7287534475326538,0.7243455648422241
1.4040164947509766,0.5519390106201172,0.8520774841308594,0.6892825961112976,0.5333333333333333,1.9668400287628174,0.8755950331687927
1.3872383832931519,0.6388775110244751,0.7483608722686768,0.7128089666366577,0.33333333333333337,1.705970287322998,0.924035906791687
1.527944564819336,0.5597002506256104,0.9682443141937256,0.6780593395233154,0.5333333333333333,1.693641185760498,0.9067277908325195
1.503515601158142,0.35403454303741455,1.1494810581207275,0.4686886668205261,0.43333333333333335,1.8837368488311768,0.6893355846405029
1.5314053297042847,0.6190522909164429,0.9123530387878418,0.6545433402061462,0.43333333333333335,1.3046221733093262,0.8562754392623901
1.4566444158554077,0.5871939063072205,0.8694505095481873,0.5643459558486938,0.5,1.7555739879608154,0.756186842918396
1.4840469360351562,0.48183879256248474,1.0022081434726715,0.49770665168762207,0.4666666666666667,1.6292197704315186,0.7132377624511719
1.5278772115707397,0.6874587535858154,0.8404184579849243,0.5838191509246826,0.5333333333333333,1.7396599054336548,0.7628287076950073
1.339787244796753,0.6491018533706665,0.6906853914260864,0.5196214914321899,0.5666666666666667,1.5677387714385986,0.6598714590072632
1.4419282674789429,0.8606787919998169,0.581249475479126,0.6389247179031372,0.4666666666666667,1.4086403846740723,0.7661209106445312
1.5520484447479248,0.8009568452835083,0.7510915994644165,0.5563962459564209,0.3666666666666667,1.5744801759719849,0.7174112200737
1.5544394254684448,0.773007333278656,0.7814320921897888,0.49599525332450867,0.5,1.8367197513580322,0.6903809309005737
1.4875073432922363,0.8598875403404236,0.6276198029518127,0.5074869990348816,0.43333333333333335,1.8840019702911377,0.6959857940673828
1.3982634544372559,0.5386126041412354,0.8596508502960205,0.4832540452480316,0.43333333333333335,1.918776035308838,0.6344859004020691
1.475256323814392,0.5355494022369385,0.9397069215774536,0.47565609216690063,0.5,1.7861820459365845,0.5978280305862427
1.5138423442840576,0.5328915119171143,0.9809508323669434,0.45392879843711853,0.43333333333333335,1.9911848306655884,0.6109723448753357
1.3456110954284668,0.5643367767333984,0.7812743186950684,0.4529193341732025,0.5333333333333333,2.1859958171844482,0.6119639277458191
1.415387511253357,0.554202675819397,0.86118483543396,0.47829627990722656,0.3666666666666667,1.9559677839279175,0.6060262322425842
1.4808706045150757,0.6096055507659912,0.8712650537490845,0.49925875663757324,0.5,1.628083348274231,0.6444644331932068
1.5521600246429443,0.72355055809021,0.8286094665527344,0.5180920958518982,0.5,1.8342889547348022,0.7054506540298462
1.6900495290756226,0.8377165794372559,0.8523329496383667,0.5988619327545166,0.5,2.0458478927612305,0.7530771493911743
1.5311598777770996,0.8496270179748535,0.6815328598022461,0.5581808090209961,0.6,1.9413909912109375,0.7672141790390015
1.5070152282714844,0.73537278175354,0.7716424465179443,0.5119502544403076,0.43333333333333335,2.0524911880493164,0.6867817640304565
1.435537338256836,0.8796197772026062,0.5559175610542297,0.5528373122215271,0.5,2.046712636947632,0.7848542928695679
1.4373388290405273,0.8182228803634644,0.619115948677063,0.5713577270507812,0.5666666666666667,1.6541417837142944,0.7732491493225098
1.524327278137207,0.774146318435669,0.7501809597015381,0.51639324426651,0.5,1.9357842206954956,0.717718780040741
1.3835448026657104,0.6462394595146179,0.7373053431510925,0.4598084092140198,0.6,2.0301625728607178,0.6092820167541504
1.4216065406799316,0.7752684354782104,0.6463381052017212,0.5421483516693115,0.4666666666666667,1.7785805463790894,0.6862122416496277
1.3899240493774414,0.7600931525230408,0.6298308968544006,0.5381654500961304,0.43333333333333335,1.7509667873382568,0.691778302192688
1.442083716392517,0.6807364821434021,0.761347234249115,0.5083547830581665,0.43333333333333335,1.8587154150009155,0.7039211988449097
1.6087744235992432,0.6979459524154663,0.9108284711837769,0.5562161803245544,0.5,1.8625067472457886,0.7382558584213257
1.5647175312042236,0.794816255569458,0.7699012756347656,0.6019548773765564,0.5,2.088303327560425,0.8049418926239014
1.4354628324508667,0.8316513895988464,0.6038114428520203,0.6252375245094299,0.5,2.0235581398010254,0.8500247001647949
1.457037329673767,0.7220143675804138,0.7350229620933533,0.5925414562225342,0.4666666666666667,1.6059585809707642,0.8374209403991699
1.3859590291976929,0.7040913105010986,0.6818677186965942,0.6199609637260437,0.5,1.7072947025299072,0.8125597834587097
1.346668004989624,0.7875857353210449,0.5590822696685791,0.6672839522361755,0.4,1.773228645324707,0.8443071246147156
1.1786097288131714,0.9369460344314575,0.24166369438171387,0.6887941360473633,0.4666666666666667,1.508662223815918,0.8617064356803894
1.2969005107879639,0.8606957793235779,0.436204731464386,0.6596944332122803,0.43333333333333335,1.3114066123962402,0.8259922862052917
1.3110638856887817,0.7490060329437256,0.5620578527450562,0.608275830745697,0.23333333333333328,1.703125,0.7702358961105347
1.303621530532837,0.8017290830612183,0.5018924474716187,0.5877918004989624,0.43333333333333335,1.9244613647460938,0.6882272958755493
1.353193998336792,0.6813320517539978,0.6718619465827942,0.538996160030365,0.33333333333333337,1.5212733745574951,0.6366510391235352
1.3175071477890015,0.7968658208847046,0.5206413269042969,0.5881640911102295,0.3666666666666667,1.3630081415176392,0.6636675596237183
1.3326492309570312,0.697813868522644,0.6348353624343872,0.4854676127433777,0.4666666666666667,1.3891301155090332,0.6024514436721802
1.2890281677246094,0.8156859874725342,0.4733421802520752,0.5523051023483276,0.43333333333333335,1.634817361831665,0.6676520109176636
1.2858070135116577,0.7581323385238647,0.527674674987793,0.5365294218063354,0.6,1.873907446861267,0.6781443953514099
1.3136491775512695,0.713612973690033,0.6000362038612366,0.47905367612838745,0.3666666666666667,1.900699257850647,0.6101503372192383
1.297054648399353,0.8846349716186523,0.4124196767807007,0.5631719827651978,0.33333333333333337,1.3015917539596558,0.6529443264007568
1.3572518825531006,0.77891606092453,0.5783358216285706,0.520751416683197,0.5,1.6409507989883423,0.6150702834129333
1.3404576778411865,0.7738659381866455,0.566591739654541,0.5024694800376892,0.4666666666666667,1.4615734815597534,0.6081010103225708
1.2837750911712646,0.7114377021789551,0.5723373889923096,0.4478043019771576,0.4666666666666667,1.6704320907592773,0.5506807565689087
1.3739142417907715,0.7443232536315918,0.6295909881591797,0.4560496211051941,0.4,1.7560597658157349,0.5365400314331055
1.5550017356872559,0.5068964958190918,1.048105239868164,0.4820425510406494,0.5666666666666667,1.8992774486541748,0.6124866008758545
1.652060866355896,0.6009842753410339,1.051076591014862,0.49085554480552673,0.3666666666666667,2.09604549407959,0.7045750021934509
1.698278784751892,0.5146834850311279,1.1835952997207642,0.4819945693016052,0.4,1.7730880975723267,0.6753472089767456
1.6203281879425049,0.5798131227493286,1.0405150651931763,0.4248795509338379,0.4,1.9082872867584229,0.6057535409927368
1.5502967834472656,0.44736072421073914,1.1029360592365265,0.37716144323349,0.5666666666666667,1.7202938795089722,0.6093779802322388
1.6648238897323608,0.39975255727767944,1.2650713324546814,0.3345050811767578,0.4666666666666667,2.192167043685913,0.5410979986190796
1.6283072233200073,0.6315982341766357,0.9967089891433716,0.4631887376308441,0.4,1.5994364023208618,0.6941317915916443
1.5865223407745361,0.566964864730835,1.0195574760437012,0.44696587324142456,0.5333333333333333,1.4444785118103027,0.6690562963485718
1.7387136220932007,0.6098661422729492,1.1288474798202515,0.43001610040664673,0.3666666666666667,1.8117337226867676,0.6552568674087524
1.6034786701202393,0.3821311891078949,1.2213474810123444,0.3703152537345886,0.5,1.4745428562164307,0.5644329786300659
1.6322792768478394,0.6062914729118347,1.0259878039360046,0.4879417419433594,0.4666666666666667,1.8212679624557495,0.6555811762809753
1.610551118850708,0.6091040372848511,1.001447081565857,0.4824543595314026,0.33333333333333337,1.6423108577728271,0.6911238431930542
1.5330305099487305,0.6339399814605713,0.8990905284881592,0.4737578332424164,0.43333333333333335,1.163551926612854,0.6675698757171631
1.5497655868530273,0.5080516338348389,1.0417139530181885,0.46095937490463257,0.5666666666666667,0.9487593173980713,0.6499229669570923
1.5943163633346558,0.5967627167701721,0.9975536465644836,0.4479803442955017,0.6,1.136240005493164,0.6581549644470215
1.732155203819275,0.6407817602157593,1.0913734436035156,0.48874229192733765,0.5,1.4481056928634644,0.6763321757316589
1.6209735870361328,0.4926021993160248,1.128371387720108,0.4288345277309418,0.5333333333333333,1.6771724224090576,0.6297977566719055
1.7084460258483887,0.4138556122779846,1.294590413570404,0.3490467071533203,0.5333333333333333,1.5641281604766846,0.5138019323348999
1.6312421560287476,0.648464560508728,0.9827775955200195,0.5030624866485596,0.4,1.2945120334625244,0.675775408744812
1.627413272857666,0.44582921266555786,1.1815840601921082,0.3505060076713562,0.6333333333333333,1.1728515625,0.5195107460021973
1.6562209129333496,0.645212709903717,1.0110082030296326,0.4672083258628845,0.6666666666666667,1.4684743881225586,0.6267131567001343
1.6502001285552979,0.47658771276474,1.1736124157905579,0.3451976180076599,0.5666666666666667,1.507078766822815,0.5034346580505371
1.6700248718261719,0.44720786809921265,1.2228170037269592,0.34519052505493164,0.5666666666666667,1.707933783531189,0.5151560306549072
1.7640907764434814,0.6910475492477417,1.0730432271957397,0.5067768692970276,0.6333333333333333,1.86469304561615,0.6970535516738892
1.4975546598434448,0.4660443663597107,1.0315102934837341,0.2953163981437683,0.5666666666666667,1.7876497507095337,0.47454366087913513
1.6998752355575562,0.6844989657402039,1.0153762698173523,0.46570679545402527,0.5,1.1227214336395264,0.6375162601470947
1.4924123287200928,0.5975565314292908,0.894855797290802,0.47122153639793396,0.5333333333333333,1.6891469955444336,0.67052161693573
1.5867772102355957,0.5479193329811096,1.038857877254486,0.4018632173538208,0.5666666666666667,1.5116890668869019,0.554104745388031
1.6306934356689453,0.7207168340682983,0.909976601600647,0.47464513778686523,0.5666666666666667,1.7681422233581543,0.618482232093811
1.5095676183700562,0.5806839466094971,0.9288836717605591,0.3235107362270355,0.6333333333333333,1.8169022798538208,0.48860877752304077
1.578399419784546,0.44310516119003296,1.135294258594513,0.2794680595397949,0.5333333333333333,1.5550404787063599,0.4520854353904724
1.6556994915008545,0.5583845376968384,1.0973149538040161,0.372719943523407,0.4666666666666667,1.775047779083252,0.5060557723045349
1.6159871816635132,0.5426685810089111,1.073318600654602,0.33830660581588745,0.6333333333333333,1.4677973985671997,0.48518356680870056
1.598920226097107,0.6184028387069702,0.9805173873901367,0.4127345085144043,0.5333333333333333,1.6124451160430908,0.5756368637084961
1.5393180847167969,0.5689569711685181,0.9703611135482788,0.34161436557769775,0.5333333333333333,1.5292190313339233,0.49269217252731323
1.538327932357788,0.5828391909599304,0.9554887413978577,0.38518866896629333,0.5,1.837296962738037,0.5308835506439209
1.4527842998504639,0.5975267291069031,0.8552575707435608,0.3722618818283081,0.4,1.494776964187622,0.5059328675270081
1.5407257080078125,0.5743879675865173,0.9663377404212952,0.3264959752559662,0.4,1.6885045766830444,0.47117242217063904
1.4840381145477295,0.6485028266906738,0.8355352878570557,0.3787324130535126,0.5333333333333333,1.6721923351287842,0.5326414108276367
1.6189249753952026,0.46487849950790405,1.1540464758872986,0.24481014907360077,0.4666666666666667,1.6956230401992798,0.4101698398590088
1.4545559883117676,0.5228092074394226,0.931746780872345,0.30881690979003906,0.5333333333333333,1.4356986284255981,0.46706900000572205
1.3290843963623047,0.5740242004394531,0.7550601959228516,0.3417767882347107,0.5333333333333333,1.7625764608383179,0.5322520136833191
1.2076016664505005,0.5865461826324463,0.6210554838180542,0.3678355813026428,0.5666666666666667,1.6973252296447754,0.5174808502197266
1.2908358573913574,0.4867870509624481,0.8040488064289093,0.3081432282924652,0.5666666666666667,1.4821676015853882,0.46234044432640076
1.2771492004394531,0.48741841316223145,0.7897307872772217,0.33298826217651367,0.4666666666666667,1.729512333869934,0.47375020384788513
1.2477952241897583,0.4507509171962738,0.7970443069934845,0.280192494392395,0.5666666666666667,1.9232215881347656,0.3842070698738098
1.1648049354553223,0.5474316477775574,0.6173732876777649,0.3671557307243347,0.5666666666666667,1.5377676486968994,0.49456167221069336
1.1960506439208984,0.5676738023757935,0.628376841545105,0.3888692259788513,0.5333333333333333,1.4450081586837769,0.4778154790401459
1.1455495357513428,0.5227999091148376,0.6227496266365051,0.3591510057449341,0.5666666666666667,1.4886184930801392,0.4654659628868103
1.2624597549438477,0.5029722452163696,0.759487509727478,0.331081748008728,0.6,1.61686372756958,0.4370878338813782
1.2073876857757568,0.5521916747093201,0.6551960110664368,0.369441956281662,0.6,1.5062049627304077,0.487924188375473
1.2132389545440674,0.5262890458106995,0.6869499087333679,0.32589685916900635,0.5,2.042973756790161,0.4333438575267792
1.2342363595962524,0.5412804484367371,0.6929559111595154,0.3303409516811371,0.4666666666666667,2.3261945247650146,0.429179847240448
1.20485258102417,0.5030698776245117,0.7017827033996582,0.30426397919654846,0.5,2.090134620666504,0.4300438165664673
1.2380939722061157,0.5252887010574341,0.7128052711486816,0.307336688041687,0.4,2.3892745971679688,0.42356371879577637
1.2282514572143555,0.49103352427482605,0.7372179329395294,0.2917954921722412,0.4666666666666667,1.8419077396392822,0.41718626022338867
1.1941817998886108,0.5098611116409302,0.6843206882476807,0.29677361249923706,0.43333333333333335,2.061518430709839,0.4213867783546448
1.231764554977417,0.5434022545814514,0.6883623003959656,0.3175644874572754,0.4666666666666667,2.1841347217559814,0.45110321044921875
1.338411569595337,0.5380842089653015,0.8003273606300354,0.3420039117336273,0.43333333333333335,2.4314627647399902,0.4797716736793518
1.25920569896698,0.5523303747177124,0.7068753242492676,0.4069766402244568,0.4666666666666667,2.278404951095581,0.5460250377655029
1.2338377237319946,0.5699958801269531,0.6638418436050415,0.3638790249824524,0.4,1.5386673212051392,0.5148596167564392
1.2994829416275024,0.5920032858848572,0.7074796557426453,0.3888143002986908,0.5333333333333333,2.0080747604370117,0.5449721217155457
1.2132453918457031,0.6654345989227295,0.5478107929229736,0.43403691053390503,0.5,2.2378790378570557,0.5844358801841736
1.2380341291427612,0.6278773546218872,0.610156774520874,0.4521505534648895,0.5333333333333333,1.6947424411773682,0.6035578846931458
1.3009309768676758,0.5449346303939819,0.7559963464736938,0.34063613414764404,0.5,1.3940131664276123,0.4641055464744568
1.2399076223373413,0.5826021432876587,0.6573054790496826,0.38589465618133545,0.4666666666666667,2.084193229675293,0.5435821413993835
1.2283281087875366,0.5859407782554626,0.642387330532074,0.4525940418243408,0.4666666666666667,2.1039695739746094,0.5985339283943176
1.2326854467391968,0.6220477223396301,0.6106377243995667,0.44017690420150757,0.5333333333333333,1.54570734500885,0.579660177230835
1.321666955947876,0.5348906517028809,0.7867763042449951,0.3273201882839203,0.43333333333333335,1.836677074432373,0.4830157458782196
1.2695703506469727,0.6178885698318481,0.6516817808151245,0.44477587938308716,0.43333333333333335,1.595582365989685,0.5951414108276367
1.322529911994934,0.6156724691390991,0.706857442855835,0.41642138361930847,0.5333333333333333,2.3506295680999756,0.5702610015869141
1.2828885316848755,0.6015781164169312,0.6813104152679443,0.3991609811782837,0.4666666666666667,2.017827033996582,0.5645525455474854
1.2257670164108276,0.5670361518859863,0.6587308645248413,0.3733907639980316,0.5,1.696296215057373,0.5423005223274231
1.2948508262634277,0.6113806366920471,0.6834701895713806,0.396177738904953,0.4,1.8316291570663452,0.556889533996582
1.1796401739120483,0.6225745677947998,0.5570656061172485,0.4098127782344818,0.6333333333333333,2.146320104598999,0.5678601264953613
1.1737477779388428,0.5987329483032227,0.5750148296356201,0.4058064818382263,0.6,1.9627797603607178,0.5556478500366211
1.2721360921859741,0.5824844837188721,0.689651608467102,0.37645667791366577,0.4666666666666667,1.9542880058288574,0.5249453783035278
1.2462464570999146,0.6687674522399902,0.5774790048599243,0.4713701605796814,0.4666666666666667,2.1342692375183105,0.6092943549156189
1.2063679695129395,0.6028103232383728,0.6035576462745667,0.3956279754638672,0.5333333333333333,1.7057520151138306,0.5306788682937622
1.3547900915145874,0.5897674560546875,0.7650226354598999,0.38306617736816406,0.5333333333333333,2.1490824222564697,0.5320274829864502
1.329822301864624,0.6517301797866821,0.6780921220779419,0.4359503984451294,0.4666666666666667,2.308364152908325,0.5646113753318787
1.3454335927963257,0.6715768575668335,0.6738567352294922,0.43724727630615234,0.4666666666666667,1.747804880142212,0.5549296736717224
1.3341569900512695,0.678580641746521,0.6555763483047485,0.4138607978820801,0.4666666666666667,2.375964879989624,0.532487690448761
1.3666223287582397,0.6256967186927795,0.7409256100654602,0.38719403743743896,0.4666666666666667,1.6151487827301025,0.5163041353225708
1.3818223476409912,0.7107952833175659,0.6710270643234253,0.43163245916366577,0.5,1.628867268562317,0.5633704662322998
1.4419035911560059,0.7324103713035583,0.7094932198524475,0.45001208782196045,0.5666666666666667,1.4584211111068726,0.5607753396034241
1.4069311618804932,0.7684696912765503,0.6384614706039429,0.47648537158966064,0.5666666666666667,1.985846996307373,0.586986243724823
1.405420184135437,0.7201809883117676,0.6852391958236694,0.4549056887626648,0.5333333333333333,1.9797720909118652,0.5781484842300415
1.3009064197540283,0.6474858522415161,0.6534205675125122,0.4171568751335144,0.4,2.0943617820739746,0.5205039978027344
1.3753364086151123,0.6997424960136414,0.675593912601471,0.45283979177474976,0.43333333333333335,1.698561668395996,0.5581738948822021
1.3093336820602417,0.6837131381034851,0.6256205439567566,0.45360738039016724,0.4666666666666667,2.3245928287506104,0.5613042116165161
1.2991316318511963,0.6950494647026062,0.6040821671485901,0.46376094222068787,0.43333333333333335,2.3276143074035645,0.5640653967857361
1.31070876121521,0.6269089579582214,0.6837998032569885,0.41185688972473145,0.5666666666666667,2.1002538204193115,0.5140002965927124
1.2931058406829834,0.649115800857544,0.6439900398254395,0.44831860065460205,0.43333333333333335,1.8065650463104248,0.5452921986579895
1.2558751106262207,0.7113797068595886,0.5444954037666321,0.5003153681755066,0.5,1.6598553657531738,0.5828522443771362
1.2279819250106812,0.7458504438400269,0.4821314811706543,0.5210638046264648,0.43333333333333335,1.5179754495620728,0.6056196689605713
1.322967529296875,0.696469783782959,0.626497745513916,0.4878704249858856,0.43333333333333335,2.343538999557495,0.5752628445625305
1.2594506740570068,0.6849364042282104,0.5745142698287964,0.4809810519218445,0.5333333333333333,1.6974745988845825,0.5648824572563171
1.3497061729431152,0.7111465334892273,0.6385596394538879,0.4772079586982727,0.43333333333333335,2.13038969039917,0.5809428095817566
1.2831623554229736,0.6979964971542358,0.5851658582687378,0.4824661612510681,0.43333333333333335,2.002004861831665,0.568117082118988
1.3063809871673584,0.6831274032592773,0.623253583908081,0.4892303943634033,0.4666666666666667,2.2920894622802734,0.582123875617981
1.3706592321395874,0.7370375990867615,0.6336216330528259,0.5129936933517456,0.4666666666666667,1.8561034202575684,0.5972007513046265
1.3673533201217651,0.7302017211914062,0.6371515989303589,0.5094045400619507,0.4,1.1225422620773315,0.5920776128768921
1.3383358716964722,0.668219268321991,0.6701166033744812,0.4756954610347748,0.43333333333333335,1.1715872287750244,0.5683606863021851
1.4468586444854736,0.6839405298233032,0.7629181146621704,0.4793981909751892,0.4,1.7933599948883057,0.574647843837738
1.4037787914276123,0.6949859857559204,0.7087928056716919,0.49199384450912476,0.43333333333333335,1.5398428440093994,0.5934094786643982
1.3648765087127686,0.64287269115448,0.7220038175582886,0.4646891951560974,0.5333333333333333,1.4581429958343506,0.5529024004936218
1.345219612121582,0.6812006831169128,0.6640189290046692,0.4936677813529968,0.4666666666666667,1.0585740804672241,0.5953261852264404
1.4069504737854004,0.6469004154205322,0.7600500583648682,0.4663613438606262,0.43333333333333335,0.903794527053833,0.5687936544418335
1.4411296844482422,0.7003421783447266,0.7407875061035156,0.4972420632839203,0.43333333333333335,1.4887640476226807,0.5901921987533569
1.3994905948638916,0.39658278226852417,1.0029078125953674,0.44749316573143005,0.5,1.3996080160140991,0.6665025949478149
1.270168662071228,0.5083441734313965,0.7618244886398315,0.5106789469718933,0.5333333333333333,1.5086628198623657,0.7672214508056641
1.437730312347412,0.4491746425628662,0.9885556697845459,0.47503241896629333,0.4,1.5311212539672852,0.7131945490837097
1.3853797912597656,0.4272768497467041,0.9581029415130615,0.4856007695198059,0.5,1.2909146547317505,0.7030606269836426
1.3683454990386963,0.42176055908203125,0.946584939956665,0.4323347210884094,0.4666666666666667,1.5333374738693237,0.659325122833252
1.3482869863510132,0.48991379141807556,0.8583731949329376,0.46155092120170593,0.3666666666666667,1.6945420503616333,0.721164345741272
1.5129626989364624,0.4156118333339691,1.0973508656024933,0.40773865580558777,0.4666666666666667,1.9700392484664917,0.6041989326477051
1.3209054470062256,0.5099352598190308,0.8109701871871948,0.5149974822998047,0.5,1.3954041004180908,0.7540647387504578
1.3481884002685547,0.45861196517944336,0.8895764350891113,0.4751656949520111,0.4666666666666667,1.7027887105941772,0.7319529056549072
1.516874074935913,0.40806102752685547,1.1088130474090576,0.41996845602989197,0.43333333333333335,1.8154932260513306,0.6048258543014526
1.390607237815857,0.5052129030227661,0.8853943347930908,0.4385155141353607,0.5,1.8291869163513184,0.6829561591148376
1.492071509361267,0.47657331824302673,1.0154981911182404,0.48442038893699646,0.5666666666666667,1.32558274269104,0.6845771670341492
1.361249327659607,0.52055823802948,0.840691089630127,0.45731326937675476,0.5,1.720771074295044,0.6586871147155762
1.3121376037597656,0.4289979934692383,0.8831396102905273,0.4471825957298279,0.4666666666666667,1.5785914659500122,0.6487373113632202
1.2446324825286865,0.4359433352947235,0.808689147233963,0.4309791028499603,0.5666666666666667,1.753541350364685,0.6485575437545776
1.3428244590759277,0.42801111936569214,0.9148133397102356,0.40330249071121216,0.4,1.641549825668335,0.5638296008110046
1.3201621770858765,0.43975192308425903,0.8804102540016174,0.39040741324424744,0.43333333333333335,1.5050591230392456,0.5730414390563965
1.4270894527435303,0.4156591296195984,1.0114303231239319,0.3426964282989502,0.5,1.615604281425476,0.5742208361625671
1.4682610034942627,0.4186960458755493,1.0495649576187134,0.4353540539741516,0.5333333333333333,1.7135887145996094,0.6360846757888794
1.3748836517333984,0.4233468174934387,0.9515368342399597,0.31509771943092346,0.43333333333333335,1.3604053258895874,0.5666729211807251
1.4024953842163086,0.4567786157131195,0.9457167685031891,0.3838607966899872,0.4666666666666667,1.400578260421753,0.6191722750663757
1.4449965953826904,0.518651008605957,0.9263455867767334,0.4180709719657898,0.43333333333333335,1.457728385925293,0.6531246304512024
1.4048752784729004,0.6955737471580505,0.7093015313148499,0.4851493835449219,0.5,1.4010937213897705,0.7439801692962646
1.3626703023910522,0.4133124053478241,0.9493578970432281,0.3644273281097412,0.3666666666666667,1.6822034120559692,0.5494848489761353
1.3154220581054688,0.5330296754837036,0.7823923826217651,0.3913271427154541,0.4,1.2152608633041382,0.6346884965896606
1.427668809890747,0.5376219749450684,0.8900468349456787,0.3963032364845276,0.4,1.3677444458007812,0.6424033045768738
1.4482848644256592,0.5058349370956421,0.9424499273300171,0.2930229902267456,0.43333333333333335,1.1683008670806885,0.5077508687973022
1.416054606437683,0.6270093321800232,0.7890452742576599,0.430194228887558,0.43333333333333335,1.26638662815094,0.6238706111907959
1.4373295307159424,0.5293799638748169,0.9079495668411255,0.42006105184555054,0.43333333333333335,1.550376534461975,0.6225811243057251
1.5782597064971924,0.5399379730224609,1.0383217334747314,0.40150874853134155,0.4,1.7445117235183716,0.554789662361145
1.5179333686828613,0.6330585479736328,0.8848748207092285,0.4347137212753296,0.4666666666666667,1.7678797245025635,0.6013415455818176
1.4207929372787476,0.4441133141517639,0.9766796231269836,0.37830638885498047,0.2666666666666667,1.6563688516616821,0.5702501535415649
1.429600715637207,0.5764806270599365,0.8531200885772705,0.4052453637123108,0.5,2.138371467590332,0.6012958884239197
1.2664992809295654,0.542493999004364,0.7240052819252014,0.37318581342697144,0.3666666666666667,1.7230234146118164,0.5748497843742371
1.2970722913742065,0.6301314830780029,0.6669408082962036,0.5090965628623962,0.43333333333333335,1.1995882987976074,0.677121102809906
1.1871564388275146,0.7765851020812988,0.4105713367462158,0.5068209171295166,0.4,1.7648003101348877,0.6606327295303345
1.215287208557129,0.5511249303817749,0.664162278175354,0.3933236598968506,0.5,1.5290274620056152,0.5435057282447815
1.3014720678329468,0.7026175260543823,0.5988545417785645,0.41788193583488464,0.5,1.4762800931930542,0.530814528465271
1.4628088474273682,0.6762835383415222,0.786525309085846,0.4913365840911865,0.4666666666666667,1.7509759664535522,0.6072397828102112
1.5453107357025146,0.5192588567733765,1.0260518789291382,0.3448565602302551,0.4,1.699035406112671,0.468132346868515
1.5427398681640625,0.49954161047935486,1.0431982576847076,0.32639002799987793,0.4,1.5381394624710083,0.4405667185783386
1.4534413814544678,0.5327842831611633,0.9206570982933044,0.3858918845653534,0.5,2.0781519412994385,0.5941404104232788
1.4402141571044922,0.5341118574142456,0.9061022996902466,0.3783282935619354,0.3666666666666667,1.5199244022369385,0.5459030866622925
1.4253933429718018,0.6504401564598083,0.7749531865119934,0.4197401702404022,0.4,1.985986351966858,0.5968059301376343
1.4134619235992432,0.8076364398002625,0.6058254837989807,0.4919506907463074,0.4666666666666667,1.9235395193099976,0.6663045287132263
1.488410472869873,0.6477582454681396,0.8406522274017334,0.3960965573787689,0.5,1.5021203756332397,0.565610945224762
1.3025521039962769,0.8093022108078003,0.49324989318847656,0.49608296155929565,0.5333333333333333,2.022941827774048,0.645093560218811
1.5545294284820557,0.6897012591362,0.8648281693458557,0.43557342886924744,0.33333333333333337,2.0306122303009033,0.6075236797332764
1.5701560974121094,0.7245451211929321,0.8456109762191772,0.4635795056819916,0.43333333333333335,2.1464900970458984,0.6157877445220947
1.648740530014038,0.7386884689331055,0.9100520610809326,0.4821781516075134,0.4666666666666667,2.1875574588775635,0.641920268535614
1.625788927078247,0.7152609825134277,0.9105279445648193,0.49101805686950684,0.5333333333333333,1.7371692657470703,0.6357569694519043
1.655958652496338,0.7526816129684448,0.9032770395278931,0.5081002116203308,0.4,1.267685055732727,0.6357539892196655
1.562445878982544,0.8278715014457703,0.7345743775367737,0.5388687252998352,0.43333333333333335,1.9585930109024048,0.6975336074829102
1.456997275352478,0.7256890535354614,0.7313082218170166,0.5131051540374756,0.4,1.7436422109603882,0.6473415493965149
1.5603725910186768,0.7705044746398926,0.7898681163787842,0.5106241106987,0.30000000000000004,1.8632793426513672,0.6369943022727966
1.4154441356658936,0.6321834921836853,0.7832606434822083,0.46121343970298767,0.43333333333333335,2.1207211017608643,0.6204057931900024
1.4918744564056396,0.7403033971786499,0.7515710592269897,0.5180392861366272,0.43333333333333335,1.9081898927688599,0.6535864472389221
1.4482519626617432,0.6318348050117493,0.8164171576499939,0.4799637198448181,0.43333333333333335,2.3041069507598877,0.6207894086837769
1.4315671920776367,0.7561153769493103,0.6754518151283264,0.5220867395401001,0.3666666666666667,2.146959066390991,0.665181040763855
1.1353005170822144,0.8640471696853638,0.2712533473968506,0.5574830174446106,0.4,1.9183038473129272,0.6773616671562195
1.3898415565490723,0.680834949016571,0.7090066075325012,0.49927061796188354,0.5,1.8181151151657104,0.6384169459342957
1.3651306629180908,0.5965396761894226,0.7685909867286682,0.5010886192321777,0.5,1.8349839448928833,0.6309366226196289
1.305938959121704,0.7116357684135437,0.5943031907081604,0.5141099691390991,0.5666666666666667,1.892687201499939,0.6344460248947144
1.460450530052185,0.5948477387428284,0.8656027913093567,0.4069991707801819,0.5333333333333333,2.3291170597076416,0.5407774448394775
1.4037704467773438,0.522418200969696,0.8813522458076477,0.4359007775783539,0.4,1.9594587087631226,0.5675023794174194
1.296011209487915,0.652195930480957,0.643815279006958,0.45527371764183044,0.43333333333333335,2.0617406368255615,0.5724368095397949
1.3573640584945679,0.6160562038421631,0.7413078546524048,0.459092915058136,0.43333333333333335,2.108800172805786,0.6006695032119751
1.4241900444030762,0.5302361249923706,0.8939539194107056,0.39125365018844604,0.4666666666666667,1.9454632997512817,0.5529378056526184
1.3938850164413452,0.5930119156837463,0.8008731007575989,0.4476606249809265,0.6666666666666667,1.848498821258545,0.5941130518913269
1.2402007579803467,0.655449390411377,0.5847513675689697,0.43840235471725464,0.5,1.6608482599258423,0.5563387870788574
1.273476004600525,0.6393193006515503,0.6341567039489746,0.48080533742904663,0.43333333333333335,2.218378782272339,0.6002964377403259
1.091452956199646,0.7525226473808289,0.33893030881881714,0.4595257639884949,0.4,2.2345244884490967,0.5704308748245239
1.2222133874893188,0.6569347977638245,0.5652785897254944,0.49713683128356934,0.5,1.9814198017120361,0.6175366640090942
1.2073848247528076,0.6979445219039917,0.5094403028488159,0.4679240584373474,0.4666666666666667,2.2315940856933594,0.5981372594833374
1.21099853515625,0.7107448577880859,0.5002536773681641,0.4662737548351288,0.43333333333333335,2.265235185623169,0.6095532178878784
1.2422785758972168,0.6180877685546875,0.6241908073425293,0.4471933841705322,0.4666666666666667,2.2346832752227783,0.5990382432937622
1.251338243484497,0.6261915564537048,0.6251466870307922,0.4904176592826843,0.5333333333333333,2.176140308380127,0.638485848903656
1.2590090036392212,0.6474427580833435,0.6115662455558777,0.5363165140151978,0.5333333333333333,1.8255199193954468,0.6697143316268921
1.2908700704574585,0.7272989749908447,0.5635710954666138,0.5808099508285522,0.4666666666666667,2.2003650665283203,0.6807183027267456
1.2924842834472656,0.7171398997306824,0.5753443837165833,0.5442756414413452,0.5,2.3332529067993164,0.6732286214828491
1.319866418838501,0.7436485290527344,0.5762178897857666,0.5357821583747864,0.5333333333333333,2.338606834411621,0.6988009214401245
1.3278477191925049,0.7303895354270935,0.5974581837654114,0.5726420283317566,0.5,2.0468087196350098,0.7158052921295166
1.3104126453399658,0.818873405456543,0.49153923988342285,0.5897063612937927,0.5333333333333333,2.157522201538086,0.7272685766220093
1.262094259262085,0.8435800075531006,0.4185142517089844,0.6159316897392273,0.43333333333333335,2.101757049560547,0.7383869886398315
1.272031307220459,0.8679811954498291,0.4040501117706299,0.641880214214325,0.4666666666666667,2.764622211456299,0.7488150596618652
1.3616852760314941,0.7814769148826599,0.5802083611488342,0.5990161299705505,0.5333333333333333,2.3472135066986084,0.7181512713432312
1.2978594303131104,0.8516055941581726,0.44625383615493774,0.6074615120887756,0.7,2.1062893867492676,0.7012081146240234
1.3745874166488647,0.7768003344535828,0.597787082195282,0.5725408792495728,0.4,2.135688066482544,0.6726023554801941
1.311378002166748,0.8795278072357178,0.4318501949310303,0.6276856660842896,0.5666666666666667,2.042457342147827,0.7334880828857422
1.2686909437179565,0.7782063484191895,0.4904845952987671,0.6017961502075195,0.5,1.9586410522460938,0.6653861999511719
1.3481013774871826,0.855726420879364,0.4923749566078186,0.6146847605705261,0.4666666666666667,2.4646904468536377,0.7064687013626099
1.3469308614730835,0.8432286977767944,0.5037021636962891,0.6207313537597656,0.5333333333333333,1.8860260248184204,0.6940981149673462
1.3352993726730347,0.8479280471801758,0.4873713254928589,0.6181944012641907,0.33333333333333337,1.8780453205108643,0.701999843120575
1.2516014575958252,0.9183125495910645,0.33328890800476074,0.6559678316116333,0.5333333333333333,2.1713168621063232,0.7339603304862976
1.2882345914840698,0.8728160858154297,0.41541850566864014,0.5954956412315369,0.4,1.9728987216949463,0.700267493724823
1.2917242050170898,0.8137884140014648,0.477935791015625,0.605079174041748,0.4666666666666667,1.7024726867675781,0.6955227255821228
1.2404205799102783,0.8566846251487732,0.3837359547615051,0.5906434059143066,0.33333333333333337,1.7533670663833618,0.7034606337547302
1.246368646621704,0.8051695227622986,0.4411991238594055,0.5705747604370117,0.5,1.8061655759811401,0.6943360567092896
1.2491722106933594,0.8265339732170105,0.4226382374763489,0.5785815715789795,0.5333333333333333,1.5670408010482788,0.6994689702987671
1.2974311113357544,0.7251543998718262,0.5722767114639282,0.521345853805542,0.4,1.5102180242538452,0.6395081877708435
1.2658421993255615,0.7204159498214722,0.5454262495040894,0.507516086101532,0.5333333333333333,1.4112343788146973,0.6188790202140808
1.2907845973968506,0.732750415802002,0.5580341815948486,0.5117243528366089,0.43333333333333335,1.296339988708496,0.6117863655090332
1.2584455013275146,0.7738808989524841,0.4845646023750305,0.5383344888687134,0.6666666666666667,1.48687744140625,0.6527808904647827
1.8093996047973633,0.6937055587768555,1.1156940460205078,0.5896627902984619,0.4,1.442549467086792,0.7739415168762207
1.4896519184112549,0.7605764269828796,0.7290754914283752,0.5857899188995361,0.5666666666666667,0.7922753691673279,0.7487773299217224
1.9621284008026123,0.502194344997406,1.4599340558052063,0.49908578395843506,0.4666666666666667,1.5401241779327393,0.7087821960449219
1.782109260559082,0.5443248748779297,1.2377843856811523,0.49673935770988464,0.4,1.8767380714416504,0.7326409816741943
1.7878291606903076,0.5379974246025085,1.249831736087799,0.4542924761772156,0.3666666666666667,2.045377254486084,0.7213897109031677
1.8012702465057373,0.5593265891075134,1.2419436573982239,0.49898916482925415,0.43333333333333335,1.905771255493164,0.7150135040283203
1.8594998121261597,0.47681760787963867,1.382682204246521,0.4043194055557251,0.5333333333333333,1.3625420331954956,0.5926946401596069
1.9397505521774292,0.5232216715812683,1.4165288805961609,0.4650799632072449,0.33333333333333337,1.6270835399627686,0.7238752245903015
1.8503392934799194,0.5042575597763062,1.3460817337036133,0.45090222358703613,0.4666666666666667,1.5717566013336182,0.6955830454826355
1.9071210622787476,0.6579920053482056,1.249129056930542,0.48743805289268494,0.43333333333333335,1.5908223390579224,0.7384135127067566
1.8017902374267578,0.6893760561943054,1.1124141812324524,0.5217242240905762,0.4,1.473639726638794,0.7336248755455017
1.8843278884887695,0.8395595550537109,1.0447683334350586,0.5661649703979492,0.4,1.66975998878479,0.83952397108078
1.9186514616012573,0.5524922609329224,1.366159200668335,0.40332338213920593,0.3666666666666667,2.004514694213867,0.6532349586486816
1.947901725769043,0.6876642107963562,1.2602375149726868,0.5516281723976135,0.5333333333333333,1.37846040725708,0.8211597204208374
1.9783657789230347,0.6914161443710327,1.286949634552002,0.5038480162620544,0.5,1.52337646484375,0.7610985636711121
1.92910897731781,0.5650249719619751,1.364084005355835,0.4739561080932617,0.3666666666666667,1.877576470375061,0.7153104543685913
1.914979338645935,0.44520092010498047,1.4697784185409546,0.36273545026779175,0.30000000000000004,2.1454684734344482,0.5944976806640625
1.8138002157211304,0.906923770904541,0.9068764448165894,0.5715233087539673,0.5666666666666667,2.2948975563049316,0.7752571105957031
1.8138036727905273,1.0134471654891968,0.8003565073013306,0.6830856204032898,0.5333333333333333,1.761579990386963,0.8581278324127197
1.783918857574463,0.5853157043457031,1.1986031532287598,0.5568922758102417,0.4,1.1597801446914673,0.7919650077819824
1.8181666135787964,0.7655243277549744,1.052642285823822,0.6703678369522095,0.4,1.8963639736175537,0.8510476350784302
1.6861426830291748,0.8693258166313171,0.8168168663978577,0.6845583915710449,0.4666666666666667,1.0999459028244019,0.8831608295440674
1.7455863952636719,0.7496131658554077,0.9959732294082642,0.6200191378593445,0.6,1.6458097696304321,0.7884703874588013
1.7295068502426147,0.6411914825439453,1.0883153676986694,0.546989381313324,0.5,1.9588652849197388,0.7568302154541016
1.8245418071746826,0.5929602980613708,1.2315815091133118,0.5299938917160034,0.43333333333333335,1.722929835319519,0.7032421827316284
1.8723030090332031,0.5934373736381531,1.27886563539505,0.49810776114463806,0.5333333333333333,1.629417061805725,0.6625766754150391
1.7956842184066772,0.8055633306503296,0.9901208877563477,0.630631685256958,0.5333333333333333,1.5160051584243774,0.8263453841209412
1.8510379791259766,0.7618018388748169,1.0892361402511597,0.6371617317199707,0.43333333333333335,2.0132927894592285,0.8502283096313477
1.822335958480835,0.892753005027771,0.929582953453064,0.6637107729911804,0.5,1.9983165264129639,0.8346862196922302
1.7931684255599976,0.7870990633964539,1.0060693621635437,0.5934554934501648,0.5,1.680040955543518,0.733477771282196
1.8507535457611084,0.722716748714447,1.1280367970466614,0.5571515560150146,0.43333333333333335,1.5600056648254395,0.7435209155082703
1.8221677541732788,0.7727546691894531,1.0494130849838257,0.6030088663101196,0.4666666666666667,2.160954713821411,0.7832851409912109
1.8097798824310303,0.6615270376205444,1.1482528448104858,0.5374464392662048,0.43333333333333335,1.9614975452423096,0.7064180374145508
1.7350785732269287,0.7094298601150513,1.0256487131118774,0.5259956121444702,0.3666666666666667,1.6538348197937012,0.7122628092765808
1.7613691091537476,0.7464346885681152,1.0149344205856323,0.5598744750022888,0.4,1.5233100652694702,0.7195572257041931
1.7317628860473633,0.5599751472473145,1.1717877388000488,0.4539935290813446,0.4,1.5501753091812134,0.6308128237724304
1.8071603775024414,0.6043773889541626,1.2027829885482788,0.44424569606781006,0.4666666666666667,1.3169171810150146,0.6068378686904907
1.6535543203353882,0.6332978010177612,1.020256519317627,0.44375619292259216,0.4666666666666667,1.4554715156555176,0.5910645723342896
1.800440788269043,0.597938597202301,1.202502191066742,0.49163758754730225,0.4666666666666667,1.4896806478500366,0.6688844561576843
1.7089550495147705,0.7364675402641296,0.9724875092506409,0.5566046237945557,0.4666666666666667,1.8599520921707153,0.693544864654541
1.7946839332580566,0.7646626830101013,1.0300212502479553,0.6053483486175537,0.4666666666666667,1.8571361303329468,0.7591584920883179
1.6395158767700195,0.8068591356277466,0.832656741142273,0.5871409177780151,0.5,1.6149414777755737,0.7258337736129761
1.6763768196105957,0.8020858764648438,0.874290943145752,0.641621470451355,0.30000000000000004,1.6717212200164795,0.7812597155570984
1.6657426357269287,0.5771751403808594,1.0885674953460693,0.48289310932159424,0.3666666666666667,1.5720511674880981,0.6666934490203857
1.5923080444335938,0.6126022338867188,0.979705810546875,0.5155559182167053,0.4666666666666667,1.77740478515625,0.6964768767356873
1.5579293966293335,0.6899816393852234,0.8679477572441101,0.5648380517959595,0.43333333333333335,1.2476364374160767,0.7183785438537598
1.5898959636688232,0.7455694675445557,0.8443264961242676,0.5851960778236389,0.5,1.5910099744796753,0.748180091381073
1.5492475032806396,0.7776373624801636,0.7716101408004761,0.6182974576950073,0.4666666666666667,1.7976306676864624,0.7667009234428406
1.6331617832183838,0.7127687335014343,0.9203930497169495,0.5820214748382568,0.4666666666666667,2.0098419189453125,0.7217065691947937
1.646503210067749,0.817464292049408,0.8290389180183411,0.634300947189331,0.5,1.6546660661697388,0.7457727193832397
1.68402898311615,0.6922856569290161,0.9917433261871338,0.5724494457244873,0.3666666666666667,2.0473239421844482,0.7117966413497925
1.7042344808578491,0.7429748773574829,0.9612596035003662,0.5770242214202881,0.33333333333333337,1.4154034852981567,0.695921778678894
1.660783052444458,0.828662097454071,0.832120954990387,0.6417022943496704,0.4666666666666667,1.8352713584899902,0.7583329081535339
1.6590261459350586,0.8693055510520935,0.7897205948829651,0.6181463003158569,0.43333333333333335,2.114783525466919,0.7263140678405762
1.7690708637237549,0.6993030905723572,1.0697677731513977,0.5200974345207214,0.4666666666666667,1.7309772968292236,0.659089207649231
1.7130601406097412,0.7879784107208252,0.925081729888916,0.557976245880127,0.43333333333333335,1.879809021949768,0.7095131874084473
1.736480712890625,0.781988799571991,0.954491913318634,0.568138599395752,0.4,1.5917264223098755,0.6921095848083496
1.6536706686019897,0.8629600405693054,0.7907106280326843,0.6329569220542908,0.5,2.053264856338501,0.7420926094055176
1.7802248001098633,0.7407382726669312,1.0394865274429321,0.5443307161331177,0.5,1.5717633962631226,0.6820429563522339
1.706900954246521,0.7651728391647339,0.9417281150817871,0.5553349852561951,0.4666666666666667,1.6604276895523071,0.6831917762756348
1.6640853881835938,0.6428517699241638,1.02123361825943,0.47160300612449646,0.4,1.9246399402618408,0.616640031337738
1.6513025760650635,0.785256564617157,0.8660460114479065,0.5690169334411621,0.5333333333333333,1.8420671224594116,0.6845424175262451
1.6663073301315308,0.795763373374939,0.8705439567565918,0.5910979509353638,0.5,1.7266238927841187,0.7082462310791016
1.6732286214828491,0.7371071577072144,0.9361214637756348,0.5419862270355225,0.4666666666666667,2.149099111557007,0.6797986030578613
1.7059745788574219,0.7299474477767944,0.9760271310806274,0.5140663385391235,0.3666666666666667,1.979067325592041,0.6296310424804688
1.6954898834228516,0.7150992155075073,0.9803906679153442,0.5279635190963745,0.5,1.8439205884933472,0.6502900719642639
1.6983301639556885,0.7650679349899292,0.9332622289657593,0.5579948425292969,0.5666666666666667,1.9961997270584106,0.6678651571273804
1.6147470474243164,0.7854461669921875,0.8293008804321289,0.5959867238998413,0.4666666666666667,1.898627519607544,0.7060585021972656
1.5960067510604858,0.7573944926261902,0.8386122584342957,0.5646511912345886,0.4666666666666667,2.0602221488952637,0.6911700963973999
1.622873306274414,0.7656439542770386,0.8572293519973755,0.5691603422164917,0.5,1.2165629863739014,0.6913806796073914
1.4935497045516968,0.818358838558197,0.6751908659934998,0.5993180274963379,0.43333333333333335,1.7583999633789062,0.7118105888366699
1.5160274505615234,0.7654327154159546,0.7505947351455688,0.5669342875480652,0.4,2.1621923446655273,0.6816887259483337
1.5145788192749023,0.7777708768844604,0.7368079423904419,0.57291579246521,0.4,2.026691198348999,0.6818134188652039
1.4195375442504883,0.7481379508972168,0.6713995933532715,0.5499663352966309,0.4,1.669917106628418,0.6784614324569702
1.4921350479125977,0.8103281855583191,0.6818068623542786,0.5828870534896851,0.2666666666666667,2.02882719039917,0.6840845942497253
1.4819892644882202,0.7747465968132019,0.7072426676750183,0.5831579566001892,0.4,1.9375864267349243,0.7062914371490479
1.4903192520141602,0.706824779510498,0.7834944725036621,0.5460718870162964,0.33333333333333337,2.5092108249664307,0.6978921890258789
1.476928472518921,0.8165582418441772,0.6603702306747437,0.6080453395843506,0.4,2.0899746417999268,0.7093294858932495
1.4743335247039795,0.6649950742721558,0.8093384504318237,0.5242441892623901,0.4666666666666667,1.9287335872650146,0.6580106616020203
1.5321305990219116,0.7559094429016113,0.7762211561203003,0.5997040271759033,0.5333333333333333,2.03464674949646,0.7081829905509949
1.5406793355941772,0.7845959663391113,0.7560833692550659,0.6042855978012085,0.3666666666666667,2.027658224105835,0.7090381383895874
1.4892990589141846,0.7971090078353882,0.6921900510787964,0.628085732460022,0.5,2.157443046569824,0.7503840923309326
1.5587117671966553,0.7580785751342773,0.8006331920623779,0.587228536605835,0.3666666666666667,1.5502341985702515,0.6967107057571411
1.4599469900131226,0.8502542972564697,0.6096926927566528,0.6699223518371582,0.33333333333333337,2.2407662868499756,0.7768537402153015
1.554600715637207,0.7567687034606934,0.7978320121765137,0.5892507433891296,0.3666666666666667,2.054344892501831,0.7039784789085388
1.517291784286499,0.7749089598655701,0.742382824420929,0.593133807182312,0.43333333333333335,1.762263298034668,0.6984200477600098
1.5617846250534058,0.8142184019088745,0.7475662231445312,0.6240731477737427,0.3666666666666667,,0.7340172529220581
1.4333795309066772,0.8791683912277222,0.5542111396789551,0.6350678205490112,0.30000000000000004,,0.7328431010246277
1.4764808416366577,0.7642609477043152,0.7122198939323425,0.5681507587432861,0.4666666666666667,,0.6756798028945923
1.507534384727478,0.9070147275924683,0.6005196571350098,0.6508232951164246,0.6,,0.7559547424316406
1.5620737075805664,0.7983721494674683,0.7637015581130981,0.5766800045967102,0.4,,0.6950386762619019
1.571493148803711,0.8206035494804382,0.7508895993232727,0.6032522916793823,0.4,,0.7164694666862488
1.5169198513031006,0.86969393491745,0.6472259163856506,0.6284264326095581,0.5,,0.7428091764450073
1.6082265377044678,0.7130118608474731,0.8952146768569946,0.507420539855957,0.3666666666666667,,0.6343872547149658
1.5584067106246948,0.872536838054657,0.6858698725700378,0.6004288196563721,0.33333333333333337,,0.7038767337799072
1.5564130544662476,0.8266668319702148,0.7297462224960327,0.5718019008636475,0.33333333333333337,,0.6780089139938354


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/6_agent_zero_shot_from_4_policy/attn_ent/GraphMaskExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
1.8703994750976562,1.850034475326538,0.020364999771118164,0.7147111892700195,0.033333333333333326,5.385164737701416,0.8767956495285034
1.8563218116760254,1.856760025024414,-0.0004382133483886719,0.7008395195007324,1.0,5.385164737701416,0.8997492790222168
1.8464759588241577,1.853475570678711,-0.006999611854553223,0.7051715850830078,0.033333333333333326,1.4142135381698608,0.919268786907196
1.9202359914779663,1.9233449697494507,-0.003108978271484375,0.7142723798751831,0.033333333333333326,2.0,0.9380554556846619
1.8900359869003296,1.8942959308624268,-0.004259943962097168,0.7083626985549927,0.16666666666666663,2.6457512378692627,0.9410699605941772
1.858222246170044,1.866657018661499,-0.008434772491455078,0.6968880891799927,0.1333333333333333,5.099019527435303,0.9305058717727661
1.8395462036132812,1.8541992902755737,-0.01465308666229248,0.6983736753463745,1.0,5.099019527435303,0.9414892196655273
1.8218353986740112,1.8073680400848389,0.014467358589172363,0.6922483444213867,0.1333333333333333,3.464101552963257,0.9425987005233765
1.7778915166854858,1.7856744527816772,-0.007782936096191406,0.6870217323303223,0.5333333333333333,3.7416574954986572,0.9405277967453003
1.7413867712020874,1.7477798461914062,-0.006393074989318848,0.6805902719497681,1.0,5.099019527435303,0.9376735687255859
1.717947006225586,1.7202444076538086,-0.0022974014282226562,0.6593260765075684,0.1333333333333333,2.0,0.9330782294273376
1.6894733905792236,1.7005833387374878,-0.01110994815826416,0.6251785755157471,0.0,2.4494898319244385,0.9055754542350769
1.7070626020431519,1.6876338720321655,0.019428730010986328,0.6031555533409119,0.19999999999999996,2.6457512378692627,0.8683063387870789
1.717275619506836,1.706013560295105,0.011262059211730957,0.6246147751808167,0.033333333333333326,1.7320507764816284,0.8850371241569519
1.7288755178451538,1.7412580251693726,-0.01238250732421875,0.6192548274993896,0.06666666666666665,2.0,0.865929365158081
1.8739246129989624,1.9114831686019897,-0.037558555603027344,0.6492986679077148,0.06666666666666665,2.4494898319244385,0.924562394618988
1.9499874114990234,1.929831862449646,0.02015554904937744,0.6359751224517822,0.1333333333333333,1.7320507764816284,0.9275359511375427
1.866196632385254,1.8671832084655762,-0.0009865760803222656,0.5963971614837646,0.033333333333333326,1.7320507764816284,0.8799761533737183
1.9270520210266113,1.9395631551742554,-0.012511134147644043,0.6257932186126709,0.06666666666666665,2.6457512378692627,0.9154295325279236
1.9170045852661133,1.8981411457061768,0.018863439559936523,0.6203420162200928,0.16666666666666663,1.4142135381698608,0.9103325605392456
1.8908467292785645,1.8925418853759766,-0.0016951560974121094,0.6333307027816772,0.09999999999999998,5.196152210235596,0.9306696653366089
1.8377712965011597,1.825162649154663,0.012608647346496582,0.6183878779411316,1.0,5.385164737701416,0.9167627692222595
1.784432291984558,1.7927377223968506,-0.00830543041229248,0.6155601739883423,0.033333333333333326,0.0,0.9230038523674011
1.7407310009002686,1.7225885391235352,0.0181424617767334,0.5953447818756104,0.033333333333333326,2.2360680103302,0.9124702215194702
1.687530279159546,1.6855334043502808,0.0019968748092651367,0.5839134454727173,0.1333333333333333,2.2360680103302,0.9034789800643921
1.684305191040039,1.6706174612045288,0.013687729835510254,0.5845401287078857,0.033333333333333326,5.385164737701416,0.9075066447257996
1.6660970449447632,1.6611459255218506,0.004951119422912598,0.5856663584709167,1.0,5.099019527435303,0.906549334526062
1.6431573629379272,1.6689960956573486,-0.025838732719421387,0.597007155418396,0.1333333333333333,2.0,0.918415904045105
1.6622098684310913,1.6366947889328003,0.025515079498291016,0.5979315638542175,0.06666666666666665,2.0,0.9228431582450867
1.637191653251648,1.642829179763794,-0.005637526512145996,0.6068635582923889,0.1333333333333333,2.8284270763397217,0.9317935705184937
1.6247705221176147,1.6311061382293701,-0.006335616111755371,0.6091848015785217,0.1333333333333333,2.2360680103302,0.9264587759971619
1.5999854803085327,1.6214892864227295,-0.021503806114196777,0.6068171262741089,0.033333333333333326,2.0,0.9201511740684509
1.6280101537704468,1.6141432523727417,0.013866901397705078,0.615886390209198,0.09999999999999998,2.0,0.9361451864242554
1.6468167304992676,1.6462148427963257,0.0006018877029418945,0.6353318095207214,0.033333333333333326,5.385164737701416,0.9556455016136169
1.6747392416000366,1.6670193672180176,0.007719874382019043,0.6457633972167969,1.0,5.4772257804870605,0.9642063975334167
1.694625735282898,1.7053625583648682,-0.010736823081970215,0.6556368470191956,0.0,0.0,0.9609379768371582
1.7076728343963623,1.7083003520965576,-0.0006275177001953125,0.6647545099258423,0.0,1.7320507764816284,0.9621906280517578
1.7075961828231812,1.7088426351547241,-0.0012464523315429688,0.6720830202102661,0.09999999999999998,1.7320507764816284,0.9644908905029297
1.7018173933029175,1.688542127609253,0.01327526569366455,0.6699687242507935,0.0,1.7320507764816284,0.9643780589103699
1.6387556791305542,1.6463844776153564,-0.007628798484802246,0.6557268500328064,0.09999999999999998,2.0,0.9370113611221313
1.5804986953735352,1.5806574821472168,-0.00015878677368164062,0.6368652582168579,0.033333333333333326,1.4142135381698608,0.9137605428695679
1.5418457984924316,1.5564463138580322,-0.014600515365600586,0.6308128833770752,0.033333333333333326,3.0,0.9080169200897217
1.5102040767669678,1.5117342472076416,-0.0015301704406738281,0.6216731667518616,0.33333333333333337,3.316624879837036,0.8950709700584412
1.4809186458587646,1.486443042755127,-0.005524396896362305,0.6181883811950684,0.033333333333333326,2.0,0.8881864547729492
1.4024131298065186,1.4040565490722656,-0.0016434192657470703,0.6073586344718933,0.09999999999999998,2.6457512378692627,0.8717899322509766
1.3772615194320679,1.383530616760254,-0.006269097328186035,0.6027716398239136,0.1333333333333333,5.099019527435303,0.8660478591918945
1.3522424697875977,1.3514068126678467,0.0008356571197509766,0.6023545265197754,1.0,0.0,0.8630987405776978
1.342292308807373,1.3495242595672607,-0.007231950759887695,0.6077136397361755,1.0,5.0,0.8709254264831543
1.3252923488616943,1.3486394882202148,-0.023347139358520508,0.6158448457717896,0.16666666666666663,3.316624879837036,0.8895294070243835
1.3217651844024658,1.3292607069015503,-0.007495522499084473,0.6215807199478149,0.2666666666666667,2.8284270763397217,0.9050740599632263
1.3039159774780273,1.3136820793151855,-0.009766101837158203,0.6256941556930542,0.06666666666666665,3.316624879837036,0.9171332120895386
1.2930845022201538,1.2808220386505127,0.012262463569641113,0.6269254684448242,0.30000000000000004,3.7416574954986572,0.9265704154968262
1.2766021490097046,1.2686419486999512,0.007960200309753418,0.6305722594261169,0.3666666666666667,3.316624879837036,0.940240740776062
1.2996294498443604,1.273650884628296,0.025978565216064453,0.633528470993042,0.33333333333333337,3.0,0.9513649940490723
1.2701122760772705,1.3143455982208252,-0.04423332214355469,0.6366081833839417,0.30000000000000004,3.1622776985168457,0.9555929899215698
1.315408706665039,1.310101866722107,0.005306839942932129,0.6327900886535645,0.033333333333333326,1.7320507764816284,0.9622397422790527
1.3111305236816406,1.3399947881698608,-0.028864264488220215,0.6468601822853088,0.06666666666666665,2.6457512378692627,0.9855283498764038
1.3030489683151245,1.2853158712387085,0.017733097076416016,0.636919379234314,0.16666666666666663,2.4494898319244385,0.9821125268936157
1.2197262048721313,1.276788592338562,-0.057062387466430664,0.625001847743988,0.033333333333333326,2.6457512378692627,0.9709861278533936
1.205932378768921,1.1966513395309448,0.009281039237976074,0.6154320240020752,0.19999999999999996,3.464101552963257,0.9736708998680115
1.1166510581970215,1.1949440240859985,-0.07829296588897705,0.6169562339782715,0.19999999999999996,2.6457512378692627,0.9742099046707153
1.0794260501861572,1.1660631895065308,-0.08663713932037354,0.6288039684295654,0.033333333333333326,1.4142135381698608,0.984038233757019
1.1477960348129272,1.1180050373077393,0.02979099750518799,0.6414085626602173,0.033333333333333326,3.1622776985168457,0.9892095923423767
1.1303608417510986,1.1625125408172607,-0.03215169906616211,0.6393153667449951,0.30000000000000004,3.1622776985168457,0.9854859709739685
1.1511602401733398,1.1721528768539429,-0.020992636680603027,0.6373233199119568,0.033333333333333326,1.4142135381698608,0.9857672452926636
1.1449980735778809,1.2049195766448975,-0.0599215030670166,0.6317347288131714,0.033333333333333326,5.385164737701416,0.98262619972229
1.2080587148666382,1.2149962186813354,-0.006937503814697266,0.6228629350662231,1.0,0.0,0.9781832695007324
1.2326215505599976,1.2189992666244507,0.013622283935546875,0.6124781370162964,1.0,5.385164737701416,0.9757320880889893
1.2222042083740234,1.262122392654419,-0.03991818428039551,0.5887832045555115,0.033333333333333326,1.4142135381698608,0.9646056890487671
1.2136386632919312,1.270500898361206,-0.0568622350692749,0.564344584941864,0.033333333333333326,3.0,0.9563233256340027
1.2480487823486328,1.1895382404327393,0.058510541915893555,0.5434799194335938,0.2666666666666667,4.690415859222412,0.9509820938110352
1.1904850006103516,1.2215402126312256,-0.031055212020874023,0.5226987600326538,1.0,0.0,0.9426653385162354
1.1742271184921265,1.169114351272583,0.005112767219543457,0.5015214085578918,1.0,0.0,0.9302153587341309
1.1246031522750854,1.135788083076477,-0.011184930801391602,0.49360522627830505,1.0,5.291502475738525,0.9109606742858887
1.163848876953125,1.103435754776001,0.06041312217712402,0.4940551221370697,0.06666666666666665,5.291502475738525,0.9151338338851929
1.1332719326019287,1.1121582984924316,0.02111363410949707,0.48770594596862793,1.0,0.0,0.9172155261039734
1.1276564598083496,1.134712815284729,-0.0070563554763793945,0.48460978269577026,1.0,5.0,0.9156355857849121
1.1119425296783447,1.1126878261566162,-0.0007452964782714844,0.4890223443508148,0.16666666666666663,2.4494898319244385,0.9307417273521423
1.080806016921997,1.0944976806640625,-0.01369166374206543,0.4830119013786316,0.16666666666666663,2.8284270763397217,0.9336600303649902
1.036853551864624,1.0398415327072144,-0.002987980842590332,0.46592292189598083,0.09999999999999998,5.196152210235596,0.9203833937644958
0.9911338686943054,0.9906980395317078,0.00043582916259765625,0.4582464396953583,1.0,5.196152210235596,0.9152345061302185
0.9439763426780701,0.9402198195457458,0.0037565231323242188,0.43947145342826843,0.09999999999999998,2.8284270763397217,0.8921937942504883
0.9287535548210144,0.9122716784477234,0.016481876373291016,0.42932015657424927,0.16666666666666663,5.0,0.8779851198196411
0.880681037902832,0.8958117365837097,-0.015130698680877686,0.4179062247276306,1.0,5.385164737701416,0.8596431612968445
0.8989434242248535,0.8861736059188843,0.012769818305969238,0.4056016206741333,0.033333333333333326,5.385164737701416,0.8401379585266113
0.8587672710418701,0.8771786689758301,-0.01841139793395996,0.4049801528453827,1.0,0.0,0.8430948257446289
0.8198752403259277,0.8433457612991333,-0.023470520973205566,0.3981226682662964,1.0,0.0,0.8283041715621948
0.8606885671615601,0.8134176135063171,0.04727095365524292,0.3898411691188812,1.0,5.196152210235596,0.8142907023429871
0.8251051306724548,0.8347203135490417,-0.009615182876586914,0.38731759786605835,0.09999999999999998,2.0,0.8067349791526794
0.8192138671875,0.8033096194267273,0.015904247760772705,0.38521847128868103,0.033333333333333326,1.4142135381698608,0.80889892578125
0.8609849810600281,0.8068342208862305,0.05415076017379761,0.39415186643600464,0.09999999999999998,5.196152210235596,0.8233311176300049
0.8094667792320251,0.855541467666626,-0.04607468843460083,0.4156114459037781,1.0,5.196152210235596,0.8534754514694214
0.8379834890365601,0.8501867055892944,-0.012203216552734375,0.4258756637573242,0.09999999999999998,5.196152210235596,0.8733385801315308
0.8361845016479492,0.8657705187797546,-0.02958601713180542,0.42633113265037537,1.0,5.291502475738525,0.8669993281364441
0.8325262069702148,0.8702616691589355,-0.0377354621887207,0.43145614862442017,0.06666666666666665,3.1622776985168457,0.8651870489120483
0.8243778944015503,0.8688833117485046,-0.044505417346954346,0.43596363067626953,0.2666666666666667,4.123105525970459,0.8687052130699158
0.8715190887451172,0.86448734998703,0.007031738758087158,0.44848185777664185,0.30000000000000004,2.4494898319244385,0.874727189540863
0.8865925669670105,0.8688012957572937,0.017791271209716797,0.4570748805999756,0.09999999999999998,5.196152210235596,0.8699753284454346
0.85612952709198,0.9140878915786743,-0.057958364486694336,0.46933501958847046,1.0,0.0,0.8688651323318481
0.9045236110687256,0.8670409917831421,0.037482619285583496,0.460887610912323,1.0,5.0,0.8572143316268921
0.8836526870727539,0.8956529498100281,-0.01200026273727417,0.46877557039260864,0.16666666666666663,5.0,0.8618590831756592
0.8809088468551636,0.894244909286499,-0.01333606243133545,0.45725664496421814,1.0,5.291502475738525,0.8458312749862671
0.9172658920288086,0.8705973029136658,0.04666858911514282,0.4511250853538513,0.06666666666666665,2.2360680103302,0.8460913896560669
0.8903565406799316,0.8954510688781738,-0.0050945281982421875,0.4614434838294983,0.09999999999999998,5.196152210235596,0.8563077449798584
0.920766294002533,0.8621119260787964,0.05865436792373657,0.4531657099723816,1.0,5.291502475738525,0.8447105884552002
0.8731066584587097,0.8904733657836914,-0.01736670732498169,0.4600982069969177,0.06666666666666665,3.0,0.8537396788597107
0.9157155752182007,0.8616071939468384,0.054108381271362305,0.4522801339626312,0.23333333333333328,4.795831680297852,0.8457435965538025
0.8898293375968933,0.897591769695282,-0.007762432098388672,0.4622088670730591,1.0,5.196152210235596,0.8547818064689636
0.8915224075317383,0.893936812877655,-0.002414405345916748,0.457150936126709,0.09999999999999998,1.4142135381698608,0.852275013923645
0.8880780935287476,0.8787902593612671,0.009287834167480469,0.4540881812572479,0.033333333333333326,1.0,0.8521908521652222
0.8827289342880249,0.883313775062561,-0.0005848407745361328,0.4463346004486084,0.06666666666666665,4.123105525970459,0.8470792770385742
0.9126986265182495,0.854647159576416,0.058051466941833496,0.43558597564697266,0.5666666666666667,3.872983455657959,0.8382116556167603
0.9184837341308594,0.8448204398155212,0.07366329431533813,0.4373339116573334,0.1333333333333333,2.4494898319244385,0.8464369177818298
0.8967964053153992,0.8791841268539429,0.0176122784614563,0.43699902296066284,0.06666666666666665,2.8284270763397217,0.848211944103241
0.8871034383773804,0.8981398940086365,-0.011036455631256104,0.44600504636764526,0.19999999999999996,2.4494898319244385,0.8626227378845215
0.8945366740226746,0.8785001635551453,0.016036510467529297,0.44918131828308105,0.0,1.0,0.8607980608940125
0.8571287989616394,0.886372983455658,-0.029244184494018555,0.4587407112121582,0.033333333333333326,1.7320507764816284,0.8688986301422119
0.8376346826553345,0.8766120672225952,-0.03897738456726074,0.45172518491744995,0.06666666666666665,2.6457512378692627,0.8575549125671387
0.7787980437278748,0.8586944341659546,-0.07989639043807983,0.4496728777885437,0.16666666666666663,2.4494898319244385,0.8562384843826294
0.7842018008232117,0.8230692744255066,-0.03886747360229492,0.44659560918807983,0.033333333333333326,2.2360680103302,0.8537936210632324
0.8074597716331482,0.7787222266197205,0.028737545013427734,0.4294147491455078,0.19999999999999996,4.898979663848877,0.841168999671936
0.8215817809104919,0.8197295069694519,0.001852273941040039,0.42344027757644653,1.0,5.4772257804870605,0.8378841876983643
0.8538228869438171,0.8509644865989685,0.002858400344848633,0.42154788970947266,0.0,5.4772257804870605,0.8438191413879395
0.9032379984855652,0.8696357011795044,0.03360229730606079,0.4207676351070404,1.0,4.898979663848877,0.8332861661911011
0.9248163104057312,0.9226691126823425,0.002147197723388672,0.4289201498031616,0.19999999999999996,2.4494898319244385,0.8433741331100464
0.8970907926559448,0.9883031249046326,-0.09121233224868774,0.4525754153728485,0.0,1.4142135381698608,0.8670946359634399
1.0055793523788452,0.9679161906242371,0.037663161754608154,0.44272205233573914,0.06666666666666665,2.4494898319244385,0.8467488288879395
1.0486589670181274,1.0187499523162842,0.02990901470184326,0.45725497603416443,0.1333333333333333,2.8284270763397217,0.8575143814086914
1.0764087438583374,1.0735948085784912,0.0028139352798461914,0.46565160155296326,0.1333333333333333,5.099019527435303,0.8592259883880615
1.1090326309204102,1.1159199476242065,-0.006887316703796387,0.4828950762748718,1.0,0.0,0.8738798499107361
1.163641333580017,1.1225016117095947,0.04113972187042236,0.48499786853790283,1.0,5.291502475738525,0.8777245879173279
1.2116217613220215,1.167313814163208,0.04430794715881348,0.49153003096580505,0.06666666666666665,5.291502475738525,0.8794040679931641
1.228973627090454,1.2556252479553223,-0.026651620864868164,0.5114791393280029,1.0,0.0,0.8983442187309265
1.2711741924285889,1.2954161167144775,-0.024241924285888672,0.5194317698478699,1.0,0.0,0.9052022695541382
1.304591178894043,1.2981599569320679,0.006431221961975098,0.5209329724311829,1.0,4.898979663848877,0.9093674421310425
1.338004469871521,1.3070427179336548,0.03096175193786621,0.524142324924469,0.19999999999999996,4.898979663848877,0.9122955799102783
1.3481316566467285,1.3308707475662231,0.01726090908050537,0.5297669172286987,1.0,5.291502475738525,0.9149433970451355
1.312847375869751,1.4074475765228271,-0.09460020065307617,0.543754518032074,0.06666666666666665,1.4142135381698608,0.9255387187004089
1.3884730339050293,1.3864552974700928,0.0020177364349365234,0.5391299724578857,0.0,5.4772257804870605,0.9244391322135925
1.435055136680603,1.4191274642944336,0.015927672386169434,0.5443555116653442,1.0,5.291502475738525,0.9278993606567383
1.513811469078064,1.4497150182724,0.06409645080566406,0.5483381152153015,0.06666666666666665,3.7416574954986572,0.9280318021774292
1.5065546035766602,1.507903814315796,-0.0013492107391357422,0.560177743434906,0.4,3.7416574954986572,0.9366334676742554
1.5574405193328857,1.538069725036621,0.01937079429626465,0.566730260848999,0.2666666666666667,4.690415859222412,0.9378153681755066
1.5686042308807373,1.610637903213501,-0.04203367233276367,0.5877695083618164,1.0,4.898979663848877,0.9433693289756775
1.6204007863998413,1.6156843900680542,0.004716396331787109,0.5872682332992554,0.19999999999999996,4.898979663848877,0.9462144374847412
1.6046879291534424,1.6027398109436035,0.0019481182098388672,0.5872188806533813,1.0,5.099019527435303,0.9449765086174011
1.588653326034546,1.5487078428268433,0.03994548320770264,0.5795175433158875,0.1333333333333333,5.099019527435303,0.9391828775405884
1.4972119331359863,1.5656355619430542,-0.06842362880706787,0.5813713073730469,1.0,0.0,0.9363744258880615
1.5014690160751343,1.4902161359786987,0.011252880096435547,0.5660074949264526,1.0,5.385164737701416,0.9236337542533875
1.433021068572998,1.4760979413986206,-0.04307687282562256,0.5640280246734619,0.033333333333333326,1.7320507764816284,0.9270291328430176
1.4439725875854492,1.373664379119873,0.07030820846557617,0.5458542108535767,0.06666666666666665,5.291502475738525,0.919362485408783
1.3745286464691162,1.3554551601409912,0.019073486328125,0.5450859069824219,1.0,4.358899116516113,0.9201425313949585
1.3152616024017334,1.3370202779769897,-0.021758675575256348,0.5423094630241394,0.3666666666666667,3.464101552963257,0.924209475517273
1.29981529712677,1.2965657711029053,0.003249526023864746,0.5340208411216736,0.033333333333333326,2.4494898319244385,0.916057825088501
1.282637596130371,1.3060340881347656,-0.02339649200439453,0.5275073051452637,0.23333333333333328,4.795831680297852,0.9132728576660156
1.2466087341308594,1.3215181827545166,-0.07490944862365723,0.5210034251213074,1.0,4.795831680297852,0.9083136320114136
1.2853353023529053,1.2600464820861816,0.025288820266723633,0.4986601769924164,0.23333333333333328,2.4494898319244385,0.8814553022384644
1.2579712867736816,1.2676408290863037,-0.00966954231262207,0.4823879599571228,0.033333333333333326,5.385164737701416,0.8574077486991882
1.2540676593780518,1.2601606845855713,-0.006093025207519531,0.4739648699760437,1.0,3.7416574954986572,0.8472564220428467
1.2337803840637207,1.2312073707580566,0.0025730133056640625,0.4576399326324463,0.5333333333333333,3.7416574954986572,0.8320032954216003
1.2370686531066895,1.1693570613861084,0.06771159172058105,0.44265055656433105,1.0,5.099019527435303,0.817300021648407
1.1538509130477905,1.18817937374115,-0.034328460693359375,0.4444675147533417,0.1333333333333333,2.4494898319244385,0.828396201133728
1.1165781021118164,1.1395390033721924,-0.022960901260375977,0.4336933493614197,0.06666666666666665,2.0,0.8192136287689209
1.0970473289489746,1.086621880531311,0.010425448417663574,0.42844218015670776,0.06666666666666665,5.291502475738525,0.8218441009521484
1.0564606189727783,1.0791946649551392,-0.02273404598236084,0.430724561214447,1.0,5.196152210235596,0.8289072513580322
1.07460355758667,1.0061476230621338,0.06845593452453613,0.4177348017692566,0.09999999999999998,2.2360680103302,0.8204010725021362
1.0391075611114502,1.0201537609100342,0.018953800201416016,0.42223188281059265,0.06666666666666665,1.7320507764816284,0.8204612135887146
1.081966757774353,1.0144672393798828,0.06749951839447021,0.41156142950057983,0.033333333333333326,5.385164737701416,0.8171393275260925
1.0336436033248901,1.0430482625961304,-0.009404659271240234,0.4175998866558075,1.0,5.291502475738525,0.8225507736206055
1.0375646352767944,1.0495884418487549,-0.01202380657196045,0.4168424606323242,0.06666666666666665,5.291502475738525,0.8202496767044067
1.0624891519546509,1.0456258058547974,0.016863346099853516,0.41647765040397644,1.0,5.4772257804870605,0.8168990015983582
1.0248361825942993,1.0637500286102295,-0.038913846015930176,0.42173466086387634,0.0,5.4772257804870605,0.8311335444450378
1.012593150138855,1.0838427543640137,-0.07124960422515869,0.4248124957084656,1.0,4.795831680297852,0.8345720767974854
1.0413073301315308,1.0481879711151123,-0.006880640983581543,0.4199344515800476,0.23333333333333328,4.795831680297852,0.8347957134246826
1.0701040029525757,1.0240185260772705,0.046085476875305176,0.41518518328666687,1.0,4.898979663848877,0.8318883776664734
1.021230697631836,1.0587022304534912,-0.03747153282165527,0.42185044288635254,0.19999999999999996,2.6457512378692627,0.8362948894500732
1.0398991107940674,1.0282366275787354,0.011662483215332031,0.4166392683982849,0.033333333333333326,5.385164737701416,0.8326760530471802
1.0281422138214111,1.0221397876739502,0.0060024261474609375,0.41615456342697144,1.0,0.0,0.8366813659667969
1.0261509418487549,1.0200181007385254,0.006132841110229492,0.4127574861049652,1.0,4.898979663848877,0.8220982551574707
1.027627944946289,1.011368989944458,0.016258955001831055,0.4115545153617859,0.19999999999999996,4.898979663848877,0.8229697942733765
1.012128233909607,1.0198829174041748,-0.007754683494567871,0.41651758551597595,1.0,5.4772257804870605,0.8322171568870544
0.9780592918395996,1.0536975860595703,-0.0756382942199707,0.4218085706233978,0.0,5.4772257804870605,0.8366011381149292
0.9977524280548096,1.025190830230713,-0.02743840217590332,0.41565507650375366,1.0,5.291502475738525,0.8286503553390503
1.0154802799224854,1.0047919750213623,0.010688304901123047,0.4111998975276947,0.06666666666666665,5.291502475738525,0.8288113474845886
1.0216659307479858,0.9964310526847839,0.025234878063201904,0.4068179130554199,1.0,4.582575798034668,0.8220781683921814
1.0214202404022217,0.9983410835266113,0.02307915687561035,0.40833747386932373,0.30000000000000004,4.582575798034668,0.8296682238578796
1.020115852355957,0.9997663497924805,0.020349502563476562,0.41189807653427124,1.0,3.0,0.8234572410583496
1.014695644378662,1.0074758529663086,0.007219791412353516,0.4206746816635132,0.7,4.582575798034668,0.8186208605766296
1.0150620937347412,1.003193736076355,0.01186835765838623,0.4103550612926483,0.0,5.4772257804870605,0.8294892311096191
1.018068790435791,1.0025906562805176,0.015478134155273438,0.413128137588501,1.0,0.0,0.8259732127189636
1.0047932863235474,1.0110890865325928,-0.00629580020904541,0.4118625521659851,1.0,5.4772257804870605,0.8292350769042969
0.987369179725647,1.0337326526641846,-0.0463634729385376,0.4187169671058655,0.0,2.4494898319244385,0.8318618535995483
1.022947907447815,1.0089067220687866,0.01404118537902832,0.40981289744377136,0.19999999999999996,3.0,0.8239037990570068
1.0223875045776367,1.0055201053619385,0.016867399215698242,0.40895771980285645,0.09999999999999998,5.196152210235596,0.8283958435058594
1.0036053657531738,1.022355079650879,-0.018749713897705078,0.4113112688064575,1.0,5.0,0.8202254176139832
1.0240190029144287,1.0107841491699219,0.013234853744506836,0.41223758459091187,0.16666666666666663,5.0,0.8322668075561523
1.041299819946289,0.9950790405273438,0.04622077941894531,0.4148394763469696,1.0,4.358899116516113,0.8177973031997681
1.0161393880844116,1.0168403387069702,-0.0007009506225585938,0.4121306836605072,0.3666666666666667,4.358899116516113,0.8275254964828491
0.9996527433395386,1.035932183265686,-0.03627943992614746,0.4242525100708008,1.0,0.0,0.8226792216300964
1.0234237909317017,1.0250332355499268,-0.0016094446182250977,0.41823673248291016,1.0,5.0,0.8248869180679321
1.0314029455184937,1.0325934886932373,-0.0011905431747436523,0.4127136170864105,0.16666666666666663,5.0,0.8287662863731384
1.0252424478530884,1.0594534873962402,-0.034211039543151855,0.4264604449272156,1.0,0.0,0.8320478200912476
1.062752604484558,1.0426523685455322,0.02010023593902588,0.41830652952194214,1.0,0.0,0.8275926113128662
1.062057375907898,1.0794219970703125,-0.01736462116241455,0.4264047145843506,1.0,0.0,0.8360678553581238
1.0646748542785645,1.1034355163574219,-0.03876066207885742,0.4291906952857971,1.0,0.0,0.8363701105117798
1.0909253358840942,1.0968577861785889,-0.005932450294494629,0.4312921464443207,1.0,0.0,0.8349372744560242
1.1047554016113281,1.098404884338379,0.006350517272949219,0.4348614811897278,1.0,5.291502475738525,0.8414697647094727
1.113395094871521,1.1319048404693604,-0.018509745597839355,0.4433628022670746,0.06666666666666665,2.4494898319244385,0.8383213877677917
1.150022029876709,1.1614903211593628,-0.011468291282653809,0.44679850339889526,0.19999999999999996,2.8284270763397217,0.844165027141571
1.2024996280670166,1.1950763463974,0.007423281669616699,0.4615808427333832,0.06666666666666665,5.291502475738525,0.848859965801239
1.2433507442474365,1.267735242843628,-0.024384498596191406,0.47638508677482605,1.0,4.795831680297852,0.8574166297912598
1.3327879905700684,1.2948734760284424,0.03791451454162598,0.485481321811676,0.23333333333333328,4.795831680297852,0.8606273531913757
1.3629732131958008,1.3680533170700073,-0.005080103874206543,0.503433108329773,1.0,0.0,0.8705981969833374
1.3983995914459229,1.4087276458740234,-0.010328054428100586,0.5156348347663879,1.0,0.0,0.8759974241256714
1.4189642667770386,1.4452540874481201,-0.026289820671081543,0.5289005041122437,1.0,0.0,0.8799934387207031
1.4165629148483276,1.4357404708862305,-0.019177556037902832,0.5318779349327087,1.0,5.385164737701416,0.8799924850463867
1.4455692768096924,1.4344223737716675,0.011146903038024902,0.5397564768791199,0.033333333333333326,5.385164737701416,0.8862876892089844
1.4661815166473389,1.4328655004501343,0.03331601619720459,0.5386353135108948,1.0,0.0,0.8811397552490234
1.4662513732910156,1.4453824758529663,0.020868897438049316,0.5399657487869263,1.0,5.196152210235596,0.8749983310699463
1.4803494215011597,1.4406824111938477,0.03966701030731201,0.545242965221405,0.09999999999999998,1.4142135381698608,0.879100501537323
1.4722461700439453,1.4271506071090698,0.04509556293487549,0.535118043422699,0.033333333333333326,5.385164737701416,0.868423342704773
1.467186689376831,1.4413717985153198,0.02581489086151123,0.5435703992843628,1.0,0.0,0.8762428760528564
1.4261831045150757,1.4854059219360352,-0.05922281742095947,0.5480989813804626,1.0,0.0,0.8758425712585449
1.4496803283691406,1.4115691184997559,0.038111209869384766,0.5420353412628174,1.0,5.291502475738525,0.8726992607116699
1.4269156455993652,1.387007474899292,0.03990817070007324,0.5424518585205078,0.06666666666666665,4.898979663848877,0.8775098323822021
0.921444833278656,0.9149522185325623,0.00649261474609375,0.6947197914123535,1.0,3.1622776985168457,0.9851890802383423
0.8800436854362488,0.8670327067375183,0.013010978698730469,0.6664820909500122,0.19999999999999996,2.4494898319244385,0.9731878638267517
0.8472611904144287,0.844409704208374,0.0028514862060546875,0.6477556824684143,0.2666666666666667,5.291502475738525,0.9627153277397156
0.820933997631073,0.8370380401611328,-0.016104042530059814,0.639382004737854,0.06666666666666665,0.0,0.9592422246932983
0.8238351345062256,0.8050219416618347,0.01881319284439087,0.6271969676017761,1.0,5.099019527435303,0.9520159959793091
0.8089884519577026,0.7889069318771362,0.020081520080566406,0.6218429803848267,1.0,2.2360680103302,0.9571601748466492
0.7753538489341736,0.7848391532897949,-0.009485304355621338,0.6137774586677551,0.1333333333333333,5.385164737701416,0.9533133506774902
0.7603387236595154,0.7524635195732117,0.007875204086303711,0.6059762239456177,0.033333333333333326,0.0,0.9605010747909546
0.7350497245788574,0.7431917190551758,-0.00814199447631836,0.6041401624679565,1.0,0.0,0.9702630043029785
0.7189849615097046,0.7164208292961121,0.0025641322135925293,0.5928220152854919,1.0,4.4721360206604,0.9715986251831055
0.7041648626327515,0.6895875930786133,0.014577269554138184,0.5801840424537659,1.0,4.4721360206604,0.9649485349655151
0.6813925504684448,0.6838547587394714,-0.0024622082710266113,0.5775874853134155,0.33333333333333337,5.099019527435303,0.9678069353103638
0.6720746755599976,0.6814729571342468,-0.009398281574249268,0.5751491785049438,1.0,3.0,0.966637134552002
0.6838235855102539,0.6798615455627441,0.003962039947509766,0.5699241757392883,0.1333333333333333,2.2360680103302,0.965688169002533
0.6830161809921265,0.6930629014968872,-0.010046720504760742,0.5602431297302246,0.16666666666666663,3.605551242828369,0.959279477596283
0.6984667778015137,0.6935728788375854,0.004893898963928223,0.549534022808075,0.1333333333333333,3.1622776985168457,0.9535897970199585
0.699748158454895,0.7141048312187195,-0.014356672763824463,0.5381006002426147,0.3666666666666667,1.0,0.9433897733688354
0.726423442363739,0.7265507578849792,-0.00012731552124023438,0.5373844504356384,0.033333333333333326,1.7320507764816284,0.9285570979118347
0.7577419281005859,0.7630974650382996,-0.005355536937713623,0.5321053266525269,0.0,2.4494898319244385,0.9201090335845947
0.8048539161682129,0.8204792737960815,-0.015625357627868652,0.553933322429657,0.09999999999999998,5.196152210235596,0.9278461337089539
0.8722407817840576,0.8727084994316101,-0.00046771764755249023,0.5580936670303345,0.09999999999999998,5.291502475738525,0.9290146231651306
0.8992151021957397,0.9022351503372192,-0.003020048141479492,0.5561847686767578,1.0,5.291502475738525,0.9367923736572266
0.9133584499359131,0.9089822769165039,0.00437617301940918,0.5462504625320435,0.06666666666666665,4.898979663848877,0.937404990196228
0.9400233030319214,0.9122077822685242,0.027815520763397217,0.5376707315444946,1.0,3.0,0.9347280263900757
0.9306821823120117,0.9359220266342163,-0.00523984432220459,0.5379146933555603,0.19999999999999996,2.6457512378692627,0.9274156093597412
0.932033896446228,0.9357470870018005,-0.0037131905555725098,0.5205168724060059,0.09999999999999998,3.0,0.9137684106826782
0.968519389629364,0.9635523557662964,0.004967033863067627,0.5012461543083191,0.1333333333333333,3.1622776985168457,0.8985373377799988
1.0140163898468018,1.0054575204849243,0.008558869361877441,0.5021982789039612,0.16666666666666663,5.0,0.9066166281700134
1.0549781322479248,1.055986762046814,-0.0010086297988891602,0.5129153728485107,0.16666666666666663,5.196152210235596,0.9138563871383667
1.1077065467834473,1.103801965713501,0.003904581069946289,0.5308253169059753,1.0,2.8284270763397217,0.9188277125358582
1.1491461992263794,1.155452013015747,-0.006305813789367676,0.5598441958427429,0.09999999999999998,5.0,0.9282552003860474
1.1889814138412476,1.194136619567871,-0.005155205726623535,0.5797072052955627,0.16666666666666663,5.196152210235596,0.9351397752761841
1.2085270881652832,1.2124179601669312,-0.0038908720016479492,0.5985302925109863,1.0,1.7320507764816284,0.9440261125564575
1.1934077739715576,1.2117316722869873,-0.018323898315429688,0.6045653820037842,0.09999999999999998,1.0,0.9463943243026733
1.1870681047439575,1.170891523361206,0.016176581382751465,0.5993999242782593,0.0,1.7320507764816284,0.9453094005584717
1.1619826555252075,1.1314525604248047,0.030530095100402832,0.5935900211334229,0.033333333333333326,2.0,0.9437533617019653
1.1215894222259521,1.1251451969146729,-0.003555774688720703,0.581929087638855,0.06666666666666665,2.0,0.9271314144134521
1.1107494831085205,1.0898293256759644,0.020920157432556152,0.5720218420028687,0.06666666666666665,5.291502475738525,0.9188295602798462
1.079148769378662,1.091062068939209,-0.011913299560546875,0.553045392036438,0.06666666666666665,4.795831680297852,0.8979601263999939
1.091947078704834,1.0964796543121338,-0.004532575607299805,0.5474118590354919,1.0,4.795831680297852,0.8882527351379395
1.103027582168579,1.0975005626678467,0.005527019500732422,0.5392588973045349,0.23333333333333328,4.582575798034668,0.8844664096832275
1.0998737812042236,1.1191108226776123,-0.019237041473388672,0.532919704914093,1.0,3.316624879837036,0.8832569122314453
1.1187852621078491,1.1226325035095215,-0.0038472414016723633,0.5287411212921143,0.30000000000000004,2.0,0.8923137187957764
1.1314204931259155,1.1237752437591553,0.007645249366760254,0.5218273401260376,0.06666666666666665,2.0,0.9048769474029541
1.162074327468872,1.1571518182754517,0.00492250919342041,0.5074561834335327,0.06666666666666665,5.291502475738525,0.9018117785453796
1.1686358451843262,1.160837173461914,0.007798671722412109,0.5092343091964722,0.06666666666666665,5.385164737701416,0.8930243253707886
1.1816799640655518,1.1876976490020752,-0.0060176849365234375,0.4952978491783142,1.0,5.385164737701416,0.8876948356628418
1.1882966756820679,1.1654174327850342,0.02287924289703369,0.484755277633667,0.033333333333333326,5.385164737701416,0.879923939704895
1.1584748029708862,1.1498489379882812,0.00862586498260498,0.4805218577384949,1.0,5.385164737701416,0.867435872554779
1.1388499736785889,1.140684962272644,-0.0018349885940551758,0.4780453145503998,0.033333333333333326,5.385164737701416,0.8630145788192749
1.1268908977508545,1.138461947441101,-0.011571049690246582,0.47761374711990356,1.0,5.385164737701416,0.8576759099960327
1.1262316703796387,1.1284677982330322,-0.0022361278533935547,0.47954344749450684,0.033333333333333326,0.0,0.8527709245681763
1.1355869770050049,1.1155340671539307,0.02005290985107422,0.4752947688102722,1.0,0.0,0.8481754660606384
1.1373202800750732,1.1222405433654785,0.015079736709594727,0.47304296493530273,1.0,5.291502475738525,0.8483761548995972
1.140391230583191,1.1360467672348022,0.004344463348388672,0.47447022795677185,1.0,2.4494898319244385,0.8533200025558472
1.1578422784805298,1.1423521041870117,0.015490174293518066,0.4745136499404907,0.06666666666666665,5.099019527435303,0.8534164428710938
1.1698784828186035,1.1655728816986084,0.004305601119995117,0.48202547430992126,0.1333333333333333,4.123105525970459,0.8591822385787964
1.1871377229690552,1.1797206401824951,0.007417082786560059,0.4827602803707123,1.0,3.464101552963257,0.8654534220695496
1.1961729526519775,1.1867609024047852,0.009412050247192383,0.4861930310726166,0.43333333333333335,1.4142135381698608,0.8675548434257507
1.1980466842651367,1.1901917457580566,0.007854938507080078,0.48864489793777466,0.033333333333333326,1.4142135381698608,0.8708213567733765
1.2009764909744263,1.185276746749878,0.01569974422454834,0.4867717921733856,0.033333333333333326,5.385164737701416,0.8701002597808838
1.1859182119369507,1.1967806816101074,-0.010862469673156738,0.48973149061203003,0.033333333333333326,0.0,0.874158501625061
1.1989978551864624,1.1730730533599854,0.02592480182647705,0.48072656989097595,1.0,5.291502475738525,0.8665928840637207
1.1678290367126465,1.1964987516403198,-0.02866971492767334,0.4903036952018738,1.0,2.2360680103302,0.8801670074462891
1.1920316219329834,1.1679730415344238,0.02405858039855957,0.4779955744743347,0.06666666666666665,5.196152210235596,0.8719308376312256
1.1844761371612549,1.168398141860962,0.01607799530029297,0.4774969220161438,0.09999999999999998,5.0,0.8714017868041992
1.1715030670166016,1.1726858615875244,-0.0011827945709228516,0.47980397939682007,1.0,2.8284270763397217,0.8744029998779297
1.1489508152008057,1.1767301559448242,-0.027779340744018555,0.48582157492637634,0.16666666666666663,2.0,0.877630889415741
1.1650049686431885,1.164368987083435,0.000635981559753418,0.48241767287254333,0.09999999999999998,1.4142135381698608,0.8726170063018799
1.1602367162704468,1.1576802730560303,0.002556443214416504,0.4814976155757904,0.033333333333333326,1.4142135381698608,0.8704282641410828
1.1521769762039185,1.1424399614334106,0.009737014770507812,0.4809824824333191,0.033333333333333326,1.7320507764816284,0.8694419860839844
1.1367429494857788,1.1437692642211914,-0.007026314735412598,0.48320555686950684,0.033333333333333326,1.7320507764816284,0.8707668781280518
1.1276099681854248,1.1410789489746094,-0.01346898078918457,0.4861917495727539,0.06666666666666665,5.385164737701416,0.8747618198394775
1.14742112159729,1.1119904518127441,0.0354306697845459,0.48493942618370056,0.033333333333333326,4.358899116516113,0.8710131645202637
1.1230080127716064,1.1450474262237549,-0.022039413452148438,0.49327701330184937,1.0,3.464101552963257,0.8763998746871948
1.1210834980010986,1.1359347105026245,-0.014851212501525879,0.49370908737182617,0.3666666666666667,2.8284270763397217,0.8776999711990356
1.1150630712509155,1.1077935695648193,0.007269501686096191,0.49833792448043823,0.09999999999999998,5.0,0.8822759389877319
1.1050775051116943,1.0858467817306519,0.01923072338104248,0.5003761053085327,0.16666666666666663,3.1622776985168457,0.8872957229614258
1.1017498970031738,1.074871301651001,0.02687859535217285,0.4986133277416229,1.0,5.196152210235596,0.8933067321777344
1.6137055158615112,1.6134765148162842,0.00022900104522705078,0.7517222166061401,0.23333333333333328,5.0,0.9728671312332153
1.555963397026062,1.552829623222351,0.0031337738037109375,0.734502911567688,0.09999999999999998,5.0,0.9613014459609985
1.5376777648925781,1.5129550695419312,0.024722695350646973,0.7190545797348022,1.0,5.291502475738525,0.9510127902030945
1.4830936193466187,1.496120810508728,-0.013027191162109375,0.7039455771446228,0.16666666666666663,2.4494898319244385,0.9359387159347534
1.452467679977417,1.4472426176071167,0.005225062370300293,0.6907714605331421,1.0,2.2360680103302,0.9256700277328491
1.414655089378357,1.4419434070587158,-0.027288317680358887,0.6877487897872925,0.06666666666666665,2.0,0.9206079840660095
1.4172494411468506,1.412013292312622,0.005236148834228516,0.6850314140319824,0.1333333333333333,2.0,0.9171711802482605
1.4114813804626465,1.4093092679977417,0.002172112464904785,0.6838394403457642,0.033333333333333326,2.4494898319244385,0.9107508659362793
1.4085774421691895,1.3989675045013428,0.00960993766784668,0.6865670084953308,0.09999999999999998,2.4494898319244385,0.9089263677597046
1.4386253356933594,1.4255664348602295,0.013058900833129883,0.6879075765609741,0.033333333333333326,5.385164737701416,0.8991752862930298
1.4818999767303467,1.4879894256591797,-0.006089448928833008,0.6930474042892456,0.16666666666666663,5.4772257804870605,0.8971457481384277
1.5147476196289062,1.5036828517913818,0.011064767837524414,0.6965867877006531,0.033333333333333326,2.6457512378692627,0.8980135321617126
1.5212068557739258,1.5253041982650757,-0.004097342491149902,0.699376106262207,1.0,3.1622776985168457,0.9058383703231812
1.5160260200500488,1.5284535884857178,-0.012427568435668945,0.6941803693771362,0.0,1.7320507764816284,0.9113261699676514
1.5223958492279053,1.5097297430038452,0.012666106224060059,0.6763932704925537,0.23333333333333328,1.0,0.9120590090751648
1.4966638088226318,1.5211371183395386,-0.02447330951690674,0.6573538184165955,0.09999999999999998,3.7416574954986572,0.9132837057113647
1.5202672481536865,1.5169223546981812,0.003344893455505371,0.6358381509780884,0.0,3.605551242828369,0.9081274271011353
1.5198841094970703,1.5333259105682373,-0.013441801071166992,0.6205554008483887,0.033333333333333326,2.8284270763397217,0.9011925458908081
1.548776388168335,1.5292751789093018,0.019501209259033203,0.6092973351478577,0.43333333333333335,2.4494898319244385,0.8969656229019165
1.5323107242584229,1.5519516468048096,-0.01964092254638672,0.6083037853240967,0.19999999999999996,5.291502475738525,0.8961173295974731
1.5500609874725342,1.529432773590088,0.02062821388244629,0.6023104190826416,0.1333333333333333,0.0,0.8936934471130371
1.5182762145996094,1.542223334312439,-0.02394711971282959,0.6049124598503113,0.06666666666666665,4.358899116516113,0.8958477973937988
1.5019714832305908,1.5174713134765625,-0.01549983024597168,0.5999722480773926,1.0,4.358899116516113,0.8975374698638916
1.4684526920318604,1.4971202611923218,-0.028667569160461426,0.5950424075126648,1.0,5.385164737701416,0.9002968668937683
1.4538381099700928,1.4699281454086304,-0.016090035438537598,0.5864500403404236,0.3666666666666667,5.385164737701416,0.8930056095123291
1.438551425933838,1.4034984111785889,0.03505301475524902,0.5738973021507263,1.0,0.0,0.8915551900863647
1.4027724266052246,1.389108419418335,0.013664007186889648,0.5681366324424744,0.033333333333333326,0.0,0.8874539732933044
1.371104121208191,1.3835351467132568,-0.012431025505065918,0.5621032118797302,1.0,0.0,0.8890303373336792
1.3651783466339111,1.366295337677002,-0.0011169910430908203,0.5529370903968811,1.0,4.690415859222412,0.8811534643173218
1.3452043533325195,1.364093542098999,-0.018889188766479492,0.5454877614974976,1.0,3.0,0.867982804775238
1.3411177396774292,1.3463780879974365,-0.005260348320007324,0.5399411916732788,1.0,1.4142135381698608,0.8585044145584106
1.313215732574463,1.3441388607025146,-0.030923128128051758,0.5386512875556946,0.2666666666666667,5.385164737701416,0.8522599935531616
1.3263449668884277,1.3213173151016235,0.005027651786804199,0.5427020192146301,0.033333333333333326,0.0,0.8550693988800049
1.3321723937988281,1.3385286331176758,-0.006356239318847656,0.5513520240783691,0.033333333333333326,5.291502475738525,0.8555629253387451
1.3450171947479248,1.3505805730819702,-0.00556337833404541,0.5633100271224976,1.0,0.0,0.8598820567131042
1.368255853652954,1.383049726486206,-0.014793872833251953,0.5753344893455505,1.0,5.291502475738525,0.8642413020133972
1.3955533504486084,1.3965296745300293,-0.0009763240814208984,0.5811907052993774,0.06666666666666665,5.099019527435303,0.8635980486869812
1.397932767868042,1.4245917797088623,-0.026659011840820312,0.5848854780197144,0.06666666666666665,2.6457512378692627,0.8631227016448975
1.4228423833847046,1.4116418361663818,0.011200547218322754,0.582634449005127,1.0,3.1622776985168457,0.8651828765869141
1.4137548208236694,1.4131290912628174,0.0006257295608520508,0.5833023190498352,0.1333333333333333,4.795831680297852,0.867715060710907
1.3992335796356201,1.4106733798980713,-0.011439800262451172,0.5823380947113037,0.09999999999999998,5.291502475738525,0.8631342649459839
1.4119889736175537,1.3786066770553589,0.033382296562194824,0.5745657682418823,0.23333333333333328,1.7320507764816284,0.8534836769104004
1.381732702255249,1.3740558624267578,0.007676839828491211,0.5704478025436401,1.0,5.385164737701416,0.836399257183075
1.354393720626831,1.3609931468963623,-0.00659942626953125,0.5655335783958435,0.06666666666666665,0.0,0.819112241268158
1.3237794637680054,1.3601696491241455,-0.03639018535614014,0.5658196210861206,0.033333333333333326,4.358899116516113,0.818670928478241
1.3797311782836914,1.3626582622528076,0.01707291603088379,0.5666782855987549,1.0,4.358899116516113,0.8130127191543579
1.4773387908935547,1.4595351219177246,0.017803668975830078,0.5736010670661926,1.0,0.0,0.8194791674613953
1.5345653295516968,1.512156367301941,0.02240896224975586,0.5794191360473633,0.3666666666666667,5.196152210235596,0.8143560886383057
1.5274314880371094,1.5264166593551636,0.0010148286819458008,0.5853404998779297,1.0,2.0,0.8125030398368835
1.5247920751571655,1.5174546241760254,0.007337450981140137,0.5881402492523193,1.0,5.385164737701416,0.8044114112854004
1.5209068059921265,1.5477757453918457,-0.02686893939971924,0.5901824235916138,0.09999999999999998,5.099019527435303,0.8071048259735107
1.5592011213302612,1.5688750743865967,-0.00967395305633545,0.5924298167228699,0.033333333333333326,3.1622776985168457,0.8040163516998291
1.6008942127227783,1.6468214988708496,-0.04592728614807129,0.5992600917816162,1.0,4.690415859222412,0.8073868751525879
1.6773898601531982,1.7399961948394775,-0.0626063346862793,0.6187271475791931,0.1333333333333333,5.0,0.8336946368217468
1.7708938121795654,1.7508777379989624,0.020016074180603027,0.6220414638519287,0.2666666666666667,5.0,0.818099856376648
1.8327068090438843,1.7783451080322266,0.054361701011657715,0.6346969604492188,1.0,5.196152210235596,0.822352409362793
1.8091009855270386,1.862754225730896,-0.05365324020385742,0.6737194061279297,0.16666666666666663,2.6457512378692627,0.8627585172653198
1.8938214778900146,1.8319371938705444,0.061884284019470215,0.6737155914306641,1.0,5.099019527435303,0.8575627207756042
1.8887710571289062,1.8836565017700195,0.005114555358886719,0.7053794860839844,0.09999999999999998,5.385164737701416,0.8878757357597351
1.8822667598724365,1.9175992012023926,-0.035332441329956055,0.7397992014884949,0.1333333333333333,5.385164737701416,0.9055427312850952
1.9136240482330322,1.9075281620025635,0.00609588623046875,0.7261082530021667,1.0,4.690415859222412,0.8996898531913757
1.913619875907898,1.9211158752441406,-0.007495999336242676,0.7343503832817078,0.033333333333333326,3.0,0.9030675292015076
1.9108607769012451,1.9306892156600952,-0.019828438758850098,0.7407304644584656,1.0,5.385164737701416,0.9129542112350464
1.913814902305603,1.9320396184921265,-0.018224716186523438,0.7323349714279175,0.2666666666666667,0.0,0.9124279022216797
1.9365220069885254,1.9104385375976562,0.02608346939086914,0.7128126621246338,0.033333333333333326,4.898979663848877,0.8955742716789246
1.9082235097885132,1.9317996501922607,-0.02357614040374756,0.7199909687042236,1.0,2.2360680103302,0.8977274894714355
1.9253616333007812,1.902220606803894,0.023141026496887207,0.6859654784202576,1.0,2.6457512378692627,0.8685503005981445
1.9046447277069092,1.9051883220672607,-0.0005435943603515625,0.688827395439148,0.19999999999999996,2.4494898319244385,0.8700319528579712
1.8674864768981934,1.9208409786224365,-0.053354501724243164,0.7109476327896118,0.033333333333333326,4.123105525970459,0.8840195536613464
1.8940844535827637,1.8874328136444092,0.006651639938354492,0.6952987909317017,0.19999999999999996,3.605551242828369,0.8696205019950867
1.870631456375122,1.9020593166351318,-0.031427860260009766,0.7091066241264343,0.0,5.291502475738525,0.8842929601669312
1.8995795249938965,1.8729896545410156,0.02658987045288086,0.687569797039032,0.5666666666666667,1.7320507764816284,0.8693242073059082
1.8900970220565796,1.8852580785751343,0.0048389434814453125,0.7002531290054321,1.0,5.385164737701416,0.8778645396232605
1.8490958213806152,1.9211009740829468,-0.07200515270233154,0.7169235944747925,0.06666666666666665,0.0,0.8991727828979492
1.8925199508666992,1.8919295072555542,0.0005904436111450195,0.6959359645843506,0.033333333333333326,0.0,0.8808765411376953
1.8923890590667725,1.8967708349227905,-0.004381775856018066,0.7026614546775818,1.0,5.0,0.8855587840080261
1.9036773443222046,1.8878555297851562,0.01582181453704834,0.688123881816864,1.0,2.4494898319244385,0.8805125951766968
1.9075074195861816,1.8860158920288086,0.021491527557373047,0.6907820105552673,1.0,1.4142135381698608,0.8762012720108032
1.9009723663330078,1.894365668296814,0.006606698036193848,0.7029573321342468,0.16666666666666663,5.385164737701416,0.8802070617675781
1.9037740230560303,1.890564203262329,0.013209819793701172,0.6955699920654297,0.033333333333333326,5.385164737701416,0.8784332275390625
1.919159173965454,1.8734140396118164,0.045745134353637695,0.6841956973075867,0.033333333333333326,2.2360680103302,0.8669476509094238
1.8891386985778809,1.9078822135925293,-0.018743515014648438,0.7011212110519409,1.0,5.099019527435303,0.8880786895751953
1.899141788482666,1.899592638015747,-0.0004508495330810547,0.7035740613937378,0.033333333333333326,0.0,0.8824838399887085
1.920123815536499,1.8748821020126343,0.045241713523864746,0.6858135461807251,0.1333333333333333,0.0,0.8692423701286316
1.8966217041015625,1.9008769989013672,-0.0042552947998046875,0.7070099711418152,1.0,5.385164737701416,0.8838302493095398
1.91457200050354,1.8817033767700195,0.03286862373352051,0.6880438327789307,1.0,1.4142135381698608,0.8721033930778503
1.8801369667053223,1.916905403137207,-0.036768436431884766,0.7126805186271667,1.0,5.385164737701416,0.8940471410751343
1.8769502639770508,1.9163011312484741,-0.03935086727142334,0.7127386927604675,0.033333333333333326,5.385164737701416,0.8927175402641296
1.9121599197387695,1.8861993551254272,0.025960564613342285,0.6908261179924011,0.033333333333333326,5.385164737701416,0.8739833831787109
1.8961207866668701,1.9038574695587158,-0.007736682891845703,0.7015601992607117,1.0,5.385164737701416,0.8862318396568298
1.8866822719573975,1.9125889539718628,-0.025906682014465332,0.7070497870445251,0.033333333333333326,3.464101552963257,0.8906354308128357
1.9079755544662476,1.8920228481292725,0.015952706336975098,0.6914097666740417,1.0,3.872983455657959,0.8791877031326294
1.883685827255249,1.9158047437667847,-0.032118916511535645,0.7088736295700073,0.033333333333333326,1.7320507764816284,0.8933761119842529
1.9080462455749512,1.8937076330184937,0.01433861255645752,0.6934866905212402,0.43333333333333335,1.4142135381698608,0.8821882009506226
1.8962945938110352,1.9047383069992065,-0.008443713188171387,0.6978254318237305,0.06666666666666665,1.0,0.8869643211364746
1.8921544551849365,1.9090980291366577,-0.01694357395172119,0.6995846033096313,0.033333333333333326,2.0,0.8896147012710571
1.904782772064209,1.8964767456054688,0.008306026458740234,0.6919187307357788,0.033333333333333326,2.0,0.8823391199111938
1.9166181087493896,1.8829787969589233,0.03363931179046631,0.6832746267318726,0.06666666666666665,2.0,0.8731092214584351
1.8972200155258179,1.9025968313217163,-0.0053768157958984375,0.7027696967124939,0.06666666666666665,1.0,0.8850328922271729
1.901132583618164,1.900766372680664,0.0003662109375,0.7072293162345886,0.06666666666666665,5.385164737701416,0.8845089673995972
1.88884437084198,1.9112846851348877,-0.022440314292907715,0.7130471467971802,0.06666666666666665,4.898979663848877,0.8901507258415222
1.9103310108184814,1.8916038274765015,0.01872718334197998,0.6955377459526062,0.033333333333333326,4.898979663848877,0.878693699836731
1.8712046146392822,1.9226977825164795,-0.051493167877197266,0.7204343676567078,1.0,4.582575798034668,0.8962027430534363
1.8846161365509033,1.9178252220153809,-0.03320908546447754,0.7037732005119324,0.19999999999999996,3.316624879837036,0.8952171206474304
1.9220093488693237,1.8756663799285889,0.04634296894073486,0.6936292052268982,1.0,4.898979663848877,0.8672246932983398
1.9181981086730957,1.8815975189208984,0.036600589752197266,0.685614287853241,0.30000000000000004,5.385164737701416,0.8724504709243774
1.880191683769226,1.919141173362732,-0.03894948959350586,0.7172117233276367,0.19999999999999996,4.123105525970459,0.8946844339370728
1.908362865447998,1.8958252668380737,0.012537598609924316,0.6985263228416443,1.0,3.7416574954986572,0.8801453113555908
1.9111862182617188,1.8918436765670776,0.019342541694641113,0.6924025416374207,0.033333333333333326,4.898979663848877,0.8804827928543091
1.9281734228134155,1.8700636625289917,0.05810976028442383,0.682844340801239,0.6,4.795831680297852,0.8645831346511841
1.9295990467071533,1.8659121990203857,0.06368684768676758,0.6786569356918335,0.19999999999999996,3.1622776985168457,0.8635177612304688
1.906217098236084,1.898270606994629,0.007946491241455078,0.6990000605583191,1.0,2.4494898319244385,0.8816779851913452
1.9222062826156616,1.8771308660507202,0.045075416564941406,0.6914061307907104,0.23333333333333328,2.2360680103302,0.868802011013031
1.9120292663574219,1.8916339874267578,0.020395278930664062,0.6921786069869995,0.09999999999999998,5.291502475738525,0.8784351348876953
1.8924130201339722,1.9116549491882324,-0.019241929054260254,0.7022274732589722,0.09999999999999998,5.291502475738525,0.8910181522369385
1.8815139532089233,1.9197311401367188,-0.03821718692779541,0.7163907289505005,0.06666666666666665,1.7320507764816284,0.8953213095664978
1.9150965213775635,1.8868136405944824,0.028282880783081055,0.6847819685935974,1.0,5.385164737701416,0.876591682434082
1.9149701595306396,1.8874359130859375,0.02753424644470215,0.687264084815979,0.06666666666666665,5.385164737701416,0.8758481740951538
1.8536900281906128,1.9393861293792725,-0.08569610118865967,0.7240418195724487,0.033333333333333326,1.7320507764816284,0.9063243865966797
1.8957431316375732,1.906240701675415,-0.010497570037841797,0.7024215459823608,1.0,5.291502475738525,0.8877658843994141
1.9116157293319702,1.8905115127563477,0.02110421657562256,0.6844968795776367,0.033333333333333326,0.0,0.8788245916366577
1.8930327892303467,1.910193920135498,-0.017161130905151367,0.7122740745544434,0.06666666666666665,5.099019527435303,0.8902332186698914
1.8993186950683594,1.903422236442566,-0.004103541374206543,0.6966794729232788,1.0,5.099019527435303,0.8851096034049988
1.8977313041687012,1.9067158699035645,-0.008984565734863281,0.7071722745895386,1.0,0.0,0.8877633810043335
1.9236501455307007,1.8726342916488647,0.05101585388183594,0.6709482073783875,0.1333333333333333,0.0,0.8669023513793945
1.930708885192871,1.8659930229187012,0.06471586227416992,0.6787159442901611,1.0,4.582575798034668,0.8611301183700562
1.8982347249984741,1.9084094762802124,-0.010174751281738281,0.697281539440155,1.0,3.7416574954986572,0.8904560804367065
1.8711786270141602,1.9278388023376465,-0.05666017532348633,0.713249683380127,1.0,2.4494898319244385,0.8971554040908813
1.9018447399139404,1.9035913944244385,-0.0017466545104980469,0.7025948762893677,0.30000000000000004,1.7320507764816284,0.8860580325126648
1.905179500579834,1.9001548290252686,0.00502467155456543,0.6940124034881592,0.16666666666666663,3.1622776985168457,0.882145881652832
1.899254560470581,1.9038509130477905,-0.004596352577209473,0.7006952166557312,0.033333333333333326,3.316624879837036,0.8864036798477173
1.9061317443847656,1.8991978168487549,0.006933927536010742,0.6933070421218872,0.06666666666666665,1.4142135381698608,0.8830811381340027
1.8884215354919434,1.9157190322875977,-0.027297496795654297,0.7101478576660156,0.2666666666666667,5.385164737701416,0.8929781317710876
1.8971784114837646,1.90817391872406,-0.01099550724029541,0.6979448795318604,0.09999999999999998,5.385164737701416,0.8885661959648132
1.8974955081939697,1.9052073955535889,-0.007711887359619141,0.7008707523345947,0.033333333333333326,2.4494898319244385,0.8847827911376953
1.9141252040863037,1.8906490802764893,0.023476123809814453,0.6960277557373047,1.0,5.0,0.8777607679367065
1.9109561443328857,1.8942025899887085,0.016753554344177246,0.6915713548660278,0.033333333333333326,0.0,0.8806675672531128
1.9175124168395996,1.8855865001678467,0.03192591667175293,0.6897158622741699,0.16666666666666663,0.0,0.8752069473266602
1.9068129062652588,1.8986709117889404,0.00814199447631836,0.6926745176315308,1.0,5.196152210235596,0.883552074432373
1.9116559028625488,1.893733263015747,0.017922639846801758,0.6986135244369507,1.0,2.8284270763397217,0.8795053362846375
1.899241328239441,1.9063560962677002,-0.007114768028259277,0.7036215662956238,1.0,2.4494898319244385,0.8869043588638306
1.90449857711792,1.9014244079589844,0.003074169158935547,0.6967117190361023,0.09999999999999998,5.0,0.8844854831695557
1.9116452932357788,1.891471266746521,0.020174026489257812,0.695314884185791,0.16666666666666663,5.291502475738525,0.8787771463394165
1.8877084255218506,1.9165581464767456,-0.02884972095489502,0.7066408395767212,0.16666666666666663,5.291502475738525,0.8929726481437683
1.8779048919677734,1.9208927154541016,-0.042987823486328125,0.7090396285057068,1.0,0.0,0.8941564559936523
1.9167802333831787,1.8890249729156494,0.027755260467529297,0.6954032778739929,0.06666666666666665,5.385164737701416,0.8758379817008972
1.9161367416381836,1.8880329132080078,0.02810382843017578,0.6923801302909851,1.0,3.316624879837036,0.876609206199646
1.9118489027023315,1.8937715291976929,0.018077373504638672,0.6963517069816589,1.0,3.464101552963257,0.8804155588150024
1.9016063213348389,1.9041697978973389,-0.0025634765625,0.7014638781547546,0.033333333333333326,5.291502475738525,0.8855894804000854
1.8817517757415771,1.9232133626937866,-0.04146158695220947,0.7076066732406616,0.33333333333333337,0.0,0.898073136806488
1.883260726928711,1.9213104248046875,-0.03804969787597656,0.7136749029159546,0.06666666666666665,5.385164737701416,0.8971958160400391
1.9085769653320312,1.8970544338226318,0.011522531509399414,0.6938157081604004,1.0,5.385164737701416,0.8818069696426392
1.917127013206482,1.8876241445541382,0.02950286865234375,0.6897982954978943,1.0,5.291502475738525,0.8766018748283386
1.9084967374801636,1.8954298496246338,0.013066887855529785,0.7002856135368347,0.033333333333333326,2.6457512378692627,0.8797959089279175
1.9223392009735107,1.8787975311279297,0.043541669845581055,0.6839544773101807,1.0,5.0,0.8705159425735474
1.9180819988250732,1.8856887817382812,0.03239321708679199,0.6898577213287354,0.06666666666666665,0.0,0.8758902549743652
1.9056318998336792,1.9008630514144897,0.004768848419189453,0.7030342817306519,0.16666666666666663,4.795831680297852,0.88334721326828
1.8830022811889648,1.9214742183685303,-0.03847193717956543,0.7119472026824951,1.0,4.795831680297852,0.8968378305435181
1.8848400115966797,1.9194095134735107,-0.034569501876831055,0.7077304720878601,1.0,0.0,0.8944100141525269
1.9021813869476318,1.9035565853118896,-0.0013751983642578125,0.7084437608718872,0.23333333333333328,4.795831680297852,0.8851351141929626
1.8980090618133545,1.907189130783081,-0.009180068969726562,0.71067875623703,1.0,3.316624879837036,0.8874948024749756
1.8978729248046875,1.9066746234893799,-0.008801698684692383,0.6915814280509949,1.0,2.0,0.8872596025466919
1.9242429733276367,1.8788690567016602,0.04537391662597656,0.6863150000572205,0.23333333333333328,2.0,0.8702239394187927
1.8859663009643555,1.9139118194580078,-0.027945518493652344,0.7075799703598022,0.1333333333333333,1.7320507764816284,0.8915258646011353
1.9113035202026367,1.8944662809371948,0.016837239265441895,0.6932216882705688,0.06666666666666665,2.0,0.8795289993286133
1.876224398612976,1.9229333400726318,-0.04670894145965576,0.7187047004699707,0.06666666666666665,2.0,0.8943034410476685
1.9088284969329834,1.898111343383789,0.010717153549194336,0.6964976191520691,0.033333333333333326,5.385164737701416,0.8810278177261353
1.9119501113891602,1.8937573432922363,0.018192768096923828,0.7006345987319946,0.09999999999999998,0.0,0.8793300986289978
1.877000331878662,1.9253162145614624,-0.04831588268280029,0.7132104635238647,0.033333333333333326,0.0,0.897965133190155
1.9344953298568726,1.867527723312378,0.06696760654449463,0.6843074560165405,1.0,5.385164737701416,0.8617403507232666
1.9390095472335815,1.8557851314544678,0.08322441577911377,0.6743327379226685,1.0,1.4142135381698608,0.8558632731437683
1.9241790771484375,1.8776767253875732,0.04650235176086426,0.679553210735321,1.0,5.385164737701416,0.8698945045471191
1.875067114830017,1.9260082244873047,-0.0509411096572876,0.7130159139633179,0.033333333333333326,5.099019527435303,0.8977648615837097
1.8964791297912598,1.9102834463119507,-0.013804316520690918,0.7031296491622925,0.033333333333333326,5.099019527435303,0.8904927968978882
1.9094728231430054,1.8973300457000732,0.012142777442932129,0.7048752307891846,1.0,0.0,0.879876971244812
1.9213578701019287,1.8792734146118164,0.042084455490112305,0.6804651618003845,0.1333333333333333,5.385164737701416,0.8709316253662109
1.9283016920089722,1.869381308555603,0.05892038345336914,0.6818599104881287,1.0,1.7320507764816284,0.8637305498123169
1.9256528615951538,1.8693674802780151,0.05628538131713867,0.6787742972373962,1.0,2.2360680103302,0.8645378947257996
1.9082973003387451,1.8976070880889893,0.01069021224975586,0.69212806224823,0.033333333333333326,5.196152210235596,0.8830366134643555
1.8790258169174194,1.9231822490692139,-0.044156432151794434,0.7139067649841309,0.06666666666666665,0.0,0.8965765237808228
1.9179136753082275,1.8859132528305054,0.03200042247772217,0.6976208686828613,0.09999999999999998,0.0,0.8752540946006775
1.897560954093933,1.909132719039917,-0.011571764945983887,0.7078091502189636,1.0,4.690415859222412,0.8873027563095093
1.8865923881530762,1.9179505109786987,-0.03135812282562256,0.7175718545913696,1.0,4.690415859222412,0.8918291330337524
1.9225263595581055,1.8783528804779053,0.044173479080200195,0.6769528388977051,1.0,0.0,0.8704220056533813
1.9091277122497559,1.8925540447235107,0.016573667526245117,0.6803867220878601,0.2666666666666667,0.0,0.8772571086883545
1.8628616333007812,1.9341524839401245,-0.07129085063934326,0.7256800532341003,1.0,4.690415859222412,0.9036781191825867
1.9111369848251343,1.8947057723999023,0.016431212425231934,0.6910316944122314,1.0,4.0,0.8820741176605225
1.872342824935913,1.9296560287475586,-0.05731320381164551,0.7091306447982788,1.0,3.1622776985168457,0.9007652997970581
1.9148139953613281,1.8897502422332764,0.025063753128051758,0.6904505491256714,0.2666666666666667,2.6457512378692627,0.8779916167259216
1.8998584747314453,1.9069241285324097,-0.0070656538009643555,0.7039370536804199,0.33333333333333337,2.4494898319244385,0.8881130218505859
1.884497046470642,1.9198999404907227,-0.035402894020080566,0.713475227355957,0.0,2.0,0.894832968711853
1.8882060050964355,1.917068362236023,-0.028862357139587402,0.710234522819519,0.23333333333333328,5.196152210235596,0.8940976858139038
1.9051008224487305,1.9016766548156738,0.0034241676330566406,0.6989450454711914,0.033333333333333326,5.385164737701416,0.8851039409637451
1.9151573181152344,1.8900035619735718,0.025153756141662598,0.6995803713798523,0.09999999999999998,2.0,0.8768855929374695
1.8778175115585327,1.9242061376571655,-0.04638862609863281,0.714680552482605,1.0,2.8284270763397217,0.8983913660049438
1.886639952659607,1.9133710861206055,-0.026731133460998535,0.7016663551330566,0.033333333333333326,2.8284270763397217,0.8908270597457886
1.9091241359710693,1.8973478078842163,0.011776328086853027,0.6990623474121094,0.09999999999999998,1.7320507764816284,0.8813327550888062
1.9086101055145264,1.8971824645996094,0.011427640914916992,0.6926721334457397,0.16666666666666663,1.0,0.882215142250061
1.8759591579437256,1.9262025356292725,-0.050243377685546875,0.7158767580986023,0.09999999999999998,1.7320507764816284,0.8987402319908142
1.9002330303192139,1.906244158744812,-0.0060111284255981445,0.6972383856773376,0.0,1.4142135381698608,0.8867888450622559
1.8910682201385498,1.913537859916687,-0.022469639778137207,0.7109271883964539,0.033333333333333326,1.7320507764816284,0.891555666923523
1.8995373249053955,1.9073095321655273,-0.007772207260131836,0.701054036617279,0.06666666666666665,5.385164737701416,0.8883904814720154
1.9018304347991943,1.9047324657440186,-0.0029020309448242188,0.7002468109130859,0.06666666666666665,5.385164737701416,0.8869476318359375
1.8932466506958008,1.9127817153930664,-0.019535064697265625,0.7035951614379883,0.033333333333333326,2.0,0.8932822942733765
1.902388572692871,1.9043482542037964,-0.001959681510925293,0.7040380239486694,1.0,3.1622776985168457,0.8862060308456421
1.8725227117538452,1.9287242889404297,-0.05620157718658447,0.717646598815918,0.033333333333333326,3.0,0.9006352424621582
1.9429073333740234,1.84895658493042,0.09395074844360352,0.6695877909660339,0.09999999999999998,5.291502475738525,0.8519822359085083
1.8899919986724854,1.9144939184188843,-0.024501919746398926,0.6992936134338379,0.23333333333333328,0.0,0.8915057182312012
1.8969416618347168,1.9091382026672363,-0.012196540832519531,0.7057003974914551,0.06666666666666665,0.0,0.8894340991973877
1.9127695560455322,1.893218994140625,0.019550561904907227,0.6940264701843262,1.0,0.0,0.8794953227043152
1.8922828435897827,1.9142060279846191,-0.021923184394836426,0.7062134742736816,1.0,5.196152210235596,0.8927842974662781
1.9039305448532104,1.9021763801574707,0.001754164695739746,0.7075934410095215,1.0,5.196152210235596,0.8842555284500122
1.9197492599487305,1.8824164867401123,0.037332773208618164,0.6905465126037598,1.0,4.898979663848877,0.8723634481430054
1.8995471000671387,1.9075651168823242,-0.008018016815185547,0.709525465965271,0.09999999999999998,4.898979663848877,0.886203408241272
1.9166717529296875,1.889249563217163,0.027422189712524414,0.6939411163330078,1.0,5.385164737701416,0.8764447569847107
1.9145238399505615,1.8902771472930908,0.024246692657470703,0.68524169921875,0.19999999999999996,1.4142135381698608,0.8778815269470215
1.8951181173324585,1.9104187488555908,-0.015300631523132324,0.700668215751648,1.0,1.7320507764816284,0.8882052898406982
1.9080173969268799,1.8986403942108154,0.009377002716064453,0.6982706785202026,0.033333333333333326,2.4494898319244385,0.8823761940002441
1.8930237293243408,1.9125728607177734,-0.019549131393432617,0.7093219757080078,0.033333333333333326,2.4494898319244385,0.8913566470146179
1.9113702774047852,1.895795226097107,0.015575051307678223,0.7011228799819946,0.06666666666666665,5.291502475738525,0.8797035217285156
1.9317238330841064,1.8655788898468018,0.06614494323730469,0.6779650449752808,0.1333333333333333,5.099019527435303,0.8616085052490234
1.8831593990325928,1.9197429418563843,-0.036583542823791504,0.7001274824142456,0.06666666666666665,2.2360680103302,0.8940714597702026
1.9032716751098633,1.9024795293807983,0.0007921457290649414,0.6930718421936035,1.0,2.0,0.8838580846786499
1.9200427532196045,1.8848737478256226,0.035169005393981934,0.6930243372917175,0.1333333333333333,5.385164737701416,0.8739737272262573
1.8969488143920898,1.9082353115081787,-0.011286497116088867,0.7001489996910095,0.09999999999999998,0.0,0.8879460692405701
1.9035528898239136,1.903008222579956,0.0005446672439575195,0.7030643224716187,0.033333333333333326,5.385164737701416,0.8859447240829468
1.8834199905395508,1.9182013273239136,-0.03478133678436279,0.7116008996963501,1.0,5.385164737701416,0.8927752375602722
1.8795015811920166,1.922990083694458,-0.043488502502441406,0.7098004817962646,1.0,0.0,0.8962938189506531
1.8902614116668701,1.9161155223846436,-0.025854110717773438,0.7059776782989502,0.033333333333333326,5.4772257804870605,0.8942493200302124
1.911664366722107,1.8920754194259644,0.019588947296142578,0.701861560344696,1.0,2.4494898319244385,0.8779705762863159
1.8799655437469482,1.922730803489685,-0.042765259742736816,0.7134618163108826,1.0,4.898979663848877,0.8964270353317261
1.913175344467163,1.8903522491455078,0.022823095321655273,0.6897492408752441,0.0,5.385164737701416,0.8778867721557617
1.899720549583435,1.906655192375183,-0.006934642791748047,0.7051562666893005,0.19999999999999996,1.4142135381698608,0.8882846832275391
1.913439154624939,1.8919246196746826,0.021514534950256348,0.7005982398986816,1.0,4.4721360206604,0.8782926797866821
1.8974984884262085,1.9085721969604492,-0.011073708534240723,0.7046008110046387,0.033333333333333326,4.4721360206604,0.8883075714111328
1.8999322652816772,1.9069350957870483,-0.007002830505371094,0.6989008784294128,0.033333333333333326,3.1622776985168457,0.8883880972862244
1.8949670791625977,1.911980390548706,-0.0170133113861084,0.7056028842926025,0.7,4.358899116516113,0.89178466796875
1.9087011814117432,1.8974884748458862,0.011212706565856934,0.6941863894462585,0.033333333333333326,5.196152210235596,0.8828954100608826
1.917586326599121,1.8875759840011597,0.030010342597961426,0.6931194067001343,0.3666666666666667,2.0,0.8743716478347778
1.872076392173767,1.9281702041625977,-0.056093811988830566,0.7118226885795593,1.0,1.7320507764816284,0.8986977934837341
1.8755645751953125,1.9234341382980347,-0.04786956310272217,0.7119833827018738,0.09999999999999998,3.0,0.8965473175048828
1.8777521848678589,1.922612190246582,-0.044860005378723145,0.7051835060119629,0.033333333333333326,4.582575798034668,0.8962386846542358
1.8840135335922241,1.919081449508667,-0.03506791591644287,0.7007877230644226,0.06666666666666665,5.291502475738525,0.8936258554458618
1.9089438915252686,1.897457480430603,0.011486411094665527,0.6962563395500183,0.30000000000000004,2.2360680103302,0.8821005821228027
1.9073596000671387,1.899870753288269,0.007488846778869629,0.7007964849472046,1.0,2.4494898319244385,0.8823217749595642
1.917459487915039,1.8883235454559326,0.029135942459106445,0.6909933090209961,0.06666666666666665,2.2360680103302,0.8761588335037231
1.8943804502487183,1.9118480682373047,-0.017467617988586426,0.70714271068573,0.09999999999999998,1.4142135381698608,0.8912546634674072
1.9254305362701416,1.876949667930603,0.048480868339538574,0.691253662109375,0.09999999999999998,5.4772257804870605,0.868588387966156
1.9090001583099365,1.8980458974838257,0.01095426082611084,0.7029323577880859,0.06666666666666665,4.358899116516113,0.8811178207397461
1.916724443435669,1.888822317123413,0.02790212631225586,0.6901578903198242,0.0,4.358899116516113,0.8768100738525391
1.9219173192977905,1.8821980953216553,0.039719223976135254,0.6876710653305054,1.0,0.0,0.8722496032714844
1.8904269933700562,1.9148383140563965,-0.024411320686340332,0.7041923999786377,0.3666666666666667,0.0,0.8916033506393433
1.8774793148040771,1.9246782064437866,-0.04719889163970947,0.7100986838340759,1.0,5.291502475738525,0.8973095417022705
1.900870680809021,1.9062331914901733,-0.005362510681152344,0.700556755065918,1.0,5.291502475738525,0.8883907198905945
1.876582145690918,1.9228160381317139,-0.0462338924407959,0.7095159292221069,1.0,4.795831680297852,0.8956677317619324
1.873255729675293,1.923768401145935,-0.05051267147064209,0.7130445837974548,0.06666666666666665,3.0,0.8966171741485596
1.9201864004135132,1.8836177587509155,0.036568641662597656,0.6866267919540405,1.0,2.0,0.8737930655479431
1.8662450313568115,1.9317725896835327,-0.06552755832672119,0.7183579802513123,0.23333333333333328,5.291502475738525,0.9021410942077637
1.8632229566574097,1.9341492652893066,-0.07092630863189697,0.7134186625480652,0.06666666666666665,0.0,0.9020540118217468
1.9076260328292847,1.8985061645507812,0.009119868278503418,0.7021676301956177,0.06666666666666665,5.291502475738525,0.8833414912223816
1.9018038511276245,1.9050878286361694,-0.003283977508544922,0.6998757123947144,1.0,1.7320507764816284,0.8870267271995544
1.9285945892333984,1.8742542266845703,0.054340362548828125,0.6811532378196716,1.0,2.2360680103302,0.8665684461593628
1.8976396322250366,1.9094027280807495,-0.01176309585571289,0.7011801600456238,0.06666666666666665,5.099019527435303,0.8900723457336426
1.9072740077972412,1.8988702297210693,0.008403778076171875,0.6941137313842773,0.033333333333333326,5.291502475738525,0.8820328712463379
1.897651195526123,1.9091198444366455,-0.011468648910522461,0.7019942998886108,0.1333333333333333,1.7320507764816284,0.8897315859794617
1.9183547496795654,1.885617971420288,0.032736778259277344,0.6914529800415039,1.0,5.196152210235596,0.8756628036499023
1.9247030019760132,1.8799028396606445,0.04480016231536865,0.6895970106124878,0.06666666666666665,0.0,0.8701329231262207
1.8825979232788086,1.917937159538269,-0.03533923625946045,0.7225741147994995,0.09999999999999998,5.0,0.8935750722885132
1.876575231552124,1.9241950511932373,-0.04761981964111328,0.7084276080131531,1.0,5.0,0.8966063261032104
1.8937071561813354,1.9126628637313843,-0.018955707550048828,0.702746570110321,1.0,0.0,0.891934871673584
1.8794000148773193,1.9232702255249023,-0.04387021064758301,0.7156271934509277,0.16666666666666663,0.0,0.8960186839103699
1.9033668041229248,1.9033470153808594,1.9788742065429688e-05,0.7002259492874146,1.0,5.385164737701416,0.8852168917655945
1.8843488693237305,1.9206222295761108,-0.03627336025238037,0.7082402110099792,1.0,1.7320507764816284,0.8958096504211426
1.9074548482894897,1.8978404998779297,0.009614348411560059,0.6883618831634521,1.0,2.4494898319244385,0.8823366165161133
1.891146183013916,1.9137319326400757,-0.022585749626159668,0.702734112739563,0.033333333333333326,4.898979663848877,0.8911215662956238
1.909964919090271,1.8963963985443115,0.013568520545959473,0.6939093470573425,0.06666666666666665,0.0,0.8818988800048828
1.9268031120300293,1.871536135673523,0.05526697635650635,0.6852902173995972,0.19999999999999996,5.385164737701416,0.8655737638473511
1.9019412994384766,1.904430627822876,-0.002489328384399414,0.6948618292808533,1.0,5.385164737701416,0.8869390487670898
1.903048038482666,1.9036767482757568,-0.0006287097930908203,0.6973540186882019,1.0,0.0,0.8865749835968018
1.9274638891220093,1.8730535507202148,0.054410338401794434,0.6808438301086426,0.033333333333333326,4.242640495300293,0.8658440113067627
1.9185422658920288,1.8847472667694092,0.03379499912261963,0.6827729940414429,1.0,3.7416574954986572,0.8748105764389038
1.912668228149414,1.8936412334442139,0.019026994705200195,0.694821298122406,1.0,5.291502475738525,0.8790512084960938
1.9473333358764648,1.8347342014312744,0.11259913444519043,0.663567066192627,0.4,0.0,0.8431898951530457
1.8938415050506592,1.911764144897461,-0.017922639846801758,0.7108290195465088,0.06666666666666665,4.582575798034668,0.8901568651199341
1.9146037101745605,1.8912804126739502,0.02332329750061035,0.6899431943893433,1.0,4.582575798034668,0.8776975870132446
1.8872560262680054,1.9179632663726807,-0.030707240104675293,0.7126492261886597,1.0,0.0,0.8946709632873535
1.9149765968322754,1.8893213272094727,0.025655269622802734,0.6859487891197205,0.30000000000000004,4.795831680297852,0.8772164583206177
1.9127124547958374,1.8935775756835938,0.019134879112243652,0.6918765902519226,1.0,4.795831680297852,0.8803304433822632
1.9128267765045166,1.8930439949035645,0.01978278160095215,0.6935178637504578,1.0,5.291502475738525,0.8798138499259949
1.8835728168487549,1.9194726943969727,-0.03589987754821777,0.706983745098114,0.23333333333333328,1.4142135381698608,0.8941542506217957
1.8922895193099976,1.9149208068847656,-0.022631287574768066,0.7086629271507263,1.0,2.8284270763397217,0.8941707015037537
1.9034504890441895,1.9025157690048218,0.0009347200393676758,0.7057570219039917,0.06666666666666665,2.6457512378692627,0.885898768901825
1.8879101276397705,1.9170039892196655,-0.02909386157989502,0.70143723487854,0.06666666666666665,5.196152210235596,0.8930961489677429
1.9010337591171265,1.9051830768585205,-0.004149317741394043,0.7016465663909912,0.19999999999999996,0.0,0.8866714835166931
1.8989477157592773,1.9072909355163574,-0.008343219757080078,0.7099959254264832,0.09999999999999998,0.0,0.8875300884246826
1.9303054809570312,1.8671174049377441,0.06318807601928711,0.6794869303703308,1.0,5.291502475738525,0.8651484251022339
1.902423620223999,1.9042024612426758,-0.0017788410186767578,0.6976305246353149,1.0,5.291502475738525,0.8853821754455566
1.886741042137146,1.9179913997650146,-0.03125035762786865,0.7120845317840576,1.0,4.123105525970459,0.8941628336906433
1.8752888441085815,1.9268033504486084,-0.051514506340026855,0.7093648314476013,0.06666666666666665,4.123105525970459,0.8986613154411316
1.9086668491363525,1.8983001708984375,0.010366678237915039,0.7026788592338562,1.0,5.385164737701416,0.8814388513565063
1.9156577587127686,1.8879759311676025,0.027681827545166016,0.6804856061935425,0.43333333333333335,1.4142135381698608,0.8755435943603516
1.8891961574554443,1.9154413938522339,-0.02624523639678955,0.7073585987091064,1.0,2.2360680103302,0.8932174444198608
1.899862289428711,1.9068999290466309,-0.007037639617919922,0.7018870115280151,0.033333333333333326,5.099019527435303,0.8882805705070496
1.9004243612289429,1.9060370922088623,-0.005612730979919434,0.7013077735900879,0.033333333333333326,5.291502475738525,0.8863155245780945
1.8990507125854492,1.903916835784912,-0.004866123199462891,0.7081038355827332,0.1333333333333333,2.0,0.884924590587616
1.9189461469650269,1.8857773542404175,0.033168792724609375,0.6821993589401245,1.0,1.4142135381698608,0.8734091520309448
1.9212806224822998,1.8827279806137085,0.03855264186859131,0.6909995079040527,0.06666666666666665,5.291502475738525,0.8743685483932495
1.9248816967010498,1.8755038976669312,0.04937779903411865,0.674086332321167,0.06666666666666665,0.0,0.8687447309494019
1.8949617147445679,1.9113949537277222,-0.016433238983154297,0.7080976366996765,0.06666666666666665,0.0,0.8907654285430908
1.919285774230957,1.8847240209579468,0.034561753273010254,0.6847323179244995,1.0,5.4772257804870605,0.8736910820007324
1.9148187637329102,1.8903164863586426,0.024502277374267578,0.6929663419723511,1.0,3.0,0.8784734606742859
1.9135196208953857,1.8926458358764648,0.0208737850189209,0.6941472291946411,1.0,3.0,0.878841757774353
1.912567138671875,1.8932889699935913,0.01927816867828369,0.6947884559631348,0.0,1.4142135381698608,0.8801479339599609
1.8940595388412476,1.9120534658432007,-0.017993927001953125,0.7016989588737488,0.30000000000000004,2.0,0.8907432556152344
1.896376132965088,1.9099674224853516,-0.013591289520263672,0.7023143768310547,0.06666666666666665,2.2360680103302,0.8891797065734863
1.8927549123764038,1.9122003316879272,-0.019445419311523438,0.7123293280601501,0.0,2.2360680103302,0.8905412554740906
1.8816885948181152,1.9218177795410156,-0.04012918472290039,0.7050995826721191,0.1333333333333333,2.2360680103302,0.8956432342529297
1.9278640747070312,1.8706769943237305,0.05718708038330078,0.6766661405563354,0.033333333333333326,1.7320507764816284,0.8658165335655212
1.9035524129867554,1.9028525352478027,0.0006998777389526367,0.6943876147270203,0.1333333333333333,1.7320507764816284,0.8854146003723145
1.9426028728485107,1.8502591848373413,0.09234368801116943,0.6749048233032227,0.09999999999999998,1.4142135381698608,0.8510657548904419
1.918556571006775,1.8869879245758057,0.03156864643096924,0.6908222436904907,0.06666666666666665,5.385164737701416,0.8753337860107422
1.9324817657470703,1.864408254623413,0.06807351112365723,0.6809788942337036,0.033333333333333326,5.196152210235596,0.8602204322814941
1.863352656364441,1.9339088201522827,-0.0705561637878418,0.7183582186698914,0.033333333333333326,2.2360680103302,0.9010273218154907
1.904797077178955,1.9018933773040771,0.0029036998748779297,0.7015380859375,1.0,2.0,0.884429931640625
1.9130233526229858,1.8931703567504883,0.01985299587249756,0.6936689615249634,0.09999999999999998,5.291502475738525,0.8789529800415039
1.899820327758789,1.9065321683883667,-0.006711840629577637,0.6972018480300903,0.06666666666666665,5.291502475738525,0.8875582218170166
1.8795738220214844,1.9219274520874023,-0.04235363006591797,0.7118008136749268,0.06666666666666665,1.7320507764816284,0.8960624933242798
1.8893331289291382,1.9151866436004639,-0.025853514671325684,0.7137631177902222,1.0,2.4494898319244385,0.8921475410461426
1.9144761562347412,1.890784740447998,0.023691415786743164,0.6939565539360046,0.06666666666666665,3.1622776985168457,0.8787662386894226
1.9070930480957031,1.8976385593414307,0.009454488754272461,0.6968793869018555,0.09999999999999998,3.1622776985168457,0.8818472623825073
1.8847659826278687,1.921623945236206,-0.0368579626083374,0.7051658630371094,0.09999999999999998,2.4494898319244385,0.8975876569747925
1.8887934684753418,1.914989709854126,-0.02619624137878418,0.7154264450073242,0.23333333333333328,2.0,0.8920153379440308
1.86415696144104,1.9332427978515625,-0.06908583641052246,0.7187113165855408,0.09999999999999998,5.385164737701416,0.9009725451469421
1.8945341110229492,1.9091861248016357,-0.014652013778686523,0.714305579662323,0.09999999999999998,0.0,0.8902826309204102
1.9077622890472412,1.8980698585510254,0.00969243049621582,0.6969163417816162,0.033333333333333326,5.291502475738525,0.8824531435966492
1.8653976917266846,1.9318726062774658,-0.06647491455078125,0.7173487544059753,1.0,5.291502475738525,0.9014174342155457
1.9231691360473633,1.8767735958099365,0.04639554023742676,0.6862426996231079,1.0,0.0,0.8698620796203613
1.9033613204956055,1.9024443626403809,0.0009169578552246094,0.6931835412979126,0.06666666666666665,0.0,0.8858284950256348
1.9096972942352295,1.896608591079712,0.013088703155517578,0.6933590769767761,1.0,4.898979663848877,0.8822876811027527
1.883072853088379,1.9205869436264038,-0.0375140905380249,0.7112104296684265,1.0,3.7416574954986572,0.894127607345581
1.9065393209457397,1.8993114233016968,0.007227897644042969,0.698922336101532,1.0,3.316624879837036,0.8843635320663452
1.885362982749939,1.917047381401062,-0.03168439865112305,0.7097877264022827,0.19999999999999996,3.316624879837036,0.8937162160873413
1.9071954488754272,1.897758960723877,0.009436488151550293,0.6913094520568848,0.2666666666666667,2.2360680103302,0.8820611238479614
1.9135040044784546,1.8923763036727905,0.021127700805664062,0.6932663917541504,0.23333333333333328,3.464101552963257,0.8792660236358643
1.926732063293457,1.87457275390625,0.05215930938720703,0.6799138784408569,0.1333333333333333,3.464101552963257,0.868255078792572
1.9163144826889038,1.889775037765503,0.02653944492340088,0.690843939781189,0.033333333333333326,5.385164737701416,0.8767549991607666
1.9227670431137085,1.8801168203353882,0.04265022277832031,0.6834554672241211,0.3666666666666667,5.385164737701416,0.8715451955795288
1.9140691757202148,1.891784429550171,0.022284746170043945,0.6927198171615601,0.033333333333333326,2.0,0.878849983215332
1.894223928451538,1.9108327627182007,-0.016608834266662598,0.7077584266662598,1.0,3.872983455657959,0.8887194395065308
1.9111952781677246,1.8954867124557495,0.015708565711975098,0.6968870162963867,0.033333333333333326,3.605551242828369,0.8803548812866211
1.9079911708831787,1.898723840713501,0.009267330169677734,0.6976926326751709,0.09999999999999998,3.464101552963257,0.882601261138916
1.8585705757141113,1.9378595352172852,-0.07928895950317383,0.72109454870224,0.4,3.7416574954986572,0.9047314524650574
1.8898646831512451,1.9145545959472656,-0.024689912796020508,0.7101642489433289,0.16666666666666663,5.0,0.8925617933273315
1.8871328830718994,1.9173896312713623,-0.03025674819946289,0.7102504968643188,0.3666666666666667,5.099019527435303,0.8926076889038086
1.9211862087249756,1.88241708278656,0.03876912593841553,0.6841827630996704,0.16666666666666663,2.6457512378692627,0.872734010219574
1.9045432806015015,1.9016776084899902,0.0028656721115112305,0.6985551714897156,1.0,1.0,0.8857523798942566
1.8842757940292358,1.9213171005249023,-0.037041306495666504,0.7059644460678101,0.1333333333333333,5.291502475738525,0.8977546691894531
1.9278595447540283,1.8753395080566406,0.052520036697387695,0.6892255544662476,0.09999999999999998,5.385164737701416,0.8672310709953308
1.8939886093139648,1.9125847816467285,-0.018596172332763672,0.7083303928375244,0.06666666666666665,5.385164737701416,0.8921884298324585
1.9196608066558838,1.8850574493408203,0.03460335731506348,0.6917555332183838,1.0,4.4721360206604,0.8743595480918884
1.8680639266967773,1.9308899641036987,-0.06282603740692139,0.7198454737663269,0.033333333333333326,3.316624879837036,0.9023659229278564
1.8844231367111206,1.9196147918701172,-0.03519165515899658,0.7161877155303955,1.0,5.196152210235596,0.8939894437789917
1.8597841262817383,1.9365510940551758,-0.0767669677734375,0.7255303859710693,0.33333333333333337,0.0,0.9037898778915405
1.900113821029663,1.9052941799163818,-0.00518035888671875,0.6946862936019897,0.09999999999999998,0.0,0.8859305381774902
1.9103319644927979,1.8968026638031006,0.013529300689697266,0.7006427645683289,1.0,5.196152210235596,0.8806295394897461
1.9444608688354492,1.8479738235473633,0.09648704528808594,0.6718677878379822,1.0,3.0,0.8495315313339233
1.8660504817962646,1.92913818359375,-0.06308770179748535,0.7172832489013672,1.0,2.6457512378692627,0.897498607635498
1.9042232036590576,1.9013426303863525,0.002880573272705078,0.7091431617736816,0.09999999999999998,5.385164737701416,0.8838199377059937
1.9147924184799194,1.8864381313323975,0.028354287147521973,0.6876267194747925,0.19999999999999996,5.291502475738525,0.8753316402435303
1.895829200744629,1.9098949432373047,-0.014065742492675781,0.7019509673118591,0.033333333333333326,3.1622776985168457,0.8882710933685303
1.9152240753173828,1.890082836151123,0.025141239166259766,0.6971287131309509,1.0,3.464101552963257,0.8774282932281494
1.9210646152496338,1.8811968564987183,0.03986775875091553,0.6768702268600464,0.06666666666666665,2.6457512378692627,0.872280478477478
1.8577169179916382,1.9365365505218506,-0.0788196325302124,0.7258676290512085,0.2666666666666667,5.0,0.9032389521598816
1.9220746755599976,1.880210280418396,0.04186439514160156,0.6824641227722168,0.1333333333333333,5.196152210235596,0.8704110980033875
1.845999002456665,1.9432768821716309,-0.09727787971496582,0.7265521883964539,0.16666666666666663,2.4494898319244385,0.9072737693786621
1.9292984008789062,1.8661413192749023,0.0631570816040039,0.6841315031051636,1.0,5.196152210235596,0.8614200949668884
1.9178314208984375,1.886656641960144,0.031174778938293457,0.6907500624656677,0.09999999999999998,0.0,0.8755706548690796
1.9034912586212158,1.903245210647583,0.0002460479736328125,0.7053124308586121,0.09999999999999998,5.291502475738525,0.8851203918457031
1.8767459392547607,1.9250138998031616,-0.04826796054840088,0.7180272340774536,1.0,2.8284270763397217,0.8981701731681824
1.905322790145874,1.9015588760375977,0.003763914108276367,0.6994767189025879,1.0,4.898979663848877,0.8840917348861694
1.911038875579834,1.8942089080810547,0.016829967498779297,0.6979591846466064,0.06666666666666665,5.099019527435303,0.8792809844017029
1.9140658378601074,1.88983154296875,0.024234294891357422,0.6856489181518555,0.19999999999999996,2.8284270763397217,0.8784689903259277
1.915249228477478,1.8904297351837158,0.024819493293762207,0.6906994581222534,1.0,2.2360680103302,0.877538800239563
1.890395998954773,1.9161080121994019,-0.025712013244628906,0.7050370573997498,0.1333333333333333,5.385164737701416,0.8941001296043396
1.9054850339889526,1.9004300832748413,0.005054950714111328,0.6917576789855957,0.1333333333333333,0.0,0.8836154937744141
1.9222787618637085,1.8789286613464355,0.04335010051727295,0.6820342540740967,0.033333333333333326,0.0,0.8721297979354858
1.9098632335662842,1.8961856365203857,0.013677597045898438,0.7010409235954285,1.0,4.898979663848877,0.8810676336288452
1.8771065473556519,1.925133466720581,-0.0480269193649292,0.7174757719039917,1.0,3.1622776985168457,0.8980017900466919
1.9270026683807373,1.8766710758209229,0.05033159255981445,0.6836985349655151,1.0,2.0,0.8681529760360718
1.9177875518798828,1.8874634504318237,0.030324101448059082,0.6892797350883484,0.19999999999999996,2.4494898319244385,0.8754773139953613
1.8937095403671265,1.9123882055282593,-0.018678665161132812,0.7015241384506226,0.1333333333333333,5.099019527435303,0.8908154368400574
1.9093010425567627,1.8961467742919922,0.013154268264770508,0.6884366869926453,0.06666666666666665,5.385164737701416,0.8814632296562195
1.9209140539169312,1.8810467720031738,0.039867281913757324,0.6803666949272156,0.1333333333333333,3.1622776985168457,0.8717653155326843
1.9001882076263428,1.9074163436889648,-0.00722813606262207,0.6982420682907104,1.0,3.316624879837036,0.8901938796043396
1.8821176290512085,1.9198455810546875,-0.037727952003479004,0.7199098467826843,0.033333333333333326,2.4494898319244385,0.8930460810661316
1.9076581001281738,1.8987360000610352,0.008922100067138672,0.7036126852035522,0.30000000000000004,1.7320507764816284,0.881956934928894
1.8684310913085938,1.9303522109985352,-0.061921119689941406,0.7097302675247192,0.1333333333333333,5.385164737701416,0.8988943099975586
1.8917818069458008,1.914147138595581,-0.022365331649780273,0.7094452381134033,0.06666666666666665,1.4142135381698608,0.8923178911209106
1.9320485591888428,1.861188292503357,0.07086026668548584,0.672042965888977,0.033333333333333326,5.385164737701416,0.8589836955070496
1.7663917541503906,1.7291536331176758,0.037238121032714844,0.8004894256591797,1.0,5.385164737701416,0.9980544447898865
1.7526811361312866,1.7501786947250366,0.00250244140625,0.7762231826782227,0.033333333333333326,2.2360680103302,0.9936065077781677
1.6306750774383545,1.6234773397445679,0.007197737693786621,0.7633713483810425,0.033333333333333326,3.0,0.9893827438354492
1.6509360074996948,1.6025395393371582,0.04839646816253662,0.7596200704574585,1.0,3.0,0.9888564944267273
1.5782307386398315,1.5359582901000977,0.04227244853973389,0.7590770721435547,0.033333333333333326,2.0,0.9897781610488892
1.6088818311691284,1.559120535850525,0.049761295318603516,0.7517995834350586,0.1333333333333333,2.2360680103302,0.9929501414299011
1.5355737209320068,1.5437095165252686,-0.008135795593261719,0.748281717300415,0.30000000000000004,0.0,0.9902474880218506
1.5377788543701172,1.527461051940918,0.010317802429199219,0.742644190788269,0.0,2.6457512378692627,0.9947949647903442
1.5079009532928467,1.5147485733032227,-0.0068476200103759766,0.7387088537216187,0.1333333333333333,2.6457512378692627,0.9942860007286072
1.4733386039733887,1.513977289199829,-0.04063868522644043,0.7361388206481934,0.033333333333333326,5.196152210235596,0.9943013191223145
1.4954065084457397,1.4409030675888062,0.054503440856933594,0.7176051139831543,0.033333333333333326,0.0,0.9771018028259277
1.4401094913482666,1.4124058485031128,0.02770364284515381,0.7076849937438965,0.19999999999999996,5.291502475738525,0.9657113552093506
1.4149508476257324,1.3898136615753174,0.02513718605041504,0.704803466796875,0.09999999999999998,2.6457512378692627,0.9660978317260742
1.3697437047958374,1.3909577131271362,-0.021214008331298828,0.7012688517570496,1.0,2.6457512378692627,0.9620649218559265
1.3784507513046265,1.3530006408691406,0.02545011043548584,0.6894571781158447,1.0,5.291502475738525,0.9487375617027283
1.3631069660186768,1.3697764873504639,-0.006669521331787109,0.6888031363487244,0.06666666666666665,5.385164737701416,0.9506572484970093
1.3805391788482666,1.3590145111083984,0.021524667739868164,0.6751543879508972,0.16666666666666663,1.4142135381698608,0.9516636729240417
1.4375652074813843,1.3397254943847656,0.09783971309661865,0.66054368019104,0.06666666666666665,1.4142135381698608,0.9219951629638672
1.3720182180404663,1.4054769277572632,-0.033458709716796875,0.6789881587028503,1.0,1.4142135381698608,0.961134135723114
1.3905161619186401,1.5115725994110107,-0.1210564374923706,0.6745712757110596,0.033333333333333326,1.0,0.9388632774353027
1.5313727855682373,1.5462427139282227,-0.014869928359985352,0.675503671169281,0.033333333333333326,1.7320507764816284,0.9425761103630066
1.6229337453842163,1.522520899772644,0.10041284561157227,0.663580596446991,0.033333333333333326,2.4494898319244385,0.9372676610946655
1.5789283514022827,1.6562368869781494,-0.0773085355758667,0.7018124461174011,0.033333333333333326,2.8284270763397217,0.9426142573356628
1.6536481380462646,1.6157057285308838,0.03794240951538086,0.6989433169364929,0.06666666666666665,2.0,0.9489299654960632
1.6499522924423218,1.6669657230377197,-0.01701343059539795,0.7116352319717407,0.033333333333333326,5.385164737701416,0.9619684219360352
1.7007430791854858,1.6116360425949097,0.08910703659057617,0.6948283910751343,0.16666666666666663,0.0,0.9807698726654053
1.6934260129928589,1.6873509883880615,0.006075024604797363,0.7152329683303833,0.09999999999999998,5.0,0.9848403930664062
1.7134641408920288,1.6614701747894287,0.0519939661026001,0.701776385307312,0.033333333333333326,2.4494898319244385,0.9848665595054626
1.7191423177719116,1.6751554012298584,0.04398691654205322,0.7000429034233093,1.0,1.0,0.9828343391418457
1.7278649806976318,1.6565277576446533,0.07133722305297852,0.6885994672775269,1.0,0.0,0.9770869016647339
1.6953516006469727,1.7143558263778687,-0.019004225730895996,0.7021306753158569,0.16666666666666663,5.4772257804870605,0.9752113223075867
1.7327913045883179,1.6954927444458008,0.03729856014251709,0.6942207217216492,0.033333333333333326,5.291502475738525,0.9700614213943481
1.730010747909546,1.7197946310043335,0.010216116905212402,0.6973066329956055,0.0,2.0,0.9706038236618042
1.7286310195922852,1.7403638362884521,-0.011732816696166992,0.7084102034568787,0.0,5.291502475738525,0.9688423871994019
1.7451026439666748,1.7354226112365723,0.009680032730102539,0.7085123062133789,1.0,0.0,0.9649605751037598
1.7495278120040894,1.7417800426483154,0.007747769355773926,0.7078168392181396,0.06666666666666665,5.385164737701416,0.9673408269882202
1.751514196395874,1.7338638305664062,0.017650365829467773,0.7094998359680176,0.06666666666666665,5.385164737701416,0.967922568321228
1.7245290279388428,1.7308530807495117,-0.006324052810668945,0.7088713645935059,1.0,5.385164737701416,0.9659873247146606
1.6739410161972046,1.713090181350708,-0.03914916515350342,0.7033249735832214,1.0,2.0,0.9652321338653564
1.6511247158050537,1.6454439163208008,0.00568079948425293,0.6817156076431274,0.033333333333333326,2.0,0.9639829397201538
1.6124446392059326,1.6055415868759155,0.00690305233001709,0.6577162742614746,1.0,5.385164737701416,0.9604822397232056
1.5888890027999878,1.5894793272018433,-0.0005903244018554688,0.627845287322998,0.033333333333333326,4.242640495300293,0.9448332190513611
1.590735912322998,1.5952272415161133,-0.004491329193115234,0.6055000424385071,0.16666666666666663,3.316624879837036,0.9197070002555847
1.5608628988265991,1.645414113998413,-0.08455121517181396,0.5928635001182556,0.033333333333333326,2.2360680103302,0.8956745862960815
1.6082253456115723,1.5660338401794434,0.042191505432128906,0.5715608596801758,1.0,1.7320507764816284,0.8717211484909058
1.5869700908660889,1.5868206024169922,0.0001494884490966797,0.5714927911758423,0.4,4.123105525970459,0.8740002512931824
1.6104381084442139,1.5746724605560303,0.035765647888183594,0.5666563510894775,0.09999999999999998,4.358899116516113,0.8587864637374878
1.6080410480499268,1.5988935232162476,0.0091475248336792,0.5757112503051758,0.06666666666666665,5.385164737701416,0.8760977983474731
1.61958646774292,1.6136691570281982,0.00591731071472168,0.5742597579956055,0.033333333333333326,5.0,0.858634352684021
1.641211986541748,1.6146337985992432,0.026578187942504883,0.5815392136573792,0.6,5.0,0.8732256889343262
1.6451470851898193,1.637001395225525,0.008145689964294434,0.584202229976654,0.033333333333333326,5.385164737701416,0.8646642565727234
1.660239577293396,1.625908374786377,0.03433120250701904,0.5814911127090454,1.0,5.385164737701416,0.8549857139587402
1.6356452703475952,1.657387614250183,-0.02174234390258789,0.5862568020820618,0.16666666666666663,5.291502475738525,0.8480309247970581
1.6388496160507202,1.6603381633758545,-0.021488547325134277,0.5868575572967529,1.0,2.4494898319244385,0.8418614268302917
1.6405665874481201,1.6560810804367065,-0.015514492988586426,0.5893542766571045,0.033333333333333326,2.2360680103302,0.851897120475769
1.642645239830017,1.6441984176635742,-0.001553177833557129,0.5796636939048767,1.0,1.7320507764816284,0.8196372985839844
1.6218341588974,1.6505286693572998,-0.028694510459899902,0.5874718427658081,0.06666666666666665,2.0,0.8437190055847168
1.6386202573776245,1.618570327758789,0.02004992961883545,0.5783332586288452,0.1333333333333333,2.6457512378692627,0.8310531377792358
1.6232643127441406,1.6114616394042969,0.01180267333984375,0.5771725177764893,0.033333333333333326,2.4494898319244385,0.8283402323722839
1.6104992628097534,1.6024816036224365,0.008017659187316895,0.575080156326294,0.06666666666666665,2.6457512378692627,0.8289970755577087
1.5993366241455078,1.5878342390060425,0.011502385139465332,0.5749029517173767,0.06666666666666665,3.0,0.833218514919281
1.56260085105896,1.5800695419311523,-0.017468690872192383,0.5642802715301514,0.23333333333333328,2.2360680103302,0.8049473762512207
1.5472053289413452,1.5576274394989014,-0.010422110557556152,0.5602017641067505,0.033333333333333326,2.6457512378692627,0.8236703872680664
1.5224237442016602,1.5351985692977905,-0.012774825096130371,0.5540109872817993,0.19999999999999996,5.0,0.8452271223068237
1.5147438049316406,1.5141866207122803,0.0005571842193603516,0.5381895899772644,0.09999999999999998,5.385164737701416,0.8162925243377686
1.4959415197372437,1.5185186862945557,-0.02257716655731201,0.5365585088729858,0.06666666666666665,0.0,0.8188619613647461
1.4986337423324585,1.5118097066879272,-0.01317596435546875,0.53482586145401,0.16666666666666663,1.4142135381698608,0.8249557018280029
1.5054363012313843,1.5026187896728516,0.002817511558532715,0.5282022953033447,1.0,1.4142135381698608,0.8049901723861694
1.504870891571045,1.5027637481689453,0.0021071434020996094,0.5310014486312866,0.033333333333333326,2.0,0.8192130327224731
1.5347894430160522,1.4757455587387085,0.05904388427734375,0.5245440006256104,0.033333333333333326,2.0,0.8167940974235535
1.5117855072021484,1.4957225322723389,0.01606297492980957,0.5301293730735779,0.033333333333333326,1.7320507764816284,0.8230869174003601
1.4821056127548218,1.514983892440796,-0.03287827968597412,0.5292867422103882,0.033333333333333326,5.099019527435303,0.7948468923568726
1.4956209659576416,1.510848045349121,-0.015227079391479492,0.5336315035820007,0.09999999999999998,0.0,0.8171641230583191
1.505289077758789,1.4991931915283203,0.00609588623046875,0.5316654443740845,0.033333333333333326,5.385164737701416,0.8183538913726807
1.4893348217010498,1.51446533203125,-0.025130510330200195,0.5366412401199341,0.1333333333333333,2.0,0.8263735175132751
1.4873316287994385,1.513332724571228,-0.02600109577178955,0.5365760922431946,1.0,5.196152210235596,0.825958251953125
1.4988548755645752,1.4987000226974487,0.00015485286712646484,0.5319502949714661,1.0,5.291502475738525,0.8187777400016785
1.5065778493881226,1.48736572265625,0.01921212673187256,0.5306943655014038,0.033333333333333326,1.7320507764816284,0.8276469111442566
1.5107555389404297,1.48344087600708,0.02731466293334961,0.5308483839035034,0.09999999999999998,1.0,0.8322833776473999
1.5074433088302612,1.4870485067367554,0.02039480209350586,0.5302671194076538,1.0,1.7320507764816284,0.825516402721405
1.4931151866912842,1.4977353811264038,-0.004620194435119629,0.5348515510559082,0.06666666666666665,3.7416574954986572,0.8360199332237244
1.5069942474365234,1.4829750061035156,0.024019241333007812,0.5313515067100525,0.033333333333333326,3.7416574954986572,0.8353123664855957
1.5034230947494507,1.4902868270874023,0.01313626766204834,0.5306918025016785,0.0,2.2360680103302,0.8201451301574707
1.4755195379257202,1.5184016227722168,-0.04288208484649658,0.5363919734954834,0.09999999999999998,3.7416574954986572,0.8198908567428589
1.5050761699676514,1.487675428390503,0.017400741577148438,0.5285903811454773,0.43333333333333335,3.605551242828369,0.8114912509918213
1.4928088188171387,1.4991105794906616,-0.006301760673522949,0.5301710367202759,0.09999999999999998,2.4494898319244385,0.8107456564903259
1.492525339126587,1.502667784690857,-0.01014244556427002,0.5330992937088013,0.06666666666666665,2.8284270763397217,0.8192844390869141
1.5075520277023315,1.488886833190918,0.018665194511413574,0.5303099155426025,0.4,2.8284270763397217,0.8203911185264587
1.4817079305648804,1.5136668682098389,-0.031958937644958496,0.5380567908287048,0.16666666666666663,4.123105525970459,0.8281682729721069
1.4973740577697754,1.500049114227295,-0.0026750564575195312,0.5330848693847656,0.033333333333333326,3.872983455657959,0.818692684173584
1.49442458152771,1.5021313428878784,-0.007706761360168457,0.5328621864318848,0.23333333333333328,1.4142135381698608,0.8184604644775391
1.4985110759735107,1.4990075826644897,-0.0004965066909790039,0.5348932147026062,0.033333333333333326,5.385164737701416,0.8297208547592163
1.4994633197784424,1.4979947805404663,0.0014685392379760742,0.5309664011001587,0.5333333333333333,5.385164737701416,0.8123621940612793
1.5286997556686401,1.463696837425232,0.0650029182434082,0.5273526906967163,0.033333333333333326,1.4142135381698608,0.8380829691886902
1.503191351890564,1.4984703063964844,0.00472104549407959,0.5327267646789551,0.033333333333333326,2.0,0.8254310488700867
1.514832854270935,1.4867786169052124,0.028054237365722656,0.5309935808181763,1.0,3.464101552963257,0.8261390924453735
1.4976212978363037,1.4961950778961182,0.0014262199401855469,0.5284253358840942,0.033333333333333326,3.0,0.8021644353866577
1.50320565700531,1.4911245107650757,0.012081146240234375,0.5269180536270142,0.033333333333333326,3.7416574954986572,0.804067850112915
1.4938325881958008,1.5100520849227905,-0.016219496726989746,0.5363926887512207,0.09999999999999998,2.8284270763397217,0.8289212584495544
1.512439250946045,1.485674262046814,0.026764988899230957,0.5251219272613525,0.3666666666666667,0.0,0.8021649122238159
1.5042991638183594,1.5012354850769043,0.003063678741455078,0.5343995094299316,0.33333333333333337,1.7320507764816284,0.8320169448852539
1.5139082670211792,1.4932289123535156,0.020679354667663574,0.5323599576950073,0.19999999999999996,1.0,0.8250903487205505
1.4769213199615479,1.5280269384384155,-0.051105618476867676,0.5377190113067627,0.06666666666666665,1.4142135381698608,0.8150898814201355
1.4901368618011475,1.5181983709335327,-0.028061509132385254,0.5367690324783325,0.06666666666666665,5.291502475738525,0.8273980617523193
1.5263313055038452,1.4829645156860352,0.04336678981781006,0.5272783637046814,0.033333333333333326,5.385164737701416,0.8134419322013855
1.5039361715316772,1.5056788921356201,-0.001742720603942871,0.5334051847457886,0.0,5.385164737701416,0.8186017870903015
1.503273367881775,1.503617286682129,-0.0003439188003540039,0.5311539173126221,0.06666666666666665,5.291502475738525,0.812596321105957
1.5002686977386475,1.509847640991211,-0.009578943252563477,0.5368140935897827,1.0,5.291502475738525,0.8313328623771667
1.4851564168930054,1.5259363651275635,-0.040779948234558105,0.5380734205245972,0.033333333333333326,0.0,0.8217438459396362
1.507770299911499,1.5052821636199951,0.0024881362915039062,0.5351063013076782,1.0,4.4721360206604,0.8300961256027222
1.51093327999115,1.502399206161499,0.008534073829650879,0.5338472127914429,0.06666666666666665,4.4721360206604,0.8267663717269897
1.4931564331054688,1.5201706886291504,-0.02701425552368164,0.5376245379447937,1.0,5.385164737701416,0.8268414735794067
1.523193359375,1.4925649166107178,0.030628442764282227,0.5313119888305664,1.0,1.4142135381698608,0.8233693838119507
1.507902979850769,1.506189227104187,0.0017137527465820312,0.532435417175293,0.33333333333333337,2.4494898319244385,0.8126316070556641
1.5108911991119385,1.5051746368408203,0.005716562271118164,0.5341068506240845,1.0,2.2360680103302,0.8262271881103516
1.5112130641937256,1.5061330795288086,0.005079984664916992,0.5332841873168945,0.033333333333333326,5.291502475738525,0.8176065683364868
1.490804672241211,1.5266695022583008,-0.035864830017089844,0.5389856100082397,0.033333333333333326,4.795831680297852,0.8260498046875
1.4959352016448975,1.5199954509735107,-0.02406024932861328,0.5374959111213684,0.16666666666666663,3.316624879837036,0.8225234746932983
1.5043914318084717,1.5129868984222412,-0.008595466613769531,0.5339193344116211,0.06666666666666665,4.242640495300293,0.816051185131073
1.500823736190796,1.5185521841049194,-0.017728447914123535,0.5364848375320435,1.0,4.898979663848877,0.8255151510238647
1.5009112358093262,1.5186877250671387,-0.0177764892578125,0.5380021929740906,0.23333333333333328,2.6457512378692627,0.8279390335083008
1.5163620710372925,1.5021159648895264,0.014246106147766113,0.5306001901626587,0.4,2.8284270763397217,0.8072764277458191
1.5258973836898804,1.4933459758758545,0.03255140781402588,0.532727837562561,1.0,2.2360680103302,0.8325302600860596
1.5143871307373047,1.5070585012435913,0.007328629493713379,0.5344444513320923,0.19999999999999996,2.6457512378692627,0.8256962299346924
1.5106548070907593,1.507995367050171,0.002659440040588379,0.5326395630836487,0.033333333333333326,2.0,0.8135713338851929
1.5222394466400146,1.4995753765106201,0.02266407012939453,0.5318162441253662,0.23333333333333328,1.7320507764816284,0.8196263313293457
1.498356580734253,1.5219906568527222,-0.02363407611846924,0.5383948087692261,0.1333333333333333,2.6457512378692627,0.8282596468925476
1.5093625783920288,1.50626802444458,0.0030945539474487305,0.5304380655288696,0.09999999999999998,5.0,0.8045864105224609
1.4854745864868164,1.5377733707427979,-0.052298784255981445,0.5413888692855835,0.033333333333333326,5.291502475738525,0.8257728815078735
1.5052318572998047,1.5164813995361328,-0.011249542236328125,0.5368227958679199,0.06666666666666665,5.291502475738525,0.8275688886642456
1.5103983879089355,1.5134695768356323,-0.0030711889266967773,0.5348371267318726,0.16666666666666663,0.0,0.82155841588974
1.4993985891342163,1.517722487449646,-0.018323898315429688,0.5383123755455017,1.0,0.0,0.8309221267700195
1.4825334548950195,1.540114164352417,-0.05758070945739746,0.5401808619499207,0.06666666666666665,5.196152210235596,0.8120831847190857
1.5099358558654785,1.5103834867477417,-0.0004476308822631836,0.5367913246154785,1.0,2.0,0.8333494067192078
1.5143585205078125,1.5086129903793335,0.005745530128479004,0.5359368324279785,1.0,1.7320507764816284,0.831084132194519
1.5163272619247437,1.5092439651489258,0.007083296775817871,0.5351583361625671,1.0,2.4494898319244385,0.8254413604736328
1.5130982398986816,1.5123847723007202,0.0007134675979614258,0.5352190732955933,0.09999999999999998,4.690415859222412,0.8206721544265747
1.5070266723632812,1.5187228918075562,-0.011696219444274902,0.5372888445854187,0.033333333333333326,5.291502475738525,0.8294917941093445
1.5151455402374268,1.510291576385498,0.004853963851928711,0.53589928150177,0.06666666666666665,2.2360680103302,0.8262286186218262
1.501664638519287,1.5190986394882202,-0.017434000968933105,0.5382818579673767,0.2666666666666667,5.196152210235596,0.8343039751052856
1.5238884687423706,1.500881552696228,0.023006916046142578,0.5336073637008667,1.0,5.385164737701416,0.8316633105278015
1.521592140197754,1.503674864768982,0.017917275428771973,0.5341178774833679,0.06666666666666665,5.385164737701416,0.8280752897262573
1.5026462078094482,1.5241210460662842,-0.021474838256835938,0.5371946096420288,0.09999999999999998,0.0,0.8228699564933777
1.5145509243011475,1.5089385509490967,0.005612373352050781,0.5313529968261719,1.0,5.385164737701416,0.8109483122825623
1.4905614852905273,1.527994990348816,-0.037433505058288574,0.5349951982498169,0.033333333333333326,2.0,0.8023046255111694
1.5039465427398682,1.5220541954040527,-0.01810765266418457,0.5367670059204102,1.0,2.0,0.8207125067710876
1.5079174041748047,1.5167911052703857,-0.008873701095581055,0.5336474776268005,1.0,5.385164737701416,0.8086330890655518
1.5043920278549194,1.5212881565093994,-0.01689612865447998,0.5354671478271484,0.033333333333333326,0.0,0.8130578994750977
1.5163052082061768,1.5101490020751953,0.006156206130981445,0.5342200994491577,0.09999999999999998,5.196152210235596,0.8166097402572632
1.5302419662475586,1.4973950386047363,0.032846927642822266,0.5313320159912109,0.033333333333333326,2.0,0.8203130960464478
1.5263984203338623,1.5017993450164795,0.024599075317382812,0.533297061920166,1.0,2.4494898319244385,0.8264741897583008
1.5307291746139526,1.4947257041931152,0.0360034704208374,0.5304233431816101,1.0,5.0,0.8190335035324097
1.5002422332763672,1.5243604183197021,-0.02411818504333496,0.5354239344596863,0.09999999999999998,0.0,0.8056550025939941
1.5104854106903076,1.5179628133773804,-0.007477402687072754,0.5370913743972778,0.033333333333333326,0.0,0.8261831998825073
1.5169371366500854,1.5113368034362793,0.005600333213806152,0.5343483090400696,0.16666666666666663,0.0,0.8209811449050903
1.5054457187652588,1.519199252128601,-0.013753533363342285,0.5388280749320984,1.0,0.0,0.8348263502120972
1.506758451461792,1.5209951400756836,-0.014236688613891602,0.5359022617340088,1.0,4.898979663848877,0.8150792121887207
1.5001548528671265,1.5219447612762451,-0.021789908409118652,0.533167839050293,1.0,3.605551242828369,0.8027855157852173
1.5012972354888916,1.5189707279205322,-0.017673492431640625,0.5328627228736877,1.0,4.582575798034668,0.7987236976623535
1.5075056552886963,1.5208873748779297,-0.013381719589233398,0.5365620851516724,1.0,0.0,0.8215197920799255
1.539717197418213,1.4890272617340088,0.0506899356842041,0.5299145579338074,0.19999999999999996,0.0,0.825340986251831
1.5116987228393555,1.5166277885437012,-0.004929065704345703,0.5357884168624878,0.30000000000000004,0.0,0.8213040232658386
1.499842882156372,1.5293467044830322,-0.029503822326660156,0.5389205813407898,1.0,5.291502475738525,0.8251086473464966
1.5049036741256714,1.5218617916107178,-0.016958117485046387,0.535535454750061,1.0,1.7320507764816284,0.8161700963973999
1.496891975402832,1.5284526348114014,-0.031560659408569336,0.5361074805259705,1.0,5.385164737701416,0.8071798086166382
1.512500524520874,1.5162739753723145,-0.0037734508514404297,0.5371087193489075,1.0,5.0,0.8283202052116394
1.5101611614227295,1.5139015913009644,-0.0037404298782348633,0.537902295589447,0.06666666666666665,3.0,0.8355145454406738
1.5291070938110352,1.499949336051941,0.02915775775909424,0.5326406359672546,0.033333333333333326,5.099019527435303,0.8272495269775391
1.529390573501587,1.499595046043396,0.029795527458190918,0.5330337882041931,1.0,0.0,0.829486072063446
1.5312974452972412,1.497495174407959,0.03380227088928223,0.5287538766860962,0.16666666666666663,5.291502475738525,0.8090295195579529
1.5132420063018799,1.5165895223617554,-0.0033475160598754883,0.5363873243331909,0.1333333333333333,2.6457512378692627,0.8221745491027832
1.5097324848175049,1.5189235210418701,-0.009191036224365234,0.5374727249145508,1.0,5.0,0.8275378942489624
1.50348699092865,1.5246046781539917,-0.021117687225341797,0.536277711391449,1.0,5.099019527435303,0.8146957159042358
1.4961936473846436,1.5327199697494507,-0.03652632236480713,0.5394179821014404,0.06666666666666665,5.099019527435303,0.8220772743225098
1.5044517517089844,1.5203040838241577,-0.01585233211517334,0.5383070707321167,0.16666666666666663,4.0,0.8364738821983337
1.5062332153320312,1.521710753440857,-0.015477538108825684,0.5362851619720459,1.0,3.7416574954986572,0.8194011449813843
1.5093698501586914,1.517539381980896,-0.00816953182220459,0.5347559452056885,0.1333333333333333,3.7416574954986572,0.8177315592765808
1.500950813293457,1.5248560905456543,-0.023905277252197266,0.5390404462814331,1.0,4.0,0.8344316482543945
1.526813268661499,1.5021283626556396,0.024684906005859375,0.5336379408836365,0.4666666666666667,0.0,0.8279223442077637
1.5115268230438232,1.5182607173919678,-0.006733894348144531,0.5374094247817993,0.06666666666666665,0.0,0.826035737991333
1.5244725942611694,1.4965484142303467,0.027924180030822754,0.5268402695655823,0.4666666666666667,5.0,0.7993468046188354
1.511260986328125,1.5179414749145508,-0.006680488586425781,0.5375386476516724,1.0,5.0,0.8296399116516113
1.514448881149292,1.5140279531478882,0.0004209280014038086,0.5335342884063721,1.0,5.385164737701416,0.8142650127410889
1.5128862857818604,1.5066759586334229,0.0062103271484375,0.5362406969070435,1.0,2.2360680103302,0.835328221321106
1.5360116958618164,1.4919507503509521,0.04406094551086426,0.5284945368766785,0.16666666666666663,2.4494898319244385,0.8119871020317078
1.5097993612289429,1.5195415019989014,-0.009742140769958496,0.5353820323944092,1.0,2.2360680103302,0.8207780718803406
1.505575180053711,1.5249159336090088,-0.01934075355529785,0.5376923084259033,0.033333333333333326,2.2360680103302,0.8230361342430115
1.5137509107589722,1.515449047088623,-0.001698136329650879,0.5347081422805786,0.1333333333333333,1.7320507764816284,0.8193305730819702
1.5349445343017578,1.4925787448883057,0.04236578941345215,0.5286911725997925,0.06666666666666665,2.0,0.8111586570739746
1.4943768978118896,1.5343188047409058,-0.03994190692901611,0.5384626388549805,0.09999999999999998,2.2360680103302,0.8166930079460144
1.5273364782333374,1.5026485919952393,0.024687886238098145,0.5324361324310303,0.06666666666666665,1.7320507764816284,0.8204532861709595
1.4887871742248535,1.5413551330566406,-0.05256795883178711,0.5408070683479309,0.033333333333333326,2.2360680103302,0.8206833600997925
1.5191004276275635,1.5087525844573975,0.010347843170166016,0.5350615978240967,0.09999999999999998,5.099019527435303,0.8312073945999146
1.524754524230957,1.5050891637802124,0.01966536045074463,0.5326993465423584,0.06666666666666665,5.291502475738525,0.818922221660614
1.5006215572357178,1.5299630165100098,-0.029341459274291992,0.539196789264679,0.033333333333333326,5.291502475738525,0.8227535486221313
1.5088642835617065,1.5178979635238647,-0.009033679962158203,0.534132719039917,0.1333333333333333,5.385164737701416,0.8102084994316101
1.5113153457641602,1.519270896911621,-0.007955551147460938,0.5364165306091309,1.0,1.4142135381698608,0.82561194896698
1.5092499256134033,1.5198339223861694,-0.010583996772766113,0.5369887948036194,0.06666666666666665,1.0,0.8260723948478699
1.511077642440796,1.5170711278915405,-0.005993485450744629,0.5364999771118164,1.0,2.2360680103302,0.8253406286239624
1.524601936340332,1.5006593465805054,0.02394258975982666,0.5338808298110962,0.033333333333333326,5.0,0.8340530395507812
1.510759711265564,1.5188157558441162,-0.008056044578552246,0.5372416377067566,0.033333333333333326,3.605551242828369,0.8267139196395874
1.5153241157531738,1.513859748840332,0.0014643669128417969,0.5340542793273926,0.0,3.872983455657959,0.8168436884880066
1.5119857788085938,1.513419508934021,-0.001433730125427246,0.5341858863830566,0.16666666666666663,1.7320507764816284,0.8114092350006104
1.518737554550171,1.5033200979232788,0.01541745662689209,0.5348645448684692,1.0,1.4142135381698608,0.839828372001648
1.5043838024139404,1.5247802734375,-0.02039647102355957,0.5366646647453308,0.5666666666666667,5.385164737701416,0.8157204389572144
1.5043458938598633,1.5255392789840698,-0.021193385124206543,0.5377136468887329,0.06666666666666665,5.291502475738525,0.8233329057693481
1.513655424118042,1.5158566236495972,-0.0022011995315551758,0.5355092287063599,0.033333333333333326,5.291502475738525,0.8228769302368164
1.5151076316833496,1.5135892629623413,0.0015183687210083008,0.5340718030929565,0.033333333333333326,4.690415859222412,0.8142194151878357
1.513329267501831,1.5164954662322998,-0.00316619873046875,0.5357049703598022,1.0,2.6457512378692627,0.818426251411438
1.5236310958862305,1.506146788597107,0.017484307289123535,0.5333471298217773,0.06666666666666665,2.2360680103302,0.8222734928131104
1.4969863891601562,1.5327976942062378,-0.03581130504608154,0.5391783118247986,1.0,2.0,0.8209180235862732
1.513392686843872,1.5159709453582764,-0.002578258514404297,0.5369538068771362,0.2666666666666667,5.291502475738525,0.8295493125915527
1.5171130895614624,1.5113691091537476,0.005743980407714844,0.5336193442344666,0.09999999999999998,5.0,0.8136414885520935
1.5195066928863525,1.509552240371704,0.009954452514648438,0.5331034660339355,0.06666666666666665,2.4494898319244385,0.8154827356338501
1.5082604885101318,1.5208005905151367,-0.012540102005004883,0.5366104245185852,0.06666666666666665,2.6457512378692627,0.8232402801513672
1.539009928703308,1.4873816967010498,0.0516282320022583,0.5306798219680786,1.0,2.8284270763397217,0.8354371786117554
1.5139974355697632,1.5110968351364136,0.0029006004333496094,0.5370079874992371,0.16666666666666663,4.898979663848877,0.8356937766075134
1.5050891637802124,1.5241278409957886,-0.019038677215576172,0.5384978652000427,0.16666666666666663,5.385164737701416,0.8265751600265503
1.5120710134506226,1.5172098875045776,-0.005138874053955078,0.5368703603744507,0.06666666666666665,1.4142135381698608,0.8285320997238159
1.5173273086547852,1.5066406726837158,0.010686635971069336,0.5352577567100525,0.19999999999999996,1.7320507764816284,0.8329229354858398
1.5185022354125977,1.5115687847137451,0.006933450698852539,0.5354734063148499,1.0,1.4142135381698608,0.8252140879631042
1.5085270404815674,1.5185998678207397,-0.010072827339172363,0.5377082824707031,0.033333333333333326,5.4772257804870605,0.832900881767273
1.5111405849456787,1.519073486328125,-0.007932901382446289,0.5365446209907532,0.033333333333333326,0.0,0.820381760597229
1.5277642011642456,1.500720739364624,0.027043461799621582,0.5295684933662415,0.06666666666666665,4.358899116516113,0.8117753863334656
1.509711742401123,1.5193017721176147,-0.0095900297164917,0.5380046367645264,0.0,3.316624879837036,0.8292436003684998
1.5216878652572632,1.5059654712677002,0.01572239398956299,0.5350729823112488,1.0,2.0,0.830473780632019
1.5369873046875,1.4926189184188843,0.04436838626861572,0.5304551124572754,1.0,2.6457512378692627,0.8241572380065918
1.5053260326385498,1.5187435150146484,-0.013417482376098633,0.5332560539245605,0.3666666666666667,1.0,0.8005070686340332
1.531461238861084,1.4987602233886719,0.03270101547241211,0.5311806201934814,0.0,5.099019527435303,0.8193626403808594
1.5018271207809448,1.5269320011138916,-0.025104880332946777,0.5368269681930542,0.1333333333333333,5.0,0.8137083053588867
1.504529356956482,1.520862102508545,-0.01633274555206299,0.5340889692306519,0.09999999999999998,2.6457512378692627,0.8105091452598572
1.510905146598816,1.5179574489593506,-0.007052302360534668,0.5351405143737793,0.1333333333333333,5.291502475738525,0.8203791379928589
1.5362409353256226,1.4950402975082397,0.04120063781738281,0.5307289361953735,1.0,0.0,0.8251898288726807
1.5113229751586914,1.51326584815979,-0.0019428730010986328,0.5324568152427673,0.16666666666666663,0.0,0.8106000423431396
1.520755648612976,1.5082051753997803,0.0125504732131958,0.5332366228103638,0.06666666666666665,0.0,0.8161510825157166
1.5041530132293701,1.5243066549301147,-0.02015364170074463,0.5382837057113647,1.0,5.385164737701416,0.8274165987968445
1.5132182836532593,1.5167691707611084,-0.003550887107849121,0.536392331123352,1.0,1.7320507764816284,0.8194974660873413
1.5207656621932983,1.5090458393096924,0.011719822883605957,0.5338903069496155,1.0,5.291502475738525,0.8213752508163452
1.495312213897705,1.5358555316925049,-0.040543317794799805,0.5405341982841492,1.0,5.385164737701416,0.8251931071281433
1.510693907737732,1.5101836919784546,0.0005102157592773438,0.5370631814002991,0.033333333333333326,5.385164737701416,0.8365576267242432
1.5207303762435913,1.5094149112701416,0.011315464973449707,0.5349045395851135,0.06666666666666665,5.385164737701416,0.8273907899856567
1.520260214805603,1.5076936483383179,0.012566566467285156,0.5317214131355286,1.0,4.123105525970459,0.8096122741699219
1.5216856002807617,1.5030899047851562,0.01859569549560547,0.5305458307266235,0.033333333333333326,4.358899116516113,0.8099392652511597
1.5265510082244873,1.501774549484253,0.024776458740234375,0.5329331755638123,1.0,4.582575798034668,0.8250157833099365
1.5238690376281738,1.506571650505066,0.01729738712310791,0.5333658456802368,0.033333333333333326,5.385164737701416,0.8227092623710632
1.4980815649032593,1.5267722606658936,-0.028690695762634277,0.5346513986587524,0.6,3.605551242828369,0.8039133548736572
1.5118086338043213,1.5158699750900269,-0.004061341285705566,0.5337255001068115,0.30000000000000004,3.872983455657959,0.8090143203735352
1.5151185989379883,1.514697551727295,0.0004210472106933594,0.536591112613678,1.0,5.196152210235596,0.8290202021598816
1.5242666006088257,1.5019135475158691,0.022353053092956543,0.5344475507736206,0.033333333333333326,0.0,0.8307637572288513
1.5113182067871094,1.5176355838775635,-0.0063173770904541016,0.5359302759170532,0.4666666666666667,5.385164737701416,0.8200016021728516
1.495532751083374,1.5314563512802124,-0.03592360019683838,0.5400140285491943,0.09999999999999998,1.0,0.8304323554039001
1.5278533697128296,1.5024070739746094,0.025446295738220215,0.5330479741096497,1.0,5.4772257804870605,0.8248521685600281
1.5055034160614014,1.5250630378723145,-0.019559621810913086,0.5380287766456604,1.0,5.385164737701416,0.8255518674850464
1.5102181434631348,1.520263671875,-0.010045528411865234,0.5366279482841492,0.033333333333333326,1.4142135381698608,0.82035231590271
1.5262211561203003,1.5040369033813477,0.022184252738952637,0.5330054759979248,0.0,5.385164737701416,0.8243252038955688
1.5043429136276245,1.5247783660888672,-0.020435452461242676,0.5379506945610046,1.0,0.0,0.825922966003418
1.5233306884765625,1.502131462097168,0.02119922637939453,0.5342482328414917,0.033333333333333326,4.0,0.8359577059745789
1.50177800655365,1.5273507833480835,-0.025572776794433594,0.5392415523529053,0.033333333333333326,4.123105525970459,0.8265457153320312
1.5225861072540283,1.5075715780258179,0.01501452922821045,0.5341359972953796,1.0,5.0,0.8242359161376953
1.5282115936279297,1.500285029411316,0.02792656421661377,0.5334080457687378,1.0,5.385164737701416,0.8269703388214111
1.50954008102417,1.5209940671920776,-0.011453986167907715,0.5369476079940796,0.4666666666666667,1.4142135381698608,0.821833610534668
1.5149120092391968,1.512512445449829,0.0023995637893676758,0.5326568484306335,0.16666666666666663,5.385164737701416,0.8116048574447632
1.5169458389282227,1.5103543996810913,0.006591439247131348,0.532740592956543,1.0,5.196152210235596,0.8123544454574585
1.5113080739974976,1.5155065059661865,-0.004198431968688965,0.537690281867981,0.033333333333333326,5.196152210235596,0.8325432538986206
1.5171880722045898,1.5124629735946655,0.004725098609924316,0.5351271033287048,0.033333333333333326,5.196152210235596,0.8282996416091919
1.524049162864685,1.5060784816741943,0.017970681190490723,0.5344259738922119,1.0,5.196152210235596,0.8256382942199707
1.505946159362793,1.5143277645111084,-0.00838160514831543,0.537557065486908,0.09999999999999998,0.0,0.837922215461731
1.5061018466949463,1.5214948654174805,-0.01539301872253418,0.5370092391967773,1.0,5.385164737701416,0.8315321803092957
1.5140748023986816,1.5164320468902588,-0.0023572444915771484,0.5362073183059692,0.09999999999999998,5.385164737701416,0.8203606009483337
1.5132646560668945,1.516589879989624,-0.003325223922729492,0.5348325967788696,1.0,0.0,0.8166922330856323
1.534245252609253,1.4959930181503296,0.03825223445892334,0.5317895412445068,1.0,4.795831680297852,0.8295023441314697
1.510422945022583,1.519081950187683,-0.008659005165100098,0.5376660823822021,0.033333333333333326,4.795831680297852,0.8300718069076538
1.5226850509643555,1.5073227882385254,0.015362262725830078,0.533234715461731,1.0,0.0,0.8202098608016968
1.514305830001831,1.514658808708191,-0.0003529787063598633,0.5349371433258057,1.0,5.196152210235596,0.8159241080284119
1.5123555660247803,1.5165084600448608,-0.004152894020080566,0.5371719598770142,0.23333333333333328,3.605551242828369,0.8275785446166992
1.511556625366211,1.5188339948654175,-0.007277369499206543,0.5363399386405945,1.0,3.464101552963257,0.8213486075401306
1.5081614255905151,1.5179979801177979,-0.009836554527282715,0.5377790927886963,1.0,2.6457512378692627,0.8302816152572632
1.5163731575012207,1.5090336799621582,0.0073394775390625,0.5315210223197937,0.09999999999999998,1.4142135381698608,0.8113613128662109
1.505515456199646,1.5218385457992554,-0.016323089599609375,0.5346900820732117,0.33333333333333337,2.2360680103302,0.8098458051681519
1.5258255004882812,1.5044589042663574,0.021366596221923828,0.533065676689148,0.19999999999999996,2.2360680103302,0.8227200508117676
1.4996259212493896,1.5275301933288574,-0.027904272079467773,0.5391987562179565,0.033333333333333326,1.7320507764816284,0.8305098414421082
1.5101377964019775,1.5188498497009277,-0.008712053298950195,0.5371319055557251,0.033333333333333326,5.291502475738525,0.8264373540878296
1.5232329368591309,1.5070909261703491,0.01614201068878174,0.533624529838562,0.1333333333333333,4.242640495300293,0.8237506747245789
1.5006396770477295,1.5202853679656982,-0.01964569091796875,0.5327228903770447,0.033333333333333326,4.242640495300293,0.8028532862663269
1.5132601261138916,1.5170576572418213,-0.0037975311279296875,0.5367037057876587,0.06666666666666665,0.0,0.8241462111473083
1.5241807699203491,1.5037349462509155,0.020445823669433594,0.5346794128417969,1.0,5.385164737701416,0.8285794258117676
1.5222711563110352,1.5075620412826538,0.014709115028381348,0.5344850420951843,0.4,2.2360680103302,0.8237273693084717
1.5242221355438232,1.505964756011963,0.01825737953186035,0.5322222709655762,1.0,2.0,0.8172272443771362
1.5299910306930542,1.499603271484375,0.0303877592086792,0.5335439443588257,1.0,1.7320507764816284,0.8267442584037781
1.5220621824264526,1.5067126750946045,0.015349507331848145,0.5345704555511475,0.033333333333333326,2.8284270763397217,0.829910397529602
1.512284278869629,1.5164093971252441,-0.004125118255615234,0.5374079942703247,0.1333333333333333,2.8284270763397217,0.8298991918563843
1.518086314201355,1.5124315023422241,0.005654811859130859,0.5343505144119263,0.06666666666666665,1.4142135381698608,0.8204354047775269
1.5316342115402222,1.4972424507141113,0.03439176082611084,0.5319764614105225,0.033333333333333326,1.4142135381698608,0.8283818960189819
1.5348153114318848,1.495277762413025,0.03953754901885986,0.5321329236030579,0.30000000000000004,5.385164737701416,0.8289386630058289
1.5097278356552124,1.5200300216674805,-0.010302186012268066,0.5359177589416504,0.033333333333333326,5.4772257804870605,0.8192562460899353
1.5067501068115234,1.5232290029525757,-0.016478896141052246,0.5369600653648376,0.033333333333333326,3.0,0.8179103136062622
1.5092713832855225,1.5208780765533447,-0.011606693267822266,0.5362157821655273,0.033333333333333326,4.582575798034668,0.8174941539764404
1.5111699104309082,1.51691472530365,-0.005744814872741699,0.5373943448066711,1.0,5.196152210235596,0.8308449983596802
1.5113977193832397,1.5187911987304688,-0.007393479347229004,0.5360223650932312,0.0,2.4494898319244385,0.8223005533218384
1.500370740890503,1.525735855102539,-0.025365114212036133,0.5392749309539795,0.30000000000000004,3.1622776985168457,0.8336811065673828
1.5186893939971924,1.5114734172821045,0.007215976715087891,0.5349175930023193,1.0,3.7416574954986572,0.8223925828933716
1.5078980922698975,1.5222883224487305,-0.014390230178833008,0.5367562770843506,0.09999999999999998,1.0,0.8200565576553345
1.5197032690048218,1.5069440603256226,0.012759208679199219,0.5313826203346252,0.16666666666666663,2.2360680103302,0.8079022169113159
1.5167821645736694,1.507353663444519,0.00942850112915039,0.5308138132095337,0.5,3.0,0.8074110746383667
1.5323846340179443,1.4980230331420898,0.03436160087585449,0.5310525894165039,0.033333333333333326,2.4494898319244385,0.8181695938110352
1.4926421642303467,1.5364618301391602,-0.04381966590881348,0.5390267372131348,0.0,4.0,0.8154623508453369
1.5310825109481812,1.499032735824585,0.03204977512359619,0.5308582782745361,0.16666666666666663,3.316624879837036,0.8138975501060486
1.498515009880066,1.5290615558624268,-0.03054654598236084,0.5398445129394531,0.1333333333333333,3.605551242828369,0.8290019035339355
1.5141232013702393,1.5149595737457275,-0.0008363723754882812,0.5336105823516846,0.19999999999999996,4.0,0.81610107421875
1.5208253860473633,1.5085184574127197,0.012306928634643555,0.5329400897026062,0.33333333333333337,3.0,0.8146992921829224
1.5295195579528809,1.4993793964385986,0.030140161514282227,0.5334331393241882,0.16666666666666663,5.385164737701416,0.8304250240325928
1.5091588497161865,1.5182082653045654,-0.009049415588378906,0.5342581868171692,0.2666666666666667,0.0,0.8109526634216309
1.521310567855835,1.508190393447876,0.013120174407958984,0.5350689888000488,0.2666666666666667,5.099019527435303,0.8280900716781616
1.506961703300476,1.5236066579818726,-0.016644954681396484,0.5369782447814941,0.033333333333333326,3.872983455657959,0.8195562362670898
1.5020666122436523,1.5255892276763916,-0.023522615432739258,0.5369524359703064,1.0,4.358899116516113,0.8156570196151733
1.501381278038025,1.5281480550765991,-0.02676677703857422,0.5380344390869141,1.0,0.0,0.8229273557662964
1.5255125761032104,1.5026390552520752,0.022873520851135254,0.5345916748046875,0.1333333333333333,0.0,0.830880343914032
1.5003551244735718,1.5299370288848877,-0.029581904411315918,0.538618266582489,0.3666666666666667,0.0,0.820154070854187
1.4869205951690674,1.5394257307052612,-0.05250513553619385,0.5385391712188721,1.0,5.385164737701416,0.8119606971740723
1.5107145309448242,1.5190539360046387,-0.008339405059814453,0.5371240973472595,1.0,5.385164737701416,0.8285686373710632
1.5335673093795776,1.49533212184906,0.03823518753051758,0.5320099592208862,1.0,5.196152210235596,0.822345495223999
1.5277708768844604,1.501844882965088,0.02592599391937256,0.5324890613555908,1.0,2.0,0.8284457921981812
1.5112559795379639,1.51289963722229,-0.0016436576843261719,0.5378087759017944,0.033333333333333326,5.385164737701416,0.8351081609725952
1.5053075551986694,1.522073745727539,-0.01676619052886963,0.534814715385437,1.0,5.385164737701416,0.8099977374076843
1.5138194561004639,1.514675498008728,-0.0008560419082641602,0.5336436033248901,0.09999999999999998,3.464101552963257,0.8132727146148682
1.5105865001678467,1.519197940826416,-0.008611440658569336,0.5356881618499756,0.033333333333333326,4.358899116516113,0.8208562731742859
1.5107312202453613,1.5177552700042725,-0.007024049758911133,0.5376288294792175,1.0,5.196152210235596,0.8294370174407959
1.5120861530303955,1.5171135663986206,-0.005027413368225098,0.53546142578125,0.033333333333333326,1.7320507764816284,0.814006507396698
1.511764407157898,1.5184895992279053,-0.006725192070007324,0.5355491042137146,0.3666666666666667,5.099019527435303,0.819631040096283
1.4994792938232422,1.5304936170578003,-0.031014323234558105,0.5381330251693726,1.0,5.385164737701416,0.8164023160934448
1.5171523094177246,1.5111138820648193,0.0060384273529052734,0.5362776517868042,0.09999999999999998,1.4142135381698608,0.8306000232696533
1.5117332935333252,1.5175155401229858,-0.0057822465896606445,0.5354693531990051,0.1333333333333333,1.4142135381698608,0.8252059817314148
1.525308609008789,1.5002188682556152,0.025089740753173828,0.5296308994293213,1.0,2.0,0.8067551851272583
1.5243886709213257,1.50551438331604,0.018874287605285645,0.5344759225845337,0.033333333333333326,3.464101552963257,0.8273048400878906
1.4970157146453857,1.526012659072876,-0.028996944427490234,0.5344657897949219,0.033333333333333326,3.7416574954986572,0.8033370971679688
1.523022174835205,1.5063499212265015,0.016672253608703613,0.5323246121406555,0.033333333333333326,2.0,0.8178446292877197
1.505226492881775,1.5242866277694702,-0.019060134887695312,0.5376383066177368,0.16666666666666663,2.6457512378692627,0.8235673904418945
1.5044097900390625,1.5254099369049072,-0.021000146865844727,0.5375359058380127,0.5,5.099019527435303,0.8210709095001221
1.4965970516204834,1.523311972618103,-0.02671492099761963,0.5328781008720398,0.033333333333333326,3.872983455657959,0.7978598475456238
1.5006378889083862,1.5230048894882202,-0.022367000579833984,0.5338199138641357,0.09999999999999998,4.0,0.8066384196281433
1.50705885887146,1.5208371877670288,-0.013778328895568848,0.5350123643875122,0.1333333333333333,5.385164737701416,0.8143538236618042
1.5241725444793701,1.5017805099487305,0.02239203453063965,0.5348175764083862,1.0,5.196152210235596,0.8323110342025757
1.5127911567687988,1.51639986038208,-0.00360870361328125,0.5354160666465759,0.5,2.0,0.8208038806915283
1.5159497261047363,1.5148274898529053,0.0011222362518310547,0.5366286635398865,0.033333333333333326,0.0,0.8237740397453308
1.5102100372314453,1.519350290298462,-0.009140253067016602,0.5353679656982422,1.0,2.2360680103302,0.8169485926628113
1.516113042831421,1.5119026899337769,0.004210352897644043,0.5337193012237549,0.09999999999999998,5.099019527435303,0.8130394816398621
1.5179805755615234,1.512178897857666,0.005801677703857422,0.5342862606048584,0.033333333333333326,5.0,0.8212152719497681
1.5186660289764404,1.5068830251693726,0.011783003807067871,0.535673975944519,0.033333333333333326,2.6457512378692627,0.8328317403793335
1.5382951498031616,1.4902913570404053,0.04800379276275635,0.5315370559692383,0.1333333333333333,5.099019527435303,0.8287996649742126
1.5070178508758545,1.520279884338379,-0.013262033462524414,0.5342174768447876,1.0,5.385164737701416,0.809518575668335
1.5081967115402222,1.520613670349121,-0.012416958808898926,0.537358283996582,0.16666666666666663,5.385164737701416,0.830103874206543
1.5090131759643555,1.5216023921966553,-0.012589216232299805,0.5371098518371582,0.1333333333333333,5.385164737701416,0.8217630386352539
1.513843059539795,1.5157086849212646,-0.0018656253814697266,0.533805787563324,1.0,5.385164737701416,0.8145900964736938
1.5182831287384033,1.511406660079956,0.006876468658447266,0.5362715125083923,0.033333333333333326,0.0,0.8299192190170288
1.5145190954208374,1.5161136388778687,-0.00159454345703125,0.5360846519470215,1.0,0.0,0.8228582143783569
1.5360822677612305,1.493578314781189,0.042503952980041504,0.5315709114074707,0.033333333333333326,4.123105525970459,0.8267614245414734
1.5067394971847534,1.5210371017456055,-0.01429760456085205,0.5372311472892761,1.0,4.123105525970459,0.8284491300582886
1.5023082494735718,1.5277094841003418,-0.02540123462677002,0.5378119945526123,1.0,4.690415859222412,0.8173500895500183
1.5166053771972656,1.5112781524658203,0.0053272247314453125,0.5359219312667847,1.0,4.690415859222412,0.8302714228630066
1.503049612045288,1.5252914428710938,-0.022241830825805664,0.5357159376144409,0.43333333333333335,3.1622776985168457,0.8122128844261169
1.5107276439666748,1.5172431468963623,-0.0065155029296875,0.5344753861427307,1.0,4.358899116516113,0.8147112131118774
1.5028975009918213,1.5258245468139648,-0.022927045822143555,0.5362075567245483,0.2666666666666667,1.7320507764816284,0.8134255409240723
1.5052822828292847,1.5239946842193604,-0.018712401390075684,0.538280725479126,1.0,1.7320507764816284,0.824802577495575
1.5155746936798096,1.5116934776306152,0.003881216049194336,0.5353153944015503,0.6666666666666667,5.196152210235596,0.8328694701194763
1.5277183055877686,1.5013294219970703,0.026388883590698242,0.5299617648124695,0.033333333333333326,5.196152210235596,0.8122943639755249
1.516079306602478,1.5115127563476562,0.004566550254821777,0.5331742763519287,0.06666666666666665,2.6457512378692627,0.8189632296562195
1.5255258083343506,1.5039217472076416,0.021604061126708984,0.5342546105384827,0.09999999999999998,2.4494898319244385,0.8275235891342163
1.5073201656341553,1.521955966949463,-0.014635801315307617,0.5365445613861084,1.0,3.0,0.8227793574333191
1.5134419202804565,1.5155551433563232,-0.0021132230758666992,0.5374934673309326,0.09999999999999998,4.582575798034668,0.8301448225975037
1.5234825611114502,1.50406014919281,0.019422411918640137,0.5343089699745178,0.1333333333333333,5.4772257804870605,0.8317995071411133
1.5211986303329468,1.5080970525741577,0.013101577758789062,0.5332454442977905,0.06666666666666665,5.4772257804870605,0.8141888380050659
1.5232326984405518,1.5062488317489624,0.016983866691589355,0.5332837104797363,0.30000000000000004,0.0,0.8238584399223328
1.5146297216415405,1.5153892040252686,-0.0007594823837280273,0.5349077582359314,1.0,5.291502475738525,0.8162845969200134
1.5054911375045776,1.524644136428833,-0.01915299892425537,0.5388243198394775,0.0,1.4142135381698608,0.8279441595077515
1.5038293600082397,1.5267648696899414,-0.02293550968170166,0.5385864973068237,1.0,1.0,0.8250975608825684
1.5200130939483643,1.5093717575073242,0.010641336441040039,0.5336123704910278,1.0,3.0,0.8197230696678162
1.5083283185958862,1.5209450721740723,-0.012616753578186035,0.5354955196380615,0.06666666666666665,4.4721360206604,0.8139212131500244
1.5249958038330078,1.5055145025253296,0.019481301307678223,0.532572865486145,0.0,4.4721360206604,0.8194872736930847
1.5260814428329468,1.5038011074066162,0.022280335426330566,0.5333073139190674,0.033333333333333326,3.464101552963257,0.821802020072937
1.5071138143539429,1.5217713117599487,-0.01465749740600586,0.5353027582168579,0.33333333333333337,3.464101552963257,0.8136497735977173
1.497287631034851,1.5294631719589233,-0.032175540924072266,0.537817120552063,1.0,4.898979663848877,0.8152918815612793
1.5136346817016602,1.514519214630127,-0.0008845329284667969,0.536434531211853,0.33333333333333337,4.898979663848877,0.8302539587020874
1.5242793560028076,1.5034329891204834,0.02084636688232422,0.5312469005584717,0.6,0.0,0.8145341873168945
1.507190465927124,1.517096757888794,-0.009906291961669922,0.5319404602050781,1.0,5.196152210235596,0.8047727346420288
1.5212326049804688,1.50882089138031,0.012411713600158691,0.5339199900627136,0.19999999999999996,1.7320507764816284,0.8199117183685303
1.5244333744049072,1.5049941539764404,0.019439220428466797,0.5352926850318909,1.0,2.8284270763397217,0.8310072422027588
1.5370044708251953,1.4840834140777588,0.05292105674743652,0.5309733152389526,1.0,5.291502475738525,0.8377547264099121
1.528428316116333,1.5001933574676514,0.02823495864868164,0.5297735929489136,0.09999999999999998,5.385164737701416,0.8106376528739929
1.4910151958465576,1.5380991697311401,-0.04708397388458252,0.5391600131988525,0.19999999999999996,2.0,0.8133527040481567
1.5222663879394531,1.5069397687911987,0.015326619148254395,0.5328732132911682,0.06666666666666665,5.196152210235596,0.8157843351364136
1.4955148696899414,1.5153111219406128,-0.019796252250671387,0.5384624004364014,1.0,5.385164737701416,0.8351672887802124
1.511853575706482,1.5180414915084839,-0.006187915802001953,0.5351833701133728,0.033333333333333326,2.6457512378692627,0.814643383026123
1.5014910697937012,1.528048038482666,-0.026556968688964844,0.5396391153335571,0.09999999999999998,4.898979663848877,0.8256324529647827
1.5097116231918335,1.5203841924667358,-0.010672569274902344,0.5365607142448425,1.0,5.4772257804870605,0.81980299949646
1.507638931274414,1.5226552486419678,-0.015016317367553711,0.5379435420036316,0.033333333333333326,1.7320507764816284,0.8282992243766785
1.5372819900512695,1.493504524230957,0.0437774658203125,0.5308730602264404,0.19999999999999996,2.6457512378692627,0.8253676295280457
1.5257327556610107,1.5024136304855347,0.023319125175476074,0.5334414839744568,1.0,2.6457512378692627,0.8281134366989136
1.531855583190918,1.4964475631713867,0.03540802001953125,0.5313034057617188,0.0,2.6457512378692627,0.8276325464248657
1.5148165225982666,1.515262484550476,-0.00044596195220947266,0.5363620519638062,0.09999999999999998,1.0,0.8279116153717041
2.2477564811706543,2.2285268306732178,0.019229650497436523,0.8872410655021667,0.19999999999999996,5.4772257804870605,0.999006986618042
2.33266019821167,2.3168816566467285,0.015778541564941406,0.8677586317062378,0.16666666666666663,5.385164737701416,0.9954670667648315
2.3637733459472656,2.3927857875823975,-0.029012441635131836,0.8557273745536804,0.19999999999999996,2.0,0.991283118724823
2.421718120574951,2.3814423084259033,0.04027581214904785,0.8464120626449585,0.033333333333333326,5.196152210235596,0.9890737533569336
2.42790150642395,2.4119300842285156,0.01597142219543457,0.8437082767486572,0.0,0.0,0.9881407618522644
2.4243109226226807,2.4343690872192383,-0.010058164596557617,0.8366047143936157,1.0,5.099019527435303,0.981214702129364
2.4237303733825684,2.4292144775390625,-0.005484104156494141,0.8300025463104248,0.033333333333333326,2.0,0.9769597053527832
2.411268472671509,2.4256997108459473,-0.014431238174438477,0.8269637823104858,0.09999999999999998,2.2360680103302,0.9758127927780151
2.423412322998047,2.4329404830932617,-0.009528160095214844,0.8334099650382996,1.0,2.6457512378692627,0.9944636225700378
2.4176297187805176,2.4159154891967773,0.0017142295837402344,0.8195476531982422,1.0,2.8284270763397217,0.9874939322471619
2.405437707901001,2.3997011184692383,0.005736589431762695,0.8089935183525085,0.1333333333333333,2.6457512378692627,0.9854251146316528
2.3700551986694336,2.393064022064209,-0.02300882339477539,0.8040565848350525,0.0,1.7320507764816284,0.9891433715820312
2.3366997241973877,2.3478193283081055,-0.011119604110717773,0.7813042998313904,0.16666666666666663,5.099019527435303,0.9596575498580933
2.317143201828003,2.273414373397827,0.04372882843017578,0.7701432108879089,0.06666666666666665,0.0,0.9630157947540283
2.233126640319824,2.264420509338379,-0.03129386901855469,0.7618986368179321,0.19999999999999996,0.0,0.962275505065918
2.2142770290374756,2.2213902473449707,-0.007113218307495117,0.7522578239440918,0.033333333333333326,5.196152210235596,0.9649695158004761
2.1862809658050537,2.241438627243042,-0.05515766143798828,0.7575492858886719,0.1333333333333333,2.0,0.9651442766189575
2.1634328365325928,2.1751534938812256,-0.011720657348632812,0.7395204901695251,1.0,3.0,0.9555673599243164
2.158552646636963,2.1255078315734863,0.03304481506347656,0.7387666702270508,1.0,4.123105525970459,0.9481102228164673
2.1544790267944336,2.107330322265625,0.047148704528808594,0.7504386901855469,1.0,4.358899116516113,0.9579321146011353
2.1205272674560547,2.121685028076172,-0.0011577606201171875,0.7642576098442078,0.09999999999999998,4.898979663848877,0.9614900946617126
2.1504743099212646,2.121732711791992,0.02874159812927246,0.7765049934387207,0.033333333333333326,3.1622776985168457,0.9753398895263672
2.087862014770508,2.1018171310424805,-0.013955116271972656,0.7851076126098633,0.2666666666666667,5.099019527435303,0.9688522219657898
2.0791683197021484,2.0932798385620117,-0.014111518859863281,0.7891809344291687,0.3666666666666667,4.690415859222412,0.9726948142051697
2.0363926887512207,2.0618419647216797,-0.025449275970458984,0.7970256805419922,1.0,2.6457512378692627,0.9856957793235779
2.006847858428955,2.037248373031616,-0.030400514602661133,0.7971522212028503,0.19999999999999996,2.0,0.9890474677085876
2.013718605041504,1.9705766439437866,0.043141961097717285,0.7947918772697449,0.1333333333333333,5.0,0.992353081703186
1.9309511184692383,1.97391676902771,-0.04296565055847168,0.8008567690849304,1.0,5.4772257804870605,0.9942420721054077
1.868167757987976,1.9177582263946533,-0.049590468406677246,0.7968559265136719,0.2666666666666667,1.4142135381698608,0.9936003684997559
1.822585105895996,1.8308229446411133,-0.008237838745117188,0.7869648933410645,0.033333333333333326,2.6457512378692627,0.9939500689506531
1.7507184743881226,1.7774165868759155,-0.02669811248779297,0.7801100611686707,0.16666666666666663,5.0,0.9935653209686279
1.7263975143432617,1.7389507293701172,-0.012553215026855469,0.7804123759269714,1.0,0.0,0.9927997589111328
1.7291436195373535,1.751055121421814,-0.02191150188446045,0.7721986770629883,0.0,5.385164737701416,0.9920339584350586
1.6910136938095093,1.6859883069992065,0.005025386810302734,0.7721199989318848,0.06666666666666665,2.0,0.9919869899749756
1.6313837766647339,1.7255809307098389,-0.09419715404510498,0.7668196558952332,0.16666666666666663,5.196152210235596,0.9927553534507751
1.661285638809204,1.6466624736785889,0.014623165130615234,0.7622554302215576,1.0,0.0,0.9927105903625488
1.6308660507202148,1.684504747390747,-0.05363869667053223,0.753166675567627,1.0,5.099019527435303,0.9928205013275146
1.6863683462142944,1.6436556577682495,0.04271268844604492,0.7469714879989624,0.033333333333333326,2.4494898319244385,0.9930285215377808
1.6979115009307861,1.638922095298767,0.05898940563201904,0.736642062664032,0.09999999999999998,2.6457512378692627,0.9934433698654175
1.6681621074676514,1.6518011093139648,0.016360998153686523,0.721585750579834,1.0,2.4494898319244385,0.9932460188865662
1.6592540740966797,1.641300916671753,0.017953157424926758,0.7054194808006287,1.0,5.385164737701416,0.9915822744369507
1.63058602809906,1.6362308263778687,-0.005644798278808594,0.6908806562423706,0.1333333333333333,5.4772257804870605,0.9893656969070435
1.618559718132019,1.5933011770248413,0.025258541107177734,0.6769074201583862,0.06666666666666665,5.4772257804870605,0.9864290952682495
1.5433526039123535,1.5902003049850464,-0.04684770107269287,0.6577253937721252,0.16666666666666663,3.605551242828369,0.9836578369140625
1.5319011211395264,1.5122339725494385,0.01966714859008789,0.642332911491394,0.033333333333333326,4.242640495300293,0.9703506827354431
1.456782341003418,1.4947404861450195,-0.03795814514160156,0.6345734000205994,1.0,2.6457512378692627,0.9701849818229675
1.4224880933761597,1.4026665687561035,0.019821524620056152,0.615986704826355,0.0,2.0,0.9481555819511414
1.3556617498397827,1.3760440349578857,-0.020382285118103027,0.6085647344589233,1.0,1.4142135381698608,0.9469277858734131
1.3464295864105225,1.3002718687057495,0.04615771770477295,0.5991387963294983,0.5666666666666667,1.0,0.9486808776855469
1.2719802856445312,1.3006219863891602,-0.028641700744628906,0.5918129682540894,0.09999999999999998,1.4142135381698608,0.943283200263977
1.216567873954773,1.2486892938613892,-0.03212141990661621,0.5742812156677246,0.1333333333333333,2.0,0.9364988207817078
1.2024791240692139,1.1680333614349365,0.034445762634277344,0.5556595325469971,0.06666666666666665,5.196152210235596,0.928738534450531
1.1446857452392578,1.1676292419433594,-0.022943496704101562,0.5351141691207886,0.0,0.0,0.9163240790367126
1.1407246589660645,1.112710952758789,0.02801370620727539,0.5128811597824097,0.033333333333333326,0.0,0.8994064331054688
1.1234872341156006,1.0933754444122314,0.03011178970336914,0.4979989230632782,0.033333333333333326,5.099019527435303,0.8848165273666382
1.0933096408843994,1.053840160369873,0.03946948051452637,0.4874853491783142,0.09999999999999998,2.4494898319244385,0.8749397993087769
1.0361883640289307,1.0471280813217163,-0.010939717292785645,0.48392122983932495,1.0,4.358899116516113,0.8603553771972656
1.0130350589752197,0.9922155737876892,0.020819485187530518,0.4703953266143799,1.0,3.605551242828369,0.8362475633621216
0.9765634536743164,0.990910530090332,-0.014347076416015625,0.4771064519882202,1.0,4.582575798034668,0.8240652084350586
0.9840413928031921,1.0130127668380737,-0.028971374034881592,0.4755283296108246,0.1333333333333333,3.1622776985168457,0.7945075035095215
1.0216516256332397,0.9900748133659363,0.03157681226730347,0.47162044048309326,0.06666666666666665,5.385164737701416,0.7772414088249207
1.015871524810791,1.0174198150634766,-0.0015482902526855469,0.4804876744747162,0.5666666666666667,5.385164737701416,0.7696753740310669
1.049167275428772,1.0324745178222656,0.016692757606506348,0.48012232780456543,1.0,1.4142135381698608,0.7561657428741455
1.0668704509735107,1.0531805753707886,0.013689875602722168,0.4933185577392578,0.30000000000000004,1.7320507764816284,0.760439395904541
1.0690921545028687,1.0782853364944458,-0.009193181991577148,0.5026358366012573,0.033333333333333326,2.6457512378692627,0.7502264380455017
1.085343599319458,1.0763883590698242,0.008955240249633789,0.500858724117279,1.0,2.0,0.7349181175231934
1.0788898468017578,1.0529322624206543,0.025957584381103516,0.5035489797592163,0.033333333333333326,1.0,0.7357088923454285
1.0357885360717773,1.0302820205688477,0.0055065155029296875,0.501996636390686,0.09999999999999998,2.6457512378692627,0.7289714813232422
0.9926103949546814,1.0041534900665283,-0.011543095111846924,0.5033310651779175,0.1333333333333333,3.1622776985168457,0.725780725479126
0.9833829402923584,0.9932335615158081,-0.009850621223449707,0.5010588765144348,0.09999999999999998,1.7320507764816284,0.7245916128158569
0.9760395288467407,0.9847931861877441,-0.008753657341003418,0.49972718954086304,0.033333333333333326,1.7320507764816284,0.7230623960494995
0.9568171501159668,0.9843696355819702,-0.027552485466003418,0.4959328770637512,0.0,2.0,0.7252328395843506
0.9536013007164001,0.9500906467437744,0.0035106539726257324,0.4867672324180603,0.23333333333333328,1.0,0.7233301997184753
0.9097763299942017,0.9267627000808716,-0.016986370086669922,0.4739404320716858,0.09999999999999998,1.0,0.7225066423416138
0.8654910922050476,0.8812383413314819,-0.015747249126434326,0.44786638021469116,0.0,2.6457512378692627,0.7071789503097534
0.8305763602256775,0.8287795782089233,0.0017967820167541504,0.42077288031578064,0.09999999999999998,4.898979663848877,0.6766797304153442
0.7960153818130493,0.7913918495178223,0.004623532295227051,0.4090823531150818,0.033333333333333326,5.196152210235596,0.6560410857200623
0.7633733153343201,0.7747384905815125,-0.011365175247192383,0.4048656225204468,0.0,4.0,0.6524667143821716
0.7605689764022827,0.7510711550712585,0.00949782133102417,0.40134570002555847,0.033333333333333326,3.605551242828369,0.650260865688324
0.7462059259414673,0.7464828491210938,-0.00027692317962646484,0.4027934968471527,0.19999999999999996,1.0,0.6537375450134277
0.7373086810112,0.7496582865715027,-0.012349605560302734,0.4018908739089966,1.0,5.385164737701416,0.6564092040061951
0.7482566833496094,0.7325453758239746,0.015711307525634766,0.3989250659942627,0.09999999999999998,0.0,0.6533548831939697
0.7287675142288208,0.7496452331542969,-0.020877718925476074,0.40269526839256287,0.43333333333333335,5.196152210235596,0.6613988876342773
0.7392404079437256,0.7344688773155212,0.004771530628204346,0.4034593999385834,0.0,5.196152210235596,0.660399317741394
0.7315184473991394,0.7418766021728516,-0.010358154773712158,0.3969293534755707,0.033333333333333326,0.0,0.6611207127571106
0.7264001369476318,0.7384165525436401,-0.0120164155960083,0.3983345031738281,1.0,5.4772257804870605,0.665166974067688
0.7198358774185181,0.7426959276199341,-0.022860050201416016,0.3917068839073181,1.0,5.4772257804870605,0.6655526161193848
0.7359930872917175,0.7294771075248718,0.006515979766845703,0.3929794430732727,0.09999999999999998,0.0,0.6662153601646423
0.7332063913345337,0.7364929914474487,-0.003286600112915039,0.39199936389923096,1.0,0.0,0.6716100573539734
0.7281469106674194,0.747114896774292,-0.01896798610687256,0.393841028213501,1.0,5.099019527435303,0.6781991720199585
0.7519499063491821,0.7346441149711609,0.01730579137802124,0.39166197180747986,0.0,2.0,0.677090048789978
0.7465903162956238,0.7477560043334961,-0.0011656880378723145,0.3948521614074707,1.0,1.4142135381698608,0.6888635158538818
0.7393358945846558,0.7707749605178833,-0.03143906593322754,0.4032420516014099,1.0,1.7320507764816284,0.709450900554657
0.771666407585144,0.7486515045166016,0.02301490306854248,0.3969653248786926,1.0,3.464101552963257,0.6983761787414551
0.7486871480941772,0.7843360900878906,-0.03564894199371338,0.4018239378929138,0.1333333333333333,4.358899116516113,0.7221302390098572
0.7722635269165039,0.7827776670455933,-0.010514140129089355,0.3980434834957123,0.0,4.795831680297852,0.7221149206161499
0.7810728549957275,0.794774055480957,-0.013701200485229492,0.40235885977745056,0.06666666666666665,3.1622776985168457,0.7304584383964539
0.8073844313621521,0.7926742434501648,0.014710187911987305,0.3965291678905487,0.033333333333333326,2.6457512378692627,0.7289585471153259
0.8121170997619629,0.8122738599777222,-0.00015676021575927734,0.3989633023738861,0.3666666666666667,2.0,0.7387567758560181
0.8159691691398621,0.8302369117736816,-0.01426774263381958,0.3949686884880066,1.0,5.099019527435303,0.7461797595024109
0.8408001661300659,0.8280660510063171,0.01273411512374878,0.39044317603111267,0.23333333333333328,5.385164737701416,0.7407792806625366
0.8556994795799255,0.8285014629364014,0.02719801664352417,0.38704514503479004,0.23333333333333328,1.4142135381698608,0.7405329942703247
0.8491401672363281,0.8553996086120605,-0.006259441375732422,0.3915838599205017,0.0,5.385164737701416,0.7455147504806519
0.8791674375534058,0.8420505523681641,0.0371168851852417,0.3811308741569519,0.1333333333333333,5.4772257804870605,0.7446317076683044
0.8603600263595581,0.865365207195282,-0.005005180835723877,0.3859047591686249,1.0,2.4494898319244385,0.7550797462463379
0.8557800054550171,0.8583378791809082,-0.0025578737258911133,0.3897976875305176,0.033333333333333326,3.1622776985168457,0.7578240633010864
0.8636242151260376,0.8268153667449951,0.03680884838104248,0.39359742403030396,0.033333333333333326,2.0,0.7696589231491089
0.8422538638114929,0.8476266860961914,-0.005372822284698486,0.40854430198669434,1.0,5.4772257804870605,0.7787679433822632
0.8579289317131042,0.8545367121696472,0.0033922195434570312,0.418810099363327,0.0,0.0,0.8047720789909363
0.9096130132675171,0.871597170829773,0.03801584243774414,0.41733884811401367,0.19999999999999996,4.242640495300293,0.8047766089439392
0.9239058494567871,0.94684237241745,-0.022936522960662842,0.4331594705581665,0.1333333333333333,3.872983455657959,0.8195452690124512
0.9926215410232544,0.9876217842102051,0.004999756813049316,0.44078534841537476,0.0,2.2360680103302,0.8303327560424805
1.021414041519165,1.0418952703475952,-0.020481228828430176,0.45193132758140564,1.0,1.4142135381698608,0.8456341624259949
1.0751992464065552,1.0844876766204834,-0.009288430213928223,0.4530583322048187,1.0,5.099019527435303,0.8364392518997192
1.1359212398529053,1.1022295951843262,0.0336916446685791,0.4577828347682953,0.4,0.0,0.8390244245529175
1.1677706241607666,1.1384644508361816,0.02930617332458496,0.4532383680343628,0.09999999999999998,5.291502475738525,0.8450499773025513
1.1732795238494873,1.228765606880188,-0.055486083030700684,0.47099441289901733,0.06666666666666665,1.4142135381698608,0.853879451751709
1.2251948118209839,1.2714009284973145,-0.046206116676330566,0.4758567810058594,0.1333333333333333,2.0,0.8500597476959229
1.2904642820358276,1.3050730228424072,-0.01460874080657959,0.4777757525444031,1.0,2.8284270763397217,0.8451839685440063
1.3490478992462158,1.369565725326538,-0.020517826080322266,0.484406054019928,1.0,2.2360680103302,0.8518048524856567
1.3884928226470947,1.4482743740081787,-0.059781551361083984,0.4959808588027954,0.06666666666666665,1.7320507764816284,0.8621744513511658
1.4693692922592163,1.4796375036239624,-0.010268211364746094,0.5008999109268188,0.0,2.0,0.8577801585197449
1.5273735523223877,1.5147619247436523,0.012611627578735352,0.5093789100646973,0.1333333333333333,2.6457512378692627,0.8582834005355835
1.5740087032318115,1.534627914428711,0.039380788803100586,0.5140708684921265,0.1333333333333333,5.196152210235596,0.8533293604850769
1.5904712677001953,1.5606135129928589,0.029857754707336426,0.5209249258041382,0.033333333333333326,5.0,0.8493382930755615
1.587728500366211,1.5934810638427734,-0.0057525634765625,0.532965898513794,0.06666666666666665,5.0,0.85381019115448
1.599463939666748,1.5920089483261108,0.007454991340637207,0.5288550853729248,0.1333333333333333,5.0,0.83648681640625
1.5951303243637085,1.6101510524749756,-0.01502072811126709,0.5341478586196899,0.09999999999999998,1.7320507764816284,0.8289967775344849
1.577944040298462,1.6474298238754272,-0.06948578357696533,0.5424093008041382,1.0,3.7416574954986572,0.8389929533004761
1.611938238143921,1.6453826427459717,-0.03344440460205078,0.5433683395385742,0.16666666666666663,3.0,0.8430330157279968
1.6397746801376343,1.6527385711669922,-0.01296389102935791,0.5464966297149658,1.0,2.0,0.8441976308822632
1.6447265148162842,1.649770975112915,-0.005044460296630859,0.5459274053573608,0.16666666666666663,5.196152210235596,0.8450189828872681
1.6380242109298706,1.6554534435272217,-0.017429232597351074,0.5478402972221375,0.19999999999999996,5.099019527435303,0.8458207845687866
1.6399738788604736,1.6440013647079468,-0.0040274858474731445,0.5462989807128906,0.2666666666666667,2.2360680103302,0.8397075533866882
1.6339081525802612,1.6345231533050537,-0.0006150007247924805,0.5443229675292969,0.033333333333333326,3.0,0.8373674154281616
1.6135330200195312,1.6320137977600098,-0.018480777740478516,0.5440530776977539,0.09999999999999998,4.690415859222412,0.8381571769714355
1.5946574211120605,1.6345016956329346,-0.03984427452087402,0.5485528707504272,1.0,5.4772257804870605,0.8369600176811218
1.5934056043624878,1.5990961790084839,-0.005690574645996094,0.5496172904968262,0.1333333333333333,4.123105525970459,0.8464789390563965
1.5757497549057007,1.5419367551803589,0.0338129997253418,0.5459678173065186,0.033333333333333326,3.7416574954986572,0.855190634727478
1.5471261739730835,1.4917628765106201,0.05536329746246338,0.5439590215682983,0.2666666666666667,4.123105525970459,0.8571967482566833
1.5014756917953491,1.4917669296264648,0.009708762168884277,0.5542498826980591,1.0,0.0,0.880601167678833
1.4918941259384155,1.4684756994247437,0.023418426513671875,0.5504506826400757,0.0,5.4772257804870605,0.8679062128067017
1.4409911632537842,1.5040361881256104,-0.06304502487182617,0.5711864233016968,0.5666666666666667,1.0,0.8918594121932983
1.468322515487671,1.4593696594238281,0.008952856063842773,0.566438615322113,0.43333333333333335,3.0,0.8832635879516602
1.4622119665145874,1.4431655406951904,0.019046425819396973,0.5724480748176575,1.0,4.690415859222412,0.8823918700218201
1.4474406242370605,1.4462566375732422,0.0011839866638183594,0.5744967460632324,1.0,0.0,0.8688956499099731
1.4432125091552734,1.4513912200927734,-0.0081787109375,0.5749151110649109,0.0,0.0,0.8567533493041992
1.4291603565216064,1.4473447799682617,-0.018184423446655273,0.5742708444595337,0.033333333333333326,0.0,0.8505045175552368
1.4272661209106445,1.4097790718078613,0.017487049102783203,0.5616079568862915,0.2666666666666667,0.0,0.8387874364852905
1.404323935508728,1.3679202795028687,0.036403656005859375,0.5431109070777893,1.0,5.385164737701416,0.8210241198539734
1.3518108129501343,1.331855058670044,0.019955754280090332,0.5294204950332642,1.0,5.385164737701416,0.8193634748458862
1.2948956489562988,1.301845908164978,-0.006950259208679199,0.5093538761138916,1.0,5.099019527435303,0.8000571131706238
1.0275490283966064,1.0520210266113281,-0.02447199821472168,0.7894740104675293,1.0,5.099019527435303,0.9956707954406738
1.0213825702667236,1.0167440176010132,0.004638552665710449,0.7600340843200684,1.0,5.196152210235596,0.9923550486564636
1.0056465864181519,1.0239765644073486,-0.018329977989196777,0.7456724643707275,1.0,2.4494898319244385,0.9900637865066528
1.0104694366455078,1.0066232681274414,0.0038461685180664062,0.7198764681816101,0.033333333333333326,5.196152210235596,0.9747613668441772
0.9904958605766296,1.0109343528747559,-0.02043849229812622,0.704679012298584,1.0,0.0,0.9621226191520691
0.9879059195518494,1.0095994472503662,-0.021693527698516846,0.6988315582275391,0.1333333333333333,5.0,0.9611011743545532
1.0188192129135132,0.9738728404045105,0.044946372509002686,0.6720839738845825,1.0,2.8284270763397217,0.9386782050132751
1.0155882835388184,0.9747533798217773,0.040834903717041016,0.6687580943107605,0.09999999999999998,2.2360680103302,0.9365609884262085
1.0113990306854248,1.0244696140289307,-0.01307058334350586,0.6691297292709351,0.09999999999999998,1.4142135381698608,0.9334818124771118
1.0687633752822876,1.0807157754898071,-0.011952400207519531,0.6694027185440063,1.0,1.7320507764816284,0.9417871236801147
1.1381887197494507,1.1391023397445679,-0.0009136199951171875,0.6650171279907227,1.0,2.4494898319244385,0.943459689617157
1.2381086349487305,1.2076027393341064,0.030505895614624023,0.6586921215057373,0.16666666666666663,5.196152210235596,0.9423309564590454
1.3356380462646484,1.297855257987976,0.03778278827667236,0.6688238978385925,0.09999999999999998,5.291502475738525,0.9547738432884216
1.3819305896759033,1.4152984619140625,-0.03336787223815918,0.6743249297142029,0.06666666666666665,5.291502475738525,0.9454324245452881
1.483962059020996,1.4562515020370483,0.027710556983947754,0.6643978953361511,0.0,0.0,0.9165987968444824
1.514394998550415,1.530885100364685,-0.01649010181427002,0.6686727404594421,0.09999999999999998,4.898979663848877,0.8973019123077393
1.5606276988983154,1.553479552268982,0.007148146629333496,0.6743793487548828,0.09999999999999998,4.898979663848877,0.900897204875946
1.6010459661483765,1.5800399780273438,0.021005988121032715,0.6816167235374451,1.0,0.0,0.9121170043945312
1.6191571950912476,1.6036880016326904,0.015469193458557129,0.6864098310470581,0.06666666666666665,5.196152210235596,0.9196822643280029
1.6091498136520386,1.6171746253967285,-0.008024811744689941,0.6873149871826172,1.0,5.196152210235596,0.9284278750419617
1.6079483032226562,1.6095304489135742,-0.0015821456909179688,0.6839587688446045,1.0,0.0,0.9312024116516113
1.6049060821533203,1.5864732265472412,0.0184328556060791,0.6806685328483582,0.19999999999999996,0.0,0.9283635020256042
1.5805222988128662,1.5956209897994995,-0.0150986909866333,0.6730471849441528,1.0,5.385164737701416,0.9312374591827393
1.5998353958129883,1.6275256872177124,-0.02769029140472412,0.6693097949028015,1.0,3.1622776985168457,0.9397832751274109
1.6379426717758179,1.6289098262786865,0.009032845497131348,0.6656301617622375,0.09999999999999998,3.1622776985168457,0.9445816874504089
1.641015887260437,1.639399528503418,0.001616358757019043,0.6629917621612549,1.0,1.7320507764816284,0.9472116827964783
1.643552541732788,1.6507289409637451,-0.007176399230957031,0.6614631414413452,1.0,2.4494898319244385,0.9421794414520264
1.6745208501815796,1.6516811847686768,0.022839665412902832,0.6545441150665283,1.0,3.0,0.9429022073745728
1.684618353843689,1.6563901901245117,0.028228163719177246,0.6404380798339844,0.033333333333333326,2.6457512378692627,0.9271747469902039
1.7004544734954834,1.649147391319275,0.051307082176208496,0.6342107057571411,0.30000000000000004,5.4772257804870605,0.9229349493980408
1.6669747829437256,1.6935405731201172,-0.0265657901763916,0.6278781890869141,0.033333333333333326,5.196152210235596,0.9075614213943481
1.6992123126983643,1.7077068090438843,-0.00849449634552002,0.6311322450637817,0.06666666666666665,2.4494898319244385,0.9114089012145996
1.715695858001709,1.6874122619628906,0.02828359603881836,0.6319488286972046,0.1333333333333333,2.2360680103302,0.9096583724021912
1.7137467861175537,1.6843090057373047,0.029437780380249023,0.6365525126457214,0.23333333333333328,2.6457512378692627,0.9088574647903442
1.6850861310958862,1.6714566946029663,0.013629436492919922,0.6389607191085815,0.0,4.0,0.9062509536743164
1.6387008428573608,1.6492583751678467,-0.01055753231048584,0.637607216835022,1.0,3.7416574954986572,0.9043564796447754
1.608520269393921,1.6047176122665405,0.003802657127380371,0.6328314542770386,0.09999999999999998,4.795831680297852,0.8990110158920288
1.5547503232955933,1.5654386281967163,-0.010688304901123047,0.6264994740486145,0.09999999999999998,5.385164737701416,0.8930791616439819
1.5135987997055054,1.5267709493637085,-0.013172149658203125,0.6226670742034912,0.06666666666666665,1.4142135381698608,0.8898086547851562
1.4674733877182007,1.4483507871627808,0.019122600555419922,0.6110540628433228,0.16666666666666663,2.2360680103302,0.8854054808616638
1.3999786376953125,1.3758987188339233,0.02407991886138916,0.6101417541503906,0.3666666666666667,2.2360680103302,0.8893398642539978
1.3404439687728882,1.3340734243392944,0.00637054443359375,0.6022708415985107,0.23333333333333328,2.2360680103302,0.8886476755142212
1.311323642730713,1.3125985860824585,-0.0012749433517456055,0.6019756197929382,1.0,2.6457512378692627,0.8888666033744812
1.3079750537872314,1.3127365112304688,-0.004761457443237305,0.6012248992919922,0.033333333333333326,2.2360680103302,0.8888418078422546
1.311401605606079,1.3009777069091797,0.010423898696899414,0.5994441509246826,0.033333333333333326,2.6457512378692627,0.8842004537582397
1.3076485395431519,1.3098777532577515,-0.0022292137145996094,0.5993666648864746,0.1333333333333333,2.8284270763397217,0.8816167116165161
1.32255220413208,1.3377141952514648,-0.015161991119384766,0.5986188650131226,0.033333333333333326,2.0,0.8761715888977051
1.3602374792099,1.3233304023742676,0.036907076835632324,0.5920531749725342,0.1333333333333333,3.1622776985168457,0.8678514957427979
1.3434723615646362,1.3382833003997803,0.005189061164855957,0.5919792652130127,0.09999999999999998,2.8284270763397217,0.8694113492965698
1.299456000328064,1.3335422277450562,-0.03408622741699219,0.5910686254501343,0.06666666666666665,2.8284270763397217,0.8708750605583191
1.3389945030212402,1.2952187061309814,0.04377579689025879,0.5868079662322998,0.16666666666666663,2.2360680103302,0.872901439666748
1.2705559730529785,1.3426539897918701,-0.0720980167388916,0.5933985114097595,0.09999999999999998,2.2360680103302,0.8715311884880066
1.3119897842407227,1.2942371368408203,0.017752647399902344,0.5969181060791016,0.16666666666666663,1.4142135381698608,0.886764645576477
1.3186980485916138,1.286228060722351,0.032469987869262695,0.6134623885154724,0.16666666666666663,1.4142135381698608,0.898052453994751
1.3551950454711914,1.3318796157836914,0.0233154296875,0.619452178478241,0.16666666666666663,1.4142135381698608,0.896696925163269
1.309985876083374,1.3168025016784668,-0.0068166255950927734,0.6216728687286377,0.09999999999999998,5.385164737701416,0.8951751589775085
1.2473582029342651,1.273460865020752,-0.026102662086486816,0.6189636588096619,0.1333333333333333,0.0,0.8913825750350952
1.2302169799804688,1.2358853816986084,-0.0056684017181396484,0.6115598082542419,0.033333333333333326,5.196152210235596,0.8780233263969421
1.210130214691162,1.2059173583984375,0.004212856292724609,0.6113486289978027,0.033333333333333326,5.196152210235596,0.8902548551559448
1.1707862615585327,1.1833938360214233,-0.012607574462890625,0.6036533713340759,0.033333333333333326,5.385164737701416,0.8884025812149048
1.1503194570541382,1.137357473373413,0.012961983680725098,0.5904279947280884,0.033333333333333326,5.385164737701416,0.8874713778495789
1.1207011938095093,1.0916931629180908,0.029008030891418457,0.5759497880935669,1.0,5.291502475738525,0.8911911845207214
1.0581576824188232,1.0628001689910889,-0.004642486572265625,0.5619382262229919,1.0,3.0,0.9021204710006714
1.0206553936004639,0.9892815947532654,0.031373798847198486,0.5376821756362915,0.09999999999999998,4.795831680297852,0.9033183455467224
0.9461681246757507,0.9645807147026062,-0.01841259002685547,0.5232512950897217,1.0,5.0,0.916489839553833
0.9337169528007507,0.9192342162132263,0.014482736587524414,0.5094524621963501,0.033333333333333326,2.4494898319244385,0.9093717932701111
1.0086147785186768,1.009718894958496,-0.001104116439819336,0.5182134509086609,1.0,2.6457512378692627,0.9255427718162537
1.1070181131362915,1.1137402057647705,-0.006722092628479004,0.5355181694030762,0.06666666666666665,4.898979663848877,0.9448052644729614
1.1690032482147217,1.1617850065231323,0.0072182416915893555,0.5467332601547241,0.23333333333333328,0.0,0.9512690901756287
1.1716128587722778,1.19364595413208,-0.022033095359802246,0.5536726713180542,1.0,5.291502475738525,0.952022910118103
1.1959083080291748,1.1738197803497314,0.02208852767944336,0.5481759905815125,0.16666666666666663,2.4494898319244385,0.9503719210624695
1.1652967929840088,1.1376330852508545,0.027663707733154297,0.5381100177764893,0.033333333333333326,2.6457512378692627,0.9444364905357361
1.0942869186401367,1.089430809020996,0.004856109619140625,0.524757444858551,0.19999999999999996,1.7320507764816284,0.9358258247375488
1.0102343559265137,1.0200423002243042,-0.009807944297790527,0.5060359239578247,1.0,5.4772257804870605,0.9219581484794617
0.9751981496810913,0.996679425239563,-0.02148127555847168,0.49041080474853516,1.0,5.385164737701416,0.9105035662651062
0.981476902961731,0.9919375777244568,-0.01046067476272583,0.4772014319896698,0.06666666666666665,1.7320507764816284,0.900281548500061
0.9967018365859985,0.9837853312492371,0.012916505336761475,0.4695878028869629,0.1333333333333333,1.7320507764816284,0.8925067186355591
0.9668793082237244,0.9912610054016113,-0.024381697177886963,0.46455177664756775,0.09999999999999998,1.7320507764816284,0.8896992206573486
0.9749157428741455,0.9806374907493591,-0.005721747875213623,0.45860084891319275,0.0,3.0,0.8846232891082764
0.9694575071334839,0.9711833000183105,-0.0017257928848266602,0.45604729652404785,1.0,2.0,0.8837012052536011
0.9597467184066772,0.969202995300293,-0.009456276893615723,0.4538838267326355,0.033333333333333326,2.2360680103302,0.8811415433883667
0.9571677446365356,0.9640750885009766,-0.006907343864440918,0.45372676849365234,0.06666666666666665,2.0,0.8767738342285156
0.9576929807662964,0.9703254699707031,-0.012632489204406738,0.4525230824947357,0.033333333333333326,2.0,0.8730990290641785
0.9675420522689819,0.9505752325057983,0.016966819763183594,0.4487800598144531,0.06666666666666665,2.0,0.8733201026916504
0.9799115061759949,0.9600493311882019,0.01986217498779297,0.44732412695884705,0.3666666666666667,5.385164737701416,0.8704984188079834
2.050323009490967,2.049777030944824,0.0005459785461425781,0.8664233088493347,0.06666666666666665,5.196152210235596,0.999779462814331
1.9763059616088867,1.9549996852874756,0.021306276321411133,0.8477391600608826,0.06666666666666665,2.2360680103302,0.9995589256286621
1.9425241947174072,1.883800983428955,0.05872321128845215,0.8221458196640015,0.09999999999999998,2.0,0.9993879199028015
1.8702014684677124,1.8731597661972046,-0.0029582977294921875,0.8166438937187195,0.033333333333333326,1.7320507764816284,0.9992544054985046
1.8384819030761719,1.8111571073532104,0.027324795722961426,0.8038007616996765,0.09999999999999998,1.7320507764816284,0.9993674755096436
1.7597192525863647,1.793774962425232,-0.03405570983886719,0.8070437908172607,0.033333333333333326,2.6457512378692627,0.9995233416557312
1.6968319416046143,1.748835563659668,-0.05200362205505371,0.8028898239135742,1.0,4.795831680297852,0.999681830406189
1.6766250133514404,1.6405051946640015,0.036119818687438965,0.7816767692565918,0.09999999999999998,5.0,0.9996611475944519
1.5962704420089722,1.5645604133605957,0.031710028648376465,0.7683252096176147,0.06666666666666665,2.4494898319244385,0.9996814727783203
1.5429179668426514,1.5363057851791382,0.006612181663513184,0.7576324343681335,0.06666666666666665,2.2360680103302,0.9991218447685242
1.4863637685775757,1.563035011291504,-0.07667124271392822,0.7596286535263062,0.033333333333333326,5.099019527435303,0.9994971752166748
1.4561504125595093,1.5610575675964355,-0.10490715503692627,0.7459134459495544,0.06666666666666665,5.4772257804870605,0.9981421232223511
1.5201085805892944,1.5319451093673706,-0.011836528778076172,0.7319332361221313,0.23333333333333328,1.4142135381698608,0.9948486089706421
1.5216517448425293,1.5442883968353271,-0.02263665199279785,0.7260962724685669,1.0,2.0,0.9896113276481628
1.5531176328659058,1.5056856870651245,0.04743194580078125,0.7091864347457886,0.16666666666666663,3.0,0.9867162704467773
1.5099995136260986,1.5102968215942383,-0.00029730796813964844,0.7032308578491211,0.033333333333333326,2.8284270763397217,0.98594069480896
1.488407015800476,1.48310124874115,0.005305767059326172,0.6948724985122681,0.1333333333333333,1.7320507764816284,0.98268723487854
1.4504560232162476,1.4568440914154053,-0.006388068199157715,0.6915206909179688,1.0,1.7320507764816284,0.9731156826019287
1.4221351146697998,1.414420485496521,0.007714629173278809,0.687640368938446,0.0,3.605551242828369,0.9549263715744019
1.4058878421783447,1.4047482013702393,0.0011396408081054688,0.6963046789169312,0.06666666666666665,3.464101552963257,0.9602672457695007
1.350576400756836,1.379258632659912,-0.028682231903076172,0.6940743327140808,0.06666666666666665,2.6457512378692627,0.9492875337600708
1.3763585090637207,1.3456511497497559,0.030707359313964844,0.6916951537132263,0.23333333333333328,2.0,0.9562720060348511
1.3284475803375244,1.35062575340271,-0.022178173065185547,0.6873959302902222,0.033333333333333326,1.4142135381698608,0.961127519607544
1.3503730297088623,1.3143932819366455,0.0359797477722168,0.6803805232048035,0.06666666666666665,1.4142135381698608,0.9656085968017578
1.3654062747955322,1.287428379058838,0.07797789573669434,0.6738265752792358,0.033333333333333326,1.4142135381698608,0.968950629234314
1.2500114440917969,1.3268975019454956,-0.07688605785369873,0.6544317603111267,0.4,5.385164737701416,0.9401475787162781
1.2810622453689575,1.2584842443466187,0.022578001022338867,0.6425151824951172,0.1333333333333333,0.0,0.9434740543365479
1.241084098815918,1.2384061813354492,0.00267791748046875,0.6211711168289185,0.09999999999999998,0.0,0.9159428477287292
1.2357368469238281,1.2953764200210571,-0.059639573097229004,0.6285315155982971,0.033333333333333326,0.0,0.9457677602767944
1.2499568462371826,1.2620372772216797,-0.01208043098449707,0.6130172610282898,0.033333333333333326,5.196152210235596,0.9170791506767273
1.2441580295562744,1.2699248790740967,-0.025766849517822266,0.6175837516784668,0.033333333333333326,2.6457512378692627,0.9457851648330688
1.2499032020568848,1.2388536930084229,0.011049509048461914,0.6076463460922241,0.033333333333333326,2.2360680103302,0.9429945945739746
1.2060260772705078,1.2183833122253418,-0.012357234954833984,0.5951637029647827,1.0,2.4494898319244385,0.9489814043045044
1.1449215412139893,1.1782100200653076,-0.03328847885131836,0.5744489431381226,1.0,2.6457512378692627,0.9345403909683228
1.1228537559509277,1.1121567487716675,0.010697007179260254,0.5397061705589294,1.0,2.6457512378692627,0.9242019653320312
1.0779836177825928,1.0664643049240112,0.011519312858581543,0.5119749307632446,1.0,2.8284270763397217,0.9113771915435791
0.9948991537094116,1.0524476766586304,-0.05754852294921875,0.49636563658714294,0.09999999999999998,2.8284270763397217,0.9097523093223572
1.002038598060608,0.9846252202987671,0.01741337776184082,0.4718950688838959,0.1333333333333333,2.6457512378692627,0.877842903137207
0.9622623324394226,0.9741279482841492,-0.011865615844726562,0.469409316778183,0.033333333333333326,1.7320507764816284,0.875811755657196
0.9774823188781738,0.9345471858978271,0.04293513298034668,0.4520488381385803,0.16666666666666663,3.316624879837036,0.8495656847953796
0.9449547529220581,0.9631823301315308,-0.018227577209472656,0.4600493907928467,0.06666666666666665,3.605551242828369,0.859444797039032
0.9555448889732361,0.9688574075698853,-0.01331251859664917,0.45694929361343384,0.16666666666666663,5.196152210235596,0.8499940633773804
0.9665654897689819,0.9737606048583984,-0.007195115089416504,0.4585554599761963,0.09999999999999998,4.795831680297852,0.8480621576309204
0.9760011434555054,0.9824673533439636,-0.006466209888458252,0.45960044860839844,0.16666666666666663,2.6457512378692627,0.8151144981384277
0.9853484034538269,1.0083283185958862,-0.022979915142059326,0.4705812335014343,0.06666666666666665,2.4494898319244385,0.8354758024215698
1.0168745517730713,0.9986046552658081,0.018269896507263184,0.47818678617477417,0.033333333333333326,2.8284270763397217,0.8374795317649841
1.0065029859542847,1.0301793813705444,-0.023676395416259766,0.4808518886566162,0.33333333333333337,1.4142135381698608,0.8465642929077148
1.0371239185333252,1.004226565361023,0.032897353172302246,0.48582571744918823,0.09999999999999998,1.7320507764816284,0.8528361320495605
1.0281380414962769,1.0347529649734497,-0.0066149234771728516,0.48503804206848145,1.0,5.385164737701416,0.8471156358718872
1.0338507890701294,1.0279333591461182,0.0059174299240112305,0.48558077216148376,0.23333333333333328,5.0,0.8553500175476074
1.0385432243347168,1.0399188995361328,-0.0013756752014160156,0.487595796585083,0.06666666666666665,2.8284270763397217,0.850496232509613
0.9958955645561218,1.0707756280899048,-0.07488006353378296,0.4930003881454468,0.19999999999999996,5.196152210235596,0.8615474700927734
1.0566262006759644,1.0385746955871582,0.018051505088806152,0.49081286787986755,0.06666666666666665,5.291502475738525,0.8748879432678223
1.0295486450195312,1.0697754621505737,-0.04022681713104248,0.5011012554168701,0.06666666666666665,2.0,0.8777704238891602
1.0032093524932861,1.0799809694290161,-0.07677161693572998,0.5092584490776062,0.033333333333333326,2.2360680103302,0.8782802820205688
0.9686352014541626,1.0929539203643799,-0.12431871891021729,0.5187758207321167,1.0,5.196152210235596,0.879757285118103
1.0349442958831787,1.0247273445129395,0.010216951370239258,0.5015350580215454,0.16666666666666663,5.099019527435303,0.8334925174713135
1.0335460901260376,1.0639927387237549,-0.030446648597717285,0.5105577707290649,0.09999999999999998,2.0,0.8327705264091492
1.0830340385437012,1.0460833311080933,0.03695070743560791,0.5044431090354919,1.0,5.291502475738525,0.8244255781173706
1.078866958618164,1.0815832614898682,-0.0027163028717041016,0.5124682784080505,0.06666666666666665,1.7320507764816284,0.8296820521354675
1.1142932176589966,1.0891697406768799,0.0251234769821167,0.5151181817054749,0.06666666666666665,2.4494898319244385,0.8339360952377319
1.133662223815918,1.1289801597595215,0.004682064056396484,0.522455632686615,0.09999999999999998,2.6457512378692627,0.8347058296203613
1.1682791709899902,1.1739650964736938,-0.005685925483703613,0.5267313718795776,1.0,2.0,0.8408481478691101
1.2130111455917358,1.1813185214996338,0.03169262409210205,0.5232579112052917,0.1333333333333333,5.291502475738525,0.8642651438713074
1.2285897731781006,1.1800928115844727,0.04849696159362793,0.5183539390563965,0.06666666666666665,5.0,0.875268816947937
1.2271000146865845,1.2190730571746826,0.008026957511901855,0.7052571177482605,1.0,5.0,0.9892096519470215
1.1641027927398682,1.131016492843628,0.033086299896240234,0.7036837935447693,0.06666666666666665,0.0,0.9940255880355835
1.079998254776001,1.0866672992706299,-0.006669044494628906,0.7015954256057739,0.033333333333333326,5.099019527435303,0.9944459795951843
1.0115327835083008,1.039859414100647,-0.02832663059234619,0.6987797021865845,0.23333333333333328,5.099019527435303,0.9949502944946289
0.9930404424667358,0.9589902758598328,0.034050166606903076,0.6897110342979431,0.06666666666666665,5.385164737701416,0.9957143664360046
0.9185241460800171,0.9200807809829712,-0.0015566349029541016,0.6841661930084229,0.06666666666666665,2.0,0.9947013854980469
0.863487720489502,0.8622549772262573,0.001232743263244629,0.6771454215049744,1.0,1.7320507764816284,0.9949084520339966
0.8007385730743408,0.8094487190246582,-0.008710145950317383,0.6630740165710449,0.16666666666666663,2.0,0.9927480220794678
0.7763379812240601,0.7960401773452759,-0.01970219612121582,0.6477403044700623,1.0,2.0,0.9880726337432861
0.7769864797592163,0.7935580015182495,-0.016571521759033203,0.6423317193984985,1.0,2.0,0.9880203008651733
0.7964577078819275,0.7901100516319275,0.00634765625,0.6282553672790527,0.1333333333333333,2.2360680103302,0.9864773750305176
0.8031964302062988,0.809820294380188,-0.00662386417388916,0.6186301112174988,1.0,5.0,0.9887676239013672
0.854143500328064,0.8331829905509949,0.020960509777069092,0.5891095399856567,0.033333333333333326,5.4772257804870605,0.9837497472763062
0.902979850769043,0.9135884046554565,-0.010608553886413574,0.574146568775177,0.09999999999999998,1.0,0.9803304672241211
0.9690611362457275,0.9717756509780884,-0.00271451473236084,0.5694681406021118,0.06666666666666665,1.7320507764816284,0.9756936430931091
1.0384511947631836,1.0081403255462646,0.030310869216918945,0.572467565536499,0.06666666666666665,5.291502475738525,0.9715021848678589
1.0436253547668457,1.0522607564926147,-0.008635401725769043,0.5785733461380005,0.1333333333333333,5.4772257804870605,0.9698237776756287
1.0501347780227661,1.0579431056976318,-0.007808327674865723,0.5899627804756165,0.0,1.4142135381698608,0.974473237991333
1.0241494178771973,1.0547051429748535,-0.03055572509765625,0.6028921604156494,0.16666666666666663,5.291502475738525,0.9718958735466003
1.0322829484939575,1.0293335914611816,0.002949357032775879,0.6100255250930786,1.0,5.0,0.9726662635803223
1.0146880149841309,1.0145018100738525,0.0001862049102783203,0.6186911463737488,0.0,5.0,0.9804528951644897
1.009667158126831,1.0177298784255981,-0.00806272029876709,0.6280443668365479,0.033333333333333326,0.0,0.9776357412338257
1.0131869316101074,1.0153708457946777,-0.0021839141845703125,0.6378352046012878,0.06666666666666665,0.0,0.9845844507217407
1.0207546949386597,1.0241658687591553,-0.0034111738204956055,0.6455128192901611,1.0,5.099019527435303,0.9785726070404053
1.0314271450042725,1.046266794204712,-0.014839649200439453,0.6591794490814209,0.0,2.4494898319244385,0.9785749316215515
1.055910587310791,1.0523661375045776,0.003544449806213379,0.6670305728912354,0.06666666666666665,1.7320507764816284,0.9803709983825684
1.0559320449829102,1.069821834564209,-0.013889789581298828,0.6716291308403015,1.0,1.4142135381698608,0.9731506109237671
1.0656439065933228,1.0598421096801758,0.005801796913146973,0.6736868619918823,0.16666666666666663,1.7320507764816284,0.9753510355949402
1.059900164604187,1.0505934953689575,0.009306669235229492,0.6715115308761597,1.0,1.7320507764816284,0.9710807800292969
1.0337326526641846,1.0342841148376465,-0.0005514621734619141,0.6688612699508667,1.0,2.4494898319244385,0.9705595970153809
1.0271477699279785,1.0001106262207031,0.02703714370727539,0.6625912189483643,1.0,2.2360680103302,0.970910906791687
0.9909479022026062,0.9985396265983582,-0.007591724395751953,0.6536133885383606,0.1333333333333333,5.291502475738525,0.95995032787323
0.9744302034378052,0.9815812110900879,-0.007151007652282715,0.6441971063613892,0.06666666666666665,5.4772257804870605,0.9578894376754761
0.9732608795166016,0.9641598463058472,0.009101033210754395,0.6317888498306274,0.033333333333333326,1.7320507764816284,0.9607266783714294
0.9406408071517944,0.9490221738815308,-0.008381366729736328,0.6154342293739319,0.033333333333333326,1.7320507764816284,0.9516233205795288
0.9231423139572144,0.9293109178543091,-0.0061686038970947266,0.5957440137863159,0.06666666666666665,2.0,0.9447386264801025
0.9185649156570435,0.9143859148025513,0.0041790008544921875,0.5706698298454285,0.09999999999999998,2.6457512378692627,0.9371535181999207
0.9196078777313232,0.9235377311706543,-0.003929853439331055,0.5441155433654785,0.09999999999999998,2.0,0.9246792793273926
0.9361376762390137,0.9419044256210327,-0.005766749382019043,0.5158580541610718,0.06666666666666665,1.0,0.9128221273422241
0.9771878123283386,0.9894338846206665,-0.01224607229232788,0.49247869849205017,1.0,1.4142135381698608,0.8968942165374756
1.0297129154205322,1.0053150653839111,0.024397850036621094,0.48105090856552124,0.0,5.291502475738525,0.8796367049217224
1.0594879388809204,1.0639244318008423,-0.004436492919921875,0.47699815034866333,0.09999999999999998,0.0,0.8500308990478516
1.0891567468643188,1.0903100967407227,-0.0011533498764038086,0.47734928131103516,0.06666666666666665,5.196152210235596,0.8367094993591309
1.149698257446289,1.0795785188674927,0.07011973857879639,0.47704872488975525,0.06666666666666665,5.196152210235596,0.8239887952804565
1.173365831375122,1.1512855291366577,0.022080302238464355,0.4923505485057831,0.16666666666666663,0.0,0.8399192690849304
1.2064002752304077,1.1905874013900757,0.01581287384033203,0.5056988000869751,0.033333333333333326,4.242640495300293,0.8533498048782349
1.2133615016937256,1.2440379858016968,-0.03067648410797119,0.5264922976493835,0.0,3.464101552963257,0.8830568790435791
1.266513466835022,1.2319581508636475,0.03455531597137451,0.5300875902175903,0.06666666666666665,3.316624879837036,0.88141268491745
1.2312040328979492,1.2816712856292725,-0.05046725273132324,0.5472036004066467,1.0,2.6457512378692627,0.8886720538139343
1.2947807312011719,1.222354769706726,0.0724259614944458,0.5511471629142761,1.0,2.2360680103302,0.8899888396263123
1.2459570169448853,1.2526429891586304,-0.006685972213745117,0.5571380853652954,0.09999999999999998,2.2360680103302,0.8938884139060974
1.2655737400054932,1.2275047302246094,0.03806900978088379,0.5585379600524902,1.0,5.291502475738525,0.8863269686698914
1.229325532913208,1.2248783111572266,0.004447221755981445,0.560573935508728,1.0,4.795831680297852,0.8907027244567871
1.1979386806488037,1.2035764455795288,-0.005637764930725098,0.5573387145996094,0.4,2.8284270763397217,0.8846556544303894
1.1695358753204346,1.2049543857574463,-0.03541851043701172,0.5515269041061401,0.4666666666666667,2.0,0.8864083290100098
1.1710548400878906,1.16656494140625,0.004489898681640625,0.5413264036178589,0.16666666666666663,2.4494898319244385,0.8825567960739136
1.1600143909454346,1.1665937900543213,-0.006579399108886719,0.5311341285705566,0.06666666666666665,5.196152210235596,0.8798459768295288
1.1625920534133911,1.169985055923462,-0.007393002510070801,0.5254015326499939,0.09999999999999998,0.0,0.8833068609237671
1.1704792976379395,1.1755573749542236,-0.00507807731628418,0.5189070105552673,0.06666666666666665,5.385164737701416,0.8749927282333374
1.1078652143478394,1.0983591079711914,0.00950610637664795,0.6852278113365173,0.06666666666666665,2.0,0.9793006777763367
1.0973494052886963,1.0943992137908936,0.0029501914978027344,0.6853985786437988,1.0,2.4494898319244385,0.9793176651000977
1.0807100534439087,1.084835410118103,-0.004125356674194336,0.6798426508903503,0.23333333333333328,2.6457512378692627,0.9667477607727051
1.0963337421417236,1.1122407913208008,-0.01590704917907715,0.6773457527160645,0.033333333333333326,5.291502475738525,0.9642475843429565
1.111363410949707,1.1183125972747803,-0.006949186325073242,0.6718271970748901,0.09999999999999998,5.4772257804870605,0.9568427801132202
1.1026380062103271,1.1142520904541016,-0.011614084243774414,0.6687762141227722,0.09999999999999998,5.4772257804870605,0.9593204259872437
1.0964322090148926,1.0941531658172607,0.002279043197631836,0.6650841236114502,1.0,0.0,0.9562894105911255
1.0918707847595215,1.0785763263702393,0.013294458389282227,0.6643012762069702,1.0,5.291502475738525,0.955586314201355
1.0877561569213867,1.066622018814087,0.021134138107299805,0.6664696931838989,0.033333333333333326,2.0,0.9568495154380798
1.0881423950195312,1.0792988538742065,0.008843541145324707,0.6677107810974121,0.09999999999999998,5.291502475738525,0.9580340385437012
1.0800056457519531,1.098402976989746,-0.01839733123779297,0.6672539710998535,0.16666666666666663,4.690415859222412,0.9591745734214783
1.0821664333343506,1.106071949005127,-0.023905515670776367,0.6626944541931152,0.06666666666666665,3.316624879837036,0.9583139419555664
1.1034129858016968,1.1034586429595947,-4.565715789794922e-05,0.655667781829834,1.0,3.1622776985168457,0.9528619647026062
1.1310256719589233,1.1360218524932861,-0.004996180534362793,0.6577150821685791,0.0,5.0,0.9538878202438354
1.1695829629898071,1.1810632944107056,-0.011480331420898438,0.6541542410850525,1.0,0.0,0.9459774494171143
1.2151267528533936,1.2519840002059937,-0.0368572473526001,0.6527512073516846,1.0,0.0,0.9372003078460693
1.304943561553955,1.2763280868530273,0.028615474700927734,0.65395587682724,0.06666666666666665,5.385164737701416,0.9353339076042175
1.334723711013794,1.3231453895568848,0.01157832145690918,0.6598861217498779,0.06666666666666665,1.4142135381698608,0.9379371404647827
1.3538802862167358,1.3562734127044678,-0.0023931264877319336,0.6624431610107422,1.0,1.7320507764816284,0.943105161190033
1.362985372543335,1.3588893413543701,0.004096031188964844,0.6640194654464722,0.2666666666666667,1.7320507764816284,0.9508094787597656
1.3866348266601562,1.3645786046981812,0.022056221961975098,0.6760193705558777,0.16666666666666663,5.385164737701416,0.9729000926017761
1.3726656436920166,1.372182846069336,0.00048279762268066406,0.6942673921585083,0.16666666666666663,4.898979663848877,0.9846949577331543
1.3777940273284912,1.3540515899658203,0.0237424373626709,0.7026404738426208,1.0,2.6457512378692627,0.9868185520172119
1.3562606573104858,1.3418545722961426,0.014406085014343262,0.7040428519248962,1.0,5.196152210235596,0.9854278564453125
1.3205569982528687,1.3276593685150146,-0.007102370262145996,0.6984068751335144,1.0,0.0,0.983832061290741
1.2979034185409546,1.3060903549194336,-0.008186936378479004,0.6878180503845215,0.033333333333333326,0.0,0.9806270599365234
1.295715093612671,1.2870088815689087,0.008706212043762207,0.6757829189300537,0.033333333333333326,5.099019527435303,0.9759489893913269
1.3008733987808228,1.3073620796203613,-0.006488680839538574,0.670254111289978,0.06666666666666665,2.0,0.9779693484306335
1.3271245956420898,1.3387911319732666,-0.011666536331176758,0.6704951524734497,0.033333333333333326,2.2360680103302,0.98003089427948
1.3588981628417969,1.3750991821289062,-0.016201019287109375,0.6809244155883789,1.0,4.795831680297852,0.9885714054107666
1.3929423093795776,1.3861478567123413,0.006794452667236328,0.6899124979972839,0.19999999999999996,4.242640495300293,0.9939386248588562
1.3938791751861572,1.3977946043014526,-0.00391542911529541,0.6920628547668457,0.09999999999999998,3.316624879837036,0.9964908957481384
1.423169493675232,1.4096012115478516,0.013568282127380371,0.6822702288627625,1.0,5.385164737701416,0.9941554069519043
1.4449777603149414,1.4345636367797852,0.01041412353515625,0.6727194786071777,1.0,0.0,0.9882149696350098
1.4489734172821045,1.4432687759399414,0.005704641342163086,0.6670427322387695,1.0,0.0,0.9822902083396912
1.4486916065216064,1.4319303035736084,0.016761302947998047,0.65919029712677,0.1333333333333333,5.291502475738525,0.9759756326675415
1.4208555221557617,1.4263728857040405,-0.005517363548278809,0.6536841988563538,0.06666666666666665,5.291502475738525,0.9700808525085449
1.3955347537994385,1.400599479675293,-0.005064725875854492,0.6477551460266113,0.23333333333333328,5.099019527435303,0.9703329801559448
1.3607324361801147,1.3801779747009277,-0.01944553852081299,0.6396762132644653,1.0,2.4494898319244385,0.9683927297592163
1.3645167350769043,1.3515857458114624,0.012930989265441895,0.6309589147567749,0.4,5.291502475738525,0.9692434072494507
1.3301506042480469,1.3451411724090576,-0.014990568161010742,0.61903977394104,0.033333333333333326,5.291502475738525,0.9602100253105164
1.3030294179916382,1.3025702238082886,0.0004591941833496094,0.6067591309547424,1.0,2.2360680103302,0.9560495615005493
1.3070061206817627,1.307666540145874,-0.0006604194641113281,0.598853588104248,1.0,5.196152210235596,0.9540337324142456
1.3427011966705322,1.3277138471603394,0.014987349510192871,0.5962047576904297,1.0,5.196152210235596,0.9542675018310547
1.3609274625778198,1.3596405982971191,0.0012868642807006836,0.5960724949836731,0.06666666666666665,2.0,0.9595181345939636
1.3766365051269531,1.3828907012939453,-0.0062541961669921875,0.5971547365188599,1.0,4.358899116516113,0.9714666604995728
1.3742740154266357,1.370161533355713,0.0041124820709228516,0.5860909223556519,0.1333333333333333,3.464101552963257,0.9722604751586914
1.3670873641967773,1.3445876836776733,0.022499680519104004,0.5742907524108887,0.06666666666666665,0.0,0.9703389406204224
1.340975046157837,1.3335018157958984,0.0074732303619384766,0.5639408826828003,1.0,4.795831680297852,0.9652501344680786
1.3263535499572754,1.2982410192489624,0.02811253070831299,0.5555899143218994,0.06666666666666665,4.795831680297852,0.95723956823349
1.2944843769073486,1.2855255603790283,0.008958816528320312,0.5540378093719482,0.09999999999999998,4.898979663848877,0.9528836011886597
1.2764582633972168,1.2873338460922241,-0.010875582695007324,0.5580061078071594,1.0,2.4494898319244385,0.9456889629364014
1.2554328441619873,1.288926601409912,-0.033493757247924805,0.5625264048576355,0.09999999999999998,5.4772257804870605,0.9429168105125427
1.2761471271514893,1.265243411064148,0.010903716087341309,0.5600360631942749,0.033333333333333326,0.0,0.9344732761383057
1.2725245952606201,1.2651417255401611,0.007382869720458984,0.562063992023468,0.6,4.898979663848877,0.9286894202232361
1.2666343450546265,1.2724225521087646,-0.005788207054138184,0.5639628171920776,1.0,4.898979663848877,0.9278635382652283
1.272350549697876,1.2830909490585327,-0.010740399360656738,0.5665873289108276,1.0,4.4721360206604,0.9271900653839111
1.3018141984939575,1.2805124521255493,0.021301746368408203,0.5670624375343323,0.23333333333333328,2.8284270763397217,0.9161891937255859
1.3131632804870605,1.2961077690124512,0.017055511474609375,0.5695204734802246,1.0,3.1622776985168457,0.9225663542747498
1.3231759071350098,1.3083709478378296,0.014804959297180176,0.5718942880630493,0.19999999999999996,2.6457512378692627,0.9184719920158386
1.3247467279434204,1.3398962020874023,-0.015149474143981934,0.5806440114974976,0.0,5.385164737701416,0.9199600219726562
1.3777952194213867,1.3465080261230469,0.031287193298339844,0.5845953226089478,1.0,5.385164737701416,0.9200946092605591
1.3788551092147827,1.3958014249801636,-0.01694631576538086,0.593865156173706,1.0,1.4142135381698608,0.9178476333618164
1.4261431694030762,1.3997364044189453,0.02640676498413086,0.5970542430877686,0.19999999999999996,2.8284270763397217,0.9169449210166931
1.4259980916976929,1.4447112083435059,-0.01871311664581299,0.6070033311843872,1.0,4.795831680297852,0.9146237373352051
1.4491480588912964,1.4549975395202637,-0.005849480628967285,0.6139541864395142,0.33333333333333337,5.385164737701416,0.9219574928283691
1.459134817123413,1.455341100692749,0.0037937164306640625,0.6147050857543945,0.06666666666666665,1.7320507764816284,0.9261805415153503
1.4515613317489624,1.446807861328125,0.004753470420837402,0.6085103750228882,0.2666666666666667,5.291502475738525,0.9290944933891296
1.440497875213623,1.4180080890655518,0.02248978614807129,0.6014179587364197,0.033333333333333326,5.0,0.9293931722640991
1.403472900390625,1.4036229848861694,-0.0001500844955444336,0.5969097018241882,1.0,3.605551242828369,0.9286264181137085
1.3868926763534546,1.369347333908081,0.017545342445373535,0.5889665484428406,0.033333333333333326,2.4494898319244385,0.9263590574264526
1.349477767944336,1.3588380813598633,-0.009360313415527344,0.5843849778175354,0.033333333333333326,3.872983455657959,0.9276309013366699
1.3402364253997803,1.3104389905929565,0.02979743480682373,0.573413610458374,0.23333333333333328,3.0,0.9148048758506775
1.3170967102050781,1.2722716331481934,0.044825077056884766,0.5643343925476074,1.0,3.0,0.905632495880127
1.2615456581115723,1.2772669792175293,-0.01572132110595703,0.5612039566040039,0.033333333333333326,2.8284270763397217,0.9040306806564331
1.2259492874145508,1.2706682682037354,-0.04471898078918457,0.5585744380950928,0.06666666666666665,5.385164737701416,0.9049099683761597
1.2289612293243408,1.2199983596801758,0.008962869644165039,0.5462443828582764,1.0,4.898979663848877,0.8850089311599731
1.2034090757369995,1.2279448509216309,-0.024535775184631348,0.5448483824729919,0.16666666666666663,2.2360680103302,0.8764769434928894
1.2146070003509521,1.233209490776062,-0.018602490425109863,0.5445486307144165,0.33333333333333337,1.4142135381698608,0.8754729628562927
1.211126446723938,1.2476446628570557,-0.036518216133117676,0.5462366938591003,0.1333333333333333,5.385164737701416,0.8676910400390625
1.2290406227111816,1.2336037158966064,-0.004563093185424805,0.5437882542610168,0.5666666666666667,4.898979663848877,0.8731006979942322
1.2383151054382324,1.2273750305175781,0.010940074920654297,0.5444940328598022,0.4,2.8284270763397217,0.8852006196975708
1.2408254146575928,1.2252758741378784,0.015549540519714355,0.5426420569419861,0.23333333333333328,3.316624879837036,0.8768059611320496
1.2120115756988525,1.2454636096954346,-0.03345203399658203,0.5470531582832336,0.033333333333333326,4.358899116516113,0.8896371126174927
1.2148871421813965,1.2365940809249878,-0.02170693874359131,0.543021023273468,1.0,0.0,0.8867716193199158
1.2005598545074463,1.2325515747070312,-0.03199172019958496,0.5417250394821167,0.19999999999999996,5.099019527435303,0.8980855345726013
1.1980760097503662,1.2138336896896362,-0.01575767993927002,0.5321471691131592,0.033333333333333326,2.8284270763397217,0.8842675685882568
1.1757572889328003,1.1812385320663452,-0.005481243133544922,0.514039158821106,0.033333333333333326,2.6457512378692627,0.8923529386520386
1.1405646800994873,1.1599130630493164,-0.0193483829498291,0.5006611347198486,1.0,2.0,0.8895771503448486
1.1167213916778564,1.13614821434021,-0.019426822662353516,0.4840770661830902,0.19999999999999996,1.4142135381698608,0.8892936706542969
1.5480880737304688,1.5152509212493896,0.0328371524810791,0.69710373878479,0.2666666666666667,2.8284270763397217,0.8517557978630066
1.5520265102386475,1.5481566190719604,0.0038698911666870117,0.6998030543327332,0.0,4.582575798034668,0.8488824367523193
1.573481559753418,1.5634301900863647,0.010051369667053223,0.6996347904205322,0.3666666666666667,5.385164737701416,0.8501477241516113
1.5801194906234741,1.558147668838501,0.021971821784973145,0.6947661638259888,1.0,1.4142135381698608,0.8548511862754822
1.5507349967956543,1.5868289470672607,-0.036093950271606445,0.6940033435821533,1.0,2.2360680103302,0.8526806235313416
1.5188703536987305,1.570370078086853,-0.05149972438812256,0.6861000061035156,0.1333333333333333,2.2360680103302,0.8498334884643555
1.51133394241333,1.5412023067474365,-0.029868364334106445,0.6739436984062195,0.1333333333333333,2.2360680103302,0.8501230478286743
1.538560390472412,1.5347732305526733,0.0037871599197387695,0.6716564893722534,0.09999999999999998,3.0,0.845498263835907
1.576391577720642,1.5875415802001953,-0.011150002479553223,0.6809853315353394,0.033333333333333326,2.4494898319244385,0.8423873782157898
1.6150684356689453,1.6239279508590698,-0.008859515190124512,0.6795117855072021,0.033333333333333326,1.7320507764816284,0.8417878150939941
1.6731016635894775,1.6651597023010254,0.007941961288452148,0.6729604601860046,0.30000000000000004,2.0,0.8397548198699951
1.7713651657104492,1.679022192955017,0.09234297275543213,0.6633984446525574,1.0,2.2360680103302,0.8396574258804321
1.7560266256332397,1.7766817808151245,-0.020655155181884766,0.6776449084281921,0.033333333333333326,5.196152210235596,0.8435788154602051
1.7990188598632812,1.7700278759002686,0.028990983963012695,0.6666474342346191,0.033333333333333326,5.385164737701416,0.8468647003173828
1.7707971334457397,1.8131413459777832,-0.04234421253204346,0.6729849576950073,0.1333333333333333,1.4142135381698608,0.8471097946166992
1.8193916082382202,1.7820994853973389,0.03729212284088135,0.6538220643997192,0.033333333333333326,1.7320507764816284,0.8474459648132324
1.8265504837036133,1.7819359302520752,0.044614553451538086,0.6483621597290039,0.1333333333333333,2.0,0.8481417894363403
1.7915496826171875,1.8020328283309937,-0.010483145713806152,0.6509695053100586,0.16666666666666663,2.4494898319244385,0.8535202741622925
1.7872060537338257,1.7538173198699951,0.033388733863830566,0.6350662708282471,0.033333333333333326,2.6457512378692627,0.8489920496940613
1.6925424337387085,1.7661603689193726,-0.07361793518066406,0.639891505241394,0.06666666666666665,2.8284270763397217,0.8525358438491821
1.6770442724227905,1.6799209117889404,-0.0028766393661499023,0.6192610263824463,0.06666666666666665,2.8284270763397217,0.8524183034896851
1.6576497554779053,1.5887268781661987,0.06892287731170654,0.6062337756156921,0.09999999999999998,5.385164737701416,0.8464479446411133
1.5610864162445068,1.5668303966522217,-0.005743980407714844,0.6046485900878906,1.0,0.0,0.8465808629989624
1.5229673385620117,1.5151677131652832,0.007799625396728516,0.5988478660583496,0.033333333333333326,5.291502475738525,0.8457374572753906
1.467768907546997,1.5137441158294678,-0.0459752082824707,0.6001585721969604,0.033333333333333326,1.7320507764816284,0.8468005061149597
1.4498728513717651,1.4777402877807617,-0.027867436408996582,0.5940357446670532,0.06666666666666665,1.0,0.8467795848846436
1.444631576538086,1.462336540222168,-0.01770496368408203,0.5912714004516602,0.06666666666666665,3.0,0.847962498664856
1.495231032371521,1.456709623336792,0.038521409034729004,0.5866739153862,0.19999999999999996,4.582575798034668,0.8529567122459412
1.5423896312713623,1.5411581993103027,0.0012314319610595703,0.5945201516151428,0.033333333333333326,5.291502475738525,0.8735306262969971
1.5638930797576904,1.564565658569336,-0.0006725788116455078,0.6024028658866882,0.23333333333333328,2.0,0.8894388675689697
1.5622198581695557,1.5653257369995117,-0.0031058788299560547,0.6051442623138428,0.033333333333333326,3.1622776985168457,0.8954463005065918
1.5746574401855469,1.6114119291305542,-0.036754488945007324,0.6214934587478638,1.0,3.1622776985168457,0.9084805250167847
1.6084975004196167,1.555351972579956,0.053145527839660645,0.6317120790481567,1.0,5.291502475738525,0.9092081785202026
1.5660040378570557,1.5611133575439453,0.0048906803131103516,0.6477531790733337,0.06666666666666665,5.196152210235596,0.9233283996582031
1.5749175548553467,1.5879071950912476,-0.012989640235900879,0.6569998264312744,0.033333333333333326,2.0,0.9374648928642273
1.5814499855041504,1.599926233291626,-0.018476247787475586,0.6612101197242737,0.0,5.385164737701416,0.9460324645042419
1.6195367574691772,1.586787223815918,0.03274953365325928,0.6634131669998169,0.30000000000000004,5.291502475738525,0.946537971496582
1.6368955373764038,1.6379919052124023,-0.0010963678359985352,0.6772076487541199,1.0,1.7320507764816284,0.9635833501815796
1.6497251987457275,1.652467966079712,-0.002742767333984375,0.6856865286827087,0.06666666666666665,5.385164737701416,0.9685837626457214
1.6811003684997559,1.6950715780258179,-0.013971209526062012,0.6884943246841431,0.06666666666666665,4.690415859222412,0.9708784818649292
1.6971607208251953,1.7245750427246094,-0.027414321899414062,0.6883375644683838,0.2666666666666667,4.690415859222412,0.9730457067489624
1.714063048362732,1.700099229812622,0.013963818550109863,0.6735498309135437,0.06666666666666665,4.582575798034668,0.9650305509567261
1.6973742246627808,1.7034111022949219,-0.006036877632141113,0.6700613498687744,1.0,4.582575798034668,0.9661327600479126
1.6781444549560547,1.7041902542114258,-0.026045799255371094,0.6724292635917664,0.09999999999999998,0.0,0.9756659865379333
1.67877995967865,1.685469388961792,-0.00668942928314209,0.6637184023857117,0.033333333333333326,5.4772257804870605,0.9711636304855347
1.693125605583191,1.6735838651657104,0.01954174041748047,0.6524592638015747,1.0,3.464101552963257,0.9627723097801208
1.6899702548980713,1.684124231338501,0.0058460235595703125,0.6547548174858093,0.06666666666666665,4.242640495300293,0.9636489748954773
1.678308367729187,1.690291166305542,-0.01198279857635498,0.6662696003913879,0.033333333333333326,5.196152210235596,0.9780582189559937
1.6708158254623413,1.6658759117126465,0.004939913749694824,0.658071756362915,1.0,5.196152210235596,0.9739383459091187
1.6394565105438232,1.647794485092163,-0.008337974548339844,0.6579706072807312,0.2666666666666667,5.291502475738525,0.9772592782974243
1.629958152770996,1.532289981842041,0.09766817092895508,0.6502512693405151,1.0,1.4142135381698608,0.9760710597038269
1.6020689010620117,1.554623007774353,0.04744589328765869,0.6344516277313232,0.30000000000000004,2.2360680103302,0.9642981886863708
1.5490401983261108,1.5875076055526733,-0.0384674072265625,0.6181360483169556,1.0,2.2360680103302,0.9540755152702332
1.5360263586044312,1.6247057914733887,-0.08867943286895752,0.6129475831985474,1.0,1.4142135381698608,0.9448246955871582
1.5357224941253662,1.6078147888183594,-0.07209229469299316,0.6106337904930115,0.0,3.872983455657959,0.9404487013816833
1.5562865734100342,1.576940894126892,-0.02065432071685791,0.6058019399642944,0.4,3.605551242828369,0.9354970455169678
1.5757083892822266,1.5278651714324951,0.047843217849731445,0.6034032702445984,1.0,5.4772257804870605,0.9349031448364258
1.5238994359970093,1.5234811305999756,0.0004183053970336914,0.6070586442947388,0.09999999999999998,0.0,0.9390225410461426
1.4897741079330444,1.493551254272461,-0.003777146339416504,0.604040801525116,1.0,5.385164737701416,0.9417762756347656
1.4348053932189941,1.4707880020141602,-0.035982608795166016,0.6029142737388611,0.06666666666666665,2.0,0.9455469846725464
1.3949894905090332,1.4465245008468628,-0.05153501033782959,0.5956546068191528,0.0,2.4494898319244385,0.9476330280303955
1.4126880168914795,1.4309051036834717,-0.018217086791992188,0.5956200361251831,0.16666666666666663,2.2360680103302,0.9509466886520386
1.425167441368103,1.4257116317749023,-0.0005441904067993164,0.5992454290390015,0.0,2.6457512378692627,0.9546852111816406
1.4210045337677002,1.4307702779769897,-0.00976574420928955,0.6003121137619019,0.06666666666666665,2.6457512378692627,0.9577903747558594
1.4437456130981445,1.3981740474700928,0.04557156562805176,0.5943180918693542,0.43333333333333335,1.7320507764816284,0.9597698450088501
1.3976991176605225,1.3914105892181396,0.0062885284423828125,0.5873405337333679,0.0,5.196152210235596,0.9634570479393005
1.3629863262176514,1.3832309246063232,-0.020244598388671875,0.5733649730682373,1.0,5.291502475738525,0.9647153615951538
1.361133098602295,1.3522663116455078,0.00886678695678711,0.5556765794754028,1.0,5.291502475738525,0.960842490196228
1.3572235107421875,1.343140959739685,0.014082551002502441,0.5452775359153748,0.033333333333333326,5.196152210235596,0.9534038305282593
1.3153785467147827,1.3541913032531738,-0.03881275653839111,0.5436766743659973,0.09999999999999998,5.196152210235596,0.9498278498649597
1.3402351140975952,1.2845027446746826,0.0557323694229126,0.5318681001663208,0.09999999999999998,0.0,0.9290387630462646
1.301497459411621,1.316421389579773,-0.014923930168151855,0.5352638959884644,0.06666666666666665,5.196152210235596,0.9346858859062195
1.3799660205841064,1.2694423198699951,0.11052370071411133,0.5251628160476685,0.23333333333333328,2.0,0.9162976145744324
1.3110191822052002,1.385985255241394,-0.07496607303619385,0.5389904379844666,0.0,5.196152210235596,0.9409457445144653
1.352607011795044,1.3584792613983154,-0.005872249603271484,0.5355497598648071,0.09999999999999998,5.0,0.9389364123344421
1.3939027786254883,1.3111069202423096,0.08279585838317871,0.5324174165725708,1.0,3.1622776985168457,0.9319604635238647
1.3414571285247803,1.3736337423324585,-0.03217661380767822,0.5408293604850769,0.06666666666666665,2.4494898319244385,0.9411517977714539
1.3938897848129272,1.3246665000915527,0.06922328472137451,0.5347496271133423,1.0,5.385164737701416,0.9311856031417847
1.2948572635650635,1.4039419889450073,-0.10908472537994385,0.5387693047523499,0.09999999999999998,0.0,0.9400646686553955
1.378570318222046,1.3266512155532837,0.05191910266876221,0.5310474634170532,1.0,5.291502475738525,0.9304312467575073
1.358290672302246,1.3081369400024414,0.05015373229980469,0.5339195728302002,1.0,2.6457512378692627,0.9354202151298523
1.3414196968078613,1.297978401184082,0.0434412956237793,0.5286158919334412,0.09999999999999998,2.2360680103302,0.9309336543083191
1.2925047874450684,1.3316987752914429,-0.03919398784637451,0.5279805064201355,0.09999999999999998,5.4772257804870605,0.9335310459136963
1.2774763107299805,1.3122665882110596,-0.0347902774810791,0.5221469402313232,1.0,0.0,0.929595947265625
1.242447853088379,1.323887825012207,-0.08143997192382812,0.519281804561615,0.16666666666666663,5.196152210235596,0.9307650327682495
1.2656702995300293,1.2583597898483276,0.00731050968170166,0.5081961154937744,0.16666666666666663,5.196152210235596,0.9211965799331665
1.245245337486267,1.23988938331604,0.005355954170227051,0.5009894371032715,0.033333333333333326,5.196152210235596,0.9234619140625
1.2578110694885254,1.207179307937622,0.05063176155090332,0.4909076690673828,1.0,2.8284270763397217,0.9112810492515564
1.2185052633285522,1.2002136707305908,0.018291592597961426,0.48991629481315613,1.0,2.8284270763397217,0.9163700342178345
1.1662356853485107,1.2201316356658936,-0.05389595031738281,0.4904053807258606,0.06666666666666665,5.196152210235596,0.9233952760696411
1.1304963827133179,1.2144443988800049,-0.08394801616668701,0.48525378108024597,0.16666666666666663,5.385164737701416,0.9216798543930054
1.1498631238937378,1.140271782875061,0.009591341018676758,0.4769362807273865,0.0,5.385164737701416,0.9122462272644043
1.1012308597564697,1.1471858024597168,-0.04595494270324707,0.47664982080459595,1.0,5.196152210235596,0.9149099588394165
1.1238932609558105,1.074424386024475,0.04946887493133545,0.4598981738090515,1.0,1.7320507764816284,0.8925557136535645
1.0785006284713745,1.0644750595092773,0.014025568962097168,0.4645805060863495,0.09999999999999998,2.2360680103302,0.9035913348197937
1.063145637512207,1.0275413990020752,0.035604238510131836,0.45692557096481323,1.0,2.2360680103302,0.8942289352416992
1.0126537084579468,1.012907862663269,-0.0002541542053222656,0.4555583596229553,0.09999999999999998,2.6457512378692627,0.8963936567306519
0.9787342548370361,1.0299630165100098,-0.05122876167297363,0.4604226052761078,0.16666666666666663,3.7416574954986572,0.9042317867279053
0.9526216983795166,0.9562125205993652,-0.003590822219848633,0.451585054397583,0.09999999999999998,4.358899116516113,0.8942722082138062
0.9297683238983154,0.9142260551452637,0.015542268753051758,0.4451274573802948,1.0,5.291502475738525,0.8830323219299316
0.9107277393341064,0.8655278086662292,0.0451999306678772,0.4413919448852539,0.033333333333333326,2.6457512378692627,0.8842525482177734
0.8576402068138123,0.8672806620597839,-0.00964045524597168,0.4425588548183441,1.0,3.464101552963257,0.8870975375175476
0.8318273425102234,0.8454386591911316,-0.013611316680908203,0.44200825691223145,0.09999999999999998,2.8284270763397217,0.8872479200363159
0.8127502202987671,0.8535846471786499,-0.04083442687988281,0.44881686568260193,0.0,2.2360680103302,0.8950023651123047
0.8016452193260193,0.7884602546691895,0.013184964656829834,0.44052785634994507,0.16666666666666663,1.7320507764816284,0.8850285410881042
0.7856559157371521,0.7798578143119812,0.0057981014251708984,0.4387068450450897,0.06666666666666665,5.385164737701416,0.8838514089584351
0.7350915670394897,0.7923389673233032,-0.05724740028381348,0.43543896079063416,0.16666666666666663,5.385164737701416,0.8814312219619751
0.7639948129653931,0.7475364208221436,0.01645839214324951,0.4320778250694275,0.3666666666666667,1.4142135381698608,0.8724260330200195
0.7301384806632996,0.7444576621055603,-0.014319181442260742,0.43665140867233276,1.0,5.385164737701416,0.876532256603241
0.73448246717453,0.7089950442314148,0.025487422943115234,0.4347310960292816,0.06666666666666665,4.242640495300293,0.8702055811882019
0.7231101393699646,0.6949135661125183,0.02819657325744629,0.43083974719047546,0.16666666666666663,4.242640495300293,0.8620652556419373
0.6909782290458679,0.6987668871879578,-0.007788658142089844,0.43460655212402344,0.23333333333333328,5.291502475738525,0.8636054992675781
0.7115580439567566,0.6701521873474121,0.04140585660934448,0.4227902889251709,0.09999999999999998,5.291502475738525,0.837718665599823
0.6399343013763428,0.6553630828857422,-0.015428781509399414,0.4257568120956421,0.06666666666666665,0.0,0.8522538542747498
0.6034834980964661,0.6571440100669861,-0.05366051197052002,0.4304202198982239,0.033333333333333326,5.385164737701416,0.8540100455284119
0.5909909605979919,0.6436141729354858,-0.052623212337493896,0.4289597272872925,1.0,5.385164737701416,0.8503270149230957
0.5901402235031128,0.617131769657135,-0.026991546154022217,0.4240569472312927,0.033333333333333326,0.0,0.8443965911865234
0.6110768914222717,0.5699535608291626,0.04112333059310913,0.4146658778190613,0.033333333333333326,5.291502475738525,0.8327213525772095
0.5660301446914673,0.6028975248336792,-0.036867380142211914,0.42179593443870544,1.0,5.291502475738525,0.8379220962524414
0.5544876456260681,0.5962101221084595,-0.04172247648239136,0.42057186365127563,0.4,,0.8319070339202881
0.5668435096740723,0.5951067209243774,-0.028263211250305176,0.42201876640319824,1.0,,0.8331419825553894
0.5703407526016235,0.5714224576950073,-0.001081705093383789,0.4162616729736328,0.06666666666666665,,0.8273072242736816
0.6015867590904236,0.565575122833252,0.03601163625717163,0.4015846252441406,1.0,,0.7955065965652466
0.5566438436508179,0.5881417989730835,-0.031497955322265625,0.40868887305259705,1.0,,0.8182662725448608
0.6296787261962891,0.542780339717865,0.08689838647842407,0.3991898000240326,0.033333333333333326,,0.791356086730957
0.5692345499992371,0.578103244304657,-0.008868694305419922,0.40935036540031433,1.0,,0.8171598315238953
0.5629018545150757,0.5865147113800049,-0.0236128568649292,0.3996299207210541,1.0,,0.8146018981933594
0.6080579161643982,0.5551110506057739,0.05294686555862427,0.3730645179748535,0.06666666666666665,,0.7954423427581787
0.6236824989318848,0.5688547492027283,0.054827749729156494,0.36095136404037476,1.0,,0.7879832983016968


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/6_agent_zero_shot_from_4_policy/attn_ent/eval_metrics_rand_trials_envs_10.csv <==
Scenario,Explainer,FidPlus,FidMinus,DeltaFid,CharScore,Unfaithfulness,Sparsity,Stability,stdevFidPlus,stdevFidMinus,stdevDeltaFid,stdevCharScore,stdevUnfaithfulness,stdevSparsity,stdevStability,lenFidPlus,lenFidMinus,lenDeltaFid,lenCharScore,lenUnfaithfulness,lenSparsity,lenStability,MeanFidPlus,MeanFidMinus,MeanDeltaFid,MeanCharScore,MeanUnfaithfulness,MeanSparsity,MeanStability,stdevMeanFidPlus,stdevMeanFidMinus,stdevMeanDeltaFid,stdevMeanCharScore,stdevMeanUnfaithfulness,stdevMeanSparsity,stdevMeanStability,lenMeanFidPlus,lenMeanFidMinus,lenMeanDeltaFid,lenMeanCharScore,lenMeanUnfaithfulness,lenMeanSparsity,lenMeanStability
navigation,GraphMaskExplainer,1.4583685919376672,1.4584709240054972,-0.00010233206782981701,-1.5927455891062752,0.5910232043719887,0.3988505747126437,3.276435467828974,0.35714917175153965,0.3565621243448502,0.029201603406353263,1.3516885802238963,0.09937526372857909,0.42001923099478017,1.809945039544908,1682,1682,1682,1682,1682,1682,1672,1.3218449015708948,1.32207756934989,-0.00023266777899508,-1.0989361418647965,0.5842060129660432,0.38097808034128433,3.245996276830554,0.23366206499081082,0.23409075834921902,0.002491661132836923,0.8814980449960541,0.04911121388542916,0.05567527482833352,0.198270571711885,10,10,10,10,10,10,10
navigation,AttentionExplainer,1.3252923737248008,0.5972166215662388,0.728075752158562,0.5711977866843837,0.3656014890266095,0.8521483853749666,0.0286170115654565,0.24006723510256303,0.2631022702123877,0.4266440496376825,0.3583127538860974,0.16105763415589083,0.030386014430484304,0.01922032512434255,1249,1249,1249,1249,1249,1249,1239,1.3222935621108536,0.5624485642506732,0.7598449978601804,0.6140926314296469,0.3588304732352201,0.8502834970270964,0.02941835041426516,0.15732002204878787,0.1673504001173155,0.28166882415302824,0.21971724511906549,0.10046509522327385,0.01843703229685574,0.004601975368821256,10,10,10,10,10,10,10
navigation,GNNExplainer,1.4980233167645192,0.6637469913557257,0.8342763254087934,0.5337364163158972,0.4632434608455958,0.440977340977341,1.6893991096072902,0.1632357021726471,0.13786261908389466,0.2034219276279093,0.18370103787360256,0.10202305045718954,0.08534613086985171,0.33081345591587397,1221,1221,1221,1221,1221,1221,1211,1.4930099272335302,0.6651129968544689,0.8278969303790613,0.5327941738163062,0.48309478634691894,0.4447430972220123,1.7336817467613344,0.09878427889433736,0.05071437994397981,0.06970772914748426,0.06689493670990601,0.06779205026207843,0.04168892480335926,0.13017013584051104,10,10,10,10,10,10,10
navigation,DummyExplainer,1.0553034951362719,1.0569280993245256,-0.0016246041882536043,-0.5317831296706323,0.6174109038835076,0.5009282009282009,2.2210264120290932,0.22132866839203666,0.2316930609049627,0.3513267264897415,7.105774593824774,0.11290290710847664,0.09337359219087438,0.24071591959361122,1221,1221,1221,1221,1221,1221,1211,1.0573492232457504,1.0551293982841088,0.0022198249616417233,-0.6049248849273597,0.6251367414067606,0.4980420820535974,2.2168633637370196,0.05392517118867681,0.05498593442941158,0.020014889092949475,0.9466357056705375,0.03644216865838989,0.013509849965743802,0.030767711442626005,10,10,10,10,10,10,10


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/6_agent_zero_shot_from_4_policy/attn_ent/performance_numbers.csv <==
EpisodeReward,Makespan,Success Rate,"No Collisions Rate, Collision Rate, New Success Rate"
3.0404105186462402,226,1,0,0.07079645991325378,1
6.235186576843262,80,1,1,0.0,1
4.717597961425781,400,0,1,0.0,0.8333333730697632
5.266956329345703,400,0,1,0.0,0.6666666865348816
7.827427864074707,153,1,1,0.0,1
6.672306060791016,86,1,1,0.0,1
4.978508949279785,66,1,1,0.0,1
4.7178802490234375,60,1,1,0.0,1
6.750047206878662,91,1,1,0.0,1
7.162235260009766,130,1,1,0.0,1
3.0404129028320312,226,1,0,0.07079645991325378,1
5.10706901550293,48,1,1,0.0,1
8.752513885498047,98,1,1,0.0,1
5.8120646476745605,164,1,1,0.0,1
6.71368932723999,166,1,1,0.0,1
7.838592052459717,114,1,1,0.0,1
7.19583797454834,122,1,0,0.016393441706895828,1
7.063374996185303,75,1,1,0.0,1
7.330098628997803,150,1,1,0.0,1
5.892023086547852,96,1,1,0.0,1
3.0404555797576904,226,1,0,0.07079645991325378,1
6.366818904876709,51,1,1,0.0,1
7.412271022796631,178,1,1,0.0,1
7.800815105438232,96,1,1,0.0,1
9.689692497253418,234,1,1,0.0,1
4.617082595825195,73,1,1,0.0,1
5.774117469787598,61,1,1,0.0,1
6.951798915863037,111,1,1,0.0,1
7.2146406173706055,104,1,1,0.0,1
6.748032569885254,97,1,1,0.0,1
3.0404577255249023,226,1,0,0.07079645991325378,1
6.366818904876709,51,1,1,0.0,1
7.4122748374938965,178,1,1,0.0,1
7.800813674926758,96,1,1,0.0,1
9.689684867858887,234,1,1,0.0,1
4.617082118988037,73,1,1,0.0,1
5.774116516113281,61,1,1,0.0,1
6.951798439025879,111,1,1,0.0,1
7.214639663696289,104,1,1,0.0,1
6.748032569885254,97,1,1,0.0,1


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/6_agent_zero_shot_from_4_policy/no_attn_ent/AttentionExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
0.7449556589126587,0.7617921829223633,-0.01683652400970459,0.4424326419830322,0.9,0.08063384890556335,0.5995607972145081
0.6930174231529236,0.7329055070877075,-0.039888083934783936,0.4095819890499115,0.9,0.059359271079301834,0.5665060877799988
0.6739777326583862,0.6989054083824158,-0.02492767572402954,0.3912188410758972,0.9333333333333333,0.047315750271081924,0.5389482378959656
0.7387140989303589,0.6924837827682495,0.046230316162109375,0.38246262073516846,0.9333333333333333,0.039929334074258804,0.5111774206161499
0.8025730848312378,0.7532562017440796,0.0493168830871582,0.38727137446403503,0.9333333333333333,0.03335696831345558,0.5104094743728638
0.892099142074585,0.8361351490020752,0.055963993072509766,0.40120357275009155,0.9333333333333333,0.02525559812784195,0.5370937585830688
0.9656449556350708,0.873429000377655,0.09221595525741577,0.4016788899898529,0.9333333333333333,0.02059318497776985,0.5356931686401367
0.9904613494873047,0.9654569625854492,0.02500438690185547,0.4084795415401459,0.9333333333333333,0.02010447345674038,0.5430096983909607
0.9839677810668945,1.0146636962890625,-0.03069591522216797,0.4139648377895355,0.9333333333333333,0.11941993981599808,0.5493146181106567
0.7557824850082397,0.8888911604881287,-0.13310867547988892,0.4424453675746918,0.9333333333333333,0.030065277591347694,0.6111658215522766
0.8390622138977051,0.9893920421600342,-0.1503298282623291,0.47892284393310547,0.9333333333333333,0.06772550195455551,0.64546799659729
0.9347620010375977,1.1434731483459473,-0.2087111473083496,0.5359282493591309,0.9333333333333333,0.03542777895927429,0.6945289969444275
0.9755220413208008,1.109379529953003,-0.13385748863220215,0.5454820990562439,0.9333333333333333,0.04203534871339798,0.6997839212417603
0.8518876433372498,1.0296146869659424,-0.17772704362869263,0.5281144380569458,0.9333333333333333,0.054785631597042084,0.6849228739738464
0.9075125455856323,1.060943365097046,-0.15343081951141357,0.5160351395606995,0.9333333333333333,0.06247197464108467,0.6681760549545288
0.8204773664474487,0.9956411719322205,-0.17516380548477173,0.5143612623214722,0.9333333333333333,0.07508084177970886,0.6598030924797058
0.827303409576416,1.0552773475646973,-0.22797393798828125,0.5002539157867432,0.9333333333333333,0.06394097208976746,0.6400506496429443
0.84328693151474,1.0540598630905151,-0.21077293157577515,0.515190839767456,0.9333333333333333,0.0697115957736969,0.6427361965179443
0.8118698000907898,1.0146446228027344,-0.20277482271194458,0.4733143746852875,0.9333333333333333,0.06890755146741867,0.5910663604736328
0.8499393463134766,1.0973291397094727,-0.2473897933959961,0.5170642137527466,0.9333333333333333,0.07844783365726471,0.6376010179519653
0.8192534446716309,0.9876203536987305,-0.1683669090270996,0.45952630043029785,0.9333333333333333,0.10441794991493225,0.584561824798584
0.9465636610984802,1.143606424331665,-0.19704276323318481,0.5576555132865906,0.9333333333333333,0.11024901270866394,0.7122971415519714
0.8993396162986755,1.0247511863708496,-0.12541157007217407,0.4825267195701599,0.9333333333333333,0.09771449863910675,0.6276978254318237
1.0633337497711182,1.1979089975357056,-0.1345752477645874,0.5749921798706055,0.9666666666666667,0.10245592147111893,0.7363438606262207
0.8997037410736084,1.009516716003418,-0.10981297492980957,0.48119282722473145,0.9666666666666667,0.11854134500026703,0.6396950483322144
1.0538314580917358,1.2450696229934692,-0.1912381649017334,0.6349109411239624,0.9666666666666667,0.11531481891870499,0.8086255788803101
0.9321346282958984,1.096518874168396,-0.16438424587249756,0.5209689736366272,0.9666666666666667,0.10642121732234955,0.6756894588470459
1.0812695026397705,1.264101505279541,-0.1828320026397705,0.6417787075042725,0.9666666666666667,0.10746332257986069,0.8134355545043945
0.9540915489196777,1.1078076362609863,-0.1537160873413086,0.5190626382827759,0.9666666666666667,0.10867352783679962,0.6678494215011597
1.0881075859069824,1.2740358114242554,-0.18592822551727295,0.6465270519256592,0.9666666666666667,0.10624626278877258,0.8253984451293945
0.9796847105026245,1.1375688314437866,-0.1578841209411621,0.5203601121902466,0.9666666666666667,0.10308659821748734,0.6690754890441895
1.1075595617294312,1.2909971475601196,-0.18343758583068848,0.6530444025993347,0.9666666666666667,0.10348105430603027,0.8256950378417969
1.0053685903549194,1.1527044773101807,-0.14733588695526123,0.5210437178611755,0.9666666666666667,0.09802836924791336,0.6600703001022339
1.1074415445327759,1.2903164625167847,-0.1828749179840088,0.6574790477752686,0.9666666666666667,0.10271777212619781,0.8234490156173706
0.9977010488510132,1.1473292112350464,-0.1496281623840332,0.5233280658721924,0.9666666666666667,0.09049605578184128,0.6533844470977783
1.0946261882781982,1.2662705183029175,-0.17164433002471924,0.6530346870422363,0.9666666666666667,0.09953954815864563,0.8213825225830078
0.9895105361938477,1.1528522968292236,-0.16334176063537598,0.5319582223892212,0.9666666666666667,0.07833486050367355,0.6610753536224365
1.0464067459106445,1.2112178802490234,-0.1648111343383789,0.6342955827713013,0.9666666666666667,0.08700834959745407,0.8157545924186707
0.9319855570793152,1.1281551122665405,-0.19616955518722534,0.5571144819259644,0.9666666666666667,0.046423278748989105,0.7153599262237549
0.912975013256073,1.1191794872283936,-0.20620447397232056,0.6096299886703491,0.9666666666666667,0.05797889083623886,0.7963480353355408
0.8504214286804199,1.0701783895492554,-0.21975696086883545,0.5990726947784424,0.9666666666666667,0.03167175129055977,0.7937424182891846
0.8680445551872253,1.0850191116333008,-0.21697455644607544,0.6277108192443848,0.9666666666666667,0.038604699075222015,0.8299963474273682
0.8531693816184998,1.0677945613861084,-0.21462517976760864,0.6389847993850708,0.9666666666666667,0.04601522535085678,0.8399538993835449
0.833604097366333,1.0547685623168945,-0.22116446495056152,0.6347512006759644,0.9666666666666667,0.050205253064632416,0.8451101183891296
0.8139028549194336,1.0418380498886108,-0.22793519496917725,0.6311726570129395,0.9666666666666667,0.060429997742176056,0.8582935333251953
0.7995380163192749,1.0236117839813232,-0.22407376766204834,0.6181699633598328,0.9666666666666667,0.0716874822974205,0.8504254817962646
0.7722220420837402,1.0080182552337646,-0.23579621315002441,0.584374189376831,0.9666666666666667,0.06245186924934387,0.8222455382347107
0.7547345161437988,0.9240789413452148,-0.16934442520141602,0.5092905759811401,0.9666666666666667,0.05904724448919296,0.7477023005485535
0.7539240121841431,0.887368381023407,-0.13344436883926392,0.47332844138145447,0.9666666666666667,0.06559745222330093,0.6944526433944702
0.7676426768302917,0.8654975891113281,-0.09785491228103638,0.4543357789516449,0.9666666666666667,0.06436267495155334,0.6821588277816772
0.787807822227478,0.8414865732192993,-0.05367875099182129,0.443031370639801,0.9666666666666667,0.0634329542517662,0.6618497371673584
0.7997333407402039,0.8737711310386658,-0.07403779029846191,0.48240232467651367,0.9666666666666667,0.03436214476823807,0.6634342670440674
0.8269944190979004,0.8792486190795898,-0.05225419998168945,0.4847171902656555,0.9666666666666667,0.03028486669063568,0.6290826797485352
0.8459911346435547,0.8628811836242676,-0.01689004898071289,0.4768720269203186,0.9666666666666667,0.025312578305602074,0.5957748889923096
0.864501953125,0.8512192964553833,0.0132826566696167,0.4671154022216797,0.9666666666666667,0.02371322363615036,0.5703958868980408
0.8814916610717773,0.8287681341171265,0.05272352695465088,0.4534221589565277,0.9666666666666667,0.02188177779316902,0.5486207008361816
0.8959832191467285,0.8009017705917358,0.09508144855499268,0.44497594237327576,0.9666666666666667,0.020882634446024895,0.5312501788139343
0.908248782157898,0.8104557991027832,0.09779298305511475,0.4447570741176605,0.9666666666666667,0.021270085126161575,0.5255172848701477
0.9060379862785339,0.8359326720237732,0.07010531425476074,0.45314472913742065,0.9666666666666667,0.02010580711066723,0.533627450466156
0.9027201533317566,0.8585543632507324,0.04416579008102417,0.470650851726532,0.9666666666666667,0.021315833553671837,0.5486345887184143
0.9093565940856934,0.8969920873641968,0.012364506721496582,0.5009765028953552,0.9666666666666667,0.02649620547890663,0.5788320302963257
0.9420639872550964,0.9017107486724854,0.040353238582611084,0.5190111994743347,0.9666666666666667,0.03210054710507393,0.5971670150756836
0.915176272392273,0.8986397981643677,0.016536474227905273,0.5508060455322266,0.9666666666666667,0.05302239581942558,0.6295878887176514
0.9518297910690308,0.8278121948242188,0.12401759624481201,0.5278608798980713,0.9666666666666667,0.06083344668149948,0.6082525849342346
0.8844331502914429,0.800268828868866,0.0841643214225769,0.5099305510520935,0.9666666666666667,0.0716792643070221,0.5898956656455994
0.8700505495071411,0.7234888076782227,0.14656174182891846,0.47587519884109497,0.9333333333333333,0.08044204860925674,0.5471718311309814
0.7729637026786804,0.6740195155143738,0.09894418716430664,0.4870760440826416,0.9333333333333333,0.088500015437603,0.5490759611129761
0.7812676429748535,0.632288932800293,0.14897871017456055,0.5123825073242188,0.9,0.08283387869596481,0.5722547769546509
0.7708327174186707,0.5248416066169739,0.24599111080169678,0.4995519816875458,0.9,0.07994537800550461,0.5586504340171814
0.7735345363616943,0.4659119248390198,0.30762261152267456,0.5029462575912476,0.9,0.07575283199548721,0.5610318183898926
0.7841863632202148,0.471534788608551,0.3126515746116638,0.49417179822921753,0.9,0.06498581171035767,0.5546847581863403
0.7843607664108276,0.4746636152267456,0.30969715118408203,0.4801080822944641,0.9,0.06503727287054062,0.5446112155914307
0.7896532416343689,0.45349010825157166,0.33616313338279724,0.4457343816757202,0.9,0.07344645261764526,0.5178468823432922
0.795127809047699,0.43070632219314575,0.3644214868545532,0.4096081852912903,0.9,0.06634757667779922,0.487719863653183
0.8177112340927124,0.4474904537200928,0.37022078037261963,0.3936726450920105,0.9,0.06362440437078476,0.47988924384117126
0.8565273284912109,0.49340805411338806,0.3631192743778229,0.3925493657588959,0.8666666666666667,0.0532001368701458,0.47902530431747437
0.8944886922836304,0.5278095602989197,0.3666791319847107,0.3766772747039795,0.8666666666666667,0.052156560122966766,0.46465206146240234
0.9298322200775146,0.5560405254364014,0.3737916946411133,0.37864312529563904,0.8666666666666667,0.0524086058139801,0.4706156253814697
0.9587116241455078,0.5790724158287048,0.379639208316803,0.39124077558517456,0.8666666666666667,0.05168422311544418,0.4851660430431366
0.9929253458976746,0.6048813462257385,0.38804399967193604,0.3975251317024231,0.8666666666666667,0.0532916858792305,0.49104422330856323
1.0335971117019653,0.6289933919906616,0.4046037197113037,0.39640378952026367,0.8333333333333334,0.04610850289463997,0.48921024799346924
1.0632861852645874,0.6495978832244873,0.4136883020401001,0.39853256940841675,0.8333333333333334,0.03908015787601471,0.49173712730407715
1.0708048343658447,0.6630417108535767,0.40776312351226807,0.4141479432582855,0.8333333333333334,0.03198246657848358,0.5120394229888916
1.071311354637146,0.6711200475692749,0.4001913070678711,0.44131988286972046,0.8333333333333334,0.03754283860325813,0.5440000891685486
1.0763967037200928,0.6591076254844666,0.4172890782356262,0.46301931142807007,0.8333333333333334,0.04280031844973564,0.5718756914138794
1.0828392505645752,0.6614048480987549,0.4214344024658203,0.4710351824760437,0.8333333333333334,0.048924628645181656,0.588881254196167
1.096769094467163,0.6454145312309265,0.4513545632362366,0.4709084928035736,0.8333333333333334,0.060807935893535614,0.5983396768569946
1.11082124710083,0.6295425295829773,0.4812787175178528,0.46733754873275757,0.8333333333333334,0.05320017784833908,0.6047202348709106
1.1302481889724731,0.6284795999526978,0.5017685890197754,0.46657633781433105,0.8333333333333334,0.05480336770415306,0.6166648268699646
1.142347812652588,0.6152419447898865,0.5271058678627014,0.458195298910141,0.8333333333333334,0.05955194681882858,0.6334704160690308
1.1491467952728271,0.6267017126083374,0.5224450826644897,0.4350089430809021,0.8333333333333334,0.05983313173055649,0.6325452923774719
1.155604362487793,0.6507208347320557,0.5048835277557373,0.4154181480407715,0.8333333333333334,0.05663123354315758,0.6042494177818298
1.164984941482544,0.6728512644767761,0.4921336770057678,0.4181150794029236,0.8333333333333334,0.05141083523631096,0.6007286310195923
1.1822352409362793,0.6925673484802246,0.4896678924560547,0.4333789348602295,0.8333333333333334,0.0399363748729229,0.6156584024429321
1.2148113250732422,0.7242254018783569,0.49058592319488525,0.4396143853664398,0.8666666666666667,0.03376162797212601,0.6202348470687866
1.2676109075546265,0.7741549015045166,0.49345600605010986,0.4580010771751404,0.8666666666666667,0.030453644692897797,0.6398245692253113
1.3396943807601929,0.831940770149231,0.5077536106109619,0.5016220808029175,0.8666666666666667,0.022018348798155785,0.6904131174087524
1.4158062934875488,0.8681309223175049,0.547675371170044,0.5348955392837524,0.8666666666666667,0.020875297486782074,0.7253255248069763
1.4758857488632202,0.8743781447410583,0.6015076041221619,0.5073158740997314,0.8666666666666667,0.01751653477549553,0.70301353931427
1.5059595108032227,0.8617613315582275,0.6441981792449951,0.4620846211910248,0.8666666666666667,0.017962396144866943,0.660017728805542
1.516608715057373,0.8529049754142761,0.6637037396430969,0.43016380071640015,0.8666666666666667,0.017734453082084656,0.6268017292022705
1.5212888717651367,0.854346752166748,0.6669421195983887,0.41235941648483276,0.8666666666666667,0.017241377383470535,0.6091918349266052
1.5225858688354492,0.8614969253540039,0.6610889434814453,0.40588462352752686,0.8666666666666667,0.016779141500592232,0.6038053035736084
1.5139732360839844,0.8650872707366943,0.64888596534729,0.4061300754547119,0.8666666666666667,0.01922258548438549,0.6011226177215576
1.490460753440857,0.8588569164276123,0.6316038370132446,0.4072934091091156,0.8666666666666667,0.016069211065769196,0.593004584312439
1.4563064575195312,0.8521890640258789,0.6041173934936523,0.41753673553466797,0.8666666666666667,0.01950673945248127,0.5861733555793762
1.4246435165405273,0.8500708341598511,0.5745726823806763,0.4296521544456482,0.8666666666666667,0.02248166687786579,0.5797752141952515
1.3990671634674072,0.8511193990707397,0.5479477643966675,0.4367222189903259,0.8666666666666667,0.02177008055150509,0.5741019248962402
1.3824176788330078,0.8560917377471924,0.5263259410858154,0.4439166486263275,0.8666666666666667,0.01943584717810154,0.5724732279777527
1.3757572174072266,0.8629505634307861,0.5128066539764404,0.4518769681453705,0.8666666666666667,0.015537729486823082,0.5735764503479004
1.378109335899353,0.8740305304527283,0.5040788054466248,0.46035218238830566,0.8666666666666667,0.013772489503026009,0.577544629573822
1.3855390548706055,0.8863482475280762,0.4991908073425293,0.46699509024620056,0.8666666666666667,0.012338533066213131,0.5811551213264465
1.394358515739441,0.8981369733810425,0.49622154235839844,0.4721378684043884,0.8666666666666667,0.013273515738546848,0.5839840173721313
1.403321623802185,0.9067858457565308,0.4965357780456543,0.4746723175048828,0.8666666666666667,0.014251630753278732,0.5844787955284119
1.4113754034042358,0.9124377965927124,0.49893760681152344,0.47561562061309814,0.8666666666666667,0.01259547658264637,0.5838139057159424
1.419182538986206,0.9133529663085938,0.5058295726776123,0.4738813638687134,0.8666666666666667,0.010717573575675488,0.5811426639556885
1.430100440979004,0.9150500297546387,0.5150504112243652,0.4714178442955017,0.8666666666666667,0.009985201992094517,0.5800424814224243
1.4410436153411865,0.9168455004692078,0.5241981148719788,0.46799057722091675,0.8666666666666667,0.009237609803676605,0.5794764757156372
1.4483516216278076,0.9174506068229675,0.5309010148048401,0.4641772508621216,0.8666666666666667,0.008597060106694698,0.57831871509552
1.4519476890563965,0.9181404113769531,0.5338072776794434,0.46202725172042847,0.8666666666666667,0.009002049453556538,0.57804274559021
1.45243239402771,0.9188026189804077,0.5336297750473022,0.4615684449672699,0.8666666666666667,0.010248327627778053,0.5785959362983704
1.4486300945281982,0.9182192087173462,0.530410885810852,0.4623006284236908,0.8666666666666667,0.01113226916640997,0.5794032216072083
1.4446542263031006,0.9209184646606445,0.523735761642456,0.4660209119319916,0.8333333333333334,0.011778091080486774,0.583296537399292
1.439706563949585,0.9253000020980835,0.5144065618515015,0.47187262773513794,0.8333333333333334,0.011426088400185108,0.5893751382827759
1.434790015220642,0.9317516684532166,0.5030383467674255,0.4795302748680115,0.8333333333333334,0.011613124050199986,0.5972821116447449
1.4293434619903564,0.9386345744132996,0.4907088875770569,0.48918113112449646,0.8333333333333334,0.01148360874503851,0.607017993927002
1.4247435331344604,0.9467846751213074,0.4779588580131531,0.5008864402770996,0.8333333333333334,0.01175671722739935,0.6183781623840332
1.4211324453353882,0.9557726383209229,0.46535980701446533,0.5138307213783264,0.8333333333333334,0.012139887548983097,0.6302387714385986
1.4181625843048096,0.9646120071411133,0.4535505771636963,0.5265603065490723,0.8333333333333334,0.012755155563354492,0.6411064863204956
1.4160236120224,0.9731711745262146,0.4428524374961853,0.538098931312561,0.8333333333333334,0.014895028434693813,0.6502127051353455
1.4205564260482788,0.9871219396591187,0.43343448638916016,0.5460857152938843,0.8333333333333334,0.021041199564933777,0.6555171012878418
1.4282054901123047,1.003479242324829,0.4247262477874756,0.5498039126396179,0.8333333333333334,0.02131962962448597,0.6563762426376343
1.4276809692382812,1.0140494108200073,0.4136315584182739,0.555213451385498,0.8666666666666667,0.024690940976142883,0.658588171005249
1.4332988262176514,1.0311604738235474,0.402138352394104,0.5634125471115112,0.8666666666666667,0.022601280361413956,0.6643527746200562
1.440032720565796,1.0478098392486572,0.39222288131713867,0.5732685327529907,0.8666666666666667,0.023582566529512405,0.6740727424621582
1.4556872844696045,1.0687236785888672,0.3869636058807373,0.5835255980491638,0.8666666666666667,0.015147083438932896,0.6878711581230164
1.4581531286239624,1.0757431983947754,0.382409930229187,0.5898883938789368,0.8666666666666667,0.015380305238068104,0.6973268985748291
1.4540328979492188,1.0762780904769897,0.377754807472229,0.5940742492675781,0.8666666666666667,0.019991891458630562,0.7048947215080261
1.4555187225341797,1.0824246406555176,0.3730940818786621,0.5999795794487,0.8666666666666667,0.0260915569961071,0.7158553004264832
1.483489990234375,1.1057161092758179,0.37777388095855713,0.611221969127655,0.8666666666666667,0.015567049384117126,0.7331787347793579
1.4932674169540405,1.1022374629974365,0.391029953956604,0.6122310161590576,0.8666666666666667,0.01683971844613552,0.7359393835067749
1.4945729970932007,1.0860235691070557,0.408549427986145,0.6046113967895508,0.8666666666666667,0.022484106943011284,0.7276517748832703
1.4968090057373047,1.0679267644882202,0.4288822412490845,0.5952913761138916,0.8666666666666667,0.044442106038331985,0.7197773456573486
1.5492162704467773,1.0650362968444824,0.4841799736022949,0.5959421992301941,0.8666666666666667,0.07542423158884048,0.7399038076400757
1.549628496170044,0.9970725774765015,0.5525559186935425,0.5868002772331238,0.8333333333333334,0.08359728008508682,0.7355239391326904
1.5250015258789062,0.9131654500961304,0.6118360757827759,0.573858380317688,0.8333333333333334,0.09211784601211548,0.7203803062438965
1.5038459300994873,0.8488916754722595,0.6549542546272278,0.560528039932251,0.8333333333333334,0.08448195457458496,0.7003328204154968
1.4834198951721191,0.8213210105895996,0.6620988845825195,0.5510203838348389,0.8333333333333334,0.0706949383020401,0.6872925162315369
1.4572839736938477,0.8250212073326111,0.6322627663612366,0.542648196220398,0.8333333333333334,0.053757842630147934,0.6758722066879272
1.4175742864608765,0.8428427577018738,0.5747315287590027,0.5344289541244507,0.8333333333333334,0.03959891200065613,0.6641258597373962
1.375113844871521,0.8569614887237549,0.5181523561477661,0.5284858345985413,0.8333333333333334,0.03151395171880722,0.6549943089485168
1.374493956565857,0.8778967261314392,0.4965972304344177,0.5306713581085205,0.8333333333333334,0.0347147174179554,0.6555439233779907
1.4049017429351807,0.8986738920211792,0.5062278509140015,0.536501407623291,0.8333333333333334,0.04293084517121315,0.6620658040046692
1.4310710430145264,0.9191311597824097,0.5119398832321167,0.5456706881523132,0.8333333333333334,0.047180064022541046,0.6745433211326599
1.4441136121749878,0.9286788702011108,0.515434741973877,0.5505046844482422,0.8333333333333334,0.03576212003827095,0.6820739507675171
1.4493045806884766,0.931281566619873,0.5180230140686035,0.5534157752990723,0.8333333333333334,0.028418125584721565,0.6847851276397705
1.4526532888412476,0.937832772731781,0.5148205161094666,0.5540157556533813,0.8333333333333334,0.023622747510671616,0.6841765642166138
1.4575011730194092,0.9533064365386963,0.5041947364807129,0.5618196725845337,0.8333333333333334,0.019218942150473595,0.6904033422470093
1.46381413936615,0.9734927415847778,0.49032139778137207,0.5743032693862915,0.8333333333333334,0.011582168750464916,0.7010488510131836
1.461118459701538,0.9921693801879883,0.4689490795135498,0.5831454396247864,0.8333333333333334,0.045330632477998734,0.7071446776390076
1.0118335485458374,0.44590210914611816,0.5659314393997192,0.4551731050014496,0.9,0.051277175545692444,0.5703793168067932
1.009345531463623,0.43302249908447266,0.5763230323791504,0.42875880002975464,0.9,0.05749891698360443,0.5657336115837097
1.039543628692627,0.45293885469436646,0.5866047739982605,0.4654375910758972,0.9,0.047824062407016754,0.6168274879455566
1.0851221084594727,0.5021910667419434,0.5829310417175293,0.5151623487472534,0.9,0.045594725757837296,0.6593204736709595
1.110844612121582,0.5496894717216492,0.5611551403999329,0.5438303351402283,0.9,0.048480238765478134,0.693882167339325
1.1231493949890137,0.6222524046897888,0.5008969902992249,0.5906265377998352,0.9,0.05652657523751259,0.7467947006225586
1.1202937364578247,0.6491920351982117,0.47110170125961304,0.6260719895362854,0.9,0.053485363721847534,0.7891260981559753
1.1309447288513184,0.624335527420044,0.5066092014312744,0.5942538976669312,0.9,0.049781493842601776,0.7563679218292236
1.149187684059143,0.5747231245040894,0.5744645595550537,0.5458513498306274,0.9,0.0457095243036747,0.6994105577468872
1.1615819931030273,0.5514847636222839,0.6100972294807434,0.5308252573013306,0.8666666666666667,0.046988505870103836,0.6694855690002441
1.1702855825424194,0.5724965333938599,0.5977890491485596,0.5394295454025269,0.8666666666666667,0.061269138008356094,0.6745404601097107
1.170555830001831,0.5951225757598877,0.5754332542419434,0.5421704053878784,0.8666666666666667,0.07305129617452621,0.6817392706871033
1.2115235328674316,0.6318675875663757,0.5796559453010559,0.533596396446228,0.8666666666666667,0.07116583734750748,0.6802362203598022
1.2606807947158813,0.6621006727218628,0.5985801219940186,0.5065549612045288,0.8666666666666667,0.06117609888315201,0.6351006031036377
1.2570719718933105,0.6515855193138123,0.6054864525794983,0.49663782119750977,0.8666666666666667,0.04667002335190773,0.6216050982475281
1.2199654579162598,0.5922019481658936,0.6277635097503662,0.4679565131664276,0.8666666666666667,0.0452873557806015,0.6029776930809021
1.2463257312774658,0.5591248869895935,0.6872008442878723,0.4349997043609619,0.8666666666666667,0.03631288558244705,0.5641125440597534
1.2727556228637695,0.5215428471565247,0.7512127757072449,0.401630163192749,0.8666666666666667,0.03158212825655937,0.5217613577842712
1.3200557231903076,0.5052976608276367,0.8147580623626709,0.39315545558929443,0.8666666666666667,0.025262316688895226,0.5053001642227173
1.3445026874542236,0.4802822470664978,0.8642204403877258,0.3830702006816864,0.8666666666666667,0.037784676998853683,0.4891033172607422
1.381387710571289,0.519759476184845,0.8616282343864441,0.4280328154563904,0.8666666666666667,0.04251100867986679,0.5281129479408264
1.3124014139175415,0.45015236735343933,0.8622490465641022,0.3955920934677124,0.8666666666666667,0.07368312776088715,0.4729715585708618
1.4294317960739136,0.6082705855369568,0.8211612105369568,0.5262741446495056,0.8666666666666667,0.05734967812895775,0.6170181035995483
1.29780113697052,0.4831044673919678,0.8146966695785522,0.4430025815963745,0.8666666666666667,0.0245775505900383,0.5049587488174438
1.3630993366241455,0.5768802165985107,0.7862191200256348,0.5765540599822998,0.8666666666666667,0.024296555668115616,0.6699792146682739
1.345167875289917,0.5604956746101379,0.784672200679779,0.5364959239959717,0.8666666666666667,0.0426744744181633,0.625169575214386
1.4426110982894897,0.666140615940094,0.7764704823493958,0.5926200151443481,0.8666666666666667,0.04415639117360115,0.67894047498703
1.36920166015625,0.566596508026123,0.802605152130127,0.47337478399276733,0.8666666666666667,0.04014890268445015,0.5707264542579651
1.4302277565002441,0.6380022764205933,0.7922254800796509,0.5496170520782471,0.8666666666666667,0.03670091927051544,0.6541157364845276
1.3692798614501953,0.5835630297660828,0.7857168316841125,0.49337220191955566,0.8666666666666667,0.03019438125193119,0.6125267148017883
1.4046828746795654,0.6521970629692078,0.7524858117103577,0.5709204077720642,0.8666666666666667,0.04530151188373566,0.6754323840141296
1.349934458732605,0.6229702830314636,0.7269641757011414,0.5356167554855347,0.8666666666666667,0.025916369631886482,0.6470679044723511
1.297922968864441,0.6079782247543335,0.6899447441101074,0.5923541784286499,0.8666666666666667,0.031125508248806,0.6921466588973999
1.2591328620910645,0.6171364188194275,0.641996443271637,0.5663482546806335,0.8666666666666667,0.02586781233549118,0.6629906892776489
1.232468605041504,0.6232587099075317,0.6092098951339722,0.5714993476867676,0.8666666666666667,0.026080770418047905,0.6630634069442749
1.2423460483551025,0.6458789110183716,0.596467137336731,0.5665934681892395,0.8666666666666667,0.02460445463657379,0.6539847254753113
1.2501837015151978,0.6561576128005981,0.5940260887145996,0.5600926280021667,0.8666666666666667,0.027057377621531487,0.6432468891143799
1.262247085571289,0.6704479455947876,0.5917991399765015,0.5548369884490967,0.8666666666666667,0.024387603625655174,0.6340868473052979
1.2703022956848145,0.6777224540710449,0.5925798416137695,0.5586313605308533,0.8666666666666667,0.024334268644452095,0.639206051826477
1.2873824834823608,0.6929601430892944,0.5944223403930664,0.5517353415489197,0.8666666666666667,0.02047303132712841,0.6289919018745422
1.2961905002593994,0.6921159625053406,0.6040745377540588,0.5355472564697266,0.8666666666666667,0.022284628823399544,0.6093454360961914
1.2974755764007568,0.679348349571228,0.6181272268295288,0.5236679315567017,0.8666666666666667,0.01882324554026127,0.5933746099472046
1.3051624298095703,0.6650689840316772,0.6400934457778931,0.5090526938438416,0.8666666666666667,0.01945829577744007,0.5762667059898376
1.3226946592330933,0.6546184420585632,0.66807621717453,0.4972035884857178,0.8666666666666667,0.020206354558467865,0.5614522695541382
1.3466012477874756,0.6436699628829956,0.70293128490448,0.4906662702560425,0.8666666666666667,0.01876186579465866,0.556621789932251
1.365391492843628,0.6226296424865723,0.7427618503570557,0.48440831899642944,0.8666666666666667,0.021452955901622772,0.553473949432373
1.3606770038604736,0.5982058048248291,0.7624711990356445,0.47859567403793335,0.8666666666666667,0.022985165938735008,0.5509117245674133
1.3464964628219604,0.5923735499382019,0.7541229128837585,0.4762834906578064,0.8666666666666667,0.020339401438832283,0.5529356002807617
1.32584810256958,0.6003648638725281,0.725483238697052,0.4748181998729706,0.8666666666666667,0.02130279131233692,0.5574579238891602
1.3038758039474487,0.6264506578445435,0.6774251461029053,0.4773077964782715,0.8666666666666667,0.019940735772252083,0.5651654601097107
1.2751784324645996,0.6600660085678101,0.6151124238967896,0.4806632995605469,0.8666666666666667,0.01672864705324173,0.5736841559410095
1.2535984516143799,0.700116753578186,0.5534816980361938,0.493598073720932,0.8666666666666667,0.018477007746696472,0.5880169868469238
1.2449283599853516,0.7250261306762695,0.519902229309082,0.516107439994812,0.8666666666666667,0.018452486023306847,0.6084944605827332
1.2501028776168823,0.7490963339805603,0.501006543636322,0.5414375066757202,0.8666666666666667,0.018155839294195175,0.6308138966560364
1.282257318496704,0.7752145528793335,0.5070427656173706,0.5571540594100952,0.8666666666666667,0.014390143565833569,0.6451310515403748
1.315557599067688,0.8038398027420044,0.5117177963256836,0.5636776685714722,0.8666666666666667,0.01351891178637743,0.6526265144348145
1.3422613143920898,0.8521512746810913,0.49011003971099854,0.5693252086639404,0.8666666666666667,0.012243076227605343,0.6598124504089355
1.3519656658172607,0.8961753845214844,0.45579028129577637,0.5679712891578674,0.8666666666666667,0.009454079903662205,0.6592068672180176
1.3492622375488281,0.9347464442253113,0.41451579332351685,0.5570196509361267,0.8666666666666667,0.006110794376581907,0.6428813338279724
1.3346600532531738,0.9582507610321045,0.37640929222106934,0.5425266623497009,0.8666666666666667,0.007585787680000067,0.6265513896942139
1.3099963665008545,0.9810810089111328,0.3289153575897217,0.5335201025009155,0.8666666666666667,0.00959778856486082,0.6189541220664978
1.2797023057937622,0.9902600049972534,0.2894423007965088,0.5245041847229004,0.8666666666666667,0.01176123321056366,0.6110193729400635
1.2563042640686035,0.9870535135269165,0.269250750541687,0.5151396989822388,0.8666666666666667,0.014291632920503616,0.6007164716720581
1.2415474653244019,0.9862226247787476,0.2553248405456543,0.5097452998161316,0.8666666666666667,0.013108136132359505,0.5935677289962769
1.2352617979049683,0.9903432726860046,0.24491852521896362,0.5073863863945007,0.8666666666666667,0.011442992836236954,0.5888373851776123
1.2348235845565796,0.9957488775253296,0.23907470703125,0.5068963170051575,0.8666666666666667,0.010340549051761627,0.5859514474868774
1.2357659339904785,0.999778151512146,0.23598778247833252,0.5072482228279114,0.8666666666666667,0.016179142519831657,0.5842045545578003
1.2359169721603394,1.0014855861663818,0.23443138599395752,0.5077937841415405,0.8666666666666667,0.019915232434868813,0.5831423997879028
1.2351887226104736,1.0004746913909912,0.23471403121948242,0.5076110363006592,0.8666666666666667,0.018067173659801483,0.581575870513916
1.2398829460144043,0.9934589862823486,0.24642395973205566,0.5065410137176514,0.8666666666666667,0.014896775595843792,0.5794433951377869
1.250871181488037,0.9796215891838074,0.27124959230422974,0.5050489902496338,0.8666666666666667,0.013315815478563309,0.577370822429657
1.2553644180297852,0.9603836536407471,0.2949807643890381,0.5034753084182739,0.8666666666666667,0.01361883245408535,0.5758751630783081
1.254286766052246,0.9321879148483276,0.32209885120391846,0.5006844401359558,0.8666666666666667,0.014245616272091866,0.574837863445282
1.2491315603256226,0.8995382189750671,0.3495933413505554,0.49355238676071167,0.8666666666666667,0.014556583017110825,0.5740804672241211
1.2428932189941406,0.8743419647216797,0.36855125427246094,0.486763596534729,0.8666666666666667,0.014360953122377396,0.5736910104751587
1.2378511428833008,0.8505649566650391,0.3872861862182617,0.4817584455013275,0.8666666666666667,0.014848724007606506,0.5734823346138
1.2351518869400024,0.8187942504882812,0.4163576364517212,0.47317466139793396,0.8666666666666667,0.013455337844789028,0.5726666450500488
1.2352768182754517,0.7833818793296814,0.45189493894577026,0.4563697278499603,0.8666666666666667,0.010947409085929394,0.5633162260055542
1.237626314163208,0.7607717514038086,0.4768545627593994,0.43961891531944275,0.8666666666666667,0.008780988864600658,0.5391535758972168
1.2406666278839111,0.7478729486465454,0.4927936792373657,0.4292756915092468,0.8666666666666667,0.008756767958402634,0.5168346166610718
1.244132161140442,0.7389878630638123,0.5051442980766296,0.4240497350692749,0.8666666666666667,0.010331103578209877,0.5036490559577942
1.2474913597106934,0.7316624522209167,0.5158289074897766,0.4217073321342468,0.8666666666666667,0.010447084903717041,0.49740657210350037
1.2476141452789307,0.7287157773971558,0.5188983678817749,0.4207029342651367,0.8666666666666667,0.013724435120821,0.4947385787963867
1.2486071586608887,0.7275117635726929,0.5210953950881958,0.420318603515625,0.8666666666666667,0.0166876669973135,0.4937724769115448
1.251469612121582,0.7229000329971313,0.5285695791244507,0.41974133253097534,0.8666666666666667,0.016397757455706596,0.4926670789718628
1.2552380561828613,0.7149726748466492,0.5402653813362122,0.41877055168151855,0.8666666666666667,0.016220347955822945,0.4909437596797943
1.2587347030639648,0.7071659564971924,0.5515687465667725,0.4178740978240967,0.8666666666666667,0.020628269761800766,0.4893733859062195
1.2618424892425537,0.7029311060905457,0.5589113831520081,0.41742902994155884,0.8666666666666667,0.02080320194363594,0.4885490834712982
1.2670910358428955,0.6959647536277771,0.5711262822151184,0.4165658950805664,0.8666666666666667,0.019025221467018127,0.48768943548202515
1.2720130681991577,0.6926783919334412,0.5793346762657166,0.41672849655151367,0.8666666666666667,0.018047170713543892,0.4886164367198944
1.2755117416381836,0.6920020580291748,0.5835096836090088,0.41743752360343933,0.8666666666666667,0.017236189916729927,0.49014243483543396
1.2781870365142822,0.693112850189209,0.5850741863250732,0.4184363782405853,0.8666666666666667,0.017687315121293068,0.4922298789024353
1.2795671224594116,0.694045901298523,0.5855212211608887,0.41926810145378113,0.8666666666666667,0.01766781508922577,0.49395737051963806
1.2789443731307983,0.6952451467514038,0.5836992263793945,0.41992121934890747,0.8666666666666667,0.017748959362506866,0.4938483238220215
1.276841640472412,0.6966818571090698,0.5801597833633423,0.4207819104194641,0.8666666666666667,0.01806112937629223,0.4928794801235199
1.272542953491211,0.6968772411346436,0.5756657123565674,0.4222169816493988,0.8666666666666667,0.018234334886074066,0.4917467534542084
1.2678394317626953,0.7026206254959106,0.5652188062667847,0.424907386302948,0.8666666666666667,0.01836109720170498,0.4923939108848572
1.2618731260299683,0.7215303182601929,0.5403428077697754,0.4301522672176361,0.8666666666666667,0.01916973479092121,0.4981718957424164
1.2545220851898193,0.743196964263916,0.5113251209259033,0.43850862979888916,0.8666666666666667,0.018821680918335915,0.5103252530097961
1.2471625804901123,0.7689635157585144,0.4781990647315979,0.4488910138607025,0.8666666666666667,0.01799224689602852,0.5266619920730591
1.2388681173324585,0.7960883975028992,0.4427797198295593,0.45925888419151306,0.8666666666666667,0.017374105751514435,0.543433427810669
1.229116439819336,0.8209831118583679,0.408133327960968,0.4686330556869507,0.8666666666666667,0.01650894060730934,0.5583573579788208
1.2192057371139526,0.8451498746871948,0.3740558624267578,0.476720929145813,0.8666666666666667,0.01564026065170765,0.5701267719268799
1.2083113193511963,0.8671650886535645,0.34114623069763184,0.4836619794368744,0.8666666666666667,0.014818045310676098,0.5784549117088318
1.1965429782867432,0.886297881603241,0.3102450966835022,0.4895683228969574,0.8666666666666667,0.014073326252400875,0.5842946767807007
1.1888598203659058,0.9029691219329834,0.28589069843292236,0.4951670169830322,0.8666666666666667,0.014107423834502697,0.5891196131706238
1.1826914548873901,0.9184274673461914,0.26426398754119873,0.5009467601776123,0.8666666666666667,0.013993283733725548,0.5936997532844543
1.175076961517334,0.9317528009414673,0.2433241605758667,0.5066161155700684,0.8666666666666667,0.013212114572525024,0.5980238318443298
1.167724609375,0.9467818140983582,0.22094279527664185,0.5121207237243652,0.8666666666666667,0.01271592266857624,0.6022139191627502
1.1594499349594116,0.9590892791748047,0.20036065578460693,0.5170036554336548,0.8666666666666667,0.011440508998930454,0.6059128642082214
1.1534457206726074,0.9732407927513123,0.18020492792129517,0.5197665095329285,0.8666666666666667,0.011564530432224274,0.6072129011154175
1.145315170288086,0.9841470122337341,0.1611681580543518,0.5211772322654724,0.8666666666666667,0.014810723252594471,0.6063903570175171
1.1365889310836792,0.9917652010917664,0.14482372999191284,0.5212468504905701,0.8666666666666667,0.016562355682253838,0.6036047339439392
1.128900408744812,0.9932169914245605,0.13568341732025146,0.521915853023529,0.8666666666666667,0.027253251522779465,0.6025664806365967
1.135054111480713,0.9929093718528748,0.14214473962783813,0.5217021703720093,0.8666666666666667,0.027437938377261162,0.6016035079956055
1.1413730382919312,0.9831535816192627,0.15821945667266846,0.5206260681152344,0.8666666666666667,0.024076808243989944,0.60174959897995
1.1477627754211426,0.9781476855278015,0.16961508989334106,0.5185790061950684,0.8666666666666667,0.023174481466412544,0.6004651784896851
1.1509815454483032,0.9690836668014526,0.18189787864685059,0.5170053243637085,0.8666666666666667,0.02165457047522068,0.599881649017334
1.1560313701629639,0.9625791311264038,0.19345223903656006,0.5141539573669434,0.8666666666666667,0.020866354927420616,0.5982480049133301
1.1615899801254272,0.9562116861343384,0.20537829399108887,0.5107702016830444,0.8666666666666667,0.020720336586236954,0.5960864424705505
1.1674768924713135,0.9517970085144043,0.21567988395690918,0.5069588422775269,0.8666666666666667,0.02163822576403618,0.5933324694633484
1.174039363861084,0.9499637484550476,0.22407561540603638,0.5026766061782837,0.8666666666666667,0.02574707567691803,0.5894674062728882
1.1814802885055542,0.9447505474090576,0.23672974109649658,0.4950348138809204,0.8666666666666667,0.024542104452848434,0.5829941034317017
1.1871037483215332,0.9331452250480652,0.253958523273468,0.48634761571884155,0.8666666666666667,0.019421568140387535,0.5751416683197021
1.1907011270523071,0.9199036359786987,0.2707974910736084,0.4782642722129822,0.8666666666666667,0.019700314849615097,0.5670983791351318
1.1947237253189087,0.9021598696708679,0.29256385564804077,0.4727942943572998,0.8666666666666667,0.019065869972109795,0.5633429884910583
1.201345443725586,0.8744194507598877,0.32692599296569824,0.47396373748779297,0.8666666666666667,0.015377272851765156,0.5734192132949829
1.2035491466522217,0.8543485403060913,0.34920060634613037,0.47933802008628845,0.8666666666666667,0.012538245879113674,0.5841063857078552
1.205517053604126,0.8454058170318604,0.3601112365722656,0.485501229763031,0.8666666666666667,0.011201577261090279,0.5915975570678711
1.2063080072402954,0.8436570167541504,0.362650990486145,0.4900587499141693,0.8666666666666667,0.013454345054924488,0.5963895320892334
1.2100105285644531,0.8426151275634766,0.36739540100097656,0.493339478969574,0.8666666666666667,0.013010572642087936,0.5993629693984985
1.218800663948059,0.8389838933944702,0.37981677055358887,0.496208518743515,0.8666666666666667,0.010538563132286072,0.601089596748352
1.2179365158081055,0.8345751762390137,0.3833613395690918,0.4969249963760376,0.8666666666666667,0.010184966959059238,0.5989763140678406
1.2169314622879028,0.8315293192863464,0.3854021430015564,0.4980759620666504,0.8666666666666667,0.01433179248124361,0.5954720973968506
1.2174992561340332,0.8293485045433044,0.38815075159072876,0.5005406141281128,0.8666666666666667,0.015442750416696072,0.5931378602981567
1.2140038013458252,0.8237950205802917,0.39020878076553345,0.5029507875442505,0.8666666666666667,0.014005254954099655,0.5915495753288269
1.2093032598495483,0.8184345960617065,0.3908686637878418,0.5055249333381653,0.8666666666666667,0.014023766852915287,0.590556263923645
1.2040417194366455,0.8141289949417114,0.3899127244949341,0.5097405910491943,0.8666666666666667,0.014814303256571293,0.5916414260864258
1.1976604461669922,0.8042793273925781,0.39338111877441406,0.5170888304710388,0.8666666666666667,0.029902659356594086,0.5960729122161865
1.2011878490447998,0.8045393824577332,0.39664846658706665,0.5275376439094543,0.8666666666666667,0.029146844521164894,0.603066086769104
1.22211492061615,0.7990996241569519,0.423015296459198,0.5356343388557434,0.8666666666666667,0.03328830003738403,0.6078542470932007
1.232082724571228,0.7954925298690796,0.43659019470214844,0.538844108581543,0.8666666666666667,0.029362257570028305,0.6083122491836548
1.2392140626907349,0.7886415719985962,0.45057249069213867,0.5380170941352844,0.8666666666666667,0.040653079748153687,0.6062015295028687
1.237656593322754,0.7814850211143494,0.45617157220840454,0.5343057513237,0.8666666666666667,0.04820232838392258,0.6021544933319092
1.2309467792510986,0.7665809988975525,0.46436578035354614,0.5227242708206177,0.8666666666666667,0.046632975339889526,0.5922271609306335
1.2215323448181152,0.7480297088623047,0.47350263595581055,0.5063604712486267,0.8666666666666667,0.04921936243772507,0.57713782787323
1.2079379558563232,0.7225627899169922,0.48537516593933105,0.49402350187301636,0.8333333333333334,0.04979218542575836,0.5649749636650085
1.190901517868042,0.6952040195465088,0.4956974983215332,0.48639559745788574,0.8333333333333334,0.045916199684143066,0.5570263862609863
1.1818139553070068,0.675530195236206,0.5062837600708008,0.4831845462322235,0.8333333333333334,0.038670364767313004,0.5533355474472046
1.1809446811676025,0.6657152771949768,0.5152294039726257,0.48361441493034363,0.8333333333333334,0.035890478640794754,0.5533149242401123
1.1834083795547485,0.6647437810897827,0.5186645984649658,0.48657092452049255,0.8333333333333334,0.03236546367406845,0.5560740828514099
1.1873149871826172,0.6720277667045593,0.5152872204780579,0.4940934181213379,0.8333333333333334,0.029338276013731956,0.5639033317565918
1.1920924186706543,0.6803431510925293,0.511749267578125,0.5057594776153564,0.8333333333333334,0.028895286843180656,0.5757646560668945
1.2029949426651,0.7006111145019531,0.502383828163147,0.522743821144104,0.8333333333333334,0.029084747657179832,0.5920109152793884
1.216550588607788,0.7288150787353516,0.4877355098724365,0.5477550029754639,0.8333333333333334,0.03691907227039337,0.6148388385772705
1.2335360050201416,0.7619713544845581,0.4715646505355835,0.5790266990661621,0.8333333333333334,0.03991158306598663,0.6414444446563721
1.2657535076141357,0.8016554117202759,0.46409809589385986,0.6026589870452881,0.8333333333333334,0.04236256331205368,0.6590362787246704
1.2937227487564087,0.8412833213806152,0.45243942737579346,0.6247438192367554,0.8333333333333334,0.05178457498550415,0.6762422323226929
1.327498197555542,0.8809142112731934,0.44658398628234863,0.6383917331695557,0.8333333333333334,0.04166177287697792,0.6902863383293152
1.352142333984375,0.9112242460250854,0.44091808795928955,0.6477047204971313,0.8333333333333334,0.03430118411779404,0.7026492953300476
1.3647178411483765,0.933506190776825,0.4312116503715515,0.6548799276351929,0.8333333333333334,0.029238713905215263,0.707044780254364
1.3691370487213135,0.9499194025993347,0.41921764612197876,0.6622549891471863,0.8333333333333334,0.023966636508703232,0.7088783979415894
1.3697789907455444,0.9622458219528198,0.4075331687927246,0.6708614230155945,0.8333333333333334,0.07283931970596313,0.7131547927856445
1.377579927444458,0.9702186584472656,0.4073612689971924,0.680682897567749,0.8333333333333334,0.055168814957141876,0.7201571464538574
0.5802199840545654,0.45788031816482544,0.12233966588973999,0.346078485250473,0.8333333333333334,0.036424100399017334,0.5558537840843201
0.4909780025482178,0.4439637064933777,0.04701429605484009,0.3198585510253906,0.8666666666666667,0.030891017988324165,0.4984072148799896
0.43270546197891235,0.5070852637290955,-0.0743798017501831,0.36116349697113037,0.8666666666666667,0.028587620705366135,0.5210602283477783
0.4097294807434082,0.5623917579650879,-0.1526622772216797,0.3934369683265686,0.8666666666666667,0.021349763497710228,0.5585296154022217
0.4082711338996887,0.5717540979385376,-0.16348296403884888,0.4081013798713684,0.8666666666666667,0.019127236679196358,0.5627504587173462
0.4119107127189636,0.5608727335929871,-0.14896202087402344,0.4110739231109619,0.8666666666666667,0.01999165304005146,0.5626732707023621
0.412896990776062,0.554558277130127,-0.14166128635406494,0.4208890199661255,0.8666666666666667,0.02227190136909485,0.5738452672958374
0.4190128743648529,0.572460412979126,-0.15344753861427307,0.4439173638820648,0.8666666666666667,0.02397090755403042,0.6011897325515747
0.4271865785121918,0.6110659837722778,-0.18387940526008606,0.47521060705184937,0.8666666666666667,0.03598321974277496,0.6356290578842163
0.43341296911239624,0.6469076871871948,-0.21349471807479858,0.5073329210281372,0.8666666666666667,0.04215715825557709,0.66745924949646
0.4365031123161316,0.6706366539001465,-0.2341335415840149,0.5308630466461182,0.8666666666666667,0.04768857732415199,0.6889817118644714
0.44792765378952026,0.6863012313842773,-0.23837357759475708,0.5473775863647461,0.8666666666666667,0.05333909019827843,0.7027539610862732
0.46692365407943726,0.708869218826294,-0.2419455647468567,0.5680720806121826,0.8666666666666667,0.06179514154791832,0.7184833884239197
0.4971439242362976,0.7931477427482605,-0.2960038185119629,0.5941370129585266,0.8666666666666667,0.06028817966580391,0.7390522360801697
0.5290290117263794,0.83930504322052,-0.3102760314941406,0.5738492012023926,0.9,0.05599677935242653,0.7405301928520203
0.5760555863380432,0.8690897822380066,-0.2930341958999634,0.5530333518981934,0.8666666666666667,0.05367144197225571,0.7476509809494019
0.6196538805961609,0.8607966303825378,-0.24114274978637695,0.5241543054580688,0.8666666666666667,0.04866217449307442,0.7097452878952026
0.6769143342971802,0.8474005460739136,-0.1704862117767334,0.49283015727996826,0.8666666666666667,0.039573654532432556,0.6622447371482849
0.7575437426567078,0.8573094606399536,-0.09976571798324585,0.48638197779655457,0.9,0.02819092944264412,0.6517225503921509
0.8186429738998413,0.8736963272094727,-0.05505335330963135,0.46798670291900635,0.9,0.02951076813042164,0.6255625486373901
0.859318733215332,0.8867901563644409,-0.027471423149108887,0.4564902186393738,0.9,0.04033423215150833,0.6082352995872498
0.8752536773681641,0.8905212879180908,-0.015267610549926758,0.45594143867492676,0.9,0.04699553921818733,0.6065694689750671
0.8968291282653809,0.8720592260360718,0.024769902229309082,0.4467174708843231,0.9,0.058732565492391586,0.5939805507659912
0.8886469602584839,0.8757834434509277,0.012863516807556152,0.4466887414455414,0.9,0.06693321466445923,0.6033551096916199
0.8656972646713257,0.8776328563690186,-0.011935591697692871,0.4463481307029724,0.9,0.06804918497800827,0.6201247572898865
0.8243645429611206,0.8835521936416626,-0.05918765068054199,0.4501294493675232,0.9,0.08460330218076706,0.6290854215621948
0.7837456464767456,0.8749635219573975,-0.09121787548065186,0.48166823387145996,0.8666666666666667,0.0915846899151802,0.649284839630127
0.749130129814148,0.8504912257194519,-0.10136109590530396,0.4978181719779968,0.8666666666666667,0.08752479404211044,0.6532064080238342
0.7487983703613281,0.7845005393028259,-0.0357021689414978,0.4926854372024536,0.8666666666666667,0.07288561016321182,0.6420498490333557
0.7626934051513672,0.717758297920227,0.04493510723114014,0.47769278287887573,0.8333333333333334,0.05833069980144501,0.6110983490943909
0.7811852693557739,0.6402266025543213,0.14095866680145264,0.4563082158565521,0.8333333333333334,0.053551673889160156,0.5856721997261047
0.8341403007507324,0.6029006838798523,0.23123961687088013,0.454997718334198,0.8333333333333334,0.05048288404941559,0.5931817889213562
0.8874349594116211,0.6062461137771606,0.28118884563446045,0.4806654155254364,0.8333333333333334,0.04190177097916603,0.6231794357299805
0.9340032339096069,0.6186986565589905,0.31530457735061646,0.5177392959594727,0.8333333333333334,0.03513621538877487,0.646417498588562
0.9927972555160522,0.6314707398414612,0.36132651567459106,0.5363399982452393,0.8333333333333334,0.04073457047343254,0.6465325355529785
1.0612854957580566,0.6585692167282104,0.4027162790298462,0.5167897939682007,0.8333333333333334,0.04091545194387436,0.6244006156921387
1.1429803371429443,0.6861767768859863,0.456803560256958,0.5209452509880066,0.8333333333333334,0.03925250843167305,0.6280197501182556
1.2147107124328613,0.6887301206588745,0.5259805917739868,0.5283383131027222,0.8333333333333334,0.03851451352238655,0.6356834769248962
1.2626584768295288,0.6737465858459473,0.5889118909835815,0.5194741487503052,0.8333333333333334,0.035447556525468826,0.6337613463401794
1.2883481979370117,0.6467100977897644,0.6416381001472473,0.5009594559669495,0.8333333333333334,0.030783869326114655,0.6238181591033936
1.2884942293167114,0.6102001070976257,0.6782941222190857,0.47598621249198914,0.8333333333333334,0.02489319257438183,0.6013560891151428
1.2724130153656006,0.5770494341850281,0.6953635811805725,0.44790732860565186,0.8333333333333334,0.023574357852339745,0.5675818920135498
1.2519471645355225,0.556995689868927,0.6949514746665955,0.42605841159820557,0.8333333333333334,0.021184364333748817,0.53777676820755
1.2373069524765015,0.5513980984687805,0.685908854007721,0.40657731890678406,0.8333333333333334,0.016285108402371407,0.5125630497932434
1.2282379865646362,0.5488790273666382,0.679358959197998,0.3838694989681244,0.8333333333333334,0.015271158888936043,0.4848023056983948
1.223883032798767,0.5469222664833069,0.6769607663154602,0.35770922899246216,0.8333333333333334,0.024634454399347305,0.4535982310771942
1.22672438621521,0.5385924577713013,0.6881319284439087,0.3239526152610779,0.8333333333333334,0.033428747206926346,0.41610658168792725
1.3010528087615967,0.5399842858314514,0.7610685229301453,0.27611616253852844,0.8333333333333334,0.041291795670986176,0.3663451373577118
1.3358721733093262,0.5336178541183472,0.802254319190979,0.235469788312912,0.8333333333333334,0.054733213037252426,0.32695531845092773
1.343840479850769,0.5207726359367371,0.823067843914032,0.21618732810020447,0.8333333333333334,0.06042527034878731,0.3108132779598236
1.3435847759246826,0.5156174302101135,0.8279673457145691,0.20785769820213318,0.8333333333333334,0.060379475355148315,0.30609816312789917
1.3171288967132568,0.5118049383163452,0.8053239583969116,0.2006295919418335,0.8333333333333334,0.05659181997179985,0.29992058873176575
1.2692540884017944,0.5064858198165894,0.7627682685852051,0.19450724124908447,0.8333333333333334,0.055094536393880844,0.29292061924934387
1.2180945873260498,0.4969610571861267,0.7211335301399231,0.18922267854213715,0.8333333333333334,0.0644487589597702,0.2853125333786011
1.1955912113189697,0.4839775264263153,0.7116136848926544,0.18347005546092987,0.8666666666666667,0.06630541384220123,0.2759192883968353
1.196929693222046,0.4613104462623596,0.7356192469596863,0.17785975337028503,0.8666666666666667,0.06592774391174316,0.26707401871681213
1.1905145645141602,0.4466208815574646,0.7438936829566956,0.17571696639060974,0.8666666666666667,0.07148292660713196,0.2704322338104248
1.206895351409912,0.4528326988220215,0.7540626525878906,0.18479405343532562,0.8666666666666667,0.07376017421483994,0.29520565271377563
1.2343076467514038,0.4816097915172577,0.7526978552341461,0.2037317454814911,0.8666666666666667,0.0733831450343132,0.3150022625923157
1.2527332305908203,0.5081425905227661,0.7445906400680542,0.2209760546684265,0.8666666666666667,0.07001287490129471,0.3305124044418335
1.288697600364685,0.547250509262085,0.7414470911026001,0.25171607732772827,0.8666666666666667,0.05091767758131027,0.3663187026977539
1.3214751482009888,0.6322744488716125,0.6892006993293762,0.34969234466552734,0.8666666666666667,0.03695594146847725,0.44971340894699097
1.3356187343597412,0.7341334819793701,0.6014852523803711,0.3884992003440857,0.8666666666666667,0.02946472354233265,0.46987801790237427
1.3776991367340088,0.7871324419975281,0.5905666947364807,0.39557981491088867,0.8666666666666667,0.024363500997424126,0.47496217489242554
1.382967233657837,0.8091725707054138,0.5737946629524231,0.4000667333602905,0.8333333333333334,0.0227630827575922,0.4795072674751282
1.3679330348968506,0.8138551115989685,0.5540779232978821,0.40206068754196167,0.8333333333333334,0.020814087241888046,0.4822333753108978
1.3419417142868042,0.8060373663902283,0.5359043478965759,0.40142330527305603,0.8333333333333334,0.015727056190371513,0.4821752905845642
1.3212134838104248,0.7978786826133728,0.523334801197052,0.39901065826416016,0.8333333333333334,0.012366161681711674,0.4788435399532318
1.3092130422592163,0.7927162647247314,0.5164967775344849,0.39639171957969666,0.8333333333333334,0.012215295806527138,0.47367042303085327
1.308398962020874,0.7947584986686707,0.5136404633522034,0.39459937810897827,0.8333333333333334,0.012012531980872154,0.4685393273830414
1.315608024597168,0.802395761013031,0.513212263584137,0.393917053937912,0.8333333333333334,0.012648406438529491,0.46435436606407166
1.323917031288147,0.808417797088623,0.5154992341995239,0.3937302231788635,0.8333333333333334,0.013042864389717579,0.46075162291526794
1.3378299474716187,0.8196649551391602,0.5181649923324585,0.3942528963088989,0.8333333333333334,0.01225436944514513,0.4587422311306
1.353311538696289,0.8337902426719666,0.5195212960243225,0.39570945501327515,0.8333333333333334,0.009938052855432034,0.4585132598876953
1.3657459020614624,0.8468105792999268,0.5189353227615356,0.3981332778930664,0.8333333333333334,0.00872146338224411,0.4600939154624939
1.3747413158416748,0.857274055480957,0.5174672603607178,0.40234872698783875,0.8333333333333334,0.009532689116895199,0.46454405784606934
1.377800703048706,0.8590459823608398,0.5187547206878662,0.4099580943584442,0.8333333333333334,0.008602356538176537,0.4738808274269104
1.3827457427978516,0.8577818870544434,0.5249638557434082,0.4143671989440918,0.8333333333333334,0.0086930887773633,0.4784964919090271
1.391960859298706,0.858006477355957,0.533954381942749,0.4089425504207611,0.8333333333333334,0.008130335249006748,0.46920913457870483
1.403234839439392,0.856914758682251,0.5463200807571411,0.4043278694152832,0.8333333333333334,0.007560588885098696,0.46050453186035156
1.4229130744934082,0.8565728068351746,0.5663402676582336,0.4032329022884369,0.8333333333333334,0.006999201141297817,0.4574824571609497
1.4480745792388916,0.8518831133842468,0.5961914658546448,0.40287524461746216,0.8333333333333334,0.00709877023473382,0.4563547968864441
1.4642175436019897,0.8416759967803955,0.6225415468215942,0.4015967845916748,0.8333333333333334,0.012180528603494167,0.45390504598617554
1.4656915664672852,0.8287768363952637,0.6369147300720215,0.39985546469688416,0.8333333333333334,0.014614499174058437,0.45046886801719666
1.459963321685791,0.8221477270126343,0.6378155946731567,0.399603933095932,0.8333333333333334,0.024738483130931854,0.44855761528015137
1.4595098495483398,0.8284286260604858,0.631081223487854,0.4010944366455078,0.8333333333333334,0.025054262951016426,0.4485202729701996
1.4641841650009155,0.8425447940826416,0.6216393709182739,0.40279293060302734,0.8333333333333334,0.02247314155101776,0.4495033025741577
1.4680875539779663,0.8574873208999634,0.6106002330780029,0.40439432859420776,0.8333333333333334,0.020066095516085625,0.45121753215789795
1.471862554550171,0.8763434886932373,0.5955190658569336,0.40607282519340515,0.8333333333333334,0.01828121766448021,0.4531976878643036
1.4658455848693848,0.8875765800476074,0.5782690048217773,0.4075612723827362,0.8333333333333334,0.013612203299999237,0.45486968755722046
1.4514163732528687,0.8857417106628418,0.5656746625900269,0.40849360823631287,0.8333333333333334,0.017477527260780334,0.45588740706443787
1.4332516193389893,0.8708207607269287,0.5624308586120605,0.40880268812179565,0.8333333333333334,0.0179461482912302,0.45611095428466797
1.4191511869430542,0.8541430234909058,0.5650081634521484,0.4087991714477539,0.8333333333333334,0.02523081749677658,0.45572277903556824
1.4214122295379639,0.8505379557609558,0.5708742737770081,0.40836721658706665,0.8333333333333334,0.024876607581973076,0.45472121238708496
1.4218175411224365,0.8414727449417114,0.5803447961807251,0.40736663341522217,0.8333333333333334,0.01924528181552887,0.4530629515647888
1.4249690771102905,0.8295413851737976,0.5954276919364929,0.40611785650253296,0.8333333333333334,0.011267161928117275,0.45129117369651794
1.4193663597106934,0.8013224601745605,0.6180438995361328,0.40500062704086304,0.8333333333333334,0.01664648950099945,0.44987720251083374
1.4164998531341553,0.7657766342163086,0.6507232189178467,0.40443286299705505,0.8333333333333334,0.07578043639659882,0.44933170080184937
1.408179759979248,0.6979515552520752,0.7102282047271729,0.40418025851249695,0.8666666666666667,0.07547441124916077,0.44957441091537476
1.3992016315460205,0.6589335799217224,0.7402680516242981,0.40183234214782715,0.8666666666666667,0.11469801515340805,0.44969138503074646
1.3949556350708008,0.6213687062263489,0.7735869288444519,0.3674595355987549,0.8333333333333334,0.09880579262971878,0.4311276078224182
1.3877768516540527,0.5539911985397339,0.8337856531143188,0.3026111125946045,0.8333333333333334,0.07859718054533005,0.3649577498435974
1.3805036544799805,0.5195798873901367,0.8609237670898438,0.3257002830505371,0.8333333333333334,0.06569855660200119,0.43142569065093994
1.4066684246063232,0.47051501274108887,0.9361534118652344,0.30531513690948486,0.8333333333333334,0.05880551040172577,0.41843682527542114
1.4272702932357788,0.41493305563926697,1.0123372375965118,0.28570273518562317,0.8333333333333334,0.04649461805820465,0.4102150797843933
1.440563678741455,0.38522419333457947,1.0553394854068756,0.2740635275840759,0.8333333333333334,0.03455863893032074,0.40581652522087097
1.4567058086395264,0.37652140855789185,1.0801844000816345,0.250752329826355,0.8333333333333334,0.02363072894513607,0.3834518790245056
1.4937636852264404,0.3761795163154602,1.1175841689109802,0.1990540325641632,0.8333333333333334,0.014830078929662704,0.32619649171829224
1.5529279708862305,0.39605164527893066,1.1568763256072998,0.17291852831840515,0.8333333333333334,0.010736553929746151,0.29291367530822754
1.6102981567382812,0.41703781485557556,1.1932603418827057,0.1735299825668335,0.8333333333333334,0.009236220270395279,0.2880801856517792
1.636654257774353,0.4205135107040405,1.2161407470703125,0.1667189598083496,0.8333333333333334,0.009066385217010975,0.275337815284729
1.6289739608764648,0.41314393281936646,1.2158300280570984,0.15601417422294617,0.8333333333333334,0.00870912428945303,0.26149284839630127
1.5941686630249023,0.39540719985961914,1.1987614631652832,0.13810543715953827,0.8333333333333334,0.007822186686098576,0.2322550266981125
1.5582542419433594,0.37301287055015564,1.1852413713932037,0.12105846405029297,0.8333333333333334,0.007128377910703421,0.20135164260864258
1.5392111539840698,0.35611796379089355,1.1830931901931763,0.11172890663146973,0.8333333333333334,0.058125708252191544,0.18439428508281708
1.532759428024292,0.34594863653182983,1.1868107914924622,0.10759975761175156,0.8333333333333334,0.06496280431747437,0.17737123370170593
1.5328277349472046,0.34251031279563904,1.1903174221515656,0.10515787452459335,0.8333333333333334,0.0692848488688469,0.17343997955322266
0.9994908571243286,0.4723365306854248,0.5271543264389038,0.4055177867412567,0.9,0.045687321573495865,0.5372263789176941
1.0382074117660522,0.4977061450481415,0.5405012667179108,0.4360271692276001,0.9,0.04725150391459465,0.5644434094429016
1.0510263442993164,0.5126380324363708,0.5383883118629456,0.4610018730163574,0.9,0.06704310327768326,0.5898919105529785
1.0470017194747925,0.4553397297859192,0.5916619896888733,0.4353409707546234,0.8666666666666667,0.06370475888252258,0.5599613785743713
1.0411338806152344,0.42626675963401794,0.6148671209812164,0.4324074387550354,0.8666666666666667,0.06434490531682968,0.5631664991378784
1.055055856704712,0.40169912576675415,0.6533567309379578,0.4127062261104584,0.8666666666666667,0.06109446659684181,0.5366525650024414
1.0817224979400635,0.38595086336135864,0.6957716345787048,0.37531790137290955,0.8666666666666667,0.06174266338348389,0.4947349727153778
1.0907659530639648,0.38543444871902466,0.7053315043449402,0.3478265404701233,0.8666666666666667,0.056661467999219894,0.47612684965133667
1.075636386871338,0.3886873126029968,0.6869490742683411,0.3541278839111328,0.8666666666666667,0.05363410711288452,0.48175376653671265
1.051929235458374,0.4043775498867035,0.6475516855716705,0.3882443308830261,0.8666666666666667,0.05234472453594208,0.5093684196472168
1.0314273834228516,0.4018751382827759,0.6295522451400757,0.3983411192893982,0.8666666666666667,0.04422994703054428,0.5100581645965576
1.017267107963562,0.4039180278778076,0.6133490800857544,0.3972075879573822,0.8666666666666667,0.04218445345759392,0.4982030987739563
1.0081853866577148,0.40682363510131836,0.6013617515563965,0.39772242307662964,0.8333333333333334,0.04628617316484451,0.4878464937210083
0.9962587356567383,0.39760661125183105,0.5986521244049072,0.39653462171554565,0.8333333333333334,0.04198969528079033,0.47774970531463623
0.9812056422233582,0.38424742221832275,0.5969582200050354,0.3938041627407074,0.8333333333333334,0.056324753910303116,0.467620849609375
0.9884542226791382,0.3708355128765106,0.6176187098026276,0.3914981782436371,0.8333333333333334,0.05424591526389122,0.458951473236084
1.0514296293258667,0.37261781096458435,0.6788118183612823,0.4045397639274597,0.8333333333333334,0.04344523325562477,0.4720113277435303
1.1514805555343628,0.434070348739624,0.7174102067947388,0.4249436557292938,0.8333333333333334,0.05424974113702774,0.48862361907958984
1.2959765195846558,0.5505269765853882,0.7454495429992676,0.4197993278503418,0.8333333333333334,0.07201041281223297,0.466864675283432
1.3528422117233276,0.5925713777542114,0.7602708339691162,0.42414456605911255,0.8333333333333334,0.0700758844614029,0.4680914580821991
1.3781914710998535,0.6445686221122742,0.7336228489875793,0.4144633710384369,0.8333333333333334,0.05267275124788284,0.4716525971889496
1.4453052282333374,0.695968508720398,0.7493367195129395,0.3842610716819763,0.8333333333333334,0.04051265865564346,0.44519633054733276
1.4955452680587769,0.7074342966079712,0.7881109714508057,0.37772712111473083,0.8333333333333334,0.03399108722805977,0.4425070285797119
1.4949692487716675,0.6868853569030762,0.8080838918685913,0.3751256465911865,0.8333333333333334,0.03825309872627258,0.4500044584274292
1.4687519073486328,0.6684958338737488,0.800256073474884,0.363922119140625,0.8333333333333334,0.05344994738698006,0.4462679326534271
1.4658348560333252,0.6716760396957397,0.7941588163375854,0.32286545634269714,0.8333333333333334,0.0801335945725441,0.4053623080253601
1.493943452835083,0.6933161616325378,0.8006272912025452,0.30751898884773254,0.8333333333333334,0.07449714839458466,0.38821977376937866
1.5181554555892944,0.7083388566970825,0.8098165988922119,0.3094848394393921,0.8333333333333334,0.06618475914001465,0.39318782091140747
1.4942665100097656,0.726549506187439,0.7677170038223267,0.3149632215499878,0.8333333333333334,0.0694839209318161,0.4049532413482666
1.4759325981140137,0.7965067625045776,0.679425835609436,0.3535921573638916,0.8333333333333334,0.06995853781700134,0.48150068521499634
1.4572315216064453,0.8591345548629761,0.5980969667434692,0.38601335883140564,0.8333333333333334,0.06008223444223404,0.5084999799728394
1.4054207801818848,0.8855760097503662,0.5198447704315186,0.396427720785141,0.8666666666666667,0.053117696195840836,0.5035646557807922
1.3476393222808838,0.8869342803955078,0.460705041885376,0.39928722381591797,0.8666666666666667,0.048025019466876984,0.49350792169570923
1.3135392665863037,0.877767026424408,0.43577224016189575,0.3999907374382019,0.8666666666666667,0.04317367821931839,0.4866255223751068
1.3115029335021973,0.875938892364502,0.4355640411376953,0.40137559175491333,0.8666666666666667,0.03737688809633255,0.4857688844203949
1.323188304901123,0.8836607336997986,0.43952757120132446,0.40459805727005005,0.8666666666666667,0.034652817994356155,0.48923563957214355
1.3355798721313477,0.8929263949394226,0.44265347719192505,0.4090072810649872,0.8666666666666667,0.03264690935611725,0.49546313285827637
1.3439671993255615,0.8985247611999512,0.44544243812561035,0.4138179421424866,0.8666666666666667,0.03558296337723732,0.504079282283783
1.3494641780853271,0.8981183767318726,0.4513458013534546,0.4175379276275635,0.8666666666666667,0.03554297983646393,0.5133659243583679
1.3593125343322754,0.892626941204071,0.46668559312820435,0.41988879442214966,0.8666666666666667,0.03739594295620918,0.5213372111320496
1.3782070875167847,0.8865379691123962,0.4916691184043884,0.4228680729866028,0.8666666666666667,0.042419351637363434,0.5273100137710571
1.3910877704620361,0.882024884223938,0.5090628862380981,0.4279789328575134,0.8666666666666667,0.0352843701839447,0.5327745676040649
1.3875007629394531,0.8771399259567261,0.510360836982727,0.4345514178276062,0.8666666666666667,0.02892725169658661,0.5377452373504639
1.375207781791687,0.8707405924797058,0.5044671893119812,0.44145482778549194,0.8666666666666667,0.020076388493180275,0.5432980060577393
1.3515651226043701,0.8594750761985779,0.49209004640579224,0.44445109367370605,0.8666666666666667,0.020873716101050377,0.5435222387313843
1.321936845779419,0.8470665812492371,0.4748702645301819,0.44466671347618103,0.8666666666666667,0.02233276329934597,0.5407945513725281
1.2930573225021362,0.8346102237701416,0.45844709873199463,0.4412068724632263,0.8666666666666667,0.02567407302558422,0.5340909957885742
1.276700735092163,0.8250205516815186,0.45168018341064453,0.4377664029598236,0.8666666666666667,0.025488214567303658,0.5295037627220154
1.2831275463104248,0.8196959495544434,0.46343159675598145,0.4346914291381836,0.8666666666666667,0.02329382672905922,0.5289005041122437
1.2857524156570435,0.8158354163169861,0.4699169993400574,0.4311337172985077,0.8666666666666667,0.020231736823916435,0.5320532917976379
1.2804197072982788,0.8121134042739868,0.468306303024292,0.42667990922927856,0.8666666666666667,0.017895955592393875,0.5357758402824402
1.2675036191940308,0.8072871565818787,0.4602164626121521,0.42149418592453003,0.8666666666666667,0.01668359525501728,0.5359217524528503
1.2517989873886108,0.8037734031677246,0.44802558422088623,0.4141908586025238,0.8666666666666667,0.01577124372124672,0.530367374420166
1.2473793029785156,0.799390435218811,0.4479888677597046,0.40686091780662537,0.8666666666666667,0.009537193924188614,0.5222523808479309
1.2451395988464355,0.7940478324890137,0.4510917663574219,0.40418267250061035,0.8666666666666667,0.00995278637856245,0.5187714695930481
1.239941954612732,0.7916016578674316,0.4483402967453003,0.41104280948638916,0.8666666666666667,0.011914480477571487,0.5288829207420349
1.2339129447937012,0.7982107400894165,0.43570220470428467,0.43157094717025757,0.8666666666666667,0.014795669354498386,0.558989942073822
1.2210314273834229,0.8181318044662476,0.4028996229171753,0.45117443799972534,0.8666666666666667,0.02105662040412426,0.5856316089630127
1.2030949592590332,0.8303701877593994,0.3727247714996338,0.437183141708374,0.8666666666666667,0.028392385691404343,0.5648206472396851
1.1884162425994873,0.8345782160758972,0.3538380265235901,0.4261605441570282,0.8666666666666667,0.02962806262075901,0.5439965128898621
1.180887222290039,0.8349901437759399,0.3458970785140991,0.42476630210876465,0.8666666666666667,0.03093174286186695,0.538617730140686
1.1771477460861206,0.8333000540733337,0.34384769201278687,0.4270574450492859,0.8666666666666667,0.029885461553931236,0.5400582551956177
1.1818705797195435,0.8223545551300049,0.3595160245895386,0.42588314414024353,0.8666666666666667,0.028305809944868088,0.5362685918807983
1.1887967586517334,0.8109061121940613,0.3778906464576721,0.42584332823753357,0.8666666666666667,0.02571416273713112,0.5343630313873291
1.1945712566375732,0.7999434471130371,0.39462780952453613,0.42717212438583374,0.8666666666666667,0.02331351675093174,0.5348198413848877
1.1986088752746582,0.7888545393943787,0.40975433588027954,0.4279249608516693,0.8666666666666667,0.020800957456231117,0.5355631113052368
1.1997437477111816,0.7795429229736328,0.42020082473754883,0.4285556674003601,0.8666666666666667,0.018812334164977074,0.5369833707809448
1.2021480798721313,0.7685564756393433,0.4335916042327881,0.4268237054347992,0.8666666666666667,0.015554922632873058,0.5359885692596436
1.205077886581421,0.7554985880851746,0.44957929849624634,0.42330336570739746,0.8666666666666667,0.016198549419641495,0.533322811126709
1.2082507610321045,0.743705689907074,0.4645450711250305,0.4180228114128113,0.8666666666666667,0.019763456657528877,0.5293290615081787
1.2108746767044067,0.7296013832092285,0.4812732934951782,0.41117367148399353,0.8666666666666667,0.02404128946363926,0.5244067311286926
1.2179067134857178,0.715768039226532,0.5021386742591858,0.40427789092063904,0.8666666666666667,0.023162120953202248,0.5185606479644775
1.2311680316925049,0.707755446434021,0.5234125852584839,0.3990504741668701,0.8666666666666667,0.023629240691661835,0.5124739408493042
1.248618245124817,0.7133514285087585,0.5352668166160583,0.396487832069397,0.8666666666666667,0.026418296620249748,0.5065059661865234
1.2651569843292236,0.7199311256408691,0.5452258586883545,0.39533185958862305,0.8666666666666667,0.03258002921938896,0.5012558102607727
1.273097276687622,0.7209122180938721,0.55218505859375,0.3962852954864502,0.8666666666666667,0.037206508219242096,0.49833202362060547
1.282591700553894,0.7116271257400513,0.5709645748138428,0.39826852083206177,0.8666666666666667,0.034300368279218674,0.496462881565094
1.2949438095092773,0.6901240348815918,0.6048197746276855,0.39752620458602905,0.8666666666666667,0.03143373504281044,0.4951838254928589
1.3046305179595947,0.6677942276000977,0.6368362903594971,0.3963525891304016,0.8666666666666667,0.03042640909552574,0.49532660841941833
1.3036997318267822,0.6472530364990234,0.6564466953277588,0.39360901713371277,0.8666666666666667,0.03059104084968567,0.49600595235824585
1.299269437789917,0.6257514357566833,0.6735180020332336,0.3859403729438782,0.8666666666666667,0.028606021776795387,0.4941875636577606
1.2967815399169922,0.6015527248382568,0.6952288150787354,0.3723181486129761,0.8666666666666667,0.02932002581655979,0.48064669966697693
1.294111967086792,0.5768277645111084,0.7172842025756836,0.3560600280761719,0.8666666666666667,0.033013612031936646,0.45611804723739624
1.2857089042663574,0.5544461607933044,0.731262743473053,0.3453994691371918,0.8666666666666667,0.03115195222198963,0.4389803111553192
1.2722840309143066,0.5418517589569092,0.7304322719573975,0.3468383550643921,0.8666666666666667,0.031079689040780067,0.44092434644699097
1.2573974132537842,0.554389476776123,0.7030079364776611,0.35758134722709656,0.8666666666666667,0.03172188997268677,0.45519328117370605
1.2402955293655396,0.5780114531517029,0.6622840762138367,0.37622901797294617,0.8666666666666667,0.033461350947618484,0.4785613417625427
1.2223795652389526,0.6027845144271851,0.6195950508117676,0.4006500244140625,0.8666666666666667,0.02972540073096752,0.5075480341911316
1.2045626640319824,0.6279957294464111,0.5765669345855713,0.42809805274009705,0.8333333333333334,0.033469852060079575,0.5378490686416626
1.1864018440246582,0.6536805629730225,0.5327212810516357,0.4558936059474945,0.8333333333333334,0.0326811745762825,0.5647530555725098
1.1704144477844238,0.6780833005905151,0.4923311471939087,0.4799838960170746,0.8333333333333334,0.032609205693006516,0.5835694670677185
1.1588433980941772,0.700871467590332,0.4579719305038452,0.49653929471969604,0.8333333333333334,0.03700633719563484,0.5931390523910522
1.1521345376968384,0.7202204465866089,0.4319140911102295,0.5051146149635315,0.8333333333333334,0.03529369458556175,0.5960466861724854
1.1510577201843262,0.7346124649047852,0.416445255279541,0.5053636431694031,0.8333333333333334,0.043931398540735245,0.5928406119346619
1.1607948541641235,0.7487753629684448,0.4120194911956787,0.506389319896698,0.8333333333333334,0.04082971438765526,0.5913705229759216
1.217057704925537,0.7545770406723022,0.46248066425323486,0.49698132276535034,0.8333333333333334,0.03478878363966942,0.5791478157043457
1.265623927116394,0.7588890790939331,0.5067348480224609,0.4913019835948944,0.8333333333333334,0.03301643952727318,0.569141685962677
1.2927491664886475,0.7645225524902344,0.5282266139984131,0.4914326071739197,0.8333333333333334,0.030003488063812256,0.567035436630249
1.3113611936569214,0.7648965716362,0.5464646220207214,0.4930407702922821,0.8333333333333334,0.028476541861891747,0.5679067373275757
1.336459994316101,0.7592358589172363,0.5772241353988647,0.49585455656051636,0.8333333333333334,0.04092540964484215,0.5714077949523926
1.3606359958648682,0.7843765020370483,0.5762594938278198,0.5035830736160278,0.8333333333333334,0.0455302894115448,0.5832393169403076
1.3870127201080322,0.8169105052947998,0.5701022148132324,0.5163218975067139,0.8333333333333334,0.029692882671952248,0.6032779216766357
1.42422616481781,0.851015031337738,0.573211133480072,0.5332080125808716,0.8333333333333334,0.029214607551693916,0.6301168203353882
1.4439895153045654,0.8768823146820068,0.5671072006225586,0.5441104173660278,0.8666666666666667,0.0443708673119545,0.64928138256073
1.4542502164840698,0.9001201391220093,0.5541300773620605,0.5343798995018005,0.8666666666666667,0.04915593937039375,0.6499232053756714
1.4520785808563232,0.9190800189971924,0.5329985618591309,0.5124001502990723,0.8666666666666667,0.05310701206326485,0.630752682685852
1.405867338180542,0.900141716003418,0.505725622177124,0.48840802907943726,0.8666666666666667,0.0441000871360302,0.6071392893791199
1.32966947555542,0.8482886552810669,0.481380820274353,0.46804818511009216,0.8666666666666667,0.03554120287299156,0.5843955874443054
1.255557894706726,0.7901014685630798,0.46545642614364624,0.45262640714645386,0.8666666666666667,0.049698606133461,0.568315863609314
1.2014470100402832,0.7354007959365845,0.46604621410369873,0.4361345171928406,0.8333333333333334,0.04729828983545303,0.551400899887085
1.1605939865112305,0.7018537521362305,0.458740234375,0.4190196692943573,0.8333333333333334,0.03705711290240288,0.5274497270584106
1.1450618505477905,0.6810281276702881,0.46403372287750244,0.4050799012184143,0.8333333333333334,0.03261696547269821,0.5057610869407654
1.1324987411499023,0.663001298904419,0.4694974422454834,0.3957577347755432,0.8333333333333334,0.10542246699333191,0.4910416603088379
1.1490572690963745,0.6479368209838867,0.5011204481124878,0.3939565420150757,0.8333333333333334,0.08601000905036926,0.48926493525505066
1.1658947467803955,0.6374635696411133,0.5284311771392822,0.3981667459011078,0.8333333333333334,0.07601295411586761,0.49534305930137634
1.1813757419586182,0.6281512379646301,0.553224503993988,0.4071744680404663,0.8333333333333334,0.07126694917678833,0.5052815675735474
1.4028003215789795,0.36271223425865173,1.0400880873203278,0.3007732033729553,0.8666666666666667,0.07083833962678909,0.4630367159843445
1.212533950805664,0.287435382604599,0.9250985682010651,0.27682551741600037,0.8333333333333334,0.06713555753231049,0.4586885869503021
1.175145149230957,0.2527503967285156,0.9223947525024414,0.2513001561164856,0.8,0.060246244072914124,0.44366034865379333
1.1722135543823242,0.2260497510433197,0.9461638033390045,0.2319098711013794,0.8,0.057280488312244415,0.42722296714782715
1.189495325088501,0.21386349201202393,0.975631833076477,0.22439204156398773,0.8,0.04931870847940445,0.4266078472137451
1.2090715169906616,0.22073447704315186,0.9883370399475098,0.22200731933116913,0.8,0.03999397158622742,0.43418240547180176
1.2266566753387451,0.2398146092891693,0.9868420660495758,0.21242909133434296,0.8,0.041409362107515335,0.4297053813934326
1.2314666509628296,0.24894389510154724,0.9825227558612823,0.18740123510360718,0.8,0.04797748103737831,0.3964730203151703
1.2232089042663574,0.24188512563705444,0.981323778629303,0.15216463804244995,0.8,0.048258788883686066,0.32932940125465393
1.2168517112731934,0.23455187678337097,0.9822998344898224,0.13152095675468445,0.8,0.047028087079524994,0.2825852632522583
1.2031834125518799,0.22134964168071747,0.9818337708711624,0.11727883666753769,0.8,0.05000275745987892,0.2481096088886261
1.2148191928863525,0.19570283591747284,1.0191163569688797,0.09923438727855682,0.8,0.05160817876458168,0.20795266330242157
1.2397794723510742,0.1875271052122116,1.0522523671388626,0.09157368540763855,0.8,0.05178820714354515,0.1889907419681549
1.2213548421859741,0.21407291293144226,1.0072819292545319,0.09893115609884262,0.8,0.057992350310087204,0.19877657294273376
1.2043942213058472,0.2534005343914032,0.950993686914444,0.12014150619506836,0.8,0.05244706571102142,0.22940289974212646
1.2135717868804932,0.30386674404144287,0.9097050428390503,0.15997283160686493,0.8,0.045988041907548904,0.28475308418273926
1.2203176021575928,0.3467586934566498,0.873558908700943,0.19303029775619507,0.8,0.04528450593352318,0.3217453360557556
1.2243504524230957,0.3811126947402954,0.8432377576828003,0.20952831208705902,0.8,0.04643738269805908,0.33865833282470703
1.2638249397277832,0.4012947976589203,0.8625301420688629,0.21652436256408691,0.8333333333333334,0.05396542698144913,0.34479475021362305
1.3051447868347168,0.40063047409057617,0.9045143127441406,0.21475446224212646,0.8333333333333334,0.05505158752202988,0.3399709165096283
1.3413372039794922,0.38357454538345337,0.9577626585960388,0.20534661412239075,0.8333333333333334,0.05056167021393776,0.3252112567424774
1.3566558361053467,0.35294824838638306,1.0037075877189636,0.19244679808616638,0.8333333333333334,0.04646102339029312,0.3078106939792633
1.3607559204101562,0.3086469769477844,1.0521089434623718,0.17416225373744965,0.8333333333333334,0.04220939800143242,0.28690004348754883
1.3909165859222412,0.27662867307662964,1.1142879128456116,0.15560567378997803,0.8333333333333334,0.038287870585918427,0.26499125361442566
1.4262256622314453,0.2564946413040161,1.1697310209274292,0.13889190554618835,0.8333333333333334,0.03626628220081329,0.2415473908185959
1.4371230602264404,0.24730122089385986,1.1898218393325806,0.1284746378660202,0.8333333333333334,0.031751614063978195,0.2234901785850525
1.4398168325424194,0.24291646480560303,1.1969003677368164,0.12345151603221893,0.8,0.028353611007332802,0.2120358943939209
1.4419907331466675,0.24381330609321594,1.1981774270534515,0.12179583311080933,0.8,0.030932320281863213,0.20500239729881287
1.433538794517517,0.25379353761672974,1.1797452569007874,0.12375002354383469,0.8,0.03226758912205696,0.2019510716199875
1.4223928451538086,0.2669224143028259,1.1554704308509827,0.13346844911575317,0.8,0.028755173087120056,0.2077392339706421
1.407786250114441,0.28117161989212036,1.1266146302223206,0.15526068210601807,0.8,0.032888155430555344,0.2258952558040619
1.4146175384521484,0.28225037455558777,1.1323671638965607,0.1838434338569641,0.8,0.007158990949392319,0.24905967712402344
1.4028728008270264,0.2902461588382721,1.1126266419887543,0.20272061228752136,0.8,0.0063917492516338825,0.26368245482444763
1.3863080739974976,0.2963489890098572,1.0899590849876404,0.2096778005361557,0.8,0.015362945385277271,0.2680378556251526
1.3728516101837158,0.3000830411911011,1.0727685689926147,0.20941905677318573,0.8,0.028407368808984756,0.26632553339004517
1.3641788959503174,0.30880871415138245,1.055370181798935,0.20527762174606323,0.8,0.029238389804959297,0.2612530589103699
1.3703711032867432,0.3104959726333618,1.0598751306533813,0.19843989610671997,0.8,0.02343585155904293,0.25262749195098877
1.3785006999969482,0.31790849566459656,1.0605922043323517,0.19007763266563416,0.8,0.018497556447982788,0.24127814173698425
1.3969143629074097,0.3183174729347229,1.0785968899726868,0.1814136505126953,0.8,0.013191603124141693,0.22964629530906677
1.4145917892456055,0.31504613161087036,1.099545657634735,0.17145904898643494,0.8,0.010923103429377079,0.21851027011871338
1.425866961479187,0.31276386976242065,1.1131030917167664,0.16053622961044312,0.8,0.021353034302592278,0.20825187861919403
1.4268343448638916,0.31228840351104736,1.1145459413528442,0.1520567387342453,0.8,0.04701169952750206,0.20133815705776215
1.4168479442596436,0.3113320767879486,1.105515867471695,0.1470828354358673,0.8,0.05445680394768715,0.19839102029800415
1.3961865901947021,0.3094676434993744,1.0867189466953278,0.14472901821136475,0.8,0.05029601603746414,0.19750922918319702
1.3662723302841187,0.3033056855201721,1.0629666447639465,0.14180856943130493,0.8,0.05645778402686119,0.19440047442913055
1.3363765478134155,0.2870509624481201,1.0493255853652954,0.13523578643798828,0.8,0.0449356809258461,0.18629518151283264
1.3062419891357422,0.2747037410736084,1.0315382480621338,0.12722429633140564,0.8,0.03474893793463707,0.17768120765686035
1.2838516235351562,0.26635003089904785,1.0175015926361084,0.1188577264547348,0.8,0.03306731581687927,0.16949521005153656
1.2686851024627686,0.2626286745071411,1.0060564279556274,0.11239087581634521,0.8,0.030525362119078636,0.1632402241230011
1.2622286081314087,0.26008495688438416,1.0021436512470245,0.10358576476573944,0.8,0.027212845161557198,0.15566188097000122
1.2636874914169312,0.26132071018218994,1.0023667812347412,0.09763692319393158,0.8,0.02343502640724182,0.1504097729921341
1.271523356437683,0.2650870382785797,1.0064363181591034,0.09485539048910141,0.8,0.01738935336470604,0.14825445413589478
1.2837976217269897,0.2678159177303314,1.0159817039966583,0.09206026047468185,0.8,0.014612684026360512,0.1462564915418625
1.2978050708770752,0.2704828679561615,1.0273222029209137,0.09049588441848755,0.8,0.011431392282247543,0.14526185393333435
1.312014102935791,0.27392813563346863,1.0380859673023224,0.09027644246816635,0.8,0.009475157596170902,0.14521895349025726
1.3243178129196167,0.2734405994415283,1.0508772134780884,0.08468300104141235,0.8,0.005483268294483423,0.1379425972700119
1.3310236930847168,0.26658040285110474,1.064443290233612,0.06810657680034637,0.8,0.003419629530981183,0.11666842550039291
1.3336137533187866,0.2534075975418091,1.0802061557769775,0.04990662634372711,0.8,0.005954962223768234,0.09111209958791733
1.343949317932129,0.2508475184440613,1.0931017994880676,0.044563256204128265,0.8,0.007519611623138189,0.0824505016207695
1.3898271322250366,0.27928346395492554,1.110543668270111,0.053463347256183624,0.8,0.006352107040584087,0.09553833305835724
1.458986759185791,0.31110048294067383,1.1478862762451172,0.06044144555926323,0.8,0.0041470094583928585,0.10872432589530945
1.4990663528442383,0.3191618323326111,1.1799045205116272,0.0626683160662651,0.8,0.0026241205632686615,0.11649869382381439
1.5145395994186401,0.3271643817424774,1.1873752176761627,0.068509042263031,0.8,0.0037396412808448076,0.12857159972190857
1.5130338668823242,0.34202975034713745,1.1710041165351868,0.07679743319749832,0.8,0.004077106714248657,0.1423751562833786
1.5010943412780762,0.3567964732646942,1.144297868013382,0.08343806862831116,0.8333333333333334,0.0034604461397975683,0.15108506381511688
1.4832690954208374,0.36546024680137634,1.117808848619461,0.08719862997531891,0.8333333333333334,0.002425641752779484,0.15371589362621307
1.4643335342407227,0.3627713918685913,1.1015621423721313,0.08592402935028076,0.8333333333333334,0.0013492467114701867,0.14957189559936523
1.4472321271896362,0.3545464873313904,1.0926856398582458,0.08205549418926239,0.8333333333333334,0.0009147287928499281,0.14255273342132568
1.4340031147003174,0.3454044759273529,1.0885986387729645,0.07736343145370483,0.8333333333333334,0.001001988654024899,0.13498947024345398
1.424965262413025,0.3383252024650574,1.0866400599479675,0.07336905598640442,0.8333333333333334,0.0011674200650304556,0.12877856194972992
1.4193735122680664,0.3342832922935486,1.0850902199745178,0.07072533667087555,0.8333333333333334,0.0011502074776217341,0.12477477639913559
1.4158682823181152,0.33302122354507446,1.0828470587730408,0.0696144700050354,0.8333333333333334,0.0009570691036060452,0.12313129752874374
1.4132994413375854,0.33348989486694336,1.079809546470642,0.06964465975761414,0.8333333333333334,0.0006977516459301114,0.12323089689016342
1.4110362529754639,0.33505746722221375,1.0759787857532501,0.07052650302648544,0.8333333333333334,0.0005178370047360659,0.12458066642284393
1.4087518453598022,0.3371577262878418,1.0715941190719604,0.071900874376297,0.8333333333333334,0.00048757559852674603,0.12660470604896545
1.4063571691513062,0.33927005529403687,1.0670871138572693,0.07336505502462387,0.8333333333333334,0.0005137127009220421,0.12870386242866516
1.4038259983062744,0.34096819162368774,1.0628578066825867,0.07457517087459564,0.8333333333333334,0.0005142649752087891,0.13039830327033997
1.4011367559432983,0.3419977128505707,1.0591390430927277,0.07532916963100433,0.8333333333333334,0.0004976339405402541,0.13142406940460205
1.398261308670044,0.3423078954219818,1.0559534132480621,0.07559031248092651,0.8333333333333334,0.0005122984875924885,0.13174483180046082
1.3951919078826904,0.3420203626155853,1.053171545267105,0.0754522979259491,0.8333333333333334,0.00046038359869271517,0.13149558007717133
1.3919684886932373,0.3413566052913666,1.0506118834018707,0.07507596909999847,0.8333333333333334,0.0004435981682036072,0.1309005171060562
1.3886760473251343,0.3405601680278778,1.0481158792972565,0.07462762296199799,0.8333333333333334,0.0004259418055880815,0.13019335269927979
1.3853715658187866,0.3398088216781616,1.045562744140625,0.07422737777233124,0.8333333333333334,0.0004139374359510839,0.1295459270477295
1.3819856643676758,0.3391875624656677,1.042798101902008,0.0739472508430481,0.8333333333333334,0.00039686509990133345,0.1290694922208786
1.3788560628890991,0.338814914226532,1.0400411486625671,0.07382801175117493,0.8333333333333334,0.00037848189822398126,0.12882594764232635
1.3759883642196655,0.3386459946632385,1.037342369556427,0.07384325563907623,0.8333333333333334,0.00036026531597599387,0.12878482043743134
1.3734158277511597,0.3386349678039551,1.0347808599472046,0.07395358383655548,0.8333333333333334,0.00034382971352897584,0.128891259431839
1.3710970878601074,0.3387070596218109,1.0323900282382965,0.07410918176174164,0.8333333333333334,0.0003285196435172111,0.129073828458786
1.3689841032028198,0.33879828453063965,1.0301858186721802,0.07426780462265015,0.8333333333333334,0.0003140690678264946,0.1292697638273239
1.3670109510421753,0.3388575315475464,1.028153419494629,0.0743989497423172,0.8333333333333334,0.00029954768251627684,0.12943223118782043
1.3651237487792969,0.33885830640792847,1.0262654423713684,0.07448847591876984,0.8333333333333334,0.000284980604192242,0.12953773140907288
1.3632824420928955,0.33879345655441284,1.0244889855384827,0.07453513145446777,0.8333333333333334,0.00027107453206554055,0.12958180904388428
1.3614652156829834,0.33867567777633667,1.0227895379066467,0.07454852759838104,0.8333333333333334,0.0002574415411800146,0.1295764446258545
1.3596723079681396,0.33852267265319824,1.0211496353149414,0.07454077154397964,0.8333333333333334,0.0002446286380290985,0.12953877449035645
1.3579143285751343,0.33835601806640625,1.019558310508728,0.07452523708343506,0.8333333333333334,0.00023256543499883264,0.12948837876319885
1.3562085628509521,0.33819541335105896,1.0180131494998932,0.0745127946138382,0.8333333333333334,0.00022096231987234205,0.12944191694259644
1.3548797369003296,0.338052362203598,1.0168273746967316,0.07450933754444122,0.8333333333333334,0.00020990076882299036,0.12940919399261475
1.355128288269043,0.3379315733909607,1.0171967148780823,0.07451684772968292,0.8333333333333334,0.00019944491214118898,0.12939393520355225
1.3553791046142578,0.337831974029541,1.0175471305847168,0.07453396916389465,0.8333333333333334,0.0001670832425588742,0.12939482927322388
1.3556346893310547,0.33774909377098083,1.0178855955600739,0.07455798983573914,0.8333333333333334,0.00014889494923409075,0.12940797209739685
1.3558944463729858,0.33767661452293396,1.0182178318500519,0.07458505034446716,0.8333333333333334,0.00013880064943805337,0.12942776083946228
1.356152892112732,0.33760783076286316,1.0185450613498688,0.07461180537939072,0.8333333333333334,0.00012847482867073268,0.12944871187210083
1.3564038276672363,0.33753901720046997,1.0188648104667664,0.07463611662387848,0.8333333333333334,0.00012078513827873394,0.12946739792823792
1.3566529750823975,0.33748793601989746,1.0191650390625,0.07466042041778564,0.8333333333333334,0.0001141112734330818,0.12949004769325256
1.3568792343139648,0.3374300003051758,1.019449234008789,0.07467910647392273,0.8333333333333334,0.00010870516416616738,0.1295047253370285
1.3570878505706787,0.337357759475708,1.0197300910949707,0.0746910572052002,0.8333333333333334,0.00010439754987601191,0.12950922548770905
1.3572742938995361,0.3372786045074463,1.0199956893920898,0.07469943910837173,0.8333333333333334,0.00010034890146926045,0.129507914185524
1.357440710067749,0.33719366788864136,1.0202470421791077,0.07470490783452988,0.8333333333333334,9.680220682639629e-05,0.12950214743614197
1.3575900793075562,0.3371078670024872,1.020482212305069,0.07470932602882385,0.8333333333333334,9.32424736674875e-05,0.12949493527412415
1.3577260971069336,0.3370228409767151,1.0207032561302185,0.0747135579586029,0.8333333333333334,9.00034501682967e-05,0.12948763370513916
1.3578507900238037,0.33693927526474,1.0209115147590637,0.07471762597560883,0.8333333333333334,8.61590524436906e-05,0.12948057055473328
1.3579676151275635,0.3368592858314514,1.021108329296112,0.07472226768732071,0.8333333333333334,8.28850970719941e-05,0.12947486340999603
1.3580759763717651,0.33678194880485535,1.0212940275669098,0.07472710311412811,0.8333333333333334,7.906897371867672e-05,0.12947000563144684
1.3581784963607788,0.3367081880569458,1.021470308303833,0.07473219931125641,0.8333333333333334,7.524136890424415e-05,0.12946613132953644
1.358276128768921,0.3366363048553467,1.0216398239135742,0.0747368186712265,0.8333333333333334,7.147373253246769e-05,0.12946222722530365
1.3583654165267944,0.3365671634674072,1.0217982530593872,0.07474119961261749,0.8333333333333334,6.793370266677812e-05,0.1294585019350052
1.3584492206573486,0.3365001678466797,1.021949052810669,0.0747452825307846,0.8333333333333334,6.40904254396446e-05,0.12945477664470673
1.358526587486267,0.33643555641174316,1.022091031074524,0.07474882155656815,0.8333333333333334,6.062893589842133e-05,0.12945082783699036
1.358597755432129,0.3363741338253021,1.0222236216068268,0.0747523084282875,0.8333333333333334,5.713830250897445e-05,0.12944729626178741
1.3586620092391968,0.33631524443626404,1.0223467648029327,0.07475546002388,0.8333333333333334,5.365165270632133e-05,0.1294436752796173
1.3587207794189453,0.33625978231430054,1.0224609971046448,0.0747586041688919,0.8333333333333334,5.0589838792802766e-05,0.1294405162334442
1.358775019645691,0.33620715141296387,1.022567868232727,0.07476158440113068,0.8333333333333334,4.770800660480745e-05,0.129437655210495
1.3588255643844604,0.33615875244140625,1.0226668119430542,0.07476495951414108,0.8333333333333334,4.464264202397317e-05,0.12943580746650696
1.3588721752166748,0.3361127972602844,1.0227593779563904,0.07476799190044403,0.8333333333333334,4.1853523725876585e-05,0.12943387031555176
1.358916997909546,0.33607038855552673,1.0228466093540192,0.07477130740880966,0.8333333333333334,3.947908044210635e-05,0.1294327974319458
1.3589582443237305,0.3360305428504944,1.022927701473236,0.07477446645498276,0.8333333333333334,3.716756691574119e-05,0.12943188846111298
1.3589973449707031,0.33599311113357544,1.0230042338371277,0.07477745413780212,0.8333333333333334,3.463609027676284e-05,0.1294311285018921
1.3590348958969116,0.3359576165676117,1.0230772793293,0.07478031516075134,0.8333333333333334,3.275758717791177e-05,0.12943045794963837
1.3590693473815918,0.33592474460601807,1.0231446027755737,0.07478322833776474,0.8333333333333334,3.066857243538834e-05,0.1294301450252533
1.3591022491455078,0.3358933925628662,1.0232088565826416,0.0747857317328453,0.8333333333333334,2.9195512979640625e-05,0.12942957878112793
1.359133005142212,0.3358639180660248,1.0232690870761871,0.07478827238082886,0.8333333333333334,2.711428896873258e-05,0.12942926585674286
1.3591623306274414,0.3358362913131714,1.02332603931427,0.0747905895113945,0.8333333333333334,2.5606803319533356e-05,0.1294289231300354
1.3591898679733276,0.3358108401298523,1.0233790278434753,0.07479298114776611,0.8333333333333334,2.4165812646970153e-05,0.1294289529323578
1.359215497970581,0.3357863426208496,1.0234291553497314,0.07479514926671982,0.8333333333333334,2.2814130716142245e-05,0.12942877411842346
1.359238624572754,0.33576250076293945,1.0234761238098145,0.07479674369096756,0.8333333333333334,2.1176778318476863e-05,0.12942805886268616
1.3592609167099,0.3357415199279785,1.0235193967819214,0.07479893416166306,0.8333333333333334,2.0099530956940725e-05,0.12942828238010406
1.3592815399169922,0.3357210159301758,1.0235605239868164,0.07480065524578094,0.8333333333333334,1.898185655591078e-05,0.12942801415920258
1.3593019247055054,0.3357013165950775,1.0236006081104279,0.07480219751596451,0.8333333333333334,1.7961194316740148e-05,0.12942767143249512
1.359320044517517,0.3356831669807434,1.0236368775367737,0.07480373978614807,0.8333333333333334,1.6791889720479958e-05,0.12942752242088318
1.3593381643295288,0.33566635847091675,1.023671805858612,0.07480525970458984,0.8333333333333334,1.5906727639958262e-05,0.1294274926185608
1.3593553304672241,0.33565008640289307,1.023705244064331,0.07480660080909729,0.8333333333333334,1.516094653197797e-05,0.12942731380462646
1.3593709468841553,0.3356351852416992,1.023735761642456,0.07480809092521667,0.8333333333333334,1.39514340844471e-05,0.12942743301391602
1.3593852519989014,0.335620641708374,1.0237646102905273,0.07480919361114502,0.8333333333333334,1.3205143659433816e-05,0.12942717969417572
1.3593990802764893,0.3356071412563324,1.0237919390201569,0.07481032609939575,0.8333333333333334,1.2391546079015825e-05,0.1294270157814026
1.3594117164611816,0.3355943560600281,1.0238173604011536,0.07481145858764648,0.8333333333333334,1.1963385986746289e-05,0.1294269859790802
1.3594236373901367,0.3355819582939148,1.023841679096222,0.07481236755847931,0.8333333333333334,1.0990642294927966e-05,0.12942665815353394
1.359435796737671,0.3355707824230194,1.0238650143146515,0.0748133510351181,0.8333333333333334,1.0748735803645104e-05,0.12942668795585632
1.3594468832015991,0.33556029200553894,1.0238865911960602,0.07481434941291809,0.8333333333333334,9.657210284785833e-06,0.12942670285701752
1.359457015991211,0.3355500400066376,1.0239069759845734,0.07481500506401062,0.8333333333333334,9.308007975050714e-06,0.12942641973495483
1.359466314315796,0.3355404734611511,1.0239258408546448,0.07481582462787628,0.8333333333333334,8.834779691824224e-06,0.12942631542682648
1.359475016593933,0.33553144335746765,1.0239435732364655,0.07481661438941956,0.8333333333333334,8.057763807300944e-06,0.1294262707233429
1.3594835996627808,0.33552250266075134,1.0239610970020294,0.07481712102890015,0.8333333333333334,7.829434252926148e-06,0.12942586839199066
1.359491229057312,0.3355151414871216,1.0239760875701904,0.07481786608695984,0.8333333333333334,7.307859959837515e-06,0.12942597270011902
1.3594982624053955,0.3355071544647217,1.0239911079406738,0.07481832057237625,0.8333333333333334,6.78577180224238e-06,0.12942562997341156
1.3595054149627686,0.3355000913143158,1.0240053236484528,0.07481888681650162,0.8333333333333334,6.712531558150658e-06,0.129425510764122
1.3595125675201416,0.335493803024292,1.0240187644958496,0.0748196691274643,0.8333333333333334,5.909934316150611e-06,0.1294257938861847
1.3595185279846191,0.33548736572265625,1.024031162261963,0.07482006400823593,0.8333333333333334,5.776428679382661e-06,0.12942560017108917
1.359524130821228,0.3354814052581787,1.0240427255630493,0.07482053339481354,0.8333333333333334,5.2638233682955615e-06,0.129425510764122
1.3595302104949951,0.3354756832122803,1.0240545272827148,0.07482097297906876,0.8333333333333334,5.166435130377067e-06,0.12942539155483246
1.3595346212387085,0.3354707658290863,1.0240638554096222,0.07482147216796875,0.8333333333333334,4.816724413103657e-06,0.12942545115947723
1.35953950881958,0.33546575903892517,1.024073749780655,0.07482191175222397,0.8333333333333334,4.697630629380001e-06,0.12942537665367126
1.3595447540283203,0.3354611098766327,1.0240836441516876,0.07482223957777023,0.8333333333333334,4.1201569729309995e-06,0.12942537665367126
1.359548807144165,0.33545684814453125,1.0240919589996338,0.0748225674033165,0.8333333333333334,4.12406643590657e-06,0.1294252723455429
1.3595519065856934,0.3354526162147522,1.0240992903709412,0.07482291758060455,0.8333333333333334,3.6199824080540566e-06,0.12942521274089813
1.3595560789108276,0.3354482054710388,1.0241078734397888,0.07482301443815231,0.8333333333333334,3.486480636638589e-06,0.12942487001419067
1.359559416770935,0.3354446589946747,1.0241147577762604,0.07482337206602097,0.8333333333333334,3.3884468848555116e-06,0.12942489981651306
1.359562635421753,0.3354417681694031,1.0241208672523499,0.07482384145259857,0.8333333333333334,3.136237637590966e-06,0.12942513823509216
1.3595654964447021,0.33543825149536133,1.0241272449493408,0.0748240202665329,0.8333333333333334,2.8690658382402034e-06,0.12942497432231903
1.3595693111419678,0.335435688495636,1.0241336226463318,0.07482446730136871,0.8333333333333334,2.8596289212146075e-06,0.12942522764205933
1.359572172164917,0.33543217182159424,1.0241400003433228,0.07482442259788513,0.8333333333333334,2.533912720537046e-06,0.12942487001419067
1.359574317932129,0.3354296088218689,1.02414470911026,0.07482467591762543,0.8333333333333334,2.561288965807762e-06,0.12942485511302948
1.3595770597457886,0.33542710542678833,1.0241499543190002,0.07482492178678513,0.8333333333333334,2.256673951706034e-06,0.12942489981651306
1.3595788478851318,0.3354250192642212,1.0241538286209106,0.0748252123594284,0.8333333333333334,2.428161906209425e-06,0.12942498922348022
1.3595812320709229,0.3354228436946869,1.024158388376236,0.07482545077800751,0.8333333333333334,1.9129306565446313e-06,0.1294250339269638
1.359583854675293,0.3354203701019287,1.0241634845733643,0.0748254805803299,0.8333333333333334,1.9383344351808773e-06,0.12942487001419067
1.3595850467681885,0.33541855216026306,1.0241664946079254,0.07482568919658661,0.8333333333333334,1.8032408206636319e-06,0.12942487001419067
1.3595874309539795,0.33541685342788696,1.0241705775260925,0.07482592016458511,0.8333333333333334,1.72989632574172e-06,0.12942497432231903
1.359588861465454,0.33541449904441833,1.0241743624210358,0.07482583820819855,0.8333333333333334,1.6654662431392353e-06,0.12942463159561157
1.3595905303955078,0.33541303873062134,1.0241774916648865,0.07482603192329407,0.8333333333333334,1.4187548913469072e-06,0.12942470610141754
1.3595921993255615,0.3354114890098572,1.0241807103157043,0.07482615113258362,0.8333333333333334,1.4675330248792307e-06,0.12942469120025635
1.359593391418457,0.33541029691696167,1.0241830945014954,0.07482636719942093,0.8333333333333334,1.3052823533143965e-06,0.1294247806072235
1.3595948219299316,0.33540862798690796,1.0241861939430237,0.07482630759477615,0.8333333333333334,1.3311680504557444e-06,0.1294245719909668
1.3595960140228271,0.33540722727775574,1.0241887867450714,0.07482641935348511,0.8333333333333334,1.2614164006663486e-06,0.1294245421886444
1.3595969676971436,0.3354061245918274,1.0241908431053162,0.07482661306858063,0.8333333333333334,1.1470906429167371e-06,0.12942460179328918
1.3595983982086182,0.3354052007198334,1.0241931974887848,0.07482674717903137,0.8333333333333334,8.682355883138371e-07,0.12942469120025635
1.3595993518829346,0.3354039788246155,1.024195373058319,0.07482679188251495,0.8333333333333334,1.1722463568730745e-06,0.12942463159561157
1.3595999479293823,0.33540281653404236,1.02419713139534,0.07482683658599854,0.8333333333333334,1.0627345545799471e-06,0.12942452728748322
1.3596010208129883,0.3354019522666931,1.0241990685462952,0.07482700049877167,0.8333333333333334,9.689202897789073e-07,0.12942463159561157
1.3596018552780151,0.33540114760398865,1.0242007076740265,0.07482711225748062,0.8333333333333334,8.648488005746913e-07,0.12942469120025635
1.3596023321151733,0.33540040254592896,1.0242019295692444,0.07482723891735077,0.8333333333333334,7.58361409225472e-07,0.12942473590373993
1.3596034049987793,0.33539924025535583,1.0242041647434235,0.07482710480690002,0.8333333333333334,8.378973461731221e-07,0.12942451238632202
1.3596042394638062,0.33539891242980957,1.0242053270339966,0.07482737302780151,0.8333333333333334,7.528106493737141e-07,0.12942473590373993
1.3596051931381226,0.33539772033691406,1.0242074728012085,0.0748271495103836,0.8333333333333334,6.521339059872844e-07,0.12942440807819366
1.3596057891845703,0.3353973627090454,1.024208426475525,0.0748274177312851,0.8333333333333334,7.806129360687919e-07,0.12942463159561157
1.3596062660217285,0.33539676666259766,1.0242094993591309,0.07482746243476868,0.8333333333333334,5.602529427051195e-07,0.12942463159561157
1.3596066236495972,0.3353959918022156,1.0242106318473816,0.0748274102807045,0.8333333333333334,7.177673637670523e-07,0.12942449748516083
1.3596067428588867,0.33539581298828125,1.0242109298706055,0.07482769340276718,0.8333333333333334,8.691480957168096e-07,0.1294247955083847
1.3596075773239136,0.335394948720932,1.0242126286029816,0.07482758164405823,0.8333333333333334,4.2296517221984686e-07,0.1294245570898056
1.3596080541610718,0.3353947103023529,1.0242133438587189,0.07482773065567017,0.8333333333333334,7.664831400688854e-07,0.12942469120025635
1.3596088886260986,0.3353942334651947,1.024214655160904,0.07482770830392838,0.8333333333333334,5.08923278630391e-07,0.12942466139793396
1.3596088886260986,0.3353933095932007,1.024215579032898,0.07482757419347763,0.8333333333333334,5.027359861742298e-07,0.12942439317703247
1.3596093654632568,0.33539316058158875,1.024216204881668,0.07482768595218658,0.8333333333333334,3.6996743801864795e-07,0.12942449748516083
1.359609603881836,0.335392564535141,1.024217039346695,0.0748276561498642,0.8333333333333334,3.7063114177726675e-07,0.12942442297935486
1.3596099615097046,0.335392564535141,1.0242173969745636,0.07482781261205673,0.8333333333333334,4.099087220765796e-07,0.129424586892128
1.3596104383468628,0.3353918492794037,1.024218589067459,0.07482770085334778,0.8333333333333334,5.249866603662667e-07,0.12942439317703247
1.3596107959747314,0.3353918790817261,1.0242189168930054,0.0748278796672821,0.8333333333333334,5.165046559341135e-07,0.12942460179328918
1.359610915184021,0.3353916108608246,1.0242193043231964,0.0748278945684433,0.8333333333333334,4.5610141796714743e-07,0.129424586892128
1.3596112728118896,0.33539116382598877,1.0242201089859009,0.0748278945684433,0.8333333333333334,5.90216075124772e-07,0.12942452728748322
1.3596118688583374,0.33539098501205444,1.024220883846283,0.0748278796672821,0.8333333333333334,8.949547236625222e-07,0.12942451238632202
1.3596118688583374,0.33539074659347534,1.024221122264862,0.0748278945684433,0.8333333333333334,4.5344398813540465e-07,0.1294245421886444
1.3596124649047852,0.3353904187679291,1.024222046136856,0.07482785731554031,0.8333333333333334,2.8341798952169484e-07,0.12942448258399963
1.3596123456954956,0.33539021015167236,1.0242221355438232,0.0748278945684433,0.8333333333333334,4.5117991476217867e-07,0.12942445278167725
1.3596128225326538,0.3353898227214813,1.0242229998111725,0.07482779026031494,0.8333333333333334,2.060124728586743e-07,0.1294243335723877
1.3596128225326538,0.3353900611400604,1.0242227613925934,0.07482805848121643,0.8333333333333334,3.212690842246957e-07,0.12942461669445038
1.3596131801605225,0.33538946509361267,1.0242237150669098,0.0748278796672821,0.8333333333333334,3.722679196016543e-07,0.12942436337471008
1.3596131801605225,0.33538931608200073,1.0242238640785217,0.07482786476612091,0.8333333333333334,1.572964123397469e-07,0.1294243335723877
1.3596131801605225,0.33538922667503357,1.024223953485489,0.07482793182134628,0.8333333333333334,1.8103638410593703e-07,0.12942439317703247
1.3596136569976807,0.33538898825645447,1.0242246687412262,0.07482792437076569,0.8333333333333334,2.746756706528686e-07,0.1294243484735489
1.3596137762069702,0.33538883924484253,1.0242249369621277,0.07482798397541046,0.8333333333333334,6.048500722499739e-07,0.12942439317703247
1.3596137762069702,0.335388720035553,1.0242250561714172,0.07482793927192688,0.8333333333333334,5.9203296132182e-07,0.1294243335723877
1.3596138954162598,0.3353886604309082,1.0242252349853516,0.07482799887657166,0.8333333333333334,5.776520310973865e-07,0.12942439317703247
1.3596141338348389,0.3353886008262634,1.0242255330085754,0.07482802122831345,0.8333333333333334,3.4364256862318143e-07,0.12942442297935486
1.3596141338348389,0.3353883624076843,1.0242257714271545,0.07482797652482986,0.8333333333333334,1.6639710054278112e-07,0.12942436337471008
1.3596141338348389,0.335388720035553,1.0242254137992859,0.07482820749282837,0.8333333333333334,2.3047496711114945e-07,0.12942463159561157
1.359614372253418,0.33538803458213806,1.02422633767128,0.07482793927192688,0.8333333333333334,1.4676227522159024e-07,0.12942425906658173
1.3596142530441284,0.33538806438446045,1.024226188659668,0.07482805848121643,0.8333333333333334,3.842323508251866e-07,0.12942439317703247
1.359614610671997,0.3353879451751709,1.0242266654968262,0.07482805848121643,0.8333333333333334,1.2264392523775314e-07,0.12942439317703247
1.359614372253418,0.3353880047798157,1.0242263674736023,0.07482808828353882,0.8333333333333334,2.9738532703049714e-07,0.12942443788051605
1.359614610671997,0.3353877663612366,1.0242268443107605,0.07482800632715225,0.8333333333333334,2.0460781513520487e-07,0.1294243037700653
1.359614610671997,0.3353877663612366,1.0242268443107605,0.07482802867889404,0.8333333333333334,4.070270165357215e-07,0.12942436337471008
1.359614372253418,0.3353877067565918,1.0242266654968262,0.07482808083295822,0.8333333333333334,2.593731949218636e-07,0.12942442297935486
1.359614372253418,0.3353877067565918,1.0242266654968262,0.0748281478881836,0.8333333333333334,2.0360185715162515e-07,0.12942448258399963
1.3596147298812866,0.33538731932640076,1.0242274105548859,0.07482801377773285,0.8333333333333334,3.6025878102918796e-07,0.12942427396774292
1.3596147298812866,0.335387647151947,1.0242270827293396,0.0748281180858612,0.8333333333333334,4.6819374688311655e-07,0.12942445278167725
1.3596150875091553,0.3353874683380127,1.0242276191711426,0.07482810318470001,0.8333333333333334,3.7338645597628783e-07,0.12942439317703247
1.3596148490905762,0.3353877067565918,1.0242271423339844,0.07482816278934479,0.8333333333333334,3.650528697107802e-07,0.12942452728748322
1.3596150875091553,0.33538731932640076,1.0242277681827545,0.07482805848121643,0.8333333333333334,2.9572501603070123e-07,0.1294243484735489
1.3596152067184448,0.33538782596588135,1.0242273807525635,0.07482828199863434,0.8333333333333334,2.016221856138145e-07,0.12942466139793396
1.3596150875091553,0.3353872299194336,1.0242278575897217,0.07482804358005524,0.8333333333333334,7.949632419013142e-08,0.1294243186712265
1.3596148490905762,0.3353874087333679,1.0242274403572083,0.0748281180858612,0.8333333333333334,1.2598124499163532e-07,0.12942442297935486
1.3596150875091553,0.3353871703147888,1.0242279171943665,0.07482805848121643,0.8333333333333334,3.035663951322931e-07,0.1294243037700653
1.3596152067184448,0.3353874087333679,1.024227797985077,0.07482820004224777,0.8333333333333334,3.7233726857266447e-07,0.12942449748516083
1.3596152067184448,0.3353872299194336,1.0242279767990112,0.0748281329870224,0.8333333333333334,1.5528999597336224e-07,0.12942442297935486
1.3596153259277344,0.33538728952407837,1.024228036403656,0.07482817769050598,0.8333333333333334,2.2481316364064696e-07,0.12942445278167725
1.3596150875091553,0.3353874087333679,1.0242276787757874,0.07482823729515076,0.8333333333333334,3.592930966078711e-07,0.1294245421886444
1.3596153259277344,0.33538708090782166,1.0242282450199127,0.07482808083295822,0.8333333333333334,6.710120601383096e-07,0.1294243335723877
1.3596152067184448,0.3353872001171112,1.0242280066013336,0.07482819259166718,0.8333333333333334,8.231454557972029e-07,0.12942445278167725
1.3596152067184448,0.3353872299194336,1.0242279767990112,0.07482823729515076,0.8333333333333334,7.51552875044581e-07,0.12942451238632202
1.3596153259277344,0.33538684248924255,1.0242284834384918,0.07482805103063583,0.8333333333333334,4.3398097204772057e-07,0.12942427396774292
1.3596150875091553,0.33538708090782166,1.0242280066013336,0.07482817023992538,0.8333333333333334,9.749859231078517e-08,0.12942442297935486
1.3596153259277344,0.33538684248924255,1.0242284834384918,0.07482805848121643,0.8333333333333334,3.745403489574528e-07,0.1294243037700653
1.3596152067184448,0.3353872001171112,1.0242280066013336,0.07482823729515076,0.8333333333333334,2.652496391419845e-07,0.12942449748516083
1.3596155643463135,0.3353866934776306,1.0242288708686829,0.07482802867889404,0.8333333333333334,1.8477305729902582e-07,0.12942424416542053
1.3596152067184448,0.3353869616985321,1.0242282450199127,0.07482816278934479,0.8333333333333334,2.9728960271313554e-07,0.12942442297935486
1.3596152067184448,0.3353869616985321,1.0242282450199127,0.07482815533876419,0.8333333333333334,3.379583688456478e-07,0.12942437827587128
1.3596155643463135,0.3353869318962097,1.0242286324501038,0.0748281329870224,0.8333333333333334,4.5937238724036433e-07,0.12942439317703247
1.3596153259277344,0.33538705110549927,1.024228274822235,0.07482817769050598,0.8333333333333334,6.89344972215622e-07,0.12942442297935486
1.3596153259277344,0.33538684248924255,1.0242284834384918,0.07482810318470001,0.8333333333333334,2.2723649806266621e-07,0.1294243335723877
1.3596155643463135,0.3353872299194336,1.0242283344268799,0.07482828199863434,0.8333333333333334,2.619802614844957e-07,0.1294245719909668
1.359615683555603,0.3353869616985321,1.024228721857071,0.074828140437603,0.8333333333333334,2.3244588476245553e-07,0.12942442297935486
1.3596153259277344,0.3353869616985321,1.0242283642292023,0.074828140437603,0.8333333333333334,2.2370693386619678e-07,0.12942439317703247
1.359615683555603,0.33538687229156494,1.024228811264038,0.0748281329870224,0.8333333333333334,2.6164480004808865e-07,0.12942437827587128
1.3596153259277344,0.33538681268692017,1.0242285132408142,0.07482802867889404,0.8333333333333334,2.7113517830912315e-07,0.12942427396774292
1.3596158027648926,0.3353869318962097,1.0242288708686829,0.07482815533876419,0.8333333333333334,4.5928638314762793e-07,0.12942440807819366
1.3596155643463135,0.3353869616985321,1.0242286026477814,0.0748281329870224,0.8333333333333334,4.5727705355602666e-07,0.12942440807819366
1.359615683555603,0.3353869915008545,1.0242286920547485,0.07482816278934479,0.8333333333333334,2.988680876114813e-07,0.12942442297935486
1.359615683555603,0.3353869318962097,1.0242287516593933,0.0748281478881836,0.8333333333333334,1.034029182278573e-07,0.12942439317703247
1.359615683555603,0.33538708090782166,1.0242286026477814,0.07482822984457016,0.8333333333333334,3.3703813073771016e-07,0.12942452728748322
1.3596158027648926,0.335386723279953,1.0242290794849396,0.07482804358005524,0.8333333333333334,1.9330138911755057e-07,0.12942424416542053
1.359615683555603,0.3353871703147888,1.0242285132408142,0.07482822239398956,0.8333333333333334,1.1163486135501444e-07,0.12942449748516083
1.3596158027648926,0.335386723279953,1.0242290794849396,0.07482810318470001,0.8333333333333334,2.476477050095127e-07,0.1294243186712265
1.3596153259277344,0.3353867530822754,1.024228572845459,0.07482808828353882,0.8333333333333334,2.4339465198863763e-07,0.12942427396774292
1.3596160411834717,0.3353869915008545,1.0242290496826172,0.07482820004224777,0.8333333333333334,1.891049095092967e-07,0.12942445278167725
1.359615683555603,0.33538684248924255,1.0242288410663605,0.0748281180858612,0.8333333333333334,4.1510020309942774e-07,0.1294243335723877
1.359615683555603,0.33538684248924255,1.0242288410663605,0.07482810318470001,0.8333333333333334,3.008573230545153e-07,0.1294243186712265
1.3596158027648926,0.3353869616985321,1.0242288410663605,0.07482821494340897,0.8333333333333334,2.438204091959051e-07,0.12942445278167725
1.359615683555603,0.33538684248924255,1.0242288410663605,0.07482810318470001,0.8333333333333334,2.4725426328586764e-07,0.1294243335723877
1.359615683555603,0.33538687229156494,1.024228811264038,0.0748281478881836,0.8333333333333334,8.191614853103601e-08,0.12942439317703247
1.3596155643463135,0.33538663387298584,1.0242289304733276,0.07482803612947464,0.8333333333333334,2.670339824817347e-07,0.12942421436309814
1.3596158027648926,0.3353869318962097,1.0242288708686829,0.07482822239398956,0.8333333333333334,2.8719910005747806e-07,0.12942445278167725
1.359615683555603,0.335386723279953,1.02422896027565,0.0748281180858612,0.8333333333333334,3.765326823668147e-07,0.1294243335723877
1.3596153259277344,0.3353867530822754,1.024228572845459,0.0748281329870224,0.8333333333333334,4.4012585931341164e-07,0.1294243335723877
1.359615683555603,0.33538684248924255,1.0242288410663605,0.0748281478881836,0.8333333333333334,3.024140369234374e-07,0.12942437827587128
1.359615683555603,0.3353869318962097,1.0242287516593933,0.07482819259166718,0.8333333333333334,2.6724211465989356e-07,0.12942442297935486
1.359615683555603,0.3353866934776306,1.0242289900779724,0.07482804358005524,0.8333333333333334,2.88899826728084e-07,0.12942421436309814
1.359615683555603,0.3353869616985321,1.024228721857071,0.07482822239398956,0.8333333333333334,2.981620923492301e-07,0.12942449748516083
1.3596153259277344,0.33538663387298584,1.0242286920547485,0.07482808828353882,0.8333333333333334,4.3236533997514925e-07,0.12942427396774292
1.359615683555603,0.3353869318962097,1.0242287516593933,0.0748281329870224,0.8333333333333334,8.174219345846723e-08,0.12942439317703247
1.359615683555603,0.335386723279953,1.02422896027565,0.07482808828353882,0.8333333333333334,2.7204202979191905e-07,0.1294243335723877
1.3596153259277344,0.3353869915008545,1.0242283344268799,0.07482819259166718,0.8333333333333334,4.29270727408948e-07,0.12942442297935486
1.359615683555603,0.3353866934776306,1.0242289900779724,0.07482808083295822,0.8333333333333334,5.351984100343543e-07,0.12942427396774292
1.3596155643463135,0.33538681268692017,1.0242287516593933,0.0748281478881836,0.8333333333333334,4.730556213417003e-07,0.12942437827587128
1.3596155643463135,0.3353869318962097,1.0242286324501038,0.07482817769050598,0.8333333333333334,2.7839541871799156e-07,0.12942439317703247
1.359615683555603,0.3353866934776306,1.0242289900779724,0.07482807338237762,0.8333333333333334,1.4845184637124476e-07,0.1294243037700653
1.3596155643463135,0.33538705110549927,1.0242285132408142,0.07482820749282837,0.8333333333333334,2.8108223659728537e-07,0.12942448258399963
1.359615683555603,0.33538663387298584,1.0242290496826172,0.07482804358005524,0.8333333333333334,1.5488619453662977e-07,0.12942424416542053
1.3596155643463135,0.3353869915008545,1.024228572845459,0.07482822984457016,0.8333333333333334,2.3944653548824135e-07,0.12942448258399963
1.359615683555603,0.335386723279953,1.02422896027565,0.0748281180858612,0.8333333333333334,1.8182875294314726e-07,0.1294243335723877
1.3596155643463135,0.3353869318962097,1.0242286324501038,0.07482816278934479,0.8333333333333334,4.010832981293788e-07,0.12942439317703247
1.359615683555603,0.3353867530822754,1.0242289304733276,0.0748281329870224,0.8333333333333334,7.029527893109844e-08,0.12942436337471008
1.3596153259277344,0.33538663387298584,1.0242286920547485,0.07482808828353882,0.8333333333333334,2.1784413206660247e-07,0.12942427396774292
1.3596153259277344,0.335386723279953,1.0242286026477814,0.07482810318470001,0.8333333333333334,4.068364205522812e-07,0.1294243186712265
1.3596153259277344,0.33538684248924255,1.0242284834384918,0.0748281329870224,0.8333333333333334,9.513924226212112e-08,0.12942436337471008
1.3596155643463135,0.33538687229156494,1.0242286920547485,0.074828140437603,0.8333333333333334,2.3915123392725945e-07,0.12942439317703247
1.359615683555603,0.3353869318962097,1.0242287516593933,0.07482815533876419,0.8333333333333334,2.3915131919238775e-07,0.12942439317703247
1.359615683555603,0.33538687229156494,1.024228811264038,0.07482817769050598,0.8333333333333334,2.4628300820950244e-07,0.12942442297935486
1.359615683555603,0.33538687229156494,1.024228811264038,0.07482815533876419,0.8333333333333334,3.2856394227565033e-07,0.12942437827587128
1.3596153259277344,0.3353867530822754,1.024228572845459,0.07482810318470001,0.8333333333333334,3.912531667538133e-07,0.1294243037700653
1.359615683555603,0.3353869915008545,1.0242286920547485,0.07482819259166718,0.8333333333333334,2.8366622473186e-07,0.12942443788051605
1.3596155643463135,0.3353867530822754,1.024228811264038,0.07482810318470001,0.8333333333333334,2.391558666658966e-07,0.1294243335723877
1.359615683555603,0.3353869915008545,1.0242286920547485,0.07482822239398956,0.8333333333333334,2.3861747422415647e-07,0.12942449748516083
1.3596155643463135,0.33538687229156494,1.0242286920547485,0.07482811063528061,0.8333333333333334,2.1892688550906314e-07,0.1294243484735489
1.359615683555603,0.33538684248924255,1.0242288410663605,0.0748281329870224,0.8333333333333334,3.7545811437667e-07,0.12942437827587128
1.3596153259277344,0.3353867530822754,1.024228572845459,0.07482810318470001,0.8333333333333334,1.6385473600166733e-07,0.1294243335723877
1.359615683555603,0.3353869915008545,1.0242286920547485,0.07482819259166718,0.8333333333333334,3.458981439052877e-07,0.12942445278167725
1.3596155643463135,0.33538684248924255,1.024228721857071,0.0748281255364418,0.8333333333333334,1.569594303418853e-07,0.12942437827587128
1.359615683555603,0.3353869616985321,1.024228721857071,0.07482815533876419,0.8333333333333334,1.8210124608231126e-07,0.12942439317703247
1.3596155643463135,0.3353869318962097,1.0242286324501038,0.07482817023992538,0.8333333333333334,4.7500725486315787e-07,0.12942440807819366
1.359615683555603,0.3353867530822754,1.0242289304733276,0.0748281329870224,0.8333333333333334,2.410312447409524e-07,0.1294243484735489
1.3596155643463135,0.3353869318962097,1.0242286324501038,0.07482815533876419,0.8333333333333334,1.6541439151751547e-07,0.12942439317703247
1.359615683555603,0.3353869318962097,1.0242287516593933,0.0748281255364418,0.8333333333333334,2.4492183570146153e-07,0.12942436337471008
1.3596155643463135,0.3353869616985321,1.0242286026477814,0.07482820749282837,0.8333333333333334,3.31977730638755e-07,0.12942445278167725
1.3596155643463135,0.33538684248924255,1.024228721857071,0.0748281180858612,0.8333333333333334,3.728715114448278e-07,0.1294243335723877
1.359615683555603,0.3353869318962097,1.0242287516593933,0.07482816278934479,0.8333333333333334,1.78281766238797e-07,0.12942442297935486
1.359615683555603,0.3353867530822754,1.0242289304733276,0.07482808083295822,0.8333333333333334,2.5021955707416055e-07,0.12942427396774292
1.359615683555603,0.3353869915008545,1.0242286920547485,0.07482820749282837,0.8333333333333334,4.165565599123511e-07,0.12942446768283844
1.3596155643463135,0.33538657426834106,1.0242289900779724,0.07482801377773285,0.8333333333333334,9.666845102174193e-08,0.12942419946193695
1.3596155643463135,0.33538708090782166,1.0242284834384918,0.07482820749282837,0.8333333333333334,7.547823344111748e-08,0.12942448258399963
1.359615683555603,0.33538684248924255,1.0242288410663605,0.0748281478881836,0.8333333333333334,1.383576204716519e-07,0.12942436337471008
1.3596153259277344,0.33538660407066345,1.024228721857071,0.07482804358005524,0.8333333333333334,1.7572533650422884e-08,0.12942424416542053
1.3596158027648926,0.3353869318962097,1.0242288708686829,0.0748281478881836,0.8333333333333334,2.164931771631018e-07,0.12942437827587128
1.3596155643463135,0.33538687229156494,1.0242286920547485,0.0748281329870224,0.8333333333333334,2.4563695433243993e-07,0.12942437827587128
1.359615683555603,0.33538684248924255,1.0242288410663605,0.07482810318470001,0.8333333333333334,2.45837242118796e-07,0.1294243335723877
1.359615683555603,0.33538687229156494,1.024228811264038,0.07482817023992538,0.8333333333333334,2.4519769681319303e-07,0.12942442297935486
1.359615683555603,0.33538687229156494,1.024228811264038,0.07482816278934479,0.8333333333333334,1.3865673054169747e-07,0.12942442297935486
1.3596153259277344,0.3353867530822754,1.024228572845459,0.07482810318470001,0.8333333333333334,5.091761750009027e-07,0.1294243186712265
1.359615683555603,0.33538684248924255,1.0242288410663605,0.0748281329870224,0.8333333333333334,4.080667963535234e-07,0.12942436337471008
1.3596155643463135,0.3353867530822754,1.024228811264038,0.07482808828353882,0.8333333333333334,2.3522497372141515e-07,0.1294243037700653
1.359615683555603,0.33538687229156494,1.024228811264038,0.0748281478881836,0.8333333333333334,1.0770521896574792e-07,0.12942442297935486
1.359615683555603,0.33538705110549927,1.0242286324501038,0.07482820749282837,0.8333333333333334,2.8445955990719085e-07,0.12942448258399963
1.3596153259277344,0.33538681268692017,1.0242285132408142,0.07482811063528061,0.8333333333333334,1.8212654140370432e-07,0.1294243335723877
1.359615683555603,0.3353869915008545,1.0242286920547485,0.07482819259166718,0.8333333333333334,1.5888106474903907e-07,0.12942448258399963
1.3596152067184448,0.3353866934776306,1.0242285132408142,0.0748281180858612,0.8333333333333334,9.590519312041579e-08,0.1294243335723877
1.3596155643463135,0.33538687229156494,1.0242286920547485,0.07482811063528061,0.8333333333333334,1.3565649226165988e-07,0.1294243335723877
1.3596155643463135,0.3353866934776306,1.0242288708686829,0.07482808828353882,0.8333333333333334,2.0045941084845253e-07,0.1294243037700653
1.359615683555603,0.33538684248924255,1.0242288410663605,0.074828140437603,0.8333333333333334,1.3216182992437098e-07,0.12942437827587128
1.359615683555603,0.3353869915008545,1.0242286920547485,0.07482817769050598,0.8333333333333334,1.7919774109032005e-07,0.12942442297935486
1.3596155643463135,0.3353867530822754,1.024228811264038,0.0748281255364418,0.8333333333333334,1.615804308130464e-07,0.12942436337471008
1.359615683555603,0.33538687229156494,1.024228811264038,0.0748281329870224,0.8333333333333334,3.943781621273956e-07,0.12942437827587128
1.359615683555603,0.3353869616985321,1.024228721857071,0.07482817769050598,0.8333333333333334,5.159456009096175e-07,0.12942443788051605
1.3596155643463135,0.33538681268692017,1.0242287516593933,0.0748281180858612,0.8333333333333334,3.9234220139405807e-07,0.1294243335723877
1.3596155643463135,0.3353867530822754,1.024228811264038,0.07482807338237762,0.8333333333333334,2.7148956860401086e-07,0.12942427396774292
1.359615683555603,0.33538705110549927,1.0242286324501038,0.07482820749282837,0.8333333333333334,2.8660267048508103e-07,0.12942445278167725
1.3596155643463135,0.33538639545440674,1.0242291688919067,0.07482798397541046,0.8333333333333334,2.7983773520645627e-07,0.12942415475845337
1.359615683555603,0.3353872299194336,1.0242284536361694,0.07482832670211792,0.8333333333333334,2.7489886633702554e-07,0.12942463159561157
1.359615683555603,0.3353866934776306,1.0242289900779724,0.07482808083295822,0.8333333333333334,3.183609464940673e-07,0.1294243037700653
1.3596153259277344,0.33538684248924255,1.0242284834384918,0.0748281180858612,0.8333333333333334,2.0647807730256318e-07,0.1294243335723877
1.359615683555603,0.33538684248924255,1.0242288410663605,0.0748281255364418,0.8333333333333334,1.0104858461090771e-07,0.12942437827587128
1.3596155643463135,0.3353869318962097,1.0242286324501038,0.07482817769050598,0.8333333333333334,1.034321286397244e-07,0.12942442297935486
1.3596153259277344,0.33538660407066345,1.024228721857071,0.07482803612947464,0.8333333333333334,1.6161017413196532e-07,0.12942424416542053
1.3596155643463135,0.33538687229156494,1.0242286920547485,0.0748281478881836,0.8333333333333334,1.049752142989746e-07,0.12942437827587128
1.359615683555603,0.33538705110549927,1.0242286324501038,0.07482821494340897,0.8333333333333334,2.787206483390037e-07,0.12942448258399963
1.3596155643463135,0.33538663387298584,1.0242289304733276,0.07482805103063583,0.8333333333333334,1.871723043223028e-07,0.12942424416542053
1.359615683555603,0.3353869915008545,1.0242286920547485,0.07482820749282837,0.8333333333333334,7.079484021232929e-08,0.12942445278167725
1.359615683555603,0.33538684248924255,1.0242288410663605,0.0748281478881836,0.8333333333333334,5.818733050944047e-09,0.12942436337471008
1.3596153259277344,0.33538681268692017,1.0242285132408142,0.0748281180858612,0.8333333333333334,2.365630820122533e-07,0.1294243335723877
1.359615683555603,0.3353869915008545,1.0242286920547485,0.07482820749282837,0.8333333333333334,1.9572595988393005e-07,0.12942445278167725
1.3596155643463135,0.33538687229156494,1.0242286920547485,0.07482817023992538,0.8333333333333334,2.090679629418446e-07,0.12942442297935486
1.3596155643463135,0.3353866934776306,1.0242288708686829,0.07482807338237762,0.8333333333333334,3.097681542385544e-07,0.12942427396774292
1.359615683555603,0.3353867530822754,1.0242289304733276,0.07482810318470001,0.8333333333333334,6.93150639108353e-08,0.1294243037700653
1.359615683555603,0.3353869318962097,1.0242287516593933,0.07482819259166718,0.8333333333333334,1.213641525055209e-07,0.12942443788051605
1.359615683555603,0.33538681268692017,1.0242288708686829,0.07482809573411942,0.8333333333333334,1.6628848698019283e-07,0.1294243335723877
1.3596155643463135,0.3353869616985321,1.0242286026477814,0.07482819259166718,0.8333333333333334,1.371932398797071e-07,0.12942442297935486
1.359615683555603,0.3353867530822754,1.0242289304733276,0.0748281255364418,0.8333333333333334,1.374666567244276e-07,0.1294243484735489
1.359615683555603,0.3353869318962097,1.0242287516593933,0.07482817023992538,0.8333333333333334,2.4694139710845775e-07,0.12942440807819366
1.359615683555603,0.33538684248924255,1.0242288410663605,0.0748281255364418,0.8333333333333334,3.9641079752072983e-07,0.1294243335723877
1.3596155643463135,0.33538687229156494,1.0242286920547485,0.07482816278934479,0.8333333333333334,1.7703239052480058e-07,0.12942439317703247
1.359615683555603,0.33538687229156494,1.024228811264038,0.0748281255364418,0.8333333333333334,2.1215517165273923e-07,0.12942436337471008
1.3596153259277344,0.33538684248924255,1.0242284834384918,0.07482816278934479,0.8333333333333334,4.2199005179099913e-07,0.12942437827587128
1.3596153259277344,0.33538660407066345,1.024228721857071,0.07482802867889404,0.8333333333333334,2.7859030637955584e-07,0.12942421436309814
1.3596155643463135,0.3353869915008545,1.024228572845459,0.07482820749282837,0.8333333333333334,2.047462857035498e-07,0.12942445278167725
1.359615683555603,0.33538687229156494,1.024228811264038,0.07482819259166718,0.8333333333333334,2.281446427332412e-07,0.12942442297935486
1.359615683555603,0.33538684248924255,1.0242288410663605,0.07482810318470001,0.8333333333333334,9.099477438212489e-08,0.1294243335723877
1.359615683555603,0.33538705110549927,1.0242286324501038,0.07482822239398956,0.8333333333333334,7.091656328839235e-08,0.12942449748516083
1.359615683555603,0.3353867530822754,1.0242289304733276,0.0748281255364418,0.8333333333333334,1.1812304023806064e-07,0.1294243484735489
1.3596155643463135,0.33538687229156494,1.0242286920547485,0.074828140437603,0.8333333333333334,2.9909983823017683e-07,0.12942437827587128
1.359615683555603,0.3353867530822754,1.0242289304733276,0.0748281180858612,0.8333333333333334,3.1988608384381223e-07,0.1294243484735489
1.3596155643463135,0.3353869616985321,1.0242286026477814,0.07482819259166718,0.8333333333333334,2.5227106448255654e-07,0.12942445278167725
1.3596155643463135,0.33538681268692017,1.0242287516593933,0.0748281329870224,0.8333333333333334,1.982966182367818e-07,0.12942436337471008
1.359615683555603,0.3353867530822754,1.0242289304733276,0.07482808828353882,0.8333333333333334,2.473466622632259e-07,0.12942427396774292
1.3596155643463135,0.3353869915008545,1.024228572845459,0.07482819259166718,0.8333333333333334,3.0458426181212417e-07,0.12942442297935486
1.3596155643463135,0.3353866934776306,1.0242288708686829,0.07482808083295822,0.8333333333333334,1.3777311380636093e-07,0.1294242888689041
1.359615683555603,0.33538708090782166,1.0242286026477814,0.07482822239398956,0.8333333333333334,1.4049469143628812e-07,0.12942449748516083
1.359615683555603,0.3353869318962097,1.0242287516593933,0.07482821494340897,0.8333333333333334,1.1214095962941428e-07,0.12942448258399963
1.3596153259277344,0.3353865146636963,1.024228811264038,0.07482802122831345,0.8333333333333334,0.1346403956413269,0.12942421436309814
1.359615683555603,0.3353869318962097,1.0242287516593933,0.07482816278934479,0.8333333333333334,0.13910989463329315,0.12942442297935486
1.359615683555603,0.3353869915008545,1.0242286920547485,0.07482818514108658,0.8333333333333334,0.12735286355018616,0.12942445278167725
1.3596155643463135,0.33538684248924255,1.024228721857071,0.0748281329870224,0.8333333333333334,0.11189795285463333,0.12942436337471008
1.3596155643463135,0.33538684248924255,1.024228721857071,0.07482816278934479,0.8333333333333334,0.09204520285129547,0.12942439317703247
0.4453528821468353,1.0053142309188843,-0.559961348772049,0.6893562078475952,0.9666666666666667,0.05443119630217552,0.8321553468704224
0.4344567060470581,1.2184456586837769,-0.7839889526367188,0.7140644788742065,0.9666666666666667,0.050459522753953934,0.8132020831108093
0.42776474356651306,1.1581263542175293,-0.7303616106510162,0.6766085624694824,0.9333333333333333,0.06549126654863358,0.747891902923584
0.44882553815841675,1.146016001701355,-0.6971904635429382,0.659213125705719,0.9333333333333333,0.11003192514181137,0.741174578666687
0.4228385388851166,1.0987951755523682,-0.6759566366672516,0.6145899295806885,0.9,0.11975658684968948,0.7122389078140259
0.3993600010871887,1.0927417278289795,-0.6933817267417908,0.6585184335708618,0.9,0.12353023886680603,0.7449211478233337
0.42935308814048767,1.1011940240859985,-0.6718409359455109,0.6790847778320312,0.9,0.11961708217859268,0.7596251368522644
0.36115264892578125,1.1638169288635254,-0.8026642799377441,0.6893677711486816,0.9,0.09506569802761078,0.7731353044509888
0.4673534035682678,1.0733551979064941,-0.6060017943382263,0.6907267570495605,0.9,0.09585066884756088,0.7704092264175415
0.4586830139160156,1.2091267108917236,-0.750443696975708,0.6793522238731384,0.9,0.06225565820932388,0.7592905759811401
0.5008940100669861,1.1238652467727661,-0.62297123670578,0.6831822395324707,0.9,0.08158662170171738,0.759436309337616
0.5660979151725769,1.1869289875030518,-0.6208310723304749,0.6497681140899658,0.9,0.06272812187671661,0.7358161807060242
0.5011119842529297,1.1040220260620117,-0.602910041809082,0.687495231628418,0.9,0.060786738991737366,0.7797303199768066
0.5769140124320984,1.1431829929351807,-0.5662689805030823,0.6419868469238281,0.9,0.04802834987640381,0.7481374740600586
0.504012942314148,1.0663284063339233,-0.5623154640197754,0.6921755075454712,0.9,0.05128619819879532,0.7862358093261719
0.6465375423431396,1.1008317470550537,-0.45429420471191406,0.6440849304199219,0.9,0.04072032868862152,0.7350815534591675
0.5775302648544312,1.0447964668273926,-0.4672662019729614,0.6858670711517334,0.9,0.045643944293260574,0.7697755694389343
0.6794352531433105,1.0734866857528687,-0.3940514326095581,0.626370370388031,0.9,0.03831646963953972,0.7260111570358276
0.6090604066848755,1.0398300886154175,-0.430769681930542,0.6424968242645264,0.9,0.04229874536395073,0.7410497665405273
0.6578538417816162,1.065973162651062,-0.4081193208694458,0.5745193958282471,0.9,0.03239063918590546,0.6735625267028809
0.5840287804603577,1.061537504196167,-0.4775087237358093,0.6139234304428101,0.9,0.03745030611753464,0.7028791308403015
0.6211634278297424,1.0831648111343384,-0.46200138330459595,0.5700998306274414,0.9,0.024793971329927444,0.6475778222084045
0.575313925743103,1.085033655166626,-0.509719729423523,0.6075050234794617,0.9,0.0270538292825222,0.6824498176574707
0.6816819906234741,1.0958304405212402,-0.4141484498977661,0.5852385759353638,0.9,0.03444067761301994,0.6462535858154297
0.6997429728507996,1.0896949768066406,-0.38995200395584106,0.6051768064498901,0.9,0.030924199149012566,0.6700178384780884
0.7847667932510376,1.1282939910888672,-0.3435271978378296,0.6042687892913818,0.9,0.02664167806506157,0.6685387492179871
0.7832841873168945,1.0927103757858276,-0.3094261884689331,0.6100937128067017,0.9,0.02593098022043705,0.6747596263885498
0.8350658416748047,1.1273025274276733,-0.29223668575286865,0.6208769679069519,0.9,0.0464075468480587,0.692286491394043
0.8728915452957153,1.1396257877349854,-0.26673424243927,0.6299015283584595,0.9,0.0566539466381073,0.713371753692627
0.8954195380210876,1.1250766515731812,-0.2296571135520935,0.622661828994751,0.9,0.06473048776388168,0.715428352355957
0.9194332957267761,1.1033579111099243,-0.1839246153831482,0.6184340715408325,0.9,0.0656096488237381,0.7164220809936523
0.951849639415741,1.0971691608428955,-0.14531952142715454,0.6111012697219849,0.9,0.06029869243502617,0.7056077718734741
0.9803011417388916,1.088594913482666,-0.10829377174377441,0.5810292959213257,0.9,0.05914374440908432,0.6793894171714783
0.9816464185714722,1.0501703023910522,-0.06852388381958008,0.5303738117218018,0.9,0.06795086711645126,0.6221092939376831
0.9178299307823181,1.0175716876983643,-0.09974175691604614,0.5004481673240662,0.9,0.07362710684537888,0.5862407088279724
0.8778947591781616,0.9747467041015625,-0.09685194492340088,0.47736427187919617,0.9,0.07314890623092651,0.5616296529769897
0.8772543668746948,0.946652352809906,-0.06939798593521118,0.4580419957637787,0.9,0.06433501094579697,0.5428633093833923
0.8793833255767822,0.9344066977500916,-0.055023372173309326,0.44551295042037964,0.9,0.053159765899181366,0.532855212688446
0.875964343547821,0.8703125715255737,0.0056517720222473145,0.43517956137657166,0.9,0.04393532872200012,0.5266903638839722
0.8748936057090759,0.7791337370872498,0.09575986862182617,0.40647292137145996,0.9333333333333333,0.03788980469107628,0.5199191570281982
0.8746198415756226,0.7349645495414734,0.13965529203414917,0.37374967336654663,0.9333333333333333,0.03246989846229553,0.49313732981681824
0.8751063346862793,0.7255210280418396,0.1495853066444397,0.3632422685623169,0.9,0.03009818308055401,0.4650251865386963
0.87969970703125,0.7343642115592957,0.14533549547195435,0.36808761954307556,0.9,0.030059203505516052,0.46305808424949646
0.8867419958114624,0.7503692507743835,0.13637274503707886,0.3818485736846924,0.9,0.04037828370928764,0.47681522369384766
0.8972840309143066,0.7652787566184998,0.13200527429580688,0.3976078927516937,0.9,0.04839323088526726,0.49502843618392944
0.9120063781738281,0.7757043242454529,0.13630205392837524,0.41058313846588135,0.9,0.044758811593055725,0.5103491544723511
0.9288312792778015,0.7842079401016235,0.14462333917617798,0.42030641436576843,0.9,0.03762219473719597,0.5211107730865479
0.9429580569267273,0.7921217679977417,0.1508362889289856,0.42800605297088623,0.8666666666666667,0.03629947826266289,0.5278327465057373
0.9527973532676697,0.799365758895874,0.15343159437179565,0.43436092138290405,0.8666666666666667,0.03676620498299599,0.5324152112007141
0.9699437022209167,0.8221127390861511,0.14783096313476562,0.4354073703289032,0.8666666666666667,0.03606479987502098,0.5316084623336792
0.992003321647644,0.8453446626663208,0.14665865898132324,0.4355292320251465,0.8666666666666667,0.03745168074965477,0.5305256843566895
1.0136501789093018,0.8666477203369141,0.1470024585723877,0.4370774030685425,0.8666666666666667,0.03875333070755005,0.5332605838775635
1.0280275344848633,0.8732118010520935,0.15481573343276978,0.43837255239486694,0.8666666666666667,0.03656306117773056,0.5347861647605896
1.0416185855865479,0.8808884024620056,0.16073018312454224,0.4440644681453705,0.8666666666666667,0.040552739053964615,0.5384232997894287
1.055276870727539,0.8931663036346436,0.1621105670928955,0.44952186942100525,0.8666666666666667,0.04120396450161934,0.538453221321106
1.0669140815734863,0.9091969728469849,0.15771710872650146,0.45373910665512085,0.8666666666666667,0.06772089749574661,0.5385029911994934
1.079390048980713,0.9291349649429321,0.15025508403778076,0.45892271399497986,0.8666666666666667,0.06861091405153275,0.5409109592437744
1.0930836200714111,0.9427614212036133,0.15032219886779785,0.459994912147522,0.8666666666666667,0.06153739243745804,0.5447549223899841
1.10505211353302,0.9488399028778076,0.1562122106552124,0.4592462182044983,0.8666666666666667,0.05925840511918068,0.5475257635116577
1.120497703552246,0.9478493928909302,0.17264831066131592,0.4587368369102478,0.8666666666666667,0.05649951845407486,0.5500060319900513
1.1365342140197754,0.9297605752944946,0.20677363872528076,0.46069416403770447,0.8666666666666667,0.05319375917315483,0.5497922301292419
1.1619563102722168,0.8457707166671753,0.3161855936050415,0.4566388726234436,0.8666666666666667,0.050580620765686035,0.5465540885925293
1.189085602760315,0.7939091920852661,0.39517641067504883,0.4607376754283905,0.8333333333333334,0.049256645143032074,0.5469857454299927
1.2401381731033325,0.7154657244682312,0.5246724486351013,0.4334103465080261,0.8333333333333334,0.045334286987781525,0.5411729216575623
1.2970807552337646,0.6982414126396179,0.5988393425941467,0.39426785707473755,0.8333333333333334,0.04092353582382202,0.5115044116973877
1.332482099533081,0.6945475339889526,0.6379345655441284,0.3770175874233246,0.8333333333333334,0.03844689577817917,0.4772542417049408
1.3538146018981934,0.708155632019043,0.6456589698791504,0.3794479966163635,0.8333333333333334,0.03744872659444809,0.46574217081069946
1.3711470365524292,0.7364262938499451,0.6347207427024841,0.39919376373291016,0.8333333333333334,0.034904878586530685,0.4814232289791107
1.387446641921997,0.772317111492157,0.6151295304298401,0.43200892210006714,0.8333333333333334,0.03566105291247368,0.5126794576644897
1.402318000793457,0.8057398796081543,0.5965781211853027,0.46205246448516846,0.8333333333333334,0.040077533572912216,0.5362812280654907
1.4137048721313477,0.8294770121574402,0.5842278599739075,0.4714508056640625,0.8333333333333334,0.04395107924938202,0.5370762348175049
1.42401123046875,0.8495151400566101,0.5744960904121399,0.4673611521720886,0.8333333333333334,0.03727459907531738,0.5241772532463074
1.4335310459136963,0.8678399920463562,0.5656910538673401,0.4630141258239746,0.8333333333333334,0.03595136106014252,0.5120831727981567
1.4428248405456543,0.882917582988739,0.5599072575569153,0.4604833126068115,0.8333333333333334,0.060994952917099,0.5042234659194946
1.4496701955795288,0.8945884704589844,0.5550817251205444,0.4594326615333557,0.8333333333333334,0.09307007491588593,0.50055992603302
1.4561723470687866,0.9041484594345093,0.5520238876342773,0.4592249393463135,0.8333333333333334,0.1370270550251007,0.49994754791259766
1.4680697917938232,0.9113718867301941,0.5566979050636292,0.4606890380382538,0.8333333333333334,0.1147305816411972,0.5032405853271484
1.4856529235839844,0.9105349779129028,0.5751179456710815,0.46293625235557556,0.8333333333333334,0.09631674736738205,0.5079878568649292
1.498122215270996,0.8830768465995789,0.6150453686714172,0.46203717589378357,0.8333333333333334,0.08437570929527283,0.5082321166992188
1.5064609050750732,0.8391220569610596,0.6673388481140137,0.4586265981197357,0.8333333333333334,0.07494840025901794,0.5059725642204285
1.541196584701538,0.844265878200531,0.6969307065010071,0.4734257161617279,0.8333333333333334,0.05506390705704689,0.5272637605667114
1.5964711904525757,0.8343441486358643,0.7621270418167114,0.4825771749019623,0.8333333333333334,0.03101438842713833,0.5258782505989075
1.6134732961654663,0.7898067831993103,0.823666512966156,0.4634857177734375,0.8333333333333334,0.007551110349595547,0.5169116854667664
1.6078141927719116,0.7390729784965515,0.8687412142753601,0.42558369040489197,0.8333333333333334,0.02185976132750511,0.49316567182540894
1.5872892141342163,0.6941458582878113,0.893143355846405,0.3892999291419983,0.8666666666666667,0.03734993934631348,0.4579325318336487
1.563023328781128,0.6635470390319824,0.8994762897491455,0.36206120252609253,0.8666666666666667,0.037990033626556396,0.42632627487182617
1.5521920919418335,0.6510016322135925,0.901190459728241,0.34314167499542236,0.8666666666666667,0.027905914932489395,0.4064595103263855
1.5449731349945068,0.6576792001724243,0.8872939348220825,0.34343791007995605,0.8666666666666667,0.01890704408288002,0.4077039659023285
1.5238584280014038,0.677177369594574,0.8466810584068298,0.36368077993392944,0.8666666666666667,0.011679290793836117,0.42435404658317566
1.480910301208496,0.6968183517456055,0.7840919494628906,0.38519757986068726,0.8666666666666667,0.018494026735424995,0.4388108253479004
1.4411218166351318,0.7143038511276245,0.7268179655075073,0.400704950094223,0.8666666666666667,0.026204820722341537,0.4479902386665344
1.4528917074203491,0.7315167784690857,0.7213749289512634,0.41171202063560486,0.8666666666666667,0.026321804150938988,0.45528537034988403
1.432517409324646,0.7418398857116699,0.6906775236129761,0.4170980453491211,0.8666666666666667,0.0213672686368227,0.45907098054885864
1.3919453620910645,0.7482354044914246,0.6437099575996399,0.42019838094711304,0.8666666666666667,0.01720026321709156,0.46166497468948364
1.343894362449646,0.7495653033256531,0.5943290591239929,0.42112430930137634,0.8666666666666667,0.01255097333341837,0.46303004026412964
1.3017820119857788,0.7469715476036072,0.5548104643821716,0.41963669657707214,0.8666666666666667,0.009016292169690132,0.462635338306427
1.2895805835723877,0.744029700756073,0.5455508828163147,0.4180733561515808,0.8666666666666667,0.008211211301386356,0.4621846675872803
1.302242636680603,0.7444872856140137,0.5577553510665894,0.41640347242355347,0.8666666666666667,0.00918446946889162,0.46143031120300293
1.3231834173202515,0.7441038489341736,0.5790795683860779,0.4142182767391205,0.8666666666666667,0.010293593630194664,0.46029219031333923
1.3482120037078857,0.7433533072471619,0.6048586964607239,0.412489116191864,0.8666666666666667,0.01103657204657793,0.45948919653892517
1.3711462020874023,0.7418386936187744,0.6293075084686279,0.4113611876964569,0.8666666666666667,0.012191349640488625,0.45935899019241333
1.3874332904815674,0.7395282983779907,0.6479049921035767,0.410541296005249,0.8666666666666667,0.016469351947307587,0.4598850607872009
1.3952686786651611,0.7359389662742615,0.6593297123908997,0.40954145789146423,0.8666666666666667,0.018352085724473,0.4607747793197632
1.3948242664337158,0.7309039831161499,0.6639202833175659,0.4079380929470062,0.8666666666666667,0.0170601774007082,0.46175774931907654
1.3877556324005127,0.7246631383895874,0.6630924940109253,0.40547698736190796,0.8666666666666667,0.01596011593937874,0.4626147150993347
1.376481533050537,0.7169766426086426,0.6595048904418945,0.4021138548851013,0.8666666666666667,0.015338089317083359,0.4631991386413574
1.3643553256988525,0.7083756327629089,0.6559796929359436,0.39803561568260193,0.8666666666666667,0.01486294623464346,0.4635756015777588
1.354716181755066,0.6998116374015808,0.6549045443534851,0.3927655816078186,0.8666666666666667,0.018303759396076202,0.4635288119316101
1.3482054471969604,0.6929631233215332,0.6552423238754272,0.38792645931243896,0.8666666666666667,0.017085840925574303,0.4631109833717346
1.3475818634033203,0.68803870677948,0.6595431566238403,0.3840145468711853,0.8666666666666667,0.01639232598245144,0.4627552032470703
1.350462794303894,0.6844997406005859,0.6659630537033081,0.38128185272216797,0.8666666666666667,0.015840044245123863,0.4628751873970032
1.3551702499389648,0.6824089288711548,0.6727613210678101,0.3797524869441986,0.8666666666666667,0.015166533179581165,0.4636326730251312
1.360640525817871,0.6813236474990845,0.6793168783187866,0.37921595573425293,0.8666666666666667,0.01416472252458334,0.46506938338279724
1.366699457168579,0.6802961230278015,0.6864033341407776,0.379169225692749,0.8666666666666667,0.015283330343663692,0.46693962812423706
1.3716180324554443,0.6792466044425964,0.6923714280128479,0.37973856925964355,0.8666666666666667,0.019274897873401642,0.4692017436027527
1.3752460479736328,0.6783429980278015,0.6969030499458313,0.3809325695037842,0.8666666666666667,0.023603104054927826,0.4719695448875427
1.3776979446411133,0.6773463487625122,0.7003515958786011,0.3825565278530121,0.8666666666666667,0.025557368993759155,0.4750165343284607
1.3792104721069336,0.676080584526062,0.7031298875808716,0.38449546694755554,0.8666666666666667,0.025240961462259293,0.47815871238708496
1.3800815343856812,0.6744424700737,0.7056390643119812,0.38664647936820984,0.8666666666666667,0.023142758756875992,0.48115167021751404
1.3810620307922363,0.6718047857284546,0.7092572450637817,0.38863086700439453,0.8666666666666667,0.021832995116710663,0.48349541425704956
1.3832372426986694,0.6666594743728638,0.7165777683258057,0.3903273940086365,0.8666666666666667,0.02037043869495392,0.48485299944877625
1.3872315883636475,0.6582079529762268,0.7290236353874207,0.3916875720024109,0.8666666666666667,0.01845695450901985,0.4846615791320801
1.3934640884399414,0.6439498662948608,0.7495142221450806,0.39202770590782166,0.8666666666666667,0.02148488722741604,0.4808180332183838
1.4010939598083496,0.6224915981292725,0.7786023616790771,0.3913819193840027,0.8666666666666667,0.024310728535056114,0.4721636474132538
1.408964991569519,0.6063739061355591,0.80259108543396,0.3940398097038269,0.8666666666666667,0.022936377674341202,0.4688940644264221
1.4173821210861206,0.6145172715187073,0.8028648495674133,0.4003787934780121,0.8666666666666667,0.022611424326896667,0.4724361300468445
1.4260919094085693,0.6224099397659302,0.8036819696426392,0.41022348403930664,0.8666666666666667,0.020408976823091507,0.48187094926834106
1.4347906112670898,0.6304606199264526,0.8043299913406372,0.4240979552268982,0.8666666666666667,0.01726146787405014,0.4974231719970703
1.4452781677246094,0.6392127871513367,0.8060653805732727,0.4437340199947357,0.8666666666666667,0.015521213412284851,0.5198239088058472
1.4571822881698608,0.6454331874847412,0.8117491006851196,0.46729254722595215,0.8333333333333334,0.014709417708218098,0.5438330769538879
1.4693763256072998,0.6519116163253784,0.8174647092819214,0.4875340163707733,0.8333333333333334,0.019712796434760094,0.5603693723678589
1.4823014736175537,0.6587600708007812,0.8235414028167725,0.5016533732414246,0.8333333333333334,0.016842765733599663,0.5705301761627197
1.4949538707733154,0.6662179231643677,0.8287359476089478,0.5111884474754333,0.8333333333333334,0.020801063627004623,0.5770897269248962
1.5059514045715332,0.6738056540489197,0.8321457505226135,0.5181587338447571,0.8333333333333334,0.02122931368649006,0.5816941261291504
1.5156768560409546,0.6803945899009705,0.8352822661399841,0.5231932401657104,0.8333333333333334,0.019619593396782875,0.5848390460014343
1.5249664783477783,0.6867291331291199,0.8382373452186584,0.5267028212547302,0.8333333333333334,0.028935052454471588,0.5867948532104492
1.5366969108581543,0.6916408538818359,0.8450560569763184,0.5278246402740479,0.8333333333333334,0.03200727328658104,0.5872784852981567
1.5479835271835327,0.6986490488052368,0.8493344783782959,0.5281757712364197,0.8333333333333334,0.026012547314167023,0.5869159698486328
1.5621026754379272,0.7063798904418945,0.8557227849960327,0.5275973081588745,0.8333333333333334,0.02429441176354885,0.5860111117362976
1.577374815940857,0.7152800559997559,0.8620947599411011,0.5266698002815247,0.8333333333333334,0.04166625440120697,0.5849925875663757
1.5920608043670654,0.7224096059799194,0.869651198387146,0.5231558084487915,0.8333333333333334,0.03860054537653923,0.5822728276252747
1.61301589012146,0.7257891893386841,0.8872267007827759,0.5176101326942444,0.8333333333333334,0.04276265203952789,0.5783778429031372
1.6361186504364014,0.7247042655944824,0.911414384841919,0.5095089673995972,0.8333333333333334,0.04443397372961044,0.5732142329216003
1.6534751653671265,0.7207906246185303,0.9326845407485962,0.49755483865737915,0.8333333333333334,0.04463439807295799,0.5654283761978149
1.6645911931991577,0.7137047648429871,0.9508864283561707,0.48245617747306824,0.8333333333333334,0.05014057829976082,0.5577594041824341
1.0783398151397705,0.5496331453323364,0.5287066698074341,0.5028995275497437,0.9,0.049345530569553375,0.6994888782501221
1.014167070388794,0.5027737617492676,0.5113933086395264,0.45133912563323975,0.9,0.04939744621515274,0.6680240631103516
0.9612907767295837,0.47009381651878357,0.49119696021080017,0.41241949796676636,0.8666666666666667,0.04911475256085396,0.6368601322174072
0.9255391955375671,0.45462363958358765,0.4709155559539795,0.3932205140590668,0.8666666666666667,0.049287594854831696,0.6253106594085693
0.9039609432220459,0.4496215283870697,0.4543394148349762,0.3893355131149292,0.8666666666666667,0.04596119001507759,0.6311144828796387
0.8947049975395203,0.45182985067367554,0.4428751468658447,0.39515942335128784,0.8333333333333334,0.049524348229169846,0.6432216167449951
0.898345947265625,0.46030592918395996,0.43804001808166504,0.4057503938674927,0.8333333333333334,0.04978844150900841,0.652957022190094
0.9093561172485352,0.46779999136924744,0.4415561258792877,0.4143257141113281,0.8333333333333334,0.04979398474097252,0.6546981334686279
0.9227845668792725,0.4711019992828369,0.45168256759643555,0.42032790184020996,0.8,0.04722766578197479,0.6519520282745361
0.9333402514457703,0.46618327498435974,0.4671569764614105,0.4224492013454437,0.8,0.044274404644966125,0.6449763774871826
0.9355520606040955,0.45141905546188354,0.4841330051422119,0.4201173782348633,0.8,0.04413321614265442,0.6325588226318359
0.9285763502120972,0.4327995181083679,0.49577683210372925,0.4141699969768524,0.8,0.04433494061231613,0.6143521666526794
0.9173521995544434,0.4085690975189209,0.5087831020355225,0.40422695875167847,0.8,0.04286888614296913,0.5893768072128296
0.9018248319625854,0.3759489059448242,0.5258759260177612,0.3896138668060303,0.8333333333333334,0.041252218186855316,0.5572739839553833
0.887843132019043,0.3510473966598511,0.5367957353591919,0.3781905174255371,0.8333333333333334,0.04058567434549332,0.5306917428970337
0.8775469660758972,0.3304433226585388,0.5471036434173584,0.3624948263168335,0.8333333333333334,0.038561176508665085,0.5042000412940979
0.8745368719100952,0.30976998805999756,0.5647668838500977,0.3350106179714203,0.8333333333333334,0.029795298352837563,0.465158075094223
0.8734054565429688,0.30823615193367004,0.5651693046092987,0.31626906991004944,0.8333333333333334,0.02479277364909649,0.43140310049057007
0.8892552256584167,0.31183522939682007,0.5774199962615967,0.32237738370895386,0.8333333333333334,0.029864205047488213,0.4264427423477173
0.9052647352218628,0.3287840783596039,0.5764806568622589,0.35581159591674805,0.8333333333333334,0.032792266458272934,0.45216643810272217
0.9197453856468201,0.35332244634628296,0.5664229393005371,0.40533754229545593,0.8666666666666667,0.034668177366256714,0.48966336250305176
0.9293400049209595,0.38038307428359985,0.5489569306373596,0.44508764147758484,0.8333333333333334,0.03477994725108147,0.5172384977340698
0.9293842315673828,0.4165315628051758,0.512852668762207,0.4674925208091736,0.8333333333333334,0.032590653747320175,0.534335196018219
0.9387767314910889,0.45764732360839844,0.48112940788269043,0.4806249737739563,0.8333333333333334,0.032687027007341385,0.5524433851242065
0.95575350522995,0.5008108019828796,0.4549427032470703,0.4863903522491455,0.8333333333333334,0.027554389089345932,0.5727553367614746
0.9679379463195801,0.5489809513092041,0.418956995010376,0.479693740606308,0.8333333333333334,0.0266107227653265,0.5925953984260559
1.0391905307769775,0.6131299734115601,0.4260605573654175,0.4945080280303955,0.8333333333333334,0.03170511871576309,0.6422455310821533
1.1027121543884277,0.7092078924179077,0.39350426197052,0.5353763699531555,0.8666666666666667,0.03911077231168747,0.6994324922561646
1.1379847526550293,0.804833173751831,0.33315157890319824,0.5884152054786682,0.8666666666666667,0.04204590618610382,0.7674194574356079
1.1745481491088867,0.892941951751709,0.28160619735717773,0.6361600756645203,0.8666666666666667,0.043654948472976685,0.814673125743866
1.214572548866272,0.9568893313407898,0.2576832175254822,0.6695890426635742,0.8666666666666667,0.04105667397379875,0.8437860012054443
1.243396282196045,1.0097336769104004,0.23366260528564453,0.7002419829368591,0.8666666666666667,0.045800600200891495,0.8660325407981873
1.2612824440002441,1.0416085720062256,0.21967387199401855,0.7198020219802856,0.8666666666666667,0.046415966004133224,0.8762502670288086
1.2573556900024414,1.0599308013916016,0.19742488861083984,0.7358881831169128,0.8666666666666667,0.04175722971558571,0.8829439878463745
1.2424407005310059,1.0694706439971924,0.17297005653381348,0.7421058416366577,0.8666666666666667,0.045185767114162445,0.8828326463699341
1.2237409353256226,1.072779655456543,0.1509612798690796,0.7435697317123413,0.8666666666666667,0.04045681282877922,0.8786818981170654
1.2157280445098877,1.0819308757781982,0.13379716873168945,0.7440847158432007,0.8666666666666667,0.03923267126083374,0.8742194175720215
1.2219158411026,1.0977604389190674,0.12415540218353271,0.7459813952445984,0.8666666666666667,0.02851973846554756,0.8695216178894043
1.231590747833252,1.1096947193145752,0.12189602851867676,0.7431254386901855,0.8333333333333334,0.02201584167778492,0.8622207641601562
1.2533378601074219,1.122567892074585,0.13076996803283691,0.7347005605697632,0.8333333333333334,0.03784320503473282,0.8522818088531494
1.2689043283462524,1.1284706592559814,0.140433669090271,0.7244338393211365,0.8333333333333334,0.08512835204601288,0.8422343134880066
1.2859470844268799,1.126574993133545,0.15937209129333496,0.7049003839492798,0.8333333333333334,0.1331607848405838,0.8279753923416138
1.297318458557129,1.126983880996704,0.1703345775604248,0.6959097385406494,0.8333333333333334,0.05538558214902878,0.8216596841812134
1.3023173809051514,1.1233775615692139,0.1789398193359375,0.6971932649612427,0.8333333333333334,0.0644325390458107,0.8196902275085449
1.3014302253723145,1.1246780157089233,0.1767522096633911,0.7045193910598755,0.8666666666666667,0.06137232109904289,0.8173767924308777
1.2919896841049194,1.1200590133666992,0.17193067073822021,0.7098410129547119,0.8666666666666667,0.05895030125975609,0.8136520385742188
1.281019687652588,1.1057355403900146,0.17528414726257324,0.7179631590843201,0.8666666666666667,0.05227712541818619,0.8101367950439453
1.3041012287139893,1.0787760019302368,0.22532522678375244,0.7293804883956909,0.8,0.04432014375925064,0.8074723482131958
1.3489354848861694,1.0284390449523926,0.32049643993377686,0.7335905432701111,0.8,0.0366227887570858,0.8038277626037598
1.3589715957641602,1.0220377445220947,0.33693385124206543,0.7338472604751587,0.8,0.03376219421625137,0.8000584840774536
1.363685965538025,1.0203933715820312,0.34329259395599365,0.7349168062210083,0.8,0.03410278260707855,0.7991201281547546
1.356349229812622,1.025883674621582,0.33046555519104004,0.7355677485466003,0.8,0.03253866732120514,0.8001624941825867
1.3110487461090088,0.9919692873954773,0.3190794587135315,0.7230957746505737,0.8,0.017219282686710358,0.799780011177063
1.2823898792266846,0.9491703510284424,0.3332195281982422,0.6878083944320679,0.8,0.022415006533265114,0.7919766902923584
1.2787668704986572,0.9210284948348999,0.3577383756637573,0.6452783346176147,0.8,0.03688161075115204,0.7634064555168152
1.2788383960723877,0.9043664932250977,0.37447190284729004,0.6220508217811584,0.8,0.034031301736831665,0.7285140752792358
1.273937702178955,0.8692129850387573,0.40472471714019775,0.6206964254379272,0.8,0.03021480143070221,0.7090525031089783
1.276423692703247,0.8256754875183105,0.4507482051849365,0.6298768520355225,0.8,0.02590162493288517,0.7071172595024109
1.3057525157928467,0.8067628145217896,0.49898970127105713,0.6298410892486572,0.8,0.02291155606508255,0.7036536931991577
1.3390922546386719,0.8107180595397949,0.528374195098877,0.629000186920166,0.8,0.02230813354253769,0.6982678174972534
1.3507027626037598,0.8200258016586304,0.5306769609451294,0.6334496736526489,0.8,0.022014768794178963,0.6995806097984314
1.341862678527832,0.8302986025810242,0.5115640759468079,0.636489987373352,0.8,0.022888343781232834,0.6988824605941772
1.3241409063339233,0.8371386528015137,0.48700225353240967,0.631369948387146,0.8333333333333334,0.019825275987386703,0.6930739283561707
1.311666488647461,0.8435420989990234,0.4681243896484375,0.6196403503417969,0.8333333333333334,0.02505424991250038,0.6802825331687927
1.3089202642440796,0.8527669310569763,0.45615333318710327,0.612816333770752,0.8333333333333334,0.027774861082434654,0.6700703501701355
1.311255931854248,0.8646998405456543,0.44655609130859375,0.6131308078765869,0.8333333333333334,0.027020297944545746,0.6699435114860535
1.3149511814117432,0.8764256238937378,0.43852555751800537,0.6164555549621582,0.8333333333333334,0.025004610419273376,0.6746710538864136
1.3191598653793335,0.886934220790863,0.43222564458847046,0.6223247647285461,0.8333333333333334,0.024308564141392708,0.6823263168334961
1.322737693786621,0.8953349590301514,0.4274027347564697,0.6301558017730713,0.8333333333333334,0.029494978487491608,0.6905817985534668
1.3236193656921387,0.900079607963562,0.42353975772857666,0.632576584815979,0.8333333333333334,0.02710423804819584,0.6919403076171875
1.3217411041259766,0.8968884348869324,0.4248526692390442,0.62180495262146,0.8333333333333334,0.02089269831776619,0.6774270534515381
1.32008695602417,0.8903102874755859,0.429776668548584,0.6101719737052917,0.8333333333333334,0.017731692641973495,0.6591092944145203
1.3186030387878418,0.8860105276107788,0.432592511177063,0.6051137447357178,0.8333333333333334,0.01626422442495823,0.650439441204071
1.3167608976364136,0.883663535118103,0.43309736251831055,0.6031203866004944,0.8333333333333334,0.015414271503686905,0.647113561630249
1.3143928050994873,0.8818055987358093,0.432587206363678,0.6024422645568848,0.8333333333333334,0.014546768739819527,0.6461374163627625
1.308556318283081,0.8772198557853699,0.4313364624977112,0.6026533246040344,0.8333333333333334,0.015828397125005722,0.6467615962028503
1.3047566413879395,0.8734912872314453,0.43126535415649414,0.6041676998138428,0.8333333333333334,0.02035442739725113,0.6501750946044922
1.303757905960083,0.8758533000946045,0.4279046058654785,0.607200026512146,0.8333333333333334,0.019863218069076538,0.6570407152175903
1.303513526916504,0.8794934153556824,0.42402011156082153,0.6111401915550232,0.8333333333333334,0.018541093915700912,0.666115403175354
1.3036084175109863,0.8833593130111694,0.4202491044998169,0.615105926990509,0.8333333333333334,0.016855526715517044,0.6752626299858093
1.3036797046661377,0.8870698809623718,0.41660982370376587,0.618301510810852,0.8333333333333334,0.018428504467010498,0.6823811531066895
1.3041365146636963,0.8904983401298523,0.413638174533844,0.6202167272567749,0.8333333333333334,0.018734341487288475,0.6861329078674316
1.3047271966934204,0.894727885723114,0.4099993109703064,0.6220886707305908,0.8333333333333334,0.01885307766497135,0.6889209747314453
1.3055728673934937,0.9000868201255798,0.4054860472679138,0.6251583099365234,0.8333333333333334,0.01250025536864996,0.6931494474411011
1.3064278364181519,0.9071230888366699,0.39930474758148193,0.6321578621864319,0.8333333333333334,0.01117961946874857,0.7040785551071167
1.3070616722106934,0.9155583381652832,0.39150333404541016,0.6431751251220703,0.8333333333333334,0.014625553973019123,0.7202004194259644
1.3072590827941895,0.9239522814750671,0.3833068013191223,0.6551789045333862,0.8333333333333334,0.012552334927022457,0.7358334064483643
1.3061033487319946,0.9308737516403198,0.3752295970916748,0.6652036905288696,0.8333333333333334,0.012958388775587082,0.7481487989425659
1.3041813373565674,0.9357413649559021,0.3684399724006653,0.6710816621780396,0.8333333333333334,0.012284273281693459,0.7555086016654968
1.3021296262741089,0.9394940137863159,0.36263561248779297,0.6748142242431641,0.8333333333333334,0.012226946651935577,0.760476291179657
1.2990820407867432,0.9418739080429077,0.35720813274383545,0.6753208041191101,0.8333333333333334,0.012129203416407108,0.7610825300216675
1.2972519397735596,0.9465517997741699,0.35070013999938965,0.6762155294418335,0.8333333333333334,0.013037538155913353,0.7618880271911621
1.2945873737335205,0.952347457408905,0.3422399163246155,0.6779801845550537,0.8333333333333334,0.013721219263970852,0.7637040019035339
1.29020357131958,0.9548534750938416,0.3353500962257385,0.6731055974960327,0.8333333333333334,0.014332624152302742,0.7581817507743835
1.2847888469696045,0.9547092318534851,0.3300796151161194,0.6654776334762573,0.8333333333333334,0.01769227907061577,0.7489228248596191
1.2802852392196655,0.9546051025390625,0.325680136680603,0.659477949142456,0.8333333333333334,0.014757738448679447,0.7411577701568604
1.2767292261123657,0.9557217955589294,0.3210074305534363,0.656832218170166,0.8333333333333334,0.007554959040135145,0.7379390597343445
1.2740767002105713,0.958564043045044,0.31551265716552734,0.6567294597625732,0.8333333333333334,0.013014744967222214,0.739048957824707
1.271883487701416,0.9631381034851074,0.3087453842163086,0.6585506200790405,0.8333333333333334,0.008176343515515327,0.743536651134491
1.2693257331848145,0.9685819149017334,0.30074381828308105,0.6618577837944031,0.8333333333333334,0.010613027960062027,0.7507099509239197
1.2650413513183594,0.9742018580436707,0.2908394932746887,0.6667710542678833,0.8333333333333334,0.012991335242986679,0.7618171572685242
1.2604292631149292,0.9822056293487549,0.2782236337661743,0.6775466203689575,0.8333333333333334,0.015907222405076027,0.7818116545677185
1.256303310394287,0.9937822222709656,0.26252108812332153,0.6957143545150757,0.8333333333333334,0.029453229159116745,0.8055214881896973
1.2513545751571655,0.9992208480834961,0.25213372707366943,0.7094332575798035,0.8333333333333334,0.022826721891760826,0.8191465139389038
1.2440168857574463,0.9990475177764893,0.24496936798095703,0.7115423679351807,0.8333333333333334,0.02043069154024124,0.8141913414001465
1.2290780544281006,0.9906675219535828,0.23841053247451782,0.7109354734420776,0.8333333333333334,0.012541796080768108,0.8038238286972046
1.2083711624145508,0.9768063426017761,0.23156481981277466,0.7114938497543335,0.8333333333333334,0.01002607773989439,0.795939564704895
1.192400336265564,0.9662678241729736,0.22613251209259033,0.7142620086669922,0.8333333333333334,0.012794596143066883,0.792544960975647
1.1819958686828613,0.9577369689941406,0.2242588996887207,0.7170896530151367,0.8333333333333334,0.013190782628953457,0.791100263595581
1.1765624284744263,0.9420084953308105,0.23455393314361572,0.7136456370353699,0.8333333333333334,0.06296423822641373,0.7854127883911133
1.1813788414001465,0.9344291687011719,0.2469496726989746,0.7187957763671875,0.8333333333333334,0.04604286700487137,0.7918610572814941
1.1944808959960938,0.9390625357627869,0.2554183602333069,0.7279281616210938,0.8333333333333334,0.04100380837917328,0.8040709495544434
1.216149926185608,0.9467711448669434,0.26937878131866455,0.7412137985229492,0.8333333333333334,0.042231861501932144,0.823283314704895
1.246544361114502,0.9648911356925964,0.2816532254219055,0.7559017539024353,0.8333333333333334,0.04111979901790619,0.8509318232536316
1.2827613353729248,0.9903674125671387,0.29239392280578613,0.7673632502555847,0.8333333333333334,0.03836783021688461,0.8736714720726013
1.317309856414795,1.0133297443389893,0.30398011207580566,0.7681230306625366,0.8333333333333334,0.04031197726726532,0.8774513006210327
1.0235761404037476,0.34847164154052734,0.6751044988632202,0.3345488905906677,0.8666666666666667,0.04310425743460655,0.5294718146324158
0.9661431312561035,0.3187643885612488,0.6473787426948547,0.3012208342552185,0.8666666666666667,0.04618395119905472,0.47488662600517273
0.9445583820343018,0.30234581232070923,0.6422125697135925,0.28248411417007446,0.8666666666666667,0.04914573207497597,0.43911299109458923
0.9566938877105713,0.2885931432247162,0.6681007444858551,0.27441227436065674,0.8666666666666667,0.06259901076555252,0.42127513885498047
0.9642493724822998,0.2864845395088196,0.6777648329734802,0.2732565104961395,0.8666666666666667,0.05524628609418869,0.41422057151794434
0.973598837852478,0.2984212040901184,0.6751776337623596,0.2808465361595154,0.8666666666666667,0.04473782330751419,0.4226346015930176
0.9923396110534668,0.3156808018684387,0.6766588091850281,0.29343438148498535,0.8666666666666667,0.058762889355421066,0.43724364042282104
1.0238542556762695,0.3229292333126068,0.7009250223636627,0.29662197828292847,0.8666666666666667,0.05409694090485573,0.4361204504966736
1.0424137115478516,0.33537036180496216,0.7070433497428894,0.29059046506881714,0.8666666666666667,0.04649333655834198,0.42075976729393005
1.0583608150482178,0.3807287812232971,0.6776320338249207,0.2980719804763794,0.8666666666666667,0.04361650347709656,0.4188321828842163
1.0693507194519043,0.4079512059688568,0.6613995134830475,0.30522701144218445,0.8666666666666667,0.044414326548576355,0.4155958592891693
1.0939511060714722,0.4155389070510864,0.6784121990203857,0.31303662061691284,0.8666666666666667,0.04153842478990555,0.41157644987106323
1.111504316329956,0.419547438621521,0.6919568777084351,0.3300759494304657,0.8666666666666667,0.05183513090014458,0.41948550939559937
1.1148219108581543,0.4222870469093323,0.692534863948822,0.337775319814682,0.8666666666666667,0.0497317761182785,0.4305357336997986
1.1162160634994507,0.4204520583152771,0.6957640051841736,0.32675573229789734,0.8666666666666667,0.044663138687610626,0.42955195903778076
1.1044111251831055,0.41219624876976013,0.6922148764133453,0.2881576418876648,0.8666666666666667,0.037749581038951874,0.39389801025390625
1.0837377309799194,0.4208599328994751,0.6628777980804443,0.27382421493530273,0.8666666666666667,0.03958567604422569,0.3860355317592621
1.0547326803207397,0.44338688254356384,0.6113457977771759,0.26354894042015076,0.8666666666666667,0.03611838445067406,0.3703007102012634
1.013092279434204,0.47089892625808716,0.5421933531761169,0.270864874124527,0.8666666666666667,0.03663303330540657,0.3833996057510376
0.9943329691886902,0.4951022267341614,0.4992307424545288,0.2908042371273041,0.8666666666666667,0.03421824425458908,0.4146762788295746
0.9768662452697754,0.5122948884963989,0.46457135677337646,0.31158655881881714,0.8666666666666667,0.03474229574203491,0.44142597913742065
0.9547133445739746,0.5241922736167908,0.43052107095718384,0.3274797201156616,0.8666666666666667,0.03538151830434799,0.45507070422172546
0.9347512722015381,0.5362812280654907,0.39847004413604736,0.344989538192749,0.8666666666666667,0.03106156550347805,0.46975821256637573
0.9306280016899109,0.546874463558197,0.38375353813171387,0.3624361455440521,0.8666666666666667,0.026252176612615585,0.48682302236557007
0.952572226524353,0.5549273490905762,0.39764487743377686,0.3599790036678314,0.8666666666666667,0.024518461897969246,0.4880484938621521
0.9770686030387878,0.5613221526145935,0.41574645042419434,0.33309024572372437,0.8666666666666667,0.023679815232753754,0.4635084569454193
1.0000264644622803,0.5595342516899109,0.4404922127723694,0.30118614435195923,0.8666666666666667,0.023669559508562088,0.4240908622741699
1.0078213214874268,0.5536549091339111,0.4541664123535156,0.2822449505329132,0.8666666666666667,0.0240635983645916,0.39437946677207947
0.9966363906860352,0.54954993724823,0.4470864534378052,0.2735549807548523,0.8666666666666667,0.025203445926308632,0.3765176236629486
0.9726914167404175,0.544570803642273,0.42812061309814453,0.2684887647628784,0.8666666666666667,0.02617146447300911,0.3640499711036682
0.9481265544891357,0.5349888801574707,0.41313767433166504,0.2647709548473358,0.8666666666666667,0.027825960889458656,0.3546563982963562
0.929942786693573,0.5205856561660767,0.40935713052749634,0.26145538687705994,0.8666666666666667,0.02759987860918045,0.3461591601371765
0.9212270975112915,0.5147939920425415,0.40643310546875,0.25908607244491577,0.8666666666666667,0.028151988983154297,0.33956849575042725
0.9119772911071777,0.5159376859664917,0.39603960514068604,0.2611212134361267,0.8666666666666667,0.026987629011273384,0.340861976146698
0.8998645544052124,0.519292414188385,0.3805721402168274,0.2667502760887146,0.8666666666666667,0.026917533949017525,0.348576158285141
0.8884317278862,0.5264386534690857,0.36199307441711426,0.27473947405815125,0.8666666666666667,0.024819528684020042,0.36027440428733826
0.8801730871200562,0.5403772592544556,0.3397958278656006,0.28611207008361816,0.8666666666666667,0.02684110775589943,0.37683725357055664
0.898530125617981,0.5586177110671997,0.33991241455078125,0.30376335978507996,0.8666666666666667,0.03997223451733589,0.40062326192855835
0.921323299407959,0.5808542966842651,0.34046900272369385,0.32979416847229004,0.8666666666666667,0.03806961700320244,0.43290942907333374
0.9531387090682983,0.6069233417510986,0.3462153673171997,0.3656315207481384,0.8666666666666667,0.04405886307358742,0.47531449794769287
0.9916588664054871,0.6444237232208252,0.34723514318466187,0.4176200330257416,0.8666666666666667,0.04951167479157448,0.5372945070266724
1.0330631732940674,0.7052823901176453,0.3277807831764221,0.47920212149620056,0.8666666666666667,0.048317961394786835,0.6087523698806763
1.0687140226364136,0.7595052123069763,0.30920881032943726,0.5479233264923096,0.8666666666666667,0.04696633294224739,0.6743018627166748
1.0828121900558472,0.7949857115745544,0.2878264784812927,0.6133220195770264,0.8666666666666667,0.04821613058447838,0.7186570167541504
1.0841056108474731,0.8179247379302979,0.2661808729171753,0.6625933051109314,0.8666666666666667,0.04486776888370514,0.7446867227554321
1.0738247632980347,0.8155717253684998,0.2582530379295349,0.6847361326217651,0.8666666666666667,0.04221514239907265,0.76052325963974
1.0624784231185913,0.785435676574707,0.2770427465438843,0.6770212054252625,0.8666666666666667,0.03798443451523781,0.7690730094909668
1.0592846870422363,0.7482663989067078,0.31101828813552856,0.6641025543212891,0.8666666666666667,0.028478901833295822,0.775227427482605
1.0615447759628296,0.7285182476043701,0.3330265283584595,0.6529434323310852,0.8666666666666667,0.03421550989151001,0.7680495977401733
1.0731468200683594,0.7269272804260254,0.346219539642334,0.6388019323348999,0.8666666666666667,0.05031813308596611,0.740337073802948
1.0834896564483643,0.7455093860626221,0.3379802703857422,0.6348592638969421,0.8666666666666667,0.052611060440540314,0.7330899238586426
1.0889805555343628,0.7795976400375366,0.30938291549682617,0.6342389583587646,0.8666666666666667,0.055221810936927795,0.7383120059967041
1.0878548622131348,0.8075900077819824,0.28026485443115234,0.6276226043701172,0.8666666666666667,0.06306620687246323,0.7262769937515259
1.0786546468734741,0.8368276953697205,0.24182695150375366,0.6150330305099487,0.8666666666666667,0.05129490792751312,0.6869587898254395
1.0618302822113037,0.8578675985336304,0.20396268367767334,0.6082499623298645,0.8666666666666667,0.04454753175377846,0.6578310132026672
1.0648412704467773,0.863006591796875,0.20183467864990234,0.6048910617828369,0.8666666666666667,0.03584830462932587,0.6401469707489014
1.1074066162109375,0.8713793158531189,0.2360273003578186,0.6048537492752075,0.8666666666666667,0.03512576222419739,0.6366716027259827
1.1439976692199707,0.8454674482345581,0.2985302209854126,0.6185661554336548,0.8666666666666667,0.02799433469772339,0.6545562148094177
1.1581305265426636,0.8470209836959839,0.3111095428466797,0.6430920362472534,0.8666666666666667,0.024704836308956146,0.6843717098236084
1.169050931930542,0.8428098559379578,0.32624107599258423,0.6648744344711304,0.8666666666666667,0.02363463304936886,0.7094300985336304
1.1704930067062378,0.8466330766677856,0.32385993003845215,0.6884812116622925,0.8666666666666667,0.02365332469344139,0.7341428995132446
1.1450958251953125,0.8561242818832397,0.28897154331207275,0.709836483001709,0.8666666666666667,0.02556242048740387,0.7550097703933716
1.1526978015899658,0.8862121105194092,0.26648569107055664,0.7171934843063354,0.8666666666666667,0.027029072865843773,0.7623260021209717
1.19748854637146,0.935804545879364,0.26168400049209595,0.7237005233764648,0.8666666666666667,0.026170771569013596,0.7665149569511414
1.2432870864868164,0.9851052165031433,0.2581818699836731,0.7320860624313354,0.8666666666666667,0.02617441490292549,0.77321457862854
1.2833147048950195,1.0303735733032227,0.2529411315917969,0.7406641840934753,0.8666666666666667,0.02578563801944256,0.7808321714401245
1.3146065473556519,1.059088110923767,0.25551843643188477,0.7488219141960144,0.8666666666666667,0.030523600056767464,0.7879818677902222
1.3365325927734375,1.0727331638336182,0.26379942893981934,0.7552522420883179,0.8666666666666667,0.048700086772441864,0.7932461500167847
1.3487153053283691,1.0720964670181274,0.2766188383102417,0.7588724493980408,0.8666666666666667,0.046821873635053635,0.7959622144699097
1.3476508855819702,1.0582783222198486,0.2893725633621216,0.7594582438468933,0.8666666666666667,0.04207829758524895,0.7959851026535034
1.3370708227157593,1.038055658340454,0.2990151643753052,0.7572951316833496,0.8666666666666667,0.04285522550344467,0.7936314344406128
1.319315791130066,1.0170207023620605,0.30229508876800537,0.750381588935852,0.8666666666666667,0.04210914671421051,0.7876922488212585
1.295788049697876,0.9981613159179688,0.2976267337799072,0.7417558431625366,0.8666666666666667,0.04495919123291969,0.7808811068534851
1.2672315835952759,0.9873303174972534,0.27990126609802246,0.7372345924377441,0.8666666666666667,0.0460510291159153,0.7774276733398438
1.242218017578125,0.9896097183227539,0.2526082992553711,0.7377809882164001,0.8666666666666667,0.04095897823572159,0.7782028913497925
1.2369780540466309,0.9980522990226746,0.2389257550239563,0.7408941984176636,0.8666666666666667,0.03313874825835228,0.7810865640640259
1.2339017391204834,1.0081839561462402,0.22571778297424316,0.7462982535362244,0.8666666666666667,0.05204067379236221,0.7853657007217407
1.231652021408081,1.017983317375183,0.21366870403289795,0.7531105875968933,0.8666666666666667,0.0723377913236618,0.7903462648391724
1.232969045639038,1.0257618427276611,0.20720720291137695,0.7589437961578369,0.8333333333333334,0.10354311764240265,0.7942816615104675
1.235306978225708,1.0314937829971313,0.20381319522857666,0.7632477283477783,0.8333333333333334,0.08304698020219803,0.7968134880065918
1.2420313358306885,1.0378646850585938,0.20416665077209473,0.766288697719574,0.8333333333333334,0.06567046791315079,0.7984596490859985
1.2495970726013184,1.043834924697876,0.20576214790344238,0.7682479619979858,0.8333333333333334,0.05088018625974655,0.7994424700737
1.2606470584869385,1.0480592250823975,0.21258783340454102,0.7694079875946045,0.8333333333333334,0.10910504311323166,0.799944281578064
1.2768006324768066,1.042683720588684,0.23411691188812256,0.7700361013412476,0.8333333333333334,0.09502944350242615,0.8001334071159363
1.299306869506836,1.0362602472305298,0.26304662227630615,0.7703036069869995,0.8333333333333334,0.08001916110515594,0.8001770973205566
1.3262587785720825,1.0230767726898193,0.3031820058822632,0.7662471532821655,0.8333333333333334,0.05966160073876381,0.7992111444473267
1.3593324422836304,0.9923224449157715,0.3670099973678589,0.7409458160400391,0.8333333333333334,0.04696222394704819,0.7915796041488647
1.376729965209961,0.9639555811882019,0.41277438402175903,0.7063319683074951,0.8333333333333334,0.04251989722251892,0.7712643146514893
1.3809112310409546,0.9393675327301025,0.44154369831085205,0.6723389625549316,0.8333333333333334,0.03913334384560585,0.7382513284683228
1.3774045705795288,0.9204031229019165,0.4570014476776123,0.6464459896087646,0.8333333333333334,0.04130522906780243,0.7052911520004272
1.024268627166748,0.41091617941856384,0.6133524477481842,0.37522292137145996,0.8333333333333334,0.05291011929512024,0.6208924055099487
0.9401313066482544,0.4832257628440857,0.4569055438041687,0.4329245984554291,0.8333333333333334,0.04999406635761261,0.6705747842788696
0.8776931762695312,0.5878461003303528,0.28984707593917847,0.4835575222969055,0.8333333333333334,0.051446907222270966,0.7003427743911743
0.8336526155471802,0.6837559938430786,0.14989662170410156,0.5430878400802612,0.8333333333333334,0.06061720475554466,0.7679687738418579
0.8121427297592163,0.7647907137870789,0.04735201597213745,0.5896304845809937,0.8333333333333334,0.06348507106304169,0.8415632247924805
0.805142879486084,0.8470630645751953,-0.04192018508911133,0.6145126223564148,0.8,0.05891329050064087,0.8695966601371765
0.8271570205688477,0.9123885035514832,-0.0852314829826355,0.6183520555496216,0.8,0.05309179052710533,0.8732274770736694
0.866987943649292,0.9391469359397888,-0.07215899229049683,0.6099260449409485,0.8333333333333334,0.04246252030134201,0.8529224395751953
0.8970255255699158,0.9530603289604187,-0.05603480339050293,0.6009582281112671,0.8666666666666667,0.037418872117996216,0.8253625631332397
0.8961221575737,0.9635612964630127,-0.06743913888931274,0.5871840715408325,0.8666666666666667,0.035406362265348434,0.7958800792694092
0.8857201933860779,0.9831875562667847,-0.09746736288070679,0.5776033997535706,0.8666666666666667,0.032875433564186096,0.770889163017273
0.8621352910995483,1.0049397945404053,-0.14280450344085693,0.5646783113479614,0.8666666666666667,0.03343445435166359,0.7440313100814819
0.8523489832878113,1.0007514953613281,-0.14840251207351685,0.5440851449966431,0.8666666666666667,0.02777741849422455,0.7112721800804138
0.8609455823898315,0.9961766004562378,-0.13523101806640625,0.5248267650604248,0.8666666666666667,0.023271961137652397,0.6787551641464233
0.874051570892334,1.0124623775482178,-0.1384108066558838,0.5153874754905701,0.8666666666666667,0.022021591663360596,0.6569142937660217
0.9018220901489258,1.0191335678100586,-0.11731147766113281,0.5116009712219238,0.8666666666666667,0.021282872185111046,0.6475206017494202
0.9259557127952576,1.02447509765625,-0.09851938486099243,0.5160701870918274,0.8666666666666667,0.02164028398692608,0.6499536037445068
0.9465451240539551,1.037153720855713,-0.09060859680175781,0.5283733606338501,0.8666666666666667,0.025079667568206787,0.6597520112991333
0.9734716415405273,1.0531262159347534,-0.07965457439422607,0.5406767129898071,0.8666666666666667,0.026209507137537003,0.6682685613632202
1.0077171325683594,1.070918321609497,-0.0632011890411377,0.5478585958480835,0.8666666666666667,0.0291263647377491,0.6730343699455261
1.027308464050293,1.0890270471572876,-0.06171858310699463,0.5490431785583496,0.8666666666666667,0.04019886627793312,0.674351692199707
1.0412425994873047,1.0954177379608154,-0.05417513847351074,0.5447577834129333,0.8666666666666667,0.047522950917482376,0.6729515790939331
1.0494565963745117,1.0846352577209473,-0.03517866134643555,0.5238847732543945,0.8666666666666667,0.05444435402750969,0.6622991561889648
1.0573475360870361,1.0641334056854248,-0.006785869598388672,0.48793691396713257,0.8666666666666667,0.054337289184331894,0.635446310043335
1.0626322031021118,1.0425201654434204,0.020112037658691406,0.4482245147228241,0.8666666666666667,0.09164182096719742,0.5732151865959167
1.0740532875061035,1.0239741802215576,0.0500791072845459,0.4318374991416931,0.8666666666666667,0.07810210436582565,0.5564243197441101
1.0839260816574097,1.01564359664917,0.06828248500823975,0.4455256164073944,0.8666666666666667,0.05774705857038498,0.5820884704589844
1.1346248388290405,0.9901887774467468,0.1444360613822937,0.47030115127563477,0.8666666666666667,0.0623648464679718,0.6072186827659607
1.1820034980773926,0.9654289484024048,0.2165745496749878,0.5156880021095276,0.8666666666666667,0.07080470770597458,0.6398974657058716
1.2655360698699951,0.9752599596977234,0.29027611017227173,0.5348309874534607,0.8666666666666667,0.04208095744252205,0.6462718844413757
1.258056402206421,0.9536406993865967,0.3044157028198242,0.543164849281311,0.8666666666666667,0.04549106955528259,0.6481531262397766
1.3316242694854736,0.9095268249511719,0.42209744453430176,0.5297002792358398,0.8666666666666667,0.04071604087948799,0.6406545639038086
1.2664798498153687,0.8581559062004089,0.4083239436149597,0.5537504553794861,0.8666666666666667,0.03970818221569061,0.656329870223999
1.4741311073303223,0.8306078314781189,0.6435232758522034,0.45282208919525146,0.8666666666666667,0.040190692991018295,0.5945463180541992
1.3338931798934937,0.8144373893737793,0.5194557905197144,0.5325443744659424,0.8666666666666667,0.035401687026023865,0.6444483995437622
1.3959362506866455,0.7966235876083374,0.5993126630783081,0.4384787082672119,0.8666666666666667,0.03772430494427681,0.5785791873931885
1.2822644710540771,0.7410087585449219,0.5412557125091553,0.4809696078300476,0.8666666666666667,0.03606484830379486,0.6167737245559692
1.3113768100738525,0.7130832672119141,0.5982935428619385,0.3878173828125,0.8666666666666667,0.03257262334227562,0.5651059746742249
1.2679963111877441,0.7136467695236206,0.5543495416641235,0.411416232585907,0.8666666666666667,0.04658474400639534,0.5983752012252808
1.1858904361724854,0.6912144422531128,0.49467599391937256,0.4063398838043213,0.8666666666666667,0.05358921363949776,0.5840321779251099
1.1703815460205078,0.6703910827636719,0.49999046325683594,0.3876039683818817,0.8666666666666667,0.04517144337296486,0.5456920862197876
1.169227123260498,0.6953231692314148,0.47390395402908325,0.3859562873840332,0.8666666666666667,0.03933839499950409,0.5351516008377075
1.156095266342163,0.7156211137771606,0.44047415256500244,0.40441465377807617,0.8666666666666667,0.04161820560693741,0.5579251646995544
1.1435182094573975,0.7216113805770874,0.42190682888031006,0.426268994808197,0.9,0.05201064050197601,0.5840166807174683
1.1452207565307617,0.6991762518882751,0.4460445046424866,0.4329160451889038,0.9,0.05429748445749283,0.5960171818733215
1.1224524974822998,0.6956136226654053,0.42683887481689453,0.44325119256973267,0.9,0.05389530956745148,0.6042147278785706
1.1000852584838867,0.7006635665893555,0.39942169189453125,0.45770591497421265,0.9,0.0574437715113163,0.6159863471984863
1.103262186050415,0.7067703008651733,0.3964918851852417,0.4682896137237549,0.9,0.05656544119119644,0.6127081513404846
1.0700641870498657,0.6747740507125854,0.3952901363372803,0.4621197581291199,0.9,0.052597526460886,0.6046006083488464
1.0208640098571777,0.6265964508056641,0.39426755905151367,0.458242267370224,0.9,0.0560440756380558,0.6068638563156128
1.0004196166992188,0.5964441299438477,0.4039754867553711,0.45776090025901794,0.9,0.051500942558050156,0.6145009398460388
0.9868814945220947,0.5735633969306946,0.41331809759140015,0.4573916792869568,0.9,0.047343552112579346,0.6222230792045593
0.9724606275558472,0.5542683601379395,0.4181922674179077,0.4469521939754486,0.9,0.04212973639369011,0.625328540802002
0.9600240588188171,0.5536631941795349,0.4063608646392822,0.43483734130859375,0.8666666666666667,0.0477551631629467,0.6228935122489929
0.9673746824264526,0.5795979499816895,0.3877767324447632,0.42645740509033203,0.8666666666666667,0.04728314280509949,0.6103345155715942
1.0010027885437012,0.5894080996513367,0.4115946888923645,0.4196029603481293,0.8666666666666667,0.060542404651641846,0.5978331565856934
1.0432034730911255,0.5927397608757019,0.4504637122154236,0.42119285464286804,0.8666666666666667,0.060645341873168945,0.5983750820159912
1.0941388607025146,0.5908703804016113,0.5032684803009033,0.42730391025543213,0.8666666666666667,0.06167588755488396,0.6015746593475342
1.1560720205307007,0.5891996622085571,0.5668723583221436,0.41860663890838623,0.8666666666666667,0.05498258396983147,0.5895289182662964
1.2351585626602173,0.591383159160614,0.6437754034996033,0.3667526841163635,0.8666666666666667,0.05290524289011955,0.5281265377998352
1.3016067743301392,0.5882948637008667,0.7133119106292725,0.3257753849029541,0.8666666666666667,0.05468929186463356,0.4687528610229492
1.3360618352890015,0.5997940301895142,0.7362678050994873,0.3500802516937256,0.8666666666666667,0.05174744129180908,0.4956420660018921
1.347537875175476,0.6261695027351379,0.7213683724403381,0.3989335298538208,0.8666666666666667,0.04718110337853432,0.5400900840759277
1.3165819644927979,0.6314796209335327,0.6851023435592651,0.42109522223472595,0.8666666666666667,0.0414518304169178,0.5454462170600891
1.2964372634887695,0.6394304633140564,0.6570068001747131,0.43523550033569336,0.8333333333333334,0.03608356788754463,0.5410871505737305
1.2761998176574707,0.6272494196891785,0.6489503979682922,0.4433988034725189,0.8333333333333334,0.03128375858068466,0.5367025136947632
1.273667573928833,0.6029631495475769,0.6707044243812561,0.4480520486831665,0.8,0.03543122485280037,0.5379681587219238
1.2950587272644043,0.5977570414543152,0.6973016858100891,0.45387428998947144,0.8333333333333334,0.035472966730594635,0.545844554901123
1.3203644752502441,0.6137806177139282,0.7065838575363159,0.4623998999595642,0.8333333333333334,0.030331194400787354,0.5581411123275757
1.347848653793335,0.6407739520072937,0.7070747017860413,0.4708517789840698,0.8333333333333334,0.024900337681174278,0.5720801949501038
1.392972707748413,0.6704625487327576,0.7225101590156555,0.464785099029541,0.8333333333333334,0.01942724548280239,0.5725377798080444
1.4262146949768066,0.6905049085617065,0.7357097864151001,0.4501480758190155,0.8333333333333334,0.014364144764840603,0.5597876906394958
1.4354304075241089,0.7010883688926697,0.7343420386314392,0.44678744673728943,0.8333333333333334,0.010753022506833076,0.5526212453842163
1.428835391998291,0.7055551409721375,0.7232802510261536,0.4506915807723999,0.8333333333333334,0.009830954484641552,0.5531156063079834
1.4233583211898804,0.7355241775512695,0.6878341436386108,0.4494130611419678,0.8333333333333334,0.008695532567799091,0.5534748435020447
1.4273443222045898,0.7511671781539917,0.6761771440505981,0.43631428480148315,0.8333333333333334,0.007362639531493187,0.5467378497123718
1.4456709623336792,0.7543673515319824,0.6913036108016968,0.4031793475151062,0.8333333333333334,0.005900598596781492,0.5174798369407654
1.4641482830047607,0.7511770129203796,0.7129712700843811,0.3775680661201477,0.8333333333333334,0.005669673439115286,0.4895721673965454
1.4752553701400757,0.7431608438491821,0.7320945262908936,0.3681766390800476,0.8333333333333334,0.005813284311443567,0.4838831126689911
1.477550745010376,0.731622576713562,0.745928168296814,0.365465372800827,0.8333333333333334,0.004675582051277161,0.487375944852829
1.4753615856170654,0.7221366167068481,0.7532249689102173,0.3639870584011078,0.8333333333333334,0.004648566246032715,0.48957663774490356
1.4710277318954468,0.7171200513839722,0.7539076805114746,0.36242204904556274,0.8333333333333334,0.004976658150553703,0.48843544721603394
1.4674813747406006,0.7168437838554382,0.7506375908851624,0.3594830632209778,0.8333333333333334,0.005215620622038841,0.48451799154281616
1.4624881744384766,0.7207610607147217,0.7417271137237549,0.35798129439353943,0.8333333333333334,0.00510512525215745,0.4812942445278168
1.4583251476287842,0.7252020239830017,0.7331231236457825,0.35788434743881226,0.8333333333333334,0.004569195210933685,0.4794794023036957
1.4564266204833984,0.7286419868469238,0.7277846336364746,0.35857388377189636,0.8333333333333334,0.004009930416941643,0.47891026735305786
1.456470251083374,0.731074333190918,0.725395917892456,0.35959315299987793,0.8333333333333334,0.0034567941911518574,0.4791313111782074
1.459448218345642,0.7313293814659119,0.7281188368797302,0.3592239022254944,0.8333333333333334,0.002873319899663329,0.47884854674339294
1.4620044231414795,0.7290053367614746,0.7329990863800049,0.357987642288208,0.8333333333333334,0.002334444783627987,0.47783589363098145
1.4639520645141602,0.7264673113822937,0.7374847531318665,0.3568533658981323,0.8333333333333334,0.0019076128955930471,0.4764291048049927
1.4655425548553467,0.7245132327079773,0.7410293221473694,0.3563525080680847,0.8333333333333334,0.0016631092876195908,0.4751891493797302
1.4670884609222412,0.7234522104263306,0.7436362504959106,0.3568115234375,0.8333333333333334,0.001662525930441916,0.4746326804161072
1.4683802127838135,0.723463237285614,0.7449169754981995,0.3583824038505554,0.8333333333333334,0.0016786247724667192,0.47506219148635864
1.4692262411117554,0.7243795394897461,0.7448467016220093,0.3607660233974457,0.8333333333333334,0.0016848102677613497,0.47635364532470703
1.4698772430419922,0.7258186340332031,0.7440586090087891,0.36330828070640564,0.8333333333333334,0.0016001968178898096,0.47786515951156616
1.4703385829925537,0.7274497747421265,0.7428888082504272,0.36543768644332886,0.8333333333333334,0.0014205498155206442,0.47910723090171814
1.4706392288208008,0.7290730476379395,0.7415661811828613,0.3668276071548462,0.8333333333333334,0.0011773828882724047,0.4797855615615845
1.470781683921814,0.7305271029472351,0.7402545809745789,0.3674423098564148,0.8333333333333334,0.0009171571000479162,0.4798949658870697
1.4708404541015625,0.7316581606864929,0.7391822934150696,0.3674144148826599,0.8333333333333334,0.0007088079582899809,0.47958728671073914
1.470853567123413,0.7323314547538757,0.7385221123695374,0.3669385313987732,0.8333333333333334,0.0006300612585619092,0.47906428575515747
1.470791220664978,0.7325789332389832,0.7382122874259949,0.366254985332489,0.8333333333333334,0.0006891299271956086,0.47851282358169556
1.4707263708114624,0.7322788238525391,0.7384475469589233,0.3654325008392334,0.8333333333333334,0.0008038606611080468,0.4779655635356903
1.4706065654754639,0.7316109538078308,0.7389956116676331,0.3646191954612732,0.8333333333333334,0.0009108174708671868,0.4774797856807709
1.47047758102417,0.7307383418083191,0.7397392392158508,0.36390596628189087,0.8333333333333334,0.0009863213635981083,0.4770756959915161
1.4703911542892456,0.7298428416252136,0.740548312664032,0.3633669316768646,0.8333333333333334,0.0010272471699863672,0.4767800271511078
1.4703826904296875,0.7290655970573425,0.741317093372345,0.3630426526069641,0.8333333333333334,0.0010345815680921078,0.47661828994750977
1.4704426527023315,0.7284989356994629,0.7419437170028687,0.36293959617614746,0.8333333333333334,0.0010104532120749354,0.4766075611114502
1.4705380201339722,0.7281759977340698,0.7423620223999023,0.3630196452140808,0.8333333333333334,0.0009557009907439351,0.4767341613769531
1.470625638961792,0.7280791997909546,0.7425464391708374,0.36320793628692627,0.8333333333333334,0.0008750487468205392,0.47695040702819824
1.4706668853759766,0.7281579971313477,0.7425088882446289,0.3634161353111267,0.8333333333333334,0.0007759733125567436,0.4771901071071625
1.4706404209136963,0.7283462285995483,0.742294192314148,0.36356520652770996,0.8333333333333334,0.0006719217053614557,0.47739118337631226
1.4705455303192139,0.7285754084587097,0.7419701218605042,0.3636041581630707,0.8333333333333334,0.000566965201869607,0.477512001991272
1.4703924655914307,0.7287847995758057,0.741607666015625,0.36351728439331055,0.8333333333333334,0.00047936831833794713,0.4775424897670746
1.4702024459838867,0.7289270162582397,0.741275429725647,0.36331650614738464,0.8333333333333334,0.0004207255260553211,0.47749194502830505
1.469995379447937,0.728972852230072,0.741022527217865,0.3630349338054657,0.8333333333333334,0.0003747723822016269,0.47738608717918396
1.469794511795044,0.728914201259613,0.7408803105354309,0.36271223425865173,0.8333333333333334,0.0003354652435518801,0.4772516191005707
1.4696168899536133,0.7287623286247253,0.7408545613288879,0.3623883128166199,0.8333333333333334,0.00029464421095326543,0.4771115779876709
1.469474196434021,0.7285462617874146,0.7409279346466064,0.36209946870803833,0.8333333333333334,0.00024626063532195985,0.4769859313964844
1.4693740606307983,0.7283026576042175,0.7410714030265808,0.3618725538253784,0.8333333333333334,0.00019095790048595518,0.47688859701156616
1.4693162441253662,0.7280682921409607,0.7412479519844055,0.3617258667945862,0.8333333333333334,0.0001342671166639775,0.47683045268058777
1.469308614730835,0.7278777956962585,0.7414308190345764,0.3616628348827362,0.8333333333333334,8.957146928878501e-05,0.4768099784851074
1.4693338871002197,0.7277526259422302,0.7415812611579895,0.3616813123226166,0.8333333333333334,8.373761374969035e-05,0.47683078050613403
1.4693769216537476,0.7277006506919861,0.7416762709617615,0.3617653250694275,0.8333333333333334,0.00011467158037703484,0.4768853187561035
1.4694328308105469,0.7277193069458008,0.7417135238647461,0.361891508102417,0.8333333333333334,0.0001532287133159116,0.47695744037628174
1.469489336013794,0.7277946472167969,0.7416946887969971,0.36203715205192566,0.8333333333333334,0.0001852784916991368,0.4770354628562927
1.469539999961853,0.727907657623291,0.741632342338562,0.3621797263622284,0.8333333333333334,0.0002079398836940527,0.4771043658256531
1.4695814847946167,0.7280375957489014,0.7415438890457153,0.3623034954071045,0.8333333333333334,0.00022006427752785385,0.4771559238433838
1.469613790512085,0.7281646728515625,0.7414491176605225,0.3623991906642914,0.8333333333333334,0.00022277685638982803,0.47718533873558044
1.4696376323699951,0.7282737493515015,0.7413638830184937,0.36246559023857117,0.8333333333333334,0.00021633770666085184,0.47719359397888184
1.4696569442749023,0.7283544540405273,0.741302490234375,0.3625055253505707,0.8333333333333334,0.00020254330593161285,0.47718390822410583
1.4696754217147827,0.7284039258956909,0.7412714958190918,0.36252695322036743,0.8333333333333334,0.0001836624724091962,0.47716236114501953
1.4696953296661377,0.7284232378005981,0.7412720918655396,0.36253833770751953,0.8333333333333334,0.00016068265540525317,0.47713539004325867
1.469719409942627,0.7284194827079773,0.7412999272346497,0.36254847049713135,0.8333333333333334,0.00013638095697388053,0.47710901498794556
1.4697492122650146,0.7284013032913208,0.7413479089736938,0.3625643253326416,0.8333333333333334,0.00011133937368867919,0.47708815336227417
1.4697850942611694,0.7283782362937927,0.7414068579673767,0.36258968710899353,0.8333333333333334,8.831662853481248e-05,0.4770754277706146
1.4698245525360107,0.7283589243888855,0.7414656281471252,0.36262640357017517,0.8333333333333334,6.790334009565413e-05,0.47707268595695496
1.4698657989501953,0.728347897529602,0.7415179014205933,0.36267194151878357,0.8333333333333334,5.0026323151541874e-05,0.47707802057266235
1.4699060916900635,0.7283486127853394,0.7415574789047241,0.3627232015132904,0.8333333333333334,3.60006742994301e-05,0.4770902395248413
1.4699430465698242,0.728360652923584,0.7415823936462402,0.3627745509147644,0.8333333333333334,2.410539673292078e-05,0.4771054685115814
1.469974398612976,0.7283815145492554,0.7415928840637207,0.36282119154930115,0.8333333333333334,1.604377212061081e-05,0.47712087631225586
1.4699983596801758,0.7284066081047058,0.74159175157547,0.36285823583602905,0.8333333333333334,1.539853292342741e-05,0.47713327407836914
1.4700148105621338,0.7284315824508667,0.7415832281112671,0.3628826141357422,0.8333333333333334,2.2534850359079428e-05,0.47714027762413025
1.4700231552124023,0.728452205657959,0.7415709495544434,0.362893670797348,0.8333333333333334,3.228162313462235e-05,0.47714194655418396
1.4700250625610352,0.7284647226333618,0.7415603399276733,0.362891286611557,0.8333333333333334,4.2087565816473216e-05,0.47713717818260193
1.4700219631195068,0.7284674644470215,0.7415544986724854,0.3628779351711273,0.8333333333333334,5.133113154442981e-05,0.47712820768356323
1.470015287399292,0.7284604907035828,0.7415547966957092,0.3628562390804291,0.8333333333333334,5.92352262174245e-05,0.4771156311035156
1.4700064659118652,0.7284448146820068,0.7415616512298584,0.3628300130367279,0.8333333333333334,6.405243038898334e-05,0.47710227966308594
1.4699974060058594,0.7284228205680847,0.7415745854377747,0.36280202865600586,0.8333333333333334,6.724366539856419e-05,0.4770890474319458
1.469988226890564,0.7283965945243835,0.7415916323661804,0.36277517676353455,0.8333333333333334,6.814293737988919e-05,0.477077454328537
1.469980001449585,0.7283700704574585,0.7416099309921265,0.36275193095207214,0.8333333333333334,6.652985030086711e-05,0.47706931829452515
1.469972848892212,0.7283447980880737,0.7416280508041382,0.36273258924484253,0.8333333333333334,6.366124580381438e-05,0.47706374526023865
1.4699664115905762,0.7283233404159546,0.7416430711746216,0.36271774768829346,0.8333333333333334,5.9040427004219964e-05,0.4770612120628357
1.469961166381836,0.728306770324707,0.7416543960571289,0.36270684003829956,0.8333333333333334,5.312661960488185e-05,0.47706103324890137
1.4699556827545166,0.7282947301864624,0.7416609525680542,0.3626987636089325,0.8333333333333334,4.662679202738218e-05,0.4770626425743103
1.4699500799179077,0.7282872200012207,0.741662859916687,0.36269253492355347,0.8333333333333334,3.985676448792219e-05,0.4770648181438446
1.4699443578720093,0.7282831072807312,0.7416612505912781,0.36268681287765503,0.8333333333333334,3.301846300018951e-05,0.47706663608551025
1.4699385166168213,0.728280782699585,0.7416577339172363,0.36268115043640137,0.8333333333333334,2.6449024517205544e-05,0.4770680367946625
1.4699320793151855,0.7282792925834656,0.74165278673172,0.3626750111579895,0.8333333333333334,2.0436453269212507e-05,0.4770682752132416
1.4699262380599976,0.7282779216766357,0.7416483163833618,0.36266839504241943,0.8333333333333334,1.4859869224892464e-05,0.4770675599575043
1.4699208736419678,0.7282760143280029,0.7416448593139648,0.36266154050827026,0.8333333333333334,1.0359010957472492e-05,0.4770655035972595
1.469915747642517,0.7282730937004089,0.7416426539421082,0.3626551032066345,0.8333333333333334,6.490319719887339e-06,0.4770634174346924
1.4699115753173828,0.7282692790031433,0.7416422963142395,0.36264967918395996,0.8333333333333334,3.0889939353073714e-06,0.47706127166748047
1.4699095487594604,0.7282654643058777,0.7416440844535828,0.36264580488204956,0.8333333333333334,2.972595666506095e-06,0.47705918550491333
1.4699084758758545,0.728261411190033,0.7416470646858215,0.3626435697078705,0.8333333333333334,4.6159107114363e-06,0.477057546377182
1.4699082374572754,0.7282575964927673,0.7416506409645081,0.36264359951019287,0.8333333333333334,6.745283826603554e-06,0.47705668210983276
1.469909429550171,0.7282549738883972,0.7416544556617737,0.3626457154750824,0.8333333333333334,8.502694072376471e-06,0.47705671191215515
1.4699115753173828,0.7282540798187256,0.7416574954986572,0.36264991760253906,0.8333333333333334,1.0299491805199068e-05,0.47705769538879395
1.4699151515960693,0.7282546758651733,0.741660475730896,0.36265549063682556,0.8333333333333334,1.1370663742127363e-05,0.4770590662956238
1.4699194431304932,0.7282567024230957,0.7416627407073975,0.3626616895198822,0.8333333333333334,1.2098860679543577e-05,0.4770604968070984
1.4699230194091797,0.728259801864624,0.7416632175445557,0.36266863346099854,0.8333333333333334,1.247819818672724e-05,0.477062463760376
1.469927191734314,0.7282633185386658,0.7416638731956482,0.36267518997192383,0.8333333333333334,1.2263536518730689e-05,0.4770636260509491
1.4699304103851318,0.7282671928405762,0.7416632175445557,0.36268171668052673,0.8333333333333334,1.1729425750672817e-05,0.47706514596939087
1.469933271408081,0.7282706499099731,0.7416626214981079,0.36268728971481323,0.8333333333333334,1.0678844773792662e-05,0.477065771818161
1.469936728477478,0.7282744646072388,0.7416622638702393,0.36269229650497437,0.8333333333333334,9.756136023497675e-06,0.4770664572715759
1.469939947128296,0.7282770872116089,0.741662859916687,0.3626960217952728,0.8333333333333334,8.239270755439065e-06,0.47706592082977295
1.4699424505233765,0.7282788753509521,0.7416635751724243,0.3626992702484131,0.8333333333333334,6.896312243043212e-06,0.47706589102745056
1.469944715499878,0.7282801866531372,0.7416645288467407,0.36270198225975037,0.8333333333333334,5.201918611419387e-06,0.4770653247833252
1.4699472188949585,0.7282807230949402,0.7416664958000183,0.3627040982246399,0.8333333333333334,3.742548869922757e-06,0.4770646095275879
1.4699491262435913,0.7282804250717163,0.741668701171875,0.3627058267593384,0.8333333333333334,2.1728346837335266e-06,0.4770638942718506
1.4699510335922241,0.7282800078392029,0.7416710257530212,0.3627074658870697,0.8333333333333334,1.2387135939206928e-06,0.47706338763237
1.4699523448944092,0.7282795310020447,0.7416728138923645,0.3627089858055115,0.8333333333333334,9.728964869282208e-07,0.4770631492137909
1.4699547290802002,0.7282792329788208,0.7416754961013794,0.3627100884914398,0.8333333333333334,1.7801457943278365e-06,0.47706279158592224
1.4699558019638062,0.7282785177230835,0.7416772842407227,0.3627111613750458,0.8333333333333334,2.7966264042333933e-06,0.4770627021789551
1.4699567556381226,0.728277862071991,0.7416788935661316,0.3627118766307831,0.8333333333333334,3.35624577019189e-06,0.477062463760376
1.469957709312439,0.7282776832580566,0.7416800260543823,0.3627125918865204,0.8333333333333334,4.059159437019844e-06,0.4770626425743103
1.4699586629867554,0.7282770872116089,0.7416815757751465,0.362712562084198,0.8333333333333334,4.588360297930194e-06,0.47706231474876404
1.4699585437774658,0.7282768487930298,0.741681694984436,0.36271244287490845,0.8333333333333334,4.67569498141529e-06,0.47706231474876404
1.4699586629867554,0.728276252746582,0.7416824102401733,0.362711638212204,0.8333333333333334,5.046722435508855e-06,0.47706183791160583
1.4699578285217285,0.7282754182815552,0.7416824102401733,0.3627108931541443,0.8333333333333334,5.03536239193636e-06,0.4770616292953491
1.4699583053588867,0.7282744646072388,0.741683840751648,0.3627096116542816,0.8333333333333334,5.304308160702931e-06,0.47706079483032227
1.4699573516845703,0.7282732725143433,0.741684079170227,0.3627083897590637,0.8333333333333334,5.0648231990635395e-06,0.4770604968070984
1.4699571132659912,0.7282721400260925,0.7416849732398987,0.3627070188522339,0.8333333333333334,4.960615569871152e-06,0.4770600199699402
1.469956398010254,0.7282708883285522,0.7416855096817017,0.36270567774772644,0.8333333333333334,4.587746389006497e-06,0.477059543132782
1.4699556827545166,0.7282694578170776,0.741686224937439,0.362704336643219,0.8333333333333334,4.421952326083556e-06,0.4770589768886566
1.4699552059173584,0.7282680869102478,0.7416871190071106,0.3627031445503235,0.8333333333333334,3.949291112803621e-06,0.47705864906311035
1.4699549674987793,0.7282669544219971,0.7416880130767822,0.3627021908760071,0.8333333333333334,3.4637844237295212e-06,0.47705841064453125
1.469954252243042,0.7282657623291016,0.7416884899139404,0.3627012372016907,0.8333333333333334,3.0769788281759247e-06,0.4770581126213074
1.469954252243042,0.7282650470733643,0.7416892051696777,0.36270055174827576,0.8333333333333334,2.417754330963362e-06,0.4770578145980835
1.4699532985687256,0.7282640337944031,0.7416892647743225,0.36270004510879517,0.8333333333333334,2.174586143155466e-06,0.4770578145980835
1.469952940940857,0.7282638549804688,0.7416890859603882,0.3626997470855713,0.8333333333333334,1.9660119505715556e-06,0.47705793380737305
1.4699525833129883,0.728263258934021,0.7416893243789673,0.3626995086669922,0.8333333333333334,1.0185237897530897e-06,0.4770580232143402
1.4699530601501465,0.728263258934021,0.7416898012161255,0.36269935965538025,0.8333333333333334,1.01990644907346e-06,0.47705790400505066
1.469952940940857,0.7282630801200867,0.7416898608207703,0.36269935965538025,0.8333333333333334,5.381575078899914e-07,0.4770580232143402
1.4699528217315674,0.7282626628875732,0.7416901588439941,0.3626992106437683,0.8333333333333334,4.2836785496547236e-07,0.4770578145980835
1.4699528217315674,0.7282625436782837,0.7416902780532837,0.36269935965538025,0.8333333333333334,1.7408510188943183e-07,0.47705790400505066
1.4699525833129883,0.7282623648643494,0.7416902184486389,0.36269959807395935,0.8333333333333334,4.756572593578312e-07,0.47705787420272827
1.4699532985687256,0.7282626628875732,0.7416906356811523,0.3626997470855713,0.8333333333333334,2.6766070959638455e-07,0.4770578145980835
1.4699532985687256,0.7282626032829285,0.7416906952857971,0.3626999258995056,0.8333333333333334,5.812018457618251e-07,0.4770577549934387
1.4699535369873047,0.7282627820968628,0.7416907548904419,0.3627002239227295,0.8333333333333334,6.531585654556693e-07,0.4770577847957611
1.4699535369873047,0.7282625436782837,0.741690993309021,0.36270052194595337,0.8333333333333334,6.817433018113661e-07,0.47705766558647156
1.469954490661621,0.7282626628875732,0.7416918277740479,0.36270079016685486,0.8333333333333334,7.646727908650064e-07,0.47705769538879395
1.4699547290802002,0.7282627820968628,0.7416919469833374,0.3627011179924011,0.8333333333333334,5.885177074560488e-07,0.477057546377182
1.4699543714523315,0.7282626032829285,0.7416917681694031,0.3627016544342041,0.8333333333333334,7.595054967168835e-07,0.47705787420272827
1.4699549674987793,0.7282625436782837,0.7416924238204956,0.3627018928527832,0.8333333333333334,8.243932825280353e-07,0.47705763578414917
1.4699548482894897,0.7282626032829285,0.7416922450065613,0.3627024292945862,0.8333333333333334,4.174484615759866e-07,0.4770577549934387
1.4699552059173584,0.7282629013061523,0.741692304611206,0.3627029359340668,0.8333333333333334,5.020574462832883e-07,0.4770578145980835
1.4699556827545166,0.728263258934021,0.7416924238204956,0.3627033233642578,0.8333333333333334,3.424301837640087e-07,0.47705793380737305
1.4699558019638062,0.7282630801200867,0.7416927218437195,0.36270350217819214,0.8333333333333334,4.803760589311423e-07,0.47705787420272827
1.4699562788009644,0.7282630801200867,0.7416931986808777,0.36270374059677124,0.8333333333333334,3.0670108230879123e-07,0.4770577847957611
1.469956398010254,0.7282631397247314,0.7416932582855225,0.36270391941070557,0.8333333333333334,1.8980342986196774e-07,0.4770577847957611
1.469956398010254,0.728263258934021,0.7416931390762329,0.36270421743392944,0.8333333333333334,2.631936126817891e-07,0.47705787420272827
1.469956398010254,0.7282633185386658,0.7416930794715881,0.3627043664455414,0.8333333333333334,1.850668382985532e-07,0.47705787420272827
1.4699567556381226,0.7282630801200867,0.7416936755180359,0.3627043664455414,0.8333333333333334,3.561530661500001e-07,0.4770575165748596
1.4699571132659912,0.7282630801200867,0.7416940331459045,0.3627045154571533,0.8333333333333334,3.3333256510559295e-07,0.4770577549934387
1.4699575901031494,0.7282630801200867,0.7416945099830627,0.3627043664455414,0.8333333333333334,3.9542422314298165e-07,0.47705739736557007
1.4699573516845703,0.7282630801200867,0.7416942715644836,0.36270445585250854,0.8333333333333334,3.9348310565401334e-07,0.477057546377182
1.4699571132659912,0.7282626032829285,0.7416945099830627,0.3627042770385742,0.8333333333333334,3.193920861122024e-07,0.4770573079586029
1.4699571132659912,0.7282626032829285,0.7416945099830627,0.3627045154571533,0.8333333333333334,3.8911019828447024e-07,0.4770575165748596
1.4699575901031494,0.7282626628875732,0.7416949272155762,0.3627043664455414,0.8333333333333334,7.089698783602216e-07,0.4770573079586029
1.4699573516845703,0.7282626032829285,0.7416947484016418,0.3627043664455414,0.8333333333333334,5.342041049516411e-07,0.47705745697021484
1.4699575901031494,0.7282623052597046,0.7416952848434448,0.3627040982246399,0.8333333333333334,4.2033650515804766e-07,0.4770570695400238
1.4699573516845703,0.728262186050415,0.7416951656341553,0.3627040386199951,0.8333333333333334,5.020920639253745e-07,0.4770570695400238
1.4699571132659912,0.728262186050415,0.7416949272155762,0.3627040982246399,0.8333333333333334,5.44926990642125e-07,0.47705715894699097
1.4699573516845703,0.728262186050415,0.7416951656341553,0.36270397901535034,0.8333333333333334,2.2684935174765997e-07,0.47705698013305664
1.4699571132659912,0.7282619476318359,0.7416951656341553,0.36270391941070557,0.8333333333333334,8.100005857158976e-07,0.47705718874931335
1.4699573516845703,0.7282619476318359,0.7416954040527344,0.3627038896083832,0.8333333333333334,4.454822146726656e-07,0.47705721855163574
1.4699571132659912,0.7282617092132568,0.7416954040527344,0.362703800201416,0.8333333333333334,2.7859974238708674e-07,0.4770570695400238
1.469956874847412,0.7282616496086121,0.7416952252388,0.362703800201416,0.8333333333333334,3.489416542379331e-07,0.4770570695400238
1.4699572324752808,0.7282616496086121,0.7416955828666687,0.36270374059677124,0.8333333333333334,2.0646909604238317e-07,0.47705695033073425
1.469956874847412,0.7282616496086121,0.7416952252388,0.3627038896083832,0.8333333333333334,3.5880589166481514e-07,0.4770573079586029
1.4699573516845703,0.7282614707946777,0.7416958808898926,0.36270368099212646,0.8333333333333334,4.0598703776595357e-07,0.4770568609237671
1.469956636428833,0.7282611131668091,0.7416955232620239,0.362703800201416,0.8333333333333334,3.8043432937229227e-07,0.47705715894699097
1.4699573516845703,0.7282614707946777,0.7416958808898926,0.36270374059677124,0.8333333333333334,2.5668509806564543e-07,0.47705692052841187
1.4699572324752808,0.7282614707946777,0.741695761680603,0.36270374059677124,0.8333333333333334,1.1132571131611257e-07,0.47705715894699097
1.4699571132659912,0.7282613515853882,0.741695761680603,0.3627035617828369,0.8333333333333334,2.8219133696438803e-07,0.4770568013191223
1.4699571132659912,0.7282612323760986,0.7416958808898926,0.3627036511898041,0.8333333333333334,2.1648727965839498e-07,0.47705692052841187
1.4699572324752808,0.7282613515853882,0.7416958808898926,0.3627036511898041,0.8333333333333334,2.8589823841684847e-07,0.47705692052841187
1.4699571132659912,0.7282612323760986,0.7416958808898926,0.36270368099212646,0.8333333333333334,2.398927563262987e-07,0.4770570695400238
1.4699573516845703,0.7282612323760986,0.7416961193084717,0.3627036511898041,0.8333333333333334,1.1887254203202247e-07,0.4770568311214447
1.4699571132659912,0.7282611727714539,0.7416959404945374,0.362703800201416,0.8333333333333334,2.920646693382878e-07,0.4770570993423462
1.4699573516845703,0.7282611727714539,0.7416961789131165,0.36270374059677124,0.8333333333333334,4.021660799935489e-07,0.4770568609237671
1.4699572324752808,0.7282609939575195,0.7416962385177612,0.362703800201416,0.8333333333333334,2.832393022345059e-07,0.47705698013305664
1.469957709312439,0.7282613515853882,0.7416963577270508,0.362703800201416,0.8333333333333334,1.2933652726587752e-07,0.4770568311214447
1.4699572324752808,0.7282611131668091,0.7416961193084717,0.36270400881767273,0.8333333333333334,1.5656407015285367e-07,0.47705718874931335
1.4699573516845703,0.7282611727714539,0.7416961789131165,0.36270400881767273,0.8333333333333334,1.6681856607192458e-07,0.47705695033073425
1.4699575901031494,0.7282611131668091,0.7416964769363403,0.36270397901535034,0.8333333333333334,2.2821004108664056e-07,0.47705695033073425
1.4699572324752808,0.7282611727714539,0.7416960597038269,0.3627040386199951,0.8333333333333334,1.6841060812566866e-07,0.47705695033073425
1.469957709312439,0.7282611727714539,0.7416965365409851,0.36270397901535034,0.8333333333333334,2.427920549052942e-07,0.47705674171447754
1.469957709312439,0.7282611131668091,0.7416965961456299,0.36270397901535034,0.8333333333333334,1.8334154106014466e-07,0.47705698013305664
1.4699573516845703,0.7282609939575195,0.7416963577270508,0.36270400881767273,0.8333333333333334,4.190515596746991e-07,0.4770568609237671
1.4699575901031494,0.7282611727714539,0.7416964173316956,0.3627041280269623,0.8333333333333334,2.844953996827826e-07,0.4770570397377014
1.4699573516845703,0.7282609939575195,0.7416963577270508,0.3627040386199951,0.8333333333333334,1.7195229418121016e-07,0.4770568609237671
1.469957709312439,0.7282611727714539,0.7416965365409851,0.36270415782928467,0.8333333333333334,2.391360567344236e-07,0.47705692052841187
1.469957709312439,0.7282611727714539,0.7416965365409851,0.36270424723625183,0.8333333333333334,1.9876395640494593e-07,0.4770570695400238
1.4699578285217285,0.7282609939575195,0.741696834564209,0.3627040386199951,0.8333333333333334,2.4019317379497807e-07,0.47705674171447754
1.4699573516845703,0.7282611131668091,0.7416962385177612,0.36270415782928467,0.8333333333333334,3.5490609207045054e-07,0.47705698013305664
1.4699580669403076,0.7282611727714539,0.7416968941688538,0.3627040386199951,0.8333333333333334,2.460065502418729e-07,0.4770568311214447
1.4699580669403076,0.7282609343528748,0.7416971325874329,0.36270397901535034,0.8333333333333334,1.4217748400824348e-07,0.47705674171447754
1.4699571132659912,0.7282607555389404,0.7416963577270508,0.3627040982246399,0.8333333333333334,1.0304925979198742e-07,0.47705695033073425
1.4699580669403076,0.7282611131668091,0.7416969537734985,0.3627041280269623,0.8333333333333334,4.809830400631654e-08,0.4770568311214447
1.469957709312439,0.7282607555389404,0.7416969537734985,0.36270391941070557,0.8333333333333334,1.0226680302594104e-07,0.477056622505188
1.4699573516845703,0.7282609939575195,0.7416963577270508,0.3627040386199951,0.8333333333333334,7.584018391071368e-08,0.47705692052841187
1.4699575901031494,0.72826087474823,0.7416967153549194,0.3627040386199951,0.8333333333333334,1.2848401809151255e-07,0.47705674171447754
1.4699575901031494,0.7282609939575195,0.7416965961456299,0.3627041280269623,0.8333333333333334,5.236981692746667e-08,0.47705692052841187
1.4699578285217285,0.72826087474823,0.7416969537734985,0.36270391941070557,0.8333333333333334,9.620161023349283e-08,0.47705671191215515
1.4699575901031494,0.7282606959342957,0.7416968941688538,0.36270397901535034,0.8333333333333334,1.9037338461203035e-07,0.47705674171447754
1.469957709312439,0.7282606959342957,0.7416970133781433,0.3627038896083832,0.8333333333333334,1.9927065864067117e-07,0.4770565927028656
1.469957709312439,0.72826087474823,0.741696834564209,0.3627040386199951,0.8333333333333334,2.749544592006714e-07,0.47705674171447754
1.469957709312439,0.72826087474823,0.741696834564209,0.3627040386199951,0.8333333333333334,2.241413454839858e-07,0.47705674171447754
1.469957709312439,0.72826087474823,0.741696834564209,0.3627040386199951,0.8333333333333334,8.7175799023953e-08,0.4770568311214447
1.4699578285217285,0.7282607555389404,0.7416970729827881,0.36270397901535034,0.8333333333333334,1.522970904943577e-07,0.47705668210983276
1.469957709312439,0.7282607555389404,0.7416969537734985,0.3627040386199951,0.8333333333333334,1.908988878085438e-07,0.47705671191215515
1.469957709312439,0.7282606959342957,0.7416970133781433,0.36270400881767273,0.8333333333333334,1.3791718345146364e-07,0.47705671191215515
1.4699578285217285,0.7282607555389404,0.7416970729827881,0.36270397901535034,0.8333333333333334,5.5212044713925934e-08,0.47705668210983276
1.4699578285217285,0.7282606959342957,0.7416971325874329,0.36270397901535034,0.8333333333333334,1.0594011712328211e-07,0.47705674171447754
1.469957709312439,0.72826087474823,0.741696834564209,0.3627040386199951,0.8333333333333334,1.131883280436341e-07,0.47705668210983276
1.4699580669403076,0.7282609343528748,0.7416971325874329,0.36270397901535034,0.8333333333333334,6.89528647512816e-08,0.47705671191215515
1.469957709312439,0.72826087474823,0.741696834564209,0.3627040386199951,0.8333333333333334,2.3005991067748255e-07,0.4770568311214447
1.4699578285217285,0.72826087474823,0.7416969537734985,0.36270400881767273,0.8333333333333334,1.728651568555506e-07,0.47705668210983276
1.469957709312439,0.72826087474823,0.741696834564209,0.3627040386199951,0.8333333333333334,1.0432263053417046e-07,0.4770568311214447
1.4699580669403076,0.7282609343528748,0.7416971325874329,0.36270397901535034,0.8333333333333334,5.886518650299877e-08,0.47705668210983276
1.469957709312439,0.7282607555389404,0.7416969537734985,0.36270397901535034,0.8333333333333334,5.8721489892832324e-08,0.47705671191215515
1.4699580669403076,0.7282609343528748,0.7416971325874329,0.3627040386199951,0.8333333333333334,1.0314169429648246e-07,0.47705674171447754
1.4699578285217285,0.72826087474823,0.7416969537734985,0.36270397901535034,0.8333333333333334,2.1981928455261368e-07,0.47705674171447754
1.4699578285217285,0.72826087474823,0.7416969537734985,0.36270397901535034,0.8333333333333334,4.57806130782501e-08,0.47705674171447754
1.469957709312439,0.7282607555389404,0.7416969537734985,0.36270397901535034,0.8333333333333334,1.2166668739155284e-07,0.47705668210983276
1.4699578285217285,0.72826087474823,0.7416969537734985,0.36270397901535034,0.8333333333333334,2.0578133330673154e-07,0.4770565927028656
1.469957709312439,0.72826087474823,0.741696834564209,0.3627040386199951,0.8333333333333334,1.482647320472097e-07,0.4770568311214447
1.469957709312439,0.7282607555389404,0.7416969537734985,0.36270397901535034,0.8333333333333334,7.598710993761415e-08,0.47705668210983276
1.4699578285217285,0.7282607555389404,0.7416970729827881,0.36270397901535034,0.8333333333333334,1.5329311509049148e-07,0.47705674171447754
1.4699578285217285,0.72826087474823,0.7416969537734985,0.3627040386199951,0.8333333333333334,1.1193706939138792e-07,0.47705674171447754
1.469957709312439,0.7282609343528748,0.7416967749595642,0.3627040982246399,0.8333333333333334,1.2284199613077362e-07,0.47705692052841187
1.469957709312439,0.72826087474823,0.741696834564209,0.3627038896083832,0.8333333333333334,1.4351196853112924e-07,0.4770565927028656
1.469957709312439,0.72826087474823,0.741696834564209,0.3627040386199951,0.8333333333333334,1.7807758467824897e-07,0.47705674171447754
1.469957709312439,0.7282607555389404,0.7416969537734985,0.36270397901535034,0.8333333333333334,1.973374281760698e-07,0.4770565927028656
1.4699573516845703,0.72826087474823,0.7416964769363403,0.3627040386199951,0.8333333333333334,1.7265665519516915e-07,0.4770568311214447
1.469957709312439,0.7282607555389404,0.7416969537734985,0.3627040386199951,0.8333333333333334,1.2452305497845373e-07,0.47705674171447754
1.4699575901031494,0.7282607555389404,0.741696834564209,0.3627040386199951,0.8333333333333334,1.0458353472131421e-07,0.47705674171447754
1.469957709312439,0.72826087474823,0.741696834564209,0.3627040386199951,0.8333333333333334,6.960655696275353e-08,0.47705674171447754
1.4699578285217285,0.72826087474823,0.7416969537734985,0.3627040386199951,0.8333333333333334,9.141164269976798e-08,0.47705674171447754
1.4699580669403076,0.72826087474823,0.7416971921920776,0.36270397901535034,0.8333333333333334,2.40524201444714e-07,0.47705668210983276
1.469957709312439,0.72826087474823,0.741696834564209,0.3627040386199951,0.8333333333333334,1.341036295343656e-07,0.4770568609237671
1.469957709312439,0.72826087474823,0.741696834564209,0.36270400881767273,0.8333333333333334,1.1505910180176215e-07,0.47705668210983276
1.4699578285217285,0.72826087474823,0.7416969537734985,0.3627040386199951,0.8333333333333334,2.1733681876412447e-07,0.47705674171447754
1.4699578285217285,0.72826087474823,0.7416969537734985,0.3627040386199951,0.8333333333333334,2.8305791488492105e-07,0.47705668210983276
1.469957709312439,0.72826087474823,0.741696834564209,0.3627040982246399,0.8333333333333334,2.0962411895197874e-07,0.4770568311214447
1.469957709312439,0.7282607555389404,0.7416969537734985,0.36270397901535034,0.8333333333333334,2.9606502494061715e-07,0.47705671191215515
1.469957709312439,0.72826087474823,0.741696834564209,0.3627041280269623,0.8333333333333334,2.148734665752272e-07,0.4770568311214447
1.4699580669403076,0.72826087474823,0.7416971921920776,0.36270397901535034,0.8333333333333334,2.454691525599628e-07,0.477056622505188
1.469957709312439,0.72826087474823,0.741696834564209,0.3627040386199951,0.8333333333333334,2.6073541903315345e-07,0.4770568013191223
1.469957709312439,0.72826087474823,0.741696834564209,0.3627040386199951,0.8333333333333334,1.6583074113896146e-07,0.4770568013191223
1.4699578285217285,0.7282609343528748,0.7416968941688538,0.3627040982246399,0.8333333333333334,1.8047894911887852e-07,0.47705674171447754
1.469957709312439,0.72826087474823,0.741696834564209,0.3627041280269623,0.8333333333333334,2.725425645166979e-07,0.47705668210983276
1.469957709312439,0.7282607555389404,0.7416969537734985,0.3627040386199951,0.8333333333333334,2.8722516276502574e-07,0.47705671191215515
1.4699575901031494,0.7282607555389404,0.741696834564209,0.3627040982246399,0.8333333333333334,2.2252328335525817e-07,0.47705671191215515
1.469957709312439,0.7282607555389404,0.7416969537734985,0.3627040386199951,0.8333333333333334,1.8312141492060618e-07,0.47705674171447754
1.4699580669403076,0.72826087474823,0.7416971921920776,0.36270391941070557,0.8333333333333334,1.6349027021078655e-07,0.47705650329589844
1.469957709312439,0.7282606959342957,0.7416970133781433,0.3627040386199951,0.8333333333333334,1.7598874535451614e-07,0.4770568311214447
1.4699580669403076,0.72826087474823,0.7416971921920776,0.36270391941070557,0.8333333333333334,9.574896608910421e-08,0.47705647349357605
1.4699575901031494,0.7282607555389404,0.741696834564209,0.36270400881767273,0.8333333333333334,1.093868178259072e-07,0.47705674171447754
1.4699580669403076,0.72826087474823,0.7416971921920776,0.36270400881767273,0.8333333333333334,1.4883424626077613e-07,0.477056622505188
1.469957709312439,0.72826087474823,0.741696834564209,0.3627040386199951,0.8333333333333334,8.04339137516763e-08,0.4770568013191223
1.4699578285217285,0.72826087474823,0.7416969537734985,0.36270397901535034,0.8333333333333334,5.770082367462237e-08,0.4770565927028656
1.469957709312439,0.72826087474823,0.741696834564209,0.3627040386199951,0.8333333333333334,1.4552256288880017e-07,0.4770568013191223
1.4699580669403076,0.72826087474823,0.7416971921920776,0.36270397901535034,0.8333333333333334,1.248276788601288e-07,0.477056622505188
1.4699575901031494,0.72826087474823,0.7416967153549194,0.3627041280269623,0.8333333333333334,1.8982028393565997e-07,0.4770568311214447
1.4699578285217285,0.72826087474823,0.7416969537734985,0.36270400881767273,0.8333333333333334,1.9282032326373155e-07,0.47705674171447754
1.469957709312439,0.72826087474823,0.741696834564209,0.3627040386199951,0.8333333333333334,1.4565078743089543e-07,0.47705671191215515
1.469957709312439,0.72826087474823,0.741696834564209,0.3627041280269623,0.8333333333333334,2.1734155097874464e-07,0.47705674171447754
1.4699578285217285,0.7282607555389404,0.7416970729827881,0.36270397901535034,0.8333333333333334,1.5505385420055973e-07,0.477056622505188
1.469957709312439,0.72826087474823,0.741696834564209,0.3627040386199951,0.8333333333333334,1.3412420685199322e-07,0.47705674171447754
1.4699578285217285,0.72826087474823,0.7416969537734985,0.36270397901535034,0.8333333333333334,1.5510715911659645e-07,0.47705668210983276
1.469957709312439,0.72826087474823,0.741696834564209,0.36270400881767273,0.8333333333333334,2.751218914909259e-07,0.47705668210983276
1.4699578285217285,0.7282609939575195,0.741696834564209,0.3627040386199951,0.8333333333333334,1.0668714622852349e-07,0.47705674171447754
1.4699578285217285,0.72826087474823,0.7416969537734985,0.3627040386199951,0.8333333333333334,2.511368393243174e-07,0.47705671191215515
1.469957709312439,0.7282609343528748,0.7416967749595642,0.3627041280269623,0.8333333333333334,2.0192273098018632e-07,0.4770568311214447
1.4699580669403076,0.72826087474823,0.7416971921920776,0.36270397901535034,0.8333333333333334,9.139425571902393e-08,0.4770565629005432
1.469957709312439,0.7282607555389404,0.7416969537734985,0.3627040386199951,0.8333333333333334,1.3668744713868364e-07,0.47705671191215515
1.469957709312439,0.72826087474823,0.741696834564209,0.3627040386199951,0.8333333333333334,1.1687356504808122e-07,0.4770568013191223
1.4699580669403076,0.72826087474823,0.7416971921920776,0.36270397901535034,0.8333333333333334,1.7061148582797614e-07,0.47705668210983276
1.469957709312439,0.7282607555389404,0.7416969537734985,0.36270397901535034,0.8333333333333334,1.7698377519081987e-07,0.47705674171447754
1.4699578285217285,0.7282606959342957,0.7416971325874329,0.36270391941070557,0.8333333333333334,1.6177358475033543e-07,0.4770565629005432
1.469957709312439,0.72826087474823,0.741696834564209,0.3627040982246399,0.8333333333333334,1.1191406201760401e-07,0.47705674171447754
1.4699578285217285,0.7282607555389404,0.7416970729827881,0.36270400881767273,0.8333333333333334,1.5864432612033852e-07,0.47705674171447754
1.4699580669403076,0.7282607555389404,0.7416973114013672,0.36270397901535034,0.8333333333333334,8.956418895422757e-08,0.4770565927028656
1.4699578285217285,0.72826087474823,0.7416969537734985,0.36270400881767273,0.8333333333333334,2.1505701397472876e-07,0.47705674171447754
1.469957709312439,0.72826087474823,0.741696834564209,0.36270400881767273,0.8333333333333334,1.0361251412405181e-07,0.47705668210983276
1.469957709312439,0.72826087474823,0.741696834564209,0.3627041280269623,0.8333333333333334,1.1218408957347492e-07,0.4770568311214447
1.4699580669403076,0.7282607555389404,0.7416973114013672,0.3627038896083832,0.8333333333333334,2.0960086999366467e-07,0.4770565629005432
1.469957709312439,0.72826087474823,0.741696834564209,0.36270400881767273,0.8333333333333334,1.9050932564823597e-07,0.4770568013191223
1.4699580669403076,0.72826087474823,0.7416971921920776,0.36270400881767273,0.8333333333333334,1.6064261387782608e-07,0.47705668210983276
1.469957709312439,0.7282607555389404,0.7416969537734985,0.3627040386199951,0.8333333333333334,1.303685337461502e-07,0.47705674171447754
1.469957709312439,0.7282606959342957,0.7416970133781433,0.36270391941070557,0.8333333333333334,7.21820043736443e-08,0.4770565927028656
1.4699580669403076,0.72826087474823,0.7416971921920776,0.36270400881767273,0.8333333333333334,1.824756736823474e-07,0.477056622505188
1.469957709312439,0.72826087474823,0.741696834564209,0.36270400881767273,0.8333333333333334,9.605471973372914e-08,0.47705674171447754
1.4699580669403076,0.72826087474823,0.7416971921920776,0.36270397901535034,0.8333333333333334,1.417097337252926e-07,0.477056622505188
1.4699580669403076,0.72826087474823,0.7416971921920776,0.36270397901535034,0.8333333333333334,1.744796520597447e-07,0.477056622505188
1.4699575901031494,0.7282607555389404,0.741696834564209,0.36270397901535034,0.8333333333333334,1.2560107620629424e-07,0.4770568013191223
1.469957709312439,0.7282607555389404,0.7416969537734985,0.36270397901535034,0.8333333333333334,1.617642055862234e-07,0.4770565927028656
1.4699578285217285,0.7282607555389404,0.7416970729827881,0.36270397901535034,0.8333333333333334,9.751909857413921e-08,0.47705668210983276
1.469957709312439,0.7282606959342957,0.7416970133781433,0.36270397901535034,0.8333333333333334,1.370302982195426e-07,0.47705668210983276
1.4699575901031494,0.7282606959342957,0.7416968941688538,0.36270397901535034,0.8333333333333334,5.9306035637973764e-08,0.47705674171447754
1.4699578285217285,0.72826087474823,0.7416969537734985,0.36270400881767273,0.8333333333333334,1.593575689184945e-07,0.47705668210983276
1.469957709312439,0.72826087474823,0.741696834564209,0.3627040982246399,0.8333333333333334,2.233378069149694e-07,0.47705674171447754
1.469957709312439,0.72826087474823,0.741696834564209,0.3627041280269623,0.8333333333333334,1.4948253124202893e-07,0.4770568311214447
1.4699580669403076,0.72826087474823,0.7416971921920776,0.36270400881767273,0.8333333333333334,8.693317710140036e-08,0.47705671191215515
1.4699580669403076,0.72826087474823,0.7416971921920776,0.36270397901535034,0.8333333333333334,9.13126640966766e-08,0.47705668210983276
1.469957709312439,0.7282606959342957,0.7416970133781433,0.36270397901535034,0.8333333333333334,1.1474943306666319e-07,0.47705668210983276
1.469957709312439,0.72826087474823,0.741696834564209,0.3627040386199951,0.8333333333333334,1.5502604355788208e-07,0.47705671191215515
1.469957709312439,0.7282606959342957,0.7416970133781433,0.3627038896083832,0.8333333333333334,4.2017706647357045e-08,0.477056622505188
1.469957709312439,0.72826087474823,0.741696834564209,0.3627040386199951,0.8333333333333334,1.1240008035429128e-07,0.4770568013191223
1.469957709312439,0.7282606959342957,0.7416970133781433,0.36270400881767273,0.8333333333333334,1.007949634868055e-07,0.47705671191215515
1.4699580669403076,0.72826087474823,0.7416971921920776,0.36270400881767273,0.8333333333333334,1.8226896258966008e-07,0.47705674171447754
1.469957709312439,0.7282607555389404,0.7416969537734985,0.3627040386199951,0.8333333333333334,6.033335608890411e-08,0.47705674171447754
1.469957709312439,0.7282607555389404,0.7416969537734985,0.36270400881767273,0.8333333333333334,2.3665654680371517e-07,0.47705671191215515
1.4699580669403076,0.7282609939575195,0.7416970729827881,0.3627040386199951,0.8333333333333334,8.963564113173561e-08,0.47705668210983276
1.469957709312439,0.72826087474823,0.741696834564209,0.3627040386199951,0.8333333333333334,6.172254529701604e-08,0.4770568311214447
1.4699580669403076,0.7282609939575195,0.7416970729827881,0.3627040386199951,0.8333333333333334,5.000400449262088e-08,0.47705674171447754
1.469957709312439,0.7282607555389404,0.7416969537734985,0.36270400881767273,0.8333333333333334,1.7087933201764827e-07,0.477056622505188
1.469957709312439,0.7282606959342957,0.7416970133781433,0.36270397901535034,0.8333333333333334,1.7272537888857187e-07,0.47705668210983276
1.4699578285217285,0.7282606959342957,0.7416971325874329,0.36270397901535034,0.8333333333333334,0.05472434312105179,0.477056622505188
1.4699575901031494,0.7282607555389404,0.741696834564209,0.3627040982246399,0.8333333333333334,0.057903774082660675,0.4770568311214447
1.469957709312439,0.7282607555389404,0.7416969537734985,0.3627040386199951,0.8333333333333334,0.05247406288981438,0.47705668210983276
1.469957709312439,0.72826087474823,0.741696834564209,0.3627040386199951,0.8333333333333334,0.059495046734809875,0.47705671191215515
1.469957709312439,0.7282607555389404,0.7416969537734985,0.36270400881767273,0.8333333333333334,0.06452631950378418,0.47705674171447754
1.469957709312439,0.7282606959342957,0.7416970133781433,0.36270400881767273,0.8333333333333334,0.07361786812543869,0.47705668210983276
1.4699580669403076,0.72826087474823,0.7416971921920776,0.3627040386199951,0.8333333333333334,0.08414919674396515,0.47705668210983276
1.4699578285217285,0.7282606959342957,0.7416971325874329,0.36270397901535034,0.8333333333333334,0.08695488423109055,0.47705674171447754
1.469957709312439,0.7282607555389404,0.7416969537734985,0.3627040386199951,0.8333333333333334,0.06030634045600891,0.47705668210983276
0.7962770462036133,0.7381370067596436,0.05814003944396973,0.701173722743988,0.8666666666666667,0.0583062469959259,0.7634013891220093
0.7824329137802124,0.791804313659668,-0.009371399879455566,0.6682567000389099,0.8666666666666667,0.06094661355018616,0.7416405081748962
0.8555299043655396,0.7519263029098511,0.10360360145568848,0.6363418102264404,0.8666666666666667,0.053420718759298325,0.7146015167236328
0.8566256761550903,0.8138707876205444,0.0427548885345459,0.61752849817276,0.8666666666666667,0.05703657865524292,0.700298547744751
0.8755661845207214,0.7471429705619812,0.12842321395874023,0.5714409351348877,0.8666666666666667,0.060043297708034515,0.6566697955131531
0.8726562261581421,0.7549463510513306,0.11770987510681152,0.554989218711853,0.8666666666666667,0.051175978034734726,0.6587457656860352
0.9095213413238525,0.7329039573669434,0.17661738395690918,0.5584681630134583,0.8666666666666667,0.04219220578670502,0.6605377197265625
0.9349017143249512,0.7047988772392273,0.23010283708572388,0.5856186151504517,0.9,0.03895995020866394,0.6594070792198181
0.9333030581474304,0.6200244426727295,0.3132786154747009,0.5705682635307312,0.8333333333333334,0.03723851591348648,0.6499179601669312
0.9267810583114624,0.5817442536354065,0.3450368046760559,0.5402313470840454,0.8333333333333334,0.02332477644085884,0.6169428825378418
0.9229387640953064,0.5507805943489075,0.3721581697463989,0.5146275758743286,0.8333333333333334,0.017629623413085938,0.5788410902023315
0.9194228053092957,0.5186787843704224,0.4007440209388733,0.4930149018764496,0.8333333333333334,0.018325474113225937,0.5526430606842041
0.9192250967025757,0.4835561513900757,0.4356689453125,0.4948086142539978,0.8333333333333334,0.023790111765265465,0.566501259803772
0.9237939715385437,0.4172411859035492,0.5065527856349945,0.45297130942344666,0.8333333333333334,0.028255529701709747,0.5177231431007385
0.9456847906112671,0.42489904165267944,0.5207857489585876,0.4703028202056885,0.8333333333333334,0.027476254850625992,0.529414176940918
0.9755749106407166,0.4708118438720703,0.5047630667686462,0.49557310342788696,0.8333333333333334,0.0310736782848835,0.5489089488983154
1.0066688060760498,0.4946187138557434,0.5120500922203064,0.4778117537498474,0.8333333333333334,0.029921846464276314,0.5428256988525391
1.0382204055786133,0.49654334783554077,0.5416770577430725,0.4508381485939026,0.8333333333333334,0.02667609415948391,0.5234674215316772
1.0672351121902466,0.4888457655906677,0.5783893465995789,0.44222354888916016,0.8333333333333334,0.030598454177379608,0.5164682865142822
1.0938644409179688,0.4830714166164398,0.6107930243015289,0.4403850734233856,0.8333333333333334,0.026059862226247787,0.5170397758483887
1.1157844066619873,0.48571640253067017,0.6300680041313171,0.43868231773376465,0.8333333333333334,0.02491053193807602,0.5180865526199341
1.128538727760315,0.49011874198913574,0.6384199857711792,0.4376387596130371,0.8333333333333334,0.02126365154981613,0.5203718543052673
1.1303179264068604,0.4901244640350342,0.6401934623718262,0.43559902906417847,0.8333333333333334,0.013170372694730759,0.5215493440628052
1.1241761445999146,0.482680082321167,0.6414960622787476,0.43208473920822144,0.8333333333333334,0.024782948195934296,0.5206478834152222
1.132033348083496,0.4737943112850189,0.6582390367984772,0.427284836769104,0.8333333333333334,0.023975137621164322,0.518272876739502
1.1513488292694092,0.47512954473495483,0.6762192845344543,0.4251750111579895,0.8333333333333334,0.020115097984671593,0.5179184675216675
1.1772143840789795,0.4817579388618469,0.6954564452171326,0.42436736822128296,0.8333333333333334,0.024398911744356155,0.5190004706382751
1.2123075723648071,0.5003847479820251,0.711922824382782,0.4229982793331146,0.8333333333333334,0.02498403750360012,0.5183842778205872
1.2747282981872559,0.5284869074821472,0.7462413907051086,0.4203600287437439,0.8333333333333334,0.031696613878011703,0.5150958299636841
1.3372008800506592,0.551518440246582,0.7856824398040771,0.42049115896224976,0.8333333333333334,0.035405728965997696,0.5196415781974792
1.4197347164154053,0.6042739152908325,0.8154608011245728,0.4270239770412445,0.8333333333333334,0.06291841715574265,0.5267837047576904
1.506650447845459,0.6751744151115417,0.8314760327339172,0.43357956409454346,0.8333333333333334,0.05458936467766762,0.5278722047805786
1.5752613544464111,0.734135627746582,0.8411257266998291,0.4425833225250244,0.8333333333333334,0.0425732396543026,0.5356378555297852
1.628890037536621,0.7755793333053589,0.8533107042312622,0.4413674771785736,0.8333333333333334,0.04225974157452583,0.5285417437553406
1.624977946281433,0.7772142291069031,0.84776371717453,0.44029808044433594,0.8333333333333334,0.02695111744105816,0.5300796031951904
1.5901765823364258,0.7738078832626343,0.8163686990737915,0.4412456452846527,0.8333333333333334,0.036893878132104874,0.536534309387207
1.5293301343917847,0.7602748274803162,0.7690553069114685,0.4484036862850189,0.8333333333333334,0.04439529404044151,0.5466939806938171
1.4580957889556885,0.7381134033203125,0.719982385635376,0.4587419927120209,0.8333333333333334,0.061978768557310104,0.5601111054420471
1.3873151540756226,0.7130284309387207,0.6742867231369019,0.46658605337142944,0.8333333333333334,0.0519847497344017,0.56913161277771
1.350609540939331,0.6960499286651611,0.6545596122741699,0.4756407141685486,0.8333333333333334,0.03826337307691574,0.5730322599411011
1.3241852521896362,0.6643917560577393,0.659793496131897,0.4846123158931732,0.8333333333333334,0.02488444745540619,0.57379549741745
1.3211162090301514,0.6594873666763306,0.6616288423538208,0.49479609727859497,0.8333333333333334,0.028417345136404037,0.573712944984436
1.3393257856369019,0.6570142507553101,0.6823115348815918,0.5055211782455444,0.8333333333333334,0.034734029322862625,0.5728235244750977
1.379127860069275,0.6547581553459167,0.7243697047233582,0.5049911737442017,0.8333333333333334,0.03279151767492294,0.5638941526412964
1.4124653339385986,0.6501721143722534,0.7622932195663452,0.5034457445144653,0.8333333333333334,0.02581953816115856,0.5595178604125977
1.433896780014038,0.6382925510406494,0.7956042289733887,0.5050625205039978,0.8333333333333334,0.03127773478627205,0.5629291534423828
1.4510225057601929,0.6177314519882202,0.8332910537719727,0.5048454999923706,0.8333333333333334,0.04054594039916992,0.5707205533981323
1.4615254402160645,0.5963761210441589,0.8651493191719055,0.4918510317802429,0.8333333333333334,0.05182286724448204,0.5744403600692749
1.4641084671020508,0.5750888586044312,0.8890196084976196,0.4630851149559021,0.8333333333333334,0.04938493296504021,0.565253496170044
1.4595177173614502,0.554070234298706,0.9054474830627441,0.43139514327049255,0.8333333333333334,0.04179278016090393,0.5425171256065369
1.4494390487670898,0.5397593975067139,0.909679651260376,0.40975093841552734,0.8333333333333334,0.03839384391903877,0.5209826827049255
1.4368700981140137,0.5267202854156494,0.9101498126983643,0.40495485067367554,0.8333333333333334,0.03057076968252659,0.5074453353881836
1.4267661571502686,0.5184686183929443,0.9082975387573242,0.43216022849082947,0.8333333333333334,0.021091695874929428,0.5292185544967651
1.4287065267562866,0.5135871171951294,0.9151194095611572,0.4748324751853943,0.8333333333333334,,0.5594667792320251
1.4391230344772339,0.5095378160476685,0.9295852184295654,0.5106786489486694,0.8333333333333334,,0.5762004256248474
1.4579248428344727,0.5028476715087891,0.9550771713256836,0.5247836709022522,0.8333333333333334,,0.5760908722877502
1.4813768863677979,0.5400627851486206,0.9413141012191772,0.548181414604187,0.8333333333333334,,0.5949668288230896
1.4834880828857422,0.576034665107727,0.9074534177780151,0.5516030192375183,0.8333333333333334,,0.5922645926475525
1.4594171047210693,0.5949035882949829,0.8645135164260864,0.5296191573143005,0.8333333333333334,,0.5639501810073853
1.4905014038085938,0.5990589261054993,0.8914424777030945,0.5094276666641235,0.8333333333333334,,0.5383116006851196
1.5069491863250732,0.5912646055221558,0.9156845808029175,0.4947631359100342,0.8333333333333334,,0.522094190120697
1.5121870040893555,0.584642767906189,0.9275442361831665,0.48174452781677246,0.8333333333333334,,0.5125916600227356
1.5085748434066772,0.5859209299087524,0.9226539134979248,0.46742212772369385,0.8333333333333334,,0.5047915577888489


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/6_agent_zero_shot_from_4_policy/no_attn_ent/DummyExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
1.369767189025879,1.4871124029159546,-0.11734521389007568,0.6667510867118835,0.3666666666666667,2.231252908706665,0.8321102857589722
1.1247568130493164,1.520941138267517,-0.3961843252182007,0.673679530620575,0.4666666666666667,1.8570313453674316,0.8318714499473572
1.218777060508728,1.615372657775879,-0.3965955972671509,0.7248961329460144,0.5666666666666667,1.8251149654388428,0.8405253291130066
1.8467779159545898,1.463823676109314,0.3829542398452759,0.6545501351356506,0.5,1.5847358703613281,0.8500111103057861
1.5291392803192139,1.159947395324707,0.36919188499450684,0.5529502630233765,0.6333333333333333,2.5191993713378906,0.8080085515975952
1.4020185470581055,1.5066609382629395,-0.10464239120483398,0.6657934188842773,0.5333333333333333,2.1390511989593506,0.842596709728241
1.3146586418151855,1.4589766263961792,-0.14431798458099365,0.6226447224617004,0.5666666666666667,2.2952911853790283,0.834712028503418
1.4494540691375732,1.0412238836288452,0.408230185508728,0.5501350164413452,0.5,2.0977587699890137,0.6694197654724121
1.562260389328003,1.1268110275268555,0.43544936180114746,0.6592687368392944,0.4666666666666667,2.279036521911621,0.7842779159545898
1.0734758377075195,1.4202203750610352,-0.3467445373535156,0.7069027423858643,0.5,2.1558074951171875,0.8300727605819702
1.281752109527588,1.2407827377319336,0.0409693717956543,0.6283105611801147,0.4,2.361330986022949,0.8055149912834167
1.2146897315979004,1.3439521789550781,-0.12926244735717773,0.643588662147522,0.6333333333333333,2.1641154289245605,0.8127343058586121
1.1495611667633057,1.1858229637145996,-0.036261796951293945,0.630556583404541,0.43333333333333335,2.1322720050811768,0.7732571363449097
1.1725307703018188,1.2586767673492432,-0.08614599704742432,0.7878171801567078,0.4666666666666667,2.125204563140869,0.8826426267623901
1.1825430393218994,1.3629224300384521,-0.18037939071655273,0.6528019309043884,0.5333333333333333,2.148256540298462,0.8314687609672546
1.0203845500946045,1.4892308712005615,-0.46884632110595703,0.7700484991073608,0.6,2.0362212657928467,0.9151630401611328
1.2934041023254395,1.0949634313583374,0.19844067096710205,0.5621780157089233,0.4666666666666667,1.9438838958740234,0.6902042627334595
1.0917577743530273,1.327009916305542,-0.23525214195251465,0.6345911622047424,0.6666666666666667,2.6047825813293457,0.8227669596672058
0.8552188277244568,1.2905545234680176,-0.4353356957435608,0.8063726425170898,0.43333333333333335,2.1020071506500244,0.8659143447875977
1.1574466228485107,1.1619489192962646,-0.004502296447753906,0.5716548562049866,0.5,1.5672900676727295,0.708596408367157
1.4427913427352905,1.1654680967330933,0.27732324600219727,0.6274188756942749,0.4,2.1968977451324463,0.7235537767410278
1.2333483695983887,1.3407857418060303,-0.1074373722076416,0.7026293277740479,0.4,2.1007468700408936,0.8656125068664551
1.2394609451293945,1.0513780117034912,0.18808293342590332,0.4447118043899536,0.4666666666666667,2.3439531326293945,0.5884026885032654
0.9332165718078613,1.4533179998397827,-0.5201014280319214,0.6641340255737305,0.6666666666666667,2.164757013320923,0.8012762069702148
1.244760274887085,1.4909495115280151,-0.24618923664093018,0.8145424723625183,0.4666666666666667,2.3437652587890625,0.9308084845542908
1.001971960067749,1.3758209943771362,-0.3738490343093872,0.6301805973052979,0.5666666666666667,2.0273942947387695,0.7949621677398682
1.1596081256866455,1.1484390497207642,0.011169075965881348,0.6534548997879028,0.5,2.258178472518921,0.7661178112030029
1.1338691711425781,1.3718273639678955,-0.23795819282531738,0.6472126245498657,0.5666666666666667,1.862137794494629,0.7830349802970886
1.2427642345428467,1.2835705280303955,-0.04080629348754883,0.8145313262939453,0.5333333333333333,1.8311597108840942,0.902030348777771
0.7125691175460815,1.6718767881393433,-0.9593076705932617,0.8843094110488892,0.6,2.1517748832702637,0.974638819694519
1.3511149883270264,0.8613702654838562,0.48974472284317017,0.4529503285884857,0.5,2.34657621383667,0.6006113290786743
1.1157732009887695,1.2508591413497925,-0.13508594036102295,0.6164728403091431,0.5,2.344001054763794,0.7554143667221069
1.1497148275375366,1.4090707302093506,-0.25935590267181396,0.7754752039909363,0.5666666666666667,2.729163408279419,0.8820029497146606
0.9900840520858765,1.4131306409835815,-0.4230465888977051,0.7322759628295898,0.5,2.449242115020752,0.8607091307640076
1.0415343046188354,1.4272925853729248,-0.38575828075408936,0.8484970927238464,0.30000000000000004,1.8418124914169312,0.9414438605308533
1.2439899444580078,1.259698748588562,-0.0157088041305542,0.6354187726974487,0.4666666666666667,2.112421751022339,0.7756280899047852
1.1816151142120361,1.1490867137908936,0.03252840042114258,0.6871883273124695,0.4,2.126060962677002,0.8291271924972534
1.1502788066864014,1.3677122592926025,-0.21743345260620117,0.6296144127845764,0.3666666666666667,2.6896982192993164,0.7502729296684265
1.042832612991333,1.153275489807129,-0.1104428768157959,0.690220057964325,0.6,2.4415953159332275,0.8051135540008545
1.3321812152862549,1.233589768409729,0.09859144687652588,0.6149263978004456,0.8,2.7817282676696777,0.8038389086723328
1.4324678182601929,1.1388888359069824,0.29357898235321045,0.7307101488113403,0.4,2.125795364379883,0.8135700225830078
0.9224390387535095,1.5797488689422607,-0.6573098301887512,0.8200453519821167,0.4666666666666667,1.9088064432144165,0.9016385078430176
1.267170786857605,1.0380163192749023,0.22915446758270264,0.58324134349823,0.4,2.372507333755493,0.7500687837600708
1.1659177541732788,1.4132585525512695,-0.24734079837799072,0.7711485624313354,0.4666666666666667,2.666680335998535,0.8803586959838867
1.3590196371078491,0.9688714742660522,0.3901481628417969,0.5696431994438171,0.5333333333333333,2.470928907394409,0.7487787008285522
1.4527623653411865,1.0677682161331177,0.38499414920806885,0.6391071677207947,0.5333333333333333,2.0074102878570557,0.8378500938415527
1.3276480436325073,0.4587768018245697,0.8688712418079376,0.28512370586395264,0.5,2.1789112091064453,0.5061623454093933
0.9368746280670166,1.253288745880127,-0.31641411781311035,0.7092509269714355,0.5,2.309725761413574,0.8346319198608398
0.9027489423751831,1.283989429473877,-0.38124048709869385,0.7294508814811707,0.5,2.191431999206543,0.8005744218826294
1.2121076583862305,1.024422526359558,0.18768513202667236,0.661826491355896,0.5666666666666667,2.357788562774658,0.8148969411849976
1.0317823886871338,0.9545354247093201,0.07724696397781372,0.6665735244750977,0.4666666666666667,2.266831398010254,0.8284563422203064
1.076640009880066,1.0577178001403809,0.01892220973968506,0.7106649875640869,0.6333333333333333,2.2503364086151123,0.8299991488456726
0.7878626585006714,0.9494656324386597,-0.16160297393798828,0.6494545340538025,0.3666666666666667,2.1404857635498047,0.7676193118095398
1.132742166519165,1.22981858253479,-0.097076416015625,0.8037330508232117,0.5,2.1875064373016357,0.8798496127128601
1.0794496536254883,1.0871829986572266,-0.007733345031738281,0.5622390508651733,0.3666666666666667,2.415731191635132,0.6664550304412842
1.1059945821762085,1.062213659286499,0.04378092288970947,0.6748642325401306,0.6,2.316892623901367,0.7898702025413513
1.037377119064331,1.0063197612762451,0.031057357788085938,0.6577643156051636,0.4666666666666667,2.116727352142334,0.7790741920471191
1.0477125644683838,1.0903944969177246,-0.04268193244934082,0.7101547122001648,0.43333333333333335,2.528398275375366,0.8326773643493652
0.9931737780570984,1.2960692644119263,-0.3028954863548279,0.676019549369812,0.4666666666666667,2.3257551193237305,0.7618049383163452
0.870158314704895,1.0445913076400757,-0.17443299293518066,0.6465287208557129,0.3666666666666667,2.540771007537842,0.7076236605644226
1.0881462097167969,1.4505432844161987,-0.36239707469940186,0.8863751888275146,0.5666666666666667,2.053086996078491,0.9334470629692078
1.123018503189087,1.1589398384094238,-0.035921335220336914,0.7569855451583862,0.5666666666666667,2.096256732940674,0.8508988618850708
1.274420142173767,1.0893346071243286,0.18508553504943848,0.6780623197555542,0.5333333333333333,2.0935428142547607,0.7433931231498718
1.1326210498809814,0.8300905227661133,0.30253052711486816,0.5010373592376709,0.3666666666666667,2.13006329536438,0.6129534840583801
1.222926139831543,1.1275873184204102,0.09533882141113281,0.6452916860580444,0.43333333333333335,1.9826477766036987,0.771187424659729
1.1292933225631714,1.177825689315796,-0.04853236675262451,0.7564778327941895,0.4,2.009350299835205,0.9048380255699158
1.0330188274383545,0.8690042495727539,0.16401457786560059,0.600777804851532,0.43333333333333335,2.173283576965332,0.8293827772140503
1.335953950881958,1.018200159072876,0.31775379180908203,0.5130692720413208,0.33333333333333337,2.0902929306030273,0.6378010511398315
0.7557007670402527,1.1955598592758179,-0.4398590922355652,0.6604872941970825,0.5666666666666667,2.3599495887756348,0.850287675857544
1.0029027462005615,0.7931970953941345,0.209705650806427,0.5169248580932617,0.5666666666666667,2.2983083724975586,0.624205470085144
0.9911767840385437,0.8261748552322388,0.16500192880630493,0.582772970199585,0.5666666666666667,2.5274224281311035,0.6957211494445801
0.9580281972885132,0.602209746837616,0.3558184504508972,0.3636093735694885,0.4,2.3133602142333984,0.4322415292263031
1.1841681003570557,0.7966493368148804,0.3875187635421753,0.5177626013755798,0.43333333333333335,2.3536324501037598,0.6467005610466003
0.9321149587631226,0.6065018773078918,0.3256130814552307,0.5255090594291687,0.3666666666666667,2.1005361080169678,0.6938974261283875
1.054945707321167,0.7202701568603516,0.33467555046081543,0.5253477692604065,0.5666666666666667,2.1676971912384033,0.6274476051330566
0.8858283758163452,0.888565719127655,-0.0027373433113098145,0.5764569640159607,0.5333333333333333,2.5654191970825195,0.6670064926147461
0.7584435343742371,0.9822825193405151,-0.22383898496627808,0.6428613066673279,0.33333333333333337,2.532451629638672,0.7364892363548279
0.769862174987793,1.1647462844848633,-0.3948841094970703,0.7825323939323425,0.6,2.362581491470337,0.8614664077758789
0.9771465063095093,0.807706356048584,0.1694401502609253,0.5408452749252319,0.7333333333333334,2.3627402782440186,0.7166449427604675
0.9015522003173828,1.0162986516952515,-0.11474645137786865,0.5651108026504517,0.5666666666666667,2.1856913566589355,0.6560208201408386
0.7614212036132812,1.2729384899139404,-0.5115172863006592,0.8011749982833862,0.6666666666666667,2.1031763553619385,0.8535487651824951
1.0185182094573975,0.5644201636314392,0.45409804582595825,0.34483498334884644,0.43333333333333335,2.017831563949585,0.4776279926300049
0.989022433757782,1.175044059753418,-0.186021625995636,0.7278876304626465,0.6,2.09509539604187,0.7692770957946777
1.003600001335144,0.8466696739196777,0.1569303274154663,0.6429476737976074,0.5333333333333333,1.9644311666488647,0.7403038740158081
1.0775874853134155,1.096677541732788,-0.01909005641937256,0.7232610583305359,0.30000000000000004,2.434333562850952,0.767972469329834
0.9481982588768005,1.1307687759399414,-0.18257051706314087,0.7459234595298767,0.5333333333333333,2.2846992015838623,0.8040382862091064
1.0205168724060059,0.8852289915084839,0.13528788089752197,0.45697373151779175,0.4,1.7940493822097778,0.5483457446098328
1.2890055179595947,1.0176994800567627,0.27130603790283203,0.5007325410842896,0.1333333333333333,2.327791452407837,0.6487979888916016
1.1497377157211304,1.0518536567687988,0.09788405895233154,0.7038280367851257,0.5,1.946245789527893,0.7862436771392822
1.2350491285324097,1.0930150747299194,0.14203405380249023,0.7347244620323181,0.5333333333333333,1.9185874462127686,0.8295145034790039
0.5997636318206787,0.9224441051483154,-0.3226804733276367,0.5066105127334595,0.5333333333333333,2.5685408115386963,0.6205859780311584
1.121120810508728,0.8407958745956421,0.28032493591308594,0.48974311351776123,0.5,2.3245227336883545,0.6391979455947876
1.204137921333313,1.1098508834838867,0.09428703784942627,0.6139633655548096,0.43333333333333335,2.2503886222839355,0.7182287573814392
1.1539090871810913,1.1537179946899414,0.00019109249114990234,0.7182323932647705,0.3666666666666667,2.205127477645874,0.8148221969604492
1.2283740043640137,0.8358532786369324,0.3925207257270813,0.47556596994400024,0.43333333333333335,2.033153772354126,0.6092242002487183
1.226097583770752,1.034196376800537,0.19190120697021484,0.5873103141784668,0.6333333333333333,2.2729814052581787,0.6737492084503174
1.2763433456420898,0.8545848727226257,0.4217584729194641,0.547217845916748,0.3666666666666667,2.0819432735443115,0.6563383340835571
1.1257822513580322,1.3433336019515991,-0.2175513505935669,0.7534060478210449,0.43333333333333335,1.7203080654144287,0.7954372763633728
1.2608674764633179,0.8427565097808838,0.4181109666824341,0.5191332697868347,0.33333333333333337,2.050374984741211,0.6296439170837402
1.5594651699066162,0.9787622690200806,0.5807029008865356,0.5628870725631714,0.4666666666666667,1.8314497470855713,0.6600040793418884
1.2647947072982788,1.2037912607192993,0.06100344657897949,0.6843956708908081,0.4,1.9698834419250488,0.790397047996521
1.4112123250961304,1.0246870517730713,0.3865252733230591,0.5768561363220215,0.6,2.3458151817321777,0.6877347826957703
1.0239790678024292,1.4639708995819092,-0.43999183177948,0.7637819051742554,0.4666666666666667,1.9717931747436523,0.7806614637374878
1.0605448484420776,1.310065746307373,-0.2495208978652954,0.6846858859062195,0.4,2.2698957920074463,0.7455059885978699
1.2765558958053589,0.9807161092758179,0.295839786529541,0.5615862011909485,0.43333333333333335,2.1194236278533936,0.6714596748352051
1.3549751043319702,1.0613322257995605,0.29364287853240967,0.6769639849662781,0.6333333333333333,2.151322603225708,0.7531682848930359
1.479792594909668,1.0103687047958374,0.46942389011383057,0.5971660614013672,0.4666666666666667,1.963954210281372,0.6594399213790894
0.8742927312850952,1.3082321882247925,-0.43393945693969727,0.7654696702957153,0.5666666666666667,2.607909679412842,0.8070494532585144
1.021092414855957,0.7557884454727173,0.26530396938323975,0.4600925147533417,0.3666666666666667,2.3706634044647217,0.5515692234039307
1.1963856220245361,0.9795386791229248,0.21684694290161133,0.5885016322135925,0.3666666666666667,2.4199881553649902,0.6633374691009521
1.3890031576156616,0.9272820949554443,0.4617210626602173,0.5356785655021667,0.5,1.9294129610061646,0.650978147983551
1.321309208869934,0.9170264005661011,0.404282808303833,0.4348979592323303,0.5666666666666667,2.2014615535736084,0.5302294492721558
1.3526548147201538,1.2001858949661255,0.15246891975402832,0.7584475874900818,0.5666666666666667,2.270498037338257,0.8154850006103516
1.178257703781128,1.0751454830169678,0.10311222076416016,0.5780999660491943,0.6666666666666667,2.497407913208008,0.6437339782714844
0.8788937926292419,1.3263041973114014,-0.4474104046821594,0.7544025182723999,0.4,1.894773244857788,0.8296476602554321
1.2237666845321655,1.1977355480194092,0.026031136512756348,0.7504083514213562,0.6,2.3408594131469727,0.8126590251922607
0.9845089316368103,1.0779346227645874,-0.0934256911277771,0.6426577568054199,0.6666666666666667,1.8082395792007446,0.6835424304008484
1.1292133331298828,1.0802764892578125,0.04893684387207031,0.6622432470321655,0.43333333333333335,2.469494104385376,0.733263373374939
1.4267706871032715,0.8163051605224609,0.6104655265808105,0.4614737927913666,0.5333333333333333,1.8566924333572388,0.530234694480896
1.2613472938537598,0.7417343854904175,0.5196129083633423,0.35669344663619995,0.5,2.148700475692749,0.433991402387619
1.0487072467803955,1.047870397567749,0.0008368492126464844,0.5635561347007751,0.5,1.951434850692749,0.6514741778373718
1.0531158447265625,1.3303369283676147,-0.27722108364105225,0.7732213735580444,0.5,2.4801738262176514,0.7939946055412292
0.9236211776733398,1.2732326984405518,-0.3496115207672119,0.7300041913986206,0.6666666666666667,2.333144426345825,0.7896050214767456
1.3163201808929443,0.764588475227356,0.5517317056655884,0.4251246154308319,0.5,2.3377203941345215,0.49791449308395386
1.0629863739013672,1.157143473625183,-0.09415709972381592,0.714896559715271,0.6,2.479419469833374,0.7387467622756958
0.9332060813903809,1.2366275787353516,-0.3034214973449707,0.7432410717010498,0.5333333333333333,2.2860114574432373,0.7999817132949829
0.9585587382316589,1.3787763118743896,-0.4202175736427307,0.767852783203125,0.5666666666666667,2.174199342727661,0.8215898275375366
0.950006365776062,1.2959644794464111,-0.3459581136703491,0.8003135919570923,0.5333333333333333,2.233555555343628,0.8516919016838074
1.1848208904266357,1.1447957754135132,0.04002511501312256,0.7651240825653076,0.43333333333333335,2.597235918045044,0.834649920463562
0.9796240329742432,1.2056684494018555,-0.2260444164276123,0.7845239639282227,0.5,2.307039737701416,0.8530182838439941
1.260145902633667,0.9491816759109497,0.3109642267227173,0.44708213210105896,0.6333333333333333,2.411513328552246,0.5159055590629578
1.0470671653747559,1.1381858587265015,-0.0911186933517456,0.6611714363098145,0.5333333333333333,2.217416286468506,0.7004895210266113
1.254853367805481,1.105849027633667,0.14900434017181396,0.6720697283744812,0.5666666666666667,2.0282487869262695,0.7164655923843384
1.1653550863265991,1.1132920980453491,0.05206298828125,0.6766380667686462,0.6333333333333333,2.5400078296661377,0.7463242411613464
0.8686586618423462,1.2705270051956177,-0.4018683433532715,0.812936544418335,0.6333333333333333,2.3590195178985596,0.8477424383163452
0.9327680468559265,1.2757819890975952,-0.3430139422416687,0.7687179446220398,0.6,2.0696873664855957,0.8150855898857117
1.2006566524505615,1.0406694412231445,0.159987211227417,0.6599256992340088,0.43333333333333335,2.187628746032715,0.7216841578483582
0.957339882850647,0.7269389033317566,0.23040097951889038,0.3839153051376343,0.2666666666666667,2.049788236618042,0.4810812473297119
1.2880597114562988,1.0742368698120117,0.2138228416442871,0.6761124134063721,0.5333333333333333,2.018367052078247,0.7590445876121521
1.0890954732894897,1.2045304775238037,-0.11543500423431396,0.6992136836051941,0.6,2.3258471488952637,0.7565517425537109
0.5885070562362671,1.3833088874816895,-0.7948018312454224,0.7611026167869568,0.5333333333333333,2.059537649154663,0.805138349533081
1.0194129943847656,1.1646945476531982,-0.14528155326843262,0.7494826316833496,0.2666666666666667,2.2896623611450195,0.7953474521636963
1.3178093433380127,0.6984119415283203,0.6193974018096924,0.4033840596675873,0.4666666666666667,2.1150331497192383,0.4787589907646179
1.1677641868591309,1.196587085723877,-0.028822898864746094,0.6958822011947632,0.43333333333333335,2.1812198162078857,0.779573917388916
1.1631171703338623,1.0579222440719604,0.10519492626190186,0.7093903422355652,0.5666666666666667,2.337367296218872,0.7873495817184448
1.2428287267684937,1.0412352085113525,0.2015935182571411,0.6882199048995972,0.5666666666666667,2.7897722721099854,0.7781729698181152
1.0777333974838257,1.1354594230651855,-0.05772602558135986,0.5753993988037109,0.5666666666666667,2.183912754058838,0.742210328578949
1.1935780048370361,1.0252388715744019,0.16833913326263428,0.5339643955230713,0.5333333333333333,2.3565118312835693,0.6442886590957642
1.1147297620773315,0.8436266779899597,0.2711030840873718,0.46697351336479187,0.4666666666666667,2.299009323120117,0.618882954120636
1.159730315208435,1.2248337268829346,-0.06510341167449951,0.7246030569076538,0.4,2.300917863845825,0.8071941137313843
1.2487951517105103,0.8571834564208984,0.3916116952896118,0.44813618063926697,0.6333333333333333,1.8132646083831787,0.5556554794311523
1.088830828666687,0.7663370966911316,0.3224937319755554,0.5486912131309509,0.43333333333333335,2.145745277404785,0.6282368898391724
1.09176504611969,0.9217397570610046,0.1700252890586853,0.5237409472465515,0.2666666666666667,2.0876517295837402,0.6149884462356567
1.3381918668746948,1.0658060312271118,0.272385835647583,0.6107645034790039,0.43333333333333335,2.179497718811035,0.6635043025016785
1.267135739326477,0.7982909679412842,0.46884477138519287,0.4616657495498657,0.5333333333333333,1.919978380203247,0.5497882962226868
1.2598693370819092,1.0605080127716064,0.19936132431030273,0.6014786958694458,0.5666666666666667,2.287928581237793,0.7158807516098022
1.0653467178344727,1.075155258178711,-0.009808540344238281,0.6602243781089783,0.5333333333333333,1.9979768991470337,0.7183718681335449
0.9529120922088623,0.9747276306152344,-0.02181553840637207,0.6299152374267578,0.6333333333333333,1.980267882347107,0.690058171749115
1.1317061185836792,1.2467670440673828,-0.11506092548370361,0.8118524551391602,0.6333333333333333,1.9575183391571045,0.8621407747268677
1.082948923110962,0.9418225288391113,0.14112639427185059,0.55262291431427,0.6333333333333333,1.9788750410079956,0.5841406583786011
0.9589638710021973,1.8533761501312256,-0.8944122791290283,0.8308183550834656,0.5666666666666667,1.869168996810913,0.9692973494529724
1.770747184753418,1.332157015800476,0.4385901689529419,0.6941182613372803,0.43333333333333335,2.230905055999756,0.8450986742973328
1.2648265361785889,1.436221957206726,-0.1713954210281372,0.6954900026321411,0.43333333333333335,2.2641425132751465,0.8487335443496704
1.397789478302002,1.512993574142456,-0.1152040958404541,0.7461401224136353,0.5666666666666667,2.2956063747406006,0.8329908847808838
1.1567717790603638,1.566645622253418,-0.4098738431930542,0.6993698477745056,0.4666666666666667,1.9333949089050293,0.8456878066062927
1.3725026845932007,1.4963064193725586,-0.12380373477935791,0.7707990407943726,0.6333333333333333,2.088818311691284,0.8981982469558716
1.4437823295593262,1.1782922744750977,0.2654900550842285,0.6456509828567505,0.4,2.3684332370758057,0.8219164609909058
1.3313533067703247,1.3430427312850952,-0.011689424514770508,0.7254590392112732,0.4,1.8908435106277466,0.8451473116874695
1.170383095741272,1.675787329673767,-0.5054042339324951,0.7948319315910339,0.6,2.428705930709839,0.8944838047027588
1.425063133239746,1.2941532135009766,0.13090991973876953,0.7465921640396118,0.6,2.598830461502075,0.8450345993041992
1.2285370826721191,1.2485389709472656,-0.020001888275146484,0.6544739007949829,0.5333333333333333,2.3929123878479004,0.7509557604789734
0.9943081736564636,1.5051931142807007,-0.5108849406242371,0.7299930453300476,0.7,2.5147082805633545,0.8459629416465759
1.2134881019592285,1.4041804075241089,-0.19069230556488037,0.6422693133354187,0.4666666666666667,2.06235671043396,0.7356712818145752
1.6155189275741577,0.9674517512321472,0.6480671763420105,0.6305424571037292,0.3666666666666667,2.35996150970459,0.793472945690155
1.4041012525558472,1.245011568069458,0.15908968448638916,0.6385440230369568,0.6,2.0970675945281982,0.7463140487670898
1.3279452323913574,1.1956474781036377,0.13229775428771973,0.630241334438324,0.3666666666666667,2.1815268993377686,0.7997646331787109
1.5152156352996826,1.5996558666229248,-0.08444023132324219,0.8614461421966553,0.43333333333333335,2.561819314956665,0.9559454321861267
1.7778728008270264,1.1125342845916748,0.6653385162353516,0.6310991048812866,0.5,2.5068838596343994,0.7375103831291199
1.194533348083496,1.5857563018798828,-0.3912229537963867,0.7356154322624207,0.5,2.359572410583496,0.7850574254989624
1.0191882848739624,1.4821900129318237,-0.46300172805786133,0.6862556338310242,0.5333333333333333,2.240723133087158,0.7887534499168396
0.6560313701629639,1.242837905883789,-0.5868065357208252,0.8199083805084229,0.6666666666666667,2.546457529067993,0.913627028465271
1.1727545261383057,1.1815457344055176,-0.008791208267211914,0.6980516314506531,0.5666666666666667,2.3730628490448,0.8241016268730164
1.536848783493042,0.9130546450614929,0.6237941384315491,0.5234775543212891,0.3666666666666667,2.000384569168091,0.5844659805297852
1.2553459405899048,1.1967709064483643,0.05857503414154053,0.568007230758667,0.5333333333333333,2.1330788135528564,0.681145191192627
1.376198172569275,0.8052988052368164,0.5708993673324585,0.3591744601726532,0.4666666666666667,2.4266133308410645,0.5193743705749512
1.6425485610961914,1.0236815214157104,0.618867039680481,0.5661260485649109,0.4,2.4202375411987305,0.7770578265190125
0.938897967338562,1.1437978744506836,-0.20489990711212158,0.45073312520980835,0.6333333333333333,1.902482509613037,0.6220511198043823
1.3532648086547852,1.2529059648513794,0.10035884380340576,0.699683427810669,0.4666666666666667,1.898712158203125,0.8328361511230469
1.2674076557159424,0.7774910926818848,0.4899165630340576,0.4131128787994385,0.4666666666666667,2.366483449935913,0.5068218111991882
1.4363152980804443,0.6243784427642822,0.8119368553161621,0.3417721390724182,0.43333333333333335,2.640930652618408,0.4649384021759033
1.261206030845642,0.7560579180717468,0.5051481127738953,0.5014097690582275,0.5,1.9371801614761353,0.6262661218643188
1.4069708585739136,1.1452924013137817,0.26167845726013184,0.6110945343971252,0.5333333333333333,2.036926031112671,0.7258509993553162
1.2282204627990723,0.7962278127670288,0.43199265003204346,0.3834368884563446,0.5333333333333333,2.22880220413208,0.5305761694908142
1.3423370122909546,0.9685969352722168,0.3737400770187378,0.5219000577926636,0.5,2.2909836769104004,0.6861534118652344
1.134068250656128,1.2893844842910767,-0.15531623363494873,0.5644990801811218,0.4,2.044757843017578,0.6928749084472656
1.143172025680542,0.9993645548820496,0.14380747079849243,0.549264132976532,0.5,2.0343921184539795,0.7135258913040161
1.107980489730835,1.1106942892074585,-0.002713799476623535,0.6684021949768066,0.5,2.7123289108276367,0.7936030626296997
1.0618667602539062,1.176461935043335,-0.11459517478942871,0.6795074343681335,0.3666666666666667,2.148040294647217,0.786927342414856
0.8046282529830933,1.4984991550445557,-0.6938709020614624,0.8568068742752075,0.6,2.010136604309082,0.9363654851913452
0.9881569743156433,1.2711215019226074,-0.2829645276069641,0.742750346660614,0.4666666666666667,2.831937551498413,0.8541091680526733
1.1845005750656128,1.1951415538787842,-0.010640978813171387,0.6105016469955444,0.5666666666666667,2.2378299236297607,0.8181955218315125
1.0433576107025146,1.3507461547851562,-0.3073885440826416,0.7501662969589233,0.5,2.104530096054077,0.8617193102836609
1.0680726766586304,0.9997423887252808,0.06833028793334961,0.5891523361206055,0.5333333333333333,2.5999882221221924,0.7731785774230957
0.9428008794784546,1.332554817199707,-0.38975393772125244,0.7928752899169922,0.6666666666666667,2.5869202613830566,0.9278206825256348
1.2278938293457031,1.0996754169464111,0.128218412399292,0.632073163986206,0.5333333333333333,2.5251805782318115,0.7656333446502686
1.4066298007965088,1.151924967765808,0.2547048330307007,0.7217029929161072,0.4,2.087444543838501,0.8760595321655273
1.7641656398773193,0.809325635433197,0.9548400044441223,0.4852404296398163,0.5,2.4548826217651367,0.6843053698539734
1.2613979578018188,0.6517568826675415,0.6096410751342773,0.45437097549438477,0.3666666666666667,2.644545793533325,0.6824375987052917
1.2684898376464844,1.0980793237686157,0.17041051387786865,0.6455227732658386,0.6666666666666667,1.990543246269226,0.8201196193695068
1.2324706315994263,0.739550769329071,0.4929198622703552,0.4881231486797333,0.4666666666666667,1.9237884283065796,0.696815013885498
1.1805660724639893,1.0445802211761475,0.1359858512878418,0.6698793172836304,0.43333333333333335,2.3682775497436523,0.8326966166496277
0.9400631785392761,1.291365146636963,-0.35130196809768677,0.8276269435882568,0.4,2.2230587005615234,0.9736666679382324
0.9510924220085144,1.1328301429748535,-0.1817377209663391,0.6146391034126282,0.3666666666666667,1.9728071689605713,0.7675952911376953
0.7135044932365417,1.2379534244537354,-0.5244489312171936,0.7597297430038452,0.6666666666666667,2.5064594745635986,0.8805241584777832
0.9359911680221558,0.8091968297958374,0.12679433822631836,0.4166533648967743,0.3666666666666667,2.2138476371765137,0.5973200798034668
0.8292474150657654,1.0573817491531372,-0.22813433408737183,0.6812536120414734,0.5333333333333333,2.074192523956299,0.842116117477417
1.0547873973846436,1.2693970203399658,-0.21460962295532227,0.7044348120689392,0.4666666666666667,2.352964162826538,0.8709750175476074
0.9381555318832397,0.837350070476532,0.10080546140670776,0.4891088902950287,0.3666666666666667,2.2625246047973633,0.6499663591384888
1.0135749578475952,0.8310679197311401,0.18250703811645508,0.5193173885345459,0.5333333333333333,2.264906883239746,0.6895439028739929
1.187685251235962,0.7574518918991089,0.430233359336853,0.4891558587551117,0.5333333333333333,2.486109972000122,0.6861974000930786
1.2521800994873047,0.8262655138969421,0.42591458559036255,0.6024321913719177,0.5666666666666667,2.4142487049102783,0.7306013107299805
1.1357581615447998,1.080350399017334,0.05540776252746582,0.7663997411727905,0.5,2.0905494689941406,0.8581506609916687
0.788200318813324,0.9305211901664734,-0.14232087135314941,0.6383851766586304,0.6333333333333333,2.3521149158477783,0.7369436621665955
1.0289843082427979,0.9512995481491089,0.07768476009368896,0.6304541826248169,0.3666666666666667,2.1129324436187744,0.7460412979125977
1.1900298595428467,0.7490882873535156,0.44094157218933105,0.4363560676574707,0.4666666666666667,1.9935945272445679,0.5733008980751038
1.1275620460510254,1.0729186534881592,0.05464339256286621,0.5670928955078125,0.43333333333333335,2.497046709060669,0.7784217596054077
1.1217622756958008,0.9680459499359131,0.1537163257598877,0.5213014483451843,0.43333333333333335,2.3893532752990723,0.6152260303497314
1.002414584159851,0.9428814649581909,0.059533119201660156,0.5508090257644653,0.6333333333333333,2.566307544708252,0.7229591608047485
1.1041584014892578,1.026533842086792,0.07762455940246582,0.6326777935028076,0.3666666666666667,2.179840326309204,0.7661824226379395
1.2455248832702637,0.9291788339614868,0.31634604930877686,0.5091613531112671,0.4666666666666667,2.158170700073242,0.6087523698806763
1.2035112380981445,0.9777334928512573,0.2257777452468872,0.472830593585968,0.6,2.6824727058410645,0.6321418285369873
1.1107252836227417,1.1057462692260742,0.0049790143966674805,0.663499116897583,0.4666666666666667,2.1798863410949707,0.7454502582550049
1.1806281805038452,0.8935531377792358,0.2870750427246094,0.41204389929771423,0.5,2.0715043544769287,0.580185055732727
1.1279066801071167,0.9409062266349792,0.18700045347213745,0.4123336672782898,0.6,2.136972665786743,0.5075060129165649
1.136391043663025,1.143909215927124,-0.007518172264099121,0.6518871784210205,0.6,2.129896402359009,0.7516760230064392
1.4132823944091797,0.8287832140922546,0.584499180316925,0.4733768701553345,0.4666666666666667,2.225280284881592,0.6658287048339844
1.3178101778030396,0.9852890372276306,0.33252114057540894,0.511755108833313,0.5,2.1357195377349854,0.6184388995170593
0.9545666575431824,1.4825999736785889,-0.5280333161354065,0.8015968203544617,0.4666666666666667,2.0129783153533936,0.8974318504333496
1.3432328701019287,1.3358888626098633,0.00734400749206543,0.7294496297836304,0.6,2.4772934913635254,0.8308553695678711
1.2218084335327148,0.9975530505180359,0.22425538301467896,0.5683185458183289,0.6666666666666667,2.244600534439087,0.6762889623641968
1.0274395942687988,1.3242096900939941,-0.2967700958251953,0.7136937975883484,0.4,2.3571949005126953,0.8143007159233093
1.211126685142517,1.088068962097168,0.12305772304534912,0.5827149152755737,0.4,2.0747952461242676,0.7233084440231323
1.169438123703003,1.2693839073181152,-0.0999457836151123,0.6644179224967957,0.3666666666666667,1.962289571762085,0.7550876140594482
1.1721863746643066,1.2478001117706299,-0.07561373710632324,0.6176645755767822,0.6333333333333333,2.25658917427063,0.7043504118919373
1.0725860595703125,1.3524906635284424,-0.2799046039581299,0.6883029937744141,0.4,2.5756123065948486,0.7666668891906738
1.295153021812439,1.1050610542297363,0.19009196758270264,0.6187443733215332,0.5333333333333333,2.5080714225769043,0.7339133024215698
1.1885271072387695,1.1267987489700317,0.06172835826873779,0.5464963912963867,0.5,2.2137038707733154,0.6687425374984741
1.30543851852417,1.1523791551589966,0.15305936336517334,0.5858954191207886,0.43333333333333335,2.049037456512451,0.6847634315490723
1.1769694089889526,1.1938858032226562,-0.016916394233703613,0.6105568408966064,0.6333333333333333,2.0018019676208496,0.706042468547821
1.0985279083251953,1.3691571950912476,-0.27062928676605225,0.7651267051696777,0.6333333333333333,1.8406916856765747,0.8539317846298218
1.2021145820617676,0.9930014610290527,0.20911312103271484,0.567947268486023,0.4666666666666667,2.4424264430999756,0.6360348463058472
1.245970368385315,1.242994785308838,0.0029755830764770508,0.6656604409217834,0.5333333333333333,2.1715641021728516,0.7544659376144409
1.2055013179779053,0.9708714485168457,0.23462986946105957,0.5916504263877869,0.3666666666666667,2.484142541885376,0.6491687297821045
0.9851669073104858,1.056371808052063,-0.07120490074157715,0.603681743144989,0.4,2.5373475551605225,0.6917840242385864
1.3594608306884766,1.149895429611206,0.2095654010772705,0.6236397624015808,0.4666666666666667,2.1912755966186523,0.7296186685562134
1.1039209365844727,1.0993760824203491,0.004544854164123535,0.536191463470459,0.4666666666666667,2.296105146408081,0.614544153213501
0.9532883167266846,1.2602224349975586,-0.306934118270874,0.6797683238983154,0.6333333333333333,2.03934383392334,0.7512789964675903
1.0884873867034912,1.2694592475891113,-0.18097186088562012,0.7979959845542908,0.3666666666666667,2.0586318969726562,0.8487714529037476
1.0654597282409668,1.3380632400512695,-0.27260351181030273,0.7432553768157959,0.6,2.3107991218566895,0.8049575686454773
1.3471345901489258,0.8870315551757812,0.46010303497314453,0.41327762603759766,0.5,2.195218086242676,0.543015718460083
1.5075016021728516,0.8799461722373962,0.6275554299354553,0.4452652931213379,0.33333333333333337,1.8729982376098633,0.552602231502533
1.251322627067566,1.371990442276001,-0.12066781520843506,0.8317469358444214,0.5,2.8165926933288574,0.8879038691520691
1.163465976715088,1.2832379341125488,-0.11977195739746094,0.7083141803741455,0.4666666666666667,2.363722562789917,0.7731766700744629
1.2190165519714355,0.9646498560905457,0.2543666958808899,0.5764875411987305,0.43333333333333335,2.0806453227996826,0.6695611476898193
1.423583745956421,0.9073769450187683,0.5162068009376526,0.49901852011680603,0.33333333333333337,1.7906341552734375,0.5922175645828247
1.1102105379104614,1.430016040802002,-0.3198055028915405,0.8212673664093018,0.6,2.040168523788452,0.8821500539779663
0.8878282308578491,1.0817447900772095,-0.19391655921936035,0.6196116209030151,0.4,2.4033873081207275,0.7288030982017517
0.9608890414237976,1.3219197988510132,-0.3610307574272156,0.681639552116394,0.5,2.082756519317627,0.7564935684204102
1.0055384635925293,1.1766177415847778,-0.17107927799224854,0.6019487380981445,0.5,1.9707059860229492,0.6697575449943542
0.7901164293289185,1.3965280055999756,-0.6064115762710571,0.6658570766448975,0.43333333333333335,1.9119327068328857,0.7287248969078064
0.8331456184387207,1.3588451147079468,-0.5256994962692261,0.7516884803771973,0.5666666666666667,2.305349826812744,0.8182283639907837
1.123292088508606,1.3529318571090698,-0.22963976860046387,0.7740645408630371,0.3666666666666667,2.08137845993042,0.8490473628044128
0.9456154108047485,1.3675193786621094,-0.42190396785736084,0.71527099609375,0.4666666666666667,2.169907808303833,0.7789281606674194
1.146956443786621,1.1027158498764038,0.044240593910217285,0.5295331478118896,0.5666666666666667,2.051424026489258,0.6264263987541199
1.0294069051742554,1.2871865034103394,-0.257779598236084,0.6837231516838074,0.33333333333333337,2.2043638229370117,0.7576887011528015
1.087454915046692,1.2962265014648438,-0.20877158641815186,0.7044596672058105,0.30000000000000004,2.466524362564087,0.7874155044555664
0.9461795687675476,1.0752182006835938,-0.12903863191604614,0.5540162324905396,0.4666666666666667,1.9909090995788574,0.6562061309814453
0.817336916923523,1.3917325735092163,-0.5743956565856934,0.7508273124694824,0.7,2.435713529586792,0.8127236366271973
1.1819008588790894,0.9605771899223328,0.2213236689567566,0.4918099343776703,0.5333333333333333,2.1455466747283936,0.6076513528823853
1.4368045330047607,1.2103612422943115,0.22644329071044922,0.7108165621757507,0.30000000000000004,1.9782675504684448,0.7873363494873047
1.2368075847625732,1.0882353782653809,0.14857220649719238,0.5636160373687744,0.4,2.0736184120178223,0.6995124220848083
1.2434899806976318,1.1971675157546997,0.04632246494293213,0.6585992574691772,0.4666666666666667,1.8087544441223145,0.7534427642822266
1.1356511116027832,1.3845136165618896,-0.24886250495910645,0.8043137788772583,0.3666666666666667,2.4791648387908936,0.8914648294448853
1.1608085632324219,1.1868109703063965,-0.02600240707397461,0.6990537643432617,0.3666666666666667,2.0336217880249023,0.7776311635971069
1.0555408000946045,1.1786998510360718,-0.12315905094146729,0.5318273305892944,0.6,2.363615036010742,0.613675594329834
1.304218053817749,0.9377154111862183,0.36650264263153076,0.47203585505485535,0.3666666666666667,2.065171241760254,0.5736731290817261
0.5919034481048584,1.121909499168396,-0.5300060510635376,0.5916409492492676,0.5333333333333333,2.4105076789855957,0.6853923797607422
1.386747121810913,0.7528825998306274,0.6338645219802856,0.4559780955314636,0.6,2.0814318656921387,0.5594100952148438
1.1969733238220215,1.1028919219970703,0.09408140182495117,0.7020718455314636,0.6,1.6968610286712646,0.760189950466156
1.158589243888855,1.1345534324645996,0.02403581142425537,0.6209453344345093,0.5,1.9428147077560425,0.7262594103813171
1.3109145164489746,1.005186915397644,0.30572760105133057,0.6695639491081238,0.5,2.1459155082702637,0.7477533221244812
1.0932624340057373,1.286387324333191,-0.1931248903274536,0.665037214756012,0.6333333333333333,1.8443375825881958,0.7607342600822449
1.2643272876739502,0.8219736814498901,0.44235360622406006,0.4965880811214447,0.5,2.3263962268829346,0.5716117024421692
1.2193868160247803,1.184654712677002,0.03473210334777832,0.6103679537773132,0.4666666666666667,2.140774965286255,0.7380852699279785
1.2107033729553223,1.064035415649414,0.1466679573059082,0.5924005508422852,0.4666666666666667,2.0905206203460693,0.6474829912185669
1.1489022970199585,1.1326160430908203,0.016286253929138184,0.6296396255493164,0.5333333333333333,2.5515291690826416,0.7290548086166382
1.2141209840774536,1.2579352855682373,-0.04381430149078369,0.6908606290817261,0.43333333333333335,1.8050750494003296,0.7982466220855713
1.190476894378662,1.0660513639450073,0.12442553043365479,0.5356148481369019,0.6,2.449753761291504,0.6327176094055176
1.2882661819458008,1.1547513008117676,0.1335148811340332,0.8131746649742126,0.5,2.327863931655884,0.8558444976806641
1.130819320678711,1.232311487197876,-0.10149216651916504,0.643104076385498,0.5,1.8487886190414429,0.7204145193099976
1.3749688863754272,1.1922732591629028,0.18269562721252441,0.631191611289978,0.4666666666666667,1.979501485824585,0.7532863616943359
1.2580852508544922,1.226803183555603,0.03128206729888916,0.6936957240104675,0.5,2.4194557666778564,0.7646414041519165
1.1734039783477783,1.2367478609085083,-0.06334388256072998,0.6872217059135437,0.4666666666666667,2.0111186504364014,0.7922264933586121
1.1906248331069946,1.092833399772644,0.09779143333435059,0.5377678275108337,0.5333333333333333,2.2628414630889893,0.6466670036315918
1.242100715637207,1.035672903060913,0.20642781257629395,0.5958551168441772,0.5666666666666667,1.8287125825881958,0.6591867208480835
0.8922287821769714,1.169973611831665,-0.2777448296546936,0.5999536514282227,0.5,2.3452601432800293,0.6847246885299683
1.1282871961593628,1.0931196212768555,0.035167574882507324,0.6005711555480957,0.43333333333333335,2.139594316482544,0.7019962668418884
1.1284494400024414,1.1072872877120972,0.02116215229034424,0.6512169241905212,0.5333333333333333,1.977662205696106,0.7536380290985107
1.3973438739776611,1.146981954574585,0.25036191940307617,0.7027053833007812,0.43333333333333335,2.4200403690338135,0.8102344870567322
1.0628912448883057,0.9264478087425232,0.13644343614578247,0.5926640033721924,0.4666666666666667,2.2067768573760986,0.6630734205245972
0.940980851650238,1.1959888935089111,-0.2550080418586731,0.6282009482383728,0.43333333333333335,1.8376238346099854,0.7014003992080688
1.0215197801589966,1.1660341024398804,-0.1445143222808838,0.6386106014251709,0.5333333333333333,2.207490921020508,0.6997112035751343
0.8890340328216553,1.158250331878662,-0.26921629905700684,0.6278114318847656,0.5666666666666667,2.1159069538116455,0.7259514331817627
1.107043981552124,1.2476062774658203,-0.1405622959136963,0.7361927032470703,0.7,2.258639335632324,0.8015117645263672
1.2483738660812378,1.0299537181854248,0.218420147895813,0.48574167490005493,0.4666666666666667,2.5472519397735596,0.6125475168228149
1.1604894399642944,1.1161799430847168,0.04430949687957764,0.5613285303115845,0.43333333333333335,2.4195189476013184,0.6494120955467224
1.1000134944915771,1.2090747356414795,-0.10906124114990234,0.6822794675827026,0.5333333333333333,2.384147882461548,0.8033404350280762
1.3092559576034546,1.0738155841827393,0.23544037342071533,0.7054478526115417,0.4666666666666667,2.0240914821624756,0.7732769250869751
1.2441635131835938,1.3512624502182007,-0.10709893703460693,0.7245028018951416,0.43333333333333335,2.016474962234497,0.8189904689788818
0.7639482021331787,1.1631439924240112,-0.3991957902908325,0.6358151435852051,0.7,2.1681554317474365,0.7238492369651794
0.9779009819030762,1.2929638624191284,-0.31506288051605225,0.7198246717453003,0.5666666666666667,2.099698066711426,0.822084903717041
1.1714911460876465,1.06972336769104,0.10176777839660645,0.6086169481277466,0.5333333333333333,1.9378395080566406,0.7086477279663086
1.3275392055511475,1.1045540571212769,0.2229851484298706,0.5992271304130554,0.43333333333333335,2.094787359237671,0.7065963745117188
1.323028802871704,1.191746711730957,0.13128209114074707,0.7542369365692139,0.43333333333333335,2.6610851287841797,0.8511168360710144
1.0193910598754883,1.211826205253601,-0.1924351453781128,0.640815019607544,0.3666666666666667,2.1329402923583984,0.7537740468978882
1.0369490385055542,1.5003235340118408,-0.4633744955062866,0.8544800281524658,0.6,2.2638280391693115,0.911348819732666
1.0241693258285522,1.3299572467803955,-0.30578792095184326,0.6776503920555115,0.5666666666666667,2.2119922637939453,0.7604191303253174
1.282103419303894,1.1311078071594238,0.15099561214447021,0.6132203936576843,0.6,2.5839481353759766,0.6891385912895203
1.2618401050567627,0.9529008269309998,0.30893927812576294,0.6523767709732056,0.4666666666666667,2.190920352935791,0.7359875440597534
1.1207444667816162,1.1952288150787354,-0.07448434829711914,0.6366065740585327,0.4666666666666667,2.089759111404419,0.722674548625946
1.2801227569580078,1.0100821256637573,0.2700406312942505,0.6115418076515198,0.33333333333333337,2.3316667079925537,0.6916806697845459
0.9859451651573181,1.0295358896255493,-0.0435907244682312,0.6576020121574402,0.30000000000000004,1.7647637128829956,0.7716419100761414
1.437112808227539,0.7564842104911804,0.6806285977363586,0.41050493717193604,0.43333333333333335,2.0196502208709717,0.49465179443359375
1.1461327075958252,1.2360405921936035,-0.08990788459777832,0.655349850654602,0.6,1.8432410955429077,0.761328935623169
1.2937278747558594,1.0282061100006104,0.265521764755249,0.5636073350906372,0.4666666666666667,2.2943854331970215,0.706730842590332
1.4028301239013672,0.8165771961212158,0.5862529277801514,0.4557977616786957,0.5,2.178082227706909,0.5288594961166382
1.0262885093688965,1.298344612121582,-0.27205610275268555,0.7489868402481079,0.5333333333333333,2.3938052654266357,0.830469012260437
0.9402800798416138,1.2127302885055542,-0.27245020866394043,0.6500576734542847,0.33333333333333337,2.246941328048706,0.7455930113792419
0.7529298067092896,1.3935675621032715,-0.6406377553939819,0.777233362197876,0.6666666666666667,2.209260940551758,0.8434066772460938
1.1011266708374023,1.3101423978805542,-0.20901572704315186,0.7471280097961426,0.5666666666666667,2.419767379760742,0.8318039178848267
1.2772992849349976,1.0776910781860352,0.1996082067489624,0.6298259496688843,0.4666666666666667,2.1323235034942627,0.6911103129386902
1.251089334487915,0.9336820840835571,0.3174072504043579,0.537713885307312,0.4666666666666667,1.8386791944503784,0.6145400404930115
1.3203010559082031,1.3058477640151978,0.014453291893005371,0.7642656564712524,0.6666666666666667,1.9030332565307617,0.8392307758331299
1.1805816888809204,1.413869857788086,-0.23328816890716553,0.8424252271652222,0.4666666666666667,2.211995840072632,0.8949868083000183
1.3520654439926147,0.977820098400116,0.3742453455924988,0.5669734477996826,0.43333333333333335,2.3379738330841064,0.6917117834091187
0.880529522895813,1.2975118160247803,-0.4169822931289673,0.7114084959030151,0.6666666666666667,2.51395845413208,0.7976267337799072
1.3097281455993652,1.1678638458251953,0.14186429977416992,0.7028063535690308,0.4666666666666667,2.3514695167541504,0.7845462560653687
0.9481037855148315,1.40696382522583,-0.45886003971099854,0.7817491292953491,0.4,2.368837594985962,0.8623277544975281
1.2100924253463745,0.9670102000236511,0.2430822253227234,0.6247990131378174,0.5333333333333333,2.26537823677063,0.6968255043029785
1.1420819759368896,0.8721505403518677,0.269931435585022,0.4077070355415344,0.5,2.020569086074829,0.5093643665313721
1.1476433277130127,1.4306483268737793,-0.2830049991607666,0.8077477216720581,0.6,1.943364143371582,0.8793474435806274
1.145129680633545,1.302875280380249,-0.1577455997467041,0.7521938681602478,0.5666666666666667,2.153491735458374,0.8213149905204773
0.8285538554191589,1.402691125869751,-0.574137270450592,0.8353646993637085,0.6666666666666667,2.487865686416626,0.8859065771102905
0.981070876121521,1.2842679023742676,-0.3031970262527466,0.7447600364685059,0.5333333333333333,2.143883466720581,0.839018702507019
1.1993005275726318,1.0762821435928345,0.12301838397979736,0.5895092487335205,0.4,2.460491895675659,0.7003105878829956
1.0774608850479126,1.2609453201293945,-0.18348443508148193,0.6275384426116943,0.5,2.498060703277588,0.7166328430175781
0.7800650000572205,1.2231478691101074,-0.44308286905288696,0.7241103053092957,0.43333333333333335,2.369422197341919,0.7631363868713379
1.2739160060882568,0.6995434761047363,0.5743725299835205,0.265998512506485,0.6,1.9672619104385376,0.33456993103027344
1.1447259187698364,1.0588940382003784,0.08583188056945801,0.5800718069076538,0.5,2.12970232963562,0.6934599876403809
1.3819293975830078,1.1182197332382202,0.2637096643447876,0.6459437608718872,0.4666666666666667,2.239100694656372,0.7501693964004517
1.2491564750671387,1.0972076654434204,0.15194880962371826,0.5815204381942749,0.5333333333333333,2.331234931945801,0.6754945516586304
1.3104875087738037,1.0552678108215332,0.2552196979522705,0.693480372428894,0.4666666666666667,1.8106629848480225,0.779843807220459
1.338088035583496,0.8656376600265503,0.4724503755569458,0.4566277861595154,0.3666666666666667,2.238535165786743,0.5417673587799072
1.1536166667938232,1.273603916168213,-0.11998724937438965,0.743270754814148,0.43333333333333335,2.2323858737945557,0.8364673852920532
0.9297806620597839,1.1233115196228027,-0.1935308575630188,0.640435516834259,0.5,2.2955312728881836,0.7423504590988159
0.9891483187675476,1.2555084228515625,-0.2663601040840149,0.6625514030456543,0.5333333333333333,2.1545541286468506,0.7776274681091309
1.0608361959457397,1.1160284280776978,-0.05519223213195801,0.5422675609588623,0.5666666666666667,1.8689838647842407,0.6427268981933594
0.9361674785614014,1.3293559551239014,-0.3931884765625,0.7206320762634277,0.4666666666666667,2.466425657272339,0.8073727488517761
1.2013909816741943,1.1996245384216309,0.0017664432525634766,0.7530490756034851,0.6,2.2408576011657715,0.8145090937614441
1.0950793027877808,1.060036540031433,0.035042762756347656,0.6870421171188354,0.5,2.2765612602233887,0.7260315418243408
1.126539945602417,0.9706696271896362,0.15587031841278076,0.45496219396591187,0.33333333333333337,2.0262656211853027,0.5722910761833191
1.1053426265716553,1.2596852779388428,-0.1543426513671875,0.7385486960411072,0.6,2.2503104209899902,0.8245546817779541
1.087172508239746,1.1809306144714355,-0.09375810623168945,0.6143914461135864,0.4,2.2354941368103027,0.7103275060653687
1.0130045413970947,1.3591597080230713,-0.34615516662597656,0.6786680221557617,0.5666666666666667,2.615532159805298,0.7684564590454102
0.9619063138961792,1.1012428998947144,-0.13933658599853516,0.6481685042381287,0.4666666666666667,1.7955058813095093,0.7336194515228271
1.2667419910430908,1.0513958930969238,0.215346097946167,0.5963255167007446,0.5,2.131460428237915,0.6696082353591919
1.1153972148895264,1.2588224411010742,-0.14342522621154785,0.7059794664382935,0.5333333333333333,1.7734345197677612,0.7830185890197754
1.1749199628829956,1.490126371383667,-0.3152064085006714,0.8747409582138062,0.5666666666666667,1.8947582244873047,0.9418324828147888
1.1225440502166748,1.1570844650268555,-0.034540414810180664,0.6757856607437134,0.4,2.194511890411377,0.7766169905662537
1.1368670463562012,1.2057822942733765,-0.06891524791717529,0.696241021156311,0.5333333333333333,2.2878503799438477,0.7789841890335083
1.1021125316619873,1.4379384517669678,-0.33582592010498047,0.8393954634666443,0.6,2.287599802017212,0.8780742883682251
1.243920087814331,1.0841814279556274,0.1597386598587036,0.601053774356842,0.4666666666666667,2.6343507766723633,0.7186512351036072
0.9089627265930176,1.1737959384918213,-0.2648332118988037,0.632515013217926,0.3666666666666667,2.395538568496704,0.7283524870872498
0.9839255809783936,0.9977495074272156,-0.013823926448822021,0.43577200174331665,0.5,2.147844076156616,0.5368779897689819
1.4925096035003662,1.0633333921432495,0.4291762113571167,0.5810419321060181,0.43333333333333335,2.1006205081939697,0.7144371867179871
0.8350708484649658,1.0598244667053223,-0.22475361824035645,0.5350033044815063,0.6,2.0255489349365234,0.6071956157684326
0.9669374227523804,1.2712821960449219,-0.3043447732925415,0.7610460519790649,0.6333333333333333,2.3814711570739746,0.8207597732543945
1.2189197540283203,1.2909605503082275,-0.07204079627990723,0.6961213946342468,0.6,2.0582258701324463,0.7818643450737
1.2015352249145508,1.2119401693344116,-0.01040494441986084,0.7501952648162842,0.5666666666666667,1.9738043546676636,0.7937612533569336
1.1230143308639526,1.1580979824066162,-0.035083651542663574,0.6458238959312439,0.5666666666666667,2.6014909744262695,0.7129650115966797
0.756786048412323,1.3744882345199585,-0.6177021861076355,0.6751240491867065,0.6666666666666667,2.406437873840332,0.7512674331665039
1.2101727724075317,0.9563324451446533,0.2538403272628784,0.4952939748764038,0.30000000000000004,2.231022357940674,0.6013989448547363
1.1108931303024292,1.3679006099700928,-0.2570074796676636,0.7573126554489136,0.6666666666666667,2.283139705657959,0.8355296850204468
1.3126351833343506,0.8993253111839294,0.41330987215042114,0.5970264673233032,0.3666666666666667,2.432323694229126,0.7120517492294312
1.2871862649917603,0.9923650622367859,0.29482120275497437,0.6206693053245544,0.5333333333333333,1.8422129154205322,0.6878235340118408
1.3877036571502686,0.9202383756637573,0.46746528148651123,0.49643778800964355,0.5666666666666667,2.1198530197143555,0.5948781967163086
1.328331708908081,1.0068751573562622,0.32145655155181885,0.5717641115188599,0.5333333333333333,2.6018545627593994,0.6867713332176208
1.2328996658325195,1.340821623802185,-0.10792195796966553,0.7737489938735962,0.43333333333333335,2.158170700073242,0.8624645471572876
1.1528213024139404,1.2321701049804688,-0.07934880256652832,0.7605037689208984,0.5666666666666667,2.194202423095703,0.834151029586792
1.31817626953125,0.8928346037864685,0.4253416657447815,0.4264609217643738,0.6,2.3504343032836914,0.5001486539840698
1.212805986404419,1.1028807163238525,0.1099252700805664,0.552863597869873,0.5333333333333333,2.3207147121429443,0.6615712642669678
1.1227222681045532,0.96812504529953,0.1545972228050232,0.5261026620864868,0.3666666666666667,2.08115816116333,0.6393617987632751
1.157914400100708,1.0689606666564941,0.08895373344421387,0.5659530162811279,0.4666666666666667,2.4125757217407227,0.6720045804977417
1.1958098411560059,1.0637710094451904,0.13203883171081543,0.558241605758667,0.4,2.192624807357788,0.6827351450920105
0.93116295337677,1.3063414096832275,-0.3751784563064575,0.826739490032196,0.5666666666666667,2.1863794326782227,0.8773528933525085
1.2930958271026611,1.2832227945327759,0.009873032569885254,0.7264028787612915,0.4666666666666667,1.8289573192596436,0.7952074408531189
1.0556362867355347,1.3051847219467163,-0.24954843521118164,0.7192833423614502,0.6,2.3070645332336426,0.7764061689376831
1.1928279399871826,0.8809741735458374,0.3118537664413452,0.5144103169441223,0.5333333333333333,2.1238045692443848,0.6038663387298584
1.3283567428588867,0.9565276503562927,0.371829092502594,0.5361454486846924,0.6666666666666667,2.5690808296203613,0.625269889831543
0.9226516485214233,1.412475824356079,-0.48982417583465576,0.8147851824760437,0.6666666666666667,2.311330556869507,0.8623192310333252
1.109531283378601,0.9306489825248718,0.17888230085372925,0.6055557727813721,0.43333333333333335,2.1414737701416016,0.6744483709335327
1.113842487335205,1.0842883586883545,0.029554128646850586,0.6872100830078125,0.43333333333333335,1.8977439403533936,0.7632424831390381
1.299033284187317,1.0987489223480225,0.20028436183929443,0.5617259740829468,0.5333333333333333,2.6041815280914307,0.6695939302444458
1.1030688285827637,1.2540919780731201,-0.15102314949035645,0.7906705141067505,0.5333333333333333,2.061999797821045,0.8420799970626831
1.2670950889587402,1.2377532720565796,0.029341816902160645,0.7001880407333374,0.4666666666666667,2.2810635566711426,0.7958173751831055
1.1168171167373657,1.3121254444122314,-0.19530832767486572,0.7503650188446045,0.5,2.134737253189087,0.804311215877533
1.1608490943908691,1.2770687341690063,-0.11621963977813721,0.7263362407684326,0.5333333333333333,2.29634428024292,0.7991063594818115
0.7082729339599609,1.4256895780563354,-0.7174166440963745,0.7599050402641296,0.5333333333333333,2.099792003631592,0.8417593836784363
1.0863171815872192,0.9874821901321411,0.09883499145507812,0.5003581047058105,0.4,2.3747124671936035,0.5962960124015808
1.2986682653427124,1.026050090789795,0.2726181745529175,0.5386189222335815,0.43333333333333335,2.6788172721862793,0.6701149940490723
1.1603540182113647,1.0125174522399902,0.1478365659713745,0.6878914833068848,0.4,2.327423572540283,0.7700281143188477
1.2652537822723389,1.2452819347381592,0.019971847534179688,0.6935539245605469,0.5,2.4390695095062256,0.7712027430534363
1.2777560949325562,0.8840464353561401,0.393709659576416,0.5350520610809326,0.6,2.143477439880371,0.5999727249145508
1.288342833518982,1.037588119506836,0.250754714012146,0.6076922416687012,0.5,2.279937505722046,0.7141416072845459
1.195502519607544,0.8914138674736023,0.30408865213394165,0.4399377703666687,0.4666666666666667,2.1750049591064453,0.5519837141036987
1.3696744441986084,1.0496646165847778,0.32000982761383057,0.5158659219741821,0.6,2.0382580757141113,0.6459658145904541
1.0037193298339844,1.298768401145935,-0.2950490713119507,0.7218670845031738,0.6,2.2201015949249268,0.8070763349533081
1.1024324893951416,1.3489155769348145,-0.24648308753967285,0.7600163221359253,0.6666666666666667,2.1135101318359375,0.8202199935913086
1.1142264604568481,0.9335905909538269,0.18063586950302124,0.5050326585769653,0.5,1.7768079042434692,0.6071648597717285
1.1341354846954346,1.271934986114502,-0.13779950141906738,0.6794831156730652,0.5,2.003246784210205,0.77374666929245
1.1671719551086426,1.2082444429397583,-0.04107248783111572,0.733008086681366,0.5666666666666667,2.1680490970611572,0.8194166421890259
1.133740782737732,1.1605432033538818,-0.026802420616149902,0.7024528980255127,0.4,2.290048360824585,0.7791082262992859
1.2013237476348877,0.8749312162399292,0.3263925313949585,0.4391440749168396,0.43333333333333335,2.348623752593994,0.5746604204177856
1.1781811714172363,0.9308137893676758,0.24736738204956055,0.5617809295654297,0.5666666666666667,1.9809825420379639,0.6091693043708801
1.4420231580734253,0.8045525550842285,0.6374706029891968,0.5054551362991333,0.33333333333333337,2.153543472290039,0.6099201440811157
1.1659231185913086,1.2055976390838623,-0.03967452049255371,0.6649366617202759,0.5,2.2905502319335938,0.7702769637107849
1.191022276878357,1.2624974250793457,-0.07147514820098877,0.7446051836013794,0.5666666666666667,2.4192752838134766,0.846909761428833
1.2848471403121948,1.0311163663864136,0.25373077392578125,0.5227028727531433,0.5333333333333333,2.1275081634521484,0.6376034021377563
1.205888271331787,1.1790357828140259,0.02685248851776123,0.7802144885063171,0.3666666666666667,1.960995078086853,0.8344265222549438
0.9749021530151367,1.3139801025390625,-0.3390779495239258,0.6654826402664185,0.5333333333333333,2.990257501602173,0.7654132843017578
1.4144847393035889,1.2566864490509033,0.15779829025268555,0.6906277537345886,0.5333333333333333,2.012803077697754,0.8001119494438171
1.4420578479766846,1.1109938621520996,0.33106398582458496,0.6583892703056335,0.43333333333333335,1.9579390287399292,0.7397028803825378
0.9807505011558533,1.4257147312164307,-0.4449642300605774,0.7038536071777344,0.6,2.3236379623413086,0.7862399816513062
1.0030479431152344,1.0560356378555298,-0.05298769474029541,0.5690443515777588,0.43333333333333335,1.9044950008392334,0.6483612060546875
1.1359058618545532,0.9319798350334167,0.20392602682113647,0.46893787384033203,0.43333333333333335,1.8786401748657227,0.5917832851409912
1.1832219362258911,1.111677885055542,0.07154405117034912,0.5536054372787476,0.5333333333333333,2.1878278255462646,0.6997899413108826
1.0606120824813843,1.1526312828063965,-0.09201920032501221,0.5983814001083374,0.4,2.5606281757354736,0.6945180892944336
0.9579480886459351,1.2914302349090576,-0.33348214626312256,0.7308382987976074,0.6,2.076002359390259,0.8248542547225952
1.2724981307983398,1.0839619636535645,0.1885361671447754,0.5504522919654846,0.5333333333333333,2.0473623275756836,0.6484018564224243
1.228320837020874,0.9783960580825806,0.24992477893829346,0.5643019080162048,0.43333333333333335,2.2579033374786377,0.6380157470703125
1.256773591041565,0.9372002482414246,0.3195733428001404,0.633892297744751,0.6333333333333333,2.118786096572876,0.6939091086387634
1.187058687210083,1.0748294591903687,0.11222922801971436,0.5532171130180359,0.2666666666666667,2.037235975265503,0.6368774175643921
1.2249678373336792,1.0560463666915894,0.16892147064208984,0.49107277393341064,0.5,2.514841079711914,0.6018201112747192
0.8933412432670593,1.3293373584747314,-0.4359961152076721,0.7596391439437866,0.5666666666666667,2.22179913520813,0.8434138298034668
1.3491268157958984,1.1703815460205078,0.17874526977539062,0.6646692752838135,0.5666666666666667,2.7445757389068604,0.7445377111434937
1.3022302389144897,1.2070136070251465,0.09521663188934326,0.6422574520111084,0.5666666666666667,2.654121160507202,0.7410111427307129
1.0797213315963745,1.1950634717941284,-0.1153421401977539,0.5980859398841858,0.5666666666666667,2.5550034046173096,0.6829318404197693
0.9806972742080688,1.1492141485214233,-0.1685168743133545,0.7159547805786133,0.6666666666666667,2.5285604000091553,0.7869774103164673
1.1860451698303223,1.1669583320617676,0.019086837768554688,0.5726466178894043,0.6,2.0694146156311035,0.6526197195053101
1.2186065912246704,1.315951943397522,-0.09734535217285156,0.7978990077972412,0.4,1.9884443283081055,0.8727867603302002
0.961493968963623,1.423716425895691,-0.46222245693206787,0.8203818202018738,0.6,2.1505544185638428,0.8761067390441895
1.1694589853286743,1.2030761241912842,-0.03361713886260986,0.6510454416275024,0.4666666666666667,2.380770444869995,0.7382947206497192
1.4019646644592285,0.968690812587738,0.4332738518714905,0.6081030368804932,0.6333333333333333,2.0109784603118896,0.6722983121871948
1.4875024557113647,0.9867534637451172,0.5007489919662476,0.7233683466911316,0.4,2.043781280517578,0.7911696434020996
1.3301037549972534,1.1398637294769287,0.1902400255203247,0.5734406113624573,0.5,1.94329035282135,0.6924923658370972
1.138448715209961,1.095948338508606,0.04250037670135498,0.6044854521751404,0.6,1.9997724294662476,0.6821410059928894
1.0524052381515503,1.2395122051239014,-0.18710696697235107,0.6419546604156494,0.3666666666666667,2.494616985321045,0.7567490339279175
0.924587607383728,1.2650032043457031,-0.3404155969619751,0.6953393220901489,0.43333333333333335,2.507789134979248,0.7769956588745117
0.9782726168632507,1.3100099563598633,-0.33173733949661255,0.6709897518157959,0.6,2.35196590423584,0.7750539779663086
1.2525309324264526,1.0851037502288818,0.1674271821975708,0.552379846572876,0.6,2.732330322265625,0.6421129703521729
1.1595839262008667,1.2251567840576172,-0.06557285785675049,0.7417894601821899,0.4666666666666667,2.1527066230773926,0.8433102369308472
1.347879409790039,1.1336259841918945,0.21425342559814453,0.7626275420188904,0.5666666666666667,1.7642574310302734,0.8316945433616638
1.173872947692871,1.175357699394226,-0.0014847517013549805,0.6553310751914978,0.5666666666666667,2.347811222076416,0.7580468058586121
1.146522879600525,1.0910505056381226,0.055472373962402344,0.601370096206665,0.6,2.222891092300415,0.6743017435073853
0.827406108379364,1.2681248188018799,-0.44071871042251587,0.6807441711425781,0.4,2.438750743865967,0.7479581236839294
1.1675190925598145,1.2211755514144897,-0.05365645885467529,0.692674994468689,0.6,2.0696306228637695,0.7983474731445312
0.9274076223373413,1.2298630475997925,-0.30245542526245117,0.7758885622024536,0.3666666666666667,1.8804683685302734,0.8379776477813721
1.1754363775253296,1.1320905685424805,0.04334580898284912,0.6263312697410583,0.4,2.0874345302581787,0.6943470239639282
1.3753018379211426,0.9762428998947144,0.3990589380264282,0.47762665152549744,0.3666666666666667,2.207782030105591,0.5799213647842407
1.0610159635543823,1.3141732215881348,-0.25315725803375244,0.715050220489502,0.6333333333333333,2.213327169418335,0.7948154807090759
1.2166931629180908,1.097280740737915,0.11941242218017578,0.7100123167037964,0.6333333333333333,1.9965711832046509,0.7679654359817505
0.9756807088851929,1.3831734657287598,-0.4074927568435669,0.7685753703117371,0.5666666666666667,2.3078269958496094,0.8138808012008667
0.9747785925865173,1.4883617162704468,-0.5135831236839294,0.7781659960746765,0.6333333333333333,2.743410348892212,0.8328379392623901
0.8789668083190918,1.2479302883148193,-0.36896347999572754,0.6942593455314636,0.5333333333333333,2.6779818534851074,0.7673276662826538
0.9337589144706726,1.3511040210723877,-0.4173451066017151,0.8331403136253357,0.5333333333333333,1.503480076789856,0.8952638506889343
0.9425864219665527,1.334856390953064,-0.39226996898651123,0.7024523615837097,0.5666666666666667,2.2420713901519775,0.8092638850212097
1.3109915256500244,1.0530905723571777,0.2579009532928467,0.6000942587852478,0.6333333333333333,2.011002779006958,0.7024543285369873
1.3311219215393066,0.8082497119903564,0.5228722095489502,0.4135929346084595,0.6,2.1477718353271484,0.4829683005809784
1.0520755052566528,1.1573591232299805,-0.10528361797332764,0.7254470586776733,0.5,2.2059357166290283,0.7700508832931519
0.9843908548355103,1.1545199155807495,-0.17012906074523926,0.6145531535148621,0.6333333333333333,1.9940112829208374,0.6859647631645203
1.2074635028839111,0.8598825335502625,0.3475809693336487,0.3876492977142334,0.5333333333333333,2.2475156784057617,0.48461413383483887
1.3744558095932007,1.026879072189331,0.34757673740386963,0.5751233100891113,0.6,1.9865026473999023,0.6787122488021851
1.1167120933532715,1.156266450881958,-0.03955435752868652,0.6279891729354858,0.4,2.1395206451416016,0.7003860473632812
1.2266864776611328,1.3343262672424316,-0.10763978958129883,0.7633498907089233,0.4,2.015839099884033,0.8521146774291992
1.1310228109359741,1.065685510635376,0.06533730030059814,0.586910605430603,0.4,2.2979018688201904,0.7282646894454956
1.2325575351715088,1.1084282398223877,0.1241292953491211,0.702840268611908,0.5,2.0056607723236084,0.7556988596916199
1.208085060119629,1.1179800033569336,0.09010505676269531,0.6165186762809753,0.4,2.133551836013794,0.6865832209587097
1.2889573574066162,1.2159039974212646,0.07305335998535156,0.7705925703048706,0.5666666666666667,2.3351471424102783,0.8419920802116394
0.8518772125244141,1.2850998640060425,-0.4332226514816284,0.6961802244186401,0.5666666666666667,2.3294079303741455,0.770987868309021
0.7593955397605896,1.365525245666504,-0.6061297059059143,0.6594685316085815,0.4,2.462913990020752,0.7356483936309814
1.156632900238037,1.2945568561553955,-0.1379239559173584,0.7474335432052612,0.43333333333333335,2.2283377647399902,0.843606173992157
1.083216905593872,1.165498971939087,-0.08228206634521484,0.5712823867797852,0.7333333333333334,2.0300683975219727,0.6959679126739502
1.3348954916000366,1.1904239654541016,0.14447152614593506,0.6950907707214355,0.43333333333333335,1.8076421022415161,0.7864968180656433
0.9660781621932983,1.3316466808319092,-0.36556851863861084,0.7557847499847412,0.6666666666666667,2.354400396347046,0.827182948589325
0.7964851260185242,1.0754919052124023,-0.2790067791938782,0.6834667921066284,0.6333333333333333,2.293987274169922,0.7558829188346863
1.2464656829833984,1.211108922958374,0.035356760025024414,0.6622416973114014,0.5,2.2027788162231445,0.7455171942710876
0.9340618848800659,1.2586398124694824,-0.3245779275894165,0.6841663122177124,0.5333333333333333,1.8162928819656372,0.7546696662902832
1.315791368484497,0.9943475127220154,0.3214438557624817,0.4573434293270111,0.5666666666666667,2.0765011310577393,0.5439978837966919
1.0064153671264648,1.2066528797149658,-0.20023751258850098,0.6717109680175781,0.4666666666666667,2.2034335136413574,0.7859878540039062
1.2472748756408691,1.1470303535461426,0.10024452209472656,0.6142868399620056,0.4,2.3045341968536377,0.7191593050956726
1.0809218883514404,1.1795692443847656,-0.0986473560333252,0.6856629252433777,0.5333333333333333,2.5221376419067383,0.7369532585144043
1.0417455434799194,1.127798318862915,-0.0860527753829956,0.6157962083816528,0.5333333333333333,2.429260492324829,0.7049020528793335
1.1866745948791504,1.2176945209503174,-0.031019926071166992,0.7095156908035278,0.5,1.9840072393417358,0.7754923701286316
1.10653555393219,0.9437340497970581,0.16280150413513184,0.5486875772476196,0.4666666666666667,2.327469825744629,0.6539835333824158
1.1877174377441406,1.211228847503662,-0.023511409759521484,0.6185940504074097,0.5,2.1117491722106934,0.6941072344779968
1.1620498895645142,1.3398655652999878,-0.17781567573547363,0.7767181396484375,0.5666666666666667,1.8111470937728882,0.8297967314720154
1.0355883836746216,1.3359845876693726,-0.300396203994751,0.7251967787742615,0.5666666666666667,2.210035562515259,0.7874218821525574
1.163050651550293,1.0775941610336304,0.0854564905166626,0.5535709857940674,0.5,2.256716012954712,0.6785725951194763
1.0032910108566284,1.11519193649292,-0.1119009256362915,0.5647114515304565,0.43333333333333335,2.0677921772003174,0.6705503463745117
1.138171672821045,1.1543939113616943,-0.016222238540649414,0.7653102278709412,0.6333333333333333,2.3348426818847656,0.8439599871635437
1.0950140953063965,1.1260268688201904,-0.031012773513793945,0.5737920999526978,0.43333333333333335,1.8335822820663452,0.6361729502677917
1.205072045326233,1.1267483234405518,0.07832372188568115,0.6384866237640381,0.5333333333333333,1.955946683883667,0.7277883291244507
1.1952688694000244,1.1690750122070312,0.026193857192993164,0.6249337196350098,0.33333333333333337,2.4846317768096924,0.7223818302154541
1.1727452278137207,1.2263343334197998,-0.0535891056060791,0.6723830103874207,0.4,2.027277946472168,0.7885218858718872
1.1555776596069336,1.309532642364502,-0.15395498275756836,0.7550730109214783,0.6,2.0010738372802734,0.8257826566696167
0.8798056840896606,1.3557507991790771,-0.4759451150894165,0.7709746360778809,0.5666666666666667,2.2656614780426025,0.8477367162704468
1.141212821006775,1.0959441661834717,0.04526865482330322,0.6041245460510254,0.7666666666666666,2.519965171813965,0.690642774105072
1.2864984273910522,1.2295770645141602,0.05692136287689209,0.707303524017334,0.5666666666666667,1.9899221658706665,0.789846658706665
1.1075671911239624,1.079504370689392,0.028062820434570312,0.6678056716918945,0.5,1.8972578048706055,0.7370479106903076
0.8620538711547852,1.37129807472229,-0.5092442035675049,0.6875319480895996,0.5333333333333333,2.165248394012451,0.7996683120727539
1.4212268590927124,1.2434858083724976,0.17774105072021484,0.7745568156242371,0.4,2.4461510181427,0.8508758544921875
1.501023769378662,1.0589182376861572,0.4421055316925049,0.5819976925849915,0.4666666666666667,2.099687099456787,0.6781387329101562
1.1713353395462036,1.286659598350525,-0.11532425880432129,0.7000918388366699,0.5666666666666667,2.3909318447113037,0.8006278276443481
1.526257872581482,0.9107952117919922,0.6154626607894897,0.4839741885662079,0.43333333333333335,2.393665313720703,0.6247470378875732
1.0939698219299316,1.2067939043045044,-0.11282408237457275,0.5642746090888977,0.4666666666666667,2.574214458465576,0.6506068706512451
1.380825400352478,0.9753023386001587,0.40552306175231934,0.5303741693496704,0.43333333333333335,2.5427238941192627,0.6609411239624023
0.9864577651023865,1.0340183973312378,-0.04756063222885132,0.6095293164253235,0.5,1.9833059310913086,0.6907896399497986
1.2113714218139648,0.8179957270622253,0.3933756947517395,0.4870389699935913,0.43333333333333335,1.9794230461120605,0.5954397916793823
1.1750421524047852,1.0793781280517578,0.09566402435302734,0.729324996471405,0.5333333333333333,2.355803966522217,0.7821030616760254
1.3201143741607666,0.9498977065086365,0.3702166676521301,0.6191436052322388,0.4,1.7885609865188599,0.715216338634491
1.0597474575042725,0.8785030841827393,0.1812443733215332,0.40094131231307983,0.5,2.1336405277252197,0.5131682753562927
1.0539613962173462,1.2911924123764038,-0.23723101615905762,0.6085600256919861,0.6666666666666667,2.1571717262268066,0.700980544090271
1.4268531799316406,0.9199477434158325,0.5069054365158081,0.5415564179420471,0.4666666666666667,2.102646589279175,0.6731162071228027
1.1378440856933594,1.2470396757125854,-0.10919559001922607,0.6832669973373413,0.5666666666666667,2.5766441822052,0.7630748748779297
1.1929347515106201,0.983130931854248,0.20980381965637207,0.6270447969436646,0.4,2.3357691764831543,0.7281669974327087
1.249277949333191,1.0664501190185547,0.18282783031463623,0.6900307536125183,0.5333333333333333,1.8439147472381592,0.7895969152450562
1.2894682884216309,0.833376407623291,0.45609188079833984,0.47264131903648376,0.5,2.256006956100464,0.5524488687515259
1.1155495643615723,1.3053079843521118,-0.18975841999053955,0.7351733446121216,0.43333333333333335,2.401642084121704,0.8185455203056335
0.9425481557846069,0.8130156397819519,0.12953251600265503,0.510490894317627,0.5666666666666667,2.505455732345581,0.6028845310211182
1.353590965270996,1.2107555866241455,0.14283537864685059,0.7047232389450073,0.4,1.9446895122528076,0.7877562046051025
0.9400765299797058,1.0861144065856934,-0.14603787660598755,0.5911214351654053,0.4666666666666667,2.2227659225463867,0.6855761408805847
1.204238772392273,1.328375220298767,-0.12413644790649414,0.760262131690979,0.5666666666666667,2.0889225006103516,0.8133817911148071
0.731778621673584,1.3009170293807983,-0.5691384077072144,0.7081570029258728,0.5333333333333333,1.528322458267212,0.7608141899108887
1.0278360843658447,1.3380497694015503,-0.31021368503570557,0.7914489507675171,0.5333333333333333,1.990825891494751,0.8664359450340271
0.8771623373031616,1.2306458950042725,-0.35348355770111084,0.6245193481445312,0.7333333333333334,2.5676300525665283,0.7182862162590027
1.2413734197616577,1.2880374193191528,-0.04666399955749512,0.7420134544372559,0.6333333333333333,2.693077802658081,0.8116768598556519
1.1221411228179932,1.1927016973495483,-0.07056057453155518,0.6088129281997681,0.43333333333333335,2.5192441940307617,0.722111701965332
0.8189226984977722,1.3764591217041016,-0.5575364232063293,0.7662467956542969,0.6666666666666667,2.0610997676849365,0.8362857699394226
1.133768916130066,1.3622486591339111,-0.22847974300384521,0.7499130964279175,0.4666666666666667,2.024231433868408,0.8232902884483337
1.2329795360565186,1.7266067266464233,-0.4936271905899048,0.8189663887023926,0.4,2.352199077606201,0.9312662482261658
2.0258121490478516,1.2783585786819458,0.7474535703659058,0.6878826022148132,0.3666666666666667,2.3484904766082764,0.8317956924438477
1.2348668575286865,1.5231765508651733,-0.2883096933364868,0.8561482429504395,0.4,2.3604910373687744,0.9888490438461304
1.6500775814056396,0.8823947906494141,0.7676827907562256,0.4483311176300049,0.6,2.2766919136047363,0.571001410484314
1.733142614364624,1.1089591979980469,0.6241834163665771,0.6280509233474731,0.4,1.8111850023269653,0.8238620758056641
1.071731686592102,1.0361971855163574,0.03553450107574463,0.7106610536575317,0.43333333333333335,2.040438175201416,0.8693425059318542
1.2122290134429932,1.1682337522506714,0.04399526119232178,0.711958110332489,0.43333333333333335,2.1329104900360107,0.9034240245819092
1.6889508962631226,1.1137142181396484,0.5752366781234741,0.5804018378257751,0.30000000000000004,1.9019474983215332,0.8133381605148315
1.0036876201629639,1.4096978902816772,-0.4060102701187134,0.8145810961723328,0.5,1.953997254371643,0.9036315679550171
1.4847787618637085,0.9252144694328308,0.5595642924308777,0.5539971590042114,0.6333333333333333,1.9382654428482056,0.7676054239273071
1.3791226148605347,1.1005361080169678,0.2785865068435669,0.6854872107505798,0.6333333333333333,2.3857059478759766,0.8585189580917358
1.2340381145477295,1.4177753925323486,-0.18373727798461914,0.7770325541496277,0.5333333333333333,2.1795475482940674,0.9475835561752319
1.1074150800704956,1.290008783340454,-0.1825937032699585,0.7590153217315674,0.5,2.213540554046631,0.9343410730361938
1.0230484008789062,1.4523714780807495,-0.42932307720184326,0.7655506134033203,0.6333333333333333,2.111048460006714,0.9347121119499207
1.0649477243423462,1.2602033615112305,-0.19525563716888428,0.7936598658561707,0.6,2.197023868560791,0.9053382873535156
1.2496942281723022,0.9570612907409668,0.29263293743133545,0.5601065158843994,0.4666666666666667,2.3087716102600098,0.7299033999443054
1.183803915977478,0.9462745189666748,0.23752939701080322,0.6354780197143555,0.5666666666666667,1.6569527387619019,0.8288582563400269
0.977263331413269,1.255720853805542,-0.27845752239227295,0.7705987691879272,0.5333333333333333,2.3025665283203125,0.9148503541946411
0.7798947095870972,1.5061261653900146,-0.7262314558029175,0.8020001649856567,0.5666666666666667,1.8735523223876953,0.9030858874320984
0.9262627363204956,1.0645232200622559,-0.13826048374176025,0.6814355254173279,0.5,2.239011764526367,0.7788512706756592
1.1320104598999023,1.1332061290740967,-0.001195669174194336,0.7285898923873901,0.43333333333333335,2.3934166431427,0.8404135704040527
0.9473974108695984,0.9455450773239136,0.0018523335456848145,0.701361894607544,0.43333333333333335,2.1032209396362305,0.7913634777069092
1.228528380393982,0.9873279333114624,0.24120044708251953,0.5916959047317505,0.5333333333333333,2.3954856395721436,0.731681227684021
1.084916353225708,0.9904764890670776,0.09443986415863037,0.6490445733070374,0.6,2.2734808921813965,0.7251256704330444
1.0094083547592163,1.268855333328247,-0.25944697856903076,0.7410842776298523,0.5333333333333333,2.026595115661621,0.8370344042778015
1.0124485492706299,0.9921061396598816,0.02034240961074829,0.6775278449058533,0.5,2.3476223945617676,0.7420951724052429
0.981270968914032,1.0010292530059814,-0.019758284091949463,0.5864046812057495,0.6,2.3089280128479004,0.6902536153793335
0.8976458311080933,1.112390398979187,-0.21474456787109375,0.6446870565414429,0.5,2.5172617435455322,0.7421822547912598
0.7834296226501465,0.9222908020019531,-0.13886117935180664,0.6121021509170532,0.5666666666666667,2.0186333656311035,0.6927725672721863
1.0973738431930542,1.036263346672058,0.061110496520996094,0.5996581315994263,0.5333333333333333,2.7716832160949707,0.6603938937187195
1.0920251607894897,0.9836000800132751,0.1084250807762146,0.6482632160186768,0.5333333333333333,2.2915093898773193,0.7846679091453552
0.9954106211662292,0.9680763483047485,0.027334272861480713,0.5315518975257874,0.5333333333333333,2.341002941131592,0.6678184270858765
1.1021575927734375,0.8875460028648376,0.21461158990859985,0.5490496754646301,0.43333333333333335,1.67317795753479,0.6578658223152161
0.9324908256530762,1.2646021842956543,-0.3321113586425781,0.7443010210990906,0.5666666666666667,2.1724607944488525,0.7976162433624268
1.0377109050750732,1.176294207572937,-0.13858330249786377,0.7211167812347412,0.5666666666666667,2.3275418281555176,0.8200310468673706
1.1332625150680542,1.199083924293518,-0.06582140922546387,0.6674978733062744,0.5333333333333333,2.1558127403259277,0.7557042837142944
1.3531759977340698,1.0786552429199219,0.27452075481414795,0.6285591721534729,0.5666666666666667,2.1607167720794678,0.7065762877464294
1.1163747310638428,1.234471321105957,-0.11809659004211426,0.7268897891044617,0.4666666666666667,1.8623985052108765,0.8114962577819824
1.087274432182312,0.9774202108383179,0.10985422134399414,0.6313463449478149,0.5,1.9183824062347412,0.7015005946159363
1.1715859174728394,0.9602189064025879,0.21136701107025146,0.7481192350387573,0.6,2.2424917221069336,0.8313603401184082
1.269757628440857,0.9931617975234985,0.2765958309173584,0.7136356234550476,0.5333333333333333,2.6469550132751465,0.8176628947257996
1.1066797971725464,1.0338938236236572,0.07278597354888916,0.7157268524169922,0.4,2.6520988941192627,0.8236392736434937
1.1533221006393433,0.9721046686172485,0.18121743202209473,0.6666873693466187,0.4666666666666667,2.2328083515167236,0.806304931640625
1.1180082559585571,1.1017271280288696,0.0162811279296875,0.7471822500228882,0.33333333333333337,2.2986133098602295,0.8358253836631775
0.9989303350448608,1.1241483688354492,-0.12521803379058838,0.8339458703994751,0.5666666666666667,2.341447591781616,0.9440769553184509
1.608062744140625,1.1764436960220337,0.4316190481185913,0.7559119462966919,0.4666666666666667,2.1466176509857178,0.9775146245956421
1.4078519344329834,1.2868543863296509,0.12099754810333252,0.809787929058075,0.6,1.944427490234375,0.9950100779533386
1.495306372642517,1.2170828580856323,0.27822351455688477,0.8377353549003601,0.4666666666666667,1.9980489015579224,0.952293872833252
1.2741105556488037,1.3018734455108643,-0.027762889862060547,0.7978813052177429,0.5333333333333333,2.5753414630889893,0.9881905317306519
1.0646214485168457,1.547946810722351,-0.48332536220550537,0.8220537900924683,0.43333333333333335,2.0089941024780273,0.9550277590751648
0.9648880362510681,1.475839376449585,-0.5109513401985168,0.8289782404899597,0.7333333333333334,2.2110819816589355,0.9684373140335083
1.2621920108795166,1.4151506423950195,-0.15295863151550293,0.8505958914756775,0.5333333333333333,2.2942421436309814,0.9676427841186523
1.3481996059417725,1.222461462020874,0.12573814392089844,0.7558779120445251,0.4,2.179896116256714,0.9061864614486694
1.3199565410614014,0.9809128642082214,0.33904367685317993,0.7171516418457031,0.5,2.346451759338379,0.8574963808059692
0.8667771816253662,1.3148071765899658,-0.4480299949645996,0.8011090159416199,0.5666666666666667,2.3431129455566406,0.8816792368888855
1.160778284072876,1.3344897031784058,-0.17371141910552979,0.7605931162834167,0.4666666666666667,2.101059675216675,0.8722372055053711
1.3712215423583984,1.0384485721588135,0.33277297019958496,0.5763247609138489,0.5666666666666667,2.445563316345215,0.6930539011955261
1.2421460151672363,1.097952127456665,0.1441938877105713,0.6225264072418213,0.4666666666666667,1.962478756904602,0.7740548849105835
1.150646448135376,0.9252426028251648,0.22540384531021118,0.5872215628623962,0.6333333333333333,2.1651623249053955,0.7393276691436768
1.1003497838974,0.8893990516662598,0.21095073223114014,0.6027820110321045,0.5,2.3207666873931885,0.7211427688598633
0.893105149269104,0.8500813245773315,0.04302382469177246,0.6317583322525024,0.7,2.2811667919158936,0.7540143728256226
1.360033392906189,1.0648212432861328,0.29521214962005615,0.5960761308670044,0.5,2.3387393951416016,0.6736909747123718
0.9542099237442017,0.9875537753105164,-0.0333438515663147,0.6322917342185974,0.5,2.0585827827453613,0.7820752859115601
0.9830225706100464,1.178087830543518,-0.19506525993347168,0.7730840444564819,0.4,2.010753631591797,0.8247686624526978
1.0617185831069946,1.0393056869506836,0.022412896156311035,0.5719830393791199,0.4666666666666667,2.111572742462158,0.7117266058921814
1.1033744812011719,0.9166529178619385,0.1867215633392334,0.4958850145339966,0.33333333333333337,1.731871485710144,0.6184930801391602
1.094748616218567,0.8924124240875244,0.20233619213104248,0.6033989191055298,0.43333333333333335,2.2072761058807373,0.7328368425369263
0.9666928052902222,1.2163218259811401,-0.24962902069091797,0.6507039070129395,0.6,2.031132698059082,0.6908635497093201
0.9594482183456421,0.8321576118469238,0.12729060649871826,0.5183998942375183,0.43333333333333335,2.4853506088256836,0.6341503262519836
0.9234713912010193,0.8658435344696045,0.057627856731414795,0.5469257831573486,0.43333333333333335,2.469514846801758,0.6227322220802307
1.1800789833068848,0.9278871417045593,0.25219184160232544,0.5737195014953613,0.3666666666666667,2.3351707458496094,0.6417422294616699
0.9081903696060181,0.9130218029022217,-0.004831433296203613,0.4770996570587158,0.43333333333333335,2.417846918106079,0.5888639688491821
0.7962023615837097,1.2948788404464722,-0.49867647886276245,0.767157793045044,0.4666666666666667,2.1186981201171875,0.8255538940429688
1.017582654953003,1.0342977046966553,-0.016715049743652344,0.6681571006774902,0.5333333333333333,1.9664006233215332,0.7167031168937683
1.3132905960083008,0.6890260577201843,0.6242645382881165,0.43014466762542725,0.5,2.5434751510620117,0.5312479138374329
1.1364493370056152,1.030259370803833,0.10618996620178223,0.6697852611541748,0.5333333333333333,2.5043492317199707,0.724829375743866
1.1711839437484741,0.9045934677124023,0.2665904760360718,0.5873534679412842,0.6,2.2512705326080322,0.6704742312431335
1.0934853553771973,0.8984455466270447,0.1950398087501526,0.5604711771011353,0.43333333333333335,1.8633160591125488,0.6273748874664307
1.0849227905273438,1.0028364658355713,0.08208632469177246,0.669854998588562,0.7,2.7748875617980957,0.7297927141189575
0.9748408794403076,0.8430837392807007,0.13175714015960693,0.4723852276802063,0.5,2.32784366607666,0.5793552398681641
0.997572124004364,0.8666903376579285,0.13088178634643555,0.5013058185577393,0.5,2.1383748054504395,0.5799475908279419
1.0810682773590088,1.0607305765151978,0.020337700843811035,0.7692856788635254,0.5,2.4435832500457764,0.8066818118095398
1.1545366048812866,1.1173490285873413,0.03718757629394531,0.6147063374519348,0.5333333333333333,2.4644722938537598,0.7144781947135925
1.1194446086883545,1.0869293212890625,0.03251528739929199,0.612502932548523,0.6,2.5819649696350098,0.6671327352523804
0.8681413531303406,1.27351975440979,-0.40537840127944946,0.7037734389305115,0.33333333333333337,2.756282329559326,0.7833338975906372
1.3421006202697754,1.095536708831787,0.24656391143798828,0.6460066437721252,0.5,2.369771718978882,0.7295694351196289
1.3172380924224854,0.7671006917953491,0.5501374006271362,0.4585791528224945,0.4666666666666667,1.8798906803131104,0.6061496734619141
1.023867130279541,1.0500895977020264,-0.02622246742248535,0.5362512469291687,0.43333333333333335,2.3677337169647217,0.6250036954879761
1.1159934997558594,1.1827244758605957,-0.06673097610473633,0.702970027923584,0.33333333333333337,2.0533242225646973,0.8316454291343689
1.0973643064498901,1.0943915843963623,0.002972722053527832,0.5633947849273682,0.5666666666666667,2.7543535232543945,0.6771106719970703
0.8193941116333008,1.0599664449691772,-0.24057233333587646,0.5908092260360718,0.2666666666666667,2.507235527038574,0.7239024043083191
0.9194467067718506,1.2039494514465332,-0.2845027446746826,0.6494044661521912,0.6666666666666667,2.311450719833374,0.7714194655418396
0.8843722343444824,1.0789821147918701,-0.1946098804473877,0.6761378645896912,0.5333333333333333,2.2989180088043213,0.8217760920524597
0.8259789347648621,1.1583222150802612,-0.33234328031539917,0.6560986042022705,0.5,1.8275913000106812,0.7450326681137085
0.6849004626274109,1.0775102376937866,-0.39260977506637573,0.5488382577896118,0.5,2.091122627258301,0.6936976909637451
1.0879669189453125,0.8981989622116089,0.1897679567337036,0.566506028175354,0.5333333333333333,2.4307289123535156,0.6597247123718262
1.0171769857406616,1.121713638305664,-0.10453665256500244,0.6647992134094238,0.4,2.387232780456543,0.7824316024780273
0.9901928901672363,0.6977226734161377,0.29247021675109863,0.40172600746154785,0.4666666666666667,2.418485403060913,0.5294399261474609
0.8932704329490662,1.0529510974884033,-0.15968066453933716,0.5730416178703308,0.4666666666666667,2.3910140991210938,0.6452534198760986
1.1496708393096924,0.9110760688781738,0.23859477043151855,0.5627249479293823,0.4,2.5617716312408447,0.700840950012207
1.1023043394088745,0.7357046008110046,0.3665997385978699,0.36209139227867126,0.5,2.1133673191070557,0.4788411557674408
0.9885215759277344,1.143256425857544,-0.15473484992980957,0.6284571886062622,0.4,2.3787124156951904,0.7421846389770508
0.6951302289962769,0.9338924288749695,-0.23876219987869263,0.572992742061615,0.4666666666666667,1.8954980373382568,0.6845271587371826
1.0536445379257202,0.8704573512077332,0.18318718671798706,0.6318395733833313,0.4,2.253410816192627,0.7019416689872742
1.0533711910247803,0.8634914755821228,0.18987971544265747,0.44128865003585815,0.5,1.6345444917678833,0.6146519184112549
0.9099847674369812,1.0963821411132812,-0.18639737367630005,0.6756379008293152,0.4666666666666667,2.584674119949341,0.7915980815887451
0.9142082929611206,1.1376574039459229,-0.22344911098480225,0.6713115572929382,0.3666666666666667,2.492111921310425,0.7790870666503906
0.7891920804977417,1.158994436264038,-0.3698023557662964,0.7029943466186523,0.5333333333333333,2.1786770820617676,0.7789287567138672
1.0558202266693115,1.1041829586029053,-0.04836273193359375,0.7500977516174316,0.5,2.4442811012268066,0.8121269941329956
1.0575227737426758,0.9354168772697449,0.12210589647293091,0.6234899759292603,0.4666666666666667,2.2443010807037354,0.7540531158447266
0.8729631304740906,0.7688829302787781,0.1040802001953125,0.4335838258266449,0.5666666666666667,1.8775683641433716,0.5422057509422302
0.9873495101928711,0.831008791923523,0.15634071826934814,0.5848349332809448,0.5,1.7593938112258911,0.715265154838562
1.2701778411865234,0.8442106246948242,0.4259672164916992,0.5228840112686157,0.5666666666666667,2.138026475906372,0.6080347895622253
1.0102436542510986,0.9324971437454224,0.07774651050567627,0.7130250930786133,0.5,2.294304847717285,0.8311408758163452
1.0873610973358154,0.9087100028991699,0.1786510944366455,0.5739094614982605,0.43333333333333335,1.8196300268173218,0.6539359092712402
1.0287244319915771,0.9575719833374023,0.0711524486541748,0.6403543949127197,0.4666666666666667,2.518824577331543,0.7585002183914185
1.2586544752120972,0.8894948959350586,0.3691595792770386,0.5268534421920776,0.4666666666666667,2.160470485687256,0.655541181564331
0.9747633337974548,1.0111150741577148,-0.03635174036026001,0.7574948072433472,0.3666666666666667,2.379687786102295,0.8650385737419128
1.2242989540100098,0.8239246606826782,0.40037429332733154,0.5374017953872681,0.4,2.358363151550293,0.6522008776664734
0.7709862589836121,1.2829039096832275,-0.5119176506996155,0.6254167556762695,0.6,3.011842966079712,0.7239734530448914
0.8387918472290039,0.9778048396110535,-0.13901299238204956,0.6324093341827393,0.5333333333333333,2.5669896602630615,0.740161120891571
1.0257108211517334,0.7042915225028992,0.32141929864883423,0.35155266523361206,0.3666666666666667,2.304283618927002,0.45052847266197205
1.004863977432251,1.1588671207427979,-0.15400314331054688,0.6866301894187927,0.5333333333333333,2.147261619567871,0.7793477773666382
0.8638559579849243,0.8694093227386475,-0.0055533647537231445,0.6688752174377441,0.5666666666666667,2.553647518157959,0.7398821115493774
0.8409110903739929,1.3444650173187256,-0.5035539269447327,0.7629135847091675,0.6,1.8942818641662598,0.797092080116272
1.1193188428878784,1.0594823360443115,0.059836506843566895,0.7266456484794617,0.6333333333333333,2.463682174682617,0.8089662790298462
0.8225058317184448,1.3096212148666382,-0.48711538314819336,0.7273944616317749,0.5,2.4354934692382812,0.782200813293457
1.2652629613876343,0.7782024145126343,0.487060546875,0.573675274848938,0.43333333333333335,2.355374336242676,0.6330761909484863
1.1440379619598389,0.8355724811553955,0.30846548080444336,0.6295483708381653,0.5,2.1198859214782715,0.7231960296630859
0.9887222051620483,1.127474308013916,-0.13875210285186768,0.6176501512527466,0.5,2.12336802482605,0.6984712481498718
1.2454967498779297,0.8410259485244751,0.4044708013534546,0.56510329246521,0.6333333333333333,2.1929104328155518,0.6179932355880737
0.8064190149307251,0.7982513308525085,0.008167684078216553,0.49989432096481323,0.5666666666666667,1.8041276931762695,0.5999398231506348
1.0924270153045654,1.1393539905548096,-0.04692697525024414,0.7012863159179688,0.4666666666666667,2.3824703693389893,0.7913545370101929
1.1024353504180908,0.9962475299835205,0.10618782043457031,0.5885566473007202,0.5666666666666667,2.536902904510498,0.6504310369491577
0.806863009929657,1.243849515914917,-0.43698650598526,0.6715536117553711,0.5666666666666667,2.250684976577759,0.7631998062133789
0.6079518795013428,1.2634568214416504,-0.6555049419403076,0.7669748663902283,0.5,1.9427673816680908,0.8333937525749207
1.3413541316986084,0.9391893148422241,0.4021648168563843,0.6476171016693115,0.5333333333333333,2.1918556690216064,0.724068820476532
1.260042428970337,0.8705848455429077,0.3894575834274292,0.6616721749305725,0.4666666666666667,2.1028859615325928,0.7682729959487915
1.216886043548584,0.990041196346283,0.22684484720230103,0.5901534557342529,0.5,2.3496248722076416,0.7122807502746582
0.8794528245925903,1.1760907173156738,-0.2966378927230835,0.6842145323753357,0.6666666666666667,2.10064959526062,0.7968101501464844
1.0680179595947266,1.1452078819274902,-0.07718992233276367,0.6573677062988281,0.6,2.499831438064575,0.7076114416122437
1.2156007289886475,0.7316904067993164,0.48391032218933105,0.5247361660003662,0.5333333333333333,2.4275519847869873,0.6379977464675903
1.0610811710357666,0.7796664237976074,0.2814147472381592,0.5331727862358093,0.6,2.5447912216186523,0.6522877216339111
0.8512519598007202,1.1392529010772705,-0.2880009412765503,0.7091503143310547,0.6,2.207399368286133,0.7967063784599304
1.1660813093185425,0.8453695178031921,0.32071179151535034,0.5406144857406616,0.4,2.433814525604248,0.6360761523246765
1.2516405582427979,0.9677388668060303,0.2839016914367676,0.6121854186058044,0.33333333333333337,2.214364528656006,0.7014232873916626
0.9899622201919556,0.9984955191612244,-0.008533298969268799,0.6603217124938965,0.4666666666666667,1.9620615243911743,0.7036606073379517
1.079226016998291,0.9863035678863525,0.09292244911193848,0.6022257804870605,0.4,2.674302577972412,0.6833705902099609
0.896455705165863,1.0253300666809082,-0.12887436151504517,0.6459993124008179,0.6333333333333333,2.512647867202759,0.7712914347648621
1.0044746398925781,1.0303914546966553,-0.02591681480407715,0.5912412405014038,0.7666666666666666,2.290127992630005,0.6762024164199829
1.2440171241760254,1.0684216022491455,0.17559552192687988,0.6952835917472839,0.5,2.3374295234680176,0.8388795852661133
1.2742726802825928,0.7815607786178589,0.4927119016647339,0.5478606820106506,0.5666666666666667,2.2759556770324707,0.6330077052116394
1.0147532224655151,1.19696044921875,-0.18220722675323486,0.7379931807518005,0.5,2.0194203853607178,0.7978264093399048
0.8717660307884216,1.3621892929077148,-0.4904232621192932,0.7955460548400879,0.5333333333333333,2.268702745437622,0.8383497595787048
1.1546257734298706,0.8511799573898315,0.30344581604003906,0.4921669661998749,0.4666666666666667,2.5737664699554443,0.582644522190094
1.0856077671051025,0.8975159525871277,0.18809181451797485,0.624605655670166,0.4666666666666667,2.10398268699646,0.6969574689865112
0.7984783053398132,1.0715351104736328,-0.2730568051338196,0.6439601182937622,0.5,2.3239269256591797,0.7256905436515808
1.007286548614502,0.8668978214263916,0.14038872718811035,0.5635852217674255,0.33333333333333337,2.0156302452087402,0.6443073749542236
0.8891400694847107,0.9882194399833679,-0.09907937049865723,0.731877326965332,0.6666666666666667,2.1963577270507812,0.8438958525657654
0.792327344417572,1.0240225791931152,-0.2316952347755432,0.6874243021011353,0.4,2.12756085395813,0.7969373464584351
1.003071904182434,0.736062228679657,0.2670096755027771,0.36402344703674316,0.4666666666666667,2.5096192359924316,0.47529762983322144
0.9376592040061951,0.8906641006469727,0.04699510335922241,0.5684190988540649,0.5,2.394665479660034,0.620995044708252
0.8587116003036499,0.9607504606246948,-0.10203886032104492,0.6586322784423828,0.43333333333333335,2.636361598968506,0.7824451923370361
1.1936867237091064,0.8674394488334656,0.32624727487564087,0.6463808417320251,0.43333333333333335,2.2985308170318604,0.7159790396690369
1.1169382333755493,1.1566288471221924,-0.039690613746643066,0.9189008474349976,0.4,2.5678744316101074,0.938353419303894
1.2227849960327148,1.0251115560531616,0.19767343997955322,0.6986091136932373,0.6,2.4290785789489746,0.7826253771781921
1.271925687789917,0.9241365194320679,0.3477891683578491,0.6374890804290771,0.3666666666666667,2.5680079460144043,0.7158548831939697
1.3253004550933838,0.8885356187820435,0.43676483631134033,0.5784711241722107,0.4666666666666667,1.9661659002304077,0.6500425934791565
1.0731738805770874,0.9626580476760864,0.11051583290100098,0.5489552021026611,0.5,2.4754042625427246,0.5989636778831482
1.1302117109298706,1.016671895980835,0.11353981494903564,0.6385303735733032,0.5,2.400336980819702,0.7077786326408386
1.4648685455322266,0.9177103042602539,0.5471582412719727,0.6272392272949219,0.4666666666666667,2.0885720252990723,0.6867629289627075
0.9524334669113159,1.0672590732574463,-0.11482560634613037,0.7802921533584595,0.6,2.1888821125030518,0.8500804901123047
0.9808349013328552,1.306433916091919,-0.3255990147590637,0.8262462019920349,0.5,2.320406675338745,0.8858864307403564
1.2307968139648438,1.3334026336669922,-0.10260581970214844,0.7094306945800781,0.43333333333333335,1.9925131797790527,0.7899369597434998
0.9980270266532898,1.326236605644226,-0.3282095789909363,0.6858452558517456,0.4666666666666667,1.8326817750930786,0.8084354400634766
1.0428948402404785,1.277979850769043,-0.23508501052856445,0.7477946281433105,0.5666666666666667,2.016587018966675,0.8096083402633667
0.518595814704895,1.467172622680664,-0.948576807975769,0.7780141234397888,0.6666666666666667,2.537559986114502,0.9194750189781189
1.3747942447662354,0.7875124216079712,0.5872818231582642,0.5703327655792236,0.6,2.610537052154541,0.7247897982597351
0.8396968841552734,1.3392362594604492,-0.4995393753051758,0.6312501430511475,0.5666666666666667,2.4643516540527344,0.8053902983665466
1.0355863571166992,1.1310594081878662,-0.09547305107116699,0.5750753283500671,0.5666666666666667,2.6627490520477295,0.7576767206192017
1.0897066593170166,1.2295042276382446,-0.13979756832122803,0.632685661315918,0.5,2.3951430320739746,0.8669764399528503
0.9328411817550659,0.8552672863006592,0.07757389545440674,0.5527434945106506,0.5666666666666667,2.3083720207214355,0.7650130987167358
1.1157076358795166,0.7267929911613464,0.38891464471817017,0.3480707108974457,0.3666666666666667,2.1598968505859375,0.5459363460540771
1.0243076086044312,1.0583915710449219,-0.03408396244049072,0.7290945053100586,0.6666666666666667,2.4621148109436035,0.8636120557785034
0.5770120620727539,1.2431107759475708,-0.6660987138748169,0.7024087905883789,0.5,2.3293967247009277,0.8651275038719177
0.9199286699295044,0.5640006065368652,0.35592806339263916,0.37909096479415894,0.5,1.8722721338272095,0.5939235687255859
1.0618896484375,1.0174663066864014,0.04442334175109863,0.6475942730903625,0.5,2.0478177070617676,0.8460515737533569
0.44313764572143555,1.1697747707366943,-0.7266371250152588,0.6581332683563232,0.6333333333333333,1.7836169004440308,0.8232483267784119
0.9801853895187378,0.8413289785385132,0.1388564109802246,0.6877075433731079,0.23333333333333328,2.055161237716675,0.8251402378082275
0.8923795223236084,0.7256989479064941,0.16668057441711426,0.5108398199081421,0.33333333333333337,2.1444573402404785,0.5997214317321777
0.8540359735488892,0.9071909785270691,-0.05315500497817993,0.6460925340652466,0.4,2.456669569015503,0.8607322573661804
1.3097740411758423,0.8842636346817017,0.4255104064941406,0.6855888366699219,0.3666666666666667,2.411250352859497,0.8806611895561218
0.9292961955070496,1.0028761625289917,-0.07357996702194214,0.6535971164703369,0.6,2.3426976203918457,0.8152914047241211
1.250165343284607,0.821933925151825,0.428231418132782,0.6111912727355957,0.5666666666666667,2.089674949645996,0.7861049175262451
0.41192352771759033,0.9639281034469604,-0.5520045757293701,0.701246440410614,0.5666666666666667,2.347390651702881,0.8586770296096802
0.8536118268966675,0.9853942394256592,-0.1317824125289917,0.624072253704071,0.5333333333333333,2.4033820629119873,0.760952353477478
0.8319100141525269,1.304621696472168,-0.4727116823196411,0.8587998151779175,0.5,2.0749599933624268,0.9769792556762695
1.195297122001648,0.8953770399093628,0.29992008209228516,0.6920255422592163,0.5333333333333333,2.2756357192993164,0.8874006271362305
0.6528609991073608,0.970964789390564,-0.3181037902832031,0.6150885820388794,0.6,2.3663415908813477,0.7790758013725281
0.8025932312011719,1.2506316900253296,-0.4480384588241577,0.8381751775741577,0.6333333333333333,2.0268776416778564,0.936644434928894
0.9138624668121338,0.6907888650894165,0.22307360172271729,0.5439084768295288,0.43333333333333335,2.2576963901519775,0.7269130945205688
0.9451267719268799,0.872948169708252,0.07217860221862793,0.5800729990005493,0.5,2.2116310596466064,0.7094912528991699
0.9097614288330078,1.095517635345459,-0.18575620651245117,0.5377075672149658,0.3666666666666667,2.572871685028076,0.6875290274620056
0.9442672729492188,0.9788013696670532,-0.03453409671783447,0.7372471690177917,0.3666666666666667,2.1100947856903076,0.8746148347854614
1.1186676025390625,1.059637188911438,0.05903041362762451,0.6920745372772217,0.5,2.326688528060913,0.8178237676620483
1.1708979606628418,1.0666885375976562,0.10420942306518555,0.738150954246521,0.5,2.394120693206787,0.8805580139160156
1.0063884258270264,0.8878097534179688,0.11857867240905762,0.5560815334320068,0.5,2.3105711936950684,0.6921378374099731
1.1269242763519287,0.7045609354972839,0.4223633408546448,0.48025891184806824,0.4,1.922461748123169,0.6281104683876038
1.1449354887008667,1.125067949295044,0.019867539405822754,0.7043060064315796,0.43333333333333335,2.2342143058776855,0.8797311782836914
1.0791258811950684,1.1299092769622803,-0.050783395767211914,0.5857670903205872,0.5666666666666667,2.3148841857910156,0.7497045397758484
1.1044518947601318,0.9765375852584839,0.12791430950164795,0.5949472784996033,0.4666666666666667,1.690879225730896,0.772993803024292
0.7070834040641785,1.4537482261657715,-0.746664822101593,0.8158068656921387,0.5333333333333333,2.480722188949585,0.8879061937332153
1.364593505859375,1.0280276536941528,0.33656585216522217,0.6584923267364502,0.30000000000000004,2.0975260734558105,0.7984516024589539
1.1839096546173096,1.1537489891052246,0.03016066551208496,0.7364910840988159,0.5,1.8576788902282715,0.7973756194114685
1.0708075761795044,1.3620820045471191,-0.29127442836761475,0.7738806009292603,0.5333333333333333,2.02524995803833,0.9206815958023071
1.0743976831436157,1.1526546478271484,-0.07825696468353271,0.6196999549865723,0.6333333333333333,2.1793811321258545,0.7805075645446777
1.2334598302841187,1.1617352962493896,0.071724534034729,0.5622215270996094,0.43333333333333335,2.3941948413848877,0.6663927435874939
1.1636972427368164,1.1374136209487915,0.026283621788024902,0.5809588432312012,0.5,2.3428750038146973,0.7324395179748535
1.1530088186264038,1.2162630558013916,-0.06325423717498779,0.6519201397895813,0.5333333333333333,1.934158205986023,0.7934373617172241
1.0557211637496948,0.9008973836898804,0.15482378005981445,0.5712113380432129,0.5333333333333333,2.3823699951171875,0.644035816192627
0.9125286340713501,1.052377700805664,-0.13984906673431396,0.6215882301330566,0.4666666666666667,2.882727861404419,0.782272219657898
0.8988680839538574,1.008225917816162,-0.10935783386230469,0.5431579351425171,0.4666666666666667,2.8137526512145996,0.7337490916252136
1.0774974822998047,0.7170401811599731,0.36045730113983154,0.43698006868362427,0.43333333333333335,2.214101791381836,0.5251187086105347
1.2165181636810303,1.185001254081726,0.0315169095993042,0.6907274723052979,0.5,2.1774442195892334,0.8143214583396912
1.463736891746521,0.7535065412521362,0.7102303504943848,0.34034571051597595,0.4,2.003063678741455,0.49087756872177124
1.050358533859253,0.9443178176879883,0.10604071617126465,0.44659990072250366,0.5,1.8943147659301758,0.54061359167099
1.2610453367233276,0.9737914800643921,0.28725385665893555,0.5077881813049316,0.5333333333333333,2.305645227432251,0.5911449193954468
1.3233665227890015,0.9481500387191772,0.3752164840698242,0.5236907005310059,0.4666666666666667,2.552269220352173,0.6053013801574707
1.0890789031982422,1.3207241296768188,-0.23164522647857666,0.8291155695915222,0.43333333333333335,1.8750801086425781,0.8786041736602783
1.2134201526641846,1.0203979015350342,0.1930222511291504,0.6138584613800049,0.4,1.898523211479187,0.7285802364349365
1.0604476928710938,1.1376924514770508,-0.07724475860595703,0.5720425844192505,0.5666666666666667,2.371689796447754,0.6945311427116394
0.9825873374938965,0.9044915437698364,0.07809579372406006,0.6411005258560181,0.5333333333333333,2.250431537628174,0.7051743865013123
0.9909869432449341,0.65316241979599,0.3378245234489441,0.3647497594356537,0.4666666666666667,2.5093955993652344,0.5089621543884277
1.0340838432312012,0.8925854563713074,0.1414983868598938,0.4515454173088074,0.43333333333333335,1.939422607421875,0.5917006134986877
0.7845542430877686,0.9964953660964966,-0.21194112300872803,0.5803482532501221,0.4666666666666667,2.5417184829711914,0.7022606730461121
1.1036348342895508,0.9511553645133972,0.15247946977615356,0.5347874164581299,0.43333333333333335,2.3694846630096436,0.6128026843070984
0.6110459566116333,1.4597104787826538,-0.8486645221710205,0.8326870799064636,0.6333333333333333,2.122004270553589,0.9077872037887573
0.867322564125061,1.2316765785217285,-0.3643540143966675,0.684820294380188,0.4,2.108154058456421,0.7663282752037048
0.8664431571960449,1.1728801727294922,-0.30643701553344727,0.7019479274749756,0.4,2.1798033714294434,0.8239821791648865
0.940911054611206,0.7216088771820068,0.21930217742919922,0.3935488164424896,0.43333333333333335,2.5422983169555664,0.47484415769577026
1.2520225048065186,0.8500046730041504,0.40201783180236816,0.4328277111053467,0.43333333333333335,2.251927614212036,0.5533080101013184
1.0626364946365356,1.1903960704803467,-0.12775957584381104,0.6637887358665466,0.5666666666666667,2.4618489742279053,0.7861595153808594
1.1244301795959473,0.753046452999115,0.3713837265968323,0.45274707674980164,0.2666666666666667,2.0446290969848633,0.5334963202476501
1.1462485790252686,0.7638885974884033,0.38235998153686523,0.3774181306362152,0.4,2.008899211883545,0.48224663734436035
1.0009121894836426,1.144902229309082,-0.14399003982543945,0.5781956911087036,0.6,2.218527317047119,0.6711410284042358
0.9320276975631714,1.082586646080017,-0.1505589485168457,0.6430388689041138,0.43333333333333335,2.361497402191162,0.7840954661369324
0.9923783540725708,1.036633849143982,-0.04425549507141113,0.6077286005020142,0.5,2.058666944503784,0.6766669154167175
0.861539363861084,1.1335570812225342,-0.2720177173614502,0.7076225280761719,0.7333333333333334,2.066020965576172,0.7782689929008484
0.8481453657150269,0.8400377035140991,0.008107662200927734,0.4476158022880554,0.6666666666666667,2.53674578666687,0.57015061378479
1.109803557395935,1.1446197032928467,-0.03481614589691162,0.6359956860542297,0.5333333333333333,2.5932486057281494,0.8209592700004578
0.6791884303092957,1.1644339561462402,-0.4852455258369446,0.7007278203964233,0.4666666666666667,2.427931070327759,0.8015019297599792
1.1559512615203857,0.77262282371521,0.3833284378051758,0.4703006148338318,0.5,2.4040963649749756,0.6135295629501343
1.06737220287323,1.058997631072998,0.008374571800231934,0.6511255502700806,0.6333333333333333,2.1656086444854736,0.7723442912101746
0.7215431928634644,1.1831889152526855,-0.4616457223892212,0.825555682182312,0.5666666666666667,2.327378273010254,0.8919948935508728
1.1123859882354736,1.0109919309616089,0.10139405727386475,0.6069731116294861,0.5666666666666667,2.22835111618042,0.6820834875106812
0.9318007230758667,1.0606346130371094,-0.12883388996124268,0.6327233910560608,0.4666666666666667,2.4973766803741455,0.754668116569519
0.8626095652580261,0.926382303237915,-0.06377273797988892,0.6231245994567871,0.4,1.969426155090332,0.7717151641845703
0.9260727763175964,1.098084807395935,-0.17201203107833862,0.6611180305480957,0.4,1.912115454673767,0.80900639295578
0.8149232268333435,0.8883517980575562,-0.07342857122421265,0.4733204245567322,0.4666666666666667,2.128702163696289,0.6081981658935547
0.938017725944519,0.9336199164390564,0.0043978095054626465,0.5310569405555725,0.4,2.2706797122955322,0.6642488837242126
1.050087332725525,0.37910112738609314,0.6709862053394318,0.24326708912849426,0.4,2.2817091941833496,0.3265220522880554
0.8399914503097534,0.9710943698883057,-0.13110291957855225,0.6170508861541748,0.5,2.1067771911621094,0.7211626768112183
0.9775484800338745,0.5405316352844238,0.4370168447494507,0.280307412147522,0.43333333333333335,2.4521291255950928,0.4007303714752197
1.0300533771514893,0.9262531995773315,0.10380017757415771,0.5739009380340576,0.4666666666666667,2.1413817405700684,0.698030948638916
0.8364232778549194,1.0190024375915527,-0.1825791597366333,0.6747061014175415,0.5333333333333333,2.3452374935150146,0.7744642496109009
0.9543474912643433,1.0565221309661865,-0.10217463970184326,0.5542283058166504,0.3666666666666667,2.4157509803771973,0.6754926443099976
0.8486437797546387,0.985899806022644,-0.13725602626800537,0.5968188643455505,0.5,2.120209217071533,0.6996201276779175
1.0257995128631592,0.9066805839538574,0.11911892890930176,0.5375058054924011,0.4,2.5996761322021484,0.6641459465026855
1.1445237398147583,0.9416017532348633,0.20292198657989502,0.5208066701889038,0.4,2.648634433746338,0.6906704902648926
1.147194266319275,0.8125671744346619,0.33462709188461304,0.5839144587516785,0.3666666666666667,2.804765462875366,0.6696405410766602
0.9273679256439209,1.0464205741882324,-0.11905264854431152,0.7074456214904785,0.33333333333333337,2.2228875160217285,0.7813138961791992
0.6156928539276123,1.0503857135772705,-0.4346928596496582,0.584022045135498,0.5666666666666667,2.0015151500701904,0.6822528839111328
0.7641567587852478,0.8811332583427429,-0.11697649955749512,0.6663141846656799,0.4,2.1898584365844727,0.7350473403930664
1.0161455869674683,0.8062294721603394,0.2099161148071289,0.4661545157432556,0.6333333333333333,2.2389907836914062,0.5510908365249634
0.8790411949157715,0.8389523029327393,0.04008889198303223,0.49233660101890564,0.43333333333333335,2.0268759727478027,0.5735286474227905
0.8993659019470215,1.0267419815063477,-0.12737607955932617,0.4929346442222595,0.2666666666666667,2.221271276473999,0.6209346652030945
1.041790246963501,0.7500740885734558,0.29171615839004517,0.4425687789916992,0.5333333333333333,2.2824320793151855,0.5124051570892334
1.2523291110992432,0.7970762252807617,0.45525288581848145,0.5318366885185242,0.33333333333333337,2.050496816635132,0.6746023893356323
0.7667925357818604,1.0779480934143066,-0.3111555576324463,0.6609178185462952,0.6,1.4587470293045044,0.7539722323417664
1.1191296577453613,0.9830963611602783,0.136033296585083,0.5230934023857117,0.4666666666666667,2.2938833236694336,0.7025958895683289
1.0105953216552734,0.7370284795761108,0.2735668420791626,0.4237777888774872,0.43333333333333335,2.5509755611419678,0.5350329875946045
0.9027116298675537,0.8065747022628784,0.09613692760467529,0.3945322036743164,0.5,1.8061482906341553,0.5164742469787598
1.2573151588439941,0.8271171450614929,0.4301980137825012,0.5098205208778381,0.5,2.1443932056427,0.6035866737365723
1.0767297744750977,1.0807679891586304,-0.004038214683532715,0.7053231000900269,0.5,2.0374934673309326,0.8500949144363403
1.114133358001709,0.9752428531646729,0.13889050483703613,0.49878573417663574,0.4666666666666667,1.8153260946273804,0.6132982969284058
0.9986247420310974,0.8289939761161804,0.169630765914917,0.48651254177093506,0.5,2.562164545059204,0.590385377407074
1.1866977214813232,0.5587313175201416,0.6279664039611816,0.3595660626888275,0.43333333333333335,2.576096534729004,0.44385001063346863
0.955510139465332,0.9218029975891113,0.0337071418762207,0.4428989887237549,0.6666666666666667,2.112558126449585,0.48947930335998535
1.0168970823287964,0.9912385940551758,0.025658488273620605,0.509719967842102,0.4,2.141122817993164,0.6000635027885437
1.1895077228546143,1.1872180700302124,0.0022896528244018555,0.6941808462142944,0.5333333333333333,1.9788466691970825,0.7821012735366821
1.1354342699050903,1.058491587638855,0.07694268226623535,0.4707334041595459,0.6333333333333333,2.2444908618927,0.598088264465332
1.3059043884277344,0.6570648550987244,0.64883953332901,0.41024693846702576,0.5,2.320124864578247,0.4858270585536957
1.2235503196716309,1.1751735210418701,0.04837679862976074,0.5311715006828308,0.4666666666666667,2.2598133087158203,0.6248849630355835
1.3110698461532593,1.2160083055496216,0.0950615406036377,0.6227426528930664,0.43333333333333335,2.2098708152770996,0.7070645093917847
1.1810029745101929,1.1120423078536987,0.06896066665649414,0.6744365692138672,0.4,2.444941520690918,0.7763838171958923
0.7357569932937622,1.1676186323165894,-0.43186163902282715,0.6011642813682556,0.4,2.6960740089416504,0.7236348986625671
0.9245355129241943,1.347205638885498,-0.4226701259613037,0.7096483111381531,0.6333333333333333,2.4052531719207764,0.7723578810691833
1.0754852294921875,1.078284740447998,-0.002799510955810547,0.6142367124557495,0.4666666666666667,2.4588141441345215,0.6703173518180847
0.9010471105575562,0.9976031184196472,-0.09655600786209106,0.557496964931488,0.3666666666666667,2.026163101196289,0.65140700340271
1.100322961807251,1.1602634191513062,-0.059940457344055176,0.6615074276924133,0.5333333333333333,2.210360527038574,0.7534536123275757
1.2599105834960938,0.7149038314819336,0.5450067520141602,0.43112772703170776,0.43333333333333335,1.9250646829605103,0.5567758083343506
1.081540822982788,1.139348030090332,-0.057807207107543945,0.6030945777893066,0.4,2.020514488220215,0.6470017433166504
1.1675828695297241,1.0806478261947632,0.08693504333496094,0.7272645831108093,0.6666666666666667,2.294431447982788,0.810919463634491
0.6294740438461304,1.3113677501678467,-0.6818937063217163,0.6796293258666992,0.6666666666666667,2.875534772872925,0.7655961513519287
0.8189999461174011,1.154317855834961,-0.3353179097175598,0.578795850276947,0.6,2.5196688175201416,0.6851980090141296
0.8717800378799438,1.1377344131469727,-0.2659543752670288,0.5691869258880615,0.6333333333333333,2.6665635108947754,0.623928427696228
1.3879070281982422,1.2596226930618286,0.12828433513641357,0.7670480012893677,0.43333333333333335,2.429579257965088,0.8175987005233765
1.2008789777755737,0.7594965696334839,0.44138240814208984,0.4671396017074585,0.5,2.358560800552368,0.575196385383606
0.952671229839325,1.1572874784469604,-0.2046162486076355,0.604147732257843,0.5666666666666667,2.43992018699646,0.6760419607162476
1.355398178100586,1.1291108131408691,0.2262873649597168,0.6884757876396179,0.4,2.1672544479370117,0.7596151232719421
1.0683070421218872,1.3063836097717285,-0.2380765676498413,0.6832038760185242,0.6,1.8987840414047241,0.7203741073608398
1.1271007061004639,1.16790771484375,-0.04080700874328613,0.6471096873283386,0.5666666666666667,2.4791078567504883,0.7527623176574707
0.9951631426811218,1.1348048448562622,-0.13964170217514038,0.5802356600761414,0.4666666666666667,2.4311938285827637,0.6513329744338989
1.2367643117904663,0.7142980098724365,0.5224663019180298,0.45994704961776733,0.5333333333333333,1.656494379043579,0.5077776312828064
1.1954560279846191,1.2327781915664673,-0.037322163581848145,0.6702389717102051,0.7,2.1522042751312256,0.7567415237426758
0.9534944891929626,1.2216298580169678,-0.2681353688240051,0.6422423720359802,0.5,2.058406352996826,0.6618021726608276
1.170227289199829,0.8827306628227234,0.2874966263771057,0.47597989439964294,0.4666666666666667,2.646015167236328,0.5717095732688904
1.144240140914917,0.7936086654663086,0.3506314754486084,0.3770636022090912,0.43333333333333335,2.597689390182495,0.4476850628852844
1.156468152999878,1.3788813352584839,-0.22241318225860596,0.815937876701355,0.5,2.1871984004974365,0.8593937754631042
1.135689616203308,1.181862711906433,-0.046173095703125,0.7925872802734375,0.43333333333333335,2.251514196395874,0.8847554922103882
0.7757222652435303,1.3176641464233398,-0.5419418811798096,0.6631067991256714,0.5,2.7903623580932617,0.7321493029594421
0.8853685259819031,1.0324680805206299,-0.1470995545387268,0.591228723526001,0.43333333333333335,2.3525686264038086,0.7318732142448425
0.9559546709060669,1.233941674232483,-0.277987003326416,0.6526907682418823,0.5666666666666667,2.3298726081848145,0.7110582590103149
1.1350986957550049,1.0347023010253906,0.10039639472961426,0.5679111480712891,0.5666666666666667,2.3954262733459473,0.6552218198776245
1.0480962991714478,1.0763626098632812,-0.028266310691833496,0.7287625074386597,0.5,1.9250046014785767,0.7842389345169067
0.6931506991386414,1.1496386528015137,-0.4564879536628723,0.5922753810882568,0.6,2.492187023162842,0.67859947681427
1.2725681066513062,0.9455458521842957,0.3270222544670105,0.5738817453384399,0.43333333333333335,2.1476945877075195,0.6619731187820435
1.3217790126800537,1.0208401679992676,0.30093884468078613,0.6574592590332031,0.5,2.4458446502685547,0.7150430679321289
1.1465818881988525,1.341069221496582,-0.1944873332977295,0.6345776319503784,0.5666666666666667,2.469054698944092,0.6858183741569519
1.104111909866333,0.8032646179199219,0.30084729194641113,0.41151630878448486,0.43333333333333335,2.1275343894958496,0.4813770651817322
1.3589258193969727,0.7279638051986694,0.6309620141983032,0.44684910774230957,0.6,2.518758535385132,0.520917534828186
1.0044851303100586,1.3895171880722046,-0.385032057762146,0.576598584651947,0.4666666666666667,2.371060848236084,0.6333780884742737
1.158530831336975,1.0287652015686035,0.12976562976837158,0.5650314092636108,0.4666666666666667,2.537457227706909,0.6496923565864563
1.4222705364227295,0.8281636238098145,0.594106912612915,0.49061399698257446,0.4,2.2731239795684814,0.6134016513824463
0.8054160475730896,1.002289891242981,-0.19687384366989136,0.5009240508079529,0.4,1.814156174659729,0.5817272067070007
1.0951623916625977,1.3177675008773804,-0.22260510921478271,0.7073575854301453,0.5,2.518458604812622,0.7510823011398315
1.4687154293060303,0.8208531141281128,0.6478623151779175,0.5361032485961914,0.30000000000000004,2.198927640914917,0.6183128356933594
1.3758844137191772,1.043892741203308,0.33199167251586914,0.7486593127250671,0.5333333333333333,2.2224230766296387,0.8107126951217651
1.2648731470108032,1.1239336729049683,0.14093947410583496,0.6629348397254944,0.6,1.8483169078826904,0.757673442363739
1.149501919746399,0.9228534698486328,0.2266484498977661,0.5583082437515259,0.6,2.142939329147339,0.6594791412353516
0.7031905055046082,1.5080666542053223,-0.8048761487007141,0.6779913902282715,0.43333333333333335,1.905797004699707,0.740321159362793
1.165137529373169,1.0427159070968628,0.12242162227630615,0.651045560836792,0.5,1.9123386144638062,0.7643114924430847
0.9118277430534363,1.3081514835357666,-0.3963237404823303,0.6757196187973022,0.6666666666666667,2.3880386352539062,0.7328468561172485
1.0485303401947021,0.8161296844482422,0.23240065574645996,0.5345618724822998,0.43333333333333335,1.9940190315246582,0.6700555682182312
1.3952679634094238,1.264417052268982,0.1308509111404419,0.7951852679252625,0.5,1.8238345384597778,0.879262387752533
1.1392546892166138,0.9659123420715332,0.17334234714508057,0.5559210777282715,0.6333333333333333,2.0934412479400635,0.6375323534011841
0.9588971138000488,1.002061128616333,-0.04316401481628418,0.5929466485977173,0.4666666666666667,2.175917625427246,0.6908695101737976
0.9665621519088745,1.0940613746643066,-0.12749922275543213,0.5768276453018188,0.5,2.204939126968384,0.6833785772323608
0.7271946668624878,1.3489141464233398,-0.621719479560852,0.7019666433334351,0.3666666666666667,2.0313942432403564,0.8083588480949402
1.0431163311004639,1.1030381917953491,-0.059921860694885254,0.6240439414978027,0.5333333333333333,1.7239681482315063,0.681586742401123
0.9012839198112488,1.049332618713379,-0.14804869890213013,0.4601854085922241,0.6,2.0457334518432617,0.5379465818405151
0.9399245977401733,1.1219024658203125,-0.18197786808013916,0.7198647856712341,0.5333333333333333,1.7630714178085327,0.7942830324172974
1.3448448181152344,0.9102306365966797,0.4346141815185547,0.5923869609832764,0.33333333333333337,2.305527925491333,0.669884204864502
0.8937902450561523,1.2203201055526733,-0.326529860496521,0.6751737594604492,0.3666666666666667,1.9771379232406616,0.7784805297851562
1.056773066520691,0.9033604860305786,0.1534125804901123,0.5824826955795288,0.3666666666666667,1.998961329460144,0.6657565832138062
0.9394892454147339,1.0403835773468018,-0.10089433193206787,0.5231109261512756,0.6333333333333333,2.2012131214141846,0.5779925584793091
0.803314208984375,1.5168536901474,-0.7135394811630249,0.7859155535697937,0.5333333333333333,2.4066810607910156,0.8599958419799805
1.1860885620117188,0.9263713359832764,0.2597172260284424,0.4622058570384979,0.5666666666666667,2.4167582988739014,0.5565698146820068
1.0466240644454956,1.0326025485992432,0.014021515846252441,0.5949736833572388,0.5,2.302813768386841,0.7123211622238159
0.6941400766372681,1.0959479808807373,-0.40180790424346924,0.5655672550201416,0.43333333333333335,2.309365749359131,0.6597832441329956
1.112668752670288,0.9938164949417114,0.11885225772857666,0.5086485147476196,0.3666666666666667,2.463347911834717,0.5748811960220337
0.985065221786499,1.1663610935211182,-0.18129587173461914,0.6864026784896851,0.3666666666666667,2.1514992713928223,0.7359751462936401
1.0666625499725342,0.8742597103118896,0.19240283966064453,0.46801215410232544,0.7333333333333334,1.8839383125305176,0.5621479749679565
0.9955077171325684,1.3268550634384155,-0.33134734630584717,0.6437385082244873,0.4666666666666667,2.2512693405151367,0.7416998744010925
0.9095463156700134,1.4272241592407227,-0.5176778435707092,0.7810255885124207,0.6333333333333333,2.1154322624206543,0.8527187705039978
0.8874454498291016,0.9484730958938599,-0.0610276460647583,0.5334422588348389,0.5333333333333333,1.9783328771591187,0.6240919232368469
1.321331262588501,0.9221458435058594,0.3991854190826416,0.46715807914733887,0.5666666666666667,2.354257583618164,0.5533679723739624
1.059261679649353,1.1314926147460938,-0.07223093509674072,0.6818904876708984,0.5666666666666667,2.18161678314209,0.7862615585327148
0.6541609764099121,1.0680599212646484,-0.41389894485473633,0.4903568625450134,0.43333333333333335,2.511798620223999,0.5687730312347412
0.7582483291625977,1.0212976932525635,-0.2630493640899658,0.5016389489173889,0.5666666666666667,2.2630960941314697,0.6092435717582703
1.0351364612579346,0.9630143046379089,0.07212215662002563,0.5057105422019958,0.5666666666666667,1.996171236038208,0.6033730506896973
1.1662049293518066,1.0091488361358643,0.15705609321594238,0.6636119484901428,0.5,2.1416220664978027,0.7580913305282593
1.1462547779083252,1.0789660215377808,0.06728875637054443,0.789993941783905,0.4666666666666667,2.2930238246917725,0.8681740164756775
1.0932668447494507,1.0611709356307983,0.032095909118652344,0.5648475289344788,0.4666666666666667,2.354013204574585,0.6519837379455566
1.1092532873153687,1.1574901342391968,-0.048236846923828125,0.6714729070663452,0.6,2.564131259918213,0.7100910544395447
1.3330109119415283,1.020361065864563,0.31264984607696533,0.6666191816329956,0.5333333333333333,2.5471839904785156,0.7224338054656982
1.0759835243225098,1.4433597326278687,-0.3673762083053589,0.7861440181732178,0.43333333333333335,2.5029215812683105,0.8640419840812683
1.1329238414764404,1.1225532293319702,0.010370612144470215,0.6257566213607788,0.4666666666666667,2.068173885345459,0.6905310153961182
1.0716893672943115,1.2169771194458008,-0.14528775215148926,0.6727374792098999,0.5333333333333333,2.5629241466522217,0.7148027420043945
1.1826467514038086,0.7745283842086792,0.4081183671951294,0.4217655062675476,0.3666666666666667,2.135977029800415,0.5260318517684937
0.9396640658378601,1.0755943059921265,-0.13593024015426636,0.5280230045318604,0.6666666666666667,2.193396806716919,0.6084851026535034
1.2906371355056763,0.8681677579879761,0.4224693775177002,0.5022328495979309,0.5333333333333333,2.0370941162109375,0.563692569732666
1.2459118366241455,1.4588102102279663,-0.2128983736038208,0.8423622846603394,0.6333333333333333,1.862145185470581,0.8951795101165771
1.327157735824585,1.375701904296875,-0.04854416847229004,0.7766807079315186,0.2666666666666667,2.1497528553009033,0.8615416288375854
1.3433218002319336,1.2291407585144043,0.1141810417175293,0.7141000628471375,0.6,2.2345666885375977,0.7745813727378845
0.8635276556015015,1.8339347839355469,-0.9704071283340454,0.7968535423278809,0.5,2.342764377593994,0.9211944341659546
1.3878686428070068,1.8331501483917236,-0.4452815055847168,0.764633059501648,0.4666666666666667,2.3716700077056885,0.8976950645446777
1.6759579181671143,1.366070032119751,0.3098878860473633,0.6311718225479126,0.2666666666666667,2.070347547531128,0.8305890560150146
1.2369588613510132,1.8364615440368652,-0.599502682685852,0.7942206263542175,0.4,1.6161036491394043,0.8485122919082642
0.7386195063591003,1.6684744358062744,-0.9298549294471741,0.7718572616577148,0.5666666666666667,2.2743523120880127,0.8976924419403076
1.6304186582565308,1.0641684532165527,0.566250205039978,0.6759076118469238,0.5,2.0604779720306396,0.8427270650863647
1.3469016551971436,1.164731740951538,0.18216991424560547,0.5227905511856079,0.33333333333333337,2.248034954071045,0.7097940444946289
1.5021651983261108,1.0486230850219727,0.4535421133041382,0.6000736951828003,0.43333333333333335,2.0914876461029053,0.7694212794303894
1.4207961559295654,0.7670108079910278,0.6537853479385376,0.4442325532436371,0.5666666666666667,2.6997320652008057,0.69112229347229
1.327793002128601,1.052183985710144,0.27560901641845703,0.5144461393356323,0.5,2.1591949462890625,0.6900689005851746
1.0815775394439697,1.4926866292953491,-0.4111090898513794,0.7713817358016968,0.5,1.9970484972000122,0.8707494735717773
1.4047415256500244,0.9598736763000488,0.4448678493499756,0.493440717458725,0.5666666666666667,2.0584945678710938,0.712901771068573
1.5596535205841064,1.0966850519180298,0.46296846866607666,0.5669471621513367,0.5666666666666667,2.6081056594848633,0.7351106405258179
1.7641642093658447,0.7656921148300171,0.9984720945358276,0.42517805099487305,0.6333333333333333,2.116459608078003,0.6177842617034912
1.3728837966918945,1.2380305528640747,0.13485324382781982,0.7023611068725586,0.5333333333333333,2.0751073360443115,0.8158797025680542
1.5737870931625366,1.245896577835083,0.3278905153274536,0.7488479018211365,0.4666666666666667,2.5261619091033936,0.8337363004684448
1.6056489944458008,1.390496015548706,0.21515297889709473,0.7386192083358765,0.3666666666666667,2.333238363265991,0.9376621246337891
1.2441682815551758,1.4979618787765503,-0.2537935972213745,0.802672266960144,0.6666666666666667,2.1749556064605713,0.893965482711792
1.67999267578125,0.9146003723144531,0.7653923034667969,0.5790631771087646,0.4666666666666667,1.997835397720337,0.6817905306816101
1.5314077138900757,1.2819559574127197,0.24945175647735596,0.5905339121818542,0.43333333333333335,2.0310513973236084,0.7258116602897644
1.3422120809555054,1.656174898147583,-0.31396281719207764,0.7981710433959961,0.43333333333333335,1.6543124914169312,0.9024958610534668
1.5877678394317627,1.4049737453460693,0.18279409408569336,0.8080810308456421,0.43333333333333335,1.9714393615722656,0.8909198045730591
1.322493314743042,1.7374356985092163,-0.4149423837661743,0.8815385699272156,0.5,1.9021528959274292,0.9303781390190125
1.372423529624939,1.396916389465332,-0.024492859840393066,0.7232972383499146,0.4,2.245462656021118,0.8249637484550476
1.1758946180343628,1.7603912353515625,-0.5844966173171997,0.9164034128189087,0.7,2.30106258392334,0.9746424555778503
1.4550999402999878,1.0602047443389893,0.39489519596099854,0.6428623795509338,0.33333333333333337,2.594589948654175,0.7877004146575928
1.0651788711547852,1.4471954107284546,-0.38201653957366943,0.767123818397522,0.43333333333333335,2.180480480194092,0.8802202939987183
1.133185863494873,1.3556331396102905,-0.22244727611541748,0.7222349643707275,0.43333333333333335,1.9905387163162231,0.8264142274856567
1.0531601905822754,1.395862102508545,-0.34270191192626953,0.7192208170890808,0.5333333333333333,2.4608049392700195,0.7949391603469849
1.2981274127960205,1.0383237600326538,0.2598036527633667,0.6752841472625732,0.5333333333333333,1.926395058631897,0.7684289813041687
1.0123928785324097,1.2897663116455078,-0.27737343311309814,0.6935904026031494,0.43333333333333335,2.048776865005493,0.8005852103233337
1.2470124959945679,0.9713362455368042,0.27567625045776367,0.6478719711303711,0.43333333333333335,2.160670518875122,0.7347511649131775
1.0705780982971191,1.2516074180603027,-0.1810293197631836,0.7859143018722534,0.5666666666666667,2.151259422302246,0.9085614085197449
1.0469211339950562,0.9058632850646973,0.1410578489303589,0.5852383971214294,0.43333333333333335,2.0889315605163574,0.7385830283164978
1.28667151927948,0.8984405398368835,0.38823097944259644,0.6128616333007812,0.5333333333333333,2.211125135421753,0.7491264343261719
1.1627839803695679,0.8647682666778564,0.2980157136917114,0.6441168785095215,0.5666666666666667,2.533968210220337,0.8528052568435669
1.1691019535064697,0.9268454313278198,0.2422565221786499,0.7147352695465088,0.5666666666666667,2.6278791427612305,0.8305796384811401
1.02583646774292,1.0253171920776367,0.0005192756652832031,0.695794939994812,0.5666666666666667,2.3040647506713867,0.8435227870941162
1.14617919921875,1.0491142272949219,0.09706497192382812,0.747866153717041,0.4666666666666667,2.4186925888061523,0.909932017326355
1.0694154500961304,1.0827388763427734,-0.013323426246643066,0.8124971389770508,0.5333333333333333,2.371748447418213,0.9330266714096069
1.401041030883789,0.8296029567718506,0.5714380741119385,0.7019807696342468,0.4,2.0270674228668213,0.8407086133956909
0.9633440971374512,1.2936025857925415,-0.33025848865509033,0.864209771156311,0.5,2.0455799102783203,0.9221510291099548
1.1125314235687256,1.0096858739852905,0.10284554958343506,0.7248973846435547,0.43333333333333335,2.4230270385742188,0.8830623626708984
1.1842315196990967,0.7780507802963257,0.406180739402771,0.6187078952789307,0.4,1.9102445840835571,0.7220605611801147
1.111742377281189,0.9397417902946472,0.17200058698654175,0.6023377180099487,0.4666666666666667,1.7360013723373413,0.7643402814865112
1.2443028688430786,0.9412543177604675,0.3030485510826111,0.6101653575897217,0.7,2.13273549079895,0.7600287199020386
1.269271731376648,0.8089582920074463,0.46031343936920166,0.6055271625518799,0.43333333333333335,2.102511167526245,0.7057168483734131
1.1092629432678223,0.8825820684432983,0.22668087482452393,0.620154082775116,0.4,2.060187578201294,0.7570987939834595
0.8708292841911316,0.8994556665420532,-0.02862638235092163,0.5848454236984253,0.5333333333333333,2.2344436645507812,0.7479069232940674
1.2897944450378418,0.8509066104888916,0.4388878345489502,0.6168096661567688,0.4666666666666667,2.251718282699585,0.7669597864151001
1.1555815935134888,0.9568209052085876,0.19876068830490112,0.6988574862480164,0.30000000000000004,1.9424725770950317,0.8139404058456421
0.9749266505241394,1.0246661901474,-0.0497395396232605,0.7010349631309509,0.43333333333333335,2.1178054809570312,0.8046256899833679
1.1722649335861206,1.033339262008667,0.1389256715774536,0.6240882277488708,0.5666666666666667,1.984926700592041,0.7345487475395203
1.0518670082092285,0.8891221880912781,0.16274482011795044,0.5639346241950989,0.7,2.4582700729370117,0.6479325294494629
0.927232027053833,1.124161958694458,-0.196929931640625,0.7309984564781189,0.6666666666666667,1.9418905973434448,0.764337956905365
1.0324939489364624,1.0564522743225098,-0.023958325386047363,0.7177774906158447,0.4,2.117504358291626,0.7583836317062378
0.9658254384994507,0.9572307467460632,0.008594691753387451,0.6158369779586792,0.4666666666666667,2.4208099842071533,0.6868356466293335
1.033431887626648,0.6832024455070496,0.3502294421195984,0.4258977770805359,0.4,2.1838278770446777,0.5625931024551392
1.1112477779388428,1.0426772832870483,0.06857049465179443,0.6525396108627319,0.5666666666666667,2.074737787246704,0.7200196981430054
1.1251497268676758,0.9224373698234558,0.20271235704421997,0.5558476448059082,0.6,2.3509633541107178,0.6782171726226807
0.9596511721611023,0.7979295253753662,0.16172164678573608,0.532090425491333,0.5666666666666667,2.277427911758423,0.5811136960983276
0.9812109470367432,0.980496346950531,0.0007146000862121582,0.6185004711151123,0.5333333333333333,2.031486749649048,0.6773464679718018
1.03352952003479,0.9064239859580994,0.12710553407669067,0.574330747127533,0.5333333333333333,2.086416721343994,0.6522931456565857
0.868053138256073,1.2268986701965332,-0.3588455319404602,0.7496249675750732,0.5,1.9163426160812378,0.8180536031723022
1.263907790184021,0.8077685236930847,0.4561392664909363,0.5322929620742798,0.3666666666666667,2.4332191944122314,0.6227872967720032
1.3082504272460938,0.7965592741966248,0.511691153049469,0.4643380641937256,0.6,2.658129930496216,0.5317978858947754
1.269040584564209,0.7755312323570251,0.49350935220718384,0.5244176983833313,0.4666666666666667,2.115924596786499,0.6195472478866577
0.992398202419281,1.2597405910491943,-0.26734238862991333,0.8020870089530945,0.43333333333333335,2.047109842300415,0.8490740060806274
1.0151728391647339,1.0376328229904175,-0.022459983825683594,0.688543975353241,0.5333333333333333,2.1122260093688965,0.7657961249351501
1.0900933742523193,0.9514672756195068,0.1386260986328125,0.6504952907562256,0.5666666666666667,2.071704864501953,0.7128366231918335
0.9283670783042908,0.9863585233688354,-0.05799144506454468,0.627953052520752,0.5,2.44301176071167,0.6776806116104126
0.901871383190155,0.8817891478538513,0.02008223533630371,0.6508443355560303,0.5,2.7978460788726807,0.7489840388298035
1.28970205783844,0.8126745223999023,0.4770275354385376,0.6094883680343628,0.5666666666666667,2.259263515472412,0.6986772418022156
0.8797470331192017,0.9733843803405762,-0.09363734722137451,0.7151641845703125,0.5666666666666667,2.4157321453094482,0.7950596809387207
1.1551458835601807,0.749664306640625,0.40548157691955566,0.5358326435089111,0.5,1.9280695915222168,0.662522554397583
0.7525741457939148,1.1747344732284546,-0.4221603274345398,0.7830299735069275,0.3666666666666667,2.068950891494751,0.9010305404663086
1.2056944370269775,1.0810846090316772,0.12460982799530029,0.8182440996170044,0.5,2.117194414138794,0.8691673278808594
0.9932750463485718,1.134366750717163,-0.1410917043685913,0.7152327299118042,0.4666666666666667,2.473278284072876,0.7764388918876648
1.0800281763076782,1.013810396194458,0.06621778011322021,0.7247337102890015,0.5333333333333333,2.1535348892211914,0.8467190265655518
0.9570452570915222,1.178866982460022,-0.22182172536849976,0.7996382117271423,0.5666666666666667,1.9464964866638184,0.8735709190368652
1.0769257545471191,1.131189227104187,-0.05426347255706787,0.7736349105834961,0.5666666666666667,2.2486207485198975,0.8300124406814575
0.9182550311088562,1.1677364110946655,-0.24948137998580933,0.7486798167228699,0.43333333333333335,1.9890879392623901,0.8127137422561646
1.279495120048523,1.0602105855941772,0.2192845344543457,0.7920331954956055,0.5333333333333333,2.496493101119995,0.8498841524124146
0.9744808673858643,0.9988323450088501,-0.02435147762298584,0.5841081738471985,0.6,1.8823645114898682,0.642535388469696
0.8435575366020203,0.8642346858978271,-0.020677149295806885,0.5938118696212769,0.5,1.959553837776184,0.683795154094696
1.1168115139007568,0.9681321382522583,0.14867937564849854,0.7587997317314148,0.5,2.175546646118164,0.8088983297348022
0.6601629853248596,1.0925554037094116,-0.432392418384552,0.6923567652702332,0.7,2.5516648292541504,0.7675427794456482
0.8441275358200073,1.2022522687911987,-0.3581247329711914,0.7171007990837097,0.6666666666666667,1.7905857563018799,0.7811996340751648
1.0744984149932861,1.1299405097961426,-0.055442094802856445,0.8249737620353699,0.5333333333333333,2.8013129234313965,0.8761679530143738
1.2295935153961182,0.8581948280334473,0.3713986873626709,0.6440268754959106,0.43333333333333335,2.2444019317626953,0.7304387092590332
0.8075931072235107,1.1948578357696533,-0.3872647285461426,0.6767002940177917,0.6666666666666667,1.8650931119918823,0.7420016527175903
1.163576364517212,1.1139243841171265,0.04965198040008545,0.7699822187423706,0.4,2.478525161743164,0.8509328365325928
0.9586623907089233,1.0377554893493652,-0.0790930986404419,0.6425407528877258,0.5666666666666667,2.4440362453460693,0.6800276637077332
1.2631396055221558,1.1188490390777588,0.14429056644439697,0.7127596735954285,0.4666666666666667,2.431551694869995,0.8190387487411499
1.0687243938446045,1.1328262090682983,-0.06410181522369385,0.7023624181747437,0.5333333333333333,2.148327350616455,0.7900121212005615
1.2767233848571777,1.0210328102111816,0.2556905746459961,0.7084523439407349,0.6,1.7925505638122559,0.766706645488739
0.891751766204834,1.1921976804733276,-0.30044591426849365,0.6404752135276794,0.5333333333333333,2.058220148086548,0.7608358860015869
1.246506929397583,1.1608002185821533,0.08570671081542969,0.796870231628418,0.30000000000000004,1.8554598093032837,0.8850237727165222
0.7586180567741394,1.2835123538970947,-0.5248942971229553,0.7717679738998413,0.5333333333333333,2.191819906234741,0.7856761813163757
0.8424248099327087,0.8350306749343872,0.007394134998321533,0.4862844944000244,0.5666666666666667,2.040379047393799,0.5792797803878784
1.3738449811935425,0.8554782867431641,0.5183666944503784,0.5351840257644653,0.7333333333333334,2.064126968383789,0.6334086656570435
1.2644248008728027,1.0918993949890137,0.17252540588378906,0.658754825592041,0.6333333333333333,2.369058132171631,0.7369495630264282
1.1720942258834839,1.0961321592330933,0.07596206665039062,0.6506475210189819,0.33333333333333337,2.305056095123291,0.7148897051811218
1.0158734321594238,1.2660574913024902,-0.2501840591430664,0.73798006772995,0.5333333333333333,2.334965944290161,0.8108243942260742
1.4017013311386108,1.1077978610992432,0.2939034700393677,0.6676028966903687,0.4666666666666667,2.432779312133789,0.7185035943984985
0.9220480918884277,1.0214533805847168,-0.09940528869628906,0.4587946832180023,0.6,2.3130760192871094,0.5078705549240112
1.3961982727050781,1.0055981874465942,0.3906000852584839,0.5746140480041504,0.5,2.0013229846954346,0.6320041418075562
1.106675148010254,1.0265339612960815,0.08014118671417236,0.6083477139472961,0.3666666666666667,2.049830436706543,0.6669217944145203
1.054222822189331,0.9781346321105957,0.07608819007873535,0.5237160325050354,0.5,2.062325954437256,0.6007290482521057
1.1283769607543945,0.9687709808349609,0.1596059799194336,0.7513866424560547,0.5,2.211514711380005,0.8195058107376099
0.6408250331878662,1.0979042053222656,-0.4570791721343994,0.7364756464958191,0.5,2.374433755874634,0.8728892803192139
0.8478073477745056,0.9035407900810242,-0.055733442306518555,0.6549702882766724,0.43333333333333335,2.581886053085327,0.8013951182365417
0.8359612226486206,0.9786587953567505,-0.14269757270812988,0.588851809501648,0.4,3.168850898742676,0.8293700218200684
0.691877543926239,0.911018967628479,-0.21914142370224,0.6827594637870789,0.4,2.7250492572784424,0.8758646845817566
0.7853168845176697,0.5038599371910095,0.28145694732666016,0.46172699332237244,0.5333333333333333,2.438566207885742,0.6397149562835693
0.6714657545089722,1.098826289176941,-0.42736053466796875,0.6934370994567871,0.5333333333333333,2.6523821353912354,0.8329717516899109
1.034859538078308,0.6037144064903259,0.4311451315879822,0.39705735445022583,0.4666666666666667,2.9246134757995605,0.5446369647979736
0.9389598369598389,0.8522688746452332,0.08669096231460571,0.5213332176208496,0.43333333333333335,2.202787399291992,0.7158792018890381
1.006861686706543,0.5434577465057373,0.46340394020080566,0.4724268317222595,0.4,2.3962149620056152,0.6018377542495728
0.5875695943832397,0.9443869590759277,-0.356817364692688,0.66575026512146,0.5333333333333333,2.2080674171447754,0.8207104206085205
1.073244571685791,0.9422923922538757,0.13095217943191528,0.5541749596595764,0.4,1.982681155204773,0.7656459808349609
0.8753923177719116,0.7006832957267761,0.1747090220451355,0.5397956967353821,0.4,1.9568935632705688,0.7537854909896851
0.7407233715057373,1.07840895652771,-0.33768558502197266,0.6971015930175781,0.5333333333333333,2.2630250453948975,0.819389820098877
0.8463218212127686,1.2113275527954102,-0.3650057315826416,0.6519707441329956,0.4666666666666667,2.1199731826782227,0.7758862972259521
1.1242460012435913,0.9460195302963257,0.17822647094726562,0.5106468200683594,0.4666666666666667,2.1309595108032227,0.6516513824462891
1.0688207149505615,1.1921137571334839,-0.12329304218292236,0.6785163879394531,0.4666666666666667,2.027702808380127,0.7900223135948181
0.9720620512962341,0.9322981238365173,0.0397639274597168,0.5756494998931885,0.5,2.0902280807495117,0.7086184024810791
1.291418433189392,0.9887279272079468,0.3026905059814453,0.6623719930648804,0.5666666666666667,2.5568363666534424,0.8054889440536499
0.9929807186126709,0.8755414485931396,0.11743927001953125,0.595334529876709,0.4666666666666667,2.0389788150787354,0.6704233884811401
0.8948940634727478,1.4340169429779053,-0.5391228795051575,0.7595103979110718,0.5,2.447165012359619,0.8426063060760498
1.4083231687545776,1.0566028356552124,0.35172033309936523,0.6649205684661865,0.7,2.0662522315979004,0.8171113729476929
1.2487332820892334,1.1209592819213867,0.12777400016784668,0.6435307264328003,0.43333333333333335,2.1084060668945312,0.7103804349899292
1.1426717042922974,1.1797404289245605,-0.037068724632263184,0.7219266295433044,0.5,2.492283821105957,0.8188397288322449
1.032175898551941,1.0758750438690186,-0.04369914531707764,0.6687453985214233,0.5333333333333333,2.2743749618530273,0.785672664642334
0.914447009563446,1.0709209442138672,-0.15647393465042114,0.7295915484428406,0.5,2.0219712257385254,0.8614416122436523
0.9630622863769531,0.9531073570251465,0.00995492935180664,0.4938593804836273,0.5333333333333333,2.2609052658081055,0.6635110378265381
0.9507037401199341,0.9440622329711914,0.006641507148742676,0.575076699256897,0.5333333333333333,2.2813916206359863,0.718010425567627
0.9856526255607605,1.0538100004196167,-0.0681573748588562,0.6898104548454285,0.5333333333333333,2.203514337539673,0.8288094401359558
0.8864468932151794,0.9813339710235596,-0.09488707780838013,0.6911498308181763,0.5333333333333333,2.0221683979034424,0.818450927734375
1.2414826154708862,0.8017295598983765,0.43975305557250977,0.5711420774459839,0.43333333333333335,2.2232720851898193,0.6696537733078003
1.1575713157653809,0.92546546459198,0.23210585117340088,0.7019494771957397,0.33333333333333337,2.1268250942230225,0.8599402904510498
1.0650362968444824,0.9681925177574158,0.09684377908706665,0.6246485114097595,0.6333333333333333,2.0144779682159424,0.6906074285507202
0.9741265177726746,0.9135061502456665,0.06062036752700806,0.6304434537887573,0.33333333333333337,2.2664666175842285,0.7089242935180664
0.8983442187309265,1.062250018119812,-0.1639057993888855,0.6588436365127563,0.6333333333333333,2.2898900508880615,0.7813510298728943
0.9147710204124451,0.9182464480400085,-0.0034754276275634766,0.6279506683349609,0.3666666666666667,2.1208698749542236,0.7527045607566833
0.9097326993942261,1.144864559173584,-0.2351318597793579,0.7438154220581055,0.5333333333333333,2.145425796508789,0.8694766759872437
1.155269980430603,1.0986829996109009,0.05658698081970215,0.6969619989395142,0.5666666666666667,1.924770712852478,0.7864460945129395
1.0308170318603516,0.9991269111633301,0.031690120697021484,0.6830198168754578,0.4666666666666667,1.4202098846435547,0.8083823919296265
1.0974624156951904,1.072448968887329,0.025013446807861328,0.6032475233078003,0.4,2.2839534282684326,0.7403055429458618
1.1253995895385742,1.0130901336669922,0.11230945587158203,0.5883123278617859,0.3666666666666667,2.4558892250061035,0.7215181589126587
0.9626473188400269,1.3177556991577148,-0.355108380317688,0.8795970678329468,0.5333333333333333,2.1350691318511963,0.9480859041213989
0.6262161135673523,1.1658546924591064,-0.5396385788917542,0.7276524901390076,0.6666666666666667,2.0820181369781494,0.7930735945701599
1.0188636779785156,1.21087646484375,-0.19201278686523438,0.7166059017181396,0.5333333333333333,2.0275156497955322,0.8329509496688843
1.3898823261260986,0.8365654945373535,0.5533168315887451,0.5494305491447449,0.43333333333333335,1.9790568351745605,0.7418805956840515
1.0111725330352783,1.2284305095672607,-0.21725797653198242,0.7384063601493835,0.4,2.110377311706543,0.822168231010437
1.2046749591827393,1.3735008239746094,-0.16882586479187012,0.9081622958183289,0.4,2.2621114253997803,0.9724280834197998
1.014334797859192,1.3188183307647705,-0.3044835329055786,0.8215265274047852,0.4,2.614333152770996,0.890060544013977
1.1581476926803589,1.4606069326400757,-0.3024592399597168,0.9004818201065063,0.4666666666666667,2.347783088684082,0.9815213084220886
1.2428884506225586,1.2748966217041016,-0.03200817108154297,0.8367971181869507,0.6,2.299934148788452,0.9426825046539307
1.3834969997406006,1.232833743095398,0.15066325664520264,0.6835722923278809,0.5333333333333333,2.0644643306732178,0.8432787656784058
1.254485011100769,1.0947279930114746,0.15975701808929443,0.6825024485588074,0.43333333333333335,2.0269007682800293,0.7810301780700684
1.2299679517745972,1.1761343479156494,0.053833603858947754,0.7258212566375732,0.4666666666666667,1.852597713470459,0.8260635733604431
0.9764283895492554,1.177591323852539,-0.2011629343032837,0.7647955417633057,0.4,2.517457962036133,0.8395602703094482
1.1410372257232666,1.3372011184692383,-0.19616389274597168,0.741639256477356,0.5,2.5367836952209473,0.8359062075614929
1.08148193359375,1.3668339252471924,-0.2853519916534424,0.6391069889068604,0.5,2.2973990440368652,0.6813308000564575
0.9910982847213745,1.2073239088058472,-0.21622562408447266,0.7610530853271484,0.5666666666666667,2.4220283031463623,0.8441831469535828
1.1410086154937744,1.0967884063720703,0.0442202091217041,0.5956472754478455,0.5,2.6625068187713623,0.7332572340965271
1.0808309316635132,1.0444382429122925,0.0363926887512207,0.6348783373832703,0.5666666666666667,2.1195285320281982,0.7277214527130127
1.3278839588165283,1.2333359718322754,0.09454798698425293,0.7253997325897217,0.5666666666666667,2.5783848762512207,0.7552890181541443
1.033958911895752,1.1641684770584106,-0.1302095651626587,0.6837973594665527,0.5,2.313554525375366,0.7729324102401733
1.242515206336975,1.0338051319122314,0.20871007442474365,0.7125076055526733,0.5666666666666667,2.129659414291382,0.7765533924102783
1.099483847618103,1.2309486865997314,-0.13146483898162842,0.8216733336448669,0.5,2.166205406188965,0.9116754531860352
1.2172657251358032,1.0024030208587646,0.21486270427703857,0.6467944979667664,0.4,2.299560308456421,0.7288767695426941
1.0030112266540527,1.1988458633422852,-0.19583463668823242,0.6286224722862244,0.5333333333333333,2.3729190826416016,0.7373918890953064
0.8379318118095398,1.3681275844573975,-0.5301957726478577,0.8063041567802429,0.4666666666666667,2.1724164485931396,0.8514418005943298
1.207962155342102,1.2589763402938843,-0.05101418495178223,0.6337113380432129,0.43333333333333335,2.5507302284240723,0.6880290508270264
1.1963207721710205,1.6861040592193604,-0.48978328704833984,0.9265510439872742,0.5666666666666667,2.2697978019714355,0.9417178630828857
1.2530193328857422,1.4782990217208862,-0.22527968883514404,0.7905219793319702,0.43333333333333335,2.113271474838257,0.8179135322570801
0.9870028495788574,1.2253477573394775,-0.23834490776062012,0.6647838354110718,0.5,2.219181776046753,0.7115482091903687
1.1724003553390503,1.2479256391525269,-0.07552528381347656,0.8062477111816406,0.4666666666666667,2.308861017227173,0.8522394895553589
1.2293972969055176,1.2625212669372559,-0.03312397003173828,0.6668804883956909,0.4666666666666667,2.537696361541748,0.7444473505020142
1.187299370765686,0.8366994857788086,0.35059988498687744,0.4869673252105713,0.3666666666666667,2.3747141361236572,0.5662926435470581
0.9992971420288086,1.2776843309402466,-0.278387188911438,0.7464601993560791,0.5,2.3655600547790527,0.8346108198165894
1.1458215713500977,1.2141377925872803,-0.06831622123718262,0.6644313335418701,0.5333333333333333,1.930030107498169,0.7535223960876465
1.2338464260101318,0.9547708034515381,0.27907562255859375,0.6648561358451843,0.5666666666666667,2.031810998916626,0.7503266334533691
1.0151640176773071,1.1844017505645752,-0.16923773288726807,0.7166587710380554,0.5666666666666667,2.338359832763672,0.7905542254447937
1.0902214050292969,1.1395922899246216,-0.04937088489532471,0.7021815776824951,0.5333333333333333,2.083767890930176,0.7980186343193054
1.1053115129470825,1.345725417137146,-0.24041390419006348,0.87673020362854,0.6,1.9101876020431519,0.9380223751068115
1.287513256072998,1.0648021697998047,0.22271108627319336,0.7151519656181335,0.3666666666666667,2.2223548889160156,0.8465663194656372
0.9689254760742188,1.2341114282608032,-0.2651859521865845,0.6913824081420898,0.6333333333333333,1.8376402854919434,0.7570645213127136
1.0686211585998535,1.0623154640197754,0.006305694580078125,0.6565178036689758,0.33333333333333337,1.8681402206420898,0.7848244905471802
1.1958084106445312,1.1407673358917236,0.05504107475280762,0.7565011978149414,0.5666666666666667,2.064516544342041,0.8385698199272156
1.031179666519165,1.1039314270019531,-0.07275176048278809,0.7149273157119751,0.43333333333333335,2.692516565322876,0.8338000178337097
1.1741375923156738,0.9028218984603882,0.27131569385528564,0.5036093592643738,0.4666666666666667,2.359729051589966,0.6554555296897888
1.0504204034805298,1.0201091766357422,0.030311226844787598,0.647508442401886,0.5333333333333333,2.3583362102508545,0.749973714351654
1.046367883682251,0.8528182506561279,0.19354963302612305,0.5080211758613586,0.5666666666666667,2.4120781421661377,0.6028252243995667
0.9842667579650879,0.9533950686454773,0.030871689319610596,0.5421077609062195,0.6666666666666667,2.344074249267578,0.6143509745597839
1.3244249820709229,1.1962342262268066,0.1281907558441162,0.6324405074119568,0.4,2.0817911624908447,0.907028079032898
1.2566070556640625,0.8948836326599121,0.3617234230041504,0.7393500208854675,0.6666666666666667,2.2395477294921875,0.8629804849624634
1.479620337486267,1.0080900192260742,0.47153031826019287,0.5830681324005127,0.4666666666666667,2.104780435562134,0.7379162311553955
0.6825054883956909,1.5208767652511597,-0.8383712768554688,0.7574185729026794,0.7,2.3070454597473145,0.9681968688964844
1.435023307800293,0.39483746886253357,1.0401858389377594,0.45109015703201294,0.5333333333333333,2.517319917678833,0.6258121728897095
1.300997257232666,1.0513920783996582,0.2496051788330078,0.7000880241394043,0.4,2.242027521133423,0.8903529644012451
1.222294807434082,0.4852989912033081,0.7369958162307739,0.3846978545188904,0.3666666666666667,2.2149791717529297,0.5285717248916626
0.963850200176239,0.9948617815971375,-0.031011581420898438,0.5372111201286316,0.5666666666666667,2.372232437133789,0.6569878458976746
1.2948451042175293,0.8036506175994873,0.491194486618042,0.606521725654602,0.4666666666666667,2.1012721061706543,0.7478938102722168
1.274045705795288,0.6659067869186401,0.608138918876648,0.5872844457626343,0.5,2.1939148902893066,0.7446550130844116
1.259023904800415,0.4845883846282959,0.7744355201721191,0.43774494528770447,0.4,1.6562000513076782,0.6635764837265015
0.9595617651939392,1.1230729818344116,-0.1635112166404724,0.6411077380180359,0.4,2.510540723800659,0.8422533869743347
0.9847451448440552,1.2746130228042603,-0.2898678779602051,0.7890309691429138,0.4666666666666667,2.490652561187744,0.9457921385765076
1.2547104358673096,1.2197990417480469,0.034911394119262695,0.6607227325439453,0.6666666666666667,2.0557825565338135,0.9463042616844177
1.3359291553497314,0.8085949420928955,0.5273342132568359,0.5759038925170898,0.43333333333333335,2.39300799369812,0.7549140453338623
1.1881275177001953,1.281197190284729,-0.09306967258453369,0.6873916983604431,0.6,2.2035839557647705,0.825110673904419
1.6132992506027222,0.8309420347213745,0.7823572158813477,0.5424816608428955,0.4666666666666667,2.400510311126709,0.6928566694259644
1.2204663753509521,1.104708194732666,0.11575818061828613,0.6647799015045166,0.4666666666666667,1.9114949703216553,0.8547313213348389
0.7947432994842529,1.4719414710998535,-0.6771981716156006,0.6934589743614197,0.5,2.3404133319854736,0.8848146796226501
1.1070677042007446,0.7614407539367676,0.34562695026397705,0.5493872761726379,0.6333333333333333,2.5198171138763428,0.73979651927948
1.0577179193496704,1.0494844913482666,0.008233428001403809,0.5276991724967957,0.3666666666666667,2.4246294498443604,0.656242311000824
1.4140647649765015,0.42678070068359375,0.9872840642929077,0.5134385824203491,0.33333333333333337,2.328979969024658,0.622566819190979
0.7461940050125122,0.86674565076828,-0.12055164575576782,0.5468738675117493,0.3666666666666667,2.7595226764678955,0.6626945734024048
0.8938688635826111,0.8670255541801453,0.02684330940246582,0.46689075231552124,0.4666666666666667,2.443605422973633,0.5967307090759277
0.9889652729034424,0.516952633857727,0.47201263904571533,0.3353026807308197,0.6,2.281449794769287,0.5412845611572266
1.2680882215499878,0.8597156405448914,0.40837258100509644,0.5636124014854431,0.33333333333333337,2.188629627227783,0.7578485012054443
1.1581364870071411,0.8975972533226013,0.2605392336845398,0.5620567202568054,0.4,2.534475088119507,0.7626869678497314
1.051398754119873,0.9625300765037537,0.08886867761611938,0.6711880564689636,0.5333333333333333,2.35569429397583,0.8725610971450806
1.044860601425171,0.8930373191833496,0.1518232822418213,0.580704927444458,0.5333333333333333,1.9815629720687866,0.7794725298881531
0.7020422220230103,0.9903652667999268,-0.2883230447769165,0.7082931399345398,0.5,2.1732358932495117,0.8398942947387695
0.8975671529769897,0.8309118747711182,0.06665527820587158,0.7467122077941895,0.5333333333333333,2.2044785022735596,0.8976030349731445
0.695182204246521,1.070885181427002,-0.37570297718048096,0.7663800120353699,0.4666666666666667,1.9512079954147339,0.8475431203842163
0.8103989362716675,0.6941074132919312,0.11629152297973633,0.5265233516693115,0.3666666666666667,2.0792694091796875,0.7632438540458679
0.6409786343574524,0.735740065574646,-0.0947614312171936,0.6838291883468628,0.33333333333333337,2.34439754486084,0.7980235815048218
0.6927408576011658,0.8738791346549988,-0.181138277053833,0.7550081014633179,0.6333333333333333,2.631661891937256,0.9029281139373779
0.9268743395805359,0.7759301662445068,0.15094417333602905,0.7430399656295776,0.5666666666666667,2.0463290214538574,0.8743667602539062
0.807738184928894,0.7055785059928894,0.10215967893600464,0.6533116102218628,0.6,2.447897434234619,0.7405468821525574
0.722564697265625,0.9514621496200562,-0.22889745235443115,0.7449519038200378,0.6333333333333333,1.9070830345153809,0.8280811309814453
0.8796414136886597,0.6890828609466553,0.1905585527420044,0.5603519082069397,0.4666666666666667,2.1886188983917236,0.6727442741394043
0.9302934408187866,0.832116961479187,0.09817647933959961,0.6624213457107544,0.6,2.1901652812957764,0.7620510458946228
0.7114655375480652,1.0412367582321167,-0.3297712206840515,0.7397974729537964,0.5666666666666667,2.1847121715545654,0.8499318957328796
0.759026050567627,0.821415901184082,-0.06238985061645508,0.669621467590332,0.5,2.4607322216033936,0.7909237742424011
1.003962516784668,0.7625060081481934,0.2414565086364746,0.6238727569580078,0.5333333333333333,1.9964531660079956,0.7519638538360596
1.1052416563034058,0.7313590049743652,0.3738826513290405,0.573794960975647,0.4,2.137550115585327,0.6980512142181396
0.7905968427658081,0.8441335558891296,-0.05353671312332153,0.625395655632019,0.5333333333333333,2.319592237472534,0.704218327999115
0.7076236605644226,1.02425217628479,-0.31662851572036743,0.8122124671936035,0.6333333333333333,2.4530696868896484,0.900475025177002
0.8989095687866211,0.9807132482528687,-0.08180367946624756,0.738405704498291,0.5,2.2376866340637207,0.8655569553375244
0.9602092504501343,1.0925297737121582,-0.13232052326202393,0.7497386336326599,0.5333333333333333,2.4837825298309326,0.8294355273246765
0.9057507514953613,1.0724915266036987,-0.1667407751083374,0.728787899017334,0.6333333333333333,2.230229616165161,0.8362096548080444
1.184472918510437,0.8749234080314636,0.3095495104789734,0.6918185949325562,0.43333333333333335,2.2795257568359375,0.7793635129928589
0.9398139715194702,1.090933084487915,-0.15111911296844482,0.7902922034263611,0.6333333333333333,2.334791898727417,0.8680135607719421
1.1519498825073242,1.113682508468628,0.03826737403869629,0.7293092012405396,0.5666666666666667,2.1209371089935303,0.8516025543212891
0.9921712279319763,1.3004133701324463,-0.30824214220046997,0.7756399512290955,0.4,2.367291212081909,0.835993230342865
1.4687025547027588,0.9539294242858887,0.5147731304168701,0.6367601752281189,0.43333333333333335,2.139859676361084,0.7087392807006836
0.9938219785690308,1.3604753017425537,-0.36665332317352295,0.792134165763855,0.6333333333333333,2.117483377456665,0.8687596321105957
1.5570344924926758,0.8153566122055054,0.7416778802871704,0.5159220695495605,0.33333333333333337,1.9569976329803467,0.6180846691131592
1.1937530040740967,1.1332145929336548,0.060538411140441895,0.6826979517936707,0.5666666666666667,2.1965115070343018,0.7624677419662476
0.9526441097259521,1.1834995746612549,-0.23085546493530273,0.7348304986953735,0.5333333333333333,1.8853596448898315,0.7973690032958984
1.0697968006134033,1.0575530529022217,0.01224374771118164,0.742644190788269,0.4,1.9201515913009644,0.8402110934257507
0.7282490730285645,1.094660758972168,-0.3664116859436035,0.759861409664154,0.5666666666666667,1.9176862239837646,0.8154413104057312
1.2041586637496948,1.0318090915679932,0.17234957218170166,0.6748975515365601,0.3666666666666667,2.2856571674346924,0.7595064043998718
1.1283962726593018,1.0335986614227295,0.09479761123657227,0.7014133334159851,0.7333333333333334,1.8875541687011719,0.7984668612480164
1.1103248596191406,1.012742042541504,0.09758281707763672,0.6944783926010132,0.4666666666666667,1.9310578107833862,0.7794451117515564
1.134373664855957,0.9377903342247009,0.1965833306312561,0.7113105654716492,0.5,1.9953261613845825,0.8061827421188354
0.8960065841674805,1.2111505270004272,-0.3151439428329468,0.8374398946762085,0.6,2.2530601024627686,0.8684968948364258
1.06321382522583,1.0263011455535889,0.03691267967224121,0.6222363710403442,0.5,2.112591028213501,0.6881518363952637
0.9454130530357361,0.8984527587890625,0.046960294246673584,0.5755683779716492,0.5333333333333333,1.9996707439422607,0.6444026827812195
1.1127252578735352,1.2444360256195068,-0.13171076774597168,0.77348792552948,0.5333333333333333,2.5051331520080566,0.8335132002830505
1.1291825771331787,0.9687633514404297,0.16041922569274902,0.6417836546897888,0.4666666666666667,2.248018980026245,0.7426365613937378
1.169082522392273,1.3595073223114014,-0.19042479991912842,0.774753749370575,0.5,1.7195452451705933,0.892432689666748
1.0935204029083252,1.1437100172042847,-0.05018961429595947,0.7111808657646179,0.6,2.2660417556762695,0.7893236875534058
0.9194283485412598,1.2167296409606934,-0.2973012924194336,0.74542236328125,0.5333333333333333,2.171175718307495,0.8072836399078369
1.3525238037109375,0.9385190010070801,0.4140048027038574,0.6475439071655273,0.4666666666666667,2.089292287826538,0.7994108200073242
1.0806066989898682,1.1650023460388184,-0.0843956470489502,0.7384626865386963,0.5666666666666667,2.4261040687561035,0.8275817632675171
1.173226237297058,1.1371936798095703,0.03603255748748779,0.7591249346733093,0.6666666666666667,2.644392251968384,0.8415018916130066
1.1128730773925781,1.0696470737457275,0.043226003646850586,0.6580769419670105,0.5,2.553600788116455,0.7780641317367554
1.0589407682418823,1.2123706340789795,-0.15342986583709717,0.7495314478874207,0.6333333333333333,1.8970017433166504,0.8465660810470581
0.9860970973968506,1.6044515371322632,-0.6183544397354126,0.7481863498687744,0.3666666666666667,2.1554999351501465,0.9011338949203491
1.0733146667480469,1.3411660194396973,-0.2678513526916504,0.7136933207511902,0.3666666666666667,2.205206871032715,0.9212555289268494
1.3565930128097534,1.3396177291870117,0.0169752836227417,0.7055598497390747,0.5333333333333333,2.1705143451690674,0.9085049033164978
1.5380070209503174,1.2657055854797363,0.27230143547058105,0.72832190990448,0.4666666666666667,2.0794501304626465,0.8800104856491089
0.9746529459953308,1.5600676536560059,-0.585414707660675,0.7048339247703552,0.6333333333333333,2.257936477661133,0.9071371555328369
1.4342737197875977,0.7657412886619568,0.6685324311256409,0.5414191484451294,0.3666666666666667,2.054286479949951,0.7221654653549194
1.5711021423339844,0.4019315838813782,1.1691705584526062,0.31536248326301575,0.5,2.182600736618042,0.534393310546875
1.0867946147918701,1.29435133934021,-0.20755672454833984,0.6596808433532715,0.7,2.229789972305298,0.8836285471916199
1.0835620164871216,1.3436753749847412,-0.26011335849761963,0.6203003525733948,0.5333333333333333,1.8754979372024536,0.6919341087341309
0.9042088389396667,1.4916694164276123,-0.5874605774879456,0.6689555644989014,0.5333333333333333,1.921737790107727,0.9083923101425171
1.267806053161621,1.2034296989440918,0.0643763542175293,0.639904260635376,0.43333333333333335,1.9597482681274414,0.7947525382041931
1.475295066833496,1.233440637588501,0.24185442924499512,0.6522380709648132,0.5,2.1106953620910645,0.7924188375473022
0.6707582473754883,1.7457115650177002,-1.074953317642212,0.8907858729362488,0.5,1.8252249956130981,0.9441952109336853
1.1990888118743896,1.2954504489898682,-0.09636163711547852,0.7225382328033447,0.43333333333333335,1.8933165073394775,0.8174394369125366
1.0176565647125244,1.4690239429473877,-0.4513673782348633,0.7383652925491333,0.5666666666666667,2.2091474533081055,0.8097087144851685
1.5737199783325195,0.6356104612350464,0.9381095170974731,0.3770812153816223,0.6333333333333333,2.653660774230957,0.45442742109298706
1.0887774229049683,1.1454558372497559,-0.0566784143447876,0.6436430215835571,0.6666666666666667,1.5738872289657593,0.7657277584075928
1.2389440536499023,0.9945993423461914,0.24434471130371094,0.5756548643112183,0.4666666666666667,2.2827305793762207,0.6750650405883789
1.1420283317565918,1.1738780736923218,-0.03184974193572998,0.7201334834098816,0.5333333333333333,2.3267159461975098,0.8855907320976257
1.2526382207870483,1.1628711223602295,0.08976709842681885,0.6610050201416016,0.5333333333333333,2.1224303245544434,0.8811811208724976
0.9943118095397949,1.2846252918243408,-0.2903134822845459,0.7554328441619873,0.5,2.370746374130249,0.8984984755516052
1.0891193151474,0.8999538421630859,0.18916547298431396,0.642359733581543,0.5333333333333333,2.413787841796875,0.8393260836601257
1.1692094802856445,1.2062368392944336,-0.03702735900878906,0.732530951499939,0.3666666666666667,2.130467176437378,0.8271670341491699
1.2540010213851929,0.9153133630752563,0.3386876583099365,0.658393383026123,0.43333333333333335,2.412184476852417,0.870225191116333
0.9126094579696655,1.1479190587997437,-0.23530960083007812,0.6378173232078552,0.6,2.737978219985962,0.779167652130127
1.1675456762313843,0.8386372327804565,0.32890844345092773,0.46313774585723877,0.3666666666666667,2.142035722732544,0.634735107421875
1.1457493305206299,0.7231108546257019,0.422638475894928,0.5022665858268738,0.2666666666666667,2.4940361976623535,0.6292459964752197
1.0173249244689941,0.7182247042655945,0.29910022020339966,0.5219188928604126,0.5,2.3215324878692627,0.7108256816864014
0.897767961025238,0.9475135207176208,-0.04974555969238281,0.5898992419242859,0.5,2.5511696338653564,0.7523807883262634
0.9859621524810791,1.1862667798995972,-0.20030462741851807,0.6750632524490356,0.23333333333333328,2.4704620838165283,0.8684549331665039
0.8552465438842773,0.9726476669311523,-0.117401123046875,0.5326830744743347,0.5666666666666667,1.5741075277328491,0.7100540399551392
0.9619086980819702,1.0572049617767334,-0.09529626369476318,0.6620967388153076,0.4666666666666667,2.080453872680664,0.8310604095458984
0.6462742686271667,0.8317131996154785,-0.18543893098831177,0.5562227964401245,0.4666666666666667,2.2049689292907715,0.8133284449577332
0.9356839656829834,0.9495241045951843,-0.013840138912200928,0.5655618906021118,0.4666666666666667,2.0773985385894775,0.7495291233062744
0.9558455348014832,1.3108065128326416,-0.35496097803115845,0.7808035612106323,0.4666666666666667,2.283073663711548,0.9387328624725342
1.021327257156372,1.1758553981781006,-0.15452814102172852,0.7957126498222351,0.6,2.010801076889038,0.8957825899124146
1.0423866510391235,1.1393859386444092,-0.09699928760528564,0.7436126470565796,0.5666666666666667,2.130981922149658,0.8608231544494629
1.1777681112289429,1.023547649383545,0.15422046184539795,0.6799628734588623,0.3666666666666667,1.8840285539627075,0.802752673625946
1.2507350444793701,0.7091331481933594,0.5416018962860107,0.5192362070083618,0.5666666666666667,2.264181613922119,0.6833587884902954
1.235097885131836,0.9481908679008484,0.28690701723098755,0.47810670733451843,0.43333333333333335,2.1502606868743896,0.5982605814933777
1.3035697937011719,0.9776551127433777,0.3259146809577942,0.6726033091545105,0.4,2.2469429969787598,0.8618046641349792
0.8847893476486206,1.2562872171401978,-0.37149786949157715,0.7350417971611023,0.4666666666666667,1.7767401933670044,0.8768433332443237
1.2088278532028198,1.0724692344665527,0.1363586187362671,0.6191680431365967,0.4666666666666667,2.275705099105835,0.7686399221420288
0.8913261890411377,1.3165838718414307,-0.42525768280029297,0.7594310641288757,0.6,2.229008674621582,0.8809909820556641
1.262160062789917,1.0081689357757568,0.25399112701416016,0.5565142631530762,0.43333333333333335,2.3884308338165283,0.6856027841567993
1.2891663312911987,0.9461405277252197,0.343025803565979,0.4842161536216736,0.5666666666666667,2.0156021118164062,0.6858605146408081
1.1281355619430542,1.0345255136489868,0.09361004829406738,0.5633203983306885,0.5333333333333333,2.0184969902038574,0.6991655230522156
0.9255394339561462,1.0421388149261475,-0.11659938097000122,0.6025594472885132,0.7,2.3362956047058105,0.7360555529594421
0.88885897397995,1.215224266052246,-0.32636529207229614,0.7984806895256042,0.7666666666666666,2.2547190189361572,0.8553828597068787
0.9740700721740723,0.7571144104003906,0.21695566177368164,0.4826939105987549,0.4666666666666667,2.030503034591675,0.6456420421600342
1.0043904781341553,0.8446277976036072,0.1597626805305481,0.5409017205238342,0.3666666666666667,2.3672125339508057,0.6438535451889038
0.9858818054199219,0.864902138710022,0.1209796667098999,0.614018440246582,0.4666666666666667,2.036823272705078,0.7376390695571899
1.0130863189697266,0.9522408246994019,0.06084549427032471,0.6315314769744873,0.5333333333333333,2.0863559246063232,0.7267469763755798
0.7242068648338318,0.9774774312973022,-0.25327056646347046,0.6558090448379517,0.5333333333333333,2.2086737155914307,0.8015384674072266
0.8899545669555664,0.8277968168258667,0.06215775012969971,0.49547141790390015,0.6,2.051163673400879,0.5636332631111145
1.1405339241027832,0.8744584918022156,0.2660754323005676,0.5292302370071411,0.5333333333333333,1.8697726726531982,0.6044230461120605
0.9158851504325867,0.9711701273918152,-0.055284976959228516,0.5972022414207458,0.30000000000000004,2.132747173309326,0.6508796215057373
0.9003428220748901,0.8699383735656738,0.03040444850921631,0.5392621755599976,0.4666666666666667,1.9768010377883911,0.6113018989562988
0.6522138118743896,1.1661059856414795,-0.5138921737670898,0.7160722613334656,0.6666666666666667,2.3127870559692383,0.7992472052574158
0.9312970042228699,0.8896693587303162,0.04162764549255371,0.5994837284088135,0.6333333333333333,2.377422571182251,0.6912152767181396
0.7695796489715576,0.702326774597168,0.06725287437438965,0.47847145795822144,0.5,2.168546676635742,0.5656577348709106
0.8138009905815125,1.0908085107803345,-0.277007520198822,0.7942673563957214,0.5,2.400465250015259,0.8737958669662476
0.8599791526794434,1.1099098920822144,-0.249930739402771,0.8612431883811951,0.43333333333333335,1.9961433410644531,0.9224107265472412
0.9470475912094116,0.8038032054901123,0.14324438571929932,0.5424124598503113,0.5666666666666667,2.332787036895752,0.6869405508041382
0.9425085783004761,0.7191727161407471,0.223335862159729,0.43715572357177734,0.7333333333333334,2.0439236164093018,0.56523197889328
1.6516990661621094,1.6178302764892578,0.03386878967285156,0.7118444442749023,0.6,2.1232874393463135,0.8929526209831238
1.1424345970153809,1.3613046407699585,-0.21887004375457764,0.5880578756332397,0.43333333333333335,2.2422332763671875,0.7033020853996277
1.842817783355713,1.429207682609558,0.4136101007461548,0.5585370659828186,0.5,2.2500925064086914,0.643736720085144
1.3035316467285156,1.3193637132644653,-0.015832066535949707,0.6497025489807129,0.6333333333333333,2.4111225605010986,0.8539273738861084
1.4954036474227905,1.231390357017517,0.26401329040527344,0.6874536275863647,0.4,2.153249740600586,0.8945180773735046
0.8349258303642273,1.4570493698120117,-0.6221235394477844,0.6615414023399353,0.5666666666666667,2.1779725551605225,0.8455978631973267
1.7835205793380737,1.6109371185302734,0.1725834608078003,0.8008143305778503,0.43333333333333335,2.3811428546905518,0.863935112953186
1.4455530643463135,1.2711188793182373,0.17443418502807617,0.613473653793335,0.5,2.1068928241729736,0.8057936429977417
1.35202956199646,1.712626338005066,-0.36059677600860596,0.6796786189079285,0.4666666666666667,1.9836833477020264,0.8045581579208374
1.2483863830566406,1.4307950735092163,-0.18240869045257568,0.6641325354576111,0.6,2.031156063079834,0.8616637587547302
1.562814474105835,0.9574317932128906,0.6053826808929443,0.41020387411117554,0.5,2.367790937423706,0.6182754039764404
1.6486753225326538,1.2509440183639526,0.39773130416870117,0.6840910911560059,0.4666666666666667,2.2263712882995605,0.8585551977157593
1.7857248783111572,1.0300923585891724,0.7556325197219849,0.5860838890075684,0.4666666666666667,2.362569808959961,0.7727465033531189
1.8869627714157104,0.8469502329826355,1.040012538433075,0.4748915135860443,0.4,2.413175582885742,0.6743357181549072
1.5822242498397827,1.3155735731124878,0.2666506767272949,0.6815425753593445,0.5666666666666667,2.2318060398101807,0.8589133024215698
1.1434102058410645,1.4579919576644897,-0.3145817518234253,0.7387899160385132,0.5333333333333333,2.472914457321167,0.880429744720459
1.4428422451019287,1.2924470901489258,0.15039515495300293,0.6648668050765991,0.33333333333333337,1.8526208400726318,0.8261725902557373
1.571266531944275,1.0630226135253906,0.5082439184188843,0.56399005651474,0.5,2.247438669204712,0.8027681708335876
1.047305941581726,1.3723739385604858,-0.32506799697875977,0.7041448950767517,0.4666666666666667,2.0572774410247803,0.7915503978729248
0.742607593536377,1.3626012802124023,-0.6199936866760254,0.7164942622184753,0.5666666666666667,2.5042219161987305,0.8684663772583008
1.3104522228240967,0.9917802810668945,0.31867194175720215,0.6134128570556641,0.43333333333333335,2.1130852699279785,0.793100118637085
1.2247103452682495,0.8882591128349304,0.3364512324333191,0.4860701560974121,0.4,1.7708388566970825,0.6431888341903687
1.3508553504943848,1.0517268180847168,0.29912853240966797,0.5197166800498962,0.3666666666666667,2.253699779510498,0.6834737658500671
0.8938252925872803,1.0939271450042725,-0.2001018524169922,0.543701171875,0.5666666666666667,2.2835354804992676,0.7108473777770996
0.691466212272644,1.0200597047805786,-0.32859349250793457,0.5439490079879761,0.5,2.530212879180908,0.6637591123580933
0.8748047351837158,0.9751185178756714,-0.10031378269195557,0.5535829663276672,0.5,2.148747205734253,0.6903793215751648
0.6945764422416687,1.4203088283538818,-0.7257323861122131,0.7430644035339355,0.4,1.8856112957000732,0.875428318977356
0.8460704684257507,0.914786696434021,-0.06871622800827026,0.5299158096313477,0.5,2.141066312789917,0.7420851588249207
1.017073631286621,1.2309061288833618,-0.21383249759674072,0.7617708444595337,0.5666666666666667,1.5871068239212036,0.8983492851257324
0.8450063467025757,1.1574805974960327,-0.31247425079345703,0.6845078468322754,0.3666666666666667,2.168975830078125,0.8320709466934204
0.7175716757774353,1.248883605003357,-0.5313119292259216,0.656345784664154,0.6,2.6507880687713623,0.8393529653549194
0.7840627431869507,1.1732494831085205,-0.3891867399215698,0.7347128391265869,0.5666666666666667,2.4379003047943115,0.853071391582489
0.6280531287193298,1.2304599285125732,-0.6024067997932434,0.8247217535972595,0.5333333333333333,2.5667574405670166,0.9021768569946289
0.9674028754234314,0.9857968091964722,-0.01839393377304077,0.5671807527542114,0.43333333333333335,2.293217182159424,0.7701670527458191
1.0290496349334717,0.8662567138671875,0.16279292106628418,0.5238715410232544,0.4666666666666667,1.8703209161758423,0.637932538986206
1.0190377235412598,0.6716064214706421,0.3474313020706177,0.626726508140564,0.4666666666666667,2.5181121826171875,0.7431743144989014
0.8465521335601807,1.194272518157959,-0.3477203845977783,0.6116135120391846,0.4,2.2558796405792236,0.760069727897644
1.173583984375,0.9675819277763367,0.20600205659866333,0.7138965129852295,0.6,2.0851001739501953,0.854860782623291
1.2950295209884644,0.6560355424880981,0.6389939785003662,0.5060187578201294,0.4,2.190983533859253,0.6462808847427368
0.8776607513427734,1.033115267753601,-0.15545451641082764,0.7532464265823364,0.4666666666666667,2.4766783714294434,0.9092296361923218
0.9011716246604919,1.1906638145446777,-0.2894921898841858,0.676038920879364,0.5666666666666667,2.1251232624053955,0.8148369789123535
1.0241615772247314,0.7760348320007324,0.24812674522399902,0.44182515144348145,0.5333333333333333,2.4945626258850098,0.6370478868484497
1.0421282052993774,0.840756893157959,0.20137131214141846,0.46236154437065125,0.5333333333333333,1.7270463705062866,0.6225749254226685
0.8980194926261902,1.0195025205612183,-0.12148302793502808,0.5711942315101624,0.4,2.3962996006011963,0.6585344076156616
1.2175723314285278,1.0571690797805786,0.16040325164794922,0.6747960448265076,0.3666666666666667,2.115980625152588,0.8037698268890381
0.7499370574951172,0.9754249453544617,-0.22548788785934448,0.6494557857513428,0.6333333333333333,2.224438428878784,0.7863070964813232
0.951481819152832,0.8939160704612732,0.05756574869155884,0.5845317840576172,0.5666666666666667,2.162571907043457,0.6722866892814636
1.0118203163146973,0.9537590742111206,0.05806124210357666,0.7013646960258484,0.43333333333333335,2.212002754211426,0.808142364025116
1.0498098134994507,0.7472457885742188,0.30256402492523193,0.5140180587768555,0.4666666666666667,2.114366054534912,0.6518242359161377
1.2738063335418701,0.880717933177948,0.3930884003639221,0.539351224899292,0.5333333333333333,2.121626377105713,0.7259939908981323
1.2112725973129272,0.6012110710144043,0.610061526298523,0.4433753490447998,0.5,2.5237796306610107,0.5884837508201599
0.9718658924102783,1.1717939376831055,-0.19992804527282715,0.7746814489364624,0.5333333333333333,2.3674004077911377,0.8760499954223633
0.8605440855026245,1.1693508625030518,-0.30880677700042725,0.6492136120796204,0.5666666666666667,1.8980478048324585,0.7657760381698608
0.8868305087089539,1.103449821472168,-0.2166193127632141,0.6386101245880127,0.4666666666666667,1.8465200662612915,0.7495920062065125
1.0871644020080566,1.1336311101913452,-0.046466708183288574,0.7241840362548828,0.5666666666666667,2.309648036956787,0.8291897177696228
1.2823909521102905,0.953122079372406,0.3292688727378845,0.5936587452888489,0.6333333333333333,1.9997183084487915,0.7456580400466919
1.3050813674926758,0.972198486328125,0.3328828811645508,0.6158565282821655,0.33333333333333337,2.0694308280944824,0.7062638998031616
1.2139406204223633,1.2656075954437256,-0.051666975021362305,0.785179615020752,0.5666666666666667,1.9519659280776978,0.9226467609405518
1.0938273668289185,1.1064915657043457,-0.012664198875427246,0.6299796104431152,0.3666666666666667,2.514996290206909,0.7601318359375
0.9648212194442749,1.2026429176330566,-0.23782169818878174,0.7408279180526733,0.5,2.4796512126922607,0.8230148553848267
0.8324667811393738,1.1969935894012451,-0.36452680826187134,0.7604620456695557,0.5666666666666667,2.276500701904297,0.8758789896965027
1.2651622295379639,0.9036065936088562,0.36155563592910767,0.5836912393569946,0.5333333333333333,1.9677133560180664,0.728712260723114
0.8541207313537598,1.126381278038025,-0.27226054668426514,0.6822087168693542,0.5333333333333333,2.0388705730438232,0.7986927032470703
0.6986116170883179,1.2983399629592896,-0.5997283458709717,0.7587930560112,0.4666666666666667,2.311328411102295,0.8653322458267212
0.6412544250488281,1.3379663228988647,-0.6967118978500366,0.7410068511962891,0.7,2.1661617755889893,0.8146467208862305
0.5955636501312256,1.3746007680892944,-0.7790371179580688,0.8855874538421631,0.6333333333333333,2.672877311706543,0.9520816802978516
0.9911842346191406,1.2545742988586426,-0.26339006423950195,0.8036688566207886,0.5666666666666667,2.218319892883301,0.8673089742660522
1.1382228136062622,1.1094340085983276,0.02878880500793457,0.728007435798645,0.33333333333333337,2.0201737880706787,0.844160258769989
1.0645115375518799,1.0357249975204468,0.028786540031433105,0.6411579847335815,0.5333333333333333,1.6375279426574707,0.7344307899475098
1.1753301620483398,1.105097770690918,0.07023239135742188,0.7421347498893738,0.3666666666666667,2.4891304969787598,0.8280786275863647
0.8396486043930054,1.1968029737472534,-0.35715436935424805,0.8489753007888794,0.4666666666666667,2.5159435272216797,0.9015696048736572
0.870123028755188,0.9847182035446167,-0.11459517478942871,0.6639271974563599,0.5666666666666667,2.7262191772460938,0.7847916483879089
1.1143726110458374,1.1132135391235352,0.001159071922302246,0.7709300518035889,0.7,2.0364906787872314,0.8492426872253418
0.9423882365226746,0.9110872149467468,0.031301021575927734,0.6597508192062378,0.4666666666666667,2.2530617713928223,0.7581464052200317
0.9474178552627563,0.8124552965164185,0.1349625587463379,0.5382773876190186,0.4666666666666667,1.8979824781417847,0.6144689321517944
1.031034231185913,1.0545666217803955,-0.023532390594482422,0.7576419711112976,0.43333333333333335,2.0145161151885986,0.8429208993911743
1.1782903671264648,1.0828393697738647,0.0954509973526001,0.7226390242576599,0.4,2.18208384513855,0.8314430117607117
1.1191438436508179,1.1674622297286987,-0.04831838607788086,0.7593406438827515,0.5666666666666667,2.7081665992736816,0.8465582728385925
0.9021123647689819,1.1689412593841553,-0.26682889461517334,0.7415308356285095,0.5666666666666667,1.9132221937179565,0.8397578001022339
0.9731349945068359,1.1990779638290405,-0.2259429693222046,0.6676791906356812,0.6333333333333333,2.2238779067993164,0.7599132061004639
1.1313087940216064,1.1908869743347168,-0.05957818031311035,0.7197971343994141,0.6,2.241422414779663,0.8350514769554138
1.0888240337371826,1.1879868507385254,-0.09916281700134277,0.7529034614562988,0.5666666666666667,2.0121681690216064,0.843842625617981
1.1728930473327637,0.9945254325866699,0.17836761474609375,0.6623711585998535,0.3666666666666667,2.3302841186523438,0.7500674724578857
1.1316529512405396,0.959216833114624,0.17243611812591553,0.6335370540618896,0.4666666666666667,2.0225603580474854,0.7305461764335632
1.2546509504318237,0.8757619857788086,0.37888896465301514,0.5391179919242859,0.4666666666666667,2.0308594703674316,0.6088738441467285
0.8803271055221558,1.2990493774414062,-0.4187222719192505,0.8297237157821655,0.6,1.9778774976730347,0.842934250831604
1.2259578704833984,0.9863685369491577,0.23958933353424072,0.6424504518508911,0.5333333333333333,2.4193413257598877,0.7115305662155151
1.042039155960083,1.1625347137451172,-0.12049555778503418,0.717429518699646,0.4666666666666667,2.3335556983947754,0.7843416929244995
1.3915623426437378,0.7954737544059753,0.5960885882377625,0.4975528419017792,0.33333333333333337,2.705272912979126,0.6444745063781738
1.1366795301437378,0.8970611095428467,0.2396184206008911,0.603266716003418,0.5333333333333333,1.9954241514205933,0.7029465436935425
0.8597959876060486,1.3022003173828125,-0.4424043297767639,0.7964974641799927,0.4666666666666667,1.8547155857086182,0.8885890245437622
1.098705768585205,1.0717098712921143,0.02699589729309082,0.7448328733444214,0.5666666666666667,1.9132304191589355,0.8505176305770874
0.8289526700973511,1.2807000875473022,-0.45174741744995117,0.82367342710495,0.6333333333333333,2.5784850120544434,0.9231114387512207
1.090442180633545,1.171459674835205,-0.08101749420166016,0.8355112075805664,0.5666666666666667,2.056745767593384,0.9320774078369141
1.1533262729644775,0.9326335787773132,0.2206926941871643,0.5766296982765198,0.5333333333333333,1.7545058727264404,0.6365914940834045
0.8108639717102051,1.0083332061767578,-0.19746923446655273,0.6948599219322205,0.6,2.184893846511841,0.8156156539916992
1.092010736465454,1.0117939710617065,0.08021676540374756,0.7092113494873047,0.43333333333333335,1.8728581666946411,0.7566169500350952
0.96181720495224,1.0817570686340332,-0.11993986368179321,0.7259334921836853,0.5666666666666667,2.036486864089966,0.818320631980896
1.0218050479888916,0.978000283241272,0.04380476474761963,0.6486867070198059,0.5666666666666667,2.132328748703003,0.7618613243103027
1.0350714921951294,1.058952808380127,-0.02388131618499756,0.7137746214866638,0.5666666666666667,2.2175049781799316,0.8075069189071655
1.0676178932189941,1.1005017757415771,-0.03288388252258301,0.6999998092651367,0.5333333333333333,2.268822431564331,0.7342414259910583
1.068526029586792,0.8573529720306396,0.21117305755615234,0.5781079530715942,0.5333333333333333,2.3541674613952637,0.6511954069137573
0.9314316511154175,1.2024081945419312,-0.27097654342651367,0.7449266314506531,0.6333333333333333,2.450489044189453,0.8403952121734619
1.1214722394943237,1.26192307472229,-0.1404508352279663,0.8164149522781372,0.5,2.159620761871338,0.8528785705566406
1.2463536262512207,0.8958401679992676,0.3505134582519531,0.6359972357749939,0.43333333333333335,2.37690806388855,0.7518514394760132
1.02837073802948,1.1324762105941772,-0.10410547256469727,0.6935994029045105,0.43333333333333335,2.4464898109436035,0.7388025522232056
1.1982107162475586,0.9596985578536987,0.23851215839385986,0.6246442794799805,0.5333333333333333,1.9624223709106445,0.7630437612533569
1.1734317541122437,0.9920141100883484,0.18141764402389526,0.6739827990531921,0.4,1.9982045888900757,0.8043119311332703
1.057570219039917,1.3342465162277222,-0.2766762971878052,0.8726361989974976,0.5666666666666667,2.462446451187134,0.9236695766448975
0.9400310516357422,1.14859139919281,-0.20856034755706787,0.7043001055717468,0.5333333333333333,2.4509568214416504,0.7739052772521973
1.101775884628296,1.1592082977294922,-0.05743241310119629,0.8032798171043396,0.5333333333333333,2.2173566818237305,0.8564497828483582
1.228403091430664,1.1900920867919922,0.038311004638671875,0.8029451370239258,0.4666666666666667,2.4017629623413086,0.8794668912887573
1.2194855213165283,1.1619837284088135,0.057501792907714844,0.7903563976287842,0.5333333333333333,2.4902255535125732,0.8659440875053406
1.2177770137786865,0.9809139966964722,0.23686301708221436,0.7078456282615662,0.5,2.5830299854278564,0.8187963366508484
1.1337180137634277,1.156606674194336,-0.022888660430908203,0.6892587542533875,0.4,2.4582486152648926,0.7755712270736694
0.9762851595878601,1.1210464239120483,-0.14476126432418823,0.7024704217910767,0.4666666666666667,2.5890848636627197,0.7770915031433105
0.9401239156723022,1.157776951789856,-0.2176530361175537,0.7443581819534302,0.43333333333333335,,0.8443723917007446
1.1330188512802124,1.1588256359100342,-0.025806784629821777,0.7331938147544861,0.5666666666666667,,0.8472504615783691
0.9844440221786499,1.2123651504516602,-0.22792112827301025,0.8268224000930786,0.5,,0.931201159954071
1.1424462795257568,1.111304521560669,0.03114175796508789,0.6948560476303101,0.4666666666666667,,0.8091055154800415
1.1027368307113647,1.0605944395065308,0.042142391204833984,0.8075674772262573,0.5333333333333333,,0.9193172454833984
1.239153265953064,1.0712785720825195,0.16787469387054443,0.6637551784515381,0.4,,0.7620296478271484
0.9643873572349548,1.2544564008712769,-0.290069043636322,0.7037665247917175,0.5,,0.8165431022644043
1.0512351989746094,0.976406991481781,0.07482820749282837,0.6301003098487854,0.5,,0.7523226737976074
1.2726240158081055,1.1071547269821167,0.16546928882598877,0.7087787389755249,0.3666666666666667,,0.7880871295928955
0.7965583205223083,1.1895989179611206,-0.39304059743881226,0.7504631280899048,0.5,,0.8283687829971313


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/6_agent_zero_shot_from_4_policy/no_attn_ent/GNNExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
1.9356563091278076,0.3694222569465637,1.566234052181244,0.34504827857017517,0.43333333333333335,1.0423452854156494,0.6617019772529602
1.8462648391723633,0.3974402844905853,1.448824554681778,0.35287103056907654,0.5666666666666667,1.209716796875,0.67564457654953
1.9055808782577515,0.36459892988204956,1.540981948375702,0.282804936170578,0.5,1.0194000005722046,0.5394039154052734
1.772719383239746,0.5486555695533752,1.2240638136863708,0.3374132513999939,0.5333333333333333,0.8900137543678284,0.6679449081420898
1.8354495763778687,0.44637805223464966,1.389071524143219,0.26837247610092163,0.43333333333333335,1.5794442892074585,0.5272260904312134
1.8176689147949219,0.4460848569869995,1.3715840578079224,0.24253979325294495,0.5666666666666667,1.439854383468628,0.4631830155849457
1.7137969732284546,0.7160746455192566,0.997722327709198,0.32493722438812256,0.6,1.440809965133667,0.5911436080932617
1.6798808574676514,0.5948863625526428,1.0849944949150085,0.26025301218032837,0.5,0.7554393410682678,0.45664656162261963
1.547166109085083,0.5578503608703613,0.9893157482147217,0.24956345558166504,0.43333333333333335,1.4370306730270386,0.4183289408683777
1.8205846548080444,0.4510297179222107,1.3695549368858337,0.3041972815990448,0.6666666666666667,1.2099781036376953,0.4752456843852997
1.6980912685394287,0.36229515075683594,1.3357961177825928,0.23921704292297363,0.4666666666666667,1.1500312089920044,0.4207399785518646
1.5292900800704956,0.42899346351623535,1.1002966165542603,0.3603842258453369,0.5,0.9813469648361206,0.594450831413269
1.5895895957946777,0.3407171368598938,1.248872458934784,0.29109033942222595,0.43333333333333335,0.9986281394958496,0.5076870322227478
1.5630552768707275,0.39196476340293884,1.1710905134677887,0.3371390700340271,0.43333333333333335,0.9878953695297241,0.5168651938438416
1.6641101837158203,0.32294902205467224,1.341161161661148,0.2531231641769409,0.4,0.8729078769683838,0.4586232304573059
1.6121346950531006,0.6934593915939331,0.9186753034591675,0.476413369178772,0.5666666666666667,1.4158036708831787,0.7384284734725952
1.8214657306671143,0.36719852685928345,1.4542672038078308,0.349094957113266,0.4666666666666667,1.1695483922958374,0.5204038023948669
1.5773189067840576,0.5341261625289917,1.043192744255066,0.34407705068588257,0.43333333333333335,1.115224838256836,0.49622735381126404
1.5618442296981812,0.5929038524627686,0.9689403772354126,0.29906120896339417,0.6,1.3431932926177979,0.4805813729763031
1.5045751333236694,0.7050487399101257,0.7995263934135437,0.37186306715011597,0.5666666666666667,1.2357901334762573,0.580075204372406
1.493809700012207,0.35034310817718506,1.143466591835022,0.21686521172523499,0.5333333333333333,1.3584401607513428,0.3565562665462494
1.5268962383270264,0.7242230772972107,0.8026731610298157,0.41454440355300903,0.3666666666666667,1.2878460884094238,0.6387155055999756
1.542033076286316,0.3623926043510437,1.1796404719352722,0.20688693225383759,0.5333333333333333,1.4601032733917236,0.36501166224479675
1.6239068508148193,0.558258593082428,1.0656482577323914,0.35140329599380493,0.5333333333333333,1.3286582231521606,0.46997565031051636
1.4543966054916382,0.4561997354030609,0.9981968700885773,0.23818641901016235,0.5333333333333333,1.2800801992416382,0.3953729569911957
1.6214120388031006,0.6915215253829956,0.929890513420105,0.4688867926597595,0.43333333333333335,1.36384117603302,0.6712662577629089
1.4775254726409912,0.5014854669570923,0.9760400056838989,0.2846619486808777,0.4666666666666667,1.4932416677474976,0.45963919162750244
1.6395548582077026,0.7644173502922058,0.8751375079154968,0.44763123989105225,0.43333333333333335,1.4637991189956665,0.6255587339401245
1.4843862056732178,0.46589013934135437,1.0184960663318634,0.2622804045677185,0.5,1.471370816230774,0.4185791015625
1.7459602355957031,0.6530465483665466,1.0929136872291565,0.4324527680873871,0.4666666666666667,1.3196555376052856,0.5854601860046387
1.414957046508789,0.5579394102096558,0.8570176362991333,0.2866506576538086,0.4,1.1361021995544434,0.44359442591667175
1.6313574314117432,0.7653352618217468,0.8660221695899963,0.46731624007225037,0.5666666666666667,1.287992238998413,0.6017019748687744
1.4574216604232788,0.6180019378662109,0.8394197225570679,0.32480379939079285,0.6,1.2940787076950073,0.44786882400512695
1.7984886169433594,0.6510926485061646,1.1473959684371948,0.528693675994873,0.4,1.7114235162734985,0.6549699306488037
1.564011573791504,0.6187731623649597,0.9452384114265442,0.38573741912841797,0.5666666666666667,1.4247957468032837,0.47643446922302246
1.662541151046753,0.6722075939178467,0.9903335571289062,0.44721150398254395,0.6,1.2815154790878296,0.5506646633148193
1.4614002704620361,0.6463620066642761,0.81503826379776,0.3359316289424896,0.4666666666666667,1.1617974042892456,0.4381043612957001
1.75275456905365,0.7549880743026733,0.9977664947509766,0.476349800825119,0.5333333333333333,1.3234593868255615,0.6157687306404114
1.386354684829712,0.6190121173858643,0.7673425674438477,0.3394712209701538,0.5333333333333333,1.7645370960235596,0.44783610105514526
1.6260383129119873,0.47159677743911743,1.1544415354728699,0.37991854548454285,0.5333333333333333,1.2155159711837769,0.455722451210022
1.5373964309692383,0.6100118160247803,0.927384614944458,0.42570436000823975,0.6,1.2209521532058716,0.5520248413085938
1.5546050071716309,0.44120317697525024,1.1134018301963806,0.39016327261924744,0.5666666666666667,1.1484289169311523,0.5072909593582153
1.5967425107955933,0.5278158783912659,1.0689266324043274,0.4385111927986145,0.4,1.2404612302780151,0.5724004507064819
1.596454381942749,0.44249221682548523,1.1539621651172638,0.41290995478630066,0.4666666666666667,1.186025857925415,0.5382954478263855
1.6131470203399658,0.47223854064941406,1.1409084796905518,0.43563127517700195,0.5333333333333333,1.368699550628662,0.6064914464950562
1.6978448629379272,0.5319275259971619,1.1659173369407654,0.5432000160217285,0.5333333333333333,1.342542052268982,0.6421123743057251
1.6794843673706055,0.5984771847724915,1.081007182598114,0.49489909410476685,0.5666666666666667,0.8818899393081665,0.6544407606124878
1.5970014333724976,0.5587212443351746,1.038280189037323,0.4573214650154114,0.5,1.3398098945617676,0.5860146284103394
1.47194242477417,0.5206905603408813,0.9512518644332886,0.43177053332328796,0.5,1.171044945716858,0.5675373673439026
1.479130744934082,0.6459038257598877,0.8332269191741943,0.4793449640274048,0.43333333333333335,1.3404349088668823,0.6366971731185913
1.4844577312469482,0.6408452391624451,0.8436124920845032,0.4874933958053589,0.5,1.545651912689209,0.6405181288719177
1.5930020809173584,0.6421017050743103,0.9509003758430481,0.4686911106109619,0.4666666666666667,1.416394591331482,0.6217281222343445
1.440032958984375,0.7304327487945557,0.7096002101898193,0.4966866672039032,0.43333333333333335,1.6016870737075806,0.6537044048309326
1.4830513000488281,0.4565020501613617,1.0265492498874664,0.3130633533000946,0.5333333333333333,1.0693362951278687,0.5200567245483398
1.4198702573776245,0.7229956388473511,0.6968746185302734,0.505629301071167,0.4666666666666667,1.3516262769699097,0.6386809349060059
1.5873162746429443,0.7383036017417908,0.8490126729011536,0.5274976491928101,0.5,1.009758472442627,0.6506999731063843
1.4267537593841553,0.6495128273963928,0.7772409319877625,0.4281883239746094,0.43333333333333335,1.3475689888000488,0.6318744421005249
1.6182698011398315,0.5897762775421143,1.0284935235977173,0.4262821078300476,0.4666666666666667,1.1844896078109741,0.6130845546722412
1.591407299041748,0.6025964021682739,0.9888108968734741,0.4103837013244629,0.5,1.2893644571304321,0.6046746969223022
1.6334033012390137,0.5753613710403442,1.0580419301986694,0.4061731696128845,0.4666666666666667,1.5729647874832153,0.6124959588050842
1.285593032836914,0.6871316432952881,0.598461389541626,0.4835817217826843,0.4666666666666667,1.617136001586914,0.6691011190414429
1.3411874771118164,0.6374845504760742,0.7037029266357422,0.5048205852508545,0.5333333333333333,1.5506945848464966,0.7120118141174316
1.3706531524658203,0.792534351348877,0.5781188011169434,0.5193588733673096,0.3666666666666667,1.3738558292388916,0.6753973364830017
1.6481002569198608,0.7644113302230835,0.8836889266967773,0.5267085433006287,0.5,1.8457612991333008,0.6819958090782166
1.2832916975021362,0.5167433619499207,0.7665483355522156,0.3647664487361908,0.3666666666666667,1.1521707773208618,0.558354914188385
1.4455846548080444,0.719254195690155,0.7263304591178894,0.5260871648788452,0.5,1.4151206016540527,0.7015537023544312
1.306686282157898,0.5030506253242493,0.8036356568336487,0.37406668066978455,0.33333333333333337,1.3987869024276733,0.5456875562667847
1.3294984102249146,0.5893023014068604,0.7401961088180542,0.393357515335083,0.4,1.1774675846099854,0.5486277341842651
1.1945583820343018,0.4634903371334076,0.7310680449008942,0.2842293977737427,0.3666666666666667,1.969200849533081,0.37630459666252136
1.1428719758987427,0.583246648311615,0.5596253275871277,0.4548996686935425,0.6333333333333333,1.6982189416885376,0.521519660949707
1.2009614706039429,0.4116569459438324,0.7893045246601105,0.2698785662651062,0.4,1.4732091426849365,0.3573673963546753
1.1373203992843628,0.4312596917152405,0.7060607075691223,0.28068482875823975,0.43333333333333335,1.5471587181091309,0.3730183243751526
1.1421382427215576,0.4454495906829834,0.6966886520385742,0.264113187789917,0.43333333333333335,1.3515456914901733,0.33566924929618835
1.0819728374481201,0.551929235458374,0.5300436019897461,0.3412468433380127,0.5666666666666667,1.5870827436447144,0.43718641996383667
1.0547454357147217,0.5360996127128601,0.5186458230018616,0.41711944341659546,0.6,1.7198472023010254,0.4715697169303894
1.0548279285430908,0.6596230268478394,0.39520490169525146,0.4781714379787445,0.5,1.5112804174423218,0.5568594336509705
1.2876302003860474,0.4159497022628784,0.871680498123169,0.29871299862861633,0.3666666666666667,1.9672856330871582,0.3740250766277313
1.1330108642578125,0.6771378517150879,0.4558730125427246,0.4078165292739868,0.4666666666666667,2.2632131576538086,0.48335444927215576
1.2932093143463135,0.6147662401199341,0.6784430742263794,0.38584932684898376,0.4666666666666667,1.7200807332992554,0.44816434383392334
1.2372021675109863,0.7676804065704346,0.46952176094055176,0.4782777726650238,0.43333333333333335,1.4879460334777832,0.5418221354484558
1.3006097078323364,0.7421895861625671,0.5584201216697693,0.5445793271064758,0.43333333333333335,1.6438992023468018,0.6160639524459839
1.2187631130218506,0.7224911451339722,0.4962719678878784,0.5340620279312134,0.4,1.349977731704712,0.6440126895904541
1.2511978149414062,0.8566245436668396,0.39457327127456665,0.5400567054748535,0.4,1.4918941259384155,0.6195749044418335
1.1912702322006226,0.875423789024353,0.31584644317626953,0.5489188432693481,0.43333333333333335,1.7551189661026,0.6368786096572876
1.329561710357666,0.6645662784576416,0.6649954319000244,0.5411524176597595,0.4,2.181130886077881,0.669722318649292
1.1015723943710327,0.8411433100700378,0.2604290843009949,0.6385507583618164,0.6,1.9954272508621216,0.716854453086853
1.2924387454986572,0.81507408618927,0.4773646593093872,0.6269685626029968,0.4666666666666667,1.769375205039978,0.7203205823898315
1.3286436796188354,0.6949558258056641,0.6336878538131714,0.5237777233123779,0.43333333333333335,1.68942129611969,0.6308302879333496
1.4010751247406006,0.630436897277832,0.7706382274627686,0.4810905456542969,0.4666666666666667,1.5957770347595215,0.6078047156333923
1.4521597623825073,0.728066086769104,0.7240936756134033,0.537648618221283,0.5333333333333333,1.9626541137695312,0.669455885887146
1.354337453842163,0.6879620552062988,0.6663753986358643,0.445157527923584,0.4666666666666667,1.837583303451538,0.5909777879714966
1.3711323738098145,0.6821321249008179,0.6890002489089966,0.4659664034843445,0.43333333333333335,2.025292158126831,0.6134964227676392
1.32582688331604,0.733287513256073,0.592539370059967,0.42655718326568604,0.5666666666666667,1.5213136672973633,0.5760656595230103
1.4494962692260742,0.6335228681564331,0.8159734010696411,0.3662828207015991,0.5666666666666667,1.3695876598358154,0.5244412422180176
1.3670804500579834,0.7385937571525574,0.628486692905426,0.43443697690963745,0.4666666666666667,1.487030029296875,0.5716345310211182
1.4615018367767334,0.7169212698936462,0.7445805668830872,0.40532562136650085,0.4666666666666667,0.8358714580535889,0.5435656309127808
1.4253737926483154,0.8076435923576355,0.6177302002906799,0.4800407588481903,0.5,1.5873403549194336,0.6136946678161621
1.5276349782943726,0.7203499674797058,0.8072850108146667,0.4034624993801117,0.43333333333333335,1.6513988971710205,0.5246843695640564
1.4676873683929443,0.9068469405174255,0.5608404278755188,0.5163227915763855,0.5,1.4823178052902222,0.6384841203689575
1.4800992012023926,0.90394127368927,0.5761579275131226,0.5090497136116028,0.5,1.6352543830871582,0.6150928139686584
1.6636524200439453,0.8296806216239929,0.8339717984199524,0.448244571685791,0.4,2.159511089324951,0.5659358501434326
1.5642473697662354,0.9178280830383301,0.6464192867279053,0.5589580535888672,0.4,1.664238452911377,0.6531883478164673
1.6651338338851929,0.8677757978439331,0.7973580360412598,0.4597669839859009,0.5,1.9312529563903809,0.567344069480896
1.585158348083496,0.7708085775375366,0.8143497705459595,0.4105795621871948,0.43333333333333335,1.2275704145431519,0.5305367708206177
1.5975202322006226,0.7415508031845093,0.8559694290161133,0.38321852684020996,0.4666666666666667,1.5150578022003174,0.5171332359313965
1.5947341918945312,0.8145086765289307,0.7802255153656006,0.44113385677337646,0.3666666666666667,1.6113815307617188,0.5617976188659668
1.4223880767822266,0.8821415901184082,0.5402464866638184,0.5399519801139832,0.4,1.8645285367965698,0.6594957113265991
1.5029325485229492,0.8301761150360107,0.6727564334869385,0.5169930458068848,0.5333333333333333,1.4609637260437012,0.6339867115020752
1.5189530849456787,0.7659362554550171,0.7530168294906616,0.42032384872436523,0.43333333333333335,1.6028594970703125,0.530479907989502
1.504532814025879,0.7945677638053894,0.7099650502204895,0.4609563946723938,0.3666666666666667,1.75675368309021,0.5826797485351562
1.4182910919189453,0.7937637567520142,0.6245273351669312,0.4496382474899292,0.5333333333333333,1.4358433485031128,0.5683099031448364
1.4834460020065308,0.7870344519615173,0.6964115500450134,0.4604184031486511,0.43333333333333335,1.3814224004745483,0.5628515481948853
1.5391006469726562,0.7848619222640991,0.7542387247085571,0.4545992314815521,0.43333333333333335,1.8978862762451172,0.5566810369491577
1.4710187911987305,0.7195445895195007,0.7514742016792297,0.40997523069381714,0.43333333333333335,1.700402021408081,0.5171811580657959
1.4529370069503784,0.7392405867576599,0.7136964201927185,0.39502328634262085,0.4,2.0470170974731445,0.5055280923843384
1.4361966848373413,0.7444071769714355,0.6917895078659058,0.4596732258796692,0.43333333333333335,1.9231176376342773,0.5518755912780762
1.4192874431610107,0.831784725189209,0.5875027179718018,0.4983231723308563,0.4666666666666667,2.0983784198760986,0.5756473541259766
1.4807968139648438,0.6957018375396729,0.7850949764251709,0.36762547492980957,0.5,1.3446381092071533,0.46013516187667847
1.5091581344604492,0.6762409210205078,0.8329172134399414,0.3818519711494446,0.4666666666666667,1.4538416862487793,0.4877777695655823
1.5086115598678589,0.7709604501724243,0.7376511096954346,0.47066745162010193,0.3666666666666667,1.6616843938827515,0.562135636806488
1.5127930641174316,0.8217983245849609,0.6909947395324707,0.4929891526699066,0.5333333333333333,1.58055579662323,0.5926093459129333
1.5118093490600586,0.7736105918884277,0.7381987571716309,0.40668410062789917,0.5,1.958783507347107,0.5058300495147705
1.4864366054534912,0.7202595472335815,0.7661770582199097,0.3912706971168518,0.4666666666666667,1.718495488166809,0.48771947622299194
1.474509596824646,0.7761306762695312,0.6983789205551147,0.4734131097793579,0.5,1.955506682395935,0.5638089179992676
1.5444085597991943,0.7260787487030029,0.8183298110961914,0.40925055742263794,0.30000000000000004,1.431739330291748,0.5044735670089722
1.5293081998825073,0.7799119353294373,0.7493962645530701,0.4857030510902405,0.43333333333333335,1.5972051620483398,0.5768856406211853
1.3638761043548584,0.8212640285491943,0.5426120758056641,0.5475115776062012,0.5,2.0137929916381836,0.6187176704406738
1.476470947265625,0.8006269335746765,0.6758440136909485,0.5142110586166382,0.43333333333333335,1.6376736164093018,0.6018538475036621
1.505128264427185,0.7312935590744019,0.7738347053527832,0.4258297085762024,0.4666666666666667,1.551729440689087,0.5269119143486023
1.4642318487167358,0.7418872117996216,0.7223446369171143,0.4633493423461914,0.43333333333333335,1.4320870637893677,0.5665354132652283
1.5176353454589844,0.7124245166778564,0.8052108287811279,0.44307589530944824,0.6,1.8420023918151855,0.5469366908073425
1.4987434148788452,0.7937753200531006,0.7049680948257446,0.49126720428466797,0.5,1.708794355392456,0.5885226130485535
1.4723628759384155,0.759117603302002,0.7132452726364136,0.4368082284927368,0.5333333333333333,1.74003005027771,0.539787232875824
1.4875411987304688,0.6578843593597412,0.8296568393707275,0.39988797903060913,0.5,1.6540143489837646,0.4844723343849182
1.4965860843658447,0.6906150579452515,0.8059710264205933,0.36025214195251465,0.5,1.7194623947143555,0.451400488615036
1.514181137084961,0.7000985145568848,0.8140826225280762,0.38985878229141235,0.5333333333333333,1.6596477031707764,0.4941255450248718
1.515734076499939,0.6741572618484497,0.8415768146514893,0.42500242590904236,0.5,1.764265537261963,0.5119838118553162
1.5129454135894775,0.7505698204040527,0.7623755931854248,0.4343174397945404,0.5333333333333333,1.538609266281128,0.5441901087760925
1.518748164176941,0.6887142062187195,0.8300339579582214,0.39199507236480713,0.5666666666666667,2.0083413124084473,0.5137161016464233
1.5375769138336182,0.6872407793998718,0.8503361344337463,0.41131657361984253,0.4666666666666667,1.583534836769104,0.5137537717819214
1.5515069961547852,0.6966089606285095,0.8548980355262756,0.3775293231010437,0.4666666666666667,1.7310309410095215,0.4749760329723358
1.512465238571167,0.7562069892883301,0.7562582492828369,0.473585307598114,0.5666666666666667,1.395280361175537,0.5619253516197205
1.5364822149276733,0.7348765134811401,0.8016057014465332,0.43869659304618835,0.5333333333333333,2.086683750152588,0.5397540926933289
1.6088576316833496,0.7232389450073242,0.8856186866760254,0.4828605055809021,0.30000000000000004,1.8062824010849,0.5654019713401794
1.6668128967285156,0.6125035881996155,1.0543093085289001,0.38672375679016113,0.4,1.490536093711853,0.45788392424583435
1.614096999168396,0.6514960527420044,0.9626009464263916,0.43217891454696655,0.3666666666666667,1.7855323553085327,0.5495611429214478
1.583846926689148,0.5463861227035522,1.0374608039855957,0.37451988458633423,0.2666666666666667,1.8428999185562134,0.4713216722011566
1.520634412765503,0.6523658633232117,0.8682685494422913,0.45246219635009766,0.3666666666666667,2.149404525756836,0.5420013666152954
1.4854886531829834,0.6038150191307068,0.8816736340522766,0.415479838848114,0.3666666666666667,1.263563871383667,0.538054883480072
1.4138320684432983,0.6846182346343994,0.7292138338088989,0.47689270973205566,0.43333333333333335,2.10184383392334,0.5634429454803467
1.4431397914886475,0.6220813989639282,0.8210583925247192,0.42190787196159363,0.3666666666666667,1.6568830013275146,0.5209965705871582
1.4383525848388672,0.6982152462005615,0.7401373386383057,0.4886104464530945,0.4666666666666667,1.733942985534668,0.5921728610992432
1.4571504592895508,0.6593910455703735,0.7977594137191772,0.45390814542770386,0.43333333333333335,1.485767126083374,0.5649114847183228
1.4868288040161133,0.6726128458976746,0.8142159581184387,0.4733674228191376,0.4666666666666667,1.9719507694244385,0.5841259956359863
1.4480432271957397,0.6946386098861694,0.7534046173095703,0.48905205726623535,0.33333333333333337,1.445891261100769,0.610472559928894
1.4777193069458008,0.692898690700531,0.7848206162452698,0.4716002643108368,0.4,1.4883921146392822,0.5918306112289429
1.405115008354187,0.8115442991256714,0.5935707092285156,0.5652332305908203,0.4,1.6135636568069458,0.6465785503387451
1.3695062398910522,0.8468572497367859,0.5226489901542664,0.5439001321792603,0.4,1.3437278270721436,0.6322129964828491
1.50467050075531,0.7143211364746094,0.7903493642807007,0.42269831895828247,0.43333333333333335,1.6592289209365845,0.5141991376876831
1.4353564977645874,0.794011116027832,0.6413453817367554,0.515338659286499,0.4666666666666667,0.7979627251625061,0.6003932356834412
1.6564903259277344,0.35126790404319763,1.3052224218845367,0.4165678024291992,0.4666666666666667,1.330222725868225,0.6389188170433044
1.7870221138000488,0.4269592761993408,1.360062837600708,0.31422966718673706,0.4,1.004223108291626,0.44966810941696167
1.7907381057739258,0.5475203990936279,1.2432177066802979,0.3594512939453125,0.5666666666666667,1.4097014665603638,0.47044023871421814
1.8729108572006226,0.5144907236099243,1.3584201335906982,0.35852253437042236,0.5333333333333333,1.304918885231018,0.4609763026237488
1.5592273473739624,0.7093486785888672,0.8498786687850952,0.49411576986312866,0.5333333333333333,1.498013973236084,0.6743820905685425
1.6817177534103394,0.6217539310455322,1.0599638223648071,0.415153443813324,0.5,1.5214319229125977,0.542238175868988
1.5902125835418701,0.7365163564682007,0.8536962270736694,0.4727163016796112,0.6,1.278327465057373,0.6130351424217224
1.847783088684082,0.5360143780708313,1.3117687106132507,0.27751341462135315,0.6,1.6477919816970825,0.43777546286582947
1.659582495689392,0.36201947927474976,1.2975630164146423,0.19992844760417938,0.4,1.6096382141113281,0.34845635294914246
1.6193296909332275,0.6689140200614929,0.9504156708717346,0.3689938485622406,0.4,1.610504150390625,0.48273468017578125
1.5288366079330444,0.7074497938156128,0.8213868141174316,0.42357397079467773,0.4666666666666667,1.320577621459961,0.5384693741798401
1.551814317703247,0.7798210978507996,0.7719932198524475,0.46234649419784546,0.5,0.8209930062294006,0.5957033038139343
1.701987624168396,0.576181173324585,1.125806450843811,0.37537750601768494,0.43333333333333335,1.3159245252609253,0.5657472014427185
1.6593577861785889,0.5462634563446045,1.1130943298339844,0.3962191939353943,0.5,1.1386009454727173,0.5435369610786438
1.7800320386886597,0.6809452772140503,1.0990867614746094,0.42741942405700684,0.5,1.1398850679397583,0.5054582357406616
1.7677383422851562,0.5732165575027466,1.1945217847824097,0.32237911224365234,0.5,1.2088528871536255,0.4406003952026367
1.797363042831421,0.5840959548950195,1.2132670879364014,0.3461102843284607,0.43333333333333335,1.5516711473464966,0.4877612292766571
1.8254731893539429,0.69266676902771,1.132806420326233,0.4137852191925049,0.5,1.6463326215744019,0.4912419319152832
1.7649339437484741,0.7444429397583008,1.0204910039901733,0.43773671984672546,0.5,1.0531750917434692,0.5217976570129395
1.6993249654769897,0.652371883392334,1.0469530820846558,0.36704012751579285,0.7,1.7090930938720703,0.5700060725212097
1.6030118465423584,0.6127382516860962,0.9902735948562622,0.3300759792327881,0.5666666666666667,1.869712233543396,0.4578331410884857
1.7270148992538452,0.8477665185928345,0.8792483806610107,0.5430902242660522,0.5666666666666667,1.81575608253479,0.7077214121818542
1.677619457244873,0.6481719017028809,1.0294475555419922,0.41750508546829224,0.43333333333333335,1.9652537107467651,0.5710839629173279
1.6650326251983643,0.7525066137313843,0.91252601146698,0.43488597869873047,0.4666666666666667,1.6521189212799072,0.5625249147415161
1.6863622665405273,0.7006019949913025,0.9857602715492249,0.42338427901268005,0.3666666666666667,1.6088420152664185,0.6271287202835083
1.6256561279296875,0.7964879870414734,0.8291681408882141,0.4725892245769501,0.4666666666666667,1.0855906009674072,0.6582683324813843
1.609960913658142,0.7986558675765991,0.811305046081543,0.452225923538208,0.5,1.33513343334198,0.605595052242279
1.5539777278900146,0.7987463474273682,0.7552313804626465,0.45059388875961304,0.5,0.743972659111023,0.5813033580780029
1.6021631956100464,0.6668370962142944,0.935326099395752,0.402093768119812,0.5,1.2889797687530518,0.5277575254440308
1.4838099479675293,0.6426331996917725,0.8411767482757568,0.3636931777000427,0.43333333333333335,1.1710585355758667,0.5021185874938965
1.417467474937439,0.7040669918060303,0.7134004831314087,0.41429829597473145,0.3666666666666667,1.2876842021942139,0.5500715970993042
1.4137358665466309,0.7184439897537231,0.6952918767929077,0.3989473581314087,0.4666666666666667,1.615301489830017,0.5641223192214966
1.4120157957077026,0.5574178695678711,0.8545979261398315,0.29503628611564636,0.4,1.139375925064087,0.45190688967704773
1.3711576461791992,0.5590187311172485,0.8121389150619507,0.3166740834712982,0.5666666666666667,1.3648648262023926,0.43141525983810425
1.4697294235229492,0.5069891214370728,0.9627403020858765,0.27469369769096375,0.5333333333333333,1.3416379690170288,0.42185211181640625
1.5029491186141968,0.49885737895965576,1.004091739654541,0.2824694514274597,0.4666666666666667,1.705771565437317,0.42617106437683105
1.4751105308532715,0.5419052243232727,0.9332053065299988,0.32547879219055176,0.5333333333333333,1.7292875051498413,0.46683502197265625
1.5035507678985596,0.5279473662376404,0.9756034016609192,0.3025014400482178,0.5,1.459944248199463,0.481440007686615
1.5767368078231812,0.48227459192276,1.0944622159004211,0.2754433751106262,0.5,1.1408956050872803,0.42295801639556885
1.622353434562683,0.5619733333587646,1.0603801012039185,0.3518313765525818,0.5333333333333333,0.7617355585098267,0.5255022048950195
1.6133592128753662,0.4576946198940277,1.1556645929813385,0.27162522077560425,0.5333333333333333,1.057851791381836,0.459037184715271
1.6465972661972046,0.4625072479248047,1.1840900182724,0.3219500780105591,0.5,1.4428682327270508,0.5742529034614563
1.6547068357467651,0.42424941062927246,1.2304574251174927,0.28856998682022095,0.5,1.369564414024353,0.5448368787765503
1.661973476409912,0.5943683385848999,1.0676051378250122,0.42033714056015015,0.43333333333333335,1.21937894821167,0.68669193983078
1.6633336544036865,0.5352451801300049,1.1280884742736816,0.3769400119781494,0.5333333333333333,1.5175249576568604,0.6572314500808716
1.6098480224609375,0.47408899664878845,1.135759025812149,0.35856080055236816,0.4666666666666667,1.4159626960754395,0.5986818075180054
1.6819666624069214,0.5509675145149231,1.1309991478919983,0.4164761006832123,0.4,1.6399909257888794,0.670556902885437
1.6008423566818237,0.505500316619873,1.0953420400619507,0.33411258459091187,0.43333333333333335,1.4497064352035522,0.5660574436187744
1.6240167617797852,0.65477055311203,0.9692462086677551,0.49073922634124756,0.3666666666666667,1.0986472368240356,0.7580541372299194
1.5625094175338745,0.56315678358078,0.9993526339530945,0.4053501784801483,0.5,1.107142686843872,0.636026918888092
1.5193856954574585,0.571638286113739,0.9477474093437195,0.3913763165473938,0.5,1.182803750038147,0.6095350980758667
1.4152339696884155,0.6252846717834473,0.7899492979049683,0.4275115430355072,0.43333333333333335,0.901634156703949,0.6833622455596924
1.4567570686340332,0.49833232164382935,0.9584247469902039,0.305512011051178,0.5333333333333333,0.993186891078949,0.499569833278656
1.3912889957427979,0.516323447227478,0.8749655485153198,0.30028432607650757,0.5333333333333333,1.5510081052780151,0.4785308539867401
1.3866102695465088,0.5377688407897949,0.8488414287567139,0.33500224351882935,0.43333333333333335,1.551406741142273,0.5174272060394287
1.3193166255950928,0.6262630820274353,0.6930535435676575,0.4264293909072876,0.43333333333333335,1.604672908782959,0.6742417812347412
1.3964238166809082,0.6838744878768921,0.7125493288040161,0.408005952835083,0.4666666666666667,1.8698939085006714,0.6576268672943115
1.435805082321167,0.6012534499168396,0.8345516324043274,0.38715076446533203,0.33333333333333337,1.3621786832809448,0.557117223739624
1.462054967880249,0.7930006980895996,0.6690542697906494,0.5574567317962646,0.4,1.888663649559021,0.7556115984916687
1.4542007446289062,0.6545898914337158,0.7996108531951904,0.43334996700286865,0.5,1.3979332447052002,0.5907461643218994
1.430059790611267,0.7163893580436707,0.7136704325675964,0.45982933044433594,0.4666666666666667,2.0610203742980957,0.678597629070282
1.4244585037231445,0.8017657995223999,0.6226927042007446,0.5143018960952759,0.4666666666666667,1.7728382349014282,0.7119101285934448
1.47614324092865,0.744472861289978,0.7316703796386719,0.49302181601524353,0.4,1.8207608461380005,0.6870905160903931
1.3330192565917969,0.8407539129257202,0.49226534366607666,0.5312175750732422,0.4666666666666667,1.2740808725357056,0.7323919534683228
1.3975785970687866,0.783261239528656,0.6143173575401306,0.5080220103263855,0.4,0.8574644923210144,0.6942332983016968
1.383725881576538,0.8289846777915955,0.5547412037849426,0.5348525047302246,0.4666666666666667,1.5391696691513062,0.722158670425415
1.3897743225097656,0.8383657336235046,0.551408588886261,0.5120858550071716,0.4666666666666667,1.5186614990234375,0.6994266510009766
1.3931835889816284,0.8280698657035828,0.5651137232780457,0.5363230109214783,0.43333333333333335,1.6175874471664429,0.6993796825408936
1.3471039533615112,0.8075695037841797,0.5395344495773315,0.5278050303459167,0.4666666666666667,1.8417402505874634,0.6422830820083618
1.4141569137573242,0.8034269213676453,0.610729992389679,0.49291321635246277,0.3666666666666667,1.6420117616653442,0.6269898414611816
1.4269979000091553,0.7768336534500122,0.6501642465591431,0.4395190179347992,0.43333333333333335,1.5711326599121094,0.5592244863510132
1.4751842021942139,0.763577401638031,0.7116068005561829,0.46150779724121094,0.5,1.5838333368301392,0.5875865817070007
1.4053539037704468,0.8030990362167358,0.6022548675537109,0.4883030354976654,0.43333333333333335,2.128729820251465,0.6422535181045532
1.4979361295700073,0.7953071594238281,0.7026289701461792,0.487424373626709,0.5333333333333333,1.9267363548278809,0.645862340927124
1.4627463817596436,0.9077011942863464,0.5550451874732971,0.484320729970932,0.4,1.7147834300994873,0.6317515969276428
1.457869529724121,0.8155940771102905,0.6422754526138306,0.5025612711906433,0.4666666666666667,1.0326942205429077,0.6574000120162964
1.5024099349975586,0.8445889353752136,0.657820999622345,0.49147021770477295,0.43333333333333335,1.1822501420974731,0.6659147143363953
1.479771614074707,0.8912031054496765,0.5885685086250305,0.4549597203731537,0.5333333333333333,1.5848292112350464,0.6254140138626099
1.5627521276474,0.8712693452835083,0.6914827823638916,0.43808817863464355,0.5,1.5151463747024536,0.5958939790725708
1.5209406614303589,0.8321270942687988,0.6888135671615601,0.4345962405204773,0.4666666666666667,1.4237562417984009,0.6027603149414062
1.5331368446350098,0.9247654676437378,0.608371376991272,0.47290652990341187,0.43333333333333335,1.6025617122650146,0.607468843460083
1.6083977222442627,0.8652935028076172,0.7431042194366455,0.4409662187099457,0.5333333333333333,1.7329354286193848,0.5642373561859131
1.5733951330184937,0.8621233701705933,0.7112717628479004,0.4568084180355072,0.43333333333333335,1.4218063354492188,0.5762907862663269
1.6290490627288818,0.8918875455856323,0.7371615171432495,0.45687204599380493,0.2666666666666667,1.5110472440719604,0.5793305039405823
1.5938538312911987,0.9510399699211121,0.6428138613700867,0.5165880918502808,0.33333333333333337,1.4097720384597778,0.6362416744232178
1.584475040435791,0.9126378893852234,0.6718371510505676,0.48439711332321167,0.4,1.0681788921356201,0.6104142665863037
1.5701684951782227,0.9512648582458496,0.618903636932373,0.4943309724330902,0.4666666666666667,1.1994075775146484,0.6304581165313721
1.5829944610595703,0.9012138247489929,0.6817806363105774,0.4494466185569763,0.43333333333333335,1.444642424583435,0.5880775451660156
1.5848119258880615,0.8410776853561401,0.7437342405319214,0.4198527932167053,0.5,1.5464320182800293,0.5441721677780151
1.5163459777832031,0.8468636870384216,0.6694822907447815,0.4530763626098633,0.3666666666666667,1.8014283180236816,0.5581066608428955
1.560387372970581,0.874165415763855,0.6862219572067261,0.4469461143016815,0.3666666666666667,1.9359862804412842,0.575617253780365
1.5926913022994995,0.8592926263809204,0.7333986759185791,0.4666061997413635,0.33333333333333337,1.792441725730896,0.5888606309890747
1.4996683597564697,0.848026692867279,0.6516416668891907,0.44902873039245605,0.43333333333333335,1.5847514867782593,0.5733113288879395
1.591660737991333,0.8495930433273315,0.7420676946640015,0.45299381017684937,0.30000000000000004,1.6516358852386475,0.5738959908485413
1.5588047504425049,0.8508282899856567,0.7079764604568481,0.4688958525657654,0.3666666666666667,1.1449114084243774,0.578606128692627
1.5923328399658203,0.8738412261009216,0.7184916138648987,0.472796767950058,0.3666666666666667,1.246233582496643,0.5869325399398804
1.455169677734375,0.7444879412651062,0.7106817364692688,0.3356749415397644,0.3666666666666667,1.732372522354126,0.46620973944664
1.6202638149261475,0.8354255557060242,0.7848382592201233,0.4183218479156494,0.33333333333333337,1.8461493253707886,0.5357071757316589
1.545832633972168,0.9130576848983765,0.6327749490737915,0.5043033361434937,0.23333333333333328,1.6423852443695068,0.6188671588897705
1.535851240158081,0.8816081285476685,0.6542431116104126,0.48569953441619873,0.30000000000000004,1.5983716249465942,0.6049969792366028
1.577284336090088,0.9016603231430054,0.6756240129470825,0.45920270681381226,0.43333333333333335,1.806579828262329,0.5964514017105103
1.5759727954864502,0.8742896914482117,0.7016831040382385,0.45383593440055847,0.33333333333333337,1.7120797634124756,0.5833554267883301
1.571696162223816,0.9204081296920776,0.6512880325317383,0.4861539304256439,0.4,1.9518933296203613,0.6123559474945068
1.5897891521453857,0.8464574813842773,0.7433316707611084,0.44223055243492126,0.3666666666666667,2.2655603885650635,0.5557958483695984
1.547697901725769,0.8852380514144897,0.6624598503112793,0.493492066860199,0.2666666666666667,1.725682020187378,0.6129742860794067
1.5807374715805054,0.8648985624313354,0.7158389091491699,0.45477741956710815,0.3666666666666667,1.655182123184204,0.5731830596923828
1.5769014358520508,0.8905014991760254,0.6863999366760254,0.4539094865322113,0.43333333333333335,1.5293924808502197,0.5860646963119507
1.5730785131454468,0.8639864325523376,0.7090920805931091,0.43613800406455994,0.3666666666666667,1.622765302658081,0.5624815821647644
1.5866973400115967,0.8549019694328308,0.7317953705787659,0.4265452027320862,0.5,1.621491551399231,0.5639018416404724
1.592379093170166,0.9027564525604248,0.6896226406097412,0.48753875494003296,0.4,1.6378427743911743,0.6064655184745789
1.566084623336792,0.8734411001205444,0.6926435232162476,0.45031341910362244,0.3666666666666667,1.1246339082717896,0.565712034702301
1.497528076171875,0.8187391757965088,0.6787889003753662,0.4232163429260254,0.4,1.7051887512207031,0.537502646446228
1.5897209644317627,0.8969718813896179,0.6927490830421448,0.4733140468597412,0.5,1.4975230693817139,0.6166189908981323
1.593064308166504,0.8541727066040039,0.7388916015625,0.4510191082954407,0.33333333333333337,1.1239339113235474,0.5624748468399048
1.5955679416656494,0.8869874477386475,0.708580493927002,0.45810049772262573,0.5333333333333333,1.3692265748977661,0.590955376625061
1.5513752698898315,0.9099859595298767,0.6413893103599548,0.49882110953330994,0.4666666666666667,1.6507526636123657,0.6273148059844971
1.5706813335418701,0.8718700408935547,0.6988112926483154,0.46005576848983765,0.4,1.6413675546646118,0.5769654512405396
1.5440082550048828,0.8697514533996582,0.6742568016052246,0.47511380910873413,0.5,1.7374240159988403,0.6096767783164978
1.5468130111694336,0.8568447828292847,0.6899682283401489,0.44677770137786865,0.4,1.687684178352356,0.5685845017433167
1.5783542394638062,0.8442261219024658,0.7341281175613403,0.4239842891693115,0.2666666666666667,1.7024641036987305,0.548924446105957
1.6058228015899658,0.8208610415458679,0.7849617600440979,0.4255114495754242,0.43333333333333335,1.847222924232483,0.5449792146682739
1.6007369756698608,0.8580295443534851,0.7427074313163757,0.4550575613975525,0.33333333333333337,1.0125538110733032,0.5694684386253357
1.5410449504852295,0.8383738994598389,0.7026710510253906,0.4542796015739441,0.4666666666666667,1.553767442703247,0.5565494298934937
1.5360878705978394,0.8211678266525269,0.7149200439453125,0.4354146718978882,0.3666666666666667,1.6208808422088623,0.542089581489563
1.5756796598434448,0.8820381164550781,0.6936415433883667,0.46920520067214966,0.4,1.744710087776184,0.609825074672699
1.6020352840423584,0.810419499874115,0.7916157841682434,0.42664262652397156,0.33333333333333337,1.818345069885254,0.537754237651825
1.5583341121673584,0.903028130531311,0.6553059816360474,0.47452235221862793,0.4666666666666667,1.3902181386947632,0.6062482595443726
1.5836824178695679,0.8838335871696472,0.6998488306999207,0.46991634368896484,0.4,1.5021940469741821,0.5988220572471619
1.5710351467132568,0.8698400259017944,0.7011951208114624,0.4548359811306,0.3666666666666667,1.521470308303833,0.5730125308036804
1.5654443502426147,0.836392879486084,0.7290514707565308,0.4453999996185303,0.30000000000000004,1.1972683668136597,0.5546363592147827
1.5343585014343262,0.8823989629745483,0.6519595384597778,0.4745104908943176,0.4,1.4880574941635132,0.5870979428291321
1.5638856887817383,0.8885239958763123,0.675361692905426,0.46825212240219116,0.4666666666666667,1.2583262920379639,0.5929607152938843
1.5892713069915771,0.8614234328269958,0.7278478741645813,0.44998496770858765,0.33333333333333337,1.6048694849014282,0.5628224611282349
1.4554818868637085,0.8910512924194336,0.5644305944442749,0.4756019115447998,0.43333333333333335,0.9894850254058838,0.5778507590293884
1.5213874578475952,0.8792974948883057,0.6420899629592896,0.46975868940353394,0.43333333333333335,1.65806245803833,0.6043115854263306
1.5565732717514038,0.8401268720626831,0.7164463996887207,0.45906782150268555,0.4666666666666667,2.1002748012542725,0.5632331371307373
1.5388691425323486,0.8398489952087402,0.6990201473236084,0.43473589420318604,0.3666666666666667,1.5377485752105713,0.5642225742340088
1.539319396018982,0.9359681010246277,0.6033512949943542,0.4960806369781494,0.43333333333333335,1.5750540494918823,0.6280840635299683
1.4837617874145508,0.856573760509491,0.6271880269050598,0.4470655918121338,0.43333333333333335,1.9445310831069946,0.556746244430542
1.559330701828003,0.8721013069152832,0.6872293949127197,0.4708258807659149,0.4,1.443684458732605,0.590054452419281
1.57383131980896,0.9131857752799988,0.6606455445289612,0.49353504180908203,0.4,1.4982279539108276,0.6237446069717407
1.5024631023406982,0.9120173454284668,0.5904457569122314,0.48480021953582764,0.4666666666666667,1.4600071907043457,0.6267460584640503
1.5377906560897827,0.9436842799186707,0.5941063761711121,0.5001758337020874,0.5,1.6820054054260254,0.6364428997039795
1.6128227710723877,0.8453249931335449,0.7674977779388428,0.43224507570266724,0.4666666666666667,1.6306636333465576,0.5620593428611755
1.5473744869232178,0.8660000562667847,0.6813744306564331,0.44224509596824646,0.4,1.73102867603302,0.5637840032577515
1.5707582235336304,0.9070095419883728,0.6637486815452576,0.48971307277679443,0.4,1.8737666606903076,0.6100388765335083
1.5041682720184326,0.8200801610946655,0.6840881109237671,0.4285447597503662,0.33333333333333337,1.207681655883789,0.5289649367332458
1.5683107376098633,0.8537399172782898,0.7145708203315735,0.43797096610069275,0.30000000000000004,1.1191160678863525,0.5566806793212891
1.5765979290008545,0.8290884494781494,0.7475094795227051,0.4288613200187683,0.43333333333333335,1.2598341703414917,0.5418957471847534
1.5740563869476318,0.8454673290252686,0.7285890579223633,0.41619881987571716,0.5333333333333333,1.2525129318237305,0.5486091375350952
1.4868507385253906,0.8141798973083496,0.672670841217041,0.41665467619895935,0.4,0.856256365776062,0.5297106504440308
1.5563209056854248,0.8956664800643921,0.6606544256210327,0.4687967896461487,0.43333333333333335,1.7111485004425049,0.5944967269897461
1.5786375999450684,0.8414207696914673,0.7372168302536011,0.4312326908111572,0.3666666666666667,1.516769528388977,0.5533573627471924
1.5894286632537842,0.831831157207489,0.7575975060462952,0.4325997829437256,0.33333333333333337,1.67464280128479,0.5434466600418091
1.5721863508224487,0.8616161346435547,0.710570216178894,0.460673451423645,0.43333333333333335,1.6548322439193726,0.5765343308448792
1.5161279439926147,0.9285696744918823,0.5875582695007324,0.5168554782867432,0.4666666666666667,1.351243495941162,0.6520401239395142
1.5908832550048828,0.8661507368087769,0.724732518196106,0.44577866792678833,0.4,1.404431700706482,0.5633560419082642
1.5825982093811035,0.8612141609191895,0.7213840484619141,0.45447564125061035,0.4666666666666667,1.5128930807113647,0.5844590663909912
1.5645232200622559,0.8603479266166687,0.7041752934455872,0.465869665145874,0.33333333333333337,1.9187687635421753,0.5891052484512329
1.5862908363342285,0.9100367426872253,0.6762540936470032,0.48740053176879883,0.43333333333333335,1.7411860227584839,0.6145403385162354
1.4852283000946045,0.947969913482666,0.5372583866119385,0.5049110651016235,0.6,1.872259259223938,0.6423265933990479
1.5949668884277344,0.8663790225982666,0.7285878658294678,0.4413474500179291,0.43333333333333335,1.2891432046890259,0.5741462111473083
1.5216668844223022,0.841550350189209,0.6801165342330933,0.4485972821712494,0.33333333333333337,1.6637192964553833,0.550369381904602
1.592454195022583,0.8540915250778198,0.7383626699447632,0.43813905119895935,0.3666666666666667,1.5309178829193115,0.5651339292526245
1.5228464603424072,0.9080807566642761,0.6147657036781311,0.5025331974029541,0.5,1.9813069105148315,0.6198415160179138
1.5137275457382202,0.8915046453475952,0.622222900390625,0.504342794418335,0.3666666666666667,1.4810978174209595,0.6164611577987671
1.5549787282943726,0.9146909713745117,0.6402877569198608,0.49063071608543396,0.33333333333333337,1.5163103342056274,0.6096727848052979
1.5558013916015625,0.8952343463897705,0.660567045211792,0.4772065579891205,0.4,1.9145580530166626,0.5938860177993774
1.5937011241912842,0.7928306460380554,0.8008704781532288,0.41419094800949097,0.33333333333333337,1.6301027536392212,0.5209879875183105
1.5757310390472412,0.9149391055107117,0.6607919335365295,0.5167570114135742,0.33333333333333337,1.5426077842712402,0.639948308467865
1.5764613151550293,0.8676056861877441,0.7088556289672852,0.4496138095855713,0.4,1.28754460811615,0.582492470741272
1.5907678604125977,0.8553851842880249,0.7353826761245728,0.4370850920677185,0.3666666666666667,1.1431509256362915,0.5600980520248413
1.5842151641845703,0.8523545265197754,0.7318606376647949,0.4414903521537781,0.4,1.0479285717010498,0.5594487190246582
1.5385053157806396,0.8871908187866211,0.6513144969940186,0.467547744512558,0.5333333333333333,0.8877147436141968,0.586901068687439
1.5982255935668945,0.8453099131584167,0.7529156804084778,0.4236302077770233,0.4,1.3438637256622314,0.5534110069274902
1.566986083984375,0.8772497177124023,0.6897363662719727,0.4567851424217224,0.43333333333333335,1.6857340335845947,0.5906840562820435
1.5458868741989136,0.9135410189628601,0.6323458552360535,0.48077258467674255,0.43333333333333335,1.876175045967102,0.5999789834022522
1.4631257057189941,0.8501180410385132,0.613007664680481,0.44298118352890015,0.3666666666666667,1.4497761726379395,0.5563189387321472
1.597089171409607,0.8052045702934265,0.7918846011161804,0.4065132141113281,0.43333333333333335,1.439820408821106,0.5205023288726807
1.5804246664047241,0.8941353559494019,0.6862893104553223,0.47244757413864136,0.43333333333333335,1.3507543802261353,0.5927694439888
1.4735620021820068,0.8249534964561462,0.6486085057258606,0.4292275905609131,0.4,1.6568617820739746,0.5412643551826477
1.4752440452575684,0.8156929016113281,0.6595511436462402,0.4255211353302002,0.43333333333333335,1.8086439371109009,0.5323623418807983
1.576920986175537,0.8578962683677673,0.7190247178077698,0.4471535384654999,0.4,1.6543220281600952,0.5614317059516907
1.5744702816009521,0.8825463652610779,0.6919239163398743,0.4782593250274658,0.3666666666666667,1.9095412492752075,0.6094064712524414
1.5521135330200195,0.8986721038818359,0.6534414291381836,0.4924652576446533,0.3666666666666667,1.6244025230407715,0.6284183263778687
1.5301320552825928,0.8934668302536011,0.6366652250289917,0.48378610610961914,0.43333333333333335,1.5000704526901245,0.6026095151901245
1.556148886680603,0.9117356538772583,0.6444132328033447,0.4764196276664734,0.5666666666666667,1.7996150255203247,0.6069555878639221
1.457334041595459,0.7823807597160339,0.674953281879425,0.3645562529563904,0.43333333333333335,1.7521616220474243,0.4942797124385834
1.5598337650299072,0.8448598384857178,0.7149739265441895,0.4459707736968994,0.33333333333333337,1.1996229887008667,0.551505982875824
1.5587486028671265,0.8949829936027527,0.6637656092643738,0.46576380729675293,0.3666666666666667,0.9842448830604553,0.6036796569824219
1.582254409790039,0.7843057513237,0.7979486584663391,0.4181063771247864,0.33333333333333337,1.4216365814208984,0.5126772522926331
1.5930685997009277,0.8638245463371277,0.7292440533638,0.4340459108352661,0.4,1.81028413772583,0.5700407028198242
1.5480828285217285,0.9078483581542969,0.6402344703674316,0.48245343565940857,0.4666666666666667,1.527565836906433,0.6042510271072388
1.4914398193359375,0.9166339635848999,0.5748058557510376,0.49602270126342773,0.4,1.814214825630188,0.6240532398223877
1.5800909996032715,0.8714008331298828,0.7086901664733887,0.4664059579372406,0.4,1.6712348461151123,0.5913105607032776
1.568033218383789,0.8711453676223755,0.6968878507614136,0.45782315731048584,0.4,2.01304030418396,0.5780847668647766
1.6038074493408203,0.8507296442985535,0.7530778050422668,0.4276618957519531,0.3666666666666667,1.1757978200912476,0.5564360618591309
1.612906813621521,0.8922173380851746,0.7206894755363464,0.49176841974258423,0.4,1.1629565954208374,0.622561514377594
1.5500863790512085,0.8886606097221375,0.661425769329071,0.49093660712242126,0.4,1.2850805521011353,0.6063963770866394
1.5676296949386597,0.860209584236145,0.7074201107025146,0.4327396750450134,0.6,0.6405012011528015,0.5640709400177002
1.5412623882293701,0.8532697558403015,0.6879926323890686,0.4346017837524414,0.43333333333333335,1.0537068843841553,0.5651095509529114
1.5655277967453003,0.8146003484725952,0.7509274482727051,0.4188658893108368,0.43333333333333335,1.3794746398925781,0.5351895093917847
1.5536655187606812,0.8926485776901245,0.6610169410705566,0.4507924020290375,0.4,1.9650639295578003,0.589148998260498
1.5833196640014648,0.8652735948562622,0.7180460691452026,0.45337963104248047,0.4,1.459265947341919,0.5850299596786499
1.5014991760253906,0.860824465751648,0.6406747102737427,0.4556524157524109,0.33333333333333337,1.8077595233917236,0.5581281185150146
1.5891022682189941,0.8383787870407104,0.7507234811782837,0.4373430609703064,0.4,1.6402560472488403,0.5648378133773804
1.5099424123764038,0.9158278703689575,0.5941145420074463,0.4941043257713318,0.4,1.718247890472412,0.6170124411582947
1.5561654567718506,0.8608548641204834,0.6953105926513672,0.4612376391887665,0.4,1.5880820751190186,0.5853835940361023
1.5889034271240234,0.8914203643798828,0.6974830627441406,0.48284268379211426,0.3666666666666667,1.6827127933502197,0.6009630560874939
1.5367592573165894,0.8755607008934021,0.6611985564231873,0.46706482768058777,0.3666666666666667,1.4488495588302612,0.598674476146698
1.5146846771240234,0.8249950408935547,0.6896896362304688,0.44334325194358826,0.4,1.2169002294540405,0.5389906167984009
1.5860956907272339,0.7988128662109375,0.7872828245162964,0.41600579023361206,0.3666666666666667,1.6312646865844727,0.5259799957275391
1.5374438762664795,0.8900367617607117,0.6474071145057678,0.46854445338249207,0.4,1.8145499229431152,0.5915613174438477
1.6190197467803955,0.873647153377533,0.7453725934028625,0.47501683235168457,0.33333333333333337,1.5829514265060425,0.5931929349899292
1.5307862758636475,0.8766248226165771,0.6541614532470703,0.49153169989585876,0.4,1.579458475112915,0.6142987608909607
1.6017696857452393,0.8590868711471558,0.7426828145980835,0.4334990382194519,0.4,1.780626654624939,0.5702352523803711
1.5554088354110718,0.935858964920044,0.6195498704910278,0.5189614295959473,0.4,1.7602894306182861,0.6474884152412415
1.5951805114746094,0.8493962287902832,0.7457842826843262,0.46608954668045044,0.2666666666666667,1.5148543119430542,0.5732308030128479
1.5499603748321533,0.8909932971000671,0.6589670777320862,0.47366461157798767,0.3666666666666667,1.5111998319625854,0.6054489612579346
1.585891604423523,0.8943091630935669,0.691582441329956,0.4656140208244324,0.5,1.5474656820297241,0.5981766581535339
1.6157679557800293,0.8100406527519226,0.8057273030281067,0.4041885733604431,0.43333333333333335,1.4702600240707397,0.5091338157653809
1.5820850133895874,0.8633555769920349,0.7187294363975525,0.4436911940574646,0.4,1.3391717672348022,0.5799112319946289
1.5337966680526733,0.812801718711853,0.7209949493408203,0.41714903712272644,0.43333333333333335,1.7976593971252441,0.536226212978363
1.5593074560165405,0.8845949172973633,0.6747125387191772,0.4563906192779541,0.3666666666666667,1.6419720649719238,0.581588864326477
1.5134801864624023,0.9307839274406433,0.582696259021759,0.5028046369552612,0.3666666666666667,1.7275358438491821,0.6295813918113708
1.564276099205017,0.907738447189331,0.656537652015686,0.48157939314842224,0.33333333333333337,1.6318024396896362,0.6120293140411377
1.5831764936447144,0.8769781589508057,0.7061983346939087,0.4453788995742798,0.4,1.3444902896881104,0.5788953304290771
1.5823177099227905,0.8844961524009705,0.6978215575218201,0.4674634635448456,0.33333333333333337,1.6029329299926758,0.5867844820022583
1.5005643367767334,0.8177701234817505,0.6827942132949829,0.4277966022491455,0.4,1.706148386001587,0.5279984474182129
1.5184224843978882,0.9229366183280945,0.5954858660697937,0.47511395812034607,0.43333333333333335,1.1026434898376465,0.6149994134902954
1.522028923034668,0.9231001734733582,0.5989287495613098,0.4981873631477356,0.4666666666666667,1.2727546691894531,0.6180188059806824
1.5612168312072754,0.8715119361877441,0.6897048950195312,0.44930824637413025,0.43333333333333335,1.3147367238998413,0.5661323070526123
1.4761728048324585,0.8232414722442627,0.6529313325881958,0.4555104672908783,0.4666666666666667,1.3849430084228516,0.5497972965240479
1.4875438213348389,0.8300408124923706,0.6575030088424683,0.4396456182003021,0.4,1.7209522724151611,0.5547888278961182
1.6071361303329468,0.9032614231109619,0.7038747072219849,0.4714135527610779,0.3666666666666667,1.4465395212173462,0.6027027368545532
1.5749578475952148,0.8958377838134766,0.6791200637817383,0.4609377086162567,0.43333333333333335,1.3436450958251953,0.5901622176170349
1.519138216972351,0.9019367098808289,0.6172015070915222,0.494809627532959,0.4666666666666667,1.454593539237976,0.6117913722991943
1.5673621892929077,0.8236801028251648,0.7436820864677429,0.4184447228908539,0.4,1.4876720905303955,0.5340616703033447
1.4661515951156616,0.9111182689666748,0.5550333261489868,0.4811036288738251,0.5333333333333333,1.0304145812988281,0.5960351228713989
1.592707633972168,0.8815542459487915,0.7111533880233765,0.4704875648021698,0.43333333333333335,1.3793787956237793,0.6059662103652954
1.560912847518921,0.9139100909233093,0.6470027565956116,0.502508282661438,0.3666666666666667,1.6119530200958252,0.6314979791641235
1.5566962957382202,0.8890259265899658,0.6676703691482544,0.4649721384048462,0.43333333333333335,1.5385491847991943,0.5799195170402527
1.549646258354187,0.8757791519165039,0.6738671064376831,0.46719932556152344,0.43333333333333335,1.6741441488265991,0.5942153930664062
1.5846185684204102,0.8537566065788269,0.7308619618415833,0.43776172399520874,0.3666666666666667,1.551810383796692,0.5597259402275085
1.5628249645233154,0.9039308428764343,0.6588941216468811,0.5165708065032959,0.3666666666666667,1.629029393196106,0.6266652941703796
1.5348104238510132,0.8093891143798828,0.7254213094711304,0.43038567900657654,0.30000000000000004,1.0062185525894165,0.5242470502853394
1.5696029663085938,0.8473660945892334,0.7222368717193604,0.43665504455566406,0.33333333333333337,1.7444896697998047,0.5525835156440735
1.5767478942871094,0.8453118205070496,0.7314360737800598,0.45742401480674744,0.33333333333333337,1.7131952047348022,0.5712123513221741
1.571790099143982,0.910249650478363,0.6615404486656189,0.4791353642940521,0.4666666666666667,1.3844659328460693,0.6120729446411133
1.5236499309539795,0.8635589480400085,0.660090982913971,0.47164806723594666,0.3666666666666667,1.371668815612793,0.586607813835144
1.5787150859832764,0.8681811094284058,0.7105339765548706,0.45384058356285095,0.43333333333333335,1.3832281827926636,0.569985568523407
1.5844132900238037,0.8381668925285339,0.7462463974952698,0.4370173215866089,0.3666666666666667,1.4393178224563599,0.559252142906189
1.5559124946594238,0.8602080345153809,0.695704460144043,0.42139706015586853,0.4666666666666667,1.6227171421051025,0.55495285987854
1.5286691188812256,0.934497058391571,0.5941720604896545,0.4799867272377014,0.3666666666666667,1.51925528049469,0.6150871515274048
1.5372180938720703,0.9107679724693298,0.6264501214027405,0.4770682752132416,0.43333333333333335,1.557464599609375,0.6149282455444336
1.4941186904907227,0.8352313041687012,0.6588873863220215,0.44353365898132324,0.30000000000000004,1.461514949798584,0.5438697338104248
1.593121886253357,0.851237416267395,0.7418844699859619,0.4421371817588806,0.4666666666666667,1.4983826875686646,0.559907853603363
1.6151517629623413,0.7933462858200073,0.821805477142334,0.3776712417602539,0.43333333333333335,1.2883999347686768,0.49322938919067383
1.5666593313217163,0.8756403923034668,0.6910189390182495,0.4475526213645935,0.3666666666666667,1.5607308149337769,0.5786290168762207
1.5611451864242554,0.8934642672538757,0.6676809191703796,0.4766494035720825,0.43333333333333335,2.0066535472869873,0.6187722682952881
1.6099151372909546,0.8985894918441772,0.7113256454467773,0.4662137031555176,0.3666666666666667,1.8344861268997192,0.5915477275848389
1.569530963897705,0.8410664796829224,0.7284644842147827,0.427487850189209,0.43333333333333335,1.628950595855713,0.5473142862319946
1.5885242223739624,0.9051696062088013,0.6833546161651611,0.47502803802490234,0.33333333333333337,1.4816956520080566,0.5969893336296082
1.5210886001586914,0.8721618056297302,0.6489267945289612,0.46764689683914185,0.43333333333333335,1.5605136156082153,0.5923046469688416
1.5744209289550781,0.8703240156173706,0.7040969133377075,0.4548531472682953,0.43333333333333335,1.6781926155090332,0.5796483755111694
1.5879523754119873,0.8820974826812744,0.7058548927307129,0.47817492485046387,0.33333333333333337,1.3530828952789307,0.6006296277046204
1.5186818838119507,0.819393515586853,0.6992883682250977,0.4263018071651459,0.4666666666666667,1.307115912437439,0.5288572907447815
1.543461799621582,0.8786293864250183,0.6648324131965637,0.47862470149993896,0.3666666666666667,1.1816095113754272,0.5982354879379272
1.5485172271728516,0.8257354497909546,0.722781777381897,0.43907174468040466,0.4,1.7007300853729248,0.5371761322021484
1.5070712566375732,0.833895206451416,0.6731760501861572,0.44337567687034607,0.4666666666666667,1.810994029045105,0.5434085726737976
1.5660696029663086,0.9003867506980896,0.665682852268219,0.4593438506126404,0.4,1.6178900003433228,0.5934020280838013
1.5630607604980469,0.8658120036125183,0.6972487568855286,0.4463474750518799,0.33333333333333337,2.0631203651428223,0.5661981701850891
1.6014604568481445,0.8352057337760925,0.766254723072052,0.44065308570861816,0.33333333333333337,1.7499676942825317,0.5537367463111877
1.4781144857406616,0.8695432543754578,0.6085712313652039,0.45369309186935425,0.3666666666666667,1.2527458667755127,0.5668895244598389
1.5518325567245483,0.898798406124115,0.6530341506004333,0.46057915687561035,0.43333333333333335,1.4320120811462402,0.5835721492767334
1.4537181854248047,0.7755849361419678,0.6781332492828369,0.4068429470062256,0.4,1.4827765226364136,0.5186257362365723
1.6241283416748047,0.8795261383056641,0.7446022033691406,0.47284016013145447,0.4,1.0434205532073975,0.6054276823997498
1.5681238174438477,0.8890924453735352,0.6790313720703125,0.4438715875148773,0.4,1.5656819343566895,0.5821176767349243
1.5651147365570068,0.8365888595581055,0.7285258769989014,0.4446682631969452,0.43333333333333335,1.770240306854248,0.5647350549697876
1.5604887008666992,0.829893946647644,0.7305947542190552,0.4311786890029907,0.4666666666666667,1.5979094505310059,0.5362578630447388
1.520438551902771,0.8876335024833679,0.6328050494194031,0.46954917907714844,0.5,1.4364664554595947,0.6023935079574585
1.518198013305664,0.8605391383171082,0.6576588749885559,0.46318158507347107,0.4,1.5186474323272705,0.5628954768180847
1.5758136510849,0.8747338056564331,0.7010798454284668,0.4729275405406952,0.3666666666666667,1.447486162185669,0.5840376615524292
1.5566153526306152,0.8998591303825378,0.6567562222480774,0.47836583852767944,0.4666666666666667,1.4266632795333862,0.6161844730377197
1.5422322750091553,0.8323699831962585,0.7098622918128967,0.4290304183959961,0.5333333333333333,1.259803295135498,0.5280784368515015
1.4994453191757202,0.8451103568077087,0.6543349623680115,0.4459877908229828,0.5,1.4647505283355713,0.560245156288147
1.6075940132141113,0.8362772464752197,0.7713167667388916,0.4126303791999817,0.43333333333333335,1.463563084602356,0.5290429592132568
1.4563912153244019,0.8676055669784546,0.5887856483459473,0.4487326741218567,0.43333333333333335,1.5218372344970703,0.556995153427124
1.6007635593414307,0.8829827308654785,0.7177808284759521,0.43933090567588806,0.43333333333333335,1.3808752298355103,0.577436625957489
1.5582454204559326,0.8291890621185303,0.7290563583374023,0.43633151054382324,0.4666666666666667,1.6861629486083984,0.5290097594261169
1.5833895206451416,0.8538199663162231,0.7295695543289185,0.43156903982162476,0.3666666666666667,1.7140873670578003,0.562697172164917
1.5635879039764404,0.8586872816085815,0.7049006223678589,0.4394739866256714,0.43333333333333335,1.7286336421966553,0.5616108775138855
1.5182284116744995,0.8072177767753601,0.7110106348991394,0.42807596921920776,0.30000000000000004,1.5327173471450806,0.5290963053703308
1.5641131401062012,0.8905706405639648,0.6735424995422363,0.46554526686668396,0.43333333333333335,1.4028174877166748,0.5793086290359497
1.5507386922836304,0.8991982340812683,0.6515404582023621,0.4832901358604431,0.4,1.7708908319473267,0.6180055141448975
1.5693013668060303,0.7963652610778809,0.7729361057281494,0.4096355140209198,0.4,1.5616062879562378,0.517845630645752
1.5927337408065796,0.8954059481620789,0.6973277926445007,0.4654504060745239,0.4,1.1589924097061157,0.5965781211853027
1.6030162572860718,0.8429611921310425,0.7600550651550293,0.4115869998931885,0.4666666666666667,1.4232861995697021,0.5503809452056885
1.4773478507995605,0.8696478605270386,0.607699990272522,0.4496161937713623,0.5,1.6769994497299194,0.5608515739440918
1.4673194885253906,0.8541353940963745,0.6131840944290161,0.4315519332885742,0.5333333333333333,1.597466230392456,0.5491032600402832
1.5531796216964722,0.872004508972168,0.6811751127243042,0.44999003410339355,0.3666666666666667,1.8171926736831665,0.5809183120727539
1.560583472251892,0.8326592445373535,0.7279242277145386,0.4264816641807556,0.43333333333333335,1.7628966569900513,0.5411339998245239
1.4911706447601318,0.9202255606651306,0.5709450840950012,0.495721697807312,0.4,1.809908390045166,0.6038256883621216
1.57133150100708,0.893531322479248,0.677800178527832,0.46766406297683716,0.3666666666666667,1.5216466188430786,0.5986179113388062
1.595285177230835,0.8213253021240234,0.7739598751068115,0.4341121315956116,0.4,1.3527792692184448,0.5463138818740845
1.59446382522583,0.8492161631584167,0.7452476620674133,0.4536582827568054,0.30000000000000004,1.1133785247802734,0.564170241355896
1.5867446660995483,0.8270820379257202,0.7596626281738281,0.423541396856308,0.3666666666666667,1.6484317779541016,0.5338847041130066
1.5528056621551514,0.8575038909912109,0.6953017711639404,0.4593265652656555,0.3666666666666667,1.819423794746399,0.5690854787826538
1.5624616146087646,0.8814482688903809,0.6810133457183838,0.493351548910141,0.33333333333333337,1.8477927446365356,0.5990397930145264
1.5873360633850098,0.8458837270736694,0.7414523363113403,0.45114850997924805,0.30000000000000004,1.7704188823699951,0.5756727457046509
1.5692849159240723,0.8908075094223022,0.67847740650177,0.4861161708831787,0.4,1.680894374847412,0.6041761636734009
1.5505030155181885,0.855512261390686,0.6949907541275024,0.45344310998916626,0.4,1.5839027166366577,0.5583394765853882
1.516742467880249,0.8164445161819458,0.7002979516983032,0.4099276065826416,0.4,1.452507734298706,0.5207869410514832
1.5479377508163452,0.8838636875152588,0.6640740633010864,0.47914573550224304,0.4,1.112866759300232,0.5907082557678223
1.5538098812103271,0.8420447111129761,0.7117651700973511,0.4447788596153259,0.4,1.1813201904296875,0.5687005519866943
1.5679588317871094,0.8737525939941406,0.6942062377929688,0.45084697008132935,0.43333333333333335,1.4062973260879517,0.5781189799308777
1.5999526977539062,0.8485808372497559,0.7513718605041504,0.4566032886505127,0.4666666666666667,1.5628634691238403,0.5788014531135559
1.5893553495407104,0.8467898368835449,0.7425655126571655,0.4337919354438782,0.33333333333333337,1.5830949544906616,0.5452791452407837
1.5710805654525757,0.8807145357131958,0.6903660297393799,0.45655274391174316,0.4666666666666667,1.3124548196792603,0.5871028900146484
1.4845373630523682,0.8874516487121582,0.59708571434021,0.4905460476875305,0.5333333333333333,1.886454701423645,0.6126400828361511
1.4670617580413818,0.8270041346549988,0.6400576233863831,0.45050251483917236,0.3666666666666667,1.2842541933059692,0.5559473037719727
1.5767574310302734,0.8837976455688477,0.6929597854614258,0.47215017676353455,0.5,1.9485173225402832,0.5946140289306641
1.490850806236267,0.7714921236038208,0.7193586826324463,0.3986149728298187,0.4,1.8570605516433716,0.5000091791152954
1.5415476560592651,0.8555435538291931,0.686004102230072,0.4531748294830322,0.4,1.451998233795166,0.5713717341423035
1.559025526046753,0.9291059374809265,0.6299195885658264,0.5232587456703186,0.5,1.6463326215744019,0.6319224834442139
1.5938811302185059,0.834361732006073,0.7595193982124329,0.4361090660095215,0.3666666666666667,1.5987141132354736,0.5587805509567261
1.593534231185913,0.8768999576568604,0.7166342735290527,0.4530748128890991,0.3666666666666667,1.3947333097457886,0.5816079378128052
1.5707676410675049,0.8605631589889526,0.7102044820785522,0.45479369163513184,0.3666666666666667,1.7776095867156982,0.5659266710281372
1.5713441371917725,0.8821619749069214,0.6891821622848511,0.46557125449180603,0.43333333333333335,2.191985845565796,0.5910489559173584
1.6053857803344727,0.7967125773429871,0.8086732029914856,0.39949339628219604,0.33333333333333337,1.651521921157837,0.5127109885215759
1.447731375694275,0.8336790800094604,0.6140522956848145,0.4399765431880951,0.2666666666666667,1.3407527208328247,0.5433902740478516
1.5753552913665771,0.8776087760925293,0.6977465152740479,0.45986080169677734,0.4,1.0693801641464233,0.5975881814956665
1.5791138410568237,0.8482620716094971,0.7308517694473267,0.4191009998321533,0.4,1.4187138080596924,0.5512050986289978
1.562721610069275,0.894943118095398,0.667778491973877,0.472227543592453,0.43333333333333335,1.5500434637069702,0.6103935241699219
1.5587437152862549,0.9041633605957031,0.6545803546905518,0.5040648579597473,0.30000000000000004,1.2193630933761597,0.6179851293563843
1.5325751304626465,0.853971004486084,0.6786041259765625,0.45109301805496216,0.4,1.5743892192840576,0.5681596994400024
1.5690149068832397,0.9149124622344971,0.6541024446487427,0.4970034062862396,0.43333333333333335,1.8407413959503174,0.5984470844268799
1.5667023658752441,0.8848764300346375,0.6818259358406067,0.44201380014419556,0.43333333333333335,1.4188512563705444,0.5772480964660645
1.5536597967147827,0.8745583295822144,0.6791014671325684,0.46676862239837646,0.43333333333333335,1.6091954708099365,0.5912288427352905
1.5656936168670654,0.828270435333252,0.7374231815338135,0.41517889499664307,0.4,1.7366912364959717,0.5352753400802612
1.5403175354003906,0.9261678457260132,0.6141496896743774,0.499270498752594,0.4666666666666667,1.6060515642166138,0.6151940226554871
1.5395777225494385,0.9186618328094482,0.6209158897399902,0.5136701464653015,0.3666666666666667,1.856652855873108,0.6299552917480469
1.548296332359314,0.8804134130477905,0.6678829193115234,0.4745047092437744,0.3666666666666667,1.7044562101364136,0.5926979780197144
1.5499334335327148,0.9047386050224304,0.6451948285102844,0.5107648372650146,0.33333333333333337,1.898690938949585,0.6290536522865295
1.5700396299362183,0.8894681930541992,0.680571436882019,0.4885609745979309,0.33333333333333337,1.7484344244003296,0.6164473295211792
1.506906509399414,0.9043331146240234,0.6025733947753906,0.49956798553466797,0.3666666666666667,1.59196138381958,0.6018151044845581
1.5766429901123047,0.8275917768478394,0.7490512132644653,0.430848091840744,0.3666666666666667,1.7431808710098267,0.5391583442687988
1.5489180088043213,0.8157781362533569,0.7331398725509644,0.4300890862941742,0.4666666666666667,1.4778087139129639,0.5346276760101318
1.5387004613876343,0.9374421834945679,0.6012582778930664,0.49974554777145386,0.43333333333333335,1.7679351568222046,0.6204585433006287
1.5543889999389648,0.8805917501449585,0.6737972497940063,0.44719260931015015,0.43333333333333335,1.8012546300888062,0.5744271874427795
1.5344486236572266,0.8570946455001831,0.6773539781570435,0.476935476064682,0.43333333333333335,1.3609141111373901,0.5932927131652832
1.5977323055267334,0.8548239469528198,0.7429083585739136,0.44101592898368835,0.4,1.399823784828186,0.5604482889175415
1.5354597568511963,0.8442888259887695,0.6911709308624268,0.4258723258972168,0.5,1.5296729803085327,0.5558457374572754
1.5580286979675293,0.8606163859367371,0.6974123120307922,0.46890223026275635,0.33333333333333337,1.4919092655181885,0.5797237157821655
1.5592546463012695,0.8819140791893005,0.677340567111969,0.4707220792770386,0.5,1.4386075735092163,0.6087085604667664
1.4736988544464111,0.8241163492202759,0.6495825052261353,0.42936187982559204,0.4,1.661551833152771,0.5353527665138245
1.4715503454208374,0.8134423494338989,0.6581079959869385,0.4252917468547821,0.30000000000000004,1.5828511714935303,0.537010133266449
1.5217769145965576,0.8961135149002075,0.6256633996963501,0.4875642657279968,0.33333333333333337,1.602360725402832,0.6067375540733337
1.543008804321289,0.8878289461135864,0.6551798582077026,0.4582239091396332,0.4,1.7262715101242065,0.5849648714065552
1.5709136724472046,0.8399755954742432,0.7309380769729614,0.4383096694946289,0.4,1.5711216926574707,0.5722771883010864
1.597953200340271,0.8403496742248535,0.7576035261154175,0.42700597643852234,0.3666666666666667,1.6395853757858276,0.5442471504211426
1.5408190488815308,0.8933574557304382,0.6474615931510925,0.4859727621078491,0.5,1.7003099918365479,0.6276616454124451
1.5417046546936035,0.8978373408317566,0.6438673138618469,0.4706977307796478,0.4,1.5837290287017822,0.5911089181900024
1.5159715414047241,0.9217488169670105,0.5942227244377136,0.5103880763053894,0.5,1.241304636001587,0.6398128271102905
1.610952377319336,0.795515239238739,0.8154371380805969,0.4096275269985199,0.3666666666666667,1.9733242988586426,0.5136251449584961
1.5775947570800781,0.8743860125541687,0.7032087445259094,0.4492703676223755,0.5333333333333333,2.0787930488586426,0.589982271194458
1.5486811399459839,0.9106840491294861,0.6379970908164978,0.5022007822990417,0.4,1.4471380710601807,0.6347717046737671
1.543959379196167,0.8666814565658569,0.6772779226303101,0.4388938546180725,0.4,1.0113669633865356,0.5694594383239746
1.5460469722747803,0.8325686454772949,0.7134783267974854,0.43492382764816284,0.4,1.3399662971496582,0.5361171960830688
1.598636507987976,0.8750414848327637,0.7235950231552124,0.46389979124069214,0.5,1.539685606956482,0.5863020420074463
1.5909621715545654,0.8398909568786621,0.7510712146759033,0.4330742359161377,0.4,1.6239722967147827,0.5539039969444275
1.5660251379013062,0.8746126890182495,0.6914124488830566,0.4348500967025757,0.3666666666666667,1.6066590547561646,0.5647417306900024
1.614084005355835,0.7884737253189087,0.8256102800369263,0.41177958250045776,0.4,1.3155397176742554,0.5170924663543701
1.5785605907440186,0.9017461538314819,0.6768144369125366,0.4737849235534668,0.5,1.6027690172195435,0.6043946146965027
1.5656392574310303,0.8695940375328064,0.6960452198982239,0.4665907323360443,0.4,1.5693585872650146,0.5885264277458191
1.5446972846984863,0.886476457118988,0.6582208275794983,0.48140114545822144,0.4,1.651597499847412,0.5903167128562927
1.4306950569152832,0.802534282207489,0.6281607747077942,0.3747042119503021,0.4,1.6906133890151978,0.5117716193199158
1.5268757343292236,0.8791211843490601,0.6477545499801636,0.47885626554489136,0.33333333333333337,1.8141779899597168,0.6016039848327637
1.532474398612976,0.933782696723938,0.5986917018890381,0.4859248101711273,0.5333333333333333,1.624894618988037,0.6201374530792236
1.577555537223816,0.9050204753875732,0.6725350618362427,0.48126253485679626,0.33333333333333337,1.604652762413025,0.6177408695220947
1.5668786764144897,0.8725630044937134,0.6943156719207764,0.4546256959438324,0.4,1.501999020576477,0.5893123149871826
1.5503013134002686,0.8805599212646484,0.6697413921356201,0.44775354862213135,0.4666666666666667,1.457672119140625,0.5856744647026062
1.466386318206787,0.910788893699646,0.5555974245071411,0.4835662841796875,0.43333333333333335,1.8501895666122437,0.5956952571868896
1.6128352880477905,0.8932053446769714,0.7196299433708191,0.46217843890190125,0.33333333333333337,1.9947670698165894,0.5964447855949402
1.5913081169128418,0.8589827418327332,0.7323253750801086,0.4526244103908539,0.43333333333333335,1.5999044179916382,0.5694286227226257
1.5583434104919434,0.9284445643424988,0.6298988461494446,0.4813173711299896,0.3666666666666667,1.331397294998169,0.6206567287445068
1.5763753652572632,0.8493041396141052,0.727071225643158,0.45483168959617615,0.4666666666666667,1.2161178588867188,0.5688114166259766
1.6015896797180176,0.8352982401847839,0.7662914395332336,0.44282054901123047,0.3666666666666667,1.7982841730117798,0.5599210262298584
1.5961787700653076,0.8712496757507324,0.7249290943145752,0.4709954261779785,0.43333333333333335,1.7538421154022217,0.5895932912826538
1.5754480361938477,0.9031011462211609,0.6723468899726868,0.491860955953598,0.30000000000000004,1.4925990104675293,0.627113938331604
1.5271403789520264,0.9211920499801636,0.6059483289718628,0.5042306780815125,0.4,1.3030738830566406,0.6112675666809082
1.5803029537200928,0.8621655702590942,0.7181373834609985,0.43496498465538025,0.43333333333333335,1.6296902894973755,0.5632032155990601
1.6031405925750732,0.8378920555114746,0.7652485370635986,0.4434320330619812,0.30000000000000004,0.8527538180351257,0.5609537959098816
1.5418803691864014,0.8316051363945007,0.7102752327919006,0.4208403527736664,0.4,1.0849989652633667,0.5369955897331238
1.590639591217041,0.8459004163742065,0.7447391748428345,0.4198944568634033,0.43333333333333335,1.3669395446777344,0.5470035076141357
1.465524435043335,0.9256806373596191,0.5398437976837158,0.5012943744659424,0.5,1.5380504131317139,0.6121484637260437
1.4223885536193848,0.7821563482284546,0.6402322053909302,0.35460567474365234,0.4666666666666667,1.998921513557434,0.48350024223327637
1.5504497289657593,0.8785032033920288,0.6719465255737305,0.4626178741455078,0.33333333333333337,1.6044366359710693,0.5787969827651978
1.6061500310897827,0.8436535596847534,0.7624964714050293,0.4400324523448944,0.4666666666666667,0.8756811618804932,0.5681068301200867
2.1519994735717773,0.5888323783874512,1.5631670951843262,0.5123968124389648,0.43333333333333335,1.4343652725219727,0.7052123546600342
2.050475835800171,0.6248579621315002,1.4256178736686707,0.48305439949035645,0.4666666666666667,1.3446921110153198,0.7336098551750183
1.7091741561889648,0.9299489855766296,0.7792251706123352,0.5572701096534729,0.43333333333333335,1.222179651260376,0.7893885970115662
1.9650640487670898,0.5119956731796265,1.4530683755874634,0.40438970923423767,0.43333333333333335,0.9942495226860046,0.658145010471344
1.8779478073120117,0.6040419936180115,1.2739058136940002,0.4130622148513794,0.4,1.2826632261276245,0.5963530540466309
1.9127490520477295,0.6125470995903015,1.300201952457428,0.41787242889404297,0.4666666666666667,1.6880651712417603,0.6094560623168945
1.8090198040008545,0.6486692428588867,1.1603505611419678,0.42405009269714355,0.5333333333333333,1.5341992378234863,0.5766373872756958
1.7565946578979492,0.8595300912857056,0.8970645666122437,0.49551329016685486,0.5,1.283556342124939,0.6119327545166016
1.7026090621948242,0.8695463538169861,0.8330627083778381,0.5452374219894409,0.4,1.732576608657837,0.7086244821548462
1.7472238540649414,0.8479431867599487,0.8992806673049927,0.5136767625808716,0.43333333333333335,1.4374336004257202,0.6573602557182312
1.6386722326278687,0.9809098243713379,0.6577624082565308,0.539920449256897,0.4666666666666667,1.6113373041152954,0.7448853850364685
1.6365159749984741,0.8703567385673523,0.7661592364311218,0.5522830486297607,0.5,1.6632728576660156,0.7585803866386414
1.590428352355957,0.8491892218589783,0.7412391304969788,0.4919072985649109,0.4,1.6802884340286255,0.7175027132034302
1.5834341049194336,0.7803030014038086,0.803131103515625,0.474673867225647,0.5666666666666667,1.5865740776062012,0.704181432723999
1.526386022567749,0.8239797353744507,0.7024062871932983,0.5455347299575806,0.5333333333333333,1.7404738664627075,0.7686387300491333
1.4821633100509644,0.7881492376327515,0.6940140724182129,0.49778276681900024,0.4,1.5802130699157715,0.689771831035614
1.464158535003662,0.7494668960571289,0.7146916389465332,0.4698745906352997,0.5333333333333333,1.6414698362350464,0.6881097555160522
1.4147326946258545,0.7506985068321228,0.6640341877937317,0.4464733302593231,0.5666666666666667,1.695534586906433,0.695766806602478
1.318268060684204,0.8447866439819336,0.4734814167022705,0.5328134894371033,0.5333333333333333,1.5761032104492188,0.7523144483566284
1.3990567922592163,0.6790181398391724,0.720038652420044,0.412242591381073,0.4666666666666667,1.2806528806686401,0.5928797721862793
1.3599913120269775,0.9045588374137878,0.4554324746131897,0.6116312742233276,0.5,2.0751097202301025,0.7584473490715027
1.3449782133102417,0.7643449306488037,0.580633282661438,0.5839075446128845,0.5666666666666667,2.2402889728546143,0.6975123882293701
1.3894156217575073,0.7319878339767456,0.6574277877807617,0.5634797215461731,0.5333333333333333,2.0047364234924316,0.6629058122634888
1.3159725666046143,0.7453665137290955,0.5706060528755188,0.5399802327156067,0.3666666666666667,1.653138518333435,0.6350041627883911
1.395110845565796,0.7803919315338135,0.6147189140319824,0.5880640149116516,0.43333333333333335,1.8363037109375,0.6680309176445007
1.4023436307907104,0.748208224773407,0.6541354060173035,0.5694317817687988,0.5666666666666667,2.3641250133514404,0.6538454294204712
1.4234776496887207,0.711689829826355,0.7117878198623657,0.5590944290161133,0.43333333333333335,2.1899540424346924,0.6522930264472961
1.4136260747909546,0.704850435256958,0.7087756395339966,0.5643806457519531,0.5,1.5133782625198364,0.6656463742256165
1.4511308670043945,0.7126933932304382,0.7384374737739563,0.5698144435882568,0.30000000000000004,1.5565835237503052,0.6650409698486328
1.4669914245605469,0.7365344762802124,0.7304569482803345,0.5928107500076294,0.5666666666666667,1.674074411392212,0.6882122755050659
1.4920986890792847,0.7761697769165039,0.7159289121627808,0.5544962882995605,0.43333333333333335,1.3741881847381592,0.6403779983520508
1.5515645742416382,0.7930237054824829,0.7585408687591553,0.5530604124069214,0.43333333333333335,1.3780511617660522,0.6443610787391663
1.6018050909042358,0.8129914999008179,0.788813591003418,0.549992561340332,0.43333333333333335,1.5974078178405762,0.6372236609458923
1.582188367843628,0.8690592050552368,0.7131291627883911,0.5643462538719177,0.43333333333333335,1.9032402038574219,0.6612425446510315
1.6653308868408203,0.7804383635520935,0.8848925232887268,0.5408535003662109,0.4666666666666667,1.6834907531738281,0.6390431523323059
1.6090567111968994,0.8469994068145752,0.7620573043823242,0.5863587856292725,0.4666666666666667,1.7181174755096436,0.6921936869621277
1.5704492330551147,0.7893432378768921,0.7811059951782227,0.5538482666015625,0.5,1.3719063997268677,0.6784567832946777
1.5849908590316772,0.8616263270378113,0.723364531993866,0.616900622844696,0.5666666666666667,1.8670306205749512,0.7337640523910522
1.54862642288208,0.8513781428337097,0.6972482800483704,0.6297518610954285,0.43333333333333335,1.8641462326049805,0.7471631765365601
1.4806110858917236,0.8720240592956543,0.6085870265960693,0.6424229741096497,0.5333333333333333,1.7593152523040771,0.7649461627006531
1.4476649761199951,0.8637692332267761,0.583895742893219,0.6544046401977539,0.33333333333333337,1.5189545154571533,0.7669364809989929
1.4607350826263428,0.8468500971794128,0.6138849854469299,0.6388854384422302,0.3666666666666667,1.9753234386444092,0.759236216545105
1.431832194328308,0.8855308294296265,0.5463013648986816,0.6704160571098328,0.5333333333333333,1.2154076099395752,0.7883570194244385
1.4324897527694702,0.9101365804672241,0.5223531723022461,0.6571226119995117,0.5,0.7333112955093384,0.7845334410667419
1.404096007347107,0.9748174548149109,0.42927855253219604,0.7163995504379272,0.33333333333333337,1.4355785846710205,0.8511863946914673
1.8699697256088257,0.6083691716194153,1.2616005539894104,0.6531716585159302,0.33333333333333337,1.2260390520095825,0.850490927696228
1.7142868041992188,0.6589880585670471,1.0552987456321716,0.6756383776664734,0.43333333333333335,1.382480263710022,0.9053033590316772
1.8246736526489258,0.5439116358757019,1.2807620167732239,0.6170719861984253,0.4666666666666667,1.553632378578186,0.8693174719810486
1.647937536239624,0.6937878131866455,0.9541497230529785,0.6934460997581482,0.3666666666666667,1.2117043733596802,0.9182800054550171
1.7898383140563965,0.5234390497207642,1.2663992643356323,0.6056272983551025,0.4,1.6178022623062134,0.8088919520378113
1.6137189865112305,0.5935121774673462,1.0202068090438843,0.639528751373291,0.4,1.4958181381225586,0.8977603912353516
1.6323072910308838,0.684811532497406,0.9474957585334778,0.619399905204773,0.5,0.7256032824516296,0.8352400660514832
1.4886001348495483,0.6610082387924194,0.8275918960571289,0.642552375793457,0.4,1.1253607273101807,0.8128182291984558
1.6541252136230469,0.7567547559738159,0.897370457649231,0.6031352877616882,0.3666666666666667,1.3470368385314941,0.7730196714401245
1.5968999862670898,0.738878607749939,0.8580213785171509,0.5680702924728394,0.43333333333333335,1.038886308670044,0.7444043159484863
1.4859857559204102,0.7783609628677368,0.7076247930526733,0.6496166586875916,0.43333333333333335,1.4908217191696167,0.8049063682556152
1.4998325109481812,0.7199732065200806,0.7798593044281006,0.4799036383628845,0.3666666666666667,1.9044955968856812,0.6294652819633484
1.394843578338623,0.6802891492843628,0.7145544290542603,0.5635818243026733,0.6,1.481884479522705,0.7362186908721924
1.2467715740203857,0.6668156385421753,0.5799559354782104,0.4697716236114502,0.5,1.410428762435913,0.635073721408844
1.2631897926330566,0.6775721907615662,0.5856176018714905,0.40035736560821533,0.43333333333333335,1.5879955291748047,0.5527799725532532
1.0377423763275146,0.8200151920318604,0.2177271842956543,0.5433241128921509,0.6,1.6103559732437134,0.623077392578125
1.1650365591049194,0.6392359733581543,0.5258005857467651,0.4360264539718628,0.6333333333333333,1.7083369493484497,0.5390115976333618
1.126084327697754,0.6870622038841248,0.43902212381362915,0.3809617757797241,0.5333333333333333,1.513527512550354,0.5020666718482971
0.9983752965927124,0.7480666041374207,0.25030869245529175,0.5281115770339966,0.6666666666666667,1.9969751834869385,0.6438931226730347
1.159454107284546,0.5936021208763123,0.5658519864082336,0.36709004640579224,0.6,1.5794519186019897,0.5122342109680176
1.221153736114502,0.7772919535636902,0.44386178255081177,0.48851868510246277,0.5333333333333333,1.8052269220352173,0.5969671010971069
1.1836748123168945,0.6189855337142944,0.5646892786026001,0.3062841296195984,0.43333333333333335,1.8563694953918457,0.4380916953086853
1.327762484550476,0.7105569839477539,0.6172055006027222,0.352550208568573,0.5,1.6587977409362793,0.46379369497299194
1.235700011253357,0.6506458520889282,0.5850541591644287,0.33394819498062134,0.5666666666666667,1.4557991027832031,0.43989378213882446
1.2702748775482178,0.5883545279502869,0.6819203495979309,0.29103827476501465,0.5666666666666667,1.5771499872207642,0.389888733625412
1.2569077014923096,0.5419113039970398,0.7149963974952698,0.31082186102867126,0.4666666666666667,1.379885196685791,0.3896298110485077
1.3142905235290527,0.5204247236251831,0.7938657999038696,0.3036114573478699,0.5333333333333333,1.5438534021377563,0.3941589295864105
1.2521392107009888,0.4598323106765747,0.7923069000244141,0.27205896377563477,0.5,1.6962807178497314,0.3544284701347351
1.1197677850723267,0.6789984703063965,0.4407693147659302,0.4128565490245819,0.6333333333333333,1.7240689992904663,0.5077609419822693
1.245033621788025,0.5009375810623169,0.744096040725708,0.28506332635879517,0.6,1.5076009035110474,0.3604813814163208
1.2226803302764893,0.5541286468505859,0.6685516834259033,0.3141307234764099,0.5,1.3470579385757446,0.39852166175842285
1.2718291282653809,0.5627671480178833,0.7090619802474976,0.25597065687179565,0.5333333333333333,1.3403527736663818,0.32652074098587036
1.2823247909545898,0.5706621408462524,0.7116626501083374,0.3651285171508789,0.3666666666666667,0.8325157165527344,0.44739651679992676
1.1892101764678955,0.5332356691360474,0.6559745073318481,0.3071904182434082,0.4666666666666667,1.7851589918136597,0.3950377404689789
1.3338561058044434,0.49858254194259644,0.8352735638618469,0.28628525137901306,0.5,1.2561014890670776,0.37015390396118164
1.35684335231781,0.5890650749206543,0.7677782773971558,0.3266012668609619,0.43333333333333335,1.1674339771270752,0.40660560131073
1.4323217868804932,0.5863814949989319,0.8459402918815613,0.3127802312374115,0.43333333333333335,1.2161964178085327,0.40738043189048767
1.3251529932022095,0.5194816589355469,0.8056713342666626,0.25081706047058105,0.4666666666666667,1.6056269407272339,0.32250532507896423
1.3457896709442139,0.570591151714325,0.7751985192298889,0.2959413230419159,0.5333333333333333,1.6843457221984863,0.3712877631187439
1.407997488975525,0.6158162951469421,0.7921811938285828,0.31886157393455505,0.4,1.2711549997329712,0.3991210460662842
1.4807753562927246,0.5425761342048645,0.9381992220878601,0.26542896032333374,0.43333333333333335,1.4630303382873535,0.34451112151145935
1.4010331630706787,0.5581313371658325,0.8429018259048462,0.31159231066703796,0.43333333333333335,1.3671553134918213,0.39275139570236206
1.4589543342590332,0.49985355138778687,0.9591007828712463,0.26769745349884033,0.4,1.4361509084701538,0.3665248155593872
1.4036765098571777,0.5495408773422241,0.8541356325149536,0.2768036723136902,0.4666666666666667,1.3982305526733398,0.37413620948791504
1.5346074104309082,0.585133969783783,0.9494734406471252,0.32643789052963257,0.5,1.4159868955612183,0.435398668050766
1.5052613019943237,0.5281461477279663,0.9771151542663574,0.30314958095550537,0.43333333333333335,1.4365334510803223,0.41401606798171997
1.4410374164581299,0.5784950256347656,0.8625423908233643,0.3443949818611145,0.43333333333333335,1.7117524147033691,0.4656068682670593
1.4453624486923218,0.5044299364089966,0.9409325122833252,0.2854061722755432,0.4666666666666667,1.2930402755737305,0.4109768569469452
1.4685695171356201,0.4969857931137085,0.9715837240219116,0.28990036249160767,0.4666666666666667,1.7014570236206055,0.3923964500427246
1.4379630088806152,0.48391395807266235,0.9540490508079529,0.2507476508617401,0.5666666666666667,2.0328426361083984,0.3534356355667114
1.5029371976852417,0.5159952044487,0.9869419932365417,0.2754869759082794,0.4666666666666667,1.7766249179840088,0.3751888871192932
1.3908146619796753,0.4707323908805847,0.9200822710990906,0.26062411069869995,0.43333333333333335,1.6597435474395752,0.33578941226005554
1.4508039951324463,0.5129346251487732,0.9378693699836731,0.29306352138519287,0.43333333333333335,1.5081127882003784,0.35133299231529236
1.4160130023956299,0.42733606696128845,0.9886769354343414,0.22434145212173462,0.5,1.632522463798523,0.29107245802879333
1.5097898244857788,0.48768267035484314,1.0221071541309357,0.26868656277656555,0.6,1.1744004487991333,0.33467650413513184
1.4747428894042969,0.4966341257095337,0.9781087636947632,0.27720797061920166,0.5,1.3583730459213257,0.33503031730651855
1.4139717817306519,0.5074077844619751,0.9065639972686768,0.29072821140289307,0.5333333333333333,1.785943627357483,0.3613818287849426
1.3208537101745605,0.46989065408706665,0.8509630560874939,0.2558797001838684,0.4666666666666667,1.8671276569366455,0.3225706219673157
1.476113200187683,0.4648119807243347,1.0113012194633484,0.2742433547973633,0.5333333333333333,2.0882701873779297,0.3281034827232361
1.4056494235992432,0.43302613496780396,0.9726232886314392,0.2683090567588806,0.5,1.6722321510314941,0.33125123381614685
1.366403579711914,0.4982191324234009,0.8681844472885132,0.2841317057609558,0.4,1.9787195920944214,0.3585456311702728
1.312247395515442,0.4734957814216614,0.8387516140937805,0.30971774458885193,0.4,1.5082560777664185,0.36134594678878784
1.2278294563293457,0.5537180304527283,0.6741114258766174,0.367692768573761,0.4666666666666667,1.7084065675735474,0.46178945899009705
1.2286114692687988,0.47265729308128357,0.7559541761875153,0.3395245671272278,0.5,1.9321075677871704,0.4174667298793793
1.2046587467193604,0.4942130446434021,0.7104457020759583,0.35548123717308044,0.4,1.574906349182129,0.4416063725948334
1.0423269271850586,0.5550631284713745,0.4872637987136841,0.4373295307159424,0.43333333333333335,1.6235299110412598,0.5650429129600525
1.2042654752731323,0.539736807346344,0.6645286679267883,0.3819223642349243,0.5666666666666667,1.5777753591537476,0.46970757842063904
1.2203311920166016,0.4846811294555664,0.7356500625610352,0.34757834672927856,0.3666666666666667,1.7411476373672485,0.4333723485469818
1.1419185400009155,0.5753891468048096,0.566529393196106,0.41698235273361206,0.4,1.1076104640960693,0.532412588596344
1.2156076431274414,0.5705817341804504,0.645025908946991,0.3972547650337219,0.4666666666666667,0.8342217206954956,0.5174999833106995
1.3537547588348389,0.6218470931053162,0.7319076657295227,0.41970095038414,0.5333333333333333,1.2860504388809204,0.5423318147659302
1.378969430923462,0.69869065284729,0.6802787780761719,0.48765528202056885,0.3666666666666667,1.444116473197937,0.6286939382553101
1.383528709411621,0.6470286846160889,0.7365000247955322,0.45439934730529785,0.4,1.3209774494171143,0.6122971773147583
1.3455241918563843,0.7014772891998291,0.6440469026565552,0.47748932242393494,0.43333333333333335,1.2241417169570923,0.6287103891372681
1.3457441329956055,0.6915898323059082,0.6541543006896973,0.4726966321468353,0.43333333333333335,1.5119086503982544,0.6253252029418945
1.3739312887191772,0.6866244077682495,0.6873068809509277,0.4514845609664917,0.33333333333333337,1.4491292238235474,0.5711000561714172
1.3755888938903809,0.5733176469802856,0.8022712469100952,0.42061635851860046,0.33333333333333337,0.8518503308296204,0.5404750108718872
1.3861899375915527,0.6061985492706299,0.7799913883209229,0.4432886242866516,0.4,1.1844584941864014,0.5562324523925781
1.3553788661956787,0.7171131372451782,0.6382657289505005,0.4963453710079193,0.30000000000000004,1.5285155773162842,0.5979255437850952
1.4857378005981445,0.6098973751068115,0.875840425491333,0.4428861141204834,0.4,1.3996590375900269,0.5182449817657471
1.3503451347351074,0.7022976279258728,0.6480475068092346,0.451945960521698,0.4,1.6313854455947876,0.5448569655418396
1.4576071500778198,0.6032304167747498,0.8543767333030701,0.44494563341140747,0.33333333333333337,1.957161545753479,0.5081819891929626
1.4675910472869873,0.6855988502502441,0.7819921970367432,0.47959956526756287,0.3666666666666667,1.507082462310791,0.5612190961837769
1.4629409313201904,0.6617732644081116,0.8011676669120789,0.4670722484588623,0.4,1.2619342803955078,0.5398911833763123
1.2799696922302246,0.7001757025718689,0.5797939896583557,0.4539121389389038,0.3666666666666667,1.5222665071487427,0.5259378552436829
1.461273193359375,0.8081464767456055,0.6531267166137695,0.5795941352844238,0.5,1.4920772314071655,0.6500022411346436
1.3178218603134155,0.7275883555412292,0.5902335047721863,0.47194188833236694,0.43333333333333335,1.2824549674987793,0.551348865032196
1.4317176342010498,0.701096773147583,0.7306208610534668,0.49864643812179565,0.4,1.7431766986846924,0.575534462928772
1.1735317707061768,0.7878450155258179,0.3856867551803589,0.5032837390899658,0.43333333333333335,1.2603294849395752,0.5958065986633301
1.2422819137573242,0.6371524333953857,0.6051294803619385,0.42803117632865906,0.4666666666666667,1.2871278524398804,0.49247464537620544
1.4403207302093506,0.6200298070907593,0.8202909231185913,0.4728268086910248,0.43333333333333335,0.9286032915115356,0.5655126571655273
1.3519171476364136,0.6437720656394958,0.7081450819969177,0.4511656165122986,0.43333333333333335,1.3998810052871704,0.5489449501037598
1.336667537689209,0.5778061151504517,0.7588614225387573,0.42041537165641785,0.3666666666666667,1.4343763589859009,0.49316591024398804
1.3060243129730225,0.7270776629447937,0.5789466500282288,0.4791024625301361,0.5,1.2268524169921875,0.5530314445495605
1.353818416595459,0.6298421621322632,0.7239762544631958,0.43672260642051697,0.5333333333333333,1.820225715637207,0.5177930593490601
1.3142006397247314,0.6662282347679138,0.6479724049568176,0.4581082761287689,0.43333333333333335,1.5770937204360962,0.549512505531311
1.4115900993347168,0.6183115839958191,0.7932785153388977,0.46543845534324646,0.4666666666666667,1.1931877136230469,0.5434867143630981
1.302101492881775,0.7087931632995605,0.5933083295822144,0.5187840461730957,0.43333333333333335,1.9676555395126343,0.5900225639343262
1.2790265083312988,0.708940863609314,0.5700856447219849,0.47902151942253113,0.5,1.582550287246704,0.5697503089904785
1.3603662252426147,0.6483556628227234,0.7120105624198914,0.4844207763671875,0.43333333333333335,1.5244678258895874,0.5629140138626099
1.3318285942077637,0.6754357814788818,0.6563928127288818,0.48070892691612244,0.4666666666666667,2.0237457752227783,0.5612526535987854
1.3923219442367554,0.6528835296630859,0.7394384145736694,0.4841790199279785,0.33333333333333337,1.2844723463058472,0.5691554546356201
1.408055067062378,0.6200762391090393,0.7879788279533386,0.4761500060558319,0.4,2.355079174041748,0.556532084941864
1.378335952758789,0.6433951258659363,0.7349408268928528,0.4680888056755066,0.30000000000000004,1.9468824863433838,0.547980785369873
1.2521377801895142,0.6535089612007141,0.5986288189888,0.45113253593444824,0.4666666666666667,1.9184564352035522,0.5367199778556824
1.3456915616989136,0.7029643058776855,0.642727255821228,0.5078117251396179,0.4,1.769561767578125,0.5803526043891907
1.2284117937088013,0.7207738161087036,0.5076379776000977,0.4923689067363739,0.43333333333333335,1.868345856666565,0.5773642063140869
1.2748847007751465,0.690011739730835,0.5848729610443115,0.46536749601364136,0.30000000000000004,1.5676778554916382,0.5447739958763123
1.3705463409423828,0.6904768943786621,0.6800694465637207,0.4696047008037567,0.4666666666666667,1.4898673295974731,0.5520113706588745
1.351393699645996,0.7018327116966248,0.6495609879493713,0.5189354419708252,0.5,1.4939442873001099,0.6136410236358643
1.3882381916046143,0.6633920669555664,0.7248461246490479,0.5102248191833496,0.43333333333333335,1.4869989156723022,0.5909959077835083
1.3742740154266357,0.6570523977279663,0.7172216176986694,0.515500545501709,0.4,1.700201153755188,0.6084104776382446
1.2438445091247559,0.744158923625946,0.4996855854988098,0.5701749324798584,0.4,2.2472801208496094,0.6711220741271973
1.3310236930847168,0.6520199775695801,0.6790037155151367,0.4903743863105774,0.4,1.7555021047592163,0.6023765802383423
1.4057692289352417,0.6330878734588623,0.7726813554763794,0.4569655656814575,0.4666666666666667,1.4008971452713013,0.5623505711555481
1.3053300380706787,0.7579628229141235,0.5473672151565552,0.5414621233940125,0.33333333333333337,1.5570902824401855,0.6515824794769287
1.3428925275802612,0.6338741183280945,0.7090184092521667,0.47562479972839355,0.2666666666666667,2.0756380558013916,0.5913865566253662
1.4081110954284668,0.7299027442932129,0.6782083511352539,0.5366619825363159,0.43333333333333335,1.772230863571167,0.6391686797142029
1.365079641342163,0.7246537208557129,0.6404259204864502,0.4925607144832611,0.4666666666666667,1.1031808853149414,0.5973027348518372
1.4096401929855347,0.7451171875,0.6645230054855347,0.5275377631187439,0.43333333333333335,1.6032158136367798,0.645789623260498
1.3607540130615234,0.8072640299797058,0.5534899830818176,0.6072847843170166,0.33333333333333337,1.8552199602127075,0.7044721841812134
1.4786419868469238,0.6708800196647644,0.8077619671821594,0.5450840592384338,0.5,1.9708372354507446,0.6590670347213745
1.4374531507492065,0.8133225440979004,0.6241306066513062,0.5921545028686523,0.5333333333333333,1.933592677116394,0.7059978246688843
1.450418472290039,0.6776401400566101,0.772778332233429,0.5534495115280151,0.5333333333333333,1.896845817565918,0.6376614570617676
1.5029296875,0.7223140597343445,0.7806156277656555,0.5940828323364258,0.4,1.4190701246261597,0.6890435218811035
1.5213029384613037,0.8208106756210327,0.700492262840271,0.5911170244216919,0.4666666666666667,1.6556497812271118,0.6756629943847656
1.4784743785858154,0.7668848037719727,0.7115895748138428,0.5910214781761169,0.30000000000000004,1.901832103729248,0.7057656049728394
1.615924596786499,0.8884327411651611,0.7274918556213379,0.6257315874099731,0.5,1.4892817735671997,0.7112802267074585
1.5798184871673584,0.9398366808891296,0.6399818062782288,0.6078656911849976,0.4666666666666667,1.355623722076416,0.6919186115264893
1.6314500570297241,0.8953589797019958,0.7360910773277283,0.6074969172477722,0.43333333333333335,1.2226201295852661,0.7224007844924927
1.5859483480453491,0.9103606939315796,0.6755876541137695,0.5635161399841309,0.19999999999999996,1.0984629392623901,0.6417955160140991
1.2846686840057373,0.3674032390117645,0.9172654449939728,0.4071623682975769,0.5,1.5949418544769287,0.5640962719917297
1.2092317342758179,0.32805579900741577,0.8811759352684021,0.3508647382259369,0.5333333333333333,1.8041861057281494,0.5674088001251221
1.2196884155273438,0.43350061774253845,0.7861877977848053,0.3643992841243744,0.43333333333333335,1.6233259439468384,0.5389114022254944
1.4104914665222168,0.34306764602661133,1.0674238204956055,0.3050789535045624,0.43333333333333335,1.4912383556365967,0.4600575864315033
1.1458488702774048,0.32148537039756775,0.824363499879837,0.2997381091117859,0.4666666666666667,1.1569570302963257,0.4736001193523407
1.0766183137893677,0.3547053039073944,0.7219130098819733,0.3543092608451843,0.5,1.4116952419281006,0.5111676454544067
1.194807529449463,0.3182511627674103,0.8765563666820526,0.2909542918205261,0.4,2.007891893386841,0.43982529640197754
1.2288539409637451,0.3006056249141693,0.9282483160495758,0.2652442455291748,0.33333333333333337,1.2865794897079468,0.3717917799949646
1.190016269683838,0.2926940619945526,0.8973222076892853,0.256416916847229,0.5333333333333333,1.2822365760803223,0.3956502377986908
1.1426482200622559,0.29216665029525757,0.8504815697669983,0.25049707293510437,0.4,1.2219599485397339,0.36564502120018005
1.090849757194519,0.35075443983078003,0.740095317363739,0.38322052359580994,0.3666666666666667,1.344639778137207,0.5257480144500732
1.004867434501648,0.4323168992996216,0.5725505352020264,0.3717679977416992,0.4666666666666667,1.2105276584625244,0.5542688369750977
1.0957183837890625,0.3145463466644287,0.7811720371246338,0.35668742656707764,0.5333333333333333,1.2425847053527832,0.5220907926559448
1.135991096496582,0.2775645852088928,0.8584265112876892,0.3040194809436798,0.6333333333333333,1.4890351295471191,0.44183701276779175
1.161350131034851,0.2853907644748688,0.8759593665599823,0.35511326789855957,0.5333333333333333,1.5287059545516968,0.4771692752838135
1.129341721534729,0.3994331359863281,0.7299085855484009,0.45506566762924194,0.5333333333333333,1.4060090780258179,0.6550168991088867
1.1185663938522339,0.33328646421432495,0.7852799296379089,0.4059838652610779,0.5333333333333333,1.6188716888427734,0.5693155527114868
1.1909029483795166,0.3104863166809082,0.8804166316986084,0.36819133162498474,0.5,1.3173812627792358,0.5455996990203857
1.1064651012420654,0.5155339241027832,0.5909311771392822,0.4258461892604828,0.6333333333333333,1.5223186016082764,0.6558264493942261
1.2961057424545288,0.4141967296600342,0.8819090127944946,0.45654258131980896,0.5333333333333333,1.7308014631271362,0.6273865699768066
1.21396803855896,0.45779281854629517,0.7561752200126648,0.46299105882644653,0.5,1.383697271347046,0.6808171272277832
1.303745150566101,0.4161706864833832,0.8875744640827179,0.44891998171806335,0.5,1.5146243572235107,0.5942686796188354
1.1839494705200195,0.4288785457611084,0.7550709247589111,0.4671667516231537,0.5666666666666667,1.1797666549682617,0.6188148856163025
1.259918451309204,0.45799362659454346,0.8019248247146606,0.4818649888038635,0.4,1.594581127166748,0.6462417840957642
1.1679434776306152,0.39875420928001404,0.7691892683506012,0.43971163034439087,0.4666666666666667,1.515966773033142,0.5718832015991211
1.1747887134552002,0.44783878326416016,0.72694993019104,0.3780599534511566,0.6,1.5792428255081177,0.5531593561172485
1.1644577980041504,0.5665225982666016,0.5979351997375488,0.35162314772605896,0.43333333333333335,1.3940879106521606,0.5471200346946716
1.3389530181884766,0.4421505331993103,0.8968024849891663,0.32849055528640747,0.4,1.445648193359375,0.4633510112762451
1.4277242422103882,0.39093613624572754,1.0367881059646606,0.26585960388183594,0.5333333333333333,1.2749849557876587,0.3816854953765869
1.4331135749816895,0.4141008257865906,1.0190127491950989,0.29901596903800964,0.5333333333333333,1.5089077949523926,0.4103509783744812
1.4032926559448242,0.4324027895927429,0.9708898663520813,0.28751784563064575,0.43333333333333335,1.436250925064087,0.42372187972068787
1.3846611976623535,0.3889033794403076,0.9957578182220459,0.28848180174827576,0.5333333333333333,1.184730052947998,0.4216623306274414
1.463435411453247,0.4047238826751709,1.0587115287780762,0.2641770541667938,0.4666666666666667,1.2958016395568848,0.3757449984550476
1.441429853439331,0.40798330307006836,1.0334465503692627,0.312704861164093,0.4666666666666667,1.2911075353622437,0.4433576464653015
1.4512027502059937,0.5062865018844604,0.9449162483215332,0.3795264661312103,0.4,1.3869329690933228,0.526123046875
1.5325102806091309,0.4672635495662689,1.065246731042862,0.36503082513809204,0.43333333333333335,1.0208152532577515,0.47471117973327637
1.4416941404342651,0.5110812187194824,0.9306129217147827,0.35729318857192993,0.43333333333333335,1.1214960813522339,0.4701506495475769
1.463860273361206,0.604313850402832,0.859546422958374,0.35359200835227966,0.3666666666666667,1.126366138458252,0.4644978940486908
1.5069043636322021,0.6970592737197876,0.8098450899124146,0.44663700461387634,0.4666666666666667,1.2147576808929443,0.6278430819511414
1.5259875059127808,0.5973665714263916,0.9286209344863892,0.3532409071922302,0.5,1.293871521949768,0.4680023193359375
1.6746032238006592,0.6842706203460693,0.9903326034545898,0.37773439288139343,0.43333333333333335,1.190667748451233,0.5368090867996216
1.5905393362045288,0.5693218111991882,1.0212175250053406,0.37329792976379395,0.5,1.4955271482467651,0.48250120878219604
1.603064775466919,0.3889579772949219,1.214106798171997,0.20256972312927246,0.5,1.3624392747879028,0.28931930661201477
1.6017510890960693,0.6935035586357117,0.9082475304603577,0.33982688188552856,0.4666666666666667,1.6111564636230469,0.4761722981929779
1.493321180343628,0.5145585536956787,0.9787626266479492,0.30096638202667236,0.43333333333333335,1.1759045124053955,0.4180583655834198
1.51572847366333,0.5916786789894104,0.9240497946739197,0.3083232045173645,0.4666666666666667,0.914476752281189,0.43803727626800537
1.4715158939361572,0.7162740230560303,0.755241870880127,0.4186227321624756,0.5,1.1649038791656494,0.5263836979866028
1.4232923984527588,0.5452488660812378,0.878043532371521,0.3311702311038971,0.4,1.8711800575256348,0.450453519821167
1.51755690574646,0.7594153881072998,0.7581415176391602,0.38216614723205566,0.43333333333333335,1.6117137670516968,0.5088695287704468
1.5538047552108765,0.7483911514282227,0.8054136037826538,0.3421782851219177,0.5333333333333333,1.1087498664855957,0.46825525164604187
1.6819294691085815,0.6422224044799805,1.039707064628601,0.2813999354839325,0.4666666666666667,1.241385579109192,0.41463953256607056
1.5994417667388916,0.7803143858909607,0.8191273808479309,0.359462708234787,0.4666666666666667,1.390623688697815,0.4965507686138153
1.530255675315857,0.7565087080001831,0.7737469673156738,0.36215895414352417,0.43333333333333335,1.359411358833313,0.5003976821899414
1.4978673458099365,0.6998288035392761,0.7980385422706604,0.3478044867515564,0.33333333333333337,1.4870723485946655,0.46469002962112427
1.3769010305404663,0.779427707195282,0.5974733233451843,0.3412758708000183,0.4666666666666667,1.532394289970398,0.502577006816864
1.4345682859420776,0.6716196537017822,0.7629486322402954,0.29273393750190735,0.4,1.3539484739303589,0.43163931369781494
1.3483734130859375,0.7156165838241577,0.6327568292617798,0.35305559635162354,0.3666666666666667,1.1659187078475952,0.48838698863983154
1.4084320068359375,0.5545130372047424,0.8539189696311951,0.35653790831565857,0.43333333333333335,1.2211484909057617,0.4585312604904175
1.2872545719146729,0.7326370477676392,0.5546175241470337,0.4049246311187744,0.30000000000000004,1.1238974332809448,0.5499428510665894
1.1629180908203125,0.7554671168327332,0.40745097398757935,0.41623616218566895,0.4666666666666667,1.3192005157470703,0.5276729464530945
1.2746210098266602,0.5623481869697571,0.7122728228569031,0.28671392798423767,0.3666666666666667,1.2318084239959717,0.40486812591552734
1.3313469886779785,0.7360750436782837,0.5952719449996948,0.3871850371360779,0.4,1.442195177078247,0.5134443640708923
1.4073123931884766,0.5394315123558044,0.8678808808326721,0.316356360912323,0.4,1.4884061813354492,0.41765785217285156
1.2577335834503174,0.6443723440170288,0.6133612394332886,0.309829443693161,0.3666666666666667,1.8123500347137451,0.45436161756515503
1.398533821105957,0.6402449011802673,0.7582889199256897,0.4191317558288574,0.33333333333333337,1.600685715675354,0.49838051199913025
1.3078362941741943,0.5614209175109863,0.746415376663208,0.3493158221244812,0.30000000000000004,1.2259289026260376,0.44938939809799194
1.2628757953643799,0.6062808632850647,0.6565949320793152,0.39712414145469666,0.43333333333333335,1.3264975547790527,0.5008758902549744
1.2751134634017944,0.5777312517166138,0.6973822116851807,0.39209944009780884,0.4,1.3813203573226929,0.48119330406188965
1.412313461303711,0.6264352798461914,0.7858781814575195,0.3615615963935852,0.4666666666666667,1.4309906959533691,0.4948897361755371
1.3449023962020874,0.5565446615219116,0.7883577346801758,0.3482813835144043,0.4666666666666667,1.196589469909668,0.4566619396209717
1.4188249111175537,0.5605059862136841,0.8583189249038696,0.41306257247924805,0.3666666666666667,1.1697580814361572,0.5266098976135254
1.4495209455490112,0.5905815958976746,0.8589393496513367,0.4369697570800781,0.4,1.190088152885437,0.5655233860015869
1.4969699382781982,0.6702429056167603,0.826727032661438,0.3556949496269226,0.4,1.3238083124160767,0.49803265929222107
1.4634628295898438,0.6010680198669434,0.8623948097229004,0.4267745912075043,0.4,1.1626007556915283,0.5309851169586182
1.366777777671814,0.5058519840240479,0.8609257936477661,0.3277091383934021,0.5333333333333333,1.388342022895813,0.43705540895462036
1.4237086772918701,0.5237769484519958,0.8999317288398743,0.36270004510879517,0.4,1.6034033298492432,0.4623238444328308
1.3759673833847046,0.5466952323913574,0.8292721509933472,0.36305364966392517,0.3666666666666667,1.5571064949035645,0.46792373061180115
1.3872640132904053,0.5319243669509888,0.8553396463394165,0.32075318694114685,0.5,1.4354952573776245,0.44628214836120605
1.2972055673599243,0.5510379076004028,0.7461676597595215,0.3572532534599304,0.33333333333333337,1.6394110918045044,0.46610474586486816
1.2920522689819336,0.5473475456237793,0.7447047233581543,0.28912919759750366,0.43333333333333335,1.9204343557357788,0.41116827726364136
1.25020170211792,0.5714945197105408,0.6787071824073792,0.39249083399772644,0.43333333333333335,1.4172258377075195,0.4903191924095154
1.1918431520462036,0.446676105260849,0.7451670467853546,0.310276061296463,0.5,2.097705364227295,0.40195053815841675
1.1815681457519531,0.4292451739311218,0.7523229718208313,0.27513015270233154,0.43333333333333335,1.2678452730178833,0.3678715229034424
1.1540679931640625,0.45962250232696533,0.6944454908370972,0.32002049684524536,0.5,1.9690824747085571,0.41491183638572693
1.1222026348114014,0.4289003312587738,0.6933023035526276,0.28616660833358765,0.2666666666666667,1.8150275945663452,0.37972158193588257
1.0626051425933838,0.4940791726112366,0.5685259699821472,0.36365777254104614,0.4,1.7887474298477173,0.45574963092803955
1.1377477645874023,0.4306865930557251,0.7070611715316772,0.3254019618034363,0.43333333333333335,1.758136510848999,0.4030419588088989
1.0794177055358887,0.551051914691925,0.5283657908439636,0.2996520698070526,0.4666666666666667,1.2904200553894043,0.39747875928878784
1.0756020545959473,0.5364395380020142,0.5391625165939331,0.42797622084617615,0.5333333333333333,2.170969247817993,0.5101761817932129
1.0640300512313843,0.45723193883895874,0.6067981123924255,0.3073628544807434,0.3666666666666667,1.828672170639038,0.4069300591945648
1.2170605659484863,0.5239269733428955,0.6931335926055908,0.3191288113594055,0.33333333333333337,1.3142180442810059,0.4290100336074829
1.1218287944793701,0.5333058834075928,0.5885229110717773,0.379605770111084,0.43333333333333335,1.060070514678955,0.46572408080101013
1.2396066188812256,0.6165730357170105,0.6230335831642151,0.44937562942504883,0.4,1.8149195909500122,0.5348180532455444
1.2761847972869873,0.6059380769729614,0.6702467203140259,0.4180319905281067,0.43333333333333335,1.8845977783203125,0.5067352652549744
1.361771583557129,0.6050668954849243,0.7567046880722046,0.4547416567802429,0.43333333333333335,1.0144531726837158,0.5308765769004822
1.2200045585632324,0.6197967529296875,0.6002078056335449,0.43188971281051636,0.4666666666666667,1.6380127668380737,0.4978983998298645
1.1958954334259033,0.6580686569213867,0.5378267765045166,0.46309906244277954,0.3666666666666667,1.9035208225250244,0.5358976125717163
1.1138432025909424,0.6476420760154724,0.46620112657546997,0.400627076625824,0.43333333333333335,1.8304795026779175,0.45751020312309265
1.141001582145691,0.6744381785392761,0.4665634036064148,0.44740158319473267,0.3666666666666667,1.7238874435424805,0.5208572149276733
1.2638037204742432,0.6541873812675476,0.6096163392066956,0.46538662910461426,0.4,1.8910102844238281,0.568867564201355
1.2989248037338257,0.5974678993225098,0.7014569044113159,0.39610475301742554,0.5,1.8040632009506226,0.4871738851070404
1.31391441822052,0.5841379761695862,0.7297764420509338,0.4105836749076843,0.33333333333333337,1.5396560430526733,0.5001779198646545
1.2516605854034424,0.5543119311332703,0.6973486542701721,0.3886658549308777,0.3666666666666667,2.1455202102661133,0.460833877325058
1.2642258405685425,0.6042475700378418,0.6599782705307007,0.416055291891098,0.4,1.5121568441390991,0.48817747831344604
1.3034887313842773,0.6464598178863525,0.6570289134979248,0.46616220474243164,0.4666666666666667,1.57064950466156,0.5414709448814392
1.2105882167816162,0.6675809621810913,0.5430072546005249,0.4480150640010834,0.3666666666666667,1.6734747886657715,0.5277525186538696
1.178525447845459,0.707217812538147,0.471307635307312,0.49597403407096863,0.3666666666666667,1.6950665712356567,0.5705987215042114
1.3466171026229858,0.6280218958854675,0.7185952067375183,0.3811419904232025,0.33333333333333337,1.5825564861297607,0.4583525061607361
1.3237569332122803,0.6474161148071289,0.6763408184051514,0.407589852809906,0.4,1.4587732553482056,0.4799005389213562
1.306455135345459,0.6762646436691284,0.6301904916763306,0.4051182270050049,0.33333333333333337,1.7732748985290527,0.47680872678756714
1.3033814430236816,0.7296215295791626,0.573759913444519,0.44597896933555603,0.3666666666666667,1.7675310373306274,0.5129518508911133
1.3437703847885132,0.7542214393615723,0.5895489454269409,0.4719805121421814,0.3666666666666667,1.3629873991012573,0.554405927658081
1.3548654317855835,0.7225262522697449,0.6323391795158386,0.42948222160339355,0.3666666666666667,1.9413176774978638,0.5136810541152954
1.3461703062057495,0.7046904563903809,0.6414798498153687,0.41486334800720215,0.4666666666666667,1.621439814567566,0.5006017684936523
1.424393653869629,0.8759486079216003,0.5484450459480286,0.5317761898040771,0.33333333333333337,1.6823375225067139,0.6049594879150391
1.4245452880859375,0.7783606052398682,0.6461846828460693,0.5008082985877991,0.23333333333333328,1.8104865550994873,0.5711114406585693
1.4256808757781982,0.7103826403617859,0.7152982354164124,0.412333220243454,0.23333333333333328,2.0671989917755127,0.4932677149772644
1.442917823791504,0.7423948049545288,0.7005230188369751,0.45303648710250854,0.4,1.9714823961257935,0.5178338289260864
1.3263545036315918,0.7790769934654236,0.5472775101661682,0.4342428147792816,0.5,2.059072256088257,0.501388430595398
1.434708595275879,0.6988247632980347,0.7358838319778442,0.4220733046531677,0.33333333333333337,1.9608979225158691,0.4780278205871582
1.4294700622558594,0.7008959650993347,0.7285740971565247,0.4705704152584076,0.30000000000000004,2.0697271823883057,0.5144883394241333
1.3628419637680054,0.72496497631073,0.6378769874572754,0.45661482214927673,0.43333333333333335,2.113492727279663,0.5132617354393005
1.3675520420074463,0.7079418897628784,0.6596101522445679,0.47195494174957275,0.33333333333333337,2.137221574783325,0.5249696969985962
1.4256508350372314,0.8137556314468384,0.6118952035903931,0.5351040959358215,0.2666666666666667,1.3541460037231445,0.5831320285797119
1.3854904174804688,0.6929249167442322,0.6925655007362366,0.41294988989830017,0.33333333333333337,1.6991676092147827,0.4653068482875824
1.4625797271728516,0.8342159986495972,0.6283637285232544,0.4377706050872803,0.4,1.8980817794799805,0.5232100486755371
1.3709443807601929,0.7235293388366699,0.647415041923523,0.420520544052124,0.4,1.7325040102005005,0.47896313667297363
1.4023531675338745,0.7810972929000854,0.6212558746337891,0.44074568152427673,0.33333333333333337,1.5291252136230469,0.5155218839645386
1.4131377935409546,0.7750698924064636,0.638067901134491,0.4254443049430847,0.43333333333333335,2.214430093765259,0.48126929998397827
1.4832754135131836,0.9088494777679443,0.5744259357452393,0.5090998411178589,0.4,1.808919906616211,0.5608278512954712
1.3780956268310547,0.7963659167289734,0.5817297101020813,0.39358848333358765,0.4,1.7399417161941528,0.475739449262619
1.429785132408142,0.7801265120506287,0.6496586203575134,0.3999340236186981,0.4666666666666667,1.5791308879852295,0.4705060124397278
1.4835928678512573,0.7380857467651367,0.7455071210861206,0.37616902589797974,0.2666666666666667,1.8166565895080566,0.4552433490753174
1.4735149145126343,0.6959044337272644,0.7776104807853699,0.380713552236557,0.4666666666666667,1.5758607387542725,0.4532544016838074
1.4536880254745483,0.7396969795227051,0.7139910459518433,0.4226013123989105,0.33333333333333337,1.9151339530944824,0.48424863815307617
1.424174189567566,0.7871110439300537,0.6370631456375122,0.43601831793785095,0.4,1.5534496307373047,0.5098080635070801
1.2933777570724487,0.9196776151657104,0.3737001419067383,0.5258963704109192,0.43333333333333335,1.4448639154434204,0.6081427335739136
1.501416563987732,0.6630334854125977,0.8383830785751343,0.3846392035484314,0.30000000000000004,1.7266303300857544,0.46441468596458435
1.5957350730895996,0.7539745569229126,0.841760516166687,0.49352630972862244,0.30000000000000004,1.5829647779464722,0.5664854049682617
1.5769565105438232,0.6138031482696533,0.9631533622741699,0.4601427912712097,0.4,1.651206135749817,0.5313870310783386
1.574220895767212,0.797821044921875,0.7763998508453369,0.5404548048973083,0.3666666666666667,1.134687066078186,0.6034612059593201
1.610098123550415,0.7546412944793701,0.8554568290710449,0.5135038495063782,0.3666666666666667,1.4498482942581177,0.5775778889656067
1.5899901390075684,0.7898337244987488,0.8001564145088196,0.5461823344230652,0.2666666666666667,1.4055132865905762,0.6026996374130249
1.5288147926330566,0.785946249961853,0.7428685426712036,0.5102047324180603,0.33333333333333337,2.1473045349121094,0.5751294493675232
1.5707396268844604,0.7967703342437744,0.773969292640686,0.5293866395950317,0.23333333333333328,1.9151325225830078,0.5869284868240356
1.5302866697311401,0.7769750356674194,0.7533116340637207,0.5014552474021912,0.33333333333333337,1.6134308576583862,0.5686827898025513
1.5986932516098022,0.7171635627746582,0.881529688835144,0.47325485944747925,0.3666666666666667,1.8235023021697998,0.5289567708969116
1.4803194999694824,0.8330122828483582,0.6473072171211243,0.5605875253677368,0.30000000000000004,1.870447039604187,0.6166967153549194
1.5047767162322998,0.7534199953079224,0.7513567209243774,0.5419245958328247,0.3666666666666667,1.8243016004562378,0.5903891921043396
1.545312762260437,0.6447210311889648,0.9005917310714722,0.4202342927455902,0.2666666666666667,2.0138492584228516,0.5150303840637207
1.5781211853027344,0.6606855392456055,0.9174356460571289,0.44827359914779663,0.2666666666666667,1.7252514362335205,0.5060366988182068
1.5550678968429565,0.8507809638977051,0.7042869329452515,0.5772256255149841,0.2666666666666667,1.286744236946106,0.6262553334236145
1.511042833328247,0.6634324789047241,0.847610354423523,0.45419758558273315,0.30000000000000004,1.5997098684310913,0.518795371055603
1.554079532623291,0.6918210387229919,0.8622584939002991,0.46873483061790466,0.23333333333333328,1.4787819385528564,0.5203830003738403
1.6303495168685913,0.5978131890296936,1.0325363278388977,0.38416025042533875,0.4,1.6451714038848877,0.4571468234062195
1.3920748233795166,0.7766056060791016,0.615469217300415,0.4694833755493164,0.30000000000000004,1.7912062406539917,0.5436291694641113
1.5671610832214355,0.679677426815033,0.8874836564064026,0.4322052001953125,0.19999999999999996,1.1937283277511597,0.5003738403320312
1.5816962718963623,0.6993133425712585,0.8823829293251038,0.4766709804534912,0.2666666666666667,1.6347874402999878,0.5284494757652283
1.5968326330184937,0.6660817861557007,0.930750846862793,0.47190308570861816,0.16666666666666663,1.6879969835281372,0.5176658630371094
1.5551128387451172,0.695339560508728,0.8597732782363892,0.4492519795894623,0.2666666666666667,1.7531126737594604,0.5040496587753296
1.5659127235412598,0.6537036299705505,0.9122090935707092,0.4447600841522217,0.30000000000000004,1.6551799774169922,0.48020344972610474
1.59934663772583,0.6493734121322632,0.9499732255935669,0.4438212811946869,0.3666666666666667,1.2688184976577759,0.48729264736175537
1.5487596988677979,0.6829824447631836,0.8657772541046143,0.431341290473938,0.30000000000000004,1.0840420722961426,0.4926833510398865
1.481624960899353,0.6995331048965454,0.7820918560028076,0.4578023850917816,0.33333333333333337,1.456138253211975,0.5188421010971069
1.5270249843597412,0.6649748682975769,0.8620501160621643,0.38466906547546387,0.4,1.9997912645339966,0.44779109954833984
1.6004070043563843,0.657206118106842,0.9432008862495422,0.40875744819641113,0.23333333333333328,1.8699264526367188,0.4767838418483734
1.579699993133545,0.596489429473877,0.983210563659668,0.3968527019023895,0.30000000000000004,1.9408963918685913,0.459000825881958
1.5204229354858398,0.5834347009658813,0.9369882345199585,0.36201462149620056,0.30000000000000004,1.5130146741867065,0.4348033368587494
1.4913575649261475,0.6839615702629089,0.8073959946632385,0.4346669912338257,0.23333333333333328,1.6633049249649048,0.503511905670166
1.5761134624481201,0.6672056913375854,0.9089077711105347,0.45204219222068787,0.43333333333333335,1.3194911479949951,0.5294187068939209
1.5721988677978516,0.7698510885238647,0.8023477792739868,0.4816158711910248,0.33333333333333337,1.5001792907714844,0.5569202303886414
1.437175989151001,0.6929547786712646,0.7442212104797363,0.40463337302207947,0.33333333333333337,1.2266262769699097,0.4500296115875244
1.4886592626571655,0.7490537166595459,0.7396055459976196,0.41763848066329956,0.33333333333333337,1.7991355657577515,0.47356554865837097
1.5594277381896973,0.6414602398872375,0.9179674983024597,0.42270082235336304,0.23333333333333328,1.8392221927642822,0.49180468916893005
1.5584256649017334,0.6316745281219482,0.9267511367797852,0.4036044478416443,0.33333333333333337,1.8689026832580566,0.48453545570373535
1.4642760753631592,0.6721633672714233,0.7921127080917358,0.43682432174682617,0.19999999999999996,1.4893393516540527,0.49587762355804443
1.4333364963531494,0.7514362335205078,0.6819002628326416,0.5027350187301636,0.33333333333333337,1.9152710437774658,0.5844703912734985
1.5016649961471558,0.6926019191741943,0.8090630769729614,0.4531888961791992,0.33333333333333337,1.7305556535720825,0.5281656980514526
1.4886119365692139,0.6911228895187378,0.7974890470504761,0.4172252118587494,0.19999999999999996,1.3023658990859985,0.4941881597042084
1.3496923446655273,0.8221429586410522,0.5275493860244751,0.4443790316581726,0.33333333333333337,1.756908893585205,0.517196774482727
1.4829914569854736,0.8713011741638184,0.6116902828216553,0.540418803691864,0.2666666666666667,1.4231784343719482,0.5993899703025818
1.4774129390716553,0.8035755157470703,0.673837423324585,0.5172837972640991,0.3666666666666667,1.5112923383712769,0.5680795311927795
1.3978734016418457,0.7639769315719604,0.6338964700698853,0.4690225124359131,0.23333333333333328,1.9866995811462402,0.5356862545013428
1.4706907272338867,0.7325398325920105,0.7381508946418762,0.4855000376701355,0.30000000000000004,1.1778085231781006,0.5373383164405823
1.5117305517196655,0.726939857006073,0.7847906947135925,0.47072768211364746,0.3666666666666667,1.5663574934005737,0.538520336151123
1.5295690298080444,0.7313421964645386,0.7982268333435059,0.47192710638046265,0.33333333333333337,1.3348308801651,0.5405669808387756
1.4512825012207031,0.6947582960128784,0.7565242052078247,0.4468630254268646,0.33333333333333337,1.5516248941421509,0.5215398073196411
1.4828660488128662,0.7005648016929626,0.7823012471199036,0.4645519256591797,0.23333333333333328,1.5040397644042969,0.5357682704925537
1.4486844539642334,0.7440709471702576,0.7046135067939758,0.4655488431453705,0.3666666666666667,1.6354984045028687,0.5369609594345093
1.4216774702072144,0.7388949394226074,0.6827825307846069,0.501275897026062,0.3666666666666667,1.9186100959777832,0.5596989393234253
1.4035589694976807,0.6767725944519043,0.7267863750457764,0.41045594215393066,0.33333333333333337,2.1919848918914795,0.48238587379455566
1.3533971309661865,0.6874729990959167,0.6659241318702698,0.42799004912376404,0.23333333333333328,1.739949107170105,0.49898308515548706
1.219902753829956,0.8235694169998169,0.39633333683013916,0.46794116497039795,0.2666666666666667,1.7279070615768433,0.5462862253189087
1.3488149642944336,0.6189495325088501,0.7298654317855835,0.3869244456291199,0.33333333333333337,1.654905915260315,0.4540177285671234
1.3514139652252197,0.6972622871398926,0.6541516780853271,0.4522135257720947,0.4666666666666667,1.9198901653289795,0.5121724009513855
1.330177664756775,0.771995484828949,0.5581821799278259,0.46681690216064453,0.2666666666666667,2.0105528831481934,0.5369105339050293
1.255403995513916,0.610417366027832,0.644986629486084,0.4131990075111389,0.33333333333333337,1.5572556257247925,0.480399489402771
1.399812936782837,0.6144749522209167,0.7853379845619202,0.3950847387313843,0.23333333333333328,2.144282817840576,0.4560232162475586
1.3610243797302246,0.7187967300415039,0.6422276496887207,0.45251965522766113,0.3666666666666667,2.087975025177002,0.5202743411064148
1.4809764623641968,0.8884183764457703,0.5925580859184265,0.49659597873687744,0.23333333333333328,1.9185689687728882,0.5587196350097656
1.5018422603607178,0.9819957613945007,0.519846498966217,0.535314679145813,0.2666666666666667,1.7567434310913086,0.6014479398727417
1.4978513717651367,0.7802520990371704,0.7175992727279663,0.44478484988212585,0.23333333333333328,2.103395700454712,0.5674635767936707
1.556123971939087,0.9935128092765808,0.5626111626625061,0.5320947766304016,0.3666666666666667,1.309959053993225,0.5724654793739319
1.5334395170211792,0.7834438681602478,0.7499956488609314,0.4196881055831909,0.23333333333333328,1.8229470252990723,0.540773332118988
1.6082868576049805,0.7392070293426514,0.8690798282623291,0.3873189389705658,0.43333333333333335,1.460044503211975,0.473630428314209
1.5629215240478516,0.9737765192985535,0.5891450047492981,0.520751953125,0.4,1.247385025024414,0.6042630672454834
1.5261491537094116,0.9553019404411316,0.57084721326828,0.495344340801239,0.33333333333333337,1.394867181777954,0.5542421340942383
1.5661804676055908,1.0004256963729858,0.565754771232605,0.5368423461914062,0.4666666666666667,1.534306287765503,0.5933627486228943
1.491175889968872,0.916562020778656,0.5746138691902161,0.468059241771698,0.33333333333333337,1.3720260858535767,0.5314929485321045
1.856572151184082,0.40114712715148926,1.4554250240325928,0.4788464903831482,0.5,1.2988018989562988,0.7090646624565125
1.9495996236801147,0.3762173056602478,1.573382318019867,0.4466409385204315,0.5333333333333333,1.3125364780426025,0.6996042132377625
1.8361480236053467,0.4459153115749359,1.3902327120304108,0.4827145040035248,0.5666666666666667,1.4661678075790405,0.744640052318573
1.9110950231552124,0.3437197208404541,1.5673753023147583,0.36967238783836365,0.43333333333333335,1.6800894737243652,0.6083743572235107
1.7549664974212646,0.435674250125885,1.3192922472953796,0.42865604162216187,0.5333333333333333,1.390146017074585,0.594569742679596
1.7675379514694214,0.45166903734207153,1.3158689141273499,0.3996283710002899,0.5,1.3675254583358765,0.6003859043121338
1.7169932126998901,0.4147772789001465,1.3022159337997437,0.35828250646591187,0.4666666666666667,1.4819564819335938,0.5696632266044617
1.8872122764587402,0.35260021686553955,1.5346120595932007,0.2744627594947815,0.5,1.7017107009887695,0.4550459086894989
1.7081687450408936,0.5130515098571777,1.1951172351837158,0.3231971859931946,0.5,1.3178192377090454,0.5585178136825562
1.7839969396591187,0.5658244490623474,1.2181724905967712,0.33833950757980347,0.4666666666666667,1.0714164972305298,0.5344836711883545
1.770338535308838,0.46633419394493103,1.3040043413639069,0.2927858233451843,0.5,1.4261574745178223,0.4646933972835541
1.827965497970581,0.3850259780883789,1.4429395198822021,0.2517409324645996,0.4666666666666667,1.453713297843933,0.3537064492702484
1.7738516330718994,0.5757794380187988,1.1980721950531006,0.3472614884376526,0.4666666666666667,1.3305214643478394,0.5279644131660461
1.8582112789154053,0.587998628616333,1.2702126502990723,0.358776330947876,0.5,1.230879783630371,0.5413340926170349
1.8625223636627197,0.47047245502471924,1.3920499086380005,0.32344794273376465,0.4666666666666667,1.4200727939605713,0.5001747012138367
1.8521636724472046,0.41924041509628296,1.4329232573509216,0.29361873865127563,0.4,1.1318390369415283,0.4681621491909027
1.8294986486434937,0.5384597778320312,1.2910388708114624,0.3892934322357178,0.4666666666666667,1.5311368703842163,0.6159098744392395
1.8421084880828857,0.6682997941970825,1.1738086938858032,0.5438562631607056,0.5333333333333333,1.4878369569778442,0.7365337610244751
1.8690299987792969,0.5241654515266418,1.344864547252655,0.3608264923095703,0.4666666666666667,1.2014867067337036,0.560045063495636
1.8707382678985596,0.4902287423610687,1.3805095255374908,0.3532382845878601,0.5333333333333333,1.4822534322738647,0.5481778979301453
1.8911212682724,0.576179563999176,1.3149417042732239,0.36004266142845154,0.5333333333333333,1.450046420097351,0.5554594397544861
1.9475114345550537,0.7407292127609253,1.2067822217941284,0.43914365768432617,0.43333333333333335,1.7293462753295898,0.6437986493110657
1.829301118850708,0.8163350820541382,1.0129660367965698,0.483630895614624,0.43333333333333335,1.442064642906189,0.6789512038230896
1.864554762840271,0.7717924118041992,1.0927623510360718,0.5034775137901306,0.6,1.4180200099945068,0.7068758010864258
1.8263092041015625,0.7746542692184448,1.0516549348831177,0.5414780378341675,0.5333333333333333,1.3897485733032227,0.7203451991081238
1.8242324590682983,0.7501802444458008,1.0740522146224976,0.5675815343856812,0.5333333333333333,1.4190900325775146,0.7230908274650574
1.810189962387085,0.7736340761184692,1.0365558862686157,0.6413115859031677,0.43333333333333335,1.7385605573654175,0.8122405409812927
1.7501648664474487,0.7121223211288452,1.0380425453186035,0.6348645091056824,0.43333333333333335,1.60762357711792,0.8101999163627625
1.7287099361419678,0.7223067283630371,1.0064032077789307,0.6252038478851318,0.5666666666666667,1.8065804243087769,0.781834602355957
1.6534738540649414,0.6690932512283325,0.9843806028366089,0.5765511393547058,0.5333333333333333,1.9471063613891602,0.7462543249130249
1.6108789443969727,0.7472031116485596,0.8636758327484131,0.567785918712616,0.6,1.9761297702789307,0.7552334070205688
1.5709542036056519,0.6586765050888062,0.9122776985168457,0.5416337847709656,0.4,2.1516075134277344,0.7309160232543945
1.5107606649398804,0.697155237197876,0.8136054277420044,0.5846006274223328,0.5666666666666667,1.7373095750808716,0.7465974688529968
1.447234034538269,0.7129360437393188,0.7342979907989502,0.606353223323822,0.6,1.5884631872177124,0.8155856132507324
1.424203634262085,0.6704830527305603,0.7537205815315247,0.5858483910560608,0.4,1.874420166015625,0.7740926146507263
1.340074896812439,0.666642427444458,0.673432469367981,0.6779063940048218,0.43333333333333335,1.9294441938400269,0.832554280757904
1.396045207977295,0.7149109840393066,0.6811342239379883,0.6166807413101196,0.4666666666666667,1.5451531410217285,0.7788810133934021
1.374995231628418,0.7073529958724976,0.6676422357559204,0.628726601600647,0.5,1.803457260131836,0.7850019335746765
1.3577688932418823,0.7615060210227966,0.5962628722190857,0.6727575063705444,0.4666666666666667,2.127688407897949,0.825650155544281
1.3808759450912476,0.7667648196220398,0.6141111254692078,0.6861106753349304,0.6,1.8713494539260864,0.8434075713157654
1.3938162326812744,0.7842973470687866,0.6095188856124878,0.6487613916397095,0.3666666666666667,1.2452563047409058,0.8149292469024658
1.420630931854248,0.783787727355957,0.636843204498291,0.6275209188461304,0.5333333333333333,1.6527546644210815,0.7975556254386902
1.400083303451538,0.763678252696991,0.6364050507545471,0.6200024485588074,0.5,1.4864606857299805,0.816861629486084
1.408069372177124,0.8053774833679199,0.6026918888092041,0.6517675518989563,0.43333333333333335,1.8853271007537842,0.8271583318710327
1.3234612941741943,0.6814476251602173,0.642013669013977,0.5655015110969543,0.5666666666666667,1.5417416095733643,0.7142435908317566
1.382055640220642,0.8130252361297607,0.5690304040908813,0.6999219655990601,0.5,1.754234790802002,0.8542177677154541
1.359734296798706,0.8276009559631348,0.5321333408355713,0.7368268370628357,0.5333333333333333,1.3230262994766235,0.8920489549636841
1.383995771408081,0.8332650065422058,0.5507307648658752,0.7224072813987732,0.4666666666666667,2.241349220275879,0.8693679571151733
1.3969887495040894,0.7614912986755371,0.6354974508285522,0.609419584274292,0.5,2.013148307800293,0.7759671211242676
1.3894257545471191,0.7990492582321167,0.5903764963150024,0.6203471422195435,0.4,1.8223028182983398,0.7736568450927734
1.3400529623031616,0.7443926334381104,0.5956603288650513,0.5733780264854431,0.4666666666666667,1.8414697647094727,0.7142981290817261
1.3278898000717163,0.7806175947189331,0.5472722053527832,0.6311852931976318,0.4666666666666667,1.1600273847579956,0.749000072479248
1.239262580871582,0.8218562602996826,0.4174063205718994,0.6157671213150024,0.4,1.9738062620162964,0.7300766706466675
1.2460887432098389,0.8267391920089722,0.4193495512008667,0.5943647027015686,0.5333333333333333,1.9899804592132568,0.6948487758636475
1.1622579097747803,0.9385318756103516,0.2237260341644287,0.7024156451225281,0.43333333333333335,2.0514330863952637,0.759260892868042
1.3073983192443848,0.8248019218444824,0.48259639739990234,0.5541045665740967,0.5333333333333333,1.761550784111023,0.661334753036499
1.2531460523605347,0.8060410022735596,0.4471050500869751,0.5527467727661133,0.5333333333333333,1.8211040496826172,0.660573422908783
1.3054789304733276,0.8267113566398621,0.4787675738334656,0.5549580454826355,0.5,1.7959388494491577,0.6572977304458618
1.280505895614624,0.8094362616539001,0.4710696339607239,0.5614534616470337,0.43333333333333335,1.8359123468399048,0.6476325392723083
1.3009181022644043,0.7985584139823914,0.5023596882820129,0.5302715301513672,0.5666666666666667,1.9350402355194092,0.6343583464622498
1.2670173645019531,0.803390383720398,0.4636269807815552,0.5213356614112854,0.4,1.798375129699707,0.6129448413848877
1.3407936096191406,0.8268003463745117,0.5139932632446289,0.535675585269928,0.4,1.6970746517181396,0.6454333066940308
1.3007043600082397,0.8133136630058289,0.4873906970024109,0.5604642629623413,0.5,1.9480290412902832,0.6554874777793884
1.31923508644104,0.7898586988449097,0.5293763875961304,0.5203642845153809,0.5,1.856795072555542,0.6316457986831665
1.3257991075515747,0.7748183012008667,0.550980806350708,0.5027298331260681,0.43333333333333335,2.275226593017578,0.6082915663719177
1.3303210735321045,0.7709760069847107,0.5593450665473938,0.5129504203796387,0.4666666666666667,1.7994163036346436,0.6192870140075684
1.280221700668335,0.7756454348564148,0.5045762658119202,0.49968668818473816,0.5,2.2558555603027344,0.6164348125457764
1.269122838973999,0.8148136138916016,0.45430922508239746,0.5048941373825073,0.43333333333333335,1.5382845401763916,0.6065264940261841
1.307051181793213,0.7638179063796997,0.5432332754135132,0.4977301061153412,0.6,1.7315000295639038,0.6151106357574463
1.2471392154693604,0.7878140807151794,0.4593251347541809,0.5278353691101074,0.4666666666666667,1.4783031940460205,0.6345818638801575
1.2847588062286377,0.801667332649231,0.48309147357940674,0.5046208500862122,0.5666666666666667,1.7050637006759644,0.6179987788200378
1.3337085247039795,0.8092660903930664,0.5244424343109131,0.5349205732345581,0.4666666666666667,1.8591389656066895,0.6409717798233032
1.3181852102279663,0.8015990257263184,0.516586184501648,0.5517363548278809,0.33333333333333337,1.610717535018921,0.6612820625305176
1.3341820240020752,0.8107630610466003,0.5234189629554749,0.5724780559539795,0.5333333333333333,2.035900831222534,0.6955000758171082
1.3386154174804688,0.8225352168083191,0.5160802006721497,0.5778350234031677,0.5,1.6834124326705933,0.7045973539352417
1.3349826335906982,0.7611648440361023,0.573817789554596,0.5105754733085632,0.5333333333333333,1.9704149961471558,0.6452831029891968
1.302553415298462,0.8082141280174255,0.4943392872810364,0.550280749797821,0.43333333333333335,1.7819879055023193,0.6835231184959412
1.3406060934066772,0.7920300960540771,0.5485759973526001,0.5129692554473877,0.4666666666666667,1.8221807479858398,0.6457482576370239
1.2871097326278687,0.8171042203903198,0.47000551223754883,0.5578628778457642,0.4666666666666667,1.5840340852737427,0.6787508726119995
1.3975036144256592,0.7280722856521606,0.6694313287734985,0.49130746722221375,0.5666666666666667,1.4370392560958862,0.6045091152191162
1.4357655048370361,0.806682288646698,0.6290832161903381,0.5580285787582397,0.5,2.2253713607788086,0.6670788526535034
1.4143846035003662,0.7949891090393066,0.6193954944610596,0.5528141856193542,0.4,1.4003419876098633,0.6401008367538452
1.360172986984253,0.8194984197616577,0.5406745672225952,0.55808424949646,0.4666666666666667,1.902079701423645,0.6595110893249512
1.2858129739761353,0.8156681060791016,0.4701448678970337,0.5778035521507263,0.5666666666666667,1.9859668016433716,0.6758028864860535
1.2892857789993286,0.8632518649101257,0.4260339140892029,0.602088451385498,0.5333333333333333,1.6018954515457153,0.698760986328125
1.354781985282898,0.8592841029167175,0.4954978823661804,0.6239463686943054,0.4,1.2915743589401245,0.7177669405937195
1.3858706951141357,0.8011974692344666,0.5846732258796692,0.650957465171814,0.5333333333333333,1.5514781475067139,0.7479478716850281
1.4453567266464233,0.7326914072036743,0.712665319442749,0.5840245485305786,0.5333333333333333,1.630434513092041,0.6874666213989258
1.4039335250854492,0.8039025068283081,0.6000310182571411,0.6694332957267761,0.4,1.8017321825027466,0.7445073127746582
1.4285037517547607,0.7282007932662964,0.7003029584884644,0.5996912121772766,0.6,1.908431887626648,0.6938812732696533
1.3708324432373047,0.6719235181808472,0.6989089250564575,0.5258446931838989,0.4666666666666667,2.021376371383667,0.6293731927871704
1.5027666091918945,0.7680758237838745,0.73469078540802,0.5859215259552002,0.4,1.910749077796936,0.6900216341018677
1.465093970298767,0.7472434043884277,0.7178505659103394,0.578352689743042,0.43333333333333335,1.9517742395401,0.6779579520225525
1.4889463186264038,0.8152388334274292,0.6737074851989746,0.6237260103225708,0.5,2.0410754680633545,0.7230095863342285
1.3688552379608154,0.7706097364425659,0.5982455015182495,0.5655691027641296,0.5,1.9028056859970093,0.6692459583282471
1.4466807842254639,0.8064318895339966,0.6402488946914673,0.6284940242767334,0.30000000000000004,1.6305787563323975,0.7134407758712769
1.4031065702438354,0.78172767162323,0.6213788986206055,0.621705949306488,0.4,1.6895809173583984,0.7030267715454102
1.4143762588500977,0.7955856323242188,0.6187906265258789,0.5565758943557739,0.5,2.066959857940674,0.6539777517318726
1.4387781620025635,0.7895634174346924,0.6492147445678711,0.600531816482544,0.43333333333333335,2.1177868843078613,0.6864314079284668
1.437692403793335,0.8344504237174988,0.6032419800758362,0.5654999017715454,0.5,1.7225219011306763,0.6617020964622498
1.4587676525115967,0.7793080806732178,0.6794595718383789,0.5404369831085205,0.5,1.965795874595642,0.6217023134231567
1.5091171264648438,0.8562909960746765,0.6528261303901672,0.5283348560333252,0.4666666666666667,1.978136658668518,0.6167048811912537
1.4850138425827026,0.8293702006340027,0.6556436419487,0.5339812636375427,0.5666666666666667,1.2509154081344604,0.6522469520568848
1.5270447731018066,0.9910127520561218,0.5360320210456848,0.5609081983566284,0.4,1.858912467956543,0.6463598608970642
1.5217313766479492,0.7859017252922058,0.7358296513557434,0.4600418210029602,0.4666666666666667,1.693225383758545,0.5756210088729858
1.4853689670562744,1.0538759231567383,0.43149304389953613,0.6376736164093018,0.4,1.716353178024292,0.7095266580581665
1.4548814296722412,0.9021126627922058,0.5527687668800354,0.5571147203445435,0.4,1.359165906906128,0.6261354088783264
1.4126113653182983,0.8471502661705017,0.5654610991477966,0.5343668460845947,0.4666666666666667,1.4949904680252075,0.6210920810699463
1.3599445819854736,0.8604905009269714,0.4994540810585022,0.5387022495269775,0.3666666666666667,1.488912582397461,0.6250180006027222
1.349814772605896,0.7558884620666504,0.5939263105392456,0.47608500719070435,0.5,1.839718222618103,0.5811145901679993
1.0427831411361694,0.6407015323638916,0.40208160877227783,0.5055437088012695,0.5333333333333333,1.628672480583191,0.7403375506401062
1.1544545888900757,0.33838701248168945,0.8160675764083862,0.3544408679008484,0.6666666666666667,1.671636939048767,0.5634812116622925
1.1504335403442383,0.32060617208480835,0.8298273682594299,0.37011873722076416,0.5333333333333333,1.9360830783843994,0.5681858658790588
1.0381159782409668,0.4379727840423584,0.6001431941986084,0.38384580612182617,0.4666666666666667,2.1932146549224854,0.6289872527122498
0.9883686304092407,0.37128835916519165,0.6170802712440491,0.38398003578186035,0.5666666666666667,2.103846788406372,0.6200522184371948
1.0182697772979736,0.4052639603614807,0.6130058169364929,0.40797922015190125,0.5,2.095646858215332,0.5915114879608154
0.9866945743560791,0.3405570387840271,0.646137535572052,0.3752211034297943,0.5333333333333333,1.310212254524231,0.5384153723716736
0.9983689785003662,0.34916287660598755,0.6492061018943787,0.3568797707557678,0.5666666666666667,1.503465175628662,0.5864524841308594
1.0226771831512451,0.4578423500061035,0.5648348331451416,0.4027954041957855,0.4666666666666667,1.3638519048690796,0.6218005418777466
0.8891105651855469,0.3796714246273041,0.5094391405582428,0.38564562797546387,0.4666666666666667,1.3806709051132202,0.5455870032310486
0.9849516153335571,0.5369678139686584,0.4479838013648987,0.41030627489089966,0.4,1.7838411331176758,0.6455243229866028
1.0429476499557495,0.5018905401229858,0.5410571098327637,0.4754505753517151,0.4666666666666667,1.784866213798523,0.6913997530937195
1.1489062309265137,0.6013477444648743,0.5475584864616394,0.38812610507011414,0.5666666666666667,1.4580087661743164,0.5942938327789307
1.239433765411377,0.6002509593963623,0.6391828060150146,0.40335607528686523,0.4,1.7500258684158325,0.6318231225013733
1.2041380405426025,0.5182163715362549,0.6859216690063477,0.37304168939590454,0.5,2.042309284210205,0.5558105707168579
1.3191585540771484,0.631280779838562,0.6878777742385864,0.3693905770778656,0.5,2.037428379058838,0.5500545501708984
1.1694166660308838,0.7140759229660034,0.45534074306488037,0.5284718871116638,0.43333333333333335,1.7609142065048218,0.6696771383285522
1.1170943975448608,0.7076976299285889,0.409396767616272,0.5177337527275085,0.5,1.7988977432250977,0.6522728800773621
1.1890552043914795,0.6988043189048767,0.4902508854866028,0.4931698441505432,0.43333333333333335,1.3298393487930298,0.5910446643829346
1.2023385763168335,0.6448737382888794,0.5574648380279541,0.47952350974082947,0.5333333333333333,1.9499906301498413,0.5946134328842163
1.1628588438034058,0.5000733733177185,0.6627854704856873,0.367038369178772,0.5,1.2518835067749023,0.5022835731506348
1.1922478675842285,0.7634180784225464,0.42882978916168213,0.5428774356842041,0.5,1.6046874523162842,0.6978621482849121
1.1789183616638184,0.5215073227882385,0.6574110388755798,0.3712328374385834,0.4666666666666667,1.8335273265838623,0.605979323387146
1.1688612699508667,0.6669108271598816,0.5019504427909851,0.5138741731643677,0.4,2.2468056678771973,0.6816937327384949
1.1621845960617065,0.7638747692108154,0.3983098268508911,0.5296447277069092,0.4666666666666667,1.7565300464630127,0.6806097030639648
1.2214916944503784,0.5395486950874329,0.6819429993629456,0.34881827235221863,0.5333333333333333,1.7231734991073608,0.5544257760047913
1.1346452236175537,0.6086719036102295,0.5259733200073242,0.44234058260917664,0.4,1.827484130859375,0.6364848613739014
1.2486517429351807,0.5475316643714905,0.7011200785636902,0.3772650957107544,0.4,1.9536173343658447,0.5757055878639221
1.067143440246582,0.6203535795211792,0.44678986072540283,0.4122020900249481,0.5666666666666667,1.5072402954101562,0.6370431780815125
1.029188632965088,0.7480120062828064,0.2811766266822815,0.5685684680938721,0.4666666666666667,1.5534669160842896,0.7201504111289978
1.0561760663986206,0.5256775617599487,0.5304985046386719,0.3417608439922333,0.5333333333333333,1.356943964958191,0.5123193264007568
1.03915536403656,0.5291587710380554,0.5099965929985046,0.4311489462852478,0.5,0.9796356558799744,0.594272255897522
1.0075116157531738,0.6354655027389526,0.3720461130142212,0.5343484282493591,0.6,1.415981650352478,0.6945445537567139
1.0142009258270264,0.6097099781036377,0.40449094772338867,0.38735052943229675,0.6333333333333333,1.6876623630523682,0.5827080011367798
1.1760467290878296,0.5023102164268494,0.6737365126609802,0.41515040397644043,0.5333333333333333,2.1023716926574707,0.6037392616271973
1.16940438747406,0.6172434687614441,0.552160918712616,0.4770967364311218,0.6,1.9855164289474487,0.6671514511108398
1.145458698272705,0.6436365842819214,0.5018221139907837,0.5209907293319702,0.5333333333333333,1.5663074254989624,0.7100216746330261
1.2139105796813965,0.499605655670166,0.7143049240112305,0.333411306142807,0.5333333333333333,1.578689455986023,0.46948108077049255
1.2715024948120117,0.5232533812522888,0.7482491135597229,0.3689729571342468,0.5333333333333333,2.0854556560516357,0.5157252550125122
1.3230360746383667,0.5298163890838623,0.7932196855545044,0.3939847946166992,0.43333333333333335,1.9939199686050415,0.5315964221954346
1.258410096168518,0.6034947037696838,0.6549153923988342,0.46271249651908875,0.3666666666666667,1.6499550342559814,0.5834375023841858
1.29543137550354,0.728087842464447,0.567343533039093,0.5660979151725769,0.4666666666666667,1.7899103164672852,0.6909676790237427
1.2466312646865845,0.840335488319397,0.4062957763671875,0.5627655982971191,0.4666666666666667,2.166682481765747,0.6977831721305847
1.376919150352478,0.645624041557312,0.731295108795166,0.5567355751991272,0.5,1.369002342224121,0.6887497901916504
1.3369840383529663,0.8030495643615723,0.533934473991394,0.5883626937866211,0.4,1.4583168029785156,0.6860232353210449
1.4262096881866455,0.6715866923332214,0.7546229958534241,0.5384626388549805,0.5666666666666667,1.6041351556777954,0.7123343348503113
1.360605239868164,0.9952852129936218,0.36532002687454224,0.6191730499267578,0.3666666666666667,1.4491137266159058,0.7391375303268433
1.4433974027633667,0.6504035592079163,0.7929938435554504,0.533367395401001,0.5333333333333333,1.3643097877502441,0.7311908602714539
1.4448611736297607,0.6713938117027283,0.7734673619270325,0.5683943033218384,0.4666666666666667,1.7269073724746704,0.7075230479240417
1.4465954303741455,0.8265136480331421,0.6200817823410034,0.5990835428237915,0.4666666666666667,1.8228123188018799,0.7193362712860107
1.4246723651885986,0.7887214422225952,0.6359509229660034,0.5267341136932373,0.4,1.5661892890930176,0.6717509031295776
1.4459969997406006,0.882439136505127,0.5635578632354736,0.5790324807167053,0.43333333333333335,1.9478641748428345,0.6795112490653992
1.3987979888916016,0.8984498977661133,0.5003480911254883,0.6192834377288818,0.6,1.8280526399612427,0.7168332934379578
1.4441126585006714,0.8632659912109375,0.5808466672897339,0.6488094329833984,0.5333333333333333,1.7912994623184204,0.7404924631118774
1.4796278476715088,0.8084797859191895,0.6711480617523193,0.6333073377609253,0.5,1.6709647178649902,0.7236180305480957
1.4190324544906616,0.9308430552482605,0.4881893992424011,0.663483738899231,0.33333333333333337,2.018468141555786,0.7358160018920898
1.4483630657196045,0.7384052276611328,0.7099578380584717,0.5438284873962402,0.4,1.8576574325561523,0.6845688819885254
1.4711198806762695,0.8781850337982178,0.5929348468780518,0.6286371946334839,0.43333333333333335,1.7358514070510864,0.7189759016036987
1.559788465499878,0.8211765289306641,0.7386119365692139,0.6306174993515015,0.3666666666666667,1.6754379272460938,0.7134299278259277
1.4383389949798584,0.9645818471908569,0.47375714778900146,0.6669780015945435,0.5,1.5559747219085693,0.7513256072998047
1.6820881366729736,0.8391931056976318,0.8428950309753418,0.6806623935699463,0.43333333333333335,1.6571258306503296,0.744968593120575
1.5858094692230225,0.9100866317749023,0.6757228374481201,0.6816433668136597,0.4,1.7085283994674683,0.7576872706413269
1.6110490560531616,0.8193392753601074,0.7917097806930542,0.6580449342727661,0.4666666666666667,1.6483891010284424,0.7229751348495483
1.5231211185455322,0.8284296989440918,0.6946914196014404,0.5440334677696228,0.4666666666666667,1.964781403541565,0.6329917907714844
1.7084025144577026,0.9141900539398193,0.7942124605178833,0.6085541248321533,0.43333333333333335,1.5093958377838135,0.7103939056396484
1.6302239894866943,1.0650148391723633,0.565209150314331,0.627795934677124,0.4,1.7230702638626099,0.7097134590148926
1.7048091888427734,1.0587098598480225,0.646099328994751,0.6462029218673706,0.4666666666666667,1.8888376951217651,0.7055260539054871
1.5677379369735718,0.9880468249320984,0.5796911120414734,0.5803760886192322,0.43333333333333335,2.0150222778320312,0.6496210098266602
1.6550672054290771,0.9279996752738953,0.7270675301551819,0.5661916732788086,0.4,2.0406558513641357,0.6399314403533936
1.5001357793807983,0.970637321472168,0.5294984579086304,0.5790594220161438,0.5,1.5955930948257446,0.6594458818435669
1.5020617246627808,0.9528611898422241,0.5492005348205566,0.6485532522201538,0.3666666666666667,1.716665267944336,0.7151963114738464
1.4672060012817383,0.9416563510894775,0.5255496501922607,0.5977684259414673,0.5,2.047482490539551,0.6866387128829956
1.4554284811019897,0.9976301193237305,0.4577983617782593,0.68018639087677,0.43333333333333335,1.5961676836013794,0.7634487152099609
1.5036195516586304,0.9297887682914734,0.573830783367157,0.6081255674362183,0.30000000000000004,1.8718023300170898,0.7096922397613525
1.5086290836334229,0.9266504049301147,0.5819786787033081,0.6784819960594177,0.33333333333333337,1.2604302167892456,0.7793960571289062
1.499225378036499,0.9771668314933777,0.5220585465431213,0.670393168926239,0.43333333333333335,2.518490791320801,0.7635269165039062
1.496849775314331,0.9821242094039917,0.5147255659103394,0.6732723116874695,0.4666666666666667,2.421191453933716,0.7663885951042175
1.452737808227539,0.9867422580718994,0.46599555015563965,0.6693181395530701,0.33333333333333337,2.147292375564575,0.7679424285888672
1.5639088153839111,0.8761827349662781,0.6877260804176331,0.697239875793457,0.5,1.7597250938415527,0.8097845911979675
1.521130084991455,0.8899495005607605,0.6311805844306946,0.7077906131744385,0.4,1.862082600593567,0.8265466690063477
1.4930651187896729,0.8289766311645508,0.6640884876251221,0.629583477973938,0.4,1.5555766820907593,0.7667524218559265
1.4229005575180054,0.8386320471763611,0.5842685103416443,0.652275800704956,0.3666666666666667,1.6429078578948975,0.791278600692749
1.4071710109710693,0.9241547584533691,0.4830162525177002,0.732243537902832,0.4666666666666667,1.8561394214630127,0.8558086156845093
1.3711321353912354,0.8317388296127319,0.5393933057785034,0.6778593063354492,0.4666666666666667,1.6489982604980469,0.7909003496170044
1.3682382106781006,0.81773841381073,0.5504997968673706,0.6131746172904968,0.43333333333333335,1.035210132598877,0.7157183885574341
1.2751023769378662,0.844333827495575,0.43076854944229126,0.6310520172119141,0.4666666666666667,1.2687623500823975,0.6889700889587402
1.3240091800689697,0.8671998977661133,0.45680928230285645,0.5719397664070129,0.5333333333333333,1.14055335521698,0.6429916620254517
1.2598069906234741,0.2415957897901535,1.0182112008333206,0.46475550532341003,0.4666666666666667,0.9926995038986206,0.6154278516769409
1.12160325050354,0.28713247179985046,0.8344707787036896,0.4401698112487793,0.5333333333333333,1.8312103748321533,0.6098235845565796
1.4628939628601074,0.22442112863063812,1.2384728342294693,0.5358397960662842,0.3666666666666667,1.6369805335998535,0.6696068644523621
1.3045494556427002,0.2515754699707031,1.052973985671997,0.41781672835350037,0.43333333333333335,1.4745302200317383,0.5650762319564819
1.3264992237091064,0.27123719453811646,1.05526202917099,0.4102403521537781,0.6,1.3942677974700928,0.5714178681373596
1.3208749294281006,0.23990541696548462,1.080969512462616,0.3464733064174652,0.6,1.243597388267517,0.5166759490966797
1.3328604698181152,0.264634370803833,1.0682260990142822,0.40787023305892944,0.5,1.4951204061508179,0.5552033185958862
1.3820948600769043,0.21088199317455292,1.1712128669023514,0.3067665100097656,0.6,1.4381308555603027,0.46517348289489746
1.4066731929779053,0.20175623893737793,1.2049169540405273,0.31113025546073914,0.5333333333333333,1.7242279052734375,0.4733075797557831
1.5934607982635498,0.1914585828781128,1.402002215385437,0.336836576461792,0.43333333333333335,1.8984882831573486,0.47136634588241577
1.3302186727523804,0.24384787678718567,1.0863707959651947,0.3688320517539978,0.5333333333333333,1.1695517301559448,0.5921111106872559
1.4021695852279663,0.1985059380531311,1.2036636471748352,0.37788018584251404,0.5333333333333333,1.6195502281188965,0.58205246925354
1.380815863609314,0.20767807960510254,1.1731377840042114,0.3619595468044281,0.4666666666666667,1.7833820581436157,0.5604555606842041
1.2810639142990112,0.20824651420116425,1.072817400097847,0.31863391399383545,0.5666666666666667,1.4074267148971558,0.519925057888031
1.2985329627990723,0.22213751077651978,1.0763954520225525,0.31560492515563965,0.4,1.1304458379745483,0.5077359676361084
1.3474857807159424,0.20370344817638397,1.1437823325395584,0.2989670932292938,0.5,1.1797603368759155,0.4699769914150238
1.4990575313568115,0.5590860843658447,0.9399714469909668,0.41450032591819763,0.4,1.3903602361679077,0.6004116535186768
1.4054350852966309,0.4897185266017914,0.9157165586948395,0.3796932101249695,0.3666666666666667,1.3880761861801147,0.6102407574653625
1.4590219259262085,0.5362247824668884,0.9227971434593201,0.4060942828655243,0.3666666666666667,1.405888319015503,0.6181576251983643
1.5382201671600342,0.22571834921836853,1.3125018179416656,0.32946348190307617,0.3666666666666667,1.7432445287704468,0.5095822811126709
1.3706543445587158,0.2580259442329407,1.1126284003257751,0.29619884490966797,0.43333333333333335,1.8897888660430908,0.4649917483329773
1.4316198825836182,0.21248865127563477,1.2191312313079834,0.2811293601989746,0.4,1.6355961561203003,0.4233384132385254
1.3424923419952393,0.23790089786052704,1.1045914441347122,0.25877469778060913,0.4666666666666667,1.2397254705429077,0.4240264296531677
1.295896053314209,0.27569666504859924,1.0201993882656097,0.28750091791152954,0.43333333333333335,0.9823294281959534,0.5177406072616577
1.292785882949829,0.508624255657196,0.7841616272926331,0.3627852201461792,0.43333333333333335,1.4766356945037842,0.5493806004524231
1.3864974975585938,0.5005396604537964,0.8859578371047974,0.3661338984966278,0.33333333333333337,1.7371089458465576,0.5488387942314148
1.3668712377548218,0.28741830587387085,1.079452931880951,0.2557722330093384,0.4666666666666667,1.7073779106140137,0.49752506613731384
1.116659164428711,0.37205398082733154,0.7446051836013794,0.3346528708934784,0.4666666666666667,1.5484825372695923,0.5712904930114746
1.1963469982147217,0.5808970332145691,0.6154499650001526,0.4776730537414551,0.33333333333333337,1.424519419670105,0.6664094924926758
1.1401710510253906,0.5284085869789124,0.6117624640464783,0.4436508119106293,0.4,1.394105315208435,0.6441189050674438
1.1261651515960693,0.5151935815811157,0.6109715700149536,0.521347165107727,0.5,1.4350844621658325,0.7310622930526733
1.0532944202423096,0.5162610411643982,0.5370333790779114,0.5325679183006287,0.5,1.3428350687026978,0.7401285171508789
0.9761970043182373,0.5662980675697327,0.40989893674850464,0.5291215181350708,0.5,1.4955122470855713,0.7635095119476318
1.0076589584350586,0.5759703516960144,0.4316886067390442,0.632378101348877,0.5,1.5166716575622559,0.7943758964538574
0.9962000250816345,0.534550666809082,0.4616493582725525,0.5701557993888855,0.3666666666666667,1.60741126537323,0.75701904296875
0.9982828497886658,0.5741063356399536,0.42417651414871216,0.5588838458061218,0.5,1.0586636066436768,0.7285215258598328
1.0411765575408936,0.5289380550384521,0.5122385025024414,0.44956380128860474,0.5,1.6461267471313477,0.690676212310791
1.0616669654846191,0.5505155324935913,0.5111514329910278,0.4604746103286743,0.5,1.8051691055297852,0.6735267043113708
0.9559292197227478,0.5858596563339233,0.37006956338882446,0.5222628116607666,0.4666666666666667,1.6366177797317505,0.7020441889762878
0.981025218963623,0.6041461229324341,0.37687909603118896,0.5434094667434692,0.4666666666666667,1.8546799421310425,0.697806715965271
1.0230283737182617,0.6098090410232544,0.4132193326950073,0.5009666681289673,0.4,1.7045396566390991,0.6756393909454346
1.0836520195007324,0.6500318646430969,0.4336201548576355,0.48619961738586426,0.4,1.8406291007995605,0.6336549520492554
1.1259939670562744,0.5989335775375366,0.5270603895187378,0.4612935781478882,0.3666666666666667,1.5136815309524536,0.616481602191925
1.1476471424102783,0.5930718183517456,0.5545753240585327,0.4191219210624695,0.4666666666666667,1.8251140117645264,0.6311134696006775
1.148638367652893,0.5421265959739685,0.6065117716789246,0.43847209215164185,0.4,1.5269798040390015,0.6163222789764404
1.17521071434021,0.6320643424987793,0.5431463718414307,0.528395414352417,0.4666666666666667,1.9246662855148315,0.6772212386131287
1.1715447902679443,0.5827969312667847,0.5887478590011597,0.44852086901664734,0.4666666666666667,1.8453408479690552,0.6255115866661072
1.2466347217559814,0.6417864561080933,0.6048482656478882,0.4774327874183655,0.5333333333333333,1.3418382406234741,0.6528805494308472
1.2777869701385498,0.6241416931152344,0.6536452770233154,0.5159034729003906,0.5,1.5404691696166992,0.6397730112075806
1.436255693435669,0.7550765872001648,0.6811791062355042,0.5992335081100464,0.4,1.8964780569076538,0.6982964277267456
1.4440512657165527,0.9523576498031616,0.4916936159133911,0.6767089366912842,0.5,0.9938532710075378,0.773819088935852
1.5193462371826172,0.9901809692382812,0.5291652679443359,0.6450421214103699,0.4,1.77128005027771,0.7457908987998962
1.4875916242599487,1.0574977397918701,0.4300938844680786,0.6644585132598877,0.30000000000000004,1.4408570528030396,0.7722072005271912
1.6109580993652344,1.0275006294250488,0.5834574699401855,0.6542370319366455,0.4666666666666667,1.812894344329834,0.7615933418273926
1.562903881072998,1.003519892692566,0.5593839883804321,0.6428393721580505,0.5,1.9620716571807861,0.7767438888549805
1.5339769124984741,0.9747430682182312,0.5592338442802429,0.6054460406303406,0.4666666666666667,1.5849809646606445,0.7367076277732849
1.4657490253448486,0.9499783515930176,0.515770673751831,0.6134138107299805,0.4,1.5533602237701416,0.7429038882255554
1.4266681671142578,0.9349915385246277,0.4916766285896301,0.6390796303749084,0.43333333333333335,1.1909422874450684,0.7416355609893799
1.3574093580245972,0.8953301310539246,0.4620792269706726,0.6116231679916382,0.4,1.6879100799560547,0.7282938957214355
1.3078858852386475,0.8828467130661011,0.4250391721725464,0.6139102578163147,0.4666666666666667,1.939667820930481,0.7386540174484253
1.3727563619613647,0.7278058528900146,0.6449505090713501,0.567533016204834,0.3666666666666667,2.1286351680755615,0.6763476729393005
1.2830315828323364,0.8157874345779419,0.46724414825439453,0.619032084941864,0.4666666666666667,1.9258111715316772,0.7291178703308105
1.27809476852417,0.8344303965568542,0.4436643719673157,0.5813596248626709,0.33333333333333337,1.730573058128357,0.7198903560638428
1.3165957927703857,0.8278746604919434,0.4887211322784424,0.5712484121322632,0.43333333333333335,2.004060745239258,0.700384795665741
1.3421430587768555,0.7561125755310059,0.5860304832458496,0.5657514929771423,0.43333333333333335,1.7827253341674805,0.6875354051589966
1.2753307819366455,0.8931383490562439,0.3821924328804016,0.6330345869064331,0.4666666666666667,2.1626224517822266,0.7694013118743896
1.319287896156311,0.9290018081665039,0.39028608798980713,0.6242544651031494,0.5333333333333333,1.5520001649856567,0.7652971744537354
1.2981218099594116,0.9809006452560425,0.31722116470336914,0.6145459413528442,0.43333333333333335,1.9849830865859985,0.7403848171234131
1.4178857803344727,0.9889059066772461,0.42897987365722656,0.6380380988121033,0.3666666666666667,1.783119797706604,0.7822481989860535
1.3851059675216675,1.0078985691070557,0.3772073984146118,0.633006751537323,0.5666666666666667,1.3921897411346436,0.7766075134277344
1.3659666776657104,0.9910377860069275,0.37492889165878296,0.635638415813446,0.4,1.4371399879455566,0.7768592834472656
1.4707059860229492,0.7935404181480408,0.6771655678749084,0.5048935413360596,0.30000000000000004,0.9918031096458435,0.679792582988739
1.432726263999939,0.9247217178344727,0.5080045461654663,0.6254427433013916,0.3666666666666667,0.8711495399475098,0.7120500802993774
1.3225972652435303,0.9989193677902222,0.3236778974533081,0.6914767026901245,0.4666666666666667,1.3227437734603882,0.8140429258346558
1.3122574090957642,0.9918769598007202,0.32038044929504395,0.6826083064079285,0.43333333333333335,0.9353828430175781,0.821073055267334
1.3451485633850098,0.9623295664787292,0.3828189969062805,0.6880577802658081,0.5333333333333333,1.3548353910446167,0.7847320437431335
1.3358769416809082,0.9641830325126648,0.3716939091682434,0.6649022102355957,0.43333333333333335,1.5393637418746948,0.7773699760437012
1.9833948612213135,0.3726460337638855,1.610748827457428,0.40057095885276794,0.4,1.2723729610443115,0.5937884449958801
1.9514453411102295,0.42799124121665955,1.52345409989357,0.30855217576026917,0.5,1.5152307748794556,0.4621288776397705
1.6535005569458008,0.4399050176143646,1.2135955393314362,0.41176170110702515,0.5333333333333333,1.3861039876937866,0.6600106358528137
1.7925052642822266,0.4639991521835327,1.3285061120986938,0.40518563985824585,0.4666666666666667,1.4847476482391357,0.5723704695701599
1.9153565168380737,0.3695777654647827,1.545778751373291,0.2946817874908447,0.4666666666666667,1.7539708614349365,0.4900829493999481
1.827750563621521,0.34430956840515137,1.4834409952163696,0.31540435552597046,0.43333333333333335,1.3173919916152954,0.49547672271728516
1.6854307651519775,0.35171985626220703,1.3337109088897705,0.33541056513786316,0.5,1.5447883605957031,0.5646353960037231
1.6690552234649658,0.3216119408607483,1.3474432826042175,0.31918203830718994,0.5666666666666667,1.5539120435714722,0.522232174873352
1.7388858795166016,0.32725226879119873,1.4116336107254028,0.3555850684642792,0.4,1.363744854927063,0.5684748291969299
1.3536059856414795,0.6744405627250671,0.6791654229164124,0.441448450088501,0.5,1.2929911613464355,0.6716858744621277
1.7222633361816406,0.49966198205947876,1.2226013541221619,0.34725722670555115,0.4666666666666667,1.1240531206130981,0.505765438079834
1.6606286764144897,0.3409414291381836,1.3196872472763062,0.2807897925376892,0.43333333333333335,1.4884254932403564,0.4310249090194702
1.6692476272583008,0.3741037845611572,1.2951438426971436,0.30084317922592163,0.5,1.4426902532577515,0.41016775369644165
1.6151474714279175,0.2604586184024811,1.3546888530254364,0.23018807172775269,0.4,1.3132017850875854,0.3533908724784851
1.6542632579803467,0.3217355012893677,1.332527756690979,0.28551429510116577,0.4666666666666667,1.6608892679214478,0.4507122039794922
1.601539969444275,0.344775915145874,1.2567640542984009,0.32327547669410706,0.5,1.6996331214904785,0.46426838636398315
1.5614336729049683,0.44997358322143555,1.1114600896835327,0.39670810103416443,0.5333333333333333,1.087042212486267,0.5251592397689819
1.4579665660858154,0.4139711260795593,1.043995440006256,0.391873300075531,0.4666666666666667,1.015313982963562,0.5690444707870483
1.6234948635101318,0.24432270228862762,1.3791721612215042,0.22961172461509705,0.4666666666666667,1.3946864604949951,0.36020395159721375
1.48766028881073,0.2450023591518402,1.2426579296588898,0.2582271695137024,0.4666666666666667,1.3919991254806519,0.413921594619751
1.4001712799072266,0.3102208077907562,1.0899504721164703,0.31695878505706787,0.3666666666666667,1.4116476774215698,0.5271262526512146
1.4653053283691406,0.45363420248031616,1.0116711258888245,0.34816357493400574,0.4666666666666667,1.2966724634170532,0.5629438757896423
1.373506784439087,0.4827415347099304,0.8907652497291565,0.3686347007751465,0.5666666666666667,1.4235138893127441,0.5499138236045837
1.395367980003357,0.4846011996269226,0.9107667803764343,0.3612057566642761,0.4666666666666667,1.604169249534607,0.519901692867279
1.429178237915039,0.7161388397216797,0.7130393981933594,0.4700143337249756,0.5,1.635559320449829,0.6972355246543884
1.5121934413909912,0.3783804774284363,1.133812963962555,0.269183486700058,0.43333333333333335,1.2178698778152466,0.4033794105052948
1.434216856956482,0.31219571828842163,1.1220211386680603,0.21817539632320404,0.4666666666666667,0.8823544383049011,0.3247137665748596
1.3403500318527222,0.45075055956840515,0.889599472284317,0.31946200132369995,0.6333333333333333,1.045997977256775,0.47047942876815796
1.1605284214019775,0.6407591700553894,0.5197692513465881,0.4465460777282715,0.4666666666666667,1.3499599695205688,0.6903728246688843
1.2797383069992065,0.28929418325424194,0.9904441237449646,0.279556542634964,0.5333333333333333,1.6874836683273315,0.45137304067611694
1.239328145980835,0.4199800491333008,0.8193480968475342,0.3691636323928833,0.5,0.995552659034729,0.5803328156471252
1.2286763191223145,0.4509609341621399,0.7777153849601746,0.4340716004371643,0.5666666666666667,1.382582664489746,0.6281864047050476
1.1416813135147095,0.7081027030944824,0.43357861042022705,0.5106467604637146,0.5333333333333333,1.3023511171340942,0.7670290470123291
1.263928771018982,0.492503821849823,0.7714249491691589,0.5138923525810242,0.5,1.6137467622756958,0.724372148513794
1.3887279033660889,0.6338033676147461,0.7549245357513428,0.5520071983337402,0.6,1.3453668355941772,0.7635831832885742
1.3850278854370117,0.58197021484375,0.8030576705932617,0.5308076739311218,0.5666666666666667,1.49716055393219,0.737421989440918
1.3866180181503296,0.6862812042236328,0.7003368139266968,0.5817224979400635,0.6,1.46821129322052,0.7887469530105591
1.4351866245269775,0.6728081703186035,0.762378454208374,0.5280885100364685,0.6,1.6502286195755005,0.7547129392623901
1.3681658506393433,0.662811279296875,0.7053545713424683,0.5007273554801941,0.43333333333333335,1.8062517642974854,0.7112222909927368
1.475448489189148,0.7477843761444092,0.7276641130447388,0.49474722146987915,0.4666666666666667,1.709436058998108,0.673037052154541
1.4884732961654663,0.7250131368637085,0.7634601593017578,0.4895884692668915,0.5333333333333333,1.7317012548446655,0.6558014154434204
1.4671695232391357,0.7497100234031677,0.717459499835968,0.4861639738082886,0.5666666666666667,1.4969478845596313,0.649381160736084
1.446131706237793,0.8029135465621948,0.6432181596755981,0.4991738200187683,0.4666666666666667,1.4504138231277466,0.6865664720535278
1.4795928001403809,0.7419849634170532,0.7376078367233276,0.47387951612472534,0.4666666666666667,1.4663208723068237,0.6731109619140625
1.4102592468261719,0.742866039276123,0.6673932075500488,0.4593145549297333,0.4666666666666667,1.3660187721252441,0.6431154608726501
1.4045052528381348,0.7317525148391724,0.6727527379989624,0.4181143045425415,0.43333333333333335,1.3251080513000488,0.5776413679122925
1.3953759670257568,0.8003851771354675,0.5949907898902893,0.4209781587123871,0.5333333333333333,1.4920680522918701,0.5681424140930176
1.3529000282287598,0.7531394958496094,0.5997605323791504,0.382953017950058,0.4,1.4753825664520264,0.5072675347328186
1.3240630626678467,0.7327475547790527,0.591315507888794,0.38268718123435974,0.43333333333333335,1.7066115140914917,0.4979744851589203
1.3012821674346924,0.6368547677993774,0.6644273996353149,0.3488502502441406,0.43333333333333335,1.4575326442718506,0.4647535979747772
1.3147375583648682,0.6656413674354553,0.6490961909294128,0.3597978949546814,0.4,1.6636728048324585,0.4639459550380707
1.3331084251403809,0.6256009340286255,0.7075074911117554,0.35087499022483826,0.43333333333333335,1.449841856956482,0.4391533136367798
1.2964632511138916,0.6350103616714478,0.6614528894424438,0.3555787205696106,0.4,1.8851237297058105,0.44901585578918457
1.3014800548553467,0.6314589977264404,0.6700210571289062,0.38920778036117554,0.5333333333333333,1.5396519899368286,0.47030696272850037
1.326180338859558,0.6246938109397888,0.7014865279197693,0.3995858430862427,0.5333333333333333,1.613808274269104,0.5002425312995911
1.2912192344665527,0.6570689678192139,0.6341502666473389,0.3751780390739441,0.4666666666666667,1.785561442375183,0.47882938385009766
1.2598131895065308,0.6565603613853455,0.6032528281211853,0.376249760389328,0.43333333333333335,1.4379981756210327,0.47798776626586914
1.294075846672058,0.6125867366790771,0.681489109992981,0.36209672689437866,0.4,1.1333191394805908,0.4769274890422821
1.218580961227417,0.6526329517364502,0.5659480094909668,0.366496741771698,0.43333333333333335,1.0276209115982056,0.504631519317627
1.2978646755218506,0.5985230207443237,0.6993416547775269,0.3038666844367981,0.6,1.2626583576202393,0.4148637652397156
1.2815022468566895,0.6023627519607544,0.6791394948959351,0.3098793625831604,0.4666666666666667,1.6040011644363403,0.43899744749069214
1.2391571998596191,0.6740317344665527,0.5651254653930664,0.4467207193374634,0.3666666666666667,1.0630581378936768,0.5579419136047363
1.1811217069625854,0.6811911463737488,0.49993056058883667,0.4504380226135254,0.5333333333333333,1.3796577453613281,0.5797519683837891
1.229047417640686,0.6558465957641602,0.5732008218765259,0.43154725432395935,0.6,1.4547803401947021,0.5438176989555359
1.1857548952102661,0.6827544569969177,0.5030004382133484,0.45576709508895874,0.6,1.3300282955169678,0.5801740884780884
2.247262954711914,0.3249799609184265,1.9222829937934875,0.3644113540649414,0.43333333333333335,1.3561145067214966,0.5383042693138123
2.1707139015197754,0.3069082498550415,1.8638056516647339,0.3018219470977783,0.5,1.1728397607803345,0.48477840423583984
1.987039566040039,0.3828276991844177,1.6042118668556213,0.37857040762901306,0.5,1.3456827402114868,0.595220685005188
2.065272092819214,0.34595876932144165,1.7193133234977722,0.2965492010116577,0.4666666666666667,1.256250262260437,0.48660850524902344
2.037597179412842,0.3410726487636566,1.6965245306491852,0.34241625666618347,0.6,1.444070816040039,0.5685157179832458
2.0544230937957764,0.26635563373565674,1.7880674600601196,0.31866535544395447,0.4,1.043473720550537,0.4892725944519043
2.035646438598633,0.3603355288505554,1.6753109097480774,0.3074444532394409,0.30000000000000004,1.2532888650894165,0.5467777252197266
1.9419047832489014,0.3722529411315918,1.5696518421173096,0.3081608712673187,0.5,1.3456319570541382,0.5502915382385254
2.0867507457733154,0.42438679933547974,1.6623639464378357,0.3470038175582886,0.5,1.6905547380447388,0.598494291305542
1.977311134338379,0.29299601912498474,1.6843151152133942,0.24435800313949585,0.6,1.556742787361145,0.42065590620040894
2.036642551422119,0.34948405623435974,1.6871584951877594,0.2980392873287201,0.4,1.2892489433288574,0.5517491102218628
1.8027786016464233,0.3222728967666626,1.4805057048797607,0.26687538623809814,0.5333333333333333,1.1039009094238281,0.5225903987884521
1.9782311916351318,0.364135205745697,1.6140959858894348,0.2854004204273224,0.4666666666666667,1.5027977228164673,0.529295802116394
1.8498272895812988,0.2901496887207031,1.5596776008605957,0.26332342624664307,0.4666666666666667,1.2457706928253174,0.5149614214897156
1.9922140836715698,0.2602528929710388,1.731961190700531,0.27201491594314575,0.5666666666666667,1.8199083805084229,0.5090271234512329
1.9298337697982788,0.3899981379508972,1.5398356318473816,0.3015689253807068,0.5,1.7785660028457642,0.5038007497787476
1.8239134550094604,0.2981942296028137,1.5257192254066467,0.35560011863708496,0.43333333333333335,1.3363736867904663,0.6470112204551697
1.7638232707977295,0.306151807308197,1.4576714634895325,0.33468860387802124,0.4,1.6481293439865112,0.6069649457931519
1.7839148044586182,0.2973146438598633,1.4866001605987549,0.32987499237060547,0.4,1.6555359363555908,0.557118833065033
1.8126792907714844,0.3247898817062378,1.4878894090652466,0.27964353561401367,0.5,1.7176629304885864,0.5011191368103027
1.7571096420288086,0.28517189621925354,1.471937745809555,0.26982879638671875,0.5,1.8035398721694946,0.4603346288204193
1.5428680181503296,0.2706497013568878,1.2722183167934418,0.2398914396762848,0.43333333333333335,1.8268986940383911,0.401538223028183
1.5134387016296387,0.22110149264335632,1.2923372089862823,0.20118176937103271,0.43333333333333335,1.7087793350219727,0.3390881419181824
1.4006383419036865,0.40441322326660156,0.996225118637085,0.24594205617904663,0.5333333333333333,1.372488021850586,0.39419662952423096
1.3869394063949585,0.23597261309623718,1.1509667932987213,0.20088598132133484,0.5,1.6613339185714722,0.34134000539779663
1.1873944997787476,0.4958024024963379,0.6915920972824097,0.2775878608226776,0.5666666666666667,1.4930881261825562,0.3745722472667694
1.468431830406189,0.2769612669944763,1.1914705634117126,0.1958550214767456,0.5,2.0064830780029297,0.3173249661922455
1.5045347213745117,0.3563981056213379,1.1481366157531738,0.24411004781723022,0.6666666666666667,1.7693743705749512,0.34656596183776855
1.3766891956329346,0.30063527822494507,1.0760539174079895,0.23983657360076904,0.6666666666666667,1.5618395805358887,0.3607445955276489
1.477910041809082,0.33994412422180176,1.1379659175872803,0.30181726813316345,0.6333333333333333,1.1889845132827759,0.40976178646087646
1.4387528896331787,0.35842275619506836,1.0803301334381104,0.2843003273010254,0.5333333333333333,1.4433661699295044,0.4218289256095886
1.4480117559432983,0.3357975482940674,1.112214207649231,0.31364789605140686,0.5666666666666667,1.685258150100708,0.4173845648765564
1.3737761974334717,0.43573200702667236,0.9380441904067993,0.31515535712242126,0.5333333333333333,1.763110876083374,0.4522629678249359
1.3669451475143433,0.3772977292537689,0.9896474182605743,0.3501351475715637,0.6666666666666667,1.910204291343689,0.4974769353866577
1.3546093702316284,0.43898576498031616,0.9156236052513123,0.3888188302516937,0.5,1.2841120958328247,0.5350674986839294
1.266871690750122,0.4027482867240906,0.8641234040260315,0.36159420013427734,0.6,2.2564101219177246,0.5014850497245789
1.185513973236084,0.49310243129730225,0.6924115419387817,0.4636463522911072,0.6,1.6485004425048828,0.5908147692680359
1.1986520290374756,0.37868160009384155,0.819970428943634,0.5138306617736816,0.43333333333333335,1.968066692352295,0.6211066246032715
1.2999043464660645,0.535489559173584,0.7644147872924805,0.4815855920314789,0.4666666666666667,1.6561638116836548,0.624406099319458
1.1942009925842285,0.5763754844665527,0.6178255081176758,0.4967065751552582,0.5666666666666667,1.9246188402175903,0.6226900815963745
1.3684158325195312,0.5841217637062073,0.784294068813324,0.48930615186691284,0.5,2.283708333969116,0.6123602390289307
1.2321981191635132,0.4729347229003906,0.7592633962631226,0.39427995681762695,0.4,1.665221095085144,0.5677783489227295
1.3216502666473389,0.5873249769210815,0.7343252897262573,0.49195337295532227,0.43333333333333335,1.7943971157073975,0.6378094553947449
1.2133592367172241,0.512005090713501,0.7013541460037231,0.3540095090866089,0.4,1.830944299697876,0.4946390986442566
1.2247679233551025,0.5037906169891357,0.7209773063659668,0.32751888036727905,0.5,1.9479426145553589,0.4481746554374695
1.1782681941986084,0.5276850461959839,0.6505831480026245,0.31521984934806824,0.4,1.6802623271942139,0.4169021546840668
1.2516465187072754,0.5261697173118591,0.7254768013954163,0.32726413011550903,0.5,1.7198882102966309,0.46275052428245544
1.2615500688552856,0.5399956107139587,0.7215544581413269,0.3366408348083496,0.6,1.827796220779419,0.5009287595748901
1.3808984756469727,0.6645849943161011,0.7163134813308716,0.41277214884757996,0.5333333333333333,1.529754638671875,0.5664410591125488
1.3403328657150269,0.7320666313171387,0.6082662343978882,0.43533000349998474,0.4666666666666667,1.82350754737854,0.5860692262649536
1.4493026733398438,0.6749966144561768,0.774306058883667,0.390108585357666,0.5333333333333333,1.569383144378662,0.5348061323165894
1.362687110900879,0.7803229093551636,0.5823642015457153,0.44901394844055176,0.43333333333333335,1.7793012857437134,0.6048101782798767
1.3479770421981812,0.8039064407348633,0.5440706014633179,0.46419137716293335,0.6,1.945420265197754,0.595188558101654
1.382981777191162,0.7367829084396362,0.6461988687515259,0.4405471682548523,0.4,1.9318573474884033,0.550837516784668
1.4119594097137451,0.7827660441398621,0.6291933655738831,0.473299503326416,0.5333333333333333,1.9216090440750122,0.5830202102661133
1.4549444913864136,0.7534894943237305,0.7014549970626831,0.47329097986221313,0.5666666666666667,1.8081718683242798,0.570340633392334
1.4816100597381592,0.7357895374298096,0.7458205223083496,0.4502761960029602,0.3666666666666667,1.7360206842422485,0.5706793665885925
1.4711849689483643,0.7320106029510498,0.7391743659973145,0.48338574171066284,0.4666666666666667,1.8370616436004639,0.5921332240104675
1.4509024620056152,0.7799907922744751,0.6709116697311401,0.47881317138671875,0.4666666666666667,1.6733729839324951,0.5987453460693359
1.4489600658416748,0.7627267837524414,0.6862332820892334,0.4901685118675232,0.5,2.255108594894409,0.5765396952629089
1.396204948425293,0.6726692914962769,0.7235356569290161,0.413165420293808,0.5666666666666667,1.7035467624664307,0.5521622896194458
1.4566030502319336,0.7545063495635986,0.702096700668335,0.47014230489730835,0.5,1.7358849048614502,0.6113812923431396
1.407302737236023,0.7919186353683472,0.6153841018676758,0.4812522828578949,0.30000000000000004,1.6495685577392578,0.5866947174072266
1.3954509496688843,0.6929417848587036,0.7025091648101807,0.38806021213531494,0.5333333333333333,1.4341588020324707,0.5157877206802368
1.4767818450927734,0.7816378474235535,0.69514399766922,0.4757760465145111,0.3666666666666667,1.2743215560913086,0.5889432430267334
1.4706647396087646,0.7594188451766968,0.7112458944320679,0.45238277316093445,0.6333333333333333,1.8866347074508667,0.5677291750907898
1.3874858617782593,0.7452545166015625,0.6422313451766968,0.4806511402130127,0.43333333333333335,2.065580368041992,0.5738756656646729
1.3252296447753906,0.7423349618911743,0.5828946828842163,0.47278353571891785,0.6,1.734620213508606,0.5592974424362183
1.3739147186279297,0.800970733165741,0.5729439854621887,0.49834689497947693,0.43333333333333335,1.6631327867507935,0.6098225712776184
1.2947345972061157,0.7890872359275818,0.5056473612785339,0.48984241485595703,0.4,1.8623459339141846,0.6082354784011841
1.4180030822753906,0.7697019577026367,0.6483011245727539,0.4923837184906006,0.4,2.0895090103149414,0.592228889465332
1.3938745260238647,0.7473470568656921,0.6465274691581726,0.49130457639694214,0.43333333333333335,2.000739574432373,0.6178573966026306
1.4711370468139648,0.7605504989624023,0.7105865478515625,0.4839920997619629,0.2666666666666667,1.572390079498291,0.5944006443023682
1.2944674491882324,0.7816429138183594,0.512824535369873,0.5153927803039551,0.4,1.3280715942382812,0.647489070892334
1.339800238609314,0.7517848014831543,0.5880154371261597,0.5015109777450562,0.43333333333333335,1.9966577291488647,0.6333245038986206
1.3629150390625,0.8282425403594971,0.5346724987030029,0.5132627487182617,0.30000000000000004,1.8729935884475708,0.635063886642456
1.3104677200317383,0.7599062919616699,0.5505614280700684,0.4861283302307129,0.5333333333333333,1.9535883665084839,0.6221281886100769
1.4082715511322021,0.8290462493896484,0.5792253017425537,0.5275838375091553,0.3666666666666667,1.6473582983016968,0.6489466428756714
1.4104989767074585,0.7629522085189819,0.6475467681884766,0.4882945418357849,0.4,1.7266502380371094,0.6153401136398315
1.3625993728637695,0.8469001650810242,0.5156992077827454,0.5250287055969238,0.4,1.9684005975723267,0.6379380226135254
1.3827685117721558,0.8369328379631042,0.5458356738090515,0.5604511499404907,0.3666666666666667,2.344379425048828,0.7043110132217407
1.3602336645126343,0.8099848628044128,0.5502488017082214,0.5262132883071899,0.4666666666666667,1.7300485372543335,0.665258526802063
1.3570005893707275,0.8510516881942749,0.5059489011764526,0.5442298054695129,0.33333333333333337,1.829574465751648,0.6675316691398621
1.3573637008666992,0.8420242071151733,0.5153394937515259,0.5199342966079712,0.2666666666666667,1.9474554061889648,0.6258625984191895
1.3317159414291382,0.8577067255973816,0.4740092158317566,0.5542709827423096,0.4,1.778499722480774,0.6579188704490662
1.3667457103729248,0.8584155440330505,0.5083301663398743,0.5675786733627319,0.5,2.2177889347076416,0.6901301145553589
1.3687739372253418,0.8731513023376465,0.4956226348876953,0.5705925226211548,0.43333333333333335,2.003082036972046,0.6767722964286804
1.3974193334579468,0.8374205827713013,0.5599987506866455,0.5344166159629822,0.3666666666666667,2.049884557723999,0.6617898941040039
1.3499658107757568,0.8617485761642456,0.48821723461151123,0.5512415766716003,0.4666666666666667,1.9429887533187866,0.6622721552848816
1.3951114416122437,0.8406865000724792,0.5544249415397644,0.5250605344772339,0.4666666666666667,1.6589146852493286,0.6395394206047058
1.3315798044204712,0.9048147201538086,0.4267650842666626,0.5841346979141235,0.33333333333333337,2.673313856124878,0.6971318125724792
1.363300085067749,0.8980099558830261,0.4652901291847229,0.611565351486206,0.3666666666666667,2.355870246887207,0.7272346019744873
1.3642091751098633,0.7788386344909668,0.5853705406188965,0.5362435579299927,0.3666666666666667,1.948235034942627,0.6509537100791931
1.4165719747543335,0.8740972280502319,0.5424747467041016,0.5988615155220032,0.4666666666666667,1.857506513595581,0.7274758815765381
1.4184482097625732,0.8752500414848328,0.5431981682777405,0.5754352807998657,0.2666666666666667,1.6600253582000732,0.7046827077865601
1.3794540166854858,0.9297757148742676,0.44967830181121826,0.6283544301986694,0.33333333333333337,1.6178154945373535,0.7300796508789062
1.4210776090621948,0.9124048948287964,0.5086727142333984,0.5877870321273804,0.3666666666666667,1.3809915781021118,0.6895674467086792
1.4627058506011963,0.8403005003929138,0.6224053502082825,0.5470442771911621,0.33333333333333337,1.9181734323501587,0.6504570245742798
1.3928459882736206,0.9487899541854858,0.44405603408813477,0.6376270055770874,0.4,1.7635067701339722,0.7262578010559082
1.4071310758590698,0.9326328039169312,0.47449827194213867,0.6308464407920837,0.30000000000000004,1.8319200277328491,0.739594578742981
1.3302042484283447,0.9822256565093994,0.3479785919189453,0.6456601619720459,0.6,1.9471638202667236,0.7318242788314819
1.4001725912094116,0.9398583769798279,0.46031421422958374,0.6362007856369019,0.4,2.1200850009918213,0.729501485824585
1.387587547302246,0.9411053657531738,0.44648218154907227,0.6124928593635559,0.4666666666666667,2.200042724609375,0.71136873960495
1.394406795501709,0.9240061044692993,0.47040069103240967,0.6128320693969727,0.43333333333333335,1.8125828504562378,0.7029220461845398
1.4126538038253784,0.9300401210784912,0.4826136827468872,0.6163943409919739,0.4,1.422494888305664,0.7196125984191895
1.3659429550170898,0.9770092964172363,0.3889336585998535,0.6699438095092773,0.4666666666666667,1.8125818967819214,0.7695648074150085
1.3444392681121826,0.9743812084197998,0.3700580596923828,0.6578680872917175,0.4,1.672292947769165,0.7499402761459351
1.415977954864502,0.9269360303878784,0.48904192447662354,0.6184717416763306,0.5,1.2591441869735718,0.7375862002372742
1.3734464645385742,1.008712649345398,0.36473381519317627,0.7055597305297852,0.43333333333333335,1.58120858669281,0.8043226599693298
1.3894017934799194,0.9977632761001587,0.39163851737976074,0.6891290545463562,0.4,1.6814409494400024,0.8174843192100525
1.3501708507537842,1.0107967853546143,0.3393740653991699,0.6892699003219604,0.4,2.0359675884246826,0.8171590566635132
1.3464511632919312,1.0294158458709717,0.3170353174209595,0.7024814486503601,0.4,2.1941304206848145,0.8275536298751831
1.3407478332519531,1.0334529876708984,0.3072948455810547,0.7240287661552429,0.4666666666666667,1.7533960342407227,0.8390464186668396
1.3299200534820557,1.0682411193847656,0.26167893409729004,0.7436375617980957,0.3666666666666667,1.536369800567627,0.8568896055221558
1.3465681076049805,1.0369937419891357,0.3095743656158447,0.7095091342926025,0.30000000000000004,1.9838950634002686,0.8289779424667358
1.4118938446044922,1.0082027912139893,0.40369105339050293,0.7145981788635254,0.3666666666666667,1.5218671560287476,0.8387556076049805
1.4076709747314453,0.9602586030960083,0.447412371635437,0.6777161359786987,0.4,,0.8130855560302734
1.3783010244369507,1.0221208333969116,0.35618019104003906,0.7147741317749023,0.5,,0.8318197727203369
1.3759384155273438,0.9920516014099121,0.38388681411743164,0.685359001159668,0.4,,0.8062428832054138
1.345388412475586,1.0267270803451538,0.31866133213043213,0.6967379450798035,0.4666666666666667,,0.8146095275878906
1.41019868850708,0.9824549555778503,0.42774373292922974,0.6901490092277527,0.4,,0.816581666469574
1.4343128204345703,0.9833629131317139,0.45094990730285645,0.6859874725341797,0.43333333333333335,,0.8100415468215942
1.3804340362548828,0.9758099317550659,0.4046241044998169,0.6850501298904419,0.4,,0.8071863055229187
1.4324424266815186,0.9525617957115173,0.4798806309700012,0.6525423526763916,0.43333333333333335,,0.7730132937431335
1.4093806743621826,0.9437732696533203,0.4656074047088623,0.6401349902153015,0.43333333333333335,,0.7415038347244263
1.4270038604736328,0.9103419780731201,0.5166618824005127,0.6015915870666504,0.43333333333333335,,0.6828675270080566


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/6_agent_zero_shot_from_4_policy/no_attn_ent/GraphMaskExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
2.0180249214172363,2.006309986114502,0.011714935302734375,0.9086699485778809,0.06666666666666665,5.291502475738525,0.9362315535545349
1.9722402095794678,1.9832913875579834,-0.011051177978515625,0.909975528717041,1.0,4.898979663848877,0.9429746866226196
1.9380581378936768,1.9467496871948242,-0.008691549301147461,0.919441819190979,0.19999999999999996,2.8284270763397217,0.9568358659744263
1.9001243114471436,1.9194263219833374,-0.019302010536193848,0.9261268377304077,0.06666666666666665,2.0,0.9626392126083374
1.8735893964767456,1.8660290241241455,0.007560372352600098,0.9328006505966187,0.19999999999999996,3.0,0.966281533241272
1.8260138034820557,1.8188236951828003,0.007190108299255371,0.9279599189758301,0.09999999999999998,5.196152210235596,0.9612085223197937
1.7443313598632812,1.7342474460601807,0.010083913803100586,0.9273399710655212,1.0,5.099019527435303,0.9541963338851929
1.6454384326934814,1.6271394491195679,0.018298983573913574,0.9149811267852783,0.1333333333333333,2.8284270763397217,0.9404613375663757
1.5291532278060913,1.5359792709350586,-0.006826043128967285,0.9262939691543579,0.33333333333333337,3.316624879837036,0.9487764239311218
1.4250339269638062,1.4450349807739258,-0.02000105381011963,0.9089204668998718,0.033333333333333326,2.8284270763397217,0.9306483268737793
1.4294755458831787,1.429610013961792,-0.00013446807861328125,0.8982886075973511,0.30000000000000004,3.316624879837036,0.9190363883972168
1.5606272220611572,1.573683500289917,-0.013056278228759766,0.899246096611023,0.06666666666666665,3.316624879837036,0.9174585342407227
1.5544459819793701,1.5560073852539062,-0.0015614032745361328,0.9001975059509277,0.30000000000000004,3.605551242828369,0.9215477705001831
1.5030279159545898,1.511879801750183,-0.008851885795593262,0.8721958994865417,0.1333333333333333,3.1622776985168457,0.8926076889038086
1.5056203603744507,1.5109663009643555,-0.005345940589904785,0.9034936428070068,0.2666666666666667,3.0,0.9311686754226685
1.480582594871521,1.496138334274292,-0.015555739402770996,0.8810605406761169,0.09999999999999998,1.7320507764816284,0.9165403246879578
1.4721269607543945,1.4886150360107422,-0.016488075256347656,0.9070417284965515,0.06666666666666665,2.0,0.9444431662559509
1.5350043773651123,1.5550458431243896,-0.020041465759277344,0.8942993879318237,0.06666666666666665,2.0,0.9278931617736816
1.4565274715423584,1.4318708181381226,0.02465665340423584,0.8951756358146667,0.06666666666666665,2.6457512378692627,0.9339871406555176
1.525604248046875,1.5326015949249268,-0.006997346878051758,0.8819893598556519,0.16666666666666663,1.7320507764816284,0.9142813086509705
1.3205116987228394,1.3141111135482788,0.006400585174560547,0.9003101587295532,0.19999999999999996,4.898979663848877,0.9419700503349304
1.4665639400482178,1.4767011404037476,-0.010137200355529785,0.9027999639511108,1.0,5.291502475738525,0.9285159111022949
1.295365571975708,1.290332555770874,0.005033016204833984,0.9082123041152954,0.06666666666666665,2.2360680103302,0.9451680183410645
1.4215419292449951,1.4200036525726318,0.0015382766723632812,0.905753493309021,0.09999999999999998,2.6457512378692627,0.9232858419418335
1.2071446180343628,1.2167848348617554,-0.009640216827392578,0.9134616851806641,0.19999999999999996,2.8284270763397217,0.9434413313865662
1.3563706874847412,1.3603942394256592,-0.004023551940917969,0.8976492881774902,0.06666666666666665,5.291502475738525,0.914821982383728
1.207096815109253,1.1766986846923828,0.030398130416870117,0.8837904334068298,1.0,5.196152210235596,0.9331561923027039
1.3560519218444824,1.3516954183578491,0.004356503486633301,0.8974263668060303,0.09999999999999998,1.4142135381698608,0.9204246401786804
1.1492424011230469,1.1721620559692383,-0.022919654846191406,0.8920984268188477,0.09999999999999998,2.8284270763397217,0.9274333715438843
1.3393996953964233,1.3586338758468628,-0.019234180450439453,0.9076749086380005,0.30000000000000004,2.8284270763397217,0.9228051900863647
1.1751121282577515,1.1732678413391113,0.0018442869186401367,0.8788143396377563,0.30000000000000004,3.316624879837036,0.916716456413269
1.3096565008163452,1.3247811794281006,-0.015124678611755371,0.9022496938705444,0.06666666666666665,2.4494898319244385,0.9197409152984619
1.157907247543335,1.129110336303711,0.028796911239624023,0.858416736125946,0.19999999999999996,2.0,0.8953508138656616
1.2706702947616577,1.2778992652893066,-0.007228970527648926,0.8822094202041626,0.06666666666666665,2.0,0.9080719947814941
1.1062331199645996,1.0885663032531738,0.01766681671142578,0.8626583814620972,0.06666666666666665,1.4142135381698608,0.8959463834762573
1.231654405593872,1.2416341304779053,-0.009979724884033203,0.929722011089325,0.0,0.0,0.944786548614502
1.0985344648361206,1.067251443862915,0.031283020973205566,0.8970727324485779,0.0,1.0,0.9276808500289917
1.1876640319824219,1.1779322624206543,0.009731769561767578,0.93122398853302,0.033333333333333326,1.7320507764816284,0.9547222852706909
1.0750093460083008,1.0816826820373535,-0.006673336029052734,0.8653603792190552,0.06666666666666665,3.0,0.8953536748886108
1.064480185508728,1.129128336906433,-0.06464815139770508,0.913215160369873,0.23333333333333328,2.8284270763397217,0.9386303424835205
1.0354907512664795,1.0417964458465576,-0.006305694580078125,0.8925659656524658,0.033333333333333326,1.4142135381698608,0.9185099005699158
1.0593252182006836,1.0674076080322266,-0.008082389831542969,0.9062549471855164,0.033333333333333326,3.1622776985168457,0.9320156574249268
1.1240710020065308,1.1257251501083374,-0.0016541481018066406,0.9062170386314392,0.30000000000000004,4.582575798034668,0.9346508979797363
1.1495463848114014,1.1622624397277832,-0.012716054916381836,0.9086615443229675,1.0,5.291502475738525,0.9392517805099487
1.1822890043258667,1.166269063949585,0.01601994037628174,0.9121119379997253,0.06666666666666665,2.4494898319244385,0.9450332522392273
1.173125147819519,1.1881434917449951,-0.015018343925476074,0.9158215522766113,0.19999999999999996,2.6457512378692627,0.9534527659416199
1.1755099296569824,1.1708929538726807,0.004616975784301758,0.9136770963668823,0.09999999999999998,2.4494898319244385,0.9544568061828613
1.1457452774047852,1.173823356628418,-0.028078079223632812,0.9126689434051514,0.09999999999999998,3.1622776985168457,0.9585983157157898
1.1308653354644775,1.158048152923584,-0.027182817459106445,0.9043795466423035,0.23333333333333328,2.6457512378692627,0.9516148567199707
1.1338386535644531,1.1261813640594482,0.007657289505004883,0.8905229568481445,0.0,1.4142135381698608,0.9427170157432556
1.129178524017334,1.1289098262786865,0.00026869773864746094,0.8968152403831482,0.06666666666666665,2.6457512378692627,0.9507695436477661
1.0653961896896362,1.0856873989105225,-0.02029120922088623,0.9101270437240601,0.16666666666666663,3.605551242828369,0.9603144526481628
1.0812351703643799,1.0596305131912231,0.02160465717315674,0.9108991622924805,0.2666666666666667,3.464101552963257,0.9473384618759155
1.08301842212677,1.0665786266326904,0.01643979549407959,0.9140200614929199,0.4,3.7416574954986572,0.9462264776229858
1.0763144493103027,1.1008787155151367,-0.024564266204833984,0.950881838798523,0.2666666666666667,2.8284270763397217,0.9841022491455078
1.056786298751831,1.0377860069274902,0.01900029182434082,0.9231760501861572,0.0,1.7320507764816284,0.9610444903373718
1.0123924016952515,1.028517723083496,-0.01612532138824463,0.9362954497337341,0.09999999999999998,2.2360680103302,0.9745022058486938
1.0093684196472168,0.9999885559082031,0.009379863739013672,0.94114750623703,0.19999999999999996,2.6457512378692627,0.9787496328353882
0.9742344617843628,0.9969954490661621,-0.022760987281799316,0.9445717334747314,0.09999999999999998,2.2360680103302,0.9798587560653687
1.0060471296310425,1.009507656097412,-0.003460526466369629,0.9497858881950378,0.06666666666666665,2.6457512378692627,0.9826924204826355
1.0038435459136963,1.021263837814331,-0.017420291900634766,0.9519357085227966,0.23333333333333328,2.2360680103302,0.983613908290863
1.0461235046386719,1.0674023628234863,-0.021278858184814453,0.964932918548584,0.06666666666666665,2.0,0.9905988574028015
1.0634323358535767,1.0772942304611206,-0.013861894607543945,0.9705421328544617,0.06666666666666665,3.0,0.9913856983184814
1.1131867170333862,1.115797519683838,-0.00261080265045166,0.9315017461776733,0.23333333333333328,2.8284270763397217,0.9592611193656921
1.1613292694091797,1.1629204750061035,-0.0015912055969238281,0.8906338214874268,0.033333333333333326,1.7320507764816284,0.9064356684684753
1.2412747144699097,1.2440268993377686,-0.0027521848678588867,0.8882462382316589,0.06666666666666665,5.291502475738525,0.9035623073577881
1.269533395767212,1.2704262733459473,-0.0008928775787353516,0.9092602729797363,1.0,0.0,0.9169255495071411
1.318434476852417,1.3165334463119507,0.0019010305404663086,0.8843809962272644,1.0,5.291502475738525,0.902052104473114
1.32442045211792,1.3245432376861572,-0.0001227855682373047,0.88304603099823,0.06666666666666665,1.7320507764816284,0.902076244354248
1.3090097904205322,1.3163617849349976,-0.007351994514465332,0.8652851581573486,0.033333333333333326,1.0,0.8901232481002808
1.3207625150680542,1.289025068283081,0.031737446784973145,0.8563029766082764,0.06666666666666665,5.291502475738525,0.8769429922103882
1.300206184387207,1.3034720420837402,-0.003265857696533203,0.8427269458770752,1.0,0.0,0.873104453086853
1.2852740287780762,1.3043785095214844,-0.019104480743408203,0.8323091268539429,1.0,5.385164737701416,0.8557497262954712
1.3132116794586182,1.327906608581543,-0.014694929122924805,0.8543106913566589,0.033333333333333326,1.7320507764816284,0.8790590167045593
1.3616292476654053,1.3571103811264038,0.004518866539001465,0.8823502063751221,0.06666666666666665,5.291502475738525,0.9032529592514038
1.4297412633895874,1.4026620388031006,0.027079224586486816,0.9175698757171631,1.0,0.0,0.9326273798942566
1.4644286632537842,1.459071397781372,0.005357265472412109,0.9544287919998169,1.0,5.0,0.9709937572479248
1.5284007787704468,1.5224065780639648,0.005994200706481934,0.9821662306785583,0.16666666666666663,2.2360680103302,0.993353545665741
1.5557440519332886,1.5365779399871826,0.019166111946105957,0.9941848516464233,0.1333333333333333,2.2360680103302,0.998824954032898
1.5207788944244385,1.5303144454956055,-0.009535551071166992,0.9933474063873291,0.033333333333333326,5.385164737701416,0.9977867603302002
1.5052716732025146,1.4905893802642822,0.014682292938232422,0.986875057220459,1.0,5.0,0.9938228130340576
1.4779324531555176,1.467860460281372,0.010071992874145508,0.9825164675712585,0.16666666666666663,3.316624879837036,0.9906041622161865
1.4541852474212646,1.451526403427124,0.002658843994140625,0.9789175987243652,0.19999999999999996,2.8284270763397217,0.9875730872154236
1.4380054473876953,1.4436547756195068,-0.0056493282318115234,0.9781355261802673,0.06666666666666665,2.0,0.9876688718795776
1.4285128116607666,1.4383257627487183,-0.00981295108795166,0.9809815287590027,0.06666666666666665,5.291502475738525,0.9895636439323425
1.4308362007141113,1.4288508892059326,0.001985311508178711,0.9786070585250854,1.0,0.0,0.9880408644676208
1.4177364110946655,1.4176706075668335,6.580352783203125e-05,0.9769982695579529,1.0,5.291502475738525,0.98699951171875
1.3969476222991943,1.3769280910491943,0.02001953125,0.9702340960502625,0.06666666666666665,1.7320507764816284,0.9825072288513184
1.3451359272003174,1.3539559841156006,-0.008820056915283203,0.964552104473114,0.033333333333333326,1.4142135381698608,0.9788039922714233
1.3131327629089355,1.3138787746429443,-0.0007460117340087891,0.9620269536972046,0.033333333333333326,2.0,0.9773815870285034
1.3072361946105957,1.3386404514312744,-0.03140425682067871,0.9843117594718933,0.09999999999999998,5.196152210235596,0.9927768707275391
1.355497121810913,1.3279603719711304,0.027536749839782715,0.9818956255912781,1.0,5.385164737701416,0.9903829097747803
1.3748526573181152,1.3664910793304443,0.008361577987670898,0.9874858260154724,0.033333333333333326,5.385164737701416,0.9937057495117188
1.4114899635314941,1.4099544286727905,0.0015355348587036133,0.9797558784484863,1.0,5.0,0.9886007308959961
1.4627892971038818,1.4351069927215576,0.02768230438232422,0.9804472923278809,0.16666666666666663,2.4494898319244385,0.9884480834007263
1.5060410499572754,1.495951533317566,0.010089516639709473,0.9830642938613892,0.033333333333333326,2.4494898319244385,0.9898984432220459
1.5441675186157227,1.5504649877548218,-0.006297469139099121,0.9857174158096313,0.16666666666666663,2.8284270763397217,0.9915249347686768
1.5858943462371826,1.5896047353744507,-0.0037103891372680664,0.9927759170532227,0.09999999999999998,5.196152210235596,0.996220588684082
1.6139044761657715,1.5733273029327393,0.04057717323303223,0.9936122894287109,1.0,5.4772257804870605,0.9967829585075378
1.5505461692810059,1.5773671865463257,-0.026821017265319824,0.9966491460800171,0.0,2.0,0.9984156489372253
1.515077829360962,1.5184340476989746,-0.0033562183380126953,0.9958006143569946,0.1333333333333333,5.099019527435303,0.9979550242424011
1.4558663368225098,1.4815844297409058,-0.025718092918395996,0.9967467188835144,1.0,0.0,0.9984533786773682
1.4410839080810547,1.4485039710998535,-0.007420063018798828,0.9913431406021118,1.0,5.196152210235596,0.9952225685119629
1.4605129957199097,1.437633991241455,0.02287900447845459,0.9904454946517944,0.09999999999999998,5.196152210235596,0.9946288466453552
1.474099040031433,1.500836730003357,-0.026737689971923828,0.9984468221664429,1.0,5.196152210235596,0.9993023872375488
1.519258975982666,1.5227346420288086,-0.003475666046142578,0.9975740313529968,0.09999999999999998,2.6457512378692627,0.9988481402397156
1.5327601432800293,1.5410709381103516,-0.008310794830322266,0.9982242584228516,0.1333333333333333,5.099019527435303,0.9991936087608337
1.5373719930648804,1.519777536392212,0.017594456672668457,0.9978461265563965,1.0,5.099019527435303,0.9990331530570984
1.5076974630355835,1.5067615509033203,0.0009359121322631836,0.9981108903884888,0.1333333333333333,5.099019527435303,0.999176025390625
1.491342306137085,1.4862797260284424,0.005062580108642578,0.9978846311569214,1.0,5.385164737701416,0.9990919828414917
1.458976149559021,1.4777106046676636,-0.018734455108642578,0.9979031085968018,0.033333333333333326,3.605551242828369,0.9990991353988647
1.4330891370773315,1.4665082693099976,-0.033419132232666016,0.9977561235427856,0.4666666666666667,3.7416574954986572,0.9990250468254089
1.4447591304779053,1.4249728918075562,0.01978623867034912,0.9942331314086914,0.1333333333333333,5.099019527435303,0.9972739219665527
1.416447639465332,1.427911639213562,-0.01146399974822998,0.9953767657279968,1.0,5.196152210235596,0.9978665113449097
1.4098057746887207,1.4207708835601807,-0.010965108871459961,0.9944148063659668,0.09999999999999998,1.7320507764816284,0.9973785281181335
1.427919626235962,1.409010648727417,0.018908977508544922,0.9932718276977539,0.0,1.0,0.9967984557151794
1.4374617338180542,1.412475347518921,0.0249863862991333,0.9934320449829102,0.033333333333333326,1.7320507764816284,0.9968528747558594
1.4383695125579834,1.4327143430709839,0.005655169486999512,0.9941117763519287,0.06666666666666665,2.0,0.9971269369125366
1.4442485570907593,1.4485976696014404,-0.004349112510681152,0.9951812624931335,0.06666666666666665,5.291502475738525,0.9977036714553833
1.4575221538543701,1.4542651176452637,0.0032570362091064453,0.994916558265686,1.0,4.898979663848877,0.9975437521934509
1.461163878440857,1.4616845846176147,-0.0005207061767578125,0.9944251775741577,0.19999999999999996,4.898979663848877,0.9972307085990906
1.472922682762146,1.460495948791504,0.01242673397064209,0.9941734671592712,1.0,5.196152210235596,0.9971253275871277
1.4655358791351318,1.468340277671814,-0.002804398536682129,0.9943356513977051,0.09999999999999998,5.196152210235596,0.9971818923950195
1.4679405689239502,1.4580304622650146,0.009910106658935547,0.993423581123352,1.0,5.196152210235596,0.9966902732849121
1.4559366703033447,1.4572042226791382,-0.001267552375793457,0.9934017658233643,0.09999999999999998,1.7320507764816284,0.9967039823532104
1.4533166885375977,1.4432473182678223,0.01006937026977539,0.9917311668395996,0.0,1.7320507764816284,0.9957981109619141
1.4406745433807373,1.4383163452148438,0.0023581981658935547,0.9927062392234802,0.09999999999999998,2.6457512378692627,0.9963717460632324
1.4327963590621948,1.4249043464660645,0.007892012596130371,0.9912121295928955,0.1333333333333333,2.2360680103302,0.9955437183380127
1.4211547374725342,1.4200239181518555,0.001130819320678711,0.9904398918151855,0.033333333333333326,5.385164737701416,0.9950704574584961
1.4170925617218018,1.4082059860229492,0.008886575698852539,0.989940345287323,1.0,5.385164737701416,0.9948033094406128
1.410038948059082,1.4134328365325928,-0.003393888473510742,0.9911516904830933,0.033333333333333326,2.0,0.9955661296844482
1.4209249019622803,1.4137042760849,0.007220625877380371,0.9898177981376648,0.09999999999999998,2.2360680103302,0.9947943091392517
1.408940315246582,1.4245777130126953,-0.01563739776611328,0.990005612373352,0.06666666666666665,5.291502475738525,0.9948844909667969
1.4101579189300537,1.4207595586776733,-0.010601639747619629,0.9907898902893066,1.0,0.0,0.9953298568725586
1.4050114154815674,1.4049699306488037,4.1484832763671875e-05,0.9907059669494629,1.0,5.099019527435303,0.9952399134635925
1.3910984992980957,1.395382285118103,-0.004283785820007324,0.9912128448486328,0.1333333333333333,2.4494898319244385,0.9954416155815125
1.387215495109558,1.3901605606079102,-0.0029450654983520508,0.9908096790313721,0.06666666666666665,1.7320507764816284,0.9951785802841187
1.3906402587890625,1.3927650451660156,-0.002124786376953125,0.9916040897369385,0.09999999999999998,5.196152210235596,0.9954565763473511
1.3992189168930054,1.394737958908081,0.004480957984924316,0.9916991591453552,1.0,0.0,0.9954678416252136
1.3846172094345093,1.3842490911483765,0.0003681182861328125,0.9915881156921387,1.0,5.099019527435303,0.9954073429107666
1.3766582012176514,1.383417010307312,-0.0067588090896606445,0.9926230907440186,0.1333333333333333,3.605551242828369,0.9960207939147949
1.3774828910827637,1.3772037029266357,0.0002791881561279297,0.9936062693595886,0.30000000000000004,2.0,0.996601939201355
1.357931137084961,1.3642652034759521,-0.006334066390991211,0.9967097043991089,0.23333333333333328,4.795831680297852,0.9983808994293213
1.3114657402038574,1.3015695810317993,0.009896159172058105,0.9972869753837585,1.0,4.358899116516113,0.9987577795982361
1.3269197940826416,1.3522671461105347,-0.025347352027893066,0.9989706873893738,0.3666666666666667,4.358899116516113,0.9995561838150024
1.3815597295761108,1.3710674047470093,0.010492324829101562,0.9989513754844666,1.0,5.196152210235596,0.9995549917221069
1.3960611820220947,1.3959978818893433,6.330013275146484e-05,0.9994428157806396,0.09999999999999998,2.0,0.9997745752334595
1.4148434400558472,1.4189820289611816,-0.004138588905334473,0.9997689127922058,0.033333333333333326,5.385164737701416,0.9999096393585205
1.4502490758895874,1.420593023300171,0.029656052589416504,0.9998056888580322,1.0,5.291502475738525,0.9999245405197144
1.4510407447814941,1.4538123607635498,-0.002771615982055664,0.9998379945755005,0.06666666666666665,5.291502475738525,0.9999359846115112
1.4629428386688232,1.4765253067016602,-0.013582468032836914,0.9998012781143188,1.0,5.385164737701416,0.9999219179153442
1.4848172664642334,1.4801559448242188,0.0046613216400146484,0.9998128414154053,0.033333333333333326,1.0,0.9999257326126099
1.4724563360214233,1.4867724180221558,-0.014316082000732422,0.9997596740722656,0.06666666666666665,2.6457512378692627,0.9999024271965027
1.470595121383667,1.463550329208374,0.007044792175292969,0.9998035430908203,0.16666666666666663,2.8284270763397217,0.9999221563339233
1.4722273349761963,1.4726938009262085,-0.00046646595001220703,0.9996927976608276,0.3666666666666667,4.358899116516113,0.9998733401298523
1.4701969623565674,1.4857592582702637,-0.015562295913696289,0.9997009634971619,1.0,3.7416574954986572,0.9998769164085388
1.4880177974700928,1.4944251775741577,-0.006407380104064941,0.9998464584350586,0.5333333333333333,3.464101552963257,0.9999399185180664
1.4898446798324585,1.4887855052947998,0.0010591745376586914,0.9995984435081482,0.1333333333333333,5.099019527435303,0.9998316168785095
1.4698505401611328,1.477174162864685,-0.007323622703552246,0.9995918273925781,1.0,3.872983455657959,0.9998576045036316
1.4561209678649902,1.456433653831482,-0.0003126859664916992,0.999457836151123,0.5,0.0,0.999780535697937
1.2781150341033936,1.2608847618103027,0.01723027229309082,0.9998504519462585,1.0,5.291502475738525,0.9999676942825317
1.2334728240966797,1.2059195041656494,0.027553319931030273,0.9997119307518005,1.0,2.2360680103302,0.9999216794967651
1.1955561637878418,1.2022048234939575,-0.006648659706115723,0.9998431205749512,0.06666666666666665,2.2360680103302,0.9999570846557617
1.2182036638259888,1.2290427684783936,-0.010839104652404785,0.9989217519760132,0.09999999999999998,5.291502475738525,0.9995657801628113
1.24003005027771,1.2281382083892822,0.011891841888427734,0.9954432249069214,0.06666666666666665,5.196152210235596,0.9978746175765991
1.191311240196228,1.2116583585739136,-0.020347118377685547,0.9922933578491211,1.0,2.2360680103302,0.9963555335998535
1.1835651397705078,1.215519905090332,-0.03195476531982422,0.986767053604126,0.09999999999999998,1.7320507764816284,0.992499828338623
1.0984764099121094,1.100040316581726,-0.0015639066696166992,0.9780888557434082,0.06666666666666665,5.385164737701416,0.9863829016685486
1.0690301656723022,1.088512659072876,-0.01948249340057373,0.970055103302002,0.033333333333333326,4.582575798034668,0.980211615562439
1.068556785583496,1.0458003282546997,0.022756457328796387,0.9522756934165955,1.0,3.464101552963257,0.966594934463501
1.1553384065628052,1.1488926410675049,0.006445765495300293,0.9575850963592529,0.30000000000000004,5.0,0.9700910449028015
1.1223936080932617,1.1251457929611206,-0.0027521848678588867,0.9519786238670349,0.16666666666666663,5.385164737701416,0.9653462767601013
1.225495457649231,1.227295160293579,-0.0017997026443481445,0.9518029689788818,1.0,5.385164737701416,0.964382529258728
1.2300944328308105,1.2153362035751343,0.01475822925567627,0.9465217590332031,0.033333333333333326,4.898979663848877,0.9597409963607788
1.192594051361084,1.1762531995773315,0.01634085178375244,0.9476427435874939,1.0,2.6457512378692627,0.9601811170578003
1.1615862846374512,1.1685452461242676,-0.006958961486816406,0.9521386027336121,0.19999999999999996,5.385164737701416,0.9637801647186279
1.1539533138275146,1.1529077291488647,0.0010455846786499023,0.9598006010055542,0.033333333333333326,0.0,0.9721224308013916
1.1677358150482178,1.1501085758209229,0.017627239227294922,0.9800820350646973,1.0,5.099019527435303,0.9899352788925171
1.168614387512207,1.1651779413223267,0.003436446189880371,0.994458794593811,1.0,1.7320507764816284,0.9983299970626831
1.2379484176635742,1.2425258159637451,-0.0045773983001708984,0.9918049573898315,0.1333333333333333,1.4142135381698608,0.9970240592956543
1.3678951263427734,1.3643217086791992,0.0035734176635742188,0.9819464087486267,0.033333333333333326,5.385164737701416,0.9920850992202759
1.3475418090820312,1.3554961681365967,-0.00795435905456543,0.9746118783950806,0.033333333333333326,5.385164737701416,0.987235426902771
1.3306246995925903,1.3394584655761719,-0.008833765983581543,0.9739896059036255,1.0,1.7320507764816284,0.9866131544113159
1.3383066654205322,1.3514035940170288,-0.013096928596496582,0.9951515197753906,0.033333333333333326,4.0,0.9995063543319702
1.3454394340515137,1.3323265314102173,0.013112902641296387,0.995512843132019,0.1333333333333333,3.464101552963257,0.9996816515922546
1.368371844291687,1.3591697216033936,0.009202122688293457,0.9943265318870544,0.6,4.358899116516113,0.9993796348571777
1.3487190008163452,1.354750633239746,-0.006031632423400879,0.9892334342002869,1.0,3.1622776985168457,0.9967195391654968
1.3815083503723145,1.3864177465438843,-0.004909396171569824,0.9890999794006348,0.3666666666666667,1.7320507764816284,0.9945495128631592
1.3677985668182373,1.372368574142456,-0.00457000732421875,0.9893506765365601,0.033333333333333326,5.291502475738525,0.9946300983428955
1.2992043495178223,1.2960548400878906,0.0031495094299316406,0.9888919591903687,0.06666666666666665,4.690415859222412,0.9952268600463867
1.2412543296813965,1.2557625770568848,-0.014508247375488281,0.9876971244812012,1.0,4.690415859222412,0.9958023428916931
1.230713129043579,1.2242236137390137,0.00648951530456543,0.9833199381828308,0.2666666666666667,0.0,0.9951090812683105
1.2066307067871094,1.2048828601837158,0.0017478466033935547,0.9696245193481445,1.0,0.0,0.9874700307846069
1.190735936164856,1.1847703456878662,0.005965590476989746,0.9418597221374512,1.0,5.099019527435303,0.9604613184928894
1.1928949356079102,1.185990810394287,0.006904125213623047,0.9423186182975769,1.0,5.099019527435303,0.9605261087417603
1.2121760845184326,1.2268767356872559,-0.014700651168823242,0.9696382284164429,0.1333333333333333,5.291502475738525,0.9817240238189697
1.2476595640182495,1.2517541646957397,-0.004094600677490234,0.9740433692932129,1.0,2.0,0.9845926761627197
1.2726198434829712,1.2445261478424072,0.028093695640563965,0.9572564363479614,0.06666666666666665,5.099019527435303,0.9710590243339539
1.247127890586853,1.250738501548767,-0.0036106109619140625,0.9700159430503845,0.1333333333333333,5.099019527435303,0.9810695648193359
1.2274162769317627,1.2232489585876465,0.004167318344116211,0.9789230823516846,1.0,5.099019527435303,0.9879247546195984
1.2017203569412231,1.208085060119629,-0.006364703178405762,0.9720050692558289,0.1333333333333333,0.0,0.983599066734314
1.185147762298584,1.2009601593017578,-0.015812397003173828,0.9652386903762817,1.0,0.0,0.9795637130737305
1.1976938247680664,1.2128691673278809,-0.015175342559814453,0.9609606266021729,1.0,5.099019527435303,0.9766885638237
1.2114509344100952,1.2159174680709839,-0.004466533660888672,0.9698109030723572,1.0,5.099019527435303,0.9829572439193726
1.229347586631775,1.211832046508789,0.01751554012298584,0.9550959467887878,0.1333333333333333,5.385164737701416,0.9724375605583191
1.222284197807312,1.2352772951126099,-0.012993097305297852,0.9783260226249695,1.0,2.2360680103302,0.9884065389633179
1.2155239582061768,1.226665735244751,-0.011141777038574219,0.9746689796447754,0.033333333333333326,5.099019527435303,0.9861317873001099
1.2295007705688477,1.20159912109375,0.027901649475097656,0.9762817621231079,0.1333333333333333,5.099019527435303,0.9872397780418396
1.1943224668502808,1.224593997001648,-0.030271530151367188,0.9837337732315063,1.0,5.099019527435303,0.9917664527893066
1.2016934156417847,1.2052955627441406,-0.003602147102355957,0.9834766387939453,0.1333333333333333,4.898979663848877,0.9916439056396484
1.2101385593414307,1.1865110397338867,0.023627519607543945,0.9844586849212646,1.0,4.898979663848877,0.9921764135360718
1.188629150390625,1.2000619173049927,-0.011432766914367676,0.9863195419311523,0.19999999999999996,0.0,0.9931772947311401
1.1995439529418945,1.1888859272003174,0.010658025741577148,0.9876696467399597,1.0,0.0,0.9940049052238464
1.1946200132369995,1.2013747692108154,-0.006754755973815918,0.9897701740264893,1.0,5.385164737701416,0.9950820803642273
1.215587854385376,1.187555193901062,0.028032660484313965,0.9909783601760864,1.0,2.2360680103302,0.995750904083252
1.2066161632537842,1.202527642250061,0.0040885210037231445,0.9920850992202759,0.033333333333333326,1.7320507764816284,0.9963430762290955
1.221513032913208,1.1982057094573975,0.023307323455810547,0.9928802847862244,0.1333333333333333,2.0,0.9967915415763855
1.2097132205963135,1.2131927013397217,-0.003479480743408203,0.993422269821167,0.09999999999999998,1.4142135381698608,0.9970703125
1.2169259786605835,1.2058014869689941,0.011124491691589355,0.9933292269706726,0.033333333333333326,2.2360680103302,0.9970526099205017
1.211387276649475,1.2075049877166748,0.003882288932800293,0.9937785863876343,0.033333333333333326,5.099019527435303,0.9972640872001648
1.2104036808013916,1.1961040496826172,0.014299631118774414,0.9944601058959961,0.1333333333333333,5.196152210235596,0.9975900053977966
1.2108914852142334,1.1855336427688599,0.025357842445373535,0.9959819316864014,1.0,5.196152210235596,0.9983083009719849
1.1932573318481445,1.1954984664916992,-0.0022411346435546875,0.9958499670028687,0.09999999999999998,5.196152210235596,0.998228907585144
1.1856321096420288,1.1948450803756714,-0.009212970733642578,0.9966747760772705,1.0,5.196152210235596,0.9986028075218201
1.1883639097213745,1.184084177017212,0.004279732704162598,0.9974066019058228,0.09999999999999998,4.898979663848877,0.9989244341850281
1.1809791326522827,1.1801478862762451,0.0008312463760375977,0.9977006912231445,1.0,3.872983455657959,0.9990572929382324
1.169960618019104,1.1823396682739258,-0.012379050254821777,0.9980475306510925,0.19999999999999996,4.582575798034668,0.999204158782959
1.1548686027526855,1.1712048053741455,-0.01633620262145996,0.9986671209335327,0.30000000000000004,5.385164737701416,0.9994770288467407
1.142486810684204,1.1471786499023438,-0.0046918392181396484,0.9984034299850464,1.0,1.4142135381698608,0.9993600249290466
1.1343294382095337,1.1155226230621338,0.018806815147399902,0.9980224370956421,0.033333333333333326,1.4142135381698608,0.9991674423217773
1.105800747871399,1.1036604642868042,0.0021402835845947266,0.9964779615402222,0.033333333333333326,2.0,0.9983553886413574
1.07843017578125,1.0866044759750366,-0.008174300193786621,0.9965789318084717,0.033333333333333326,5.196152210235596,0.9984528422355652
1.0612432956695557,1.0633091926574707,-0.002065896987915039,0.9959165453910828,0.09999999999999998,5.4772257804870605,0.9981452226638794
1.0361108779907227,1.0403642654418945,-0.004253387451171875,0.9982926249504089,1.0,5.4772257804870605,0.9993378520011902
1.0175501108169556,1.0089366436004639,0.0086134672164917,0.9984288215637207,0.0,4.898979663848877,0.999345064163208
0.9995030760765076,1.008265495300293,-0.0087624192237854,0.9985479116439819,1.0,2.4494898319244385,0.9993926882743835
1.0284852981567383,1.0142487287521362,0.01423656940460205,0.9988376498222351,0.19999999999999996,2.0,0.9995307922363281
1.058356523513794,1.0589210987091064,-0.0005645751953125,0.9977103471755981,0.06666666666666665,5.291502475738525,0.9990335702896118
1.1228415966033936,1.1154837608337402,0.00735783576965332,0.9988021850585938,0.06666666666666665,4.898979663848877,0.9995438456535339
1.1884074211120605,1.186002492904663,0.002404928207397461,0.9992367625236511,1.0,3.464101552963257,0.9997148513793945
1.2231839895248413,1.191127061843872,0.03205692768096924,0.9992608428001404,0.19999999999999996,3.0,0.999714732170105
1.2005572319030762,1.195313811302185,0.005243420600891113,0.9994407892227173,0.33333333333333337,1.7320507764816284,0.9997736215591431
1.1859676837921143,1.1838526725769043,0.002115011215209961,0.9993206262588501,0.033333333333333326,2.2360680103302,0.9997235536575317
1.1694819927215576,1.184364676475525,-0.014882683753967285,0.9992589950561523,0.06666666666666665,1.7320507764816284,0.999696671962738
1.1426788568496704,1.1834688186645508,-0.04078996181488037,0.9992108345031738,0.09999999999999998,2.2360680103302,0.9996830821037292
1.1538000106811523,1.1771996021270752,-0.02339959144592285,0.9991764426231384,0.06666666666666665,2.2360680103302,0.9996634721755981
1.17946195602417,1.1523524522781372,0.027109503746032715,0.9991571307182312,0.09999999999999998,1.4142135381698608,0.9996494650840759
1.164287805557251,1.1804848909378052,-0.0161970853805542,0.9994024634361267,0.1333333333333333,1.4142135381698608,0.9997584223747253
1.1944249868392944,1.1700495481491089,0.024375438690185547,0.9993364810943604,0.06666666666666665,2.6457512378692627,0.9997257590293884
1.1663788557052612,1.215796947479248,-0.049418091773986816,0.9995412826538086,0.0,2.0,0.999815821647644
1.2750964164733887,1.2898242473602295,-0.01472783088684082,0.8609204292297363,0.09999999999999998,1.4142135381698608,0.9013417959213257
1.2380191087722778,1.2380573749542236,-3.826618194580078e-05,0.8849151134490967,0.1333333333333333,5.291502475738525,0.9231609106063843
1.2039350271224976,1.1727707386016846,0.03116428852081299,0.8893184661865234,0.0,0.0,0.9164270162582397
1.1333673000335693,1.1488946676254272,-0.01552736759185791,0.9024621248245239,0.06666666666666665,5.099019527435303,0.9314044713973999
1.1136813163757324,1.1055717468261719,0.008109569549560547,0.9202089309692383,1.0,5.099019527435303,0.9504859447479248
1.0745328664779663,1.076988697052002,-0.0024558305740356445,0.9156705141067505,1.0,5.291502475738525,0.9454864263534546
1.0763130187988281,1.0742042064666748,0.0021088123321533203,0.9306756854057312,0.1333333333333333,1.7320507764816284,0.9622089266777039
1.0549325942993164,1.0297092199325562,0.025223374366760254,0.9307197332382202,1.0,5.385164737701416,0.9598743319511414
1.0170950889587402,1.0068507194519043,0.010244369506835938,0.9104822874069214,0.06666666666666665,0.0,0.9470774531364441
1.067812204360962,1.0739258527755737,-0.006113648414611816,0.9022542834281921,0.033333333333333326,5.385164737701416,0.9382576942443848
1.101955771446228,1.1192657947540283,-0.017310023307800293,0.8902303576469421,1.0,5.385164737701416,0.9301283359527588
1.1614632606506348,1.1836583614349365,-0.022195100784301758,0.9037405848503113,1.0,5.385164737701416,0.9390624761581421
1.1810320615768433,1.187973976135254,-0.0069419145584106445,0.9183525443077087,0.033333333333333326,2.2360680103302,0.9472252726554871
1.2320789098739624,1.2147798538208008,0.01729905605316162,0.9173167943954468,1.0,5.099019527435303,0.9438602328300476
1.2466251850128174,1.243759274482727,0.002865910530090332,0.9201318621635437,0.033333333333333326,4.4721360206604,0.9474091529846191
1.264319896697998,1.274161696434021,-0.00984179973602295,0.9124976992607117,0.1333333333333333,3.316624879837036,0.9405851364135742
1.2988004684448242,1.296393871307373,0.002406597137451172,0.9192430377006531,1.0,2.0,0.9452788233757019
1.305072546005249,1.3182144165039062,-0.013141870498657227,0.9111207723617554,0.33333333333333337,5.196152210235596,0.9356274604797363
1.3100714683532715,1.32810378074646,-0.018032312393188477,0.902052104473114,0.033333333333333326,5.385164737701416,0.9228389263153076
1.331385612487793,1.3317103385925293,-0.0003247261047363281,0.9018173217773438,0.09999999999999998,1.7320507764816284,0.9175896644592285
1.338660717010498,1.3394041061401367,-0.0007433891296386719,0.8974007368087769,1.0,5.291502475738525,0.9102104902267456
1.3434852361679077,1.3436408042907715,-0.00015556812286376953,0.9102379083633423,0.033333333333333326,5.385164737701416,0.9258779287338257
1.349277377128601,1.3571879863739014,-0.007910609245300293,0.9398877024650574,0.06666666666666665,1.0,0.9606937766075134
1.3554956912994385,1.3519773483276367,0.003518342971801758,0.9617407321929932,1.0,2.6457512378692627,0.9786879420280457
1.3630611896514893,1.3434432744979858,0.019617915153503418,0.9721503257751465,0.033333333333333326,2.6457512378692627,0.9856271147727966
1.3617942333221436,1.3757617473602295,-0.013967514038085938,0.9821447730064392,0.06666666666666665,5.291502475738525,0.9915542602539062
1.3579719066619873,1.3592857122421265,-0.0013138055801391602,0.9886553287506104,0.16666666666666663,5.385164737701416,0.9947101473808289
1.357107162475586,1.3566982746124268,0.0004088878631591797,0.986768901348114,0.06666666666666665,1.4142135381698608,0.9932173490524292
1.3601760864257812,1.3647363185882568,-0.004560232162475586,0.9909202456474304,1.0,3.7416574954986572,0.9951642751693726
1.3668603897094727,1.3705190420150757,-0.0036586523056030273,0.9945000410079956,0.033333333333333326,3.872983455657959,0.9971926212310791
1.3718760013580322,1.3795545101165771,-0.007678508758544922,0.9980478286743164,0.033333333333333326,3.7416574954986572,0.9990921020507812
1.3850219249725342,1.3799937963485718,0.005028128623962402,0.9997543096542358,0.43333333333333335,3.872983455657959,0.9999346733093262
1.3892816305160522,1.3910330533981323,-0.0017514228820800781,0.9999531507492065,0.06666666666666665,2.2360680103302,0.9999985694885254
1.3601316213607788,1.3679940700531006,-0.007862448692321777,0.9999685287475586,0.4,2.4494898319244385,0.9999995231628418
1.3415160179138184,1.3401182889938354,0.0013977289199829102,0.9999350905418396,0.09999999999999998,5.099019527435303,0.9999988079071045
1.2987573146820068,1.2874325513839722,0.011324763298034668,0.999886691570282,0.06666666666666665,5.291502475738525,0.9999960660934448
1.282435417175293,1.2840571403503418,-0.0016217231750488281,0.9998725652694702,0.1333333333333333,5.291502475738525,0.9999935626983643
1.232269048690796,1.2414915561676025,-0.00922250747680664,0.999907374382019,1.0,5.385164737701416,0.9999951720237732
1.1913474798202515,1.1888701915740967,0.002477288246154785,0.9998924732208252,0.06666666666666665,5.385164737701416,0.9999880194664001
1.1698075532913208,1.170069932937622,-0.00026237964630126953,0.9998666644096375,1.0,5.385164737701416,0.9999768733978271
1.1930965185165405,1.1907018423080444,0.0023946762084960938,0.999499499797821,0.033333333333333326,2.2360680103302,0.9998408555984497
1.2098842859268188,1.1895400285720825,0.020344257354736328,0.9991253614425659,1.0,3.1622776985168457,0.9997808933258057
1.2469165325164795,1.2462341785430908,0.0006823539733886719,0.9987003803253174,0.033333333333333326,3.1622776985168457,0.9996472597122192
1.2702993154525757,1.2646450996398926,0.0056542158126831055,0.9971188902854919,0.1333333333333333,2.8284270763397217,0.9991652965545654
1.3040273189544678,1.3071048259735107,-0.0030775070190429688,0.9936045408248901,0.19999999999999996,2.2360680103302,0.9979032278060913
1.3296897411346436,1.3196327686309814,0.01005697250366211,0.9920657873153687,0.1333333333333333,2.0,0.9975125193595886
1.3662822246551514,1.3779122829437256,-0.011630058288574219,0.9908612966537476,0.1333333333333333,2.4494898319244385,0.9971803426742554
1.3912699222564697,1.3955119848251343,-0.004242062568664551,0.9882819056510925,0.16666666666666663,3.316624879837036,0.996192455291748
1.397558569908142,1.3962733745574951,0.0012851953506469727,0.9807729721069336,0.033333333333333326,3.1622776985168457,0.9920883178710938
1.3834233283996582,1.3849157094955444,-0.0014923810958862305,0.9760098457336426,0.16666666666666663,3.0,0.9887393712997437
1.3792595863342285,1.3515475988388062,0.027711987495422363,0.9528304934501648,0.19999999999999996,2.0,0.9664117693901062
1.3432774543762207,1.3593239784240723,-0.016046524047851562,0.9623221158981323,0.2666666666666667,5.196152210235596,0.9756900668144226
1.3460620641708374,1.3353028297424316,0.010759234428405762,0.9401687979698181,0.09999999999999998,4.795831680297852,0.9503673911094666
1.3318746089935303,1.3206454515457153,0.011229157447814941,0.9389144778251648,0.09999999999999998,2.6457512378692627,0.9485575556755066
1.306194543838501,1.302740454673767,0.0034540891647338867,0.9386100172996521,1.0,2.0,0.9481527209281921
1.2576429843902588,1.2621269226074219,-0.004483938217163086,0.9389090538024902,0.23333333333333328,5.099019527435303,0.948515772819519
1.1986985206604004,1.2197035551071167,-0.02100503444671631,0.9456104040145874,0.0,0.0,0.9560229182243347
1.2111642360687256,1.2103185653686523,0.0008456707000732422,0.9527501463890076,0.1333333333333333,5.291502475738525,0.9634556770324707
1.2423583269119263,1.2455930709838867,-0.0032347440719604492,0.9633685350418091,1.0,1.7320507764816284,0.9735660552978516
1.2740391492843628,1.2918999195098877,-0.017860770225524902,0.9741986989974976,1.0,3.0,0.9827331900596619
1.329366683959961,1.312549114227295,0.016817569732666016,0.9862880706787109,0.06666666666666665,2.8284270763397217,0.991791844367981
1.3717970848083496,1.3808448314666748,-0.009047746658325195,0.9959589242935181,0.033333333333333326,3.1622776985168457,0.9979372024536133
1.4404351711273193,1.439819097518921,0.0006160736083984375,0.9994375109672546,0.2666666666666667,3.316624879837036,0.9997662901878357
1.4870647192001343,1.4916681051254272,-0.004603385925292969,0.9998910427093506,0.06666666666666665,5.196152210235596,0.9999629855155945
1.4989045858383179,1.5105165243148804,-0.0116119384765625,0.999950110912323,0.2666666666666667,5.4772257804870605,0.9999849200248718
1.5004363059997559,1.4962427616119385,0.004193544387817383,0.9999426603317261,0.09999999999999998,2.0,0.9999822378158569
1.5012314319610596,1.4743694067001343,0.026862025260925293,0.9999159574508667,1.0,5.099019527435303,0.9999721050262451
1.4686373472213745,1.483956217765808,-0.015318870544433594,0.9999195337295532,0.0,5.291502475738525,0.999973714351654
1.4745343923568726,1.4589265584945679,0.015607833862304688,0.9998779296875,0.1333333333333333,2.0,0.9999570250511169
1.4671058654785156,1.445120096206665,0.021985769271850586,0.9998606443405151,1.0,2.0,0.9999499320983887
1.4450311660766602,1.4487314224243164,-0.00370025634765625,0.9999026656150818,0.06666666666666665,2.2360680103302,0.9999666213989258
1.4321974515914917,1.4536218643188477,-0.021424412727355957,0.999933660030365,0.06666666666666665,1.7320507764816284,0.9999779462814331
1.4370930194854736,1.4459435939788818,-0.008850574493408203,0.9999443888664246,0.1333333333333333,1.7320507764816284,0.9999815225601196
1.4324486255645752,1.453243613243103,-0.020794987678527832,0.9999680519104004,0.033333333333333326,5.385164737701416,0.9999890327453613
1.4324214458465576,1.4552991390228271,-0.02287769317626953,0.9999719858169556,0.06666666666666665,5.0,0.9999901056289673
1.4571685791015625,1.43318772315979,0.02398085594177246,0.9999566078186035,0.033333333333333326,2.4494898319244385,0.9999853372573853
1.4458706378936768,1.4464977979660034,-0.0006271600723266602,0.9999687075614929,1.0,5.385164737701416,0.9999889135360718
1.4329679012298584,1.457112193107605,-0.024144291877746582,0.9999693632125854,0.16666666666666663,5.385164737701416,0.9999892115592957
1.4523916244506836,1.422864317893982,0.02952730655670166,0.9999756813049316,0.033333333333333326,5.385164737701416,0.9999915957450867
1.4234120845794678,1.4257200956344604,-0.0023080110549926758,0.9999846816062927,1.0,5.196152210235596,0.9999949336051941
1.4291490316390991,1.3994414806365967,0.02970755100250244,0.9999819993972778,0.033333333333333326,5.196152210235596,0.9999940395355225
1.4204795360565186,1.4035558700561523,0.01692366600036621,0.9999823570251465,1.0,0.0,0.9999942183494568
1.4014848470687866,1.4201009273529053,-0.018616080284118652,0.999958872795105,0.09999999999999998,4.123105525970459,0.9999856352806091
1.4070305824279785,1.4141566753387451,-0.0071260929107666016,0.9999198913574219,1.0,5.196152210235596,0.9999704360961914
1.4097774028778076,1.4024841785430908,0.007293224334716797,0.9998800754547119,1.0,5.196152210235596,0.9999547004699707
1.4149688482284546,1.391662836074829,0.02330601215362549,0.9998318552970886,0.43333333333333335,5.196152210235596,0.9999383687973022
1.5984996557235718,1.5945072174072266,0.003992438316345215,0.9743358492851257,0.09999999999999998,4.898979663848877,0.9842280745506287
1.566155195236206,1.576230764389038,-0.010075569152832031,0.989844560623169,1.0,2.8284270763397217,0.9951883554458618
1.5554065704345703,1.5618340969085693,-0.0064275264739990234,0.9966976642608643,0.09999999999999998,5.099019527435303,0.9988164305686951
1.5516765117645264,1.547004222869873,0.00467228889465332,0.998849093914032,1.0,5.385164737701416,0.9996859431266785
1.5359513759613037,1.5341970920562744,0.0017542839050292969,0.9995694160461426,0.19999999999999996,2.4494898319244385,0.9999221563339233
1.521988868713379,1.5118825435638428,0.010106325149536133,0.9960966110229492,0.1333333333333333,3.464101552963257,0.9990367889404297
1.4995735883712769,1.5059552192687988,-0.006381630897521973,0.9848958253860474,1.0,3.464101552963257,0.9935676455497742
1.487932562828064,1.491111159324646,-0.0031785964965820312,0.9789727926254272,0.033333333333333326,2.0,0.9896345138549805
1.4763388633728027,1.4741195440292358,0.0022193193435668945,0.9753714799880981,0.23333333333333328,2.8284270763397217,0.987185001373291
1.4552972316741943,1.4706220626831055,-0.015324831008911133,0.9680943489074707,0.3666666666666667,5.0,0.9826164245605469
1.4705429077148438,1.4616146087646484,0.008928298950195312,0.9759138822555542,0.033333333333333326,5.291502475738525,0.9880509376525879
1.4789466857910156,1.4865810871124268,-0.007634401321411133,0.9847273230552673,0.09999999999999998,3.0,0.9932628870010376
1.4979076385498047,1.499977946281433,-0.002070307731628418,0.9778798818588257,0.16666666666666663,4.795831680297852,0.9888681173324585
1.5031747817993164,1.5092500448226929,-0.006075263023376465,0.9815823435783386,1.0,0.0,0.9901515245437622
1.522157907485962,1.5269559621810913,-0.0047980546951293945,0.9878590106964111,0.06666666666666665,4.898979663848877,0.9941152930259705
1.5326522588729858,1.536191701889038,-0.003539443016052246,0.9871067404747009,0.23333333333333328,3.316624879837036,0.99554443359375
1.5251398086547852,1.5312198400497437,-0.006080031394958496,0.984700620174408,1.0,1.0,0.9932164549827576
1.5400168895721436,1.5168975591659546,0.023119330406188965,0.9780023097991943,1.0,1.4142135381698608,0.9901975393295288
1.5338125228881836,1.559658408164978,-0.025845885276794434,0.9765521883964539,0.19999999999999996,3.605551242828369,0.9870339632034302
1.5643341541290283,1.5322116613388062,0.03212249279022217,0.9409984350204468,0.16666666666666663,3.464101552963257,0.9574413299560547
1.5360263586044312,1.5290073156356812,0.00701904296875,0.926008403301239,0.1333333333333333,2.8284270763397217,0.9364852905273438
1.5373947620391846,1.5247290134429932,0.012665748596191406,0.9247077703475952,0.06666666666666665,4.582575798034668,0.9351927042007446
1.5433764457702637,1.528185248374939,0.015191197395324707,0.9330275058746338,0.3666666666666667,5.196152210235596,0.9466294646263123
1.5476746559143066,1.536795973777771,0.010878682136535645,0.9437829852104187,0.033333333333333326,1.4142135381698608,0.958251953125
1.5496277809143066,1.5506185293197632,-0.000990748405456543,0.9570929408073425,0.30000000000000004,5.385164737701416,0.9704632759094238
1.5627467632293701,1.559079885482788,0.0036668777465820312,0.9629828929901123,1.0,5.099019527435303,0.9760529398918152
1.5769212245941162,1.5666065216064453,0.010314702987670898,0.9638044834136963,0.09999999999999998,5.099019527435303,0.9770633578300476
1.566367506980896,1.5993983745574951,-0.03303086757659912,0.9658710956573486,0.033333333333333326,5.291502475738525,0.9791519045829773
1.5961116552352905,1.5767316818237305,0.01937997341156006,0.951050877571106,1.0,2.0,0.9692089557647705
1.5615136623382568,1.5713484287261963,-0.009834766387939453,0.9362611174583435,0.1333333333333333,1.4142135381698608,0.9607515335083008
1.5025079250335693,1.5125160217285156,-0.010008096694946289,0.9175524115562439,1.0,5.4772257804870605,0.944359302520752
1.3887083530426025,1.3815371990203857,0.007171154022216797,0.9208760261535645,0.06666666666666665,5.099019527435303,0.9451443552970886
1.325496792793274,1.2936887741088867,0.03180801868438721,0.9481989741325378,0.06666666666666665,2.8284270763397217,0.9649847745895386
1.3307650089263916,1.308621883392334,0.022143125534057617,0.9559394121170044,0.0,2.6457512378692627,0.9706934690475464
1.3125371932983398,1.3353599309921265,-0.02282273769378662,0.9585416316986084,1.0,5.196152210235596,0.9738010168075562
1.300368309020996,1.3377795219421387,-0.03741121292114258,0.9674665331840515,0.1333333333333333,4.795831680297852,0.981651782989502
1.3061941862106323,1.3098093271255493,-0.003615140914916992,0.9770954847335815,0.19999999999999996,2.8284270763397217,0.9876055717468262
1.3190362453460693,1.3002207279205322,0.01881551742553711,0.9717376232147217,0.09999999999999998,2.2360680103302,0.9838560819625854
1.3219563961029053,1.3035610914230347,0.018395304679870605,0.9715077877044678,1.0,5.291502475738525,0.9843592643737793
1.32270348072052,1.336698055267334,-0.013994574546813965,0.9742799997329712,0.23333333333333328,0.0,0.9861535429954529
1.3685353994369507,1.3803666830062866,-0.011831283569335938,0.9711028337478638,0.16666666666666663,0.0,0.9867322444915771
1.423721194267273,1.38423752784729,0.03948366641998291,0.9633171558380127,0.06666666666666665,0.0,0.9857144355773926
1.429231882095337,1.4518013000488281,-0.02256941795349121,0.9744502902030945,1.0,5.0,0.992845892906189
1.4813566207885742,1.4766525030136108,0.004704117774963379,0.9818100929260254,1.0,2.6457512378692627,0.995752215385437
1.506393313407898,1.5377023220062256,-0.03130900859832764,0.9887446761131287,1.0,1.7320507764816284,0.9987322688102722
1.5449244976043701,1.5579800605773926,-0.013055562973022461,0.9904533624649048,1.0,2.0,0.9990949630737305
1.5703258514404297,1.5532468557357788,0.01707899570465088,0.9916025400161743,0.16666666666666663,5.196152210235596,0.9987937808036804
1.5521152019500732,1.5837347507476807,-0.03161954879760742,0.9897966384887695,0.06666666666666665,5.291502475738525,0.9993352293968201
1.5695703029632568,1.56705641746521,0.002513885498046875,0.9891347885131836,0.033333333333333326,3.1622776985168457,0.999112606048584
1.5671148300170898,1.5594714879989624,0.007643342018127441,0.985705554485321,0.09999999999999998,2.0,0.9985863566398621
1.5391499996185303,1.5795481204986572,-0.04039812088012695,0.9872526526451111,1.0,5.099019527435303,0.9992026090621948
1.5414342880249023,1.5668284893035889,-0.025394201278686523,0.9848723411560059,0.06666666666666665,5.385164737701416,0.9989160895347595
1.5004558563232422,1.5744712352752686,-0.07401537895202637,0.9857737421989441,0.2666666666666667,1.7320507764816284,0.9996161460876465
1.5189684629440308,1.5297613143920898,-0.010792851448059082,0.985832691192627,0.1333333333333333,5.099019527435303,0.9996170997619629
1.5211589336395264,1.4893068075180054,0.031852126121520996,0.9851367473602295,1.0,5.385164737701416,0.9996885061264038
1.4734777212142944,1.4951648712158203,-0.02168715000152588,0.9850296378135681,0.033333333333333326,1.4142135381698608,0.9997923374176025
1.4687719345092773,1.4378182888031006,0.030953645706176758,0.9848262071609497,0.1333333333333333,5.385164737701416,0.9997183084487915
1.4304836988449097,1.420684576034546,0.00979912281036377,0.9836708307266235,1.0,4.582575798034668,0.9994343519210815
1.400011420249939,1.4055428504943848,-0.005531430244445801,0.9819433093070984,0.033333333333333326,2.8284270763397217,0.9985358119010925
1.3947752714157104,1.3992564678192139,-0.004481196403503418,0.981731653213501,0.033333333333333326,2.6457512378692627,0.9983775019645691
1.4233678579330444,1.378734827041626,0.04463303089141846,0.9747001528739929,1.0,1.4142135381698608,0.99394291639328
1.4033546447753906,1.4448546171188354,-0.041499972343444824,0.9846689105033875,0.30000000000000004,1.0,0.9994134306907654
1.450531244277954,1.4264512062072754,0.02408003807067871,0.9822985529899597,0.16666666666666663,5.385164737701416,0.9978270530700684
1.450072169303894,1.464451789855957,-0.014379620552062988,0.9841156005859375,0.06666666666666665,5.0,0.9990348815917969
1.470971941947937,1.4752957820892334,-0.004323840141296387,0.9846957921981812,0.06666666666666665,2.2360680103302,0.999343752861023
1.4808744192123413,1.488312005996704,-0.007437586784362793,0.9842222929000854,0.033333333333333326,2.0,0.9991878271102905
1.5151394605636597,1.4626312255859375,0.05250823497772217,0.9845519065856934,1.0,5.291502475738525,0.9992580413818359
1.5115926265716553,1.4709819555282593,0.040610671043395996,0.9822336435317993,0.16666666666666663,4.4721360206604,0.998552680015564
1.519719123840332,1.4604241847991943,0.059294939041137695,0.9837145209312439,0.06666666666666665,4.4721360206604,0.9989961385726929
1.499571681022644,1.4786968231201172,0.020874857902526855,0.9828435778617859,0.06666666666666665,5.0,0.9990315437316895
1.508768081665039,1.455381155014038,0.05338692665100098,0.9819814562797546,1.0,3.316624879837036,0.9988231658935547
1.4915924072265625,1.4751107692718506,0.016481637954711914,0.981786847114563,0.33333333333333337,2.6457512378692627,0.9990260004997253
1.494411826133728,1.470273733139038,0.02413809299468994,0.9821180105209351,1.0,5.196152210235596,0.99921715259552
1.501443862915039,1.47182035446167,0.02962350845336914,0.9811563491821289,0.16666666666666663,4.582575798034668,0.9991087913513184
1.4973257780075073,1.48507821559906,0.012247562408447266,0.9802813529968262,0.19999999999999996,3.316624879837036,0.9986162185668945
1.4995372295379639,1.489469289779663,0.010067939758300781,0.9782572984695435,0.09999999999999998,5.291502475738525,0.9989644885063171
1.5116345882415771,1.4768513441085815,0.034783244132995605,0.9742008447647095,1.0,4.898979663848877,0.9979516267776489
1.485936164855957,1.5067863464355469,-0.020850181579589844,0.971401572227478,0.30000000000000004,3.605551242828369,0.9985947608947754
1.5073564052581787,1.4803054332733154,0.02705097198486328,0.964819610118866,0.06666666666666665,4.795831680297852,0.9965440034866333
1.466749668121338,1.518155574798584,-0.051405906677246094,0.9591635465621948,1.0,0.0,0.9907453060150146
1.49635910987854,1.4828609228134155,0.013498187065124512,0.9517642855644226,0.19999999999999996,5.099019527435303,0.9837126731872559
1.5042256116867065,1.4846118688583374,0.01961374282836914,0.9487438201904297,0.23333333333333328,2.6457512378692627,0.9710819125175476
1.5017468929290771,1.4742025136947632,0.027544379234313965,0.9449436068534851,1.0,2.2360680103302,0.965345025062561
1.4863803386688232,1.485050082206726,0.001330256462097168,0.9461151957511902,1.0,5.291502475738525,0.9631897807121277
1.490012526512146,1.4752802848815918,0.0147322416305542,0.9476480484008789,0.1333333333333333,5.291502475738525,0.9644295573234558
1.4848699569702148,1.4740688800811768,0.010801076889038086,0.9446703791618347,0.09999999999999998,2.2360680103302,0.9628254771232605
1.4849116802215576,1.4546340703964233,0.030277609825134277,0.9443256258964539,0.06666666666666665,2.0,0.9619354605674744
1.4718879461288452,1.4662741422653198,0.005613803863525391,0.9497442245483398,1.0,5.385164737701416,0.9649901390075684
1.4707860946655273,1.458867073059082,0.011919021606445312,0.9454803466796875,0.06666666666666665,5.291502475738525,0.9616068601608276
1.4778900146484375,1.437276840209961,0.04061317443847656,0.9568321108818054,0.16666666666666663,1.7320507764816284,0.9697091579437256
1.445177435874939,1.4561882019042969,-0.01101076602935791,0.9598449468612671,0.033333333333333326,2.0,0.9720713496208191
1.4508885145187378,1.4466419219970703,0.0042465925216674805,0.9529699683189392,1.0,5.196152210235596,0.965835690498352
1.4423116445541382,1.4526925086975098,-0.010380864143371582,0.960230827331543,0.06666666666666665,4.123105525970459,0.9717738628387451
1.4451148509979248,1.431295394897461,0.013819456100463867,0.9661760330200195,0.033333333333333326,4.123105525970459,0.9766225814819336
1.4335477352142334,1.428970217704773,0.004577517509460449,0.9652337431907654,0.09999999999999998,5.385164737701416,0.9756819605827332
1.4413018226623535,1.4351190328598022,0.0061827898025512695,0.9693560004234314,1.0,5.385164737701416,0.979191780090332
1.430997610092163,1.4059398174285889,0.02505779266357422,0.9772912859916687,0.43333333333333335,5.291502475738525,0.9855203628540039
1.417891263961792,1.420752763748169,-0.002861499786376953,0.9709502458572388,1.0,3.1622776985168457,0.9804660677909851
1.4311234951019287,1.4076236486434937,0.02349984645843506,0.9751534461975098,0.033333333333333326,4.242640495300293,0.9839087724685669
1.413222074508667,1.405861258506775,0.00736081600189209,0.9715344309806824,1.0,0.0,0.9810619354248047
1.400254487991333,1.4297688007354736,-0.029514312744140625,0.9763306379318237,0.06666666666666665,5.385164737701416,0.9848289489746094
1.4011003971099854,1.4295676946640015,-0.028467297554016113,0.9755487442016602,0.4,1.4142135381698608,0.9842519760131836
1.4206771850585938,1.4193322658538818,0.001344919204711914,0.9702953696250916,1.0,1.4142135381698608,0.9801679849624634
1.4152228832244873,1.4252378940582275,-0.010015010833740234,0.9761735796928406,1.0,5.385164737701416,0.9848514795303345
1.4208238124847412,1.436519980430603,-0.015696167945861816,0.9810476303100586,0.033333333333333326,0.0,0.9885848760604858
1.4350827932357788,1.4134807586669922,0.02160203456878662,0.9797574877738953,0.033333333333333326,5.291502475738525,0.987751841545105
1.435858130455017,1.429916262626648,0.005941867828369141,0.9889304041862488,0.033333333333333326,2.2360680103302,0.9941434860229492
1.4204739332199097,1.450951337814331,-0.030477404594421387,0.9866756200790405,1.0,2.0,0.9926947355270386
1.4478787183761597,1.4299407005310059,0.01793801784515381,0.9882728457450867,1.0,4.795831680297852,0.9937912821769714
1.4208835363388062,1.4573849439620972,-0.036501407623291016,0.9872841835021973,0.06666666666666665,4.898979663848877,0.9931126832962036
1.4490408897399902,1.4404921531677246,0.008548736572265625,0.9874224662780762,0.09999999999999998,3.1622776985168457,0.9931758642196655
1.4430160522460938,1.4465326070785522,-0.003516554832458496,0.9818024635314941,0.23333333333333328,2.2360680103302,0.9891979098320007
1.4560970067977905,1.4359502792358398,0.020146727561950684,0.9828592538833618,1.0,2.0,0.9899670481681824
1.452087163925171,1.4585504531860352,-0.006463289260864258,0.9790693521499634,0.19999999999999996,2.4494898319244385,0.9869542121887207
1.4534070491790771,1.4700677394866943,-0.016660690307617188,0.974240243434906,0.1333333333333333,5.385164737701416,0.9830581545829773
1.479729413986206,1.4665462970733643,0.013183116912841797,0.9753429293632507,0.033333333333333326,0.0,0.9839714765548706
1.485626220703125,1.4751371145248413,0.010489106178283691,0.97074955701828,0.16666666666666663,5.099019527435303,0.9801270961761475
1.4984779357910156,1.4878203868865967,0.010657548904418945,0.9739581942558289,0.033333333333333326,2.4494898319244385,0.9826993942260742
1.5006933212280273,1.5225589275360107,-0.0218656063079834,0.9808758497238159,1.0,2.0,0.9879664182662964
1.5401692390441895,1.5201356410980225,0.020033597946166992,0.9823622703552246,1.0,5.291502475738525,0.9890589118003845
1.5419706106185913,1.5517747402191162,-0.009804129600524902,0.9924761056900024,0.1333333333333333,5.291502475738525,0.9960560202598572
1.5626883506774902,1.553680181503296,0.009008169174194336,0.9940047264099121,0.06666666666666665,5.291502475738525,0.9970070123672485
1.5683891773223877,1.562312126159668,0.0060770511627197266,0.9951416254043579,0.06666666666666665,5.196152210235596,0.9976968765258789
1.573324203491211,1.56290864944458,0.01041555404663086,0.9973578453063965,1.0,1.7320507764816284,0.9989127516746521
1.5696552991867065,1.5587724447250366,0.010882854461669922,0.9981081485748291,0.06666666666666665,0.0,0.9992885589599609
1.5606998205184937,1.5467270612716675,0.013972759246826172,0.9965529441833496,1.0,1.7320507764816284,0.9985488653182983
1.532832145690918,1.5407075881958008,-0.007875442504882812,0.9972281455993652,0.09999999999999998,2.2360680103302,0.9988951683044434
1.5340570211410522,1.5209250450134277,0.013131976127624512,0.9974797964096069,0.0,2.6457512378692627,0.9989786148071289
1.529354453086853,1.5142625570297241,0.015091896057128906,0.9981279373168945,0.0,5.196152210235596,0.9992045164108276
1.496518850326538,1.5248453617095947,-0.02832651138305664,0.9900773763656616,0.06666666666666665,5.196152210235596,0.9998061060905457
1.389764666557312,1.4001152515411377,-0.010350584983825684,0.9641404151916504,0.033333333333333326,2.0,0.9828107357025146
1.3230758905410767,1.3013811111450195,0.02169477939605713,0.9525312185287476,0.1333333333333333,3.0,0.9679265022277832
1.2459834814071655,1.2460300922393799,-4.661083221435547e-05,0.9458651542663574,0.09999999999999998,4.690415859222412,0.9624741077423096
1.191394329071045,1.2081849575042725,-0.01679062843322754,0.9656388163566589,1.0,0.0,0.9787468314170837
1.1489235162734985,1.1923718452453613,-0.04344832897186279,0.9800574779510498,0.09999999999999998,0.0,0.9887537956237793
1.1182464361190796,1.1116743087768555,0.006572127342224121,0.9847094416618347,0.033333333333333326,4.690415859222412,0.9919714331626892
1.0841684341430664,1.0890096426010132,-0.004841208457946777,0.992019772529602,0.2666666666666667,3.0,0.9964210987091064
1.0685428380966187,1.0683776140213013,0.0001652240753173828,0.9926587343215942,1.0,5.385164737701416,0.9964871406555176
1.0568106174468994,1.0514509677886963,0.005359649658203125,0.9914678335189819,1.0,4.690415859222412,0.9958012104034424
1.0612800121307373,1.0477180480957031,0.01356196403503418,0.9933570623397827,1.0,3.0,0.9968606233596802
1.0705933570861816,1.064803957939148,0.005789399147033691,0.9933902621269226,0.2666666666666667,5.385164737701416,0.9968673586845398
1.105611801147461,1.12385892868042,-0.018247127532958984,0.9912740588188171,0.033333333333333326,5.0,0.9957072138786316
1.2499964237213135,1.2295253276824951,0.02047109603881836,0.9966768026351929,1.0,3.1622776985168457,0.9986315965652466
1.3679406642913818,1.3689448833465576,-0.0010042190551757812,0.9973119497299194,0.2666666666666667,3.0,0.9988671541213989
1.4263767004013062,1.4294923543930054,-0.0031156539916992188,0.997522234916687,0.033333333333333326,2.8284270763397217,0.9989842176437378
1.4440174102783203,1.4393582344055176,0.004659175872802734,0.9976271390914917,1.0,5.291502475738525,0.9991921186447144
1.415705680847168,1.422346591949463,-0.006640911102294922,0.9979221224784851,0.16666666666666663,0.0,0.9995555281639099
1.3803415298461914,1.3880090713500977,-0.00766754150390625,0.9971377849578857,0.16666666666666663,5.385164737701416,0.999753475189209
1.3559625148773193,1.3516548871994019,0.0043076276779174805,0.9949018359184265,0.19999999999999996,1.4142135381698608,0.9995554685592651
1.3252558708190918,1.3178107738494873,0.007445096969604492,0.9910006523132324,0.06666666666666665,5.385164737701416,0.9985265731811523
1.3150969743728638,1.302573561668396,0.012523412704467773,0.9851689338684082,1.0,5.385164737701416,0.9957982897758484
1.2852423191070557,1.279281735420227,0.005960583686828613,0.9788286089897156,1.0,3.605551242828369,0.9919320940971375
1.2587172985076904,1.265740990638733,-0.0070236921310424805,0.9755277633666992,0.033333333333333326,4.0,0.990006148815155
1.2425545454025269,1.2350038290023804,0.007550716400146484,0.9788997173309326,0.033333333333333326,1.0,0.9924639463424683
1.2108064889907837,1.2086600065231323,0.002146482467651367,0.9774969816207886,1.0,2.0,0.9919983744621277
1.1340878009796143,1.13809072971344,-0.004002928733825684,0.9737191200256348,0.033333333333333326,2.6457512378692627,0.9892759323120117
1.0793346166610718,1.0727245807647705,0.0066100358963012695,0.970434844493866,0.4,2.2360680103302,0.9861380457878113
1.0365341901779175,1.0436971187591553,-0.007162928581237793,0.9634381532669067,0.1333333333333333,5.385164737701416,0.9808641672134399
1.0044857263565063,1.0181885957717896,-0.013702869415283203,0.9663482904434204,0.09999999999999998,5.4772257804870605,0.9820456504821777
0.9678840041160583,0.9639804363250732,0.0039035677909851074,0.9636902809143066,0.23333333333333328,2.2360680103302,0.9796090126037598
0.9250888824462891,0.9252049326896667,-0.00011605024337768555,0.9660137891769409,0.1333333333333333,3.0,0.9797946810722351
0.8863463401794434,0.8910984992980957,-0.004752159118652344,0.9786038398742676,0.033333333333333326,2.0,0.9890096187591553
0.8798868060112,0.9022716283798218,-0.022384822368621826,0.9935551881790161,1.0,5.099019527435303,0.9985934495925903
0.9129959344863892,0.9068934917449951,0.006102442741394043,0.9941322803497314,0.0,0.0,0.9990436434745789
0.927661120891571,0.9282784461975098,-0.0006173253059387207,0.9933382272720337,0.16666666666666663,5.196152210235596,0.9987000823020935
0.9376009702682495,0.9338556528091431,0.0037453174591064453,0.9923221468925476,0.1333333333333333,5.196152210235596,0.9981650710105896
0.9443923830986023,0.950316846370697,-0.0059244632720947266,0.9927436709403992,0.1333333333333333,5.385164737701416,0.9981592893600464
0.9263445138931274,0.9380015134811401,-0.011656999588012695,0.9919835329055786,1.0,5.385164737701416,0.9976148009300232
0.9070431590080261,0.9237073659896851,-0.016664206981658936,0.9888424873352051,1.0,0.0,0.9956710338592529
0.9198881387710571,0.9039899110794067,0.01589822769165039,0.9820226430892944,0.09999999999999998,5.291502475738525,0.9909236431121826
0.9130644202232361,0.9040330648422241,0.009031355381011963,0.9773787260055542,1.0,2.4494898319244385,0.9873656630516052
0.8889853954315186,0.9075984358787537,-0.018613040447235107,0.9850176572799683,0.033333333333333326,3.7416574954986572,0.9931381940841675
0.8745636940002441,0.8753992915153503,-0.0008355975151062012,0.9817605018615723,1.0,3.1622776985168457,0.9908310770988464
0.8458428382873535,0.8505557775497437,-0.004712939262390137,0.9847949743270874,1.0,2.6457512378692627,0.9931591749191284
0.823386549949646,0.8281566500663757,-0.004770100116729736,0.9887038469314575,0.06666666666666665,2.0,0.9957504272460938
0.8187269568443298,0.818344235420227,0.0003827214241027832,0.988599419593811,0.1333333333333333,1.4142135381698608,0.9958397746086121
0.8185846209526062,0.8134943842887878,0.005090236663818359,0.9916605353355408,0.33333333333333337,5.385164737701416,0.9973351955413818
0.8290926814079285,0.8268764019012451,0.0022162795066833496,0.9921655058860779,0.1333333333333333,0.0,0.9972316026687622
0.8403283953666687,0.8460866808891296,-0.0057582855224609375,0.9915449619293213,0.09999999999999998,0.0,0.9965142011642456
0.8556283712387085,0.8375577330589294,0.018070638179779053,0.9879424571990967,0.033333333333333326,0.0,0.9942299127578735
0.8490370512008667,0.8425732851028442,0.006463766098022461,0.9838024973869324,0.033333333333333326,5.4772257804870605,0.9913492202758789
0.8559770584106445,0.8406906127929688,0.015286445617675781,0.9795496463775635,1.0,5.4772257804870605,0.9884852170944214
0.8493103981018066,0.8412322998046875,0.00807809829711914,0.9781588315963745,1.0,5.385164737701416,0.9877585768699646
0.8470489978790283,0.8307144045829773,0.016334593296051025,0.977311372756958,1.0,1.4142135381698608,0.9874793291091919
0.8236222267150879,0.8235408067703247,8.14199447631836e-05,0.9774494171142578,1.0,5.385164737701416,0.988445520401001
0.8153213858604431,0.8060476183891296,0.009273767471313477,0.9766395092010498,0.0,0.0,0.9888173341751099
0.802436113357544,0.8022714853286743,0.0001646280288696289,0.9771782755851746,1.0,4.898979663848877,0.9898256063461304
0.7883000373840332,0.7936710119247437,-0.005370974540710449,0.9760579466819763,0.033333333333333326,2.4494898319244385,0.9893960952758789
0.7824597358703613,0.7789421081542969,0.003517627716064453,0.9743520021438599,0.033333333333333326,4.690415859222412,0.9875340461730957
0.7676354646682739,0.784532904624939,-0.01689743995666504,0.9761123657226562,1.0,4.898979663848877,0.9877223968505859
0.7885680198669434,0.7921167612075806,-0.003548741340637207,0.9787144660949707,1.0,4.898979663848877,0.9881913065910339
0.7970961332321167,0.8167495727539062,-0.01965343952178955,0.9828612208366394,0.19999999999999996,0.0,0.9903356432914734
0.8404967188835144,0.8428472280502319,-0.0023505091667175293,0.9791080951690674,0.2666666666666667,5.196152210235596,0.9870488047599792
0.9109803438186646,0.9089604616165161,0.0020198822021484375,0.9717144966125488,1.0,5.196152210235596,0.9807250499725342
0.9830901622772217,0.9910027384757996,-0.00791257619857788,0.9733201861381531,0.19999999999999996,4.358899116516113,0.9820609092712402
1.1096992492675781,1.1007962226867676,0.008903026580810547,0.9840022921562195,1.0,3.605551242828369,0.9905709028244019
1.2073090076446533,1.211431860923767,-0.0041228532791137695,0.9894992709159851,1.0,4.4721360206604,0.9946221709251404
1.2977933883666992,1.2816760540008545,0.016117334365844727,0.9849735498428345,0.09999999999999998,5.291502475738525,0.9911879897117615
1.338727355003357,1.3373526334762573,0.0013747215270996094,0.9811999797821045,1.0,5.291502475738525,0.9884142875671387
1.347264051437378,1.366050124168396,-0.018786072731018066,0.9747089147567749,0.3666666666666667,5.291502475738525,0.9840630292892456
1.378046989440918,1.3912913799285889,-0.013244390487670898,0.9769536852836609,0.33333333333333337,1.7320507764816284,0.9855908155441284
1.392643928527832,1.3909087181091309,0.0017352104187011719,0.986200749874115,1.0,2.8284270763397217,0.9920300841331482
1.3858428001403809,1.3964016437530518,-0.010558843612670898,0.9926692843437195,0.06666666666666665,2.8284270763397217,0.9961546659469604
1.385308027267456,1.3989863395690918,-0.013678312301635742,0.997339129447937,1.0,2.6457512378692627,0.998802900314331
1.3828457593917847,1.3940986394882202,-0.011252880096435547,0.9990252256393433,0.06666666666666665,4.898979663848877,0.9996341466903687
1.3738163709640503,1.3939213752746582,-0.02010500431060791,0.9993972778320312,0.033333333333333326,5.0,0.9998673796653748
1.3884309530258179,1.3682355880737305,0.020195364952087402,0.9989159107208252,0.23333333333333328,2.8284270763397217,0.9998342990875244
1.3480501174926758,1.3825771808624268,-0.03452706336975098,0.9989389181137085,0.033333333333333326,3.464101552963257,0.9997318983078003
1.327075719833374,1.3488554954528809,-0.021779775619506836,0.9985224008560181,0.19999999999999996,5.385164737701416,0.9994533061981201
1.3022536039352417,1.298065185546875,0.004188418388366699,0.9965089559555054,1.0,5.099019527435303,0.998339056968689
1.2677658796310425,1.2848858833312988,-0.017120003700256348,0.9943914413452148,0.16666666666666663,5.099019527435303,0.9970530867576599
1.2554030418395996,1.2785242795944214,-0.023121237754821777,0.99593186378479,0.3666666666666667,4.795831680297852,0.9979313611984253
1.2615227699279785,1.2724534273147583,-0.010930657386779785,0.9962871074676514,0.033333333333333326,2.0,0.998130202293396
1.273129940032959,1.2485008239746094,0.02462911605834961,0.9973573684692383,1.0,5.196152210235596,0.9987295866012573
1.2474896907806396,1.2968873977661133,-0.04939770698547363,0.9984728693962097,0.1333333333333333,4.242640495300293,0.9993338584899902
1.275538444519043,1.2945637702941895,-0.019025325775146484,0.9983587265014648,1.0,4.242640495300293,0.9993013143539429
1.2794644832611084,1.3003549575805664,-0.020890474319458008,0.998894453048706,0.23333333333333328,4.898979663848877,0.9995501041412354
1.2679221630096436,1.2943838834762573,-0.02646172046661377,0.9993432760238647,0.09999999999999998,4.898979663848877,0.9997345805168152
1.2757891416549683,1.261191964149475,0.014597177505493164,0.9994198083877563,1.0,5.099019527435303,0.9997705221176147
1.266158938407898,1.2583508491516113,0.007808089256286621,0.9994877576828003,0.4,5.099019527435303,0.9997960925102234
1.2616331577301025,1.2624515295028687,-0.0008183717727661133,0.9994677305221558,1.0,5.385164737701416,0.9997878074645996
1.2827006578445435,1.2602460384368896,0.02245461940765381,0.9994341135025024,0.19999999999999996,5.385164737701416,0.9997705221176147
1.2940917015075684,1.2739524841308594,0.020139217376708984,0.999388575553894,1.0,5.099019527435303,0.9997488856315613
1.298832654953003,1.2897405624389648,0.009092092514038086,0.9993121027946472,0.1333333333333333,2.2360680103302,0.9997175931930542
1.2743152379989624,1.3185956478118896,-0.044280409812927246,0.9992321729660034,1.0,5.385164737701416,0.9996849894523621
1.2972497940063477,1.2963664531707764,0.0008833408355712891,0.9990366697311401,0.033333333333333326,5.196152210235596,0.9996109008789062
1.2784430980682373,1.320312738418579,-0.0418696403503418,0.99907386302948,1.0,2.2360680103302,0.9996272921562195
1.301316261291504,1.2962195873260498,0.0050966739654541016,0.9987451434135437,0.1333333333333333,2.4494898319244385,0.9994955062866211
1.2824267148971558,1.3001185655593872,-0.017691850662231445,0.9985374212265015,0.033333333333333326,2.6457512378692627,0.9994040727615356
1.2797391414642334,1.2932868003845215,-0.013547658920288086,0.9988247156143188,1.0,2.2360680103302,0.999527633190155
1.3010621070861816,1.2770977020263672,0.023964405059814453,0.9978417158126831,0.09999999999999998,5.291502475738525,0.999057412147522
1.286374807357788,1.2972017526626587,-0.010826945304870605,0.9987701177597046,0.06666666666666665,0.0,0.9994968175888062
1.2889347076416016,1.2959178686141968,-0.006983160972595215,0.9991980791091919,0.1333333333333333,5.099019527435303,0.9996792674064636
1.285719394683838,1.2951847314834595,-0.009465336799621582,0.999125599861145,0.09999999999999998,2.2360680103302,0.9996480941772461
1.2713508605957031,1.3015748262405396,-0.030223965644836426,0.9993486404418945,0.06666666666666665,5.385164737701416,0.9997408390045166
1.2954515218734741,1.2646393775939941,0.03081214427947998,0.9994210600852966,1.0,5.385164737701416,0.9997695684432983
1.2981489896774292,1.2528386116027832,0.045310378074645996,0.9994295835494995,1.0,1.7320507764816284,0.9997730255126953
1.2576227188110352,1.2884427309036255,-0.030820012092590332,0.9994187355041504,0.1333333333333333,2.4494898319244385,0.99976646900177
1.2898168563842773,1.2589499950408936,0.03086686134338379,0.9994481801986694,0.033333333333333326,5.099019527435303,0.9997789263725281
1.2686136960983276,1.2917132377624512,-0.023099541664123535,0.9993801116943359,1.0,5.385164737701416,0.9997488260269165
1.2905559539794922,1.2833549976348877,0.007200956344604492,0.9993363618850708,0.033333333333333326,5.385164737701416,0.9997310042381287
1.2760751247406006,1.3066818714141846,-0.030606746673583984,0.9992655515670776,0.06666666666666665,0.0,0.9997010231018066
1.2852839231491089,1.3042078018188477,-0.01892387866973877,0.999260425567627,0.1333333333333333,5.291502475738525,0.99969881772995
1.2937109470367432,1.294268012046814,-0.0005570650100708008,0.9991275668144226,1.0,2.2360680103302,0.999647319316864
1.2874817848205566,1.2955577373504639,-0.008075952529907227,0.9988262057304382,0.033333333333333326,5.196152210235596,0.999522864818573
1.2932852506637573,1.290102481842041,0.0031827688217163086,0.9987386465072632,1.0,4.582575798034668,0.9994853734970093
1.294069528579712,1.2865467071533203,0.0075228214263916016,0.9988803863525391,1.0,3.316624879837036,0.9995467066764832
1.3001394271850586,1.2752926349639893,0.024846792221069336,0.9987691640853882,0.06666666666666665,5.291502475738525,0.99949711561203
1.2960312366485596,1.27756929397583,0.018461942672729492,0.9990043044090271,0.09999999999999998,4.898979663848877,0.9995971918106079
1.2862027883529663,1.2970023155212402,-0.010799527168273926,0.9988322257995605,1.0,2.6457512378692627,0.9995219111442566
1.2886106967926025,1.2868832349777222,0.001727461814880371,0.9992926120758057,0.30000000000000004,5.196152210235596,0.9997128248214722
1.275831937789917,1.2940386533737183,-0.01820671558380127,0.9992297887802124,0.06666666666666665,4.358899116516113,0.999688982963562
1.2884254455566406,1.2783730030059814,0.01005244255065918,0.9992191791534424,1.0,2.8284270763397217,0.999685525894165
1.2793017625808716,1.2826802730560303,-0.0033785104751586914,0.9993845820426941,0.19999999999999996,5.0,0.999752402305603
1.2592496871948242,1.2971913814544678,-0.037941694259643555,0.9993583559989929,0.09999999999999998,5.291502475738525,0.9997402429580688
1.2682536840438843,1.2908552885055542,-0.022601604461669922,0.9993886351585388,1.0,3.316624879837036,0.9997517466545105
1.2538986206054688,1.3077799081802368,-0.053881287574768066,0.9993057250976562,0.3666666666666667,2.0,0.9997190237045288
1.2943753004074097,1.2768882513046265,0.017487049102783203,0.999342143535614,0.16666666666666663,2.8284270763397217,0.9997333288192749
1.2675985097885132,1.3065578937530518,-0.038959383964538574,0.9992564916610718,1.0,5.385164737701416,0.9996983408927917
1.2941925525665283,1.2877399921417236,0.0064525604248046875,0.9992727041244507,0.06666666666666665,5.385164737701416,0.9997051954269409
1.2878520488739014,1.2957367897033691,-0.007884740829467773,0.9991318583488464,0.30000000000000004,5.385164737701416,0.9996489882469177
1.2934887409210205,1.2889565229415894,0.004532217979431152,0.9990742206573486,0.23333333333333328,3.1622776985168457,0.9996258020401001
1.2769031524658203,1.3023583889007568,-0.025455236434936523,0.9991030693054199,0.033333333333333326,4.242640495300293,0.9996373653411865
1.2927992343902588,1.29189133644104,0.00090789794921875,0.9991194605827332,1.0,3.1622776985168457,0.99964439868927
1.2937543392181396,1.2834633588790894,0.010290980339050293,0.9991586208343506,0.033333333333333326,3.0,0.9996599555015564
1.2893929481506348,1.285276174545288,0.00411677360534668,0.9989032745361328,1.0,1.4142135381698608,0.9995536804199219
1.2869435548782349,1.2873934507369995,-0.00044989585876464844,0.9991680979728699,0.6666666666666667,2.2360680103302,0.999663770198822
1.2826193571090698,1.2894972562789917,-0.006877899169921875,0.9990043640136719,0.06666666666666665,3.1622776985168457,0.999595582485199
1.2906969785690308,1.2779619693756104,0.01273500919342041,0.9993172883987427,0.2666666666666667,4.690415859222412,0.9997219443321228
1.2573139667510986,1.307708501815796,-0.050394535064697266,0.9992412328720093,0.033333333333333326,0.0,0.9996923208236694
1.279141902923584,1.2841283082962036,-0.004986405372619629,0.9992140531539917,0.033333333333333326,4.795831680297852,0.9996825456619263
1.2738475799560547,1.2864471673965454,-0.012599587440490723,0.9992293119430542,0.1333333333333333,2.6457512378692627,0.9996887445449829
1.2827744483947754,1.2792456150054932,0.0035288333892822266,0.9993317127227783,0.2666666666666667,5.4772257804870605,0.9997296333312988
1.2745392322540283,1.289708137512207,-0.015168905258178711,0.9993284940719604,1.0,0.0,0.9997276067733765
1.268349289894104,1.2986690998077393,-0.030319809913635254,0.9992756843566895,1.0,0.0,0.9997061491012573
1.279499888420105,1.2924785614013672,-0.012978672981262207,0.9992326498031616,0.23333333333333328,5.385164737701416,0.9996893405914307
1.2723201513290405,1.3055393695831299,-0.033219218254089355,0.9992790222167969,0.0,3.0,0.999705970287323
1.284757137298584,1.2955429553985596,-0.010785818099975586,0.9991835355758667,1.0,4.4721360206604,0.9996695518493652
1.309719204902649,1.272489070892334,0.03723013401031494,0.999175488948822,1.0,5.196152210235596,0.9996666312217712
1.3155710697174072,1.258298635482788,0.05727243423461914,0.9991347193717957,1.0,2.0,0.9996500015258789
1.293810486793518,1.284275770187378,0.009534716606140137,0.9989551305770874,0.033333333333333326,5.385164737701416,0.9995759725570679
1.2953742742538452,1.2801735401153564,0.01520073413848877,0.999030590057373,0.33333333333333337,4.582575798034668,0.9996077418327332
1.2824451923370361,1.2922368049621582,-0.00979161262512207,0.9991480708122253,1.0,3.316624879837036,0.9996552467346191
1.2868379354476929,1.2879509925842285,-0.0011130571365356445,0.9991640448570251,0.09999999999999998,2.2360680103302,0.9996616244316101
1.3034663200378418,1.2757155895233154,0.027750730514526367,0.9992341995239258,0.033333333333333326,3.1622776985168457,0.999690055847168
1.258954405784607,1.3081181049346924,-0.04916369915008545,0.9991442561149597,1.0,2.6457512378692627,0.9996532201766968
1.2846884727478027,1.283592700958252,0.0010957717895507812,0.9992954730987549,0.30000000000000004,5.291502475738525,0.9997135996818542
1.2814960479736328,1.285943865776062,-0.004447817802429199,0.9991525411605835,0.06666666666666665,5.385164737701416,0.9996570944786072
1.286333441734314,1.2780898809432983,0.008243560791015625,0.9992713928222656,0.09999999999999998,1.4142135381698608,0.9997051954269409
1.3012118339538574,1.2632122039794922,0.037999629974365234,0.9992632269859314,0.23333333333333328,5.385164737701416,0.9997023344039917
1.2934200763702393,1.2711949348449707,0.022225141525268555,0.9993554949760437,0.06666666666666665,5.291502475738525,0.999738872051239
1.3071566820144653,1.2612638473510742,0.04589283466339111,0.9992588758468628,1.0,5.291502475738525,0.9997005462646484
1.2929277420043945,1.2783808708190918,0.014546871185302734,0.9992655515670776,0.033333333333333326,0.0,0.9997024536132812
1.2926996946334839,1.2823364734649658,0.010363221168518066,0.9992703199386597,0.033333333333333326,0.0,0.9997040629386902
1.2890872955322266,1.287332534790039,0.0017547607421875,0.9991607666015625,1.0,0.0,0.9996604919433594
1.2826511859893799,1.2945013046264648,-0.011850118637084961,0.9992331266403198,0.06666666666666665,4.898979663848877,0.9996888041496277
1.2875784635543823,1.2884414196014404,-0.0008629560470581055,0.9992315173149109,1.0,2.2360680103302,0.9996881484985352
1.2895692586898804,1.2866582870483398,0.0029109716415405273,0.9991582632064819,1.0,3.0,0.9996594190597534
1.3064467906951904,1.2683032751083374,0.03814351558685303,0.9990425109863281,1.0,3.0,0.9996117353439331
1.300992488861084,1.2720236778259277,0.02896881103515625,0.9991335272789001,1.0,5.385164737701416,0.9996492862701416
1.2880065441131592,1.2882778644561768,-0.0002713203430175781,0.9990682601928711,0.19999999999999996,0.0,0.9996227025985718
1.2870023250579834,1.2865357398986816,0.0004665851593017578,0.9992329478263855,0.033333333333333326,0.0,0.9996886253356934
1.3096860647201538,1.2594928741455078,0.050193190574645996,0.9991179704666138,0.33333333333333337,5.099019527435303,0.9996428489685059
1.2877414226531982,1.2814911603927612,0.006250262260437012,0.9992405772209167,0.033333333333333326,5.099019527435303,0.9996921420097351
1.27285897731781,1.2938766479492188,-0.02101767063140869,0.9992117285728455,1.0,5.0,0.9996809363365173
1.2754452228546143,1.2909834384918213,-0.015538215637207031,0.9992737174034119,1.0,5.0,0.99970543384552
1.2798819541931152,1.285801649093628,-0.005919694900512695,0.9991976022720337,1.0,4.4721360206604,0.999675452709198
1.274739146232605,1.2909746170043945,-0.01623547077178955,0.9992920756340027,0.1333333333333333,3.316624879837036,0.9997127056121826
1.2911925315856934,1.2745938301086426,0.01659870147705078,0.9992794990539551,1.0,5.385164737701416,0.9997081756591797
1.2864835262298584,1.2850958108901978,0.0013877153396606445,0.9992688894271851,0.16666666666666663,4.242640495300293,0.9997034072875977
1.2993242740631104,1.2729458808898926,0.026378393173217773,0.9992605447769165,1.0,3.316624879837036,0.9997010231018066
1.2979886531829834,1.2765616178512573,0.021427035331726074,0.9992383718490601,0.33333333333333337,2.4494898319244385,0.9996919631958008
1.2663578987121582,1.3084241151809692,-0.042066216468811035,0.9992594122886658,0.033333333333333326,2.8284270763397217,0.9996981024742126
1.2844346761703491,1.2907804250717163,-0.0063457489013671875,0.9992236495018005,1.0,5.385164737701416,0.9996852278709412
1.2993324995040894,1.2763372659683228,0.0229952335357666,0.9991191625595093,0.4,4.582575798034668,0.9996436834335327
1.2818236351013184,1.2925647497177124,-0.010741114616394043,0.9990191459655762,0.033333333333333326,3.1622776985168457,0.9996023178100586
1.2718768119812012,1.3009181022644043,-0.029041290283203125,0.9990184307098389,0.23333333333333328,3.316624879837036,0.9996023178100586
1.2731754779815674,1.3049068450927734,-0.031731367111206055,0.9992280006408691,0.033333333333333326,3.0,0.9996864199638367
1.3010365962982178,1.2707617282867432,0.03027486801147461,0.9991547465324402,1.0,2.2360680103302,0.9996577501296997
1.2796165943145752,1.291687250137329,-0.012070655822753906,0.999171257019043,0.30000000000000004,5.099019527435303,0.9996645450592041
1.292738437652588,1.2954928874969482,-0.0027544498443603516,0.9992057085037231,0.09999999999999998,4.898979663848877,0.9996775984764099
1.274125099182129,1.2930631637573242,-0.018938064575195312,0.9990663528442383,0.2666666666666667,3.316624879837036,0.999621570110321
1.2982949018478394,1.2678890228271484,0.030405879020690918,0.9992612600326538,0.033333333333333326,4.795831680297852,0.9997004866600037
1.2802379131317139,1.2881495952606201,-0.00791168212890625,0.9991744756698608,0.1333333333333333,5.0,0.9996662139892578
1.288608431816101,1.2790825366973877,0.009525895118713379,0.9992877840995789,1.0,5.0,0.9997110366821289
1.248913049697876,1.3136757612228394,-0.06476271152496338,0.9991934299468994,0.19999999999999996,4.582575798034668,0.9996724128723145
1.281701683998108,1.2891275882720947,-0.007425904273986816,0.9992815852165222,0.23333333333333328,3.1622776985168457,0.999708354473114
1.2913775444030762,1.2804652452468872,0.010912299156188965,0.9992607831954956,1.0,1.4142135381698608,0.9997000694274902
1.272756576538086,1.298406958580017,-0.025650382041931152,0.9991267919540405,0.16666666666666663,5.385164737701416,0.9996466040611267
1.2901228666305542,1.2836858034133911,0.006437063217163086,0.9992194175720215,1.0,0.0,0.9996838569641113
1.2776730060577393,1.295112133026123,-0.01743912696838379,0.9991089701652527,0.30000000000000004,5.385164737701416,0.9996393918991089
1.2827287912368774,1.2913002967834473,-0.008571505546569824,0.9991888999938965,0.033333333333333326,0.0,0.999671459197998
1.2947218418121338,1.2801827192306519,0.014539122581481934,0.999228835105896,0.033333333333333326,1.7320507764816284,0.9996875524520874
1.3052806854248047,1.2703425884246826,0.03493809700012207,0.9990957975387573,1.0,1.7320507764816284,0.9996337294578552
1.2603589296340942,1.3091089725494385,-0.04875004291534424,0.9990193843841553,1.0,5.385164737701416,0.9996024966239929
1.2722556591033936,1.304018497467041,-0.03176283836364746,0.9992092847824097,0.033333333333333326,4.242640495300293,0.999679446220398
1.2752406597137451,1.2945764064788818,-0.01933574676513672,0.9990574717521667,0.033333333333333326,3.605551242828369,0.9996181726455688
1.295775055885315,1.274558424949646,0.021216630935668945,0.9992028474807739,0.06666666666666665,2.6457512378692627,0.999677300453186
1.2859071493148804,1.2835144996643066,0.0023926496505737305,0.9992345571517944,0.033333333333333326,2.8284270763397217,0.9996897578239441
1.3001936674118042,1.268603801727295,0.03158986568450928,0.9991806745529175,1.0,5.291502475738525,0.9996684789657593
1.2904350757598877,1.2779959440231323,0.012439131736755371,0.9991741180419922,0.4,0.0,0.9996659159660339
1.2724034786224365,1.2945873737335205,-0.022183895111083984,0.9991957545280457,0.033333333333333326,0.0,0.9996742606163025
1.2749342918395996,1.294025182723999,-0.019090890884399414,0.999071478843689,0.19999999999999996,0.0,0.999623715877533
1.2662291526794434,1.3045399188995361,-0.03831076622009277,0.9992859363555908,0.06666666666666665,5.0,0.9997086524963379
1.2925852537155151,1.2779439687728882,0.014641284942626953,0.9992871284484863,1.0,5.0,0.999710738658905
1.2693166732788086,1.301687240600586,-0.032370567321777344,0.9992283582687378,1.0,5.291502475738525,0.9996869564056396
1.2946598529815674,1.278498888015747,0.016160964965820312,0.9991738200187683,1.0,5.291502475738525,0.9996657371520996
1.2619149684906006,1.3055652379989624,-0.043650269508361816,0.9991164207458496,1.0,0.0,0.9996418952941895
1.2741358280181885,1.2990106344223022,-0.02487480640411377,0.999233603477478,0.16666666666666663,0.0,0.9996888041496277
1.317408561706543,1.2532358169555664,0.06417274475097656,0.9990953803062439,1.0,5.385164737701416,0.999633252620697
1.2970714569091797,1.2743810415267944,0.022690415382385254,0.99925297498703,0.06666666666666665,5.385164737701416,0.9996967315673828
1.2978217601776123,1.2750377655029297,0.022783994674682617,0.9992612600326538,1.0,5.291502475738525,0.9997007250785828
1.2701771259307861,1.3012123107910156,-0.031035184860229492,0.9991709589958191,1.0,2.0,0.9996639490127563
1.276996374130249,1.2934554815292358,-0.016459107398986816,0.9991689920425415,1.0,3.1622776985168457,0.9996634721755981
1.2794674634933472,1.2909858226776123,-0.011518359184265137,0.999203085899353,0.033333333333333326,3.0,0.9996771216392517
1.266811490058899,1.304063081741333,-0.03725159168243408,0.9992637038230896,1.0,2.4494898319244385,0.9996998310089111
1.2905906438827515,1.2803207635879517,0.010269880294799805,0.9991790652275085,0.06666666666666665,2.2360680103302,0.9996680617332458
1.2779858112335205,1.2911583185195923,-0.013172507286071777,0.9992231130599976,0.06666666666666665,2.2360680103302,0.9996850490570068
1.2908422946929932,1.2788844108581543,0.011957883834838867,0.9991716146469116,0.2666666666666667,1.4142135381698608,0.9996647834777832
1.288071870803833,1.2816803455352783,0.0063915252685546875,0.999191164970398,0.033333333333333326,5.385164737701416,0.9996730089187622
1.2897342443466187,1.2801334857940674,0.00960075855255127,0.9993027448654175,0.16666666666666663,0.0,0.9997166395187378
1.2696741819381714,1.300110101699829,-0.030435919761657715,0.9992390871047974,0.1333333333333333,0.0,0.9996911287307739
1.2945644855499268,1.2777950763702393,0.0167694091796875,0.9991502165794373,0.033333333333333326,5.385164737701416,0.999656081199646
1.2970771789550781,1.273640751838684,0.023436427116394043,0.9992541074752808,0.033333333333333326,1.7320507764816284,0.9996978640556335
1.2745661735534668,1.2962020635604858,-0.021635890007019043,0.9991668462753296,1.0,5.291502475738525,0.9996625781059265
1.2979791164398193,1.2732213735580444,0.024757742881774902,0.999220609664917,1.0,0.0,0.9996845722198486
1.306326150894165,1.2650129795074463,0.04131317138671875,0.9991676211357117,1.0,0.0,0.9996632933616638
1.2819476127624512,1.290961742401123,-0.009014129638671875,0.9992032051086426,0.033333333333333326,0.0,0.9996771216392517
1.2944483757019043,1.278417944908142,0.016030430793762207,0.9991539716720581,0.06666666666666665,5.196152210235596,0.9996576309204102
1.2785561084747314,1.2924745082855225,-0.013918399810791016,0.9991359710693359,1.0,5.196152210235596,0.9996501803398132
1.3104257583618164,1.2605479955673218,0.04987776279449463,0.9990999102592468,1.0,0.0,0.9996353983879089
1.296346664428711,1.2742129564285278,0.022133708000183105,0.9991738200187683,1.0,0.0,0.9996657371520996
1.2749524116516113,1.294048547744751,-0.01909613609313965,0.9991225600242615,1.0,5.385164737701416,0.9996447563171387
1.308894395828247,1.263378620147705,0.04551577568054199,0.9991416931152344,0.09999999999999998,2.2360680103302,0.9996525049209595
1.273257851600647,1.2948938608169556,-0.021636009216308594,0.9991766810417175,1.0,5.099019527435303,0.9996666312217712
1.2976373434066772,1.270586371421814,0.02705097198486328,0.9992653727531433,1.0,5.196152210235596,0.9997024536132812
1.2796428203582764,1.290597677230835,-0.010954856872558594,0.9992685317993164,1.0,5.196152210235596,0.9997026324272156
1.2803741693496704,1.2896429300308228,-0.009268760681152344,0.9991723299026489,0.033333333333333326,0.0,0.9996651411056519
1.2763761281967163,1.2962384223937988,-0.01986229419708252,0.9993456602096558,0.1333333333333333,0.0,0.9997303485870361
1.296791911125183,1.2745225429534912,0.022269368171691895,0.9992365837097168,1.0,5.291502475738525,0.9996905326843262
1.2774070501327515,1.293317437171936,-0.01591038703918457,0.9991904497146606,0.09999999999999998,1.4142135381698608,0.9996721148490906
1.2784337997436523,1.294677972793579,-0.016244173049926758,0.9992756247520447,1.0,1.7320507764816284,0.9997050166130066
1.2945582866668701,1.2760037183761597,0.01855456829071045,0.9992422461509705,1.0,5.385164737701416,0.9996929168701172
1.2945328950881958,1.2775490283966064,0.016983866691589355,0.999189019203186,1.0,5.0,0.9996719360351562
1.2918744087219238,1.2798975706100464,0.011976838111877441,0.9992232322692871,0.06666666666666665,2.2360680103302,0.9996852278709412
1.2935428619384766,1.278601884841919,0.014940977096557617,0.999224841594696,0.06666666666666665,5.099019527435303,0.9996864199638367
1.2668015956878662,1.3074266910552979,-0.04062509536743164,0.9992884397506714,0.033333333333333326,5.291502475738525,0.9997088313102722
1.2730635404586792,1.2980165481567383,-0.024953007698059082,0.9991936087608337,1.0,5.291502475738525,0.9996732473373413
1.286949634552002,1.2915499210357666,-0.0046002864837646484,0.9992485046386719,0.16666666666666663,5.291502475738525,0.9996955394744873
1.299159288406372,1.2717950344085693,0.027364253997802734,0.9991428852081299,0.1333333333333333,5.291502475738525,0.9996532201766968
1.2811625003814697,1.2895249128341675,-0.008362412452697754,0.9992637038230896,1.0,5.385164737701416,0.9997009038925171
1.2978602647781372,1.2725414037704468,0.02531886100769043,0.999213695526123,0.06666666666666665,5.385164737701416,0.9996823072433472
1.2666231393814087,1.304762363433838,-0.0381392240524292,0.9992679357528687,1.0,5.385164737701416,0.9997013807296753
1.299803614616394,1.266592025756836,0.033211588859558105,0.9992956519126892,0.06666666666666665,5.385164737701416,0.9997138977050781
1.3172502517700195,1.2516013383865356,0.06564891338348389,0.9991477727890015,1.0,5.196152210235596,0.9996551871299744
1.28033447265625,1.2900499105453491,-0.009715437889099121,0.9993281364440918,0.033333333333333326,5.196152210235596,0.9997249841690063
1.278125524520874,1.2938979864120483,-0.015772461891174316,0.999295175075531,1.0,5.291502475738525,0.9997124075889587
1.2994399070739746,1.283268928527832,0.016170978546142578,0.9991949796676636,0.033333333333333326,5.291502475738525,0.9996745586395264
1.2725746631622314,1.2984271049499512,-0.025852441787719727,0.9992138147354126,1.0,4.690415859222412,0.9996809959411621
1.3169288635253906,1.2491600513458252,0.06776881217956543,0.9992124438285828,0.09999999999999998,3.1622776985168457,0.9996816515922546
1.294783353805542,1.2769463062286377,0.017837047576904297,0.9991759657859802,1.0,2.0,0.9996666312217712
1.2801806926727295,1.2920231819152832,-0.011842489242553711,0.9992513656616211,0.06666666666666665,0.0,0.9996957182884216
1.3056548833847046,1.2621263265609741,0.04352855682373047,0.9992589950561523,1.0,2.0,0.9996994733810425
1.271941900253296,1.3018467426300049,-0.029904842376708984,0.999278724193573,0.2666666666666667,2.0,0.9997055530548096
1.2802021503448486,1.290966510772705,-0.010764360427856445,0.9991514682769775,0.06666666666666665,3.0,0.9996563792228699
1.2796746492385864,1.2910847663879395,-0.011410117149353027,0.9991629123687744,0.06666666666666665,3.0,0.9996610879898071
1.290415644645691,1.2805020809173584,0.00991356372833252,0.9992398619651794,0.06666666666666665,1.7320507764816284,0.9996916651725769
1.3119845390319824,1.2542967796325684,0.05768775939941406,0.999198317527771,0.06666666666666665,3.316624879837036,0.999675452709198
1.270138144493103,1.2983042001724243,-0.02816605567932129,0.999173104763031,0.06666666666666665,3.605551242828369,0.9996649622917175
1.2953740358352661,1.2753183841705322,0.020055651664733887,0.999140202999115,0.30000000000000004,2.0,0.9996519088745117
1.3054566383361816,1.2637250423431396,0.04173159599304199,0.9992169141769409,0.06666666666666665,2.4494898319244385,0.999683141708374
1.2725372314453125,1.2973318099975586,-0.024794578552246094,0.9992145299911499,0.033333333333333326,2.4494898319244385,0.9996812343597412
1.2824053764343262,1.2893319129943848,-0.006926536560058594,0.9992097616195679,0.4,2.6457512378692627,0.9996803998947144
1.2921404838562012,1.278746485710144,0.013393998146057129,0.9991945624351501,0.033333333333333326,5.099019527435303,0.9996740221977234
1.293562412261963,1.2778908014297485,0.015671610832214355,0.9991728663444519,0.09999999999999998,4.242640495300293,0.9996654391288757
1.2546805143356323,1.3172008991241455,-0.06252038478851318,0.9992081522941589,0.09999999999999998,3.605551242828369,0.9996775388717651
1.272945761680603,1.2985296249389648,-0.025583863258361816,0.9992263317108154,0.09999999999999998,1.7320507764816284,0.9996860027313232
1.2677267789840698,1.3051509857177734,-0.03742420673370361,0.9991824626922607,0.1333333333333333,5.291502475738525,0.9996690154075623
1.2877732515335083,1.2845767736434937,0.0031964778900146484,0.9992203116416931,1.0,5.385164737701416,0.9996843338012695
1.2700575590133667,1.3036620616912842,-0.03360450267791748,0.9992806315422058,0.4,2.2360680103302,0.999705970287323
1.2804160118103027,1.2913984060287476,-0.010982394218444824,0.9992088079452515,0.033333333333333326,1.7320507764816284,0.9996792674064636
1.3091857433319092,1.2597417831420898,0.049443960189819336,0.9991874694824219,0.06666666666666665,2.2360680103302,0.9996711611747742
1.299528956413269,1.271136999130249,0.02839195728302002,0.9991734027862549,1.0,2.2360680103302,0.9996652603149414
1.2795960903167725,1.291918158531189,-0.012322068214416504,0.9992519617080688,0.033333333333333326,2.4494898319244385,0.9996959567070007
1.282526969909668,1.287993311882019,-0.005466341972351074,0.9991967678070068,0.1333333333333333,3.0,0.9996747970581055
1.2846144437789917,1.2868221998214722,-0.0022077560424804688,0.9991946220397949,0.033333333333333326,2.6457512378692627,0.99967360496521
1.2741605043411255,1.295959711074829,-0.021799206733703613,0.9992070198059082,0.1333333333333333,3.0,0.999678373336792
1.2985224723815918,1.2701470851898193,0.02837538719177246,0.9992296099662781,0.033333333333333326,5.099019527435303,0.9996880292892456
1.284732460975647,1.2896742820739746,-0.004941821098327637,0.9992257952690125,0.23333333333333328,4.690415859222412,0.9996857643127441
1.2858364582061768,1.287609338760376,-0.0017728805541992188,0.9990665316581726,0.06666666666666665,2.8284270763397217,0.9996220469474792
1.270570993423462,1.2997500896453857,-0.029179096221923828,0.9991968870162964,0.16666666666666663,2.4494898319244385,0.9996746778488159
1.2830498218536377,1.287184238433838,-0.004134416580200195,0.9991989135742188,0.1333333333333333,5.099019527435303,0.999675452709198
1.2852636575698853,1.2857248783111572,-0.00046122074127197266,0.9992624521255493,1.0,5.385164737701416,0.9997004866600037
1.2887144088745117,1.2834393978118896,0.00527501106262207,0.9991816282272339,0.2666666666666667,2.0,0.9996684789657593
1.2808626890182495,1.2885655164718628,-0.007702827453613281,0.9990386366844177,0.06666666666666665,3.1622776985168457,0.9996100664138794
1.3018609285354614,1.2684024572372437,0.03345847129821777,0.9992212057113647,0.1333333333333333,3.605551242828369,0.9996851682662964
1.2931032180786133,1.2769322395324707,0.016170978546142578,0.9992348551750183,1.0,4.898979663848877,0.999690055847168
1.2955883741378784,1.2746012210845947,0.02098715305328369,0.9991905093193054,0.033333333333333326,0.0,0.9996723532676697
1.2682851552963257,1.3030465841293335,-0.03476142883300781,0.9992542266845703,0.09999999999999998,0.0,0.9996964931488037
1.2836719751358032,1.2876908779144287,-0.004018902778625488,0.9991937875747681,0.23333333333333328,0.0,0.9996737241744995
1.2722164392471313,1.2985705137252808,-0.026354074478149414,0.999143123626709,0.19999999999999996,5.196152210235596,0.9996531009674072
1.2932769060134888,1.2746295928955078,0.018647313117980957,0.9993171095848083,1.0,2.4494898319244385,0.9997217059135437
1.2707984447479248,1.2994621992111206,-0.0286637544631958,0.9992288947105408,1.0,2.2360680103302,0.9996871948242188
1.2804932594299316,1.2919048070907593,-0.011411547660827637,0.9993159174919128,1.0,4.690415859222412,0.9997200965881348
1.2776755094528198,1.293358325958252,-0.01568281650543213,0.9992547035217285,1.0,5.385164737701416,0.9996973276138306
1.2679293155670166,1.3003580570220947,-0.032428741455078125,0.9991650581359863,0.09999999999999998,3.316624879837036,0.9996614456176758
1.2669355869293213,1.302185297012329,-0.03524971008300781,0.9992090463638306,0.09999999999999998,2.4494898319244385,0.9996789693832397
1.274005651473999,1.2962814569473267,-0.022275805473327637,0.999220609664917,0.2666666666666667,4.898979663848877,0.9996838569641113
1.2837412357330322,1.2875511646270752,-0.0038099288940429688,0.9992324113845825,1.0,5.099019527435303,0.9996891021728516
1.3001188039779663,1.2709286212921143,0.02919018268585205,0.9991809725761414,0.033333333333333326,2.8284270763397217,0.9996688365936279
1.2906228303909302,1.280566692352295,0.010056138038635254,0.9992251396179199,0.33333333333333337,2.2360680103302,0.9996864199638367
1.3002233505249023,1.2701034545898438,0.030119895935058594,0.9992098808288574,0.19999999999999996,4.795831680297852,0.9996805191040039
1.2888078689575195,1.2829315662384033,0.005876302719116211,0.9991516470909119,1.0,5.291502475738525,0.9996567964553833
1.2813754081726074,1.2903342247009277,-0.008958816528320312,0.9992572665214539,0.1333333333333333,5.291502475738525,0.9996985197067261
1.2724729776382446,1.2977890968322754,-0.02531611919403076,0.9991822242736816,0.1333333333333333,5.385164737701416,0.9996685981750488
1.295566201210022,1.2765750885009766,0.01899111270904541,0.9991672039031982,0.23333333333333328,5.385164737701416,0.999663233757019
1.2817625999450684,1.2894039154052734,-0.007641315460205078,0.9992352724075317,1.0,0.0,0.999690055847168
1.2833538055419922,1.2875783443450928,-0.004224538803100586,0.9990996718406677,0.06666666666666665,5.099019527435303,0.9996353387832642
1.2968237400054932,1.2745070457458496,0.022316694259643555,0.999182939529419,1.0,2.2360680103302,0.9996691942214966
1.2565991878509521,1.3099424839019775,-0.05334329605102539,0.9992060661315918,0.033333333333333326,1.4142135381698608,0.9996775388717651
1.2911591529846191,1.279153823852539,0.012005329132080078,0.999203085899353,1.0,1.7320507764816284,0.999677300453186
1.2771543264389038,1.2940616607666016,-0.016907334327697754,0.9992260932922363,1.0,2.2360680103302,0.9996857643127441
1.2935163974761963,1.2750380039215088,0.0184783935546875,0.9992882013320923,0.1333333333333333,5.196152210235596,0.9997109174728394
1.283066987991333,1.2872788906097412,-0.004211902618408203,0.999194324016571,0.033333333333333326,5.099019527435303,0.9996737241744995
1.3083794116973877,1.2578637599945068,0.05051565170288086,0.9992300271987915,0.033333333333333326,2.2360680103302,0.9996885061264038
1.27828049659729,1.296471357345581,-0.018190860748291016,0.9992536902427673,0.06666666666666665,3.0,0.9996973872184753
1.287748098373413,1.283529281616211,0.0042188167572021484,0.99919593334198,0.09999999999999998,4.690415859222412,0.9996744990348816
1.280712604522705,1.2892345190048218,-0.0085219144821167,0.9991550445556641,1.0,5.196152210235596,0.9996578097343445
1.2823154926300049,1.2905967235565186,-0.008281230926513672,0.9992401599884033,0.1333333333333333,5.196152210235596,0.999691367149353
1.2788808345794678,1.2935876846313477,-0.014706850051879883,0.9992116689682007,0.033333333333333326,5.291502475738525,0.9996801614761353
1.2813384532928467,1.2895777225494385,-0.008239269256591797,0.9991769194602966,0.2666666666666667,5.291502475738525,0.9996668696403503
1.2911866903305054,1.2808080911636353,0.010378599166870117,0.9991321563720703,1.0,0.0,0.9996485710144043
1.2913914918899536,1.2795312404632568,0.011860251426696777,0.9991782903671265,0.09999999999999998,5.196152210235596,0.9996675848960876
1.2846742868423462,1.294778823852539,-0.010104537010192871,0.9992381930351257,1.0,5.196152210235596,0.9996904134750366
1.2940194606781006,1.2777278423309326,0.01629161834716797,0.9992657899856567,0.06666666666666665,0.0,0.999701976776123
1.2985223531723022,1.2718114852905273,0.026710867881774902,0.9992100596427917,1.0,5.196152210235596,0.9996802806854248
1.295910120010376,1.280625581741333,0.015284538269042969,0.999213695526123,1.0,5.196152210235596,0.999681830406189
1.2900874614715576,1.2841908931732178,0.005896568298339844,0.9991775751113892,0.09999999999999998,5.291502475738525,0.9996670484542847
1.281596302986145,1.2899035215377808,-0.008307218551635742,0.9991295337677002,1.0,2.2360680103302,0.9996477365493774
1.305622935295105,1.263570785522461,0.04205214977264404,0.9992078542709351,1.0,5.196152210235596,0.9996792674064636
1.2755976915359497,1.2944010496139526,-0.01880335807800293,0.9991849660873413,0.09999999999999998,5.4772257804870605,0.9996699690818787
1.2886199951171875,1.2823669910430908,0.00625300407409668,0.9992715716362,1.0,5.4772257804870605,0.9997044801712036
1.2952966690063477,1.2737244367599487,0.021572232246398926,0.999293327331543,0.06666666666666665,5.099019527435303,0.9997133016586304
1.2986090183258057,1.272779941558838,0.025829076766967773,0.9991657733917236,0.09999999999999998,2.6457512378692627,0.9996627569198608
1.281037449836731,1.2892894744873047,-0.00825202465057373,0.9991344213485718,1.0,4.582575798034668,0.9996495246887207
1.2789101600646973,1.2919235229492188,-0.013013362884521484,0.9991602301597595,0.0,4.690415859222412,0.9996600151062012
1.28585684299469,1.2857818603515625,7.49826431274414e-05,0.9992983341217041,1.0,2.4494898319244385,0.9997141361236572
1.2922539710998535,1.2791063785552979,0.013147592544555664,0.9992005228996277,0.1333333333333333,5.099019527435303,0.9996762275695801
1.3042974472045898,1.265679121017456,0.03861832618713379,0.9992480278015137,0.30000000000000004,0.0,0.9996956586837769
1.289777159690857,1.288364052772522,0.001413106918334961,0.999224066734314,1.0,5.385164737701416,0.9996849894523621
1.2810872793197632,1.2897899150848389,-0.008702635765075684,0.9991660118103027,0.2666666666666667,5.385164737701416,0.9996627569198608
1.2815296649932861,1.290167212486267,-0.008637547492980957,0.9992026090621948,0.1333333333333333,0.0,0.9996770620346069
1.2867777347564697,1.2845364809036255,0.0022412538528442383,0.9992208480834961,1.0,0.0,0.99968421459198
1.296297550201416,1.2764256000518799,0.019871950149536133,0.9991317987442017,1.0,0.0,0.9996485710144043
1.2856292724609375,1.2853903770446777,0.00023889541625976562,0.9991310834884644,0.033333333333333326,5.385164737701416,0.9996480345726013
1.283359408378601,1.2874693870544434,-0.004109978675842285,0.9992305636405945,1.0,1.4142135381698608,0.9996881484985352
1.2961866855621338,1.275992751121521,0.020193934440612793,0.9992774724960327,1.0,5.196152210235596,0.9997071027755737
1.2708673477172852,1.299275517463684,-0.028408169746398926,0.9991886019706726,1.0,5.099019527435303,0.9996709823608398
1.2914804220199585,1.2792565822601318,0.01222383975982666,0.9991788864135742,1.0,5.099019527435303,0.9996675252914429
1.291727066040039,1.2799699306488037,0.011757135391235352,0.9992179870605469,0.033333333333333326,0.0,0.9996830821037292
1.3069628477096558,1.264628291130066,0.042334556579589844,0.9991580843925476,0.09999999999999998,5.291502475738525,0.99965900182724
1.2775421142578125,1.2937772274017334,-0.0162351131439209,0.9991649985313416,1.0,2.6457512378692627,0.9996621012687683
1.2748816013336182,1.2981164455413818,-0.023234844207763672,0.9992815852165222,0.1333333333333333,5.0,0.9997069239616394
1.2841072082519531,1.287489652633667,-0.003382444381713867,0.9991742968559265,1.0,0.0,0.9996660947799683
1.2809888124465942,1.2903341054916382,-0.009345293045043945,0.9992350339889526,1.0,0.0,0.9996896982192993
1.2979390621185303,1.271642804145813,0.026296257972717285,0.9992269277572632,0.06666666666666665,0.0,0.9996867179870605
1.2773723602294922,1.2941672801971436,-0.016794919967651367,0.9992584586143494,0.16666666666666663,0.0,0.9996987581253052
1.30152428150177,1.2694144248962402,0.032109856605529785,0.9992846250534058,1.0,5.099019527435303,0.9997100234031677
1.2996572256088257,1.272778034210205,0.026879191398620605,0.9992309808731079,1.0,5.099019527435303,0.9996885061264038
1.2689869403839111,1.2997177839279175,-0.030730843544006348,0.9991291761398315,1.0,5.099019527435303,0.9996474981307983
1.2770859003067017,1.295274019241333,-0.018188118934631348,0.9992846250534058,1.0,5.099019527435303,0.999708354473114
1.268636703491211,1.301027774810791,-0.03239107131958008,0.9992016553878784,1.0,5.385164737701416,0.9996762275695801
1.2774280309677124,1.2933326959609985,-0.015904664993286133,0.9992095232009888,0.1333333333333333,1.4142135381698608,0.9996795654296875
1.280994176864624,1.2903136014938354,-0.009319424629211426,0.9992537498474121,1.0,1.0,0.9996969103813171
1.2673664093017578,1.3013343811035156,-0.03396797180175781,0.9991971254348755,0.1333333333333333,1.7320507764816284,0.9996744990348816
1.297003149986267,1.2718347311019897,0.025168418884277344,0.9992717504501343,1.0,5.385164737701416,0.9997045397758484
1.2959632873535156,1.2747596502304077,0.02120363712310791,0.9992291331291199,0.033333333333333326,5.385164737701416,0.9996876120567322
1.3090555667877197,1.259803295135498,0.04925227165222168,0.9992009997367859,0.033333333333333326,2.2360680103302,0.9996765851974487
1.2741755247116089,1.2960412502288818,-0.02186572551727295,0.9992122054100037,0.06666666666666665,2.2360680103302,0.9996806383132935
1.2811203002929688,1.2900853157043457,-0.008965015411376953,0.9991752505302429,0.033333333333333326,1.4142135381698608,0.9996662139892578
1.292026400566101,1.2774547338485718,0.014571666717529297,0.9992815852165222,1.0,5.385164737701416,0.9997076392173767
1.2652686834335327,1.3048017024993896,-0.039533019065856934,0.9992243647575378,0.033333333333333326,0.0,0.9996851682662964
1.284972906112671,1.2865498065948486,-0.0015769004821777344,0.9992098808288574,0.1333333333333333,5.196152210235596,0.9996799230575562
1.2957720756530762,1.2739280462265015,0.021844029426574707,0.9992421865463257,0.033333333333333326,5.385164737701416,0.9996930360794067
1.2649974822998047,1.3050854206085205,-0.04008793830871582,0.9991907477378845,0.033333333333333326,5.385164737701416,0.9996715784072876
1.2722479104995728,1.2975267171859741,-0.025278806686401367,0.9991317987442017,1.0,2.0,0.9996485114097595
1.2912349700927734,1.2797174453735352,0.011517524719238281,0.9991734027862549,1.0,5.196152210235596,0.9996654391288757
1.2795904874801636,1.2916617393493652,-0.01207125186920166,0.9991731643676758,0.09999999999999998,5.099019527435303,0.9996654391288757
1.176738977432251,1.178537130355835,-0.0017981529235839844,0.9375755190849304,0.033333333333333326,1.7320507764816284,0.9507560729980469
1.16752290725708,1.1579655408859253,0.009557366371154785,0.9525572061538696,1.0,1.4142135381698608,0.9695022106170654
1.1452564001083374,1.1436495780944824,0.0016068220138549805,0.9415919184684753,0.033333333333333326,5.385164737701416,0.9637341499328613
1.1345194578170776,1.1280765533447266,0.006442904472351074,0.9328765869140625,0.09999999999999998,5.099019527435303,0.9516476392745972
1.1238034963607788,1.1320414543151855,-0.008237957954406738,0.9328823089599609,1.0,2.4494898319244385,0.9513607025146484
1.1482709646224976,1.1475889682769775,0.0006819963455200195,0.9797905683517456,0.1333333333333333,5.291502475738525,0.9949731826782227
1.1166493892669678,1.114025354385376,0.002624034881591797,0.9618715047836304,0.033333333333333326,5.291502475738525,0.9845055937767029
1.0627763271331787,1.0684692859649658,-0.005692958831787109,0.9238700866699219,0.033333333333333326,1.7320507764816284,0.9481169581413269
1.0252453088760376,1.0233640670776367,0.001881241798400879,0.8996226787567139,1.0,2.0,0.91276615858078
1.0116649866104126,1.011998176574707,-0.0003331899642944336,0.9216437339782715,0.1333333333333333,2.2360680103302,0.9486238956451416
0.9831913709640503,0.9749693870544434,0.008221983909606934,0.9620689153671265,0.06666666666666665,2.0,0.9889011383056641
0.9137479066848755,0.9181140661239624,-0.004366159439086914,0.9696195125579834,1.0,3.605551242828369,0.9903490543365479
0.8513288497924805,0.8552131652832031,-0.0038843154907226562,0.9388991594314575,0.06666666666666665,3.464101552963257,0.9678518772125244
0.8769116401672363,0.8729950189590454,0.003916621208190918,0.890135645866394,0.09999999999999998,3.464101552963257,0.9211740493774414
0.9039386510848999,0.8941453695297241,0.009793281555175781,0.8751184940338135,0.033333333333333326,4.358899116516113,0.9092666506767273
0.9551345705986023,0.9440637826919556,0.011070787906646729,0.9002675414085388,0.1333333333333333,0.0,0.9343379735946655
0.9882996082305908,0.9941959381103516,-0.005896329879760742,0.928127646446228,0.06666666666666665,5.291502475738525,0.9575377702713013
1.0322953462600708,1.0181200504302979,0.01417529582977295,0.9543852806091309,0.43333333333333335,2.0,0.9755792617797852
1.070676565170288,1.0698323249816895,0.0008442401885986328,0.9711382389068604,0.23333333333333328,2.0,0.9853512644767761
1.1257853507995605,1.126967191696167,-0.0011818408966064453,0.9741724729537964,0.3666666666666667,2.6457512378692627,0.9867022037506104
1.1823387145996094,1.1846613883972168,-0.002322673797607422,0.9786930084228516,1.0,3.1622776985168457,0.9896492958068848
1.2444653511047363,1.2495958805084229,-0.0051305294036865234,0.9768447279930115,1.0,4.795831680297852,0.9883149862289429
1.2656354904174805,1.270384430885315,-0.004748940467834473,0.9734091758728027,0.06666666666666665,4.4721360206604,0.985802173614502
1.252135992050171,1.2604678869247437,-0.008331894874572754,0.9653491377830505,0.06666666666666665,3.464101552963257,0.9788378477096558
1.2322971820831299,1.242248296737671,-0.009951114654541016,0.967354416847229,0.1333333333333333,4.898979663848877,0.980366587638855
1.1680254936218262,1.181212067604065,-0.01318657398223877,0.9541131854057312,0.09999999999999998,0.0,0.9685566425323486
1.13008713722229,1.1383826732635498,-0.008295536041259766,0.9739973545074463,0.23333333333333328,5.0,0.9862238168716431
1.10189688205719,1.1054017543792725,-0.0035048723220825195,0.9805163145065308,1.0,2.6457512378692627,0.9909954071044922
1.1026861667633057,1.0889841318130493,0.013702034950256348,0.9729578495025635,0.33333333333333337,2.6457512378692627,0.986068606376648
1.1144921779632568,1.1135296821594238,0.0009624958038330078,0.9834920763969421,0.19999999999999996,5.0,0.9906702041625977
1.1233394145965576,1.1003127098083496,0.023026704788208008,0.9826158285140991,1.0,5.385164737701416,0.9896883368492126
1.1723700761795044,1.1738022565841675,-0.001432180404663086,0.9852458834648132,1.0,2.2360680103302,0.9916050434112549
1.1828333139419556,1.1712567806243896,0.011576533317565918,0.991719663143158,0.16666666666666663,2.2360680103302,0.9959332942962646
1.2830026149749756,1.2901767492294312,-0.007174134254455566,0.995514988899231,0.06666666666666665,1.4142135381698608,0.9981870651245117
1.2461260557174683,1.2411249876022339,0.005001068115234375,0.9943645000457764,0.16666666666666663,1.7320507764816284,0.9982962608337402
1.3410214185714722,1.3454749584197998,-0.004453539848327637,0.9986051917076111,1.0,2.6457512378692627,0.9996976852416992
1.276808261871338,1.2688274383544922,0.007980823516845703,0.997740626335144,0.033333333333333326,2.4494898319244385,0.9993773698806763
1.327343463897705,1.3197822570800781,0.007561206817626953,0.9985595941543579,0.1333333333333333,3.0,0.9996436834335327
1.291679859161377,1.299125075340271,-0.007445216178894043,0.9988976716995239,0.033333333333333326,3.464101552963257,0.9997200965881348
1.3169360160827637,1.3218988180160522,-0.004962801933288574,0.998931348323822,0.033333333333333326,2.6457512378692627,0.9997231364250183
1.2986869812011719,1.2929630279541016,0.0057239532470703125,0.9994074702262878,0.06666666666666665,5.0,0.9998893141746521
1.3216612339019775,1.3248605728149414,-0.003199338912963867,0.9997586011886597,0.16666666666666663,0.0,0.999982476234436
1.3223183155059814,1.3363001346588135,-0.013981819152832031,0.9995324611663818,0.033333333333333326,4.795831680297852,0.9999618530273438
1.325845718383789,1.3392751216888428,-0.013429403305053711,0.9992026090621948,0.2666666666666667,4.795831680297852,0.9998981952667236
1.388180136680603,1.3783752918243408,0.009804844856262207,0.9980020523071289,0.1333333333333333,5.0,0.9995202422142029
1.4085557460784912,1.400992751121521,0.007562994956970215,0.9949525594711304,0.16666666666666663,2.4494898319244385,0.9980530738830566
1.4053103923797607,1.4147580862045288,-0.009447693824768066,0.9907584190368652,1.0,5.385164737701416,0.995513379573822
1.403672218322754,1.4017856121063232,0.001886606216430664,0.9850496053695679,1.0,5.196152210235596,0.9914416670799255
1.3945183753967285,1.4017317295074463,-0.0072133541107177734,0.9821051359176636,0.23333333333333328,5.196152210235596,0.9890937209129333
1.392065405845642,1.394945502281189,-0.002880096435546875,0.979618489742279,1.0,0.0,0.9872387647628784
1.3830894231796265,1.3762938976287842,0.006795525550842285,0.9800262451171875,0.16666666666666663,5.385164737701416,0.9875966906547546
1.3512139320373535,1.365609884262085,-0.014395952224731445,0.9781343936920166,0.033333333333333326,2.8284270763397217,0.9869453310966492
1.328315019607544,1.3190674781799316,0.009247541427612305,0.9821469187736511,1.0,2.8284270763397217,0.9903031587600708
1.2715165615081787,1.276832938194275,-0.005316376686096191,0.9835070371627808,0.09999999999999998,5.196152210235596,0.990919828414917
1.2570528984069824,1.2538576126098633,0.0031952857971191406,0.9955205917358398,1.0,0.0,0.9978295564651489
1.27946138381958,1.292942762374878,-0.013481378555297852,0.9991633296012878,1.0,0.0,0.9996299147605896
1.3189136981964111,1.3183897733688354,0.0005239248275756836,0.999901294708252,0.033333333333333326,5.291502475738525,0.9999620318412781
1.3394458293914795,1.339132308959961,0.0003135204315185547,0.9999868869781494,0.23333333333333328,5.291502475738525,0.9999955892562866
1.3414545059204102,1.3431169986724854,-0.0016624927520751953,0.9999880790710449,0.09999999999999998,0.0,0.9999963641166687
1.294692039489746,1.3061223030090332,-0.01143026351928711,0.9999409914016724,1.0,5.291502475738525,0.9999814033508301
1.240533471107483,1.2365778684616089,0.0039556026458740234,0.9996960163116455,1.0,2.4494898319244385,0.9998854994773865
1.172672986984253,1.171755075454712,0.0009179115295410156,0.9990803599357605,1.0,2.6457512378692627,0.9996117353439331
1.1158887147903442,1.1119804382324219,0.003908276557922363,0.9987105131149292,0.06666666666666665,2.2360680103302,0.9994348287582397
1.0593483448028564,1.0579642057418823,0.001384139060974121,0.9978606104850769,1.0,2.4494898319244385,0.9990338087081909
1.0147229433059692,1.0184252262115479,-0.0037022829055786133,0.996993899345398,1.0,2.8284270763397217,0.9985637068748474
1.0310981273651123,1.0293364524841309,0.0017616748809814453,0.9980216026306152,0.06666666666666665,2.8284270763397217,0.9990886449813843
1.0384153127670288,1.0297263860702515,0.008688926696777344,0.9967179298400879,0.1333333333333333,2.0,0.9983795881271362
1.0422818660736084,1.0304192304611206,0.011862635612487793,0.9965502619743347,0.09999999999999998,5.291502475738525,0.9982948303222656
1.0355088710784912,1.0314617156982422,0.0040471553802490234,0.9901076555252075,0.1333333333333333,5.4772257804870605,0.9944590926170349
1.030395269393921,1.0194106101989746,0.010984659194946289,0.9939929842948914,0.06666666666666665,5.4772257804870605,0.9968400001525879
1.017814040184021,1.0142896175384521,0.0035244226455688477,0.9947230219841003,0.19999999999999996,5.385164737701416,0.9972590804100037
0.9983448386192322,1.0215429067611694,-0.023198068141937256,0.9945723414421082,0.06666666666666665,5.385164737701416,0.9971972703933716
1.0016393661499023,1.017242670059204,-0.015603303909301758,0.994041919708252,0.06666666666666665,5.196152210235596,0.9968957901000977
0.9997889399528503,1.0184457302093506,-0.018656790256500244,0.9950798749923706,1.0,0.0,0.9975253939628601
1.018035650253296,1.0022063255310059,0.01582932472229004,0.9926125407218933,0.0,5.196152210235596,0.9962236285209656
1.0209190845489502,1.0030922889709473,0.01782679557800293,0.9942634105682373,1.0,5.385164737701416,0.9973236918449402
1.001057744026184,1.0251961946487427,-0.024138450622558594,0.9983731508255005,0.033333333333333326,5.385164737701416,0.9993505477905273
1.0195457935333252,1.0116270780563354,0.007918715476989746,0.9984652996063232,1.0,0.0,0.9994179606437683
1.0243468284606934,1.0126605033874512,0.011686325073242188,0.9978421926498413,0.09999999999999998,4.0,0.9990710020065308
1.0356440544128418,1.0195975303649902,0.016046524047851562,0.9991886019706726,0.09999999999999998,3.605551242828369,0.9996670484542847
1.0375621318817139,1.0383620262145996,-0.0007998943328857422,0.9996569156646729,1.0,2.0,0.9998618364334106
1.0595391988754272,1.060006022453308,-0.0004668235778808594,0.9996256232261658,0.033333333333333326,2.4494898319244385,0.9998476505279541
1.052868366241455,1.0705848932266235,-0.017716526985168457,0.9996269941329956,1.0,3.316624879837036,0.9998483657836914
1.0686448812484741,1.0601075887680054,0.00853729248046875,0.9997644424438477,1.0,3.605551242828369,0.9999062418937683
1.0681580305099487,1.041266679763794,0.026891350746154785,0.9998041987419128,0.4666666666666667,1.4142135381698608,0.9999226927757263
1.0363376140594482,1.0241724252700806,0.012165188789367676,0.9998180270195007,0.033333333333333326,1.4142135381698608,0.9999284148216248
0.9973413348197937,1.0012483596801758,-0.00390702486038208,0.9996994733810425,0.09999999999999998,2.0,0.9998782873153687
1.0084149837493896,1.0094400644302368,-0.001025080680847168,0.9998094439506531,0.09999999999999998,5.196152210235596,0.9999250173568726
0.9514807462692261,0.9425684809684753,0.008912265300750732,0.9997255802154541,0.4,0.0,0.9998911619186401
1.0252437591552734,1.0246206521987915,0.0006231069564819336,0.9995725154876709,0.033333333333333326,5.291502475738525,0.9998342990875244
0.8931547999382019,0.8903392553329468,0.002815544605255127,0.9994678497314453,0.033333333333333326,1.7320507764816284,0.9997939467430115
1.0634673833847046,1.0540409088134766,0.009426474571228027,0.9990288615226746,0.033333333333333326,5.385164737701416,0.9996002912521362
0.8622583746910095,0.8709163665771484,-0.008657991886138916,0.9990320205688477,0.09999999999999998,5.099019527435303,0.9996094703674316
1.0462291240692139,1.0489883422851562,-0.002759218215942383,0.9983057975769043,1.0,2.6457512378692627,0.9992549419403076
0.871336817741394,0.8744769096374512,-0.003140091896057129,0.9988119006156921,1.0,1.7320507764816284,0.9995076060295105
1.0530332326889038,1.0606526136398315,-0.007619380950927734,0.9980195760726929,0.06666666666666665,1.4142135381698608,0.9991156458854675
0.9100338816642761,0.9083248972892761,0.001708984375,0.9982413053512573,0.033333333333333326,1.7320507764816284,0.9992364645004272
1.0618561506271362,1.069427728652954,-0.007571578025817871,0.9973639845848083,1.0,1.4142135381698608,0.9987894892692566
0.9308599233627319,0.9365452527999878,-0.005685329437255859,0.9936240911483765,0.1333333333333333,5.385164737701416,0.996705949306488
1.0447438955307007,1.04494047164917,-0.00019657611846923828,0.9917720556259155,0.09999999999999998,5.291502475738525,0.9955401420593262
1.0519046783447266,1.0425211191177368,0.009383559226989746,0.9872922897338867,0.0,1.7320507764816284,0.9925850629806519
1.0879712104797363,1.0960716009140015,-0.008100390434265137,0.9791687726974487,0.06666666666666665,5.385164737701416,0.9867640733718872
1.136179804801941,1.1375789642333984,-0.0013991594314575195,0.9802321195602417,0.033333333333333326,5.4772257804870605,0.9875771999359131
1.1636009216308594,1.1629424095153809,0.0006585121154785156,0.9914147853851318,0.033333333333333326,0.0,0.9954428672790527
1.1765596866607666,1.1772081851959229,-0.00064849853515625,0.9967784881591797,1.0,5.4772257804870605,0.9985896944999695
1.1794086694717407,1.190833330154419,-0.011424660682678223,0.9990531802177429,0.06666666666666665,5.385164737701416,0.9996628761291504
1.188617467880249,1.1843817234039307,0.004235744476318359,0.9995532035827637,0.033333333333333326,1.0,0.9998423457145691
1.1838406324386597,1.1777018308639526,0.006138801574707031,0.9996883273124695,1.0,1.7320507764816284,0.9998840093612671
1.173003077507019,1.1698050498962402,0.0031980276107788086,0.9997085332870483,0.0,2.8284270763397217,0.9998879432678223
1.1573231220245361,1.1518967151641846,0.0054264068603515625,0.9998127222061157,0.0,2.2360680103302,0.9999303817749023
1.1398849487304688,1.131277084350586,0.008607864379882812,0.9997772574424744,1.0,2.4494898319244385,0.999915599822998
1.116310954093933,1.1194323301315308,-0.0031213760375976562,0.9997653961181641,0.033333333333333326,2.6457512378692627,0.9999110102653503
1.1061875820159912,1.1085819005966187,-0.0023943185806274414,0.9998165965080261,0.0,2.2360680103302,0.9999329447746277
1.0941126346588135,1.1066453456878662,-0.012532711029052734,0.9997527003288269,0.09999999999999998,1.7320507764816284,0.9999088644981384
1.0955636501312256,1.094875454902649,0.0006881952285766602,0.9997686147689819,0.16666666666666663,1.7320507764816284,0.9999184608459473
1.0898698568344116,1.1001451015472412,-0.01027524471282959,0.9996926784515381,0.0,1.4142135381698608,0.9998924136161804
1.0978059768676758,1.09438955783844,0.00341641902923584,0.9996045827865601,0.19999999999999996,5.4772257804870605,0.999862790107727
1.112683892250061,1.0943269729614258,0.018356919288635254,0.9995242357254028,0.09999999999999998,0.0,0.9998338222503662
1.1140573024749756,1.1087491512298584,0.0053081512451171875,0.999265193939209,0.06666666666666665,5.291502475738525,0.999732494354248
1.1186221837997437,1.11448073387146,0.004141449928283691,0.9983730316162109,0.033333333333333326,5.291502475738525,0.9993301630020142
1.1179660558700562,1.1175005435943604,0.0004655122756958008,0.9963690638542175,0.06666666666666665,5.291502475738525,0.9982885718345642
1.1125720739364624,1.1125516891479492,2.0384788513183594e-05,0.9916860461235046,0.0,1.7320507764816284,0.9954770803451538
1.104619026184082,1.0929715633392334,0.011647462844848633,0.9853314757347107,1.0,5.385164737701416,0.991203248500824
1.1024210453033447,1.093078851699829,0.009342193603515625,0.9834620356559753,1.0,5.4772257804870605,0.9899052381515503
1.0955437421798706,1.1039022207260132,-0.008358478546142578,0.9859289526939392,0.06666666666666665,1.4142135381698608,0.9918158054351807
1.097922444343567,1.1013762950897217,-0.003453850746154785,0.984524130821228,1.0,2.2360680103302,0.9911853671073914
1.095298171043396,1.1025949716567993,-0.00729680061340332,0.9872317314147949,0.06666666666666665,1.4142135381698608,0.9936509132385254
1.0988783836364746,1.098332166671753,0.0005462169647216797,0.9858769774436951,0.033333333333333326,1.4142135381698608,0.9933704733848572
1.0996057987213135,1.0976529121398926,0.0019528865814208984,0.9843152761459351,1.0,1.7320507764816284,0.9929947853088379
1.099413514137268,1.1009140014648438,-0.0015004873275756836,0.9835507273674011,0.0,2.0,0.9931322932243347
1.0993921756744385,1.1042264699935913,-0.004834294319152832,0.9823371171951294,0.06666666666666665,2.0,0.9928152561187744
1.1032228469848633,1.1022812128067017,0.0009416341781616211,0.9817937612533569,0.09999999999999998,2.2360680103302,0.992379367351532
1.098802089691162,1.1091525554656982,-0.010350465774536133,0.9815165400505066,0.033333333333333326,2.0,0.9910140037536621
1.1138445138931274,1.1054177284240723,0.008426785469055176,0.9934942126274109,0.033333333333333326,2.0,0.9974043369293213
1.124199390411377,1.1267485618591309,-0.0025491714477539062,0.9986531734466553,0.06666666666666665,2.6457512378692627,0.9996082782745361
1.1515636444091797,1.1334247589111328,0.018138885498046875,0.9971474409103394,0.06666666666666665,2.0,0.9988478422164917
1.1552788019180298,1.1611231565475464,-0.0058443546295166016,0.9972054362297058,0.06666666666666665,2.0,0.9988584518432617
1.1717722415924072,1.1811857223510742,-0.009413480758666992,0.9995037913322449,0.09999999999999998,2.0,0.9998626112937927
1.1985334157943726,1.2007646560668945,-0.0022312402725219727,0.9998700618743896,0.033333333333333326,2.2360680103302,0.9999533891677856
1.2219702005386353,1.2236803770065308,-0.0017101764678955078,0.9998883008956909,0.09999999999999998,2.0,0.9999594688415527
1.2407103776931763,1.2422287464141846,-0.0015183687210083008,0.9999076128005981,0.1333333333333333,2.0,0.9999669790267944
1.9122003316879272,1.9112415313720703,0.0009588003158569336,0.9908522367477417,0.06666666666666665,2.4494898319244385,0.9987947344779968
1.8352735042572021,1.8311882019042969,0.0040853023529052734,0.9917733073234558,0.06666666666666665,1.4142135381698608,0.9991034865379333
1.7937148809432983,1.8087691068649292,-0.01505422592163086,0.9803349375724792,0.06666666666666665,2.2360680103302,0.9942806959152222
1.7741827964782715,1.7751731872558594,-0.0009903907775878906,0.9835834503173828,0.06666666666666665,2.2360680103302,0.9952977895736694
1.7521241903305054,1.7314496040344238,0.020674586296081543,0.9781429171562195,0.09999999999999998,1.7320507764816284,0.9928817749023438
1.7254794836044312,1.7401559352874756,-0.014676451683044434,0.9871720671653748,0.033333333333333326,1.7320507764816284,0.995999813079834
1.7460966110229492,1.7478969097137451,-0.0018002986907958984,0.9843791723251343,0.09999999999999998,5.385164737701416,0.9950628280639648
1.7288392782211304,1.7350273132324219,-0.006188035011291504,0.9868602752685547,0.09999999999999998,5.385164737701416,0.9959703683853149
1.7183254957199097,1.7083408832550049,0.009984612464904785,0.9773409366607666,0.033333333333333326,5.385164737701416,0.9907371401786804
1.664567232131958,1.6832236051559448,-0.018656373023986816,0.9819446802139282,0.1333333333333333,5.385164737701416,0.9917105436325073
1.6487114429473877,1.644425630569458,0.0042858123779296875,0.9702662825584412,0.033333333333333326,5.385164737701416,0.9826229810714722
1.6493972539901733,1.6370304822921753,0.012366771697998047,0.960051953792572,0.06666666666666665,0.0,0.9763869047164917
1.63594388961792,1.6455682516098022,-0.009624361991882324,0.9768573641777039,0.033333333333333326,0.0,0.9862725138664246
1.6393752098083496,1.6448688507080078,-0.005493640899658203,0.9766533374786377,1.0,5.385164737701416,0.9857527613639832
1.6404813528060913,1.6404536962509155,2.765655517578125e-05,0.9725065231323242,0.033333333333333326,1.0,0.9833740592002869
1.6393699645996094,1.6337612867355347,0.005608677864074707,0.9792086482048035,1.0,1.0,0.9881555438041687
1.6201305389404297,1.6267142295837402,-0.006583690643310547,0.9783481359481812,0.033333333333333326,2.0,0.9874917268753052
1.6050485372543335,1.619120478630066,-0.014071941375732422,0.9762089252471924,1.0,2.4494898319244385,0.9861356616020203
1.5765979290008545,1.5845410823822021,-0.007943153381347656,0.9646925926208496,1.0,2.0,0.9783653020858765
1.5371049642562866,1.5564403533935547,-0.019335389137268066,0.9631218910217285,1.0,2.0,0.9772416949272156
1.5160939693450928,1.5256106853485107,-0.009516716003417969,0.9680898189544678,0.033333333333333326,5.196152210235596,0.9806744456291199
1.5088822841644287,1.5058720111846924,0.003010272979736328,0.9697281718254089,0.0,5.099019527435303,0.9812396764755249
1.5072870254516602,1.5005311965942383,0.006755828857421875,0.9678489565849304,0.033333333333333326,2.2360680103302,0.9796160459518433
1.5014545917510986,1.5024173259735107,-0.0009627342224121094,0.9664532542228699,0.09999999999999998,2.0,0.9784550666809082
1.5021142959594727,1.4875091314315796,0.014605164527893066,0.9560477137565613,0.09999999999999998,2.2360680103302,0.9702556133270264
1.5095906257629395,1.49076247215271,0.018828153610229492,0.9512143135070801,0.033333333333333326,3.1622776985168457,0.9659550189971924
1.538817286491394,1.498860239982605,0.03995704650878906,0.9460155367851257,0.09999999999999998,4.690415859222412,0.9612021446228027
1.5346019268035889,1.5308821201324463,0.003719806671142578,0.9407792091369629,1.0,4.898979663848877,0.9582180976867676
1.530234694480896,1.554382085800171,-0.024147391319274902,0.9360489845275879,0.1333333333333333,2.8284270763397217,0.9544533491134644
1.5464080572128296,1.558570146560669,-0.012162089347839355,0.934420108795166,0.09999999999999998,3.1622776985168457,0.9537380933761597
1.5467809438705444,1.536914348602295,0.009866595268249512,0.9340123534202576,0.033333333333333326,2.6457512378692627,0.954425036907196
1.5027847290039062,1.5275400876998901,-0.024755358695983887,0.9359167814254761,0.1333333333333333,2.6457512378692627,0.9565274715423584
1.4718677997589111,1.4906930923461914,-0.018825292587280273,0.934319019317627,0.2666666666666667,5.099019527435303,0.9567346572875977
1.4491771459579468,1.4294757843017578,0.019701361656188965,0.9392725825309753,1.0,4.795831680297852,0.9613966941833496
1.393432378768921,1.3813676834106445,0.012064695358276367,0.950111985206604,0.19999999999999996,2.8284270763397217,0.9699225425720215
1.329352855682373,1.3006006479263306,0.02875220775604248,0.9614502787590027,0.2666666666666667,5.385164737701416,0.9790935516357422
1.2369636297225952,1.2215359210968018,0.015427708625793457,0.9768298864364624,0.1333333333333333,5.4772257804870605,0.9879185557365417
1.1011193990707397,1.1019411087036133,-0.0008217096328735352,0.9814237952232361,0.09999999999999998,2.0,0.9898149371147156
1.1554397344589233,1.1524362564086914,0.0030034780502319336,0.9742546081542969,0.1333333333333333,2.2360680103302,0.9841334819793701
1.2197222709655762,1.2217131853103638,-0.0019909143447875977,0.9650219678878784,1.0,2.2360680103302,0.975867509841919
1.2931115627288818,1.281966209411621,0.011145353317260742,0.9585148096084595,0.23333333333333328,1.7320507764816284,0.9694754481315613
1.3201994895935059,1.3216209411621094,-0.0014214515686035156,0.9578083753585815,0.033333333333333326,2.6457512378692627,0.9685531854629517
1.3398301601409912,1.3389427661895752,0.0008873939514160156,0.952612578868866,1.0,2.4494898319244385,0.9634391665458679
1.3482215404510498,1.3492424488067627,-0.0010209083557128906,0.9545678496360779,0.0,2.2360680103302,0.9657119512557983
1.3692383766174316,1.3792093992233276,-0.009971022605895996,0.9492287635803223,0.1333333333333333,1.4142135381698608,0.9606747627258301
1.400037169456482,1.4094860553741455,-0.009448885917663574,0.9438799619674683,0.09999999999999998,1.7320507764816284,0.9549263715744019
1.4436752796173096,1.4306468963623047,0.013028383255004883,0.9501770734786987,0.06666666666666665,5.291502475738525,0.960911750793457
1.4758481979370117,1.4713828563690186,0.004465341567993164,0.9489971399307251,0.033333333333333326,5.196152210235596,0.9601251482963562
1.5049060583114624,1.5121715068817139,-0.007265448570251465,0.9460185766220093,0.19999999999999996,2.0,0.9573327898979187
1.543914794921875,1.544649362564087,-0.0007345676422119141,0.9479086399078369,0.1333333333333333,5.385164737701416,0.9596096277236938
1.5682424306869507,1.5718454122543335,-0.0036029815673828125,0.9496528506278992,0.033333333333333326,4.690415859222412,0.9621481895446777
1.5645434856414795,1.5752027034759521,-0.010659217834472656,0.948691725730896,0.033333333333333326,4.690415859222412,0.9620010256767273
1.5546417236328125,1.5537984371185303,0.0008432865142822266,0.9475950002670288,0.06666666666666665,0.0,0.961213231086731
1.5052671432495117,1.5016796588897705,0.003587484359741211,0.9472266435623169,1.0,5.291502475738525,0.9614958167076111
1.4527912139892578,1.4361448287963867,0.016646385192871094,0.9378222227096558,0.09999999999999998,2.2360680103302,0.9530175924301147
1.4025874137878418,1.393491268157959,0.009096145629882812,0.9356565475463867,0.033333333333333326,2.4494898319244385,0.9519187211990356
1.3570894002914429,1.3711141347885132,-0.014024734497070312,0.9300052523612976,1.0,3.316624879837036,0.9469107985496521
1.3451728820800781,1.3359287977218628,0.009244084358215332,0.9314588308334351,0.2666666666666667,2.6457512378692627,0.9476649165153503
1.3324968814849854,1.3337888717651367,-0.0012919902801513672,0.934989333152771,1.0,5.196152210235596,0.9517518877983093
1.3532655239105225,1.343989610671997,0.00927591323852539,0.9665834307670593,1.0,0.0,0.9800202250480652
1.372786521911621,1.383615493774414,-0.010828971862792969,0.9846318960189819,0.06666666666666665,5.196152210235596,0.9915767908096313
1.4054335355758667,1.4163011312484741,-0.010867595672607422,0.9865440726280212,0.09999999999999998,3.0,0.9925295114517212
1.4141448736190796,1.4313764572143555,-0.01723158359527588,0.9864094257354736,0.16666666666666663,2.0,0.992457389831543
1.4130964279174805,1.4237403869628906,-0.010643959045410156,0.9885935187339783,0.2666666666666667,2.8284270763397217,0.9937860369682312
1.4059817790985107,1.3975194692611694,0.008462309837341309,0.9913765788078308,0.09999999999999998,2.0,0.9955005645751953
1.3694666624069214,1.3783071041107178,-0.008840441703796387,0.9903655052185059,1.0,1.4142135381698608,0.9949136972427368
1.3453283309936523,1.3412864208221436,0.004041910171508789,0.9921275973320007,1.0,1.0,0.995915412902832
1.3317945003509521,1.3181136846542358,0.013680815696716309,0.9925224184989929,0.09999999999999998,1.7320507764816284,0.996170163154602
1.2957199811935425,1.305647611618042,-0.009927630424499512,0.991112232208252,0.19999999999999996,2.2360680103302,0.9953778982162476
1.2799482345581055,1.2725239992141724,0.0074242353439331055,0.9933398962020874,0.19999999999999996,2.0,0.9966535568237305
1.2515687942504883,1.249828815460205,0.0017399787902832031,0.9928077459335327,0.06666666666666665,3.0,0.9963807463645935
1.22334885597229,1.2242906093597412,-0.0009417533874511719,0.9930275678634644,0.06666666666666665,2.4494898319244385,0.9965037107467651
1.1922962665557861,1.2062938213348389,-0.013997554779052734,0.9941906929016113,0.0,3.1622776985168457,0.9972846508026123
1.1766459941864014,1.1794503927230835,-0.002804398536682129,0.9881253242492676,0.033333333333333326,4.0,0.9949287176132202
1.158106803894043,1.1745965480804443,-0.016489744186401367,0.9828037023544312,0.06666666666666665,3.605551242828369,0.9914712905883789
1.1446999311447144,1.1663463115692139,-0.02164638042449951,0.9698828458786011,0.09999999999999998,3.0,0.9808124899864197
1.1377943754196167,1.1491001844406128,-0.011305809020996094,0.9690123796463013,0.16666666666666663,4.898979663848877,0.979104220867157
1.1315467357635498,1.1387982368469238,-0.0072515010833740234,0.9581997394561768,0.1333333333333333,0.0,0.9690830111503601
1.1350908279418945,1.1370103359222412,-0.0019195079803466797,0.9696740508079529,0.1333333333333333,5.385164737701416,0.9791024923324585
1.13881516456604,1.1399741172790527,-0.0011589527130126953,0.9718424081802368,0.2666666666666667,3.1622776985168457,0.9809757471084595
1.1450175046920776,1.139161467552185,0.005856037139892578,0.9717063903808594,0.33333333333333337,4.582575798034668,0.9808716773986816
1.1461684703826904,1.1466106176376343,-0.00044214725494384766,0.9745402336120605,0.09999999999999998,5.099019527435303,0.983026385307312
1.152998685836792,1.1490275859832764,0.003971099853515625,0.9729738235473633,0.19999999999999996,2.2360680103302,0.9818279147148132
1.156511902809143,1.1546396017074585,0.0018723011016845703,0.9742169380187988,1.0,2.2360680103302,0.9827532172203064
1.154349684715271,1.1675925254821777,-0.013242840766906738,0.9765686988830566,1.0,2.2360680103302,0.984651505947113
1.1600935459136963,1.1816463470458984,-0.02155280113220215,0.9826275706291199,0.033333333333333326,1.0,0.989236056804657
1.1829512119293213,1.1948052644729614,-0.011854052543640137,0.9905600547790527,0.30000000000000004,1.0,0.9947628378868103
1.2103769779205322,1.2162069082260132,-0.005829930305480957,0.9966115951538086,1.0,5.385164737701416,0.998497724533081
1.2271630764007568,1.233217716217041,-0.00605463981628418,0.9982433319091797,0.1333333333333333,0.0,0.9993777275085449
1.2454769611358643,1.2310881614685059,0.014388799667358398,0.9992501139640808,0.033333333333333326,5.196152210235596,0.9998309016227722
1.2355700731277466,1.2489042282104492,-0.013334155082702637,0.9997031092643738,0.1333333333333333,0.0,0.9999713897705078
1.2360177040100098,1.24611234664917,-0.010094642639160156,0.9996620416641235,0.033333333333333326,1.7320507764816284,0.999952495098114
1.2479815483093262,1.230558156967163,0.017423391342163086,0.9994205832481384,0.0,1.7320507764816284,0.9998205900192261
1.2510883808135986,1.2238202095031738,0.027268171310424805,0.9989256858825684,0.033333333333333326,5.196152210235596,0.9995863437652588
1.251243233680725,1.2176148891448975,0.03362834453582764,0.9988943338394165,1.0,4.898979663848877,0.9995979070663452
1.2336935997009277,1.2250360250473022,0.008657574653625488,0.9988572001457214,1.0,2.6457512378692627,0.9995522499084473
1.2193063497543335,1.2270616292953491,-0.007755279541015625,0.998593270778656,0.09999999999999998,2.0,0.9994243383407593
1.2198543548583984,1.217166781425476,0.0026875734329223633,0.9975273013114929,0.09999999999999998,5.196152210235596,0.9989101886749268
1.2133530378341675,1.2199422121047974,-0.006589174270629883,0.9977651834487915,0.0,5.385164737701416,0.9990266561508179
1.2107632160186768,1.2247393131256104,-0.013976097106933594,0.9962365031242371,0.09999999999999998,5.385164737701416,0.9982420206069946
1.222092866897583,1.2052452564239502,0.016847610473632812,0.9955096244812012,1.0,4.358899116516113,0.9978797435760498
1.2099559307098389,1.2037889957427979,0.006166934967041016,0.9942272901535034,0.19999999999999996,3.464101552963257,0.9971703886985779
1.2141227722167969,1.2065390348434448,0.007583737373352051,0.9958500862121582,0.033333333333333326,3.0,0.9980546236038208
1.2199325561523438,1.2054965496063232,0.014436006546020508,0.994358479976654,0.09999999999999998,2.6457512378692627,0.9972811937332153
1.2131452560424805,1.222714900970459,-0.009569644927978516,0.9945182800292969,1.0,2.6457512378692627,0.997296929359436
1.2234761714935303,1.2210181951522827,0.0024579763412475586,0.9955448508262634,0.033333333333333326,1.7320507764816284,0.9978584051132202
1.2298978567123413,1.2216895818710327,0.008208274841308594,0.9952796697616577,1.0,2.0,0.997719407081604
1.2304205894470215,1.226905107498169,0.003515481948852539,0.9956673383712769,0.3666666666666667,2.2360680103302,0.9978959560394287
1.2359330654144287,1.2262777090072632,0.009655356407165527,0.995747447013855,0.23333333333333328,5.291502475738525,0.9979432821273804
1.2350184917449951,1.2317078113555908,0.003310680389404297,0.9957458972930908,0.19999999999999996,5.196152210235596,0.9979350566864014
1.2339975833892822,1.235770583152771,-0.0017729997634887695,0.995776891708374,0.23333333333333328,2.8284270763397217,0.9979485273361206
1.2271137237548828,1.2431068420410156,-0.015993118286132812,0.9954228401184082,0.06666666666666665,2.4494898319244385,0.9977493286132812
1.234022617340088,1.234582543373108,-0.0005599260330200195,0.9960157871246338,0.033333333333333326,5.385164737701416,0.9980745315551758
1.2349146604537964,1.232945442199707,0.0019692182540893555,0.9959535002708435,0.09999999999999998,5.291502475738525,0.9980583190917969
1.2349865436553955,1.2335511445999146,0.001435399055480957,0.9962600469589233,0.06666666666666665,2.0,0.9982147216796875
1.244887113571167,1.2267355918884277,0.018151521682739258,0.996639609336853,1.0,5.291502475738525,0.9984105825424194
1.2324421405792236,1.2406377792358398,-0.008195638656616211,0.9969691038131714,0.09999999999999998,5.291502475738525,0.9985706806182861
1.2482435703277588,1.2220991849899292,0.02614438533782959,0.9972140192985535,0.16666666666666663,2.0,0.9986944198608398
1.2388403415679932,1.2316429615020752,0.007197380065917969,0.9973141551017761,0.033333333333333326,2.2360680103302,0.9987428188323975
1.2354758977890015,1.2324138879776,0.003062009811401367,0.9975535273551941,1.0,5.196152210235596,0.9988664984703064
1.2303072214126587,1.2340044975280762,-0.0036972761154174805,0.9978153109550476,0.06666666666666665,5.099019527435303,0.999008297920227
1.2312278747558594,1.2320107221603394,-0.0007828474044799805,0.9977859258651733,0.06666666666666665,3.0,0.9990050792694092
1.2374786138534546,1.2336277961730957,0.0038508176803588867,0.9972621202468872,1.0,5.0,0.9987138509750366
1.255865216255188,1.234452247619629,0.021412968635559082,0.996015727519989,0.06666666666666665,5.385164737701416,0.9982468485832214
1.2621208429336548,1.2494093179702759,0.012711524963378906,0.9959381818771362,0.06666666666666665,1.7320507764816284,0.9982115626335144
1.2599050998687744,1.2699054479599,-0.010000348091125488,0.9962743520736694,0.09999999999999998,1.7320507764816284,0.998397707939148
1.2756013870239258,1.2650202512741089,0.010581135749816895,0.9966904520988464,1.0,2.4494898319244385,0.9987170100212097
1.2745635509490967,1.2662147283554077,0.008348822593688965,0.9970943927764893,0.1333333333333333,5.196152210235596,0.9989122748374939
1.2696268558502197,1.263123631477356,0.0065032243728637695,0.9970626831054688,0.16666666666666663,0.0,0.9989557266235352
1.2634930610656738,1.2548789978027344,0.008614063262939453,0.9973150491714478,1.0,5.385164737701416,0.9990875124931335
1.252290964126587,1.2510522603988647,0.001238703727722168,0.9974411725997925,0.033333333333333326,1.7320507764816284,0.9992048740386963
1.2472665309906006,1.2407143115997314,0.006552219390869141,0.9973112940788269,0.06666666666666665,1.7320507764816284,0.9992303848266602
1.2363022565841675,1.2343066930770874,0.001995563507080078,0.9970423579216003,0.09999999999999998,2.4494898319244385,0.9991864562034607
1.2381641864776611,1.2200533151626587,0.01811087131500244,0.9947336912155151,0.09999999999999998,5.385164737701416,0.998198926448822
1.2185993194580078,1.2332584857940674,-0.01465916633605957,0.9959434270858765,1.0,5.291502475738525,0.99852454662323
1.2270011901855469,1.2293262481689453,-0.0023250579833984375,0.9938089847564697,1.0,5.291502475738525,0.9973112940788269
1.2321923971176147,1.235700011253357,-0.0035076141357421875,0.9945468902587891,0.033333333333333326,5.385164737701416,0.997569739818573
1.2430016994476318,1.2376550436019897,0.00534665584564209,0.9901232123374939,0.06666666666666665,2.4494898319244385,0.9948123693466187
1.2541717290878296,1.2434000968933105,0.010771632194519043,0.987299919128418,0.033333333333333326,1.4142135381698608,0.9927348494529724
1.2640204429626465,1.2593300342559814,0.004690408706665039,0.9909659624099731,0.16666666666666663,2.2360680103302,0.9950219988822937
1.3730415105819702,1.3756364583969116,-0.0025949478149414062,0.6727666854858398,0.033333333333333326,2.0,0.7250893115997314
1.3489103317260742,1.341057538986206,0.007852792739868164,0.7131075263023376,1.0,5.291502475738525,0.7577323913574219
1.337801456451416,1.3535943031311035,-0.0157928466796875,0.7283322811126709,0.06666666666666665,5.385164737701416,0.7753434181213379
1.3285386562347412,1.3517335653305054,-0.02319490909576416,0.7531012892723083,1.0,5.385164737701416,0.8035961389541626
1.3269797563552856,1.3441427946090698,-0.01716303825378418,0.7671214938163757,0.033333333333333326,4.582575798034668,0.8174870014190674
1.3203816413879395,1.3319002389907837,-0.011518597602844238,0.7761899828910828,0.16666666666666663,4.582575798034668,0.8271433711051941
1.315317153930664,1.3332370519638062,-0.01791989803314209,0.7696037292480469,0.09999999999999998,5.196152210235596,0.8278979063034058
1.3198437690734863,1.3129057884216309,0.006937980651855469,0.743421196937561,0.06666666666666665,2.0,0.8047703504562378
1.294847011566162,1.3178646564483643,-0.02301764488220215,0.7757129669189453,0.06666666666666665,1.7320507764816284,0.8391724824905396
1.2930293083190918,1.3013683557510376,-0.0083390474319458,0.7617820501327515,1.0,5.291502475738525,0.8283700942993164
1.2988641262054443,1.2994349002838135,-0.0005707740783691406,0.7591948509216309,0.033333333333333326,5.385164737701416,0.8224340677261353
1.2947025299072266,1.282020092010498,0.012682437896728516,0.7810544967651367,1.0,1.4142135381698608,0.8361934423446655
1.2749513387680054,1.273878574371338,0.0010727643966674805,0.7795501947402954,0.30000000000000004,1.7320507764816284,0.8353830575942993
1.2766120433807373,1.2693626880645752,0.007249355316162109,0.7574553489685059,1.0,1.7320507764816284,0.8216500282287598
1.2751193046569824,1.2636451721191406,0.011474132537841797,0.7547115087509155,0.09999999999999998,1.4142135381698608,0.8161870241165161
1.2830265760421753,1.2839360237121582,-0.0009094476699829102,0.7729363441467285,0.033333333333333326,2.6457512378692627,0.8359791040420532
1.332528829574585,1.3223605155944824,0.010168313980102539,0.8071390986442566,0.06666666666666665,2.6457512378692627,0.8817477226257324
1.4018762111663818,1.4038467407226562,-0.001970529556274414,0.8821120262145996,1.0,5.385164737701416,0.9403058886528015
1.4498180150985718,1.4669709205627441,-0.017152905464172363,0.8974100351333618,0.033333333333333326,0.0,0.952102541923523
1.510881781578064,1.519249439239502,-0.008367657661437988,0.91103196144104,0.033333333333333326,5.196152210235596,0.9597479701042175
1.5126943588256836,1.5110028982162476,0.0016914606094360352,0.9143387079238892,0.06666666666666665,2.0,0.9592018127441406
1.5033750534057617,1.5022867918014526,0.001088261604309082,0.9266340732574463,0.033333333333333326,2.2360680103302,0.9693832397460938
1.501124382019043,1.5025099515914917,-0.0013855695724487305,0.9384328126907349,0.033333333333333326,2.6457512378692627,0.9768152236938477
1.5136947631835938,1.5198986530303955,-0.006203889846801758,0.9627310633659363,0.19999999999999996,2.4494898319244385,0.9897301197052002
1.5342864990234375,1.5541037321090698,-0.019817233085632324,0.9749362468719482,0.033333333333333326,2.6457512378692627,0.993619441986084
1.5425275564193726,1.5931198596954346,-0.05059230327606201,0.9892619848251343,1.0,3.0,0.997966468334198
1.579186201095581,1.579172134399414,1.4066696166992188e-05,0.99052894115448,1.0,2.6457512378692627,0.9976458549499512
1.5900421142578125,1.5695292949676514,0.020512819290161133,0.9920265078544617,0.09999999999999998,1.7320507764816284,0.9981526732444763
1.5715808868408203,1.5586519241333008,0.012928962707519531,0.9900032877922058,0.09999999999999998,1.7320507764816284,0.9969494342803955
1.5320491790771484,1.56038498878479,-0.0283358097076416,0.9925211668014526,0.06666666666666665,5.291502475738525,0.9979758262634277
1.5482063293457031,1.5293291807174683,0.018877148628234863,0.9915083646774292,0.16666666666666663,5.099019527435303,0.9973847270011902
1.5703338384628296,1.5688117742538452,0.001522064208984375,0.988906979560852,0.033333333333333326,2.4494898319244385,0.9953778982162476
1.5856540203094482,1.5933301448822021,-0.007676124572753906,0.9862710237503052,0.19999999999999996,2.2360680103302,0.9928644895553589
1.5801870822906494,1.6110461950302124,-0.03085911273956299,0.9847866892814636,0.09999999999999998,1.4142135381698608,0.9913959503173828
1.6187007427215576,1.6098451614379883,0.008855581283569336,0.9909169673919678,0.1333333333333333,1.4142135381698608,0.9963622093200684
1.6345962285995483,1.6350467205047607,-0.00045049190521240234,0.9939872622489929,0.033333333333333326,3.0,0.9992561340332031
1.6459355354309082,1.649355173110962,-0.003419637680053711,0.9960154891014099,0.06666666666666665,4.242640495300293,0.9996174573898315
1.638322353363037,1.6440637111663818,-0.0057413578033447266,0.9880383014678955,1.0,3.872983455657959,0.9978233575820923
1.6094303131103516,1.6103801727294922,-0.000949859619140625,0.9846863746643066,0.1333333333333333,5.385164737701416,0.9954830408096313
1.5577428340911865,1.5747745037078857,-0.01703166961669922,0.9692244529724121,0.1333333333333333,5.196152210235596,0.9892744421958923
1.5448806285858154,1.5372674465179443,0.007613182067871094,0.9759437441825867,0.033333333333333326,5.196152210235596,0.9937475919723511
1.516636610031128,1.5253909826278687,-0.008754372596740723,0.9748699069023132,0.033333333333333326,5.291502475738525,0.9960895776748657
1.5044832229614258,1.5063307285308838,-0.0018475055694580078,0.9817184805870056,0.033333333333333326,5.291502475738525,0.9982127547264099
1.4859570264816284,1.4834144115447998,0.0025426149368286133,0.9822458624839783,0.2666666666666667,5.099019527435303,0.9977104067802429
1.4773553609848022,1.4505161046981812,0.026839256286621094,0.9775571823120117,0.5333333333333333,5.099019527435303,0.9910358786582947
1.4461010694503784,1.4562920331954956,-0.010190963745117188,0.971782922744751,0.033333333333333326,4.898979663848877,0.9900354146957397
1.439337968826294,1.4323127269744873,0.007025241851806641,0.9260231852531433,1.0,2.8284270763397217,0.9417774081230164
1.4260516166687012,1.4343388080596924,-0.008287191390991211,0.9186152219772339,0.09999999999999998,2.4494898319244385,0.9363619685173035
1.4290822744369507,1.431527853012085,-0.0024455785751342773,0.9109662771224976,1.0,5.099019527435303,0.9217338562011719
1.4482216835021973,1.4644792079925537,-0.016257524490356445,0.9243098497390747,0.06666666666666665,5.196152210235596,0.9356042146682739
1.4874382019042969,1.483487844467163,0.003950357437133789,0.9454286098480225,1.0,1.4142135381698608,0.9586833715438843
1.5139589309692383,1.507499098777771,0.006459832191467285,0.9808179140090942,0.1333333333333333,1.4142135381698608,0.9896073341369629
1.5265783071517944,1.544638991355896,-0.018060684204101562,0.9880508780479431,1.0,4.690415859222412,0.9955959320068359
1.547218680381775,1.5524500608444214,-0.005231380462646484,0.9795392751693726,0.19999999999999996,0.0,0.9896081686019897
1.5259889364242554,1.5242564678192139,0.001732468605041504,0.9774757623672485,0.06666666666666665,0.0,0.987525463104248
1.5266474485397339,1.5279197692871094,-0.0012723207473754883,0.9792596697807312,0.1333333333333333,0.0,0.9881396293640137
1.5101665258407593,1.546205997467041,-0.03603947162628174,0.9715386629104614,1.0,5.0,0.9805387854576111
1.5413949489593506,1.5414931774139404,-9.822845458984375e-05,0.9943377375602722,0.09999999999999998,2.4494898319244385,0.9971966743469238
1.5284966230392456,1.536751627922058,-0.0082550048828125,0.9981018900871277,0.033333333333333326,2.8284270763397217,0.9991678595542908
1.5210559368133545,1.5100581645965576,0.010997772216796875,0.9982203841209412,0.033333333333333326,3.316624879837036,0.9992384314537048
2.0039596557617188,2.0144031047821045,-0.010443449020385742,0.999544620513916,0.2666666666666667,5.099019527435303,0.9999496936798096
1.9443187713623047,1.9253476858139038,0.01897108554840088,0.9985603094100952,1.0,0.0,0.9996486902236938
1.859244704246521,1.8685859441757202,-0.009341239929199219,0.9955028295516968,1.0,5.385164737701416,0.9984681606292725
1.7911914587020874,1.8109711408615112,-0.019779682159423828,0.9924359321594238,1.0,1.7320507764816284,0.9965875148773193
1.7437599897384644,1.7468985319137573,-0.0031385421752929688,0.983620822429657,1.0,2.6457512378692627,0.9903898239135742
1.6958740949630737,1.7189172506332397,-0.023043155670166016,0.989111602306366,0.16666666666666663,2.0,0.9941474795341492
1.6422500610351562,1.7030680179595947,-0.06081795692443848,0.9822354316711426,0.033333333333333326,2.2360680103302,0.9893362522125244
1.640737533569336,1.6528629064559937,-0.012125372886657715,0.9795850515365601,0.23333333333333328,2.0,0.9877710342407227
1.6199538707733154,1.6395611763000488,-0.0196073055267334,0.9841031432151794,0.1333333333333333,5.291502475738525,0.9909923076629639
1.6379947662353516,1.6454752683639526,-0.007480502128601074,0.9805593490600586,1.0,5.099019527435303,0.9883608222007751
1.6353858709335327,1.6572933197021484,-0.021907448768615723,0.9826049208641052,1.0,1.7320507764816284,0.9899036288261414
1.709592580795288,1.7062476873397827,0.003344893455505371,0.9779424667358398,0.033333333333333326,2.4494898319244385,0.9863404035568237
1.7701066732406616,1.7554235458374023,0.014683127403259277,0.9873226881027222,0.06666666666666665,2.6457512378692627,0.9929925203323364
1.8204755783081055,1.7896465063095093,0.03082907199859619,0.98625648021698,0.16666666666666663,2.4494898319244385,0.9927207231521606
1.7831840515136719,1.7711509466171265,0.01203310489654541,0.9828814268112183,0.033333333333333326,2.8284270763397217,0.9907512664794922
1.7253001928329468,1.7361959218978882,-0.010895729064941406,0.9795328974723816,0.1333333333333333,2.2360680103302,0.9880928993225098
1.7443536520004272,1.702564001083374,0.04178965091705322,0.9697346687316895,0.06666666666666665,2.0,0.9790492057800293
1.7113521099090576,1.712891936302185,-0.0015398263931274414,0.970062255859375,1.0,1.4142135381698608,0.9795284271240234
1.6904963254928589,1.6878578662872314,0.0026384592056274414,0.9638947248458862,0.1333333333333333,1.7320507764816284,0.978007435798645
1.6760480403900146,1.659921646118164,0.016126394271850586,0.9317587614059448,0.033333333333333326,2.8284270763397217,0.9522970914840698
1.6822867393493652,1.6849250793457031,-0.0026383399963378906,0.9204251766204834,0.16666666666666663,2.6457512378692627,0.9392983317375183
1.7353262901306152,1.7010501623153687,0.03427612781524658,0.9174760580062866,0.06666666666666665,5.0,0.9350306391716003
1.7528884410858154,1.7202800512313843,0.03260838985443115,0.9173053503036499,0.19999999999999996,5.385164737701416,0.9322385787963867
1.750579833984375,1.7616491317749023,-0.011069297790527344,0.9852447509765625,0.06666666666666665,2.0,0.9929651618003845
1.7739088535308838,1.7858529090881348,-0.011944055557250977,0.9921795725822449,0.09999999999999998,2.0,0.9967079162597656
1.7865567207336426,1.7888349294662476,-0.0022782087326049805,0.9960318803787231,0.033333333333333326,1.4142135381698608,0.9984602928161621
1.815758466720581,1.7885034084320068,0.02725505828857422,0.996733546257019,0.033333333333333326,2.2360680103302,0.9987244606018066
1.8007805347442627,1.7818684577941895,0.018912076950073242,0.9976081848144531,0.06666666666666665,2.4494898319244385,0.9990674257278442
1.7794957160949707,1.7805335521697998,-0.0010378360748291016,0.9976344108581543,0.19999999999999996,2.2360680103302,0.999078631401062
1.7714207172393799,1.7755526304244995,-0.004131913185119629,0.9975137710571289,0.16666666666666663,1.7320507764816284,0.9990996718406677
1.7638835906982422,1.7675036191940308,-0.0036200284957885742,0.9973026514053345,1.0,2.4494898319244385,0.998978853225708
1.7549829483032227,1.7544454336166382,0.0005375146865844727,0.9968671202659607,0.033333333333333326,3.1622776985168457,0.9987890124320984
1.7335031032562256,1.7373002767562866,-0.003797173500061035,0.9966084957122803,0.09999999999999998,3.0,0.9985727071762085
1.7004379034042358,1.693590521812439,0.006847381591796875,0.9970231056213379,0.033333333333333326,5.196152210235596,0.9987747073173523
1.6345088481903076,1.623514175415039,0.010994672775268555,0.9981594085693359,0.033333333333333326,5.385164737701416,0.9993505477905273
1.548836588859558,1.532564401626587,0.01627218723297119,0.9994627237319946,0.1333333333333333,1.7320507764816284,0.9998663663864136
1.4585403203964233,1.4624171257019043,-0.003876805305480957,0.999630331993103,0.1333333333333333,1.7320507764816284,0.9999760389328003
1.3998243808746338,1.404274344444275,-0.004449963569641113,0.9993252158164978,0.033333333333333326,2.2360680103302,0.9999641180038452
1.358991026878357,1.3539507389068604,0.005040287971496582,0.9984960556030273,0.06666666666666665,2.8284270763397217,0.9998737573623657
1.3244123458862305,1.3207218647003174,0.003690481185913086,0.9981648325920105,0.1333333333333333,5.099019527435303,0.9998013973236084
1.2977042198181152,1.3007805347442627,-0.003076314926147461,0.9962023496627808,0.19999999999999996,0.0,0.9993101954460144
1.2664579153060913,1.2923781871795654,-0.02592027187347412,0.9893955588340759,0.09999999999999998,0.0,0.9965133666992188
1.2576464414596558,1.2754759788513184,-0.017829537391662598,0.9816147685050964,1.0,0.0,0.9920767545700073
1.251508116722107,1.26979398727417,-0.01828587055206299,0.9767862558364868,0.033333333333333326,0.0,0.9896115064620972
1.238171100616455,1.2400511503219604,-0.001880049705505371,0.9583648443222046,0.06666666666666665,0.0,0.9820550680160522
1.1841386556625366,1.2030045986175537,-0.01886594295501709,0.9369295835494995,0.033333333333333326,5.196152210235596,0.9677297472953796
1.1604533195495605,1.1809237003326416,-0.020470380783081055,0.9412917494773865,0.1333333333333333,2.0,0.9746370315551758
1.1750885248184204,1.1498639583587646,0.02522456645965576,0.9132556915283203,0.1333333333333333,1.4142135381698608,0.9450575709342957
1.1902456283569336,1.1745883226394653,0.01565730571746826,0.9085974097251892,1.0,1.4142135381698608,0.9246195554733276
1.2897343635559082,1.3115637302398682,-0.02182936668395996,0.9622675180435181,1.0,2.6457512378692627,0.9817976951599121
1.409379005432129,1.439910888671875,-0.030531883239746094,0.9683212041854858,1.0,2.6457512378692627,0.9783540964126587
1.50169837474823,1.4940717220306396,0.007626652717590332,0.9765633344650269,1.0,2.0,0.9874004125595093
1.5163911581039429,1.5147571563720703,0.0016340017318725586,0.9804425239562988,1.0,1.4142135381698608,0.9909960627555847
1.5055516958236694,1.5040467977523804,0.0015048980712890625,0.9886723756790161,1.0,1.7320507764816284,0.9959583282470703
1.4930795431137085,1.4927260875701904,0.0003534555435180664,0.98905348777771,0.09999999999999998,1.4142135381698608,0.9958134889602661
1.45273756980896,1.4618406295776367,-0.009103059768676758,0.9867665767669678,0.033333333333333326,1.7320507764816284,0.993973970413208
1.4233201742172241,1.4033231735229492,0.019997000694274902,0.9781246185302734,0.033333333333333326,2.0,0.9869412183761597
1.3693498373031616,1.358293056488037,0.011056780815124512,0.971250057220459,0.033333333333333326,1.7320507764816284,0.9804483652114868
1.3153356313705444,1.330713152885437,-0.015377521514892578,0.9923865795135498,0.19999999999999996,1.4142135381698608,0.995823860168457
1.32403564453125,1.309862494468689,0.014173150062561035,0.9996541738510132,0.033333333333333326,5.385164737701416,0.999874472618103
0.8044764399528503,0.7891198396682739,0.015356600284576416,0.9003735780715942,0.1333333333333333,5.385164737701416,0.9609591364860535
0.7097314596176147,0.7369124889373779,-0.027181029319763184,0.9390618205070496,0.0,1.7320507764816284,0.9806158542633057
0.6388372182846069,0.639417290687561,-0.0005800724029541016,0.9327671527862549,0.06666666666666665,2.0,0.9717611074447632
0.5763789415359497,0.6018805503845215,-0.025501608848571777,0.9340183138847351,0.033333333333333326,5.291502475738525,0.9694356918334961
0.5938332676887512,0.5835010409355164,0.010332226753234863,0.9144012331962585,0.033333333333333326,5.291502475738525,0.9505085945129395
0.6118811964988708,0.6137062907218933,-0.001825094223022461,0.9067041277885437,0.06666666666666665,1.7320507764816284,0.9399435520172119
0.6268275380134583,0.6055263876914978,0.02130115032196045,0.8961542844772339,0.06666666666666665,5.385164737701416,0.9274369478225708
0.5899766683578491,0.5950084328651428,-0.005031764507293701,0.8848087191581726,0.033333333333333326,5.4772257804870605,0.9143129587173462
0.5859736204147339,0.5765079259872437,0.009465694427490234,0.8683163523674011,0.033333333333333326,5.4772257804870605,0.8969508409500122
0.5838910341262817,0.5792336463928223,0.004657387733459473,0.8490523099899292,1.0,5.291502475738525,0.8774123191833496
0.5978073477745056,0.6031347513198853,-0.005327403545379639,0.8379539251327515,0.033333333333333326,1.7320507764816284,0.8655046224594116
0.6544506549835205,0.6636099815368652,-0.009159326553344727,0.8386034369468689,0.06666666666666665,2.0,0.8656363487243652
0.8030979633331299,0.7971267104148865,0.005971252918243408,0.8445612192153931,0.06666666666666665,2.6457512378692627,0.8680663108825684
0.909358024597168,0.9102331399917603,-0.0008751153945922852,0.8512641191482544,1.0,3.0,0.8732110261917114
0.9478015899658203,0.9551786780357361,-0.0073770880699157715,0.8623231649398804,0.06666666666666665,3.0,0.8858773112297058
0.9479896426200867,0.959906280040741,-0.011916637420654297,0.8886920809745789,0.033333333333333326,2.2360680103302,0.9092031717300415
0.9474009275436401,0.9485067129135132,-0.0011057853698730469,0.9219676852226257,1.0,1.7320507764816284,0.9375951290130615
0.9279820322990417,0.9270602464675903,0.000921785831451416,0.9277207255363464,0.0,5.291502475738525,0.9411123991012573
0.9045788645744324,0.8972484469413757,0.007330417633056641,0.9305528998374939,1.0,5.291502475738525,0.9438256025314331
0.8882023096084595,0.8886711001396179,-0.00046879053115844727,0.9491313695907593,0.06666666666666665,1.7320507764816284,0.9633172750473022
0.9056808352470398,0.9063045382499695,-0.0006237030029296875,0.917992115020752,0.033333333333333326,1.4142135381698608,0.9321219325065613
0.9320287704467773,0.9178172945976257,0.014211475849151611,0.930461049079895,0.09999999999999998,1.0,0.9494638442993164
0.9791406989097595,0.9676111936569214,0.011529505252838135,0.9280364513397217,0.1333333333333333,1.4142135381698608,0.9484165906906128
0.9976775646209717,1.0062578916549683,-0.008580327033996582,0.9249755144119263,0.16666666666666663,2.2360680103302,0.945486307144165
1.035714864730835,1.0389161109924316,-0.0032012462615966797,0.9502992630004883,0.1333333333333333,1.7320507764816284,0.9690889120101929
1.0893428325653076,1.0496423244476318,0.03970050811767578,0.9539145827293396,0.033333333333333326,5.099019527435303,0.9744809865951538
1.0914915800094604,1.0943126678466797,-0.0028210878372192383,0.9901975989341736,0.06666666666666665,5.196152210235596,0.9956507682800293
1.130297064781189,1.1428951025009155,-0.012598037719726562,0.9951862096786499,1.0,2.6457512378692627,0.9976577758789062
1.2058080434799194,1.1957924365997314,0.010015606880187988,0.9990145564079285,0.06666666666666665,2.2360680103302,0.9997112154960632
1.2287003993988037,1.237358808517456,-0.008658409118652344,0.9998927116394043,0.033333333333333326,2.2360680103302,0.9999723434448242
1.259516954421997,1.279212474822998,-0.019695520401000977,0.9998805522918701,0.033333333333333326,3.464101552963257,0.9999739527702332
1.2936112880706787,1.3037688732147217,-0.010157585144042969,0.9998919367790222,0.0,4.4721360206604,0.999971866607666
1.2786117792129517,1.284091591835022,-0.0054798126220703125,0.9998185634613037,0.06666666666666665,4.898979663848877,0.9999392032623291
1.2464656829833984,1.2432087659835815,0.0032569169998168945,0.9996538162231445,0.09999999999999998,1.4142135381698608,0.9998623728752136
1.2219222784042358,1.2242902517318726,-0.0023679733276367188,0.9995562434196472,0.1333333333333333,4.0,0.9998164176940918
1.208821415901184,1.2211267948150635,-0.012305378913879395,0.9994831085205078,1.0,3.7416574954986572,0.9997823238372803
1.2106647491455078,1.214425802230835,-0.0037610530853271484,0.999541699886322,0.09999999999999998,1.7320507764816284,0.9998081922531128
1.2685046195983887,1.257605791091919,0.010898828506469727,0.9996457099914551,0.1333333333333333,2.2360680103302,0.9998555183410645
1.2595691680908203,1.2604308128356934,-0.0008616447448730469,0.9996933341026306,0.033333333333333326,3.0,0.9998805522918701
1.2665684223175049,1.260193109512329,0.006375312805175781,0.9995865821838379,0.1333333333333333,5.0,0.9998421669006348
1.2464773654937744,1.2466685771942139,-0.00019121170043945312,0.9990769624710083,0.33333333333333337,0.0,0.9996099472045898
1.2470687627792358,1.2493793964385986,-0.002310633659362793,0.9986488223075867,1.0,5.385164737701416,0.999413251876831
1.2196098566055298,1.225637674331665,-0.006027817726135254,0.9985329508781433,0.19999999999999996,5.385164737701416,0.9993443489074707
1.2224658727645874,1.2277910709381104,-0.005325198173522949,0.9986485242843628,0.1333333333333333,5.385164737701416,0.999411940574646
1.1646082401275635,1.1562128067016602,0.00839543342590332,0.9993578791618347,0.4,1.7320507764816284,0.9997382164001465
1.1510711908340454,1.1484545469284058,0.0026166439056396484,0.9995541572570801,0.06666666666666665,5.291502475738525,0.9998211860656738
1.078197956085205,1.0847450494766235,-0.006547093391418457,0.9995929598808289,0.033333333333333326,5.385164737701416,0.9998380541801453
1.0658906698226929,1.0645077228546143,0.0013829469680786133,0.999473512172699,0.1333333333333333,2.6457512378692627,0.999788761138916
1.0278630256652832,1.0241906642913818,0.003672361373901367,0.9993908405303955,0.16666666666666663,4.898979663848877,0.9997509717941284
1.0452550649642944,1.0437328815460205,0.0015221834182739258,0.9995299577713013,1.0,4.582575798034668,0.9998101592063904
1.0311050415039062,1.027454137802124,0.0036509037017822266,0.9995421171188354,1.0,3.1622776985168457,0.9998136758804321
1.0324991941452026,1.0389645099639893,-0.006465315818786621,0.9996638298034668,0.033333333333333326,2.2360680103302,0.9998663663864136
1.0267060995101929,1.0275325775146484,-0.0008264780044555664,0.999598503112793,1.0,5.099019527435303,0.9998377561569214
1.0461328029632568,1.0406311750411987,0.0055016279220581055,0.9996998310089111,0.033333333333333326,5.291502475738525,0.9998817443847656
1.0359339714050293,1.0397318601608276,-0.00379788875579834,0.9997121691703796,0.06666666666666665,5.291502475738525,0.999889075756073
1.0572733879089355,1.0531790256500244,0.004094362258911133,0.9996063113212585,1.0,5.291502475738525,0.9998495578765869
1.054572582244873,1.0543394088745117,0.00023317337036132812,0.9995338320732117,0.033333333333333326,1.4142135381698608,0.9998227953910828
1.0862360000610352,1.080386757850647,0.005849242210388184,0.9995666742324829,0.19999999999999996,1.7320507764816284,0.9998353719711304
1.0775344371795654,1.0827558040618896,-0.005221366882324219,0.9994411468505859,1.0,2.6457512378692627,0.9997813105583191
1.1090670824050903,1.1101382970809937,-0.0010712146759033203,0.9992565512657166,0.30000000000000004,2.0,0.9996947050094604
1.1108155250549316,1.1121937036514282,-0.001378178596496582,0.9993340373039246,0.033333333333333326,1.0,0.9997390508651733
1.1361284255981445,1.1298084259033203,0.006319999694824219,0.9996628761291504,0.1333333333333333,5.385164737701416,0.9998749494552612
1.1320374011993408,1.124913215637207,0.007124185562133789,0.9998629093170166,1.0,5.385164737701416,0.9999518394470215
1.1252551078796387,1.123694896697998,0.001560211181640625,0.9999558925628662,0.06666666666666665,2.2360680103302,0.9999849200248718
1.121077537536621,1.1204885244369507,0.0005890130996704102,0.9999550580978394,1.0,3.1622776985168457,0.9999839663505554
1.1322848796844482,1.1178317070007324,0.01445317268371582,0.9999391436576843,0.06666666666666665,3.0,0.9999780654907227
1.1221808195114136,1.1285823583602905,-0.006401538848876953,0.9999479055404663,0.0,5.196152210235596,0.9999814033508301
1.1338295936584473,1.1372511386871338,-0.0034215450286865234,0.9999657869338989,0.09999999999999998,5.385164737701416,0.9999878406524658
1.1531002521514893,1.1498324871063232,0.0032677650451660156,0.9999607801437378,0.1333333333333333,2.4494898319244385,0.9999860525131226
1.1762022972106934,1.164287805557251,0.011914491653442383,0.9999567866325378,0.0,2.2360680103302,0.999984622001648
1.1886818408966064,1.1786357164382935,0.010046124458312988,0.9999649524688721,0.033333333333333326,1.7320507764816284,0.9999876022338867
1.1782820224761963,1.188948631286621,-0.010666608810424805,0.9999735355377197,1.0,1.4142135381698608,0.9999908208847046
1.1847810745239258,1.1723700761795044,0.012410998344421387,0.9999688863754272,0.033333333333333326,1.4142135381698608,0.9999890327453613
1.1713241338729858,1.1712133884429932,0.00011074542999267578,0.999976634979248,0.1333333333333333,5.385164737701416,0.9999918937683105
1.1656862497329712,1.163862943649292,0.0018233060836791992,0.9999804496765137,0.19999999999999996,5.291502475738525,0.9999932050704956
1.1573642492294312,1.1607048511505127,-0.003340601921081543,0.9999865889549255,0.09999999999999998,3.7416574954986572,0.9999954104423523
1.1561729907989502,1.1501541137695312,0.006018877029418945,0.9999899864196777,1.0,4.242640495300293,0.9999966621398926
1.1464285850524902,1.1567151546478271,-0.010286569595336914,0.9999663233757019,0.033333333333333326,4.898979663848877,0.9999880790710449
1.1469343900680542,1.1538786888122559,-0.00694429874420166,0.9999679923057556,0.16666666666666663,4.242640495300293,0.9999887347221375
1.1680450439453125,1.1511472463607788,0.01689779758453369,0.9999469518661499,0.06666666666666665,3.7416574954986572,0.9999810457229614
1.1639721393585205,1.1651169061660767,-0.0011447668075561523,0.9999698400497437,0.033333333333333326,2.0,0.99998939037323
1.1718862056732178,1.1714246273040771,0.000461578369140625,0.9999746084213257,0.033333333333333326,5.291502475738525,0.9999911785125732
1.179036021232605,1.1770436763763428,0.001992344856262207,0.9999594688415527,0.033333333333333326,5.291502475738525,0.9999856948852539
1.1710647344589233,1.1818007230758667,-0.01073598861694336,0.9999631643295288,1.0,5.291502475738525,0.9999873042106628
1.173453688621521,1.176047444343567,-0.0025937557220458984,0.999945342540741,0.06666666666666665,5.4772257804870605,0.9999812841415405
1.1767693758010864,1.1705571413040161,0.0062122344970703125,0.9999383687973022,0.5333333333333333,1.7320507764816284,0.9999789595603943
1.17537260055542,1.1715235710144043,0.003849029541015625,0.9999262690544128,0.19999999999999996,1.7320507764816284,0.9999738931655884
1.1721748113632202,1.1733319759368896,-0.0011571645736694336,0.9999141693115234,1.0,5.4772257804870605,0.9999690055847168
1.179955005645752,1.1820616722106934,-0.0021066665649414062,0.999940037727356,0.4,5.196152210235596,0.9999790191650391
1.1883466243743896,1.1921286582946777,-0.003782033920288086,0.9999496340751648,0.06666666666666665,2.4494898319244385,0.9999839663505554
1.1841942071914673,1.1784350872039795,0.005759119987487793,0.9998266100883484,0.06666666666666665,3.464101552963257,0.9999622106552124
1.1648404598236084,1.1614030599594116,0.0034373998641967773,0.9992598295211792,1.0,,0.999786376953125
1.1318873167037964,1.1379812955856323,-0.0060939788818359375,0.998831033706665,0.06666666666666665,,0.9996304512023926
1.1085546016693115,1.1112534999847412,-0.0026988983154296875,0.9989050626754761,1.0,,0.9996618628501892
1.0980987548828125,1.0901249647140503,0.007973790168762207,0.9991966485977173,0.0,,0.9997708797454834
1.0911372900009155,1.0696673393249512,0.021469950675964355,0.9993065595626831,0.09999999999999998,,0.9998103976249695
1.0717434883117676,1.0748122930526733,-0.0030688047409057617,0.9996049404144287,0.0,,0.9999016523361206
1.0965126752853394,1.0819275379180908,0.014585137367248535,0.9996308088302612,1.0,,0.99990314245224
1.114603042602539,1.1138875484466553,0.0007154941558837891,0.9999406337738037,0.09999999999999998,,0.9999841451644897
1.1162630319595337,1.1286500692367554,-0.01238703727722168,0.9999599456787109,0.09999999999999998,,0.9999887943267822
1.1349200010299683,1.1202384233474731,0.014681577682495117,0.9999365210533142,0.30000000000000004,,0.9999794960021973


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/6_agent_zero_shot_from_4_policy/no_attn_ent/eval_metrics_rand_trials_envs_10.csv <==
Scenario,Explainer,FidPlus,FidMinus,DeltaFid,CharScore,Unfaithfulness,Sparsity,Stability,stdevFidPlus,stdevFidMinus,stdevDeltaFid,stdevCharScore,stdevUnfaithfulness,stdevSparsity,stdevStability,lenFidPlus,lenFidMinus,lenDeltaFid,lenCharScore,lenUnfaithfulness,lenSparsity,lenStability,MeanFidPlus,MeanFidMinus,MeanDeltaFid,MeanCharScore,MeanUnfaithfulness,MeanSparsity,MeanStability,stdevMeanFidPlus,stdevMeanFidMinus,stdevMeanDeltaFid,stdevMeanCharScore,stdevMeanUnfaithfulness,stdevMeanSparsity,stdevMeanStability,lenMeanFidPlus,lenMeanFidMinus,lenMeanDeltaFid,lenMeanCharScore,lenMeanUnfaithfulness,lenMeanSparsity,lenMeanStability
navigation,GraphMaskExplainer,1.2949271202087402,1.2950616674402273,-0.00013454723148708986,-0.8417111178601202,0.9767947804351851,0.372938018545632,3.357529452944224,0.1964989909425062,0.19649537848091284,0.017326605726185357,0.6354014961930297,0.0396173172301378,0.41115959969834726,1.7531850267798927,1366,1366,1366,1366,1366,1366,1356,1.321665803328726,1.3218052789123844,-0.0001394755836583145,-0.9438151109526758,0.9695860465774493,0.35111759934555653,3.313146706172738,0.16480603144733305,0.16514016155445196,0.0018838013207620702,0.5481460366296118,0.02488771493300615,0.05723973554529114,0.3300556265526628,10,10,10,10,10,10,10
navigation,AttentionExplainer,1.273461128137016,0.6637528522783515,0.6097082758586645,0.4841079142846292,0.3737915202979485,0.8492557000188431,0.024299844276888853,0.2235131517742279,0.2395847436452624,0.3585495400784988,0.32401322325719556,0.18616174226318155,0.030242941293231008,0.025877812678961398,1769,1769,1769,1769,1769,1769,1759,1.2257175572715335,0.7083771940170157,0.5173403632545179,0.42170981818106484,0.4368430913411526,0.8536430279597083,0.03203304728499037,0.0963786667015504,0.15972744825622845,0.2264012049484353,0.21576277646545441,0.14118185300533523,0.02058920684445319,0.01400806560027002,10,10,10,10,10,10,10
navigation,GNNExplainer,1.4608749439311923,0.7061298651484583,0.7547450787827341,0.46134158535431785,0.4548934568975562,0.44024130589070265,1.5737038642018928,0.18062188841698176,0.18292596924390211,0.24354014310244892,0.24260351250612,0.1015612611227465,0.0810846518800917,0.29419019315650236,1409,1409,1409,1409,1409,1409,1399,1.4400870093233273,0.6807198662333533,0.7593671430899739,0.49280355236806683,0.46813114095554603,0.4534096281547247,1.5898868852599048,0.09475696203148,0.08680097797740234,0.08348306094215298,0.11208380255503335,0.05684217878594832,0.03071174919415679,0.09819424245269404,10,10,10,10,10,10,10
navigation,DummyExplainer,1.103275869440914,1.0908711349354983,0.012404734505415809,-0.3887439421354505,0.6419523972793197,0.5012301868937781,2.2190563999132396,0.20471591283765547,0.2098856782899034,0.30749042942831756,1.7138285698096127,0.11045804794660882,0.09212215051702835,0.23868044104007843,1409,1409,1409,1409,1409,1409,1399,1.0947650228309718,1.0775827809466398,0.01718224188433202,-0.35361851182324516,0.6496520842879799,0.5015492914773179,2.2155259295090515,0.05030108079371059,0.05443295181711093,0.03569263424132306,0.2585446703439672,0.027140445497928434,0.005525917975561653,0.03232619729671944,10,10,10,10,10,10,10


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/6_agent_zero_shot_from_4_policy/no_attn_ent/performance_numbers.csv <==
EpisodeReward,Makespan,Success Rate,"No Collisions Rate, Collision Rate, New Success Rate"
7.776776313781738,161,1,0,0.012422360479831696,1
2.1802444458007812,91,1,0,0.17582418024539948,1
6.636137008666992,87,1,1,0.0,1
5.525231838226318,130,1,1,0.0,1
7.543580532073975,400,0,1,0.0,0.6666666865348816
7.885099411010742,142,1,1,0.0,1
8.276575088500977,141,1,1,0.0,1
7.944025993347168,61,1,1,0.0,1
6.834693431854248,61,1,1,0.0,1
5.82977819442749,102,1,1,0.0,1
7.77679967880249,161,1,0,0.012422360479831696,1
5.117735862731934,165,1,1,0.0,1
8.70728874206543,118,1,1,0.0,1
5.811208248138428,117,1,1,0.0,1
4.4012861251831055,400,0,1,0.0,0.75
7.8064680099487305,146,1,1,0.0,1
7.462990760803223,117,1,0,0.008547008968889713,1
6.984097957611084,91,1,1,0.0,1
4.762904167175293,400,0,1,0.0,0.8333333730697632
5.908476829528809,64,1,1,0.0,1
7.776790618896484,161,1,0,0.012422360479831696,1
4.401595115661621,400,0,1,0.0,0.8333333730697632
4.175259590148926,46,1,1,0.0,1
5.389078140258789,132,1,0,0.01515151560306549,1
8.71812629699707,210,1,1,0.0,1
6.417541027069092,111,1,1,0.0,1
6.2538347244262695,88,1,1,0.0,1
8.247077941894531,78,1,1,0.0,1
6.673283576965332,66,1,1,0.0,1
7.451766490936279,127,1,1,0.0,1
7.776784420013428,161,1,0,0.012422360479831696,1
4.401593208312988,400,0,1,0.0,0.8333333730697632
4.175260066986084,46,1,1,0.0,1
5.389077663421631,132,1,0,0.01515151560306549,1
8.718122482299805,210,1,1,0.0,1
6.417542934417725,111,1,1,0.0,1
6.253832817077637,88,1,1,0.0,1
8.247076988220215,78,1,1,0.0,1
6.673282623291016,66,1,1,0.0,1
7.451766490936279,127,1,1,0.0,1


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/6_agent_zero_shot_from_5_policy/attn_ent/AttentionExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
0.8996574282646179,0.3416542410850525,0.5580031871795654,0.2113085240125656,0.9333333333333333,0.08293915539979935,0.30559951066970825
0.8432502746582031,0.3286697268486023,0.5145805478096008,0.18842792510986328,0.9333333333333333,0.045372072607278824,0.28165027499198914
0.8509697914123535,0.3471980690956116,0.5037717223167419,0.19459734857082367,0.9333333333333333,0.043136004358530045,0.2794974446296692
0.8326565623283386,0.36317452788352966,0.46948203444480896,0.20082709193229675,0.9333333333333333,0.03867538645863533,0.2807392477989197
0.8046483397483826,0.3769657015800476,0.42768263816833496,0.20933938026428223,0.9333333333333333,0.03519005328416824,0.2873923182487488
0.7796103358268738,0.39187368750572205,0.38773664832115173,0.22097371518611908,0.9333333333333333,0.03293834999203682,0.29983484745025635
0.7571367025375366,0.41058215498924255,0.34655454754829407,0.23541884124279022,0.9333333333333333,0.03183487802743912,0.3171232342720032
0.7352026700973511,0.4305267333984375,0.3046759366989136,0.2520078122615814,0.9333333333333333,0.032520830631256104,0.3389071226119995
0.7081462740898132,0.4537741541862488,0.25437211990356445,0.26791995763778687,0.9333333333333333,0.030332500115036964,0.35535115003585815
0.6925891637802124,0.49274322390556335,0.19984593987464905,0.2934733033180237,0.9333333333333333,0.029054518789052963,0.38852202892303467
0.673412561416626,0.5289531946182251,0.14445936679840088,0.3234821557998657,0.9333333333333333,0.028875682502985,0.42699843645095825
0.652134120464325,0.5665308237075806,0.08560329675674438,0.35630330443382263,0.9333333333333333,0.028011202812194824,0.46655234694480896
0.6474042534828186,0.6186327338218689,0.028771519660949707,0.39257392287254333,0.9333333333333333,0.026718908920884132,0.5085595846176147
0.6439143419265747,0.6753351092338562,-0.031420767307281494,0.42871615290641785,0.9333333333333333,0.02603510022163391,0.5466978549957275
0.6203007102012634,0.7153327465057373,-0.09503203630447388,0.45768237113952637,0.9333333333333333,0.028786512091755867,0.5708684921264648
0.6073693633079529,0.7357511520385742,-0.12838178873062134,0.47524207830429077,0.9333333333333333,0.03309110552072525,0.5811221599578857
0.586082935333252,0.740918755531311,-0.15483582019805908,0.48142164945602417,0.9333333333333333,0.02336050756275654,0.5855013132095337
0.5749471187591553,0.7367212176322937,-0.16177409887313843,0.4844496250152588,0.9333333333333333,0.021664811298251152,0.5902048945426941
0.5610829591751099,0.7199467420578003,-0.15886378288269043,0.4854542911052704,0.9333333333333333,0.023816032335162163,0.5943177938461304
0.5423797369003296,0.6938804388046265,-0.15150070190429688,0.4863405227661133,0.9333333333333333,0.02104240469634533,0.600703239440918
0.5225238800048828,0.6661826968193054,-0.1436588168144226,0.4831136167049408,0.9333333333333333,0.022161604836583138,0.6057851314544678
0.504424512386322,0.6583338975906372,-0.15390938520431519,0.46997401118278503,0.9333333333333333,0.023965252563357353,0.6040521860122681
0.4874771535396576,0.6440573334693909,-0.15658017992973328,0.44032400846481323,0.9333333333333333,0.031851544976234436,0.5865065455436707
0.47807201743125916,0.6202791929244995,-0.14220717549324036,0.4069196581840515,0.9333333333333333,0.05942150950431824,0.5619766712188721
0.4784141480922699,0.6005178689956665,-0.1221037209033966,0.3922725319862366,0.9333333333333333,0.05711624398827553,0.5471508502960205
0.4704025685787201,0.5885745286941528,-0.11817196011543274,0.36757177114486694,0.9333333333333333,0.04890185594558716,0.5128433704376221
0.4604543149471283,0.5839246511459351,-0.12347033619880676,0.35384368896484375,0.9333333333333333,0.05698029324412346,0.49286770820617676
0.44769495725631714,0.5792477130889893,-0.13155275583267212,0.34106630086898804,0.9333333333333333,0.04924553632736206,0.4786188006401062
0.434170663356781,0.5678596496582031,-0.13368898630142212,0.32255643606185913,0.9333333333333333,0.043217845261096954,0.458817720413208
0.4267652630805969,0.5693480968475342,-0.14258283376693726,0.3064875602722168,0.9333333333333333,0.03816286474466324,0.4410235583782196
0.42382678389549255,0.5549541711807251,-0.13112738728523254,0.29576098918914795,0.9333333333333333,0.038889653980731964,0.43127888441085815
0.4248672425746918,0.5099213123321533,-0.08505406975746155,0.28733158111572266,0.9333333333333333,0.04213332012295723,0.4234478175640106
0.4347831904888153,0.4622986912727356,-0.027515500783920288,0.2786945104598999,0.9333333333333333,0.04868601635098457,0.4145345687866211
0.45925337076187134,0.4360716938972473,0.023181676864624023,0.2663337290287018,0.9333333333333333,0.04717082902789116,0.4032198190689087
0.4934714734554291,0.42644962668418884,0.06702184677124023,0.2531290054321289,0.9333333333333333,0.04462290555238724,0.3925284147262573
0.5241467952728271,0.4306405484676361,0.09350624680519104,0.2501726746559143,0.9333333333333333,0.04303419589996338,0.38700899481773376
0.5462344288825989,0.4345494210720062,0.11168500781059265,0.25138360261917114,0.9333333333333333,0.04206068441271782,0.3843596875667572
0.5623897314071655,0.43607959151268005,0.12631013989448547,0.2500842809677124,0.9333333333333333,0.042817603796720505,0.3790919780731201
0.5823627710342407,0.43851178884506226,0.14385098218917847,0.2497330605983734,0.9333333333333333,0.04432663321495056,0.3753450810909271
0.6099202036857605,0.4471721649169922,0.1627480387687683,0.25261926651000977,0.9,0.04275400564074516,0.3806076943874359
0.6395232677459717,0.46323665976524353,0.17628660798072815,0.2602062523365021,0.9,0.039490748196840286,0.3986027240753174
0.6633815765380859,0.480585515499115,0.18279606103897095,0.2733966112136841,0.9,0.03484565019607544,0.4276944398880005
0.688083827495575,0.49315935373306274,0.1949244737625122,0.2898802161216736,0.9,0.03477148339152336,0.4556775987148285
0.7003630995750427,0.5016223192214966,0.19874078035354614,0.3082735538482666,0.9,0.03169663995504379,0.47221216559410095
0.7021486759185791,0.5058998465538025,0.1962488293647766,0.32072219252586365,0.9,0.02464309148490429,0.4741688370704651
0.697121798992157,0.5093099474906921,0.18781185150146484,0.32636576890945435,0.9,0.022306259721517563,0.47499775886535645
0.6900855302810669,0.5123186111450195,0.17776691913604736,0.3294280767440796,0.9,0.021220920607447624,0.47812318801879883
0.6826567649841309,0.5173503160476685,0.1653064489364624,0.33237314224243164,0.9,0.021526815369725227,0.48414239287376404
0.6766692996025085,0.5233190059661865,0.15335029363632202,0.3351786732673645,0.9,0.02068357728421688,0.49176955223083496
0.6711030006408691,0.5303735733032227,0.14072942733764648,0.33828115463256836,0.8666666666666667,0.020277149975299835,0.501621663570404
0.6645649671554565,0.5385100245475769,0.12605494260787964,0.34197959303855896,0.8666666666666667,0.017726508900523186,0.5135297179222107
0.6571609377861023,0.5448300838470459,0.1123308539390564,0.3465438783168793,0.8666666666666667,0.019401732832193375,0.5267915725708008
0.6490299701690674,0.5536612272262573,0.09536874294281006,0.3514053225517273,0.8666666666666667,0.020089412108063698,0.5405045747756958
0.6403235793113708,0.5632413029670715,0.07708227634429932,0.3561561107635498,0.8666666666666667,0.019680103287100792,0.5537393093109131
0.6307382583618164,0.5726823806762695,0.058055877685546875,0.36032193899154663,0.8666666666666667,0.0193921010941267,0.5651308298110962
0.6195470690727234,0.5790395736694336,0.040507495403289795,0.3632795214653015,0.8666666666666667,0.018917949870228767,0.573384702205658
0.6058282852172852,0.5847868323326111,0.021041452884674072,0.36472994089126587,0.8666666666666667,0.017857346683740616,0.5783059597015381
0.5896522402763367,0.5884569883346558,0.0011952519416809082,0.36526307463645935,0.8666666666666667,0.015280946157872677,0.5811868906021118
0.5733230113983154,0.5910564661026001,-0.017733454704284668,0.3652617633342743,0.8666666666666667,0.015772877261042595,0.5821952223777771
0.5606986880302429,0.589048445224762,-0.028349757194519043,0.3665030896663666,0.8666666666666667,0.015790648758411407,0.5823206305503845
0.5508653521537781,0.5916237235069275,-0.040758371353149414,0.36843523383140564,0.8666666666666667,0.016005367040634155,0.5836312770843506
0.5441094636917114,0.602920651435852,-0.058811187744140625,0.37225788831710815,0.8666666666666667,0.017604989930987358,0.588080644607544
0.553146243095398,0.6171056628227234,-0.06395941972732544,0.37942981719970703,0.8666666666666667,0.01761498488485813,0.5970207452774048
0.5737377405166626,0.6318427324295044,-0.0581049919128418,0.3878512382507324,0.8666666666666667,0.018482062965631485,0.6078238487243652
0.5924884080886841,0.6445202231407166,-0.05203181505203247,0.3961721658706665,0.8666666666666667,0.018572688102722168,0.6180749535560608
0.6062208414077759,0.6523035764694214,-0.04608273506164551,0.4030107259750366,0.8666666666666667,0.021867411211133003,0.6260611414909363
0.6153582334518433,0.6541553735733032,-0.03879714012145996,0.410256564617157,0.8666666666666667,0.02536209300160408,0.6333886384963989
0.6215826869010925,0.6527628898620605,-0.031180202960968018,0.4189654290676117,0.8666666666666667,0.03354451060295105,0.6415913105010986
0.6272639632225037,0.6472312211990356,-0.019967257976531982,0.4292740523815155,0.8666666666666667,0.03319450467824936,0.6499594449996948
0.631529688835144,0.6482875943183899,-0.01675790548324585,0.43922996520996094,0.9,0.03161995857954025,0.6578019857406616
0.6344184875488281,0.658363938331604,-0.02394545078277588,0.4479365348815918,0.9,0.030886638909578323,0.6640142798423767
0.6372803449630737,0.6655830144882202,-0.028302669525146484,0.4546785354614258,0.9,0.030256541445851326,0.6680819392204285
0.6416351199150085,0.6703621745109558,-0.028727054595947266,0.45936352014541626,0.9,0.03017299249768257,0.6703628301620483
0.6454318165779114,0.6736165881156921,-0.02818477153778076,0.4622708559036255,0.9,0.029899559915065765,0.6711864471435547
0.6500274538993835,0.674701452255249,-0.02467399835586548,0.46290814876556396,0.9,0.030729901045560837,0.6703658103942871
0.6557633876800537,0.6748089790344238,-0.019045591354370117,0.4611324965953827,0.9,0.02902037650346756,0.6678720712661743
0.6623786091804504,0.6744345426559448,-0.012055933475494385,0.4573249816894531,0.9,0.026269031688570976,0.6638272404670715
0.6700172424316406,0.6746293902397156,-0.004612147808074951,0.4522327780723572,0.9,0.02574533224105835,0.6586944460868835
0.6819035410881042,0.673771321773529,0.008132219314575195,0.446624755859375,0.9,0.02535839192569256,0.6535372138023376
0.6944281458854675,0.6740303039550781,0.020397841930389404,0.4415222406387329,0.9,0.02306710183620453,0.6487920880317688
0.709683895111084,0.6721123456954956,0.03757154941558838,0.43730735778808594,0.9,0.027757268399000168,0.6438193917274475
0.7300584316253662,0.6723130941390991,0.05774533748626709,0.43635106086730957,0.9,0.02797243371605873,0.6391811966896057
0.7551405429840088,0.6791264414787292,0.07601410150527954,0.4395751953125,0.8666666666666667,0.022028004750609398,0.6371154189109802
0.7793700098991394,0.6839944124221802,0.09537559747695923,0.4440474510192871,0.8666666666666667,0.0183027982711792,0.6364859938621521
0.7963689565658569,0.6880617141723633,0.10830724239349365,0.4480133056640625,0.8666666666666667,0.01802942529320717,0.6365598440170288
0.807598352432251,0.6904454231262207,0.11715292930603027,0.45106279850006104,0.8666666666666667,0.01787608303129673,0.6364879608154297
0.8132843971252441,0.6912373900413513,0.12204700708389282,0.45367610454559326,0.8666666666666667,0.022334348410367966,0.6367155313491821
0.8176721334457397,0.6896578669548035,0.12801426649093628,0.45663684606552124,0.8666666666666667,0.023919571191072464,0.6383185386657715
0.8236708641052246,0.685807466506958,0.1378633975982666,0.45999354124069214,0.8666666666666667,0.022838570177555084,0.6407707333564758
0.8300220370292664,0.679964542388916,0.15005749464035034,0.4627928137779236,0.8666666666666667,0.021049410104751587,0.6429744362831116
0.8387369513511658,0.6732443571090698,0.16549259424209595,0.46522268652915955,0.8666666666666667,0.020281435921788216,0.6445135474205017
0.8473092913627625,0.6652682423591614,0.18204104900360107,0.46758711338043213,0.8666666666666667,0.027811625972390175,0.6452059149742126
0.8598852157592773,0.6479607820510864,0.21192443370819092,0.4692862927913666,0.8666666666666667,0.03543195500969887,0.6448812484741211
0.8784181475639343,0.6232783794403076,0.2551397681236267,0.4721042513847351,0.8666666666666667,0.04100235551595688,0.6436853408813477
0.9015331268310547,0.5940933227539062,0.30743980407714844,0.4744502902030945,0.8666666666666667,0.041260700672864914,0.6401111483573914
0.9255465865135193,0.5692607164382935,0.35628587007522583,0.4749850630760193,0.8666666666666667,0.032639045268297195,0.6343880295753479
0.9472293853759766,0.5527885556221008,0.39444082975387573,0.47028717398643494,0.8666666666666667,0.02756544016301632,0.6255894303321838
0.9595457911491394,0.542011559009552,0.4175342321395874,0.46403390169143677,0.8666666666666667,0.02280343882739544,0.6171988248825073
0.9649860262870789,0.5340691804885864,0.43091684579849243,0.45649585127830505,0.8666666666666667,0.025282321497797966,0.6075505018234253
0.9685002565383911,0.5239582061767578,0.4445420503616333,0.44178497791290283,0.8666666666666667,0.034823864698410034,0.5913414359092712
0.9762927889823914,0.5092694163322449,0.4670233726501465,0.41618818044662476,0.8666666666666667,0.03350469097495079,0.5625477433204651
0.9829199314117432,0.495258629322052,0.48766130208969116,0.3942335247993469,0.8666666666666667,0.03284301608800888,0.5361747145652771
0.9884113073348999,0.4822472035884857,0.5061641037464142,0.3763962388038635,0.8666666666666667,0.03175503760576248,0.5162947177886963
0.9915794730186462,0.47080159187316895,0.5207778811454773,0.3601459860801697,0.8666666666666667,0.02940760925412178,0.49988436698913574
0.9933813810348511,0.46013540029525757,0.5332459807395935,0.34424445033073425,0.8666666666666667,0.027394192293286324,0.4841890335083008
0.9933222532272339,0.45306605100631714,0.5402562022209167,0.3286328911781311,0.8666666666666667,0.02562924660742283,0.46856969594955444
0.9912566542625427,0.45293816924095154,0.5383184850215912,0.31393635272979736,0.8666666666666667,0.02377132512629032,0.453188419342041
1.0100817680358887,0.4525803029537201,0.5575014650821686,0.3006320297718048,0.8666666666666667,0.023358948528766632,0.4376084804534912
1.0241467952728271,0.4512271285057068,0.5729196667671204,0.28919506072998047,0.8666666666666667,0.023923004046082497,0.4218611717224121
1.0335075855255127,0.4472200572490692,0.5862875282764435,0.2817471921443939,0.8666666666666667,0.022156378254294395,0.41017818450927734
1.0412518978118896,0.4430522918701172,0.5981996059417725,0.2805910110473633,0.8666666666666667,0.018043994903564453,0.407503217458725
1.0492973327636719,0.4424503743648529,0.606846958398819,0.2872546315193176,0.8666666666666667,0.01766950637102127,0.4177294671535492
1.0570305585861206,0.4466979503631592,0.6103326082229614,0.3003954291343689,0.8666666666666667,0.017681008204817772,0.4385016858577728
1.0626609325408936,0.4512546956539154,0.6114062368869781,0.31684985756874084,0.8666666666666667,0.01724257692694664,0.4636154770851135
1.0674378871917725,0.4552461802959442,0.6121917068958282,0.33453917503356934,0.8666666666666667,0.0169288981705904,0.48965632915496826
1.0711708068847656,0.459068238735199,0.6121025681495667,0.3510611653327942,0.8666666666666667,0.016001323238015175,0.5127226114273071
1.0745540857315063,0.46754419803619385,0.6070098876953125,0.366676926612854,0.8666666666666667,0.015893535688519478,0.5329157710075378
1.078155517578125,0.4772791266441345,0.6008763909339905,0.38100501894950867,0.8666666666666667,0.015722278505563736,0.5500157475471497
1.0801868438720703,0.48552101850509644,0.5946658253669739,0.3933650255203247,0.8666666666666667,0.015355771407485008,0.5636371970176697
1.0817011594772339,0.49212977290153503,0.5895713865756989,0.4039456844329834,0.8666666666666667,0.014430081471800804,0.5742464065551758
1.0822839736938477,0.49715185165405273,0.5851321220397949,0.41458606719970703,0.8666666666666667,0.020398879423737526,0.5840452909469604
1.0834550857543945,0.49986445903778076,0.5835906267166138,0.4240010678768158,0.8666666666666667,0.01995830424129963,0.5913475751876831
1.0801459550857544,0.5000113844871521,0.5801345705986023,0.4288613498210907,0.8666666666666667,0.020524833351373672,0.5944473743438721
1.071665644645691,0.4982301592826843,0.5734354853630066,0.43071073293685913,0.8666666666666667,0.020503364503383636,0.5958240032196045
1.0618934631347656,0.4942082166671753,0.5676852464675903,0.42906758189201355,0.8666666666666667,0.022458957508206367,0.5956382155418396
1.0514283180236816,0.49232420325279236,0.5591041147708893,0.42423224449157715,0.8666666666666667,0.030035287141799927,0.5940346717834473
1.0420907735824585,0.49296531081199646,0.549125462770462,0.41744112968444824,0.8666666666666667,0.029466180130839348,0.5916407108306885
1.037276268005371,0.49069270491600037,0.5465835630893707,0.4111739993095398,0.8666666666666667,0.024966025725007057,0.589601457118988
1.0402286052703857,0.4853079319000244,0.5549206733703613,0.40551838278770447,0.8666666666666667,0.029046881943941116,0.5877281427383423
1.0516105890274048,0.47786056995391846,0.5737500190734863,0.401195764541626,0.8666666666666667,0.02630607597529888,0.586126983165741
1.0674026012420654,0.46912091970443726,0.5982816815376282,0.399280309677124,0.8666666666666667,0.019998008385300636,0.5853999853134155
1.0831689834594727,0.46485042572021484,0.6183185577392578,0.39940524101257324,0.8666666666666667,0.01492427196353674,0.5840092897415161
1.0970580577850342,0.4662693440914154,0.6307887136936188,0.3987557888031006,0.8333333333333334,0.01341436430811882,0.5809392333030701
1.1088252067565918,0.46554064750671387,0.6432845592498779,0.3962044417858124,0.8333333333333334,0.013041206635534763,0.5767044425010681
1.1185004711151123,0.4624670445919037,0.6560334265232086,0.3919377326965332,0.8333333333333334,0.012539386749267578,0.5718667507171631
1.1259710788726807,0.45809170603752136,0.6678793728351593,0.3865329623222351,0.8333333333333334,0.014106296934187412,0.566585898399353
1.1322472095489502,0.4520901143550873,0.6801570951938629,0.38076648116111755,0.8333333333333334,0.015475470572710037,0.5611172914505005
1.137848973274231,0.4434221684932709,0.6944268047809601,0.37428492307662964,0.8333333333333334,0.019799645990133286,0.5554730892181396
1.1431158781051636,0.43220221996307373,0.7109136581420898,0.36714470386505127,0.8333333333333334,0.02040669694542885,0.5497992038726807
1.1488041877746582,0.42830443382263184,0.7204997539520264,0.35848817229270935,0.8333333333333334,0.019349930807948112,0.5420746207237244
1.1534759998321533,0.4245526194572449,0.7289233803749084,0.3516088128089905,0.8333333333333334,0.021044444292783737,0.5352225303649902
1.1575853824615479,0.4200378656387329,0.7375475168228149,0.34603986144065857,0.8333333333333334,0.027020862326025963,0.5289576649665833
1.1620367765426636,0.4140258729457855,0.748010903596878,0.3409343361854553,0.8333333333333334,0.030860841274261475,0.5229588747024536
1.1671080589294434,0.4071505069732666,0.7599575519561768,0.3343941569328308,0.8333333333333334,0.027909358963370323,0.5164117813110352
1.1712734699249268,0.401033490896225,0.7702399790287018,0.32796770334243774,0.8333333333333334,0.025468342006206512,0.5097755193710327
1.175174355506897,0.39585572481155396,0.779318630695343,0.321690171957016,0.8333333333333334,0.026446931064128876,0.5029834508895874
1.18021559715271,0.3907981812953949,0.7894174158573151,0.3139129877090454,0.8333333333333334,0.023344378918409348,0.49517035484313965
1.1845301389694214,0.3867257535457611,0.7978043854236603,0.30632972717285156,0.8333333333333334,0.020733200013637543,0.487090528011322
1.1880953311920166,0.38363879919052124,0.8044565320014954,0.2993088662624359,0.8333333333333334,0.02345901168882847,0.47910934686660767
1.1935170888900757,0.3810100555419922,0.8125070333480835,0.2913857698440552,0.8333333333333334,0.021086199209094048,0.4699450433254242
1.1982455253601074,0.3790094256401062,0.8192360997200012,0.2845346927642822,0.8333333333333334,0.018739022314548492,0.46116113662719727
1.2019357681274414,0.3773866593837738,0.8245491087436676,0.27907222509384155,0.8333333333333334,0.019308360293507576,0.4533942639827728
1.2062098979949951,0.37572920322418213,0.830480694770813,0.274323433637619,0.8333333333333334,0.01996607333421707,0.4458779990673065
1.2119288444519043,0.3733568787574768,0.8385719656944275,0.2699097990989685,0.8333333333333334,0.01912984438240528,0.43784254789352417
1.221270203590393,0.3707941472530365,0.8504760563373566,0.2669447660446167,0.8333333333333334,0.018534287810325623,0.43093788623809814
1.230346918106079,0.368493914604187,0.8618530035018921,0.26572227478027344,0.8333333333333334,0.016547204926609993,0.4256470203399658
1.2384628057479858,0.3666987419128418,0.871764063835144,0.2659912109375,0.8333333333333334,0.01572197861969471,0.42221546173095703
1.2462494373321533,0.36533069610595703,0.8809187412261963,0.26744288206100464,0.8333333333333334,0.015132861211895943,0.4200352132320404
1.2539920806884766,0.36593854427337646,0.8880535364151001,0.2701265811920166,0.8333333333333334,0.014666510745882988,0.41902875900268555
1.2619338035583496,0.36961814761161804,0.8923156559467316,0.27398526668548584,0.8333333333333334,0.015508494339883327,0.4191983640193939
1.271640658378601,0.3735845983028412,0.8980560600757599,0.2790776193141937,0.8333333333333334,0.017164655029773712,0.4203542172908783
1.2832326889038086,0.37769049406051636,0.9055421948432922,0.2848948836326599,0.8333333333333334,0.015665842220187187,0.42211055755615234
1.2961385250091553,0.38014286756515503,0.9159956574440002,0.2892114520072937,0.8333333333333334,0.014000041410326958,0.4230716824531555
1.3102996349334717,0.3821810185909271,0.9281186163425446,0.29262256622314453,0.8333333333333334,0.012318503111600876,0.4242367148399353
1.3240511417388916,0.384229838848114,0.9398213028907776,0.2952919006347656,0.8333333333333334,0.013155508786439896,0.4256517291069031
1.3380708694458008,0.3866841793060303,0.9513866901397705,0.29657018184661865,0.8333333333333334,0.013651872985064983,0.4264044761657715
1.3513983488082886,0.39240580797195435,0.9589925408363342,0.29785650968551636,0.8333333333333334,0.012790179811418056,0.427947461605072
1.362673044204712,0.39828795194625854,0.9643850922584534,0.3002713620662689,0.8333333333333334,0.013406694866716862,0.431312620639801
1.3725789785385132,0.40382668375968933,0.9687522947788239,0.30277711153030396,0.8333333333333334,0.01315588504076004,0.4346821904182434
1.3796346187591553,0.40958961844444275,0.9700450003147125,0.30547717213630676,0.8333333333333334,0.013197378255426884,0.43820083141326904
1.3833293914794922,0.415639728307724,0.9676896631717682,0.30813175439834595,0.8333333333333334,0.013509870506823063,0.44125896692276
1.3830689191818237,0.42210063338279724,0.9609682857990265,0.31084156036376953,0.8333333333333334,0.014115521684288979,0.44339704513549805
1.379857063293457,0.427916944026947,0.95194011926651,0.3122750520706177,0.8333333333333334,0.01348182000219822,0.4421435594558716
1.3733309507369995,0.43344637751579285,0.9398845732212067,0.3141770362854004,0.8333333333333334,0.013374360278248787,0.4400731921195984
1.3625210523605347,0.4392949044704437,0.9232261478900909,0.3182201385498047,0.8333333333333334,0.012760885059833527,0.44027113914489746
1.3482990264892578,0.4456957280635834,0.9026032984256744,0.32529857754707336,0.8333333333333334,0.012144505977630615,0.4447329640388489
1.3324754238128662,0.452120840549469,0.8803545832633972,0.3340666890144348,0.8333333333333334,0.011695671826601028,0.45214852690696716
1.3152737617492676,0.4622125029563904,0.8530612587928772,0.34375977516174316,0.8333333333333334,0.011189370416104794,0.46156030893325806
1.2970865964889526,0.472057044506073,0.8250295519828796,0.3532702922821045,0.8333333333333334,0.011140931397676468,0.4713227450847626
1.2792288064956665,0.4805854260921478,0.7986433804035187,0.36031556129455566,0.8333333333333334,0.010381320491433144,0.47844088077545166
1.261051058769226,0.4885726869106293,0.7724783718585968,0.3661928176879883,0.8333333333333334,0.008425547741353512,0.4845883548259735
1.246682047843933,0.4955688714981079,0.7511131763458252,0.3709428012371063,0.8333333333333334,0.008067762479186058,0.4897678792476654
1.2351157665252686,0.5021056532859802,0.7330101132392883,0.3749270439147949,0.8333333333333334,0.007260855752974749,0.4942499101161957
1.2233147621154785,0.508169412612915,0.7151453495025635,0.3784719407558441,0.8333333333333334,0.0061874124221503735,0.4983299672603607
1.2115137577056885,0.5138130784034729,0.6977006793022156,0.3818831443786621,0.8333333333333334,0.005036727525293827,0.5022818446159363
1.212410569190979,0.5188412070274353,0.6935693621635437,0.38479098677635193,0.8333333333333334,0.003928839229047298,0.5055332183837891
1.2291018962860107,0.5229805707931519,0.7061213254928589,0.386574923992157,0.8333333333333334,0.0031172295566648245,0.5072685480117798
1.2438786029815674,0.5261670351028442,0.7177115678787231,0.38690969347953796,0.8333333333333334,0.0026213654782623053,0.5071671009063721
1.2564308643341064,0.5282553434371948,0.7281755208969116,0.3855925500392914,0.8333333333333334,0.002099528443068266,0.5050755739212036
1.2666136026382446,0.5293545126914978,0.7372590899467468,0.38311895728111267,0.8333333333333334,0.0016182048711925745,0.501663088798523
1.274487018585205,0.5297622680664062,0.7447247505187988,0.38043007254600525,0.8333333333333334,0.08076398819684982,0.49813175201416016
1.3487967252731323,0.6010018587112427,0.7477948665618896,0.3507511615753174,0.8666666666666667,0.05113214626908302,0.5399786233901978
1.251297950744629,0.5849788784980774,0.6663190722465515,0.3364926278591156,0.9,0.049839455634355545,0.5234449505805969
1.1972620487213135,0.5533634424209595,0.643898606300354,0.3311423659324646,0.9,0.04814532771706581,0.5172046422958374
1.1701090335845947,0.5221573114395142,0.6479517221450806,0.32788947224617004,0.9,0.04270559176802635,0.5175053477287292
1.1622930765151978,0.4952039122581482,0.6670891642570496,0.32533591985702515,0.9,0.04270458593964577,0.523305356502533
1.1669691801071167,0.47280141711235046,0.6941677629947662,0.3229662775993347,0.9,0.04352649301290512,0.5306520462036133
1.1790924072265625,0.45362111926078796,0.7254712879657745,0.3209821283817291,0.9,0.04263715818524361,0.5362755060195923
1.196268916130066,0.43863973021507263,0.7576291859149933,0.3172624707221985,0.9,0.04064178839325905,0.5398760437965393
1.213552713394165,0.4286624789237976,0.7848902344703674,0.312547892332077,0.9,0.03832748904824257,0.5423064231872559
1.2278108596801758,0.4221171736717224,0.8056936860084534,0.30815619230270386,0.9,0.034568529576063156,0.5438653230667114
1.238243818283081,0.41770824790000916,0.8205355703830719,0.30374255776405334,0.8666666666666667,0.033200837671756744,0.5436031818389893
1.2416102886199951,0.41248631477355957,0.8291239738464355,0.29811832308769226,0.8666666666666667,0.030386168509721756,0.539067268371582
1.2439478635787964,0.4049935042858124,0.838954359292984,0.289331316947937,0.8666666666666667,0.026805540546774864,0.529602587223053
1.2535701990127563,0.40018439292907715,0.8533858060836792,0.278396338224411,0.8333333333333334,0.022983180359005928,0.5166524648666382
1.2703866958618164,0.4005371034145355,0.8698495924472809,0.26677215099334717,0.8333333333333334,0.02011481299996376,0.501203179359436
1.2837064266204834,0.40072664618492126,0.8829797804355621,0.2565651535987854,0.8333333333333334,0.016704903915524483,0.48546314239501953
1.2925586700439453,0.4018564224243164,0.8907022476196289,0.2500503957271576,0.8333333333333334,0.014400255866348743,0.4719489514827728
1.2949236631393433,0.4018401801586151,0.8930834829807281,0.24776408076286316,0.8333333333333334,0.01770898513495922,0.4602261483669281
1.2890410423278809,0.400265097618103,0.8887759447097778,0.25034528970718384,0.8666666666666667,0.02137928642332554,0.451826274394989
1.2673131227493286,0.39130735397338867,0.8760057687759399,0.25916221737861633,0.8666666666666667,0.02683343179523945,0.4480487108230591
1.2400035858154297,0.38700518012046814,0.8529984056949615,0.270925372838974,0.8666666666666667,0.03859081491827965,0.45128926634788513
1.2095389366149902,0.39201757311820984,0.8175213634967804,0.27725347876548767,0.8666666666666667,0.04689371585845947,0.4560178220272064
1.1783456802368164,0.393474817276001,0.7848708629608154,0.26732179522514343,0.8666666666666667,0.04762014001607895,0.45309004187583923
1.1590278148651123,0.40395814180374146,0.7550696730613708,0.25799205899238586,0.8666666666666667,0.046127352863550186,0.4496166706085205
1.1329090595245361,0.4115090072154999,0.7214000523090363,0.2475779503583908,0.8666666666666667,0.05060889571905136,0.44286417961120605
1.1026408672332764,0.41736239194869995,0.6852784752845764,0.24454569816589355,0.8666666666666667,0.044214460998773575,0.44076889753341675
1.073147177696228,0.42765507102012634,0.6454921066761017,0.24891847372055054,0.8666666666666667,0.03931550681591034,0.4443037509918213
1.0431392192840576,0.4406535029411316,0.602485716342926,0.2564070224761963,0.8666666666666667,0.03229997679591179,0.4507921636104584
1.0115201473236084,0.4541201591491699,0.5573999881744385,0.265292763710022,0.8666666666666667,0.026399144902825356,0.45858749747276306
0.9789342284202576,0.4676184356212616,0.511315792798996,0.27509716153144836,0.8666666666666667,0.022442735731601715,0.466951459646225
0.96051025390625,0.4816693067550659,0.4788409471511841,0.2857810854911804,0.8666666666666667,0.01896461844444275,0.4759036898612976
0.9652384519577026,0.49631795287132263,0.46892049908638,0.29683753848075867,0.8666666666666667,0.016412079334259033,0.48487919569015503
0.9703769683837891,0.511283278465271,0.45909368991851807,0.30795878171920776,0.8666666666666667,0.01518924068659544,0.4936985373497009
0.9762898683547974,0.5267884731292725,0.4495013952255249,0.31847691535949707,0.8666666666666667,0.013726086355745792,0.50163733959198
0.9821983575820923,0.5430251955986023,0.43917316198349,0.32909682393074036,0.8666666666666667,0.012625984847545624,0.5095356702804565
0.9878983497619629,0.5597467422485352,0.42815160751342773,0.339688241481781,0.8666666666666667,0.012589018791913986,0.5170947909355164
0.9927757978439331,0.5765172839164734,0.4162585139274597,0.3488917350769043,0.8666666666666667,0.012984385713934898,0.5222091674804688
0.9972343444824219,0.5932970643043518,0.40393728017807007,0.3579729497432709,0.8666666666666667,0.01239563338458538,0.5269757509231567
1.0014727115631104,0.6099362373352051,0.3915364742279053,0.3667617738246918,0.8666666666666667,0.012687129899859428,0.5312427878379822
1.0044010877609253,0.6254422664642334,0.3789588212966919,0.37431424856185913,0.8666666666666667,0.012430944480001926,0.534479022026062
1.0073730945587158,0.6407382488250732,0.3666348457336426,0.38149845600128174,0.8666666666666667,0.012597567401826382,0.5369077920913696
1.0096139907836914,0.6558146476745605,0.35379934310913086,0.38766682147979736,0.8666666666666667,0.012632890604436398,0.537516713142395
1.0123295783996582,0.6697626113891602,0.34256696701049805,0.3921605050563812,0.8666666666666667,0.012287816032767296,0.5355798006057739
1.0160675048828125,0.6829587817192078,0.33310872316360474,0.3958373963832855,0.8666666666666667,0.01129813864827156,0.532727837562561
1.0198150873184204,0.6944970488548279,0.32531803846359253,0.39872226119041443,0.8666666666666667,0.011354251764714718,0.5295841097831726
1.0235967636108398,0.702782392501831,0.3208143711090088,0.3998942971229553,0.8666666666666667,0.011536423116922379,0.5263818502426147
1.02719247341156,0.7117494344711304,0.3154430389404297,0.4018092751502991,0.8666666666666667,0.01119651272892952,0.5244052410125732
1.0305991172790527,0.7216917276382446,0.3089073896408081,0.4041377902030945,0.8666666666666667,0.010723595507442951,0.5232267379760742
1.0356472730636597,0.7294599413871765,0.30618733167648315,0.4054652452468872,0.8666666666666667,0.010357976891100407,0.5218116641044617
1.0401043891906738,0.7366671562194824,0.3034372329711914,0.40717992186546326,0.8666666666666667,0.011640163138508797,0.5211250185966492
1.04237961769104,0.7437779307365417,0.2986016869544983,0.4091556966304779,0.8666666666666667,0.010433497838675976,0.5209909677505493
1.0428473949432373,0.7517379522323608,0.29110944271087646,0.4114881455898285,0.8666666666666667,0.009176180697977543,0.5213550329208374
1.0429902076721191,0.7600986957550049,0.28289151191711426,0.41420063376426697,0.8666666666666667,0.007976655848324299,0.5222870111465454
1.0434672832489014,0.7698076963424683,0.2736595869064331,0.417580783367157,0.8666666666666667,0.00930725783109665,0.5245241522789001
1.043043851852417,0.7789315581321716,0.26411229372024536,0.4207860827445984,0.8666666666666667,0.008235405199229717,0.5266558527946472
1.041123867034912,0.7856418490409851,0.255482017993927,0.42315253615379333,0.8666666666666667,0.0072175576351583,0.5283399224281311
1.0378974676132202,0.7890745997428894,0.2488228678703308,0.4244060516357422,0.8666666666666667,0.0076505872420966625,0.5297650098800659
1.034453272819519,0.7926520109176636,0.24180126190185547,0.4260316789150238,0.8666666666666667,0.010077638551592827,0.5317658185958862
1.0303468704223633,0.7966265678405762,0.2337203025817871,0.4278865456581116,0.8666666666666667,0.009273938834667206,0.5341536998748779
1.0256423950195312,0.8018125295639038,0.22382986545562744,0.4301510751247406,0.8666666666666667,0.008602306246757507,0.5372462272644043
1.0211780071258545,0.8064329028129578,0.21474510431289673,0.4324758052825928,0.8666666666666667,0.008508901111781597,0.5404209494590759
1.0207605361938477,0.8119149208068848,0.2088456153869629,0.4349372088909149,0.8666666666666667,0.008479400537908077,0.5437862873077393
1.022645115852356,0.8176948428153992,0.2049502730369568,0.43707188963890076,0.8666666666666667,0.008306334726512432,0.5467419624328613
1.0252511501312256,0.8242096304893494,0.20104151964187622,0.43940672278404236,0.8666666666666667,0.008321639150381088,0.5498804450035095
1.0286763906478882,0.831986665725708,0.19668972492218018,0.4420861601829529,0.8666666666666667,0.008436964824795723,0.5533484816551208
1.0322479009628296,0.8398394584655762,0.19240844249725342,0.44480085372924805,0.8666666666666667,0.008789516985416412,0.5566567182540894
1.0358933210372925,0.8477835655212402,0.18810975551605225,0.4475323557853699,0.8666666666666667,0.009108624421060085,0.5597980618476868
1.0397977828979492,0.8563562631607056,0.18344151973724365,0.45054078102111816,0.8666666666666667,0.009092540480196476,0.5632623434066772
1.0434627532958984,0.8632425665855408,0.18022018671035767,0.45334291458129883,0.8666666666666667,0.009248193353414536,0.5668253302574158
1.0473841428756714,0.8701267242431641,0.17725741863250732,0.45648643374443054,0.8666666666666667,0.009544219821691513,0.5706099271774292
1.0516353845596313,0.8776971101760864,0.17393827438354492,0.4600306451320648,0.8666666666666667,0.009793036617338657,0.5746127367019653
1.0560593605041504,0.8855499029159546,0.1705094575881958,0.46379899978637695,0.8666666666666667,0.010078088380396366,0.5787112712860107
1.060746669769287,0.893765926361084,0.16698074340820312,0.4678018093109131,0.8666666666666667,0.01037912629544735,0.5828491449356079
1.0657565593719482,0.9026180505752563,0.1631385087966919,0.472068727016449,0.8666666666666667,0.010550716891884804,0.5869976878166199
1.0710214376449585,0.9122217893600464,0.1587996482849121,0.47656676173210144,0.8666666666666667,0.010596930980682373,0.5911126136779785
1.0766688585281372,0.9225318431854248,0.1541370153427124,0.48123395442962646,0.8666666666666667,0.01080022007226944,0.5951306819915771
1.0825786590576172,0.9334516525268555,0.14912700653076172,0.4859972894191742,0.8666666666666667,0.011425968259572983,0.598955512046814
1.088782548904419,0.9445399045944214,0.14424264430999756,0.49079060554504395,0.8666666666666667,0.012513670139014721,0.6025357842445374
1.094938039779663,0.9548384547233582,0.14009958505630493,0.4954664707183838,0.8666666666666667,0.011925503611564636,0.6058659553527832
1.1008226871490479,0.9626808166503906,0.13814187049865723,0.49967068433761597,0.8666666666666667,0.011205186136066914,0.608825147151947
1.1072943210601807,0.9703015089035034,0.13699281215667725,0.5038162469863892,0.8666666666666667,0.010233997367322445,0.6115611791610718
1.1144626140594482,0.9781115055084229,0.1363511085510254,0.5077546834945679,0.8666666666666667,0.010082835331559181,0.6139774322509766
1.1227591037750244,0.9858055114746094,0.13695359230041504,0.5110473036766052,0.8666666666666667,0.012420665472745895,0.6158263087272644
1.1309127807617188,0.9943039417266846,0.13660883903503418,0.5145226716995239,0.8666666666666667,0.01365727186203003,0.6177572011947632
1.1399649381637573,1.0023648738861084,0.13760006427764893,0.5178818702697754,0.8666666666666667,0.013119262643158436,0.6194063425064087
1.1493315696716309,1.0116853713989258,0.13764619827270508,0.5213841199874878,0.8666666666666667,0.01261224690824747,0.6213600635528564
1.1590752601623535,1.0207960605621338,0.13827919960021973,0.5245722532272339,0.8666666666666667,0.01232372596859932,0.6228880286216736
1.1694947481155396,1.0287904739379883,0.14070427417755127,0.5273427367210388,0.8666666666666667,0.011311073787510395,0.6240102052688599
1.17987859249115,1.0361783504486084,0.1437002420425415,0.5299586653709412,0.8666666666666667,0.010490129701793194,0.6249339580535889
1.1898905038833618,1.043318271636963,0.14657223224639893,0.532457709312439,0.8666666666666667,0.011885439045727253,0.625747561454773
1.1999088525772095,1.050072431564331,0.14983642101287842,0.534949004650116,0.8666666666666667,0.013165133073925972,0.6268450617790222
1.2094697952270508,1.0575342178344727,0.15193557739257812,0.5374051332473755,0.8666666666666667,0.01499366108328104,0.6283749341964722
1.2182941436767578,1.0659149885177612,0.15237915515899658,0.5400001406669617,0.8666666666666667,0.015446556732058525,0.6298415064811707
1.2262663841247559,1.0746526718139648,0.15161371231079102,0.5426592826843262,0.8666666666666667,0.015060799196362495,0.6313252449035645
1.233799695968628,1.0831701755523682,0.15062952041625977,0.5452666282653809,0.8666666666666667,0.015657497569918633,0.6326826214790344
1.240281105041504,1.0910418033599854,0.14923930168151855,0.5476780533790588,0.8666666666666667,0.015746863558888435,0.6339876651763916
1.2459125518798828,1.0976747274398804,0.14823782444000244,0.5498399138450623,0.8666666666666667,0.015233844518661499,0.6351756453514099
1.2503845691680908,1.1029601097106934,0.14742445945739746,0.5517337322235107,0.8666666666666667,0.015313890762627125,0.6362277269363403
1.2531825304031372,1.107799768447876,0.14538276195526123,0.5530695915222168,0.8666666666666667,0.015109328553080559,0.6366342306137085
1.254596471786499,1.111431360244751,0.14316511154174805,0.5541735887527466,0.8666666666666667,0.01431947574019432,0.6369007229804993
1.2545921802520752,1.1142241954803467,0.14036798477172852,0.5550944209098816,0.8666666666666667,0.013923746533691883,0.6370617151260376
1.2533245086669922,1.116405963897705,0.1369185447692871,0.5560083985328674,0.8666666666666667,0.013415318913757801,0.637252688407898
1.25113844871521,1.1175274848937988,0.13361096382141113,0.556739866733551,0.8666666666666667,0.012851360253989697,0.6373128890991211
1.2481980323791504,1.1173715591430664,0.13082647323608398,0.5572236180305481,0.8666666666666667,0.01250408310443163,0.6371909379959106
1.2446651458740234,1.1162625551223755,0.12840259075164795,0.557519793510437,0.8666666666666667,0.011821125634014606,0.6369314193725586
1.2407045364379883,1.1142613887786865,0.12644314765930176,0.557598352432251,0.8666666666666667,0.012361346744000912,0.6364811062812805
1.236448884010315,1.111734390258789,0.12471449375152588,0.5575695037841797,0.8666666666666667,0.01211119070649147,0.6359529495239258
1.232041597366333,1.1087347269058228,0.12330687046051025,0.5575308799743652,0.8666666666666667,0.011420571245253086,0.6354694366455078
1.2283978462219238,1.1054539680480957,0.12294387817382812,0.5574374198913574,0.8666666666666667,0.010755062103271484,0.6349408626556396
1.2260992527008057,1.1019515991210938,0.12414765357971191,0.5572656393051147,0.8666666666666667,0.010130397044122219,0.6343193650245667
1.2237980365753174,1.098005771636963,0.1257922649383545,0.5569457411766052,0.8666666666666667,0.009520483203232288,0.6335355043411255
1.2214062213897705,1.0932457447052002,0.1281604766845703,0.5565122961997986,0.8666666666666667,0.008958777412772179,0.6327109336853027
1.2191269397735596,1.0882514715194702,0.13087546825408936,0.556044340133667,0.8666666666666667,0.008514821529388428,0.6318663358688354
1.2170064449310303,1.0831259489059448,0.13388049602508545,0.5555669665336609,0.8666666666666667,0.007049295585602522,0.6310149431228638
1.2149189710617065,1.0772508382797241,0.13766813278198242,0.5550119876861572,0.8666666666666667,0.0071672191843390465,0.630168080329895
1.2133207321166992,1.072096824645996,0.14122390747070312,0.5549893379211426,0.8666666666666667,0.0072631011717021465,0.6298471689224243
1.2119864225387573,1.0673611164093018,0.14462530612945557,0.5550316572189331,0.8666666666666667,0.0072370851412415504,0.6295658946037292
1.2110276222229004,1.0630789995193481,0.14794862270355225,0.5550638437271118,0.8666666666666667,0.007057848386466503,0.6292274594306946
1.2105926275253296,1.0591950416564941,0.15139758586883545,0.555283784866333,0.8666666666666667,0.007100945804268122,0.629007875919342
1.2106021642684937,1.0547921657562256,0.15580999851226807,0.5555754899978638,0.8666666666666667,0.00706633972004056,0.6288363337516785
1.2102508544921875,1.0503196716308594,0.15993118286132812,0.555705189704895,0.8666666666666667,0.0070569259114563465,0.6285447478294373
1.209970474243164,1.0455667972564697,0.16440367698669434,0.5557477474212646,0.8666666666666667,0.007052161265164614,0.6281951665878296
1.209808588027954,1.0408262014389038,0.1689823865890503,0.555763840675354,0.8666666666666667,0.007077254354953766,0.6278290748596191
1.2097587585449219,1.0361671447753906,0.17359161376953125,0.5557528734207153,0.8666666666666667,0.007120448164641857,0.6274553537368774
1.2098393440246582,1.0315589904785156,0.17828035354614258,0.5557013750076294,0.8666666666666667,0.007199184037744999,0.6270834803581238
1.2098792791366577,1.0267471075057983,0.18313217163085938,0.5555217266082764,0.8666666666666667,0.007175465114414692,0.6267046928405762
1.2097985744476318,1.0213274955749512,0.18847107887268066,0.5551232695579529,0.8666666666666667,0.007163988891988993,0.6263246536254883
1.2098000049591064,1.0159059762954712,0.19389402866363525,0.5546702742576599,0.8666666666666667,0.007157005835324526,0.6259837746620178
1.209900140762329,1.0105931758880615,0.19930696487426758,0.5541672706604004,0.8666666666666667,0.0071542817167937756,0.6256909370422363
1.210080862045288,1.005455732345581,0.20462512969970703,0.5536136031150818,0.8666666666666667,0.007150082383304834,0.6254517436027527
1.2103097438812256,1.0005134344100952,0.20979630947113037,0.5530062913894653,0.8666666666666667,0.0071471333503723145,0.6252638101577759
1.2105457782745361,0.9957760572433472,0.21476972103118896,0.5523431301116943,0.8666666666666667,0.007289169821888208,0.6251310110092163
1.2107490301132202,0.9912104606628418,0.21953856945037842,0.5516140460968018,0.8666666666666667,0.007665899582207203,0.6250385046005249
1.2109041213989258,0.9866949915885925,0.22420912981033325,0.550804853439331,0.8666666666666667,0.008426986634731293,0.6249472498893738
1.2110347747802734,0.9821547269821167,0.22888004779815674,0.5499104261398315,0.8666666666666667,0.008431113325059414,0.6248162984848022
1.211429476737976,0.9777926206588745,0.23363685607910156,0.5491375923156738,0.8666666666666667,0.00857000332325697,0.6249561309814453
1.2117187976837158,0.9735895991325378,0.23812919855117798,0.5483057498931885,0.8666666666666667,0.00855944398790598,0.6251125335693359
1.2119760513305664,0.9694339036941528,0.24254214763641357,0.5474650859832764,0.8666666666666667,0.008513331413269043,0.6253642439842224
1.2121210098266602,0.9652621746063232,0.24685883522033691,0.5465794801712036,0.8666666666666667,0.011113283224403858,0.625640332698822
1.2122867107391357,0.9600633382797241,0.2522233724594116,0.545569658279419,0.8666666666666667,0.010137857869267464,0.6258037090301514
1.2127041816711426,0.9542068243026733,0.25849735736846924,0.5449811220169067,0.8666666666666667,0.010113392025232315,0.6267194747924805
1.2123589515686035,0.9488681554794312,0.26349079608917236,0.5443419218063354,0.8666666666666667,0.011620992794632912,0.6273766160011292
1.211897611618042,0.9437519907951355,0.2681456208229065,0.5437206029891968,0.8666666666666667,0.01398373767733574,0.6280413269996643
1.211935043334961,0.9385334849357605,0.27340155839920044,0.5433626770973206,0.8666666666666667,0.014128344133496284,0.6291726231575012
1.2125146389007568,0.9333075284957886,0.27920711040496826,0.543354868888855,0.8666666666666667,0.0171666257083416,0.6309151649475098
1.21327805519104,0.9282253980636597,0.28505265712738037,0.543298602104187,0.8666666666666667,0.017449432983994484,0.6326487064361572
1.2147620916366577,0.9226897954940796,0.2920722961425781,0.5435241460800171,0.8666666666666667,0.01722712814807892,0.634971022605896
1.216629981994629,0.9162299036979675,0.3004000782966614,0.5436906218528748,0.8666666666666667,0.017013201490044594,0.6372267007827759
1.2183325290679932,0.9089800119400024,0.3093525171279907,0.5437111258506775,0.8666666666666667,0.016042878851294518,0.6390820741653442
1.2196006774902344,0.9017099142074585,0.3178907632827759,0.5436207056045532,0.8666666666666667,0.01668502762913704,0.6403943300247192
1.2203154563903809,0.8949259519577026,0.3253895044326782,0.5433496236801147,0.8666666666666667,0.016171220690011978,0.6411219835281372
1.2211153507232666,0.8890178203582764,0.33209753036499023,0.5431477427482605,0.8666666666666667,0.01565880887210369,0.6417603492736816
1.221741795539856,0.8879045248031616,0.33383727073669434,0.5429896116256714,0.8666666666666667,0.015146725811064243,0.6421999931335449
1.222240686416626,0.8870298266410828,0.3352108597755432,0.5429120063781738,0.8666666666666667,0.015209082514047623,0.6425204277038574
1.2225427627563477,0.8862732648849487,0.3362694978713989,0.5429171323776245,0.8666666666666667,0.01526782289147377,0.6427754759788513
1.222736120223999,0.8855986595153809,0.33713746070861816,0.54310542345047,0.8666666666666667,0.013734258711338043,0.6430948376655579
1.2229881286621094,0.8840537071228027,0.33893442153930664,0.5430778861045837,0.8333333333333334,0.013098042458295822,0.6431454420089722
1.2228550910949707,0.8811571002006531,0.3416979908943176,0.542711615562439,0.8333333333333334,0.011892620474100113,0.6427930593490601
1.2218929529190063,0.8768026828765869,0.34509027004241943,0.5425049662590027,0.8333333333333334,0.010672381147742271,0.6425774693489075
1.2196927070617676,0.8734061121940613,0.3462865948677063,0.5427979230880737,0.8333333333333334,0.009504305198788643,0.6426515579223633
1.2169504165649414,0.8703594207763672,0.3465909957885742,0.5430851578712463,0.8333333333333334,0.00904427282512188,0.6426200866699219
1.2166907787322998,0.8675219416618347,0.3491688370704651,0.542832612991333,0.8333333333333334,0.009120828472077847,0.6420034766197205
1.2174561023712158,0.8650347590446472,0.3524213433265686,0.5427926778793335,0.8333333333333334,0.009155393578112125,0.6416459083557129
1.2196948528289795,0.863139808177948,0.3565550446510315,0.5430281162261963,0.8333333333333334,0.010541914962232113,0.6415833830833435
1.2225420475006104,0.8615916967391968,0.3609503507614136,0.5435624122619629,0.8333333333333334,0.017187044024467468,0.6418732404708862
1.2262930870056152,0.8604698181152344,0.36582326889038086,0.5444896221160889,0.8333333333333334,0.02000948041677475,0.6426893472671509
1.232390284538269,0.8595101833343506,0.37288010120391846,0.546268105506897,0.8333333333333334,0.02287101559340954,0.6448268890380859
1.240628957748413,0.8585032224655151,0.38212573528289795,0.5485554337501526,0.8333333333333334,0.022186025977134705,0.6478511691093445
1.250900149345398,0.8571444749832153,0.3937556743621826,0.5514465570449829,0.8333333333333334,0.021492313593626022,0.651774525642395
1.261833906173706,0.8568366765975952,0.40499722957611084,0.5549842119216919,0.8333333333333334,0.0205191932618618,0.656338632106781
1.27347731590271,0.8570789098739624,0.41639840602874756,0.5590832233428955,0.8333333333333334,0.019538866356015205,0.6612066030502319
1.285461664199829,0.8578938245773315,0.42756783962249756,0.5636727213859558,0.8333333333333334,0.027951393276453018,0.6660467386245728
1.2975980043411255,0.8588680028915405,0.43873000144958496,0.5684478878974915,0.8333333333333334,0.029019495472311974,0.6703883409500122
1.3134009838104248,0.8567628860473633,0.4566380977630615,0.5741616487503052,0.8333333333333334,0.030079443007707596,0.6748666763305664
1.3299211263656616,0.8538094758987427,0.47611165046691895,0.5799553990364075,0.8333333333333334,0.02838754467666149,0.6784085631370544
1.3466463088989258,0.8490261435508728,0.497620165348053,0.5845360159873962,0.8333333333333334,0.026853809133172035,0.6802093386650085
1.362756609916687,0.8438390493392944,0.5189175605773926,0.5884035229682922,0.8333333333333334,0.024883950129151344,0.6811570525169373
1.3780969381332397,0.8377442359924316,0.5403527021408081,0.5908499956130981,0.8333333333333334,0.024139361456036568,0.6804404258728027
1.39206862449646,0.8311889171600342,0.5608797073364258,0.5924050807952881,0.8333333333333334,0.02274257503449917,0.6789083480834961
1.404505729675293,0.8235588073730469,0.5809469223022461,0.5928219556808472,0.8333333333333334,0.021868586540222168,0.6764653921127319
1.41531503200531,0.8151859641075134,0.6001290678977966,0.5928357839584351,0.8333333333333334,0.07589954882860184,0.6740328669548035
1.4245342016220093,0.8059639930725098,0.6185702085494995,0.5923969745635986,0.8333333333333334,0.06999000906944275,0.671583354473114
1.0665137767791748,1.1065343618392944,-0.04002058506011963,0.5675027370452881,0.9,0.06502409279346466,0.7437946200370789
1.0528178215026855,1.1774152517318726,-0.12459743022918701,0.6053342819213867,0.9333333333333333,0.06114970147609711,0.7832232713699341
1.0214884281158447,1.2331507205963135,-0.21166229248046875,0.6243805289268494,0.9333333333333333,0.05963287129998207,0.7766239047050476
0.9789330959320068,1.2604094743728638,-0.28147637844085693,0.625852108001709,0.9,0.05471036210656166,0.756745457649231
0.9241360425949097,1.2765415906906128,-0.3524055480957031,0.6236776113510132,0.9,0.04782003164291382,0.7446848750114441
0.8796350359916687,1.310652256011963,-0.4310172200202942,0.6250926852226257,0.9,0.04703303053975105,0.7466753721237183
0.8496469259262085,1.337253451347351,-0.4876065254211426,0.624346911907196,0.9,0.049618758261203766,0.7482069730758667
0.8349491953849792,1.342999815940857,-0.5080506205558777,0.6174449920654297,0.9,0.051241226494312286,0.7460774183273315
0.8296524286270142,1.33188796043396,-0.5022355318069458,0.6097235679626465,0.9,0.04443247616291046,0.7410397529602051
0.8365282416343689,1.3078227043151855,-0.47129446268081665,0.6076608896255493,0.9,0.04246412590146065,0.7450591325759888
0.8517078161239624,1.278083086013794,-0.42637526988983154,0.6126114130020142,0.9,0.03842126578092575,0.7628536224365234
0.8757604360580444,1.2431581020355225,-0.367397665977478,0.6210229992866516,0.9,0.03389173373579979,0.7800799608230591
0.8979155421257019,1.207589864730835,-0.30967432260513306,0.629647433757782,0.9,0.029885651543736458,0.7901906967163086
0.9046167731285095,1.1762059926986694,-0.2715892195701599,0.6308996677398682,0.9,0.03202999383211136,0.7857629656791687
0.9055725336074829,1.161548376083374,-0.2559758424758911,0.6312137842178345,0.9,0.032580744475126266,0.7837809324264526
0.8994327783584595,1.1605204343795776,-0.26108765602111816,0.6334671378135681,0.9,0.03395847976207733,0.7916951179504395
0.8861554861068726,1.146393060684204,-0.26023757457733154,0.6295921802520752,0.9,0.03718208149075508,0.7939519882202148
0.8654775023460388,1.147284746170044,-0.2818072438240051,0.6297920942306519,0.9,0.03869757056236267,0.8011531829833984
0.8433178663253784,1.1517603397369385,-0.30844247341156006,0.6263830065727234,0.9333333333333333,0.03924303501844406,0.7991757392883301
0.8126734495162964,1.1502403020858765,-0.3375668525695801,0.6184624433517456,0.9333333333333333,0.043186675757169724,0.7880651354789734
0.7886905670166016,1.1452090740203857,-0.3565185070037842,0.6053762435913086,0.9333333333333333,0.043611470609903336,0.7730023264884949
0.7737338542938232,1.1366989612579346,-0.36296510696411133,0.5971501469612122,0.9333333333333333,0.049482494592666626,0.7625095844268799
0.7488200068473816,1.1233714818954468,-0.3745514750480652,0.5993164777755737,0.9333333333333333,0.04330719634890556,0.7650306224822998
0.7172911167144775,1.1057766675949097,-0.38848555088043213,0.6016539931297302,0.9333333333333333,0.04435932636260986,0.7641077041625977
0.680405855178833,1.088073492050171,-0.4076676368713379,0.6035813689231873,0.9333333333333333,0.048132650554180145,0.7568372488021851
0.6571980714797974,1.0764386653900146,-0.4192405939102173,0.6042327880859375,0.9333333333333333,0.05117253586649895,0.7460619807243347
0.636837899684906,1.0648951530456543,-0.4280572533607483,0.6058154106140137,0.9333333333333333,0.058178674429655075,0.7378050684928894
0.6432458162307739,1.039459228515625,-0.3962134122848511,0.6052011251449585,0.9666666666666667,0.06839016824960709,0.7309209704399109
0.6679697036743164,1.0083473920822144,-0.34037768840789795,0.6016685366630554,0.9333333333333333,0.07737188786268234,0.7266631126403809
0.6914544105529785,0.9764831066131592,-0.28502869606018066,0.597924530506134,0.9333333333333333,0.07863403111696243,0.7258877754211426
0.7254316806793213,0.9408782720565796,-0.2154465913772583,0.5959438681602478,0.9333333333333333,0.07542988657951355,0.7292014956474304
0.7470323443412781,0.9086552858352661,-0.16162294149398804,0.5970218777656555,0.9333333333333333,0.07460293918848038,0.7376662492752075
0.7626343965530396,0.8903242349624634,-0.12768983840942383,0.6088957190513611,0.9333333333333333,0.07067631185054779,0.7643105387687683
0.7805277109146118,0.8632609844207764,-0.08273327350616455,0.62404865026474,0.9333333333333333,0.06936179101467133,0.7918823957443237
0.7997170686721802,0.8173556327819824,-0.017638564109802246,0.6367703676223755,0.9333333333333333,0.06899338960647583,0.8086299896240234
0.8105106353759766,0.7598328590393066,0.05067777633666992,0.6462542414665222,0.9,0.062321700155735016,0.8157953023910522
0.8291993141174316,0.7015937566757202,0.12760555744171143,0.6516706347465515,0.9,0.05733264237642288,0.8143666982650757
0.8408229351043701,0.650182843208313,0.19064009189605713,0.6582461595535278,0.9,0.06102758273482323,0.8128378391265869
0.840737521648407,0.6123948097229004,0.2283427119255066,0.6638090014457703,0.9,0.06037691980600357,0.8124854564666748
0.8314337134361267,0.5718165040016174,0.2596172094345093,0.6650955677032471,0.9,0.057980623096227646,0.8120050430297852
0.8342775106430054,0.5346400141716003,0.29963749647140503,0.6609240770339966,0.9,0.05565859004855156,0.8102632761001587
0.8270260691642761,0.4872875213623047,0.33973854780197144,0.6515399813652039,0.8666666666666667,0.05775916203856468,0.8059991598129272
0.8312389254570007,0.4432068467140198,0.38803207874298096,0.639592170715332,0.8666666666666667,0.054632339626550674,0.8016518354415894
0.8477470278739929,0.41566771268844604,0.4320793151855469,0.6277351379394531,0.8666666666666667,0.05067823454737663,0.8017074465751648
0.8751291632652283,0.3995489776134491,0.4755801856517792,0.6185276508331299,0.8666666666666667,0.04660770297050476,0.8101262450218201
0.9081131219863892,0.3950355052947998,0.5130776166915894,0.609893798828125,0.8666666666666667,0.038048017770051956,0.8156132698059082
0.9526652097702026,0.4036995768547058,0.5489656329154968,0.5943281650543213,0.8666666666666667,0.036797281354665756,0.8068941831588745
1.0256211757659912,0.44136643409729004,0.5842547416687012,0.5905826687812805,0.8333333333333334,0.03767232969403267,0.8032941222190857
1.09140145778656,0.47892093658447266,0.6124805212020874,0.5914911031723022,0.8333333333333334,0.03404216095805168,0.7960724830627441
1.1300338506698608,0.4918801188468933,0.6381537318229675,0.5791025757789612,0.8333333333333334,0.03250470384955406,0.7721163630485535
1.1542754173278809,0.4882216155529022,0.6660538017749786,0.5623352527618408,0.8333333333333334,0.03789997100830078,0.7414942979812622
1.1810126304626465,0.4644961357116699,0.7165164947509766,0.542595624923706,0.8333333333333334,0.04555968567728996,0.7075555324554443
1.1978850364685059,0.43245697021484375,0.7654280662536621,0.5191366672515869,0.8333333333333334,0.05014475807547569,0.6716523170471191
1.2164422273635864,0.3988388776779175,0.817603349685669,0.4817458987236023,0.8333333333333334,0.048219408839941025,0.6267110109329224
1.2394404411315918,0.3711121678352356,0.8683282732963562,0.4078633785247803,0.8333333333333334,0.044313933700323105,0.5498697757720947
1.2597546577453613,0.3586066663265228,0.9011479914188385,0.34348851442337036,0.8333333333333334,0.0512712225317955,0.4722708463668823
1.276127576828003,0.35498809814453125,0.9211394786834717,0.31391358375549316,0.8333333333333334,0.043863218277692795,0.4300926625728607
1.2928134202957153,0.3470538556575775,0.9457595646381378,0.2910199761390686,0.8333333333333334,0.042362604290246964,0.39874690771102905
1.3108282089233398,0.326873242855072,0.9839549660682678,0.2618172764778137,0.8333333333333334,0.035445261746644974,0.3638787865638733
1.320533037185669,0.3101694583892822,1.0103635787963867,0.2382424771785736,0.8333333333333334,0.031051382422447205,0.3369937837123871
1.3472392559051514,0.29374274611473083,1.0534965097904205,0.21733634173870087,0.8333333333333334,0.030230719596147537,0.31896311044692993
1.3607995510101318,0.2916366755962372,1.0691628754138947,0.2120075523853302,0.8333333333333334,0.02783684805035591,0.31768599152565
1.3685822486877441,0.2936089038848877,1.0749733448028564,0.21791526675224304,0.8333333333333334,0.035150520503520966,0.33056896924972534
1.3748968839645386,0.29170504212379456,1.083191841840744,0.22889912128448486,0.8333333333333334,0.0437847338616848,0.34549570083618164
1.376058578491211,0.2905643880367279,1.085494190454483,0.2431953400373459,0.8333333333333334,0.03482381999492645,0.35692185163497925
1.3827686309814453,0.2673458456993103,1.115422785282135,0.2529711127281189,0.8333333333333334,0.03026455268263817,0.3490831255912781
1.3878272771835327,0.24830202758312225,1.1395252496004105,0.2568359971046448,0.8333333333333334,0.0291197057813406,0.33715543150901794
1.3901402950286865,0.2769080400466919,1.1132322549819946,0.2629868686199188,0.8333333333333334,0.034520622342824936,0.3438149392604828
1.4025510549545288,0.29421332478523254,1.1083377301692963,0.27269554138183594,0.8333333333333334,0.03387046977877617,0.35470184683799744
1.4172232151031494,0.30588817596435547,1.111335039138794,0.2892282009124756,0.8333333333333334,0.03052763268351555,0.3698601722717285
1.4361379146575928,0.3153460919857025,1.1207918226718903,0.31383392214775085,0.8333333333333334,0.02909030392765999,0.3912584185600281
1.4574836492538452,0.31856006383895874,1.1389235854148865,0.3374767303466797,0.8333333333333334,0.028276201337575912,0.41076141595840454
1.4795734882354736,0.3160053789615631,1.1635681092739105,0.3473488688468933,0.8333333333333334,0.026742026209831238,0.4184800982475281
1.5109622478485107,0.3098454475402832,1.2011168003082275,0.344409316778183,0.8333333333333334,0.023991096764802933,0.41688597202301025
1.535944938659668,0.30178794264793396,1.234156996011734,0.3360362946987152,0.8333333333333334,0.020593952387571335,0.4097409248352051
1.5472244024276733,0.297695130109787,1.2495292723178864,0.32850563526153564,0.8333333333333334,0.016498588025569916,0.40181392431259155
1.543949842453003,0.29577285051345825,1.2481769919395447,0.322156697511673,0.8333333333333334,0.013450287282466888,0.39573580026626587
1.528961181640625,0.29602929949760437,1.2329318821430206,0.31635230779647827,0.8333333333333334,0.012994840741157532,0.3914570212364197
1.5243024826049805,0.2978471517562866,1.2264553308486938,0.3110331892967224,0.8333333333333334,0.012160932645201683,0.3888547420501709
1.512736201286316,0.297172874212265,1.215563327074051,0.30387985706329346,0.8333333333333334,0.01136111468076706,0.38586366176605225
1.4824762344360352,0.29550451040267944,1.1869717240333557,0.2971625328063965,0.8333333333333334,0.012177255004644394,0.38445624709129333
1.4588406085968018,0.2922731637954712,1.1665674448013306,0.2904706597328186,0.8333333333333334,0.011860862374305725,0.3828520178794861
1.4446256160736084,0.28599855303764343,1.158627063035965,0.2816122770309448,0.8333333333333334,0.011475415900349617,0.3775625228881836
1.4288692474365234,0.2762519121170044,1.152617335319519,0.26980432868003845,0.8333333333333334,0.011550597846508026,0.36711394786834717
1.4118794202804565,0.264154314994812,1.1477251052856445,0.2563455104827881,0.8333333333333334,0.01346762664616108,0.35242342948913574
1.3916724920272827,0.2517092823982239,1.1399632096290588,0.24496802687644958,0.8333333333333334,0.012823216617107391,0.3385751247406006
1.3724024295806885,0.23813121020793915,1.1342712193727493,0.23261968791484833,0.8333333333333334,0.01114737056195736,0.3227563500404358
1.3564891815185547,0.22385577857494354,1.1326334029436111,0.22055642306804657,0.8333333333333334,0.010196172632277012,0.3074968755245209
1.3434906005859375,0.21137778460979462,1.1321128159761429,0.20997260510921478,0.8333333333333334,0.008841624483466148,0.29484283924102783
1.333600401878357,0.20119713246822357,1.1324032694101334,0.20048069953918457,0.8333333333333334,0.008415506221354008,0.2842840850353241
1.3271105289459229,0.1923895925283432,1.1347209364175797,0.19132113456726074,0.8333333333333334,0.007300279103219509,0.27454277873039246
1.3236563205718994,0.18494769930839539,1.138708621263504,0.18284034729003906,0.8333333333333334,0.006466760765761137,0.2653319835662842
1.3236513137817383,0.17837505042552948,1.1452762633562088,0.17405804991722107,0.8333333333333334,0.005838875193148851,0.25537896156311035
1.3255915641784668,0.17310062050819397,1.1524909436702728,0.16583293676376343,0.8333333333333334,0.005267329979687929,0.24547719955444336
1.3298330307006836,0.16883805394172668,1.160994976758957,0.15802355110645294,0.8333333333333334,0.058792226016521454,0.23556050658226013
1.3357820510864258,0.1654016375541687,1.170380413532257,0.1505204141139984,0.8333333333333334,0.0412459671497345,0.2256009876728058
1.3428815603256226,0.16273489594459534,1.1801466643810272,0.14337803423404694,0.8333333333333334,0.043343376368284225,0.21576061844825745
0.9375943541526794,0.5196136236190796,0.41798073053359985,0.37148869037628174,0.9333333333333333,0.03550615906715393,0.5170350074768066
0.8739835023880005,0.5145548582077026,0.35942864418029785,0.38788577914237976,0.9333333333333333,0.03211795166134834,0.5404540300369263
0.8348158597946167,0.5059101581573486,0.32890570163726807,0.3997121751308441,0.9333333333333333,0.03485911712050438,0.5495687127113342
0.8028759956359863,0.5082359313964844,0.29464006423950195,0.4176100194454193,0.9333333333333333,0.03985670208930969,0.5589017868041992
0.7891174554824829,0.5318863391876221,0.25723111629486084,0.4425249993801117,0.9333333333333333,0.03656833618879318,0.56625896692276
0.798180341720581,0.5742686986923218,0.22391164302825928,0.48043888807296753,0.9333333333333333,0.032077789306640625,0.5858451128005981
0.8135501742362976,0.6196549534797668,0.19389522075653076,0.5038235187530518,0.9333333333333333,0.028939280658960342,0.5953367948532104
0.8084530234336853,0.6542259454727173,0.15422707796096802,0.5115362405776978,0.9333333333333333,0.04515513777732849,0.6026828289031982
0.7984239459037781,0.6955065131187439,0.10291743278503418,0.5273356437683105,0.9333333333333333,0.04994945973157883,0.6227028369903564
0.7865399122238159,0.7604812979698181,0.026058614253997803,0.5498088598251343,0.9,0.05891909822821617,0.6473821401596069
0.7927268743515015,0.8393595218658447,-0.04663264751434326,0.5650768876075745,0.9,0.05809939280152321,0.6601752042770386
0.8061985969543457,0.9176182746887207,-0.111419677734375,0.5639380216598511,0.9,0.06305934488773346,0.6588208079338074
0.7983404397964478,0.9694685935974121,-0.17112815380096436,0.5483839511871338,0.9,0.05837899446487427,0.6491403579711914
0.7825404405593872,0.9758960604667664,-0.19335561990737915,0.5241541862487793,0.9,0.0548715777695179,0.6400613188743591
0.7652603983879089,0.9254730939865112,-0.1602126955986023,0.4879577159881592,0.8666666666666667,0.04825075343251228,0.6221153736114502
0.7388184070587158,0.8430414199829102,-0.10422301292419434,0.4529271125793457,0.8666666666666667,0.04099171608686447,0.596254825592041
0.7028418779373169,0.7599434852600098,-0.05710160732269287,0.4223160445690155,0.8666666666666667,0.03934924677014351,0.5564004182815552
0.662426233291626,0.6796773672103882,-0.017251133918762207,0.39796850085258484,0.8666666666666667,0.03559178486466408,0.5152323246002197
0.627673864364624,0.6165895462036133,0.011084318161010742,0.3835866451263428,0.9,0.03560926765203476,0.4871332049369812
0.6003196835517883,0.5873352885246277,0.012984395027160645,0.3786122798919678,0.9,0.03670995309948921,0.47736844420433044
0.5846787095069885,0.5931900143623352,-0.00851130485534668,0.3767930865287781,0.9,0.04007599875330925,0.4755248725414276
0.5619759559631348,0.5989732146263123,-0.03699725866317749,0.3752690255641937,0.9,0.043073613196611404,0.4756922125816345
0.5312544107437134,0.6021747589111328,-0.07092034816741943,0.3741745352745056,0.9,0.041881777346134186,0.47683608531951904
0.4929649233818054,0.6012573838233948,-0.10829246044158936,0.37310466170310974,0.9,0.04225347936153412,0.4784952998161316
0.5133516788482666,0.5989867448806763,-0.08563506603240967,0.37385547161102295,0.9,0.04336673766374588,0.4814722239971161
0.5359784960746765,0.5931541919708252,-0.05717569589614868,0.3768274784088135,0.9,0.04580796882510185,0.48659849166870117
0.5772557258605957,0.6076687574386597,-0.030413031578063965,0.3844677805900574,0.9,0.04762765020132065,0.49597877264022827
0.6206713318824768,0.622168779373169,-0.0014974474906921387,0.39573854207992554,0.8666666666666667,0.05693545565009117,0.5079459547996521
0.6667736768722534,0.6374717354774475,0.029301941394805908,0.41101059317588806,0.8666666666666667,0.0654156357049942,0.5218685865402222
0.7110626101493835,0.6473831534385681,0.06367945671081543,0.4257945716381073,0.8333333333333334,0.06294289976358414,0.5334182977676392
0.7611564993858337,0.6676479578018188,0.09350854158401489,0.4499683082103729,0.8333333333333334,0.06838230788707733,0.5507971048355103
0.8156918883323669,0.6989734172821045,0.11671847105026245,0.4803641736507416,0.8333333333333334,0.06478458642959595,0.5711150169372559
0.8572454452514648,0.7120435237884521,0.1452019214630127,0.5025529861450195,0.8333333333333334,0.08123376965522766,0.5855496525764465
0.9041187763214111,0.7316335439682007,0.17248523235321045,0.525898277759552,0.8333333333333334,0.0788809061050415,0.5986707210540771
0.9969603419303894,0.7863094806671143,0.21065086126327515,0.5572066307067871,0.8666666666666667,0.07427076995372772,0.6190814971923828
1.0450741052627563,0.8094732165336609,0.23560088872909546,0.5636732578277588,0.8666666666666667,0.06526794284582138,0.6189240217208862
1.0836409330368042,0.8288730382919312,0.25476789474487305,0.5639538764953613,0.8666666666666667,0.05649735406041145,0.6145850419998169
1.1086244583129883,0.8338751792907715,0.2747492790222168,0.56011563539505,0.8666666666666667,0.04556054249405861,0.6094160079956055
1.1587605476379395,0.8549156188964844,0.3038449287414551,0.5582890510559082,0.8666666666666667,0.03453942388296127,0.6090115308761597
1.1990578174591064,0.8627206683158875,0.336337149143219,0.5545827746391296,0.8666666666666667,0.02483411505818367,0.6115781664848328
1.2373065948486328,0.8615419268608093,0.3757646679878235,0.5529941320419312,0.8333333333333334,0.01843078061938286,0.6198920607566833
1.2535405158996582,0.870468020439148,0.38307249546051025,0.5590853095054626,0.8333333333333334,0.014684365130960941,0.6297577023506165
1.2637574672698975,0.8837165236473083,0.3800409436225891,0.5668925046920776,0.8333333333333334,0.017363984137773514,0.6392324566841125
1.265729546546936,0.9012781977653503,0.3644513487815857,0.5741528868675232,0.8333333333333334,0.023982932791113853,0.6467492580413818
1.2625846862792969,0.9134223461151123,0.34916234016418457,0.5804868936538696,0.8333333333333334,0.02050873637199402,0.6529197692871094
1.2564022541046143,0.9221999049186707,0.3342023491859436,0.5855052471160889,0.8333333333333334,0.020197762176394463,0.6582788228988647
1.2473217248916626,0.9231667518615723,0.32415497303009033,0.5893586874008179,0.8333333333333334,0.019171105697751045,0.6626194715499878
1.2418619394302368,0.9132489562034607,0.3286129832267761,0.592544436454773,0.8333333333333334,0.01923181675374508,0.6658834218978882
1.2374608516693115,0.9021500945091248,0.33531075716018677,0.5938615798950195,0.8333333333333334,0.018700657412409782,0.6689362525939941
1.2340459823608398,0.8911468982696533,0.3428990840911865,0.5933367609977722,0.8333333333333334,0.018225179985165596,0.6713067889213562
1.230710744857788,0.8787400126457214,0.35197073221206665,0.5897983312606812,0.8333333333333334,0.017684953287243843,0.6714231371879578
1.2281899452209473,0.8654546141624451,0.3627353310585022,0.5843172073364258,0.8333333333333334,0.01656700111925602,0.6697708368301392
1.2259968519210815,0.8512835502624512,0.37471330165863037,0.5776894092559814,0.8333333333333334,0.015740422531962395,0.6670545339584351
1.2241497039794922,0.8355345129966736,0.3886151909828186,0.5697092413902283,0.8333333333333334,0.017201146110892296,0.6629719734191895
1.2222564220428467,0.8176350593566895,0.4046213626861572,0.560356855392456,0.8333333333333334,0.017810137942433357,0.6568538546562195
1.2201061248779297,0.8002166748046875,0.4198894500732422,0.5504076480865479,0.8333333333333334,0.016797678545117378,0.6493443250656128
1.2176800966262817,0.7852892875671387,0.43239080905914307,0.5407236218452454,0.8333333333333334,0.015755122527480125,0.6411511301994324
1.2155752182006836,0.7712464332580566,0.44432878494262695,0.5301049947738647,0.8333333333333334,0.01433219388127327,0.6310403347015381
1.212530493736267,0.7587994337081909,0.45373106002807617,0.5187253355979919,0.8333333333333334,0.01291048526763916,0.6194024085998535
1.2080895900726318,0.7466217279434204,0.4614678621292114,0.5069483518600464,0.8333333333333334,0.011745118536055088,0.6059861183166504
1.2024246454238892,0.7347537875175476,0.46767085790634155,0.4949839115142822,0.8333333333333334,0.010824603959918022,0.5902175307273865
1.1952502727508545,0.7240344285964966,0.4712158441543579,0.4834124445915222,0.8333333333333334,0.010021195746958256,0.5723669528961182
1.1869685649871826,0.7142510414123535,0.4727175235748291,0.4725324809551239,0.8333333333333334,0.009930040687322617,0.5531868934631348
1.1781928539276123,0.7059475183486938,0.47224533557891846,0.46321558952331543,0.8333333333333334,0.009690254926681519,0.5344713926315308
1.168672800064087,0.6985709071159363,0.47010189294815063,0.45500612258911133,0.8333333333333334,0.008794874884188175,0.5170542001724243
1.158579707145691,0.6922561526298523,0.4663235545158386,0.4481540620326996,0.8333333333333334,0.008029845543205738,0.5021890997886658
1.1482762098312378,0.6860682368278503,0.46220797300338745,0.4421844482421875,0.8333333333333334,0.007277047261595726,0.48978862166404724
1.1381094455718994,0.6803223490715027,0.45778709650039673,0.4374729096889496,0.8333333333333334,0.006518070120364428,0.48036929965019226
1.1279584169387817,0.6753652095794678,0.45259320735931396,0.43398547172546387,0.8333333333333334,0.006008999887853861,0.47370561957359314
1.1179537773132324,0.6714982986450195,0.4464554786682129,0.43145880103111267,0.8333333333333334,0.005645045544952154,0.46912309527397156
1.1077702045440674,0.6674363017082214,0.44033390283584595,0.42898911237716675,0.8333333333333334,0.0053681982681155205,0.4654223918914795
1.0978716611862183,0.6636935472488403,0.43417811393737793,0.4270157217979431,0.8333333333333334,0.005104375537484884,0.4627029597759247
1.0885264873504639,0.6604335308074951,0.42809295654296875,0.42543575167655945,0.8333333333333334,0.004906143993139267,0.4606708288192749
1.0797706842422485,0.6576118469238281,0.4221588373184204,0.42409512400627136,0.8333333333333334,0.004747400991618633,0.4590570330619812
1.0715755224227905,0.6551313400268555,0.41644418239593506,0.4228787422180176,0.8333333333333334,0.0046897102147340775,0.4576804041862488
1.0638772249221802,0.6529450416564941,0.41093218326568604,0.42171454429626465,0.8333333333333334,0.004544930066913366,0.45643675327301025
1.0566514730453491,0.6510016918182373,0.4056497812271118,0.4205552041530609,0.8333333333333334,0.004245552234351635,0.4552595615386963
1.0498590469360352,0.6492542624473572,0.400604784488678,0.4193711280822754,0.8333333333333334,0.004295384045690298,0.4541080892086029
1.0435539484024048,0.6484270095825195,0.39512693881988525,0.41814154386520386,0.8333333333333334,0.004286480601876974,0.4529510736465454
1.0377495288848877,0.6477794647216797,0.389970064163208,0.41685807704925537,0.8333333333333334,0.004286191426217556,0.4517732560634613
1.0324327945709229,0.6471918225288391,0.38524097204208374,0.4155087471008301,0.8333333333333334,0.004286044742912054,0.4505618214607239
1.0274158716201782,0.646474301815033,0.38094156980514526,0.4140716791152954,0.8333333333333334,0.004285451956093311,0.4493008255958557
1.0226902961730957,0.6457218527793884,0.3769684433937073,0.4125658869743347,0.8333333333333334,0.004285979550331831,0.4480000138282776
1.0182443857192993,0.6449239253997803,0.37332046031951904,0.4109906852245331,0.8333333333333334,0.004286511801183224,0.44665536284446716
1.014078140258789,0.6440860033035278,0.36999213695526123,0.4093489646911621,0.8333333333333334,0.004324224777519703,0.44526490569114685
1.010162353515625,0.6432108283042908,0.36695152521133423,0.4076440930366516,0.8333333333333334,0.004338231403380632,0.44382867217063904
1.006467580795288,0.6423004865646362,0.36416709423065186,0.4058804512023926,0.8333333333333334,0.0043251593597233295,0.44234758615493774
1.0029672384262085,0.6413558125495911,0.36161142587661743,0.4040626883506775,0.8333333333333334,0.004324352368712425,0.44082269072532654
0.9995807409286499,0.6404501795768738,0.3591305613517761,0.4022120237350464,0.8333333333333334,0.0043223220854997635,0.4392712116241455
0.9963431358337402,0.6395625472068787,0.3567805886268616,0.4003237187862396,0.8333333333333334,0.00432033184915781,0.4376850128173828
0.993260383605957,0.6386326551437378,0.35462772846221924,0.39838743209838867,0.8333333333333334,0.004314166493713856,0.43605300784111023
0.9902927875518799,0.6376604437828064,0.3526323437690735,0.39641234278678894,0.8333333333333334,0.0043413033708930016,0.43438073992729187
0.9874221086502075,0.6366512775421143,0.35077083110809326,0.39440664649009705,0.8333333333333334,0.004424033220857382,0.4326724708080292
0.9846330881118774,0.6356112360954285,0.349021852016449,0.39237889647483826,0.8333333333333334,0.00439577829092741,0.4309331178665161
0.9819225072860718,0.6345536112785339,0.34736889600753784,0.3903357982635498,0.8333333333333334,0.004393128212541342,0.42916613817214966
0.9792510867118835,0.6334947943687439,0.34575629234313965,0.3882896304130554,0.8333333333333334,0.004390900954604149,0.4273817539215088
0.9765920042991638,0.6325363516807556,0.3440556526184082,0.38626962900161743,0.8333333333333334,0.004387616645544767,0.4256022870540619
0.9740316867828369,0.6315398216247559,0.34249186515808105,0.3842241168022156,0.8333333333333334,0.004414861556142569,0.4237802028656006
0.9715136289596558,0.6305004358291626,0.34101319313049316,0.3821690082550049,0.8333333333333334,0.004360555671155453,0.42192941904067993
0.9690254926681519,0.6294326782226562,0.3395928144454956,0.38011765480041504,0.8333333333333334,0.004311808384954929,0.4200621247291565
0.9665626287460327,0.6283402442932129,0.3382223844528198,0.3780761659145355,0.8333333333333334,0.004312196746468544,0.4181830883026123
0.9640113711357117,0.6269586086273193,0.33705276250839233,0.3756328523159027,0.8333333333333334,0.004309054929763079,0.4158865809440613
0.961482048034668,0.6254663467407227,0.3360157012939453,0.3731515407562256,0.8333333333333334,0.004317838698625565,0.4135209918022156
0.9590539336204529,0.6240359544754028,0.33501797914505005,0.37073585391044617,0.8333333333333334,0.004333581309765577,0.4111783504486084
0.9566484689712524,0.622546911239624,0.3341015577316284,0.3683386743068695,0.8333333333333334,0.004351583309471607,0.4088284373283386
0.9542895555496216,0.6210721731185913,0.3332173824310303,0.3659747540950775,0.8333333333333334,0.0040750280022621155,0.4064776599407196
0.9519698023796082,0.619603157043457,0.3323666453361511,0.3636372983455658,0.8333333333333334,0.0035437687765806913,0.4041200876235962
0.9496811628341675,0.6181358695030212,0.33154529333114624,0.3613261580467224,0.8666666666666667,0.004021457862108946,0.4017565846443176
0.9474180936813354,0.6166688799858093,0.3307492136955261,0.35904496908187866,0.8666666666666667,0.004074562806636095,0.39939117431640625
0.945391833782196,0.6154348850250244,0.32995694875717163,0.3568222224712372,0.8666666666666667,0.004121813923120499,0.39703163504600525
0.9437882900238037,0.6146489381790161,0.3291393518447876,0.35465073585510254,0.8666666666666667,0.0041818697936832905,0.39465901255607605
0.9418009519577026,0.6136233806610107,0.3281775712966919,0.3524421155452728,0.8666666666666667,0.004238540772348642,0.3922666013240814
0.9399349689483643,0.6126686930656433,0.32726627588272095,0.3502771854400635,0.8666666666666667,0.003261247184127569,0.3898795247077942
0.9381009936332703,0.6116466522216797,0.3264543414115906,0.34812384843826294,0.8666666666666667,0.0035236026160418987,0.38747817277908325
0.9362624883651733,0.6105830669403076,0.3256794214248657,0.3459983766078949,0.8666666666666667,0.003128890646621585,0.3850790858268738
0.934415340423584,0.6094970703125,0.324918270111084,0.34391045570373535,0.8666666666666667,0.002986057661473751,0.3826920688152313
0.933424174785614,0.6077566146850586,0.3256675601005554,0.341625452041626,0.8666666666666667,0.003278872696682811,0.38004136085510254
0.9317196607589722,0.6058427095413208,0.32587695121765137,0.3393948972225189,0.8666666666666667,0.0033449744805693626,0.37746331095695496
0.9302986860275269,0.6043485403060913,0.32595014572143555,0.33722829818725586,0.8666666666666667,0.003488282673060894,0.3748992383480072
0.9289955496788025,0.6030625104904175,0.325933039188385,0.33505964279174805,0.8666666666666667,0.0036415704526007175,0.3723014295101166
0.9274888038635254,0.6014630794525146,0.32602572441101074,0.3327186703681946,0.8666666666666667,0.003812598530203104,0.36948901414871216
0.926104724407196,0.5998812913894653,0.3262234330177307,0.3304441571235657,0.8666666666666667,0.004001525230705738,0.3667193651199341
0.9247485995292664,0.5983058214187622,0.32644277811050415,0.3282342851161957,0.8666666666666667,0.004105748143047094,0.3639950156211853
0.9234212636947632,0.5967553853988647,0.32666587829589844,0.32608991861343384,0.8666666666666667,0.004027152433991432,0.3613157868385315
0.9221043586730957,0.5952267050743103,0.3268776535987854,0.3240095376968384,0.8666666666666667,0.004401422571390867,0.35868343710899353
0.9207907915115356,0.5937144756317139,0.3270763158798218,0.3219951391220093,0.8666666666666667,0.004786353558301926,0.35610294342041016
0.9193393588066101,0.5919357538223267,0.32740360498428345,0.32002270221710205,0.8666666666666667,0.005030136555433273,0.3535784184932709
0.917931079864502,0.5888592600822449,0.3290718197822571,0.3178350329399109,0.8666666666666667,0.006278426852077246,0.35087043046951294
0.9162740111351013,0.5860074758529663,0.330266535282135,0.31574875116348267,0.8666666666666667,0.006851124111562967,0.34819936752319336
0.9142462611198425,0.5835413336753845,0.330704927444458,0.31387656927108765,0.8666666666666667,0.00691448338329792,0.3457353115081787
0.9122369289398193,0.5812081694602966,0.3310287594795227,0.31208330392837524,0.8666666666666667,0.006941779516637325,0.3433457314968109
0.9099386930465698,0.5789632201194763,0.3309754729270935,0.31033414602279663,0.8666666666666667,0.007121514528989792,0.3410228192806244
0.9074878096580505,0.5766531229019165,0.33083468675613403,0.3086123466491699,0.8666666666666667,0.007406202610582113,0.3387698829174042
0.904982328414917,0.5744648575782776,0.3305174708366394,0.30701684951782227,0.8666666666666667,0.007593505550175905,0.3366731107234955
0.9025232195854187,0.5724695920944214,0.3300536274909973,0.305569052696228,0.8666666666666667,0.007813779637217522,0.33474427461624146
0.9001571536064148,0.5702682733535767,0.32988888025283813,0.30407094955444336,0.8666666666666667,0.008042259141802788,0.3327908217906952
0.8976576328277588,0.5679973363876343,0.3296602964401245,0.3026207685470581,0.8666666666666667,0.0082787424325943,0.33091604709625244
0.8951448202133179,0.5657626986503601,0.32938212156295776,0.3012392222881317,0.8666666666666667,0.008514361456036568,0.32912808656692505
0.8926383852958679,0.5635448694229126,0.3290935158729553,0.2999321222305298,0.8666666666666667,0.009287239983677864,0.32743552327156067
0.8901771306991577,0.5613418221473694,0.32883530855178833,0.2987074553966522,0.8666666666666667,0.010134909301996231,0.3258471190929413
0.8878041505813599,0.5591585040092468,0.32864564657211304,0.2975815534591675,0.8666666666666667,0.010715954937040806,0.3243779242038727
0.8855603933334351,0.5570081472396851,0.32855224609375,0.29657769203186035,0.8666666666666667,0.011637161485850811,0.3230544328689575
0.8834592700004578,0.5545921325683594,0.3288671374320984,0.295521080493927,0.8666666666666667,0.012437677942216396,0.3217054307460785
0.8813297748565674,0.55213463306427,0.32919514179229736,0.29460084438323975,0.8666666666666667,0.013391757383942604,0.32054126262664795
0.8797073364257812,0.5489188432693481,0.3307884931564331,0.29347386956214905,0.8666666666666667,0.013919868506491184,0.3191964626312256
0.8779115080833435,0.5452274680137634,0.3326840400695801,0.29255789518356323,0.8666666666666667,0.015004354529082775,0.318153440952301
0.8761290311813354,0.5420452356338501,0.33408379554748535,0.2922080159187317,0.8666666666666667,0.015579761937260628,0.3177587389945984
0.8748255968093872,0.5393462181091309,0.33547937870025635,0.29232847690582275,0.8666666666666667,0.015342818573117256,0.317912757396698
0.8743922114372253,0.536379337310791,0.3380128741264343,0.29270002245903015,0.8666666666666667,0.015232807025313377,0.3184157907962799
0.8747377395629883,0.5325528383255005,0.3421849012374878,0.293282151222229,0.8666666666666667,0.014960592612624168,0.3192731738090515
0.8748918771743774,0.5291092395782471,0.34578263759613037,0.2945515513420105,0.8666666666666667,0.014385427348315716,0.321005254983902
0.8759074211120605,0.5263841152191162,0.34952330589294434,0.2962719202041626,0.8666666666666667,0.01399039663374424,0.3232705593109131
0.877892255783081,0.5239009261131287,0.3539913296699524,0.2981322705745697,0.8666666666666667,0.01331106387078762,0.3257027268409729
0.8809146881103516,0.52159184217453,0.35932284593582153,0.29993224143981934,0.8666666666666667,0.012628382071852684,0.3280303478240967
0.8849107623100281,0.5201177597045898,0.36479300260543823,0.30171316862106323,0.8666666666666667,0.012247813865542412,0.33030375838279724
0.8895434141159058,0.5188995003700256,0.3706439137458801,0.30330103635787964,0.8666666666666667,0.01181518379598856,0.3323836326599121
0.8949009776115417,0.5180460810661316,0.37685489654541016,0.30465954542160034,0.8333333333333334,0.01122960913926363,0.3342089354991913
0.9008821249008179,0.5175303816795349,0.38335174322128296,0.30578216910362244,0.8333333333333334,0.01078081876039505,0.33577781915664673
0.9078490138053894,0.5161679983139038,0.3916810154914856,0.30583274364471436,0.8333333333333334,0.008796477690339088,0.33638501167297363
0.91510409116745,0.5147576332092285,0.40034645795822144,0.3055644631385803,0.8333333333333334,0.008670777082443237,0.33673447370529175
0.922802209854126,0.5136374235153198,0.40916478633880615,0.30518531799316406,0.8333333333333334,0.008269432000815868,0.3369748592376709
0.9309120178222656,0.5126789808273315,0.4182330369949341,0.3047228455543518,0.8333333333333334,0.008381640538573265,0.33712610602378845
0.9399620890617371,0.5130852460861206,0.42687684297561646,0.3044852614402771,0.8333333333333334,0.008120764046907425,0.33733099699020386
0.9489309191703796,0.5132138729095459,0.43571704626083374,0.3041219115257263,0.8333333333333334,0.007943108677864075,0.3375088572502136
0.9579943418502808,0.5133045315742493,0.4446898102760315,0.303744375705719,0.8333333333333334,0.007780731655657291,0.3376898169517517
0.9669817686080933,0.5131327509880066,0.45384901762008667,0.30331850051879883,0.8333333333333334,0.007659334689378738,0.337871253490448
0.9760050177574158,0.5129845142364502,0.4630205035209656,0.30292344093322754,0.8333333333333334,0.007552829105407,0.33807575702667236
0.9849387407302856,0.5127689242362976,0.47216981649398804,0.3025289475917816,0.8333333333333334,0.007422803435474634,0.3382989764213562
0.9937270879745483,0.5124668478965759,0.4812602400779724,0.30212241411209106,0.8333333333333334,0.006122250575572252,0.33853262662887573
1.0023865699768066,0.5119906663894653,0.4903959035873413,0.3016490936279297,0.8333333333333334,0.0039221723563969135,0.33871448040008545
1.0108530521392822,0.5113556385040283,0.4994974136352539,0.3011109232902527,0.8333333333333334,0.003777494188398123,0.33885547518730164
1.019058108329773,0.5106313228607178,0.5084267854690552,0.30052340030670166,0.8333333333333334,0.003627472324296832,0.3389589190483093
1.0272538661956787,0.5105711221694946,0.5166827440261841,0.3000795245170593,0.8333333333333334,0.003439712803810835,0.33911728858947754
1.035555124282837,0.5119224786758423,0.5236326456069946,0.2998936176300049,0.8333333333333334,0.002936719451099634,0.3393833637237549
1.0433266162872314,0.512748122215271,0.5305784940719604,0.2993050217628479,0.8333333333333334,0.002887591952458024,0.3394877314567566
1.0507322549819946,0.5133846998214722,0.5373475551605225,0.2985077500343323,0.8333333333333334,0.0027115901466459036,0.33947429060935974
1.0577549934387207,0.5139028429985046,0.5438521504402161,0.2975524067878723,0.8333333333333334,0.002635762095451355,0.33935320377349854
1.0644103288650513,0.5148158073425293,0.549594521522522,0.2966160178184509,0.8333333333333334,0.0025688125751912594,0.3392133116722107
1.070510983467102,0.5154922008514404,0.5550187826156616,0.29550111293792725,0.8333333333333334,0.002441877033561468,0.3389730155467987
1.076236605644226,0.5162166953086853,0.5600199103355408,0.2943354547023773,0.8333333333333334,0.0025449784006923437,0.33864253759384155
1.081507921218872,0.5168842077255249,0.5646237134933472,0.29306527972221375,0.8333333333333334,0.002689570654183626,0.3382062613964081
1.0863200426101685,0.5175966024398804,0.5687234401702881,0.29172828793525696,0.8333333333333334,0.002799471840262413,0.33768388628959656
1.0905864238739014,0.518748939037323,0.5718374848365784,0.29050391912460327,0.8333333333333334,0.002906256588175893,0.3372078835964203
1.0945253372192383,0.5193926692008972,0.5751326680183411,0.28912293910980225,0.8333333333333334,0.0030144888442009687,0.3365817964076996
1.098060131072998,0.519558310508728,0.57850182056427,0.28762087225914,0.8333333333333334,0.0031247292645275593,0.33585190773010254
1.1011625528335571,0.5196151733398438,0.5815473794937134,0.2861306369304657,0.8333333333333334,0.0032377224415540695,0.33510130643844604
1.1039471626281738,0.5195794105529785,0.5843677520751953,0.28466901183128357,0.8333333333333334,0.0033541826996952295,0.33433568477630615
1.1064691543579102,0.5194900035858154,0.5869791507720947,0.28324979543685913,0.8333333333333334,0.0035609754268079996,0.33356723189353943
1.1087682247161865,0.5193543434143066,0.5894138813018799,0.28187382221221924,0.8333333333333334,0.00365659361705184,0.3327961564064026
1.110874891281128,0.5191867351531982,0.5916881561279297,0.2805396318435669,0.8333333333333334,0.0037722131237387657,0.3320235311985016
1.1128106117248535,0.5190026760101318,0.5938079357147217,0.27924439311027527,0.8333333333333334,0.00433709379285574,0.33125022053718567
1.1146924495697021,0.5183246731758118,0.5963677763938904,0.2779514193534851,0.8333333333333334,0.004718857351690531,0.33044692873954773
1.116368293762207,0.5168527364730835,0.5995155572891235,0.27657821774482727,0.8333333333333334,0.004930658265948296,0.32955530285835266
1.117702841758728,0.5147606134414673,0.6029422283172607,0.27520087361335754,0.8333333333333334,0.005091354716569185,0.3286210000514984
1.1195012331008911,0.5134493112564087,0.6060519218444824,0.2743569016456604,0.8333333333333334,0.0050878981128335,0.3280890882015228
1.1215485334396362,0.5121146440505981,0.6094338893890381,0.27347561717033386,0.8333333333333334,0.004876129794865847,0.3275287449359894
1.123650312423706,0.50997394323349,0.6136763691902161,0.27239054441452026,0.8333333333333334,0.0048485384322702885,0.3267821967601776
1.1257517337799072,0.5074435472488403,0.6183081865310669,0.27127909660339355,0.8333333333333334,0.005901610013097525,0.3259744942188263
1.1278886795043945,0.5050077438354492,0.6228809356689453,0.27024996280670166,0.8333333333333334,0.005784650798887014,0.3251887261867523
1.1300201416015625,0.5024386644363403,0.6275814771652222,0.269244909286499,0.8333333333333334,0.0056656948290765285,0.32437774538993835
1.1323165893554688,0.5002745985984802,0.6320419907569885,0.26837262511253357,0.8333333333333334,0.005433212034404278,0.32365286350250244
1.1350064277648926,0.49829554557800293,0.6367108821868896,0.26728057861328125,0.8333333333333334,0.005471241194754839,0.32264915108680725
1.1377389430999756,0.4963526427745819,0.6413863003253937,0.26599961519241333,0.8333333333333334,0.0075270142406225204,0.3213874399662018
1.1405096054077148,0.4945520758628845,0.6459575295448303,0.2645755708217621,0.8333333333333334,0.007893289439380169,0.3199136555194855
1.1432123184204102,0.49289822578430176,0.6503140926361084,0.2630254030227661,0.8333333333333334,0.00839763693511486,0.31825244426727295
1.1458150148391724,0.491512656211853,0.6543023586273193,0.26134413480758667,0.8333333333333334,0.00875629298388958,0.3163977265357971
1.148459553718567,0.4918312728404999,0.656628280878067,0.25969845056533813,0.8333333333333334,0.008952025324106216,0.31453293561935425
1.1508790254592896,0.4913789629936218,0.6595000624656677,0.25719374418258667,0.8333333333333334,0.009169024415314198,0.31145042181015015
1.153122067451477,0.4905744194984436,0.6625476479530334,0.25414615869522095,0.8333333333333334,0.009226758033037186,0.30742859840393066
1.1549253463745117,0.4894530177116394,0.6654723286628723,0.2508411705493927,0.8333333333333334,0.009387604892253876,0.302886039018631
1.1563800573349,0.4882665276527405,0.6681135296821594,0.24748486280441284,0.8333333333333334,0.00952865183353424,0.29815906286239624
1.1574194431304932,0.48720186948776245,0.6702175736427307,0.24422907829284668,0.8333333333333334,0.009620309807360172,0.2934453785419464
1.1581995487213135,0.48643606901168823,0.6717634797096252,0.241174578666687,0.8333333333333334,0.009592843241989613,0.2889564633369446
1.158604621887207,0.4855058193206787,0.6730988025665283,0.23817305266857147,0.8333333333333334,0.009443328715860844,0.2845498025417328
1.1586353778839111,0.4844655692577362,0.6741698086261749,0.2352958768606186,0.8333333333333334,0.009297320619225502,0.28034722805023193
1.158336877822876,0.4833011329174042,0.6750357449054718,0.23260542750358582,0.8333333333333334,0.013304655440151691,0.27646705508232117
1.1577649116516113,0.4819670617580414,0.67579784989357,0.23012098670005798,0.8333333333333334,0.015201721340417862,0.2729654312133789
1.157057762145996,0.4805240035057068,0.6765337586402893,0.22781811654567719,0.8333333333333334,0.02126557193696499,0.26974934339523315
1.1562578678131104,0.47891148924827576,0.6773463785648346,0.22569768130779266,0.8333333333333334,0.020821401849389076,0.26684001088142395
1.1544688940048218,0.4783894419670105,0.6760794520378113,0.22382435202598572,0.8666666666666667,0.019202250987291336,0.26425307989120483
1.1519372463226318,0.477683961391449,0.6742532849311829,0.22206181287765503,0.8666666666666667,0.01821768470108509,0.26184841990470886
1.147911787033081,0.47743791341781616,0.6704738736152649,0.22044700384140015,0.8666666666666667,0.017190687358379364,0.25969675183296204
1.143810749053955,0.4770929217338562,0.6667178273200989,0.21914514899253845,0.8666666666666667,0.01598229445517063,0.25816893577575684
1.1398108005523682,0.4764746129512787,0.6633361876010895,0.2181389033794403,0.8666666666666667,0.014663724228739738,0.25720247626304626
1.1357815265655518,0.47590476274490356,0.6598767638206482,0.21738559007644653,0.8666666666666667,0.013552545569837093,0.25669020414352417
1.131829023361206,0.4757906198501587,0.6560384035110474,0.21685951948165894,0.8666666666666667,0.012642091140151024,0.256570041179657
1.127880334854126,0.47508007287979126,0.6528002619743347,0.2164357751607895,0.8666666666666667,0.01182631216943264,0.256587952375412
1.124028205871582,0.4759739637374878,0.6480542421340942,0.21611237525939941,0.8666666666666667,0.011100081726908684,0.2567353844642639
1.1204578876495361,0.47838959097862244,0.6420682966709137,0.21591460704803467,0.8666666666666667,0.010434597730636597,0.25705909729003906
1.1170587539672852,0.48064887523651123,0.6364098787307739,0.21581773459911346,0.8666666666666667,0.009818817488849163,0.2575136423110962
1.113847017288208,0.48277053236961365,0.6310764849185944,0.21579572558403015,0.8666666666666667,0.00926473643630743,0.2580515444278717
1.1107890605926514,0.48467421531677246,0.6261148452758789,0.21581384539604187,0.8666666666666667,0.008763909339904785,0.25860917568206787
1.1078746318817139,0.48646432161331177,0.6214103102684021,0.21588526666164398,0.8666666666666667,0.008314885199069977,0.2592202126979828
1.1051005125045776,0.48812705278396606,0.6169734597206116,0.21598896384239197,0.8666666666666667,0.007918883115053177,0.2598596513271332
1.102450966835022,0.4896869659423828,0.6127640008926392,0.21613344550132751,0.8666666666666667,0.007551196496933699,0.2605288028717041
1.0999152660369873,0.4911617040634155,0.6087535619735718,0.21631395816802979,0.8666666666666667,0.0072310976684093475,0.26122480630874634
1.0974814891815186,0.49254295229911804,0.6049385368824005,0.2165212631225586,0.8666666666666667,0.0069401147775352,0.2619350552558899
1.0951342582702637,0.493813693523407,0.6013205647468567,0.21674256026744843,0.8666666666666667,0.006682415958493948,0.2626504898071289
1.0928757190704346,0.4949953258037567,0.5978803932666779,0.21697384119033813,0.8666666666666667,0.006455159746110439,0.26336485147476196
1.0906836986541748,0.49610278010368347,0.5945809185504913,0.2172255963087082,0.8666666666666667,0.0062523894011974335,0.2640884816646576
1.0885528326034546,0.49714168906211853,0.5914111435413361,0.21749284863471985,0.8666666666666667,0.006067261099815369,0.2648167610168457
1.0864754915237427,0.498117059469223,0.5883584320545197,0.2177729308605194,0.8666666666666667,0.005902634467929602,0.26554858684539795
1.0844395160675049,0.4990345239639282,0.5854049921035767,0.21806523203849792,0.8666666666666667,0.005743085872381926,0.2662854790687561
1.0824363231658936,0.49986565113067627,0.5825706720352173,0.21835947036743164,0.8666666666666667,0.005597020499408245,0.2670099139213562
1.0804564952850342,0.5005046725273132,0.579951822757721,0.2186240404844284,0.8666666666666667,0.005476247984915972,0.2676627039909363
1.0784885883331299,0.5011033415794373,0.5773852467536926,0.21889734268188477,0.8666666666666667,0.00989217683672905,0.26832082867622375
1.076540231704712,0.5016556978225708,0.5748845338821411,0.21917885541915894,0.8666666666666667,0.00874954741448164,0.26898401975631714
1.0746145248413086,0.5021684765815735,0.5724460482597351,0.21946930885314941,0.8666666666666667,0.00832017045468092,0.269655704498291
1.0726932287216187,0.5026472806930542,0.5700459480285645,0.21977075934410095,0.8666666666666667,0.007995578460395336,0.27034199237823486
1.0695750713348389,0.5033719539642334,0.5662031173706055,0.22043822705745697,0.8666666666666667,0.007720886263996363,0.27171918749809265
1.0668995380401611,0.5037453174591064,0.5631542205810547,0.22092442214488983,0.8666666666666667,0.007478891871869564,0.27276143431663513
1.0643329620361328,0.5039653778076172,0.5603675842285156,0.22138164937496185,0.8666666666666667,0.00672569265589118,0.27374646067619324
1.0618442296981812,0.5040728449821472,0.5577713847160339,0.22182798385620117,0.8666666666666667,0.005910367704927921,0.2747088372707367
1.059422254562378,0.5040811896324158,0.5553410649299622,0.2222720831632614,0.8666666666666667,0.0059678759425878525,0.2756631374359131
1.0570483207702637,0.5039986968040466,0.553049623966217,0.22271549701690674,0.8666666666666667,0.0058133769780397415,0.2766155004501343
1.054857611656189,0.5039268136024475,0.5509307980537415,0.22313818335533142,0.8666666666666667,0.006131752394139767,0.27754977345466614
1.0528390407562256,0.503964900970459,0.5488741397857666,0.2235821783542633,0.8666666666666667,0.006873686332255602,0.2785627841949463
1.050682783126831,0.5037891864776611,0.5468935966491699,0.2240702211856842,0.8666666666666667,0.007047388702630997,0.2796596884727478
1.0490130186080933,0.5033644437789917,0.5456485748291016,0.2245275378227234,0.8666666666666667,0.006956275086849928,0.28070491552352905
1.0481551885604858,0.5026883482933044,0.5454668402671814,0.22489933669567108,0.8666666666666667,0.006859981920570135,0.28157782554626465
1.0473120212554932,0.5017247200012207,0.5455873012542725,0.22519008815288544,0.8666666666666667,0.006754294037818909,0.28226813673973083
1.0464978218078613,0.5007792711257935,0.5457185506820679,0.22557154297828674,0.8666666666666667,0.006611607037484646,0.283118337392807
1.0457122325897217,0.4997994899749756,0.5459127426147461,0.22597835958003998,0.8666666666666667,0.006469166837632656,0.28402313590049744
1.0449512004852295,0.4987800121307373,0.5461711883544922,0.22641071677207947,0.8666666666666667,0.006331085227429867,0.28498536348342896
1.0441821813583374,0.4976653754711151,0.5465168058872223,0.2268553227186203,0.8666666666666667,0.006193752400577068,0.2859720289707184
1.043400526046753,0.4964449405670166,0.5469555854797363,0.22730311751365662,0.8666666666666667,0.006059262435883284,0.28696680068969727
1.0426044464111328,0.4951176643371582,0.5474867820739746,0.22775399684906006,0.8666666666666667,0.005928725004196167,0.28796908259391785
1.0417869091033936,0.4936753213405609,0.5481115877628326,0.22820711135864258,0.8666666666666667,0.005799656733870506,0.28897684812545776
1.04094660282135,0.4921134412288666,0.5488331615924835,0.22866222262382507,0.8666666666666667,0.005637628957629204,0.2899895906448364
1.0400818586349487,0.4904291033744812,0.5496527552604675,0.2291199415922165,0.8666666666666667,0.005417902488261461,0.2910086512565613
1.0391863584518433,0.4884271025657654,0.5507592558860779,0.2295394390821457,0.8666666666666667,0.005292708054184914,0.2919519543647766
1.0382698774337769,0.48624011874198914,0.5520297586917877,0.22995439171791077,0.8666666666666667,0.005376425571739674,0.29289016127586365
1.037302017211914,0.48392850160598755,0.5533735156059265,0.2303657829761505,0.8666666666666667,0.005345228128135204,0.29381129145622253
1.0389354228973389,0.48150524497032166,0.5574301779270172,0.23077186942100525,0.8666666666666667,0.00543951103463769,0.2947213649749756
1.040747046470642,0.47888264060020447,0.5618644058704376,0.2312408685684204,0.8666666666666667,0.005572735331952572,0.2958220839500427
1.042654275894165,0.47588247060775757,0.5667718052864075,0.23174355924129486,0.8666666666666667,0.005730007775127888,0.29711657762527466
1.0445466041564941,0.4728792607784271,0.571667343378067,0.23232071101665497,0.8666666666666667,0.005936393979936838,0.2985442876815796
1.0464107990264893,0.46962207555770874,0.5767887234687805,0.23291274905204773,0.8666666666666667,0.006131990812718868,0.3000222444534302
1.0482596158981323,0.46615085005760193,0.5821087658405304,0.23354290425777435,0.8666666666666667,0.006328168790787458,0.3015900254249573
1.0500702857971191,0.46240943670272827,0.5876608490943909,0.23419487476348877,0.8666666666666667,0.0065285866148769855,0.3032117784023285
1.0518183708190918,0.45836377143859863,0.5934545993804932,0.2348313331604004,0.8666666666666667,0.010534338653087616,0.30479997396469116
1.0535304546356201,0.454030841588974,0.5994996130466461,0.23548178374767303,0.8666666666666667,0.009936745278537273,0.30643293261528015
1.0552037954330444,0.44940516352653503,0.6057986319065094,0.23614490032196045,0.8666666666666667,0.011177163571119308,0.3081204295158386
1.0568296909332275,0.4444955289363861,0.6123341619968414,0.23681770265102386,0.8666666666666667,0.015015462413430214,0.30986666679382324
1.0585591793060303,0.4382619559764862,0.6202972233295441,0.2378046214580536,0.8666666666666667,0.014462138526141644,0.31252026557922363
1.0600550174713135,0.4321938455104828,0.6278611719608307,0.23866236209869385,0.8666666666666667,0.014791708439588547,0.314929723739624
1.0614423751831055,0.42537635564804077,0.6360660195350647,0.2395050972700119,0.8666666666666667,0.014644332230091095,0.3174985349178314
1.0628101825714111,0.417192280292511,0.6456179022789001,0.24055397510528564,0.8666666666666667,0.014119268395006657,0.3208606541156769
1.0639111995697021,0.4093923568725586,0.6545188426971436,0.24129626154899597,0.8666666666666667,0.013830271549522877,0.3238379657268524
1.0651992559432983,0.4028746485710144,0.6623246073722839,0.24185514450073242,0.8666666666666667,0.013689975254237652,0.32676854729652405
1.0697684288024902,0.4006745219230652,0.669093906879425,0.24193927645683289,0.8666666666666667,0.013234888203442097,0.3291095793247223
1.074802279472351,0.3978586196899414,0.6769436597824097,0.24162594974040985,0.8666666666666667,0.013030370697379112,0.33096975088119507
1.0798141956329346,0.39502429962158203,0.6847898960113525,0.24115914106369019,0.8666666666666667,0.01392633467912674,0.3327389359474182
1.084692358970642,0.3921458125114441,0.692546546459198,0.24050645530223846,0.8666666666666667,0.013923595659434795,0.33430618047714233
1.0892794132232666,0.38910865783691406,0.7001707553863525,0.23962554335594177,0.8666666666666667,0.0133556192740798,0.3355456590652466
1.093630075454712,0.38590964674949646,0.7077204287052155,0.2385600507259369,0.8666666666666667,0.012543007731437683,0.3365270793437958
1.0977592468261719,0.3814238905906677,0.7163353562355042,0.23681020736694336,0.8666666666666667,0.011837786994874477,0.3368619382381439
1.1018953323364258,0.376880019903183,0.7250153124332428,0.23501673340797424,0.8666666666666667,0.011337905190885067,0.33711642026901245
1.106198787689209,0.3715887665748596,0.7346100211143494,0.23279500007629395,0.8666666666666667,0.01124015636742115,0.3365834951400757
1.1105129718780518,0.36597275733947754,0.7445402145385742,0.23029682040214539,0.8666666666666667,0.016322117298841476,0.3355296850204468
1.1145343780517578,0.3604757487773895,0.7540586292743683,0.22775022685527802,0.8666666666666667,0.01587757281959057,0.33436137437820435
1.118086576461792,0.3552205562591553,0.7628660202026367,0.22528456151485443,0.8666666666666667,0.014680825173854828,0.33324286341667175
1.1215343475341797,0.35026758909225464,0.771266758441925,0.22294048964977264,0.8666666666666667,0.013888160698115826,0.3322361409664154
1.1259320974349976,0.34564170241355896,0.7802903950214386,0.2207736223936081,0.8666666666666667,0.01315691601485014,0.3315713405609131
1.1294891834259033,0.3413267135620117,0.7881624698638916,0.21835462749004364,0.8666666666666667,0.012195284478366375,0.33051973581314087
1.1322696208953857,0.33705446124076843,0.7952151596546173,0.2158179134130478,0.8666666666666667,0.011324209161102772,0.3291352391242981
1.1343458890914917,0.3326711356639862,0.8016747534275055,0.21311122179031372,0.8666666666666667,0.010706883855164051,0.32732921838760376
1.1359026432037354,0.3280177116394043,0.807884931564331,0.2102155089378357,0.8666666666666667,0.01027621328830719,0.32504913210868835
1.1373270750045776,0.32280808687210083,0.8145189881324768,0.2070506066083908,0.8666666666666667,0.009873899631202221,0.3220176100730896
1.1383707523345947,0.31736621260643005,0.8210045397281647,0.2036830186843872,0.8666666666666667,0.009351727552711964,0.31835538148880005
1.1396305561065674,0.31182461977005005,0.8278059363365173,0.20013806223869324,0.8666666666666667,0.008989518508315086,0.31407630443573
1.140534520149231,0.306203693151474,0.834330826997757,0.19643563032150269,0.8666666666666667,0.008684106171131134,0.3091602921485901
1.1408512592315674,0.30050036311149597,0.8403508961200714,0.1926153153181076,0.8666666666666667,0.00843908078968525,0.3036274313926697
1.1406174898147583,0.29470348358154297,0.8459140062332153,0.1886858344078064,0.8666666666666667,0.00855751521885395,0.29746732115745544
1.1399376392364502,0.2887798845767975,0.8511577546596527,0.18466761708259583,0.8666666666666667,0.008689009584486485,0.2906980514526367
1.138797402381897,0.2827414572238922,0.8560559451580048,0.1805829256772995,0.8666666666666667,0.008434779942035675,0.28336015343666077
1.1372135877609253,0.2765732407569885,0.8606403470039368,0.17645150423049927,0.8666666666666667,0.008294505067169666,0.27550917863845825
1.1349678039550781,0.27028948068618774,0.8646783232688904,0.17225950956344604,0.8666666666666667,0.008178391493856907,0.26717624068260193
1.132124662399292,0.2638969421386719,0.8682277202606201,0.16810685396194458,0.8666666666666667,0.008123842068016529,0.25859972834587097
1.1290805339813232,0.25763463973999023,0.871445894241333,0.1640496551990509,0.8666666666666667,0.00825438927859068,0.24993543326854706
1.1257480382919312,0.2514130473136902,0.874334990978241,0.1601804792881012,0.8666666666666667,0.009465768001973629,0.24145850539207458
1.1221078634262085,0.24508893489837646,0.877018928527832,0.15655414760112762,0.8666666666666667,0.008437370881438255,0.23337489366531372
1.1180408000946045,0.2387639284133911,0.8792768716812134,0.1532585620880127,0.8666666666666667,0.008564160205423832,0.22596439719200134
1.113523244857788,0.23247987031936646,0.8810433745384216,0.15036910772323608,0.8666666666666667,0.008600670844316483,0.2194564789533615
1.1078661680221558,0.22795188426971436,0.8799142837524414,0.1479840874671936,0.8666666666666667,0.008225148543715477,0.21415197849273682
1.102900743484497,0.2241659015417099,0.8787348419427872,0.14596353471279144,0.8666666666666667,0.008268523029983044,0.20964829623699188
1.099134087562561,0.22231149673461914,0.8768225908279419,0.14449036121368408,0.8666666666666667,0.007711576297879219,0.20641879737377167
1.094975471496582,0.22534207999706268,0.8696333914995193,0.14357054233551025,0.8666666666666667,0.0074554611928761005,0.20452412962913513
1.0909597873687744,0.2284509539604187,0.8625088334083557,0.14308562874794006,0.8666666666666667,0.007125047501176596,0.2036491483449936
1.0862326622009277,0.23148465156555176,0.854748010635376,0.14307132363319397,0.8666666666666667,0.00700798025354743,0.2038661539554596
1.0812286138534546,0.23452173173427582,0.8467068821191788,0.14340776205062866,0.8666666666666667,0.008033360354602337,0.20484775304794312
1.0761523246765137,0.237992525100708,0.8381597995758057,0.1440875232219696,0.8666666666666667,0.007818695157766342,0.20655231177806854
1.0711692571640015,0.24229983985424042,0.828869417309761,0.14511635899543762,0.8666666666666667,0.007480815518647432,0.20893310010433197
1.066075325012207,0.24647431075572968,0.8196010142564774,0.14647454023361206,0.8666666666666667,0.007200235966593027,0.21191470324993134
1.0613925457000732,0.25064343214035034,0.8107491135597229,0.1482822597026825,0.8333333333333334,0.007076210808008909,0.21571561694145203
1.056422472000122,0.25452810525894165,0.8018943667411804,0.15030890703201294,0.8333333333333334,0.007081510499119759,0.21984539926052094
1.0541105270385742,0.25810641050338745,0.7960041165351868,0.15253496170043945,0.8333333333333334,0.006957170087844133,0.2242181897163391
1.0530413389205933,0.2614823281764984,0.7915590107440948,0.15498578548431396,0.8333333333333334,0.006911391858011484,0.22884297370910645
1.051710605621338,0.26478540897369385,0.786925196647644,0.15772072970867157,0.8333333333333334,0.006858775857836008,0.2337876260280609
1.0501765012741089,0.2680339813232422,0.7821425199508667,0.16074582934379578,0.8333333333333334,0.006714796647429466,0.2390131950378418
1.0485711097717285,0.27128034830093384,0.7772907614707947,0.16399286687374115,0.8333333333333334,0.006588374730199575,0.24442195892333984
1.0467795133590698,0.2765439450740814,0.7702355682849884,0.16748861968517303,0.8333333333333334,0.0067523266188800335,0.25004488229751587
1.0449135303497314,0.28199249505996704,0.7629210352897644,0.17120563983917236,0.8333333333333334,0.006916976533830166,0.25584325194358826
1.0429489612579346,0.28742715716362,0.7555218040943146,0.1751696765422821,0.8333333333333334,0.006816362030804157,0.261804461479187
1.0408302545547485,0.2928065061569214,0.7480237483978271,0.17935685813426971,0.8333333333333334,0.006730692461133003,0.2678813636302948
1.038397192955017,0.29817384481430054,0.7402233481407166,0.1838700771331787,0.8333333333333334,0.007038833573460579,0.2741449773311615
1.0357856750488281,0.3034289479255676,0.7323567271232605,0.18856143951416016,0.8333333333333334,0.007242274470627308,0.2804259955883026
1.0333523750305176,0.3085591495037079,0.7247932255268097,0.19336466491222382,0.8333333333333334,0.007131642661988735,0.2866794466972351
1.0350885391235352,0.31362295150756836,0.7214655876159668,0.19833283126354218,0.8333333333333334,0.007050071377307177,0.29296451807022095
1.0368192195892334,0.3187062442302704,0.718112975358963,0.20350751280784607,0.8333333333333334,0.006171098444610834,0.2992894649505615
1.038604497909546,0.3237904906272888,0.7148140072822571,0.20877522230148315,0.8333333333333334,0.0061224764212965965,0.30553680658340454
1.0402544736862183,0.32881778478622437,0.7114366888999939,0.21417593955993652,0.8333333333333334,0.006194294895976782,0.31176111102104187
1.0418026447296143,0.33376801013946533,0.7080346345901489,0.21968746185302734,0.8333333333333334,0.0060691568069159985,0.3179278075695038
1.0436800718307495,0.3384668827056885,0.705213189125061,0.22505472600460052,0.8333333333333334,0.005935690365731716,0.32376667857170105
1.0455944538116455,0.3430493474006653,0.7025451064109802,0.2304896116256714,0.8333333333333334,0.006132232956588268,0.32949650287628174
1.0472805500030518,0.347581148147583,0.6996994018554688,0.23595766723155975,0.8333333333333334,0.006417353171855211,0.33510351181030273
1.0488324165344238,0.3520088195800781,0.6968235969543457,0.24138276278972626,0.8333333333333334,0.0063077486120164394,0.34051820635795593
1.0502524375915527,0.35633572936058044,0.6939167082309723,0.24676597118377686,0.8333333333333334,0.00629042461514473,0.3457496166229248
1.053412914276123,0.3605864942073822,0.6928264200687408,0.2520627975463867,0.8333333333333334,0.006114514544606209,0.350740522146225
1.057356834411621,0.36474594473838806,0.692610889673233,0.25727394223213196,0.8333333333333334,0.006252487190067768,0.35550349950790405
1.0612268447875977,0.36879128217697144,0.6924355626106262,0.26236817240715027,0.8333333333333334,0.006087071727961302,0.360032856464386
1.0650560855865479,0.3727116584777832,0.6923444271087646,0.2672874331474304,0.8333333333333334,0.0060188136994838715,0.3642667233943939
1.0687835216522217,0.3765614926815033,0.6922220289707184,0.27211201190948486,0.8333333333333334,0.005353140644729137,0.36832040548324585
1.07230544090271,0.3803325593471527,0.6919728815555573,0.27689433097839355,0.8333333333333334,0.004932956304401159,0.3722505569458008
1.0757768154144287,0.38403981924057007,0.6917369961738586,0.28153783082962036,0.8333333333333334,0.004729735665023327,0.3759755492210388
1.0792591571807861,0.38769686222076416,0.691562294960022,0.2860538363456726,0.8333333333333334,0.004432903602719307,0.3795064687728882
1.0833320617675781,0.3910248875617981,0.69230717420578,0.2899671196937561,0.8333333333333334,0.004224008414894342,0.3825162351131439
1.0878504514694214,0.39421552419662476,0.6936349272727966,0.293417751789093,0.8333333333333334,0.009413480758666992,0.3851190507411957
1.09235680103302,0.397499144077301,0.694857656955719,0.296760618686676,0.8333333333333334,0.010365105234086514,0.387567937374115
1.0969061851501465,0.4007742404937744,0.6961319446563721,0.29988551139831543,0.8333333333333334,0.010283701121807098,0.38979387283325195
1.1015112400054932,0.403939813375473,0.6975714266300201,0.30275559425354004,0.8333333333333334,0.017109526321291924,0.39180561900138855
1.1056585311889648,0.406283438205719,0.6993750929832458,0.30578136444091797,0.8333333333333334,0.01755368523299694,0.39395320415496826
1.1096714735031128,0.40824180841445923,0.7014296650886536,0.3086225390434265,0.8333333333333334,0.019881969317793846,0.39584943652153015
1.114316701889038,0.4098268449306488,0.7044898569583893,0.3108822703361511,0.8333333333333334,0.021721063181757927,0.39722058176994324
1.1221638917922974,0.4090936779975891,0.7130702137947083,0.3105466067790985,0.8333333333333334,0.021134665235877037,0.3968691825866699
1.1305845975875854,0.40833306312561035,0.7222515344619751,0.30977410078048706,0.8333333333333334,0.01980913057923317,0.3962622582912445
1.1387596130371094,0.40858909487724304,0.7301705181598663,0.30926620960235596,0.8333333333333334,0.019272970035672188,0.3959749639034271
1.146883487701416,0.4082257151603699,0.7386577725410461,0.30868202447891235,0.8333333333333334,0.018780434504151344,0.39574164152145386
1.1567833423614502,0.4074229896068573,0.7493603527545929,0.30781668424606323,0.8333333333333334,0.018054291605949402,0.3954029083251953
1.1679718494415283,0.40641844272613525,0.7615534067153931,0.30680373311042786,0.8333333333333334,0.01762484945356846,0.39498019218444824
1.1794778108596802,0.40502822399139404,0.7744495868682861,0.3054172396659851,0.8333333333333334,0.09054457396268845,0.3943164348602295
1.1912463903427124,0.40326738357543945,0.787979006767273,0.3035328984260559,0.8333333333333334,0.06940706074237823,0.3933027684688568
1.203108549118042,0.4012293219566345,0.8018792271614075,0.30112215876579285,0.8333333333333334,0.0631600096821785,0.3918555974960327
1.2149454355239868,0.3988720774650574,0.8160733580589294,0.29811978340148926,0.8333333333333334,0.05345166102051735,0.3898678719997406
1.4397516250610352,0.4133400321006775,1.0264115929603577,0.3186567723751068,0.8,0.04878492280840874,0.4452991485595703
1.4635833501815796,0.3937239646911621,1.0698593854904175,0.3087591826915741,0.8,0.04380892589688301,0.43741604685783386
1.4547035694122314,0.35832005739212036,1.096383512020111,0.29351937770843506,0.8,0.04192172363400459,0.42864999175071716
1.4376448392868042,0.3153088092803955,1.1223360300064087,0.2634837031364441,0.8,0.044383518397808075,0.41342028975486755
1.4251437187194824,0.2699889838695526,1.1551547348499298,0.212050661444664,0.8,0.03772714361548424,0.36407479643821716
1.4230461120605469,0.22797471284866333,1.1950713992118835,0.15876467525959015,0.8,0.035497356206178665,0.28217440843582153
1.424992322921753,0.19268475472927094,1.232307568192482,0.1278870701789856,0.8,0.029589226469397545,0.22687077522277832
1.430464744567871,0.18373581767082214,1.246728926897049,0.11844643205404282,0.8,0.029063088819384575,0.2159585803747177
1.4496746063232422,0.18700718879699707,1.2626674175262451,0.11554920673370361,0.8,0.028727464377880096,0.21494334936141968
1.4595506191253662,0.18856269121170044,1.2709879279136658,0.1154482290148735,0.8,0.027264751493930817,0.21264678239822388
1.4613646268844604,0.1870766580104828,1.2742879688739777,0.11516354978084564,0.8,0.023415522649884224,0.20786993205547333
1.4684333801269531,0.18200689554214478,1.2864264845848083,0.11414580047130585,0.8,0.021591925993561745,0.2023606300354004
1.479446291923523,0.17873160541057587,1.300714686512947,0.11207455396652222,0.8,0.02083195000886917,0.19668275117874146
1.4828002452850342,0.1765211522579193,1.3062790930271149,0.10722605884075165,0.8,0.021374007686972618,0.1872490495443344
1.4792542457580566,0.17966482043266296,1.2995894253253937,0.10191362351179123,0.8,0.021620571613311768,0.17797285318374634
1.4699591398239136,0.18099288642406464,1.288966253399849,0.09474305808544159,0.8,0.021765751764178276,0.16727927327156067
1.4563112258911133,0.18167340755462646,1.2746378183364868,0.08756588399410248,0.8,0.022547179833054543,0.1566244214773178
1.4486432075500488,0.18144655227661133,1.2671966552734375,0.08026942610740662,0.8,0.024165766313672066,0.14563678205013275
1.4707772731781006,0.1816423386335373,1.2891349345445633,0.07423429191112518,0.8,0.025696009397506714,0.13669921457767487
1.4910792112350464,0.18651804327964783,1.3045611679553986,0.06894713640213013,0.8,0.017656298354268074,0.12919944524765015
1.5088176727294922,0.19740784168243408,1.311409831047058,0.06513749063014984,0.8,0.017803573980927467,0.12450931966304779
1.5264405012130737,0.21012704074382782,1.316313460469246,0.06338214874267578,0.8,0.016260216012597084,0.12343665212392807
1.55814528465271,0.22301188111305237,1.3351334035396576,0.06358970701694489,0.8,0.016866793856024742,0.12554991245269775
1.5777477025985718,0.23482322692871094,1.3429244756698608,0.06567086279392242,0.8,0.017534606158733368,0.13027732074260712
1.5932598114013672,0.24280349910259247,1.3504563122987747,0.07014209032058716,0.8,0.018907682970166206,0.13862237334251404
1.6023333072662354,0.250278115272522,1.3520551919937134,0.07903732359409332,0.8,0.017799172550439835,0.1523912400007248
1.6109622716903687,0.25762659311294556,1.353335678577423,0.09113600850105286,0.8,0.018921805545687675,0.16841605305671692
1.6292407512664795,0.25608688592910767,1.3731538653373718,0.09637024253606796,0.8,0.01976451650261879,0.17634987831115723
1.639872431755066,0.25967124104499817,1.3802011907100677,0.1115277111530304,0.8,0.0222539734095335,0.19744887948036194
1.6507843732833862,0.2700372636318207,1.3807471096515656,0.1313585340976715,0.8,0.0295092836022377,0.22434428334236145
1.6579093933105469,0.28372251987457275,1.3741868734359741,0.16007840633392334,0.8,0.039047762751579285,0.2595016360282898
1.6625545024871826,0.29906779527664185,1.3634867072105408,0.1933635175228119,0.8,0.03953612968325615,0.29732629656791687
1.665696382522583,0.31401586532592773,1.3516805171966553,0.2259937971830368,0.8,0.03269973024725914,0.3324802815914154
1.6605069637298584,0.3324756920337677,1.3280312716960907,0.25953367352485657,0.8,0.02993047796189785,0.3659357726573944
1.6484625339508057,0.3523216247558594,1.2961409091949463,0.294019490480423,0.8333333333333334,0.03139226511120796,0.3976784646511078
1.62594735622406,0.37248969078063965,1.2534576654434204,0.3268762230873108,0.8333333333333334,0.029659653082489967,0.4225780963897705
1.5973024368286133,0.3905498683452606,1.2067525684833527,0.3529362380504608,0.8333333333333334,0.02244916930794716,0.4363311231136322
1.5699571371078491,0.40260714292526245,1.1673499941825867,0.36629098653793335,0.8333333333333334,0.020620794966816902,0.4385676383972168
1.5439445972442627,0.4098292589187622,1.1341153383255005,0.37114033102989197,0.8333333333333334,0.018124988302588463,0.43415284156799316
1.5266169309616089,0.4077676236629486,1.1188493072986603,0.369524210691452,0.8333333333333334,0.018452228978276253,0.4257495105266571
1.5034785270690918,0.4053494930267334,1.0981290340423584,0.3655921220779419,0.8333333333333334,0.017705105245113373,0.41608700156211853
1.488555908203125,0.3980465829372406,1.0905093252658844,0.35950976610183716,0.8333333333333334,0.017018340528011322,0.40597009658813477
1.4736632108688354,0.3898571729660034,1.083806037902832,0.3530798554420471,0.8333333333333334,0.01659279875457287,0.3965338170528412
1.4577105045318604,0.38176214694976807,1.0759483575820923,0.34673380851745605,0.8333333333333334,0.019561205059289932,0.3885222375392914
1.4417264461517334,0.3741317689418793,1.0675946772098541,0.33997732400894165,0.8333333333333334,0.017035694792866707,0.3802858293056488
1.4260902404785156,0.36732977628707886,1.0587604641914368,0.33327218890190125,0.8333333333333334,0.015441374853253365,0.37300628423690796
1.4108142852783203,0.36143171787261963,1.0493825674057007,0.32668328285217285,0.8333333333333334,0.01428146380931139,0.36669549345970154
1.3970993757247925,0.3557187020778656,1.0413806736469269,0.31946679949760437,0.8333333333333334,0.01663588359951973,0.36069267988204956
1.3874101638793945,0.3486463725566864,1.0387637913227081,0.30817627906799316,0.8333333333333334,0.024857228621840477,0.35222679376602173
1.37860107421875,0.34098681807518005,1.03761425614357,0.2965461015701294,0.8333333333333334,0.02222689799964428,0.3433278501033783
1.3686389923095703,0.33474183082580566,1.0338971614837646,0.2852294147014618,0.8333333333333334,0.020312562584877014,0.3341059684753418
1.3671104907989502,0.32966187596321106,1.0374486148357391,0.27484366297721863,0.8333333333333334,0.02321077324450016,0.32498857378959656
1.3730456829071045,0.32404759526252747,1.048998087644577,0.26230502128601074,0.8333333333333334,0.024344975128769875,0.31280452013015747
1.3823630809783936,0.31370338797569275,1.0686596930027008,0.24843239784240723,0.8333333333333334,0.022463098168373108,0.2976543605327606
1.3906749486923218,0.30460017919540405,1.0860747694969177,0.23786287009716034,0.8333333333333334,0.02405107393860817,0.2846275568008423
1.3987396955490112,0.29647213220596313,1.102267563343048,0.23016701638698578,0.8333333333333334,0.02315611019730568,0.27406156063079834
1.4075992107391357,0.2873590588569641,1.1202401518821716,0.22483544051647186,0.8333333333333334,0.020272182300686836,0.26609882712364197
1.4170913696289062,0.2778165340423584,1.1392748355865479,0.220916748046875,0.8333333333333334,0.017280161380767822,0.25990772247314453
1.4258642196655273,0.26899027824401855,1.1568739414215088,0.21810786426067352,0.8333333333333334,0.015291714109480381,0.2554234266281128
1.434453010559082,0.25931549072265625,1.1751375198364258,0.21553930640220642,0.8333333333333334,0.013607080094516277,0.25200408697128296
1.441750407218933,0.24977265298366547,1.1919777542352676,0.21271133422851562,0.8333333333333334,0.016278216615319252,0.24951815605163574
1.4471133947372437,0.24124452471733093,1.2058688700199127,0.2093334197998047,0.8333333333333334,0.014224119484424591,0.24786660075187683
1.4510328769683838,0.23378682136535645,1.2172460556030273,0.2051798552274704,0.8333333333333334,0.01227874681353569,0.24649851024150848
1.454268217086792,0.22735695540905,1.226911261677742,0.20029667019844055,0.8333333333333334,0.010925523936748505,0.24509161710739136
1.4572112560272217,0.22177903354167938,1.2354322224855423,0.19517436623573303,0.8333333333333334,0.009586523286998272,0.2434937208890915
1.461066484451294,0.2144918143749237,1.2465746700763702,0.18743756413459778,0.8333333333333334,0.008746611885726452,0.2402108758687973
1.4662730693817139,0.20831260085105896,1.257960468530655,0.18041227757930756,0.8333333333333334,0.006409581284970045,0.2368457317352295
1.47210693359375,0.20320531725883484,1.2689016163349152,0.17475435137748718,0.8333333333333334,0.005677659995853901,0.23380619287490845
1.4782512187957764,0.19867423176765442,1.279576987028122,0.17008507251739502,0.8333333333333334,0.005738840438425541,0.23079916834831238
1.4845376014709473,0.19492599368095398,1.2896116077899933,0.16611312329769135,0.8333333333333334,0.00563337467610836,0.22772978246212006
1.4910168647766113,0.19162225723266602,1.2993946075439453,0.16189998388290405,0.8333333333333334,0.004864342976361513,0.2238626331090927
1.497251033782959,0.18973587453365326,1.3075151592493057,0.15919910371303558,0.8333333333333334,0.004230289254337549,0.22061434388160706
1.5033290386199951,0.18807725608348846,1.3152517825365067,0.1556583046913147,0.8333333333333334,0.003747390117496252,0.21631881594657898
1.5091004371643066,0.1858406513929367,1.32325978577137,0.14978644251823425,0.8333333333333334,0.0033294223248958588,0.20989862084388733
1.5141299962997437,0.18324971199035645,1.3308802843093872,0.1418905258178711,0.8333333333333334,0.0029778454918414354,0.2016567438840866
1.5179717540740967,0.18196818232536316,1.3360035717487335,0.13364039361476898,0.8333333333333334,0.0027168539818376303,0.1930479258298874
1.5206798315048218,0.1807757318019867,1.339904099702835,0.12587860226631165,0.8333333333333334,0.00253299530595541,0.1847858875989914
1.5225245952606201,0.17979001998901367,1.3427345752716064,0.11932907998561859,0.8333333333333334,0.0024020690470933914,0.17758691310882568
1.5237807035446167,0.17910346388816833,1.3446772396564484,0.1143859475851059,0.8333333333333334,0.002328057773411274,0.17195801436901093
1.5246524810791016,0.17874668538570404,1.3459057956933975,0.11099795997142792,0.8333333333333334,0.0022414519917219877,0.16796797513961792
1.5252809524536133,0.17867688834667206,1.3466040641069412,0.10885864496231079,0.8333333333333334,0.0021483558230102062,0.16536420583724976
1.5257530212402344,0.1788526028394699,1.3469004184007645,0.10763376951217651,0.8333333333333334,0.002056792611256242,0.163819819688797
1.5261281728744507,0.1792064607143402,1.3469217121601105,0.10705152153968811,0.8333333333333334,0.0019683009013533592,0.16304129362106323
1.5263776779174805,0.17983005940914154,1.346547618508339,0.10712074488401413,0.8333333333333334,0.0018853434594348073,0.16307276487350464
1.5266311168670654,0.18048828840255737,1.346142828464508,0.10738631337881088,0.8333333333333334,0.0018062868621200323,0.16334912180900574
1.5269122123718262,0.18113717436790466,1.3457750380039215,0.10772113502025604,0.8333333333333334,0.001731877913698554,0.16371476650238037
1.5272259712219238,0.18176089227199554,1.3454650789499283,0.10806465148925781,0.8333333333333334,0.0016622769180685282,0.16409587860107422
1.5275707244873047,0.182350754737854,1.3452199697494507,0.10838359594345093,0.8333333333333334,0.0015955159906297922,0.1644512265920639
1.5279425382614136,0.18290337920188904,1.3450391590595245,0.10866285860538483,0.8333333333333334,0.0015315789496526122,0.16476169228553772
1.528334379196167,0.18341848254203796,1.344915896654129,0.10889975726604462,0.8333333333333334,0.0014704536879435182,0.1650233268737793
1.5287394523620605,0.18389761447906494,1.3448418378829956,0.10909770429134369,0.8333333333333334,0.0014119191328063607,0.16523970663547516
1.5291519165039062,0.18434426188468933,1.344807654619217,0.10926368087530136,0.8333333333333334,0.0013556041521951556,0.16541871428489685
1.529565691947937,0.18476144969463348,1.3448042422533035,0.1094050407409668,0.8333333333333334,0.0013015198055654764,0.16556908190250397
1.52997624874115,0.18515174090862274,1.3448245078325272,0.10952860116958618,0.8333333333333334,0.0012496741255745292,0.16569861769676208
1.5303802490234375,0.18551838397979736,1.3448618650436401,0.10964059829711914,0.8333333333333334,0.001199296792037785,0.16581478714942932
1.5307753086090088,0.18586371839046478,1.344911590218544,0.10974525660276413,0.8333333333333334,0.0011515314690768719,0.1659226268529892
1.5311589241027832,0.18619009852409363,1.3449688255786896,0.1098463162779808,0.8333333333333334,0.0011056819930672646,0.16602668166160583
1.5315308570861816,0.18649904429912567,1.345031812787056,0.10994569957256317,0.8333333333333334,0.0010613325284793973,0.16612915694713593
1.5318896770477295,0.18679261207580566,1.3450970649719238,0.11004464328289032,0.8333333333333334,0.0010192482732236385,0.16623178124427795
1.5322353839874268,0.18707159161567688,1.3451637923717499,0.11014386266469955,0.8333333333333334,0.0009782055858522654,0.16633528470993042
1.5325678586959839,0.18733704090118408,1.3452308177947998,0.11024310439825058,0.8333333333333334,0.000939375429879874,0.1664394587278366
1.5328869819641113,0.18759039044380188,1.3452965915203094,0.11034269630908966,0.8333333333333334,0.0009014300303533673,0.16654470562934875
1.5331939458847046,0.18783128261566162,1.345362663269043,0.11044152826070786,0.8333333333333334,0.0008652430842630565,0.16664963960647583
1.5334882736206055,0.18806134164333344,1.345426931977272,0.11053937673568726,0.8333333333333334,0.0008307518437504768,0.1667541116476059
1.533771276473999,0.18828067183494568,1.3454906046390533,0.11063572019338608,0.8333333333333334,0.0007971072918735445,0.1668575257062912
1.5340423583984375,0.18848960101604462,1.3455527573823929,0.11072985827922821,0.8333333333333334,0.000764828990213573,0.16695889830589294
1.5343027114868164,0.18868903815746307,1.3456136733293533,0.11082175374031067,0.8333333333333334,0.0007339997100643814,0.1670583188533783
1.534553050994873,0.18887853622436523,1.3456745147705078,0.11091037839651108,0.8333333333333334,0.0007043188088573515,0.16715435683727264
1.5347929000854492,0.18905946612358093,1.3457334339618683,0.11099603027105331,0.8333333333333334,0.00067532854154706,0.16724757850170135
1.53502357006073,0.18923139572143555,1.3457921743392944,0.11107826232910156,0.8333333333333334,0.0006474826950579882,0.16733723878860474
1.5352447032928467,0.1893952339887619,1.3458494693040848,0.11115700006484985,0.8333333333333334,0.0006205850513651967,0.1674233078956604
1.535456657409668,0.18955108523368835,1.3459055721759796,0.1112322062253952,0.8333333333333334,0.000595175486523658,0.1675056666135788
1.5356595516204834,0.18969902396202087,1.3459605276584625,0.11130385845899582,0.8333333333333334,0.000570901611354202,0.1675843596458435
1.535853385925293,0.18983981013298035,1.3460135757923126,0.11137183755636215,0.8333333333333334,0.0005479694809764624,0.16765916347503662
1.5360393524169922,0.18997320532798767,1.3460661470890045,0.11143630743026733,0.8333333333333334,0.0005250982940196991,0.1677301824092865
1.5362175703048706,0.19009992480278015,1.3461176455020905,0.11149734258651733,0.8333333333333334,0.000503851450048387,0.16779759526252747
1.5363883972167969,0.19022022187709808,1.3461681753396988,0.11155520379543304,0.8333333333333334,0.00048317600158043206,0.16786161065101624
1.5365524291992188,0.190334290266037,1.3462181389331818,0.11160975694656372,0.8333333333333334,0.00046349610784091055,0.1679220050573349
1.5367097854614258,0.1904427409172058,1.34626704454422,0.11166137456893921,0.8333333333333334,0.00044494765461422503,0.16797924041748047
1.536860466003418,0.1905452311038971,1.3463152348995209,0.11171002686023712,0.8333333333333334,0.0004261246940586716,0.16803328692913055
1.5370047092437744,0.19064265489578247,1.346362054347992,0.11175599694252014,0.8333333333333334,0.00040866233757697046,0.16808442771434784
1.5371427536010742,0.19073486328125,1.3464078903198242,0.11179917305707932,0.8333333333333334,0.000392203131923452,0.16813254356384277
1.5372743606567383,0.19082240760326385,1.3464519530534744,0.11184018105268478,0.8333333333333334,0.0003755010257009417,0.16817836463451385
1.537400722503662,0.19090509414672852,1.3464956283569336,0.11187827587127686,0.8333333333333334,0.0003605832171160728,0.16822096705436707
1.537520408630371,0.19098332524299622,1.3465370833873749,0.11191429942846298,0.8333333333333334,0.00034521700581535697,0.1682613343000412
1.5376355648040771,0.19105735421180725,1.34657821059227,0.11194827407598495,0.8333333333333334,0.0003310596221126616,0.16829946637153625
1.5377452373504639,0.19112750887870789,1.346617728471756,0.11198006570339203,0.8333333333333334,0.00031765474705025554,0.16833524405956268
1.5378488302230835,0.19119374454021454,1.346655085682869,0.11201002448797226,0.8333333333333334,0.0003042368043679744,0.1683690845966339
1.5379480123519897,0.19125649333000183,1.346691519021988,0.11203807592391968,0.8333333333333334,0.00029157198150642216,0.16840079426765442
1.538042426109314,0.1913154125213623,1.3467270135879517,0.11206432431936264,0.8333333333333334,0.0002792812592815608,0.16843056678771973
1.5381325483322144,0.19137106835842133,1.346761479973793,0.1120888814330101,0.8333333333333334,0.0002681277401279658,0.16845844686031342
1.538218379020691,0.19142362475395203,1.346794754266739,0.11211185157299042,0.8333333333333334,0.0002566066395957023,0.1684846132993698
1.5383000373840332,0.19147340953350067,1.3468266278505325,0.1121334433555603,0.8333333333333334,0.0002462389529682696,0.1685093641281128
1.5383771657943726,0.19152013957500458,1.346857026219368,0.11215364933013916,0.8333333333333334,0.00023590827186126262,0.16853253543376923
1.538451075553894,0.1915639340877533,1.3468871414661407,0.11217242479324341,0.8333333333333334,0.00022564873506780714,0.1685541570186615
1.5385215282440186,0.19160547852516174,1.3469160497188568,0.11218993365764618,0.8333333333333334,0.0002167651691706851,0.16857437789440155
1.538588047027588,0.19164443016052246,1.3469436168670654,0.11220625042915344,0.8333333333333334,0.00020743133791256696,0.16859328746795654
1.538651466369629,0.19168102741241455,1.3469704389572144,0.11222150921821594,0.8333333333333334,0.0001992628094740212,0.16861101984977722
1.5387119054794312,0.19171559810638428,1.3469963073730469,0.1122356653213501,0.8333333333333334,0.00019047573732677847,0.16862758994102478
1.5387687683105469,0.19174766540527344,1.3470211029052734,0.11224886029958725,0.8333333333333334,0.00018306088168174028,0.1686430424451828
1.538823127746582,0.1917780637741089,1.3470450639724731,0.11226096749305725,0.8333333333333334,0.00017491227481514215,0.1686573326587677
1.538874626159668,0.19180628657341003,1.347068339586258,0.11227230727672577,0.8333333333333334,0.0001680067798588425,0.16867074370384216
1.5389232635498047,0.19183290004730225,1.3470903635025024,0.11228285729885101,0.8333333333333334,0.00016096458421088755,0.16868329048156738
1.5389693975448608,0.1918576955795288,1.347111701965332,0.1122925728559494,0.8333333333333334,0.0001540764787932858,0.16869494318962097
1.5390132665634155,0.19188092648983002,1.3471323400735855,0.11230143159627914,0.8333333333333334,0.000148376144352369,0.16870558261871338
1.5390546321868896,0.19190248847007751,1.3471521437168121,0.11230968683958054,0.8333333333333334,0.0001414647704223171,0.16871562600135803
1.5390938520431519,0.19192296266555786,1.347170889377594,0.11231747269630432,0.8333333333333334,0.00013599595695268363,0.1687251329421997
1.5391311645507812,0.19194170832633972,1.3471894562244415,0.11232437938451767,0.8333333333333334,0.00013038534962106496,0.1687336266040802
1.5391662120819092,0.191958948969841,1.3472072631120682,0.11233072727918625,0.8333333333333334,0.0001247209875145927,0.16874146461486816
1.5391995906829834,0.1919754147529602,1.3472241759300232,0.11233659088611603,0.8333333333333334,0.00011961752898059785,0.16874884068965912
1.5392310619354248,0.19199061393737793,1.3472404479980469,0.11234192550182343,0.8333333333333334,0.00011512363562360406,0.16875559091567993
1.5392608642578125,0.19200441241264343,1.347256451845169,0.11234669387340546,0.8333333333333334,0.0001100770168704912,0.16876167058944702
1.5392893552780151,0.19201728701591492,1.3472720682621002,0.11235103011131287,0.8333333333333334,0.00010567574645392597,0.16876725852489471
1.5393155813217163,0.19202905893325806,1.3472865223884583,0.11235495656728745,0.8333333333333334,0.00010119760554516688,0.16877245903015137
1.5393404960632324,0.1920400857925415,1.347300410270691,0.1123584732413292,0.8333333333333334,9.71255503827706e-05,0.16877715289592743
1.539364218711853,0.19205012917518616,1.3473140895366669,0.11236165463924408,0.8333333333333334,9.313959162682295e-05,0.16878144443035126
1.539386510848999,0.19205930829048157,1.3473272025585175,0.11236439645290375,0.8333333333333334,8.958745456766337e-05,0.16878525912761688
1.53940749168396,0.19206778705120087,1.347339704632759,0.11236687749624252,0.8333333333333334,8.59667852637358e-05,0.16878876090049744
1.5394270420074463,0.1920754760503769,1.3473515659570694,0.11236904561519623,0.8333333333333334,8.20895002107136e-05,0.16879189014434814
1.5394457578659058,0.1920824497938156,1.3473633080720901,0.11237090826034546,0.8333333333333334,7.905153324827552e-05,0.1687946766614914
1.539462924003601,0.19208869338035583,1.3473742306232452,0.1123725026845932,0.8333333333333334,7.571468449896201e-05,0.16879716515541077
1.5394796133041382,0.19209441542625427,1.347385197877884,0.11237388849258423,0.8333333333333334,7.260065467562526e-05,0.16879943013191223
1.5394949913024902,0.19209949672222137,1.3473954945802689,0.11237494647502899,0.8333333333333334,6.962957559153438e-05,0.16880124807357788
1.5395091772079468,0.1921040415763855,1.3474051356315613,0.112375907599926,0.8333333333333334,6.726532592438161e-05,0.16880302131175995
1.5395225286483765,0.19210806488990784,1.3474144637584686,0.1123766154050827,0.8333333333333334,6.398509867722169e-05,0.16880449652671814
1.5395352840423584,0.19211158156394958,1.3474237024784088,0.1123770996928215,0.8333333333333334,6.206512625794858e-05,0.16880565881729126
1.5395468473434448,0.1921146810054779,1.347432166337967,0.11237746477127075,0.8333333333333334,5.912105189054273e-05,0.16880673170089722
1.539557933807373,0.19211730360984802,1.347440630197525,0.11237769573926926,0.8333333333333334,5.7105593441519886e-05,0.16880761086940765
1.5395684242248535,0.19211965799331665,1.3474487662315369,0.11237776279449463,0.8333333333333334,5.4665339121129364e-05,0.16880831122398376
1.5395781993865967,0.19212135672569275,1.347456842660904,0.1123776063323021,0.8333333333333334,5.26142175658606e-05,0.1688087284564972
1.5395870208740234,0.19212304055690765,1.3474639803171158,0.1123773381114006,0.8333333333333334,5.0580321840243414e-05,0.16880902647972107
1.5395954847335815,0.1921241581439972,1.3474713265895844,0.11237703263759613,0.8333333333333334,4.8700705519877374e-05,0.1688092201948166
1.5396032333374023,0.19212518632411957,1.3474780470132828,0.1123766154050827,0.8333333333333334,4.6407541958615184e-05,0.16880933940410614
1.5396102666854858,0.19212555885314941,1.3474847078323364,0.11237603425979614,0.8333333333333334,4.505717515712604e-05,0.1688092201948166
1.5396170616149902,0.1921260803937912,1.347490981221199,0.11237536370754242,0.8333333333333334,4.30110412708018e-05,0.16880905628204346
1.5396232604980469,0.19212619960308075,1.3474970608949661,0.1123746782541275,0.8333333333333334,4.170117972535081e-05,0.16880878806114197
1.5396292209625244,0.19212615489959717,1.3475030660629272,0.11237391829490662,0.8333333333333334,3.962764822063036e-05,0.1688084602355957
1.5396344661712646,0.19212567806243896,1.3475087881088257,0.11237303912639618,0.8333333333333334,3.8479567592730746e-05,0.1688079535961151
1.5396392345428467,0.19212520122528076,1.347514033317566,0.11237217485904694,0.8333333333333334,3.685809497255832e-05,0.1688075065612793
1.53964364528656,0.1921243667602539,1.3475192785263062,0.11237120628356934,0.8333333333333334,3.5334916901774704e-05,0.16880689561367035
1.5396475791931152,0.19212347269058228,1.347524106502533,0.11237015575170517,0.8333333333333334,3.412293881410733e-05,0.16880619525909424
1.5396511554718018,0.19212232530117035,1.3475288301706314,0.11236916482448578,0.8333333333333334,3.288044172222726e-05,0.1688055694103241
1.5396544933319092,0.19212126731872559,1.3475332260131836,0.11236800998449326,0.8333333333333334,3.183075750712305e-05,0.16880473494529724
1.5396575927734375,0.1921200156211853,1.3475375771522522,0.11236687749624252,0.8333333333333334,3.0165296266204678e-05,0.16880390048027039
1.5396604537963867,0.19211874902248383,1.347541704773903,0.11236577481031418,0.8333333333333334,2.942447281384375e-05,0.16880309581756592
1.5396631956100464,0.1921171396970749,1.3475460559129715,0.11236455291509628,0.8333333333333334,2.8201280656503513e-05,0.16880212724208832
1.5396655797958374,0.19211553037166595,1.3475500494241714,0.11236333847045898,0.8333333333333334,2.70873661065707e-05,0.1688011735677719
1.5396676063537598,0.192113995552063,1.3475536108016968,0.11236213147640228,0.8333333333333334,2.623790169309359e-05,0.1688002347946167
1.539669394493103,0.1921120584011078,1.3475573360919952,0.1123608946800232,0.8333333333333334,2.5172885216306895e-05,0.16879922151565552
1.5396709442138672,0.19211022555828094,1.3475607186555862,0.11235960572957993,0.8333333333333334,2.4272721930174157e-05,0.16879817843437195
1.539672613143921,0.19210833311080933,1.3475642800331116,0.11235829442739487,0.8333333333333334,2.3445016267942265e-05,0.1687970608472824
1.5396740436553955,0.1921062469482422,1.3475677967071533,0.11235702037811279,0.8333333333333334,2.236098953289911e-05,0.16879598796367645
1.5396747589111328,0.19210433959960938,1.3475704193115234,0.1123557910323143,0.8333333333333334,2.1954920157440938e-05,0.16879495978355408
1.5396757125854492,0.19210240244865417,1.347573310136795,0.11235453188419342,0.8333333333333334,2.0736912119900808e-05,0.1687939167022705
1.539676547050476,0.1921001672744751,1.347576379776001,0.11235322803258896,0.8333333333333334,2.0224249965394847e-05,0.1687927544116974
1.5396770238876343,0.19209811091423035,1.347578912973404,0.11235207319259644,0.8333333333333334,1.965538103831932e-05,0.1687917709350586
1.5396771430969238,0.19209584593772888,1.347581297159195,0.11235074698925018,0.8333333333333334,1.8658762201084755e-05,0.16879060864448547
1.5396775007247925,0.19209381937980652,1.347583681344986,0.11234953254461288,0.8333333333333334,1.795220850908663e-05,0.1687895506620407
1.539677619934082,0.192091703414917,1.347585916519165,0.11234822124242783,0.8333333333333334,1.766637979017105e-05,0.1687883734703064
1.539677619934082,0.19208946824073792,1.3475881516933441,0.11234705150127411,0.8333333333333334,1.680055538599845e-05,0.16878736019134521
1.539677619934082,0.192087322473526,1.347590297460556,0.11234577000141144,0.8333333333333334,1.6086982213892043e-05,0.1687861680984497
1.539677619934082,0.19208499789237976,1.3475926220417023,0.11234450340270996,0.8333333333333334,1.5642297512385994e-05,0.16878502070903778
1.5396770238876343,0.19208280742168427,1.34759421646595,0.11234338581562042,0.8333333333333334,1.5093987713044044e-05,0.1687840223312378
1.5396770238876343,0.1920807808637619,1.3475962430238724,0.11234214156866074,0.8333333333333334,1.4471950635197572e-05,0.16878287494182587
1.5396766662597656,0.19207851588726044,1.3475981503725052,0.11234094202518463,0.8333333333333334,1.4240622476791032e-05,0.1687818020582199
1.5396761894226074,0.1920764148235321,1.3475997745990753,0.11233987659215927,0.8333333333333334,1.3457933164318092e-05,0.1687808483839035
1.5396759510040283,0.19207406044006348,1.3476018905639648,0.11233866214752197,0.8333333333333334,1.3270770068629645e-05,0.16877970099449158
1.539675235748291,0.19207224249839783,1.3476029932498932,0.11233767122030258,0.8333333333333334,1.260621411347529e-05,0.16877886652946472
1.5396747589111328,0.1920701116323471,1.3476046472787857,0.11233645677566528,0.8333333333333334,1.2184815204818733e-05,0.1687777042388916
1.539674162864685,0.1920679807662964,1.3476061820983887,0.11233535408973694,0.8333333333333334,1.1787453331635334e-05,0.16877667605876923
1.5396735668182373,0.19206595420837402,1.3476076126098633,0.11233436316251755,0.8333333333333334,1.1453980732767377e-05,0.1687757670879364
1.5396728515625,0.19206386804580688,1.3476089835166931,0.11233320087194443,0.8333333333333334,1.0973573807859793e-05,0.16877466440200806
1.5396722555160522,0.19206194579601288,1.3476103097200394,0.11233227699995041,0.8333333333333334,1.0396486686659046e-05,0.1687738597393036
1.5396716594696045,0.19205990433692932,1.3476117551326752,0.11233115196228027,0.8333333333333334,1.0317864507669583e-05,0.16877274215221405
1.5396708250045776,0.19205789268016815,1.3476129323244095,0.11233015358448029,0.8333333333333334,9.772372322913725e-06,0.16877178847789764
1.5396699905395508,0.19205598533153534,1.3476140052080154,0.11232926696538925,0.8333333333333334,9.682508789410349e-06,0.16877099871635437
1.539669394493103,0.19205406308174133,1.3476153314113617,0.11232821643352509,0.8333333333333334,9.255708391719963e-06,0.16877000033855438
1.5396684408187866,0.1920522153377533,1.3476162254810333,0.11232732236385345,0.8333333333333334,8.89475631993264e-06,0.16876915097236633
1.5396674871444702,0.19205039739608765,1.3476170897483826,0.11232650279998779,0.8333333333333334,8.584181159676518e-06,0.16876840591430664
1.5396665334701538,0.19204840064048767,1.3476181328296661,0.11232548952102661,0.8333333333333334,8.246040124504361e-06,0.16876739263534546
1.539665699005127,0.19204668700695038,1.3476190119981766,0.11232461780309677,0.8333333333333334,8.17891486804001e-06,0.16876660287380219
1.5396649837493896,0.19204506278038025,1.3476199209690094,0.1123238354921341,0.8333333333333334,7.4351264629513025e-06,0.1687658727169037
1.5396640300750732,0.19204330444335938,1.3476207256317139,0.11232292652130127,0.8333333333333334,7.778321560181212e-06,0.16876500844955444
1.5396630764007568,0.1920415610074997,1.3476215153932571,0.11232218146324158,0.8333333333333334,7.202091182989534e-06,0.16876429319381714
1.5396623611450195,0.19203977286815643,1.347622588276863,0.11232122033834457,0.8333333333333334,7.047687176964246e-06,0.16876332461833954
1.5396614074707031,0.19203822314739227,1.3476231843233109,0.1123204231262207,0.8333333333333334,6.635103545704624e-06,0.16876259446144104
1.5396602153778076,0.19203662872314453,1.347623586654663,0.11231978237628937,0.8333333333333334,6.607812792935874e-06,0.1687619984149933
1.5396595001220703,0.19203512370586395,1.3476243764162064,0.11231890320777893,0.8333333333333334,6.2538861129723955e-06,0.16876111924648285
1.539658546447754,0.19203361868858337,1.3476249277591705,0.11231832951307297,0.8333333333333334,6.183651294122683e-06,0.16876062750816345
1.5396579504013062,0.19203200936317444,1.3476259410381317,0.11231746524572372,0.8333333333333334,5.841954134666594e-06,0.16875974833965302
1.5396569967269897,0.19203054904937744,1.3476264476776123,0.11231695115566254,0.8333333333333334,5.725084974983474e-06,0.1687592715024948
1.539656400680542,0.19202911853790283,1.3476272821426392,0.11231610178947449,0.8333333333333334,5.412744030763861e-06,0.16875839233398438
1.539655089378357,0.19202768802642822,1.3476274013519287,0.11231549084186554,0.8333333333333334,5.391794729803223e-06,0.168757826089859
1.5396541357040405,0.19202648103237152,1.347627654671669,0.11231490224599838,0.8333333333333334,5.106821390654659e-06,0.16875731945037842
1.5396533012390137,0.19202503561973572,1.347628265619278,0.11231420934200287,0.8333333333333334,4.944950433127815e-06,0.1687566041946411
1.5396525859832764,0.1920238435268402,1.3476287424564362,0.11231371760368347,0.8333333333333334,4.830881152884103e-06,0.1687561720609665
1.5396521091461182,0.19202253222465515,1.347629576921463,0.11231303215026855,0.8333333333333334,4.587421699397964e-06,0.1687554568052292
1.5396509170532227,0.1920212358236313,1.3476296812295914,0.11231249570846558,0.8333333333333334,4.538251232588664e-06,0.1687549650669098
1.5396499633789062,0.19201979041099548,1.3476301729679108,0.11231182515621185,0.8333333333333334,4.24459312853287e-06,0.16875427961349487
1.5396493673324585,0.1920187920331955,1.347630575299263,0.11231136322021484,0.8333333333333334,4.367558631201973e-06,0.16875386238098145
1.539648413658142,0.19201764464378357,1.3476307690143585,0.11231078952550888,0.8333333333333334,4.066235760546988e-06,0.16875329613685608
1.5396474599838257,0.19201648235321045,1.3476309776306152,0.11231030523777008,0.8333333333333334,3.771187493839534e-06,0.1687527894973755
1.539646863937378,0.1920154094696045,1.3476314544677734,0.1123097762465477,0.8333333333333334,3.947581262764288e-06,0.16875231266021729
1.539646029472351,0.19201432168483734,1.3476317077875137,0.11230932176113129,0.8333333333333334,3.712066472871811e-06,0.16875188052654266
1.5396456718444824,0.19201326370239258,1.3476324081420898,0.11230870336294174,0.8333333333333334,3.4666127248783596e-06,0.16875120997428894
1.5396449565887451,0.19201216101646423,1.3476327955722809,0.11230838298797607,0.8333333333333334,3.410911403989303e-06,0.16875092685222626
1.5396440029144287,0.19201116263866425,1.3476328402757645,0.1123078316450119,0.8333333333333334,3.2644684324623086e-06,0.16875039041042328
1.5396432876586914,0.19201016426086426,1.3476331233978271,0.1123073399066925,0.8333333333333334,3.1599970498064067e-06,0.1687498688697815
1.5396426916122437,0.19200929999351501,1.3476333916187286,0.11230689287185669,0.8333333333333334,3.0597216209571343e-06,0.16874945163726807
1.539642095565796,0.1920083463191986,1.3476337492465973,0.11230649799108505,0.8333333333333334,2.9965992780489614e-06,0.16874906420707703
1.5396413803100586,0.19200751185417175,1.3476338684558868,0.11230622231960297,0.8333333333333334,2.9761592941213166e-06,0.16874879598617554
1.5396407842636108,0.19200655817985535,1.3476342260837555,0.11230573058128357,0.8333333333333334,2.7059659259975888e-06,0.16874830424785614
1.5396403074264526,0.19200575351715088,1.3476345539093018,0.11230534315109253,0.8333333333333334,2.77193703368539e-06,0.1687479317188263
1.5396398305892944,0.1920049637556076,1.3476348668336868,0.11230497807264328,0.8333333333333334,2.563407633715542e-06,0.16874757409095764
1.5396392345428467,0.19200418889522552,1.3476350456476212,0.11230462789535522,0.8333333333333334,2.5211293177562766e-06,0.168747216463089
1.5396385192871094,0.19200348854064941,1.34763503074646,0.11230430006980896,0.8333333333333334,2.3801442239346216e-06,0.1687469184398651
1.5396380424499512,0.19200269877910614,1.347635343670845,0.11230393499135971,0.8333333333333334,2.35346533372649e-06,0.16874653100967407
1.5396373271942139,0.19200202822685242,1.3476352989673615,0.11230359971523285,0.8333333333333334,2.2781621282774722e-06,0.168746218085289
1.5396368503570557,0.19200114905834198,1.3476357012987137,0.11230325698852539,0.8333333333333334,2.121844772773329e-06,0.16874586045742035
1.5396363735198975,0.1920003890991211,1.3476359844207764,0.11230294406414032,0.8333333333333334,2.223647015853203e-06,0.16874554753303528
1.5396356582641602,0.19199971854686737,1.3476359397172928,0.11230264604091644,0.8333333333333334,2.023337856371654e-06,0.1687452495098114
1.539635181427002,0.19199912250041962,1.3476360589265823,0.11230235546827316,0.8333333333333334,1.9171582152921474e-06,0.16874495148658752
1.5396347045898438,0.1919984221458435,1.3476362824440002,0.11230208724737167,0.8333333333333334,1.919777332659578e-06,0.16874468326568604
1.5396342277526855,0.19199791550636292,1.3476363122463226,0.112301766872406,0.8333333333333334,1.8475019487596e-06,0.16874438524246216
1.5396337509155273,0.19199725985527039,1.347636491060257,0.1123015433549881,0.8333333333333334,1.7834778418546193e-06,0.16874417662620544
1.5396331548690796,0.19199666380882263,1.347636491060257,0.11230127513408661,0.8333333333333334,1.7434363144275267e-06,0.16874389350414276
1.5396326780319214,0.19199606776237488,1.3476366102695465,0.11230103671550751,0.8333333333333334,1.5003309954408905e-06,0.16874365508556366
1.5396322011947632,0.19199562072753906,1.3476365804672241,0.11230091750621796,0.8333333333333334,1.7435365862183971e-06,0.1687435805797577
1.5396318435668945,0.19199496507644653,1.347636878490448,0.11230061948299408,0.8333333333333334,1.5961643384798663e-06,0.16874323785305023
1.5396313667297363,0.19199451804161072,1.3476368486881256,0.11230038106441498,0.8333333333333334,1.4566661548087723e-06,0.16874299943447113
1.5396308898925781,0.1919940561056137,1.3476368337869644,0.11230015009641647,0.8333333333333334,1.3688561466551619e-06,0.16874277591705322
1.539630651473999,0.19199344515800476,1.3476372063159943,0.11229994148015976,0.8333333333333334,1.5070816061779624e-06,0.1687425673007965
1.5396302938461304,0.1919931173324585,1.3476371765136719,0.11229969561100006,0.8333333333333334,1.344316046925087e-06,0.1687423288822174
1.5396298170089722,0.1919926106929779,1.3476372063159943,0.11229954659938812,0.8333333333333334,1.2553136912174523e-06,0.16874216496944427
1.539629340171814,0.19199208915233612,1.3476372510194778,0.1122993528842926,0.8333333333333334,1.4112323469817056e-06,0.16874197125434875
1.539629340171814,0.19199179112911224,1.3476375490427017,0.11229917407035828,0.8333333333333334,1.137990352617635e-06,0.16874180734157562
1.5396287441253662,0.19199129939079285,1.3476374447345734,0.11229898780584335,0.8333333333333334,1.1154993444506545e-06,0.1687416136264801
1.5396283864974976,0.19199107587337494,1.3476373106241226,0.11229880899190903,0.8333333333333334,1.1571696632017847e-06,0.16874144971370697
1.539628028869629,0.19199053943157196,1.347637489438057,0.11229865252971649,0.8333333333333334,1.028316660267592e-06,0.16874128580093384
1.5396277904510498,0.19199028611183167,1.3476375043392181,0.11229851841926575,0.8333333333333334,1.1131332939839922e-06,0.1687411516904831
1.5396274328231812,0.19198977947235107,1.34763765335083,0.11229835450649261,0.8333333333333334,9.870825579127995e-07,0.16874095797538757
1.5396270751953125,0.1919894814491272,1.3476375937461853,0.11229819059371948,0.8333333333333334,9.495332164988213e-07,0.16874080896377563
1.5396268367767334,0.19198910892009735,1.347637727856636,0.11229801177978516,0.8333333333333334,1.1311410617054207e-06,0.1687406301498413
1.5396264791488647,0.19198888540267944,1.3476375937461853,0.11229794472455978,0.8333333333333334,8.682165457685187e-07,0.16874061524868011
1.539626121520996,0.19198846817016602,1.34763765335083,0.11229779571294785,0.8333333333333334,7.975826861184032e-07,0.1687404364347458
1.5396260023117065,0.19198819994926453,1.347637802362442,0.11229764670133591,0.8333333333333334,8.827753390505677e-07,0.16874027252197266
1.539625883102417,0.1919879913330078,1.3476378917694092,0.11229749768972397,0.8333333333333334,8.462911864626221e-07,0.1687401384115219
1.5396254062652588,0.19198757410049438,1.3476378321647644,0.11229740083217621,0.8333333333333334,8.413569503318286e-07,0.16874003410339355
1.5396251678466797,0.19198739528656006,1.3476377725601196,0.11229729652404785,0.8333333333333334,6.744353981957829e-07,0.1687399446964264
1.5396250486373901,0.19198691844940186,1.3476381301879883,0.11229714006185532,0.8333333333333334,7.766516318952199e-07,0.16873976588249207
1.5396249294281006,0.19198696315288544,1.3476379662752151,0.1122971624135971,0.8333333333333334,8.474055448459694e-07,0.16873982548713684
1.539624571800232,0.1919865608215332,1.3476380109786987,0.112296923995018,0.8333333333333334,6.644821155532554e-07,0.16873954236507416
1.5396244525909424,0.19198623299598694,1.3476382195949554,0.11229684203863144,0.8333333333333334,6.547198267981003e-07,0.1687394380569458
1.5396240949630737,0.191986083984375,1.3476380109786987,0.11229681223630905,0.8333333333333334,6.110882395660155e-07,0.16873948276042938
1.5396239757537842,0.1919858157634735,1.3476381599903107,0.11229662597179413,0.8333333333333334,6.876804263811209e-07,0.16873924434185028
1.5396236181259155,0.19198548793792725,1.3476381301879883,0.11229654401540756,0.8333333333333334,7.087523385962413e-07,0.1687391698360443
1.539623498916626,0.1919853389263153,1.3476381599903107,0.11229638755321503,0.8333333333333334,5.679104901901155e-07,0.16873900592327118
1.5396232604980469,0.1919851303100586,1.3476381301879883,0.11229634284973145,0.8333333333333334,6.441754862862581e-07,0.16873899102210999
1.5396230220794678,0.19198501110076904,1.3476380109786987,0.11229625344276428,0.8333333333333334,4.826850954486872e-07,0.16873888671398163
1.5396231412887573,0.1919848620891571,1.3476382791996002,0.11229618638753891,0.8333333333333334,4.656657210944104e-07,0.16873881220817566
1.5396226644515991,0.19198447465896606,1.347638189792633,0.11229608952999115,0.8333333333333334,5.552083734983171e-07,0.1687386929988861
1.5396226644515991,0.1919843554496765,1.3476383090019226,0.11229601502418518,0.8333333333333334,3.7932628060843854e-07,0.16873863339424133
1.5396225452423096,0.19198422133922577,1.3476383239030838,0.1122959777712822,0.8333333333333334,6.895814408380829e-07,0.16873858869075775
1.5396223068237305,0.19198410212993622,1.3476382046937943,0.11229588836431503,0.8333333333333334,4.6648045781694236e-07,0.1687384843826294
1.5396223068237305,0.1919839233160019,1.3476383835077286,0.11229580640792847,0.8333333333333334,5.380958327805274e-07,0.16873840987682343
1.5396220684051514,0.1919836699962616,1.3476383984088898,0.1122957393527031,0.8333333333333334,4.308473364744714e-07,0.16873835027217865
1.5396220684051514,0.19198361039161682,1.3476384580135345,0.11229564994573593,0.8333333333333334,3.133681616418471e-07,0.1687382459640503
1.5396218299865723,0.1919834315776825,1.3476383984088898,0.11229562759399414,0.8333333333333334,4.295084465866239e-07,0.1687382459640503
1.5396215915679932,0.19198326766490936,1.3476383239030838,0.11229559779167175,0.8333333333333334,4.5706306650572515e-07,0.1687382161617279
1.5396215915679932,0.19198322296142578,1.3476383686065674,0.1122954934835434,0.8333333333333334,2.8476139846134174e-07,0.16873809695243835
1.539621353149414,0.19198308885097504,1.347638264298439,0.1122954785823822,0.8333333333333334,3.8971614912952646e-07,0.16873811185359955
1.539621353149414,0.19198286533355713,1.347638487815857,0.11229538917541504,0.8333333333333334,4.987439865544729e-07,0.16873799264431
1.5396212339401245,0.19198279082775116,1.3476384431123734,0.11229534447193146,0.8333333333333334,2.6530761942922254e-07,0.1687379777431488
1.539621114730835,0.19198265671730042,1.3476384580135345,0.11229529231786728,0.8333333333333334,3.4110340152437857e-07,0.16873788833618164
1.539621114730835,0.19198261201381683,1.3476385027170181,0.1122952550649643,0.8333333333333334,4.797252586286049e-07,0.16873785853385925
1.539621114730835,0.19198250770568848,1.3476386070251465,0.11229521036148071,0.8333333333333334,3.27995820725846e-07,0.16873782873153687
1.5396207571029663,0.19198231399059296,1.3476384431123734,0.11229517310857773,0.8333333333333334,2.6042863510156167e-07,0.1687377691268921
1.5396207571029663,0.191982239484787,1.3476385176181793,0.11229511350393295,0.8333333333333334,4.6457242319775105e-07,0.1687377393245697
1.5396207571029663,0.19198215007781982,1.3476386070251465,0.11229505389928818,0.8333333333333334,2.8933436624356546e-07,0.16873764991760254
1.5396206378936768,0.19198207557201385,1.347638562321663,0.11229503154754639,0.8333333333333334,3.6446994045036263e-07,0.16873762011528015
1.5396203994750977,0.19198200106620789,1.3476383984088898,0.11229509115219116,0.8333333333333334,3.9565520637552254e-07,0.1687377393245697
1.5396203994750977,0.19198191165924072,1.347638487815857,0.11229497194290161,0.8333333333333334,1.5840187472804246e-07,0.16873757541179657
1.539620280265808,0.1919817328453064,1.3476385474205017,0.11229489743709564,0.8333333333333334,1.8848666627491184e-07,0.1687375009059906
1.5396201610565186,0.19198167324066162,1.347638487815857,0.11229487508535385,0.8333333333333334,3.3660046483419137e-07,0.1687375009059906
1.5396201610565186,0.19198161363601685,1.3476385474205017,0.11229483783245087,0.8333333333333334,1.9443031362698093e-07,0.16873741149902344
1.5396201610565186,0.19198143482208252,1.347638726234436,0.11229481548070908,0.8333333333333334,1.8745332397429593e-07,0.16873739659786224
1.5396201610565186,0.19198152422904968,1.3476386368274689,0.11229477822780609,0.8333333333333334,3.1863822869127034e-07,0.16873738169670105
1.5396201610565186,0.19198140501976013,1.3476387560367584,0.1122947558760643,0.8333333333333334,1.4887224608628458e-07,0.16873733699321747
1.53961980342865,0.19198131561279297,1.347638487815857,0.1122947484254837,0.8333333333333334,2.2192953963440232e-07,0.16873733699321747
1.53961980342865,0.1919812560081482,1.3476385474205017,0.11229467391967773,0.8333333333333334,3.011754472481698e-07,0.1687372624874115
1.53961980342865,0.19198113679885864,1.3476386666297913,0.11229466646909714,0.8333333333333334,6.799018592573702e-08,0.1687372624874115
1.53961980342865,0.19198119640350342,1.3476386070251465,0.11229467391967773,0.8333333333333334,2.743848597219767e-07,0.1687372922897339
1.53961980342865,0.19198112189769745,1.3476386815309525,0.11229462921619415,0.8333333333333334,2.5045520146704803e-07,0.16873721778392792
1.5396194458007812,0.1919810175895691,1.3476384282112122,0.11229466646909714,0.8333333333333334,1.808208907050357e-07,0.1687372773885727
1.5396194458007812,0.19198092818260193,1.3476385176181793,0.11229453980922699,0.8333333333333334,4.6082167415306685e-08,0.16873711347579956
1.5396194458007812,0.19198092818260193,1.3476385176181793,0.11229453980922699,0.8333333333333334,2.0553471813400392e-07,0.16873714327812195
1.5396194458007812,0.19198092818260193,1.3476385176181793,0.11229461431503296,0.8333333333333334,3.029196875559137e-07,0.1687372326850891
1.5396194458007812,0.19198083877563477,1.3476386070251465,0.11229455471038818,0.8333333333333334,1.867495740270897e-07,0.16873714327812195
1.5396194458007812,0.19198071956634521,1.347638726234436,0.11229448020458221,0.8333333333333334,2.130928464794124e-07,0.16873705387115479
1.5396194458007812,0.1919807642698288,1.3476386815309525,0.11229448020458221,0.8333333333333334,4.165463352023835e-08,0.16873705387115479
1.5396194458007812,0.19198064506053925,1.347638800740242,0.11229445785284042,0.8333333333333334,2.9193151362960634e-07,0.1687370389699936
1.5396192073822021,0.19198070466518402,1.3476385027170181,0.11229455471038818,0.8333333333333334,1.1196604532415222e-08,0.16873717308044434
1.5396192073822021,0.1919804811477661,1.347638726234436,0.11229442059993744,0.8333333333333334,1.7156698106646218e-07,0.1687370240688324
1.5396192073822021,0.1919805258512497,1.3476386815309525,0.11229439824819565,0.8333333333333334,2.073152103321263e-07,0.16873697936534882
1.5396192073822021,0.1919804811477661,1.347638726234436,0.11229439824819565,0.8333333333333334,1.9173519660853344e-07,0.16873699426651
1.5396192073822021,0.19198036193847656,1.3476388454437256,0.11229436099529266,0.8333333333333334,2.788750919080485e-07,0.16873691976070404
1.5396192073822021,0.19198045134544373,1.3476387560367584,0.11229436099529266,0.8333333333333334,3.0721398758259966e-08,0.16873693466186523
1.539618968963623,0.1919803023338318,1.3476386666297913,0.11229434609413147,0.8333333333333334,1.090564580863429e-07,0.16873691976070404
1.5396188497543335,0.1919802874326706,1.347638562321663,0.11229436099529266,0.8333333333333334,1.1175908554150737e-07,0.16873693466186523
1.5396188497543335,0.19198022782802582,1.3476386219263077,0.11229433864355087,0.8333333333333334,2.7516770728652773e-07,0.16873690485954285
1.5396188497543335,0.191980242729187,1.3476386070251465,0.11229436099529266,0.8333333333333334,1.2888737899174885e-07,0.16873693466186523
1.5396188497543335,0.19198016822338104,1.3476386815309525,0.11229430139064789,0.8333333333333334,1.8940482959806104e-07,0.16873686015605927
1.5396188497543335,0.19198015332221985,1.3476386964321136,0.11229430139064789,0.8333333333333334,2.702062431580998e-07,0.16873686015605927
1.5396188497543335,0.19198021292686462,1.3476386368274689,0.1122942790389061,0.8333333333333334,1.9556969732548168e-07,0.16873686015605927
1.5396188497543335,0.19198016822338104,1.3476386815309525,0.1122942566871643,0.8333333333333334,2.466865396399953e-07,0.16873684525489807
1.5396188497543335,0.1919800490140915,1.347638800740242,0.1122942566871643,0.8333333333333334,1.5237756656460988e-07,0.16873684525489807
1.5396188497543335,0.19198015332221985,1.3476386964321136,0.1122942566871643,0.8333333333333334,1.9992405952962145e-07,0.16873681545257568
1.539618730545044,0.1919800490140915,1.3476386815309525,0.11229424178600311,0.8333333333333334,2.1619867140998394e-07,0.16873681545257568
1.5396184921264648,0.19198012351989746,1.3476383686065674,0.11229437589645386,0.8333333333333334,2.610356375498668e-08,0.16873699426651
1.5396188497543335,0.19198009371757507,1.3476387560367584,0.11229424178600311,0.8333333333333334,1.3123423059369088e-07,0.16873681545257568
1.5396184921264648,0.1919800043106079,1.347638487815857,0.11229419708251953,0.8333333333333334,6.052975720649556e-08,0.1687367856502533
1.539618730545044,0.1919800490140915,1.3476386815309525,0.11229419708251953,0.8333333333333334,1.353467098397232e-07,0.1687367856502533
1.5396184921264648,0.19197992980480194,1.347638562321663,0.11229419708251953,0.8333333333333334,1.8745323870916764e-07,0.1687367558479309
1.5396184921264648,0.19197997450828552,1.3476385176181793,0.11229421943426132,0.8333333333333334,2.307577062765631e-07,0.1687367856502533
1.5396184921264648,0.19197992980480194,1.347638562321663,0.11229419708251953,0.8333333333333334,1.2666095017266343e-07,0.1687367856502533
1.5396184921264648,0.19197994470596313,1.3476385474205017,0.11229421198368073,0.8333333333333334,1.3011933219786442e-07,0.1687367856502533
1.5396184921264648,0.19197988510131836,1.3476386070251465,0.11229419708251953,0.8333333333333334,1.2693358542037458e-07,0.1687367856502533
1.5396184921264648,0.19197997450828552,1.3476385176181793,0.11229415982961655,0.8333333333333334,1.8177760807702725e-07,0.16873674094676971
1.5396184921264648,0.19197988510131836,1.3476386070251465,0.11229415982961655,0.8333333333333334,2.280658435438454e-07,0.16873674094676971
1.5396184921264648,0.19197988510131836,1.3476386070251465,0.11229418963193893,0.8333333333333334,1.9141045015658165e-07,0.1687367558479309
1.5396184921264648,0.19197985529899597,1.3476386368274689,0.11229416728019714,0.8333333333333334,2.1490761525910784e-07,0.1687367558479309
1.5396184921264648,0.1919797956943512,1.3476386964321136,0.11229415982961655,0.8333333333333334,2.1400197169896273e-07,0.16873674094676971
1.5396184921264648,0.1919798105955124,1.3476386815309525,0.11229415982961655,0.8333333333333334,1.115107366445045e-07,0.16873674094676971
1.5396184921264648,0.1919798105955124,1.3476386815309525,0.11229413747787476,0.8333333333333334,1.1177017533725575e-08,0.16873672604560852
1.5396183729171753,0.19197985529899597,1.3476385176181793,0.11229416728019714,0.8333333333333334,9.424343261343893e-08,0.16873674094676971
1.5396184921264648,0.19197985529899597,1.3476386368274689,0.11229413002729416,0.8333333333333334,1.5232768646455952e-07,0.16873669624328613
1.5396184921264648,0.19197982549667358,1.3476386666297913,0.11229413747787476,0.8333333333333334,2.3407217497606325e-07,0.16873672604560852
1.5396182537078857,0.1919797658920288,1.347638487815857,0.11229415982961655,0.8333333333333334,2.9981114835209155e-07,0.16873674094676971
1.5396183729171753,0.19197973608970642,1.3476386368274689,0.11229415237903595,0.8333333333333334,6.322142809267461e-08,0.16873669624328613
1.5396182537078857,0.19197970628738403,1.3476385474205017,0.11229413747787476,0.8333333333333334,1.639132136688204e-07,0.16873669624328613
1.5396184921264648,0.1919798105955124,1.3476386815309525,0.11229413002729416,0.8333333333333334,2.2549554046236153e-07,0.16873672604560852
1.5396183729171753,0.19197987020015717,1.3476385027170181,0.11229421943426132,0.8333333333333334,2.2152188705604203e-07,0.16873681545257568
1.5396183729171753,0.1919797956943512,1.347638577222824,0.11229415237903595,0.8333333333333334,2.573419521922915e-07,0.16873672604560852
1.5396183729171753,0.1919798105955124,1.347638562321663,0.11229415982961655,0.8333333333333334,1.2990540199098177e-07,0.16873674094676971
1.5396182537078857,0.19197967648506165,1.347638577222824,0.11229412257671356,0.8333333333333334,2.235486107338147e-08,0.16873669624328613
1.5396183729171753,0.1919798105955124,1.347638562321663,0.11229415237903595,0.8333333333333334,9.7500397089334e-08,0.16873672604560852
1.5396183729171753,0.1919797658920288,1.3476386070251465,0.11229410767555237,0.8333333333333334,1.4920016155883786e-07,0.16873666644096375
1.5396182537078857,0.19197969138622284,1.347638562321663,0.11229412257671356,0.8333333333333334,1.2361181234155083e-07,0.16873669624328613
1.5396182537078857,0.1919797658920288,1.347638487815857,0.11229412257671356,0.8333333333333334,1.1566432789322789e-07,0.16873669624328613
1.5396182537078857,0.19197970628738403,1.3476385474205017,0.11229409277439117,0.8333333333333334,9.947304846491534e-08,0.16873666644096375
1.5396182537078857,0.19197969138622284,1.347638562321663,0.11229407787322998,0.8333333333333334,5.2155105123574685e-08,0.16873663663864136
1.5396182537078857,0.19197969138622284,1.347638562321663,0.11229409277439117,0.8333333333333334,1.0350755985655269e-07,0.16873666644096375
1.5396182537078857,0.19197969138622284,1.347638562321663,0.11229407787322998,0.8333333333333334,2.512296646273171e-07,0.16873663663864136
1.5396182537078857,0.19197964668273926,1.3476386070251465,0.11229406297206879,0.8333333333333334,2.4677061105649045e-07,0.16873666644096375
1.5396182537078857,0.19197964668273926,1.3476386070251465,0.11229406297206879,0.8333333333333334,0.11169708520174026,0.16873663663864136
1.5396182537078857,0.19197969138622284,1.347638562321663,0.11229407787322998,0.8333333333333334,0.11563248187303543,0.16873662173748016
1.5396182537078857,0.19197967648506165,1.347638577222824,0.11229407787322998,0.8333333333333334,0.10919051617383957,0.16873663663864136
1.5396182537078857,0.19197961688041687,1.3476386368274689,0.11229412257671356,0.8333333333333334,0.09221944957971573,0.16873668134212494
1.5396182537078857,0.19197964668273926,1.3476386070251465,0.11229412257671356,0.8333333333333334,0.07811296731233597,0.16873668134212494
0.6709741950035095,0.6789201498031616,-0.0079459547996521,0.5218448638916016,0.8666666666666667,0.07486853748559952,0.635154128074646
0.6329840421676636,0.7052001953125,-0.07221615314483643,0.554222583770752,0.8666666666666667,0.07333983480930328,0.6717410087585449
0.5857865810394287,0.7610263228416443,-0.17523974180221558,0.597811758518219,0.8666666666666667,0.08212064951658249,0.7058777213096619
0.5445517897605896,0.8160929083824158,-0.27154111862182617,0.6214024424552917,0.8666666666666667,0.08092229813337326,0.7112361788749695
0.5091098546981812,0.8434337973594666,-0.3343239426612854,0.6148661375045776,0.9,0.07278098911046982,0.7016433477401733
0.4869363009929657,0.8563324809074402,-0.3693961799144745,0.6027431488037109,0.9,0.0625559538602829,0.6919405460357666
0.4663611352443695,0.8916710615158081,-0.4253099262714386,0.6080610752105713,0.9333333333333333,0.05546574294567108,0.6974191665649414
0.4648423194885254,0.9751501083374023,-0.510307788848877,0.6236454248428345,0.9,0.05199100822210312,0.7143880724906921
0.4941430687904358,1.0953291654586792,-0.6011860966682434,0.6426157355308533,0.9,0.051991090178489685,0.7361001968383789
0.48478907346725464,1.157480001449585,-0.6726909279823303,0.6581095457077026,0.9,0.057121358811855316,0.7497351169586182
0.4670187830924988,1.1560800075531006,-0.6890612244606018,0.672805666923523,0.9,0.06619911640882492,0.7588696479797363
0.45177531242370605,1.1331896781921387,-0.6814143657684326,0.6876739263534546,0.9333333333333333,0.06643742322921753,0.7669986486434937
0.44611990451812744,1.107509970664978,-0.6613900661468506,0.6976195573806763,0.9333333333333333,0.06513023376464844,0.7709425687789917
0.4538509249687195,1.0938798189163208,-0.6400288939476013,0.7040470838546753,0.9,0.05810829997062683,0.7743325233459473
0.47078603506088257,1.0949671268463135,-0.6241810917854309,0.7042479515075684,0.9,0.05131283774971962,0.7762162089347839
0.486002653837204,1.0921077728271484,-0.6061051189899445,0.6985101699829102,0.9,0.044899336993694305,0.7724406719207764
0.5049817562103271,1.0878264904022217,-0.5828447341918945,0.690403938293457,0.9,0.03618710860610008,0.7649784088134766
0.5226489901542664,1.0805100202560425,-0.5578610301017761,0.6860575079917908,0.9,0.03343282639980316,0.7611445188522339
0.5374636650085449,1.0677807331085205,-0.5303170680999756,0.6784416437149048,0.9,0.03287180885672569,0.7566126585006714
0.5486394166946411,1.0530447959899902,-0.5044053792953491,0.6553396582603455,0.9,0.03243552893400192,0.7412037253379822
0.5549956560134888,1.03532075881958,-0.4803251028060913,0.617713451385498,0.8666666666666667,0.02935994416475296,0.7081369161605835
0.5545158386230469,1.020208716392517,-0.4656928777694702,0.5913435220718384,0.8666666666666667,0.025070570409297943,0.6770517230033875
0.5479875802993774,1.0063824653625488,-0.4583948850631714,0.5826510787010193,0.8666666666666667,0.020373597741127014,0.6635578870773315
0.536616325378418,0.996367335319519,-0.4597510099411011,0.5834882259368896,0.8666666666666667,0.016975037753582,0.6620780229568481
0.5222089886665344,0.9872492551803589,-0.46504026651382446,0.5868106484413147,0.8666666666666667,0.014451069757342339,0.6637052893638611
0.5059000253677368,0.9777693748474121,-0.4718693494796753,0.5901864171028137,0.8666666666666667,0.012948582880198956,0.6639570593833923
0.4881290793418884,0.973216712474823,-0.48508763313293457,0.5935078859329224,0.8666666666666667,0.020270587876439095,0.6629469394683838
0.4695618152618408,0.9701864123344421,-0.5006245970726013,0.5970757007598877,0.8666666666666667,0.019614383578300476,0.6623924970626831
0.4496881365776062,0.9671339988708496,-0.5174458622932434,0.6007903814315796,0.8666666666666667,0.017261959612369537,0.6625933051109314
0.44380462169647217,0.9646546244621277,-0.5208500027656555,0.605010986328125,0.8666666666666667,0.020412921905517578,0.6634300947189331
0.45330461859703064,0.9628708362579346,-0.5095662176609039,0.6104167699813843,0.8666666666666667,0.020850462839007378,0.664757251739502
0.4634335935115814,0.9617156386375427,-0.4982820451259613,0.6162469387054443,0.8666666666666667,0.01898335851728916,0.6658252477645874
0.4713338315486908,0.9595506191253662,-0.4882167875766754,0.6180851459503174,0.8666666666666667,0.031788840889930725,0.66534823179245
0.4808592200279236,0.9573599696159363,-0.4765007495880127,0.6188493967056274,0.8666666666666667,0.03593425452709198,0.6641077399253845
0.4908149242401123,0.9561984539031982,-0.46538352966308594,0.6197769641876221,0.8666666666666667,0.0368761271238327,0.662533164024353
0.5007439851760864,0.955112636089325,-0.4543686509132385,0.6197720170021057,0.8666666666666667,0.043082091957330704,0.6604713201522827
0.5137966871261597,0.9525007605552673,-0.43870407342910767,0.6192061305046082,0.8666666666666667,0.04916175827383995,0.6580857634544373
0.5427025556564331,0.9498043060302734,-0.40710175037384033,0.6188006401062012,0.8666666666666667,0.053353000432252884,0.6553288698196411
0.5706242918968201,0.9476665258407593,-0.3770422339439392,0.6181737780570984,0.8666666666666667,0.0536905974149704,0.6515107154846191
0.5974807739257812,0.9435997009277344,-0.3461189270019531,0.6151376962661743,0.8666666666666667,0.04892134666442871,0.6465041041374207
0.6244053840637207,0.9370139837265015,-0.31260859966278076,0.6110199689865112,0.8666666666666667,0.04178041219711304,0.6415308713912964
0.6480520963668823,0.929038405418396,-0.28098630905151367,0.6068329215049744,0.9,0.03588069602847099,0.6372718811035156
0.6652342081069946,0.9201039671897888,-0.2548697590827942,0.6025149822235107,0.9,0.029675666242837906,0.6336044669151306
0.6758467555046082,0.9111822843551636,-0.23533552885055542,0.597005307674408,0.9,0.026610394939780235,0.6302148103713989
0.7128355503082275,0.9011310338973999,-0.18829548358917236,0.5883828997612,0.9,0.025365622714161873,0.6248664259910583
0.744295597076416,0.8897751569747925,-0.14547955989837646,0.5796563029289246,0.9,0.022821681573987007,0.6184810996055603
0.7678563594818115,0.878538966178894,-0.11068260669708252,0.5743938684463501,0.9,0.02060600370168686,0.6149291396141052
0.7897896766662598,0.8692682981491089,-0.07947862148284912,0.5699055194854736,0.9,0.01769680716097355,0.6122584342956543
0.8068098425865173,0.8614618182182312,-0.05465197563171387,0.5650374293327332,0.9,0.015292758122086525,0.6094660758972168
0.8216869235038757,0.8506722450256348,-0.028985321521759033,0.556692898273468,0.9,0.01337346713989973,0.6047117710113525
0.8355716466903687,0.8402351140975952,-0.0046634674072265625,0.5476315021514893,0.9,0.011771309189498425,0.5990970134735107
0.848859965801239,0.8292087912559509,0.019651174545288086,0.536431610584259,0.8666666666666667,0.01078459620475769,0.5918563008308411
0.8623048663139343,0.8225940465927124,0.039710819721221924,0.5247675776481628,0.8666666666666667,0.009840510785579681,0.5838064551353455
0.8758476972579956,0.8244721293449402,0.05137556791305542,0.5127573609352112,0.8666666666666667,0.009056572802364826,0.5751343965530396
0.8900133967399597,0.8259539604187012,0.06405943632125854,0.5006424188613892,0.8666666666666667,0.008350021205842495,0.5660492181777954
0.9049527645111084,0.8268854022026062,0.0780673623085022,0.4885398745536804,0.8666666666666667,0.007908212020993233,0.5566381216049194
0.9208455085754395,0.828353762626648,0.0924917459487915,0.47654759883880615,0.8666666666666667,0.005957406014204025,0.5469772815704346
0.9374302625656128,0.8302890658378601,0.10714119672775269,0.4645199775695801,0.8666666666666667,0.005920561496168375,0.5368485450744629
0.953903079032898,0.8302547335624695,0.12364834547042847,0.4520641267299652,0.8666666666666667,0.006029846612364054,0.5258345603942871
0.9698303937911987,0.829276978969574,0.14055341482162476,0.4396122395992279,0.8666666666666667,0.007022626232355833,0.5145077705383301
0.9848035573959351,0.8274113535881042,0.1573922038078308,0.4272732138633728,0.8666666666666667,0.007401797920465469,0.5029867887496948
0.9986738562583923,0.8247010111808777,0.17397284507751465,0.4151637554168701,0.8666666666666667,0.0074373167008161545,0.49144577980041504
1.0115330219268799,0.8249417543411255,0.1865912675857544,0.403225839138031,0.8666666666666667,0.007595394738018513,0.4799354672431946
1.0213240385055542,0.8248893618583679,0.19643467664718628,0.39152321219444275,0.8666666666666667,0.01265685260295868,0.4684782922267914
1.028854489326477,0.8204745054244995,0.20837998390197754,0.38008913397789,0.8666666666666667,0.013893271796405315,0.45730966329574585
1.0355583429336548,0.8144863843917847,0.22107195854187012,0.3685329556465149,0.8666666666666667,0.014218351803719997,0.44630712270736694
1.0410146713256836,0.8074750900268555,0.23353958129882812,0.35712218284606934,0.8666666666666667,0.01470887754112482,0.4357992112636566
1.0454914569854736,0.799431324005127,0.24606013298034668,0.34591108560562134,0.8666666666666667,0.014986575581133366,0.4257358908653259
1.04962956905365,0.7914372682571411,0.2581923007965088,0.33544930815696716,0.8666666666666667,0.014664320275187492,0.4168131351470947
1.0517879724502563,0.7896735072135925,0.2621144652366638,0.3267231583595276,0.8666666666666667,0.014200683683156967,0.4091506600379944
1.0505292415618896,0.7856294512748718,0.2648997902870178,0.3193625807762146,0.8666666666666667,0.01294825877994299,0.40275877714157104
1.0487726926803589,0.7800936698913574,0.26867902278900146,0.31302788853645325,0.8666666666666667,0.012169144116342068,0.39725565910339355
1.0466969013214111,0.7741777300834656,0.27251917123794556,0.30791255831718445,0.8666666666666667,0.012396694160997868,0.3927834630012512
1.0447988510131836,0.7683395147323608,0.27645933628082275,0.3039325177669525,0.8666666666666667,0.01222057081758976,0.3894205093383789
1.0439224243164062,0.7626661062240601,0.2812563180923462,0.3006206154823303,0.8666666666666667,0.01194238942116499,0.3869563937187195
1.0434530973434448,0.7570111751556396,0.2864419221878052,0.29795151948928833,0.8666666666666667,0.011570440605282784,0.385592520236969
1.044461727142334,0.7517704367637634,0.29269129037857056,0.29610952734947205,0.8666666666666667,0.012612737715244293,0.38625940680503845
1.0463876724243164,0.7449931502342224,0.301394522190094,0.2945791482925415,0.8666666666666667,0.015667740255594254,0.3881756067276001
1.04826021194458,0.7375098466873169,0.3107503652572632,0.2934224605560303,0.8666666666666667,0.017228884622454643,0.3903678357601166
1.0501667261123657,0.7299105525016785,0.32025617361068726,0.29288601875305176,0.8666666666666667,0.01926979422569275,0.39292070269584656
1.0520834922790527,0.7217118144035339,0.3303716778755188,0.2925492525100708,0.8666666666666667,0.024650029838085175,0.3949710726737976
1.053984522819519,0.7141927480697632,0.33979177474975586,0.2932424545288086,0.8666666666666667,0.0251731239259243,0.39763861894607544
1.0548546314239502,0.7067772746086121,0.34807735681533813,0.29407089948654175,0.8666666666666667,0.0261849295347929,0.399524062871933
1.0558174848556519,0.704297661781311,0.3515198230743408,0.3001011610031128,0.8666666666666667,0.027752958238124847,0.4051562249660492
1.0548229217529297,0.6990641355514526,0.35575878620147705,0.3054247498512268,0.8666666666666667,0.04092254117131233,0.40713953971862793
1.0514235496520996,0.6926988959312439,0.3587246537208557,0.3087034225463867,0.8666666666666667,0.04505468159914017,0.40666136145591736
1.0470280647277832,0.6865143179893494,0.36051374673843384,0.3105737864971161,0.8666666666666667,0.04539794474840164,0.40512630343437195
1.0432394742965698,0.679021954536438,0.36421751976013184,0.31153005361557007,0.8666666666666667,0.04553891718387604,0.40348634123802185
1.040757417678833,0.6695108413696289,0.3712465763092041,0.3116626739501953,0.8666666666666667,0.045745693147182465,0.4019107222557068
1.040008306503296,0.6573687791824341,0.3826395273208618,0.3110750913619995,0.8666666666666667,0.0468166321516037,0.40077120065689087
1.0426714420318604,0.6394500136375427,0.4032214283943176,0.308724969625473,0.8666666666666667,0.045246899127960205,0.39971622824668884
1.0522129535675049,0.6123638153076172,0.4398491382598877,0.3034748435020447,0.8666666666666667,0.050006620585918427,0.3985791802406311
1.0621378421783447,0.5775952339172363,0.4845426082611084,0.2937297224998474,0.8666666666666667,0.05882038548588753,0.3951670527458191
1.071411371231079,0.5435444116592407,0.5278669595718384,0.2827262580394745,0.8666666666666667,0.06636830419301987,0.3871246576309204
1.0792542695999146,0.5169371366500854,0.5623171329498291,0.2737842798233032,0.8666666666666667,0.06378490477800369,0.37625831365585327
1.0844335556030273,0.49909278750419617,0.5853407680988312,0.26789212226867676,0.8666666666666667,0.05976976454257965,0.36684975028038025
1.0871963500976562,0.48493584990501404,0.6022605001926422,0.2623697519302368,0.8666666666666667,0.05385495349764824,0.3573147654533386
1.0902098417282104,0.4742974638938904,0.6159123778343201,0.25685790181159973,0.8666666666666667,0.04867006838321686,0.3464166522026062
1.0936626195907593,0.465135782957077,0.6285268366336823,0.25132763385772705,0.8666666666666667,0.0471951887011528,0.3345101773738861
1.099241018295288,0.4546196162700653,0.6446214020252228,0.2443751096725464,0.8666666666666667,0.04750329628586769,0.32049059867858887
1.1007866859436035,0.44445013999938965,0.6563365459442139,0.23559418320655823,0.8333333333333334,0.04842432588338852,0.30700787901878357
1.0997745990753174,0.4326942563056946,0.6670803427696228,0.2093765139579773,0.8333333333333334,0.04579092189669609,0.28391432762145996
1.09602689743042,0.42201048135757446,0.6740164160728455,0.17122219502925873,0.8333333333333334,0.04343373700976372,0.237766832113266
1.0894182920455933,0.4132688641548157,0.6761494278907776,0.1559542864561081,0.8333333333333334,0.03956256061792374,0.21336936950683594
1.0809751749038696,0.4237293004989624,0.6572458744049072,0.16496162116527557,0.8333333333333334,0.034647442400455475,0.21959516406059265
1.0682475566864014,0.44026267528533936,0.627984881401062,0.17923107743263245,0.8333333333333334,0.03081919252872467,0.23118183016777039
1.0505404472351074,0.4568156898021698,0.5937247574329376,0.19243034720420837,0.8333333333333334,0.02912277914583683,0.2426476925611496
1.0301415920257568,0.46973559260368347,0.5604059994220734,0.20713917911052704,0.8333333333333334,0.030823318287730217,0.25626134872436523
1.0106981992721558,0.47870656847953796,0.5319916307926178,0.22357897460460663,0.8333333333333334,0.03947112336754799,0.27105048298835754
0.9902212023735046,0.48584890365600586,0.5043722987174988,0.24237728118896484,0.8333333333333334,0.04321232810616493,0.28738662600517273
0.9702949523925781,0.49199169874191284,0.4783032536506653,0.2597651183605194,0.8333333333333334,0.04161455109715462,0.3015522062778473
0.9626051783561707,0.4971882104873657,0.46541696786880493,0.2738769054412842,0.8666666666666667,0.03919454291462898,0.3124256730079651
0.968254804611206,0.5014843940734863,0.4667704105377197,0.2849968373775482,0.8666666666666667,0.036916885524988174,0.3208283483982086
0.9739276766777039,0.503108561038971,0.4708191156387329,0.29231858253479004,0.8666666666666667,0.037451956421136856,0.32695138454437256
0.9769253730773926,0.501795768737793,0.4751296043395996,0.2976086139678955,0.8666666666666667,0.04135233536362648,0.3322039842605591
0.9771573543548584,0.4981234669685364,0.479033887386322,0.3000573515892029,0.8666666666666667,0.03600688651204109,0.3359241485595703
0.9753717184066772,0.4922282099723816,0.48314350843429565,0.29909536242485046,0.8666666666666667,0.02730202116072178,0.3375571668148041
0.971800684928894,0.4849274754524231,0.48687320947647095,0.29592716693878174,0.8666666666666667,0.025561697781085968,0.33754944801330566
0.9670732021331787,0.47655928134918213,0.4905139207839966,0.2909051179885864,0.8333333333333334,0.02489386685192585,0.3361132740974426
0.9619240760803223,0.46709752082824707,0.4948265552520752,0.28474509716033936,0.8333333333333334,0.024958854541182518,0.3336716890335083
0.9585509300231934,0.4561476707458496,0.5024032592773438,0.27705249190330505,0.8333333333333334,0.024019403383135796,0.3292163014411926
0.9582275152206421,0.44488760828971863,0.5133399069309235,0.26812368631362915,0.8333333333333334,0.023968620225787163,0.3223670721054077
0.9595494270324707,0.43809959292411804,0.5214498341083527,0.26230767369270325,0.8333333333333334,0.024053214117884636,0.31749972701072693
0.9633919596672058,0.43501949310302734,0.5283724665641785,0.25877952575683594,0.8333333333333334,0.023036792874336243,0.31395310163497925
0.9679311513900757,0.43665993213653564,0.53127121925354,0.25888562202453613,0.8333333333333334,0.020213522017002106,0.3132001757621765
0.9742960333824158,0.44242388010025024,0.5318721532821655,0.26219499111175537,0.8333333333333334,0.022017767652869225,0.31512513756752014
0.9838500022888184,0.4506722390651703,0.5331777632236481,0.2669932246208191,0.8333333333333334,0.020437687635421753,0.31808608770370483
0.9955927729606628,0.4609585702419281,0.5346342027187347,0.27362045645713806,0.8333333333333334,0.02473079413175583,0.3224249482154846
1.0094116926193237,0.4722001552581787,0.537211537361145,0.2813092768192291,0.8333333333333334,0.02387400157749653,0.32743945717811584
1.024926781654358,0.48210129141807556,0.5428254902362823,0.288768470287323,0.8666666666666667,0.021787112578749657,0.33205288648605347
1.0430684089660645,0.4926706552505493,0.5503977537155151,0.2944704294204712,0.8666666666666667,0.021726686507463455,0.3354017436504364
1.0593018531799316,0.5035791993141174,0.5557226538658142,0.29962146282196045,0.8666666666666667,0.021234188228845596,0.33869820833206177
1.0752167701721191,0.51161789894104,0.5635988712310791,0.3022567629814148,0.8666666666666667,0.020516660064458847,0.3403444290161133
1.0914771556854248,0.5158731341362,0.5756040215492249,0.3042481541633606,0.8666666666666667,0.019953826442360878,0.34159064292907715
1.0995887517929077,0.5189862251281738,0.5806025266647339,0.30507344007492065,0.8666666666666667,0.019274534657597542,0.3419097363948822
1.1048076152801514,0.5231412053108215,0.5816664099693298,0.3042014539241791,0.8666666666666667,0.018506022170186043,0.34109383821487427
1.1104519367218018,0.5249202251434326,0.5855317115783691,0.3019413352012634,0.8666666666666667,0.017419947311282158,0.3397619128227234
1.1124376058578491,0.5265995264053345,0.5858380794525146,0.2987326681613922,0.8666666666666667,0.01635688543319702,0.33798322081565857
1.1123446226119995,0.5287483930587769,0.5835962295532227,0.29520297050476074,0.8666666666666667,0.015393887646496296,0.33610400557518005
1.1154389381408691,0.5306150913238525,0.5848238468170166,0.2916358709335327,0.8666666666666667,0.014568189159035683,0.3342267870903015
1.117522120475769,0.5314497947692871,0.5860723257064819,0.2881442904472351,0.8666666666666667,0.013553432188928127,0.33237314224243164
1.1189069747924805,0.5309315919876099,0.5879753828048706,0.28479695320129395,0.8666666666666667,0.012566082179546356,0.3305692672729492
1.1192927360534668,0.5293669700622559,0.5899257659912109,0.2817364037036896,0.8666666666666667,0.01177599374204874,0.3286086320877075
1.1187783479690552,0.5266443490982056,0.5921339988708496,0.2788591980934143,0.8666666666666667,0.011099149473011494,0.3263583779335022
1.1177268028259277,0.5229290723800659,0.5947977304458618,0.2761787176132202,0.8666666666666667,0.010521909222006798,0.3241305947303772
1.1161518096923828,0.5182734131813049,0.5978783965110779,0.27370500564575195,0.8666666666666667,0.010122532024979591,0.3219870328903198
1.1144609451293945,0.5132560729980469,0.6012048721313477,0.2714109718799591,0.8666666666666667,0.009891868568956852,0.3199368417263031
1.112755537033081,0.5081125497817993,0.6046429872512817,0.2693057060241699,0.8666666666666667,0.009542006067931652,0.3180195093154907
1.1112931966781616,0.5029034614562988,0.6083897352218628,0.26728659868240356,0.8666666666666667,0.009183946996927261,0.3162224292755127
1.110100269317627,0.4979545474052429,0.612145721912384,0.2654592990875244,0.8666666666666667,0.008776888251304626,0.3146243393421173
1.1090946197509766,0.4935098886489868,0.6155847311019897,0.263945996761322,0.8666666666666667,0.008444935083389282,0.31330347061157227
1.1085336208343506,0.4895951747894287,0.6189384460449219,0.2626556158065796,0.8666666666666667,0.008079561404883862,0.31225740909576416
1.1084887981414795,0.48634791374206543,0.6221408843994141,0.2616128921508789,0.8666666666666667,0.0076668825931847095,0.3115261197090149
1.1087751388549805,0.4836457669734955,0.625129371881485,0.26084446907043457,0.8666666666666667,0.0072756605222821236,0.31113797426223755
1.109375238418579,0.4815238416194916,0.6278513967990875,0.2603548467159271,0.8666666666666667,0.007063714321702719,0.31109076738357544
1.110245943069458,0.4796121120452881,0.6306338310241699,0.2598111033439636,0.8666666666666667,0.006704916246235371,0.3107627034187317
1.111192226409912,0.4779832363128662,0.6332089900970459,0.25946542620658875,0.8666666666666667,0.006313623394817114,0.31063562631607056
1.1121530532836914,0.4766192138195038,0.6355338394641876,0.2593250572681427,0.8666666666666667,0.005935369059443474,0.31075894832611084
1.1130691766738892,0.4751856029033661,0.6378835737705231,0.2591078281402588,0.8666666666666667,0.0055890316143631935,0.310655802488327
1.113856554031372,0.47379207611083984,0.6400644779205322,0.2589988112449646,0.8666666666666667,0.005267302040010691,0.310693621635437
1.1145687103271484,0.47239434719085693,0.6421743631362915,0.25896161794662476,0.8666666666666667,0.004971195477992296,0.31087732315063477
1.1151974201202393,0.4709740877151489,0.6442233324050903,0.2589562237262726,0.8666666666666667,0.004753769841045141,0.311159610748291
1.1157310009002686,0.4694842994213104,0.6462467014789581,0.258939266204834,0.8666666666666667,0.004955090582370758,0.31146928668022156
1.1161589622497559,0.4677842855453491,0.6483746767044067,0.25879979133605957,0.8666666666666667,0.0053728618659079075,0.31162405014038086
1.1164836883544922,0.46599066257476807,0.6504930257797241,0.2586608827114105,0.8666666666666667,0.005059238523244858,0.3118331730365753
1.1167527437210083,0.46413081884384155,0.6526219248771667,0.25851669907569885,0.8666666666666667,0.004807801451534033,0.3120960295200348
1.116994023323059,0.4622253179550171,0.654768705368042,0.25837230682373047,0.8666666666666667,0.004126030020415783,0.3124227821826935
1.1173440217971802,0.4603773057460785,0.6569667160511017,0.25825878977775574,0.8666666666666667,0.004134817514568567,0.31288692355155945
1.1180624961853027,0.45870351791381836,0.6593589782714844,0.2582162618637085,0.8666666666666667,0.003988415002822876,0.3136613965034485
1.1193679571151733,0.4573453664779663,0.662022590637207,0.25831466913223267,0.8666666666666667,0.004227280151098967,0.3149716258049011
1.1206082105636597,0.4558236002922058,0.6647846102714539,0.25841718912124634,0.8666666666666667,0.004236868117004633,0.31649139523506165
1.1217913627624512,0.454217791557312,0.6675735712051392,0.2585810124874115,0.8666666666666667,0.005237911827862263,0.3182547688484192
1.1226108074188232,0.4524262547492981,0.6701845526695251,0.2587645649909973,0.8666666666666667,0.007275547366589308,0.3199756443500519
1.1235475540161133,0.45075905323028564,0.6727885007858276,0.2591291069984436,0.8666666666666667,0.009428920224308968,0.3220285177230835
1.124493956565857,0.44914478063583374,0.6753491759300232,0.25964224338531494,0.8666666666666667,0.010380452498793602,0.32431426644325256
1.1255950927734375,0.44762274622917175,0.6779723465442657,0.2603566348552704,0.8666666666666667,0.010549875907599926,0.3270006775856018
1.126586675643921,0.44598764181137085,0.68059903383255,0.26117226481437683,0.8666666666666667,0.011091290041804314,0.3298195004463196
1.1281256675720215,0.4446733593940735,0.683452308177948,0.26240861415863037,0.8666666666666667,0.011922063305974007,0.3335173726081848
1.1305413246154785,0.4437585771083832,0.6867827475070953,0.2642354369163513,0.8666666666666667,0.015615525655448437,0.33860641717910767
1.1336255073547363,0.4429813325405121,0.6906441748142242,0.2666268050670624,0.8666666666666667,0.016245214268565178,0.34495577216148376
1.136669397354126,0.4419138431549072,0.6947555541992188,0.2693652808666229,0.8666666666666667,0.014065981842577457,0.3516005873680115
1.1392533779144287,0.44035083055496216,0.6989025473594666,0.2723636329174042,0.8666666666666667,0.013000580482184887,0.3577301502227783
1.1414544582366943,0.4382277727127075,0.7032266855239868,0.2757473587989807,0.8666666666666667,0.014087622053921223,0.3631168603897095
1.1433422565460205,0.43549084663391113,0.7078514099121094,0.2795622944831848,0.8666666666666667,0.01857256330549717,0.3676186501979828
1.1456011533737183,0.4315899610519409,0.7140111923217773,0.2841953635215759,0.8666666666666667,0.018408779054880142,0.3715025782585144
1.1470515727996826,0.42435595393180847,0.7226956188678741,0.2869464159011841,0.8666666666666667,0.026968086138367653,0.37180623412132263
1.147059679031372,0.4278203845024109,0.7192392945289612,0.2876394987106323,0.8666666666666667,0.03572334349155426,0.36980170011520386
1.1498005390167236,0.4343494772911072,0.7154510617256165,0.2882802486419678,0.8666666666666667,0.034781962633132935,0.36878377199172974
1.159975290298462,0.44175395369529724,0.7182213366031647,0.2894722819328308,0.8666666666666667,0.03279002383351326,0.3698360323905945
1.173459529876709,0.4499971866607666,0.7234623432159424,0.2916563153266907,0.8666666666666667,0.031098727136850357,0.3735358715057373
1.1874613761901855,0.4571723937988281,0.7302889823913574,0.29402589797973633,0.8666666666666667,0.02880209870636463,0.37789082527160645
1.207646131515503,0.4641839265823364,0.7434622049331665,0.29806143045425415,0.8333333333333334,0.02628115378320217,0.3837050795555115
1.2338793277740479,0.46979352831840515,0.7640857994556427,0.30372029542922974,0.8333333333333334,0.02418867126107216,0.3895256519317627
1.2594388723373413,0.47267088294029236,0.786767989397049,0.3093932271003723,0.8333333333333334,0.02195673994719982,0.3937802314758301
1.2828662395477295,0.47327911853790283,0.8095871210098267,0.31430694460868835,0.8333333333333334,0.02028307132422924,0.39704179763793945
1.3040988445281982,0.4718942642211914,0.8322045803070068,0.3180321753025055,0.8333333333333334,0.018834302201867104,0.3997661769390106
1.322791576385498,0.46905797719955444,0.8537335991859436,0.3206871449947357,0.8333333333333334,0.017642492428421974,0.40227994322776794
1.3389562368392944,0.4651898741722107,0.8737663626670837,0.3224870264530182,0.8333333333333334,0.02114107832312584,0.40463578701019287
1.3527650833129883,0.4590277671813965,0.8937373161315918,0.32170993089675903,0.8333333333333334,0.019479969516396523,0.4043511748313904
1.3644123077392578,0.4524415135383606,0.9119707942008972,0.32051536440849304,0.8333333333333334,0.016843462362885475,0.4039073884487152
1.374373197555542,0.4456315040588379,0.9287416934967041,0.31896185874938965,0.8333333333333334,0.014548799023032188,0.40323489904403687
1.3830087184906006,0.4388429522514343,0.9441657662391663,0.31707507371902466,0.8333333333333334,0.012543736957013607,0.4022587537765503
1.390790343284607,0.43228626251220703,0.9585040807723999,0.31487199664115906,0.8333333333333334,0.04240173101425171,0.40098732709884644
1.399947166442871,0.4243006110191345,0.9756465554237366,0.31113505363464355,0.8333333333333334,0.03440242260694504,0.3984586000442505
1.4085047245025635,0.41739413142204285,0.9911105930805206,0.3068384528160095,0.8333333333333334,0.03684631735086441,0.39586693048477173
1.4165887832641602,0.41233786940574646,1.0042509138584137,0.30232882499694824,0.8333333333333334,0.04457246884703636,0.39385056495666504
1.4247865676879883,0.4092230796813965,1.0155634880065918,0.2974615693092346,0.8333333333333334,0.050479378551244736,0.3921443819999695
1.433451533317566,0.40796124935150146,1.0254902839660645,0.2918735444545746,0.8333333333333334,0.05152381956577301,0.38951581716537476
0.6466752886772156,0.5145615935325623,0.13211369514465332,0.6045300960540771,0.8666666666666667,0.05926605686545372,0.7022053599357605
0.6690772771835327,0.5678194761276245,0.1012578010559082,0.6663646101951599,0.8666666666666667,0.06372201442718506,0.7501842975616455
0.6863877773284912,0.59979647397995,0.08659130334854126,0.6848915815353394,0.8666666666666667,0.06350955367088318,0.7683591842651367
0.6947740316390991,0.6173986792564392,0.07737535238265991,0.6810822486877441,0.8666666666666667,0.06348124891519547,0.7690069079399109
0.6991069316864014,0.6277294754981995,0.0713774561882019,0.6747137904167175,0.8666666666666667,0.05757201090455055,0.7664715647697449
0.704261064529419,0.6314243078231812,0.07283675670623779,0.6715933680534363,0.8666666666666667,0.04834698885679245,0.7666540145874023
0.7112605571746826,0.6280918121337891,0.08316874504089355,0.668041467666626,0.8333333333333334,0.04234588146209717,0.7656528353691101
0.7253352403640747,0.6173872947692871,0.1079479455947876,0.6626489162445068,0.8333333333333334,0.03531542047858238,0.7603358030319214
0.7495521903038025,0.6020153760910034,0.14753681421279907,0.6523547172546387,0.8333333333333334,0.03282337635755539,0.747433602809906
0.7802350521087646,0.585381031036377,0.1948540210723877,0.6349788904190063,0.8333333333333334,0.03486596420407295,0.7263127565383911
0.8123266696929932,0.5668375492095947,0.24548912048339844,0.6139112710952759,0.8333333333333334,0.03386383876204491,0.7028071880340576
0.8410651087760925,0.5527949333190918,0.28827017545700073,0.5913524031639099,0.8333333333333334,0.031180551275610924,0.6826869249343872
0.866081953048706,0.5435053110122681,0.322576642036438,0.5659496188163757,0.8333333333333334,0.029640642926096916,0.6662540435791016
0.8911141157150269,0.5322728157043457,0.35884130001068115,0.5344467163085938,0.8333333333333334,0.030693672597408295,0.6441052556037903
0.9159485697746277,0.518273115158081,0.39767545461654663,0.49795669317245483,0.8333333333333334,0.0306791253387928,0.6110364198684692
0.9425556063652039,0.5011501312255859,0.4414054751396179,0.45983707904815674,0.8333333333333334,0.02833537943661213,0.5707011222839355
0.973103940486908,0.48040175437927246,0.4927021861076355,0.4200747609138489,0.8333333333333334,0.02745310217142105,0.5255230069160461
0.9983424544334412,0.47211015224456787,0.5262323021888733,0.3820343017578125,0.8333333333333334,0.024355988949537277,0.4813928008079529
1.0133620500564575,0.46563994884490967,0.5477221012115479,0.3491585850715637,0.8666666666666667,0.02140558697283268,0.44373607635498047
1.018395185470581,0.45923858880996704,0.559156596660614,0.32458704710006714,0.8666666666666667,0.021799540147185326,0.4173235297203064
1.0136127471923828,0.4548250138759613,0.5587877333164215,0.30993327498435974,0.8666666666666667,0.02256373129785061,0.405820369720459
1.0034990310668945,0.4546791911125183,0.5488198399543762,0.30256083607673645,0.8666666666666667,0.024944331496953964,0.40535968542099
0.993485152721405,0.4543800950050354,0.5391050577163696,0.2997461259365082,0.8666666666666667,0.02455851435661316,0.40794476866722107
0.9829899072647095,0.45248135924339294,0.5305085480213165,0.29709991812705994,0.8666666666666667,0.02394210174679756,0.40433892607688904
0.9708318114280701,0.446464478969574,0.5243673324584961,0.2887965440750122,0.8666666666666667,0.022803498432040215,0.38597726821899414
0.9568240642547607,0.4377681612968445,0.5190559029579163,0.2769370377063751,0.8666666666666667,0.024038493633270264,0.3579617440700531
0.942086935043335,0.42725178599357605,0.5148351490497589,0.26408666372299194,0.8666666666666667,0.023782990872859955,0.32608315348625183
0.9218513369560242,0.4227275252342224,0.49912381172180176,0.2573264241218567,0.8666666666666667,0.024815987795591354,0.3037993907928467
0.9146097898483276,0.4232301115989685,0.49137967824935913,0.2600654363632202,0.8666666666666667,0.023582862690091133,0.30101442337036133
0.9402707815170288,0.4393642544746399,0.5009065270423889,0.2733006477355957,0.8666666666666667,0.024875396862626076,0.317782461643219
0.9651040434837341,0.46520358324050903,0.4999004602432251,0.297759473323822,0.8666666666666667,0.026644200086593628,0.348382830619812
0.9951240420341492,0.5008349418640137,0.4942891001701355,0.3278498947620392,0.8666666666666667,0.027238132432103157,0.37547826766967773
1.032510757446289,0.538214921951294,0.4942958354949951,0.34935280680656433,0.8666666666666667,0.025371400639414787,0.38912439346313477
1.0648459196090698,0.5717171430587769,0.49312877655029297,0.36090511083602905,0.8666666666666667,0.024447698146104813,0.39927226305007935
1.0922086238861084,0.5974912643432617,0.4947173595428467,0.36861079931259155,0.8666666666666667,0.02382665127515793,0.41161924600601196
1.1172508001327515,0.6204402446746826,0.49681055545806885,0.37722623348236084,0.8666666666666667,0.022807331755757332,0.42928850650787354
1.1435707807540894,0.6409692168235779,0.5026015639305115,0.3861808180809021,0.8666666666666667,0.021229317411780357,0.44917941093444824
1.1734281778335571,0.657801628112793,0.5156265497207642,0.3896751403808594,0.8666666666666667,0.01936102658510208,0.4623405337333679
1.2039650678634644,0.6694769859313965,0.5344880819320679,0.38660138845443726,0.8666666666666667,0.022788872942328453,0.4662362039089203
1.2294243574142456,0.6764175295829773,0.5530068278312683,0.3810540437698364,0.8666666666666667,0.0219455286860466,0.4653729200363159
1.2481218576431274,0.6791815757751465,0.568940281867981,0.3774126470088959,0.8666666666666667,0.02270001359283924,0.46417900919914246
1.2595150470733643,0.6814155578613281,0.5780994892120361,0.37824273109436035,0.8666666666666667,0.02121119387447834,0.46548566222190857
1.2649836540222168,0.6833494901657104,0.5816341638565063,0.3822025656700134,0.8666666666666667,0.02614542283117771,0.46890145540237427
1.265392541885376,0.6871635913848877,0.5782289505004883,0.3853308856487274,0.8666666666666667,0.03341945260763168,0.47152620553970337
1.2610026597976685,0.683354377746582,0.5776482820510864,0.3827265202999115,0.8666666666666667,0.033027682453393936,0.46845221519470215
1.2508723735809326,0.6730087995529175,0.5778635740280151,0.3776181936264038,0.8666666666666667,0.03375191614031792,0.4647822082042694
1.2358430624008179,0.6770814657211304,0.5587615966796875,0.3724757134914398,0.8666666666666667,0.03647727519273758,0.46189606189727783
1.215425729751587,0.6840326189994812,0.5313931107521057,0.36998769640922546,0.8666666666666667,0.034341100603342056,0.4615284204483032
1.1908234357833862,0.6930662989616394,0.4977571368217468,0.3699363172054291,0.8333333333333334,0.034089345484972,0.46269160509109497
1.1640267372131348,0.6998891830444336,0.46413755416870117,0.37160009145736694,0.8333333333333334,0.03373571112751961,0.46542924642562866
1.1391663551330566,0.7076668739318848,0.4314994812011719,0.3752634525299072,0.8333333333333334,0.033233433961868286,0.47068697214126587
1.130468726158142,0.7111470103263855,0.4193217158317566,0.37711018323898315,0.8333333333333334,0.03425738960504532,0.4744909405708313
1.1390869617462158,0.7165415287017822,0.4225454330444336,0.3785237669944763,0.8333333333333334,0.0320352166891098,0.4789736270904541
1.1485345363616943,0.724329948425293,0.42420458793640137,0.3792787492275238,0.8333333333333334,0.03144862502813339,0.48461684584617615
1.1615104675292969,0.7333774566650391,0.4281330108642578,0.3807646930217743,0.8333333333333334,0.02768167108297348,0.4919095039367676
1.1856610774993896,0.7360612154006958,0.44959986209869385,0.38001689314842224,0.8333333333333334,0.025878777727484703,0.4974784851074219
1.2057515382766724,0.7331703901290894,0.472581148147583,0.3778660297393799,0.8333333333333334,0.026703402400016785,0.5006251335144043
1.2189910411834717,0.72697913646698,0.4920119047164917,0.3761250376701355,0.8333333333333334,0.025847937911748886,0.5028802752494812
1.227425217628479,0.7196935415267944,0.5077316761016846,0.37530654668807983,0.8333333333333334,0.02477719448506832,0.5063173770904541
1.2338160276412964,0.7134508490562439,0.5203651785850525,0.3762331008911133,0.8333333333333334,0.02460542507469654,0.5105070471763611
1.2419543266296387,0.7091211676597595,0.5328331589698792,0.3792557716369629,0.8333333333333334,0.02805793471634388,0.5160385370254517
1.2514996528625488,0.7063003778457642,0.5451992750167847,0.3827366232872009,0.8333333333333334,0.025896700099110603,0.5210480093955994
1.2629806995391846,0.7054054737091064,0.5575752258300781,0.38707631826400757,0.8333333333333334,0.022555824369192123,0.526033341884613
1.2776176929473877,0.7049689292907715,0.5726487636566162,0.39228153228759766,0.8,0.018503112718462944,0.532268762588501
1.288920521736145,0.7052719593048096,0.5836485624313354,0.3978360593318939,0.8,0.014482884667813778,0.5380085706710815
1.2992956638336182,0.7047327756881714,0.5945628881454468,0.4014304280281067,0.8,0.011903432197868824,0.5400829315185547
1.3094154596328735,0.7025419473648071,0.6068735122680664,0.40289753675460815,0.8,0.009925083257257938,0.5382839441299438
1.3204669952392578,0.695332407951355,0.6251345872879028,0.40127846598625183,0.8,0.008416648954153061,0.5331478714942932
1.3295730352401733,0.685958743095398,0.6436142921447754,0.3968685567378998,0.8,0.007318928837776184,0.5245543122291565
1.336019515991211,0.6763288974761963,0.6596906185150146,0.39038750529289246,0.8,0.006690744310617447,0.5138072967529297
1.339630365371704,0.6677195429801941,0.67191082239151,0.383159339427948,0.8,0.006684339139610529,0.5030523538589478
1.3395951986312866,0.6600700616836548,0.6795251369476318,0.37596482038497925,0.8,0.006313083227723837,0.4930379390716553
1.337477207183838,0.6535562872886658,0.6839209198951721,0.36955758929252625,0.8,0.006434998940676451,0.4852111339569092
1.3345842361450195,0.6507502794265747,0.6838339567184448,0.36561673879623413,0.8,0.007151950616389513,0.4810400605201721
1.330406665802002,0.6475890874862671,0.6828175783157349,0.36298927664756775,0.8,0.006933212745934725,0.47872376441955566
1.325770616531372,0.6444575190544128,0.6813130974769592,0.3615038990974426,0.8,0.006765861064195633,0.4777439534664154
1.3210607767105103,0.6415970325469971,0.6794637441635132,0.36096543073654175,0.8,0.006491046864539385,0.47776851058006287
1.3169403076171875,0.6392045617103577,0.6777357459068298,0.3611606955528259,0.8,0.005306212697178125,0.4785938262939453
1.3131248950958252,0.6372352838516235,0.6758896112442017,0.36187976598739624,0.8,0.005108565557748079,0.47999104857444763
1.3091479539871216,0.6356538534164429,0.6734941005706787,0.3632138669490814,0.8,0.004978974349796772,0.48213738203048706
1.304748296737671,0.6344740390777588,0.6702742576599121,0.36529549956321716,0.8,0.005010252818465233,0.4851961135864258
1.300719976425171,0.63335120677948,0.6673687696456909,0.3676031529903412,0.8,0.004873472265899181,0.48865804076194763
1.2967088222503662,0.6327187418937683,0.6639900803565979,0.3705958127975464,0.8,0.0035625880118459463,0.4928680658340454
1.2932220697402954,0.6325801014900208,0.6606419682502747,0.3742680549621582,0.8,0.0047856043092906475,0.49793338775634766
1.290442705154419,0.6328744292259216,0.6575682759284973,0.3784328103065491,0.8,0.006467069033533335,0.5038907527923584
1.2880041599273682,0.6336396336555481,0.6543645262718201,0.3833453059196472,0.8,0.005094707477837801,0.5107588768005371
1.2858812808990479,0.6348845362663269,0.650996744632721,0.3890504539012909,0.8,0.008066426031291485,0.5184804201126099
1.284083604812622,0.6366181373596191,0.6474654674530029,0.3955863118171692,0.8,0.008446254767477512,0.5269232988357544
1.2824606895446777,0.6387399435043335,0.6437207460403442,0.40295541286468506,0.8,0.017458081245422363,0.5358438491821289
1.2814502716064453,0.6401789784431458,0.6412712931632996,0.4095345139503479,0.8,0.01884397119283676,0.5432595610618591
1.280903697013855,0.6412684321403503,0.6396352648735046,0.41570091247558594,0.8,0.020838556811213493,0.5496944785118103
1.280735969543457,0.6420702934265137,0.6386656761169434,0.42147576808929443,0.8,0.0230235755443573,0.5552370548248291
1.279210090637207,0.6432859897613525,0.6359241008758545,0.42791980504989624,0.8,0.025026874616742134,0.5607953071594238
1.275078535079956,0.6451054811477661,0.6299730539321899,0.43498629331588745,0.8,0.03156590089201927,0.5662429332733154
1.2710344791412354,0.6465260982513428,0.6245083808898926,0.44098418951034546,0.8,0.03142734244465828,0.5705200433731079
1.2637028694152832,0.6483029127120972,0.615399956703186,0.4457795321941376,0.8,0.03450235351920128,0.5739879012107849
1.257013201713562,0.6504074335098267,0.6066057682037354,0.45032915472984314,0.8,0.03789781033992767,0.5772171020507812
1.2506331205368042,0.6527632474899292,0.597869873046875,0.45462489128112793,0.8,0.041496336460113525,0.580269992351532
1.2442772388458252,0.65506911277771,0.5892081260681152,0.45846325159072876,0.8,0.04265441372990608,0.5830690860748291
1.2381227016448975,0.6575023531913757,0.5806203484535217,0.461867094039917,0.8,0.04160850867629051,0.5856977105140686
1.230587124824524,0.6603065729141235,0.5702805519104004,0.4646090865135193,0.8333333333333334,0.039933376014232635,0.5881187319755554
1.2230720520019531,0.6622962951660156,0.5607757568359375,0.4663035571575165,0.8333333333333334,0.037420887500047684,0.5899989604949951
1.2150459289550781,0.6642988920211792,0.5507470369338989,0.46667179465293884,0.8333333333333334,0.03287418559193611,0.591171145439148
1.205863356590271,0.6656311750411987,0.5402321815490723,0.46519553661346436,0.8333333333333334,0.03040785901248455,0.590983510017395
1.1955149173736572,0.666080892086029,0.5294340252876282,0.4598585069179535,0.8333333333333334,0.0320558175444603,0.5871859788894653
1.1846429109573364,0.6655142307281494,0.519128680229187,0.4503124952316284,0.8333333333333334,0.029663946479558945,0.5777033567428589
1.1744441986083984,0.6635167598724365,0.5109274387359619,0.4384138584136963,0.8333333333333334,0.029575303196907043,0.563274085521698
1.1652511358261108,0.6608532667160034,0.5043978691101074,0.42806321382522583,0.8333333333333334,0.027780801057815552,0.549129843711853
1.1597044467926025,0.6576043963432312,0.5021000504493713,0.4236656129360199,0.8333333333333334,0.024825531989336014,0.5426763296127319
1.1619975566864014,0.6645358800888062,0.4974616765975952,0.4266653060913086,0.8333333333333334,0.02260751463472843,0.5468039512634277
1.1642895936965942,0.6777116656303406,0.48657792806625366,0.43487784266471863,0.8333333333333334,0.01995876245200634,0.5582064390182495
1.1661462783813477,0.6903057098388672,0.47584056854248047,0.4437960982322693,0.8333333333333334,0.018223203718662262,0.5709540247917175
1.1678013801574707,0.7004491686820984,0.4673522114753723,0.4516468942165375,0.8333333333333334,0.01630828157067299,0.5824803113937378
1.169748067855835,0.7095353007316589,0.460212767124176,0.4587653875350952,0.8333333333333334,0.013818729668855667,0.5927135944366455
1.1716067790985107,0.7170031070709229,0.4546036720275879,0.4637645184993744,0.8333333333333334,0.012683016248047352,0.6002198457717896
1.1733840703964233,0.7226966619491577,0.4506874084472656,0.4666219651699066,0.8333333333333334,0.011844676919281483,0.6050704717636108
1.1756635904312134,0.7274577617645264,0.448205828666687,0.4690104126930237,0.8333333333333334,0.01002553105354309,0.6087021231651306
1.1778868436813354,0.7318745851516724,0.4460122585296631,0.47118300199508667,0.8333333333333334,0.009216606616973877,0.6116600036621094
1.180259108543396,0.7360931634902954,0.4441659450531006,0.47339916229248047,0.8333333333333334,0.00852943491190672,0.6141948103904724
1.1825698614120483,0.740024745464325,0.4425451159477234,0.47563692927360535,0.8333333333333334,0.00792132318019867,0.616361141204834
1.1836233139038086,0.7437111735343933,0.4399121403694153,0.47697028517723083,0.8333333333333334,0.0074014682322740555,0.6178508996963501
1.184759259223938,0.7471722960472107,0.4375869631767273,0.47828739881515503,0.8333333333333334,0.007012346293777227,0.6190159320831299
1.1862095594406128,0.750480592250824,0.4357289671897888,0.47987622022628784,0.8333333333333334,0.00660307053476572,0.620060920715332
1.1871294975280762,0.7537010908126831,0.43342840671539307,0.4815041422843933,0.8333333333333334,0.0061284080147743225,0.6210240125656128
1.18803071975708,0.756873369216919,0.43115735054016113,0.4832265377044678,0.8333333333333334,0.0058697909116744995,0.6219460964202881
1.188796043395996,0.7599366903305054,0.4288593530654907,0.4849485158920288,0.8333333333333334,0.005577954463660717,0.6228145956993103
1.18936288356781,0.7629175186157227,0.4264453649520874,0.48669642210006714,0.8333333333333334,0.0052955541759729385,0.6237015128135681
1.1896812915802002,0.7657994031906128,0.4238818883895874,0.4884391725063324,0.8333333333333334,0.005034344270825386,0.6246206760406494
1.1897807121276855,0.7685708999633789,0.42120981216430664,0.4901552200317383,0.8333333333333334,0.004809959791600704,0.6255754828453064
1.1897685527801514,0.7711617350578308,0.41860681772232056,0.4917723536491394,0.8333333333333334,0.004107323940843344,0.6265053153038025
1.189486026763916,0.7736129760742188,0.41587305068969727,0.49331045150756836,0.8333333333333334,0.004099518526345491,0.6274412870407104
1.1892296075820923,0.7759822607040405,0.41324734687805176,0.49480506777763367,0.8333333333333334,0.003832112764939666,0.6283907890319824
1.188968539237976,0.7782807350158691,0.41068780422210693,0.4962577223777771,0.8333333333333334,0.003677763743326068,0.6293492317199707
1.1887023448944092,0.7805218696594238,0.40818047523498535,0.49766629934310913,0.8333333333333334,0.003381837857887149,0.6303077340126038
1.1884572505950928,0.7826935648918152,0.4057636857032776,0.49901092052459717,0.8333333333333334,0.0031623919494450092,0.6312392950057983
1.1882565021514893,0.7847904562950134,0.40346604585647583,0.5002630949020386,0.8333333333333334,0.00294380821287632,0.6321030855178833
1.188199758529663,0.7866746783256531,0.40152508020401,0.5014044046401978,0.8333333333333334,0.002741030650213361,0.6328781843185425
1.1883114576339722,0.7886044383049011,0.39970701932907104,0.5025014877319336,0.8333333333333334,0.0025276292581111193,0.6336187124252319
1.1884067058563232,0.7904883623123169,0.39791834354400635,0.5035240650177002,0.8333333333333334,0.002360719023272395,0.6343069076538086
1.1886565685272217,0.7923423647880554,0.39631420373916626,0.5044955015182495,0.8333333333333334,0.0021993261761963367,0.6349669694900513
1.1888489723205566,0.7941033244132996,0.3947456479072571,0.5053733587265015,0.8333333333333334,0.0020509331952780485,0.6355565786361694
1.1890195608139038,0.7957884669303894,0.3932310938835144,0.506160318851471,0.8333333333333334,0.0020316955633461475,0.6360766291618347
1.1891591548919678,0.7973853945732117,0.3917737603187561,0.5068625211715698,0.8333333333333334,0.0017804335802793503,0.636533260345459
1.189267635345459,0.7988896369934082,0.3903779983520508,0.5074836611747742,0.8333333333333334,0.0016700847772881389,0.6369286775588989
1.1893028020858765,0.8002890348434448,0.38901376724243164,0.5080333948135376,0.8333333333333334,0.0015387780731543899,0.6372711062431335
1.1893010139465332,0.8015989065170288,0.3877021074295044,0.5085219144821167,0.8333333333333334,0.0014286192599684,0.6375707387924194
1.1892738342285156,0.802817702293396,0.38645613193511963,0.5089541673660278,0.8333333333333334,0.0013397472212091088,0.6378306746482849
1.1892330646514893,0.8039506673812866,0.38528239727020264,0.5093379020690918,0.8333333333333334,0.001228122040629387,0.6380563974380493
1.189376711845398,0.8050484657287598,0.3843282461166382,0.5096899271011353,0.8333333333333334,0.0011329678818583488,0.63826584815979
1.1894373893737793,0.8060334920883179,0.3834038972854614,0.5100052356719971,0.8333333333333334,0.0010436957236379385,0.638450026512146
1.18947434425354,0.8069553375244141,0.382519006729126,0.5102858543395996,0.8333333333333334,0.0009620141354389489,0.6386099457740784
1.1894837617874146,0.8078083992004395,0.3816753625869751,0.5105356574058533,0.8333333333333334,0.0008865235722623765,0.6387511491775513
1.1894757747650146,0.8086032867431641,0.3808724880218506,0.5107579231262207,0.8333333333333334,0.0008175021503120661,0.6388781070709229
1.1894625425338745,0.8093401193618774,0.38012242317199707,0.5109447240829468,0.8333333333333334,0.0007540215738117695,0.6389802694320679
1.1894340515136719,0.81002277135849,0.3794112801551819,0.5111127495765686,0.8333333333333334,0.0006963594350963831,0.6390739679336548
1.189391851425171,0.8106564283370972,0.37873542308807373,0.5112648010253906,0.8333333333333334,0.0006433671806007624,0.6391612887382507
1.1893348693847656,0.8112421035766602,0.37809276580810547,0.5114033222198486,0.8333333333333334,0.0005945355514995754,0.6392436027526855
1.1892632246017456,0.8117818832397461,0.3774813413619995,0.5115299224853516,0.8333333333333334,0.0005501246778294444,0.6393217444419861
1.1891783475875854,0.812278687953949,0.3768996596336365,0.5116463899612427,0.8333333333333334,0.0005092714563943446,0.6393964290618896
1.1890816688537598,0.8127347230911255,0.3763469457626343,0.5117535591125488,0.8333333333333334,0.00047168004675768316,0.639467716217041
1.18897545337677,0.8131532669067383,0.37582218647003174,0.5118526816368103,0.8333333333333334,0.00043748097959905863,0.6395359635353088
1.1888617277145386,0.8135375380516052,0.37532418966293335,0.5119444727897644,0.8333333333333334,0.00040594994788989425,0.6396013498306274
1.188742995262146,0.8138909339904785,0.3748520612716675,0.5120298862457275,0.8333333333333334,0.0003764354041777551,0.6396641731262207
1.1886212825775146,0.8142165541648865,0.3744047284126282,0.5121096968650818,0.8333333333333334,0.0003498347941786051,0.639724850654602
1.1885007619857788,0.8145157694816589,0.3739849925041199,0.5121827125549316,0.8333333333333334,0.000324954220559448,0.6397819519042969
1.1883797645568848,0.8147937655448914,0.3735859990119934,0.5122517347335815,0.8333333333333334,0.0003021466254722327,0.6398376822471619
1.1882590055465698,0.8150519132614136,0.37320709228515625,0.5123170614242554,0.8333333333333334,0.00028088176622986794,0.6398918628692627
1.1881392002105713,0.8152920007705688,0.37284719944000244,0.5123787522315979,0.8333333333333334,0.00026113714557141066,0.6399442553520203
1.1880213022232056,0.815515398979187,0.37250590324401855,0.512437105178833,0.8333333333333334,0.00024316852795891464,0.6399950385093689
1.1879059076309204,0.8157230615615845,0.37218284606933594,0.512492299079895,0.8333333333333334,0.00022649830498266965,0.6400439739227295
1.1877933740615845,0.8159167766571045,0.37187659740448,0.5125446319580078,0.8333333333333334,0.0002109876659233123,0.6400913000106812
1.1876842975616455,0.8160972595214844,0.37158703804016113,0.5125941038131714,0.8333333333333334,0.00019646083819679916,0.6401368975639343
1.187577724456787,0.8162658214569092,0.37131190299987793,0.5126413702964783,0.8333333333333334,0.0001832668494898826,0.6401810646057129
1.1874747276306152,0.8164231181144714,0.3710516095161438,0.5126862525939941,0.8333333333333334,0.00017105022561736405,0.6402236819267273
1.1873748302459717,0.8165704011917114,0.37080442905426025,0.5127291679382324,0.8333333333333334,0.00015920560690574348,0.6402649879455566
1.1872780323028564,0.8167077898979187,0.37057024240493774,0.5127701759338379,0.8333333333333334,0.00014888396253809333,0.6403049230575562
1.1871843338012695,0.8168363571166992,0.3703479766845703,0.5128093957901001,0.8333333333333334,0.0001389045937685296,0.6403435468673706
1.1870940923690796,0.8169565200805664,0.3701375722885132,0.5128467082977295,0.8333333333333334,0.0001297260168939829,0.6403807401657104
1.1870067119598389,0.8170692324638367,0.3699374794960022,0.5128825902938843,0.8333333333333334,0.00012127633817726746,0.6404167413711548
1.1869227886199951,0.8171743154525757,0.36974847316741943,0.5129168033599854,0.8333333333333334,0.00011331838322803378,0.6404513120651245
1.1868417263031006,0.8172730207443237,0.36956870555877686,0.5129497051239014,0.8333333333333334,0.00010593180923024192,0.6404848098754883
1.1867640018463135,0.8173654079437256,0.3693985939025879,0.5129811763763428,0.8333333333333334,9.924586629495025e-05,0.6405171155929565
1.1866892576217651,0.8174521327018738,0.36923712491989136,0.5130113959312439,0.8333333333333334,9.275296906707808e-05,0.6405482292175293
1.1866174936294556,0.8175336718559265,0.36908382177352905,0.51304030418396,0.8333333333333334,8.688417437952012e-05,0.6405782699584961
1.1865487098693848,0.817609965801239,0.36893874406814575,0.5130680203437805,0.8333333333333334,8.144273306243122e-05,0.6406072378158569
1.1864826679229736,0.8176816701889038,0.3688009977340698,0.5130946636199951,0.8333333333333334,7.63088755775243e-05,0.6406351327896118
1.18641996383667,0.8177492022514343,0.3686707615852356,0.5131201148033142,0.8333333333333334,7.141561945900321e-05,0.6406620740890503
1.1863597631454468,0.8178128004074097,0.3685469627380371,0.5131446123123169,0.8333333333333334,6.704054976580665e-05,0.6406879425048828
1.1863019466400146,0.8178727626800537,0.36842918395996094,0.5131683349609375,0.8333333333333334,6.304267299128696e-05,0.6407131552696228
1.1862468719482422,0.8179289698600769,0.3683179020881653,0.5131911039352417,0.8333333333333334,5.9135669289389625e-05,0.6407374739646912
1.1861944198608398,0.8179820775985718,0.36821234226226807,0.513213038444519,0.8333333333333334,5.5849577620392665e-05,0.6407607793807983
1.186144232749939,0.8180322051048279,0.3681120276451111,0.5132340788841248,0.8333333333333334,5.2179595513734967e-05,0.6407833099365234
1.1860965490341187,0.8180796504020691,0.36801689863204956,0.5132542848587036,0.8333333333333334,4.947595880366862e-05,0.640805184841156
1.1860507726669312,0.8181240558624268,0.3679267168045044,0.5132738351821899,0.8333333333333334,4.648396134143695e-05,0.6408261656761169
1.1860077381134033,0.8181662559509277,0.3678414821624756,0.5132926106452942,0.8333333333333334,4.38394708908163e-05,0.6408463716506958
1.1859660148620605,0.8182064294815063,0.3677595853805542,0.5133109092712402,0.8333333333333334,4.1203878936357796e-05,0.6408661007881165
1.1859266757965088,0.8182439208030701,0.3676827549934387,0.5133283138275146,0.8333333333333334,3.891507731168531e-05,0.6408849954605103
1.1858890056610107,0.8182798624038696,0.3676091432571411,0.5133453607559204,0.8333333333333334,3.6804813134949654e-05,0.6409034729003906
1.185853362083435,0.8183139562606812,0.3675394058227539,0.5133618712425232,0.8333333333333334,3.483030013740063e-05,0.6409213542938232
1.1858195066452026,0.8183461427688599,0.3674733638763428,0.5133777260780334,0.8333333333333334,3.281055614934303e-05,0.6409385800361633
1.1857870817184448,0.8183764815330505,0.3674106001853943,0.5133930444717407,0.8333333333333334,3.12351985485293e-05,0.6409552097320557
1.1857566833496094,0.8184053897857666,0.3673512935638428,0.513407826423645,0.8333333333333334,2.95019599434454e-05,0.640971302986145
1.1857272386550903,0.8184329271316528,0.3672943115234375,0.5134222507476807,0.8333333333333334,2.7868323741131462e-05,0.6409869194030762
1.185699462890625,0.8184589147567749,0.3672405481338501,0.5134360194206238,0.8333333333333334,2.6483339752303436e-05,0.64100182056427
1.1856731176376343,0.8184835314750671,0.36718958616256714,0.5134493708610535,0.8333333333333334,2.530066922190599e-05,0.6410162448883057
1.1856482028961182,0.8185073137283325,0.36714088916778564,0.5134624242782593,0.8333333333333334,2.398235483269673e-05,0.6410303115844727
1.185624122619629,0.8185295462608337,0.36709457635879517,0.5134750604629517,0.8333333333333334,2.303294422745239e-05,0.6410439014434814
1.1856014728546143,0.8185509443283081,0.36705052852630615,0.5134871602058411,0.8333333333333334,2.178641989303287e-05,0.641057014465332
1.1855800151824951,0.8185712099075317,0.3670088052749634,0.5134990215301514,0.8333333333333334,2.0815901734749787e-05,0.6410696506500244
1.185559630393982,0.8185906410217285,0.3669689893722534,0.5135103464126587,0.8333333333333334,1.999290361709427e-05,0.6410819888114929
1.1855406761169434,0.8186091184616089,0.3669315576553345,0.5135214328765869,0.8333333333333334,1.9114060705760494e-05,0.6410938501358032
1.1855225563049316,0.818626880645752,0.3668956756591797,0.513532280921936,0.8333333333333334,1.8265400285599753e-05,0.6411054134368896
1.185505747795105,0.8186439871788025,0.3668617606163025,0.5135427117347717,0.8333333333333334,1.763723776093684e-05,0.6411165595054626
1.1854889392852783,0.8186601400375366,0.3668287992477417,0.5135530233383179,0.8333333333333334,1.7013146134559065e-05,0.6411274671554565
1.1854740381240845,0.8186757564544678,0.3667982816696167,0.5135628581047058,0.8333333333333334,1.6097745174192823e-05,0.641137957572937
1.1854593753814697,0.8186907768249512,0.36676859855651855,0.5135725140571594,0.8333333333333334,1.5677449482609518e-05,0.6411481499671936
1.18544602394104,0.8187052607536316,0.36674076318740845,0.5135821104049683,0.8333333333333334,1.5399540643556975e-05,0.6411582231521606
1.1854329109191895,0.8187190890312195,0.36671382188796997,0.5135912299156189,0.8333333333333334,1.465932928113034e-05,0.6411678791046143
1.1854208707809448,0.8187323808670044,0.36668848991394043,0.5136000514030457,0.8333333333333334,1.4136348909232765e-05,0.6411771774291992
1.1854095458984375,0.8187450170516968,0.3666645288467407,0.5136086344718933,0.8333333333333334,1.3739875612372998e-05,0.6411861777305603
1.1853983402252197,0.818757176399231,0.36664116382598877,0.513617217540741,0.8333333333333334,1.3614417184726335e-05,0.6411950588226318
1.1853880882263184,0.8187688589096069,0.3666192293167114,0.5136253833770752,0.8333333333333334,1.2887592674815096e-05,0.6412035822868347
1.1853785514831543,0.8187800645828247,0.3665984869003296,0.5136334896087646,0.8333333333333334,1.2723246982204728e-05,0.641211986541748
1.1853697299957275,0.8187909126281738,0.3665788173675537,0.5136412382125854,0.8333333333333334,1.2378151041048113e-05,0.6412200331687927
1.1853611469268799,0.8188015818595886,0.36655956506729126,0.5136488676071167,0.8333333333333334,1.1918780728592537e-05,0.6412279009819031
1.1853532791137695,0.8188115954399109,0.36654168367385864,0.5136562585830688,0.8333333333333334,1.1925782928301487e-05,0.6412354707717896
1.185346007347107,0.8188216090202332,0.3665243983268738,0.5136635899543762,0.8333333333333334,1.1428263860580046e-05,0.6412431001663208
1.1853387355804443,0.8188310861587524,0.3665076494216919,0.513670802116394,0.8333333333333334,1.1431099665060174e-05,0.6412503719329834
1.1853322982788086,0.8188403844833374,0.3664919137954712,0.513677716255188,0.8333333333333334,1.1119672308268491e-05,0.6412574052810669
1.1853264570236206,0.8188492655754089,0.36647719144821167,0.5136845111846924,0.8333333333333334,1.0753489732451271e-05,0.6412643194198608
1.1853208541870117,0.8188580274581909,0.3664628267288208,0.5136911273002625,0.8333333333333334,1.07037440102431e-05,0.6412711143493652
1.1853159666061401,0.8188664317131042,0.3664495348930359,0.513697624206543,0.8333333333333334,1.0495009519218002e-05,0.6412776708602905
1.1853108406066895,0.8188745379447937,0.36643630266189575,0.5137040615081787,0.8333333333333334,1.0398329322924837e-05,0.6412841081619263
1.1853060722351074,0.8188825845718384,0.36642348766326904,0.5137103796005249,0.8333333333333334,9.924528967530932e-06,0.6412904262542725
1.185301423072815,0.8188900947570801,0.36641132831573486,0.513716459274292,0.8333333333333334,9.957379006664269e-06,0.6412965059280396
1.1852972507476807,0.8188976049423218,0.3663996458053589,0.5137225985527039,0.8333333333333334,9.864616913546342e-06,0.6413025856018066
1.185293436050415,0.8189045786857605,0.36638885736465454,0.5137283802032471,0.8333333333333334,9.543300620862283e-06,0.6413083076477051
1.1852900981903076,0.8189116716384888,0.36637842655181885,0.5137341022491455,0.8333333333333334,9.632452929508872e-06,0.6413139700889587
1.1852869987487793,0.8189182281494141,0.36636877059936523,0.5137397050857544,0.8333333333333334,9.311008398071863e-06,0.6413195133209229
1.185283899307251,0.8189250826835632,0.36635881662368774,0.5137451887130737,0.8333333333333334,9.210515599988867e-06,0.6413248777389526
1.18528151512146,0.8189317584037781,0.3663497567176819,0.5137507915496826,0.8333333333333334,9.22715844353661e-06,0.641330361366272
1.1852788925170898,0.8189381957054138,0.366340696811676,0.5137561559677124,0.8333333333333334,9.003037121146917e-06,0.641335666179657
1.1852765083312988,0.8189443349838257,0.36633217334747314,0.5137612819671631,0.8333333333333334,8.928419447329361e-06,0.6413407921791077
1.1852742433547974,0.8189502954483032,0.36632394790649414,0.5137664675712585,0.8333333333333334,8.80007883097278e-06,0.641345739364624
1.1852725744247437,0.8189561367034912,0.36631643772125244,0.5137714743614197,0.8333333333333334,8.533530490240082e-06,0.6413506269454956
1.1852705478668213,0.8189617395401001,0.3663088083267212,0.5137763619422913,0.8333333333333334,8.645389243611135e-06,0.6413553953170776
1.1852689981460571,0.8189672231674194,0.3663017749786377,0.5137812495231628,0.8333333333333334,8.648509719932918e-06,0.6413600444793701
1.185267448425293,0.8189727663993835,0.3662946820259094,0.5137859582901001,0.8333333333333334,8.041163710004184e-06,0.641364574432373
1.185266375541687,0.8189783096313477,0.36628806591033936,0.5137908458709717,0.8333333333333334,8.280981091957074e-06,0.6413693428039551
1.185265064239502,0.8189836740493774,0.3662813901901245,0.5137955546379089,0.8333333333333334,8.211374733946286e-06,0.6413737535476685
1.185264229774475,0.818988561630249,0.3662756681442261,0.5137999057769775,0.8333333333333334,7.896628630987834e-06,0.6413780450820923
1.1852631568908691,0.8189937472343445,0.36626940965652466,0.5138044357299805,0.8333333333333334,8.195647751563229e-06,0.6413823366165161
1.185262680053711,0.8189986944198608,0.3662639856338501,0.5138088464736938,0.8333333333333334,7.771120181132574e-06,0.6413864493370056
1.1852617263793945,0.8190037608146667,0.3662579655647278,0.5138133764266968,0.8333333333333334,8.068421266216319e-06,0.6413907408714294
1.185261607170105,0.8190082907676697,0.3662533164024353,0.5138174295425415,0.8333333333333334,7.473189725715201e-06,0.6413947343826294
1.1852611303329468,0.8190131187438965,0.3662480115890503,0.5138216614723206,0.8333333333333334,7.739755346847232e-06,0.6413986682891846
1.1852606534957886,0.8190176486968994,0.36624300479888916,0.5138258934020996,0.8333333333333334,7.70729184296215e-06,0.6414026618003845
1.185260534286499,0.8190221786499023,0.3662383556365967,0.5138298273086548,0.8333333333333334,7.242493211379042e-06,0.6414064168930054
1.1852601766586304,0.8190266489982605,0.3662335276603699,0.5138339400291443,0.8333333333333334,7.618479230586672e-06,0.641410231590271
1.1852600574493408,0.8190309405326843,0.3662291169166565,0.5138378143310547,0.8333333333333334,7.060922598611796e-06,0.6414139270782471
1.1852598190307617,0.8190350532531738,0.3662247657775879,0.5138416290283203,0.8333333333333334,7.308343811018858e-06,0.6414175629615784
1.1852601766586304,0.8190393447875977,0.3662208318710327,0.5138454437255859,0.8333333333333334,7.193216788436985e-06,0.6414210796356201
1.1852598190307617,0.8190433382987976,0.3662164807319641,0.5138492584228516,0.8333333333333334,7.0426976890303195e-06,0.6414246559143066
1.1852600574493408,0.8190474510192871,0.3662126064300537,0.5138530135154724,0.8333333333333334,7.068393188092159e-06,0.6414282321929932
1.18526029586792,0.8190514445304871,0.36620885133743286,0.5138565897941589,0.8333333333333334,6.7222881625639275e-06,0.6414315104484558
1.18526029586792,0.8190552592277527,0.36620503664016724,0.5138602256774902,0.8333333333333334,7.024032129265834e-06,0.641434907913208
1.1852608919143677,0.8190591335296631,0.3662017583847046,0.5138638615608215,0.8333333333333334,6.738988304277882e-06,0.6414382457733154
1.1852608919143677,0.8190628886222839,0.36619800329208374,0.5138673782348633,0.8333333333333334,6.755303274985636e-06,0.6414415836334229
1.1852611303329468,0.8190664052963257,0.3661947250366211,0.5138708353042603,0.8333333333333334,6.653746368101565e-06,0.6414446830749512
1.1852617263793945,0.8190702199935913,0.3661915063858032,0.5138742923736572,0.8333333333333334,6.295559614954982e-06,0.6414479613304138
1.1852624416351318,0.8190736770629883,0.36618876457214355,0.5138776302337646,0.8333333333333334,6.626906269957544e-06,0.6414510011672974
1.18526291847229,0.8190773725509644,0.3661855459213257,0.5138810276985168,0.8333333333333334,6.572221536771394e-06,0.6414541006088257
1.1852631568908691,0.8190807700157166,0.3661823868751526,0.5138843059539795,0.8333333333333334,6.13909151070402e-06,0.6414571404457092
1.1852636337280273,0.8190841674804688,0.3661794662475586,0.5138876438140869,0.8333333333333334,6.505514193122508e-06,0.641460120677948
1.1852641105651855,0.8190875053405762,0.3661766052246094,0.5138907432556152,0.8333333333333334,6.086765097279567e-06,0.6414631605148315
1.1852644681930542,0.8190908432006836,0.3661736249923706,0.5138939023017883,0.8333333333333334,6.319831300061196e-06,0.6414660215377808
1.1852654218673706,0.8190943002700806,0.36617112159729004,0.5138970613479614,0.8333333333333334,5.837824119225843e-06,0.6414688229560852
1.1852662563323975,0.8190975189208984,0.366168737411499,0.5139001607894897,0.8333333333333334,6.283038601395674e-06,0.6414717435836792
1.1852669715881348,0.8191007375717163,0.36616623401641846,0.5139031410217285,0.8333333333333334,5.8683103816292714e-06,0.6414744257926941
1.1852678060531616,0.8191040754318237,0.3661637306213379,0.5139061212539673,0.8333333333333334,5.929538474447327e-06,0.6414772272109985
1.1852681636810303,0.8191070556640625,0.3661611080169678,0.513909101486206,0.8333333333333334,5.70443990000058e-06,0.6414799094200134
1.1852691173553467,0.8191101551055908,0.36615896224975586,0.5139119625091553,0.8333333333333334,5.924715878791176e-06,0.6414825916290283
1.1852695941925049,0.8191131949424744,0.3661563992500305,0.513914942741394,0.8333333333333334,5.626174697681563e-06,0.641485333442688
1.1852705478668213,0.8191161155700684,0.36615443229675293,0.5139177441596985,0.8333333333333334,5.372160558181349e-06,0.6414878368377686
1.1852710247039795,0.8191190958023071,0.36615192890167236,0.5139205455780029,0.8333333333333334,5.902102202526294e-06,0.6414903998374939
1.1852716207504272,0.8191219568252563,0.3661496639251709,0.5139232873916626,0.8333333333333334,5.354896984499646e-06,0.6414928436279297
1.185272455215454,0.819124698638916,0.3661477565765381,0.5139260292053223,0.8333333333333334,5.502614840224851e-06,0.641495406627655
1.1852734088897705,0.8191276788711548,0.3661457300186157,0.5139288306236267,0.8333333333333334,5.341472387954127e-06,0.6414978504180908
1.1852740049362183,0.8191304206848145,0.3661435842514038,0.5139315128326416,0.8333333333333334,5.347371370589826e-06,0.6415003538131714
1.1852750778198242,0.8191332817077637,0.36614179611206055,0.5139341354370117,0.8333333333333334,5.363376658351626e-06,0.6415026783943176
1.1852757930755615,0.8191360831260681,0.3661397099494934,0.5139366984367371,0.8333333333333334,5.068981863587396e-06,0.6415051221847534
1.1852762699127197,0.8191387057304382,0.3661375641822815,0.513939380645752,0.8333333333333334,5.342809345165733e-06,0.6415074467658997
1.185276985168457,0.8191412687301636,0.36613571643829346,0.5139418840408325,0.8333333333333334,5.197792233957443e-06,0.6415097713470459
1.1852779388427734,0.8191437721252441,0.3661341667175293,0.5139445066452026,0.8333333333333334,4.9265713641943876e-06,0.6415120959281921
1.1852787733078003,0.8191463947296143,0.36613237857818604,0.5139468908309937,0.8333333333333334,5.025001883041114e-06,0.6415143013000488
1.1852796077728271,0.8191489577293396,0.36613065004348755,0.5139492750167847,0.8333333333333334,5.014065209252294e-06,0.6415165662765503
1.185280203819275,0.8191515207290649,0.36612868309020996,0.5139517784118652,0.8333333333333334,4.830656962440116e-06,0.6415187120437622
1.18528151512146,0.8191539645195007,0.36612755060195923,0.5139541625976562,0.8333333333333334,4.687563887273427e-06,0.6415209174156189
1.1852821111679077,0.8191565275192261,0.36612558364868164,0.5139565467834473,0.8333333333333334,4.884431291429792e-06,0.6415230631828308
1.185282588005066,0.8191587328910828,0.36612385511398315,0.5139589309692383,0.8333333333333334,4.638813152268995e-06,0.6415252089500427
1.1852833032608032,0.819161057472229,0.3661222457885742,0.5139611959457397,0.8333333333333334,4.643154170480557e-06,0.6415271759033203
1.18528413772583,0.8191635012626648,0.3661206364631653,0.513963520526886,0.8333333333333334,4.771630301547702e-06,0.6415293216705322
1.1852850914001465,0.8191658854484558,0.3661192059516907,0.5139657855033875,0.8333333333333334,4.456218448467553e-06,0.6415313482284546
1.1852858066558838,0.8191682696342468,0.36611753702163696,0.5139679908752441,0.8333333333333334,4.667057510232553e-06,0.641533374786377
1.1852868795394897,0.8191708326339722,0.3661160469055176,0.5139703154563904,0.8333333333333334,4.387232820590725e-06,0.6415355205535889
1.1852878332138062,0.8191728591918945,0.3661149740219116,0.513972282409668,0.8333333333333334,4.293126949050929e-06,0.6415373086929321
1.185288429260254,0.8191753625869751,0.3661130666732788,0.5139745473861694,0.8333333333333334,4.801626801054226e-06,0.6415393352508545
1.1852893829345703,0.8191773891448975,0.36611199378967285,0.5139766931533813,0.8333333333333334,4.113127943128347e-06,0.6415412425994873
1.185289978981018,0.8191795349121094,0.3661104440689087,0.5139787197113037,0.8333333333333334,4.439784788701218e-06,0.6415430307388306
1.1852911710739136,0.8191817998886108,0.36610937118530273,0.5139808058738708,0.8333333333333334,4.129792614548933e-06,0.6415449380874634
1.1852917671203613,0.8191837668418884,0.3661080002784729,0.513982892036438,0.8333333333333334,4.15981139667565e-06,0.6415468454360962
1.1852926015853882,0.8191859126091003,0.36610668897628784,0.5139849185943604,0.8333333333333334,4.111666385142598e-06,0.6415486335754395
1.185293436050415,0.819188117980957,0.366105318069458,0.5139868259429932,0.8333333333333334,4.348167294665473e-06,0.6415504217147827
1.1852939128875732,0.8191899061203003,0.36610400676727295,0.5139889121055603,0.8333333333333334,3.876647951983614e-06,0.6415522694587708
1.185294508934021,0.819192111492157,0.366102397441864,0.5139908790588379,0.8333333333333334,4.151050234213471e-06,0.6415539979934692
1.1852953433990479,0.819193959236145,0.36610138416290283,0.5139927864074707,0.8333333333333334,3.581324108381523e-06,0.6415557265281677
1.1852962970733643,0.8191959261894226,0.36610037088394165,0.5139946937561035,0.8333333333333334,4.259214165358571e-06,0.6415574550628662
1.1852967739105225,0.8191978335380554,0.36609894037246704,0.5139966011047363,0.8333333333333334,3.6303679280536016e-06,0.6415591239929199
1.1852974891662598,0.8191997408866882,0.36609774827957153,0.5139984488487244,0.8333333333333334,4.030780019093072e-06,0.6415608525276184
1.1852980852127075,0.8192017078399658,0.3660963773727417,0.5140003561973572,0.8333333333333334,3.583406851248583e-06,0.6415625214576721
1.1852989196777344,0.8192035555839539,0.3660953640937805,0.5140022039413452,0.8333333333333334,3.75457216250652e-06,0.6415641903877258
1.1852995157241821,0.8192052841186523,0.3660942316055298,0.5140039920806885,0.8333333333333334,3.707168843902764e-06,0.6415657997131348
1.185300588607788,0.8192073702812195,0.3660932183265686,0.514005720615387,0.8333333333333334,3.780799943342572e-06,0.6415673494338989
1.1853010654449463,0.819209098815918,0.3660919666290283,0.5140075087547302,0.8333333333333334,3.6129035834164824e-06,0.6415690183639526
1.1853017807006836,0.8192108869552612,0.36609089374542236,0.5140092372894287,0.8333333333333334,3.508727786538657e-06,0.641570508480072
1.185302495956421,0.8192124366760254,0.3660900592803955,0.5140109062194824,0.8333333333333334,3.4400284221192123e-06,0.6415719985961914
1.1853035688400269,0.8192145228385925,0.3660890460014343,0.5140126943588257,0.8333333333333334,3.6452574931900017e-06,0.6415735483169556
1.1853041648864746,0.8192161321640015,0.36608803272247314,0.5140144228935242,0.8333333333333334,3.5877749269275228e-06,0.6415750980377197
1.1853046417236328,0.8192178606987,0.36608678102493286,0.5140160322189331,0.8333333333333334,3.3966912269534077e-06,0.6415765881538391
1.1853052377700806,0.8192194700241089,0.3660857677459717,0.5140177011489868,0.8333333333333334,3.257711568949162e-06,0.6415780782699585
1.1853063106536865,0.8192211985588074,0.36608511209487915,0.5140193700790405,0.8333333333333334,3.545481604305678e-06,0.6415795683860779
1.1853067874908447,0.8192228674888611,0.36608392000198364,0.5140209197998047,0.8333333333333334,3.2657528663548874e-06,0.6415809988975525
1.1853073835372925,0.8192245960235596,0.3660827875137329,0.5140225291252136,0.8333333333333334,3.3396256640116917e-06,0.6415824890136719
1.1853079795837402,0.8192260265350342,0.36608195304870605,0.514024019241333,0.8333333333333334,3.138007286906941e-06,0.6415838003158569
1.1853084564208984,0.8192275762557983,0.3660808801651001,0.5140256285667419,0.8333333333333334,3.412561227378319e-06,0.6415852308273315
1.1853092908859253,0.8192293047904968,0.36607998609542847,0.5140272378921509,0.8333333333333334,2.968023409266607e-06,0.6415867209434509
1.1853101253509521,0.8192310333251953,0.36607909202575684,0.514028787612915,0.8333333333333334,3.2846457997948164e-06,0.6415880918502808
1.1853103637695312,0.8192325830459595,0.3660777807235718,0.5140303373336792,0.8333333333333334,2.8589831799763488e-06,0.6415894627571106
1.1853110790252686,0.8192340135574341,0.3660770654678345,0.514031708240509,0.8333333333333334,3.3812070796557236e-06,0.6415906548500061
1.185312032699585,0.8192356824874878,0.36607635021209717,0.5140331983566284,0.8333333333333334,2.933533551185974e-06,0.6415920257568359
1.1853125095367432,0.8192371129989624,0.36607539653778076,0.5140346884727478,0.8333333333333334,2.993320094901719e-06,0.6415933966636658
1.1853132247924805,0.8192386627197266,0.3660745620727539,0.5140361785888672,0.8333333333333334,2.8071044653188437e-06,0.641594648361206
1.1853139400482178,0.8192400932312012,0.3660738468170166,0.5140376091003418,0.8333333333333334,3.097602757407003e-06,0.6415959596633911
1.185314416885376,0.8192415237426758,0.3660728931427002,0.5140389800071716,0.8333333333333334,2.7812302505481057e-06,0.6415972113609314
1.185314655303955,0.8192429542541504,0.3660717010498047,0.5140403509140015,0.8333333333333334,2.905485871451674e-06,0.6415984034538269
1.1853152513504028,0.8192443251609802,0.3660709261894226,0.5140417814254761,0.8333333333333334,2.8627196115849074e-06,0.6415996551513672
1.1853159666061401,0.8192455768585205,0.36607038974761963,0.5140430927276611,0.8333333333333334,2.855003003787715e-06,0.6416008472442627
1.185316562652588,0.8192471265792847,0.3660694360733032,0.5140444040298462,0.8333333333333334,2.753627541096648e-06,0.6416020393371582
1.1853172779083252,0.8192484378814697,0.36606884002685547,0.5140457153320312,0.8333333333333334,2.7297955966787413e-06,0.6416031718254089
1.1853177547454834,0.8192499876022339,0.3660677671432495,0.5140471458435059,0.8333333333333334,2.8341562483547023e-06,0.6416045427322388
1.1853183507919312,0.819251298904419,0.3660670518875122,0.5140484571456909,0.8333333333333334,2.488462314431672e-06,0.6416057348251343
1.1853187084197998,0.8192524313926697,0.3660662770271301,0.5140497088432312,0.8333333333333334,2.8758111056959024e-06,0.6416066884994507
1.185319423675537,0.8192538619041443,0.3660655617713928,0.5140509605407715,0.8333333333333334,2.56974976764468e-06,0.641607940196991
1.1853199005126953,0.8192552328109741,0.3660646677017212,0.5140522718429565,0.8333333333333334,2.3817892724764533e-06,0.6416091322898865
1.1853206157684326,0.8192565441131592,0.36606407165527344,0.5140535831451416,0.8333333333333334,2.902498636103701e-06,0.6416102647781372
1.1853210926055908,0.819257915019989,0.3660631775856018,0.5140547752380371,0.8333333333333334,2.5157273739750963e-06,0.6416113376617432
1.185321569442749,0.8192591071128845,0.3660624623298645,0.5140560269355774,0.8333333333333334,2.6023449208878446e-06,0.6416124701499939
1.1853220462799072,0.8192602396011353,0.366061806678772,0.5140571594238281,0.8333333333333334,2.2199214981810655e-06,0.6416134834289551
1.1853224039077759,0.8192612528800964,0.36606115102767944,0.5140583515167236,0.8333333333333334,2.741145408435841e-06,0.6416144967079163
1.1853229999542236,0.8192625045776367,0.3660604953765869,0.5140595436096191,0.8333333333333334,2.223855290139909e-06,0.641615629196167
1.1853235960006714,0.8192638158798218,0.3660597801208496,0.5140606164932251,0.8333333333333334,2.6335628717788495e-06,0.6416165828704834
1.1853240728378296,0.8192651271820068,0.36605894565582275,0.5140619277954102,0.8333333333333334,2.2082372197473887e-06,0.6416177749633789
1.1853241920471191,0.8192663192749023,0.3660578727722168,0.5140631198883057,0.8333333333333334,2.386422011113609e-06,0.6416187286376953
1.1853249073028564,0.8192672729492188,0.3660576343536377,0.5140641331672668,0.8333333333333334,2.1455900878208922e-06,0.6416196823120117
1.1853255033493042,0.8192684650421143,0.36605703830718994,0.5140652060508728,0.8333333333333334,2.35169045481598e-06,0.6416206359863281
1.1853258609771729,0.819269597530365,0.36605626344680786,0.5140663385391235,0.8333333333333334,2.3613281427969923e-06,0.6416217088699341
1.185326337814331,0.8192707300186157,0.36605560779571533,0.5140674114227295,0.8333333333333334,2.221828481197008e-06,0.6416226625442505
1.1853266954421997,0.8192717432975769,0.3660549521446228,0.5140684843063354,0.8333333333333334,2.126293338733376e-06,0.6416236758232117
1.1853272914886475,0.8192731142044067,0.3660541772842407,0.514069676399231,0.8333333333333334,2.2435299342760118e-06,0.6416246294975281
1.1853276491165161,0.8192741274833679,0.3660535216331482,0.5140707492828369,0.8333333333333334,2.130026814484154e-06,0.6416256427764893
1.1853282451629639,0.8192750811576843,0.36605316400527954,0.5140716433525085,0.8333333333333334,2.319524355698377e-06,0.6416264772415161
1.185328722000122,0.8192762136459351,0.366052508354187,0.5140727162361145,0.8333333333333334,2.18034915633325e-06,0.6416274309158325
1.1853289604187012,0.819277286529541,0.36605167388916016,0.5140737891197205,0.8333333333333334,2.160449184884783e-06,0.6416282653808594
1.1853294372558594,0.8192782402038574,0.36605119705200195,0.5140747427940369,0.8333333333333334,1.919399210237316e-06,0.6416292190551758
1.1853301525115967,0.8192794322967529,0.36605072021484375,0.514075756072998,0.8333333333333334,1.935377895279089e-06,0.6416301727294922
1.1853306293487549,0.8192803263664246,0.3660503029823303,0.5140767097473145,0.8333333333333334,2.2386830096365884e-06,0.6416309475898743
1.185331106185913,0.8192814588546753,0.3660496473312378,0.5140776634216309,0.8333333333333334,1.8088011302097584e-06,0.6416318416595459
1.1853312253952026,0.8192824721336365,0.36604875326156616,0.514078676700592,0.8333333333333334,2.039922264884808e-06,0.6416327357292175
1.1853315830230713,0.8192833662033081,0.3660482168197632,0.5140795707702637,0.8333333333333334,2.2762292246625293e-06,0.6416335105895996
1.1853320598602295,0.8192843794822693,0.3660476803779602,0.5140805244445801,0.8333333333333334,1.7321085579169448e-06,0.641634464263916
1.1853325366973877,0.8192852735519409,0.3660472631454468,0.5140814781188965,0.8333333333333334,1.9937517663493054e-06,0.6416352391242981
1.185333013534546,0.8192863464355469,0.366046667098999,0.5140824317932129,0.8333333333333334,1.881841512840765e-06,0.6416361331939697
1.1853331327438354,0.8192871809005737,0.3660459518432617,0.5140834450721741,0.8333333333333334,1.7889369701151736e-06,0.6416369676589966
1.185333490371704,0.8192879557609558,0.3660455346107483,0.5140842199325562,0.8333333333333334,1.8752508594843675e-06,0.6416376829147339
1.1853339672088623,0.8192889094352722,0.3660450577735901,0.5140851140022278,0.8333333333333334,2.1325699890439864e-06,0.6416385173797607
1.1853342056274414,0.8192898631095886,0.3660443425178528,0.5140860080718994,0.8333333333333334,1.6655327499393024e-06,0.6416393518447876
1.1853346824645996,0.819290816783905,0.3660438656806946,0.5140868425369263,0.8333333333333334,1.8768905647448264e-06,0.6416400074958801
1.1853349208831787,0.8192914724349976,0.36604344844818115,0.5140876770019531,0.8333333333333334,1.6262644066955545e-06,0.6416407823562622
1.185335397720337,0.819292426109314,0.36604297161102295,0.51408851146698,0.8333333333333334,1.8819664546754211e-06,0.6416415572166443
1.1853358745574951,0.819293200969696,0.3660426735877991,0.5140893459320068,0.8333333333333334,1.6157497384483577e-06,0.6416422724723816
1.1853363513946533,0.8192943334579468,0.36604201793670654,0.5140902996063232,0.8333333333333334,1.8288155843038112e-06,0.6416430473327637
1.1853363513946533,0.8192949295043945,0.3660414218902588,0.5140910744667053,0.8333333333333334,1.8374453247815836e-06,0.6416438817977905
1.1853368282318115,0.8192958831787109,0.3660409450531006,0.5140919089317322,0.8333333333333334,0.08182650059461594,0.6416445970535278
1.1853370666503906,0.8192967176437378,0.36604034900665283,0.5140926241874695,0.8333333333333334,0.051948994398117065,0.6416451930999756
1.185337781906128,0.8192975521087646,0.3660402297973633,0.5140935182571411,0.8333333333333334,0.01629573106765747,0.6416460275650024
1.185338020324707,0.8192983865737915,0.3660396337509155,0.5140942335128784,0.8333333333333334,0.016654981300234795,0.6416467428207397
1.1853382587432861,0.8192991614341736,0.36603909730911255,0.5140950679779053,0.8333333333333334,0.01846405491232872,0.6416473984718323
1.1853384971618652,0.8192998766899109,0.36603862047195435,0.5140958428382874,0.8333333333333334,0.021015746518969536,0.6416480541229248
1.1853387355804443,0.819300651550293,0.36603808403015137,0.5140966773033142,0.8333333333333334,0.021804308518767357,0.6416488885879517
1.029464840888977,0.5031577348709106,0.5263071060180664,0.3932837247848511,0.8333333333333334,0.02473345957696438,0.4765266180038452
0.924301028251648,0.5598451495170593,0.3644558787345886,0.4709956645965576,0.8333333333333334,0.02850506827235222,0.5685427188873291
0.8322415351867676,0.5568661093711853,0.2753754258155823,0.5848238468170166,0.8333333333333334,0.025368357077240944,0.6653257608413696
0.8129922747612,0.5325695872306824,0.2804226875305176,0.61962890625,0.8333333333333334,0.02495376393198967,0.6936103105545044
0.8129037618637085,0.5066920518875122,0.3062117099761963,0.630494236946106,0.8333333333333334,0.02282162755727768,0.7040674686431885
0.8193162679672241,0.4791278839111328,0.3401883840560913,0.6362506747245789,0.8333333333333334,0.021017247810959816,0.7112579345703125
0.8290780782699585,0.46257394552230835,0.36650413274765015,0.6385071873664856,0.8333333333333334,0.02242010273039341,0.7162293195724487
0.8412882089614868,0.4553600549697876,0.3859281539916992,0.6373813152313232,0.8333333333333334,0.020947827026247978,0.7187263369560242
0.859745979309082,0.45293641090393066,0.40680956840515137,0.6331932544708252,0.8333333333333334,0.02278374880552292,0.7182297706604004
0.8773190379142761,0.4594234228134155,0.4178956151008606,0.6389291286468506,0.8333333333333334,0.029058787971735,0.725615382194519
0.8957034945487976,0.46794402599334717,0.42775946855545044,0.6452494859695435,0.8333333333333334,0.02986622415482998,0.7327132225036621
0.914226233959198,0.4783901870250702,0.4358360469341278,0.6436113119125366,0.8333333333333334,0.03456138074398041,0.7318471670150757
0.9291164875030518,0.4849317967891693,0.44418469071388245,0.6446737051010132,0.8333333333333334,0.041623592376708984,0.73305344581604
0.942600429058075,0.4816893935203552,0.4609110355377197,0.6540552377700806,0.8333333333333334,0.04552539810538292,0.7415091395378113
0.953823983669281,0.4640445411205292,0.48977944254875183,0.6671687960624695,0.8333333333333334,0.04564662650227547,0.7530321478843689
0.9597772359848022,0.4429963529109955,0.5167808830738068,0.6711717844009399,0.8333333333333334,0.046603161841630936,0.7562047839164734
0.9505533576011658,0.443233847618103,0.5073195099830627,0.6672186255455017,0.8666666666666667,0.04556879773736,0.7533105611801147
0.9117390513420105,0.46812230348587036,0.44361674785614014,0.655427098274231,0.8666666666666667,0.0456005297601223,0.7437992095947266
0.8903516530990601,0.5039539337158203,0.38639771938323975,0.660200834274292,0.8666666666666667,0.043216485530138016,0.7495733499526978
0.8708599805831909,0.546777069568634,0.3240829110145569,0.6847423911094666,0.8666666666666667,0.03885836899280548,0.7698949575424194
0.8394488096237183,0.5853332281112671,0.25411558151245117,0.713411808013916,0.8666666666666667,0.03971723094582558,0.7934373617172241
0.8133742809295654,0.6190881729125977,0.19428610801696777,0.7409841418266296,0.8666666666666667,0.040774162858724594,0.8168727159500122
0.7887450456619263,0.6519571542739868,0.13678789138793945,0.7622108459472656,0.8666666666666667,0.03789453208446503,0.8338291049003601
0.7650980353355408,0.691635251045227,0.07346278429031372,0.779489278793335,0.8666666666666667,0.03225068747997284,0.8456125259399414
0.741621732711792,0.7294138669967651,0.012207865715026855,0.7954243421554565,0.8666666666666667,0.033282265067100525,0.8563858866691589
0.7220077514648438,0.7739790678024292,-0.05197131633758545,0.8141950368881226,0.8666666666666667,0.03010798990726471,0.8707895278930664
0.7037190794944763,0.8170026540756226,-0.11328357458114624,0.8304585218429565,0.9,0.028874624520540237,0.885443389415741
0.691614031791687,0.8526228666305542,-0.1610088348388672,0.8391385078430176,0.9,0.028241045773029327,0.8957827091217041
0.6824865341186523,0.8815181255340576,-0.19903159141540527,0.8445994257926941,0.9,0.02916005253791809,0.9044923186302185
0.6730989217758179,0.9081277251243591,-0.23502880334854126,0.8516174554824829,0.9,0.029202653095126152,0.9147347211837769
0.6671313643455505,0.931236743927002,-0.2641053795814514,0.8570616245269775,0.9,0.02902829647064209,0.9210874438285828
0.676776647567749,0.9472942352294922,-0.27051758766174316,0.8554441928863525,0.9,0.028847409412264824,0.9184598922729492
0.6780524253845215,0.9605852961540222,-0.28253287076950073,0.8536844253540039,0.9,0.03405153378844261,0.9126008749008179
0.6824041604995728,0.9721514582633972,-0.28974729776382446,0.8532921671867371,0.9,0.035634640604257584,0.9060212969779968
0.688063383102417,0.9848496317863464,-0.29678624868392944,0.8568701148033142,0.9,0.04700173810124397,0.9031552076339722
0.6900838613510132,1.0054795742034912,-0.315395712852478,0.8700917959213257,0.9,0.05389999598264694,0.9122252464294434
0.6939823031425476,1.0324313640594482,-0.33844906091690063,0.888523280620575,0.9,0.05771228298544884,0.9313734769821167
0.6993111371994019,1.0689135789871216,-0.3696024417877197,0.9062970876693726,0.9,0.05519237369298935,0.9477531909942627
0.7119029760360718,1.0987427234649658,-0.38683974742889404,0.9168704748153687,0.9,0.05148550868034363,0.9554142951965332
0.7325338125228882,1.1270205974578857,-0.39448678493499756,0.9259960055351257,0.9,0.04930007457733154,0.9606063365936279
0.7524732947349548,1.1555907726287842,-0.40311747789382935,0.9328179359436035,0.9,0.05016741156578064,0.9639222025871277
0.7734202146530151,1.1696635484695435,-0.3962433338165283,0.9373021125793457,0.9,0.050668131560087204,0.965859591960907
0.7872692346572876,1.1738799810409546,-0.386610746383667,0.9389964938163757,0.9,0.04708048701286316,0.9678572416305542
0.7968249320983887,1.1480910778045654,-0.35126614570617676,0.9324299693107605,0.9,0.04450470581650734,0.9670829176902771
0.8063835501670837,1.122880220413208,-0.31649667024612427,0.9192058444023132,0.9333333333333333,0.04236505553126335,0.9624938368797302
0.8139691352844238,1.0977461338043213,-0.28377699851989746,0.8992602825164795,0.9,0.039491090923547745,0.95135897397995
0.8270115256309509,1.083248257637024,-0.256236732006073,0.8733951449394226,0.9,0.03893430903553963,0.9321125745773315
0.8462971448898315,1.082739233970642,-0.23644208908081055,0.8468655347824097,0.9333333333333333,0.042180418968200684,0.9069225192070007
0.8663190603256226,1.0748499631881714,-0.20853090286254883,0.8229607343673706,0.9333333333333333,0.04645868390798569,0.8796042203903198
0.8888756632804871,1.0752352476119995,-0.18635958433151245,0.7994375228881836,0.9333333333333333,0.046954669058322906,0.8518521785736084
0.8995230197906494,1.068996787071228,-0.1694737672805786,0.7762132883071899,0.9333333333333333,0.047997649759054184,0.8258911371231079
0.9108566045761108,1.0679221153259277,-0.1570655107498169,0.7557282447814941,0.9333333333333333,0.04817100986838341,0.8030796051025391
0.9155216217041016,1.0665502548217773,-0.15102863311767578,0.7421120405197144,0.9333333333333333,0.04053911566734314,0.7866775393486023
0.9215742945671082,1.0754649639129639,-0.1538906693458557,0.7335022687911987,0.9333333333333333,0.046541325747966766,0.7756385207176208
0.9282408952713013,1.0838823318481445,-0.15564143657684326,0.72803795337677,0.9333333333333333,0.05410853773355484,0.7685694694519043
0.9273571968078613,1.079822063446045,-0.1524648666381836,0.7202240228652954,0.9333333333333333,0.07020346820354462,0.7593291997909546
0.9206385016441345,1.0743542909622192,-0.15371578931808472,0.7133407592773438,0.9333333333333333,0.07409205287694931,0.7511109113693237
0.903308093547821,1.0667815208435059,-0.16347342729568481,0.7081061601638794,0.9333333333333333,0.07287511974573135,0.7442705631256104
0.8961561918258667,1.054353952407837,-0.15819776058197021,0.7011747360229492,0.9333333333333333,0.06713820993900299,0.7354124784469604
0.9039537310600281,1.0615417957305908,-0.15758806467056274,0.6920733451843262,0.9333333333333333,0.059675294905900955,0.7234234809875488
0.9032592177391052,1.0702106952667236,-0.1669514775276184,0.6851667165756226,0.9333333333333333,0.052356403321027756,0.7141463160514832
0.8997349143028259,1.0802189111709595,-0.18048399686813354,0.681610107421875,0.9333333333333333,0.04801633581519127,0.709751307964325
0.8956998586654663,1.0987743139266968,-0.20307445526123047,0.6801984310150146,0.9333333333333333,0.04395410045981407,0.7099953889846802
0.8917942047119141,1.1123807430267334,-0.22058653831481934,0.6757864952087402,0.9333333333333333,0.041900478303432465,0.7106047868728638
0.8970794677734375,1.127071738243103,-0.22999227046966553,0.66513991355896,0.9,0.0370701402425766,0.7086596488952637
0.9147343635559082,1.1455340385437012,-0.23079967498779297,0.6547669768333435,0.9,0.04717531427741051,0.7095512747764587
0.9369565844535828,1.157936930656433,-0.22098034620285034,0.6490709781646729,0.9,0.05387800931930542,0.7137490510940552
0.9593402743339539,1.166738748550415,-0.20739847421646118,0.6454038619995117,0.9,0.06472755968570709,0.7166225910186768
0.9854945540428162,1.1759703159332275,-0.19047576189041138,0.6401709914207458,0.9,0.07299847155809402,0.7154967784881592
1.0048320293426514,1.1826024055480957,-0.17777037620544434,0.6333091855049133,0.8666666666666667,0.08315853029489517,0.7115024328231812
1.0195951461791992,1.1837124824523926,-0.16411733627319336,0.6243728399276733,0.8666666666666667,0.0845574364066124,0.7038646936416626
1.0295307636260986,1.184198260307312,-0.15466749668121338,0.6161535978317261,0.8333333333333334,0.08799529075622559,0.6959103941917419
1.0386582612991333,1.1911239624023438,-0.15246570110321045,0.6109054088592529,0.8666666666666667,0.09057402610778809,0.6899445056915283
1.050631046295166,1.2019530534744263,-0.15132200717926025,0.6064824461936951,0.8666666666666667,0.08376423269510269,0.6845742464065552
1.0631331205368042,1.204801321029663,-0.1416682004928589,0.602608323097229,0.8666666666666667,0.07426457107067108,0.6793427467346191
1.0700232982635498,1.1890242099761963,-0.11900091171264648,0.594936728477478,0.8666666666666667,0.06988509744405746,0.6715612411499023
1.0685991048812866,1.1466693878173828,-0.07807028293609619,0.5806925296783447,0.8666666666666667,0.06361937522888184,0.6615273356437683
1.057762622833252,1.0810643434524536,-0.02330172061920166,0.5633601546287537,0.8666666666666667,0.059207625687122345,0.653537392616272
1.0334820747375488,1.0214078426361084,0.01207423210144043,0.5448901057243347,0.8666666666666667,0.04977922514081001,0.6469582319259644
0.9985877275466919,0.9481217265129089,0.05046600103378296,0.524897038936615,0.8333333333333334,0.04271100461483002,0.6372963190078735
0.960013747215271,0.8695897459983826,0.09042400121688843,0.503717303276062,0.8333333333333334,0.037368468940258026,0.620418906211853
0.9267617464065552,0.79828280210495,0.12847894430160522,0.47811612486839294,0.8333333333333334,0.04388539865612984,0.5741760730743408
0.9127537608146667,0.7501174807548523,0.16263628005981445,0.4561567008495331,0.8333333333333334,0.037601497024297714,0.5250423550605774
0.914973258972168,0.7240473031997681,0.1909259557723999,0.44603681564331055,0.8333333333333334,0.03384359925985336,0.5151784420013428
0.9194908142089844,0.7099946737289429,0.2094961404800415,0.4368423819541931,0.8333333333333334,0.030821403488516808,0.5110745429992676
0.928172767162323,0.6997613906860352,0.22841137647628784,0.42554908990859985,0.8666666666666667,0.02952422946691513,0.5023888349533081
0.9392924308776855,0.690719485282898,0.2485729455947876,0.41307374835014343,0.8666666666666667,0.02670135907828808,0.4889461398124695
0.9596576690673828,0.6851889491081238,0.27446871995925903,0.4002636671066284,0.8666666666666667,0.024110917001962662,0.47443872690200806
0.9757566452026367,0.6800131797790527,0.295743465423584,0.38876986503601074,0.8666666666666667,0.023471152409911156,0.46193939447402954
0.9875692129135132,0.6755590438842773,0.31201016902923584,0.3795773983001709,0.8666666666666667,0.022265460342168808,0.45380622148513794
1.0248302221298218,0.6736173629760742,0.35121285915374756,0.37459346652030945,0.8666666666666667,0.017079686746001244,0.4516361951828003
1.0623133182525635,0.6731759905815125,0.389137327671051,0.3727545738220215,0.8666666666666667,0.011220606043934822,0.45373448729515076
1.1003663539886475,0.6728736758232117,0.4274926781654358,0.3733656406402588,0.8666666666666667,0.01518650259822607,0.4584318995475769
1.138197660446167,0.6694992780685425,0.4686983823776245,0.3747795820236206,0.8666666666666667,0.013200965709984303,0.46334344148635864
1.1696228981018066,0.6617183089256287,0.507904589176178,0.3759264647960663,0.8666666666666667,0.0121065778657794,0.46690553426742554
1.194019079208374,0.6503866910934448,0.5436323881149292,0.37647300958633423,0.8333333333333334,0.011581212282180786,0.46913087368011475
1.21312415599823,0.6365078091621399,0.5766163468360901,0.37570151686668396,0.8333333333333334,0.011129951104521751,0.4700276851654053
1.2268378734588623,0.6221712827682495,0.6046665906906128,0.3735288083553314,0.8333333333333334,0.010754858143627644,0.4700700640678406
1.2355555295944214,0.6100626587867737,0.6254928708076477,0.3710629940032959,0.8333333333333334,0.010420823469758034,0.46937745809555054
1.2401633262634277,0.6010379195213318,0.639125406742096,0.3692353665828705,0.8333333333333334,0.005928941536694765,0.4678017497062683
1.2423861026763916,0.591576099395752,0.6508100032806396,0.3671807646751404,0.8333333333333334,0.005955233238637447,0.4658622741699219
1.2428661584854126,0.5848513841629028,0.6580147743225098,0.3667389750480652,0.8333333333333334,0.008366520516574383,0.4639943242073059
1.242453932762146,0.5805941820144653,0.6618597507476807,0.3680548667907715,0.8333333333333334,0.013771368190646172,0.46269530057907104
1.2416774034500122,0.5779522657394409,0.6637251377105713,0.37046611309051514,0.8333333333333334,0.01418127678334713,0.4622473120689392
1.2417982816696167,0.5768663883209229,0.6649318933486938,0.37363946437835693,0.8333333333333334,0.014031624421477318,0.4625864028930664
1.2426342964172363,0.5774459838867188,0.6651883125305176,0.37731656432151794,0.8333333333333334,0.01557501032948494,0.4635666310787201
1.2425823211669922,0.5794928073883057,0.6630895137786865,0.381011962890625,0.8333333333333334,0.014731776900589466,0.46489977836608887
1.2415361404418945,0.5819901823997498,0.6595459580421448,0.3838389813899994,0.8333333333333334,0.013406097888946533,0.46626830101013184
1.2400729656219482,0.5861040949821472,0.653968870639801,0.3868204355239868,0.8333333333333334,0.012163964100182056,0.4679560661315918
1.2361700534820557,0.5900586843490601,0.6461113691329956,0.3890880048274994,0.8333333333333334,0.010374908335506916,0.4696633815765381
1.2300959825515747,0.5925290584564209,0.6375669240951538,0.3905832767486572,0.8333333333333334,0.008522873744368553,0.47140035033226013
1.220839500427246,0.5946334600448608,0.6262060403823853,0.39195725321769714,0.8333333333333334,0.007049079518765211,0.47322505712509155
1.2078392505645752,0.5968456864356995,0.6109935641288757,0.39341193437576294,0.8333333333333334,0.007458902429789305,0.4750298857688904
1.193562388420105,0.5980807542800903,0.5954816341400146,0.39462554454803467,0.8333333333333334,0.011450763791799545,0.4766586422920227
1.1788442134857178,0.598878800868988,0.5799654126167297,0.3957759737968445,0.8333333333333334,0.011442990973591805,0.47806212306022644
1.1632908582687378,0.5990259051322937,0.5642649531364441,0.396690309047699,0.8333333333333334,0.01124440599232912,0.4790697991847992
1.148247241973877,0.5985039472579956,0.5497432947158813,0.3972722887992859,0.8333333333333334,0.01187951024621725,0.47963428497314453
1.1350231170654297,0.5973941087722778,0.5376290082931519,0.3975074887275696,0.8333333333333334,0.012408479116857052,0.4798482358455658
1.1245014667510986,0.5959732532501221,0.5285282135009766,0.3975257873535156,0.8333333333333334,0.011164589785039425,0.48003241419792175
1.1170510053634644,0.5942787528038025,0.5227722525596619,0.3974841833114624,0.8333333333333334,0.009739494882524014,0.48027682304382324
1.1124303340911865,0.5925040245056152,0.5199263095855713,0.39734217524528503,0.8333333333333334,0.007776680402457714,0.48046064376831055
1.1106607913970947,0.5904139876365662,0.5202468037605286,0.39719530940055847,0.8333333333333334,0.007250150665640831,0.4808029532432556
1.1102935075759888,0.5885719656944275,0.5217215418815613,0.3971867263317108,0.8333333333333334,0.011112168431282043,0.48127639293670654
1.1108778715133667,0.5871362686157227,0.523741602897644,0.39729389548301697,0.8333333333333334,0.011380637995898724,0.4818321466445923
1.1122386455535889,0.5861461162567139,0.526092529296875,0.39742785692214966,0.8333333333333334,0.011709362268447876,0.4824036955833435
1.1148383617401123,0.5853113532066345,0.5295270085334778,0.39715689420700073,0.8333333333333334,0.013100530952215195,0.48257601261138916
1.1179249286651611,0.5848612785339355,0.5330636501312256,0.39686092734336853,0.8333333333333334,0.012559040449559689,0.48262819647789
1.1206802129745483,0.5850931406021118,0.5355870723724365,0.3968716561794281,0.8333333333333334,0.012180808931589127,0.4828503131866455
1.1229307651519775,0.5860860347747803,0.5368447303771973,0.39716261625289917,0.8333333333333334,0.012963313609361649,0.4831547737121582
1.1249750852584839,0.5874201655387878,0.537554919719696,0.3973970413208008,0.8333333333333334,0.01287308894097805,0.4833523631095886
1.1268303394317627,0.5869066119194031,0.5399237275123596,0.39655250310897827,0.8333333333333334,0.012385658919811249,0.4828190803527832
1.1270967721939087,0.5859411358833313,0.5411556363105774,0.39556950330734253,0.8333333333333334,0.012921142391860485,0.4820367097854614
1.1260004043579102,0.58443284034729,0.5415675640106201,0.3942398428916931,0.8333333333333334,0.011227667331695557,0.4807816445827484
1.1237125396728516,0.5820239782333374,0.5416885614395142,0.39229676127433777,0.8333333333333334,0.010498332791030407,0.4787890911102295
1.120284080505371,0.5792521238327026,0.5410319566726685,0.3899056613445282,0.8333333333333334,0.010204147547483444,0.4760378301143646
1.1163443326950073,0.5763779282569885,0.5399664044380188,0.38707202672958374,0.8333333333333334,0.009987491182982922,0.47249382734298706
1.112277626991272,0.5732226371765137,0.5390549898147583,0.3836861550807953,0.8333333333333334,0.009692350402474403,0.468021959066391
1.1080893278121948,0.5703935623168945,0.5376957654953003,0.38011521100997925,0.8333333333333334,0.009348676539957523,0.46286362409591675
1.104321002960205,0.5683823823928833,0.5359386205673218,0.37663692235946655,0.8333333333333334,0.009173044934868813,0.45731601119041443
1.1016372442245483,0.567160964012146,0.5344762802124023,0.373344749212265,0.8333333333333334,0.008943405002355576,0.4516526162624359
1.1009585857391357,0.5671727657318115,0.5337858200073242,0.3704087734222412,0.8333333333333334,0.008537142537534237,0.44628676772117615
1.101218581199646,0.5693835020065308,0.5318350791931152,0.36847779154777527,0.8333333333333334,0.00821061059832573,0.442000150680542
1.102557897567749,0.5736321806907654,0.5289257168769836,0.36745011806488037,0.8333333333333334,0.00790579617023468,0.4389156997203827
1.1048616170883179,0.579451322555542,0.5254102945327759,0.36714038252830505,0.8333333333333334,0.007480132393538952,0.4369749426841736
1.1079363822937012,0.5863530039787292,0.5215833783149719,0.36731791496276855,0.8333333333333334,0.0071126907132565975,0.4359421133995056
1.1114839315414429,0.593847930431366,0.5176360011100769,0.36777210235595703,0.8333333333333334,0.007048136088997126,0.43553513288497925
1.1151349544525146,0.6010767817497253,0.5140581727027893,0.3682031035423279,0.8333333333333334,0.0066713797859847546,0.4353339374065399
1.1185801029205322,0.6079128980636597,0.5106672048568726,0.3687390685081482,0.8333333333333334,0.0055923424661159515,0.4354502558708191
1.1232293844223022,0.6140881180763245,0.5091412663459778,0.36923855543136597,0.8333333333333334,0.003930056467652321,0.4356164336204529
1.1279224157333374,0.6193854212760925,0.5085369944572449,0.3696872591972351,0.8333333333333334,0.0036530590150505304,0.4357825219631195
1.1316522359848022,0.6237095594406128,0.5079426765441895,0.3700677752494812,0.8333333333333334,0.004294094163924456,0.43593892455101013
1.1345033645629883,0.6270246505737305,0.5074787139892578,0.3704081177711487,0.8333333333333334,0.004695598501712084,0.436119019985199
1.136582374572754,0.6295113563537598,0.5070710182189941,0.37074944376945496,0.8333333333333334,0.004346307832747698,0.4363594055175781
1.1378127336502075,0.6312314867973328,0.5065812468528748,0.3710988759994507,0.8333333333333334,0.003909681923687458,0.4366171360015869
1.1384276151657104,0.632434070110321,0.5059935450553894,0.37145861983299255,0.8333333333333334,0.0035957153886556625,0.4369010925292969
1.142253041267395,0.6334035396575928,0.5088495016098022,0.3718258738517761,0.8333333333333334,0.00329707027412951,0.4372214078903198
1.1469650268554688,0.6346961259841919,0.5122689008712769,0.37224289774894714,0.8333333333333334,0.003023554803803563,0.4376460313796997
1.1516659259796143,0.6357675194740295,0.5158984065055847,0.3725568950176239,0.8333333333333334,0.0027773436158895493,0.4379614591598511
1.156184434890747,0.636451005935669,0.5197334289550781,0.372721403837204,0.8333333333333334,0.00255782762542367,0.4381004273891449
1.1601635217666626,0.636883556842804,0.5232799649238586,0.37277984619140625,0.8333333333333334,0.002664022147655487,0.4381081461906433
1.1634670495986938,0.6373494267463684,0.5261176228523254,0.3727988600730896,0.8333333333333334,0.002550015924498439,0.4380664825439453
1.1662113666534424,0.637902021408081,0.5283093452453613,0.3727962374687195,0.8333333333333334,0.0023546491283923388,0.4379955530166626
1.1685808897018433,0.6384894847869873,0.530091404914856,0.3727723956108093,0.8333333333333334,0.001951920916326344,0.4378945231437683
1.1706684827804565,0.63912034034729,0.5315481424331665,0.3727385699748993,0.8333333333333334,0.0018272371962666512,0.4377777576446533
1.1725398302078247,0.639790415763855,0.5327494144439697,0.37270402908325195,0.8333333333333334,0.0014454188058152795,0.4376576840877533
1.1742364168167114,0.6404845118522644,0.533751904964447,0.3726751208305359,0.8333333333333334,0.0013085548998788,0.4375428855419159
1.1757822036743164,0.6411786079406738,0.5346035957336426,0.3726550042629242,0.8333333333333334,0.001199939870275557,0.4374379515647888
1.1770708560943604,0.6418817043304443,0.535189151763916,0.37264952063560486,0.8333333333333334,0.0011189546203240752,0.43734920024871826
1.1781947612762451,0.6425217390060425,0.5356730222702026,0.37265926599502563,0.8333333333333334,0.000916328513994813,0.4372783899307251
1.1791927814483643,0.6430626511573792,0.5361301302909851,0.3726801574230194,0.8333333333333334,0.0008543131407350302,0.4372212588787079
1.1800733804702759,0.6433469653129578,0.5367264151573181,0.37267112731933594,0.8333333333333334,0.0007907484541647136,0.43711745738983154
1.1808639764785767,0.6435571312904358,0.5373068451881409,0.3726857602596283,0.8333333333333334,0.000736707414034754,0.4370453357696533
1.1817853450775146,0.6437462568283081,0.5380390882492065,0.3727474808692932,0.8333333333333334,0.0006912231328897178,0.43704745173454285
1.182713508605957,0.6439387798309326,0.5387747287750244,0.3728378713130951,0.8333333333333334,0.0006517742294818163,0.43710023164749146
1.1835429668426514,0.6441053152084351,0.5394376516342163,0.372938871383667,0.8333333333333334,0.0006172366556711495,0.4371746778488159
1.1842705011367798,0.6442255973815918,0.540044903755188,0.3730475902557373,0.8333333333333334,0.0005868375301361084,0.43726488947868347
1.184950351715088,0.6442318558692932,0.5407184958457947,0.3731411099433899,0.8333333333333334,0.0005600705626420677,0.43736252188682556
1.1856255531311035,0.6440882682800293,0.5415372848510742,0.3732024133205414,0.8333333333333334,0.0005537211545743048,0.43746060132980347
1.1862071752548218,0.6439156532287598,0.542291522026062,0.3732698857784271,0.8333333333333334,0.0009363821009173989,0.43756526708602905
1.1867108345031738,0.6437134742736816,0.5429973602294922,0.3733404278755188,0.8333333333333334,0.0008154610986821353,0.43767380714416504
1.187143087387085,0.6434804201126099,0.5436626672744751,0.37341126799583435,0.8333333333333334,0.0007517901249229908,0.43778306245803833
1.187517762184143,0.6432222723960876,0.5442954897880554,0.3734814524650574,0.8333333333333334,0.1018374040722847,0.43789201974868774
1.1878474950790405,0.6429471969604492,0.5449002981185913,0.3735508322715759,0.8333333333333334,0.08564376085996628,0.43800100684165955
1.1881437301635742,0.6426646709442139,0.5454790592193604,0.37362003326416016,0.8333333333333334,0.05955289676785469,0.43811100721359253
1.1884161233901978,0.6423824429512024,0.5460336804389954,0.3736891746520996,0.8333333333333334,0.032687924802303314,0.43822240829467773
1.1887208223342896,0.6421177387237549,0.5466030836105347,0.3737660348415375,0.8333333333333334,0.03433779254555702,0.438346803188324
1.1892057657241821,0.641909122467041,0.5472966432571411,0.37386947870254517,0.8333333333333334,0.03340775519609451,0.4385146498680115
1.1896644830703735,0.6417308449745178,0.5479336380958557,0.37396353483200073,0.8333333333333334,0.028428995981812477,0.4386751353740692
1.1900897026062012,0.641560971736908,0.5485287308692932,0.37404966354370117,0.8333333333333334,0.025426499545574188,0.4388262927532196
1.066640853881836,0.6179150938987732,0.44872575998306274,0.40209895372390747,0.8333333333333334,0.029592670500278473,0.49909672141075134
1.116607666015625,0.6387010216712952,0.47790664434432983,0.4189999997615814,0.8666666666666667,0.032200250774621964,0.515203058719635
1.0806424617767334,0.6239687204360962,0.4566737413406372,0.3979526460170746,0.8666666666666667,0.035180892795324326,0.5165237188339233
1.0158805847167969,0.5932482481002808,0.4226323366165161,0.35627397894859314,0.8666666666666667,0.04194674268364906,0.48162442445755005
0.9682273864746094,0.5804309844970703,0.38779640197753906,0.34987491369247437,0.8666666666666667,0.039705365896224976,0.475739449262619
0.9244450330734253,0.566631555557251,0.3578134775161743,0.34502506256103516,0.8666666666666667,0.036710575222969055,0.4736372232437134
0.8748533129692078,0.5639922618865967,0.3108610510826111,0.3494606614112854,0.8666666666666667,0.033931706100702286,0.4966621398925781
0.8371466398239136,0.5592103600502014,0.27793627977371216,0.36790966987609863,0.8666666666666667,0.03013002499938011,0.5425710678100586
0.807229220867157,0.5560997724533081,0.2511294484138489,0.3917461335659027,0.8666666666666667,0.031041355803608894,0.5787205100059509
0.7793594598770142,0.5593219995498657,0.22003746032714844,0.4074283242225647,0.8666666666666667,0.0313594788312912,0.60112464427948
0.7509715557098389,0.557283878326416,0.19368767738342285,0.4155765473842621,0.8666666666666667,0.031395137310028076,0.6173208951950073
0.7372176051139832,0.5553924441337585,0.1818251609802246,0.4168547987937927,0.8666666666666667,0.033408019691705704,0.6242493391036987
0.7257142066955566,0.5622320175170898,0.1634821891784668,0.410565584897995,0.9,0.03252243250608444,0.6180674433708191
0.709286093711853,0.5696108341217041,0.13967525959014893,0.4063625931739807,0.9,0.03504280000925064,0.6078460812568665
0.6920350790023804,0.577790379524231,0.11424469947814941,0.4087051749229431,0.9,0.036463674157857895,0.600746750831604
0.6766563653945923,0.587394118309021,0.08926224708557129,0.4184534251689911,0.9,0.036171991378068924,0.5995113849639893
0.6591967344284058,0.590792715549469,0.06840401887893677,0.43081408739089966,0.9,0.03867754340171814,0.6022493839263916
0.6373789310455322,0.6008760929107666,0.036502838134765625,0.44872188568115234,0.9,0.03398283198475838,0.6087464690208435
0.616052508354187,0.6116699576377869,0.0043825507164001465,0.4666181802749634,0.9,0.03223229944705963,0.6163809299468994
0.5971211791038513,0.622909426689148,-0.02578824758529663,0.4823671579360962,0.9,0.0320841521024704,0.6247427463531494
0.6072492003440857,0.6446191072463989,-0.03736990690231323,0.49601611495018005,0.9333333333333333,0.03310399129986763,0.636052131652832
0.6250395178794861,0.6750648021697998,-0.05002528429031372,0.5097703337669373,0.9333333333333333,0.037248529493808746,0.6498090624809265
0.6457928419113159,0.7071031928062439,-0.06131035089492798,0.5247294306755066,0.9333333333333333,0.03881329670548439,0.6643243432044983
0.6715065836906433,0.7598580718040466,-0.08835148811340332,0.5394306182861328,0.9333333333333333,0.03918129950761795,0.6804101467132568
0.6996347904205322,0.8195141553878784,-0.11987936496734619,0.5544309616088867,0.9333333333333333,0.036228571087121964,0.6974977850914001
0.7254993319511414,0.8835472464561462,-0.15804791450500488,0.569793164730072,0.9333333333333333,0.03597940132021904,0.7107571363449097
0.7538338899612427,0.9406623840332031,-0.18682849407196045,0.5766926407814026,0.9333333333333333,0.0391458161175251,0.7064176797866821
0.7889719009399414,0.9817209243774414,-0.1927490234375,0.5774756669998169,0.9333333333333333,0.036969300359487534,0.6941000819206238
0.82062166929245,1.011063814163208,-0.19044214487075806,0.5734397172927856,0.9333333333333333,0.03585333004593849,0.67906653881073
0.8493045568466187,1.0280851125717163,-0.17878055572509766,0.5659888386726379,0.9333333333333333,0.03525039181113243,0.6637852787971497
0.8790604472160339,1.0345481634140015,-0.15548771619796753,0.5588390231132507,0.9333333333333333,0.03674868494272232,0.6491298675537109
0.9100868105888367,1.0367252826690674,-0.1266384720802307,0.5517439842224121,0.9333333333333333,0.03840607777237892,0.6354522705078125
0.9357060194015503,1.035818099975586,-0.10011208057403564,0.5445413589477539,0.9333333333333333,0.03823617845773697,0.6228786706924438
0.9607657194137573,1.0266010761260986,-0.06583535671234131,0.5378096103668213,0.9,0.04095682501792908,0.6128385663032532
0.980768084526062,1.0150405168533325,-0.03427243232727051,0.5327414274215698,0.9,0.04042607918381691,0.6063515543937683
0.9930402040481567,0.9914208650588989,0.0016193389892578125,0.5275222063064575,0.9,0.03548167273402214,0.6026788949966431
0.9997465014457703,0.9641630053520203,0.03558349609375,0.5218073725700378,0.9,0.033009838312864304,0.6014310121536255
1.000694751739502,0.9339141845703125,0.06678056716918945,0.5144029259681702,0.9,0.02930826134979725,0.6004295349121094
0.9954354763031006,0.9006783366203308,0.09475713968276978,0.5038597583770752,0.9,0.025887614116072655,0.5967535376548767
0.9850221872329712,0.8626243472099304,0.12239784002304077,0.49070024490356445,0.9,0.025598246604204178,0.5894272923469543
0.971593976020813,0.8197542428970337,0.1518397331237793,0.474031537771225,0.9,0.025040719658136368,0.5759016275405884
0.9548354148864746,0.7738183736801147,0.18101704120635986,0.45387527346611023,0.9,0.022863291203975677,0.5533463358879089
0.9385099411010742,0.7248551249504089,0.21365481615066528,0.4309517741203308,0.8666666666666667,0.022987723350524902,0.5231694579124451
0.922762393951416,0.6736733913421631,0.24908900260925293,0.4099937379360199,0.8666666666666667,0.023757683113217354,0.49516385793685913
0.9053148627281189,0.6243250966072083,0.28098976612091064,0.39126670360565186,0.8666666666666667,0.022796517238020897,0.4721040427684784
0.8965889811515808,0.5795520544052124,0.3170369267463684,0.373271107673645,0.8666666666666667,0.021853873506188393,0.4525642991065979
0.886439323425293,0.5411832332611084,0.34525609016418457,0.3553522527217865,0.8666666666666667,0.0215996652841568,0.43495291471481323
0.8741690516471863,0.49953123927116394,0.37463781237602234,0.33526143431663513,0.8666666666666667,0.021348992362618446,0.41721153259277344
0.864376962184906,0.4573754072189331,0.4070015549659729,0.31510835886001587,0.8666666666666667,0.02141924574971199,0.40261173248291016
0.8619181513786316,0.4188811480998993,0.4430370032787323,0.2954011857509613,0.8666666666666667,0.02068619430065155,0.3902485966682434
0.8612903356552124,0.3878862261772156,0.4734041094779968,0.27533358335494995,0.8666666666666667,0.02001548558473587,0.3761053681373596
0.8634270429611206,0.35850393772125244,0.5049231052398682,0.2550935745239258,0.8666666666666667,0.019728751853108406,0.35845786333084106
0.8660488128662109,0.3307059407234192,0.5353428721427917,0.23533134162425995,0.8666666666666667,0.018990855664014816,0.33809372782707214
0.8664268255233765,0.3045528829097748,0.5618739426136017,0.21659350395202637,0.8666666666666667,0.018069162964820862,0.31693804264068604
0.8671188354492188,0.280580997467041,0.5865378379821777,0.1990640014410019,0.8666666666666667,0.016669169068336487,0.29543712735176086
0.8665189146995544,0.2590990960597992,0.6074198186397552,0.18431350588798523,0.8666666666666667,0.016010137274861336,0.27562904357910156
0.8654282093048096,0.2390190213918686,0.626409187912941,0.17208290100097656,0.8666666666666667,0.01567067764699459,0.25704532861709595
0.864557147026062,0.22036728262901306,0.644189864397049,0.16299903392791748,0.8666666666666667,0.01983603835105896,0.24059706926345825
0.8625204563140869,0.20272082090377808,0.6597996354103088,0.1571732461452484,0.8666666666666667,0.019650762900710106,0.2280729115009308
0.8612332344055176,0.18572914600372314,0.6755040884017944,0.154281347990036,0.8666666666666667,0.023435844108462334,0.2196809947490692
0.8631755709648132,0.17178967595100403,0.6913858950138092,0.15472203493118286,0.8666666666666667,0.024598872289061546,0.21707473695278168
0.8716761469841003,0.16048556566238403,0.7111905813217163,0.15883660316467285,0.8666666666666667,0.02365262620151043,0.22064487636089325
0.8816604614257812,0.1606641262769699,0.7209963351488113,0.16649821400642395,0.8666666666666667,0.030629979446530342,0.23053523898124695
0.8945715427398682,0.16543398797512054,0.7291375547647476,0.17747341096401215,0.8666666666666667,0.026189014315605164,0.24598883092403412
0.9064251184463501,0.17055031657218933,0.7358748018741608,0.18968066573143005,0.8666666666666667,0.023577330633997917,0.26416248083114624
0.918506383895874,0.17920014262199402,0.73930624127388,0.20168010890483856,0.8666666666666667,0.02412927895784378,0.2822604179382324
0.9281806349754333,0.18458783626556396,0.7435927987098694,0.20975947380065918,0.8666666666666667,0.023862171918153763,0.2951549291610718
0.9374884963035583,0.18788117170333862,0.7496073246002197,0.21327108144760132,0.8666666666666667,0.025460321456193924,0.30213093757629395
0.9474264979362488,0.18916594982147217,0.7582605481147766,0.21190211176872253,0.8666666666666667,0.029631273820996284,0.3018246591091156
0.9554686546325684,0.18813586235046387,0.7673327922821045,0.20511996746063232,0.9,0.028647026047110558,0.2927745580673218
0.9637449979782104,0.18673333525657654,0.7770116627216339,0.19682395458221436,0.9,0.027572154998779297,0.27951303124427795
0.9743117094039917,0.18393705785274506,0.7903746515512466,0.18736740946769714,0.9,0.024832719936966896,0.26210618019104004
0.9833840727806091,0.1808164119720459,0.8025676608085632,0.17860817909240723,0.9,0.02230454608798027,0.24475014209747314
0.990203320980072,0.17760680615901947,0.8125965148210526,0.17251352965831757,0.8666666666666667,0.02120223268866539,0.23229776322841644
0.995665431022644,0.1744564175605774,0.8212090134620667,0.17020320892333984,0.8666666666666667,0.024855932220816612,0.2272423356771469
1.0014784336090088,0.18265454471111298,0.8188238888978958,0.17231926321983337,0.8666666666666667,0.023265421390533447,0.22999237477779388
1.0068312883377075,0.19308607280254364,0.8137452155351639,0.1786198914051056,0.8666666666666667,0.020649265497922897,0.2388582080602646
1.0126198530197144,0.20359176397323608,0.8090280890464783,0.1867624968290329,0.8666666666666667,0.019440660253167152,0.24950924515724182
1.0165507793426514,0.2148204743862152,0.8017303049564362,0.19750747084617615,0.8666666666666667,0.01684536226093769,0.2625215947628021
1.022820234298706,0.224917471408844,0.7979027628898621,0.2080535590648651,0.8666666666666667,0.014532971195876598,0.27464550733566284
1.0274215936660767,0.2347879707813263,0.7926336228847504,0.22063714265823364,0.8666666666666667,0.011269503273069859,0.28756800293922424
1.0321214199066162,0.2447929084300995,0.7873285114765167,0.23271524906158447,0.8666666666666667,0.010137375444173813,0.2991902530193329
1.0360687971115112,0.2551381289958954,0.7809306681156158,0.2432929277420044,0.8666666666666667,0.008978022262454033,0.30891430377960205
1.0397419929504395,0.2652879059314728,0.7744540870189667,0.251567006111145,0.8666666666666667,0.007902002893388271,0.31655988097190857
1.0429997444152832,0.2761676013469696,0.7668321430683136,0.25812971591949463,0.8666666666666667,0.0070394715294241905,0.3232005834579468
1.0461196899414062,0.2872624397277832,0.758857250213623,0.2636716961860657,0.8666666666666667,0.007017243653535843,0.3299409747123718
1.0501641035079956,0.2989049553871155,0.7512591481208801,0.26909011602401733,0.8666666666666667,0.006629178766161203,0.33785682916641235
1.0526177883148193,0.3102179765701294,0.7423998117446899,0.2742462158203125,0.8666666666666667,0.008055307902395725,0.34609347581863403
1.0546163320541382,0.3212345838546753,0.7333817481994629,0.27932876348495483,0.8666666666666667,0.008930102922022343,0.3545794188976288
1.0551917552947998,0.3311194181442261,0.7240723371505737,0.28302592039108276,0.8666666666666667,0.008360417559742928,0.3606252074241638
1.0563181638717651,0.3397102355957031,0.716607928276062,0.28554660081863403,0.8666666666666667,0.007766944821923971,0.36492133140563965
1.0568263530731201,0.34793251752853394,0.7088938355445862,0.28797921538352966,0.8666666666666667,0.007560372352600098,0.3690805435180664
1.056696891784668,0.35567718744277954,0.7010197043418884,0.29036232829093933,0.8666666666666667,0.00826821755617857,0.3731401562690735
1.056605577468872,0.3632091283798218,0.6933964490890503,0.29331544041633606,0.8666666666666667,0.007332807872444391,0.37824296951293945
1.0571715831756592,0.3709171712398529,0.6862544119358063,0.29651132225990295,0.8666666666666667,0.006247673649340868,0.3838151693344116
1.0575404167175293,0.37820887565612793,0.6793315410614014,0.2993176579475403,0.8666666666666667,0.005479187238961458,0.38866767287254333
1.0572762489318848,0.3832131624221802,0.6740630865097046,0.29960155487060547,0.8666666666666667,0.004957292228937149,0.38909777998924255
1.0573786497116089,0.38652098178863525,0.6708576679229736,0.29897376894950867,0.8666666666666667,0.004682312719523907,0.38792282342910767
1.057893991470337,0.3885471820831299,0.669346809387207,0.29817914962768555,0.8666666666666667,0.004351158160716295,0.3864153027534485
1.0589144229888916,0.39048469066619873,0.6684297323226929,0.2977774739265442,0.8666666666666667,0.006744679994881153,0.3854215741157532
1.0597374439239502,0.3920205533504486,0.6677168905735016,0.29716384410858154,0.8666666666666667,0.0069550080224871635,0.38393646478652954
1.060282588005066,0.3928241431713104,0.6674584448337555,0.29598569869995117,0.8666666666666667,0.006046787835657597,0.3813144862651825
1.0610113143920898,0.3936885595321655,0.6673227548599243,0.2952680289745331,0.8666666666666667,0.005856899078935385,0.37946635484695435
1.0615081787109375,0.39422982931137085,0.6672783493995667,0.2945705056190491,0.8666666666666667,0.005855650175362825,0.37783282995224
1.0619189739227295,0.39474886655807495,0.6671701073646545,0.2941145896911621,0.8666666666666667,0.005952971521764994,0.3767074942588806
1.0638041496276855,0.39514821767807007,0.6686559319496155,0.29374921321868896,0.8666666666666667,0.00624086381867528,0.3758213520050049
1.0671379566192627,0.3953603208065033,0.6717776358127594,0.29340410232543945,0.8666666666666667,0.006426095962524414,0.3750297725200653
1.0702707767486572,0.3954571485519409,0.6748136281967163,0.29312050342559814,0.8666666666666667,0.006579352542757988,0.3744174838066101
1.0752270221710205,0.3963807225227356,0.6788462996482849,0.29399025440216064,0.8666666666666667,0.005872848443686962,0.3751187324523926
1.0802081823349,0.39718517661094666,0.6830230057239532,0.29465389251708984,0.8666666666666667,0.005982331465929747,0.3755967617034912
1.0847762823104858,0.39757034182548523,0.6872059404850006,0.29480254650115967,0.8666666666666667,0.006078074220567942,0.37562867999076843
1.0890672206878662,0.3975796401500702,0.691487580537796,0.2947176992893219,0.8666666666666667,0.006120685022324324,0.37550315260887146
1.0930819511413574,0.3971981704235077,0.6958837807178497,0.2944605350494385,0.8666666666666667,0.005849773529917002,0.37528014183044434
1.0968197584152222,0.3964506983757019,0.7003690600395203,0.2940598428249359,0.8666666666666667,0.005826728884130716,0.37499135732650757
1.1002733707427979,0.3954450488090515,0.7048283219337463,0.293509840965271,0.8666666666666667,0.005962821654975414,0.3746308982372284
1.1034748554229736,0.3942020833492279,0.7092727720737457,0.29284852743148804,0.8666666666666667,0.00581837072968483,0.3742372393608093
1.1065242290496826,0.3922909200191498,0.7142333090305328,0.29201528429985046,0.8666666666666667,0.008589979261159897,0.37385162711143494
1.109423279762268,0.3900153636932373,0.7194079160690308,0.29130637645721436,0.8666666666666667,0.007969663478434086,0.3739393949508667
1.1116180419921875,0.3879440426826477,0.7236739993095398,0.2904515862464905,0.8666666666666667,0.007547881454229355,0.3740740716457367
1.113502025604248,0.3857230842113495,0.7277789413928986,0.28958943486213684,0.8666666666666667,0.007317677140235901,0.37427693605422974
1.1151230335235596,0.3832932710647583,0.7318297624588013,0.28868359327316284,0.8666666666666667,0.007185128517448902,0.374491423368454
1.1161712408065796,0.38050806522369385,0.7356631755828857,0.2875666320323944,0.8666666666666667,0.007065739948302507,0.37461376190185547
1.117095708847046,0.3775624930858612,0.7395332157611847,0.2865009009838104,0.8666666666666667,0.011781495064496994,0.37479478120803833
1.117872714996338,0.3743719756603241,0.7435007393360138,0.2853693962097168,0.8666666666666667,0.015327081084251404,0.3749649226665497
1.1183644533157349,0.3710237145423889,0.747340738773346,0.2841634750366211,0.8666666666666667,0.015657054260373116,0.3751109838485718
1.1211003065109253,0.36844903230667114,0.7526512742042542,0.2840369939804077,0.8666666666666667,0.01973997801542282,0.3757946193218231
1.123360276222229,0.36451709270477295,0.758843183517456,0.28376805782318115,0.8666666666666667,0.019544463604688644,0.3766840398311615
1.1245869398117065,0.35980090498924255,0.764786034822464,0.28300008177757263,0.8666666666666667,0.01906958408653736,0.3773465156555176
1.1253306865692139,0.35472196340560913,0.7706087231636047,0.281890869140625,0.8666666666666667,0.021869370713829994,0.3777158260345459
1.1257199048995972,0.3494151532649994,0.7763047516345978,0.2805779278278351,0.8666666666666667,0.024743149057030678,0.37791186571121216
1.1256663799285889,0.3438929319381714,0.7817734479904175,0.2789965271949768,0.8333333333333334,0.027147963643074036,0.3778650462627411
1.1283159255981445,0.3386496901512146,0.7896662354469299,0.2783763110637665,0.8333333333333334,0.03231910988688469,0.3781406879425049
1.131800889968872,0.33224472403526306,0.799556165933609,0.27730563282966614,0.8333333333333334,0.034645747393369675,0.3779037892818451
1.134236454963684,0.3245033621788025,0.8097330927848816,0.27487802505493164,0.8333333333333334,0.03856225311756134,0.37663912773132324
1.1383633613586426,0.3154480457305908,0.8229153156280518,0.2716625928878784,0.8333333333333334,0.03496050462126732,0.3742426037788391
1.1425151824951172,0.304350346326828,0.8381648361682892,0.2663964331150055,0.8333333333333334,0.03388768434524536,0.3700033128261566
1.1455992460250854,0.2920469343662262,0.8535523116588593,0.25963929295539856,0.8333333333333334,0.03185810521245003,0.36447030305862427
1.1487500667572021,0.2786848545074463,0.8700652122497559,0.2519656717777252,0.8333333333333334,0.030570248141884804,0.35768938064575195
1.1516780853271484,0.2642320394515991,0.8874460458755493,0.24305984377861023,0.8333333333333334,0.02637946419417858,0.3488800525665283
1.154352068901062,0.24837994575500488,0.9059721231460571,0.23205487430095673,0.8333333333333334,0.022982733324170113,0.33640754222869873
1.1574804782867432,0.23114120960235596,0.9263392686843872,0.2184673249721527,0.8333333333333334,0.019498122856020927,0.3188515901565552
1.1591037511825562,0.2130185216665268,0.9460852295160294,0.20310871303081512,0.8333333333333334,0.01712234504520893,0.2962731122970581
1.1599414348602295,0.1935313194990158,0.9664101153612137,0.18600577116012573,0.8333333333333334,0.014674508944153786,0.26929742097854614
1.1576592922210693,0.17406094074249268,0.9835983514785767,0.16932186484336853,0.8333333333333334,0.012526817619800568,0.24161937832832336
1.1538194417953491,0.15455324947834015,0.999266192317009,0.15452535450458527,0.8333333333333334,0.010665236040949821,0.2181490957736969
1.1480402946472168,0.1397639662027359,1.008276328444481,0.14310555160045624,0.8333333333333334,0.008212769404053688,0.20200179517269135
1.141356110572815,0.14320187270641327,0.9981542378664017,0.1346713900566101,0.8333333333333334,0.006687856744974852,0.1944669485092163
1.132312297821045,0.14685525000095367,0.9854570478200912,0.12938061356544495,0.8333333333333334,0.005969981662929058,0.19352126121520996
1.1217529773712158,0.15544916689395905,0.9663038104772568,0.1259813904762268,0.8333333333333334,0.0053248717449605465,0.1954023838043213
1.1098655462265015,0.16428235173225403,0.9455831944942474,0.12341146171092987,0.8333333333333334,0.004483811557292938,0.19710473716259003
1.1052535772323608,0.17157970368862152,0.9336738735437393,0.12183110415935516,0.8333333333333334,0.06046397611498833,0.19819888472557068
1.1038177013397217,0.1772998571395874,0.9265178442001343,0.12135171890258789,0.8333333333333334,0.05744986981153488,0.19911174476146698
1.1118429899215698,0.18169569969177246,0.9301472902297974,0.12192600965499878,0.8333333333333334,0.05576688423752785,0.2003336250782013
1.1188268661499023,0.1852664202451706,0.9335604459047318,0.12328487634658813,0.8333333333333334,0.061609379947185516,0.2021082639694214
1.1233656406402588,0.1888398826122284,0.9345257580280304,0.12529346346855164,0.8333333333333334,0.05891435593366623,0.20470011234283447
1.125952124595642,0.19214408099651337,0.9338080435991287,0.12734685838222504,0.8333333333333334,0.05524981766939163,0.2073734849691391
1.1271055936813354,0.19484369456768036,0.9322618991136551,0.129036545753479,0.8333333333333334,0.05366865172982216,0.2095593512058258
1.1384963989257812,0.19703471660614014,0.9414616823196411,0.13032783567905426,0.8333333333333334,0.051594801247119904,0.21124474704265594
1.1505818367004395,0.19900327920913696,0.9515785574913025,0.13145360350608826,0.8333333333333334,0.04608149081468582,0.21276406943798065
1.121355414390564,0.9495147466659546,0.17184066772460938,0.5639649033546448,0.9333333333333333,0.04136491194367409,0.6487478017807007
1.0993775129318237,0.9122060537338257,0.18717145919799805,0.5333228707313538,0.9333333333333333,0.04147036373615265,0.6159400939941406
1.0843857526779175,0.8432120084762573,0.24117374420166016,0.509830117225647,0.9333333333333333,0.04160859435796738,0.5895538330078125
1.0801880359649658,0.7584213018417358,0.32176673412323,0.4899236559867859,0.9333333333333333,0.036533500999212265,0.5692868232727051
1.0772327184677124,0.6729251742362976,0.4043075442314148,0.46682238578796387,0.9333333333333333,0.03072996251285076,0.5463477969169617
1.0747108459472656,0.6068422198295593,0.4678686261177063,0.445854514837265,0.9333333333333333,0.03266219049692154,0.5242878794670105
1.0738221406936646,0.5590488910675049,0.5147732496261597,0.42788004875183105,0.9333333333333333,0.032847966998815536,0.5082187652587891
1.0779542922973633,0.5221670866012573,0.555787205696106,0.41033217310905457,0.9333333333333333,0.032226428389549255,0.49590855836868286
1.086409568786621,0.49305206537246704,0.593357503414154,0.391345351934433,0.9333333333333333,0.03156422823667526,0.4837453067302704
1.0954020023345947,0.47056007385253906,0.6248419284820557,0.372161328792572,0.9333333333333333,0.029430286958813667,0.46959957480430603
1.102185606956482,0.44852766394615173,0.6536579430103302,0.3516417443752289,0.9333333333333333,0.027803493663668633,0.44956016540527344
1.103875756263733,0.41897052526474,0.6849052309989929,0.3255375027656555,0.9333333333333333,0.024243047460913658,0.4213305115699768
1.1059074401855469,0.38630783557891846,0.7195996046066284,0.2995300889015198,0.9333333333333333,0.027308205142617226,0.391178697347641
1.0988329648971558,0.3732883334159851,0.7255446314811707,0.2780131697654724,0.9333333333333333,0.02640753984451294,0.36470064520835876
1.0873138904571533,0.3648087978363037,0.7225050926208496,0.26043131947517395,0.9333333333333333,0.03375880792737007,0.3418726921081543
1.0759775638580322,0.3580617606639862,0.717915803194046,0.24487948417663574,0.9333333333333333,0.034488219767808914,0.3213263750076294
1.0665777921676636,0.3512195348739624,0.7153582572937012,0.23396067321300507,0.9333333333333333,0.0500028133392334,0.3061321973800659
1.0622780323028564,0.34032195806503296,0.7219560742378235,0.22571872174739838,0.9333333333333333,0.04500773921608925,0.29452046751976013
1.0475915670394897,0.34886664152145386,0.6987249255180359,0.2238813042640686,0.9333333333333333,0.046645306050777435,0.29130685329437256
1.0349277257919312,0.3618414103984833,0.6730863153934479,0.22280681133270264,0.9333333333333333,0.06453073769807816,0.28963398933410645
1.0172404050827026,0.3697180449962616,0.647522360086441,0.22178241610527039,0.9333333333333333,0.06167011335492134,0.2891678810119629
0.9996719360351562,0.37017691135406494,0.6294950246810913,0.21919290721416473,0.9333333333333333,0.06251578778028488,0.2871626615524292
0.9770452380180359,0.3723585605621338,0.6046866774559021,0.21821457147598267,0.9333333333333333,0.06471790373325348,0.2884933352470398
0.9515179991722107,0.3720153272151947,0.579502671957016,0.2174152135848999,0.9333333333333333,0.06481260061264038,0.2902836203575134
0.9117335081100464,0.37740248441696167,0.5343310236930847,0.2171061486005783,0.9333333333333333,0.07720459252595901,0.2942870855331421
0.8934104442596436,0.3943804204463959,0.4990300238132477,0.22018858790397644,0.9333333333333333,0.07728556543588638,0.3008866310119629
0.892909049987793,0.4053778350353241,0.48753121495246887,0.2295469492673874,0.9333333333333333,0.06441490352153778,0.3198431730270386
0.8883158564567566,0.4046420753002167,0.4836737811565399,0.24375805258750916,0.9333333333333333,0.055351171642541885,0.351040244102478
0.8852643966674805,0.4012734293937683,0.48399096727371216,0.26438724994659424,0.9333333333333333,0.04868686571717262,0.37934574484825134
0.8971436023712158,0.4068847596645355,0.4902588427066803,0.2850072979927063,0.9333333333333333,0.042725902050733566,0.3934254050254822
0.9215275049209595,0.4341700077056885,0.487357497215271,0.29721659421920776,0.9333333333333333,0.04373622685670853,0.40139898657798767
0.9432761073112488,0.47382697463035583,0.46944913268089294,0.3011680245399475,0.9333333333333333,0.04695244878530502,0.40438351035118103
0.9466603994369507,0.50444495677948,0.4422154426574707,0.2985920310020447,0.9,0.046351056545972824,0.40127962827682495
0.9455960988998413,0.5330187678337097,0.4125773310661316,0.2971361577510834,0.9,0.04178529605269432,0.3965836465358734
0.9482943415641785,0.5647861957550049,0.3835081458091736,0.29643815755844116,0.9,0.03579383343458176,0.3895277976989746
0.935699462890625,0.6038087606430054,0.33189070224761963,0.29230713844299316,0.9,0.029588451609015465,0.3830412030220032
0.9078445434570312,0.6330973505973816,0.27474719285964966,0.2860972583293915,0.9,0.025037085637450218,0.3791261315345764
0.8775269985198975,0.6434577703475952,0.23406922817230225,0.27326270937919617,0.9,0.01986946538090706,0.3712159991264343
0.8451759219169617,0.6316603422164917,0.21351557970046997,0.25382718443870544,0.9,0.01586662232875824,0.3594399094581604
0.8173155188560486,0.6103899478912354,0.20692557096481323,0.23388539254665375,0.9,0.012864201329648495,0.3472491204738617
0.8515614867210388,0.5852838754653931,0.26627761125564575,0.2187349796295166,0.8666666666666667,0.010692437179386616,0.3374466598033905
0.89747154712677,0.5584167242050171,0.33905482292175293,0.2099420428276062,0.8666666666666667,0.010111196897923946,0.3274382948875427
0.9447835683822632,0.5294994115829468,0.4152841567993164,0.20489811897277832,0.8666666666666667,0.009553137235343456,0.3140912652015686
0.990664005279541,0.4946993291378021,0.4959646761417389,0.20108938217163086,0.8666666666666667,0.009255756624042988,0.2969541847705841
1.0290749073028564,0.4607955813407898,0.5682793259620667,0.1970086693763733,0.8666666666666667,0.00842601153999567,0.2792452275753021
1.0563143491744995,0.43367999792099,0.6226343512535095,0.19475862383842468,0.8666666666666667,0.01202749740332365,0.268137663602829
1.0742177963256836,0.41230297088623047,0.6619148254394531,0.19387349486351013,0.8666666666666667,0.01115618646144867,0.26261937618255615
1.0851225852966309,0.4002148509025574,0.6849077343940735,0.19457221031188965,0.8666666666666667,0.010638140141963959,0.26237982511520386
1.091552734375,0.40076273679733276,0.6907899975776672,0.19569778442382812,0.8666666666666667,0.01037531066685915,0.26416799426078796
1.096110224723816,0.40121960639953613,0.6948906183242798,0.19737771153450012,0.8666666666666667,0.010843244381248951,0.2676345109939575
1.1037286520004272,0.40163111686706543,0.7020975351333618,0.19929282367229462,0.8666666666666667,0.011344196274876595,0.2721472382545471
1.1116092205047607,0.4016839265823364,0.7099252939224243,0.20096656680107117,0.8666666666666667,0.010873446241021156,0.27627110481262207
1.1205227375030518,0.4005357623100281,0.7199869751930237,0.20260107517242432,0.8666666666666667,0.010410881601274014,0.2816706895828247
1.130184531211853,0.39895713329315186,0.7312273979187012,0.20381945371627808,0.8666666666666667,0.01039936300367117,0.28700199723243713
1.139872431755066,0.3965546488761902,0.7433177828788757,0.20396313071250916,0.8666666666666667,0.010368411429226398,0.29115748405456543
1.1508046388626099,0.39324522018432617,0.7575594186782837,0.20301494002342224,0.8666666666666667,0.009845765307545662,0.2918849289417267
1.1624219417572021,0.3901338279247284,0.7722881138324738,0.20201629400253296,0.8666666666666667,0.010470671579241753,0.2933596968650818
1.1754035949707031,0.38625285029411316,0.78915074467659,0.20033037662506104,0.8666666666666667,0.009541348554193974,0.2947472035884857
1.1899961233139038,0.38330745697021484,0.806688666343689,0.19825789332389832,0.8666666666666667,0.008570468984544277,0.2960834503173828
1.2057255506515503,0.38219135999679565,0.8235341906547546,0.19621142745018005,0.8666666666666667,0.0077149998396635056,0.29839545488357544
1.2186301946640015,0.3808687627315521,0.8377614319324493,0.19367310404777527,0.8666666666666667,0.006826885510236025,0.3000882863998413
1.2249294519424438,0.3798975348472595,0.8450319170951843,0.19034069776535034,0.8666666666666667,0.005816040560603142,0.30065634846687317
1.2245179414749146,0.3786306083202362,0.8458873331546783,0.186126708984375,0.8666666666666667,0.004910749848932028,0.30015453696250916
1.2190046310424805,0.3764110505580902,0.8425935804843903,0.18082836270332336,0.8666666666666667,0.004375110380351543,0.29798465967178345
1.2098839282989502,0.3731266260147095,0.8367573022842407,0.17419879138469696,0.8666666666666667,0.0038995370268821716,0.2930278182029724
1.198216199874878,0.3692872226238251,0.8289289772510529,0.16622227430343628,0.8666666666666667,0.0040906923823058605,0.28389033675193787
1.1854634284973145,0.3641516864299774,0.821311742067337,0.15690647065639496,0.8666666666666667,0.0038692208472639322,0.2694717049598694
1.1721773147583008,0.3589048385620117,0.8132724761962891,0.14753180742263794,0.8666666666666667,0.003608815371990204,0.25141340494155884
1.1591705083847046,0.35408803820610046,0.8050824701786041,0.13941189646720886,0.8666666666666667,0.0033220327459275723,0.23342201113700867
1.1479181051254272,0.34977564215660095,0.7981424629688263,0.13347017765045166,0.8666666666666667,0.0028679410461336374,0.21931850910186768
1.1494954824447632,0.3462340235710144,0.8032614588737488,0.1297549605369568,0.8666666666666667,0.0027026720345020294,0.2099764347076416
1.1507704257965088,0.34323781728744507,0.8075326085090637,0.12761691212654114,0.8666666666666667,0.002556469989940524,0.20420116186141968
1.151631474494934,0.3407306373119354,0.8109008371829987,0.12651631236076355,0.8666666666666667,0.0024320115335285664,0.20075277984142303
1.1522526741027832,0.33825916051864624,0.813993513584137,0.12581676244735718,0.8666666666666667,0.0023226686753332615,0.19836342334747314
1.1526496410369873,0.33571943640708923,0.8169302046298981,0.12521350383758545,0.8666666666666667,0.0022205524146556854,0.19641219079494476
1.1531097888946533,0.3327676057815552,0.8203421831130981,0.12456312775611877,0.8666666666666667,0.0021213821601122618,0.19455504417419434
1.153321623802185,0.330262154340744,0.823059469461441,0.1241469606757164,0.8666666666666667,0.0020624299068003893,0.19306640326976776
1.1533572673797607,0.32814496755599976,0.825212299823761,0.12380929291248322,0.8666666666666667,0.0022832099348306656,0.19170308113098145
1.1532127857208252,0.3264257311820984,0.8267870545387268,0.12356851994991302,0.8666666666666667,0.002162541262805462,0.1905450075864792
1.152828574180603,0.3252049386501312,0.8276236355304718,0.12346184253692627,0.8666666666666667,0.0018725647823885083,0.18970315158367157
1.1523363590240479,0.32420074939727783,0.82813560962677,0.12344823777675629,0.8666666666666667,0.0017589506460353732,0.18909749388694763
1.1517486572265625,0.32339832186698914,0.8283503353595734,0.12354324758052826,0.8666666666666667,0.001682136906310916,0.18873082101345062
1.15108323097229,0.32272812724113464,0.8283551037311554,0.12372752279043198,0.8666666666666667,0.0016091904835775495,0.18856284022331238
1.1503593921661377,0.3221201002597809,0.8282392919063568,0.12397488206624985,0.8666666666666667,0.0015408352483063936,0.18854433298110962
1.149596929550171,0.32152116298675537,0.8280757665634155,0.12426166236400604,0.8666666666666667,0.0014790049754083157,0.18862973153591156
1.1488145589828491,0.3208998739719391,0.82791468501091,0.12456946074962616,0.8666666666666667,0.00142379361204803,0.18878179788589478
1.1480222940444946,0.32024049758911133,0.8277817964553833,0.12488843500614166,0.8666666666666667,0.001375399879179895,0.18896707892417908
1.1471834182739258,0.31952664256095886,0.8276567757129669,0.12523089349269867,0.8666666666666667,0.001333399792201817,0.1891341507434845
1.1463727951049805,0.3187720477581024,0.827600747346878,0.12555848062038422,0.8666666666666667,0.0012966090580448508,0.18930396437644958
1.1457527875900269,0.3178221881389618,0.8279305994510651,0.12581831216812134,0.8666666666666667,0.001264639780856669,0.18940572440624237
1.1452322006225586,0.3168964087963104,0.8283357918262482,0.1260903775691986,0.8666666666666667,0.0012365950969979167,0.18952660262584686
1.1447480916976929,0.3160519599914551,0.8286961317062378,0.12637959420681,0.8666666666666667,0.0012116129510104656,0.18967163562774658
1.1443074941635132,0.315248042345047,0.8290594518184662,0.12666217982769012,0.8666666666666667,0.0011889158049598336,0.18981707096099854
1.1439127922058105,0.3144840896129608,0.8294287025928497,0.1269376426935196,0.8666666666666667,0.0011678788578137755,0.18996688723564148
1.1435611248016357,0.31376349925994873,0.829797625541687,0.12720854580402374,0.8666666666666667,0.0011482747504487634,0.19012682139873505
1.1432474851608276,0.313088059425354,0.8301594257354736,0.1274774670600891,0.8666666666666667,0.0011293927673250437,0.1903013437986374
1.1429640054702759,0.31245797872543335,0.8305060267448425,0.12774735689163208,0.8666666666666667,0.0011109131155535579,0.19049423933029175
1.1427021026611328,0.3118714988231659,0.8308306038379669,0.1280204951763153,0.8666666666666667,0.0010826573707163334,0.19070756435394287
1.1424517631530762,0.3113248348236084,0.8311269283294678,0.1282983273267746,0.8666666666666667,0.0010513218585401773,0.19094203412532806
1.142205834388733,0.31081292033195496,0.831392914056778,0.1285819113254547,0.8666666666666667,0.0010618548840284348,0.1911972016096115
1.141956090927124,0.31032976508140564,0.8316263258457184,0.12887142598628998,0.8666666666666667,0.0010536129120737314,0.19147145748138428
1.1416974067687988,0.3098696768283844,0.8318277299404144,0.12916690111160278,0.8666666666666667,0.0009994582505896688,0.19176308810710907
1.1414260864257812,0.3094263970851898,0.8319996893405914,0.12946733832359314,0.8666666666666667,0.0009904790204018354,0.19206909835338593
1.1411402225494385,0.30899491906166077,0.8321453034877777,0.12977179884910583,0.8666666666666667,0.0009909074287861586,0.19238689541816711
1.1408395767211914,0.3085710108280182,0.8322685658931732,0.13007919490337372,0.8666666666666667,0.000985784805379808,0.192713662981987
1.1405258178710938,0.3081512451171875,0.8323745727539062,0.1303882598876953,0.8666666666666667,0.0009768906747922301,0.1930469274520874
1.1402000188827515,0.30773359537124634,0.8324664235115051,0.13069799542427063,0.8666666666666667,0.0009679131326265633,0.19338470697402954
1.1398754119873047,0.30729588866233826,0.8325795233249664,0.13100634515285492,0.8666666666666667,0.0009606983512639999,0.19372092187404633
1.1395902633666992,0.3067786395549774,0.8328116238117218,0.13131368160247803,0.8666666666666667,0.0009532530675642192,0.19404765963554382
1.1392970085144043,0.30631595849990845,0.8329810500144958,0.13164633512496948,0.8666666666666667,0.0009461159352213144,0.19440433382987976
1.1389994621276855,0.3058626353740692,0.8331368267536163,0.13198183476924896,0.8666666666666667,0.000939205929171294,0.1947663426399231
1.1387195587158203,0.30537745356559753,0.8333421051502228,0.13227872550487518,0.8666666666666667,0.0009327605366706848,0.19507795572280884
1.1384572982788086,0.30487143993377686,0.8335858583450317,0.13256721198558807,0.8666666666666667,0.0009265487897209823,0.19537901878356934
1.1382042169570923,0.30436041951179504,0.8338437974452972,0.1328594982624054,0.8666666666666667,0.0009205483365803957,0.19568833708763123
1.1379551887512207,0.3038519620895386,0.8341032266616821,0.1331544816493988,0.8666666666666667,0.0009149037068709731,0.19600611925125122
1.137707233428955,0.303349107503891,0.8343581259250641,0.13345032930374146,0.8666666666666667,0.000909267517272383,0.19633054733276367
1.1374590396881104,0.30285245180130005,0.8346065878868103,0.13374701142311096,0.8666666666666667,0.0009036074043251574,0.19666151702404022
1.1372084617614746,0.3028871417045593,0.8343213200569153,0.1340464949607849,0.8666666666666667,0.0008935867226682603,0.19700157642364502
1.1369540691375732,0.3035013675689697,0.8334527015686035,0.13434885442256927,0.8666666666666667,0.0009180540218949318,0.1973506063222885
1.1366956233978271,0.30411389470100403,0.8325817286968231,0.13465437293052673,0.8666666666666667,0.0009337772498838603,0.19770878553390503
1.136432409286499,0.30472272634506226,0.8317096829414368,0.13496297597885132,0.8666666666666667,0.0009356213267892599,0.19807575643062592
1.1361640691757202,0.30532681941986084,0.8308372497558594,0.13527527451515198,0.8666666666666667,0.0009366502636112273,0.1984521448612213
1.1358909606933594,0.3059253990650177,0.8299655616283417,0.13559141755104065,0.8666666666666667,0.0009375258814543486,0.19883808493614197
1.1356141567230225,0.3065173029899597,0.8290968537330627,0.13591152429580688,0.8666666666666667,0.0009385235025547445,0.19923338294029236
1.1353330612182617,0.3071023225784302,0.8282307386398315,0.13623589277267456,0.8666666666666667,0.0009398009278811514,0.19963853061199188
1.1350488662719727,0.3076803684234619,0.8273684978485107,0.1365647166967392,0.8666666666666667,0.0009409951162524521,0.2000536173582077
1.134762167930603,0.30825144052505493,0.8265107274055481,0.13689813017845154,0.8666666666666667,0.0009422896546311677,0.20047889649868011
1.1344883441925049,0.3088429570198059,0.825645387172699,0.13724689185619354,0.8666666666666667,0.0009411873179487884,0.20092719793319702
1.1342312097549438,0.30945590138435364,0.8247753083705902,0.13762366771697998,0.8666666666666667,0.0009409768972545862,0.2014109492301941
1.1339740753173828,0.31005337834358215,0.8239206969738007,0.13801729679107666,0.8666666666666667,0.0009423944284208119,0.20191459357738495
1.133716344833374,0.3106395900249481,0.8230767548084259,0.13841794431209564,0.8666666666666667,0.000943504273891449,0.20243069529533386
1.1334586143493652,0.31121987104415894,0.8222387433052063,0.13882705569267273,0.8666666666666667,0.000944464118219912,0.20296214520931244
1.1332019567489624,0.3117980659008026,0.8214038908481598,0.13924601674079895,0.8666666666666667,0.0009450977668166161,0.20351120829582214
1.1329458951950073,0.3123769164085388,0.8205689787864685,0.1396760195493698,0.8666666666666667,0.0009552089031785727,0.20407971739768982
1.1326898336410522,0.3129580020904541,0.8197318315505981,0.14011773467063904,0.8666666666666667,0.0009617210016585886,0.20466861128807068
1.132433295249939,0.3135412335395813,0.8188920617103577,0.1405714601278305,0.8666666666666667,0.0009569560061208904,0.20527800917625427
1.1321752071380615,0.3141263425350189,0.8180488646030426,0.14103734493255615,0.8666666666666667,0.0009571843547746539,0.20590782165527344
1.1319153308868408,0.31471213698387146,0.8172031939029694,0.14151477813720703,0.8666666666666667,0.0009573525167070329,0.20655742287635803
1.1316531896591187,0.31529736518859863,0.81635582447052,0.14200375974178314,0.8666666666666667,0.0009571944829076529,0.20722626149654388
1.1313860416412354,0.3158816993236542,0.8155043423175812,0.14250531792640686,0.8666666666666667,0.0009567849920131266,0.20791487395763397
1.1311140060424805,0.31646406650543213,0.8146499395370483,0.14301922917366028,0.8666666666666667,0.0009562384220771492,0.20862281322479248
1.1308363676071167,0.3170430064201355,0.8137933611869812,0.1435452401638031,0.8666666666666667,0.0009551463299430907,0.20934920012950897
1.1305533647537231,0.3176177740097046,0.8129355907440186,0.14408338069915771,0.8666666666666667,0.000953984388615936,0.21009378135204315
1.1302666664123535,0.3181914687156677,0.8120751976966858,0.14463716745376587,0.8666666666666667,0.0009522143518552184,0.2108604907989502
1.129976511001587,0.31876134872436523,0.8112151622772217,0.1452041119337082,0.8666666666666667,0.0009504003683105111,0.2116464227437973
1.1296815872192383,0.31932151317596436,0.8103600740432739,0.1457797735929489,0.8666666666666667,0.0009482161840423942,0.21244537830352783
1.129382848739624,0.31987452507019043,0.8095083236694336,0.14636747539043427,0.8666666666666667,0.0009455178515054286,0.21326051652431488
1.1290802955627441,0.3204215466976166,0.8086587488651276,0.1469675600528717,0.8666666666666667,0.0009379481780342758,0.21409200131893158
1.1287742853164673,0.3209633529186249,0.8078109323978424,0.14758001267910004,0.8666666666666667,0.0009512434480711818,0.21493969857692719
1.1284654140472412,0.32150036096572876,0.8069650530815125,0.1482047736644745,0.8666666666666667,0.0009714826592244208,0.2158031165599823
1.1281535625457764,0.3220329284667969,0.8061206340789795,0.14884182810783386,0.8666666666666667,0.0009757665102370083,0.21668192744255066
1.1278389692306519,0.3225606679916382,0.8052783012390137,0.14949077367782593,0.8666666666666667,0.000979615724645555,0.21757519245147705
1.1275218725204468,0.32308340072631836,0.8044384717941284,0.1501513123512268,0.8666666666666667,0.0009835845557972789,0.21848206222057343
1.1272022724151611,0.3236008882522583,0.8036013841629028,0.15082333981990814,0.8666666666666667,0.0009873427916318178,0.21940195560455322
1.126880168914795,0.3241126537322998,0.8027675151824951,0.1515064686536789,0.8666666666666667,0.0009913319954648614,0.22033390402793884
1.1265556812286377,0.3246183693408966,0.8019373118877411,0.1522003561258316,0.8666666666666667,0.0009946571663022041,0.22127708792686462
1.1262282133102417,0.32511764764785767,0.801110565662384,0.1529046893119812,0.8666666666666667,0.0009978986345231533,0.22223055362701416
1.1259071826934814,0.3256247937679291,0.8002823889255524,0.15363609790802002,0.8666666666666667,0.0009994263527914882,0.22321948409080505
1.1256000995635986,0.32614681124687195,0.7994532883167267,0.1544104665517807,0.8666666666666667,0.0010012900456786156,0.22426271438598633
1.1252946853637695,0.32665467262268066,0.7986400127410889,0.15520267188549042,0.8666666666666667,0.0010034233564510942,0.22531723976135254
1.124988079071045,0.3271494507789612,0.7978386282920837,0.15600529313087463,0.8666666666666667,0.001016242546029389,0.2263788878917694
1.1246803998947144,0.3276354670524597,0.7970449328422546,0.1568208485841751,0.8666666666666667,0.0010209254687651992,0.2274511307477951
1.1243714094161987,0.32811635732650757,0.7962550520896912,0.15765127539634705,0.8666666666666667,0.0010239434195682406,0.22853636741638184
1.1240615844726562,0.3285943269729614,0.7954672574996948,0.15849757194519043,0.8666666666666667,0.001038990681990981,0.2296355962753296
1.1237504482269287,0.32907092571258545,0.7946795225143433,0.15936067700386047,0.8666666666666667,0.0010420202743262053,0.23074965178966522
1.1234374046325684,0.32954663038253784,0.7938907742500305,0.16024015843868256,0.8666666666666667,0.0010506587568670511,0.23187761008739471
1.123122215270996,0.3300211429595947,0.7931010723114014,0.1611359566450119,0.8666666666666667,0.0010650712065398693,0.23301884531974792
1.1227991580963135,0.3304888606071472,0.7923102974891663,0.16204634308815002,0.8666666666666667,0.0010707253823056817,0.23416993021965027
1.1224677562713623,0.3309519290924072,0.7915158271789551,0.16297252476215363,0.8666666666666667,0.0010765028418973088,0.2353321760892868
1.1221379041671753,0.3314235806465149,0.7907143235206604,0.1639310121536255,0.8666666666666667,0.0010822847252711654,0.23652946949005127
1.1218080520629883,0.3318910300731659,0.7899170219898224,0.16491010785102844,0.8666666666666667,0.001087905140593648,0.23774057626724243
1.121476650238037,0.33235251903533936,0.7891241312026978,0.1659037321805954,0.8666666666666667,0.0010928715346381068,0.2389594167470932
1.1211446523666382,0.3328094184398651,0.7883352339267731,0.16691181063652039,0.8666666666666667,0.0010979070793837309,0.24018602073192596
1.120814561843872,0.33326655626296997,0.7875480055809021,0.167938232421875,0.8666666666666667,0.0011020897654816508,0.2414247989654541
1.1204876899719238,0.333724707365036,0.7867629826068878,0.16898483037948608,0.8666666666666667,0.001105929259210825,0.242680162191391
1.1201673746109009,0.3341873586177826,0.7859800159931183,0.17006099224090576,0.8666666666666667,0.0010305384639650583,0.24396249651908875
1.1198489665985107,0.3346424996852875,0.7852064669132233,0.17115411162376404,0.8666666666666667,0.0009711564634926617,0.24525099992752075
1.1199586391448975,0.33509135246276855,0.7848672866821289,0.17226064205169678,0.8666666666666667,0.0009963057236745954,0.24654358625411987
1.1203358173370361,0.33553630113601685,0.7847995162010193,0.17338234186172485,0.8666666666666667,0.0009972354164347053,0.2478421926498413
1.1207144260406494,0.33597826957702637,0.784736156463623,0.17451956868171692,0.8666666666666667,0.0009952497202903032,0.24914710223674774
1.1210941076278687,0.33641815185546875,0.7846759557723999,0.17567217350006104,0.8666666666666667,0.0009928552899509668,0.2504579424858093
1.121474027633667,0.33685606718063354,0.7846179604530334,0.17683963477611542,0.8666666666666667,0.0009905967162922025,0.2517737150192261
1.121854543685913,0.3372916877269745,0.7845628559589386,0.1780211329460144,0.8666666666666667,0.000988404848612845,0.2530933618545532
1.122234582901001,0.3377242982387543,0.7845102846622467,0.17921516299247742,0.8666666666666667,0.0009864746825769544,0.2544149160385132
1.1226134300231934,0.33815211057662964,0.7844613194465637,0.1804201900959015,0.8666666666666667,0.0009850594215095043,0.25573617219924927
1.1229742765426636,0.3385389745235443,0.7844353020191193,0.18161015212535858,0.8666666666666667,0.0009836578974500299,0.2570260465145111
1.1233131885528564,0.33889931440353394,0.7844138741493225,0.18280556797981262,0.8666666666666667,0.000982565339654684,0.2583056688308716
1.1236474514007568,0.33928030729293823,0.7843671441078186,0.1840364933013916,0.8666666666666667,0.0009817052632570267,0.2596120238304138
1.12398099899292,0.3396683633327484,0.7843126356601715,0.18527571856975555,0.8666666666666667,0.0009808168979361653,0.2609174847602844
1.1243109703063965,0.3400571346282959,0.7842538356781006,0.18651503324508667,0.8666666666666667,0.0009803735883906484,0.2622127830982208
1.1246343851089478,0.34044235944747925,0.7841920256614685,0.18775050342082977,0.8666666666666667,0.000979649368673563,0.2634935975074768
1.1249502897262573,0.3408207297325134,0.7841295599937439,0.1889798641204834,0.8666666666666667,0.0009782095439732075,0.2647572159767151
1.125258445739746,0.34119075536727905,0.784067690372467,0.1902020424604416,0.8666666666666667,0.0009774791542440653,0.26600271463394165
1.1255593299865723,0.34155136346817017,0.7840079665184021,0.1914166510105133,0.8666666666666667,0.0009767519077286124,0.26722994446754456
1.1258530616760254,0.3419027328491211,0.7839503288269043,0.19262395799160004,0.8666666666666667,0.0009759794920682907,0.26843947172164917
1.1261414289474487,0.3422454595565796,0.7838959693908691,0.19382408261299133,0.8666666666666667,0.0009753272752277553,0.26963183283805847
1.126424789428711,0.34258049726486206,0.7838442921638489,0.1950175017118454,0.8666666666666667,0.0009739751112647355,0.27080804109573364
1.126704454421997,0.3429086208343506,0.7837958335876465,0.1962043046951294,0.8666666666666667,0.0009733100887387991,0.2719684839248657
1.126981496810913,0.34323105216026306,0.78375044465065,0.19738444685935974,0.8666666666666667,0.0009718427318148315,0.27311378717422485
1.127255916595459,0.3435484766960144,0.7837074398994446,0.19855815172195435,0.8666666666666667,0.0009706987184472382,0.2742445170879364
1.1275289058685303,0.3438631296157837,0.7836657762527466,0.1997252106666565,0.8666666666666667,0.0009690677397884429,0.2753611207008362
1.127800464630127,0.344174861907959,0.783625602722168,0.20088502764701843,0.8666666666666667,0.0009675899054855108,0.2764633297920227
1.128070592880249,0.344482958316803,0.783587634563446,0.20203743875026703,0.8666666666666667,0.0009660409414209425,0.2775512933731079
1.1283388137817383,0.34478747844696045,0.7835513353347778,0.20318180322647095,0.8666666666666667,0.0009638215997256339,0.27862486243247986
1.1286048889160156,0.3450882136821747,0.7835166752338409,0.20431771874427795,0.8666666666666667,0.0009619229240342975,0.2796839475631714
1.1288689374923706,0.3453846871852875,0.7834842503070831,0.2054443359375,0.8666666666666667,0.0009598964243195951,0.28072798252105713
1.1291300058364868,0.3456766605377197,0.7834533452987671,0.20656117796897888,0.8666666666666667,0.0009578444296494126,0.28175702691078186
1.1293885707855225,0.34596437215805054,0.7834241986274719,0.20766818523406982,0.8666666666666667,0.0009550632676109672,0.2827714681625366
1.1296443939208984,0.3462473750114441,0.7833970189094543,0.20876453816890717,0.8666666666666667,0.0009526330977678299,0.28377074003219604
1.1298969984054565,0.3465258479118347,0.7833711504936218,0.20985005795955658,0.8666666666666667,0.0009494603727944195,0.2847551107406616
1.130146861076355,0.34679946303367615,0.7833473980426788,0.21092431247234344,0.8666666666666667,0.0009469810756854713,0.28572458028793335
1.130393624305725,0.3470686078071594,0.7833250164985657,0.21198701858520508,0.8666666666666667,0.0009442351874895394,0.28667932748794556
1.1306371688842773,0.34733328223228455,0.7833038866519928,0.2130378931760788,0.8666666666666667,0.0009412562940269709,0.287619411945343
1.13087797164917,0.34759312868118286,0.7832848429679871,0.2140761911869049,0.8666666666666667,0.0009385214070789516,0.2885444760322571
1.1311159133911133,0.3478487432003021,0.7832671701908112,0.21510228514671326,0.8666666666666667,0.0009354758658446372,0.28945523500442505
1.1313512325286865,0.348099946975708,0.7832512855529785,0.21611563861370087,0.8666666666666667,0.0009325042483396828,0.29035165905952454
1.1315836906433105,0.3483470380306244,0.7832366526126862,0.217116117477417,0.8666666666666667,0.0009292277391068637,0.2912338376045227
1.1318130493164062,0.34858977794647217,0.7832232713699341,0.218103289604187,0.8666666666666667,0.0009262623498216271,0.29210177063941956
1.13204026222229,0.3488292098045349,0.7832110524177551,0.2190771996974945,0.8666666666666667,0.0009217408369295299,0.2929559350013733
1.1322646141052246,0.34906455874443054,0.7832000553607941,0.2200378030538559,0.8666666666666667,0.0010174581548199058,0.29379647970199585
1.13248610496521,0.3492959439754486,0.7831901609897614,0.22098517417907715,0.8666666666666667,0.0009516281425021589,0.2946237325668335
1.1327050924301147,0.3495233952999115,0.7831816971302032,0.2219192236661911,0.8666666666666667,0.0009320871322415769,0.29543787240982056
1.1329213380813599,0.34974655508995056,0.7831747829914093,0.22283971309661865,0.8666666666666667,0.0012514805421233177,0.2962389886379242
1.1331348419189453,0.3499654233455658,0.7831694185733795,0.22374668717384338,0.8666666666666667,0.001169417635537684,0.29702720046043396
1.133345603942871,0.35018885135650635,0.7831567525863647,0.2246401607990265,0.8666666666666667,0.0011329707922413945,0.2978028953075409
1.1335535049438477,0.351028174161911,0.7825253307819366,0.2255202978849411,0.8666666666666667,0.001114261569455266,0.2985663414001465
1.1337586641311646,0.35186299681663513,0.7818956673145294,0.22638718783855438,0.8666666666666667,0.001104313530959189,0.2993178963661194
1.1339610815048218,0.3526931405067444,0.7812679409980774,0.22724097967147827,0.8666666666666667,0.0011004469124600291,0.30005785822868347
1.134162187576294,0.35351845622062683,0.7806437313556671,0.22806710004806519,0.8666666666666667,0.001071148901246488,0.3007766008377075
1.134376883506775,0.35434234142303467,0.7800345420837402,0.22872185707092285,0.8666666666666667,0.0009398026159033179,0.3013780117034912
1.1346023082733154,0.3551819324493408,0.7794203758239746,0.22937844693660736,0.8666666666666667,0.0009523721528239548,0.3019835352897644
1.1348241567611694,0.3560182452201843,0.7788059115409851,0.23004403710365295,0.8666666666666667,0.0009496418642811477,0.3025984764099121
1.1350603103637695,0.3568453788757324,0.7782149314880371,0.23050996661186218,0.8666666666666667,0.0009433722007088363,0.3030809164047241
1.1353086233139038,0.3576827943325043,0.7776258289813995,0.23097845911979675,0.8666666666666667,0.0009385385201312602,0.30356892943382263
1.1355504989624023,0.35850614309310913,0.7770443558692932,0.23146256804466248,0.8666666666666667,0.000937477161642164,0.3040718734264374
1.1357845067977905,0.35930681228637695,0.7764776945114136,0.2319510579109192,0.8666666666666667,0.0008965556044131517,0.30457836389541626
1.1360108852386475,0.36008185148239136,0.7759290337562561,0.2324388474225998,0.8666666666666667,0.0009088038350455463,0.30508309602737427
1.136231780052185,0.360831618309021,0.7754001617431641,0.2329241931438446,0.8666666666666667,0.0009207552066072822,0.30558446049690247
1.136441707611084,0.3615557849407196,0.7748859226703644,0.2333993911743164,0.8666666666666667,0.0009351535700261593,0.30607426166534424
1.136617660522461,0.3621821403503418,0.7744355201721191,0.2337835282087326,0.8666666666666667,0.0009524018969386816,0.3064507842063904
1.1367950439453125,0.3627541959285736,0.7740408480167389,0.23417294025421143,0.8666666666666667,0.0009728194563649595,0.3068130612373352
1.1369889974594116,0.36331814527511597,0.7736708521842957,0.2345653772354126,0.8666666666666667,0.0012124287895858288,0.30717355012893677
1.1371965408325195,0.3638850152492523,0.7733115255832672,0.23495809733867645,0.8666666666666667,0.0013350886292755604,0.3075335621833801
1.1374144554138184,0.36445844173431396,0.7729560136795044,0.2353469580411911,0.8666666666666667,0.001359718618914485,0.307890385389328
1.1376397609710693,0.3650379180908203,0.772601842880249,0.23572704195976257,0.8666666666666667,0.0013970424188300967,0.3082388937473297
1.1378593444824219,0.3656153082847595,0.7722440361976624,0.23608267307281494,0.8666666666666667,0.0014434254262596369,0.30856260657310486
1.1380813121795654,0.36620181798934937,0.7718794941902161,0.23644642531871796,0.8666666666666667,0.0014962259447202086,0.30889344215393066
1.1383088827133179,0.3667990565299988,0.7715098261833191,0.23680445551872253,0.8666666666666667,0.001554876216687262,0.30921873450279236
1.1385407447814941,0.36740416288375854,0.7711365818977356,0.23715326189994812,0.8666666666666667,0.0016190835740417242,0.3095346987247467
1.1387754678726196,0.3680148124694824,0.7707606554031372,0.2374923676252365,0.8666666666666667,0.001688301912508905,0.3098405599594116
1.139012098312378,0.3686298727989197,0.7703822255134583,0.23782262206077576,0.8666666666666667,0.0017628248315304518,0.31013673543930054
1.1392658948898315,0.36925357580184937,0.7700123190879822,0.23806095123291016,0.8666666666666667,0.001842049416154623,0.31037309765815735
1.1395409107208252,0.3699001669883728,0.7696407437324524,0.23825502395629883,0.8666666666666667,0.0025617938954383135,0.31058233976364136
1.139826774597168,0.3705647885799408,0.7692619860172272,0.23844963312149048,0.8666666666666667,0.002869437215849757,0.31079375743865967
1.1401176452636719,0.37123963236808777,0.7688780128955841,0.23864513635635376,0.8666666666666667,0.0030358871445059776,0.3110065758228302
1.14041268825531,0.3719237446784973,0.7684889435768127,0.23883956670761108,0.8666666666666667,0.0032500787638127804,0.3112189471721649
1.1407136917114258,0.37261784076690674,0.768095850944519,0.2390313744544983,0.8666666666666667,0.0034985919483006,0.31142958998680115
1.1410210132598877,0.3733247220516205,0.7676962912082672,0.23922047019004822,0.8666666666666667,0.003773437114432454,0.31163883209228516
1.1413359642028809,0.37404799461364746,0.7672879695892334,0.23940691351890564,0.8666666666666667,0.004068882670253515,0.31184718012809753
1.1416592597961426,0.37479233741760254,0.76686692237854,0.23959136009216309,0.8666666666666667,0.004182835575193167,0.31205594539642334
1.1419930458068848,0.3755626082420349,0.7664304375648499,0.23977427184581757,0.8666666666666667,0.00431998772546649,0.312266081571579
1.1423373222351074,0.37636369466781616,0.7659736275672913,0.23995578289031982,0.8666666666666667,0.004647779278457165,0.31247851252555847
1.1431277990341187,0.3772397041320801,0.7658880949020386,0.24021278321743011,0.8666666666666667,0.00493925716727972,0.3127412796020508
1.1439220905303955,0.37797054648399353,0.765951544046402,0.24046540260314941,0.8666666666666667,0.006024692673236132,0.31297069787979126
1.1446692943572998,0.3786282241344452,0.7660410702228546,0.2406551092863083,0.8666666666666667,0.0064339060336351395,0.31313198804855347
1.145431399345398,0.37930554151535034,0.7661258578300476,0.24079498648643494,0.8666666666666667,0.00970002356916666,0.31325122714042664
1.1462397575378418,0.38005518913269043,0.7661845684051514,0.2409113645553589,0.8666666666666667,0.011363523080945015,0.31336039304733276
1.1471092700958252,0.38091081380844116,0.766198456287384,0.24102149903774261,0.8666666666666667,0.013587628491222858,0.3134806752204895
1.1480441093444824,0.3818936347961426,0.7661504745483398,0.24113360047340393,0.8666666666666667,0.014461822807788849,0.31362390518188477
1.1490572690963745,0.3829241693019867,0.7661330997943878,0.24115554988384247,0.8666666666666667,0.015230746939778328,0.3136909604072571
1.150554895401001,0.3839956223964691,0.7665592730045319,0.24116215109825134,0.8666666666666667,0.02236311137676239,0.31375014781951904
1.152198314666748,0.3852936923503876,0.7669046223163605,0.24140629172325134,0.8666666666666667,0.02639245055615902,0.31406301259994507
1.1537890434265137,0.3866729140281677,0.767116129398346,0.24159906804561615,0.8666666666666667,0.027317849919199944,0.31434714794158936
1.1548478603363037,0.3878249526023865,0.7670229077339172,0.24149584770202637,0.8666666666666667,0.027031971141695976,0.31432467699050903
1.1559622287750244,0.3891720175743103,0.7667902112007141,0.2417699098587036,0.8666666666666667,0.026357604190707207,0.314678430557251
1.1575052738189697,0.3900188207626343,0.7674864530563354,0.2415795773267746,0.8666666666666667,0.027729982510209084,0.3145560622215271
1.1584982872009277,0.390094131231308,0.7684041559696198,0.24090576171875,0.8666666666666667,0.027728963643312454,0.3139111399650574
1.1592228412628174,0.38934335112571716,0.7698794901371002,0.23951701819896698,0.8666666666666667,0.025245774537324905,0.31252312660217285
1.159244418144226,0.38792139291763306,0.771323025226593,0.2373986840248108,0.8333333333333334,0.022617148235440254,0.31036654114723206
1.1587655544281006,0.3860655426979065,0.7727000117301941,0.2345549464225769,0.8333333333333334,0.02015756629407406,0.3074447512626648
1.1569766998291016,0.3813612461090088,0.7756154537200928,0.2288120985031128,0.8333333333333334,0.01763041503727436,0.30115726590156555
1.1546354293823242,0.37471628189086914,0.7799191474914551,0.221879780292511,0.8333333333333334,0.015491699799895287,0.29326391220092773
1.1518431901931763,0.3669455051422119,0.7848976850509644,0.2138005793094635,0.8333333333333334,0.01308975089341402,0.2836269438266754
1.150529384613037,0.3584728240966797,0.7920565605163574,0.20480486750602722,0.8333333333333334,0.009734432213008404,0.2723405361175537
1.1512569189071655,0.35045987367630005,0.8007970452308655,0.1960388720035553,0.8333333333333334,0.005777772981673479,0.26087015867233276
1.154622197151184,0.3441805839538574,0.8104416131973267,0.18838787078857422,0.8333333333333334,0.0042695412412285805,0.2504366934299469
1.1599416732788086,0.3401176631450653,0.8198240101337433,0.1821734607219696,0.8333333333333334,0.0035959244705736637,0.24153916537761688
1.1667115688323975,0.33815860748291016,0.8285529613494873,0.17759141325950623,0.8333333333333334,,0.2346382588148117
1.1747276782989502,0.338296502828598,0.8364311754703522,0.17461147904396057,0.8333333333333334,,0.22987666726112366
1.1839661598205566,0.3403000831604004,0.8436660766601562,0.1729196310043335,0.8333333333333334,,0.22696229815483093
1.194227933883667,0.34444665908813477,0.8497812747955322,0.1724720299243927,0.8333333333333334,,0.22590196132659912
1.205392599105835,0.34982118010520935,0.8555714190006256,0.17243854701519012,0.8333333333333334,,0.22552375495433807
1.2173266410827637,0.3568163812160492,0.8605102598667145,0.17282533645629883,0.8333333333333334,,0.22591261565685272
1.2291827201843262,0.365084171295166,0.8640985488891602,0.17358416318893433,0.8333333333333334,,0.22694045305252075
1.2394896745681763,0.3744433522224426,0.8650463223457336,0.1750631332397461,0.8333333333333334,,0.22881221771240234
1.2479881048202515,0.3840329647064209,0.8639551401138306,0.17712056636810303,0.8333333333333334,,0.23131132125854492
1.254634976387024,0.3926028609275818,0.8620321154594421,0.17928604781627655,0.8333333333333334,,0.23383989930152893


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/6_agent_zero_shot_from_5_policy/attn_ent/DummyExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
0.9277123212814331,1.2274670600891113,-0.2997547388076782,0.6972780227661133,0.3666666666666667,2.231252908706665,0.8216972351074219
0.6570351123809814,1.4001948833465576,-0.7431597709655762,0.7669703960418701,0.4666666666666667,1.8570313453674316,0.8673872351646423
0.9435264468193054,1.3195936679840088,-0.37606722116470337,0.7914609909057617,0.5666666666666667,1.8251149654388428,0.8239888548851013
1.4490389823913574,0.9527885913848877,0.4962503910064697,0.8427600860595703,0.5,1.5847358703613281,0.9294675588607788
1.3441474437713623,0.9717108607292175,0.3724365830421448,0.6424782276153564,0.6333333333333333,2.5191993713378906,0.7118694186210632
1.3009313344955444,0.879689633846283,0.4212417006492615,0.4176710546016693,0.5333333333333333,2.1390511989593506,0.5041189193725586
1.1948738098144531,1.2220104932785034,-0.027136683464050293,0.8329989314079285,0.5666666666666667,2.2952911853790283,0.8956307172775269
1.1533215045928955,0.9701337814331055,0.18318772315979004,0.6047742366790771,0.5,2.0977587699890137,0.6886681318283081
1.633800983428955,1.0678457021713257,0.5659552812576294,0.8470839262008667,0.4666666666666667,2.279036521911621,0.9112571477890015
0.9133937358856201,1.4320319890975952,-0.5186382532119751,0.8890594244003296,0.5,2.1558074951171875,0.9273681640625
1.4488376379013062,0.5508388876914978,0.8979987502098083,0.44716891646385193,0.4,2.361330986022949,0.5216473937034607
1.2526017427444458,0.7757623195648193,0.47683942317962646,0.5250204801559448,0.6333333333333333,2.1641154289245605,0.6523538827896118
1.2479543685913086,1.1993896961212158,0.04856467247009277,0.7093809843063354,0.43333333333333335,2.1322720050811768,0.7975091934204102
0.9097813963890076,1.4510740041732788,-0.5412926077842712,0.7459880113601685,0.4666666666666667,2.125204563140869,0.8628012537956238
1.162672758102417,0.8772713541984558,0.2854014039039612,0.42125993967056274,0.5333333333333333,2.148256540298462,0.5386225581169128
0.8682018518447876,1.3020315170288086,-0.433829665184021,0.6913884878158569,0.6,2.0362212657928467,0.7832210063934326
1.3324484825134277,0.9684721827507019,0.36397629976272583,0.6135434508323669,0.4666666666666667,1.9438838958740234,0.6784893870353699
1.0514276027679443,1.0548113584518433,-0.0033837556838989258,0.6019584536552429,0.6666666666666667,2.6047825813293457,0.7556192278862
0.539405107498169,1.2830713987350464,-0.7436662912368774,0.7676247358322144,0.43333333333333335,2.1020071506500244,0.8582503199577332
1.0751506090164185,0.9233347773551941,0.15181583166122437,0.5177144408226013,0.5,1.5672900676727295,0.6820997595787048
1.4392790794372559,1.058152437210083,0.38112664222717285,0.5818533301353455,0.4,2.1968977451324463,0.68268883228302
0.8212296962738037,1.1985037326812744,-0.3772740364074707,0.7938966751098633,0.4,2.1007468700408936,0.8999325633049011
1.151808500289917,0.5691432356834412,0.5826652646064758,0.35337305068969727,0.4666666666666667,2.3439531326293945,0.5183724164962769
0.9513148069381714,1.3200324773788452,-0.36871767044067383,0.7120474576950073,0.6666666666666667,2.164757013320923,0.8865706324577332
0.9493204951286316,1.3958933353424072,-0.44657284021377563,0.6834906339645386,0.4666666666666667,2.3437652587890625,0.8451728820800781
0.6457172632217407,1.3348932266235352,-0.6891759634017944,0.7829388976097107,0.5666666666666667,2.0273942947387695,0.9493043422698975
1.1357688903808594,0.7253445386886597,0.4104243516921997,0.4232026934623718,0.5,2.258178472518921,0.5999528765678406
1.0169053077697754,0.9213301539421082,0.09557515382766724,0.4912440776824951,0.5666666666666667,1.862137794494629,0.7328945994377136
0.7090736627578735,1.1683825254440308,-0.4593088626861572,0.6812450289726257,0.5333333333333333,1.8311597108840942,0.8766794204711914
0.5112239718437195,1.1842471361160278,-0.6730231642723083,0.6549053192138672,0.6,2.1517748832702637,0.8252763152122498
0.7610549330711365,0.5959454774856567,0.16510945558547974,0.3688468933105469,0.5,2.34657621383667,0.6258911490440369
0.8021456003189087,0.5533677339553833,0.2487778663635254,0.3818761706352234,0.5,2.344001054763794,0.5621887445449829
0.7947505712509155,0.9127275347709656,-0.11797696352005005,0.48012542724609375,0.5666666666666667,2.729163408279419,0.6995267868041992
0.8656708002090454,0.790395200252533,0.07527559995651245,0.6304385662078857,0.5,2.449242115020752,0.8183237314224243
0.771120548248291,0.7483384609222412,0.022782087326049805,0.46579641103744507,0.30000000000000004,1.8418124914169312,0.6379777789115906
0.7138199806213379,0.7947021722793579,-0.08088219165802002,0.5224514007568359,0.4666666666666667,2.112421751022339,0.7177430391311646
0.794660210609436,0.5406486988067627,0.25401151180267334,0.4469958245754242,0.4,2.126060962677002,0.6204509139060974
0.8700882792472839,0.6643244028091431,0.20576387643814087,0.559334397315979,0.3666666666666667,2.6896982192993164,0.7053977847099304
0.8619822263717651,0.8603624701499939,0.0016197562217712402,0.6176618933677673,0.6,2.4415953159332275,0.7857639193534851
0.4792191982269287,0.9513849020004272,-0.47216570377349854,0.5054001808166504,0.8,2.7817282676696777,0.7069849371910095
1.093675136566162,0.7515296936035156,0.3421454429626465,0.5172120332717896,0.4,2.125795364379883,0.6361235976219177
0.8710263967514038,0.7494043111801147,0.12162208557128906,0.6813663244247437,0.4666666666666667,1.9088064432144165,0.8053333163261414
0.8705293536186218,0.7977649569511414,0.07276439666748047,0.4797288775444031,0.4,2.372507333755493,0.6707535982131958
0.9718632102012634,0.7525472640991211,0.21931594610214233,0.5107736587524414,0.4666666666666667,2.666680335998535,0.6557329893112183
0.8169088363647461,0.8722893595695496,-0.05538052320480347,0.5687108039855957,0.5333333333333333,2.470928907394409,0.7958073019981384
0.77312171459198,0.6807548403739929,0.09236687421798706,0.43006405234336853,0.5333333333333333,2.0074102878570557,0.653606653213501
0.9166728854179382,0.6052635908126831,0.3114092946052551,0.3891328275203705,0.5,2.1789112091064453,0.6108973026275635
0.7503733038902283,0.8741232752799988,-0.12374997138977051,0.603823184967041,0.5,2.309725761413574,0.7825813293457031
0.8330780863761902,0.8758014440536499,-0.04272335767745972,0.5202340483665466,0.5,2.191431999206543,0.7143997550010681
0.7151850461959839,0.8825200796127319,-0.16733503341674805,0.569330632686615,0.5666666666666667,2.357788562774658,0.7953807711601257
0.7007642984390259,0.8762084245681763,-0.1754441261291504,0.5838987231254578,0.4666666666666667,2.266831398010254,0.791540801525116
0.8933817744255066,0.7579643130302429,0.13541746139526367,0.5677739381790161,0.6333333333333333,2.2503364086151123,0.772276759147644
0.6063492298126221,0.6671356558799744,-0.060786426067352295,0.5058168768882751,0.3666666666666667,2.1404857635498047,0.7222067713737488
1.0485141277313232,1.0167698860168457,0.03174424171447754,0.6152264475822449,0.5,2.1875064373016357,0.7767940759658813
0.7080458402633667,0.9052543640136719,-0.19720852375030518,0.5884386301040649,0.3666666666666667,2.415731191635132,0.7397262454032898
0.6462441682815552,0.7799739837646484,-0.13372981548309326,0.6119755506515503,0.6,2.316892623901367,0.8352527022361755
0.9248929023742676,0.5281012654304504,0.39679163694381714,0.42784246802330017,0.4666666666666667,2.116727352142334,0.6890878081321716
0.7230809926986694,0.7784727811813354,-0.055391788482666016,0.5303572416305542,0.43333333333333335,2.528398275375366,0.7529551982879639
0.6312040686607361,0.6936590671539307,-0.06245499849319458,0.5080605149269104,0.4666666666666667,2.3257551193237305,0.6860610842704773
0.8900236487388611,0.5427645444869995,0.3472591042518616,0.4594019055366516,0.3666666666666667,2.540771007537842,0.655405580997467
0.8228739500045776,0.7099701762199402,0.11290377378463745,0.5510501861572266,0.5666666666666667,2.053086996078491,0.6983013153076172
0.7572346925735474,0.6324816346168518,0.12475305795669556,0.5191397070884705,0.5666666666666667,2.096256732940674,0.7209005355834961
0.7467667460441589,0.7000164985656738,0.04675024747848511,0.5141209363937378,0.5333333333333333,2.0935428142547607,0.7124243974685669
0.6146175265312195,0.8407448530197144,-0.22612732648849487,0.554827094078064,0.3666666666666667,2.13006329536438,0.6986684799194336
0.7842354774475098,0.7327257990837097,0.05150967836380005,0.4817171096801758,0.43333333333333335,1.9826477766036987,0.6695661544799805
0.788123369216919,0.5706369280815125,0.2174864411354065,0.4065125584602356,0.4,2.009350299835205,0.5754761695861816
0.8969534635543823,0.769385576248169,0.12756788730621338,0.5134558081626892,0.43333333333333335,2.173283576965332,0.731059193611145
0.8731316328048706,0.6496224403381348,0.22350919246673584,0.5181667804718018,0.33333333333333337,2.0902929306030273,0.6802753806114197
0.6644989252090454,0.9868026971817017,-0.32230377197265625,0.6413806676864624,0.5666666666666667,2.3599495887756348,0.7708326578140259
0.89189213514328,0.833283543586731,0.05860859155654907,0.5108205080032349,0.5666666666666667,2.2983083724975586,0.7231208682060242
0.6968152523040771,0.6873496770858765,0.009465575218200684,0.48861557245254517,0.5666666666666667,2.5274224281311035,0.6533942818641663
0.9539628028869629,0.5448960661888123,0.40906673669815063,0.46960148215293884,0.4,2.3133602142333984,0.6226009726524353
0.7460028529167175,0.6189178228378296,0.12708503007888794,0.3881276547908783,0.43333333333333335,2.3536324501037598,0.6291639804840088
0.8070077896118164,0.6956750750541687,0.1113327145576477,0.45265305042266846,0.3666666666666667,2.1005361080169678,0.6333696842193604
0.6743192076683044,0.5989129543304443,0.07540625333786011,0.4097473621368408,0.5666666666666667,2.1676971912384033,0.5340605974197388
0.5705916285514832,0.9423103332519531,-0.37171870470046997,0.5574008226394653,0.5333333333333333,2.5654191970825195,0.7494263648986816
0.8327785730361938,0.6842451095581055,0.14853346347808838,0.4720141887664795,0.33333333333333337,2.532451629638672,0.6180617809295654
0.5481056571006775,0.9427494406700134,-0.39464378356933594,0.5799800157546997,0.6,2.362581491470337,0.7589281797409058
0.7371188402175903,0.5730611085891724,0.16405773162841797,0.4568677842617035,0.7333333333333334,2.3627402782440186,0.6596897840499878
0.7070829272270203,0.7177814841270447,-0.010698556900024414,0.474222868680954,0.5666666666666667,2.1856913566589355,0.6882402896881104
0.6086437106132507,0.6983604431152344,-0.08971673250198364,0.5282922387123108,0.6666666666666667,2.1031763553619385,0.6766691207885742
0.6245594024658203,0.6059130430221558,0.01864635944366455,0.39751285314559937,0.43333333333333335,2.017831563949585,0.5764932632446289
0.5261468887329102,0.9303860664367676,-0.4042391777038574,0.5992103815078735,0.6,2.09509539604187,0.7508677244186401
0.9176400899887085,0.45942240953445435,0.45821768045425415,0.32265704870224,0.5333333333333333,1.9644311666488647,0.5267404913902283
0.7454296946525574,0.7803465127944946,-0.034916818141937256,0.5860908031463623,0.30000000000000004,2.434333562850952,0.7681196928024292
0.6313886642456055,0.7220288515090942,-0.09064018726348877,0.4395561218261719,0.5333333333333333,2.2846992015838623,0.6125661730766296
0.7174334526062012,0.7060865163803101,0.011346936225891113,0.46365436911582947,0.4,1.7940493822097778,0.5861926078796387
0.8271567225456238,0.6282501220703125,0.19890660047531128,0.4595387876033783,0.1333333333333333,2.327791452407837,0.6155892014503479
0.4991494119167328,0.8523060083389282,-0.35315659642219543,0.6251400709152222,0.5,1.946245789527893,0.723550021648407
0.5897294878959656,0.8411206007003784,-0.25139111280441284,0.6597479581832886,0.5333333333333333,1.9185874462127686,0.7831007838249207
0.5910472869873047,0.7396983504295349,-0.14865106344223022,0.6195986270904541,0.5333333333333333,2.5685408115386963,0.7363327741622925
0.7685576677322388,0.5755780339241028,0.192979633808136,0.4568975865840912,0.5,2.3245227336883545,0.5814780592918396
0.49261200428009033,0.8562313318252563,-0.363619327545166,0.5231229066848755,0.43333333333333335,2.2503886222839355,0.6635949611663818
0.5798580050468445,0.8569476008415222,-0.27708959579467773,0.6044034957885742,0.3666666666666667,2.205127477645874,0.6638575196266174
0.6348435878753662,0.7073135375976562,-0.07246994972229004,0.5239445567131042,0.43333333333333335,2.033153772354126,0.6608970165252686
0.7896897196769714,0.4561685025691986,0.3335212171077728,0.3958772122859955,0.6333333333333333,2.2729814052581787,0.5324534177780151
0.7023698091506958,0.7228788137435913,-0.020509004592895508,0.5488622188568115,0.3666666666666667,2.0819432735443115,0.6732632517814636
0.7714804410934448,0.8295098543167114,-0.0580294132232666,0.5185779333114624,0.43333333333333335,1.7203080654144287,0.5996941924095154
0.6563510298728943,0.6203455924987793,0.03600543737411499,0.544864296913147,0.33333333333333337,2.050374984741211,0.6944949626922607
0.9769772887229919,0.44158777594566345,0.5353895127773285,0.39240390062332153,0.4666666666666667,1.8314497470855713,0.4877418875694275
0.6608769297599792,0.6851204633712769,-0.024243533611297607,0.5606271028518677,0.4,1.9698834419250488,0.6388524174690247
0.7001460790634155,0.6254245042800903,0.0747215747833252,0.46508845686912537,0.6,2.3458151817321777,0.5547985434532166
0.6623729467391968,0.7951390743255615,-0.13276612758636475,0.5477228164672852,0.4666666666666667,1.9717931747436523,0.6411501169204712
0.599413275718689,0.8728947639465332,-0.27348148822784424,0.5828227996826172,0.4,2.2698957920074463,0.6805402040481567
0.5273715257644653,0.5720933675765991,-0.04472184181213379,0.42709052562713623,0.43333333333333335,2.1194236278533936,0.5187984704971313
0.815447986125946,0.6479856967926025,0.1674622893333435,0.6367027759552002,0.6333333333333333,2.151322603225708,0.7367174625396729
0.7698808908462524,0.6110643148422241,0.15881657600402832,0.5338360071182251,0.4666666666666667,1.963954210281372,0.6412051916122437
0.5631897449493408,0.7152702808380127,-0.15208053588867188,0.6201397180557251,0.5666666666666667,2.607909679412842,0.7258142232894897
0.3457467555999756,0.5311126708984375,-0.18536591529846191,0.4767441153526306,0.3666666666666667,2.3706634044647217,0.6302714943885803
0.7167752981185913,0.5517674684524536,0.1650078296661377,0.5165263414382935,0.3666666666666667,2.4199881553649902,0.6248367428779602
0.911922812461853,0.47145354747772217,0.44046926498413086,0.46522530913352966,0.5,1.9294129610061646,0.619674801826477
0.8945991396903992,0.44136950373649597,0.4532296359539032,0.36229532957077026,0.5666666666666667,2.2014615535736084,0.5253148674964905
0.7094947099685669,0.4636739492416382,0.2458207607269287,0.46820199489593506,0.5666666666666667,2.270498037338257,0.5827069282531738
0.5939683318138123,0.7366056442260742,-0.14263731241226196,0.5134663581848145,0.6666666666666667,2.497407913208008,0.6309860348701477
0.5964087247848511,0.7209860682487488,-0.1245773434638977,0.5569814443588257,0.4,1.894773244857788,0.7127482891082764
0.7550694346427917,0.596040666103363,0.1590287685394287,0.3841714859008789,0.6,2.3408594131469727,0.519292950630188
0.6153519749641418,0.6681607961654663,-0.05280882120132446,0.5528011322021484,0.6666666666666667,1.8082395792007446,0.615698516368866
0.8099278807640076,0.5194214582443237,0.29050642251968384,0.467043399810791,0.43333333333333335,2.469494104385376,0.6663853526115417
0.6375306844711304,0.7898914217948914,-0.152360737323761,0.5629843473434448,0.5333333333333333,1.8566924333572388,0.6512953042984009
0.8002080917358398,0.4849223494529724,0.31528574228286743,0.35962700843811035,0.5,2.148700475692749,0.47556084394454956
0.7803170084953308,0.6539949178695679,0.12632209062576294,0.4857112765312195,0.5,1.951434850692749,0.62754225730896
0.6809204816818237,0.8256236910820007,-0.144703209400177,0.5479135513305664,0.5,2.4801738262176514,0.7192871570587158
0.636814534664154,0.6690175533294678,-0.03220301866531372,0.5526024699211121,0.6666666666666667,2.333144426345825,0.7628968954086304
0.68656325340271,0.46535593271255493,0.22120732069015503,0.4455644488334656,0.5,2.3377203941345215,0.6624563932418823
0.5363772511482239,0.609265923500061,-0.07288867235183716,0.4418160915374756,0.6,2.479419469833374,0.6230641603469849
0.6545965671539307,0.6774184703826904,-0.022821903228759766,0.5195800065994263,0.5333333333333333,2.2860114574432373,0.7198866605758667
0.6955217719078064,0.7897722125053406,-0.09425044059753418,0.6069953441619873,0.5666666666666667,2.174199342727661,0.7472330927848816
0.4748104512691498,0.8288004398345947,-0.35398998856544495,0.6636770963668823,0.5333333333333333,2.233555555343628,0.8391360640525818
0.49428591132164,0.7883766889572144,-0.29409077763557434,0.5389487743377686,0.43333333333333335,2.597235918045044,0.6430472135543823
0.764805793762207,0.6197805404663086,0.14502525329589844,0.5471256375312805,0.5,2.307039737701416,0.6822874546051025
0.8076461553573608,0.8251866102218628,-0.017540454864501953,0.4519321322441101,0.6333333333333333,2.411513328552246,0.5883353352546692
0.6678432822227478,0.7044028043746948,-0.03655952215194702,0.5335432887077332,0.5333333333333333,2.217416286468506,0.6717284917831421
0.8940021395683289,0.6106094121932983,0.2833927273750305,0.573733925819397,0.5666666666666667,2.0282487869262695,0.7511063814163208
1.0964136123657227,0.5219224691390991,0.5744911432266235,0.4733535647392273,0.6333333333333333,2.5400078296661377,0.6152967810630798
0.6384209394454956,0.9404193758964539,-0.30199843645095825,0.5258334875106812,0.6333333333333333,2.3590195178985596,0.618571400642395
0.7692710757255554,0.7242146730422974,0.04505640268325806,0.5727094411849976,0.6,2.0696873664855957,0.7016440629959106
0.9851088523864746,0.5200307369232178,0.46507811546325684,0.4432046413421631,0.43333333333333335,2.187628746032715,0.6501973867416382
0.689384400844574,0.4811103940010071,0.2082740068435669,0.41042155027389526,0.2666666666666667,2.049788236618042,0.5482966899871826
0.8647810220718384,0.707108199596405,0.15767282247543335,0.5374465584754944,0.5333333333333333,2.018367052078247,0.737231433391571
0.8835057020187378,0.7208854556083679,0.16262024641036987,0.5541364550590515,0.6,2.3258471488952637,0.6717800498008728
0.5303086042404175,0.917678713798523,-0.38737010955810547,0.6911727786064148,0.5333333333333333,2.059537649154663,0.7969560623168945
0.9353581666946411,0.650557279586792,0.2848008871078491,0.5260388851165771,0.2666666666666667,2.2896623611450195,0.6742540597915649
0.8525845408439636,0.6540312767028809,0.19855326414108276,0.40481871366500854,0.4666666666666667,2.1150331497192383,0.5531976819038391
0.7210557460784912,0.7167631983757019,0.004292547702789307,0.5276094675064087,0.43333333333333335,2.1812198162078857,0.6934140920639038
0.6672989130020142,0.6256383061408997,0.0416606068611145,0.4240741729736328,0.5666666666666667,2.337367296218872,0.6023762226104736
0.9390372633934021,0.5007293820381165,0.43830788135528564,0.41576677560806274,0.5666666666666667,2.7897722721099854,0.6209883689880371
0.8038806915283203,0.6334339380264282,0.1704467535018921,0.3939048647880554,0.5666666666666667,2.183912754058838,0.6033011674880981
0.8120829463005066,0.7627888917922974,0.04929405450820923,0.48124048113822937,0.5333333333333333,2.3565118312835693,0.6446843147277832
0.6870226263999939,0.5158834457397461,0.1711391806602478,0.4529685974121094,0.4666666666666667,2.299009323120117,0.5989314317703247
0.7293464541435242,0.8404673337936401,-0.11112087965011597,0.5534714460372925,0.4,2.300917863845825,0.6563754081726074
0.8894780874252319,0.49550217390060425,0.3939759135246277,0.4472067356109619,0.6333333333333333,1.8132646083831787,0.5947661399841309
0.7623764872550964,0.40845638513565063,0.3539201021194458,0.2788337469100952,0.43333333333333335,2.145745277404785,0.44064363837242126
0.7616837024688721,0.5169451236724854,0.24473857879638672,0.36514148116111755,0.2666666666666667,2.0876517295837402,0.46198076009750366
0.8901354670524597,0.6511820554733276,0.23895341157913208,0.5356032252311707,0.43333333333333335,2.179497718811035,0.6560115218162537
0.8575093150138855,0.6643350124359131,0.1931743025779724,0.4119201600551605,0.5333333333333333,1.919978380203247,0.5281902551651001
0.7503685355186462,0.6657147407531738,0.08465379476547241,0.5137662887573242,0.5666666666666667,2.287928581237793,0.6434615254402161
0.665438175201416,0.9276854991912842,-0.26224732398986816,0.5905801653862,0.5333333333333333,1.9979768991470337,0.7354354858398438
0.7135240435600281,0.6363393068313599,0.07718473672866821,0.5162703990936279,0.6333333333333333,1.980267882347107,0.6472383737564087
0.7968271970748901,0.7834337949752808,0.013393402099609375,0.5852603316307068,0.6333333333333333,1.9575183391571045,0.7419897317886353
0.5176489353179932,0.8638193011283875,-0.3461703658103943,0.4787222146987915,0.6333333333333333,1.9409397840499878,0.5745415687561035
0.9006792902946472,0.6946915984153748,0.20598769187927246,0.4573167562484741,0.3666666666666667,2.1565277576446533,0.5459372401237488
0.856356143951416,0.6739460229873657,0.1824101209640503,0.4045921266078949,0.5666666666666667,1.7800405025482178,0.5074502825737
0.7905645370483398,0.6563971638679504,0.1341673731803894,0.4672636389732361,0.6333333333333333,1.9642606973648071,0.5079379677772522
0.6518881320953369,0.5969816446304321,0.054906487464904785,0.5098138451576233,0.4666666666666667,1.6732728481292725,0.621297299861908
0.6698018312454224,0.6706432700157166,-0.0008414387702941895,0.4363367557525635,0.6333333333333333,1.957493543624878,0.5433183312416077
0.626794695854187,0.6582183241844177,-0.03142362833023071,0.4906751811504364,0.5333333333333333,2.4525160789489746,0.5707814693450928
0.8090329170227051,0.7645084857940674,0.044524431228637695,0.5952745676040649,0.43333333333333335,2.2661707401275635,0.6614192724227905
0.5043607950210571,0.9538038969039917,-0.44944310188293457,0.5617430806159973,0.6333333333333333,2.0650997161865234,0.631149172782898
0.5175050497055054,0.9201605319976807,-0.4026554822921753,0.6710047721862793,0.5333333333333333,2.1133878231048584,0.7264965772628784
0.8277939558029175,0.6027464866638184,0.22504746913909912,0.47507244348526,0.4,2.351186513900757,0.5517100095748901
0.6509127020835876,0.9147580862045288,-0.26384538412094116,0.5877810716629028,0.6,2.1026434898376465,0.6776639819145203
0.48144960403442383,0.8015984296798706,-0.3201488256454468,0.5261008143424988,0.6333333333333333,2.0057740211486816,0.617093563079834
0.7570211291313171,0.6855767965316772,0.07144433259963989,0.541584849357605,0.5666666666666667,2.2343361377716064,0.6500051021575928
0.776451051235199,0.6287705302238464,0.14768052101135254,0.5392274260520935,0.6,2.296369791030884,0.6172735095024109
0.5182508826255798,0.6677455902099609,-0.1494947075843811,0.4807620048522949,0.43333333333333335,2.609684705734253,0.5960304737091064
0.8016988635063171,0.7920548319816589,0.009644031524658203,0.5621184706687927,0.43333333333333335,2.339340925216675,0.6294263601303101
0.7815245389938354,0.6175908446311951,0.16393369436264038,0.5195735692977905,0.3666666666666667,1.9283570051193237,0.6298598051071167
0.5537616014480591,0.9493799209594727,-0.3956183195114136,0.655478298664093,0.4,2.633629083633423,0.7324815988540649
0.5999748706817627,0.9976298213005066,-0.3976549506187439,0.6220511794090271,0.5666666666666667,2.608184814453125,0.6655169129371643
0.6222005486488342,0.8203253746032715,-0.19812482595443726,0.5714592337608337,0.43333333333333335,2.269172191619873,0.6393270492553711
0.574384331703186,0.8235353231430054,-0.24915099143981934,0.5372031927108765,0.43333333333333335,2.4447360038757324,0.6064798831939697
0.528965950012207,0.5865589380264282,-0.05759298801422119,0.34476256370544434,0.5,2.204192876815796,0.49985775351524353
0.4751659333705902,0.7037503123283386,-0.2285843789577484,0.369316428899765,0.5666666666666667,2.0782220363616943,0.5102354288101196
0.6253038048744202,0.8679549098014832,-0.242651104927063,0.7229458093643188,0.4666666666666667,1.9485644102096558,0.8019909858703613
0.7970776557922363,0.7205493450164795,0.07652831077575684,0.5037437677383423,0.6,2.2101211547851562,0.6150712370872498
0.38513001799583435,1.1227810382843018,-0.7376510202884674,0.7043004035949707,0.5666666666666667,1.9433904886245728,0.7443172335624695
0.5395630598068237,0.9140412211418152,-0.37447816133499146,0.625112771987915,0.4666666666666667,2.03647780418396,0.7371727824211121
0.5431452393531799,0.9661979675292969,-0.42305272817611694,0.7014708518981934,0.5666666666666667,2.363013982772827,0.7576340436935425
0.5806866884231567,0.7674822807312012,-0.18679559230804443,0.533972978591919,0.5666666666666667,2.4981398582458496,0.6252592206001282
0.8207336664199829,0.6732980012893677,0.14743566513061523,0.5003840327262878,0.5666666666666667,2.406158924102783,0.6325839757919312
0.8899120092391968,0.7413389682769775,0.14857304096221924,0.5612622499465942,0.5333333333333333,1.9371801614761353,0.6517425775527954
0.9131428003311157,0.8398014903068542,0.07334131002426147,0.7939251661300659,0.5333333333333333,2.036926031112671,0.861301839351654
0.697681188583374,0.9783956408500671,-0.2807144522666931,0.906733512878418,0.5333333333333333,2.22880220413208,0.9478363394737244
1.0663609504699707,1.035666823387146,0.030694127082824707,0.8190509080886841,0.5,2.2909836769104004,0.8664249181747437
0.9476114511489868,0.8390833735466003,0.10852807760238647,0.8366841077804565,0.4,2.044757843017578,0.8974210023880005
0.7564190626144409,0.8459271788597107,-0.08950811624526978,0.7465407252311707,0.5,2.0343921184539795,0.7961782217025757
0.8365906476974487,0.705122709274292,0.13146793842315674,0.7703601121902466,0.5,2.7123289108276367,0.8248836994171143
1.0982346534729004,0.6430201530456543,0.4552145004272461,0.7915846705436707,0.3666666666666667,2.148040294647217,0.8675395846366882
0.6414968967437744,1.0615262985229492,-0.4200294017791748,0.7756792306900024,0.6,2.010136604309082,0.8510206937789917
0.8206557631492615,0.9006449580192566,-0.07998919486999512,0.7814655303955078,0.4666666666666667,2.831937551498413,0.8478848338127136
0.8788034915924072,1.0184001922607422,-0.13959670066833496,0.6833807826042175,0.5666666666666667,2.2378299236297607,0.7327143549919128
0.8432687520980835,0.7239996790885925,0.11926907300949097,0.6619513034820557,0.5,2.104530096054077,0.7797799110412598
0.9611939787864685,0.5632306337356567,0.39796334505081177,0.6745487451553345,0.5333333333333333,2.5999882221221924,0.7650063037872314
0.7217930555343628,0.9780377149581909,-0.2562446594238281,0.7742973566055298,0.6666666666666667,2.5869202613830566,0.834891676902771
0.6567496061325073,0.8699153661727905,-0.2131657600402832,0.6688982844352722,0.5333333333333333,2.5251805782318115,0.7465258836746216
1.1240601539611816,0.6040181517601013,0.5200420022010803,0.6342156529426575,0.4,2.087444543838501,0.758427083492279
1.10280442237854,0.6834813952445984,0.41932302713394165,0.6019097566604614,0.5,2.4548826217651367,0.6754565238952637
0.8583201169967651,0.6967903971672058,0.16152971982955933,0.5926231741905212,0.3666666666666667,2.644545793533325,0.6980710029602051
0.8276354670524597,0.6652893424034119,0.16234612464904785,0.5793672800064087,0.6666666666666667,1.990543246269226,0.6886708736419678
0.7378785014152527,0.5283858180046082,0.20949268341064453,0.4996466338634491,0.4666666666666667,1.9237884283065796,0.6473236680030823
0.9038408994674683,0.6695388555526733,0.23430204391479492,0.5309106111526489,0.43333333333333335,2.3682775497436523,0.595596432685852
0.6511743068695068,0.5286717414855957,0.12250256538391113,0.43313854932785034,0.4,2.2230587005615234,0.5397064089775085
0.926391065120697,0.6105824708938599,0.31580859422683716,0.4454054832458496,0.3666666666666667,1.9728071689605713,0.5523155927658081
0.6505268812179565,0.6464189291000366,0.004107952117919922,0.46212896704673767,0.6666666666666667,2.5064594745635986,0.5406613945960999
0.7737560272216797,0.7133344411849976,0.06042158603668213,0.49921363592147827,0.3666666666666667,2.2138476371765137,0.6112799644470215
0.4568726420402527,0.9637608528137207,-0.506888210773468,0.5614444017410278,0.5333333333333333,2.074192523956299,0.7625242471694946
0.9377128481864929,0.6499223709106445,0.2877904772758484,0.5567623376846313,0.4666666666666667,2.352964162826538,0.7025966644287109
0.7384812831878662,0.5228349566459656,0.21564632654190063,0.4074877202510834,0.3666666666666667,2.2625246047973633,0.6193715929985046
0.8347641825675964,0.8588756918907166,-0.024111509323120117,0.5958243012428284,0.5333333333333333,2.264906883239746,0.7944902181625366
0.7955325841903687,0.7946803569793701,0.0008522272109985352,0.47511714696884155,0.5333333333333333,2.486109972000122,0.6661219596862793
0.7251962423324585,0.7330533266067505,-0.007857084274291992,0.49595069885253906,0.5666666666666667,2.4142487049102783,0.6995800733566284
0.9527066946029663,0.7064239382743835,0.24628275632858276,0.49165940284729004,0.5,2.0905494689941406,0.7068280577659607
0.4493688941001892,0.8454946279525757,-0.3961257338523865,0.5467700362205505,0.6333333333333333,2.3521149158477783,0.6844909191131592
1.0521433353424072,0.7319883108139038,0.3201550245285034,0.4346354007720947,0.3666666666666667,2.1129324436187744,0.5848299264907837
1.0828800201416016,0.8919672966003418,0.19091272354125977,0.5493809580802917,0.4666666666666667,1.9935945272445679,0.6831943392753601
1.066605806350708,0.7635736465454102,0.30303215980529785,0.5562918186187744,0.43333333333333335,2.497046709060669,0.6844853758811951
0.6702399253845215,0.7830826044082642,-0.11284267902374268,0.588199257850647,0.43333333333333335,2.3893532752990723,0.7072420120239258
0.9887084364891052,0.586368978023529,0.40233945846557617,0.38497206568717957,0.6333333333333333,2.566307544708252,0.5156807899475098
1.0363439321517944,0.9442571401596069,0.0920867919921875,0.605185866355896,0.3666666666666667,2.179840326309204,0.7034003734588623
0.9183756709098816,1.145480990409851,-0.22710531949996948,0.7570947408676147,0.4666666666666667,2.158170700073242,0.8569128513336182
1.1096253395080566,0.6443272233009338,0.4652981162071228,0.44709905982017517,0.6,2.6824727058410645,0.5784600973129272
0.9899749159812927,1.0693916082382202,-0.07941669225692749,0.6324981451034546,0.4666666666666667,2.1798863410949707,0.7654157876968384
0.9493098258972168,0.8678611516952515,0.08144867420196533,0.5595986843109131,0.5,2.0715043544769287,0.6430571675300598
1.0194156169891357,0.7860383987426758,0.23337721824645996,0.48558610677719116,0.6,2.136972665786743,0.5712513327598572
0.6973714828491211,0.94065922498703,-0.24328774213790894,0.56644606590271,0.6,2.129896402359009,0.6840038299560547
1.2737534046173096,0.5057766437530518,0.7679767608642578,0.414333701133728,0.4666666666666667,2.225280284881592,0.5344430208206177
0.8184164762496948,0.7307643890380859,0.08765208721160889,0.5364464521408081,0.5,2.1357195377349854,0.684773325920105
0.7761363387107849,0.9701339602470398,-0.19399762153625488,0.6449154615402222,0.4666666666666667,2.0129783153533936,0.7416059970855713
0.7532926797866821,0.8717843890190125,-0.11849170923233032,0.686262309551239,0.6,2.4772934913635254,0.8409123420715332
1.0349228382110596,0.7070740461349487,0.32784879207611084,0.5584976077079773,0.6666666666666667,2.244600534439087,0.7076283693313599
1.0107731819152832,0.6325374841690063,0.37823569774627686,0.577490508556366,0.4,2.3571949005126953,0.7200750112533569
0.7651118636131287,0.5670573711395264,0.1980544924736023,0.5408000946044922,0.4,2.0747952461242676,0.6888963580131531
0.8911170959472656,0.6174256801605225,0.27369141578674316,0.518388569355011,0.3666666666666667,1.962289571762085,0.6455204486846924
0.6113640069961548,0.8893305659294128,-0.27796655893325806,0.662164032459259,0.6333333333333333,2.25658917427063,0.7751843333244324
0.7173568606376648,0.7841237783432007,-0.06676691770553589,0.6103240847587585,0.4,2.5756123065948486,0.7480432391166687
0.8662600517272949,0.772204577922821,0.09405547380447388,0.5695413947105408,0.5333333333333333,2.5080714225769043,0.7190765142440796
0.7753137946128845,0.6484638452529907,0.1268499493598938,0.5773594975471497,0.5,2.2137038707733154,0.7143579721450806
1.0089465379714966,0.7206029891967773,0.28834354877471924,0.5333212614059448,0.43333333333333335,2.049037456512451,0.6556593179702759
0.6653001308441162,0.8599205017089844,-0.19462037086486816,0.6765736937522888,0.6333333333333333,2.0018019676208496,0.7804290652275085
0.8111711740493774,0.8772260546684265,-0.06605488061904907,0.5998108983039856,0.6333333333333333,1.8406916856765747,0.7478888034820557
0.8366822004318237,0.7909993529319763,0.04568284749984741,0.6359803676605225,0.4666666666666667,2.4424264430999756,0.759099006652832
0.6918357610702515,0.9399659633636475,-0.248130202293396,0.6086119413375854,0.5333333333333333,2.1715641021728516,0.7192806601524353
1.0101382732391357,0.6954395174980164,0.3146987557411194,0.5562607049942017,0.3666666666666667,2.484142541885376,0.6856216788291931
0.6638149619102478,0.7866110801696777,-0.12279611825942993,0.6126863956451416,0.4,2.5373475551605225,0.7632054090499878
1.008178472518921,0.6044749021530151,0.40370357036590576,0.5347747802734375,0.4666666666666667,2.1912755966186523,0.6513379812240601
0.9391690492630005,0.5355918407440186,0.40357720851898193,0.5264766812324524,0.4666666666666667,2.296105146408081,0.680538535118103
0.6307135820388794,0.7981685400009155,-0.16745495796203613,0.6032371520996094,0.6333333333333333,2.03934383392334,0.6978418231010437
0.7583019137382507,0.7578314542770386,0.0004704594612121582,0.5752766132354736,0.3666666666666667,2.0586318969726562,0.6517974138259888
0.4777584671974182,0.8260230422019958,-0.34826457500457764,0.7203665971755981,0.6,2.3107991218566895,0.8124222755432129
0.7788395881652832,0.7528282999992371,0.026011288166046143,0.5535171031951904,0.5,2.195218086242676,0.6483414173126221
1.0740245580673218,0.4702026844024658,0.603821873664856,0.475419282913208,0.33333333333333337,1.8729982376098633,0.5812879800796509
0.5311237573623657,0.9130293726921082,-0.38190561532974243,0.6469413042068481,0.5,2.8165926933288574,0.7428056597709656
0.5576357841491699,0.8730179071426392,-0.31538212299346924,0.710260808467865,0.4666666666666667,2.363722562789917,0.7942711710929871
0.5743467211723328,0.8350734114646912,-0.2607266902923584,0.5739338397979736,0.43333333333333335,2.0806453227996826,0.6572098731994629
0.9762346148490906,0.4895530343055725,0.48668158054351807,0.49540600180625916,0.33333333333333337,1.7906341552734375,0.5935181975364685
0.3801451325416565,1.0154601335525513,-0.6353150010108948,0.6972963213920593,0.6,2.040168523788452,0.7586172819137573
0.3994585871696472,0.7772678732872009,-0.3778092861175537,0.4424223303794861,0.4,2.4033873081207275,0.5257320404052734
0.40825915336608887,0.7891356348991394,-0.38087648153305054,0.5457204580307007,0.5,2.082756519317627,0.6141266822814941
0.7352756261825562,0.6545891761779785,0.08068645000457764,0.6158795356750488,0.5,1.9707059860229492,0.6883748769760132
0.60991370677948,0.8958636522293091,-0.2859499454498291,0.6536135673522949,0.43333333333333335,1.9119327068328857,0.710962176322937
0.4681438207626343,1.0328773260116577,-0.5647335052490234,0.6906258463859558,0.5666666666666667,2.305349826812744,0.7485007643699646
0.5871161818504333,0.8156456351280212,-0.2285294532775879,0.6082826852798462,0.3666666666666667,2.08137845993042,0.6886807680130005
0.523086667060852,0.8337568640708923,-0.3106701970100403,0.6143016815185547,0.4666666666666667,2.169907808303833,0.6764354705810547
0.47821521759033203,0.9496363997459412,-0.47142118215560913,0.6651921272277832,0.5666666666666667,2.051424026489258,0.7467450499534607
0.6093367338180542,0.8760517835617065,-0.26671504974365234,0.710902214050293,0.33333333333333337,2.2043638229370117,0.8098646998405457
0.6770938634872437,0.758297324180603,-0.08120346069335938,0.6080485582351685,0.30000000000000004,2.466524362564087,0.7219047546386719
0.6208231449127197,0.5510352849960327,0.06978785991668701,0.43079861998558044,0.4666666666666667,1.9909090995788574,0.5249661803245544
0.4037567377090454,0.9221220016479492,-0.5183652639389038,0.7489060759544373,0.7,2.435713529586792,0.8101532459259033
0.5086523294448853,0.6189410090446472,-0.11028867959976196,0.4168386161327362,0.5333333333333333,2.1455466747283936,0.4958575963973999
0.8016748428344727,0.6946401596069336,0.10703468322753906,0.5500563979148865,0.30000000000000004,1.9782675504684448,0.6141592264175415
0.6049364805221558,0.6989328861236572,-0.09399640560150146,0.4880419373512268,0.4,2.0736184120178223,0.6139095425605774
0.6881701350212097,0.5812042355537415,0.10696589946746826,0.4849207401275635,0.4666666666666667,1.8087544441223145,0.5744372606277466
0.6150442361831665,0.8194990158081055,-0.20445477962493896,0.6214770674705505,0.3666666666666667,2.4791648387908936,0.6927868723869324
1.0331993103027344,0.508371114730835,0.5248281955718994,0.48064765334129333,0.3666666666666667,2.0336217880249023,0.5759164094924927
0.5151692628860474,0.8666194677352905,-0.35145020484924316,0.4354269504547119,0.6,2.363615036010742,0.5235791206359863
0.951240062713623,0.5400866270065308,0.4111534357070923,0.3976294696331024,0.3666666666666667,2.065171241760254,0.4843164086341858
0.46324726939201355,0.6807867884635925,-0.21753951907157898,0.60438072681427,0.5333333333333333,2.4105076789855957,0.6782231330871582
0.9975029826164246,0.4845966100692749,0.5129063725471497,0.4258897304534912,0.6,2.0814318656921387,0.48916006088256836
0.8114882707595825,0.6260669231414795,0.18542134761810303,0.48591622710227966,0.6,1.6968610286712646,0.5386692881584167
0.48197540640830994,0.7670825719833374,-0.28510716557502747,0.49462008476257324,0.5,1.9428147077560425,0.5302401781082153
0.8341414332389832,0.6400064826011658,0.19413495063781738,0.545768141746521,0.5,2.1459155082702637,0.6438912153244019
0.5461299419403076,0.9266955852508545,-0.3805656433105469,0.641008734703064,0.6333333333333333,1.8443375825881958,0.7378138303756714
0.8202415704727173,0.38534975051879883,0.43489181995391846,0.28029730916023254,0.5,2.3263962268829346,0.36076053977012634
0.6412605047225952,0.831622838973999,-0.1903623342514038,0.4989168345928192,0.4666666666666667,2.140774965286255,0.5726319551467896
0.6730875968933105,0.7954987287521362,-0.12241113185882568,0.6082972288131714,0.4666666666666667,2.0905206203460693,0.6726583242416382
0.6515430212020874,0.627236008644104,0.0243070125579834,0.5390492677688599,0.5333333333333333,2.5515291690826416,0.6407526731491089
0.6331981420516968,0.8154029846191406,-0.18220484256744385,0.6015614867210388,0.43333333333333335,1.8050750494003296,0.6767727732658386
0.9474518299102783,0.5233830213546753,0.424068808555603,0.40950435400009155,0.6,2.449753761291504,0.4826138913631439
0.8118386268615723,0.6387835741043091,0.17305505275726318,0.5046484470367432,0.5,2.327863931655884,0.5431293249130249
0.8103863596916199,0.683385968208313,0.12700039148330688,0.5561386942863464,0.5,1.8487886190414429,0.6613947153091431
0.8403387069702148,0.5915228128433228,0.2488158941268921,0.4830667972564697,0.4666666666666667,1.979501485824585,0.566338300704956
0.7154520750045776,0.8032563924789429,-0.08780431747436523,0.5775601267814636,0.5,2.4194557666778564,0.6520556211471558
0.601047933101654,0.6982674598693848,-0.09721952676773071,0.4808710515499115,0.4666666666666667,2.0111186504364014,0.5607756972312927
0.6703683137893677,0.7862920761108398,-0.11592376232147217,0.5084835886955261,0.5333333333333333,2.2628414630889893,0.5898502469062805
0.7636579275131226,0.7956566214561462,-0.03199869394302368,0.5368523597717285,0.5666666666666667,1.8287125825881958,0.6014440059661865
0.5580086708068848,0.8058667182922363,-0.24785804748535156,0.6537226438522339,0.5,2.3452601432800293,0.7327038645744324
0.7147302031517029,0.4472135901451111,0.2675166130065918,0.37111756205558777,0.43333333333333335,2.139594316482544,0.4703133702278137
0.7153754234313965,0.43745872378349304,0.27791669964790344,0.36778926849365234,0.5333333333333333,1.977662205696106,0.427096426486969
1.032130241394043,0.537311851978302,0.49481838941574097,0.47613057494163513,0.43333333333333335,2.4200403690338135,0.5546519756317139
0.6019717454910278,0.6349673867225647,-0.032995641231536865,0.503685712814331,0.4666666666666667,2.2067768573760986,0.5961921215057373
0.7426708936691284,0.4998648166656494,0.242806077003479,0.45538729429244995,0.43333333333333335,1.8376238346099854,0.5653080940246582
0.5710718035697937,0.8902919292449951,-0.3192201256752014,0.5934993028640747,0.5333333333333333,2.207490921020508,0.6433174014091492
0.4730040431022644,0.7791799306869507,-0.3061758875846863,0.7149486541748047,0.5666666666666667,2.1159069538116455,0.7940481901168823
0.7403289079666138,0.7446330785751343,-0.004304170608520508,0.6060190796852112,0.7,2.258639335632324,0.6771817207336426
0.8698029518127441,0.688147783279419,0.1816551685333252,0.4631575047969818,0.4666666666666667,2.5472519397735596,0.5303884744644165
0.6969513297080994,0.7568516731262207,-0.05990034341812134,0.4303247928619385,0.43333333333333335,2.4195189476013184,0.5083965063095093
0.5691617727279663,0.8381866812705994,-0.26902490854263306,0.6041091680526733,0.5333333333333333,2.384147882461548,0.6869058609008789
0.9445554614067078,0.6790117621421814,0.26554369926452637,0.5096957683563232,0.4666666666666667,2.0240914821624756,0.576911985874176
0.813868522644043,0.7245563268661499,0.08931219577789307,0.5213381052017212,0.43333333333333335,2.016474962234497,0.610260546207428
0.4794289469718933,0.7597546577453613,-0.280325710773468,0.5709950923919678,0.7,2.1681554317474365,0.6059760451316833
0.5428751707077026,0.8365572690963745,-0.2936820983886719,0.6177226901054382,0.5666666666666667,2.099698066711426,0.6912955045700073
0.5914434790611267,0.9410388469696045,-0.3495953679084778,0.6692587733268738,0.5333333333333333,1.9378395080566406,0.7457795143127441
0.8721299171447754,0.6423412561416626,0.2297886610031128,0.42396053671836853,0.43333333333333335,2.094787359237671,0.49508458375930786
0.7289237380027771,0.6511043310165405,0.07781940698623657,0.5183839201927185,0.43333333333333335,2.6610851287841797,0.5931190252304077
0.6068609952926636,0.5593494176864624,0.04751157760620117,0.4993560314178467,0.3666666666666667,2.1329402923583984,0.5841696262359619
0.6690012812614441,0.834499716758728,-0.16549843549728394,0.5718063116073608,0.6,2.2638280391693115,0.6240278482437134
0.46845096349716187,0.9867672920227051,-0.5183163285255432,0.6267869472503662,0.5666666666666667,2.2119922637939453,0.6774436831474304
1.0145677328109741,0.5976556539535522,0.4169120788574219,0.4942914843559265,0.6,2.5839481353759766,0.5670299530029297
0.9339151382446289,0.5464829206466675,0.3874322175979614,0.4404335021972656,0.4666666666666667,2.190920352935791,0.5084512233734131
0.7024528384208679,0.7933623194694519,-0.09090948104858398,0.5625547766685486,0.4666666666666667,2.089759111404419,0.6111099720001221
0.8671830892562866,0.5212595462799072,0.3459235429763794,0.41843268275260925,0.33333333333333337,2.3316667079925537,0.49259161949157715
0.7429165840148926,0.533673882484436,0.20924270153045654,0.39795535802841187,0.30000000000000004,1.7647637128829956,0.4810878038406372
0.8963295817375183,0.45792314410209656,0.43840643763542175,0.378396600484848,0.43333333333333335,2.0196502208709717,0.46682024002075195
0.5410667657852173,0.782231330871582,-0.24116456508636475,0.6179846525192261,0.6,1.8432410955429077,0.711394190788269
0.9210805296897888,0.5511835813522339,0.36989694833755493,0.5336848497390747,0.4666666666666667,2.2943854331970215,0.6428436636924744
1.0454397201538086,0.4610968232154846,0.584342896938324,0.3635987639427185,0.5,2.178082227706909,0.4565516710281372
0.5351651310920715,0.7996515035629272,-0.2644863724708557,0.5128272771835327,0.5333333333333333,2.3938052654266357,0.5593758821487427
0.604041337966919,0.646548330783844,-0.04250699281692505,0.5860544443130493,0.33333333333333337,2.246941328048706,0.7135519981384277
0.6231273412704468,0.8782151937484741,-0.25508785247802734,0.6476558446884155,0.6666666666666667,2.209260940551758,0.7152343988418579
0.7138902544975281,0.7541570663452148,-0.04026681184768677,0.5044698119163513,0.5666666666666667,2.419767379760742,0.5725867748260498
0.8762540221214294,0.638506293296814,0.23774772882461548,0.5316302180290222,0.4666666666666667,2.1323235034942627,0.5673357844352722
0.8702367544174194,0.610173225402832,0.2600635290145874,0.48277243971824646,0.4666666666666667,1.8386791944503784,0.5688822269439697
0.7037025690078735,0.7988513708114624,-0.09514880180358887,0.6273229718208313,0.6666666666666667,1.9030332565307617,0.7209262847900391
0.597011923789978,0.8313273191452026,-0.2343153953552246,0.5993713140487671,0.4666666666666667,2.211995840072632,0.6741479635238647
0.6930382251739502,0.5089722871780396,0.18406593799591064,0.42091378569602966,0.43333333333333335,2.3379738330841064,0.47225186228752136
0.5595000982284546,0.7246923446655273,-0.16519224643707275,0.514274001121521,0.6666666666666667,2.51395845413208,0.5810825228691101
0.7243393659591675,0.6828752756118774,0.04146409034729004,0.5510174036026001,0.4666666666666667,2.3514695167541504,0.6330379843711853
0.4444664418697357,0.9463586807250977,-0.5018922388553619,0.5925412774085999,0.4,2.368837594985962,0.6527100801467896
0.6994501948356628,0.5543758273124695,0.14507436752319336,0.4342277944087982,0.5333333333333333,2.26537823677063,0.48529505729675293
0.9001998901367188,0.3776293396949768,0.5225705504417419,0.4175581932067871,0.5,2.020569086074829,0.5217124819755554
0.6997025012969971,0.8491291403770447,-0.1494266390800476,0.6349273920059204,0.6,1.943364143371582,0.6912552714347839
0.6572409868240356,0.8331203460693359,-0.1758793592453003,0.6682181358337402,0.5666666666666667,2.153491735458374,0.7404035329818726
0.46900996565818787,0.8665251731872559,-0.397515207529068,0.5634967684745789,0.6666666666666667,2.487865686416626,0.6016709208488464
0.6373147964477539,0.8006877899169922,-0.16337299346923828,0.5547088384628296,0.5333333333333333,2.143883466720581,0.643896758556366
0.5310248732566833,0.7499305605888367,-0.21890568733215332,0.5304154753684998,0.4,2.460491895675659,0.6317854523658752
0.6651572585105896,0.7165164947509766,-0.05135923624038696,0.6438993215560913,0.5,2.498060703277588,0.7344197034835815
0.3990585207939148,1.0792462825775146,-0.6801877617835999,0.6534662246704102,0.43333333333333335,2.369422197341919,0.7275633811950684
0.6166450381278992,0.6474525928497314,-0.030807554721832275,0.4309113919734955,0.6,1.9672619104385376,0.4839049279689789
0.7691671252250671,0.5080782771110535,0.26108884811401367,0.40999194979667664,0.5,2.12970232963562,0.5063022375106812
0.8861322402954102,0.6429867148399353,0.24314552545547485,0.5002318620681763,0.4666666666666667,2.239100694656372,0.5666272640228271
0.5418212413787842,0.6266902685165405,-0.08486902713775635,0.4485298991203308,0.5333333333333333,2.331234931945801,0.5250535011291504
0.8491644859313965,0.6126298308372498,0.23653465509414673,0.5318431258201599,0.4666666666666667,1.8106629848480225,0.6026647090911865
0.6867119669914246,0.7384718656539917,-0.05175989866256714,0.4921287000179291,0.3666666666666667,2.238535165786743,0.5444655418395996
0.67915940284729,0.6181046366691589,0.061054766178131104,0.5139025449752808,0.43333333333333335,2.2323858737945557,0.6015527844429016
0.5727383494377136,0.7723364233970642,-0.19959807395935059,0.5841819047927856,0.5,2.2955312728881836,0.6713205575942993
0.5707349181175232,0.9978088736534119,-0.42707395553588867,0.7209835052490234,0.5333333333333333,2.1545541286468506,0.7673434019088745
0.6466748118400574,0.6434754729270935,0.003199338912963867,0.5800796747207642,0.5666666666666667,1.8689838647842407,0.6683398485183716
0.42277026176452637,1.0449306964874268,-0.6221604347229004,0.6925030946731567,0.4666666666666667,2.466425657272339,0.7225241661071777
0.6679579615592957,0.7343939542770386,-0.06643599271774292,0.5638419985771179,0.6,2.2408576011657715,0.6210745573043823
0.5963261127471924,0.7979522943496704,-0.20162618160247803,0.6213750839233398,0.5,2.2765612602233887,0.6896843314170837
0.7962185144424438,0.47374051809310913,0.3224779963493347,0.4287421405315399,0.33333333333333337,2.0262656211853027,0.5488207340240479
0.6189984679222107,0.6797658801078796,-0.060767412185668945,0.5885900259017944,0.6,2.2503104209899902,0.6952729225158691
0.6187804937362671,0.6753541827201843,-0.056573688983917236,0.5804831981658936,0.4,2.2354941368103027,0.6759551763534546
0.6392731666564941,0.8208543658256531,-0.18158119916915894,0.5962852239608765,0.5666666666666667,2.615532159805298,0.6766271591186523
0.6245784163475037,0.5257207751274109,0.09885764122009277,0.4445958137512207,0.4666666666666667,1.7955058813095093,0.5380473136901855
0.9121851921081543,0.5514760613441467,0.36070913076400757,0.46686896681785583,0.5,2.131460428237915,0.5594340562820435
0.680420994758606,0.922177791595459,-0.24175679683685303,0.6753253936767578,0.5333333333333333,1.7734345197677612,0.7437827587127686
0.625154972076416,0.8455065488815308,-0.22035157680511475,0.672444224357605,0.5666666666666667,1.8947582244873047,0.7567585706710815
0.7921856641769409,0.5929502248764038,0.1992354393005371,0.5756892561912537,0.4,2.194511890411377,0.6924499273300171
0.741024374961853,0.5446285009384155,0.1963958740234375,0.45346713066101074,0.5333333333333333,2.2878503799438477,0.5304628610610962
0.6776685118675232,0.8906778693199158,-0.21300935745239258,0.6632249355316162,0.6,2.287599802017212,0.715356707572937
0.7377855181694031,0.5160198211669922,0.2217656970024109,0.3570718467235565,0.4666666666666667,2.6343507766723633,0.42834270000457764
0.5967313051223755,0.8491172790527344,-0.2523859739303589,0.6159720420837402,0.3666666666666667,2.395538568496704,0.7093799114227295
0.8333544731140137,0.7063884735107422,0.12696599960327148,0.585754930973053,0.5,2.147844076156616,0.6773484945297241
0.8810083270072937,0.6359655857086182,0.24504274129867554,0.5467059016227722,0.43333333333333335,2.1006205081939697,0.6562499403953552
0.841315746307373,0.611096203327179,0.2302195429801941,0.5370376110076904,0.6,2.0255489349365234,0.6283624768257141
0.6083353757858276,0.9351105690002441,-0.3267751932144165,0.580194354057312,0.6333333333333333,2.3814711570739746,0.6216566562652588
0.518671452999115,1.011677861213684,-0.4930064082145691,0.6458793878555298,0.6,2.0582258701324463,0.6891111731529236
0.7278734445571899,0.7414566874504089,-0.013583242893218994,0.6138004064559937,0.5666666666666667,1.9738043546676636,0.6811507940292358
0.6808980703353882,0.8756158351898193,-0.19471776485443115,0.6234694719314575,0.5666666666666667,2.6014909744262695,0.7141487002372742
0.5141104459762573,1.023836374282837,-0.5097259283065796,0.7762249708175659,0.6666666666666667,2.406437873840332,0.8504605293273926
0.5698713064193726,0.6568278670310974,-0.08695656061172485,0.45753806829452515,0.30000000000000004,2.231022357940674,0.5691969394683838
0.6565356254577637,0.8519821166992188,-0.19544649124145508,0.6041576266288757,0.6666666666666667,2.283139705657959,0.6744537353515625
0.882347583770752,0.45445436239242554,0.4278932213783264,0.387530654668808,0.3666666666666667,2.432323694229126,0.5082749128341675
0.6888930797576904,0.6191956400871277,0.06969743967056274,0.4751558005809784,0.5333333333333333,1.8422129154205322,0.5445066690444946
0.7785662412643433,0.3842621445655823,0.394304096698761,0.39116811752319336,0.5666666666666667,2.1198530197143555,0.48303383588790894
0.929931640625,0.4572290778160095,0.4727025628089905,0.4237358272075653,0.5333333333333333,2.6018545627593994,0.49708518385887146
0.8962808847427368,0.5994796752929688,0.29680120944976807,0.48765891790390015,0.43333333333333335,2.158170700073242,0.5635734796524048
0.7642609477043152,0.7406986951828003,0.023562252521514893,0.5777857303619385,0.5666666666666667,2.194202423095703,0.6569125652313232
0.7657803297042847,0.5650103092193604,0.20077002048492432,0.4790639877319336,0.6,2.3504343032836914,0.5450133085250854
0.8839866518974304,0.6527010798454285,0.23128557205200195,0.4727071225643158,0.5333333333333333,2.3207147121429443,0.5356072187423706
0.6536760330200195,0.4705888628959656,0.18308717012405396,0.45931386947631836,0.3666666666666667,2.08115816116333,0.5791454315185547
0.9243413805961609,0.6506122350692749,0.273729145526886,0.4869321286678314,0.4666666666666667,2.4125757217407227,0.5284435749053955
0.8806734085083008,0.6575513482093811,0.22312206029891968,0.47705933451652527,0.4,2.192624807357788,0.5616323351860046
0.5763804316520691,0.8270573616027832,-0.2506769299507141,0.5657033920288086,0.5666666666666667,2.1863794326782227,0.6041793823242188
0.7647916674613953,0.6572867631912231,0.10750490427017212,0.6014515161514282,0.4666666666666667,1.8289573192596436,0.7109455466270447
0.6957659721374512,0.8807210922241211,-0.18495512008666992,0.7008748054504395,0.6,2.3070645332336426,0.7796849012374878
0.8515028953552246,0.5619908571243286,0.289512038230896,0.46210360527038574,0.5333333333333333,2.1238045692443848,0.5567973256111145
0.8182141184806824,0.5358889102935791,0.28232520818710327,0.5119733214378357,0.6666666666666667,2.5690808296203613,0.6065077185630798
0.6269724369049072,0.8476619720458984,-0.2206895351409912,0.6562368869781494,0.6666666666666667,2.311330556869507,0.718511700630188
0.9217071533203125,0.37825751304626465,0.5434496402740479,0.38014769554138184,0.43333333333333335,2.1414737701416016,0.4920390546321869
0.7488163709640503,0.7710267901420593,-0.022210419178009033,0.5372130274772644,0.43333333333333335,1.8977439403533936,0.6064709424972534
0.8963057398796082,0.5749460458755493,0.32135969400405884,0.5152784585952759,0.5333333333333333,2.6041815280914307,0.6272133588790894
0.5496728420257568,1.044297218322754,-0.49462437629699707,0.6461299657821655,0.5333333333333333,2.061999797821045,0.6752194166183472
0.9087103605270386,0.5843307971954346,0.324379563331604,0.5261959433555603,0.4666666666666667,2.2810635566711426,0.6305301189422607
0.7304670214653015,0.7444743514060974,-0.014007329940795898,0.6286207437515259,0.5,2.134737253189087,0.714800238609314
0.6355983018875122,0.6909375190734863,-0.05533921718597412,0.4884852170944214,0.5333333333333333,2.29634428024292,0.565656304359436
0.4563724994659424,1.0131839513778687,-0.5568114519119263,0.7211308479309082,0.5333333333333333,2.099792003631592,0.8029623031616211
0.6760520935058594,0.7841703295707703,-0.10811823606491089,0.5741299390792847,0.4,2.3747124671936035,0.6634919047355652
0.8464572429656982,0.540757417678833,0.30569982528686523,0.5475531816482544,0.43333333333333335,2.6788172721862793,0.648859977722168
0.7199126482009888,0.7859941720962524,-0.06608152389526367,0.5397375822067261,0.4,2.327423572540283,0.6086785793304443
0.771551787853241,0.7435907125473022,0.02796107530593872,0.6534088253974915,0.5,2.4390695095062256,0.7559537291526794
0.8527020215988159,0.5165914297103882,0.33611059188842773,0.40973377227783203,0.6,2.143477439880371,0.48709940910339355
0.8303327560424805,0.6641756296157837,0.16615712642669678,0.5956270694732666,0.5,2.279937505722046,0.6983599066734314
0.84098881483078,0.5515562295913696,0.2894325852394104,0.4387319087982178,0.4666666666666667,2.1750049591064453,0.5338528752326965
0.8603603839874268,0.5899901390075684,0.2703702449798584,0.551169216632843,0.6,2.0382580757141113,0.663337767124176
0.4911651611328125,1.0121153593063354,-0.520950198173523,0.6980249285697937,0.6,2.2201015949249268,0.7711334228515625
0.7116517424583435,0.9847893714904785,-0.273137629032135,0.7153064608573914,0.6666666666666667,2.1135101318359375,0.7741734385490417
0.7601281404495239,0.6414441466331482,0.11868399381637573,0.6010016798973083,0.5,1.7768079042434692,0.7039176225662231
0.7313005924224854,0.7657501697540283,-0.03444957733154297,0.6717090606689453,0.5,2.003246784210205,0.760324239730835
0.7867566347122192,0.684030294418335,0.10272634029388428,0.5515321493148804,0.5666666666666667,2.1680490970611572,0.6316515207290649
0.6934835910797119,0.638039231300354,0.05544435977935791,0.5552393794059753,0.4,2.290048360824585,0.6603911519050598
0.6571690440177917,0.37630170583724976,0.280867338180542,0.40972352027893066,0.43333333333333335,2.348623752593994,0.5268905162811279
0.8708557486534119,0.5402506589889526,0.33060508966445923,0.4089915156364441,0.5666666666666667,1.9809825420379639,0.45834434032440186
0.878171443939209,0.41404974460601807,0.4641216993331909,0.335681676864624,0.33333333333333337,2.153543472290039,0.4084886908531189
0.7591492533683777,0.5257949829101562,0.23335427045822144,0.4170927405357361,0.5,2.2905502319335938,0.5187260508537292
0.637596845626831,0.7647641897201538,-0.12716734409332275,0.6784344911575317,0.5666666666666667,2.4192752838134766,0.7681434154510498
0.7626193761825562,0.6961957812309265,0.06642359495162964,0.49009567499160767,0.5333333333333333,2.1275081634521484,0.6149832010269165
0.777887761592865,0.7780625224113464,-0.0001747608184814453,0.5800541639328003,0.3666666666666667,1.960995078086853,0.6748183965682983
0.5097936987876892,0.9499365091323853,-0.44014281034469604,0.6272682547569275,0.5333333333333333,2.990257501602173,0.7121013402938843
0.8549661636352539,0.6241457462310791,0.2308204174041748,0.5305187702178955,0.5333333333333333,2.012803077697754,0.621557354927063
0.9688147306442261,0.5771386623382568,0.39167606830596924,0.48138153553009033,0.43333333333333335,1.9579390287399292,0.554362952709198
0.4801197946071625,1.0775799751281738,-0.5974601805210114,0.6949957609176636,0.6,2.3236379623413086,0.7649323344230652
0.611969530582428,0.7939972877502441,-0.18202775716781616,0.609397292137146,0.43333333333333335,1.9044950008392334,0.6999350786209106
0.7210711240768433,0.46680527925491333,0.25426584482192993,0.4063490033149719,0.43333333333333335,1.8786401748657227,0.499197781085968
0.8462246656417847,0.5128499269485474,0.3333747386932373,0.46547064185142517,0.5333333333333333,2.1878278255462646,0.5927011370658875
0.8176368474960327,0.5553606748580933,0.26227617263793945,0.5490354299545288,0.4,2.5606281757354736,0.6694795489311218
0.5296517610549927,0.9223051071166992,-0.39265334606170654,0.6504682898521423,0.6,2.076002359390259,0.7263230681419373
0.8345236778259277,0.6959840059280396,0.13853967189788818,0.5909137725830078,0.5333333333333333,2.0473623275756836,0.7000651359558105
0.664270281791687,0.6479569673538208,0.01631331443786621,0.40922194719314575,0.43333333333333335,2.2579033374786377,0.4967319369316101
0.9723357558250427,0.5637717247009277,0.408564031124115,0.4744426906108856,0.6333333333333333,2.118786096572876,0.525739312171936
0.8167187571525574,0.6750534772872925,0.1416652798652649,0.5529859662055969,0.2666666666666667,2.037235975265503,0.6546275615692139
0.7877581119537354,0.4972440004348755,0.29051411151885986,0.42422646284103394,0.5,2.514841079711914,0.5383346080780029
0.6351972818374634,0.7415170669555664,-0.10631978511810303,0.6254116296768188,0.5666666666666667,2.22179913520813,0.7206649780273438
0.9397730827331543,0.5969951152801514,0.34277796745300293,0.42025816440582275,0.5666666666666667,2.7445757389068604,0.5043744444847107
0.6594182252883911,0.7198430895805359,-0.060424864292144775,0.5725365877151489,0.5666666666666667,2.654121160507202,0.6718281507492065
0.6604880094528198,0.7920240163803101,-0.13153600692749023,0.57268226146698,0.5666666666666667,2.5550034046173096,0.6479496955871582
0.601114809513092,0.691913366317749,-0.09079855680465698,0.608705461025238,0.6666666666666667,2.5285604000091553,0.700764536857605
0.7007269263267517,0.8525349497795105,-0.1518080234527588,0.6600451469421387,0.6,2.0694146156311035,0.7630017995834351
0.7794356346130371,0.5396760702133179,0.23975956439971924,0.4556449353694916,0.4,1.9884443283081055,0.5615853071212769
0.41937312483787537,1.0336979627609253,-0.6143248379230499,0.765090823173523,0.6,2.1505544185638428,0.8529590368270874
0.8155564069747925,0.6126880645751953,0.20286834239959717,0.5792269110679626,0.4666666666666667,2.380770444869995,0.6814169883728027
0.8209805488586426,0.5663983821868896,0.25458216667175293,0.5174663066864014,0.6333333333333333,2.0109784603118896,0.6298085451126099
0.850592315196991,0.7417907118797302,0.10880160331726074,0.5756534337997437,0.4,2.043781280517578,0.6460418701171875
0.8478553295135498,0.500489354133606,0.34736597537994385,0.5160276889801025,0.5,1.94329035282135,0.6393786668777466
0.8573964834213257,0.5641048550605774,0.2932916283607483,0.5645879507064819,0.6,1.9997724294662476,0.6781715750694275
0.5457919836044312,0.7096046209335327,-0.16381263732910156,0.6420435309410095,0.3666666666666667,2.494616985321045,0.7448285818099976
0.785735011100769,0.60398930311203,0.181745707988739,0.46535274386405945,0.43333333333333335,2.507789134979248,0.5590609312057495
0.5796005725860596,0.8821778297424316,-0.30257725715637207,0.6994015574455261,0.6,2.35196590423584,0.7885985374450684
0.8245720863342285,0.6349574327468872,0.1896146535873413,0.5260227918624878,0.6,2.732330322265625,0.6447774767875671
0.5584697723388672,0.6496219038963318,-0.0911521315574646,0.5087336301803589,0.4666666666666667,2.1527066230773926,0.6207840442657471
0.7681023478507996,0.6579256057739258,0.11017674207687378,0.5237677693367004,0.5666666666666667,1.7642574310302734,0.6335988640785217
0.7886290550231934,0.7790758013725281,0.009553253650665283,0.5754350423812866,0.5666666666666667,2.347811222076416,0.6844407916069031
0.795522153377533,0.6380785703659058,0.1574435830116272,0.44065138697624207,0.6,2.222891092300415,0.5024874806404114
0.6214380264282227,0.7012392282485962,-0.07980120182037354,0.5245794057846069,0.4,2.438750743865967,0.6228885650634766
0.7872437834739685,0.8333155512809753,-0.046071767807006836,0.6507048010826111,0.6,2.0696306228637695,0.7247979640960693
0.5825621485710144,0.6889663934707642,-0.10640424489974976,0.6371166706085205,0.3666666666666667,1.8804683685302734,0.7515567541122437
0.5982767939567566,0.9212462902069092,-0.3229694962501526,0.6085261702537537,0.4,2.0874345302581787,0.6927422285079956
0.9656460285186768,0.40705275535583496,0.5585932731628418,0.37548357248306274,0.3666666666666667,2.207782030105591,0.48411864042282104
0.5003241300582886,0.928869903087616,-0.4285457730293274,0.7363864183425903,0.6333333333333333,2.213327169418335,0.8145961761474609
0.6758925318717957,0.9227006435394287,-0.24680811166763306,0.6420906782150269,0.6333333333333333,1.9965711832046509,0.6905101537704468
0.5644679069519043,0.8126835823059082,-0.2482156753540039,0.6117350459098816,0.5666666666666667,2.3078269958496094,0.7165594100952148
0.4871370196342468,1.0937767028808594,-0.6066396832466125,0.7393878698348999,0.6333333333333333,2.743410348892212,0.8208141326904297
0.6038743853569031,0.8300373554229736,-0.22616297006607056,0.649294376373291,0.5333333333333333,2.6779818534851074,0.7471334338188171
0.6664117574691772,0.8814185857772827,-0.21500682830810547,0.6177961230278015,0.5333333333333333,1.503480076789856,0.6798838973045349
0.6783804893493652,0.7254046201705933,-0.04702413082122803,0.617097020149231,0.5666666666666667,2.2420713901519775,0.7432174682617188
0.7526821494102478,0.6789116859436035,0.07377046346664429,0.4794367253780365,0.6333333333333333,2.011002779006958,0.5834270715713501
0.8494672179222107,0.654344916343689,0.19512230157852173,0.5031447410583496,0.6,2.1477718353271484,0.5940340757369995
0.4668806791305542,1.0709772109985352,-0.604096531867981,0.6894643306732178,0.5,2.2059357166290283,0.7604001760482788
0.7467257380485535,0.8216018676757812,-0.07487612962722778,0.601650059223175,0.6333333333333333,1.9940112829208374,0.6754591464996338
0.7931305766105652,0.640754222869873,0.15237635374069214,0.4790506064891815,0.5333333333333333,2.2475156784057617,0.5668618679046631
0.766048789024353,0.5129498243331909,0.2530989646911621,0.3821679353713989,0.6,1.9865026473999023,0.4791083335876465
0.7102001905441284,0.7576605677604675,-0.04746037721633911,0.5900557041168213,0.4,2.1395206451416016,0.706534743309021
0.6974722743034363,0.7591562271118164,-0.06168395280838013,0.6157658100128174,0.4,2.015839099884033,0.7159639596939087
0.7643498778343201,0.6934071779251099,0.0709426999092102,0.5224890112876892,0.4,2.2979018688201904,0.639251708984375
0.5485594868659973,0.9743058085441589,-0.4257463216781616,0.6520377993583679,0.5,2.0056607723236084,0.7231912612915039
0.7887638807296753,0.5695831775665283,0.21918070316314697,0.47903069853782654,0.4,2.133551836013794,0.5933810472488403
0.8090567588806152,0.6693575382232666,0.13969922065734863,0.539665699005127,0.5666666666666667,2.3351471424102783,0.651263952255249
0.7082546949386597,0.8342375159263611,-0.12598282098770142,0.5653784275054932,0.5666666666666667,2.3294079303741455,0.6582574844360352
0.4840286672115326,1.056926965713501,-0.5728982985019684,0.6951295137405396,0.4,2.462913990020752,0.7633600234985352
0.70599365234375,0.825675368309021,-0.119681715965271,0.5849593877792358,0.43333333333333335,2.2283377647399902,0.6954264640808105
0.6713603734970093,0.5597274303436279,0.11163294315338135,0.44954514503479004,0.7333333333333334,2.0300683975219727,0.5922374725341797
0.8249186277389526,0.6943566203117371,0.13056200742721558,0.5832960605621338,0.43333333333333335,1.8076421022415161,0.7046453356742859
0.6595416069030762,0.9060947299003601,-0.24655312299728394,0.6486234068870544,0.6666666666666667,2.354400396347046,0.7275443077087402
0.6927560567855835,0.5228445529937744,0.16991150379180908,0.3650590777397156,0.6333333333333333,2.293987274169922,0.4590630531311035
0.7685858011245728,0.7933503985404968,-0.024764597415924072,0.49429601430892944,0.5,2.2027788162231445,0.6013054251670837
0.7118880152702332,0.7300002574920654,-0.018112242221832275,0.5416600704193115,0.5333333333333333,1.8162928819656372,0.6533369421958923
1.0464590787887573,0.5103076696395874,0.5361514091491699,0.381118506193161,0.5666666666666667,2.0765011310577393,0.4741370379924774
0.724260687828064,0.667579174041748,0.05668151378631592,0.43925032019615173,0.4666666666666667,2.2034335136413574,0.5675679445266724
0.6438605785369873,0.785700798034668,-0.14184021949768066,0.5607579946517944,0.4,2.3045341968536377,0.6576657295227051
0.53680419921875,0.8562566637992859,-0.3194524645805359,0.5127691030502319,0.5333333333333333,2.5221376419067383,0.588964581489563
0.66795814037323,0.6485623121261597,0.019395828247070312,0.4011728763580322,0.5333333333333333,2.429260492324829,0.4851604700088501
0.6572332382202148,0.8237656354904175,-0.16653239727020264,0.44409841299057007,0.5,1.9840072393417358,0.5477131605148315
0.927567183971405,0.4313369691371918,0.49623021483421326,0.2523545026779175,0.4666666666666667,2.327469825744629,0.3553200662136078
0.806455135345459,0.6911956071853638,0.11525952816009521,0.5417289733886719,0.5,2.1117491722106934,0.6478156447410583
0.5025445818901062,1.0229239463806152,-0.520379364490509,0.6267588138580322,0.5666666666666667,1.8111470937728882,0.7108092308044434
0.6113204956054688,0.9723988771438599,-0.3610783815383911,0.6224865317344666,0.5666666666666667,2.210035562515259,0.7375482320785522
0.6913943290710449,0.6901882886886597,0.001206040382385254,0.5672677159309387,0.5,2.256716012954712,0.7111166715621948
0.6394142508506775,0.8861584067344666,-0.24674415588378906,0.4866384267807007,0.43333333333333335,2.0677921772003174,0.6193885803222656
0.6430760622024536,0.8936374187469482,-0.25056135654449463,0.5644419193267822,0.6333333333333333,2.3348426818847656,0.6772896647453308
0.8298271894454956,0.7168298959732056,0.11299729347229004,0.5331063866615295,0.43333333333333335,1.8335822820663452,0.6871521472930908
0.8708715438842773,0.7644312381744385,0.10644030570983887,0.4788249135017395,0.5333333333333333,1.955946683883667,0.621299147605896
0.8507959246635437,0.662514328956604,0.1882815957069397,0.5070441961288452,0.33333333333333337,2.4846317768096924,0.6675941944122314
0.885787844657898,0.688217043876648,0.19757080078125,0.5210137367248535,0.4,2.027277946472168,0.67242830991745
0.760703444480896,0.7942190170288086,-0.0335155725479126,0.6014251112937927,0.6,2.0010738372802734,0.7228195071220398
0.6429061889648438,0.8187386989593506,-0.17583250999450684,0.5224581956863403,0.5666666666666667,2.2656614780426025,0.6358797550201416
0.8550355434417725,0.7586649656295776,0.09637057781219482,0.5866246223449707,0.7666666666666666,2.519965171813965,0.7283920049667358
0.7686049342155457,0.6805866956710815,0.08801823854446411,0.5241456031799316,0.5666666666666667,1.9899221658706665,0.6734474897384644
0.7627155184745789,0.6598423719406128,0.10287314653396606,0.5530750751495361,0.5,1.8972578048706055,0.6997075080871582
0.7264591455459595,0.8032862544059753,-0.07682710886001587,0.6145156621932983,0.5333333333333333,2.165248394012451,0.7323355674743652
0.9494117498397827,0.5434465408325195,0.4059652090072632,0.43278688192367554,0.4,2.4461510181427,0.5685035586357117
0.9496579170227051,0.5436091423034668,0.4060487747192383,0.44672006368637085,0.4666666666666667,2.099687099456787,0.6078671813011169
0.6597756743431091,0.905793309211731,-0.24601763486862183,0.6797555685043335,0.5666666666666667,2.3909318447113037,0.8450347781181335
0.957375705242157,0.5303797125816345,0.42699599266052246,0.4842953681945801,0.43333333333333335,2.393665313720703,0.6455963850021362
0.7563984394073486,0.6754145622253418,0.08098387718200684,0.5053189396858215,0.4666666666666667,2.574214458465576,0.64765465259552
0.8966984748840332,0.5676409006118774,0.32905757427215576,0.422331303358078,0.43333333333333335,2.5427238941192627,0.5896837115287781
0.8698660731315613,0.6179472208023071,0.25191885232925415,0.47429388761520386,0.5,1.9833059310913086,0.6132980585098267
0.6027758121490479,0.5460243225097656,0.05675148963928223,0.423504114151001,0.43333333333333335,1.9794230461120605,0.49682876467704773
0.9081902503967285,0.6648758053779602,0.2433144450187683,0.574805736541748,0.5333333333333333,2.355803966522217,0.6820501089096069
0.9939994812011719,0.54468834400177,0.44931113719940186,0.436043918132782,0.4,1.7885609865188599,0.5783429145812988
0.5685136318206787,0.5261502265930176,0.04236340522766113,0.33970481157302856,0.5,2.1336405277252197,0.4648685157299042
0.7774118185043335,0.8916417956352234,-0.11422997713088989,0.6181299686431885,0.6666666666666667,2.1571717262268066,0.7723774909973145
1.0112340450286865,0.580299973487854,0.4309340715408325,0.5164976716041565,0.4666666666666667,2.102646589279175,0.5806102752685547
0.6608777046203613,0.7586848735809326,-0.09780716896057129,0.5496789813041687,0.5666666666666667,2.5766441822052,0.701387882232666
0.8818753957748413,0.7310749888420105,0.1508004069328308,0.6231262683868408,0.4,2.3357691764831543,0.7212885618209839
0.6633355021476746,0.6056186556816101,0.05771684646606445,0.4265497326850891,0.5333333333333333,1.8439147472381592,0.5703803300857544
0.9372264742851257,0.6044588685035706,0.3327676057815552,0.500706672668457,0.5,2.256006956100464,0.5748056173324585
0.6486120820045471,0.9488324522972107,-0.3002203702926636,0.6495197415351868,0.43333333333333335,2.401642084121704,0.7708678245544434
0.7548516988754272,0.548247754573822,0.20660394430160522,0.3842761516571045,0.5666666666666667,2.505455732345581,0.5262846946716309
0.7267866134643555,0.826452374458313,-0.09966576099395752,0.5964101552963257,0.4,1.9446895122528076,0.7096354365348816
0.6189749240875244,0.599981427192688,0.018993496894836426,0.3910348117351532,0.4666666666666667,2.2227659225463867,0.5334087014198303
0.7791993021965027,0.8768118619918823,-0.09761255979537964,0.5451013445854187,0.5666666666666667,2.0889225006103516,0.6042850017547607
0.5621224641799927,0.9152414202690125,-0.3531189560890198,0.5698119401931763,0.5333333333333333,1.528322458267212,0.721644401550293
0.8100957274436951,0.842058539390564,-0.031962811946868896,0.5991470813751221,0.5333333333333333,1.990825891494751,0.7247447967529297
0.40975528955459595,0.8850922584533691,-0.4753369688987732,0.6337977647781372,0.7333333333333334,2.5676300525665283,0.7667341232299805
1.0421770811080933,0.5669163465499878,0.47526073455810547,0.5009828805923462,0.6333333333333333,2.693077802658081,0.6237585544586182
0.832141101360321,0.7930387854576111,0.03910231590270996,0.542389988899231,0.43333333333333335,2.5192441940307617,0.6346170902252197
0.3595418930053711,1.008154273033142,-0.648612380027771,0.6081382036209106,0.6666666666666667,1.5111806392669678,0.6762709021568298
0.885949969291687,0.7759943008422852,0.10995566844940186,0.531831681728363,0.4666666666666667,2.122835159301758,0.625444769859314
0.8044289350509644,0.6972877383232117,0.10714119672775269,0.5234850645065308,0.5666666666666667,2.161569118499756,0.6187952756881714
0.7644203901290894,0.571916937828064,0.1925034523010254,0.42183148860931396,0.6,2.08990740776062,0.54487544298172
0.7638787627220154,0.650539219379425,0.11333954334259033,0.5773243308067322,0.4666666666666667,2.2196502685546875,0.7225081920623779
0.7488130927085876,0.7034907341003418,0.04532235860824585,0.47832125425338745,0.5333333333333333,2.4185123443603516,0.6300058364868164
0.722571849822998,0.5832880139350891,0.13928383588790894,0.38442254066467285,0.4666666666666667,2.1013879776000977,0.514931321144104
0.596841037273407,0.8369268178939819,-0.24008578062057495,0.5800869464874268,0.6333333333333333,2.535243511199951,0.6677348613739014
0.5854551792144775,0.7821518778800964,-0.1966966986656189,0.6116088032722473,0.5333333333333333,2.1891257762908936,0.7763234972953796
0.4994654655456543,0.8108617663383484,-0.3113963007926941,0.522765040397644,0.5333333333333333,2.2814786434173584,0.6345398426055908
0.6061383485794067,0.7519540786743164,-0.14581573009490967,0.5788426995277405,0.5666666666666667,2.0643832683563232,0.7092440128326416
0.9932252764701843,0.4141708314418793,0.579054445028305,0.3114308714866638,0.43333333333333335,2.2618539333343506,0.4099593162536621
0.7934437990188599,0.6604027152061462,0.13304108381271362,0.4345332086086273,0.5,2.0114243030548096,0.536890983581543
0.5250751972198486,0.8953652381896973,-0.37029004096984863,0.6523795127868652,0.5666666666666667,1.77895188331604,0.7757982015609741
0.6857525706291199,0.5538363456726074,0.13191622495651245,0.432247519493103,0.5666666666666667,2.2336015701293945,0.5104373097419739
0.5020371675491333,0.7966722249984741,-0.2946350574493408,0.4532994031906128,0.5,2.17683482170105,0.5270299315452576
0.5293956398963928,0.6511671543121338,-0.12177151441574097,0.43127673864364624,0.4,2.3044629096984863,0.5755678415298462
0.8379478454589844,0.3651970326900482,0.47275081276893616,0.24285751581192017,0.3666666666666667,2.232309579849243,0.345486581325531
0.8796267509460449,0.4615410268306732,0.4180857241153717,0.31652969121932983,0.4666666666666667,1.777419924736023,0.40355509519577026
0.7355074286460876,0.581763744354248,0.1537436842918396,0.36041462421417236,0.4666666666666667,2.44991397857666,0.4256138205528259
0.4924604594707489,0.8197140693664551,-0.3272536098957062,0.44383904337882996,0.6,2.501443862915039,0.5422770977020264
0.4853963553905487,0.6164721846580505,-0.13107582926750183,0.35860002040863037,0.5,1.7523366212844849,0.441303014755249
0.5734661817550659,0.5977718234062195,-0.024305641651153564,0.37367862462997437,0.6666666666666667,2.210148811340332,0.5031416416168213
0.7271379232406616,0.720720648765564,0.006417274475097656,0.4238741397857666,0.5333333333333333,2.3589181900024414,0.5384770631790161
0.589917778968811,0.823002815246582,-0.233085036277771,0.5006701946258545,0.4666666666666667,2.375786066055298,0.5734927654266357
0.5835346579551697,0.7959146499633789,-0.21237999200820923,0.4535841941833496,0.5333333333333333,2.2363858222961426,0.5466086864471436
0.6165310144424438,0.6708914637565613,-0.05436044931411743,0.3847826421260834,0.5666666666666667,2.381843090057373,0.4252859950065613
0.6911801099777222,0.6491893529891968,0.04199075698852539,0.44292283058166504,0.5333333333333333,2.400092363357544,0.5724331140518188
0.4028324484825134,0.9682413935661316,-0.5654089450836182,0.6147979497909546,0.5666666666666667,2.0477235317230225,0.6834667921066284
0.6745975017547607,0.3093748688697815,0.36522263288497925,0.129653662443161,0.3666666666666667,2.0610997676849365,0.2115286886692047
0.5315241813659668,0.8352349996566772,-0.30371081829071045,0.5109133720397949,0.4,2.024231433868408,0.5952248573303223
0.9179487228393555,0.494535893201828,0.42341282963752747,0.29395532608032227,0.3666666666666667,2.1724607944488525,0.3882094621658325
0.720751166343689,0.39429712295532227,0.3264540433883667,0.2397896945476532,0.4,2.3275418281555176,0.35778093338012695
1.1341499090194702,1.2434086799621582,-0.10925877094268799,0.8279575705528259,0.5333333333333333,2.1558127403259277,0.9018158912658691
1.2020928859710693,1.017287015914917,0.18480587005615234,0.8586007952690125,0.5666666666666667,2.1607167720794678,0.931914746761322
1.315760850906372,1.145878553390503,0.16988229751586914,0.9252678751945496,0.4666666666666667,1.8623985052108765,0.9766988158226013
1.1420427560806274,1.0246164798736572,0.11742627620697021,0.9051308631896973,0.5,1.9183824062347412,0.9261250495910645
1.4329555034637451,1.0935015678405762,0.33945393562316895,0.8775440454483032,0.6,2.2424917221069336,0.9132871031761169
1.260497808456421,1.202944278717041,0.05755352973937988,0.8559713363647461,0.5333333333333333,2.6469550132751465,0.8799195289611816
0.9458935260772705,1.1964805126190186,-0.25058698654174805,0.8974608182907104,0.4,2.6520988941192627,0.9239475727081299
1.037452220916748,1.227158546447754,-0.18970632553100586,0.7516664862632751,0.4666666666666667,2.193925380706787,0.7645532488822937
1.0944862365722656,1.1678444147109985,-0.07335817813873291,0.840079665184021,0.33333333333333337,2.4102132320404053,0.9088501930236816
1.1135435104370117,1.164197325706482,-0.050653815269470215,0.7306889295578003,0.5666666666666667,2.3221139907836914,0.806003749370575
1.1618194580078125,1.0022706985473633,0.15954875946044922,0.8758082389831543,0.6333333333333333,2.4156532287597656,0.9198418855667114
1.2384124994277954,0.9778649210929871,0.26054757833480835,0.7888132333755493,0.4,2.390920877456665,0.8680720329284668
1.2508412599563599,1.1123969554901123,0.13844430446624756,0.809701144695282,0.6333333333333333,2.439075469970703,0.8747352957725525
1.3684427738189697,0.9626893997192383,0.40575337409973145,0.7742183208465576,0.43333333333333335,2.4031968116760254,0.8618501424789429
1.05436372756958,0.9784848093986511,0.07587891817092896,0.8599680662155151,0.4,2.0605204105377197,0.9185667037963867
1.1817564964294434,0.9513460993766785,0.2304103970527649,0.7965824007987976,0.5333333333333333,2.684755325317383,0.9063271284103394
1.172353982925415,1.3385162353515625,-0.16616225242614746,0.8634953498840332,0.6,2.162584066390991,0.9630297422409058
1.2227108478546143,0.9968324899673462,0.22587835788726807,0.7152856588363647,0.43333333333333335,2.3441162109375,0.7989603281021118
1.2148427963256836,1.1253910064697266,0.08945178985595703,0.8925988078117371,0.5,2.3527255058288574,0.9662050604820251
0.9689645171165466,1.2363715171813965,-0.26740700006484985,0.8520545959472656,0.43333333333333335,2.0511345863342285,0.952155590057373
1.0393249988555908,0.8194841146469116,0.2198408842086792,0.594017744064331,0.3666666666666667,2.450275182723999,0.7269355058670044
0.8967713713645935,1.3004851341247559,-0.40371376276016235,0.8436619639396667,0.5333333333333333,2.3278751373291016,0.9131494760513306
1.0327867269515991,1.0373269319534302,-0.004540205001831055,0.7697482109069824,0.4666666666666667,2.0898191928863525,0.8376660346984863
0.8817776441574097,1.160770297050476,-0.2789926528930664,0.8377255201339722,0.5333333333333333,2.06905198097229,0.902674674987793
1.2489570379257202,1.1876354217529297,0.06132161617279053,0.8598111867904663,0.6666666666666667,2.3652894496917725,0.9188960790634155
1.0573991537094116,1.4330247640609741,-0.3756256103515625,0.779037356376648,0.43333333333333335,2.7367987632751465,0.8337880969047546
0.6548561453819275,1.5778436660766602,-0.9229875206947327,0.8105222582817078,0.6333333333333333,2.47684645652771,0.8709667921066284
1.5081251859664917,0.8443922996520996,0.6637328863143921,0.522378146648407,0.5333333333333333,2.5755488872528076,0.5950280427932739
1.0623198747634888,1.299343466758728,-0.23702359199523926,0.812034547328949,0.5,2.0973172187805176,0.9215039014816284
0.8433019518852234,1.2456519603729248,-0.4023500084877014,0.7571096420288086,0.5,2.1903958320617676,0.8034979701042175
1.5012147426605225,0.6377836465835571,0.8634310960769653,0.67827308177948,0.5,2.089982032775879,0.7663218379020691
1.1458910703659058,1.496482253074646,-0.35059118270874023,0.7655924558639526,0.4666666666666667,2.0228824615478516,0.8204745054244995
1.4397284984588623,1.066452980041504,0.3732755184173584,0.8092557191848755,0.6333333333333333,2.043276071548462,0.8824579119682312
1.4918283224105835,1.2817535400390625,0.210074782371521,0.8369442224502563,0.30000000000000004,2.1793372631073,0.908462643623352
1.205033302307129,1.3074138164520264,-0.10238051414489746,0.8451153039932251,0.4666666666666667,1.873489260673523,0.9529976844787598
1.4714306592941284,1.1866238117218018,0.28480684757232666,0.6840804815292358,0.3666666666666667,1.8882496356964111,0.809829592704773
1.5804694890975952,1.2327494621276855,0.34772002696990967,0.7151424884796143,0.43333333333333335,1.7866076231002808,0.7929778099060059
1.412287712097168,1.2754117250442505,0.13687598705291748,0.7311446070671082,0.5666666666666667,2.591721296310425,0.8304147720336914
1.1826444864273071,1.465458869934082,-0.2828143835067749,0.8423954844474792,0.5666666666666667,2.277076482772827,0.8883718252182007
1.6689107418060303,1.1340619325637817,0.5348488092422485,0.7623621821403503,0.5,2.42803692817688,0.8746697902679443
1.1465418338775635,1.790050745010376,-0.6435089111328125,0.8555771708488464,0.5333333333333333,2.1900646686553955,0.9182247519493103
1.6391098499298096,1.1485755443572998,0.49053430557250977,0.6824163198471069,0.2666666666666667,1.7386500835418701,0.890846848487854
1.2988802194595337,1.3062301874160767,-0.007349967956542969,0.8284432888031006,0.6666666666666667,2.147655963897705,0.9092274904251099
1.1412861347198486,1.1400104761123657,0.0012756586074829102,0.6326346397399902,0.5,2.411607265472412,0.7415357828140259
1.3226250410079956,1.169494390487671,0.1531306505203247,0.6402965784072876,0.43333333333333335,2.540832042694092,0.7146732211112976
1.2654556035995483,1.2301676273345947,0.03528797626495361,0.7185193300247192,0.5,2.2410929203033447,0.7614855766296387
1.0655980110168457,1.2973617315292358,-0.23176372051239014,0.8337299227714539,0.6,2.2328083515167236,0.8997292518615723
1.2694625854492188,1.3528392314910889,-0.08337664604187012,0.7117698192596436,0.43333333333333335,2.2986133098602295,0.7928454279899597
1.1399258375167847,0.8065120577812195,0.3334137797355652,0.6834092140197754,0.4666666666666667,2.341447591781616,0.7779825925827026
0.9281119108200073,0.899540901184082,0.028571009635925293,0.6290717124938965,0.6,2.1466176509857178,0.7225445508956909
1.2763667106628418,0.8112737536430359,0.4650929570198059,0.5538152456283569,0.4666666666666667,1.944427490234375,0.6654356718063354
1.4068498611450195,0.8122596144676208,0.5945902466773987,0.7184829115867615,0.5333333333333333,1.9980489015579224,0.8159739375114441
0.7966238856315613,0.9923804998397827,-0.19575661420822144,0.7425159215927124,0.43333333333333335,2.5753414630889893,0.8401446342468262
0.7261545062065125,1.0530993938446045,-0.32694488763809204,0.8042340278625488,0.7333333333333334,2.0089941024780273,0.9023334980010986
0.8687876462936401,1.0572798252105713,-0.18849217891693115,0.7565099596977234,0.5333333333333333,2.2110819816589355,0.850216269493103
0.6458314657211304,1.162208080291748,-0.5163766145706177,0.7330375909805298,0.4,2.2942421436309814,0.8500291705131531
0.7137612700462341,0.69135582447052,0.02240544557571411,0.6860527396202087,0.5,2.179896116256714,0.8016926646232605
0.7320071458816528,0.9116289615631104,-0.17962181568145752,0.7712499499320984,0.5666666666666667,2.346451759338379,0.8785173296928406
0.6885088682174683,0.9990431666374207,-0.3105342984199524,0.7427365779876709,0.4666666666666667,2.3431129455566406,0.8638564944267273
0.7694410085678101,0.7796005606651306,-0.010159552097320557,0.7133804559707642,0.5666666666666667,2.101059675216675,0.799468994140625
0.7226635813713074,0.7416488528251648,-0.018985271453857422,0.6201576590538025,0.4666666666666667,2.445563316345215,0.7253519296646118
0.793524444103241,0.8447979688644409,-0.05127352476119995,0.690209150314331,0.6333333333333333,1.962478756904602,0.7937201261520386
0.6695658564567566,0.9556097984313965,-0.2860439419746399,0.7049259543418884,0.5,2.1651623249053955,0.7643646597862244
0.3948270082473755,0.8269603252410889,-0.4321333169937134,0.6155247688293457,0.7,2.3207666873931885,0.7427460551261902
0.5539976358413696,1.0009119510650635,-0.44691431522369385,0.7934458255767822,0.5,2.2811667919158936,0.8576986789703369
0.7406868934631348,0.8648431301116943,-0.12415623664855957,0.5647941827774048,0.5,2.3387393951416016,0.6564167737960815
0.8768538236618042,0.6870786547660828,0.18977516889572144,0.7223833799362183,0.4,2.0585827827453613,0.7891870737075806
0.9858005046844482,0.724298357963562,0.26150214672088623,0.6474401354789734,0.4666666666666667,2.010753631591797,0.7300701141357422
0.7899768352508545,0.6702858805656433,0.11969095468521118,0.4763152599334717,0.33333333333333337,2.111572742462158,0.5941264033317566
0.6294726133346558,0.8556433916091919,-0.22617077827453613,0.732269287109375,0.43333333333333335,1.731871485710144,0.8191556930541992
0.7315046191215515,1.2914000749588013,-0.5598954558372498,0.8993260860443115,0.6,2.2072761058807373,0.954069972038269
0.8507745265960693,0.8008026480674744,0.04997187852859497,0.5411628484725952,0.43333333333333335,2.031132698059082,0.6757887601852417
1.0752003192901611,0.8267216682434082,0.24847865104675293,0.5682971477508545,0.43333333333333335,2.4853506088256836,0.6811097860336304
1.158953070640564,0.8481516242027283,0.3108014464378357,0.6987945437431335,0.3666666666666667,2.469514846801758,0.8035170435905457
0.8162423372268677,0.8947845697402954,-0.07854223251342773,0.5670416355133057,0.43333333333333335,2.3351707458496094,0.6827611327171326
0.9138902425765991,0.94657301902771,-0.03268277645111084,0.8017654418945312,0.4666666666666667,2.417846918106079,0.8730530738830566
0.8806654810905457,0.8406875133514404,0.039977967739105225,0.6991659998893738,0.5333333333333333,2.1186981201171875,0.739582896232605
1.218531847000122,0.6804956197738647,0.5380362272262573,0.5121849775314331,0.5,1.9664006233215332,0.650831401348114
0.9431235194206238,0.9792804718017578,-0.03615695238113403,0.7668105363845825,0.5333333333333333,2.5434751510620117,0.855560302734375
1.004837989807129,0.8692130446434021,0.1356249451637268,0.6126413941383362,0.6,2.5043492317199707,0.7075177431106567
1.1251863241195679,0.853760838508606,0.2714254856109619,0.7075132727622986,0.43333333333333335,2.2512705326080322,0.8044337034225464
0.8203672170639038,1.1158711910247803,-0.29550397396087646,0.7442411184310913,0.7,1.8633160591125488,0.8301337957382202
0.8534630537033081,0.7556866407394409,0.09777641296386719,0.44753798842430115,0.5,2.7748875617980957,0.5915765762329102
0.752941370010376,1.0094765424728394,-0.2565351724624634,0.5857419967651367,0.5,2.32784366607666,0.7177934050559998
0.8458628058433533,0.8959266543388367,-0.0500638484954834,0.6490054130554199,0.5,2.1383748054504395,0.7816203832626343
0.714795708656311,1.3358509540557861,-0.6210552453994751,0.7162382006645203,0.5333333333333333,2.4435832500457764,0.801917314529419
0.9252791404724121,1.051018476486206,-0.12573933601379395,0.7809605598449707,0.6,2.4644722938537598,0.8660300970077515
0.853711724281311,0.8673622012138367,-0.013650476932525635,0.6687011122703552,0.33333333333333337,2.5819649696350098,0.7575313448905945
0.7802395820617676,1.2751723527908325,-0.49493277072906494,0.7400566935539246,0.5,2.756282329559326,0.8383325338363647
0.9411574602127075,1.0245486497879028,-0.08339118957519531,0.687531590461731,0.4666666666666667,2.369771718978882,0.791181743144989
0.9548276662826538,0.8067509531974792,0.14807671308517456,0.6978153586387634,0.43333333333333335,1.8798906803131104,0.8182412385940552
1.148612380027771,0.7094841003417969,0.4391282796859741,0.5864793658256531,0.33333333333333337,2.3677337169647217,0.7118481397628784
0.856677234172821,1.0550404787063599,-0.19836324453353882,0.7678676843643188,0.5666666666666667,2.0533242225646973,0.8734122514724731
0.9164766073226929,0.6851770877838135,0.2312995195388794,0.7792900800704956,0.2666666666666667,2.7543535232543945,0.892892062664032
0.8497728109359741,1.056945562362671,-0.20717275142669678,0.7280845642089844,0.6666666666666667,2.507235527038574,0.8417125940322876
0.5970717668533325,0.9300377368927002,-0.3329659700393677,0.6569175124168396,0.5333333333333333,2.311450719833374,0.7948400378227234
0.5836679339408875,1.150627613067627,-0.5669596791267395,0.5996169447898865,0.5,2.2989180088043213,0.6903900504112244
0.7596412897109985,0.6193000674247742,0.14034122228622437,0.7353515028953552,0.5,1.8275913000106812,0.8347389698028564
0.7668313980102539,0.924352765083313,-0.15752136707305908,0.7220413684844971,0.5333333333333333,2.091122627258301,0.8214909434318542
1.0359793901443481,0.7371649146080017,0.29881447553634644,0.627322793006897,0.4,2.4307289123535156,0.7650644779205322
0.5988897085189819,0.9893879890441895,-0.3904982805252075,0.6673077940940857,0.4666666666666667,2.387232780456543,0.7667514085769653
0.6617676019668579,0.9072049856185913,-0.2454373836517334,0.7634046077728271,0.4666666666666667,2.418485403060913,0.8561854362487793
1.2875765562057495,0.5211753249168396,0.7664012312889099,0.4836968779563904,0.4,2.3910140991210938,0.6763153076171875
0.6535025835037231,0.885814368724823,-0.23231178522109985,0.7261035442352295,0.5,2.5617716312408447,0.835091769695282
0.7493375539779663,0.9744647741317749,-0.2251272201538086,0.8155205249786377,0.4,2.1133673191070557,0.9043976664543152
0.5371190309524536,0.7897564768791199,-0.25263744592666626,0.7780537605285645,0.4666666666666667,2.3787124156951904,0.8715652227401733
0.6615827083587646,0.5413358211517334,0.12024688720703125,0.444395512342453,0.4,1.8954980373382568,0.6072723269462585
0.6923186779022217,1.0142337083816528,-0.32191503047943115,0.5532671213150024,0.5,2.253410816192627,0.6884250640869141
0.7593147158622742,0.8068574666976929,-0.0475427508354187,0.7212463617324829,0.4666666666666667,1.6345444917678833,0.844448447227478
0.7067407965660095,0.7526760101318359,-0.045935213565826416,0.6388787031173706,0.3666666666666667,2.584674119949341,0.7679941654205322
0.6697829961776733,0.8411959409713745,-0.17141294479370117,0.7542986273765564,0.5333333333333333,2.492111921310425,0.8617048263549805
0.6852144598960876,0.9297516345977783,-0.24453717470169067,0.7148932218551636,0.5,2.1786770820617676,0.8311030268669128
0.6687211990356445,0.8104158639907837,-0.14169466495513916,0.516867995262146,0.4666666666666667,2.4442811012268066,0.6995717287063599
0.5106762647628784,0.8053338527679443,-0.2946575880050659,0.4828314781188965,0.5666666666666667,2.2443010807037354,0.6522663831710815
0.8961161971092224,0.7015509009361267,0.1945652961730957,0.5846224427223206,0.5,1.8775683641433716,0.7565983533859253
0.79049152135849,0.6170002222061157,0.17349129915237427,0.33424389362335205,0.5666666666666667,1.7593938112258911,0.463458776473999
0.6628767848014832,0.7476400136947632,-0.08476322889328003,0.6229748725891113,0.5,2.138026475906372,0.7254528999328613
0.8010047674179077,0.7031564712524414,0.09784829616546631,0.6275495290756226,0.43333333333333335,2.294304847717285,0.7866241335868835
0.5948632955551147,0.713983416557312,-0.11912012100219727,0.6222753524780273,0.4666666666666667,1.8196300268173218,0.7772766351699829
0.6677508354187012,0.6258190870285034,0.041931748390197754,0.6563701629638672,0.4666666666666667,2.518824577331543,0.8122578859329224
0.7647677659988403,0.6030400991439819,0.1617276668548584,0.5181170701980591,0.3666666666666667,2.160470485687256,0.6957802772521973
0.8205316066741943,0.5626747608184814,0.2578568458557129,0.5444915890693665,0.4,2.379687786102295,0.7305923700332642
0.5701134204864502,0.8448874354362488,-0.2747740149497986,0.578073263168335,0.6,2.358363151550293,0.7496277689933777
0.5684447884559631,0.6871835589408875,-0.11873877048492432,0.6680363416671753,0.5333333333333333,3.011842966079712,0.8462512493133545
0.7695865631103516,0.5044445395469666,0.265142023563385,0.3833045959472656,0.3666666666666667,2.5669896602630615,0.5738190412521362
0.6596084237098694,0.7304277420043945,-0.07081931829452515,0.5987023115158081,0.5333333333333333,2.304283618927002,0.7862954139709473
0.6307613849639893,0.6380921602249146,-0.007330775260925293,0.5056192278862,0.5666666666666667,2.147261619567871,0.6870457530021667
0.4969472289085388,0.8266691565513611,-0.32972192764282227,0.5415984988212585,0.6,2.553647518157959,0.6453325748443604
0.6727654337882996,0.6732922792434692,-0.0005268454551696777,0.5205814838409424,0.6333333333333333,1.8942818641662598,0.6957893371582031
0.574526309967041,0.7351863384246826,-0.1606600284576416,0.5371688604354858,0.5,2.463682174682617,0.6797946691513062
0.763251006603241,0.5202221870422363,0.24302881956100464,0.42899367213249207,0.43333333333333335,2.4354934692382812,0.5787056684494019
0.6329172849655151,0.5998200178146362,0.033097267150878906,0.45586782693862915,0.5,2.355374336242676,0.6242454051971436
0.698846697807312,0.6473110914230347,0.051535606384277344,0.5508356094360352,0.5,2.1198859214782715,0.7061168551445007
0.723383903503418,0.5064795613288879,0.21690434217453003,0.3786177635192871,0.6333333333333333,2.12336802482605,0.5938267707824707
0.5208417773246765,0.46357613801956177,0.057265639305114746,0.4128611981868744,0.5666666666666667,2.1929104328155518,0.5792891979217529
0.482601523399353,0.6468237638473511,-0.16422224044799805,0.6086698770523071,0.4666666666666667,1.8041276931762695,0.7205297350883484
0.5576344728469849,0.6725575923919678,-0.11492311954498291,0.4526456296443939,0.5666666666666667,2.3824703693389893,0.5929527282714844
0.5644121170043945,0.7229779958724976,-0.15856587886810303,0.5102380514144897,0.5666666666666667,2.536902904510498,0.6658568382263184
0.44847625494003296,0.5942622423171997,-0.14578598737716675,0.4019943177700043,0.5,2.250684976577759,0.5506195425987244
0.6422894597053528,0.6157827377319336,0.02650672197341919,0.5396842956542969,0.5333333333333333,1.9427673816680908,0.6326608657836914
0.6502978801727295,0.6117272973060608,0.0385705828666687,0.431303471326828,0.4666666666666667,2.1918556690216064,0.5477033853530884
0.6968457102775574,0.43915438652038574,0.25769132375717163,0.34535473585128784,0.5,2.1028859615325928,0.4983390271663666
0.5052604675292969,0.5770655870437622,-0.07180511951446533,0.49526581168174744,0.6666666666666667,2.3496248722076416,0.6046932935714722
0.5571266412734985,0.8174442052841187,-0.2603175640106201,0.5316828489303589,0.6,2.10064959526062,0.6397740244865417
0.5770784020423889,0.4812391698360443,0.0958392322063446,0.3073294162750244,0.5333333333333333,2.499831438064575,0.4445957541465759
0.6218880414962769,0.5680453777313232,0.05384266376495361,0.43723446130752563,0.6,2.4275519847869873,0.5821545124053955
0.4031550884246826,0.727240264415741,-0.32408517599105835,0.5672001838684082,0.6,2.5447912216186523,0.7036654949188232
0.6619689464569092,0.4541521668434143,0.20781677961349487,0.39337843656539917,0.4,2.207399368286133,0.5036749839782715
0.5579862594604492,0.6592715382575989,-0.10128527879714966,0.5146798491477966,0.33333333333333337,2.433814525604248,0.6215647459030151
0.7027665376663208,0.522657036781311,0.18010950088500977,0.38983339071273804,0.4666666666666667,2.214364528656006,0.5662035346031189
0.629031777381897,0.6089887022972107,0.02004307508468628,0.5158953666687012,0.4,1.9620615243911743,0.626680850982666
0.5190200209617615,0.5614315271377563,-0.04241150617599487,0.4828519821166992,0.6333333333333333,2.674302577972412,0.6060991287231445
0.5819214582443237,0.6088055372238159,-0.026884078979492188,0.4577915370464325,0.7666666666666666,2.512647867202759,0.5783712863922119
0.7862445712089539,0.5258421301841736,0.2604024410247803,0.46598073840141296,0.5,2.290127992630005,0.57515549659729
0.6130787134170532,0.5269474983215332,0.08613121509552002,0.4233172833919525,0.5666666666666667,2.3374295234680176,0.5587009191513062
0.6195416450500488,0.673304557800293,-0.05376291275024414,0.5591091513633728,0.5,2.2759556770324707,0.6856805682182312
0.6347759962081909,0.8529607653617859,-0.21818476915359497,0.5980178117752075,0.5333333333333333,2.0194203853607178,0.6950092315673828
0.6918751001358032,0.6256299614906311,0.06624513864517212,0.4694993495941162,0.4666666666666667,2.268702745437622,0.6113653182983398
0.5715740323066711,0.588769793510437,-0.01719576120376587,0.4019901752471924,0.4666666666666667,2.5737664699554443,0.5272631645202637
0.5130687952041626,0.5415655374526978,-0.028496742248535156,0.34056219458580017,0.5,2.10398268699646,0.45455777645111084
0.5780266523361206,0.5846062898635864,-0.00657963752746582,0.47292810678482056,0.33333333333333337,2.3239269256591797,0.5590720176696777
0.5216213464736938,0.645340085029602,-0.1237187385559082,0.5468389987945557,0.6666666666666667,2.0156302452087402,0.6430481672286987
0.4655413329601288,0.4337022006511688,0.03183913230895996,0.4172109067440033,0.4,2.1963577270507812,0.5209670066833496
0.559917151927948,0.4435204267501831,0.11639672517776489,0.330143541097641,0.4666666666666667,2.12756085395813,0.4360063970088959
0.47318530082702637,0.6707500219345093,-0.1975647211074829,0.5689341425895691,0.5,2.5096192359924316,0.7107197046279907
0.6111384630203247,0.526584267616272,0.08455419540405273,0.48829764127731323,0.43333333333333335,2.394665479660034,0.5634729862213135
0.656771183013916,0.5087604522705078,0.1480107307434082,0.34325990080833435,0.43333333333333335,2.636361598968506,0.45434069633483887
0.6315370798110962,0.6101473569869995,0.02138972282409668,0.4914829730987549,0.4,2.2985308170318604,0.6044499278068542
0.6054176688194275,0.7504874467849731,-0.14506977796554565,0.5172490477561951,0.6,2.5678744316101074,0.6436455249786377
0.7869054675102234,0.4480787217617035,0.3388267457485199,0.3727099299430847,0.3666666666666667,2.4290785789489746,0.4800961911678314
0.6729375720024109,0.6555465459823608,0.01739102602005005,0.5435056090354919,0.4666666666666667,2.5680079460144043,0.6710547208786011
0.6292033195495605,0.6958577632904053,-0.06665444374084473,0.496366024017334,0.5,1.9661659002304077,0.5951900482177734
0.5145697593688965,0.5951135158538818,-0.08054375648498535,0.3185299038887024,0.5,2.4754042625427246,0.404197096824646
0.6877436637878418,0.6252931356430054,0.062450528144836426,0.4908842444419861,0.4666666666666667,2.400336980819702,0.5897468328475952
0.5780808329582214,0.5084437131881714,0.06963711977005005,0.45147204399108887,0.6,2.0885720252990723,0.584662139415741
0.5944119691848755,0.6154486536979675,-0.02103668451309204,0.558979868888855,0.5,2.1888821125030518,0.6482575535774231
0.6886512637138367,0.6058821678161621,0.08276909589767456,0.47117817401885986,0.43333333333333335,2.301708936691284,0.5933119654655457
0.4964323937892914,0.6369431018829346,-0.1405107080936432,0.5179032683372498,0.4666666666666667,1.9826757907867432,0.6145592927932739
0.5110070705413818,0.6823028326034546,-0.17129576206207275,0.48963817954063416,0.5666666666666667,2.060606002807617,0.6107782125473022
0.39659935235977173,0.7359597086906433,-0.3393603563308716,0.5886040925979614,0.33333333333333337,2.2527570724487305,0.6703319549560547
0.3677743673324585,0.822701096534729,-0.4549267292022705,0.6614031195640564,0.7333333333333334,2.3967230319976807,0.7308303713798523
0.786622941493988,0.43197959661483765,0.3546433448791504,0.431165874004364,0.5,2.7510526180267334,0.5615999698638916
0.5286588668823242,0.5015828609466553,0.027076005935668945,0.5118953585624695,0.5666666666666667,2.239929676055908,0.6101019382476807
0.5332874059677124,0.6384192705154419,-0.10513186454772949,0.5634714961051941,0.5,2.2742927074432373,0.6588354110717773
0.8013731837272644,0.5061312913894653,0.2952418923377991,0.3901323974132538,0.4666666666666667,1.9258248805999756,0.5321342349052429
0.5702750086784363,0.4998351037502289,0.0704399049282074,0.453210711479187,0.6333333333333333,2.027099132537842,0.5915834307670593
0.5638166069984436,0.48104363679885864,0.08277297019958496,0.4104951322078705,0.4666666666666667,1.8496277332305908,0.5237396955490112
0.62067711353302,0.7402527332305908,-0.1195756196975708,0.5136531591415405,0.5666666666666667,2.218836545944214,0.6093704700469971
0.7014520168304443,0.48261162638664246,0.21884039044380188,0.41557639837265015,0.5,2.5371060371398926,0.564507007598877
0.5557031035423279,0.7014615535736084,-0.14575845003128052,0.5762155055999756,0.43333333333333335,2.231529712677002,0.6645200252532959
0.524657130241394,0.6581642031669617,-0.13350707292556763,0.554690957069397,0.5,2.0379295349121094,0.668851375579834
0.6421349048614502,0.5739650726318359,0.06816983222961426,0.5189518928527832,0.3666666666666667,1.7553629875183105,0.6300461292266846
0.5903786420822144,0.6909791827201843,-0.10060054063796997,0.5429151654243469,0.6333333333333333,2.355041265487671,0.6510829925537109
0.8103343844413757,0.47614043951034546,0.3341939449310303,0.4238569736480713,0.43333333333333335,2.3297975063323975,0.5524605512619019
0.7508248090744019,0.5433354377746582,0.20748937129974365,0.45024824142456055,0.6666666666666667,1.8917917013168335,0.5726202130317688
0.4340367913246155,0.548409104347229,-0.11437231302261353,0.41763418912887573,0.4666666666666667,1.9199885129928589,0.5212612152099609
0.5974077582359314,0.5472785830497742,0.05012917518615723,0.5137342214584351,0.3666666666666667,2.2305972576141357,0.6340546607971191
0.7294225692749023,0.47493916749954224,0.2544834017753601,0.35756152868270874,0.33333333333333337,1.9488581418991089,0.4901961088180542
0.5290493965148926,0.3810110092163086,0.14803838729858398,0.4493771195411682,0.4666666666666667,2.340952157974243,0.5431784391403198
0.520006537437439,0.6011272072792053,-0.08112066984176636,0.46245265007019043,0.6,2.2133889198303223,0.6092089414596558
0.5547410249710083,0.6155359745025635,-0.060794949531555176,0.46677565574645996,0.4666666666666667,2.378772020339966,0.5838993787765503
0.3539077639579773,0.6532549858093262,-0.2993472218513489,0.6310985088348389,0.4666666666666667,1.9352335929870605,0.7343902587890625
0.5108197927474976,0.7528905868530273,-0.24207079410552979,0.5930623412132263,0.5,2.1932430267333984,0.6666077971458435
0.575436532497406,0.6722382307052612,-0.09680169820785522,0.5548046231269836,0.5,2.39154314994812,0.6694554686546326
0.4995598793029785,0.6111189126968384,-0.11155903339385986,0.49017876386642456,0.7,2.306095838546753,0.6352639198303223
0.6716606616973877,0.5676486492156982,0.10401201248168945,0.5310031175613403,0.5666666666666667,2.219181537628174,0.6251928210258484
0.5812241435050964,0.4327523112297058,0.14847183227539062,0.3413895070552826,0.6,2.1706652641296387,0.5021860003471375
0.5758031606674194,0.5791714787483215,-0.0033683180809020996,0.4056859612464905,0.43333333333333335,2.163778305053711,0.5448925495147705
0.4146108329296112,0.7436201572418213,-0.3290093243122101,0.556901216506958,0.6,2.3514175415039062,0.6310220956802368
0.6327694058418274,0.7154134511947632,-0.08264404535293579,0.46488380432128906,0.5333333333333333,2.297841787338257,0.6054791212081909
0.4090674817562103,0.5504003167152405,-0.14133283495903015,0.5244626998901367,0.5,2.320406675338745,0.6186475157737732
0.4162115752696991,0.6344006061553955,-0.2181890308856964,0.6031385064125061,0.6,1.9925131797790527,0.6826125383377075
0.559322714805603,0.5090026259422302,0.0503200888633728,0.46627986431121826,0.6666666666666667,1.8326817750930786,0.5938248038291931
0.5029018521308899,0.5551080703735352,-0.052206218242645264,0.48784881830215454,0.6,2.016587018966675,0.571256160736084
0.4276958703994751,0.6893553733825684,-0.26165950298309326,0.532108724117279,0.5666666666666667,2.537559986114502,0.623270571231842
0.4729968011379242,0.6717865467071533,-0.19878974556922913,0.4410765767097473,0.5666666666666667,2.610537052154541,0.5607120990753174
0.5330537557601929,0.5363845825195312,-0.003330826759338379,0.5475813150405884,0.5,2.4643516540527344,0.6340599060058594
0.5364901423454285,0.43170636892318726,0.10478377342224121,0.38174745440483093,0.5666666666666667,2.6627490520477295,0.4891453683376312
0.3987721800804138,0.6794379949569702,-0.2806658148765564,0.5990440845489502,0.3666666666666667,2.3951430320739746,0.6733848452568054
0.718582808971405,0.4853683412075043,0.23321446776390076,0.40118640661239624,0.6666666666666667,2.3083720207214355,0.5570822954177856
0.4585994482040405,0.6812064051628113,-0.22260695695877075,0.45516711473464966,0.5,2.1598968505859375,0.57969069480896
0.40849193930625916,0.5124408006668091,-0.10394886136054993,0.43698641657829285,0.5,2.4621148109436035,0.5795605182647705
0.6969035863876343,0.47858473658561707,0.2183188498020172,0.36468952894210815,0.5,2.3293967247009277,0.5196424722671509
0.41320285201072693,0.5625128149986267,-0.14930996298789978,0.4639822840690613,0.6333333333333333,1.8722721338272095,0.5554171800613403
0.5968879461288452,0.6363977193832397,-0.03950977325439453,0.5034776329994202,0.23333333333333328,2.0478177070617676,0.615811824798584
0.5533722639083862,0.565839409828186,-0.012467145919799805,0.4240737855434418,0.33333333333333337,1.7836169004440308,0.5455446839332581
0.5322713851928711,0.6687102317810059,-0.13643884658813477,0.621019721031189,0.4,2.055161237716675,0.718148410320282
0.7607144117355347,0.4516211450099945,0.30909326672554016,0.336554616689682,0.3666666666666667,2.1444573402404785,0.4627019762992859
0.5086187124252319,0.6468585729598999,-0.13823986053466797,0.48701953887939453,0.6,2.456669569015503,0.5869499444961548
0.4995570182800293,0.5483684539794922,-0.04881143569946289,0.4186379909515381,0.5666666666666667,2.411250352859497,0.5419756174087524
0.6333227157592773,0.3461599349975586,0.28716278076171875,0.3315383791923523,0.5666666666666667,2.3426976203918457,0.4722279906272888
0.6349380612373352,0.5068701505661011,0.12806791067123413,0.40589436888694763,0.5333333333333333,2.089674949645996,0.5413866639137268
0.3923586308956146,0.7624983191490173,-0.3701396882534027,0.7009842395782471,0.5,2.347390651702881,0.7812508940696716
0.7258504629135132,0.46512293815612793,0.26072752475738525,0.44950151443481445,0.5333333333333333,2.4033820629119873,0.5419704914093018
0.46404582262039185,0.5805362462997437,-0.1164904236793518,0.41179487109184265,0.6,2.0749599933624268,0.5131787061691284
0.4330286681652069,0.8468413352966309,-0.41381266713142395,0.5165660977363586,0.6333333333333333,2.2756357192993164,0.6122570037841797
0.7248890399932861,0.47814369201660156,0.24674534797668457,0.558439314365387,0.43333333333333335,2.3663415908813477,0.6664839386940002
0.5552389025688171,0.5257744193077087,0.0294644832611084,0.4312156140804291,0.5,2.0268776416778564,0.5247598886489868
0.6422309279441833,0.6730163097381592,-0.03078538179397583,0.5361509323120117,0.3666666666666667,2.2576963901519775,0.6366360783576965
0.5500560998916626,0.5034865736961365,0.04656952619552612,0.33554548025131226,0.3666666666666667,2.2116310596466064,0.4506348967552185
0.5230722427368164,0.6333371996879578,-0.11026495695114136,0.5205885767936707,0.5,2.572871685028076,0.6096123456954956
0.7174670696258545,0.49200794100761414,0.22545912861824036,0.4872312545776367,0.5,2.1100947856903076,0.6143416166305542
0.6216083765029907,0.38406726717948914,0.2375411093235016,0.4068548083305359,0.5,2.326688528060913,0.5280942916870117
0.5906306505203247,0.49293237924575806,0.09769827127456665,0.44158586859703064,0.4,2.394120693206787,0.5665135979652405
0.7497940063476562,0.46515989303588867,0.2846341133117676,0.4657978415489197,0.43333333333333335,2.3105711936950684,0.6008169651031494
0.722695529460907,0.5265946388244629,0.1961008906364441,0.5343295931816101,0.5666666666666667,1.922461748123169,0.6411135792732239
0.6892753839492798,0.46428045630455017,0.22499492764472961,0.4244365692138672,0.4666666666666667,2.2342143058776855,0.5442094206809998
0.43277567625045776,0.6455196738243103,-0.21274399757385254,0.4942595660686493,0.5333333333333333,2.3148841857910156,0.6045857667922974
0.7407006025314331,0.4540581703186035,0.2866424322128296,0.4037184715270996,0.30000000000000004,1.690879225730896,0.5257840156555176
0.5024681091308594,0.42304450273513794,0.07942360639572144,0.3795149028301239,0.5,2.480722188949585,0.5038682222366333
0.4994228780269623,0.641247034072876,-0.1418241560459137,0.5593510866165161,0.5333333333333333,2.0975260734558105,0.6366758346557617
0.3861249089241028,0.7452494502067566,-0.3591245412826538,0.625620424747467,0.6333333333333333,1.8576788902282715,0.6814155578613281
0.5981446504592896,0.5849120616912842,0.013232588768005371,0.41410231590270996,0.43333333333333335,2.02524995803833,0.5420807600021362
0.5474839806556702,0.6060106754302979,-0.058526694774627686,0.4087812304496765,0.5,2.1793811321258545,0.5125752687454224
0.45519495010375977,0.6432509422302246,-0.18805599212646484,0.5986708402633667,0.5333333333333333,2.3941948413848877,0.6658653616905212
0.45885738730430603,0.6298702955245972,-0.17101290822029114,0.5495855212211609,0.5333333333333333,2.3428750038146973,0.6187928915023804
0.47756844758987427,0.4881690442562103,-0.01060059666633606,0.5581997632980347,0.4666666666666667,1.934158205986023,0.6387331485748291
0.6039180159568787,0.5123323202133179,0.09158569574356079,0.4626356363296509,0.4666666666666667,2.3823699951171875,0.5696775317192078
0.6169598698616028,0.41355782747268677,0.20340204238891602,0.40634390711784363,0.43333333333333335,2.882727861404419,0.5111737251281738
0.5433194041252136,0.4743655323982239,0.06895387172698975,0.5273239612579346,0.5,2.8137526512145996,0.619544267654419
0.898235023021698,0.3977096974849701,0.5005253255367279,0.3572026193141937,0.4,2.214101791381836,0.5164005160331726
0.39468976855278015,0.655750036239624,-0.26106026768684387,0.4832235276699066,0.5,2.1774442195892334,0.5776659846305847
0.675391674041748,0.5836150050163269,0.09177666902542114,0.42730921506881714,0.5333333333333333,2.003063678741455,0.5130753517150879
0.5723431706428528,0.5870301127433777,-0.014686942100524902,0.5285149216651917,0.4666666666666667,1.8943147659301758,0.6170902252197266
0.5067144632339478,0.5959235429763794,-0.08920907974243164,0.39038366079330444,0.43333333333333335,2.305645227432251,0.5282303690910339
0.5373486280441284,0.5123485326766968,0.02500009536743164,0.39951032400131226,0.4,2.552269220352173,0.5080691576004028
0.5070575475692749,0.8157747983932495,-0.3087172508239746,0.4972785413265228,0.5666666666666667,1.8750801086425781,0.5821121335029602
0.5687885284423828,0.5400815606117249,0.02870696783065796,0.47092145681381226,0.5333333333333333,1.898523211479187,0.5397949814796448
0.7849385738372803,0.4170778691768646,0.36786070466041565,0.30755531787872314,0.4666666666666667,2.371689796447754,0.43696829676628113
0.5332720279693604,0.6694960594177246,-0.13622403144836426,0.5109831094741821,0.43333333333333335,2.250431537628174,0.6404825448989868
0.43682488799095154,0.6970704793930054,-0.26024559140205383,0.6546114683151245,0.4666666666666667,2.5093955993652344,0.7198696136474609
0.5835453867912292,0.5897321701049805,-0.006186783313751221,0.38189467787742615,0.43333333333333335,1.939422607421875,0.5157173871994019
0.3875351846218109,0.539745569229126,-0.15221038460731506,0.3994418978691101,0.6333333333333333,2.5417184829711914,0.4800393581390381
0.445327490568161,0.677037239074707,-0.23170974850654602,0.5659464001655579,0.4,2.3694846630096436,0.6641116142272949
0.444245308637619,0.6211305260658264,-0.1768852174282074,0.467420756816864,0.4,2.122004270553589,0.6325585842132568
0.5468595027923584,0.5988425612449646,-0.0519830584526062,0.5110169649124146,0.43333333333333335,2.108154058456421,0.5987062454223633
0.5923251509666443,0.6897566318511963,-0.097431480884552,0.5369892120361328,0.43333333333333335,2.1798033714294434,0.6141074299812317
0.6372122168540955,0.543492317199707,0.09371989965438843,0.5158509016036987,0.5666666666666667,2.5422983169555664,0.6770318746566772
0.5683729648590088,0.6084241271018982,-0.040051162242889404,0.5435401201248169,0.2666666666666667,2.251927614212036,0.6354841589927673
0.4795840382575989,0.4982316195964813,-0.018647581338882446,0.47751522064208984,0.4,2.4618489742279053,0.6667163372039795
0.40360701084136963,0.6303204894065857,-0.22671347856521606,0.5408300161361694,0.6,2.0446290969848633,0.7030455470085144
0.5331200957298279,0.520023763179779,0.013096332550048828,0.5190941095352173,0.43333333333333335,2.008899211883545,0.6665833592414856
0.5433201789855957,0.731576144695282,-0.18825596570968628,0.6406702995300293,0.5,2.218527317047119,0.7620854377746582
0.34520357847213745,0.5401860475540161,-0.19498246908187866,0.5249309539794922,0.7333333333333334,2.361497402191162,0.6595960259437561
0.6014547944068909,0.5143377184867859,0.08711707592010498,0.4771326780319214,0.6666666666666667,2.058666944503784,0.5964219570159912
0.6295298337936401,0.5540437698364258,0.07548606395721436,0.5831321477890015,0.5333333333333333,2.066020965576172,0.6806925535202026
0.5364734530448914,0.6380253434181213,-0.10155189037322998,0.5356234908103943,0.4666666666666667,2.53674578666687,0.6367387771606445
0.6787270903587341,0.4928988814353943,0.18582820892333984,0.4630991816520691,0.5,2.5932486057281494,0.6045538783073425
0.5544435977935791,0.5546567440032959,-0.00021314620971679688,0.5041371583938599,0.6333333333333333,2.427931070327759,0.6383509635925293
0.33317551016807556,0.7842440605163574,-0.45106855034828186,0.6543284058570862,0.5666666666666667,2.4040963649749756,0.7603077292442322
0.5706237554550171,0.6217281818389893,-0.05110442638397217,0.5462360978126526,0.5666666666666667,2.1656086444854736,0.6499032378196716
0.5338034629821777,0.5414887070655823,-0.007685244083404541,0.4885268211364746,0.4666666666666667,2.327378273010254,0.6247584819793701
0.5972896814346313,0.4027264714241028,0.19456321001052856,0.4347570538520813,0.4,2.22835111618042,0.6037582159042358
0.6181083917617798,0.6201801896095276,-0.0020717978477478027,0.5824326872825623,0.4,2.4973766803741455,0.7004615664482117
0.4594446122646332,0.40595585107803345,0.05348876118659973,0.4617096781730652,0.4666666666666667,1.969426155090332,0.5925420522689819
0.5062795877456665,0.5164896249771118,-0.010210037231445312,0.3822300434112549,0.4,1.912115454673767,0.49275144934654236
0.46365469694137573,0.3247584104537964,0.13889628648757935,0.3610578179359436,0.4,2.128702163696289,0.47676369547843933
0.5347762107849121,0.5146796107292175,0.02009660005569458,0.41116389632225037,0.5,2.2706797122955322,0.5028123259544373
0.6242479681968689,0.46148642897605896,0.16276153922080994,0.5072614550590515,0.43333333333333335,2.2817091941833496,0.6122176051139832
0.3874734044075012,0.438640832901001,-0.051167428493499756,0.36985355615615845,0.4666666666666667,2.1067771911621094,0.4978794753551483
0.2802698612213135,0.7170664668083191,-0.4367966055870056,0.58729088306427,0.5333333333333333,2.4521291255950928,0.6710624098777771
0.6505281925201416,0.4229087233543396,0.227619469165802,0.4350665509700775,0.3666666666666667,2.1413817405700684,0.563141942024231
0.3979358375072479,0.7262575030326843,-0.3283216655254364,0.6636950969696045,0.5,2.3452374935150146,0.7426788210868835
0.4899517893791199,0.49672549962997437,-0.006773710250854492,0.4957621991634369,0.4,2.4157509803771973,0.5803177356719971
0.501116156578064,0.33054524660110474,0.17057090997695923,0.32998281717300415,0.4,2.120209217071533,0.46084100008010864
0.3096139430999756,0.65556800365448,-0.3459540605545044,0.5500264763832092,0.3666666666666667,2.5996761322021484,0.6594834327697754
0.3986726999282837,0.47960445284843445,-0.08093175292015076,0.3437725007534027,0.33333333333333337,2.648634433746338,0.46173179149627686
0.5483805537223816,0.5388917922973633,0.00948876142501831,0.5019916296005249,0.5666666666666667,2.804765462875366,0.6008176207542419
0.25767433643341064,0.5057564973831177,-0.24808216094970703,0.3659611940383911,0.4,2.2228875160217285,0.4935820996761322
0.4751856327056885,0.3590289056301117,0.11615672707557678,0.4162191152572632,0.6333333333333333,2.0015151500701904,0.5041111707687378
0.4910861849784851,0.5338408946990967,-0.04275470972061157,0.45955103635787964,0.43333333333333335,2.1898584365844727,0.5883507132530212
0.6642317771911621,0.279938280582428,0.38429349660873413,0.13442037999629974,0.2666666666666667,2.358560800552368,0.24457715451717377
0.7700745463371277,0.36385250091552734,0.40622204542160034,0.38604673743247986,0.5333333333333333,2.43992018699646,0.5028182864189148
0.559170126914978,0.537096381187439,0.022073745727539062,0.491016149520874,0.33333333333333337,2.1672544479370117,0.602631151676178
1.4100253582000732,1.176243782043457,0.2337815761566162,0.8012036085128784,0.5666666666666667,1.8987840414047241,0.9562593698501587
1.4232738018035889,1.3701350688934326,0.05313873291015625,0.8869380950927734,0.4666666666666667,2.4791078567504883,0.99798583984375
1.634413719177246,1.205871820449829,0.428541898727417,0.8609762191772461,0.5333333333333333,2.4311938285827637,0.999025821685791
1.2491883039474487,1.6690086126327515,-0.41982030868530273,0.8927121162414551,0.7,1.656494379043579,0.9990360736846924
0.593211829662323,1.5019454956054688,-0.9087336659431458,0.8622645735740662,0.5,2.1522042751312256,0.9967058897018433
1.3901393413543701,1.1265169382095337,0.2636224031448364,0.8516656756401062,0.4666666666666667,2.058406352996826,0.9914101958274841
1.051358938217163,1.121571660041809,-0.070212721824646,0.7348670363426208,0.43333333333333335,2.646015167236328,0.9292545318603516
1.489710807800293,1.223766565322876,0.265944242477417,0.8440923690795898,0.5,2.597689390182495,0.9862028360366821
1.280867338180542,0.9849448204040527,0.29592251777648926,0.7933787703514099,0.43333333333333335,2.1871984004974365,0.9825491905212402
0.9598872065544128,1.2170500755310059,-0.257162868976593,0.7757901549339294,0.5,2.251514196395874,0.9279870986938477
0.6761764287948608,1.1072505712509155,-0.4310741424560547,0.7807307243347168,0.43333333333333335,2.7903623580932617,0.9760434031486511
1.0386629104614258,0.779242992401123,0.25941991806030273,0.566067636013031,0.5666666666666667,2.3525686264038086,0.7988524436950684
0.8572783470153809,1.3023228645324707,-0.44504451751708984,0.7945803999900818,0.5666666666666667,2.3298726081848145,0.9763988852500916
1.0816967487335205,1.1506826877593994,-0.0689859390258789,0.7341946363449097,0.5,2.3954262733459473,0.8749728202819824
0.7224283218383789,0.997974157333374,-0.2755458354949951,0.6729270815849304,0.6,1.9250046014785767,0.8798076510429382
1.414181113243103,0.8555156588554382,0.5586654543876648,0.6642342805862427,0.43333333333333335,2.492187023162842,0.9050083160400391
1.1304879188537598,1.153080701828003,-0.022592782974243164,0.7051541805267334,0.5,2.1476945877075195,0.8318588733673096
1.4281578063964844,0.8242647051811218,0.6038931012153625,0.6719532012939453,0.5666666666666667,2.4458446502685547,0.8671524524688721
1.3039820194244385,1.0370312929153442,0.26695072650909424,0.6654284000396729,0.43333333333333335,2.469054698944092,0.807386040687561
0.9044922590255737,0.759848952293396,0.14464330673217773,0.6444578170776367,0.6,2.1275343894958496,0.766926646232605
1.1113972663879395,1.1407902240753174,-0.02939295768737793,0.677412211894989,0.4666666666666667,2.518758535385132,0.7474440336227417
0.8246811628341675,1.1991653442382812,-0.37448418140411377,0.7502880096435547,0.4666666666666667,2.371060848236084,0.8894716501235962
1.294475793838501,0.4954402446746826,0.7990355491638184,0.4964159429073334,0.4,2.537457227706909,0.6664782762527466
1.1085081100463867,0.5831753015518188,0.5253328084945679,0.5349889993667603,0.4,2.2731239795684814,0.7063961029052734
1.290487289428711,0.891944169998169,0.398543119430542,0.6910935640335083,0.5,1.814156174659729,0.8203667998313904
1.0639402866363525,0.8586697578430176,0.20527052879333496,0.696607232093811,0.30000000000000004,2.518458604812622,0.8540395498275757
1.2644579410552979,0.8247146010398865,0.4397433400154114,0.680870771408081,0.5333333333333333,2.198927640914917,0.852740466594696
0.6944890022277832,0.8080562949180603,-0.1135672926902771,0.65738844871521,0.6,2.2224230766296387,0.8091135025024414
0.9275474548339844,1.001380205154419,-0.07383275032043457,0.7530937194824219,0.6,1.8483169078826904,0.9374229311943054
0.7602850794792175,1.2196853160858154,-0.4594002366065979,0.7181532382965088,0.43333333333333335,2.142939329147339,0.7817666530609131
1.1508841514587402,0.7441929578781128,0.40669119358062744,0.6674728393554688,0.5,1.905797004699707,0.831462025642395
0.8297438025474548,1.1723167896270752,-0.34257298707962036,0.7750695943832397,0.6666666666666667,1.9123386144638062,0.8977195620536804
1.1184558868408203,0.5178691148757935,0.6005867719650269,0.46043866872787476,0.43333333333333335,2.3880386352539062,0.6933647394180298
1.0911415815353394,0.6913187503814697,0.39982283115386963,0.619088888168335,0.5,1.9940190315246582,0.7602396011352539
1.2578959465026855,0.8720129728317261,0.3858829736709595,0.6576405763626099,0.6333333333333333,1.8238345384597778,0.8329565525054932
1.0456628799438477,0.7385604381561279,0.3071024417877197,0.5746025443077087,0.4666666666666667,2.0934412479400635,0.8123153448104858
0.9183480739593506,1.056929588317871,-0.1385815143585205,0.6608947515487671,0.5,2.175917625427246,0.8386561870574951
0.5350295305252075,1.0880687236785889,-0.5530391931533813,0.7556947469711304,0.3666666666666667,2.204939126968384,0.9126343131065369
0.7249295711517334,1.263710856437683,-0.5387812852859497,0.8180080652236938,0.5333333333333333,2.0313942432403564,0.9146237373352051
0.6348281502723694,0.8549617528915405,-0.22013360261917114,0.6059738397598267,0.6,1.7239681482315063,0.7782028913497925
0.8245889544487,0.746360182762146,0.07822877168655396,0.5389069318771362,0.5333333333333333,2.0457334518432617,0.7590810656547546
0.4533289670944214,0.8775204420089722,-0.4241914749145508,0.6186872720718384,0.33333333333333337,1.7630714178085327,0.8005883693695068
0.7587183713912964,0.4820338189601898,0.27668455243110657,0.43786412477493286,0.3666666666666667,2.305527925491333,0.577862024307251
0.8211643099784851,0.45952242612838745,0.36164188385009766,0.38605496287345886,0.3666666666666667,1.9771379232406616,0.6016737222671509
0.5408922433853149,0.9816455841064453,-0.44075334072113037,0.6831092834472656,0.6333333333333333,1.998961329460144,0.8509659767150879
0.6711190938949585,1.1062560081481934,-0.43513691425323486,0.7141674757003784,0.5333333333333333,2.2012131214141846,0.8323900699615479
0.9442830085754395,0.636688232421875,0.30759477615356445,0.506126880645752,0.5666666666666667,2.4066810607910156,0.7528588175773621
0.7203875780105591,0.5813062787055969,0.13908129930496216,0.45910605788230896,0.5,2.4167582988739014,0.6934108138084412
0.7252902984619141,0.8085837364196777,-0.08329343795776367,0.6667850017547607,0.43333333333333335,2.302813768386841,0.8150781393051147
0.9629578590393066,0.5428072214126587,0.42015063762664795,0.5613996982574463,0.3666666666666667,2.309365749359131,0.7262331247329712
0.4488266706466675,1.0181124210357666,-0.5692857503890991,0.5501946210861206,0.3666666666666667,2.463347911834717,0.7208161354064941
0.5940930843353271,0.7104053497314453,-0.11631226539611816,0.573072075843811,0.7333333333333334,2.1514992713928223,0.8059880137443542
0.7333561778068542,0.9387607574462891,-0.20540457963943481,0.6796318292617798,0.4666666666666667,1.8839383125305176,0.8004121780395508
0.5632038116455078,1.0465567111968994,-0.4833528995513916,0.5625786781311035,0.6333333333333333,2.2512693405151367,0.6515683531761169
0.9278168678283691,0.6284182071685791,0.29939866065979004,0.608065128326416,0.5333333333333333,2.1154322624206543,0.8101367950439453
1.099259614944458,0.724228024482727,0.37503159046173096,0.6248347163200378,0.5666666666666667,1.9783328771591187,0.7887725830078125
0.9263173937797546,0.5063217878341675,0.41999560594558716,0.34106969833374023,0.5666666666666667,2.354257583618164,0.4871821403503418
0.7361690998077393,0.5829894542694092,0.15317964553833008,0.48804745078086853,0.43333333333333335,2.18161678314209,0.6339872479438782
0.6080424189567566,0.7494565844535828,-0.14141416549682617,0.5963954329490662,0.5666666666666667,2.511798620223999,0.7302576899528503
0.8049286603927612,0.8922675848007202,-0.08733892440795898,0.6092435121536255,0.5666666666666667,2.2630960941314697,0.8421230316162109
0.7765311598777771,0.7479391098022461,0.028592050075531006,0.6015828847885132,0.5,1.996171236038208,0.7741860151290894
0.7880539894104004,0.6007039546966553,0.18735003471374512,0.42142972350120544,0.4666666666666667,2.1416220664978027,0.6009166836738586
0.7347496747970581,0.8077923655509949,-0.07304269075393677,0.652103066444397,0.4666666666666667,2.2930238246917725,0.8201872706413269
0.5363852381706238,0.9537945985794067,-0.41740936040878296,0.6748942136764526,0.6,2.354013204574585,0.7927181720733643
0.8531534075737,0.7312361598014832,0.1219172477722168,0.48274558782577515,0.5333333333333333,2.564131259918213,0.6536376476287842
0.9207975268363953,0.5790991187095642,0.34169840812683105,0.6048705577850342,0.43333333333333335,2.5471839904785156,0.7466356754302979
0.6440471410751343,0.701819896697998,-0.05777275562286377,0.48662349581718445,0.4666666666666667,2.5029215812683105,0.6052172183990479
0.8569345474243164,0.6865382194519043,0.1703963279724121,0.5579118132591248,0.5333333333333333,2.068173885345459,0.7268561124801636
0.9226223230361938,0.3509054183959961,0.5717169046401978,0.3811127543449402,0.3666666666666667,2.5629241466522217,0.49685072898864746
0.7172536849975586,0.5969974398612976,0.12025624513626099,0.45599472522735596,0.6666666666666667,2.135977029800415,0.6721503138542175
0.8772839903831482,0.7320599555969238,0.14522403478622437,0.5242710113525391,0.5333333333333333,2.145993947982788,0.6761801242828369
0.6297303438186646,0.9745019674301147,-0.3447716236114502,0.6126700639724731,0.6333333333333333,2.052973508834839,0.7097262144088745
0.9185630679130554,0.8298737406730652,0.08868932723999023,0.5722787380218506,0.2666666666666667,1.9650086164474487,0.6963732242584229
0.7194310426712036,0.7840518355369568,-0.06462079286575317,0.5674325227737427,0.6,1.8060450553894043,0.7012205123901367
0.7104398012161255,0.5955426692962646,0.11489713191986084,0.3984869718551636,0.5666666666666667,2.2620599269866943,0.48551660776138306
0.6389937400817871,0.9647592306137085,-0.3257654905319214,0.647497832775116,0.4666666666666667,2.6199965476989746,0.7848460078239441
0.508454442024231,0.6002775430679321,-0.09182310104370117,0.4937771260738373,0.4666666666666667,1.7154285907745361,0.6136749982833862
0.4602002799510956,0.6528027057647705,-0.19260242581367493,0.4814327657222748,0.7666666666666666,2.457418441772461,0.5799748301506042
0.731231689453125,0.6869878172874451,0.04424387216567993,0.5021717548370361,0.43333333333333335,2.1873695850372314,0.6178219318389893
0.6223837733268738,0.8040439486503601,-0.18166017532348633,0.6181547045707703,0.4666666666666667,2.0629096031188965,0.7350304126739502
0.7884377241134644,0.5163649320602417,0.27207279205322266,0.39121007919311523,0.23333333333333328,2.1883764266967773,0.4757208228111267
0.6296204328536987,0.5078064203262329,0.12181401252746582,0.4749523401260376,0.43333333333333335,2.1789541244506836,0.6159374713897705
0.6811174154281616,0.7365514636039734,-0.05543404817581177,0.4725967347621918,0.3666666666666667,2.352856159210205,0.5986338257789612
0.8526947498321533,0.2836135923862457,0.5690811574459076,0.250678688287735,0.5333333333333333,2.1486008167266846,0.38275742530822754
0.7450303435325623,0.7250590324401855,0.01997131109237671,0.44081950187683105,0.33333333333333337,2.2793173789978027,0.5312713384628296
0.6756832599639893,0.5189478397369385,0.15673542022705078,0.4752971827983856,0.5,2.2316713333129883,0.5747115015983582
0.6052908897399902,0.6378968358039856,-0.03260594606399536,0.5461787581443787,0.5333333333333333,2.1698718070983887,0.6741894483566284
0.428344190120697,0.5559300184249878,-0.12758582830429077,0.34219226241111755,0.4666666666666667,2.7614188194274902,0.4728759229183197
0.5018407106399536,0.787132203578949,-0.28529149293899536,0.6802868843078613,0.5333333333333333,2.122009038925171,0.7731208801269531
0.7330932021141052,0.5957072973251343,0.13738590478897095,0.4040074348449707,0.4,2.2336437702178955,0.5374457240104675
0.6250441074371338,0.7115247249603271,-0.08648061752319336,0.45853424072265625,0.5333333333333333,2.471464157104492,0.5448191165924072
0.5317485332489014,0.5893946886062622,-0.05764615535736084,0.3706800937652588,0.4,2.281735897064209,0.4812818467617035
0.546340823173523,0.6385356783866882,-0.09219485521316528,0.6171722412109375,0.4666666666666667,2.591588258743286,0.7172769904136658
0.44623884558677673,0.5620137453079224,-0.11577489972114563,0.3023749589920044,0.5,2.8762242794036865,0.4272674024105072
0.34541893005371094,0.9102856516838074,-0.5648667216300964,0.521364152431488,0.6333333333333333,2.2525668144226074,0.632847785949707
0.41736096143722534,0.7384995818138123,-0.3211386203765869,0.45429953932762146,0.6666666666666667,2.2094452381134033,0.5607687830924988
0.8812118768692017,0.4869196116924286,0.39429226517677307,0.43359798192977905,0.5333333333333333,2.2014942169189453,0.5533351898193359
0.5040599703788757,0.7116867899894714,-0.2076268196105957,0.5111749172210693,0.5,2.229686737060547,0.6712994575500488
0.5233485698699951,0.575702428817749,-0.052353858947753906,0.28991782665252686,0.23333333333333328,1.5896044969558716,0.4247562885284424
0.35647377371788025,0.9641695022583008,-0.6076957285404205,0.5729193687438965,0.5666666666666667,2.2857584953308105,0.6899824142456055
0.8742411136627197,0.5684846639633179,0.30575644969940186,0.33824777603149414,0.33333333333333337,2.4797844886779785,0.4729267954826355
0.9318088293075562,0.45262211561203003,0.4791867136955261,0.40012603998184204,0.43333333333333335,2.075965642929077,0.47987687587738037
0.4463285207748413,0.6964325904846191,-0.25010406970977783,0.5168513059616089,0.5333333333333333,1.852288007736206,0.6091574430465698
0.8584591746330261,0.45705777406692505,0.4014014005661011,0.40972238779067993,0.5333333333333333,2.321845531463623,0.5020984411239624
0.594546914100647,0.5961869955062866,-0.0016400814056396484,0.46106529235839844,0.3666666666666667,2.2910468578338623,0.5918762683868408
0.5757634043693542,0.7406775951385498,-0.16491419076919556,0.44143491983413696,0.5666666666666667,2.193396806716919,0.5305513143539429
0.729674220085144,0.6413821578025818,0.08829206228256226,0.44839930534362793,0.43333333333333335,2.0370941162109375,0.5083129405975342
0.8464304208755493,0.6089147925376892,0.2375156283378601,0.3873854875564575,0.5333333333333333,1.862145185470581,0.5338420867919922
0.6988571882247925,0.6739201545715332,0.024937033653259277,0.6047917604446411,0.5,2.4186925888061523,0.68890780210495
0.6103124618530273,0.6626949310302734,-0.052382469177246094,0.4961256682872772,0.4666666666666667,2.371748447418213,0.5574479103088379
0.6114553809165955,0.5682774782180786,0.043177902698516846,0.43982836604118347,0.2666666666666667,2.0270674228668213,0.5163487195968628
0.7004990577697754,0.6880781054496765,0.012420952320098877,0.6216930747032166,0.4,2.0455799102783203,0.7084686160087585
0.9645931124687195,0.7011975646018982,0.2633955478668213,0.5112351775169373,0.4,2.4230270385742188,0.6019972562789917
1.3038837909698486,0.7621912360191345,0.5416925549507141,0.5630842447280884,0.4666666666666667,1.9102445840835571,0.6875200271606445
0.8541988730430603,0.8204278945922852,0.033770978450775146,0.5020818710327148,0.7,1.7360013723373413,0.585753321647644
0.9290075302124023,0.8466120958328247,0.08239543437957764,0.7286680936813354,0.43333333333333335,2.13273549079895,0.7810815572738647
0.855686366558075,0.6748286485671997,0.18085771799087524,0.5501200556755066,0.4,2.102511167526245,0.6204342246055603
0.4898903965950012,0.7626284956932068,-0.27273809909820557,0.5335121154785156,0.5333333333333333,2.060187578201294,0.6749014854431152
0.7322944402694702,0.7522501349449158,-0.019955694675445557,0.6343119144439697,0.4666666666666667,2.2344436645507812,0.8029474020004272
0.7696847915649414,0.6831795573234558,0.0865052342414856,0.5308176279067993,0.30000000000000004,2.251718282699585,0.6959907412528992
0.638321042060852,0.9519160985946655,-0.3135950565338135,0.5424531102180481,0.43333333333333335,1.9424725770950317,0.8239905834197998
0.8239564895629883,0.6651591062545776,0.15879738330841064,0.7384926676750183,0.5666666666666667,2.1178054809570312,0.8328282237052917
0.782577633857727,0.6503469347953796,0.1322306990623474,0.5377995371818542,0.7,1.984926700592041,0.6791849136352539
0.647530198097229,0.8326858878135681,-0.1851556897163391,0.6156091690063477,0.6666666666666667,2.4582700729370117,0.7438620328903198
0.5495337843894958,0.7981573939323425,-0.24862360954284668,0.6259677410125732,0.4,1.9418905973434448,0.741511344909668
0.715410590171814,0.6215806007385254,0.09382998943328857,0.503983736038208,0.4666666666666667,2.117504358291626,0.6824998259544373
1.0716503858566284,0.4927452504634857,0.5789051353931427,0.5550861358642578,0.4,2.4208099842071533,0.702701210975647
0.5980315804481506,0.9368929862976074,-0.3388614058494568,0.7526859045028687,0.5666666666666667,2.1838278770446777,0.8373507857322693
0.7049042582511902,0.9686698913574219,-0.2637656331062317,0.7336902618408203,0.6,2.074737787246704,0.8444962501525879
0.8805217742919922,0.7978880405426025,0.08263373374938965,0.6920051574707031,0.5666666666666667,2.3509633541107178,0.7663723826408386
0.7554692029953003,0.8535866737365723,-0.09811747074127197,0.6593594551086426,0.5333333333333333,2.277427911758423,0.7754732370376587
0.753637433052063,0.8285548090934753,-0.07491737604141235,0.7294084429740906,0.5333333333333333,2.031486749649048,0.8106722831726074
0.8442120552062988,0.9607528448104858,-0.11654078960418701,0.6537638902664185,0.5,2.086416721343994,0.8061374425888062
1.1966400146484375,0.7245684862136841,0.4720715284347534,0.753963828086853,0.3666666666666667,1.9163426160812378,0.8720998764038086
1.0160624980926514,0.839958131313324,0.1761043667793274,0.6624637246131897,0.6,2.4332191944122314,0.7740194201469421
1.2158105373382568,0.555632472038269,0.6601780652999878,0.5537314414978027,0.4666666666666667,2.658129930496216,0.710159182548523
1.0631316900253296,1.0307738780975342,0.03235781192779541,0.6578984260559082,0.43333333333333335,2.115924596786499,0.7806210517883301
0.7116179466247559,1.1703486442565918,-0.45873069763183594,0.803449809551239,0.5333333333333333,2.047109842300415,0.9153397083282471
0.9487929344177246,0.9787272810935974,-0.029934346675872803,0.6774032115936279,0.5666666666666667,2.1122260093688965,0.870039165019989
1.1182188987731934,1.096306562423706,0.021912336349487305,0.6600947380065918,0.5,2.071704864501953,0.8385710716247559
0.4971345365047455,0.817070722579956,-0.31993618607521057,0.7316958904266357,0.5,2.44301176071167,0.9433406591415405
1.1361258029937744,0.8021625280380249,0.3339632749557495,0.698443591594696,0.5666666666666667,2.7978460788726807,0.9099385738372803
0.9261959791183472,0.732815682888031,0.19338029623031616,0.597238302230835,0.5666666666666667,2.259263515472412,0.8243176341056824
1.278437852859497,0.5595767498016357,0.7188611030578613,0.5349503755569458,0.5,2.4157321453094482,0.7894167900085449
0.73347008228302,0.864499568939209,-0.13102948665618896,0.7026757001876831,0.3666666666666667,1.9280695915222168,0.9520528316497803
1.0256564617156982,0.7600308656692505,0.26562559604644775,0.603965163230896,0.5,2.068950891494751,0.8086204528808594
0.7876682281494141,1.1831133365631104,-0.3954451084136963,0.666399359703064,0.4666666666666667,2.117194414138794,0.8052353262901306
0.9152233004570007,0.931063175201416,-0.015839874744415283,0.7344414591789246,0.5333333333333333,2.473278284072876,0.9529544711112976
0.7582676410675049,1.1523306369781494,-0.39406299591064453,0.7323038578033447,0.5666666666666667,2.1535348892211914,0.9367259740829468
0.7286520004272461,1.0172964334487915,-0.2886444330215454,0.6944094896316528,0.5666666666666667,1.9464964866638184,0.8657609820365906
0.7422980070114136,1.060619831085205,-0.3183218240737915,0.6914329528808594,0.43333333333333335,2.2486207485198975,0.8719231486320496
0.8938445448875427,1.0108731985092163,-0.11702865362167358,0.6991910338401794,0.5333333333333333,1.9890879392623901,0.8898946046829224
0.8065028190612793,1.1552698612213135,-0.3487670421600342,0.7097471952438354,0.6,2.496493101119995,0.8859176635742188
0.7603188753128052,0.7656211853027344,-0.005302309989929199,0.5932539701461792,0.5,1.8823645114898682,0.7476835250854492
0.7985196113586426,0.8803620338439941,-0.08184242248535156,0.7154674530029297,0.5,1.959553837776184,0.8204047083854675
0.5235974788665771,0.9261797666549683,-0.4025822877883911,0.6129555702209473,0.7,2.175546646118164,0.8334831595420837
0.6822840571403503,0.9881566762924194,-0.3058726191520691,0.5262010097503662,0.6666666666666667,2.5516648292541504,0.6654150485992432
0.6325476169586182,0.7596253156661987,-0.12707769870758057,0.635111391544342,0.5333333333333333,1.7905857563018799,0.7625100016593933
1.0096958875656128,0.5545362830162048,0.45515960454940796,0.5014557242393494,0.43333333333333335,2.8013129234313965,0.68030846118927
0.5616831183433533,1.1947449445724487,-0.6330618262290955,0.6747843027114868,0.6666666666666667,2.2444019317626953,0.8102673292160034
0.8531143069267273,0.734092652797699,0.11902165412902832,0.5928287506103516,0.4,1.8650931119918823,0.7842923402786255
0.8794307112693787,0.6496484279632568,0.22978228330612183,0.46651196479797363,0.5666666666666667,2.478525161743164,0.5757158398628235
1.0739450454711914,0.6704752445220947,0.4034698009490967,0.48129940032958984,0.4666666666666667,2.4440362453460693,0.6762155294418335
0.6374421119689941,0.8527365922927856,-0.2152944803237915,0.5483423471450806,0.5333333333333333,2.431551694869995,0.7812146544456482
1.0229880809783936,0.5775842070579529,0.4454038739204407,0.5148992538452148,0.6,2.148327350616455,0.6994849443435669
0.9062550067901611,0.8088696002960205,0.09738540649414062,0.44536328315734863,0.5333333333333333,1.7925505638122559,0.5807511210441589
0.9462369680404663,0.627648115158081,0.31858885288238525,0.5603107213973999,0.30000000000000004,2.058220148086548,0.7623733282089233
0.4663376808166504,1.0903651714324951,-0.6240274906158447,0.7276195287704468,0.5333333333333333,1.8554598093032837,0.769100546836853
0.51474529504776,0.6090275049209595,-0.09428220987319946,0.35533154010772705,0.5666666666666667,2.191819906234741,0.5370084047317505
0.9436603784561157,0.6694835424423218,0.27417683601379395,0.5621899962425232,0.7333333333333334,2.040379047393799,0.7586413621902466
1.0351265668869019,0.6599870920181274,0.3751394748687744,0.5279565453529358,0.6333333333333333,2.064126968383789,0.654096782207489
0.8843883872032166,0.6643562316894531,0.22003215551376343,0.4090205132961273,0.33333333333333337,2.369058132171631,0.609078049659729
0.8173226714134216,0.881515383720398,-0.06419271230697632,0.6084219813346863,0.5333333333333333,2.305056095123291,0.7135152220726013
0.6989373564720154,0.851164698600769,-0.15222734212875366,0.7218229174613953,0.4666666666666667,2.334965944290161,0.8695547580718994
0.9050644636154175,0.6001290082931519,0.3049354553222656,0.5547817945480347,0.6,2.296949863433838,0.6188918948173523
1.0709584951400757,0.7238417863845825,0.34711670875549316,0.6744481921195984,0.5,2.2419817447662354,0.8221018314361572
0.7840698957443237,0.8890906572341919,-0.10502076148986816,0.5592452883720398,0.3666666666666667,2.505341053009033,0.6719932556152344
1.0162452459335327,0.7546186447143555,0.26162660121917725,0.5816170573234558,0.5,2.337188243865967,0.7482215762138367
0.859824538230896,0.8743893504142761,-0.014564812183380127,0.5722512006759644,0.5,2.2124578952789307,0.6547696590423584
1.0802427530288696,0.7128142714500427,0.3674284815788269,0.5236868858337402,0.5,2.2655646800994873,0.696567714214325
0.9091007113456726,0.854435920715332,0.054664790630340576,0.6056345701217651,0.6,2.374433755874634,0.7835866808891296
0.685205340385437,0.7105109095573425,-0.025305569171905518,0.5734044909477234,0.6,2.581886053085327,0.7137166857719421
0.9782924652099609,0.7465957403182983,0.2316967248916626,0.6046481132507324,0.6666666666666667,3.168850898742676,0.7182261943817139
0.6588178873062134,0.6634950041770935,-0.004677116870880127,0.6257617473602295,0.5,2.7250492572784424,0.7358896136283875
0.3544430136680603,0.9162918925285339,-0.5618488788604736,0.7400626540184021,0.7,2.438566207885742,0.8294011354446411
1.2062265872955322,1.4630721807479858,-0.2568455934524536,0.742794394493103,0.4666666666666667,2.6523821353912354,0.8590816259384155
1.2697257995605469,1.1835722923278809,0.08615350723266602,0.6179878115653992,0.43333333333333335,2.9246134757995605,0.7350953817367554
1.448076605796814,0.9352086782455444,0.5128679275512695,0.6616873145103455,0.4,2.202787399291992,0.7901579737663269
1.2002029418945312,1.043121576309204,0.15708136558532715,0.8510918617248535,0.5333333333333333,2.3962149620056152,0.9411110281944275
1.336987853050232,1.4116581678390503,-0.07467031478881836,0.9225785136222839,0.4,2.2080674171447754,0.9598305225372314
1.286679744720459,0.5492380857467651,0.7374416589736938,0.6479858160018921,0.4,1.982681155204773,0.7837693095207214
0.5368103981018066,1.5329856872558594,-0.9961752891540527,0.7259342670440674,0.5333333333333333,1.9568935632705688,0.802849292755127
1.1793512105941772,1.3021422624588013,-0.12279105186462402,0.7717012166976929,0.4666666666666667,2.2630250453948975,0.8321671485900879
0.8012422323226929,1.092104196548462,-0.29086196422576904,0.5590745806694031,0.4666666666666667,2.1199731826782227,0.6071118116378784
1.487868309020996,0.9387733936309814,0.5490949153900146,0.7635958194732666,0.4666666666666667,2.1309595108032227,0.8933050632476807
1.0274658203125,0.9347578883171082,0.09270793199539185,0.7942200899124146,0.5,2.027702808380127,0.8915638327598572
1.02044677734375,1.068820834159851,-0.048374056816101074,0.5925251245498657,0.5666666666666667,2.0902280807495117,0.6597161293029785
0.964413046836853,0.9064838290214539,0.05792921781539917,0.7143232226371765,0.4666666666666667,2.5568363666534424,0.8268554210662842
1.0104345083236694,1.3857653141021729,-0.3753308057785034,0.770422637462616,0.5,2.0389788150787354,0.8307000398635864
1.0758798122406006,1.2276310920715332,-0.15175127983093262,0.7629233598709106,0.7,2.447165012359619,0.8370193243026733
1.152037501335144,0.9391791224479675,0.2128583788871765,0.8577522039413452,0.43333333333333335,2.0662522315979004,0.9316364526748657
1.413163185119629,0.8185051679611206,0.5946580171585083,0.8031034469604492,0.5,2.1084060668945312,0.8956540822982788
0.7737573385238647,1.3871676921844482,-0.6134103536605835,0.8524796366691589,0.5333333333333333,2.492283821105957,0.9657713174819946
0.7328106760978699,1.2137036323547363,-0.48089295625686646,0.9092583060264587,0.5,2.2743749618530273,0.9608291387557983
1.1674046516418457,0.9925416707992554,0.17486298084259033,0.75323885679245,0.5333333333333333,2.0219712257385254,0.8141900300979614
0.9373235106468201,0.9924957752227783,-0.05517226457595825,0.7081913352012634,0.5333333333333333,2.2609052658081055,0.8526255488395691
1.2215856313705444,1.0432039499282837,0.17838168144226074,0.7518183588981628,0.5333333333333333,2.2813916206359863,0.899094820022583
0.8490091562271118,0.9077916145324707,-0.05878245830535889,0.715634286403656,0.5333333333333333,2.203514337539673,0.8273504972457886
1.381744146347046,0.8695688247680664,0.5121753215789795,0.6198090314865112,0.43333333333333335,2.0221683979034424,0.7366375923156738
1.3108967542648315,0.9193167686462402,0.3915799856185913,0.5599554777145386,0.33333333333333337,2.2232720851898193,0.7022767066955566
0.9812318086624146,1.2996890544891357,-0.3184572458267212,0.8058671951293945,0.6333333333333333,2.1268250942230225,0.9144651293754578
0.9389981031417847,1.181626558303833,-0.24262845516204834,0.8430749773979187,0.33333333333333337,2.0144779682159424,0.9262272715568542
0.9198340177536011,1.279794692993164,-0.359960675239563,0.6920293569564819,0.6333333333333333,2.2664666175842285,0.839454174041748
0.9438368678092957,0.8514271974563599,0.09240967035293579,0.6111577749252319,0.3666666666666667,2.2898900508880615,0.6767373085021973
0.9284154772758484,1.2578333616256714,-0.329417884349823,0.9129268527030945,0.5333333333333333,2.1208698749542236,0.9311816096305847
0.7017218470573425,1.105284571647644,-0.4035627245903015,0.6685988306999207,0.5666666666666667,2.145425796508789,0.7807731628417969
1.1841001510620117,0.8505784869194031,0.33352166414260864,0.5211217403411865,0.4666666666666667,1.924770712852478,0.7004876136779785
1.0951943397521973,0.8306522369384766,0.2645421028137207,0.4480617046356201,0.4,1.4202098846435547,0.6147958636283875
0.8198496699333191,0.8195903301239014,0.0002593398094177246,0.6626238822937012,0.3666666666666667,2.2839534282684326,0.7695292234420776
0.9138984680175781,0.8458303809165955,0.06806808710098267,0.5224596858024597,0.5333333333333333,2.4558892250061035,0.6459025144577026
0.9773442149162292,0.7277054786682129,0.24963873624801636,0.5501246452331543,0.6666666666666667,2.1350691318511963,0.7206007838249207
0.7901477813720703,1.1551231145858765,-0.36497533321380615,0.8072309494018555,0.5333333333333333,2.0820181369781494,0.9099216461181641
0.7689525485038757,0.8821964263916016,-0.11324387788772583,0.8101930618286133,0.43333333333333335,2.0275156497955322,0.9114958643913269
0.7804864645004272,0.6730051040649414,0.10748136043548584,0.6297821998596191,0.4,1.9790568351745605,0.7647019624710083
1.0479860305786133,0.6377192139625549,0.41026681661605835,0.5938612818717957,0.4,2.110377311706543,0.7155876159667969
0.927327036857605,0.7084411382675171,0.2188858985900879,0.7328810691833496,0.4,2.2621114253997803,0.846982479095459
0.8096245527267456,1.0355762243270874,-0.2259516716003418,0.662713348865509,0.4666666666666667,2.614333152770996,0.738510012626648
1.0471550226211548,0.7744948863983154,0.27266013622283936,0.6771222949028015,0.6,2.347783088684082,0.8114055395126343
0.8461732268333435,1.1583170890808105,-0.31214386224746704,0.7007898688316345,0.5333333333333333,2.299934148788452,0.8181039094924927
1.0770111083984375,0.858795166015625,0.2182159423828125,0.6717435717582703,0.43333333333333335,2.0644643306732178,0.793317973613739
0.9760823249816895,0.9450368881225586,0.03104543685913086,0.5852756500244141,0.4666666666666667,2.0269007682800293,0.7624644041061401
0.8099560141563416,1.1318384408950806,-0.321882426738739,0.7755257487297058,0.4,1.852597713470459,0.8991695642471313
1.0842547416687012,1.045501708984375,0.03875303268432617,0.6871077418327332,0.5,2.517457962036133,0.7720343470573425
1.1606718301773071,0.9450278282165527,0.2156440019607544,0.8424487113952637,0.5,2.5367836952209473,0.9244494438171387
1.0135200023651123,1.0439343452453613,-0.030414342880249023,0.7181417942047119,0.5666666666666667,2.2973990440368652,0.8413388133049011
1.1070966720581055,0.8754661083221436,0.23163056373596191,0.6757282018661499,0.5,2.4220283031463623,0.809538722038269
0.9584872722625732,1.0246268510818481,-0.0661395788192749,0.7478512525558472,0.5666666666666667,2.6625068187713623,0.8266401290893555
0.9809202551841736,1.0897589921951294,-0.10883873701095581,0.7517259120941162,0.5666666666666667,2.1195285320281982,0.859412670135498
0.8907493948936462,0.7520250082015991,0.13872438669204712,0.7995527982711792,0.5,2.5783848762512207,0.8638541102409363
1.200857400894165,0.9284002780914307,0.2724571228027344,0.7417144775390625,0.5666666666666667,2.313554525375366,0.8629100322723389
1.0600531101226807,0.9073802828788757,0.15267282724380493,0.6524409651756287,0.5,2.129659414291382,0.7982797622680664
1.2140450477600098,0.8759028315544128,0.3381422162055969,0.7519766688346863,0.4,2.166205406188965,0.9042348265647888
0.8311384916305542,0.8891155123710632,-0.05797702074050903,0.5865423679351807,0.5333333333333333,2.299560308456421,0.6662561297416687
0.8255009651184082,1.1213167905807495,-0.2958158254623413,0.6426351070404053,0.4666666666666667,2.3729190826416016,0.7795771360397339
0.948494553565979,0.811238706111908,0.13725584745407104,0.5410593748092651,0.43333333333333335,2.1724164485931396,0.691649317741394
1.0690665245056152,0.9454895853996277,0.12357693910598755,0.896171510219574,0.5666666666666667,2.5507302284240723,0.9755023717880249
0.5282382965087891,1.2347538471221924,-0.7065155506134033,0.6906876564025879,0.43333333333333335,2.2697978019714355,0.8373095393180847
0.9417440295219421,0.8459219336509705,0.09582209587097168,0.4301829934120178,0.5,2.113271474838257,0.601482629776001
0.6346842646598816,0.9715272784233093,-0.33684301376342773,0.5508904457092285,0.4666666666666667,2.219181776046753,0.6540212035179138
1.070128321647644,0.896875262260437,0.17325305938720703,0.708106517791748,0.4666666666666667,2.308861017227173,0.8548777103424072
1.1159894466400146,0.7685803174972534,0.34740912914276123,0.5975310802459717,0.3666666666666667,2.537696361541748,0.7496415376663208
0.767540693283081,0.9386386871337891,-0.171097993850708,0.7018535137176514,0.5,2.3747141361236572,0.8252415060997009
0.9987918734550476,0.8005868196487427,0.19820505380630493,0.6998262405395508,0.5333333333333333,2.3655600547790527,0.8015044927597046
0.8041605949401855,0.8305412530899048,-0.02638065814971924,0.6627823710441589,0.5666666666666667,1.930030107498169,0.8174829483032227
0.7708296179771423,0.8363086581230164,-0.06547904014587402,0.5185439586639404,0.5666666666666667,2.031810998916626,0.6522194147109985
0.6965216994285583,0.9409990310668945,-0.24447733163833618,0.6962428092956543,0.5333333333333333,2.338359832763672,0.7983631491661072
0.7098245620727539,1.0696702003479004,-0.3598456382751465,0.8006501197814941,0.6,2.083767890930176,0.9474860429763794
0.8870722651481628,0.7110578417778015,0.17601442337036133,0.6523674726486206,0.3666666666666667,1.9101876020431519,0.8348397612571716
0.7349092364311218,0.866260290145874,-0.1313510537147522,0.6900019645690918,0.6333333333333333,2.2223548889160156,0.8051925897598267
0.9426810145378113,0.6055787205696106,0.3371022939682007,0.603417158126831,0.33333333333333337,1.8376402854919434,0.7902835607528687
0.8209375143051147,0.8497831225395203,-0.028845608234405518,0.6612589955329895,0.5666666666666667,2.210742235183716,0.8256419897079468
0.6787688732147217,0.8533962965011597,-0.174627423286438,0.6490964293479919,0.43333333333333335,1.8178986310958862,0.8494213819503784
0.9520978927612305,0.5793241858482361,0.3727737069129944,0.4188896119594574,0.4666666666666667,2.154592752456665,0.5654012560844421
1.035752296447754,0.6689967513084412,0.36675554513931274,0.6025257110595703,0.5333333333333333,2.3714795112609863,0.7363195419311523
0.8160051107406616,0.7502632141113281,0.0657418966293335,0.5940360426902771,0.5666666666666667,2.4518377780914307,0.7405511736869812
0.5755728483200073,0.703091025352478,-0.1275181770324707,0.6342962384223938,0.6666666666666667,2.2198052406311035,0.7642719745635986
0.5773237943649292,0.8170268535614014,-0.23970305919647217,0.6111038327217102,0.4,2.2607481479644775,0.7391625642776489
0.7270298004150391,1.0314174890518188,-0.3043876886367798,0.7250251770019531,0.7,2.028486967086792,0.8738580942153931
0.8676719069480896,0.7621006965637207,0.1055712103843689,0.6413578987121582,0.43333333333333335,2.311493158340454,0.7805907726287842
1.1861380338668823,0.6110421419143677,0.5750958919525146,0.5366698503494263,0.5,2.1962242126464844,0.6666218638420105
0.5502566695213318,0.9334756731987,-0.38321900367736816,0.6086755394935608,0.4666666666666667,2.822263240814209,0.7448053359985352
0.7977063059806824,0.7084575891494751,0.08924871683120728,0.6524445414543152,0.5333333333333333,2.3336868286132812,0.829543948173523
0.8335309028625488,0.7339250445365906,0.09960585832595825,0.5962950587272644,0.4666666666666667,2.314831495285034,0.7333714365959167
0.915672242641449,0.5547398328781128,0.3609324097633362,0.5027570128440857,0.5333333333333333,2.2418181896209717,0.6283718347549438
0.7009758353233337,0.6713988780975342,0.02957695722579956,0.5875594615936279,0.4,2.6694016456604004,0.7471246123313904
0.5572724342346191,1.071273684501648,-0.5140012502670288,0.7343372106552124,0.7666666666666666,2.5348026752471924,0.9172112345695496
0.7775046229362488,0.766863226890564,0.010641396045684814,0.6445882320404053,0.4666666666666667,2.14886474609375,0.7861123085021973
0.5700653791427612,1.0492920875549316,-0.4792267084121704,0.7822663187980652,0.5333333333333333,2.195918560028076,0.9491807818412781
0.7159993052482605,0.6798981428146362,0.03610116243362427,0.6105108857154846,0.4666666666666667,2.447721481323242,0.781100869178772
0.6268855929374695,0.8404437899589539,-0.21355819702148438,0.6567182540893555,0.4666666666666667,2.1481876373291016,0.7414047122001648
0.6526122689247131,0.8656508326530457,-0.21303856372833252,0.5822809934616089,0.43333333333333335,1.9579627513885498,0.7165502905845642
0.3829941749572754,0.9976931810379028,-0.6146990060806274,0.7021307945251465,0.33333333333333337,2.241884231567383,0.8762741088867188
0.6618649959564209,0.3949853181838989,0.266879677772522,0.41415828466415405,0.4,1.9000951051712036,0.5395035147666931
0.5063546895980835,0.8908159136772156,-0.3844612240791321,0.730107307434082,0.3666666666666667,2.102675199508667,0.7997596263885498
0.6375590562820435,0.45826515555381775,0.1792939007282257,0.3823696970939636,0.6666666666666667,2.3335189819335938,0.5486308336257935
0.8222278952598572,0.6389471292495728,0.18328076601028442,0.562523603439331,0.3666666666666667,2.177891254425049,0.681418776512146
0.591174840927124,0.38506239652633667,0.20611244440078735,0.34786057472229004,0.23333333333333328,2.179701089859009,0.4620426297187805
0.6701383590698242,0.6871047019958496,-0.01696634292602539,0.672247052192688,0.4,2.191570997238159,0.8451822996139526
0.7183047533035278,0.6852244138717651,0.033080339431762695,0.6559734344482422,0.5666666666666667,2.034001588821411,0.8009346723556519
0.530380129814148,0.5283465385437012,0.0020335912704467773,0.5251439809799194,0.4666666666666667,1.9844483137130737,0.7146548628807068
0.5642738342285156,0.8679324984550476,-0.303658664226532,0.7504140138626099,0.5,2.1109769344329834,0.8831624984741211
0.7720250487327576,0.7423345446586609,0.02969050407409668,0.6416889429092407,0.6333333333333333,2.109011650085449,0.8287569284439087
0.8935207724571228,0.4412080645561218,0.452312707901001,0.40940481424331665,0.6,2.302844524383545,0.5455848574638367
0.6245964765548706,0.8114437460899353,-0.1868472695350647,0.6115608215332031,0.5666666666666667,1.9092113971710205,0.7805251479148865
0.7541143894195557,0.5884239077568054,0.16569048166275024,0.5815882682800293,0.43333333333333335,1.8681402206420898,0.7614587545394897
0.7563797831535339,0.5912693738937378,0.16511040925979614,0.634772002696991,0.3666666666666667,2.064516544342041,0.8514275550842285
0.5535501837730408,0.5062962770462036,0.04725390672683716,0.5001548528671265,0.6,2.692516565322876,0.6819140911102295
0.6375800967216492,0.5733720660209656,0.0642080307006836,0.5714109539985657,0.43333333333333335,2.359729051589966,0.7208547592163086
0.9441841840744019,0.4809219241142273,0.46326225996017456,0.4251137673854828,0.5,2.3583362102508545,0.5783469080924988
0.7661164999008179,0.416836142539978,0.34928035736083984,0.4389394521713257,0.4,2.4120781421661377,0.5924208164215088
0.6577325463294983,0.4595620036125183,0.19817054271697998,0.45398229360580444,0.6666666666666667,2.344074249267578,0.6369380354881287
0.7346428632736206,0.29918837547302246,0.43545448780059814,0.36051368713378906,0.4666666666666667,2.0817911624908447,0.546482503414154
0.39461177587509155,0.6644502878189087,-0.26983851194381714,0.5745129585266113,0.7,2.447897434234619,0.7460401058197021
0.4118301272392273,0.4806377589702606,-0.06880763173103333,0.45397496223449707,0.5333333333333333,1.9070830345153809,0.6022937893867493
0.6015191674232483,0.6368379592895508,-0.03531879186630249,0.48941248655319214,0.4,2.1886188983917236,0.6423152685165405
0.6592178344726562,0.41168713569641113,0.24753069877624512,0.4337695240974426,0.3666666666666667,2.1901652812957764,0.560692310333252
0.5324495434761047,0.6876457929611206,-0.15519624948501587,0.582672655582428,0.5666666666666667,2.1847121715545654,0.7137335538864136
0.47106239199638367,0.6325090527534485,-0.16144666075706482,0.5544737577438354,0.4666666666666667,2.4607322216033936,0.6477560997009277
0.8825730085372925,0.747251033782959,0.1353219747543335,0.772439181804657,0.4,1.9964531660079956,0.855876088142395
0.9073370695114136,0.8120757937431335,0.09526127576828003,0.788949191570282,0.5333333333333333,2.137550115585327,0.8825496435165405
0.6963070631027222,0.8605542182922363,-0.16424715518951416,0.6614162921905518,0.6333333333333333,2.319592237472534,0.7415498495101929
0.7019730806350708,0.7610273361206055,-0.05905425548553467,0.5546897053718567,0.5,2.4530696868896484,0.6291014552116394
0.8981940150260925,0.6270110011100769,0.2711830139160156,0.6771345138549805,0.5333333333333333,2.2376866340637207,0.7671217918395996
0.597710132598877,0.7803540229797363,-0.18264389038085938,0.7510620951652527,0.6333333333333333,2.4837825298309326,0.8378795385360718
0.7394203543663025,0.8720139265060425,-0.13259357213974,0.6028591394424438,0.43333333333333335,2.230229616165161,0.6880874037742615
0.7355142831802368,0.6331385374069214,0.10237574577331543,0.4770745635032654,0.6333333333333333,2.2795257568359375,0.6040467619895935
1.119879961013794,0.43889063596725464,0.6809893250465393,0.3225754499435425,0.5666666666666667,2.334791898727417,0.45003360509872437
0.7220768332481384,0.8577351570129395,-0.13565832376480103,0.636988639831543,0.4,2.1209371089935303,0.7188032865524292
0.8418954610824585,0.9354469776153564,-0.09355151653289795,0.8188186883926392,0.43333333333333335,2.367291212081909,0.8666955828666687
0.8348935842514038,0.659692645072937,0.1752009391784668,0.5110082626342773,0.6333333333333333,2.139859676361084,0.6222771406173706
1.09843111038208,0.5334704518318176,0.5649606585502625,0.4576335847377777,0.33333333333333337,2.117483377456665,0.5783669948577881
0.7649900317192078,0.8712375164031982,-0.10624748468399048,0.6925522685050964,0.5666666666666667,1.9569976329803467,0.8080310821533203
0.5423200130462646,0.9801092147827148,-0.4377892017364502,0.6196902990341187,0.5333333333333333,2.1965115070343018,0.6980897784233093
0.8013774156570435,0.5402575731277466,0.2611198425292969,0.5308036208152771,0.4,1.8853596448898315,0.6836470365524292
0.7073473930358887,0.7026955485343933,0.004651844501495361,0.4838634431362152,0.5666666666666667,1.9201515913009644,0.5826209783554077
0.9283827543258667,0.9646663665771484,-0.03628361225128174,0.6994773745536804,0.3666666666666667,1.9176862239837646,0.83868408203125
0.8222365379333496,0.6928133964538574,0.1294231414794922,0.5887048840522766,0.7333333333333334,2.2856571674346924,0.7302481532096863
0.9133131504058838,0.8111494779586792,0.10216367244720459,0.5531332492828369,0.4666666666666667,1.8875541687011719,0.8116620779037476
0.8982642889022827,0.4524143934249878,0.4458498954772949,0.32810020446777344,0.5,1.9310578107833862,0.5060345530509949
0.5491677522659302,0.9126173853874207,-0.3634496331214905,0.5804113745689392,0.6,1.9953261613845825,0.7485050559043884
0.8014119863510132,0.7101362943649292,0.09127569198608398,0.47704586386680603,0.5,2.2530601024627686,0.7134964466094971
0.7290797233581543,0.5252047181129456,0.20387500524520874,0.28204628825187683,0.5333333333333333,2.112591028213501,0.41058653593063354
0.9771282076835632,0.7873853445053101,0.18974286317825317,0.44092273712158203,0.5333333333333333,1.9996707439422607,0.6627284288406372
0.7630213499069214,0.5062829256057739,0.25673842430114746,0.2795490026473999,0.4666666666666667,2.5051331520080566,0.48920854926109314
0.838719367980957,1.047888159751892,-0.20916879177093506,0.5334364771842957,0.5,2.248018980026245,0.6839969158172607
0.7750715613365173,0.6714800596237183,0.10359150171279907,0.5206013917922974,0.6,2.3270604610443115,0.6862761378288269
0.9172462224960327,0.7652831077575684,0.15196311473846436,0.40546441078186035,0.5333333333333333,2.589569330215454,0.6071300506591797
0.9760427474975586,0.6182077527046204,0.35783499479293823,0.3249545693397522,0.4666666666666667,1.9949692487716675,0.45772919058799744
0.8361945152282715,0.9080600142478943,-0.0718654990196228,0.4049878716468811,0.5666666666666667,2.1314263343811035,0.6452243328094482
0.8479069471359253,0.7711145281791687,0.07679241895675659,0.39769110083580017,0.6666666666666667,2.4023470878601074,0.5562375783920288
0.9687897562980652,0.8898781538009644,0.07891160249710083,0.45656877756118774,0.5,2.4515626430511475,0.6491194367408752
0.7629889249801636,0.913989782333374,-0.15100085735321045,0.4931601881980896,0.6333333333333333,2.241724967956543,0.6368081569671631
0.6081019639968872,1.0804197788238525,-0.47231781482696533,0.41414642333984375,0.33333333333333337,2.337756395339966,0.5251926183700562
0.5617969632148743,0.8755983114242554,-0.3138013482093811,0.5775829553604126,0.43333333333333335,2.2768750190734863,0.677090048789978
0.8653343915939331,0.929409921169281,-0.0640755295753479,0.5724174976348877,0.6,1.9637854099273682,0.6593092679977417
0.7949732542037964,0.4307853877544403,0.3641878664493561,0.2937823534011841,0.3666666666666667,2.2370803356170654,0.39082127809524536
0.6381527781486511,0.9941667318344116,-0.3560139536857605,0.5442676544189453,0.5666666666666667,2.511509656906128,0.6252861022949219
0.9475150108337402,0.8990499973297119,0.04846501350402832,0.5940526723861694,0.3666666666666667,2.4652483463287354,0.7169892191886902
0.8189859390258789,0.9993557929992676,-0.18036985397338867,0.5418018102645874,0.5333333333333333,2.216447114944458,0.6272950172424316
0.7105308771133423,0.6606762409210205,0.04985463619232178,0.34583115577697754,0.5333333333333333,2.3431355953216553,0.4883190989494324
1.175161361694336,0.6260048151016235,0.5491565465927124,0.3601073622703552,0.4,1.7904781103134155,0.5104833841323853
0.8729348182678223,0.9650675654411316,-0.09213274717330933,0.5230802297592163,0.5333333333333333,2.116128921508789,0.6807226538658142
0.8209134340286255,0.8089959025382996,0.011917531490325928,0.6015023589134216,0.6333333333333333,2.390826940536499,0.6876111030578613
0.7399103045463562,1.0878397226333618,-0.3479294180870056,0.5120008587837219,0.5,2.024336099624634,0.5809109210968018
1.0326851606369019,0.912063479423523,0.1206216812133789,0.471386194229126,0.5,2.361870765686035,0.5773982405662537
0.868126392364502,1.045778751373291,-0.17765235900878906,0.6399535536766052,0.5666666666666667,2.2055699825286865,0.7399100065231323
1.1457488536834717,0.5731266736984253,0.5726221799850464,0.4522128105163574,0.4,2.3837521076202393,0.5705691576004028
0.9595503807067871,0.7735512256622314,0.18599915504455566,0.4897896647453308,0.5333333333333333,2.2771356105804443,0.6012980937957764
0.6236579418182373,1.0716713666915894,-0.44801342487335205,0.5948204398155212,0.6,2.3709144592285156,0.7374188899993896
0.6137480735778809,0.9442360401153564,-0.3304879665374756,0.5825666189193726,0.5666666666666667,2.050776720046997,0.6865023374557495
0.9704840183258057,0.6772291660308838,0.2932548522949219,0.4060806930065155,0.4666666666666667,1.88359534740448,0.5493355393409729
0.6582971811294556,0.9849759340286255,-0.3266787528991699,0.5031579732894897,0.7666666666666666,2.0334312915802,0.6666991710662842
0.7598477602005005,0.8985776305198669,-0.13872987031936646,0.5087437629699707,0.4666666666666667,1.7882522344589233,0.66343092918396
1.2644422054290771,0.6182684898376465,0.6461737155914307,0.41526859998703003,0.3666666666666667,2.3168842792510986,0.6057193279266357
1.241429090499878,0.397158145904541,0.8442709445953369,0.3088979125022888,0.5,1.769627571105957,0.502068817615509
0.9399949312210083,0.7553509473800659,0.18464398384094238,0.4419766664505005,0.43333333333333335,2.3216500282287598,0.5708781480789185
0.4694490432739258,1.1594477891921997,-0.6899987459182739,0.6837040781974792,0.6,2.5205907821655273,0.796841025352478
0.6306536197662354,0.8044506311416626,-0.17379701137542725,0.44329166412353516,0.5333333333333333,2.4210989475250244,0.5778102874755859
0.5092199444770813,1.0085203647613525,-0.49930042028427124,0.5767579674720764,0.5,1.9797147512435913,0.727353036403656
0.6476044058799744,1.2105759382247925,-0.5629715323448181,0.6984145045280457,0.4,1.7431280612945557,0.828835129737854
0.7440594434738159,0.7157831192016602,0.02827632427215576,0.48795652389526367,0.4,1.6600886583328247,0.5947449207305908
0.7891092300415039,0.7260727882385254,0.06303644180297852,0.38615697622299194,0.3666666666666667,1.7195452451705933,0.5661114454269409
0.736596941947937,0.9398970007896423,-0.20330005884170532,0.5823428630828857,0.5666666666666667,2.2660417556762695,0.6919903755187988
0.7130807638168335,0.7965342998504639,-0.08345353603363037,0.49605998396873474,0.5333333333333333,2.171175718307495,0.5860821008682251
0.9111887812614441,0.8379100561141968,0.07327872514724731,0.43466851115226746,0.5666666666666667,2.089292287826538,0.5521562099456787
0.6631940603256226,0.8839263916015625,-0.22073233127593994,0.5199190378189087,0.6,2.4261040687561035,0.664149284362793
0.917937159538269,0.5642950534820557,0.3536421060562134,0.39340290427207947,0.4666666666666667,2.644392251968384,0.5350327491760254
1.1145738363265991,0.4696452021598816,0.6449286341667175,0.2845020294189453,0.3666666666666667,2.553600788116455,0.4573103189468384
0.7457855939865112,0.5660726428031921,0.1797129511833191,0.42686063051223755,0.3666666666666667,1.8970017433166504,0.565290629863739
0.7150319814682007,0.7831451892852783,-0.06811320781707764,0.445119708776474,0.5333333333333333,2.1554999351501465,0.5110377073287964
0.8700727820396423,0.6533044576644897,0.2167683243751526,0.45034703612327576,0.4666666666666667,2.205206871032715,0.6013505458831787
0.5343670845031738,1.054516315460205,-0.5201492309570312,0.5873828530311584,0.6333333333333333,2.1705143451690674,0.6908006072044373
1.1778249740600586,0.5920659303665161,0.5857590436935425,0.36321741342544556,0.3666666666666667,2.0794501304626465,0.5405738353729248
0.6274465918540955,0.6891332864761353,-0.061686694622039795,0.33490824699401855,0.5,2.257936477661133,0.45890721678733826
0.5848965644836426,0.9680624008178711,-0.3831658363342285,0.541939377784729,0.7,2.054286479949951,0.6512361764907837
0.576745331287384,1.1344436407089233,-0.5576983094215393,0.647023618221283,0.5333333333333333,2.182600736618042,0.751765251159668
0.5474801063537598,0.797335147857666,-0.24985504150390625,0.5910394191741943,0.5333333333333333,2.229789972305298,0.7310575842857361
0.804558277130127,0.7662816047668457,0.03827667236328125,0.5533904433250427,0.43333333333333335,1.8754979372024536,0.6882214546203613
0.768979549407959,0.9172717928886414,-0.14829224348068237,0.516963005065918,0.5,1.921737790107727,0.6485360860824585
0.4531056880950928,1.0602471828460693,-0.6071414947509766,0.6126130819320679,0.5,1.9597482681274414,0.725823163986206
0.9504979848861694,0.9453167915344238,0.0051811933517456055,0.5200983285903931,0.43333333333333335,2.1106953620910645,0.6754512190818787
0.5101572275161743,0.6590673327445984,-0.14891010522842407,0.5424904823303223,0.5666666666666667,1.8252249956130981,0.65545654296875
0.9811056852340698,0.8216809630393982,0.15942472219467163,0.41251417994499207,0.6333333333333333,1.8933165073394775,0.5612066984176636
0.90147864818573,0.864411473274231,0.03706717491149902,0.5587486028671265,0.6666666666666667,2.2091474533081055,0.731762170791626
0.5678207874298096,0.8430222272872925,-0.2752014398574829,0.5397067070007324,0.4666666666666667,2.653660774230957,0.6123231649398804
0.9278583526611328,0.5090339183807373,0.4188244342803955,0.4515497088432312,0.5333333333333333,1.5738872289657593,0.5648947954177856
0.9348543882369995,0.6050680875778198,0.3297863006591797,0.4611078202724457,0.5333333333333333,2.2827305793762207,0.5917544364929199
0.9019075632095337,0.7562144994735718,0.14569306373596191,0.5033385157585144,0.5,2.3267159461975098,0.6717166304588318
0.8884289264678955,0.7785264849662781,0.10990244150161743,0.5239723920822144,0.5333333333333333,2.1224303245544434,0.6962339282035828
1.2086446285247803,0.616936206817627,0.5917084217071533,0.4894566237926483,0.3666666666666667,2.370746374130249,0.6140145659446716
0.8266943693161011,0.5513526201248169,0.2753417491912842,0.371035099029541,0.43333333333333335,2.413787841796875,0.4702720642089844
0.587131917476654,0.8130450248718262,-0.22591310739517212,0.5630188584327698,0.6,2.130467176437378,0.6747903823852539
0.8166877031326294,0.7016472816467285,0.11504042148590088,0.3748056888580322,0.3666666666666667,2.412184476852417,0.549476146697998
0.9318906664848328,0.48402708768844604,0.4478635787963867,0.3360954225063324,0.2666666666666667,2.737978219985962,0.4590272605419159
1.043473243713379,0.6688873171806335,0.37458592653274536,0.4465508460998535,0.5,2.142035722732544,0.5358402729034424
0.8317359685897827,0.8318060636520386,-7.009506225585938e-05,0.5441625118255615,0.5,2.4940361976623535,0.6514687538146973
1.035827398300171,0.8634352087974548,0.17239218950271606,0.44416889548301697,0.23333333333333328,2.3215324878692627,0.5879703164100647
0.7886389493942261,0.8849408030509949,-0.0963018536567688,0.4786250591278076,0.5666666666666667,2.5511696338653564,0.6214982867240906
0.7810065150260925,1.13137948513031,-0.35037297010421753,0.5842639207839966,0.4666666666666667,2.4704620838165283,0.7054511308670044
0.5383093953132629,0.5577208995819092,-0.01941150426864624,0.36227306723594666,0.4666666666666667,1.5741075277328491,0.4539545476436615
0.6549156904220581,0.7012747526168823,-0.04635906219482422,0.49521052837371826,0.4666666666666667,2.080453872680664,0.604979395866394
0.6156659126281738,1.1330037117004395,-0.5173377990722656,0.5067166686058044,0.4666666666666667,2.2049689292907715,0.6138161420822144
0.8283993601799011,0.7895199656486511,0.03887939453125,0.4513070285320282,0.6,2.0773985385894775,0.6120806932449341
0.603886604309082,0.9162015914916992,-0.3123149871826172,0.44022995233535767,0.5666666666666667,2.283073663711548,0.5616329908370972
0.8941652774810791,0.8441016674041748,0.0500636100769043,0.41162651777267456,0.3666666666666667,2.010801076889038,0.5608434677124023
0.9780805110931396,0.5368062257766724,0.4412742853164673,0.4877611994743347,0.5666666666666667,2.130981922149658,0.5914539098739624
0.999708354473114,0.6232966780662537,0.37641167640686035,0.4297947287559509,0.43333333333333335,1.8840285539627075,0.5354032516479492
0.9797754287719727,0.8191734552383423,0.16060197353363037,0.5636851191520691,0.4,2.264181613922119,0.6338620185852051
0.5307744741439819,0.8952721357345581,-0.36449766159057617,0.5293757319450378,0.4666666666666667,2.1502606868743896,0.688753604888916
0.9343003034591675,0.7758099436759949,0.1584903597831726,0.46993303298950195,0.4666666666666667,2.2469429969787598,0.5428436994552612
0.5411913394927979,0.8992154002189636,-0.35802406072616577,0.591903567314148,0.6,1.7767401933670044,0.6715304255485535
1.0172863006591797,0.5764362215995789,0.44085007905960083,0.4230632781982422,0.43333333333333335,2.275705099105835,0.5674864649772644
0.8661112785339355,0.5854123830795288,0.28069889545440674,0.33307284116744995,0.5666666666666667,2.229008674621582,0.5009610056877136
0.8155393004417419,0.884337306022644,-0.0687980055809021,0.5050539374351501,0.5333333333333333,2.3884308338165283,0.656946063041687
0.6683130264282227,0.9447347521781921,-0.2764217257499695,0.560866117477417,0.7,2.0156021118164062,0.684717059135437
0.7722784876823425,0.9636456370353699,-0.19136714935302734,0.5162839293479919,0.7666666666666666,2.0184969902038574,0.6629189252853394
0.863662600517273,0.590177059173584,0.27348554134368896,0.5230641961097717,0.4666666666666667,2.3362956047058105,0.6222841739654541
0.9980618357658386,0.6742714643478394,0.32379037141799927,0.5240360498428345,0.3666666666666667,2.2547190189361572,0.6203436255455017
0.9666075706481934,0.6204679012298584,0.34613966941833496,0.4107508063316345,0.4666666666666667,2.030503034591675,0.5052877068519592
1.0630896091461182,0.5905755162239075,0.4725140929222107,0.43268388509750366,0.5333333333333333,2.3672125339508057,0.554777979850769
0.7098314166069031,0.8236541152000427,-0.11382269859313965,0.5262846350669861,0.5333333333333333,2.036823272705078,0.6535476446151733
0.7049912810325623,0.7918508052825928,-0.08685952425003052,0.46911656856536865,0.6,2.0863559246063232,0.5460960268974304
1.0356535911560059,0.7991564273834229,0.236497163772583,0.5648130774497986,0.5333333333333333,2.2086737155914307,0.660488486289978
0.8368221521377563,0.8940582275390625,-0.05723607540130615,0.43069523572921753,0.30000000000000004,2.051163673400879,0.5662915110588074
0.7144279479980469,0.7249845266342163,-0.010556578636169434,0.5551260709762573,0.4666666666666667,1.8697726726531982,0.6593919396400452
0.42840415239334106,1.2266008853912354,-0.7981967329978943,0.6545735597610474,0.6666666666666667,2.110123872756958,0.7350867986679077
0.6523615121841431,0.8414773344993591,-0.18911582231521606,0.6140471696853638,0.6333333333333333,2.3520631790161133,0.6604994535446167
0.6333732604980469,0.7350375056266785,-0.10166424512863159,0.6306642293930054,0.5,2.2482495307922363,0.7220138311386108
0.544694185256958,0.8614739179611206,-0.3167797327041626,0.712185263633728,0.5,2.084303855895996,0.7745997309684753
0.7050332427024841,0.8676268458366394,-0.16259360313415527,0.5414211750030518,0.43333333333333335,2.264587163925171,0.6429752111434937
0.9543320536613464,0.6844611167907715,0.26987093687057495,0.36993321776390076,0.5666666666666667,2.4198386669158936,0.5346797704696655
0.6476960778236389,0.749184250831604,-0.10148817300796509,0.6309000253677368,0.7333333333333334,2.297412633895874,0.7484391927719116
0.7643035650253296,0.7573293447494507,0.006974220275878906,0.4909200668334961,0.6333333333333333,2.039541482925415,0.632211446762085
0.6075781583786011,0.6015794277191162,0.005998730659484863,0.5073439478874207,0.5333333333333333,2.3061704635620117,0.6137079000473022
0.6776989698410034,0.7137124538421631,-0.03601348400115967,0.6263765096664429,0.4666666666666667,2.2950851917266846,0.70647132396698
0.6012696623802185,1.018330693244934,-0.4170610308647156,0.593909740447998,0.4666666666666667,2.5039455890655518,0.6814265251159668
0.6448095440864563,0.842486560344696,-0.19767701625823975,0.6170426607131958,0.5333333333333333,2.287450075149536,0.6726770401000977
1.1346384286880493,0.5423584580421448,0.5922799706459045,0.344021737575531,0.4,2.256498098373413,0.4902370870113373
0.7745048403739929,0.7571612596511841,0.017343580722808838,0.48966336250305176,0.4,2.069340229034424,0.5824225544929504
0.8133034110069275,0.6621996760368347,0.15110373497009277,0.36759114265441895,0.4666666666666667,2.194915533065796,0.5011565089225769
0.6988630294799805,1.0149978399276733,-0.31613481044769287,0.4705665111541748,0.3666666666666667,2.2370314598083496,0.5815088152885437
0.5754609107971191,0.6639682054519653,-0.08850729465484619,0.30494871735572815,0.6,2.1311795711517334,0.4259330630302429
0.6032873392105103,1.0514466762542725,-0.4481593370437622,0.48722296953201294,0.5,2.401747226715088,0.5610513687133789
0.7544264793395996,0.7104614973068237,0.04396498203277588,0.5708168745040894,0.5,1.9138168096542358,0.6634567379951477
0.40151143074035645,1.0234168767929077,-0.6219054460525513,0.6602369546890259,0.4666666666666667,1.7752370834350586,0.7267756462097168
0.8486871123313904,0.9201794862747192,-0.07149237394332886,0.4833836257457733,0.5666666666666667,2.4242775440216064,0.6021072268486023
0.638027012348175,0.8989828824996948,-0.2609558701515198,0.5051388144493103,0.3666666666666667,2.290480136871338,0.6413671970367432
1.3029320240020752,0.39320969581604004,0.9097223281860352,0.3497649133205414,0.43333333333333335,2.027467966079712,0.4652482867240906
0.8673118352890015,0.5603010654449463,0.3070107698440552,0.5100266337394714,0.43333333333333335,2.278872013092041,0.5985910892486572
0.9494419097900391,0.6724405288696289,0.27700138092041016,0.40461310744285583,0.4666666666666667,2.5251898765563965,0.5435752272605896
0.7966639399528503,0.9399399161338806,-0.14327597618103027,0.6693838834762573,0.43333333333333335,2.1214230060577393,0.7267906665802002
0.6693676710128784,0.9155648946762085,-0.24619722366333008,0.38802170753479004,0.5333333333333333,2.1644017696380615,0.47520336508750916
0.5773067474365234,0.9844991564750671,-0.4071924090385437,0.4964398145675659,0.43333333333333335,1.8571851253509521,0.5978753566741943
0.6646050810813904,0.9327590465545654,-0.26815396547317505,0.6223772764205933,0.6,1.9082525968551636,0.7235100269317627
0.9341344833374023,0.6557418704032898,0.27839261293411255,0.4443676471710205,0.4,2.3058433532714844,0.5679638981819153
0.7309310436248779,0.9252757430076599,-0.19434469938278198,0.4381920099258423,0.4666666666666667,1.4841105937957764,0.5680296421051025
0.7928523421287537,0.6625176072120667,0.130334734916687,0.6034457087516785,0.4666666666666667,2.3744306564331055,0.6877581477165222
0.9050482511520386,0.6979583501815796,0.20708990097045898,0.5310118198394775,0.6333333333333333,2.1046698093414307,0.6065033078193665
0.7382444143295288,0.6839456558227539,0.0542987585067749,0.5259326696395874,0.5,2.132747173309326,0.6460950374603271
0.8151039481163025,0.7478190660476685,0.06728488206863403,0.6520422697067261,0.8,1.9768010377883911,0.6984226703643799
0.5797345042228699,0.6819345951080322,-0.10220009088516235,0.5804544687271118,0.5333333333333333,2.3127870559692383,0.6748867034912109
0.5823814272880554,0.5472184419631958,0.03516298532485962,0.5166704058647156,0.5666666666666667,2.377422571182251,0.6416661739349365
0.662013053894043,1.0420100688934326,-0.37999701499938965,0.5434942245483398,0.5666666666666667,2.168546676635742,0.647126317024231
0.4938625693321228,0.9746129512786865,-0.4807503819465637,0.5602521896362305,0.4666666666666667,2.400465250015259,0.705497145652771
0.6809353828430176,0.9906100034713745,-0.30967462062835693,0.6527152061462402,0.6,1.9961433410644531,0.7681775093078613
0.6962296962738037,0.6024160981178284,0.09381359815597534,0.4312628507614136,0.43333333333333335,2.332787036895752,0.5656253099441528
0.5184949636459351,0.8339062929153442,-0.3154113292694092,0.5374779105186462,0.5,2.0439236164093018,0.589668869972229
0.7156460285186768,0.6232587099075317,0.09238731861114502,0.5086517333984375,0.6333333333333333,2.1232874393463135,0.6044477820396423
0.6781513094902039,0.7891000509262085,-0.11094874143600464,0.5705364942550659,0.4,2.2422332763671875,0.6721160411834717
0.845270037651062,0.6041132807731628,0.24115675687789917,0.48847851157188416,0.5666666666666667,2.2500925064086914,0.6416506767272949
0.7736934423446655,0.5976352095603943,0.17605823278427124,0.47558891773223877,0.43333333333333335,2.4111225605010986,0.5785576105117798
0.9073256254196167,0.6358649730682373,0.2714606523513794,0.5192305445671082,0.5,2.153249740600586,0.6187946796417236
0.5735604763031006,1.1390392780303955,-0.5654788017272949,0.600435733795166,0.4666666666666667,2.1779725551605225,0.692609965801239
1.0884501934051514,0.41158729791641235,0.676862895488739,0.3416094183921814,0.6,2.3811428546905518,0.49632829427719116
0.7104172110557556,0.5998200178146362,0.11059719324111938,0.36998721957206726,0.5,2.1068928241729736,0.4797079563140869
0.984062671661377,0.5467075109481812,0.4373551607131958,0.4074101150035858,0.4666666666666667,1.9836833477020264,0.5116057395935059
0.9882561564445496,0.6741194128990173,0.3141367435455322,0.5823123455047607,0.4666666666666667,2.031156063079834,0.702229917049408
1.1779096126556396,0.47201237082481384,0.7058972418308258,0.38192853331565857,0.4,2.367790937423706,0.5425889492034912
0.7709030508995056,0.8175867795944214,-0.04668372869491577,0.5550180077552795,0.5666666666666667,2.2263712882995605,0.665654182434082
0.8057219386100769,0.8992952704429626,-0.09357333183288574,0.5615301728248596,0.5333333333333333,2.362569808959961,0.658549427986145
0.6635892391204834,0.86680668592453,-0.20321744680404663,0.6217842102050781,0.33333333333333337,2.413175582885742,0.7292410731315613
1.177341341972351,0.6431981325149536,0.5341432094573975,0.5037962794303894,0.5,2.2318060398101807,0.6214191317558289
0.6979095935821533,0.9811333417892456,-0.2832237482070923,0.5414248704910278,0.4666666666666667,2.472914457321167,0.6253384351730347
0.6912201642990112,0.9955481886863708,-0.3043280243873596,0.60386061668396,0.5666666666666667,1.8526208400726318,0.6778313517570496
1.0862928628921509,0.6902761459350586,0.3960167169570923,0.5121680498123169,0.43333333333333335,2.247438669204712,0.6649942994117737
1.2158582210540771,0.6242856383323669,0.5915725827217102,0.5194357633590698,0.4,2.0572774410247803,0.6857986450195312
0.7397819757461548,0.9775803089141846,-0.23779833316802979,0.5798264741897583,0.3666666666666667,2.5042219161987305,0.6795424818992615
0.9492464065551758,0.686109185218811,0.26313722133636475,0.4840630292892456,0.5666666666666667,2.1130852699279785,0.5922245979309082
0.5943825244903564,0.8967032432556152,-0.3023207187652588,0.4874398410320282,0.5,1.7708388566970825,0.6154372692108154
0.8574820756912231,0.9137219190597534,-0.05623984336853027,0.5427526831626892,0.5,2.253699779510498,0.6173053979873657
0.6457687616348267,0.9860550761222839,-0.3402863144874573,0.6018596887588501,0.4,2.2835354804992676,0.7183443903923035
0.725522518157959,1.0065712928771973,-0.2810487747192383,0.6462198495864868,0.5,2.530212879180908,0.7178072333335876
0.8088116645812988,0.8719055652618408,-0.06309390068054199,0.5272493362426758,0.5666666666666667,2.148747205734253,0.6266840100288391
1.1221380233764648,0.6214626431465149,0.50067538022995,0.5526516437530518,0.3666666666666667,1.8856112957000732,0.6714926958084106
0.6362949013710022,1.1093883514404297,-0.4730934500694275,0.6629878282546997,0.6,2.141066312789917,0.7367111444473267
0.8247096538543701,0.7690285444259644,0.05568110942840576,0.6319361925125122,0.5666666666666667,1.5871068239212036,0.7097293734550476
0.6937479972839355,0.8814308047294617,-0.18768280744552612,0.6336554884910583,0.5333333333333333,2.0364906787872314,0.7152619361877441
0.7448445558547974,0.9909749031066895,-0.2461303472518921,0.5848552584648132,0.43333333333333335,2.2530617713928223,0.6410564184188843
0.8365961313247681,0.760555624961853,0.07604050636291504,0.5671154260635376,0.4666666666666667,1.8979824781417847,0.6824938058853149
0.7195414304733276,0.5447587370872498,0.17478269338607788,0.39137929677963257,0.4666666666666667,2.0145161151885986,0.5429727435112
0.8695684671401978,0.6490378379821777,0.22053062915802002,0.5380394458770752,0.4,2.18208384513855,0.6547883152961731
0.8960925936698914,0.7964536547660828,0.0996389389038086,0.4960654377937317,0.6,2.7081665992736816,0.6574089527130127
1.1183708906173706,0.5693473219871521,0.5490235686302185,0.4406913220882416,0.4,1.9132221937179565,0.5514358282089233
1.2506897449493408,0.8974539637565613,0.35323578119277954,0.6632335186004639,0.5666666666666667,2.2238779067993164,0.6982812881469727
0.9626650810241699,0.9257518649101257,0.03691321611404419,0.5923900604248047,0.3666666666666667,2.241422414779663,0.7358220815658569
0.8691715598106384,0.9249932765960693,-0.05582171678543091,0.689092755317688,0.4666666666666667,2.0121681690216064,0.78507399559021
1.140415072441101,0.7650355100631714,0.3753795623779297,0.7700765132904053,0.4666666666666667,2.3302841186523438,0.9460309743881226
0.7486870288848877,0.8797914385795593,-0.13110440969467163,0.6158989667892456,0.6,2.0225603580474854,0.7070204019546509
0.9697725176811218,0.7347950339317322,0.23497748374938965,0.6842716932296753,0.5333333333333333,2.0308594703674316,0.815182089805603
1.0116324424743652,0.9822653532028198,0.02936708927154541,0.5964686870574951,0.4666666666666667,1.9778774976730347,0.7504905462265015
1.2209657430648804,0.7487338781356812,0.4722318649291992,0.8014680743217468,0.33333333333333337,2.4193413257598877,0.9379495978355408
0.6290901303291321,0.9671247005462646,-0.33803457021713257,0.7774667739868164,0.5333333333333333,2.3335556983947754,0.9120880961418152
0.878265380859375,1.3676979541778564,-0.48943257331848145,0.745897650718689,0.4666666666666667,2.705272912979126,0.8586921691894531
0.8452649116516113,1.0689871311187744,-0.22372221946716309,0.6382036805152893,0.5666666666666667,1.9954241514205933,0.8378588557243347
0.5936682224273682,1.0891141891479492,-0.49544596672058105,0.623864471912384,0.6333333333333333,1.8547155857086182,0.7828192114830017
1.1097924709320068,0.9136819839477539,0.19611048698425293,0.6740704774856567,0.5666666666666667,1.9132304191589355,0.8187040090560913
0.7921476364135742,0.9501072764396667,-0.15795964002609253,0.604764461517334,0.5333333333333333,2.5784850120544434,0.7552216053009033
0.6068425178527832,0.803441047668457,-0.19659852981567383,0.7241142988204956,0.6,2.056745767593384,0.8714138865470886
0.766821563243866,0.551099419593811,0.21572214365005493,0.7657461166381836,0.43333333333333335,1.7545058727264404,0.8878785967826843
0.9322861433029175,1.106236457824707,-0.17395031452178955,0.649951696395874,0.5666666666666667,2.184893846511841,0.7886464595794678
0.9216575622558594,0.6759762167930603,0.24568134546279907,0.4485704302787781,0.5666666666666667,1.8728581666946411,0.6502500772476196
0.7212530374526978,0.9890727996826172,-0.26781976222991943,0.6993972659111023,0.5666666666666667,2.036486864089966,0.7798519134521484
0.8499428033828735,0.9138050079345703,-0.06386220455169678,0.7453150749206543,0.5333333333333333,2.132328748703003,0.9099888801574707
0.8077649474143982,0.9142988920211792,-0.106533944606781,0.691916823387146,0.5333333333333333,2.2175049781799316,0.8289419412612915
0.770251452922821,1.1811537742614746,-0.41090232133865356,0.689832866191864,0.6333333333333333,2.268822431564331,0.8168483972549438
0.7927772402763367,0.9991397857666016,-0.2063625454902649,0.5986749529838562,0.5,2.3541674613952637,0.7920746803283691
0.8518831729888916,1.0969194173812866,-0.24503624439239502,0.815513014793396,0.43333333333333335,2.450489044189453,0.9380158185958862
0.9366547465324402,0.9627944827079773,-0.02613973617553711,0.6690973043441772,0.43333333333333335,2.159620761871338,0.8748078346252441
1.0221540927886963,0.7448150515556335,0.27733904123306274,0.6116119623184204,0.5333333333333333,2.37690806388855,0.7556836605072021
1.1382925510406494,0.8311280012130737,0.3071645498275757,0.7125453352928162,0.4,2.4464898109436035,0.9161537885665894
0.7280354499816895,1.0460844039916992,-0.31804895401000977,0.5001426935195923,0.5666666666666667,1.9624223709106445,0.7049897909164429
0.5942519903182983,1.0950802564620972,-0.5008282661437988,0.667765736579895,0.5333333333333333,1.9982045888900757,0.8505840301513672
0.7965673208236694,0.8578677177429199,-0.06130039691925049,0.5514657497406006,0.5333333333333333,2.462446451187134,0.7435226440429688
1.1156071424484253,0.784759521484375,0.3308476209640503,0.6634560823440552,0.4666666666666667,2.4509568214416504,0.8216065168380737
0.8326001167297363,0.7666096687316895,0.06599044799804688,0.49724268913269043,0.5333333333333333,2.2173566818237305,0.7086926698684692
0.8803853392601013,0.8659443259239197,0.01444101333618164,0.6074491739273071,0.5,2.4017629623413086,0.805740237236023
0.7470988631248474,0.8833962678909302,-0.13629740476608276,0.6158487200737,0.4,2.4902255535125732,0.7531828284263611
0.9665188789367676,0.7613053321838379,0.2052135467529297,0.5175845623016357,0.4666666666666667,2.5830299854278564,0.6770936846733093
0.7449585199356079,0.898889422416687,-0.1539309024810791,0.566645085811615,0.43333333333333335,2.4582486152648926,0.7838801145553589
0.7992105484008789,0.8384048342704773,-0.03919428586959839,0.54896080493927,0.5666666666666667,2.5890848636627197,0.7387920618057251
0.7868611812591553,0.8983712196350098,-0.11151003837585449,0.5279262661933899,0.5,2.5117881298065186,0.6620343923568726
0.8678922653198242,0.6396018862724304,0.2282903790473938,0.4881071448326111,0.4666666666666667,2.1823172569274902,0.6411635279655457
0.7127766013145447,0.5611854791641235,0.15159112215042114,0.2967509627342224,0.5333333333333333,1.9764875173568726,0.42122769355773926
1.05414879322052,0.8307859897613525,0.22336280345916748,0.7713210582733154,0.4,2.160895347595215,0.8406034708023071
0.6440940499305725,1.0640873908996582,-0.4199933409690857,0.6173707246780396,0.5,2.062979221343994,0.714667022228241
0.9407889246940613,0.505837082862854,0.4349518418312073,0.5107317566871643,0.5,1.8575913906097412,0.5957148671150208
0.6776255369186401,0.9568745493888855,-0.27924901247024536,0.5768646597862244,0.3666666666666667,1.7561064958572388,0.7049285769462585
0.6696140170097351,0.7839055061340332,-0.1142914891242981,0.6387139558792114,0.5,2.4131290912628174,0.7714352607727051
0.9162304401397705,0.7248779535293579,0.1913524866104126,0.6686810255050659,0.5,2.322763681411743,0.7296335101127625
0.702301025390625,0.9017853736877441,-0.19948434829711914,0.4656904339790344,0.6,2.462477922439575,0.5625903010368347
0.8993287086486816,0.8519241213798523,0.047404587268829346,0.5064908862113953,0.5333333333333333,2.15271258354187,0.5959097743034363
0.7137727737426758,0.9070749282836914,-0.19330215454101562,0.4796837270259857,0.5333333333333333,2.120130777359009,0.6005226373672485
0.6160073280334473,1.0870386362075806,-0.4710313081741333,0.7202712893486023,0.6333333333333333,2.07596492767334,0.7850816249847412
1.068990707397461,0.7692092657089233,0.2997814416885376,0.6177377104759216,0.5,2.032456636428833,0.7062017321586609
0.6969749331474304,0.8450832366943359,-0.14810830354690552,0.6804380416870117,0.5666666666666667,2.5299923419952393,0.7585828304290771
0.9242812991142273,0.5860418677330017,0.3382394313812256,0.409341037273407,0.33333333333333337,1.7345914840698242,0.5581907629966736
0.8392874598503113,0.497699499130249,0.34158796072006226,0.5400709509849548,0.5,2.299237012863159,0.6140542030334473
0.6764410734176636,0.9501475691795349,-0.27370649576187134,0.45470017194747925,0.6333333333333333,2.3863236904144287,0.5574491024017334
1.4789018630981445,0.5566895604133606,0.9222123026847839,0.5312526226043701,0.43333333333333335,2.306560516357422,0.6583923697471619
0.5499831438064575,0.9234172701835632,-0.3734341263771057,0.7116982936859131,0.43333333333333335,1.7505689859390259,0.8305870890617371
0.525467574596405,0.609541118144989,-0.08407354354858398,0.5964778661727905,0.5333333333333333,2.402679681777954,0.7007832527160645
1.0902910232543945,0.6499960422515869,0.4402949810028076,0.6600452065467834,0.4,1.8169561624526978,0.7332620024681091
0.9197678565979004,1.0029244422912598,-0.08315658569335938,0.6636221408843994,0.5666666666666667,2.285480260848999,0.770604133605957
1.0116223096847534,0.572067141532898,0.43955516815185547,0.36740702390670776,0.5333333333333333,2.396883964538574,0.4855012893676758
0.7964963912963867,0.954990029335022,-0.15849363803863525,0.3697971701622009,0.5333333333333333,2.412821054458618,0.4954046905040741
0.5970256328582764,0.9413228034973145,-0.3442971706390381,0.6259642839431763,0.43333333333333335,2.0548017024993896,0.7131878733634949
0.9632651209831238,0.9563779234886169,0.006887197494506836,0.549662709236145,0.5,2.087594509124756,0.6354366540908813
0.7763394117355347,0.8823158144950867,-0.105976402759552,0.5613288283348083,0.5,2.0685200691223145,0.666569709777832
0.7085065841674805,1.1047636270523071,-0.39625704288482666,0.604877233505249,0.5,1.8816797733306885,0.7021582126617432
0.94578617811203,0.860994815826416,0.08479136228561401,0.4746670126914978,0.5333333333333333,2.393317699432373,0.6102849245071411
1.1352887153625488,0.7846698760986328,0.350618839263916,0.5532108545303345,0.5333333333333333,2.183804988861084,0.6420276165008545
1.1963615417480469,0.7145857810974121,0.48177576065063477,0.630286455154419,0.5,2.373331308364868,0.7367584109306335
0.9673279523849487,0.8103450536727905,0.1569828987121582,0.6307303309440613,0.6,2.6976442337036133,0.7322537302970886
1.0594067573547363,0.9038993716239929,0.1555073857307434,0.7509303092956543,0.4666666666666667,2.305237293243408,0.8413566946983337
1.0186303853988647,0.7208093404769897,0.297821044921875,0.5476099848747253,0.43333333333333335,2.1628787517547607,0.6674628257751465
1.0020179748535156,0.8368303179740906,0.16518765687942505,0.45664310455322266,0.4666666666666667,2.555114984512329,0.6133586168289185
0.9017895460128784,0.734251856803894,0.16753768920898438,0.4056743085384369,0.5,2.310852289199829,0.5714337825775146
0.6920287013053894,1.1137914657592773,-0.42176276445388794,0.6026445627212524,0.5,2.415480375289917,0.6841331720352173
0.7488037943840027,0.9391524195671082,-0.19034862518310547,0.7550787329673767,0.5,2.2795135974884033,0.8550905585289001
0.7549259066581726,1.012836217880249,-0.2579103112220764,0.6138915419578552,0.5,2.5300416946411133,0.7359804511070251
0.7584955096244812,0.7136750221252441,0.04482048749923706,0.5680223107337952,0.5333333333333333,2.2505111694335938,0.692121684551239
0.8318302631378174,0.9516360759735107,-0.11980581283569336,0.48845309019088745,0.5,2.469198226928711,0.6655436754226685
0.9338529109954834,0.5902337431907654,0.343619167804718,0.4858975410461426,0.5,2.0270161628723145,0.683602511882782
0.4814227819442749,1.314695954322815,-0.83327317237854,0.5890021920204163,0.6666666666666667,1.738481044769287,0.7140219211578369
1.154582142829895,0.6126143336296082,0.5419678092002869,0.5524969100952148,0.3666666666666667,2.597780704498291,0.7270091772079468
0.9544371962547302,0.6176575422286987,0.3367796540260315,0.47156891226768494,0.43333333333333335,2.247772693634033,0.658053457736969
0.6164342164993286,1.1173725128173828,-0.5009382963180542,0.6196043491363525,0.5666666666666667,2.6340858936309814,0.7419501543045044
1.013042688369751,0.8538221120834351,0.15922057628631592,0.5146766304969788,0.30000000000000004,2.517237901687622,0.6904436945915222
0.9187466502189636,0.9521150588989258,-0.03336840867996216,0.44649919867515564,0.4666666666666667,2.2697198390960693,0.5620580911636353
0.9013578295707703,0.8628973960876465,0.03846043348312378,0.4238607883453369,0.5333333333333333,2.3060214519500732,0.61153244972229
0.7096861600875854,1.2984309196472168,-0.5887447595596313,0.669562041759491,0.4666666666666667,2.257951021194458,0.7825524806976318
0.955115795135498,0.8404991626739502,0.11461663246154785,0.5330067873001099,0.4,2.2327611446380615,0.6939892768859863
0.6964049339294434,0.9240145087242126,-0.2276095747947693,0.49792715907096863,0.5333333333333333,2.2461230754852295,0.608801007270813
0.7082186937332153,1.06016206741333,-0.35194337368011475,0.5495068430900574,0.5666666666666667,2.157965660095215,0.6948930621147156
0.5113903284072876,1.1240483522415161,-0.6126580238342285,0.6188529133796692,0.43333333333333335,2.1350884437561035,0.7358155250549316
1.071619987487793,0.6177489161491394,0.45387107133865356,0.4746893346309662,0.3666666666666667,2.352506160736084,0.6262450218200684
1.0249067544937134,0.6218090057373047,0.4030977487564087,0.4240260124206543,0.6666666666666667,2.4835689067840576,0.5325258374214172
1.007162094116211,0.6224892139434814,0.3846728801727295,0.36977291107177734,0.5333333333333333,2.4474995136260986,0.48462915420532227
0.6024599075317383,1.0027378797531128,-0.4002779722213745,0.526050865650177,0.6,2.4211466312408447,0.6432942152023315
0.7258591651916504,1.0382452011108398,-0.31238603591918945,0.5396766662597656,0.4666666666666667,2.859815835952759,0.6246511340141296
0.5490474700927734,0.8931717872619629,-0.34412431716918945,0.4840059280395508,0.5333333333333333,2.509503126144409,0.5986794233322144
0.5992742776870728,0.9315403699874878,-0.33226609230041504,0.6129433512687683,0.7333333333333334,2.044113874435425,0.7061421275138855
0.6370271444320679,0.770129382610321,-0.13310223817825317,0.6584861278533936,0.7,2.432426929473877,0.7745952606201172
0.6391578316688538,0.8444350957870483,-0.20527726411819458,0.7235199809074402,0.43333333333333335,2.1151020526885986,0.808877170085907
0.8764378428459167,0.7904680967330933,0.08596974611282349,0.387094110250473,0.5333333333333333,2.295405626296997,0.5203558802604675
0.7418987154960632,0.6987175345420837,0.04318118095397949,0.3970949649810791,0.33333333333333337,2.0176727771759033,0.5996695756912231
0.6608426570892334,1.0690407752990723,-0.40819811820983887,0.5313360691070557,0.5666666666666667,2.346942901611328,0.6104938983917236
0.8227061629295349,0.8943513631820679,-0.07164520025253296,0.528465747833252,0.5,2.198148727416992,0.602420449256897
0.7573113441467285,0.9492079615592957,-0.19189661741256714,0.466349720954895,0.5333333333333333,2.7314934730529785,0.5468275547027588
0.910392701625824,0.6027886271476746,0.3076040744781494,0.43600916862487793,0.43333333333333335,2.315546751022339,0.5249616503715515
0.7267657518386841,0.9182774424552917,-0.19151169061660767,0.541773796081543,0.5333333333333333,2.479180335998535,0.7064757347106934
0.8580840826034546,0.6331841349601746,0.22489994764328003,0.4103630781173706,0.3666666666666667,2.2908835411071777,0.4890003800392151
0.6925816535949707,0.9512214660644531,-0.2586398124694824,0.5276603698730469,0.6666666666666667,2.2992539405822754,0.6147093176841736
0.6163837909698486,1.0406821966171265,-0.42429840564727783,0.6014367341995239,0.5333333333333333,2.2132530212402344,0.6758548021316528
0.6203033328056335,0.5513334274291992,0.06896990537643433,0.5970618724822998,0.6,2.5363352298736572,0.7060021162033081
0.8437806963920593,0.6117905378341675,0.23199015855789185,0.4733075499534607,0.5666666666666667,1.9782967567443848,0.5785996913909912
0.6044921875,0.7222169637680054,-0.11772477626800537,0.5761746168136597,0.5333333333333333,2.0988333225250244,0.6836252212524414
0.3879646956920624,0.46048232913017273,-0.07251763343811035,0.41863566637039185,0.6333333333333333,1.9446088075637817,0.5080504417419434
0.7354143857955933,0.5895978212356567,0.14581656455993652,0.4933900237083435,0.5666666666666667,1.9002211093902588,0.6629912853240967
0.9836317300796509,0.5505353212356567,0.43309640884399414,0.3292803168296814,0.4,2.841920852661133,0.43491822481155396
0.963453471660614,0.5137276649475098,0.44972580671310425,0.5467796325683594,0.4,1.9059504270553589,0.6385068893432617
0.9276636838912964,0.7716577053070068,0.15600597858428955,0.5577642321586609,0.4666666666666667,2.3582470417022705,0.6365693807601929
1.034787893295288,0.5222939252853394,0.5124939680099487,0.4802590608596802,0.5,1.9901152849197388,0.6172131896018982
0.8095161318778992,0.9384651184082031,-0.12894898653030396,0.42641597986221313,0.4,2.093785524368286,0.5235837697982788
0.5631423592567444,1.0672388076782227,-0.5040964484214783,0.5069267153739929,0.5666666666666667,1.9350135326385498,0.6566254496574402
0.9759488105773926,0.5899913907051086,0.38595741987228394,0.26822254061698914,0.43333333333333335,1.9743666648864746,0.3465684652328491
1.0803073644638062,0.5734703540802002,0.506837010383606,0.31515759229660034,0.33333333333333337,2.1841468811035156,0.4727000594139099
0.7353378534317017,0.6443765163421631,0.09096133708953857,0.4960101544857025,0.5,2.250577211380005,0.5852460265159607
0.6474732160568237,0.6009255647659302,0.046547651290893555,0.5006822347640991,0.5,1.996833086013794,0.6349450349807739
0.5290945768356323,0.6380313634872437,-0.10893678665161133,0.6504631638526917,0.6,1.9277442693710327,0.7154516577720642
0.8470903635025024,0.7893990278244019,0.057691335678100586,0.4491071105003357,0.4666666666666667,2.393289089202881,0.5338150858879089
0.8135358095169067,0.9409737586975098,-0.12743794918060303,0.4789661765098572,0.5333333333333333,2.4329445362091064,0.5369019508361816
0.5376479625701904,0.9142023921012878,-0.3765544295310974,0.4876875877380371,0.7,2.207345724105835,0.5517514944076538
0.7853213548660278,0.6913110017776489,0.0940103530883789,0.6047368049621582,0.4,1.7774022817611694,0.7415916323661804
0.6083097457885742,0.45148929953575134,0.15682044625282288,0.2976333796977997,0.4666666666666667,2.128669261932373,0.37713074684143066
0.7210006713867188,0.9052764773368835,-0.1842758059501648,0.5098696947097778,0.7,2.1078238487243652,0.5827672481536865
0.5579333305358887,0.5789366960525513,-0.021003365516662598,0.6045325994491577,0.5,2.1736373901367188,0.7064191102981567
0.5403815507888794,0.893032968044281,-0.3526514172554016,0.4390796422958374,0.5333333333333333,2.453465223312378,0.5386450290679932
0.4557492434978485,1.0388721227645874,-0.5831228792667389,0.5031601190567017,0.5333333333333333,2.231187105178833,0.616426408290863
0.37358492612838745,1.0859673023223877,-0.7123823761940002,0.5213674902915955,0.5666666666666667,2.1754150390625,0.6224855184555054
0.918799102306366,0.561442494392395,0.35735660791397095,0.4044204652309418,0.6333333333333333,1.7832369804382324,0.4962981641292572
0.7959911823272705,0.7577476501464844,0.03824353218078613,0.4614958167076111,0.4666666666666667,2.352717638015747,0.5835623741149902
0.5362772941589355,1.0416474342346191,-0.5053701400756836,0.5507671236991882,0.5666666666666667,2.099332571029663,0.6468674540519714
0.7639383673667908,0.9966446757316589,-0.23270630836486816,0.5198450088500977,0.5333333333333333,2.0194902420043945,0.5747995376586914
0.44921013712882996,1.0191013813018799,-0.5698912441730499,0.49548834562301636,0.5666666666666667,1.9818264245986938,0.5974341630935669
0.7667597532272339,0.5913815498352051,0.1753782033920288,0.5987098217010498,0.4666666666666667,1.9369066953659058,0.7181152105331421
0.995905876159668,0.7649126052856445,0.23099327087402344,0.38765960931777954,0.5333333333333333,2.0168893337249756,0.5239294171333313
0.9107894897460938,0.2596666216850281,0.6511228680610657,0.2477307915687561,0.3666666666666667,1.9419529438018799,0.33737367391586304
0.7625187635421753,0.9281172752380371,-0.16559851169586182,0.46939370036125183,0.7,2.1302061080932617,0.6112305521965027
0.8421279191970825,0.8067120313644409,0.0354158878326416,0.6077830195426941,0.5,2.199282169342041,0.6357871294021606
0.4042121171951294,1.0528830289840698,-0.6486709117889404,0.5681593418121338,0.5,1.8349478244781494,0.6467936038970947
0.5238993763923645,0.7302373647689819,-0.20633798837661743,0.5457229018211365,0.5333333333333333,2.545360565185547,0.6272057294845581
0.7304128408432007,0.9915313720703125,-0.2611185312271118,0.5740412473678589,0.4666666666666667,2.2381842136383057,0.6313004493713379
0.4606892466545105,0.9641539454460144,-0.5034646987915039,0.7550451159477234,0.6666666666666667,1.7235829830169678,0.8002133369445801
0.7762669324874878,0.5469842553138733,0.2292826771736145,0.3131558299064636,0.4666666666666667,2.1194937229156494,0.40836000442504883
0.7422539591789246,0.5644158720970154,0.17783808708190918,0.2606451213359833,0.5666666666666667,2.0360875129699707,0.32033979892730713
0.9132616519927979,0.5853070020675659,0.32795464992523193,0.5503844618797302,0.5666666666666667,2.4306869506835938,0.6205689907073975
0.6918994188308716,0.7675880193710327,-0.07568860054016113,0.35430511832237244,0.5666666666666667,2.1128756999969482,0.43324947357177734
1.1011919975280762,0.6238495707511902,0.477342426776886,0.5993311405181885,0.5,1.9573698043823242,0.6966913938522339
0.648450493812561,1.1416891813278198,-0.4932386875152588,0.5486340522766113,0.5,2.1720168590545654,0.6586825847625732
1.0124328136444092,0.5642387866973877,0.4481940269470215,0.5260875225067139,0.4666666666666667,2.1273856163024902,0.6265239119529724
0.5839599370956421,0.8618435859680176,-0.2778836488723755,0.4532037675380707,0.4,2.7745299339294434,0.5178477764129639
0.915484607219696,0.808979868888855,0.10650473833084106,0.37595054507255554,0.5333333333333333,2.063021659851074,0.4754674434661865
0.9298124313354492,0.6774182319641113,0.2523941993713379,0.43854767084121704,0.3666666666666667,2.5399887561798096,0.49243971705436707
0.8724130392074585,0.852294921875,0.020118117332458496,0.4331526756286621,0.4666666666666667,2.533733367919922,0.5662856101989746
0.8141343593597412,0.6532862782478333,0.16084808111190796,0.5032736659049988,0.43333333333333335,2.353869915008545,0.5467873215675354
0.8088817596435547,0.6130308508872986,0.1958509087562561,0.49721020460128784,0.4666666666666667,1.6753926277160645,0.5569214224815369
0.7206239700317383,0.7320621013641357,-0.011438131332397461,0.42327818274497986,0.6666666666666667,2.3135528564453125,0.5574980974197388
0.6139505505561829,0.45527517795562744,0.15867537260055542,0.45396655797958374,0.5,2.3027846813201904,0.551973819732666
0.43841707706451416,1.1072652339935303,-0.6688481569290161,0.7427140474319458,0.5666666666666667,2.046044111251831,0.8004118204116821
0.44953393936157227,1.0993608236312866,-0.6498268842697144,0.5833824872970581,0.5666666666666667,1.9413172006607056,0.6480743885040283
0.7219706773757935,0.48241543769836426,0.2395552396774292,0.427339643239975,0.43333333333333335,2.353801727294922,0.5333085656166077
0.4418089985847473,0.9868887662887573,-0.54507976770401,0.6194657683372498,0.5333333333333333,2.1344339847564697,0.722378134727478
0.8526784777641296,0.7290283441543579,0.12365013360977173,0.44110292196273804,0.6333333333333333,2.5483920574188232,0.5534595847129822
0.5404409766197205,0.5446220636367798,-0.004181087017059326,0.4820137619972229,0.5666666666666667,2.125638246536255,0.5936132669448853
0.7044415473937988,0.5470324754714966,0.15740907192230225,0.48557889461517334,0.3666666666666667,2.4025819301605225,0.5599187016487122
0.5737429261207581,0.725807785987854,-0.15206485986709595,0.6776285171508789,0.5,2.5711185932159424,0.7575864791870117
0.8412933349609375,0.7996879816055298,0.041605353355407715,0.38056206703186035,0.4,2.3065786361694336,0.4785875678062439
0.8692588210105896,0.7081708312034607,0.1610879898071289,0.37971752882003784,0.5333333333333333,1.9760096073150635,0.4589408040046692
0.6579110026359558,0.6824789047241211,-0.024567902088165283,0.5168021321296692,0.5666666666666667,2.0772135257720947,0.6323578953742981
0.8766979575157166,0.469851553440094,0.40684640407562256,0.24693843722343445,0.43333333333333335,2.290461301803589,0.3730769157409668
0.5973100662231445,1.0682971477508545,-0.47098708152770996,0.5432037711143494,0.5333333333333333,2.2218210697174072,0.6671738624572754
0.6235338449478149,0.5067304372787476,0.11680340766906738,0.21380290389060974,0.4,2.2148547172546387,0.2685149610042572
0.7560044527053833,0.9095858335494995,-0.1535813808441162,0.45797571539878845,0.4666666666666667,2.551647663116455,0.5686140060424805
0.8787026405334473,0.9647848010063171,-0.08608216047286987,0.4832821786403656,0.5666666666666667,2.50826358795166,0.5574480295181274
0.7879056334495544,0.9437121152877808,-0.15580648183822632,0.5148857831954956,0.5666666666666667,1.9425822496414185,0.6019521951675415
0.911571204662323,0.8961173892021179,0.015453815460205078,0.4810536801815033,0.4,2.3193466663360596,0.5769845843315125
1.0248602628707886,0.6091174483299255,0.41574281454086304,0.24686726927757263,0.5333333333333333,2.365133047103882,0.3621755540370941
0.779839038848877,0.6073116064071655,0.17252743244171143,0.26519453525543213,0.5,1.8660593032836914,0.3860848546028137
0.9216100573539734,0.6388055086135864,0.28280454874038696,0.489590048789978,0.4666666666666667,2.4721908569335938,0.5949080586433411
0.6547383069992065,0.8666039705276489,-0.21186566352844238,0.4883657693862915,0.4,2.0875747203826904,0.5550376176834106
0.621990442276001,0.7600518465042114,-0.13806140422821045,0.49875327944755554,0.4,2.3064608573913574,0.5875604152679443
1.003234624862671,0.6694315671920776,0.33380305767059326,0.5803971886634827,0.43333333333333335,2.3672525882720947,0.6649191379547119
0.8255555033683777,0.6300623416900635,0.1954931616783142,0.33692455291748047,0.33333333333333337,2.0349841117858887,0.4497644901275635
0.6818232536315918,0.8090686202049255,-0.12724536657333374,0.33048897981643677,0.33333333333333337,2.3604848384857178,0.4211908280849457
0.5586704015731812,0.4627056121826172,0.09596478939056396,0.4583256244659424,0.6,2.314406633377075,0.5557073354721069
0.7735366821289062,0.5827512145042419,0.1907854676246643,0.3824182152748108,0.5333333333333333,2.582120418548584,0.4820181727409363
0.7894358038902283,0.9940711855888367,-0.2046353816986084,0.5201582312583923,0.5333333333333333,2.037914276123047,0.5643129944801331
0.9386979341506958,0.831981360912323,0.1067165732383728,0.48701009154319763,0.5,2.313763380050659,0.5883159041404724
0.6485381126403809,0.39931508898735046,0.2492230236530304,0.39353227615356445,0.43333333333333335,2.1580982208251953,0.5218462944030762
0.9356961250305176,0.7701849937438965,0.1655111312866211,0.4283961057662964,0.4666666666666667,2.2459895610809326,0.5325302481651306
0.5990554094314575,1.026159644126892,-0.42710423469543457,0.5157997012138367,0.4,1.9748475551605225,0.5790480375289917
0.6608418226242065,0.4522339999675751,0.20860782265663147,0.47065895795822144,0.6,1.9581704139709473,0.581326961517334
0.7229828238487244,1.0012753009796143,-0.2782924771308899,0.46830469369888306,0.5,2.583690643310547,0.5764205455780029
0.756803035736084,0.5772792100906372,0.17952382564544678,0.2829011380672455,0.43333333333333335,2.189490795135498,0.4042465388774872
0.7724263072013855,0.6974636316299438,0.07496267557144165,0.40865227580070496,0.43333333333333335,2.273277521133423,0.536298394203186
1.0524916648864746,0.5690820217132568,0.4834096431732178,0.3893682658672333,0.43333333333333335,2.4532580375671387,0.4950932264328003
0.5598672032356262,0.488076776266098,0.0717904269695282,0.46121031045913696,0.5333333333333333,2.349404811859131,0.5338648557662964
0.6929866671562195,0.8963627815246582,-0.20337611436843872,0.49649739265441895,0.33333333333333337,2.722254753112793,0.6032198071479797
0.351651132106781,1.0396933555603027,-0.6880422234535217,0.5611674785614014,0.5,2.1830973625183105,0.6350270509719849
0.5099953413009644,1.021094799041748,-0.5110994577407837,0.5488750338554382,0.5666666666666667,1.7422559261322021,0.6189743876457214
0.49995875358581543,0.8565601110458374,-0.356601357460022,0.4841238260269165,0.5,1.549124002456665,0.5408570766448975
0.9628297686576843,0.6093262434005737,0.3535035252571106,0.29572203755378723,0.43333333333333335,2.1042075157165527,0.38123655319213867
0.5475578308105469,0.898981511592865,-0.3514236807823181,0.5364018678665161,0.5333333333333333,2.3726794719696045,0.6118020415306091
0.8878334760665894,0.699429988861084,0.18840348720550537,0.43565329909324646,0.4,2.1963512897491455,0.5238126516342163
0.7167453765869141,0.5676665902137756,0.14907878637313843,0.3976055085659027,0.5,2.6440718173980713,0.4701481759548187
0.6509150266647339,1.00787353515625,-0.3569585084915161,0.585709810256958,0.43333333333333335,1.555428385734558,0.6604781746864319
0.7062182426452637,0.7753502726554871,-0.06913203001022339,0.7161456942558289,0.5,2.126295804977417,0.7965806722640991
0.6859517097473145,0.9813844561576843,-0.2954327464103699,0.5036294460296631,0.6,2.5398364067077637,0.5364751815795898
0.5636348128318787,0.6630730032920837,-0.09943819046020508,0.563698947429657,0.3666666666666667,2.394395351409912,0.6551112532615662
0.47490042448043823,1.1046061515808105,-0.6297057271003723,0.4989205300807953,0.5666666666666667,2.452087879180908,0.6041611433029175
1.1235709190368652,0.5294137597084045,0.5941571593284607,0.31916162371635437,0.4666666666666667,1.7883696556091309,0.45598480105400085
0.8536276817321777,0.9221910238265991,-0.06856334209442139,0.4276467263698578,0.43333333333333335,2.4354493618011475,0.46506524085998535
0.7109341621398926,0.5042235255241394,0.20671063661575317,0.4722399115562439,0.5,1.838848352432251,0.5553268194198608
1.0531811714172363,0.4697321355342865,0.5834490358829498,0.42646071314811707,0.5,2.2249128818511963,0.5289945602416992
0.5490615367889404,0.6198769807815552,-0.07081544399261475,0.4495384693145752,0.3666666666666667,2.3141658306121826,0.5088596343994141
0.8290826678276062,0.5547759532928467,0.2743067145347595,0.5318857431411743,0.6333333333333333,1.7501872777938843,0.6026666164398193
0.8658522367477417,0.6132012605667114,0.2526509761810303,0.34836968779563904,0.23333333333333328,2.309227705001831,0.4309764802455902
0.5158688426017761,0.7962508201599121,-0.280381977558136,0.451468288898468,0.6,2.0803494453430176,0.5423107147216797
0.9125003218650818,0.9103927612304688,0.002107560634613037,0.4069899916648865,0.6333333333333333,2.533583641052246,0.5116220116615295
1.0779767036437988,0.5699297189712524,0.5080469846725464,0.5023245811462402,0.5666666666666667,2.0533857345581055,0.5864552855491638
1.1695029735565186,0.5075994729995728,0.6619035005569458,0.5186722278594971,0.4666666666666667,2.316124200820923,0.62801593542099
0.46983540058135986,0.968052864074707,-0.49821746349334717,0.5371078848838806,0.43333333333333335,2.2731597423553467,0.5997735261917114
0.6481809616088867,0.806513786315918,-0.15833282470703125,0.47307872772216797,0.5333333333333333,2.016462564468384,0.6034904718399048
0.7494980692863464,0.6402723789215088,0.10922569036483765,0.5294627547264099,0.43333333333333335,2.099846839904785,0.5803400874137878
1.159834623336792,0.5146037936210632,0.6452308297157288,0.27480706572532654,0.5,1.9518184661865234,0.3713250160217285
0.7329065799713135,0.793601393699646,-0.06069481372833252,0.44176024198532104,0.5333333333333333,2.5870580673217773,0.5543663501739502
0.791312575340271,0.5770552158355713,0.2142573595046997,0.5459820032119751,0.4,1.798877477645874,0.6243278980255127
0.8425111770629883,0.832549512386322,0.00996166467666626,0.5123704671859741,0.5333333333333333,2.3849291801452637,0.5901406407356262
1.2493393421173096,0.4739046096801758,0.7754347324371338,0.4166906774044037,0.4666666666666667,2.205995798110962,0.5138465762138367
0.8944982290267944,0.6500794291496277,0.24441879987716675,0.40060746669769287,0.5,2.224644422531128,0.46892449259757996
0.7633383274078369,1.0182039737701416,-0.2548656463623047,0.4850955903530121,0.6333333333333333,1.7036687135696411,0.5819896459579468
0.7204052209854126,0.7071257829666138,0.013279438018798828,0.49306434392929077,0.2666666666666667,2.1297521591186523,0.5677419900894165
0.48404166102409363,0.8295771479606628,-0.3455354869365692,0.46971458196640015,0.6,2.092074155807495,0.5167701840400696
0.345123291015625,1.2091829776763916,-0.8640596866607666,0.6162958145141602,0.4666666666666667,1.9060297012329102,0.6780235171318054
0.65403813123703,0.839756965637207,-0.185718834400177,0.46995192766189575,0.4,2.010859489440918,0.5605155229568481
0.6950560808181763,0.8934068083763123,-0.198350727558136,0.4883294105529785,0.6333333333333333,2.183591365814209,0.6053885221481323
0.4635688066482544,0.830681324005127,-0.36711251735687256,0.7135717868804932,0.43333333333333335,1.9089275598526,0.7778676748275757
0.5105347633361816,0.8410239219665527,-0.3304891586303711,0.47877487540245056,0.6,1.921708106994629,0.5252600312232971
0.5706860423088074,1.1751773357391357,-0.6044912934303284,0.5416715145111084,0.5,2.4444639682769775,0.6307516098022461
0.8866249918937683,0.6698126792907715,0.21681231260299683,0.3457741141319275,0.6,2.6206789016723633,0.4617563486099243
0.978216290473938,0.618585467338562,0.359630823135376,0.32658931612968445,0.5,1.7294365167617798,0.40006232261657715
0.8832075595855713,0.451040118932724,0.4321674406528473,0.43149906396865845,0.6333333333333333,2.57684326171875,0.5309780836105347
0.7016315460205078,0.6247397065162659,0.07689183950424194,0.3302150368690491,0.5666666666666667,2.238081216812134,0.40123113989830017
0.8776430487632751,0.8039283752441406,0.07371467351913452,0.4083683490753174,0.5666666666666667,1.950499176979065,0.5046924352645874
0.7434471845626831,0.9910081624984741,-0.24756097793579102,0.45066937804222107,0.43333333333333335,2.283893346786499,0.5603815317153931
1.0129966735839844,0.5130298137664795,0.4999668598175049,0.23993664979934692,0.4666666666666667,2.386202335357666,0.34320831298828125
0.6287357211112976,0.754107654094696,-0.12537193298339844,0.5022570490837097,0.4666666666666667,2.733879566192627,0.5679499506950378
0.7678380012512207,0.6898295283317566,0.07800847291946411,0.4489060044288635,0.3666666666666667,2.2334344387054443,0.5146669149398804
0.9440204501152039,0.6761540174484253,0.26786643266677856,0.3864596486091614,0.6333333333333333,2.008099317550659,0.5172879695892334
1.0446892976760864,0.359921395778656,0.6847679018974304,0.3349955976009369,0.4,2.049015760421753,0.42441338300704956
0.6902103424072266,0.5889906883239746,0.10121965408325195,0.33255454897880554,0.4666666666666667,2.159160852432251,0.4542715549468994
0.6668961048126221,0.5213393568992615,0.1455567479133606,0.49202901124954224,0.4,2.197331428527832,0.5660477876663208
0.8308167457580566,0.5647581219673157,0.26605862379074097,0.22060856223106384,0.5,2.0415472984313965,0.3597404956817627
0.7735390663146973,0.8461455702781677,-0.07260650396347046,0.49669522047042847,0.5666666666666667,2.175205707550049,0.5564695596694946
0.6835075616836548,0.8488119840621948,-0.16530442237854004,0.44003984332084656,0.5666666666666667,2.333643913269043,0.5388903617858887
0.5153721570968628,0.8535083532333374,-0.3381361961364746,0.48839378356933594,0.43333333333333335,2.055985689163208,0.5811226963996887
0.5957056879997253,0.8166679739952087,-0.2209622859954834,0.6150021553039551,0.6,2.28574275970459,0.6980707049369812
0.9222792387008667,0.5542774200439453,0.3680018186569214,0.32518288493156433,0.5,2.1871337890625,0.46349817514419556
0.8567954897880554,0.6320194005966187,0.22477608919143677,0.36877119541168213,0.6333333333333333,2.4585068225860596,0.4603820741176605
0.7313212156295776,0.9123978614807129,-0.18107664585113525,0.5028021335601807,0.6,2.4270381927490234,0.5901973247528076
0.5672284364700317,0.7784552574157715,-0.21122682094573975,0.6638299822807312,0.6666666666666667,2.225023031234741,0.7582944631576538
0.6804415583610535,0.8635168075561523,-0.18307524919509888,0.6457434892654419,0.5333333333333333,1.9783157110214233,0.7210515737533569
0.6443527936935425,0.6907687187194824,-0.04641592502593994,0.32250672578811646,0.43333333333333335,2.0121212005615234,0.4062350392341614
0.8269777297973633,0.7862423658370972,0.04073536396026611,0.5270270109176636,0.5,2.5544114112854004,0.6306319236755371
0.672041118144989,0.6821980476379395,-0.01015692949295044,0.2740490436553955,0.43333333333333335,2.2914841175079346,0.39602845907211304
1.0575554370880127,0.5024445056915283,0.5551109313964844,0.39670759439468384,0.4666666666666667,2.3145670890808105,0.5056028366088867
0.6769894361495972,1.1311213970184326,-0.45413196086883545,0.5687119364738464,0.30000000000000004,2.120774030685425,0.6348955631256104
0.8560488224029541,0.6988784074783325,0.15717041492462158,0.4654976725578308,0.4,2.2654261589050293,0.5435903072357178
0.7631012797355652,0.6413111686706543,0.12179011106491089,0.5676301121711731,0.6,2.3966357707977295,0.6549638509750366
0.4485569894313812,1.0687282085418701,-0.6201712191104889,0.7670164108276367,0.5666666666666667,1.958604335784912,0.7990326881408691
1.0149296522140503,0.5065968632698059,0.5083327889442444,0.3522924780845642,0.4666666666666667,2.31062912940979,0.44330644607543945
0.5059288740158081,0.7639089822769165,-0.2579801082611084,0.5374489426612854,0.6,2.274390935897827,0.5990831255912781
0.5965198278427124,0.7171570658683777,-0.12063723802566528,0.6395696401596069,0.5666666666666667,2.2413570880889893,0.73023521900177
0.8497422933578491,0.5583057403564453,0.2914365530014038,0.5010255575180054,0.5,2.1109304428100586,0.6132394075393677
0.5810364484786987,0.9319607615470886,-0.3509243130683899,0.4807078242301941,0.43333333333333335,2.4706904888153076,0.548714816570282
0.8039674758911133,0.9803652763366699,-0.17639780044555664,0.5031943321228027,0.5333333333333333,1.948813796043396,0.6200575232505798
0.9513265490531921,0.8191497325897217,0.13217681646347046,0.457233190536499,0.4666666666666667,1.7957894802093506,0.5654534101486206
0.7197613716125488,0.6580728888511658,0.06168848276138306,0.609410285949707,0.6,2.098520040512085,0.6693817973136902
0.6269394755363464,0.6000956892967224,0.026843786239624023,0.2556954026222229,0.5,2.3181700706481934,0.316917359828949
0.8855258822441101,0.3908756971359253,0.4946501851081848,0.3471018671989441,0.5,2.282212018966675,0.4473264217376709
0.7768532633781433,0.9734522700309753,-0.19659900665283203,0.6039237380027771,0.6,1.9703683853149414,0.6654505133628845
0.905650794506073,0.734886646270752,0.17076414823532104,0.41855913400650024,0.5666666666666667,2.034301996231079,0.4916931986808777
0.6244726777076721,0.7687516212463379,-0.14427894353866577,0.3397906422615051,0.5666666666666667,1.9963785409927368,0.4609615206718445
0.7486202120780945,0.8146480917930603,-0.06602787971496582,0.6097011566162109,0.4,2.4315617084503174,0.695452868938446
0.8327798843383789,0.7565164566040039,0.076263427734375,0.4472140073776245,0.5666666666666667,1.9338312149047852,0.5322031378746033
0.725735604763031,0.4630497395992279,0.2626858651638031,0.5390658378601074,0.5333333333333333,2.3795039653778076,0.6545999050140381
0.27733635902404785,1.0062099695205688,-0.728873610496521,0.5145438313484192,0.6666666666666667,2.320002555847168,0.6148322224617004
0.4691475033760071,1.0755581855773926,-0.6064106822013855,0.476859986782074,0.5666666666666667,1.6574889421463013,0.5724729895591736
0.5388076305389404,0.991899847984314,-0.45309221744537354,0.5135220289230347,0.43333333333333335,2.2457902431488037,0.6181418895721436
0.6358423233032227,0.837592601776123,-0.2017502784729004,0.6613107919692993,0.5,2.0041604042053223,0.7620995044708252
0.48188161849975586,0.9774317741394043,-0.49555015563964844,0.5140995383262634,0.7666666666666666,2.316270589828491,0.6465816497802734
0.6813070178031921,1.119712233543396,-0.43840521574020386,0.5806056261062622,0.3666666666666667,2.5941498279571533,0.6555417776107788
0.7070235013961792,0.3423622250556946,0.3646612763404846,0.2933019995689392,0.3666666666666667,2.5624072551727295,0.378068208694458
0.7530441284179688,0.9709070920944214,-0.21786296367645264,0.6467625498771667,0.6333333333333333,2.483560085296631,0.7003802061080933
0.8882280588150024,0.6697699427604675,0.2184581160545349,0.3734947144985199,0.4,2.355872869491577,0.4889908730983734
0.9431509375572205,0.6735021471977234,0.26964879035949707,0.35346221923828125,0.43333333333333335,2.584050416946411,0.46639347076416016
0.5743176937103271,0.8885558843612671,-0.31423819065093994,0.5758166313171387,0.4666666666666667,2.2500617504119873,0.616453230381012
0.7732864618301392,0.6079232096672058,0.16536325216293335,0.45322948694229126,0.4666666666666667,2.3944921493530273,0.5353554487228394
0.546928346157074,1.194974660873413,-0.6480463147163391,0.6250311732292175,0.5,2.2219204902648926,0.684058427810669
0.9412835836410522,0.6464409232139587,0.2948426604270935,0.36682403087615967,0.5,2.363039493560791,0.45428165793418884
0.8420275449752808,0.8421186208724976,-9.107589721679688e-05,0.34300321340560913,0.5,1.727016568183899,0.46124422550201416
0.8468727469444275,0.8488466739654541,-0.0019739270210266113,0.6768910884857178,0.5333333333333333,2.1753339767456055,0.780295729637146
0.6297405958175659,0.34148114919662476,0.28825944662094116,0.4255393147468567,0.5333333333333333,2.2724485397338867,0.5168437361717224
0.6329739093780518,0.6443959474563599,-0.011422038078308105,0.45720577239990234,0.6333333333333333,2.5813302993774414,0.5429996848106384
0.9786574244499207,0.7668414115905762,0.21181601285934448,0.4358459413051605,0.3666666666666667,2.385995626449585,0.5113324522972107
0.5185852646827698,0.6238313913345337,-0.10524612665176392,0.5744310617446899,0.5,2.1721980571746826,0.6786724925041199
1.2637680768966675,0.3827870488166809,0.8809810280799866,0.23071300983428955,0.23333333333333328,2.122480869293213,0.34990906715393066
0.6981825828552246,0.7835229635238647,-0.08534038066864014,0.40297064185142517,0.6,2.633883237838745,0.506159782409668
0.8451093435287476,0.7129110097885132,0.13219833374023438,0.6462237238883972,0.5666666666666667,2.8849847316741943,0.7096023559570312
1.0002979040145874,0.6042625308036804,0.396035373210907,0.34744536876678467,0.5,2.778080701828003,0.46234893798828125
0.6642745733261108,0.490008682012558,0.17426589131355286,0.356947124004364,0.5333333333333333,2.673177480697632,0.475783109664917
0.8463885188102722,0.6982917785644531,0.1480967402458191,0.46205198764801025,0.5,2.070972204208374,0.490299791097641
0.7661373615264893,0.6214329600334167,0.1447044014930725,0.4273221492767334,0.3666666666666667,2.0447239875793457,0.5583524107933044
0.7905237078666687,0.5935440063476562,0.19697970151901245,0.28817781805992126,0.5,2.0103607177734375,0.42583978176116943
0.5774533152580261,0.6885105967521667,-0.11105728149414062,0.3494372069835663,0.5333333333333333,2.317200183868408,0.47472304105758667
0.6907407641410828,0.5391227006912231,0.15161806344985962,0.4108389616012573,0.4,2.464465618133545,0.5203672051429749
0.8690721392631531,0.8820117712020874,-0.012939631938934326,0.4486362636089325,0.6666666666666667,2.383338451385498,0.5545782446861267
0.7090779542922974,0.6261516809463501,0.08292627334594727,0.32550734281539917,0.4666666666666667,2.198676109313965,0.4282114505767822
0.839034914970398,0.888930082321167,-0.04989516735076904,0.6669577360153198,0.5,2.462820053100586,0.7299479246139526
0.7211824655532837,0.7802085280418396,-0.05902606248855591,0.595554530620575,0.6666666666666667,2.297407865524292,0.689026951789856
0.9026329517364502,0.8247127532958984,0.07792019844055176,0.5021320581436157,0.5,2.254530906677246,0.5619685649871826
1.0859240293502808,0.47284525632858276,0.613078773021698,0.1497809886932373,0.4666666666666667,2.30100417137146,0.23868641257286072
0.6800060272216797,0.7650443911552429,-0.08503836393356323,0.6424728631973267,0.6666666666666667,2.140282392501831,0.7233941555023193
0.6550511121749878,0.649706244468689,0.005344867706298828,0.43448376655578613,0.3666666666666667,2.0287132263183594,0.5251739025115967
0.6972290277481079,0.6008038520812988,0.09642517566680908,0.4934322237968445,0.4666666666666667,1.748666763305664,0.543827474117279
0.8300766348838806,0.9128007888793945,-0.08272415399551392,0.4875476062297821,0.5,2.3909976482391357,0.5994203090667725
0.8067375421524048,0.4122897982597351,0.3944477438926697,0.3781544864177704,0.5666666666666667,2.4864885807037354,0.48656290769577026
0.4788341224193573,1.0592882633209229,-0.5804541409015656,0.5083292126655579,0.7333333333333334,2.500833511352539,0.5526580214500427
0.5641831159591675,0.8102545738220215,-0.246071457862854,0.5448648929595947,0.5333333333333333,2.145263433456421,0.6433677673339844
0.6516827344894409,1.0192803144454956,-0.3675975799560547,0.5281538963317871,0.5333333333333333,2.4221038818359375,0.602548360824585
1.152014970779419,0.5592682361602783,0.5927467346191406,0.5039230585098267,0.5333333333333333,2.8211984634399414,0.6249672174453735
0.8057966232299805,0.6227835416793823,0.18301308155059814,0.44097837805747986,0.5333333333333333,2.441215753555298,0.5193454027175903
0.6172385215759277,0.6081563830375671,0.009082138538360596,0.4910401701927185,0.4666666666666667,2.3821723461151123,0.5430943965911865
0.7261896133422852,0.6964015960693359,0.02978801727294922,0.4684227406978607,0.5,2.0796070098876953,0.594817042350769
0.9873250722885132,0.8106359243392944,0.17668914794921875,0.43956002593040466,0.5,2.2277369499206543,0.6001823544502258
0.8085641860961914,0.6022108197212219,0.20635336637496948,0.529448390007019,0.43333333333333335,2.24845290184021,0.6083216071128845
0.7657428979873657,0.8673193454742432,-0.10157644748687744,0.47801026701927185,0.43333333333333335,2.147103786468506,0.5362797975540161
0.9631249308586121,0.5085188746452332,0.4546060562133789,0.26061856746673584,0.5666666666666667,2.4915781021118164,0.36851415038108826
0.46031618118286133,1.166990041732788,-0.7066738605499268,0.6348569393157959,0.5,2.6077940464019775,0.6742075681686401
0.5609059929847717,0.9838476181030273,-0.4229416251182556,0.5435850620269775,0.5333333333333333,2.578433036804199,0.631645917892456
0.8577268123626709,0.3769110143184662,0.4808157980442047,0.2012549489736557,0.43333333333333335,2.2584645748138428,0.2766667604446411
0.7888762354850769,0.5960994958877563,0.19277673959732056,0.6234747171401978,0.5666666666666667,2.3815605640411377,0.7402968406677246
0.5564529895782471,1.0462908744812012,-0.4898378849029541,0.7340817451477051,0.5,1.8643475770950317,0.7799423933029175
0.9272637367248535,0.45559772849082947,0.47166600823402405,0.2839505970478058,0.4666666666666667,1.8616806268692017,0.3477029800415039
0.39616984128952026,1.0206822156906128,-0.6245123744010925,0.5970229506492615,0.6,2.3410136699676514,0.6754979491233826
0.8408409953117371,0.8629194498062134,-0.02207845449447632,0.3837831914424896,0.5,2.564077854156494,0.46167072653770447
0.5953394174575806,0.37920090556144714,0.21613851189613342,0.3709458112716675,0.3666666666666667,2.350187301635742,0.4428710341453552
0.3809320330619812,1.1668013334274292,-0.785869300365448,0.6248363256454468,0.5,2.4497694969177246,0.7034873962402344
0.7578681707382202,0.8392171859741211,-0.08134901523590088,0.34572839736938477,0.5666666666666667,1.9338207244873047,0.4632471203804016
0.8197904825210571,0.8155853152275085,0.004205167293548584,0.3922676742076874,0.43333333333333335,2.141761541366577,0.4773687720298767
1.0453675985336304,0.6868261098861694,0.35854148864746094,0.46254944801330566,0.4666666666666667,2.453831911087036,0.5730879306793213
0.7640182375907898,0.7909809947013855,-0.026962757110595703,0.5218895673751831,0.43333333333333335,2.8393681049346924,0.6061229705810547
0.7326158285140991,0.6034497022628784,0.1291661262512207,0.4901394546031952,0.5333333333333333,2.4134321212768555,0.6132253408432007
0.8329216241836548,0.5791143774986267,0.2538072466850281,0.5497976541519165,0.30000000000000004,1.83941650390625,0.6550983190536499
0.44593125581741333,0.8903641700744629,-0.44443291425704956,0.4379135072231293,0.6,2.128756046295166,0.5571426153182983
0.5110346674919128,0.9797417521476746,-0.4687070846557617,0.6005421876907349,0.6333333333333333,2.4729182720184326,0.6538642644882202
0.7942304611206055,0.9478815793991089,-0.15365111827850342,0.49768489599227905,0.5666666666666667,2.712022542953491,0.5881027579307556
0.6409887671470642,0.7002764940261841,-0.05928772687911987,0.4129759669303894,0.43333333333333335,2.431425094604492,0.4919883608818054
0.9654313921928406,0.580341100692749,0.38509029150009155,0.47220396995544434,0.5333333333333333,2.2065374851226807,0.5659193992614746
0.665617823600769,0.6844316720962524,-0.0188138484954834,0.35774239897727966,0.4666666666666667,2.0955679416656494,0.4988720417022705
0.6424278616905212,1.0103981494903564,-0.3679702877998352,0.534365177154541,0.5333333333333333,2.741593360900879,0.6503580808639526
0.6556874513626099,0.7593204379081726,-0.10363298654556274,0.4524398744106293,0.6333333333333333,1.7951838970184326,0.5191118121147156
0.3666253983974457,1.0549671649932861,-0.6883417665958405,0.5935829877853394,0.6666666666666667,2.4457554817199707,0.689916729927063
0.7503852844238281,0.9883453249931335,-0.23796004056930542,0.3805866837501526,0.4666666666666667,2.232025146484375,0.4667776823043823
0.6351255774497986,0.8022087812423706,-0.16708320379257202,0.6500163078308105,0.4666666666666667,2.1470839977264404,0.7497237920761108
0.6911575198173523,0.33558744192123413,0.35557007789611816,0.33750438690185547,0.4666666666666667,2.435093641281128,0.43497055768966675
0.48313426971435547,0.8150471448898315,-0.3319128751754761,0.44177621603012085,0.4666666666666667,2.359330892562866,0.5460347533226013
0.5620870590209961,1.0635932683944702,-0.5015062093734741,0.5086601376533508,0.43333333333333335,2.553673505783081,0.6096181869506836
0.5094254016876221,1.2495167255401611,-0.7400913238525391,0.5611914992332458,0.6,2.2554354667663574,0.6783695220947266
0.6606806516647339,0.8127526640892029,-0.152072012424469,0.5398154258728027,0.5666666666666667,2.3949689865112305,0.5955983400344849
0.6985757350921631,0.965592086315155,-0.26701635122299194,0.5141472220420837,0.5,2.156212329864502,0.6303924918174744
0.9743840098381042,0.4958089292049408,0.47857508063316345,0.30292296409606934,0.43333333333333335,2.413203477859497,0.42407017946243286
0.7753648161888123,0.2999045252799988,0.4754602909088135,0.15642881393432617,0.4666666666666667,2.291256904602051,0.22911816835403442
0.6933019161224365,0.690554141998291,0.002747774124145508,0.5883049964904785,0.5666666666666667,2.3438479900360107,0.7062439918518066
0.4456688165664673,0.6621752381324768,-0.21650642156600952,0.5619829893112183,0.6,1.3100513219833374,0.6678732633590698
0.3390125632286072,1.037095546722412,-0.6980829834938049,0.4883670210838318,0.5333333333333333,1.9856030941009521,0.61090087890625
0.6855179071426392,1.034204363822937,-0.34868645668029785,0.519446074962616,0.4,2.5526068210601807,0.5949221849441528
1.1383252143859863,0.6519253253936768,0.48639988899230957,0.39090150594711304,0.5333333333333333,2.3062307834625244,0.46678704023361206
0.7487160563468933,0.5466668605804443,0.20204919576644897,0.44015568494796753,0.43333333333333335,2.06065034866333,0.5730937719345093
0.8681034445762634,0.5607367753982544,0.30736666917800903,0.45822760462760925,0.5333333333333333,2.4083850383758545,0.5806258916854858
0.38678380846977234,0.9414917826652527,-0.5547079741954803,0.6362344026565552,0.6,2.319817066192627,0.6793211698532104
1.0186127424240112,0.5101875066757202,0.508425235748291,0.3410220742225647,0.43333333333333335,1.8693675994873047,0.4149948060512543
0.9755158424377441,0.6967959403991699,0.2787199020385742,0.36671602725982666,0.6,1.8128619194030762,0.47122976183891296
0.7304719686508179,0.8246399760246277,-0.09416800737380981,0.47845596075057983,0.30000000000000004,2.3018851280212402,0.5856359004974365
0.6463988423347473,0.5362256765365601,0.11017316579818726,0.369886577129364,0.5666666666666667,2.4140779972076416,0.49326691031455994
0.787458598613739,0.9921015501022339,-0.20464295148849487,0.4896557331085205,0.4666666666666667,1.9982991218566895,0.5715379118919373
0.4885821044445038,0.7582106590270996,-0.2696285545825958,0.5162245035171509,0.5666666666666667,1.9353611469268799,0.6051539182662964
0.7537946701049805,0.5585899353027344,0.1952047348022461,0.4417889714241028,0.7,2.2049694061279297,0.566145658493042
0.6061140894889832,0.6554002165794373,-0.0492861270904541,0.45923852920532227,0.5666666666666667,2.337393045425415,0.5339010953903198
0.61781245470047,0.8305107355117798,-0.21269828081130981,0.4120643138885498,0.4666666666666667,2.1858596801757812,0.4980032444000244
0.7828526496887207,0.9285643100738525,-0.14571166038513184,0.49787330627441406,0.5666666666666667,2.4439713954925537,0.6096582412719727
1.6663463115692139,1.0529755353927612,0.6133707761764526,0.802935004234314,0.30000000000000004,2.4090585708618164,0.9041726589202881
1.5883216857910156,1.457792043685913,0.13052964210510254,0.8237399458885193,0.6,1.8865985870361328,0.8941957950592041
1.7468323707580566,1.0488195419311523,0.6980128288269043,0.8337606191635132,0.5,2.100198268890381,0.9311041831970215
1.3493356704711914,1.2844126224517822,0.06492304801940918,0.8246136903762817,0.6333333333333333,2.503530263900757,0.9167289733886719
1.2425434589385986,1.3377044200897217,-0.09516096115112305,0.8332206606864929,0.6333333333333333,2.732834577560425,0.9646663665771484
1.362748146057129,1.453695297241211,-0.09094715118408203,0.8430056571960449,0.4666666666666667,2.147254467010498,0.9533251523971558
1.251598834991455,1.295290470123291,-0.04369163513183594,0.8682931661605835,0.5666666666666667,2.1507437229156494,0.9879716634750366
1.1095316410064697,1.4500144720077515,-0.34048283100128174,0.8120090365409851,0.4666666666666667,2.603085517883301,0.939389169216156
1.1354758739471436,1.1397664546966553,-0.004290580749511719,0.7258069515228271,0.3666666666666667,2.3126962184906006,0.8261784911155701
0.9453452825546265,1.0815212726593018,-0.1361759901046753,0.8627158999443054,0.3666666666666667,2.0919790267944336,0.9583539366722107
1.2499064207077026,1.066022276878357,0.1838841438293457,0.6603915095329285,0.5,2.620507001876831,0.8386011123657227
1.0451339483261108,1.1492457389831543,-0.10411179065704346,0.6315183639526367,0.5,2.3285889625549316,0.792203426361084
1.3228939771652222,1.0282443761825562,0.294649600982666,0.6433217525482178,0.5,2.4518215656280518,0.7526772022247314
1.1480684280395508,1.0866323709487915,0.06143605709075928,0.6221182346343994,0.5333333333333333,2.2515876293182373,0.8151080012321472
1.0032075643539429,0.8905577659606934,0.11264979839324951,0.6607510447502136,0.4666666666666667,2.167924165725708,0.7670972347259521
0.8934101462364197,1.3430392742156982,-0.44962912797927856,0.7201539874076843,0.7,2.3785696029663086,0.8369601964950562
0.8983172178268433,1.256889820098877,-0.3585726022720337,0.680333137512207,0.5,2.0174949169158936,0.8635249137878418
1.1367888450622559,0.8651401400566101,0.27164870500564575,0.5644316077232361,0.5,2.3727142810821533,0.6769199371337891
0.9005807638168335,0.7961792945861816,0.10440146923065186,0.639525830745697,0.6666666666666667,2.0666298866271973,0.760642409324646
1.0506322383880615,0.8823776245117188,0.16825461387634277,0.7171667814254761,0.4666666666666667,2.2209033966064453,0.8261007070541382
1.343565821647644,0.8536186218261719,0.48994719982147217,0.6432027816772461,0.4,2.317260980606079,0.7565714120864868
0.8095026016235352,0.9891972541809082,-0.17969465255737305,0.6052206754684448,0.5666666666666667,2.139024019241333,0.7214500904083252
1.1001931428909302,1.0041019916534424,0.09609115123748779,0.5194449424743652,0.43333333333333335,2.0516273975372314,0.6534414291381836
1.1660414934158325,0.8085889220237732,0.3574525713920593,0.5063096284866333,0.5333333333333333,2.375323534011841,0.5820210576057434
0.5420520901679993,1.2565655708312988,-0.7145134806632996,0.7200919389724731,0.4666666666666667,1.9838286638259888,0.8310095071792603
1.0858120918273926,0.7032203674316406,0.38259172439575195,0.4712539613246918,0.33333333333333337,2.192077875137329,0.5528125762939453
1.0890264511108398,0.6696016788482666,0.41942477226257324,0.47834646701812744,0.6333333333333333,2.0766043663024902,0.5879116058349609
0.6879481673240662,0.855038046836853,-0.16708987951278687,0.6321720480918884,0.4666666666666667,2.15653920173645,0.7423903346061707
0.7819226980209351,0.8908755779266357,-0.10895287990570068,0.54116290807724,0.4666666666666667,2.185267448425293,0.6745635867118835
0.9773909449577332,0.6925892233848572,0.284801721572876,0.46195802092552185,0.4,1.7875702381134033,0.6047324538230896
1.0027260780334473,0.7337487936019897,0.2689772844314575,0.5547704100608826,0.43333333333333335,1.8849340677261353,0.6462762355804443
0.5133928060531616,1.1220619678497314,-0.6086691617965698,0.5660796761512756,0.5666666666666667,2.3015990257263184,0.7390580177307129
0.810783863067627,0.9636232256889343,-0.15283936262130737,0.5041218996047974,0.43333333333333335,2.3150320053100586,0.676051139831543
0.8840662240982056,0.9674948453903198,-0.08342862129211426,0.6244784593582153,0.6,1.9733026027679443,0.7619398832321167
0.9970631003379822,0.7040051221847534,0.29305797815322876,0.617659330368042,0.4,2.606020212173462,0.7629352807998657
1.0239330530166626,0.7435704469680786,0.280362606048584,0.46428748965263367,0.4666666666666667,2.34565806388855,0.6121008396148682
1.0141303539276123,0.836007297039032,0.17812305688858032,0.583024263381958,0.5,2.3688063621520996,0.6751236915588379
0.6461400389671326,1.1962294578552246,-0.550089418888092,0.6367294192314148,0.6666666666666667,2.056880235671997,0.7955654859542847
0.7915934920310974,0.8975202441215515,-0.1059267520904541,0.4976796507835388,0.4666666666666667,2.2247321605682373,0.6700219511985779
0.7747011184692383,0.8777414560317993,-0.10304033756256104,0.4693948030471802,0.3666666666666667,1.8563947677612305,0.676167905330658
0.8687933683395386,0.9683014750480652,-0.09950810670852661,0.5271937847137451,0.5333333333333333,2.1793038845062256,0.7035139799118042
0.6295883655548096,1.167518138885498,-0.5379297733306885,0.7490386962890625,0.43333333333333335,2.421687126159668,0.8314371109008789
0.7531053423881531,1.0450594425201416,-0.2919541001319885,0.6698031425476074,0.5666666666666667,2.2340927124023438,0.7791872024536133
1.1161879301071167,0.7445982694625854,0.37158966064453125,0.5964980125427246,0.4666666666666667,1.5716748237609863,0.7751643061637878
1.069770097732544,0.8361778259277344,0.23359227180480957,0.6626894474029541,0.5333333333333333,2.3486008644104004,0.7789338827133179
0.7159321308135986,1.1081340312957764,-0.39220190048217773,0.6584232449531555,0.5666666666666667,2.1922249794006348,0.7608084678649902
1.1431165933609009,0.7948379516601562,0.34827864170074463,0.5518673062324524,0.3666666666666667,1.9391793012619019,0.6794435381889343
0.8895387649536133,0.5599721670150757,0.3295665979385376,0.45106348395347595,0.5666666666666667,2.394211530685425,0.5391103029251099
0.7188863754272461,0.8113195300102234,-0.0924331545829773,0.4621853232383728,0.5,2.405203104019165,0.6459630727767944
1.0466971397399902,0.8897256851196289,0.15697145462036133,0.6002905964851379,0.5666666666666667,2.267873525619507,0.7165474891662598
0.7512264251708984,0.6779231429100037,0.07330328226089478,0.6172679662704468,0.4666666666666667,2.0158257484436035,0.7269288897514343
0.9195169806480408,0.8815350532531738,0.03798192739486694,0.5710629820823669,0.5333333333333333,2.1506214141845703,0.7021593451499939
0.9008282423019409,0.8502672910690308,0.050560951232910156,0.7031073570251465,0.4666666666666667,2.4383151531219482,0.7568060755729675
0.8481382131576538,0.7624949216842651,0.08564329147338867,0.5047116875648499,0.5,2.715517520904541,0.6240989565849304
0.9921139478683472,0.7753028869628906,0.21681106090545654,0.5744085311889648,0.6333333333333333,2.4018478393554688,0.6524393558502197
0.9422417879104614,0.8455785512924194,0.09666323661804199,0.5706205368041992,0.6666666666666667,2.180410623550415,0.6475338935852051
0.9694331884384155,0.756035566329956,0.21339762210845947,0.5022236704826355,0.3666666666666667,2.2724955081939697,0.6265431642532349
0.7037267684936523,0.8775274157524109,-0.17380064725875854,0.6116378903388977,0.6666666666666667,2.130397081375122,0.6878358125686646
0.8396078944206238,0.4912264347076416,0.3483814597129822,0.5250707268714905,0.5333333333333333,1.9097751379013062,0.6720936298370361
0.9453520774841309,0.6690637469291687,0.27628833055496216,0.5818637609481812,0.5,2.157727003097534,0.6992263793945312
0.6559976935386658,0.6842913031578064,-0.028293609619140625,0.4686388671398163,0.5333333333333333,2.0430188179016113,0.6533607244491577
0.4316272735595703,1.0664275884628296,-0.6348003149032593,0.6083618998527527,0.6333333333333333,2.0407681465148926,0.7957288026809692
0.69963538646698,0.9249889254570007,-0.22535353899002075,0.5601772665977478,0.6333333333333333,2.252720832824707,0.6978938579559326
0.6066505312919617,0.6341899633407593,-0.027539432048797607,0.44340449571609497,0.5333333333333333,2.448016405105591,0.599926769733429
0.778468132019043,0.6802176833152771,0.09825044870376587,0.5287637710571289,0.5,2.5287973880767822,0.6669744849205017
0.5981916189193726,0.7833027839660645,-0.1851111650466919,0.4702032506465912,0.5333333333333333,2.1770362854003906,0.5853546261787415
0.5875226855278015,0.9095921516418457,-0.3220694661140442,0.513672947883606,0.5666666666666667,2.5774741172790527,0.6837959289550781
0.5565755367279053,0.719174861907959,-0.1625993251800537,0.4935935437679291,0.6666666666666667,2.1228606700897217,0.7062013149261475
0.7972434759140015,0.677715003490448,0.11952847242355347,0.3945710062980652,0.5333333333333333,2.0601909160614014,0.5106627345085144
0.9573663473129272,0.6051209568977356,0.35224539041519165,0.4130314290523529,0.43333333333333335,2.5606958866119385,0.5747578740119934
0.470508337020874,0.7119192481040955,-0.24141091108322144,0.3985600173473358,0.6333333333333333,2.037752866744995,0.5973753929138184
0.6812804937362671,0.8165167570114136,-0.13523626327514648,0.6483981013298035,0.7,2.263170003890991,0.7371559143066406
0.7285889387130737,0.4431816041469574,0.28540733456611633,0.3803691864013672,0.6333333333333333,2.3692145347595215,0.6105047464370728
0.7642030119895935,0.8528097867965698,-0.08860677480697632,0.48525190353393555,0.43333333333333335,2.6285274028778076,0.6225175261497498
0.6320570707321167,0.8769981265068054,-0.24494105577468872,0.5822932720184326,0.6,2.3068506717681885,0.6847109794616699
0.8628106117248535,0.6060218214988708,0.25678879022598267,0.49006637930870056,0.5333333333333333,1.8888696432113647,0.6071927547454834
0.7915303707122803,0.7036290168762207,0.08790135383605957,0.5080326795578003,0.43333333333333335,2.261146306991577,0.6854933500289917
0.6951239109039307,0.6684287786483765,0.0266951322555542,0.40982168912887573,0.4,2.25260329246521,0.5529314279556274
0.6561664342880249,0.9523828029632568,-0.29621636867523193,0.5654398798942566,0.5666666666666667,2.1531853675842285,0.7038028240203857
0.6446681022644043,0.7717064619064331,-0.1270383596420288,0.5395292639732361,0.5666666666666667,1.9123941659927368,0.6523504257202148
0.6635420322418213,0.7906985282897949,-0.12715649604797363,0.5605620741844177,0.6333333333333333,2.47208309173584,0.6735137701034546
0.5006065964698792,1.044240951538086,-0.5436343550682068,0.5243633985519409,0.5333333333333333,1.9408584833145142,0.6466739177703857
0.5916184186935425,0.7209662199020386,-0.1293478012084961,0.4995531439781189,0.43333333333333335,2.023681163787842,0.596413254737854
0.8156112432479858,0.8482062220573425,-0.03259497880935669,0.4695444107055664,0.4,1.8305611610412598,0.6626991033554077
0.6250231862068176,0.6790560483932495,-0.054032862186431885,0.5001599192619324,0.23333333333333328,2.507324457168579,0.6287087202072144
0.9076211452484131,0.7311612963676453,0.17645984888076782,0.5735850930213928,0.4666666666666667,2.0153868198394775,0.669818103313446
0.7047322988510132,0.6600323915481567,0.044699907302856445,0.5091779232025146,0.4,2.3675382137298584,0.5981590747833252
0.5554958581924438,1.005134105682373,-0.4496382474899292,0.6382160186767578,0.5666666666666667,2.3880598545074463,0.7334074974060059
0.7803642749786377,0.5567803978919983,0.2235838770866394,0.5384349822998047,0.5,2.099782943725586,0.6581689119338989
0.7507544755935669,0.5544427633285522,0.19631171226501465,0.5290287733078003,0.5666666666666667,2.0711100101470947,0.6515969038009644
0.7902776002883911,0.6713904142379761,0.11888718605041504,0.43881452083587646,0.5666666666666667,2.3273932933807373,0.5609368681907654
0.8217347860336304,0.8467349410057068,-0.025000154972076416,0.4574117362499237,0.5,2.079517126083374,0.5905405282974243
0.8117328882217407,0.6631327867507935,0.14860010147094727,0.46614933013916016,0.6,2.343371629714966,0.5808929204940796
0.620156466960907,0.8346191644668579,-0.21446269750595093,0.5570790767669678,0.4666666666666667,1.8685390949249268,0.6481368541717529
0.9089455604553223,0.6050341129302979,0.3039114475250244,0.5406712889671326,0.43333333333333335,2.208068370819092,0.6516620516777039
0.7628660202026367,0.8217505812644958,-0.05888456106185913,0.410040020942688,0.6,2.411365270614624,0.5394593477249146
0.7836441993713379,0.5699501037597656,0.21369409561157227,0.5676878690719604,0.43333333333333335,2.3126003742218018,0.6363994479179382
0.653667151927948,0.9130942225456238,-0.2594270706176758,0.587216317653656,0.4666666666666667,1.936765432357788,0.7153089046478271
0.715707540512085,0.733902633190155,-0.01819509267807007,0.5398696660995483,0.4666666666666667,2.0800845623016357,0.6330656409263611
0.7751070857048035,0.7987960577011108,-0.023688971996307373,0.5616347789764404,0.6,2.4726667404174805,0.6820627450942993
0.9355133771896362,0.7416791915893555,0.19383418560028076,0.3688631057739258,0.5,2.279074192047119,0.5081158876419067
0.6422592997550964,0.9934968948364258,-0.35123759508132935,0.5355087518692017,0.4,2.253509759902954,0.667273759841919
0.6701525449752808,0.669813334941864,0.00033921003341674805,0.4727274775505066,0.5,2.357541799545288,0.5795712471008301
0.8134716749191284,0.7283057570457458,0.08516591787338257,0.506088137626648,0.43333333333333335,2.4418678283691406,0.6003349423408508
0.6399468779563904,0.7164796590805054,-0.07653278112411499,0.5656667947769165,0.43333333333333335,2.1033339500427246,0.6861333250999451
0.6610164642333984,0.8533886671066284,-0.19237220287322998,0.48587149381637573,0.5666666666666667,2.3223941326141357,0.619672417640686
0.8120056390762329,0.6327018737792969,0.17930376529693604,0.5009942650794983,0.5333333333333333,2.297969102859497,0.6023488640785217
0.8463577032089233,0.774364173412323,0.07199352979660034,0.44714653491973877,0.43333333333333335,2.0615010261535645,0.6223104596138
0.8436562418937683,0.5952216982841492,0.24843454360961914,0.4701264500617981,0.43333333333333335,2.4325129985809326,0.5669529438018799
0.7776368856430054,0.8506102561950684,-0.07297337055206299,0.5402632355690002,0.4,1.6569039821624756,0.643386721611023
0.6482028365135193,0.5902682542800903,0.057934582233428955,0.36958131194114685,0.33333333333333337,1.6358630657196045,0.47268539667129517
0.5711936950683594,0.6262292861938477,-0.05503559112548828,0.47518014907836914,0.5,2.2608225345611572,0.5926618576049805
0.8347949981689453,0.6690425872802734,0.16575241088867188,0.4758068919181824,0.5333333333333333,1.9677244424819946,0.6014723181724548
0.8557544946670532,0.7215203046798706,0.13423418998718262,0.6227672100067139,0.4666666666666667,2.197594165802002,0.7149459719657898
0.600440263748169,0.7411677837371826,-0.14072751998901367,0.5875117182731628,0.6,2.4261415004730225,0.6825534701347351
0.9616168737411499,0.6782922744750977,0.28332459926605225,0.6217600703239441,0.4666666666666667,2.5460991859436035,0.6961240768432617
0.6571824550628662,0.978608250617981,-0.32142579555511475,0.576492428779602,0.5333333333333333,2.429766893386841,0.7339603304862976
0.890235424041748,0.6506592035293579,0.23957622051239014,0.5436665415763855,0.4666666666666667,2.0177526473999023,0.6794218420982361
0.6852660179138184,0.8305661082267761,-0.14530009031295776,0.5127609968185425,0.6,2.1399037837982178,0.6119818091392517
0.6491522192955017,0.7168211936950684,-0.06766897439956665,0.4470760226249695,0.5333333333333333,2.5518276691436768,0.5698459148406982
0.8057383298873901,0.8723642826080322,-0.06662595272064209,0.45125478506088257,0.43333333333333335,2.376335620880127,0.6152837872505188
0.7864648103713989,0.8012380599975586,-0.014773249626159668,0.48520684242248535,0.43333333333333335,1.7638754844665527,0.6560605764389038
0.8418951034545898,0.7428590655326843,0.09903603792190552,0.4765220582485199,0.5666666666666667,2.242285966873169,0.6461749076843262
0.5718358159065247,0.7725219130516052,-0.20068609714508057,0.6512815952301025,0.5,2.21738862991333,0.7207650542259216
1.0741369724273682,0.5662200450897217,0.5079169273376465,0.34394893050193787,0.33333333333333337,2.4180796146392822,0.4808464050292969
0.8317667841911316,0.6166480779647827,0.21511870622634888,0.4118344783782959,0.3666666666666667,2.4662485122680664,0.5180637836456299
0.6755621433258057,0.8073043823242188,-0.13174223899841309,0.5356299877166748,0.5,2.3186678886413574,0.6507134437561035
0.6318126320838928,0.8226083517074585,-0.19079571962356567,0.48297733068466187,0.6666666666666667,2.159679412841797,0.5910832285881042
0.8684048056602478,0.7324315905570984,0.13597321510314941,0.5487264394760132,0.5,2.1886990070343018,0.6271740794181824
0.4626232981681824,1.1743955612182617,-0.7117722630500793,0.6547573804855347,0.7,2.3166511058807373,0.7677570581436157
0.4891386926174164,0.9951512217521667,-0.5060125291347504,0.5932206511497498,0.5333333333333333,2.2090327739715576,0.6921746134757996
0.7026605606079102,0.7521522045135498,-0.04949164390563965,0.6430876851081848,0.5666666666666667,2.080171823501587,0.7497180700302124
0.7264490127563477,0.8756487369537354,-0.1491997241973877,0.5581438541412354,0.5666666666666667,2.407127618789673,0.7117719650268555
0.9217321276664734,0.5835634469985962,0.3381686806678772,0.4372383952140808,0.5666666666666667,2.573089599609375,0.5554893016815186
0.9235846996307373,0.6389743685722351,0.2846103310585022,0.4783840775489807,0.5333333333333333,2.0453221797943115,0.5859473943710327
0.5891847610473633,1.0661336183547974,-0.4769488573074341,0.6419817805290222,0.6,2.3137195110321045,0.741348922252655
0.8722738027572632,0.7977367639541626,0.07453703880310059,0.5163288712501526,0.3666666666666667,2.1294891834259033,0.651559591293335
0.8127859830856323,0.6325061321258545,0.18027985095977783,0.5379081964492798,0.5,1.874051809310913,0.6442693471908569
0.6767978072166443,0.957556426525116,-0.2807586193084717,0.6568967700004578,0.6,2.2004785537719727,0.7768281698226929
1.0945401191711426,0.5842241644859314,0.5103159546852112,0.3175007998943329,0.33333333333333337,2.2510735988616943,0.49601563811302185
0.6914834976196289,0.8468750715255737,-0.15539157390594482,0.4814205765724182,0.5333333333333333,2.599924325942993,0.5771610736846924
0.626078724861145,0.868674635887146,-0.24259591102600098,0.6067166328430176,0.4666666666666667,2.3233253955841064,0.6998140215873718
0.6515029668807983,0.7490391135215759,-0.09753614664077759,0.46586960554122925,0.6333333333333333,2.2895467281341553,0.6624127626419067
0.9230884909629822,0.6157395243644714,0.30734896659851074,0.39926183223724365,0.4,2.3382210731506348,0.4949416518211365
0.7692853808403015,0.5096040964126587,0.2596812844276428,0.40648242831230164,0.43333333333333335,2.1727497577667236,0.528516948223114
0.8184067606925964,0.8324016332626343,-0.013994872570037842,0.5075122714042664,0.6666666666666667,2.1646173000335693,0.5920393466949463
0.8087603449821472,0.6659995913505554,0.1427607536315918,0.4728505611419678,0.4666666666666667,2.1019911766052246,0.6201738119125366
0.6274897456169128,0.8250700831413269,-0.19758033752441406,0.4979548156261444,0.6,2.3058042526245117,0.5563681125640869
0.7888771891593933,0.7226012945175171,0.06627589464187622,0.4415402412414551,0.5333333333333333,2.3499650955200195,0.6141043901443481
0.7920457124710083,0.6057107448577881,0.18633496761322021,0.5342549085617065,0.4,1.5825976133346558,0.6191710233688354
0.9656505584716797,0.5943676233291626,0.3712829351425171,0.5002837181091309,0.4666666666666667,2.0746519565582275,0.6042636632919312
0.734972357749939,0.9333984851837158,-0.19842612743377686,0.6440333724021912,0.5333333333333333,2.396965265274048,0.7560605406761169
0.5599232316017151,0.8664690852165222,-0.30654585361480713,0.6212905049324036,0.7,2.150594472885132,0.7161493301391602
0.7516762614250183,0.6427874565124512,0.10888880491256714,0.4822213053703308,0.43333333333333335,2.389333486557007,0.598659873008728
0.7553619146347046,0.7022757530212402,0.053086161613464355,0.5967084765434265,0.6333333333333333,2.160670280456543,0.6910467147827148
0.7028080821037292,0.7165876626968384,-0.01377958059310913,0.5965487360954285,0.5666666666666667,2.1651904582977295,0.6936808824539185
0.7096661329269409,0.70732581615448,0.0023403167724609375,0.3902444839477539,0.6,1.80234694480896,0.5239617824554443
0.8549673557281494,0.8252897262573242,0.029677629470825195,0.4982665181159973,0.5,1.9848473072052002,0.6291983127593994
0.9554834365844727,0.6406423449516296,0.314841091632843,0.40345674753189087,0.5666666666666667,2.1441032886505127,0.5802673697471619
0.7485889792442322,0.7113012671470642,0.03728771209716797,0.49765223264694214,0.33333333333333337,2.1557223796844482,0.5931081771850586
0.9173054099082947,0.6076886057853699,0.3096168041229248,0.41587862372398376,0.4666666666666667,2.2672696113586426,0.5384644865989685
0.574345052242279,0.5273749828338623,0.04697006940841675,0.4879691004753113,0.4666666666666667,2.2463173866271973,0.5828956365585327
0.6025159358978271,0.9139862060546875,-0.31147027015686035,0.4951501488685608,0.33333333333333337,2.2995455265045166,0.6650650501251221
0.9056040644645691,0.5879305601119995,0.3176735043525696,0.5310289859771729,0.43333333333333335,2.38240122795105,0.6468145847320557
0.6865538358688354,0.7430744171142578,-0.05652058124542236,0.5869519114494324,0.5333333333333333,2.3709044456481934,0.7044538259506226
0.5442943572998047,0.9697315096855164,-0.42543715238571167,0.5990597605705261,0.7,2.147636651992798,0.7489995956420898
0.5401347875595093,0.7580735087394714,-0.21793872117996216,0.5611821413040161,0.6333333333333333,2.515551805496216,0.6557878255844116
0.7225772738456726,0.9250907897949219,-0.20251351594924927,0.48964357376098633,0.6666666666666667,2.292628288269043,0.6856250166893005
0.631292998790741,1.051740288734436,-0.42044728994369507,0.6457996368408203,0.4,1.986757755279541,0.8137245178222656
0.9234375953674316,0.6001854538917542,0.3232521414756775,0.3471077084541321,0.4,1.5713504552841187,0.5096608400344849
0.8226878643035889,0.6520864963531494,0.17060136795043945,0.4432700574398041,0.5333333333333333,2.1156115531921387,0.5999733209609985
0.8033047914505005,0.7973785400390625,0.005926251411437988,0.5013846158981323,0.5333333333333333,2.4345011711120605,0.6102413535118103
0.6758913993835449,0.6803086996078491,-0.004417300224304199,0.4570120573043823,0.5666666666666667,2.100135087966919,0.5703648924827576
0.6703929901123047,0.6295105218887329,0.04088246822357178,0.5231316089630127,0.7,2.5235629081726074,0.624136209487915
0.9013127684593201,0.7754694819450378,0.12584328651428223,0.46684858202934265,0.5,2.9299073219299316,0.6141296625137329
0.7639564871788025,0.600715696811676,0.16324079036712646,0.4397655725479126,0.5,2.510281801223755,0.5248247981071472
0.6981750726699829,0.9093601107597351,-0.2111850380897522,0.5603169202804565,0.5333333333333333,2.160292148590088,0.7106093168258667
0.7148391008377075,0.7900084257125854,-0.07516932487487793,0.5309197306632996,0.5,2.569202184677124,0.6184597015380859
0.9215225577354431,0.6457881927490234,0.2757343649864197,0.4746916890144348,0.4666666666666667,2.2433106899261475,0.5753145813941956
0.914557933807373,0.6035956144332886,0.3109623193740845,0.36811089515686035,0.30000000000000004,2.1959946155548096,0.5148946642875671
0.910041093826294,0.7715729475021362,0.13846814632415771,0.5401912927627563,0.5,2.276967763900757,0.6458015441894531
0.7387436628341675,0.8930388689041138,-0.1542952060699463,0.4609818458557129,0.43333333333333335,2.0557146072387695,0.6419093012809753
0.7441563606262207,0.7500335574150085,-0.005877196788787842,0.40833884477615356,0.4,2.016685724258423,0.5681091547012329
0.6592675447463989,0.46798941493034363,0.1912781298160553,0.44672247767448425,0.6333333333333333,2.175098180770874,0.6163848638534546
0.3868621289730072,0.9245520830154419,-0.5376899540424347,0.46712979674339294,0.4666666666666667,2.7446701526641846,0.6290985345840454
0.7772409915924072,0.7568270564079285,0.02041393518447876,0.4375903606414795,0.33333333333333337,1.8909367322921753,0.5736938714981079
0.686484694480896,0.6670848727226257,0.019399821758270264,0.5949671268463135,0.4666666666666667,2.3596842288970947,0.6873021125793457
0.7618799209594727,0.5147569179534912,0.24712300300598145,0.293617844581604,0.5666666666666667,2.1919212341308594,0.4639671742916107
0.8172010779380798,0.7821178436279297,0.035083234310150146,0.5129937529563904,0.3666666666666667,2.376265525817871,0.7019359469413757
0.8199176788330078,0.808774471282959,0.011143207550048828,0.5373884439468384,0.5333333333333333,2.231971502304077,0.6848685145378113
0.5670672655105591,0.8088451623916626,-0.24177789688110352,0.5976380109786987,0.4666666666666667,2.4079151153564453,0.6919993162155151
0.9668350219726562,0.6510674357414246,0.3157675862312317,0.46624869108200073,0.4666666666666667,2.4768590927124023,0.5472105741500854
0.7084592580795288,0.7325433492660522,-0.024084091186523438,0.5209308862686157,0.6,2.213660478591919,0.6511346697807312
0.635381817817688,1.0563228130340576,-0.42094099521636963,0.679851233959198,0.6333333333333333,1.9915249347686768,0.8205606937408447
0.7620875239372253,0.8330096006393433,-0.07092207670211792,0.494079053401947,0.4666666666666667,2.1519453525543213,0.632209300994873
0.8852081298828125,0.6936658620834351,0.19154226779937744,0.5265080332756042,0.43333333333333335,2.4006454944610596,0.6408566832542419
0.5307524800300598,1.0444631576538086,-0.5137106776237488,0.6112806797027588,0.6666666666666667,2.450671434402466,0.7400630712509155
0.6350101232528687,0.8371908068656921,-0.2021806836128235,0.5470711588859558,0.4,2.2235634326934814,0.6441949605941772
0.6289657950401306,0.8265447616577148,-0.19757896661758423,0.44730716943740845,0.5,2.0850210189819336,0.6241110563278198
0.9502770900726318,0.7686749696731567,0.1816021203994751,0.4427100121974945,0.5333333333333333,2.429025650024414,0.6704310178756714
0.9198991656303406,0.6159372925758362,0.3039618730545044,0.5752095580101013,0.5,2.506075859069824,0.6780652403831482
1.033185362815857,0.6079382300376892,0.4252471327781677,0.4184463918209076,0.5,2.6067073345184326,0.6016840934753418
0.7341345548629761,0.8208505511283875,-0.08671599626541138,0.6605638265609741,0.5333333333333333,1.7804532051086426,0.7336710691452026
0.9182779788970947,0.6679990291595459,0.25027894973754883,0.399286687374115,0.5,2.023543119430542,0.5605405569076538
0.9767178297042847,0.3856496810913086,0.5910681486129761,0.38990920782089233,0.3666666666666667,2.409386157989502,0.49106869101524353
0.9604364633560181,0.3643028438091278,0.5961336195468903,0.35370156168937683,0.43333333333333335,1.9609354734420776,0.48215585947036743
0.7213867902755737,0.9382557272911072,-0.21686893701553345,0.5070752501487732,0.5333333333333333,2.299489736557007,0.5987803936004639
0.9886021614074707,0.6133405566215515,0.3752616047859192,0.4936542212963104,0.5,2.338618278503418,0.5977972745895386
0.4621570110321045,1.119907259941101,-0.6577502489089966,0.6319854259490967,0.6,2.4769749641418457,0.7312520742416382
0.9377367496490479,0.6101255416870117,0.32761120796203613,0.5244771242141724,0.33333333333333337,2.520900011062622,0.6438396573066711
0.6429302096366882,0.829370379447937,-0.18644016981124878,0.4981243312358856,0.5,2.36247181892395,0.657469630241394
0.6682837009429932,0.8536620140075684,-0.1853783130645752,0.6014504432678223,0.6,2.3205342292785645,0.7287063598632812
1.036681056022644,0.36233341693878174,0.6743476390838623,0.24199168384075165,0.5,2.280416250228882,0.3876402974128723
0.5342842936515808,1.0163090229034424,-0.4820247292518616,0.7156876921653748,0.5666666666666667,1.9029722213745117,0.8021358847618103
0.5476700663566589,0.9436478018760681,-0.3959777355194092,0.4727298617362976,0.4666666666666667,2.2080929279327393,0.6494916677474976
0.7166883945465088,0.6032470464706421,0.1134413480758667,0.5506171584129333,0.4,2.1479194164276123,0.66549152135849
0.699020504951477,0.5752878189086914,0.12373268604278564,0.5048924684524536,0.4666666666666667,2.358961582183838,0.6016996502876282
0.6735758781433105,0.6934546828269958,-0.019878804683685303,0.6114584803581238,0.6333333333333333,1.8262746334075928,0.7041045427322388
0.9362513422966003,0.7583503723144531,0.17790096998214722,0.5321769118309021,0.5,2.1650960445404053,0.6410641074180603
0.6954280734062195,0.8223532438278198,-0.12692517042160034,0.5672455430030823,0.4666666666666667,2.129755735397339,0.6505045294761658
0.8604897260665894,0.5308786034584045,0.3296111226081848,0.3877284526824951,0.30000000000000004,2.363830089569092,0.49259600043296814
0.6251963973045349,0.9512280821800232,-0.3260316848754883,0.5810043215751648,0.6,2.700216054916382,0.6541449427604675
0.7439572215080261,0.811496376991272,-0.06753915548324585,0.6261744499206543,0.5666666666666667,2.4467854499816895,0.692252516746521
0.8377823829650879,0.5976486206054688,0.24013376235961914,0.47684603929519653,0.5333333333333333,2.2120532989501953,0.6254025101661682
0.7962490916252136,0.879838228225708,-0.08358913660049438,0.46388372778892517,0.5666666666666667,2.3502016067504883,0.6056420207023621
0.48187658190727234,0.9339134693145752,-0.45203688740730286,0.7447354197502136,0.6333333333333333,2.33170223236084,0.8458561897277832
0.6850183010101318,0.6618374586105347,0.023180842399597168,0.42911624908447266,0.4,2.3502464294433594,0.6251680850982666
0.7469651103019714,0.854418933391571,-0.10745382308959961,0.5236644148826599,0.6,2.652789831161499,0.7228943705558777
0.5727896690368652,0.8443836569786072,-0.27159398794174194,0.600070059299469,0.5,2.712111711502075,0.7124083042144775
0.5917544364929199,0.9483451843261719,-0.35659074783325195,0.5623111724853516,0.5666666666666667,2.258948564529419,0.646909236907959
0.9929839372634888,0.508135974407196,0.4848479628562927,0.3939323425292969,0.3666666666666667,2.1001055240631104,0.5184870958328247
0.5610575675964355,0.7604054808616638,-0.19934791326522827,0.42891794443130493,0.5666666666666667,2.322594404220581,0.5321798324584961
0.6990851759910583,0.7637507319450378,-0.06466555595397949,0.40481531620025635,0.5,2.365797281265259,0.5589603781700134
0.8722564578056335,0.7690258026123047,0.10323065519332886,0.49088117480278015,0.6333333333333333,2.1030821800231934,0.6140040755271912
0.9085013270378113,0.4439128637313843,0.464588463306427,0.3191564679145813,0.3666666666666667,2.360441207885742,0.4596738815307617
0.6243924498558044,0.9950703382492065,-0.3706778883934021,0.7260198593139648,0.5666666666666667,2.1324167251586914,0.7874709963798523
0.7679295539855957,0.6050156950950623,0.16291385889053345,0.4585544764995575,0.6666666666666667,2.2757043838500977,0.6089866161346436
0.46722620725631714,0.7115300893783569,-0.2443038821220398,0.48750540614128113,0.30000000000000004,1.7705236673355103,0.5842388868331909
0.6917194128036499,0.9381089210510254,-0.2463895082473755,0.47492560744285583,0.5666666666666667,1.8006538152694702,0.6551821231842041
0.6570970416069031,0.4614870548248291,0.19560998678207397,0.3982136845588684,0.4666666666666667,2.6108908653259277,0.5206608772277832
0.6488101482391357,0.7331651449203491,-0.08435499668121338,0.5716208219528198,0.7,2.327735185623169,0.6462928652763367
0.5972636938095093,0.898669958114624,-0.30140626430511475,0.696136474609375,0.7,2.582824945449829,0.7865362167358398
0.7205144762992859,0.8364261984825134,-0.11591172218322754,0.4789065718650818,0.5333333333333333,2.2186460494995117,0.6474542617797852
0.6896142959594727,0.6355665922164917,0.05404770374298096,0.5294797420501709,0.43333333333333335,1.904676079750061,0.6463512778282166
0.49916863441467285,0.9925047755241394,-0.49333614110946655,0.4832727909088135,0.7666666666666666,2.3491454124450684,0.6065112352371216
0.7599736452102661,0.8340355753898621,-0.07406193017959595,0.6036704778671265,0.6,2.5313796997070312,0.7189074754714966
0.5063948631286621,0.933806836605072,-0.4274119734764099,0.5340222716331482,0.5333333333333333,2.4498472213745117,0.7043044567108154
0.6273952126502991,0.674339234828949,-0.0469440221786499,0.5256576538085938,0.5333333333333333,1.9201629161834717,0.6367161273956299
0.6665213108062744,0.8869029879570007,-0.22038167715072632,0.5693025588989258,0.5333333333333333,2.223353147506714,0.6946713924407959
0.8279662132263184,0.8005780577659607,0.027388155460357666,0.5890108942985535,0.4666666666666667,2.1772468090057373,0.6841760873794556
1.0167131423950195,0.4797378480434418,0.5369752943515778,0.3760949373245239,0.43333333333333335,2.440364360809326,0.4930384159088135
0.9051175117492676,0.6232903003692627,0.2818272113800049,0.4854869842529297,0.4666666666666667,2.2742788791656494,0.6042618751525879
0.6182220578193665,0.7980451583862305,-0.179823100566864,0.4973444640636444,0.7,2.1833722591400146,0.6260359287261963
0.7481322288513184,0.8679437637329102,-0.1198115348815918,0.4839113652706146,0.3666666666666667,1.7921985387802124,0.6308582425117493
0.6927887201309204,0.7399798631668091,-0.04719114303588867,0.4740599989891052,0.6,2.0242934226989746,0.612075924873352
1.0156840085983276,0.5623154640197754,0.45336854457855225,0.44496703147888184,0.43333333333333335,2.6987950801849365,0.5549939870834351
0.6791746020317078,0.703443706035614,-0.02426910400390625,0.47372984886169434,0.5,2.178938865661621,0.5719026327133179
0.6550740599632263,0.8453056812286377,-0.19023162126541138,0.5091806650161743,0.5666666666666667,2.2447211742401123,0.6587945222854614
0.5659484267234802,0.774089515209198,-0.20814108848571777,0.5605710744857788,0.5333333333333333,2.3401074409484863,0.705452561378479
0.6765046119689941,0.943648099899292,-0.26714348793029785,0.4865453243255615,0.6666666666666667,2.723543882369995,0.6696392893791199
0.5817267298698425,0.9098452925682068,-0.32811856269836426,0.5434746146202087,0.43333333333333335,2.0955517292022705,0.6352953314781189
0.987444281578064,0.6210200190544128,0.3664242625236511,0.44420552253723145,0.3666666666666667,1.776241660118103,0.6206140518188477
0.6774516105651855,0.7076670527458191,-0.030215442180633545,0.4624866843223572,0.4666666666666667,2.3233540058135986,0.6161406636238098
0.6207444071769714,0.7872074842453003,-0.16646307706832886,0.5212205648422241,0.6333333333333333,2.4431302547454834,0.6819383502006531
0.9282471537590027,0.5598449110984802,0.36840224266052246,0.44872552156448364,0.4,2.4722609519958496,0.5920019149780273
0.9226927161216736,0.6506375670433044,0.27205514907836914,0.33834099769592285,0.6333333333333333,2.546132802963257,0.5517575144767761
0.5929309129714966,0.858781099319458,-0.2658501863479614,0.4580332040786743,0.33333333333333337,2.040599822998047,0.6223589181900024
0.7692016363143921,0.6927995681762695,0.07640206813812256,0.37253570556640625,0.4,1.9516905546188354,0.5330460071563721
0.7676986455917358,0.8383445739746094,-0.07064592838287354,0.4328210949897766,0.43333333333333335,2.439572811126709,0.5766041278839111
0.8064446449279785,0.6459904909133911,0.1604541540145874,0.49279898405075073,0.3666666666666667,2.114010810852051,0.5788483023643494
0.38061338663101196,1.0580353736877441,-0.6774219870567322,0.5667657852172852,0.4666666666666667,2.155507802963257,0.6467531323432922
0.4906425476074219,0.9231904745101929,-0.432547926902771,0.5600493550300598,0.5,2.1368038654327393,0.680612325668335
0.7668313384056091,0.6915929317474365,0.07523840665817261,0.44762635231018066,0.5,2.1488797664642334,0.6283334493637085
1.0549535751342773,0.5964765548706055,0.4584770202636719,0.39424222707748413,0.30000000000000004,2.0523016452789307,0.5135354995727539
0.6549162864685059,0.7997368574142456,-0.14482057094573975,0.4805634021759033,0.5333333333333333,2.773212432861328,0.6170288920402527
0.7251511812210083,0.844476580619812,-0.11932539939880371,0.4818664491176605,0.6333333333333333,2.50595760345459,0.5852912664413452
0.46652936935424805,1.0281866788864136,-0.5616573095321655,0.6211344003677368,0.5666666666666667,2.6265575885772705,0.7405754923820496
0.7436315417289734,0.6704729795455933,0.07315856218338013,0.4498410224914551,0.5,2.560635805130005,0.5760356187820435
1.0875866413116455,0.5052129030227661,0.5823737382888794,0.4408770799636841,0.5333333333333333,2.3423004150390625,0.5361122488975525
0.9848121404647827,0.592932939529419,0.39187920093536377,0.36676687002182007,0.3666666666666667,2.4604265689849854,0.501625657081604
0.5332305431365967,0.8366867899894714,-0.30345624685287476,0.518561601638794,0.5,2.4862823486328125,0.6437876224517822
0.8459380865097046,0.5956620573997498,0.25027602910995483,0.49308499693870544,0.4666666666666667,1.9902839660644531,0.5958923697471619
0.911749541759491,0.5508488416671753,0.3609007000923157,0.31503602862358093,0.3666666666666667,2.075251340866089,0.4474075436592102
0.6719650626182556,0.7570099830627441,-0.08504492044448853,0.5021079778671265,0.5,2.153836965560913,0.6425079107284546
0.9022563695907593,0.6574214696884155,0.24483489990234375,0.47442734241485596,0.3666666666666667,2.1569039821624756,0.5894791483879089
0.9915409088134766,0.5798763632774353,0.41166454553604126,0.44526490569114685,0.6,2.2257866859436035,0.581345796585083
0.9035696983337402,0.8140186071395874,0.08955109119415283,0.46507856249809265,0.4,2.3634161949157715,0.6586563587188721
0.722284197807312,0.9447923898696899,-0.22250819206237793,0.560291051864624,0.43333333333333335,2.314643144607544,0.6560260057449341
0.5946214199066162,0.6381518840789795,-0.04353046417236328,0.5805882811546326,0.5,2.653944969177246,0.7026886940002441
0.7200859785079956,0.7380744814872742,-0.017988502979278564,0.5792083144187927,0.4,2.4960169792175293,0.660892128944397
1.0629298686981201,0.5440928936004639,0.5188369750976562,0.43432605266571045,0.5333333333333333,2.6301064491271973,0.5758148431777954
1.1120092868804932,0.40833020210266113,0.703679084777832,0.2949037551879883,0.3666666666666667,2.3648433685302734,0.4137042462825775
0.7674325704574585,0.5888324975967407,0.17860007286071777,0.5151929259300232,0.5,2.38203763961792,0.6205562949180603
0.5589017271995544,0.7929654121398926,-0.23406368494033813,0.5124070644378662,0.4666666666666667,2.083559036254883,0.6690990924835205
0.7573714256286621,0.7918092012405396,-0.03443777561187744,0.45572972297668457,0.6,1.9909440279006958,0.635512113571167
0.690600574016571,0.8956162929534912,-0.20501571893692017,0.4737577438354492,0.6666666666666667,2.370826482772827,0.6466255187988281
0.7637559175491333,0.8696287870407104,-0.10587286949157715,0.49752116203308105,0.5666666666666667,2.4685916900634766,0.6446039080619812
0.8027653694152832,0.6611788272857666,0.1415865421295166,0.4081219434738159,0.43333333333333335,2.2668168544769287,0.5616261959075928
0.6056263446807861,0.7839717864990234,-0.1783454418182373,0.35878464579582214,0.5,2.27646541595459,0.5228390693664551
0.7980741858482361,0.7780652046203613,0.020008981227874756,0.5459336638450623,0.43333333333333335,2.6581270694732666,0.6670403480529785
0.7315788269042969,0.7944428324699402,-0.06286400556564331,0.5198094844818115,0.6,2.0981786251068115,0.65595543384552
0.7354335784912109,0.6179869174957275,0.1174466609954834,0.4678574502468109,0.5666666666666667,2.4260964393615723,0.6079075932502747
0.8882455825805664,0.7942048907279968,0.09404069185256958,0.44271183013916016,0.5666666666666667,2.1931138038635254,0.5719292759895325
0.7000523805618286,0.5278996825218201,0.17215269804000854,0.41226834058761597,0.5,1.966545820236206,0.5507575869560242
0.8772906064987183,0.6402179002761841,0.23707270622253418,0.5052154064178467,0.3666666666666667,2.061204195022583,0.5981453657150269
0.8609217405319214,0.5541441440582275,0.30677759647369385,0.47825098037719727,0.5333333333333333,1.9600580930709839,0.5800294280052185
0.7549233436584473,0.7797538042068481,-0.02483046054840088,0.5469794273376465,0.5,1.9937241077423096,0.6874439716339111
0.522992730140686,0.8942796587944031,-0.37128692865371704,0.5958898067474365,0.5666666666666667,1.8002209663391113,0.720274806022644
0.8135623335838318,0.6886803507804871,0.12488198280334473,0.5453085899353027,0.5333333333333333,2.0200207233428955,0.6450266242027283
0.6453803777694702,0.7243320345878601,-0.07895165681838989,0.5741236209869385,0.4666666666666667,2.6566085815429688,0.7314857244491577
0.7593826055526733,0.7111204862594604,0.04826211929321289,0.3897567689418793,0.30000000000000004,2.5094552040100098,0.4933973550796509
0.7267941832542419,0.7508198618888855,-0.024025678634643555,0.5926697254180908,0.43333333333333335,2.443856716156006,0.7285706400871277
0.835671603679657,0.6412926912307739,0.19437891244888306,0.5904422998428345,0.6333333333333333,1.9134231805801392,0.6849160194396973
0.7482308149337769,0.775209903717041,-0.02697908878326416,0.4213833808898926,0.43333333333333335,2.3077070713043213,0.6273384094238281
0.7761549353599548,0.7283130884170532,0.04784184694290161,0.3996259868144989,0.43333333333333335,1.7799882888793945,0.5520353317260742
0.6583412885665894,0.8387929797172546,-0.18045169115066528,0.622719407081604,0.6666666666666667,2.0965356826782227,0.7046186327934265
0.6380537748336792,0.7948426008224487,-0.15678882598876953,0.4006253182888031,0.5333333333333333,2.5984036922454834,0.5628867149353027
0.7606656551361084,0.7865442037582397,-0.025878548622131348,0.4139368236064911,0.5666666666666667,2.4014694690704346,0.5591078400611877
0.8969472646713257,0.5704600214958191,0.3264872431755066,0.49732208251953125,0.5333333333333333,2.315098524093628,0.6066627502441406
0.7408450841903687,0.7003002166748047,0.040544867515563965,0.4984303414821625,0.5333333333333333,2.4448299407958984,0.662653923034668
0.5155717134475708,0.6541375517845154,-0.13856583833694458,0.4846460819244385,0.33333333333333337,2.2799363136291504,0.6489426493644714
0.7289772033691406,0.7690300941467285,-0.04005289077758789,0.6636943817138672,0.5,2.130833864212036,0.7632439136505127
0.6867989897727966,0.6688193678855896,0.01797962188720703,0.5303433537483215,0.5,2.2152605056762695,0.6571261882781982
0.852428138256073,0.5484011769294739,0.3040269613265991,0.4232478141784668,0.6333333333333333,1.7644789218902588,0.5624183416366577
0.7521726489067078,0.5899881720542908,0.162184476852417,0.3460325598716736,0.4,2.0363523960113525,0.4523179531097412
0.6446635127067566,0.8409262895584106,-0.19626277685165405,0.5324805974960327,0.5666666666666667,2.0896360874176025,0.6820646524429321
0.8666138648986816,0.8670428991317749,-0.0004290342330932617,0.4483766555786133,0.6,1.802729606628418,0.6048816442489624
0.627946674823761,0.5357890129089355,0.09215766191482544,0.38662955164909363,0.4,2.592167854309082,0.5071672201156616
0.7109500765800476,0.8762258291244507,-0.16527575254440308,0.42629024386405945,0.5,2.6570942401885986,0.6408880352973938
0.5026189088821411,1.091965913772583,-0.5893470048904419,0.6420329809188843,0.6333333333333333,2.202350378036499,0.7412230372428894
0.7929181456565857,0.6991416811943054,0.09377646446228027,0.4048178791999817,0.5333333333333333,2.063347578048706,0.555736243724823
0.6489435434341431,0.805640459060669,-0.15669691562652588,0.5290545225143433,0.6333333333333333,2.4807286262512207,0.6757211685180664
0.8825473785400391,0.48385855555534363,0.39868882298469543,0.47375333309173584,0.5,2.417574405670166,0.5963585376739502
0.6119087934494019,1.0037689208984375,-0.39186012744903564,0.5856807231903076,0.5333333333333333,2.323770046234131,0.7429280281066895
0.6818534731864929,0.8268272280693054,-0.1449737548828125,0.4956977963447571,0.6,1.840329647064209,0.6410708427429199
0.7616011500358582,0.7488845586776733,0.012716591358184814,0.5860832333564758,0.43333333333333335,1.9594762325286865,0.7045459747314453
0.6456145644187927,0.6903676986694336,-0.04475313425064087,0.3885955810546875,0.5333333333333333,2.449756622314453,0.5001717805862427
0.8899886012077332,0.5489168167114258,0.3410717844963074,0.4734213352203369,0.6,2.663306474685669,0.5953470468521118
0.44708722829818726,0.6989366412162781,-0.2518494129180908,0.5147942304611206,0.6,2.814028024673462,0.6012588739395142
0.6163985133171082,0.6019365787506104,0.014461934566497803,0.49031001329421997,0.43333333333333335,2.342902183532715,0.605487585067749
0.8649388551712036,0.7277472019195557,0.13719165325164795,0.35621094703674316,0.43333333333333335,2.199226140975952,0.5212973356246948
1.0162681341171265,0.5185085535049438,0.4977595806121826,0.41032129526138306,0.4666666666666667,2.756760597229004,0.51509690284729
0.7103413939476013,0.8477582335472107,-0.13741683959960938,0.5759643912315369,0.6333333333333333,2.664705753326416,0.6598411798477173
0.8928190469741821,0.6414826512336731,0.25133639574050903,0.4913597106933594,0.6333333333333333,2.4659459590911865,0.626025378704071
1.1091322898864746,0.5571413636207581,0.5519909262657166,0.4127542972564697,0.4666666666666667,2.0178282260894775,0.5220856070518494
0.861901044845581,0.7698369026184082,0.09206414222717285,0.4063360393047333,0.43333333333333335,2.1582179069519043,0.6025633215904236
0.5204331874847412,0.8667782545089722,-0.34634506702423096,0.4820444583892822,0.4666666666666667,2.35193133354187,0.6273478269577026
0.6835355162620544,0.5201390981674194,0.163396418094635,0.3144282102584839,0.5333333333333333,1.7696173191070557,0.499919593334198
0.5581076145172119,0.5653995871543884,-0.007291972637176514,0.31986263394355774,0.4,2.1152172088623047,0.38696688413619995
0.6995078921318054,0.7795443534851074,-0.080036461353302,0.46499961614608765,0.5,2.3059604167938232,0.5857188701629639
0.5660146474838257,0.7552613019943237,-0.18924665451049805,0.45921987295150757,0.5333333333333333,2.120396852493286,0.6152777671813965
0.847354531288147,0.7427214980125427,0.10463303327560425,0.5327014923095703,0.5666666666666667,1.9774565696716309,0.6888307929039001
0.8319443464279175,0.7862908244132996,0.04565352201461792,0.561821460723877,0.5666666666666667,2.068711519241333,0.6552203893661499
0.6865731477737427,0.7862328290939331,-0.09965968132019043,0.5244805216789246,0.43333333333333335,2.2516205310821533,0.629577100276947
0.8384661674499512,0.5880205631256104,0.2504456043243408,0.4367336928844452,0.4,2.075432062149048,0.5171874761581421
0.6570110321044922,0.8851191401481628,-0.22810810804367065,0.6274762153625488,0.4666666666666667,2.2238450050354004,0.7128344774246216
0.7082314491271973,0.6279954314231873,0.08023601770401001,0.5709781646728516,0.4666666666666667,2.559058427810669,0.6993445158004761
0.7885872721672058,0.8038226962089539,-0.015235424041748047,0.6584219932556152,0.5,2.4387354850769043,0.7184571027755737
0.6205955147743225,0.854056715965271,-0.2334612011909485,0.5779924392700195,0.6333333333333333,1.9790284633636475,0.6898627281188965
0.7703384757041931,0.6934551000595093,0.07688337564468384,0.46565890312194824,0.4666666666666667,1.9457025527954102,0.6102820634841919
0.9833135604858398,0.6826981902122498,0.3006153702735901,0.4572135806083679,0.3666666666666667,2.0550551414489746,0.6178187727928162
0.713831901550293,0.8224388360977173,-0.10860693454742432,0.6714973449707031,0.6,1.875918984413147,0.7925829291343689
0.7384635806083679,0.8582736253738403,-0.11981004476547241,0.48023781180381775,0.5,2.189249038696289,0.6280333995819092
0.6405047178268433,0.8004876375198364,-0.15998291969299316,0.4671953618526459,0.6,2.490020751953125,0.5945577025413513
0.8050243854522705,0.671351432800293,0.13367295265197754,0.44669076800346375,0.43333333333333335,2.5211381912231445,0.5660354495048523
0.7282254695892334,0.7866470813751221,-0.05842161178588867,0.645724892616272,0.43333333333333335,2.097186326980591,0.7639533877372742
0.8137145042419434,0.7246043682098389,0.08911013603210449,0.37741780281066895,0.4,2.5782952308654785,0.5576189756393433
0.8880133032798767,0.720754086971283,0.16725921630859375,0.34950101375579834,0.5666666666666667,2.269177198410034,0.5435101389884949
0.8723127841949463,0.5463525056838989,0.32596027851104736,0.43011945486068726,0.6666666666666667,2.0474658012390137,0.5963982343673706
0.9291655421257019,0.7104200124740601,0.21874552965164185,0.5713754892349243,0.3666666666666667,2.2357685565948486,0.6688755750656128
0.5627545118331909,0.7520062327384949,-0.18925172090530396,0.47571861743927,0.6,1.9844728708267212,0.5572990775108337
0.7771430015563965,0.8014037609100342,-0.024260759353637695,0.5558298826217651,0.5666666666666667,2.44937801361084,0.65229731798172
0.5494450926780701,0.8276017904281616,-0.27815669775009155,0.623879075050354,0.3666666666666667,2.043018341064453,0.6832602024078369
0.7829922437667847,0.882866621017456,-0.09987437725067139,0.5871753096580505,0.43333333333333335,2.0836353302001953,0.6714354753494263
0.49123525619506836,0.8776501417160034,-0.38641488552093506,0.4814643859863281,0.6,2.173539876937866,0.616451621055603
0.6915946006774902,0.8246406316757202,-0.13304603099822998,0.4522143304347992,0.6,2.10447359085083,0.5965380668640137
0.8530672788619995,0.5460920333862305,0.30697524547576904,0.5039133429527283,0.43333333333333335,2.364046335220337,0.6694361567497253
0.7204834818840027,0.832709789276123,-0.11222630739212036,0.5074508190155029,0.4666666666666667,2.561929702758789,0.6216235160827637
0.8114821314811707,0.8175358772277832,-0.006053745746612549,0.5501573085784912,0.6,2.188267707824707,0.6388905048370361
0.6700925827026367,0.6353554725646973,0.03473711013793945,0.6152908205986023,0.6666666666666667,2.2229254245758057,0.6981289386749268
0.39850372076034546,0.7834515571594238,-0.38494783639907837,0.534066915512085,0.43333333333333335,2.1767523288726807,0.6888726949691772
0.8160693049430847,0.7968140840530396,0.019255220890045166,0.6130103468894958,0.43333333333333335,1.5348575115203857,0.7328934073448181
0.6140924692153931,0.7745921015739441,-0.16049963235855103,0.40500444173812866,0.5666666666666667,2.216979742050171,0.5744954943656921
0.7437655329704285,0.86147141456604,-0.11770588159561157,0.49019312858581543,0.43333333333333335,2.3221137523651123,0.6188145875930786
0.8212512731552124,0.582335352897644,0.23891592025756836,0.5219702124595642,0.5333333333333333,2.387106418609619,0.6413596868515015
0.6033646464347839,0.8527323603630066,-0.24936771392822266,0.4504362940788269,0.5666666666666667,2.0542118549346924,0.6261153817176819
0.7137071490287781,0.5563428401947021,0.15736430883407593,0.579072117805481,0.3666666666666667,2.1123831272125244,0.6903078556060791
0.6619404554367065,0.8699461817741394,-0.20800572633743286,0.613362193107605,0.6,2.0550742149353027,0.6998406648635864
0.6748945116996765,0.5934597253799438,0.08143478631973267,0.5537554025650024,0.5333333333333333,2.479631185531616,0.6419081091880798
0.7296555042266846,0.5620505809783936,0.16760492324829102,0.32900404930114746,0.4666666666666667,1.9716662168502808,0.5179527997970581
0.8556077480316162,0.599604606628418,0.25600314140319824,0.39072927832603455,0.43333333333333335,2.0124897956848145,0.5482258200645447
1.0112578868865967,0.6295056343078613,0.38175225257873535,0.5022154450416565,0.5,1.9186270236968994,0.5963772535324097
0.7433947324752808,0.7397443056106567,0.0036504268646240234,0.5653840899467468,0.4666666666666667,2.1596996784210205,0.6836810111999512
0.8054997324943542,0.5715780258178711,0.23392170667648315,0.3478202819824219,0.2666666666666667,1.568076491355896,0.5260915160179138
0.7164962291717529,0.7295610308647156,-0.013064801692962646,0.5238878130912781,0.5666666666666667,1.7674592733383179,0.6543172597885132
0.6752514839172363,1.0561083555221558,-0.38085687160491943,0.610204815864563,0.6,1.9464133977890015,0.7159578204154968
0.8164476156234741,0.7785889506340027,0.037858664989471436,0.42486804723739624,0.4666666666666667,2.4082422256469727,0.5603172183036804
0.944982647895813,0.6187518835067749,0.3262307643890381,0.5268346667289734,0.43333333333333335,2.0513904094696045,0.6586554050445557
0.9191054105758667,0.5456905364990234,0.37341487407684326,0.49083372950553894,0.4,2.1113345623016357,0.6393288969993591
1.195791482925415,1.3239808082580566,-0.1281893253326416,0.8063119649887085,0.4666666666666667,1.7559309005737305,0.8880090713500977
1.119469165802002,0.8852307200431824,0.23423844575881958,0.7286912202835083,0.6,1.8698651790618896,0.8089067935943604
1.4042127132415771,0.8157889246940613,0.5884237885475159,0.7953199148178101,0.4666666666666667,2.1042559146881104,0.8989920616149902
0.9440514445304871,1.0724430084228516,-0.1283915638923645,0.8198350667953491,0.7,2.6065175533294678,0.9131588935852051
0.629929780960083,1.0175522565841675,-0.3876224756240845,0.8035797476768494,0.7,1.9029797315597534,0.8978748321533203
0.7737493515014648,1.1572988033294678,-0.38354945182800293,0.8048232793807983,0.6,2.2945380210876465,0.8622606992721558
0.7191071510314941,1.0157930850982666,-0.29668593406677246,0.7462334632873535,0.6,2.0476653575897217,0.872081995010376
0.7525708079338074,1.2013328075408936,-0.4487619996070862,0.7604966163635254,0.4666666666666667,2.2898952960968018,0.7920761108398438
0.7611496448516846,1.0221896171569824,-0.26103997230529785,0.7200424075126648,0.4666666666666667,2.4757447242736816,0.7855747938156128
1.1453551054000854,0.7111150622367859,0.43424004316329956,0.746258020401001,0.4666666666666667,2.5073649883270264,0.8201584815979004
0.8616749048233032,0.9324924349784851,-0.07081753015518188,0.7937459349632263,0.6,2.2191812992095947,0.9265760183334351
0.8676771521568298,0.8718637228012085,-0.004186570644378662,0.7079885005950928,0.5,2.000443935394287,0.8742356300354004
0.632666826248169,0.8768441081047058,-0.24417728185653687,0.6774120330810547,0.5,2.6972508430480957,0.8408330678939819
0.7464779615402222,1.0323878526687622,-0.28590989112854004,0.779693603515625,0.5666666666666667,2.6660425662994385,0.8633617162704468
0.9553133845329285,0.9723104238510132,-0.016997039318084717,0.6699118614196777,0.6,2.1151504516601562,0.7719862461090088
1.06917405128479,0.7743012309074402,0.29487282037734985,0.715591549873352,0.5,2.2156436443328857,0.8046861886978149
0.99430912733078,0.9158667325973511,0.07844239473342896,0.6547915935516357,0.4,1.9240981340408325,0.7470452189445496
0.9371374845504761,0.8956674337387085,0.04147005081176758,0.6295134425163269,0.5666666666666667,2.314563274383545,0.7420274019241333
0.9299542307853699,1.0131261348724365,-0.08317190408706665,0.6955754160881042,0.5666666666666667,2.0376670360565186,0.7491607069969177
1.036570429801941,0.7364366054534912,0.3001338243484497,0.5873187780380249,0.33333333333333337,2.4738681316375732,0.7258459329605103
0.8398913145065308,0.941734790802002,-0.10184347629547119,0.6377031207084656,0.4666666666666667,2.2831814289093018,0.7685322761535645
1.0206198692321777,0.8247485160827637,0.19587135314941406,0.5772127509117126,0.6666666666666667,2.607687473297119,0.6984447836875916
0.9304620027542114,0.7836331129074097,0.14682888984680176,0.5158903002738953,0.4,2.078526735305786,0.6470524072647095
1.0700219869613647,0.6442474722862244,0.4257745146751404,0.5565230846405029,0.6333333333333333,1.9613559246063232,0.6959752440452576
0.6646003723144531,0.6778153777122498,-0.01321500539779663,0.5380276441574097,0.6,2.2172963619232178,0.7400498390197754
0.8387376666069031,0.8435500860214233,-0.004812419414520264,0.5937188863754272,0.43333333333333335,2.037367582321167,0.6963297128677368
0.8252573013305664,0.8889383673667908,-0.06368106603622437,0.6275900602340698,0.5,2.032472848892212,0.7217480540275574
1.156020164489746,0.46084117889404297,0.6951789855957031,0.4334610402584076,0.43333333333333335,2.4952549934387207,0.6211840510368347
0.8445751070976257,0.929466187953949,-0.08489108085632324,0.6198886632919312,0.4,1.972214698791504,0.7320711612701416
0.9985537528991699,0.8244999647140503,0.17405378818511963,0.5436094999313354,0.5666666666666667,2.3001201152801514,0.7199768424034119
1.1215262413024902,0.6521391272544861,0.46938711404800415,0.46337899565696716,0.4666666666666667,2.0376522541046143,0.5757448673248291
0.8218836784362793,0.7487825751304626,0.07310110330581665,0.4928423762321472,0.5,1.9441698789596558,0.6684438586235046
0.747142493724823,1.0228828191757202,-0.2757403254508972,0.6636149287223816,0.6333333333333333,2.0772578716278076,0.834847629070282
0.6790981292724609,1.0115668773651123,-0.33246874809265137,0.6410192847251892,0.3666666666666667,2.5784692764282227,0.7885847091674805
0.916820764541626,0.9112984538078308,0.005522310733795166,0.5924989581108093,0.5666666666666667,1.9847146272659302,0.7738012075424194
0.646999180316925,1.068711757659912,-0.42171257734298706,0.6889736652374268,0.5666666666666667,2.5933938026428223,0.7904479503631592
1.1551220417022705,0.6727270483970642,0.4823949933052063,0.4665381908416748,0.5666666666666667,2.560483932495117,0.6448727250099182
1.049721121788025,0.9349100589752197,0.11481106281280518,0.5947520136833191,0.4666666666666667,2.4007151126861572,0.7074841260910034
1.0001353025436401,0.8652030229568481,0.134932279586792,0.549095630645752,0.5333333333333333,2.224825143814087,0.653007447719574
1.2888376712799072,0.6174708604812622,0.671366810798645,0.4376365542411804,0.43333333333333335,1.9033211469650269,0.6302735209465027
0.8991267085075378,0.7798972129821777,0.11922949552536011,0.48831862211227417,0.4666666666666667,2.104649782180786,0.6150669455528259
0.467681348323822,1.2128362655639648,-0.7451549172401428,0.673869788646698,0.5,2.613584280014038,0.7728235125541687
0.726472020149231,0.98777836561203,-0.2613063454627991,0.6349238753318787,0.5333333333333333,2.1202850341796875,0.7426513433456421
0.7158734202384949,0.8414406180381775,-0.12556719779968262,0.5017876029014587,0.5333333333333333,2.0965230464935303,0.597093939781189
1.0254194736480713,0.8308572173118591,0.19456225633621216,0.4785100221633911,0.5666666666666667,2.4227101802825928,0.5917105674743652
0.7452855110168457,1.0677106380462646,-0.32242512702941895,0.6288949847221375,0.5,2.2175729274749756,0.6904869079589844
0.9691938757896423,0.9791926145553589,-0.009998738765716553,0.5752951502799988,0.3666666666666667,1.8931410312652588,0.675475001335144
1.0776665210723877,0.6751639246940613,0.4025025963783264,0.48556002974510193,0.5666666666666667,2.1143298149108887,0.5662375688552856
1.191538691520691,0.6223456263542175,0.5691930651664734,0.3786815404891968,0.3666666666666667,2.5022058486938477,0.545750617980957
0.8329911231994629,1.1227984428405762,-0.2898073196411133,0.7360524535179138,0.5666666666666667,2.5247724056243896,0.7796499133110046
1.0553231239318848,0.890659511089325,0.16466361284255981,0.6551449298858643,0.4,2.229034423828125,0.7510193586349487
1.1373100280761719,0.772506833076477,0.3648031949996948,0.5296600461006165,0.5,1.9896801710128784,0.6977308988571167
0.9392294883728027,0.6914836764335632,0.2477458119392395,0.4591924548149109,0.6,2.2800190448760986,0.547844409942627
0.795457124710083,1.0363916158676147,-0.24093449115753174,0.5748264193534851,0.6333333333333333,2.234633207321167,0.7468712329864502
0.8199760317802429,1.0505788326263428,-0.23060280084609985,0.6718201637268066,0.4,2.5180912017822266,0.7449028491973877
0.6611133813858032,0.9227533340454102,-0.26163995265960693,0.6480523943901062,0.5,2.384509563446045,0.7982211112976074
0.9205887317657471,0.7452119588851929,0.1753767728805542,0.5735019445419312,0.43333333333333335,2.3477091789245605,0.7005078196525574
0.5960855484008789,0.9695426225662231,-0.37345707416534424,0.6319436430931091,0.6333333333333333,2.407534599304199,0.7574856281280518
1.201624870300293,0.4575914740562439,0.7440333962440491,0.2930820882320404,0.3666666666666667,2.633622884750366,0.46331989765167236
0.6327309012413025,0.8022992610931396,-0.16956835985183716,0.5171774625778198,0.6666666666666667,2.644702672958374,0.5857015252113342
0.7685363292694092,0.6245233416557312,0.14401298761367798,0.4504494369029999,0.2666666666666667,1.8449281454086304,0.5719482898712158
0.9075199365615845,0.6188215017318726,0.2886984348297119,0.45010289549827576,0.5666666666666667,2.3231499195098877,0.6366041302680969
0.8864642977714539,0.48140406608581543,0.4050602316856384,0.359792560338974,0.4666666666666667,2.010277509689331,0.5472462177276611
0.6768762469291687,0.8349735140800476,-0.1580972671508789,0.5069835186004639,0.5,2.388289213180542,0.6226965188980103
0.6440863013267517,0.7387818098068237,-0.09469550848007202,0.4632699489593506,0.5666666666666667,1.9706013202667236,0.5911101698875427
0.8425318002700806,0.6401587724685669,0.20237302780151367,0.46758151054382324,0.4666666666666667,2.315056562423706,0.6278295516967773
0.778946042060852,0.8138911128044128,-0.03494507074356079,0.536199688911438,0.5333333333333333,2.425952911376953,0.6191808581352234
0.7844734191894531,0.5124611854553223,0.27201223373413086,0.35265564918518066,0.6333333333333333,2.098912477493286,0.46918439865112305
0.6662057042121887,0.6823697090148926,-0.016164004802703857,0.4363614320755005,0.43333333333333335,2.3807973861694336,0.5761374831199646
0.877987265586853,0.44552358984947205,0.432463675737381,0.29073822498321533,0.4666666666666667,2.1545162200927734,0.458467572927475
0.86464524269104,0.7174901962280273,0.1471550464630127,0.43005913496017456,0.33333333333333337,2.3610689640045166,0.5498324632644653
0.8125721216201782,0.7226371765136719,0.08993494510650635,0.4471052885055542,0.43333333333333335,2.4437313079833984,0.5527273416519165
0.7005704641342163,0.8212598562240601,-0.12068939208984375,0.49441206455230713,0.4,1.9587429761886597,0.655060350894928
1.0527924299240112,0.3785494267940521,0.6742430031299591,0.263611763715744,0.2666666666666667,2.100517749786377,0.4066656827926636
0.7752830982208252,0.7358978986740112,0.039385199546813965,0.44672077894210815,0.4,1.8790229558944702,0.5298316478729248
1.040714979171753,0.5319944620132446,0.5087205171585083,0.42748385667800903,0.5,2.3578197956085205,0.580704391002655
0.8250443339347839,0.5561107397079468,0.26893359422683716,0.3578479290008545,0.43333333333333335,1.9627786874771118,0.5244811773300171
0.31190550327301025,0.889321506023407,-0.5774160027503967,0.6305506229400635,0.7,2.1512837409973145,0.734849214553833
0.5642732381820679,0.7671449184417725,-0.2028716802597046,0.5066655874252319,0.2666666666666667,2.156883478164673,0.6552984714508057
0.4774167537689209,1.103043556213379,-0.625626802444458,0.6133772134780884,0.6666666666666667,1.6012728214263916,0.7142524719238281
0.641904354095459,0.8722000122070312,-0.23029565811157227,0.621850848197937,0.5,2.4667561054229736,0.7106248736381531
0.8966344594955444,0.7868741750717163,0.10976028442382812,0.41630542278289795,0.6,2.232814311981201,0.5543307662010193
0.6914247274398804,0.9234830737113953,-0.2320583462715149,0.5036691427230835,0.6,2.0805208683013916,0.5934717059135437
0.5905448198318481,0.8261114954948425,-0.23556667566299438,0.5303143262863159,0.5666666666666667,2.675896644592285,0.6057002544403076
0.6707355380058289,0.825825572013855,-0.15509003400802612,0.5649375319480896,0.4666666666666667,2.4425837993621826,0.640892744064331
0.6294867992401123,0.7735570669174194,-0.14407026767730713,0.46963056921958923,0.6666666666666667,2.01967716217041,0.5781377553939819
0.7540037035942078,0.8995710611343384,-0.14556735754013062,0.481536328792572,0.6,2.004368782043457,0.6129401922225952
0.34609413146972656,1.0847175121307373,-0.7386233806610107,0.6738759279251099,0.43333333333333335,1.8998467922210693,0.7344605922698975
1.0784944295883179,0.605005145072937,0.47348928451538086,0.4277418851852417,0.6333333333333333,2.202687978744507,0.5668346285820007
1.0720514059066772,0.3941429555416107,0.6779084503650665,0.2599712908267975,0.6,2.2279958724975586,0.3821437358856201
0.5908831357955933,0.9215388298034668,-0.33065569400787354,0.5092043280601501,0.4,2.2251713275909424,0.5693580508232117
0.6176175475120544,0.8109766244888306,-0.19335907697677612,0.41084790229797363,0.43333333333333335,2.080512046813965,0.5298148989677429
0.7093425989151001,0.8889883756637573,-0.17964577674865723,0.45744770765304565,0.43333333333333335,2.39047908782959,0.5631084442138672
0.85398930311203,0.7022165656089783,0.15177273750305176,0.48424309492111206,0.5,2.252556562423706,0.6150311231613159
0.8376773595809937,0.6418235301971436,0.1958538293838501,0.31387728452682495,0.6,2.13984751701355,0.4215562045574188
0.8295753002166748,0.532878041267395,0.2966972589492798,0.38447079062461853,0.5,2.136704206466675,0.5231425762176514
0.7051975131034851,0.7568209171295166,-0.051623404026031494,0.3812774121761322,0.6,1.8300647735595703,0.4683239161968231
0.8229221105575562,0.9020555019378662,-0.07913339138031006,0.5933710336685181,0.5,1.6691092252731323,0.7040281295776367
0.8323228359222412,0.6781682968139648,0.15415453910827637,0.46894678473472595,0.3666666666666667,1.9214822053909302,0.5726934671401978
0.5725273489952087,1.1562849283218384,-0.5837575793266296,0.7168879508972168,0.5666666666666667,2.166421890258789,0.7644113898277283
0.6502939462661743,1.039743185043335,-0.38944923877716064,0.6379361152648926,0.5333333333333333,2.3720386028289795,0.7253752946853638
0.8924274444580078,0.8563715815544128,0.03605586290359497,0.4798131585121155,0.5,2.4069156646728516,0.6037969589233398
0.8520929217338562,0.6480211019515991,0.20407181978225708,0.41262686252593994,0.5666666666666667,2.34615159034729,0.550268828868866
1.0190187692642212,0.6198464632034302,0.399172306060791,0.42653125524520874,0.6,2.2893266677856445,0.5676747560501099
0.3273279368877411,1.186004400253296,-0.8586764633655548,0.6776552200317383,0.43333333333333335,2.3884830474853516,0.7179025411605835
0.8335816264152527,0.7266644239425659,0.10691720247268677,0.3993532359600067,0.5,1.9608880281448364,0.5194425582885742
1.2178099155426025,0.482011079788208,0.7357988357543945,0.3178039789199829,0.5,1.7066938877105713,0.4548281133174896
1.0522847175598145,0.6383487582206726,0.41393595933914185,0.35657167434692383,0.3666666666666667,1.9879896640777588,0.45257192850112915
1.099376916885376,0.6311180591583252,0.4682588577270508,0.3348562717437744,0.43333333333333335,2.0029635429382324,0.45296531915664673
1.0651559829711914,0.8211709856987,0.24398499727249146,0.4371868968009949,0.30000000000000004,2.123736619949341,0.504054069519043
0.7680386900901794,1.0155754089355469,-0.24753671884536743,0.5288283228874207,0.5666666666666667,2.633589267730713,0.6424262523651123
0.9048804044723511,0.812673807144165,0.09220659732818604,0.4774223268032074,0.6,2.0854785442352295,0.5361674427986145
0.4013921916484833,0.9537363052368164,-0.5523441135883331,0.6124308109283447,0.6333333333333333,2.269324779510498,0.7145835757255554
0.9407477378845215,0.6499353647232056,0.2908123731613159,0.36483368277549744,0.5666666666666667,1.9206308126449585,0.4627619683742523
1.0809231996536255,0.6836261749267578,0.3972970247268677,0.431721568107605,0.5666666666666667,2.15155291557312,0.5369793772697449
0.8970932960510254,0.7771498560905457,0.11994343996047974,0.47689342498779297,0.30000000000000004,2.47196102142334,0.5788916945457458
0.7726094126701355,0.7682859897613525,0.004323422908782959,0.5715314149856567,0.4666666666666667,2.1751997470855713,0.6818129420280457
0.7628803253173828,0.9302194118499756,-0.16733908653259277,0.49337324500083923,0.5666666666666667,2.2777817249298096,0.5449453592300415
0.8627392053604126,0.7330130338668823,0.12972617149353027,0.5145282745361328,0.43333333333333335,1.9152456521987915,0.6250314712524414
0.9288885593414307,0.636001467704773,0.2928870916366577,0.34179747104644775,0.5666666666666667,2.711587905883789,0.4400705099105835
0.8311650156974792,0.9990889430046082,-0.1679239273071289,0.49200186133384705,0.5,2.323448419570923,0.5893160700798035
0.8097847700119019,0.7546097636222839,0.05517500638961792,0.3833976686000824,0.43333333333333335,1.9961670637130737,0.4640844762325287
0.5562611818313599,0.7998132705688477,-0.2435520887374878,0.45368194580078125,0.5,1.4601942300796509,0.48477429151535034
1.0310510396957397,0.7684605121612549,0.26259052753448486,0.4538430869579315,0.3666666666666667,2.0188002586364746,0.543685793876648
0.5260818004608154,0.9961971640586853,-0.4701153635978699,0.5877572298049927,0.7,1.8483531475067139,0.6381579637527466
0.9642926454544067,0.6564973592758179,0.30779528617858887,0.42481669783592224,0.5,2.2960243225097656,0.5164493918418884
0.6147708892822266,0.9354865550994873,-0.32071566581726074,0.5452867746353149,0.4666666666666667,1.9286030530929565,0.5860826969146729
0.7994570732116699,0.8290607333183289,-0.029603660106658936,0.4407057762145996,0.5,1.9971681833267212,0.5148093104362488
0.6710454225540161,0.8360787630081177,-0.16503334045410156,0.44941338896751404,0.6,2.5045082569122314,0.5059179663658142
1.0070773363113403,0.5542833209037781,0.45279401540756226,0.3833048343658447,0.4666666666666667,2.650494337081909,0.514140248298645
0.970333456993103,0.7172722220420837,0.2530612349510193,0.45643350481987,0.5666666666666667,2.6881816387176514,0.5735735297203064
0.8036928176879883,0.9853217601776123,-0.18162894248962402,0.6106083393096924,0.4666666666666667,2.6640684604644775,0.6769148707389832
0.8245682716369629,0.8383952379226685,-0.013826966285705566,0.48027437925338745,0.4666666666666667,2.5816640853881836,0.565779983997345
0.6920222640037537,0.9614631533622742,-0.2694408893585205,0.5740798711776733,0.3666666666666667,2.1636314392089844,0.6480274796485901
0.7074216604232788,0.8407418131828308,-0.133320152759552,0.44264742732048035,0.5333333333333333,1.8758975267410278,0.49330782890319824
0.5922359228134155,1.0190894603729248,-0.4268535375595093,0.6038203239440918,0.5666666666666667,2.069516181945801,0.6809968948364258
0.964249312877655,0.8626285791397095,0.10162073373794556,0.4866042733192444,0.5333333333333333,1.8217681646347046,0.5651552677154541
0.780888557434082,0.9864252805709839,-0.20553672313690186,0.5885019302368164,0.5,2.3833630084991455,0.667491614818573
0.8433542251586914,0.3411655128002167,0.5021887123584747,0.22613191604614258,0.4,2.263716220855713,0.3127957284450531
0.8475404977798462,0.6497100591659546,0.1978304386138916,0.3742796778678894,0.5333333333333333,2.265861988067627,0.4676653742790222
0.8742794394493103,0.7435597777366638,0.13071966171264648,0.4239117503166199,0.6333333333333333,2.1868019104003906,0.47806882858276367
0.6863104701042175,0.9321213960647583,-0.24581092596054077,0.5892817974090576,0.4666666666666667,1.5689544677734375,0.65104740858078
0.7420568466186523,0.9230329990386963,-0.18097615242004395,0.5311889052391052,0.5,2.248979330062866,0.6080656051635742
0.9408131837844849,0.6471208333969116,0.29369235038757324,0.39821168780326843,0.7666666666666666,2.7877049446105957,0.5452255606651306
0.8620719313621521,0.7646968364715576,0.09737509489059448,0.5219193696975708,0.6666666666666667,2.385887622833252,0.5697852373123169
0.7565412521362305,0.8219992518424988,-0.06545799970626831,0.47655946016311646,0.4666666666666667,1.5749839544296265,0.5526713132858276
1.0281124114990234,0.664783239364624,0.3633291721343994,0.4255501627922058,0.5666666666666667,1.4962334632873535,0.5326828360557556
0.6336014866828918,0.8956446647644043,-0.26204317808151245,0.4717385172843933,0.5333333333333333,2.2521352767944336,0.5536965727806091
0.6543213129043579,0.8569544553756714,-0.20263314247131348,0.47587937116622925,0.4,2.32344651222229,0.5557049512863159
0.9727745056152344,0.757114589214325,0.21565991640090942,0.4287266135215759,0.5,2.023070812225342,0.5479546785354614
0.8595292568206787,0.8124884366989136,0.04704082012176514,0.4582042396068573,0.5333333333333333,,0.5650337934494019
1.0969789028167725,0.6664648056030273,0.4305140972137451,0.4529300630092621,0.4666666666666667,,0.5761380195617676
0.6839372515678406,1.0373106002807617,-0.35337334871292114,0.5513619184494019,0.5333333333333333,,0.6307628154754639
0.847501277923584,0.5615737438201904,0.28592753410339355,0.38322851061820984,0.4666666666666667,,0.4591302275657654
1.1322195529937744,0.5832244157791138,0.5489951372146606,0.39149975776672363,0.2666666666666667,,0.534083366394043
0.8959345817565918,0.8793379068374634,0.016596674919128418,0.6352729797363281,0.4666666666666667,,0.7286615371704102
0.7017879486083984,0.9037216901779175,-0.20193374156951904,0.504500150680542,0.6,,0.5732932090759277
0.7435072660446167,0.8863723278045654,-0.14286506175994873,0.463742733001709,0.4666666666666667,,0.5429373979568481
0.6909093856811523,0.8294557332992554,-0.13854634761810303,0.4579411447048187,0.6,,0.541027307510376
0.4083631932735443,0.9415189027786255,-0.5331557095050812,0.5863167643547058,0.5666666666666667,,0.6815215945243835


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/6_agent_zero_shot_from_5_policy/attn_ent/GNNExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
1.4014033079147339,0.5069469809532166,0.8944563269615173,0.4609553813934326,0.4666666666666667,1.4237555265426636,0.5901784896850586
1.1743853092193604,0.4921104907989502,0.6822748184204102,0.45274361968040466,0.6,1.733435034751892,0.5459692478179932
1.2997740507125854,0.44544553756713867,0.8543285131454468,0.4229884147644043,0.4666666666666667,1.7004640102386475,0.544465184211731
1.2817699909210205,0.5071271657943726,0.774642825126648,0.5316416621208191,0.5333333333333333,1.3414143323898315,0.631736159324646
1.2423728704452515,0.47756072878837585,0.7648121416568756,0.4958406686782837,0.43333333333333335,1.6134260892868042,0.5841757655143738
1.2778609991073608,0.48242712020874023,0.7954338788986206,0.5385215878486633,0.6,1.4845912456512451,0.6369127631187439
1.2610297203063965,0.5211555361747742,0.7398741841316223,0.5277235507965088,0.5333333333333333,1.7851858139038086,0.6183551549911499
1.3681485652923584,0.4922065734863281,0.8759419918060303,0.5340982675552368,0.5333333333333333,1.5629534721374512,0.6456165313720703
1.2737138271331787,0.4843429923057556,0.7893708348274231,0.5377640724182129,0.5,1.5017415285110474,0.643922746181488
1.2437384128570557,0.5016044974327087,0.7421339154243469,0.431349515914917,0.6,1.5548940896987915,0.5345563888549805
1.3479013442993164,0.44839370250701904,0.8995076417922974,0.4361613392829895,0.4666666666666667,1.69473135471344,0.5735939741134644
1.3579766750335693,0.44551143050193787,0.9124652445316315,0.46670961380004883,0.6,1.482210636138916,0.5941341519355774
1.4191129207611084,0.43524467945098877,0.9838682413101196,0.44525736570358276,0.5,1.234135627746582,0.5877461433410645
1.444537878036499,0.4913499355316162,0.9531879425048828,0.4325631558895111,0.5333333333333333,1.282644271850586,0.5781328678131104
1.3720455169677734,0.43746381998062134,0.9345816969871521,0.36965951323509216,0.5333333333333333,1.5158408880233765,0.5129728317260742
1.3117656707763672,0.5110471248626709,0.8007185459136963,0.39469584822654724,0.6666666666666667,1.459539771080017,0.5461283922195435
1.4175996780395508,0.4453960359096527,0.9722036421298981,0.36880362033843994,0.5333333333333333,1.3445197343826294,0.5040099024772644
1.4081151485443115,0.4958810806274414,0.9122340679168701,0.3733254671096802,0.5,1.5133768320083618,0.5107992887496948
1.1979506015777588,0.6601642966270447,0.5377863049507141,0.39349842071533203,0.6333333333333333,1.384666919708252,0.5466142296791077
1.4266853332519531,0.46629810333251953,0.9603872299194336,0.30744534730911255,0.5333333333333333,1.29475736618042,0.43045079708099365
1.3375184535980225,0.5271860957145691,0.8103323578834534,0.3139045536518097,0.5666666666666667,1.2255526781082153,0.435364305973053
1.3702812194824219,0.5318378210067749,0.838443398475647,0.3367132544517517,0.43333333333333335,1.4936875104904175,0.4856106638908386
1.457014799118042,0.37753164768218994,1.079483151435852,0.26870590448379517,0.6,1.8570226430892944,0.36791345477104187
1.363450527191162,0.5285115242004395,0.8349390029907227,0.30395978689193726,0.4,1.5011848211288452,0.46393200755119324
1.432212233543396,0.4087216258049011,1.0234906077384949,0.2823449373245239,0.5,1.5713787078857422,0.42782700061798096
1.3088099956512451,0.39603838324546814,0.912771612405777,0.3015229105949402,0.5666666666666667,1.3208051919937134,0.45754945278167725
1.2424190044403076,0.3733404278755188,0.8690785765647888,0.3123548924922943,0.5333333333333333,1.6020281314849854,0.45333370566368103
1.2052159309387207,0.33803433179855347,0.8671815991401672,0.2845093011856079,0.5666666666666667,1.6156420707702637,0.42089566588401794
1.1996158361434937,0.34417006373405457,0.8554457724094391,0.2760850787162781,0.5,1.9445381164550781,0.4131130576133728
1.081810474395752,0.4373146891593933,0.6444957852363586,0.2995603680610657,0.43333333333333335,1.7404433488845825,0.46060237288475037
0.985676646232605,0.38891977071762085,0.5967568755149841,0.3004394769668579,0.4666666666666667,2.0668206214904785,0.45203709602355957
1.0021321773529053,0.29422977566719055,0.7079024016857147,0.2658725380897522,0.5,1.7450647354125977,0.4000583589076996
0.9089824557304382,0.3570701479911804,0.5519123077392578,0.27916741371154785,0.5666666666666667,1.487035870552063,0.43024396896362305
0.9117411375045776,0.3850407600402832,0.5267003774642944,0.2622634172439575,0.4,1.93825364112854,0.38115525245666504
1.0245764255523682,0.31308478116989136,0.7114916443824768,0.24824444949626923,0.5666666666666667,1.496669054031372,0.3720216155052185
0.9407724142074585,0.3982643485069275,0.542508065700531,0.2784237861633301,0.4666666666666667,1.3256033658981323,0.3975639045238495
0.95866459608078,0.3910598158836365,0.5676047801971436,0.2983097434043884,0.5,2.02431058883667,0.4284083843231201
0.8769899606704712,0.4249017834663391,0.4520881772041321,0.30938777327537537,0.5,1.6738516092300415,0.45728468894958496
0.9036042094230652,0.45445990562438965,0.44914430379867554,0.2974158227443695,0.5333333333333333,1.959823727607727,0.42437487840652466
0.9721972942352295,0.3789212703704834,0.5932760238647461,0.31114619970321655,0.5666666666666667,1.605211853981018,0.4399479329586029
0.9072892665863037,0.47211596369743347,0.43517330288887024,0.30635321140289307,0.6,1.7127348184585571,0.4258997440338135
1.065351963043213,0.42088478803634644,0.6444671750068665,0.3667876720428467,0.5333333333333333,1.6990100145339966,0.520703136920929
1.015041708946228,0.47249412536621094,0.5425475835800171,0.3765728175640106,0.4666666666666667,2.05403995513916,0.541567325592041
1.078183889389038,0.4186663329601288,0.6595175564289093,0.3252870440483093,0.4,2.037548065185547,0.47536560893058777
0.9910786151885986,0.43548890948295593,0.5555897057056427,0.3229139447212219,0.4,2.096585750579834,0.4823535680770874
1.1158947944641113,0.461986243724823,0.6539085507392883,0.36269283294677734,0.5333333333333333,1.5950411558151245,0.5232536196708679
1.1359139680862427,0.46857523918151855,0.6673387289047241,0.3559839129447937,0.5666666666666667,1.2360795736312866,0.5081329941749573
1.1546434164047241,0.43145307898521423,0.7231903374195099,0.3283627927303314,0.4666666666666667,1.9646821022033691,0.4958347678184509
1.1639442443847656,0.3985014855861664,0.7654427587985992,0.29535621404647827,0.43333333333333335,1.973577618598938,0.4650993347167969
0.947182834148407,0.5077752470970154,0.4394075870513916,0.41175517439842224,0.3666666666666667,2.1268746852874756,0.627204179763794
1.003653883934021,0.4492283761501312,0.5544255077838898,0.3447225093841553,0.5333333333333333,1.980053424835205,0.5152725577354431
1.1456611156463623,0.46146297454833984,0.6841981410980225,0.3531948924064636,0.4666666666666667,1.6756869554519653,0.5366019606590271
1.0014156103134155,0.48007315397262573,0.5213424563407898,0.38132375478744507,0.4666666666666667,1.8187403678894043,0.5402861833572388
1.0940513610839844,0.4180527329444885,0.6759986281394958,0.33583372831344604,0.43333333333333335,1.5041848421096802,0.5117101073265076
1.063816785812378,0.4650002419948578,0.5988165438175201,0.41296231746673584,0.4666666666666667,1.573725700378418,0.5871787071228027
0.9241485595703125,0.5380473136901855,0.38610124588012695,0.47694143652915955,0.6,0.9888501167297363,0.6832084655761719
1.050734043121338,0.4536020755767822,0.5971319675445557,0.4160477817058563,0.5,1.6791234016418457,0.6226962208747864
0.9884635210037231,0.5161467790603638,0.4723167419433594,0.45504850149154663,0.4,1.9320346117019653,0.6709284782409668
1.021926760673523,0.5165472030639648,0.5053795576095581,0.47080641984939575,0.5,1.9291532039642334,0.6793241500854492
1.0440030097961426,0.46570366621017456,0.578299343585968,0.41690337657928467,0.5,1.8400195837020874,0.6283937692642212
0.8887935876846313,0.4980970323085785,0.39069655537605286,0.4514642655849457,0.3666666666666667,1.652065396308899,0.6548151969909668
0.9825247526168823,0.4968656003475189,0.4856591522693634,0.4790700674057007,0.5333333333333333,1.8387598991394043,0.6812714338302612
0.9313539266586304,0.5099336504936218,0.42142027616500854,0.4729686677455902,0.4666666666666667,1.4572889804840088,0.6782037615776062
1.0187575817108154,0.4760741591453552,0.5426834225654602,0.4599555730819702,0.5,1.467201590538025,0.639535129070282
0.9870128631591797,0.4454805254936218,0.5415323376655579,0.4130607843399048,0.5333333333333333,1.7138078212738037,0.586432695388794
1.0636305809020996,0.45753973722457886,0.6060908436775208,0.44113537669181824,0.4666666666666667,1.2906163930892944,0.6267403364181519
1.0258101224899292,0.4919454753398895,0.5338646471500397,0.461786687374115,0.43333333333333335,1.811405062675476,0.6401293277740479
1.105931043624878,0.47797703742980957,0.6279540061950684,0.4628710150718689,0.4,1.634996771812439,0.6459676027297974
1.0111581087112427,0.4828868806362152,0.5282712280750275,0.44816622138023376,0.4666666666666667,1.982155442237854,0.6272084712982178
0.8656129837036133,0.5443985462188721,0.3212144374847412,0.4816584587097168,0.6,1.3556900024414062,0.656048059463501
1.047705888748169,0.4675881862640381,0.5801177024841309,0.42171400785446167,0.5333333333333333,1.8458589315414429,0.6001025438308716
1.001428484916687,0.4923277497291565,0.5091007351875305,0.46952128410339355,0.4666666666666667,1.7960938215255737,0.6352345943450928
1.0432288646697998,0.4783901572227478,0.564838707447052,0.4479904770851135,0.4,1.954147458076477,0.6257506608963013
1.010902762413025,0.47316670417785645,0.5377360582351685,0.42008015513420105,0.5333333333333333,1.6149678230285645,0.6144706606864929
1.0079931020736694,0.4782101511955261,0.5297829508781433,0.42684730887413025,0.5333333333333333,1.6128672361373901,0.6121846437454224
0.9394735097885132,0.4712143838405609,0.46825912594795227,0.4090360105037689,0.5333333333333333,1.4162039756774902,0.6121342182159424
1.0572683811187744,0.4637654721736908,0.5935029089450836,0.4110839366912842,0.3666666666666667,1.901475191116333,0.5985247492790222
0.9466180801391602,0.4792941212654114,0.4673239588737488,0.3987259268760681,0.5666666666666667,1.7891929149627686,0.6166778802871704
0.8997740745544434,0.5019046068191528,0.3978694677352905,0.4260755181312561,0.6666666666666667,1.703721523284912,0.6331802010536194
1.0251368284225464,0.49300312995910645,0.5321336984634399,0.4350017011165619,0.5,1.756576657295227,0.6287853717803955
1.0683321952819824,0.48638591170310974,0.5819462835788727,0.4136229455471039,0.43333333333333335,1.5974608659744263,0.6093804240226746
0.9953088760375977,0.5031231045722961,0.4921857714653015,0.4144905209541321,0.5333333333333333,1.417952060699463,0.6188033819198608
1.0119447708129883,0.5125726461410522,0.49937212467193604,0.4347386360168457,0.4666666666666667,2.052988052368164,0.5931016802787781
1.0529632568359375,0.4787222743034363,0.5742409825325012,0.37969550490379333,0.43333333333333335,1.5126478672027588,0.55277419090271
1.1402469873428345,0.518886923789978,0.6213600635528564,0.42182135581970215,0.3666666666666667,1.9375160932540894,0.5889295935630798
0.98529052734375,0.5077973008155823,0.4774932265281677,0.3859260678291321,0.5666666666666667,1.6145893335342407,0.5501231551170349
1.0800031423568726,0.5125879049301147,0.5674152374267578,0.4128744304180145,0.4,1.9514702558517456,0.5683401226997375
0.9784623980522156,0.35924577713012695,0.6192166209220886,0.3158800005912781,0.5,1.5896503925323486,0.4690244197845459
1.1018624305725098,0.46255993843078613,0.6393024921417236,0.3781287670135498,0.5333333333333333,0.6496919989585876,0.525238037109375
1.0776848793029785,0.45999908447265625,0.6176857948303223,0.36836791038513184,0.5333333333333333,1.9531515836715698,0.5137486457824707
1.0650863647460938,0.49654024839401245,0.5685461163520813,0.42001765966415405,0.5666666666666667,1.9043910503387451,0.5452466011047363
0.9438497424125671,0.3857749104499817,0.5580748319625854,0.334769606590271,0.5,1.6938626766204834,0.5020372867584229
1.0038843154907227,0.501228928565979,0.5026553869247437,0.4206504821777344,0.5666666666666667,1.9005236625671387,0.5471628308296204
1.0409841537475586,0.34666621685028076,0.6943179368972778,0.31140586733818054,0.5666666666666667,1.6033847332000732,0.4618895947933197
1.0532257556915283,0.5114580392837524,0.5417677164077759,0.4381680488586426,0.5,1.9622210264205933,0.572110116481781
1.0285863876342773,0.5480036735534668,0.48058271408081055,0.47387003898620605,0.5,1.4599313735961914,0.6062998175621033
0.9435615539550781,0.5492560863494873,0.3943054676055908,0.4590293765068054,0.5,1.8216419219970703,0.5956894755363464
0.9707750678062439,0.4003729522228241,0.5704021155834198,0.4218631684780121,0.5333333333333333,1.8497308492660522,0.5457726716995239
1.0386989116668701,0.5120923519134521,0.526606559753418,0.47645705938339233,0.5333333333333333,1.8841110467910767,0.6157132983207703
0.9806265830993652,0.5205109119415283,0.4601156711578369,0.48243269324302673,0.4666666666666667,1.3752104043960571,0.5917974710464478
0.9889232516288757,0.39975211024284363,0.5891711413860321,0.41649341583251953,0.5,1.8997501134872437,0.5463332533836365
0.9402213096618652,0.439009428024292,0.5012118816375732,0.45863085985183716,0.43333333333333335,2.062073230743408,0.5810953974723816
1.0041937828063965,0.37949424982070923,0.6246995329856873,0.42688679695129395,0.4666666666666667,1.8474754095077515,0.5421316027641296
0.958842933177948,0.42149919271469116,0.5373437404632568,0.46031296253204346,0.43333333333333335,1.2368249893188477,0.588975727558136
0.9709051847457886,0.4766538143157959,0.4942513704299927,0.4485945701599121,0.5666666666666667,1.6881715059280396,0.5764068961143494
1.0176013708114624,0.48519954085350037,0.532401829957962,0.4715510308742523,0.5,2.02282977104187,0.6110817790031433
0.9286372065544128,0.5330119132995605,0.3956252932548523,0.532085657119751,0.4,1.6295499801635742,0.6592493057250977
0.9102668762207031,0.5090154409408569,0.4012514352798462,0.512070894241333,0.5,1.5098328590393066,0.6587392091751099
0.959520697593689,0.4780208468437195,0.4814998507499695,0.4783852994441986,0.5666666666666667,1.570255160331726,0.6348687410354614
0.9782829284667969,0.4913887679576874,0.4868941605091095,0.5034172534942627,0.3666666666666667,1.83681321144104,0.6625078916549683
0.9524514079093933,0.4762297570705414,0.47622165083885193,0.45728176832199097,0.43333333333333335,1.925661563873291,0.6314007043838501
0.9469019174575806,0.4677141308784485,0.4791877865791321,0.4595831334590912,0.5,1.6062297821044922,0.6418880820274353
0.9677231311798096,0.4547884464263916,0.512934684753418,0.4048387408256531,0.3666666666666667,2.1619231700897217,0.5875594615936279
1.005279541015625,0.4397139549255371,0.5655655860900879,0.4094587564468384,0.4666666666666667,2.1057934761047363,0.5968729257583618
1.0591349601745605,0.41603773832321167,0.6430972218513489,0.3888421952724457,0.4666666666666667,1.9306124448776245,0.5823146104812622
1.0518181324005127,0.4409857988357544,0.6108323335647583,0.42595428228378296,0.43333333333333335,1.733569622039795,0.6127634048461914
1.040551781654358,0.4799191653728485,0.5606326162815094,0.45928114652633667,0.3666666666666667,2.035857915878296,0.6261431574821472
1.0772446393966675,0.4044712781906128,0.6727733612060547,0.34940284490585327,0.5,1.6089657545089722,0.5441324710845947
1.1153908967971802,0.42143139243125916,0.693959504365921,0.3556458353996277,0.5333333333333333,1.9542465209960938,0.5637567043304443
1.1183602809906006,0.46950608491897583,0.6488541960716248,0.4247187077999115,0.33333333333333337,1.8737324476242065,0.6184418201446533
1.0234341621398926,0.5154539942741394,0.5079801678657532,0.4401718080043793,0.5333333333333333,1.8419033288955688,0.6127983927726746
1.0501576662063599,0.5333086848258972,0.5168489813804626,0.443501353263855,0.5666666666666667,2.298985242843628,0.5994831323623657
1.0148762464523315,0.4916870594024658,0.5231891870498657,0.421531617641449,0.33333333333333337,1.95603609085083,0.5866015553474426
1.0958069562911987,0.5003547072410583,0.5954522490501404,0.40641137957572937,0.3666666666666667,2.275129556655884,0.5809564590454102
1.0603324174880981,0.4691442847251892,0.5911881327629089,0.3785475492477417,0.33333333333333337,1.8915013074874878,0.5629191398620605
1.110168218612671,0.4790123403072357,0.6311558783054352,0.38437315821647644,0.4,1.9599480628967285,0.5591112375259399
0.9967663288116455,0.5280856490135193,0.4686806797981262,0.4583528935909271,0.5,2.0854527950286865,0.6223194599151611
1.0289816856384277,0.5388116836547852,0.4901700019836426,0.4515931010246277,0.43333333333333335,1.875040054321289,0.6019997000694275
1.1435208320617676,0.4973362684249878,0.6461845636367798,0.3882982134819031,0.4666666666666667,2.0946061611175537,0.5364747643470764
1.1303766965866089,0.45874351263046265,0.6716331839561462,0.37717205286026,0.33333333333333337,1.6712204217910767,0.5299147367477417
1.1555923223495483,0.4607486128807068,0.6948437094688416,0.35818737745285034,0.5666666666666667,1.6780105829238892,0.528235912322998
1.1801655292510986,0.47606825828552246,0.7040972709655762,0.38361549377441406,0.43333333333333335,2.0831122398376465,0.5360095500946045
1.1065168380737305,0.5054197311401367,0.6010971069335938,0.40744465589523315,0.43333333333333335,1.8338230848312378,0.6137774586677551
1.1518476009368896,0.4939233660697937,0.657924234867096,0.400526225566864,0.43333333333333335,2.151761531829834,0.5979409217834473
1.1152113676071167,0.49780043959617615,0.6174109280109406,0.38723835349082947,0.5,2.0145859718322754,0.5614871978759766
1.0921180248260498,0.47481250762939453,0.6173055171966553,0.38304370641708374,0.43333333333333335,1.8274003267288208,0.5855700969696045
1.1750514507293701,0.48133987188339233,0.6937115788459778,0.39002999663352966,0.4666666666666667,1.7316099405288696,0.5666443109512329
1.1411638259887695,0.47939738631248474,0.6617664396762848,0.38137122988700867,0.4666666666666667,1.6891090869903564,0.5505039095878601
1.1318928003311157,0.48419806361198425,0.6476947367191315,0.39065277576446533,0.5333333333333333,2.3028712272644043,0.5897295475006104
1.1402943134307861,0.49481114745140076,0.6454831659793854,0.39583802223205566,0.33333333333333337,2.03015398979187,0.5915895700454712
1.064011573791504,0.4709353446960449,0.593076229095459,0.3733791708946228,0.4666666666666667,1.7339030504226685,0.5618586540222168
1.0541743040084839,0.5081726312637329,0.546001672744751,0.4217108488082886,0.5333333333333333,1.7265621423721313,0.5934609174728394
1.112023115158081,0.4736669063568115,0.6383562088012695,0.3884824216365814,0.5333333333333333,2.157489061355591,0.5421849489212036
1.1498003005981445,0.4585399627685547,0.6912603378295898,0.40458330512046814,0.30000000000000004,1.7938061952590942,0.5854083299636841
1.2339662313461304,0.4167318344116211,0.8172343969345093,0.344650000333786,0.4,1.590384602546692,0.504943311214447
1.1467773914337158,0.43596261739730835,0.7108147740364075,0.3770069479942322,0.43333333333333335,2.0548648834228516,0.5598548650741577
1.179539442062378,0.39513373374938965,0.7844057083129883,0.33812031149864197,0.2666666666666667,1.9679635763168335,0.5172690749168396
1.140670657157898,0.4155964255332947,0.7250742316246033,0.37375402450561523,0.3666666666666667,2.219399929046631,0.541434645652771
1.1225427389144897,0.3797910213470459,0.7427517175674438,0.34848445653915405,0.43333333333333335,1.5631206035614014,0.5249163508415222
1.0978517532348633,0.4642501473426819,0.6336016058921814,0.3988034129142761,0.5,1.9609785079956055,0.5351743102073669
1.25382661819458,0.4008605182170868,0.8529660999774933,0.3441062569618225,0.43333333333333335,2.0890047550201416,0.49742376804351807
1.090554118156433,0.4393373727798462,0.6512167453765869,0.3970581293106079,0.43333333333333335,1.9562548398971558,0.5303477644920349
1.1787551641464233,0.4373018443584442,0.7414533197879791,0.3665897250175476,0.4,1.4798821210861206,0.5282464027404785
1.196698546409607,0.43578147888183594,0.760917067527771,0.3821311891078949,0.5,1.9486234188079834,0.5039461255073547
1.189374327659607,0.4296308755874634,0.7597434520721436,0.3627239465713501,0.33333333333333337,1.7855509519577026,0.49607130885124207
1.115537166595459,0.45998913049697876,0.6555480360984802,0.3852984309196472,0.3666666666666667,2.0141730308532715,0.5090603828430176
0.992215633392334,0.5815842151641846,0.4106314182281494,0.4624219834804535,0.5333333333333333,2.0927672386169434,0.5792661905288696
0.9892908930778503,0.5671656727790833,0.4221252202987671,0.44334790110588074,0.5,1.8730907440185547,0.5505991578102112
1.2130391597747803,0.43971189856529236,0.7733272612094879,0.3620249032974243,0.5,2.013115406036377,0.48021405935287476
1.057442545890808,0.4748285710811615,0.5826139748096466,0.4204605221748352,0.3666666666666667,2.100522756576538,0.5332595705986023
1.0980794429779053,0.5033059120178223,0.594773530960083,0.42638668417930603,0.5,2.25205397605896,0.5236364603042603
1.1237585544586182,0.4785192608833313,0.6452392935752869,0.38201290369033813,0.43333333333333335,1.8475403785705566,0.521308422088623
1.0905344486236572,0.505858302116394,0.5846761465072632,0.41011926531791687,0.4666666666666667,2.0661089420318604,0.5266064405441284
1.1479519605636597,0.508522629737854,0.6394293308258057,0.420451283454895,0.43333333333333335,2.0374820232391357,0.5564969778060913
1.0925086736679077,0.5715321898460388,0.5209764838218689,0.45618754625320435,0.4666666666666667,1.8623257875442505,0.5693315863609314
1.1540486812591553,0.4915892481803894,0.6624594330787659,0.40096163749694824,0.3666666666666667,1.8435033559799194,0.5351234674453735
1.1894657611846924,0.5041622519493103,0.6853035092353821,0.414519727230072,0.33333333333333337,1.7695454359054565,0.5396432876586914
1.1629726886749268,0.4987211227416992,0.6642515659332275,0.42181622982025146,0.5,2.069049596786499,0.5547696352005005
1.1354578733444214,0.5247134566307068,0.6107444167137146,0.4301450848579407,0.4,1.710084319114685,0.5579489469528198
1.2164711952209473,0.567181408405304,0.6492897868156433,0.4476843774318695,0.43333333333333335,2.1359615325927734,0.5503880977630615
1.136336326599121,0.5850878953933716,0.5512484312057495,0.46940064430236816,0.3666666666666667,1.8014389276504517,0.6011539697647095
1.1516101360321045,0.4685937762260437,0.6830163598060608,0.36905109882354736,0.4666666666666667,2.3313512802124023,0.49316805601119995
1.241076946258545,0.539084792137146,0.7019921541213989,0.43863341212272644,0.30000000000000004,2.19283127784729,0.554858922958374
1.1537785530090332,0.5838888883590698,0.5698896646499634,0.4910643696784973,0.3666666666666667,2.421297073364258,0.6196683049201965
1.1486663818359375,0.5997398495674133,0.5489265322685242,0.4883861243724823,0.3666666666666667,1.9261360168457031,0.5912195444107056
1.1829698085784912,0.5605019927024841,0.6224678158760071,0.48666033148765564,0.4,1.2657898664474487,0.6000964045524597
1.2144312858581543,0.5280593633651733,0.686371922492981,0.45367515087127686,0.4,2.3521664142608643,0.5463482141494751
1.2496360540390015,0.4962150454521179,0.7534210085868835,0.4033627510070801,0.30000000000000004,1.907236933708191,0.5273324251174927
1.2304344177246094,0.4805294871330261,0.7499049305915833,0.40056654810905457,0.4666666666666667,2.5110743045806885,0.5265792608261108
1.1080763339996338,0.5329087972640991,0.5751675367355347,0.4536946415901184,0.2666666666666667,2.295517921447754,0.5936151742935181
1.1102465391159058,0.5712684988975525,0.5389780402183533,0.49614495038986206,0.4,2.3401663303375244,0.6044553518295288
1.0852288007736206,0.6026386022567749,0.4825901985168457,0.5202813148498535,0.3666666666666667,1.9535117149353027,0.6343299150466919
1.1442248821258545,0.5379126667976379,0.6063122153282166,0.45574089884757996,0.33333333333333337,1.8202247619628906,0.5782772898674011
1.1196612119674683,0.5350494384765625,0.5846117734909058,0.4603463113307953,0.33333333333333337,2.073612689971924,0.5945717096328735
1.1699602603912354,0.4890267252922058,0.6809335350990295,0.42325958609580994,0.30000000000000004,2.237722158432007,0.5535128116607666
1.1479811668395996,0.4834742546081543,0.6645069122314453,0.3989344537258148,0.4,1.8479641675949097,0.5307875871658325
1.1610331535339355,0.4695497751235962,0.6914833784103394,0.3925676941871643,0.4,1.9521105289459229,0.5307585000991821
1.0424988269805908,0.5693429708480835,0.4731558561325073,0.483541339635849,0.4,2.3211886882781982,0.6120983958244324
1.1129810810089111,0.5247898101806641,0.5881912708282471,0.4351273477077484,0.43333333333333335,1.9305009841918945,0.5873963236808777
1.1764202117919922,0.5028979182243347,0.6735222935676575,0.4102199673652649,0.2666666666666667,1.8890482187271118,0.5348713397979736
1.1512436866760254,0.5043513774871826,0.6468923091888428,0.4266701936721802,0.19999999999999996,1.618682861328125,0.5618374347686768
1.31588876247406,0.476024329662323,0.8398644328117371,0.7389516234397888,0.16666666666666663,1.7876123189926147,0.8298584818840027
1.3429572582244873,0.45771893858909607,0.8852383196353912,0.7296501994132996,0.19999999999999996,1.6278142929077148,0.8257056474685669
1.2595477104187012,0.41494056582450867,0.8446071445941925,0.7609039545059204,0.4,1.701499581336975,0.8417927622795105
1.1791303157806396,0.4247300624847412,0.7544002532958984,0.7642495036125183,0.2666666666666667,1.2326205968856812,0.8522736430168152
1.1236655712127686,0.5792268514633179,0.5444387197494507,0.7732126116752625,0.4,1.6278988122940063,0.8523399233818054
1.3149075508117676,0.4600796401500702,0.8548279106616974,0.7619189620018005,0.30000000000000004,2.033961772918701,0.8449181318283081
1.0227200984954834,0.5580426454544067,0.46467745304107666,0.8069895505905151,0.33333333333333337,1.6924870014190674,0.8730782270431519
0.9908391833305359,0.6063997745513916,0.3844394087791443,0.7211911082267761,0.3666666666666667,1.8964645862579346,0.8199302554130554
1.0548839569091797,0.49551767110824585,0.5593662858009338,0.7136558294296265,0.30000000000000004,1.7114546298980713,0.7951781153678894
0.9826335906982422,0.5293800234794617,0.4532535672187805,0.671168327331543,0.4,1.717748761177063,0.7702970504760742
1.0471184253692627,0.5063515901565552,0.5407668352127075,0.6631316542625427,0.33333333333333337,1.8654615879058838,0.7801195979118347
1.1738877296447754,0.5660719871520996,0.6078157424926758,0.637784481048584,0.33333333333333337,1.9564766883850098,0.7504318952560425
0.9196470975875854,0.5559419989585876,0.3637050986289978,0.5787777304649353,0.5,1.6065411567687988,0.6673030853271484
1.059133768081665,0.5762523412704468,0.48288142681121826,0.587357223033905,0.30000000000000004,1.5870656967163086,0.7066946029663086
1.1093754768371582,0.5606685280799866,0.5487069487571716,0.5397154092788696,0.43333333333333335,1.5477845668792725,0.6538070440292358
0.8918188810348511,0.5708085298538208,0.3210103511810303,0.5493539571762085,0.3666666666666667,1.7104660272598267,0.6488184332847595
1.037679672241211,0.45302996039390564,0.5846497118473053,0.4746638238430023,0.23333333333333328,1.793681025505066,0.5933709144592285
0.987231433391571,0.4569997191429138,0.5302317142486572,0.47149378061294556,0.30000000000000004,1.4757986068725586,0.592756450176239
0.9020404815673828,0.4429888129234314,0.4590516686439514,0.4378344416618347,0.3666666666666667,1.8428328037261963,0.5584216117858887
0.8808993101119995,0.5358785390853882,0.34502077102661133,0.4991989731788635,0.4,1.9834880828857422,0.6323997974395752
0.845159649848938,0.5840429663658142,0.2611166834831238,0.5247780084609985,0.3666666666666667,1.1234451532363892,0.6558827757835388
0.8808033466339111,0.5126934051513672,0.36810994148254395,0.4650123119354248,0.4666666666666667,1.7809994220733643,0.612175464630127
0.850153386592865,0.5546624660491943,0.29549092054367065,0.4796702265739441,0.43333333333333335,1.932384729385376,0.6366389989852905
0.9141391515731812,0.5171201229095459,0.39701902866363525,0.4596177339553833,0.4,1.5089292526245117,0.6322653889656067
0.7282856702804565,0.645347535610199,0.08293813467025757,0.49618420004844666,0.5333333333333333,1.8344887495040894,0.6640841960906982
0.8340727686882019,0.5466709733009338,0.28740179538726807,0.44003796577453613,0.5666666666666667,2.0220158100128174,0.6224236488342285
0.8631501197814941,0.5107791423797607,0.3523709774017334,0.42685315012931824,0.5,1.3423166275024414,0.6051802635192871
0.9555746912956238,0.48340675234794617,0.4721679389476776,0.39383262395858765,0.5666666666666667,1.350151538848877,0.5694094896316528
0.9120590686798096,0.6050091981887817,0.30704987049102783,0.4074501395225525,0.6666666666666667,1.851631760597229,0.5790343284606934
0.9323870539665222,0.6094050407409668,0.3229820132255554,0.42266401648521423,0.5666666666666667,2.169268846511841,0.5823999643325806
1.082615613937378,0.4959798753261566,0.5866357386112213,0.3414522111415863,0.5,2.110565423965454,0.4717540740966797
1.0764858722686768,0.6221670508384705,0.4543188214302063,0.3509766757488251,0.5,1.542577862739563,0.47455114126205444
1.1955208778381348,0.4859786033630371,0.7095422744750977,0.32046079635620117,0.5666666666666667,1.6033787727355957,0.43142127990722656
1.2552443742752075,0.495062917470932,0.7601814568042755,0.33779582381248474,0.4666666666666667,1.220236897468567,0.44114166498184204
1.237000823020935,0.5421340465545654,0.6948667764663696,0.3636469542980194,0.4666666666666667,1.8457093238830566,0.5002733469009399
1.3433005809783936,0.5428646802902222,0.8004359006881714,0.3507850766181946,0.5666666666666667,1.092359185218811,0.4423079490661621
1.296281337738037,0.623592734336853,0.6726886034011841,0.3778075873851776,0.43333333333333335,1.741013526916504,0.4713526666164398
1.3216177225112915,0.5443230271339417,0.7772946953773499,0.35430312156677246,0.5,1.3724902868270874,0.4491003751754761
1.4615510702133179,0.5240451097488403,0.9375059604644775,0.34668946266174316,0.43333333333333335,1.2865666151046753,0.4457586705684662
1.2723454236984253,0.6675808429718018,0.6047645807266235,0.43288135528564453,0.5,1.1179012060165405,0.5546507239341736
1.3873586654663086,0.5856196880340576,0.801738977432251,0.3868943452835083,0.43333333333333335,1.7294741868972778,0.5054069757461548
1.378849744796753,0.5970690250396729,0.7817807197570801,0.40600264072418213,0.4,1.76699960231781,0.5236550569534302
1.3257663249969482,0.5267769694328308,0.7989893555641174,0.4089837074279785,0.5,1.6433560848236084,0.5523532629013062
1.2190232276916504,0.6244639158248901,0.5945593118667603,0.4618917405605316,0.4666666666666667,1.9236648082733154,0.6086922883987427
1.3017895221710205,0.5827207565307617,0.7190687656402588,0.45080703496932983,0.4666666666666667,1.3562672138214111,0.5967109203338623
1.287223219871521,0.4979705810546875,0.7892526388168335,0.4139869809150696,0.43333333333333335,1.4812982082366943,0.5844034552574158
1.2082655429840088,0.5773447751998901,0.6309207677841187,0.49418848752975464,0.43333333333333335,1.955047369003296,0.6795654296875
1.3218612670898438,0.56432044506073,0.7575408220291138,0.508797287940979,0.4,1.7633625268936157,0.6783868074417114
1.3302603960037231,0.5206499695777893,0.8096104264259338,0.45242613554000854,0.4,1.1922531127929688,0.6291285753250122
1.24494469165802,0.5536240339279175,0.6913206577301025,0.4948878288269043,0.4,1.2794455289840698,0.6760787963867188
1.4042596817016602,0.4762915074825287,0.9279681742191315,0.4470691680908203,0.5,1.7088509798049927,0.6222878694534302
1.3865437507629395,0.5093334317207336,0.8772103190422058,0.4867700934410095,0.4666666666666667,1.6334338188171387,0.6492294669151306
1.3302396535873413,0.49337756633758545,0.8368620872497559,0.4792332053184509,0.4,1.2206056118011475,0.6419839262962341
1.3215358257293701,0.5159825086593628,0.8055533170700073,0.5082274675369263,0.5,1.656171441078186,0.6727113723754883
1.3283582925796509,0.5129464864730835,0.8154118061065674,0.5044772028923035,0.3666666666666667,1.0710681676864624,0.6669076681137085
1.280514121055603,0.5034648180007935,0.7770493030548096,0.48774874210357666,0.5,1.6537026166915894,0.6497200131416321
1.2869362831115723,0.4933444857597351,0.7935917973518372,0.4643215835094452,0.5666666666666667,1.7897028923034668,0.6295594573020935
1.2433470487594604,0.5347719192504883,0.7085751295089722,0.4846455454826355,0.4666666666666667,1.9460848569869995,0.6459728479385376
1.3270343542099,0.48883843421936035,0.8381959199905396,0.4358595311641693,0.43333333333333335,1.771933674812317,0.591235339641571
1.2500555515289307,0.5016598105430603,0.7483957409858704,0.4543573260307312,0.4,1.8543522357940674,0.6055216789245605
1.34226393699646,0.47792109847068787,0.8643428385257721,0.42925751209259033,0.43333333333333335,1.6690491437911987,0.5802281498908997
1.2546050548553467,0.47937822341918945,0.7752268314361572,0.4241354465484619,0.5,1.5118775367736816,0.5582095384597778
1.3123925924301147,0.4858848452568054,0.8265077471733093,0.4483776092529297,0.4,1.8810640573501587,0.589470386505127
1.2382138967514038,0.49638816714286804,0.7418257296085358,0.4454996585845947,0.43333333333333335,1.6185306310653687,0.578559398651123
1.1318130493164062,0.49476027488708496,0.6370527744293213,0.43415844440460205,0.5666666666666667,1.614389419555664,0.563069224357605
1.242580533027649,0.5036422610282898,0.7389382719993591,0.4464779496192932,0.3666666666666667,1.8175387382507324,0.5555869340896606
1.2699532508850098,0.45258671045303345,0.8173665404319763,0.3942575454711914,0.43333333333333335,2.095442056655884,0.4974040985107422
1.18685781955719,0.43500393629074097,0.751853883266449,0.3671373724937439,0.4666666666666667,1.9685699939727783,0.48697853088378906
1.1836040019989014,0.49528369307518005,0.6883203089237213,0.45196983218193054,0.43333333333333335,1.769263505935669,0.549501895904541
1.1687711477279663,0.4781630039215088,0.6906081438064575,0.4210662841796875,0.5666666666666667,2.160172700881958,0.5176913738250732
1.165012001991272,0.47344034910202026,0.6915716528892517,0.42839714884757996,0.4666666666666667,1.8789104223251343,0.5193923711776733
1.161914587020874,0.480172336101532,0.681742250919342,0.4409463405609131,0.5333333333333333,2.101504325866699,0.5386002659797668
1.2038018703460693,0.48433345556259155,0.7194684147834778,0.42244261503219604,0.5,2.3774797916412354,0.5187195539474487
1.143923044204712,0.506464958190918,0.637458086013794,0.46073442697525024,0.4666666666666667,2.0007874965667725,0.5514904856681824
1.1616674661636353,0.48768293857574463,0.6739845275878906,0.4366653859615326,0.4666666666666667,1.7141062021255493,0.528155505657196
1.1394848823547363,0.46444058418273926,0.6750442981719971,0.4099784791469574,0.6,2.130002498626709,0.5049543380737305
1.189401626586914,0.475531667470932,0.7138699591159821,0.42307770252227783,0.43333333333333335,2.1034929752349854,0.5213032364845276
1.121347427368164,0.4632139205932617,0.6581335067749023,0.4067400395870209,0.5,1.6014115810394287,0.49128079414367676
1.1411888599395752,0.4498876929283142,0.691301167011261,0.39381250739097595,0.5,1.7704335451126099,0.48807963728904724
1.1055165529251099,0.4844214916229248,0.6210950613021851,0.4339666962623596,0.5,2.2153382301330566,0.5314523577690125
1.1457966566085815,0.4797355830669403,0.6660610735416412,0.4256938099861145,0.4666666666666667,1.9870638847351074,0.5217639803886414
1.1280615329742432,0.47071680426597595,0.6573447287082672,0.4105793833732605,0.6333333333333333,2.250216007232666,0.4998915195465088
1.1476632356643677,0.5116443037986755,0.6360189318656921,0.4371458888053894,0.5333333333333333,2.158214807510376,0.5395507216453552
1.1395230293273926,0.4868311882019043,0.6526918411254883,0.4273892343044281,0.6333333333333333,2.014665365219116,0.5210347175598145
1.0534188747406006,0.4951810836791992,0.5582377910614014,0.4577499330043793,0.4666666666666667,1.9327682256698608,0.5497727394104004
1.138033390045166,0.46744200587272644,0.6705913841724396,0.4206937253475189,0.5,2.1849141120910645,0.5108280181884766
1.0651826858520508,0.5113630294799805,0.5538196563720703,0.45937085151672363,0.6333333333333333,1.5999037027359009,0.5514583587646484
1.0874419212341309,0.4994823634624481,0.5879595577716827,0.43600594997406006,0.5333333333333333,1.9548580646514893,0.5282894968986511
1.1666984558105469,0.4569583833217621,0.7097400724887848,0.40365535020828247,0.5,2.1692652702331543,0.49484461545944214
1.1459784507751465,0.4737262725830078,0.6722521781921387,0.41418954730033875,0.4666666666666667,2.0141360759735107,0.5136502981185913
1.1319818496704102,0.45902153849601746,0.6729603111743927,0.4032370448112488,0.43333333333333335,1.6173202991485596,0.4997260272502899
1.127245306968689,0.4960786700248718,0.6311666369438171,0.44235584139823914,0.43333333333333335,2.150648355484009,0.5388892889022827
1.1640268564224243,0.44301658868789673,0.7210102677345276,0.3979083001613617,0.43333333333333335,2.029724597930908,0.4829944372177124
1.1476473808288574,0.4917277693748474,0.65591961145401,0.4161558151245117,0.43333333333333335,2.1116786003112793,0.5128405094146729
1.17087721824646,0.4945945739746094,0.6762826442718506,0.4265001714229584,0.4,2.288904905319214,0.5280548334121704
1.0939639806747437,0.46559977531433105,0.6283642053604126,0.41319704055786133,0.4666666666666667,2.197782039642334,0.5050421953201294
1.0718917846679688,0.4891607165336609,0.5827310681343079,0.4364444613456726,0.5,2.3521628379821777,0.536632239818573
1.106374740600586,0.46643704175949097,0.639937698841095,0.4259048402309418,0.43333333333333335,1.7729977369308472,0.5185437202453613
1.084122896194458,0.5021452903747559,0.5819776058197021,0.4473135471343994,0.5666666666666667,2.1773877143859863,0.5435172319412231
1.0694236755371094,0.4979097843170166,0.5715138912200928,0.4498066306114197,0.5666666666666667,2.3642776012420654,0.5375673770904541
1.101515531539917,0.4932481646537781,0.6082673668861389,0.42578816413879395,0.5,1.651310682296753,0.5239317417144775
1.1575884819030762,0.4535951018333435,0.7039933800697327,0.3988998830318451,0.4666666666666667,2.2202131748199463,0.49919039011001587
1.0666072368621826,0.5228619575500488,0.5437452793121338,0.4766469895839691,0.5333333333333333,1.7668546438217163,0.5756702423095703
1.044917106628418,0.49887800216674805,0.5460391044616699,0.4629003405570984,0.4666666666666667,2.4347336292266846,0.5534066557884216
1.1338562965393066,0.48712509870529175,0.6467311978340149,0.4398007392883301,0.5333333333333333,2.10575532913208,0.531693696975708
1.0903325080871582,0.48460447788238525,0.605728030204773,0.4529818892478943,0.3666666666666667,1.8707853555679321,0.541632890701294
1.0451023578643799,0.5009621381759644,0.5441402196884155,0.4641595780849457,0.5333333333333333,2.176117420196533,0.5564915537834167
1.1290137767791748,0.47347506880760193,0.6555387079715729,0.4405854344367981,0.43333333333333335,2.394514322280884,0.5297845602035522
1.1033222675323486,0.46279916167259216,0.6405231058597565,0.43508070707321167,0.4666666666666667,2.2111241817474365,0.5277759432792664
1.131460428237915,0.4826856851577759,0.6487747430801392,0.4258788824081421,0.4666666666666667,1.9863721132278442,0.522549033164978
1.006840467453003,0.49214309453964233,0.5146973729133606,0.4715055823326111,0.6333333333333333,2.2842304706573486,0.557077944278717
1.0257222652435303,0.4946630001068115,0.5310592651367188,0.4591653347015381,0.5666666666666667,2.0694923400878906,0.5515329837799072
1.1078579425811768,0.495970219373703,0.6118877232074738,0.4474417567253113,0.4666666666666667,2.1593801975250244,0.5500389933586121
1.052828311920166,0.4938308596611023,0.5589974522590637,0.4517394006252289,0.4,2.0460731983184814,0.5449767112731934
1.1091835498809814,0.456291139125824,0.6528924107551575,0.42413967847824097,0.5333333333333333,2.0473828315734863,0.5135746002197266
1.1518561840057373,0.45705175399780273,0.6948044300079346,0.4106963276863098,0.4,1.7590055465698242,0.5028769373893738
1.129697322845459,0.4640015959739685,0.6656957268714905,0.43714088201522827,0.4666666666666667,2.18228816986084,0.538569450378418
1.1412652730941772,0.4766555726528168,0.6646097004413605,0.4379037022590637,0.4,1.813971757888794,0.5324219465255737
1.111907720565796,0.48873278498649597,0.6231749355792999,0.4473121762275696,0.5333333333333333,2.076061487197876,0.5383180975914001
1.0770323276519775,0.5070918798446655,0.569940447807312,0.46341562271118164,0.4666666666666667,2.0404510498046875,0.5613123178482056
1.0677762031555176,0.5037810802459717,0.5639951229095459,0.4574407935142517,0.4666666666666667,1.9393633604049683,0.5556875467300415
1.106992483139038,0.468151330947876,0.6388411521911621,0.42986756563186646,0.4,2.079375743865967,0.5312630534172058
1.0925871133804321,0.46365267038345337,0.6289344429969788,0.40985211730003357,0.4,1.7999621629714966,0.5006382465362549
1.1127263307571411,0.47479304671287537,0.6379332840442657,0.4311208426952362,0.4666666666666667,1.6759923696517944,0.5268756747245789
1.0439422130584717,0.48943933844566345,0.5545028746128082,0.47440919280052185,0.6,1.6198861598968506,0.5655548572540283
1.1791350841522217,0.4195546507835388,0.7595804333686829,0.40030187368392944,0.4666666666666667,2.3180835247039795,0.48860782384872437
1.132408857345581,0.43264317512512207,0.699765682220459,0.398196280002594,0.4666666666666667,2.042630434036255,0.4881540536880493
1.1613731384277344,0.47350364923477173,0.6878694891929626,0.4545012414455414,0.5333333333333333,2.070132255554199,0.5564327239990234
1.1154825687408447,0.4364355504512787,0.679047018289566,0.40729600191116333,0.43333333333333335,2.173128366470337,0.5065947771072388
0.9921306371688843,0.49675852060317993,0.49537211656570435,0.47758007049560547,0.7333333333333334,2.2977805137634277,0.5735570788383484
1.1653741598129272,0.44710201025009155,0.7182721495628357,0.4017963409423828,0.5333333333333333,1.7640209197998047,0.49658989906311035
1.1245343685150146,0.4858475625514984,0.6386868059635162,0.4407275915145874,0.4,1.8754452466964722,0.5359055399894714
1.106989860534668,0.45960086584091187,0.6473889946937561,0.4210403859615326,0.5333333333333333,1.948113203048706,0.5184515714645386
0.9662293195724487,0.49136480689048767,0.47486451268196106,0.47454795241355896,0.5333333333333333,2.4350578784942627,0.5657726526260376
1.1397937536239624,0.4730754792690277,0.6667182743549347,0.4614412188529968,0.4,2.149519920349121,0.563112735748291
1.1456820964813232,0.4770289361476898,0.6686531603336334,0.44588643312454224,0.4,2.155984401702881,0.5429091453552246
1.128434181213379,0.4585305154323578,0.6699036657810211,0.4401411712169647,0.4,2.09795880317688,0.540453314781189
1.1777340173721313,0.45923206210136414,0.7185019552707672,0.44034430384635925,0.43333333333333335,1.8455923795700073,0.5404553413391113
1.1279075145721436,0.44447100162506104,0.6834365129470825,0.44382211565971375,0.33333333333333337,1.9342327117919922,0.5416486859321594
1.1127047538757324,0.45694655179977417,0.6557582020759583,0.444574236869812,0.4,2.1795003414154053,0.5366700887680054
1.1287870407104492,0.4430018663406372,0.685785174369812,0.42759519815444946,0.43333333333333335,2.261451005935669,0.5229341983795166
1.132753849029541,0.4926604628562927,0.6400933861732483,0.44628748297691345,0.5,2.1542716026306152,0.542600154876709
1.0705504417419434,0.48309168219566345,0.5874587595462799,0.44752436876296997,0.4666666666666667,1.9647737741470337,0.5417017936706543
1.0520234107971191,0.4791712462902069,0.5728521645069122,0.4346104562282562,0.4,2.064192533493042,0.5299336910247803
1.0852785110473633,0.49341973662376404,0.5918587744235992,0.47168517112731934,0.4666666666666667,1.8573819398880005,0.5736408233642578
1.117714524269104,0.4575881361961365,0.6601263880729675,0.4428090453147888,0.5,2.4450275897979736,0.5352972745895386
1.1013511419296265,0.43134164810180664,0.6700094938278198,0.4030134081840515,0.5666666666666667,2.3157219886779785,0.4980696439743042
1.094151258468628,0.4993368983268738,0.5948143601417542,0.45424407720565796,0.5,1.8330332040786743,0.5489695072174072
1.052446722984314,0.4734571874141693,0.5789895355701447,0.4370982348918915,0.5,1.5559828281402588,0.5386559963226318
1.0704686641693115,0.4618707299232483,0.6085979342460632,0.4271629750728607,0.5,1.6361109018325806,0.518899142742157
1.1094330549240112,0.4512128233909607,0.6582202315330505,0.44023609161376953,0.5,1.5456066131591797,0.5279961824417114
1.1042025089263916,0.4377095699310303,0.6664929389953613,0.43056029081344604,0.33333333333333337,2.208940267562866,0.5283677577972412
1.018319845199585,0.5199508666992188,0.4983689785003662,0.49890241026878357,0.3666666666666667,2.4171853065490723,0.5983129739761353
1.0681227445602417,0.4892725944519043,0.5788501501083374,0.46140965819358826,0.5666666666666667,2.3112523555755615,0.5559103488922119
1.1452875137329102,0.4777294993400574,0.6675580143928528,0.45788222551345825,0.43333333333333335,1.7947651147842407,0.5602917075157166
1.0782979726791382,0.4658982753753662,0.612399697303772,0.4548484981060028,0.5,1.8851817846298218,0.5535881519317627
1.186448335647583,0.41730064153671265,0.7691476941108704,0.41078853607177734,0.5333333333333333,2.1476237773895264,0.5053955316543579
1.1380596160888672,0.44630810618400574,0.6917515099048615,0.44587987661361694,0.4666666666666667,1.6165486574172974,0.5396222472190857
1.1232037544250488,0.47486674785614014,0.6483370065689087,0.4685981273651123,0.5,1.3845086097717285,0.5691623091697693
1.1953763961791992,0.45031875371932983,0.7450576424598694,0.4326469302177429,0.3666666666666667,2.012544631958008,0.5355865955352783
1.1222894191741943,0.4886109530925751,0.6336784660816193,0.4615105986595154,0.3666666666666667,1.627381443977356,0.5698461532592773
1.1290709972381592,0.44923293590545654,0.6798380613327026,0.43957266211509705,0.5333333333333333,2.0359485149383545,0.5372909307479858
1.07738196849823,0.459804505109787,0.617577463388443,0.4678981900215149,0.5,2.0968589782714844,0.5633273124694824
1.0276436805725098,0.49806302785873413,0.5295806527137756,0.459143728017807,0.4666666666666667,2.040078639984131,0.5644533634185791
1.0561124086380005,0.46787166595458984,0.5882407426834106,0.4296090006828308,0.4666666666666667,2.603757858276367,0.5189756751060486
1.156224250793457,0.43639636039733887,0.7198278903961182,0.43266257643699646,0.5333333333333333,2.0006134510040283,0.5318760871887207
1.169682502746582,0.47650235891342163,0.6931801438331604,0.4381386637687683,0.43333333333333335,1.7253413200378418,0.5509478449821472
1.0801217555999756,0.44086164236068726,0.6392601132392883,0.4445440173149109,0.5,1.7164045572280884,0.542223334312439
1.0947206020355225,0.47535037994384766,0.6193702220916748,0.4577955901622772,0.6,2.160142660140991,0.5586174726486206
0.9854351878166199,0.5267410278320312,0.4586941599845886,0.5054663419723511,0.6333333333333333,1.8488965034484863,0.5974502563476562
1.1548974514007568,0.48279517889022827,0.6721022725105286,0.4760311543941498,0.33333333333333337,1.6811003684997559,0.5825992822647095
1.1014902591705322,0.47467613220214844,0.6268141269683838,0.47848865389823914,0.43333333333333335,2.4636783599853516,0.5713291168212891
1.1110124588012695,0.439704954624176,0.6713075041770935,0.44318699836730957,0.5333333333333333,1.9228241443634033,0.5385169386863708
1.1410152912139893,0.46498364210128784,0.6760316491127014,0.4598256051540375,0.4,2.0659899711608887,0.568081259727478
1.0462977886199951,0.48178261518478394,0.5645151734352112,0.45332008600234985,0.6,1.9027096033096313,0.5615378618240356
1.0912178754806519,0.4432859420776367,0.6479319334030151,0.45848044753074646,0.4666666666666667,2.2071468830108643,0.5576233267784119
0.9982657432556152,0.518559455871582,0.4797062873840332,0.5040963888168335,0.5,1.939103603363037,0.602428138256073
1.127570390701294,0.45037388801574707,0.6771965026855469,0.4502699077129364,0.43333333333333335,1.9400843381881714,0.5520771145820618
1.0116651058197021,0.4891793131828308,0.5224857926368713,0.5000725984573364,0.4666666666666667,2.0305404663085938,0.5972608923912048
1.1575435400009155,0.4465455412864685,0.710997998714447,0.43198317289352417,0.4,1.9434558153152466,0.5332741737365723
1.035678505897522,0.5148710012435913,0.5208075046539307,0.49286073446273804,0.5,2.177915573120117,0.5943343639373779
1.1158149242401123,0.4658665060997009,0.6499484181404114,0.47128748893737793,0.5333333333333333,2.1992135047912598,0.5693995952606201
1.1782116889953613,0.41490739583969116,0.7633042931556702,0.4199133813381195,0.4,2.280165433883667,0.5251697301864624
1.0891897678375244,0.4861745536327362,0.6030152142047882,0.4799017310142517,0.4666666666666667,2.129040241241455,0.5898791551589966
1.1087336540222168,0.470371812582016,0.6383618414402008,0.4643421173095703,0.43333333333333335,2.139317035675049,0.5733221769332886
1.0372223854064941,0.49299097061157227,0.5442314147949219,0.47970515489578247,0.4666666666666667,2.417532444000244,0.5842791199684143
1.141324520111084,0.4859049320220947,0.6554195880889893,0.4644167423248291,0.43333333333333335,2.1055784225463867,0.5774298906326294
1.0713480710983276,0.4870579242706299,0.5842901468276978,0.5095605254173279,0.5333333333333333,2.3236188888549805,0.6090327501296997
1.0604267120361328,0.45799124240875244,0.6024354696273804,0.44432830810546875,0.5,2.02337646484375,0.538571298122406
1.1620107889175415,0.4379115700721741,0.7240992188453674,0.4165514409542084,0.5,2.148566961288452,0.526132345199585
1.0894927978515625,0.46509385108947754,0.624398946762085,0.46547192335128784,0.4666666666666667,2.0567970275878906,0.5627148747444153
1.089368462562561,0.476493239402771,0.61287522315979,0.4610016942024231,0.4666666666666667,2.463820219039917,0.5608020424842834
1.0848948955535889,0.49585437774658203,0.5890405178070068,0.4828771948814392,0.33333333333333337,2.1023361682891846,0.5894254446029663
1.0338199138641357,0.4720498025417328,0.561770111322403,0.4560973048210144,0.5333333333333333,2.2412054538726807,0.556908130645752
1.0569736957550049,0.5048066973686218,0.5521669983863831,0.49752217531204224,0.4,2.0293896198272705,0.6016831398010254
1.0179343223571777,0.4980573058128357,0.519877016544342,0.47552213072776794,0.5,1.9900379180908203,0.5774154663085938
1.079035758972168,0.4699273109436035,0.6091084480285645,0.4565544128417969,0.5,1.7897965908050537,0.5616251230239868
1.1722655296325684,0.44319161772727966,0.7290739119052887,0.43004655838012695,0.4666666666666667,2.0001869201660156,0.5330504775047302
1.0575577020645142,0.4930245876312256,0.5645331144332886,0.48563000559806824,0.43333333333333335,1.6786260604858398,0.5874743461608887
1.0598037242889404,0.4884672164916992,0.5713365077972412,0.4765753149986267,0.5,1.9611707925796509,0.5790094137191772
1.0709550380706787,0.4629608988761902,0.6079941391944885,0.46498164534568787,0.5,2.24955415725708,0.5649967789649963
1.0905674695968628,0.4742073714733124,0.6163600981235504,0.47983992099761963,0.43333333333333335,2.3658885955810547,0.5819768905639648
1.1068971157073975,0.4942680299282074,0.6126290857791901,0.4784669280052185,0.3666666666666667,2.09416127204895,0.583926796913147
1.0803998708724976,0.4729088544845581,0.6074910163879395,0.47690439224243164,0.3666666666666667,1.5580861568450928,0.590437650680542
1.0924656391143799,0.44633039832115173,0.6461352407932281,0.427604079246521,0.43333333333333335,1.699347734451294,0.5244466662406921
1.0559678077697754,0.5072335004806519,0.5487343072891235,0.5081971287727356,0.5333333333333333,1.7788500785827637,0.6093307733535767
1.105804443359375,0.4895034730434418,0.6163009703159332,0.4902774691581726,0.5333333333333333,1.8923605680465698,0.5951849222183228
1.107682466506958,0.4438450038433075,0.6638374626636505,0.45635247230529785,0.4666666666666667,2.09789776802063,0.5554280281066895
1.102496862411499,0.4694764316082001,0.633020430803299,0.47332215309143066,0.4666666666666667,2.279514789581299,0.5825001001358032
1.0472475290298462,0.49060651659965515,0.556641012430191,0.4981204867362976,0.43333333333333335,2.3247528076171875,0.60868239402771
1.1411798000335693,0.4695695638656616,0.6716102361679077,0.4530784487724304,0.5,2.159452438354492,0.5618865489959717
1.0132614374160767,0.5007654428482056,0.5124959945678711,0.4894733130931854,0.43333333333333335,2.2950820922851562,0.5917627215385437
1.1803479194641113,0.448953241109848,0.7313946783542633,0.45751285552978516,0.4,1.9423425197601318,0.565863847732544
1.035062551498413,0.48064181208610535,0.5544207394123077,0.4926447868347168,0.4,2.140011787414551,0.599516749382019
1.1853387355804443,0.4505551755428314,0.7347835600376129,0.4688740670681,0.43333333333333335,1.7071516513824463,0.5740282535552979
1.1416146755218506,0.46993955969810486,0.6716751158237457,0.47967326641082764,0.5333333333333333,2.0758495330810547,0.5902853012084961
1.1144474744796753,0.4770240783691406,0.6374233961105347,0.466555118560791,0.5,2.0131924152374268,0.5778670907020569
1.0497955083847046,0.4697088897228241,0.5800866186618805,0.47142553329467773,0.5666666666666667,1.7913700342178345,0.5718017816543579
0.9875978231430054,0.5043270587921143,0.4832707643508911,0.502644419670105,0.5,1.5090221166610718,0.6011298894882202
1.0241206884384155,0.4639272689819336,0.5601934194564819,0.45335960388183594,0.4666666666666667,2.1662731170654297,0.553216814994812
1.0434739589691162,0.4926137924194336,0.5508601665496826,0.4958980977535248,0.33333333333333337,2.1345741748809814,0.6042656898498535
1.093900442123413,0.4732632040977478,0.6206372380256653,0.47755253314971924,0.4666666666666667,1.9443883895874023,0.5755955576896667
1.041334867477417,0.4943036437034607,0.5470312237739563,0.5090318918228149,0.5333333333333333,1.617401123046875,0.6142329573631287
1.1009883880615234,0.47588643431663513,0.6251019537448883,0.4871889054775238,0.5333333333333333,1.9782193899154663,0.5973300337791443
1.1551623344421387,0.4756312072277069,0.6795311272144318,0.4831826090812683,0.4,2.115950584411621,0.5880786776542664
1.1073660850524902,0.43568238615989685,0.6716836988925934,0.42774030566215515,0.5666666666666667,1.8356654644012451,0.5312104821205139
1.1666604280471802,0.4417060315608978,0.7249543964862823,0.4293169379234314,0.4,2.1613290309906006,0.5409367084503174
1.0492082834243774,0.4815135896205902,0.5676946938037872,0.48317718505859375,0.5,1.7597930431365967,0.5994762182235718
1.0503109693527222,0.5066874027252197,0.5436235666275024,0.5075069665908813,0.4666666666666667,2.1075873374938965,0.6131449937820435
1.1467126607894897,0.4431264400482178,0.703586220741272,0.44080621004104614,0.43333333333333335,2.0169339179992676,0.5552237033843994
1.1686383485794067,0.43721938133239746,0.7314189672470093,0.4535101354122162,0.43333333333333335,2.458115339279175,0.562072217464447
1.0998010635375977,0.4392107129096985,0.6605903506278992,0.44281166791915894,0.4666666666666667,2.1518795490264893,0.549022912979126
1.0515248775482178,0.47963833808898926,0.5718865394592285,0.5123152136802673,0.4666666666666667,2.245471954345703,0.6232654452323914
1.0986452102661133,0.45631223917007446,0.6423329710960388,0.463022917509079,0.4666666666666667,2.079843282699585,0.5678837299346924
1.125398874282837,0.4834657609462738,0.6419331133365631,0.48090872168540955,0.30000000000000004,1.5309771299362183,0.5947190523147583
1.2014676332473755,0.4222102165222168,0.7792574167251587,0.41671237349510193,0.5,1.747877836227417,0.5293745398521423
1.0440982580184937,0.44542738795280457,0.5986708700656891,0.4636502265930176,0.5,2.045973062515259,0.5750839710235596
1.1545424461364746,0.45992106199264526,0.6946213841438293,0.45860815048217773,0.3666666666666667,2.0580151081085205,0.5692431330680847
1.1498029232025146,0.4815588891506195,0.6682440340518951,0.46224284172058105,0.4666666666666667,2.2389423847198486,0.5726638436317444
1.1025500297546387,0.4725271463394165,0.6300228834152222,0.4786883294582367,0.5,1.9716150760650635,0.5978742837905884
1.14536452293396,0.441518634557724,0.703845888376236,0.461786687374115,0.4666666666666667,2.239969253540039,0.569379448890686
1.129436731338501,0.4904697835445404,0.6389669477939606,0.5046527981758118,0.3666666666666667,1.8501691818237305,0.6233744025230408
1.1394286155700684,0.44671785831451416,0.6927107572555542,0.46081238985061646,0.30000000000000004,1.3505771160125732,0.5741846561431885
1.0810937881469727,0.4545961022377014,0.6264976859092712,0.47205647826194763,0.4666666666666667,1.851201057434082,0.5834867358207703
1.1458213329315186,0.44931790232658386,0.6965034306049347,0.44887775182724,0.4,2.1201207637786865,0.563893735408783
1.113588809967041,0.43764573335647583,0.6759430766105652,0.43743467330932617,0.43333333333333335,2.0798285007476807,0.5528199672698975
0.9904974699020386,0.48423394560813904,0.5062635242938995,0.4971482455730438,0.5333333333333333,2.2081947326660156,0.6014184951782227
1.0932434797286987,0.49066922068595886,0.6025742590427399,0.5012708902359009,0.4,2.180821418762207,0.6122081279754639
1.182591438293457,0.4108458459377289,0.7717455923557281,0.40176403522491455,0.4666666666666667,2.1106300354003906,0.5176668167114258
1.0886430740356445,0.4765321612358093,0.6121109127998352,0.48606404662132263,0.43333333333333335,2.0218935012817383,0.5973880290985107
1.0785797834396362,0.49217361211776733,0.5864061713218689,0.4844653606414795,0.5333333333333333,1.9316262006759644,0.596564531326294
1.1024668216705322,0.4432584047317505,0.6592084169387817,0.4524261951446533,0.43333333333333335,2.3012688159942627,0.5701603889465332
1.0847725868225098,0.45356494188308716,0.6312076449394226,0.46496105194091797,0.4666666666666667,2.052839517593384,0.5852218866348267
1.0901658535003662,0.4686558246612549,0.6215100288391113,0.4629531800746918,0.6,1.4776519536972046,0.5782104730606079
1.079514503479004,0.46500563621520996,0.614508867263794,0.4702706038951874,0.4666666666666667,1.999436616897583,0.5866750478744507
1.188232421875,0.4279930591583252,0.7602393627166748,0.42856666445732117,0.4,2.19702410697937,0.5388078689575195
1.0977509021759033,0.5014055967330933,0.5963453054428101,0.4955301880836487,0.4,1.8302453756332397,0.6063417792320251
1.1192659139633179,0.4525296092033386,0.6667363047599792,0.44434797763824463,0.5666666666666667,1.6803398132324219,0.5605115294456482
1.1212908029556274,0.4445030689239502,0.6767877340316772,0.4532937705516815,0.5,1.7851015329360962,0.5629928708076477
1.1469966173171997,0.42595991492271423,0.7210367023944855,0.4324795603752136,0.43333333333333335,1.8531253337860107,0.5381283760070801
1.1069201231002808,0.4652866721153259,0.6416334509849548,0.47290611267089844,0.4,1.9380258321762085,0.590496838092804
1.1720670461654663,0.44671833515167236,0.725348711013794,0.434006929397583,0.3666666666666667,2.1073970794677734,0.550147533416748
1.135133147239685,0.46194005012512207,0.673193097114563,0.4558943212032318,0.5333333333333333,1.7499573230743408,0.5722679495811462
1.0579910278320312,0.5042690634727478,0.5537219643592834,0.5102956295013428,0.4,2.34916615486145,0.6293913722038269
1.1396197080612183,0.4287305772304535,0.7108891308307648,0.44202882051467896,0.4,2.0304577350616455,0.5499353408813477
1.0920524597167969,0.42031872272491455,0.6717337369918823,0.43619489669799805,0.4666666666666667,2.1694581508636475,0.5512598752975464
1.1464910507202148,0.4256889224052429,0.7208021283149719,0.42984598875045776,0.4666666666666667,1.8418643474578857,0.5425752401351929
1.165767788887024,0.4494759440422058,0.7162918448448181,0.4517471194267273,0.4,1.722273826599121,0.5693957805633545
1.1183178424835205,0.4564121961593628,0.6619056463241577,0.464275598526001,0.5333333333333333,1.7838659286499023,0.5805025100708008
1.132251262664795,0.4947506785392761,0.6375005841255188,0.47337159514427185,0.43333333333333335,1.8174113035202026,0.5908483862876892
1.1147065162658691,0.420109361410141,0.6945971548557281,0.4400483965873718,0.43333333333333335,2.132234811782837,0.5475184321403503
1.180108904838562,0.46945708990097046,0.7106518149375916,0.4591233730316162,0.3666666666666667,2.2227442264556885,0.573951005935669
1.079615831375122,0.4527793526649475,0.6268364787101746,0.46286940574645996,0.5,1.9010460376739502,0.5717271566390991
1.1980122327804565,0.45731061697006226,0.7407016158103943,0.46058735251426697,0.2666666666666667,1.4401766061782837,0.5730223059654236
1.1320555210113525,0.4378321170806885,0.6942234039306641,0.4499337375164032,0.4,1.9036905765533447,0.566139817237854
1.1223845481872559,0.45122823119163513,0.6711563169956207,0.459550142288208,0.43333333333333335,1.9912173748016357,0.5725390315055847
1.112854242324829,0.48915895819664,0.6236952841281891,0.4802171587944031,0.43333333333333335,2.46687650680542,0.5988860130310059
1.1357531547546387,0.45590516924858093,0.6798479855060577,0.45272108912467957,0.2666666666666667,2.283676862716675,0.5717788934707642
1.0972832441329956,0.4631917178630829,0.6340915262699127,0.465570867061615,0.4,2.0277366638183594,0.5826350450515747
1.0618290901184082,0.4693676233291626,0.5924614667892456,0.46967679262161255,0.5,1.7809171676635742,0.5820869207382202
1.1099810600280762,0.47234541177749634,0.6376356482505798,0.4687783718109131,0.4666666666666667,2.2944540977478027,0.5900720953941345
1.1715723276138306,0.42151808738708496,0.7500542402267456,0.4229494333267212,0.3666666666666667,1.8624845743179321,0.5410400629043579
1.0845823287963867,0.4619423747062683,0.6226399540901184,0.46746525168418884,0.43333333333333335,1.519683837890625,0.5774853229522705
1.0527422428131104,0.5091131925582886,0.5436290502548218,0.49617433547973633,0.5666666666666667,1.7571994066238403,0.6114568114280701
1.0159882307052612,0.46938666701316833,0.5466015636920929,0.48469823598861694,0.5,1.7200617790222168,0.6038607954978943
1.1542251110076904,0.4486224353313446,0.7056026756763458,0.44168803095817566,0.3666666666666667,2.2499687671661377,0.5666245222091675
1.175520896911621,0.432537317276001,0.7429835796356201,0.4284040927886963,0.4,1.7518846988677979,0.5470998883247375
1.1047604084014893,0.468716561794281,0.6360438466072083,0.45003771781921387,0.4666666666666667,2.020432949066162,0.573539137840271
0.8974218368530273,0.5133764743804932,0.3840453624725342,0.5238875150680542,0.7,2.3998055458068848,0.6356799602508545
1.1010205745697021,0.46355390548706055,0.6374666690826416,0.4662044048309326,0.4,1.7581013441085815,0.5841653943061829
1.0888408422470093,0.4780597686767578,0.6107810735702515,0.4395385682582855,0.5666666666666667,2.557142496109009,0.5671820640563965
1.1392472982406616,0.46426981687545776,0.6749774813652039,0.4478292465209961,0.5,2.297259569168091,0.5622703433036804
1.0004339218139648,0.5198639035224915,0.4805700182914734,0.5071921348571777,0.5333333333333333,1.647705078125,0.6259288787841797
1.071830153465271,0.4660886228084564,0.6057415306568146,0.4564632773399353,0.30000000000000004,1.485945463180542,0.5815600156784058
1.1182992458343506,0.483825147151947,0.6344740986824036,0.4601632058620453,0.33333333333333337,1.7671897411346436,0.5898711085319519
1.1260392665863037,0.454250693321228,0.6717885732650757,0.44962525367736816,0.33333333333333337,1.9946322441101074,0.5761162638664246
1.146554946899414,0.48226016759872437,0.6642947793006897,0.4388919770717621,0.3666666666666667,2.0583012104034424,0.5638914704322815
1.078321933746338,0.4560379981994629,0.622283935546875,0.44509196281433105,0.4,2.269031524658203,0.5623334646224976
1.17439603805542,0.44633716344833374,0.7280588746070862,0.4086153507232666,0.30000000000000004,1.8175878524780273,0.530718982219696
1.0813517570495605,0.4968169927597046,0.584534764289856,0.48225516080856323,0.3666666666666667,1.7222737073898315,0.6044489145278931
1.0921905040740967,0.46510571241378784,0.6270847916603088,0.43541085720062256,0.5,1.4113177061080933,0.5587799549102783
1.1412975788116455,0.47077688574790955,0.670520693063736,0.4332486093044281,0.4666666666666667,1.9876397848129272,0.5547398328781128
1.06760835647583,0.5007268786430359,0.5668814778327942,0.45535439252853394,0.5,1.9738825559616089,0.5798071622848511
1.140977144241333,0.47588253021240234,0.6650946140289307,0.43979811668395996,0.30000000000000004,1.6258190870285034,0.5642403364181519
1.076769471168518,0.4882439076900482,0.5885255634784698,0.44271939992904663,0.4,2.2268013954162598,0.568388044834137
1.1116985082626343,0.4724571704864502,0.6392413377761841,0.3990795612335205,0.4666666666666667,2.431457757949829,0.5316847562789917
1.0990633964538574,0.4645143449306488,0.6345490515232086,0.41720050573349,0.4666666666666667,1.8463141918182373,0.5427738428115845
1.058546543121338,0.488143652677536,0.5704028904438019,0.4312899112701416,0.4,2.275773763656616,0.5543662309646606
1.09153413772583,0.49143075942993164,0.6001033782958984,0.42189306020736694,0.43333333333333335,2.459097146987915,0.5440406203269958
1.05003821849823,0.4873061180114746,0.5627321004867554,0.4226374626159668,0.5,2.003117084503174,0.5478464961051941
1.1044386625289917,0.5119441151618958,0.592494547367096,0.440678209066391,0.30000000000000004,1.8426783084869385,0.5625206232070923
1.120789885520935,0.48848915100097656,0.6323007345199585,0.4030541777610779,0.43333333333333335,1.8135594129562378,0.5276817679405212
1.0664188861846924,0.5034587383270264,0.562960147857666,0.41192612051963806,0.5,1.9371716976165771,0.5310761332511902
1.0931453704833984,0.48011934757232666,0.6130260229110718,0.38784274458885193,0.43333333333333335,1.522178053855896,0.5062482357025146
1.0906301736831665,0.4838199019432068,0.6068102717399597,0.388597697019577,0.43333333333333335,1.9826107025146484,0.49645909667015076
1.1144176721572876,0.4947614073753357,0.6196562647819519,0.3932904005050659,0.4,2.264082670211792,0.5010090470314026
1.1356828212738037,0.4746682643890381,0.6610145568847656,0.3518187999725342,0.43333333333333335,1.9369828701019287,0.4714260995388031
1.0638582706451416,0.5163077116012573,0.5475505590438843,0.4041097164154053,0.43333333333333335,1.692544937133789,0.5194264650344849
1.078361988067627,0.48757022619247437,0.5907917618751526,0.36605367064476013,0.4,2.101198196411133,0.4785005450248718
0.9972366094589233,0.5476229190826416,0.44961369037628174,0.4269424378871918,0.4666666666666667,1.7921186685562134,0.5279587507247925
1.1549956798553467,0.45408767461776733,0.7009080052375793,0.33170807361602783,0.30000000000000004,1.5931317806243896,0.44429516792297363
1.0946869850158691,0.48754653334617615,0.607140451669693,0.3731496036052704,0.4666666666666667,1.740536093711853,0.4889915883541107
1.1028690338134766,0.49720484018325806,0.6056641936302185,0.3786940574645996,0.4,2.1187071800231934,0.5108808279037476
1.11212158203125,0.46805238723754883,0.6440691947937012,0.3672046661376953,0.5666666666666667,2.022256374359131,0.5090878009796143
1.0854281187057495,0.5058345198631287,0.5795935988426208,0.39453697204589844,0.33333333333333337,2.3057548999786377,0.5424628853797913
1.091508388519287,0.5135353803634644,0.5779730081558228,0.40871644020080566,0.43333333333333335,2.1113100051879883,0.5669625401496887
1.0506082773208618,0.5384519100189209,0.5121563673019409,0.45599961280822754,0.4,1.8204814195632935,0.6035732626914978
1.0216801166534424,0.523223340511322,0.49845677614212036,0.427462637424469,0.33333333333333337,2.102325677871704,0.5772978663444519
1.0846588611602783,0.517129123210907,0.5675297379493713,0.42833632230758667,0.3666666666666667,1.8636107444763184,0.5972015857696533
1.1094778776168823,0.48565638065338135,0.623821496963501,0.40507254004478455,0.4,2.0836923122406006,0.5769994854927063
1.0417125225067139,0.5358012914657593,0.5059112310409546,0.4719924330711365,0.4666666666666667,2.1896884441375732,0.641494870185852
1.001153826713562,0.5745665431022644,0.4265872836112976,0.5016734600067139,0.5666666666666667,2.27663516998291,0.6788768768310547
1.0462946891784668,0.5436305999755859,0.5026640892028809,0.47905224561691284,0.43333333333333335,2.1874477863311768,0.650747537612915
1.1170018911361694,0.4851951599121094,0.6318067312240601,0.4129358232021332,0.30000000000000004,2.162890911102295,0.5877375602722168
0.9981449842453003,0.5578704476356506,0.44027453660964966,0.4882192313671112,0.6666666666666667,2.3862204551696777,0.6528332829475403
1.0310431718826294,0.5510233640670776,0.48001980781555176,0.49608200788497925,0.33333333333333337,1.6767138242721558,0.6568787693977356
1.0222342014312744,0.5377873182296753,0.4844468832015991,0.4618667960166931,0.33333333333333337,1.964481234550476,0.629985511302948
1.0788929462432861,0.4992368817329407,0.5796560645103455,0.42884406447410583,0.33333333333333337,1.4253817796707153,0.5942941904067993
1.0737457275390625,0.5097087621688843,0.5640369653701782,0.44957324862480164,0.3666666666666667,1.8360459804534912,0.6088207960128784
1.0849684476852417,0.5181607007980347,0.566807746887207,0.4565739631652832,0.43333333333333335,1.6879892349243164,0.6111047267913818
1.051020860671997,0.5457562208175659,0.5052646398544312,0.4829343259334564,0.43333333333333335,1.8938417434692383,0.6417752504348755
1.1368358135223389,0.5295233130455017,0.6073125004768372,0.45372265577316284,0.4,1.6113178730010986,0.6071135997772217
1.0704368352890015,0.5209445953369141,0.5494922399520874,0.46118539571762085,0.5,1.6882425546646118,0.6175470352172852
1.1188058853149414,0.5041245222091675,0.6146813631057739,0.43752288818359375,0.4666666666666667,2.004859209060669,0.5908633470535278
1.0600390434265137,0.5882794857025146,0.471759557723999,0.515044629573822,0.4666666666666667,1.9574300050735474,0.6658707857131958
1.0361080169677734,0.5887646675109863,0.4473433494567871,0.5002021789550781,0.43333333333333335,2.1885929107666016,0.6618356704711914
1.080499529838562,0.589333713054657,0.49116581678390503,0.4917701184749603,0.2666666666666667,1.9945096969604492,0.6460456848144531
1.0544835329055786,0.5974050760269165,0.4570784568786621,0.5145357847213745,0.43333333333333335,1.6369277238845825,0.6688628196716309
1.1149327754974365,0.5892093777656555,0.525723397731781,0.5113415718078613,0.43333333333333335,2.2361879348754883,0.6762406229972839
1.1194233894348145,0.5993502140045166,0.5200731754302979,0.5022205710411072,0.4666666666666667,2.0088322162628174,0.6492958664894104
1.0379236936569214,0.652083158493042,0.3858405351638794,0.5512096881866455,0.4666666666666667,1.9785009622573853,0.7102438807487488
1.0814201831817627,0.6081191301345825,0.4733010530471802,0.5062412023544312,0.4666666666666667,2.021271228790283,0.6614450812339783
1.1585897207260132,0.5566423535346985,0.6019473671913147,0.47651028633117676,0.4666666666666667,1.8466050624847412,0.6272665858268738
1.1386126279830933,0.5641993284225464,0.5744132995605469,0.48099035024642944,0.30000000000000004,1.8086520433425903,0.6278795599937439
1.1006416082382202,0.5937753319740295,0.5068662762641907,0.5087353587150574,0.4,1.390384554862976,0.6524413824081421
1.1735870838165283,0.5301717519760132,0.6434153318405151,0.4458920955657959,0.33333333333333337,1.3472148180007935,0.6039415597915649
1.1478955745697021,0.5445749759674072,0.6033205986022949,0.47001034021377563,0.4,2.1289422512054443,0.6209731698036194
1.128066062927246,0.5655434131622314,0.5625226497650146,0.4841187000274658,0.5333333333333333,1.9531240463256836,0.6391030550003052
1.1284854412078857,0.565185546875,0.5632998943328857,0.4748351573944092,0.43333333333333335,1.8087983131408691,0.627737283706665
1.1284573078155518,0.5522323846817017,0.5762249231338501,0.4757388234138489,0.3666666666666667,1.7797975540161133,0.6449183821678162
1.1382582187652588,0.5730557441711426,0.5652024745941162,0.48442885279655457,0.4,1.9569509029388428,0.6330097913742065
1.1775587797164917,0.5522019267082214,0.6253568530082703,0.47095364332199097,0.3666666666666667,1.7035390138626099,0.6204515695571899
1.087244987487793,0.5821861624717712,0.5050588250160217,0.4922853410243988,0.5,1.8320869207382202,0.6382570862770081
1.0764274597167969,0.5905402302742004,0.48588722944259644,0.5036822557449341,0.4666666666666667,1.7224595546722412,0.6489198803901672
1.0713409185409546,0.5596630573272705,0.5116778612136841,0.4828663766384125,0.43333333333333335,1.8659420013427734,0.6423401832580566
1.0821269750595093,0.5581680536270142,0.5239589214324951,0.4752650260925293,0.5,2.1841766834259033,0.6185876131057739
1.027827262878418,0.5624685883522034,0.4653586745262146,0.4899715781211853,0.5333333333333333,1.8467812538146973,0.6385039687156677
1.1131458282470703,0.5135597586631775,0.5995860695838928,0.46809062361717224,0.4666666666666667,1.9888646602630615,0.6232699751853943
0.976853609085083,0.5807174444198608,0.39613616466522217,0.5006375312805176,0.4666666666666667,1.5744843482971191,0.6607666015625
1.1076805591583252,0.4957354962825775,0.6119450628757477,0.4428442418575287,0.33333333333333337,2.1518752574920654,0.5883702635765076
1.117368459701538,0.48332902789115906,0.634039431810379,0.4184022843837738,0.43333333333333335,2.256807565689087,0.580661416053772
1.025363802909851,0.539680540561676,0.48568326234817505,0.4567224979400635,0.4,1.6157137155532837,0.6223411560058594
1.0830235481262207,0.46462148427963257,0.6184020638465881,0.4125593304634094,0.3666666666666667,2.1655778884887695,0.5579155683517456
1.0733634233474731,0.4450027644634247,0.6283606588840485,0.3803812861442566,0.4666666666666667,2.3177387714385986,0.5459017157554626
1.077117681503296,0.488778680562973,0.5883390009403229,0.419221967458725,0.4666666666666667,2.289522886276245,0.5736775398254395
1.0723669528961182,0.4300515651702881,0.6423153877258301,0.3749563694000244,0.30000000000000004,1.8702365159988403,0.5202864408493042
0.995887279510498,0.4929245412349701,0.502962738275528,0.4139375388622284,0.5666666666666667,1.7454887628555298,0.5734399557113647
1.028707504272461,0.48384571075439453,0.5448617935180664,0.39606961607933044,0.43333333333333335,2.1769914627075195,0.5483519434928894
1.0091763734817505,0.45136210322380066,0.5578142702579498,0.3699739873409271,0.4,2.2200803756713867,0.5148789882659912
1.090181589126587,0.41816556453704834,0.6720160245895386,0.3355832099914551,0.4666666666666667,2.528257369995117,0.45494067668914795
1.0640121698379517,0.42570361495018005,0.6383085548877716,0.32565897703170776,0.3666666666666667,2.0438778400421143,0.43608880043029785
0.9730234146118164,0.44491708278656006,0.5281063318252563,0.34101271629333496,0.5,2.176334857940674,0.45132145285606384
0.9275641441345215,0.44786152243614197,0.4797026216983795,0.32214075326919556,0.6666666666666667,1.9233298301696777,0.4333207607269287
1.0295898914337158,0.42309850454330444,0.6064913868904114,0.31162112951278687,0.4666666666666667,2.4480693340301514,0.4161542057991028
1.0321006774902344,0.3854389190673828,0.6466617584228516,0.27880406379699707,0.43333333333333335,2.1019701957702637,0.373875230550766
1.0005348920822144,0.4110834002494812,0.5894514918327332,0.2961898446083069,0.5666666666666667,1.9156743288040161,0.3954019546508789
0.9329186677932739,0.4275386929512024,0.5053799748420715,0.3213084042072296,0.6666666666666667,2.107754707336426,0.42507266998291016
1.0210270881652832,0.409757137298584,0.6112699508666992,0.2900891900062561,0.5,1.9616812467575073,0.3927971124649048
1.0491595268249512,0.3761744499206543,0.6729850769042969,0.2597489058971405,0.5,2.042182445526123,0.35284850001335144
1.0331761837005615,0.3925897479057312,0.6405864357948303,0.2835899293422699,0.5666666666666667,2.0220959186553955,0.383897066116333
1.0518263578414917,0.39054685831069946,0.6612794995307922,0.2782052159309387,0.4666666666666667,1.5771169662475586,0.38254767656326294
1.0044485330581665,0.39481863379478455,0.609629899263382,0.2844235599040985,0.5,1.865086555480957,0.3752429187297821
1.0630476474761963,0.37314876914024353,0.6898988783359528,0.26990967988967896,0.4666666666666667,1.7170181274414062,0.35851821303367615
1.018782615661621,0.3853735327720642,0.6334090828895569,0.28873902559280396,0.5,2.406357526779175,0.38773059844970703
0.9801101088523865,0.40156012773513794,0.5785499811172485,0.3106176257133484,0.5333333333333333,2.0100982189178467,0.4113325774669647
1.0146567821502686,0.4425349831581116,0.572121798992157,0.31584876775741577,0.4,2.1546764373779297,0.4242863655090332
1.06480073928833,0.38518866896629333,0.6796120703220367,0.2641509771347046,0.43333333333333335,2.1438984870910645,0.3652891516685486
0.9868491888046265,0.43121397495269775,0.5556352138519287,0.30990052223205566,0.5666666666666667,1.7281914949417114,0.41452670097351074
0.9399394989013672,0.43629416823387146,0.5036453306674957,0.31101322174072266,0.4666666666666667,1.905575156211853,0.41561636328697205
1.7618602514266968,0.5134369134902954,1.2484233379364014,0.7734264731407166,0.5666666666666667,1.1867600679397583,0.8460173606872559
1.5477031469345093,0.38935279846191406,1.1583503484725952,0.7359992265701294,0.3666666666666667,1.4671685695648193,0.8005468249320984
1.3892663717269897,0.7043837308883667,0.684882640838623,0.8557729721069336,0.6333333333333333,1.7090548276901245,0.921238362789154
1.514136791229248,0.515447199344635,0.998689591884613,0.7492119073867798,0.43333333333333335,1.732851505279541,0.8490719795227051
1.4687526226043701,0.5619381070137024,0.9068145155906677,0.7548708915710449,0.5,1.3422900438308716,0.846692681312561
1.434094786643982,0.4815353751182556,0.9525594115257263,0.722973108291626,0.4666666666666667,1.1138614416122437,0.8042653799057007
1.456498146057129,0.4187832474708557,1.0377148985862732,0.7046529650688171,0.43333333333333335,1.7010557651519775,0.8100579977035522
1.4531015157699585,0.6199517250061035,0.833149790763855,0.7071101665496826,0.4666666666666667,1.9341024160385132,0.7957166433334351
1.5869834423065186,0.6108362078666687,0.9761472344398499,0.7415468692779541,0.5,1.702394723892212,0.8009015917778015
1.436605453491211,0.5002455711364746,0.9363598823547363,0.6774486899375916,0.33333333333333337,1.6399312019348145,0.7569663524627686
1.3086717128753662,0.6641840934753418,0.6444876194000244,0.7348387241363525,0.5333333333333333,1.7862424850463867,0.8237775564193726
1.3566663265228271,0.46111345291137695,0.8955528736114502,0.7196516990661621,0.43333333333333335,1.32219398021698,0.7925538420677185
1.3269031047821045,0.6403645277023315,0.686538577079773,0.6921006441116333,0.5333333333333333,1.6096352338790894,0.78855299949646
1.2852673530578613,0.7422615885734558,0.5430057644844055,0.7710995674133301,0.5666666666666667,1.9070645570755005,0.7982861399650574
1.3408889770507812,0.5464626550674438,0.7944263219833374,0.7322243452072144,0.43333333333333335,1.5705715417861938,0.8098124265670776
1.451246976852417,0.5302354097366333,0.9210115671157837,0.7627886533737183,0.4666666666666667,1.1341214179992676,0.8735672831535339
1.3836281299591064,0.5020451545715332,0.8815829753875732,0.7679036855697632,0.5666666666666667,0.8233157396316528,0.8433608412742615
1.3851919174194336,0.5409979224205017,0.8441939949989319,0.800442636013031,0.6,1.326209306716919,0.8830966353416443
1.263472557067871,0.6125582456588745,0.6509143114089966,0.7932684421539307,0.5333333333333333,1.5813472270965576,0.8836344480514526
1.3798937797546387,0.5623239278793335,0.8175698518753052,0.7957947254180908,0.5666666666666667,1.6660034656524658,0.8781999945640564
1.191026210784912,0.6240512132644653,0.5669749975204468,0.7921807169914246,0.5,1.0443795919418335,0.8679442405700684
1.605989694595337,0.5289508104324341,1.0770388841629028,0.7960307598114014,0.43333333333333335,1.2513459920883179,0.8704394102096558
1.4006398916244507,0.6070330142974854,0.7936068773269653,0.764002799987793,0.5333333333333333,1.4652842283248901,0.8449989557266235
1.4277160167694092,0.6800519824028015,0.7476640343666077,0.7761246562004089,0.5333333333333333,1.8168312311172485,0.848441481590271
1.4079663753509521,0.6464126110076904,0.7615537643432617,0.7847833633422852,0.6,2.141493558883667,0.86211097240448
1.511892557144165,0.5291501879692078,0.9827423691749573,0.6985217928886414,0.6,1.9233225584030151,0.7851793766021729
1.4095748662948608,0.705414891242981,0.7041599750518799,0.7804383039474487,0.5333333333333333,1.6139718294143677,0.8564814925193787
1.4420799016952515,0.628929853439331,0.8131500482559204,0.7419270873069763,0.5666666666666667,1.7308986186981201,0.8238180875778198
1.4402083158493042,0.843049943447113,0.5971583724021912,0.8214079737663269,0.6333333333333333,1.2029268741607666,0.8936636447906494
1.4179672002792358,0.7688156962394714,0.6491515040397644,0.8451027870178223,0.6666666666666667,1.8466322422027588,0.8987187147140503
1.5648086071014404,0.5979697108268738,0.9668388962745667,0.6904651522636414,0.43333333333333335,1.4729337692260742,0.7859002947807312
1.4687808752059937,0.7226840853691101,0.7460967898368835,0.7692660689353943,0.5666666666666667,1.7713245153427124,0.8349859714508057
1.5755233764648438,0.7098903656005859,0.8656330108642578,0.7325350046157837,0.6,2.065195083618164,0.8186168670654297
1.7633743286132812,0.6757253408432007,1.0876489877700806,0.6898133754730225,0.5333333333333333,1.7849775552749634,0.784589946269989
1.823887825012207,0.8153743743896484,1.0085134506225586,0.8008081912994385,0.4666666666666667,1.6909841299057007,0.8918052911758423
1.734602928161621,0.7508549690246582,0.9837479591369629,0.7196502685546875,0.4666666666666667,1.7797300815582275,0.8201498985290527
1.6894569396972656,0.8427977561950684,0.8466591835021973,0.7690931558609009,0.43333333333333335,1.7906798124313354,0.8649057149887085
1.655573844909668,0.7836045026779175,0.8719693422317505,0.7197046279907227,0.33333333333333337,1.5193156003952026,0.835576057434082
1.8193473815917969,0.7981793284416199,1.021168053150177,0.7175264358520508,0.5,1.2905423641204834,0.8127915263175964
1.825635313987732,0.7784918546676636,1.0471434593200684,0.6501628160476685,0.4666666666666667,1.757725477218628,0.781644344329834
1.6705102920532227,0.818966269493103,0.8515440225601196,0.6623387336730957,0.5,1.7026218175888062,0.7780500650405884
1.6158921718597412,0.7850521802902222,0.830839991569519,0.6359387636184692,0.5333333333333333,1.5482207536697388,0.7503849864006042
1.5554940700531006,0.7654361724853516,0.790057897567749,0.5816399455070496,0.5,1.4193663597106934,0.7034626007080078
1.6618623733520508,0.6990830898284912,0.9627792835235596,0.5664323568344116,0.5,1.7619308233261108,0.6608974933624268
1.5352500677108765,0.7371978163719177,0.7980522513389587,0.6038968563079834,0.5,2.0368127822875977,0.6987497210502625
1.4798673391342163,0.6992917060852051,0.7805756330490112,0.5295437574386597,0.4666666666666667,1.8601408004760742,0.6440521478652954
1.4795244932174683,0.6530165076255798,0.8265079855918884,0.5459240078926086,0.4,1.7212395668029785,0.6413614749908447
1.3184986114501953,0.7968974113464355,0.5216012001037598,0.630138635635376,0.6,1.448838710784912,0.72264164686203
1.4714683294296265,0.6139630079269409,0.8575053215026855,0.5221322774887085,0.43333333333333335,1.6641961336135864,0.622711181640625
1.275552749633789,0.6022641658782959,0.6732885837554932,0.498348206281662,0.6,1.9658173322677612,0.5754315853118896
1.2778490781784058,0.548808217048645,0.7290408611297607,0.46402060985565186,0.5,1.9482004642486572,0.549980103969574
1.182260274887085,0.6254478096961975,0.5568124651908875,0.5170390009880066,0.6666666666666667,1.7191197872161865,0.6161278486251831
1.2036139965057373,0.5409262180328369,0.6626877784729004,0.43755006790161133,0.43333333333333335,1.9252781867980957,0.5548169016838074
1.1668757200241089,0.5336611270904541,0.6332145929336548,0.44431424140930176,0.5666666666666667,2.041210889816284,0.5655195116996765
1.1134355068206787,0.5804359912872314,0.5329995155334473,0.5149770975112915,0.6666666666666667,1.810671329498291,0.6449424028396606
1.0290262699127197,0.5610684156417847,0.46795785427093506,0.5222145318984985,0.5666666666666667,1.0991383790969849,0.6386857628822327
1.0320475101470947,0.5592468976974487,0.472800612449646,0.5608178377151489,0.6,1.7325994968414307,0.6959680318832397
0.99778151512146,0.5248541235923767,0.47292739152908325,0.5474079847335815,0.6333333333333333,1.5870956182479858,0.6917991638183594
1.0401204824447632,0.4157058894634247,0.6244145929813385,0.524715781211853,0.6,1.8058347702026367,0.6248620748519897
0.8882737159729004,0.4570605158805847,0.4312132000923157,0.5530470013618469,0.5666666666666667,2.032646656036377,0.6944139003753662
1.0326428413391113,0.35990965366363525,0.6727331876754761,0.47789430618286133,0.5,1.8796827793121338,0.6110074520111084
0.9824981689453125,0.49248024821281433,0.49001792073249817,0.5539483428001404,0.43333333333333335,1.3210158348083496,0.6686640977859497
1.07796049118042,0.3988216817378998,0.6791388094425201,0.5480515956878662,0.6,1.7841562032699585,0.6408208608627319
1.2651349306106567,0.44667577743530273,0.818459153175354,0.534955620765686,0.43333333333333335,1.9822912216186523,0.6192081570625305
1.1813429594039917,0.40454620122909546,0.7767967581748962,0.4791118800640106,0.5333333333333333,1.9252315759658813,0.5761643648147583
1.353201150894165,0.43938344717025757,0.9138177037239075,0.5505746006965637,0.5,2.1648006439208984,0.6451532244682312
1.12691068649292,0.5848492980003357,0.5420613884925842,0.5997983813285828,0.5,2.003126621246338,0.6923277378082275
1.2603570222854614,0.5129539966583252,0.7474030256271362,0.5582304000854492,0.5,2.1323180198669434,0.6570253372192383
1.117786169052124,0.522650420665741,0.5951357483863831,0.5499117970466614,0.4666666666666667,1.8524491786956787,0.6639325618743896
1.4368404150009155,0.5661823749542236,0.8706580400466919,0.5731446743011475,0.3666666666666667,1.7290308475494385,0.6835623979568481
1.4035029411315918,0.5341411232948303,0.8693618178367615,0.5571496486663818,0.4,2.0929787158966064,0.6803223490715027
1.3867883682250977,0.511406421661377,0.8753819465637207,0.5189425945281982,0.5333333333333333,2.1667234897613525,0.6570674180984497
1.339707612991333,0.597771406173706,0.741936206817627,0.5450409650802612,0.6333333333333333,1.989437460899353,0.6961555480957031
1.2084927558898926,0.5568920373916626,0.65160071849823,0.5033681988716125,0.4666666666666667,1.8511600494384766,0.642535924911499
1.3184680938720703,0.5204736590385437,0.7979944348335266,0.5135382413864136,0.5,2.1341559886932373,0.6486742496490479
1.4714231491088867,0.4953377842903137,0.976085364818573,0.474296510219574,0.4,2.145664930343628,0.5979533195495605
1.3488702774047852,0.5724263191223145,0.7764439582824707,0.5390998721122742,0.5,2.251818895339966,0.6752667427062988
1.358957052230835,0.5224409103393555,0.8365161418914795,0.5477608442306519,0.5,1.8603466749191284,0.6717149615287781
1.3212506771087646,0.539281964302063,0.7819687128067017,0.5401986837387085,0.5,1.970780372619629,0.6600069999694824
1.3382480144500732,0.5064710378646851,0.8317769765853882,0.4338324964046478,0.43333333333333335,1.8832141160964966,0.5926515460014343
1.2297476530075073,0.6210030317306519,0.6087446212768555,0.5691194534301758,0.33333333333333337,2.1210741996765137,0.6788212656974792
1.2016913890838623,0.617822527885437,0.5838688611984253,0.513586163520813,0.4,1.881852626800537,0.6330053210258484
1.2473121881484985,0.5371952652931213,0.7101169228553772,0.4553951621055603,0.4666666666666667,2.3114542961120605,0.5671380162239075
1.1858618259429932,0.6574140191078186,0.5284478068351746,0.5509214401245117,0.33333333333333337,1.8291041851043701,0.6727365255355835
1.2473890781402588,0.497300386428833,0.7500886917114258,0.4607022702693939,0.5333333333333333,1.5856386423110962,0.6196722388267517
1.2056121826171875,0.6514710187911987,0.5541411638259888,0.5244627594947815,0.43333333333333335,2.1017253398895264,0.6515803337097168
1.1349375247955322,0.687647819519043,0.44728970527648926,0.5894038677215576,0.5333333333333333,1.991937279701233,0.7217491865158081
1.2153948545455933,0.6640877723693848,0.5513070821762085,0.5612666606903076,0.4666666666666667,2.128490924835205,0.6956088542938232
1.3667449951171875,0.540400505065918,0.8263444900512695,0.5052902102470398,0.4,2.221587657928467,0.6704446077346802
1.2918899059295654,0.5922245979309082,0.6996653079986572,0.49433839321136475,0.4,1.8691962957382202,0.659085750579834
1.3642051219940186,0.5589012503623962,0.8053038716316223,0.5164738893508911,0.33333333333333337,1.5345053672790527,0.6844651699066162
1.289604663848877,0.5714676380157471,0.7181370258331299,0.5136691331863403,0.43333333333333335,1.922544002532959,0.672430694103241
1.3505263328552246,0.5210651159286499,0.8294612169265747,0.5162047743797302,0.5333333333333333,1.6048305034637451,0.6879338622093201
1.313244342803955,0.5664759874343872,0.7467683553695679,0.5047805905342102,0.43333333333333335,1.9052283763885498,0.6623382568359375
1.157564401626587,0.6374121904373169,0.52015221118927,0.5627247095108032,0.43333333333333335,1.632790446281433,0.6902424097061157
1.2200193405151367,0.5482563972473145,0.6717629432678223,0.48683786392211914,0.3666666666666667,1.6271201372146606,0.6260429620742798
1.116972804069519,0.5948411822319031,0.522131621837616,0.5128213167190552,0.5666666666666667,1.7384363412857056,0.6490309238433838
1.2178353071212769,0.6039072275161743,0.6139280796051025,0.5093938112258911,0.5333333333333333,1.5337330102920532,0.645290732383728
1.286463975906372,0.5079090595245361,0.7785549163818359,0.4400721788406372,0.43333333333333335,1.817922830581665,0.5883526802062988
1.2122504711151123,0.5407199859619141,0.6715304851531982,0.4597871005535126,0.43333333333333335,1.5460602045059204,0.6140851974487305
1.144456386566162,0.615570068359375,0.5288863182067871,0.5180929899215698,0.3666666666666667,1.5827664136886597,0.6547443270683289
1.1808803081512451,0.5255411863327026,0.6553391218185425,0.45471590757369995,0.5666666666666667,1.7477309703826904,0.6090389490127563
1.161094069480896,0.5404174327850342,0.6206766366958618,0.4237605035305023,0.5,1.759975552558899,0.589496374130249
1.1111578941345215,0.599413275718689,0.5117446184158325,0.4943839907646179,0.5,1.8160480260849,0.6401239633560181
1.0929210186004639,0.5812411904335022,0.5116798281669617,0.481037974357605,0.43333333333333335,2.0044915676116943,0.6397624015808105
1.1931428909301758,0.5645244121551514,0.6286184787750244,0.4945376515388489,0.4,1.9275890588760376,0.6638041138648987
1.1524875164031982,0.5958900451660156,0.5565974712371826,0.5007683038711548,0.5666666666666667,1.5017235279083252,0.6761465072631836
1.0170016288757324,0.5406209230422974,0.47638070583343506,0.4816504120826721,0.4,2.1925368309020996,0.6557064056396484
1.0682601928710938,0.5529869198799133,0.5152732729911804,0.45842546224594116,0.4,1.5600687265396118,0.6262086629867554
1.0597831010818481,0.5838513970375061,0.47593170404434204,0.47832775115966797,0.43333333333333335,2.3279666900634766,0.6550899147987366
0.9715695381164551,0.6002286672592163,0.37134087085723877,0.5063380002975464,0.3666666666666667,1.9977078437805176,0.6929163932800293
1.019757866859436,0.5865264534950256,0.4332314133644104,0.4948497712612152,0.43333333333333335,1.481243371963501,0.6923290491104126
0.9884401559829712,0.5622482895851135,0.42619186639785767,0.4459647536277771,0.5333333333333333,1.647143006324768,0.6173409223556519
0.91984623670578,0.5827203392982483,0.33712589740753174,0.46967801451683044,0.5333333333333333,2.1036994457244873,0.6523479223251343
1.0332398414611816,0.5671762228012085,0.46606361865997314,0.44111645221710205,0.43333333333333335,2.1354146003723145,0.6548916697502136
1.0511791706085205,0.535441517829895,0.5157376527786255,0.43980103731155396,0.3666666666666667,1.6072043180465698,0.6471326947212219
0.9877513647079468,0.5580694675445557,0.4296818971633911,0.48605865240097046,0.3666666666666667,1.954224705696106,0.6966896057128906
0.9622952342033386,0.5627977848052979,0.39949744939804077,0.45964479446411133,0.5,2.1643831729888916,0.6714908480644226
1.006941795349121,0.5522445440292358,0.45469725131988525,0.451632022857666,0.5,1.9774202108383179,0.6717675924301147
0.9293859004974365,0.6125693321228027,0.3168165683746338,0.5247653722763062,0.4666666666666667,1.8036075830459595,0.7432268857955933
1.0073084831237793,0.5312278270721436,0.47608065605163574,0.42229288816452026,0.43333333333333335,1.9315088987350464,0.6318033933639526
0.9139584898948669,0.5440400242805481,0.36991846561431885,0.4759795665740967,0.33333333333333337,2.104733467102051,0.6844534873962402
0.9254536628723145,0.532880961894989,0.39257270097732544,0.45090407133102417,0.5,1.6079342365264893,0.6747598648071289
0.9340685606002808,0.5174921154975891,0.41657644510269165,0.4184130132198334,0.3666666666666667,2.168466806411743,0.6200339794158936
0.9645542502403259,0.508316695690155,0.4562375545501709,0.4179084897041321,0.43333333333333335,1.9547172784805298,0.6323931217193604
0.9509676694869995,0.5007771253585815,0.45019054412841797,0.3975517153739929,0.43333333333333335,1.8657816648483276,0.6246437430381775
0.8846027851104736,0.5145224332809448,0.3700803518295288,0.4189433455467224,0.4666666666666667,1.9768279790878296,0.6228301525115967
0.9140757322311401,0.5003001093864441,0.41377562284469604,0.403855562210083,0.5,2.390733003616333,0.6229844689369202
0.9077072143554688,0.4878372550010681,0.41986995935440063,0.39394935965538025,0.4666666666666667,2.0725276470184326,0.5931073427200317
0.9434870481491089,0.4900427758693695,0.4534442722797394,0.36276325583457947,0.4666666666666667,2.185692310333252,0.5598711371421814
0.8958972692489624,0.4937433898448944,0.402153879404068,0.3856867551803589,0.43333333333333335,2.304157257080078,0.5851013660430908
0.9106847643852234,0.48341548442840576,0.4272692799568176,0.3493233919143677,0.4,1.9300731420516968,0.5435034036636353
0.8931047320365906,0.49425292015075684,0.39885181188583374,0.3692863881587982,0.33333333333333337,1.4222439527511597,0.5551592111587524
0.8790037631988525,0.512603759765625,0.36640000343322754,0.3820333480834961,0.4666666666666667,2.0514297485351562,0.5570317506790161
0.8290618658065796,0.4841436743736267,0.3449181914329529,0.37870949506759644,0.5,2.2903316020965576,0.5377368330955505
0.8666510581970215,0.4702192544937134,0.3964318037033081,0.35217151045799255,0.5,1.9521980285644531,0.49362120032310486
0.8140251636505127,0.5047800540924072,0.30924510955810547,0.3933689594268799,0.43333333333333335,1.9989659786224365,0.5419687032699585
0.8898595571517944,0.4838143289089203,0.40604522824287415,0.3634423613548279,0.5,2.1133437156677246,0.522559404373169
0.9018456339836121,0.4332246780395508,0.4686209559440613,0.3102303743362427,0.5,2.000311851501465,0.45616626739501953
0.9228677749633789,0.4586855173110962,0.4641822576522827,0.33836978673934937,0.5,1.8069684505462646,0.49778255820274353
0.9489137530326843,0.4389301538467407,0.5099835991859436,0.3073975443840027,0.3666666666666667,1.9261630773544312,0.45917797088623047
0.8920587301254272,0.47270292043685913,0.4193558096885681,0.3580966889858246,0.4666666666666667,1.7972748279571533,0.5084197521209717
0.9125403761863708,0.452495813369751,0.4600445628166199,0.34786123037338257,0.5333333333333333,1.8475596904754639,0.4907931983470917
0.8520231246948242,0.4531964957714081,0.39882662892341614,0.3517690598964691,0.5,2.1178834438323975,0.49720871448516846
0.9016852378845215,0.44406658411026,0.4576186537742615,0.3226014971733093,0.4666666666666667,2.048527956008911,0.4747093915939331
0.8224322199821472,0.5001689195632935,0.32226330041885376,0.40012258291244507,0.4666666666666667,1.8378219604492188,0.5463851690292358
0.8517173528671265,0.4651312828063965,0.38658607006073,0.3636356294155121,0.4666666666666667,2.2175378799438477,0.506896436214447
0.8348873853683472,0.46950864791870117,0.365378737449646,0.3640129566192627,0.5333333333333333,1.5833677053451538,0.5079960823059082
0.8198630213737488,0.48600777983665466,0.3338552415370941,0.37148651480674744,0.6333333333333333,1.72206711769104,0.5216674208641052
0.894987940788269,0.4462661147117615,0.44872182607650757,0.33808133006095886,0.3666666666666667,2.1433112621307373,0.48182570934295654
0.8969647884368896,0.43127259612083435,0.4656921923160553,0.3229227364063263,0.3666666666666667,2.1652371883392334,0.4598599374294281
0.8277630805969238,0.43776166439056396,0.39000141620635986,0.327565461397171,0.43333333333333335,1.9679830074310303,0.46000540256500244
0.850306510925293,0.4683453440666199,0.3819611668586731,0.37422776222229004,0.5333333333333333,2.0765373706817627,0.517803430557251
0.8715559840202332,0.44522497057914734,0.4263310134410858,0.33560431003570557,0.6,2.517909288406372,0.47408080101013184
0.7527951002120972,0.48261284828186035,0.2701822519302368,0.38762301206588745,0.5333333333333333,2.171919107437134,0.5273432731628418
0.8396148085594177,0.4485430121421814,0.39107179641723633,0.3478420674800873,0.3666666666666667,2.3477487564086914,0.4811556339263916
0.8850098848342896,0.4546184539794922,0.43039143085479736,0.36350953578948975,0.5333333333333333,1.9335607290267944,0.5049178004264832
0.8117963671684265,0.48719868063926697,0.32459768652915955,0.39145979285240173,0.43333333333333335,1.855712890625,0.5348984599113464
0.9132635593414307,0.4301163852214813,0.48314717411994934,0.32361215353012085,0.5333333333333333,1.9350435733795166,0.46035903692245483
0.8706849813461304,0.4142114520072937,0.45647352933883667,0.3198559284210205,0.4666666666666667,1.9521243572235107,0.44833025336265564
0.8122798800468445,0.44825494289398193,0.36402493715286255,0.34826087951660156,0.5333333333333333,2.1265552043914795,0.4884854257106781
0.8328545093536377,0.4605969786643982,0.3722575306892395,0.34995707869529724,0.5333333333333333,2.421663761138916,0.48610830307006836
0.8962249159812927,0.4498785138130188,0.4463464021682739,0.3336871266365051,0.5333333333333333,2.316603183746338,0.4871740937232971
0.7677976489067078,0.47770676016807556,0.2900908887386322,0.3843569755554199,0.4,1.941178798675537,0.5214738845825195
0.8530707359313965,0.4398950934410095,0.41317564249038696,0.3321631848812103,0.4666666666666667,2.2378334999084473,0.4713054597377777
0.909702479839325,0.3993957042694092,0.5103067755699158,0.30971071124076843,0.4666666666666667,2.09890079498291,0.4369039535522461
0.8483612537384033,0.4481642246246338,0.40019702911376953,0.35504454374313354,0.5333333333333333,2.1968040466308594,0.49455422163009644
0.8553735613822937,0.4632999300956726,0.3920736312866211,0.35285183787345886,0.5333333333333333,1.9918662309646606,0.5001206398010254
0.7931301593780518,0.4647258222103119,0.32840433716773987,0.3819442391395569,0.4,1.9671478271484375,0.5084326267242432
0.9308468103408813,0.41779643297195435,0.513050377368927,0.3202066421508789,0.43333333333333335,1.9180364608764648,0.46089857816696167
0.8355979323387146,0.4497450292110443,0.3858529031276703,0.3538362681865692,0.5333333333333333,2.047783374786377,0.49174627661705017
0.8930119276046753,0.4168504476547241,0.47616147994995117,0.3240506649017334,0.43333333333333335,2.2918736934661865,0.45833253860473633
0.9158999919891357,0.40244150161743164,0.5134584903717041,0.30337780714035034,0.43333333333333335,2.8858566284179688,0.4403843879699707
0.8779442310333252,0.4224224090576172,0.455521821975708,0.32328513264656067,0.43333333333333335,2.1889781951904297,0.455888032913208
0.8650670051574707,0.4332292079925537,0.431837797164917,0.32552576065063477,0.43333333333333335,2.060692071914673,0.4702211320400238
0.835807740688324,0.4634706377983093,0.37233710289001465,0.37463873624801636,0.4,2.5782413482666016,0.5254822969436646
0.8311593532562256,0.4484151303768158,0.3827442228794098,0.3660751283168793,0.5,1.9901338815689087,0.4912428855895996
0.9083080291748047,0.40442734956741333,0.5038806796073914,0.3211527466773987,0.43333333333333335,1.8106046915054321,0.45779263973236084
0.8478119373321533,0.4541868567466736,0.39362508058547974,0.3590565621852875,0.23333333333333328,1.9947428703308105,0.49358054995536804
0.8453212976455688,0.4345313012599945,0.41078999638557434,0.3649570941925049,0.43333333333333335,2.0179615020751953,0.5011942386627197
0.858791708946228,0.43838343024253845,0.4204082787036896,0.34847521781921387,0.33333333333333337,1.979471206665039,0.4886959195137024
0.8916946649551392,0.4200786352157593,0.4716160297393799,0.32383668422698975,0.4666666666666667,1.9974696636199951,0.45981884002685547
0.8325284719467163,0.42100995779037476,0.41151851415634155,0.34363794326782227,0.43333333333333335,1.5260980129241943,0.4779857099056244
0.7863285541534424,0.4606954753398895,0.32563307881355286,0.39190953969955444,0.6,1.676291823387146,0.522128701210022
0.8816612958908081,0.4155087471008301,0.466152548789978,0.3154293894767761,0.4666666666666667,1.9432989358901978,0.4503946006298065
0.8566238284111023,0.41679877042770386,0.43982505798339844,0.3378502130508423,0.6,1.6645885705947876,0.46350932121276855
0.8745266795158386,0.4408443868160248,0.43368229269981384,0.37072083353996277,0.5,2.3308138847351074,0.5085257887840271
0.9077873229980469,0.3992156684398651,0.5085716545581818,0.3156278431415558,0.5,1.7299542427062988,0.4542011022567749
0.8263101577758789,0.4160346984863281,0.4102754592895508,0.352741003036499,0.5,1.9811491966247559,0.4923960864543915
0.8235843181610107,0.4486146569252014,0.3749696612358093,0.39684993028640747,0.3666666666666667,1.8986895084381104,0.5256070494651794
0.8568490743637085,0.4087296426296234,0.4481194317340851,0.33316174149513245,0.4,2.343432903289795,0.4751877784729004
0.8812910914421082,0.4054511487483978,0.4758399426937103,0.35112643241882324,0.43333333333333335,1.930065393447876,0.4842197299003601
0.9272174835205078,0.4173092842102051,0.5099081993103027,0.33987292647361755,0.5,1.9815788269042969,0.48406124114990234
0.8874470591545105,0.40127262473106384,0.48617443442344666,0.30681729316711426,0.5666666666666667,1.4982326030731201,0.4395155906677246
0.8632681369781494,0.44110679626464844,0.422161340713501,0.3688984811306,0.43333333333333335,1.6289622783660889,0.5006792545318604
0.8981646299362183,0.38750553131103516,0.5106590986251831,0.3149195909500122,0.4,1.630326509475708,0.44467854499816895
0.8560757637023926,0.4070090651512146,0.449066698551178,0.332937628030777,0.5,2.219127893447876,0.46082305908203125
0.8626424670219421,0.4095144271850586,0.45312803983688354,0.34710246324539185,0.43333333333333335,2.05399227142334,0.48247402906417847
0.8108312487602234,0.4304327368736267,0.3803985118865967,0.3913736343383789,0.5666666666666667,2.222334146499634,0.520588755607605
0.838457465171814,0.41659992933273315,0.4218575358390808,0.35068416595458984,0.3666666666666667,1.883562445640564,0.47832903265953064
0.8894707560539246,0.4157772958278656,0.47369346022605896,0.34455156326293945,0.3666666666666667,1.9885823726654053,0.47969502210617065
0.8270666003227234,0.4188048243522644,0.408261775970459,0.3587356209754944,0.5,2.1144566535949707,0.4991982877254486
0.8575763702392578,0.39873242378234863,0.4588439464569092,0.3373596668243408,0.4,2.0681848526000977,0.47468408942222595
0.8905670642852783,0.3890983760356903,0.501468688249588,0.3309074342250824,0.30000000000000004,1.9838083982467651,0.4705221652984619
0.8969763517379761,0.42242154479026794,0.47455480694770813,0.35666221380233765,0.43333333333333335,2.4305579662323,0.4919019937515259
0.9229294657707214,0.37645262479782104,0.5464768409729004,0.3017466068267822,0.5333333333333333,2.4033756256103516,0.4350811243057251
0.850574254989624,0.4094730317592621,0.44110122323036194,0.3687574863433838,0.4,1.7501276731491089,0.49008139967918396
0.7971166372299194,0.45136213302612305,0.3457545042037964,0.4244215190410614,0.4,2.063462495803833,0.552460789680481
0.7615116834640503,0.43030834197998047,0.3312033414840698,0.38166260719299316,0.5666666666666667,1.906394124031067,0.5008508563041687
0.8085329532623291,0.41508620977401733,0.39344674348831177,0.352580189704895,0.4666666666666667,2.5392208099365234,0.4858645796775818
0.8972282409667969,0.3911660313606262,0.5060622096061707,0.3548310399055481,0.43333333333333335,2.063844680786133,0.4982054829597473
0.8257455825805664,0.42947039008140564,0.39627519249916077,0.38716626167297363,0.43333333333333335,2.4111099243164062,0.5170204639434814
0.8640543818473816,0.3941439986228943,0.4699103832244873,0.36303433775901794,0.4,1.9746041297912598,0.49591267108917236
0.8348644971847534,0.4251866936683655,0.40967780351638794,0.39026153087615967,0.5333333333333333,1.8076038360595703,0.5135619044303894
0.7898420095443726,0.405951589345932,0.38389042019844055,0.3629017770290375,0.4,2.098829507827759,0.4980718791484833
0.772042453289032,0.4088159203529358,0.3632265329360962,0.35789358615875244,0.4666666666666667,2.3160104751586914,0.48816102743148804
0.8770369291305542,0.3940447270870209,0.4829922020435333,0.33535680174827576,0.4666666666666667,1.7871763706207275,0.4708971381187439
0.8262211680412292,0.42871806025505066,0.3975031077861786,0.3743745684623718,0.5,2.0621237754821777,0.5038773417472839
0.9319905042648315,0.3765196204185486,0.555470883846283,0.3282310366630554,0.43333333333333335,1.727083683013916,0.46305811405181885
0.8984548449516296,0.4204776883125305,0.4779771566390991,0.3414119482040405,0.4,2.524998903274536,0.47937989234924316
0.7980749011039734,0.4068615138530731,0.39121338725090027,0.3604933023452759,0.5,2.259807825088501,0.49963411688804626
0.8126529455184937,0.4240621030330658,0.38859084248542786,0.38502511382102966,0.4666666666666667,1.881832480430603,0.5321668386459351
0.8519762754440308,0.44586968421936035,0.4061065912246704,0.41259846091270447,0.43333333333333335,1.6154496669769287,0.5485906600952148
0.7999080419540405,0.3923755884170532,0.4075324535369873,0.34764599800109863,0.6333333333333333,2.1475226879119873,0.48333215713500977
0.8299291133880615,0.4190189242362976,0.4109101891517639,0.38572144508361816,0.5666666666666667,2.053156614303589,0.5195515155792236
0.9088537096977234,0.3798030614852905,0.5290506482124329,0.32456445693969727,0.43333333333333335,2.2965803146362305,0.4616337716579437
0.8657152652740479,0.41181740164756775,0.4538978636264801,0.3702434003353119,0.5,2.2174742221832275,0.505439281463623
0.8601821660995483,0.42667168378829956,0.4335104823112488,0.38861164450645447,0.4666666666666667,1.9322549104690552,0.5180943012237549
0.8537721633911133,0.41254085302352905,0.44123131036758423,0.3664928674697876,0.4,2.1529109477996826,0.5036317110061646
0.8358691930770874,0.4162389039993286,0.4196302890777588,0.3938523232936859,0.43333333333333335,1.7523208856582642,0.5180283188819885
0.821631133556366,0.41196855902671814,0.4096625745296478,0.34202462434768677,0.4666666666666667,2.3309433460235596,0.48225539922714233
0.9096627235412598,0.35606086254119873,0.553601861000061,0.31741049885749817,0.43333333333333335,2.0523672103881836,0.4514346122741699
0.8596208095550537,0.3836292624473572,0.47599154710769653,0.3574630916118622,0.33333333333333337,2.1940150260925293,0.49725279211997986
0.8800061941146851,0.3938020169734955,0.4862041771411896,0.3490689992904663,0.43333333333333335,2.141596555709839,0.4830414056777954
0.84807288646698,0.4028027653694153,0.4452701210975647,0.3541386127471924,0.6,1.3757168054580688,0.49739107489585876
0.9240717887878418,0.38162490725517273,0.5424468815326691,0.34688419103622437,0.2666666666666667,1.9736882448196411,0.48548662662506104
0.8901369571685791,0.36874887347221375,0.5213880836963654,0.30812233686447144,0.4666666666666667,2.1077797412872314,0.444159597158432
0.8797075152397156,0.3772302567958832,0.5024772584438324,0.33177077770233154,0.4666666666666667,2.2661988735198975,0.46020936965942383
0.7980544567108154,0.3982158303260803,0.3998386263847351,0.37953734397888184,0.5,2.011317729949951,0.508502185344696
0.8719322085380554,0.3859829306602478,0.4859492778778076,0.3678761124610901,0.43333333333333335,2.04301381111145,0.49629896879196167
0.9617226123809814,0.33361610770225525,0.6281065046787262,0.29985541105270386,0.43333333333333335,2.304198980331421,0.43006205558776855
0.895396888256073,0.3592778146266937,0.5361190736293793,0.3240177631378174,0.4,1.9112868309020996,0.44977447390556335
0.856131911277771,0.3884095549583435,0.4677223563194275,0.3399052619934082,0.5,1.8213434219360352,0.4780603349208832
0.8670527338981628,0.4044687747955322,0.4625839591026306,0.3601875305175781,0.4666666666666667,2.4235661029815674,0.4876851439476013
0.918175220489502,0.37553319334983826,0.5426420271396637,0.321224182844162,0.43333333333333335,2.318925619125366,0.45374712347984314
0.8740053176879883,0.3949694037437439,0.4790359139442444,0.347979873418808,0.4,1.9587945938110352,0.47319936752319336
0.8201833963394165,0.403842568397522,0.41634082794189453,0.3693656325340271,0.43333333333333335,1.8034292459487915,0.5029312968254089
0.9490979909896851,0.3605639338493347,0.5885340571403503,0.3145669102668762,0.3666666666666667,2.2134697437286377,0.4451281428337097
0.8567326068878174,0.37262117862701416,0.4841114282608032,0.32373806834220886,0.5333333333333333,2.4100260734558105,0.4532419443130493
0.85643470287323,0.36324501037597656,0.4931896924972534,0.32803547382354736,0.43333333333333335,2.1093714237213135,0.4563924968242645
0.7726208567619324,0.40748199820518494,0.36513885855674744,0.38566911220550537,0.43333333333333335,2.222721576690674,0.5182880163192749
0.9138692617416382,0.3701207637786865,0.5437484979629517,0.33160650730133057,0.4,2.2042224407196045,0.46533912420272827
0.8585531115531921,0.37991005182266235,0.4786430597305298,0.3588830828666687,0.5333333333333333,1.8189681768417358,0.4875507056713104
0.8586368560791016,0.3771233558654785,0.48151350021362305,0.35314902663230896,0.4666666666666667,1.804162621498108,0.47110435366630554
0.9620981216430664,0.35043519735336304,0.6116629242897034,0.2910881042480469,0.5333333333333333,2.1403183937072754,0.41385337710380554
0.8412889242172241,0.36077484488487244,0.4805140793323517,0.32885122299194336,0.4666666666666667,2.3485541343688965,0.45509275794029236
0.9115325212478638,0.38907647132873535,0.5224560499191284,0.31693390011787415,0.5,1.4507051706314087,0.4441877007484436
0.8640949726104736,0.37629783153533936,0.4877971410751343,0.3277585804462433,0.43333333333333335,1.8829811811447144,0.45998045802116394
0.8685669302940369,0.38722801208496094,0.4813389182090759,0.34446465969085693,0.5,2.0329344272613525,0.46097561717033386
0.9102981090545654,0.3741453289985657,0.5361527800559998,0.3017776906490326,0.5333333333333333,0.9680142402648926,0.42998290061950684
0.8574700355529785,0.3982700705528259,0.4591999650001526,0.3437478244304657,0.4,1.7948286533355713,0.47466397285461426
0.7942031621932983,0.3822728097438812,0.4119303524494171,0.3248724341392517,0.5666666666666667,2.178239345550537,0.44388851523399353
0.8309652805328369,0.36976683139801025,0.46119844913482666,0.3096940219402313,0.4666666666666667,2.1112985610961914,0.42888936400413513
0.827791690826416,0.4127357006072998,0.4150559902191162,0.3395532965660095,0.5333333333333333,1.7689907550811768,0.46873021125793457
0.7137579321861267,0.4304344058036804,0.2833235263824463,0.3703756332397461,0.43333333333333335,2.1974432468414307,0.49394068121910095
0.8013995885848999,0.4154833257198334,0.38591626286506653,0.3621304929256439,0.30000000000000004,1.9086745977401733,0.4836502969264984
0.8043709993362427,0.4196985363960266,0.38467246294021606,0.35899823904037476,0.4666666666666667,2.325984001159668,0.47113165259361267
0.8309824466705322,0.3881322145462036,0.4428502321243286,0.33601146936416626,0.5,2.606757640838623,0.45256876945495605
0.8633017539978027,0.39224928617477417,0.47105246782302856,0.34520047903060913,0.43333333333333335,1.8443059921264648,0.4587971568107605
0.8431614637374878,0.3900068700313568,0.453154593706131,0.3215988278388977,0.43333333333333335,1.842772126197815,0.4494013488292694
0.835915744304657,0.4029364287853241,0.4329793155193329,0.3508889377117157,0.23333333333333328,1.727259874343872,0.4751914441585541
0.7520691156387329,0.42132648825645447,0.33074262738227844,0.3629089295864105,0.4666666666666667,2.327937126159668,0.492081880569458
0.8706256747245789,0.3733140230178833,0.49731165170669556,0.31253060698509216,0.5666666666666667,1.5579824447631836,0.4351365268230438
0.8438195586204529,0.4137999415397644,0.4300196170806885,0.35729849338531494,0.4,1.885300874710083,0.487280935049057
0.8240402936935425,0.40383657813072205,0.42020371556282043,0.36514711380004883,0.5,1.4872080087661743,0.49127334356307983
0.8771408796310425,0.3758181929588318,0.5013226866722107,0.31945738196372986,0.5,2.001014471054077,0.4596211314201355
0.9081076979637146,0.3702077567577362,0.5378999412059784,0.3153458535671234,0.4,2.0121636390686035,0.4656864404678345
0.8655351996421814,0.384233683347702,0.48130151629447937,0.3497196435928345,0.3666666666666667,2.5821735858917236,0.5192906260490417
0.7590827345848083,0.4150781035423279,0.34400463104248047,0.3954511880874634,0.6,1.9287607669830322,0.5574619174003601
0.8118223547935486,0.4210180938243866,0.390804260969162,0.40189963579177856,0.5,2.135643720626831,0.5827850103378296
0.8797323107719421,0.40358680486679077,0.47614550590515137,0.3964865803718567,0.4666666666666667,1.6478105783462524,0.5771251916885376
0.8533005118370056,0.4013005197048187,0.4519999921321869,0.3973281979560852,0.4666666666666667,1.9184942245483398,0.5616981983184814
0.8420370817184448,0.40201330184936523,0.4400237798690796,0.3934433162212372,0.4666666666666667,2.1190502643585205,0.5754032135009766
0.8938822746276855,0.37782227993011475,0.5160599946975708,0.3603026270866394,0.4,1.6164121627807617,0.5374394059181213
0.8247393369674683,0.4200323820114136,0.4047069549560547,0.3948003053665161,0.43333333333333335,2.092533826828003,0.5682969689369202
0.8360986709594727,0.4008006751537323,0.43529799580574036,0.3901745676994324,0.43333333333333335,2.1627230644226074,0.5619754791259766
0.7793323993682861,0.4058789610862732,0.37345343828201294,0.3857962489128113,0.5666666666666667,1.972801685333252,0.5552632808685303
0.8351387977600098,0.39373278617858887,0.4414060115814209,0.3807280957698822,0.5333333333333333,2.4275619983673096,0.5478508472442627
0.7709385752677917,0.41150474548339844,0.3594338297843933,0.39202937483787537,0.43333333333333335,2.425438642501831,0.5671253204345703
0.7691618800163269,0.4254489839076996,0.3437128961086273,0.42424827814102173,0.6,2.105872631072998,0.5730260610580444
0.7297744154930115,0.41614842414855957,0.3136259913444519,0.4340265393257141,0.43333333333333335,1.9011932611465454,0.5606482028961182
0.7671972513198853,0.4406820237636566,0.32651522755622864,0.4350101947784424,0.5,2.1739630699157715,0.5887530446052551
0.7475614547729492,0.40574538707733154,0.3418160676956177,0.4081445336341858,0.5,2.179543972015381,0.5500749945640564
0.8179106712341309,0.41953152418136597,0.3983791470527649,0.40350252389907837,0.5666666666666667,1.7984169721603394,0.5582586526870728
0.8687046766281128,0.43043088912963867,0.4382737874984741,0.40824490785598755,0.33333333333333337,2.0341997146606445,0.5608944296836853
0.8069173097610474,0.3926137387752533,0.41430357098579407,0.3699493408203125,0.6333333333333333,2.322657823562622,0.5264708995819092
0.79307621717453,0.39908355474472046,0.39399266242980957,0.37947577238082886,0.5333333333333333,2.1007304191589355,0.5292855501174927
0.7644095420837402,0.4071633815765381,0.35724616050720215,0.40079960227012634,0.5,1.9156848192214966,0.5396689176559448
0.8148612976074219,0.41842079162597656,0.3964405059814453,0.41678571701049805,0.6,2.3663926124572754,0.5582545399665833
0.7020084261894226,0.4218243956565857,0.2801840305328369,0.41310691833496094,0.5333333333333333,2.153423547744751,0.5362544059753418
0.787907063961029,0.39708852767944336,0.3908185362815857,0.4121111333370209,0.6,2.2172505855560303,0.5568342208862305
0.727066695690155,0.4448217749595642,0.2822449207305908,0.42965227365493774,0.6333333333333333,1.701753854751587,0.563443124294281
0.8581889867782593,0.38978034257888794,0.46840864419937134,0.34726202487945557,0.4666666666666667,2.271928310394287,0.47850045561790466
0.8138623237609863,0.4475100040435791,0.3663523197174072,0.4168741703033447,0.4,1.9625576734542847,0.5511336326599121
0.8482451438903809,0.42601749300956726,0.4222276508808136,0.3833324611186981,0.5333333333333333,1.8359692096710205,0.5311216711997986
0.8741610050201416,0.40982139110565186,0.46433961391448975,0.350561261177063,0.5,1.9264280796051025,0.5059287548065186
0.8630245923995972,0.4124835431575775,0.45054104924201965,0.35516834259033203,0.6,2.4212613105773926,0.49580657482147217
0.7901701927185059,0.4502047002315521,0.33996549248695374,0.38305172324180603,0.5333333333333333,2.305432081222534,0.5201152563095093
0.7937580943107605,0.4247743487358093,0.36898374557495117,0.3634878396987915,0.5,1.8895014524459839,0.4991897940635681
0.7247907519340515,0.46922653913497925,0.25556421279907227,0.42034730315208435,0.5333333333333333,1.6931051015853882,0.5540016293525696
0.7458490133285522,0.4387393891811371,0.30710962414741516,0.3877497613430023,0.43333333333333335,2.213538408279419,0.5199801921844482
0.7905749082565308,0.43561333417892456,0.3549615740776062,0.3790048062801361,0.5,1.589316725730896,0.5152211785316467
0.8367974162101746,0.43477654457092285,0.4020208716392517,0.3704848885536194,0.5,1.8933048248291016,0.5147413015365601
0.7793914675712585,0.40713104605674744,0.3722604215145111,0.3403581976890564,0.4,1.8633484840393066,0.46839308738708496
1.7607578039169312,0.5901294350624084,1.1706283688545227,0.6104419231414795,0.4,2.114015817642212,0.8052935600280762
1.7129602432250977,0.6035037040710449,1.1094565391540527,0.6460443139076233,0.5333333333333333,1.9365888833999634,0.8812246322631836
1.9091686010360718,0.6239696741104126,1.2851989269256592,0.6841071844100952,0.4,1.7409452199935913,0.9078583717346191
1.8868303298950195,0.5430848002433777,1.3437455296516418,0.6439007520675659,0.30000000000000004,1.3608139753341675,0.8670083284378052
1.8481080532073975,0.6593462228775024,1.188761830329895,0.6727901697158813,0.4,1.7596845626831055,0.9038271307945251
1.6810091733932495,0.6156584024429321,1.0653507709503174,0.6749150156974792,0.5333333333333333,1.672134280204773,0.9321700930595398
1.6159127950668335,0.5574833154678345,1.058429479598999,0.6361442804336548,0.4,1.309638261795044,0.9052552580833435
1.6044516563415527,0.5633388161659241,1.0411128401756287,0.6068232655525208,0.43333333333333335,1.9853748083114624,0.8851451873779297
1.5384986400604248,0.5141451358795166,1.0243535041809082,0.581194281578064,0.43333333333333335,1.9092501401901245,0.8608051538467407
1.497767686843872,0.44054147601127625,1.0572262108325958,0.5009032487869263,0.5666666666666667,1.474732756614685,0.8107778429985046
1.6214250326156616,0.537672758102417,1.0837522745132446,0.5584543347358704,0.5333333333333333,1.814096450805664,0.8763834834098816
1.5008214712142944,0.5377039313316345,0.9631175398826599,0.5327330827713013,0.43333333333333335,1.7245776653289795,0.8543741703033447
1.4966540336608887,0.7305473685264587,0.7661066651344299,0.6591871976852417,0.5,1.166778326034546,0.9102864265441895
1.4567989110946655,0.49109992384910583,0.9656989872455597,0.5001665353775024,0.5,1.8567343950271606,0.7794455289840698
1.502286434173584,0.6883413195610046,0.8139451146125793,0.5876340270042419,0.4,1.653568148612976,0.8341032862663269
1.5967191457748413,0.6237808465957642,0.9729382991790771,0.6020545363426208,0.4666666666666667,1.688002586364746,0.8402528762817383
1.4721124172210693,0.7093430757522583,0.762769341468811,0.5573012232780457,0.5,1.6045451164245605,0.7762178182601929
1.6476562023162842,0.5955311059951782,1.052125096321106,0.49389147758483887,0.4666666666666667,1.490123987197876,0.7131021022796631
1.5222525596618652,0.6297804117202759,0.8924721479415894,0.5651283264160156,0.6333333333333333,1.274287462234497,0.7713116407394409
1.5410131216049194,0.4527312219142914,1.088281899690628,0.44024500250816345,0.43333333333333335,1.147201418876648,0.6315351724624634
1.5806516408920288,0.6734930276870728,0.907158613204956,0.6149834394454956,0.5,1.5670924186706543,0.7979137301445007
1.5589168071746826,0.5952043533325195,0.9637124538421631,0.6144949197769165,0.5333333333333333,1.7475006580352783,0.7858001589775085
1.3765242099761963,0.6946346759796143,0.681889533996582,0.6358388066291809,0.5666666666666667,1.5509225130081177,0.7791506052017212
1.4720290899276733,0.6241884231567383,0.8478406667709351,0.6192450523376465,0.5666666666666667,1.4820657968521118,0.7673362493515015
1.560298204421997,0.632158637046814,0.9281395673751831,0.6371020078659058,0.5333333333333333,2.172062635421753,0.799126148223877
1.4618120193481445,0.6442893743515015,0.8175226449966431,0.6495165824890137,0.5,2.0017507076263428,0.8039354681968689
1.4391870498657227,0.6493340730667114,0.7898529767990112,0.6577324867248535,0.5666666666666667,2.000929355621338,0.8093048334121704
1.5329957008361816,0.6550880670547485,0.8779076337814331,0.6426293849945068,0.5666666666666667,1.5403915643692017,0.8308483362197876
1.4549840688705444,0.6993600130081177,0.7556240558624268,0.6673998832702637,0.6,1.370514154434204,0.8633370399475098
1.5406031608581543,0.5865142345428467,0.9540889263153076,0.613024115562439,0.5,1.5392528772354126,0.8422021269798279
1.6236966848373413,0.5349626541137695,1.0887340307235718,0.5862024426460266,0.4666666666666667,1.677804946899414,0.8412863612174988
1.5545542240142822,0.5488803386688232,1.005673885345459,0.5751927495002747,0.5,1.515312671661377,0.837749183177948
1.5766446590423584,0.5303643345832825,1.046280324459076,0.5480852127075195,0.4666666666666667,1.8864922523498535,0.8180992007255554
1.469016432762146,0.5371513366699219,0.9318650960922241,0.5358624458312988,0.4666666666666667,1.543070912361145,0.7860700488090515
1.5447715520858765,0.4501882493495941,1.0945833027362823,0.43065938353538513,0.5333333333333333,1.6277579069137573,0.6813564300537109
1.2842448949813843,0.5344576835632324,0.7497872114181519,0.49427521228790283,0.6333333333333333,1.629333734512329,0.7225739359855652
1.1911563873291016,0.5534805059432983,0.6376758813858032,0.4836755394935608,0.4666666666666667,2.1823554039001465,0.7278320789337158
1.1803388595581055,0.47163909673690796,0.7086997628211975,0.4342521131038666,0.5333333333333333,1.7748851776123047,0.7091970443725586
1.2987093925476074,0.4437515437602997,0.8549578487873077,0.42782658338546753,0.5,1.6595743894577026,0.6843732595443726
1.3186532258987427,0.41171151399612427,0.9069417119026184,0.41025835275650024,0.4,2.025459051132202,0.651309609413147
1.2059566974639893,0.44283097982406616,0.7631257176399231,0.437764972448349,0.4666666666666667,1.8806089162826538,0.6922925710678101
1.152617335319519,0.6578691601753235,0.49474817514419556,0.5474478602409363,0.4666666666666667,1.9615552425384521,0.7923797369003296
1.260009765625,0.4987168312072754,0.7612929344177246,0.45552295446395874,0.5666666666666667,1.7831412553787231,0.7297601699829102
1.089245080947876,0.3982844948768616,0.6909605860710144,0.4439637064933777,0.5,1.6253224611282349,0.7129062414169312
1.0675089359283447,0.5402023196220398,0.5273066163063049,0.49270302057266235,0.4666666666666667,1.612189531326294,0.7633902430534363
1.0911985635757446,0.45249438285827637,0.6387041807174683,0.43308204412460327,0.5,1.753836750984192,0.6905622482299805
1.02495276927948,0.477091908454895,0.547860860824585,0.5342875719070435,0.5666666666666667,1.5441932678222656,0.8076598644256592
1.0255513191223145,0.49013251066207886,0.5354188084602356,0.5495058298110962,0.5666666666666667,1.9458539485931396,0.7984196543693542
1.0074779987335205,0.5297039747238159,0.4777740240097046,0.5776071548461914,0.5,2.1308462619781494,0.8127090334892273
1.2623100280761719,0.5076090693473816,0.7547009587287903,0.5054305791854858,0.5333333333333333,1.7814714908599854,0.6820386648178101
1.1847307682037354,0.49780794978141785,0.6869228184223175,0.5301386117935181,0.5,2.1585912704467773,0.7353799343109131
1.1327189207077026,0.4606907367706299,0.6720281839370728,0.5233930945396423,0.6,1.8141019344329834,0.6831282377243042
1.2428773641586304,0.5459096431732178,0.6969677209854126,0.5003520846366882,0.43333333333333335,1.2560957670211792,0.6276046633720398
1.1089236736297607,0.5940438508987427,0.5148798227310181,0.5073887705802917,0.5666666666666667,1.840911865234375,0.6246649026870728
1.0861858129501343,0.5301141142845154,0.5560716986656189,0.5498300790786743,0.4666666666666667,2.0618557929992676,0.7067922353744507
1.3087379932403564,0.45217999815940857,0.8565579950809479,0.4712127149105072,0.6,1.8544186353683472,0.6111299395561218
1.1534483432769775,0.5005351305007935,0.6529132127761841,0.512104868888855,0.5,1.4233638048171997,0.6762529611587524
1.0047507286071777,0.49952465295791626,0.5052260756492615,0.5324485301971436,0.6,1.4253180027008057,0.6800559759140015
1.049572467803955,0.5152018070220947,0.5343706607818604,0.5220257043838501,0.4666666666666667,1.312092900276184,0.6596192121505737
1.1236488819122314,0.42557430267333984,0.6980745792388916,0.4547189176082611,0.6333333333333333,1.4502055644989014,0.6254585981369019
1.081524133682251,0.5379226207733154,0.5436015129089355,0.514570415019989,0.5666666666666667,2.0219616889953613,0.6402711868286133
1.205780029296875,0.5198076963424683,0.6859723329544067,0.4640223979949951,0.5,1.6848207712173462,0.6122263669967651
1.180249810218811,0.39756283164024353,0.7826869785785675,0.4251418113708496,0.4666666666666667,1.5703701972961426,0.5865576863288879
1.043668508529663,0.5266368389129639,0.5170316696166992,0.5053356885910034,0.6,1.8577613830566406,0.6343711614608765
1.1667580604553223,0.3936220109462738,0.7731360495090485,0.41291338205337524,0.5,2.030736207962036,0.5561709403991699
1.2423934936523438,0.4664098620414734,0.7759836316108704,0.44946473836898804,0.5,2.082190990447998,0.59089195728302
1.2060365676879883,0.6071599125862122,0.5988766551017761,0.4892904758453369,0.5,1.906322956085205,0.6416152715682983
1.2158793210983276,0.522456169128418,0.6934231519699097,0.4467346668243408,0.5666666666666667,2.009331464767456,0.5807546377182007
1.2083033323287964,0.4870530068874359,0.7212503254413605,0.4560811519622803,0.43333333333333335,1.7600507736206055,0.5917276740074158
1.1722596883773804,0.48132333159446716,0.6909363567829132,0.45769596099853516,0.5,1.8092411756515503,0.5934305191040039
1.0761127471923828,0.5026783347129822,0.5734344124794006,0.4611530005931854,0.5666666666666667,2.022758722305298,0.5888859033584595
1.2598828077316284,0.40079936385154724,0.8590834438800812,0.40294647216796875,0.5,1.8132014274597168,0.5356360673904419
1.0823264122009277,0.46454286575317383,0.6177835464477539,0.44175955653190613,0.5666666666666667,2.060410499572754,0.5559525489807129
1.1364158391952515,0.5742485523223877,0.5621672868728638,0.47075125575065613,0.3666666666666667,2.02634334564209,0.5815521478652954
1.0742107629776,0.43273720145225525,0.6414735615253448,0.43798336386680603,0.5,2.126220226287842,0.5617145299911499
1.0012528896331787,0.41365665197372437,0.5875962376594543,0.419338583946228,0.5333333333333333,1.8093348741531372,0.5431939363479614
1.0769643783569336,0.39342594146728516,0.6835384368896484,0.39752253890037537,0.6333333333333333,1.4949841499328613,0.5511713027954102
0.9088996648788452,0.6368409991264343,0.2720586657524109,0.5439558625221252,0.5666666666666667,2.0751538276672363,0.6640778183937073
1.0238046646118164,0.4208412766456604,0.602963387966156,0.4193481206893921,0.5333333333333333,2.272392749786377,0.5535801649093628
1.019321084022522,0.40317457914352417,0.6161465048789978,0.37911999225616455,0.6,2.1427152156829834,0.5019923448562622
0.9649574756622314,0.4352499842643738,0.5297074913978577,0.3993222117424011,0.6666666666666667,2.1544415950775146,0.5195560455322266
1.0944972038269043,0.34689339995384216,0.7476038038730621,0.320098876953125,0.5333333333333333,1.9581209421157837,0.4440758228302002
1.0415455102920532,0.40865588188171387,0.6328896284103394,0.38854965567588806,0.3666666666666667,2.175272226333618,0.5247622728347778
0.969934344291687,0.40323537588119507,0.5666989684104919,0.36864614486694336,0.6,2.4340944290161133,0.48038071393966675
0.8449711203575134,0.5691103339195251,0.2758607864379883,0.5003395080566406,0.5,2.048435688018799,0.6142484545707703
0.9691265821456909,0.4369022846221924,0.5322242975234985,0.42152532935142517,0.5,1.9857512712478638,0.5191153287887573
0.9401275515556335,0.5159035921096802,0.42422395944595337,0.3909502923488617,0.5,2.573530435562134,0.48798859119415283
0.852759838104248,0.4741543233394623,0.37860551476478577,0.43799468874931335,0.5333333333333333,2.134052276611328,0.5588258504867554
0.9062187671661377,0.4628323018550873,0.4433864653110504,0.4513152241706848,0.4666666666666667,2.339674234390259,0.5651645660400391
0.9261817932128906,0.4338897168636322,0.4922920763492584,0.3902786672115326,0.5,2.79233717918396,0.500016450881958
0.8807246685028076,0.4703121781349182,0.4104124903678894,0.4349612593650818,0.2666666666666667,2.487734794616699,0.5472731590270996
0.8765777945518494,0.4760889410972595,0.40048885345458984,0.44384893774986267,0.4666666666666667,2.225684881210327,0.5469059944152832
1.0101840496063232,0.37986478209495544,0.6303192675113678,0.39050620794296265,0.5,2.202521324157715,0.4995332360267639
0.8222845792770386,0.5201519727706909,0.30213260650634766,0.4942616820335388,0.33333333333333337,1.9715628623962402,0.600974977016449
0.951199471950531,0.4683018624782562,0.4828976094722748,0.44537705183029175,0.5333333333333333,2.0574722290039062,0.5663177371025085
0.8983283042907715,0.45351430773735046,0.444813996553421,0.4303533434867859,0.43333333333333335,2.211000442504883,0.5475893020629883
0.9253567457199097,0.4852477014064789,0.4401090443134308,0.4549608826637268,0.4,1.8003525733947754,0.5680205225944519
0.8625001907348633,0.5290289521217346,0.33347123861312866,0.47652363777160645,0.5666666666666667,2.2853922843933105,0.589866042137146
0.8637211322784424,0.4806501269340515,0.38307100534439087,0.43433877825737,0.5666666666666667,2.3662092685699463,0.5611732006072998
0.9187780618667603,0.4958961009979248,0.42288196086883545,0.43400073051452637,0.4,2.4058496952056885,0.5588638782501221
1.0337345600128174,0.4410761296749115,0.5926584303379059,0.3664979934692383,0.4666666666666667,1.7588974237442017,0.4844967722892761
0.9312402606010437,0.510482907295227,0.42075735330581665,0.4505908191204071,0.3666666666666667,2.2125227451324463,0.5667678117752075
1.0337989330291748,0.48612841963768005,0.5476705133914948,0.41136568784713745,0.4666666666666667,2.2605109214782715,0.5299170613288879
1.0070079565048218,0.43576890230178833,0.5712390542030334,0.3990199565887451,0.5333333333333333,2.10648775100708,0.5116695165634155
1.0559146404266357,0.41449975967407227,0.6414148807525635,0.3629983365535736,0.4,2.289616584777832,0.48534566164016724
0.9637824892997742,0.49129852652549744,0.47248396277427673,0.43527668714523315,0.5333333333333333,2.5109703540802,0.5452562570571899
1.062461495399475,0.4718099534511566,0.5906515419483185,0.37674224376678467,0.4,2.0606768131256104,0.4963058829307556
1.016601324081421,0.49460452795028687,0.521996796131134,0.44030851125717163,0.4666666666666667,2.0295300483703613,0.5611569881439209
1.0396156311035156,0.4768955409526825,0.5627200901508331,0.4106622338294983,0.5333333333333333,1.8498644828796387,0.5280113816261292
1.093466877937317,0.4551326632499695,0.6383342146873474,0.3773479461669922,0.4,2.442331552505493,0.4975432753562927
1.0806869268417358,0.47604283690452576,0.6046440899372101,0.40477022528648376,0.5,2.0593607425689697,0.5331751108169556
1.1496243476867676,0.4352380037307739,0.7143863439559937,0.35785531997680664,0.33333333333333337,2.0483126640319824,0.49631112813949585
1.0119349956512451,0.6178276538848877,0.3941073417663574,0.5705334544181824,0.4666666666666667,1.8377530574798584,0.6826249957084656
0.9370532035827637,0.5907806754112244,0.3462725281715393,0.5028148889541626,0.43333333333333335,1.9508875608444214,0.6077279448509216
0.9428271055221558,0.6312339901924133,0.31159311532974243,0.5864497423171997,0.4666666666666667,1.8192169666290283,0.6788527965545654
0.8333126902580261,0.573192298412323,0.2601203918457031,0.5335067510604858,0.4666666666666667,1.7536412477493286,0.6572241187095642
0.8487579226493835,0.5309858322143555,0.3177720904350281,0.5368577837944031,0.30000000000000004,2.1225271224975586,0.6635122299194336
0.8215941786766052,0.4563286304473877,0.36526554822921753,0.5217208862304688,0.4666666666666667,2.363173007965088,0.6662007570266724
0.8768242597579956,0.4403756856918335,0.4364485740661621,0.4595073163509369,0.33333333333333337,2.1841018199920654,0.5951858162879944
0.8830499053001404,0.40360939502716064,0.47944051027297974,0.38315528631210327,0.2666666666666667,2.0523574352264404,0.5286983251571655
0.8738465309143066,0.3475339114665985,0.5263126194477081,0.41218632459640503,0.43333333333333335,1.9560046195983887,0.5595706105232239
0.8021296262741089,0.3976743221282959,0.404455304145813,0.4459819197654724,0.33333333333333337,1.9230706691741943,0.5958744287490845
0.9173578023910522,0.39474111795425415,0.5226166844367981,0.4507219195365906,0.6333333333333333,1.9800077676773071,0.6031517386436462
0.763403058052063,0.442909836769104,0.320493221282959,0.41663211584091187,0.4,1.8731735944747925,0.5409133434295654
0.8992373943328857,0.32525819540023804,0.5739791989326477,0.2840670347213745,0.43333333333333335,2.0086669921875,0.42975327372550964
0.8856939673423767,0.41569745540618896,0.46999651193618774,0.36989665031433105,0.4,2.3475794792175293,0.5316894054412842
0.9930037260055542,0.40293848514556885,0.5900652408599854,0.39407020807266235,0.3666666666666667,1.8977938890457153,0.5427574515342712
1.109346866607666,0.4631054103374481,0.6462414562702179,0.41400617361068726,0.2666666666666667,2.070873737335205,0.5557101964950562
1.090640902519226,0.5685611963272095,0.5220797061920166,0.5067559480667114,0.4666666666666667,2.0806522369384766,0.6482771039009094
1.2060273885726929,0.42880165576934814,0.7772257328033447,0.3713100850582123,0.5,2.066232204437256,0.570746898651123
1.291264533996582,0.37616080045700073,0.9151037335395813,0.3466484248638153,0.3666666666666667,1.4547322988510132,0.5536370873451233
1.28407883644104,0.4742439389228821,0.809834897518158,0.4644588828086853,0.4,1.5508955717086792,0.6731688976287842
1.255903720855713,0.49228546023368835,0.7636182606220245,0.4531911313533783,0.3666666666666667,1.8989468812942505,0.654167652130127
1.2358450889587402,0.5093406438827515,0.7265044450759888,0.4944753348827362,0.30000000000000004,1.721609354019165,0.676148533821106
1.3448846340179443,0.4774145781993866,0.8674700558185577,0.4649180769920349,0.3666666666666667,1.6652538776397705,0.6584469676017761
1.3501307964324951,0.5211536288261414,0.8289771676063538,0.4827793836593628,0.30000000000000004,1.622038722038269,0.6941329836845398
1.2800581455230713,0.5510780811309814,0.7289800643920898,0.44324034452438354,0.4666666666666667,2.047318696975708,0.6408417820930481
1.4645837545394897,0.5781990885734558,0.8863846659660339,0.46619486808776855,0.2666666666666667,1.8478853702545166,0.6960930824279785
1.4785388708114624,0.6594845652580261,0.8190543055534363,0.5718061327934265,0.43333333333333335,1.9426089525222778,0.8215643167495728
1.250762939453125,0.5930433869361877,0.6577195525169373,0.5160325169563293,0.4666666666666667,1.5479367971420288,0.8098499178886414
1.2791794538497925,0.6485545039176941,0.6306249499320984,0.5738494396209717,0.3666666666666667,1.847874641418457,0.805766224861145
1.333317756652832,0.6166220903396606,0.7166956663131714,0.5867759585380554,0.4,1.9794068336486816,0.8344079256057739
1.331043004989624,0.6100585460662842,0.7209844589233398,0.5889319181442261,0.4,1.7076212167739868,0.8449454307556152
1.2250726222991943,0.5829768180847168,0.6420958042144775,0.5562406778335571,0.4666666666666667,2.215961217880249,0.8358252048492432
1.2842353582382202,0.5273380279541016,0.7568973302841187,0.5182060599327087,0.43333333333333335,1.9300192594528198,0.7919532656669617
1.1559534072875977,0.6535987854003906,0.502354621887207,0.583978533744812,0.43333333333333335,2.3009305000305176,0.8441729545593262
1.1712646484375,0.6376540064811707,0.5336106419563293,0.5672778487205505,0.43333333333333335,2.3977038860321045,0.8444198369979858
1.1817034482955933,0.5685738325119019,0.6131296157836914,0.5518167018890381,0.43333333333333335,1.972272515296936,0.8220176696777344
1.3434590101242065,0.467883437871933,0.8755755722522736,0.4594970643520355,0.4,1.6788660287857056,0.7018588781356812
1.2119468450546265,0.4952937364578247,0.7166531085968018,0.5088146924972534,0.4666666666666667,1.724503993988037,0.7200659513473511
1.2113018035888672,0.46180427074432373,0.7494975328445435,0.4674164950847626,0.23333333333333328,2.356376886367798,0.6692694425582886
1.184572696685791,0.47356563806533813,0.7110070586204529,0.4571759104728699,0.5,1.667907476425171,0.6296048164367676
1.0900204181671143,0.40731939673423767,0.6827010214328766,0.3786093592643738,0.5333333333333333,1.9780199527740479,0.5715071558952332
1.0464813709259033,0.6247764825820923,0.42170488834381104,0.544836699962616,0.5333333333333333,1.561906337738037,0.761406421661377
1.1745344400405884,0.46282824873924255,0.7117061913013458,0.4494034945964813,0.4666666666666667,1.859145164489746,0.6310727596282959
1.2201718091964722,0.5414091348648071,0.678762674331665,0.47482579946517944,0.43333333333333335,1.9235402345657349,0.6859223246574402
1.2974140644073486,0.3791782855987549,0.9182357788085938,0.38040030002593994,0.5,1.9990856647491455,0.5377486944198608
1.1238677501678467,0.5719478130340576,0.5519199371337891,0.49348244071006775,0.4666666666666667,2.0586419105529785,0.6950926780700684
1.2270989418029785,0.40310677886009216,0.8239921629428864,0.4028446674346924,0.5666666666666667,2.1529440879821777,0.5601691603660583
1.1959805488586426,0.386594295501709,0.8093862533569336,0.40580567717552185,0.3666666666666667,2.2302703857421875,0.5684707760810852
1.1978459358215332,0.44582599401474,0.7520199418067932,0.42070838809013367,0.4666666666666667,2.1374385356903076,0.602117657661438
1.1691956520080566,0.5082079172134399,0.6609877347946167,0.4406803846359253,0.43333333333333335,1.9517712593078613,0.6520555019378662
1.1407126188278198,0.5021771192550659,0.6385354995727539,0.4225611090660095,0.43333333333333335,2.1340789794921875,0.5952197909355164
1.1699550151824951,0.5002168416976929,0.6697381734848022,0.4308306574821472,0.6,1.7884492874145508,0.6212842464447021
1.1630295515060425,0.4873858094215393,0.6756437420845032,0.4561299979686737,0.3666666666666667,1.9594465494155884,0.6474775075912476
1.129015326499939,0.4322437644004822,0.6967715620994568,0.44212061166763306,0.5,2.1365928649902344,0.6289834380149841
1.2264609336853027,0.4976913332939148,0.7287696003913879,0.49386662244796753,0.5666666666666667,2.3357367515563965,0.700880229473114
1.1306875944137573,0.592225193977356,0.5384624004364014,0.5713382363319397,0.43333333333333335,2.1914522647857666,0.7829540967941284
1.1717472076416016,0.475667804479599,0.6960794031620026,0.45591139793395996,0.5666666666666667,2.136732339859009,0.6538836359977722
1.3523987531661987,0.5536729097366333,0.7987258434295654,0.5129464864730835,0.5,2.062182903289795,0.7147172689437866
1.3304955959320068,0.5839712619781494,0.7465243339538574,0.5450949668884277,0.5,2.288076877593994,0.7268168330192566
1.3534479141235352,0.6050333976745605,0.7484145164489746,0.5483496189117432,0.5,2.2168426513671875,0.7323173880577087
1.2891955375671387,0.6186122298240662,0.6705833077430725,0.5463482737541199,0.43333333333333335,1.8841453790664673,0.7097877860069275
1.4044111967086792,0.5854009389877319,0.8190102577209473,0.5160746574401855,0.5,2.2042202949523926,0.7166478633880615
1.2812554836273193,0.6760913729667664,0.605164110660553,0.5785156488418579,0.4666666666666667,2.2616562843322754,0.7392284870147705
1.2685248851776123,0.6598107814788818,0.6087141036987305,0.5963348150253296,0.4666666666666667,2.509526014328003,0.778603732585907
1.3203165531158447,0.5892308354377747,0.7310857176780701,0.5207801461219788,0.5333333333333333,1.9777231216430664,0.7038726210594177
1.217390537261963,0.6721405982971191,0.5452499389648438,0.6043233275413513,0.43333333333333335,2.1125106811523438,0.7528290152549744
1.3903287649154663,0.563870370388031,0.8264583945274353,0.48029959201812744,0.4,1.7277508974075317,0.6850662231445312
1.2772380113601685,0.606671929359436,0.6705660820007324,0.5478668212890625,0.5,1.8384895324707031,0.7150439620018005
1.2385451793670654,0.6134089231491089,0.6251362562179565,0.545756459236145,0.5666666666666667,1.8774819374084473,0.7378945350646973
1.1803877353668213,0.5904767513275146,0.5899109840393066,0.5147656798362732,0.5,1.5386135578155518,0.6998172998428345
1.2114391326904297,0.5877355337142944,0.6237035989761353,0.542249321937561,0.43333333333333335,1.7710570096969604,0.7089128494262695
1.26297926902771,0.5682584643363953,0.6947208046913147,0.5265145301818848,0.5333333333333333,2.2449491024017334,0.6682090759277344
1.3307063579559326,0.4919726252555847,0.8387337327003479,0.41794344782829285,0.5333333333333333,1.4442622661590576,0.5838019847869873
1.6939157247543335,0.5292205214500427,1.1646952033042908,0.5442953109741211,0.5,1.8150660991668701,0.7126928567886353
1.5573067665100098,0.5745515823364258,0.982755184173584,0.6455997228622437,0.5,1.530337929725647,0.8184846639633179
1.4453791379928589,0.6381077766418457,0.8072713613510132,0.5589226484298706,0.5,1.6952248811721802,0.7143559455871582
1.6427725553512573,0.6199618577957153,1.022810697555542,0.6189651489257812,0.5,1.1192741394042969,0.7248029708862305
1.4610360860824585,0.6171400547027588,0.8438960313796997,0.6388643383979797,0.33333333333333337,1.5878363847732544,0.7418410778045654
1.4569486379623413,0.5934793949127197,0.8634692430496216,0.6330910921096802,0.30000000000000004,1.6699072122573853,0.7197312116622925
1.5453014373779297,0.566417396068573,0.9788840413093567,0.5767706632614136,0.5666666666666667,1.9549815654754639,0.6882004737854004
1.4322357177734375,0.6083300113677979,0.8239057064056396,0.4697922468185425,0.5333333333333333,1.3347703218460083,0.5715709924697876
1.534325361251831,0.5619158744812012,0.9724094867706299,0.5671563148498535,0.5666666666666667,1.7409762144088745,0.6634223461151123
1.4119434356689453,0.6348104476928711,0.7771329879760742,0.693401038646698,0.5333333333333333,1.5717450380325317,0.7669620513916016
1.2744102478027344,0.6913759112358093,0.583034336566925,0.7157174944877625,0.43333333333333335,1.6689307689666748,0.792151689529419
1.0898535251617432,0.6529730558395386,0.4368804693222046,0.5949222445487976,0.4666666666666667,1.5617334842681885,0.7011380195617676
1.2295557260513306,0.590437114238739,0.6391186118125916,0.7623227834701538,0.5,1.589721441268921,0.862187385559082
1.1623570919036865,0.5462156534194946,0.6161414384841919,0.7564910650253296,0.5,1.4226417541503906,0.8763910531997681
1.3197510242462158,0.4183503985404968,0.901400625705719,0.43327197432518005,0.43333333333333335,1.2448090314865112,0.5571935176849365
1.5033457279205322,0.6333627700805664,0.8699829578399658,0.7445954084396362,0.4666666666666667,1.2162593603134155,0.8124994039535522
1.42160964012146,0.6356087923049927,0.7860008478164673,0.7302238345146179,0.3666666666666667,1.4370145797729492,0.8221958875656128
1.3281515836715698,0.520427942276001,0.8077236413955688,0.5140332579612732,0.4666666666666667,1.4085551500320435,0.6270664930343628
1.4030612707138062,0.6444758772850037,0.7585853934288025,0.720028817653656,0.5333333333333333,1.5614272356033325,0.7717450857162476
1.4414558410644531,0.5751761198043823,0.8662797212600708,0.5807898640632629,0.5333333333333333,1.4120231866836548,0.7028540372848511
1.429882526397705,0.46228212118148804,0.967600405216217,0.46236371994018555,0.5,1.3523694276809692,0.5826785564422607
1.383613109588623,0.5354893207550049,0.8481237888336182,0.5377869606018066,0.6,1.166106104850769,0.6694290637969971
1.3663761615753174,0.4788602292537689,0.8875159323215485,0.5162516236305237,0.5,1.7176469564437866,0.6235395669937134
1.3600351810455322,0.5264024138450623,0.83363276720047,0.5257857441902161,0.5,1.553087592124939,0.6463397741317749
1.2568312883377075,0.5605396628379822,0.6962916254997253,0.5086849927902222,0.5666666666666667,1.092267632484436,0.6179043054580688
1.3743785619735718,0.6689581871032715,0.7054203748703003,0.5245384573936462,0.5666666666666667,1.415934443473816,0.6867669820785522
1.3094584941864014,0.6864694356918335,0.6229890584945679,0.5000696182250977,0.6333333333333333,1.2762919664382935,0.6252833008766174
1.1312675476074219,0.6271695494651794,0.5040979981422424,0.5192549228668213,0.6333333333333333,1.4672411680221558,0.6358027458190918
1.2120065689086914,0.49853992462158203,0.7134666442871094,0.4110643267631531,0.5333333333333333,1.6860706806182861,0.5525305271148682
1.1512120962142944,0.47808200120925903,0.6731300950050354,0.4099007248878479,0.5666666666666667,1.870957374572754,0.5412852168083191
1.1109036207199097,0.6093854904174805,0.5015181303024292,0.47975850105285645,0.6,1.694332242012024,0.6170806288719177
1.1158825159072876,0.4641873836517334,0.6516951322555542,0.39557191729545593,0.5333333333333333,0.8351036906242371,0.5001848340034485
1.3398597240447998,0.42620307207107544,0.9136566519737244,0.29295673966407776,0.5333333333333333,1.159441590309143,0.44925379753112793
1.3183845281600952,0.3996252417564392,0.918759286403656,0.2815335988998413,0.3666666666666667,1.7439422607421875,0.3958839774131775
1.1950664520263672,0.47426939010620117,0.720797061920166,0.32534390687942505,0.4666666666666667,1.5930663347244263,0.48652034997940063
1.2329872846603394,0.44038841128349304,0.7925988733768463,0.4139789938926697,0.43333333333333335,1.4423096179962158,0.5653294324874878
1.1844738721847534,0.4903000295162201,0.6941738426685333,0.44942912459373474,0.5333333333333333,1.7866250276565552,0.564669132232666
1.3155794143676758,0.4387349486351013,0.8768444657325745,0.3962331712245941,0.4666666666666667,2.2838995456695557,0.5527269840240479
1.2567434310913086,0.38785290718078613,0.8688905239105225,0.40654993057250977,0.5333333333333333,1.7896625995635986,0.5535208582878113
1.2383772134780884,0.42063698172569275,0.8177402317523956,0.42689985036849976,0.5,1.647050142288208,0.587073564529419
1.1943550109863281,0.44823724031448364,0.7461177706718445,0.4154353141784668,0.5333333333333333,1.6810500621795654,0.5262333750724792
1.1107802391052246,0.46001285314559937,0.6507673859596252,0.43879443407058716,0.5333333333333333,1.6049357652664185,0.5551488399505615
1.1647536754608154,0.4568290412425995,0.7079246342182159,0.4259847104549408,0.43333333333333335,1.404441475868225,0.590577244758606
1.1743741035461426,0.3282111883163452,0.8461629152297974,0.3385167121887207,0.5,1.4005036354064941,0.465701162815094
1.1604692935943604,0.5166083574295044,0.643860936164856,0.4950093626976013,0.4666666666666667,1.5623705387115479,0.6773333549499512
1.074958086013794,0.5667526125907898,0.5082054734230042,0.606134831905365,0.5333333333333333,1.7418994903564453,0.7387090921401978
1.0396252870559692,0.6120538115501404,0.42757147550582886,0.6750690937042236,0.5666666666666667,1.700335144996643,0.7576126456260681
1.2078965902328491,0.41795986890792847,0.7899367213249207,0.5454046130180359,0.5,1.3209251165390015,0.6671319007873535
1.3051714897155762,0.4436931610107422,0.861478328704834,0.5942216515541077,0.43333333333333335,1.952947735786438,0.682340145111084
1.244264841079712,0.5518224239349365,0.6924424171447754,0.6582353711128235,0.4666666666666667,1.8398398160934448,0.7538357973098755
1.3162550926208496,0.47141969203948975,0.8448354005813599,0.5893452167510986,0.43333333333333335,1.7709506750106812,0.69044029712677
1.252458095550537,0.5886996388435364,0.6637584567070007,0.681480884552002,0.4666666666666667,1.6011022329330444,0.7881207466125488
1.3586690425872803,0.5566903352737427,0.8019787073135376,0.6865264177322388,0.43333333333333335,1.9075175523757935,0.7777795791625977
1.2925560474395752,0.6707240343093872,0.621832013130188,0.7806110382080078,0.43333333333333335,1.9022499322891235,0.8526759147644043
1.3185462951660156,0.6246945858001709,0.6938517093658447,0.7619971632957458,0.4666666666666667,1.910490870475769,0.8685925006866455
1.3194999694824219,0.6167737245559692,0.7027262449264526,0.6770052909851074,0.5,1.475839614868164,0.7696973085403442
1.3937610387802124,0.479128360748291,0.9146326780319214,0.6062412261962891,0.43333333333333335,1.7578144073486328,0.7383803725242615
1.395399808883667,0.4852052628993988,0.9101945459842682,0.6508032083511353,0.43333333333333335,1.4598755836486816,0.7714653015136719
1.3847002983093262,0.46064162254333496,0.9240586757659912,0.5571396946907043,0.5333333333333333,1.6581565141677856,0.6517553329467773
1.2782435417175293,0.5051042437553406,0.7731392979621887,0.6332433223724365,0.4,1.3802909851074219,0.7404452562332153
1.2383244037628174,0.5534067153930664,0.684917688369751,0.6728209257125854,0.5666666666666667,1.5380545854568481,0.7811052203178406
1.2061084508895874,0.5644318461418152,0.6416766047477722,0.6371323466300964,0.4666666666666667,1.896615982055664,0.7221676707267761
1.2036281824111938,0.4820195436477661,0.7216086387634277,0.6614656448364258,0.4,1.6301820278167725,0.7289667129516602
1.1755179166793823,0.46055397391319275,0.7149639427661896,0.6224527359008789,0.5333333333333333,1.6439145803451538,0.7269991636276245
1.198455572128296,0.5359573364257812,0.6624982357025146,0.6926555633544922,0.43333333333333335,1.4988586902618408,0.7882493734359741
1.1987323760986328,0.5111092329025269,0.687623143196106,0.6475229263305664,0.5,1.8343610763549805,0.7479245662689209
1.156116008758545,0.5772010684013367,0.5789149403572083,0.6652661561965942,0.4666666666666667,2.1559791564941406,0.7601818442344666
1.2279374599456787,0.47351762652397156,0.7544198334217072,0.6167530417442322,0.43333333333333335,1.9390021562576294,0.7240351438522339
1.2558021545410156,0.4101042151451111,0.8456979393959045,0.541111946105957,0.4666666666666667,1.7953696250915527,0.6763893961906433
1.182573676109314,0.4132363200187683,0.7693373560905457,0.5321927070617676,0.4666666666666667,1.3913291692733765,0.6663932204246521
1.1100194454193115,0.48749661445617676,0.6225228309631348,0.5872476100921631,0.5333333333333333,2.0617353916168213,0.709435224533081
1.1349883079528809,0.5616910457611084,0.5732972621917725,0.5873758792877197,0.5,1.8368273973464966,0.7443313002586365
1.1699851751327515,0.40274664759635925,0.7672385275363922,0.549336314201355,0.5333333333333333,1.8885974884033203,0.7205342054367065
1.1254290342330933,0.4800227880477905,0.6454062461853027,0.5572854280471802,0.4666666666666667,2.007383346557617,0.7235393524169922
1.1697325706481934,0.39850759506225586,0.7712249755859375,0.5279374122619629,0.4666666666666667,2.0470774173736572,0.667583167552948
0.9768508672714233,0.5722125768661499,0.40463829040527344,0.617389440536499,0.5,2.1473426818847656,0.7680907249450684
1.0927915573120117,0.529829204082489,0.5629623532295227,0.56581711769104,0.5,1.6372854709625244,0.6942075490951538
1.0652457475662231,0.5355923771858215,0.5296533703804016,0.5472394227981567,0.5666666666666667,1.9860471487045288,0.7407857179641724
1.1644808053970337,0.427730917930603,0.7367498874664307,0.4860416054725647,0.4666666666666667,1.9774959087371826,0.5984665155410767
1.179950475692749,0.3892137408256531,0.790736734867096,0.4679960012435913,0.4666666666666667,1.985244870185852,0.6048368215560913
1.122727632522583,0.4712589979171753,0.6514686346054077,0.5155413150787354,0.5666666666666667,2.1709859371185303,0.6325268745422363
1.0799391269683838,0.5318578481674194,0.5480812788009644,0.5534833669662476,0.6333333333333333,1.8746005296707153,0.6908152103424072
1.1532657146453857,0.40523049235343933,0.7480352222919464,0.47694146633148193,0.5666666666666667,1.8038698434829712,0.6004239916801453
1.1117029190063477,0.5625296831130981,0.5491732358932495,0.5830097794532776,0.5,1.7897670269012451,0.7339817881584167
1.1628049612045288,0.5288723707199097,0.6339325904846191,0.5585424304008484,0.4666666666666667,2.212658405303955,0.7091337442398071
1.2025196552276611,0.5484023094177246,0.6541173458099365,0.5508294105529785,0.5333333333333333,2.2127203941345215,0.6974250674247742
1.1708080768585205,0.45653432607650757,0.7142737507820129,0.5095369219779968,0.5333333333333333,1.9270358085632324,0.6541153788566589
1.2318634986877441,0.4258807897567749,0.8059827089309692,0.49744486808776855,0.6333333333333333,1.7926254272460938,0.6100158095359802
1.1243481636047363,0.43621882796287537,0.688129335641861,0.5125028491020203,0.43333333333333335,1.9686323404312134,0.644117534160614
1.3137190341949463,0.5002481937408447,0.8134708404541016,0.5161533951759338,0.5666666666666667,1.8657256364822388,0.6170429587364197
1.176626443862915,0.3661218285560608,0.8105046153068542,0.42396265268325806,0.5666666666666667,1.9307299852371216,0.558724045753479
1.311126470565796,0.45764702558517456,0.8534794449806213,0.4776868224143982,0.6,1.4182982444763184,0.5706920623779297
1.1956695318222046,0.5068932771682739,0.6887762546539307,0.5395679473876953,0.5,1.9145351648330688,0.6523404717445374
1.2609258890151978,0.47780072689056396,0.7831251621246338,0.4991813898086548,0.5333333333333333,1.9575773477554321,0.5936772227287292
1.3172324895858765,0.4627697467803955,0.854462742805481,0.48826250433921814,0.5666666666666667,2.4138388633728027,0.5757452249526978
1.1500883102416992,0.5163663625717163,0.6337219476699829,0.5353612303733826,0.6333333333333333,1.8975144624710083,0.6585119962692261
1.2088103294372559,0.4581853747367859,0.75062495470047,0.4605671167373657,0.6333333333333333,1.2070093154907227,0.5625818967819214
1.0665849447250366,0.4941955804824829,0.5723893642425537,0.5072585940361023,0.5666666666666667,1.9708493947982788,0.6107256412506104
1.1692317724227905,0.3744662404060364,0.7947655320167542,0.46404504776000977,0.5333333333333333,1.7537388801574707,0.5680367350578308
1.1799774169921875,0.397428035736084,0.7825493812561035,0.47138094902038574,0.4,1.612321376800537,0.5844739675521851
1.0579049587249756,0.4322507381439209,0.6256542205810547,0.48288196325302124,0.6,1.9243062734603882,0.604397177696228
1.2003968954086304,0.39617952704429626,0.8042173683643341,0.43500635027885437,0.5666666666666667,2.0536019802093506,0.5869643092155457
1.0255777835845947,0.47502145171165466,0.5505563318729401,0.512995719909668,0.5,2.270228862762451,0.6736055612564087
1.0017056465148926,0.5528273582458496,0.44887828826904297,0.6070993542671204,0.6,2.270048141479492,0.7639707326889038
1.1410024166107178,0.44524961709976196,0.6957527995109558,0.5584844350814819,0.5666666666666667,1.8741650581359863,0.7318469285964966
0.9575427770614624,0.5482250452041626,0.4093177318572998,0.6388084292411804,0.5666666666666667,2.3689334392547607,0.7930864691734314
0.9694762229919434,0.5172962546348572,0.4521799683570862,0.61750328540802,0.4,2.105604887008667,0.7813211679458618
1.02382493019104,0.4642283320426941,0.559596598148346,0.5708776712417603,0.5666666666666667,1.508911371231079,0.7455228567123413
1.0197123289108276,0.39890918135643005,0.6208031475543976,0.46629559993743896,0.5333333333333333,2.3225245475769043,0.6469262838363647
0.9447541236877441,0.451049268245697,0.4937048554420471,0.5689783692359924,0.5666666666666667,2.160839080810547,0.7415039539337158
0.9168149828910828,0.4264259338378906,0.49038904905319214,0.5146464705467224,0.5333333333333333,1.931726098060608,0.7009326219558716
0.7938933372497559,0.4637363851070404,0.33015695214271545,0.5776852965354919,0.43333333333333335,2.0682060718536377,0.7612999677658081
0.7889245748519897,0.43461084365844727,0.3543137311935425,0.5548981428146362,0.5,2.3612091541290283,0.7352811694145203
0.7867957949638367,0.37354934215545654,0.4132464528083801,0.45621365308761597,0.4666666666666667,1.9436085224151611,0.6859688758850098
0.86078941822052,0.35665321350097656,0.5041362047195435,0.47486060857772827,0.5333333333333333,2.0604610443115234,0.6901593208312988
0.757615327835083,0.3676799237728119,0.3899354040622711,0.48389074206352234,0.6333333333333333,1.8788574934005737,0.7024961709976196
0.8779945373535156,0.3168807625770569,0.5611137747764587,0.3866584897041321,0.43333333333333335,1.851505160331726,0.6183246374130249
0.7757832407951355,0.4415469169616699,0.3342363238334656,0.5226985216140747,0.4666666666666667,1.4700729846954346,0.7453226447105408
0.6995057463645935,0.35959362983703613,0.3399121165275574,0.4512854814529419,0.5,1.1368050575256348,0.6878485679626465
0.8357967138290405,0.3265354037284851,0.5092613101005554,0.3951324224472046,0.7333333333333334,1.8338457345962524,0.6294668912887573
0.9321385622024536,0.30838847160339355,0.6237500905990601,0.36613553762435913,0.5333333333333333,1.6160385608673096,0.5938741564750671
0.8729579448699951,0.3542926013469696,0.5186653435230255,0.3968326449394226,0.5333333333333333,1.8628839254379272,0.6069697141647339
0.9955192804336548,0.33711951971054077,0.658399760723114,0.3609447479248047,0.6333333333333333,1.7109649181365967,0.5673444271087646
1.1092867851257324,0.36928948760032654,0.7399972975254059,0.5031153559684753,0.5333333333333333,1.78940749168396,0.5933303833007812
1.0560948848724365,0.3628251552581787,0.6932697296142578,0.5232101678848267,0.5,1.8670068979263306,0.6135847568511963
0.9465614557266235,0.5284610986709595,0.41810035705566406,0.6006850600242615,0.43333333333333335,1.7405610084533691,0.6706562042236328
0.9884217977523804,0.455639123916626,0.5327826738357544,0.552988588809967,0.4666666666666667,2.082314968109131,0.6296424269676208
0.97758948802948,0.449268102645874,0.528321385383606,0.5531078577041626,0.6333333333333333,2.013415575027466,0.6488986015319824
0.9501785039901733,0.48130306601524353,0.4688754379749298,0.569137454032898,0.5,1.8176252841949463,0.6798858642578125
0.9755579829216003,0.3734215199947357,0.6021364629268646,0.5928000807762146,0.43333333333333335,1.990851640701294,0.6813201904296875
0.9344515204429626,0.39898714423179626,0.5354643762111664,0.4375494122505188,0.5666666666666667,2.205260992050171,0.5411201119422913
0.9915911555290222,0.44337135553359985,0.5482197999954224,0.40044134855270386,0.5,1.8898905515670776,0.5174003839492798
0.9717199802398682,0.5320130586624146,0.4397069215774536,0.48049914836883545,0.33333333333333337,1.9793468713760376,0.6069194078445435
1.098731279373169,0.4322333037853241,0.6664979755878448,0.40571245551109314,0.4666666666666667,2.0521316528320312,0.5212584733963013
1.0135233402252197,0.5168497562408447,0.496673583984375,0.47004634141921997,0.3666666666666667,1.499603509902954,0.613460898399353
1.0666753053665161,0.4772978723049164,0.5893774330615997,0.4571308493614197,0.43333333333333335,1.6465924978256226,0.6080416440963745
1.0332540273666382,0.4936184287071228,0.5396355986595154,0.48980820178985596,0.5666666666666667,2.0904581546783447,0.6905345320701599
1.0460810661315918,0.4472130537033081,0.5988680124282837,0.4785945415496826,0.4,1.5435858964920044,0.6497267484664917
1.0488629341125488,0.42990896105766296,0.6189539730548859,0.4644927382469177,0.5,2.124375343322754,0.6708539724349976
1.0917448997497559,0.39420682191848755,0.6975380778312683,0.4502432346343994,0.5333333333333333,2.1950523853302,0.6832610964775085
1.0840424299240112,0.3129499554634094,0.7710924744606018,0.3495413064956665,0.4666666666666667,2.3292791843414307,0.5170959830284119
1.0204880237579346,0.43554723262786865,0.5849407911300659,0.4372518062591553,0.5,2.034152030944824,0.6595605611801147
1.086755633354187,0.451438307762146,0.635317325592041,0.4317202568054199,0.4666666666666667,1.8871893882751465,0.6621808409690857
1.0939687490463257,0.458463191986084,0.6355055570602417,0.3997093141078949,0.5,1.8896421194076538,0.61492919921875
1.1240055561065674,0.347827672958374,0.7761778831481934,0.299774706363678,0.5,2.127739191055298,0.4787989556789398
0.997631311416626,0.5116398334503174,0.4859914779663086,0.40206819772720337,0.4,1.8528094291687012,0.5662822127342224
1.1641991138458252,0.38660916686058044,0.7775899469852448,0.33664393424987793,0.6,2.0391921997070312,0.5002865791320801
1.1351125240325928,0.4909871518611908,0.644125372171402,0.36911484599113464,0.4,2.0583362579345703,0.5327746868133545
1.2604109048843384,0.4609399735927582,0.7994709312915802,0.3471919894218445,0.4,1.9438542127609253,0.5118927955627441
1.1846297979354858,0.5770642757415771,0.6075655221939087,0.3697929382324219,0.5666666666666667,1.8219475746154785,0.5030367374420166
1.2200782299041748,0.6062819957733154,0.6137962341308594,0.35588306188583374,0.3666666666666667,1.452210783958435,0.510613203048706
1.3522557020187378,0.4243224263191223,0.9279332756996155,0.24488654732704163,0.5,2.032464027404785,0.37212058901786804
1.3190656900405884,0.4973757266998291,0.8216899633407593,0.27997887134552,0.4,2.098184585571289,0.41854724287986755
1.2972214221954346,0.6328727006912231,0.6643487215042114,0.3857676386833191,0.6,2.170485258102417,0.5229976177215576
1.2482686042785645,0.5077778100967407,0.7404907941818237,0.29549890756607056,0.43333333333333335,1.9950189590454102,0.4208436906337738
1.3349123001098633,0.5574610233306885,0.7774512767791748,0.35097309947013855,0.43333333333333335,1.827643632888794,0.4665811061859131
1.3085713386535645,0.49781090021133423,0.8107604384422302,0.2962665259838104,0.5333333333333333,2.047959089279175,0.414646714925766
1.3991163969039917,0.44381123781204224,0.9553051590919495,0.27369844913482666,0.5,2.034196376800537,0.3905777931213379
1.2391325235366821,0.5262553691864014,0.7128771543502808,0.34482306241989136,0.3666666666666667,1.948239803314209,0.4493206739425659
1.3032147884368896,0.5250113010406494,0.7782034873962402,0.3394743800163269,0.33333333333333337,1.8829821348190308,0.46279406547546387
1.340690016746521,0.4958307147026062,0.8448593020439148,0.2936023473739624,0.43333333333333335,2.6453073024749756,0.4131079614162445
1.2545711994171143,0.3847980201244354,0.8697731792926788,0.30395206809043884,0.4666666666666667,2.2450320720672607,0.4251682758331299
1.3622610569000244,0.41847047209739685,0.9437905848026276,0.25932976603507996,0.4666666666666667,1.9824994802474976,0.3776828646659851
1.2797843217849731,0.4970272481441498,0.7827570736408234,0.33048543334007263,0.4,2.0253541469573975,0.4299001693725586
1.1961678266525269,0.5433503985404968,0.65281742811203,0.35731810331344604,0.5333333333333333,1.873295545578003,0.45242494344711304
1.3922431468963623,0.5144838690757751,0.8777592778205872,0.33417174220085144,0.5,1.8588178157806396,0.4467831552028656
1.2825539112091064,0.5406205654144287,0.7419333457946777,0.3636247515678406,0.5333333333333333,1.989709734916687,0.49580952525138855
1.3413752317428589,0.6200982332229614,0.7212769985198975,0.3651290535926819,0.43333333333333335,1.909571886062622,0.49820074439048767
1.2219507694244385,0.6185708045959473,0.6033799648284912,0.38084834814071655,0.6,1.754920244216919,0.4964791238307953
1.4336036443710327,0.5091158151626587,0.924487829208374,0.2999572157859802,0.33333333333333337,1.7893023490905762,0.44654983282089233
1.3794902563095093,0.6163927912712097,0.7630974650382996,0.4080948531627655,0.43333333333333335,1.79826021194458,0.5625932216644287
1.4234497547149658,0.5229015350341797,0.9005482196807861,0.30561962723731995,0.33333333333333337,1.8468058109283447,0.460481733083725
1.4222862720489502,0.6233489513397217,0.7989373207092285,0.38862094283103943,0.4666666666666667,2.0918095111846924,0.5578751564025879
1.396957278251648,0.48837149143218994,0.908585786819458,0.2805287539958954,0.4666666666666667,1.9117685556411743,0.44734156131744385
1.4365885257720947,0.5249958038330078,0.9115927219390869,0.3360165059566498,0.33333333333333337,2.3071844577789307,0.5187734961509705
1.4335908889770508,0.5363538265228271,0.8972370624542236,0.36375463008880615,0.43333333333333335,2.383537530899048,0.5530349016189575
1.3666218519210815,0.6078731417655945,0.7587487101554871,0.4234095513820648,0.5666666666666667,1.8670676946640015,0.6107679009437561
1.2765100002288818,0.6279786229133606,0.6485313773155212,0.40822634100914,0.43333333333333335,1.3899565935134888,0.5821530222892761
1.373373031616211,0.6223656535148621,0.7510073781013489,0.4384637773036957,0.30000000000000004,2.0212721824645996,0.6224368214607239
1.4894317388534546,0.5399433374404907,0.9494884014129639,0.3390212953090668,0.3666666666666667,1.4431989192962646,0.5546926259994507
1.4015859365463257,0.573846161365509,0.8277397751808167,0.37458929419517517,0.5,1.8974013328552246,0.5752531886100769
1.2485814094543457,0.5362287759780884,0.7123526334762573,0.3476167917251587,0.4666666666666667,1.9156627655029297,0.5360856056213379
1.438878059387207,0.5630283355712891,0.875849723815918,0.4083433151245117,0.33333333333333337,2.139742851257324,0.6070241928100586
1.4838340282440186,0.46641039848327637,1.0174236297607422,0.3264002799987793,0.30000000000000004,2.044740676879883,0.5408135652542114
1.3648051023483276,0.5019537806510925,0.8628513216972351,0.342300146818161,0.4,1.9427770376205444,0.5380233526229858
1.3217947483062744,0.6268258690834045,0.6949688792228699,0.4319656491279602,0.33333333333333337,2.4053173065185547,0.6501054167747498
1.4265397787094116,0.5439414978027344,0.8825982809066772,0.3927658796310425,0.30000000000000004,2.17406964302063,0.6118488311767578
1.3135879039764404,0.5789840221405029,0.7346038818359375,0.4130796790122986,0.33333333333333337,2.2557432651519775,0.6031620502471924
1.2626943588256836,0.6253751516342163,0.6373192071914673,0.4374113976955414,0.4666666666666667,2.088642120361328,0.6328341960906982
1.221369981765747,0.5611706972122192,0.6601992845535278,0.39365386962890625,0.6,1.8807889223098755,0.5470551252365112
1.3592119216918945,0.534331738948822,0.8248801827430725,0.35907408595085144,0.4,2.1467339992523193,0.5563376545906067
1.3013955354690552,0.6144237518310547,0.6869717836380005,0.45292219519615173,0.3666666666666667,1.6612290143966675,0.6406129598617554
1.3927745819091797,0.6246275305747986,0.7681470513343811,0.4041813015937805,0.3666666666666667,2.383371591567993,0.5999971628189087
1.3178048133850098,0.5714929103851318,0.7463119029998779,0.41355323791503906,0.4,2.4187121391296387,0.6145615577697754
1.2286561727523804,0.6097719669342041,0.6188842058181763,0.41905438899993896,0.43333333333333335,2.186203718185425,0.5822584629058838
1.2857825756072998,0.6073185801506042,0.6784639954566956,0.4469791054725647,0.4,1.9816440343856812,0.6189639568328857
1.1994432210922241,0.5113513469696045,0.6880918741226196,0.384488582611084,0.4666666666666667,1.1303980350494385,0.5202897787094116
1.2242414951324463,0.5196223258972168,0.7046191692352295,0.386108934879303,0.43333333333333335,2.3613436222076416,0.5261246562004089
1.2946066856384277,0.6119439601898193,0.6826627254486084,0.4534146189689636,0.4666666666666667,2.147353410720825,0.6398809552192688
1.321817398071289,0.6176878213882446,0.7041295766830444,0.43430525064468384,0.5,2.126059055328369,0.6309308409690857
1.2742547988891602,0.49533939361572266,0.7789154052734375,0.39762482047080994,0.5,2.2796401977539062,0.5476406812667847
1.1703311204910278,0.5217887163162231,0.6485424041748047,0.4017995297908783,0.4666666666666667,2.082529067993164,0.5532771348953247
1.256495475769043,0.4923733174800873,0.7641221582889557,0.3547138571739197,0.43333333333333335,2.0988597869873047,0.5057392120361328
1.0937793254852295,0.45956236124038696,0.6342169642448425,0.28306400775909424,0.4,2.2661235332489014,0.4713526666164398
1.3213576078414917,0.5952317118644714,0.7261258959770203,0.3931123614311218,0.5,1.7285239696502686,0.5843253135681152
1.2414321899414062,0.5158724188804626,0.7255597710609436,0.39166849851608276,0.43333333333333335,1.7073392868041992,0.5494823455810547
1.240301489830017,0.5353126525878906,0.7049888372421265,0.4114994406700134,0.3666666666666667,1.6440303325653076,0.5606529116630554
1.219970703125,0.5627399682998657,0.6572307348251343,0.42384275794029236,0.5,1.576119065284729,0.582474410533905
1.301819920539856,0.5596247315406799,0.742195188999176,0.44938892126083374,0.5,2.1624631881713867,0.6357995271682739
1.1670244932174683,0.5833350419998169,0.5836894512176514,0.41345199942588806,0.33333333333333337,2.209773540496826,0.5315853357315063
1.2369811534881592,0.5179831385612488,0.7189980149269104,0.356905072927475,0.3666666666666667,1.4794650077819824,0.5038131475448608
1.3147542476654053,0.49554428458213806,0.8192099630832672,0.37350600957870483,0.43333333333333335,1.6040561199188232,0.5211998224258423
1.3692920207977295,0.48753583431243896,0.8817561864852905,0.33064934611320496,0.3666666666666667,2.019158124923706,0.5063457489013672
1.1489907503128052,0.4835887551307678,0.6654019951820374,0.3663713335990906,0.5,1.6610018014907837,0.5268378853797913
1.286419153213501,0.6135812997817993,0.6728378534317017,0.44811028242111206,0.5,1.9680403470993042,0.6317033171653748
1.3157782554626465,0.5914298295974731,0.7243484258651733,0.3931899964809418,0.4,1.7558759450912476,0.5580735206604004
1.2628177404403687,0.6238884925842285,0.6389292478561401,0.4560203552246094,0.4666666666666667,1.7216863632202148,0.6369756460189819
1.2699308395385742,0.5421638488769531,0.7277669906616211,0.44221362471580505,0.4666666666666667,2.576483964920044,0.5862729549407959
1.2593352794647217,0.5312512516975403,0.7280840277671814,0.43287259340286255,0.3666666666666667,2.326131820678711,0.5850540995597839
1.1375086307525635,0.5635069608688354,0.574001669883728,0.43152981996536255,0.43333333333333335,2.092606544494629,0.5775435566902161
1.3199446201324463,0.5252859592437744,0.7946586608886719,0.3698543310165405,0.43333333333333335,2.2378957271575928,0.5359100103378296
1.2736163139343262,0.5249736905097961,0.74864262342453,0.42979317903518677,0.4,2.0633280277252197,0.5819730758666992
1.2293548583984375,0.5324141979217529,0.6969406604766846,0.4508536756038666,0.4666666666666667,1.9930630922317505,0.5837202072143555
1.3359756469726562,0.5386020541191101,0.7973735928535461,0.38220512866973877,0.43333333333333335,2.060805559158325,0.5580821633338928
1.091103434562683,0.6037187576293945,0.4873846769332886,0.4482032060623169,0.5,2.0148165225982666,0.57869952917099
1.272174596786499,0.516227126121521,0.755947470664978,0.40652722120285034,0.5,2.231414556503296,0.5551635026931763
1.0492228269577026,0.455069899559021,0.5941529273986816,0.2707517147064209,0.3666666666666667,1.8935432434082031,0.43687885999679565
1.3367877006530762,0.6006335020065308,0.7361541986465454,0.35615772008895874,0.2666666666666667,1.9730324745178223,0.5310807228088379
1.2823054790496826,0.5271556377410889,0.7551498413085938,0.3623061776161194,0.4,1.406883955001831,0.5184602737426758
1.316710352897644,0.5307022333145142,0.7860081195831299,0.34583914279937744,0.5333333333333333,2.2091856002807617,0.4789066016674042
1.3233567476272583,0.5615894794464111,0.7617672681808472,0.3883759677410126,0.4,2.2732934951782227,0.5391018390655518
1.3061938285827637,0.5164344310760498,0.7897593975067139,0.34793055057525635,0.2666666666666667,2.27927565574646,0.5084271430969238
1.276599407196045,0.5215936899185181,0.7550057172775269,0.4450722932815552,0.5333333333333333,1.9385842084884644,0.5922102928161621
1.3490914106369019,0.5083152651786804,0.8407761454582214,0.39098691940307617,0.5333333333333333,1.9753834009170532,0.5408640503883362
1.2645548582077026,0.5850054025650024,0.6795494556427002,0.3980150818824768,0.5,2.2717337608337402,0.5270987749099731
1.1853443384170532,0.5474262833595276,0.6379180550575256,0.4868820607662201,0.3666666666666667,1.9141407012939453,0.6015112400054932
1.2245548963546753,0.5729840397834778,0.6515708565711975,0.498778760433197,0.5,1.9358203411102295,0.6274710297584534
1.186167597770691,0.6069508790969849,0.579216718673706,0.4228028655052185,0.43333333333333335,1.8695272207260132,0.5667363405227661
1.284278392791748,0.5877612829208374,0.6965171098709106,0.45889803767204285,0.5,1.8907101154327393,0.5803722143173218
1.1473592519760132,0.5696291923522949,0.5777300596237183,0.48558852076530457,0.3666666666666667,1.9194066524505615,0.6102659702301025
1.0389678478240967,0.520972490310669,0.5179953575134277,0.3222929537296295,0.4,2.079529047012329,0.44015491008758545
1.2783238887786865,0.5295827984809875,0.748741090297699,0.3618112802505493,0.30000000000000004,2.0669326782226562,0.48695504665374756
1.2969833612442017,0.5563408136367798,0.7406425476074219,0.3910716474056244,0.4,2.282916784286499,0.5224359035491943
1.2950811386108398,0.45177575945854187,0.843305379152298,0.31301116943359375,0.30000000000000004,1.8679983615875244,0.43869179487228394
1.2755224704742432,0.5486382842063904,0.7268841862678528,0.3751038908958435,0.23333333333333328,2.0201966762542725,0.500515341758728
1.350934386253357,0.4705831706523895,0.8803512156009674,0.3588801324367523,0.3666666666666667,2.141197443008423,0.49469122290611267
1.2672014236450195,0.516669511795044,0.7505319118499756,0.4350883364677429,0.43333333333333335,2.190932035446167,0.5731325149536133
1.3167797327041626,0.5375545024871826,0.77922523021698,0.41079068183898926,0.4,1.880595088005066,0.5378962755203247
1.213776707649231,0.5764249563217163,0.6373517513275146,0.4061237573623657,0.3666666666666667,1.702933430671692,0.550769031047821
1.2649049758911133,0.5218467116355896,0.7430582642555237,0.44138699769973755,0.43333333333333335,2.0740840435028076,0.5719594955444336
1.2258317470550537,0.6039700508117676,0.6218616962432861,0.4169257879257202,0.4,1.230784296989441,0.5613856315612793
1.3114471435546875,0.5461908578872681,0.7652562856674194,0.40842899680137634,0.5333333333333333,1.9586517810821533,0.5334435701370239
1.1505086421966553,0.5386102199554443,0.6118984222412109,0.3929663598537445,0.4,1.886306643486023,0.5193134546279907
1.2787286043167114,0.5136986970901489,0.7650299072265625,0.3654831051826477,0.43333333333333335,2.159100294113159,0.5034885406494141
1.1496495008468628,0.6033803820610046,0.5462691187858582,0.4782447814941406,0.4,2.076094388961792,0.6089444160461426
1.0383906364440918,0.5353422164916992,0.5030484199523926,0.3574754595756531,0.43333333333333335,2.1448729038238525,0.48398393392562866
1.1674479246139526,0.590965211391449,0.5764827132225037,0.3991185426712036,0.6,2.4029085636138916,0.5317566990852356
1.0730952024459839,0.41525837779045105,0.6578368246555328,0.30986687541007996,0.43333333333333335,2.2357826232910156,0.45062804222106934
1.0970830917358398,0.5718490481376648,0.525234043598175,0.5068557262420654,0.5,2.02016282081604,0.6312099695205688
1.1985538005828857,0.5569405555725098,0.641613245010376,0.42679938673973083,0.4666666666666667,1.9110857248306274,0.5570439100265503
1.3654502630233765,0.41249561309814453,0.9529546499252319,0.308620810508728,0.5333333333333333,2.0835304260253906,0.45577460527420044
1.2498096227645874,0.5162646174430847,0.7335450053215027,0.41329365968704224,0.5333333333333333,2.1669607162475586,0.5582157373428345
1.2528572082519531,0.5126900672912598,0.7401671409606934,0.41664788126945496,0.33333333333333337,2.1336381435394287,0.5538172125816345
1.2390804290771484,0.5249304175376892,0.7141500115394592,0.42239612340927124,0.4666666666666667,2.3424532413482666,0.5570619106292725
1.1026225090026855,0.5226755142211914,0.5799469947814941,0.3985390067100525,0.3666666666666667,1.8293540477752686,0.5216745138168335
1.2060284614562988,0.4973486065864563,0.7086798548698425,0.3579941689968109,0.43333333333333335,1.922153353691101,0.5078796744346619
1.350633144378662,0.49186190962791443,0.8587712347507477,0.4573337435722351,0.4,1.86068594455719,0.6006733179092407
1.224823236465454,0.5177704095840454,0.7070528268814087,0.39184388518333435,0.4666666666666667,2.199666976928711,0.5408170819282532
1.2583945989608765,0.5364313125610352,0.7219632863998413,0.42209523916244507,0.4,2.2577686309814453,0.5625933408737183
1.1561391353607178,0.5317575931549072,0.6243815422058105,0.4055028557777405,0.33333333333333337,1.9593393802642822,0.553574800491333
1.285557746887207,0.5180924534797668,0.7674652934074402,0.4779672622680664,0.5,2.063436269760132,0.6155037879943848
1.2891266345977783,0.5209307074546814,0.7681959271430969,0.4086941182613373,0.4,1.7127342224121094,0.554867148399353
1.299762487411499,0.5007617473602295,0.7990007400512695,0.4292824864387512,0.4,1.665655493736267,0.5728461742401123
1.2890236377716064,0.5091597437858582,0.7798638939857483,0.43541353940963745,0.5666666666666667,2.039114475250244,0.5838504433631897
1.3783091306686401,0.46166008710861206,0.9166490435600281,0.4228771924972534,0.5,2.1329941749572754,0.5709348320960999
1.248095989227295,0.498588889837265,0.7495070993900299,0.40849369764328003,0.5,2.0523841381073,0.5509746074676514
1.2586723566055298,0.5319012403488159,0.7267711162567139,0.46146881580352783,0.4,1.8209725618362427,0.5968443155288696
1.1509504318237305,0.5199587345123291,0.6309916973114014,0.4976294934749603,0.5,2.1881673336029053,0.6294323801994324
1.2857438325881958,0.5157934427261353,0.7699503898620605,0.44045981764793396,0.43333333333333335,1.874743103981018,0.5727262496948242
1.1947879791259766,0.576793909072876,0.6179940700531006,0.4653970003128052,0.4666666666666667,1.838482141494751,0.6181437969207764
1.33417546749115,0.43777045607566833,0.8964050114154816,0.3970571458339691,0.4,1.9992202520370483,0.5413541793823242
1.230046272277832,0.5340684652328491,0.6959778070449829,0.4729933738708496,0.5,2.1386590003967285,0.6030939817428589
1.225436806678772,0.5784409046173096,0.6469959020614624,0.46701836585998535,0.4666666666666667,2.3548948764801025,0.6080431938171387
1.1977081298828125,0.5522469282150269,0.6454612016677856,0.45510244369506836,0.33333333333333337,2.0410866737365723,0.5715970993041992
1.3202694654464722,0.4784572720527649,0.8418121933937073,0.39930689334869385,0.30000000000000004,1.9800655841827393,0.5507342219352722
1.306286334991455,0.49063539505004883,0.8156509399414062,0.4258749485015869,0.43333333333333335,2.132525682449341,0.5634130239486694
1.2881479263305664,0.5034377574920654,0.784710168838501,0.40753430128097534,0.4,2.2298502922058105,0.5661084651947021
1.2034249305725098,0.5160383582115173,0.6873865723609924,0.3812215328216553,0.43333333333333335,2.5051822662353516,0.5230612754821777
1.2435493469238281,0.5374131202697754,0.7061362266540527,0.40094026923179626,0.5,2.393785238265991,0.5502431392669678
1.2802754640579224,0.46242260932922363,0.8178528547286987,0.4383719861507416,0.33333333333333337,2.299694061279297,0.5684834718704224
1.2544031143188477,0.5088989734649658,0.7455041408538818,0.3952481746673584,0.5,2.3981411457061768,0.5548118352890015
1.0938949584960938,0.502031147480011,0.5918638110160828,0.4139096140861511,0.4,2.072492837905884,0.5509214401245117
1.287764072418213,0.509757399559021,0.7780066728591919,0.41684848070144653,0.33333333333333337,1.9603549242019653,0.5467162132263184
1.2318527698516846,0.47728675603866577,0.7545660138130188,0.4572116732597351,0.6,1.6574897766113281,0.606764018535614
1.3283003568649292,0.5166224241256714,0.8116779327392578,0.36207911372184753,0.30000000000000004,2.262669563293457,0.5157665014266968
1.3109136819839478,0.5470236539840698,0.7638900279998779,0.4196765422821045,0.43333333333333335,1.835106611251831,0.5821196436882019
1.097153663635254,0.5199639797210693,0.5771896839141846,0.41887062788009644,0.33333333333333337,2.0057995319366455,0.5502316355705261
1.1673669815063477,0.592836856842041,0.5745301246643066,0.4735034108161926,0.4,2.1148858070373535,0.6103238463401794
1.2727406024932861,0.5024821758270264,0.7702584266662598,0.4146784245967865,0.5666666666666667,2.3783793449401855,0.5841964483261108
1.2643482685089111,0.5243803262710571,0.739967942237854,0.40885424613952637,0.5333333333333333,1.7037241458892822,0.5641880035400391
1.269246220588684,0.47693249583244324,0.7923137247562408,0.40683266520500183,0.4666666666666667,2.1337459087371826,0.5733851194381714
1.2068006992340088,0.5883758068084717,0.6184248924255371,0.45673179626464844,0.5,2.2437078952789307,0.5975403785705566
1.2266180515289307,0.5809544920921326,0.6456635594367981,0.46998488903045654,0.5,1.9458858966827393,0.6123571395874023
1.297234058380127,0.45449328422546387,0.8427407741546631,0.3824198246002197,0.5333333333333333,1.9207690954208374,0.5611412525177002
1.3325001001358032,0.5005106925964355,0.8319894075393677,0.4187391698360443,0.4666666666666667,2.3103690147399902,0.5673409104347229
1.2409662008285522,0.5120155811309814,0.7289506196975708,0.42798691987991333,0.2666666666666667,2.2127697467803955,0.5815160274505615
1.257962942123413,0.4987483024597168,0.7592146396636963,0.42076000571250916,0.43333333333333335,2.0305418968200684,0.5796909332275391
1.1872918605804443,0.6102566123008728,0.5770352482795715,0.4496871829032898,0.30000000000000004,1.6412934064865112,0.6013448238372803
1.358168363571167,0.5079686641693115,0.8501996994018555,0.46043848991394043,0.5666666666666667,1.7223137617111206,0.6013721227645874
1.322648286819458,0.4968315362930298,0.8258167505264282,0.41589808464050293,0.5,2.2221755981445312,0.5640263557434082
1.376146674156189,0.48593997955322266,0.8902066946029663,0.41099023818969727,0.4,1.9098676443099976,0.5587496757507324
1.2926912307739258,0.5045633912086487,0.7881278395652771,0.3973284959793091,0.33333333333333337,1.5172878503799438,0.5511712431907654
1.2490876913070679,0.552711009979248,0.6963766813278198,0.4203597903251648,0.6,2.2892274856567383,0.5757502913475037
1.3398504257202148,0.45912930369377136,0.8807211220264435,0.4049292504787445,0.43333333333333335,2.252560615539551,0.5425699353218079
1.2765772342681885,0.5252382755279541,0.7513389587402344,0.4301528334617615,0.43333333333333335,2.0976576805114746,0.5812613368034363
1.3382282257080078,0.47219404578208923,0.8660341799259186,0.4067448377609253,0.5333333333333333,2.0580451488494873,0.5441465377807617
1.2506756782531738,0.5867044925689697,0.6639711856842041,0.47085294127464294,0.4666666666666667,2.0294227600097656,0.6193816065788269
1.173632025718689,0.6340842247009277,0.5395478010177612,0.48869723081588745,0.4666666666666667,1.8700605630874634,0.6429932117462158
1.3088045120239258,0.5356930494308472,0.7731114625930786,0.4322882294654846,0.4,1.9384616613388062,0.5970481634140015
1.2368454933166504,0.4937020540237427,0.7431434392929077,0.42282482981681824,0.3666666666666667,2.3395707607269287,0.5510680675506592
1.2961214780807495,0.557998776435852,0.7381227016448975,0.4444149434566498,0.43333333333333335,2.1275572776794434,0.6020103693008423
1.1248531341552734,0.6700313091278076,0.4548218250274658,0.5097536444664001,0.5,1.9740694761276245,0.673468291759491
1.2342782020568848,0.6351357102394104,0.5991424918174744,0.4629492461681366,0.5,1.3758281469345093,0.6323465704917908
1.324216604232788,0.5046330690383911,0.819583535194397,0.38712841272354126,0.5,1.4131405353546143,0.5360780954360962
1.263400912284851,0.5911656618118286,0.6722352504730225,0.4357335567474365,0.4,1.5151877403259277,0.5711683034896851
1.2560977935791016,0.5108557939529419,0.7452419996261597,0.433407187461853,0.5333333333333333,1.7458757162094116,0.5587482452392578
1.3017733097076416,0.5677084922790527,0.7340648174285889,0.44598639011383057,0.3666666666666667,1.6030699014663696,0.5945409536361694
1.2822240591049194,0.5650149583816528,0.7172091007232666,0.44968605041503906,0.43333333333333335,1.3360148668289185,0.5921370983123779
1.0106594562530518,0.3508133292198181,0.6598461270332336,0.38867026567459106,0.5333333333333333,1.9558826684951782,0.4910231828689575
1.0078561305999756,0.40291106700897217,0.6049450635910034,0.5891546607017517,0.5,1.9106576442718506,0.7073084712028503
0.9022330045700073,0.36717233061790466,0.5350606739521027,0.4118059575557709,0.5333333333333333,1.4611726999282837,0.5311838984489441
0.9255646467208862,0.4150940775871277,0.5104705691337585,0.46588048338890076,0.5333333333333333,1.5981582403182983,0.6044571399688721
0.9089101552963257,0.4064299464225769,0.5024802088737488,0.548271656036377,0.5333333333333333,1.6214045286178589,0.6834797859191895
0.9405616521835327,0.3891391456127167,0.551422506570816,0.47067397832870483,0.4,1.3651127815246582,0.6356532573699951
0.9100129008293152,0.3819734454154968,0.5280394554138184,0.449659526348114,0.4666666666666667,1.9008760452270508,0.5944148898124695
0.9321979284286499,0.39787226915359497,0.5343256592750549,0.5864717960357666,0.5666666666666667,1.8091380596160889,0.7271038889884949
0.9995819926261902,0.49421772360801697,0.5053642690181732,0.6403176784515381,0.4,1.7572438716888428,0.7975075244903564
1.0035748481750488,0.37858253717422485,0.624992311000824,0.43417513370513916,0.5333333333333333,1.0279061794281006,0.585737407207489
1.078147530555725,0.39348918199539185,0.6846583485603333,0.4772050380706787,0.43333333333333335,1.3299229145050049,0.6225783824920654
1.1072022914886475,0.3613242506980896,0.7458780407905579,0.44607043266296387,0.43333333333333335,2.011704444885254,0.6146275401115417
0.9884018301963806,0.3800130784511566,0.608388751745224,0.5633166432380676,0.3666666666666667,1.7358402013778687,0.7015101313591003
1.162444829940796,0.4050367474555969,0.757408082485199,0.5722967386245728,0.3666666666666667,1.3983087539672852,0.7278827428817749
1.0796995162963867,0.4384636878967285,0.6412358283996582,0.4801391065120697,0.5,1.5247595310211182,0.631770670413971
1.0100207328796387,0.3870435655117035,0.6229771673679352,0.5594779253005981,0.4,1.4173206090927124,0.6910135746002197
1.1972050666809082,0.3446260094642639,0.8525790572166443,0.5113663673400879,0.5,1.3617478609085083,0.681149959564209
1.052916407585144,0.39970362186431885,0.6532127857208252,0.4309825301170349,0.5666666666666667,1.2548085451126099,0.581877589225769
1.0762734413146973,0.3284878134727478,0.7477856278419495,0.39692002534866333,0.5,1.7749322652816772,0.557135283946991
1.0587831735610962,0.45114606618881226,0.6076371073722839,0.46549832820892334,0.6666666666666667,1.5095009803771973,0.584419846534729
1.139532446861267,0.3251623213291168,0.8143701255321503,0.3304436504840851,0.5666666666666667,1.7714039087295532,0.4886099696159363
1.211655616760254,0.40866583585739136,0.8029897809028625,0.40007561445236206,0.6,1.5618352890014648,0.5583130121231079
1.1732085943222046,0.38284215331077576,0.7903664410114288,0.335970401763916,0.6,1.202268362045288,0.5213924050331116
1.1982091665267944,0.3419649302959442,0.8562442362308502,0.28079357743263245,0.5666666666666667,1.4979515075683594,0.4774261713027954
1.1614389419555664,0.3569965064525604,0.804442435503006,0.3409818410873413,0.6,1.5939178466796875,0.53203946352005
1.1145823001861572,0.4161202907562256,0.6984620094299316,0.3696511685848236,0.4666666666666667,1.5456510782241821,0.5580021142959595
1.1090095043182373,0.4455161988735199,0.6634933054447174,0.3729898929595947,0.6666666666666667,1.6606826782226562,0.6010611057281494
1.1032761335372925,0.49327194690704346,0.610004186630249,0.4310331344604492,0.6,1.2887418270111084,0.6895345449447632
1.0103217363357544,0.3764098584651947,0.6339118778705597,0.33588528633117676,0.4666666666666667,1.2165299654006958,0.5695711970329285
1.0341248512268066,0.46088945865631104,0.5732353925704956,0.352821946144104,0.6333333333333333,1.3184024095535278,0.5702366828918457
1.0774705410003662,0.4264932870864868,0.6509772539138794,0.39816731214523315,0.5666666666666667,1.6231497526168823,0.6054677963256836
1.00654935836792,0.49281808733940125,0.5137312710285187,0.37715935707092285,0.5333333333333333,1.6008398532867432,0.6271334886550903
0.9806367754936218,0.4832404851913452,0.4973962903022766,0.3566211462020874,0.30000000000000004,1.3182967901229858,0.5900619029998779
0.9963048696517944,0.513878583908081,0.4824262857437134,0.34553012251853943,0.5,1.7871308326721191,0.5885666608810425
1.0210132598876953,0.3562181890010834,0.6647950708866119,0.24982038140296936,0.5333333333333333,2.064207077026367,0.4485801160335541
1.1685614585876465,0.435805082321167,0.7327563762664795,0.3390396237373352,0.5666666666666667,1.6557368040084839,0.5660738348960876
1.1019185781478882,0.4679405391216278,0.6339780390262604,0.3172145187854767,0.5,1.1614097356796265,0.5522128343582153
1.134676218032837,0.43093597888946533,0.7037402391433716,0.34378886222839355,0.5,1.7913109064102173,0.556246280670166
1.120266318321228,0.41245365142822266,0.7078126668930054,0.3038089871406555,0.5333333333333333,1.7605746984481812,0.4778549075126648
1.1420491933822632,0.3509010076522827,0.7911481857299805,0.24438336491584778,0.5,1.4536112546920776,0.41669389605522156
1.2076023817062378,0.3148497939109802,0.8927525877952576,0.1973229944705963,0.5666666666666667,1.509419560432434,0.3347933292388916
1.2040431499481201,0.33799195289611816,0.866051197052002,0.22217069566249847,0.5,1.1786065101623535,0.355039119720459
1.2041106224060059,0.38035136461257935,0.8237592577934265,0.25719335675239563,0.3666666666666667,1.6029449701309204,0.3881224989891052
1.2014820575714111,0.33744174242019653,0.8640403151512146,0.18834418058395386,0.5333333333333333,1.7498457431793213,0.30944961309432983
1.2078744173049927,0.35484445095062256,0.8530299663543701,0.2177397906780243,0.4,2.0488293170928955,0.3556227684020996
1.2236754894256592,0.4056743085384369,0.8180011808872223,0.23619866371154785,0.4,1.35828697681427,0.38756394386291504
1.2629942893981934,0.33961009979248047,0.9233841896057129,0.19583933055400848,0.4666666666666667,1.7100481986999512,0.34326326847076416
1.232297420501709,0.4074566960334778,0.8248407244682312,0.24477392435073853,0.3666666666666667,1.3375307321548462,0.38864678144454956
1.2374619245529175,0.3770591616630554,0.8604027628898621,0.21096718311309814,0.3666666666666667,1.315916657447815,0.35373878479003906
1.2649877071380615,0.344512939453125,0.9204747676849365,0.1857590675354004,0.43333333333333335,1.727037787437439,0.3271273374557495
1.3077027797698975,0.33856838941574097,0.9691343903541565,0.23703232407569885,0.43333333333333335,1.2514173984527588,0.38269349932670593
1.3146469593048096,0.4170687198638916,0.897578239440918,0.31605076789855957,0.30000000000000004,1.6198912858963013,0.4549332559108734
1.3780487775802612,0.37968525290489197,0.9983635246753693,0.22101086378097534,0.3666666666666667,1.7494040727615356,0.36300167441368103
1.4012982845306396,0.41504889726638794,0.9862493872642517,0.2764192223548889,0.30000000000000004,1.6112409830093384,0.42636561393737793
1.2046871185302734,0.4927622973918915,0.711924821138382,0.3316665589809418,0.5,1.701898217201233,0.46991702914237976
1.3918945789337158,0.3923940658569336,0.9995005130767822,0.2729426324367523,0.30000000000000004,1.5805858373641968,0.4116562306880951
1.3875545263290405,0.3762919306755066,1.011262595653534,0.2600558400154114,0.19999999999999996,1.794113278388977,0.3806633949279785
1.3517383337020874,0.35650956630706787,0.9952287673950195,0.3160540461540222,0.43333333333333335,1.5301933288574219,0.45092782378196716
1.3287672996520996,0.40068551898002625,0.9280817806720734,0.3345964848995209,0.4666666666666667,1.4082709550857544,0.47684502601623535
1.4281055927276611,0.34856194257736206,1.079543650150299,0.29551446437835693,0.30000000000000004,1.9138706922531128,0.42569050192832947
1.3592479228973389,0.4267921447753906,0.9324557781219482,0.33946317434310913,0.33333333333333337,1.443488359451294,0.4766944646835327
1.3583805561065674,0.3639066219329834,0.994473934173584,0.3355140686035156,0.5,1.8018878698349,0.4671536087989807
1.3258697986602783,0.4249897003173828,0.9008800983428955,0.35841259360313416,0.4,1.456337571144104,0.48665595054626465
1.3209056854248047,0.38854271173477173,0.932362973690033,0.367218017578125,0.3666666666666667,1.6813336610794067,0.49256759881973267
1.4240939617156982,0.37569984793663025,1.048394113779068,0.41548609733581543,0.4,1.6487102508544922,0.5341479778289795
1.3161829710006714,0.4253517985343933,0.8908311724662781,0.36951375007629395,0.43333333333333335,1.3031853437423706,0.4984511733055115
1.2901065349578857,0.4140715003013611,0.8760350346565247,0.35126909613609314,0.33333333333333337,1.5651389360427856,0.46731436252593994
1.3015923500061035,0.3659566044807434,0.9356357455253601,0.31853848695755005,0.33333333333333337,1.449144959449768,0.4337760806083679
1.3526766300201416,0.43143901228904724,0.9212376177310944,0.37249892950057983,0.3666666666666667,1.7618368864059448,0.4945565164089203
1.332520842552185,0.3935839533805847,0.9389368891716003,0.3314772844314575,0.33333333333333337,1.581098198890686,0.47118350863456726
1.2790011167526245,0.4251278340816498,0.8538732826709747,0.3299606740474701,0.4,1.7345608472824097,0.46294528245925903
1.3478292226791382,0.47376441955566406,0.8740648031234741,0.3274177014827728,0.3666666666666667,1.61384916305542,0.46033453941345215
1.3236974477767944,0.5277743339538574,0.795923113822937,0.34284061193466187,0.3666666666666667,1.9691357612609863,0.474107950925827
1.3068642616271973,0.5421287417411804,0.7647355198860168,0.3323221206665039,0.5,2.1463825702667236,0.4920644164085388
1.3967995643615723,0.4284000098705292,0.9683995544910431,0.2328871190547943,0.43333333333333335,1.7649424076080322,0.37723010778427124
1.3978818655014038,0.4333014190196991,0.9645804464817047,0.24034379422664642,0.4666666666666667,1.8264671564102173,0.4046318531036377
1.3711786270141602,0.5169305801391602,0.854248046875,0.26757383346557617,0.5333333333333333,0.9466460943222046,0.42228931188583374
1.4143016338348389,0.4763915538787842,0.9379100799560547,0.2572534382343292,0.4,1.6634114980697632,0.42838943004608154
1.2871456146240234,0.5528683066368103,0.7342773079872131,0.3439955711364746,0.4666666666666667,1.4787713289260864,0.5659185647964478
1.391365885734558,0.5343731045722961,0.856992781162262,0.3179618716239929,0.43333333333333335,1.6274162530899048,0.5332363843917847
1.0174648761749268,0.5516632795333862,0.4658015966415405,0.31140103936195374,0.43333333333333335,1.6959292888641357,0.5413156747817993
1.357606291770935,0.6034462451934814,0.7541600465774536,0.31172770261764526,0.30000000000000004,1.8810073137283325,0.5124496221542358
1.296831488609314,0.5787879228591919,0.7180435657501221,0.3448824882507324,0.3666666666666667,2.323000907897949,0.5540785789489746
1.274919867515564,0.5563457012176514,0.7185741662979126,0.355630099773407,0.3666666666666667,1.9610344171524048,0.5656105279922485
1.3159446716308594,0.5187262296676636,0.7972184419631958,0.3271111845970154,0.3666666666666667,2.2572455406188965,0.52716463804245
1.3338158130645752,0.5447373390197754,0.7890784740447998,0.3355521857738495,0.2666666666666667,1.3779816627502441,0.515317440032959
1.1402010917663574,0.5168754458427429,0.6233256459236145,0.3233933448791504,0.3666666666666667,2.0436530113220215,0.5037230849266052
1.3629047870635986,0.4980096220970154,0.8648951649665833,0.2832179665565491,0.3666666666666667,1.7567590475082397,0.46280598640441895
1.1196091175079346,0.5142495632171631,0.6053595542907715,0.29505956172943115,0.4,1.4500365257263184,0.46487411856651306
1.2378640174865723,0.5154742002487183,0.722389817237854,0.29013556241989136,0.4,1.6035906076431274,0.4516773223876953
1.090695858001709,0.5293647646903992,0.5613310933113098,0.36185771226882935,0.43333333333333335,2.0488924980163574,0.5209264159202576
1.1843557357788086,0.5218448042869568,0.6625109314918518,0.32347211241722107,0.43333333333333335,1.9843720197677612,0.463752806186676
1.0596765279769897,0.5181741714477539,0.5415023565292358,0.40262994170188904,0.33333333333333337,2.341838836669922,0.5723435878753662
1.2548000812530518,0.4669125974178314,0.7878874838352203,0.3108946979045868,0.33333333333333337,2.368288516998291,0.4401501417160034
1.111430048942566,0.4546637535095215,0.6567662954330444,0.3896196484565735,0.3666666666666667,2.1798009872436523,0.5186895132064819
1.2193405628204346,0.4961475729942322,0.7231929898262024,0.30060920119285583,0.3666666666666667,1.8929263353347778,0.431371808052063
1.219852089881897,0.4714333415031433,0.7484187483787537,0.3432494103908539,0.43333333333333335,2.033320188522339,0.4692096412181854
1.2088477611541748,0.43056321144104004,0.7782845497131348,0.341270387172699,0.43333333333333335,1.8747375011444092,0.47659891843795776
1.1842689514160156,0.550450325012207,0.6338186264038086,0.3465322256088257,0.30000000000000004,1.6841696500778198,0.48237305879592896
1.2477957010269165,0.4370843768119812,0.8107113242149353,0.32825928926467896,0.4666666666666667,1.6533749103546143,0.4567382037639618
1.2161757946014404,0.40349382162094116,0.8126819729804993,0.34047192335128784,0.33333333333333337,1.829024076461792,0.47795629501342773
0.9835247993469238,0.46769997477531433,0.5158248245716095,0.2811589539051056,0.4666666666666667,1.5416265726089478,0.42923447489738464
1.2178938388824463,0.4863418936729431,0.7315519452095032,0.3025914132595062,0.3666666666666667,1.8917657136917114,0.43855059146881104
1.3154006004333496,0.47730767726898193,0.8380929231643677,0.2926459312438965,0.3666666666666667,1.8380188941955566,0.4091240167617798
1.2347491979599,0.42995715141296387,0.804792046546936,0.35194215178489685,0.43333333333333335,1.84907865524292,0.4932408332824707
1.2534091472625732,0.4672488868236542,0.7861602604389191,0.3236515522003174,0.6,1.8316890001296997,0.45131903886795044
1.2136256694793701,0.45487332344055176,0.7587523460388184,0.3642041087150574,0.4,2.113865375518799,0.49563679099082947
1.2584692239761353,0.5058578848838806,0.7526113390922546,0.3297291398048401,0.3666666666666667,1.998986005783081,0.46655115485191345
1.2119839191436768,0.46552523970603943,0.7464586794376373,0.36172038316726685,0.43333333333333335,2.113800287246704,0.4888942241668701
1.2838740348815918,0.4553000330924988,0.828574001789093,0.31401821970939636,0.4666666666666667,2.0918338298797607,0.4407300651073456
1.0728120803833008,0.44734662771224976,0.625465452671051,0.4063246250152588,0.6,2.4320414066314697,0.5591626167297363
1.189978003501892,0.3839973211288452,0.8059806823730469,0.318083256483078,0.3666666666666667,1.865775227546692,0.46069011092185974
1.099446415901184,0.42599210143089294,0.6734543144702911,0.3844446837902069,0.43333333333333335,1.6654804944992065,0.5313324928283691
1.2277498245239258,0.4192138910293579,0.8085359334945679,0.2819609045982361,0.33333333333333337,1.8117127418518066,0.4106679856777191
1.361275553703308,0.3749212920665741,0.986354261636734,0.24786725640296936,0.3666666666666667,1.1679586172103882,0.37047064304351807
1.1727497577667236,0.41983306407928467,0.752916693687439,0.24442552030086517,0.4,1.7552499771118164,0.37818118929862976
1.1957428455352783,0.394665002822876,0.8010778427124023,0.2935642898082733,0.43333333333333335,2.2392799854278564,0.4136972427368164
1.2316410541534424,0.37403663992881775,0.8576044142246246,0.22058963775634766,0.23333333333333328,2.230738878250122,0.3454718589782715
1.111693263053894,0.445602148771286,0.666091114282608,0.39531517028808594,0.4,2.3914923667907715,0.5424146056175232
1.1349633932113647,0.4109977185726166,0.7239656746387482,0.34188875555992126,0.4,2.1860666275024414,0.4864910840988159
1.1780710220336914,0.37678131461143494,0.8012897074222565,0.33382853865623474,0.43333333333333335,2.3082070350646973,0.4717230200767517
1.1699352264404297,0.3543715476989746,0.8155636787414551,0.27083897590637207,0.5,2.2644689083099365,0.40240997076034546
1.2503618001937866,0.3671902120113373,0.8831715881824493,0.2738220691680908,0.4666666666666667,1.8618707656860352,0.41218337416648865
1.2313324213027954,0.49206095933914185,0.7392714619636536,0.30886247754096985,0.3666666666666667,1.2085250616073608,0.4477819800376892
1.1051874160766602,0.47687268257141113,0.628314733505249,0.268676221370697,0.3666666666666667,1.7158087491989136,0.3963443636894226
1.2780170440673828,0.43115150928497314,0.8468655347824097,0.25676047801971436,0.3666666666666667,1.61807119846344,0.3969777226448059
1.256036400794983,0.39029425382614136,0.8657421469688416,0.21689066290855408,0.3666666666666667,1.7785465717315674,0.3491089344024658
1.197373867034912,0.43707090616226196,0.7603029608726501,0.23018106818199158,0.3666666666666667,1.8230026960372925,0.368655264377594
1.3237907886505127,0.39845985174179077,0.9253309369087219,0.2823012173175812,0.3666666666666667,2.1901726722717285,0.41113540530204773
1.1616525650024414,0.3718292713165283,0.7898232936859131,0.33315587043762207,0.5333333333333333,1.9738036394119263,0.48991602659225464
1.2002761363983154,0.5050250291824341,0.6952511072158813,0.3454344868659973,0.3666666666666667,1.7609801292419434,0.4612419605255127
1.2696152925491333,0.469252347946167,0.8003629446029663,0.2372247278690338,0.5,1.6332818269729614,0.3793489634990692
1.325181007385254,0.41070911288261414,0.9144718945026398,0.20604318380355835,0.2666666666666667,1.6334024667739868,0.32783687114715576
1.1855223178863525,0.48944196105003357,0.696080356836319,0.30267295241355896,0.43333333333333335,2.083591938018799,0.4089696407318115
1.3487417697906494,0.4260499179363251,0.9226918518543243,0.20419995486736298,0.3666666666666667,1.6768112182617188,0.3197856843471527
1.0607728958129883,0.4834772050380707,0.5772956907749176,0.391671746969223,0.3666666666666667,2.0586695671081543,0.5090175867080688
1.2434303760528564,0.37202680110931396,0.8714035749435425,0.28735145926475525,0.6,2.078425884246826,0.41461241245269775
1.286584734916687,0.469123899936676,0.817460834980011,0.3217649459838867,0.30000000000000004,2.3976030349731445,0.43159347772598267
1.28841233253479,0.4411073923110962,0.8473049402236938,0.2274353951215744,0.4,2.3338782787323,0.33670517802238464
1.1369376182556152,0.467434287071228,0.6695033311843872,0.36719411611557007,0.43333333333333335,2.224787712097168,0.4886743426322937
1.1608463525772095,0.4173649549484253,0.7434813976287842,0.29761582612991333,0.4,2.0381059646606445,0.41116392612457275
1.247499704360962,0.3955856263637543,0.8519140779972076,0.2548133432865143,0.30000000000000004,2.114297866821289,0.36157864332199097
1.2583627700805664,0.4842052459716797,0.7741575241088867,0.3185286521911621,0.30000000000000004,2.1427395343780518,0.43024536967277527
1.2955126762390137,0.4117591381072998,0.8837535381317139,0.2478734850883484,0.23333333333333328,1.8074190616607666,0.36615192890167236
1.2857403755187988,0.4672639071941376,0.8184764683246613,0.2551453113555908,0.43333333333333335,2.237170457839966,0.37169215083122253
1.2620353698730469,0.40649470686912537,0.8555406630039215,0.22478467226028442,0.30000000000000004,2.328734874725342,0.3438321053981781
1.1980564594268799,0.40725165605545044,0.7908048033714294,0.30597275495529175,0.33333333333333337,2.1330559253692627,0.4269631803035736
1.3283512592315674,0.4249271750450134,0.903424084186554,0.18419747054576874,0.23333333333333328,2.244798183441162,0.2895621657371521
1.200853705406189,0.38870689272880554,0.8121468126773834,0.2828716039657593,0.4,1.9296938180923462,0.4040249288082123
1.2460010051727295,0.39564675092697144,0.8503542542457581,0.2674979269504547,0.30000000000000004,1.9974523782730103,0.39143651723861694
1.335937261581421,0.3748445510864258,0.9610927104949951,0.23516571521759033,0.5333333333333333,2.0536513328552246,0.34637972712516785
1.365139365196228,0.4356050491333008,0.9295343160629272,0.20606127381324768,0.3666666666666667,1.6148239374160767,0.31423312425613403
1.2008901834487915,0.3961293697357178,0.8047608137130737,0.31614547967910767,0.30000000000000004,1.7971086502075195,0.4275559186935425
1.2478938102722168,0.419665664434433,0.8282281458377838,0.28798484802246094,0.5,2.3766868114471436,0.40373918414115906
1.2647804021835327,0.4060988128185272,0.8586815893650055,0.20962834358215332,0.33333333333333337,2.234623670578003,0.32176440954208374
1.2825605869293213,0.47177523374557495,0.8107853531837463,0.29835519194602966,0.2666666666666667,1.946581244468689,0.41052719950675964
1.3952560424804688,0.35587388277053833,1.0393821597099304,0.1616688370704651,0.2666666666666667,2.0508556365966797,0.26573699712753296
1.1881152391433716,0.49329710006713867,0.6948181390762329,0.3166131377220154,0.3666666666666667,2.165255069732666,0.4299410283565521
1.2425212860107422,0.4805029630661011,0.7620183229446411,0.24687330424785614,0.4666666666666667,1.322279930114746,0.3711421489715576
1.2798473834991455,0.48288843035697937,0.7969589531421661,0.23399583995342255,0.5,1.7454321384429932,0.35366520285606384
1.2085168361663818,0.46742433309555054,0.7410925030708313,0.2615323066711426,0.16666666666666663,1.6728119850158691,0.37865322828292847
1.259631872177124,0.3860788941383362,0.8735529780387878,0.258736252784729,0.4,2.193100690841675,0.374663770198822
1.254398226737976,0.5136274099349976,0.7407708168029785,0.3312177062034607,0.2666666666666667,2.164059638977051,0.43689823150634766
1.2089767456054688,0.4090627133846283,0.7999140322208405,0.32239270210266113,0.4,1.482303500175476,0.45034870505332947
1.0904830694198608,0.5120476484298706,0.5784354209899902,0.4028005301952362,0.33333333333333337,1.617295742034912,0.5198299884796143
1.2685072422027588,0.38315272331237793,0.8853545188903809,0.23701345920562744,0.5,1.972939372062683,0.3527301549911499
1.1863059997558594,0.4511212110519409,0.7351847887039185,0.25933822989463806,0.6,1.9827945232391357,0.37335461378097534
1.2309893369674683,0.39341074228286743,0.8375785946846008,0.2646389305591583,0.43333333333333335,1.7362831830978394,0.3778109550476074
1.2757554054260254,0.4286329448223114,0.847122460603714,0.23136422038078308,0.5,1.524349570274353,0.3393017649650574
1.2737492322921753,0.3414067029953003,0.932342529296875,0.23383116722106934,0.30000000000000004,1.5986465215682983,0.35253486037254333
1.3042385578155518,0.4172714650630951,0.8869670927524567,0.26745355129241943,0.2666666666666667,2.3075931072235107,0.37489742040634155
1.229771614074707,0.3820009231567383,0.8477706909179688,0.3165068030357361,0.33333333333333337,1.9194403886795044,0.4317656457424164
1.234027624130249,0.4357699155807495,0.7982577085494995,0.3408362865447998,0.2666666666666667,1.2999604940414429,0.4566253125667572
1.106757402420044,0.48737117648124695,0.619386225938797,0.42564821243286133,0.43333333333333335,2.0314013957977295,0.5426523685455322
1.2461183071136475,0.3697170615196228,0.8764012455940247,0.24789747595787048,0.33333333333333337,1.9373224973678589,0.3649432063102722
1.28364896774292,0.403975248336792,0.8796737194061279,0.20406053960323334,0.3666666666666667,1.4973260164260864,0.31262651085853577
1.3252060413360596,0.3794633746147156,0.945742666721344,0.21568231284618378,0.30000000000000004,1.325881004333496,0.3258601129055023
1.3192267417907715,0.4423597455024719,0.8768669962882996,0.2057790756225586,0.23333333333333328,1.7289749383926392,0.3158636689186096
1.2319538593292236,0.41762012243270874,0.8143337368965149,0.33206599950790405,0.3666666666666667,2.0936086177825928,0.4467466473579407
1.1245092153549194,0.43270057439804077,0.6918086409568787,0.33417266607284546,0.5666666666666667,1.8891433477401733,0.46589431166648865
1.2743959426879883,0.35992270708084106,0.9144732356071472,0.22913548350334167,0.4666666666666667,1.6343865394592285,0.3452765941619873
1.2732276916503906,0.42586594820022583,0.8473617434501648,0.2637380063533783,0.4,1.7120143175125122,0.3737608790397644
1.289787769317627,0.42520877718925476,0.8645789921283722,0.2544933557510376,0.4,1.4259095191955566,0.36073094606399536
1.1222431659698486,0.4323885440826416,0.689854621887207,0.32029902935028076,0.33333333333333337,1.5833417177200317,0.4478875994682312
1.337202787399292,0.37453699111938477,0.9626657962799072,0.22189728915691376,0.3666666666666667,1.65154230594635,0.3347048759460449
1.378525972366333,0.39897507429122925,0.9795508980751038,0.2649685740470886,0.33333333333333337,1.8336352109909058,0.37048691511154175
1.3160123825073242,0.44606146216392517,0.869950920343399,0.2024478167295456,0.33333333333333337,1.749764323234558,0.311067670583725
1.0613739490509033,0.45885157585144043,0.6025223731994629,0.4215024709701538,0.5,1.9006867408752441,0.5431994795799255
1.2711920738220215,0.3754647374153137,0.8957273364067078,0.24954146146774292,0.4,1.6644693613052368,0.3631945550441742
1.354181170463562,0.39106008410453796,0.963121086359024,0.18089251220226288,0.33333333333333337,2.0842201709747314,0.2827937602996826
1.3108513355255127,0.3573914170265198,0.9534599184989929,0.23080241680145264,0.30000000000000004,2.0633621215820312,0.34041377902030945
1.3203914165496826,0.38765472173690796,0.9327366948127747,0.3001788556575775,0.4666666666666667,2.0583865642547607,0.41417890787124634
1.2849293947219849,0.4330058693885803,0.8519235253334045,0.23159942030906677,0.4,1.7540382146835327,0.3433668315410614
1.1805723905563354,0.45851558446884155,0.7220568060874939,0.3891030251979828,0.5,1.9181804656982422,0.5112552642822266
1.2908430099487305,0.37062567472457886,0.9202173352241516,0.21053647994995117,0.43333333333333335,1.7347159385681152,0.3178742825984955
1.3313285112380981,0.4623192250728607,0.8690092861652374,0.28058651089668274,0.3666666666666667,1.569630742073059,0.3962562084197998
1.2624629735946655,0.40089166164398193,0.8615713119506836,0.2615688443183899,0.4,1.489561676979065,0.3855421543121338
1.241227149963379,0.4190901219844818,0.8221370279788971,0.3083288371562958,0.3666666666666667,2.1574795246124268,0.43050867319107056
1.2197768688201904,0.42104440927505493,0.7987324595451355,0.30206605792045593,0.43333333333333335,1.43464994430542,0.4228288531303406
1.3163518905639648,0.3970525860786438,0.919299304485321,0.2889181971549988,0.43333333333333335,2.2101495265960693,0.4007539451122284
1.0858519077301025,0.44183439016342163,0.6440175175666809,0.3417811989784241,0.4666666666666667,2.177473306655884,0.46571624279022217
1.3482673168182373,0.3392109274864197,1.0090563893318176,0.24208632111549377,0.33333333333333337,2.1049814224243164,0.3506430983543396
1.0871953964233398,0.4435182213783264,0.6436771750450134,0.36075031757354736,0.43333333333333335,1.9222825765609741,0.4737975597381592
1.3292092084884644,0.38686618208885193,0.9423430263996124,0.1783764809370041,0.2666666666666667,1.484806776046753,0.28694072365760803
1.1727997064590454,0.39372143149375916,0.7790782749652863,0.2925000786781311,0.33333333333333337,1.7716010808944702,0.41810154914855957
1.3773152828216553,0.3050757050514221,1.0722395777702332,0.18859951198101044,0.3666666666666667,2.2623043060302734,0.2894998788833618
1.3407127857208252,0.36413905024528503,0.9765737354755402,0.2016822099685669,0.30000000000000004,2.0435237884521484,0.30163300037384033
1.120786428451538,0.4566919207572937,0.6640945076942444,0.36307570338249207,0.23333333333333328,1.6673849821090698,0.4806991517543793
1.3609741926193237,0.4476716220378876,0.9133025705814362,0.2717216908931732,0.3666666666666667,1.8510223627090454,0.38099750876426697
1.1900686025619507,0.41190779209136963,0.778160810470581,0.31859347224235535,0.33333333333333337,1.931671380996704,0.44180771708488464
1.280897617340088,0.45822498202323914,0.8226726353168488,0.23086707293987274,0.3666666666666667,2.1033051013946533,0.3396034836769104
1.12123703956604,0.3841472864151001,0.7370897531509399,0.3067769408226013,0.3666666666666667,1.648093581199646,0.43172094225883484
1.2497693300247192,0.5015390515327454,0.7482302784919739,0.2960270345211029,0.4,2.23197340965271,0.40987181663513184
1.341084361076355,0.45149916410446167,0.8895851969718933,0.24130606651306152,0.4,2.082472324371338,0.3489155173301697
1.280401349067688,0.458442747592926,0.821958601474762,0.2320581078529358,0.43333333333333335,1.8581790924072266,0.3400972783565521
1.1590118408203125,0.5055331587791443,0.6534786820411682,0.30292993783950806,0.4,2.062171220779419,0.41107305884361267
1.325421929359436,0.3157493472099304,1.0096725821495056,0.19853179156780243,0.33333333333333337,1.6569080352783203,0.30061107873916626
1.2643928527832031,0.3570983409881592,0.907294511795044,0.24565082788467407,0.2666666666666667,1.7759262323379517,0.36218366026878357
1.264962077140808,0.4773203134536743,0.7876417636871338,0.2865546643733978,0.2666666666666667,1.848076343536377,0.39194604754447937
1.1977729797363281,0.4589541554450989,0.7388188242912292,0.26474499702453613,0.19999999999999996,1.8580697774887085,0.36913543939590454
1.227364182472229,0.4749816656112671,0.7523825168609619,0.24522875249385834,0.5666666666666667,1.817989706993103,0.3628947138786316
1.3105498552322388,0.4053558111190796,0.9051940441131592,0.22441115975379944,0.30000000000000004,1.6038392782211304,0.33368945121765137
1.2218387126922607,0.434488981962204,0.7873497307300568,0.2329651564359665,0.4666666666666667,1.6602877378463745,0.344245046377182
1.2390599250793457,0.4500123858451843,0.7890475392341614,0.24225711822509766,0.5,1.7333731651306152,0.36525389552116394
1.3543552160263062,0.41642069816589355,0.9379345178604126,0.1801205575466156,0.43333333333333335,1.776715874671936,0.28301548957824707
1.2133233547210693,0.3951788544654846,0.8181445002555847,0.32871413230895996,0.4666666666666667,1.578395962715149,0.4544792175292969
1.166338324546814,0.3919762372970581,0.7743620872497559,0.29885122179985046,0.5666666666666667,1.648097276687622,0.4270748794078827
1.2233163118362427,0.4137362241744995,0.8095800876617432,0.3442257344722748,0.4666666666666667,2.0337817668914795,0.46903181076049805
1.274884581565857,0.447013795375824,0.827870786190033,0.2372746765613556,0.3666666666666667,1.3936042785644531,0.3491779565811157
1.2254457473754883,0.42353880405426025,0.801906943321228,0.24833457171916962,0.4,1.6431710720062256,0.3583182990550995
1.3107519149780273,0.4294082522392273,0.8813436627388,0.2028023600578308,0.3666666666666667,2.0035386085510254,0.315158873796463
1.2566380500793457,0.45995378494262695,0.7966842651367188,0.2446976751089096,0.30000000000000004,1.6223403215408325,0.3530682921409607
1.2980539798736572,0.38276419043540955,0.9152897894382477,0.24278685450553894,0.5333333333333333,1.8817248344421387,0.3623644709587097
1.2548584938049316,0.48066645860671997,0.7741920351982117,0.244193896651268,0.3666666666666667,2.344111204147339,0.3537777364253998
1.2856239080429077,0.45423954725265503,0.8313843607902527,0.24357609450817108,0.2666666666666667,1.7872216701507568,0.3560912013053894
1.2784967422485352,0.43590569496154785,0.8425910472869873,0.3165009319782257,0.30000000000000004,2.2501847743988037,0.42670878767967224
1.3010811805725098,0.4274965226650238,0.873584657907486,0.20771706104278564,0.43333333333333335,1.3793505430221558,0.313578337430954
1.2867592573165894,0.47768861055374146,0.8090706467628479,0.23092865943908691,0.3666666666666667,1.676283359527588,0.3520835340023041
1.3126482963562012,0.3262222409248352,0.986426055431366,0.21264934539794922,0.4666666666666667,2.192479372024536,0.31854796409606934
1.2485167980194092,0.43751558661460876,0.8110012114048004,0.27463239431381226,0.33333333333333337,1.713336706161499,0.38052666187286377
1.2141648530960083,0.40424832701683044,0.8099165260791779,0.34179815649986267,0.43333333333333335,2.2424943447113037,0.47349175810813904
1.2105952501296997,0.43329057097435,0.7773046791553497,0.22164833545684814,0.30000000000000004,1.859205722808838,0.3338002562522888
1.1619325876235962,0.4109672009944916,0.7509653866291046,0.30886468291282654,0.43333333333333335,1.7285584211349487,0.43553680181503296
1.2237244844436646,0.5124931335449219,0.7112313508987427,0.31295859813690186,0.4,2.215799331665039,0.4220550060272217
1.2878087759017944,0.4875642955303192,0.8002444803714752,0.27060049772262573,0.43333333333333335,2.0646941661834717,0.3801509737968445
1.320980429649353,0.36823153495788574,0.9527488946914673,0.19146375358104706,0.30000000000000004,2.4188623428344727,0.2977057099342346
1.2586157321929932,0.39690840244293213,0.861707329750061,0.30135640501976013,0.33333333333333337,1.9512430429458618,0.4106784760951996
1.2840569019317627,0.44468116760253906,0.8393757343292236,0.21818774938583374,0.30000000000000004,2.305083990097046,0.32918041944503784
1.142055630683899,0.3850029706954956,0.7570526599884033,0.30144232511520386,0.4,1.9309582710266113,0.42927536368370056
1.0912938117980957,0.43931907415390015,0.6519747376441956,0.3854222297668457,0.5666666666666667,1.3877252340316772,0.5245521068572998
1.2468907833099365,0.41167330741882324,0.8352174758911133,0.32790929079055786,0.33333333333333337,1.645242691040039,0.4486745595932007
1.2911418676376343,0.4250795841217041,0.8660622835159302,0.22043822705745697,0.4,2.048405408859253,0.3263322114944458
1.2799891233444214,0.5161389708518982,0.7638501524925232,0.3035396933555603,0.43333333333333335,2.106865167617798,0.42251095175743103
1.2867848873138428,0.43364405632019043,0.8531408309936523,0.1926974654197693,0.30000000000000004,2.0662777423858643,0.3025602102279663
1.2027037143707275,0.3770298361778259,0.8256738781929016,0.3121680021286011,0.5,1.720828890800476,0.427762508392334
1.279771327972412,0.37102603912353516,0.908745288848877,0.22032678127288818,0.4666666666666667,2.166130542755127,0.3316316604614258
1.2340024709701538,0.450400173664093,0.7836022973060608,0.2285148948431015,0.43333333333333335,1.2591732740402222,0.33549028635025024
1.2149990797042847,0.3825923800468445,0.8324066996574402,0.2896134853363037,0.3666666666666667,2.247551679611206,0.41248202323913574
1.335390567779541,0.3538380563259125,0.9815525114536285,0.2541837990283966,0.3666666666666667,2.1201224327087402,0.35484766960144043
1.191660761833191,0.4101884365081787,0.7814723253250122,0.2835004925727844,0.33333333333333337,1.940563440322876,0.3989049792289734
1.2890290021896362,0.3696082532405853,0.9194207489490509,0.2209155261516571,0.4,2.1473209857940674,0.33342036604881287
1.3079423904418945,0.390059232711792,0.9178831577301025,0.16889116168022156,0.33333333333333337,1.9562362432479858,0.2687698006629944
1.2504801750183105,0.44142231345176697,0.8090578615665436,0.21590416133403778,0.3666666666666667,1.9171743392944336,0.3265680968761444
1.2122347354888916,0.49096164107322693,0.7212730944156647,0.27089613676071167,0.4,1.6315301656723022,0.39173921942710876
1.1979602575302124,0.40149998664855957,0.7964602708816528,0.30032962560653687,0.30000000000000004,1.7484256029129028,0.42452654242515564
1.329685091972351,0.354114294052124,0.975570797920227,0.24273869395256042,0.23333333333333328,2.037832498550415,0.3601318597793579
0.9876550436019897,0.39829540252685547,0.5893596410751343,0.21361951529979706,0.4,1.8850347995758057,0.3237539529800415
1.3032467365264893,0.42256301641464233,0.8806837201118469,0.21530668437480927,0.33333333333333337,1.8820843696594238,0.3198610246181488
1.242160439491272,0.32933828234672546,0.9128221571445465,0.2755488157272339,0.43333333333333335,1.5602864027023315,0.38054490089416504
1.1905261278152466,0.3843991756439209,0.8061269521713257,0.276761531829834,0.4,2.139813184738159,0.39248979091644287
1.2608633041381836,0.4051288962364197,0.8557344079017639,0.2542605400085449,0.4,1.661004662513733,0.37036940455436707
1.1723321676254272,0.41063565015792847,0.7616965174674988,0.31966984272003174,0.33333333333333337,1.4547606706619263,0.4293094575405121
1.2513527870178223,0.5328828692436218,0.7184699177742004,0.304727166891098,0.4666666666666667,1.9707400798797607,0.4173954427242279
1.254272699356079,0.395113468170166,0.8591592311859131,0.3064359426498413,0.4,2.102797031402588,0.42301517724990845
1.285760760307312,0.4934118986129761,0.7923488616943359,0.2921757698059082,0.3666666666666667,2.024277448654175,0.4101129472255707
1.252957820892334,0.4548822045326233,0.7980756163597107,0.26131385564804077,0.30000000000000004,1.8202673196792603,0.3655582368373871
1.2618340253829956,0.4817371964454651,0.7800968289375305,0.328066885471344,0.30000000000000004,2.351912260055542,0.43682438135147095
1.258689522743225,0.41418731212615967,0.8445022106170654,0.2517273426055908,0.30000000000000004,1.7472691535949707,0.35097575187683105
1.2025789022445679,0.494838684797287,0.7077402174472809,0.3254609704017639,0.43333333333333335,1.8372584581375122,0.4278813600540161
1.230939269065857,0.4071197211742401,0.8238195478916168,0.2538699507713318,0.4666666666666667,1.947668194770813,0.3602414131164551
1.132915735244751,0.5293189287185669,0.6035968065261841,0.38677525520324707,0.5,2.1745221614837646,0.5012437105178833
1.2245705127716064,0.4133017063140869,0.8112688064575195,0.336601197719574,0.30000000000000004,2.333411931991577,0.4569196403026581
1.2584342956542969,0.42569172382354736,0.8327425718307495,0.2522011995315552,0.4666666666666667,1.6118323802947998,0.3754321336746216
1.26853609085083,0.5067025423049927,0.7618335485458374,0.32572394609451294,0.4,1.7664870023727417,0.44640740752220154
1.2632731199264526,0.3709557056427002,0.8923174142837524,0.27516359090805054,0.2666666666666667,1.9452627897262573,0.40232813358306885
1.1997852325439453,0.38253241777420044,0.8172528147697449,0.28643232583999634,0.3666666666666667,1.7064603567123413,0.4081941545009613
1.321012020111084,0.3491894006729126,0.9718226194381714,0.16740630567073822,0.43333333333333335,2.097384452819824,0.2689836919307709
1.212650179862976,0.394696444272995,0.8179537355899811,0.29624325037002563,0.30000000000000004,2.2174465656280518,0.4287370443344116
1.2920963764190674,0.40842485427856445,0.8836715221405029,0.20673269033432007,0.5,2.080026388168335,0.3190937042236328
1.3301365375518799,0.45212531089782715,0.8780112266540527,0.25836676359176636,0.2666666666666667,1.634164810180664,0.3616578280925751
1.2571117877960205,0.43884962797164917,0.8182621598243713,0.21573778986930847,0.30000000000000004,1.7867830991744995,0.3311292827129364
1.3060575723648071,0.34821105003356934,0.9578465223312378,0.2504226565361023,0.43333333333333335,2.2509212493896484,0.36396217346191406
1.3133213520050049,0.45960164070129395,0.8537197113037109,0.27312105894088745,0.30000000000000004,1.9642958641052246,0.39899003505706787
1.2891212701797485,0.47960418462753296,0.8095170855522156,0.28901103138923645,0.3666666666666667,1.8845405578613281,0.4052504301071167
1.382038950920105,0.41263484954833984,0.9694041013717651,0.18583253026008606,0.4666666666666667,1.9517979621887207,0.29662591218948364
1.3382651805877686,0.4246245324611664,0.9136406481266022,0.18491403758525848,0.4,1.9710041284561157,0.29126617312431335
1.1464264392852783,0.46341490745544434,0.683011531829834,0.38890326023101807,0.43333333333333335,1.5145516395568848,0.5079211592674255
1.1539915800094604,0.3628351390361786,0.7911564409732819,0.28510841727256775,0.43333333333333335,1.4830965995788574,0.3957814574241638
1.226361632347107,0.5152146816253662,0.7111469507217407,0.241802379488945,0.43333333333333335,1.603882074356079,0.35933107137680054
1.2771682739257812,0.4249432682991028,0.8522250056266785,0.2682770788669586,0.30000000000000004,1.4413920640945435,0.3781142234802246
1.321703553199768,0.4210669994354248,0.9006365537643433,0.2709437906742096,0.5,2.0194244384765625,0.3809751272201538
1.1795895099639893,0.42443880438804626,0.755150705575943,0.3061114549636841,0.3666666666666667,1.9570434093475342,0.42432233691215515
1.331923007965088,0.3729937672615051,0.9589292407035828,0.20922553539276123,0.43333333333333335,1.9984439611434937,0.31703341007232666
1.3175184726715088,0.42075246572494507,0.8967660069465637,0.22796979546546936,0.30000000000000004,2.11922287940979,0.34557706117630005
1.254793643951416,0.4746396243572235,0.7801540195941925,0.3008265495300293,0.4,1.9037652015686035,0.40912503004074097
1.2670578956604004,0.4340187907218933,0.8330391049385071,0.29802075028419495,0.33333333333333337,1.887166142463684,0.4131596088409424
1.2612907886505127,0.4812823534011841,0.7800084352493286,0.2945807874202728,0.43333333333333335,2.048421859741211,0.40264225006103516
1.2412292957305908,0.47299128770828247,0.7682380080223083,0.33697792887687683,0.5,1.8452341556549072,0.4486849308013916
1.2643630504608154,0.4489630162715912,0.8154000341892242,0.2367510199546814,0.3666666666666667,2.2312467098236084,0.3499467372894287
1.2673454284667969,0.46784424781799316,0.7995011806488037,0.3091498613357544,0.30000000000000004,2.070448637008667,0.4213416278362274
1.1975271701812744,0.5094707608222961,0.6880564093589783,0.361416757106781,0.5,2.0703697204589844,0.47288286685943604
1.2552143335342407,0.43987172842025757,0.8153426051139832,0.21839353442192078,0.33333333333333337,2.346848249435425,0.32928842306137085
1.2738813161849976,0.4458947777748108,0.8279865384101868,0.25494956970214844,0.30000000000000004,1.6845465898513794,0.3634834885597229
1.139939308166504,0.4313812255859375,0.7085580825805664,0.3373032212257385,0.3666666666666667,1.1998813152313232,0.4637322425842285
1.15815007686615,0.4231959581375122,0.7349541187286377,0.3343011140823364,0.30000000000000004,2.0108182430267334,0.45898687839508057
1.1545689105987549,0.551491916179657,0.6030769944190979,0.356434166431427,0.33333333333333337,1.604154348373413,0.4624515175819397
1.2741944789886475,0.3502238988876343,0.9239705801010132,0.24692294001579285,0.43333333333333335,1.652970552444458,0.3639008700847626
1.2392528057098389,0.4607500731945038,0.7785027325153351,0.2968255281448364,0.4,1.9711241722106934,0.4087373614311218
1.1371586322784424,0.5603223443031311,0.5768362879753113,0.3622102439403534,0.43333333333333335,2.1527259349823,0.4751836955547333
1.2788389921188354,0.43530386686325073,0.8435351252555847,0.24041664600372314,0.4666666666666667,2.3720476627349854,0.3514535427093506
1.3077647686004639,0.42288917303085327,0.8848755955696106,0.25849854946136475,0.43333333333333335,1.910745620727539,0.37433069944381714
1.2400301694869995,0.36918556690216064,0.8708446025848389,0.26401790976524353,0.4,2.1381614208221436,0.38836368918418884
1.26111900806427,0.451752632856369,0.809366375207901,0.2508643567562103,0.4666666666666667,2.2998883724212646,0.3613315224647522
1.3304697275161743,0.39227646589279175,0.9381932616233826,0.23130737245082855,0.4666666666666667,2.1576621532440186,0.34866565465927124
1.2245824337005615,0.4045332074165344,0.8200492262840271,0.3419845998287201,0.33333333333333337,2.0921027660369873,0.4569970965385437
1.233956217765808,0.3825729787349701,0.851383239030838,0.2590172290802002,0.33333333333333337,1.7011260986328125,0.37159907817840576
1.1512186527252197,0.4749436378479004,0.6762750148773193,0.2576315402984619,0.4666666666666667,1.9308968782424927,0.378241628408432
1.2834620475769043,0.4523414373397827,0.8311206102371216,0.24382111430168152,0.3666666666666667,2.4275217056274414,0.35756611824035645
1.2688989639282227,0.44302499294281006,0.8258739709854126,0.21681265532970428,0.33333333333333337,2.033048152923584,0.3302447497844696
1.3413604497909546,0.4272225499153137,0.9141378998756409,0.20467084646224976,0.4,1.776714563369751,0.31471550464630127
1.2556265592575073,0.4386686086654663,0.816957950592041,0.22159114480018616,0.2666666666666667,1.8965164422988892,0.32712721824645996
1.2629878520965576,0.42279118299484253,0.8401966691017151,0.32222306728363037,0.4666666666666667,1.8723164796829224,0.44944509863853455
1.2575459480285645,0.3528197705745697,0.9047261774539948,0.25829780101776123,0.33333333333333337,2.1831042766571045,0.37594103813171387
1.3178536891937256,0.3861122131347656,0.93174147605896,0.16179081797599792,0.4,2.2751336097717285,0.26372450590133667
1.157250165939331,0.41299566626548767,0.7442544996738434,0.2891726493835449,0.33333333333333337,1.8979201316833496,0.41600531339645386
1.2516858577728271,0.39534664154052734,0.8563392162322998,0.27742403745651245,0.4,1.389738917350769,0.3865743577480316
1.0830299854278564,0.385760635137558,0.6972693502902985,0.22645722329616547,0.43333333333333335,2.0991435050964355,0.33391475677490234
1.319835901260376,0.3282443583011627,0.9915915429592133,0.18978767096996307,0.4,1.5483636856079102,0.297224223613739
1.174847960472107,0.44963139295578003,0.7252165675163269,0.3775535225868225,0.4666666666666667,1.696064829826355,0.49536794424057007
1.2769484519958496,0.3843413293361664,0.8926071226596832,0.20994041860103607,0.43333333333333335,2.1643571853637695,0.3210599422454834
1.2503522634506226,0.44673627614974976,0.8036159873008728,0.359031617641449,0.4666666666666667,2.075941801071167,0.47415512800216675
1.3167670965194702,0.3453654646873474,0.9714016318321228,0.21495679020881653,0.33333333333333337,2.1343584060668945,0.3181193768978119
1.366255760192871,0.3852916657924652,0.9809640944004059,0.26219189167022705,0.4666666666666667,2.041325807571411,0.36884844303131104
1.2672154903411865,0.42807745933532715,0.8391380310058594,0.22658661007881165,0.4,1.5783432722091675,0.3375434875488281
1.1582716703414917,0.4320145845413208,0.7262570858001709,0.3071127235889435,0.33333333333333337,1.9936859607696533,0.4160335958003998
1.247652530670166,0.38849398493766785,0.8591585457324982,0.27878060936927795,0.43333333333333335,1.6811901330947876,0.3948515057563782
1.1389131546020508,0.42631667852401733,0.7125964760780334,0.33203792572021484,0.4666666666666667,2.222872495651245,0.45187366008758545
1.1320834159851074,0.4301607012748718,0.7019227147102356,0.31612300872802734,0.5,1.9680829048156738,0.441459983587265
1.2646522521972656,0.37605008482933044,0.8886021673679352,0.28515952825546265,0.30000000000000004,1.9207215309143066,0.40948283672332764
1.292175531387329,0.39784151315689087,0.8943340182304382,0.26320645213127136,0.33333333333333337,1.73244309425354,0.3731275498867035
1.2040547132492065,0.5114537477493286,0.6926009654998779,0.33963656425476074,0.3666666666666667,2.3043251037597656,0.4464683532714844
1.2392337322235107,0.36299294233322144,0.8762407898902893,0.2790449261665344,0.30000000000000004,1.9057832956314087,0.39677363634109497
1.265692949295044,0.39525938034057617,0.8704335689544678,0.2485596388578415,0.43333333333333335,1.8653836250305176,0.3630821108818054
1.3305566310882568,0.4718642830848694,0.8586923480033875,0.24226391315460205,0.3666666666666667,2.281879186630249,0.35536083579063416
1.3521924018859863,0.421073317527771,0.9311190843582153,0.19651077687740326,0.3666666666666667,2.0677683353424072,0.30685293674468994
1.1955784559249878,0.4669222831726074,0.7286561727523804,0.32781729102134705,0.30000000000000004,1.946539044380188,0.44003742933273315
1.1998205184936523,0.3990088701248169,0.8008116483688354,0.3087153434753418,0.19999999999999996,2.1295650005340576,0.42018064856529236
1.2505569458007812,0.44332408905029297,0.8072328567504883,0.32009297609329224,0.3666666666666667,1.5960830450057983,0.43910226225852966
1.1599807739257812,0.3680068850517273,0.791973888874054,0.31931644678115845,0.4666666666666667,1.4304612874984741,0.4379715323448181
1.2293195724487305,0.4492686688899994,0.7800509035587311,0.23100632429122925,0.5,2.074321746826172,0.34225523471832275
1.2029517889022827,0.5314397215843201,0.6715120673179626,0.34133848547935486,0.33333333333333337,1.912340760231018,0.45282357931137085
1.248848795890808,0.4055144488811493,0.8433343470096588,0.33230412006378174,0.3666666666666667,1.6979100704193115,0.4539637565612793
1.3084486722946167,0.4651692807674408,0.8432793915271759,0.2108292430639267,0.5,2.4165916442871094,0.3358134627342224
1.140068769454956,0.43288981914520264,0.7071789503097534,0.32795339822769165,0.4,1.8334450721740723,0.45569032430648804
1.1058576107025146,0.41782498359680176,0.6880326271057129,0.34850049018859863,0.4666666666666667,1.8961687088012695,0.46968626976013184
1.2825525999069214,0.4326362609863281,0.8499163389205933,0.21139782667160034,0.43333333333333335,1.8147296905517578,0.32768338918685913
1.1301665306091309,0.4780929982662201,0.6520735323429108,0.40834444761276245,0.33333333333333337,2.2519237995147705,0.519718587398529
1.306024432182312,0.45391595363616943,0.8521084785461426,0.2498563528060913,0.30000000000000004,1.8079891204833984,0.35514283180236816
1.2540843486785889,0.44065165519714355,0.8134326934814453,0.22064553201198578,0.3666666666666667,1.6983169317245483,0.33714860677719116
1.33579683303833,0.4639689326286316,0.8718279004096985,0.27576786279678345,0.33333333333333337,1.967512607574463,0.38763946294784546
1.290447473526001,0.3916030824184418,0.8988443911075592,0.2917967438697815,0.43333333333333335,2.0760233402252197,0.4099462926387787
1.2520027160644531,0.4478527903556824,0.8041499257087708,0.3099210858345032,0.2666666666666667,2.436936616897583,0.4145406484603882
1.2845921516418457,0.4780828356742859,0.8065093159675598,0.2724156379699707,0.33333333333333337,1.9762367010116577,0.3867458701133728
1.287690281867981,0.349199503660202,0.9384907782077789,0.27910536527633667,0.3666666666666667,1.907953143119812,0.39367640018463135
1.1175330877304077,0.35916846990585327,0.7583646178245544,0.19408610463142395,0.30000000000000004,1.8148393630981445,0.3088434338569641
1.2792894840240479,0.38306528329849243,0.8962242007255554,0.23621517419815063,0.33333333333333337,2.1105868816375732,0.34207743406295776
1.3184645175933838,0.4399256110191345,0.8785389065742493,0.27535656094551086,0.3666666666666667,1.5937718152999878,0.38464611768722534
1.3399863243103027,0.3936937749385834,0.9462925493717194,0.1742151826620102,0.30000000000000004,1.7557154893875122,0.28434789180755615
1.3353421688079834,0.3642834424972534,0.97105872631073,0.18403546512126923,0.3666666666666667,2.0734851360321045,0.29663145542144775
1.2146697044372559,0.5065305233001709,0.708139181137085,0.33547335863113403,0.33333333333333337,2.252384662628174,0.4428710341453552
1.1949315071105957,0.4084551930427551,0.7864763140678406,0.32385069131851196,0.4666666666666667,2.128688335418701,0.4495306611061096
1.085646629333496,0.3784100413322449,0.7072365880012512,0.20646797120571136,0.33333333333333337,1.8827407360076904,0.3245048224925995
1.23773193359375,0.37427085638046265,0.8634610772132874,0.28907740116119385,0.4,1.9656472206115723,0.4056302011013031
1.0089459419250488,0.45229029655456543,0.5566556453704834,0.38049793243408203,0.6333333333333333,1.9389946460723877,0.5019913911819458
0.941177487373352,0.4514985680580139,0.48967891931533813,0.23890338838100433,0.6,1.60689115524292,0.3606073558330536
1.247560977935791,0.4490254819393158,0.7985354959964752,0.2260667085647583,0.4,2.3529279232025146,0.34423574805259705
1.2095823287963867,0.4394463300704956,0.7701359987258911,0.25554072856903076,0.23333333333333328,2.0656089782714844,0.35372015833854675
1.256286859512329,0.4112416207790375,0.8450452387332916,0.236347958445549,0.5,2.3042614459991455,0.3520662784576416
1.275160789489746,0.41666513681411743,0.8584956526756287,0.28629592061042786,0.3666666666666667,1.7911916971206665,0.3922048509120941
1.1779637336730957,0.4025232493877411,0.7754404842853546,0.2971506118774414,0.33333333333333337,2.1766788959503174,0.4152628779411316
1.214756965637207,0.47134360671043396,0.7434133589267731,0.2698860764503479,0.30000000000000004,2.3957228660583496,0.3772895932197571
1.2294092178344727,0.48317402601242065,0.746235191822052,0.2325950711965561,0.43333333333333335,1.2719310522079468,0.34708914160728455
1.2820262908935547,0.41899582743644714,0.8630304634571075,0.32554566860198975,0.3666666666666667,1.8365801572799683,0.44471418857574463
1.072975516319275,0.40846025943756104,0.6645152568817139,0.22912725806236267,0.43333333333333335,1.8186396360397339,0.34649860858917236
1.0835964679718018,0.4506042003631592,0.6329922676086426,0.3951413035392761,0.43333333333333335,1.895025610923767,0.5097432136535645
1.4116077423095703,0.3656209409236908,1.0459868013858795,0.14304164052009583,0.33333333333333337,1.7581356763839722,0.23377077281475067
1.3150577545166016,0.3842812180519104,0.9307765364646912,0.2156367301940918,0.4,1.3756498098373413,0.32074257731437683
1.2623765468597412,0.4370226562023163,0.8253538906574249,0.29974836111068726,0.2666666666666667,1.6103700399398804,0.4041842222213745
1.2008497714996338,0.4941423833370209,0.7067073881626129,0.3246944546699524,0.5,1.4284120798110962,0.4386600852012634
1.7580775022506714,0.7921156883239746,0.9659618139266968,0.8026622533798218,0.4,1.443746566772461,0.9145641326904297
1.7792261838912964,0.8313412666320801,0.9478849172592163,0.7742788195610046,0.4666666666666667,1.289578914642334,0.8908008933067322
1.8885815143585205,0.6170967817306519,1.2714847326278687,0.6994978785514832,0.2666666666666667,1.7082854509353638,0.8470816612243652
1.740429401397705,0.6617079377174377,1.0787214636802673,0.7431067228317261,0.3666666666666667,1.9238086938858032,0.8838518857955933
1.7312259674072266,0.6758145689964294,1.0554113984107971,0.7054657936096191,0.4,1.6536897420883179,0.8701016306877136
1.8874568939208984,0.5479850172996521,1.3394718766212463,0.6199253797531128,0.4,1.1375517845153809,0.8208225965499878
1.7892930507659912,0.5717164278030396,1.2175766229629517,0.6575396060943604,0.4,1.374861717224121,0.8344613313674927
1.69437575340271,0.5775244235992432,1.1168513298034668,0.6097433567047119,0.4666666666666667,1.4841992855072021,0.7921333312988281
1.777269721031189,0.4716392755508423,1.3056304454803467,0.5664498209953308,0.5333333333333333,1.5315803289413452,0.7511512637138367
1.6892139911651611,0.5407978296279907,1.1484161615371704,0.5440951585769653,0.5,1.7164055109024048,0.7138400077819824
1.610604166984558,0.5837432146072388,1.0268609523773193,0.5665652751922607,0.43333333333333335,1.8762404918670654,0.7371129989624023
1.5494308471679688,0.6998791694641113,0.8495516777038574,0.6024178862571716,0.43333333333333335,1.42429518699646,0.7659063339233398
1.5662645101547241,0.5442318320274353,1.0220326781272888,0.5116317868232727,0.43333333333333335,1.7934380769729614,0.6714428663253784
1.5078485012054443,0.6685829162597656,0.8392655849456787,0.5598666071891785,0.5666666666666667,1.4045428037643433,0.712541937828064
1.5221869945526123,0.5850644111633301,0.9371225833892822,0.5025724768638611,0.5333333333333333,1.6679378747940063,0.6366366147994995
1.499143123626709,0.7054539918899536,0.7936891317367554,0.5407034158706665,0.5666666666666667,1.5908123254776,0.6783274412155151
1.5597820281982422,0.5593113899230957,1.0004706382751465,0.4763386845588684,0.5,1.5546692609786987,0.5743394494056702
1.5545563697814941,0.47431299090385437,1.0802433788776398,0.38900694251060486,0.4666666666666667,1.3885608911514282,0.4649975299835205
1.424410343170166,0.47732147574424744,0.9470888674259186,0.37607210874557495,0.4,1.1448378562927246,0.45638951659202576
1.3064155578613281,0.6203872561454773,0.6860283017158508,0.47039446234703064,0.6,1.3003959655761719,0.5731657147407532
1.4196152687072754,0.6069957613945007,0.8126195073127747,0.5411854982376099,0.4,1.70964515209198,0.629483163356781
1.3374828100204468,0.6669983863830566,0.6704844236373901,0.6251754760742188,0.5,1.5905370712280273,0.7143501043319702
1.409726858139038,0.5629123449325562,0.8468145132064819,0.5336307287216187,0.5,1.3705235719680786,0.6290140151977539
1.3664640188217163,0.6245715022087097,0.7418925166130066,0.5459272861480713,0.4666666666666667,1.7162575721740723,0.6325358152389526
1.3172566890716553,0.5959295630455017,0.7213271260261536,0.48562854528427124,0.4666666666666667,1.5529545545578003,0.5675039291381836
1.288489580154419,0.6345109343528748,0.6539786458015442,0.47936302423477173,0.5333333333333333,1.3106410503387451,0.5688424110412598
1.2595267295837402,0.6534512042999268,0.6060755252838135,0.5685344934463501,0.5666666666666667,1.3937804698944092,0.6825395822525024
1.253812313079834,0.5253047943115234,0.7285075187683105,0.4508971571922302,0.5,1.566245198249817,0.5390776991844177
1.2629001140594482,0.5303714871406555,0.7325286269187927,0.44870302081108093,0.5333333333333333,1.4760311841964722,0.5397799015045166
1.3205082416534424,0.5704383850097656,0.7500698566436768,0.5117198824882507,0.5,1.4337953329086304,0.6053017377853394
1.2996776103973389,0.5430105924606323,0.7566670179367065,0.4881402850151062,0.4666666666666667,1.620161771774292,0.590864896774292
1.2588088512420654,0.6307553052902222,0.6280535459518433,0.5155507326126099,0.4666666666666667,2.0804977416992188,0.6342130899429321
1.333236575126648,0.5931344032287598,0.7401021718978882,0.49018752574920654,0.3666666666666667,1.4448070526123047,0.6232518553733826
1.3737220764160156,0.570968747138977,0.8027533292770386,0.4882887303829193,0.4666666666666667,1.6910767555236816,0.627198338508606
1.3765921592712402,0.4959995448589325,0.8805926144123077,0.38168948888778687,0.4666666666666667,1.9432480335235596,0.49988144636154175
1.289779543876648,0.6373662948608398,0.6524132490158081,0.47481876611709595,0.4666666666666667,1.565865397453308,0.6057708263397217
1.3334568738937378,0.6010770797729492,0.7323797941207886,0.4523240029811859,0.4666666666666667,1.6943385601043701,0.5888369083404541
1.2866888046264648,0.5511618852615356,0.7355269193649292,0.40405386686325073,0.5333333333333333,1.8051570653915405,0.5196800231933594
1.2153925895690918,0.5472473502159119,0.6681452393531799,0.3980485796928406,0.43333333333333335,1.6086145639419556,0.5366477966308594
1.3004987239837646,0.6092342138290405,0.6912645101547241,0.4747329652309418,0.4666666666666667,1.474570631980896,0.6252456903457642
1.174633502960205,0.6087164878845215,0.5659170150756836,0.4734921455383301,0.43333333333333335,2.0468740463256836,0.6154990196228027
1.3102595806121826,0.5243181586265564,0.7859414219856262,0.4242858588695526,0.5,1.4940195083618164,0.5698921084403992
1.327684998512268,0.5974581837654114,0.7302268147468567,0.4873771071434021,0.43333333333333335,1.6961817741394043,0.6369895935058594
1.3894456624984741,0.6098847389221191,0.779560923576355,0.49834030866622925,0.4666666666666667,1.7763088941574097,0.6325988173484802
1.4270433187484741,0.5880097150802612,0.8390336036682129,0.4897192418575287,0.43333333333333335,1.5041990280151367,0.6359362006187439
1.3793532848358154,0.6245697736740112,0.7547835111618042,0.4879016876220703,0.43333333333333335,1.7264947891235352,0.6135829091072083
1.3956102132797241,0.649552047252655,0.7460581660270691,0.5438562631607056,0.5,1.180268406867981,0.6821517944335938
1.394538164138794,0.6362745761871338,0.7582635879516602,0.5287846922874451,0.4666666666666667,1.5126289129257202,0.6611144542694092
1.3538572788238525,0.6265991926193237,0.7272580862045288,0.5139815807342529,0.4666666666666667,1.7689306735992432,0.6258949637413025
1.2760652303695679,0.6084219217300415,0.6676433086395264,0.48539674282073975,0.4,1.413306474685669,0.5903323888778687
1.3289129734039307,0.5925464630126953,0.7363665103912354,0.49199289083480835,0.43333333333333335,1.5261820554733276,0.5887095928192139
1.326524257659912,0.5849084854125977,0.7416157722473145,0.48615169525146484,0.5333333333333333,1.9021388292312622,0.6169683933258057
1.2399296760559082,0.5025684833526611,0.7373611927032471,0.4191790819168091,0.5,1.7269182205200195,0.5529024004936218
1.2738037109375,0.5412687063217163,0.7325350046157837,0.43977856636047363,0.4,2.1753010749816895,0.5473400354385376
1.2886523008346558,0.5378075838088989,0.7508447170257568,0.45359480381011963,0.5,1.9142436981201172,0.5952563881874084
1.2040798664093018,0.5305571556091309,0.6735227108001709,0.47583866119384766,0.5666666666666667,2.1262810230255127,0.6041742563247681
1.2138938903808594,0.48723921179771423,0.7266546785831451,0.4327773451805115,0.3666666666666667,1.8894352912902832,0.5905803442001343
1.0938539505004883,0.599659264087677,0.4941946864128113,0.5017884969711304,0.5333333333333333,2.0499324798583984,0.6272386312484741
1.260148525238037,0.4858195185661316,0.7743290066719055,0.4229869842529297,0.4666666666666667,2.119011640548706,0.5660158395767212
1.2514879703521729,0.5034698843955994,0.7480180859565735,0.45846426486968994,0.3666666666666667,1.6687592267990112,0.6026301383972168
1.129712462425232,0.4843868017196655,0.6453256607055664,0.41248413920402527,0.6,1.7174605131149292,0.5739427208900452
1.1750435829162598,0.4867158532142639,0.6883277297019958,0.44079479575157166,0.6,2.026890516281128,0.5897508859634399
1.17824125289917,0.5219784379005432,0.6562628149986267,0.4580155313014984,0.43333333333333335,1.8759918212890625,0.6169349551200867
1.1297104358673096,0.5353044271469116,0.594406008720398,0.4651936888694763,0.4,1.9712311029434204,0.6132979393005371
1.1689869165420532,0.49530863761901855,0.6736782789230347,0.43859267234802246,0.5,1.9785267114639282,0.6002294421195984
1.1264903545379639,0.4885753095149994,0.6379150450229645,0.4126700162887573,0.5666666666666667,2.21618914604187,0.5952502489089966
1.1291464567184448,0.5016785860061646,0.6274678707122803,0.41512617468833923,0.43333333333333335,1.8878933191299438,0.593913733959198
1.0466046333312988,0.523023784160614,0.5235808491706848,0.4497550129890442,0.4,1.5086749792099,0.5838775634765625
1.084444284439087,0.4534970223903656,0.6309472620487213,0.4106646180152893,0.3666666666666667,1.8787376880645752,0.5447977185249329
1.0588643550872803,0.5091594457626343,0.549704909324646,0.44229432940483093,0.4,1.5377756357192993,0.5885087251663208
1.0873470306396484,0.4799865186214447,0.6073605120182037,0.4183136820793152,0.43333333333333335,1.6068406105041504,0.5442960262298584
1.0506541728973389,0.5213462114334106,0.5293079614639282,0.4184359908103943,0.5,2.201887369155884,0.550716757774353
1.1479405164718628,0.4560175836086273,0.6919229328632355,0.43062764406204224,0.5,1.7080777883529663,0.5637688040733337
1.1387157440185547,0.45711320638656616,0.6816025376319885,0.3856990337371826,0.43333333333333335,1.878072738647461,0.5080996751785278
1.1280068159103394,0.4503624141216278,0.6776444017887115,0.3741728961467743,0.3666666666666667,1.763991117477417,0.4812467098236084
1.1180813312530518,0.4800139367580414,0.6380673944950104,0.39237338304519653,0.4666666666666667,1.6827110052108765,0.5226539969444275
1.1232829093933105,0.5214844942092896,0.601798415184021,0.38305386900901794,0.43333333333333335,1.9101418256759644,0.5203132629394531
1.1272809505462646,0.4567680358886719,0.6705129146575928,0.37912696599960327,0.4,1.859038233757019,0.5021121501922607
1.1309471130371094,0.5025830268859863,0.628364086151123,0.41182392835617065,0.5,1.810217022895813,0.539580762386322
1.2083487510681152,0.4609147012233734,0.7474340498447418,0.3744760751724243,0.4,1.8374990224838257,0.4987808167934418
1.1937134265899658,0.4618884027004242,0.7318250238895416,0.338820219039917,0.43333333333333335,1.7332518100738525,0.47083577513694763
1.2132370471954346,0.46485304832458496,0.7483839988708496,0.3977315425872803,0.33333333333333337,1.8242862224578857,0.5105228424072266
1.1756446361541748,0.4830404222011566,0.6926042139530182,0.37178167700767517,0.43333333333333335,1.9448164701461792,0.4871161878108978
1.1674764156341553,0.47949355840682983,0.6879828572273254,0.3893224000930786,0.4666666666666667,1.9074876308441162,0.5068203806877136
1.2717382907867432,0.42493927478790283,0.8467990159988403,0.3444836139678955,0.3666666666666667,2.300670862197876,0.47581085562705994
1.2025563716888428,0.4887995719909668,0.713756799697876,0.39755362272262573,0.5,1.897849202156067,0.5208965539932251
1.2097666263580322,0.4658399820327759,0.7439266443252563,0.359575480222702,0.4,1.5868536233901978,0.4928928315639496
1.1880422830581665,0.394697904586792,0.7933443784713745,0.2867381274700165,0.43333333333333335,1.3429591655731201,0.43324559926986694
1.2614284753799438,0.43210601806640625,0.8293224573135376,0.3371959328651428,0.30000000000000004,1.9733834266662598,0.4702615737915039
1.1675704717636108,0.5066545605659485,0.6609159111976624,0.4370635449886322,0.2666666666666667,1.9554967880249023,0.5486723780632019
1.196179747581482,0.5134429335594177,0.6827368140220642,0.40627938508987427,0.30000000000000004,2.093729257583618,0.5301129817962646
1.2052671909332275,0.4877491891384125,0.7175180017948151,0.3961861729621887,0.43333333333333335,2.144806146621704,0.5459420680999756
1.2148512601852417,0.4636799693107605,0.7511712908744812,0.3628990054130554,0.2666666666666667,1.8930625915527344,0.4830583930015564
1.1998274326324463,0.4780406951904297,0.7217867374420166,0.3790012300014496,0.4,1.7182167768478394,0.5079787969589233
1.1863716840744019,0.5002429485321045,0.6861287355422974,0.4177721440792084,0.4,1.6504185199737549,0.5273973345756531
1.1853355169296265,0.49452242255210876,0.6908130943775177,0.38111937046051025,0.43333333333333335,1.7261518239974976,0.5209605097770691
1.1371307373046875,0.4952409863471985,0.641889750957489,0.3936842679977417,0.4666666666666667,2.1671149730682373,0.49713367223739624
1.221449851989746,0.4800753593444824,0.7413744926452637,0.3965798020362854,0.4666666666666667,1.9650651216506958,0.5401901006698608
1.2683005332946777,0.46393710374832153,0.8043634295463562,0.3882412612438202,0.3666666666666667,1.4796018600463867,0.5309176445007324
1.1969311237335205,0.5174164175987244,0.6795147061347961,0.460880845785141,0.33333333333333337,1.948778748512268,0.5912230014801025
1.285752296447754,0.44624853134155273,0.8395037651062012,0.35112738609313965,0.43333333333333335,1.4266278743743896,0.4699729382991791
1.128434658050537,0.5090453624725342,0.6193892955780029,0.4289702773094177,0.4666666666666667,1.5106399059295654,0.5541982650756836
1.215474009513855,0.460680216550827,0.754793792963028,0.3820682168006897,0.43333333333333335,1.4427675008773804,0.5035964846611023
1.2126895189285278,0.47742360830307007,0.7352659106254578,0.3817620873451233,0.4,1.8482253551483154,0.5256244540214539
1.1939655542373657,0.4862193465232849,0.7077462077140808,0.38433560729026794,0.43333333333333335,1.791576623916626,0.5089606046676636
1.158083438873291,0.4901968836784363,0.6678865551948547,0.41251420974731445,0.43333333333333335,1.5151747465133667,0.5277494192123413
1.2056186199188232,0.47875094413757324,0.72686767578125,0.3915572166442871,0.43333333333333335,1.411759376525879,0.5396282076835632
1.2232954502105713,0.48537585139274597,0.7379195988178253,0.39443835616111755,0.4666666666666667,1.7856336832046509,0.5399081707000732
1.2390403747558594,0.49345582723617554,0.7455845475196838,0.3852594792842865,0.4666666666666667,1.7756855487823486,0.5199465155601501
1.2225769758224487,0.4701102674007416,0.7524667084217072,0.38481664657592773,0.43333333333333335,1.6621325016021729,0.5182546377182007
1.2156169414520264,0.46683478355407715,0.7487821578979492,0.36244699358940125,0.4,1.7137494087219238,0.49456357955932617
1.2442903518676758,0.47335085272789,0.7709394991397858,0.40526241064071655,0.5333333333333333,1.309885025024414,0.5493547916412354
1.2287237644195557,0.48383456468582153,0.7448891997337341,0.368682861328125,0.4,1.4210045337677002,0.5151269435882568
1.1282289028167725,0.5034656524658203,0.6247632503509521,0.3813404440879822,0.5666666666666667,2.169578790664673,0.5058206915855408
1.1449542045593262,0.475673645734787,0.6692805588245392,0.38565492630004883,0.4666666666666667,2.3435842990875244,0.4988805651664734
1.1717361211776733,0.4749253988265991,0.6968107223510742,0.36405086517333984,0.43333333333333335,2.2296483516693115,0.50738126039505
1.22490394115448,0.4698336720466614,0.7550702691078186,0.41635364294052124,0.3666666666666667,2.160144329071045,0.5576514601707458
1.196079969406128,0.4823926091194153,0.7136873602867126,0.37690091133117676,0.3666666666666667,1.6516698598861694,0.5160655975341797
1.2035681009292603,0.4791578948497772,0.724410206079483,0.36928248405456543,0.43333333333333335,1.7111791372299194,0.49282118678092957
1.143628478050232,0.5232235193252563,0.6204049587249756,0.39776724576950073,0.43333333333333335,1.7885969877243042,0.53310626745224
1.1522619724273682,0.4805963933467865,0.6716655790805817,0.4057489335536957,0.43333333333333335,1.6464728116989136,0.535179078578949
1.107749581336975,0.5164948105812073,0.5912547707557678,0.40013810992240906,0.4,2.0819084644317627,0.4971470534801483
1.2107481956481934,0.4891739785671234,0.72157421708107,0.38218364119529724,0.4666666666666667,1.8076732158660889,0.5300275087356567
1.151357889175415,0.5058777332305908,0.6454801559448242,0.43402978777885437,0.33333333333333337,1.506085753440857,0.5387470722198486
1.207581877708435,0.4852682054042816,0.7223136723041534,0.38948655128479004,0.2666666666666667,1.8676491975784302,0.5269461870193481
1.1638435125350952,0.4970097541809082,0.666833758354187,0.41388410329818726,0.3666666666666667,1.7735981941223145,0.5326191186904907
1.1421897411346436,0.48639339208602905,0.6557963490486145,0.38715696334838867,0.4,1.5091180801391602,0.4997715950012207
1.1684592962265015,0.4847233295440674,0.6837359666824341,0.39724743366241455,0.5,1.4546107053756714,0.5321696400642395
1.2726291418075562,0.4271621108055115,0.8454670310020447,0.35590121150016785,0.5,1.3943110704421997,0.47878408432006836
1.2285197973251343,0.44974249601364136,0.7787773013114929,0.36666154861450195,0.4,2.132772445678711,0.5004833936691284
1.0993969440460205,0.45609915256500244,0.6432977914810181,0.34783148765563965,0.4666666666666667,1.7867851257324219,0.48356080055236816
1.1105730533599854,0.51459139585495,0.5959816575050354,0.414634108543396,0.4666666666666667,1.7044099569320679,0.5278645753860474
1.1970555782318115,0.4518160820007324,0.7452394962310791,0.34509730339050293,0.43333333333333335,1.5898387432098389,0.4574088454246521
1.1555330753326416,0.48542270064353943,0.6701103746891022,0.4099757671356201,0.3666666666666667,2.2766222953796387,0.5383439064025879
1.2520300149917603,0.47150248289108276,0.7805275321006775,0.36364254355430603,0.4,2.0427348613739014,0.5158302783966064
1.1812207698822021,0.4939282536506653,0.6872925162315369,0.416543573141098,0.5,1.7573049068450928,0.5369229316711426
1.1881353855133057,0.5003637075424194,0.6877716779708862,0.39112064242362976,0.4666666666666667,1.7969326972961426,0.5292965769767761
1.178307294845581,0.5102366805076599,0.6680706143379211,0.38991889357566833,0.4,1.496473789215088,0.5142241716384888
1.2377723455429077,0.48857244849205017,0.7491998970508575,0.37714827060699463,0.4,2.2289700508117676,0.5060058832168579
1.23087739944458,0.45159944891929626,0.7792779505252838,0.3805409073829651,0.4,1.9583345651626587,0.5067197680473328
1.2373683452606201,0.49528270959854126,0.7420856356620789,0.3821226954460144,0.3666666666666667,1.9477405548095703,0.5123976469039917
1.1823558807373047,0.48602959513664246,0.6963262856006622,0.36532530188560486,0.5,2.201266288757324,0.48535966873168945
1.0983219146728516,0.4827139377593994,0.6156079769134521,0.3630215525627136,0.2666666666666667,2.2496280670166016,0.49811848998069763
1.174753189086914,0.4904155731201172,0.6843376159667969,0.3832339942455292,0.4,1.9426171779632568,0.504104733467102
1.1344741582870483,0.4947245121002197,0.6397496461868286,0.3924712836742401,0.43333333333333335,2.081510066986084,0.5245711207389832
1.2376532554626465,0.49392712116241455,0.7437261343002319,0.40855538845062256,0.4,1.8073278665542603,0.5345131158828735
1.204710841178894,0.49868130683898926,0.7060295343399048,0.38617610931396484,0.4,1.6582075357437134,0.5152204036712646
1.1697609424591064,0.5155186653137207,0.6542422771453857,0.42507386207580566,0.4666666666666667,1.6533734798431396,0.5609824061393738
1.1971654891967773,0.466638445854187,0.7305270433425903,0.36222609877586365,0.5,2.0000178813934326,0.495480477809906
1.1965978145599365,0.4717079997062683,0.7248898148536682,0.3977268636226654,0.3666666666666667,2.0865657329559326,0.5099524855613708
1.1434317827224731,0.5081183910369873,0.6353133916854858,0.40988144278526306,0.4666666666666667,1.6982311010360718,0.5482510328292847
1.2196769714355469,0.4855315685272217,0.7341454029083252,0.3731212615966797,0.23333333333333328,1.7094473838806152,0.4813097417354584
1.110184669494629,0.5011327266693115,0.6090519428253174,0.3859381079673767,0.3666666666666667,1.7642887830734253,0.5078222751617432
1.1801276206970215,0.5098976492881775,0.670229971408844,0.40241092443466187,0.4,1.6487869024276733,0.5532741546630859
1.1794726848602295,0.526713490486145,0.6527591943740845,0.4384307265281677,0.3666666666666667,1.6364573240280151,0.5718355774879456
1.1630584001541138,0.5327388644218445,0.6303195357322693,0.43311452865600586,0.43333333333333335,2.030961275100708,0.5693444609642029
1.192644715309143,0.4706099033355713,0.7220348119735718,0.38509440422058105,0.43333333333333335,1.7461624145507812,0.5061163306236267
1.2152299880981445,0.49897655844688416,0.7162534296512604,0.40930843353271484,0.33333333333333337,1.9777483940124512,0.5306321978569031
1.187096118927002,0.49388349056243896,0.693212628364563,0.4116041660308838,0.4,1.8212292194366455,0.5550030469894409
1.1785392761230469,0.47360384464263916,0.7049354314804077,0.4015446603298187,0.5,1.9231183528900146,0.5313205718994141
1.2165422439575195,0.5064456462860107,0.7100965976715088,0.3774034380912781,0.33333333333333337,1.6202133893966675,0.5253052711486816
1.1977289915084839,0.4836568832397461,0.7140721082687378,0.38952916860580444,0.5,1.5046054124832153,0.5150195360183716
1.1491916179656982,0.5210579633712769,0.6281336545944214,0.38717740774154663,0.4,1.8184425830841064,0.5071280598640442
1.2425605058670044,0.4975542426109314,0.745006263256073,0.3976144790649414,0.3666666666666667,1.5575518608093262,0.5143595933914185
1.2156283855438232,0.4717090129852295,0.7439193725585938,0.40856683254241943,0.3666666666666667,1.7910449504852295,0.5484327673912048
1.1497068405151367,0.4690116047859192,0.6806952357292175,0.365215003490448,0.4,1.654159665107727,0.48165926337242126
1.1900150775909424,0.4576696753501892,0.7323454022407532,0.3990011215209961,0.4666666666666667,1.911158561706543,0.5159373879432678
1.1977365016937256,0.5244044661521912,0.6733320355415344,0.41411226987838745,0.4,2.344916820526123,0.5644611716270447
1.1675105094909668,0.4948514401912689,0.6726590692996979,0.39173635840415955,0.43333333333333335,1.7589045763015747,0.5161492228507996
1.1449289321899414,0.5009492635726929,0.6439796686172485,0.40236538648605347,0.4,1.6917659044265747,0.5172029733657837
1.1700043678283691,0.5108208060264587,0.6591835618019104,0.4295940399169922,0.43333333333333335,1.38173508644104,0.5576299428939819
1.1713387966156006,0.49434518814086914,0.6769936084747314,0.41357678174972534,0.3666666666666667,1.702954649925232,0.5454378128051758
1.2036049365997314,0.46025609970092773,0.7433488368988037,0.36582300066947937,0.4,1.4769412279129028,0.4823905825614929
1.199357509613037,0.451780766248703,0.7475767433643341,0.37449216842651367,0.4,1.5974498987197876,0.48767685890197754
1.1495299339294434,0.48977288603782654,0.6597570478916168,0.41190633177757263,0.4666666666666667,1.8589096069335938,0.53163743019104
1.2187414169311523,0.4892300069332123,0.7295114099979401,0.40050995349884033,0.2666666666666667,2.1210219860076904,0.5157761573791504
1.1419548988342285,0.5198087692260742,0.6221461296081543,0.4012828767299652,0.4,1.744174838066101,0.5274983644485474
1.1457455158233643,0.4949018359184265,0.6508436799049377,0.4043702483177185,0.5,1.7106072902679443,0.5276886224746704
1.1802804470062256,0.48793959617614746,0.6923408508300781,0.41589659452438354,0.4666666666666667,1.8349841833114624,0.5365648865699768
1.1829297542572021,0.4746900200843811,0.708239734172821,0.4077451229095459,0.4,1.8347678184509277,0.5262462496757507
1.2063512802124023,0.4890899658203125,0.7172613143920898,0.4087039828300476,0.43333333333333335,1.4426604509353638,0.547091007232666
1.152443289756775,0.5209106206893921,0.6315326690673828,0.39756259322166443,0.43333333333333335,1.83247971534729,0.5187873840332031
1.2478160858154297,0.42977333068847656,0.8180427551269531,0.34195810556411743,0.4666666666666667,1.9738788604736328,0.45876097679138184
1.1722133159637451,0.49803051352500916,0.674182802438736,0.3984098434448242,0.43333333333333335,1.8566499948501587,0.5399038195610046
1.0809338092803955,0.5400117635726929,0.5409220457077026,0.4366822838783264,0.5333333333333333,1.7973190546035767,0.5656332969665527
1.171600103378296,0.48035234212875366,0.6912477612495422,0.39344871044158936,0.5333333333333333,2.037292718887329,0.5131129026412964
1.222245454788208,0.4936181902885437,0.7286272644996643,0.40879201889038086,0.2666666666666667,1.6483614444732666,0.5394020080566406
1.2031019926071167,0.47366684675216675,0.72943514585495,0.37744247913360596,0.3666666666666667,2.022566080093384,0.49440693855285645
1.1462392807006836,0.541871964931488,0.6043673157691956,0.4247313439846039,0.4,1.8017107248306274,0.5448064804077148
1.1418408155441284,0.5378315448760986,0.6040092706680298,0.44338974356651306,0.43333333333333335,1.6834203004837036,0.5739063024520874
1.1072193384170532,0.5378342866897583,0.5693850517272949,0.4370763897895813,0.4666666666666667,2.1854476928710938,0.5537104606628418
1.13323974609375,0.45379969477653503,0.679440051317215,0.3553163409233093,0.4666666666666667,1.9577399492263794,0.4931877553462982
1.2245017290115356,0.46970129013061523,0.7548004388809204,0.34816455841064453,0.43333333333333335,1.448805570602417,0.4787825047969818
1.146644949913025,0.4905456006526947,0.6560993492603302,0.3823550343513489,0.4,2.0415380001068115,0.5035332441329956
1.259481430053711,0.4785473346710205,0.7809340953826904,0.36300694942474365,0.43333333333333335,1.884491205215454,0.506706953048706
1.219329833984375,0.4558333158493042,0.7634965181350708,0.3458123207092285,0.3666666666666667,1.1599582433700562,0.47127434611320496
1.211320161819458,0.4675935208797455,0.7437266409397125,0.3629322946071625,0.4,1.5809003114700317,0.4960389733314514
1.143349051475525,0.46706509590148926,0.6762839555740356,0.356822669506073,0.5333333333333333,1.3485310077667236,0.48571550846099854
1.2241127490997314,0.4492531418800354,0.774859607219696,0.39163917303085327,0.43333333333333335,2.108518362045288,0.512967586517334
1.1405785083770752,0.5173231363296509,0.6232553720474243,0.3920651376247406,0.4,1.7936820983886719,0.5162696838378906
1.1484957933425903,0.47743362188339233,0.671062171459198,0.3894212245941162,0.5666666666666667,1.7545504570007324,0.5082188248634338
1.149376630783081,0.5219785571098328,0.6273980736732483,0.40611764788627625,0.4,1.9886614084243774,0.5345539450645447
1.2138890027999878,0.5276094675064087,0.6862795352935791,0.40464887022972107,0.23333333333333328,1.505089521408081,0.5458868741989136
1.1687560081481934,0.49930131435394287,0.6694546937942505,0.4167262017726898,0.43333333333333335,1.590257167816162,0.545965313911438
1.108223795890808,0.5054360032081604,0.6027877926826477,0.3955501317977905,0.4666666666666667,1.9671826362609863,0.5025303959846497
1.2344902753829956,0.4599122405052185,0.7745780348777771,0.39037275314331055,0.43333333333333335,1.7345490455627441,0.5186687707901001
1.1361567974090576,0.5000125765800476,0.63614422082901,0.3823412358760834,0.4666666666666667,2.2374727725982666,0.5061882734298706
1.1581737995147705,0.4874199330806732,0.6707538664340973,0.42720597982406616,0.4,1.7947502136230469,0.552496075630188
1.046990156173706,0.5664713382720947,0.48051881790161133,0.4525083005428314,0.4,1.8141149282455444,0.5588220357894897
1.2320306301116943,0.5001775026321411,0.7318531274795532,0.37770208716392517,0.30000000000000004,1.722005844116211,0.5272502899169922
1.1815965175628662,0.5123789310455322,0.669217586517334,0.38389939069747925,0.4666666666666667,2.206237316131592,0.524753212928772
1.2601821422576904,0.4374167323112488,0.8227654099464417,0.3364705443382263,0.43333333333333335,1.7824492454528809,0.4794921278953552
1.2098203897476196,0.4966092109680176,0.713211178779602,0.37379026412963867,0.4,1.6366207599639893,0.4956163763999939
1.131533145904541,0.5229383707046509,0.6085947751998901,0.43702244758605957,0.33333333333333337,1.5025293827056885,0.5519091486930847
1.2110512256622314,0.47454047203063965,0.7365107536315918,0.3863544464111328,0.4,1.897587776184082,0.5275306105613708
1.2310281991958618,0.4939151406288147,0.7371130585670471,0.36027610301971436,0.3666666666666667,1.7715065479278564,0.4932110905647278
1.1196720600128174,0.43823444843292236,0.681437611579895,0.35124894976615906,0.4666666666666667,1.9664762020111084,0.4912179410457611
1.2108808755874634,0.4921324849128723,0.7187483906745911,0.399309366941452,0.4,1.7267476320266724,0.5414043664932251
1.1530741453170776,0.5037956237792969,0.6492785215377808,0.4213787317276001,0.4666666666666667,2.0697245597839355,0.560187816619873
1.1788959503173828,0.49547335505485535,0.6834225952625275,0.4387335777282715,0.3666666666666667,1.715853214263916,0.5684331655502319
1.1869643926620483,0.4899232089519501,0.6970411837100983,0.42581963539123535,0.43333333333333335,1.6729307174682617,0.5516861081123352
1.1192700862884521,0.48476943373680115,0.634500652551651,0.4238407611846924,0.4666666666666667,2.006758213043213,0.529689371585846
1.1855411529541016,0.46738767623901367,0.7181534767150879,0.4021126627922058,0.43333333333333335,1.4406615495681763,0.5427741408348083
1.2516332864761353,0.45868349075317383,0.7929497957229614,0.37261128425598145,0.2666666666666667,1.900368094444275,0.4906023144721985
1.1777914762496948,0.49865612387657166,0.6791353523731232,0.3996609151363373,0.43333333333333335,2.0587475299835205,0.5111140012741089
1.175171136856079,0.4798155725002289,0.6953555643558502,0.39158177375793457,0.4,2.0950534343719482,0.5100082159042358
1.1453847885131836,0.5068454742431641,0.6385393142700195,0.4166080951690674,0.33333333333333337,1.873565912246704,0.5330014228820801
1.1066136360168457,0.5392522215843201,0.5673614144325256,0.41858333349227905,0.43333333333333335,2.0240752696990967,0.5709497928619385
1.1594876050949097,0.49455446004867554,0.6649331450462341,0.4032556712627411,0.4666666666666667,2.1561434268951416,0.5302121043205261
1.1536788940429688,0.5213741660118103,0.6323047280311584,0.4390314519405365,0.4,1.9097338914871216,0.5533276796340942
1.1786608695983887,0.49992966651916504,0.6787312030792236,0.4121636748313904,0.4,1.870888352394104,0.5337720513343811
1.1644725799560547,0.4952281415462494,0.6692444384098053,0.42943835258483887,0.5666666666666667,1.734941840171814,0.5775294303894043
1.1973040103912354,0.45934173464775085,0.7379622757434845,0.3629136085510254,0.33333333333333337,1.741034984588623,0.482286661863327
1.1770069599151611,0.48722314834594727,0.6897838115692139,0.3910512328147888,0.30000000000000004,1.7509528398513794,0.5092870593070984
1.1665301322937012,0.4975268244743347,0.6690033078193665,0.42233556509017944,0.5333333333333333,2.3483784198760986,0.534984290599823
1.2302420139312744,0.4844123125076294,0.745829701423645,0.3834706246852875,0.33333333333333337,1.891646146774292,0.5294387936592102
1.1969046592712402,0.4772018790245056,0.7197027802467346,0.3769714832305908,0.3666666666666667,1.9949361085891724,0.4949971139431
1.231734037399292,0.4811461567878723,0.7505878806114197,0.39441439509391785,0.4,1.8719077110290527,0.5207532644271851
1.260352611541748,0.4400177001953125,0.8203349113464355,0.32104992866516113,0.3666666666666667,1.8652950525283813,0.4635610282421112
1.1506834030151367,0.4818241000175476,0.6688593029975891,0.374018132686615,0.5666666666666667,1.815406322479248,0.5204660296440125
1.1775468587875366,0.4792196452617645,0.6983272135257721,0.3915664553642273,0.5,2.207401990890503,0.5189891457557678
1.2860188484191895,0.4052083194255829,0.8808105289936066,0.34480994939804077,0.4,1.5364807844161987,0.481238454580307
1.2094560861587524,0.4784308671951294,0.731025218963623,0.4220840334892273,0.3666666666666667,1.4911224842071533,0.5443335175514221
1.1901235580444336,0.4872506558895111,0.7028729021549225,0.3703390955924988,0.43333333333333335,1.7084996700286865,0.4940410554409027
1.109189748764038,0.5183538198471069,0.5908359289169312,0.4545685648918152,0.5666666666666667,1.8529276847839355,0.5645107626914978
1.126199722290039,0.5276289582252502,0.5985707640647888,0.4677085280418396,0.4,2.0471229553222656,0.6027953028678894
1.2051748037338257,0.4971977472305298,0.7079770565032959,0.37075257301330566,0.33333333333333337,2.1347687244415283,0.5081138014793396
1.207183837890625,0.45557594299316406,0.7516078948974609,0.3651962876319885,0.5333333333333333,1.8141876459121704,0.4838206171989441
1.191699504852295,0.4886847138404846,0.7030147910118103,0.3777143955230713,0.3666666666666667,1.945716381072998,0.5213562846183777
1.2513399124145508,0.47036394476890564,0.7809759676456451,0.3788527250289917,0.4,1.6499103307724,0.5245833396911621
1.233065128326416,0.46447619795799255,0.7685889303684235,0.385003924369812,0.33333333333333337,1.9100526571273804,0.5036437511444092
1.2724659442901611,0.4425649642944336,0.8299009799957275,0.36434659361839294,0.4,1.8675957918167114,0.4912552833557129
1.2499113082885742,0.4280174672603607,0.8218938410282135,0.3576969802379608,0.4666666666666667,2.212127923965454,0.48808711767196655
1.190619945526123,0.4809893071651459,0.7096306383609772,0.3941165804862976,0.4,1.605330467224121,0.4952870011329651
1.100719928741455,0.5019130706787109,0.5988068580627441,0.3818044662475586,0.5,1.6597086191177368,0.5108782649040222
1.157768964767456,0.508142352104187,0.649626612663269,0.4181470274925232,0.3666666666666667,1.5988450050354004,0.5331906676292419
1.2446894645690918,0.4585062861442566,0.7861831784248352,0.3666328191757202,0.5,1.4119821786880493,0.5029557943344116
1.1728352308273315,0.4683494567871094,0.7044857740402222,0.3743029236793518,0.33333333333333337,0.9216914176940918,0.49558085203170776
1.2279062271118164,0.4569132328033447,0.7709929943084717,0.3616253733634949,0.4666666666666667,1.7871637344360352,0.4851665496826172
1.2073339223861694,0.4609084129333496,0.7464255094528198,0.3657401502132416,0.3666666666666667,2.199784755706787,0.49847111105918884
1.113072156906128,0.4670199155807495,0.6460522413253784,0.3701647222042084,0.3666666666666667,1.530744194984436,0.5168849229812622
1.1482895612716675,0.5008161664009094,0.6474733948707581,0.39912545680999756,0.43333333333333335,1.5006414651870728,0.5061513781547546
1.2306299209594727,0.4800739288330078,0.7505559921264648,0.3546593189239502,0.4666666666666667,2.1432456970214844,0.5042673349380493
1.0651994943618774,0.5355368852615356,0.5296626091003418,0.4361671805381775,0.5,2.1426427364349365,0.5677598118782043
1.1602587699890137,0.4943546652793884,0.6659041047096252,0.3707761764526367,0.5,1.835556983947754,0.497476190328598
1.1568701267242432,0.5503185987472534,0.6065515279769897,0.43048304319381714,0.4666666666666667,1.763486385345459,0.5624063014984131
1.1167607307434082,0.5212075114250183,0.5955532193183899,0.43157094717025757,0.5,2.2805747985839844,0.5469831228256226
1.1251626014709473,0.5101416707038879,0.6150209307670593,0.4158506393432617,0.4,2.2494683265686035,0.524052083492279
1.115973711013794,0.5213195085525513,0.5946542024612427,0.38895243406295776,0.43333333333333335,2.127988338470459,0.5167502164840698
1.183998465538025,0.4936339855194092,0.6903644800186157,0.383270263671875,0.3666666666666667,1.4330863952636719,0.5139132142066956
1.2045687437057495,0.458000123500824,0.7465686202049255,0.3934060037136078,0.4666666666666667,1.5056445598602295,0.5289728045463562
1.1052249670028687,0.529116153717041,0.5761088132858276,0.41259145736694336,0.4666666666666667,1.3946797847747803,0.5431824922561646
1.2250707149505615,0.4756819009780884,0.7493888139724731,0.3855855464935303,0.30000000000000004,0.7292780876159668,0.5071768760681152
1.123858094215393,0.4654468297958374,0.6584112644195557,0.32377365231513977,0.33333333333333337,1.4136024713516235,0.4477272033691406
1.1632144451141357,0.510692834854126,0.6525216102600098,0.3740866780281067,0.4,1.5947673320770264,0.5056663751602173
1.201714277267456,0.49694570899009705,0.704768568277359,0.3955124318599701,0.30000000000000004,1.8865697383880615,0.5284610390663147
1.2412464618682861,0.45852431654930115,0.782722145318985,0.38228410482406616,0.3666666666666667,1.9709105491638184,0.5136451125144958
1.187753677368164,0.5119268298149109,0.6758268475532532,0.40327996015548706,0.43333333333333335,1.910744071006775,0.5586878061294556
1.2124680280685425,0.4826993942260742,0.7297686338424683,0.36025270819664,0.4666666666666667,2.174428939819336,0.5074158906936646
1.1821602582931519,0.4674740731716156,0.7146861851215363,0.39637231826782227,0.4666666666666667,1.7184497117996216,0.5209782123565674
1.1626596450805664,0.4859796464443207,0.6766799986362457,0.3681561350822449,0.5,1.942040205001831,0.5079662203788757
1.1629003286361694,0.47388049960136414,0.6890198290348053,0.3760383129119873,0.5333333333333333,1.4684932231903076,0.5026955604553223
1.2114486694335938,0.5098469257354736,0.7016017436981201,0.4308944344520569,0.4666666666666667,1.7851797342300415,0.5557652711868286
1.1375596523284912,0.5212100744247437,0.6163495779037476,0.4330848157405853,0.4,1.5828784704208374,0.5504217147827148
1.1963340044021606,0.4577699601650238,0.7385640442371368,0.39337581396102905,0.4666666666666667,1.8035399913787842,0.5173754692077637
1.1311366558074951,0.5359050631523132,0.5952315926551819,0.4574480950832367,0.30000000000000004,1.8417372703552246,0.5764646530151367
1.1583216190338135,0.5339890718460083,0.6243325471878052,0.42717963457107544,0.4,1.8794604539871216,0.5647562742233276
1.1178103685379028,0.518574059009552,0.5992363095283508,0.416047066450119,0.5,2.0343568325042725,0.5382767915725708
1.155500888824463,0.5133187174797058,0.6421821713447571,0.4500665068626404,0.43333333333333335,2.0846893787384033,0.5762346982955933
1.2070112228393555,0.45626240968704224,0.7507488131523132,0.36687779426574707,0.43333333333333335,2.266937255859375,0.49617213010787964
1.2066549062728882,0.4892149865627289,0.7174399197101593,0.4050900936126709,0.43333333333333335,1.8226710557937622,0.5498338937759399
1.1994471549987793,0.49294599890708923,0.7065011560916901,0.37982887029647827,0.43333333333333335,2.1799120903015137,0.5137753486633301
1.2647335529327393,0.4475478529930115,0.8171856999397278,0.3579828143119812,0.4,1.6635258197784424,0.4814445972442627
1.2324144840240479,0.463611900806427,0.7688025832176208,0.36403927206993103,0.33333333333333337,1.6646360158920288,0.5097848176956177
1.184659719467163,0.46461915969848633,0.7200405597686768,0.38454633951187134,0.30000000000000004,1.7027572393417358,0.48840242624282837
1.1940196752548218,0.4864022433757782,0.7076174318790436,0.4058926999568939,0.43333333333333335,2.0955708026885986,0.5452384948730469
1.1442960500717163,0.5030340552330017,0.6412619948387146,0.44649967551231384,0.4,1.8373647928237915,0.5655433535575867
1.1364432573318481,0.5551239252090454,0.5813193321228027,0.45738813281059265,0.30000000000000004,1.6613125801086426,0.5834692716598511
1.2502093315124512,0.4555991590023041,0.7946101725101471,0.35666775703430176,0.23333333333333328,1.3364243507385254,0.4856475293636322
1.1811293363571167,0.49895381927490234,0.6821755170822144,0.4198945462703705,0.33333333333333337,2.1025874614715576,0.550923228263855
1.1389665603637695,0.5075005888938904,0.6314659714698792,0.4291900098323822,0.43333333333333335,1.6124285459518433,0.5443631410598755
1.1866490840911865,0.4863433241844177,0.7003057599067688,0.42247456312179565,0.4666666666666667,1.879386305809021,0.542232871055603
1.262587547302246,0.45086249709129333,0.8117250502109528,0.3417055010795593,0.4,1.7883036136627197,0.48386359214782715
1.2141162157058716,0.44048357009887695,0.7736326456069946,0.363685667514801,0.33333333333333337,1.8368499279022217,0.4799323081970215
1.174269437789917,0.4920264482498169,0.6822429895401001,0.4065728187561035,0.43333333333333335,2.125581741333008,0.5291162729263306
1.2538193464279175,0.4665529131889343,0.7872664332389832,0.3711640536785126,0.30000000000000004,1.9345531463623047,0.4969578683376312
1.188525676727295,0.47486528754234314,0.7136603891849518,0.37851059436798096,0.43333333333333335,1.741520881652832,0.508461594581604
1.2124080657958984,0.5006054043769836,0.7118026614189148,0.38066208362579346,0.3666666666666667,2.0428848266601562,0.5182952284812927
1.1806848049163818,0.5042905807495117,0.6763942241668701,0.41975733637809753,0.43333333333333335,1.9389299154281616,0.5480912327766418
1.1839240789413452,0.5133532285690308,0.6705708503723145,0.4531409740447998,0.33333333333333337,1.6839505434036255,0.5753512382507324
1.226549744606018,0.4559422433376312,0.7706075012683868,0.37636980414390564,0.43333333333333335,1.3578507900238037,0.501266360282898
1.2055633068084717,0.46801435947418213,0.7375489473342896,0.374992311000824,0.4666666666666667,1.4723972082138062,0.5019070506095886
1.1532232761383057,0.53021240234375,0.6230108737945557,0.39884406328201294,0.4,1.7240229845046997,0.5330876111984253
1.2469453811645508,0.4496641159057617,0.7972812652587891,0.3831495940685272,0.43333333333333335,2.1258392333984375,0.5183960795402527
1.2086200714111328,0.46411794424057007,0.7445021271705627,0.3793739676475525,0.43333333333333335,2.554692268371582,0.4930644631385803
1.117311954498291,0.5226719379425049,0.5946400165557861,0.43947967886924744,0.4666666666666667,1.734259843826294,0.5591707229614258
1.2399543523788452,0.4472206234931946,0.7927337288856506,0.37913423776626587,0.4,1.831272006034851,0.501716673374176
1.1973865032196045,0.5098680853843689,0.6875184178352356,0.4052283763885498,0.3666666666666667,1.3576985597610474,0.558984637260437
1.1662304401397705,0.4782038927078247,0.6880265474319458,0.38037925958633423,0.5,1.6607494354248047,0.49690407514572144
1.2197344303131104,0.47858548164367676,0.7411489486694336,0.3800318241119385,0.43333333333333335,1.924241065979004,0.5321772694587708
1.1870315074920654,0.48477599024772644,0.702255517244339,0.41602906584739685,0.5666666666666667,1.940062403678894,0.541601300239563
1.1895239353179932,0.509645938873291,0.6798779964447021,0.3933361768722534,0.43333333333333335,1.764804482460022,0.5229328870773315
1.1507604122161865,0.4701417088508606,0.6806187033653259,0.3593429923057556,0.30000000000000004,1.7852317094802856,0.47255295515060425
1.2531909942626953,0.4550766944885254,0.7981142997741699,0.3777880370616913,0.3666666666666667,1.4049819707870483,0.5209770202636719
1.2383594512939453,0.4516843259334564,0.7866751253604889,0.3478754460811615,0.43333333333333335,1.8294463157653809,0.5019407272338867
1.2146351337432861,0.46111631393432617,0.75351881980896,0.3500823378562927,0.3666666666666667,1.7982685565948486,0.475369393825531
1.1717488765716553,0.49285686016082764,0.6788920164108276,0.38990676403045654,0.3666666666666667,2.226391077041626,0.516666829586029
1.152655005455017,0.5270581245422363,0.6255968809127808,0.4241417348384857,0.4666666666666667,2.088655710220337,0.5401672124862671
1.1619009971618652,0.5205857157707214,0.6413152813911438,0.4597325325012207,0.3666666666666667,1.8226838111877441,0.5802730321884155
1.2036488056182861,0.47827422618865967,0.7253745794296265,0.380204439163208,0.4,1.8545284271240234,0.5100275278091431
1.1735255718231201,0.482749879360199,0.6907756924629211,0.38857150077819824,0.5,2.0203053951263428,0.5305306911468506
1.237355351448059,0.43298810720443726,0.8043672442436218,0.31734323501586914,0.3666666666666667,1.7853080034255981,0.44241929054260254
1.257433295249939,0.45072466135025024,0.8067086338996887,0.3382070064544678,0.33333333333333337,1.7616318464279175,0.47220516204833984
1.140358328819275,0.5257661938667297,0.6145921349525452,0.41354405879974365,0.43333333333333335,1.845586895942688,0.5532442331314087
1.158884882926941,0.4921649396419525,0.6667199432849884,0.4145592153072357,0.3666666666666667,1.3807151317596436,0.5372334122657776
1.1228288412094116,0.5004312992095947,0.6223975419998169,0.3820801377296448,0.4666666666666667,1.398754596710205,0.491425484418869
1.2037503719329834,0.4996192455291748,0.7041311264038086,0.40970227122306824,0.4666666666666667,2.042945384979248,0.549094557762146
1.2132351398468018,0.48761701583862305,0.7256181240081787,0.39773446321487427,0.3666666666666667,2.4113106727600098,0.5533043146133423
1.1578328609466553,0.5153788924217224,0.6424539685249329,0.40004032850265503,0.5333333333333333,2.3173513412475586,0.5432412028312683
1.223228096961975,0.46530550718307495,0.7579225897789001,0.4000808596611023,0.3666666666666667,1.606520652770996,0.5299360156059265
1.1693408489227295,0.5024905800819397,0.6668502688407898,0.3935866355895996,0.4,1.628234624862671,0.5326727628707886
1.197300910949707,0.47652003169059753,0.7207808792591095,0.37625572085380554,0.43333333333333335,1.5848127603530884,0.5150609016418457
1.189640998840332,0.4895979166030884,0.7000430822372437,0.3768486976623535,0.43333333333333335,1.5220240354537964,0.4987128674983978
1.1843069791793823,0.48131832480430603,0.7029886543750763,0.4089171886444092,0.43333333333333335,1.9746580123901367,0.5199003219604492
1.2366397380828857,0.4929368495941162,0.7437028884887695,0.4039446711540222,0.3666666666666667,1.747595191001892,0.5285186767578125
1.1815111637115479,0.4948013722896576,0.6867097914218903,0.44448432326316833,0.33333333333333337,1.0574690103530884,0.5717253684997559
1.1360633373260498,0.41774114966392517,0.7183221876621246,0.3126983642578125,0.33333333333333337,1.823151707649231,0.4560233950614929
1.1689200401306152,0.5359888076782227,0.6329312324523926,0.4189043641090393,0.43333333333333335,1.9164599180221558,0.5649693012237549
1.2124886512756348,0.4798330068588257,0.7326556444168091,0.38476449251174927,0.5,1.6147899627685547,0.5218157172203064
1.095760703086853,0.4703998565673828,0.6253608465194702,0.3693844974040985,0.43333333333333335,1.7103692293167114,0.5100135207176208
1.18174147605896,0.47799521684646606,0.7037462592124939,0.38134559988975525,0.5,1.5092829465866089,0.5107228755950928
1.2017022371292114,0.4939870834350586,0.7077151536941528,0.3935515284538269,0.4666666666666667,1.8350533246994019,0.5275761485099792
1.1651673316955566,0.48400208353996277,0.6811652481555939,0.3966701030731201,0.4666666666666667,1.4302408695220947,0.5161623358726501
1.1412632465362549,0.49270784854888916,0.6485553979873657,0.3915855884552002,0.4,1.5666736364364624,0.5167118310928345
1.1280946731567383,0.505922794342041,0.6221718788146973,0.41567501425743103,0.43333333333333335,1.626083493232727,0.5528362989425659
1.1875998973846436,0.4734334945678711,0.7141664028167725,0.39751482009887695,0.4666666666666667,1.672736406326294,0.539064884185791
1.11360764503479,0.5317472219467163,0.5818604230880737,0.45619845390319824,0.33333333333333337,1.557450294494629,0.5608762502670288
1.1458723545074463,0.5233675241470337,0.6225048303604126,0.4197584390640259,0.43333333333333335,1.5017132759094238,0.5484045743942261
1.2692577838897705,0.4130919873714447,0.8561657965183258,0.3549995422363281,0.43333333333333335,2.024123191833496,0.48756906390190125
1.1779587268829346,0.5013401508331299,0.6766185760498047,0.4330716133117676,0.43333333333333335,2.1141860485076904,0.5670872926712036
1.2038880586624146,0.47212132811546326,0.7317667305469513,0.37825602293014526,0.4666666666666667,1.4154443740844727,0.5128961801528931
1.1948356628417969,0.47598862648010254,0.7188470363616943,0.36581408977508545,0.4,1.9220057725906372,0.49214398860931396
1.2204980850219727,0.503948450088501,0.7165496349334717,0.4008253812789917,0.4,2.0159146785736084,0.5391753315925598
1.209555983543396,0.4671259820461273,0.7424300014972687,0.3875068426132202,0.4,1.5922551155090332,0.5225558280944824
1.1334991455078125,0.5065525770187378,0.6269465684890747,0.412502259016037,0.4,1.6088343858718872,0.5402396321296692
1.1703050136566162,0.47915419936180115,0.6911508142948151,0.40285563468933105,0.4666666666666667,1.5490782260894775,0.5288251638412476
1.1912983655929565,0.5081808567047119,0.6831175088882446,0.39970922470092773,0.4,1.5283925533294678,0.5377505421638489
1.1576404571533203,0.48992544412612915,0.6677150130271912,0.42924708127975464,0.3666666666666667,1.6650160551071167,0.5470215678215027
1.238447666168213,0.4686979651451111,0.7697497010231018,0.38714951276779175,0.4,1.6905062198638916,0.5162162184715271
1.2074683904647827,0.46507203578948975,0.742396354675293,0.39395785331726074,0.4666666666666667,1.7432061433792114,0.5121313333511353
1.2132549285888672,0.4838676452636719,0.7293872833251953,0.3636587858200073,0.4,2.1129422187805176,0.5076717138290405
1.2221076488494873,0.47067803144454956,0.7514296174049377,0.3687911033630371,0.43333333333333335,1.4619560241699219,0.5048622488975525
1.1652677059173584,0.49202507734298706,0.6732426285743713,0.405749648809433,0.5666666666666667,1.4845595359802246,0.5340516567230225
1.1515324115753174,0.5259215831756592,0.6256108283996582,0.4450055956840515,0.4,1.9416379928588867,0.5734808444976807
1.2002038955688477,0.4623245596885681,0.7378793358802795,0.36250096559524536,0.4666666666666667,1.8072949647903442,0.4848008155822754
1.1502975225448608,0.4914224147796631,0.6588751077651978,0.37393924593925476,0.5,2.1054980754852295,0.498636931180954
1.1872501373291016,0.4785487651824951,0.7087013721466064,0.39327478408813477,0.43333333333333335,1.5710062980651855,0.5229169726371765
1.196378231048584,0.4862140417098999,0.7101641893386841,0.3834208846092224,0.3666666666666667,1.4115139245986938,0.5042732954025269
1.132887601852417,0.5025357007980347,0.6303519010543823,0.3936927318572998,0.4666666666666667,1.9527809619903564,0.5300768613815308
1.1550743579864502,0.51883864402771,0.6362357139587402,0.45088991522789,0.43333333333333335,1.7220757007598877,0.568651020526886
1.0304430723190308,0.5717605948448181,0.45868247747421265,0.476298987865448,0.5,1.9461413621902466,0.5886027812957764
1.1871459484100342,0.4713549017906189,0.7157910466194153,0.4083598256111145,0.4666666666666667,1.6957004070281982,0.5379342436790466
1.0983003377914429,0.5485948324203491,0.5497055053710938,0.4285622537136078,0.3666666666666667,1.6414989233016968,0.5637111663818359
1.1525607109069824,0.48152923583984375,0.6710314750671387,0.4162016808986664,0.5333333333333333,2.082646608352661,0.543907880783081
1.1906111240386963,0.4686416983604431,0.7219694256782532,0.40455362200737,0.43333333333333335,1.8979008197784424,0.5321770310401917
1.1657639741897583,0.4921412467956543,0.673622727394104,0.39827507734298706,0.5333333333333333,1.8875254392623901,0.5353031754493713
1.1199846267700195,0.5398891568183899,0.5800954699516296,0.4338185787200928,0.4666666666666667,1.8519177436828613,0.5746511220932007
1.2004342079162598,0.47482237219810486,0.7256118357181549,0.3933875560760498,0.30000000000000004,1.7300456762313843,0.5208266973495483
1.1361368894577026,0.4997634291648865,0.6363734602928162,0.42627763748168945,0.4,1.745885968208313,0.544158935546875
1.1135680675506592,0.4328589141368866,0.6807091534137726,0.34540531039237976,0.4666666666666667,1.900275707244873,0.4764101505279541
1.1666115522384644,0.47102779150009155,0.6955837607383728,0.3857611119747162,0.4,1.6623530387878418,0.49642378091812134
1.217130184173584,0.4925457239151001,0.7245844602584839,0.42674702405929565,0.43333333333333335,1.0412729978561401,0.5547647476196289
1.167406678199768,0.4824292063713074,0.6849774718284607,0.3783925473690033,0.4666666666666667,1.5588581562042236,0.4984261989593506
1.1679267883300781,0.49843376874923706,0.6694930195808411,0.38654765486717224,0.43333333333333335,1.9541516304016113,0.5109753012657166
1.1967918872833252,0.45761817693710327,0.7391737103462219,0.3669164180755615,0.43333333333333335,1.8714486360549927,0.5055750608444214
1.2253408432006836,0.45506900548934937,0.7702718377113342,0.366155207157135,0.3666666666666667,1.6093376874923706,0.4954413175582886
1.1418932676315308,0.49742215871810913,0.6444711089134216,0.40705570578575134,0.5666666666666667,1.304777979850769,0.5416535139083862
1.2764776945114136,0.42819541692733765,0.8482822775840759,0.3514070510864258,0.43333333333333335,1.3678714036941528,0.4922908544540405
1.178208827972412,0.46329039335250854,0.7149184346199036,0.3965178430080414,0.5,1.908980131149292,0.5293919444084167
1.520678997039795,0.6422117948532104,0.8784672021865845,0.6749567985534668,0.33333333333333337,1.8688474893569946,0.8359470367431641
1.3748412132263184,0.5234869122505188,0.8513543009757996,0.5811771750450134,0.4,2.100707530975342,0.6609790325164795
1.385154128074646,0.5223450660705566,0.8628090620040894,0.6258260011672974,0.4,2.0547194480895996,0.7394986152648926
1.289885401725769,0.38071951270103455,0.9091658890247345,0.4952537417411804,0.4,1.9501569271087646,0.6392107605934143
1.3024649620056152,0.4143623113632202,0.888102650642395,0.5654997825622559,0.5333333333333333,2.0680181980133057,0.6974441409111023
1.3112573623657227,0.49033641815185547,0.8209209442138672,0.6222515106201172,0.4666666666666667,2.0170767307281494,0.7062474489212036
1.1790766716003418,0.536475658416748,0.6426010131835938,0.5577773451805115,0.4666666666666667,1.7578225135803223,0.7384014129638672
1.2235177755355835,0.536984384059906,0.6865333914756775,0.6004708409309387,0.5333333333333333,2.069434881210327,0.7066861987113953
1.170477271080017,0.4245210587978363,0.7459562122821808,0.5263607501983643,0.43333333333333335,1.9233812093734741,0.6655564308166504
1.2978079319000244,0.5687588453292847,0.7290490865707397,0.6496319770812988,0.4,1.80748450756073,0.7427467107772827
1.3000001907348633,0.5822644829750061,0.7177357077598572,0.6836434602737427,0.5333333333333333,1.9675462245941162,0.8159612417221069
1.2308852672576904,0.5792147517204285,0.651670515537262,0.6459372043609619,0.4,1.5690191984176636,0.7762669324874878
1.2198097705841064,0.5752601623535156,0.6445496082305908,0.639706552028656,0.3666666666666667,0.9494308233261108,0.7820083498954773
1.2796413898468018,0.4529629647731781,0.8266784250736237,0.49898266792297363,0.4,1.559882402420044,0.720845639705658
1.169323444366455,0.6470672488212585,0.5222561955451965,0.5061308145523071,0.5333333333333333,1.2571814060211182,0.6518744826316833
1.2827473878860474,0.6055920124053955,0.6771553754806519,0.5471853613853455,0.43333333333333335,2.041696071624756,0.6829980611801147
1.167121410369873,0.7313181757926941,0.43580323457717896,0.5794682502746582,0.4666666666666667,1.7813830375671387,0.7050458788871765
1.2652982473373413,0.5958595275878906,0.6694387197494507,0.518436074256897,0.4666666666666667,1.9343197345733643,0.6514157056808472
1.1814321279525757,0.5934513211250305,0.5879808068275452,0.5020241737365723,0.5333333333333333,1.4372291564941406,0.6495426893234253
1.2218892574310303,0.5800802707672119,0.6418089866638184,0.5302708148956299,0.4666666666666667,1.5825660228729248,0.6675422191619873
1.15361487865448,0.5326815843582153,0.6209332942962646,0.48450419306755066,0.6,1.7205379009246826,0.645576000213623
1.209088921546936,0.4821014106273651,0.7269875109195709,0.4564509093761444,0.5333333333333333,1.6851240396499634,0.6085805892944336
1.143181562423706,0.49248334765434265,0.6506982147693634,0.4394708573818207,0.6,1.7959144115447998,0.5997073650360107
1.1472394466400146,0.5162236094474792,0.6310158371925354,0.48934078216552734,0.6,1.4283162355422974,0.6308600902557373
1.2350287437438965,0.43013954162597656,0.8048892021179199,0.4131790101528168,0.5333333333333333,1.8524333238601685,0.590221643447876
1.1663717031478882,0.5070724487304688,0.6592992544174194,0.47709760069847107,0.5333333333333333,1.7943811416625977,0.6361080408096313
1.2462549209594727,0.45742329955101013,0.7888316214084625,0.44907450675964355,0.5333333333333333,1.334200143814087,0.6132509708404541
1.1912641525268555,0.4902476966381073,0.7010164558887482,0.43010783195495605,0.43333333333333335,1.5854145288467407,0.5873034000396729
1.0749619007110596,0.5721594095230103,0.5028024911880493,0.49714958667755127,0.6,1.5576748847961426,0.6034371256828308
1.2310853004455566,0.4456191956996918,0.7854661047458649,0.41995295882225037,0.5,1.743984341621399,0.603436291217804
1.1950205564498901,0.4727564752101898,0.7222640812397003,0.4108453691005707,0.4666666666666667,1.7949550151824951,0.6090662479400635
1.235761046409607,0.5657418966293335,0.6700191497802734,0.4533807933330536,0.4,1.6252168416976929,0.6624349355697632
1.2703580856323242,0.450219988822937,0.8201380968093872,0.4000333547592163,0.3666666666666667,1.8564480543136597,0.5874713659286499
1.2913553714752197,0.545893132686615,0.7454622387886047,0.4668428897857666,0.4,1.9457017183303833,0.7009827494621277
1.2334781885147095,0.5034834146499634,0.7299947738647461,0.4454394280910492,0.4666666666666667,1.6888234615325928,0.68562912940979
1.2544989585876465,0.46593016386032104,0.7885687947273254,0.37777286767959595,0.33333333333333337,2.0576894283294678,0.6154754757881165
1.2515982389450073,0.578130841255188,0.6734673976898193,0.4546017348766327,0.33333333333333337,1.811543345451355,0.6704095602035522
1.2434674501419067,0.5298534035682678,0.7136140465736389,0.3959798812866211,0.4666666666666667,1.8379981517791748,0.61756432056427
1.2751892805099487,0.5771501064300537,0.698039174079895,0.41751688718795776,0.5666666666666667,1.6862939596176147,0.6047576665878296
1.1787030696868896,0.5850930213928223,0.5936100482940674,0.43945449590682983,0.5,1.6038154363632202,0.6234681010246277
1.2771607637405396,0.6135358810424805,0.6636248826980591,0.4334148168563843,0.4666666666666667,1.5889991521835327,0.588172197341919
1.27864408493042,0.5864012241363525,0.6922428607940674,0.4288270175457001,0.4666666666666667,1.6567193269729614,0.5704464912414551
1.218294620513916,0.4110715389251709,0.8072230815887451,0.3068608343601227,0.5333333333333333,1.8833348751068115,0.4856347441673279
1.2106781005859375,0.6464147567749023,0.5642633438110352,0.4455817639827728,0.4,1.481724500656128,0.575637936592102
1.3151086568832397,0.5872213840484619,0.7278872728347778,0.42425328493118286,0.5,1.8291947841644287,0.5642380118370056
1.2422950267791748,0.6850561499595642,0.5572388768196106,0.4716278910636902,0.5,1.9284627437591553,0.599240243434906
1.285644769668579,0.6016445159912109,0.6840002536773682,0.43021267652511597,0.3666666666666667,1.7344986200332642,0.5803265571594238
1.2124329805374146,0.6528555154800415,0.559577465057373,0.4405655562877655,0.6666666666666667,1.834362506866455,0.5636138916015625
1.3645527362823486,0.5603744983673096,0.8041782379150391,0.37437987327575684,0.43333333333333335,1.9604345560073853,0.5315101146697998
1.1932908296585083,0.6495517492294312,0.5437390804290771,0.45075297355651855,0.5,1.8462046384811401,0.595737099647522
1.2874376773834229,0.5564951300621033,0.7309425473213196,0.3490356206893921,0.4666666666666667,2.098558187484741,0.514747142791748
1.2573963403701782,0.5855967998504639,0.6717995405197144,0.41194742918014526,0.4666666666666667,1.8945854902267456,0.5823866128921509
1.2290055751800537,0.6122363805770874,0.6167691946029663,0.43551796674728394,0.5666666666666667,1.9851018190383911,0.61229407787323
1.2439639568328857,0.5645700693130493,0.6793938875198364,0.3780996799468994,0.5666666666666667,1.9343918561935425,0.561674952507019
1.1701651811599731,0.495284765958786,0.6748804152011871,0.36619481444358826,0.6333333333333333,1.9738041162490845,0.5778813362121582
1.171257495880127,0.5171553492546082,0.6541021466255188,0.3585575520992279,0.5,1.3105459213256836,0.5608749389648438
1.2664470672607422,0.5028554797172546,0.7635915875434875,0.3523460328578949,0.33333333333333337,1.7853074073791504,0.5570012331008911
1.0530779361724854,0.5558404922485352,0.4972374439239502,0.3830413520336151,0.5333333333333333,1.7993476390838623,0.5916051864624023
1.2661049365997314,0.4237266778945923,0.8423782587051392,0.2852325141429901,0.33333333333333337,1.9166442155838013,0.4695816934108734
1.2226483821868896,0.41132864356040955,0.8113197386264801,0.26599082350730896,0.4,1.8653658628463745,0.45051273703575134
1.1630933284759521,0.4722665250301361,0.690826803445816,0.328529417514801,0.4666666666666667,1.179389476776123,0.5201205611228943
1.1486682891845703,0.3891197443008423,0.759548544883728,0.2560879588127136,0.5333333333333333,1.8260999917984009,0.44832301139831543
1.240492820739746,0.3874225616455078,0.8530702590942383,0.24769723415374756,0.4666666666666667,1.865020990371704,0.4177408218383789
1.1484638452529907,0.38184332847595215,0.7666205167770386,0.2352566123008728,0.43333333333333335,1.6709423065185547,0.401871919631958
1.1636593341827393,0.41784173250198364,0.7458176016807556,0.29137319326400757,0.4666666666666667,1.2980226278305054,0.4542168974876404
1.163390040397644,0.3807353377342224,0.7826547026634216,0.2563667297363281,0.4,1.7208921909332275,0.4262564778327942
1.258652925491333,0.43738099932670593,0.8212719261646271,0.31995850801467896,0.6,1.8802624940872192,0.4896399676799774
1.0942482948303223,0.42181238532066345,0.6724359095096588,0.281053751707077,0.33333333333333337,1.962619423866272,0.4481009244918823
1.150200605392456,0.45721349120140076,0.6929871141910553,0.3128637671470642,0.4,1.9211262464523315,0.4819880425930023
1.0606448650360107,0.3951004445552826,0.6655444204807281,0.2616042196750641,0.5,1.6709167957305908,0.4413324296474457
1.1118826866149902,0.43847721815109253,0.6734054684638977,0.3055088222026825,0.43333333333333335,1.9111299514770508,0.48915761709213257
1.10762619972229,0.31699615716934204,0.790630042552948,0.20297548174858093,0.43333333333333335,1.702303409576416,0.3611278533935547
1.0681527853012085,0.32187414169311523,0.7462786436080933,0.20985715091228485,0.4666666666666667,2.466996669769287,0.3420286774635315
0.9960076808929443,0.391413152217865,0.6045945286750793,0.26886051893234253,0.6666666666666667,2.1011722087860107,0.43890780210494995
1.0731910467147827,0.4101890027523041,0.6630020439624786,0.2874373495578766,0.5,1.9825464487075806,0.45724067091941833
1.135301113128662,0.39451855421066284,0.7407825589179993,0.26223498582839966,0.5333333333333333,2.0630698204040527,0.4134363830089569
1.0809545516967773,0.45069068670272827,0.6302638649940491,0.32448506355285645,0.5333333333333333,2.245159864425659,0.487454891204834
1.0177838802337646,0.42824405431747437,0.5895398259162903,0.2802359163761139,0.5333333333333333,2.243847131729126,0.45854267477989197
1.1041350364685059,0.38402462005615234,0.7201104164123535,0.2521519660949707,0.43333333333333335,1.5900648832321167,0.42761167883872986
1.0158531665802002,0.433654248714447,0.5821989178657532,0.30864986777305603,0.4666666666666667,2.1254615783691406,0.47797831892967224
1.0302727222442627,0.47283387184143066,0.557438850402832,0.3303055167198181,0.5666666666666667,2.2315409183502197,0.4900864064693451
1.105688452720642,0.421731173992157,0.6839572787284851,0.29876402020454407,0.43333333333333335,2.170304536819458,0.4616187512874603
1.1020469665527344,0.36956787109375,0.7324790954589844,0.2459356039762497,0.3666666666666667,1.653475046157837,0.4187873303890228
1.0876778364181519,0.3572058081626892,0.7304720282554626,0.2415887415409088,0.4666666666666667,1.7974234819412231,0.3977147340774536
1.179326057434082,0.4350779056549072,0.7442481517791748,0.28833311796188354,0.33333333333333337,2.1529393196105957,0.4637349545955658
1.1690607070922852,0.4691265821456909,0.6999341249465942,0.31198716163635254,0.43333333333333335,2.338287115097046,0.4634261131286621
1.120736837387085,0.4010273814201355,0.7197094559669495,0.25759589672088623,0.5,2.076143503189087,0.40948718786239624
1.2464503049850464,0.4254530668258667,0.8209972381591797,0.2710789442062378,0.4666666666666667,2.2610316276550293,0.43451401591300964
1.209964394569397,0.4748196005821228,0.7351447939872742,0.32879698276519775,0.33333333333333337,1.646385669708252,0.4867193102836609
1.167572021484375,0.3664013743400574,0.8011706471443176,0.22008012235164642,0.43333333333333335,1.003204584121704,0.3679214417934418
1.17543363571167,0.5050690770149231,0.6703645586967468,0.36011767387390137,0.4,1.485976219177246,0.5103461742401123
1.1230778694152832,0.4937063157558441,0.6293715536594391,0.346435546875,0.4,1.5014032125473022,0.4874374270439148
1.1610522270202637,0.4380495548248291,0.7230026721954346,0.29319077730178833,0.30000000000000004,1.84426748752594,0.44211483001708984
1.173467755317688,0.39162683486938477,0.7818409204483032,0.2310929149389267,0.43333333333333335,1.8229515552520752,0.3793350160121918
1.2064646482467651,0.43599480390548706,0.7704698443412781,0.2733055055141449,0.30000000000000004,1.7579984664916992,0.4280923306941986
1.2016324996948242,0.4872857332229614,0.7143467664718628,0.3349134922027588,0.5333333333333333,1.7562074661254883,0.4850054681301117
1.332698941230774,0.44992494583129883,0.8827739953994751,0.2869892120361328,0.3666666666666667,1.7508442401885986,0.43916064500808716
1.2587800025939941,0.476963609457016,0.7818163931369781,0.33568722009658813,0.43333333333333335,1.5403187274932861,0.47806987166404724
1.2139513492584229,0.4820553660392761,0.7318959832191467,0.33446407318115234,0.43333333333333335,1.686692476272583,0.4798785150051117
1.2927050590515137,0.4302719533443451,0.8624331057071686,0.2781815826892853,0.4666666666666667,2.140183925628662,0.4276787042617798
1.2264527082443237,0.48240038752555847,0.7440523207187653,0.31451356410980225,0.5,2.0908656120300293,0.46393370628356934
1.2126293182373047,0.5089848041534424,0.7036445140838623,0.3402918577194214,0.43333333333333335,1.7222586870193481,0.4832964837551117
1.2365285158157349,0.49323445558547974,0.7432940602302551,0.3449498116970062,0.4,1.8552747964859009,0.48916301131248474
1.2421684265136719,0.524597704410553,0.7175707221031189,0.3673766553401947,0.3666666666666667,1.640628457069397,0.49448949098587036
1.2808856964111328,0.40960633754730225,0.8712793588638306,0.23849454522132874,0.4666666666666667,1.493632197380066,0.38510748744010925
1.2625625133514404,0.5109437704086304,0.7516187429428101,0.3287227153778076,0.2666666666666667,1.8799933195114136,0.47056373953819275
1.2778114080429077,0.5163118839263916,0.7614995241165161,0.347517728805542,0.30000000000000004,1.877790927886963,0.4845540523529053
1.2782280445098877,0.5000674724578857,0.778160572052002,0.32942134141921997,0.43333333333333335,2.120614528656006,0.4761784076690674
1.2885388135910034,0.5003141164779663,0.7882246971130371,0.3298531770706177,0.33333333333333337,1.968866229057312,0.47261345386505127
1.376591682434082,0.4334186017513275,0.9431730806827545,0.2714589238166809,0.43333333333333335,1.7322273254394531,0.4161045253276825
1.2620749473571777,0.5256821513175964,0.7363927960395813,0.3584080636501312,0.5,1.9856359958648682,0.49554571509361267
1.2867493629455566,0.4889131784439087,0.797836184501648,0.31294679641723633,0.5333333333333333,1.8619108200073242,0.4388197362422943
1.2199376821517944,0.4622582197189331,0.7576794624328613,0.28090229630470276,0.5666666666666667,1.917788028717041,0.4318215250968933
1.3391170501708984,0.4773827791213989,0.8617342710494995,0.3183768391609192,0.43333333333333335,1.5159879922866821,0.45804139971733093
1.3313589096069336,0.4731411933898926,0.858217716217041,0.31638798117637634,0.4,1.5459376573562622,0.44866490364074707
1.3033957481384277,0.5216634273529053,0.7817323207855225,0.34769925475120544,0.3666666666666667,1.9928689002990723,0.4717385172843933
1.318528652191162,0.4935116171836853,0.8250170350074768,0.31602442264556885,0.3666666666666667,1.907993197441101,0.45449596643447876
1.3526496887207031,0.4815879762172699,0.8710617125034332,0.3168703615665436,0.4666666666666667,1.704323172569275,0.44598767161369324
1.320502519607544,0.5030336380004883,0.8174688816070557,0.33239299058914185,0.43333333333333335,2.2806715965270996,0.46633991599082947
1.2629083395004272,0.5425175428390503,0.720390796661377,0.36303776502609253,0.4,2.0549378395080566,0.4954206645488739
1.2503941059112549,0.45039886236190796,0.7999952435493469,0.2745450735092163,0.3666666666666667,2.080411195755005,0.4120218753814697
1.3286188840866089,0.4845898151397705,0.8440290689468384,0.319851279258728,0.43333333333333335,2.062917947769165,0.4381391406059265
1.2021945714950562,0.5641698241233826,0.6380247473716736,0.373043954372406,0.4666666666666667,2.0245654582977295,0.5210423469543457
1.2917300462722778,0.5028567910194397,0.7888732552528381,0.32372432947158813,0.5666666666666667,1.8660310506820679,0.453046977519989
1.1893376111984253,0.5547613501548767,0.6345762610435486,0.35929155349731445,0.5666666666666667,2.1352574825286865,0.4749719500541687
1.2914148569107056,0.5193780660629272,0.7720367908477783,0.35344359278678894,0.30000000000000004,2.1492249965667725,0.49309301376342773
1.3461588621139526,0.4828821122646332,0.8632767498493195,0.31086885929107666,0.4,1.9810665845870972,0.4330340325832367
1.3331313133239746,0.4879368245601654,0.8451944887638092,0.32767242193222046,0.33333333333333337,1.7728919982910156,0.45013439655303955
1.1181074380874634,0.5076634287834167,0.6104440093040466,0.3272477388381958,0.5666666666666667,2.1692943572998047,0.46283453702926636
1.2940423488616943,0.5211358666419983,0.772906482219696,0.35728248953819275,0.5,2.3855693340301514,0.49139365553855896
1.2704414129257202,0.5261830687522888,0.7442583441734314,0.3428648114204407,0.4666666666666667,1.9797993898391724,0.46317172050476074
1.323474407196045,0.4786468744277954,0.8448275327682495,0.3136897683143616,0.4666666666666667,1.7362407445907593,0.4360635280609131
1.2536429166793823,0.5164510011672974,0.737191915512085,0.342946857213974,0.4666666666666667,1.8577756881713867,0.4621815085411072
1.2603482007980347,0.5177245140075684,0.7426236867904663,0.33774757385253906,0.5,2.1974637508392334,0.4549442529678345
1.2580218315124512,0.5256321430206299,0.7323896884918213,0.3432583212852478,0.43333333333333335,2.1678149700164795,0.4652988314628601
1.2835438251495361,0.5325195789337158,0.7510242462158203,0.3631109893321991,0.3666666666666667,2.0815398693084717,0.4921852946281433
1.302245020866394,0.5244929790496826,0.7777520418167114,0.3460979461669922,0.4666666666666667,1.7960151433944702,0.4588826596736908
1.3501396179199219,0.4645802974700928,0.8855593204498291,0.3040028214454651,0.5333333333333333,1.8866490125656128,0.4228726625442505
1.348940372467041,0.5172357559204102,0.8317046165466309,0.3323323130607605,0.30000000000000004,1.9390875101089478,0.4639689326286316
1.3215844631195068,0.5363338589668274,0.7852506041526794,0.34803664684295654,0.43333333333333335,1.8534624576568604,0.4663587510585785
1.268229603767395,0.5722039937973022,0.6960256099700928,0.3776818513870239,0.43333333333333335,2.2297463417053223,0.5071215033531189
1.346144676208496,0.4942568242549896,0.8518878519535065,0.31051963567733765,0.5,2.2975711822509766,0.4412376284599304
1.2302327156066895,0.5546709895133972,0.6755617260932922,0.36386677622795105,0.5,1.9962303638458252,0.5015562176704407
1.2096123695373535,0.5238269567489624,0.6857854127883911,0.34686368703842163,0.3666666666666667,2.2226529121398926,0.47803613543510437
1.289529800415039,0.5716675519943237,0.7178622484207153,0.3691750466823578,0.4,1.73777437210083,0.5162055492401123
1.3299883604049683,0.5091100931167603,0.820878267288208,0.33646678924560547,0.5,1.77677583694458,0.4751596450805664
1.3321080207824707,0.5278480052947998,0.8042600154876709,0.3457074761390686,0.4,1.4381505250930786,0.4996490180492401
1.2603168487548828,0.5428184270858765,0.7174984216690063,0.3596875071525574,0.5,1.9116846323013306,0.4999640882015228
1.241749882698059,0.5382915735244751,0.703458309173584,0.35523027181625366,0.4666666666666667,1.8961334228515625,0.5036688446998596
1.2672094106674194,0.5799140930175781,0.6872953176498413,0.40977805852890015,0.5,2.1008968353271484,0.567356526851654
1.2536815404891968,0.5723211169242859,0.6813604235649109,0.40443405508995056,0.5333333333333333,,0.5736263990402222
1.3351210355758667,0.5217155814170837,0.813405454158783,0.38076716661453247,0.2666666666666667,,0.5572011470794678
1.3166707754135132,0.5223784446716309,0.7942923307418823,0.38197749853134155,0.43333333333333335,,0.5652339458465576
1.2038233280181885,0.530569314956665,0.6732540130615234,0.36551302671432495,0.5,,0.5590616464614868
1.3359198570251465,0.48018085956573486,0.8557389974594116,0.3380993604660034,0.4,,0.5203770399093628
1.2374465465545654,0.5336218476295471,0.7038246989250183,0.39272353053092957,0.5,,0.5693187713623047
1.2492265701293945,0.520857572555542,0.7283689975738525,0.3682565689086914,0.5,,0.5259919166564941
1.1769075393676758,0.44739946722984314,0.7295080721378326,0.2834612727165222,0.4,,0.43268057703971863
1.2041351795196533,0.4996810853481293,0.704454094171524,0.3209953308105469,0.43333333333333335,,0.44593310356140137
1.1680948734283447,0.5008490681648254,0.6672458052635193,0.3368395268917084,0.43333333333333335,,0.4515281617641449


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/6_agent_zero_shot_from_5_policy/attn_ent/GraphMaskExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
2.1626136302948,2.1520254611968994,0.01058816909790039,0.7796897888183594,0.06666666666666665,5.291502475738525,0.8829432725906372
2.2430357933044434,2.217940092086792,0.025095701217651367,0.7399654388427734,1.0,5.385164737701416,0.8709826469421387
2.1852502822875977,2.212214231491089,-0.02696394920349121,0.7277761697769165,0.033333333333333326,5.385164737701416,0.8703097701072693
2.1633567810058594,2.1834754943847656,-0.02011871337890625,0.7097637057304382,1.0,0.0,0.8613051176071167
2.161903142929077,2.150454521179199,0.01144862174987793,0.6912733912467957,1.0,4.582575798034668,0.850498378276825
2.1431477069854736,2.1472127437591553,-0.004065036773681641,0.6818016767501831,0.30000000000000004,4.582575798034668,0.8454073667526245
2.139850616455078,2.131911277770996,0.007939338684082031,0.6702038645744324,1.0,4.690415859222412,0.838458240032196
2.1182401180267334,2.149641513824463,-0.03140139579772949,0.6639174818992615,0.2666666666666667,4.0,0.8424161672592163
2.1464529037475586,2.1536707878112793,-0.007217884063720703,0.6528314352035522,0.4666666666666667,4.0,0.8367966413497925
2.1629819869995117,2.166198492050171,-0.0032165050506591797,0.6513471603393555,1.0,5.291502475738525,0.8446081876754761
2.1757829189300537,2.177690029144287,-0.0019071102142333984,0.650945782661438,0.06666666666666665,2.0,0.8535656332969666
2.1982431411743164,2.1730055809020996,0.025237560272216797,0.6490036249160767,0.06666666666666665,2.0,0.8597557544708252
2.187389850616455,2.1765503883361816,0.010839462280273438,0.6515518426895142,0.06666666666666665,2.0,0.8672050833702087
2.160743236541748,2.165935516357422,-0.005192279815673828,0.6517103910446167,0.06666666666666665,2.0,0.8759950995445251
2.13606595993042,2.1059155464172363,0.030150413513183594,0.643749475479126,0.06666666666666665,2.6457512378692627,0.8614211082458496
2.1256580352783203,2.049017906188965,0.07664012908935547,0.6407861709594727,0.16666666666666663,2.6457512378692627,0.8524618148803711
2.061715602874756,2.0855631828308105,-0.023847579956054688,0.6500522494316101,0.1333333333333333,2.2360680103302,0.8707293272018433
2.050287961959839,2.043030261993408,0.007257699966430664,0.6470508575439453,0.033333333333333326,2.2360680103302,0.8747279047966003
2.027681827545166,2.0149617195129395,0.012720108032226562,0.6524103283882141,0.1333333333333333,2.6457512378692627,0.8860177993774414
1.9825589656829834,2.0089259147644043,-0.0263669490814209,0.6577515602111816,0.09999999999999998,2.2360680103302,0.8977465629577637
1.9584691524505615,1.962831735610962,-0.004362583160400391,0.6594710946083069,0.06666666666666665,5.291502475738525,0.8998464941978455
1.9194672107696533,1.9250539541244507,-0.005586743354797363,0.6643006205558777,1.0,4.358899116516113,0.9039876461029053
1.8679313659667969,1.8606829643249512,0.007248401641845703,0.6707220077514648,0.3666666666666667,3.464101552963257,0.9073935747146606
1.779881477355957,1.7920300960540771,-0.012148618698120117,0.6871001124382019,0.033333333333333326,2.4494898319244385,0.9249991774559021
1.7130649089813232,1.716398000717163,-0.0033330917358398438,0.7151678800582886,0.16666666666666663,2.4494898319244385,0.9415034055709839
1.6578315496444702,1.6688916683197021,-0.011060118675231934,0.7341346144676208,0.033333333333333326,5.385164737701416,0.9453649520874023
1.6185634136199951,1.6240509748458862,-0.005487561225891113,0.7475337982177734,1.0,0.0,0.9467258453369141
1.5721243619918823,1.5492786169052124,0.022845745086669922,0.7460541725158691,1.0,0.0,0.9385683536529541
1.4812062978744507,1.4949674606323242,-0.013761162757873535,0.7433900833129883,1.0,5.291502475738525,0.9317210912704468
1.3875453472137451,1.406337022781372,-0.018791675567626953,0.7310931086540222,0.06666666666666665,1.4142135381698608,0.9159345626831055
1.304272174835205,1.2949442863464355,0.009327888488769531,0.7214698791503906,0.0,0.0,0.9018049240112305
1.2109206914901733,1.2072426080703735,0.0036780834197998047,0.7136473655700684,0.0,3.1622776985168457,0.8916522860527039
1.1246503591537476,1.1333065032958984,-0.008656144142150879,0.7053251266479492,0.33333333333333337,3.464101552963257,0.8814775347709656
1.0511937141418457,1.0485682487487793,0.0026254653930664062,0.691036581993103,0.1333333333333333,2.2360680103302,0.8692029714584351
0.9799734950065613,0.9856926798820496,-0.005719184875488281,0.6767613291740417,0.033333333333333326,1.4142135381698608,0.8562792539596558
0.9590736627578735,0.9535651206970215,0.005508542060852051,0.6612855195999146,0.033333333333333326,5.385164737701416,0.8366513252258301
0.9413973093032837,0.9468885660171509,-0.0054912567138671875,0.6631958484649658,1.0,5.291502475738525,0.8284801840782166
0.9453821182250977,0.9432095885276794,0.002172529697418213,0.6551309823989868,0.06666666666666665,2.4494898319244385,0.8150991201400757
0.9501999616622925,0.9543063044548035,-0.004106342792510986,0.6618387699127197,0.1333333333333333,5.099019527435303,0.8182489275932312
0.9520108103752136,0.9460017681121826,0.006009042263031006,0.6480653285980225,1.0,4.358899116516113,0.8034323453903198
0.9319989085197449,0.9308633804321289,0.0011355280876159668,0.6757497787475586,0.3666666666666667,4.358899116516113,0.8291903734207153
0.9168859720230103,0.9152886271476746,0.0015973448753356934,0.6875237226486206,1.0,4.795831680297852,0.8542259931564331
0.9303183555603027,0.9300505518913269,0.0002678036689758301,0.7163105010986328,0.23333333333333328,2.8284270763397217,0.9088616371154785
0.9465982913970947,0.9411298632621765,0.005468428134918213,0.7411510944366455,0.033333333333333326,2.6457512378692627,0.962709903717041
0.9538062810897827,0.9632126688957214,-0.00940638780593872,0.7661864161491394,0.19999999999999996,2.8284270763397217,0.9872437715530396
0.9677650332450867,0.9703757762908936,-0.0026107430458068848,0.7731049060821533,0.19999999999999996,2.4494898319244385,0.9916627407073975
0.9752632975578308,0.9830007553100586,-0.007737457752227783,0.7799369692802429,0.06666666666666665,2.0,0.9927549362182617
0.993071436882019,0.9803202152252197,0.012751221656799316,0.7809993624687195,0.06666666666666665,3.7416574954986572,0.9920680522918701
0.997169017791748,0.990829586982727,0.006339430809020996,0.7816405296325684,0.5333333333333333,4.242640495300293,0.9903435111045837
1.0075769424438477,0.9965419769287109,0.011034965515136719,0.7836265563964844,0.1333333333333333,5.099019527435303,0.9881545901298523
1.0094107389450073,1.0042136907577515,0.005197048187255859,0.7824437618255615,1.0,4.898979663848877,0.9873239398002625
1.0081653594970703,1.0139750242233276,-0.005809664726257324,0.7816480398178101,0.19999999999999996,3.0,0.9859101176261902
1.0171823501586914,1.0078125,0.009369850158691406,0.7829529643058777,0.3666666666666667,3.1622776985168457,0.9844729900360107
1.014615774154663,1.0102367401123047,0.0043790340423583984,0.7805415987968445,0.09999999999999998,3.464101552963257,0.9787367582321167
1.0156713724136353,1.0083686113357544,0.007302761077880859,0.7757167220115662,0.30000000000000004,2.8284270763397217,0.9716340899467468
0.9994069933891296,1.0183589458465576,-0.01895195245742798,0.7785046100616455,0.033333333333333326,1.7320507764816284,0.98161780834198
0.995029866695404,1.0154451131820679,-0.02041524648666382,0.7741732597351074,0.06666666666666665,1.7320507764816284,0.9745292663574219
0.9894251227378845,1.0002899169921875,-0.010864794254302979,0.7757958173751831,0.16666666666666663,2.4494898319244385,0.978843092918396
0.9806722402572632,0.9934529066085815,-0.01278066635131836,0.7710849046707153,0.033333333333333326,3.0,0.9728824496269226
0.976090133190155,0.9865891337394714,-0.010499000549316406,0.7775996923446655,0.2666666666666667,3.7416574954986572,0.9822057485580444
0.9807610511779785,0.9753443002700806,0.005416750907897949,0.7767713069915771,0.33333333333333337,4.4721360206604,0.9784820079803467
0.9730321168899536,0.9791414141654968,-0.006109297275543213,0.7804376482963562,1.0,5.291502475738525,0.9855162501335144
0.9658246040344238,0.9860259890556335,-0.020201385021209717,0.7832381129264832,0.06666666666666665,3.605551242828369,0.9901358485221863
0.982232928276062,0.9823740720748901,-0.000141143798828125,0.7855591177940369,0.5,3.872983455657959,0.9906415939331055
0.997637927532196,0.9835631847381592,0.014074742794036865,0.785433292388916,0.1333333333333333,2.4494898319244385,0.990626335144043
1.0074849128723145,0.9950703978538513,0.012414515018463135,0.7858768701553345,0.06666666666666665,5.291502475738525,0.9900302290916443
1.0122778415679932,1.0165858268737793,-0.004307985305786133,0.788861870765686,1.0,0.0,0.9909546375274658
1.023315668106079,1.0314792394638062,-0.00816357135772705,0.7878003120422363,1.0,5.196152210235596,0.9876065254211426
1.0456002950668335,1.0392602682113647,0.00634002685546875,0.7953585386276245,0.09999999999999998,2.0,0.9895774722099304
1.0630273818969727,1.048775315284729,0.014252066612243652,0.7988098859786987,0.033333333333333326,1.7320507764816284,0.9895805716514587
1.065261721611023,1.0684000253677368,-0.003138303756713867,0.8004361987113953,0.06666666666666665,2.0,0.9893916845321655
1.080115795135498,1.0735224485397339,0.00659334659576416,0.7980293035507202,0.06666666666666665,1.7320507764816284,0.9854771494865417
1.0804204940795898,1.0879558324813843,-0.007535338401794434,0.7953554391860962,0.033333333333333326,2.6457512378692627,0.9830572009086609
1.0966811180114746,1.079967737197876,0.016713380813598633,0.798198401927948,0.19999999999999996,3.0,0.9840638041496277
1.0845685005187988,1.103888988494873,-0.01932048797607422,0.7829758524894714,0.09999999999999998,3.0,0.9726907014846802
1.0959067344665527,1.1006193161010742,-0.004712581634521484,0.7804200649261475,0.19999999999999996,4.898979663848877,0.9713923335075378
1.1048901081085205,1.098703384399414,0.006186723709106445,0.7841731309890747,1.0,5.291502475738525,0.9737939834594727
1.0981464385986328,1.1089895963668823,-0.010843157768249512,0.7774752974510193,0.06666666666666665,2.0,0.9695391654968262
1.093672513961792,1.1114526987075806,-0.017780184745788574,0.7638567686080933,0.06666666666666665,5.291502475738525,0.9600285291671753
1.1069154739379883,1.1004600524902344,0.006455421447753906,0.769842803478241,1.0,0.0,0.9668521881103516
1.095240592956543,1.1123576164245605,-0.017117023468017578,0.7519652843475342,1.0,5.0,0.9545109272003174
1.1084877252578735,1.1089242696762085,-0.00043654441833496094,0.7508198618888855,0.16666666666666663,2.4494898319244385,0.9542350769042969
1.1074427366256714,1.1198567152023315,-0.012413978576660156,0.7360930442810059,0.09999999999999998,0.0,0.9433964490890503
1.1223969459533691,1.1134053468704224,0.008991599082946777,0.7513604164123535,0.09999999999999998,2.0,0.9562416076660156
1.1270333528518677,1.1093614101409912,0.017671942710876465,0.7430874109268188,0.033333333333333326,2.2360680103302,0.950222373008728
1.1248116493225098,1.1177403926849365,0.007071256637573242,0.733555018901825,0.1333333333333333,5.099019527435303,0.9437049627304077
1.1239591836929321,1.1260857582092285,-0.0021265745162963867,0.7197726964950562,1.0,5.291502475738525,0.9331971406936646
1.1336588859558105,1.1265922784805298,0.007066607475280762,0.7258048057556152,0.06666666666666665,5.291502475738525,0.939117431640625
1.1339629888534546,1.1407790184020996,-0.0068160295486450195,0.6995469331741333,1.0,5.291502475738525,0.9165636301040649
1.1506248712539673,1.14317786693573,0.007447004318237305,0.7144617438316345,0.06666666666666665,2.0,0.9301193952560425
1.1602556705474854,1.1520800590515137,0.00817561149597168,0.7208831310272217,0.19999999999999996,2.6457512378692627,0.9340261220932007
1.159834384918213,1.1778545379638672,-0.018020153045654297,0.6854197382926941,0.033333333333333326,1.7320507764816284,0.9026855230331421
1.1923654079437256,1.183642864227295,0.008722543716430664,0.7032398581504822,0.06666666666666665,5.291502475738525,0.917911946773529
1.212045431137085,1.2162909507751465,-0.0042455196380615234,0.6952947378158569,1.0,5.196152210235596,0.9077364206314087
1.2327488660812378,1.254227638244629,-0.021478772163391113,0.684431254863739,0.09999999999999998,2.0,0.895889163017273
1.2678879499435425,1.275934100151062,-0.008046150207519531,0.6914740800857544,0.033333333333333326,0.0,0.8994336128234863
1.2988348007202148,1.291731595993042,0.0071032047271728516,0.6960222125053406,0.033333333333333326,2.4494898319244385,0.9013699889183044
1.3199644088745117,1.315026879310608,0.004937529563903809,0.693942666053772,0.16666666666666663,5.0,0.8977844715118408
1.3274245262145996,1.346360683441162,-0.0189361572265625,0.6799609065055847,1.0,0.0,0.8833284378051758
1.3581452369689941,1.3518418073654175,0.00630342960357666,0.6955833435058594,1.0,5.0,0.8943909406661987
1.3614485263824463,1.3766192197799683,-0.015170693397521973,0.6821429133415222,0.16666666666666663,3.0,0.8799245357513428
1.3842740058898926,1.3831768035888672,0.0010972023010253906,0.6883231997489929,0.1333333333333333,5.099019527435303,0.8830490112304688
1.4067763090133667,1.3899011611938477,0.016875147819519043,0.6903895139694214,1.0,5.099019527435303,0.8814644813537598
1.4083576202392578,1.413888931274414,-0.00553131103515625,0.6756331324577332,0.1333333333333333,2.0,0.8676369190216064
1.4298617839813232,1.4090211391448975,0.02084064483642578,0.6847003698348999,0.06666666666666665,3.0,0.8718859553337097
1.4216707944869995,1.4262514114379883,-0.0045806169509887695,0.6728435754776001,0.23333333333333328,3.464101552963257,0.860277533531189
1.4291353225708008,1.4164206981658936,0.012714624404907227,0.6765298247337341,0.16666666666666663,5.0,0.8614785075187683
1.4117306470870972,1.4228777885437012,-0.011147141456604004,0.6668246984481812,1.0,5.099019527435303,0.8537408113479614
1.4076389074325562,1.4119465351104736,-0.0043076276779174805,0.6685235500335693,0.1333333333333333,2.4494898319244385,0.8554748892784119
1.399068832397461,1.4008926153182983,-0.0018237829208374023,0.6668304204940796,0.06666666666666665,2.0,0.85704505443573
1.3934811353683472,1.378896951675415,0.014584183692932129,0.6719272136688232,0.1333333333333333,3.464101552963257,0.863417387008667
1.384513258934021,1.3496100902557373,0.03490316867828369,0.6768350601196289,0.33333333333333337,4.123105525970459,0.8699908256530762
1.3496577739715576,1.3585197925567627,-0.008862018585205078,0.6677072048187256,0.43333333333333335,3.605551242828369,0.8697358965873718
1.3486220836639404,1.3369066715240479,0.011715412139892578,0.6769149303436279,0.0,5.4772257804870605,0.8806775808334351
1.3377879858016968,1.328373908996582,0.009414076805114746,0.6824142336845398,1.0,5.291502475738525,0.8892226219177246
1.3140497207641602,1.3338897228240967,-0.019840002059936523,0.6805837154388428,0.06666666666666665,1.7320507764816284,0.8943495750427246
1.2990760803222656,1.3327051401138306,-0.03362905979156494,0.6840522289276123,0.033333333333333326,2.2360680103302,0.9015917778015137
1.3014309406280518,1.3163723945617676,-0.01494145393371582,0.6938589811325073,0.1333333333333333,2.2360680103302,0.9123114347457886
1.298193097114563,1.2998369932174683,-0.0016438961029052734,0.7038487195968628,0.033333333333333326,5.385164737701416,0.9222077131271362
1.2828196287155151,1.2908161878585815,-0.007996559143066406,0.708612859249115,1.0,3.316624879837036,0.9290911555290222
1.2709916830062866,1.2718219757080078,-0.0008302927017211914,0.7170504331588745,0.6333333333333333,3.316624879837036,0.9392885565757751
1.2465628385543823,1.260620355606079,-0.014057517051696777,0.7174853086471558,1.0,5.385164737701416,0.9455424547195435
1.2399201393127441,1.2304095029830933,0.009510636329650879,0.7291741371154785,0.033333333333333326,5.385164737701416,0.954925537109375
1.2138032913208008,1.2180836200714111,-0.0042803287506103516,0.728943943977356,1.0,5.385164737701416,0.9580545425415039
1.2003414630889893,1.196148157119751,0.004193305969238281,0.7374679446220398,0.033333333333333326,5.385164737701416,0.9643996953964233
1.1664327383041382,1.1995736360549927,-0.03314089775085449,0.7270417213439941,1.0,5.0,0.9600483775138855
1.1788305044174194,1.17201828956604,0.0068122148513793945,0.7442337870597839,0.16666666666666663,3.1622776985168457,0.9663485288619995
1.161442756652832,1.176478385925293,-0.015035629272460938,0.7454966902732849,0.23333333333333328,3.464101552963257,0.9699656963348389
1.1570059061050415,1.171261191368103,-0.014255285263061523,0.7490254640579224,0.16666666666666663,5.0,0.9703187942504883
1.1421972513198853,1.1705684661865234,-0.028371214866638184,0.7496581077575684,1.0,0.0,0.9711830019950867
1.1619510650634766,1.140031337738037,0.021919727325439453,0.7678790092468262,1.0,5.291502475738525,0.9722458124160767
1.143906831741333,1.1458399295806885,-0.0019330978393554688,0.7753419876098633,0.06666666666666665,1.7320507764816284,0.9770936369895935
1.1460102796554565,1.1342428922653198,0.011767387390136719,0.7659801840782166,0.033333333333333326,5.385164737701416,0.9646419882774353
1.1470654010772705,1.1254165172576904,0.021648883819580078,0.7808777689933777,1.0,0.0,0.9705488085746765
1.1360673904418945,1.1304782629013062,0.005589127540588379,0.7765042185783386,1.0,0.0,0.9707431197166443
1.1369621753692627,1.1240863800048828,0.012875795364379883,0.7783328294754028,1.0,5.0,0.9697539210319519
1.1351532936096191,1.121739387512207,0.01341390609741211,0.7825695872306824,0.16666666666666663,2.4494898319244385,0.9732999801635742
1.1222306489944458,1.1307132244110107,-0.008482575416564941,0.7807762026786804,0.033333333333333326,5.385164737701416,0.97673100233078
1.1164007186889648,1.134049415588379,-0.017648696899414062,0.7770484685897827,1.0,0.0,0.9755730628967285
1.1347547769546509,1.1125919818878174,0.022162795066833496,0.7831708192825317,1.0,4.898979663848877,0.9730638265609741
1.130422592163086,1.1094744205474854,0.020948171615600586,0.7881709933280945,0.19999999999999996,2.8284270763397217,0.978095531463623
1.1268329620361328,1.1069386005401611,0.01989436149597168,0.7735874056816101,0.06666666666666665,2.2360680103302,0.9706631898880005
1.1104416847229004,1.1110514402389526,-0.0006097555160522461,0.7642625570297241,0.23333333333333328,3.0,0.9666786193847656
1.1029088497161865,1.1067004203796387,-0.0037915706634521484,0.7666565775871277,0.06666666666666665,2.6457512378692627,0.9770681858062744
1.1011226177215576,1.0961520671844482,0.004970550537109375,0.7554885745048523,0.16666666666666663,5.0,0.9602488875389099
1.0928007364273071,1.0900415182113647,0.002759218215942383,0.7575533390045166,1.0,5.385164737701416,0.9765896797180176
1.0940145254135132,1.0773332118988037,0.016681313514709473,0.7533248662948608,0.033333333333333326,5.385164737701416,0.9739307165145874
1.0564168691635132,1.0989936590194702,-0.04257678985595703,0.735821008682251,1.0,0.0,0.9689395427703857
1.0636359453201294,1.0752999782562256,-0.011664032936096191,0.7384383082389832,1.0,0.0,0.9694344401359558
1.0588352680206299,1.0722534656524658,-0.013418197631835938,0.7308556437492371,1.0,0.0,0.9646801948547363
1.079323649406433,1.0370421409606934,0.042281508445739746,0.7377445101737976,1.0,0.0,0.9678839445114136
1.0538617372512817,1.0475473403930664,0.006314396858215332,0.7204626798629761,1.0,5.099019527435303,0.9580734968185425
1.0429439544677734,1.0337772369384766,0.009166717529296875,0.712706446647644,0.1333333333333333,2.2360680103302,0.9522324800491333
1.0071443319320679,1.0422699451446533,-0.03512561321258545,0.6955480575561523,0.033333333333333326,2.8284270763397217,0.9404329061508179
1.0189851522445679,1.0178583860397339,0.0011267662048339844,0.6887011528015137,0.23333333333333328,4.795831680297852,0.9365650415420532
0.9932052493095398,1.0203485488891602,-0.02714329957962036,0.680903434753418,1.0,5.099019527435303,0.9294775724411011
1.0027436017990112,1.0038342475891113,-0.0010906457901000977,0.6740894317626953,0.1333333333333333,2.8284270763397217,0.9239317774772644
0.9605439901351929,0.9960789680480957,-0.03553497791290283,0.649370551109314,0.1333333333333333,5.099019527435303,0.9085159301757812
0.966582179069519,0.9883832335472107,-0.02180105447769165,0.6614030599594116,1.0,4.4721360206604,0.9166220426559448
0.9762400984764099,0.9919842481613159,-0.015744149684906006,0.6441716551780701,0.33333333333333337,4.4721360206604,0.9042634963989258
1.0200893878936768,0.9685747027397156,0.05151468515396118,0.6728962659835815,1.0,5.385164737701416,0.9253135919570923
1.0218534469604492,1.0217106342315674,0.00014281272888183594,0.6440009474754333,0.033333333333333326,1.4142135381698608,0.9027058482170105
1.0193880796432495,1.0146048069000244,0.004783272743225098,0.6392771005630493,0.033333333333333326,5.385164737701416,0.8996097445487976
1.0382623672485352,1.0305132865905762,0.007749080657958984,0.6294841766357422,1.0,0.0,0.8933048248291016
1.043527364730835,1.0488522052764893,-0.005324840545654297,0.6239892840385437,1.0,5.291502475738525,0.8901070356369019
1.0932005643844604,1.029661774635315,0.06353878974914551,0.6406782865524292,0.06666666666666665,2.0,0.8996710777282715
1.0802712440490723,1.078633189201355,0.0016380548477172852,0.638771653175354,0.06666666666666665,5.291502475738525,0.898618221282959
1.1443246603012085,1.0514291524887085,0.0928955078125,0.6547421813011169,1.0,0.0,0.9069069623947144
1.1289277076721191,1.1058391332626343,0.023088574409484863,0.6387971639633179,1.0,4.242640495300293,0.8953613042831421
1.1312698125839233,1.1452362537384033,-0.01396644115447998,0.6485735177993774,0.4,3.464101552963257,0.9014062881469727
1.1526200771331787,1.1684473752975464,-0.015827298164367676,0.6439954042434692,0.0,2.4494898319244385,0.8965163230895996
1.1810275316238403,1.1807254552841187,0.0003020763397216797,0.653118371963501,0.19999999999999996,4.898979663848877,0.9023414850234985
1.1639021635055542,1.2369099855422974,-0.07300782203674316,0.6607944369316101,1.0,4.898979663848877,0.9072469472885132
1.2313426733016968,1.2125390768051147,0.01880359649658203,0.6591275334358215,0.19999999999999996,4.898979663848877,0.9059367179870605
1.270172357559204,1.2074596881866455,0.0627126693725586,0.6666743159294128,1.0,5.4772257804870605,0.91095370054245
1.233447790145874,1.2767083644866943,-0.04326057434082031,0.6837472915649414,0.0,5.4772257804870605,0.9227301478385925
1.2669694423675537,1.2737973928451538,-0.006827950477600098,0.6904248595237732,1.0,0.0,0.9262450933456421
1.298492193222046,1.2705166339874268,0.02797555923461914,0.7035037875175476,1.0,0.0,0.9378618001937866
1.2749384641647339,1.3187074661254883,-0.043769001960754395,0.7171106338500977,1.0,4.582575798034668,0.9464986324310303
1.2956730127334595,1.3146615028381348,-0.018988490104675293,0.7097958922386169,0.30000000000000004,4.582575798034668,0.9413856863975525
1.3021721839904785,1.3172976970672607,-0.015125513076782227,0.7180018424987793,1.0,0.0,0.9484488368034363
1.2810463905334473,1.3336069583892822,-0.05256056785583496,0.7184427976608276,1.0,0.0,0.9521752595901489
1.2884448766708374,1.3270574808120728,-0.03861260414123535,0.7236723899841309,1.0,4.795831680297852,0.9551525115966797
1.3095884323120117,1.3020479679107666,0.007540464401245117,0.7324236631393433,0.23333333333333328,4.795831680297852,0.9621974229812622
1.3027104139328003,1.299009919166565,0.0037004947662353516,0.7320867776870728,1.0,5.291502475738525,0.9613379240036011
1.3152450323104858,1.276231288909912,0.03901374340057373,0.7310513257980347,0.06666666666666665,5.291502475738525,0.964124321937561
1.296691656112671,1.2850124835968018,0.01167917251586914,0.7295708060264587,1.0,4.690415859222412,0.9628671407699585
1.2717270851135254,1.300000786781311,-0.028273701667785645,0.7262811064720154,0.2666666666666667,4.690415859222412,0.9613150954246521
1.280239462852478,1.2832393646240234,-0.00299990177154541,0.734761118888855,1.0,5.291502475738525,0.9696202278137207
1.2746319770812988,1.2772732973098755,-0.00264132022857666,0.729057788848877,0.06666666666666665,5.291502475738525,0.9674569964408875
1.2725876569747925,1.2703872919082642,0.0022003650665283203,0.7242413759231567,1.0,1.7320507764816284,0.9661769866943359
0.7800248861312866,0.8156272172927856,-0.03560233116149902,0.5268603563308716,0.06666666666666665,5.385164737701416,0.7006887197494507
0.8564156293869019,0.8575890064239502,-0.0011733770370483398,0.5520786643028259,0.033333333333333326,5.196152210235596,0.7352253198623657
0.9151685237884521,0.9342244863510132,-0.019055962562561035,0.5614320039749146,1.0,2.8284270763397217,0.7603880167007446
0.9992145299911499,0.9944170713424683,0.004797458648681641,0.6098997592926025,0.09999999999999998,5.0,0.8126257658004761
1.0464913845062256,1.0636006593704224,-0.017109274864196777,0.6447572112083435,0.16666666666666663,5.291502475738525,0.8441559672355652
1.0715349912643433,1.0762591361999512,-0.00472414493560791,0.6567026376724243,1.0,2.0,0.8511001467704773
1.0759925842285156,1.0685701370239258,0.007422447204589844,0.6742949485778809,0.06666666666666665,5.291502475738525,0.8725550174713135
1.0507439374923706,1.0478723049163818,0.0028716325759887695,0.6943448781967163,0.06666666666666665,5.385164737701416,0.9095885157585144
0.9997719526290894,1.0293048620224,-0.029532909393310547,0.7222908735275269,1.0,1.4142135381698608,0.930267333984375
0.9724249839782715,0.9756376147270203,-0.0032126307487487793,0.730364203453064,0.033333333333333326,2.0,0.9225924015045166
0.9239656329154968,0.927273154258728,-0.003307521343231201,0.7355747222900391,0.033333333333333326,5.196152210235596,0.92399662733078
0.8678058385848999,0.8800174593925476,-0.012211620807647705,0.7352501153945923,0.09999999999999998,4.4721360206604,0.9229880571365356
0.8264378309249878,0.8467575311660767,-0.020319700241088867,0.7339485883712769,1.0,3.464101552963257,0.9309839010238647
0.7892090678215027,0.8088247179985046,-0.019615650177001953,0.7237791419029236,0.33333333333333337,1.7320507764816284,0.923041820526123
0.784249484539032,0.7697566747665405,0.014492809772491455,0.698799729347229,0.06666666666666665,1.4142135381698608,0.8860130310058594
0.7904903888702393,0.7835545539855957,0.006935834884643555,0.6907438039779663,0.033333333333333326,1.0,0.8706279993057251
0.8133777379989624,0.7760754823684692,0.037302255630493164,0.6840793490409851,0.033333333333333326,2.0,0.863707423210144
0.7884706258773804,0.8102933764457703,-0.021822750568389893,0.6892604827880859,0.06666666666666665,5.099019527435303,0.8656854629516602
0.8024450540542603,0.829816460609436,-0.02737140655517578,0.7072035074234009,0.1333333333333333,5.291502475738525,0.8803657293319702
0.8355162143707275,0.8511689901351929,-0.015652775764465332,0.7258819341659546,1.0,1.0,0.889845073223114
0.8608059883117676,0.8774102926254272,-0.016604304313659668,0.7379662990570068,0.06666666666666665,1.4142135381698608,0.8950340747833252
0.8899402618408203,0.8906970024108887,-0.0007567405700683594,0.7470452189445496,0.033333333333333326,2.4494898319244385,0.8969758749008179
0.9084692001342773,0.9094027280807495,-0.000933527946472168,0.7517603635787964,0.033333333333333326,3.316624879837036,0.8970184326171875
0.9174336194992065,0.9404435157775879,-0.023009896278381348,0.7577778697013855,0.16666666666666663,2.8284270763397217,0.8975338339805603
0.9437406063079834,0.957916259765625,-0.014175653457641602,0.7655755877494812,0.2666666666666667,1.4142135381698608,0.9013618230819702
0.9726638793945312,0.9820274114608765,-0.009363532066345215,0.7715644836425781,0.0,1.4142135381698608,0.9048182964324951
0.9927695989608765,1.0107219219207764,-0.017952322959899902,0.7745129466056824,0.06666666666666665,1.4142135381698608,0.9054614305496216
1.0100107192993164,1.0448373556137085,-0.03482663631439209,0.7720401287078857,0.0,2.2360680103302,0.9043301343917847
1.057616114616394,1.0515094995498657,0.00610661506652832,0.7730779647827148,0.06666666666666665,2.0,0.909151554107666
1.078298807144165,1.073946237564087,0.004352569580078125,0.7739666700363159,0.09999999999999998,2.0,0.9137162566184998
1.083345890045166,1.1040019989013672,-0.020656108856201172,0.7736517786979675,0.033333333333333326,5.196152210235596,0.9100679159164429
1.1112959384918213,1.096290111541748,0.015005826950073242,0.7699718475341797,0.09999999999999998,0.0,0.8999030590057373
1.110994815826416,1.1101793050765991,0.0008155107498168945,0.7677308917045593,1.0,0.0,0.8941013216972351
1.1053478717803955,1.114447832107544,-0.009099960327148438,0.7682502269744873,1.0,5.099019527435303,0.8864558935165405
1.1076571941375732,1.100642442703247,0.007014751434326172,0.772493302822113,1.0,2.0,0.8902804255485535
1.0780611038208008,1.106574296951294,-0.028513193130493164,0.7724355459213257,0.1333333333333333,2.2360680103302,0.8855944871902466
1.0866531133651733,1.0902647972106934,-0.0036116838455200195,0.771530032157898,0.06666666666666665,2.2360680103302,0.8786832690238953
1.101576805114746,1.075226902961731,0.026349902153015137,0.7730072736740112,0.09999999999999998,5.291502475738525,0.8837720155715942
1.0950545072555542,1.0859181880950928,0.009136319160461426,0.7698680758476257,0.06666666666666665,5.385164737701416,0.8772637248039246
1.0932717323303223,1.0994341373443604,-0.006162405014038086,0.7691182494163513,1.0,1.4142135381698608,0.8766889572143555
1.108001947402954,1.1069926023483276,0.0010093450546264648,0.764312744140625,0.033333333333333326,2.4494898319244385,0.8722966909408569
1.1230882406234741,1.1181604862213135,0.0049277544021606445,0.7668458223342896,0.09999999999999998,5.196152210235596,0.8832875490188599
1.1473300457000732,1.1171064376831055,0.030223608016967773,0.7607879042625427,0.09999999999999998,0.0,0.8745055198669434
1.1525650024414062,1.1473133563995361,0.005251646041870117,0.7629820108413696,1.0,4.898979663848877,0.8819746971130371
1.166943073272705,1.1584265232086182,0.008516550064086914,0.7630559802055359,1.0,4.898979663848877,0.8886308670043945
1.1765764951705933,1.173872947692871,0.002703547477722168,0.7601401209831238,0.19999999999999996,4.690415859222412,0.8826874494552612
1.1862716674804688,1.1890740394592285,-0.0028023719787597656,0.7549967169761658,1.0,2.6457512378692627,0.8744533061981201
1.2002077102661133,1.1895713806152344,0.010636329650878906,0.7678914070129395,0.2666666666666667,2.4494898319244385,0.9083036184310913
1.2006075382232666,1.2149889469146729,-0.01438140869140625,0.7567872405052185,0.09999999999999998,2.4494898319244385,0.8828694820404053
1.1980090141296387,1.2253150939941406,-0.027306079864501953,0.7605265378952026,0.16666666666666663,2.2360680103302,0.8959560394287109
1.2327522039413452,1.207382082939148,0.025370121002197266,0.758922815322876,0.033333333333333326,3.1622776985168457,0.9039415121078491
1.2278937101364136,1.2227238416671753,0.005169868469238281,0.7608146667480469,0.19999999999999996,2.4494898319244385,0.907733678817749
1.2316479682922363,1.2333834171295166,-0.0017354488372802734,0.758112907409668,0.1333333333333333,1.7320507764816284,0.9057828187942505
1.2321114540100098,1.2408192157745361,-0.008707761764526367,0.7569066286087036,0.06666666666666665,5.385164737701416,0.9062999486923218
1.23904550075531,1.2390894889831543,-4.398822784423828e-05,0.7514947652816772,0.033333333333333326,5.196152210235596,0.8977100253105164
1.2427620887756348,1.2373088598251343,0.005453228950500488,0.756575345993042,1.0,2.2360680103302,0.911557137966156
1.2331092357635498,1.2459505796432495,-0.012841343879699707,0.753176212310791,0.09999999999999998,2.2360680103302,0.9060398936271667
1.235587477684021,1.2404773235321045,-0.004889845848083496,0.7517226934432983,0.06666666666666665,2.2360680103302,0.9062564373016357
1.237565040588379,1.2407069206237793,-0.0031418800354003906,0.7562224864959717,0.09999999999999998,1.7320507764816284,0.9188523292541504
1.2418944835662842,1.2346749305725098,0.007219552993774414,0.7605049014091492,0.06666666666666665,2.4494898319244385,0.9354771375656128
1.248549461364746,1.2348792552947998,0.013670206069946289,0.756626307964325,0.033333333333333326,5.0,0.9275752902030945
1.2440389394760132,1.2485536336898804,-0.0045146942138671875,0.7682164907455444,0.16666666666666663,0.0,0.9469723105430603
1.2522962093353271,1.2509658336639404,0.0013303756713867188,0.7754594087600708,1.0,5.0,0.9611918926239014
1.254250168800354,1.2581040859222412,-0.003853917121887207,0.7796198129653931,1.0,2.2360680103302,0.9631794691085815
1.2526593208312988,1.2643970251083374,-0.011737704277038574,0.786025881767273,0.16666666666666663,1.0,0.9708852767944336
1.2633846998214722,1.2674592733383179,-0.004074573516845703,0.7919542193412781,0.0,2.2360680103302,0.9746413230895996
1.269010066986084,1.2664589881896973,0.0025510787963867188,0.798241376876831,0.033333333333333326,2.2360680103302,0.9741792678833008
1.2631735801696777,1.2716693878173828,-0.008495807647705078,0.7970117926597595,0.1333333333333333,5.385164737701416,0.9731237292289734
1.2637436389923096,1.2653377056121826,-0.0015940666198730469,0.7992238998413086,0.033333333333333326,5.291502475738525,0.964722752571106
1.2651549577713013,1.2501434087753296,0.01501154899597168,0.7879852056503296,1.0,1.7320507764816284,0.9563506841659546
1.2636040449142456,1.2495030164718628,0.014101028442382812,0.7924641370773315,0.06666666666666665,1.7320507764816284,0.9509570002555847
1.2525402307510376,1.249984860420227,0.002555370330810547,0.7878298759460449,0.033333333333333326,5.291502475738525,0.9436814188957214
1.2504045963287354,1.2395000457763672,0.010904550552368164,0.7882660627365112,0.06666666666666665,5.291502475738525,0.9372116923332214
1.2515891790390015,1.2238517999649048,0.02773737907409668,0.7842156291007996,1.0,5.291502475738525,0.9302425384521484
1.2192468643188477,1.237884521484375,-0.018637657165527344,0.7927500605583191,0.06666666666666665,4.582575798034668,0.9384796023368835
1.233219861984253,1.20542573928833,0.02779412269592285,0.7882940173149109,1.0,4.582575798034668,0.9353339076042175
1.2047812938690186,1.2160890102386475,-0.011307716369628906,0.7802733182907104,0.30000000000000004,0.0,0.9226738810539246
1.2085129022598267,1.197006106376648,0.011506795883178711,0.7902606725692749,1.0,5.385164737701416,0.9411977529525757
1.1944925785064697,1.1933412551879883,0.0011513233184814453,0.7778840065002441,1.0,5.385164737701416,0.9243744611740112
1.193467140197754,1.1792933940887451,0.014173746109008789,0.7922717928886414,0.033333333333333326,0.0,0.9489738345146179
1.1856874227523804,1.183427333831787,0.0022600889205932617,0.7916795611381531,1.0,0.0,0.9419052600860596
1.1830050945281982,1.1772652864456177,0.005739808082580566,0.7947737574577332,1.0,0.0,0.9465909004211426
1.1780970096588135,1.1711547374725342,0.006942272186279297,0.7850172519683838,1.0,5.196152210235596,0.9416311979293823
1.157617449760437,1.182578206062317,-0.024960756301879883,0.790376603603363,1.0,1.7320507764816284,0.9442498683929443
1.160689353942871,1.1735377311706543,-0.012848377227783203,0.7916914820671082,0.09999999999999998,5.4772257804870605,0.9481865763664246
1.1554278135299683,1.1702817678451538,-0.014853954315185547,0.7776462435722351,0.0,0.0,0.9375079870223999
1.158747673034668,1.160160779953003,-0.001413106918334961,0.7828766703605652,1.0,5.385164737701416,0.9435495138168335
1.162048101425171,1.1540724039077759,0.00797569751739502,0.7789812088012695,1.0,2.2360680103302,0.9386162161827087
1.1683177947998047,1.142763614654541,0.025554180145263672,0.7829295992851257,0.033333333333333326,4.242640495300293,0.9414159059524536
1.1549919843673706,1.1526868343353271,0.002305150032043457,0.7761215567588806,0.1333333333333333,3.464101552963257,0.9360365271568298
1.1612334251403809,1.1421561241149902,0.019077301025390625,0.7802351713180542,0.6,4.690415859222412,0.9393550753593445
1.1432015895843506,1.1567659378051758,-0.013564348220825195,0.7709792852401733,1.0,4.690415859222412,0.9302104711532593
1.1307084560394287,1.1603134870529175,-0.02960503101348877,0.7723170518875122,0.2666666666666667,4.898979663848877,0.9306706190109253
1.1344490051269531,1.157358169555664,-0.022909164428710938,0.7649459838867188,1.0,2.6457512378692627,0.9272034168243408
1.1281447410583496,1.1583517789840698,-0.030207037925720215,0.7853193283081055,0.19999999999999996,1.4142135381698608,0.9394804835319519
1.1378663778305054,1.151713252067566,-0.013846874237060547,0.7807724475860596,0.033333333333333326,5.385164737701416,0.936609148979187
1.1530930995941162,1.122728943824768,0.030364155769348145,0.7542682886123657,0.033333333333333326,0.0,0.9170193076133728
1.1411893367767334,1.1313245296478271,0.00986480712890625,0.7741192579269409,1.0,5.196152210235596,0.9325670003890991
1.1226133108139038,1.1441781520843506,-0.021564841270446777,0.7591122388839722,1.0,5.196152210235596,0.9192572832107544
1.1266953945159912,1.1392827033996582,-0.012587308883666992,0.7620812654495239,0.09999999999999998,5.385164737701416,0.9245612025260925
1.1309895515441895,1.1305150985717773,0.0004744529724121094,0.769952654838562,1.0,5.385164737701416,0.9269339442253113
1.1344398260116577,1.1278867721557617,0.006553053855895996,0.7559267282485962,0.033333333333333326,5.196152210235596,0.9166840314865112
1.1303164958953857,1.1312955617904663,-0.0009790658950805664,0.7612879276275635,1.0,2.2360680103302,0.9207653403282166
1.1200296878814697,1.1389498710632324,-0.018920183181762695,0.7647143602371216,0.09999999999999998,5.099019527435303,0.9211698770523071
1.1325911283493042,1.1263823509216309,0.00620877742767334,0.7568522691726685,0.1333333333333333,5.291502475738525,0.9159552454948425
1.1330941915512085,1.1242496967315674,0.008844494819641113,0.7585501670837402,1.0,5.291502475738525,0.9174308180809021
1.1159577369689941,1.1370890140533447,-0.021131277084350586,0.7597252726554871,0.06666666666666665,5.291502475738525,0.9158647060394287
1.1174085140228271,1.1390719413757324,-0.021663427352905273,0.751339316368103,1.0,3.0,0.9094400405883789
1.1379324197769165,1.115983486175537,0.021948933601379395,0.7434910535812378,0.06666666666666665,3.1622776985168457,0.9049714803695679
1.1206684112548828,1.1385834217071533,-0.017915010452270508,0.7564228773117065,0.23333333333333328,2.8284270763397217,0.911982536315918
1.1337205171585083,1.1211793422698975,0.01254117488861084,0.7519018054008484,0.09999999999999998,2.2360680103302,0.9092216491699219
1.1164686679840088,1.1388449668884277,-0.022376298904418945,0.7502910494804382,0.16666666666666663,5.291502475738525,0.9050814509391785
1.1323822736740112,1.1244350671768188,0.007947206497192383,0.7444481253623962,0.06666666666666665,4.795831680297852,0.9006050825119019
1.132659673690796,1.1177433729171753,0.014916300773620605,0.7311860918998718,1.0,2.8284270763397217,0.8889585733413696
1.1297626495361328,1.1262925863265991,0.0034700632095336914,0.7515558004379272,0.23333333333333328,2.8284270763397217,0.9038295745849609
1.1281688213348389,1.1272516250610352,0.0009171962738037109,0.7398270964622498,0.033333333333333326,4.582575798034668,0.8959788084030151
1.1384680271148682,1.1142501831054688,0.024217844009399414,0.741918683052063,0.30000000000000004,5.4772257804870605,0.8968256711959839
1.117302417755127,1.1342449188232422,-0.016942501068115234,0.7496547698974609,1.0,1.0,0.9004027843475342
1.1362450122833252,1.1147067546844482,0.021538257598876953,0.7403964400291443,0.0,2.2360680103302,0.893157958984375
1.1293771266937256,1.1193593740463257,0.010017752647399902,0.7426719665527344,0.033333333333333326,2.8284270763397217,0.894565224647522
1.1303905248641968,1.1155976057052612,0.014792919158935547,0.7465872764587402,0.19999999999999996,2.8284270763397217,0.8981093764305115
1.123185157775879,1.1222457885742188,0.0009393692016601562,0.7460585832595825,0.06666666666666665,2.8284270763397217,0.8963861465454102
1.1170953512191772,1.1242053508758545,-0.007109999656677246,0.7361377477645874,0.19999999999999996,5.291502475738525,0.8908499479293823
1.0938191413879395,1.13213050365448,-0.03831136226654053,0.7381876707077026,0.06666666666666665,5.196152210235596,0.8875483274459839
1.1210253238677979,1.1144317388534546,0.006593585014343262,0.7328974604606628,1.0,5.196152210235596,0.8850560188293457
1.1126090288162231,1.1187785863876343,-0.006169557571411133,0.746549129486084,0.09999999999999998,5.099019527435303,0.8927935361862183
1.1227693557739258,1.106787919998169,0.015981435775756836,0.7483279705047607,1.0,5.099019527435303,0.8935784697532654
1.1081080436706543,1.111061692237854,-0.002953648567199707,0.7495891451835632,0.1333333333333333,0.0,0.8949960470199585
1.1163911819458008,1.0957072973251343,0.020683884620666504,0.7440077662467957,1.0,0.0,0.8929747343063354
1.1085984706878662,1.1027166843414307,0.005881786346435547,0.7369310259819031,1.0,4.123105525970459,0.8895602226257324
1.1062108278274536,1.1014108657836914,0.004799962043762207,0.7477718591690063,1.0,4.0,0.896781325340271
1.0930895805358887,1.104685664176941,-0.011596083641052246,0.746959924697876,0.43333333333333335,2.0,0.8989960551261902
1.0921223163604736,1.1050173044204712,-0.012894988059997559,0.7476438283920288,0.09999999999999998,2.6457512378692627,0.9086157083511353
1.1077907085418701,1.0848109722137451,0.022979736328125,0.7402008771896362,0.033333333333333326,2.4494898319244385,0.901444137096405
1.101994514465332,1.085977554321289,0.01601696014404297,0.744750440120697,0.19999999999999996,5.291502475738525,0.910086989402771
1.0944676399230957,1.0923229455947876,0.0021446943283081055,0.7491745352745056,0.06666666666666665,5.291502475738525,0.9241284132003784
1.0913286209106445,1.089585304260254,0.001743316650390625,0.7440707087516785,1.0,5.291502475738525,0.9298825263977051
1.0830168724060059,1.0848281383514404,-0.0018112659454345703,0.7541791796684265,0.06666666666666665,5.0,0.9355770349502563
1.0806676149368286,1.0809118747711182,-0.0002442598342895508,0.7501866221427917,1.0,5.0,0.9425804018974304
1.0759923458099365,1.087361216545105,-0.011368870735168457,0.7507981061935425,0.16666666666666663,5.4772257804870605,0.9565370082855225
1.0833630561828613,1.0803979635238647,0.002965092658996582,0.7678655385971069,1.0,5.4772257804870605,0.9764863848686218
1.0899198055267334,1.0864938497543335,0.0034259557723999023,0.7590680122375488,0.0,0.0,0.973298192024231
1.0878136157989502,1.095139503479004,-0.007325887680053711,0.7684677839279175,1.0,3.464101552963257,0.9810392260551453
1.0950325727462769,1.0976741313934326,-0.0026415586471557617,0.7693748474121094,1.0,4.358899116516113,0.983393669128418
1.1045509576797485,1.0980132818222046,0.006537675857543945,0.7617937922477722,0.6,5.385164737701416,0.9805183410644531
1.10044264793396,1.1107548475265503,-0.010312199592590332,0.7673069834709167,0.033333333333333326,5.385164737701416,0.9844908118247986
1.1109977960586548,1.1127517223358154,-0.0017539262771606445,0.7755491137504578,1.0,0.0,0.988359808921814
1.1177982091903687,1.1179585456848145,-0.00016033649444580078,0.7636933326721191,0.033333333333333326,2.2360680103302,0.9809778928756714
1.1266555786132812,1.1156829595565796,0.01097261905670166,0.7623810768127441,0.033333333333333326,2.8284270763397217,0.9813913702964783
1.131235122680664,1.1160283088684082,0.01520681381225586,0.7456735372543335,0.1333333333333333,4.898979663848877,0.9671341180801392
1.1292922496795654,1.1360596418380737,-0.006767392158508301,0.7666440010070801,0.19999999999999996,0.0,0.9799765348434448
1.1337931156158447,1.140731692314148,-0.006938576698303223,0.765178382396698,1.0,4.795831680297852,0.9796509742736816
1.145540475845337,1.1375000476837158,0.008040428161621094,0.7549974322319031,1.0,3.464101552963257,0.9693484306335449
1.1488754749298096,1.1411864757537842,0.007688999176025391,0.7543755769729614,0.23333333333333328,5.0,0.9677702784538269
1.143671989440918,1.1513140201568604,-0.007642030715942383,0.7605358958244324,0.16666666666666663,5.196152210235596,0.9728697538375854
1.1474437713623047,1.150012493133545,-0.0025687217712402344,0.7617828249931335,1.0,4.242640495300293,0.9752949476242065
1.141108512878418,1.1542781591415405,-0.013169646263122559,0.7549750208854675,0.09999999999999998,3.605551242828369,0.9680282473564148
1.1504707336425781,1.1428794860839844,0.00759124755859375,0.7418761253356934,0.5666666666666667,4.582575798034668,0.9538547992706299
1.1487592458724976,1.1477469205856323,0.0010123252868652344,0.7482385635375977,1.0,3.7416574954986572,0.9577760696411133
1.1512435674667358,1.148521900177002,0.0027216672897338867,0.7472826838493347,0.30000000000000004,2.6457512378692627,0.9567046165466309
1.1508444547653198,1.1461167335510254,0.004727721214294434,0.743647038936615,0.16666666666666663,4.690415859222412,0.9531375169754028
1.151708960533142,1.1470321416854858,0.00467681884765625,0.7413492202758789,0.2666666666666667,0.0,0.9469598531723022
1.1475144624710083,1.149340033531189,-0.001825571060180664,0.7494692802429199,1.0,5.385164737701416,0.955998420715332
1.145660161972046,1.1477468013763428,-0.002086639404296875,0.7455667853355408,1.0,2.2360680103302,0.9514182806015015
1.1493897438049316,1.1401289701461792,0.009260773658752441,0.7420613169670105,0.033333333333333326,5.099019527435303,0.9446971416473389
1.144114375114441,1.1423976421356201,0.0017167329788208008,0.7507973909378052,0.1333333333333333,5.385164737701416,0.955636203289032
1.1444404125213623,1.139182686805725,0.005257725715637207,0.741894006729126,1.0,1.7320507764816284,0.9435118436813354
1.1419697999954224,1.1416395902633667,0.00033020973205566406,0.7480497360229492,0.033333333333333326,2.6457512378692627,0.9506651163101196
1.13771390914917,1.1446266174316406,-0.006912708282470703,0.7564448118209839,0.1333333333333333,5.0,0.9594072103500366
1.1378893852233887,1.1445810794830322,-0.006691694259643555,0.7535915374755859,0.16666666666666663,5.291502475738525,0.9608539342880249
1.1409001350402832,1.1397137641906738,0.001186370849609375,0.7452789545059204,1.0,5.291502475738525,0.9502162337303162
1.1329622268676758,1.1407921314239502,-0.007829904556274414,0.7648977637290955,0.06666666666666665,5.291502475738525,0.9719175100326538
1.1357421875,1.135239839553833,0.0005023479461669922,0.7506691813468933,1.0,5.291502475738525,0.9649919271469116
1.1333441734313965,1.1334435939788818,-9.942054748535156e-05,0.7523486614227295,0.06666666666666665,5.196152210235596,0.9700430631637573
1.1274595260620117,1.1314187049865723,-0.003959178924560547,0.7562789916992188,1.0,2.2360680103302,0.9782623648643494
1.1229469776153564,1.124151349067688,-0.001204371452331543,0.7594922780990601,0.09999999999999998,1.4142135381698608,0.9858139753341675
1.1200406551361084,1.1141064167022705,0.005934238433837891,0.7508291006088257,0.06666666666666665,5.4772257804870605,0.9866386651992798
1.1086597442626953,1.1025238037109375,0.0061359405517578125,0.7317097187042236,0.0,5.385164737701416,0.9842221140861511
1.0939977169036865,1.0877307653427124,0.006266951560974121,0.7375282645225525,1.0,5.385164737701416,0.9890221953392029
1.0710114240646362,1.072826623916626,-0.001815199851989746,0.7232624292373657,0.033333333333333326,5.385164737701416,0.9864516258239746
1.0429222583770752,1.0543909072875977,-0.011468648910522461,0.7218742370605469,1.0,1.7320507764816284,0.9839984774589539
1.01522958278656,1.034987211227417,-0.019757628440856934,0.720193088054657,0.033333333333333326,2.0,0.9807473421096802
1.0339703559875488,1.0013742446899414,0.03259611129760742,0.710483729839325,0.06666666666666665,2.2360680103302,0.9770218729972839
1.0225191116333008,1.003911018371582,0.01860809326171875,0.7055119276046753,0.06666666666666665,5.0,0.9764396548271179
1.0101021528244019,1.0055617094039917,0.004540443420410156,0.7041165232658386,0.16666666666666663,4.795831680297852,0.9750980734825134
1.0221233367919922,0.9849790334701538,0.03714430332183838,0.6999885439872742,1.0,2.8284270763397217,0.9734427332878113
0.9780794978141785,1.0180895328521729,-0.040010035037994385,0.7015404105186462,0.23333333333333328,5.385164737701416,0.9747254252433777
0.9650707244873047,1.0201005935668945,-0.055029869079589844,0.6987306475639343,0.033333333333333326,0.0,0.9760632514953613
0.9929959177970886,1.0028843879699707,-0.00988847017288208,0.6971398591995239,1.0,0.0,0.9748018980026245
1.0161161422729492,0.9781537055969238,0.03796243667602539,0.6958408355712891,1.0,4.898979663848877,0.9745129346847534
0.9968233108520508,1.0010457038879395,-0.004222393035888672,0.6948482990264893,1.0,2.6457512378692627,0.9753252863883972
0.9958251714706421,1.0065793991088867,-0.010754227638244629,0.6979933977127075,0.19999999999999996,4.582575798034668,0.9772723913192749
1.018049955368042,0.9947175979614258,0.02333235740661621,0.696242094039917,0.30000000000000004,5.0,0.9738308191299438
1.0002915859222412,1.018040418624878,-0.01774883270263672,0.7023909091949463,1.0,2.0,0.9783996939659119
1.0100687742233276,1.021301031112671,-0.011232256889343262,0.7020183801651001,0.16666666666666663,5.385164737701416,0.9768848419189453
1.0329139232635498,0.9983206987380981,0.03459322452545166,0.7024325132369995,0.033333333333333326,5.291502475738525,0.9800189733505249
1.015913486480713,1.0315489768981934,-0.01563549041748047,0.7058421969413757,1.0,5.291502475738525,0.9788615703582764
1.023545742034912,1.0259852409362793,-0.0024394989013671875,0.7069699168205261,0.06666666666666665,0.0,0.980543315410614
1.0353045463562012,1.019228458404541,0.016076087951660156,0.7062303423881531,1.0,5.291502475738525,0.9799988269805908
1.0470350980758667,1.015765905380249,0.031269192695617676,0.7070960998535156,1.0,2.6457512378692627,0.9804425239562988
1.0405175685882568,1.0265967845916748,0.013920783996582031,0.7073343992233276,0.06666666666666665,2.6457512378692627,0.9794375896453857
0.9910300970077515,1.074664831161499,-0.08363473415374756,0.7159496545791626,0.16666666666666663,5.099019527435303,0.9841231107711792
1.0369302034378052,1.0415785312652588,-0.004648327827453613,0.7103644609451294,0.06666666666666665,5.385164737701416,0.9811379313468933
1.6747359037399292,1.557053804397583,0.11768209934234619,0.6433079242706299,0.1333333333333333,2.6457512378692627,0.863709568977356
1.676232099533081,1.6357682943344116,0.040463805198669434,0.7262557744979858,1.0,3.7416574954986572,0.9231044054031372
1.7183873653411865,1.7095401287078857,0.008847236633300781,0.7720867991447449,0.033333333333333326,2.6457512378692627,0.9603695869445801
1.8514673709869385,1.7102482318878174,0.1412191390991211,0.7779085040092468,0.2666666666666667,2.2360680103302,0.9736053943634033
1.879085898399353,1.814947485923767,0.06413841247558594,0.8075529932975769,0.19999999999999996,2.2360680103302,0.9861091375350952
1.9254711866378784,1.8725889921188354,0.05288219451904297,0.8175868391990662,0.033333333333333326,5.385164737701416,0.9907042384147644
1.9194488525390625,1.919356107711792,9.274482727050781e-05,0.8223267793655396,0.1333333333333333,5.385164737701416,0.9943466186523438
1.9160614013671875,1.95947265625,-0.0434112548828125,0.8325359225273132,0.033333333333333326,1.4142135381698608,0.9962705373764038
1.9388961791992188,1.9483903646469116,-0.009494185447692871,0.8292102813720703,1.0,2.0,0.9960724115371704
1.9032630920410156,1.9757697582244873,-0.07250666618347168,0.8317248821258545,0.033333333333333326,1.0,0.9973205327987671
1.9382314682006836,1.9194278717041016,0.01880359649658203,0.8273691534996033,0.09999999999999998,3.0,0.9974154829978943
1.9148319959640503,1.90168035030365,0.01315164566040039,0.8257790803909302,0.033333333333333326,4.582575798034668,0.9979297518730164
1.867389440536499,1.8914992809295654,-0.024109840393066406,0.8239657878875732,0.0,4.358899116516113,0.9987055063247681
1.8479969501495361,1.8496251106262207,-0.0016281604766845703,0.8218159675598145,0.30000000000000004,4.358899116516113,0.9988682270050049
1.8141212463378906,1.8251413106918335,-0.011020064353942871,0.8193649053573608,1.0,5.385164737701416,0.9989408254623413
1.7634637355804443,1.8171446323394775,-0.0536808967590332,0.8182017803192139,0.3666666666666667,5.385164737701416,0.999245822429657
1.7725229263305664,1.7798036336898804,-0.007280707359313965,0.8135470151901245,1.0,5.099019527435303,0.9990817904472351
1.7645878791809082,1.763237714767456,0.0013501644134521484,0.8112386465072632,0.033333333333333326,2.0,0.9987735748291016
1.7466310262680054,1.753800630569458,-0.007169604301452637,0.8065160512924194,1.0,1.0,0.9978280067443848
1.6970467567443848,1.6985390186309814,-0.0014922618865966797,0.802138090133667,0.1333333333333333,2.0,0.9967372417449951
1.6312775611877441,1.6456542015075684,-0.014376640319824219,0.797748327255249,0.0,2.4494898319244385,0.9952044486999512
1.5713813304901123,1.566660761833191,0.004720568656921387,0.7906329035758972,0.033333333333333326,1.7320507764816284,0.9916682243347168
1.4854772090911865,1.5023925304412842,-0.016915321350097656,0.782352864742279,0.09999999999999998,0.0,0.9857620596885681
1.4313335418701172,1.423413634300232,0.007919907569885254,0.7753502726554871,0.09999999999999998,5.4772257804870605,0.9745928049087524
1.3677430152893066,1.3656959533691406,0.0020470619201660156,0.7732261419296265,0.0,5.0,0.9676033854484558
1.320764422416687,1.3275185823440552,-0.006754159927368164,0.7707562446594238,0.0,5.0,0.9567775130271912
1.291857123374939,1.274256706237793,0.017600417137145996,0.7659868001937866,1.0,5.4772257804870605,0.9503692388534546
1.2466713190078735,1.238936424255371,0.007734894752502441,0.7597808241844177,0.16666666666666663,3.0,0.9427359104156494
1.2094601392745972,1.2003310918807983,0.009129047393798828,0.7526625394821167,1.0,4.582575798034668,0.9325383901596069
1.1757416725158691,1.1735037565231323,0.0022379159927368164,0.7434612512588501,0.0,0.0,0.9229394793510437
1.1596136093139648,1.1514872312545776,0.008126378059387207,0.7293009161949158,0.30000000000000004,0.0,0.9101090431213379
1.1393136978149414,1.1417005062103271,-0.002386808395385742,0.7201692461967468,1.0,0.0,0.89597487449646
1.1285417079925537,1.1351040601730347,-0.006562352180480957,0.7085768580436707,1.0,5.385164737701416,0.8786615133285522
1.1394743919372559,1.1282907724380493,0.011183619499206543,0.6950125694274902,1.0,5.385164737701416,0.860393226146698
1.1537067890167236,1.1316365003585815,0.02207028865814209,0.6912792921066284,1.0,0.0,0.8470982313156128
1.1594717502593994,1.1596214771270752,-0.00014972686767578125,0.6967830657958984,0.033333333333333326,4.582575798034668,0.8501909971237183
1.1830062866210938,1.1688554286956787,0.014150857925415039,0.699769914150238,1.0,3.1622776985168457,0.8502067923545837
1.1966736316680908,1.200360655784607,-0.0036870241165161133,0.7122488021850586,1.0,3.1622776985168457,0.8555845022201538
1.218451976776123,1.2072819471359253,0.011170029640197754,0.7167186737060547,0.30000000000000004,2.4494898319244385,0.8594222068786621
1.2241334915161133,1.2135770320892334,0.010556459426879883,0.7292709350585938,0.16666666666666663,1.7320507764816284,0.8739628791809082
1.2183945178985596,1.2218928337097168,-0.0034983158111572266,0.7385398745536804,0.16666666666666663,2.0,0.881243109703064
1.2245991230010986,1.2106893062591553,0.01390981674194336,0.7523003816604614,0.033333333333333326,2.2360680103302,0.8871254920959473
1.213504433631897,1.2172926664352417,-0.0037882328033447266,0.7616554498672485,0.06666666666666665,5.196152210235596,0.9005705714225769
1.2208372354507446,1.2036781311035156,0.017159104347229004,0.7643289566040039,0.06666666666666665,0.0,0.9027580618858337
1.207405924797058,1.211124062538147,-0.003718137741088867,0.7839815020561218,0.09999999999999998,0.0,0.912456214427948
1.2161755561828613,1.1985840797424316,0.017591476440429688,0.7712933421134949,1.0,5.385164737701416,0.9048504829406738
1.2013903856277466,1.2095112800598145,-0.008120894432067871,0.786334753036499,1.0,5.385164737701416,0.9150921702384949
1.2129391431808472,1.2002156972885132,0.012723445892333984,0.7837915420532227,1.0,5.196152210235596,0.9211254119873047
1.1999796628952026,1.2278903722763062,-0.027910709381103516,0.796007513999939,0.033333333333333326,2.2360680103302,0.9284903407096863
1.2168570756912231,1.2171462774276733,-0.0002892017364501953,0.7887277603149414,1.0,3.0,0.9202049970626831
1.222108244895935,1.2088072299957275,0.01330101490020752,0.7775160074234009,0.09999999999999998,2.8284270763397217,0.9134300947189331
1.2163878679275513,1.213026762008667,0.0033611059188842773,0.7770749926567078,0.06666666666666665,5.385164737701416,0.9156402349472046
1.20950448513031,1.2167352437973022,-0.0072307586669921875,0.7704369425773621,0.23333333333333328,5.291502475738525,0.9143704771995544
1.2200325727462769,1.2054299116134644,0.0146026611328125,0.7588427066802979,0.033333333333333326,3.1622776985168457,0.9024418592453003
1.2080039978027344,1.2255520820617676,-0.017548084259033203,0.7621333003044128,1.0,4.4721360206604,0.9117825031280518
1.2254709005355835,1.2349587678909302,-0.00948786735534668,0.7492696642875671,0.06666666666666665,0.0,0.9061104655265808
1.2506194114685059,1.2331397533416748,0.017479658126831055,0.738710343837738,0.33333333333333337,5.385164737701416,0.8849244117736816
1.250226378440857,1.2541205883026123,-0.003894209861755371,0.7369623184204102,1.0,5.385164737701416,0.8919699192047119
1.2636184692382812,1.259314775466919,0.004303693771362305,0.7266753911972046,1.0,0.0,0.8852165937423706
1.2603747844696045,1.2766382694244385,-0.016263484954833984,0.7245310544967651,0.033333333333333326,0.0,0.8838530778884888
1.2762254476547241,1.2703089714050293,0.005916476249694824,0.7103692889213562,1.0,5.099019527435303,0.8756297826766968
1.2755546569824219,1.2765607833862305,-0.0010061264038085938,0.7104184031486511,1.0,5.099019527435303,0.8800055980682373
1.281522512435913,1.2744535207748413,0.007068991661071777,0.7010413408279419,1.0,5.385164737701416,0.8669360876083374
1.2821245193481445,1.2752201557159424,0.0069043636322021484,0.7006599307060242,0.1333333333333333,2.8284270763397217,0.8711748123168945
1.2764394283294678,1.2832567691802979,-0.006817340850830078,0.6988954544067383,1.0,4.795831680297852,0.8714007139205933
1.28182053565979,1.2715890407562256,0.010231494903564453,0.6872250437736511,0.033333333333333326,0.0,0.8639337420463562
1.2761430740356445,1.275657057762146,0.00048601627349853516,0.687984824180603,0.23333333333333328,5.0,0.8630297183990479
1.2708319425582886,1.2754395008087158,-0.004607558250427246,0.6896219253540039,1.0,5.0,0.8652259111404419
1.272473692893982,1.2674450874328613,0.0050286054611206055,0.6841078996658325,1.0,5.385164737701416,0.8592731356620789
1.264045238494873,1.2721017599105835,-0.00805652141571045,0.6882886290550232,0.16666666666666663,1.7320507764816284,0.8633568286895752
1.2611725330352783,1.2692383527755737,-0.00806581974029541,0.6835581064224243,1.0,1.0,0.8630069494247437
1.2686550617218018,1.2574845552444458,0.011170506477355957,0.6791861057281494,0.033333333333333326,1.4142135381698608,0.8553953170776367
1.2518335580825806,1.2685341835021973,-0.0167006254196167,0.6820442080497742,0.06666666666666665,1.4142135381698608,0.8574703931808472
1.256216287612915,1.26023268699646,-0.004016399383544922,0.6816740036010742,0.033333333333333326,2.0,0.8594640493392944
1.2598347663879395,1.2522907257080078,0.007544040679931641,0.6772183775901794,0.033333333333333326,2.0,0.8537071943283081
1.2630125284194946,1.2443925142288208,0.018620014190673828,0.6744160652160645,0.033333333333333326,3.464101552963257,0.8507437109947205
1.2504547834396362,1.2553837299346924,-0.004928946495056152,0.6758089065551758,0.09999999999999998,4.358899116516113,0.8583366274833679
1.2472286224365234,1.2530454397201538,-0.005816817283630371,0.6737102270126343,0.033333333333333326,5.099019527435303,0.8565747141838074
1.243652582168579,1.2604701519012451,-0.016817569732666016,0.6782156825065613,0.3666666666666667,5.099019527435303,0.8582679629325867
1.2536829710006714,1.249171257019043,0.004511713981628418,0.6684114336967468,1.0,3.605551242828369,0.8490129709243774
1.249587059020996,1.253332257270813,-0.0037451982498168945,0.6683880686759949,0.1333333333333333,4.123105525970459,0.8515647649765015
1.2501335144042969,1.2526986598968506,-0.002565145492553711,0.6677586436271667,1.0,5.4772257804870605,0.8518082499504089
1.2510247230529785,1.2510123252868652,1.239776611328125e-05,0.6670243144035339,0.5666666666666667,4.795831680297852,0.8479795455932617
1.242173433303833,1.2597084045410156,-0.017534971237182617,0.6687323451042175,0.0,4.795831680297852,0.8559677004814148
1.2481369972229004,1.256136417388916,-0.007999420166015625,0.6674768328666687,1.0,0.0,0.8495616912841797
1.242774248123169,1.2646067142486572,-0.02183246612548828,0.669941782951355,0.23333333333333328,5.291502475738525,0.8573188781738281
1.2598448991775513,1.2522790431976318,0.007565855979919434,0.6639086604118347,1.0,2.0,0.8502484560012817
1.2487242221832275,1.2606617212295532,-0.011937499046325684,0.6669291257858276,1.0,5.291502475738525,0.855781078338623
1.253603219985962,1.2570593357086182,-0.00345611572265625,0.6645313501358032,0.06666666666666665,0.0,0.8514647483825684
1.2623517513275146,1.252577781677246,0.009773969650268555,0.6637675166130066,0.06666666666666665,0.0,0.8505294322967529
1.2622063159942627,1.2549574375152588,0.007248878479003906,0.664147138595581,1.0,0.0,0.8538835048675537
1.2545160055160522,1.2640371322631836,-0.009521126747131348,0.665251612663269,1.0,5.385164737701416,0.8606758117675781
1.2626581192016602,1.2599427700042725,0.0027153491973876953,0.6648635864257812,1.0,5.385164737701416,0.8576560020446777
1.2623522281646729,1.2595237493515015,0.0028284788131713867,0.6636209487915039,1.0,5.385164737701416,0.8567177653312683
1.2603375911712646,1.2572102546691895,0.0031273365020751953,0.6605742573738098,0.033333333333333326,5.385164737701416,0.8545631766319275
1.2671914100646973,1.2518463134765625,0.015345096588134766,0.6600496172904968,1.0,4.795831680297852,0.8525915145874023
1.2593040466308594,1.2604970932006836,-0.0011930465698242188,0.6593915224075317,0.033333333333333326,4.0,0.8542790412902832
1.2608625888824463,1.2611150741577148,-0.0002524852752685547,0.6564521789550781,1.0,3.605551242828369,0.8535728454589844
1.264644980430603,1.260345220565796,0.004299759864807129,0.6537263989448547,0.23333333333333328,0.0,0.8528311252593994
1.2609070539474487,1.2552752494812012,0.005631804466247559,0.6491138935089111,0.43333333333333335,5.4772257804870605,0.847667932510376
1.2501780986785889,1.2554203271865845,-0.0052422285079956055,0.646216869354248,0.0,4.795831680297852,0.8458758592605591
1.2463152408599854,1.2479766607284546,-0.0016614198684692383,0.639573872089386,0.0,4.795831680297852,0.8422130942344666
1.2395482063293457,1.2405011653900146,-0.0009529590606689453,0.6301010847091675,1.0,0.0,0.8362991213798523
1.2294597625732422,1.228244662284851,0.0012151002883911133,0.6163355708122253,0.23333333333333328,5.4772257804870605,0.8312783241271973
1.212195873260498,1.2204387187957764,-0.00824284553527832,0.6012146472930908,1.0,1.0,0.8236896991729736
1.2039333581924438,1.2019113302230835,0.0020220279693603516,0.5924683213233948,1.0,5.385164737701416,0.8246821165084839
1.1994277238845825,1.1893545389175415,0.010073184967041016,0.5837010741233826,0.0,0.0,0.822915256023407
1.186931848526001,1.194695234298706,-0.007763385772705078,0.5832233428955078,0.033333333333333326,0.0,0.8331351280212402
1.18878173828125,1.1888158321380615,-3.409385681152344e-05,0.580798864364624,1.0,5.4772257804870605,0.842437744140625
1.181062936782837,1.1883419752120972,-0.007279038429260254,0.5822262763977051,1.0,0.0,0.8570529818534851
1.1816918849945068,1.1747965812683105,0.006895303726196289,0.5792402029037476,1.0,2.0,0.861441969871521
1.1599538326263428,1.1614603996276855,-0.0015065670013427734,0.5806775093078613,0.0,5.099019527435303,0.8820237517356873
1.131576657295227,1.1271523237228394,0.004424333572387695,0.5918835997581482,0.0,5.385164737701416,0.9128658771514893
1.1006863117218018,1.103365421295166,-0.002679109573364258,0.6061667203903198,0.1333333333333333,1.4142135381698608,0.9370200037956238
1.105459451675415,1.0971921682357788,0.00826728343963623,0.614022433757782,1.0,2.8284270763397217,0.9497775435447693
1.0969030857086182,1.1045266389846802,-0.007623553276062012,0.6221721172332764,0.033333333333333326,2.4494898319244385,0.9600674510002136
1.0961575508117676,1.1009876728057861,-0.004830121994018555,0.6291180849075317,0.09999999999999998,2.4494898319244385,0.9674968123435974
1.1000003814697266,1.0966522693634033,0.003348112106323242,0.6317033171653748,0.16666666666666663,2.2360680103302,0.9686028361320496
1.1015472412109375,1.1127886772155762,-0.011241436004638672,0.6318713426589966,0.033333333333333326,1.4142135381698608,0.967385470867157
1.122640609741211,1.1087968349456787,0.013843774795532227,0.634868323802948,0.16666666666666663,5.291502475738525,0.969092071056366
1.1306123733520508,1.1331610679626465,-0.002548694610595703,0.6366639137268066,0.0,4.582575798034668,0.9673113822937012
1.1511454582214355,1.1468241214752197,0.00432133674621582,0.6398760080337524,0.06666666666666665,2.6457512378692627,0.9686144590377808
1.169722557067871,1.1642850637435913,0.005437493324279785,0.6422754526138306,1.0,2.8284270763397217,0.9688082933425903
1.188752293586731,1.1798686981201172,0.00888359546661377,0.6451798677444458,0.30000000000000004,4.898979663848877,0.9683725237846375
1.2038888931274414,1.203852891921997,3.600120544433594e-05,0.647994875907898,0.06666666666666665,0.0,0.9663010835647583
1.2199506759643555,1.222774624824524,-0.002823948860168457,0.650374174118042,0.19999999999999996,0.0,0.9660263061523438
1.236414909362793,1.2386701107025146,-0.0022552013397216797,0.6530591249465942,1.0,5.291502475738525,0.9676370620727539
1.2583954334259033,1.2494864463806152,0.008908987045288086,0.6566200256347656,1.0,2.6457512378692627,0.9642589092254639
1.2688239812850952,1.2671366930007935,0.0016872882843017578,0.6597635746002197,1.0,5.0,0.963263750076294
1.275950312614441,1.2802547216415405,-0.004304409027099609,0.6634732484817505,0.06666666666666665,0.0,0.9630303382873535
1.2769813537597656,1.2919847965240479,-0.015003442764282227,0.663874626159668,0.16666666666666663,4.690415859222412,0.9591290354728699
1.2930960655212402,1.2885009050369263,0.004595160484313965,0.6713842749595642,1.0,3.316624879837036,0.9594351053237915
1.298574686050415,1.2952361106872559,0.0033385753631591797,0.6705028414726257,1.0,4.358899116516113,0.9573700428009033
1.2937047481536865,1.3029462099075317,-0.009241461753845215,0.6746606230735779,0.2666666666666667,5.4772257804870605,0.9521517753601074
1.3006007671356201,1.2951419353485107,0.005458831787109375,0.6842688322067261,0.3666666666666667,5.4772257804870605,0.952876091003418
1.2937828302383423,1.3004316091537476,-0.0066487789154052734,0.6770083904266357,1.0,5.291502475738525,0.9506920576095581
1.2984025478363037,1.2907418012619019,0.0076607465744018555,0.6902083158493042,0.0,1.7320507764816284,0.9542365074157715
1.2906571626663208,1.2924131155014038,-0.0017559528350830078,0.6838107109069824,1.0,2.0,0.9507478475570679
1.2819029092788696,1.2919895648956299,-0.010086655616760254,0.6820194125175476,0.06666666666666665,2.2360680103302,0.9501633048057556
1.2767713069915771,1.2872328758239746,-0.010461568832397461,0.678956151008606,0.033333333333333326,3.1622776985168457,0.9486784338951111
1.2796558141708374,1.2712385654449463,0.008417248725891113,0.6900221705436707,0.09999999999999998,4.358899116516113,0.9559027552604675
1.260096549987793,1.275012493133545,-0.014915943145751953,0.6760849952697754,0.06666666666666665,3.605551242828369,0.9537066221237183
1.2751790285110474,1.2507312297821045,0.02444779872894287,0.6883434653282166,0.33333333333333337,5.385164737701416,0.9554638862609863
1.2670001983642578,1.2492165565490723,0.017783641815185547,0.689764678478241,0.5666666666666667,1.7320507764816284,0.9580529928207397
1.258148193359375,1.2479127645492554,0.010235428810119629,0.6679490804672241,1.0,5.291502475738525,0.9542493224143982
1.256537914276123,1.2447913885116577,0.011746525764465332,0.6726526021957397,0.033333333333333326,4.690415859222412,0.9579205513000488
1.246260166168213,1.242734432220459,0.0035257339477539062,0.680058479309082,0.06666666666666665,3.464101552963257,0.9628664255142212
1.2358169555664062,1.2357499599456787,6.699562072753906e-05,0.6894959807395935,1.0,3.0,0.9664181470870972
1.2180535793304443,1.2257227897644043,-0.007669210433959961,0.6877504587173462,0.2666666666666667,2.4494898319244385,0.959877610206604
1.2090795040130615,1.1963508129119873,0.012728691101074219,0.6827062368392944,0.19999999999999996,5.196152210235596,0.9550442099571228
1.1955082416534424,1.1633174419403076,0.032190799713134766,0.6889228224754333,0.09999999999999998,5.0,0.9493710398674011
1.1622222661972046,1.1529968976974487,0.00922536849975586,0.685394287109375,0.09999999999999998,2.2360680103302,0.9425844550132751
1.1393983364105225,1.148244857788086,-0.008846521377563477,0.6707200407981873,1.0,1.0,0.9367364645004272
1.137048363685608,1.139080286026001,-0.0020319223403930664,0.670051097869873,0.16666666666666663,3.1622776985168457,0.9316403269767761
1.1359202861785889,1.1294231414794922,0.00649714469909668,0.6804549694061279,0.0,3.7416574954986572,0.9327883720397949
1.135365605354309,1.1210564374923706,0.014309167861938477,0.6653192043304443,0.033333333333333326,2.8284270763397217,0.9272457957267761
1.125980257987976,1.1233582496643066,0.0026220083236694336,0.6644856333732605,0.30000000000000004,1.7320507764816284,0.9331614375114441
1.1225321292877197,1.1182703971862793,0.00426173210144043,0.6645771861076355,0.16666666666666663,0.0,0.9342617988586426
1.1085083484649658,1.1235703229904175,-0.01506197452545166,0.6491104960441589,0.09999999999999998,2.6457512378692627,0.9405590891838074
1.111645221710205,1.1152825355529785,-0.0036373138427734375,0.6600353121757507,0.0,4.795831680297852,0.9403106570243835
1.1156611442565918,1.1077196598052979,0.007941484451293945,0.6593540906906128,0.0,0.0,0.937187671661377
1.1060032844543457,1.1152063608169556,-0.009203076362609863,0.6490275859832764,0.23333333333333328,0.0,0.9403778314590454
1.114368200302124,1.1041526794433594,0.010215520858764648,0.6584436893463135,1.0,5.291502475738525,0.9390748739242554
1.1113437414169312,1.1051042079925537,0.006239533424377441,0.6615957617759705,1.0,5.291502475738525,0.9380168914794922
1.0999325513839722,1.1132841110229492,-0.01335155963897705,0.6522390246391296,1.0,5.4772257804870605,0.9391082525253296
1.106874942779541,1.1054778099060059,0.0013971328735351562,0.6521092057228088,0.06666666666666665,1.0,0.9383063316345215
1.105229139328003,1.1080257892608643,-0.002796649932861328,0.6558067798614502,1.0,5.385164737701416,0.9372212290763855
1.104961633682251,1.111558437347412,-0.006596803665161133,0.6562513113021851,0.0,0.0,0.9368578195571899
1.1111239194869995,1.1102116107940674,0.0009123086929321289,0.6562747955322266,0.033333333333333326,0.0,0.9398414492607117
1.109022617340088,1.1159404516220093,-0.006917834281921387,0.6519827842712402,1.0,5.291502475738525,0.9408096671104431
1.100844144821167,1.1258010864257812,-0.024956941604614258,0.6527550220489502,1.0,1.4142135381698608,0.9402095079421997
1.1122289896011353,1.1187466382980347,-0.006517648696899414,0.6616660952568054,1.0,2.2360680103302,0.942304790019989
1.113144874572754,1.1201103925704956,-0.006965517997741699,0.6666949987411499,0.06666666666666665,5.196152210235596,0.9427316188812256
1.1241865158081055,1.1115851402282715,0.012601375579833984,0.6652076244354248,0.06666666666666665,5.291502475738525,0.9412236213684082
1.1206843852996826,1.117082953453064,0.0036014318466186523,0.6653934717178345,0.09999999999999998,5.291502475738525,0.9406390190124512
1.1172316074371338,1.1232043504714966,-0.005972743034362793,0.6594548225402832,1.0,0.0,0.94145268201828
1.124038577079773,1.1177781820297241,0.006260395050048828,0.6747806072235107,0.06666666666666665,0.0,0.9400631189346313
1.1251394748687744,1.1182353496551514,0.006904125213623047,0.6599726676940918,1.0,5.385164737701416,0.9405543208122253
1.1192138195037842,1.125763177871704,-0.006549358367919922,0.6610713601112366,1.0,5.385164737701416,0.937089204788208
1.1269888877868652,1.1195385456085205,0.0074503421783447266,0.6633321046829224,1.0,0.0,0.9408187866210938
1.1265487670898438,1.1170907020568848,0.009458065032958984,0.666144847869873,0.033333333333333326,0.0,0.9397287368774414
1.1218299865722656,1.127699375152588,-0.005869388580322266,0.6568633317947388,1.0,4.4721360206604,0.9360071420669556
1.122881293296814,1.1270012855529785,-0.004119992256164551,0.6572912335395813,1.0,4.4721360206604,0.9357221126556396
1.124197244644165,1.1275146007537842,-0.0033173561096191406,0.6598137617111206,1.0,5.4772257804870605,0.9369643926620483
1.126829981803894,1.125685214996338,0.0011447668075561523,0.6638457775115967,0.33333333333333337,5.4772257804870605,0.935952365398407
1.1214306354522705,1.131842017173767,-0.010411381721496582,0.654397189617157,1.0,0.0,0.9328230619430542
1.1300089359283447,1.1241742372512817,0.005834698677062988,0.6644971370697021,0.0,0.0,0.9368009567260742
1.1235768795013428,1.1312963962554932,-0.007719516754150391,0.6495649814605713,1.0,0.0,0.9329260587692261
1.1311798095703125,1.1241893768310547,0.0069904327392578125,0.6691910028457642,1.0,5.385164737701416,0.9378185272216797
1.1364469528198242,1.1189402341842651,0.017506718635559082,0.6766543388366699,1.0,2.4494898319244385,0.9393722414970398
1.123138189315796,1.1329916715621948,-0.009853482246398926,0.6582592129707336,1.0,3.1622776985168457,0.931576669216156
1.12641179561615,1.1305725574493408,-0.004160761833190918,0.6572325229644775,0.033333333333333326,5.0,0.9326356649398804
1.129755973815918,1.1270787715911865,0.0026772022247314453,0.6546403169631958,0.16666666666666663,0.0,0.935279369354248
1.1293474435806274,1.1283742189407349,0.0009732246398925781,0.6636844873428345,0.16666666666666663,4.690415859222412,0.9365452527999878
1.1299517154693604,1.1278612613677979,0.0020904541015625,0.666504442691803,1.0,4.690415859222412,0.9342601299285889
1.1279652118682861,1.1306254863739014,-0.0026602745056152344,0.6622624397277832,1.0,5.4772257804870605,0.9348289370536804
1.1280415058135986,1.129264235496521,-0.0012227296829223633,0.6626255512237549,0.2666666666666667,1.0,0.9323835372924805
1.1317100524902344,1.1270885467529297,0.0046215057373046875,0.6623897552490234,1.0,1.7320507764816284,0.9351533651351929
1.1274174451828003,1.1319031715393066,-0.004485726356506348,0.6560187339782715,0.0,3.0,0.9337366819381714
1.127941608428955,1.129090666770935,-0.0011490583419799805,0.6737548112869263,0.033333333333333326,2.8284270763397217,0.9352482557296753
1.131654143333435,1.1280149221420288,0.00363922119140625,0.6622401475906372,0.06666666666666665,1.0,0.9352278709411621
1.133871078491211,1.1255993843078613,0.00827169418334961,0.6647453308105469,0.23333333333333328,5.4772257804870605,0.9376799464225769
1.1346664428710938,1.1219120025634766,0.012754440307617188,0.6716789603233337,0.033333333333333326,0.0,0.9375464916229248
1.1273902654647827,1.1318577527999878,-0.004467487335205078,0.6644771695137024,0.0,0.0,0.9329914450645447
1.127370834350586,1.1322053670883179,-0.004834532737731934,0.6651653051376343,1.0,0.0,0.9324600696563721
1.1326854228973389,1.1265556812286377,0.006129741668701172,0.6594240665435791,1.0,5.385164737701416,0.9361053705215454
1.1289770603179932,1.130124807357788,-0.0011477470397949219,0.6657567024230957,1.0,5.385164737701416,0.9343434572219849
1.126873254776001,1.1323860883712769,-0.005512833595275879,0.6568266749382019,1.0,5.0,0.9321202039718628
1.134491205215454,1.1253328323364258,0.00915837287902832,0.667289137840271,0.033333333333333326,5.0,0.9382258653640747
1.131103754043579,1.1292181015014648,0.0018856525421142578,0.6628780364990234,1.0,3.605551242828369,0.9366855621337891
1.1288254261016846,1.130824327468872,-0.0019989013671875,0.6672300696372986,0.16666666666666663,4.242640495300293,0.934607982635498
1.1318353414535522,1.128467082977295,0.0033682584762573242,0.6680888533592224,1.0,2.6457512378692627,0.9345923662185669
1.1311339139938354,1.129510521888733,0.001623392105102539,0.6627836227416992,0.5666666666666667,4.898979663848877,0.9347800016403198
1.1354215145111084,1.1233365535736084,0.0120849609375,0.6626508235931396,0.033333333333333326,5.291502475738525,0.9375976324081421
1.1315741539001465,1.1279139518737793,0.0036602020263671875,0.6750542521476746,0.19999999999999996,1.4142135381698608,0.9351159930229187
1.1265825033187866,1.1333935260772705,-0.006811022758483887,0.659234881401062,1.0,1.0,0.9321869611740112
1.1370763778686523,1.1228195428848267,0.014256834983825684,0.6674784421920776,0.06666666666666665,5.385164737701416,0.9387375116348267
1.125841498374939,1.1347259283065796,-0.008884429931640625,0.6568292379379272,0.0,5.385164737701416,0.9320141077041626
1.1261718273162842,1.134135127067566,-0.007963299751281738,0.6585878133773804,0.033333333333333326,5.385164737701416,0.932069718837738
1.1376184225082397,1.1215301752090454,0.016088247299194336,0.6644856333732605,1.0,3.872983455657959,0.937506377696991
1.133960485458374,1.1261622905731201,0.007798194885253906,0.6722309589385986,0.033333333333333326,4.242640495300293,0.9371744394302368
1.130394458770752,1.1301867961883545,0.00020766258239746094,0.6670131683349609,1.0,3.316624879837036,0.9344269633293152
1.1282899379730225,1.132206678390503,-0.003916740417480469,0.6584785580635071,0.5,0.0,0.9344735145568848
1.1310135126113892,1.1298046112060547,0.0012089014053344727,0.6641891002655029,0.6333333333333333,5.0,0.9347714781761169
1.1267763376235962,1.1332672834396362,-0.006490945816040039,0.6556023359298706,1.0,1.7320507764816284,0.933845043182373
1.130168080329895,1.1305546760559082,-0.0003865957260131836,0.6633486747741699,1.0,1.4142135381698608,0.934616208076477
1.1301865577697754,1.130329966545105,-0.00014340877532958984,0.6596723794937134,0.16666666666666663,0.0,0.935114324092865
1.1291917562484741,1.1303647756576538,-0.0011730194091796875,0.6599628329277039,0.06666666666666665,2.8284270763397217,0.9340224266052246
1.13523530960083,1.1250818967819214,0.010153412818908691,0.6706592440605164,0.0,3.1622776985168457,0.9379113912582397
1.128777265548706,1.1319499015808105,-0.003172636032104492,0.6631312370300293,0.0,2.6457512378692627,0.9338008165359497
1.1255500316619873,1.1333388090133667,-0.0077887773513793945,0.6698288917541504,0.2666666666666667,5.0,0.9322487711906433
1.1360570192337036,1.1235134601593018,0.012543559074401855,0.6718859672546387,0.06666666666666665,5.099019527435303,0.9368865489959717
1.1312906742095947,1.129385232925415,0.0019054412841796875,0.6666847467422485,0.16666666666666663,5.099019527435303,0.9361501932144165
1.1262519359588623,1.1333541870117188,-0.007102251052856445,0.6516620516777039,1.0,5.4772257804870605,0.9319326281547546
1.1288001537322998,1.131220817565918,-0.002420663833618164,0.6539688110351562,0.1333333333333333,1.4142135381698608,0.9344121813774109
1.1336007118225098,1.126436471939087,0.0071642398834228516,0.6598892211914062,1.0,2.6457512378692627,0.9362925887107849
1.1315650939941406,1.129164218902588,0.0024008750915527344,0.6661479473114014,0.0,2.4494898319244385,0.9345993399620056
1.1284559965133667,1.1318531036376953,-0.0033971071243286133,0.6534335613250732,0.06666666666666665,4.690415859222412,0.9327467679977417
1.12729012966156,1.133170485496521,-0.0058803558349609375,0.659204363822937,0.16666666666666663,4.4721360206604,0.9321269989013672
1.1326313018798828,1.128007411956787,0.004623889923095703,0.6668415069580078,0.033333333333333326,2.2360680103302,0.9352658987045288
1.1304025650024414,1.1303213834762573,8.118152618408203e-05,0.6590992212295532,0.7,2.2360680103302,0.9354586601257324
1.130373239517212,1.130340814590454,3.24249267578125e-05,0.6615844964981079,0.033333333333333326,3.605551242828369,0.9351009130477905
1.133662223815918,1.126392126083374,0.007270097732543945,0.6633701324462891,0.19999999999999996,4.898979663848877,0.9371484518051147
1.1271647214889526,1.1330053806304932,-0.005840659141540527,0.6628782153129578,0.23333333333333328,0.0,0.93315589427948
1.134899616241455,1.1253728866577148,0.009526729583740234,0.6697046160697937,0.19999999999999996,5.291502475738525,0.9363893270492554
1.1274611949920654,1.1328153610229492,-0.005354166030883789,0.6607797741889954,1.0,5.291502475738525,0.9325271844863892
1.129380702972412,1.1300640106201172,-0.0006833076477050781,0.6558330655097961,1.0,4.582575798034668,0.9350003004074097
1.1326407194137573,1.1276414394378662,0.004999279975891113,0.6692726016044617,0.06666666666666665,4.582575798034668,0.9370571970939636
1.124042272567749,1.135200023651123,-0.011157751083374023,0.6505089402198792,1.0,5.4772257804870605,0.93156498670578
1.1330527067184448,1.1262091398239136,0.00684356689453125,0.667850911617279,0.30000000000000004,1.4142135381698608,0.9349883794784546
1.126518726348877,1.1340235471725464,-0.007504820823669434,0.656329870223999,1.0,4.123105525970459,0.9331094026565552
1.1313227415084839,1.1291475296020508,0.0021752119064331055,0.6672703623771667,0.0,4.123105525970459,0.9353465437889099
1.132796287536621,1.1269981861114502,0.0057981014251708984,0.6755778193473816,0.06666666666666665,5.4772257804870605,0.9371051788330078
1.128190517425537,1.1323941946029663,-0.004203677177429199,0.6632656455039978,0.5666666666666667,5.0,0.9332776069641113
1.13179349899292,1.1289458274841309,0.0028476715087890625,0.6673039793968201,0.0,2.2360680103302,0.9348400831222534
1.126900553703308,1.1331138610839844,-0.0062133073806762695,0.6633589267730713,1.0,1.0,0.9324480891227722
1.136035680770874,1.124246597290039,0.011789083480834961,0.6708130836486816,0.16666666666666663,2.6457512378692627,0.9378408193588257
1.129331111907959,1.1314648389816284,-0.0021337270736694336,0.6557590365409851,0.0,3.464101552963257,0.9337093830108643
1.1251490116119385,1.1337084770202637,-0.008559465408325195,0.667546272277832,0.033333333333333326,4.358899116516113,0.9323776960372925
1.130781888961792,1.1288800239562988,0.001901865005493164,0.6573019623756409,0.19999999999999996,4.242640495300293,0.9328727722167969
1.1286507844924927,1.1316533088684082,-0.0030025243759155273,0.6588507890701294,0.19999999999999996,3.316624879837036,0.9339813590049744
1.128283143043518,1.1322963237762451,-0.004013180732727051,0.662151575088501,0.43333333333333335,3.316624879837036,0.9329599142074585
1.1313446760177612,1.1292904615402222,0.0020542144775390625,0.669281005859375,0.16666666666666663,2.2360680103302,0.9360064268112183
1.1290004253387451,1.1315644979476929,-0.002564072608947754,0.6620694398880005,0.19999999999999996,2.8284270763397217,0.9334268569946289
1.13041353225708,1.1299982070922852,0.0004153251647949219,0.6627702713012695,0.16666666666666663,3.0,0.9333722591400146
1.1257884502410889,1.1344813108444214,-0.00869286060333252,0.6576806902885437,0.0,3.872983455657959,0.9310703277587891
1.1323707103729248,1.1275699138641357,0.0048007965087890625,0.6644847989082336,0.2666666666666667,2.6457512378692627,0.9365139007568359
1.1263399124145508,1.1338965892791748,-0.0075566768646240234,0.6503888368606567,0.30000000000000004,5.385164737701416,0.9308071136474609
1.1243211030960083,1.1357142925262451,-0.011393189430236816,0.6567003130912781,0.19999999999999996,0.0,0.9304860830307007
1.126062273979187,1.1341893672943115,-0.008127093315124512,0.6576464176177979,0.033333333333333326,5.196152210235596,0.9323655366897583
1.1283543109893799,1.131883144378662,-0.0035288333892822266,0.6570454239845276,1.0,1.7320507764816284,0.9335002303123474
1.1335992813110352,1.1267845630645752,0.006814718246459961,0.6663936376571655,1.0,1.0,0.936102032661438
1.134169101715088,1.1257742643356323,0.008394837379455566,0.6608123183250427,0.09999999999999998,5.385164737701416,0.9353696703910828
1.1284042596817017,1.132293939590454,-0.0038896799087524414,0.6598915457725525,0.0,0.0,0.9322549104690552
1.1295044422149658,1.13064444065094,-0.001139998435974121,0.6603748202323914,0.033333333333333326,5.196152210235596,0.9359264373779297
1.130136251449585,1.130043387413025,9.28640365600586e-05,0.6514028310775757,1.0,2.4494898319244385,0.9324994087219238
1.1313502788543701,1.1289324760437012,0.0024178028106689453,0.6656016707420349,1.0,2.0,0.9369697570800781
1.1273123025894165,1.1332423686981201,-0.005930066108703613,0.6532213687896729,0.09999999999999998,5.385164737701416,0.9330496788024902
1.1260639429092407,1.1339268684387207,-0.00786292552947998,0.6600282192230225,0.09999999999999998,5.291502475738525,0.9310070872306824
1.1310348510742188,1.1297619342803955,0.0012729167938232422,0.6644747257232666,0.033333333333333326,2.0,0.9356943964958191
1.1307522058486938,1.129614233970642,0.0011379718780517578,0.6620341539382935,1.0,2.0,0.9350394010543823
1.1292158365249634,1.131416916847229,-0.002201080322265625,0.6583448648452759,0.06666666666666665,3.1622776985168457,0.9352928996086121
1.1301378011703491,1.1302576065063477,-0.00011980533599853516,0.666670024394989,0.06666666666666665,4.4721360206604,0.9344431757926941
1.1276402473449707,1.13252854347229,-0.004888296127319336,0.6638154983520508,0.06666666666666665,0.0,0.9330238103866577
1.1262660026550293,1.132537841796875,-0.006271839141845703,0.6566451787948608,0.33333333333333337,0.0,0.9321770668029785
1.131901502609253,1.1284822225570679,0.0034192800521850586,0.6631758809089661,1.0,5.385164737701416,0.9344042539596558
1.1258881092071533,1.1344943046569824,-0.008606195449829102,0.6533085107803345,1.0,5.385164737701416,0.9316830635070801
1.1288788318634033,1.1307833194732666,-0.0019044876098632812,0.6627699136734009,1.0,4.582575798034668,0.9329389929771423
1.1291464567184448,1.1313307285308838,-0.002184271812438965,0.6574055552482605,0.033333333333333326,3.316624879837036,0.9346112012863159
1.1376228332519531,1.1220896244049072,0.015533208847045898,0.6679232120513916,1.0,5.099019527435303,0.9378533363342285
1.131784439086914,1.1280598640441895,0.0037245750427246094,0.6604070067405701,0.30000000000000004,5.385164737701416,0.9347936511039734
1.1366709470748901,1.1230958700180054,0.013575077056884766,0.6712889671325684,0.1333333333333333,1.0,0.9400180578231812
1.13193678855896,1.1275460720062256,0.004390716552734375,0.6633604168891907,1.0,1.0,0.9336119890213013
1.131569266319275,1.1290401220321655,0.002529144287109375,0.6647452712059021,0.033333333333333326,5.385164737701416,0.9356944561004639
1.123778223991394,1.1364448070526123,-0.012666583061218262,0.6518595218658447,0.0,0.0,0.9304617643356323
1.1318469047546387,1.1279947757720947,0.0038521289825439453,0.6692788600921631,0.033333333333333326,5.385164737701416,0.9359229803085327
1.1219285726547241,1.1376352310180664,-0.015706658363342285,0.648101806640625,1.0,2.2360680103302,0.9280458688735962
1.1302543878555298,1.1304906606674194,-0.00023627281188964844,0.6587439775466919,1.0,4.795831680297852,0.9340494871139526
1.133042812347412,1.127535104751587,0.005507707595825195,0.661203145980835,0.033333333333333326,4.123105525970459,0.9358457326889038
1.1326795816421509,1.1280888319015503,0.004590749740600586,0.6661494970321655,0.1333333333333333,4.242640495300293,0.9357949495315552
1.136289119720459,1.1219223737716675,0.014366745948791504,0.6653691530227661,0.6333333333333333,3.0,0.9385542869567871
1.130534052848816,1.1290459632873535,0.0014880895614624023,0.6556634306907654,0.5333333333333333,2.2360680103302,0.9352089762687683
1.1305370330810547,1.12928307056427,0.001253962516784668,0.666553258895874,0.33333333333333337,2.6457512378692627,0.9355658292770386
1.1299779415130615,1.1306040287017822,-0.0006260871887207031,0.6608823537826538,0.033333333333333326,3.0,0.935355544090271
1.1266406774520874,1.1334068775177002,-0.006766200065612793,0.660615086555481,0.1333333333333333,3.316624879837036,0.9330623149871826
1.1322195529937744,1.1284301280975342,0.0037894248962402344,0.6644254922866821,0.16666666666666663,4.795831680297852,0.9363034963607788
1.1298606395721436,1.1286484003067017,0.0012122392654418945,0.6596742868423462,0.1333333333333333,5.4772257804870605,0.9347082376480103
1.1268260478973389,1.1333807706832886,-0.006554722785949707,0.6580289006233215,0.23333333333333328,0.0,0.9342743754386902
1.1302088499069214,1.1305580139160156,-0.0003491640090942383,0.6581329703330994,1.0,2.6457512378692627,0.9346122741699219
1.1376943588256836,1.1213184595108032,0.01637589931488037,0.6727560758590698,0.0,4.795831680297852,0.9410364627838135
1.1306458711624146,1.1297560930252075,0.0008897781372070312,0.6655275225639343,0.0,5.291502475738525,0.9364830851554871
1.130264401435852,1.1303913593292236,-0.00012695789337158203,0.6663109064102173,0.23333333333333328,2.2360680103302,0.9360388517379761
1.1294686794281006,1.1312477588653564,-0.0017790794372558594,0.6564921736717224,1.0,1.7320507764816284,0.9325017333030701
1.1291444301605225,1.128882884979248,0.00026154518127441406,0.6674148440361023,0.06666666666666665,1.0,0.9339557886123657
1.1347395181655884,1.1249074935913086,0.009832024574279785,0.6625094413757324,0.09999999999999998,1.4142135381698608,0.9370279312133789
1.1280832290649414,1.132577896118164,-0.004494667053222656,0.6567533016204834,0.0,1.4142135381698608,0.9337892532348633
1.1342251300811768,1.1260706186294556,0.008154511451721191,0.6665602326393127,0.033333333333333326,2.0,0.9372246265411377
1.1280689239501953,1.1323301792144775,-0.0042612552642822266,0.6600934863090515,0.033333333333333326,3.1622776985168457,0.9323922991752625
1.124446988105774,1.135573148727417,-0.011126160621643066,0.6567872762680054,0.033333333333333326,3.0,0.9314963817596436
1.127819538116455,1.1322367191314697,-0.0044171810150146484,0.6575714945793152,0.09999999999999998,2.4494898319244385,0.931157112121582
1.1335599422454834,1.1260637044906616,0.007496237754821777,0.6652179956436157,0.30000000000000004,2.8284270763397217,0.9383940696716309
1.1311728954315186,1.1295654773712158,0.0016074180603027344,0.6637051701545715,0.0,3.316624879837036,0.9357713460922241
1.1287245750427246,1.1319711208343506,-0.0032465457916259766,0.6560686230659485,0.19999999999999996,3.872983455657959,0.9334282875061035
1.1275019645690918,1.132980227470398,-0.005478262901306152,0.6549776792526245,0.1333333333333333,2.6457512378692627,0.9329752922058105
1.1271295547485352,1.1316527128219604,-0.004523158073425293,0.6571969985961914,0.43333333333333335,5.0,0.9342579245567322
1.1310200691223145,1.1294679641723633,0.0015521049499511719,0.6644175052642822,0.1333333333333333,5.291502475738525,0.936994731426239
1.1293902397155762,1.1308397054672241,-0.0014494657516479492,0.6659913063049316,0.16666666666666663,5.291502475738525,0.9344539046287537
1.1203333139419556,1.13857102394104,-0.018237709999084473,0.6477406024932861,1.0,0.0,0.9299987554550171
1.1242125034332275,1.1359633207321167,-0.01175081729888916,0.6552863121032715,0.06666666666666665,5.196152210235596,0.9317232966423035
1.1269159317016602,1.132150411605835,-0.005234479904174805,0.6606032848358154,1.0,3.872983455657959,0.9332515001296997
1.1298227310180664,1.1295652389526367,0.0002574920654296875,0.6611064672470093,1.0,4.0,0.9346215724945068
1.128693699836731,1.1320266723632812,-0.003332972526550293,0.6615061163902283,0.09999999999999998,2.4494898319244385,0.9339450597763062
1.1322650909423828,1.1285322904586792,0.0037328004837036133,0.6620572805404663,0.5333333333333333,2.4494898319244385,0.9354928731918335
1.1323821544647217,1.1282386779785156,0.004143476486206055,0.667134165763855,0.0,1.0,0.9372451305389404
1.1254308223724365,1.1349763870239258,-0.009545564651489258,0.6499313116073608,0.19999999999999996,2.0,0.9302783012390137
1.138013482093811,1.1215779781341553,0.01643550395965576,0.670127809047699,0.0,2.0,0.9374648928642273
1.130924105644226,1.1292223930358887,0.0017017126083374023,0.6570195555686951,0.033333333333333326,2.0,0.9351365566253662
1.1296255588531494,1.1290498971939087,0.0005756616592407227,0.6653096675872803,0.09999999999999998,2.0,0.9335893392562866
1.1342883110046387,1.1261754035949707,0.008112907409667969,0.6662831902503967,0.033333333333333326,3.0,0.9369349479675293
1.1268577575683594,1.1330387592315674,-0.006181001663208008,0.6582591533660889,0.09999999999999998,4.4721360206604,0.9335256814956665
1.126239538192749,1.1341217756271362,-0.007882237434387207,0.6575924754142761,0.09999999999999998,5.196152210235596,0.9311887621879578
1.1350929737091064,1.1242735385894775,0.010819435119628906,0.6699046492576599,0.33333333333333337,1.7320507764816284,0.9379358291625977
1.1302069425582886,1.130462884902954,-0.00025594234466552734,0.6591429114341736,1.0,1.7320507764816284,0.9348714351654053
1.1270478963851929,1.1336469650268555,-0.006599068641662598,0.6556522846221924,0.09999999999999998,1.7320507764816284,0.9316277503967285
1.1259868144989014,1.134340763092041,-0.008353948593139648,0.6590186357498169,0.0,2.2360680103302,0.9318227767944336
1.137190818786621,1.1224111318588257,0.01477968692779541,0.6715185046195984,0.09999999999999998,2.2360680103302,0.937785804271698
1.133969783782959,1.1257818937301636,0.00818789005279541,0.6603808403015137,0.0,1.7320507764816284,0.9372014999389648
1.1344621181488037,1.1257858276367188,0.008676290512084961,0.6628550887107849,0.16666666666666663,2.4494898319244385,0.9364273548126221
1.1278786659240723,1.1326428651809692,-0.004764199256896973,0.6529577970504761,0.0,2.6457512378692627,0.9330722093582153
1.1290335655212402,1.1315999031066895,-0.0025663375854492188,0.6636507511138916,0.09999999999999998,2.2360680103302,0.934663712978363
1.1287546157836914,1.131920576095581,-0.0031659603118896484,0.6600456237792969,0.09999999999999998,5.196152210235596,0.9337325096130371
1.1364829540252686,1.123955249786377,0.012527704238891602,0.6716634631156921,0.2666666666666667,5.291502475738525,0.9387995600700378
1.1262905597686768,1.1342320442199707,-0.007941484451293945,0.6584227085113525,0.09999999999999998,5.291502475738525,0.9321329593658447
1.131469964981079,1.1281155347824097,0.0033544301986694336,0.6567357778549194,1.0,5.385164737701416,0.9342368841171265
1.1330630779266357,1.1250275373458862,0.008035540580749512,0.676106870174408,0.06666666666666665,2.0,0.9375330209732056
1.1308765411376953,1.1297755241394043,0.0011010169982910156,0.6598420143127441,1.0,2.2360680103302,0.9332236051559448
1.1239399909973145,1.1360963582992554,-0.012156367301940918,0.6524900197982788,0.033333333333333326,5.291502475738525,0.9300082921981812
1.1285474300384521,1.131604790687561,-0.0030573606491088867,0.6624366641044617,0.09999999999999998,0.0,0.9340170621871948
1.1323853731155396,1.1273876428604126,0.004997730255126953,0.6651699542999268,0.06666666666666665,5.291502475738525,0.9354681372642517
1.1328883171081543,1.12788724899292,0.005001068115234375,0.6658142805099487,1.0,2.0,0.9358328580856323
1.1249045133590698,1.1338902711868286,-0.008985757827758789,0.6518224477767944,1.0,1.7320507764816284,0.9324695467948914
1.1189576387405396,1.1384289264678955,-0.019471287727355957,0.6421687602996826,0.06666666666666665,5.385164737701416,0.9256457686424255
1.1334898471832275,1.1268465518951416,0.0066432952880859375,0.6617897748947144,0.06666666666666665,0.0,0.9349954128265381
1.1319738626480103,1.1284877061843872,0.003486156463623047,0.6598199605941772,0.033333333333333326,0.0,0.9357037544250488
1.1336357593536377,1.1268709897994995,0.006764769554138184,0.6706660985946655,1.0,5.4772257804870605,0.9367343187332153
1.1286457777023315,1.1300137042999268,-0.0013679265975952148,0.661878228187561,1.0,1.0,0.9358455538749695
1.1281523704528809,1.1325232982635498,-0.004370927810668945,0.652384877204895,1.0,3.1622776985168457,0.9321836233139038
1.1301859617233276,1.1305875778198242,-0.00040161609649658203,0.6625577211380005,0.0,3.1622776985168457,0.9344882369041443
1.1319950819015503,1.1286817789077759,0.003313302993774414,0.6661878824234009,0.033333333333333326,3.872983455657959,0.9367544651031494
1.1325713396072388,1.1278337240219116,0.0047376155853271484,0.6644087433815002,0.30000000000000004,5.4772257804870605,0.9358274936676025
1.1235876083374023,1.136500358581543,-0.012912750244140625,0.6535478830337524,0.5,5.4772257804870605,0.9320847988128662
1.1332074403762817,1.1268646717071533,0.006342768669128418,0.6628469824790955,1.0,0.0,0.9370431900024414
1.1275978088378906,1.132030725479126,-0.0044329166412353516,0.6550265550613403,0.0,0.0,0.932754397392273
1.1270456314086914,1.1333913803100586,-0.0063457489013671875,0.6557063460350037,1.0,0.0,0.932883620262146
1.1312354803085327,1.1292228698730469,0.00201261043548584,0.6691797971725464,1.0,5.196152210235596,0.9356104135513306
1.1323199272155762,1.1285033226013184,0.0038166046142578125,0.6656973361968994,1.0,5.196152210235596,0.9357622861862183
1.1288106441497803,1.131302833557129,-0.002492189407348633,0.6598219871520996,1.0,5.099019527435303,0.9351946711540222
1.127869963645935,1.1326544284820557,-0.0047844648361206055,0.6537026166915894,0.09999999999999998,5.099019527435303,0.932651698589325
1.1247670650482178,1.1352956295013428,-0.010528564453125,0.6502267122268677,1.0,5.4772257804870605,0.9320359230041504
1.1294970512390137,1.130961298942566,-0.001464247703552246,0.6609920263290405,0.1333333333333333,5.4772257804870605,0.9339558482170105
1.1289639472961426,1.131302833557129,-0.002338886260986328,0.6622937917709351,1.0,5.291502475738525,0.9340803623199463
1.1284220218658447,1.132041335105896,-0.0036193132400512695,0.6638550758361816,0.0,5.291502475738525,0.9330998659133911
1.127307415008545,1.1332366466522217,-0.005929231643676758,0.6569044589996338,1.0,0.0,0.9334742426872253
1.126096487045288,1.133772850036621,-0.007676362991333008,0.6603530049324036,0.06666666666666665,0.0,0.9322894811630249
1.1316884756088257,1.1290647983551025,0.0026236772537231445,0.6637886762619019,1.0,4.898979663848877,0.9355272054672241
1.1341452598571777,1.126030683517456,0.00811457633972168,0.6763150095939636,1.0,2.4494898319244385,0.9377647638320923
1.1256331205368042,1.1345937252044678,-0.008960604667663574,0.656822919845581,1.0,0.0,0.9311496615409851
1.1257388591766357,1.1345113515853882,-0.008772492408752441,0.6578640341758728,0.19999999999999996,1.4142135381698608,0.9329174757003784
1.1307039260864258,1.1300899982452393,0.0006139278411865234,0.6636815071105957,0.0,1.7320507764816284,0.9358739256858826
1.1279691457748413,1.1328628063201904,-0.004893660545349121,0.6583448648452759,0.0,3.872983455657959,0.9325826168060303
1.1276297569274902,1.1329607963562012,-0.0053310394287109375,0.6556453704833984,0.06666666666666665,3.7416574954986572,0.9329301714897156
1.1345438957214355,1.1251457929611206,0.009398102760314941,0.6678910255432129,0.033333333333333326,3.872983455657959,0.9381712675094604
1.134521722793579,1.1253483295440674,0.009173393249511719,0.6648356914520264,0.4666666666666667,3.872983455657959,0.9364460706710815
1.1324372291564941,1.1281718015670776,0.004265427589416504,0.6646487712860107,0.0,5.4772257804870605,0.9356729984283447
1.1314464807510376,1.1282269954681396,0.0032194852828979492,0.655163049697876,0.5,5.385164737701416,0.933987021446228
1.1358261108398438,1.1247975826263428,0.011028528213500977,0.6726123094558716,0.0,5.385164737701416,0.9381871223449707
1.1303499937057495,1.130284070968628,6.592273712158203e-05,0.6619791388511658,1.0,2.0,0.9345189929008484
1.1221150159835815,1.1376299858093262,-0.015514969825744629,0.652877688407898,0.033333333333333326,3.316624879837036,0.9294189810752869
1.1302369832992554,1.1301651000976562,7.18832015991211e-05,0.661935567855835,1.0,3.464101552963257,0.936590850353241
2.4755382537841797,2.485416889190674,-0.00987863540649414,0.8485220670700073,0.1333333333333333,5.385164737701416,0.9980372786521912
2.4548373222351074,2.4233293533325195,0.03150796890258789,0.8491106033325195,0.06666666666666665,5.291502475738525,0.9978302717208862
2.433788776397705,2.3872599601745605,0.04652881622314453,0.8449200987815857,0.3666666666666667,1.4142135381698608,0.9977457523345947
2.3863863945007324,2.395236015319824,-0.008849620819091797,0.8447710871696472,0.033333333333333326,1.4142135381698608,0.9978412389755249
2.3775501251220703,2.351902484893799,0.025647640228271484,0.8394912481307983,1.0,2.0,0.9976889491081238
2.3242220878601074,2.346266508102417,-0.02204442024230957,0.8370360136032104,0.06666666666666665,2.0,0.9977902173995972
2.2933695316314697,2.3098347187042236,-0.016465187072753906,0.8341202139854431,0.0,2.8284270763397217,0.9976288676261902
2.271286964416504,2.259552001953125,0.011734962463378906,0.8293256163597107,0.06666666666666665,3.316624879837036,0.9975556135177612
2.209498882293701,2.245549201965332,-0.03605031967163086,0.8266334533691406,0.06666666666666665,2.0,0.9979720115661621
2.183143138885498,2.206390619277954,-0.023247480392456055,0.8225378394126892,0.06666666666666665,2.4494898319244385,0.9976608157157898
2.1812326908111572,2.1402769088745117,0.04095578193664551,0.8152963519096375,0.2666666666666667,4.795831680297852,0.9974511861801147
2.137427806854248,2.128365993499756,0.009061813354492188,0.8141331076622009,0.09999999999999998,5.385164737701416,0.9979954957962036
2.121286153793335,2.104262351989746,0.017023801803588867,0.8105032444000244,0.16666666666666663,2.0,0.9979221224784851
2.097660541534424,2.0832602977752686,0.014400243759155273,0.8077520728111267,0.23333333333333328,5.196152210235596,0.9983493089675903
2.0756759643554688,2.070939540863037,0.004736423492431641,0.8031363487243652,1.0,0.0,0.9984013438224792
2.0452630519866943,2.0412189960479736,0.004044055938720703,0.7887042760848999,0.033333333333333326,0.0,0.9986750483512878
2.0113325119018555,2.0432074069976807,-0.031874895095825195,0.777106761932373,0.09999999999999998,5.385164737701416,0.9968735575675964
1.9978660345077515,2.015113592147827,-0.017247557640075684,0.7716054916381836,1.0,5.385164737701416,0.9966378211975098
2.000648021697998,1.9596912860870361,0.040956735610961914,0.7775284051895142,1.0,0.0,0.9973763227462769
1.9434045553207397,1.9677093029022217,-0.024304747581481934,0.7882591485977173,1.0,4.898979663848877,0.9973604083061218
1.928222417831421,1.926591396331787,0.001631021499633789,0.7929155230522156,0.033333333333333326,4.898979663848877,0.996282696723938
1.896201491355896,1.9041094779968262,-0.007907986640930176,0.7989327311515808,1.0,5.291502475738525,0.9954408407211304
1.8967645168304443,1.8605670928955078,0.03619742393493652,0.7997735738754272,1.0,1.7320507764816284,0.9929400682449341
1.8543777465820312,1.853041410446167,0.0013363361358642578,0.8029596209526062,0.19999999999999996,1.4142135381698608,0.9927854537963867
1.832990050315857,1.8119192123413086,0.02107083797454834,0.8003926277160645,1.0,2.4494898319244385,0.9903535842895508
1.7699756622314453,1.7903183698654175,-0.020342707633972168,0.8015214204788208,0.06666666666666665,5.0,0.9886428117752075
1.751389980316162,1.7029699087142944,0.048420071601867676,0.7925578355789185,0.033333333333333326,0.0,0.9864541888237
1.6738594770431519,1.6482703685760498,0.02558910846710205,0.7875226736068726,0.033333333333333326,5.0,0.9837656021118164
1.612114429473877,1.5727126598358154,0.03940176963806152,0.7697572708129883,0.16666666666666663,5.0,0.9656481742858887
1.4880999326705933,1.4942612648010254,-0.006161332130432129,0.7551760673522949,1.0,4.795831680297852,0.9350289106369019
1.5050182342529297,1.5188977718353271,-0.013879537582397461,0.7632176280021667,1.0,3.0,0.9420213103294373
1.5013298988342285,1.4858797788619995,0.015450119972229004,0.7584253549575806,0.16666666666666663,2.8284270763397217,0.9349926710128784
1.4674897193908691,1.4513630867004395,0.016126632690429688,0.7587684392929077,1.0,2.8284270763397217,0.925438404083252
1.4195048809051514,1.4260814189910889,-0.0065765380859375,0.7577040195465088,0.23333333333333328,1.4142135381698608,0.9180182218551636
1.3790611028671265,1.3795150518417358,-0.000453948974609375,0.7746785879135132,0.1333333333333333,5.4772257804870605,0.9164859652519226
1.3634693622589111,1.3559788465499878,0.00749051570892334,0.7742761373519897,0.19999999999999996,5.099019527435303,0.9118894338607788
1.355173945426941,1.3451025485992432,0.010071396827697754,0.7724156379699707,0.06666666666666665,2.2360680103302,0.9060721397399902
1.3468832969665527,1.3296465873718262,0.017236709594726562,0.7858419418334961,0.0,5.196152210235596,0.9026389122009277
1.3308494091033936,1.3509290218353271,-0.020079612731933594,0.783310055732727,1.0,0.0,0.9024423956871033
1.3542346954345703,1.3523362874984741,0.0018984079360961914,0.8023607134819031,0.1333333333333333,0.0,0.9126251935958862
1.358994483947754,1.358770728111267,0.0002237558364868164,0.8179631233215332,0.09999999999999998,0.0,0.9305061101913452
1.372951865196228,1.3650844097137451,0.00786745548248291,0.834775447845459,1.0,5.4772257804870605,0.9713329076766968
1.3904094696044922,1.3783366680145264,0.01207280158996582,0.8515256643295288,1.0,1.4142135381698608,0.9819529056549072
1.386625051498413,1.407336950302124,-0.020711898803710938,0.8522971868515015,1.0,5.291502475738525,0.9827404022216797
1.3989408016204834,1.4109901189804077,-0.012049317359924316,0.8527216911315918,1.0,5.0,0.9812682867050171
1.408490538597107,1.3917295932769775,0.016760945320129395,0.8489718437194824,0.0,3.1622776985168457,0.9789690971374512
1.400071144104004,1.3840502500534058,0.016020894050598145,0.8402031660079956,0.06666666666666665,3.464101552963257,0.9787111282348633
1.3852241039276123,1.381717562675476,0.0035065412521362305,0.8121045827865601,1.0,1.7320507764816284,0.9725879430770874
1.3697903156280518,1.3640050888061523,0.005785226821899414,0.7869107127189636,0.16666666666666663,5.291502475738525,0.9612480998039246
1.3475549221038818,1.3584961891174316,-0.010941267013549805,0.7832378149032593,0.43333333333333335,0.0,0.9615664482116699
1.3228991031646729,1.3435568809509277,-0.020657777786254883,0.7709668874740601,0.033333333333333326,0.0,0.9529423713684082
1.3212509155273438,1.3083133697509766,0.012937545776367188,0.7813107967376709,0.06666666666666665,5.385164737701416,0.9640817642211914
1.2982780933380127,1.3029855489730835,-0.004707455635070801,0.7737194895744324,1.0,5.385164737701416,0.9591401815414429
1.2997970581054688,1.2999780178070068,-0.00018095970153808594,0.7640810012817383,1.0,4.898979663848877,0.9548869132995605
1.3031085729599,1.293595314025879,0.009513258934020996,0.7517914175987244,1.0,2.6457512378692627,0.9524644613265991
1.3058886528015137,1.2937639951705933,0.01212465763092041,0.7462178468704224,0.033333333333333326,1.4142135381698608,0.9509665369987488
1.3032299280166626,1.2919608354568481,0.011269092559814453,0.75958251953125,1.0,1.4142135381698608,0.9562505483627319
1.2922279834747314,1.295881986618042,-0.003654003143310547,0.753321647644043,0.19999999999999996,5.385164737701416,0.9542779326438904
1.2812566757202148,1.297360897064209,-0.01610422134399414,0.7437572479248047,0.033333333333333326,0.0,0.9490432143211365
1.2814420461654663,1.2923259735107422,-0.010883927345275879,0.7556294798851013,0.033333333333333326,0.0,0.9522179365158081
1.2645657062530518,1.2893116474151611,-0.024745941162109375,0.7567745447158813,0.033333333333333326,4.795831680297852,0.9521160125732422
1.278978705406189,1.2635120153427124,0.015466690063476562,0.7417205572128296,1.0,4.795831680297852,0.9423868060112
1.2607702016830444,1.2668427228927612,-0.006072521209716797,0.7451738119125366,1.0,5.291502475738525,0.9438783526420593
1.2481744289398193,1.2636268138885498,-0.015452384948730469,0.73795485496521,1.0,5.291502475738525,0.9386303424835205
1.2418460845947266,1.2547650337219238,-0.012918949127197266,0.7497024536132812,0.23333333333333328,0.0,0.9438431262969971
1.2157666683197021,1.2658591270446777,-0.050092458724975586,0.7454596757888794,1.0,5.385164737701416,0.9429914355278015
1.2437396049499512,1.2300968170166016,0.01364278793334961,0.7321833372116089,0.06666666666666665,2.8284270763397217,0.9322851896286011
1.2172818183898926,1.2469934225082397,-0.029711604118347168,0.7361301183700562,1.0,3.7416574954986572,0.9365938901901245
1.2324004173278809,1.222459077835083,0.009941339492797852,0.7229401469230652,1.0,3.316624879837036,0.9240528345108032
1.2202808856964111,1.2262556552886963,-0.005974769592285156,0.7169017195701599,0.033333333333333326,5.099019527435303,0.916927695274353
1.2130751609802246,1.2281508445739746,-0.01507568359375,0.7258302569389343,0.23333333333333328,0.0,0.9253403544425964
1.2307615280151367,1.1982706785202026,0.03249084949493408,0.7126495242118835,0.30000000000000004,5.385164737701416,0.9118837714195251
1.2190124988555908,1.207406997680664,0.011605501174926758,0.714348554611206,0.1333333333333333,2.0,0.9157071113586426
1.1896945238113403,1.2368366718292236,-0.0471421480178833,0.7243446111679077,1.0,2.4494898319244385,0.9245772361755371
1.2172915935516357,1.1998767852783203,0.01741480827331543,0.7128822803497314,1.0,0.0,0.9165052175521851
1.1848936080932617,1.2281036376953125,-0.04321002960205078,0.7149040699005127,0.033333333333333326,1.4142135381698608,0.9158385992050171
1.2148200273513794,1.1954467296600342,0.019373297691345215,0.7152386903762817,0.16666666666666663,1.0,0.9126335978507996
1.197155475616455,1.2062702178955078,-0.009114742279052734,0.709851861000061,0.033333333333333326,2.0,0.9115390777587891
1.1900557279586792,1.2065104246139526,-0.016454696655273438,0.7159541845321655,0.033333333333333326,5.291502475738525,0.9124268293380737
1.189787745475769,1.2038921117782593,-0.014104366302490234,0.7029418349266052,0.033333333333333326,5.385164737701416,0.9045905470848083
1.2025086879730225,1.1834660768508911,0.019042611122131348,0.7013847827911377,0.06666666666666665,1.7320507764816284,0.9003462791442871
1.1957595348358154,1.1856205463409424,0.010138988494873047,0.6949032545089722,0.06666666666666665,5.291502475738525,0.8975364565849304
1.2074812650680542,1.167541742324829,0.0399395227432251,0.7008193731307983,1.0,0.0,0.8984131217002869
1.1891851425170898,1.1832733154296875,0.005911827087402344,0.6989322900772095,0.033333333333333326,0.0,0.8997797966003418
1.1711207628250122,1.197688102722168,-0.02656733989715576,0.6987899541854858,0.06666666666666665,4.795831680297852,0.9016774892807007
1.1797620058059692,1.1860578060150146,-0.00629580020904541,0.6944615840911865,1.0,3.0,0.8978403806686401
1.1959972381591797,1.1657156944274902,0.030281543731689453,0.6999753713607788,1.0,3.464101552963257,0.8981172442436218
1.1679993867874146,1.189045786857605,-0.02104640007019043,0.7002818584442139,1.0,4.4721360206604,0.9003720283508301
1.1678017377853394,1.1863899230957031,-0.01858818531036377,0.7059438228607178,0.23333333333333328,0.0,0.9044429659843445
1.1743950843811035,1.1767369508743286,-0.0023418664932250977,0.690525233745575,0.06666666666666665,0.0,0.8950579166412354
1.15364408493042,1.190477728843689,-0.03683364391326904,0.6995621919631958,0.33333333333333337,5.291502475738525,0.9037173986434937
1.166748285293579,1.1759941577911377,-0.009245872497558594,0.7004032135009766,1.0,5.291502475738525,0.901322603225708
1.183347463607788,1.1580173969268799,0.025330066680908203,0.6906861066818237,1.0,5.291502475738525,0.8943181037902832
1.1570261716842651,1.1818082332611084,-0.02478206157684326,0.6935938596725464,1.0,3.0,0.8968454599380493
1.1562294960021973,1.1767947673797607,-0.020565271377563477,0.7019286155700684,0.06666666666666665,4.795831680297852,0.9021050333976746
1.1605080366134644,1.1715688705444336,-0.011060833930969238,0.6983319520950317,1.0,5.099019527435303,0.900042712688446
1.1586591005325317,1.1710448265075684,-0.012385725975036621,0.6970415115356445,0.06666666666666665,2.6457512378692627,0.8995501399040222
1.1646164655685425,1.1596086025238037,0.0050078630447387695,0.6859745979309082,0.23333333333333328,5.196152210235596,0.8919393420219421
1.1555395126342773,1.167724370956421,-0.012184858322143555,0.7014400362968445,1.0,5.291502475738525,0.9011224508285522
1.1573405265808105,1.16275954246521,-0.005419015884399414,0.7032415866851807,0.1333333333333333,5.291502475738525,0.9034322500228882
1.1635727882385254,1.1568578481674194,0.006714940071105957,0.6963669657707214,0.09999999999999998,0.0,0.9015519022941589
1.1511807441711426,1.1681053638458252,-0.016924619674682617,0.6791355013847351,1.0,4.795831680297852,0.8930504322052002
1.16319739818573,1.154524564743042,0.008672833442687988,0.7007471919059753,0.06666666666666665,4.795831680297852,0.904259204864502
1.1363029479980469,1.1765737533569336,-0.04027080535888672,0.6935075521469116,1.0,4.795831680297852,0.9037460088729858
1.1287881135940552,1.1840418577194214,-0.05525374412536621,0.6905747652053833,1.0,2.8284270763397217,0.9019098281860352
1.1713407039642334,1.1413445472717285,0.029996156692504883,0.6899504661560059,0.23333333333333328,1.7320507764816284,0.9031639099121094
1.1643970012664795,1.1459749937057495,0.01842200756072998,0.6942083835601807,1.0,2.2360680103302,0.9029755592346191
1.1690723896026611,1.1409502029418945,0.0281221866607666,0.6910393238067627,0.23333333333333328,5.196152210235596,0.9034663438796997
1.136600136756897,1.171975016593933,-0.03537487983703613,0.701662003993988,0.033333333333333326,5.099019527435303,0.9100297689437866
1.1610442399978638,1.148369550704956,0.012674689292907715,0.6941356658935547,0.06666666666666665,5.099019527435303,0.908523678779602
1.1327592134475708,1.1755590438842773,-0.04279983043670654,0.6870667338371277,0.09999999999999998,4.582575798034668,0.9063031077384949
1.1519989967346191,1.1585652828216553,-0.006566286087036133,0.7012406587600708,1.0,3.464101552963257,0.9140469431877136
1.1506316661834717,1.1611676216125488,-0.010535955429077148,0.6909991502761841,0.1333333333333333,2.6457512378692627,0.9100023508071899
1.1691761016845703,1.1461126804351807,0.02306342124938965,0.696291446685791,1.0,1.7320507764816284,0.9162148237228394
1.149345874786377,1.1717029809951782,-0.02235710620880127,0.6933247447013855,0.30000000000000004,5.385164737701416,0.9163280725479126
1.1609857082366943,1.1584877967834473,0.0024979114532470703,0.6906657218933105,0.09999999999999998,4.4721360206604,0.917202353477478
1.1517970561981201,1.1693570613861084,-0.01756000518798828,0.690543532371521,0.1333333333333333,4.4721360206604,0.919191837310791
1.1625382900238037,1.1596574783325195,0.0028808116912841797,0.6915247440338135,0.033333333333333326,3.464101552963257,0.92088782787323
1.1546729803085327,1.167561650276184,-0.012888669967651367,0.6876661777496338,1.0,3.464101552963257,0.9229782819747925
1.1544251441955566,1.1679539680480957,-0.013528823852539062,0.6867953538894653,0.33333333333333337,5.385164737701416,0.9224288463592529
1.1662158966064453,1.1577956676483154,0.008420228958129883,0.6900395154953003,1.0,2.4494898319244385,0.9258829951286316
1.1659274101257324,1.1657072305679321,0.00022017955780029297,0.6887129545211792,0.6,5.0,0.9268133044242859
1.16306471824646,1.1661009788513184,-0.0030362606048583984,0.671167254447937,1.0,5.291502475738525,0.9191194772720337
1.170797348022461,1.1614593267440796,0.009338021278381348,0.6911079287528992,0.033333333333333326,5.291502475738525,0.9279958605766296
1.1700546741485596,1.164717674255371,0.0053369998931884766,0.6867173910140991,0.16666666666666663,5.385164737701416,0.9261687994003296
1.1654722690582275,1.1695603132247925,-0.004088044166564941,0.6773607730865479,1.0,1.7320507764816284,0.9235426783561707
1.1722239255905151,1.1645662784576416,0.007657647132873535,0.685935378074646,0.06666666666666665,5.099019527435303,0.9273759126663208
1.165515661239624,1.1748716831207275,-0.009356021881103516,0.6815595030784607,1.0,0.0,0.9257857203483582
1.1722079515457153,1.173370361328125,-0.001162409782409668,0.6831560134887695,0.033333333333333326,5.385164737701416,0.9252756834030151
1.1723676919937134,1.1778266429901123,-0.005458950996398926,0.68822181224823,0.1333333333333333,2.0,0.9289774894714355
1.1805583238601685,1.1716816425323486,0.008876681327819824,0.6948366165161133,1.0,2.0,0.9301539659500122
1.1658269166946411,1.1875618696212769,-0.021734952926635742,0.6878283023834229,1.0,1.7320507764816284,0.927070140838623
1.177863359451294,1.1810078620910645,-0.003144502639770508,0.692203164100647,0.033333333333333326,1.7320507764816284,0.9272381663322449
1.183027982711792,1.186224102973938,-0.003196120262145996,0.6938899755477905,0.09999999999999998,1.7320507764816284,0.9273252487182617
1.1868367195129395,1.1911710500717163,-0.0043343305587768555,0.7025331854820251,0.033333333333333326,2.4494898319244385,0.9300272464752197
1.1755733489990234,1.2128971815109253,-0.037323832511901855,0.6914838552474976,0.06666666666666665,3.316624879837036,0.9237174987792969
1.1879663467407227,1.2093801498413086,-0.021413803100585938,0.7021953463554382,0.033333333333333326,2.8284270763397217,0.9270296096801758
1.20566987991333,1.1954452991485596,0.010224580764770508,0.7141709327697754,0.06666666666666665,2.8284270763397217,0.9342116117477417
1.2015472650527954,1.2017309665679932,-0.0001837015151977539,0.7129548788070679,0.1333333333333333,3.316624879837036,0.932712733745575
1.2074897289276123,1.1988643407821655,0.008625388145446777,0.7174832224845886,0.23333333333333328,2.6457512378692627,0.9339820742607117
1.2153587341308594,1.1932454109191895,0.022113323211669922,0.7191259860992432,0.033333333333333326,2.0,0.9317442774772644
1.2061808109283447,1.2023881673812866,0.0037926435470581055,0.7166754007339478,0.30000000000000004,5.196152210235596,0.9315576553344727
1.20396888256073,1.2035017013549805,0.0004671812057495117,0.7109951972961426,0.06666666666666665,0.0,0.9265307188034058
1.2105326652526855,1.1954145431518555,0.015118122100830078,0.7185138463973999,0.16666666666666663,5.385164737701416,0.9300379753112793
1.2008007764816284,1.202463150024414,-0.0016623735427856445,0.7166122198104858,0.09999999999999998,1.4142135381698608,0.9290797114372253
1.2050843238830566,1.1958792209625244,0.009205102920532227,0.7251905202865601,1.0,1.4142135381698608,0.931851863861084
1.1916418075561523,1.2075473070144653,-0.01590549945831299,0.7198838591575623,1.0,1.4142135381698608,0.9304107427597046
1.1982858180999756,1.2012052536010742,-0.002919435501098633,0.7237740755081177,0.033333333333333326,1.7320507764816284,0.9296380281448364
1.2072042226791382,1.1957303285598755,0.011473894119262695,0.723563551902771,0.033333333333333326,3.1622776985168457,0.9324440956115723
1.201241374015808,1.2081422805786133,-0.006900906562805176,0.7196292877197266,0.033333333333333326,3.0,0.930216908454895
1.217651128768921,1.2009634971618652,0.016687631607055664,0.7288390398025513,0.033333333333333326,2.2360680103302,0.9328638315200806
1.2147077322006226,1.214442491531372,0.0002652406692504883,0.7236361503601074,0.06666666666666665,3.605551242828369,0.9316360950469971
1.2184557914733887,1.2179975509643555,0.0004582405090332031,0.7254122495651245,0.2666666666666667,3.316624879837036,0.9328386187553406
1.2269952297210693,1.2183626890182495,0.008632540702819824,0.7294461131095886,0.033333333333333326,2.2360680103302,0.933806300163269
1.2312315702438354,1.2217786312103271,0.0094529390335083,0.729283332824707,0.1333333333333333,1.4142135381698608,0.933757483959198
1.2355387210845947,1.2239259481430054,0.011612772941589355,0.7306522130966187,0.30000000000000004,2.2360680103302,0.9343127012252808
1.2331888675689697,1.229778528213501,0.00341033935546875,0.7288562059402466,0.1333333333333333,2.6457512378692627,0.931884229183197
1.2348899841308594,1.2283029556274414,0.006587028503417969,0.7323095202445984,0.033333333333333326,5.196152210235596,0.9332572817802429
1.2360337972640991,1.2257704734802246,0.010263323783874512,0.7274394035339355,0.033333333333333326,0.0,0.9332633018493652
1.2342538833618164,1.2254185676574707,0.008835315704345703,0.7319337725639343,0.1333333333333333,5.385164737701416,0.9329032897949219
1.2294795513153076,1.227804183959961,0.0016753673553466797,0.7283663153648376,0.09999999999999998,1.4142135381698608,0.931655764579773
1.2321453094482422,1.2215267419815063,0.01061856746673584,0.7308803796768188,1.0,1.4142135381698608,0.9327095746994019
1.2201590538024902,1.230870008468628,-0.010710954666137695,0.7262148857116699,1.0,1.7320507764816284,0.9308478236198425
1.2268617153167725,1.2216490507125854,0.005212664604187012,0.7331263422966003,0.033333333333333326,2.0,0.9328621625900269
1.2175918817520142,1.2276309728622437,-0.010039091110229492,0.7221664786338806,0.033333333333333326,1.7320507764816284,0.9288479089736938
1.2185473442077637,1.2224583625793457,-0.003911018371582031,0.7264639735221863,0.033333333333333326,5.385164737701416,0.9291929006576538
1.215553879737854,1.2236294746398926,-0.008075594902038574,0.7268004417419434,0.06666666666666665,4.898979663848877,0.9283268451690674
1.2196362018585205,1.2134087085723877,0.0062274932861328125,0.7278618812561035,0.06666666666666665,3.316624879837036,0.9298908710479736
1.2238634824752808,1.2076959609985352,0.016167521476745605,0.7378009557723999,0.033333333333333326,2.8284270763397217,0.9313735365867615
1.2142884731292725,1.2142889499664307,-4.76837158203125e-07,0.7275204062461853,1.0,2.4494898319244385,0.9277870655059814
1.201148509979248,1.2246649265289307,-0.023516416549682617,0.71977698802948,0.19999999999999996,2.4494898319244385,0.925498366355896
1.2140177488327026,1.2089297771453857,0.0050879716873168945,0.7249658107757568,0.23333333333333328,5.385164737701416,0.9267753958702087
1.2121171951293945,1.2077250480651855,0.004392147064208984,0.7304314374923706,0.033333333333333326,5.196152210235596,0.9292137622833252
1.205670714378357,1.2110518217086792,-0.005381107330322266,0.7283648252487183,0.16666666666666663,5.196152210235596,0.9261102676391602
1.2025699615478516,1.2090857028961182,-0.0065157413482666016,0.7251312136650085,0.033333333333333326,0.0,0.927686870098114
1.2210781574249268,1.1863360404968262,0.034742116928100586,0.7349539995193481,1.0,0.0,0.9331369400024414
1.2063270807266235,1.196364164352417,0.009962916374206543,0.73297518491745,0.09999999999999998,5.196152210235596,0.9330782294273376
1.1939091682434082,1.2041170597076416,-0.010207891464233398,0.7264549136161804,1.0,2.6457512378692627,0.9325534105300903
1.1904046535491943,1.2022194862365723,-0.01181483268737793,0.7275249361991882,1.0,5.099019527435303,0.9339156150817871
1.1958402395248413,1.1930938959121704,0.0027463436126708984,0.7306536436080933,1.0,0.0,0.9361950755119324
1.196648359298706,1.1877284049987793,0.008919954299926758,0.7273192405700684,0.09999999999999998,5.196152210235596,0.9378863573074341
1.1904678344726562,1.1896641254425049,0.0008037090301513672,0.7338413000106812,0.1333333333333333,5.196152210235596,0.9407264590263367
1.1913654804229736,1.1853463649749756,0.006019115447998047,0.7319520711898804,1.0,5.385164737701416,0.9430145025253296
1.1862545013427734,1.1867821216583252,-0.0005276203155517578,0.7338616251945496,1.0,1.7320507764816284,0.9447528123855591
1.1857084035873413,1.1842267513275146,0.0014816522598266602,0.7338799238204956,0.09999999999999998,2.6457512378692627,0.9480533599853516
1.181993007659912,1.184668779373169,-0.002675771713256836,0.7348554134368896,1.0,3.872983455657959,0.949196457862854
1.1796863079071045,1.185049295425415,-0.005362987518310547,0.7359815835952759,0.033333333333333326,3.464101552963257,0.9507694244384766
1.171116828918457,1.1918996572494507,-0.020782828330993652,0.7370251417160034,0.06666666666666665,5.099019527435303,0.9512664079666138
1.1667673587799072,1.1889207363128662,-0.022153377532958984,0.7352771162986755,0.30000000000000004,5.196152210235596,0.9545261263847351
1.1815963983535767,1.168310284614563,0.013286113739013672,0.7436627745628357,0.2666666666666667,5.196152210235596,0.9599758982658386
1.1657214164733887,1.1789189577102661,-0.013197541236877441,0.736515998840332,0.1333333333333333,0.0,0.9572639465332031
1.1673715114593506,1.1680386066436768,-0.0006670951843261719,0.7479817271232605,1.0,5.385164737701416,0.963135838508606
1.1594278812408447,1.1634219884872437,-0.003994107246398926,0.7479023337364197,0.09999999999999998,5.385164737701416,0.9657451510429382
1.1589545011520386,1.1576735973358154,0.0012809038162231445,0.7471150159835815,1.0,0.0,0.9654152393341064
1.157189965248108,1.1527189016342163,0.0044710636138916016,0.7540445327758789,1.0,5.385164737701416,0.9680630564689636
1.1772931814193726,1.1277408599853516,0.049552321434020996,0.7642951011657715,0.033333333333333326,1.4142135381698608,0.9727389216423035
1.1500194072723389,1.1497862339019775,0.00023317337036132812,0.7619525194168091,1.0,3.872983455657959,0.9699332118034363
1.153003454208374,1.1419453620910645,0.01105809211730957,0.7597700357437134,1.0,3.872983455657959,0.9690694808959961
1.1530545949935913,1.1401798725128174,0.012874722480773926,0.7618883848190308,0.033333333333333326,1.7320507764816284,0.970225989818573
1.1472153663635254,1.1440167427062988,0.0031986236572265625,0.763711154460907,0.033333333333333326,2.0,0.9695484042167664
1.1517300605773926,1.1392898559570312,0.012440204620361328,0.7628740668296814,0.5333333333333333,5.099019527435303,0.9687974452972412
1.1530370712280273,1.1366722583770752,0.01636481285095215,0.7671706080436707,0.033333333333333326,5.291502475738525,0.9695665240287781
1.1403788328170776,1.1472804546356201,-0.0069016218185424805,0.7605563998222351,0.06666666666666665,2.0,0.9670490026473999
1.1357989311218262,1.1519970893859863,-0.016198158264160156,0.7590997219085693,0.1333333333333333,5.291502475738525,0.9644104838371277
1.1385188102722168,1.1473029851913452,-0.008784174919128418,0.7654611468315125,1.0,5.385164737701416,0.9657688140869141
1.1403172016143799,1.1441787481307983,-0.003861546516418457,0.7609556913375854,0.06666666666666665,3.0,0.9650315642356873
1.1407999992370605,1.1448835134506226,-0.004083514213562012,0.7664631605148315,0.06666666666666665,4.4721360206604,0.9650777578353882
1.1528751850128174,1.1336677074432373,0.019207477569580078,0.7703832983970642,1.0,5.196152210235596,0.9670867919921875
1.1397794485092163,1.1478322744369507,-0.008052825927734375,0.7698477506637573,0.033333333333333326,2.8284270763397217,0.9644122123718262
1.135504961013794,1.1535639762878418,-0.01805901527404785,0.7645110487937927,0.33333333333333337,2.4494898319244385,0.9622001647949219
1.1464834213256836,1.143597960472107,0.00288546085357666,0.7739884257316589,1.0,2.4494898319244385,0.9642261862754822
1.15684974193573,1.135399580001831,0.021450161933898926,0.7694145441055298,0.09999999999999998,1.7320507764816284,0.9650149345397949
1.1479568481445312,1.1508482694625854,-0.0028914213180541992,0.7655943632125854,0.16666666666666663,1.4142135381698608,0.9608063697814941
1.1528443098068237,1.1546202898025513,-0.001775979995727539,0.7671664953231812,0.16666666666666663,2.4494898319244385,0.961277186870575
1.1608927249908447,1.15973699092865,0.0011557340621948242,0.7679418325424194,0.033333333333333326,2.2360680103302,0.9594289064407349
1.1632318496704102,1.1694968938827515,-0.006265044212341309,0.7715812921524048,0.06666666666666665,3.316624879837036,0.9593629837036133
1.1672229766845703,1.176058292388916,-0.008835315704345703,0.7705106735229492,0.1333333333333333,3.7416574954986572,0.960969865322113
1.1790721416473389,1.1742444038391113,0.004827737808227539,0.773335874080658,0.06666666666666665,3.605551242828369,0.959805965423584
1.1819312572479248,1.1798030138015747,0.0021282434463500977,0.7735691070556641,0.16666666666666663,2.6457512378692627,0.9560648202896118
1.1905872821807861,1.1739323139190674,0.01665496826171875,0.7757159471511841,0.19999999999999996,3.0,0.9572834372520447
1.1799952983856201,1.1892879009246826,-0.0092926025390625,0.7716906070709229,0.2666666666666667,2.6457512378692627,0.9550366401672363
1.191213846206665,1.1818538904190063,0.009359955787658691,0.7766489386558533,0.23333333333333328,5.4772257804870605,0.9598097801208496
1.192460536956787,1.183377981185913,0.009082555770874023,0.7799983024597168,0.06666666666666665,4.898979663848877,0.958577036857605
1.1934521198272705,1.1841681003570557,0.009284019470214844,0.7810215950012207,0.23333333333333328,2.4494898319244385,0.9573969841003418
1.1875028610229492,1.1906700134277344,-0.0031671524047851562,0.7733606100082397,0.0,5.291502475738525,0.9561974406242371
1.1876615285873413,1.1888023614883423,-0.0011408329010009766,0.7774030566215515,1.0,5.0,0.9545299410820007
1.1935958862304688,1.1781296730041504,0.01546621322631836,0.7858814001083374,0.19999999999999996,5.0,0.9604227542877197
1.2041869163513184,1.1617927551269531,0.042394161224365234,0.7869750261306763,0.06666666666666665,5.4772257804870605,0.9614903330802917
1.15989351272583,1.195989727973938,-0.03609621524810791,0.7726192474365234,1.0,2.0,0.954628586769104
1.1771334409713745,1.1811327934265137,-0.00399935245513916,0.7831584811210632,0.16666666666666663,5.099019527435303,0.9583689570426941
1.178802251815796,1.1877344846725464,-0.008932232856750488,0.7846741676330566,1.0,0.0,0.9589443206787109
1.1936557292938232,1.1799334287643433,0.01372230052947998,0.7812301516532898,0.0,5.099019527435303,0.9617740511894226
1.2161908149719238,1.1643469333648682,0.051843881607055664,0.7908245325088501,0.1333333333333333,2.4494898319244385,0.9609261751174927
1.1997981071472168,1.1896145343780518,0.010183572769165039,0.7862114310264587,1.0,4.4721360206604,0.9595288038253784
1.18263840675354,1.2112135887145996,-0.02857518196105957,0.770346999168396,1.0,3.0,0.9589797854423523
1.1916205883026123,1.2007310390472412,-0.009110450744628906,0.7769601345062256,0.1333333333333333,2.0,0.9613034725189209
1.1945478916168213,1.194643259048462,-9.5367431640625e-05,0.7801831960678101,0.06666666666666665,3.605551242828369,0.9628934860229492
2.311494827270508,2.379659652709961,-0.06816482543945312,0.7917457818984985,1.0,4.0,0.9095019698143005
2.346438407897949,2.3687961101531982,-0.022357702255249023,0.8020538687705994,0.33333333333333337,3.316624879837036,0.9180359840393066
2.353215456008911,2.3621604442596436,-0.008944988250732422,0.806093156337738,0.033333333333333326,3.316624879837036,0.9342446327209473
2.3571062088012695,2.336888313293457,0.0202178955078125,0.8022621870040894,0.16666666666666663,5.291502475738525,0.9365755319595337
2.3599958419799805,2.337317943572998,0.022677898406982422,0.7980635166168213,0.6,4.898979663848877,0.9453544616699219
2.357267379760742,2.324481248855591,0.03278613090515137,0.794186532497406,0.06666666666666665,2.6457512378692627,0.9481368064880371
2.312568426132202,2.3505825996398926,-0.03801417350769043,0.7984139323234558,0.30000000000000004,3.0,0.953372597694397
2.3307909965515137,2.3189826011657715,0.011808395385742188,0.7875176668167114,0.06666666666666665,2.8284270763397217,0.9518365859985352
2.3348324298858643,2.2994225025177,0.03540992736816406,0.7818440198898315,1.0,4.898979663848877,0.9552552103996277
2.3027610778808594,2.310955762863159,-0.008194684982299805,0.7833589911460876,0.19999999999999996,0.0,0.9568368196487427
2.27370548248291,2.3260281085968018,-0.0523226261138916,0.7831701040267944,0.3666666666666667,5.291502475738525,0.9606293439865112
2.276388645172119,2.303149938583374,-0.026761293411254883,0.7793380618095398,0.06666666666666665,5.291502475738525,0.9640674591064453
2.2618355751037598,2.2855336666107178,-0.023698091506958008,0.7761934995651245,0.19999999999999996,0.0,0.9662352800369263
2.240619659423828,2.266541004180908,-0.025921344757080078,0.7753515243530273,1.0,5.385164737701416,0.9688196182250977
2.224627733230591,2.235637664794922,-0.011009931564331055,0.7724279761314392,1.0,4.582575798034668,0.970956027507782
2.1789727210998535,2.225663423538208,-0.04669070243835449,0.7673379778862,0.06666666666666665,3.1622776985168457,0.971111536026001
2.1836819648742676,2.1673567295074463,0.01632523536682129,0.7621002197265625,1.0,5.099019527435303,0.9733785390853882
2.1552467346191406,2.135711669921875,0.019535064697265625,0.7580733299255371,1.0,3.1622776985168457,0.9750769138336182
2.1367077827453613,2.104212760925293,0.03249502182006836,0.7524466514587402,0.033333333333333326,3.872983455657959,0.978868842124939
2.0879993438720703,2.0972113609313965,-0.009212017059326172,0.7568258047103882,0.6666666666666667,3.0,0.9794907569885254
2.0710973739624023,2.0677480697631836,0.00334930419921875,0.7431148290634155,1.0,1.0,0.982374370098114
2.048530101776123,2.039306640625,0.009223461151123047,0.742973804473877,0.1333333333333333,5.385164737701416,0.9826802015304565
2.0246026515960693,2.012423038482666,0.01217961311340332,0.733973503112793,0.4,3.0,0.9839217662811279
1.9978244304656982,1.9906492233276367,0.0071752071380615234,0.724621057510376,0.23333333333333328,3.0,0.9833182096481323
1.9844573736190796,1.9565229415893555,0.02793443202972412,0.7206964492797852,0.06666666666666665,0.0,0.982454240322113
1.9549684524536133,1.9433238506317139,0.011644601821899414,0.7170860171318054,0.033333333333333326,0.0,0.9811999797821045
1.911102533340454,1.9419406652450562,-0.03083813190460205,0.7203719615936279,1.0,5.291502475738525,0.9787782430648804
1.898792028427124,1.9037315845489502,-0.004939556121826172,0.718502402305603,0.7,5.291502475738525,0.9756385087966919
1.884354591369629,1.8856754302978516,-0.0013208389282226562,0.7181220054626465,1.0,0.0,0.973143994808197
1.8755168914794922,1.8676748275756836,0.007842063903808594,0.7158850431442261,1.0,0.0,0.969066321849823
1.8694829940795898,1.82425856590271,0.04522442817687988,0.706415593624115,1.0,0.0,0.966314971446991
1.8100913763046265,1.8358676433563232,-0.025776267051696777,0.7141596674919128,0.06666666666666665,5.196152210235596,0.9621102213859558
1.797331690788269,1.7829140424728394,0.014417648315429688,0.7010043859481812,1.0,1.0,0.953485369682312
1.7565155029296875,1.7577769756317139,-0.0012614727020263672,0.6918275356292725,1.0,2.2360680103302,0.9417328238487244
1.7245707511901855,1.7367057800292969,-0.012135028839111328,0.6945842504501343,1.0,4.358899116516113,0.9324392080307007
1.7049920558929443,1.7205617427825928,-0.015569686889648438,0.6862623691558838,1.0,4.242640495300293,0.9211316108703613
1.6916793584823608,1.6859195232391357,0.005759835243225098,0.6825339198112488,0.09999999999999998,5.4772257804870605,0.9137678146362305
1.6484984159469604,1.6565535068511963,-0.00805509090423584,0.6733899116516113,0.1333333333333333,4.4721360206604,0.9068379402160645
1.6187808513641357,1.6404719352722168,-0.021691083908081055,0.6663904190063477,0.30000000000000004,4.0,0.8997842669487
1.6033885478973389,1.61837899684906,-0.014990448951721191,0.6419636011123657,0.4,4.690415859222412,0.8892819285392761
1.5884588956832886,1.589325189590454,-0.0008662939071655273,0.6237930655479431,1.0,5.291502475738525,0.8807497024536133
1.5618184804916382,1.5715892314910889,-0.009770750999450684,0.6136066913604736,0.0,5.291502475738525,0.8738591074943542
1.5454249382019043,1.5449895858764648,0.0004353523254394531,0.5940315127372742,0.6666666666666667,0.0,0.8595184683799744
1.5319236516952515,1.5294421911239624,0.0024814605712890625,0.5893605947494507,0.2666666666666667,5.099019527435303,0.8510133624076843
1.5044212341308594,1.5112543106079102,-0.006833076477050781,0.5829418301582336,1.0,2.0,0.844657301902771
1.4852800369262695,1.4973901510238647,-0.012110114097595215,0.5783249139785767,0.06666666666666665,5.4772257804870605,0.8417072296142578
1.4815353155136108,1.4653050899505615,0.016230225563049316,0.5719203352928162,1.0,0.0,0.837092399597168
1.4507955312728882,1.4463194608688354,0.004476070404052734,0.5765526294708252,1.0,0.0,0.8409637808799744
1.4204416275024414,1.3981878757476807,0.022253751754760742,0.5826228260993958,0.1333333333333333,0.0,0.8477662801742554
1.3810389041900635,1.3852274417877197,-0.00418853759765625,0.5794293880462646,0.0,5.099019527435303,0.8426658511161804
1.353299856185913,1.3590339422225952,-0.005734086036682129,0.5704808235168457,1.0,2.6457512378692627,0.8360390663146973
1.3273344039916992,1.3260860443115234,0.0012483596801757812,0.5601699352264404,1.0,5.0,0.8291184902191162
1.2969709634780884,1.3092317581176758,-0.012260794639587402,0.553368866443634,1.0,5.291502475738525,0.8212616443634033
1.2593035697937012,1.2639325857162476,-0.004629015922546387,0.5379353165626526,1.0,5.291502475738525,0.819879412651062
1.189508080482483,1.1971405744552612,-0.00763249397277832,0.5284843444824219,0.1333333333333333,0.0,0.830020546913147
1.1101900339126587,1.1135320663452148,-0.0033420324325561523,0.5111657381057739,0.16666666666666663,0.0,0.8239890933036804
1.0408236980438232,1.0400084257125854,0.000815272331237793,0.491485595703125,1.0,4.0,0.8091109991073608
1.0006383657455444,0.9927667379379272,0.007871627807617188,0.47119900584220886,0.06666666666666665,4.0,0.7874399423599243
0.9554621577262878,0.9764703512191772,-0.021008193492889404,0.46496710181236267,1.0,5.291502475738525,0.807080864906311
0.9423906207084656,0.949053168296814,-0.006662547588348389,0.4649348855018616,1.0,4.898979663848877,0.8292417526245117
0.9282821416854858,0.9335128664970398,-0.005230724811553955,0.4782683253288269,1.0,2.6457512378692627,0.8702403903007507
0.9197052717208862,0.9180771708488464,0.001628100872039795,0.4853997230529785,0.4666666666666667,2.0,0.8800322413444519
0.9054681062698364,0.9028763771057129,0.002591729164123535,0.5070433616638184,0.06666666666666665,2.0,0.9069992899894714
0.910248875617981,0.8877067565917969,0.022542119026184082,0.5188744068145752,1.0,2.0,0.9098488688468933
0.9153001308441162,0.8946394920349121,0.0206606388092041,0.5416610240936279,0.19999999999999996,5.196152210235596,0.9315519332885742
0.91070556640625,0.9262421131134033,-0.01553654670715332,0.5587035417556763,0.033333333333333326,0.0,0.9274040460586548
0.9220811128616333,0.9344033002853394,-0.012322187423706055,0.5790190696716309,0.09999999999999998,0.0,0.9337773323059082
0.9430383443832397,0.9461550712585449,-0.0031167268753051758,0.59718918800354,0.033333333333333326,5.099019527435303,0.9415051341056824
0.9640415906906128,0.952628493309021,0.011413097381591797,0.6125050783157349,0.09999999999999998,4.690415859222412,0.9475398063659668
0.9624351859092712,0.9743058085441589,-0.011870622634887695,0.6264394521713257,1.0,3.7416574954986572,0.9471917152404785
0.9746425151824951,0.9762042760848999,-0.0015617609024047852,0.6421992778778076,1.0,2.4494898319244385,0.9476838111877441
1.0082416534423828,0.9678452014923096,0.04039645195007324,0.6505084037780762,1.0,2.6457512378692627,0.9597563147544861
1.0056356191635132,0.9839484095573425,0.021687209606170654,0.6649786233901978,0.1333333333333333,3.1622776985168457,0.951117217540741
0.9934812784194946,1.0055540800094604,-0.01207280158996582,0.6739934682846069,0.6,2.4494898319244385,0.9462242126464844
1.0022962093353271,0.9905753135681152,0.011720895767211914,0.6740445494651794,0.19999999999999996,5.385164737701416,0.9518458843231201
0.9922356605529785,0.9858779907226562,0.006357669830322266,0.6805180311203003,0.1333333333333333,5.385164737701416,0.9460443258285522
0.9797037839889526,0.9748287200927734,0.004875063896179199,0.6921883821487427,0.09999999999999998,1.7320507764816284,0.9388585090637207
0.9601137042045593,0.9692888259887695,-0.009175121784210205,0.7006076574325562,0.23333333333333328,2.6457512378692627,0.9380170702934265
0.9473015666007996,0.9581507444381714,-0.010849177837371826,0.706200361251831,0.033333333333333326,2.4494898319244385,0.9381970763206482
0.9331567287445068,0.9560891389846802,-0.02293241024017334,0.7114278674125671,1.0,2.2360680103302,0.9421786069869995
0.931032121181488,0.9363467693328857,-0.005314648151397705,0.7131800651550293,0.033333333333333326,3.1622776985168457,0.9473015666007996
0.9432682991027832,0.9177033305168152,0.025564968585968018,0.7113268375396729,0.06666666666666665,3.0,0.9504057765007019
0.9171289801597595,0.9191197156906128,-0.0019907355308532715,0.7243472933769226,0.16666666666666663,5.196152210235596,0.9504659175872803
0.9235320091247559,0.9238190650939941,-0.00028705596923828125,0.7309395670890808,0.033333333333333326,4.4721360206604,0.9507486820220947
0.9392609596252441,0.9317132830619812,0.0075476765632629395,0.7285313606262207,0.1333333333333333,4.4721360206604,0.9436177015304565
0.9569193720817566,0.9413399696350098,0.015579402446746826,0.7331098914146423,0.19999999999999996,0.0,0.9390894770622253
0.9668003916740417,0.9669511318206787,-0.0001507401466369629,0.746347188949585,0.09999999999999998,0.0,0.9414183497428894
0.9831023216247559,0.9851976633071899,-0.002095341682434082,0.7487208843231201,1.0,5.099019527435303,0.9393320083618164
1.0038020610809326,1.000436544418335,0.0033655166625976562,0.7462400197982788,0.33333333333333337,5.099019527435303,0.9317827224731445
1.0160248279571533,1.0238505601882935,-0.007825732231140137,0.7459614276885986,1.0,5.291502475738525,0.924982488155365
1.035773754119873,1.0408504009246826,-0.00507664680480957,0.7687468528747559,1.0,3.7416574954986572,0.9421495795249939
1.0553431510925293,1.0594969987869263,-0.004153847694396973,0.7547757029533386,1.0,3.316624879837036,0.9229764938354492
1.0644339323043823,1.088887095451355,-0.024453163146972656,0.7528938055038452,0.1333333333333333,2.2360680103302,0.9195257425308228
1.1007826328277588,1.095841646194458,0.004940986633300781,0.7614795565605164,1.0,2.6457512378692627,0.924174427986145
1.1157238483428955,1.1214295625686646,-0.005705714225769043,0.7744401693344116,0.06666666666666665,5.196152210235596,0.9341051578521729
1.1513173580169678,1.1315546035766602,0.019762754440307617,0.7549123764038086,0.4,0.0,0.9131056666374207
1.1696667671203613,1.152565360069275,0.017101407051086426,0.7445254325866699,0.033333333333333326,4.690415859222412,0.899470329284668
1.180416464805603,1.1783554553985596,0.002061009407043457,0.7395318746566772,0.1333333333333333,2.0,0.8870636820793152
1.177541971206665,1.2081279754638672,-0.03058600425720215,0.7272822260856628,0.09999999999999998,5.099019527435303,0.866379976272583
1.2036802768707275,1.209639310836792,-0.005959033966064453,0.7243231534957886,1.0,5.099019527435303,0.8756493330001831
1.2112185955047607,1.2227810621261597,-0.011562466621398926,0.7158934473991394,1.0,1.7320507764816284,0.8532597422599792
1.2343666553497314,1.2155747413635254,0.018791913986206055,0.7146779298782349,0.2666666666666667,2.0,0.8805448412895203
1.2314516305923462,1.2318637371063232,-0.0004121065139770508,0.6986206769943237,0.1333333333333333,2.0,0.848588228225708
1.2449029684066772,1.2341015338897705,0.010801434516906738,0.6955873966217041,1.0,3.1622776985168457,0.8678005933761597
1.2481420040130615,1.2417254447937012,0.0064165592193603516,0.6938125491142273,0.1333333333333333,4.795831680297852,0.8612274527549744
1.2549101114273071,1.2435302734375,0.011379837989807129,0.6865224838256836,0.09999999999999998,0.0,0.8596090078353882
1.2439980506896973,1.2584389448165894,-0.01444089412689209,0.6754076480865479,0.033333333333333326,0.0,0.8506996631622314
1.2414616346359253,1.2643237113952637,-0.02286207675933838,0.6714186668395996,0.09999999999999998,0.0,0.8513501882553101
1.2529346942901611,1.2493115663528442,0.0036231279373168945,0.657019317150116,0.23333333333333328,5.385164737701416,0.8716354370117188
1.2420353889465332,1.2585444450378418,-0.016509056091308594,0.6580309271812439,1.0,1.4142135381698608,0.864109992980957
1.260098934173584,1.232830286026001,0.027268648147583008,0.6520368456840515,1.0,2.2360680103302,0.8414270281791687
1.2252953052520752,1.2537683248519897,-0.02847301959991455,0.6409953236579895,1.0,5.099019527435303,0.8362605571746826
1.2220113277435303,1.238221526145935,-0.016210198402404785,0.6488111019134521,1.0,5.196152210235596,0.8291726112365723
1.2300784587860107,1.208770513534546,0.021307945251464844,0.6337192058563232,0.033333333333333326,1.7320507764816284,0.8145775198936462
1.2133631706237793,1.1985974311828613,0.014765739440917969,0.6293241381645203,0.033333333333333326,5.099019527435303,0.8103998899459839
1.200068473815918,1.1872282028198242,0.01284027099609375,0.6204991936683655,0.1333333333333333,5.0,0.80243319272995
1.1765611171722412,1.1888673305511475,-0.01230621337890625,0.6151278614997864,1.0,2.2360680103302,0.8115859031677246
1.1436562538146973,1.2014861106872559,-0.057829856872558594,0.6138870120048523,0.09999999999999998,2.6457512378692627,0.821144700050354
1.1778377294540405,1.152557134628296,0.02528059482574463,0.6069379448890686,0.1333333333333333,2.6457512378692627,0.8100805282592773
1.159438133239746,1.1513246297836304,0.008113503456115723,0.6124677658081055,1.0,2.0,0.8410695791244507
1.1598877906799316,1.1410133838653564,0.018874406814575195,0.6056026220321655,0.16666666666666663,5.291502475738525,0.8242124915122986
1.140129566192627,1.1498839855194092,-0.009754419326782227,0.6072094440460205,0.1333333333333333,5.4772257804870605,0.8461577296257019
1.1281132698059082,1.1501884460449219,-0.022075176239013672,0.610883355140686,0.23333333333333328,2.8284270763397217,0.8708910346031189
1.13016939163208,1.1481647491455078,-0.017995357513427734,0.6153609156608582,0.06666666666666665,4.690415859222412,0.8640398979187012
1.157339334487915,1.1170194149017334,0.04031991958618164,0.6223560571670532,0.06666666666666665,0.0,0.8733423948287964
1.1292669773101807,1.1439765691757202,-0.01470959186553955,0.6214818954467773,1.0,0.0,0.8772364854812622
1.1610389947891235,1.134953260421753,0.026085734367370605,0.6243778467178345,0.0,5.291502475738525,0.8756921291351318
1.1526744365692139,1.1650159358978271,-0.012341499328613281,0.6264431476593018,0.2666666666666667,5.291502475738525,0.9090756773948669
1.1697250604629517,1.175812005996704,-0.006086945533752441,0.6378182768821716,1.0,5.0,0.9221354722976685
1.1777465343475342,1.1912052631378174,-0.013458728790283203,0.6488598585128784,1.0,2.0,0.9195255041122437
1.191150426864624,1.203376293182373,-0.012225866317749023,0.6416060924530029,1.0,2.6457512378692627,0.9317883849143982
1.2149701118469238,1.2005727291107178,0.014397382736206055,0.637374997138977,0.06666666666666665,4.690415859222412,0.9349839091300964
1.2080371379852295,1.22304105758667,-0.01500391960144043,0.6417073011398315,1.0,5.4772257804870605,0.9480915069580078
1.2371082305908203,1.210707664489746,0.02640056610107422,0.6479911804199219,0.16666666666666663,1.4142135381698608,0.9375604391098022
1.2311803102493286,1.2361259460449219,-0.004945635795593262,0.6468533873558044,0.033333333333333326,1.7320507764816284,0.943930983543396
1.2507824897766113,1.2348943948745728,0.015888094902038574,0.6427823305130005,0.2666666666666667,2.2360680103302,0.9439104795455933
1.2388367652893066,1.2628252506256104,-0.02398848533630371,0.6204275488853455,1.0,2.2360680103302,0.9376580119132996
1.2534618377685547,1.2675323486328125,-0.014070510864257812,0.643567681312561,0.0,2.8284270763397217,0.9442216753959656
1.2575029134750366,1.2590680122375488,-0.001565098762512207,0.6478766798973083,0.06666666666666665,2.8284270763397217,0.9379408359527588
1.2595577239990234,1.2567517757415771,0.002805948257446289,0.6518680453300476,0.033333333333333326,3.464101552963257,0.9340585470199585
1.2550652027130127,1.2623804807662964,-0.007315278053283691,0.6466481685638428,0.1333333333333333,3.0,0.9260525703430176
1.2686704397201538,1.24802827835083,0.02064216136932373,0.6623241901397705,0.033333333333333326,2.0,0.9116787314414978
1.2582738399505615,1.2482235431671143,0.010050296783447266,0.6599456667900085,0.23333333333333328,1.4142135381698608,0.9143370389938354
1.2544279098510742,1.2409937381744385,0.013434171676635742,0.6734156608581543,0.09999999999999998,5.291502475738525,0.9108514189720154
1.241713047027588,1.2436435222625732,-0.0019304752349853516,0.6775243282318115,0.3666666666666667,5.0,0.9174811244010925
1.2397150993347168,1.2383311986923218,0.0013839006423950195,0.6779106855392456,0.06666666666666665,5.0,0.9149545431137085
1.225292682647705,1.247607946395874,-0.022315263748168945,0.6701388359069824,0.06666666666666665,5.291502475738525,0.9279197454452515
1.239383578300476,1.2301336526870728,0.00924992561340332,0.6828152537345886,0.06666666666666665,5.291502475738525,0.916008710861206
1.2462345361709595,1.2190784215927124,0.02715611457824707,0.6931920051574707,1.0,5.0,0.9186455607414246
1.239390254020691,1.2223948240280151,0.01699542999267578,0.6882882118225098,0.16666666666666663,3.0,0.9240803718566895
1.2294751405715942,1.2305506467819214,-0.0010755062103271484,0.6761215925216675,1.0,4.898979663848877,0.9276520609855652
1.228847861289978,1.2301349639892578,-0.0012871026992797852,0.6753353476524353,0.06666666666666665,0.0,0.9221649169921875
1.2275704145431519,1.2276586294174194,-8.821487426757812e-05,0.6758613586425781,1.0,5.099019527435303,0.9228161573410034
1.2377474308013916,1.2159960269927979,0.02175140380859375,0.6817421913146973,0.16666666666666663,2.2360680103302,0.9165745973587036
1.2300786972045898,1.219279408454895,0.010799288749694824,0.6910132765769958,0.19999999999999996,1.7320507764816284,0.9307236671447754
1.208605170249939,1.2351250648498535,-0.02651989459991455,0.6624541282653809,1.0,1.7320507764816284,0.9206830263137817
1.2132365703582764,1.231476068496704,-0.018239498138427734,0.6861016154289246,1.0,2.6457512378692627,0.9402561187744141
1.219252109527588,1.2211873531341553,-0.0019352436065673828,0.6810624003410339,0.1333333333333333,1.7320507764816284,0.9270896315574646
1.216809630393982,1.2203123569488525,-0.0035027265548706055,0.6786162853240967,0.033333333333333326,5.385164737701416,0.9267747402191162
1.2089978456497192,1.2219619750976562,-0.012964129447937012,0.6714051961898804,0.06666666666666665,0.0,0.9225462675094604
1.2200874090194702,1.2047204971313477,0.015366911888122559,0.6872088313102722,0.16666666666666663,5.385164737701416,0.934174656867981
1.20089852809906,1.2162069082260132,-0.015308380126953125,0.6745995283126831,0.06666666666666665,2.0,0.9312313795089722
1.1953966617584229,1.2118511199951172,-0.016454458236694336,0.6718370318412781,0.033333333333333326,2.2360680103302,0.9284340143203735
1.1993169784545898,1.1983747482299805,0.000942230224609375,0.69829261302948,1.0,2.2360680103302,0.9397286176681519
1.1941405534744263,1.192047119140625,0.0020934343338012695,0.6943990588188171,1.0,2.0,0.9360169768333435
1.1829161643981934,1.1922411918640137,-0.009325027465820312,0.6943758726119995,0.033333333333333326,1.7320507764816284,0.9331263303756714
1.1872692108154297,1.174712896347046,0.012556314468383789,0.7082220911979675,0.09999999999999998,5.099019527435303,0.9345366358757019
1.167576551437378,1.1810065507888794,-0.013429999351501465,0.7044675350189209,0.06666666666666665,4.582575798034668,0.9330943822860718
1.1616567373275757,1.1768970489501953,-0.015240311622619629,0.7071649432182312,0.09999999999999998,2.2360680103302,0.9376770853996277
1.1618856191635132,1.1604268550872803,0.0014587640762329102,0.7213571071624756,0.033333333333333326,4.898979663848877,0.9370498657226562
1.146389365196228,1.165590763092041,-0.01920139789581299,0.7207341194152832,0.1333333333333333,4.0,0.9403901100158691
1.136070728302002,1.162491798400879,-0.026421070098876953,0.7112632989883423,1.0,4.0,0.9335348606109619
1.1433765888214111,1.142451286315918,0.0009253025054931641,0.7272242903709412,0.30000000000000004,5.385164737701416,0.9269628524780273
1.1358263492584229,1.1400445699691772,-0.0042182207107543945,0.7254049777984619,0.19999999999999996,5.385164737701416,0.9255849123001099
1.1364589929580688,1.1331024169921875,0.0033565759658813477,0.7313108444213867,1.0,0.0,0.9288727641105652
1.1347405910491943,1.126570224761963,0.008170366287231445,0.7274341583251953,0.4666666666666667,5.196152210235596,0.9157896041870117
1.1185437440872192,1.1331849098205566,-0.014641165733337402,0.7332072257995605,1.0,5.196152210235596,0.941210925579071
1.1389728784561157,1.1061742305755615,0.0327986478805542,0.7325393557548523,0.033333333333333326,5.099019527435303,0.9146422743797302
1.1069141626358032,1.126112699508667,-0.01919853687286377,0.7255762815475464,1.0,2.4494898319244385,0.9197554588317871
1.1139557361602783,1.1060718297958374,0.007883906364440918,0.7337824106216431,1.0,5.291502475738525,0.9178509712219238
1.104731559753418,1.1030116081237793,0.0017199516296386719,0.7190949320793152,0.09999999999999998,0.0,0.9064652323722839
1.1166820526123047,1.0836918354034424,0.032990217208862305,0.7326580882072449,1.0,5.196152210235596,0.9038373231887817
1.0972193479537964,1.0909621715545654,0.006257176399230957,0.7315537333488464,0.1333333333333333,5.196152210235596,0.9014614820480347
1.0899989604949951,1.0925235748291016,-0.0025246143341064453,0.7330998182296753,0.06666666666666665,5.291502475738525,0.9071981310844421
1.075579047203064,1.0939111709594727,-0.01833212375640869,0.7351333498954773,1.0,5.291502475738525,0.9078531265258789
1.0824228525161743,1.078819751739502,0.0036031007766723633,0.735805869102478,1.0,5.291502475738525,0.9066586494445801
1.0905733108520508,1.0668330192565918,0.023740291595458984,0.7254642844200134,0.09999999999999998,5.291502475738525,0.8955039978027344
1.0749619007110596,1.0640681982040405,0.010893702507019043,0.7255691885948181,1.0,5.291502475738525,0.8990992307662964
1.0696332454681396,1.0632619857788086,0.006371259689331055,0.7258028388023376,0.06666666666666665,5.291502475738525,0.8954238891601562
1.0608789920806885,1.05997896194458,0.0009000301361083984,0.7265114784240723,1.0,4.795831680297852,0.9080653190612793
1.0550212860107422,1.0536494255065918,0.0013718605041503906,0.7185859680175781,0.06666666666666665,3.1622776985168457,0.8995027542114258
1.0516165494918823,1.052067756652832,-0.00045120716094970703,0.7200128436088562,1.0,2.0,0.8999447822570801
1.0556697845458984,1.0454238653182983,0.010245919227600098,0.7164163589477539,0.06666666666666665,2.0,0.9008042216300964
1.045466661453247,1.0493957996368408,-0.00392913818359375,0.710000216960907,1.0,2.8284270763397217,0.9145476818084717
1.0532420873641968,1.0459401607513428,0.007301926612854004,0.7089600563049316,0.23333333333333328,2.2360680103302,0.9089983701705933
1.0480501651763916,1.0544770956039429,-0.0064269304275512695,0.7106431722640991,0.09999999999999998,2.4494898319244385,0.9136320948600769
1.0524890422821045,1.0621265172958374,-0.00963747501373291,0.7043291330337524,0.033333333333333326,2.0,0.9145078659057617
1.0523645877838135,1.0706334114074707,-0.018268823623657227,0.6982252597808838,0.09999999999999998,2.0,0.9198658466339111
1.0669782161712646,1.0708287954330444,-0.003850579261779785,0.7068343162536621,0.16666666666666663,1.4142135381698608,0.925269603729248
1.0754477977752686,1.0780411958694458,-0.002593398094177246,0.7101542353630066,0.1333333333333333,3.316624879837036,0.9305821657180786
1.0887072086334229,1.0829843282699585,0.0057228803634643555,0.7149635553359985,0.06666666666666665,3.464101552963257,0.9292652010917664
1.0917028188705444,1.098116397857666,-0.006413578987121582,0.7103060483932495,0.1333333333333333,3.464101552963257,0.9369934797286987
1.1197822093963623,1.0870025157928467,0.032779693603515625,0.7183835506439209,0.0,3.872983455657959,0.949507474899292
1.1114306449890137,1.1113135814666748,0.00011706352233886719,0.7179025411605835,0.06666666666666665,5.099019527435303,0.9437779188156128
1.1247563362121582,1.1212399005889893,0.0035164356231689453,0.7133874893188477,0.30000000000000004,0.0,0.9521095156669617
1.146289348602295,1.1193978786468506,0.026891469955444336,0.7193869352340698,0.16666666666666663,5.0,0.9548491835594177
1.1488287448883057,1.1360416412353516,0.012787103652954102,0.7161267995834351,0.43333333333333335,2.4494898319244385,0.9562713503837585
1.1428061723709106,1.1567482948303223,-0.013942122459411621,0.7111691236495972,0.1333333333333333,5.196152210235596,0.9532781839370728
1.1629465818405151,1.1429486274719238,0.01999795436859131,0.7209644317626953,1.0,4.4721360206604,0.9537221789360046
1.1619081497192383,1.1411972045898438,0.02071094512939453,0.721339225769043,1.0,3.605551242828369,0.953286349773407
1.166998028755188,1.143885850906372,0.023112177848815918,0.7154836654663086,0.16666666666666663,4.0,0.9547132849693298
1.1390178203582764,1.174896478652954,-0.035878658294677734,0.7067182064056396,0.09999999999999998,4.123105525970459,0.9464628100395203
1.1475870609283447,1.1731457710266113,-0.0255587100982666,0.707460880279541,1.0,5.291502475738525,0.9569529294967651
1.1711748838424683,1.1542680263519287,0.01690685749053955,0.7107040286064148,0.33333333333333337,1.7320507764816284,0.9485810995101929
1.1691908836364746,1.1638665199279785,0.005324363708496094,0.7089800834655762,0.43333333333333335,1.4142135381698608,0.9510933756828308
1.1705293655395508,1.1672561168670654,0.0032732486724853516,0.7030296325683594,0.43333333333333335,5.385164737701416,0.9518754482269287
1.1574441194534302,1.1810226440429688,-0.023578524589538574,0.7047057151794434,1.0,5.291502475738525,0.9601134657859802
1.7361781597137451,1.7417418956756592,-0.0055637359619140625,0.7024515867233276,1.0,1.4142135381698608,0.9423599243164062
1.6296918392181396,1.6315231323242188,-0.0018312931060791016,0.6772104501724243,0.06666666666666665,0.0,0.9260580539703369
1.588710069656372,1.582521915435791,0.006188154220581055,0.6698607206344604,0.033333333333333326,1.0,0.9242343306541443
1.5560506582260132,1.5407416820526123,0.015308976173400879,0.6585390567779541,0.033333333333333326,5.385164737701416,0.915107250213623
1.5249841213226318,1.515149474143982,0.009834647178649902,0.6482112407684326,1.0,5.0,0.904594898223877
1.5019581317901611,1.4869035482406616,0.015054583549499512,0.6379389762878418,0.06666666666666665,5.0,0.897926926612854
1.4596583843231201,1.4837753772735596,-0.024116992950439453,0.6272624731063843,0.0,4.690415859222412,0.8863300681114197
1.44606614112854,1.4521324634552002,-0.006066322326660156,0.617570161819458,0.0,3.0,0.8838210105895996
1.4320151805877686,1.441530466079712,-0.00951528549194336,0.6089668273925781,0.033333333333333326,5.385164737701416,0.8819953203201294
1.431001901626587,1.4074594974517822,0.023542404174804688,0.5990999937057495,1.0,5.385164737701416,0.8820934295654297
1.4035382270812988,1.4034370183944702,0.00010120868682861328,0.5941033959388733,0.16666666666666663,1.4142135381698608,0.8822183012962341
1.384042739868164,1.3980262279510498,-0.013983488082885742,0.5905686616897583,1.0,5.385164737701416,0.8838504552841187
1.365635871887207,1.3690910339355469,-0.0034551620483398438,0.5855855941772461,0.2666666666666667,5.4772257804870605,0.8841246366500854
1.3553619384765625,1.3525761365890503,0.002785801887512207,0.582848310470581,0.033333333333333326,2.2360680103302,0.8883049488067627
1.3446893692016602,1.3432385921478271,0.0014507770538330078,0.5793514251708984,1.0,5.0,0.8902357816696167
1.3255976438522339,1.3424365520477295,-0.016838908195495605,0.5787256956100464,0.033333333333333326,5.291502475738525,0.8940526843070984
1.3265670537948608,1.3185219764709473,0.008045077323913574,0.5763263702392578,0.033333333333333326,1.7320507764816284,0.9002119898796082
1.3157092332839966,1.3123350143432617,0.0033742189407348633,0.5795024633407593,1.0,2.6457512378692627,0.9138379096984863
1.311065673828125,1.2997093200683594,0.011356353759765625,0.5840432047843933,0.0,4.898979663848877,0.9285629987716675
1.302302360534668,1.2946828603744507,0.007619500160217285,0.5881840586662292,0.16666666666666663,5.0,0.9408507347106934
1.3022592067718506,1.2894110679626465,0.012848138809204102,0.5909453630447388,1.0,2.8284270763397217,0.9512534141540527
1.2909802198410034,1.2929105758666992,-0.0019303560256958008,0.5968620777130127,0.06666666666666665,5.196152210235596,0.9621158838272095
1.2857394218444824,1.2976688146591187,-0.01192939281463623,0.6033860445022583,0.033333333333333326,5.385164737701416,0.9702833890914917
1.2936294078826904,1.2945053577423096,-0.0008759498596191406,0.6062483191490173,0.19999999999999996,1.4142135381698608,0.975176215171814
1.3078434467315674,1.287752628326416,0.020090818405151367,0.6055681109428406,1.0,5.385164737701416,0.9765070676803589
1.301309585571289,1.2946488857269287,0.0066606998443603516,0.6070467829704285,0.16666666666666663,4.795831680297852,0.9774219989776611
1.294063687324524,1.3006188869476318,-0.00655519962310791,0.6100067496299744,0.09999999999999998,4.795831680297852,0.9790972471237183
1.2959153652191162,1.3000984191894531,-0.004183053970336914,0.6107468605041504,1.0,0.0,0.9793882369995117
1.2957911491394043,1.3061896562576294,-0.010398507118225098,0.612532913684845,0.033333333333333326,0.0,0.9787129163742065
1.2983767986297607,1.2998936176300049,-0.0015168190002441406,0.6154912114143372,0.033333333333333326,0.0,0.9797059893608093
1.300452709197998,1.3002922534942627,0.00016045570373535156,0.616645336151123,1.0,5.196152210235596,0.9780036211013794
1.2983064651489258,1.294642448425293,0.0036640167236328125,0.6210988163948059,0.23333333333333328,5.196152210235596,0.9771839380264282
1.3138370513916016,1.28171968460083,0.032117366790771484,0.625710129737854,1.0,5.291502475738525,0.9758356809616089
1.2958894968032837,1.2920210361480713,0.0038684606552124023,0.6307333707809448,1.0,2.0,0.9741822481155396
1.297046184539795,1.2853007316589355,0.011745452880859375,0.6322869062423706,1.0,3.0,0.9708007574081421
1.2862567901611328,1.2914972305297852,-0.005240440368652344,0.6330693960189819,1.0,3.0,0.9673929214477539
1.2837995290756226,1.2897229194641113,-0.0059233903884887695,0.6331855654716492,0.09999999999999998,2.2360680103302,0.9642846584320068
1.2829047441482544,1.2857104539871216,-0.0028057098388671875,0.6335240602493286,1.0,2.0,0.9618668556213379
1.283648133277893,1.280116319656372,0.003531813621520996,0.6328417062759399,0.06666666666666665,1.7320507764816284,0.9591102600097656
1.2751699686050415,1.2838163375854492,-0.008646368980407715,0.6310102939605713,0.06666666666666665,5.291502475738525,0.954046905040741
1.289762258529663,1.262424349784851,0.02733790874481201,0.6285610198974609,0.23333333333333328,5.196152210235596,0.9486873149871826
1.2784833908081055,1.2706425189971924,0.007840871810913086,0.6269779801368713,0.06666666666666665,2.4494898319244385,0.9435297846794128
1.285203218460083,1.260043978691101,0.025159239768981934,0.6259829998016357,0.09999999999999998,2.6457512378692627,0.9384562373161316
1.2686522006988525,1.2684097290039062,0.00024247169494628906,0.625752329826355,0.033333333333333326,2.2360680103302,0.9339143633842468
1.2733473777770996,1.265068769454956,0.008278608322143555,0.6248030662536621,0.06666666666666665,1.7320507764816284,0.929274320602417
1.2794111967086792,1.2558547258377075,0.02355647087097168,0.6209478974342346,1.0,2.6457512378692627,0.920965850353241
1.263556718826294,1.2728936672210693,-0.00933694839477539,0.6214972138404846,0.09999999999999998,2.8284270763397217,0.9183764457702637
1.2695902585983276,1.266510248184204,0.003080010414123535,0.6221857070922852,0.16666666666666663,2.0,0.9184314012527466
1.2737069129943848,1.2622734308242798,0.01143348217010498,0.6180509328842163,0.1333333333333333,1.7320507764816284,0.9100791811943054
1.2699549198150635,1.263396978378296,0.006557941436767578,0.6192936301231384,0.033333333333333326,2.0,0.909604549407959
1.258988380432129,1.269258975982666,-0.01027059555053711,0.6133399605751038,0.06666666666666665,1.7320507764816284,0.8972266912460327
1.2663660049438477,1.259569525718689,0.006796479225158691,0.6145504713058472,0.16666666666666663,1.7320507764816284,0.9003929495811462
1.2636640071868896,1.2586925029754639,0.004971504211425781,0.6139144897460938,0.09999999999999998,3.316624879837036,0.8998357057571411
1.2541353702545166,1.262494444847107,-0.008359074592590332,0.6112982630729675,0.033333333333333326,3.1622776985168457,0.8933490514755249
1.252895474433899,1.2697869539260864,-0.0168914794921875,0.6094831228256226,0.06666666666666665,1.4142135381698608,0.8888826370239258
1.2680286169052124,1.2575569152832031,0.010471701622009277,0.6098676919937134,0.06666666666666665,1.7320507764816284,0.8884329199790955
1.2589092254638672,1.278383493423462,-0.019474267959594727,0.6066460013389587,0.033333333333333326,2.6457512378692627,0.880530834197998
1.2721736431121826,1.2722973823547363,-0.00012373924255371094,0.610790491104126,0.06666666666666665,2.8284270763397217,0.889155387878418
1.2661066055297852,1.2753981351852417,-0.009291529655456543,0.6074624061584473,0.30000000000000004,5.385164737701416,0.8829611539840698
1.2852269411087036,1.255832314491272,0.02939462661743164,0.6061481833457947,0.033333333333333326,5.385164737701416,0.8810868263244629
1.2712576389312744,1.2681100368499756,0.003147602081298828,0.6020992994308472,0.033333333333333326,5.385164737701416,0.8708434104919434
1.266269564628601,1.269986867904663,-0.0037173032760620117,0.6040636301040649,0.06666666666666665,5.196152210235596,0.8753151893615723
1.2653238773345947,1.2691057920455933,-0.003781914710998535,0.6037954688072205,0.23333333333333328,5.196152210235596,0.874633252620697
1.2664374113082886,1.258340835571289,0.008096575736999512,0.6025105714797974,0.033333333333333326,5.385164737701416,0.8731934428215027
1.2600919008255005,1.2590006589889526,0.0010912418365478516,0.6024791598320007,1.0,1.7320507764816284,0.875319242477417
1.2560769319534302,1.2503098249435425,0.005767107009887695,0.5975798964500427,0.033333333333333326,5.291502475738525,0.866096019744873
1.2808326482772827,1.2623605728149414,0.01847207546234131,0.5957980155944824,1.0,5.291502475738525,0.8638272285461426
1.278287410736084,1.255889654159546,0.022397756576538086,0.5988752245903015,0.09999999999999998,5.291502475738525,0.8681211471557617
1.256394624710083,1.2609089612960815,-0.004514336585998535,0.5983560085296631,1.0,5.196152210235596,0.8703581690788269
1.2594091892242432,1.2580007314682007,0.0014084577560424805,0.5929216146469116,0.033333333333333326,2.0,0.8607568740844727
1.2628544569015503,1.2591545581817627,0.0036998987197875977,0.591549277305603,0.06666666666666665,5.196152210235596,0.8612789511680603
1.253906488418579,1.2635607719421387,-0.00965428352355957,0.5901693105697632,1.0,5.291502475738525,0.8621450662612915
1.2621479034423828,1.2514312267303467,0.010716676712036133,0.5872019529342651,0.06666666666666665,2.2360680103302,0.862273097038269
1.2649106979370117,1.2538516521453857,0.011059045791625977,0.5839273929595947,1.0,2.4494898319244385,0.8616251945495605
1.2646231651306152,1.2490708827972412,0.015552282333374023,0.5782221555709839,0.09999999999999998,5.196152210235596,0.8548595309257507
1.262274980545044,1.2621787786483765,9.620189666748047e-05,0.5760686993598938,0.09999999999999998,5.385164737701416,0.8578394651412964
1.2720274925231934,1.2590317726135254,0.012995719909667969,0.5729118585586548,1.0,5.385164737701416,0.8583428263664246
1.271131992340088,1.2604129314422607,0.010719060897827148,0.5652121305465698,0.06666666666666665,5.196152210235596,0.8450292348861694
1.2736512422561646,1.2738988399505615,-0.00024759769439697266,0.5641891956329346,0.09999999999999998,2.4494898319244385,0.8517765402793884
1.272072672843933,1.2733314037322998,-0.0012587308883666992,0.5567370057106018,0.09999999999999998,2.2360680103302,0.8377174139022827
1.273921251296997,1.2643184661865234,0.009602785110473633,0.549359917640686,1.0,5.291502475738525,0.8249003291130066
1.2756996154785156,1.260131597518921,0.015568017959594727,0.5441567897796631,0.033333333333333326,5.4772257804870605,0.8294920921325684
1.2808406352996826,1.2440500259399414,0.03679060935974121,0.5359084606170654,1.0,2.0,0.814520537853241
1.2602035999298096,1.242021918296814,0.018181681632995605,0.5309979915618896,0.09999999999999998,2.2360680103302,0.8044342994689941
1.241098165512085,1.2299612760543823,0.011136889457702637,0.530632734298706,0.09999999999999998,1.4142135381698608,0.7999342679977417
1.235764503479004,1.207585096359253,0.028179407119750977,0.5261270999908447,0.06666666666666665,2.2360680103302,0.7885011434555054
1.2109870910644531,1.2078053951263428,0.0031816959381103516,0.5266523957252502,1.0,2.6457512378692627,0.7905394434928894
1.212334156036377,1.1945600509643555,0.017774105072021484,0.5234566926956177,0.0,1.4142135381698608,0.7864617109298706
1.2075386047363281,1.1918665170669556,0.01567208766937256,0.522333562374115,0.1333333333333333,5.385164737701416,0.794439971446991
1.1917858123779297,1.2018616199493408,-0.010075807571411133,0.5234224796295166,0.033333333333333326,5.0,0.7960247993469238
1.183281421661377,1.2044241428375244,-0.02114272117614746,0.5268195867538452,0.033333333333333326,2.8284270763397217,0.7980512380599976
1.2083415985107422,1.180511236190796,0.02783036231994629,0.5194681882858276,0.19999999999999996,4.795831680297852,0.7906996607780457
1.2094128131866455,1.1812596321105957,0.028153181076049805,0.5237793922424316,0.033333333333333326,0.0,0.8042280077934265
1.198084831237793,1.2039389610290527,-0.005854129791259766,0.5310907363891602,0.033333333333333326,5.291502475738525,0.8096156120300293
1.192752718925476,1.2139451503753662,-0.021192431449890137,0.5320543646812439,1.0,1.7320507764816284,0.8135491609573364
1.201764464378357,1.2112938165664673,-0.009529352188110352,0.5311088562011719,0.16666666666666663,5.385164737701416,0.8099784851074219
1.215419054031372,1.2049109935760498,0.010508060455322266,0.531960129737854,0.23333333333333328,4.795831680297852,0.8158594369888306
1.196415662765503,1.2345199584960938,-0.03810429573059082,0.5398189425468445,1.0,2.8284270763397217,0.8223931193351746
1.2335131168365479,1.21474289894104,0.018770217895507812,0.5363268256187439,1.0,3.1622776985168457,0.8203659057617188
1.2103914022445679,1.2408318519592285,-0.030440449714660645,0.5428463816642761,0.06666666666666665,2.6457512378692627,0.8277429342269897
1.2138378620147705,1.242468237876892,-0.028630375862121582,0.5454304218292236,0.033333333333333326,2.8284270763397217,0.8292531967163086
1.2230887413024902,1.2235110998153687,-0.00042235851287841797,0.5443255305290222,1.0,4.690415859222412,0.8300127387046814
1.2419862747192383,1.2101253271102905,0.031860947608947754,0.5437865257263184,0.23333333333333328,5.291502475738525,0.8266276121139526
1.2368505001068115,1.2412526607513428,-0.00440216064453125,0.5505997538566589,0.09999999999999998,5.291502475738525,0.8298527598381042
1.2853630781173706,1.2318248748779297,0.05353820323944092,0.559154748916626,0.23333333333333328,5.385164737701416,0.847364604473114
1.2660281658172607,1.293100118637085,-0.02707195281982422,0.5716572999954224,0.0,1.4142135381698608,0.8463883399963379
1.2858103513717651,1.2954814434051514,-0.00967109203338623,0.5699998140335083,0.2666666666666667,5.385164737701416,0.8438037633895874
1.290993094444275,1.2750964164733887,0.01589667797088623,0.5720984935760498,1.0,3.7416574954986572,0.8444456458091736
1.2735989093780518,1.2559642791748047,0.01763463020324707,0.5736273527145386,0.06666666666666665,4.123105525970459,0.8245767951011658
1.2762441635131836,1.2250818014144897,0.05116236209869385,0.5681594610214233,1.0,2.0,0.8288576602935791
1.249997854232788,1.2209575176239014,0.02904033660888672,0.5722866058349609,0.033333333333333326,2.4494898319244385,0.8334380984306335
1.2267262935638428,1.214125633239746,0.01260066032409668,0.5736418962478638,0.033333333333333326,5.0,0.8216620683670044
1.1978908777236938,1.209869623184204,-0.011978745460510254,0.5756868124008179,1.0,5.0,0.8087906837463379
1.2022062540054321,1.179267406463623,0.022938847541809082,0.5679614543914795,0.5333333333333333,2.8284270763397217,0.7911984920501709
1.1763767004013062,1.1717114448547363,0.004665255546569824,0.5649921298027039,0.033333333333333326,4.795831680297852,0.7885568141937256
1.1511414051055908,1.1499452590942383,0.001196146011352539,0.5630307197570801,0.09999999999999998,5.291502475738525,0.7823646068572998
1.1468698978424072,1.111107349395752,0.03576254844665527,0.5483460426330566,0.16666666666666663,2.2360680103302,0.7553322315216064
1.1087630987167358,1.0987459421157837,0.010017156600952148,0.5471099615097046,1.0,2.4494898319244385,0.7541933059692383
1.0798293352127075,1.0986593961715698,-0.018830060958862305,0.5506278276443481,0.16666666666666663,5.385164737701416,0.7645511031150818
1.092121958732605,1.0618317127227783,0.03029024600982666,0.5378531217575073,0.23333333333333328,5.196152210235596,0.7387953996658325
1.0929943323135376,1.0371757745742798,0.05581855773925781,0.5402058362960815,1.0,2.2360680103302,0.7388037443161011
1.0437736511230469,1.0594897270202637,-0.015716075897216797,0.5563408136367798,0.06666666666666665,3.0,0.7742023468017578
1.0295772552490234,1.0426912307739258,-0.013113975524902344,0.5695962905883789,0.16666666666666663,2.4494898319244385,0.8102723956108093
1.0207867622375488,1.0152174234390259,0.005569338798522949,0.5776147246360779,0.033333333333333326,2.2360680103302,0.819495439529419
0.9813567996025085,1.0233793258666992,-0.042022526264190674,0.5999642610549927,1.0,2.2360680103302,0.8479156494140625
1.0245598554611206,0.97669517993927,0.047864675521850586,0.6065635085105896,0.09999999999999998,5.385164737701416,0.8517651557922363
0.9749152064323425,1.0233511924743652,-0.048435986042022705,0.6146695017814636,0.06666666666666665,5.0,0.8426060080528259
1.0027492046356201,0.9903272390365601,0.012421965599060059,0.6246919631958008,0.23333333333333328,2.0,0.8479048609733582
0.9897608160972595,0.9978770017623901,-0.008116185665130615,0.6334454417228699,0.033333333333333326,3.316624879837036,0.8531205058097839
0.984531581401825,1.0093178749084473,-0.024786293506622314,0.6319136619567871,0.19999999999999996,3.464101552963257,0.8386222720146179
0.984667956829071,0.992569088935852,-0.007901132106781006,0.6439460515975952,0.033333333333333326,2.0,0.8571313619613647
0.9885515570640564,0.9992573261260986,-0.010705769062042236,0.6397539377212524,1.0,1.4142135381698608,0.8401956558227539
1.0013842582702637,0.9998099207878113,0.0015743374824523926,0.6505025029182434,0.16666666666666663,2.2360680103302,0.8644717931747437
0.998336911201477,0.9893866777420044,0.008950233459472656,0.6446430683135986,0.033333333333333326,2.4494898319244385,0.8488640785217285
1.0061118602752686,0.9871922731399536,0.01891958713531494,0.6433918476104736,0.33333333333333337,2.4494898319244385,0.8453695774078369
1.0010823011398315,0.9955425262451172,0.0055397748947143555,0.6460171937942505,0.06666666666666665,2.4494898319244385,0.8558200597763062
1.0002861022949219,0.9984256625175476,0.0018604397773742676,0.6484678983688354,0.06666666666666665,2.6457512378692627,0.8603922724723816
1.003197193145752,0.9965531229972839,0.006644070148468018,0.6415795087814331,0.06666666666666665,2.2360680103302,0.8498759269714355
1.0087916851043701,0.9930891394615173,0.015702545642852783,0.6406204700469971,0.09999999999999998,3.0,0.8471609950065613
0.9983816146850586,1.002861499786377,-0.004479885101318359,0.6465640068054199,0.09999999999999998,2.4494898319244385,0.861106812953949
1.0033643245697021,0.9960801005363464,0.007284224033355713,0.6461035013198853,0.09999999999999998,2.2360680103302,0.8524400591850281
1.0044690370559692,0.9918237924575806,0.012645244598388672,0.6426746249198914,0.09999999999999998,5.196152210235596,0.8449300527572632
0.9910774230957031,1.0018895864486694,-0.010812163352966309,0.6511483788490295,0.1333333333333333,5.0,0.8628849387168884
0.9963709712028503,1.000715970993042,-0.00434499979019165,0.6499659419059753,0.23333333333333328,3.0,0.8518236875534058
0.9903993606567383,1.0141205787658691,-0.02372121810913086,0.6514028310775757,0.19999999999999996,5.099019527435303,0.8549639582633972
1.0203039646148682,0.9909316897392273,0.02937227487564087,0.6507493853569031,0.06666666666666665,0.0,0.8410807847976685
1.0033495426177979,1.0126346349716187,-0.0092850923538208,0.6560180187225342,0.09999999999999998,0.0,0.8541809916496277
1.021429181098938,1.001206636428833,0.02022254467010498,0.6535363793373108,1.0,5.196152210235596,0.8418481349945068
1.0081298351287842,1.0196495056152344,-0.011519670486450195,0.6566674709320068,0.16666666666666663,2.0,0.8534575700759888
1.008987307548523,1.0232868194580078,-0.014299511909484863,0.6589855551719666,0.1333333333333333,1.7320507764816284,0.8545541167259216
1.037319302558899,1.0137665271759033,0.023552775382995605,0.6623311042785645,1.0,5.291502475738525,0.8468338847160339
1.0106334686279297,1.0296344757080078,-0.019001007080078125,0.6591966152191162,1.0,5.385164737701416,0.8551963567733765
1.0248339176177979,1.022507905960083,0.0023260116577148438,0.6573700904846191,1.0,1.7320507764816284,0.8454416990280151
1.0339856147766113,1.0403411388397217,-0.0063555240631103516,0.6735724210739136,0.09999999999999998,2.0,0.8607568740844727
1.0317084789276123,1.0266544818878174,0.005053997039794922,0.6614305973052979,0.033333333333333326,5.291502475738525,0.8482180833816528
1.0261075496673584,1.0406343936920166,-0.014526844024658203,0.6708514094352722,0.06666666666666665,5.196152210235596,0.8543877005577087
1.0358917713165283,1.037621021270752,-0.0017292499542236328,0.6707435846328735,1.0,2.4494898319244385,0.856338381767273
1.0356117486953735,1.0437374114990234,-0.008125662803649902,0.6756150126457214,0.033333333333333326,5.196152210235596,0.8584257364273071
1.024527907371521,1.0620651245117188,-0.037537217140197754,0.6993014812469482,0.06666666666666665,3.872983455657959,0.8832723498344421
1.0490682125091553,1.0416264533996582,0.00744175910949707,0.6752669215202332,0.06666666666666665,3.872983455657959,0.8565630912780762
1.053564429283142,1.0437901020050049,0.009774327278137207,0.6951583623886108,1.0,1.7320507764816284,0.8684618473052979
1.0508407354354858,1.0561445951461792,-0.005303859710693359,0.7002536058425903,0.09999999999999998,2.0,0.8764083385467529
1.0468831062316895,1.0667961835861206,-0.019913077354431152,0.7297955751419067,0.09999999999999998,5.196152210235596,0.9037966132164001
1.0486047267913818,1.069944977760315,-0.021340250968933105,0.727055013179779,1.0,0.0,0.8983284831047058
1.0525312423706055,1.070212483406067,-0.017681241035461426,0.7224652171134949,0.5,5.196152210235596,0.8939639925956726
1.0753540992736816,1.0509083271026611,0.024445772171020508,0.7304610013961792,0.0,5.196152210235596,0.8945567607879639
1.0697886943817139,1.060197353363037,0.009591341018676758,0.7302419543266296,0.09999999999999998,5.196152210235596,0.8990144729614258
1.0496046543121338,1.0867912769317627,-0.037186622619628906,0.7626135349273682,0.09999999999999998,2.4494898319244385,0.9261143207550049
1.0724153518676758,1.0767414569854736,-0.0043261051177978516,0.7544989585876465,1.0,2.4494898319244385,0.9227373600006104
1.0803660154342651,1.0764026641845703,0.003963351249694824,0.7560548782348633,1.0,2.2360680103302,0.9255985021591187
1.0890493392944336,1.0755181312561035,0.013531208038330078,0.7664819955825806,0.09999999999999998,3.316624879837036,0.9346234798431396
1.0884402990341187,1.0863664150238037,0.0020738840103149414,0.7746977210044861,1.0,2.6457512378692627,0.9451704025268555
1.100644826889038,1.0839545726776123,0.01669025421142578,0.7675744891166687,0.09999999999999998,5.099019527435303,0.9499340057373047
1.1214981079101562,1.0779345035552979,0.0435636043548584,0.7604761123657227,0.09999999999999998,5.291502475738525,0.9493364691734314
1.1145083904266357,1.103861927986145,0.010646462440490723,0.7869812846183777,0.09999999999999998,5.291502475738525,0.9680940508842468
1.1186789274215698,1.1173241138458252,0.001354813575744629,0.7969133257865906,0.2666666666666667,5.196152210235596,0.9724385142326355
1.1231787204742432,1.1347856521606445,-0.011606931686401367,0.7962144613265991,0.09999999999999998,2.0,0.9670181274414062
1.1463373899459839,1.1387807130813599,0.0075566768646240234,0.7954406142234802,0.1333333333333333,5.385164737701416,0.9636971354484558
1.1475149393081665,1.157133936882019,-0.009618997573852539,0.8048133850097656,1.0,0.0,0.96715247631073
1.1498006582260132,1.1694597005844116,-0.019659042358398438,0.8038413524627686,0.06666666666666665,0.0,0.9626104831695557
1.1626837253570557,1.1691067218780518,-0.006422996520996094,0.8089379668235779,1.0,0.0,0.9649121761322021
1.1676480770111084,1.1706006526947021,-0.00295257568359375,0.8101240396499634,0.09999999999999998,0.0,0.9645688533782959
1.1741509437561035,1.1768360137939453,-0.002685070037841797,0.8020285367965698,0.033333333333333326,5.4772257804870605,0.9554497599601746
1.1941741704940796,1.1711218357086182,0.023052334785461426,0.7936547994613647,1.0,5.4772257804870605,0.948318600654602
1.1870800256729126,1.1901187896728516,-0.003038763999938965,0.8040976524353027,1.0,5.385164737701416,0.9630956649780273
1.1863365173339844,1.200478196144104,-0.014141678810119629,0.7839133143424988,1.0,2.2360680103302,0.9400304555892944
1.2058547735214233,1.18892240524292,0.016932368278503418,0.775891900062561,1.0,5.099019527435303,0.9370667338371277
1.203201413154602,1.1917482614517212,0.01145315170288086,0.7719974517822266,1.0,5.0,0.9358948469161987
1.2129796743392944,1.1856003999710083,0.027379274368286133,0.7553268671035767,0.0,5.0,0.91424959897995
1.208146095275879,1.197770595550537,0.010375499725341797,0.7560474276542664,1.0,4.582575798034668,0.9155897498130798
1.2000374794006348,1.208572506904602,-0.008535027503967285,0.754154622554779,0.033333333333333326,3.0,0.8989670276641846
1.1869690418243408,1.2123055458068848,-0.025336503982543945,0.7412470579147339,0.1333333333333333,1.4142135381698608,0.8813464045524597
1.1919682025909424,1.2104074954986572,-0.018439292907714844,0.7405194044113159,1.0,5.291502475738525,0.8810886740684509
1.1891164779663086,1.2068424224853516,-0.01772594451904297,0.7319040298461914,0.16666666666666663,5.385164737701416,0.863599419593811
1.2105342149734497,1.1868300437927246,0.023704171180725098,0.7216144800186157,1.0,1.0,0.8712009787559509
1.1912529468536377,1.2025258541107178,-0.011272907257080078,0.726091742515564,0.30000000000000004,2.6457512378692627,0.8704061508178711
1.2031586170196533,1.1946234703063965,0.008535146713256836,0.7192423343658447,0.0,2.6457512378692627,0.8669335246086121
1.1996846199035645,1.2029609680175781,-0.003276348114013672,0.7120048999786377,0.06666666666666665,2.0,0.8789018392562866
1.2007958889007568,1.204192042350769,-0.003396153450012207,0.7089731097221375,1.0,3.0,0.8798174262046814
1.2052180767059326,1.2157834768295288,-0.010565400123596191,0.6983530521392822,0.033333333333333326,5.0,0.8790974617004395
1.2337194681167603,1.2187440395355225,0.014975428581237793,0.6865452527999878,0.0,0.0,0.8932677507400513
1.2239458560943604,1.2506508827209473,-0.026705026626586914,0.6888300776481628,0.23333333333333328,0.0,0.8948067426681519
1.2510402202606201,1.2624510526657104,-0.011410832405090332,0.680900514125824,0.0,5.4772257804870605,0.9032818675041199
1.2647652626037598,1.2828840017318726,-0.018118739128112793,0.6626477241516113,0.1333333333333333,1.7320507764816284,0.9003703594207764
1.2988289594650269,1.2895363569259644,0.0092926025390625,0.6780277490615845,0.16666666666666663,2.0,0.9080368876457214
1.3185464143753052,1.3049366474151611,0.013609766960144043,0.6709942817687988,1.0,1.7320507764816284,0.9046623110771179
1.3233652114868164,1.3320081233978271,-0.008642911911010742,0.6761198043823242,1.0,2.4494898319244385,0.9150342345237732
1.3344860076904297,1.3487704992294312,-0.014284491539001465,0.6805171966552734,1.0,2.0,0.9175686836242676
1.3561066389083862,1.3564767837524414,-0.0003701448440551758,0.6701411008834839,0.0,1.7320507764816284,0.9055918455123901
1.3609669208526611,1.3690454959869385,-0.008078575134277344,0.6798307299613953,0.09999999999999998,5.385164737701416,0.9070996046066284
1.3608567714691162,1.3669154644012451,-0.006058692932128906,0.6727324724197388,0.033333333333333326,5.0,0.9033817648887634
1.353644847869873,1.3636181354522705,-0.009973287582397461,0.6805670261383057,0.1333333333333333,5.0,0.9041987657546997
1.3535417318344116,1.34633207321167,0.007209658622741699,0.6617757678031921,0.06666666666666665,5.099019527435303,0.8908065557479858
1.353243112564087,1.3325929641723633,0.020650148391723633,0.6669574975967407,0.06666666666666665,2.2360680103302,0.8846895694732666
1.348535418510437,1.321982741355896,0.026552677154541016,0.6737491488456726,0.033333333333333326,1.7320507764816284,0.89280766248703
1.3356692790985107,1.310449481010437,0.02521979808807373,0.6674472093582153,1.0,2.4494898319244385,0.8961256742477417
1.3275370597839355,1.3167221546173096,0.010814905166625977,0.6671671271324158,0.16666666666666663,2.0,0.8946846723556519
1.321921944618225,1.3008790016174316,0.021042943000793457,0.681163489818573,1.0,5.291502475738525,0.9093140363693237
1.31190824508667,1.3103244304656982,0.0015838146209716797,0.6664531230926514,0.1333333333333333,5.385164737701416,0.9000913500785828
1.2962374687194824,1.3145167827606201,-0.018279314041137695,0.6767559051513672,0.033333333333333326,2.8284270763397217,0.9102956056594849
1.3033164739608765,1.2991690635681152,0.0041474103927612305,0.6546999216079712,0.06666666666666665,3.0,0.8925292491912842
1.3087105751037598,1.2856903076171875,0.023020267486572266,0.6497358679771423,0.1333333333333333,5.291502475738525,0.8872619867324829
1.3048944473266602,1.2858130931854248,0.01908135414123535,0.6531000137329102,0.06666666666666665,0.0,0.892706573009491
1.2709171772003174,1.3077596426010132,-0.0368424654006958,0.67088782787323,1.0,5.385164737701416,0.91576087474823
1.2875365018844604,1.2986520528793335,-0.011115550994873047,0.6641855239868164,0.033333333333333326,2.2360680103302,0.9126311540603638
1.2912358045578003,1.2951812744140625,-0.003945469856262207,0.6562899351119995,0.23333333333333328,5.099019527435303,0.9059450030326843
1.2933590412139893,1.2926840782165527,0.0006749629974365234,0.6644776463508606,0.06666666666666665,5.196152210235596,0.9096721410751343
1.290959119796753,1.2949975728988647,-0.004038453102111816,0.6543483138084412,1.0,2.6457512378692627,0.9047311544418335
1.2865720987319946,1.295034646987915,-0.00846254825592041,0.6538891196250916,1.0,2.2360680103302,0.9079889059066772
1.2903735637664795,1.2941241264343262,-0.0037505626678466797,0.6521705985069275,0.033333333333333326,1.7320507764816284,0.902518630027771
1.285362958908081,1.3014167547225952,-0.01605379581451416,0.6505576372146606,0.1333333333333333,1.4142135381698608,0.9018381834030151
1.303093433380127,1.2725459337234497,0.030547499656677246,0.6232558488845825,1.0,1.0,0.8687695264816284
1.2880064249038696,1.2978965044021606,-0.009890079498291016,0.6493174433708191,0.09999999999999998,1.4142135381698608,0.903662919998169
1.284055471420288,1.3032474517822266,-0.019191980361938477,0.6552731990814209,0.1333333333333333,1.4142135381698608,0.9094157218933105
1.2883551120758057,1.2949737310409546,-0.006618618965148926,0.6481748819351196,0.033333333333333326,2.2360680103302,0.9024469256401062
1.2881790399551392,1.290716290473938,-0.002537250518798828,0.6635115146636963,0.06666666666666665,1.7320507764816284,0.9120340347290039
1.3033788204193115,1.280421257019043,0.022957563400268555,0.642264723777771,0.0,2.4494898319244385,0.8934489488601685
1.2954261302947998,1.2711894512176514,0.024236679077148438,0.6193008422851562,0.033333333333333326,5.385164737701416,0.8619121313095093
1.302086591720581,1.2858161926269531,0.01627039909362793,0.6485332250595093,0.033333333333333326,0.0,0.8965166807174683
1.3026350736618042,1.281272530555725,0.0213625431060791,0.6374472379684448,0.033333333333333326,0.0,0.8831371068954468
1.2920821905136108,1.292710542678833,-0.000628352165222168,0.6502851843833923,0.1333333333333333,4.582575798034668,0.9001177549362183
1.2913635969161987,1.2941480875015259,-0.0027844905853271484,0.6443713903427124,0.16666666666666663,3.1622776985168457,0.8977267146110535
1.2968605756759644,1.2888673543930054,0.007993221282958984,0.6494321227073669,0.033333333333333326,2.4494898319244385,0.9001266956329346
1.28721022605896,1.2849804162979126,0.0022298097610473633,0.6339277029037476,1.0,2.0,0.882510781288147
1.3041448593139648,1.2787389755249023,0.0254058837890625,0.6281338930130005,1.0,5.385164737701416,0.8719812631607056
1.28724205493927,1.2984626293182373,-0.011220574378967285,0.643308162689209,1.0,4.4721360206604,0.8977268934249878
1.2891491651535034,1.2936508655548096,-0.004501700401306152,0.6326899528503418,0.30000000000000004,3.7416574954986572,0.8874828219413757
1.2910088300704956,1.2940067052841187,-0.002997875213623047,0.6455943584442139,0.09999999999999998,2.4494898319244385,0.8988016843795776
1.2879434823989868,1.2936530113220215,-0.005709528923034668,0.6293896436691284,0.09999999999999998,2.2360680103302,0.883823573589325
1.3083419799804688,1.273038625717163,0.035303354263305664,0.6263182163238525,0.033333333333333326,5.099019527435303,0.873592734336853
1.2936195135116577,1.2858995199203491,0.007719993591308594,0.621746838092804,1.0,4.690415859222412,0.8731693029403687
1.2934889793395996,1.27855384349823,0.014935135841369629,0.6236629486083984,0.33333333333333337,5.196152210235596,0.870067298412323
1.3006703853607178,1.2812309265136719,0.0194394588470459,0.6307523846626282,0.1333333333333333,0.0,0.8792027831077576
1.2866616249084473,1.2917778491973877,-0.00511622428894043,0.6304980516433716,0.06666666666666665,0.0,0.8834394812583923
1.3004052639007568,1.2768957614898682,0.023509502410888672,0.6232985258102417,0.09999999999999998,5.291502475738525,0.8743510246276855
1.2791093587875366,1.3026931285858154,-0.02358376979827881,0.6431862711906433,0.8333333333333334,5.291502475738525,0.9038681983947754
1.2876627445220947,1.289636254310608,-0.0019735097885131836,0.6290251016616821,0.09999999999999998,5.196152210235596,0.881237268447876
1.3020248413085938,1.2792596817016602,0.022765159606933594,0.6331998705863953,1.0,2.2360680103302,0.8832206726074219
1.2907893657684326,1.291344165802002,-0.0005548000335693359,0.6395730376243591,1.0,1.4142135381698608,0.8915418982505798
1.2973651885986328,1.283728837966919,0.013636350631713867,0.6321905255317688,1.0,1.0,0.8830656409263611
1.2928919792175293,1.2845861911773682,0.008305788040161133,0.6291803121566772,0.06666666666666665,5.385164737701416,0.8770984411239624
1.2813421487808228,1.2801291942596436,0.0012129545211791992,0.6209598779678345,1.0,0.0,0.8677288889884949
1.2896485328674316,1.2869113683700562,0.0027371644973754883,0.6288480758666992,0.09999999999999998,5.291502475738525,0.8794411420822144
1.2888624668121338,1.290090560913086,-0.0012280941009521484,0.6466101408004761,0.06666666666666665,2.0,0.8983596563339233
1.2904081344604492,1.2881613969802856,0.0022467374801635742,0.6318827867507935,0.0,2.4494898319244385,0.8824986815452576
1.2909852266311646,1.2891533374786377,0.0018318891525268555,0.6358364224433899,0.033333333333333326,5.099019527435303,0.8873559832572937
1.2947434186935425,1.2811369895935059,0.013606429100036621,0.622589111328125,1.0,0.0,0.8738226294517517
1.2834498882293701,1.2975969314575195,-0.014147043228149414,0.6333508491516113,1.0,5.291502475738525,0.890392005443573
1.285088062286377,1.2916662693023682,-0.006578207015991211,0.6525839567184448,0.06666666666666665,5.291502475738525,0.9032143354415894
1.287781000137329,1.2913062572479248,-0.003525257110595703,0.643476665019989,0.06666666666666665,5.099019527435303,0.894317626953125
1.2860628366470337,1.282024621963501,0.004038214683532715,0.624900758266449,0.1333333333333333,3.0,0.8734430074691772
1.2866694927215576,1.2899444103240967,-0.0032749176025390625,0.649871289730072,1.0,5.0,0.9028506278991699
1.290886640548706,1.2866415977478027,0.00424504280090332,0.6364638209342957,1.0,3.872983455657959,0.8875319361686707
1.286513328552246,1.2916043996810913,-0.005091071128845215,0.641872763633728,0.06666666666666665,3.872983455657959,0.8927268981933594
1.2885106801986694,1.2909941673278809,-0.0024834871292114258,0.643309473991394,1.0,4.690415859222412,0.8928618431091309
1.2821810245513916,1.2943061590194702,-0.012125134468078613,0.6514533758163452,0.1333333333333333,5.0,0.9036499857902527
1.2845818996429443,1.2905523777008057,-0.005970478057861328,0.6437413096427917,0.16666666666666663,5.0,0.8959395885467529
1.3026524782180786,1.2699722051620483,0.03268027305603027,0.629153311252594,1.0,5.4772257804870605,0.8792445659637451
1.2906526327133179,1.2877919673919678,0.0028606653213500977,0.6362247467041016,0.5,2.2360680103302,0.8885859847068787
1.2743799686431885,1.2870194911956787,-0.012639522552490234,0.6487664580345154,0.2666666666666667,5.0,0.9056417346000671
1.2887113094329834,1.2825592756271362,0.006152033805847168,0.6383445858955383,1.0,4.582575798034668,0.8954140543937683
1.2857598066329956,1.2911648750305176,-0.005405068397521973,0.6294169425964355,0.16666666666666663,3.316624879837036,0.8825408816337585
1.285591959953308,1.2896233797073364,-0.00403141975402832,0.6511437892913818,1.0,2.0,0.9020676612854004
1.3041375875473022,1.2588400840759277,0.04529750347137451,0.6114374399185181,0.0,1.7320507764816284,0.8517788648605347
1.2848209142684937,1.289825439453125,-0.005004525184631348,0.65360426902771,0.16666666666666663,5.385164737701416,0.8997663855552673
1.2833869457244873,1.2929918766021729,-0.009604930877685547,0.6428874135017395,1.0,4.795831680297852,0.8946323394775391
1.2875664234161377,1.285301685333252,0.002264738082885742,0.6207053065299988,0.30000000000000004,4.795831680297852,0.8721839189529419
1.2895612716674805,1.2859082221984863,0.0036530494689941406,0.6262621283531189,0.06666666666666665,0.0,0.8808398246765137
1.284733772277832,1.2906982898712158,-0.005964517593383789,0.6422414779663086,0.06666666666666665,5.4772257804870605,0.8959171175956726
1.273430347442627,1.2963827848434448,-0.02295243740081787,0.6316194534301758,0.033333333333333326,5.4772257804870605,0.8854198455810547
1.2928378582000732,1.2700247764587402,0.022813081741333008,0.6313164234161377,1.0,4.898979663848877,0.8869673609733582
1.27918541431427,1.2898585796356201,-0.010673165321350098,0.6529282331466675,0.23333333333333328,3.0,0.9057135581970215
1.2773258686065674,1.295701026916504,-0.018375158309936523,0.6318525075912476,1.0,1.7320507764816284,0.8858884572982788
1.2826814651489258,1.2930388450622559,-0.010357379913330078,0.6234335899353027,1.0,5.4772257804870605,0.880738377571106
1.284287691116333,1.291588306427002,-0.007300615310668945,0.629173994064331,0.0,0.0,0.8835666179656982
1.2789758443832397,1.291447639465332,-0.012471795082092285,0.6553613543510437,1.0,4.898979663848877,0.9027065634727478
1.2883026599884033,1.2870278358459473,0.0012748241424560547,0.6349974870681763,0.19999999999999996,4.898979663848877,0.8841809034347534
1.2867292165756226,1.288513422012329,-0.001784205436706543,0.6338886618614197,0.09999999999999998,5.099019527435303,0.8900734782218933
1.288252830505371,1.2734774351119995,0.014775395393371582,0.612384557723999,0.0,2.2360680103302,0.8573789000511169
1.291462779045105,1.2821918725967407,0.009270906448364258,0.6246415376663208,1.0,1.0,0.8727785348892212
1.2815439701080322,1.2887046337127686,-0.007160663604736328,0.6533922553062439,1.0,2.6457512378692627,0.9016031622886658
1.2854479551315308,1.2883397340774536,-0.0028917789459228516,0.6374619007110596,0.19999999999999996,1.7320507764816284,0.8867784738540649
1.2813931703567505,1.2881476879119873,-0.006754517555236816,0.6171621084213257,1.0,2.0,0.8715137243270874
1.2883960008621216,1.2877018451690674,0.0006941556930541992,0.636918306350708,0.1333333333333333,2.8284270763397217,0.8883659243583679
1.2809662818908691,1.287104845046997,-0.00613856315612793,0.6170793175697327,0.033333333333333326,3.0,0.8732541799545288
1.2776345014572144,1.2787410020828247,-0.0011065006256103516,0.6313910484313965,0.06666666666666665,2.2360680103302,0.876180112361908
1.2813688516616821,1.2938206195831299,-0.012451767921447754,0.6350652575492859,0.16666666666666663,5.099019527435303,0.8905500769615173
1.2818212509155273,1.2939980030059814,-0.012176752090454102,0.639674723148346,0.1333333333333333,5.0,0.8920315504074097
1.2864655256271362,1.2898038625717163,-0.003338336944580078,0.6399126052856445,0.0,3.872983455657959,0.8915511965751648
1.2780787944793701,1.2968778610229492,-0.0187990665435791,0.6394215226173401,0.2666666666666667,3.1622776985168457,0.8924869298934937
1.272721529006958,1.2927703857421875,-0.020048856735229492,0.6337003111839294,0.033333333333333326,2.2360680103302,0.8839816451072693
1.2962182760238647,1.2780860662460327,0.01813220977783203,0.6382025480270386,0.1333333333333333,2.4494898319244385,0.8867009878158569
1.284955382347107,1.2864234447479248,-0.001468062400817871,0.6223096251487732,1.0,5.385164737701416,0.8743798732757568
1.2804889678955078,1.2818549871444702,-0.0013660192489624023,0.6170043349266052,0.16666666666666663,0.0,0.8667077422142029
1.2920970916748047,1.2815518379211426,0.01054525375366211,0.6286175847053528,0.33333333333333337,4.795831680297852,0.8786436319351196
1.287294626235962,1.2879327535629272,-0.000638127326965332,0.6313072443008423,0.0,2.8284270763397217,0.8863593935966492
1.2878127098083496,1.2813451290130615,0.006467580795288086,0.6177347898483276,0.16666666666666663,2.4494898319244385,0.8697914481163025
1.2919244766235352,1.2804006338119507,0.011523842811584473,0.6255735158920288,0.033333333333333326,2.8284270763397217,0.8775781989097595
1.3027740716934204,1.2702420949935913,0.0325319766998291,0.6207541227340698,1.0,3.464101552963257,0.8643488883972168
1.2891898155212402,1.2762644290924072,0.012925386428833008,0.6222479939460754,1.0,5.196152210235596,0.8683967590332031
1.2890595197677612,1.2859673500061035,0.003092169761657715,0.6300991773605347,0.23333333333333328,5.385164737701416,0.8807660937309265
1.282261610031128,1.2837133407592773,-0.001451730728149414,0.6428141593933105,0.16666666666666663,5.385164737701416,0.8888747096061707
1.2919059991836548,1.283221960067749,0.008684039115905762,0.6441685557365417,0.033333333333333326,4.242640495300293,0.8918461799621582
1.2827814817428589,1.2863283157348633,-0.0035468339920043945,0.6272101998329163,0.30000000000000004,3.605551242828369,0.8773013949394226
1.291339635848999,1.2822260856628418,0.009113550186157227,0.6210430860519409,0.09999999999999998,2.8284270763397217,0.8728964328765869
1.2865211963653564,1.2874565124511719,-0.0009353160858154297,0.6301916837692261,1.0,3.316624879837036,0.8807443380355835
1.2811213731765747,1.293592095375061,-0.012470722198486328,0.63606858253479,0.033333333333333326,2.0,0.8900182247161865
1.286428451538086,1.2839096784591675,0.002518773078918457,0.6529520750045776,1.0,2.0,0.8983935117721558
1.2655973434448242,1.295967698097229,-0.030370354652404785,0.6561740636825562,0.4,1.7320507764816284,0.9085709452629089
1.2895689010620117,1.283716082572937,0.005852818489074707,0.6351232528686523,0.033333333333333326,1.4142135381698608,0.8849862813949585
1.2899415493011475,1.2847023010253906,0.005239248275756836,0.6343887448310852,0.23333333333333328,1.4142135381698608,0.8836814761161804
1.286567211151123,1.285409927368164,0.0011572837829589844,0.6490845680236816,0.1333333333333333,2.8284270763397217,0.8980429172515869
1.2887779474258423,1.2841801643371582,0.004597783088684082,0.6373189091682434,0.06666666666666665,2.6457512378692627,0.8886895179748535
1.274160385131836,1.2946810722351074,-0.020520687103271484,0.6466646194458008,0.06666666666666665,2.6457512378692627,0.8941409587860107
1.279616117477417,1.2766989469528198,0.002917170524597168,0.6094059944152832,0.033333333333333326,3.0,0.856553316116333
1.2859699726104736,1.283726692199707,0.0022432804107666016,0.6396175026893616,0.033333333333333326,1.7320507764816284,0.8886186480522156
1.2884105443954468,1.2723408937454224,0.016069650650024414,0.6162575483322144,0.033333333333333326,5.385164737701416,0.8593118190765381
1.2853831052780151,1.2892980575561523,-0.003914952278137207,0.6442729234695435,0.23333333333333328,0.0,0.8941828608512878
1.2818989753723145,1.2905800342559814,-0.008681058883666992,0.6456696391105652,0.0,5.4772257804870605,0.8950972557067871
1.2836108207702637,1.2896039485931396,-0.0059931278228759766,0.6446125507354736,0.23333333333333328,2.4494898319244385,0.8948785662651062
1.287199854850769,1.2810829877853394,0.0061168670654296875,0.6168535351753235,0.06666666666666665,2.0,0.8678324222564697
1.2842483520507812,1.2851486206054688,-0.0009002685546875,0.6284432411193848,0.033333333333333326,1.7320507764816284,0.8794220685958862
1.290332555770874,1.2764077186584473,0.013924837112426758,0.6225329637527466,1.0,1.7320507764816284,0.8725528717041016
1.2866077423095703,1.2866147756576538,-7.033348083496094e-06,0.6351995468139648,1.0,2.2360680103302,0.8845103979110718
1.2879419326782227,1.2833006381988525,0.004641294479370117,0.6344727873802185,0.0,3.605551242828369,0.8852990865707397
1.2864837646484375,1.2827441692352295,0.003739595413208008,0.6315973997116089,0.19999999999999996,2.6457512378692627,0.8767406344413757
1.2879598140716553,1.2857146263122559,0.002245187759399414,0.6407514810562134,0.06666666666666665,2.2360680103302,0.891715407371521
1.2848020792007446,1.2893681526184082,-0.004566073417663574,0.6386730074882507,0.033333333333333326,5.099019527435303,0.8896510004997253
1.286108374595642,1.2849767208099365,0.0011316537857055664,0.624865710735321,0.06666666666666665,5.385164737701416,0.8762966990470886
1.2915186882019043,1.2828662395477295,0.008652448654174805,0.6361493468284607,0.23333333333333328,2.8284270763397217,0.8860676288604736
1.2982721328735352,1.2739837169647217,0.024288415908813477,0.6257778406143188,0.19999999999999996,3.0,0.8719344139099121
1.2862366437911987,1.2850991487503052,0.0011374950408935547,0.634032130241394,0.033333333333333326,2.0,0.8865184187889099
1.2855486869812012,1.28665292263031,-0.0011042356491088867,0.635586142539978,0.1333333333333333,1.4142135381698608,0.8889073133468628
1.2876479625701904,1.2823960781097412,0.005251884460449219,0.6222681999206543,1.0,2.6457512378692627,0.8727993965148926
1.2905724048614502,1.2758738994598389,0.014698505401611328,0.6434533596038818,0.033333333333333326,2.0,0.8905212879180908
1.2880644798278809,1.27780282497406,0.0102616548538208,0.6154131889343262,0.23333333333333328,3.464101552963257,0.862038254737854
1.284850001335144,1.2859880924224854,-0.0011380910873413086,0.6387481093406677,0.1333333333333333,3.464101552963257,0.8898296356201172
1.2780194282531738,1.295350432395935,-0.01733100414276123,0.6331183910369873,0.0,1.7320507764816284,0.888481080532074
1.2879834175109863,1.2828693389892578,0.005114078521728516,0.6247407793998718,0.06666666666666665,0.0,0.8755701780319214
1.263188362121582,1.29910147190094,-0.03591310977935791,0.6568573713302612,0.16666666666666663,1.0,0.9058922529220581
1.2940313816070557,1.2773170471191406,0.01671433448791504,0.6240279078483582,0.09999999999999998,2.2360680103302,0.8746259212493896
1.2975842952728271,1.2763127088546753,0.021271586418151855,0.637805700302124,0.3666666666666667,2.2360680103302,0.8812398910522461
1.2829837799072266,1.2866946458816528,-0.0037108659744262695,0.6284445524215698,0.09999999999999998,1.4142135381698608,0.8776664733886719
1.2986209392547607,1.2723660469055176,0.026254892349243164,0.6266710162162781,0.0,1.7320507764816284,0.8747591972351074
1.2938573360443115,1.279431700706482,0.01442563533782959,0.6422808170318604,0.0,1.7320507764816284,0.8890094757080078
1.2769492864608765,1.2921786308288574,-0.015229344367980957,0.6414002180099487,0.033333333333333326,2.0,0.8901950120925903
1.286275863647461,1.2868232727050781,-0.0005474090576171875,0.6381186246871948,0.1333333333333333,5.196152210235596,0.8887304067611694
1.2870125770568848,1.2841581106185913,0.002854466438293457,0.6376219987869263,0.033333333333333326,5.291502475738525,0.8904045820236206
1.2926526069641113,1.2804447412490845,0.012207865715026855,0.6434122920036316,0.033333333333333326,2.2360680103302,0.8934546709060669
1.288960576057434,1.2838472127914429,0.005113363265991211,0.6405668258666992,0.06666666666666665,2.2360680103302,0.888914942741394
1.2922128438949585,1.281507968902588,0.010704874992370605,0.638843297958374,0.033333333333333326,2.0,0.8877198696136475
1.2955745458602905,1.2748255729675293,0.02074897289276123,0.6237007975578308,0.09999999999999998,2.8284270763397217,0.874682605266571
1.289270281791687,1.2741115093231201,0.015158772468566895,0.619491457939148,1.0,3.1622776985168457,0.8648077845573425
1.2884001731872559,1.2818996906280518,0.0065004825592041016,0.6425418257713318,0.06666666666666665,2.0,0.8922666907310486
1.2803274393081665,1.2830852270126343,-0.0027577877044677734,0.6271626353263855,0.16666666666666663,3.7416574954986572,0.8772410154342651
1.2898919582366943,1.2795896530151367,0.010302305221557617,0.6380454301834106,0.06666666666666665,3.316624879837036,0.8884028196334839
1.2889052629470825,1.2827088832855225,0.006196379661560059,0.6272193193435669,0.06666666666666665,2.2360680103302,0.8781975507736206
1.2834876775741577,1.2860058546066284,-0.002518177032470703,0.6476259231567383,0.19999999999999996,5.4772257804870605,0.898420512676239
1.2840805053710938,1.2863831520080566,-0.0023026466369628906,0.6313287019729614,0.1333333333333333,5.385164737701416,0.8842195272445679
1.2910044193267822,1.2816650867462158,0.009339332580566406,0.6414472460746765,0.2666666666666667,1.7320507764816284,0.8885842561721802
1.2880713939666748,1.2840232849121094,0.00404810905456543,0.6344093084335327,0.19999999999999996,2.2360680103302,0.8849778175354004
1.2963430881500244,1.2743556499481201,0.021987438201904297,0.6236656308174133,0.16666666666666663,2.6457512378692627,0.8706490397453308
1.2891733646392822,1.2795265913009644,0.009646773338317871,0.6218247413635254,0.0,4.0,0.8708847761154175
1.2866840362548828,1.2816555500030518,0.005028486251831055,0.6192225813865662,1.0,2.4494898319244385,0.8679989576339722
1.2855892181396484,1.282893180847168,0.0026960372924804688,0.6260470151901245,0.033333333333333326,1.0,0.8751451373100281
1.2835286855697632,1.2887988090515137,-0.005270123481750488,0.6433095335960388,0.06666666666666665,1.7320507764816284,0.8952749967575073
1.2883185148239136,1.284188985824585,0.004129528999328613,0.6439369916915894,0.09999999999999998,2.6457512378692627,0.8922271132469177
1.2698137760162354,1.2807588577270508,-0.01094508171081543,0.6607896089553833,0.33333333333333337,3.605551242828369,0.910295844078064
1.2859928607940674,1.2808756828308105,0.005117177963256836,0.621332585811615,0.19999999999999996,5.099019527435303,0.8707242012023926
1.28627610206604,1.2762396335601807,0.010036468505859375,0.618001401424408,0.0,4.795831680297852,0.8624433875083923
1.2823067903518677,1.2866629362106323,-0.0043561458587646484,0.6354237794876099,0.033333333333333326,3.464101552963257,0.8867718577384949
1.2884366512298584,1.2827378511428833,0.005698800086975098,0.6346683502197266,0.06666666666666665,3.0,0.8836109638214111
1.2931609153747559,1.2782875299453735,0.014873385429382324,0.6383907794952393,0.30000000000000004,2.0,0.8888078927993774
1.2924487590789795,1.2750976085662842,0.017351150512695312,0.6194326877593994,0.1333333333333333,1.4142135381698608,0.8669250011444092
1.2959415912628174,1.2742019891738892,0.021739602088928223,0.6340997219085693,1.0,5.385164737701416,0.8814606666564941
1.2782845497131348,1.2941319942474365,-0.015847444534301758,0.6428417563438416,0.23333333333333328,0.0,0.8953595161437988
1.2811603546142578,1.2883797883987427,-0.007219433784484863,0.6408746242523193,0.23333333333333328,5.385164737701416,0.8903266787528992
1.2742953300476074,1.2913475036621094,-0.017052173614501953,0.6572310924530029,0.06666666666666665,5.385164737701416,0.9044010043144226
1.2750086784362793,1.2924656867980957,-0.017457008361816406,0.6316398978233337,0.06666666666666665,5.4772257804870605,0.8846609592437744
1.8414115905761719,1.8175523281097412,0.023859262466430664,0.6976233720779419,0.033333333333333326,1.4142135381698608,0.8735541105270386
1.8149042129516602,1.8378403186798096,-0.022936105728149414,0.6834080219268799,0.033333333333333326,2.0,0.8551103472709656
1.8292560577392578,1.831499457359314,-0.0022433996200561523,0.663964033126831,1.0,2.2360680103302,0.828781008720398
1.8288739919662476,1.8328912258148193,-0.004017233848571777,0.6518360376358032,1.0,5.196152210235596,0.8171917200088501
1.8347556591033936,1.8194431066513062,0.015312552452087402,0.6260294318199158,0.033333333333333326,5.0,0.7989103198051453
1.8239197731018066,1.8174190521240234,0.006500720977783203,0.618209719657898,1.0,5.0,0.7941077947616577
1.8262221813201904,1.8261544704437256,6.771087646484375e-05,0.6232087016105652,0.0,5.385164737701416,0.7994662523269653
1.829641342163086,1.8222655057907104,0.007375836372375488,0.6152355074882507,0.06666666666666665,1.7320507764816284,0.807697057723999
1.8269994258880615,1.8198182582855225,0.0071811676025390625,0.615022599697113,0.06666666666666665,2.2360680103302,0.8102049827575684
1.8246126174926758,1.807511329650879,0.017101287841796875,0.6200888156890869,0.09999999999999998,1.7320507764816284,0.8111205101013184
1.811763048171997,1.8137834072113037,-0.0020203590393066406,0.6299499869346619,1.0,2.0,0.8249081373214722
1.7977904081344604,1.8150289058685303,-0.017238497734069824,0.6394168734550476,0.16666666666666663,1.7320507764816284,0.8356121778488159
1.7967019081115723,1.7993927001953125,-0.0026907920837402344,0.6400532722473145,1.0,3.0,0.8364722728729248
1.7854642868041992,1.7980197668075562,-0.012555480003356934,0.6419164538383484,0.033333333333333326,3.0,0.8389500379562378
1.7902415990829468,1.7868859767913818,0.0033556222915649414,0.6373460292816162,0.1333333333333333,1.7320507764816284,0.8330590128898621
1.7871882915496826,1.786820888519287,0.0003674030303955078,0.6322606801986694,0.033333333333333326,1.7320507764816284,0.8269545435905457
1.7927188873291016,1.7845325469970703,0.00818634033203125,0.6240195631980896,0.06666666666666665,1.4142135381698608,0.8154747486114502
1.8007482290267944,1.7955831289291382,0.00516510009765625,0.6179141998291016,0.06666666666666665,2.0,0.8102383613586426
1.8116061687469482,1.8089990615844727,0.002607107162475586,0.6116761565208435,0.033333333333333326,5.196152210235596,0.8058152198791504
1.8205137252807617,1.8231881856918335,-0.0026744604110717773,0.6035288572311401,0.2666666666666667,5.099019527435303,0.8042244911193848
1.8203129768371582,1.8251371383666992,-0.004824161529541016,0.5940974950790405,0.033333333333333326,5.099019527435303,0.7950780391693115
1.8189414739608765,1.820861577987671,-0.0019201040267944336,0.581840991973877,0.1333333333333333,0.0,0.7863143682479858
1.8146504163742065,1.8128430843353271,0.0018073320388793945,0.5693323016166687,0.033333333333333326,5.0,0.77818363904953
1.8170850276947021,1.8087714910507202,0.008313536643981934,0.5599449276924133,0.033333333333333326,5.0,0.766068696975708
1.8119258880615234,1.813646674156189,-0.0017207860946655273,0.5524656772613525,0.09999999999999998,0.0,0.757046639919281
1.8146607875823975,1.811204195022583,0.003456592559814453,0.5465779304504395,1.0,0.0,0.7462069392204285
1.8231325149536133,1.8066775798797607,0.01645493507385254,0.5402728915214539,0.1333333333333333,5.099019527435303,0.7316054701805115
1.8196852207183838,1.8066776990890503,0.013007521629333496,0.5393131971359253,1.0,2.2360680103302,0.7282415628433228
1.805977702140808,1.8238840103149414,-0.0179063081741333,0.5387250185012817,1.0,1.7320507764816284,0.7266911864280701
1.8245038986206055,1.8047237396240234,0.01978015899658203,0.5361531972885132,0.16666666666666663,5.291502475738525,0.7192003130912781
1.815906286239624,1.8190845251083374,-0.003178238868713379,0.5379297137260437,1.0,5.196152210235596,0.7186014652252197
1.8157315254211426,1.8170924186706543,-0.0013608932495117188,0.5425043106079102,1.0,2.0,0.7170770168304443
1.8174362182617188,1.8058117628097534,0.011624455451965332,0.5394608974456787,1.0,5.385164737701416,0.7149937152862549
1.8179900646209717,1.7952646017074585,0.022725462913513184,0.5428779125213623,0.1333333333333333,0.0,0.70993971824646
1.7997727394104004,1.8110013008117676,-0.011228561401367188,0.541171669960022,0.033333333333333326,5.099019527435303,0.7126297950744629
1.8154454231262207,1.785317301750183,0.030128121376037598,0.5421782732009888,0.06666666666666665,5.099019527435303,0.701240062713623
1.7967246770858765,1.7939866781234741,0.0027379989624023438,0.5364325642585754,1.0,5.099019527435303,0.697274386882782
1.7888908386230469,1.775987982749939,0.01290285587310791,0.5376865267753601,0.09999999999999998,2.2360680103302,0.6884311437606812
1.753957986831665,1.7741841077804565,-0.020226120948791504,0.5344921946525574,0.033333333333333326,5.385164737701416,0.6804111003875732
1.7307109832763672,1.7467081546783447,-0.01599717140197754,0.5339992046356201,1.0,5.291502475738525,0.6711462736129761
1.710129737854004,1.722487211227417,-0.012357473373413086,0.5300945043563843,1.0,2.4494898319244385,0.6639660596847534
1.695108413696289,1.708868384361267,-0.013759970664978027,0.5210117101669312,0.1333333333333333,2.4494898319244385,0.6597069501876831
1.6749684810638428,1.7218341827392578,-0.04686570167541504,0.5224405527114868,1.0,3.464101552963257,0.6546300053596497
1.6884918212890625,1.6818058490753174,0.006685972213745117,0.5175981521606445,0.1333333333333333,3.464101552963257,0.6469311714172363
1.6677370071411133,1.67010498046875,-0.0023679733276367188,0.5124332904815674,0.033333333333333326,3.872983455657959,0.6413223147392273
1.665164828300476,1.6371948719024658,0.027969956398010254,0.5067676901817322,1.0,3.0,0.6311794519424438
1.6374648809432983,1.629583716392517,0.00788116455078125,0.4993968904018402,0.06666666666666665,1.7320507764816284,0.6257529258728027
1.6241137981414795,1.6123664379119873,0.011747360229492188,0.4923974871635437,0.1333333333333333,5.385164737701416,0.6167110204696655
1.589661955833435,1.620138168334961,-0.03047621250152588,0.4922393262386322,0.06666666666666665,0.0,0.6185318231582642
1.5924358367919922,1.59550940990448,-0.003073573112487793,0.4982301592826843,0.4,0.0,0.6203689575195312
1.5800695419311523,1.5829668045043945,-0.0028972625732421875,0.49442291259765625,0.19999999999999996,5.099019527435303,0.6143632531166077
1.5683460235595703,1.5645368099212646,0.003809213638305664,0.4942645728588104,0.30000000000000004,2.0,0.6105635166168213
1.5547988414764404,1.5391738414764404,0.015625,0.4858431816101074,0.06666666666666665,5.4772257804870605,0.599128007888794
1.5228627920150757,1.535830020904541,-0.012967228889465332,0.4942014813423157,0.033333333333333326,0.0,0.6096049547195435
1.5169237852096558,1.5144485235214233,0.002475261688232422,0.4885641932487488,1.0,0.0,0.6026729345321655
1.4846930503845215,1.5202831029891968,-0.03559005260467529,0.495046466588974,1.0,5.196152210235596,0.6127486824989319
1.5133541822433472,1.4797563552856445,0.03359782695770264,0.4984818696975708,1.0,1.7320507764816284,0.6268072724342346
1.4983627796173096,1.4936347007751465,0.004728078842163086,0.5124537348747253,0.1333333333333333,5.4772257804870605,0.660084068775177
1.4980292320251465,1.4975907802581787,0.00043845176696777344,0.5443663001060486,0.0,0.0,0.7203056812286377
1.5010430812835693,1.4979571104049683,0.0030859708786010742,0.553669273853302,1.0,0.0,0.7384142279624939
1.4998517036437988,1.5155534744262695,-0.015701770782470703,0.582730233669281,1.0,4.4721360206604,0.7724966406822205
1.5134695768356323,1.5247119665145874,-0.011242389678955078,0.5954525470733643,1.0,4.4721360206604,0.7918076515197754
1.5206644535064697,1.5216996669769287,-0.0010352134704589844,0.6071579456329346,0.09999999999999998,5.385164737701416,0.8077337145805359
1.531826376914978,1.5064868927001953,0.025339484214782715,0.6149181127548218,0.0,1.4142135381698608,0.823089599609375
1.5094754695892334,1.5099014043807983,-0.0004259347915649414,0.6354995965957642,1.0,5.385164737701416,0.8460831642150879
1.5020861625671387,1.4891316890716553,0.012954473495483398,0.6372435688972473,1.0,5.385164737701416,0.8531152606010437
1.4673347473144531,1.4841480255126953,-0.016813278198242188,0.6542064547538757,1.0,5.385164737701416,0.8691897392272949
1.4627816677093506,1.4454922676086426,0.017289400100708008,0.6574292182922363,0.33333333333333337,5.385164737701416,0.8724393844604492
1.4230577945709229,1.4317615032196045,-0.00870370864868164,0.67120361328125,1.0,2.6457512378692627,0.8853610754013062
1.396106481552124,1.3991048336029053,-0.00299835205078125,0.6623327732086182,0.033333333333333326,4.898979663848877,0.8732747435569763
1.3703205585479736,1.3724550008773804,-0.0021344423294067383,0.6732293367385864,0.033333333333333326,0.0,0.8805863261222839
1.3579082489013672,1.337672472000122,0.020235776901245117,0.6759037375450134,1.0,5.4772257804870605,0.8800758719444275
1.341987133026123,1.3205828666687012,0.021404266357421875,0.6795616149902344,0.033333333333333326,0.0,0.880992591381073
1.3322862386703491,1.3135453462600708,0.01874089241027832,0.6794218420982361,1.0,0.0,0.8795616030693054
1.3131463527679443,1.331498146057129,-0.01835179328918457,0.7026028633117676,0.033333333333333326,0.0,0.8992001414299011
1.3243061304092407,1.3334815502166748,-0.009175419807434082,0.7060770988464355,0.19999999999999996,0.0,0.9011620283126831
1.343869924545288,1.3332462310791016,0.010623693466186523,0.6817134618759155,1.0,1.0,0.8770040273666382
1.3517284393310547,1.344552993774414,0.007175445556640625,0.6968793869018555,1.0,5.385164737701416,0.8880974054336548
1.3552789688110352,1.357107400894165,-0.0018284320831298828,0.7062152624130249,0.0,0.0,0.8962379693984985
1.3664554357528687,1.3592402935028076,0.007215142250061035,0.7068347930908203,0.0,5.385164737701416,0.8937855958938599
1.3664934635162354,1.368213415145874,-0.0017199516296386719,0.7212982177734375,0.0,1.4142135381698608,0.905653178691864
1.3625717163085938,1.3944835662841797,-0.03191184997558594,0.7191557884216309,0.0,1.7320507764816284,0.8992144465446472
1.4051380157470703,1.3718045949935913,0.033333420753479004,0.7092180252075195,0.0,5.291502475738525,0.8900718092918396
1.4115252494812012,1.388681173324585,0.02284407615661621,0.7160359621047974,0.033333333333333326,5.291502475738525,0.894326388835907
1.3824247121810913,1.4397457838058472,-0.05732107162475586,0.7314745783805847,1.0,1.7320507764816284,0.8976925611495972
1.4314236640930176,1.4133366346359253,0.018087029457092285,0.7157286405563354,1.0,5.385164737701416,0.8839542269706726
1.4382340908050537,1.4158862829208374,0.02234780788421631,0.7119811773300171,0.033333333333333326,0.0,0.8779605627059937
1.4307496547698975,1.4355287551879883,-0.00477910041809082,0.727348268032074,0.033333333333333326,5.385164737701416,0.8891021609306335
1.4358667135238647,1.4396235942840576,-0.003756880760192871,0.7271367311477661,0.06666666666666665,5.385164737701416,0.8869810104370117
1.4498637914657593,1.4359245300292969,0.013939261436462402,0.7181472778320312,1.0,0.0,0.8778491020202637
1.4682369232177734,1.427512526512146,0.04072439670562744,0.7143484950065613,0.06666666666666665,5.385164737701416,0.8769587278366089
1.4581550359725952,1.439894437789917,0.018260598182678223,0.7246288061141968,0.033333333333333326,2.0,0.8878108263015747
1.442185640335083,1.4511544704437256,-0.008968830108642578,0.7206783294677734,1.0,2.0,0.8892313241958618
1.482168436050415,1.4031280279159546,0.07904040813446045,0.6999130249023438,1.0,3.0,0.8701774477958679
1.4500163793563843,1.4146541357040405,0.03536224365234375,0.6961112022399902,0.033333333333333326,2.8284270763397217,0.8693270683288574
1.432727575302124,1.4061453342437744,0.02658224105834961,0.696877121925354,1.0,5.4772257804870605,0.8725430369377136
1.4160754680633545,1.3846333026885986,0.03144216537475586,0.6710540056228638,1.0,0.0,0.8541485667228699
1.4022281169891357,1.3601551055908203,0.04207301139831543,0.6538119316101074,0.033333333333333326,5.291502475738525,0.8350619673728943
1.3660168647766113,1.3527352809906006,0.013281583786010742,0.6418566703796387,0.09999999999999998,5.291502475738525,0.8267440795898438
1.323699712753296,1.346832036972046,-0.02313232421875,0.6290135383605957,0.033333333333333326,5.196152210235596,0.8215901255607605
1.3091163635253906,1.3115763664245605,-0.002460002899169922,0.6169020533561707,0.2666666666666667,2.2360680103302,0.8126734495162964
1.2836499214172363,1.2754287719726562,0.008221149444580078,0.585922122001648,0.0,2.6457512378692627,0.7868450880050659
1.2614092826843262,1.232727289199829,0.02868199348449707,0.5687694549560547,1.0,5.0,0.7737687826156616
1.2335052490234375,1.208414912223816,0.025090336799621582,0.5659458637237549,1.0,4.795831680297852,0.7732712626457214
1.193938136100769,1.1810176372528076,0.012920498847961426,0.5446388721466064,0.06666666666666665,4.795831680297852,0.7594582438468933
1.1920409202575684,1.141493558883667,0.05054736137390137,0.5504493713378906,1.0,0.0,0.7499574422836304
1.1633031368255615,1.146479606628418,0.016823530197143555,0.5799307823181152,0.09999999999999998,5.385164737701416,0.7939423322677612
1.149179220199585,1.1377675533294678,0.011411666870117188,0.590535044670105,0.06666666666666665,5.385164737701416,0.7881735563278198
1.180048942565918,1.1424975395202637,0.0375514030456543,0.6011362075805664,0.16666666666666663,5.291502475738525,0.802812933921814
1.1612874269485474,1.167475938796997,-0.006188511848449707,0.6271095275878906,1.0,5.291502475738525,0.8236119151115417
1.154592752456665,1.184840440750122,-0.03024768829345703,0.6332938075065613,0.23333333333333328,4.123105525970459,0.8299760818481445
1.1653099060058594,1.1762456893920898,-0.010935783386230469,0.6662797927856445,1.0,4.123105525970459,0.8609300851821899
1.155043363571167,1.1944941282272339,-0.039450764656066895,0.6816447973251343,1.0,0.0,0.8670645952224731
1.1725698709487915,1.183720350265503,-0.011150479316711426,0.7121345400810242,0.033333333333333326,5.4772257804870605,0.8931671977043152
1.2050559520721436,1.1545536518096924,0.05050230026245117,0.7218930125236511,1.0,2.6457512378692627,0.8896824717521667
1.2176172733306885,1.157078742980957,0.060538530349731445,0.73785799741745,0.06666666666666665,2.8284270763397217,0.904059648513794
1.1985645294189453,1.193692922592163,0.0048716068267822266,0.7438069581985474,1.0,2.4494898319244385,0.9157290458679199
1.1837544441223145,1.2204867601394653,-0.03673231601715088,0.7336446642875671,0.43333333333333335,5.0,0.9063138961791992
1.1916797161102295,1.221379280090332,-0.02969956398010254,0.7446386218070984,1.0,4.358899116516113,0.9127300977706909
1.1918091773986816,1.2223904132843018,-0.030581235885620117,0.7458578944206238,1.0,4.358899116516113,0.9140371084213257
1.216681718826294,1.2039557695388794,0.01272594928741455,0.7532542943954468,0.0,4.795831680297852,0.9204019904136658
1.224635124206543,1.1979572772979736,0.026677846908569336,0.7519621849060059,0.23333333333333328,2.8284270763397217,0.9191705584526062
1.21256422996521,1.2100276947021484,0.0025365352630615234,0.7505809664726257,0.033333333333333326,2.6457512378692627,0.915522575378418
1.1898354291915894,1.231165885925293,-0.04133045673370361,0.7391328811645508,0.16666666666666663,3.7416574954986572,0.9081833362579346
1.1846110820770264,1.2338613271713257,-0.049250245094299316,0.736048698425293,1.0,3.605551242828369,0.9020657539367676
1.2067372798919678,1.2083046436309814,-0.0015673637390136719,0.7437424063682556,0.3666666666666667,1.0,0.9076628088951111
1.200260043144226,1.2094013690948486,-0.009141325950622559,0.7433947324752808,1.0,1.0,0.913503110408783
1.1881855726242065,1.2183990478515625,-0.030213475227355957,0.7314452528953552,0.23333333333333328,5.385164737701416,0.8971670866012573
1.2066974639892578,1.195908784866333,0.010788679122924805,0.7426458597183228,0.033333333333333326,0.0,0.9083874225616455
1.2176368236541748,1.180727243423462,0.03690958023071289,0.7479121088981628,0.19999999999999996,0.0,0.912183940410614
1.218571662902832,1.174220323562622,0.04435133934020996,0.7481578588485718,0.4,0.0,0.908620297908783
1.2081043720245361,1.1798431873321533,0.028261184692382812,0.7418548464775085,0.033333333333333326,5.291502475738525,0.904866635799408
1.2089593410491943,1.1768865585327148,0.03207278251647949,0.7436165809631348,0.0,2.0,0.9089678525924683
1.1988826990127563,1.183315396308899,0.015567302703857422,0.7410111427307129,0.033333333333333326,2.4494898319244385,0.9039177298545837
1.1781320571899414,1.2029900550842285,-0.02485799789428711,0.7336951494216919,1.0,2.2360680103302,0.9009875059127808
1.1897436380386353,1.1893619298934937,0.00038170814514160156,0.7359603643417358,1.0,5.385164737701416,0.8984265327453613
1.1894283294677734,1.1847059726715088,0.0047223567962646484,0.7418447732925415,1.0,4.898979663848877,0.9064680933952332
1.1979990005493164,1.1789116859436035,0.01908731460571289,0.7382783889770508,1.0,3.316624879837036,0.9031702876091003
1.1836012601852417,1.1988643407821655,-0.015263080596923828,0.7343273162841797,0.06666666666666665,2.2360680103302,0.8986215591430664
1.198729395866394,1.1817611455917358,0.016968250274658203,0.7408823370933533,0.06666666666666665,5.291502475738525,0.9057177305221558
1.1852556467056274,1.206043004989624,-0.020787358283996582,0.7354820966720581,0.1333333333333333,5.0,0.8973256945610046
1.1952906847000122,1.2045609951019287,-0.009270310401916504,0.7270840406417847,0.033333333333333326,5.0,0.8929518461227417
1.2113192081451416,1.1786551475524902,0.03266406059265137,0.7411950826644897,1.0,5.196152210235596,0.9047109484672546
1.2066032886505127,1.1964476108551025,0.010155677795410156,0.7495564222335815,0.19999999999999996,2.6457512378692627,0.9118739366531372
1.2088332176208496,1.2024611234664917,0.00637209415435791,0.7431162595748901,0.16666666666666663,3.464101552963257,0.9046965837478638
1.2030068635940552,1.2145476341247559,-0.011540770530700684,0.745926558971405,0.06666666666666665,3.316624879837036,0.9055428504943848
1.1923081874847412,1.2278990745544434,-0.03559088706970215,0.737383246421814,1.0,3.316624879837036,0.8973187208175659
1.2301394939422607,1.2043743133544922,0.025765180587768555,0.7496416568756104,0.16666666666666663,3.1622776985168457,0.9090451002120972
1.233008623123169,1.2117588520050049,0.021249771118164062,0.7469799518585205,1.0,3.0,0.9072696566581726
1.2217459678649902,1.2349544763565063,-0.013208508491516113,0.7464985251426697,0.09999999999999998,3.464101552963257,0.906603217124939
1.2334659099578857,1.2312828302383423,0.002183079719543457,0.7401167750358582,0.1333333333333333,2.2360680103302,0.9002166986465454
1.2247793674468994,1.2505744695663452,-0.0257951021194458,0.7448590993881226,0.33333333333333337,5.099019527435303,0.9030551910400391
1.2260780334472656,1.258254051208496,-0.03217601776123047,0.7437829971313477,0.033333333333333326,0.0,0.9025939702987671
1.2497587203979492,1.2435798645019531,0.006178855895996094,0.7402157783508301,0.33333333333333337,5.385164737701416,0.9019132852554321
1.2439073324203491,1.2607200145721436,-0.016812682151794434,0.7481683492660522,0.0,5.385164737701416,0.9063069224357605
1.241110920906067,1.2692058086395264,-0.028094887733459473,0.7431561350822449,0.30000000000000004,5.385164737701416,0.9034765958786011
1.258260726928711,1.267538070678711,-0.00927734375,0.74872887134552,0.09999999999999998,1.7320507764816284,0.9089504480361938
1.2560707330703735,1.2724647521972656,-0.01639401912689209,0.7587398290634155,0.1333333333333333,1.7320507764816284,0.9194782972335815
1.2748408317565918,1.268312692642212,0.006528139114379883,0.7434984445571899,1.0,1.7320507764816284,0.9031590223312378
1.285884141921997,1.2676997184753418,0.018184423446655273,0.7542604207992554,1.0,5.291502475738525,0.9103935956954956
1.2754981517791748,1.2874505519866943,-0.011952400207519531,0.750231146812439,0.033333333333333326,5.385164737701416,0.9087187647819519
1.279489278793335,1.2928528785705566,-0.01336359977722168,0.7500629425048828,1.0,5.385164737701416,0.9089469313621521
1.2949037551879883,1.2849410772323608,0.009962677955627441,0.7556368708610535,0.033333333333333326,5.196152210235596,0.9158911108970642
1.2849419116973877,1.3033416271209717,-0.018399715423583984,0.7534102201461792,0.06666666666666665,3.464101552963257,0.9113694429397583
1.2964246273040771,1.2917430400848389,0.004681587219238281,0.7606296539306641,0.033333333333333326,4.582575798034668,0.9179867506027222
1.3130367994308472,1.286800742149353,0.02623605728149414,0.7626239657402039,0.06666666666666665,5.099019527435303,0.9173099398612976
1.2902182340621948,1.323190689086914,-0.03297245502471924,0.7415780425071716,1.0,2.6457512378692627,0.9058401584625244
1.3215842247009277,1.301389455795288,0.02019476890563965,0.7537328600883484,0.033333333333333326,5.196152210235596,0.9105981588363647
1.3291122913360596,1.3000481128692627,0.029064178466796875,0.7574657201766968,1.0,5.291502475738525,0.9115292429924011
1.3116047382354736,1.3279802799224854,-0.01637554168701172,0.7508171796798706,0.09999999999999998,5.291502475738525,0.9079801440238953
1.3342211246490479,1.31302011013031,0.021201014518737793,0.7544068098068237,0.30000000000000004,0.0,0.9088273048400879
1.3152971267700195,1.3326951265335083,-0.01739799976348877,0.746283233165741,1.0,0.0,0.9027994871139526
1.3399267196655273,1.3175209760665894,0.02240574359893799,0.7555078864097595,0.1333333333333333,5.291502475738525,0.9116734862327576
1.3267165422439575,1.339797854423523,-0.01308131217956543,0.7418466806411743,0.09999999999999998,2.0,0.9032474756240845
1.319852590560913,1.3372853994369507,-0.017432808876037598,0.7615689039230347,1.0,5.291502475738525,0.9217556715011597
1.3029499053955078,1.3585052490234375,-0.05555534362792969,0.755897045135498,0.06666666666666665,0.0,0.9147297143936157
1.3383992910385132,1.342848777770996,-0.00444948673248291,0.743893027305603,1.0,5.099019527435303,0.9049346446990967
1.3430895805358887,1.3449357748031616,-0.0018461942672729492,0.7452898025512695,1.0,2.6457512378692627,0.9012662172317505
1.3472517728805542,1.3444793224334717,0.0027724504470825195,0.7490577101707458,1.0,5.0,0.9036983251571655
1.353912115097046,1.3423694372177124,0.011542677879333496,0.7502703666687012,0.06666666666666665,5.196152210235596,0.9067131876945496
1.3534969091415405,1.3439525365829468,0.00954437255859375,0.753308892250061,0.06666666666666665,2.0,0.9070473909378052
1.3429288864135742,1.3635244369506836,-0.020595550537109375,0.7463531494140625,1.0,1.4142135381698608,0.901646614074707
1.3401540517807007,1.369560956954956,-0.02940690517425537,0.7416524291038513,1.0,5.385164737701416,0.9039120078086853
1.350799322128296,1.3636491298675537,-0.012849807739257812,0.737447202205658,0.1333333333333333,5.291502475738525,0.8989259600639343
1.3445425033569336,1.3706226348876953,-0.02608013153076172,0.7419147491455078,0.16666666666666663,2.0,0.9000105857849121
1.3598788976669312,1.3567203283309937,0.0031585693359375,0.7444829940795898,1.0,2.6457512378692627,0.9003472328186035
1.3758268356323242,1.3402082920074463,0.03561854362487793,0.7310373783111572,0.09999999999999998,2.0,0.8877415657043457
1.3713395595550537,1.35150146484375,0.01983809471130371,0.745445966720581,0.033333333333333326,1.0,0.900293231010437
1.3719490766525269,1.353586196899414,0.018362879753112793,0.7355989217758179,0.033333333333333326,5.4772257804870605,0.8946647047996521
1.377295970916748,1.3508145809173584,0.02648138999938965,0.7403420209884644,1.0,5.291502475738525,0.8943130373954773
1.3681344985961914,1.3592400550842285,0.00889444351196289,0.7394163012504578,0.06666666666666665,1.7320507764816284,0.8928008079528809
1.368621587753296,1.3587291240692139,0.009892463684082031,0.7433841228485107,0.06666666666666665,1.4142135381698608,0.8967207670211792
1.368818998336792,1.3625435829162598,0.0062754154205322266,0.7230405807495117,0.16666666666666663,2.0,0.8823558688163757
1.3757075071334839,1.353361964225769,0.022345542907714844,0.7311360239982605,0.033333333333333326,2.6457512378692627,0.8873353004455566
1.3566688299179077,1.3746702671051025,-0.018001437187194824,0.7380379438400269,0.0,3.316624879837036,0.8914394378662109
1.3789358139038086,1.352337121963501,0.026598691940307617,0.7198769450187683,1.0,3.316624879837036,0.878726601600647
1.3487598896026611,1.3806934356689453,-0.03193354606628418,0.733223557472229,0.06666666666666665,5.291502475738525,0.8910791873931885
1.3750569820404053,1.3545068502426147,0.020550131797790527,0.7113140821456909,0.033333333333333326,0.0,0.8689724206924438
1.360042929649353,1.3706392049789429,-0.010596275329589844,0.7241830825805664,0.033333333333333326,5.0,0.8845099210739136
1.3714168071746826,1.360790729522705,0.010626077651977539,0.7098113894462585,0.09999999999999998,2.6457512378692627,0.8693026304244995
1.354879379272461,1.3786616325378418,-0.02378225326538086,0.7163399457931519,0.1333333333333333,5.291502475738525,0.8749755620956421
1.361510992050171,1.370184302330017,-0.008673310279846191,0.70745849609375,0.43333333333333335,5.196152210235596,0.8637349009513855
1.3520619869232178,1.378981590270996,-0.02691960334777832,0.7178685069084167,0.06666666666666665,2.6457512378692627,0.8758515119552612
1.347640037536621,1.3800547122955322,-0.03241467475891113,0.7227572202682495,1.0,5.099019527435303,0.8791909217834473
1.368234395980835,1.3598690032958984,0.008365392684936523,0.7174276113510132,1.0,5.291502475738525,0.8792085647583008
1.3626936674118042,1.3699058294296265,-0.007212162017822266,0.7112679481506348,0.16666666666666663,2.2360680103302,0.8686012029647827
1.3887008428573608,1.337074637413025,0.05162620544433594,0.7118341326713562,0.06666666666666665,3.464101552963257,0.8615877032279968
1.3405475616455078,1.3854501247406006,-0.04490256309509277,0.706153392791748,1.0,5.0,0.8658644556999207
1.3419122695922852,1.383142352104187,-0.041230082511901855,0.7162189483642578,0.09999999999999998,4.690415859222412,0.8767027854919434
1.3537707328796387,1.3758138418197632,-0.02204310894012451,0.7133271098136902,0.1333333333333333,3.316624879837036,0.8700718879699707
1.3512418270111084,1.3717949390411377,-0.020553112030029297,0.724226713180542,1.0,2.0,0.8788150548934937
1.3761208057403564,1.3493455648422241,0.026775240898132324,0.7212057113647461,0.06666666666666665,3.0,0.8714987635612488
1.378138542175293,1.3415969610214233,0.03654158115386963,0.6958086490631104,0.23333333333333328,4.690415859222412,0.8501160144805908
1.3815951347351074,1.3322645425796509,0.04933059215545654,0.7058761119842529,0.16666666666666663,4.795831680297852,0.851585865020752
1.3209972381591797,1.4013738632202148,-0.08037662506103516,0.7005230784416199,1.0,2.8284270763397217,0.8607314825057983
1.3779720067977905,1.3415117263793945,0.036460280418395996,0.7009439468383789,0.2666666666666667,5.385164737701416,0.8558710813522339
1.3377647399902344,1.3843024969100952,-0.04653775691986084,0.7056373357772827,0.09999999999999998,5.196152210235596,0.8649544715881348
1.3552677631378174,1.359649658203125,-0.004381895065307617,0.7198116183280945,0.033333333333333326,5.196152210235596,0.8760967254638672
1.3476500511169434,1.3716700077056885,-0.024019956588745117,0.7104929685592651,0.2666666666666667,5.291502475738525,0.8705465793609619
1.3434984683990479,1.3698848485946655,-0.026386380195617676,0.698068380355835,1.0,1.7320507764816284,0.8603124618530273
1.3791446685791016,1.3382222652435303,0.04092240333557129,0.7000747919082642,0.23333333333333328,1.7320507764816284,0.8580321073532104
1.3690886497497559,1.3501261472702026,0.018962502479553223,0.7043229937553406,0.033333333333333326,1.7320507764816284,0.8626514673233032
1.3586386442184448,1.3459138870239258,0.012724757194519043,0.7204750776290894,1.0,1.0,0.8679367899894714
1.3518280982971191,1.3648262023925781,-0.012998104095458984,0.7028807997703552,0.09999999999999998,1.0,0.8631429672241211
1.355553150177002,1.3565826416015625,-0.0010294914245605469,0.6891764402389526,1.0,5.385164737701416,0.8533428907394409
1.3489353656768799,1.3616039752960205,-0.012668609619140625,0.712673544883728,0.06666666666666665,5.385164737701416,0.8678624629974365
1.3805413246154785,1.324820876121521,0.05572044849395752,0.7024282217025757,0.033333333333333326,5.385164737701416,0.8564302325248718
1.353385329246521,1.3564271926879883,-0.003041863441467285,0.7002787590026855,0.06666666666666665,5.385164737701416,0.8594924211502075
1.3498907089233398,1.3575395345687866,-0.007648825645446777,0.6932704448699951,0.033333333333333326,5.385164737701416,0.8540112972259521
1.3536003828048706,1.3521150350570679,0.0014853477478027344,0.6996803283691406,0.0,4.690415859222412,0.8625072240829468
1.3759374618530273,1.3248772621154785,0.05106019973754883,0.6999733448028564,0.033333333333333326,3.316624879837036,0.8576228022575378
1.3773465156555176,1.3190679550170898,0.058278560638427734,0.6932740211486816,1.0,2.4494898319244385,0.8535903692245483
1.3283014297485352,1.3677823543548584,-0.03948092460632324,0.7020519971847534,0.033333333333333326,1.0,0.8662487864494324
1.3202537298202515,1.3735666275024414,-0.05331289768218994,0.7048149108886719,1.0,0.0,0.869539737701416
1.367343783378601,1.324809193611145,0.042534589767456055,0.692332923412323,0.033333333333333326,1.4142135381698608,0.8564288020133972
1.3543000221252441,1.3369925022125244,0.017307519912719727,0.7062623500823975,1.0,1.7320507764816284,0.8608676791191101
1.3462350368499756,1.3443164825439453,0.0019185543060302734,0.6976833343505859,0.2666666666666667,1.4142135381698608,0.8583859801292419
1.3416827917099,1.3475589752197266,-0.00587618350982666,0.6973592042922974,0.16666666666666663,1.7320507764816284,0.8612486720085144
1.344239592552185,1.3433735370635986,0.0008660554885864258,0.7003318667411804,0.033333333333333326,5.291502475738525,0.8642106056213379
1.3435510396957397,1.341036319732666,0.0025147199630737305,0.6964278221130371,0.0,5.385164737701416,0.8591222763061523
1.3160568475723267,1.3577903509140015,-0.041733503341674805,0.6954846382141113,0.0,2.0,0.8619508743286133
1.3444231748580933,1.3378980159759521,0.006525158882141113,0.7013500928878784,0.06666666666666665,2.4494898319244385,0.864616870880127
1.335766315460205,1.3436591625213623,-0.007892847061157227,0.6880513429641724,0.033333333333333326,1.0,0.8555619716644287
1.3292758464813232,1.346350073814392,-0.017074227333068848,0.6835969686508179,0.033333333333333326,5.4772257804870605,0.857378363609314
1.3660590648651123,1.3175201416015625,0.048538923263549805,0.6959331035614014,0.06666666666666665,5.291502475738525,0.8616847991943359
1.3432013988494873,1.3307265043258667,0.012474894523620605,0.6929709315299988,1.0,5.291502475738525,0.8581459522247314
1.3383305072784424,1.3339937925338745,0.004336714744567871,0.694817066192627,0.033333333333333326,0.0,0.8613757491111755
1.3256604671478271,1.341186285018921,-0.01552581787109375,0.6889090538024902,0.16666666666666663,5.099019527435303,0.863269567489624
1.348280668258667,1.3192455768585205,0.029035091400146484,0.7026458978652954,0.033333333333333326,2.6457512378692627,0.8664811849594116
1.3113213777542114,1.3583755493164062,-0.047054171562194824,0.6956255435943604,0.0,2.2360680103302,0.8646467924118042
1.3333051204681396,1.339301347732544,-0.005996227264404297,0.6999627947807312,1.0,2.4494898319244385,0.864311158657074
1.3409888744354248,1.3306384086608887,0.010350465774536133,0.6931266188621521,0.06666666666666665,3.0,0.8642843961715698
1.3171453475952148,1.3431382179260254,-0.025992870330810547,0.6976265907287598,1.0,2.8284270763397217,0.8650846481323242
1.3040759563446045,1.3447870016098022,-0.040711045265197754,0.6879515647888184,1.0,5.385164737701416,0.8653058409690857
1.3260663747787476,1.3282454013824463,-0.0021790266036987305,0.6952210664749146,0.1333333333333333,5.291502475738525,0.8663017153739929
1.328909158706665,1.3300807476043701,-0.0011715888977050781,0.6889240145683289,0.09999999999999998,2.8284270763397217,0.861748456954956
1.3126561641693115,1.3412625789642334,-0.028606414794921875,0.6977499723434448,0.06666666666666665,4.898979663848877,0.8667928576469421
1.3296493291854858,1.3238147497177124,0.0058345794677734375,0.6962193846702576,0.1333333333333333,0.0,0.8627099990844727
1.346880316734314,1.3140332698822021,0.032847046852111816,0.705359160900116,0.23333333333333328,0.0,0.8682572245597839
1.327685832977295,1.3412193059921265,-0.013533473014831543,0.7004145979881287,0.033333333333333326,4.0,0.8665748834609985
1.309092402458191,1.348817229270935,-0.03972482681274414,0.6855872869491577,1.0,3.7416574954986572,0.8615084886550903
1.3272117376327515,1.3233346939086914,0.0038770437240600586,0.6988189220428467,0.06666666666666665,1.7320507764816284,0.8686575293540955
1.3236664533615112,1.3246610164642334,-0.000994563102722168,0.6947678923606873,0.19999999999999996,2.8284270763397217,0.8704080581665039
1.3263325691223145,1.325032114982605,0.0013004541397094727,0.6915928721427917,1.0,4.0,0.8657644987106323
1.348643183708191,1.295125126838684,0.053518056869506836,0.7022905349731445,1.0,3.872983455657959,0.8662909865379333
1.3240939378738403,1.3286336660385132,-0.0045397281646728516,0.6946424841880798,1.0,5.099019527435303,0.8696116209030151
1.318202018737793,1.3345582485198975,-0.016356229782104492,0.6899268627166748,0.4666666666666667,5.385164737701416,0.8651024699211121
1.331539511680603,1.3231067657470703,0.008432745933532715,0.701439619064331,0.06666666666666665,2.0,0.8737825155258179
1.3351738452911377,1.317556619644165,0.017617225646972656,0.7037709951400757,0.033333333333333326,5.196152210235596,0.8696719408035278
1.326077938079834,1.3264234066009521,-0.00034546852111816406,0.6967206001281738,0.23333333333333328,5.291502475738525,0.8708258867263794
1.337856650352478,1.3203208446502686,0.017535805702209473,0.6932210326194763,0.3666666666666667,1.7320507764816284,0.8675257563591003
1.3215826749801636,1.332838535308838,-0.011255860328674316,0.6936166286468506,0.1333333333333333,1.4142135381698608,0.8680693507194519
1.3223482370376587,1.3420114517211914,-0.019663214683532715,0.6847416162490845,1.0,2.2360680103302,0.8692244291305542
1.3341424465179443,1.3217978477478027,0.012344598770141602,0.6924408674240112,0.033333333333333326,2.4494898319244385,0.8740766048431396
1.3123600482940674,1.3406661748886108,-0.028306126594543457,0.6910485029220581,0.09999999999999998,1.7320507764816284,0.8709702491760254
1.3080134391784668,1.3446096181869507,-0.03659617900848389,0.6844644546508789,1.0,2.4494898319244385,0.86595618724823
1.3305811882019043,1.3213300704956055,0.009251117706298828,0.6954907774925232,0.06666666666666665,2.2360680103302,0.869173526763916
1.3238767385482788,1.3285175561904907,-0.004640817642211914,0.693304717540741,0.033333333333333326,2.0,0.8707144260406494
1.3192927837371826,1.330812692642212,-0.011519908905029297,0.6895664930343628,0.033333333333333326,3.605551242828369,0.8697870969772339
1.3299999237060547,1.3202570676803589,0.0097428560256958,0.695064902305603,0.1333333333333333,3.605551242828369,0.870020866394043
1.3247661590576172,1.3243463039398193,0.00041985511779785156,0.6926689147949219,0.06666666666666665,3.464101552963257,0.870125949382782
1.3245089054107666,1.3238670825958252,0.0006418228149414062,0.6920862197875977,0.033333333333333326,2.2360680103302,0.8648675680160522
1.3229756355285645,1.3224999904632568,0.0004756450653076172,0.687180757522583,0.16666666666666663,5.385164737701416,0.863170325756073
1.3090581893920898,1.3376498222351074,-0.028591632843017578,0.6797966957092285,0.2666666666666667,5.0,0.8610485792160034
1.3304238319396973,1.315639615058899,0.01478421688079834,0.6943717002868652,0.1333333333333333,2.6457512378692627,0.866317629814148
1.329888939857483,1.3161661624908447,0.013722777366638184,0.6909737586975098,0.30000000000000004,2.0,0.8712577819824219
1.3348349332809448,1.3099277019500732,0.024907231330871582,0.6944466829299927,0.2666666666666667,1.7320507764816284,0.8693690299987793
1.327143669128418,1.3162989616394043,0.010844707489013672,0.6907576322555542,0.19999999999999996,2.0,0.8663661479949951
1.3087725639343262,1.3342640399932861,-0.02549147605895996,0.6792110204696655,0.033333333333333326,2.0,0.8648450374603271
1.326258659362793,1.317509651184082,0.008749008178710938,0.6825929880142212,1.0,1.0,0.8641182780265808
1.3318424224853516,1.309626579284668,0.022215843200683594,0.6890222430229187,0.16666666666666663,2.0,0.865797221660614
1.3140711784362793,1.3256744146347046,-0.011603236198425293,0.6854879856109619,0.06666666666666665,2.2360680103302,0.8644541501998901
1.316824197769165,1.3235939741134644,-0.006769776344299316,0.6826168894767761,0.06666666666666665,2.2360680103302,0.8640283942222595
1.3136614561080933,1.325770378112793,-0.012108922004699707,0.6823071837425232,0.033333333333333326,3.0,0.866029679775238
1.3065718412399292,1.333383321762085,-0.02681148052215576,0.6886112093925476,0.09999999999999998,2.2360680103302,0.8678812980651855
1.3198847770690918,1.318801999092102,0.001082777976989746,0.6855880618095398,0.033333333333333326,5.291502475738525,0.86921226978302
1.3229854106903076,1.3147183656692505,0.008267045021057129,0.6884231567382812,0.0,5.291502475738525,0.8656477928161621
1.3391079902648926,1.293788194656372,0.04531979560852051,0.6942590475082397,0.1333333333333333,5.291502475738525,0.8693568110466003
1.3109848499298096,1.3257944583892822,-0.014809608459472656,0.6834506988525391,0.033333333333333326,4.795831680297852,0.8653424978256226
1.2886853218078613,1.342787742614746,-0.054102420806884766,0.6745111346244812,0.1333333333333333,3.1622776985168457,0.864641547203064
1.3311952352523804,1.3034164905548096,0.0277787446975708,0.6871285438537598,0.16666666666666663,2.0,0.8676656484603882
1.3297851085662842,1.3026825189590454,0.02710258960723877,0.6883605718612671,0.06666666666666665,5.385164737701416,0.8671905398368835
1.3161330223083496,1.317624807357788,-0.0014917850494384766,0.687421977519989,1.0,5.0,0.8704968690872192
1.315420150756836,1.3181078433990479,-0.002687692642211914,0.6810925006866455,0.06666666666666665,5.0,0.866451621055603
1.3224527835845947,1.3112120628356934,0.011240720748901367,0.6846737265586853,1.0,5.385164737701416,0.8674139976501465
1.3154423236846924,1.3176352977752686,-0.002192974090576172,0.684468150138855,0.23333333333333328,2.2360680103302,0.8695749044418335
1.3335789442062378,1.294062614440918,0.039516329765319824,0.6917905211448669,0.09999999999999998,1.7320507764816284,0.8701496124267578
1.3107492923736572,1.3211188316345215,-0.010369539260864258,0.6818200945854187,0.033333333333333326,2.4494898319244385,0.8691304922103882
1.3143335580825806,1.318211555480957,-0.003877997398376465,0.6788417100906372,1.0,4.795831680297852,0.8705675601959229
1.3125094175338745,1.318510890007019,-0.006001472473144531,0.6766914129257202,0.16666666666666663,5.0,0.8708682060241699
1.3205088376998901,1.310765266418457,0.009743571281433105,0.6887388229370117,1.0,3.464101552963257,0.8760146498680115
1.3081706762313843,1.3221007585525513,-0.013930082321166992,0.6790862083435059,0.033333333333333326,2.8284270763397217,0.8759490847587585
1.3138561248779297,1.31539785861969,-0.001541733741760254,0.6814242601394653,0.1333333333333333,0.0,0.8746119737625122
1.324983835220337,1.3020949363708496,0.022888898849487305,0.6883058547973633,0.09999999999999998,2.0,0.8749852180480957
1.3103374242782593,1.3180816173553467,-0.007744193077087402,0.682573676109314,0.23333333333333328,1.7320507764816284,0.8771853446960449
1.30564546585083,1.3225313425064087,-0.016885876655578613,0.6826602220535278,1.0,2.8284270763397217,0.8744032382965088
1.3222320079803467,1.3053876161575317,0.01684439182281494,0.6855306625366211,0.16666666666666663,3.464101552963257,0.8777572512626648
1.3028030395507812,1.3199514150619507,-0.017148375511169434,0.6813051104545593,0.23333333333333328,1.7320507764816284,0.8798338174819946
1.3257282972335815,1.3029745817184448,0.02275371551513672,0.6939727067947388,0.033333333333333326,2.4494898319244385,0.8876599073410034
1.3219561576843262,1.3033337593078613,0.018622398376464844,0.6878668665885925,0.033333333333333326,4.0,0.8825811147689819
1.294968843460083,1.3319952487945557,-0.037026405334472656,0.6822592616081238,0.09999999999999998,4.123105525970459,0.882037341594696
1.3364994525909424,1.290478229522705,0.046021223068237305,0.7010039687156677,0.1333333333333333,0.0,0.8921955823898315
1.2807285785675049,1.343729019165039,-0.06300044059753418,0.6852280497550964,0.33333333333333337,0.0,0.8892865180969238
1.3075504302978516,1.3196768760681152,-0.012126445770263672,0.68984454870224,0.06666666666666665,5.099019527435303,0.8908032774925232
1.298555612564087,1.324934482574463,-0.026378870010375977,0.6923310160636902,0.033333333333333326,1.7320507764816284,0.89714515209198
1.3178014755249023,1.3086605072021484,0.009140968322753906,0.6915308833122253,0.16666666666666663,1.4142135381698608,0.8931958079338074
1.3163204193115234,1.3113893270492554,0.004931092262268066,0.6930686831474304,0.43333333333333335,1.4142135381698608,0.8995048999786377
1.2870488166809082,1.3339121341705322,-0.04686331748962402,0.6864665746688843,1.0,1.4142135381698608,0.898058295249939
1.3016774654388428,1.326338291168213,-0.024660825729370117,0.6874741315841675,1.0,5.385164737701416,0.8975464105606079
1.323626160621643,1.3034718036651611,0.020154356956481934,0.6977782249450684,1.0,5.196152210235596,0.9045268893241882
1.3124408721923828,1.3142714500427246,-0.0018305778503417969,0.6978797912597656,0.1333333333333333,5.196152210235596,0.9089223146438599
1.2978161573410034,1.3261034488677979,-0.028287291526794434,0.6939018964767456,0.033333333333333326,0.0,0.9069044589996338
1.294234275817871,1.3290566205978394,-0.03482234477996826,0.6942628622055054,0.033333333333333326,0.0,0.9072433710098267
1.3004010915756226,1.328328013420105,-0.027926921844482422,0.6812667846679688,0.033333333333333326,5.385164737701416,0.9020321369171143
1.3115565776824951,1.3092663288116455,0.0022902488708496094,0.6996814012527466,0.033333333333333326,1.4142135381698608,0.9073495268821716
1.3158940076828003,1.3110454082489014,0.004848599433898926,0.6998094320297241,1.0,5.385164737701416,0.9137368202209473
1.3229820728302002,1.3031338453292847,0.019848227500915527,0.7043354511260986,0.09999999999999998,5.099019527435303,0.9211251735687256
1.3183307647705078,1.3079073429107666,0.010423421859741211,0.697473406791687,1.0,2.0,0.914459228515625
1.32163667678833,1.2985427379608154,0.02309393882751465,0.7108845710754395,1.0,5.4772257804870605,0.917600154876709
1.3099243640899658,1.3147945404052734,-0.004870176315307617,0.7069558501243591,1.0,0.0,0.9222387075424194
1.314739465713501,1.3098474740982056,0.00489199161529541,0.7051974534988403,0.033333333333333326,4.690415859222412,0.9236685037612915
1.3071672916412354,1.316222906112671,-0.009055614471435547,0.7072889804840088,0.033333333333333326,4.690415859222412,0.9277521371841431
1.3151216506958008,1.3075413703918457,0.007580280303955078,0.7044941782951355,1.0,0.0,0.9290561079978943
1.3007519245147705,1.3235315084457397,-0.02277958393096924,0.6940338015556335,0.1333333333333333,5.099019527435303,0.9244879484176636
1.3041071891784668,1.3196187019348145,-0.015511512756347656,0.7041090726852417,0.0,2.4494898319244385,0.9279968738555908
1.3142592906951904,1.3111404180526733,0.00311887264251709,0.7059149742126465,1.0,3.605551242828369,0.9298049807548523
1.312738299369812,1.3131723403930664,-0.00043404102325439453,0.7095693349838257,1.0,3.872983455657959,0.9311243891716003
1.3083710670471191,1.3167155981063843,-0.008344531059265137,0.7087929248809814,0.2666666666666667,4.898979663848877,0.9327130317687988
1.3042385578155518,1.3201260566711426,-0.01588749885559082,0.7130441665649414,1.0,2.6457512378692627,0.9387347102165222
1.3273625373840332,1.296032190322876,0.03133034706115723,0.7189228534698486,1.0,5.385164737701416,0.9385770559310913
1.3172032833099365,1.3091100454330444,0.00809323787689209,0.7050463557243347,0.1333333333333333,0.0,0.938910186290741
1.312091588973999,1.312469720840454,-0.0003781318664550781,0.7109493017196655,0.06666666666666665,5.385164737701416,0.9398948550224304
1.3208720684051514,1.305860996246338,0.015011072158813477,0.7105419039726257,0.5,1.4142135381698608,0.9398001432418823
1.31998872756958,1.3060195446014404,0.013969182968139648,0.7115434408187866,1.0,1.7320507764816284,0.937256932258606
1.3247755765914917,1.3022027015686035,0.022572875022888184,0.714178740978241,0.19999999999999996,1.7320507764816284,0.941128134727478
1.3225975036621094,1.3048897981643677,0.0177077054977417,0.7125327587127686,0.033333333333333326,1.7320507764816284,0.9407894611358643
1.309633493423462,1.3184564113616943,-0.008822917938232422,0.7071120142936707,1.0,5.291502475738525,0.9351848363876343
1.3122979402542114,1.3157012462615967,-0.003403306007385254,0.7150017619132996,1.0,5.196152210235596,0.9427840113639832
1.314056158065796,1.314514398574829,-0.0004582405090332031,0.7132894992828369,0.033333333333333326,3.0,0.9384080767631531
1.3067035675048828,1.3209667205810547,-0.014263153076171875,0.707640528678894,0.033333333333333326,3.316624879837036,0.9411792755126953
1.3089741468429565,1.3195831775665283,-0.010609030723571777,0.7151507139205933,0.06666666666666665,2.2360680103302,0.9449224472045898
1.339357614517212,1.2906512022018433,0.04870641231536865,0.7217564582824707,0.033333333333333326,2.6457512378692627,0.953502357006073
1.317434549331665,1.310840129852295,0.006594419479370117,0.7125799059867859,0.06666666666666665,4.582575798034668,0.9396108388900757
1.3126832246780396,1.3166353702545166,-0.003952145576477051,0.7149810791015625,1.0,5.0,0.9420782923698425
1.304503321647644,1.319483757019043,-0.014980435371398926,0.7130810618400574,0.09999999999999998,2.6457512378692627,0.9457964301109314
1.3174670934677124,1.3126776218414307,0.004789471626281738,0.7124366760253906,0.19999999999999996,5.291502475738525,0.9446362853050232
1.3032732009887695,1.3237334489822388,-0.02046024799346924,0.7127783298492432,0.16666666666666663,5.385164737701416,0.9419633746147156
1.3219053745269775,1.30894136428833,0.012964010238647461,0.712016224861145,0.1333333333333333,2.6457512378692627,0.9385567903518677
1.3083581924438477,1.321606993675232,-0.013248801231384277,0.7179867625236511,0.30000000000000004,2.8284270763397217,0.9426471590995789
1.3155039548873901,1.3150213956832886,0.0004825592041015625,0.7166804671287537,1.0,2.0,0.9410268068313599
1.318152904510498,1.3132928609848022,0.004860043525695801,0.7169046401977539,0.16666666666666663,2.4494898319244385,0.9408342242240906
1.3215038776397705,1.309147596359253,0.012356281280517578,0.7128328084945679,0.06666666666666665,2.6457512378692627,0.9385287165641785
1.3237494230270386,1.3090112209320068,0.014738202095031738,0.7069816589355469,1.0,3.7416574954986572,0.9418824911117554
1.3052281141281128,1.3264265060424805,-0.021198391914367676,0.7085482478141785,0.033333333333333326,4.795831680297852,0.941781759262085
1.3215566873550415,1.3085300922393799,0.013026595115661621,0.7189227938652039,0.19999999999999996,0.0,0.9414182901382446
1.3053264617919922,1.3258652687072754,-0.020538806915283203,0.7107303142547607,0.06666666666666665,5.385164737701416,0.9444495439529419
1.3097875118255615,1.323799729347229,-0.01401221752166748,0.7176864147186279,0.1333333333333333,5.385164737701416,0.9387710094451904
1.3123739957809448,1.3200008869171143,-0.007626891136169434,0.7168493270874023,0.06666666666666665,5.385164737701416,0.939411997795105
1.3217562437057495,1.3120968341827393,0.009659409523010254,0.7198308706283569,0.23333333333333328,1.4142135381698608,0.9395557641983032
1.3138965368270874,1.3186442852020264,-0.004747748374938965,0.7182764410972595,0.23333333333333328,3.316624879837036,0.9419679641723633
1.296553134918213,1.3330906629562378,-0.0365375280380249,0.7099897265434265,1.0,4.4721360206604,0.9389833807945251
1.3264710903167725,1.305602788925171,0.020868301391601562,0.7280092239379883,1.0,5.385164737701416,0.9446144104003906
1.3072479963302612,1.3241101503372192,-0.016862154006958008,0.7112416625022888,0.033333333333333326,1.4142135381698608,0.9397186636924744
1.3209933042526245,1.310728907585144,0.010264396667480469,0.7205232977867126,1.0,3.0,0.9399471282958984
1.3236078023910522,1.3065388202667236,0.017068982124328613,0.7276248335838318,0.033333333333333326,3.1622776985168457,0.9434137344360352
1.3089402914047241,1.3236165046691895,-0.014676213264465332,0.7026132941246033,0.033333333333333326,1.0,0.9309565424919128
1.3092570304870605,1.3191901445388794,-0.009933114051818848,0.719153881072998,0.33333333333333337,2.0,0.9461116790771484
1.3298591375350952,1.3011462688446045,0.028712868690490723,0.7289876937866211,1.0,0.0,0.9449400305747986
1.3174209594726562,1.3146153688430786,0.0028055906295776367,0.722061038017273,0.033333333333333326,3.0,0.9421822428703308
1.3145947456359863,1.3169925212860107,-0.002397775650024414,0.7191712260246277,0.033333333333333326,2.4494898319244385,0.9423224329948425
1.3092961311340332,1.3225550651550293,-0.013258934020996094,0.7203620672225952,0.33333333333333337,1.7320507764816284,0.9427127838134766
1.2999147176742554,1.331594467163086,-0.031679749488830566,0.7128483653068542,0.0,2.4494898319244385,0.9355974197387695
1.317643404006958,1.3130892515182495,0.004554152488708496,0.7267805933952332,0.033333333333333326,5.099019527435303,0.9501371383666992
1.2967579364776611,1.3314862251281738,-0.034728288650512695,0.7094624042510986,0.09999999999999998,0.0,0.9377808570861816
1.3227722644805908,1.3082704544067383,0.014501810073852539,0.7140601873397827,0.09999999999999998,5.385164737701416,0.9433472156524658
1.3164342641830444,1.3139969110488892,0.0024373531341552734,0.7211882472038269,0.19999999999999996,5.385164737701416,0.9429764151573181
1.3180755376815796,1.3130462169647217,0.00502932071685791,0.7267999649047852,0.0,5.4772257804870605,0.9399253129959106
1.323174238204956,1.3088293075561523,0.014344930648803711,0.7046939730644226,0.09999999999999998,5.4772257804870605,0.9379255175590515
1.319087028503418,1.3113657236099243,0.007721304893493652,0.7205820083618164,0.09999999999999998,5.099019527435303,0.9427164793014526
1.3753312826156616,1.3786144256591797,-0.0032831430435180664,0.6710289716720581,0.1333333333333333,2.2360680103302,0.9339684247970581
1.4090564250946045,1.4199492931365967,-0.010892868041992188,0.704364001750946,1.0,1.0,0.9576677680015564
1.4297211170196533,1.4050272703170776,0.024693846702575684,0.723895251750946,1.0,5.4772257804870605,0.9684749841690063
1.4223737716674805,1.4182367324829102,0.0041370391845703125,0.7348244190216064,0.033333333333333326,5.196152210235596,0.9748977422714233
1.408730387687683,1.452124834060669,-0.04339444637298584,0.7375590801239014,1.0,5.196152210235596,0.976620078086853
1.4463040828704834,1.4412931203842163,0.00501096248626709,0.743598461151123,0.0,0.0,0.9743369817733765
1.4517663717269897,1.4659538269042969,-0.014187455177307129,0.7497690916061401,1.0,0.0,0.9760174751281738
1.4709700345993042,1.4773807525634766,-0.006410717964172363,0.7499610781669617,0.1333333333333333,0.0,0.9719794988632202
1.4879794120788574,1.4811406135559082,0.006838798522949219,0.7467994689941406,0.033333333333333326,4.358899116516113,0.9658664464950562
1.4857432842254639,1.4941632747650146,-0.008419990539550781,0.7425856590270996,0.0,3.1622776985168457,0.962252140045166
1.488874912261963,1.4933284521102905,-0.004453539848327637,0.7290405035018921,1.0,5.385164737701416,0.954171895980835
1.4848617315292358,1.4951121807098389,-0.010250449180603027,0.7155919075012207,0.09999999999999998,4.358899116516113,0.9457968473434448
1.4965276718139648,1.4832336902618408,0.013293981552124023,0.697264552116394,1.0,4.358899116516113,0.937332034111023
1.4937498569488525,1.51480233669281,-0.02105247974395752,0.6869897842407227,1.0,5.099019527435303,0.928742527961731
1.509446382522583,1.5376663208007812,-0.028219938278198242,0.6795268058776855,1.0,2.4494898319244385,0.9239760637283325
1.5796922445297241,1.5236529111862183,0.05603933334350586,0.6624055504798889,1.0,2.0,0.9179045557975769
1.5750755071640015,1.5762927532196045,-0.0012172460556030273,0.6486985683441162,0.3666666666666667,2.4494898319244385,0.8988727331161499
1.6000216007232666,1.5939769744873047,0.006044626235961914,0.6394531726837158,0.033333333333333326,2.0,0.8896816968917847
1.614626169204712,1.620948076248169,-0.006321907043457031,0.6282159686088562,1.0,2.6457512378692627,0.8677582740783691
1.6022143363952637,1.660096526145935,-0.05788218975067139,0.6322557330131531,0.3666666666666667,1.7320507764816284,0.8513895869255066
1.6252368688583374,1.659908652305603,-0.034671783447265625,0.6165213584899902,1.0,1.7320507764816284,0.8241132497787476
1.655895709991455,1.6436737775802612,0.012221932411193848,0.596768856048584,0.1333333333333333,5.385164737701416,0.7986053824424744
1.6601152420043945,1.6364902257919312,0.02362501621246338,0.5833398103713989,0.06666666666666665,5.196152210235596,0.7824704051017761
1.6395645141601562,1.6461715698242188,-0.0066070556640625,0.584922194480896,0.06666666666666665,2.2360680103302,0.770665168762207
1.6506574153900146,1.6183488368988037,0.03230857849121094,0.5754479765892029,0.1333333333333333,5.291502475738525,0.7642468214035034
1.6127777099609375,1.6259615421295166,-0.013183832168579102,0.5751974582672119,0.19999999999999996,5.196152210235596,0.7608071565628052
1.5952816009521484,1.6043107509613037,-0.009029150009155273,0.5725574493408203,0.033333333333333326,2.4494898319244385,0.7611547708511353
1.5729520320892334,1.5780566930770874,-0.005104660987854004,0.5699781179428101,0.06666666666666665,2.6457512378692627,0.7621280550956726
1.5500304698944092,1.5479196310043335,0.0021108388900756836,0.5426347851753235,0.033333333333333326,3.872983455657959,0.7388922572135925
1.5122926235198975,1.531375765800476,-0.019083142280578613,0.5632197856903076,1.0,2.6457512378692627,0.7581233978271484
1.5065841674804688,1.4979995489120483,0.00858461856842041,0.5460983514785767,0.09999999999999998,2.8284270763397217,0.7399179339408875
1.4867981672286987,1.489539384841919,-0.002741217613220215,0.5530017614364624,0.06666666666666665,3.1622776985168457,0.7519816160202026
1.4922735691070557,1.4648058414459229,0.027467727661132812,0.5591671466827393,1.0,5.291502475738525,0.7684571146965027
1.479397177696228,1.46499764919281,0.014399528503417969,0.5738480687141418,0.09999999999999998,0.0,0.7944177389144897
1.4664902687072754,1.4679969549179077,-0.0015066862106323242,0.5834405422210693,0.23333333333333328,5.385164737701416,0.8083162307739258
1.4798851013183594,1.491631031036377,-0.011745929718017578,0.585368275642395,0.2666666666666667,2.0,0.8027925491333008
1.4991834163665771,1.4859821796417236,0.013201236724853516,0.6017704010009766,0.23333333333333328,3.1622776985168457,0.8258883357048035
1.4952800273895264,1.5190961360931396,-0.02381610870361328,0.6199163794517517,0.0,2.6457512378692627,0.8352354764938354
1.533721685409546,1.506631851196289,0.027089834213256836,0.6217232346534729,0.2666666666666667,1.4142135381698608,0.8308603763580322
1.522848129272461,1.5287666320800781,-0.0059185028076171875,0.6264067888259888,0.06666666666666665,1.4142135381698608,0.8396064639091492
1.5368280410766602,1.5308902263641357,0.005937814712524414,0.6243853569030762,1.0,5.4772257804870605,0.8382461071014404
1.5277928113937378,1.5515351295471191,-0.023742318153381348,0.6150774359703064,1.0,5.385164737701416,0.8360170125961304
1.5589919090270996,1.5346918106079102,0.024300098419189453,0.5972421169281006,0.033333333333333326,5.385164737701416,0.818291425704956
1.5537680387496948,1.557509183883667,-0.003741145133972168,0.6349161863327026,0.09999999999999998,5.385164737701416,0.8458446264266968
1.5594333410263062,1.5701606273651123,-0.010727286338806152,0.6469279527664185,0.23333333333333328,5.385164737701416,0.8492194414138794
1.5709869861602783,1.5682439804077148,0.0027430057525634766,0.630852460861206,0.0,5.196152210235596,0.8431851863861084
1.5711835622787476,1.565974235534668,0.00520932674407959,0.6316827535629272,0.06666666666666665,2.8284270763397217,0.845439076423645
1.5701837539672852,1.5621041059494019,0.0080796480178833,0.6256803274154663,0.0,2.6457512378692627,0.8435329794883728
1.5654799938201904,1.5543054342269897,0.011174559593200684,0.6265261173248291,1.0,1.4142135381698608,0.8450021147727966
1.5529546737670898,1.5481863021850586,0.00476837158203125,0.6095272898674011,0.033333333333333326,2.4494898319244385,0.8321064710617065
1.5284078121185303,1.5438640117645264,-0.015456199645996094,0.6172769665718079,1.0,3.605551242828369,0.840542197227478
1.5174226760864258,1.5111716985702515,0.006250977516174316,0.6197172403335571,0.033333333333333326,2.6457512378692627,0.8375377655029297
1.4880517721176147,1.4866600036621094,0.001391768455505371,0.6397333145141602,1.0,1.0,0.8436160087585449
1.4327890872955322,1.4265340566635132,0.006255030632019043,0.7148575186729431,0.09999999999999998,1.4142135381698608,0.891084611415863
1.3855565786361694,1.4233694076538086,-0.03781282901763916,0.7753108739852905,0.16666666666666663,2.4494898319244385,0.9287571310997009
1.3887615203857422,1.366888403892517,0.021873116493225098,0.7676398754119873,0.06666666666666665,4.795831680297852,0.9124700427055359
1.3408344984054565,1.3551108837127686,-0.014276385307312012,0.8081027865409851,0.0,0.0,0.9460197687149048
1.3030775785446167,1.32236909866333,-0.01929152011871338,0.8054392337799072,0.19999999999999996,0.0,0.9478023052215576
1.2738558053970337,1.2930094003677368,-0.019153594970703125,0.8003518581390381,0.23333333333333328,5.196152210235596,0.9473239779472351
1.2602064609527588,1.244998574256897,0.015207886695861816,0.7599363327026367,0.0,5.196152210235596,0.9256153106689453
1.2208387851715088,1.224744200706482,-0.0039054155349731445,0.7471243143081665,0.033333333333333326,5.291502475738525,0.9265343546867371
1.1947100162506104,1.1944735050201416,0.00023651123046875,0.7307417392730713,0.033333333333333326,2.2360680103302,0.9168698191642761
1.1945680379867554,1.1535265445709229,0.04104149341583252,0.6774179339408875,0.23333333333333328,2.0,0.8791446685791016
1.1854932308197021,1.135827898979187,0.04966533184051514,0.6316375732421875,1.0,5.385164737701416,0.8400983214378357
1.1679948568344116,1.1671608686447144,0.0008339881896972656,0.6291285753250122,1.0,5.099019527435303,0.839015007019043
1.1816993951797485,1.186095952987671,-0.004396557807922363,0.580390989780426,1.0,5.099019527435303,0.7907403707504272
1.2126665115356445,1.1947811841964722,0.017885327339172363,0.5750865936279297,0.09999999999999998,4.123105525970459,0.7860831618309021
1.2325929403305054,1.2153801918029785,0.017212748527526855,0.5810365676879883,1.0,4.123105525970459,0.7768795490264893
1.2408950328826904,1.2444555759429932,-0.0035605430603027344,0.5819598436355591,0.06666666666666665,3.316624879837036,0.7765929102897644
1.2664297819137573,1.2451953887939453,0.02123439311981201,0.5762469172477722,0.09999999999999998,4.795831680297852,0.7628664970397949
1.2757443189620972,1.251981496810913,0.023762822151184082,0.6139277815818787,0.033333333333333326,5.196152210235596,0.8019406795501709
1.2584826946258545,1.2949895858764648,-0.03650689125061035,0.6464824080467224,1.0,3.316624879837036,0.8275848627090454
1.246474266052246,1.2662161588668823,-0.01974189281463623,0.6390002369880676,0.1333333333333333,4.4721360206604,0.8136389255523682
1.2709208726882935,1.2595738172531128,0.011347055435180664,0.635704517364502,1.0,5.291502475738525,0.8078411817550659
1.2549257278442383,1.2520232200622559,0.002902507781982422,0.6535373330116272,0.43333333333333335,5.291502475738525,0.8239583969116211
1.2401484251022339,1.256615400314331,-0.016466975212097168,0.6678566932678223,0.1333333333333333,4.795831680297852,0.8342297077178955
1.2474067211151123,1.2497409582138062,-0.0023342370986938477,0.6753736734390259,0.23333333333333328,2.6457512378692627,0.8363377451896667
1.2267520427703857,1.2631564140319824,-0.03640437126159668,0.6633262634277344,1.0,5.4772257804870605,0.8246199488639832
1.230790376663208,1.2451763153076172,-0.01438593864440918,0.6711348295211792,0.09999999999999998,5.196152210235596,0.8302730321884155
1.236951231956482,1.2263734340667725,0.010577797889709473,0.6779116988182068,0.33333333333333337,2.2360680103302,0.8356489539146423
1.2356560230255127,1.213026762008667,0.022629261016845703,0.6756791472434998,1.0,5.291502475738525,0.8334412574768066
1.2278307676315308,1.2041953802108765,0.023635387420654297,0.6708868741989136,0.06666666666666665,0.0,0.8273534774780273
1.212993860244751,1.2069767713546753,0.006017088890075684,0.6563413739204407,1.0,0.0,0.8146476745605469
1.2028777599334717,1.1993515491485596,0.0035262107849121094,0.6492623686790466,0.23333333333333328,5.385164737701416,0.8079047203063965
1.1931076049804688,1.1934715509414673,-0.00036394596099853516,0.6452865600585938,0.0,5.385164737701416,0.8019756078720093
1.1867282390594482,1.1859967708587646,0.0007314682006835938,0.6380807757377625,1.0,5.196152210235596,0.793780505657196
1.1918468475341797,1.1649832725524902,0.026863574981689453,0.6302520036697388,0.09999999999999998,4.0,0.7819406986236572
1.1608412265777588,1.1876435279846191,-0.02680230140686035,0.6058168411254883,0.06666666666666665,4.0,0.7565264701843262
1.161794662475586,1.1934353113174438,-0.03164064884185791,0.6019659638404846,1.0,5.385164737701416,0.7517306804656982
1.1804335117340088,1.1874415874481201,-0.007008075714111328,0.6144312620162964,1.0,5.291502475738525,0.7895544767379761
1.1932373046875,1.18730628490448,0.0059310197830200195,0.6414241790771484,1.0,2.4494898319244385,0.8516240119934082
1.204772710800171,1.188840627670288,0.015932083129882812,0.6614609360694885,0.033333333333333326,5.099019527435303,0.8868524432182312
1.2088667154312134,1.1948673725128174,0.013999342918395996,0.6758254766464233,1.0,0.0,0.8985289335250854
1.1983497142791748,1.2130703926086426,-0.014720678329467773,0.6788928508758545,0.09999999999999998,5.099019527435303,0.8979072570800781
1.2132915258407593,1.2024648189544678,0.010826706886291504,0.6924599409103394,0.5,2.4494898319244385,0.9024573564529419
1.2133283615112305,1.208292007446289,0.005036354064941406,0.6957964897155762,0.033333333333333326,5.291502475738525,0.8998068571090698
1.2218689918518066,1.2061479091644287,0.01572108268737793,0.6967713236808777,1.0,5.0,0.9003496170043945
1.217644214630127,1.2127375602722168,0.004906654357910156,0.6965100169181824,0.06666666666666665,5.0,0.8968716859817505
1.2308235168457031,1.201401948928833,0.029421567916870117,0.7066229581832886,0.1333333333333333,0.0,0.9022620916366577
1.2183516025543213,1.2156188488006592,0.0027327537536621094,0.7059117555618286,1.0,5.4772257804870605,0.8988699316978455
1.2177525758743286,1.221374273300171,-0.003621697425842285,0.7055618166923523,1.0,5.4772257804870605,0.8989931344985962
1.2252318859100342,1.220300555229187,0.004931330680847168,0.7064807415008545,0.1333333333333333,0.0,0.898570716381073
1.2307590246200562,1.2210639715194702,0.009695053100585938,0.7102484703063965,0.06666666666666665,0.0,0.9007570743560791
1.2258285284042358,1.2323956489562988,-0.006567120552062988,0.7094559669494629,1.0,0.0,0.8998229503631592
1.2240132093429565,1.2403197288513184,-0.016306519508361816,0.702816367149353,0.16666666666666663,5.196152210235596,0.8961962461471558
1.2545417547225952,1.21563720703125,0.038904547691345215,0.7176003456115723,1.0,5.196152210235596,0.9065482020378113
1.2438185214996338,1.2341387271881104,0.009679794311523438,0.7083612680435181,1.0,5.0,0.9028258323669434
1.248187780380249,1.2375917434692383,0.010596036911010742,0.71250981092453,0.0,2.0,0.903664231300354
1.2438520193099976,1.2496051788330078,-0.005753159523010254,0.6994149088859558,1.0,1.0,0.8964158296585083
1.25327467918396,1.254939079284668,-0.0016644001007080078,0.7055755853652954,1.0,2.4494898319244385,0.8990337252616882
1.2504286766052246,1.258626937866211,-0.008198261260986328,0.6961228251457214,1.0,2.6457512378692627,0.8940404653549194
1.2534804344177246,1.2630494832992554,-0.009569048881530762,0.6967177391052246,1.0,5.196152210235596,0.8933550119400024
1.2500276565551758,1.2706847190856934,-0.020657062530517578,0.6922354102134705,0.09999999999999998,5.0,0.889232337474823
1.2745646238327026,1.2528775930404663,0.021687030792236328,0.6973872184753418,1.0,2.4494898319244385,0.8958336710929871
1.280550479888916,1.2497063875198364,0.03084409236907959,0.6959457397460938,0.16666666666666663,1.7320507764816284,0.8933809995651245
1.2762478590011597,1.261304497718811,0.014943361282348633,0.6902728080749512,0.033333333333333326,2.0,0.891446590423584
1.271202564239502,1.2702237367630005,0.0009788274765014648,0.6852544546127319,0.0,1.4142135381698608,0.8887468576431274
1.2848429679870605,1.2884758710861206,-0.0036329030990600586,0.6841635704040527,0.19999999999999996,2.8284270763397217,0.885911226272583
1.2816656827926636,1.266587257385254,0.015078425407409668,0.6878787875175476,0.09999999999999998,2.6457512378692627,0.8904004096984863
1.2830759286880493,1.283923625946045,-0.0008476972579956055,0.6831804513931274,1.0,3.0,0.8867067098617554
1.2796732187271118,1.28251051902771,-0.0028373003005981445,0.6786961555480957,0.16666666666666663,2.6457512378692627,0.884597659111023
1.2917988300323486,1.285410761833191,0.006388068199157715,0.6848176717758179,0.09999999999999998,2.4494898319244385,0.8923642039299011
1.2945895195007324,1.2824971675872803,0.012092351913452148,0.678588330745697,0.06666666666666665,2.2360680103302,0.8862495422363281
1.289832353591919,1.2881755828857422,0.0016567707061767578,0.6794886589050293,0.06666666666666665,5.291502475738525,0.8855811953544617
1.2911148071289062,1.2829139232635498,0.008200883865356445,0.6804138422012329,0.06666666666666665,0.0,0.8883271217346191
1.2962496280670166,1.296401858329773,-0.00015223026275634766,0.6826728582382202,0.19999999999999996,4.898979663848877,0.8905398845672607
1.312239170074463,1.2968072891235352,0.015431880950927734,0.6727089881896973,0.033333333333333326,3.0,0.8847781419754028
1.2834421396255493,1.3033708333969116,-0.019928693771362305,0.6705139875411987,0.33333333333333337,3.0,0.884981632232666
1.3069419860839844,1.2888343334197998,0.01810765266418457,0.6803487539291382,0.09999999999999998,2.6457512378692627,0.8939803838729858
1.3055222034454346,1.2934374809265137,0.012084722518920898,0.676008403301239,0.23333333333333328,3.1622776985168457,0.8898447751998901
1.3155884742736816,1.2885260581970215,0.027062416076660156,0.6736150979995728,0.06666666666666665,2.4494898319244385,0.8896619081497192
1.312560796737671,1.2956905364990234,0.01687026023864746,0.6761977076530457,1.0,2.0,0.8905630111694336
1.3190340995788574,1.3062329292297363,0.012801170349121094,0.6696549654006958,1.0,5.196152210235596,0.8832589983940125
1.3067759275436401,1.310397982597351,-0.0036220550537109375,0.6700136065483093,0.19999999999999996,4.242640495300293,0.8862571120262146
1.3149598836898804,1.3200111389160156,-0.005051255226135254,0.6859599947929382,0.16666666666666663,3.464101552963257,0.9003680944442749
1.3060731887817383,1.3191707134246826,-0.013097524642944336,0.6746928691864014,0.19999999999999996,5.4772257804870605,0.8908669352531433
1.3125889301300049,1.3163025379180908,-0.0037136077880859375,0.6748751401901245,0.16666666666666663,0.0,0.8911699652671814
1.3227980136871338,1.3099141120910645,0.012883901596069336,0.6746301651000977,0.16666666666666663,5.385164737701416,0.8942438960075378
1.3098385334014893,1.3241119384765625,-0.014273405075073242,0.6746432185173035,0.033333333333333326,5.385164737701416,0.8947508335113525
1.3128645420074463,1.3248518705368042,-0.01198732852935791,0.6792613863945007,0.09999999999999998,5.196152210235596,0.8968192934989929
1.3226969242095947,1.3175849914550781,0.0051119327545166016,0.6723380088806152,1.0,2.6457512378692627,0.8914254903793335
1.3190079927444458,1.323896050453186,-0.004888057708740234,0.6809555888175964,0.4,5.099019527435303,0.8992571830749512
1.330201506614685,1.315703272819519,0.014498233795166016,0.6802985668182373,0.0,4.242640495300293,0.8974566459655762
1.3153144121170044,1.331819772720337,-0.01650536060333252,0.6778817176818848,1.0,3.605551242828369,0.8970329165458679
1.3175147771835327,1.3315614461898804,-0.014046669006347656,0.6799566149711609,1.0,2.2360680103302,0.9029528498649597
1.3173742294311523,1.333553671836853,-0.016179442405700684,0.6837528944015503,0.033333333333333326,2.4494898319244385,0.9006383419036865
1.3097437620162964,1.3436107635498047,-0.0338670015335083,0.6822004318237305,1.0,5.291502475738525,0.9039210081100464
1.3263576030731201,1.3294812440872192,-0.003123641014099121,0.6806122660636902,0.09999999999999998,0.0,0.900908887386322
1.3111757040023804,1.3413609266281128,-0.030185222625732422,0.6893131136894226,0.1333333333333333,5.385164737701416,0.9090831279754639
1.3423879146575928,1.3164894580841064,0.025898456573486328,0.6807540655136108,1.0,1.7320507764816284,0.9049081802368164
1.3233001232147217,1.3398637771606445,-0.01656365394592285,0.6870262026786804,0.4,1.4142135381698608,0.907673716545105
1.3370755910873413,1.3312773704528809,0.005798220634460449,0.6842219233512878,0.09999999999999998,1.0,0.9049302935600281
1.3418786525726318,1.3290505409240723,0.01282811164855957,0.6878852844238281,0.1333333333333333,5.385164737701416,0.905769944190979
1.3400367498397827,1.3336634635925293,0.006373286247253418,0.6862974166870117,0.06666666666666665,5.099019527435303,0.9071423411369324
1.3460140228271484,1.3313603401184082,0.014653682708740234,0.6858508586883545,1.0,5.099019527435303,0.9084838628768921
1.3394370079040527,1.3415864706039429,-0.0021494626998901367,0.6850990056991577,1.0,4.358899116516113,0.9085832834243774
1.3464832305908203,1.3355023860931396,0.010980844497680664,0.6823272705078125,0.033333333333333326,4.358899116516113,0.9047993421554565
1.3534810543060303,1.332511305809021,0.020969748497009277,0.6916109323501587,0.06666666666666665,5.196152210235596,0.9094647169113159
1.3486007452011108,1.3395050764083862,0.00909566879272461,0.690380334854126,0.0,1.7320507764816284,0.9083721041679382
1.352847933769226,1.3406121730804443,0.012235760688781738,0.6916119456291199,0.033333333333333326,2.4494898319244385,0.9118629693984985
1.3304061889648438,1.3625898361206055,-0.03218364715576172,0.688789963722229,1.0,5.099019527435303,0.9141330718994141
1.3367294073104858,1.3604586124420166,-0.02372920513153076,0.6951348185539246,0.1333333333333333,4.123105525970459,0.914060115814209
1.3521239757537842,1.3496339321136475,0.0024900436401367188,0.7002148032188416,1.0,4.123105525970459,0.9183999300003052
1.3577184677124023,1.3389058113098145,0.01881265640258789,0.6833691596984863,0.3666666666666667,0.0,0.9069505929946899
1.3492392301559448,1.3571008443832397,-0.007861614227294922,0.6888291239738464,1.0,4.4721360206604,0.9101231098175049
1.3453325033187866,1.3610070943832397,-0.015674591064453125,0.7052369117736816,0.09999999999999998,4.4721360206604,0.9225167036056519
1.356536626815796,1.361162543296814,-0.004625916481018066,0.6926068067550659,0.06666666666666665,4.690415859222412,0.9158945083618164
1.3561763763427734,1.3610868453979492,-0.004910469055175781,0.681896448135376,0.1333333333333333,2.6457512378692627,0.9109030961990356
1.3652868270874023,1.362256407737732,0.00303041934967041,0.6927555799484253,1.0,2.0,0.918468177318573
1.3751052618026733,1.3544483184814453,0.020656943321228027,0.6948106288909912,0.43333333333333335,5.196152210235596,0.9193382263183594
1.3646135330200195,1.3695409297943115,-0.004927396774291992,0.6962161064147949,1.0,0.0,0.9205023050308228
1.3667887449264526,1.3717321157455444,-0.004943370819091797,0.6969704627990723,1.0,5.196152210235596,0.9177884459495544
1.3650481700897217,1.3753938674926758,-0.010345697402954102,0.6915640234947205,0.33333333333333337,2.4494898319244385,0.9195125102996826
1.3602392673492432,1.3825669288635254,-0.022327661514282227,0.6873530745506287,1.0,5.196152210235596,0.9143939018249512
1.3668655157089233,1.37809419631958,-0.011228680610656738,0.7039877772331238,0.2666666666666667,0.0,0.9227918386459351
1.3698866367340088,1.3783925771713257,-0.008505940437316895,0.6949636340141296,0.033333333333333326,5.291502475738525,0.918001115322113
1.3676122426986694,1.3805660009384155,-0.012953758239746094,0.6963587999343872,0.09999999999999998,1.7320507764816284,0.9197754859924316
1.3560857772827148,1.3894742727279663,-0.033388495445251465,0.6947652697563171,1.0,3.605551242828369,0.917316198348999
1.3798640966415405,1.3707172870635986,0.009146809577941895,0.6954379081726074,1.0,4.4721360206604,0.9198631048202515
1.3688868284225464,1.3792169094085693,-0.01033008098602295,0.694257378578186,0.09999999999999998,5.385164737701416,0.9191800355911255
1.3750972747802734,1.3738211393356323,0.0012761354446411133,0.6901463866233826,0.09999999999999998,5.385164737701416,0.9168660044670105
1.3760727643966675,1.366609811782837,0.009462952613830566,0.6816531419754028,1.0,5.4772257804870605,0.9061245322227478
1.3830851316452026,1.3646587133407593,0.01842641830444336,0.6944011449813843,1.0,2.8284270763397217,0.9179620742797852
1.377345323562622,1.3540515899658203,0.023293733596801758,0.66899174451828,0.06666666666666665,2.6457512378692627,0.8982713222503662
1.3810362815856934,1.362876296043396,0.018159985542297363,0.6894111037254333,0.09999999999999998,1.0,0.9154223203659058
1.3690342903137207,1.372133731842041,-0.0030994415283203125,0.680632472038269,0.33333333333333337,1.0,0.90861576795578
1.3649911880493164,1.3658392429351807,-0.0008480548858642578,0.6707113981246948,1.0,3.0,0.8961340188980103
1.3606288433074951,1.3728961944580078,-0.012267351150512695,0.6808170080184937,0.033333333333333326,2.8284270763397217,0.9087569713592529
1.3514865636825562,1.3752210140228271,-0.023734450340270996,0.6911169290542603,1.0,1.0,0.9124364852905273
1.3552511930465698,1.368638515472412,-0.013387322425842285,0.669780433177948,0.0,1.4142135381698608,0.9052495360374451
1.361908197402954,1.359122633934021,0.0027855634689331055,0.6713599562644958,0.2666666666666667,1.4142135381698608,0.9056057929992676
1.3616924285888672,1.3539079427719116,0.007784485816955566,0.6658819317817688,0.033333333333333326,1.4142135381698608,0.9027559161186218
1.3582019805908203,1.353838324546814,0.004363656044006348,0.6592951416969299,0.0,3.316624879837036,0.8941963911056519
1.3355708122253418,1.3679378032684326,-0.03236699104309082,0.6597200632095337,0.033333333333333326,4.242640495300293,0.8893463015556335
1.3593858480453491,1.3406966924667358,0.01868915557861328,0.6548663973808289,0.2666666666666667,0.0,0.8862077593803406
1.3561370372772217,1.3372482061386108,0.01888883113861084,0.6413005590438843,0.0,5.0,0.8845833539962769
1.3543903827667236,1.3327912092208862,0.021599173545837402,0.6440843939781189,0.033333333333333326,3.0,0.8753268718719482
1.34162175655365,1.3453991413116455,-0.0037773847579956055,0.6552304029464722,0.033333333333333326,3.464101552963257,0.8893896341323853
1.3437408208847046,1.3386726379394531,0.005068182945251465,0.6317940354347229,0.033333333333333326,2.2360680103302,0.8705509901046753
1.3362764120101929,1.3399323225021362,-0.0036559104919433594,0.6465400457382202,0.033333333333333326,2.0,0.8885693550109863
1.3500584363937378,1.3277934789657593,0.022264957427978516,0.639107346534729,0.4,1.4142135381698608,0.8874437808990479
1.342018961906433,1.331769585609436,0.01024937629699707,0.633260190486908,1.0,5.385164737701416,0.8864372968673706
1.335362195968628,1.3347187042236328,0.0006434917449951172,0.6480838656425476,1.0,5.099019527435303,0.9000381827354431
1.342371940612793,1.323312520980835,0.019059419631958008,0.6377496123313904,0.16666666666666663,5.099019527435303,0.9086068868637085
1.3333014249801636,1.327089548110962,0.00621187686920166,0.6364929676055908,0.2666666666666667,5.196152210235596,0.9148422479629517
1.3290245532989502,1.3306115865707397,-0.0015870332717895508,0.6451318860054016,0.1333333333333333,5.196152210235596,0.9236445426940918
1.3351802825927734,1.3243297338485718,0.01085054874420166,0.643510103225708,0.09999999999999998,4.690415859222412,0.9299269914627075
1.3265081644058228,1.3389899730682373,-0.01248180866241455,0.6512612700462341,0.033333333333333326,2.8284270763397217,0.9427518248558044
1.3360264301300049,1.330918788909912,0.0051076412200927734,0.6648062467575073,0.033333333333333326,5.4772257804870605,0.9510706663131714
1.3210387229919434,1.3510003089904785,-0.029961585998535156,0.6783058643341064,1.0,5.196152210235596,0.952631950378418
1.3526287078857422,1.3217576742172241,0.030871033668518066,0.6696795225143433,0.1333333333333333,5.196152210235596,0.9559029340744019
1.3422324657440186,1.339117407798767,0.003115057945251465,0.6717171669006348,1.0,5.196152210235596,0.953178882598877
1.3541181087493896,1.3333534002304077,0.020764708518981934,0.6756865382194519,0.09999999999999998,2.4494898319244385,0.9593384265899658
1.3420367240905762,1.3442128896713257,-0.0021761655807495117,0.682360827922821,1.0,2.2360680103302,0.9531154632568359
1.3498615026474,1.3391278982162476,0.010733604431152344,0.6822420358657837,0.2666666666666667,5.291502475738525,0.955809473991394
1.3318729400634766,1.366358757019043,-0.034485816955566406,0.6721185445785522,0.0,0.0,0.944442868232727
1.3474721908569336,1.352907657623291,-0.005435466766357422,0.6719474792480469,1.0,5.291502475738525,0.9479579329490662
1.3470861911773682,1.3535568714141846,-0.006470680236816406,0.6850425601005554,0.09999999999999998,3.0,0.948154628276825
1.3708243370056152,1.3378547430038452,0.03296959400177002,0.6785498857498169,1.0,4.795831680297852,0.9506484270095825
1.3467202186584473,1.3595651388168335,-0.01284492015838623,0.6916656494140625,0.09999999999999998,0.0,0.9502496719360352
1.3517608642578125,1.3528032302856445,-0.0010423660278320312,0.6834985613822937,0.09999999999999998,4.582575798034668,0.9507260322570801
1.3539457321166992,1.3452428579330444,0.008702874183654785,0.6826584339141846,0.06666666666666665,3.605551242828369,0.948259711265564
1.3526310920715332,1.3529189825057983,-0.0002878904342651367,0.6874346137046814,1.0,3.7416574954986572,0.9511045813560486
1.3495886325836182,1.3547395467758179,-0.005150914192199707,0.6949737071990967,1.0,1.7320507764816284,0.9523266553878784
1.348414421081543,1.3465865850448608,0.001827836036682129,0.7037240862846375,0.06666666666666665,1.4142135381698608,0.9571518301963806
1.3451082706451416,1.3512605428695679,-0.0061522722244262695,0.6931440234184265,0.23333333333333328,1.4142135381698608,0.9539912939071655
1.3454704284667969,1.351797103881836,-0.0063266754150390625,0.6974391341209412,1.0,1.7320507764816284,0.955345869064331
1.3483390808105469,1.3460471630096436,0.0022919178009033203,0.6823655962944031,1.0,2.0,0.9468296766281128
1.3341822624206543,1.3547203540802002,-0.0205380916595459,0.6928104162216187,0.30000000000000004,1.7320507764816284,0.9498142004013062
1.3420658111572266,1.345335841178894,-0.0032700300216674805,0.6984453201293945,0.4666666666666667,2.6457512378692627,0.9543821215629578
1.33344304561615,1.3493818044662476,-0.015938758850097656,0.6925467848777771,0.06666666666666665,2.2360680103302,0.9501926302909851
1.3453917503356934,1.3270033597946167,0.01838839054107666,0.6912397146224976,0.033333333333333326,2.2360680103302,0.9500524997711182
1.333632469177246,1.33965003490448,-0.006017565727233887,0.6879202127456665,0.033333333333333326,2.6457512378692627,0.9480996131896973
1.3273005485534668,1.3396590948104858,-0.012358546257019043,0.688018798828125,0.033333333333333326,5.196152210235596,0.9457669258117676
1.3227005004882812,1.3380720615386963,-0.015371561050415039,0.697079598903656,0.06666666666666665,0.0,0.9511103630065918
1.3307594060897827,1.3238551616668701,0.006904244422912598,0.6927229762077332,0.06666666666666665,5.385164737701416,0.9533741474151611
1.3231303691864014,1.3247239589691162,-0.0015935897827148438,0.7098758220672607,0.033333333333333326,2.8284270763397217,0.9581923484802246
1.3213579654693604,1.318645715713501,0.002712249755859375,0.6865401268005371,0.19999999999999996,3.316624879837036,0.9512001276016235
1.3180792331695557,1.3148977756500244,0.00318145751953125,0.6928081512451172,0.033333333333333326,2.0,0.9536242485046387
1.3086942434310913,1.3160743713378906,-0.007380127906799316,0.6970242857933044,0.1333333333333333,2.0,0.9505599737167358
1.309159517288208,1.3055315017700195,0.0036280155181884766,0.6910850405693054,0.09999999999999998,2.0,0.9487823247909546
1.3126389980316162,1.2928566932678223,0.019782304763793945,0.688483476638794,1.0,5.291502475738525,0.947382926940918
1.2976598739624023,1.2991900444030762,-0.0015301704406738281,0.6937874555587769,1.0,5.385164737701416,0.9536394476890564
1.2860718965530396,1.3018293380737305,-0.015757441520690918,0.6889288425445557,0.033333333333333326,1.4142135381698608,0.9484362006187439
1.2796244621276855,1.2995119094848633,-0.019887447357177734,0.682026743888855,0.30000000000000004,3.1622776985168457,0.9401270151138306
1.2824902534484863,1.2864383459091187,-0.003948092460632324,0.6829665899276733,0.06666666666666665,4.582575798034668,0.944877028465271
1.2691285610198975,1.2893075942993164,-0.020179033279418945,0.6917904615402222,0.06666666666666665,5.291502475738525,0.9434782862663269
1.283299207687378,1.262488603591919,0.020810604095458984,0.6946375370025635,0.06666666666666665,3.1622776985168457,0.9519994258880615
1.2631707191467285,1.272719144821167,-0.009548425674438477,0.6971019506454468,0.06666666666666665,3.316624879837036,0.9455215334892273
1.2779706716537476,1.2493116855621338,0.02865898609161377,0.7051026225090027,1.0,2.8284270763397217,0.9564379453659058
1.2571537494659424,1.2634906768798828,-0.00633692741394043,0.6992418766021729,0.033333333333333326,5.385164737701416,0.9497714042663574
1.2663962841033936,1.2507046461105347,0.015691637992858887,0.7127010226249695,0.033333333333333326,5.4772257804870605,0.9543688297271729
1.2525124549865723,1.2548869848251343,-0.0023745298385620117,0.6940994262695312,0.30000000000000004,2.2360680103302,0.9503187537193298
1.2525348663330078,1.246645450592041,0.005889415740966797,0.6862006187438965,1.0,2.2360680103302,0.9455922842025757
1.254021167755127,1.2426347732543945,0.011386394500732422,0.7013186812400818,0.06666666666666665,1.4142135381698608,0.9503002166748047
1.2490562200546265,1.242340087890625,0.006716132164001465,0.6970478296279907,0.2666666666666667,2.8284270763397217,0.9487037658691406
1.2384299039840698,1.2429215908050537,-0.004491686820983887,0.6936273574829102,0.23333333333333328,3.316624879837036,0.9457253813743591
1.2461177110671997,1.2242298126220703,0.021887898445129395,0.7082969546318054,0.033333333333333326,3.0,0.9564745426177979
1.2243207693099976,1.2361489534378052,-0.011828184127807617,0.696657657623291,1.0,5.291502475738525,0.94594407081604
1.234874963760376,1.2108149528503418,0.02406001091003418,0.6986978054046631,0.0,0.0,0.9539206027984619
1.2260972261428833,1.2077293395996094,0.018367886543273926,0.692808985710144,0.16666666666666663,4.690415859222412,0.9501322507858276
1.2054648399353027,1.2133033275604248,-0.00783848762512207,0.6848494410514832,0.0,2.6457512378692627,0.9419265985488892
1.2087252140045166,1.192663550376892,0.01606166362762451,0.6927967071533203,0.06666666666666665,5.385164737701416,0.9470953345298767
1.1897190809249878,1.2045061588287354,-0.014787077903747559,0.6962368488311768,0.19999999999999996,5.291502475738525,0.9490218162536621
1.2064881324768066,1.1760547161102295,0.03043341636657715,0.7036467790603638,0.23333333333333328,5.291502475738525,0.9538834095001221
1.186779499053955,1.193164587020874,-0.006385087966918945,0.6969086527824402,0.06666666666666665,3.605551242828369,0.9529339075088501
1.1994225978851318,1.176941156387329,0.022481441497802734,0.7116135954856873,1.0,4.242640495300293,0.9604479074478149
1.1991077661514282,1.175163745880127,0.02394402027130127,0.7044702768325806,1.0,1.7320507764816284,0.9584624171257019
1.1588709354400635,1.223842978477478,-0.06497204303741455,0.71654212474823,0.2666666666666667,1.4142135381698608,0.9584938287734985
1.1886142492294312,1.1811991930007935,0.007415056228637695,0.6997649073600769,0.033333333333333326,1.0,0.951844334602356
1.1840521097183228,1.1882545948028564,-0.004202485084533691,0.6980776190757751,1.0,0.0,0.9525207281112671
1.1782561540603638,1.1922523975372314,-0.013996243476867676,0.6944772601127625,0.06666666666666665,2.4494898319244385,0.9474128484725952
1.1846282482147217,1.187114953994751,-0.002486705780029297,0.7093612551689148,1.0,5.0,0.9559332728385925
1.1990798711776733,1.1705212593078613,0.02855861186981201,0.7101580500602722,0.5666666666666667,5.099019527435303,0.9594931602478027
1.186116337776184,1.1747512817382812,0.011365056037902832,0.7035197019577026,0.033333333333333326,3.464101552963257,0.9553961753845215
1.1764025688171387,1.1801750659942627,-0.0037724971771240234,0.7038841247558594,0.06666666666666665,3.605551242828369,0.9520996809005737
1.1821032762527466,1.170530915260315,0.01157236099243164,0.7141426801681519,0.0,5.385164737701416,0.9588384032249451
1.1523442268371582,1.2030012607574463,-0.050657033920288086,0.7016499042510986,0.033333333333333326,5.099019527435303,0.9527138471603394
1.1675760746002197,1.1728613376617432,-0.0052852630615234375,0.7073869109153748,0.033333333333333326,2.6457512378692627,0.951978325843811
1.1707687377929688,1.161978006362915,0.008790731430053711,0.7307925224304199,0.16666666666666663,2.4494898319244385,0.9643880724906921
1.156322717666626,1.1747740507125854,-0.018451333045959473,0.7258259654045105,1.0,5.196152210235596,0.9560205340385437
1.190885305404663,1.137381672859192,0.05350363254547119,0.7301920652389526,0.1333333333333333,0.0,0.9619607925415039
1.1841826438903809,1.141542911529541,0.042639732360839844,0.7389253377914429,0.4,4.690415859222412,0.9641639590263367
1.1586132049560547,1.1709750890731812,-0.012361884117126465,0.74103182554245,0.033333333333333326,3.1622776985168457,0.9646457433700562
1.1745679378509521,1.1556626558303833,0.018905282020568848,0.749070405960083,1.0,4.242640495300293,0.9663543701171875
1.1757500171661377,1.1632556915283203,0.012494325637817383,0.7284492254257202,0.1333333333333333,0.0,0.9545172452926636
1.1725988388061523,1.172853946685791,-0.0002551078796386719,0.7440814971923828,0.16666666666666663,5.385164737701416,0.9655859470367432
1.1766759157180786,1.1825470924377441,-0.005871176719665527,0.7432675361633301,0.09999999999999998,5.385164737701416,0.9632511138916016
1.1676082611083984,1.2098336219787598,-0.04222536087036133,0.7370485067367554,1.0,4.795831680297852,0.9590863585472107
1.1988015174865723,1.1982274055480957,0.0005741119384765625,0.7372251749038696,1.0,2.4494898319244385,0.9620484709739685
1.2315831184387207,1.1875321865081787,0.04405093193054199,0.7453684210777283,0.2666666666666667,1.7320507764816284,0.9657542109489441
1.247359037399292,1.1960604190826416,0.05129861831665039,0.7412816286087036,0.4,2.4494898319244385,0.9652215838432312
1.2220640182495117,1.2431039810180664,-0.021039962768554688,0.7468607425689697,1.0,5.099019527435303,0.9682819247245789
1.234957218170166,1.252413034439087,-0.0174558162689209,0.740611732006073,1.0,5.4772257804870605,0.9646608829498291
1.2537614107131958,1.2523705959320068,0.0013908147811889648,0.7290565967559814,0.033333333333333326,2.2360680103302,0.9612704515457153
1.2550160884857178,1.2675145864486694,-0.01249849796295166,0.7385802268981934,1.0,2.6457512378692627,0.9653308391571045
1.2514007091522217,1.2805989980697632,-0.029198288917541504,0.7154878377914429,0.23333333333333328,2.2360680103302,0.9535835981369019
1.2879356145858765,1.255126714706421,0.032808899879455566,0.7356686592102051,0.033333333333333326,2.8284270763397217,0.9675658941268921
1.2923458814620972,1.2671021223068237,0.025243759155273438,0.7208570241928101,0.06666666666666665,3.872983455657959,0.9623934626579285
1.2855703830718994,1.284087896347046,0.0014824867248535156,0.7314285039901733,0.1333333333333333,3.605551242828369,0.9660649299621582
1.264229655265808,1.3121733665466309,-0.047943711280822754,0.7087575197219849,1.0,3.605551242828369,0.9521484375
1.2877521514892578,1.2991037368774414,-0.011351585388183594,0.7215584516525269,0.0,3.1622776985168457,0.9605140089988708
1.29766845703125,1.2968924045562744,0.0007760524749755859,0.7215762138366699,0.16666666666666663,5.4772257804870605,0.9619950652122498
1.2968192100524902,1.302701711654663,-0.0058825016021728516,0.7283774614334106,0.06666666666666665,5.291502475738525,0.9657008647918701
1.2933835983276367,1.312677264213562,-0.019293665885925293,0.7210957407951355,0.16666666666666663,3.464101552963257,0.9603904485702515
1.3087451457977295,1.3038688898086548,0.004876255989074707,0.7194532155990601,0.09999999999999998,4.4721360206604,0.9647359848022461
1.3305902481079102,1.286605715751648,0.04398453235626221,0.7264206409454346,0.4,5.291502475738525,0.9676935076713562
1.3080687522888184,1.3156378269195557,-0.007569074630737305,0.7240848541259766,0.09999999999999998,1.7320507764816284,0.9636277556419373
1.3170819282531738,1.3110649585723877,0.006016969680786133,0.7262367606163025,0.33333333333333337,2.6457512378692627,0.9629753828048706
1.306248426437378,1.3253531455993652,-0.019104719161987305,0.7128817439079285,0.0,4.898979663848877,0.9537107348442078
1.3132593631744385,1.3197658061981201,-0.006506443023681641,0.7286043167114258,1.0,5.196152210235596,0.9633889198303223
1.3266000747680664,1.306816816329956,0.01978325843811035,0.7286124229431152,0.06666666666666665,2.0,0.9646883010864258
1.3224518299102783,1.3089828491210938,0.01346898078918457,0.7283010482788086,0.33333333333333337,5.385164737701416,0.963031530380249
1.313273549079895,1.3124213218688965,0.0008522272109985352,0.7311168909072876,1.0,5.291502475738525,0.9638179540634155
1.3002437353134155,1.3172270059585571,-0.0169832706451416,0.727346658706665,0.06666666666666665,4.358899116516113,0.961512565612793
1.3102507591247559,1.2997190952301025,0.01053166389465332,0.7293099164962769,0.033333333333333326,4.0,0.9642386436462402
1.2882399559020996,1.3147386312484741,-0.02649867534637451,0.7216069102287292,0.19999999999999996,1.7320507764816284,0.9577457308769226
1.2961013317108154,1.294414758682251,0.0016865730285644531,0.7254847884178162,1.0,2.0,0.9617267847061157
1.3009462356567383,1.270851492881775,0.03009474277496338,0.7289766073226929,0.09999999999999998,2.2360680103302,0.9665195941925049
1.2949037551879883,1.2544167041778564,0.040487051010131836,0.7317652702331543,0.033333333333333326,5.385164737701416,0.9666531085968018
1.2545146942138672,1.2794166803359985,-0.024901986122131348,0.7281071543693542,1.0,0.0,0.9608060121536255
1.27794349193573,1.2337377071380615,0.04420578479766846,0.7307087779045105,0.06666666666666665,5.385164737701416,0.9681353569030762
1.250543475151062,1.2411508560180664,0.009392619132995605,0.7308734655380249,0.6333333333333333,5.385164737701416,0.9666621088981628
1.2268580198287964,1.2404874563217163,-0.013629436492919922,0.7365082502365112,0.09999999999999998,5.196152210235596,0.9677939414978027
1.2133196592330933,1.2300776243209839,-0.016757965087890625,0.7300965189933777,0.0,1.0,0.9659590125083923
1.224475383758545,1.1995937824249268,0.024881601333618164,0.7353050112724304,0.1333333333333333,5.291502475738525,0.9696037769317627
1.1899878978729248,1.2141363620758057,-0.02414846420288086,0.7273489832878113,0.033333333333333326,0.0,0.9640685319900513
1.1808596849441528,1.2003660202026367,-0.019506335258483887,0.7307794094085693,1.0,0.0,0.9660422205924988
1.19472336769104,1.1658971309661865,0.028826236724853516,0.7333321571350098,1.0,4.582575798034668,0.9692264795303345
1.1622674465179443,1.1756800413131714,-0.01341259479522705,0.7331269979476929,0.033333333333333326,4.582575798034668,0.9676947593688965
1.1746840476989746,1.1342500448226929,0.04043400287628174,0.7345189452171326,1.0,5.196152210235596,0.9706858992576599
1.1593658924102783,1.1330106258392334,0.026355266571044922,0.7317821383476257,0.09999999999999998,5.196152210235596,0.9698147773742676
1.1713420152664185,1.11506986618042,0.056272149085998535,0.7363276481628418,0.06666666666666665,4.4721360206604,0.9706602096557617
1.1437761783599854,1.1412649154663086,0.002511262893676758,0.7337169051170349,1.0,4.4721360206604,0.9689637422561646
1.137481927871704,1.145036220550537,-0.007554292678833008,0.731223464012146,1.0,4.358899116516113,0.9683908224105835
1.1305851936340332,1.1514687538146973,-0.020883560180664062,0.7341294288635254,1.0,3.464101552963257,0.9672528505325317
1.13590407371521,1.143110990524292,-0.007206916809082031,0.7392197847366333,0.30000000000000004,2.0,0.9698960185050964
1.1518957614898682,1.119167447090149,0.03272831439971924,0.7319114208221436,1.0,5.196152210235596,0.9696792960166931
1.1382228136062622,1.1300729513168335,0.008149862289428711,0.7380301356315613,0.09999999999999998,5.196152210235596,0.9707164764404297
1.1475907564163208,1.1196813583374023,0.027909398078918457,0.7363132238388062,1.0,5.196152210235596,0.970051646232605
1.1534736156463623,1.1105871200561523,0.04288649559020996,0.7393536567687988,0.33333333333333337,5.291502475738525,0.974592387676239
1.1100244522094727,1.1576884984970093,-0.04766404628753662,0.7337113618850708,1.0,1.4142135381698608,0.9688115119934082
1.1499168872833252,1.1148492097854614,0.03506767749786377,0.7362300157546997,0.3666666666666667,1.4142135381698608,0.9735950231552124
1.114675760269165,1.1615443229675293,-0.04686856269836426,0.7367715239524841,0.033333333333333326,1.4142135381698608,0.9720062017440796
1.1607916355133057,1.1150403022766113,0.045751333236694336,0.7275161147117615,0.09999999999999998,5.385164737701416,0.9724544286727905
1.1498479843139648,1.1297824382781982,0.0200655460357666,0.7327008247375488,1.0,5.385164737701416,0.9740497469902039
1.169848084449768,1.1145095825195312,0.055338501930236816,0.7289111018180847,0.09999999999999998,5.385164737701416,0.974989116191864
1.1689711809158325,1.118498682975769,0.05047249794006348,0.7245604395866394,1.0,5.291502475738525,0.9728957414627075
1.1344273090362549,1.1614680290222168,-0.027040719985961914,0.7215372323989868,0.06666666666666665,2.2360680103302,0.968244731426239
1.4035433530807495,1.3886383771896362,0.014904975891113281,0.6923326253890991,0.09999999999999998,5.196152210235596,0.8973566889762878
1.267017126083374,1.2624707221984863,0.004546403884887695,0.6661771535873413,0.033333333333333326,5.196152210235596,0.8525407314300537
1.19102942943573,1.2242225408554077,-0.033193111419677734,0.6867055296897888,0.033333333333333326,2.6457512378692627,0.8903598189353943
1.1799906492233276,1.1728663444519043,0.00712430477142334,0.7076816558837891,0.033333333333333326,3.316624879837036,0.9190673232078552
1.1397762298583984,1.1660289764404297,-0.02625274658203125,0.7406043410301208,1.0,3.0,0.9432380199432373
1.1617419719696045,1.1321771144866943,0.029564857482910156,0.7579075694084167,0.033333333333333326,2.0,0.9523974657058716
1.1440138816833496,1.154475450515747,-0.010461568832397461,0.7823612093925476,1.0,2.2360680103302,0.9635266065597534
1.152817964553833,1.1703970432281494,-0.017579078674316406,0.7900463938713074,0.06666666666666665,2.0,0.9711122512817383
1.170640230178833,1.1900718212127686,-0.019431591033935547,0.7937315702438354,0.09999999999999998,2.0,0.9679921865463257
1.2176103591918945,1.1914546489715576,0.026155710220336914,0.7877519130706787,1.0,5.385164737701416,0.9667582511901855
1.2257837057113647,1.232605218887329,-0.0068215131759643555,0.7945660948753357,0.09999999999999998,0.0,0.9600908160209656
1.2470930814743042,1.2584644556045532,-0.011371374130249023,0.7953192591667175,0.1333333333333333,0.0,0.9598628282546997
1.2614535093307495,1.2911112308502197,-0.029657721519470215,0.7966820001602173,0.23333333333333328,5.291502475738525,0.9571561217308044
1.3163824081420898,1.2916392087936401,0.024743199348449707,0.7923353910446167,0.06666666666666665,2.2360680103302,0.966895580291748
1.3375576734542847,1.3251140117645264,0.0124436616897583,0.7985827326774597,0.06666666666666665,1.4142135381698608,0.9666938781738281
1.3545475006103516,1.353480577468872,0.0010669231414794922,0.7966546416282654,0.09999999999999998,2.0,0.9610792994499207
1.3745574951171875,1.3649535179138184,0.00960397720336914,0.7968758344650269,0.09999999999999998,1.4142135381698608,0.9577468633651733
1.3703269958496094,1.3773164749145508,-0.006989479064941406,0.7782742977142334,0.033333333333333326,2.6457512378692627,0.9492908716201782
1.3633451461791992,1.3707866668701172,-0.007441520690917969,0.7477777004241943,1.0,2.0,0.9267750978469849
1.3616220951080322,1.3603018522262573,0.0013202428817749023,0.7137683629989624,1.0,5.291502475738525,0.8851860761642456
1.3656721115112305,1.3618011474609375,0.0038709640502929688,0.685538649559021,1.0,0.0,0.8489791750907898
1.3644647598266602,1.3709936141967773,-0.0065288543701171875,0.6795470118522644,0.06666666666666665,0.0,0.8468109369277954
1.3614435195922852,1.3653037548065186,-0.0038602352142333984,0.6734161376953125,0.09999999999999998,5.385164737701416,0.8447796702384949
1.356124758720398,1.3606367111206055,-0.0045119524002075195,0.666890561580658,0.033333333333333326,1.4142135381698608,0.8386960029602051
1.364974021911621,1.3591398000717163,0.005834221839904785,0.658169150352478,0.09999999999999998,1.4142135381698608,0.8295513987541199
1.3699610233306885,1.3683326244354248,0.0016283988952636719,0.6496590971946716,0.16666666666666663,5.385164737701416,0.8204190135002136
1.3709291219711304,1.3780755996704102,-0.007146477699279785,0.6428015828132629,0.06666666666666665,3.7416574954986572,0.8126484751701355
1.3789843320846558,1.3836126327514648,-0.004628300666809082,0.6375014781951904,0.06666666666666665,4.242640495300293,0.8107732534408569
1.3857619762420654,1.380265235900879,0.0054967403411865234,0.6337260007858276,1.0,4.242640495300293,0.810107946395874
1.381340742111206,1.3780999183654785,0.003240823745727539,0.6312236785888672,1.0,0.0,0.8105957508087158
1.3732240200042725,1.3716000318527222,0.001623988151550293,0.6298060417175293,1.0,5.385164737701416,0.8114227652549744
1.367276906967163,1.3613324165344238,0.005944490432739258,0.6274406313896179,0.033333333333333326,2.2360680103302,0.8114026784896851
1.3554991483688354,1.3540215492248535,0.0014775991439819336,0.6274073123931885,0.033333333333333326,5.099019527435303,0.8129323720932007
1.3525041341781616,1.3431733846664429,0.00933074951171875,0.6308705806732178,0.033333333333333326,5.385164737701416,0.819844126701355
1.3343315124511719,1.3605175018310547,-0.026185989379882812,0.6442614793777466,1.0,5.385164737701416,0.8361833095550537
1.355956792831421,1.3419320583343506,0.014024734497070312,0.6504070162773132,0.5333333333333333,5.385164737701416,0.8443803787231445
1.3531107902526855,1.346313238143921,0.0067975521087646484,0.6604472994804382,0.4,1.0,0.8547863364219666
1.3507670164108276,1.3502038717269897,0.0005631446838378906,0.6664806604385376,1.0,5.4772257804870605,0.8627238273620605
1.3518742322921753,1.3579810857772827,-0.006106853485107422,0.6719311475753784,1.0,0.0,0.8680527210235596
1.3647518157958984,1.3512376546859741,0.013514161109924316,0.6717064380645752,0.033333333333333326,4.795831680297852,0.8706151843070984
1.3441861867904663,1.3597930669784546,-0.015606880187988281,0.6728660464286804,0.1333333333333333,4.795831680297852,0.8692514300346375
1.3500537872314453,1.3349498510360718,0.015103936195373535,0.6711205840110779,1.0,5.196152210235596,0.8714305758476257
1.335049033164978,1.3297237157821655,0.0053253173828125,0.6732515096664429,0.033333333333333326,3.464101552963257,0.8724668025970459
1.3255789279937744,1.3213841915130615,0.004194736480712891,0.6697666049003601,1.0,3.872983455657959,0.8577253222465515
1.3199357986450195,1.3137495517730713,0.006186246871948242,0.6698686480522156,0.033333333333333326,5.291502475738525,0.8554035425186157
1.3186219930648804,1.3231728076934814,-0.004550814628601074,0.6688445806503296,0.0,5.291502475738525,0.8453836441040039
1.3306782245635986,1.3392109870910645,-0.00853276252746582,0.6738677024841309,1.0,0.0,0.8569110631942749
1.3455967903137207,1.3631477355957031,-0.017550945281982422,0.6813408732414246,1.0,0.0,0.8667349219322205
1.382552146911621,1.3671096563339233,0.015442490577697754,0.6824597120285034,0.23333333333333328,5.196152210235596,0.8699931502342224
1.3883737325668335,1.3981494903564453,-0.009775757789611816,0.6912490129470825,1.0,2.0,0.8836304545402527
1.3910187482833862,1.4170799255371094,-0.026061177253723145,0.7037628889083862,0.09999999999999998,5.385164737701416,0.9063419103622437
1.4117438793182373,1.4224843978881836,-0.010740518569946289,0.7087745666503906,0.5,4.4721360206604,0.9098443388938904
1.4269064664840698,1.441455602645874,-0.0145491361618042,0.7193297147750854,1.0,3.0,0.9111847877502441
1.4415992498397827,1.451708197593689,-0.01010894775390625,0.7252611517906189,0.06666666666666665,1.0,0.9232751727104187
1.4577102661132812,1.4610917568206787,-0.003381490707397461,0.735637366771698,1.0,1.7320507764816284,0.938504695892334
1.4758155345916748,1.4683164358139038,0.007499098777770996,0.73772132396698,1.0,1.7320507764816284,0.9351587295532227
1.474343180656433,1.477515697479248,-0.0031725168228149414,0.7432586550712585,1.0,2.4494898319244385,0.9406131505966187
1.4709820747375488,1.500480055809021,-0.029497981071472168,0.7553966045379639,0.09999999999999998,5.099019527435303,0.9426948428153992
1.4838826656341553,1.4991252422332764,-0.015242576599121094,0.7516112327575684,0.033333333333333326,5.196152210235596,0.9395685195922852
1.5018129348754883,1.5049299001693726,-0.0031169652938842773,0.7659131288528442,1.0,2.2360680103302,0.9497498273849487
1.5028464794158936,1.5212619304656982,-0.018415451049804688,0.7784336805343628,0.33333333333333337,3.316624879837036,0.9584932327270508
1.522200107574463,1.5242981910705566,-0.00209808349609375,0.7869147062301636,0.033333333333333326,3.1622776985168457,0.9634934663772583
1.5356806516647339,1.5300019979476929,0.005678653717041016,0.7856279611587524,0.06666666666666665,1.0,0.9632439613342285
1.5576223134994507,1.5403738021850586,0.01724851131439209,0.7910805940628052,0.033333333333333326,1.7320507764816284,0.9649534225463867
1.5735057592391968,1.5603134632110596,0.013192296028137207,0.7977132797241211,0.06666666666666665,5.385164737701416,0.9718235731124878
1.5897959470748901,1.5862007141113281,0.0035952329635620117,0.7993707656860352,0.1333333333333333,5.0,0.9726024866104126
1.5639047622680664,1.6263301372528076,-0.06242537498474121,0.8131046295166016,1.0,5.0,0.9772995710372925
1.5977895259857178,1.604246973991394,-0.0064574480056762695,0.8042134642601013,0.09999999999999998,5.385164737701416,0.9779466390609741
1.5918344259262085,1.618931531906128,-0.027097105979919434,0.8074535727500916,0.06666666666666665,5.385164737701416,0.9798068404197693
1.6027727127075195,1.618709921836853,-0.015937209129333496,0.8037559986114502,0.30000000000000004,0.0,0.97826087474823
1.6275417804718018,1.6022698879241943,0.025271892547607422,0.799162745475769,0.033333333333333326,0.0,0.9762945175170898
1.6066625118255615,1.629740595817566,-0.023078083992004395,0.8057023882865906,0.06666666666666665,5.385164737701416,0.9759893417358398
1.6124470233917236,1.6190427541732788,-0.006595730781555176,0.8030082583427429,0.033333333333333326,2.8284270763397217,0.9764847159385681
1.6373480558395386,1.586146593093872,0.051201462745666504,0.8026720881462097,1.0,2.8284270763397217,0.975853443145752
1.566257357597351,1.6240944862365723,-0.05783712863922119,0.8148934245109558,0.16666666666666663,0.0,0.9725610017776489
1.5916242599487305,1.5454745292663574,0.04614973068237305,0.806850790977478,1.0,5.385164737701416,0.9734309911727905
1.5437997579574585,1.5402076244354248,0.0035921335220336914,0.8058966398239136,0.033333333333333326,0.0,0.9702478647232056
1.5193252563476562,1.509373664855957,0.009951591491699219,0.7875444889068604,1.0,5.196152210235596,0.9629181623458862
1.4963310956954956,1.4830039739608765,0.01332712173461914,0.7733004093170166,1.0,3.1622776985168457,0.952223539352417
1.4614986181259155,1.481505274772644,-0.020006656646728516,0.7504248023033142,1.0,3.1622776985168457,0.9168386459350586
1.4665117263793945,1.452512502670288,0.013999223709106445,0.7433489561080933,0.033333333333333326,5.196152210235596,0.9070360064506531
1.4491275548934937,1.4616470336914062,-0.012519478797912598,0.755196750164032,0.23333333333333328,3.872983455657959,0.9150458574295044
1.4617875814437866,1.4567017555236816,0.0050858259201049805,0.7581124305725098,0.033333333333333326,4.690415859222412,0.9200623035430908
1.4691970348358154,1.4818389415740967,-0.01264190673828125,0.7718362212181091,0.033333333333333326,4.358899116516113,0.9326169490814209
1.4799116849899292,1.4822639226913452,-0.0023522377014160156,0.775338351726532,1.0,4.690415859222412,0.934261679649353
1.4767086505889893,1.503814458847046,-0.02710580825805664,0.7779659032821655,1.0,5.0,0.9309570789337158
1.4751862287521362,1.5172746181488037,-0.04208838939666748,0.7853506803512573,0.09999999999999998,5.0,0.9357870817184448
1.487790584564209,1.5056036710739136,-0.01781308650970459,0.7845324873924255,0.3666666666666667,0.0,0.9329976439476013
1.4817922115325928,1.507196307182312,-0.02540409564971924,0.788546085357666,0.09999999999999998,5.291502475738525,0.9388744235038757
1.5051134824752808,1.4819458723068237,0.02316761016845703,0.7593632936477661,1.0,2.8284270763397217,0.909433126449585
1.4865249395370483,1.4825286865234375,0.00399625301361084,0.7621787786483765,0.5,2.8284270763397217,0.9137214422225952
1.4746894836425781,1.474358320236206,0.0003311634063720703,0.7636706829071045,0.3666666666666667,1.7320507764816284,0.9206589460372925
1.4706170558929443,1.4505329132080078,0.020084142684936523,0.7517455816268921,0.2666666666666667,5.385164737701416,0.903017520904541
1.454747200012207,1.4549978971481323,-0.00025069713592529297,0.7442497611045837,1.0,5.099019527435303,0.8977360725402832
1.4670050144195557,1.442305564880371,0.02469944953918457,0.743083655834198,0.16666666666666663,5.099019527435303,0.9011788368225098
1.428497314453125,1.4432940483093262,-0.014796733856201172,0.7488855719566345,1.0,0.0,0.9020661115646362
1.4220972061157227,1.4167125225067139,0.005384683609008789,0.7474693059921265,1.0,0.0,0.9046696424484253
1.4297103881835938,1.3832390308380127,0.046471357345581055,0.7387019991874695,0.06666666666666665,0.0,0.9091421961784363
1.3868879079818726,1.3942537307739258,-0.007365822792053223,0.7342369556427002,0.19999999999999996,0.0,0.903603732585907
1.345759391784668,1.3990334272384644,-0.05327403545379639,0.7507020831108093,0.06666666666666665,0.0,0.9349852800369263
1.3691387176513672,1.3460288047790527,0.023109912872314453,0.732371985912323,0.033333333333333326,0.0,0.9162778854370117
1.3395297527313232,1.3561843633651733,-0.016654610633850098,0.7416620254516602,1.0,3.7416574954986572,0.9310809373855591
1.3311519622802734,1.3565361499786377,-0.025384187698364258,0.7425618171691895,0.1333333333333333,3.7416574954986572,0.9317551851272583
1.3529161214828491,1.3461549282073975,0.00676119327545166,0.7573542594909668,1.0,4.898979663848877,0.9464308023452759
1.3362832069396973,1.3666512966156006,-0.03036808967590332,0.7485357522964478,1.0,2.4494898319244385,0.9351886510848999
1.344002604484558,1.3546584844589233,-0.010655879974365234,0.7537869215011597,1.0,5.099019527435303,0.9393712878227234
1.3569974899291992,1.3316047191619873,0.025392770767211914,0.744107723236084,1.0,5.385164737701416,0.9280205965042114
1.3428490161895752,1.3236732482910156,0.01917576789855957,0.7327134609222412,1.0,5.385164737701416,0.9075257778167725
1.3363769054412842,1.2983803749084473,0.037996530532836914,0.7347005605697632,1.0,5.385164737701416,0.9076587557792664
1.2992148399353027,1.301249384880066,-0.0020345449447631836,0.7323261499404907,1.0,5.385164737701416,0.8994922637939453
1.3220199346542358,1.2583961486816406,0.06362378597259521,0.7128329277038574,0.5333333333333333,4.582575798034668,0.8783959150314331
1.3101766109466553,1.2539418935775757,0.05623471736907959,0.7065802812576294,1.0,1.7320507764816284,0.8778470754623413
1.2758243083953857,1.2781009674072266,-0.0022766590118408203,0.7215148210525513,0.19999999999999996,2.0,0.8903330564498901
1.2673969268798828,1.2834848165512085,-0.016087889671325684,0.7198375463485718,0.1333333333333333,5.099019527435303,0.8946234583854675
1.275326132774353,1.2686409950256348,0.006685137748718262,0.7171862125396729,1.0,5.291502475738525,0.8912369608879089
1.2601947784423828,1.282365322113037,-0.022170543670654297,0.7133848667144775,0.033333333333333326,2.0,0.8901793360710144
1.2731249332427979,1.261254072189331,0.011870861053466797,0.7022225856781006,1.0,2.6457512378692627,0.8786849975585938
1.259461760520935,1.2717914581298828,-0.012329697608947754,0.7096325755119324,0.033333333333333326,2.6457512378692627,0.8882777094841003
1.2653381824493408,1.2616407871246338,0.0036973953247070312,0.7143783569335938,1.0,2.6457512378692627,0.8837738037109375
1.2766838073730469,1.2472790479660034,0.029404759407043457,0.702059268951416,0.30000000000000004,3.316624879837036,0.8761741518974304
2.326519727706909,2.255469799041748,0.07104992866516113,0.7694119215011597,0.09999999999999998,2.2360680103302,0.9788238406181335
2.2948172092437744,2.241114854812622,0.053702354431152344,0.7485763430595398,0.0,2.6457512378692627,0.9449124336242676
2.238626718521118,2.228954792022705,0.009671926498413086,0.7376221418380737,0.1333333333333333,2.4494898319244385,0.9344093203544617
2.2018203735351562,2.220630645751953,-0.018810272216796875,0.7459492683410645,1.0,4.898979663848877,0.9398260116577148
2.1460351943969727,2.1434378623962402,0.002597332000732422,0.7204541563987732,0.06666666666666665,5.196152210235596,0.9139965772628784
2.121187210083008,2.086595296859741,0.0345919132232666,0.7064380645751953,0.06666666666666665,2.8284270763397217,0.9090650081634521
2.078152894973755,2.0642032623291016,0.01394963264465332,0.7025439739227295,0.16666666666666663,3.464101552963257,0.9209324717521667
2.035836696624756,2.0366790294647217,-0.0008423328399658203,0.6932539939880371,0.06666666666666665,2.2360680103302,0.9258068799972534
2.0053534507751465,1.993210792541504,0.012142658233642578,0.675081729888916,0.23333333333333328,5.291502475738525,0.9211195707321167
1.9800605773925781,1.9413299560546875,0.038730621337890625,0.6686074733734131,0.19999999999999996,0.0,0.9388484954833984
1.94281804561615,1.9132459163665771,0.029572129249572754,0.6470745205879211,0.16666666666666663,5.385164737701416,0.9274606108665466
1.9043253660202026,1.8963159322738647,0.00800943374633789,0.6408703327178955,0.06666666666666665,1.7320507764816284,0.9441821575164795
1.8819706439971924,1.8727630376815796,0.009207606315612793,0.6323601007461548,0.19999999999999996,1.7320507764816284,0.9376797080039978
1.860788106918335,1.840659499168396,0.020128607749938965,0.6218411326408386,1.0,2.4494898319244385,0.9331638813018799
1.8004207611083984,1.824543833732605,-0.024123072624206543,0.6217125058174133,0.09999999999999998,3.605551242828369,0.9410982131958008
1.7597144842147827,1.8079850673675537,-0.048270583152770996,0.6228405237197876,0.30000000000000004,4.4721360206604,0.9554929733276367
1.7503623962402344,1.7879750728607178,-0.0376126766204834,0.6145197749137878,0.16666666666666663,5.385164737701416,0.9495358467102051
1.7402385473251343,1.7755000591278076,-0.03526151180267334,0.6112368106842041,0.06666666666666665,2.2360680103302,0.9436899423599243
1.74588942527771,1.7215449810028076,0.024344444274902344,0.5990604758262634,1.0,5.099019527435303,0.9303669929504395
1.6622928380966187,1.748732328414917,-0.08643949031829834,0.5934740900993347,1.0,0.0,0.9336113929748535
1.7096446752548218,1.6485929489135742,0.06105172634124756,0.5780398845672607,0.033333333333333326,0.0,0.9132906794548035
1.644701361656189,1.667026400566101,-0.02232503890991211,0.5651694536209106,0.06666666666666665,4.898979663848877,0.9039063453674316
1.6383376121520996,1.6092774868011475,0.02906012535095215,0.5552505254745483,0.033333333333333326,2.8284270763397217,0.8866651058197021
1.5997042655944824,1.6127666234970093,-0.013062357902526855,0.560543954372406,0.16666666666666663,5.099019527435303,0.8880817890167236
1.6117675304412842,1.5859901905059814,0.025777339935302734,0.5703420639038086,0.33333333333333337,0.0,0.8807074427604675
1.6027220487594604,1.6100267171859741,-0.007304668426513672,0.5832204222679138,1.0,5.385164737701416,0.8931939005851746
1.5975145101547241,1.5763559341430664,0.021158576011657715,0.5879685282707214,0.033333333333333326,2.4494898319244385,0.901840090751648
1.5378246307373047,1.6021002531051636,-0.06427562236785889,0.5861761569976807,0.1333333333333333,2.6457512378692627,0.9017579555511475
1.5429362058639526,1.5909861326217651,-0.0480499267578125,0.5839124917984009,1.0,5.099019527435303,0.8971936106681824
1.5500314235687256,1.5415109395980835,0.00852048397064209,0.5920728445053101,1.0,5.291502475738525,0.8969764113426208
1.5062360763549805,1.4942121505737305,0.01202392578125,0.59678053855896,1.0,3.0,0.8934458494186401
1.485485315322876,1.4671061038970947,0.01837921142578125,0.6006178855895996,0.19999999999999996,4.582575798034668,0.8893300890922546
1.469592809677124,1.4742339849472046,-0.004641175270080566,0.6006550788879395,0.1333333333333333,0.0,0.8836216926574707
1.4740060567855835,1.4620574712753296,0.011948585510253906,0.6083790063858032,1.0,5.0,0.8807193040847778
1.4793024063110352,1.4560801982879639,0.02322220802307129,0.607613742351532,1.0,3.0,0.874587893486023
1.4668630361557007,1.4586169719696045,0.008246064186096191,0.6214098930358887,0.033333333333333326,5.099019527435303,0.873568058013916
1.4182161092758179,1.4527256488800049,-0.03450953960418701,0.6367411613464355,0.16666666666666663,5.099019527435303,0.8732407093048096
1.4058678150177002,1.400159239768982,0.005708575248718262,0.6497336626052856,0.1333333333333333,2.2360680103302,0.8732415437698364
1.3718681335449219,1.3886592388153076,-0.016791105270385742,0.6579761505126953,1.0,5.385164737701416,0.8755264282226562
1.3696521520614624,1.3574867248535156,0.012165427207946777,0.6857869029045105,0.06666666666666665,0.0,0.8828866481781006
1.350687026977539,1.342820644378662,0.007866382598876953,0.7021526098251343,0.30000000000000004,5.385164737701416,0.8872794508934021
1.3304561376571655,1.3257806301116943,0.004675507545471191,0.7074925303459167,1.0,5.385164737701416,0.8877841830253601
1.3164186477661133,1.3199241161346436,-0.0035054683685302734,0.7160689234733582,1.0,5.385164737701416,0.8901023864746094
1.2925676107406616,1.3020234107971191,-0.00945580005645752,0.7146962881088257,0.16666666666666663,5.385164737701416,0.8873848915100098
1.2837300300598145,1.2884528636932373,-0.0047228336334228516,0.7155168056488037,0.1333333333333333,5.385164737701416,0.8883228302001953
1.2930080890655518,1.2644307613372803,0.028577327728271484,0.7111955881118774,1.0,2.6457512378692627,0.884066104888916
1.2897374629974365,1.2711946964263916,0.018542766571044922,0.7104892134666443,0.1333333333333333,2.6457512378692627,0.8865710496902466
1.3014994859695435,1.2646833658218384,0.03681612014770508,0.7047243118286133,0.033333333333333326,2.0,0.8881707191467285
1.2762436866760254,1.289513349533081,-0.013269662857055664,0.6922351717948914,1.0,2.8284270763397217,0.8805899620056152
1.272401213645935,1.2973464727401733,-0.02494525909423828,0.6865584254264832,1.0,5.196152210235596,0.8841967582702637
1.2866644859313965,1.2803053855895996,0.006359100341796875,0.6921156644821167,0.033333333333333326,5.385164737701416,0.894545316696167
1.2892801761627197,1.2865550518035889,0.0027251243591308594,0.6925257444381714,1.0,2.4494898319244385,0.8989712595939636
1.2818729877471924,1.3047534227371216,-0.0228804349899292,0.6976413130760193,0.033333333333333326,2.4494898319244385,0.8965727090835571
1.3196614980697632,1.2914668321609497,0.028194665908813477,0.7030014395713806,1.0,3.872983455657959,0.8957001566886902
1.326475977897644,1.2981960773468018,0.028279900550842285,0.7052363157272339,0.033333333333333326,3.872983455657959,0.8918138742446899
1.3068803548812866,1.316031575202942,-0.009151220321655273,0.7055734992027283,0.19999999999999996,1.7320507764816284,0.8837277293205261
1.3136322498321533,1.3047889471054077,0.008843302726745605,0.7167023420333862,0.033333333333333326,4.690415859222412,0.8888049125671387
1.298523187637329,1.3161633014678955,-0.017640113830566406,0.7058029174804688,0.16666666666666663,0.0,0.8743159770965576
1.2962660789489746,1.2882144451141357,0.008051633834838867,0.7238860130310059,0.09999999999999998,0.0,0.8877682685852051
1.2806556224822998,1.2706584930419922,0.009997129440307617,0.7435147166252136,1.0,0.0,0.8972005844116211
1.2597100734710693,1.2433732748031616,0.016336798667907715,0.7623142004013062,0.033333333333333326,0.0,0.910845935344696
1.2303681373596191,1.2306475639343262,-0.00027942657470703125,0.7886384725570679,0.16666666666666663,0.0,0.9281144142150879
1.2061042785644531,1.2217130661010742,-0.015608787536621094,0.8135737776756287,0.033333333333333326,3.1622776985168457,0.9436900615692139
1.2082719802856445,1.1954197883605957,0.012852191925048828,0.8428486585617065,0.4666666666666667,3.872983455657959,0.9584581255912781
1.186499834060669,1.196977972984314,-0.01047813892364502,0.8590087890625,0.16666666666666663,5.0,0.9666374921798706
1.1925556659698486,1.1985074281692505,-0.0059517621994018555,0.8698210716247559,0.2666666666666667,0.0,0.9714540243148804
1.2023509740829468,1.1975531578063965,0.004797816276550293,0.8766352534294128,1.0,4.690415859222412,0.976042628288269
1.20399808883667,1.207380771636963,-0.0033826828002929688,0.8782213926315308,1.0,3.0,0.9766136407852173
1.2052743434906006,1.2128478288650513,-0.007573485374450684,0.8827414512634277,1.0,5.385164737701416,0.9778046011924744
1.205716848373413,1.2179434299468994,-0.012226581573486328,0.8804738521575928,1.0,4.582575798034668,0.976315975189209
1.2170920372009277,1.2064964771270752,0.010595560073852539,0.8895425796508789,1.0,2.8284270763397217,0.9811266660690308
1.2170741558074951,1.1903159618377686,0.026758193969726562,0.8904846906661987,1.0,2.4494898319244385,0.9803642630577087
1.1977404356002808,1.2025448083877563,-0.004804372787475586,0.8880125880241394,0.6666666666666667,2.6457512378692627,0.9806392192840576
1.1956682205200195,1.2054286003112793,-0.009760379791259766,0.8784403800964355,0.16666666666666663,3.0,0.9770919680595398
1.1984275579452515,1.2082111835479736,-0.009783625602722168,0.8679251074790955,1.0,2.2360680103302,0.9705917239189148
1.2017087936401367,1.1964373588562012,0.005271434783935547,0.8599149584770203,1.0,1.7320507764816284,0.960318922996521
1.1956446170806885,1.1984769105911255,-0.0028322935104370117,0.8280141353607178,0.2666666666666667,1.0,0.9363417625427246
1.199096918106079,1.1973280906677246,0.0017688274383544922,0.7999781370162964,0.033333333333333326,2.8284270763397217,0.9158379435539246
1.192598819732666,1.2063825130462646,-0.013783693313598633,0.7615193128585815,1.0,4.898979663848877,0.8898186683654785
1.200682282447815,1.1969493627548218,0.003732919692993164,0.740351676940918,0.30000000000000004,0.0,0.8719159960746765
1.2057297229766846,1.1933338642120361,0.012395858764648438,0.7250401377677917,0.23333333333333328,0.0,0.8597580194473267
1.1956948041915894,1.1917366981506348,0.00395810604095459,0.7074100971221924,0.033333333333333326,0.0,0.8515968322753906
1.1842073202133179,1.20252525806427,-0.01831793785095215,0.6933571696281433,0.2666666666666667,5.196152210235596,0.8477295637130737
1.19270920753479,1.1929677724838257,-0.00025856494903564453,0.695456862449646,0.09999999999999998,2.0,0.8517577648162842
1.1981778144836426,1.1888220310211182,0.009355783462524414,0.6992031335830688,0.06666666666666665,2.2360680103302,0.8499996066093445
1.1890958547592163,1.1967101097106934,-0.007614254951477051,0.6974420547485352,0.033333333333333326,2.2360680103302,0.8555474281311035
1.1957252025604248,1.1887202262878418,0.007004976272583008,0.7031996250152588,0.06666666666666665,1.7320507764816284,0.8629755973815918
1.1824040412902832,1.2014870643615723,-0.019083023071289062,0.6959747672080994,0.19999999999999996,1.7320507764816284,0.8650614619255066
1.198628544807434,1.1792080402374268,0.019420504570007324,0.7047714591026306,1.0,5.385164737701416,0.8616899847984314
1.1792176961898804,1.1937572956085205,-0.014539599418640137,0.7024316787719727,1.0,5.291502475738525,0.8752424716949463
1.1918421983718872,1.1763180494308472,0.015524148941040039,0.7083714008331299,1.0,2.2360680103302,0.8782756328582764
1.1766059398651123,1.1872568130493164,-0.010650873184204102,0.7055041193962097,1.0,3.1622776985168457,0.8859113454818726
1.1695277690887451,1.186340093612671,-0.01681232452392578,0.7034251689910889,0.09999999999999998,3.1622776985168457,0.8937788009643555
1.1752541065216064,1.1765387058258057,-0.0012845993041992188,0.7127363085746765,0.033333333333333326,2.6457512378692627,0.9057318568229675
1.1826759576797485,1.164635419845581,0.01804053783416748,0.7242390513420105,0.1333333333333333,2.4494898319244385,0.9196308851242065
1.1626105308532715,1.1787785291671753,-0.01616799831390381,0.7269858121871948,0.033333333333333326,5.291502475738525,0.9283138513565063
1.1627404689788818,1.173936367034912,-0.011195898056030273,0.7318686246871948,0.1333333333333333,4.0,0.9339129328727722
1.1560759544372559,1.173641562461853,-0.017565608024597168,0.7349827289581299,0.033333333333333326,4.0,0.9379563331604004
1.1514053344726562,1.1639422178268433,-0.012536883354187012,0.739737868309021,1.0,0.0,0.9368736147880554
1.1540008783340454,1.1484606266021729,0.005540251731872559,0.7531998157501221,0.06666666666666665,5.4772257804870605,0.9386131167411804
1.1476192474365234,1.1394282579421997,0.00819098949432373,0.7522048950195312,0.09999999999999998,1.0,0.9371613264083862
1.1335721015930176,1.1463477611541748,-0.012775659561157227,0.7521737813949585,0.23333333333333328,3.1622776985168457,0.9380772113800049
1.1359379291534424,1.1402170658111572,-0.004279136657714844,0.7606245279312134,0.09999999999999998,2.8284270763397217,0.935512900352478
1.1349190473556519,1.1420763731002808,-0.007157325744628906,0.7657744288444519,0.1333333333333333,3.316624879837036,0.9353710412979126
1.1436569690704346,1.139575481414795,0.0040814876556396484,0.772400975227356,0.06666666666666665,5.4772257804870605,0.93227219581604
1.1406376361846924,1.1442573070526123,-0.003619670867919922,0.7731067538261414,1.0,0.0,0.933614194393158
1.1391255855560303,1.1552934646606445,-0.016167879104614258,0.7758088111877441,0.4666666666666667,4.898979663848877,0.9333562850952148
1.1548564434051514,1.1502470970153809,0.004609346389770508,0.781041145324707,1.0,2.6457512378692627,0.9365644454956055
1.152753472328186,1.1692173480987549,-0.016463875770568848,0.7762069702148438,1.0,,0.9351946115493774
1.1632959842681885,1.1698373556137085,-0.0065413713455200195,0.7834658622741699,0.0,,0.9368233680725098
1.1627578735351562,1.186962366104126,-0.024204492568969727,0.7837542295455933,0.033333333333333326,,0.9358905553817749
1.1781055927276611,1.191983938217163,-0.013878345489501953,0.7842761278152466,0.30000000000000004,,0.9341520071029663
1.1941306591033936,1.1974315643310547,-0.003300905227661133,0.7807278633117676,0.3666666666666667,,0.9385250806808472
1.198879361152649,1.213396430015564,-0.014517068862915039,0.7881125807762146,0.0,,0.939152717590332
1.212973713874817,1.219857096672058,-0.006883382797241211,0.7749639749526978,1.0,,0.9357239603996277
1.2260794639587402,1.2197407484054565,0.006338715553283691,0.7825812101364136,1.0,,0.941037118434906
1.2373493909835815,1.2265751361846924,0.01077425479888916,0.7750882506370544,0.19999999999999996,,0.9418043494224548
1.2467268705368042,1.2316209077835083,0.015105962753295898,0.7731255888938904,0.033333333333333326,,0.9410542249679565


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/6_agent_zero_shot_from_5_policy/attn_ent/eval_metrics_rand_trials_envs_10.csv <==
Scenario,Explainer,FidPlus,FidMinus,DeltaFid,CharScore,Unfaithfulness,Sparsity,Stability,stdevFidPlus,stdevFidMinus,stdevDeltaFid,stdevCharScore,stdevUnfaithfulness,stdevSparsity,stdevStability,lenFidPlus,lenFidMinus,lenDeltaFid,lenCharScore,lenUnfaithfulness,lenSparsity,lenStability,MeanFidPlus,MeanFidMinus,MeanDeltaFid,MeanCharScore,MeanUnfaithfulness,MeanSparsity,MeanStability,stdevMeanFidPlus,stdevMeanFidMinus,stdevMeanDeltaFid,stdevMeanCharScore,stdevMeanUnfaithfulness,stdevMeanSparsity,stdevMeanStability,lenMeanFidPlus,lenMeanFidMinus,lenMeanDeltaFid,lenMeanCharScore,lenMeanUnfaithfulness,lenMeanSparsity,lenMeanStability
navigation,GraphMaskExplainer,1.2849225050636701,1.2843218120805762,0.0006006929830939574,-0.8359343264903554,0.6922270131147379,0.39962006079027357,3.292695867251477,0.23024140308917673,0.22978002917526982,0.018617909403809394,0.9652001534238855,0.06403557575521839,0.4187422813752792,1.8114771688618752,2632,2632,2632,2632,2632,2632,2622,1.2938983743741201,1.293625929242546,0.0002724451315741198,-0.885141143427705,0.70241606881266,0.4091123192437968,3.285947817154077,0.09291722979243884,0.0928683716412089,0.0011190456547943183,0.32459104562218316,0.03533978014984771,0.03575578598667885,0.11069436878833419,10,10,10,10,10,10,10
navigation,AttentionExplainer,1.1374705207918931,0.5379268084695478,0.5995437123223455,0.6133548137261412,0.3379211094416306,0.8540119760479042,0.015562672632656887,0.24424454867545708,0.2622488818440214,0.43720942325886514,0.34066034568004744,0.17041081399419994,0.028464752511434765,0.01792981302511409,2505,2505,2505,2505,2505,2505,2495,1.1001277178748272,0.5640061946793791,0.5361215231954481,0.5685450253641087,0.3611077448378879,0.8588908587625358,0.019292292382092364,0.17467544853213984,0.1946529840741274,0.3088103764085235,0.2405756416652176,0.1292533209238092,0.015738977443939067,0.010612340825933986,10,10,10,10,10,10,10
navigation,GNNExplainer,1.1667925637144791,0.48542121947439093,0.6813713442400882,0.7053859100410413,0.41286879375733826,0.4472,1.8674513675193707,0.17017977505782225,0.07448540359291128,0.158602337967919,0.07377356795683236,0.10754032740358202,0.08370177466625338,0.2938253053660203,2375,2375,2375,2375,2375,2375,2365,1.1743940353876785,0.49346362654495457,0.6809304088427239,0.6979454818604263,0.4313001010857732,0.456223893393446,1.8707109764285084,0.07250978898499601,0.028518571800640928,0.07380823610648399,0.03347291957024436,0.06960333448581851,0.03260505787947326,0.08993512579775022,10,10,10,10,10,10,10
navigation,DummyExplainer,0.7759347196127239,0.7719389047371714,0.003995814875552528,0.2157882394230045,0.5397650060967395,0.5029754385964912,2.2203505208073913,0.21139858173487724,0.20600559598959328,0.2905734684898978,3.106152224741811,0.1241115958573533,0.09287818830708411,0.24204628126281588,2375,2375,2375,2375,2375,2375,2365,0.7948364949496162,0.78690558850536,0.007930906444256175,0.13415247385430035,0.554417942223019,0.5031324926241235,2.21550480337035,0.0481556566297022,0.04141477719667219,0.013220494343995916,0.43145998145590936,0.04837522207796845,0.008417451248076614,0.025826333768124748,10,10,10,10,10,10,10


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/6_agent_zero_shot_from_5_policy/attn_ent/performance_numbers.csv <==
EpisodeReward,Makespan,Success Rate,"No Collisions Rate, Collision Rate, New Success Rate"
8.334260940551758,192,1,1,0.0,1
6.523148536682129,204,1,1,0.0,1
6.76291561126709,400,0,1,0.0,0.8333333730697632
8.261374473571777,238,1,1,0.0,1
7.082536697387695,218,1,1,0.0,1
0.4080772399902344,400,0,0,0.03749999776482582,0.75
7.232524394989014,400,0,1,0.0,0.8333333730697632
7.332972526550293,350,1,0,0.0057142856530845165,1
6.361075401306152,121,1,1,0.0,1
7.020683288574219,119,1,1,0.0,1
8.334260940551758,192,1,1,0.0,1
5.052760601043701,183,1,1,0.0,1
8.559003829956055,98,1,1,0.0,1
5.7075958251953125,385,1,1,0.0,1
4.094552040100098,400,0,1,0.0,0.75
7.724187850952148,209,1,1,0.0,1
7.366432189941406,400,0,1,0.0,0.5
6.9366865158081055,190,1,1,0.0,1
7.248442649841309,160,1,1,0.0,1
5.852349758148193,298,1,1,0.0,1
8.334259033203125,192,1,1,0.0,1
6.718904495239258,400,0,1,0.0,0.8333333730697632
6.753793239593506,315,1,1,0.0,1
7.255359649658203,113,1,1,0.0,1
4.4160051345825195,74,1,1,0.0,1
8.059706687927246,124,1,1,0.0,1
5.4263458251953125,206,1,1,0.0,1
5.329898834228516,400,0,1,0.0,0.8333333730697632
4.1353044509887695,400,0,1,0.0,0.6666666865348816
5.702996253967285,161,1,1,0.0,1
8.334257125854492,192,1,1,0.0,1
6.718907833099365,400,0,1,0.0,0.8333333730697632
6.753793239593506,315,1,1,0.0,1
7.255358695983887,113,1,1,0.0,1
4.4160051345825195,74,1,1,0.0,1
8.059707641601562,124,1,1,0.0,1
5.426338195800781,206,1,1,0.0,1
5.329900741577148,400,0,1,0.0,0.8333333730697632
4.135303020477295,400,0,1,0.0,0.6666666865348816
5.7029948234558105,161,1,1,0.0,1


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/6_agent_zero_shot_from_5_policy/no_attn_ent/AttentionExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
1.1706981658935547,1.6043838262557983,-0.43368566036224365,0.8022903203964233,0.9333333333333333,0.040403470396995544,0.9214644432067871
1.1335132122039795,1.5147671699523926,-0.3812539577484131,0.803626537322998,0.9333333333333333,0.03233002871274948,0.9176104068756104
1.1171897649765015,1.5078182220458984,-0.390628457069397,0.8340081572532654,0.9333333333333333,0.030771451070904732,0.9589528441429138
1.0576838254928589,1.4901297092437744,-0.4324458837509155,0.853546142578125,0.9333333333333333,0.02706652693450451,0.9801572561264038
1.0346893072128296,1.4893430471420288,-0.4546537399291992,0.8590852618217468,0.9333333333333333,0.02670358121395111,0.9852556586265564
1.021701455116272,1.475407600402832,-0.45370614528656006,0.8573123812675476,0.9333333333333333,0.026917528361082077,0.9865564703941345
1.0181745290756226,1.4493634700775146,-0.4311889410018921,0.8514739871025085,0.9333333333333333,0.02623884379863739,0.9866311550140381
1.0137790441513062,1.4105756282806396,-0.3967965841293335,0.8419718146324158,0.9333333333333333,0.025668585672974586,0.9855842590332031
1.0036287307739258,1.3629916906356812,-0.35936295986175537,0.8303145170211792,0.9333333333333333,0.02443351224064827,0.9841246008872986
0.9896227717399597,1.312196135520935,-0.32257336378097534,0.8195419311523438,0.9333333333333333,0.02446848340332508,0.9825989603996277
0.9727767705917358,1.2727327346801758,-0.29995596408843994,0.8123220205307007,0.9333333333333333,0.025670792907476425,0.9817543029785156
0.9555560350418091,1.2484426498413086,-0.2928866147994995,0.8094382286071777,0.9333333333333333,0.025398574769496918,0.9835667610168457
0.9322003126144409,1.2256276607513428,-0.29342734813690186,0.8090981245040894,0.9333333333333333,0.02551456168293953,0.9867310523986816
0.9053568840026855,1.203608751296997,-0.2982518672943115,0.8062504529953003,0.9333333333333333,0.026525165885686874,0.9871537089347839
0.8727179765701294,1.1812375783920288,-0.3085196018218994,0.7942781448364258,0.9333333333333333,0.026736630126833916,0.9782732725143433
0.8367013335227966,1.1467363834381104,-0.3100350499153137,0.7711119055747986,0.9333333333333333,0.02742881327867508,0.9470577239990234
0.8038806915283203,1.108909010887146,-0.3050283193588257,0.7523803114891052,0.9333333333333333,0.026670213788747787,0.9108836650848389
0.7767308950424194,1.0769208669662476,-0.3001899719238281,0.7510859370231628,0.9333333333333333,0.026552656665444374,0.9055699706077576
0.755036473274231,1.0701085329055786,-0.31507205963134766,0.7591286897659302,0.9333333333333333,0.02836296148598194,0.9163336753845215
0.7350541353225708,1.0622161626815796,-0.3271620273590088,0.7621462345123291,0.9333333333333333,0.02901139296591282,0.9238292574882507
0.7209645509719849,1.0608739852905273,-0.3399094343185425,0.7597059011459351,0.9666666666666667,0.030374867841601372,0.9281039237976074
0.7133115530014038,1.06288743019104,-0.34957587718963623,0.7561642527580261,0.9666666666666667,0.03225213289260864,0.9313847422599792
0.7219149470329285,1.07386314868927,-0.35194820165634155,0.7537604570388794,0.9666666666666667,0.03153827413916588,0.9334734678268433
0.7347983121871948,1.0832884311676025,-0.3484901189804077,0.7490925788879395,0.9666666666666667,0.030446462333202362,0.9332119226455688
0.7502032518386841,1.0925207138061523,-0.34231746196746826,0.7418798208236694,0.9666666666666667,0.02985120564699173,0.9300923347473145
0.7678145170211792,1.1049491167068481,-0.33713459968566895,0.7322503924369812,0.9666666666666667,0.029157940298318863,0.9241191744804382
0.7881932258605957,1.116749882698059,-0.3285566568374634,0.7187501788139343,0.9666666666666667,0.029325753450393677,0.9144657850265503
0.8067909479141235,1.1310158967971802,-0.32422494888305664,0.7018384337425232,0.9666666666666667,0.027750561013817787,0.9013850092887878
0.8232790231704712,1.1373777389526367,-0.3140987157821655,0.6810442805290222,0.9666666666666667,0.026210401207208633,0.8840720653533936
0.8361436724662781,1.130489706993103,-0.29434603452682495,0.6584179401397705,0.9666666666666667,0.024576518684625626,0.8629378080368042
0.8440696597099304,1.1144330501556396,-0.27036339044570923,0.6380267143249512,0.9666666666666667,0.021826285868883133,0.8404015898704529
0.8509194254875183,1.092961072921753,-0.24204164743423462,0.620604395866394,0.9666666666666667,0.01965142972767353,0.8178750872612
0.8548771739006042,1.0660680532455444,-0.21119087934494019,0.605713963508606,0.9666666666666667,0.01918172650039196,0.7974256277084351
0.861478328704834,1.056636095046997,-0.19515776634216309,0.5933442711830139,0.9666666666666667,0.01927359588444233,0.7813708186149597
0.866271436214447,1.044535756111145,-0.178264319896698,0.5839377045631409,0.9666666666666667,0.01909877359867096,0.7716456651687622
0.8701385855674744,1.0296857357025146,-0.15954715013504028,0.5767849087715149,0.9666666666666667,0.01867053285241127,0.7653941512107849
0.8733698725700378,1.0129108428955078,-0.13954097032546997,0.5712189674377441,0.9666666666666667,0.018353918567299843,0.7583861351013184
0.8747357130050659,0.99632328748703,-0.12158757448196411,0.5659835934638977,0.9666666666666667,0.018626194447278976,0.7489657402038574
0.8763419985771179,0.9917606711387634,-0.11541867256164551,0.5628492832183838,0.9666666666666667,0.01841992512345314,0.7384107112884521
0.874573826789856,0.9927657842636108,-0.11819195747375488,0.5611438155174255,0.9666666666666667,0.0182797908782959,0.7275698184967041
0.8705663681030273,0.9962249994277954,-0.12565863132476807,0.5605031251907349,0.9666666666666667,0.017987925559282303,0.7156530618667603
0.880527675151825,1.0014710426330566,-0.12094336748123169,0.5614721179008484,0.9666666666666667,0.017966650426387787,0.7053152918815613
0.8907122015953064,1.0129942893981934,-0.12228208780288696,0.5668637156486511,0.9666666666666667,0.018550965934991837,0.7036471366882324
0.9003421068191528,1.0291945934295654,-0.1288524866104126,0.5777732729911804,0.9666666666666667,0.02043086849153042,0.7157992124557495
0.9034518003463745,1.044675588607788,-0.14122378826141357,0.5909202694892883,0.9666666666666667,0.019932791590690613,0.7344218492507935
0.9019445776939392,1.059389591217041,-0.1574450135231018,0.6040045022964478,0.9666666666666667,0.02025712840259075,0.7525568008422852
0.9014243483543396,1.0750129222869873,-0.1735885739326477,0.6173630952835083,0.9666666666666667,0.02112758718430996,0.7699636816978455
0.9000533819198608,1.0882925987243652,-0.1882392168045044,0.6306869983673096,0.9666666666666667,0.019974300637841225,0.7837893962860107
0.8954868316650391,1.0996677875518799,-0.20418095588684082,0.6469516158103943,0.9333333333333333,0.021914798766374588,0.7997204065322876
0.8860065340995789,1.1100618839263916,-0.22405534982681274,0.6636311411857605,0.9333333333333333,0.021297434344887733,0.8139975070953369
0.8689411878585815,1.1179029941558838,-0.24896180629730225,0.6778678894042969,0.9333333333333333,0.022381866350769997,0.8243662118911743
0.8471397757530212,1.11899733543396,-0.2718575596809387,0.6841568946838379,0.9333333333333333,0.022331921383738518,0.8251622915267944
0.8217350840568542,1.1119160652160645,-0.2901809811592102,0.6850225329399109,0.9333333333333333,0.021653778851032257,0.8203007578849792
0.8024917840957642,1.100186824798584,-0.2976950407028198,0.6840450167655945,0.9333333333333333,0.021589377894997597,0.8154146075248718
0.7887099981307983,1.0872529745101929,-0.29854297637939453,0.6807159185409546,0.9333333333333333,0.020424658432602882,0.809316098690033
0.7850830554962158,1.076195478439331,-0.29111242294311523,0.6753844618797302,0.9,0.020023846998810768,0.8026055693626404
0.7778463363647461,1.0632262229919434,-0.28537988662719727,0.6589170694351196,0.9,0.020334536209702492,0.7861087322235107
0.7726825475692749,1.053878903388977,-0.28119635581970215,0.6377811431884766,0.9,0.021881956607103348,0.7648503184318542
0.7691680788993835,1.0458431243896484,-0.2766750454902649,0.6168403625488281,0.9,0.020901255309581757,0.7425436973571777
0.765243411064148,1.0367465019226074,-0.2715030908584595,0.6017298102378845,0.9,0.021578069776296616,0.7246522903442383
0.7591135501861572,1.029801368713379,-0.2706878185272217,0.5893221497535706,0.9,0.021229691803455353,0.7090568542480469
0.7550846934318542,1.0191025733947754,-0.26401787996292114,0.5826959013938904,0.9,0.021507538855075836,0.699581503868103
0.7527310252189636,1.0140103101730347,-0.26127928495407104,0.5823401212692261,0.9,0.022231876850128174,0.6979892253875732
0.7488014101982117,1.0146191120147705,-0.26581770181655884,0.5843080878257751,0.9,0.022075483575463295,0.699572741985321
0.7429274320602417,1.0161699056625366,-0.2732424736022949,0.5881003141403198,0.9,0.021958665922284126,0.703521728515625
0.7366344928741455,1.0183824300765991,-0.2817479372024536,0.5981789827346802,0.9,0.02013275772333145,0.7138403654098511
0.7333333492279053,1.0205811262130737,-0.28724777698516846,0.6076485514640808,0.9,0.018855249509215355,0.7230129241943359
0.7315993309020996,1.0246162414550781,-0.2930169105529785,0.6163287162780762,0.9,0.01732643134891987,0.7311104536056519
0.7248979806900024,1.0310801267623901,-0.3061821460723877,0.6235102415084839,0.9,0.01702520251274109,0.7383756637573242
0.7107934951782227,1.038510799407959,-0.32771730422973633,0.6274697184562683,0.9,0.017514420673251152,0.7432758808135986
0.6925508379936218,1.0497474670410156,-0.3571966290473938,0.6322333216667175,0.9,0.017268303781747818,0.7496236562728882
0.6822587847709656,1.0629520416259766,-0.380693256855011,0.6391584873199463,0.9,0.015253421850502491,0.7583723068237305
0.6742500066757202,1.0749469995498657,-0.4006969928741455,0.6472964286804199,0.9,0.013411713764071465,0.7679452896118164
0.6678516268730164,1.0824424028396606,-0.4145907759666443,0.6575347781181335,0.9,0.013868819922208786,0.7792558073997498
0.6585371494293213,1.0850790739059448,-0.42654192447662354,0.6696364283561707,0.9,0.0124351866543293,0.7935168147087097
0.6394816637039185,1.0785399675369263,-0.4390583038330078,0.6845273971557617,0.9,0.0126127814874053,0.8108516931533813
0.6097939014434814,1.0724478960037231,-0.4626539945602417,0.7045860290527344,0.9,0.013337756507098675,0.8313953280448914
0.5914708375930786,1.0809738636016846,-0.48950302600860596,0.7196797728538513,0.9,0.014648914337158203,0.8436191082000732
0.5968064069747925,1.1075528860092163,-0.5107464790344238,0.7223957777023315,0.9,0.015775995329022408,0.8427609205245972
0.6032701134681702,1.131676435470581,-0.5284063220024109,0.7165881395339966,0.9,0.01626155525445938,0.8345468044281006
0.6060568690299988,1.1445660591125488,-0.53850919008255,0.7083783149719238,0.9,0.017178434878587723,0.8255354762077332
0.6077741980552673,1.145728349685669,-0.5379541516304016,0.6992878913879395,0.9,0.018359243869781494,0.8149123191833496
0.6105242967605591,1.1471037864685059,-0.5365794897079468,0.693001925945282,0.9,0.02016686648130417,0.806574821472168
0.6152327060699463,1.1477888822555542,-0.5325561761856079,0.689359188079834,0.9,0.02129778079688549,0.8008550405502319
0.6255630254745483,1.1475547552108765,-0.5219917297363281,0.6884492635726929,0.9,0.021615799516439438,0.7986900210380554
0.6321083307266235,1.1472022533416748,-0.5150939226150513,0.6896316409111023,0.9,0.020331470295786858,0.7991123199462891
0.640509843826294,1.1536439657211304,-0.5131341218948364,0.6919639110565186,0.9,0.0190535057336092,0.801540732383728
0.6488418579101562,1.1642382144927979,-0.5153963565826416,0.6964801549911499,0.9,0.019567688927054405,0.8066231608390808
0.6712006330490112,1.168907880783081,-0.4977072477340698,0.6994749903678894,0.9,0.017310896888375282,0.8109563589096069
0.6957671642303467,1.1675350666046143,-0.4717679023742676,0.6994452476501465,0.9,0.015312185510993004,0.8138877749443054
0.7188908457756042,1.1596869230270386,-0.4407960772514343,0.6984106302261353,0.9,0.012715338729321957,0.8190914988517761
0.7434507608413696,1.1476962566375732,-0.4042454957962036,0.7002840042114258,0.9,0.012641262263059616,0.8281225562095642
0.7680360674858093,1.1412891149520874,-0.3732530474662781,0.7047712206840515,0.9,0.015566494315862656,0.8381913900375366
0.7923146486282349,1.1335114240646362,-0.34119677543640137,0.7077207565307617,0.9,0.018770141527056694,0.843982458114624
0.8126658797264099,1.1233549118041992,-0.3106890320777893,0.7100247144699097,0.9,0.019543491303920746,0.8441292643547058
0.8278338313102722,1.1133620738983154,-0.2855282425880432,0.7160903215408325,0.9,0.019828476011753082,0.8437546491622925
0.8282413482666016,1.0979251861572266,-0.269683837890625,0.7159475088119507,0.9,0.02019990235567093,0.8390845656394958
0.8279380798339844,1.083254098892212,-0.25531601905822754,0.7060976028442383,0.9,0.019640911370515823,0.8303839564323425
0.8513690829277039,1.0894010066986084,-0.23803192377090454,0.6986005306243896,0.9,0.021655280143022537,0.8238118886947632
0.9015060663223267,1.0826798677444458,-0.18117380142211914,0.6901974081993103,0.9,0.025032075121998787,0.8169050216674805
0.9375427961349487,1.07337486743927,-0.1358320713043213,0.6804574728012085,0.9,0.023897139355540276,0.8088125586509705
0.9499945044517517,1.0613386631011963,-0.11134415864944458,0.667531430721283,0.9,0.022498073056340218,0.7983584403991699
0.9544649124145508,1.0506603717803955,-0.09619545936584473,0.655381977558136,0.9,0.02163204737007618,0.7886096239089966
0.9569683074951172,1.043055772781372,-0.08608746528625488,0.6445959210395813,0.9,0.02104080282151699,0.7803139090538025
0.9569990038871765,1.037854790687561,-0.08085578680038452,0.6343321204185486,0.9,0.021291859447956085,0.7723616361618042
0.9547102451324463,1.0379310846328735,-0.08322083950042725,0.6263669729232788,0.9,0.0216493159532547,0.7642949819564819
0.9547235369682312,1.0369800329208374,-0.0822564959526062,0.619225800037384,0.9,0.0231342650949955,0.7545366287231445
0.9530138373374939,1.037928581237793,-0.08491474390029907,0.6137548685073853,0.9,0.0215106550604105,0.7459671497344971
0.9486295580863953,1.0403096675872803,-0.09168010950088501,0.6099695563316345,0.9,0.01972283609211445,0.7401742935180664
0.9442644119262695,1.0563106536865234,-0.1120462417602539,0.6085433959960938,0.9,0.019600117579102516,0.7378225326538086
0.9365395307540894,1.0704240798950195,-0.13388454914093018,0.6088587045669556,0.9,0.01915259286761284,0.7385982871055603
0.9279155135154724,1.0842669010162354,-0.15635138750076294,0.611762285232544,0.9,0.016623830422759056,0.7424683570861816
0.9219850301742554,1.0988414287567139,-0.1768563985824585,0.6176722049713135,0.9,0.016720566898584366,0.7488563060760498
0.9175545573234558,1.1114872694015503,-0.19393271207809448,0.6242499351501465,0.9,0.016720464453101158,0.7558266520500183
0.9145834445953369,1.123645305633545,-0.209061861038208,0.6303551197052002,0.9,0.016137078404426575,0.7617560625076294
0.9124535918235779,1.1356029510498047,-0.2231493592262268,0.634827733039856,0.9,0.015670105814933777,0.7658697962760925
0.9127707481384277,1.1427088975906372,-0.22993814945220947,0.6368948221206665,0.9,0.01582033559679985,0.7680548429489136
0.9137066602706909,1.1451717615127563,-0.23146510124206543,0.6366667747497559,0.9,0.01646599732339382,0.7684256434440613
0.9087028503417969,1.1501072645187378,-0.24140441417694092,0.6370471715927124,0.9,0.016127685084939003,0.7693182826042175
0.9035155773162842,1.1554286479949951,-0.25191307067871094,0.6388330459594727,0.9,0.016415227204561234,0.7711770534515381
0.9002901911735535,1.1612035036087036,-0.26091331243515015,0.6417481303215027,0.9,0.01747690699994564,0.7739574313163757
0.8954700827598572,1.1677488088607788,-0.27227872610092163,0.6453923583030701,0.9,0.01710469461977482,0.7773610353469849
0.8902846574783325,1.1731212139129639,-0.28283655643463135,0.6489474773406982,0.9,0.01504561211913824,0.7807151675224304
0.887641191482544,1.1749597787857056,-0.2873185873031616,0.6514574885368347,0.8666666666666667,0.013786491937935352,0.7836796641349792
0.8920151591300964,1.166387677192688,-0.27437251806259155,0.6491514444351196,0.8666666666666667,0.017131531611084938,0.7834981679916382
0.8977484107017517,1.1408005952835083,-0.2430521845817566,0.6395233273506165,0.8666666666666667,0.024328919127583504,0.7778929471969604
0.8815931081771851,1.129307508468628,-0.24771440029144287,0.6303273439407349,0.8666666666666667,0.020423566922545433,0.7727638483047485
0.8592900037765503,1.119552493095398,-0.26026248931884766,0.623306393623352,0.8666666666666667,0.018720505759119987,0.7701746821403503
0.8368788957595825,1.1061818599700928,-0.26930296421051025,0.6208919882774353,0.8666666666666667,0.018422039225697517,0.7716197967529297
0.8276340365409851,1.094883680343628,-0.2672496438026428,0.6238164305686951,0.8666666666666667,0.018258336931467056,0.7773021459579468
0.8235093951225281,1.0860199928283691,-0.26251059770584106,0.6315036416053772,0.8666666666666667,0.01977895386517048,0.7864880561828613
0.8259114623069763,1.0799360275268555,-0.25402456521987915,0.6437042355537415,0.8666666666666667,0.02008953131735325,0.7987324595451355
0.8313111662864685,1.0766911506652832,-0.2453799843788147,0.6582393646240234,0.8666666666666667,0.020087800920009613,0.8113175630569458
0.8355188369750977,1.0755716562271118,-0.24005281925201416,0.672595202922821,0.8666666666666667,0.018754377961158752,0.822157084941864
0.8370220065116882,1.0702937841415405,-0.2332717776298523,0.6830277442932129,0.8666666666666667,0.018973303958773613,0.8278142213821411
0.8387467265129089,1.0616765022277832,-0.22292977571487427,0.6903766393661499,0.8666666666666667,0.02254556491971016,0.8303309679031372
0.8368584513664246,1.0527266263961792,-0.21586817502975464,0.6954576373100281,0.8666666666666667,0.020324835553765297,0.8307096362113953
0.8262878656387329,1.0414440631866455,-0.2151561975479126,0.6966466903686523,0.8666666666666667,0.02082126960158348,0.8273673057556152
0.8115147352218628,1.0312411785125732,-0.21972644329071045,0.6964780688285828,0.8666666666666667,0.022191990166902542,0.8219773173332214
0.7943670153617859,1.0283879041671753,-0.2340208888053894,0.6960744857788086,0.8666666666666667,0.025497138500213623,0.8157492876052856
0.7856831550598145,1.0277937650680542,-0.24211061000823975,0.6949026584625244,0.8666666666666667,0.025467725470662117,0.8082277774810791
0.8004660606384277,1.0295466184616089,-0.22908055782318115,0.6915063858032227,0.8666666666666667,0.0280119851231575,0.7995356321334839
0.8159395456314087,1.0298621654510498,-0.2139226198196411,0.6859065890312195,0.8666666666666667,0.028320234268903732,0.7899988889694214
0.8313802480697632,1.0295836925506592,-0.198203444480896,0.6771109104156494,0.8666666666666667,0.02819194085896015,0.7788719534873962
0.8483797311782837,1.0260379314422607,-0.17765820026397705,0.6655809283256531,0.8666666666666667,0.03389749303460121,0.7663811445236206
0.8722841143608093,1.0188153982162476,-0.14653128385543823,0.6518288850784302,0.8666666666666667,0.03629467263817787,0.75238436460495
0.9021963477134705,1.0114343166351318,-0.10923796892166138,0.6376229524612427,0.8666666666666667,0.03403780981898308,0.7375553846359253
0.9286850690841675,1.008206844329834,-0.0795217752456665,0.6260383129119873,0.8666666666666667,0.030975613743066788,0.7246565222740173
0.9515540599822998,1.0047237873077393,-0.05316972732543945,0.6219903826713562,0.8666666666666667,0.02553384378552437,0.7185491919517517
0.9776498079299927,1.0094308853149414,-0.03178107738494873,0.6267563700675964,0.8666666666666667,0.02337769791483879,0.7203161120414734
1.014471173286438,1.0245636701583862,-0.010092496871948242,0.6334245204925537,0.8666666666666667,0.021363968029618263,0.7240301966667175
1.0568197965621948,1.0578548908233643,-0.0010350942611694336,0.6386921405792236,0.8666666666666667,0.02362147346138954,0.7282232046127319
1.0893731117248535,1.0931622982025146,-0.003789186477661133,0.6436248421669006,0.8666666666666667,0.02167665585875511,0.7333886027336121
1.108551025390625,1.115499496459961,-0.0069484710693359375,0.6474317312240601,0.8666666666666667,0.02052454836666584,0.7391929030418396
1.1191918849945068,1.1247892379760742,-0.005597352981567383,0.6492513418197632,0.8666666666666667,0.019659198820590973,0.7441810965538025
1.1257908344268799,1.1259512901306152,-0.00016045570373535156,0.6505682468414307,0.8666666666666667,0.018811872228980064,0.7484833598136902
1.1315346956253052,1.1222747564315796,0.009259939193725586,0.6521868705749512,0.8666666666666667,0.018078217282891273,0.7523197531700134
1.1376745700836182,1.1156634092330933,0.022011160850524902,0.6544350981712341,0.8666666666666667,0.016843630000948906,0.7557827234268188
1.1433861255645752,1.1053231954574585,0.0380629301071167,0.6564525365829468,0.8666666666666667,0.01618882641196251,0.7579531669616699
1.1486175060272217,1.0985193252563477,0.05009818077087402,0.659340500831604,0.8666666666666667,0.015891149640083313,0.7607733607292175
1.1543960571289062,1.0927131175994873,0.061682939529418945,0.6611462235450745,0.8666666666666667,0.016095399856567383,0.7624136805534363
1.164905071258545,1.088457465171814,0.07644760608673096,0.6620759963989258,0.8666666666666667,0.015370232984423637,0.7630407214164734
1.1809945106506348,1.089631199836731,0.09136331081390381,0.663081169128418,0.8333333333333334,0.014260568656027317,0.7637786865234375
1.200185775756836,1.0944043397903442,0.1057814359664917,0.6642838716506958,0.8333333333333334,0.012025821954011917,0.7644068598747253
1.218631625175476,1.1037434339523315,0.11488819122314453,0.6659711003303528,0.8333333333333334,0.010562964715063572,0.7659263610839844
1.2319409847259521,1.110767126083374,0.12117385864257812,0.6672688722610474,0.8333333333333334,0.009261716157197952,0.7668023109436035
1.2370058298110962,1.1103559732437134,0.1266498565673828,0.6678498983383179,0.8333333333333334,0.00792071595788002,0.7661659717559814
1.2331304550170898,1.1019247770309448,0.13120567798614502,0.6679345965385437,0.8333333333333334,0.00668218731880188,0.7643924951553345
1.2222731113433838,1.0870442390441895,0.13522887229919434,0.6677147746086121,0.8333333333333334,0.0050154030323028564,0.7620919942855835
1.206804633140564,1.067544937133789,0.1392596960067749,0.6674474477767944,0.8333333333333334,0.003933806903660297,0.7595281600952148
1.1891299486160278,1.0443134307861328,0.14481651782989502,0.6677240133285522,0.8333333333333334,0.0018887100741267204,0.7570013999938965
1.17255437374115,1.024429202079773,0.14812517166137695,0.6687387228012085,0.8333333333333334,0.0034589054994285107,0.7552890777587891
1.160854697227478,1.008520245552063,0.15233445167541504,0.6699824333190918,0.8333333333333334,0.0012282177340239286,0.7538556456565857
1.152895450592041,0.9995986819267273,0.15329676866531372,0.6701157093048096,0.8333333333333334,0.0011505883885547519,0.7517237067222595
1.1481001377105713,0.99495929479599,0.1531408429145813,0.6689246892929077,0.8333333333333334,0.0013195460196584463,0.7485942840576172
1.1446828842163086,0.9926204681396484,0.15206241607666016,0.666415810585022,0.8333333333333334,0.0015446818433701992,0.7445041537284851
1.1407530307769775,0.9904276132583618,0.15032541751861572,0.6627916097640991,0.8333333333333334,0.001790680573321879,0.739620566368103
1.1348564624786377,0.9866766929626465,0.1481797695159912,0.6584002375602722,0.8333333333333334,0.0013667952734977007,0.7342000007629395
1.1264727115631104,0.9799418449401855,0.1465308666229248,0.653780460357666,0.8333333333333334,0.0009985995711758733,0.7285840511322021
1.1155052185058594,0.9699877500534058,0.1455174684524536,0.649397611618042,0.8333333333333334,0.0013047716347500682,0.7231387495994568
1.102137804031372,0.9577027559280396,0.14443504810333252,0.6455912590026855,0.8333333333333334,0.0014583644224330783,0.7182517051696777
1.0876156091690063,0.9439656734466553,0.14364993572235107,0.6428036093711853,0.8333333333333334,0.0011466771829873323,0.7144038677215576
1.0733243227005005,0.9301878809928894,0.14313644170761108,0.6412295699119568,0.8333333333333334,0.00105045095551759,0.7119333148002625
1.0597294569015503,0.9170147776603699,0.14271467924118042,0.6408867239952087,0.8333333333333334,0.0019303318113088608,0.7109729051589966
1.0470385551452637,0.9074212908744812,0.13961726427078247,0.6422097682952881,0.8333333333333334,0.0027196600567549467,0.7120906114578247
1.0340107679367065,0.9091350436210632,0.12487572431564331,0.6448540687561035,0.8333333333333334,0.0026582630816847086,0.7150105237960815
1.0339010953903198,0.9118568301200867,0.12204426527023315,0.6490482687950134,0.8333333333333334,0.002428775653243065,0.7199727296829224
1.038607120513916,0.9150652885437012,0.12354183197021484,0.6547749042510986,0.8333333333333334,0.002342740772292018,0.7268214225769043
1.0433080196380615,0.9242362976074219,0.11907172203063965,0.6620520353317261,0.8333333333333334,0.00232297508046031,0.7353488206863403
1.0521994829177856,0.936787486076355,0.11541199684143066,0.6708899736404419,0.8333333333333334,0.0023256607819348574,0.7453069090843201
1.062915325164795,0.949131190776825,0.11378413438796997,0.6811696290969849,0.8333333333333334,0.002262767869979143,0.7563343048095703
1.0733742713928223,0.9612487554550171,0.11212551593780518,0.6926423907279968,0.8333333333333334,0.002281086053699255,0.7680274844169617
1.0836925506591797,0.9732406139373779,0.11045193672180176,0.7049314379692078,0.8333333333333334,0.002174733206629753,0.7799824476242065
1.0941081047058105,0.9852630496025085,0.108845055103302,0.7176706194877625,0.8333333333333334,0.005283854901790619,0.7919414043426514
1.104795217514038,0.9970187544822693,0.1077764630317688,0.7299762964248657,0.8333333333333334,0.007756254635751247,0.8031143546104431
1.1158950328826904,1.0083601474761963,0.10753488540649414,0.7412034869194031,0.8333333333333334,0.008273693732917309,0.8131393194198608
1.1265125274658203,1.0197298526763916,0.10678267478942871,0.7512544393539429,0.8333333333333334,0.01278795674443245,0.8221027851104736
1.1361868381500244,1.0304975509643555,0.10568928718566895,0.7592219114303589,0.8333333333333334,0.014450006186962128,0.8291518092155457
1.1455997228622437,1.0406283140182495,0.10497140884399414,0.7661115527153015,0.8333333333333334,0.013462122529745102,0.8352950811386108
1.1553956270217896,1.0507243871688843,0.10467123985290527,0.773451566696167,0.8333333333333334,0.01301126554608345,0.841846227645874
1.165806531906128,1.060899257659912,0.10490727424621582,0.781627893447876,0.8333333333333334,0.011947830207645893,0.8489435911178589
1.1770238876342773,1.071439266204834,0.10558462142944336,0.7907020449638367,0.8333333333333334,0.011176149360835552,0.8564391136169434
1.1893398761749268,1.0823585987091064,0.10698127746582031,0.8000572919845581,0.8333333333333334,0.010770345106720924,0.8637589812278748
1.2023229598999023,1.0933856964111328,0.10893726348876953,0.808581531047821,0.8333333333333334,0.009187299758195877,0.8700987100601196
1.2149741649627686,1.1042815446853638,0.11069262027740479,0.8158361315727234,0.8333333333333334,0.008466099388897419,0.8752836585044861
1.2270746231079102,1.1143159866333008,0.11275863647460938,0.8215826749801636,0.8333333333333334,0.007723725400865078,0.8793036341667175
1.2381064891815186,1.1229777336120605,0.11512875556945801,0.8260204195976257,0.8333333333333334,0.006887717638164759,0.8823896646499634
1.2468103170394897,1.1293315887451172,0.11747872829437256,0.8289895057678223,0.8333333333333334,0.005903955549001694,0.8844534754753113
1.252704381942749,1.133164882659912,0.11953949928283691,0.830680251121521,0.8333333333333334,0.00492000812664628,0.8856303095817566
1.2558176517486572,1.134756088256836,0.12106156349182129,0.8313371539115906,0.8333333333333334,0.00390870776027441,0.8860787749290466
1.256926417350769,1.134972333908081,0.12195408344268799,0.8313568830490112,0.8333333333333334,0.002982356585562229,0.8860689401626587
1.2568124532699585,1.134563684463501,0.12224876880645752,0.8310262560844421,0.8333333333333334,0.002208577934652567,0.8857982158660889
1.2561569213867188,1.1340768337249756,0.12208008766174316,0.8305532932281494,0.8333333333333334,0.0015952449757605791,0.8854188919067383
1.2554441690444946,1.1338081359863281,0.1216360330581665,0.8300714492797852,0.8333333333333334,0.0011166009353473783,0.8850350379943848
1.2549216747283936,1.133821964263916,0.12109971046447754,0.8296490907669067,0.8333333333333334,0.0007505365647375584,0.8847042918205261
1.2546305656433105,1.1340210437774658,0.12060952186584473,0.8293051719665527,0.8333333333333334,0.0005461685941554606,0.8844439387321472
1.2544783353805542,1.1342318058013916,0.1202465295791626,0.8290233016014099,0.8333333333333334,0.0005644992925226688,0.8842393755912781
1.2543262243270874,1.1342941522598267,0.12003207206726074,0.828770637512207,0.8333333333333334,0.000659487908706069,0.8840607404708862
1.2540695667266846,1.1341314315795898,0.11993813514709473,0.8285171985626221,0.8333333333333334,0.0006800510454922915,0.8838790655136108
1.2536766529083252,1.1337751150131226,0.11990153789520264,0.8282541036605835,0.8333333333333334,0.0005885835271328688,0.8836839199066162
1.2531887292861938,1.1333348751068115,0.11985385417938232,0.8279935121536255,0.8333333333333334,0.0004178736708126962,0.8834830522537231
1.2526880502700806,1.1329421997070312,0.11974585056304932,0.8277594447135925,0.8333333333333334,0.00025504324003122747,0.8832956552505493
1.2522544860839844,1.1326866149902344,0.11956787109375,0.8275718688964844,0.8333333333333334,0.000228659191634506,0.8831393122673035
1.2519407272338867,1.1325998306274414,0.11934089660644531,0.8274409770965576,0.8333333333333334,0.0002913700882345438,0.8830256462097168
1.2517619132995605,1.132653832435608,0.11910808086395264,0.8273645639419556,0.8333333333333334,0.0003104829811491072,0.8829559087753296
1.2517026662826538,1.1327893733978271,0.11891329288482666,0.8273322582244873,0.8333333333333334,0.0002611078671179712,0.8829245567321777
1.25173020362854,1.1329425573349,0.11878764629364014,0.8273327350616455,0.8333333333333334,0.00016926077660173178,0.882922887802124
1.2518057823181152,1.1330633163452148,0.11874246597290039,0.8273536562919617,0.8333333333333334,9.887775377137586e-05,0.8829402923583984
1.2518976926803589,1.133126974105835,0.11877071857452393,0.8273841738700867,0.8333333333333334,0.00012228578270878643,0.8829665184020996
1.2519840002059937,1.1331336498260498,0.11885035037994385,0.8274149894714355,0.8333333333333334,0.00015989398525562137,0.8829926252365112
1.2520561218261719,1.1331011056900024,0.11895501613616943,0.8274393081665039,0.8333333333333334,0.00015966255159582943,0.8830122947692871
1.2521145343780518,1.133055567741394,0.11905896663665771,0.8274543285369873,0.8333333333333334,0.00012317798973526806,0.8830231428146362
1.2521636486053467,1.1330211162567139,0.11914253234863281,0.827459990978241,0.8333333333333334,6.608953844988719e-05,0.8830258250236511
1.2522075176239014,1.1330114603042603,0.11919605731964111,0.8274580836296082,0.8333333333333334,1.4934249520592857e-05,0.8830223083496094
1.2522456645965576,1.1330288648605347,0.11921679973602295,0.8274517059326172,0.8333333333333334,4.439187978277914e-05,0.8830156326293945
1.2522754669189453,1.1330652236938477,0.11921024322509766,0.8274425864219666,0.8333333333333334,6.795793160563335e-05,0.8830076456069946
1.252293348312378,1.1331080198287964,0.11918532848358154,0.82743239402771,0.8333333333333334,6.949670932954177e-05,0.8829997777938843
1.252297282218933,1.1331456899642944,0.11915159225463867,0.8274227976799011,0.8333333333333334,5.396731648943387e-05,0.8829931020736694
1.252287745475769,1.1331696510314941,0.1191180944442749,0.8274143934249878,0.8333333333333334,2.9444732717820443e-05,0.8829876780509949
1.2522681951522827,1.1331781148910522,0.11909008026123047,0.8274080753326416,0.8333333333333334,9.229330316884443e-06,0.8829841017723083
1.2522430419921875,1.1331714391708374,0.1190716028213501,0.8274042010307312,0.8333333333333334,1.9604998669819906e-05,0.8829821944236755
1.2522175312042236,1.1331534385681152,0.1190640926361084,0.8274022340774536,0.8333333333333334,2.972653237520717e-05,0.8829813003540039
1.252194881439209,1.1331284046173096,0.11906647682189941,0.8274017572402954,0.8333333333333334,3.1775438401382416e-05,0.8829812407493591
1.2521775960922241,1.1331013441085815,0.11907625198364258,0.8274022936820984,0.8333333333333334,2.6697141947806813e-05,0.8829814791679382
1.2521677017211914,1.1330772638320923,0.11909043788909912,0.8274032473564148,0.8333333333333334,1.7827496776590124e-05,0.8829818964004517
1.2521642446517944,1.133058786392212,0.11910545825958252,0.8274044394493103,0.8333333333333334,9.060750926437322e-06,0.8829820156097412
1.2521662712097168,1.133048415184021,0.1191178560256958,0.8274054527282715,0.8333333333333334,5.645006694976473e-06,0.8829820156097412
1.2521729469299316,1.1330475807189941,0.1191253662109375,0.8274062871932983,0.8333333333333334,9.525992936687544e-06,0.8829819560050964
1.2521823644638062,1.1330559253692627,0.11912643909454346,0.8274070024490356,0.8333333333333334,1.2076612620148808e-05,0.8829819560050964
1.2521919012069702,1.1330698728561401,0.11912202835083008,0.8274068832397461,0.8333333333333334,1.2581155715452041e-05,0.8829817175865173
1.2522014379501343,1.1330881118774414,0.11911332607269287,0.8274067640304565,0.8333333333333334,1.0853796993615106e-05,0.882981538772583
1.2522090673446655,1.1331058740615845,0.11910319328308105,0.8274063467979431,0.8333333333333334,7.503097549488302e-06,0.882981538772583
1.2522132396697998,1.1331193447113037,0.1190938949584961,0.8274054527282715,0.8333333333333334,4.447341325430898e-06,0.8829814195632935
1.2522144317626953,1.133127212524414,0.11908721923828125,0.8274047374725342,0.8333333333333334,3.0922997211746406e-06,0.8829814195632935
1.252211570739746,1.1331266164779663,0.11908495426177979,0.8274039030075073,0.8333333333333334,4.7619892029615585e-06,0.8829812407493591
1.2522056102752686,1.133118987083435,0.1190866231918335,0.8274030685424805,0.8333333333333334,6.127270808065077e-06,0.88298100233078
1.2521984577178955,1.1331069469451904,0.11909151077270508,0.8274027705192566,0.8333333333333334,6.538666639244184e-06,0.8829809427261353
1.2521907091140747,1.1330928802490234,0.11909782886505127,0.8274027109146118,0.8333333333333334,5.653568223351613e-06,0.8829807043075562
1.2521857023239136,1.133081316947937,0.11910438537597656,0.8274030685424805,0.8333333333333334,4.01217812395771e-06,0.8829807043075562
1.2521833181381226,1.1330738067626953,0.11910951137542725,0.8274037837982178,0.8333333333333334,1.939507455972489e-06,0.8829807639122009
1.252184510231018,1.1330723762512207,0.11911213397979736,0.8274046778678894,0.8333333333333334,1.8753685253614094e-06,0.88298100233078
1.2521884441375732,1.133076548576355,0.11911189556121826,0.8274056315422058,0.8333333333333334,3.1310135000239825e-06,0.8829814195632935
1.2521939277648926,1.1330844163894653,0.11910951137542725,0.8274061679840088,0.8333333333333334,4.019404514110647e-06,0.8829817175865173
1.252199649810791,1.133094072341919,0.11910557746887207,0.8274065256118774,0.8333333333333334,3.7086974771227688e-06,0.8829820156097412
1.2522034645080566,1.1331018209457397,0.1191016435623169,0.8274062871932983,0.8333333333333334,2.6330935725127347e-06,0.8829821348190308
1.2522058486938477,1.1331071853637695,0.11909866333007812,0.8274058103561401,0.8333333333333334,1.5284911114576971e-06,0.8829819560050964
1.2522053718566895,1.1331087350845337,0.11909663677215576,0.8274051547050476,0.8333333333333334,8.496902523802419e-07,0.8829817771911621
1.2522032260894775,1.1331067085266113,0.11909651756286621,0.827404260635376,0.8333333333333334,1.6221098348978558e-06,0.8829813003540039
1.252199411392212,1.1331021785736084,0.11909723281860352,0.827403724193573,0.8333333333333334,2.1994014787196647e-06,0.88298100233078
1.2521958351135254,1.133096694946289,0.11909914016723633,0.8274032473564148,0.8333333333333334,2.144489599231747e-06,0.8829807043075562
1.2521933317184448,1.133091926574707,0.11910140514373779,0.8274034857749939,0.8333333333333334,1.6303758911817567e-06,0.8829807043075562
1.2521920204162598,1.1330889463424683,0.1191030740737915,0.8274039030075073,0.8333333333333334,1.1126350045742583e-06,0.8829807639122009
1.2521920204162598,1.1330876350402832,0.11910438537597656,0.8274043798446655,0.8333333333333334,4.2225715901622607e-07,0.88298100233078
1.2521930932998657,1.1330881118774414,0.11910498142242432,0.8274048566818237,0.8333333333333334,6.928740958755952e-07,0.8829811811447144
1.2521941661834717,1.1330897808074951,0.11910438537597656,0.8274050951004028,0.8333333333333334,1.2352260227999068e-06,0.8829814195632935
1.252196192741394,1.1330922842025757,0.11910390853881836,0.8274052143096924,0.8333333333333334,9.986575832954259e-07,0.8829814791679382
1.252197504043579,1.1330947875976562,0.11910271644592285,0.8274052143096924,0.8333333333333334,1.21573020805954e-06,0.882981538772583
1.252198576927185,1.1330969333648682,0.1191016435623169,0.8274050951004028,0.8333333333333334,7.34816183012299e-07,0.8829814791679382
1.2521992921829224,1.1330981254577637,0.11910116672515869,0.8274049162864685,0.8333333333333334,3.698034447552345e-07,0.8829814791679382
1.2521986961364746,1.1330981254577637,0.11910057067871094,0.8274046182632446,0.8333333333333334,4.427613191637647e-07,0.8829813003540039
1.2521982192993164,1.1330978870391846,0.11910033226013184,0.8274044990539551,0.8333333333333334,4.958923796039016e-07,0.8829812407493591
1.2521971464157104,1.13309645652771,0.11910068988800049,0.8274043798446655,0.8333333333333334,5.694851665793976e-07,0.8829811811447144
1.2521964311599731,1.133095145225525,0.11910128593444824,0.827404260635376,0.8333333333333334,6.069829510124691e-07,0.8829810619354248
1.2521960735321045,1.133094310760498,0.11910176277160645,0.8274043798446655,0.8333333333333334,3.434163886595343e-07,0.8829810619354248
1.252195954322815,1.1330938339233398,0.1191021203994751,0.8274044990539551,0.8333333333333334,2.2647795105967816e-07,0.8829811811447144
1.2521955966949463,1.1330931186676025,0.11910247802734375,0.8274044990539551,0.8333333333333334,1.2143524941166106e-07,0.8829811811447144
1.2521955966949463,1.133092999458313,0.1191025972366333,0.8274046778678894,0.8333333333333334,2.9422571401482855e-07,0.8829812407493591
1.2521958351135254,1.1330933570861816,0.11910247802734375,0.8274047374725342,0.8333333333333334,4.392464632019255e-07,0.8829812407493591
1.2521963119506836,1.1330939531326294,0.1191023588180542,0.8274046778678894,0.8333333333333334,5.024515985496691e-07,0.8829812407493591
1.252197265625,1.1330947875976562,0.11910247802734375,0.8274048566818237,0.8333333333333334,3.0360632763404283e-07,0.8829813003540039
1.2521973848342896,1.1330952644348145,0.1191021203994751,0.8274047374725342,0.8333333333333334,1.499505657420741e-07,0.8829813003540039
1.2521967887878418,1.133095145225525,0.1191016435623169,0.8274046778678894,0.8333333333333334,2.5161108396787313e-07,0.8829812407493591
1.252197027206421,1.1330952644348145,0.11910176277160645,0.8274046182632446,0.8333333333333334,2.347600371876979e-07,0.8829812407493591
1.2521967887878418,1.133095383644104,0.11910140514373779,0.8274044990539551,0.8333333333333334,2.634400573242601e-07,0.8829811811447144
1.2521967887878418,1.1330952644348145,0.11910152435302734,0.8274044990539551,0.8333333333333334,1.0987484699853667e-07,0.8829811811447144
1.252197265625,1.1330955028533936,0.11910176277160645,0.8274046182632446,0.8333333333333334,1.745143265452498e-07,0.8829812407493591
1.252197504043579,1.1330957412719727,0.11910176277160645,0.8274047374725342,0.8333333333333334,2.401677079433284e-07,0.8829813003540039
1.252197504043579,1.133095622062683,0.119101881980896,0.8274046778678894,0.8333333333333334,2.0970429659428191e-07,0.8829813003540039
1.2521976232528687,1.133095622062683,0.11910200119018555,0.8274046778678894,0.8333333333333334,1.5850500290071068e-07,0.8829813003540039
1.252197504043579,1.1330955028533936,0.11910200119018555,0.8274046778678894,0.8333333333333334,1.432009213431229e-07,0.8829813003540039
1.252197265625,1.1330952644348145,0.11910200119018555,0.8274046778678894,0.8333333333333334,1.4403016734831908e-07,0.8829812407493591
1.2521965503692627,1.1330946683883667,0.119101881980896,0.8274043798446655,0.8333333333333334,1.4786652968723502e-07,0.8829810619354248
1.2521963119506836,1.1330945491790771,0.11910176277160645,0.8274044394493103,0.8333333333333334,2.1056052901258226e-07,0.8829810619354248
1.2521965503692627,1.1330950260162354,0.11910152435302734,0.8274044990539551,0.8333333333333334,1.4699121209105215e-07,0.8829811811447144
1.2521966695785522,1.1330947875976562,0.119101881980896,0.8274044990539551,0.8333333333333334,1.4067614984014654e-07,0.8829811811447144
1.2521966695785522,1.1330947875976562,0.119101881980896,0.8274046182632446,0.8333333333333334,1.3829453848757112e-07,0.8829811811447144
1.2521967887878418,1.133095145225525,0.1191016435623169,0.8274046182632446,0.8333333333333334,5.008348935575668e-08,0.8829811811447144
1.252197027206421,1.1330952644348145,0.11910176277160645,0.8274046778678894,0.8333333333333334,1.5377419515516522e-07,0.8829812407493591
1.252197027206421,1.1330952644348145,0.11910176277160645,0.8274046778678894,0.8333333333333334,8.986961574919405e-08,0.8829813003540039
1.252197027206421,1.1330952644348145,0.11910176277160645,0.8274046778678894,0.8333333333333334,8.711787558013384e-08,0.8829812407493591
1.252197265625,1.1330955028533936,0.11910176277160645,0.8274046778678894,0.8333333333333334,7.303760440890983e-08,0.8829813003540039
1.2521971464157104,1.1330952644348145,0.119101881980896,0.8274046778678894,0.8333333333333334,7.703079774046273e-08,0.8829813003540039
1.2521971464157104,1.1330952644348145,0.119101881980896,0.8274046778678894,0.8333333333333334,7.823810932450215e-08,0.8829813003540039
1.2521971464157104,1.1330952644348145,0.119101881980896,0.8274046778678894,0.8333333333333334,1.0210413847744348e-07,0.8829813003540039
1.252197027206421,1.133095145225525,0.119101881980896,0.8274046778678894,0.8333333333333334,9.976297121738753e-08,0.8829812407493591
1.252197027206421,1.1330952644348145,0.11910176277160645,0.8274047374725342,0.8333333333333334,6.394497376049912e-08,0.8829813003540039
1.252197027206421,1.1330952644348145,0.11910176277160645,0.8274046778678894,0.8333333333333334,8.551194952133301e-08,0.8829812407493591
1.2521971464157104,1.1330952644348145,0.119101881980896,0.8274046778678894,0.8333333333333334,6.717315415016856e-08,0.8829813003540039
1.252197265625,1.1330952644348145,0.11910200119018555,0.8274046778678894,0.8333333333333334,1.1123555765379933e-07,0.8829812407493591
1.2521971464157104,1.133095145225525,0.11910200119018555,0.8274046778678894,0.8333333333333334,1.111580374413279e-07,0.8829812407493591
1.2521971464157104,1.1330952644348145,0.119101881980896,0.8274046778678894,0.8333333333333334,8.720214594859499e-08,0.8829813003540039
1.252197027206421,1.1330952644348145,0.11910176277160645,0.8274046778678894,0.8333333333333334,1.2215512867896905e-07,0.8829813003540039
1.252197027206421,1.133095145225525,0.119101881980896,0.8274046778678894,0.8333333333333334,7.293807868791191e-08,0.8829812407493591
1.252197027206421,1.133095145225525,0.119101881980896,0.8274046778678894,0.8333333333333334,7.965496706674458e-08,0.8829812407493591
1.2521967887878418,1.133095145225525,0.1191016435623169,0.8274046182632446,0.8333333333333334,1.1378780584436754e-07,0.8829812407493591
1.252197265625,1.133095145225525,0.1191021203994751,0.8274046778678894,0.8333333333333334,1.0110380799233099e-07,0.8829812407493591
1.252197027206421,1.133095145225525,0.119101881980896,0.8274044990539551,0.8333333333333334,1.173263157738802e-07,0.8829811811447144
1.2521971464157104,1.1330952644348145,0.119101881980896,0.8274047374725342,0.8333333333333334,1.3593202652373293e-07,0.8829813003540039
1.2521969079971313,1.133095145225525,0.11910176277160645,0.8274046778678894,0.8333333333333334,8.985966104546605e-08,0.8829812407493591
1.252197027206421,1.1330950260162354,0.11910200119018555,0.8274046778678894,0.8333333333333334,1.0968177122094858e-07,0.8829812407493591
1.252197027206421,1.133095145225525,0.119101881980896,0.8274046778678894,0.8333333333333334,1.3079653626846266e-07,0.8829812407493591
1.252197265625,1.1330952644348145,0.11910200119018555,0.8274046778678894,0.8333333333333334,9.737360784356497e-08,0.8829813003540039
1.252197027206421,1.1330952644348145,0.11910176277160645,0.8274046778678894,0.8333333333333334,6.247241657320046e-08,0.8829813003540039
1.2521967887878418,1.1330950260162354,0.11910176277160645,0.8274044990539551,0.8333333333333334,7.417181535629425e-08,0.8829811811447144
1.252197027206421,1.1330950260162354,0.11910200119018555,0.8274046182632446,0.8333333333333334,9.261042066555092e-08,0.8829811811447144
1.252197027206421,1.133095145225525,0.119101881980896,0.8274046182632446,0.8333333333333334,1.2447384278857498e-07,0.8829812407493591
1.252197027206421,1.133095145225525,0.119101881980896,0.8274044990539551,0.8333333333333334,7.255243161807812e-08,0.8829812407493591
1.2521969079971313,1.133095145225525,0.11910176277160645,0.8274046778678894,0.8333333333333334,7.140236846225889e-08,0.8829813003540039
1.252197027206421,1.1330952644348145,0.11910176277160645,0.8274046778678894,0.8333333333333334,6.752088665962219e-08,0.8829812407493591
1.252197027206421,1.133095145225525,0.119101881980896,0.8274046182632446,0.8333333333333334,4.9654104827823176e-08,0.8829811811447144
1.252197027206421,1.1330952644348145,0.11910176277160645,0.8274046778678894,0.8333333333333334,7.174244842644839e-08,0.8829812407493591
1.2521967887878418,1.1330950260162354,0.11910176277160645,0.8274044990539551,0.8333333333333334,9.645626164456189e-08,0.8829812407493591
1.252197027206421,1.133095145225525,0.119101881980896,0.8274046778678894,0.8333333333333334,4.8716717770957985e-08,0.8829812407493591
1.252197027206421,1.133095145225525,0.119101881980896,0.8274046778678894,0.8333333333333334,9.102457454446267e-08,0.8829813003540039
1.252197027206421,1.1330952644348145,0.11910176277160645,0.8274046778678894,0.8333333333333334,8.824066100032724e-08,0.8829813003540039
1.252197027206421,1.1330952644348145,0.11910176277160645,0.8274046778678894,0.8333333333333334,9.652564614270887e-08,0.8829813003540039
1.252197027206421,1.1330952644348145,0.11910176277160645,0.8274046778678894,0.8333333333333334,5.066567965172908e-08,0.8829812407493591
1.252197027206421,1.1330952644348145,0.11910176277160645,0.8274046778678894,0.8333333333333334,1.4796236769143434e-07,0.8829813003540039
1.252197027206421,1.1330952644348145,0.11910176277160645,0.8274046778678894,0.8333333333333334,1.5189969815310178e-07,0.8829812407493591
1.252197027206421,1.1330950260162354,0.11910200119018555,0.8274044990539551,0.8333333333333334,9.897034658479242e-08,0.8829812407493591
1.252197027206421,1.133095145225525,0.119101881980896,0.8274046778678894,0.8333333333333334,1.0584195564433685e-07,0.8829812407493591
1.252197027206421,1.133095145225525,0.119101881980896,0.8274046182632446,0.8333333333333334,1.0762997959545828e-07,0.8829812407493591
1.252197027206421,1.133095145225525,0.119101881980896,0.8274046182632446,0.8333333333333334,1.1651167142190388e-07,0.8829811811447144
1.2521967887878418,1.133095145225525,0.1191016435623169,0.8274046778678894,0.8333333333333334,1.1365593621803782e-07,0.8829812407493591
1.252197027206421,1.133095145225525,0.119101881980896,0.8274046778678894,0.8333333333333334,1.0484671975063975e-07,0.8829812407493591
1.2521969079971313,1.133095145225525,0.11910176277160645,0.8274046182632446,0.8333333333333334,1.1832333512984405e-07,0.8829812407493591
1.252197027206421,1.1330952644348145,0.11910176277160645,0.8274046778678894,0.8333333333333334,7.432222304259994e-08,0.8829812407493591
1.2521967887878418,1.133095145225525,0.1191016435623169,0.8274046182632446,0.8333333333333334,7.725347472842259e-08,0.8829812407493591
1.252197027206421,1.1330952644348145,0.11910176277160645,0.8274046778678894,0.8333333333333334,7.173640170776707e-08,0.8829812407493591
1.252197027206421,1.133095145225525,0.119101881980896,0.8274046182632446,0.8333333333333334,6.944795671870452e-08,0.8829812407493591
1.252197027206421,1.133095145225525,0.119101881980896,0.8274046182632446,0.8333333333333334,5.168892869278352e-08,0.8829812407493591
1.2521969079971313,1.133095145225525,0.11910176277160645,0.8274046778678894,0.8333333333333334,7.773231658347868e-08,0.8829812407493591
1.2521971464157104,1.1330952644348145,0.119101881980896,0.8274046778678894,0.8333333333333334,9.347331086928534e-08,0.8829812407493591
1.2521969079971313,1.133095145225525,0.11910176277160645,0.8274046182632446,0.8333333333333334,7.827577519492479e-08,0.8829812407493591
1.252197027206421,1.1330952644348145,0.11910176277160645,0.8274046778678894,0.8333333333333334,6.498645177543949e-08,0.8829812407493591
1.2521967887878418,1.1330952644348145,0.11910152435302734,0.8274046778678894,0.8333333333333334,7.23028179550056e-08,0.8829812407493591
1.252197027206421,1.133095145225525,0.119101881980896,0.8274046778678894,0.8333333333333334,9.34649051487213e-08,0.8829812407493591
1.252197027206421,1.1330952644348145,0.11910176277160645,0.8274046778678894,0.8333333333333334,9.37686195356946e-08,0.8829812407493591
1.252197027206421,1.133095145225525,0.119101881980896,0.8274046778678894,0.8333333333333334,7.961148185131606e-08,0.8829811811447144
1.252197027206421,1.1330952644348145,0.11910176277160645,0.8274046182632446,0.8333333333333334,9.386027954860765e-08,0.8829812407493591
1.252197027206421,1.133095145225525,0.119101881980896,0.8274046778678894,0.8333333333333334,1.0723816501467809e-07,0.8829812407493591
1.252197027206421,1.133095145225525,0.119101881980896,0.8274046778678894,0.8333333333333334,1.2088418088751496e-07,0.8829812407493591
1.2521967887878418,1.1330950260162354,0.11910176277160645,0.8274046778678894,0.8333333333333334,9.823163082955944e-08,0.8829812407493591
1.252197027206421,1.133095145225525,0.119101881980896,0.8274046778678894,0.8333333333333334,1.1613955308575896e-07,0.8829811811447144
1.252197027206421,1.1330952644348145,0.11910176277160645,0.8274046778678894,0.8333333333333334,7.489803977023257e-08,0.8829812407493591
1.252197027206421,1.1330950260162354,0.11910200119018555,0.8274044990539551,0.8333333333333334,1.2529511650427594e-07,0.8829812407493591
1.252197027206421,1.1330952644348145,0.11910176277160645,0.8274046778678894,0.8333333333333334,8.887332114682067e-08,0.8829812407493591
1.2521971464157104,1.1330952644348145,0.119101881980896,0.8274046778678894,0.8333333333333334,9.50483141082259e-08,0.8829812407493591
1.252197027206421,1.1330952644348145,0.11910176277160645,0.8274046778678894,0.8333333333333334,9.271696654877815e-08,0.8829812407493591
1.2521967887878418,1.133095145225525,0.1191016435623169,0.8274044990539551,0.8333333333333334,1.306542998236182e-07,0.8829811811447144
1.252197027206421,1.133095145225525,0.119101881980896,0.8274046778678894,0.8333333333333334,8.504184734192677e-08,0.8829812407493591
1.252197027206421,1.1330950260162354,0.11910200119018555,0.8274046182632446,0.8333333333333334,8.600185452678488e-08,0.8829812407493591
1.252197027206421,1.1330952644348145,0.11910176277160645,0.8274046778678894,0.8333333333333334,7.389833456272754e-08,0.8829812407493591
1.2521967887878418,1.133095145225525,0.1191016435623169,0.8274044990539551,0.8333333333333334,7.902705334572602e-08,0.8829812407493591
1.252197027206421,1.133095145225525,0.119101881980896,0.8274046778678894,0.8333333333333334,4.633856320879204e-08,0.8829812407493591
1.252197027206421,1.133095145225525,0.119101881980896,0.8274046182632446,0.8333333333333334,8.332279577416557e-08,0.8829812407493591
1.2521971464157104,1.133095145225525,0.11910200119018555,0.8274044990539551,0.8333333333333334,1.1730644899898834e-07,0.8829811811447144
1.252197027206421,1.1330952644348145,0.11910176277160645,0.8274047374725342,0.8333333333333334,1.0374035497306977e-07,0.8829813003540039
1.2521971464157104,1.1330952644348145,0.119101881980896,0.8274046182632446,0.8333333333333334,7.678223568063913e-08,0.8829812407493591
1.2521967887878418,1.133095145225525,0.1191016435623169,0.8274046778678894,0.8333333333333334,1.5136821218675323e-07,0.8829812407493591
1.252197027206421,1.133095145225525,0.119101881980896,0.8274046182632446,0.8333333333333334,1.63971463962298e-07,0.8829812407493591
1.2521969079971313,1.133095145225525,0.11910176277160645,0.8274046778678894,0.8333333333333334,1.3284329725138377e-07,0.8829813003540039
1.2521967887878418,1.133095145225525,0.1191016435623169,0.8274046182632446,0.8333333333333334,4.873674441796538e-08,0.8829811811447144
1.252197027206421,1.1330952644348145,0.11910176277160645,0.8274046778678894,0.8333333333333334,6.419415399250283e-08,0.8829813003540039
1.252197027206421,1.133095145225525,0.119101881980896,0.8274046778678894,0.8333333333333334,9.723627414359726e-08,0.8829812407493591
1.252197027206421,1.1330952644348145,0.11910176277160645,0.8274046778678894,0.8333333333333334,9.536340428439871e-08,0.8829813003540039
1.2521969079971313,1.133095145225525,0.11910176277160645,0.8274046778678894,0.8333333333333334,4.488018134907179e-08,0.8829812407493591
1.2521969079971313,1.133095145225525,0.11910176277160645,0.8274046182632446,0.8333333333333334,9.444461568364204e-08,0.8829812407493591
1.252197027206421,1.133095145225525,0.119101881980896,0.8274046778678894,0.8333333333333334,0.02303403988480568,0.8829813003540039
0.8217785358428955,0.9177017211914062,-0.09592318534851074,0.6909502744674683,0.9333333333333333,0.02008243277668953,0.9039851427078247
0.773658275604248,0.8836237192153931,-0.10996544361114502,0.6679068803787231,0.9333333333333333,0.02284647896885872,0.8981830477714539
0.7483348846435547,0.8544044494628906,-0.10606956481933594,0.6366662979125977,0.9333333333333333,0.027617741376161575,0.8818346858024597
0.7453770637512207,0.8216058015823364,-0.07622873783111572,0.6044912338256836,0.9333333333333333,0.03116285614669323,0.8540781736373901
0.7588826417922974,0.7919975519180298,-0.03311491012573242,0.5765939950942993,0.9333333333333333,0.036293450742959976,0.8167729377746582
0.786776065826416,0.7713202834129333,0.015455782413482666,0.5546425580978394,0.9333333333333333,0.03760369494557381,0.7747676372528076
0.8286933898925781,0.7589256763458252,0.06976771354675293,0.541269838809967,0.9333333333333333,0.04132721200585365,0.7389655113220215
0.8719935417175293,0.7689523696899414,0.10304117202758789,0.5401502847671509,0.9333333333333333,0.0435844250023365,0.723085343837738
0.9133049845695496,0.7986952662467957,0.1146097183227539,0.5517269372940063,0.9333333333333333,0.040977027267217636,0.7314140200614929
0.9508870840072632,0.8303367495536804,0.12055033445358276,0.5760576725006104,0.9333333333333333,0.04030696302652359,0.7559491991996765
0.9878441691398621,0.8656401634216309,0.1222040057182312,0.6103935241699219,0.9,0.04145538806915283,0.7808564901351929
1.0275769233703613,0.9031858444213867,0.12439107894897461,0.6435675621032715,0.9,0.037952568382024765,0.8009070158004761
1.05350661277771,0.9250688552856445,0.12843775749206543,0.6621525883674622,0.9,0.03614491969347,0.8192569017410278
1.07209050655365,0.9297844767570496,0.14230602979660034,0.6738383173942566,0.9,0.03640928864479065,0.8338624238967896
1.0838574171066284,0.9263855814933777,0.15747183561325073,0.6859159469604492,0.9,0.03704609349370003,0.847362756729126
1.0883170366287231,0.9122447967529297,0.17607223987579346,0.6959531307220459,0.9,0.03559974953532219,0.8558683395385742
1.089624285697937,0.8926002383232117,0.19702404737472534,0.7064518928527832,0.9,0.03398698568344116,0.8625433444976807
1.0909522771835327,0.8736839294433594,0.21726834774017334,0.71623694896698,0.9,0.033449750393629074,0.8689841628074646
1.0966730117797852,0.8623683452606201,0.23430466651916504,0.7249032855033875,0.9,0.029538312926888466,0.8784927129745483
1.110533595085144,0.8649239540100098,0.24560964107513428,0.7345212697982788,0.9,0.02741915173828602,0.8909928202629089
1.1225721836090088,0.8733086585998535,0.24926352500915527,0.7464545965194702,0.9,0.025226086378097534,0.904019832611084
1.1203689575195312,0.8685662150382996,0.2518027424812317,0.7511486411094666,0.9,0.0212568212300539,0.9113110303878784
1.1143105030059814,0.8603872060775757,0.25392329692840576,0.7524460554122925,0.9,0.0183245949447155,0.9165225028991699
1.1161034107208252,0.8546174764633179,0.2614859342575073,0.7546388506889343,0.9,0.016430988907814026,0.9219911098480225
1.1310089826583862,0.8523556590080261,0.2786533236503601,0.7563885450363159,0.9,0.017202850431203842,0.9257807731628418
1.1356468200683594,0.8416699171066284,0.29397690296173096,0.7462098002433777,0.9,0.01827245205640793,0.9170311689376831
1.1194089651107788,0.8176371455192566,0.3017718195915222,0.7232067584991455,0.9,0.01870979554951191,0.8923718333244324
1.083146095275879,0.8057357668876648,0.2774103283882141,0.6951555013656616,0.9,0.02066270262002945,0.8577178716659546
1.0481184720993042,0.7903488874435425,0.2577695846557617,0.6297862529754639,0.9,0.02354244329035282,0.7876701354980469
0.9998993873596191,0.7865847945213318,0.21331459283828735,0.5955078601837158,0.9,0.023786993697285652,0.7474076151847839
0.9512472152709961,0.8064414858818054,0.14480572938919067,0.6340059638023376,0.9,0.023917732760310173,0.7852252721786499
0.9320081472396851,0.8387510776519775,0.09325706958770752,0.660428524017334,0.9,0.025724025443196297,0.8026221990585327
0.959408164024353,0.8792744874954224,0.08013367652893066,0.6808094382286072,0.9,0.026467053219676018,0.806169867515564
0.9773267507553101,0.910845160484314,0.0664815902709961,0.6875426173210144,0.9,0.026285842061042786,0.8020324110984802
0.9879360198974609,0.9360451698303223,0.05189085006713867,0.6881316900253296,0.9,0.025765635073184967,0.8035618662834167
0.9929324984550476,0.9618999361991882,0.031032562255859375,0.6910958290100098,0.9,0.028314072638750076,0.8092074394226074
0.9976474642753601,0.9970487952232361,0.0005986690521240234,0.7020549178123474,0.9,0.03126419335603714,0.819539487361908
1.007792353630066,1.0428071022033691,-0.03501474857330322,0.7154823541641235,0.9,0.031745776534080505,0.8275085687637329
1.024497389793396,1.0691356658935547,-0.04463827610015869,0.7046037912368774,0.9,0.030498944222927094,0.8217760324478149
1.0425561666488647,1.0836479663848877,-0.04109179973602295,0.6679629683494568,0.9,0.028561290353536606,0.7963438034057617
1.06364905834198,1.1020164489746094,-0.038367390632629395,0.6300069093704224,0.9,0.024746153503656387,0.7610630393028259
1.089812159538269,1.1237342357635498,-0.03392207622528076,0.6045218110084534,0.9,0.023315124213695526,0.7350394129753113
1.1171406507492065,1.1503899097442627,-0.03324925899505615,0.595331072807312,0.9,0.021278712898492813,0.7270282506942749
1.1394412517547607,1.1701384782791138,-0.030697226524353027,0.5854171514511108,0.9,0.0195375457406044,0.7208914756774902
1.155012845993042,1.181189775466919,-0.026176929473876953,0.5724152326583862,0.9,0.01811417192220688,0.7107559442520142
1.1679770946502686,1.187661051750183,-0.01968395709991455,0.562023937702179,0.9,0.017159894108772278,0.7015239000320435
1.1806297302246094,1.1925634145736694,-0.011933684349060059,0.558157205581665,0.9,0.017161550000309944,0.6990246176719666
1.190352201461792,1.2059491872787476,-0.015596985816955566,0.5619410276412964,0.9,0.018577054142951965,0.7051984667778015
1.195678472518921,1.2225515842437744,-0.026873111724853516,0.5705475807189941,0.9,0.02049407921731472,0.7156946063041687
1.1946544647216797,1.2388124465942383,-0.044157981872558594,0.582416296005249,0.9,0.01895281858742237,0.7269009947776794
1.1878772974014282,1.2533878087997437,-0.06551051139831543,0.5970587730407715,0.9,0.016820352524518967,0.7364987134933472
1.1770124435424805,1.2605600357055664,-0.08354759216308594,0.6115950345993042,0.9,0.015516968443989754,0.7420923113822937
1.1640801429748535,1.2564911842346191,-0.09241104125976562,0.6227641105651855,0.9,0.015303466469049454,0.743026614189148
1.1496787071228027,1.243804693222046,-0.09412598609924316,0.6303489208221436,0.9,0.015637414529919624,0.7410147190093994
1.1354894638061523,1.2273225784301758,-0.09183311462402344,0.6342756152153015,0.9,0.01598786935210228,0.7372803092002869
1.1237132549285889,1.2106068134307861,-0.08689355850219727,0.6345009803771973,0.9,0.015536593273282051,0.7320652008056641
1.115361213684082,1.1964442729949951,-0.08108305931091309,0.6324583888053894,0.9,0.016134735196828842,0.7261115312576294
1.1120057106018066,1.1874550580978394,-0.07544934749603271,0.6292006373405457,0.9,0.016286585479974747,0.7196819186210632
1.11200749874115,1.180948257446289,-0.06894075870513916,0.6248029470443726,0.9,0.016329368576407433,0.7121986746788025
1.114025354385376,1.1759814023971558,-0.061956048011779785,0.6205806136131287,0.9,0.016170302405953407,0.7047933340072632
1.1172239780426025,1.1721749305725098,-0.05495095252990723,0.6170917749404907,0.9,0.016610844060778618,0.6979896426200867
1.1228094100952148,1.1712641716003418,-0.04845476150512695,0.6151108741760254,0.9,0.017690887674689293,0.6924929022789001
1.1294317245483398,1.1722321510314941,-0.0428004264831543,0.6139038801193237,0.9,0.016379253938794136,0.6877832412719727
1.1369309425354004,1.173122763633728,-0.03619182109832764,0.6115564107894897,0.9,0.01449861191213131,0.6808605194091797
1.142952561378479,1.1731667518615723,-0.03021419048309326,0.6082302927970886,0.9,0.01503686886280775,0.6715760231018066
1.1457409858703613,1.1713624000549316,-0.025621414184570312,0.6061127185821533,0.9,0.014967307448387146,0.6642087697982788
1.1469948291778564,1.169039249420166,-0.02204442024230957,0.6039236783981323,0.9,0.014890171587467194,0.6571123600006104
1.149226427078247,1.1678334474563599,-0.018607020378112793,0.6014213562011719,0.9,0.0152831319719553,0.6504940986633301
1.153267741203308,1.169847011566162,-0.016579270362854004,0.5999118089675903,0.9,0.016171835362911224,0.6476424932479858
1.158642053604126,1.170763611793518,-0.01212155818939209,0.5985425114631653,0.9,0.017099490389227867,0.6469345092773438
1.1657073497772217,1.1729886531829834,-0.007281303405761719,0.5965799689292908,0.9,0.018565544858574867,0.6469616293907166
1.1728074550628662,1.1768003702163696,-0.003992915153503418,0.5945013761520386,0.9,0.019268453121185303,0.6483637094497681
1.1760553121566772,1.1775628328323364,-0.0015075206756591797,0.5928477644920349,0.9,0.019582008942961693,0.6518411040306091
1.1745868921279907,1.179680585861206,-0.005093693733215332,0.5930029153823853,0.9,0.018301574513316154,0.65768963098526
1.1714506149291992,1.1820144653320312,-0.010563850402832031,0.5953578352928162,0.9,0.017771989107131958,0.6654691696166992
1.1728649139404297,1.1863563060760498,-0.013491392135620117,0.599010705947876,0.9,0.01762242801487446,0.6724693179130554
1.1774044036865234,1.1939672231674194,-0.016562819480895996,0.6031693816184998,0.9,0.014762591570615768,0.6785473823547363
1.184481143951416,1.2055176496505737,-0.021036505699157715,0.6091558933258057,0.9,0.01384296827018261,0.6851567029953003
1.1905038356781006,1.2151381969451904,-0.024634361267089844,0.6156059503555298,0.9,0.013495820574462414,0.6919414401054382
1.1954693794250488,1.2228988409042358,-0.02742946147918701,0.622198224067688,0.9,0.012052894569933414,0.6983396410942078
1.199678897857666,1.2284228801727295,-0.028743982315063477,0.6287519335746765,0.9,0.010968273505568504,0.70451819896698
1.2072937488555908,1.2302229404449463,-0.02292919158935547,0.6345374584197998,0.9,0.011602288112044334,0.7110530734062195
1.2134227752685547,1.2286816835403442,-0.01525890827178955,0.6400649547576904,0.9,0.010793738067150116,0.7181984782218933
1.2187755107879639,1.2248711585998535,-0.0060956478118896484,0.6457799077033997,0.9,0.010494918562471867,0.7259923815727234
1.2224385738372803,1.2198288440704346,0.002609729766845703,0.6515238285064697,0.9,0.01025843620300293,0.7343434691429138
1.2262345552444458,1.2147384881973267,0.01149606704711914,0.6577197313308716,0.9,0.00994039699435234,0.7431299090385437
1.228783130645752,1.2090694904327393,0.019713640213012695,0.6633716821670532,0.9,0.010246696881949902,0.7513189315795898
1.2302273511886597,1.2020769119262695,0.028150439262390137,0.6678497791290283,0.9,0.010657873004674911,0.7580515146255493
1.230513334274292,1.1927343606948853,0.03777897357940674,0.6705012321472168,0.9,0.011113794520497322,0.7625722885131836
1.230278730392456,1.1832623481750488,0.04701638221740723,0.6729993224143982,0.9,0.011113911867141724,0.7668573260307312
1.231886863708496,1.1749600172042847,0.056926846504211426,0.6759800314903259,0.9,0.010682225227355957,0.7712770700454712
1.2320150136947632,1.165892243385315,0.06612277030944824,0.6779128909111023,0.9,0.010522577911615372,0.774699866771698
1.2305961847305298,1.1565003395080566,0.07409584522247314,0.6794945597648621,0.9,0.010456847958266735,0.7777792811393738
1.2290589809417725,1.1477159261703491,0.08134305477142334,0.680977463722229,0.9,0.011166928336024284,0.7805505990982056
1.2275785207748413,1.1397910118103027,0.08778750896453857,0.6823314428329468,0.9,0.014500260353088379,0.7829798460006714
1.226616621017456,1.1330890655517578,0.09352755546569824,0.6837441325187683,0.9,0.014720856212079525,0.7850683927536011
1.2270727157592773,1.1278091669082642,0.09926354885101318,0.6857242584228516,0.9,0.01414815615862608,0.7869472503662109
1.2277579307556152,1.1230372190475464,0.10472071170806885,0.6879453659057617,0.9,0.013283520936965942,0.7887770533561707
1.2284349203109741,1.1192913055419922,0.10914361476898193,0.6903573870658875,0.9,0.013823486864566803,0.7905879020690918
1.22871994972229,1.11636221408844,0.1123577356338501,0.6926352381706238,0.9,0.014257769100368023,0.792148768901825
1.2293466329574585,1.1137609481811523,0.11558568477630615,0.6952912211418152,0.9,0.014047722332179546,0.7935779094696045
1.2292035818099976,1.1104316711425781,0.11877191066741943,0.6980475187301636,0.9,0.01510118693113327,0.7947009801864624
1.227318525314331,1.1059528589248657,0.12136566638946533,0.6999896764755249,0.9,0.015569547191262245,0.7950097322463989
1.2231030464172363,1.0998802185058594,0.12322282791137695,0.7010080218315125,0.9,0.01578715071082115,0.7945226430892944
1.219183325767517,1.0938611030578613,0.12532222270965576,0.7022939920425415,0.9,0.017057636752724648,0.7945314645767212
1.213282585144043,1.0874347686767578,0.12584781646728516,0.7024878859519958,0.9,0.017899883911013603,0.7941559553146362
1.2070233821868896,1.0815465450286865,0.12547683715820312,0.70168536901474,0.9,0.018752528354525566,0.7935346961021423
1.2017748355865479,1.0760196447372437,0.1257551908493042,0.6995550990104675,0.9,0.0178117286413908,0.792807936668396
1.1959080696105957,1.0695022344589233,0.12640583515167236,0.6947211623191833,0.9,0.016910940408706665,0.7909358739852905
1.1882110834121704,1.0629132986068726,0.12529778480529785,0.6863048076629639,0.9,0.016571903601288795,0.7864786386489868
1.1786413192749023,1.0560688972473145,0.12257242202758789,0.6747710108757019,0.9,0.016930602490901947,0.7764382362365723
1.1672661304473877,1.0485419034957886,0.11872422695159912,0.6615632772445679,0.8666666666666667,0.015761999413371086,0.7579551935195923
1.1545621156692505,1.0402934551239014,0.11426866054534912,0.6499132513999939,0.8666666666666667,0.013990877196192741,0.7356146574020386
1.147798776626587,1.0337165594100952,0.1140822172164917,0.6439216136932373,0.8333333333333334,0.012982115149497986,0.7229646444320679
1.1565475463867188,1.0482866764068604,0.1082608699798584,0.6450052261352539,0.8333333333333334,0.015117787756025791,0.7268365621566772
1.1671584844589233,1.066366195678711,0.1007922887802124,0.6499831080436707,0.8333333333333334,0.016559308394789696,0.7388991713523865
1.1768579483032227,1.0829910039901733,0.09386694431304932,0.6558466553688049,0.8333333333333334,0.017452122643589973,0.7505520582199097
1.18268620967865,1.0960619449615479,0.08662426471710205,0.6595633029937744,0.8333333333333334,0.019508589059114456,0.757124662399292
1.1882966756820679,1.1064047813415527,0.08189189434051514,0.6614192724227905,0.8333333333333334,0.018390698358416557,0.7591485977172852
1.193305492401123,1.1147717237472534,0.07853376865386963,0.662014901638031,0.8333333333333334,0.017414672300219536,0.7580229640007019
1.1979976892471313,1.1230930089950562,0.0749046802520752,0.6628785133361816,0.8333333333333334,0.01656312122941017,0.7557343244552612
1.2033770084381104,1.1313891410827637,0.07198786735534668,0.6644382476806641,0.8333333333333334,0.014719007536768913,0.7529500722885132
1.2094088792800903,1.1391868591308594,0.07022202014923096,0.6664981842041016,0.8333333333333334,0.014264129102230072,0.7498263120651245
1.2171742916107178,1.1465405225753784,0.07063376903533936,0.669039249420166,0.8333333333333334,0.013835513964295387,0.7467877864837646
1.2250745296478271,1.1530526876449585,0.07202184200286865,0.6722070574760437,0.8333333333333334,0.012535545974969864,0.7445659637451172
1.2321271896362305,1.1584486961364746,0.07367849349975586,0.6758327484130859,0.8333333333333334,0.011522499844431877,0.7433546781539917
1.2372509241104126,1.163207769393921,0.0740431547164917,0.6797295808792114,0.8333333333333334,0.009923428297042847,0.7432365417480469
1.2404001951217651,1.1674569845199585,0.07294321060180664,0.6838454604148865,0.8333333333333334,0.008730949833989143,0.744200587272644
1.2415611743927002,1.171863079071045,0.06969809532165527,0.6881190538406372,0.8333333333333334,0.007919004186987877,0.7460826635360718
1.2412735223770142,1.1840370893478394,0.057236433029174805,0.6924606561660767,0.8333333333333334,0.0070892758667469025,0.748659074306488
1.24005126953125,1.1959102153778076,0.04414105415344238,0.6968480944633484,0.8333333333333334,0.006043741013854742,0.7517997622489929
1.2377135753631592,1.2076172828674316,0.03009629249572754,0.70127934217453,0.8333333333333334,0.005487702786922455,0.75539630651474
1.2340649366378784,1.219364881515503,0.014700055122375488,0.7055909633636475,0.8333333333333334,0.004929082468152046,0.759250819683075
1.229421854019165,1.2309657335281372,-0.001543879508972168,0.709753692150116,0.8333333333333334,0.0044920798391103745,0.7632145881652832
1.224050760269165,1.2420657873153687,-0.018015027046203613,0.7135777473449707,0.8333333333333334,0.003956178668886423,0.7670685052871704
1.2181419134140015,1.2520208358764648,-0.03387892246246338,0.7168251872062683,0.8333333333333334,0.0034317525569349527,0.7705734968185425
1.2119776010513306,1.2609922885894775,-0.04901468753814697,0.7195641994476318,0.8333333333333334,0.003045259742066264,0.7736585140228271
1.2052091360092163,1.2695627212524414,-0.0643535852432251,0.7218177318572998,0.8333333333333334,0.0023310526739805937,0.7762770652770996
1.202345848083496,1.2770341634750366,-0.07468831539154053,0.7233916521072388,0.8333333333333334,0.0018072165548801422,0.7783038020133972
1.2037138938903809,1.2831579446792603,-0.0794440507888794,0.7244124412536621,0.8333333333333334,0.0014588733902201056,0.7798131704330444
1.204432725906372,1.287765622138977,-0.08333289623260498,0.7249435782432556,0.8333333333333334,0.00122825859580189,0.7808379530906677
1.2044847011566162,1.291076898574829,-0.08659219741821289,0.7250913977622986,0.8333333333333334,0.0010638782987371087,0.7814604640007019
1.2040092945098877,1.2932524681091309,-0.08924317359924316,0.7249619960784912,0.8333333333333334,0.0009468219941481948,0.7817649841308594
1.2032508850097656,1.2944985628128052,-0.09124767780303955,0.7246631979942322,0.8333333333333334,0.000890576106030494,0.7818435430526733
1.2024128437042236,1.2951748371124268,-0.09276199340820312,0.7242867350578308,0.8333333333333334,0.0008134896634146571,0.7817794680595398
1.2016643285751343,1.2955243587493896,-0.09386003017425537,0.7238776087760925,0.8333333333333334,0.0007766247726976871,0.7816177606582642
1.2010554075241089,1.2955878973007202,-0.09453248977661133,0.7234396934509277,0.8333333333333334,0.0008605514885857701,0.7813800573348999
1.2005780935287476,1.2954833507537842,-0.09490525722503662,0.7229955196380615,0.8333333333333334,0.0007749805808998644,0.7810928225517273
1.2002136707305908,1.2954025268554688,-0.09518885612487793,0.7225791811943054,0.8333333333333334,0.0006935336859896779,0.7807937860488892
1.199945330619812,1.2951951026916504,-0.09524977207183838,0.7221688628196716,0.8333333333333334,0.0006157242460176349,0.7804862856864929
1.1997013092041016,1.2948627471923828,-0.09516143798828125,0.7217768430709839,0.8333333333333334,0.0005429250304587185,0.7801865935325623
1.1994409561157227,1.2944246530532837,-0.09498369693756104,0.7214152812957764,0.8333333333333334,0.0004754666006192565,0.7799105644226074
1.199157953262329,1.293920636177063,-0.09476268291473389,0.7210948467254639,0.8333333333333334,0.00041379607864655554,0.7796710729598999
1.1988657712936401,1.2934002876281738,-0.09453451633453369,0.7208197116851807,0.8333333333333334,0.0003585089580155909,0.7794710993766785
1.1985878944396973,1.292914867401123,-0.09432697296142578,0.7205909490585327,0.8333333333333334,0.00032368756365031004,0.7793123126029968
1.1983420848846436,1.2925065755844116,-0.09416449069976807,0.7204052805900574,0.8333333333333334,0.0002845790295396,0.7791913747787476
1.1981209516525269,1.2922099828720093,-0.09408903121948242,0.720254123210907,0.8333333333333334,0.00024602454504929483,0.7790979743003845
1.1979329586029053,1.2919952869415283,-0.09406232833862305,0.7201269865036011,0.8333333333333334,0.00021369839669205248,0.7790214419364929
1.1977715492248535,1.2918415069580078,-0.0940699577331543,0.720017671585083,0.8333333333333334,0.00018604811339173466,0.7789546251296997
1.197627305984497,1.2917327880859375,-0.09410548210144043,0.719923734664917,0.8333333333333334,0.00016160987433977425,0.7788936495780945
1.1974934339523315,1.2916526794433594,-0.09415924549102783,0.7198442816734314,0.8333333333333334,0.00014041518443264067,0.7788373231887817
1.197365403175354,1.2915884256362915,-0.0942230224609375,0.7197789549827576,0.8333333333333334,0.00012202585639897734,0.7787854075431824
1.1972416639328003,1.2915314435958862,-0.09428977966308594,0.7197271585464478,0.8333333333333334,0.00010639017273206264,0.7787388563156128
1.197120189666748,1.2914741039276123,-0.09435391426086426,0.7196874022483826,0.8333333333333334,9.304616105509922e-05,0.7786981463432312
1.1970007419586182,1.2914127111434937,-0.09441196918487549,0.7196578979492188,0.8333333333333334,8.179356518667191e-05,0.7786641120910645
1.1968824863433838,1.2913448810577393,-0.09446239471435547,0.7196366190910339,0.8333333333333334,7.252924842759967e-05,0.7786371111869812
1.1967661380767822,1.2912713289260864,-0.0945051908493042,0.719622015953064,0.8333333333333334,6.474764086306095e-05,0.778617799282074
1.196652889251709,1.2911938428878784,-0.09454095363616943,0.7196125984191895,0.8333333333333334,5.8004410675494e-05,0.7786059379577637
1.196545124053955,1.291116714477539,-0.09457159042358398,0.7196072340011597,0.8333333333333334,5.2124782087048516e-05,0.7786010503768921
1.1964455842971802,1.291043758392334,-0.09459817409515381,0.7196048498153687,0.8333333333333334,4.669773989007808e-05,0.7786016464233398
1.1963582038879395,1.2909802198410034,-0.09462201595306396,0.7196044325828552,0.8333333333333334,4.170423198956996e-05,0.778606116771698
1.1962850093841553,1.2909300327301025,-0.09464502334594727,0.7196053266525269,0.8333333333333334,3.7006571801612154e-05,0.7786125540733337
1.1962273120880127,1.2908942699432373,-0.09466695785522461,0.7196061015129089,0.8333333333333334,3.2817402825457975e-05,0.778618574142456
1.1961842775344849,1.2908729314804077,-0.09468865394592285,0.719606339931488,0.8333333333333334,2.8914551876368932e-05,0.7786230444908142
1.1961543560028076,1.2908642292022705,-0.09470987319946289,0.7196053862571716,0.8333333333333334,2.5311028366559185e-05,0.7786248922348022
1.1961348056793213,1.290865421295166,-0.09473061561584473,0.7196031808853149,0.8333333333333334,2.226363358204253e-05,0.7786239385604858
1.1961216926574707,1.2908713817596436,-0.09474968910217285,0.7195998430252075,0.8333333333333334,1.963450267794542e-05,0.7786206603050232
1.1961119174957275,1.290879487991333,-0.09476757049560547,0.7195959091186523,0.8333333333333334,1.7089469110942446e-05,0.7786163091659546
1.196103572845459,1.2908873558044434,-0.09478378295898438,0.7195923328399658,0.8333333333333334,1.5248885574692395e-05,0.7786121368408203
1.1960946321487427,1.2908930778503418,-0.09479844570159912,0.719589352607727,0.8333333333333334,1.3384670637606177e-05,0.7786087989807129
1.1960837841033936,1.2908953428268433,-0.09481155872344971,0.719587504863739,0.8333333333333334,1.2096472346456721e-05,0.7786072492599487
1.196070671081543,1.2908940315246582,-0.09482336044311523,0.7195867300033569,0.8333333333333334,1.0680946616048459e-05,0.7786072492599487
1.1960557699203491,1.2908893823623657,-0.0948336124420166,0.7195867300033569,0.8333333333333334,9.526450412522536e-06,0.7786086797714233
1.1960395574569702,1.2908819913864136,-0.09484243392944336,0.7195873260498047,0.8333333333333334,8.530473678547423e-06,0.77861088514328
1.1960225105285645,1.2908728122711182,-0.09485030174255371,0.719588041305542,0.8333333333333334,7.733243364782538e-06,0.778613269329071
1.1960060596466064,1.290862798690796,-0.09485673904418945,0.7195888757705688,0.8333333333333334,7.1029135142453015e-06,0.7786151766777039
1.1959905624389648,1.2908527851104736,-0.09486222267150879,0.7195892333984375,0.8333333333333334,6.275171472225338e-06,0.7786164283752441
1.1959764957427979,1.2908430099487305,-0.09486651420593262,0.7195889949798584,0.8333333333333334,5.831030193803599e-06,0.7786164283752441
1.1959640979766846,1.290834665298462,-0.09487056732177734,0.7195882201194763,0.8333333333333334,5.319275260262657e-06,0.7786154747009277
1.1959538459777832,1.2908275127410889,-0.09487366676330566,0.7195873260498047,0.8333333333333334,4.626598183676833e-06,0.7786141633987427
1.195946216583252,1.2908225059509277,-0.09487628936767578,0.7195863127708435,0.8333333333333334,4.288944637664827e-06,0.7786127328872681
1.1959404945373535,1.2908190488815308,-0.09487855434417725,0.719585120677948,0.8333333333333334,3.604128096412751e-06,0.7786111831665039
1.195936679840088,1.2908174991607666,-0.09488081932067871,0.7195844054222107,0.8333333333333334,3.2020943763200194e-06,0.7786104083061218
1.1959342956542969,1.290817379951477,-0.09488308429718018,0.7195838689804077,0.8333333333333334,2.9515720143535873e-06,0.7786098718643188
1.1959335803985596,1.2908188104629517,-0.09488523006439209,0.7195836901664734,0.8333333333333334,2.474440179867088e-06,0.778610110282898
1.1959327459335327,1.2908201217651367,-0.094887375831604,0.7195836901664734,0.8333333333333334,2.124295178873581e-06,0.7786106467247009
1.1959319114685059,1.2908215522766113,-0.09488964080810547,0.7195836901664734,0.8333333333333334,2.0624822809622856e-06,0.7786113619804382
1.1959311962127686,1.290822982788086,-0.09489178657531738,0.7195839881896973,0.8333333333333334,1.7225142983079422e-06,0.7786122560501099
1.195929765701294,1.2908234596252441,-0.0948936939239502,0.7195841670036316,0.8333333333333334,1.4910223171682446e-06,0.7786128520965576
1.1959284543991089,1.2908236980438232,-0.09489524364471436,0.7195843458175659,0.8333333333333334,1.5173910696830717e-06,0.778613269329071
1.1959266662597656,1.290823221206665,-0.09489655494689941,0.7195843458175659,0.8333333333333334,1.2192300573588e-06,0.778613269329071
1.1959242820739746,1.2908220291137695,-0.09489774703979492,0.7195842266082764,0.8333333333333334,1.1703732525347732e-06,0.7786130905151367
1.1959216594696045,1.290820598602295,-0.09489893913269043,0.7195841670036316,0.8333333333333334,9.967611731553916e-07,0.7786127924919128
1.195919394493103,1.2908189296722412,-0.09489953517913818,0.7195839285850525,0.8333333333333334,8.238711757257988e-07,0.7786123156547546
1.1959171295166016,1.2908172607421875,-0.09490013122558594,0.7195836901664734,0.8333333333333334,8.714708883417188e-07,0.7786118388175964
1.195915699005127,1.290816068649292,-0.09490036964416504,0.7195836305618286,0.8333333333333334,8.590062634539208e-07,0.7786116600036621
1.1959141492843628,1.290814757347107,-0.09490060806274414,0.71958327293396,0.8333333333333334,6.65965956159198e-07,0.7786113023757935
1.1959125995635986,1.29081392288208,-0.09490132331848145,0.71958327293396,0.8333333333333334,6.381573030012078e-07,0.778611421585083
1.1959117650985718,1.2908132076263428,-0.094901442527771,0.7195832133293152,0.8333333333333334,6.059325414753403e-07,0.7786116003990173
1.1959104537963867,1.2908124923706055,-0.09490203857421875,0.7195832133293152,0.8333333333333334,4.173146237462788e-07,0.7786116600036621
1.1959099769592285,1.2908122539520264,-0.09490227699279785,0.71958327293396,0.8333333333333334,4.999669158678444e-07,0.7786120176315308
1.1959095001220703,1.290812611579895,-0.09490311145782471,0.7195833921432495,0.8333333333333334,4.061145659761678e-07,0.7786122560501099
1.1959097385406494,1.2908129692077637,-0.09490323066711426,0.7195835113525391,0.8333333333333334,4.128128807678877e-07,0.7786123752593994
1.1959102153778076,1.2908134460449219,-0.09490323066711426,0.7195834517478943,0.8333333333333334,2.494901707450481e-07,0.7786123752593994
1.1959099769592285,1.2908138036727905,-0.09490382671356201,0.7195833921432495,0.8333333333333334,3.9962802134141384e-07,0.7786123156547546
1.1959102153778076,1.2908141613006592,-0.09490394592285156,0.7195834517478943,0.8333333333333334,2.384022081969306e-07,0.7786122560501099
1.1959097385406494,1.2908140420913696,-0.09490430355072021,0.7195832133293152,0.8333333333333334,2.1910094005761493e-07,0.7786120772361755
1.1959097385406494,1.2908141613006592,-0.09490442276000977,0.7195832133293152,0.8333333333333334,2.3173515728558414e-07,0.7786120176315308
1.1959095001220703,1.29081392288208,-0.09490442276000977,0.7195831537246704,0.8333333333333334,2.54190069881588e-07,0.7786118388175964
1.1959089040756226,1.2908134460449219,-0.09490454196929932,0.7195829749107361,0.8333333333333334,2.1134508187969914e-07,0.7786116003990173
1.1959080696105957,1.2908127307891846,-0.09490466117858887,0.7195830345153809,0.8333333333333334,2.1214947309999843e-07,0.7786116600036621
1.195907711982727,1.2908124923706055,-0.09490478038787842,0.7195830345153809,0.8333333333333334,1.988717173162513e-07,0.7786118388175964
1.195907711982727,1.290812373161316,-0.09490466117858887,0.7195832133293152,0.8333333333333334,1.7902178228723642e-07,0.7786120176315308
1.1959078311920166,1.2908124923706055,-0.09490466117858887,0.7195833921432495,0.8333333333333334,2.530996425775811e-07,0.7786121368408203
1.1959075927734375,1.290812611579895,-0.09490501880645752,0.7195833921432495,0.8333333333333334,1.68023731816902e-07,0.7786122560501099
1.1959073543548584,1.2908124923706055,-0.09490513801574707,0.7195832133293152,0.8333333333333334,1.1913832764776089e-07,0.7786121368408203
1.1959073543548584,1.2908124923706055,-0.09490513801574707,0.7195831537246704,0.8333333333333334,1.713943476033819e-07,0.7786121368408203
1.1959071159362793,1.2908122539520264,-0.09490513801574707,0.7195830345153809,0.8333333333333334,2.5226339062101033e-07,0.7786120176315308
1.1959068775177002,1.290812373161316,-0.09490549564361572,0.7195829749107361,0.8333333333333334,9.71447988717955e-08,0.7786118984222412
1.1959065198898315,1.2908120155334473,-0.09490549564361572,0.7195829153060913,0.8333333333333334,1.3802596754430851e-07,0.7786117792129517
1.195906639099121,1.2908120155334473,-0.09490537643432617,0.7195829153060913,0.8333333333333334,1.2528711579307128e-07,0.7786118388175964
1.1959071159362793,1.290812373161316,-0.09490525722503662,0.7195830345153809,0.8333333333333334,1.55149095348861e-07,0.7786118388175964
1.1959072351455688,1.2908124923706055,-0.09490525722503662,0.7195830345153809,0.8333333333333334,1.4943883286377968e-07,0.7786118388175964
1.1959072351455688,1.2908124923706055,-0.09490525722503662,0.7195830345153809,0.8333333333333334,9.786977273051889e-08,0.7786118388175964
1.1959069967269897,1.290812373161316,-0.09490537643432617,0.7195830345153809,0.8333333333333334,1.2842293983794661e-07,0.7786118388175964
1.1959067583084106,1.2908122539520264,-0.09490549564361572,0.7195830345153809,0.8333333333333334,1.3712914892494155e-07,0.7786120176315308
1.195906639099121,1.2908120155334473,-0.09490537643432617,0.7195831537246704,0.8333333333333334,1.4159702743654634e-07,0.7786120176315308
1.195906639099121,1.2908122539520264,-0.09490561485290527,0.7195831537246704,0.8333333333333334,1.1528385357451043e-07,0.7786120176315308
1.195906639099121,1.2908122539520264,-0.09490561485290527,0.7195831537246704,0.8333333333333334,1.2238744773185317e-07,0.7786120772361755
1.195906639099121,1.2908122539520264,-0.09490561485290527,0.7195830345153809,0.8333333333333334,2.0500100106346508e-07,0.7786120176315308
1.195906639099121,1.2908122539520264,-0.09490561485290527,0.7195830345153809,0.8333333333333334,1.2537363147657743e-07,0.7786118984222412
1.1959065198898315,1.2908120155334473,-0.09490549564361572,0.7195830345153809,0.8333333333333334,1.3604403648059815e-07,0.7786118984222412
1.195906400680542,1.2908120155334473,-0.09490561485290527,0.7195829749107361,0.8333333333333334,1.3087981187709374e-07,0.7786118388175964
1.1959065198898315,1.2908121347427368,-0.09490561485290527,0.7195830345153809,0.8333333333333334,6.919419348605516e-08,0.7786118388175964
1.195906400680542,1.2908118963241577,-0.09490549564361572,0.7195829749107361,0.8333333333333334,8.58813749005094e-08,0.7786118388175964
1.195906639099121,1.2908120155334473,-0.09490537643432617,0.7195830345153809,0.8333333333333334,1.309063293319923e-07,0.7786118984222412
1.1959065198898315,1.2908120155334473,-0.09490549564361572,0.7195830345153809,0.8333333333333334,1.4170876738717197e-07,0.7786118984222412
1.195906639099121,1.2908121347427368,-0.09490549564361572,0.7195831537246704,0.8333333333333334,8.14893965639385e-08,0.7786120176315308
1.1959065198898315,1.2908118963241577,-0.09490537643432617,0.7195830345153809,0.8333333333333334,1.6755784315591882e-07,0.7786118388175964
1.195906639099121,1.2908121347427368,-0.09490549564361572,0.7195830345153809,0.8333333333333334,1.0845510445278705e-07,0.7786118984222412
1.1959068775177002,1.290812373161316,-0.09490549564361572,0.7195830345153809,0.8333333333333334,1.299495409057272e-07,0.7786120176315308
1.1959068775177002,1.2908122539520264,-0.09490537643432617,0.7195830345153809,0.8333333333333334,1.0734073185858506e-07,0.7786118984222412
1.195906639099121,1.2908122539520264,-0.09490561485290527,0.7195830345153809,0.8333333333333334,2.260256692920848e-08,0.7786118388175964
1.1959068775177002,1.2908122539520264,-0.09490537643432617,0.7195829749107361,0.8333333333333334,1.1780954167761593e-07,0.7786118984222412
1.1959068775177002,1.2908121347427368,-0.09490525722503662,0.7195829749107361,0.8333333333333334,9.129930589324431e-08,0.7786118984222412
1.1959067583084106,1.2908122539520264,-0.09490549564361572,0.7195830345153809,0.8333333333333334,1.1523682275083047e-07,0.7786118984222412
1.1959067583084106,1.2908122539520264,-0.09490549564361572,0.7195830345153809,0.8333333333333334,1.1536470623241257e-07,0.7786120176315308
1.1959068775177002,1.290812373161316,-0.09490549564361572,0.7195831537246704,0.8333333333333334,8.658921046844625e-08,0.7786121368408203
1.1959068775177002,1.2908122539520264,-0.09490537643432617,0.7195830345153809,0.8333333333333334,1.0738617817196427e-07,0.7786120772361755
1.1959068775177002,1.2908124923706055,-0.09490561485290527,0.7195831537246704,0.8333333333333334,2.1887517220875452e-07,0.7786121368408203
1.1959068775177002,1.2908124923706055,-0.09490561485290527,0.7195830345153809,0.8333333333333334,2.523592002035002e-07,0.7786118984222412
1.195906639099121,1.2908122539520264,-0.09490561485290527,0.7195830345153809,0.8333333333333334,1.332816594867836e-07,0.7786118388175964
1.1959067583084106,1.2908124923706055,-0.09490573406219482,0.7195830345153809,0.8333333333333334,9.270753764667461e-08,0.7786120176315308
1.1959068775177002,1.2908122539520264,-0.09490537643432617,0.7195830345153809,0.8333333333333334,9.358286234828483e-08,0.7786118388175964
1.1959068775177002,1.290812373161316,-0.09490549564361572,0.7195830345153809,0.8333333333333334,1.1055313109409326e-07,0.7786118388175964
1.1959067583084106,1.290812373161316,-0.09490561485290527,0.7195830345153809,0.8333333333333334,9.089465180522893e-08,0.7786118984222412
1.195906639099121,1.290812373161316,-0.09490573406219482,0.7195831537246704,0.8333333333333334,7.874221097381451e-08,0.7786120176315308
1.1959068775177002,1.290812373161316,-0.09490549564361572,0.7195830345153809,0.8333333333333334,1.2687625883245346e-07,0.7786118984222412
1.1959069967269897,1.290812373161316,-0.09490537643432617,0.7195830345153809,0.8333333333333334,1.0782145665189091e-07,0.7786120176315308
1.195906639099121,1.2908121347427368,-0.09490549564361572,0.7195830345153809,0.8333333333333334,9.337989581581496e-08,0.7786120176315308
1.195906639099121,1.2908122539520264,-0.09490561485290527,0.7195831537246704,0.8333333333333334,7.103739108060836e-08,0.7786120772361755
1.1959065198898315,1.2908122539520264,-0.09490573406219482,0.7195831537246704,0.8333333333333334,9.083737495529931e-08,0.7786120176315308
1.195906639099121,1.2908121347427368,-0.09490549564361572,0.7195830345153809,0.8333333333333334,9.292013913864139e-08,0.7786118984222412
1.1959067583084106,1.2908120155334473,-0.09490525722503662,0.7195830345153809,0.8333333333333334,1.5253802132519922e-07,0.7786118388175964
1.1959065198898315,1.2908120155334473,-0.09490549564361572,0.7195830345153809,0.8333333333333334,1.455457834254048e-07,0.7786118388175964
1.195906400680542,1.2908120155334473,-0.09490561485290527,0.7195830345153809,0.8333333333333334,1.2374680125049053e-07,0.7786118388175964
1.195906639099121,1.2908122539520264,-0.09490561485290527,0.7195831537246704,0.8333333333333334,1.6209561692903662e-07,0.7786118984222412
1.195906639099121,1.2908120155334473,-0.09490537643432617,0.7195830345153809,0.8333333333333334,1.561715805564745e-07,0.7786118984222412
1.195906639099121,1.2908121347427368,-0.09490549564361572,0.7195831537246704,0.8333333333333334,7.094728005085926e-08,0.7786120176315308
1.1959068775177002,1.2908121347427368,-0.09490525722503662,0.7195832133293152,0.8333333333333334,1.7885091097014083e-07,0.7786121368408203
1.1959068775177002,1.2908122539520264,-0.09490537643432617,0.7195832133293152,0.8333333333333334,1.7704256549677666e-07,0.7786121368408203
1.195906639099121,1.2908122539520264,-0.09490561485290527,0.7195831537246704,0.8333333333333334,8.431041464973532e-08,0.7786120176315308
1.1959068775177002,1.2908124923706055,-0.09490561485290527,0.7195832133293152,0.8333333333333334,1.23769581250599e-07,0.7786121368408203
1.195906639099121,1.2908122539520264,-0.09490561485290527,0.7195831537246704,0.8333333333333334,5.933664937174399e-08,0.7786120176315308
1.1959068775177002,1.2908122539520264,-0.09490537643432617,0.7195830345153809,0.8333333333333334,2.351612522488722e-07,0.7786118984222412
1.195906639099121,1.2908121347427368,-0.09490549564361572,0.7195830345153809,0.8333333333333334,1.8590094441606198e-07,0.7786120176315308
1.195906639099121,1.2908121347427368,-0.09490549564361572,0.7195830345153809,0.8333333333333334,2.0894496799428453e-07,0.7786118388175964
1.1959067583084106,1.2908122539520264,-0.09490549564361572,0.7195831537246704,0.8333333333333334,8.166084342065005e-08,0.7786120176315308
1.195906639099121,1.2908121347427368,-0.09490549564361572,0.7195830345153809,0.8333333333333334,1.6165893157449318e-07,0.7786118388175964
1.1959065198898315,1.2908121347427368,-0.09490561485290527,0.7195830345153809,0.8333333333333334,1.449291744393122e-07,0.7786120176315308
1.195906639099121,1.2908122539520264,-0.09490561485290527,0.7195832133293152,0.8333333333333334,1.721599574011634e-07,0.7786120772361755
1.195906639099121,1.2908121347427368,-0.09490549564361572,0.7195831537246704,0.8333333333333334,1.8071257557039644e-07,0.7786120772361755
1.195906639099121,1.2908122539520264,-0.09490561485290527,0.7195831537246704,0.8333333333333334,1.4828880523509724e-07,0.7786121368408203
1.1959065198898315,1.2908122539520264,-0.09490573406219482,0.7195831537246704,0.8333333333333334,9.690678837159794e-08,0.7786121368408203
1.195906639099121,1.2908122539520264,-0.09490561485290527,0.7195831537246704,0.8333333333333334,1.0196493605008072e-07,0.7786120772361755
1.195906639099121,1.2908122539520264,-0.09490561485290527,0.7195832133293152,0.8333333333333334,8.731614542512034e-08,0.7786120176315308
1.1959065198898315,1.2908121347427368,-0.09490561485290527,0.7195830345153809,0.8333333333333334,9.10888715566216e-08,0.7786120176315308
1.195906639099121,1.2908120155334473,-0.09490537643432617,0.7195832133293152,0.8333333333333334,1.1569878921591226e-07,0.7786120176315308
1.1959065198898315,1.2908120155334473,-0.09490549564361572,0.7195830345153809,0.8333333333333334,1.713968771355212e-07,0.7786118388175964
1.195906639099121,1.2908121347427368,-0.09490549564361572,0.7195830345153809,0.8333333333333334,2.735541215770354e-07,0.7786118984222412
1.1959065198898315,1.2908120155334473,-0.09490549564361572,0.7195830345153809,0.8333333333333334,2.8220648573551443e-07,0.7786118984222412
1.1959065198898315,1.2908122539520264,-0.09490573406219482,0.7195831537246704,0.8333333333333334,1.94750555237988e-07,0.7786120176315308
1.195906639099121,1.2908122539520264,-0.09490561485290527,0.7195830345153809,0.8333333333333334,1.3546662103181006e-07,0.7786120176315308
1.195906639099121,1.2908122539520264,-0.09490561485290527,0.7195831537246704,0.8333333333333334,1.0244971804240777e-07,0.7786120772361755
1.195906639099121,1.2908122539520264,-0.09490561485290527,0.7195832133293152,0.8333333333333334,1.1893795459627654e-07,0.7786122560501099
1.1959067583084106,1.290812373161316,-0.09490561485290527,0.7195832133293152,0.8333333333333334,1.4453588903506898e-07,0.7786121368408203
1.195906639099121,1.2908122539520264,-0.09490561485290527,0.7195831537246704,0.8333333333333334,2.40205849877384e-07,0.7786120176315308
1.195906639099121,1.2908122539520264,-0.09490561485290527,0.7195831537246704,0.8333333333333334,1.8947893920540082e-07,0.7786120176315308
1.195906639099121,1.2908122539520264,-0.09490561485290527,0.7195830345153809,0.8333333333333334,1.5679860609907337e-07,0.7786120176315308
1.1959065198898315,1.2908120155334473,-0.09490549564361572,0.7195830345153809,0.8333333333333334,1.1128330612564241e-07,0.7786118388175964
1.1959065198898315,1.2908120155334473,-0.09490549564361572,0.7195830345153809,0.8333333333333334,8.965400866145501e-08,0.7786118388175964
1.1959065198898315,1.2908120155334473,-0.09490549564361572,0.7195830345153809,0.8333333333333334,1.2240161595400423e-07,0.7786118388175964
1.195906639099121,1.2908120155334473,-0.09490537643432617,0.7195830345153809,0.8333333333333334,1.187554943271607e-07,0.7786118984222412
1.1959065198898315,1.2908120155334473,-0.09490549564361572,0.7195830345153809,0.8333333333333334,9.127555244958785e-08,0.7786120176315308
1.195906400680542,1.2908120155334473,-0.09490561485290527,0.7195831537246704,0.8333333333333334,1.3411448662736802e-07,0.7786120176315308
1.195906639099121,1.2908122539520264,-0.09490561485290527,0.7195831537246704,0.8333333333333334,1.2916876812596456e-07,0.7786121368408203
1.195906639099121,1.2908122539520264,-0.09490561485290527,0.7195832133293152,0.8333333333333334,7.90500322978005e-08,0.7786121368408203
1.1959065198898315,1.2908122539520264,-0.09490573406219482,0.7195832133293152,0.8333333333333334,1.291536619874023e-07,0.7786121368408203
1.1959065198898315,1.2908120155334473,-0.09490549564361572,0.7195831537246704,0.8333333333333334,1.7001548258122057e-07,0.7786120772361755
1.1959065198898315,1.2908122539520264,-0.09490573406219482,0.7195831537246704,0.8333333333333334,1.5073190695602534e-07,0.7786120176315308
1.195906400680542,1.2908120155334473,-0.09490561485290527,0.7195830345153809,0.8333333333333334,1.508469438249449e-07,0.7786118388175964
1.195906639099121,1.2908120155334473,-0.09490537643432617,0.7195830345153809,0.8333333333333334,1.718990461085923e-07,0.7786118984222412
1.1959065198898315,1.2908120155334473,-0.09490549564361572,0.7195830345153809,0.8333333333333334,1.6517590495368495e-07,0.7786118984222412
1.195906639099121,1.2908120155334473,-0.09490537643432617,0.7195830345153809,0.8333333333333334,1.3272654086904367e-07,0.7786118388175964
1.1959065198898315,1.2908120155334473,-0.09490549564361572,0.7195830345153809,0.8333333333333334,1.0174566256182516e-07,0.7786118388175964
1.195906400680542,1.2908120155334473,-0.09490561485290527,0.7195830345153809,0.8333333333333334,8.37025382338652e-08,0.7786118984222412
1.195906639099121,1.2908120155334473,-0.09490537643432617,0.7195831537246704,0.8333333333333334,4.100992967437378e-08,0.7786120176315308
1.195906400680542,1.2908120155334473,-0.09490561485290527,0.7195831537246704,0.8333333333333334,1.5536348030309455e-07,0.7786120176315308
1.1959065198898315,1.2908122539520264,-0.09490573406219482,0.7195832133293152,0.8333333333333334,1.6260783297639136e-07,0.7786121368408203
1.195906639099121,1.2908122539520264,-0.09490561485290527,0.7195831537246704,0.8333333333333334,1.4038664630788844e-07,0.7786121368408203
1.1959065198898315,1.2908121347427368,-0.09490561485290527,0.7195830345153809,0.8333333333333334,1.1992925408321753e-07,0.7786120772361755
1.1959065198898315,1.2908120155334473,-0.09490549564361572,0.7195832133293152,0.8333333333333334,1.0382262871644343e-07,0.7786120772361755
1.1959065198898315,1.2908122539520264,-0.09490573406219482,0.7195831537246704,0.8333333333333334,9.88705366467002e-08,0.7786120176315308
1.1959065198898315,1.2908120155334473,-0.09490549564361572,0.7195830345153809,0.8333333333333334,9.897575381501156e-08,0.7786118388175964
1.195906639099121,1.2908122539520264,-0.09490561485290527,0.7195830345153809,0.8333333333333334,8.907286286330418e-08,0.7786118388175964
1.1959065198898315,1.2908118963241577,-0.09490537643432617,0.7195829749107361,0.8333333333333334,1.0782849102497494e-07,0.7786116600036621
1.1959065198898315,1.2908120155334473,-0.09490549564361572,0.7195830345153809,0.8333333333333334,1.2870123100583442e-07,0.7786118388175964
1.195906639099121,1.2908121347427368,-0.09490549564361572,0.7195832133293152,0.8333333333333334,1.594507494928621e-07,0.7786120176315308
1.1959065198898315,1.2908122539520264,-0.09490573406219482,0.7195831537246704,0.8333333333333334,1.4690931493532844e-07,0.7786120176315308
1.1959065198898315,1.2908120155334473,-0.09490549564361572,0.7195831537246704,0.8333333333333334,1.1434521240971662e-07,0.7786120176315308
1.1959065198898315,1.2908120155334473,-0.09490549564361572,0.7195830345153809,0.8333333333333334,7.859060247028538e-08,0.7786120176315308
1.195906400680542,1.2908122539520264,-0.09490585327148438,0.7195832133293152,0.8333333333333334,9.192299899041245e-08,0.7786121368408203
1.195906400680542,1.2908122539520264,-0.09490585327148438,0.7195832133293152,0.8333333333333334,1.316380888738422e-07,0.7786122560501099
1.195906400680542,1.2908121347427368,-0.09490573406219482,0.7195832133293152,0.8333333333333334,1.2647055314118916e-07,0.7786121368408203
1.195906639099121,1.2908122539520264,-0.09490561485290527,0.7195832133293152,0.8333333333333334,1.8085830788550084e-07,0.7786121368408203
1.195906400680542,1.2908121347427368,-0.09490573406219482,0.7195831537246704,0.8333333333333334,1.1711821201743078e-07,0.7786120176315308
1.195906639099121,1.2908120155334473,-0.09490537643432617,0.7195831537246704,0.8333333333333334,2.0215600216033636e-07,0.7786118388175964
1.1959067583084106,1.2908121347427368,-0.09490537643432617,0.7195830345153809,0.8333333333333334,1.2900498802537186e-07,0.7786118388175964
1.1959065198898315,1.2908120155334473,-0.09490549564361572,0.7195829749107361,0.8333333333333334,1.7312707711880648e-07,0.7786116600036621
1.1959065198898315,1.2908120155334473,-0.09490549564361572,0.7195830345153809,0.8333333333333334,1.7776798699742358e-07,0.7786118388175964
1.195906639099121,1.2908120155334473,-0.09490537643432617,0.7195831537246704,0.8333333333333334,8.047187805004796e-08,0.7786120176315308
1.1959065198898315,1.2908122539520264,-0.09490573406219482,0.7195831537246704,0.8333333333333334,1.4707084972087614e-07,0.7786120176315308
1.195906400680542,1.2908120155334473,-0.09490561485290527,0.7195831537246704,0.8333333333333334,1.586244877671561e-07,0.7786120176315308
1.195906639099121,1.2908120155334473,-0.09490537643432617,0.7195831537246704,0.8333333333333334,1.0450854404098209e-07,0.7786121368408203
1.1959065198898315,1.2908122539520264,-0.09490573406219482,0.7195831537246704,0.8333333333333334,8.018167818590882e-08,0.7786121368408203
1.1959065198898315,1.2908122539520264,-0.09490573406219482,0.7195832133293152,0.8333333333333334,1.5419367116464855e-07,0.7786121368408203
1.195906400680542,1.2908122539520264,-0.09490585327148438,0.7195831537246704,0.8333333333333334,1.3075633376047335e-07,0.7786120772361755
1.1959065198898315,1.2908120155334473,-0.09490549564361572,0.7195832133293152,0.8333333333333334,1.1222147122680326e-07,0.7786120772361755
1.195906400680542,1.2908122539520264,-0.09490585327148438,0.7195830345153809,0.8333333333333334,1.6327454943620978e-07,0.7786120176315308
1.195906400680542,1.2908120155334473,-0.09490561485290527,0.7195830345153809,0.8333333333333334,1.302861676322209e-07,0.7786120176315308
1.1959065198898315,1.2908120155334473,-0.09490549564361572,0.7195830345153809,0.8333333333333334,1.327191796463012e-07,0.7786118388175964
1.195906400680542,1.2908118963241577,-0.09490549564361572,0.7195829749107361,0.8333333333333334,1.0330231248190103e-07,0.7786116600036621
1.1959065198898315,1.2908118963241577,-0.09490537643432617,0.7195829749107361,0.8333333333333334,1.6089659027329617e-07,0.7786116600036621
1.1959065198898315,1.2908120155334473,-0.09490549564361572,0.7195832133293152,0.8333333333333334,1.4692038519115158e-07,0.7786120176315308
1.1959067583084106,1.2908122539520264,-0.09490549564361572,0.7195832133293152,0.8333333333333334,1.4955631399971026e-07,0.7786120176315308
1.1959068775177002,1.2908122539520264,-0.09490537643432617,0.7195830345153809,0.8333333333333334,1.428882256959696e-07,0.7786120176315308
1.195906639099121,1.2908122539520264,-0.09490561485290527,0.7195831537246704,0.8333333333333334,1.5359201199771633e-07,0.7786121368408203
1.195906639099121,1.2908122539520264,-0.09490561485290527,0.7195832133293152,0.8333333333333334,1.6423524584752158e-07,0.7786121368408203
1.195906400680542,1.2908122539520264,-0.09490585327148438,0.7195830345153809,0.8333333333333334,1.620996243900663e-07,0.7786120772361755
1.195906639099121,1.2908122539520264,-0.09490561485290527,0.7195832133293152,0.8333333333333334,1.804970679586404e-07,0.7786121368408203
1.1959065198898315,1.2908122539520264,-0.09490573406219482,0.7195830345153809,0.8333333333333334,1.9191178068922454e-07,0.7786120176315308
1.195906639099121,1.2908122539520264,-0.09490561485290527,0.7195830345153809,0.8333333333333334,2.0917524068408966e-07,0.7786120176315308
1.195906639099121,1.2908122539520264,-0.09490561485290527,0.7195830345153809,0.8333333333333334,1.2578114194639056e-07,0.7786120176315308
1.1959068775177002,1.290812373161316,-0.09490549564361572,0.7195830345153809,0.8333333333333334,1.9640751247607113e-07,0.7786118388175964
1.1959067583084106,1.2908121347427368,-0.09490537643432617,0.7195829153060913,0.8333333333333334,1.7585973921541154e-07,0.7786116600036621
1.1959065198898315,1.2908122539520264,-0.09490573406219482,0.7195829749107361,0.8333333333333334,1.762372647817756e-07,0.7786118388175964
1.1959068775177002,1.290812373161316,-0.09490549564361572,0.7195830345153809,0.8333333333333334,1.410469536722303e-07,0.7786118984222412
1.1959067583084106,1.2908122539520264,-0.09490549564361572,0.7195830345153809,0.8333333333333334,1.3466630832681403e-07,0.7786120176315308
1.195906639099121,1.2908122539520264,-0.09490561485290527,0.7195830345153809,0.8333333333333334,1.0267066130609237e-07,0.7786120176315308
1.1959065198898315,1.2908122539520264,-0.09490573406219482,0.7195830345153809,0.8333333333333334,2.0066921990746778e-07,0.7786120772361755
1.195906639099121,1.2908122539520264,-0.09490561485290527,0.7195831537246704,0.8333333333333334,1.2720738595817238e-07,0.7786121368408203
1.195906639099121,1.2908122539520264,-0.09490561485290527,0.7195831537246704,0.8333333333333334,1.3484252292528254e-07,0.7786120772361755
1.1959067583084106,1.290812373161316,-0.09490561485290527,0.7195830345153809,0.8333333333333334,1.7843336763689877e-07,0.7786120176315308
1.1959067583084106,1.2908124923706055,-0.09490573406219482,0.7195831537246704,0.8333333333333334,1.726517382394377e-07,0.7786120176315308
1.195906639099121,1.2908122539520264,-0.09490561485290527,0.7195830345153809,0.8333333333333334,1.5977612122242135e-07,0.7786118388175964
1.1959068775177002,1.290812373161316,-0.09490549564361572,0.7195830345153809,0.8333333333333334,1.1622051232507147e-07,0.7786118388175964
1.195906639099121,1.2908122539520264,-0.09490561485290527,0.7195830345153809,0.8333333333333334,1.3777437857243058e-07,0.7786118388175964
1.1959067583084106,1.2908122539520264,-0.09490549564361572,0.7195830345153809,0.8333333333333334,1.09544281201579e-07,0.7786118388175964
1.1959068775177002,1.2908122539520264,-0.09490537643432617,0.7195830345153809,0.8333333333333334,1.3059703007911594e-07,0.7786118984222412
1.1959067583084106,1.290812373161316,-0.09490561485290527,0.7195830345153809,0.8333333333333334,1.1893339291191296e-07,0.7786120176315308
1.195906639099121,1.2908122539520264,-0.09490561485290527,0.7195830345153809,0.8333333333333334,8.003009099866176e-08,0.7786120176315308
1.195906639099121,1.2908122539520264,-0.09490561485290527,0.7195831537246704,0.8333333333333334,1.4183878249696136e-07,0.7786120772361755
1.1959065198898315,1.2908122539520264,-0.09490573406219482,0.7195831537246704,0.8333333333333334,1.683048367340234e-07,0.7786121368408203
1.195906639099121,1.2908124923706055,-0.09490585327148438,0.7195831537246704,0.8333333333333334,1.3028366652179102e-07,0.7786121368408203
1.195906639099121,1.2908122539520264,-0.09490561485290527,0.7195831537246704,0.8333333333333334,1.4034957018793648e-07,0.7786120176315308
1.1959067583084106,1.2908124923706055,-0.09490573406219482,0.7195831537246704,0.8333333333333334,1.2511739555520762e-07,0.7786120772361755
1.195906639099121,1.290812373161316,-0.09490573406219482,0.7195830345153809,0.8333333333333334,1.1286788037523365e-07,0.7786118984222412
1.1959068775177002,1.2908124923706055,-0.09490561485290527,0.7195831537246704,0.8333333333333334,0.04146828129887581,0.7786118984222412
1.1959068775177002,1.2908122539520264,-0.09490537643432617,0.7195830345153809,0.8333333333333334,0.03410119190812111,0.7786117792129517
0.7491649389266968,1.5230605602264404,-0.7738956212997437,0.7169522643089294,0.9333333333333333,0.03289485722780228,0.7760181427001953
0.7601619958877563,1.6044883728027344,-0.844326376914978,0.7383478879928589,0.9333333333333333,0.031145192682743073,0.79465651512146
0.7508730888366699,1.6740607023239136,-0.9231876134872437,0.7589825987815857,0.9333333333333333,0.029017090797424316,0.8159594535827637
0.7274460196495056,1.745873212814331,-1.0184271931648254,0.7848111391067505,0.9333333333333333,0.027269117534160614,0.844740092754364
0.6984624862670898,1.8027684688568115,-1.1043059825897217,0.8150283694267273,0.9333333333333333,0.027120316401124,0.8801954984664917
0.6817183494567871,1.8321422338485718,-1.1504238843917847,0.8420962691307068,0.9333333333333333,0.026713697239756584,0.9103159308433533
0.7029144167900085,1.8306472301483154,-1.1277328133583069,0.8585688471794128,0.9333333333333333,0.02652745321393013,0.928414523601532
0.7395727038383484,1.813969612121582,-1.0743969082832336,0.8718658685684204,0.9333333333333333,0.027198253199458122,0.9438625574111938
0.7721009254455566,1.795223593711853,-1.0231226682662964,0.8851923942565918,0.9666666666666667,0.02556825615465641,0.9599985480308533
0.7932361960411072,1.7827638387680054,-0.9895276427268982,0.8972162008285522,0.9666666666666667,0.02543535828590393,0.9725862741470337
0.8012622594833374,1.7693036794662476,-0.9680414199829102,0.9046823382377625,1.0,0.025906164199113846,0.9772882461547852
0.8064572215080261,1.7406772375106812,-0.934220016002655,0.8985400199890137,1.0,0.025800716131925583,0.9729288816452026
0.8246787786483765,1.7079694271087646,-0.8832906484603882,0.886567234992981,0.9666666666666667,0.026699047535657883,0.9658153057098389
0.8509283065795898,1.6866319179534912,-0.8357036113739014,0.8723567724227905,0.9666666666666667,0.024660900235176086,0.9593421816825867
0.8880273699760437,1.6635926961898804,-0.7755653262138367,0.8506778478622437,0.9666666666666667,0.02492671087384224,0.9431087374687195
0.9009453058242798,1.622624397277832,-0.7216790914535522,0.8323668241500854,0.9333333333333333,0.02395562082529068,0.9180871844291687
0.8998774886131287,1.5762169361114502,-0.6763394474983215,0.8204705119132996,0.9333333333333333,0.024024996906518936,0.897930383682251
0.9005131125450134,1.5254151821136475,-0.624902069568634,0.8103586435317993,0.9333333333333333,0.023161055520176888,0.8828748464584351
0.896096408367157,1.4688198566436768,-0.5727234482765198,0.8014639616012573,0.9333333333333333,0.024610279127955437,0.8736584186553955
0.8935465216636658,1.4109621047973633,-0.5174155831336975,0.7950258255004883,0.9,0.028642728924751282,0.8694829940795898
0.8909043073654175,1.3534411191940308,-0.4625368118286133,0.786689043045044,0.9,0.030322108417749405,0.8626634478569031
0.8912147879600525,1.2995482683181763,-0.4083334803581238,0.7799237966537476,0.9,0.026645198464393616,0.8567533493041992
0.8903741240501404,1.2487326860427856,-0.35835856199264526,0.7758451700210571,0.9,0.025295568630099297,0.8532940149307251
0.889575719833374,1.1920751333236694,-0.3024994134902954,0.7696079015731812,0.9,0.025767385959625244,0.847851037979126
0.8855120539665222,1.1589192152023315,-0.2734071612358093,0.7660510540008545,0.9,0.026140687987208366,0.8484025001525879
0.8801924586296082,1.135103702545166,-0.25491124391555786,0.7664546966552734,0.9,0.025417229160666466,0.8559483885765076
0.8802450895309448,1.126408576965332,-0.2461634874343872,0.7658042907714844,0.9,0.0228183064609766,0.8653437495231628
0.8760198354721069,1.1168689727783203,-0.24084913730621338,0.7652315497398376,0.9,0.022945553064346313,0.8797202110290527
0.8764424324035645,1.0974979400634766,-0.2210555076599121,0.7624098658561707,0.9,0.02141415700316429,0.8876587748527527
0.8778637647628784,1.0757927894592285,-0.1979290246963501,0.7574886083602905,0.9,0.018923969939351082,0.8872026801109314
0.8813867568969727,1.038947343826294,-0.1575605869293213,0.7473782896995544,0.9,0.01684642769396305,0.8763142824172974
0.8833142518997192,1.005545973777771,-0.12223172187805176,0.736060380935669,0.9,0.018366683274507523,0.8616316318511963
0.877147376537323,0.9807436466217041,-0.1035962700843811,0.7256206274032593,0.9,0.019603176042437553,0.8480690717697144
0.865729033946991,0.9591228365898132,-0.09339380264282227,0.7120509147644043,0.9,0.01983593963086605,0.8352188467979431
0.8536796569824219,0.938959538936615,-0.08527988195419312,0.696352481842041,0.9,0.021395336836576462,0.8216872215270996
0.8410223722457886,0.9221895933151245,-0.08116722106933594,0.6805254220962524,0.9,0.02210107259452343,0.808175802230835
0.8410856127738953,0.9064458608627319,-0.06536024808883667,0.6635514497756958,0.9,0.02234865352511406,0.7911984920501709
0.8385015726089478,0.8705431818962097,-0.03204160928726196,0.640993595123291,0.9,0.022290918976068497,0.7610360980033875
0.862876296043396,0.8368304967880249,0.026045799255371094,0.6266224384307861,0.9,0.02109348773956299,0.746403694152832
0.8799874186515808,0.8191227316856384,0.06086468696594238,0.6193690299987793,0.9,0.021586928516626358,0.7464963793754578
0.9107482433319092,0.7958523631095886,0.11489588022232056,0.6124697923660278,0.9,0.021986808627843857,0.7347652316093445
0.9474148750305176,0.7881385087966919,0.15927636623382568,0.6085392236709595,0.9,0.023638803511857986,0.721656322479248
0.9818190932273865,0.7844815254211426,0.1973375678062439,0.5860671997070312,0.9,0.024771474301815033,0.7013451457023621
0.9913632273674011,0.7832052111625671,0.20815801620483398,0.5534986853599548,0.9,0.02497931383550167,0.6658865809440613
0.9800997972488403,0.7794989347457886,0.20060086250305176,0.5337014198303223,0.9,0.027287930250167847,0.6304931044578552
0.95990389585495,0.7740914225578308,0.18581247329711914,0.5240586996078491,0.8666666666666667,0.02920093573629856,0.6099022626876831
0.9361871480941772,0.7765335440635681,0.15965360403060913,0.5234155058860779,0.8666666666666667,0.03003864735364914,0.6122273802757263
0.9125813841819763,0.7782363891601562,0.13434499502182007,0.5327656269073486,0.8666666666666667,0.029165800660848618,0.6370555758476257
0.8864052295684814,0.7775183916091919,0.10888683795928955,0.547042727470398,0.8666666666666667,0.028988227248191833,0.6640685796737671
0.8565845489501953,0.7723419070243835,0.08424264192581177,0.5555003881454468,0.8333333333333334,0.027787748724222183,0.6800510287284851
0.8526951670646667,0.7642285823822021,0.0884665846824646,0.5555967092514038,0.8333333333333334,0.029710786417126656,0.68433678150177
0.8530194163322449,0.7592796087265015,0.09373980760574341,0.5586972236633301,0.8333333333333334,0.0311894454061985,0.6846234202384949
0.8431798815727234,0.7666007876396179,0.07657909393310547,0.5723118782043457,0.8666666666666667,0.03310878947377205,0.6945505142211914
0.8242405652999878,0.7870043516159058,0.03723621368408203,0.5921942591667175,0.8666666666666667,0.03185955807566643,0.7137404680252075
0.7982024550437927,0.8211290836334229,-0.022926628589630127,0.6173780560493469,0.8666666666666667,0.030980966985225677,0.7418054938316345
0.7988864183425903,0.8651582598686218,-0.0662718415260315,0.6449146270751953,0.8666666666666667,0.0307940486818552,0.7756428718566895
0.8141805529594421,0.9124614596366882,-0.0982809066772461,0.6615660786628723,0.8666666666666667,0.030577585101127625,0.7973119616508484
0.8217482566833496,0.9480936527252197,-0.12634539604187012,0.6518632173538208,0.8666666666666667,0.030394863337278366,0.7899724245071411
0.8161393404006958,0.9719254970550537,-0.1557861566543579,0.6400038003921509,0.8666666666666667,0.028822708874940872,0.7745692133903503
0.7922970056533813,0.994166374206543,-0.20186936855316162,0.6409140825271606,0.8666666666666667,0.028312979266047478,0.7709534168243408
0.7745415568351746,1.008819580078125,-0.23427802324295044,0.6482024192810059,0.8666666666666667,0.028479496017098427,0.7741909027099609
0.7748407125473022,1.0329195261001587,-0.25807881355285645,0.6673251390457153,0.8666666666666667,0.031827662140131,0.7877253293991089
0.7634922862052917,1.055068016052246,-0.29157572984695435,0.6882175803184509,0.8666666666666667,0.03247622027993202,0.8030147552490234
0.7494186162948608,1.081164836883545,-0.3317462205886841,0.7084695100784302,0.8666666666666667,0.03405008092522621,0.81761234998703
0.7851470708847046,1.107174277305603,-0.32202720642089844,0.723825216293335,0.8666666666666667,0.035979535430669785,0.8284978866577148
0.8422907590866089,1.1228588819503784,-0.28056812286376953,0.7323917746543884,0.8666666666666667,0.03422899544239044,0.8355239629745483
0.8950977325439453,1.1249463558197021,-0.22984862327575684,0.7336483001708984,0.8666666666666667,0.0294076818972826,0.839277982711792
0.9444147944450378,1.1296765804290771,-0.1852617859840393,0.732909083366394,0.8666666666666667,0.02669014222919941,0.8413710594177246
0.9880498647689819,1.1306942701339722,-0.14264440536499023,0.7329039573669434,0.8666666666666667,0.024501726031303406,0.8417742252349854
1.021095871925354,1.1239207983016968,-0.10282492637634277,0.7309717535972595,0.8666666666666667,0.022639218717813492,0.8399839401245117
1.0447839498519897,1.1105645895004272,-0.0657806396484375,0.7251603007316589,0.8666666666666667,0.021198326721787453,0.8362419009208679
1.0642285346984863,1.0924100875854492,-0.02818155288696289,0.7157368659973145,0.8666666666666667,0.022725194692611694,0.8313653469085693
1.0790941715240479,1.0742148160934448,0.004879355430603027,0.7050352096557617,0.8666666666666667,0.020248116925358772,0.8262052536010742
1.089460849761963,1.056657314300537,0.03280353546142578,0.6937252283096313,0.8666666666666667,0.017764873802661896,0.8209194540977478
1.0925709009170532,1.0397595167160034,0.052811384201049805,0.6820129156112671,0.8666666666666667,0.018772518262267113,0.81551194190979
1.0915851593017578,1.0223352909088135,0.06924986839294434,0.6709489822387695,0.8666666666666667,0.020790543407201767,0.8104238510131836
1.0864193439483643,1.0055127143859863,0.08090662956237793,0.661353588104248,0.8333333333333334,0.02293374203145504,0.8062896728515625
1.0831127166748047,0.9897964000701904,0.09331631660461426,0.6547276973724365,0.8333333333333334,0.023085448890924454,0.80277419090271
1.079270601272583,0.9738032817840576,0.10546731948852539,0.6495911478996277,0.8333333333333334,0.023884208872914314,0.7991472482681274
1.0757230520248413,0.9575433731079102,0.11817967891693115,0.6454138159751892,0.8333333333333334,0.025113796815276146,0.7956518530845642
1.0735387802124023,0.9386767148971558,0.13486206531524658,0.6398218870162964,0.8333333333333334,0.023884588852524757,0.7909347414970398
1.0756957530975342,0.9183685779571533,0.15732717514038086,0.6334631443023682,0.8333333333333334,0.023927226662635803,0.7849509716033936
1.0795645713806152,0.8960673213005066,0.18349725008010864,0.6239063143730164,0.8333333333333334,0.02312540076673031,0.7777105569839478
1.0841931104660034,0.8703581690788269,0.2138349413871765,0.610167384147644,0.8333333333333334,0.027712825685739517,0.7690824270248413
1.0904439687728882,0.843843936920166,0.24660003185272217,0.5942516326904297,0.8333333333333334,0.03146157041192055,0.7595809698104858
1.0990279912948608,0.8168041706085205,0.28222382068634033,0.5766445398330688,0.8333333333333334,0.03223482146859169,0.7483330965042114
1.1084034442901611,0.788830041885376,0.31957340240478516,0.5590810179710388,0.8666666666666667,0.035487234592437744,0.7348908185958862
1.1184309720993042,0.7606150507926941,0.3578159213066101,0.5438108444213867,0.8666666666666667,0.03687458485364914,0.7208585739135742
1.129011869430542,0.7466756701469421,0.38233619928359985,0.5311967134475708,0.8666666666666667,0.0356486476957798,0.7079669833183289
1.1387314796447754,0.7470791339874268,0.39165234565734863,0.5231873989105225,0.8666666666666667,0.034609388560056686,0.6992143988609314
1.1468361616134644,0.7414037585258484,0.40543240308761597,0.5199806094169617,0.8666666666666667,0.034336429089307785,0.6932093501091003
1.153709053993225,0.7298705577850342,0.4238384962081909,0.5199875831604004,0.8666666666666667,0.03376065567135811,0.6866873502731323
1.1738100051879883,0.7226628065109253,0.451147198677063,0.5237423181533813,0.8666666666666667,0.033627092838287354,0.680276095867157
1.2066854238510132,0.7273515462875366,0.47933387756347656,0.5308018326759338,0.8666666666666667,0.030237890779972076,0.6745008230209351
1.2486251592636108,0.7416397333145142,0.5069854259490967,0.5361251831054688,0.8666666666666667,0.027855895459651947,0.6698643565177917
1.294384241104126,0.7658704519271851,0.5285137891769409,0.537506103515625,0.8666666666666667,0.023983193561434746,0.6683573722839355
1.335371732711792,0.7944707870483398,0.5409009456634521,0.537666916847229,0.8666666666666667,0.021541105583310127,0.6699877977371216
1.365734338760376,0.8200825452804565,0.5456517934799194,0.5372745990753174,0.8666666666666667,0.01764059066772461,0.6737457513809204
1.381821632385254,0.8394765853881836,0.5423450469970703,0.5358370542526245,0.8666666666666667,0.015294536016881466,0.6772260665893555
1.389251470565796,0.8561159372329712,0.5331355333328247,0.5331510901451111,0.8666666666666667,0.014021250419318676,0.6786612272262573
1.392669677734375,0.8680994510650635,0.5245702266693115,0.5289983153343201,0.8666666666666667,0.013001011684536934,0.6775903701782227
1.3955631256103516,0.8775886297225952,0.5179744958877563,0.5244590044021606,0.8666666666666667,0.01236952468752861,0.6737713813781738
1.3988046646118164,0.885509192943573,0.5132954716682434,0.5197337865829468,0.8666666666666667,0.01181023009121418,0.6668224334716797
1.4029096364974976,0.8921175003051758,0.5107921361923218,0.5147758722305298,0.8666666666666667,0.01123946812003851,0.6563587188720703
1.407545804977417,0.897260308265686,0.510285496711731,0.5098934173583984,0.8666666666666667,0.010720471851527691,0.6431028246879578
1.4117764234542847,0.9006451368331909,0.5111312866210938,0.5061005353927612,0.8666666666666667,0.010359092615544796,0.6301183700561523
1.4150049686431885,0.9022123217582703,0.5127926468849182,0.5050373077392578,0.8666666666666667,0.010383795015513897,0.6221598982810974
1.4169375896453857,0.9022877216339111,0.5146498680114746,0.5083041191101074,0.8666666666666667,0.009960753843188286,0.6224624514579773
1.4178216457366943,0.902001142501831,0.5158205032348633,0.51650470495224,0.8666666666666667,0.009830287657678127,0.6305839419364929
1.4179099798202515,0.9036261439323425,0.5142838358879089,0.5296496152877808,0.8666666666666667,0.009315593168139458,0.6444313526153564
1.4184268712997437,0.9076164960861206,0.510810375213623,0.5440651178359985,0.8666666666666667,0.008159232325851917,0.6584135890007019
1.419173002243042,0.9149124026298523,0.5042605996131897,0.5575253367424011,0.8666666666666667,0.006868748459964991,0.6701864004135132
1.4179304838180542,0.9250123500823975,0.49291813373565674,0.5690116882324219,0.8666666666666667,0.00554863503202796,0.6791796684265137
1.4144519567489624,0.9360792636871338,0.4783726930618286,0.5775758028030396,0.8666666666666667,0.00447835074737668,0.6850961446762085
1.4093060493469238,0.9466956853866577,0.4626103639602661,0.5831619501113892,0.8666666666666667,0.0035244922619313,0.6884114742279053
1.4031617641448975,0.9556810855865479,0.4474806785583496,0.5863165259361267,0.8666666666666667,0.002810538513585925,0.6899455785751343
1.3961514234542847,0.963355541229248,0.4327958822250366,0.5879239439964294,0.8666666666666667,0.002991791581735015,0.6904767751693726
1.387647032737732,0.9699735045433044,0.4176735281944275,0.5885324478149414,0.8666666666666667,0.0033285520039498806,0.6904124021530151
1.3807392120361328,0.9749855995178223,0.40575361251831055,0.5884164571762085,0.8666666666666667,0.003757055150344968,0.6899277567863464
1.3751987218856812,0.9793381690979004,0.39586055278778076,0.5878490209579468,0.8666666666666667,0.004184871446341276,0.6891605257987976
1.3707154989242554,0.9832419753074646,0.38747352361679077,0.5869961977005005,0.8666666666666667,0.004422714002430439,0.6882258653640747
1.3672914505004883,0.9868044853210449,0.38048696517944336,0.5860117673873901,0.8666666666666667,0.004685187712311745,0.6872173547744751
1.3647475242614746,0.9900412559509277,0.3747062683105469,0.5850450992584229,0.8666666666666667,0.004987085238099098,0.6862460374832153
1.3633556365966797,0.9927264451980591,0.3706291913986206,0.584203839302063,0.8666666666666667,0.005239737220108509,0.6854009032249451
1.362583875656128,0.995036244392395,0.3675476312637329,0.5835156440734863,0.8666666666666667,0.0054470631293952465,0.6846787929534912
1.361977458000183,0.9968733787536621,0.365104079246521,0.5829658508300781,0.8666666666666667,0.005617428570985794,0.6840701103210449
1.3615487813949585,0.9981128573417664,0.36343592405319214,0.5825135707855225,0.8666666666666667,0.0057008839212358,0.6835412383079529
1.3613276481628418,0.9987869262695312,0.36254072189331055,0.582107663154602,0.8666666666666667,0.004724471364170313,0.6830453872680664
1.3613483905792236,0.998956561088562,0.3623918294906616,0.5816925764083862,0.8666666666666667,0.004461962264031172,0.6825356483459473
1.3618004322052002,0.9985759258270264,0.36322450637817383,0.5812227129936218,0.8666666666666667,0.005443098023533821,0.6819778680801392
1.36612069606781,0.9954919219017029,0.3706287741661072,0.5806146264076233,0.8666666666666667,0.0049433172680437565,0.6813318133354187
1.3703969717025757,0.9925903081893921,0.3778066635131836,0.5798687934875488,0.8666666666666667,0.0047219740226864815,0.680577278137207
1.3731846809387207,0.9889415502548218,0.3842431306838989,0.5789998769760132,0.8666666666666667,0.004417591728270054,0.6798014044761658
1.375535488128662,0.9860657453536987,0.3894697427749634,0.5781168937683105,0.8666666666666667,0.004138183314353228,0.6790223121643066
1.3780231475830078,0.9832066297531128,0.394816517829895,0.5771718621253967,0.8666666666666667,0.003828783053904772,0.6782468557357788
1.380420446395874,0.9807140827178955,0.3997063636779785,0.5761771202087402,0.8666666666666667,0.003632583888247609,0.6774624586105347
1.382784366607666,0.9783169627189636,0.4044674038887024,0.5751079320907593,0.8666666666666667,0.0035564384888857603,0.6766495108604431
1.385162353515625,0.9759644865989685,0.4091978669166565,0.5739649534225464,0.8666666666666667,0.003417425788938999,0.6757992506027222
1.3870935440063477,0.9737133979797363,0.41338014602661133,0.572776734828949,0.8666666666666667,0.0032459089998155832,0.6749228835105896
1.3884427547454834,0.9715630412101746,0.41687971353530884,0.5715921521186829,0.8666666666666667,0.0031078581232577562,0.6740545630455017
1.389641523361206,0.9692890644073486,0.4203524589538574,0.5704008340835571,0.8666666666666667,0.0029705448541790247,0.6731847524642944
1.3906182050704956,0.9671144485473633,0.4235037565231323,0.5692269802093506,0.8666666666666667,0.0028416092973202467,0.6723186373710632
1.391520380973816,0.9649609327316284,0.4265594482421875,0.5680533647537231,0.8666666666666667,0.002713913796469569,0.671446681022644
1.3923171758651733,0.9629089832305908,0.4294081926345825,0.5668860673904419,0.8666666666666667,0.002590528456494212,0.6705673933029175
1.393048644065857,0.9609377384185791,0.43211090564727783,0.5657235383987427,0.8666666666666667,0.002467014594003558,0.6696802973747253
1.3936971426010132,0.9590775370597839,0.43461960554122925,0.5645813345909119,0.9,0.0023540009278804064,0.6687964200973511
1.394270658493042,0.9573278427124023,0.43694281578063965,0.5634773969650269,0.9,0.0022490040864795446,0.6679311990737915
1.3947501182556152,0.955645740032196,0.4391043782234192,0.5624074935913086,0.9,0.0021506331395357847,0.6670856475830078
1.3951290845870972,0.9540091753005981,0.441119909286499,0.5613776445388794,0.9,0.0019549818243831396,0.666267454624176
1.395408034324646,0.9524127840995789,0.44299525022506714,0.5603911280632019,0.9,0.001780336955562234,0.6654808521270752
1.395599365234375,0.9508556127548218,0.4447437524795532,0.5594478845596313,0.9,0.0016939141787588596,0.6647266149520874
1.3960435390472412,0.9491683840751648,0.4468751549720764,0.5584887266159058,0.9,0.001591777428984642,0.6639575958251953
1.3965530395507812,0.9474508166313171,0.4491022229194641,0.5575140714645386,0.9,0.0014907653676345944,0.6631709933280945
1.3969097137451172,0.945792555809021,0.4511171579360962,0.5565841794013977,0.9,0.0013910060515627265,0.6624358892440796
1.3971761465072632,0.9442108869552612,0.45296525955200195,0.5557299852371216,0.9,0.0012975535355508327,0.6617841124534607
1.3973426818847656,0.9427160620689392,0.4546266198158264,0.5549380779266357,0.9,0.0012092705583199859,0.6611789464950562
1.397434115409851,0.9413139224052429,0.45612019300460815,0.554222583770752,0.9,0.0011300173355266452,0.6606327295303345
1.3974454402923584,0.9400300979614258,0.4574153423309326,0.5535924434661865,0.9,0.001010252977721393,0.6601516604423523
1.3973910808563232,0.9388680458068848,0.4585230350494385,0.5530521273612976,0.9,0.0007363721379078925,0.6597432494163513
1.397271990776062,0.9378301501274109,0.4594418406486511,0.5525959730148315,0.9,0.0008083538268692791,0.6594018936157227
1.3972500562667847,0.9368261098861694,0.46042394638061523,0.5521889925003052,0.9,0.0006890909280627966,0.6590977311134338
1.3979244232177734,0.9355546832084656,0.46236974000930786,0.5517160296440125,0.9,0.0007334338151849806,0.6587405204772949
1.398017168045044,0.9344882965087891,0.4635288715362549,0.5512572526931763,0.9,0.0006493812543340027,0.658388078212738
1.398073434829712,0.9332278966903687,0.46484553813934326,0.5508273243904114,0.9,0.0007604248821735382,0.6580564975738525
1.3977346420288086,0.932252049446106,0.46548259258270264,0.5505356192588806,0.9,0.0007442072965204716,0.6578434705734253
1.397727370262146,0.9312714338302612,0.46645593643188477,0.5503356456756592,0.9,0.000844992115162313,0.657711386680603
1.3975481986999512,0.9306579828262329,0.46689021587371826,0.5502334833145142,0.9,0.0008405634434893727,0.6576582789421082
1.3975551128387451,0.9300653338432312,0.4674897789955139,0.550169050693512,0.9,0.0009559225873090327,0.6576380133628845
1.397369384765625,0.9296795725822449,0.4676898121833801,0.5501572489738464,0.9,0.0009697519708424807,0.657658576965332
1.3972382545471191,0.9292384386062622,0.46799981594085693,0.5501784086227417,0.9,0.0010377067374065518,0.6577078700065613
1.3969390392303467,0.9289476275444031,0.4679914116859436,0.5502845048904419,0.9,0.001042491290718317,0.6578261256217957
1.3966522216796875,0.9286084175109863,0.46804380416870117,0.550439715385437,0.9,0.0010863805655390024,0.6579870581626892
1.3962299823760986,0.9283460378646851,0.4678839445114136,0.5506589412689209,0.9,0.00107143959030509,0.6582021117210388
1.3958141803741455,0.9280591011047363,0.4677550792694092,0.5509235858917236,0.9,0.0008990538772195578,0.6584569811820984
1.3953050374984741,0.9278683662414551,0.46743667125701904,0.5512413382530212,0.9,0.0010215049842372537,0.6587550044059753
1.394773244857788,0.9276756644248962,0.46709758043289185,0.5515964031219482,0.9,0.0009670591680333018,0.6590821743011475
1.3937267065048218,0.9274373054504395,0.4662894010543823,0.5520352125167847,0.9,0.0010157562792301178,0.6594703197479248
1.3926289081573486,0.9277481436729431,0.4648807644844055,0.5526140928268433,0.9,0.000987510196864605,0.659954309463501
1.391920804977417,0.9280974268913269,0.4638233780860901,0.5531793236732483,0.9,0.0010530209401622415,0.6604153513908386
1.391108751296997,0.9287187457084656,0.4623900055885315,0.5537393093109131,0.8666666666666667,0.0009600466582924128,0.6608548164367676
1.3907129764556885,0.9292281866073608,0.46148478984832764,0.55424964427948,0.8666666666666667,0.0009544030181132257,0.6612452864646912
1.390146255493164,0.9298455715179443,0.4603006839752197,0.5547481775283813,0.8666666666666667,0.0008803416858427227,0.6616162657737732
1.3895633220672607,0.9302336573600769,0.45932966470718384,0.5552103519439697,0.8666666666666667,0.0008717493037693202,0.6619502902030945
1.3887499570846558,0.9305671453475952,0.45818281173706055,0.5556722283363342,0.8666666666666667,0.0008185957558453083,0.6622709631919861
1.3879274129867554,0.9307395815849304,0.45718783140182495,0.5561225414276123,0.8666666666666667,0.0009940697345882654,0.6625852584838867
1.3870248794555664,0.9309022426605225,0.45612263679504395,0.5565577745437622,0.8666666666666667,0.0010800739983096719,0.6628859043121338
1.386494517326355,0.9308707118034363,0.4556238055229187,0.5569034814834595,0.8666666666666667,0.0009997590677812696,0.6631157398223877
1.3872911930084229,0.9302936792373657,0.45699751377105713,0.5569885969161987,0.8666666666666667,0.0010540933581069112,0.6631469130516052
1.3875617980957031,0.9297711849212646,0.4577906131744385,0.5569496154785156,0.8666666666666667,0.0011304640211164951,0.6630749702453613
1.3880627155303955,0.9288269877433777,0.4592357277870178,0.556843638420105,0.8666666666666667,0.001257512136362493,0.6629585027694702
1.3881210088729858,0.928054690361023,0.4600663185119629,0.5568239092826843,0.8666666666666667,0.00134120078291744,0.6629080772399902
1.388296127319336,0.9273310899734497,0.46096503734588623,0.5568892359733582,0.8666666666666667,0.001365126110613346,0.6629292368888855
1.38838529586792,0.926827609539032,0.46155768632888794,0.5570397973060608,0.8666666666666667,0.0011263008927926421,0.6630168557167053
1.388528823852539,0.926388144493103,0.46214067935943604,0.5572349429130554,0.8666666666666667,0.0011817734921351075,0.6631391644477844
1.3884990215301514,0.9260010719299316,0.4624979496002197,0.5574729442596436,0.8666666666666667,0.0011360545177012682,0.6632890701293945
1.3878364562988281,0.9252030253410339,0.4626334309577942,0.5577625036239624,0.8666666666666667,0.0012296566274017096,0.663468599319458
1.3866922855377197,0.9254183769226074,0.4612739086151123,0.5582520365715027,0.8666666666666667,0.001104455441236496,0.6637620329856873
1.386148452758789,0.9255518317222595,0.46059662103652954,0.5587031245231628,0.8666666666666667,0.001177984639070928,0.664006233215332
1.3853095769882202,0.9263505935668945,0.4589589834213257,0.5591688752174377,0.8666666666666667,0.001039396389387548,0.6642144918441772
1.3847429752349854,0.926933765411377,0.4578092098236084,0.5595648288726807,0.8666666666666667,0.0010925016831606627,0.6643511056900024
1.3837997913360596,0.9279015064239502,0.4558982849121094,0.5599943399429321,0.8666666666666667,0.0010263818548992276,0.6644850969314575
1.3829429149627686,0.9285587668418884,0.4543841481208801,0.5603928565979004,0.8666666666666667,0.0011661330936476588,0.6645904183387756
1.3817672729492188,0.9293662905693054,0.45240098237991333,0.5608127117156982,0.8666666666666667,0.0012300253147259355,0.6646988987922668
1.3806829452514648,0.9298442602157593,0.45083868503570557,0.5611591339111328,0.8666666666666667,0.001369993668049574,0.6647341251373291
1.379285216331482,0.9304103851318359,0.448874831199646,0.5614457726478577,0.8666666666666667,0.0014863846590742469,0.6646826267242432
1.3779314756393433,0.9307893514633179,0.4471421241760254,0.5616480112075806,0.8666666666666667,0.0016389505472034216,0.6645578742027283
1.3766565322875977,0.9312258958816528,0.4454306364059448,0.5617679357528687,0.8666666666666667,0.0019097025506198406,0.66435706615448
1.375556230545044,0.931538462638855,0.44401776790618896,0.5617815852165222,0.8666666666666667,0.0020653887186199427,0.6640670299530029
1.3745254278182983,0.9318338632583618,0.4426915645599365,0.561715841293335,0.8666666666666667,0.0021441865246742964,0.6637088060379028
1.373295783996582,0.9316723346710205,0.4416234493255615,0.5615836381912231,0.8666666666666667,0.0023734907153993845,0.6632987260818481
1.3734722137451172,0.9302792549133301,0.4431929588317871,0.5612654089927673,0.8666666666666667,0.002428825479000807,0.6627641916275024
1.3736175298690796,0.9286537170410156,0.44496381282806396,0.5608245134353638,0.8666666666666667,0.0025105720851570368,0.6621222496032715
1.3735885620117188,0.9271115064620972,0.4464770555496216,0.5603139996528625,0.8666666666666667,0.0025942844804376364,0.6614001989364624
1.3737505674362183,0.9259620904922485,0.4477884769439697,0.5597761869430542,0.8666666666666667,0.0026973788626492023,0.6606255769729614
1.374066710472107,0.9251181483268738,0.44894856214523315,0.5592239499092102,0.8666666666666667,0.002820798894390464,0.6598101854324341
1.374387502670288,0.9244822263717651,0.44990527629852295,0.5586903095245361,0.8666666666666667,0.002972643356770277,0.6589857339859009
1.3745925426483154,0.9238775968551636,0.45071494579315186,0.5582061409950256,0.8666666666666667,0.003172914031893015,0.6581921577453613
1.374606966972351,0.9231466054916382,0.4514603614807129,0.5577812194824219,0.8666666666666667,0.003485696855932474,0.6574491262435913
1.3744291067123413,0.9221556186676025,0.45227348804473877,0.5573899745941162,0.8666666666666667,0.0036546248011291027,0.6567357778549194
1.3742327690124512,0.9210342168807983,0.45319855213165283,0.5570057034492493,0.8666666666666667,0.0038743093609809875,0.6560351252555847
1.3740448951721191,0.9196476936340332,0.45439720153808594,0.5565793514251709,0.8666666666666667,0.004100386053323746,0.6553081274032593
1.3738726377487183,0.9181186556816101,0.45575398206710815,0.5561030507087708,0.8666666666666667,0.00431272154673934,0.6545443534851074
1.373737096786499,0.9162492156028748,0.45748788118362427,0.5555521845817566,0.8666666666666667,0.003852622117847204,0.653723955154419
1.37360417842865,0.9140170812606812,0.45958709716796875,0.5549396276473999,0.8666666666666667,0.006131406873464584,0.6528580188751221
1.3734797239303589,0.9114446640014648,0.46203505992889404,0.5542888641357422,0.8666666666666667,0.007733846548944712,0.6519696116447449
1.3761367797851562,0.907285213470459,0.46885156631469727,0.553354799747467,0.8666666666666667,0.009657024405896664,0.6508915424346924
1.3829282522201538,0.8976837992668152,0.4852444529533386,0.5515283346176147,0.8666666666666667,0.010059783235192299,0.6491895318031311
1.387176513671875,0.8853243589401245,0.5018521547317505,0.54932701587677,0.8666666666666667,0.011129450052976608,0.6473652720451355
1.3894418478012085,0.8714919090270996,0.5179499387741089,0.5470398664474487,0.8666666666666667,0.015935571864247322,0.6455913782119751
1.3912549018859863,0.8591253161430359,0.5321295857429504,0.5449554920196533,0.8666666666666667,0.021752024069428444,0.6439753770828247
1.3927520513534546,0.8479224443435669,0.5448296070098877,0.5428612232208252,0.8666666666666667,0.025966625660657883,0.6423247456550598
1.3974241018295288,0.8350276350975037,0.5623964667320251,0.5394641757011414,0.8666666666666667,0.03253123536705971,0.6396469473838806
1.3972413539886475,0.8174264430999756,0.5798149108886719,0.5337018966674805,0.8666666666666667,0.036449261009693146,0.6350700259208679
1.392166018486023,0.7983846068382263,0.5937814116477966,0.5273153185844421,0.8666666666666667,0.03783980756998062,0.6301677227020264
1.3860578536987305,0.7781721949577332,0.6078856587409973,0.5199995040893555,0.8666666666666667,0.038737401366233826,0.6244221925735474
1.3811376094818115,0.7600908279418945,0.621046781539917,0.5126980543136597,0.8666666666666667,0.043821122497320175,0.6182524561882019
1.3762705326080322,0.744033694267273,0.6322368383407593,0.5071119666099548,0.8333333333333334,0.04381552338600159,0.613336443901062
1.3728421926498413,0.7296422719955444,0.6431999206542969,0.5036871433258057,0.8333333333333334,0.04294350743293762,0.610436737537384
1.3717021942138672,0.71453857421875,0.6571636199951172,0.5004768967628479,0.8333333333333334,0.04104778915643692,0.6078851222991943
1.3719041347503662,0.6997930407524109,0.6721110939979553,0.4978365898132324,0.8333333333333334,0.03729856014251709,0.6063045859336853
1.3746769428253174,0.6867713332176208,0.6879056096076965,0.49508723616600037,0.8333333333333334,0.03415374830365181,0.6048390865325928
1.377851963043213,0.6756855845451355,0.7021663784980774,0.491634339094162,0.8333333333333334,0.028478382155299187,0.6024264097213745
1.378757357597351,0.6675420999526978,0.7112152576446533,0.488811731338501,0.8333333333333334,0.02285882830619812,0.5999789834022522
1.376187801361084,0.6634571552276611,0.7127306461334229,0.48804575204849243,0.8333333333333334,0.059216924011707306,0.598861575126648
1.3904123306274414,0.6666235327720642,0.7237887978553772,0.4909459948539734,0.8333333333333334,0.053930219262838364,0.6010764837265015
1.4178800582885742,0.679071843624115,0.7388082146644592,0.4986506402492523,0.8333333333333334,0.05297798290848732,0.6079286336898804
0.931769073009491,0.7386781573295593,0.19309091567993164,0.6431102156639099,0.9333333333333333,0.04948575049638748,0.7508663535118103
0.9292812347412109,0.6745704412460327,0.2547107934951782,0.5597217082977295,0.9333333333333333,0.04114392772316933,0.6908814311027527
0.9473778605461121,0.695121169090271,0.25225669145584106,0.5971024036407471,0.9333333333333333,0.04004944488406181,0.7157244682312012
0.9533019065856934,0.7494437098503113,0.20385819673538208,0.6331113576889038,0.9333333333333333,0.03948857635259628,0.7185019254684448
0.9570407867431641,0.8061094284057617,0.15093135833740234,0.633141815662384,0.9333333333333333,0.03517435863614082,0.704684853553772
0.9506287574768066,0.8612582683563232,0.0893704891204834,0.6274511814117432,0.9333333333333333,0.04010804370045662,0.6893994212150574
0.9168404340744019,0.9403590559959412,-0.023518621921539307,0.6349104046821594,0.9333333333333333,0.04252447187900543,0.6943091154098511
0.8672772645950317,1.0243136882781982,-0.1570364236831665,0.6375523805618286,0.9333333333333333,0.04279090091586113,0.6991977095603943
0.802710235118866,1.0742530822753906,-0.27154284715652466,0.6374143958091736,0.9333333333333333,0.0428340844810009,0.7007899284362793
0.7654517889022827,1.110015630722046,-0.3445638418197632,0.6394387483596802,0.9333333333333333,0.044160522520542145,0.7041260600090027
0.7447651624679565,1.1344091892242432,-0.3896440267562866,0.6404733061790466,0.9333333333333333,0.041758179664611816,0.7064816355705261
0.7258903980255127,1.1423413753509521,-0.41645097732543945,0.6395962834358215,0.9333333333333333,0.04253106564283371,0.7058860659599304
0.7116727232933044,1.1443674564361572,-0.4326947331428528,0.6386022567749023,0.9333333333333333,0.04330061748623848,0.7045866250991821
0.7023320198059082,1.1350563764572144,-0.43272435665130615,0.6381250619888306,0.9333333333333333,0.04435538128018379,0.7036211490631104
0.693989634513855,1.127024531364441,-0.43303489685058594,0.6392890214920044,0.9333333333333333,0.04436948522925377,0.7039250731468201
0.696273922920227,1.1142877340316772,-0.4180138111114502,0.6399840712547302,0.9333333333333333,0.03581441938877106,0.7031717300415039
0.6947118639945984,1.0947563648223877,-0.4000445008277893,0.6356921195983887,0.9,0.03857816755771637,0.6992017030715942
0.6899124979972839,1.0660431385040283,-0.3761306405067444,0.6254810690879822,0.9,0.04509098082780838,0.6922675967216492
0.6777743101119995,1.0323922634124756,-0.3546179533004761,0.6099457740783691,0.9,0.03240520879626274,0.6832756996154785
0.6672439575195312,1.0092556476593018,-0.3420116901397705,0.5904666781425476,0.9,0.027435259893536568,0.6680465936660767
0.653285026550293,0.9774594306945801,-0.3241744041442871,0.5629695653915405,0.9,0.02563909813761711,0.6418778896331787
0.6362670660018921,0.9435440897941589,-0.30727702379226685,0.5337461233139038,0.9,0.023499714210629463,0.6109670400619507
0.612779438495636,0.9159731864929199,-0.30319374799728394,0.503468930721283,0.9,0.021041274070739746,0.5783500671386719
0.6407887935638428,0.8931869268417358,-0.25239813327789307,0.47738417983055115,0.9,0.021293187513947487,0.5494823455810547
0.6893624067306519,0.8771375417709351,-0.1877751350402832,0.4588385820388794,0.9,0.020955771207809448,0.5297195911407471
0.738064169883728,0.8672595024108887,-0.12919533252716064,0.4489128589630127,0.9333333333333333,0.02531491033732891,0.5203345417976379
0.7883772850036621,0.8691024780273438,-0.08072519302368164,0.4507593810558319,0.9333333333333333,0.030099309980869293,0.5242729783058167
0.8418930768966675,0.8995041847229004,-0.05761110782623291,0.46770185232162476,0.9333333333333333,0.035005468875169754,0.5454715490341187
0.9098324775695801,0.9578801989555359,-0.04804772138595581,0.5008008480072021,0.9333333333333333,0.037735264748334885,0.5807384252548218
0.9432886838912964,0.9981976747512817,-0.05490899085998535,0.525504469871521,0.9333333333333333,0.04396558552980423,0.6033591032028198
0.9688860774040222,1.0389009714126587,-0.07001489400863647,0.5487746596336365,0.9,0.043907251209020615,0.6218475103378296
1.0208048820495605,1.1132900714874268,-0.09248518943786621,0.5700621008872986,0.9,0.04432836174964905,0.6348577737808228
1.0599178075790405,1.1718902587890625,-0.11197245121002197,0.5870950222015381,0.9,0.043126970529556274,0.6495470404624939
1.0620074272155762,1.1841413974761963,-0.12213397026062012,0.606040894985199,0.9,0.03919997811317444,0.6674365997314453
1.0581989288330078,1.1676194667816162,-0.1094205379486084,0.6247338056564331,0.9,0.038109660148620605,0.6790658235549927
1.0560686588287354,1.1623066663742065,-0.10623800754547119,0.6514003872871399,0.8666666666666667,0.033354975283145905,0.6984545588493347
1.0617059469223022,1.2010102272033691,-0.1393042802810669,0.6900801062583923,0.8666666666666667,0.03197910636663437,0.7329568266868591
1.0806859731674194,1.2750625610351562,-0.19437658786773682,0.731465220451355,0.9,0.03111368604004383,0.7707118988037109
1.1165167093276978,1.3464654684066772,-0.2299487590789795,0.7641112208366394,0.9333333333333333,0.027793245390057564,0.7975437641143799
1.1582512855529785,1.4109292030334473,-0.25267791748046875,0.7833935618400574,0.9333333333333333,0.023954162374138832,0.8111593127250671
1.1925228834152222,1.4709281921386719,-0.2784053087234497,0.7924900054931641,0.9333333333333333,0.01974104531109333,0.8165575861930847
1.2091679573059082,1.5230891704559326,-0.3139212131500244,0.795214831829071,0.9333333333333333,0.018799573183059692,0.8183207511901855
1.2226423025131226,1.5717077255249023,-0.3490654230117798,0.7953197360038757,0.9333333333333333,0.01923828385770321,0.8197270631790161
1.235500693321228,1.6164945363998413,-0.3809938430786133,0.794475257396698,0.9333333333333333,0.01897427625954151,0.8214377164840698
1.2462420463562012,1.6612627506256104,-0.4150207042694092,0.7940605878829956,0.9333333333333333,0.018085239455103874,0.8237394094467163
1.2476861476898193,1.688492774963379,-0.44080662727355957,0.7933011054992676,0.9333333333333333,0.017103679478168488,0.8257088661193848
1.2451374530792236,1.702812671661377,-0.4576752185821533,0.7926175594329834,0.9333333333333333,0.017060376703739166,0.8269118070602417
1.2358663082122803,1.701702356338501,-0.4658360481262207,0.792251706123352,0.9333333333333333,0.024572594091296196,0.8270661234855652
1.2285428047180176,1.6980546712875366,-0.46951186656951904,0.7921428084373474,0.9333333333333333,0.02820088155567646,0.826653003692627
1.2150616645812988,1.6806081533432007,-0.46554648876190186,0.7911099791526794,0.9333333333333333,0.026870282366871834,0.8262100219726562
1.2067222595214844,1.6678447723388672,-0.4611225128173828,0.7905834913253784,0.9333333333333333,0.025585707277059555,0.8261651992797852
1.2011555433273315,1.6539726257324219,-0.45281708240509033,0.7904588580131531,0.9,0.027371816337108612,0.8264056444168091
1.194629430770874,1.6401283740997314,-0.4454989433288574,0.7900876402854919,0.9,0.026345668360590935,0.8266684412956238
1.1900955438613892,1.6259753704071045,-0.43587982654571533,0.7895019054412842,0.9,0.023974744603037834,0.826926589012146
1.1883747577667236,1.6141765117645264,-0.42580175399780273,0.7887448668479919,0.9,0.023476798087358475,0.8271633386611938
1.1858961582183838,1.5970830917358398,-0.41118693351745605,0.7877969741821289,0.9,0.022867269814014435,0.8273190855979919
1.1857103109359741,1.5819098949432373,-0.3961995840072632,0.7866381406784058,0.9,0.019638121128082275,0.8273476362228394
1.1845099925994873,1.5661580562591553,-0.38164806365966797,0.7845770716667175,0.9,0.016223333775997162,0.8275406360626221
1.1762163639068604,1.5401333570480347,-0.3639169931411743,0.781561553478241,0.9,0.014549916610121727,0.8293761014938354
1.168332815170288,1.51134192943573,-0.3430091142654419,0.7805522680282593,0.9,0.013002406805753708,0.8315309882164001
1.1621251106262207,1.4839122295379639,-0.32178711891174316,0.7800554037094116,0.9,0.012039692141115665,0.8325858116149902
1.1554642915725708,1.4566373825073242,-0.3011730909347534,0.7790672183036804,0.9,0.012535139918327332,0.8330051302909851
1.1491316556930542,1.4317128658294678,-0.2825812101364136,0.7774200439453125,0.9,0.013696197420358658,0.8331152200698853
1.1432541608810425,1.4094328880310059,-0.2661787271499634,0.7751126289367676,0.9,0.014137474820017815,0.8329782485961914
1.1379566192626953,1.3894078731536865,-0.2514512538909912,0.772211492061615,0.9,0.014367411844432354,0.8325923681259155
1.134584665298462,1.3704694509506226,-0.23588478565216064,0.7686876058578491,0.9,0.015066253021359444,0.8319548964500427
1.1321163177490234,1.3513774871826172,-0.21926116943359375,0.7643876075744629,0.8666666666666667,0.015490289777517319,0.8309259414672852
1.1308521032333374,1.3328266143798828,-0.2019745111465454,0.7593493461608887,0.8666666666666667,0.016340347006917,0.8293680548667908
1.1281816959381104,1.3114246129989624,-0.18324291706085205,0.7530813217163086,0.8666666666666667,0.016517609357833862,0.8269362449645996
1.1263997554779053,1.2915962934494019,-0.16519653797149658,0.7455288767814636,0.8666666666666667,0.017473643645644188,0.8234578967094421
1.12467622756958,1.2722282409667969,-0.1475520133972168,0.7362613677978516,0.8666666666666667,0.01893606409430504,0.8184881210327148
1.1222715377807617,1.2523648738861084,-0.13009333610534668,0.7247514724731445,0.8666666666666667,0.018798328936100006,0.8115586042404175
1.1196746826171875,1.2340447902679443,-0.11437010765075684,0.7108766436576843,0.8666666666666667,0.02010076865553856,0.8019413948059082
1.113194227218628,1.212160348892212,-0.09896612167358398,0.6913503408432007,0.8333333333333334,0.02013488858938217,0.7870528101921082
1.105830430984497,1.1904281377792358,-0.08459770679473877,0.6673773527145386,0.8333333333333334,0.01858903095126152,0.7662671804428101
1.0966007709503174,1.1737768650054932,-0.07717609405517578,0.6410698890686035,0.8333333333333334,0.017125479876995087,0.7394764423370361
1.0818853378295898,1.1611355543136597,-0.07925021648406982,0.6120035648345947,0.8333333333333334,0.01535315066576004,0.7050677537918091
1.0618391036987305,1.1463340520858765,-0.084494948387146,0.5831905603408813,0.8333333333333334,0.01283587422221899,0.6647918224334717
1.0349905490875244,1.1278295516967773,-0.09283900260925293,0.5555383563041687,0.8333333333333334,0.011713921092450619,0.6199849843978882
1.0023672580718994,1.1032121181488037,-0.1008448600769043,0.5301654934883118,0.8333333333333334,0.008052300661802292,0.5753055214881897
0.9674903750419617,1.0741360187530518,-0.10664564371109009,0.5115811824798584,0.8333333333333334,0.007745635695755482,0.5426961779594421
0.9366288185119629,1.065039873123169,-0.12841105461120605,0.502260684967041,0.8333333333333334,0.007868983782827854,0.5266749858856201
0.923345685005188,1.056532621383667,-0.133186936378479,0.4992349147796631,0.8333333333333334,0.006482946686446667,0.5215802192687988
0.9190735816955566,1.048222541809082,-0.1291489601135254,0.49920639395713806,0.8333333333333334,0.004598987754434347,0.5220612287521362
0.9250418543815613,1.0393455028533936,-0.11430364847183228,0.500365674495697,0.8333333333333334,0.0039965491741895676,0.524908185005188
0.9278103709220886,1.0324152708053589,-0.10460489988327026,0.5023258924484253,0.8333333333333334,0.004749152343720198,0.5291657447814941
0.9275097846984863,1.0318405628204346,-0.10433077812194824,0.5049949884414673,0.8333333333333334,0.004980247933417559,0.5342721343040466
0.9250523447990417,1.038151741027832,-0.11309939622879028,0.5080356001853943,0.8333333333333334,0.005005779210478067,0.5394119620323181
0.921902060508728,1.0506757497787476,-0.12877368927001953,0.5110465884208679,0.8333333333333334,0.00439018290489912,0.5439033508300781
0.9192543029785156,1.0673974752426147,-0.14814317226409912,0.5133180022239685,0.8333333333333334,0.0032925857231020927,0.5468734502792358
0.9171943664550781,1.0820932388305664,-0.16489887237548828,0.5144997239112854,0.8333333333333334,0.0023524349089711905,0.5480833053588867
0.9220640063285828,1.0922588109970093,-0.1701948046684265,0.5146929025650024,0.8333333333333334,0.0024551034439355135,0.5478973984718323
0.9228137731552124,1.0953166484832764,-0.17250287532806396,0.5143121480941772,0.8333333333333334,0.0030662796925753355,0.5470520257949829
0.9197553396224976,1.0920666456222534,-0.17231130599975586,0.5137388706207275,0.8333333333333334,0.0033781242091208696,0.5461567640304565
0.913419246673584,1.0835785865783691,-0.17015933990478516,0.5132325887680054,0.8333333333333334,0.0031592710874974728,0.5455971956253052
0.9095215201377869,1.0725562572479248,-0.16303473711013794,0.5129051208496094,0.8333333333333334,0.002454159315675497,0.5454996228218079
0.9082199931144714,1.0609893798828125,-0.15276938676834106,0.5127640962600708,0.8333333333333334,0.001680256798863411,0.5457838773727417
0.9058667421340942,1.051457405090332,-0.1455906629562378,0.512840747833252,0.8333333333333334,0.0014084987342357635,0.5463224053382874
0.9028973579406738,1.046492099761963,-0.14359474182128906,0.5131425857543945,0.8333333333333334,0.001805437495931983,0.5469425916671753
0.8998764753341675,1.0470631122589111,-0.14718663692474365,0.5135990977287292,0.8333333333333334,0.0021764158736914396,0.5474456548690796
0.8972041606903076,1.0527160167694092,-0.15551185607910156,0.5140640139579773,0.8333333333333334,0.002152494853362441,0.5476751327514648
0.8951694369316101,1.0614155530929565,-0.16624611616134644,0.514403760433197,0.8333333333333334,0.0017728145467117429,0.5475970506668091
0.8935145139694214,1.0704076290130615,-0.17689311504364014,0.514540433883667,0.8333333333333334,0.0013289517955854535,0.5472874641418457
0.8925970792770386,1.076977252960205,-0.1843801736831665,0.5145132541656494,0.8333333333333334,0.0012728020083159208,0.5469252467155457
0.8935881853103638,1.0798289775848389,-0.1862407922744751,0.5144122838973999,0.8333333333333334,0.0016147203277796507,0.5466869473457336
0.8919854164123535,1.0785716772079468,-0.18658626079559326,0.514319658279419,0.8333333333333334,0.0018614300061017275,0.546672523021698
0.8890988826751709,1.0740561485290527,-0.18495726585388184,0.514263391494751,0.8333333333333334,0.0018345819553360343,0.5468669533729553
0.8881320357322693,1.0674678087234497,-0.17933577299118042,0.5142453908920288,0.8333333333333334,0.001483975793235004,0.5471985936164856
0.8867413401603699,1.0603852272033691,-0.17364388704299927,0.5142578482627869,0.8333333333333334,0.000980824581347406,0.5475696325302124
0.884902834892273,1.0544615983963013,-0.16955876350402832,0.5143140554428101,0.8333333333333334,0.0006688496796414256,0.5479037761688232
0.8828871250152588,1.0511434078216553,-0.16825628280639648,0.5144239664077759,0.8333333333333334,0.000875005207490176,0.5481381416320801
0.880983829498291,1.0510845184326172,-0.17010068893432617,0.5145784616470337,0.8333333333333334,0.0011422837851569057,0.54823237657547
0.8794608116149902,1.054093837738037,-0.17463302612304688,0.5147339701652527,0.8333333333333334,0.0011916249059140682,0.5481662750244141
0.8783218264579773,1.0589399337768555,-0.18061810731887817,0.5148422122001648,0.8333333333333334,0.0010122520616278052,0.5479631423950195
0.8775445818901062,1.0641982555389404,-0.18665367364883423,0.5148781538009644,0.8333333333333334,0.0006914893165230751,0.5476882457733154
0.8770307898521423,1.0684666633605957,-0.19143587350845337,0.5148491859436035,0.8333333333333334,0.0005734922015108168,0.5474264025688171
0.8767301440238953,1.0707381963729858,-0.19400805234909058,0.5147837400436401,0.8333333333333334,0.0008139925193972886,0.5472530126571655
0.876544713973999,1.0705584287643433,-0.19401371479034424,0.5147151350975037,0.8333333333333334,0.0010308835189789534,0.547212541103363
0.876402735710144,1.0682756900787354,-0.1918729543685913,0.5146642923355103,0.8333333333333334,0.0010637231171131134,0.5473023653030396
0.8761100769042969,1.064497709274292,-0.18838763236999512,0.514639139175415,0.8333333333333334,0.0008763500954955816,0.5474892854690552
0.875572681427002,1.0603562593460083,-0.18478357791900635,0.5146431922912598,0.8333333333333334,0.000557116640266031,0.5477235913276672
0.8747528791427612,1.0567224025726318,-0.1819695234298706,0.5146827101707458,0.8333333333333334,0.0003250223817303777,0.5479575395584106
0.8737718462944031,1.0545060634613037,-0.18073421716690063,0.5147578120231628,0.8333333333333334,0.0004991263849660754,0.5481449365615845
0.8727587461471558,1.054146647453308,-0.18138790130615234,0.5148597359657288,0.8333333333333334,0.0007168410811573267,0.5482518672943115
0.8718785047531128,1.0556526184082031,-0.18377411365509033,0.5149627923965454,0.8333333333333334,0.0007815657882019877,0.5482548475265503
0.8711987733840942,1.0584708452224731,-0.1872720718383789,0.5150395631790161,0.8333333333333334,0.0006760988035239279,0.5481580495834351
0.8707447052001953,1.0617897510528564,-0.19104504585266113,0.5150694847106934,0.8333333333333334,0.00046223937533795834,0.5479896068572998
0.8704739809036255,1.0647681951522827,-0.19429421424865723,0.515051543712616,0.8333333333333334,0.00031992889125831425,0.5478000640869141
0.8703529238700867,1.066622018814087,-0.19626909494400024,0.5150004029273987,0.8333333333333334,0.0004443301004357636,0.5476440191268921
0.8703122138977051,1.0669410228729248,-0.19662880897521973,0.5149391889572144,0.8333333333333334,0.0006044345209375024,0.5475642681121826
0.8702907562255859,1.0657949447631836,-0.19550418853759766,0.5148875713348389,0.8333333333333334,0.0006550835096277297,0.5475782155990601
0.8701925277709961,1.0635550022125244,-0.19336247444152832,0.5148595571517944,0.8333333333333334,0.0005654926644638181,0.5476781725883484
0.869957447052002,1.0608623027801514,-0.19090485572814941,0.5148603320121765,0.8333333333333334,0.000382238911697641,0.5478343963623047
0.8695532083511353,1.0584214925765991,-0.18886828422546387,0.5148908495903015,0.8333333333333334,0.00023855642939452082,0.5480073690414429
0.8690206408500671,1.0568552017211914,-0.18783456087112427,0.5149458646774292,0.8333333333333334,0.00033467961475253105,0.5481555461883545
0.8684269785881042,1.0564508438110352,-0.1880238652229309,0.5150150060653687,0.8333333333333334,0.0004818305606022477,0.5482454299926758
0.8678598403930664,1.0572621822357178,-0.18940234184265137,0.5150821208953857,0.8333333333333334,0.0005415673367679119,0.5482589602470398
0.8673822283744812,1.058997631072998,-0.19161540269851685,0.515130877494812,0.8333333333333334,0.0004844416107516736,0.54819655418396
0.8670341968536377,1.061232089996338,-0.1941978931427002,0.5151501893997192,0.8333333333333334,0.0003829550405498594,0.5480799674987793
0.8668145537376404,1.063302993774414,-0.19648844003677368,0.5151411294937134,0.8333333333333334,0.0002813271130435169,0.547946572303772
0.8667070865631104,1.0647118091583252,-0.19800472259521484,0.5151106119155884,0.8333333333333334,0.00031845748890191317,0.5478336215019226
0.8664979338645935,1.064717173576355,-0.19821923971176147,0.5150730609893799,0.8333333333333334,0.00038306190981529653,0.5477721691131592
0.8665043711662292,1.064099907875061,-0.1975955367088318,0.5150365233421326,0.8333333333333334,0.00041914128814823925,0.5477700233459473
0.8665547370910645,1.0628238916397095,-0.19626915454864502,0.5150219202041626,0.8333333333333334,0.0003660772636067122,0.5478343963623047
0.8665871620178223,1.0612925291061401,-0.19470536708831787,0.5150207281112671,0.8333333333333334,0.00027269322890788317,0.5479320883750916
0.8664776682853699,1.0597920417785645,-0.19331437349319458,0.5150361061096191,0.8333333333333334,0.00021696895419154316,0.5480393767356873
0.866230845451355,1.058768630027771,-0.19253778457641602,0.5150641798973083,0.8333333333333334,0.00028744502924382687,0.5481287240982056
0.8658442497253418,1.058410882949829,-0.1925666332244873,0.5151029825210571,0.8333333333333334,0.00038008566480129957,0.5481830835342407
0.8654004335403442,1.0588288307189941,-0.1934283971786499,0.5151431560516357,0.8333333333333334,0.0004227133758831769,0.548190176486969
0.8649579882621765,1.0598472356796265,-0.19488924741744995,0.5151762962341309,0.8333333333333334,0.00039664821815676987,0.548151433467865
0.8645963072776794,1.0611975193023682,-0.19660121202468872,0.5151935815811157,0.8333333333333334,0.0003234290925320238,0.5480774641036987
0.8643503189086914,1.0624897480010986,-0.19813942909240723,0.5151925683021545,0.8333333333333334,0.0002536661922931671,0.5479893684387207
0.8642473220825195,1.0634132623672485,-0.199165940284729,0.5151757597923279,0.8333333333333334,0.00024769004085101187,0.5479100942611694
0.8642670512199402,1.0637476444244385,-0.1994805932044983,0.5151510238647461,0.8333333333333334,0.0002821996167767793,0.5478603839874268
0.8643693923950195,1.063462495803833,-0.19909310340881348,0.5151261687278748,0.8333333333333334,0.00029794528381899,0.5478507280349731
0.8644843101501465,1.0626704692840576,-0.19818615913391113,0.5151085257530212,0.8333333333333334,0.00027294355095364153,0.5478801131248474
0.8645469546318054,1.0616179704666138,-0.19707101583480835,0.5151021480560303,0.8333333333333334,0.0002311037533218041,0.5479371547698975
0.8645080327987671,1.0605967044830322,-0.19608867168426514,0.5151089429855347,0.8333333333333334,0.0002288481773575768,0.548004686832428
0.8643509745597839,1.0598804950714111,-0.1955295205116272,0.515127420425415,0.8333333333333334,0.00028279272373765707,0.5480637550354004
0.8640929460525513,1.059647798538208,-0.19555485248565674,0.5151536464691162,0.8333333333333334,0.000342402548994869,0.548099160194397
0.8637790679931641,1.0599443912506104,-0.1961653232574463,0.5151811838150024,0.8333333333333334,0.00036826077848672867,0.548101544380188
0.8634637594223022,1.060671091079712,-0.19720733165740967,0.5152032971382141,0.8333333333333334,0.0003500299935694784,0.5480711460113525
0.8631979823112488,1.0616191625595093,-0.1984211802482605,0.5152150988578796,0.8333333333333334,0.0003014021785929799,0.5480169653892517
0.8630182147026062,1.0625338554382324,-0.19951564073562622,0.5152145624160767,0.8333333333333334,0.0002537405234761536,0.5479534268379211
0.8629382848739624,1.063184380531311,-0.20024609565734863,0.5152039527893066,0.8333333333333334,0.00023743709607515484,0.5478976964950562
0.8629459142684937,1.0634263753890991,-0.20048046112060547,0.5151879787445068,0.8333333333333334,0.00023779341427143663,0.5478633642196655
0.8630052804946899,1.063227653503418,-0.20022237300872803,0.5151721239089966,0.8333333333333334,0.0002436530339764431,0.5478571653366089
0.8630620241165161,1.0626524686813354,-0.19959044456481934,0.5151609182357788,0.8333333333333334,0.00023473532928619534,0.5478779673576355
0.8630518913269043,1.0618236064910889,-0.19877171516418457,0.5151569843292236,0.8333333333333334,0.00022023716883268207,0.5479176044464111
0.8629938960075378,1.061110258102417,-0.19811636209487915,0.5151646137237549,0.8333333333333334,0.00022303145669866353,0.547965943813324
0.8628700971603394,1.0606591701507568,-0.19778907299041748,0.5151792764663696,0.8333333333333334,0.0002520708949305117,0.5480050444602966
0.8626803159713745,1.0605438947677612,-0.19786357879638672,0.5151964426040649,0.8333333333333334,0.0002877667429856956,0.548023521900177
0.862446665763855,1.0607693195343018,-0.19832265377044678,0.5152124762535095,0.8333333333333334,0.00030742931994609535,0.5480175614356995
0.8622004985809326,1.061255931854248,-0.19905543327331543,0.5152246952056885,0.8333333333333334,0.0003017566632479429,0.5479906797409058
0.8619756102561951,1.0618714094161987,-0.19989579916000366,0.515231728553772,0.8333333333333334,0.000275460712146014,0.547951340675354
0.8617973327636719,1.062456488609314,-0.2006591558456421,0.5152328014373779,0.8333333333333334,0.00024444065638817847,0.5479093194007874
0.8616780042648315,1.0628705024719238,-0.20119249820709229,0.5152285099029541,0.8333333333333334,0.00022656892542727292,0.5478739738464355
0.8616137504577637,1.0630245208740234,-0.20141077041625977,0.5152208805084229,0.8333333333333334,0.000224037459702231,0.5478521585464478
0.8615875244140625,1.0628989934921265,-0.20131146907806396,0.5152119994163513,0.8333333333333334,0.00022568463464267552,0.5478461980819702
0.8615724444389343,1.062544584274292,-0.20097213983535767,0.5152046084403992,0.8333333333333334,0.00022051256382837892,0.5478551983833313
0.861539363861084,1.0620653629302979,-0.20052599906921387,0.5152005553245544,0.8333333333333334,0.00021232847939245403,0.5478746891021729
0.8614648580551147,1.061591386795044,-0.2001265287399292,0.5152018070220947,0.8333333333333334,0.00021354813361540437,0.5478984713554382
0.8613375425338745,1.0612444877624512,-0.19990694522857666,0.5152082443237305,0.8333333333333334,0.0002311480784555897,0.5479196310043335
0.8611590266227722,1.0611097812652588,-0.19995075464248657,0.5152192115783691,0.8333333333333334,0.0002555623941589147,0.5479324460029602
0.8609418869018555,1.0612130165100098,-0.2002711296081543,0.515232264995575,0.8333333333333334,0.00027198661700822413,0.547933042049408
0.8607072830200195,1.0615184307098389,-0.20081114768981934,0.5152443647384644,0.8333333333333334,0.00027210850385017693,0.5479204058647156
0.8604785799980164,1.061941385269165,-0.20146280527114868,0.5152530670166016,0.8333333333333334,0.0002571725635789335,0.5478971004486084
0.8602762222290039,1.0623711347579956,-0.2020949125289917,0.5152567028999329,0.8333333333333334,0.00023636507103219628,0.5478682518005371
0.8601123094558716,1.0627002716064453,-0.20258796215057373,0.5152552127838135,0.8333333333333334,0.00022035482106730342,0.5478400588035583
0.8599898219108582,1.0628538131713867,-0.20286399126052856,0.5152500867843628,0.8333333333333334,0.00021396669035311788,0.5478188991546631
0.8599001169204712,1.062802791595459,-0.2029026746749878,0.5152434706687927,0.8333333333333334,0.00021194698638282716,0.5478088855743408
0.8598273992538452,1.0625728368759155,-0.2027454376220703,0.5152378082275391,0.8333333333333334,0.00020870240405201912,0.547810971736908
0.8597507476806641,1.0622323751449585,-0.20248162746429443,0.515235424041748,0.8333333333333334,0.00020394062448758632,0.5478236675262451
0.8596517443656921,1.0618735551834106,-0.2022218108177185,0.5152372121810913,0.8333333333333334,0.00020434473117347807,0.5478421449661255
0.8595168590545654,1.0615897178649902,-0.2020728588104248,0.5152432918548584,0.8333333333333334,0.00021416581876110286,0.5478606224060059
0.8593430519104004,1.0614490509033203,-0.20210599899291992,0.5152527093887329,0.8333333333333334,0.00022947417164687067,0.5478736162185669
0.859138011932373,1.0614826679229736,-0.20234465599060059,0.5152634978294373,0.8333333333333334,0.00024165376089513302,0.5478768944740295
0.8589146137237549,1.0616734027862549,-0.2027587890625,0.5152735710144043,0.8333333333333334,0.0002438304218230769,0.5478693842887878
0.8586910963058472,1.0619667768478394,-0.2032756805419922,0.5152811408042908,0.8333333333333334,0.00023575537488795817,0.5478525161743164
0.8584837913513184,1.0622828006744385,-0.20379900932312012,0.5152848958969116,0.8333333333333334,0.00022186158457770944,0.5478302240371704
0.8583048582077026,1.0625417232513428,-0.20423686504364014,0.5152849555015564,0.8333333333333334,0.0002096545504173264,0.5478075742721558
0.8581587672233582,1.0626814365386963,-0.20452266931533813,0.515282392501831,0.8333333333333334,0.00020246701024007052,0.5477899312973022
0.858040988445282,1.0626726150512695,-0.20463162660598755,0.5152785181999207,0.8333333333333334,0.00019902476924471557,0.5477803945541382
0.8579407930374146,1.062525987625122,-0.20458519458770752,0.5152754187583923,0.8333333333333334,0.0001962990063475445,0.5477806925773621
0.8578429222106934,1.0622875690460205,-0.20444464683532715,0.5152742862701416,0.8333333333333334,0.00019348337082192302,0.5477892160415649
0.8577315211296082,1.0620200634002686,-0.2042885422706604,0.5152759552001953,0.8333333333333334,0.00019333384989295155,0.5478023886680603
0.8575951457023621,1.0617928504943848,-0.2041977047920227,0.5152806043624878,0.8333333333333334,0.00019889208488166332,0.5478160381317139
0.8574303984642029,1.0616638660430908,-0.20423346757888794,0.5152876973152161,0.8333333333333334,0.00020858611969742924,0.5478260517120361
0.8572404384613037,1.0616588592529297,-0.20441842079162598,0.5152958631515503,0.8333333333333334,0.00021737939096055925,0.5478291511535645
0.8570353388786316,1.0617752075195312,-0.20473986864089966,0.5153039693832397,0.8333333333333334,0.0002202300529461354,0.5478243231773376
0.8568272590637207,1.0619759559631348,-0.20514869689941406,0.5153104662895203,0.8333333333333334,0.00021593886776827276,0.5478124618530273
0.8566297292709351,1.062206745147705,-0.20557701587677002,0.515314519405365,0.8333333333333334,0.000207020144443959,0.5477961301803589
0.8564531207084656,1.062408447265625,-0.20595532655715942,0.5153160095214844,0.8333333333333334,0.0001976633066078648,0.5477790832519531
0.8563010692596436,1.062530279159546,-0.20622920989990234,0.5153152942657471,0.8333333333333334,0.00019102374790236354,0.5477650165557861
0.8561727404594421,1.062547206878662,-0.20637446641921997,0.5153135061264038,0.8333333333333334,0.00018739902589004487,0.5477566719055176
0.8560602068901062,1.0624597072601318,-0.20639950037002563,0.5153117179870605,0.8333333333333334,0.00018457311671227217,0.5477550029754639
0.8559517860412598,1.0622942447662354,-0.20634245872497559,0.5153110027313232,0.8333333333333334,0.00018305784033145756,0.5477595329284668
0.8558365702629089,1.0620983839035034,-0.20626181364059448,0.5153123140335083,0.8333333333333334,0.00018261471996083856,0.5477681159973145
0.855704665184021,1.0619218349456787,-0.20621716976165771,0.5153156518936157,0.8333333333333334,0.00018598076712805778,0.5477774739265442
0.8555516600608826,1.06180739402771,-0.2062557339668274,0.515320897102356,0.8333333333333334,0.00019222102127969265,0.5477848649024963
0.8553800582885742,1.061784267425537,-0.2064042091369629,0.5153273940086365,0.8333333333333334,0.0001984002155950293,0.5477877855300903
0.8551950454711914,1.0618517398834229,-0.20665669441223145,0.5153340101242065,0.8333333333333334,0.00020112123456783593,0.5477850437164307
0.8550065755844116,1.0619890689849854,-0.20698249340057373,0.5153396129608154,0.8333333333333334,0.00019922188948839903,0.5477766990661621
0.8548237681388855,1.0621567964553833,-0.2073330283164978,0.5153436064720154,0.8333333333333334,0.00019367120694369078,0.547764778137207
0.8546563982963562,1.0623140335083008,-0.20765763521194458,0.5153456926345825,0.8333333333333334,0.00018605864897836,0.547751784324646
0.8545066714286804,1.062417984008789,-0.20791131258010864,0.5153460502624512,0.8333333333333334,0.00018026183533947915,0.5477402210235596
0.8543757796287537,1.0624473094940186,-0.2080715298652649,0.5153452157974243,0.8333333333333334,0.00017719672177918255,0.547732412815094
0.8542606234550476,1.0624035596847534,-0.2081429362297058,0.5153443813323975,0.8333333333333334,0.00017496100917924196,0.5477294921875
0.8541485667228699,1.0622930526733398,-0.20814448595046997,0.5153440237045288,0.8333333333333334,0.00017359756748192012,0.5477312803268433
0.854031503200531,1.062148928642273,-0.20811742544174194,0.51534503698349,0.8333333333333334,0.00017334040603600442,0.547736406326294
0.8539039492607117,1.062011957168579,-0.20810800790786743,0.5153475999832153,0.8333333333333334,0.00017509494500700384,0.5477428436279297
0.8537615537643433,1.0619163513183594,-0.2081547975540161,0.5153518319129944,0.8333333333333334,0.00017918672529049218,0.547748327255249
0.8536054491996765,1.0618852376937866,-0.2082797884941101,0.5153569579124451,0.8333333333333334,0.00018281789380125701,0.5477508902549744
0.8534390330314636,1.0619231462478638,-0.20848411321640015,0.5153623223304749,0.8333333333333334,0.00018562776676844805,0.5477492213249207
0.8532683253288269,1.0620169639587402,-0.20874863862991333,0.5153672695159912,0.8333333333333334,0.0001846465456765145,0.5477434992790222
0.8531017303466797,1.0621432065963745,-0.20904147624969482,0.5153710246086121,0.8333333333333334,0.00018120733147952706,0.5477346777915955
0.8529428243637085,1.0622642040252686,-0.20932137966156006,0.5153734087944031,0.8333333333333334,0.00017607460904400796,0.547724723815918
0.8527972102165222,1.0623537302017212,-0.20955651998519897,0.5153743624687195,0.8333333333333334,0.0001718504645396024,0.5477153658866882
0.8526643514633179,1.062389612197876,-0.2097252607345581,0.5153746008872986,0.8333333333333334,0.00016840783064253628,0.5477085113525391
0.8525422811508179,1.062366008758545,-0.20982372760772705,0.5153743028640747,0.8333333333333334,0.00016654186765663326,0.5477051734924316
0.8524250984191895,1.062292218208313,-0.20986711978912354,0.5153746008872986,0.8333333333333334,0.00016503424558322877,0.5477055907249451
0.8523072600364685,1.0621895790100098,-0.20988231897354126,0.5153756141662598,0.8333333333333334,0.00016475137090310454,0.5477086305618286
0.8521819114685059,1.0620847940444946,-0.20990288257598877,0.5153778791427612,0.8333333333333334,0.000165815552463755,0.547713041305542
0.8520474433898926,1.0620075464248657,-0.20996010303497314,0.5153813362121582,0.8333333333333334,0.0001681889407336712,0.5477172136306763
0.851901650428772,1.0619726181030273,-0.21007096767425537,0.5153855681419373,0.8333333333333334,0.00017110440239775926,0.5477192401885986
0.8517465591430664,1.0619885921478271,-0.21024203300476074,0.5153900384902954,0.8333333333333334,0.0001728843490127474,0.547718346118927
0.8515876531600952,1.0620496273040771,-0.21046197414398193,0.5153943300247192,0.8333333333333334,0.00017268814553972334,0.5477142333984375
0.8514298796653748,1.0621380805969238,-0.21070820093154907,0.5153977870941162,0.8333333333333334,0.0001705483882687986,0.5477078557014465
0.8512783050537109,1.0622305870056152,-0.2109522819519043,0.5154003500938416,0.8333333333333334,0.00016694649821147323,0.5477001667022705
0.8511359095573425,1.0623034238815308,-0.21116751432418823,0.5154018402099609,0.8333333333333334,0.00016381879686377943,0.5476926565170288
0.8510036468505859,1.0623388290405273,-0.2113351821899414,0.5154024958610535,0.8333333333333334,0.00016077370673883706,0.5476865768432617
0.8508814573287964,1.0623328685760498,-0.21145141124725342,0.5154029130935669,0.8333333333333334,0.00015889581118244678,0.5476831793785095
0.8507628440856934,1.0622836351394653,-0.21152079105377197,0.5154033303260803,0.8333333333333334,0.00015768030425533652,0.5476822853088379
0.8506457209587097,1.0622124671936035,-0.2115667462348938,0.515404462814331,0.8333333333333334,0.0001573023764649406,0.547683835029602
0.8505239486694336,1.0621334314346313,-0.21160948276519775,0.5154063701629639,0.8333333333333334,0.00015791892656125128,0.5476865172386169
0.8503960371017456,1.0620709657669067,-0.21167492866516113,0.5154091119766235,0.8333333333333334,0.00015933644317556173,0.5476891398429871
0.8502597808837891,1.0620372295379639,-0.2117774486541748,0.515412449836731,0.8333333333333334,0.00016133018652908504,0.5476905107498169
0.8501166701316833,1.062042236328125,-0.21192556619644165,0.5154162645339966,0.8333333333333334,0.00016280759882647544,0.5476899743080139
0.8499696254730225,1.0620810985565186,-0.2121114730834961,0.5154198408126831,0.8333333333333334,0.00016287202015519142,0.5476868748664856
0.8498228788375854,1.0621445178985596,-0.21232163906097412,0.515423059463501,0.8333333333333334,0.00016143651737365872,0.547681987285614
0.8496798276901245,1.0622128248214722,-0.21253299713134766,0.515425443649292,0.8333333333333334,0.0001592924672877416,0.5476758480072021
0.8495437502861023,1.062272548675537,-0.21272879838943481,0.5154271125793457,0.8333333333333334,0.00015649701526854187,0.5476697087287903
0.8494153022766113,1.0623056888580322,-0.2128903865814209,0.5154280662536621,0.8333333333333334,0.00015419044939335436,0.5476644039154053
0.8492947816848755,1.0623085498809814,-0.21301376819610596,0.5154287815093994,0.8333333333333334,0.00015255736070685089,0.5476608276367188
0.8491782546043396,1.062279462814331,-0.21310120820999146,0.5154294967651367,0.8333333333333334,0.00015123742923606187,0.5476593375205994
0.8490630984306335,1.062229037284851,-0.21316593885421753,0.5154305696487427,0.8333333333333334,0.0001508987188572064,0.5476595163345337
0.8489463329315186,1.0621724128723145,-0.2132260799407959,0.5154322981834412,0.8333333333333334,0.0001512100570835173,0.5476610064506531
0.8488249182701111,1.0621227025985718,-0.2132977843284607,0.5154344439506531,0.8333333333333334,0.0001520962396170944,0.5476623773574829
0.8486976027488708,1.0620931386947632,-0.21339553594589233,0.5154372453689575,0.8333333333333334,0.00015349943714682013,0.5476632118225098
0.8485643267631531,1.0620898008346558,-0.21352547407150269,0.5154402852058411,0.8333333333333334,0.0001546860148664564,0.5476624965667725
0.8484283685684204,1.0621154308319092,-0.21368706226348877,0.5154434442520142,0.8333333333333334,0.0001547131541883573,0.547660231590271
0.8482913374900818,1.0621588230133057,-0.21386748552322388,0.5154461860656738,0.8333333333333334,0.00015410999185405672,0.5476563572883606
0.8481566905975342,1.0622107982635498,-0.21405410766601562,0.5154484510421753,0.8333333333333334,0.00015224007074721158,0.5476514101028442
0.8480275869369507,1.0622584819793701,-0.21423089504241943,0.5154502391815186,0.8333333333333334,0.0001503394596511498,0.5476462841033936
0.8479034304618835,1.0622881650924683,-0.21438473463058472,0.5154513716697693,0.8333333333333334,0.00014851057494524866,0.5476415157318115
0.8477858304977417,1.0622966289520264,-0.21451079845428467,0.5154522657394409,0.8333333333333334,0.0001468400441808626,0.5476381182670593
0.8476717472076416,1.0622804164886475,-0.21460866928100586,0.515453040599823,0.8333333333333334,0.00014619091234635562,0.5476360321044922
0.8475594520568848,1.0622466802597046,-0.21468722820281982,0.515454113483429,0.8333333333333334,0.000145447687827982,0.5476354360580444
0.8474466800689697,1.0622057914733887,-0.21475911140441895,0.5154555439949036,0.8333333333333334,0.0001455757737858221,0.5476357340812683
0.8473300933837891,1.0621659755706787,-0.21483588218688965,0.5154573917388916,0.8333333333333334,0.0001462362997699529,0.5476363897323608
0.8472101092338562,1.0621414184570312,-0.21493130922317505,0.5154597759246826,0.8333333333333334,0.00014702946646139026,0.5476366877555847
0.847085177898407,1.0621355772018433,-0.21505039930343628,0.5154623985290527,0.8333333333333334,0.00014784204540774226,0.5476359724998474
0.8469570875167847,1.0621496438980103,-0.21519255638122559,0.5154650211334229,0.8333333333333334,0.00014817726332694292,0.547633945941925
0.8468284606933594,1.0621802806854248,-0.21535181999206543,0.5154674649238586,0.8333333333333334,0.00014749847468920052,0.5476307272911072
0.8467016220092773,1.0622196197509766,-0.21551799774169922,0.5154695510864258,0.8333333333333334,0.00014649592048954219,0.5476267337799072
0.8465776443481445,1.0622562170028687,-0.21567857265472412,0.515471339225769,0.8333333333333334,0.00014488208398688585,0.5476223826408386
0.8464586138725281,1.0622835159301758,-0.2158249020576477,0.5154725909233093,0.8333333333333334,0.0001434667210560292,0.5476182103157043
0.8463432788848877,1.0622926950454712,-0.2159494161605835,0.515473484992981,0.8333333333333334,0.00014227347855921835,0.5476149320602417
0.8462319374084473,1.0622856616973877,-0.21605372428894043,0.5154744982719421,0.8333333333333334,0.0001412052079103887,0.5476126074790955
0.8461219072341919,1.0622632503509521,-0.21614134311676025,0.5154755711555481,0.8333333333333334,0.00014077348168939352,0.5476114749908447
0.8460118770599365,1.062233328819275,-0.21622145175933838,0.5154768228530884,0.8333333333333334,0.0001406619412591681,0.5476111173629761
0.8458999395370483,1.062204122543335,-0.21630418300628662,0.5154784917831421,0.8333333333333334,0.00014128028124105185,0.5476109981536865
0.8457846641540527,1.062183141708374,-0.2163984775543213,0.5154805183410645,0.8333333333333334,0.00014173956878948957,0.5476108193397522
0.8456685543060303,1.062177300453186,-0.21650874614715576,0.5154837965965271,0.8333333333333334,0.00014230872329790145,0.5476120710372925
0.8455492854118347,1.062185525894165,-0.21663624048233032,0.515487790107727,0.8333333333333334,0.00014265089703258127,0.5476135015487671
0.8454288244247437,1.0622084140777588,-0.21677958965301514,0.5154913663864136,0.8333333333333334,0.00014207963249646127,0.5476135015487671
0.8453077077865601,1.0622371435165405,-0.21692943572998047,0.5154944658279419,0.8333333333333334,0.00014137923426460475,0.547612190246582
0.845189094543457,1.0622670650482178,-0.21707797050476074,0.5154971480369568,0.8333333333333334,0.0001402484194841236,0.5476102828979492
0.8450744152069092,1.0622912645339966,-0.2172168493270874,0.5154992938041687,0.8333333333333334,0.00013894174480810761,0.5476081967353821
0.8449622988700867,1.062300205230713,-0.21733790636062622,0.5155011415481567,0.8333333333333334,0.0001378479355480522,0.547606348991394
0.8448542356491089,1.0622981786727905,-0.21744394302368164,0.5155029892921448,0.8333333333333334,0.00013717927504330873,0.5476057529449463
0.8447480201721191,1.0622837543487549,-0.21753573417663574,0.5155049562454224,0.8333333333333334,0.00013649270113091916,0.5476059317588806
0.844641923904419,1.0622620582580566,-0.2176201343536377,0.5155071020126343,0.8333333333333334,0.00013645057333633304,0.547606885433197
0.8445349931716919,1.0622395277023315,-0.21770453453063965,0.5155096054077148,0.8333333333333334,0.00013679577386938035,0.5476083159446716
0.8444265127182007,1.0622248649597168,-0.2177983522415161,0.5155124068260193,0.8333333333333334,0.00013709998165722936,0.5476096272468567
0.8443149328231812,1.0622180700302124,-0.21790313720703125,0.5155153274536133,0.8333333333333334,0.00013733995729126036,0.5476105213165283
0.8442020416259766,1.062224268913269,-0.21802222728729248,0.5155183672904968,0.8333333333333334,0.00013773089449387044,0.5476107597351074
0.8440876007080078,1.0622401237487793,-0.21815252304077148,0.5155214667320251,0.8333333333333334,0.00013624447456095368,0.5476105213165283
0.8439739942550659,1.0622621774673462,-0.21828818321228027,0.5155242681503296,0.8333333333333334,0.0001347654906567186,0.5476096868515015
0.8438615798950195,1.0622855424880981,-0.2184239625930786,0.5155270099639893,0.8333333333333334,0.0001338555448455736,0.5476087331771851
0.843752384185791,1.0623058080673218,-0.21855342388153076,0.5155295729637146,0.8333333333333334,0.00013325591862667352,0.5476077198982239
0.8436452746391296,1.0623152256011963,-0.21866995096206665,0.5155317783355713,0.8333333333333334,0.00013234214566182345,0.5476069450378418
0.8435408473014832,1.062315821647644,-0.2187749743461609,0.5155339241027832,0.8333333333333334,0.0001320450974162668,0.5476069450378418
0.8434371948242188,1.0623061656951904,-0.21886897087097168,0.5155361890792847,0.8333333333333334,0.0001313758984906599,0.547607421875
0.8433345556259155,1.0622923374176025,-0.218957781791687,0.5155383944511414,0.8333333333333334,0.00013152039900887758,0.5476083755493164
0.8432309031486511,1.0622766017913818,-0.2190456986427307,0.5155409574508667,0.8333333333333334,0.0001313745160587132,0.5476097464561462
0.8431259989738464,1.062265157699585,-0.21913915872573853,0.5155436396598816,0.8333333333333334,0.00013167884026188403,0.5476109981536865
0.8430187702178955,1.0622591972351074,-0.21924042701721191,0.5155463814735413,0.8333333333333334,0.00013164590927772224,0.5476118922233582
0.842910647392273,1.0622632503509521,-0.2193526029586792,0.5155493021011353,0.8333333333333334,0.00013184756971895695,0.5476123094558716
0.8428014516830444,1.0622743368148804,-0.21947288513183594,0.5155521631240845,0.8333333333333334,0.0001317052956437692,0.5476123094558716
0.8426922559738159,1.0622906684875488,-0.2195984125137329,0.5155547857284546,0.8333333333333334,0.00013123403186909854,0.5476117134094238
0.842584490776062,1.0623090267181396,-0.21972453594207764,0.5155574083328247,0.8333333333333334,0.00013061045319773257,0.5476109385490417
0.8424779176712036,1.0623239278793335,-0.21984601020812988,0.5155597925186157,0.8333333333333334,0.0001300628500757739,0.5476102232933044
0.8423744440078735,1.0623352527618408,-0.21996080875396729,0.5155620574951172,0.8333333333333334,0.00012933756806887686,0.5476097464561462
0.8422716856002808,1.0623369216918945,-0.22006523609161377,0.5155641436576843,0.8333333333333334,0.0001290122454520315,0.5476094484329224
0.8421707153320312,1.0623327493667603,-0.220162034034729,0.5155662894248962,0.8333333333333334,0.00012859141861554235,0.5476096868515015
0.8420702815055847,1.0623235702514648,-0.22025328874588013,0.5155684947967529,0.8333333333333334,0.0001285695325350389,0.5476104021072388
0.8419690132141113,1.0623128414154053,-0.22034382820129395,0.5155708193778992,0.8333333333333334,0.00012819831317756325,0.5476113557815552
0.8418669700622559,1.0623035430908203,-0.22043657302856445,0.515573263168335,0.8333333333333334,0.00012866339238826185,0.547612190246582
0.841763436794281,1.0622987747192383,-0.22053533792495728,0.5155758857727051,0.8333333333333334,0.00012867077020928264,0.5476129651069641
0.841659426689148,1.0623019933700562,-0.2206425666809082,0.5155785083770752,0.8333333333333334,0.00012867155601270497,0.5476133823394775
0.8415540456771851,1.0623091459274292,-0.22075510025024414,0.5155811905860901,0.8333333333333334,0.0001284586760448292,0.5476134419441223
0.8414486646652222,1.0623221397399902,-0.22087347507476807,0.5155837535858154,0.8333333333333334,0.00012827312457375228,0.5476131439208984
0.8413438200950623,1.0623366832733154,-0.22099286317825317,0.515586256980896,0.8333333333333334,0.0001277704577660188,0.5476126670837402
0.841240406036377,1.0623506307601929,-0.22111022472381592,0.5155885815620422,0.8333333333333334,0.00012729827722068876,0.5476120710372925
0.8411380648612976,1.062358021736145,-0.2212199568748474,0.5155906677246094,0.8333333333333334,0.00012681868975050747,0.5476114749908447
0.8410384058952332,1.062362551689148,-0.2213241457939148,0.5155928134918213,0.8333333333333334,0.00012640135537367314,0.5476113557815552
0.8409387469291687,1.062360167503357,-0.22142142057418823,0.5155949592590332,0.8333333333333334,0.00012611012789420784,0.5476114749908447
0.840840220451355,1.062354564666748,-0.22151434421539307,0.5155969858169556,0.8333333333333334,0.00012591663107741624,0.5476118922233582
0.8407406806945801,1.0623464584350586,-0.22160577774047852,0.5155991911888123,0.8333333333333334,0.00012590242840815336,0.5476124286651611
0.84064120054245,1.062340497970581,-0.2216992974281311,0.5156015753746033,0.8333333333333334,0.00012592473649419844,0.5476132035255432
0.8405402898788452,1.0623369216918945,-0.22179663181304932,0.5156039595603943,0.8333333333333334,0.0001260176650248468,0.547613799571991
0.8404388427734375,1.0623383522033691,-0.22189950942993164,0.5156064033508301,0.8333333333333334,0.0001259606215171516,0.5476140975952148
0.8403365612030029,1.0623445510864258,-0.22200798988342285,0.5156089067459106,0.8333333333333334,0.00012592585699167103,0.5476142764091492
0.8402339816093445,1.0623540878295898,-0.22212010622024536,0.5156112909317017,0.8333333333333334,0.00012557140144053847,0.5476139783859253
0.840131938457489,1.0623654127120972,-0.22223347425460815,0.5156136751174927,0.8333333333333334,0.00012537134170997888,0.5476136207580566
0.8400309085845947,1.0623762607574463,-0.22234535217285156,0.5156158804893494,0.8333333333333334,0.0001249529595952481,0.5476131439208984
0.8399310111999512,1.062384009361267,-0.22245299816131592,0.5156180262565613,0.8333333333333334,0.00012451141083147377,0.5476127862930298
0.8398317694664001,1.0623873472213745,-0.22255557775497437,0.5156199932098389,0.8333333333333334,0.00012434463133104146,0.5476125478744507
0.8397339582443237,1.0623886585235596,-0.22265470027923584,0.5156221389770508,0.8333333333333334,0.00012385031732264906,0.5476126670837402
0.839636504650116,1.0623846054077148,-0.22274810075759888,0.5156241655349731,0.8333333333333334,0.00012382240674924105,0.5476129055023193
0.8395387530326843,1.0623799562454224,-0.22284120321273804,0.5156263113021851,0.8333333333333334,0.0001235921517945826,0.5476133823394775
0.8394410014152527,1.062375545501709,-0.2229345440864563,0.515628457069397,0.8333333333333334,0.00012371415505185723,0.5476139187812805
0.8393420577049255,1.0623725652694702,-0.22303050756454468,0.5156307220458984,0.8333333333333334,0.0001237916440004483,0.5476144552230835
0.8392431139945984,1.0623741149902344,-0.223131000995636,0.5156331062316895,0.8333333333333334,0.00012362864799797535,0.5476146936416626
0.8391427993774414,1.062378168106079,-0.2232353687286377,0.5156353712081909,0.8333333333333334,0.00012369737669359893,0.5476147532463074
0.839042603969574,1.0623853206634521,-0.22334271669387817,0.5156376361846924,0.8333333333333334,0.00012361349945422262,0.547614574432373
0.8389427065849304,1.062394380569458,-0.2234516739845276,0.5156399011611938,0.8333333333333334,0.00012310063175391406,0.547614336013794
0.8388432860374451,1.0624029636383057,-0.2235596776008606,0.5156420469284058,0.8333333333333334,0.00012301263632252812,0.5476139187812805
0.8387446403503418,1.0624101161956787,-0.22366547584533691,0.5156441330909729,0.8333333333333334,0.0001225198502652347,0.5476136207580566
0.8386473655700684,1.0624148845672607,-0.22376751899719238,0.5156461596488953,0.8333333333333334,0.00012224480451550335,0.5476134419441223
0.838550329208374,1.0624151229858398,-0.22386479377746582,0.5156481862068176,0.8333333333333334,0.00012197215255582705,0.5476135015487671
0.8384541869163513,1.062414526939392,-0.22396034002304077,0.51565021276474,0.8333333333333334,0.00012198232434457168,0.5476137399673462
0.8383580446243286,1.0624111890792847,-0.22405314445495605,0.5156522393226624,0.8333333333333334,0.00012172565038781613,0.5476140379905701
0.8382618427276611,1.0624083280563354,-0.22414648532867432,0.5156543254852295,0.8333333333333334,0.00012179499753983691,0.547614336013794
0.8381640315055847,1.062404990196228,-0.2242409586906433,0.5156564712524414,0.8333333333333334,0.00012167538807261735,0.5476147532463074
0.8380665183067322,1.0624068975448608,-0.22434037923812866,0.5156586170196533,0.8333333333333334,0.00012189597327960655,0.5476149916648865
0.8379683494567871,1.0624101161956787,-0.2244417667388916,0.5156607627868652,0.8333333333333334,0.0001216197561006993,0.5476150512695312
0.8378702998161316,1.0624160766601562,-0.22454577684402466,0.5156630277633667,0.8333333333333334,0.00012156841694377363,0.5476149320602417
0.8377721309661865,1.0624234676361084,-0.22465133666992188,0.5156650543212891,0.8333333333333334,0.00012139802856836468,0.5476146340370178
0.8376743793487549,1.0624306201934814,-0.22475624084472656,0.5156672596931458,0.8333333333333334,0.00012099565356038511,0.5476145148277283
0.8375773429870605,1.0624370574951172,-0.22485971450805664,0.5156692266464233,0.8333333333333334,0.0001210140690091066,0.5476142168045044
0.8374813795089722,1.0624412298202515,-0.2249598503112793,0.5156712532043457,0.8333333333333334,0.00012045905168633908,0.5476142168045044
0.8373855352401733,1.0624430179595947,-0.2250574827194214,0.5156731605529785,0.8333333333333334,0.00012050667282892391,0.5476140379905701
0.8372896909713745,1.0624417066574097,-0.22515201568603516,0.5156750679016113,0.8333333333333334,0.0001201927152578719,0.5476142168045044
0.8371948003768921,1.062441349029541,-0.22524654865264893,0.5156771540641785,0.8333333333333334,0.00012019383575534448,0.5476144552230835
0.8370992541313171,1.0624386072158813,-0.2253393530845642,0.515679121017456,0.8333333333333334,0.00012017400877084583,0.547614574432373
0.837003231048584,1.0624380111694336,-0.2254347801208496,0.5156811475753784,0.8333333333333334,0.0001200587212224491,0.5476149320602417
0.8369067907333374,1.0624383687973022,-0.22553157806396484,0.5156831741333008,0.8333333333333334,0.00012012652587145567,0.5476150512695312
0.8368103504180908,1.0624415874481201,-0.2256312370300293,0.5156853199005127,0.8333333333333334,0.00012007269106106833,0.5476151704788208
0.8367137908935547,1.062445878982544,-0.22573208808898926,0.5156874060630798,0.8333333333333334,0.00011996660032309592,0.5476151704788208
0.8366172313690186,1.062451720237732,-0.22583448886871338,0.5156894326210022,0.8333333333333334,0.00011981750139966607,0.5476150512695312
0.8365208506584167,1.06245756149292,-0.22593671083450317,0.5156914591789246,0.8333333333333334,0.00011939471733057871,0.5476149320602417
0.8364250659942627,1.0624631643295288,-0.2260380983352661,0.5156934261322021,0.8333333333333334,0.000119492739031557,0.5476146936416626
0.836329460144043,1.0624668598175049,-0.22613739967346191,0.515695333480835,0.8333333333333334,0.0001191309274872765,0.5476144552230835
0.8362350463867188,1.0624699592590332,-0.22623491287231445,0.5156972408294678,0.8333333333333334,0.0001189676986541599,0.5476143956184387
0.8361399173736572,1.062469720840454,-0.22632980346679688,0.515699028968811,0.8333333333333334,0.00011896737123606727,0.5476142764091492
0.8360459208488464,1.0624698400497437,-0.22642391920089722,0.5157009959220886,0.8333333333333334,0.0001188680762425065,0.547614574432373
0.8359513282775879,1.0624690055847168,-0.2265176773071289,0.5157029032707214,0.8333333333333334,0.00011877160432050005,0.5476146936416626
0.8358567953109741,1.0624680519104004,-0.22661125659942627,0.5157048106193542,0.8333333333333334,0.00011874811752932146,0.5476148128509521
0.8357611894607544,1.0624676942825317,-0.22670650482177734,0.5157067775726318,0.8333333333333334,0.00011857437493745238,0.5476150512695312
0.8356660604476929,1.0624706745147705,-0.22680461406707764,0.5157088041305542,0.8333333333333334,0.00011872317554662004,0.5476151704788208
0.8355708122253418,1.0624749660491943,-0.22690415382385254,0.5157108306884766,0.8333333333333334,0.00011854586773552,0.5476151704788208
0.8354756236076355,1.062479853630066,-0.22700423002243042,0.5157127380371094,0.8333333333333334,0.00011843495303764939,0.5476149320602417
0.8353803157806396,1.0624842643737793,-0.22710394859313965,0.5157147645950317,0.8333333333333334,0.00011843257379950956,0.5476148128509521
0.8352858424186707,1.0624892711639404,-0.22720342874526978,0.515716552734375,0.8333333333333334,0.10431535542011261,0.547614574432373
0.8351913690567017,1.0624933242797852,-0.2273019552230835,0.5157184600830078,0.8333333333333334,0.08085446059703827,0.5476144552230835
0.8350967168807983,1.0624947547912598,-0.22739803791046143,0.5157203078269958,0.8333333333333334,0.06342340260744095,0.5476143956184387
0.8350032567977905,1.0624966621398926,-0.22749340534210205,0.5157220959663391,0.8333333333333334,0.05469556152820587,0.547614336013794
0.7759960889816284,0.8037395477294922,-0.02774345874786377,0.6813915967941284,0.8666666666666667,0.04792442545294762,0.8750978708267212
0.7198643088340759,0.8495823740959167,-0.12971806526184082,0.6518853902816772,0.9,0.04558805748820305,0.8932997584342957
0.6629369854927063,0.9395204782485962,-0.2765834927558899,0.6599108576774597,0.9,0.052088961005210876,0.9034246206283569
0.6119539737701416,0.9047638177871704,-0.2928098440170288,0.6485894918441772,0.8666666666666667,0.04778872802853584,0.9075219035148621
0.5620545148849487,0.8871140480041504,-0.32505953311920166,0.6359530687332153,0.8666666666666667,0.048507653176784515,0.9011802673339844
0.583516001701355,0.8521377444267273,-0.2686217427253723,0.6024525165557861,0.8666666666666667,0.05497749149799347,0.8513187766075134
0.6565151214599609,0.8338168859481812,-0.17730176448822021,0.5939719080924988,0.8666666666666667,0.05533700808882713,0.830153226852417
0.7275239825248718,0.8073104619979858,-0.07978647947311401,0.590566873550415,0.8666666666666667,0.05642511695623398,0.796700656414032
0.8100265264511108,0.7720524668693542,0.03797405958175659,0.5730929374694824,0.8666666666666667,0.05833437293767929,0.7624901533126831
0.8924260139465332,0.745254635810852,0.14717137813568115,0.5428801774978638,0.8666666666666667,0.06305179744958878,0.7261790633201599
0.9429711103439331,0.71653813123703,0.22643297910690308,0.5064327716827393,0.8666666666666667,0.06055586040019989,0.6828746795654297
0.9848452806472778,0.6955755949020386,0.28926968574523926,0.4876095652580261,0.8666666666666667,0.06163137033581734,0.6496689319610596
1.0263954401016235,0.6660080552101135,0.36038738489151,0.475180447101593,0.8,0.06287781149148941,0.6177568435668945
1.0719454288482666,0.6133506298065186,0.45859479904174805,0.43256187438964844,0.8333333333333334,0.06723487377166748,0.537562370300293
1.1324479579925537,0.5541574358940125,0.5782905220985413,0.3692687749862671,0.8333333333333334,0.06505957245826721,0.44795435667037964
1.1946299076080322,0.5151868462562561,0.6794430613517761,0.29309090971946716,0.8333333333333334,0.060992252081632614,0.3422430157661438
1.269439458847046,0.5197519659996033,0.7496874928474426,0.2945531904697418,0.8333333333333334,0.06266987323760986,0.3469603955745697
1.344947338104248,0.5437307357788086,0.8012166023254395,0.35510581731796265,0.8333333333333334,0.05940474197268486,0.43703317642211914
1.4262746572494507,0.5649175047874451,0.8613571524620056,0.4001302719116211,0.8333333333333334,0.055096082389354706,0.4986010491847992
1.4925529956817627,0.5893112421035767,0.903241753578186,0.4267958998680115,0.8333333333333334,0.04799352213740349,0.5409440994262695
1.537253737449646,0.6061015129089355,0.9311522245407104,0.43506893515586853,0.8333333333333334,0.044728219509124756,0.5671495795249939
1.5665538311004639,0.6126278638839722,0.9539259672164917,0.43528231978416443,0.8333333333333334,0.042703405022621155,0.5769961476325989
1.6062233448028564,0.6216760873794556,0.9845472574234009,0.4462472200393677,0.8333333333333334,0.039683543145656586,0.5811017751693726
1.635641098022461,0.6144306659698486,1.0212104320526123,0.42866262793540955,0.8333333333333334,0.03475286811590195,0.5652138590812683
1.6361349821090698,0.5950912237167358,1.041043758392334,0.40019553899765015,0.8333333333333334,0.029583441093564034,0.5356712937355042
1.6244325637817383,0.6033732295036316,1.0210593342781067,0.40563246607780457,0.8333333333333334,0.02557467482984066,0.5390394330024719
1.620772123336792,0.6315317153930664,0.9892404079437256,0.41978955268859863,0.8333333333333334,0.02323721908032894,0.5536848902702332
1.6145007610321045,0.6700794100761414,0.9444213509559631,0.43579530715942383,0.8333333333333334,0.02323872223496437,0.5715444087982178
1.594694972038269,0.7149295806884766,0.8797653913497925,0.4518446624279022,0.8333333333333334,0.019238995388150215,0.5890909433364868
1.556139349937439,0.757006049156189,0.79913330078125,0.45767730474472046,0.8333333333333334,0.015625130385160446,0.5962011218070984
1.4972723722457886,0.7825754880905151,0.7146968841552734,0.4499337673187256,0.8333333333333334,0.013479003682732582,0.5878399610519409
1.4705836772918701,0.7853342890739441,0.685249388217926,0.4384145140647888,0.8333333333333334,0.01248205453157425,0.5727202892303467
1.4327504634857178,0.7807514667510986,0.6519989967346191,0.43330687284469604,0.8333333333333334,0.010551169514656067,0.5649945735931396
1.3881464004516602,0.7788465023040771,0.609299898147583,0.44045767188072205,0.8333333333333334,0.009914278984069824,0.5710645914077759
1.3625301122665405,0.7712909579277039,0.5912391543388367,0.44045934081077576,0.8333333333333334,0.009745520539581776,0.5686753988265991
1.340074062347412,0.7732585668563843,0.5668154954910278,0.4396592974662781,0.8333333333333334,0.00935994554311037,0.5665706396102905
1.3246574401855469,0.7723802328109741,0.5522772073745728,0.44041070342063904,0.8666666666666667,0.008775602094829082,0.5665608048439026
1.3221609592437744,0.7770048975944519,0.5451560616493225,0.4449350833892822,0.8666666666666667,0.008551756851375103,0.5716831684112549
1.32982337474823,0.7876067161560059,0.5422166585922241,0.45297718048095703,0.8666666666666667,0.00922031607478857,0.5815043449401855
1.3370537757873535,0.7967698574066162,0.5402839183807373,0.4600091874599457,0.8666666666666667,0.01001011859625578,0.5901186466217041
1.3343594074249268,0.7995514869689941,0.5348079204559326,0.46211013197898865,0.8666666666666667,0.011370135471224785,0.5935360193252563
1.3211262226104736,0.7964624762535095,0.5246637463569641,0.46099555492401123,0.8666666666666667,0.01399171818047762,0.5929445028305054
1.3039286136627197,0.7922672629356384,0.5116613507270813,0.4618932902812958,0.8666666666666667,0.01559973694384098,0.5926259756088257
1.28786039352417,0.7867052555084229,0.5011551380157471,0.46476465463638306,0.8666666666666667,0.015258975327014923,0.5928797721862793
1.2780821323394775,0.7808116674423218,0.49727046489715576,0.4679598808288574,0.8666666666666667,0.014663428999483585,0.5930847525596619
1.2755135297775269,0.7743126749992371,0.5012008547782898,0.4698106646537781,0.8666666666666667,0.014098531566560268,0.5924814939498901
1.2773220539093018,0.7657842636108398,0.5115377902984619,0.46917110681533813,0.8666666666666667,0.013488782569766045,0.5900844931602478
1.2827441692352295,0.7559334635734558,0.5268107056617737,0.4659004807472229,0.8666666666666667,0.012976447120308876,0.5854427814483643
1.2906510829925537,0.7439048290252686,0.5467462539672852,0.4603573679924011,0.8666666666666667,0.012602459639310837,0.5787631869316101
1.2981510162353516,0.7298393249511719,0.5683116912841797,0.4535282850265503,0.8666666666666667,0.012295916676521301,0.5704566240310669
1.3024835586547852,0.714168906211853,0.5883146524429321,0.4464220404624939,0.8666666666666667,0.012230303138494492,0.5613759756088257
1.301987886428833,0.7016894221305847,0.6002984642982483,0.4397364556789398,0.8666666666666667,0.011909602209925652,0.5524967312812805
1.2968016862869263,0.6927129030227661,0.6040887832641602,0.43404853343963623,0.8666666666666667,0.011704660952091217,0.5447198152542114
1.288726806640625,0.6829451322555542,0.6057816743850708,0.4298344552516937,0.8666666666666667,0.010649512521922588,0.5386466979980469
1.2801036834716797,0.6733679175376892,0.6067357659339905,0.4273950457572937,0.8666666666666667,0.01040244847536087,0.5346212983131409
1.2723584175109863,0.6642248630523682,0.6081335544586182,0.4265401363372803,0.8666666666666667,0.010288670659065247,0.532410740852356
1.2682174444198608,0.6569601893424988,0.6112572550773621,0.4272310733795166,0.8666666666666667,0.010028337128460407,0.5321347713470459
1.267907977104187,0.6514926552772522,0.6164153218269348,0.4289681315422058,0.8666666666666667,0.009786426089704037,0.5332831144332886
1.2706223726272583,0.6473761200904846,0.6232462525367737,0.4316279888153076,0.8666666666666667,0.00954640656709671,0.5359911322593689
1.2754623889923096,0.6560628414154053,0.6193995475769043,0.4349135756492615,0.8666666666666667,0.009565928019583225,0.539549708366394
1.2804845571517944,0.6650435924530029,0.6154409646987915,0.43860745429992676,0.8666666666666667,0.008842122741043568,0.5435392260551453
1.2846497297286987,0.6732712984085083,0.6113784313201904,0.4424997568130493,0.8666666666666667,0.008655628189444542,0.5475894808769226
1.28682541847229,0.6799444556236267,0.6068809628486633,0.4463260769844055,0.8666666666666667,0.008599230088293552,0.551283597946167
1.2873589992523193,0.6848524808883667,0.6025065183639526,0.4500337541103363,0.8666666666666667,0.008656325750052929,0.5544623136520386
1.2852683067321777,0.687788724899292,0.5974795818328857,0.4537357985973358,0.8666666666666667,0.008482498116791248,0.5572221279144287
1.2829806804656982,0.6897100210189819,0.5932706594467163,0.45736193656921387,0.8666666666666667,0.00844964012503624,0.5597281455993652
1.2801798582077026,0.6909676790237427,0.58921217918396,0.4607643783092499,0.8666666666666667,0.008159098215401173,0.5615673661231995
1.2782584428787231,0.6919037699699402,0.586354672908783,0.4637814164161682,0.8666666666666667,0.008159252814948559,0.5628396272659302
1.2761859893798828,0.6924837827682495,0.5837022066116333,0.4664519727230072,0.8666666666666667,0.007915263064205647,0.5636770725250244
1.2757972478866577,0.6934630870819092,0.5823341608047485,0.468591570854187,0.8666666666666667,0.008122703060507774,0.5639756917953491
1.2745838165283203,0.6940948367118835,0.5804889798164368,0.47026294469833374,0.8666666666666667,0.0080904895439744,0.5638520121574402
1.2755374908447266,0.6954042911529541,0.5801331996917725,0.4713570475578308,0.8666666666666667,0.008381851948797703,0.5632175207138062
1.2740024328231812,0.6956514716148376,0.5783509612083435,0.47203966975212097,0.8666666666666667,0.009357498958706856,0.5622643828392029
1.2759079933166504,0.6969504356384277,0.5789575576782227,0.47228965163230896,0.8666666666666667,0.011247561313211918,0.5609421730041504
1.272521734237671,0.6958353519439697,0.5766863822937012,0.47232338786125183,0.8666666666666667,0.01438895147293806,0.5595251321792603
1.276193380355835,0.6971027255058289,0.5790906548500061,0.4721315801143646,0.8666666666666667,0.019742222502827644,0.5579439401626587
1.2692030668258667,0.6936089396476746,0.5755941271781921,0.47191399335861206,0.8666666666666667,0.024091145023703575,0.5566035509109497
1.2772607803344727,0.6959561109542847,0.581304669380188,0.4714708924293518,0.8666666666666667,0.028455037623643875,0.5550453066825867
1.262518286705017,0.6884435415267944,0.5740747451782227,0.4710873067378998,0.8666666666666667,0.03128461912274361,0.5538191795349121
1.2836272716522217,0.6947643160820007,0.588862955570221,0.4709378182888031,0.8666666666666667,0.03220444917678833,0.5525099039077759
1.2578892707824707,0.6797494292259216,0.5781398415565491,0.4705975651741028,0.8666666666666667,0.032441116869449615,0.55164635181427
1.2992113828659058,0.6936345100402832,0.6055768728256226,0.47059735655784607,0.8666666666666667,0.028906650841236115,0.5504249930381775
1.258435845375061,0.6719498634338379,0.5864859819412231,0.47033095359802246,0.8666666666666667,0.028295068070292473,0.5499979257583618
1.3146741390228271,0.6899919509887695,0.6246821880340576,0.4727533757686615,0.8666666666666667,0.021227307617664337,0.5502598285675049
1.2587473392486572,0.668346107006073,0.5904012322425842,0.46660202741622925,0.8666666666666667,0.022526714950799942,0.5466887950897217
1.3241910934448242,0.6949190497398376,0.6292720437049866,0.47495144605636597,0.8666666666666667,0.018400181084871292,0.550527036190033
1.267357349395752,0.6744246482849121,0.5929327011108398,0.4640273451805115,0.8666666666666667,0.02083270624279976,0.5445107221603394
1.3287595510482788,0.697924792766571,0.6308347582817078,0.47613200545310974,0.8666666666666667,0.012836330570280552,0.5509045124053955
1.2856147289276123,0.6815589666366577,0.6040557622909546,0.4661540687084198,0.8666666666666667,0.017358670011162758,0.5459141731262207
1.3313119411468506,0.6970659494400024,0.6342459917068481,0.4756191670894623,0.8666666666666667,0.010010176338255405,0.5512442588806152
1.2982072830200195,0.6823108196258545,0.615896463394165,0.4692024886608124,0.8666666666666667,0.015455535613000393,0.5484161972999573
1.3366549015045166,0.6925586462020874,0.6440962553024292,0.4781253933906555,0.8666666666666667,0.010941757820546627,0.5534480810165405
1.3168926239013672,0.6802494525909424,0.6366431713104248,0.47484254837036133,0.8666666666666667,0.014698481187224388,0.5524086952209473
1.3420151472091675,0.6835036277770996,0.6585115194320679,0.4795769155025482,0.8666666666666667,0.01298291701823473,0.5551177263259888
1.3351399898529053,0.6749553084373474,0.6601846814155579,0.47834599018096924,0.8666666666666667,0.01486662495881319,0.5549330711364746
1.3527692556381226,0.6754013895988464,0.6773678660392761,0.4801425337791443,0.8666666666666667,0.014389486983418465,0.5560126304626465
1.3561618328094482,0.6711894869804382,0.68497234582901,0.47922974824905396,0.8666666666666667,0.015220371074974537,0.5556613802909851
1.3706238269805908,0.6714267730712891,0.6991970539093018,0.4788448214530945,0.8666666666666667,0.014832706190645695,0.5554112792015076
1.3800761699676514,0.6703752279281616,0.7097009420394897,0.4776132106781006,0.8666666666666667,0.013573226518929005,0.5547319650650024
1.3930866718292236,0.6707649230957031,0.7223217487335205,0.4764242172241211,0.8666666666666667,0.015431799925863743,0.5540456771850586
1.4038679599761963,0.6704766154289246,0.7333913445472717,0.47527217864990234,0.8666666666666667,0.014478275552392006,0.5534913539886475
1.4143083095550537,0.6698540449142456,0.7444542646408081,0.4743928611278534,0.8666666666666667,0.018543187528848648,0.5532013177871704
1.4218268394470215,0.6682426929473877,0.7535841464996338,0.4744691848754883,0.8666666666666667,0.02045571245253086,0.5537583231925964
1.424156904220581,0.6656075716018677,0.7585493326187134,0.47774538397789,0.8333333333333334,0.020577307790517807,0.5568191409111023
1.4293127059936523,0.6640253663063049,0.7652873396873474,0.4817466735839844,0.8333333333333334,0.025169480592012405,0.560283899307251
1.432218313217163,0.6619642972946167,0.7702540159225464,0.4858092665672302,0.8333333333333334,0.029394106939435005,0.5636263489723206
1.435625433921814,0.659522533416748,0.7761029005050659,0.489876925945282,0.8333333333333334,0.032102376222610474,0.566638171672821
1.437911868095398,0.6559509038925171,0.7819609642028809,0.49163007736206055,0.8333333333333334,0.04256478697061539,0.5680809020996094
1.4367377758026123,0.6507148742675781,0.7860229015350342,0.4902897775173187,0.8333333333333334,0.04213584214448929,0.567584753036499
1.43244206905365,0.6436890959739685,0.7887529730796814,0.4857567548751831,0.8333333333333334,0.04105895385146141,0.565122127532959
1.4292893409729004,0.6355319023132324,0.793757438659668,0.47750401496887207,0.8666666666666667,0.04015021771192551,0.5601048469543457
1.4253897666931152,0.6258552074432373,0.7995345592498779,0.46496719121932983,0.8666666666666667,0.039014093577861786,0.5514999628067017
1.4203156232833862,0.6126824021339417,0.8076332211494446,0.44767114520072937,0.8666666666666667,0.03785135596990585,0.5382580757141113
1.413784384727478,0.599542498588562,0.814241886138916,0.4270992875099182,0.8666666666666667,0.03826698288321495,0.5203844308853149
1.4067462682724,0.5890265703201294,0.8177196979522705,0.4068279266357422,0.8333333333333334,0.040583010762929916,0.500190258026123
1.4006513357162476,0.5827877521514893,0.8178635835647583,0.3899102210998535,0.8333333333333334,0.04269963502883911,0.48106080293655396
1.397255778312683,0.580657958984375,0.8165978193283081,0.3781973123550415,0.8333333333333334,0.04306481033563614,0.46638965606689453
1.3978875875473022,0.5815656185150146,0.8163219690322876,0.3716925382614136,0.8333333333333334,0.045021913945674896,0.45737728476524353
1.4022730588912964,0.5859991908073425,0.8162738680839539,0.36996254324913025,0.8333333333333334,0.04103657603263855,0.4545743465423584
1.4108213186264038,0.5933250784873962,0.8174962401390076,0.37165436148643494,0.8333333333333334,0.023257585242390633,0.45672354102134705
1.4236552715301514,0.601306140422821,0.8223491311073303,0.3752554655075073,0.8333333333333334,0.009152811020612717,0.4615177810192108
1.4383338689804077,0.6086704730987549,0.8296633958816528,0.38116538524627686,0.8333333333333334,0.012110179290175438,0.46951061487197876
1.4525213241577148,0.6111798882484436,0.8413414359092712,0.38838309049606323,0.8333333333333334,0.008063998073339462,0.4796326160430908
1.4620254039764404,0.6085264682769775,0.8534989356994629,0.3895713686943054,0.8333333333333334,0.003477528691291809,0.4867190718650818
1.4472792148590088,0.5963214039802551,0.8509578108787537,0.3812951445579529,0.8333333333333334,0.002999067772179842,0.48366662859916687
1.4124419689178467,0.5778796672821045,0.8345623016357422,0.3706735074520111,0.8333333333333334,0.004707129672169685,0.474707692861557
1.3772876262664795,0.5666934251785278,0.8105942010879517,0.3659701347351074,0.8333333333333334,0.005801307503134012,0.46998128294944763
1.3671183586120605,0.5646414756774902,0.8024768829345703,0.3703548312187195,0.8333333333333334,0.005695777013897896,0.4736645221710205
1.3922338485717773,0.5780364274978638,0.8141974210739136,0.38214612007141113,0.8333333333333334,0.003650892060250044,0.4841303825378418
1.4519460201263428,0.6144649386405945,0.8374810814857483,0.3964497447013855,0.8333333333333334,0.002589150331914425,0.497455358505249
1.5236718654632568,0.6593664884567261,0.8643053770065308,0.40969181060791016,0.8333333333333334,0.0018384852446615696,0.5112404823303223
1.5611886978149414,0.6833329200744629,0.8778557777404785,0.42005640268325806,0.8333333333333334,0.0024797888472676277,0.5233854651451111
1.5634431838989258,0.6912275552749634,0.8722156286239624,0.42764371633529663,0.8333333333333334,0.002415752736851573,0.5328060388565063
1.5451381206512451,0.6925842761993408,0.8525538444519043,0.4315740466117859,0.8333333333333334,0.0029215288814157248,0.5373138189315796
1.5156610012054443,0.6862392425537109,0.8294217586517334,0.43076759576797485,0.8333333333333334,0.0034116513561457396,0.5365192294120789
1.4790332317352295,0.6702508330345154,0.8087823987007141,0.4242250919342041,0.8333333333333334,0.002956333104521036,0.5303069353103638
1.443580150604248,0.6466075778007507,0.7969725728034973,0.41246771812438965,0.8333333333333334,0.002108026063069701,0.519220769405365
1.4179357290267944,0.625093936920166,0.7928417921066284,0.4024970233440399,0.8333333333333334,0.0021985776256769896,0.5092051029205322
1.4070336818695068,0.6127735376358032,0.7942601442337036,0.39900290966033936,0.8333333333333334,0.0031232538167387247,0.5045899748802185
1.4134411811828613,0.6121942400932312,0.8012469410896301,0.4013863503932953,0.8333333333333334,0.002705159829929471,0.5055168867111206
1.4347124099731445,0.6224517822265625,0.812260627746582,0.40679341554641724,0.8333333333333334,0.0018367564771324396,0.5097769498825073
1.4640312194824219,0.6394132375717163,0.8246179819107056,0.41265472769737244,0.8333333333333334,0.0006618594052270055,0.5151554942131042
1.491098403930664,0.6558812260627747,0.8352171778678894,0.4169650971889496,0.8333333333333334,0.0007183082052506506,0.5198391675949097
1.5063607692718506,0.6661624312400818,0.8401983380317688,0.4192656874656677,0.8333333333333334,0.0012875412357971072,0.5232666730880737
1.5063540935516357,0.6689451932907104,0.8374089002609253,0.4196675419807434,0.8333333333333334,0.0014516940573230386,0.5249758958816528
1.494743824005127,0.6656296253204346,0.8291141986846924,0.4185318946838379,0.8333333333333334,0.0016937997424975038,0.5248075723648071
1.477944254875183,0.6578409075737,0.8201033473014832,0.41581639647483826,0.8333333333333334,0.0010553263127803802,0.5223723649978638
1.4619001150131226,0.6488710641860962,0.8130290508270264,0.4129866361618042,0.8333333333333334,0.0005427172873169184,0.5190719366073608
1.4512748718261719,0.6422263979911804,0.8090484738349915,0.4116436243057251,0.8333333333333334,0.0011016217758879066,0.5168024897575378
1.4480016231536865,0.6397782564163208,0.8082233667373657,0.4121623933315277,0.8333333333333334,0.0011915324721485376,0.5163640975952148
1.4506562948226929,0.6413707733154297,0.8092855215072632,0.41386550664901733,0.8333333333333334,0.0006074596312828362,0.5173016786575317
1.457381010055542,0.6453467011451721,0.8120343089103699,0.41562971472740173,0.8333333333333334,0.0004308471689000726,0.5186957120895386
1.4650170803070068,0.6496643424034119,0.815352737903595,0.41676872968673706,0.8333333333333334,0.0004852557904087007,0.5199570655822754
1.470580816268921,0.6525886058807373,0.8179922103881836,0.41696053743362427,0.8333333333333334,0.0005820938386023045,0.5206877589225769
1.4722808599472046,0.6534383296966553,0.8188425302505493,0.4163827896118164,0.8333333333333334,0.0005545914173126221,0.5208314657211304
1.470166563987732,0.6525375843048096,0.8176289796829224,0.4154825210571289,0.8333333333333334,0.0004296624392736703,0.5204979181289673
1.4665181636810303,0.6507134437561035,0.8158047199249268,0.41464942693710327,0.8333333333333334,0.0003635438915807754,0.5198991894721985
1.4632148742675781,0.6491648554801941,0.814050018787384,0.4144103229045868,0.8333333333333334,0.0003728504525497556,0.5195452570915222
1.4615024328231812,0.6486924290657043,0.8128100037574768,0.4149126410484314,0.8333333333333334,0.0004712809750344604,0.5197014808654785
1.4616059064865112,0.6494322419166565,0.8121736645698547,0.4159359931945801,0.8333333333333334,0.0004550502053461969,0.5203267335891724
1.4628404378890991,0.6509101390838623,0.8119302988052368,0.4170672297477722,0.8333333333333334,0.0004920228966511786,0.5211625695228577
1.464034080505371,0.6523879170417786,0.8116461634635925,0.4179341197013855,0.8333333333333334,0.0005505573935806751,0.5219048857688904
1.464463233947754,0.6531422734260559,0.811320960521698,0.4182281494140625,0.8333333333333334,0.0005802830564789474,0.522262454032898
1.4636152982711792,0.6528708934783936,0.8107444047927856,0.4179348349571228,0.8333333333333334,0.0005411055753938854,0.5221621990203857
1.4615793228149414,0.6517313122749329,0.8098480105400085,0.41726061701774597,0.8333333333333334,0.00044207292376086116,0.5216977000236511
1.4591811895370483,0.6502048969268799,0.8089762926101685,0.4165050983428955,0.8333333333333334,0.00033756368793547153,0.5210763216018677
1.4572973251342773,0.6489395499229431,0.8083577752113342,0.41600891947746277,0.8333333333333334,0.0002918805694207549,0.5205945372581482
1.4565627574920654,0.648447573184967,0.8081151843070984,0.4159754514694214,0.8333333333333334,0.00029886653646826744,0.5204698443412781
1.4571198225021362,0.6489058136940002,0.808214008808136,0.4164017140865326,0.8333333333333334,0.00031052573467604816,0.5207552313804626
1.4585895538330078,0.650109052658081,0.8084805011749268,0.41711246967315674,0.8333333333333334,0.00032503626425750554,0.5213415026664734
1.4602649211883545,0.6515880227088928,0.8086768984794617,0.41785842180252075,0.8333333333333334,0.0003608214028645307,0.5220268964767456
1.4614137411117554,0.6528214812278748,0.8085922598838806,0.4184204936027527,0.8333333333333334,0.0004051664436701685,0.5226069688796997
1.4615657329559326,0.6534363031387329,0.8081294298171997,0.41867631673812866,0.8333333333333334,0.0004268379125278443,0.5229408144950867
1.4606513977050781,0.6533194184303284,0.8073319792747498,0.41862401366233826,0.8333333333333334,0.0004093953757546842,0.5229875445365906
1.4589813947677612,0.6526198387145996,0.8063615560531616,0.4183652997016907,0.8333333333333334,0.00036079829442314804,0.52280592918396
1.4570872783660889,0.65166175365448,0.8054255247116089,0.41805756092071533,0.8333333333333334,0.00030564519693143666,0.5225235819816589
1.4555147886276245,0.65081387758255,0.8047009110450745,0.4178507924079895,0.8333333333333334,0.00026776385493576527,0.5222844481468201
1.4546321630477905,0.6503555178642273,0.8042766451835632,0.4178336262702942,0.8333333333333334,0.0002521828282624483,0.5221943259239197
1.4545269012451172,0.6503915190696716,0.8041353821754456,0.4180091619491577,0.8333333333333334,0.0002506733580958098,0.522287130355835
1.4550145864486694,0.6508399248123169,0.8041746616363525,0.41830945014953613,0.8333333333333334,0.00025501978234387934,0.522524893283844
1.4557418823242188,0.6514911651611328,0.8042507171630859,0.41863512992858887,0.8333333333333334,0.00026467672432772815,0.5228268504142761
1.4563350677490234,0.6521019339561462,0.8042331337928772,0.41889676451683044,0.8333333333333334,0.0002742958895396441,0.5231050252914429
1.4565343856811523,0.6524884700775146,0.8040459156036377,0.4190458655357361,0.8333333333333334,0.00027602893533185124,0.5232979655265808
1.4562625885009766,0.6525816917419434,0.8036808967590332,0.4190846383571625,0.8333333333333334,0.0002658326120581478,0.5233869552612305
1.4556198120117188,0.6524254083633423,0.8031944036483765,0.4190538823604584,0.8333333333333334,0.00024707044940441847,0.5233926773071289
1.4548137187957764,0.6521396040916443,0.8026741147041321,0.41901129484176636,0.8333333333333334,0.00022702637943439186,0.5233607292175293
1.4540666341781616,0.651864230632782,0.8022024035453796,0.4190071225166321,0.8333333333333334,0.00021237295004539192,0.5233405828475952
1.4535367488861084,0.6517049074172974,0.801831841468811,0.4190654754638672,0.8333333333333334,0.00020472721371334046,0.5233651399612427
1.4532744884490967,0.6517028212547302,0.8015716671943665,0.41918158531188965,0.8333333333333334,0.0002015950158238411,0.5234436988830566
1.4532259702682495,0.6518315076828003,0.8013944625854492,0.41932758688926697,0.8333333333333334,0.00020075133943464607,0.5235611200332642
1.4532760381698608,0.652021586894989,0.8012544512748718,0.41946834325790405,0.8333333333333334,0.00019996683113276958,0.5236896276473999
1.453300952911377,0.6521957516670227,0.8011052012443542,0.4195772111415863,0.8333333333333334,0.00019628765585366637,0.5238027572631836
1.4532188177108765,0.6523005962371826,0.8009182214736938,0.41964444518089294,0.8333333333333334,0.00018889529746957123,0.5238850116729736
1.4530079364776611,0.652320146560669,0.8006877899169922,0.4196776747703552,0.8333333333333334,0.00017875386402010918,0.5239351987838745
1.4527047872543335,0.6522765755653381,0.8004282116889954,0.41969674825668335,0.8333333333333334,0.00016729754861444235,0.5239654779434204
1.4523775577545166,0.6522136926651001,0.8001638650894165,0.41972407698631287,0.8333333333333334,0.00015782691480126232,0.5239939093589783
1.452091932296753,0.652174711227417,0.7999172210693359,0.4197743833065033,0.8333333333333334,0.0001515527837909758,0.5240359306335449
1.4518846273422241,0.6521850824356079,0.7996995449066162,0.41985148191452026,0.8333333333333334,0.00014816634939052165,0.5240988731384277
1.451753854751587,0.652243971824646,0.7995098829269409,0.41994592547416687,0.8333333333333334,0.00014634753460995853,0.5241789221763611
1.451669454574585,0.6523313522338867,0.7993381023406982,0.42004379630088806,0.8333333333333334,0.00014572836516890675,0.5242664217948914
1.451586127281189,0.6524161100387573,0.7991700172424316,0.4201298654079437,0.8333333333333334,0.00014359499618876725,0.5243481993675232
1.4514660835266113,0.652472198009491,0.7989938855171204,0.4201955199241638,0.8333333333333334,0.00013942131772637367,0.5244150161743164
1.4512948989868164,0.6524882316589355,0.7988066673278809,0.42024046182632446,0.8333333333333334,0.00013330545334611088,0.5244641304016113
1.4510822296142578,0.6524690389633179,0.7986131906509399,0.4202709197998047,0.8333333333333334,0.00012594307190738618,0.5244982242584229
1.4508551359176636,0.6524335145950317,0.7984216213226318,0.420298308134079,0.8333333333333334,0.00011858087236760184,0.5245262384414673
1.4506462812423706,0.6524039506912231,0.7982423305511475,0.4203324317932129,0.8333333333333334,0.00011207519855815917,0.5245569944381714
1.4504785537719727,0.6523981094360352,0.7980804443359375,0.420379102230072,0.8333333333333334,0.00010754833783721551,0.52459716796875
1.45035982131958,0.6524226069450378,0.7979372143745422,0.4204379916191101,0.8333333333333334,0.0001043586089508608,0.5246483087539673
1.4502778053283691,0.6524710655212402,0.7978067398071289,0.42050406336784363,0.8333333333333334,0.00010227604070678353,0.5247076153755188
1.450212001800537,0.6525300741195679,0.7976819276809692,0.4205702245235443,0.8333333333333334,0.00010027096141129732,0.5247693061828613
1.4501380920410156,0.6525831818580627,0.7975549101829529,0.42062970995903015,0.8333333333333334,9.809461334953085e-05,0.5248271822929382
1.4500406980514526,0.6526188850402832,0.7974218130111694,0.4206791818141937,0.8333333333333334,9.498192957835272e-05,0.5248770713806152
1.4499143362045288,0.6526327133178711,0.7972816228866577,0.42071908712387085,0.8333333333333334,9.084208431886509e-05,0.5249179601669312
1.4497684240341187,0.6526288986206055,0.7971395254135132,0.4207523763179779,0.8333333333333334,8.694786811247468e-05,0.5249514579772949
1.4496172666549683,0.6526172161102295,0.7970000505447388,0.4207841753959656,0.8333333333333334,8.220654854085296e-05,0.5249819755554199
1.449476718902588,0.6526082754135132,0.7968684434890747,0.42081841826438904,0.8333333333333334,7.902317884145305e-05,0.5250131487846375
1.4493577480316162,0.6526091694831848,0.7967485785484314,0.4208570420742035,0.8333333333333334,7.573170296382159e-05,0.5250474810600281
1.4492623805999756,0.6526232957839966,0.796639084815979,0.42089980840682983,0.8333333333333334,7.331174128921703e-05,0.5250855684280396
1.4491865634918213,0.6526482105255127,0.7965383529663086,0.4209448993206024,0.8333333333333334,7.109621947165579e-05,0.5251268148422241
1.449120044708252,0.6526777744293213,0.7964422702789307,0.42098915576934814,0.8333333333333334,6.897238927194849e-05,0.5251683592796326
1.4490528106689453,0.6527057886123657,0.7963470220565796,0.4210302531719208,0.8333333333333334,6.667027628282085e-05,0.5252079367637634
1.448978304862976,0.6527280211448669,0.7962502837181091,0.42106789350509644,0.8333333333333334,6.438890704885125e-05,0.525244951248169
1.4488935470581055,0.6527416110038757,0.7961519360542297,0.4211012125015259,0.8333333333333334,6.158759060781449e-05,0.525277853012085
1.4488019943237305,0.652748703956604,0.7960532903671265,0.42113232612609863,0.8333333333333334,5.8928733778884634e-05,0.5253079533576965
1.4487090110778809,0.6527525186538696,0.7959564924240112,0.42116260528564453,0.8333333333333334,5.67492788832169e-05,0.5253366827964783
1.4486207962036133,0.6527575850486755,0.7958632111549377,0.42119383811950684,0.8333333333333334,5.455651262309402e-05,0.5253655910491943
1.448540449142456,0.6527656316757202,0.7957748174667358,0.4212258756160736,0.8333333333333334,5.256297663436271e-05,0.5253947973251343
1.4484690427780151,0.6527775526046753,0.7956914901733398,0.4212586283683777,0.8333333333333334,5.08529701619409e-05,0.525424599647522
1.4484050273895264,0.6527926921844482,0.7956123352050781,0.4212915301322937,0.8333333333333334,4.9339014367433265e-05,0.525455117225647
1.448344111442566,0.6528079509735107,0.7955361604690552,0.42132294178009033,0.8333333333333334,4.764900586451404e-05,0.5254843235015869
1.4482834339141846,0.6528218388557434,0.7954615950584412,0.42135271430015564,0.8333333333333334,4.592605182551779e-05,0.5255125761032104
1.4482210874557495,0.652833104133606,0.7953879833221436,0.4213803708553314,0.8333333333333334,4.455891757970676e-05,0.5255388021469116
1.4481563568115234,0.6528410911560059,0.7953152656555176,0.4214061200618744,0.8333333333333334,4.265300231054425e-05,0.5255632400512695
1.4480915069580078,0.6528472900390625,0.7952442169189453,0.4214308261871338,0.8333333333333334,4.086690751137212e-05,0.5255865454673767
1.448028564453125,0.6528530120849609,0.7951755523681641,0.42145514488220215,0.8333333333333334,3.944312265957706e-05,0.5256091952323914
1.4479684829711914,0.6528595685958862,0.7951089143753052,0.42147955298423767,0.8333333333333334,3.7873931432841346e-05,0.5256317853927612
1.4479135274887085,0.6528677344322205,0.795045793056488,0.42150449752807617,0.8333333333333334,3.6623230698751286e-05,0.5256547331809998
1.4478623867034912,0.6528774499893188,0.7949849367141724,0.42152947187423706,0.8333333333333334,3.533054768922739e-05,0.5256778597831726
1.4478152990341187,0.6528879404067993,0.7949273586273193,0.42155373096466064,0.8333333333333334,3.4074571885867044e-05,0.5257004499435425
1.4477695226669312,0.6528984308242798,0.7948710918426514,0.4215771555900574,0.8333333333333334,3.2945306884357706e-05,0.5257224440574646
1.447723627090454,0.6529074907302856,0.7948161363601685,0.42159944772720337,0.8333333333333334,3.169044430251233e-05,0.5257434844970703
1.4476778507232666,0.652915358543396,0.7947624921798706,0.42162060737609863,0.8333333333333334,3.039370130863972e-05,0.5257635116577148
1.4476311206817627,0.6529216170310974,0.7947095036506653,0.4216407239437103,0.8333333333333334,2.9240072763059288e-05,0.5257824659347534
1.4475854635238647,0.6529273986816406,0.7946580648422241,0.4216606318950653,0.8333333333333334,2.8111599021940492e-05,0.5258011817932129
1.4475414752960205,0.6529330015182495,0.794608473777771,0.42167985439300537,0.8333333333333334,2.7062962544732727e-05,0.5258191227912903
1.447500228881836,0.6529393196105957,0.7945609092712402,0.4216993749141693,0.8333333333333334,2.609482362458948e-05,0.525837242603302
1.447461485862732,0.6529461741447449,0.7945153117179871,0.4217183589935303,0.8333333333333334,2.514634616090916e-05,0.5258550047874451
1.4474252462387085,0.6529536843299866,0.7944715619087219,0.4217371344566345,0.8333333333333334,2.428041807434056e-05,0.5258724093437195
1.4473910331726074,0.6529613733291626,0.7944296598434448,0.42175549268722534,0.8333333333333334,2.3443781174137257e-05,0.5258895754814148
1.4473578929901123,0.6529687643051147,0.7943891286849976,0.4217730462551117,0.8333333333333334,2.25494040932972e-05,0.5259060859680176
1.4473247528076172,0.6529755592346191,0.794349193572998,0.42179009318351746,0.8333333333333334,2.1772350009996444e-05,0.5259221792221069
1.4472917318344116,0.6529815196990967,0.7943102121353149,0.42180630564689636,0.8333333333333334,2.0931976905558258e-05,0.5259374976158142
1.4472593069076538,0.6529868841171265,0.7942724227905273,0.4218220114707947,0.8333333333333334,2.0107358068344183e-05,0.5259522795677185
1.4472278356552124,0.6529921293258667,0.7942357063293457,0.4218374192714691,0.8333333333333334,1.946381598827429e-05,0.5259667634963989
1.447197675704956,0.6529972553253174,0.7942004203796387,0.4218525290489197,0.8333333333333334,1.8819988326868042e-05,0.5259809494018555
1.4471688270568848,0.6530027389526367,0.794166088104248,0.42186737060546875,0.8333333333333334,1.8026141333393753e-05,0.5259948372840881
1.447141408920288,0.653007984161377,0.7941334247589111,0.4218817353248596,0.8333333333333334,1.7350928828818724e-05,0.5260082483291626
1.447115421295166,0.6530134677886963,0.7941019535064697,0.421895831823349,0.8333333333333334,1.6779305951786228e-05,0.5260213613510132
1.4470900297164917,0.6530189514160156,0.7940710783004761,0.42190974950790405,0.8333333333333334,1.6067362594185397e-05,0.5260343551635742
1.4470653533935547,0.6530241370201111,0.7940412163734436,0.42192313075065613,0.8333333333333334,1.559205884404946e-05,0.5260469317436218
1.4470418691635132,0.653029203414917,0.7940126657485962,0.4219359755516052,0.8333333333333334,1.4965173249947838e-05,0.5260589122772217
1.4470189809799194,0.6530342102050781,0.7939847707748413,0.42194864153862,0.8333333333333334,1.4479509445664007e-05,0.5260709524154663
1.4469964504241943,0.653038501739502,0.7939579486846924,0.42196059226989746,0.8333333333333334,1.3952596418675967e-05,0.5260820984840393
1.446974277496338,0.6530429720878601,0.7939313054084778,0.42197248339653015,0.8333333333333334,1.3477643733494915e-05,0.5260933637619019
1.446953535079956,0.6530472040176392,0.7939063310623169,0.4219838082790375,0.8333333333333334,1.2992543815926183e-05,0.5261038541793823
1.4469335079193115,0.653051495552063,0.7938820123672485,0.42199498414993286,0.8333333333333334,1.2562696610984858e-05,0.5261144042015076
1.446913719177246,0.6530555486679077,0.7938581705093384,0.422005832195282,0.8333333333333334,1.205786429636646e-05,0.5261246562004089
1.4468953609466553,0.6530598402023315,0.7938355207443237,0.4220165014266968,0.8333333333333334,1.1706016266543884e-05,0.5261346697807312
1.4468777179718018,0.6530641317367554,0.7938135862350464,0.42202699184417725,0.8333333333333334,1.1308423381706234e-05,0.5261445045471191
1.4468605518341064,0.6530680656433105,0.7937924861907959,0.42203694581985474,0.8333333333333334,1.0844742064364254e-05,0.5261538028717041
1.4468441009521484,0.6530718803405762,0.7937722206115723,0.4220467507839203,0.8333333333333334,1.0275297427142505e-05,0.5261630415916443
1.4468283653259277,0.6530759334564209,0.7937524318695068,0.4220564067363739,0.8333333333333334,1.0176256182603538e-05,0.5261721611022949
1.4468120336532593,0.6530797481536865,0.7937322854995728,0.4220660626888275,0.8333333333333334,9.76801493379753e-06,0.526181161403656
1.4467967748641968,0.653083086013794,0.7937136888504028,0.42207497358322144,0.8333333333333334,9.522084837954026e-06,0.5261895060539246
1.4467816352844238,0.6530864238739014,0.7936952114105225,0.4220835566520691,0.8333333333333334,9.057759598363191e-06,0.5261976718902588
1.4467675685882568,0.6530895233154297,0.7936780452728271,0.4220917820930481,0.8333333333333334,8.790128958935384e-06,0.52620530128479
1.4467530250549316,0.6530925631523132,0.7936604619026184,0.4221000671386719,0.8333333333333334,8.56002498039743e-06,0.5262131690979004
1.4467403888702393,0.6530957818031311,0.7936446070671082,0.42210811376571655,0.8333333333333334,8.209457519114949e-06,0.5262207388877869
1.4467281103134155,0.6530991196632385,0.793628990650177,0.4221159815788269,0.8333333333333334,7.97410848463187e-06,0.5262281894683838
1.446716547012329,0.6531022787094116,0.7936142683029175,0.4221235513687134,0.8333333333333334,7.547917903139023e-06,0.5262352228164673
1.446704387664795,0.6531054973602295,0.7935988903045654,0.42213118076324463,0.8333333333333334,7.317891231650719e-06,0.5262424349784851
1.4466928243637085,0.6531081199645996,0.7935847043991089,0.4221383333206177,0.8333333333333334,7.204811936389888e-06,0.5262491703033447
1.4466814994812012,0.6531109809875488,0.7935705184936523,0.42214521765708923,0.8333333333333334,6.848078555776738e-06,0.5262556076049805
1.4466708898544312,0.6531137228012085,0.7935571670532227,0.422152042388916,0.8333333333333334,6.7598939494928345e-06,0.5262620449066162
1.4466607570648193,0.6531164050102234,0.793544352054596,0.4221585690975189,0.8333333333333334,6.482410753960721e-06,0.5262681245803833
1.446650505065918,0.653118908405304,0.793531596660614,0.4221649765968323,0.8333333333333334,6.29183432465652e-06,0.5262742042541504
1.4466413259506226,0.6531217098236084,0.7935196161270142,0.42217129468917847,0.8333333333333334,5.996012987452559e-06,0.5262801647186279
1.446631669998169,0.6531240344047546,0.7935076355934143,0.422177255153656,0.8333333333333334,5.808876721857814e-06,0.5262857675552368
1.4466228485107422,0.6531264781951904,0.7934963703155518,0.4221832752227783,0.8333333333333334,5.638143647956895e-06,0.5262913703918457
1.4466145038604736,0.6531290411949158,0.7934854626655579,0.4221890866756439,0.8333333333333334,5.59428553970065e-06,0.5262967944145203
1.4466065168380737,0.653131365776062,0.7934751510620117,0.42219457030296326,0.8333333333333334,5.21293395649991e-06,0.5263019800186157
1.446598768234253,0.653133749961853,0.7934650182723999,0.42219996452331543,0.8333333333333334,5.304323622112861e-06,0.5263071060180664
1.4465911388397217,0.6531359553337097,0.793455183506012,0.42220520973205566,0.8333333333333334,4.880287178821163e-06,0.526311993598938
1.4465837478637695,0.6531381011009216,0.7934456467628479,0.4222103953361511,0.8333333333333334,4.828058990824502e-06,0.5263168811798096
1.4465768337249756,0.6531403064727783,0.7934365272521973,0.42221540212631226,0.8333333333333334,4.695953066402581e-06,0.5263216495513916
1.4465696811676025,0.6531423330307007,0.7934273481369019,0.42222028970718384,0.8333333333333334,4.495075245358748e-06,0.5263262987136841
1.4465631246566772,0.6531444787979126,0.7934186458587646,0.4222251772880554,0.8333333333333334,4.438350060809171e-06,0.5263308882713318
1.4465569257736206,0.6531465649604797,0.7934103608131409,0.42222970724105835,0.8333333333333334,4.158586762059713e-06,0.5263352394104004
1.4465503692626953,0.6531481742858887,0.7934021949768066,0.4222341477870941,0.8333333333333334,4.066486326337326e-06,0.5263394713401794
1.4465436935424805,0.6531499624252319,0.7933937311172485,0.42223864793777466,0.8333333333333334,4.030430773127591e-06,0.5263437032699585
1.4465370178222656,0.6531513929367065,0.7933856248855591,0.4222427010536194,0.8333333333333334,3.879078576574102e-06,0.5263473987579346
1.4465316534042358,0.6531530618667603,0.7933785915374756,0.42224666476249695,0.8333333333333334,3.7339534628699766e-06,0.5263512134552002
1.4465265274047852,0.6531548500061035,0.7933716773986816,0.4222506880760193,0.8333333333333334,3.6250819448468974e-06,0.5263549089431763
1.4465219974517822,0.6531567573547363,0.7933652400970459,0.4222545623779297,0.8333333333333334,3.4429756397003075e-06,0.5263586044311523
1.4465177059173584,0.6531587839126587,0.7933589220046997,0.4222583770751953,0.8333333333333334,3.4920165035146056e-06,0.5263622999191284
1.446513056755066,0.6531604528427124,0.7933526039123535,0.422262042760849,0.8333333333333334,3.399245542823337e-06,0.5263656973838806
1.4465078115463257,0.653161883354187,0.7933459281921387,0.42226558923721313,0.8333333333333334,3.094639623668627e-06,0.5263690948486328
1.4465030431747437,0.6531631350517273,0.7933399081230164,0.42226892709732056,0.8333333333333334,3.141941988360486e-06,0.5263721942901611
1.4464986324310303,0.653164267539978,0.7933343648910522,0.4222720265388489,0.8333333333333334,3.042473281311686e-06,0.5263751745223999
1.4464939832687378,0.6531655788421631,0.7933284044265747,0.42227524518966675,0.8333333333333334,2.91634387394879e-06,0.5263782143592834
1.4464898109436035,0.6531668901443481,0.7933229207992554,0.4222782552242279,0.8333333333333334,2.8094332265027333e-06,0.5263810157775879
1.446486234664917,0.6531684994697571,0.7933177351951599,0.4222815930843353,0.8333333333333334,2.7624798804026796e-06,0.526384174823761
1.4464830160140991,0.6531702280044556,0.7933127880096436,0.42228493094444275,0.8333333333333334,2.7154262625117553e-06,0.5263873934745789
1.4464795589447021,0.6531716585159302,0.793307900428772,0.42228779196739197,0.8333333333333334,2.5805456971284e-06,0.526390016078949
1.4464759826660156,0.6531728506088257,0.7933031320571899,0.422290563583374,0.8333333333333334,2.558625965320971e-06,0.5263926982879639
1.4464720487594604,0.6531738042831421,0.7932982444763184,0.42229318618774414,0.8333333333333334,2.496879915270256e-06,0.5263952016830444
1.4464683532714844,0.6531747579574585,0.7932935953140259,0.4222956895828247,0.8333333333333334,2.32252955356671e-06,0.5263975858688354
1.4464657306671143,0.6531760096549988,0.7932897210121155,0.4222983717918396,0.8333333333333334,2.3535046693723416e-06,0.5264000296592712
1.4464629888534546,0.6531772017478943,0.7932857871055603,0.42230090498924255,0.8333333333333334,2.2081899260228965e-06,0.5264024138450623
1.4464606046676636,0.6531788110733032,0.7932817935943604,0.42230361700057983,0.8333333333333334,2.2440788143285317e-06,0.5264049768447876
1.4464569091796875,0.6531796455383301,0.7932772636413574,0.4223061203956604,0.8333333333333334,2.1427501906146063e-06,0.5264074802398682
1.4464540481567383,0.6531803607940674,0.7932736873626709,0.42230814695358276,0.8333333333333334,2.0042025425937027e-06,0.5264093279838562
1.4464505910873413,0.6531810760498047,0.7932695150375366,0.4223102927207947,0.8333333333333334,2.012084223679267e-06,0.5264112949371338
1.4464476108551025,0.653181791305542,0.7932658195495605,0.42231225967407227,0.8333333333333334,1.9991514363937313e-06,0.5264132022857666
1.4464458227157593,0.6531827449798584,0.7932630777359009,0.42231422662734985,0.8333333333333334,1.8386324427410727e-06,0.5264149904251099
1.446444034576416,0.6531840562820435,0.7932599782943726,0.422316312789917,0.8333333333333334,1.824349169510242e-06,0.5264169573783875
1.4464421272277832,0.653185248374939,0.7932568788528442,0.42231833934783936,0.8333333333333334,1.8686347402763204e-06,0.526418924331665
1.4464406967163086,0.6531863808631897,0.7932543158531189,0.4223203659057617,0.8333333333333334,1.6510277873749146e-06,0.5264207720756531
1.4464386701583862,0.6531875133514404,0.7932511568069458,0.42232227325439453,0.8333333333333334,1.7176870414914447e-06,0.5264226198196411
1.4464362859725952,0.6531882286071777,0.7932480573654175,0.42232412099838257,0.8333333333333334,1.6135209079948254e-06,0.5264244079589844
1.4464333057403564,0.6531884074211121,0.7932448983192444,0.42232561111450195,0.8333333333333334,1.666322305027279e-06,0.5264258980751038
1.4464309215545654,0.6531888842582703,0.7932420372962952,0.4223272204399109,0.8333333333333334,1.5215056237138924e-06,0.5264273881912231
1.4464282989501953,0.6531891822814941,0.7932391166687012,0.42232879996299744,0.8333333333333334,1.47879154610564e-06,0.5264288187026978
1.446426272392273,0.6531898975372314,0.7932363748550415,0.422330379486084,0.8333333333333334,1.445038833480794e-06,0.5264303088188171
1.4464253187179565,0.6531907916069031,0.7932345271110535,0.4223318099975586,0.8333333333333334,1.3477342690748628e-06,0.5264317393302917
1.4464242458343506,0.6531917452812195,0.7932325005531311,0.42233341932296753,0.8333333333333334,1.5177844261415885e-06,0.5264331102371216
1.4464225769042969,0.6531926989555359,0.793229877948761,0.42233508825302124,0.8333333333333334,1.4063804201214225e-06,0.5264347791671753
1.446421504020691,0.653193473815918,0.793228030204773,0.4223366379737854,0.8333333333333334,1.2842715477745514e-06,0.5264362692832947
1.446419596672058,0.6531942486763,0.7932253479957581,0.42233818769454956,0.8333333333333334,1.238017262039648e-06,0.5264376997947693
1.4464178085327148,0.6531949043273926,0.7932229042053223,0.422339528799057,0.8333333333333334,1.2202781363157555e-06,0.5264389514923096
1.4464167356491089,0.6531955003738403,0.7932212352752686,0.4223407208919525,0.8333333333333334,1.2367248700684286e-06,0.5264400839805603
1.4464149475097656,0.6531959176063538,0.7932190299034119,0.4223420321941376,0.8333333333333334,1.2579631629705545e-06,0.5264413356781006
1.4464129209518433,0.6531961560249329,0.7932167649269104,0.4223431944847107,0.8333333333333334,1.1654186664600275e-06,0.5264424085617065
1.4464116096496582,0.6531965732574463,0.7932150363922119,0.422344446182251,0.8333333333333334,1.0646182317941566e-06,0.5264435410499573
1.4464110136032104,0.6531974077224731,0.7932136058807373,0.42234551906585693,0.8333333333333334,1.1039927585443365e-06,0.5264446139335632
1.4464101791381836,0.6531980037689209,0.7932121753692627,0.42234668135643005,0.8333333333333334,9.661779358793865e-07,0.526445746421814
1.4464091062545776,0.6531985998153687,0.793210506439209,0.4223477840423584,0.8333333333333334,1.002254975901451e-06,0.5264468193054199
1.446407675743103,0.6531988382339478,0.7932088375091553,0.4223487079143524,0.8333333333333334,1.0578105502645485e-06,0.5264476537704468
1.4464067220687866,0.653199315071106,0.7932074069976807,0.4223496913909912,0.8333333333333334,1.0662613476597471e-06,0.5264486074447632
1.4464056491851807,0.6531997919082642,0.7932058572769165,0.42235082387924194,0.8333333333333334,9.969066923076753e-07,0.5264496207237244
1.4464044570922852,0.6532003283500671,0.793204128742218,0.4223519265651703,0.8333333333333334,8.967512030721991e-07,0.5264506936073303
1.4464032649993896,0.6532007455825806,0.7932025194168091,0.4223529100418091,0.8333333333333334,8.68283791533031e-07,0.5264516472816467
1.4464019536972046,0.6532009840011597,0.7932009696960449,0.42235374450683594,0.8333333333333334,8.220312111006933e-07,0.5264524221420288
1.446401596069336,0.6532015800476074,0.7932000160217285,0.42235469818115234,0.8333333333333334,8.15140310805873e-07,0.5264532566070557
1.4464013576507568,0.6532021760940552,0.7931991815567017,0.4223555028438568,0.8333333333333334,7.53790402541199e-07,0.5264540910720825
1.4464000463485718,0.6532025337219238,0.793197512626648,0.42235636711120605,0.8333333333333334,1.0602932434267132e-06,0.5264549255371094
1.446399211883545,0.6532028317451477,0.7931963801383972,0.4223571717739105,0.8333333333333334,7.362196470239724e-07,0.5264556407928467
1.4463984966278076,0.6532033681869507,0.7931951284408569,0.42235812544822693,0.8333333333333334,7.557320031992276e-07,0.5264565348625183
1.4463977813720703,0.6532037258148193,0.793194055557251,0.4223589301109314,0.8333333333333334,7.563377835140273e-07,0.5264572501182556
1.446396827697754,0.6532039046287537,0.7931929230690002,0.42235952615737915,0.8333333333333334,6.288947815846768e-07,0.5264579057693481
1.4463965892791748,0.6532044410705566,0.7931921482086182,0.4223601818084717,0.8333333333333334,8.271521778624447e-07,0.5264585018157959
1.4463956356048584,0.6532047390937805,0.7931908965110779,0.422360897064209,0.8333333333333334,6.941525612091937e-07,0.5264591574668884
1.4463948011398315,0.6532047986984253,0.7931900024414062,0.4223615527153015,0.8333333333333334,6.613709047087468e-07,0.526459813117981
1.4463937282562256,0.6532049179077148,0.7931888103485107,0.42236217856407166,0.8333333333333334,6.421766443054366e-07,0.5264604091644287
1.4463934898376465,0.653205394744873,0.7931880950927734,0.42236289381980896,0.8333333333333334,6.331645749924064e-07,0.5264610648155212
1.4463928937911987,0.6532056331634521,0.7931872606277466,0.42236360907554626,0.8333333333333334,5.407806042967422e-07,0.5264617204666138
1.4463924169540405,0.6532062292098999,0.7931861877441406,0.42236432433128357,0.8333333333333334,6.626401614084898e-07,0.5264624357223511
1.4463924169540405,0.6532065868377686,0.793185830116272,0.42236489057540894,0.8333333333333334,7.573187872367271e-07,0.5264629125595093
1.4463918209075928,0.6532069444656372,0.7931848764419556,0.4223655164241791,0.8333333333333334,7.021106966931256e-07,0.5264635682106018
1.4463908672332764,0.6532069444656372,0.7931839227676392,0.42236608266830444,0.8333333333333334,5.50405843569024e-07,0.5264639854431152
1.4463900327682495,0.653207004070282,0.7931830286979675,0.4223666191101074,0.8333333333333334,4.783810254593845e-07,0.526464581489563
1.4463896751403809,0.6532074213027954,0.7931822538375854,0.4223671853542328,0.8333333333333334,5.734108299293439e-07,0.5264651775360107
1.4463894367218018,0.6532077789306641,0.7931816577911377,0.422367662191391,0.8333333333333334,4.2407793898746604e-07,0.5264655947685242
1.446389079093933,0.6532079577445984,0.7931811213493347,0.4223681390285492,0.8333333333333334,5.943087444393313e-07,0.5264660716056824
1.4463887214660645,0.6532080769538879,0.7931806445121765,0.4223683774471283,0.8333333333333334,6.994439445406897e-07,0.5264662504196167
1.4463882446289062,0.6532082557678223,0.793179988861084,0.42236894369125366,0.8333333333333334,4.84336680983688e-07,0.5264667868614197
1.4463882446289062,0.65320885181427,0.7931793928146362,0.4223695993423462,0.8333333333333334,3.972680531205697e-07,0.5264674425125122
1.4463880062103271,0.6532090902328491,0.793178915977478,0.4223700761795044,0.8333333333333334,4.894838525615341e-07,0.5264679193496704
1.4463872909545898,0.6532093286514282,0.7931779623031616,0.4223704934120178,0.8333333333333334,3.0497525926875824e-07,0.5264682769775391
1.4463870525360107,0.6532095074653625,0.7931775450706482,0.4223707914352417,0.8333333333333334,4.564953144381434e-07,0.5264686346054077
1.4463865756988525,0.6532095074653625,0.79317706823349,0.4223710000514984,0.8333333333333334,3.889764741416002e-07,0.5264687538146973
1.4463862180709839,0.6532095670700073,0.7931766510009766,0.42237138748168945,0.8333333333333334,4.050304767133639e-07,0.5264692306518555
1.4463860988616943,0.6532097458839417,0.7931763529777527,0.4223717153072357,0.8333333333333334,2.606538487270882e-07,0.5264694690704346
1.446385145187378,0.6532096862792969,0.793175458908081,0.42237210273742676,0.8333333333333334,4.6796679953331477e-07,0.5264698266983032
1.4463849067687988,0.6532101631164551,0.7931747436523438,0.4223727583885193,0.8333333333333334,4.346203184013575e-07,0.5264703631401062
1.4463847875595093,0.653210461139679,0.7931743264198303,0.4223731458187103,0.8333333333333334,2.71049060529549e-07,0.5264707207679749
1.446384310722351,0.6532105207443237,0.7931737899780273,0.4223734736442566,0.8333333333333334,3.8258752965703025e-07,0.5264710187911987
1.4463841915130615,0.6532106399536133,0.7931735515594482,0.4223737120628357,0.8333333333333334,3.1120359267333697e-07,0.5264712572097778
1.4463838338851929,0.6532109379768372,0.7931728959083557,0.4223741292953491,0.8333333333333334,5.57253997612861e-07,0.526471734046936
1.4463837146759033,0.6532109975814819,0.7931727170944214,0.42237433791160583,0.8333333333333334,3.4726963349385187e-07,0.5264718532562256
1.4463832378387451,0.6532110571861267,0.7931721806526184,0.4223746657371521,0.8333333333333334,4.0036906057139277e-07,0.5264722108840942
1.4463828802108765,0.6532111763954163,0.7931717038154602,0.42237505316734314,0.8333333333333334,3.1823384460949455e-07,0.5264725685119629
1.4463825225830078,0.6532111167907715,0.7931714057922363,0.42237505316734314,0.8333333333333334,3.6026057159688207e-07,0.5264725685119629
1.4463828802108765,0.6532114744186401,0.7931714057922363,0.4223753809928894,0.8333333333333334,2.7261685886514897e-07,0.5264728665351868
1.446382761001587,0.6532115340232849,0.793171226978302,0.42237553000450134,0.8333333333333334,0.057689204812049866,0.5264729857444763
1.4463822841644287,0.6532116532325745,0.7931706309318542,0.4223759174346924,0.8333333333333334,0.07588457316160202,0.5264734625816345
1.4463820457458496,0.6532117128372192,0.7931703329086304,0.42237603664398193,0.8333333333333334,0.07486584782600403,0.5264735221862793
1.4463822841644287,0.6532120108604431,0.7931702733039856,0.4223763942718506,0.8333333333333334,0.07173537462949753,0.526473879814148
1.4463822841644287,0.6532122492790222,0.7931700348854065,0.4223765730857849,0.8333333333333334,0.06097501516342163,0.5264739990234375
0.4626396596431732,2.049184799194336,-1.5865451395511627,0.8254742622375488,0.9666666666666667,0.048807621002197266,0.9201409220695496
0.5283708572387695,2.031240463256836,-1.5028696060180664,0.8390104174613953,0.9666666666666667,0.04403752461075783,0.9317378997802734
0.5562770366668701,2.002086877822876,-1.4458098411560059,0.8434500098228455,0.9666666666666667,0.041446395218372345,0.9390968680381775
0.584725022315979,1.9558532238006592,-1.3711282014846802,0.8325268030166626,0.9666666666666667,0.03156198933720589,0.9364385604858398
0.6199377775192261,1.9083547592163086,-1.2884169816970825,0.8052338361740112,0.9666666666666667,0.024671437218785286,0.9212474822998047
0.6500310301780701,1.8090075254440308,-1.1589764952659607,0.7623984217643738,0.9333333333333333,0.023094339296221733,0.8829039931297302
0.6699826121330261,1.7314566373825073,-1.0614740252494812,0.7233785390853882,0.9333333333333333,0.02074841968715191,0.8369354009628296
0.6869968175888062,1.6610078811645508,-0.9740110635757446,0.6858245134353638,0.9333333333333333,0.020773369818925858,0.784991443157196
0.6749939322471619,1.6058992147445679,-0.930905282497406,0.6577548384666443,0.9333333333333333,0.022243540734052658,0.7384088039398193
0.6421080827713013,1.5678914785385132,-0.9257833957672119,0.6470493078231812,0.9,0.02239261567592621,0.721843421459198
0.6082430481910706,1.5506856441497803,-0.9424425959587097,0.6489313840866089,0.9,0.02195243537425995,0.7243341207504272
0.5848718285560608,1.5757129192352295,-0.9908410906791687,0.671333909034729,0.8666666666666667,0.023481952026486397,0.7565479278564453
0.5683951377868652,1.6268424987792969,-1.0584473609924316,0.7036017179489136,0.8666666666666667,0.023923372849822044,0.7944240570068359
0.5484933853149414,1.6822233200073242,-1.1337299346923828,0.7308324575424194,0.8666666666666667,0.024722792208194733,0.8183728456497192
0.5293804407119751,1.7313780784606934,-1.2019976377487183,0.755569577217102,0.8666666666666667,0.024385428056120872,0.8454838991165161
0.4942922592163086,1.777343511581421,-1.2830512523651123,0.7843257784843445,0.8666666666666667,0.025039993226528168,0.8777573108673096
0.4610705077648163,1.8247216939926147,-1.3636511862277985,0.8151237964630127,0.9,0.030657785013318062,0.9043740630149841
0.445320725440979,1.8726212978363037,-1.4273005723953247,0.839238166809082,0.9333333333333333,0.03651962801814079,0.9209920167922974
0.4583122134208679,1.9166984558105469,-1.458386242389679,0.8566006422042847,0.9333333333333333,0.03832729533314705,0.9319998025894165
0.4894627332687378,1.9328465461730957,-1.443383812904358,0.8688032031059265,0.9333333333333333,0.0417860671877861,0.9423002004623413
0.543859601020813,1.9074572324752808,-1.3635976314544678,0.8744771480560303,0.9333333333333333,0.045163121074438095,0.9491378664970398
0.5648443102836609,1.8715766668319702,-1.3067323565483093,0.8724039793014526,0.9333333333333333,0.041494280099868774,0.9506580233573914
0.5530562996864319,1.8559602499008179,-1.302903950214386,0.8709731101989746,0.9333333333333333,0.042130712419748306,0.9530104398727417
0.5528744459152222,1.8197691440582275,-1.2668946981430054,0.8649389147758484,0.9333333333333333,0.04259229078888893,0.9531736373901367
0.5617434978485107,1.7596943378448486,-1.197950839996338,0.8487939238548279,0.9333333333333333,0.03855452314019203,0.940889835357666
0.590065598487854,1.6882953643798828,-1.0982297658920288,0.8245431184768677,0.9333333333333333,0.03962215781211853,0.9062797427177429
0.6020469665527344,1.630488395690918,-1.0284414291381836,0.8077600002288818,0.9,0.04093499109148979,0.8730344772338867
0.6311959028244019,1.637243628501892,-1.0060477256774902,0.8228666186332703,0.9,0.04004631191492081,0.8937524557113647
0.6634902358055115,1.6242173910140991,-0.9607271552085876,0.845589816570282,0.9,0.035865288227796555,0.9229245185852051
0.6934255361557007,1.6212352514266968,-0.9278097152709961,0.8658113479614258,0.9,0.03401624783873558,0.9425501823425293
0.7267844676971436,1.6261420249938965,-0.8993575572967529,0.8841008543968201,0.9,0.030550166964530945,0.9572235941886902
0.7744295001029968,1.6120132207870483,-0.8375837206840515,0.8923273086547852,0.9,0.02329198084771633,0.9635307192802429
0.8281149864196777,1.6068549156188965,-0.7787399291992188,0.8984081149101257,0.9,0.02139114961028099,0.9723440408706665
0.8730552196502686,1.594832181930542,-0.7217769622802734,0.9022088050842285,0.9,0.02421755902469158,0.9759113788604736
0.9106426239013672,1.588193416595459,-0.6775507926940918,0.9044269323348999,0.9,0.026314547285437584,0.9761382341384888
0.946928858757019,1.576390266418457,-0.629461407661438,0.9051270484924316,0.9,0.028924910351634026,0.9726605415344238
0.9578866958618164,1.5628821849822998,-0.6049954891204834,0.9051666259765625,0.9,0.03196752443909645,0.9681901335716248
0.946758508682251,1.5425899028778076,-0.5958313941955566,0.9029666781425476,0.9,0.035365115851163864,0.9631243944168091
0.9343022704124451,1.525701880455017,-0.591399610042572,0.898064136505127,0.9,0.036314066499471664,0.9598380923271179
0.9274632334709167,1.5197585821151733,-0.5922953486442566,0.8910552859306335,0.9,0.03590969741344452,0.9551471471786499
0.9215477705001831,1.5076764822006226,-0.5861287117004395,0.8826760649681091,0.9,0.034140001982450485,0.9521889686584473
0.9068870544433594,1.4934476613998413,-0.5865606069564819,0.872115969657898,0.9,0.030821984633803368,0.946044385433197
0.8836047649383545,1.4713554382324219,-0.5877506732940674,0.8592147827148438,0.9,0.02847547084093094,0.9366757869720459
0.8598994016647339,1.4389585256576538,-0.5790591239929199,0.8452606201171875,0.9,0.02705846168100834,0.9254605174064636
0.8360437154769897,1.4020981788635254,-0.5660544633865356,0.8351254463195801,0.9,0.024856239557266235,0.9166085720062256
0.8276385068893433,1.372972011566162,-0.5453335046768188,0.8242558836936951,0.9,0.02411288022994995,0.9063444137573242
0.8303991556167603,1.347650408744812,-0.5172512531280518,0.8138980269432068,0.9,0.027084670960903168,0.8964354991912842
0.8301629424095154,1.327867031097412,-0.49770408868789673,0.8044547438621521,0.9,0.024199241772294044,0.887941837310791
0.8178302645683289,1.30772864818573,-0.4898983836174011,0.7944202423095703,0.9,0.022772960364818573,0.8796294927597046
0.7925699949264526,1.2850868701934814,-0.4925168752670288,0.7823777198791504,0.9,0.020774465054273605,0.8693071603775024
0.7613087892532349,1.2703030109405518,-0.5089942216873169,0.7666024565696716,0.9,0.018546128645539284,0.8542367815971375
0.7296289205551147,1.2631125450134277,-0.533483624458313,0.7481557726860046,0.9,0.01564118079841137,0.8337811231613159
0.7019976377487183,1.259368658065796,-0.5573710203170776,0.7326995730400085,0.9,0.014927545562386513,0.811484694480896
0.7422336935997009,1.2604472637176514,-0.5182135701179504,0.722881019115448,0.9,0.015271356329321861,0.7922788858413696
0.7894316911697388,1.2639689445495605,-0.4745372533798218,0.7187478542327881,0.9,0.014356834813952446,0.7788323163986206
0.8353437781333923,1.2638355493545532,-0.4284917712211609,0.7168211340904236,0.9,0.014765207655727863,0.7690107822418213
0.8801793456077576,1.2641098499298096,-0.383930504322052,0.7167379260063171,0.9,0.014692711643874645,0.7637492418289185
0.9237472414970398,1.2682435512542725,-0.34449630975723267,0.7192540168762207,0.9,0.014150031842291355,0.7637579441070557
0.9620404243469238,1.2722995281219482,-0.3102591037750244,0.7237998843193054,0.9,0.013865292072296143,0.76961749792099
0.9897646903991699,1.2760332822799683,-0.28626859188079834,0.7318710088729858,0.9,0.015188700519502163,0.7821480631828308
1.0058929920196533,1.2840007543563843,-0.27810776233673096,0.7447120547294617,0.9,0.015369687229394913,0.8009344935417175
1.0124129056930542,1.295995831489563,-0.2835829257965088,0.7630512118339539,0.9,0.015457925386726856,0.8252525329589844
1.0121320486068726,1.3064689636230469,-0.2943369150161743,0.7866670489311218,0.9,0.016254527494311333,0.8533663749694824
1.007056713104248,1.3155109882354736,-0.3084542751312256,0.8142465353012085,0.9,0.018015872687101364,0.8827642202377319
0.9996174573898315,1.3243741989135742,-0.3247567415237427,0.8432451486587524,0.9,0.01938086934387684,0.9103495478630066
0.9924709796905518,1.3343604803085327,-0.34188950061798096,0.8719468116760254,0.9,0.01899333856999874,0.9347498416900635
0.9837607741355896,1.340782880783081,-0.35702210664749146,0.8958139419555664,0.9,0.01873204857110977,0.9531081914901733
0.9756990671157837,1.3485311269760132,-0.3728320598602295,0.9136619567871094,0.9,0.01757248118519783,0.9655361175537109
0.9703817367553711,1.3582404851913452,-0.3878587484359741,0.9254425764083862,0.9,0.01798921637237072,0.9733859896659851
0.9672565460205078,1.3637516498565674,-0.39649510383605957,0.9318418502807617,0.9,0.01743731088936329,0.9778415560722351
0.9736585021018982,1.3715243339538574,-0.39786583185195923,0.9353702068328857,0.9,0.01654910482466221,0.9804694056510925
0.9836807250976562,1.3796857595443726,-0.3960050344467163,0.9371800422668457,0.9,0.02207162417471409,0.9819149971008301
0.9978103637695312,1.3873255252838135,-0.3895151615142822,0.9379628896713257,0.9,0.023899002000689507,0.9825671911239624
1.0146284103393555,1.3981666564941406,-0.38353824615478516,0.9379539489746094,0.9,0.023699888959527016,0.9825606346130371
1.0326182842254639,1.4087204933166504,-0.3761022090911865,0.9370822310447693,0.9,0.024597862735390663,0.9818896055221558
1.0512374639511108,1.4180865287780762,-0.36684906482696533,0.9352520704269409,0.9,0.025768417865037918,0.9805242419242859
1.0701160430908203,1.425497055053711,-0.3553810119628906,0.9323562383651733,0.9,0.026815079152584076,0.9784412384033203
1.090871810913086,1.431017279624939,-0.340145468711853,0.9284955263137817,0.8666666666666667,0.027443410828709602,0.9756786227226257
1.111167550086975,1.430415153503418,-0.31924760341644287,0.9226185083389282,0.8666666666666667,0.03111891634762287,0.9719979166984558
1.1292147636413574,1.4242432117462158,-0.2950284481048584,0.914914071559906,0.8666666666666667,0.03435209020972252,0.9674818515777588
1.1454789638519287,1.41257643699646,-0.26709747314453125,0.9056800603866577,0.8666666666666667,0.03638507425785065,0.9619884490966797
1.1568634510040283,1.3979463577270508,-0.24108290672302246,0.89133620262146,0.8666666666666667,0.03837903216481209,0.9524388313293457
1.1682966947555542,1.3846244812011719,-0.21632778644561768,0.8766202330589294,0.8666666666666667,0.039039790630340576,0.9416045546531677
1.1810028553009033,1.3748822212219238,-0.1938793659210205,0.8621732592582703,0.8666666666666667,0.03911367058753967,0.9297277927398682
1.1926181316375732,1.3793977499008179,-0.18677961826324463,0.8478156328201294,0.8666666666666667,0.038725029677152634,0.9162931442260742
1.2089533805847168,1.3864033222198486,-0.17744994163513184,0.8340203166007996,0.8666666666666667,0.041677311062812805,0.901321291923523
1.2307219505310059,1.3919734954833984,-0.16125154495239258,0.8210129737854004,0.8666666666666667,0.04021020233631134,0.885093629360199
1.250372290611267,1.3938441276550293,-0.1434718370437622,0.808692455291748,0.9,0.038352496922016144,0.8676108121871948
1.2634427547454834,1.3933452367782593,-0.12990248203277588,0.7973288297653198,0.9,0.03642851114273071,0.8497707843780518
1.271496057510376,1.390812635421753,-0.11931657791137695,0.7868846654891968,0.9,0.03436359018087387,0.83225417137146
1.2771401405334473,1.381171464920044,-0.10403132438659668,0.7770699262619019,0.9,0.03225160762667656,0.8149999976158142
1.2824651002883911,1.3629064559936523,-0.08044135570526123,0.7673026919364929,0.9,0.029522880911827087,0.7968470454216003
1.2862902879714966,1.3378267288208008,-0.0515364408493042,0.758316695690155,0.9,0.027967926114797592,0.7805020809173584
1.2886409759521484,1.3221166133880615,-0.033475637435913086,0.7509827613830566,0.9,0.027615241706371307,0.7690331935882568
1.2866847515106201,1.3050706386566162,-0.018385887145996094,0.7455970048904419,0.9,0.025572651997208595,0.7639963030815125
1.2841194868087769,1.2863208055496216,-0.0022013187408447266,0.7411476969718933,0.9,0.02382073737680912,0.763428807258606
1.2817696332931519,1.2648966312408447,0.01687300205230713,0.735491156578064,0.9,0.02142050489783287,0.7642449140548706
1.2781062126159668,1.2437996864318848,0.03430652618408203,0.7262672185897827,0.9,0.019263599067926407,0.7636219263076782
1.2742140293121338,1.2237558364868164,0.05045819282531738,0.712615966796875,0.9,0.01786348968744278,0.7577289938926697
1.2747185230255127,1.2069294452667236,0.06778907775878906,0.6960543990135193,0.8666666666666667,0.01660914160311222,0.7418540716171265
1.2812353372573853,1.1893600225448608,0.09187531471252441,0.6783404350280762,0.8666666666666667,0.0142450500279665,0.7160069346427917
1.2901517152786255,1.1707347631454468,0.11941695213317871,0.66432124376297,0.8666666666666667,0.013023214414715767,0.6915578842163086
1.2990447282791138,1.1526093482971191,0.14643537998199463,0.6576876640319824,0.8666666666666667,0.012482579797506332,0.681113600730896
1.3061269521713257,1.154860019683838,0.1512669324874878,0.6600886583328247,0.8666666666666667,0.01102485228329897,0.6882259249687195
1.312567949295044,1.1569342613220215,0.15563368797302246,0.670056939125061,0.8666666666666667,0.011150417849421501,0.7064576148986816
1.3206276893615723,1.155749797821045,0.16487789154052734,0.6819314956665039,0.8666666666666667,0.011078753508627415,0.7235254049301147
1.3275330066680908,1.153583288192749,0.1739497184753418,0.6916006803512573,0.8666666666666667,0.010527304373681545,0.7344642877578735
1.3306769132614136,1.1529196500778198,0.17775726318359375,0.700892448425293,0.8666666666666667,0.009154031984508038,0.7424824237823486
1.332360029220581,1.151188850402832,0.18117117881774902,0.7091630697250366,0.8666666666666667,0.010028515011072159,0.7477645874023438
1.3274391889572144,1.1430132389068604,0.184425950050354,0.7141538858413696,0.8666666666666667,0.009342768229544163,0.7500901222229004
1.3106271028518677,1.1164703369140625,0.19415676593780518,0.7129115462303162,0.8666666666666667,0.009380096569657326,0.7485567927360535
1.2972826957702637,1.0996625423431396,0.19762015342712402,0.7076849341392517,0.8666666666666667,0.009846645407378674,0.7444471716880798
1.2832040786743164,1.086637258529663,0.19656682014465332,0.6997603178024292,0.8666666666666667,0.012006431818008423,0.7383241653442383
1.27520751953125,1.0746021270751953,0.2006053924560547,0.6912762522697449,0.8666666666666667,0.012193512171506882,0.7330260276794434
1.2643787860870361,1.0532879829406738,0.2110908031463623,0.6818331480026245,0.8666666666666667,0.011494884267449379,0.7301134467124939
1.2588286399841309,1.038223147392273,0.2206054925918579,0.6757038831710815,0.8666666666666667,0.013118334114551544,0.7295883893966675
1.2509510517120361,1.0298616886138916,0.22108936309814453,0.6720647215843201,0.8666666666666667,0.013649169355630875,0.7313880920410156
1.2410829067230225,1.0228585004806519,0.2182244062423706,0.6682485938072205,0.8666666666666667,0.015137497335672379,0.7333248853683472
1.2379651069641113,1.019653558731079,0.21831154823303223,0.6652135848999023,0.8666666666666667,0.017041608691215515,0.735696017742157
1.2363150119781494,1.016815185546875,0.21949982643127441,0.6642978191375732,0.8666666666666667,0.019263938069343567,0.739621102809906
1.235469937324524,1.0095839500427246,0.22588598728179932,0.6651929616928101,0.8666666666666667,0.022099826484918594,0.7448849678039551
1.2347843647003174,0.9948779940605164,0.23990637063980103,0.6663271188735962,0.8666666666666667,0.02342759072780609,0.7496587038040161
1.2328979969024658,0.9782487750053406,0.25464922189712524,0.6662521362304688,0.8666666666666667,0.02593599446117878,0.7520031929016113
1.2303293943405151,0.9591783285140991,0.271151065826416,0.6660720109939575,0.8666666666666667,0.030686313286423683,0.7532863616943359
1.227376937866211,0.940131664276123,0.2872452735900879,0.6661185026168823,0.8666666666666667,0.02993355691432953,0.754311740398407
1.2244021892547607,0.9220719337463379,0.30233025550842285,0.6659731268882751,0.8666666666666667,0.03167575225234032,0.7550443410873413
1.2217085361480713,0.9052535891532898,0.3164549469947815,0.6656180024147034,0.8666666666666667,0.03222590312361717,0.7549374103546143
1.2197577953338623,0.8810522556304932,0.33870553970336914,0.6621187925338745,0.8666666666666667,0.035985011607408524,0.747711181640625
1.2248533964157104,0.8588463068008423,0.36600708961486816,0.6608951091766357,0.8666666666666667,0.03871488198637962,0.7349053621292114
1.2326654195785522,0.8363113403320312,0.396354079246521,0.6605175733566284,0.8666666666666667,0.037027131766080856,0.7213958501815796
1.2297234535217285,0.8184665441513062,0.41125690937042236,0.6620428562164307,0.8666666666666667,0.0367010124027729,0.7145447731018066
1.2240335941314697,0.8056568503379822,0.41837674379348755,0.6647376418113708,0.8666666666666667,0.034692928194999695,0.709331214427948
1.2158660888671875,0.8042697906494141,0.41159629821777344,0.6667971611022949,0.8333333333333334,0.0334009975194931,0.7029730081558228
1.205489993095398,0.8028178215026855,0.4026721715927124,0.6679882407188416,0.8333333333333334,0.035047221928834915,0.6961027979850769
1.204925298690796,0.8049098253250122,0.4000154733657837,0.6690964102745056,0.8333333333333334,0.03373563662171364,0.6918337345123291
1.2268238067626953,0.8090507984161377,0.4177730083465576,0.6684114933013916,0.8333333333333334,0.031048452481627464,0.6904613375663757
1.2451796531677246,0.8130035400390625,0.4321761131286621,0.6619336009025574,0.8333333333333334,0.028704455122351646,0.6903170943260193
1.2581971883773804,0.8153287768363953,0.4428684115409851,0.6405510306358337,0.8333333333333334,0.026902327314019203,0.6813048124313354
1.267828345298767,0.8188289403915405,0.44899940490722656,0.6115650534629822,0.8333333333333334,0.022888557985424995,0.6497873067855835
1.280970573425293,0.8258876204490662,0.4550829529762268,0.6004502773284912,0.8333333333333334,0.018308119848370552,0.6294578313827515
1.2928745746612549,0.8419806957244873,0.4508938789367676,0.6056869626045227,0.8333333333333334,0.01255908515304327,0.6343029141426086
1.3002952337265015,0.8626869916915894,0.4376082420349121,0.6163787841796875,0.8333333333333334,0.008117019198834896,0.6471652388572693
1.3121461868286133,0.8834195137023926,0.4287266731262207,0.6253822445869446,0.8333333333333334,0.02927759289741516,0.654977560043335
1.3504313230514526,0.9023909568786621,0.4480403661727905,0.6312698125839233,0.8333333333333334,0.02054074965417385,0.6572889685630798
1.4051326513290405,0.9218644499778748,0.48326820135116577,0.636908769607544,0.8333333333333334,0.019779399037361145,0.6608988642692566
1.466881513595581,0.9442741870880127,0.5226073265075684,0.6477482318878174,0.8333333333333334,0.021097466349601746,0.6750213503837585
1.516404628753662,0.9609822034835815,0.5554224252700806,0.6521663665771484,0.8333333333333334,0.023279646411538124,0.6765158176422119
1.5409860610961914,0.9781475067138672,0.5628385543823242,0.6559047698974609,0.8333333333333334,0.024665499106049538,0.6765730381011963
0.7712134122848511,1.012372612953186,-0.24115920066833496,0.7852432131767273,0.9666666666666667,0.026709280908107758,0.8501682281494141
0.8112126588821411,1.1197360754013062,-0.30852341651916504,0.8109609484672546,0.9666666666666667,0.027194997295737267,0.8710579872131348
0.849697470664978,1.1741747856140137,-0.32447731494903564,0.8145188093185425,0.9666666666666667,0.029730018228292465,0.8766223788261414
0.8763149976730347,1.194695234298706,-0.3183802366256714,0.8010286092758179,0.9666666666666667,0.027570078149437904,0.8696197271347046
0.8882355690002441,1.1924208402633667,-0.30418527126312256,0.7759509086608887,0.9666666666666667,0.033198125660419464,0.8521385192871094
0.8830299377441406,1.1744728088378906,-0.29144287109375,0.7460141181945801,0.9666666666666667,0.03429349884390831,0.829448401927948
0.8631135821342468,1.1439158916473389,-0.28080230951309204,0.7167913317680359,0.9666666666666667,0.03565945848822594,0.8052079081535339
0.8413838148117065,1.1167075634002686,-0.275323748588562,0.6934406757354736,0.9666666666666667,0.038130130618810654,0.7799786329269409
0.8156040906906128,1.0917017459869385,-0.2760976552963257,0.6861171722412109,0.9333333333333333,0.035522740334272385,0.7676438093185425
0.7879309058189392,1.0876848697662354,-0.29975396394729614,0.6973821520805359,0.9333333333333333,0.03418150916695595,0.7752346992492676
0.7656480669975281,1.072975993156433,-0.30732792615890503,0.7108990550041199,0.9333333333333333,0.03295540437102318,0.7891005277633667
0.7465216517448425,1.0559546947479248,-0.3094330430030823,0.7189585566520691,0.9333333333333333,0.03234066069126129,0.8036726713180542
0.732444703578949,1.0488109588623047,-0.3163662552833557,0.7415063381195068,0.9333333333333333,0.03107674978673458,0.826135516166687
0.7236441969871521,1.0324008464813232,-0.30875664949417114,0.7724360823631287,0.9333333333333333,0.030275816097855568,0.850898265838623
0.7088090777397156,1.0183684825897217,-0.3095594048500061,0.793432354927063,0.9333333333333333,0.029357610270380974,0.8695656061172485
0.6925329566001892,1.025940179824829,-0.3334072232246399,0.8074552416801453,0.9333333333333333,0.03270149230957031,0.8847781419754028
0.6713802218437195,1.034757375717163,-0.3633771538734436,0.8101450800895691,0.9333333333333333,0.033277224749326706,0.8952134847640991
0.6517702341079712,1.0436196327209473,-0.3918493986129761,0.8013414144515991,0.9333333333333333,0.030359411612153053,0.9006134271621704
0.6320885419845581,1.044466495513916,-0.4123779535293579,0.787386417388916,0.9333333333333333,0.02861196920275688,0.8970927596092224
0.6145740747451782,1.0310920476913452,-0.416517972946167,0.7706454992294312,0.9333333333333333,0.025155477225780487,0.8800816535949707
0.5977531671524048,1.003921389579773,-0.40616822242736816,0.749813437461853,0.9333333333333333,0.023942263796925545,0.8560384511947632
0.5840479731559753,0.9781016111373901,-0.3940536379814148,0.7276262640953064,0.9333333333333333,0.026665886864066124,0.8390486240386963
0.5792123079299927,0.9614725112915039,-0.38226020336151123,0.705682635307312,0.9333333333333333,0.03173542395234108,0.831389844417572
0.5774853825569153,0.9402162432670593,-0.36273086071014404,0.6850748062133789,0.9333333333333333,0.03982704505324364,0.822688102722168
0.5778762102127075,0.9150104522705078,-0.3371342420578003,0.6599559783935547,0.9333333333333333,0.040738023817539215,0.8019911050796509
0.5813430547714233,0.8868524432182312,-0.30550938844680786,0.6274302005767822,0.9,0.038173921406269073,0.7621816396713257
0.591639518737793,0.859390914440155,-0.26775139570236206,0.5884284973144531,0.8666666666666667,0.033773861825466156,0.7006396055221558
0.6065945625305176,0.8359960913658142,-0.22940152883529663,0.5509133338928223,0.8666666666666667,0.029708923771977425,0.6420003771781921
0.6187901496887207,0.8345915675163269,-0.2158014178276062,0.5300253629684448,0.8666666666666667,0.02706129103899002,0.6232295036315918
0.6267796158790588,0.8422922492027283,-0.21551263332366943,0.5290764570236206,0.8666666666666667,0.025104574859142303,0.630511462688446
0.6739947199821472,0.8485549688339233,-0.17456024885177612,0.5413813591003418,0.8666666666666667,0.023425646126270294,0.6354211568832397
0.7022592425346375,0.8469456434249878,-0.14468640089035034,0.5574193596839905,0.8666666666666667,0.021095814183354378,0.642701268196106
0.7103108763694763,0.8593920469284058,-0.14908117055892944,0.57574862241745,0.8666666666666667,0.0225834958255291,0.6697525978088379
0.7158944010734558,0.8759257197380066,-0.16003131866455078,0.5863832235336304,0.8666666666666667,0.022075099870562553,0.7039095759391785
0.7278034090995789,0.8852865099906921,-0.15748310089111328,0.586011528968811,0.8666666666666667,0.02174276113510132,0.7237667441368103
0.7438663840293884,0.8960564136505127,-0.15219002962112427,0.5807650089263916,0.8666666666666667,0.02288915030658245,0.7303808927536011
0.7628233432769775,0.9064816236495972,-0.14365828037261963,0.578551173210144,0.8666666666666667,0.02703695558011532,0.7335350513458252
0.7823847532272339,0.9176806211471558,-0.13529586791992188,0.5808084011077881,0.8666666666666667,0.025822600349783897,0.7362546324729919
0.8297504782676697,0.9318835139274597,-0.10213303565979004,0.5883439183235168,0.8666666666666667,0.02543688379228115,0.7417325973510742
0.8758935928344727,0.9490090608596802,-0.07311546802520752,0.6006262898445129,0.8666666666666667,0.026116563007235527,0.7510015368461609
0.9206733703613281,0.9647879600524902,-0.04411458969116211,0.6148830652236938,0.8666666666666667,0.027410445734858513,0.7623955011367798
0.9591645002365112,0.9914973974227905,-0.0323328971862793,0.6286379098892212,0.8666666666666667,0.02874952182173729,0.7738465070724487
0.9878334999084473,1.0164321660995483,-0.028598666191101074,0.6413353085517883,0.8666666666666667,0.029376231133937836,0.7858854532241821
1.005371332168579,1.0403794050216675,-0.03500807285308838,0.6547987461090088,0.8666666666666667,0.03006862848997116,0.8037525415420532
1.0244511365890503,1.0635484457015991,-0.03909730911254883,0.6679542064666748,0.8666666666666667,0.03384566679596901,0.8208134174346924
1.043219804763794,1.086611032485962,-0.04339122772216797,0.6818770170211792,0.8666666666666667,0.034532345831394196,0.8364129066467285
1.0595911741256714,1.1096246242523193,-0.05003345012664795,0.6952023506164551,0.8666666666666667,0.032160766422748566,0.849057137966156
1.0750994682312012,1.132568359375,-0.05746889114379883,0.7075594663619995,0.8333333333333334,0.032504305243492126,0.8591283559799194
1.0891259908676147,1.1538476943969727,-0.06472170352935791,0.7185968160629272,0.8666666666666667,0.03031528741121292,0.8672310709953308
1.0995287895202637,1.173496961593628,-0.07396817207336426,0.7274703979492188,0.8666666666666667,0.025485966354608536,0.8729907870292664
1.1111810207366943,1.1895115375518799,-0.07833051681518555,0.7337834239006042,0.8666666666666667,0.01780899614095688,0.8762676119804382
1.1219630241394043,1.2005820274353027,-0.07861900329589844,0.736873984336853,0.8666666666666667,0.012179896235466003,0.8767560720443726
1.1314620971679688,1.2069166898727417,-0.07545459270477295,0.7376039028167725,0.8666666666666667,0.010119636543095112,0.8751043677330017
1.139784574508667,1.20955228805542,-0.06976771354675293,0.7360917329788208,0.8666666666666667,0.008800127543509007,0.871135950088501
1.1465816497802734,1.2065260410308838,-0.05994439125061035,0.7317301630973816,0.8666666666666667,0.007965846918523312,0.8647991418838501
1.1559717655181885,1.1982563734054565,-0.042284607887268066,0.7252975702285767,0.8666666666666667,0.008527092635631561,0.856806218624115
1.1685786247253418,1.1914551258087158,-0.022876501083374023,0.7190278768539429,0.8666666666666667,0.008507728576660156,0.8491629362106323
1.1828718185424805,1.1945879459381104,-0.011716127395629883,0.7159072756767273,0.8666666666666667,0.008582924492657185,0.8435695171356201
1.1988525390625,1.208930253982544,-0.010077714920043945,0.7170325517654419,0.8666666666666667,0.009460710920393467,0.8418034315109253
1.216651439666748,1.2305114269256592,-0.013859987258911133,0.7204757928848267,0.8666666666666667,0.011414864100515842,0.8431615829467773
1.2330520153045654,1.254876971244812,-0.021824955940246582,0.7243611812591553,0.8666666666666667,0.013003452681005001,0.8460501432418823
1.2430803775787354,1.275016188621521,-0.031935811042785645,0.7266658544540405,0.8666666666666667,0.013545108027756214,0.8478902578353882
1.2442831993103027,1.2845873832702637,-0.04030418395996094,0.7263645529747009,0.8666666666666667,0.013861773535609245,0.8474187850952148
1.2395836114883423,1.285524606704712,-0.04594099521636963,0.7239881753921509,0.8666666666666667,0.013741202652454376,0.8449446558952332
1.2315449714660645,1.2778366804122925,-0.04629170894622803,0.7200571894645691,0.8666666666666667,0.01328855101019144,0.8411099314689636
1.222108244895935,1.2625064849853516,-0.040398240089416504,0.714535653591156,0.8666666666666667,0.013025443069636822,0.8352119326591492
1.2125325202941895,1.2409539222717285,-0.028421401977539062,0.707578182220459,0.8666666666666667,0.012601625174283981,0.8271993398666382
1.2042540311813354,1.217124342918396,-0.012870311737060547,0.6999055743217468,0.8666666666666667,0.011488709598779678,0.8175228834152222
1.1981676816940308,1.1940017938613892,0.0041658878326416016,0.6922032237052917,0.8666666666666667,0.01027956698089838,0.8071098327636719
1.1948765516281128,1.1744639873504639,0.020412564277648926,0.6851025819778442,0.8666666666666667,0.008844253607094288,0.7966782450675964
1.1950160264968872,1.1598682403564453,0.035147786140441895,0.6789649724960327,0.8666666666666667,0.007897110655903816,0.7869455218315125
1.198655605316162,1.1511976718902588,0.04745793342590332,0.6742044687271118,0.8666666666666667,0.007281505037099123,0.7785729169845581
1.205193042755127,1.148195505142212,0.05699753761291504,0.6710180044174194,0.8666666666666667,0.006430646404623985,0.7721389532089233
1.2135863304138184,1.1497938632965088,0.06379246711730957,0.6691747903823853,0.8666666666666667,0.0056489091366529465,0.7676205635070801
1.2215656042099,1.1536544561386108,0.06791114807128906,0.6683198809623718,0.8666666666666667,0.004884310066699982,0.7647509574890137
1.2278732061386108,1.1578997373580933,0.06997346878051758,0.6682637929916382,0.8666666666666667,0.004093968775123358,0.7633611559867859
1.2316818237304688,1.1609828472137451,0.07069897651672363,0.6688963770866394,0.8666666666666667,0.003543854458257556,0.7635934352874756
1.2333552837371826,1.1622304916381836,0.07112479209899902,0.6698179244995117,0.8666666666666667,0.0032319987658411264,0.7648371458053589
1.23239266872406,1.161005973815918,0.07138669490814209,0.6707165241241455,0.8666666666666667,0.002808870282024145,0.7664955854415894
1.2292712926864624,1.1577463150024414,0.071524977684021,0.6715720891952515,0.8666666666666667,0.0025097504258155823,0.7683009505271912
1.224748134613037,1.1532433032989502,0.07150483131408691,0.6723891496658325,0.8666666666666667,0.0023041993845254183,0.7700477838516235
1.2196447849273682,1.151196837425232,0.06844794750213623,0.6732444763183594,0.8666666666666667,0.002148306928575039,0.7717125415802002
1.2142679691314697,1.1506216526031494,0.06364631652832031,0.6743037104606628,0.8666666666666667,0.002017886145040393,0.7734856605529785
1.2096214294433594,1.1508886814117432,0.05873274803161621,0.6755825877189636,0.8666666666666667,0.0019577499479055405,0.7753715515136719
1.2060072422027588,1.1520802974700928,0.053926944732666016,0.6769974231719971,0.8666666666666667,0.0018878467381000519,0.7773079872131348
1.2033238410949707,1.1540565490722656,0.04926729202270508,0.6784863471984863,0.8666666666666667,0.0017908437876030803,0.7793693542480469
1.201395869255066,1.156593918800354,0.044801950454711914,0.6799896955490112,0.8666666666666667,0.0019392524845898151,0.7814515829086304
1.1999940872192383,1.159348726272583,0.04064536094665527,0.6814634203910828,0.8666666666666667,0.002002085093408823,0.7834481000900269
1.1988680362701416,1.1620382070541382,0.03682982921600342,0.6828910112380981,0.8666666666666667,0.0019876256119459867,0.7853600382804871
1.1978652477264404,1.1645028591156006,0.033362388610839844,0.6842641830444336,0.8666666666666667,0.0019993619062006474,0.7871888875961304
1.1970317363739014,1.1666274070739746,0.030404329299926758,0.6855491399765015,0.8666666666666667,0.0020853783935308456,0.7888921499252319
1.196166753768921,1.1685001850128174,0.027666568756103516,0.6868011355400085,0.8666666666666667,0.002126289764419198,0.7905524969100952
1.1950664520263672,1.1701035499572754,0.024962902069091797,0.6880640983581543,0.8666666666666667,0.0021866403985768557,0.7922152280807495
1.1941096782684326,1.1715290546417236,0.022580623626708984,0.6893269419670105,0.8666666666666667,0.002254348946735263,0.7938414812088013
1.1935633420944214,1.173065185546875,0.020498156547546387,0.6906506419181824,0.8666666666666667,0.0023332706186920404,0.7955126762390137
1.1934473514556885,1.1748665571212769,0.01858079433441162,0.6920605897903442,0.8666666666666667,0.003377902554348111,0.7972819805145264
1.1937483549118042,1.1769325733184814,0.016815781593322754,0.6935451030731201,0.8666666666666667,0.0039061603602021933,0.7991477251052856
1.1944420337677002,1.1791894435882568,0.01525259017944336,0.6950985193252563,0.8666666666666667,0.004024607129395008,0.8011486530303955
1.1955112218856812,1.1816165447235107,0.01389467716217041,0.6966937780380249,0.8666666666666667,0.0041410550475120544,0.8031948804855347
1.1968908309936523,1.1841762065887451,0.012714624404907227,0.698341965675354,0.8666666666666667,0.00457577221095562,0.8053004145622253
1.1985472440719604,1.1868547201156616,0.011692523956298828,0.7000505328178406,0.8333333333333334,0.005428350996226072,0.8074718713760376
1.2004568576812744,1.1896294355392456,0.010827422142028809,0.7018227577209473,0.8333333333333334,0.004670334048569202,0.8097124099731445
1.202406406402588,1.192012906074524,0.010393500328063965,0.703481137752533,0.8333333333333334,0.0046964408829808235,0.8117989301681519
1.204519510269165,1.194305419921875,0.010214090347290039,0.7051115036010742,0.8333333333333334,0.004976463038474321,0.8138433694839478
1.2068462371826172,1.1966626644134521,0.010183572769165039,0.7067870497703552,0.8333333333333334,0.005238547921180725,0.8159429430961609
1.2093465328216553,1.1990054845809937,0.010341048240661621,0.7085012793540955,0.8333333333333334,0.004964923951774836,0.8180918097496033
1.2120786905288696,1.2011139392852783,0.010964751243591309,0.7101672887802124,0.8333333333333334,0.00487996730953455,0.8201812505722046
1.214743971824646,1.202364206314087,0.012379765510559082,0.7116822004318237,0.8333333333333334,0.005013697315007448,0.8221248388290405
1.2170453071594238,1.2038697004318237,0.013175606727600098,0.7136846780776978,0.8333333333333334,0.005194850731641054,0.8245884776115417
1.2199763059616089,1.2059321403503418,0.01404416561126709,0.7160601019859314,0.8333333333333334,0.008018583059310913,0.8273993730545044
1.2236642837524414,1.208538293838501,0.01512598991394043,0.7187638282775879,0.8333333333333334,0.0071068741381168365,0.8305184245109558
1.2279762029647827,1.211458444595337,0.0165177583694458,0.7217291593551636,0.8333333333333334,0.006270227022469044,0.8338796496391296
1.2327953577041626,1.2146124839782715,0.018182873725891113,0.7249526977539062,0.8333333333333334,0.007792137563228607,0.8374197483062744
1.2379214763641357,1.217811942100525,0.02010953426361084,0.7284101247787476,0.8333333333333334,0.008423365652561188,0.8411035537719727
1.2433006763458252,1.2209242582321167,0.022376418113708496,0.7320102453231812,0.8333333333333334,0.009166610427200794,0.8447093963623047
1.2489783763885498,1.2240204811096191,0.024957895278930664,0.7358126044273376,0.8333333333333334,0.010045690461993217,0.8483060598373413
1.2551496028900146,1.2259066104888916,0.029242992401123047,0.7393194437026978,0.8333333333333334,0.01084444485604763,0.8513627052307129
1.2605664730072021,1.2279877662658691,0.03257870674133301,0.7432658076286316,0.8333333333333334,0.011641432531177998,0.8546085357666016
1.2602458000183105,1.2307612895965576,0.02948451042175293,0.7485730051994324,0.8333333333333334,0.014880847185850143,0.8587570190429688
1.2579357624053955,1.2328495979309082,0.025086164474487305,0.7538042068481445,0.8333333333333334,0.021405410021543503,0.862566351890564
1.2552552223205566,1.2344870567321777,0.020768165588378906,0.7586357593536377,0.8333333333333334,0.022160572931170464,0.8657798767089844
1.2515201568603516,1.2357094287872314,0.015810728073120117,0.763055682182312,0.8333333333333334,0.022930225357413292,0.8684636354446411
1.2467937469482422,1.2364394664764404,0.010354280471801758,0.7670387029647827,0.8333333333333334,0.02225571870803833,0.8707723617553711
1.2406197786331177,1.2363778352737427,0.004241943359375,0.7705568671226501,0.8333333333333334,0.020803317427635193,0.8727997541427612
1.2329719066619873,1.2354819774627686,-0.00251007080078125,0.7735400199890137,0.8333333333333334,0.021715547889471054,0.8745050430297852
1.2224984169006348,1.2339080572128296,-0.011409640312194824,0.7759504318237305,0.8666666666666667,0.023057015612721443,0.8758739233016968
1.2077248096466064,1.2309154272079468,-0.023190617561340332,0.7776193618774414,0.8666666666666667,0.023802176117897034,0.8768467903137207
1.1946730613708496,1.226322889328003,-0.03164982795715332,0.778413712978363,0.8666666666666667,0.024712013080716133,0.8771790266036987
1.1840555667877197,1.2203192710876465,-0.03626370429992676,0.7783591151237488,0.8666666666666667,0.024748798459768295,0.8767818212509155
1.1757694482803345,1.211985468864441,-0.036216020584106445,0.7774866819381714,0.8666666666666667,0.025060908868908882,0.875579833984375
1.16922128200531,1.200734257698059,-0.03151297569274902,0.7757978439331055,0.8666666666666667,0.02394997514784336,0.8733918070793152
1.1640286445617676,1.1882902383804321,-0.02426159381866455,0.7734178304672241,0.8666666666666667,0.02293947897851467,0.8699898719787598
1.1592401266098022,1.175775170326233,-0.016535043716430664,0.7707362174987793,0.8666666666666667,0.020172588527202606,0.8657008409500122
1.1550507545471191,1.1642718315124512,-0.009221076965332031,0.7681307792663574,0.8666666666666667,0.021733716130256653,0.8610929846763611
1.151371955871582,1.1533138751983643,-0.0019419193267822266,0.7656418681144714,0.8666666666666667,0.022693725302815437,0.8564547896385193
1.1472923755645752,1.1468703746795654,0.0004220008850097656,0.7629834413528442,0.8666666666666667,0.021917685866355896,0.8518633842468262
1.1430556774139404,1.1496210098266602,-0.0065653324127197266,0.7609946131706238,0.8666666666666667,0.022468212991952896,0.8486554026603699
1.139087200164795,1.1536002159118652,-0.014513015747070312,0.759957492351532,0.8666666666666667,0.021913690492510796,0.8475601077079773
1.1398603916168213,1.1564998626708984,-0.01663947105407715,0.7590717077255249,0.8666666666666667,0.021015087142586708,0.8481473922729492
1.1419174671173096,1.1561545133590698,-0.014237046241760254,0.7570146322250366,0.8666666666666667,0.02066534385085106,0.8493339419364929
1.1443647146224976,1.1563451290130615,-0.011980414390563965,0.7541279792785645,0.8666666666666667,0.019352184608578682,0.8502541780471802
1.1470731496810913,1.1572303771972656,-0.010157227516174316,0.7511898279190063,0.8666666666666667,0.018914636224508286,0.851108193397522
1.1497268676757812,1.1584120988845825,-0.00868523120880127,0.7492560744285583,0.8666666666666667,0.016744373366236687,0.8525600433349609
1.1527016162872314,1.161309838294983,-0.008608222007751465,0.749261736869812,0.8666666666666667,0.014860851690173149,0.8553624153137207
1.1562867164611816,1.166635513305664,-0.010348796844482422,0.752506673336029,0.8666666666666667,0.011273541487753391,0.8602620959281921
1.1605616807937622,1.1752151250839233,-0.014653444290161133,0.7614283561706543,0.8666666666666667,0.0108098853379488,0.8684815168380737
1.1658358573913574,1.1878485679626465,-0.022012710571289062,0.7768619060516357,0.8666666666666667,0.0110512999817729,0.8777729272842407
1.1703753471374512,1.201674222946167,-0.03129887580871582,0.7942121028900146,0.8666666666666667,0.011243191547691822,0.8841803073883057
1.1722450256347656,1.2166204452514648,-0.04437541961669922,0.8056313395500183,0.8666666666666667,0.012025927193462849,0.8863265514373779
1.167602300643921,1.226611852645874,-0.059009552001953125,0.8051044940948486,0.8666666666666667,0.01173224113881588,0.8834826946258545
1.1551059484481812,1.2279847860336304,-0.07287883758544922,0.7954656481742859,0.8666666666666667,0.01214924082159996,0.8748291730880737
1.1344003677368164,1.2188915014266968,-0.08449113368988037,0.7798745036125183,0.8666666666666667,0.011331411078572273,0.8603672385215759
1.1131291389465332,1.2069624662399292,-0.093833327293396,0.764159083366394,0.8666666666666667,0.010596305131912231,0.8444439768791199
1.0931591987609863,1.1952815055847168,-0.10212230682373047,0.7508265376091003,0.8666666666666667,0.010024349205195904,0.8300739526748657
1.0743999481201172,1.1844778060913086,-0.1100778579711914,0.7403191328048706,0.8666666666666667,0.00930654164403677,0.8181778192520142
1.0604579448699951,1.1756479740142822,-0.11519002914428711,0.7328623533248901,0.8666666666666667,0.008531864732503891,0.80918949842453
1.0599302053451538,1.1681303977966309,-0.10820019245147705,0.728104293346405,0.8666666666666667,0.007448951713740826,0.8029227256774902
1.0624635219573975,1.1629725694656372,-0.10050904750823975,0.726017951965332,0.9,0.006208436563611031,0.7995551824569702
1.0661625862121582,1.1601660251617432,-0.09400343894958496,0.7260966300964355,0.9,0.004784257151186466,0.798660159111023
1.0705251693725586,1.1592284440994263,-0.08870327472686768,0.7279890775680542,0.9,0.0033715025056153536,0.7999293804168701
1.0756968259811401,1.1602964401245117,-0.08459961414337158,0.7314561605453491,0.9,0.0021068917121738195,0.8031672239303589
1.082180380821228,1.1682102680206299,-0.08602988719940186,0.7365942001342773,0.9,0.0014012635219842196,0.8084083795547485
1.0880379676818848,1.1835895776748657,-0.09555160999298096,0.7434239387512207,0.9,0.001943268347531557,0.8154639005661011
1.0954455137252808,1.2026195526123047,-0.10717403888702393,0.7526587247848511,0.9,0.002450870117172599,0.8248136043548584
1.1042734384536743,1.2220476865768433,-0.11777424812316895,0.7637577056884766,0.9,0.00276415073312819,0.8359049558639526
1.1137793064117432,1.2400305271148682,-0.126251220703125,0.775319516658783,0.9,0.0027471121866256,0.8474249243736267
1.1220452785491943,1.254960536956787,-0.13291525840759277,0.7856070399284363,0.9,0.002751800697296858,0.8576377630233765
1.128706693649292,1.2659739255905151,-0.13726723194122314,0.7936128377914429,0.9,0.002499519381672144,0.865404486656189
1.1339961290359497,1.2729370594024658,-0.1389409303665161,0.7991170883178711,0.9,0.0020631931256502867,0.8705667853355408
1.1376545429229736,1.2764638662338257,-0.13880932331085205,0.8026456832885742,0.9,0.0016004106728360057,0.8737980127334595
1.139733910560608,1.277040958404541,-0.1373070478439331,0.8048003911972046,0.9,0.0012400838313624263,0.8757628798484802
1.14018976688385,1.2751301527023315,-0.13494038581848145,0.8061500787734985,0.9,0.001025965204462409,0.8770245313644409
1.138786792755127,1.2709381580352783,-0.13215136528015137,0.8071203231811523,0.9,0.0009329969761893153,0.8779661655426025
1.1359033584594727,1.2698137760162354,-0.1339104175567627,0.8079577684402466,0.9,0.0008845101692713797,0.8787907361984253
1.1322696208953857,1.2700836658477783,-0.13781404495239258,0.8086535930633545,0.9,0.0008336224127560854,0.8794625997543335
1.1284925937652588,1.2748668193817139,-0.14637422561645508,0.8092964887619019,0.9,0.0007796938880346715,0.8800491690635681
1.1253395080566406,1.2778077125549316,-0.15246820449829102,0.8099856376647949,0.9,0.0007409040117636323,0.8806334733963013
1.1233426332473755,1.2795552015304565,-0.15621256828308105,0.8108057975769043,0.9,0.0007248230394907296,0.8812956213951111
1.122647762298584,1.2807832956314087,-0.1581355333328247,0.8117958903312683,0.9,0.000755787652451545,0.8820804953575134
1.1230965852737427,1.2820477485656738,-0.15895116329193115,0.81293785572052,0.9,0.0007450937991961837,0.8829829692840576
1.124354600906372,1.2837375402450562,-0.15938293933868408,0.8141776323318481,0.9,0.0007459883927367628,0.8839683532714844
1.126046895980835,1.2860655784606934,-0.1600186824798584,0.8154700994491577,0.9,0.0007459202315658331,0.8850078582763672
1.1278469562530518,1.2890729904174805,-0.1612260341644287,0.8167843818664551,0.9,0.0007556165219284594,0.8860820531845093
1.1295185089111328,1.2926557064056396,-0.16313719749450684,0.8181001543998718,0.9,0.0007793931872583926,0.8871768712997437
1.130890130996704,1.296590805053711,-0.16570067405700684,0.8193930983543396,0.9,0.0008109934278763831,0.8882705569267273
1.1316611766815186,1.300531029701233,-0.16886985301971436,0.8206318616867065,0.9,0.0008331029093824327,0.8893312215805054
1.1321797370910645,1.3043594360351562,-0.1721796989440918,0.8218018412590027,0.9,0.0008442323305644095,0.8903371691703796
1.1324560642242432,1.3078458309173584,-0.17538976669311523,0.8228559494018555,0.9,0.0008620077278465033,0.891241192817688
1.1325782537460327,1.3108837604522705,-0.1783055067062378,0.8237670660018921,0.9,0.000891439151018858,0.8920140266418457
1.132654070854187,1.3134782314300537,-0.1808241605758667,0.824542224407196,0.9,0.0008573928498663008,0.8926576375961304
1.1327881813049316,1.3157126903533936,-0.18292450904846191,0.825208842754364,0.9,0.0008377084159292281,0.8931938409805298
1.1330838203430176,1.3177063465118408,-0.18462252616882324,0.8257996439933777,0.9,0.000897037738468498,0.8936518430709839
1.1336877346038818,1.3195698261260986,-0.1858820915222168,0.8263373374938965,0.9,0.0008235758868977427,0.8940539360046387
1.1345468759536743,1.3214004039764404,-0.1868535280227661,0.8268297910690308,0.9,0.00087303965119645,0.8944120407104492
1.1356121301651,1.323280692100525,-0.1876685619354248,0.8272990584373474,0.9,0.0009057646384462714,0.8947480916976929
1.1370248794555664,1.3252489566802979,-0.18822407722473145,0.8277496695518494,0.9,0.0009775420185178518,0.8950690031051636
1.1384795904159546,1.3273228406906128,-0.1888432502746582,0.8281593322753906,0.9,0.0014023083494976163,0.8953592777252197
1.1400425434112549,1.3295878171920776,-0.18954527378082275,0.8285678625106812,0.9,0.00119439244735986,0.8956518173217773
1.1415259838104248,1.3319581747055054,-0.19043219089508057,0.8289868235588074,0.9,0.001220721285790205,0.8959547281265259
1.1426266431808472,1.3343594074249268,-0.1917327642440796,0.8293918967247009,0.9,0.0012848781188949943,0.8962463736534119
1.143613338470459,1.336845874786377,-0.19323253631591797,0.8298460841178894,0.9,0.001323352218605578,0.8965770602226257
1.144567847251892,1.3393577337265015,-0.19478988647460938,0.830295205116272,0.9,0.0015262487577274442,0.8969014883041382
1.1457349061965942,1.3418210744857788,-0.19608616828918457,0.8307037353515625,0.9,0.001575042842887342,0.8971899747848511
1.1479743719100952,1.3441705703735352,-0.19619619846343994,0.8310346603393555,0.9,0.0015369761968031526,0.8974132537841797
1.1502364873886108,1.3462989330291748,-0.19606244564056396,0.831129252910614,0.9,0.001516117830760777,0.8974442481994629
1.1523230075836182,1.3484119176864624,-0.19608891010284424,0.8311905264854431,0.9,0.001459763036109507,0.8974450826644897
1.1540566682815552,1.3505820035934448,-0.19652533531188965,0.8312898874282837,0.9,0.0014065856812521815,0.897473931312561
1.1555125713348389,1.3529155254364014,-0.1974029541015625,0.8314777612686157,0.9,0.0013484230730682611,0.8975719809532166
1.1563539505004883,1.355211615562439,-0.19885766506195068,0.8317588567733765,0.9,0.0018562363693490624,0.8977438807487488
1.1569244861602783,1.3575692176818848,-0.20064473152160645,0.8321213126182556,0.9,0.002053436590358615,0.8979753255844116
1.1574938297271729,1.3599900007247925,-0.20249617099761963,0.8325132131576538,0.9,0.0018018933478742838,0.8982247114181519
1.1580044031143188,1.3623498678207397,-0.2043454647064209,0.8328658938407898,0.9,0.0017341255443170667,0.8984372019767761
1.1584532260894775,1.3646602630615234,-0.2062070369720459,0.833154559135437,0.9,0.0015627737157046795,0.8985943794250488
1.1588325500488281,1.3669732809066772,-0.20814073085784912,0.8334009051322937,0.9,0.0014497187221422791,0.898716390132904
1.159254789352417,1.369375467300415,-0.21012067794799805,0.8336372375488281,0.9,0.0013319083955138922,0.8988322019577026
1.158759355545044,1.3713350296020508,-0.21257567405700684,0.8338925838470459,0.9,0.0011950192274525762,0.8989676833152771
1.1578402519226074,1.3731639385223389,-0.21532368659973145,0.8342100977897644,0.9,0.0011512867640703917,0.8991510272026062
1.157305121421814,1.375220537185669,-0.21791541576385498,0.8345870971679688,0.9,0.001081002177670598,0.8993799090385437
1.156927227973938,1.3772697448730469,-0.2203425168991089,0.8349355459213257,0.9,0.0013460837071761489,0.8995885252952576
1.156661033630371,1.379323959350586,-0.22266292572021484,0.8352121114730835,0.9,0.0013026115484535694,0.8997427225112915
1.156423807144165,1.3813855648040771,-0.2249617576599121,0.8354441523551941,0.9,0.001191195915453136,0.8998664617538452
1.1569342613220215,1.3834993839263916,-0.22656512260437012,0.8356637954711914,0.9,0.0011018079239875078,0.8999872207641602
1.1577212810516357,1.3856334686279297,-0.22791218757629395,0.8358830213546753,0.9,0.0010102037340402603,0.9001158475875854
1.158397912979126,1.3877300024032593,-0.2293320894241333,0.836138129234314,0.9,0.0009462341549806297,0.9002821445465088
1.1589518785476685,1.3897192478179932,-0.2307673692703247,0.8364189863204956,0.9,0.000904261483810842,0.9004763960838318
1.1591830253601074,1.3912938833236694,-0.232110857963562,0.8367161750793457,0.9,0.0008812714368104935,0.9006895422935486
1.1594679355621338,1.3927234411239624,-0.2332555055618286,0.8370131254196167,0.9,0.0008645218331366777,0.9009007215499878
1.1598862409591675,1.3940916061401367,-0.23420536518096924,0.8372867107391357,0.9,0.000846821756567806,0.9010893106460571
1.1603221893310547,1.3954026699066162,-0.23508048057556152,0.8375153541564941,0.9,0.0008233590051531792,0.9012395143508911
1.1607146263122559,1.3967437744140625,-0.23602914810180664,0.8377229571342468,0.9,0.000793079670984298,0.9013720750808716
1.1610167026519775,1.398175597190857,-0.2371588945388794,0.8379499912261963,0.9,0.0007600198150612414,0.9015228152275085
1.1612727642059326,1.3997247219085693,-0.23845195770263672,0.8382271528244019,0.9,0.000740326358936727,0.90171879529953
1.1616418361663818,1.4013547897338867,-0.23971295356750488,0.8385588526725769,0.9,0.0007213870412670076,0.9019656181335449
1.1619576215744019,1.402992606163025,-0.24103498458862305,0.8389261960983276,0.9,0.0006828164914622903,0.9022473096847534
1.162997841835022,1.4045532941818237,-0.24155545234680176,0.8392974734306335,0.9,0.0008159914286807179,0.9025365710258484
1.164360523223877,1.4059785604476929,-0.24161803722381592,0.8396446108818054,0.9,0.0006502833566628397,0.9028080701828003
1.1656444072723389,1.4072551727294922,-0.24161076545715332,0.8399537801742554,0.9,0.0006382128340192139,0.903048038482666
1.1668660640716553,1.408411979675293,-0.2415459156036377,0.8402287364006042,0.9,0.0005967517499811947,0.9032584428787231
1.1680352687835693,1.4094890356063843,-0.24145376682281494,0.8404854536056519,0.9,0.0005800762446597219,0.9034521579742432
1.1691806316375732,1.410548210144043,-0.24136757850646973,0.8407444953918457,0.9,0.0005637502763420343,0.9036468863487244
1.170372486114502,1.4116637706756592,-0.24129128456115723,0.8410248756408691,0.9,0.0006206996622495353,0.9038592576980591
1.1715099811553955,1.4126834869384766,-0.24117350578308105,0.8413338661193848,0.9,0.0005752941942773759,0.9040972590446472
1.172763466835022,1.4138312339782715,-0.2410677671432495,0.8416420221328735,0.9,0.0005574707174673676,0.9043347239494324
1.1739866733551025,1.4149868488311768,-0.24100017547607422,0.8419781923294067,0.9,0.0005505564622581005,0.9045968055725098
1.1752104759216309,1.416170358657837,-0.24095988273620605,0.8423362970352173,0.9,0.0005750491400249302,0.9048783183097839
1.176405429840088,1.4173429012298584,-0.2409374713897705,0.8427147269248962,0.9,0.0005536726675927639,0.9051775336265564
1.177571177482605,1.4184906482696533,-0.24091947078704834,0.8431072235107422,0.9,0.0005492311902344227,0.9054884314537048
1.1786136627197266,1.4195070266723633,-0.24089336395263672,0.8435062170028687,0.9,0.0005645636701956391,0.9058047533035278
1.1796815395355225,1.4205291271209717,-0.24084758758544922,0.8439096212387085,0.9,0.0006538249435834587,0.9061225652694702
1.1807196140289307,1.4215182065963745,-0.24079859256744385,0.8443123698234558,0.9,0.0006117296870797873,0.9064383506774902
1.1816396713256836,1.4224385023117065,-0.24079883098602295,0.8447092771530151,0.9,0.0006109699606895447,0.9067485332489014
1.182530164718628,1.4233474731445312,-0.24081730842590332,0.8451268672943115,0.9,0.0005136496038176119,0.9070748090744019
1.1834561824798584,1.42430579662323,-0.24084961414337158,0.8455531001091003,0.9,0.00034559352206997573,0.9074062705039978
1.1843849420547485,1.4252955913543701,-0.24091064929962158,0.8459835052490234,0.9,0.00036252994323149323,0.9077410101890564
1.1852812767028809,1.4262864589691162,-0.24100518226623535,0.8464173674583435,0.9,0.0003729269665200263,0.9080788493156433
1.1860485076904297,1.4271725416183472,-0.24112403392791748,0.8468557596206665,0.9,0.0003874073445331305,0.9084209203720093
1.1868853569030762,1.4281424283981323,-0.24125707149505615,0.8473014235496521,0.9,0.00037691040779463947,0.908767580986023
1.1877156496047974,1.4291231632232666,-0.24140751361846924,0.8477499485015869,0.9,0.0003699194930959493,0.909116268157959
1.18888521194458,1.4302904605865479,-0.24140524864196777,0.8482311964035034,0.9,0.0003595446760300547,0.9094893336296082
1.1901215314865112,1.4315426349639893,-0.24142110347747803,0.8486533164978027,0.9,0.0003535364812705666,0.9098153114318848
1.1911072731018066,1.432602882385254,-0.24149560928344727,0.8490912318229675,0.9,0.0003518019802868366,0.9101556539535522
1.1919902563095093,1.433580756187439,-0.2415904998779297,0.8495712280273438,0.9,0.00036380928941071033,0.9105297923088074
1.1928578615188599,1.434502124786377,-0.2416442632675171,0.8500946760177612,0.9,0.00036645180080085993,0.9109379053115845
1.193763256072998,1.4353969097137451,-0.24163365364074707,0.8506302833557129,0.9,0.0003734271158464253,0.9113537669181824
1.194697380065918,1.436255931854248,-0.24155855178833008,0.8511623740196228,0.9,0.00037913769483566284,0.9117634296417236
1.1956658363342285,1.4371066093444824,-0.2414407730102539,0.8516871333122253,0.9,0.0003857027622871101,0.9121631383895874
1.196662187576294,1.4379746913909912,-0.24131250381469727,0.8522143363952637,0.9,0.00038704980397596955,0.9125605821609497
1.1976830959320068,1.4388856887817383,-0.24120259284973145,0.852756917476654,0.9,0.0003932716208510101,0.9129669070243835
1.198695421218872,1.4398198127746582,-0.24112439155578613,0.853324294090271,0.9,0.00039773195749148726,0.9133905172348022
1.1997442245483398,1.4408214092254639,-0.24107718467712402,0.8539180755615234,0.9,0.00040340417763218284,0.9138330221176147
1.2008026838302612,1.441854476928711,-0.2410517930984497,0.8545314073562622,0.9,0.0004096166812814772,0.914289653301239
1.201859474182129,1.4428938627243042,-0.2410343885421753,0.8551520705223083,0.9,0.00041659906855784357,0.9147505164146423
1.2028812170028687,1.4438990354537964,-0.24101781845092773,0.8557709455490112,0.9,0.00042417238000780344,0.915208101272583
1.2038962841033936,1.4448857307434082,-0.24098944664001465,0.8563815951347351,0.9,0.00043224074761383235,0.915656566619873
1.2048944234848022,1.4458426237106323,-0.24094820022583008,0.8569859266281128,0.9,0.0004405310610309243,0.9160970449447632
1.205887794494629,1.446787714958191,-0.240899920463562,0.8575849533081055,0.9,0.00044912155135534704,0.9165303111076355
1.2068777084350586,1.4477295875549316,-0.24085187911987305,0.8581838607788086,0.9,0.0005813727620989084,0.9169608950614929
1.2078697681427002,1.4486802816390991,-0.24081051349639893,0.8587868213653564,0.9,0.0009144265786744654,0.9173921346664429
1.2088654041290283,1.449643611907959,-0.24077820777893066,0.8593952655792236,0.9,0.0007615556241944432,0.9178256988525391
1.2098658084869385,1.4506194591522217,-0.2407536506652832,0.8600084185600281,0.9,0.0009729900048114359,0.9182612299919128
1.2108697891235352,1.4516017436981201,-0.24073195457458496,0.8606244921684265,0.9,0.0013874992728233337,0.9186972975730896
1.211876630783081,1.4525842666625977,-0.2407076358795166,0.8612402677536011,0.9,0.0013439753092825413,0.9191311597824097
1.2128844261169434,1.4535627365112305,-0.2406783103942871,0.8618530631065369,0.9,0.0011917080264538527,0.9195605516433716
1.2136704921722412,1.4542946815490723,-0.24062418937683105,0.8624701499938965,0.9,0.001491550705395639,0.919990062713623
1.2140090465545654,1.4545278549194336,-0.24051880836486816,0.8630787134170532,0.9,0.001158116851001978,0.9204097986221313
1.2146811485290527,1.4550760984420776,-0.2403949499130249,0.8636858463287354,0.9,0.0010939277708530426,0.9208223223686218
1.2151176929473877,1.4554437398910522,-0.24032604694366455,0.8643026351928711,0.9,0.0009754408965818584,0.9212408065795898
1.2150890827178955,1.455382227897644,-0.24029314517974854,0.8649128675460815,0.9,0.0008413863833993673,0.921650767326355
1.2152690887451172,1.4556331634521484,-0.24036407470703125,0.8655401468276978,0.9,0.0008732580463401973,0.9220695495605469
1.215851068496704,1.4564590454101562,-0.24060797691345215,0.8662052154541016,0.9,0.0009299225639551878,0.9225143790245056
1.2165296077728271,1.4573469161987305,-0.24081730842590332,0.8669344782829285,0.9,0.0009261841187253594,0.9230035543441772
1.2173011302947998,1.4585846662521362,-0.24128353595733643,0.8676280379295349,0.9,0.0009433750528842211,0.9234707355499268
1.2181042432785034,1.4600563049316406,-0.2419520616531372,0.8683847188949585,0.9,0.0009750549215823412,0.9239899516105652
1.2191509008407593,1.461780309677124,-0.24262940883636475,0.8691880702972412,0.9,0.0010252216598019004,0.9245504140853882
1.2199074029922485,1.4633376598358154,-0.2434302568435669,0.8699707984924316,0.9,0.0009783182758837938,0.9251071214675903
1.2200648784637451,1.4644125699996948,-0.2443476915359497,0.8707637786865234,0.9,0.0014959280379116535,0.9256793856620789
1.2197396755218506,1.4649194478988647,-0.24517977237701416,0.8715567588806152,0.9,0.0014768493128940463,0.9262555837631226
1.2191858291625977,1.4650135040283203,-0.24582767486572266,0.8723229169845581,0.9,0.0015920919831842184,0.9268118739128113
1.2184638977050781,1.4647979736328125,-0.24633407592773438,0.8730483055114746,0.9,0.0016894532600417733,0.9273351430892944
1.217637538909912,1.4644407033920288,-0.2468031644821167,0.8737470507621765,0.9,0.001801951671950519,0.927834689617157
1.2167658805847168,1.4641034603118896,-0.24733757972717285,0.8744379878044128,0.9,0.0019171012099832296,0.9283266067504883
1.2167686223983765,1.4643901586532593,-0.2476215362548828,0.8751590251922607,0.9,0.002028458518907428,0.9288408160209656
1.217786192893982,1.465378999710083,-0.24759280681610107,0.8758605718612671,0.9,0.0020960101392120123,0.9293473958969116
1.218518614768982,1.4662530422210693,-0.2477344274520874,0.8765270113945007,0.9,0.002391236834228039,0.9298407435417175
1.2189568281173706,1.466884970664978,-0.24792814254760742,0.8772422671318054,0.9,0.0020384786184877157,0.9303832054138184
1.2190278768539429,1.4669908285140991,-0.24796295166015625,0.877996563911438,0.9,0.002746730111539364,0.9309667348861694
1.2187761068344116,1.4664487838745117,-0.2476726770401001,0.878748893737793,0.9,0.002728112740442157,0.9315567016601562
1.218210220336914,1.4652007818222046,-0.24699056148529053,0.8794595003128052,0.9,0.002786751836538315,0.9321173429489136
1.2177939414978027,1.4633264541625977,-0.24553251266479492,0.8801118731498718,0.9,0.0028867728542536497,0.9326313734054565
1.2148197889328003,1.45841646194458,-0.24359667301177979,0.8807176351547241,0.9,0.0029909664299339056,0.9331063032150269
1.2112998962402344,1.4525445699691772,-0.24124467372894287,0.8813220262527466,0.9,0.0033532450906932354,0.9335744380950928
1.2087215185165405,1.4477508068084717,-0.23902928829193115,0.881921648979187,0.9,0.0036505917087197304,0.9340373873710632
1.2076025009155273,1.4444057941436768,-0.23680329322814941,0.8825156688690186,0.9,0.0036382856778800488,0.9345077276229858
1.2068798542022705,1.442238211631775,-0.2353583574295044,0.8831183314323425,0.9,0.003620355622842908,0.9350027441978455
1.2062628269195557,1.4410016536712646,-0.23473882675170898,0.8838178515434265,0.9,0.00354353291913867,0.9355913996696472
1.205291509628296,1.4397621154785156,-0.23447060585021973,0.8846320509910583,0.9,0.003750748932361603,0.9362878799438477
1.2036973237991333,1.4378732442855835,-0.2341759204864502,0.88550865650177,0.9,0.006557504180818796,0.9370489120483398
1.2015602588653564,1.4348176717758179,-0.23325741291046143,0.8863529562950134,0.9,0.05281039699912071,0.9377962946891785
1.1986279487609863,1.430257797241211,-0.2316298484802246,0.8870908617973328,0.9,0.03853877633810043,0.938462495803833
1.194577693939209,1.4241433143615723,-0.22956562042236328,0.8876991271972656,0.9,0.030116446316242218,0.939018964767456
1.1901698112487793,1.4173448085784912,-0.22717499732971191,0.8882207870483398,0.9,0.02499355375766754,0.9394898414611816
1.1855733394622803,1.4100227355957031,-0.22444939613342285,0.8887068033218384,0.9,0.022311227396130562,0.939915657043457
1.178351640701294,1.400179147720337,-0.22182750701904297,0.8891932964324951,0.9,0.020349398255348206,0.9403430223464966
1.173620581626892,1.3908982276916504,-0.2172776460647583,0.8897383213043213,0.9,0.020152170211076736,0.9408302307128906
0.8480263948440552,1.115270972251892,-0.2672445774078369,0.8459331393241882,0.9,0.0229069534689188,0.9486241340637207
0.8561125993728638,1.1749204397201538,-0.31880784034729004,0.7920193076133728,0.9,0.029818372800946236,0.890472412109375
0.8883218765258789,1.2231382131576538,-0.3348163366317749,0.7639082670211792,0.9,0.03640429675579071,0.8514034748077393
0.9124794006347656,1.2671418190002441,-0.3546624183654785,0.7501893043518066,0.9,0.035660270601511,0.8345209360122681
0.9216368198394775,1.306351900100708,-0.38471508026123047,0.7506788969039917,0.9,0.03939379006624222,0.8372666239738464
0.9367812871932983,1.3486751317977905,-0.4118938446044922,0.7683544158935547,0.9,0.03767750784754753,0.8591558933258057
0.9697930216789246,1.3824061155319214,-0.4126130938529968,0.7924128770828247,0.9,0.03279189392924309,0.8780848979949951
1.0117186307907104,1.410703182220459,-0.39898455142974854,0.8069387674331665,0.9,0.024542950093746185,0.8842048645019531
1.0680354833602905,1.4204344749450684,-0.35239899158477783,0.8073026537895203,0.9,0.02427089400589466,0.8810581564903259
1.1129792928695679,1.4134469032287598,-0.3004676103591919,0.7968205213546753,0.9,0.02506060153245926,0.8710540533065796
1.1350226402282715,1.3824238777160645,-0.24740123748779297,0.7836050391197205,0.9333333333333333,0.020663902163505554,0.8609575629234314
1.1506484746932983,1.3282016515731812,-0.1775531768798828,0.7710776329040527,0.9333333333333333,0.02346089482307434,0.849880576133728
1.163400411605835,1.2738701105117798,-0.11046969890594482,0.7626942992210388,0.9333333333333333,0.02594524249434471,0.8429011702537537
1.1658003330230713,1.2412420511245728,-0.07544171810150146,0.7619047164916992,0.9333333333333333,0.03132420778274536,0.8456838130950928
1.159731149673462,1.2151752710342407,-0.05544412136077881,0.7613294124603271,0.9333333333333333,0.03279543295502663,0.8516266345977783
1.1619181632995605,1.19401216506958,-0.03209400177001953,0.7612745761871338,0.9333333333333333,0.027311787009239197,0.8561660051345825
1.1633285284042358,1.2025684118270874,-0.03923988342285156,0.7573175430297852,0.9333333333333333,0.02426643669605255,0.8564351797103882
1.1479082107543945,1.2114133834838867,-0.06350517272949219,0.753922164440155,0.9333333333333333,0.024561479687690735,0.8559219837188721
1.1448795795440674,1.213757038116455,-0.0688774585723877,0.7554858922958374,0.9333333333333333,0.025266310200095177,0.8585278987884521
1.1464828252792358,1.212162971496582,-0.06568014621734619,0.7576682567596436,0.9333333333333333,0.024806136265397072,0.8627557158470154
1.1246427297592163,1.2128443717956543,-0.08820164203643799,0.7610613703727722,0.9333333333333333,0.025833673775196075,0.8699600696563721
1.1028064489364624,1.2712817192077637,-0.16847527027130127,0.7695950269699097,0.9333333333333333,0.02891341783106327,0.8808884024620056
1.0928139686584473,1.3281924724578857,-0.23537850379943848,0.7725285291671753,0.9333333333333333,0.033032432198524475,0.8858952522277832
1.0774385929107666,1.3578507900238037,-0.2804121971130371,0.7715904116630554,0.9333333333333333,0.034484490752220154,0.8869551420211792
1.0446679592132568,1.3749135732650757,-0.33024561405181885,0.7727413177490234,0.9333333333333333,0.03806185722351074,0.8879792094230652
1.018728256225586,1.3864028453826904,-0.3676745891571045,0.7812731266021729,0.9333333333333333,0.04105406627058983,0.8937005400657654
1.0058565139770508,1.390851378440857,-0.38499486446380615,0.7919102907180786,0.9333333333333333,0.04289625212550163,0.9001261591911316
0.99876868724823,1.3907649517059326,-0.39199626445770264,0.7971076965332031,0.9333333333333333,0.045183006674051285,0.9012018442153931
1.003511905670166,1.3781092166900635,-0.37459731101989746,0.7957102656364441,0.9333333333333333,0.045570775866508484,0.896460771560669
1.0134705305099487,1.354231834411621,-0.34076130390167236,0.7880467176437378,0.9333333333333333,0.04239514842629433,0.8849303126335144
1.0207008123397827,1.322770357131958,-0.3020695447921753,0.7792620658874512,0.9333333333333333,0.05147920548915863,0.8694300651550293
1.019826889038086,1.2860660552978516,-0.2662391662597656,0.7710129618644714,0.9333333333333333,0.0477130189538002,0.8525702357292175
1.0131781101226807,1.244287371635437,-0.23110926151275635,0.7596156597137451,0.9333333333333333,0.03495936095714569,0.8344036340713501
1.0012035369873047,1.206822395324707,-0.20561885833740234,0.7474824786186218,0.9333333333333333,0.03621518239378929,0.8171991109848022
0.9772407412528992,1.1730892658233643,-0.1958485245704651,0.7443283796310425,0.9333333333333333,0.04783880338072777,0.8126646876335144
0.9405786395072937,1.144091248512268,-0.20351260900497437,0.7491053938865662,0.9333333333333333,0.03881196677684784,0.8159549236297607
0.9720308780670166,1.1141494512557983,-0.14211857318878174,0.7527214288711548,0.9333333333333333,0.03680381178855896,0.8153413534164429
1.002455234527588,1.086034893989563,-0.0835796594619751,0.7635620832443237,0.9333333333333333,0.03903438150882721,0.8228541612625122
0.9841529726982117,1.065163493156433,-0.08101052045822144,0.761742115020752,0.9333333333333333,0.03729509934782982,0.8153136968612671
0.942818284034729,1.0791852474212646,-0.13636696338653564,0.746536910533905,0.9333333333333333,0.03570541739463806,0.8069572448730469
1.0124731063842773,1.0304969549179077,-0.01802384853363037,0.7076231837272644,0.9333333333333333,0.03382259979844093,0.7591079473495483
1.107856035232544,0.9614008665084839,0.14645516872406006,0.7040626406669617,0.9333333333333333,0.031103549525141716,0.744746208190918
1.1217223405838013,0.9706970453262329,0.15102529525756836,0.7071216106414795,0.9,0.028333937749266624,0.7471047639846802
1.1335504055023193,0.9563398361206055,0.17721056938171387,0.7152172923088074,0.9,0.026501337066292763,0.757168173789978
1.1547255516052246,0.9325995445251465,0.22212600708007812,0.7315540313720703,0.9,0.018975351005792618,0.7729558348655701
1.1671870946884155,0.9296392202377319,0.2375478744506836,0.7481493353843689,0.9,0.018871663138270378,0.7854897379875183
1.1681114435195923,0.9170995950698853,0.25101184844970703,0.7613174319267273,0.9,0.017578264698386192,0.7926813960075378
1.1642001867294312,0.8989715576171875,0.26522862911224365,0.7704546451568604,0.9,0.01727900095283985,0.796823263168335
1.1688098907470703,0.888907790184021,0.2799021005630493,0.777651309967041,0.8666666666666667,0.01792195625603199,0.8003794550895691
1.1565841436386108,0.8826464414596558,0.2739377021789551,0.7834267616271973,0.8666666666666667,0.017203377559781075,0.8034159541130066
1.1318796873092651,0.8885717391967773,0.2433079481124878,0.7879451513290405,0.8666666666666667,0.017803922295570374,0.805790901184082
1.0995514392852783,0.9017976522445679,0.19775378704071045,0.7909945249557495,0.8666666666666667,0.017562322318553925,0.8073522448539734
1.0655832290649414,0.9256147146224976,0.13996851444244385,0.7946147918701172,0.8666666666666667,0.01775825209915638,0.8094919919967651
1.0445518493652344,0.9602286219596863,0.0843232274055481,0.7984299063682556,0.8666666666666667,0.01728096231818199,0.812109649181366
1.0536015033721924,1.0021324157714844,0.05146908760070801,0.802553117275238,0.8666666666666667,0.016356846317648888,0.8150585889816284
1.0687185525894165,1.046921730041504,0.021796822547912598,0.8065818548202515,0.8666666666666667,0.015773538500070572,0.81785649061203
1.0879056453704834,1.0925683975219727,-0.004662752151489258,0.8117536306381226,0.8666666666666667,0.015613743104040623,0.8215725421905518
1.1103549003601074,1.1395223140716553,-0.02916741371154785,0.8178116679191589,0.8666666666666667,0.014583297073841095,0.8259272575378418
1.1263349056243896,1.1813994646072388,-0.05506455898284912,0.822158694267273,0.8666666666666667,0.014089690521359444,0.8290103673934937
1.1350253820419312,1.2138075828552246,-0.07878220081329346,0.8244757652282715,0.8666666666666667,0.012914326973259449,0.8307169675827026
1.1390067338943481,1.2338879108428955,-0.09488117694854736,0.8252614736557007,0.8666666666666667,0.011550256051123142,0.8314590454101562
1.151360273361206,1.242261290550232,-0.09090101718902588,0.8250609636306763,0.8333333333333334,0.010488826781511307,0.8315528631210327
1.1582996845245361,1.2394421100616455,-0.08114242553710938,0.8240867853164673,0.8333333333333334,0.009544448927044868,0.831093966960907
1.1586216688156128,1.228031039237976,-0.06940937042236328,0.8225183486938477,0.8333333333333334,0.008624785579741001,0.8301689028739929
1.15657639503479,1.214430809020996,-0.057854413986206055,0.8205885291099548,0.8333333333333334,0.008150944486260414,0.8289071321487427
1.153764009475708,1.2035572528839111,-0.049793243408203125,0.8184137344360352,0.8666666666666667,0.008113507181406021,0.8274144530296326
1.150375247001648,1.1981945037841797,-0.04781925678253174,0.8168187141418457,0.8666666666666667,0.007978427223861217,0.8262128829956055
1.1492540836334229,1.1996479034423828,-0.05039381980895996,0.8160501718521118,0.8666666666666667,0.008185726590454578,0.8255934715270996
1.15091872215271,1.207025408744812,-0.05610668659210205,0.8160502314567566,0.8666666666666667,0.008464569225907326,0.8255714178085327
1.1551551818847656,1.2262308597564697,-0.0710756778717041,0.8165971636772156,0.8666666666666667,0.008178822696208954,0.8259962797164917
1.1605807542800903,1.248098611831665,-0.08751785755157471,0.8173747062683105,0.8666666666666667,0.008126909844577312,0.8266186714172363
1.1663422584533691,1.2668861150741577,-0.10054385662078857,0.8180208206176758,0.8666666666666667,0.008058259263634682,0.8271616697311401
1.171095609664917,1.2803044319152832,-0.10920882225036621,0.8183376789093018,0.8666666666666667,0.007989427074790001,0.827465295791626
1.1740739345550537,1.2873066663742065,-0.11323273181915283,0.8182581663131714,0.8666666666666667,0.007979512214660645,0.8274691104888916
1.1754578351974487,1.289738416671753,-0.1142805814743042,0.8178341388702393,0.8666666666666667,0.008032923564314842,0.8272049427032471
1.1764158010482788,1.2917855978012085,-0.11536979675292969,0.8173491954803467,0.8666666666666667,0.008123965002596378,0.8268499374389648
1.1767351627349854,1.2934486865997314,-0.1167135238647461,0.8169444799423218,0.8666666666666667,0.008246337063610554,0.8265258073806763
1.1765402555465698,1.294832706451416,-0.11829245090484619,0.8165696859359741,0.8666666666666667,0.00531786447390914,0.8262192010879517
1.1764209270477295,1.297072172164917,-0.1206512451171875,0.8162726163864136,0.8666666666666667,0.0053465478122234344,0.8259588479995728
1.1766090393066406,1.3005255460739136,-0.12391650676727295,0.8160567283630371,0.8666666666666667,0.005300926510244608,0.8257529139518738
1.1771397590637207,1.3052167892456055,-0.12807703018188477,0.8159111738204956,0.8666666666666667,0.005223332438617945,0.8255922198295593
1.1778644323349,1.3111145496368408,-0.13325011730194092,0.8158356547355652,0.8666666666666667,0.0049867527559399605,0.8254839777946472
1.1787092685699463,1.3179632425308228,-0.13925397396087646,0.8158220052719116,0.8666666666666667,0.004586242139339447,0.8254222869873047
1.1794947385787964,1.3253203630447388,-0.14582562446594238,0.8158632516860962,0.8666666666666667,0.0041802977211773396,0.8254001140594482
1.179603934288025,1.332763433456421,-0.153159499168396,0.8160234689712524,0.8666666666666667,0.004091787151992321,0.8254606127738953
1.1798629760742188,1.342451810836792,-0.16258883476257324,0.8163878321647644,0.8666666666666667,0.00402839295566082,0.8256630897521973
1.1797903776168823,1.3505477905273438,-0.17075741291046143,0.8167843818664551,0.8666666666666667,0.0042136539705097675,0.8258840441703796
1.1786541938781738,1.3556898832321167,-0.17703568935394287,0.816929042339325,0.8666666666666667,0.004491372499614954,0.8259176015853882
1.1742452383041382,1.3582806587219238,-0.18403542041778564,0.8173079490661621,0.8666666666666667,0.004678770899772644,0.826105535030365
1.169813632965088,1.3618123531341553,-0.19199872016906738,0.8187415599822998,0.8666666666666667,0.004665005952119827,0.8270272016525269
1.167639970779419,1.3676621913909912,-0.20002222061157227,0.8206865787506104,0.8666666666666667,0.0045379456132650375,0.8282785415649414
1.1675881147384644,1.374725580215454,-0.20713746547698975,0.8223287463188171,0.8666666666666667,0.004575610626488924,0.8292926549911499
1.1683354377746582,1.3793127536773682,-0.21097731590270996,0.8232632875442505,0.8666666666666667,0.0047256117686629295,0.8298162817955017
1.1686493158340454,1.380554437637329,-0.2119051218032837,0.8234577178955078,0.8666666666666667,0.00478084571659565,0.8298447132110596
1.1695773601531982,1.3775286674499512,-0.20795130729675293,0.8231165409088135,0.8666666666666667,0.0048684170469641685,0.8295197486877441
1.1696312427520752,1.3717135190963745,-0.20208227634429932,0.822453498840332,0.8666666666666667,0.004904847592115402,0.8289849162101746
1.1690585613250732,1.3652517795562744,-0.19619321823120117,0.8217503428459167,0.8666666666666667,0.004884678404778242,0.8284291625022888
1.1683791875839233,1.3609230518341064,-0.1925438642501831,0.8212826251983643,0.8666666666666667,0.004868693649768829,0.8280428647994995
1.168126106262207,1.3605588674545288,-0.19243276119232178,0.821169376373291,0.8666666666666667,0.0049156323075294495,0.8279112577438354
1.1688545942306519,1.364815592765808,-0.19596099853515625,0.8213996887207031,0.8666666666666667,0.005026885308325291,0.828026294708252
1.1704416275024414,1.3725013732910156,-0.20205974578857422,0.8218327760696411,0.8666666666666667,0.005635418929159641,0.828291118144989
1.1719833612442017,1.381116271018982,-0.20913290977478027,0.8222677111625671,0.8666666666666667,0.005763453431427479,0.8285695910453796
1.1727285385131836,1.3882983922958374,-0.2155698537826538,0.822598934173584,0.8666666666666667,0.005926874466240406,0.8287884593009949
1.1725517511367798,1.3934879302978516,-0.22093617916107178,0.8228558897972107,0.8666666666666667,0.006477709859609604,0.8289605975151062
1.1716270446777344,1.397172212600708,-0.22554516792297363,0.8231412768363953,0.8666666666666667,0.006802401505410671,0.829147458076477
1.1704027652740479,1.4004138708114624,-0.23001110553741455,0.823538064956665,0.8666666666666667,0.0068040406331419945,0.8293982744216919
1.169281244277954,1.4038569927215576,-0.23457574844360352,0.8240470290184021,0.8666666666666667,0.006826394237577915,0.8297128677368164
1.1683238744735718,1.4075367450714111,-0.23921287059783936,0.8245885372161865,0.8666666666666667,0.007027345709502697,0.8300411105155945
1.16720449924469,1.4118435382843018,-0.24463903903961182,0.8250899314880371,0.8666666666666667,0.007231931667774916,0.8303364515304565
1.16603684425354,1.415213942527771,-0.24917709827423096,0.8255008459091187,0.8666666666666667,0.007785226218402386,0.8305788040161133
1.1650018692016602,1.418033480644226,-0.2530316114425659,0.8258113861083984,0.8666666666666667,0.008992374874651432,0.830755889415741
1.1643822193145752,1.420644998550415,-0.25626277923583984,0.8260383605957031,0.8666666666666667,0.01030189823359251,0.8308808207511902
1.1635035276412964,1.4234451055526733,-0.25994157791137695,0.8261994123458862,0.8666666666666667,0.010672214441001415,0.8309649229049683
1.1625733375549316,1.4275516271591187,-0.264978289604187,0.8263565897941589,0.8666666666666667,0.010892841033637524,0.8310489654541016
1.160429835319519,1.4337738752365112,-0.2733440399169922,0.8266889452934265,0.8666666666666667,0.01109442487359047,0.8312346339225769
1.1577271223068237,1.4417541027069092,-0.28402698040008545,0.8274445533752441,0.8666666666666667,0.010791867971420288,0.8316758871078491
1.1563301086425781,1.4528907537460327,-0.2965606451034546,0.8284505605697632,0.8666666666666667,0.010687010362744331,0.832253634929657
1.1561486721038818,1.4642882347106934,-0.3081395626068115,0.8292304873466492,0.8666666666666667,0.011058468371629715,0.83269202709198
1.1562669277191162,1.4736932516098022,-0.31742632389068604,0.8296642303466797,0.8666666666666667,0.011503803543746471,0.8329309821128845
1.1560297012329102,1.4802045822143555,-0.3241748809814453,0.8298169374465942,0.8666666666666667,0.01191700715571642,0.8330135345458984
1.1554861068725586,1.4835679531097412,-0.3280818462371826,0.8297805190086365,0.8666666666666667,0.012256166897714138,0.8329948782920837
1.1547126770019531,1.4844897985458374,-0.3297771215438843,0.8296429514884949,0.8666666666666667,0.012924912385642529,0.8329205513000488
1.1539511680603027,1.4843509197235107,-0.330399751663208,0.8294758200645447,0.8666666666666667,0.013625307939946651,0.8328269720077515
1.1536006927490234,1.4850658178329468,-0.33146512508392334,0.8293375968933105,0.8666666666666667,0.01330404169857502,0.8327405452728271
1.1542187929153442,1.4870188236236572,-0.332800030708313,0.8291610479354858,0.8666666666666667,0.0133242541924119,0.8326349258422852
1.1553099155426025,1.488722801208496,-0.33341288566589355,0.8288199305534363,0.8666666666666667,0.013400301337242126,0.832456111907959
1.1559112071990967,1.4885339736938477,-0.332622766494751,0.8282412886619568,0.8666666666666667,0.013525759801268578,0.8321613073348999
1.1552438735961914,1.4873523712158203,-0.3321084976196289,0.8274869918823242,0.8666666666666667,0.013818598352372646,0.8317769765853882
1.1522152423858643,1.4866341352462769,-0.3344188928604126,0.8267623782157898,0.8666666666666667,0.014172174036502838,0.831405520439148
1.1484700441360474,1.4889345169067383,-0.3404644727706909,0.8262378573417664,0.8666666666666667,0.014303307048976421,0.8311380743980408
1.1450393199920654,1.4943231344223022,-0.3492838144302368,0.8259028196334839,0.8666666666666667,0.014411958865821362,0.8309696912765503
1.1420624256134033,1.501237154006958,-0.3591747283935547,0.8256880044937134,0.8666666666666667,0.014323409646749496,0.8308670520782471
1.1379687786102295,1.50692880153656,-0.36896002292633057,0.8256043195724487,0.8666666666666667,0.013904916122555733,0.8308389186859131
1.1384565830230713,1.510354995727539,-0.3718984127044678,0.8253458738327026,0.8666666666666667,0.013275676406919956,0.8307139873504639
1.141815423965454,1.511435866355896,-0.3696204423904419,0.8248240351676941,0.8666666666666667,0.012788326479494572,0.8304445147514343
1.1456382274627686,1.5105869770050049,-0.36494874954223633,0.8241403102874756,0.8666666666666667,0.01288779266178608,0.8300807476043701
1.1495416164398193,1.5081374645233154,-0.3585958480834961,0.8232723474502563,0.8666666666666667,0.013519256375730038,0.8296035528182983
1.1539158821105957,1.5038630962371826,-0.3499472141265869,0.8221160769462585,0.8666666666666667,0.013391153886914253,0.8289448618888855
1.1572442054748535,1.4982936382293701,-0.3410494327545166,0.8207566142082214,0.8666666666666667,0.013026195578277111,0.8281463384628296
1.1592143774032593,1.4932775497436523,-0.33406317234039307,0.8193594813346863,0.8666666666666667,0.01268478762358427,0.8272932767868042
1.1616942882537842,1.491330862045288,-0.3296365737915039,0.8180314898490906,0.8666666666666667,0.012443343177437782,0.8264502882957458
1.1650078296661377,1.4909648895263672,-0.3259570598602295,0.8167709112167358,0.8666666666666667,0.011593996547162533,0.8256292343139648
1.1689420938491821,1.49105966091156,-0.32211756706237793,0.8155684471130371,0.8666666666666667,0.011693870648741722,0.8248330950737
1.1721657514572144,1.4894826412200928,-0.3173168897628784,0.8143762350082397,0.8666666666666667,0.01264047622680664,0.8240426778793335
1.175889015197754,1.4871954917907715,-0.3113064765930176,0.813225269317627,0.8666666666666667,0.01251906156539917,0.823267936706543
1.1801234483718872,1.4843988418579102,-0.30427539348602295,0.8120733499526978,0.8666666666666667,0.013148635625839233,0.8224801421165466
1.1848548650741577,1.4807413816452026,-0.2958865165710449,0.8109242916107178,0.8666666666666667,0.013133175671100616,0.821678638458252
1.1900930404663086,1.4757007360458374,-0.2856076955795288,0.8099667429924011,0.8666666666666667,0.01337072066962719,0.8210071325302124
1.195598840713501,1.4700546264648438,-0.2744557857513428,0.809210479259491,0.8666666666666667,0.013688582926988602,0.8204727172851562
1.201210856437683,1.4656009674072266,-0.26439011096954346,0.8086894750595093,0.8666666666666667,0.013582384213805199,0.820096492767334
1.206567645072937,1.4620016813278198,-0.2554340362548828,0.8082308769226074,0.8666666666666667,0.0132896201685071,0.8197567462921143
1.2118037939071655,1.4594472646713257,-0.24764347076416016,0.8077096939086914,0.8666666666666667,0.013017370365560055,0.8193747401237488
1.2160255908966064,1.4566936492919922,-0.24066805839538574,0.8070471286773682,0.8666666666666667,0.012053276412189007,0.8188990354537964
1.2197374105453491,1.453115463256836,-0.23337805271148682,0.8062033653259277,0.9,0.011865790002048016,0.8182908892631531
1.2229907512664795,1.447950839996338,-0.2249600887298584,0.8051804304122925,0.9,0.011424628086388111,0.8175557851791382
1.2257338762283325,1.4414846897125244,-0.2157508134841919,0.804003119468689,0.9,0.013272883370518684,0.8167213797569275
1.228065848350525,1.4372525215148926,-0.20918667316436768,0.8030489683151245,0.9,0.01423040870577097,0.8160662651062012
1.2299846410751343,1.432067632675171,-0.20208299160003662,0.8020057678222656,0.9,0.014372558332979679,0.8153452277183533
1.23203444480896,1.4262831211090088,-0.19424867630004883,0.8008884787559509,0.9,0.014438207261264324,0.8145627975463867
1.234212875366211,1.420237421989441,-0.18602454662322998,0.799667239189148,0.9,0.014707627706229687,0.8137016296386719
1.2358431816101074,1.4057496786117554,-0.16990649700164795,0.7971010208129883,0.9,0.014084055088460445,0.8117398023605347
1.2375043630599976,1.3866753578186035,-0.14917099475860596,0.793683648109436,0.9,0.01337689720094204,0.8090614080429077
1.2389130592346191,1.3696197271347046,-0.13070666790008545,0.7902079820632935,0.9,0.015231690369546413,0.8062825202941895
1.2399661540985107,1.3539197444915771,-0.1139535903930664,0.786571204662323,0.9,0.01615704782307148,0.8032962083816528
1.2405235767364502,1.3402259349822998,-0.09970235824584961,0.7828689813613892,0.9,0.016462210565805435,0.8001760840415955
1.2407104969024658,1.3250494003295898,-0.08433890342712402,0.7792202830314636,0.9,0.01657474972307682,0.7970402240753174
1.2397165298461914,1.3106578588485718,-0.07094132900238037,0.7757538557052612,0.9,0.01676449365913868,0.7939514517784119
1.2378263473510742,1.2982455492019653,-0.06041920185089111,0.7728964686393738,0.9,0.016781440004706383,0.7913098335266113
1.2363086938858032,1.2884209156036377,-0.05211222171783447,0.7706648111343384,0.9,0.01636776514351368,0.7892007231712341
1.2358660697937012,1.282709002494812,-0.04684293270111084,0.7689849734306335,0.9,0.01937853731215,0.7876338362693787
1.235325574874878,1.2791798114776611,-0.0438542366027832,0.7676050662994385,0.9,0.026059696450829506,0.7863959074020386
1.2353367805480957,1.2769204378128052,-0.04158365726470947,0.7664243578910828,0.9,0.02637101151049137,0.7853584289550781
1.2342966794967651,1.2732560634613037,-0.038959383964538574,0.7658464312553406,0.9,0.025605374947190285,0.784885048866272
1.2338021993637085,1.2691667079925537,-0.035364508628845215,0.7656044960021973,0.9,0.02519497461616993,0.7847342491149902
1.2313013076782227,1.2609522342681885,-0.02965092658996582,0.7650637030601501,0.9,0.025113355368375778,0.7843393087387085
1.2278382778167725,1.2523339986801147,-0.024495720863342285,0.7647110819816589,0.9,0.024820441380143166,0.7840325236320496
1.2252256870269775,1.2401721477508545,-0.014946460723876953,0.7645274996757507,0.9,0.025592997670173645,0.7837881445884705
1.2261584997177124,1.228583574295044,-0.002425074577331543,0.7649520635604858,0.9,0.025128228589892387,0.7840253710746765
1.2322956323623657,1.2213722467422485,0.010923385620117188,0.765892744064331,0.9,0.022564657032489777,0.7848052978515625
1.239659070968628,1.215349555015564,0.024309515953063965,0.7666556239128113,0.9,0.021614091470837593,0.7854961156845093
1.2455116510391235,1.203765630722046,0.04174602031707764,0.766868531703949,0.9,0.024179482832551003,0.7857322692871094
1.2497698068618774,1.1867493391036987,0.06302046775817871,0.7669919729232788,0.9,0.02609480544924736,0.7858545184135437
1.251664400100708,1.1703792810440063,0.08128511905670166,0.7680455446243286,0.9,0.02428632788360119,0.786782443523407
1.2515549659729004,1.1521885395050049,0.09936642646789551,0.7706424593925476,0.9,0.02215544320642948,0.7891082763671875
1.2508724927902222,1.1327483654022217,0.11812412738800049,0.7740762233734131,0.8666666666666667,0.022655639797449112,0.7921320796012878
1.2526038885116577,1.1197130680084229,0.13289082050323486,0.7767593264579773,0.8666666666666667,0.021905429661273956,0.7942491769790649
1.2600700855255127,1.1135010719299316,0.14656901359558105,0.7782166004180908,0.8666666666666667,0.022337844595313072,0.7949924468994141
1.2720662355422974,1.110544204711914,0.1615220308303833,0.7767653465270996,0.8666666666666667,0.020118504762649536,0.7927975654602051
1.2902699708938599,1.1143345832824707,0.17593538761138916,0.7735161781311035,0.8666666666666667,0.019007407128810883,0.7887443900108337
1.314445972442627,1.124314308166504,0.19013166427612305,0.7694346904754639,0.8666666666666667,0.017663121223449707,0.7837218046188354
1.338752031326294,1.143351435661316,0.19540059566497803,0.766141414642334,0.8666666666666667,0.016441985964775085,0.7795163989067078
1.358443260192871,1.1608381271362305,0.19760513305664062,0.763789176940918,0.8666666666666667,0.01485154777765274,0.7764652967453003
1.3740499019622803,1.174638032913208,0.19941186904907227,0.7621070146560669,0.8666666666666667,0.013578214682638645,0.7742487788200378
1.38299560546875,1.1832849979400635,0.19971060752868652,0.7610524892807007,0.8666666666666667,0.013707838021218777,0.7728485465049744
1.3853251934051514,1.186418890953064,0.1989063024520874,0.760245680809021,0.8666666666666667,0.01268419623374939,0.7717691659927368
1.38582444190979,1.1876423358917236,0.1981821060180664,0.7601279616355896,0.8666666666666667,0.012156290002167225,0.7715864181518555
1.3854650259017944,1.1884844303131104,0.19698059558868408,0.7601443529129028,0.8666666666666667,0.0118657061830163,0.771608829498291
1.3854682445526123,1.1898921728134155,0.19557607173919678,0.7604109644889832,0.8666666666666667,0.010864073410630226,0.7720248103141785
1.386352777481079,1.192239761352539,0.19411301612854004,0.7607735991477966,0.8666666666666667,0.010015440173447132,0.7726398706436157
1.388205885887146,1.19540274143219,0.19280314445495605,0.7613252997398376,0.8666666666666667,0.009632283821702003,0.7735518217086792
1.391153335571289,1.1994452476501465,0.19170808792114258,0.7620511054992676,0.8666666666666667,0.008649924769997597,0.7746900320053101
1.3935117721557617,1.2027634382247925,0.19074833393096924,0.7627012729644775,0.8666666666666667,0.00764604564756155,0.7757358551025391
1.3958672285079956,1.2056334018707275,0.19023382663726807,0.7637677192687988,0.8666666666666667,0.006712283473461866,0.7772858142852783
1.397361159324646,1.2076070308685303,0.18975412845611572,0.7651482820510864,0.8333333333333334,0.005906825419515371,0.7791761755943298
1.4017693996429443,1.2089929580688477,0.19277644157409668,0.7668715715408325,0.8333333333333334,0.0054510487243533134,0.7814123034477234
1.4064159393310547,1.2106170654296875,0.1957988739013672,0.7691344618797302,0.8333333333333334,0.004954530391842127,0.7842082381248474
1.4107987880706787,1.2125688791275024,0.19822990894317627,0.7717472910881042,0.8333333333333334,0.004445451311767101,0.7873282432556152
1.4145482778549194,1.2140253782272339,0.20052289962768555,0.7744543552398682,0.8333333333333334,0.003974748309701681,0.7905027866363525
1.4176597595214844,1.2153282165527344,0.20233154296875,0.7772082090377808,0.8333333333333334,0.003973699174821377,0.7936590909957886
1.4200654029846191,1.216374158859253,0.2036912441253662,0.7798225283622742,0.8333333333333334,0.0035262710880488157,0.796597421169281
1.4220060110092163,1.21718430519104,0.20482170581817627,0.7821502685546875,0.8333333333333334,0.0030402191914618015,0.7991710901260376
1.4236472845077515,1.2178106307983398,0.20583665370941162,0.7841417193412781,0.8333333333333334,0.002562039066106081,0.801341712474823
1.4251000881195068,1.2182211875915527,0.2068789005279541,0.7857891917228699,0.8333333333333334,0.0022001841571182013,0.8031171560287476
1.4264109134674072,1.2186543941497803,0.20775651931762695,0.7872340083122253,0.8333333333333334,0.0019326107576489449,0.8046506643295288
1.4276628494262695,1.2192953824996948,0.2083674669265747,0.7885627746582031,0.8333333333333334,0.0015556657453998923,0.8060368299484253
1.428788423538208,1.2201509475708008,0.20863747596740723,0.7898191809654236,0.8333333333333334,0.0015607449458912015,0.8073285818099976
1.4298596382141113,1.2210447788238525,0.2088148593902588,0.7909425497055054,0.8333333333333334,0.0016048526158556342,0.8084723353385925
1.4307045936584473,1.2222179174423218,0.2084866762161255,0.792130708694458,0.8333333333333334,0.0016393272671848536,0.8096632361412048
1.4312890768051147,1.2236229181289673,0.20766615867614746,0.7933639883995056,0.8333333333333334,0.0016721062129363418,0.8108817934989929
1.4315719604492188,1.2251708507537842,0.20640110969543457,0.7946246862411499,0.8333333333333334,0.001700559165328741,0.812109649181366
1.4315828084945679,1.2267308235168457,0.20485198497772217,0.795893669128418,0.8333333333333334,0.0017297033919021487,0.8133265376091003
1.431420087814331,1.2282638549804688,0.2031562328338623,0.7971700429916382,0.8333333333333334,0.0017640853766351938,0.8145303130149841
1.4310827255249023,1.2298707962036133,0.20121192932128906,0.7984962463378906,0.8333333333333334,0.0018604409415274858,0.815750002861023
1.4305438995361328,1.2314939498901367,0.1990499496459961,0.7998087406158447,0.8333333333333334,0.001975580118596554,0.8169288635253906
1.429870843887329,1.2329245805740356,0.19694626331329346,0.8010093569755554,0.8333333333333334,0.0020218905992805958,0.8179959058761597
1.4291608333587646,1.2342634201049805,0.19489741325378418,0.8021682500839233,0.8333333333333334,0.0020709550008177757,0.8190158605575562
1.42843759059906,1.2356033325195312,0.1928342580795288,0.8033282160758972,0.8333333333333334,0.002119743963703513,0.8200300931930542
1.4276912212371826,1.2369916439056396,0.19069957733154297,0.8045146465301514,0.8333333333333334,0.002165513811632991,0.8210638761520386
1.4269044399261475,1.2384604215621948,0.18844401836395264,0.8057392835617065,0.8333333333333334,0.002207491546869278,0.8221282958984375
1.4260692596435547,1.2399953603744507,0.186073899269104,0.8069884181022644,0.8333333333333334,0.0022468033712357283,0.8232120871543884
1.425260305404663,1.241432547569275,0.18382775783538818,0.8081413507461548,0.8333333333333334,0.002281595254316926,0.8242133855819702
1.4243028163909912,1.2429847717285156,0.18131804466247559,0.8093794584274292,0.8333333333333334,0.002205050550401211,0.825284481048584
1.4233253002166748,1.244600534439087,0.1787247657775879,0.8106329441070557,0.8333333333333334,0.0022581072989851236,0.8263665437698364
1.422346830368042,1.2462702989578247,0.17607653141021729,0.8118867874145508,0.8333333333333334,0.0024941121228039265,0.8274463415145874
1.4213731288909912,1.2479753494262695,0.17339777946472168,0.8131289482116699,0.8333333333333334,0.00249765464104712,0.8285140991210938
1.4203991889953613,1.2496898174285889,0.17070937156677246,0.8143497705459595,0.8333333333333334,0.0024983128532767296,0.8295625448226929
1.4200853109359741,1.2513879537582397,0.16869735717773438,0.815542459487915,0.8333333333333334,0.0024551323149353266,0.8305875062942505
1.420161247253418,1.253047227859497,0.1671140193939209,0.8167029619216919,0.8333333333333334,0.002717176452279091,0.831587016582489
1.420214056968689,1.2546520233154297,0.16556203365325928,0.8178296089172363,0.8333333333333334,0.002763532567769289,0.832561731338501
1.4203290939331055,1.2561371326446533,0.16419196128845215,0.8189222812652588,0.8333333333333334,0.0028699985705316067,0.8335145711898804
1.4203932285308838,1.2575887441635132,0.1628044843673706,0.8199976682662964,0.8333333333333334,0.0029354398138821125,0.8344577550888062
1.4204667806625366,1.2582435607910156,0.162223219871521,0.820777416229248,0.8333333333333334,0.0029167323373258114,0.8351919054985046
1.4205116033554077,1.2588289976119995,0.1616826057434082,0.821613073348999,0.8333333333333334,0.002933630021288991,0.8359648585319519
1.4205873012542725,1.259438395500183,0.16114890575408936,0.8224374651908875,0.8333333333333334,0.0036703175865113735,0.8367326259613037
1.420456886291504,1.260136365890503,0.16032052040100098,0.8232190012931824,0.8333333333333334,0.003947283141314983,0.8374711871147156
1.4201849699020386,1.2609354257583618,0.15924954414367676,0.8239685893058777,0.8333333333333334,0.005144224967807531,0.8381871581077576
1.4198389053344727,1.2614836692810059,0.1583552360534668,0.8246196508407593,0.8333333333333334,0.00526609318330884,0.8388344645500183
1.4194989204406738,1.2619245052337646,0.15757441520690918,0.8252363204956055,0.8333333333333334,0.005240824073553085,0.8394534587860107
1.4192302227020264,1.2623283863067627,0.15690183639526367,0.8258299231529236,0.8333333333333334,0.005158102139830589,0.8400553464889526
1.419069528579712,1.2626739740371704,0.1563955545425415,0.8263843059539795,0.8333333333333334,0.005094537977129221,0.8406314253807068
1.4199788570404053,1.2634268999099731,0.15655195713043213,0.8268172144889832,0.8333333333333334,0.005146221723407507,0.8410107493400574
1.420912742614746,1.264817476272583,0.15609526634216309,0.8273175954818726,0.8333333333333334,0.005286145955324173,0.8414605855941772
1.4216458797454834,1.2661157846450806,0.15553009510040283,0.827741801738739,0.8333333333333334,0.005536373239010572,0.8418664932250977
1.4217180013656616,1.2674083709716797,0.15430963039398193,0.8282642364501953,0.8333333333333334,0.008126390166580677,0.8423186540603638
1.4214239120483398,1.2679694890975952,0.15345442295074463,0.8287007212638855,0.8333333333333334,0.00803531426936388,0.8426703214645386
1.4209165573120117,1.267909288406372,0.15300726890563965,0.8290866613388062,0.8333333333333334,0.007767650298774242,0.8429431915283203
1.42061448097229,1.2676546573638916,0.15295982360839844,0.8294453620910645,0.8333333333333334,0.007494140416383743,0.8431477546691895
1.4215091466903687,1.267871618270874,0.15363752841949463,0.8296939730644226,0.8333333333333334,0.007416016422212124,0.8431715965270996
1.4227075576782227,1.2687222957611084,0.15398526191711426,0.8299411535263062,0.8333333333333334,0.007618691306561232,0.8432475924491882
1.423722505569458,1.2695589065551758,0.15416359901428223,0.8301070928573608,0.8333333333333334,0.007762576453387737,0.8432754874229431
1.4245280027389526,1.2700014114379883,0.15452659130096436,0.8301438689231873,0.8333333333333334,0.008018874563276768,0.8431843519210815
1.4247324466705322,1.2712587118148804,0.15347373485565186,0.8304325342178345,0.8333333333333334,0.008322701789438725,0.8431922793388367
1.4250792264938354,1.2715582847595215,0.15352094173431396,0.8304349780082703,0.8333333333333334,0.0111471489071846,0.8429826498031616
1.4269325733184814,1.270896077156067,0.15603649616241455,0.8302714824676514,0.8333333333333334,0.010744623839855194,0.8426224589347839
1.4284948110580444,1.2697519063949585,0.15874290466308594,0.8300303816795349,0.8333333333333334,0.010543553158640862,0.8421925902366638
1.4301378726959229,1.2686779499053955,0.16145992279052734,0.8297543525695801,0.8333333333333334,0.009336968883872032,0.8417422771453857
1.4319860935211182,1.2687479257583618,0.16323816776275635,0.8295230865478516,0.8333333333333334,0.009007619693875313,0.8413339853286743
1.436956763267517,1.2724339962005615,0.16452276706695557,0.8292796611785889,0.8333333333333334,0.009062571451067924,0.840788722038269
1.4424583911895752,1.2772088050842285,0.16524958610534668,0.8289781808853149,0.8333333333333334,0.009453806094825268,0.8402764201164246
1.4472358226776123,1.2816263437271118,0.1656094789505005,0.8284637331962585,0.8333333333333334,0.009819256141781807,0.8396703600883484
1.4516319036483765,1.2862303256988525,0.16540157794952393,0.8278986215591431,0.8333333333333334,0.010431554168462753,0.8390036821365356
1.4551200866699219,1.2898459434509277,0.16527414321899414,0.8269354701042175,0.8333333333333334,0.011210882104933262,0.8380538821220398
1.4580296277999878,1.2932840585708618,0.16474556922912598,0.8259416818618774,0.8333333333333334,0.0117182033136487,0.8370353579521179
1.460005521774292,1.296212077140808,0.1637934446334839,0.8245892524719238,0.8333333333333334,0.01231522299349308,0.8357633948326111
1.4617302417755127,1.2986539602279663,0.1630762815475464,0.8233381509780884,0.8333333333333334,0.012153904885053635,0.8345299959182739
1.4634532928466797,1.3013008832931519,0.16215240955352783,0.8223209381103516,0.8333333333333334,0.012649905867874622,0.83345627784729
1.4649720191955566,1.3040980100631714,0.16087400913238525,0.8212825059890747,0.8333333333333334,0.013018355704843998,0.8323836326599121
1.4678173065185547,1.3069865703582764,0.16083073616027832,0.8202242851257324,0.8333333333333334,0.013419571332633495,0.8312201499938965
1.4712594747543335,1.3094040155410767,0.16185545921325684,0.8191180229187012,0.8333333333333334,0.014315449632704258,0.8299742937088013
1.4743269681930542,1.3115177154541016,0.16280925273895264,0.8177655935287476,0.8333333333333334,0.016465982422232628,0.82857745885849
1.47682523727417,1.313427448272705,0.16339778900146484,0.8165249228477478,0.8333333333333334,0.01605088822543621,0.8272589445114136
1.4786251783370972,1.314635992050171,0.16398918628692627,0.8152710795402527,0.8333333333333334,0.015294348821043968,0.8258919715881348
1.4853051900863647,1.3212664127349854,0.1640387773513794,0.8142023086547852,0.8333333333333334,0.014923726208508015,0.8246161937713623
1.4890305995941162,1.3259352445602417,0.1630953550338745,0.8131026029586792,0.8333333333333334,0.014686848036944866,0.8233806490898132
1.4919517040252686,1.3304178714752197,0.16153383255004883,0.8119046092033386,0.8333333333333334,0.015438669361174107,0.822075605392456
1.4914640188217163,1.3321149349212646,0.15934908390045166,0.8109323978424072,0.8333333333333334,0.016535930335521698,0.8209799528121948
1.4891360998153687,1.3327388763427734,0.15639722347259521,0.8103203773498535,0.8333333333333334,0.015948407351970673,0.8201831579208374
1.484946608543396,1.3327782154083252,0.1521683931350708,0.8099616765975952,0.8333333333333334,0.013786748051643372,0.8196247816085815
1.4797395467758179,1.3320207595825195,0.14771878719329834,0.8093718886375427,0.8333333333333334,0.013909101486206055,0.8189280033111572
1.4769165515899658,1.3330579996109009,0.14385855197906494,0.8088752627372742,0.8333333333333334,0.013691115193068981,0.8183163404464722
1.4722450971603394,1.3321726322174072,0.14007246494293213,0.8078147768974304,0.8333333333333334,0.013049745000898838,0.8173267841339111
1.4661636352539062,1.3305262327194214,0.13563740253448486,0.8076046705245972,0.8333333333333334,0.012909806333482265,0.8170601725578308
1.4605954885482788,1.328750729560852,0.13184475898742676,0.8073436617851257,0.8333333333333334,0.011738821864128113,0.816780686378479
1.455978274345398,1.3265650272369385,0.12941324710845947,0.8067878484725952,0.8333333333333334,0.011216279119253159,0.816290557384491
1.450972557067871,1.3232753276824951,0.12769722938537598,0.805628776550293,0.8333333333333334,0.009488824754953384,0.8153696060180664
1.4483840465545654,1.3210033178329468,0.12738072872161865,0.8031015396118164,0.8333333333333334,0.007205225061625242,0.8133329153060913
1.4424951076507568,1.3174924850463867,0.12500262260437012,0.801360011100769,0.8333333333333334,0.006505789700895548,0.8119354248046875
1.4348609447479248,1.3127140998840332,0.1221468448638916,0.8010034561157227,0.8333333333333334,0.007109890226274729,0.8116741180419922
1.4268591403961182,1.307405710220337,0.11945343017578125,0.8024458885192871,0.8333333333333334,0.007587373722344637,0.8128926157951355
1.4193514585494995,1.3030139207839966,0.11633753776550293,0.805785596370697,0.8333333333333334,0.008058564737439156,0.8156046867370605
1.415856122970581,1.312821865081787,0.10303425788879395,0.8103627562522888,0.8333333333333334,0.007773015648126602,0.8191623091697693
1.4184281826019287,1.3267085552215576,0.0917196273803711,0.8163213729858398,0.8333333333333334,0.006735714618116617,0.823538064956665
1.4194297790527344,1.3384422063827515,0.08098757266998291,0.8211557269096375,0.8333333333333334,0.005526279099285603,0.8268750905990601
1.4190788269042969,1.3479375839233398,0.07114124298095703,0.8247032165527344,0.8333333333333334,0.004267451353371143,0.8292131423950195
1.4274876117706299,1.3581312894821167,0.06935632228851318,0.8272702097892761,0.8333333333333334,0.002985163126140833,0.8308677077293396
1.435995101928711,1.36763596534729,0.0683591365814209,0.8282111883163452,0.8666666666666667,0.0017078770324587822,0.831555962562561
1.4430431127548218,1.375606894493103,0.06743621826171875,0.8278751373291016,0.8666666666666667,0.001825258252210915,0.8315286040306091
1.447642207145691,1.3805345296859741,0.0671076774597168,0.8266348838806152,0.8666666666666667,0.0020354497246444225,0.8309645652770996
1.4477046728134155,1.3807156085968018,0.06698906421661377,0.8247920870780945,0.8666666666666667,0.0020340292248874903,0.8299786448478699
1.4427350759506226,1.3745946884155273,0.06814038753509521,0.8225414752960205,0.8666666666666667,0.001882490236312151,0.8286575675010681
1.4338326454162598,1.3637547492980957,0.07007789611816406,0.8202124834060669,0.8666666666666667,0.0017974607180804014,0.8271998763084412
1.4230008125305176,1.3508453369140625,0.07215547561645508,0.8182566165924072,0.8666666666666667,0.0016414381098002195,0.8259062767028809
1.4123834371566772,1.33865487575531,0.07372856140136719,0.8170857429504395,0.8666666666666667,0.001307226251810789,0.8250764608383179
1.4031733274459839,1.3292148113250732,0.07395851612091064,0.8167654871940613,0.8666666666666667,0.0010677799582481384,0.8247851729393005
1.396546721458435,1.323544979095459,0.07300174236297607,0.8169196844100952,0.8666666666666667,0.0009834762895479798,0.8248015642166138
1.393247365951538,1.3219565153121948,0.07129085063934326,0.8171221613883972,0.8666666666666667,0.0012177994940429926,0.8248578906059265
1.391849398612976,1.322767972946167,0.06908142566680908,0.8169550895690918,0.8666666666666667,0.001153094694018364,0.8246976137161255
1.3906657695770264,1.3237308263778687,0.06693494319915771,0.816264271736145,0.8666666666666667,0.00097114616073668,0.8242203593254089
1.3883264064788818,1.3228098154067993,0.06551659107208252,0.8150408267974854,0.8666666666666667,0.0008700513280928135,0.8234049677848816
1.3839781284332275,1.3186793327331543,0.06529879570007324,0.8133198022842407,0.8666666666666667,0.0009285836131311953,0.8222472071647644
1.3779414892196655,1.311816692352295,0.0661247968673706,0.8114255666732788,0.8666666666666667,0.0008188374922610819,0.8209426403045654
1.37135648727417,1.3037899732589722,0.06756651401519775,0.809736430644989,0.8666666666666667,0.0006332035409286618,0.8197425603866577
1.3652453422546387,1.2963966131210327,0.06884872913360596,0.8084954023361206,0.8333333333333334,0.000465366814751178,0.8188230395317078
1.360600471496582,1.2911522388458252,0.06944823265075684,0.8077537417411804,0.8333333333333334,0.0004479682829696685,0.8182348608970642
1.3583663702011108,1.289078712463379,0.06928765773773193,0.8074520826339722,0.8333333333333334,0.0005655841086991131,0.8179571032524109
1.3581912517547607,1.2897428274154663,0.06844842433929443,0.8073222041130066,0.8333333333333334,0.0006217510672286153,0.8178162574768066
1.359121561050415,1.2918444871902466,0.06727707386016846,0.8071159720420837,0.8333333333333334,0.0005679440801031888,0.8176414370536804
1.3599599599838257,1.2937648296356201,0.06619513034820557,0.8066584467887878,0.8333333333333334,0.00047918898053467274,0.8173009157180786
1.3601081371307373,1.2944447994232178,0.06566333770751953,0.8059587478637695,0.8333333333333334,0.0004172589397057891,0.8167886137962341
1.359227180480957,1.2934869527816772,0.06574022769927979,0.80513995885849,0.8333333333333334,0.0003668857680168003,0.8161832690238953
1.3573863506317139,1.2911376953125,0.06624865531921387,0.8043758273124695,0.8333333333333334,0.00030397222144529223,0.8156057596206665
1.3548684120178223,1.2880539894104004,0.06681442260742188,0.8038074374198914,0.8333333333333334,0.00024378151283599436,0.8151601552963257
1.3521795272827148,1.285036325454712,0.06714320182800293,0.80349200963974,0.8333333333333334,0.00023361739295069128,0.8148934245109558
1.349895715713501,1.282764196395874,0.06713151931762695,0.8033944964408875,0.8333333333333334,0.00026193668600171804,0.8147866129875183
1.3483715057373047,1.2815477848052979,0.06682372093200684,0.8034161329269409,0.8333333333333334,0.0002715354203246534,0.8147744536399841
1.3476333618164062,1.2812745571136475,0.06635880470275879,0.8034409880638123,0.8333333333333334,0.00024247799592558295,0.8147757053375244
1.347495436668396,1.2815525531768799,0.06594288349151611,0.803381621837616,0.8333333333333334,0.00019638218509498984,0.8147258758544922
1.3476661443710327,1.2819397449493408,0.0657263994216919,0.8032040596008301,0.8333333333333334,0.00017340299382340163,0.8145958781242371
1.3478734493255615,1.2821145057678223,0.06575894355773926,0.8029322624206543,0.8333333333333334,0.00017959685646928847,0.8143978118896484
1.3479373455047607,1.2819583415985107,0.06597900390625,0.8026316165924072,0.8333333333333334,0.00018133502453565598,0.814175009727478
1.3478000164031982,1.281543254852295,0.06625676155090332,0.8023759722709656,0.8333333333333334,0.00015987369988579303,0.8139795660972595
1.347489595413208,1.2810354232788086,0.06645417213439941,0.8022140264511108,0.8333333333333334,0.00012311483442317694,0.8138484954833984
1.3470858335494995,1.28059983253479,0.06648600101470947,0.8021537661552429,0.8333333333333334,9.603707439964637e-05,0.813790500164032
1.3466711044311523,1.2803243398666382,0.06634676456451416,0.8021674156188965,0.8333333333333334,9.41374382819049e-05,0.813788115978241
1.3462955951690674,1.280194878578186,0.06610071659088135,0.8022092580795288,0.8333333333333334,0.0001002375574898906,0.813809871673584
1.345973014831543,1.2801262140274048,0.06584680080413818,0.8022363185882568,0.8333333333333334,9.724323899718001e-05,0.8138251304626465
1.3456939458847046,1.2800159454345703,0.06567800045013428,0.8022232055664062,0.8333333333333334,8.502459240844473e-05,0.8138145208358765
1.3454461097717285,1.2798030376434326,0.0656430721282959,0.8021669387817383,0.8333333333333334,7.099036156432703e-05,0.8137741088867188
1.3452304601669312,1.2794955968856812,0.06573486328125,0.8020837306976318,0.8333333333333334,6.117882003309205e-05,0.8137139081954956
1.3450641632080078,1.2791616916656494,0.0659024715423584,0.8019981384277344,0.8333333333333334,5.6787503126543015e-05,0.8136507868766785
1.3449681997299194,1.2788944244384766,0.06607377529144287,0.8019317388534546,0.8333333333333334,5.581317964242771e-05,0.8136001825332642
1.344954490661621,1.2787659168243408,0.06618857383728027,0.8018951416015625,0.8333333333333334,5.628039798466489e-05,0.8135703802108765
1.3450138568878174,1.2787976264953613,0.06621623039245605,0.8018857836723328,0.8333333333333334,5.656968642142601e-05,0.8135600090026855
1.3451160192489624,1.2789533138275146,0.06616270542144775,0.8018921613693237,0.8333333333333334,5.4607058700639755e-05,0.8135616779327393
1.3452157974243164,1.2791547775268555,0.06606101989746094,0.8019000887870789,0.8333333333333334,4.995956624043174e-05,0.8135654330253601
1.3452703952789307,1.2793158292770386,0.06595456600189209,0.8018994331359863,0.8333333333333334,4.422481288202107e-05,0.8135638236999512
1.3452510833740234,1.2793716192245483,0.0658794641494751,0.8018871545791626,0.8333333333333334,3.9458900573663414e-05,0.8135542869567871
1.3451554775238037,1.2793028354644775,0.06585264205932617,0.8018667101860046,0.8333333333333334,3.65402374882251e-05,0.8135390281677246
1.3450052738189697,1.2791337966918945,0.0658714771270752,0.8018452525138855,0.8333333333333334,3.4693668567342684e-05,0.8135228157043457
1.3448375463485718,1.2789208889007568,0.06591665744781494,0.8018295764923096,0.8333333333333334,3.264355837018229e-05,0.8135106563568115
1.344693899154663,1.2787264585494995,0.06596744060516357,0.8018229007720947,0.8333333333333334,2.9815519155818038e-05,0.8135050535202026
1.3446054458618164,1.2786005735397339,0.06600487232208252,0.8018242120742798,0.8333333333333334,2.679637873370666e-05,0.8135051727294922
1.3445847034454346,1.2785629034042358,0.06602180004119873,0.8018289804458618,0.8333333333333334,2.478197347954847e-05,0.8135082721710205
1.3446242809295654,1.2786039113998413,0.06602036952972412,0.8018320798873901,0.8333333333333334,2.5302631911472417e-05,0.813510537147522
1.344700813293457,1.2786920070648193,0.0660088062286377,0.8018295764923096,0.8333333333333334,2.7384094209992327e-05,0.8135088682174683
1.3447864055633545,1.2787895202636719,0.06599688529968262,0.8018211722373962,0.8333333333333334,2.8821532396250404e-05,0.8135027885437012
1.3448542356491089,1.2788641452789307,0.06599009037017822,0.8018088340759277,0.8333333333333334,2.7739981305785477e-05,0.8134938478469849
1.344887614250183,1.278897762298584,0.06598985195159912,0.801796555519104,0.8333333333333334,2.440813659632113e-05,0.8134845495223999
1.3448832035064697,1.2788903713226318,0.06599283218383789,0.8017880916595459,0.8333333333333334,1.9963199520134367e-05,0.8134778738021851
1.3448474407196045,1.2788524627685547,0.0659949779510498,0.8017855882644653,0.8333333333333334,1.6908019460970536e-05,0.8134753108024597
1.344794511795044,1.2788015604019165,0.06599295139312744,0.8017886877059937,0.8333333333333334,1.6267256796709262e-05,0.8134769797325134
1.3447389602661133,1.2787513732910156,0.06598758697509766,0.8017951250076294,0.8333333333333334,1.6572632375755347e-05,0.8134812116622925
1.3446931838989258,1.278712272644043,0.06598091125488281,0.8018016815185547,0.8333333333333334,1.5689964129705913e-05,0.8134859800338745
1.34466552734375,1.2786885499954224,0.06597697734832764,0.8018059134483337,0.8333333333333334,1.3444012438412756e-05,0.8134891986846924
1.344657301902771,1.2786786556243896,0.06597864627838135,0.8018059730529785,0.8333333333333334,1.16166620500735e-05,0.8134896159172058
1.34466552734375,1.2786788940429688,0.06598663330078125,0.8018023371696472,0.8333333333333334,1.1164595889567863e-05,0.8134874105453491
1.3446859121322632,1.278686761856079,0.06599915027618408,0.8017963171005249,0.8333333333333334,1.2087641152902506e-05,0.8134831190109253
1.3447116613388062,1.2786993980407715,0.06601226329803467,0.8017899990081787,0.8333333333333334,1.2919361324748024e-05,0.8134786486625671
1.3447368144989014,1.2787153720855713,0.06602144241333008,0.8017853498458862,0.8333333333333334,1.2422578038240317e-05,0.8134751319885254
1.3447566032409668,1.2787315845489502,0.0660250186920166,0.8017832636833191,0.8333333333333334,1.1170262041559909e-05,0.8134732246398926
1.3447679281234741,1.2787463665008545,0.06602156162261963,0.8017837405204773,0.8333333333333334,9.401520401297603e-06,0.8134733438491821
1.3447703123092651,1.2787567377090454,0.06601357460021973,0.8017858266830444,0.8333333333333334,7.98577366367681e-06,0.8134746551513672
1.3447636365890503,1.2787599563598633,0.06600368022918701,0.8017885684967041,0.8333333333333334,7.52665800973773e-06,0.8134765028953552
1.3447498083114624,1.2787539958953857,0.06599581241607666,0.8017908334732056,0.8333333333333334,7.2942957558552735e-06,0.8134781122207642
1.3447320461273193,1.2787399291992188,0.06599211692810059,0.8017920255661011,0.8333333333333334,6.854638286313275e-06,0.8134790658950806
1.3447145223617554,1.2787209749221802,0.0659935474395752,0.8017920255661011,0.8333333333333334,6.2773892750556115e-06,0.8134791254997253
1.3447016477584839,1.2787026166915894,0.06599903106689453,0.8017911314964294,0.8333333333333334,5.413048711488955e-06,0.8134786486625671
1.344695806503296,1.278688907623291,0.06600689888000488,0.8017899394035339,0.8333333333333334,5.032350600231439e-06,0.8134778738021851
1.3446972370147705,1.2786825895309448,0.06601464748382568,0.8017886877059937,0.8333333333333334,4.921616437059129e-06,0.8134769797325134
1.344705581665039,1.2786859273910522,0.06601965427398682,0.801787793636322,0.8333333333333334,5.209336904954398e-06,0.8134763240814209
1.3447186946868896,1.2786966562271118,0.06602203845977783,0.801787257194519,0.8333333333333334,5.49560172657948e-06,0.8134758472442627
1.3447329998016357,1.2787114381790161,0.06602156162261963,0.8017868995666504,0.8333333333333334,0.07188089191913605,0.8134756088256836
1.3447446823120117,1.2787258625030518,0.06601881980895996,0.8017867803573608,0.8333333333333334,0.05722995102405548,0.813475489616394
1.3447513580322266,1.2787357568740845,0.06601560115814209,0.8017866611480713,0.8333333333333334,0.047381944954395294,0.8134753704071045
1.3447521924972534,1.27873957157135,0.06601262092590332,0.8017866611480713,0.8333333333333334,0.04243903234601021,0.8134753108024597
1.3447480201721191,1.2787370681762695,0.06601095199584961,0.8017868995666504,0.8333333333333334,0.03836055099964142,0.813475489616394
1.3447396755218506,1.2787292003631592,0.0660104751586914,0.8017871379852295,0.8333333333333334,0.03712807223200798,0.8134756088256836
1.3447306156158447,1.2787195444107056,0.06601107120513916,0.8017875552177429,0.8333333333333334,0.03478033468127251,0.8134759664535522
1.3447222709655762,1.2787096500396729,0.06601262092590332,0.8017880320549011,0.8333333333333334,0.03188551962375641,0.8134762644767761
1.1509544849395752,1.2002310752868652,-0.04927659034729004,0.8829394578933716,0.9,0.03496973589062691,0.9856430888175964
1.0739569664001465,1.1678409576416016,-0.09388399124145508,0.8780183792114258,0.9333333333333333,0.032759733498096466,0.9912950396537781
1.0077428817749023,1.0769288539886475,-0.06918597221374512,0.8316460847854614,0.9333333333333333,0.032861243933439255,0.9918641448020935
0.9546298980712891,0.9996270537376404,-0.04499715566635132,0.7896615862846375,0.9333333333333333,0.034054044634103775,0.9854327440261841
0.9067708253860474,0.9415863752365112,-0.03481554985046387,0.7646775245666504,0.9333333333333333,0.03662797063589096,0.9853503108024597
0.859106719493866,0.8903879523277283,-0.031281232833862305,0.7462913393974304,0.9333333333333333,0.0413876436650753,0.9880290031433105
0.8133882284164429,0.8448261022567749,-0.03143787384033203,0.735715389251709,0.9666666666666667,0.046123094856739044,0.9902244806289673
0.7846896052360535,0.7909824252128601,-0.006292819976806641,0.7243120074272156,0.9666666666666667,0.05058133602142334,0.9889969825744629
0.7797368764877319,0.8095006346702576,-0.029763758182525635,0.7062149047851562,0.9666666666666667,0.053204428404569626,0.9781100153923035
0.7738045454025269,0.836164653301239,-0.06236010789871216,0.6829420328140259,0.9666666666666667,0.05245247855782509,0.9487885236740112
0.7701898813247681,0.8529173135757446,-0.08272743225097656,0.6602816581726074,0.9666666666666667,0.05446264520287514,0.9082913398742676
0.7715543508529663,0.8734315633773804,-0.10187721252441406,0.6495527625083923,0.9666666666666667,0.05117209628224373,0.8847641944885254
0.7773496508598328,0.8971384763717651,-0.11978882551193237,0.6470378637313843,0.9666666666666667,0.05378274992108345,0.8713492155075073
0.7827286720275879,0.9260002970695496,-0.14327162504196167,0.6458864212036133,0.9666666666666667,0.04857826605439186,0.8622058629989624
0.7893652319908142,0.9627326726913452,-0.173367440700531,0.641575813293457,0.9666666666666667,0.04998454824090004,0.8534712791442871
0.7978255748748779,0.9948707818984985,-0.1970452070236206,0.6304488182067871,0.9666666666666667,0.04695450887084007,0.841118574142456
0.7922007441520691,1.0112749338150024,-0.21907418966293335,0.6154524087905884,0.9333333333333333,0.044632166624069214,0.8248027563095093
0.769734263420105,1.0021350383758545,-0.2324007749557495,0.5938431620597839,0.9333333333333333,0.04120257869362831,0.8014076948165894
0.7808476686477661,0.9715149402618408,-0.1906672716140747,0.5661835670471191,0.9333333333333333,0.036754488945007324,0.7709018588066101
0.8034088611602783,0.9285547137260437,-0.12514585256576538,0.5328589081764221,0.9333333333333333,0.031318143010139465,0.7384457588195801
0.8225518465042114,0.9127753973007202,-0.09022355079650879,0.5192067623138428,0.9333333333333333,0.02604161761701107,0.7205151915550232
0.817024827003479,0.8886502981185913,-0.0716254711151123,0.5080244541168213,0.9333333333333333,0.0228284765034914,0.7094155550003052
0.8338865041732788,0.8818892240524292,-0.04800271987915039,0.5066689848899841,0.9,0.01901950128376484,0.7082101106643677
0.8637592196464539,0.8687542676925659,-0.0049950480461120605,0.5015648603439331,0.9,0.017774535343050957,0.706145167350769
0.8907381892204285,0.8589062094688416,0.031831979751586914,0.49840497970581055,0.9,0.017261749133467674,0.7069889903068542
0.9172725081443787,0.8468155860900879,0.07045692205429077,0.4947684705257416,0.9,0.019108546897768974,0.7089611887931824
0.9435755610466003,0.8390425443649292,0.10453301668167114,0.4940050542354584,0.9,0.020876390859484673,0.712329089641571
0.9596706628799438,0.8360438346862793,0.12362682819366455,0.49594125151634216,0.9,0.023917274549603462,0.7165676951408386
0.9781990051269531,0.8385899066925049,0.13960909843444824,0.5015794038772583,0.9,0.026070784777402878,0.7191564440727234
1.013540267944336,0.8413890600204468,0.17215120792388916,0.5056647062301636,0.9,0.02522548846900463,0.7178670167922974
1.0319079160690308,0.8419896364212036,0.18991827964782715,0.508158802986145,0.9,0.02447548136115074,0.715131938457489
1.043200135231018,0.8480008840560913,0.19519925117492676,0.5099720358848572,0.8666666666666667,0.02257532998919487,0.7108322381973267
1.046020746231079,0.855114221572876,0.19090652465820312,0.5104445219039917,0.8666666666666667,0.021432604640722275,0.7074903845787048
1.0353889465332031,0.8795873522758484,0.15580159425735474,0.5105879306793213,0.8666666666666667,0.023709435015916824,0.7042945623397827
1.0060405731201172,0.9102296829223633,0.0958108901977539,0.5083178281784058,0.8666666666666667,0.023128386586904526,0.6995720267295837
0.9926881790161133,0.9319648742675781,0.060723304748535156,0.5065621733665466,0.8666666666666667,0.023839684203267097,0.6936418414115906
0.986544132232666,0.9377408027648926,0.04880332946777344,0.5045331120491028,0.8666666666666667,0.02431349828839302,0.6878134608268738
0.9703294634819031,0.9351729154586792,0.03515654802322388,0.5006567239761353,0.8666666666666667,0.023713771253824234,0.6812884211540222
0.9506645202636719,0.9314109086990356,0.01925361156463623,0.4934019446372986,0.9,0.02374088391661644,0.6728493571281433
0.9313149452209473,0.9226600527763367,0.008654892444610596,0.48430299758911133,0.9333333333333333,0.02507023513317108,0.6643586754798889
0.9112610816955566,0.9149624109268188,-0.003701329231262207,0.47636017203330994,0.9333333333333333,0.028411922976374626,0.657524585723877
0.8936001062393188,0.9076007604598999,-0.014000654220581055,0.46998104453086853,0.9333333333333333,0.030108025297522545,0.6530267596244812
0.895171046257019,0.8994431495666504,-0.004272103309631348,0.4646824300289154,0.9333333333333333,0.03448306769132614,0.6512183547019958
0.8992675542831421,0.892877995967865,0.0063895583152771,0.46081751585006714,0.9333333333333333,0.03565635904669762,0.6515086889266968
0.9019137620925903,0.8904786109924316,0.011435151100158691,0.45902377367019653,0.9333333333333333,0.03343651816248894,0.6532384157180786
0.9048978686332703,0.8893765211105347,0.015521347522735596,0.45692500472068787,0.9333333333333333,0.03836417943239212,0.6550211310386658
0.9109990000724792,0.8841900825500488,0.02680891752243042,0.4503238797187805,0.9333333333333333,0.0373489186167717,0.6531211137771606
0.9192174673080444,0.873795211315155,0.045422255992889404,0.43812331557273865,0.9333333333333333,0.03448469936847687,0.6443032026290894
0.9294288158416748,0.8620136976242065,0.06741511821746826,0.4223148822784424,0.9333333333333333,0.03675813972949982,0.6243583559989929
0.9517921209335327,0.8426615595817566,0.10913056135177612,0.39469990134239197,0.9333333333333333,0.037127576768398285,0.5710313320159912
0.9734690189361572,0.816855788230896,0.15661323070526123,0.3695998191833496,0.9333333333333333,0.03797149285674095,0.5165587663650513
0.9947748184204102,0.7829113006591797,0.21186351776123047,0.35482800006866455,0.9333333333333333,0.035845402628183365,0.48262640833854675
1.0003972053527832,0.7590973377227783,0.24129986763000488,0.34798097610473633,0.9333333333333333,0.03248099610209465,0.475821852684021
0.9897472262382507,0.7397602796554565,0.2499869465827942,0.34559255838394165,0.9333333333333333,0.030226215720176697,0.47873926162719727
0.9698909521102905,0.7071641683578491,0.2627267837524414,0.34430763125419617,0.9333333333333333,0.02708953432738781,0.4835970401763916
0.9471818804740906,0.6869850158691406,0.26019686460494995,0.35665878653526306,0.9333333333333333,0.02836049348115921,0.5116578936576843
0.930292010307312,0.6874198913574219,0.24287211894989014,0.3791234493255615,0.9,0.030755210667848587,0.5511434078216553
0.9178862571716309,0.6918686628341675,0.22601759433746338,0.40037044882774353,0.9,0.0301368311047554,0.5830447673797607
0.9177309274673462,0.6896821856498718,0.22804874181747437,0.4122374653816223,0.9,0.030087018385529518,0.598442792892456
0.9229367971420288,0.6951441764831543,0.2277926206588745,0.41396424174308777,0.9,0.02994617447257042,0.5984674692153931
0.9348821640014648,0.7008066177368164,0.23407554626464844,0.4158572554588318,0.9,0.030974682420492172,0.5954403877258301
0.9494756460189819,0.7050606608390808,0.24441498517990112,0.4206016957759857,0.9,0.031081117689609528,0.5940321087837219
0.966253936290741,0.707619845867157,0.258634090423584,0.42551755905151367,0.9,0.035156648606061935,0.5937299728393555
0.9839126467704773,0.7097052335739136,0.2742074131965637,0.4297601580619812,0.9,0.03219344839453697,0.5949146747589111
1.0016157627105713,0.7128064036369324,0.2888093590736389,0.4318472146987915,0.9,0.028709489852190018,0.5965985059738159
1.0136998891830444,0.7108469009399414,0.302852988243103,0.43027108907699585,0.9,0.027256140485405922,0.5985312461853027
1.0187313556671143,0.7025961875915527,0.3161351680755615,0.42406174540519714,0.9,0.022932834923267365,0.5990142226219177
1.0194576978683472,0.6886555552482605,0.33080214262008667,0.4131690263748169,0.9,0.02239958755671978,0.5885008573532104
1.014119029045105,0.6697573661804199,0.34436166286468506,0.4035150706768036,0.9,0.022309333086013794,0.561651349067688
1.0054223537445068,0.6816849708557129,0.32373738288879395,0.4069453179836273,0.9,0.02246769890189171,0.5615941882133484
0.995604395866394,0.7030360698699951,0.2925683259963989,0.42461228370666504,0.9,0.02276136726140976,0.5887906551361084
0.9942051768302917,0.7154297232627869,0.2787754535675049,0.4471777081489563,0.9,0.02277562767267227,0.6097105145454407
1.0080078840255737,0.7204960584640503,0.28751182556152344,0.46350258588790894,0.8666666666666667,0.023719700053334236,0.6154831647872925
1.0189898014068604,0.7176124453544617,0.3013773560523987,0.4715331792831421,0.8666666666666667,0.02411472424864769,0.6162466406822205
1.0253946781158447,0.7070712447166443,0.31832343339920044,0.4720754623413086,0.8666666666666667,0.02387053333222866,0.6170817017555237
1.0280845165252686,0.6958776712417603,0.3322068452835083,0.466153085231781,0.8666666666666667,0.023947743698954582,0.6176589131355286
1.030942678451538,0.6850008964538574,0.34594178199768066,0.45798438787460327,0.8666666666666667,0.024581220000982285,0.6177479028701782
1.035164475440979,0.6756777167320251,0.35948675870895386,0.4505891799926758,0.8666666666666667,0.023775702342391014,0.6171669960021973
1.040735125541687,0.6672376990318298,0.3734974265098572,0.4444788098335266,0.8666666666666667,0.02399115078151226,0.6158995628356934
1.0446064472198486,0.6594038605690002,0.3852025866508484,0.43970584869384766,0.8666666666666667,0.023680374026298523,0.6147462725639343
1.0435123443603516,0.6553663015365601,0.3881460428237915,0.4362559914588928,0.8666666666666667,0.022911295294761658,0.6143490076065063
1.0372107028961182,0.6629737615585327,0.37423694133758545,0.43246668577194214,0.8666666666666667,0.023021845147013664,0.6138310432434082
1.0251080989837646,0.6702245473861694,0.3548835515975952,0.4275817275047302,0.8666666666666667,0.02396925538778305,0.6115881204605103
1.0150243043899536,0.6732299327850342,0.34179437160491943,0.42241811752319336,0.8666666666666667,0.025719137862324715,0.6061725616455078
1.007593035697937,0.6712917685508728,0.3363012671470642,0.4197964072227478,0.8666666666666667,0.02706078439950943,0.5983155965805054
1.002890944480896,0.6674671173095703,0.3354238271713257,0.42396435141563416,0.8666666666666667,0.027946805581450462,0.5947641134262085
0.9987446665763855,0.6604848504066467,0.33825981616973877,0.430880069732666,0.8666666666666667,0.027038659900426865,0.5963211059570312
0.9926953315734863,0.6503041386604309,0.3423911929130554,0.43394142389297485,0.8666666666666667,0.029204733669757843,0.594471275806427
0.9872058629989624,0.6382653117179871,0.34894055128097534,0.43084606528282166,0.8666666666666667,0.026904234662652016,0.584481418132782
0.9872410297393799,0.62836754322052,0.35887348651885986,0.4246930480003357,0.8666666666666667,0.024886585772037506,0.5694140791893005
1.0010404586791992,0.6223980784416199,0.37864238023757935,0.4187728762626648,0.8666666666666667,0.022569095715880394,0.5537300705909729
1.0207775831222534,0.6197161674499512,0.40106141567230225,0.41552847623825073,0.8333333333333334,0.021191418170928955,0.5414400100708008
1.0448355674743652,0.6188390851020813,0.42599648237228394,0.415359228849411,0.8333333333333334,0.020582841709256172,0.5340803265571594
1.0675113201141357,0.6166815161705017,0.45082980394363403,0.4148716330528259,0.8333333333333334,0.022263705730438232,0.5293551683425903
1.0814884901046753,0.6124922037124634,0.4689962863922119,0.41057759523391724,0.8333333333333334,0.021607596427202225,0.5247018337249756
1.0882971286773682,0.6193301677703857,0.4689669609069824,0.40267229080200195,0.8333333333333334,0.023533299565315247,0.5179891586303711
1.0844088792800903,0.6246413588523865,0.45976752042770386,0.3999839723110199,0.8333333333333334,0.025146957486867905,0.5147897005081177
1.0698604583740234,0.6274534463882446,0.4424070119857788,0.404242604970932,0.8333333333333334,0.024149728938937187,0.5169629454612732
1.0511131286621094,0.627143383026123,0.42396974563598633,0.41218090057373047,0.8333333333333334,0.023578619584441185,0.5222193598747253
1.0299986600875854,0.6265122294425964,0.403486430644989,0.42176553606987,0.8333333333333334,0.02244262583553791,0.5293450355529785
1.0183910131454468,0.6272151470184326,0.39117586612701416,0.4314746856689453,0.8333333333333334,0.011817342601716518,0.5382773280143738
1.0529403686523438,0.6442230939865112,0.4087172746658325,0.4411642551422119,0.8333333333333334,0.005113950464874506,0.5515690445899963
1.0945916175842285,0.6634203791618347,0.4311712384223938,0.4496384561061859,0.8333333333333334,0.005371393635869026,0.5691068172454834
1.1399829387664795,0.6825637221336365,0.457419216632843,0.4538399577140808,0.8333333333333334,0.006272409111261368,0.5838115215301514
1.1875944137573242,0.6987556219100952,0.488838791847229,0.45106542110443115,0.8333333333333334,0.0063432552851736546,0.5887762904167175
1.2332839965820312,0.7105624079704285,0.5227215886116028,0.4420413672924042,0.8333333333333334,0.0053430842235684395,0.5821801424026489
1.2702560424804688,0.7172143459320068,0.5530416965484619,0.4312078654766083,0.8333333333333334,0.003709767945110798,0.5696303248405457
1.2924554347991943,0.718937873840332,0.5735175609588623,0.42171651124954224,0.8333333333333334,0.002257293788716197,0.5581919550895691
1.3012957572937012,0.7149090766906738,0.5863866806030273,0.41194313764572144,0.8333333333333334,0.0019991646986454725,0.5488805770874023
1.2940778732299805,0.7086653709411621,0.5854125022888184,0.40675875544548035,0.8333333333333334,0.0016320509603247046,0.5434329509735107
1.2791621685028076,0.7002377510070801,0.5789244174957275,0.4062967300415039,0.8333333333333334,0.001563342404551804,0.5411383509635925
1.2689318656921387,0.6916009783744812,0.5773308873176575,0.4086357057094574,0.8333333333333334,0.0013951126020401716,0.5403306484222412
1.2642310857772827,0.6866856813430786,0.5775454044342041,0.41269874572753906,0.8333333333333334,0.0012534070992842317,0.5412184596061707
1.2648719549179077,0.6851910352706909,0.5796809196472168,0.4148126542568207,0.8333333333333334,0.0010044444352388382,0.5415734052658081
1.2674752473831177,0.6858041286468506,0.5816711187362671,0.41330456733703613,0.8333333333333334,0.0008309665136039257,0.5400117635726929
1.2696980237960815,0.6872333884239197,0.5824646353721619,0.4094667136669159,0.8333333333333334,0.0009628224652260542,0.5370982885360718
1.2702851295471191,0.6890994906425476,0.5811856389045715,0.4060846269130707,0.8333333333333334,0.001172766089439392,0.5347217917442322
1.270877480506897,0.6913651823997498,0.5795122981071472,0.40432208776474,0.8333333333333334,0.001254161004908383,0.5335655808448792
1.2723686695098877,0.6937858462333679,0.5785828232765198,0.40396589040756226,0.8333333333333334,0.0011714155552908778,0.5333236455917358
1.273887038230896,0.6959392428398132,0.5779477953910828,0.40460318326950073,0.8333333333333334,0.0010111300507560372,0.5336124897003174
1.2741775512695312,0.6971649527549744,0.5770125985145569,0.4058465361595154,0.8333333333333334,0.0008230087114498019,0.5341441035270691
1.2730021476745605,0.6971661448478699,0.5758360028266907,0.4074128568172455,0.8333333333333334,0.0006678730132989585,0.5347870588302612
1.2705070972442627,0.6960005760192871,0.5745065212249756,0.4090465009212494,0.8333333333333334,0.000570640666410327,0.5354700088500977
1.2673866748809814,0.6940345764160156,0.5733520984649658,0.410486102104187,0.8333333333333334,0.0005271973786875606,0.5361279249191284
1.2645440101623535,0.6918048858642578,0.5727391242980957,0.4115288257598877,0.8333333333333334,0.0005090963677503169,0.5366820096969604
1.262457251548767,0.6897832155227661,0.572674036026001,0.41206175088882446,0.8333333333333334,0.0004949260037392378,0.5370457172393799
1.2612974643707275,0.6882640719413757,0.5730333924293518,0.4120902419090271,0.8333333333333334,0.0004821261973120272,0.5371626615524292
1.2609188556671143,0.6873550415039062,0.573563814163208,0.4117388427257538,0.8333333333333334,0.0004739411815535277,0.5370467901229858
1.2611515522003174,0.6869997978210449,0.5741517543792725,0.41117358207702637,0.8333333333333334,0.0004766728961840272,0.5367580652236938
1.2617191076278687,0.687057375907898,0.5746617317199707,0.41055530309677124,0.8333333333333334,0.0004916550242342055,0.536379337310791
1.2623820304870605,0.6873592138290405,0.57502281665802,0.4100021719932556,0.8333333333333334,0.0005146291223354638,0.5359916090965271
1.2629716396331787,0.6877607703208923,0.5752108693122864,0.40958747267723083,0.8333333333333334,0.0005414404440671206,0.5356584787368774
1.2634199857711792,0.6881507635116577,0.5752692222595215,0.4093348979949951,0.8333333333333334,0.0005677404697053134,0.5354169607162476
1.263758897781372,0.6884622573852539,0.5752966403961182,0.40922999382019043,0.8333333333333334,0.0005879541276954114,0.5352768898010254
1.2640106678009033,0.6886671781539917,0.5753434896469116,0.40924423933029175,0.8333333333333334,0.0006020391592755914,0.5352326035499573
1.264195442199707,0.6887628436088562,0.5754325985908508,0.4093465209007263,0.8333333333333334,0.0006083938642404974,0.5352687239646912
1.2643028497695923,0.688764750957489,0.5755380988121033,0.4095127284526825,0.8333333333333334,0.0006077018333598971,0.5353677272796631
1.264317512512207,0.6886911392211914,0.5756263732910156,0.4097183644771576,0.8333333333333334,0.0005927367019467056,0.5355086326599121
1.264265775680542,0.6885607242584229,0.5757050514221191,0.40993040800094604,0.8333333333333334,0.0005877547082491219,0.5356636047363281
1.2641537189483643,0.6883923411369324,0.5757613778114319,0.41011708974838257,0.8333333333333334,0.0005880791577510536,0.5358065366744995
1.2639951705932617,0.6882023215293884,0.5757928490638733,0.41025614738464355,0.8333333333333334,0.0005893263733014464,0.5359196066856384
1.2638119459152222,0.6880082488059998,0.5758036971092224,0.4103415906429291,0.8333333333333334,0.0005922411801293492,0.5359973907470703
1.2636358737945557,0.6878277659416199,0.5758081078529358,0.41037416458129883,0.8333333333333334,0.0005969887133687735,0.536038875579834
1.263493537902832,0.6876747608184814,0.5758187770843506,0.41036757826805115,0.8333333333333334,0.0006038888823240995,0.5360532999038696
1.263404369354248,0.6875581741333008,0.5758461952209473,0.41034072637557983,0.8333333333333334,0.0006117240991443396,0.5360519886016846
1.2633758783340454,0.6874815821647644,0.575894296169281,0.4103132486343384,0.8333333333333334,0.0006209654384292662,0.5360476970672607
1.2634057998657227,0.6874393224716187,0.575966477394104,0.41030120849609375,0.8333333333333334,0.0006296589272096753,0.5360525846481323
1.2634837627410889,0.6874192953109741,0.5760644674301147,0.41031402349472046,0.8333333333333334,0.0006379491533152759,0.5360761880874634
1.2635836601257324,0.6874110102653503,0.5761726498603821,0.41034603118896484,0.8333333333333334,0.000645507883746177,0.5361053943634033
1.2636833190917969,0.6874006986618042,0.5762826204299927,0.4103940427303314,0.8333333333333334,0.000651732727419585,0.5361422300338745
1.2637684345245361,0.6873791217803955,0.5763893127441406,0.41045230627059937,0.8333333333333334,0.0006568295648321509,0.5361854434013367
1.2638297080993652,0.6873413920402527,0.5764883160591125,0.41051459312438965,0.8333333333333334,0.0006606674869544804,0.5362328886985779
1.2638672590255737,0.6872870326042175,0.5765802264213562,0.41057538986206055,0.8333333333333334,0.0006636134930886328,0.536281943321228
1.263883113861084,0.687219500541687,0.576663613319397,0.4106314182281494,0.8333333333333334,0.0006656514015048742,0.5363308191299438
1.2638837099075317,0.68714439868927,0.5767393112182617,0.4106813669204712,0.8333333333333334,0.0006671427981927991,0.5363783240318298
1.26387619972229,0.6870664358139038,0.5768097639083862,0.4107249975204468,0.8333333333333334,0.0006684307008981705,0.5364233255386353
1.2638654708862305,0.6869900226593018,0.5768754482269287,0.4107634723186493,0.8333333333333334,0.0006695720949210227,0.5364656448364258
1.2638564109802246,0.686917781829834,0.5769386291503906,0.4107980728149414,0.8333333333333334,0.0006707669235765934,0.5365053415298462
1.2638506889343262,0.6868509650230408,0.5769997239112854,0.4108305871486664,0.8333333333333334,0.0006724057020619512,0.5365428328514099
1.2638514041900635,0.6867893934249878,0.5770620107650757,0.4108622074127197,0.8333333333333334,0.0006738422089256346,0.5365786552429199
1.2638585567474365,0.686732292175293,0.5771262645721436,0.41089385747909546,0.8333333333333334,0.0006751897744834423,0.5366136431694031
1.2638719081878662,0.6866787672042847,0.5771931409835815,0.4109264612197876,0.8333333333333334,0.0006767117884010077,0.5366483926773071
1.2638905048370361,0.6866272687911987,0.5772632360458374,0.41096019744873047,0.8333333333333334,0.0006778824608772993,0.5366833209991455
1.263912558555603,0.686576247215271,0.577336311340332,0.41099557280540466,0.8333333333333334,0.0006789431790821254,0.5367193222045898
1.263936996459961,0.6865254640579224,0.5774115324020386,0.41103219985961914,0.8333333333333334,0.0006794401560910046,0.5367563366889954
1.2639615535736084,0.6864740252494812,0.5774875283241272,0.41106972098350525,0.8333333333333334,0.0006800958653911948,0.536794126033783
1.2639846801757812,0.6864213943481445,0.5775632858276367,0.41110771894454956,0.8333333333333334,0.0006807068712078035,0.5368325710296631
1.264005184173584,0.6863676905632019,0.5776374936103821,0.41114553809165955,0.8333333333333334,0.0006803550058975816,0.5368714332580566
1.2640230655670166,0.6863126158714294,0.5777104496955872,0.41118261218070984,0.8333333333333334,0.0006800650735385716,0.5369101762771606
1.2640385627746582,0.6862570643424988,0.5777814984321594,0.4112188220024109,0.8333333333333334,0.0006796949892304838,0.5369484424591064
1.2640520334243774,0.6862010955810547,0.5778509378433228,0.41125378012657166,0.8333333333333334,0.0006788108148612082,0.5369861721992493
1.2640643119812012,0.6861452460289001,0.577919065952301,0.411287397146225,0.8333333333333334,0.000678245909512043,0.5370230078697205
1.2640764713287354,0.6860899329185486,0.5779865384101868,0.4113202691078186,0.8333333333333334,0.0006773538189008832,0.5370593070983887
1.2640889883041382,0.6860353350639343,0.5780536532402039,0.41135239601135254,0.8333333333333334,0.0006767450831830502,0.5370949506759644
1.264102816581726,0.6859819293022156,0.5781208872795105,0.4113844335079193,0.8333333333333334,0.0006762857083231211,0.5371302962303162
1.264117956161499,0.685929000377655,0.578188955783844,0.41141611337661743,0.8333333333333334,0.000608842121437192,0.537165105342865
1.2641339302062988,0.6858768463134766,0.5782570838928223,0.4114478528499603,0.8333333333333334,0.0003745766298379749,0.5371996760368347
1.2641510963439941,0.6858250498771667,0.5783260464668274,0.4114794135093689,0.8333333333333334,0.0003697388165164739,0.5372337698936462
1.2641685009002686,0.685773491859436,0.5783950090408325,0.41151103377342224,0.8333333333333334,0.0003689727163873613,0.5372677445411682
1.264186143875122,0.685721755027771,0.5784643888473511,0.41154250502586365,0.8333333333333334,0.0003698874788824469,0.5373013615608215
1.2642033100128174,0.6856698989868164,0.578533411026001,0.4115738272666931,0.8333333333333334,0.0003724622947629541,0.537334680557251
1.2642157077789307,0.6856178641319275,0.5785978436470032,0.4116060137748718,0.8333333333333334,0.00037563106161542237,0.5373685359954834
1.264225959777832,0.6855661869049072,0.5786597728729248,0.4116393029689789,0.8333333333333334,0.00037915597204118967,0.5374032258987427
1.2642371654510498,0.6855148673057556,0.5787222981452942,0.4116728901863098,0.8333333333333334,0.0003829135384876281,0.5374380350112915
1.2642405033111572,0.685459315776825,0.5787811875343323,0.4117059111595154,0.8333333333333334,0.00038658478297293186,0.5374729633331299
1.2642110586166382,0.68538498878479,0.5788260698318481,0.41173574328422546,0.8333333333333334,0.0003902620810549706,0.5375064611434937
1.2641834020614624,0.6853103041648865,0.5788730978965759,0.4117606580257416,0.8333333333333334,0.0003935914137400687,0.537531316280365
1.2641562223434448,0.685235857963562,0.5789203643798828,0.41178199648857117,0.8333333333333334,0.000396840856410563,0.5375511646270752
1.2641282081604004,0.6851610541343689,0.5789671540260315,0.411800742149353,0.8333333333333334,0.00039938383270055056,0.5375678539276123
1.2641000747680664,0.6850864291191101,0.5790136456489563,0.411817729473114,0.8333333333333334,0.000401898316340521,0.5375823974609375
1.2640705108642578,0.6850120425224304,0.5790584683418274,0.4118340015411377,0.8333333333333334,0.0004039762425236404,0.5375959873199463
1.2640399932861328,0.6849378347396851,0.5791021585464478,0.41185030341148376,0.8333333333333334,0.00040599139174446464,0.537609338760376
1.2640084028244019,0.6848639249801636,0.5791444778442383,0.41186651587486267,0.8333333333333334,0.00040753596113063395,0.5376224517822266
1.2639758586883545,0.6847903728485107,0.5791854858398438,0.4118828773498535,0.8333333333333334,0.00040916833677329123,0.5376356840133667
1.263943076133728,0.6847175359725952,0.5792255401611328,0.4118994176387787,0.8333333333333334,0.0004103312676306814,0.5376490354537964
1.2639100551605225,0.684645414352417,0.5792646408081055,0.41191619634628296,0.8333333333333334,0.00041168153984472156,0.5376627445220947
1.2638778686523438,0.6845740079879761,0.5793038606643677,0.41193270683288574,0.8333333333333334,0.00041295509436167777,0.5376765131950378
1.2638458013534546,0.6845030188560486,0.579342782497406,0.4119492173194885,0.8333333333333334,0.0004135261115152389,0.5376904010772705
1.2638144493103027,0.684432864189148,0.5793815851211548,0.41196566820144653,0.8333333333333334,0.0004144689883105457,0.537704348564148
1.2637838125228882,0.6843631267547607,0.5794206857681274,0.4119819402694702,0.8333333333333334,0.0004150219901930541,0.5377181768417358
1.2637540102005005,0.6842939257621765,0.579460084438324,0.41199803352355957,0.8333333333333334,0.0004154308408033103,0.5377318859100342
1.2637237310409546,0.6842247843742371,0.5794989466667175,0.41201385855674744,0.8333333333333334,0.00041570208850316703,0.5377454161643982
1.26369309425354,0.6841558218002319,0.5795372724533081,0.4120294749736786,0.8333333333333334,0.0004157446091994643,0.5377587080001831
1.263662576675415,0.6840866804122925,0.5795758962631226,0.4120445251464844,0.8333333333333334,0.0004156068607699126,0.5377715826034546
1.2636311054229736,0.6840178370475769,0.5796132683753967,0.4120595455169678,0.8333333333333334,0.0004155378555878997,0.5377845168113708
1.2635998725891113,0.6839488744735718,0.5796509981155396,0.41207391023635864,0.8333333333333334,0.0004152277542743832,0.5377968549728394
1.2635681629180908,0.6838802099227905,0.5796879529953003,0.4120880961418152,0.8333333333333334,0.0004148576990701258,0.5378090739250183
1.263536810874939,0.683812141418457,0.5797246694564819,0.4121021032333374,0.8333333333333334,0.00041454125312156975,0.5378212928771973
1.2635059356689453,0.6837441325187683,0.579761803150177,0.4121156632900238,0.8333333333333334,0.0004138725926168263,0.5378329753875732
1.2634748220443726,0.6836768984794617,0.5797979235649109,0.4121292233467102,0.8333333333333334,0.0004132603935431689,0.5378447771072388
1.2634446620941162,0.6836099028587341,0.5798347592353821,0.4121425151824951,0.8333333333333334,0.00041263396269641817,0.5378563404083252
1.263414740562439,0.6835433840751648,0.5798713564872742,0.4121555984020233,0.8333333333333334,0.0004118371580261737,0.5378674268722534
1.26338529586792,0.6834774017333984,0.5799078941345215,0.41216859221458435,0.8333333333333334,0.0004110370355192572,0.5378785729408264
1.263355016708374,0.6834113597869873,0.5799436569213867,0.4121813476085663,0.8333333333333334,0.000410075910622254,0.5378894209861755
1.2633252143859863,0.6833454966545105,0.5799797177314758,0.41219383478164673,0.8333333333333334,0.00040896140853874385,0.5378999710083008
1.2632951736450195,0.6832798719406128,0.5800153017044067,0.4122062623500824,0.8333333333333334,0.00040792979416437447,0.5379104614257812
1.2632653713226318,0.6832141280174255,0.5800512433052063,0.41221827268600464,0.8333333333333334,0.0004067848203703761,0.5379204154014587
1.2632352113723755,0.6831488013267517,0.5800864100456238,0.4122302532196045,0.8333333333333334,0.00040538664325140417,0.5379303693771362
1.2632055282592773,0.683083713054657,0.5801218152046204,0.4122421145439148,0.8333333333333334,0.0004044566594529897,0.5379401445388794
1.2631757259368896,0.6830188632011414,0.5801568627357483,0.4122537076473236,0.8333333333333334,0.0004028191324323416,0.5379496812820435
1.263146162033081,0.6829541921615601,0.580191969871521,0.4122651517391205,0.8333333333333334,0.00040164164965972304,0.5379588603973389
1.2631161212921143,0.6828896403312683,0.580226480960846,0.41227635741233826,0.8333333333333334,0.0004002866626251489,0.5379678606987
1.2630863189697266,0.6828253269195557,0.5802609920501709,0.4122872054576874,0.8333333333333334,0.00039868036401458085,0.5379765033721924
1.2630573511123657,0.6827613711357117,0.580295979976654,0.41229796409606934,0.8333333333333334,0.0003972772101406008,0.5379850268363953
1.2630281448364258,0.6826976537704468,0.580330491065979,0.4123086631298065,0.8333333333333334,0.0003957355802413076,0.537993311882019
1.2629990577697754,0.6826340556144714,0.580365002155304,0.4123189449310303,0.8333333333333334,0.0003941622271668166,0.5380011796951294
1.2629694938659668,0.6825708150863647,0.580398678779602,0.41232940554618835,0.8333333333333334,0.0003926240315195173,0.5380091071128845
1.2629406452178955,0.6825075149536133,0.5804331302642822,0.41233953833580017,0.8333333333333334,0.0003909120277967304,0.5380167365074158
1.2629120349884033,0.6824445128440857,0.5804675221443176,0.4123494327068329,0.8333333333333334,0.0003892738895956427,0.5380240678787231
1.262883186340332,0.6823817491531372,0.5805014371871948,0.41235920786857605,0.8333333333333334,0.00038757285801693797,0.5380311012268066
1.2628543376922607,0.682319164276123,0.5805351734161377,0.41236886382102966,0.8333333333333334,0.0003859123680740595,0.5380380153656006
1.2628252506256104,0.6822566390037537,0.5805686116218567,0.41237831115722656,0.8333333333333334,0.00038418316398747265,0.5380446314811707
1.262796401977539,0.6821941137313843,0.5806022882461548,0.4123876094818115,0.8333333333333334,0.0003821745631285012,0.5380510091781616
1.2627681493759155,0.6821321249008179,0.5806360244750977,0.41239675879478455,0.8333333333333334,0.00038063348620198667,0.5380572080612183
1.2627397775650024,0.6820701360702515,0.580669641494751,0.4124055802822113,0.8333333333333334,0.00037863096804358065,0.538063108921051
1.2627111673355103,0.6820085048675537,0.5807026624679565,0.41241455078125,0.8333333333333334,0.00037698051892220974,0.5380688905715942
1.2626829147338867,0.6819469332695007,0.580735981464386,0.4124232232570648,0.8333333333333334,0.0003752372576855123,0.5380743741989136
1.2626549005508423,0.681885838508606,0.5807690620422363,0.4124317169189453,0.8333333333333334,0.00037313596112653613,0.5380796790122986
1.2626264095306396,0.6818243861198425,0.5808020234107971,0.4124400317668915,0.8333333333333334,0.0003713334444910288,0.5380846858024597
1.2625983953475952,0.6817633509635925,0.5808350443840027,0.4124481678009033,0.8333333333333334,0.0003696570929605514,0.5380895137786865
1.2625707387924194,0.6817024946212769,0.5808682441711426,0.4124561548233032,0.8333333333333334,0.000367556931450963,0.538094162940979
1.262542963027954,0.6816422343254089,0.5809007287025452,0.4124642312526703,0.8333333333333334,0.0003656000189948827,0.5380986332893372
1.2625149488449097,0.6815814971923828,0.5809334516525269,0.4124719500541687,0.8333333333333334,0.00036383396945893764,0.5381028652191162
1.2624872922897339,0.6815215349197388,0.5809657573699951,0.4124796390533447,0.8333333333333334,0.00036182001349516213,0.5381069183349609
1.2624597549438477,0.6814613342285156,0.580998420715332,0.412487268447876,0.8333333333333334,0.0003598472976591438,0.5381108522415161
1.2624324560165405,0.6814016103744507,0.5810308456420898,0.4124947488307953,0.8333333333333334,0.0003580580814741552,0.5381144881248474
1.2624051570892334,0.6813418865203857,0.5810632705688477,0.4125019907951355,0.8333333333333334,0.0003560212207958102,0.5381178855895996
1.262377381324768,0.6812824606895447,0.5810949206352234,0.41250938177108765,0.8333333333333334,0.00035386416129767895,0.5381213426589966
1.2623498439788818,0.6812229156494141,0.5811269283294678,0.41251641511917114,0.8333333333333334,0.0003517545701470226,0.5381243824958801
1.2623231410980225,0.6811639666557312,0.5811591744422913,0.4125233590602875,0.8333333333333334,0.00034980327473022044,0.5381273627281189
1.262296438217163,0.681104838848114,0.5811915993690491,0.41252994537353516,0.8333333333333334,0.00034778978442773223,0.5381298065185547
1.2622694969177246,0.6810461282730103,0.5812233686447144,0.4125365614891052,0.8333333333333334,0.00034620086080394685,0.53813236951828
1.262242317199707,0.6809874773025513,0.5812548398971558,0.4125429391860962,0.8333333333333334,0.000344591389875859,0.5381345748901367
1.2622158527374268,0.6809291839599609,0.5812866687774658,0.4125494658946991,0.8333333333333334,0.000342823623213917,0.5381368398666382
1.2621893882751465,0.6808709502220154,0.5813184380531311,0.41255563497543335,0.8333333333333334,0.0003410867939237505,0.5381386280059814
1.2621636390686035,0.6808134317398071,0.5813502073287964,0.4125617742538452,0.8333333333333334,0.0003391333157196641,0.5381405353546143
1.2621371746063232,0.6807557344436646,0.5813814401626587,0.41256746649742126,0.8333333333333334,0.0003369060577824712,0.5381418466567993
1.2621104717254639,0.6806981563568115,0.5814123153686523,0.412572979927063,0.8333333333333334,0.0003351211198605597,0.5381428599357605
1.2620837688446045,0.680640697479248,0.5814430713653564,0.412578284740448,0.8333333333333334,0.00033307544072158635,0.5381435751914978
1.262054681777954,0.6805824637413025,0.5814722180366516,0.41258367896080017,0.8333333333333334,0.0003312718472443521,0.5381442904472351
1.2620265483856201,0.6805245280265808,0.5815020203590393,0.4125898480415344,0.8333333333333334,0.00032929767621681094,0.5381452441215515
1.261999487876892,0.6804670095443726,0.5815324783325195,0.4125964641571045,0.8333333333333334,0.0003274539194535464,0.5381468534469604
1.261974573135376,0.6804102659225464,0.5815643072128296,0.4126032292842865,0.8333333333333334,0.00032557325903326273,0.5381485819816589
1.2619503736495972,0.680354118347168,0.5815962553024292,0.41260990500450134,0.8333333333333334,0.00032340583857148886,0.5381503701210022
1.2619271278381348,0.6802984476089478,0.581628680229187,0.4126163721084595,0.8333333333333334,0.00032153623760677874,0.5381522178649902
1.2619032859802246,0.6802430152893066,0.581660270690918,0.4126225709915161,0.8333333333333334,0.000319715472869575,0.538153886795044
1.2618802785873413,0.6801876425743103,0.581692636013031,0.4126285910606384,0.8333333333333334,0.00031763629522174597,0.5381554365158081
1.261857271194458,0.6801323890686035,0.5817248821258545,0.41263431310653687,0.8333333333333334,0.0003157322062179446,0.5381568670272827
1.261833906173706,0.6800772547721863,0.5817566514015198,0.4126400351524353,0.8333333333333334,0.00031368251075036824,0.5381580591201782
1.261810541152954,0.6800222396850586,0.5817883014678955,0.41264545917510986,0.8333333333333334,0.00031189320725388825,0.5381590723991394
1.261788249015808,0.6799678802490234,0.5818203687667847,0.412651002407074,0.8333333333333334,0.00031179687357507646,0.5381600856781006
1.261765956878662,0.6799135208129883,0.5818524360656738,0.41265618801116943,0.8333333333333334,0.0003116690495517105,0.5381606817245483
1.2617436647415161,0.6798596382141113,0.5818840265274048,0.4126614034175873,0.8333333333333334,0.0003095092542935163,0.5381612777709961
1.2617213726043701,0.6798061728477478,0.5819151997566223,0.41266652941703796,0.8333333333333334,0.0003073790285270661,0.5381618738174438
1.26170015335083,0.679753303527832,0.581946849822998,0.41267168521881104,0.8333333333333334,0.00030564909684471786,0.5381622314453125
1.26167893409729,0.6797005534172058,0.5819783806800842,0.4126765727996826,0.8333333333333334,0.0003040997835341841,0.5381624698638916
1.261657953262329,0.6796480417251587,0.5820099115371704,0.4126814305782318,0.8333333333333334,0.0003023800964001566,0.5381627678871155
1.26163649559021,0.6795956492424011,0.5820408463478088,0.41268622875213623,0.8333333333333334,0.0003008612256962806,0.538162887096405
1.2616151571273804,0.6795434951782227,0.5820716619491577,0.41269129514694214,0.8333333333333334,0.0002993987291119993,0.5381630659103394
1.2615947723388672,0.6794915199279785,0.5821032524108887,0.4126972556114197,0.8333333333333334,0.000297995051369071,0.5381656885147095
1.2615747451782227,0.6794396638870239,0.5821350812911987,0.4127035140991211,0.8333333333333334,0.00029647682094946504,0.5381695628166199
1.2615540027618408,0.6793877482414246,0.5821662545204163,0.41270944476127625,0.8333333333333334,0.0002949257323052734,0.5381726026535034
1.2615337371826172,0.6793359518051147,0.5821977853775024,0.41271480917930603,0.8333333333333334,0.0002932066563516855,0.5381748676300049
1.261513352394104,0.6792840957641602,0.5822292566299438,0.4127199053764343,0.8333333333333334,0.00029141115373931825,0.5381768941879272
1.2614929676055908,0.6792325377464294,0.5822604298591614,0.41272470355033875,0.8333333333333334,0.0002899832325056195,0.5381784439086914
1.2614725828170776,0.6791814565658569,0.5822911262512207,0.4127295911312103,0.8333333333333334,0.000288273993646726,0.5381799340248108
1.2614524364471436,0.6791305541992188,0.5823218822479248,0.41273388266563416,0.8333333333333334,0.00028639991069212556,0.5381810069084167
1.2614318132400513,0.6790797114372253,0.5823521018028259,0.41273796558380127,0.8333333333333334,0.00028478505555540323,0.5381819605827332
1.261411428451538,0.6790289282798767,0.5823825001716614,0.4127417802810669,0.8333333333333334,0.00028312092763371766,0.5381824374198914
1.2613909244537354,0.6789786219596863,0.5824123024940491,0.4127458930015564,0.8333333333333334,0.0002812603779602796,0.5381831526756287
1.2613708972930908,0.678928554058075,0.5824423432350159,0.4127497673034668,0.8333333333333334,0.00027979895821772516,0.5381836891174316
1.2613511085510254,0.6788789629936218,0.5824721455574036,0.41275376081466675,0.8333333333333334,0.00027787487488240004,0.5381842255592346
1.2613310813903809,0.6788293123245239,0.5825017690658569,0.4127575755119324,0.8333333333333334,0.0002761902869679034,0.5381845831871033
1.2613115310668945,0.6787799596786499,0.5825315713882446,0.412761390209198,0.8333333333333334,0.0002745868405327201,0.5381848812103271
1.2612919807434082,0.678730845451355,0.5825611352920532,0.41276514530181885,0.8333333333333334,0.0002726805105339736,0.5381852388381958
1.2612724304199219,0.6786818504333496,0.5825905799865723,0.4127688407897949,0.8333333333333334,0.00027103960746899247,0.5381853580474854
1.2612531185150146,0.6786333918571472,0.5826197266578674,0.41277265548706055,0.8333333333333334,0.0002692508860491216,0.5381855964660645
1.2612330913543701,0.6785851716995239,0.5826479196548462,0.4127764105796814,0.8333333333333334,0.0002675270370673388,0.5381858348846436
1.261213779449463,0.6785370707511902,0.5826767086982727,0.4127799868583679,0.8333333333333334,0.0002659063320606947,0.5381858348846436
1.2611948251724243,0.6784895658493042,0.5827052593231201,0.41278350353240967,0.8333333333333334,0.0003556729352567345,0.5381859540939331
1.2611759901046753,0.6784421801567078,0.5827338099479675,0.41278696060180664,0.8333333333333334,0.00043637841008603573,0.5381858944892883
1.2611573934555054,0.6783949732780457,0.5827624201774597,0.41279035806655884,0.8333333333333334,0.00043118122266605496,0.5381857752799988
1.261138677597046,0.6783480644226074,0.5827906131744385,0.4127936363220215,0.8333333333333334,0.00042662580381147563,0.5381856560707092
1.261120080947876,0.6783013343811035,0.5828187465667725,0.41279691457748413,0.8333333333333334,0.0004223129362799227,0.5381853580474854
1.261101484298706,0.6782549619674683,0.5828465223312378,0.412800133228302,0.8333333333333334,0.000417831091908738,0.5381851196289062
1.2610833644866943,0.6782087683677673,0.582874596118927,0.4128032624721527,0.8333333333333334,0.00041328673250973225,0.5381848216056824
1.2610647678375244,0.6781628131866455,0.5829019546508789,0.41280657052993774,0.8333333333333334,0.0004090787551831454,0.5381845831871033
1.2610465288162231,0.6781171560287476,0.5829293727874756,0.4128098487854004,0.8333333333333334,0.00040466574137099087,0.5381843447685242
1.2610224485397339,0.678055465221405,0.5829669833183289,0.4128109812736511,0.8333333333333334,0.00040053974953480065,0.5381817817687988
1.2609946727752686,0.6779796481132507,0.5830150246620178,0.41281041502952576,0.8333333333333334,0.0003960257163271308,0.5381764769554138
1.2609663009643555,0.6779049634933472,0.5830613374710083,0.41280943155288696,0.8333333333333334,0.0003917194262612611,0.5381697416305542
1.2609376907348633,0.6778303980827332,0.5831072926521301,0.4128077030181885,0.8333333333333334,0.0003873392124660313,0.5381618738174438
1.2609094381332397,0.6777565479278564,0.5831528902053833,0.4128056764602661,0.8333333333333334,0.00038319360464811325,0.5381534099578857
1.260880947113037,0.6776833534240723,0.5831975936889648,0.4128034710884094,0.8333333333333334,0.0003786298038903624,0.5381447672843933
1.2608528137207031,0.6776107549667358,0.5832420587539673,0.4128008782863617,0.8333333333333334,0.0003743970301002264,0.5381357669830322
1.2608246803283691,0.6775388717651367,0.5832858085632324,0.41279834508895874,0.8333333333333334,0.0003702310496009886,0.5381266474723816
1.2607970237731934,0.6774675846099854,0.583329439163208,0.41279563307762146,0.8333333333333334,0.0003658377972897142,0.5381174087524414
1.2607693672180176,0.6773971319198608,0.5833722352981567,0.4127930998802185,0.8333333333333334,0.00036178171285428107,0.5381081700325012
1.2607425451278687,0.6773275136947632,0.5834150314331055,0.4127905070781708,0.8333333333333334,0.0003576258313842118,0.5380989909172058
1.260716199874878,0.6772584915161133,0.5834577083587646,0.4127877950668335,0.8333333333333334,0.00035366081283427775,0.5380897521972656
1.2606900930404663,0.6771901845932007,0.5834999084472656,0.41278499364852905,0.8333333333333334,0.00034945228253491223,0.5380803346633911
1.2606643438339233,0.6771225929260254,0.583541750907898,0.4127821922302246,0.8333333333333334,0.00034543158835731447,0.5380709767341614
1.2606385946273804,0.6770557165145874,0.583582878112793,0.4127793312072754,0.8333333333333334,0.0003413134254515171,0.5380616188049316
1.260612964630127,0.6769894361495972,0.5836235284805298,0.41277647018432617,0.8333333333333334,0.0003373869403731078,0.5380522608757019
1.2605879306793213,0.6769238710403442,0.583664059638977,0.41277366876602173,0.8333333333333334,0.0003335400833748281,0.5380429029464722
1.2605633735656738,0.6768589019775391,0.5837044715881348,0.4127708077430725,0.8333333333333334,0.0003294287889730185,0.5380336046218872
1.2605386972427368,0.6767948865890503,0.5837438106536865,0.4127681255340576,0.8333333333333334,0.0003255993651691824,0.538024365901947
1.260514259338379,0.676731288433075,0.583782970905304,0.4127654433250427,0.8333333333333334,0.0003218032361473888,0.5380152463912964
1.2604902982711792,0.6766684055328369,0.5838218927383423,0.4127628207206726,0.8333333333333334,0.0003179758205078542,0.5380061268806458
1.2604665756225586,0.676606297492981,0.5838602781295776,0.41276007890701294,0.8333333333333334,0.00031421639141626656,0.5379969477653503
1.2604432106018066,0.6765446066856384,0.5838986039161682,0.4127572476863861,0.8333333333333334,0.0003105461655650288,0.5379877090454102
1.260420322418213,0.6764838099479675,0.5839365124702454,0.4127544164657593,0.8333333333333334,0.00030704878736287355,0.5379785299301147
1.2603974342346191,0.6764235496520996,0.5839738845825195,0.41275161504745483,0.8333333333333334,0.00030331528978422284,0.5379694104194641
1.260374903678894,0.6763641834259033,0.5840107202529907,0.41274890303611755,0.8333333333333334,0.00029975612415000796,0.537960410118103
1.260352611541748,0.6763054132461548,0.5840471982955933,0.4127461612224579,0.8333333333333334,0.00029607414035126567,0.5379513502120972
1.2603309154510498,0.6762471199035645,0.5840837955474854,0.41274338960647583,0.8333333333333334,0.0002925949520431459,0.5379424095153809
1.2603092193603516,0.676189661026001,0.5841195583343506,0.41274070739746094,0.8333333333333334,0.00028913214919157326,0.5379335880279541
1.260288119316101,0.6761326789855957,0.5841554403305054,0.4127379357814789,0.8333333333333334,0.00028573538293130696,0.5379245281219482
1.2602667808532715,0.6760764122009277,0.5841903686523438,0.41273531317710876,0.8333333333333334,0.0002823294198606163,0.537915825843811
1.2602458000183105,0.6760203838348389,0.5842254161834717,0.41273245215415955,0.8333333333333334,0.0002789223799481988,0.5379068851470947
1.2602248191833496,0.675965428352356,0.5842593908309937,0.41273003816604614,0.8333333333333334,0.0002757327165454626,0.5378983616828918
1.260204792022705,0.6759108304977417,0.5842939615249634,0.41272735595703125,0.8333333333333334,0.0002723335346672684,0.5378896594047546
1.2601845264434814,0.6758569478988647,0.5843275785446167,0.4127247929573059,0.8333333333333334,0.0002691327827051282,0.537881076335907
1.2601646184921265,0.6758036017417908,0.5843610167503357,0.4127221703529358,0.8333333333333334,0.000265954207861796,0.5378725528717041
1.2601449489593506,0.6757508516311646,0.584394097328186,0.41271957755088806,0.8333333333333334,0.0002626732748467475,0.5378639698028564
1.2601256370544434,0.6756987571716309,0.5844268798828125,0.4127171039581299,0.8333333333333334,0.00025967101100832224,0.5378556251525879
1.2601064443588257,0.6756471395492554,0.5844593048095703,0.41271457076072693,0.8333333333333334,0.0002566856855992228,0.5378472805023193
1.260087490081787,0.6755961179733276,0.5844913721084595,0.4127121865749359,0.8333333333333334,0.0002535545208957046,0.5378391146659851
1.260068655014038,0.6755455732345581,0.58452308177948,0.4127098023891449,0.8333333333333334,0.0002507012977730483,0.5378308296203613
1.2600500583648682,0.6754955649375916,0.5845544934272766,0.41270729899406433,0.8333333333333334,0.0002475482760928571,0.5378226637840271
1.2600319385528564,0.6754461526870728,0.5845857858657837,0.41270479559898376,0.8333333333333334,0.000244747381657362,0.5378145575523376
1.2600139379501343,0.6753972768783569,0.5846166610717773,0.41270244121551514,0.8333333333333334,0.00024182138440664858,0.537806510925293
1.259995937347412,0.6753489971160889,0.5846469402313232,0.41270017623901367,0.8333333333333334,0.00023886207782197744,0.5377986431121826
1.2599785327911377,0.6753012537956238,0.5846772789955139,0.4126978814601898,0.8333333333333334,0.00023616438556928188,0.5377907752990723
1.2599610090255737,0.6752540469169617,0.5847069621086121,0.41269561648368835,0.8333333333333334,0.00023322751803789288,0.5377829074859619
1.2599434852600098,0.6752071380615234,0.5847363471984863,0.4126933217048645,0.8333333333333334,0.00023063883418217301,0.5377750992774963
1.259926676750183,0.6751610636711121,0.584765613079071,0.4126909673213959,0.8333333333333334,0.00022786720364820212,0.5377673506736755
1.259909987449646,0.6751152873039246,0.5847947001457214,0.4126887321472168,0.8333333333333334,0.00022511636780109257,0.5377597212791443
1.259893774986267,0.6750702261924744,0.5848235487937927,0.41268643736839294,0.8333333333333334,0.0002226660872111097,0.5377521514892578
1.25987708568573,0.6750258207321167,0.5848512649536133,0.4126844108104706,0.8333333333333334,0.00021993326663505286,0.5377447605133057
1.2598609924316406,0.6749812960624695,0.5848796963691711,0.41268211603164673,0.8333333333333334,0.00021732696040999144,0.537737250328064
1.25984525680542,0.6749377250671387,0.5849075317382812,0.4126800000667572,0.8333333333333334,0.0002149883221136406,0.5377298593521118
1.2598297595977783,0.6748945116996765,0.5849352478981018,0.4126778542995453,0.8333333333333334,0.00021229576668702066,0.5377225875854492
1.2598142623901367,0.6748517751693726,0.5849624872207642,0.41267579793930054,0.8333333333333334,0.0002098352269968018,0.5377153158187866
1.259798526763916,0.674809455871582,0.584989070892334,0.4126736521720886,0.8333333333333334,0.0002075104566756636,0.537708044052124
1.2597836256027222,0.6747673749923706,0.5850162506103516,0.41267144680023193,0.8333333333333334,0.00020488807058427483,0.537700891494751
1.2597683668136597,0.6747259497642517,0.585042417049408,0.41266942024230957,0.8333333333333334,0.00020414455502759665,0.5376938581466675
1.2597535848617554,0.674685001373291,0.5850685834884644,0.4126673936843872,0.8333333333333334,0.00020546831365209073,0.537686824798584
1.2597389221191406,0.6746446490287781,0.5850942730903625,0.41266554594039917,0.8333333333333334,0.00020327980746515095,0.5376800298690796
1.2597243785858154,0.6746045351028442,0.5851198434829712,0.41266342997550964,0.8333333333333334,0.0002014147030422464,0.5376731157302856
1.2597100734710693,0.6745649576187134,0.585145115852356,0.4126615524291992,0.8333333333333334,0.00019951470312662423,0.5376664400100708
1.2596958875656128,0.6745259165763855,0.5851699709892273,0.41265973448753357,0.8333333333333334,0.00019787534256465733,0.5376598238945007
1.2596817016601562,0.6744871139526367,0.5851945877075195,0.41265782713890076,0.8333333333333334,0.00019596995844040066,0.5376530885696411
1.2596683502197266,0.6744489669799805,0.5852193832397461,0.41265591979026794,0.8333333333333334,0.0001944650139193982,0.5376464128494263
1.2596548795700073,0.6744110584259033,0.585243821144104,0.41265398263931274,0.8333333333333334,0.00019273853104095906,0.537639856338501
1.2596416473388672,0.6743737459182739,0.5852679014205933,0.4126528203487396,0.8333333333333334,0.00019086163956671953,0.5376348495483398
1.259629487991333,0.6743366122245789,0.5852928757667542,0.4126521348953247,0.8333333333333334,0.0001891791762318462,0.5376317501068115
1.2596168518066406,0.6742994785308838,0.5853173732757568,0.41265106201171875,0.8333333333333334,0.0001873486180556938,0.5376277565956116
1.2596044540405273,0.6742627024650574,0.58534175157547,0.41264981031417847,0.8333333333333334,0.00018539749726187438,0.537623405456543
1.259591817855835,0.6742262244224548,0.5853655934333801,0.4126483201980591,0.8333333333333334,0.000183692536666058,0.5376186966896057
1.2595794200897217,0.6741900444030762,0.5853893756866455,0.4126468896865845,0.8333333333333334,0.00018189063121099025,0.5376140475273132
1.2595666646957397,0.6741541624069214,0.5854125022888184,0.4126453399658203,0.8333333333333334,0.00018007429025601596,0.5376092791557312
1.259554147720337,0.6741186380386353,0.5854355096817017,0.41264402866363525,0.8333333333333334,0.00017824623500928283,0.5376046895980835
1.2595418691635132,0.6740835905075073,0.5854582786560059,0.41264259815216064,0.8333333333333334,0.0001764467597240582,0.537600040435791
1.259529709815979,0.6740488409996033,0.5854808688163757,0.41264116764068604,0.8333333333333334,0.00017462653340771794,0.537595272064209
1.259518027305603,0.6740145683288574,0.5855034589767456,0.4126396179199219,0.8333333333333334,0.00017271155957132578,0.5375906229019165
1.2595065832138062,0.6739809513092041,0.585525631904602,0.41263824701309204,0.8333333333333334,0.00017096131341531873,0.5375860929489136
1.2594951391220093,0.6739473342895508,0.5855478048324585,0.4126366972923279,0.8333333333333334,0.00016921536007430404,0.5375814437866211
1.2594836950302124,0.67391437292099,0.5855693221092224,0.4126351773738861,0.8333333333333334,0.0001673321530688554,0.5375769138336182
1.259472370147705,0.6738815307617188,0.5855908393859863,0.41263365745544434,0.8333333333333334,0.0001656341046327725,0.53757244348526
1.2594614028930664,0.6738492250442505,0.5856121778488159,0.41263219714164734,0.8333333333333334,0.05273211747407913,0.5375680327415466
1.2594501972198486,0.6738170385360718,0.5856331586837769,0.41263073682785034,0.8333333333333334,0.03970108553767204,0.537563681602478
1.2594391107559204,0.6737852096557617,0.5856539011001587,0.41262930631637573,0.8333333333333334,0.027353435754776,0.5375592708587646
1.2594282627105713,0.6737538576126099,0.5856744050979614,0.4126279354095459,0.8333333333333334,0.022194692865014076,0.5375550985336304
1.2594172954559326,0.673722505569458,0.5856947898864746,0.4126265048980713,0.8333333333333334,0.022451242431998253,0.5375508069992065
1.259406566619873,0.6736918687820435,0.5857146978378296,0.4126250743865967,0.8333333333333334,0.02573809027671814,0.537546694278717
1.259395718574524,0.6736614108085632,0.5857343077659607,0.4126238226890564,0.8333333333333334,0.027927253395318985,0.5375427603721619
1.259385108947754,0.6736314296722412,0.5857536792755127,0.4126225709915161,0.8333333333333334,0.027195964008569717,0.5375386476516724
1.2593743801116943,0.6736015677452087,0.5857728123664856,0.4126213490962982,0.8333333333333334,0.028635617345571518,0.5375347137451172
0.81691974401474,1.4138152599334717,-0.5968955159187317,0.855850100517273,0.9,0.03293517231941223,0.8816491961479187
0.8768967390060425,1.4511420726776123,-0.5742453336715698,0.8639380931854248,0.9,0.03370236977934837,0.8968560099601746
0.9376288652420044,1.4692586660385132,-0.5316298007965088,0.8700153231620789,0.8666666666666667,0.03455207496881485,0.9145139455795288
0.9903301000595093,1.4745557308197021,-0.48422563076019287,0.871557891368866,0.8666666666666667,0.03748658671975136,0.923786997795105
1.044830083847046,1.4756135940551758,-0.4307835102081299,0.869994044303894,0.8666666666666667,0.047955334186553955,0.9174695014953613
1.1127041578292847,1.475345492362976,-0.3626413345336914,0.8803324103355408,0.8666666666666667,0.050529371947050095,0.9190289378166199
1.2045848369598389,1.5143277645111084,-0.30974292755126953,0.9195126891136169,0.8666666666666667,0.05112728103995323,0.9573953151702881
1.3297022581100464,1.5142667293548584,-0.184564471244812,0.9419645071029663,0.8666666666666667,0.05301622673869133,0.9746302962303162
1.3982923030853271,1.4151190519332886,-0.016826748847961426,0.92075514793396,0.8666666666666667,0.052774827927351,0.9672698974609375
1.3772602081298828,1.3132047653198242,0.0640554428100586,0.8803152441978455,0.8666666666666667,0.05290690064430237,0.955577552318573
1.3381627798080444,1.246116042137146,0.09204673767089844,0.8477627635002136,0.9,0.05159638077020645,0.9475483894348145
1.3022620677947998,1.1770079135894775,0.12525415420532227,0.8073841333389282,0.9,0.04955080896615982,0.9275345802307129
1.26438570022583,1.1113115549087524,0.15307414531707764,0.7609888911247253,0.9,0.04736584797501564,0.8941562175750732
1.2137181758880615,1.044954538345337,0.1687636375427246,0.7059121131896973,0.9,0.045398324728012085,0.8385955691337585
1.1384389400482178,0.9691476821899414,0.16929125785827637,0.6512946486473083,0.9,0.04399922490119934,0.7681242823600769
1.052485704421997,0.8921099901199341,0.160375714302063,0.6176952123641968,0.9,0.04483029991388321,0.72088623046875
0.9892834424972534,0.8449305295944214,0.14435291290283203,0.6026138067245483,0.9,0.05016016960144043,0.700914740562439
0.9471697211265564,0.8110127449035645,0.13615697622299194,0.597068190574646,0.9,0.05058344453573227,0.6965723037719727
0.9123063087463379,0.7834973335266113,0.12880897521972656,0.5875194072723389,0.9,0.04762425646185875,0.6989831328392029
0.8821479678153992,0.7519025802612305,0.1302453875541687,0.5647668838500977,0.9,0.04114999249577522,0.6938997507095337
0.8655681014060974,0.7173351645469666,0.14823293685913086,0.5300783514976501,0.9,0.03885546699166298,0.6680538058280945
0.8663312792778015,0.6802572011947632,0.18607407808303833,0.4977996349334717,0.9333333333333333,0.03216234967112541,0.6341564655303955
0.8663360476493835,0.64077228307724,0.22556376457214355,0.47335249185562134,0.9333333333333333,0.026738883927464485,0.6028215885162354
0.8553575277328491,0.6098862886428833,0.24547123908996582,0.4619476795196533,0.9333333333333333,0.024582408368587494,0.5817607641220093
0.8276507258415222,0.5886768102645874,0.23897391557693481,0.45995593070983887,0.9333333333333333,0.02088504284620285,0.5702892541885376
0.793974757194519,0.5687483549118042,0.22522640228271484,0.452018678188324,0.9333333333333333,0.020891858264803886,0.5534325242042542
0.8162152171134949,0.5643008947372437,0.2519143223762512,0.4422195851802826,0.9333333333333333,0.023899905383586884,0.5401679277420044
0.8815981149673462,0.5779379606246948,0.30366015434265137,0.46644115447998047,0.9333333333333333,0.022475363686680794,0.5650259256362915
0.9458351135253906,0.6449265480041504,0.30090856552124023,0.5222933888435364,0.9333333333333333,0.023188218474388123,0.6158487796783447
1.0480698347091675,0.7249774932861328,0.32309234142303467,0.5591382384300232,0.9333333333333333,0.02567949891090393,0.6406893134117126
1.1552519798278809,0.8001686930656433,0.35508328676223755,0.5615720152854919,0.9,0.02536342665553093,0.6274805665016174
1.2295893430709839,0.8832699656486511,0.34631937742233276,0.5731248259544373,0.9,0.023799102753400803,0.6325534582138062
1.2705519199371338,0.9643115401268005,0.30624037981033325,0.5878137946128845,0.9,0.02294347807765007,0.6493827700614929
1.2662501335144043,0.9991410970687866,0.2671090364456177,0.5874707698822021,0.9,0.02200137823820114,0.6607081294059753
1.273319959640503,1.0070778131484985,0.2662421464920044,0.5772297382354736,0.9,0.01983984000980854,0.6614899039268494
1.2640336751937866,1.0092171430587769,0.25481653213500977,0.5659271478652954,0.9,0.01963498629629612,0.6549957990646362
1.234168529510498,0.9977266192436218,0.23644191026687622,0.559328556060791,0.9,0.020025888457894325,0.6476703882217407
1.2186514139175415,0.9786972999572754,0.2399541139602661,0.5577279329299927,0.9,0.019260648638010025,0.6429870128631592
1.1994222402572632,0.9604077339172363,0.23901450634002686,0.5577731728553772,0.9,0.018191346898674965,0.6389223337173462
1.174912929534912,0.943282961845398,0.23162996768951416,0.5593233704566956,0.9,0.017371490597724915,0.635985255241394
1.1573739051818848,0.9345607757568359,0.22281312942504883,0.5618183016777039,0.9,0.018827425315976143,0.633168637752533
1.1408562660217285,0.9260398149490356,0.21481645107269287,0.5632644891738892,0.9,0.01992141082882881,0.6290249824523926
1.1587127447128296,0.9243366122245789,0.23437613248825073,0.5637626647949219,0.9,0.016881361603736877,0.6227166652679443
1.1626627445220947,0.9106467962265015,0.25201594829559326,0.5623077750205994,0.9,0.016123652458190918,0.6153584122657776
1.17136549949646,0.8868545293807983,0.2845109701156616,0.5588077902793884,0.9,0.013461291790008545,0.6061497926712036
1.1739892959594727,0.866034984588623,0.3079543113708496,0.5551797747612,0.9,0.011149383150041103,0.5984786152839661
1.1782069206237793,0.8504981994628906,0.32770872116088867,0.5519509315490723,0.9,0.010108248330652714,0.592404305934906
1.177461862564087,0.8391875624656677,0.3382743000984192,0.5498642325401306,0.9,0.010154150426387787,0.5889716744422913
1.1773567199707031,0.8352855443954468,0.34207117557525635,0.5491189360618591,0.9,0.009862188249826431,0.5879834890365601
1.1787736415863037,0.8382865786552429,0.3404870629310608,0.5497175455093384,0.9,0.009118680842220783,0.5892499089241028
1.17875337600708,0.8463417887687683,0.33241158723831177,0.5511940717697144,0.9,0.00864056870341301,0.5919872522354126
1.1738916635513306,0.852228581905365,0.3216630816459656,0.5535814762115479,0.9,0.009024490602314472,0.596218466758728
1.165027141571045,0.8608784675598145,0.30414867401123047,0.5582019686698914,0.9,0.010260572656989098,0.602965235710144
1.1599960327148438,0.8742499351501465,0.28574609756469727,0.564434289932251,0.9,0.010939917527139187,0.6107699871063232
1.1581968069076538,0.8928519487380981,0.26534485816955566,0.572124719619751,0.9,0.01162115391343832,0.6188578605651855
1.1561644077301025,0.9153556227684021,0.24080878496170044,0.581116795539856,0.9,0.011839267797768116,0.6268426179885864
1.1494505405426025,0.9375421404838562,0.21190840005874634,0.5899533033370972,0.9,0.012078214436769485,0.6333458423614502
1.138577938079834,0.9503687620162964,0.1882091760635376,0.5953652858734131,0.9,0.011225197464227676,0.6364322304725647
1.1238054037094116,0.9603065848350525,0.16349881887435913,0.5974798202514648,0.9,0.012770290486514568,0.636813759803772
1.1057056188583374,0.970613420009613,0.13509219884872437,0.5968748927116394,0.9,0.014005548320710659,0.6350793838500977
1.0884671211242676,0.9796684980392456,0.10879862308502197,0.5931309461593628,0.9,0.01492265798151493,0.6312512159347534
1.0762823820114136,0.9853165149688721,0.0909658670425415,0.5873115062713623,0.9,0.014681893400847912,0.6263570189476013
1.0780487060546875,0.9861438274383545,0.09190487861633301,0.581189751625061,0.9,0.014363065361976624,0.6219869256019592
1.1010921001434326,0.9827606081962585,0.11833149194717407,0.5756274461746216,0.9,0.016482038423419,0.6188346147537231
1.1245529651641846,0.9737226366996765,0.15083032846450806,0.5713304877281189,0.9,0.017040984705090523,0.6174764633178711
1.147330403327942,0.9608492851257324,0.18648111820220947,0.5687834024429321,0.9,0.016289113089442253,0.6179875135421753
1.1693296432495117,0.9484570026397705,0.2208726406097412,0.5682283639907837,0.9,0.015893617644906044,0.6202386617660522
1.188995599746704,0.9382345080375671,0.25076109170913696,0.5696079134941101,0.9,0.01576632633805275,0.6236327886581421
1.2066214084625244,0.9220229983329773,0.2845984101295471,0.5694977641105652,0.8666666666666667,0.014311002567410469,0.6261707544326782
1.2191598415374756,0.9050514101982117,0.3141084313392639,0.569036602973938,0.8666666666666667,0.01231866329908371,0.6285941004753113
1.225965976715088,0.8887728452682495,0.3371931314468384,0.5681068301200867,0.8666666666666667,0.013142169453203678,0.630050778388977
1.2298245429992676,0.8696329593658447,0.36019158363342285,0.5666635036468506,0.8666666666666667,0.007430647499859333,0.6300050020217896
1.2328218221664429,0.8533831834793091,0.3794386386871338,0.5648870468139648,0.8666666666666667,0.009792244993150234,0.6286424994468689
1.238566517829895,0.8387870192527771,0.3997794985771179,0.5618793964385986,0.8666666666666667,0.012729830108582973,0.6257827281951904
1.2484056949615479,0.8267021179199219,0.421703577041626,0.558308482170105,0.8666666666666667,0.014136919751763344,0.6216399073600769
1.260616421699524,0.8155115842819214,0.44510483741760254,0.554057776927948,0.8666666666666667,0.014091785065829754,0.6164368987083435
1.2736963033676147,0.8038291931152344,0.46986711025238037,0.5490670800209045,0.8666666666666667,0.010682857595384121,0.6107525825500488
1.285524845123291,0.7974817752838135,0.48804306983947754,0.5439297556877136,0.8666666666666667,0.00775775546208024,0.6049647927284241
1.2935795783996582,0.7922028303146362,0.501376748085022,0.5396984815597534,0.8666666666666667,0.007145648822188377,0.5994898080825806
1.2909438610076904,0.7820889353752136,0.5088549256324768,0.5375446677207947,0.8666666666666667,0.00723302224650979,0.595094621181488
1.294198989868164,0.7803835868835449,0.5138154029846191,0.5398927330970764,0.8666666666666667,0.007628006394952536,0.5942608714103699
1.2880820035934448,0.7812396883964539,0.506842315196991,0.5442150831222534,0.8666666666666667,0.0077880145981907845,0.5958303213119507
1.2785563468933105,0.7812191843986511,0.4973371624946594,0.5475145578384399,0.8666666666666667,0.007524661719799042,0.5976170301437378
1.269953966140747,0.7820438742637634,0.48791009187698364,0.549221932888031,0.8666666666666667,0.00795090664178133,0.5987690091133118
1.282222032546997,0.789200484752655,0.49302154779434204,0.5498377680778503,0.8666666666666667,0.00758085772395134,0.5998249053955078
1.283461093902588,0.7902729511260986,0.49318814277648926,0.5501534342765808,0.8666666666666667,0.007696680724620819,0.6003198027610779
1.2788829803466797,0.7864176034927368,0.49246537685394287,0.5507168769836426,0.8666666666666667,0.0075872656889259815,0.6005127429962158
1.2777559757232666,0.7882432341575623,0.48951274156570435,0.5515167713165283,0.8666666666666667,0.008002460934221745,0.6006750464439392
1.2855795621871948,0.7904953956604004,0.49508416652679443,0.55269855260849,0.8666666666666667,0.008404312655329704,0.6017005443572998
1.2938241958618164,0.7906832695007324,0.503140926361084,0.5535993576049805,0.8666666666666667,0.008335817605257034,0.6023267507553101
1.2986539602279663,0.7869585752487183,0.511695384979248,0.5545138716697693,0.8666666666666667,0.007814129814505577,0.6033025979995728
1.2995235919952393,0.7802457213401794,0.5192778706550598,0.5553120970726013,0.8666666666666667,0.006600991822779179,0.6044166088104248
1.2960922718048096,0.7707796096801758,0.5253126621246338,0.5559824705123901,0.8666666666666667,0.006387847941368818,0.605695366859436
1.2879586219787598,0.758367657661438,0.5295909643173218,0.5562921762466431,0.8666666666666667,0.005871880333870649,0.6064777374267578
1.2789071798324585,0.7461144924163818,0.5327926874160767,0.556716799736023,0.8666666666666667,0.005596308968961239,0.6075352430343628
1.2708141803741455,0.7353491187095642,0.5354650616645813,0.5569047927856445,0.8666666666666667,0.005162815563380718,0.6083473563194275
1.2655878067016602,0.7284578680992126,0.5371299386024475,0.5572705268859863,0.8666666666666667,0.004810981918126345,0.6096407175064087
1.263830542564392,0.7263321876525879,0.5374983549118042,0.5576598644256592,0.8666666666666667,0.004354090895503759,0.611090362071991
1.2650926113128662,0.7285506129264832,0.5365419983863831,0.5575230121612549,0.8666666666666667,0.003909421153366566,0.6119216680526733
1.2646653652191162,0.7284387350082397,0.5362266302108765,0.5568122267723083,0.8666666666666667,0.0034505235962569714,0.6120659112930298
1.2652537822723389,0.7299920916557312,0.5352616906166077,0.5553646683692932,0.8666666666666667,0.0031415284611284733,0.6112460494041443
1.2677286863327026,0.7340990900993347,0.5336295962333679,0.5532138347625732,0.8666666666666667,0.0027446954045444727,0.6101154685020447
1.2694988250732422,0.7380651235580444,0.5314337015151978,0.5499511957168579,0.8666666666666667,0.0024673794396221638,0.6079530715942383
1.2701137065887451,0.7410809397697449,0.5290327668190002,0.5459188222885132,0.8666666666666667,0.0023694185074418783,0.6051821708679199
1.2694371938705444,0.7427141666412354,0.5267230272293091,0.5416178107261658,0.8666666666666667,0.002334421267732978,0.6021614074707031
1.266669750213623,0.741668164730072,0.525001585483551,0.537521481513977,0.8666666666666667,0.002299484796822071,0.5992681980133057
1.2627549171447754,0.7388383746147156,0.5239165425300598,0.5339151620864868,0.8666666666666667,0.002247412921860814,0.5966527462005615
1.2588071823120117,0.7356798052787781,0.5231273770332336,0.5308375358581543,0.8666666666666667,0.0021741176024079323,0.5943589210510254
1.2551759481430054,0.7327780723571777,0.5223978757858276,0.5281828045845032,0.8666666666666667,0.0020872349850833416,0.5923096537590027
1.25221848487854,0.7307033538818359,0.5215151309967041,0.525805652141571,0.8666666666666667,0.001998986816033721,0.5903893709182739
1.2491786479949951,0.7287659645080566,0.5204126834869385,0.5233502388000488,0.8666666666666667,0.0018528972286731005,0.5882641077041626
1.2469028234481812,0.7282886505126953,0.5186141729354858,0.5207773447036743,0.8666666666666667,0.0018598671304062009,0.5859202742576599
1.2453429698944092,0.7292861938476562,0.5160567760467529,0.5180546045303345,0.8666666666666667,0.0017652332317084074,0.5834179520606995
1.2439345121383667,0.7307692766189575,0.5131652355194092,0.5152522325515747,0.8666666666666667,0.0017370510613545775,0.5808243155479431
1.2422878742218018,0.731849193572998,0.5104386806488037,0.5125436186790466,0.8666666666666667,0.0017064756248146296,0.5782885551452637
1.24021577835083,0.7319425344467163,0.5082732439041138,0.5101088285446167,0.8666666666666667,0.0018055383116006851,0.5759689211845398
1.2377116680145264,0.7308725118637085,0.5068391561508179,0.5080633163452148,0.8666666666666667,0.0018966159550473094,0.5739623308181763
1.2349059581756592,0.7288534045219421,0.506052553653717,0.5064208507537842,0.8666666666666667,0.0018290294101461768,0.5722746849060059
1.2320048809051514,0.7263646125793457,0.5056402683258057,0.505099892616272,0.8666666666666667,0.001747000147588551,0.5708292722702026
1.229223608970642,0.7239675521850586,0.5052560567855835,0.5039632320404053,0.8666666666666667,0.0017178544076159596,0.5695056319236755
1.2267875671386719,0.722216784954071,0.5045707821846008,0.5029361248016357,0.8666666666666667,0.0016440689796581864,0.5682697296142578
1.2246259450912476,0.7209870219230652,0.5036389231681824,0.5018422603607178,0.8666666666666667,0.0016275609377771616,0.5668935775756836
1.222840666770935,0.720516562461853,0.502324104309082,0.5006210207939148,0.8666666666666667,0.0016462760977447033,0.565392017364502
1.2213090658187866,0.7206189632415771,0.5006901025772095,0.49928173422813416,0.8666666666666667,0.0016784797189757228,0.5637736320495605
1.2198684215545654,0.7209109663963318,0.49895745515823364,0.49788302183151245,0.8666666666666667,0.0017656617565080523,0.5621068477630615
1.2174057960510254,0.7196240425109863,0.49778175354003906,0.4964170455932617,0.8666666666666667,0.0018620452610775828,0.5603571534156799
1.2150323390960693,0.7185682058334351,0.4964641332626343,0.49518531560897827,0.8666666666666667,0.0019672599155455828,0.5588218569755554
1.2126295566558838,0.7176172137260437,0.4950123429298401,0.49416062235832214,0.8666666666666667,0.0020616459660232067,0.557549238204956
1.2098503112792969,0.7159069776535034,0.49394333362579346,0.49338865280151367,0.8666666666666667,0.0020849823486059904,0.5564895868301392
1.2067711353302002,0.7134198546409607,0.4933512806892395,0.4928245544433594,0.8666666666666667,0.0021057836711406708,0.5556017756462097
1.2037079334259033,0.7107430696487427,0.49296486377716064,0.4924261271953583,0.8666666666666667,0.0020592522341758013,0.5548808574676514
1.2006759643554688,0.7080596685409546,0.49261629581451416,0.49210697412490845,0.8666666666666667,0.0021345370914787054,0.5542328357696533
1.1977790594100952,0.7057110071182251,0.4920680522918701,0.4917978048324585,0.8666666666666667,0.002304109511896968,0.5535939931869507
1.1951435804367065,0.7039582133293152,0.49118536710739136,0.4914434552192688,0.8666666666666667,0.002458040602505207,0.5529202222824097
1.1926835775375366,0.7026890516281128,0.48999452590942383,0.4910268783569336,0.8666666666666667,0.0022467176895588636,0.5521941184997559
1.1903520822525024,0.7017511129379272,0.4886009693145752,0.49058645963668823,0.8666666666666667,0.002375779440626502,0.5514625906944275
1.1879956722259521,0.7008277773857117,0.4871678948402405,0.4901849627494812,0.8666666666666667,0.0021413248032331467,0.5507949590682983
1.1855502128601074,0.6996690630912781,0.48588114976882935,0.4898967444896698,0.8666666666666667,0.0031878126319497824,0.5502744913101196
1.1830832958221436,0.6981056928634644,0.4849776029586792,0.4898480176925659,0.8666666666666667,0.0036159895826131105,0.5500382781028748
1.1805717945098877,0.6960729956626892,0.4844987988471985,0.4900471866130829,0.8666666666666667,0.003856693161651492,0.5500937700271606
1.1777381896972656,0.6931074857711792,0.4846307039260864,0.4905928075313568,0.8666666666666667,0.004163212608546019,0.5505560636520386
1.174691915512085,0.6915943622589111,0.48309755325317383,0.4914397895336151,0.8666666666666667,0.00436397222802043,0.5513995885848999
1.171552062034607,0.6951080560684204,0.4764440059661865,0.49250301718711853,0.8666666666666667,0.004815765656530857,0.5525411367416382
1.1684949398040771,0.6989807486534119,0.4695141911506653,0.49372217059135437,0.8666666666666667,0.005865590181201696,0.5539135336875916
1.1658403873443604,0.7033922076225281,0.4624481797218323,0.4952232837677002,0.8666666666666667,0.00676078861579299,0.5556553602218628
1.1629939079284668,0.7080953121185303,0.4548985958099365,0.4972645938396454,0.8666666666666667,0.006995928939431906,0.5580158233642578
1.1599993705749512,0.7125424146652222,0.447456955909729,0.49940353631973267,0.8666666666666667,0.007155861705541611,0.5604676008224487
1.15719473361969,0.7169455885887146,0.44024914503097534,0.5019815564155579,0.8666666666666667,0.007228244561702013,0.5634676218032837
1.1537353992462158,0.7207407355308533,0.43299466371536255,0.5043370127677917,0.8666666666666667,0.0080131059512496,0.5664541125297546
1.1494970321655273,0.7239240407943726,0.4255729913711548,0.5067586898803711,0.8666666666666667,0.008807123638689518,0.5695909857749939
1.1446049213409424,0.7265787124633789,0.4180262088775635,0.5095530152320862,0.8666666666666667,0.009629277512431145,0.5730681419372559
1.1387345790863037,0.7281789183616638,0.4105556607246399,0.5128926038742065,0.8666666666666667,0.009941695258021355,0.5769435167312622
1.1323578357696533,0.7294719219207764,0.40288591384887695,0.5169284343719482,0.8666666666666667,0.012271442450582981,0.5812980532646179
1.1259868144989014,0.7310646772384644,0.394922137260437,0.5215833783149719,0.8666666666666667,0.014030477963387966,0.5860162973403931
1.1193578243255615,0.7326329946517944,0.3867248296737671,0.5266610383987427,0.8666666666666667,0.014688625000417233,0.5908886194229126
1.1122241020202637,0.734133243560791,0.37809085845947266,0.5319752097129822,0.8666666666666667,0.016194680705666542,0.5957011580467224
1.1076579093933105,0.7354797124862671,0.37217819690704346,0.5375219583511353,0.8666666666666667,0.017149662598967552,0.6004061698913574
1.1061283349990845,0.7399144172668457,0.36621391773223877,0.5431157350540161,0.8666666666666667,0.02015949971973896,0.604885458946228
1.1032054424285889,0.7486624717712402,0.35454297065734863,0.5483147501945496,0.8666666666666667,0.020604563876986504,0.6089379191398621
1.1005561351776123,0.7578810453414917,0.3426750898361206,0.5531709790229797,0.8666666666666667,0.020477943122386932,0.6126488447189331
1.098228931427002,0.7676079273223877,0.33062100410461426,0.5575188994407654,0.8666666666666667,0.02056220918893814,0.6159942150115967
1.0971972942352295,0.776203989982605,0.3209933042526245,0.5615662932395935,0.8666666666666667,0.021183550357818604,0.6192165613174438
1.0947041511535645,0.784019947052002,0.3106842041015625,0.5647358298301697,0.8666666666666667,0.020997250452637672,0.6222532987594604
1.0945792198181152,0.7918965220451355,0.30268269777297974,0.5675188302993774,0.8666666666666667,0.021207069978117943,0.6254174709320068
1.0986063480377197,0.8007280230522156,0.29787832498550415,0.5701952576637268,0.8666666666666667,,0.6286974549293518
1.1043317317962646,0.80975741147995,0.2945743203163147,0.5726317167282104,0.8666666666666667,,0.6318064332008362
1.111215591430664,0.8200076818466187,0.2912079095840454,0.5752431750297546,0.8666666666666667,,0.6349570751190186
1.1202462911605835,0.8316874504089355,0.28855884075164795,0.5777131915092468,0.8666666666666667,,0.637791097164154
1.1318209171295166,0.8452301025390625,0.2865908145904541,0.5814165472984314,0.8666666666666667,,0.6413811445236206
1.1460107564926147,0.8615936040878296,0.28441715240478516,0.5869625806808472,0.8666666666666667,,0.6461464166641235
1.1634595394134521,0.8812909126281738,0.2821686267852783,0.5943894386291504,0.8666666666666667,,0.6520753502845764
1.1844751834869385,0.9044690132141113,0.28000617027282715,0.6028503775596619,0.8666666666666667,,0.6584616899490356
1.2089811563491821,0.9317483901977539,0.2772327661514282,0.6132966876029968,0.8666666666666667,,0.6659954786300659
1.2359057664871216,0.9601078033447266,0.275797963142395,0.6227688193321228,0.8666666666666667,,0.6724299192428589


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/6_agent_zero_shot_from_5_policy/no_attn_ent/DummyExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
2.0373849868774414,1.8369336128234863,0.20045137405395508,0.7974467277526855,0.3666666666666667,2.231252908706665,0.946236789226532
1.3717458248138428,1.841094732284546,-0.4693489074707031,0.7318155169487,0.4666666666666667,1.8570313453674316,0.91877281665802
1.8191369771957397,1.9006903171539307,-0.08155333995819092,0.8833346366882324,0.5666666666666667,1.8251149654388428,0.9939202666282654
2.392420768737793,1.7944755554199219,0.5979452133178711,0.8491519689559937,0.5,1.5847358703613281,0.9840818643569946
2.154651641845703,1.3878676891326904,0.7667839527130127,0.6197088360786438,0.6333333333333333,2.5191993713378906,0.8602783679962158
1.2152222394943237,1.8835176229476929,-0.6682953834533691,0.8863615393638611,0.5333333333333333,2.1390511989593506,0.996391773223877
1.5052177906036377,1.8029053211212158,-0.2976875305175781,0.8088304400444031,0.5666666666666667,2.2952911853790283,0.9652830362319946
1.6723235845565796,1.3764357566833496,0.29588782787323,0.750356912612915,0.5,2.0977587699890137,0.8902296423912048
1.6825618743896484,0.9735390543937683,0.7090228199958801,0.599173367023468,0.4666666666666667,2.279036521911621,0.766188383102417
1.476709246635437,1.4317697286605835,0.044939517974853516,0.6970922350883484,0.5,2.1558074951171875,0.8505386710166931
1.4325674772262573,1.446835994720459,-0.01426851749420166,0.6827442646026611,0.4,2.361330986022949,0.8258157968521118
1.2871747016906738,1.5701850652694702,-0.2830103635787964,0.8284130096435547,0.6333333333333333,2.1641154289245605,0.9895095825195312
1.5249627828598022,1.4213581085205078,0.10360467433929443,0.7467132806777954,0.43333333333333335,2.1322720050811768,0.946325957775116
1.5741069316864014,1.3294450044631958,0.24466192722320557,0.7163998484611511,0.4666666666666667,2.125204563140869,0.8587779998779297
1.1654391288757324,1.5190595388412476,-0.35362040996551514,0.7492445707321167,0.5333333333333333,2.148256540298462,0.8858540058135986
1.2180914878845215,1.6435363292694092,-0.4254448413848877,0.7939311265945435,0.6,2.0362212657928467,0.9342746734619141
1.2542599439620972,1.186562418937683,0.06769752502441406,0.670231819152832,0.4666666666666667,1.9438838958740234,0.8024364709854126
1.2003190517425537,1.3545149564743042,-0.1541959047317505,0.673715353012085,0.6666666666666667,2.6047825813293457,0.8233731985092163
0.9381990432739258,1.4452017545700073,-0.5070027112960815,0.7826043367385864,0.43333333333333335,2.1020071506500244,0.908841609954834
1.02579927444458,1.1005580425262451,-0.07475876808166504,0.6402249932289124,0.5,1.5672900676727295,0.8580751419067383
1.2160053253173828,0.883574366569519,0.33243095874786377,0.7094065546989441,0.4,2.1968977451324463,0.9468905925750732
1.2854139804840088,1.1558502912521362,0.12956368923187256,0.760016143321991,0.4,2.1007468700408936,0.922167956829071
1.035156488418579,1.0291739702224731,0.005982518196105957,0.588528037071228,0.4666666666666667,2.3439531326293945,0.8170191049575806
0.8055852651596069,1.4250736236572266,-0.6194883584976196,0.7074383497238159,0.6666666666666667,2.164757013320923,0.832740306854248
1.075195074081421,1.2665940523147583,-0.1913989782333374,0.7936596870422363,0.4666666666666667,2.3437652587890625,0.9466657638549805
1.1575477123260498,1.1624815464019775,-0.004933834075927734,0.6042555570602417,0.5666666666666667,2.0273942947387695,0.7938624620437622
0.8997592329978943,1.5706586837768555,-0.6708994507789612,0.8687342405319214,0.5,2.258178472518921,0.9488730430603027
0.9503319263458252,1.3949054479599,-0.4445735216140747,0.7682938575744629,0.5666666666666667,1.862137794494629,0.9004970788955688
1.0980674028396606,1.264909267425537,-0.16684186458587646,0.7469974756240845,0.5333333333333333,1.8311597108840942,0.9098479151725769
1.037421703338623,1.4621474742889404,-0.4247257709503174,0.8122776746749878,0.6,2.1517748832702637,0.9492089152336121
1.2564845085144043,0.8244502544403076,0.4320342540740967,0.531116247177124,0.5,2.34657621383667,0.7887759208679199
0.914035975933075,1.0277559757232666,-0.11371999979019165,0.6254278421401978,0.5,2.344001054763794,0.7539777755737305
0.8795499801635742,1.372820258140564,-0.49327027797698975,0.7782499194145203,0.5666666666666667,2.729163408279419,0.8984498977661133
1.1947659254074097,0.986996591091156,0.20776933431625366,0.552954375743866,0.5,2.449242115020752,0.814994215965271
0.8411759734153748,1.328561544418335,-0.4873855710029602,0.7043156027793884,0.30000000000000004,1.8418124914169312,0.9263508319854736
0.9705933332443237,1.0555918216705322,-0.0849984884262085,0.5594648122787476,0.4666666666666667,2.112421751022339,0.7770702242851257
0.8119263648986816,1.0188665390014648,-0.2069401741027832,0.6009650826454163,0.4,2.126060962677002,0.814978837966919
1.1852219104766846,0.9224680662155151,0.26275384426116943,0.551053524017334,0.3666666666666667,2.6896982192993164,0.8568596243858337
0.9232163429260254,1.0331132411956787,-0.10989689826965332,0.647709846496582,0.6,2.4415953159332275,0.8783786296844482
1.1350902318954468,0.9032893180847168,0.23180091381072998,0.5700948238372803,0.8,2.7817282676696777,0.8248407244682312
1.074785828590393,0.9147970080375671,0.15998882055282593,0.5397918224334717,0.4,2.125795364379883,0.7460421323776245
0.7044087648391724,1.2501657009124756,-0.5457569360733032,0.6445291042327881,0.4666666666666667,1.9088064432144165,0.9114500880241394
1.2188352346420288,0.8524930477142334,0.3663421869277954,0.47362565994262695,0.4,2.372507333755493,0.7010363340377808
0.8147909045219421,1.0962828397750854,-0.2814919352531433,0.5640444159507751,0.4666666666666667,2.666680335998535,0.797332763671875
1.0026178359985352,0.8897287249565125,0.1128891110420227,0.4838521480560303,0.5333333333333333,2.470928907394409,0.6717594861984253
0.9811825156211853,1.0773955583572388,-0.09621304273605347,0.5261670351028442,0.5333333333333333,2.0074102878570557,0.7617682218551636
0.9296551942825317,0.6918267607688904,0.23782843351364136,0.4794679880142212,0.5,2.1789112091064453,0.6533104181289673
0.8682271838188171,1.0163848400115967,-0.14815765619277954,0.6769531965255737,0.5,2.309725761413574,0.8770038485527039
0.9365516901016235,0.8384332060813904,0.09811848402023315,0.5333033204078674,0.5,2.191431999206543,0.7233244776725769
0.9602662920951843,1.0514639616012573,-0.091197669506073,0.6254058480262756,0.5666666666666667,2.357788562774658,0.8047544360160828
1.031113624572754,0.8141398429870605,0.21697378158569336,0.5417361259460449,0.4666666666666667,2.266831398010254,0.7268754839897156
0.8178917765617371,0.9883877038955688,-0.1704959273338318,0.5402295589447021,0.6333333333333333,2.2503364086151123,0.7152856588363647
0.9631242752075195,0.8755148649215698,0.08760941028594971,0.5541133880615234,0.3666666666666667,2.1404857635498047,0.7612120509147644
0.9737405776977539,0.9518336057662964,0.02190697193145752,0.5417798161506653,0.5,2.1875064373016357,0.7396149635314941
0.9252867102622986,1.1578316688537598,-0.23254495859146118,0.6068631410598755,0.3666666666666667,2.415731191635132,0.7824757099151611
1.3745334148406982,0.9298256635665894,0.4447077512741089,0.5965593457221985,0.6,2.316892623901367,0.6774985790252686
1.0804121494293213,0.8358535766601562,0.24455857276916504,0.5391792058944702,0.4666666666666667,2.116727352142334,0.6836097240447998
0.9372369647026062,0.8372511863708496,0.09998577833175659,0.5295014977455139,0.43333333333333335,2.528398275375366,0.6791142225265503
0.9019922018051147,1.1945708990097046,-0.29257869720458984,0.6968473792076111,0.4666666666666667,2.3257551193237305,0.8511795997619629
0.9523565173149109,1.176980972290039,-0.22462445497512817,0.6801300048828125,0.3666666666666667,2.540771007537842,0.8493961095809937
0.8527530431747437,0.8218215703964233,0.030931472778320312,0.5215737819671631,0.5666666666666667,2.053086996078491,0.6564345955848694
0.8678344488143921,0.7854315042495728,0.08240294456481934,0.4289027452468872,0.5666666666666667,2.096256732940674,0.6026124358177185
0.7575556635856628,1.0538952350616455,-0.29633957147598267,0.5811195373535156,0.5333333333333333,2.0935428142547607,0.7049590945243835
0.8844868540763855,0.6900196075439453,0.19446724653244019,0.441869854927063,0.3666666666666667,2.13006329536438,0.5896536111831665
1.1646255254745483,0.8020559549331665,0.36256957054138184,0.420458048582077,0.43333333333333335,1.9826477766036987,0.5717715620994568
0.9603647589683533,0.6183112859725952,0.34205347299575806,0.43058842420578003,0.4,2.009350299835205,0.5309625864028931
0.8991167545318604,0.983024001121521,-0.08390724658966064,0.5284560322761536,0.43333333333333335,2.173283576965332,0.6956235766410828
0.9057625532150269,0.7359808683395386,0.16978168487548828,0.5288034677505493,0.33333333333333337,2.0902929306030273,0.6742414832115173
0.8181235194206238,0.7524971961975098,0.06562632322311401,0.6239563226699829,0.5666666666666667,2.3599495887756348,0.7823418378829956
1.0305287837982178,0.9291712641716003,0.10135751962661743,0.6460856199264526,0.5666666666666667,2.2983083724975586,0.7801322937011719
0.6232510805130005,1.1813416481018066,-0.5580905675888062,0.6510478258132935,0.5666666666666667,2.5274224281311035,0.7599008083343506
1.1155157089233398,0.7790989875793457,0.33641672134399414,0.4708373546600342,0.4,2.3133602142333984,0.6372761130332947
1.0145375728607178,0.8351554870605469,0.1793820858001709,0.5738419890403748,0.43333333333333335,2.3536324501037598,0.7080453634262085
1.005319356918335,0.6544125080108643,0.3509068489074707,0.46813055872917175,0.3666666666666667,2.1005361080169678,0.6511651873588562
0.605670154094696,0.8405046463012695,-0.2348344922065735,0.443880170583725,0.5666666666666667,2.1676971912384033,0.580781102180481
0.9385342597961426,1.009486436843872,-0.07095217704772949,0.8069714307785034,0.5333333333333333,2.5654191970825195,0.8741258978843689
0.604083240032196,1.1088464260101318,-0.5047631859779358,0.6536742448806763,0.33333333333333337,2.532451629638672,0.7758139371871948
0.6843060255050659,0.8543068170547485,-0.17000079154968262,0.6145100593566895,0.6,2.362581491470337,0.7341532111167908
1.0951282978057861,0.4831659495830536,0.6119623482227325,0.23282626271247864,0.7333333333333334,2.3627402782440186,0.40175294876098633
1.0223076343536377,0.9317530393600464,0.09055459499359131,0.6948053240776062,0.5666666666666667,2.1856913566589355,0.823357105255127
1.1222937107086182,0.7904046773910522,0.3318890333175659,0.5237597227096558,0.6666666666666667,2.1031763553619385,0.6800989508628845
0.8171114325523376,0.7650503516197205,0.05206108093261719,0.5099853277206421,0.43333333333333335,2.017831563949585,0.6150902509689331
0.8994325399398804,1.0977861881256104,-0.19835364818572998,0.7357715964317322,0.6,2.09509539604187,0.8075639605522156
1.003600835800171,0.8992805480957031,0.10432028770446777,0.6932733058929443,0.5333333333333333,1.9644311666488647,0.8454610109329224
1.0366337299346924,0.9967670440673828,0.03986668586730957,0.6727029085159302,0.30000000000000004,2.434333562850952,0.7948683500289917
0.8890900611877441,0.8984760046005249,-0.009385943412780762,0.5405635833740234,0.5333333333333333,2.2846992015838623,0.6871179938316345
1.1870814561843872,1.146759033203125,0.04032242298126221,0.7296091914176941,0.4,1.7940493822097778,0.8386601209640503
0.7299219965934753,0.9843319654464722,-0.2544099688529968,0.6384261250495911,0.1333333333333333,2.327791452407837,0.7594361305236816
0.6881811022758484,0.9988788962364197,-0.3106977939605713,0.626114547252655,0.5,1.946245789527893,0.6935431957244873
1.0574369430541992,1.0891084671020508,-0.03167152404785156,0.620608925819397,0.5333333333333333,1.9185874462127686,0.7591390013694763
0.6801694631576538,1.3602008819580078,-0.680031418800354,0.9624119997024536,0.5333333333333333,2.5685408115386963,0.9905008673667908
1.142778754234314,1.0185198783874512,0.12425887584686279,0.8236061334609985,0.5,2.3245227336883545,0.8879003524780273
1.2070459127426147,0.8594256639480591,0.34762024879455566,0.5902652740478516,0.43333333333333335,2.2503886222839355,0.6927580237388611
1.166264295578003,1.073448896408081,0.09281539916992188,0.6749534606933594,0.3666666666666667,2.205127477645874,0.7890281677246094
1.0956230163574219,0.8274919986724854,0.2681310176849365,0.4323793053627014,0.43333333333333335,2.033153772354126,0.569066047668457
0.9870237112045288,0.7251642942428589,0.2618594169616699,0.48703068494796753,0.6333333333333333,2.2729814052581787,0.6136754751205444
1.2510759830474854,0.911791205406189,0.3392847776412964,0.6387211084365845,0.3666666666666667,2.0819432735443115,0.780963122844696
0.5762168765068054,1.289503812789917,-0.7132869362831116,0.9346439242362976,0.43333333333333335,1.7203080654144287,0.9745363593101501
0.8636558055877686,0.9278289079666138,-0.06417310237884521,0.6107036471366882,0.33333333333333337,2.050374984741211,0.7027400732040405
1.3720812797546387,0.6982652544975281,0.6738160252571106,0.48189863562583923,0.4666666666666667,1.8314497470855713,0.6339645385742188
0.9245620965957642,1.0223281383514404,-0.09776604175567627,0.6291223764419556,0.4,1.9698834419250488,0.7301058769226074
0.9335574507713318,0.8063914775848389,0.12716597318649292,0.484233558177948,0.6,2.3458151817321777,0.5750623345375061
1.0834345817565918,1.2982900142669678,-0.21485543251037598,0.8536142110824585,0.4666666666666667,1.9717931747436523,0.9640790820121765
1.010088324546814,1.0133287906646729,-0.0032404661178588867,0.632059633731842,0.4,2.2698957920074463,0.736585795879364
0.9317325949668884,0.7822134494781494,0.149519145488739,0.5203299522399902,0.43333333333333335,2.1194236278533936,0.6282006502151489
1.2263908386230469,0.8435916304588318,0.3827992081642151,0.5977311134338379,0.6333333333333333,2.151322603225708,0.7057158350944519
1.0514119863510132,1.204038381576538,-0.1526263952255249,0.6943694949150085,0.4666666666666667,1.963954210281372,0.7653833627700806
0.8084809184074402,1.1764976978302002,-0.36801677942276,0.7493109107017517,0.5666666666666667,2.607909679412842,0.8163212537765503
0.9556866884231567,1.0740671157836914,-0.11838042736053467,0.7914652824401855,0.3666666666666667,2.3706634044647217,0.9126095771789551
1.1469759941101074,1.164475917816162,-0.017499923706054688,0.7948671579360962,0.3666666666666667,2.4199881553649902,0.8962783217430115
1.5269715785980225,0.40037840604782104,1.1265931725502014,0.2021828144788742,0.5,1.9294129610061646,0.3335937261581421
1.1224483251571655,0.9521602392196655,0.1702880859375,0.6192985773086548,0.5666666666666667,2.2014615535736084,0.7360543608665466
1.1531343460083008,0.8703956604003906,0.28273868560791016,0.5026746392250061,0.5666666666666667,2.270498037338257,0.6051682233810425
0.9668216705322266,1.2960048913955688,-0.3291832208633423,0.7630242705345154,0.6666666666666667,2.497407913208008,0.8616101741790771
0.883197009563446,1.1316020488739014,-0.24840503931045532,0.6375434398651123,0.4,1.894773244857788,0.723059356212616
1.0819816589355469,1.0903671979904175,-0.008385539054870605,0.6184922456741333,0.6,2.3408594131469727,0.7608124613761902
1.0752837657928467,1.0095280408859253,0.06575572490692139,0.602188229560852,0.6666666666666667,1.8082395792007446,0.6621245741844177
1.0622541904449463,1.0042784214019775,0.05797576904296875,0.6350507736206055,0.43333333333333335,2.469494104385376,0.6970788836479187
1.2182484865188599,0.973537802696228,0.24471068382263184,0.5781789422035217,0.5333333333333333,1.8566924333572388,0.7332543730735779
1.1689200401306152,0.7040016055107117,0.46491843461990356,0.31780409812927246,0.5,2.148700475692749,0.4416247308254242
0.8175303339958191,0.8554004430770874,-0.03787010908126831,0.45804089307785034,0.5,1.951434850692749,0.5688049793243408
1.0235579013824463,1.1914533376693726,-0.16789543628692627,0.6416761875152588,0.5,2.4801738262176514,0.7885125875473022
0.5347651243209839,1.1247196197509766,-0.5899544954299927,0.5945014357566833,0.6666666666666667,2.333144426345825,0.6599280834197998
0.97514808177948,0.6697840690612793,0.3053640127182007,0.4467099606990814,0.5,2.3377203941345215,0.533433198928833
0.7054059505462646,1.112892985343933,-0.40748703479766846,0.744590699672699,0.6,2.479419469833374,0.8901421427726746
0.9388474225997925,1.3042912483215332,-0.3654438257217407,0.6999020576477051,0.5333333333333333,2.2860114574432373,0.8059899210929871
0.9368736147880554,1.191807508468628,-0.2549338936805725,0.7536467909812927,0.5666666666666667,2.174199342727661,0.8537614345550537
0.8707855939865112,1.21538507938385,-0.34459948539733887,0.7855898141860962,0.5333333333333333,2.233555555343628,0.8554114103317261
0.9659178256988525,0.8721796870231628,0.0937381386756897,0.4593360424041748,0.43333333333333335,2.597235918045044,0.5692209005355835
1.2795588970184326,0.8429163694381714,0.43664252758026123,0.5925567150115967,0.5,2.307039737701416,0.7083284258842468
1.2583893537521362,0.6661010980606079,0.5922882556915283,0.3371574282646179,0.6333333333333333,2.411513328552246,0.43779826164245605
0.9292749762535095,0.8852514028549194,0.04402357339859009,0.37950342893600464,0.5333333333333333,2.217416286468506,0.5710263252258301
0.9700498580932617,0.8183669447898865,0.15168291330337524,0.5505144596099854,0.5666666666666667,2.0282487869262695,0.6963407397270203
1.135266661643982,1.0148305892944336,0.12043607234954834,0.6413614153862,0.6333333333333333,2.5400078296661377,0.7931853532791138
0.8903350830078125,1.0852875709533691,-0.19495248794555664,0.4959786832332611,0.6333333333333333,2.3590195178985596,0.62742018699646
0.7773021459579468,1.0560221672058105,-0.27872002124786377,0.6115125417709351,0.6,2.0696873664855957,0.7236499190330505
1.3935604095458984,0.8044445514678955,0.5891158580780029,0.4595715403556824,0.43333333333333335,2.187628746032715,0.630180299282074
0.7946884036064148,0.6539884805679321,0.14069992303848267,0.4626409411430359,0.2666666666666667,2.049788236618042,0.5879875421524048
1.146453857421875,0.7733659744262695,0.37308788299560547,0.38842278718948364,0.5333333333333333,2.018367052078247,0.5222027897834778
0.8098678588867188,1.0167641639709473,-0.20689630508422852,0.6616564989089966,0.6,2.3258471488952637,0.7544741034507751
0.5255118012428284,1.0386886596679688,-0.5131768584251404,0.6049329042434692,0.5333333333333333,2.059537649154663,0.7117562294006348
0.8059300184249878,0.9605380892753601,-0.15460807085037231,0.5851523876190186,0.2666666666666667,2.2896623611450195,0.7068368792533875
1.0491845607757568,0.7899407148361206,0.25924384593963623,0.3824845254421234,0.4666666666666667,2.1150331497192383,0.5075669288635254
1.1637060642242432,0.7155410647392273,0.44816499948501587,0.355153888463974,0.43333333333333335,2.1812198162078857,0.4849357306957245
0.8377435207366943,0.8216500282287598,0.01609349250793457,0.38953250646591187,0.5666666666666667,2.337367296218872,0.5650943517684937
1.0143007040023804,0.6948058605194092,0.3194948434829712,0.4429166913032532,0.5666666666666667,2.7897722721099854,0.595833420753479
0.9886517524719238,0.6612423658370972,0.32740938663482666,0.27710068225860596,0.5666666666666667,2.183912754058838,0.43443331122398376
1.1842467784881592,0.9007277488708496,0.28351902961730957,0.4501793384552002,0.5333333333333333,2.3565118312835693,0.587831974029541
0.7827565670013428,0.8137083053588867,-0.030951738357543945,0.4903251528739929,0.4666666666666667,2.299009323120117,0.6303867697715759
0.7792477607727051,1.073962926864624,-0.29471516609191895,0.6105868220329285,0.4,2.300917863845825,0.7025233507156372
1.0749415159225464,0.7920140027999878,0.2829275131225586,0.427465558052063,0.6333333333333333,1.8132646083831787,0.5394390821456909
1.176594614982605,0.9490498304367065,0.22754478454589844,0.5508376955986023,0.43333333333333335,2.145745277404785,0.6737430095672607
1.0517120361328125,1.1346373558044434,-0.08292531967163086,0.5888160467147827,0.2666666666666667,2.0876517295837402,0.7010911703109741
1.129549264907837,1.0538663864135742,0.0756828784942627,0.6630762815475464,0.43333333333333335,2.179497718811035,0.7540532350540161
0.968376636505127,1.1096737384796143,-0.1412971019744873,0.5631314516067505,0.5333333333333333,1.919978380203247,0.6387766003608704
1.139528751373291,0.9360852241516113,0.2034435272216797,0.5479204654693604,0.5666666666666667,2.287928581237793,0.6764117479324341
0.9998805522918701,1.0690927505493164,-0.06921219825744629,0.6723034381866455,0.5333333333333333,1.9979768991470337,0.7502537965774536
0.918923556804657,0.8709126710891724,0.04801088571548462,0.5256227254867554,0.6333333333333333,1.980267882347107,0.6582350730895996
0.9196064472198486,0.9289565086364746,-0.009350061416625977,0.6307426691055298,0.6333333333333333,1.9575183391571045,0.7672216296195984
0.6990660429000854,0.8875051736831665,-0.18843913078308105,0.5162862539291382,0.6333333333333333,1.9409397840499878,0.608445405960083
1.132481336593628,0.8913059234619141,0.24117541313171387,0.5762671232223511,0.3666666666666667,2.1565277576446533,0.6986572742462158
0.9719257354736328,0.8454279899597168,0.12649774551391602,0.5386556386947632,0.5666666666666667,1.7800405025482178,0.621100127696991
0.9356796741485596,1.0342488288879395,-0.09856915473937988,0.6353701949119568,0.6333333333333333,1.9642606973648071,0.7647110223770142
0.6563941240310669,0.9717862010002136,-0.31539207696914673,0.6461246013641357,0.4666666666666667,1.6732728481292725,0.7502424716949463
1.031767725944519,1.0238687992095947,0.007898926734924316,0.6231521368026733,0.6333333333333333,1.957493543624878,0.7105515003204346
0.7401158213615417,0.8879358172416687,-0.14781999588012695,0.533079981803894,0.5333333333333333,2.4525160789489746,0.6436482667922974
0.8495655059814453,0.9703935384750366,-0.12082803249359131,0.6526309847831726,0.43333333333333335,2.2661707401275635,0.7458065748214722
0.6561095714569092,1.2318251132965088,-0.5757155418395996,0.7508819103240967,0.6333333333333333,2.0650997161865234,0.8197345733642578
0.6870999336242676,1.1459697484970093,-0.4588698148727417,0.7362325191497803,0.5333333333333333,2.1133878231048584,0.8023031949996948
0.9696997404098511,0.7555330991744995,0.21416664123535156,0.3325567841529846,0.4,2.351186513900757,0.4853872060775757
0.8149970769882202,0.9282746315002441,-0.11327755451202393,0.6131682991981506,0.6,2.1026434898376465,0.6998764872550964
0.687518298625946,0.7753543853759766,-0.08783608675003052,0.45157188177108765,0.6333333333333333,2.0057740211486816,0.5674440860748291
0.9897016286849976,0.8196824789047241,0.17001914978027344,0.5396646857261658,0.5666666666666667,2.2343361377716064,0.6847626566886902
0.8052624464035034,0.8153599500656128,-0.010097503662109375,0.546349287033081,0.6,2.296369791030884,0.6730241179466248
0.7761104106903076,0.778090238571167,-0.001979827880859375,0.45953577756881714,0.43333333333333335,2.609684705734253,0.5648477077484131
0.8924733400344849,0.9482097625732422,-0.055736422538757324,0.6448867321014404,0.43333333333333335,2.339340925216675,0.7517587542533875
0.9821957945823669,0.8029057383537292,0.1792900562286377,0.43163466453552246,0.3666666666666667,1.9283570051193237,0.5554605722427368
0.864615797996521,0.9418157935142517,-0.07719999551773071,0.6352651119232178,0.4,2.633629083633423,0.7111449241638184
0.7243284583091736,1.0450586080551147,-0.32073014974594116,0.641734778881073,0.5666666666666667,2.608184814453125,0.7396993637084961
0.8925525546073914,1.0200419425964355,-0.1274893879890442,0.5715157389640808,0.43333333333333335,2.269172191619873,0.6857762336730957
0.7859525680541992,0.8664733171463013,-0.08052074909210205,0.5950546264648438,0.43333333333333335,2.4447360038757324,0.6667065620422363
0.8451031446456909,0.6548265814781189,0.19027656316757202,0.3809041976928711,0.5,2.204192876815796,0.49598225951194763
0.7416424751281738,0.7581924200057983,-0.01654994487762451,0.46089547872543335,0.5666666666666667,2.0782220363616943,0.5313338041305542
0.6956972479820251,1.1373049020767212,-0.44160765409469604,0.685208797454834,0.4666666666666667,1.9485644102096558,0.8060907125473022
1.0508811473846436,0.8629001975059509,0.18798094987869263,0.560319185256958,0.6,2.2101211547851562,0.6919044852256775
0.6050084829330444,1.3397725820541382,-0.7347640991210938,0.7908617854118347,0.5666666666666667,1.9433904886245728,0.8565508723258972
0.8035628795623779,1.024427890777588,-0.22086501121520996,0.6632878184318542,0.4666666666666667,2.03647780418396,0.762610912322998
0.7014832496643066,1.0468568801879883,-0.34537363052368164,0.7330669164657593,0.5666666666666667,2.363013982772827,0.8212036490440369
0.8714954257011414,1.0132555961608887,-0.14176017045974731,0.6982924938201904,0.5666666666666667,2.4981398582458496,0.7922131419181824
0.9482361674308777,0.7772845029830933,0.17095166444778442,0.49724626541137695,0.5666666666666667,2.406158924102783,0.6158170700073242
1.0896408557891846,0.937773585319519,0.15186727046966553,0.6118866205215454,0.5333333333333333,2.1015353202819824,0.701012372970581
1.076791524887085,0.8566157817840576,0.22017574310302734,0.5000241994857788,0.33333333333333337,2.360924005508423,0.6505456566810608
0.8754584193229675,0.8941776156425476,-0.018719196319580078,0.5313006639480591,0.5,2.023695707321167,0.6749448776245117
0.6404536962509155,1.1548516750335693,-0.5143979787826538,0.7226600050926208,0.5666666666666667,1.9788750410079956,0.806054949760437
0.9382664561271667,1.0218580961227417,-0.08359163999557495,0.5992785096168518,0.43333333333333335,1.869168996810913,0.6888169646263123
0.8421405553817749,0.9422681331634521,-0.10012757778167725,0.5730504989624023,0.43333333333333335,2.230905055999756,0.6556277871131897
0.9816562533378601,0.8051036596298218,0.17655259370803833,0.5682740211486816,0.5666666666666667,2.2641425132751465,0.696363627910614
0.9020121097564697,1.0724105834960938,-0.17039847373962402,0.6091639399528503,0.4666666666666667,2.2956063747406006,0.6906987428665161
1.041136384010315,0.8571493625640869,0.18398702144622803,0.5838457942008972,0.6333333333333333,1.9333949089050293,0.7015341520309448
0.9146913290023804,0.9290599822998047,-0.014368653297424316,0.6228528022766113,0.4,2.088818311691284,0.7334035634994507
1.086378812789917,0.9420512914657593,0.14432752132415771,0.6054982542991638,0.4,2.3684332370758057,0.721091628074646
0.8039164543151855,0.9909479022026062,-0.18703144788742065,0.6465103626251221,0.6,1.8908435106277466,0.7281710505485535
0.87718665599823,0.9561934471130371,-0.07900679111480713,0.5978702902793884,0.6,2.428705930709839,0.6824299693107605
0.8094155192375183,1.0239437818527222,-0.21452826261520386,0.6384867429733276,0.5333333333333333,2.598830461502075,0.73634934425354
1.0030977725982666,0.8619731664657593,0.14112460613250732,0.5929281711578369,0.7,2.3929123878479004,0.6835357546806335
0.7328747510910034,1.2570891380310059,-0.5242143869400024,0.7532097101211548,0.4666666666666667,2.5147082805633545,0.8176131248474121
1.0195257663726807,0.7959436774253845,0.22358208894729614,0.5097602605819702,0.3666666666666667,2.06235671043396,0.6340974569320679
0.9068438410758972,0.9835578203201294,-0.07671397924423218,0.5993497371673584,0.6,2.35996150970459,0.7099489569664001
1.003483772277832,0.9858673810958862,0.0176163911819458,0.5895004272460938,0.3666666666666667,2.0970675945281982,0.6796243190765381
0.8237646818161011,0.9863275289535522,-0.16256284713745117,0.5521080493927002,0.43333333333333335,2.1815268993377686,0.6351796388626099
0.9544816017150879,0.8271886110305786,0.12729299068450928,0.5558087229728699,0.5,2.561819314956665,0.6700910329818726
0.8402907848358154,0.9468773603439331,-0.10658657550811768,0.5848947763442993,0.5,2.5068838596343994,0.7114695906639099
1.1401972770690918,0.6090909838676453,0.5311062932014465,0.3400859832763672,0.5333333333333333,2.359572410583496,0.5028265714645386
0.6793946027755737,1.0034587383270264,-0.32406413555145264,0.6764774322509766,0.6666666666666667,2.240723133087158,0.7565675973892212
1.1255431175231934,0.7060527205467224,0.41949039697647095,0.4568255543708801,0.5666666666666667,2.546457529067993,0.5814605951309204
1.0316293239593506,0.9040383100509644,0.12759101390838623,0.653038501739502,0.3666666666666667,2.3730628490448,0.7606298327445984
1.2700355052947998,0.7607572078704834,0.5092782974243164,0.4623706340789795,0.5333333333333333,2.000384569168091,0.6035462617874146
0.8311847448348999,0.9634793996810913,-0.1322946548461914,0.5764867663383484,0.4666666666666667,2.1330788135528564,0.6691316962242126
1.2534232139587402,0.6549257040023804,0.5984975099563599,0.39961695671081543,0.4,2.4266133308410645,0.5214157104492188
0.9121866226196289,1.0621917247772217,-0.15000510215759277,0.6640925407409668,0.6333333333333333,2.4202375411987305,0.752285897731781
1.2214033603668213,0.7421135902404785,0.4792897701263428,0.5496461391448975,0.4666666666666667,1.902482509613037,0.6627380847930908
1.0150728225708008,0.8923165202140808,0.12275630235671997,0.6174581050872803,0.4666666666666667,1.898712158203125,0.7388743162155151
1.046618103981018,0.8807134032249451,0.165904700756073,0.5325570106506348,0.43333333333333335,2.366483449935913,0.6352609992027283
0.9930304288864136,0.9733008146286011,0.0197296142578125,0.5776573419570923,0.5,2.640930652618408,0.671676516532898
1.0379332304000854,0.8541442155838013,0.18378901481628418,0.5135524272918701,0.5333333333333333,1.9371801614761353,0.618060290813446
1.124658226966858,0.8335985541343689,0.291059672832489,0.5867845416069031,0.5333333333333333,2.036926031112671,0.6787893176078796
1.174748420715332,0.7832581400871277,0.39149028062820435,0.43563565611839294,0.5,2.22880220413208,0.5646789073944092
1.1288461685180664,1.0685641765594482,0.060281991958618164,0.6879663467407227,0.4,2.2909836769104004,0.7744269371032715
0.7682365775108337,1.1084343194961548,-0.34019774198532104,0.5980383157730103,0.5,2.044757843017578,0.7232779264450073
0.8810300827026367,0.8555244207382202,0.025505661964416504,0.5845827460289001,0.5,2.0343921184539795,0.7365117073059082
1.1045022010803223,0.6643337607383728,0.44016844034194946,0.4554063081741333,0.3666666666666667,2.7123289108276367,0.5704759359359741
0.7963377237319946,1.0582845211029053,-0.26194679737091064,0.6724354028701782,0.6,2.148040294647217,0.7799748182296753
0.9665292501449585,0.8934904336929321,0.07303881645202637,0.6123606562614441,0.4666666666666667,2.010136604309082,0.7222243547439575
1.0514955520629883,0.9933052062988281,0.058190345764160156,0.6952458620071411,0.5666666666666667,2.831937551498413,0.7996265888214111
0.9160496592521667,0.8085163831710815,0.1075332760810852,0.4676108956336975,0.5,2.2378299236297607,0.591585099697113
0.7446672320365906,0.8589322566986084,-0.11426502466201782,0.49403318762779236,0.5333333333333333,2.104530096054077,0.6138591766357422
1.0645110607147217,1.0543206930160522,0.010190367698669434,0.7131503820419312,0.6666666666666667,2.5999882221221924,0.8050719499588013
0.9519419074058533,1.0011987686157227,-0.049256861209869385,0.7368794679641724,0.5333333333333333,2.5869202613830566,0.8518117666244507
1.1447091102600098,0.912909984588623,0.23179912567138672,0.5533639788627625,0.4,2.5251805782318115,0.6871373057365417
1.2525649070739746,0.8228262662887573,0.4297386407852173,0.507239580154419,0.5,2.087444543838501,0.638068675994873
0.9279922246932983,0.6635392904281616,0.2644529342651367,0.3552953898906708,0.3666666666666667,2.4548826217651367,0.4807303845882416
1.001107096672058,1.0757893323898315,-0.07468223571777344,0.7038174867630005,0.6666666666666667,2.644545793533325,0.8201596736907959
1.0359811782836914,0.6642380952835083,0.3717430830001831,0.3871462047100067,0.4666666666666667,1.990543246269226,0.500883936882019
0.9325031042098999,1.0448577404022217,-0.11235463619232178,0.6498014330863953,0.43333333333333335,1.9237884283065796,0.7526050806045532
0.9219390749931335,0.9228445887565613,-0.0009055137634277344,0.6134164333343506,0.4,2.3682775497436523,0.7217625379562378
0.8717610239982605,1.0805017948150635,-0.20874077081680298,0.5716862678527832,0.3666666666666667,2.2230587005615234,0.6603718996047974
0.8123201131820679,1.1606543064117432,-0.3483341932296753,0.8126698732376099,0.6666666666666667,1.9728071689605713,0.8785576820373535
0.8805710673332214,0.8767191767692566,0.0038518905639648438,0.5737297534942627,0.3666666666666667,2.5064594745635986,0.6482257843017578
1.1648746728897095,0.7760791182518005,0.38879555463790894,0.5531678199768066,0.5333333333333333,2.2138476371765137,0.6138127446174622
0.9344940185546875,1.1000518798828125,-0.165557861328125,0.6330751180648804,0.4666666666666667,2.074192523956299,0.7000402212142944
1.0697764158248901,0.7979711294174194,0.2718052864074707,0.5221916437149048,0.3666666666666667,2.352964162826538,0.6548042297363281
1.0488126277923584,0.730151355266571,0.31866127252578735,0.49332159757614136,0.5333333333333333,2.2625246047973633,0.5795115828514099
1.3116908073425293,0.5096549987792969,0.8020358085632324,0.31459808349609375,0.5333333333333333,2.264906883239746,0.4284459054470062
1.1899771690368652,0.6939393281936646,0.4960378408432007,0.47027167677879333,0.5666666666666667,2.486109972000122,0.5555398464202881
1.1767213344573975,0.8799012899398804,0.2968200445175171,0.6058657169342041,0.5,2.4142487049102783,0.7077919244766235
0.8958057165145874,0.7150640487670898,0.18074166774749756,0.46741819381713867,0.6333333333333333,2.0905494689941406,0.5821192264556885
1.0091831684112549,0.7201744914054871,0.2890086770057678,0.4164823293685913,0.3666666666666667,2.3521149158477783,0.5579571723937988
1.0615962743759155,0.7572641372680664,0.3043321371078491,0.5144823789596558,0.4666666666666667,2.1129324436187744,0.6557165384292603
1.1629393100738525,0.8411391973495483,0.3218001127243042,0.5086301565170288,0.43333333333333335,1.9935945272445679,0.6113641858100891
0.7397990226745605,1.0228348970413208,-0.28303587436676025,0.6623489856719971,0.43333333333333335,2.497046709060669,0.7521981000900269
1.0554652214050293,0.6702319979667664,0.38523322343826294,0.4230021834373474,0.6333333333333333,2.3893532752990723,0.556525468826294
1.0445961952209473,0.7875566482543945,0.25703954696655273,0.44767114520072937,0.3666666666666667,2.566307544708252,0.5687092542648315
0.9587461948394775,1.1001782417297363,-0.1414320468902588,0.6592881083488464,0.4666666666666667,2.179840326309204,0.7638722658157349
1.0204813480377197,0.8895190954208374,0.13096225261688232,0.4966092109680176,0.6,2.158170700073242,0.6058565378189087
0.9203485250473022,0.9618232250213623,-0.04147469997406006,0.5676182508468628,0.4666666666666667,2.6824727058410645,0.6864315867424011
0.9645824432373047,0.805945873260498,0.15863656997680664,0.5518041849136353,0.5,2.1798863410949707,0.6475812792778015
0.8330017924308777,1.0175962448120117,-0.18459445238113403,0.5965926051139832,0.6,2.0715043544769287,0.676771879196167
0.9932994842529297,1.0332807302474976,-0.03998124599456787,0.7266072034835815,0.6,2.136972665786743,0.8278439044952393
1.3387713432312012,0.7707175016403198,0.5680538415908813,0.501571536064148,0.4666666666666667,2.129896402359009,0.6247197389602661
1.084444284439087,0.9234843254089355,0.16095995903015137,0.5768280029296875,0.5,2.225280284881592,0.6925792694091797
0.8036949634552002,1.0817428827285767,-0.27804791927337646,0.6169412136077881,0.4666666666666667,2.1357195377349854,0.7001492381095886
1.0358775854110718,1.1585910320281982,-0.12271344661712646,0.6871545314788818,0.6,2.0129783153533936,0.7776592969894409
0.9325451850891113,0.8371973037719727,0.09534788131713867,0.5384976863861084,0.6666666666666667,2.4772934913635254,0.6602367162704468
1.0427857637405396,1.0025482177734375,0.04023754596710205,0.6686784625053406,0.4,2.244600534439087,0.7428734302520752
1.1290266513824463,0.9176527857780457,0.21137386560440063,0.6153613328933716,0.4,2.3571949005126953,0.7051758766174316
1.0113751888275146,1.0788683891296387,-0.06749320030212402,0.6229300498962402,0.3666666666666667,2.0747952461242676,0.7087954878807068
0.9073050022125244,1.2217789888381958,-0.3144739866256714,0.8058492541313171,0.6333333333333333,1.962289571762085,0.8679546117782593
1.0057119131088257,0.9146275520324707,0.09108436107635498,0.5697883367538452,0.4,2.25658917427063,0.6857043504714966
1.0961251258850098,0.8318166732788086,0.26430845260620117,0.5510493516921997,0.5333333333333333,2.5756123065948486,0.6550294160842896
1.0369937419891357,1.0121580362319946,0.024835705757141113,0.5687448978424072,0.5,2.5080714225769043,0.6709849834442139
1.0818355083465576,0.8816348314285278,0.20020067691802979,0.5728166103363037,0.43333333333333335,2.2137038707733154,0.6902908086776733
1.1318024396896362,0.9772071242332458,0.15459531545639038,0.6760458946228027,0.6333333333333333,2.049037456512451,0.7836774587631226
1.0138442516326904,1.0937951803207397,-0.07995092868804932,0.6675934791564941,0.6333333333333333,2.0018019676208496,0.7554730176925659
0.995647132396698,0.9223262667655945,0.07332086563110352,0.5997687578201294,0.4666666666666667,1.8406916856765747,0.696463942527771
0.988055944442749,1.0329835414886475,-0.04492759704589844,0.6451432704925537,0.5333333333333333,2.4424264430999756,0.7412036657333374
1.195570945739746,0.7114517688751221,0.484119176864624,0.46144089102745056,0.3666666666666667,2.1715641021728516,0.5691239833831787
0.948453426361084,0.8342458605766296,0.11420756578445435,0.47472700476646423,0.4,2.484142541885376,0.5853819251060486
1.2632527351379395,0.8805465698242188,0.3827061653137207,0.5511254072189331,0.4666666666666667,2.5373475551605225,0.6614026427268982
0.9004091620445251,0.9598432779312134,-0.05943411588668823,0.54608154296875,0.4666666666666667,2.1912755966186523,0.6317726969718933
0.8212713599205017,1.0829532146453857,-0.26168185472488403,0.6997485160827637,0.6333333333333333,2.296105146408081,0.8110688924789429
0.971650242805481,0.9992831945419312,-0.027632951736450195,0.656570553779602,0.3666666666666667,2.03934383392334,0.7426387667655945
0.7929730415344238,1.036035180091858,-0.24306213855743408,0.5991158485412598,0.6,2.0586318969726562,0.7029150724411011
1.0080212354660034,0.8534490466117859,0.15457218885421753,0.5705524682998657,0.5,2.3107991218566895,0.7166420817375183
1.2778053283691406,0.7224236726760864,0.5553816556930542,0.45268353819847107,0.33333333333333337,2.195218086242676,0.5910986661911011
0.9298689365386963,1.0492908954620361,-0.11942195892333984,0.6872521638870239,0.5,1.8729982376098633,0.7979890704154968
0.7547180652618408,0.9377095103263855,-0.18299144506454468,0.6111243963241577,0.4666666666666667,2.8165926933288574,0.7313644289970398
0.8214892745018005,0.7829488515853882,0.038540422916412354,0.502009928226471,0.43333333333333335,2.363722562789917,0.6211268901824951
1.113138198852539,0.7430375814437866,0.37010061740875244,0.438184916973114,0.33333333333333337,2.0806453227996826,0.5791820883750916
0.7377265691757202,1.1050775051116943,-0.3673509359359741,0.8025779724121094,0.6,1.7906341552734375,0.8840271830558777
0.8456782698631287,0.8446363806724548,0.0010418891906738281,0.568878173828125,0.4,2.040168523788452,0.7218869924545288
0.9967474937438965,1.0179226398468018,-0.021175146102905273,0.6609727144241333,0.5,2.4033873081207275,0.7287205457687378
0.8566665053367615,1.0230425596237183,-0.1663760542869568,0.5498653054237366,0.5,2.082756519317627,0.6661527752876282
0.6596877574920654,1.1914784908294678,-0.5317907333374023,0.6920189261436462,0.43333333333333335,1.9707059860229492,0.7780114412307739
0.7127965688705444,1.0529450178146362,-0.3401484489440918,0.7275647521018982,0.5666666666666667,1.9119327068328857,0.806900680065155
1.0436251163482666,0.9510733485221863,0.09255176782608032,0.60564786195755,0.3666666666666667,2.305349826812744,0.6955706477165222
0.7825750112533569,1.1320087909698486,-0.3494337797164917,0.7072736620903015,0.4666666666666667,2.08137845993042,0.8054303526878357
0.8916616439819336,0.856702446937561,0.03495919704437256,0.6257009506225586,0.5666666666666667,2.169907808303833,0.7110202312469482
0.8976448774337769,0.9178508520126343,-0.020205974578857422,0.546810507774353,0.33333333333333337,2.051424026489258,0.6377967596054077
0.9265832901000977,0.9899481534957886,-0.06336486339569092,0.658629834651947,0.30000000000000004,2.2043638229370117,0.7684845924377441
0.9250401258468628,0.9230186343193054,0.002021491527557373,0.6074360609054565,0.4666666666666667,2.466524362564087,0.6932411193847656
0.8059913516044617,1.2394582033157349,-0.4334668517112732,0.7929374575614929,0.7,1.9909090995788574,0.8695305585861206
1.0349386930465698,0.8104642629623413,0.22447443008422852,0.5648268461227417,0.5333333333333333,2.435713529586792,0.6696013808250427
1.1445705890655518,0.8181316256523132,0.3264389634132385,0.5225964784622192,0.30000000000000004,2.1455466747283936,0.6384693384170532
0.9298288822174072,0.8855462074279785,0.04428267478942871,0.6391251087188721,0.4,1.9782675504684448,0.7327982783317566
1.0808035135269165,0.961265504360199,0.11953800916671753,0.5985500812530518,0.4666666666666667,2.0736184120178223,0.6807866096496582
0.7631832361221313,1.1132864952087402,-0.3501032590866089,0.6907822489738464,0.3666666666666667,1.8087544441223145,0.7627202868461609
1.1082050800323486,0.912482500076294,0.1957225799560547,0.559790849685669,0.3666666666666667,2.4791648387908936,0.6742092967033386
0.7643437385559082,1.148932933807373,-0.38458919525146484,0.718768298625946,0.6,2.0336217880249023,0.7978101968765259
1.0522382259368896,0.9836165904998779,0.06862163543701172,0.5749186873435974,0.3666666666666667,2.363615036010742,0.6906599998474121
0.7881559133529663,0.9940280914306641,-0.20587217807769775,0.6437041163444519,0.5333333333333333,2.065171241760254,0.756049633026123
1.0421861410140991,0.42121657729148865,0.6209695637226105,0.2676375210285187,0.6,2.4105076789855957,0.38644537329673767
1.14288330078125,0.8978501558303833,0.2450331449508667,0.514823853969574,0.6,2.0814318656921387,0.6383955478668213
1.132185935974121,0.9314917922019958,0.20069414377212524,0.6581385135650635,0.5,1.6968610286712646,0.7963720560073853
1.2704548835754395,0.711781919002533,0.5586729645729065,0.4837438762187958,0.5,1.9428147077560425,0.622643232345581
0.8515328764915466,1.0880483388900757,-0.23651546239852905,0.6644500494003296,0.6333333333333333,2.1459155082702637,0.7560356855392456
1.0299272537231445,0.880260169506073,0.14966708421707153,0.5340458154678345,0.5,1.8443375825881958,0.6498652696609497
0.9944314956665039,0.8690098524093628,0.1254216432571411,0.610514760017395,0.4666666666666667,2.3263962268829346,0.7071032524108887
0.9538032412528992,1.038733959197998,-0.08493071794509888,0.5762361288070679,0.4666666666666667,2.140774965286255,0.7308014631271362
0.887374758720398,0.8904819488525391,-0.0031071901321411133,0.6260401010513306,0.5333333333333333,2.0905206203460693,0.7226449847221375
0.9270007014274597,1.0323033332824707,-0.10530263185501099,0.6507255434989929,0.43333333333333335,2.5515291690826416,0.7457762956619263
1.0594828128814697,1.0857633352279663,-0.026280522346496582,0.6684913635253906,0.6,1.8050750494003296,0.7437145113945007
1.1836680173873901,0.9151080846786499,0.26855993270874023,0.6177383661270142,0.5,2.449753761291504,0.7161786556243896
0.9196438789367676,1.0990104675292969,-0.1793665885925293,0.6311332583427429,0.5,2.327863931655884,0.7281440496444702
1.2299855947494507,0.8503987193107605,0.3795868754386902,0.567367672920227,0.4666666666666667,1.8487886190414429,0.6439651250839233
0.9721626043319702,1.0239125490188599,-0.05174994468688965,0.6505104303359985,0.5,1.979501485824585,0.7584253549575806
0.9307044744491577,1.0251754522323608,-0.09447097778320312,0.6765011548995972,0.4666666666666667,2.4194557666778564,0.7800208926200867
1.0155627727508545,1.0224496126174927,-0.006886839866638184,0.7297284007072449,0.5333333333333333,2.0111186504364014,0.8022262454032898
1.1890523433685303,0.8687671422958374,0.32028520107269287,0.5527806282043457,0.5666666666666667,2.2628414630889893,0.6310964822769165
0.5647094249725342,0.9644551277160645,-0.3997457027435303,0.536471962928772,0.5,1.8287125825881958,0.6482174396514893
1.12224280834198,0.9895482063293457,0.13269460201263428,0.5964800119400024,0.43333333333333335,2.3452601432800293,0.7072172164916992
1.0285738706588745,0.9843559265136719,0.04421794414520264,0.6513441801071167,0.5333333333333333,2.139594316482544,0.7352935671806335
1.2098015546798706,0.748227059841156,0.4615744948387146,0.4932349622249603,0.43333333333333335,1.977662205696106,0.5911511182785034
0.7887070178985596,0.7829115390777588,0.005795478820800781,0.47544369101524353,0.4666666666666667,2.4200403690338135,0.5852389335632324
0.880297064781189,0.9080603122711182,-0.0277632474899292,0.48621970415115356,0.43333333333333335,2.2067768573760986,0.549822986125946
0.8503807783126831,1.0049688816070557,-0.15458810329437256,0.5742759704589844,0.5333333333333333,1.8376238346099854,0.6598514914512634
0.6279082298278809,0.965162992477417,-0.33725476264953613,0.5783345103263855,0.5666666666666667,2.207490921020508,0.7087653875350952
0.8881697654724121,0.8993234038352966,-0.011153638362884521,0.6042555570602417,0.7,2.1159069538116455,0.6952351331710815
0.9797234535217285,0.8975627422332764,0.08216071128845215,0.5454491972923279,0.4666666666666667,2.258639335632324,0.6324090957641602
0.9509490728378296,1.062812089920044,-0.11186301708221436,0.7452411651611328,0.43333333333333335,2.5472519397735596,0.8140401840209961
0.7437759637832642,1.1473133563995361,-0.403537392616272,0.7027694582939148,0.5333333333333333,2.4195189476013184,0.7923860549926758
1.0965807437896729,0.7760578989982605,0.32052284479141235,0.4824190139770508,0.4666666666666667,2.384147882461548,0.5674643516540527
1.00465989112854,1.0928292274475098,-0.08816933631896973,0.6837482452392578,0.43333333333333335,2.0240914821624756,0.7454267740249634
0.6915618777275085,1.0632184743881226,-0.371656596660614,0.6506339311599731,0.7,2.016474962234497,0.7328974008560181
0.7267884612083435,1.132127046585083,-0.4053385853767395,0.6973733901977539,0.5666666666666667,2.1681554317474365,0.7814412117004395
0.757956862449646,0.7549331188201904,0.0030237436294555664,0.4787892699241638,0.5333333333333333,2.099698066711426,0.586065411567688
1.0054548978805542,1.0685222148895264,-0.06306731700897217,0.7193114757537842,0.43333333333333335,1.9378395080566406,0.7870358228683472
1.0765445232391357,0.8486559391021729,0.2278885841369629,0.4992666244506836,0.43333333333333335,2.094787359237671,0.6421955823898315
0.956610918045044,1.0808954238891602,-0.12428450584411621,0.7250230312347412,0.3666666666666667,2.6610851287841797,0.7966917753219604
0.838495671749115,1.077701449394226,-0.23920577764511108,0.6485337615013123,0.6,2.1329402923583984,0.7382344007492065
0.8982014656066895,1.0263519287109375,-0.12815046310424805,0.6360621452331543,0.5666666666666667,2.2638280391693115,0.7244905829429626
1.1059964895248413,0.87883460521698,0.22716188430786133,0.6153855323791504,0.6,2.2119922637939453,0.7005817890167236
1.024836778640747,0.5924602746963501,0.432376503944397,0.41321712732315063,0.4666666666666667,2.5839481353759766,0.48704594373703003
0.8857434988021851,0.9828329086303711,-0.09708940982818604,0.5905498266220093,0.4666666666666667,2.190920352935791,0.6733183860778809
1.1077115535736084,0.7641646265983582,0.34354692697525024,0.44351011514663696,0.33333333333333337,2.089759111404419,0.5433664321899414
0.7364344000816345,0.7239904403686523,0.012443959712982178,0.48372721672058105,0.30000000000000004,2.3316667079925537,0.5989619493484497
1.2457606792449951,0.8264009356498718,0.4193597435951233,0.5151454210281372,0.43333333333333335,1.7647637128829956,0.6303640604019165
1.0171737670898438,0.9142231345176697,0.10295063257217407,0.6189119815826416,0.6,2.0196502208709717,0.7125695943832397
1.0492204427719116,0.7179253101348877,0.3312951326370239,0.4635903537273407,0.4666666666666667,1.8432410955429077,0.5902630090713501
1.1160194873809814,0.8110177516937256,0.30500173568725586,0.46351608633995056,0.5,2.2943854331970215,0.576202392578125
0.9232121706008911,1.050541877746582,-0.12732970714569092,0.676968514919281,0.5333333333333333,2.178082227706909,0.770058810710907
0.720082700252533,0.8336197733879089,-0.11353707313537598,0.5165671110153198,0.33333333333333337,2.3938052654266357,0.6227046251296997
0.6757599115371704,1.0668381452560425,-0.39107823371887207,0.6211439967155457,0.6666666666666667,2.246941328048706,0.6885038614273071
0.8865509033203125,0.9854220151901245,-0.09887111186981201,0.6601189970970154,0.5666666666666667,2.209260940551758,0.7599490880966187
1.0392526388168335,0.8638984560966492,0.17535418272018433,0.5624303817749023,0.4666666666666667,2.419767379760742,0.6715215444564819
1.0593922138214111,0.8739330172538757,0.1854591965675354,0.5886873602867126,0.4666666666666667,2.1323235034942627,0.6734822988510132
1.0415905714035034,0.9491399526596069,0.09245061874389648,0.6299207806587219,0.6666666666666667,1.8386791944503784,0.7129446864128113
0.9976286292076111,1.033263921737671,-0.035635292530059814,0.7619074583053589,0.4666666666666667,1.9030332565307617,0.8367470502853394
1.078815221786499,0.7405864596366882,0.3382287621498108,0.4963492751121521,0.43333333333333335,2.211995840072632,0.5864105820655823
0.7424313426017761,1.137481689453125,-0.3950503468513489,0.716629683971405,0.6666666666666667,2.3379738330841064,0.7865637540817261
1.1300792694091797,0.9577524065971375,0.17232686281204224,0.6147120594978333,0.4666666666666667,2.51395845413208,0.7191764116287231
0.9253498911857605,1.1211175918579102,-0.19576770067214966,0.7174268960952759,0.4,2.3514695167541504,0.796393871307373
0.9595789909362793,0.8330954909324646,0.1264835000038147,0.5555450916290283,0.5333333333333333,2.368837594985962,0.6476846933364868
1.0843369960784912,0.853003978729248,0.23133301734924316,0.4895814061164856,0.5,2.26537823677063,0.5833157896995544
0.8062478303909302,1.0341427326202393,-0.22789490222930908,0.6486501097679138,0.6,2.020569086074829,0.7299734950065613
0.7981464266777039,1.0523202419281006,-0.25417381525039673,0.692891001701355,0.5666666666666667,1.943364143371582,0.7863854169845581
0.6337960958480835,1.0772358179092407,-0.4434397220611572,0.7349033355712891,0.6666666666666667,2.153491735458374,0.7770031690597534
0.7848352193832397,1.0277414321899414,-0.24290621280670166,0.7094656229019165,0.5333333333333333,2.487865686416626,0.811266303062439
0.8758338689804077,1.0609110593795776,-0.18507719039916992,0.6404973268508911,0.4,2.143883466720581,0.7244356870651245
0.8029022216796875,1.0079455375671387,-0.20504331588745117,0.5823298692703247,0.5,2.460491895675659,0.7108471393585205
0.6981896162033081,1.0554803609848022,-0.35729074478149414,0.6622623205184937,0.43333333333333335,2.498060703277588,0.746550977230072
1.0136058330535889,0.82890385389328,0.18470197916030884,0.5560227632522583,0.6,2.369422197341919,0.6628999710083008
0.9156138300895691,1.01495361328125,-0.09933978319168091,0.6978585720062256,0.5,1.9672619104385376,0.7877459526062012
1.0627388954162598,0.8968534469604492,0.16588544845581055,0.5842283964157104,0.4666666666666667,2.12970232963562,0.6715895533561707
0.9411360025405884,0.9444394111633301,-0.0033034086227416992,0.6375637054443359,0.5333333333333333,2.239100694656372,0.7416069507598877
1.1267749071121216,0.6888574361801147,0.43791747093200684,0.4189835488796234,0.4666666666666667,2.331234931945801,0.5137400031089783
1.1945369243621826,0.8373492956161499,0.3571876287460327,0.572661817073822,0.3666666666666667,1.8106629848480225,0.7065712809562683
0.8964676260948181,0.9692427515983582,-0.07277512550354004,0.5865101218223572,0.43333333333333335,2.238535165786743,0.6882850527763367
0.8917456865310669,0.9707269072532654,-0.07898122072219849,0.6639455556869507,0.5,2.2323858737945557,0.7776545882225037
0.6138015985488892,0.9013239145278931,-0.2875223159790039,0.591385543346405,0.5333333333333333,2.3207147121429443,0.67760169506073
2.239699602127075,0.9745736122131348,1.2651259899139404,0.7326242923736572,0.3666666666666667,2.08115816116333,0.8185996413230896
1.288118600845337,2.0102133750915527,-0.7220947742462158,0.8226202726364136,0.4666666666666667,2.4125757217407227,0.9236599206924438
2.016352653503418,1.3249714374542236,0.6913812160491943,0.7716583013534546,0.4,2.192624807357788,0.9249274134635925
1.6624810695648193,1.5831741094589233,0.079306960105896,0.8297461867332458,0.5666666666666667,2.1863794326782227,0.9182846546173096
1.4760329723358154,1.5229825973510742,-0.04694962501525879,0.7875327467918396,0.4666666666666667,1.8289573192596436,0.9389640092849731
1.565641164779663,1.4212114810943604,0.14442968368530273,0.7627085447311401,0.6,2.3070645332336426,0.9431276321411133
1.5401052236557007,1.7233705520629883,-0.1832653284072876,0.8914539217948914,0.5333333333333333,2.1238045692443848,0.984046459197998
1.1870832443237305,1.3009616136550903,-0.11387836933135986,0.7527634501457214,0.6666666666666667,2.5690808296203613,0.9427728652954102
1.2930530309677124,1.7587671279907227,-0.46571409702301025,0.8445412516593933,0.6666666666666667,2.311330556869507,0.9289025068283081
1.5318717956542969,1.1203570365905762,0.4115147590637207,0.737511396408081,0.43333333333333335,2.1414737701416016,0.9661059379577637
1.1690109968185425,1.2160887718200684,-0.04707777500152588,0.7597188353538513,0.43333333333333335,1.8977439403533936,0.882781982421875
1.214553952217102,1.3066248893737793,-0.09207093715667725,0.7635852098464966,0.5333333333333333,2.6041815280914307,0.9445065259933472
1.5244958400726318,1.8722622394561768,-0.3477663993835449,0.9714937210083008,0.5333333333333333,2.061999797821045,0.9999873042106628
1.2992961406707764,1.120178461074829,0.17911767959594727,0.6812965869903564,0.4666666666666667,2.2810635566711426,0.8995879888534546
1.2999274730682373,1.3208727836608887,-0.020945310592651367,0.7852570414543152,0.5,2.134737253189087,0.9080649614334106
1.1240699291229248,1.6887972354888916,-0.5647273063659668,0.9337529540061951,0.5333333333333333,2.29634428024292,0.9930804967880249
1.1030960083007812,1.6784136295318604,-0.5753176212310791,0.908416211605072,0.5333333333333333,2.099792003631592,0.9660841822624207
1.6665773391723633,1.2429643869400024,0.42361295223236084,0.817177414894104,0.4,2.3747124671936035,0.9329456686973572
1.6587833166122437,0.9360469579696655,0.7227363586425781,0.6418709754943848,0.43333333333333335,2.6788172721862793,0.8419336676597595
1.4148485660552979,1.412585735321045,0.0022628307342529297,0.8541164398193359,0.4,2.327423572540283,0.9117059111595154
1.4624414443969727,1.3210817575454712,0.14135968685150146,0.7664445638656616,0.5,2.4390695095062256,0.8781967163085938
1.1708347797393799,1.3577321767807007,-0.1868973970413208,0.8022627830505371,0.6,2.143477439880371,0.8962486982345581
1.336333990097046,1.493227481842041,-0.15689349174499512,0.8505867719650269,0.5,2.279937505722046,0.9397610425949097
1.5120234489440918,1.1786377429962158,0.333385705947876,0.6937215328216553,0.4666666666666667,2.1750049591064453,0.8990879058837891
1.631502389907837,1.1836446523666382,0.44785773754119873,0.7282379865646362,0.6,2.0382580757141113,0.8850972652435303
1.3425266742706299,1.3128390312194824,0.02968764305114746,0.82487553358078,0.6,2.2201015949249268,0.9089478850364685
1.4811010360717773,1.6001641750335693,-0.11906313896179199,0.8148598074913025,0.6666666666666667,2.1135101318359375,0.9435877799987793
1.6415119171142578,1.116752028465271,0.5247598886489868,0.756827712059021,0.5,1.7768079042434692,0.8866138458251953
1.466080665588379,1.3593257665634155,0.10675489902496338,0.7680444121360779,0.5,2.003246784210205,0.917629599571228
1.1583331823349,1.251495599746704,-0.0931624174118042,0.6748761534690857,0.5666666666666667,2.1680490970611572,0.7992929816246033
1.2120271921157837,1.030782699584961,0.18124449253082275,0.6514806747436523,0.4,2.290048360824585,0.8121020197868347
0.9829980731010437,1.0211091041564941,-0.03811103105545044,0.6568713188171387,0.43333333333333335,2.348623752593994,0.7716450095176697
1.2810531854629517,1.0350639820098877,0.24598920345306396,0.6125361919403076,0.5666666666666667,1.9809825420379639,0.7890889048576355
1.4190053939819336,0.7645820379257202,0.6544233560562134,0.5581486225128174,0.33333333333333337,2.153543472290039,0.7197825312614441
1.0672134160995483,1.149965524673462,-0.08275210857391357,0.6810147166252136,0.5,2.2905502319335938,0.8005980253219604
1.0603656768798828,1.3856724500656128,-0.32530677318573,0.7804553508758545,0.5666666666666667,2.4192752838134766,0.864463746547699
1.3590644598007202,1.0731860399246216,0.28587841987609863,0.6960312724113464,0.5333333333333333,2.1275081634521484,0.8512126803398132
1.0942739248275757,1.399330496788025,-0.3050565719604492,0.8441233038902283,0.3666666666666667,1.960995078086853,0.9815358519554138
1.054842472076416,1.0152180194854736,0.03962445259094238,0.6749305725097656,0.5333333333333333,2.990257501602173,0.8009524345397949
1.2757234573364258,1.0414049625396729,0.23431849479675293,0.5507141351699829,0.5333333333333333,2.012803077697754,0.7050004005432129
1.2661247253417969,1.1369950771331787,0.12912964820861816,0.7066226005554199,0.43333333333333335,1.9579390287399292,0.8211752772331238
1.0630130767822266,1.4692702293395996,-0.40625715255737305,0.7624267935752869,0.6,2.3236379623413086,0.8369688987731934
1.109718680381775,1.1285183429718018,-0.018799662590026855,0.7219335436820984,0.43333333333333335,1.9044950008392334,0.8964157104492188
1.2927930355072021,1.1823198795318604,0.1104731559753418,0.5785274505615234,0.43333333333333335,1.8786401748657227,0.7581632137298584
1.3181962966918945,0.9618430137634277,0.3563532829284668,0.6339306831359863,0.5333333333333333,2.1878278255462646,0.8280534744262695
1.0923714637756348,0.9422780275344849,0.1500934362411499,0.6723076701164246,0.4,2.5606281757354736,0.8502666354179382
0.9474751353263855,1.0870047807693481,-0.13952964544296265,0.7294864654541016,0.6,2.076002359390259,0.8409905433654785
1.1506160497665405,0.9638087749481201,0.1868072748184204,0.6796380281448364,0.5333333333333333,2.0473623275756836,0.8299998044967651
0.9650700092315674,1.0809581279754639,-0.11588811874389648,0.7953225374221802,0.43333333333333335,2.2579033374786377,0.9464539289474487
0.9326134920120239,1.1401894092559814,-0.20757591724395752,0.7949564456939697,0.6333333333333333,2.118786096572876,0.9321268796920776
1.1762484312057495,1.144700050354004,0.031548380851745605,0.6369599103927612,0.2666666666666667,2.037235975265503,0.7686459422111511
1.2060813903808594,1.0175590515136719,0.1885223388671875,0.5628466606140137,0.5,2.514841079711914,0.7228940725326538
0.9808846712112427,1.0779132843017578,-0.09702861309051514,0.7215115427970886,0.5666666666666667,2.22179913520813,0.8780743479728699
1.0699487924575806,1.2153853178024292,-0.14543652534484863,0.7335354089736938,0.5666666666666667,2.7445757389068604,0.8992158770561218
1.0973105430603027,1.0913761854171753,0.005934357643127441,0.669674813747406,0.5666666666666667,2.654121160507202,0.8261843919754028
0.920190691947937,1.2763195037841797,-0.3561288118362427,0.7360632419586182,0.5666666666666667,2.5550034046173096,0.9165446758270264
0.8777488470077515,1.1063772439956665,-0.22862839698791504,0.6948749423027039,0.6666666666666667,2.5285604000091553,0.8530594706535339
1.161478877067566,0.9346827268600464,0.22679615020751953,0.5836083292961121,0.6,2.0694146156311035,0.7833676338195801
0.9381596446037292,1.0293627977371216,-0.09120315313339233,0.6699542999267578,0.4,1.9884443283081055,0.8062319755554199
0.8510262370109558,1.1928032636642456,-0.3417770266532898,0.678908109664917,0.6,2.1505544185638428,0.8104113936424255
1.0145094394683838,0.9837014675140381,0.030807971954345703,0.5266159772872925,0.4666666666666667,2.380770444869995,0.718138575553894
1.384191870689392,0.9124844074249268,0.47170746326446533,0.556647539138794,0.6333333333333333,2.0109784603118896,0.734988808631897
1.2598141431808472,1.0160229206085205,0.24379122257232666,0.6488999128341675,0.4,2.043781280517578,0.8210161924362183
1.225273847579956,1.0041465759277344,0.22112727165222168,0.5180415511131287,0.5,1.94329035282135,0.733769416809082
1.0837150812149048,0.9872757792472839,0.09643930196762085,0.4730170965194702,0.6,1.9997724294662476,0.6250241994857788
1.0950778722763062,1.0859856605529785,0.009092211723327637,0.6248541474342346,0.3666666666666667,2.494616985321045,0.7836472392082214
1.0364675521850586,1.1302251815795898,-0.09375762939453125,0.596766471862793,0.43333333333333335,2.507789134979248,0.7492527961730957
1.0872828960418701,1.2142696380615234,-0.12698674201965332,0.6980544924736023,0.6,2.35196590423584,0.7565044164657593
1.1698994636535645,0.9885618090629578,0.1813376545906067,0.5375818610191345,0.6,2.732330322265625,0.6750482320785522
1.1385533809661865,1.0685534477233887,0.06999993324279785,0.6812080144882202,0.4666666666666667,2.1527066230773926,0.7642597556114197
1.117976427078247,1.0606176853179932,0.057358741760253906,0.5802890062332153,0.5666666666666667,1.7642574310302734,0.7401925325393677
1.1060160398483276,0.9998663663864136,0.10614967346191406,0.5560464262962341,0.5666666666666667,2.347811222076416,0.6615020632743835
1.0435842275619507,1.116593360900879,-0.07300913333892822,0.6408995985984802,0.6,2.222891092300415,0.7299386858940125
0.9424868822097778,1.160386085510254,-0.21789920330047607,0.7156240344047546,0.4,2.438750743865967,0.8093727827072144
1.059653401374817,1.1801137924194336,-0.1204603910446167,0.6593786478042603,0.6,2.0696306228637695,0.7525930404663086
0.8379725217819214,1.0145187377929688,-0.17654621601104736,0.545975387096405,0.3666666666666667,1.8804683685302734,0.7137462496757507
0.9680241346359253,1.1535117626190186,-0.18548762798309326,0.6157253980636597,0.4,2.0874345302581787,0.7647733092308044
1.3632501363754272,0.9161230325698853,0.447127103805542,0.45954522490501404,0.3666666666666667,2.207782030105591,0.610958993434906
0.9232802391052246,1.1330357789993286,-0.209755539894104,0.6992505788803101,0.6333333333333333,2.213327169418335,0.7837337255477905
0.9906563758850098,1.097468376159668,-0.1068120002746582,0.6528021097183228,0.6333333333333333,1.9965711832046509,0.7857688665390015
0.8378154039382935,1.260183334350586,-0.4223679304122925,0.6873106956481934,0.5666666666666667,2.3078269958496094,0.8113481402397156
0.7457591891288757,1.3899614810943604,-0.6442022919654846,0.7014347910881042,0.6333333333333333,2.743410348892212,0.7915207743644714
0.8354573249816895,1.163182020187378,-0.3277246952056885,0.5868732929229736,0.5333333333333333,2.6779818534851074,0.7106766700744629
0.9436193704605103,1.0583341121673584,-0.11471474170684814,0.5862005949020386,0.5333333333333333,1.503480076789856,0.7267581224441528
0.8815749883651733,1.2484169006347656,-0.3668419122695923,0.5988180637359619,0.5666666666666667,2.2420713901519775,0.7575862407684326
1.2215708494186401,0.9077073931694031,0.31386345624923706,0.4920153021812439,0.6333333333333333,2.011002779006958,0.6192190647125244
1.3123494386672974,0.6727645397186279,0.6395848989486694,0.37407156825065613,0.6,2.1477718353271484,0.4957871437072754
0.7829471826553345,1.2314023971557617,-0.44845521450042725,0.6832391619682312,0.5,2.2059357166290283,0.7932881116867065
1.005974292755127,1.138121485710144,-0.1321471929550171,0.5958091020584106,0.6333333333333333,1.8335822820663452,0.7284776568412781
1.1257579326629639,0.7780884504318237,0.34766948223114014,0.44625943899154663,0.5333333333333333,1.955946683883667,0.5908417701721191
1.3247334957122803,1.98356032371521,-0.6588268280029297,0.8193313479423523,0.5333333333333333,2.4846317768096924,0.9154989123344421
1.6926082372665405,0.8908817172050476,0.8017265200614929,0.6563957929611206,0.33333333333333337,2.027277946472168,0.8146750330924988
1.4380035400390625,1.5219106674194336,-0.0839071273803711,0.7684535384178162,0.4,2.0010738372802734,0.9041435122489929
1.610974669456482,1.5773124694824219,0.03366219997406006,0.7238281965255737,0.6,2.2656614780426025,0.9100719690322876
1.2092963457107544,1.7969751358032227,-0.5876787900924683,0.7381555438041687,0.5666666666666667,2.519965171813965,0.8357934951782227
1.1739599704742432,1.515957236289978,-0.34199726581573486,0.7033460140228271,0.7666666666666666,1.9899221658706665,0.865014910697937
1.399498701095581,1.3682105541229248,0.03128814697265625,0.6245545744895935,0.5666666666666667,1.8972578048706055,0.8399190902709961
1.0546400547027588,1.4988406896591187,-0.44420063495635986,0.7011315822601318,0.5,2.165248394012451,0.934059739112854
1.452288031578064,1.3890461921691895,0.06324183940887451,0.6116526126861572,0.5333333333333333,2.4461510181427,0.8526694178581238
1.0201778411865234,1.2741050720214844,-0.25392723083496094,0.6170364022254944,0.4,2.099687099456787,0.8145636916160583
1.422548770904541,1.0520271062850952,0.3705216646194458,0.47579285502433777,0.4666666666666667,2.3909318447113037,0.736811101436615
1.3916953802108765,1.4913699626922607,-0.09967458248138428,0.6752667427062988,0.5666666666666667,2.393665313720703,0.8494147062301636
1.482672095298767,1.0906915664672852,0.39198052883148193,0.45396631956100464,0.43333333333333335,2.574214458465576,0.7424256801605225
1.1706442832946777,1.5017063617706299,-0.33106207847595215,0.614548921585083,0.4666666666666667,2.5427238941192627,0.7547296285629272
1.5306243896484375,1.2062220573425293,0.3244023323059082,0.67204749584198,0.43333333333333335,1.9833059310913086,0.7938990592956543
0.9059417247772217,1.352771520614624,-0.44682979583740234,0.4725651741027832,0.5,1.9794230461120605,0.580796480178833
1.1459810733795166,1.0714573860168457,0.0745236873626709,0.4534169137477875,0.43333333333333335,2.355803966522217,0.5788542032241821
1.042363166809082,1.2046343088150024,-0.1622711420059204,0.521703839302063,0.5333333333333333,1.7885609865188599,0.6124593019485474
1.2272059917449951,1.0823140144348145,0.14489197731018066,0.5178276896476746,0.4,2.1336405277252197,0.6936137080192566
0.9378864765167236,1.182397723197937,-0.24451124668121338,0.5926872491836548,0.5,2.1571717262268066,0.740151584148407
1.246051549911499,1.4840476512908936,-0.23799610137939453,0.6761364936828613,0.6666666666666667,2.102646589279175,0.8629829287528992
1.714380145072937,1.1845896244049072,0.5297905206680298,0.6133122444152832,0.4666666666666667,2.5766441822052,0.8112694621086121
1.401634931564331,1.391489863395691,0.010145068168640137,0.7346587181091309,0.5666666666666667,2.3357691764831543,0.8621978759765625
1.243896484375,1.3484938144683838,-0.10459733009338379,0.6171410083770752,0.4,1.8439147472381592,0.7928440570831299
1.3959338665008545,1.0841926336288452,0.3117412328720093,0.5991388559341431,0.5333333333333333,2.256006956100464,0.745607852935791
1.4134817123413086,0.9753936529159546,0.438088059425354,0.5052362680435181,0.5,2.401642084121704,0.6878969073295593
0.943112313747406,1.335180640220642,-0.3920683264732361,0.6342841386795044,0.43333333333333335,2.505455732345581,0.7780687808990479
0.6862406730651855,1.0296815633773804,-0.3434408903121948,0.6448453664779663,0.5666666666666667,1.9446895122528076,0.7686581015586853
1.2825987339019775,1.0719068050384521,0.2106919288635254,0.6609088182449341,0.4,2.2227659225463867,0.81682288646698
1.0767468214035034,1.0653681755065918,0.011378645896911621,0.6040950417518616,0.4666666666666667,2.0889225006103516,0.7541937828063965
1.3143596649169922,1.2286187410354614,0.08574092388153076,0.7710676193237305,0.5666666666666667,1.528322458267212,0.9100195169448853
1.1011416912078857,1.2561376094818115,-0.15499591827392578,0.6965034008026123,0.5333333333333333,1.990825891494751,0.8267717361450195
1.1079390048980713,1.189936876296997,-0.08199787139892578,0.736088752746582,0.5333333333333333,2.5676300525665283,0.8357735872268677
0.8116419315338135,1.2831566333770752,-0.4715147018432617,0.6247398257255554,0.7333333333333334,2.693077802658081,0.7465950846672058
1.002648949623108,1.16837477684021,-0.16572582721710205,0.5796440839767456,0.6333333333333333,2.5192441940307617,0.6588649749755859
1.0265984535217285,1.050154447555542,-0.023555994033813477,0.5956280827522278,0.43333333333333335,1.5111806392669678,0.6973938941955566
1.007048487663269,0.9328263998031616,0.07422208786010742,0.619536280632019,0.6666666666666667,2.122835159301758,0.7352172136306763
1.1333677768707275,1.075831413269043,0.05753636360168457,0.5370315313339233,0.4666666666666667,2.161569118499756,0.6055369973182678
0.7808586955070496,1.2068285942077637,-0.4259698987007141,0.6381731033325195,0.5666666666666667,2.08990740776062,0.8191198110580444
0.7561466097831726,1.1020123958587646,-0.34586578607559204,0.5465878248214722,0.6,2.2196502685546875,0.6162595152854919
1.3030762672424316,1.0703881978988647,0.2326880693435669,0.6507202982902527,0.4666666666666667,2.4185123443603516,0.7197372317314148
1.3000553846359253,1.0542521476745605,0.24580323696136475,0.5730621218681335,0.5333333333333333,2.1013879776000977,0.6648353934288025
1.289150357246399,1.0169146060943604,0.2722357511520386,0.5058331489562988,0.4666666666666667,2.535243511199951,0.5908511877059937
1.2160720825195312,1.1013829708099365,0.11468911170959473,0.5267730355262756,0.6333333333333333,2.1891257762908936,0.5902564525604248
1.1279399394989014,1.4208152294158936,-0.2928752899169922,0.6966490745544434,0.5333333333333333,2.2814786434173584,0.7630575895309448
1.1484979391098022,1.1548500061035156,-0.006352066993713379,0.634691596031189,0.5333333333333333,2.0643832683563232,0.6844919919967651
1.058545708656311,1.144700527191162,-0.08615481853485107,0.6098270416259766,0.5666666666666667,2.2618539333343506,0.6787939071655273
1.281938076019287,1.0344008207321167,0.2475372552871704,0.5521574020385742,0.43333333333333335,2.0114243030548096,0.6627017259597778
0.9834870100021362,0.8787941932678223,0.10469281673431396,0.5603098273277283,0.5,1.77895188331604,0.679447591304779
0.9666643142700195,1.3069581985473633,-0.34029388427734375,0.8166963458061218,0.5666666666666667,2.2336015701293945,0.8552613258361816
1.0536528825759888,0.9263269305229187,0.12732595205307007,0.5527492761611938,0.5666666666666667,2.17683482170105,0.6320532560348511
0.741818904876709,1.0370025634765625,-0.2951836585998535,0.57474684715271,0.5,2.3044629096984863,0.639694094657898
0.8326799273490906,1.0021183490753174,-0.1694384217262268,0.5113896131515503,0.4,2.232309579849243,0.6008846163749695
1.1912728548049927,0.9456794261932373,0.24559342861175537,0.5673402547836304,0.3666666666666667,1.777419924736023,0.6579880714416504
1.0656684637069702,1.0430610179901123,0.02260744571685791,0.521953284740448,0.4666666666666667,2.44991397857666,0.6077768802642822
0.9780908823013306,1.1283049583435059,-0.1502140760421753,0.6117972135543823,0.4666666666666667,2.501443862915039,0.7502932548522949
1.0164448022842407,1.1344294548034668,-0.11798465251922607,0.5994489192962646,0.6,1.7523366212844849,0.7351677417755127
1.2127962112426758,0.8665930032730103,0.3462032079696655,0.5675557851791382,0.5,2.210148811340332,0.6674240827560425
0.821210503578186,1.2077486515045166,-0.38653814792633057,0.7195832133293152,0.6666666666666667,2.3589181900024414,0.7984592914581299
1.125264048576355,1.0001152753829956,0.12514877319335938,0.6363472938537598,0.5333333333333333,2.375786066055298,0.730210542678833
0.8760517835617065,1.0788486003875732,-0.2027968168258667,0.6728780269622803,0.4666666666666667,2.2363858222961426,0.7340408563613892
0.9811097979545593,0.978394627571106,0.002715170383453369,0.5613703727722168,0.5333333333333333,2.381843090057373,0.6711493730545044
0.8727878332138062,0.9258977770805359,-0.053109943866729736,0.49715137481689453,0.5666666666666667,2.400092363357544,0.5860082507133484
0.9529170393943787,1.0531786680221558,-0.1002616286277771,0.7194902300834656,0.5333333333333333,2.0477235317230225,0.7938799262046814
0.9332478046417236,1.1597678661346436,-0.22652006149291992,0.7797468900680542,0.5666666666666667,2.0610997676849365,0.8244661092758179
0.8443958163261414,0.8364207148551941,0.007975101470947266,0.5207548141479492,0.3666666666666667,2.024231433868408,0.602715015411377
0.9507050514221191,1.0658307075500488,-0.11512565612792969,0.6908533573150635,0.4,2.352199077606201,0.7429210543632507
1.0439386367797852,0.993023157119751,0.05091547966003418,0.6433627605438232,0.3666666666666667,2.3484904766082764,0.7050244808197021
0.8305940628051758,0.8235821723937988,0.007011890411376953,0.5403344035148621,0.4,2.3604910373687744,0.6330064535140991
0.9305237531661987,0.8114435076713562,0.11908024549484253,0.6709480285644531,0.6,2.2766919136047363,0.7438692450523376
0.9356447458267212,0.9439060688018799,-0.008261322975158691,0.6083872318267822,0.4,1.8111850023269653,0.6694309115409851
0.9453696608543396,0.8514100313186646,0.09395962953567505,0.5885642766952515,0.43333333333333335,2.040438175201416,0.6732587814331055
1.094081997871399,0.8619227409362793,0.23215925693511963,0.6055432558059692,0.43333333333333335,2.1329104900360107,0.6610441207885742
1.0598052740097046,0.9525507688522339,0.1072545051574707,0.6065331101417542,0.30000000000000004,1.9019474983215332,0.6886677742004395
0.9577051997184753,0.9983252286911011,-0.04062002897262573,0.6991409063339233,0.5,1.953997254371643,0.7346050143241882
0.9918597936630249,0.9666731357574463,0.025186657905578613,0.6135481595993042,0.6333333333333333,1.9382654428482056,0.7123700976371765
0.9243830442428589,0.9570981860160828,-0.03271514177322388,0.6278731822967529,0.6333333333333333,2.3857059478759766,0.743550181388855
0.9027788639068604,0.919747531414032,-0.01696866750717163,0.5923964977264404,0.5333333333333333,2.1795475482940674,0.6774457693099976
0.8470982313156128,0.8896608352661133,-0.04256260395050049,0.6245049834251404,0.5,2.213540554046631,0.7096140384674072
0.7165152430534363,1.1524829864501953,-0.43596774339675903,0.7031711339950562,0.6333333333333333,2.111048460006714,0.8067960143089294
0.8967694044113159,0.9889523386955261,-0.0921829342842102,0.6259680986404419,0.6,2.197023868560791,0.6800591349601746
1.0748018026351929,0.818759560585022,0.2560422420501709,0.4879333972930908,0.4666666666666667,2.3087716102600098,0.5563169121742249
0.9412700533866882,0.8798799514770508,0.06139010190963745,0.5669965744018555,0.5666666666666667,1.6569527387619019,0.6465781331062317
0.8282250165939331,1.0411052703857422,-0.21288025379180908,0.7120577692985535,0.5333333333333333,2.3025665283203125,0.7532441020011902
0.7607433199882507,1.1676158905029297,-0.40687257051467896,0.7798624038696289,0.5666666666666667,1.8735523223876953,0.840072751045227
0.8872124552726746,0.9041406512260437,-0.01692819595336914,0.5621752142906189,0.5,2.239011764526367,0.6468026041984558
1.0240768194198608,0.9726037979125977,0.051473021507263184,0.5881433486938477,0.43333333333333335,2.3934166431427,0.6741803884506226
0.932111382484436,0.9380795359611511,-0.005968153476715088,0.6225565671920776,0.43333333333333335,2.1032209396362305,0.7115361094474792
1.060261607170105,0.8846664428710938,0.17559516429901123,0.6348710060119629,0.5333333333333333,2.3954856395721436,0.6949201822280884
0.9841960668563843,0.9443978667259216,0.039798200130462646,0.6270272731781006,0.6,2.2734808921813965,0.7039687633514404
0.9098021388053894,1.0984282493591309,-0.18862611055374146,0.7286323308944702,0.5333333333333333,2.026595115661621,0.7737583518028259
0.9713544249534607,0.8889359831809998,0.08241844177246094,0.5813854932785034,0.5,2.3476223945617676,0.6582144498825073
0.9750985503196716,0.7369636297225952,0.23813492059707642,0.3945988118648529,0.6,2.3089280128479004,0.4704737663269043
0.8997498750686646,1.066818356513977,-0.1670684814453125,0.7357663512229919,0.5,2.5172617435455322,0.7584272623062134
0.7977814674377441,0.9263627529144287,-0.12858128547668457,0.567653477191925,0.5666666666666667,2.0186333656311035,0.6512047648429871
0.9658533334732056,0.9828097224235535,-0.0169563889503479,0.7299560308456421,0.5333333333333333,2.7716832160949707,0.7899807691574097
0.9149078130722046,0.9341931343078613,-0.01928532123565674,0.4898902177810669,0.5333333333333333,2.2915093898773193,0.580059289932251
0.9026230573654175,0.9568926095962524,-0.05426955223083496,0.5548853874206543,0.5333333333333333,2.341002941131592,0.6466802358627319
0.9103075861930847,0.9504116773605347,-0.04010409116744995,0.7321800589561462,0.43333333333333335,1.67317795753479,0.8238198757171631
0.914296567440033,1.0355596542358398,-0.12126308679580688,0.6467200517654419,0.5666666666666667,2.1724607944488525,0.778721034526825
0.8196829557418823,0.8944859504699707,-0.07480299472808838,0.7915859222412109,0.5666666666666667,2.3275418281555176,0.911249041557312
0.9070872068405151,0.8962776064872742,0.010809600353240967,0.7006863355636597,0.5333333333333333,2.1558127403259277,0.8404873609542847
1.0995274782180786,0.921532392501831,0.17799508571624756,0.5641919374465942,0.5666666666666667,2.1607167720794678,0.7465421557426453
0.9624289274215698,1.09647798538208,-0.13404905796051025,0.6848019361495972,0.4666666666666667,1.8623985052108765,0.8012914657592773
1.0003838539123535,0.7531575560569763,0.2472262978553772,0.5660383701324463,0.5,1.9183824062347412,0.7068740725517273
1.0393316745758057,0.6867453455924988,0.3525863289833069,0.5112852454185486,0.6,2.2424917221069336,0.6574941277503967
0.9667150378227234,1.0370582342147827,-0.07034319639205933,0.7964909076690674,0.5333333333333333,2.6469550132751465,0.9536048769950867
0.9189599752426147,0.9480826258659363,-0.029122650623321533,0.6709007024765015,0.4,2.6520988941192627,0.7987927198410034
0.9059410095214844,0.8442217707633972,0.06171923875808716,0.6411651372909546,0.4666666666666667,2.193925380706787,0.8255652785301208
1.034328818321228,0.861606240272522,0.17272257804870605,0.5924633741378784,0.33333333333333337,2.4102132320404053,0.7524201273918152
0.9062439799308777,1.031445026397705,-0.1252010464668274,0.7308120131492615,0.5666666666666667,2.3221139907836914,0.8110253810882568
0.9896903038024902,0.884192943572998,0.10549736022949219,0.6406888365745544,0.6333333333333333,2.4156532287597656,0.7601211071014404
0.6453911662101746,0.8413919806480408,-0.1960008144378662,0.6629906892776489,0.4,2.390920877456665,0.7796311378479004
0.860545814037323,0.8819245100021362,-0.021378695964813232,0.6866261959075928,0.6333333333333333,2.439075469970703,0.8379661440849304
1.0964016914367676,0.9825581312179565,0.11384356021881104,0.6069765090942383,0.43333333333333335,2.4031968116760254,0.680672824382782
1.0051544904708862,0.8246201276779175,0.18053436279296875,0.5650688409805298,0.4,2.0605204105377197,0.6712645292282104
0.8491523265838623,0.9494983553886414,-0.10034602880477905,0.6902572512626648,0.5333333333333333,2.684755325317383,0.8115520477294922
0.61057448387146,1.0288642644882202,-0.41828978061676025,0.6380749940872192,0.6,2.162584066390991,0.7383897304534912
0.8321849703788757,0.9819974899291992,-0.1498125195503235,0.637734591960907,0.43333333333333335,2.3441162109375,0.7183400392532349
1.145926833152771,0.7896914482116699,0.3562353849411011,0.5383288860321045,0.5,2.3527255058288574,0.6513035893440247
0.9503337740898132,0.8966522216796875,0.05368155241012573,0.5903839468955994,0.43333333333333335,2.0511345863342285,0.6906002759933472
0.7470080852508545,1.0045032501220703,-0.2574951648712158,0.6728717088699341,0.3666666666666667,2.450275182723999,0.7323687076568604
0.9991862773895264,0.9556299448013306,0.0435563325881958,0.5338537693023682,0.5333333333333333,2.3278751373291016,0.6105294823646545
0.43849310278892517,1.1906538009643555,-0.7521606981754303,0.7463686466217041,0.4666666666666667,2.0898191928863525,0.8145978450775146
0.8976771235466003,1.0798900127410889,-0.18221288919448853,0.7333219051361084,0.5333333333333333,2.06905198097229,0.8179868459701538
0.7236886024475098,0.9919023513793945,-0.26821374893188477,0.6737162470817566,0.6666666666666667,2.3652894496917725,0.719012439250946
0.7906159162521362,0.9014862775802612,-0.110870361328125,0.6528333425521851,0.43333333333333335,2.7367987632751465,0.7233697772026062
0.8216826319694519,1.0800070762634277,-0.25832444429397583,0.7132023572921753,0.6333333333333333,2.47684645652771,0.7685608863830566
0.9383510947227478,0.8032309412956238,0.13512015342712402,0.5618147850036621,0.5333333333333333,2.5755488872528076,0.6734487414360046
0.9264726638793945,0.8972675204277039,0.029205143451690674,0.4793585240840912,0.5,2.0973172187805176,0.5868107676506042
0.8800135850906372,0.925847053527832,-0.045833468437194824,0.5306279063224792,0.5,2.1903958320617676,0.6042748689651489
0.9867472648620605,0.835340678691864,0.15140658617019653,0.5535202026367188,0.5,2.089982032775879,0.6592004299163818
1.0342719554901123,0.806999146938324,0.22727280855178833,0.46679621934890747,0.4666666666666667,2.0228824615478516,0.591419517993927
1.063601016998291,0.8407799601554871,0.22282105684280396,0.5891222953796387,0.6333333333333333,2.2072761058807373,0.6911789774894714
1.1406323909759521,0.7354490160942078,0.4051833748817444,0.38852328062057495,0.30000000000000004,2.031132698059082,0.45804208517074585
0.9581284523010254,0.7579795718193054,0.20014888048171997,0.479372501373291,0.4666666666666667,2.4853506088256836,0.5821804404258728
2.2669644355773926,1.4850410223007202,0.7819234132766724,0.8586406707763672,0.43333333333333335,2.469514846801758,0.9405105113983154
1.454397439956665,2.073204517364502,-0.6188070774078369,0.8208121657371521,0.3666666666666667,2.3351707458496094,0.9748887419700623
1.6461210250854492,1.860405683517456,-0.21428465843200684,0.8390979766845703,0.43333333333333335,2.417846918106079,0.9395935535430908
1.762368083000183,1.7222929000854492,0.04007518291473389,0.8425807356834412,0.4666666666666667,2.1186981201171875,0.9440536499023438
1.9171905517578125,1.1766294240951538,0.7405611276626587,0.7674959897994995,0.5333333333333333,1.9664006233215332,0.8531772494316101
2.0348076820373535,1.3460286855697632,0.6887789964675903,0.7812619209289551,0.5,2.5434751510620117,0.9791123270988464
1.51242196559906,1.9533395767211914,-0.44091761112213135,0.87928307056427,0.5333333333333333,2.5043492317199707,0.9957880973815918
1.9204496145248413,1.489386796951294,0.43106281757354736,0.7823266386985779,0.6,2.2512705326080322,0.9429612159729004
1.601081371307373,1.6025713682174683,-0.0014899969100952148,0.81319659948349,0.43333333333333335,1.8633160591125488,0.98682701587677
1.4535703659057617,1.418901801109314,0.034668564796447754,0.7688659429550171,0.7,2.7748875617980957,0.9794265627861023
1.3409910202026367,1.3413722515106201,-0.00038123130798339844,0.7365662455558777,0.5,2.32784366607666,0.9419376850128174
1.318152904510498,1.2247041463851929,0.09344875812530518,0.7551741600036621,0.5,2.1383748054504395,0.967578113079071
1.2592476606369019,1.1737725734710693,0.08547508716583252,0.7055711150169373,0.5,2.4435832500457764,0.9204544425010681
1.2831761837005615,1.246236801147461,0.036939382553100586,0.7140001654624939,0.5333333333333333,2.4644722938537598,0.871267557144165
1.172763705253601,1.2101067304611206,-0.03734302520751953,0.6866080164909363,0.6,2.5819649696350098,0.932258129119873
1.31179678440094,1.1607850790023804,0.15101170539855957,0.6412731409072876,0.33333333333333337,2.756282329559326,0.7830807566642761
1.1450115442276,1.1485522985458374,-0.0035407543182373047,0.5988705158233643,0.5,2.369771718978882,0.8298912048339844
1.1438567638397217,1.3148880004882812,-0.17103123664855957,0.711990237236023,0.4666666666666667,1.8798906803131104,0.8685464262962341
1.1441301107406616,1.0336664915084839,0.11046361923217773,0.5672063231468201,0.43333333333333335,2.3677337169647217,0.7784733772277832
1.6340430974960327,0.8417580127716064,0.7922850847244263,0.6394159197807312,0.33333333333333337,2.0533242225646973,0.8796548843383789
0.9847888350486755,1.188448429107666,-0.20365959405899048,0.589724600315094,0.5666666666666667,2.7543535232543945,0.7922933101654053
1.4445428848266602,0.9875701665878296,0.45697271823883057,0.6988143920898438,0.2666666666666667,2.507235527038574,0.8513690233230591
1.3722213506698608,1.0403074026107788,0.33191394805908203,0.5278739333152771,0.6666666666666667,2.311450719833374,0.6619896292686462
1.1402201652526855,1.0266144275665283,0.11360573768615723,0.6053177714347839,0.5333333333333333,2.2989180088043213,0.8391301035881042
0.7758471965789795,1.1790080070495605,-0.40316081047058105,0.6680578589439392,0.5,1.8275913000106812,0.781051516532898
1.1674290895462036,0.9061030149459839,0.2613260746002197,0.5307101607322693,0.5,2.091122627258301,0.8180612325668335
1.1775469779968262,1.1624577045440674,0.015089273452758789,0.6736563444137573,0.5333333333333333,2.4307289123535156,0.8746787905693054
1.2135510444641113,1.1394014358520508,0.07414960861206055,0.6472401022911072,0.4,2.387232780456543,0.8931164145469666
0.8189730644226074,1.2073285579681396,-0.3883554935455322,0.660441517829895,0.4666666666666667,2.418485403060913,0.7849835157394409
1.0955467224121094,1.0727052688598633,0.022841453552246094,0.6408352255821228,0.4666666666666667,2.3910140991210938,0.8966242671012878
1.430096983909607,0.9938618540763855,0.43623512983322144,0.5989837646484375,0.4,2.5617716312408447,0.7317794561386108
1.147563099861145,1.0903009176254272,0.05726218223571777,0.61360764503479,0.5,2.1133673191070557,0.8266094923019409
1.1232279539108276,1.408787488937378,-0.2855595350265503,0.69023197889328,0.4,2.3787124156951904,0.8539528250694275
1.0569186210632324,1.2546415328979492,-0.1977229118347168,0.7646784782409668,0.4666666666666667,1.8954980373382568,0.9592153429985046
1.1669094562530518,0.9715595245361328,0.19534993171691895,0.6660110950469971,0.4,2.253410816192627,0.8965980410575867
1.075122594833374,1.5055521726608276,-0.4304295778274536,0.8596957921981812,0.5,1.6345444917678833,0.931292712688446
1.1760894060134888,1.1443958282470703,0.03169357776641846,0.5857477784156799,0.4666666666666667,2.584674119949341,0.6977857351303101
1.168039321899414,1.130252718925476,0.03778660297393799,0.5936747789382935,0.3666666666666667,2.492111921310425,0.7296552658081055
1.169454574584961,1.2050564289093018,-0.03560185432434082,0.6030107736587524,0.5333333333333333,2.1786770820617676,0.7397726774215698
1.3497734069824219,1.2947661876678467,0.055007219314575195,0.634964108467102,0.5,2.4442811012268066,0.7858872413635254
0.9865013957023621,1.3847841024398804,-0.3982827067375183,0.6733813285827637,0.4666666666666667,2.2443010807037354,0.789574146270752
0.9126033782958984,1.3255974054336548,-0.41299402713775635,0.7021633982658386,0.5666666666666667,1.8775683641433716,0.8020291328430176
1.4473373889923096,1.028994083404541,0.41834330558776855,0.483188271522522,0.5,1.7593938112258911,0.6307587027549744
1.218628168106079,1.2249892950057983,-0.006361126899719238,0.5796830654144287,0.5666666666666667,2.138026475906372,0.7633880376815796
0.9671645164489746,1.1195048093795776,-0.15234029293060303,0.6154851317405701,0.5,2.294304847717285,0.7026850581169128
1.1558213233947754,1.2178770303726196,-0.06205570697784424,0.6081359386444092,0.43333333333333335,1.8196300268173218,0.759741485118866
0.9792392253875732,1.4143990278244019,-0.4351598024368286,0.8137028217315674,0.4666666666666667,2.518824577331543,0.8977386355400085
1.2578561305999756,1.1684272289276123,0.08942890167236328,0.625011682510376,0.4666666666666667,2.160470485687256,0.7688350677490234
1.0684406757354736,1.01607346534729,0.052367210388183594,0.6215251088142395,0.3666666666666667,2.379687786102295,0.7207438945770264
1.4900212287902832,1.0109045505523682,0.47911667823791504,0.47745606303215027,0.4,2.358363151550293,0.6678236722946167
0.9856621623039246,1.4325364828109741,-0.44687432050704956,0.8020719289779663,0.6,3.011842966079712,0.8589862585067749
1.1995147466659546,1.0726406574249268,0.12687408924102783,0.5716898441314697,0.5333333333333333,2.5669896602630615,0.6686327457427979
1.2633860111236572,1.1422418355941772,0.12114417552947998,0.6794070601463318,0.3666666666666667,2.304283618927002,0.7612998485565186
1.3049076795578003,1.3629474639892578,-0.05803978443145752,0.6649817228317261,0.5333333333333333,2.147261619567871,0.7933799624443054
1.383411169052124,1.1500723361968994,0.2333388328552246,0.5664600729942322,0.5666666666666667,2.553647518157959,0.6928423643112183
1.1340540647506714,1.2033116817474365,-0.06925761699676514,0.545854926109314,0.6,1.8942818641662598,0.6426512598991394
1.1397559642791748,1.246687650680542,-0.10693168640136719,0.5672374963760376,0.6333333333333333,2.463682174682617,0.7139700651168823
1.18369722366333,1.2779244184494019,-0.09422719478607178,0.7223369479179382,0.5,2.4354934692382812,0.8456906080245972
1.2439669370651245,0.9824179410934448,0.2615489959716797,0.4816093444824219,0.43333333333333335,2.355374336242676,0.5984637141227722
1.1285972595214844,1.1608922481536865,-0.03229498863220215,0.6743156313896179,0.5,2.1198859214782715,0.7829219698905945
1.2382692098617554,1.2256505489349365,0.012618660926818848,0.7295453548431396,0.5,2.12336802482605,0.7992076873779297
1.2905539274215698,0.9152283668518066,0.3753255605697632,0.49420225620269775,0.6333333333333333,2.1929104328155518,0.5850205421447754
1.083289623260498,1.0327155590057373,0.05057406425476074,0.6111583709716797,0.5666666666666667,1.8041276931762695,0.7274494171142578
1.089348554611206,1.128990650177002,-0.0396420955657959,0.650538444519043,0.4666666666666667,2.3824703693389893,0.8133635520935059
1.344852328300476,1.0419386625289917,0.3029136657714844,0.7036058902740479,0.5666666666666667,2.536902904510498,0.795745849609375
1.0528559684753418,1.037296175956726,0.015559792518615723,0.571666955947876,0.5666666666666667,2.250684976577759,0.6679643392562866
0.883780837059021,1.1582159996032715,-0.2744351625442505,0.5560107231140137,0.5,1.9427673816680908,0.6678521037101746
1.091355323791504,1.0920565128326416,-0.0007011890411376953,0.5988364219665527,0.5333333333333333,2.1918556690216064,0.6654284000396729
1.3233616352081299,1.122471809387207,0.20088982582092285,0.5436742305755615,0.4666666666666667,2.1028859615325928,0.6250479221343994
1.1693661212921143,1.0796329975128174,0.08973312377929688,0.544170618057251,0.5,2.3496248722076416,0.7189239263534546
0.9066640734672546,1.0556144714355469,-0.14895039796829224,0.5634848475456238,0.6666666666666667,2.10064959526062,0.6242119669914246
1.2707875967025757,1.1560779809951782,0.11470961570739746,0.6289696097373962,0.6,2.499831438064575,0.7838561534881592
1.1617244482040405,1.0279324054718018,0.13379204273223877,0.6532574892044067,0.5333333333333333,2.4275519847869873,0.8009154796600342
1.2530525922775269,0.9063865542411804,0.34666603803634644,0.6810673475265503,0.6,2.5447912216186523,0.7927157878875732
1.010607123374939,1.1804876327514648,-0.16988050937652588,0.7304670214653015,0.6,2.207399368286133,0.8009605407714844
1.1517846584320068,1.0315220355987549,0.12026262283325195,0.6093427538871765,0.4,2.433814525604248,0.7475913763046265
1.1522221565246582,1.12166166305542,0.03056049346923828,0.6084133386611938,0.33333333333333337,2.214364528656006,0.665367841720581
1.0823800563812256,1.074552297592163,0.0078277587890625,0.6683356165885925,0.4666666666666667,1.9620615243911743,0.7783260345458984
1.1259158849716187,1.2943021059036255,-0.16838622093200684,0.6520566940307617,0.4,2.674302577972412,0.8004393577575684
0.8863351345062256,1.0915639400482178,-0.2052288055419922,0.6109201908111572,0.6333333333333333,2.512647867202759,0.7087151408195496
1.0351871252059937,1.1533998250961304,-0.11821269989013672,0.5761334896087646,0.7666666666666666,2.290127992630005,0.748051643371582
1.4060275554656982,1.0418574810028076,0.3641700744628906,0.5449874401092529,0.5,2.3374295234680176,0.7162353992462158
1.270197868347168,1.011413335800171,0.25878453254699707,0.5788180828094482,0.5666666666666667,2.2759556770324707,0.7624248266220093
1.1513421535491943,1.2277129888534546,-0.07637083530426025,0.6794004440307617,0.5,2.0194203853607178,0.7589291930198669
0.9315776824951172,1.5789717435836792,-0.647394061088562,0.6948882937431335,0.5333333333333333,2.268702745437622,0.8547568321228027
1.2808654308319092,0.9978938102722168,0.2829716205596924,0.540083110332489,0.4666666666666667,2.5737664699554443,0.7061106562614441
1.235694408416748,0.9702709913253784,0.26542341709136963,0.4790741801261902,0.4666666666666667,2.10398268699646,0.682448148727417
1.0863301753997803,1.0809881687164307,0.005342006683349609,0.5849647521972656,0.5,2.3239269256591797,0.7076696157455444
1.1203298568725586,0.9523308277130127,0.1679990291595459,0.5540205240249634,0.33333333333333337,2.0156302452087402,0.6903939247131348
0.814204216003418,1.4149231910705566,-0.6007189750671387,0.7312600612640381,0.6666666666666667,2.1963577270507812,0.8341254591941833
0.8556832671165466,0.8795760869979858,-0.02389281988143921,0.5142834186553955,0.4,2.12756085395813,0.6566779017448425
1.1885133981704712,0.7792692184448242,0.409244179725647,0.41859278082847595,0.4666666666666667,2.5096192359924316,0.5519086122512817
0.9968470335006714,1.4029067754745483,-0.40605974197387695,0.8187180757522583,0.5,2.394665479660034,0.8986191153526306
1.0876952409744263,1.195779800415039,-0.10808455944061279,0.7627655863761902,0.43333333333333335,2.636361598968506,0.8380267024040222
1.204724669456482,0.9882141351699829,0.21651053428649902,0.539064884185791,0.43333333333333335,2.2985308170318604,0.6892271041870117
1.1361606121063232,1.1675059795379639,-0.031345367431640625,0.6054234504699707,0.4,2.5678744316101074,0.6949236392974854
1.070020079612732,1.23545503616333,-0.16543495655059814,0.6169017553329468,0.6,2.4290785789489746,0.7201434969902039
1.1228771209716797,1.0920652151107788,0.03081190586090088,0.5725754499435425,0.3666666666666667,2.5680079460144043,0.7103275060653687
1.1993111371994019,1.134596586227417,0.06471455097198486,0.6608142852783203,0.4666666666666667,1.9661659002304077,0.7808519601821899
0.9368478059768677,1.18886137008667,-0.25201356410980225,0.5742422938346863,0.5,2.4754042625427246,0.676952064037323
0.9659940004348755,1.220192313194275,-0.2541983127593994,0.7073783874511719,0.5,2.400336980819702,0.7821242213249207
1.2179899215698242,1.0930893421173096,0.12490057945251465,0.6006141901016235,0.4666666666666667,2.0885720252990723,0.7155014276504517
1.0220751762390137,1.116659164428711,-0.09458398818969727,0.8500099182128906,0.6,2.1888821125030518,0.9067844748497009
1.1379327774047852,1.0237164497375488,0.11421632766723633,0.6328243017196655,0.5,2.301708936691284,0.731656551361084
1.1579229831695557,1.1524890661239624,0.005433917045593262,0.6481829881668091,0.43333333333333335,1.9826757907867432,0.7798546552658081
0.861996054649353,1.2809724807739258,-0.41897642612457275,0.7756456732749939,0.4666666666666667,2.060606002807617,0.8480846285820007
0.811601996421814,1.3505885601043701,-0.5389865636825562,0.8106513023376465,0.5666666666666667,2.2527570724487305,0.8689283728599548
0.7817496657371521,1.3308393955230713,-0.5490897297859192,0.8710540533065796,0.33333333333333337,2.3967230319976807,0.9771595001220703
0.6782834529876709,1.4506844282150269,-0.772400975227356,0.7676600217819214,0.7333333333333334,2.7510526180267334,0.8392898440361023
1.319209098815918,0.9532184600830078,0.36599063873291016,0.5659061670303345,0.5,2.239929676055908,0.7216424942016602
1.0553922653198242,1.044875144958496,0.010517120361328125,0.5821051597595215,0.5666666666666667,2.2742927074432373,0.704700231552124
0.9451169967651367,1.1223291158676147,-0.17721211910247803,0.7222649455070496,0.5,1.9258248805999756,0.8706196546554565
1.2566087245941162,0.9290783405303955,0.3275303840637207,0.43891605734825134,0.4666666666666667,2.027099132537842,0.5960302352905273
1.2530028820037842,0.8085054159164429,0.4444974660873413,0.4924062192440033,0.6333333333333333,1.8496277332305908,0.6768444776535034
0.9631551504135132,0.9987680315971375,-0.03561288118362427,0.543768048286438,0.4666666666666667,2.218836545944214,0.6947602033615112
0.9254913330078125,1.3851821422576904,-0.45969080924987793,0.7785078287124634,0.5666666666666667,2.5371060371398926,0.8667397499084473
1.506955862045288,0.8391282558441162,0.6678276062011719,0.4495721757411957,0.5,2.231529712677002,0.583053708076477
0.895079493522644,1.2496459484100342,-0.35456645488739014,0.6826701164245605,0.43333333333333335,2.0379295349121094,0.7553357481956482
1.1064541339874268,1.008218765258789,0.0982353687286377,0.5456909537315369,0.5,1.7553629875183105,0.6631414890289307
1.0502924919128418,1.1521565914154053,-0.10186409950256348,0.678199291229248,0.3666666666666667,2.355041265487671,0.8163878321647644
0.9680019617080688,1.255707025527954,-0.28770506381988525,0.7169828414916992,0.6333333333333333,2.3297975063323975,0.8475309610366821
1.2448391914367676,0.8147419691085815,0.43009722232818604,0.5897403955459595,0.43333333333333335,1.8917917013168335,0.6915606260299683
1.2456339597702026,0.9082465171813965,0.33738744258880615,0.4888222813606262,0.6666666666666667,1.9199885129928589,0.5901522636413574
0.842138946056366,0.8456124067306519,-0.0034734606742858887,0.4782421588897705,0.4666666666666667,2.2305972576141357,0.5540176630020142
0.9959613680839539,0.9939185380935669,0.002042829990386963,0.5628536939620972,0.3666666666666667,1.9488581418991089,0.6893071532249451
1.1823439598083496,1.1202739477157593,0.06207001209259033,0.7356643676757812,0.33333333333333337,2.340952157974243,0.8792194128036499
1.0316548347473145,1.0303864479064941,0.0012683868408203125,0.6705554723739624,0.4666666666666667,2.2133889198303223,0.7859570384025574
0.9983127117156982,1.1399898529052734,-0.1416771411895752,0.6134697198867798,0.6,2.378772020339966,0.7348059415817261
1.2284812927246094,0.9451632499694824,0.28331804275512695,0.6702802181243896,0.4666666666666667,1.9352335929870605,0.7366155385971069
0.6430282592773438,1.355437994003296,-0.7124097347259521,0.8123254179954529,0.4666666666666667,2.1932430267333984,0.8716418147087097
0.898320198059082,1.2927393913269043,-0.39441919326782227,0.7280466556549072,0.5,2.39154314994812,0.7811685800552368
0.9803368449211121,1.2615907192230225,-0.2812538743019104,0.7485967874526978,0.5,2.306095838546753,0.8220576047897339
0.9028420448303223,0.9663174152374268,-0.06347537040710449,0.5065324306488037,0.7,2.219181537628174,0.6276637315750122
1.0316280126571655,1.1212489604949951,-0.08962094783782959,0.6363023519515991,0.5666666666666667,2.1706652641296387,0.7528661489486694
1.2486048936843872,0.8236079216003418,0.4249969720840454,0.42640233039855957,0.6,2.163778305053711,0.5400294661521912
1.14104163646698,1.0006747245788574,0.14036691188812256,0.5659258365631104,0.43333333333333335,2.3514175415039062,0.6883360743522644
1.2043460607528687,1.0440568923950195,0.16028916835784912,0.5615463256835938,0.6,2.297841787338257,0.6849757432937622
1.250622034072876,1.028949499130249,0.22167253494262695,0.47279974818229675,0.5333333333333333,2.320406675338745,0.6479945182800293
0.950509786605835,1.1802154779434204,-0.22970569133758545,0.6243952512741089,0.5,1.9925131797790527,0.7673864364624023
0.655878484249115,1.289656400680542,-0.633777916431427,0.7454439997673035,0.6,1.8326817750930786,0.872740626335144
0.9649567604064941,1.1160281896591187,-0.1510714292526245,0.5912653207778931,0.6666666666666667,2.016587018966675,0.734176754951477
1.251314640045166,1.010312795639038,0.24100184440612793,0.6136958599090576,0.6,2.537559986114502,0.7478780150413513
0.826316773891449,1.3545517921447754,-0.5282350182533264,0.7534912824630737,0.5666666666666667,2.610537052154541,0.8372682332992554
1.0270391702651978,1.308740496635437,-0.28170132637023926,0.6566080451011658,0.5666666666666667,2.4643516540527344,0.7107927203178406
0.9236485362052917,0.9882100820541382,-0.06456154584884644,0.5719326138496399,0.5,2.6627490520477295,0.7119908332824707
1.1823902130126953,0.8062350153923035,0.37615519762039185,0.48369312286376953,0.5666666666666667,2.3951430320739746,0.6552671194076538
0.8030470609664917,1.2017605304718018,-0.39871346950531006,0.6719035506248474,0.3666666666666667,2.3083720207214355,0.82450270652771
1.1260743141174316,0.9202858805656433,0.20578843355178833,0.49554675817489624,0.6666666666666667,2.1598968505859375,0.6610456705093384
0.9351598024368286,1.4592317342758179,-0.5240719318389893,0.8000521659851074,0.5,2.4621148109436035,0.9040655493736267
1.075356364250183,0.8970655202865601,0.17829084396362305,0.40252289175987244,0.5,2.3293967247009277,0.5562453269958496
1.2062009572982788,0.9499546885490417,0.25624626874923706,0.4954991042613983,0.5,1.8722721338272095,0.7087768316268921
0.9052251577377319,1.080532431602478,-0.1753072738647461,0.5653933882713318,0.6333333333333333,2.0478177070617676,0.7009479999542236
1.1649941205978394,1.298140287399292,-0.13314616680145264,0.7273702621459961,0.23333333333333328,1.7836169004440308,0.9014531373977661
1.2584741115570068,1.0497381687164307,0.20873594284057617,0.6501309275627136,0.33333333333333337,2.055161237716675,0.7883658409118652
1.0946483612060547,1.1403268575668335,-0.04567849636077881,0.6154019236564636,0.4,2.1444573402404785,0.726240336894989
1.2924457788467407,0.8402718901634216,0.4521738886833191,0.4320555627346039,0.3666666666666667,2.456669569015503,0.5767459869384766
0.9541041254997253,1.1121506690979004,-0.15804654359817505,0.5870270133018494,0.6,2.411250352859497,0.6236292719841003
1.112005591392517,1.0066871643066406,0.10531842708587646,0.49040573835372925,0.5666666666666667,2.3426976203918457,0.6262547373771667
1.0480059385299683,1.0757877826690674,-0.02778184413909912,0.5504785180091858,0.5666666666666667,2.089674949645996,0.6693382263183594
1.118786096572876,1.373170256614685,-0.2543841600418091,0.709835410118103,0.5333333333333333,2.347390651702881,0.8399561643600464
0.8643816709518433,1.2881642580032349,-0.4237825870513916,0.7420992851257324,0.5,2.4033820629119873,0.8456689119338989
1.324512004852295,1.0006016492843628,0.32391035556793213,0.6136089563369751,0.5333333333333333,2.0749599933624268,0.7674204111099243
0.8197223544120789,1.1982131004333496,-0.37849074602127075,0.6446176767349243,0.6,2.2756357192993164,0.8213762044906616
0.8827702403068542,1.3985986709594727,-0.5158284306526184,0.6155037879943848,0.6333333333333333,2.3663415908813477,0.7078261375427246
1.2765223979949951,1.016052484512329,0.260469913482666,0.5321487188339233,0.43333333333333335,2.0268776416778564,0.6842899322509766
0.9748150110244751,1.1621979475021362,-0.18738293647766113,0.6893376111984253,0.5,2.2576963901519775,0.7896143198013306
1.1791123151779175,1.1589975357055664,0.020114779472351074,0.6205539107322693,0.3666666666666667,2.2116310596466064,0.716073751449585
0.8958553671836853,1.1918952465057373,-0.296039879322052,0.6762200593948364,0.3666666666666667,2.572871685028076,0.731870174407959
0.9991642832756042,1.2735484838485718,-0.27438420057296753,0.7036576271057129,0.5,2.1100947856903076,0.8587390780448914
1.2842931747436523,0.9229811429977417,0.36131203174591064,0.47221851348876953,0.5,2.326688528060913,0.6119629144668579
1.3393771648406982,0.9306060671806335,0.4087710976600647,0.5046082735061646,0.5,2.394120693206787,0.6735193133354187
1.2345120906829834,0.9999860525131226,0.23452603816986084,0.6304293870925903,0.4,2.3105711936950684,0.7798311114311218
1.2654221057891846,1.0208675861358643,0.2445545196533203,0.6025482416152954,0.43333333333333335,1.922461748123169,0.732216477394104
1.2938660383224487,1.0859298706054688,0.20793616771697998,0.5618069171905518,0.5666666666666667,2.2342143058776855,0.732481837272644
1.057555913925171,1.0853912830352783,-0.027835369110107422,0.6191900968551636,0.4666666666666667,2.3148841857910156,0.7586989402770996
1.0894086360931396,1.5111911296844482,-0.4217824935913086,0.8622792959213257,0.5333333333333333,1.690879225730896,0.9467589855194092
1.2059617042541504,1.0026636123657227,0.20329809188842773,0.590746283531189,0.30000000000000004,2.480722188949585,0.7608816623687744
1.0632553100585938,0.8825287818908691,0.1807265281677246,0.48442381620407104,0.5,2.0975260734558105,0.6121900081634521
0.9493345618247986,1.2184457778930664,-0.2691112160682678,0.6327478885650635,0.5333333333333333,1.8576788902282715,0.7896088361740112
0.9162330627441406,1.1225899457931519,-0.20635688304901123,0.5798590779304504,0.6333333333333333,2.02524995803833,0.7353529930114746
0.9727872610092163,1.2977007627487183,-0.32491350173950195,0.7923320531845093,0.43333333333333335,2.1793811321258545,0.8796768188476562
0.9777109622955322,1.116574764251709,-0.13886380195617676,0.5462846755981445,0.5,2.3941948413848877,0.6488514542579651
0.9948339462280273,1.144881248474121,-0.15004730224609375,0.6011969447135925,0.5333333333333333,2.3428750038146973,0.7324044108390808
0.9058960676193237,1.2010191679000854,-0.2951231002807617,0.8009926080703735,0.5333333333333333,1.934158205986023,0.9168245792388916
1.1835905313491821,0.9402653574943542,0.24332517385482788,0.5646710395812988,0.4666666666666667,2.3823699951171875,0.712493360042572
1.0086019039154053,0.9425739645957947,0.0660279393196106,0.569316565990448,0.4666666666666667,2.882727861404419,0.6883912086486816
1.3151021003723145,0.7118238210678101,0.6032782793045044,0.3686126172542572,0.43333333333333335,2.8137526512145996,0.5292224287986755
1.004602313041687,1.1388534307479858,-0.13425111770629883,0.7219036817550659,0.5,2.214101791381836,0.877678394317627
1.3983898162841797,0.8850237131118774,0.5133661031723022,0.3942614197731018,0.4,2.1774442195892334,0.5437281131744385
0.7997118830680847,1.101804494857788,-0.30209261178970337,0.5916767120361328,0.5,2.003063678741455,0.7178892493247986
1.1432559490203857,1.108306884765625,0.03494906425476074,0.6242752075195312,0.5333333333333333,1.8943147659301758,0.7313658595085144
1.153220534324646,1.0309951305389404,0.12222540378570557,0.5793711543083191,0.4666666666666667,2.305645227432251,0.7397252917289734
1.14546537399292,1.0254392623901367,0.1200261116027832,0.47336363792419434,0.43333333333333335,2.552269220352173,0.6573004722595215
1.0475505590438843,0.9281396865844727,0.11941087245941162,0.38906556367874146,0.4,1.8750801086425781,0.5424089431762695
0.866213321685791,1.3107789754867554,-0.44456565380096436,0.6597858667373657,0.5666666666666667,1.898523211479187,0.7865262031555176
0.8066661357879639,0.9886870384216309,-0.182020902633667,0.5879167318344116,0.5333333333333333,2.371689796447754,0.7325891256332397
1.1748946905136108,0.896652340888977,0.2782423496246338,0.5425129532814026,0.4666666666666667,2.250431537628174,0.6921267509460449
0.978039026260376,1.115314245223999,-0.13727521896362305,0.5058380961418152,0.43333333333333335,2.5093955993652344,0.6537836194038391
1.0558990240097046,1.286220908164978,-0.23032188415527344,0.8068737983703613,0.4666666666666667,1.939422607421875,0.8992251753807068
1.1163647174835205,1.0319961309432983,0.08436858654022217,0.5482280850410461,0.43333333333333335,2.5417184829711914,0.6900004744529724
0.8096013069152832,1.2050681114196777,-0.39546680450439453,0.7498979568481445,0.6333333333333333,2.3694846630096436,0.8443727493286133
1.0085020065307617,1.0256280899047852,-0.017126083374023438,0.5576159954071045,0.4,2.122004270553589,0.6184817552566528
1.024923324584961,1.083582878112793,-0.05865955352783203,0.520679771900177,0.4,2.108154058456421,0.6248822808265686
0.9238500595092773,0.9758328199386597,-0.051982760429382324,0.44194525480270386,0.43333333333333335,2.1798033714294434,0.5713897943496704
0.9818952083587646,1.0551998615264893,-0.07330465316772461,0.5124009251594543,0.43333333333333335,2.5422983169555664,0.6269488334655762
1.071794033050537,1.188092827796936,-0.11629879474639893,0.6563724875450134,0.5666666666666667,2.251927614212036,0.7389110326766968
1.1176304817199707,1.079227328300476,0.03840315341949463,0.6446950435638428,0.2666666666666667,2.4618489742279053,0.7565855383872986
1.0320713520050049,1.0157368183135986,0.01633453369140625,0.44783222675323486,0.4,2.0446290969848633,0.6169012784957886
0.8328348398208618,1.1155221462249756,-0.28268730640411377,0.5323144793510437,0.6,2.008899211883545,0.5894914865493774
1.3491090536117554,0.8402697443962097,0.5088393092155457,0.46488580107688904,0.43333333333333335,2.218527317047119,0.5599588751792908
1.061924695968628,1.0624237060546875,-0.0004990100860595703,0.5802189111709595,0.5,2.361497402191162,0.6776680946350098
0.7464849352836609,0.9353413581848145,-0.18885642290115356,0.5258625149726868,0.7333333333333334,2.058666944503784,0.606708288192749
0.799704909324646,1.0939099788665771,-0.29420506954193115,0.640171229839325,0.6666666666666667,2.066020965576172,0.7080601453781128
1.1457189321517944,1.0767573118209839,0.06896162033081055,0.5736698508262634,0.5333333333333333,2.53674578666687,0.6776232719421387
0.9164193868637085,1.0858092308044434,-0.16938984394073486,0.5787387490272522,0.4666666666666667,2.5932486057281494,0.6412016749382019
1.3541920185089111,0.8264769315719604,0.5277150869369507,0.39057713747024536,0.5,2.427931070327759,0.48358389735221863
1.0820996761322021,1.014415979385376,0.06768369674682617,0.5165788531303406,0.6333333333333333,2.4040963649749756,0.6284608840942383
0.9735433459281921,1.0712908506393433,-0.09774750471115112,0.524480938911438,0.5666666666666667,2.1656086444854736,0.6236584186553955
1.0367027521133423,1.045565128326416,-0.00886237621307373,0.5671468377113342,0.5666666666666667,2.327378273010254,0.6905896067619324
1.183477520942688,0.9476749897003174,0.2358025312423706,0.5093876719474792,0.4666666666666667,2.22835111618042,0.5943537354469299
1.0306189060211182,1.184069275856018,-0.1534503698348999,0.5835196375846863,0.4,2.4973766803741455,0.692363440990448
1.067901372909546,1.1144298315048218,-0.04652845859527588,0.6220142841339111,0.4,1.969426155090332,0.6873294711112976
1.033847689628601,1.0025089979171753,0.03133869171142578,0.5021204948425293,0.4666666666666667,1.912115454673767,0.6034785509109497
0.9678182005882263,1.0992755889892578,-0.1314573884010315,0.5891208648681641,0.4,2.128702163696289,0.7317827939987183
1.1264698505401611,0.8388563990592957,0.2876134514808655,0.4752747714519501,0.4,2.2706797122955322,0.5938426852226257
0.9014024138450623,1.0554019212722778,-0.15399950742721558,0.48846435546875,0.5,2.2817091941833496,0.5620859861373901
0.8877129554748535,1.0511893033981323,-0.1634763479232788,0.559868335723877,0.43333333333333335,2.1067771911621094,0.6356126070022583
0.9864228963851929,0.9001595973968506,0.08626329898834229,0.5550329089164734,0.4666666666666667,2.4521291255950928,0.6743931770324707
0.7578673362731934,1.47101628780365,-0.7131489515304565,0.8495768308639526,0.5333333333333333,2.1413817405700684,0.917738139629364
0.8221322298049927,0.8919626474380493,-0.06983041763305664,0.435252845287323,0.3666666666666667,2.3452374935150146,0.4964573383331299
0.8717331886291504,1.1614184379577637,-0.2896852493286133,0.6506144404411316,0.5,2.4157509803771973,0.7158483266830444
1.0725719928741455,0.8629042506217957,0.20966774225234985,0.41626685857772827,0.4,2.120209217071533,0.547027587890625
0.9292206764221191,0.6186730861663818,0.3105475902557373,0.39565300941467285,0.4,2.5996761322021484,0.5063305497169495
0.8128020167350769,0.9364371299743652,-0.12363511323928833,0.5531923174858093,0.3666666666666667,2.648634433746338,0.6274010539054871
0.8357663154602051,0.7707377672195435,0.06502854824066162,0.4778190553188324,0.33333333333333337,2.804765462875366,0.5750812292098999
1.015535593032837,1.0435857772827148,-0.02805018424987793,0.6052991151809692,0.5666666666666667,2.2228875160217285,0.6791426539421082
0.6076287627220154,1.0956640243530273,-0.48803526163101196,0.664484441280365,0.4,2.0015151500701904,0.7944856882095337
0.9544052481651306,0.9415623545646667,0.012842893600463867,0.6061654090881348,0.6333333333333333,2.1898584365844727,0.7068073153495789
1.068803310394287,0.6923526525497437,0.37645065784454346,0.3954448699951172,0.43333333333333335,2.2389907836914062,0.5193364024162292
0.9619705677032471,0.8090462684631348,0.1529242992401123,0.5324293375015259,0.2666666666666667,2.0268759727478027,0.626697301864624
1.1085013151168823,0.7112855911254883,0.39721572399139404,0.44590330123901367,0.5333333333333333,2.221271276473999,0.5433012247085571
1.2480485439300537,0.8650876879692078,0.38296085596084595,0.46738752722740173,0.33333333333333337,2.2824320793151855,0.6301817893981934
0.9979678988456726,1.0872291326522827,-0.08926123380661011,0.5122115612030029,0.6,2.050496816635132,0.6070123910903931
1.0534578561782837,0.8592976331710815,0.19416022300720215,0.5615240335464478,0.4666666666666667,1.4587470293045044,0.6542915105819702
0.8348002433776855,0.9684858322143555,-0.13368558883666992,0.5560733079910278,0.43333333333333335,2.2938833236694336,0.6741809248924255
1.0007447004318237,0.8736685514450073,0.1270761489868164,0.5679535269737244,0.5,2.5509755611419678,0.6792237162590027
1.1031267642974854,0.8863648176193237,0.21676194667816162,0.5056910514831543,0.5,1.8061482906341553,0.6300323009490967
1.2056787014007568,0.9234489798545837,0.2822297215461731,0.49038228392601013,0.5,2.1443932056427,0.5945321917533875
1.0894176959991455,0.9068095684051514,0.18260812759399414,0.49217697978019714,0.4666666666666667,2.0374934673309326,0.5928142070770264
0.939379096031189,0.9740302562713623,-0.03465116024017334,0.6198944449424744,0.5,1.8153260946273804,0.6919450759887695
1.2740180492401123,0.8764919638633728,0.3975260853767395,0.5068580508232117,0.43333333333333335,2.562164545059204,0.6266024708747864
1.1303869485855103,0.8947087526321411,0.23567819595336914,0.5289058685302734,0.6666666666666667,2.576096534729004,0.6521649360656738
0.9951602816581726,0.9233696460723877,0.07179063558578491,0.49670273065567017,0.4,2.112558126449585,0.625898003578186
1.095497488975525,0.9726841449737549,0.12281334400177002,0.5114336013793945,0.5333333333333333,2.141122817993164,0.6161354780197144
0.9941136837005615,0.8366066813468933,0.1575070023536682,0.5159159302711487,0.6333333333333333,1.9788466691970825,0.636945366859436
1.1874717473983765,0.9260143041610718,0.2614574432373047,0.4599917531013489,0.5,2.2444908618927,0.6009940505027771
0.9643165469169617,1.0232319831848145,-0.05891543626785278,0.5907658338546753,0.4666666666666667,2.320124864578247,0.7023881673812866
1.1331138610839844,1.0346448421478271,0.09846901893615723,0.5945084095001221,0.43333333333333335,2.2598133087158203,0.7334635257720947
0.9527920484542847,0.9925057291984558,-0.03971368074417114,0.5695955753326416,0.4,2.2098708152770996,0.6687272787094116
0.9424504041671753,0.8718070387840271,0.0706433653831482,0.5255717635154724,0.4,2.444941520690918,0.6848225593566895
1.0477832555770874,1.0793497562408447,-0.031566500663757324,0.6038916707038879,0.6333333333333333,2.6960740089416504,0.6981472969055176
0.8289071917533875,1.126234769821167,-0.29732757806777954,0.5803020000457764,0.4666666666666667,2.4052531719207764,0.709503173828125
1.3272265195846558,0.8229559659957886,0.5042705535888672,0.4618724286556244,0.3666666666666667,2.4588141441345215,0.6074767708778381
1.1190437078475952,0.9816840887069702,0.137359619140625,0.5249830484390259,0.5333333333333333,2.026163101196289,0.7175271511077881
1.0624213218688965,0.841294527053833,0.22112679481506348,0.5078531503677368,0.43333333333333335,2.210360527038574,0.6891568899154663
1.0923997163772583,1.0844953060150146,0.007904410362243652,0.537582278251648,0.4,1.9250646829605103,0.681854248046875
0.963280200958252,1.2684663534164429,-0.3051861524581909,0.7130578756332397,0.6666666666666667,2.020514488220215,0.8410698771476746
0.8205657005310059,1.1480450630187988,-0.32747936248779297,0.6096758842468262,0.6666666666666667,2.294431447982788,0.7641409635543823
1.0189592838287354,1.1526718139648438,-0.1337125301361084,0.6933953762054443,0.6,2.875534772872925,0.834243655204773
0.9129835963249207,0.9203567504882812,-0.007373154163360596,0.4774969220161438,0.6333333333333333,2.5196688175201416,0.6345037817955017
1.0344359874725342,1.1000311374664307,-0.06559514999389648,0.6343705654144287,0.43333333333333335,2.6665635108947754,0.8138130903244019
1.0662277936935425,0.9342899322509766,0.13193786144256592,0.5212467908859253,0.5,2.429579257965088,0.7140535712242126
1.0340932607650757,1.0570542812347412,-0.022961020469665527,0.6069203615188599,0.5666666666666667,2.358560800552368,0.7684499025344849
1.2184160947799683,0.9897030591964722,0.2287130355834961,0.5938364267349243,0.4,2.43992018699646,0.7432146072387695
0.9791243076324463,1.0918047428131104,-0.11268043518066406,0.5510208010673523,0.6,2.1672544479370117,0.7184349894523621
0.96979820728302,1.2824838161468506,-0.31268560886383057,0.7185694575309753,0.5666666666666667,1.8987840414047241,0.7968351244926453
1.106164813041687,1.1539833545684814,-0.047818541526794434,0.6480323076248169,0.4666666666666667,2.4791078567504883,0.7515174150466919
1.1359330415725708,0.7900629043579102,0.34587013721466064,0.4276380240917206,0.5333333333333333,2.4311938285827637,0.5426613688468933
1.1830787658691406,1.1319429874420166,0.05113577842712402,0.5536578893661499,0.7,1.656494379043579,0.65254807472229
1.1382747888565063,0.9722711443901062,0.16600364446640015,0.41831833124160767,0.5,2.1522042751312256,0.517699658870697
1.0442105531692505,1.1488397121429443,-0.10462915897369385,0.5968159437179565,0.4666666666666667,2.058406352996826,0.6791607141494751
0.9012741446495056,1.0930665731430054,-0.19179242849349976,0.6013781428337097,0.43333333333333335,2.4167582988739014,0.6960011720657349
1.0201044082641602,1.2513291835784912,-0.23122477531433105,0.6131869554519653,0.5,2.302813768386841,0.6914902925491333
1.177427053451538,0.9412679672241211,0.236159086227417,0.5180973410606384,0.43333333333333335,2.309365749359131,0.6212081909179688
0.9412350654602051,1.1570913791656494,-0.21585631370544434,0.6434094309806824,0.5,2.463347911834717,0.727378249168396
1.5742957592010498,1.199129343032837,0.3751664161682129,0.714072585105896,0.3666666666666667,2.1514992713928223,0.8566054701805115
0.8322197198867798,1.6982367038726807,-0.8660169839859009,0.8159513473510742,0.7333333333333334,1.8839383125305176,0.9914411902427673
1.0918042659759521,1.6039237976074219,-0.5121195316314697,0.7190967798233032,0.4666666666666667,2.2512693405151367,0.7748327255249023
1.3336734771728516,1.3068690299987793,0.026804447174072266,0.8447062373161316,0.6333333333333333,2.1154322624206543,0.9486370086669922
1.002446174621582,1.282118797302246,-0.27967262268066406,0.7399043440818787,0.5333333333333333,1.9783328771591187,0.9014451503753662
0.942258358001709,1.3292045593261719,-0.3869462013244629,0.7105849981307983,0.5666666666666667,2.354257583618164,0.8703424334526062
1.2987979650497437,0.9739466905593872,0.32485127449035645,0.6834758520126343,0.5666666666666667,2.18161678314209,0.8125898838043213
1.0698904991149902,1.0644378662109375,0.005452632904052734,0.7129716277122498,0.43333333333333335,2.511798620223999,0.8576996326446533
1.1815826892852783,0.7662639021873474,0.4153187870979309,0.7580851316452026,0.5666666666666667,2.2630960941314697,0.9254552721977234
1.0035388469696045,1.066589117050171,-0.0630502700805664,0.7032555341720581,0.5666666666666667,1.996171236038208,0.9788100123405457
0.755419135093689,0.9289583563804626,-0.17353922128677368,0.6504323482513428,0.5,2.1416220664978027,0.9029277563095093
1.030987024307251,0.9861091375350952,0.04487788677215576,0.6920081973075867,0.4666666666666667,2.2930238246917725,0.9199482798576355
1.1908273696899414,1.331803321838379,-0.1409759521484375,0.7755113840103149,0.4666666666666667,2.354013204574585,0.9516139030456543
0.6941369771957397,0.9850386381149292,-0.29090166091918945,0.7106553912162781,0.6,2.564131259918213,0.9414803385734558
0.9934865832328796,0.9460694193840027,0.04741716384887695,0.6752955317497253,0.5333333333333333,2.5471839904785156,0.9507607221603394
1.029099464416504,0.9322524070739746,0.0968470573425293,0.7284948229789734,0.43333333333333335,2.5029215812683105,0.8619993925094604
0.934377908706665,0.7915917634963989,0.1427861452102661,0.6145589351654053,0.4666666666666667,2.068173885345459,0.8894263505935669
1.2274458408355713,0.8428520560264587,0.38459378480911255,0.6107009649276733,0.5333333333333333,2.5629241466522217,0.829623818397522
0.8778559565544128,0.5635773539543152,0.31427860260009766,0.542442798614502,0.3666666666666667,2.135977029800415,0.7342073917388916
0.753894567489624,0.6972672343254089,0.05662733316421509,0.500137984752655,0.6666666666666667,2.145993947982788,0.756502628326416
0.8220601081848145,0.5956882238388062,0.2263718843460083,0.44792231917381287,0.5333333333333333,2.052973508834839,0.6741113662719727
0.8523833751678467,0.856416642665863,-0.004033267498016357,0.6358811259269714,0.6333333333333333,1.9650086164474487,0.7964733839035034
0.8505710363388062,0.899296224117279,-0.0487251877784729,0.6026633977890015,0.2666666666666667,1.8060450553894043,0.7541143298149109
0.8569831848144531,0.8145469427108765,0.04243624210357666,0.590239942073822,0.6,2.2620599269866943,0.7269176840782166
0.7677351236343384,0.8595640659332275,-0.09182894229888916,0.5748294591903687,0.5666666666666667,2.6199965476989746,0.6915774345397949
0.7167181372642517,0.9827389121055603,-0.2660207748413086,0.6481963992118835,0.4666666666666667,1.7154285907745361,0.8180909156799316
0.5884262323379517,0.5981287360191345,-0.009702503681182861,0.34850579500198364,0.4666666666666667,2.457418441772461,0.569990336894989
1.0669636726379395,0.857681930065155,0.20928174257278442,0.6523234844207764,0.7666666666666666,2.1873695850372314,0.7962350845336914
0.8534097075462341,0.9449388384819031,-0.09152913093566895,0.638790488243103,0.43333333333333335,2.0629096031188965,0.8457247614860535
0.7029697299003601,1.2281527519226074,-0.5251830220222473,0.7391373515129089,0.4666666666666667,2.1883764266967773,0.8196223974227905
0.8421408534049988,1.0661818981170654,-0.22404104471206665,0.7083625793457031,0.23333333333333328,2.1789541244506836,0.8607004880905151
1.290144920349121,0.702578067779541,0.5875668525695801,0.5522022843360901,0.43333333333333335,2.352856159210205,0.7232742309570312
0.8883522748947144,1.120527982711792,-0.23217570781707764,0.7203551530838013,0.3666666666666667,2.1486008167266846,0.8681261539459229
1.1151397228240967,0.8936585187911987,0.22148120403289795,0.6496354341506958,0.5333333333333333,2.2793173789978027,0.7674805521965027
0.9919597506523132,1.2369825839996338,-0.24502283334732056,0.8258482813835144,0.33333333333333337,2.2316713333129883,0.9363083243370056
1.2647016048431396,0.7251495718955994,0.5395520329475403,0.44958004355430603,0.5,2.1698718070983887,0.5781843066215515
0.8935290575027466,1.060220718383789,-0.16669166088104248,0.5529505014419556,0.5333333333333333,2.7614188194274902,0.7110302448272705
0.955385148525238,1.24375581741333,-0.28837066888809204,0.6959576606750488,0.4666666666666667,2.122009038925171,0.7361868619918823
0.9590688943862915,0.9897034168243408,-0.030634522438049316,0.5233986377716064,0.5333333333333333,2.2336437702178955,0.6697370409965515
1.352717399597168,1.1520209312438965,0.20069646835327148,0.5962286591529846,0.4,2.471464157104492,0.7268897891044617
0.9511004686355591,1.2128276824951172,-0.2617272138595581,0.7247745990753174,0.5333333333333333,2.281735897064209,0.8087114095687866
0.9045858383178711,1.2053382396697998,-0.3007524013519287,0.614132285118103,0.4,2.591588258743286,0.7588173151016235
1.0238457918167114,1.0846258401870728,-0.06078004837036133,0.6046726107597351,0.4666666666666667,2.8762242794036865,0.7237766981124878
1.275663137435913,0.6557289361953735,0.6199342012405396,0.396834135055542,0.5,2.2525668144226074,0.48874902725219727
0.9160224795341492,1.335754156112671,-0.41973167657852173,0.7521601915359497,0.6333333333333333,2.2094452381134033,0.8860003352165222
0.8609422445297241,1.4885581731796265,-0.6276159286499023,0.8927979469299316,0.6666666666666667,2.2014942169189453,0.9480119943618774
1.2364486455917358,1.0299572944641113,0.2064913511276245,0.6229322552680969,0.5333333333333333,2.229686737060547,0.8187180757522583
1.2187201976776123,0.9763137698173523,0.24240642786026,0.5011143088340759,0.5,1.5896044969558716,0.6292256116867065
0.9486753344535828,1.0155190229415894,-0.06684368848800659,0.5739920139312744,0.23333333333333328,2.2857584953308105,0.7513443231582642
0.9968910217285156,1.2578001022338867,-0.2609090805053711,0.6502835154533386,0.5666666666666667,2.4797844886779785,0.8019031286239624
1.1994507312774658,0.9674512147903442,0.23199951648712158,0.5207101106643677,0.33333333333333337,2.075965642929077,0.6435481309890747
1.1288803815841675,0.893136739730835,0.23574364185333252,0.5540505647659302,0.43333333333333335,1.852288007736206,0.6543101072311401
0.5720216035842896,1.0687897205352783,-0.49676811695098877,0.7224356532096863,0.5333333333333333,2.321845531463623,0.80568528175354
1.2651770114898682,0.7826091051101685,0.4825679063796997,0.540778636932373,0.5333333333333333,2.2910468578338623,0.7297066450119019
0.9139129519462585,0.9752210974693298,-0.06130814552307129,0.5941975116729736,0.3666666666666667,2.193396806716919,0.7396618127822876
1.0756306648254395,1.0931686162948608,-0.017537951469421387,0.6049706935882568,0.5666666666666667,2.0370941162109375,0.7831487655639648
0.9912048578262329,0.9952036738395691,-0.003998816013336182,0.6035314798355103,0.43333333333333335,1.862145185470581,0.8054389953613281
1.0477591753005981,1.0266921520233154,0.021067023277282715,0.5334563255310059,0.5333333333333333,2.1497528553009033,0.6948761343955994
0.9409266710281372,0.9539772868156433,-0.013050615787506104,0.5762266516685486,0.5,2.2345666885375977,0.7382687330245972
1.0624589920043945,0.9600483775138855,0.10241061449050903,0.5347209572792053,0.4666666666666667,2.342764377593994,0.7424339056015015
0.8707089424133301,0.8666424751281738,0.00406646728515625,0.6443700790405273,0.2666666666666667,2.3716700077056885,0.8050252795219421
0.9748420715332031,1.0139825344085693,-0.03914046287536621,0.5615323781967163,0.4,2.070347547531128,0.6982508897781372
0.765974760055542,0.9760702848434448,-0.21009552478790283,0.669569194316864,0.5666666666666667,1.6161036491394043,0.8227021098136902
1.0248444080352783,0.945715069770813,0.07912933826446533,0.6086074709892273,0.5,2.2743523120880127,0.6958022117614746
0.9311038851737976,0.9700714945793152,-0.03896760940551758,0.5829254984855652,0.33333333333333337,2.0604779720306396,0.7477490901947021
0.9919723272323608,0.9693689346313477,0.022603392601013184,0.712489128112793,0.43333333333333335,2.248034954071045,0.7831460237503052
0.9421288371086121,0.7397311925888062,0.2023976445198059,0.48204612731933594,0.5666666666666667,2.0914876461029053,0.6229726672172546
0.8858819007873535,0.7762064337730408,0.10967546701431274,0.4736553132534027,0.5,2.6997320652008057,0.5986623764038086
0.9329031705856323,0.9899653792381287,-0.05706220865249634,0.5835564732551575,0.5,2.1591949462890625,0.6963000297546387
0.7549168467521667,1.1210486888885498,-0.36613184213638306,0.7102622985839844,0.5666666666666667,1.9970484972000122,0.7719372510910034
0.8560107946395874,1.0835005044937134,-0.22748970985412598,0.6029376983642578,0.5666666666666667,2.0584945678710938,0.7604583501815796
0.9844738841056824,0.8650369048118591,0.11943697929382324,0.5743854641914368,0.6333333333333333,2.6081056594848633,0.6623899936676025
0.9271000623703003,0.9412827491760254,-0.014182686805725098,0.5367973446846008,0.5333333333333333,2.116459608078003,0.667503297328949
0.9242567420005798,0.7610056400299072,0.1632511019706726,0.39272865653038025,0.4666666666666667,2.0751073360443115,0.5423811674118042
1.290299654006958,0.8975449800491333,0.3927546739578247,0.5064272880554199,0.3666666666666667,2.5261619091033936,0.6849910020828247
0.5639239549636841,0.9131875038146973,-0.3492635488510132,0.5679923295974731,0.6666666666666667,2.333238363265991,0.6235515475273132
0.9711257815361023,0.8781880140304565,0.09293776750564575,0.6124094724655151,0.4666666666666667,2.1749556064605713,0.7194360494613647
1.1447572708129883,0.8561925292015076,0.2885647416114807,0.5826038122177124,0.43333333333333335,1.997835397720337,0.6902375221252441
1.0564383268356323,1.0159797668457031,0.0404585599899292,0.6650252342224121,0.43333333333333335,2.0310513973236084,0.7435853481292725
0.8077413439750671,0.968521237373352,-0.1607798933982849,0.614105761051178,0.43333333333333335,1.6543124914169312,0.7004604339599609
0.975679337978363,1.137906789779663,-0.16222745180130005,0.5746514797210693,0.5,1.9714393615722656,0.6730446219444275
1.0870823860168457,0.9939119219779968,0.09317046403884888,0.6329662203788757,0.4,1.9021528959274292,0.6979681849479675
0.8569075465202332,1.162881851196289,-0.3059743046760559,0.5656110048294067,0.7,2.245462656021118,0.6260645389556885
0.976700484752655,0.9706010818481445,0.006099402904510498,0.6647487878799438,0.33333333333333337,2.30106258392334,0.7187833786010742
0.9712865352630615,1.0986988544464111,-0.1274123191833496,0.5870949625968933,0.43333333333333335,2.594589948654175,0.678447425365448
0.9352309107780457,0.9865411520004272,-0.05131024122238159,0.5571525692939758,0.43333333333333335,2.180480480194092,0.6717132329940796
0.9302362203598022,0.6655998229980469,0.26463639736175537,0.48021525144577026,0.5333333333333333,1.9905387163162231,0.5840624570846558
0.9994802474975586,1.0015285015106201,-0.0020482540130615234,0.5692599415779114,0.5333333333333333,2.4608049392700195,0.6468068361282349
1.0159672498703003,0.8021668195724487,0.21380043029785156,0.4764372706413269,0.43333333333333335,1.926395058631897,0.566304087638855
1.0549569129943848,0.7840532064437866,0.27090370655059814,0.4170001447200775,0.43333333333333335,2.048776865005493,0.4949983060359955
0.9737626910209656,0.7582739591598511,0.2154887318611145,0.4769509434700012,0.5666666666666667,2.160670518875122,0.5743586421012878
1.0203320980072021,0.7399570941925049,0.28037500381469727,0.35117417573928833,0.43333333333333335,2.151259422302246,0.49176615476608276
1.056538462638855,0.9441534876823425,0.11238497495651245,0.6184796690940857,0.5333333333333333,2.0889315605163574,0.7092565298080444
1.1321721076965332,1.00089693069458,0.13127517700195312,0.5018751621246338,0.5666666666666667,2.211125135421753,0.598037838935852
0.9659522771835327,1.002744436264038,-0.03679215908050537,0.665622889995575,0.5666666666666667,2.533968210220337,0.7791571617126465
1.1491305828094482,0.8090457320213318,0.34008485078811646,0.4225241541862488,0.5666666666666667,2.6278791427612305,0.5460821390151978
0.8127706050872803,0.8872935175895691,-0.07452291250228882,0.6171576976776123,0.4666666666666667,2.3040647506713867,0.7356502413749695
0.9328922629356384,0.8109466433525085,0.12194561958312988,0.49011656641960144,0.5333333333333333,2.4186925888061523,0.6012477874755859
1.1909127235412598,0.8479046821594238,0.34300804138183594,0.47660666704177856,0.4,2.371748447418213,0.6159642934799194
1.0376056432724,1.0603892803192139,-0.022783637046813965,0.5626983642578125,0.5,2.0270674228668213,0.6520360708236694
0.9600609540939331,1.1070646047592163,-0.1470036506652832,0.6448327302932739,0.43333333333333335,2.0455799102783203,0.7466747760772705
0.9214286804199219,0.8670146465301514,0.05441403388977051,0.6211473345756531,0.4,2.4230270385742188,0.704193115234375
1.0681947469711304,1.084588885307312,-0.01639413833618164,0.6497128009796143,0.4666666666666667,1.9102445840835571,0.7918490767478943
1.0335696935653687,1.1157937049865723,-0.08222401142120361,0.748064398765564,0.7,1.7360013723373413,0.8246728777885437
1.213240385055542,0.8395851850509644,0.37365520000457764,0.4172571301460266,0.43333333333333335,2.13273549079895,0.5762922763824463
1.0683543682098389,0.8317604064941406,0.23659396171569824,0.5345597267150879,0.4,2.102511167526245,0.6292046308517456
0.9325549602508545,0.673620879650116,0.2589340806007385,0.29671236872673035,0.5333333333333333,2.060187578201294,0.443631112575531
1.4423422813415527,0.8737684488296509,0.5685738325119019,0.4909653663635254,0.4666666666666667,2.2344436645507812,0.6271075010299683
1.2954697608947754,0.8415530920028687,0.45391666889190674,0.512618899345398,0.30000000000000004,2.251718282699585,0.604149341583252
1.0524394512176514,1.0591413974761963,-0.006701946258544922,0.474037230014801,0.43333333333333335,1.9424725770950317,0.6097086668014526
1.2157671451568604,0.9985606074333191,0.21720653772354126,0.647282600402832,0.5666666666666667,2.1178054809570312,0.7409143447875977
1.2683777809143066,0.7942522764205933,0.4741255044937134,0.33994659781455994,0.7,1.984926700592041,0.5085972547531128
0.9145408868789673,1.211182713508606,-0.29664182662963867,0.6936237215995789,0.6666666666666667,2.4582700729370117,0.7263621091842651
1.0273537635803223,1.1008070707321167,-0.07345330715179443,0.6522274017333984,0.4,1.9418905973434448,0.7385692000389099
1.0952930450439453,0.8688769340515137,0.22641611099243164,0.4666122794151306,0.4666666666666667,2.117504358291626,0.5516974329948425
1.107316255569458,0.8296858668327332,0.27763038873672485,0.48736080527305603,0.4,2.4208099842071533,0.6271294355392456
1.0296199321746826,1.0796680450439453,-0.050048112869262695,0.6495381593704224,0.5666666666666667,2.1838278770446777,0.7361025214195251
1.0647404193878174,1.185787558555603,-0.12104713916778564,0.7422714233398438,0.6,2.074737787246704,0.8170640468597412
0.723007321357727,1.012580156326294,-0.2895728349685669,0.6302308440208435,0.5666666666666667,2.3509633541107178,0.7064130306243896
0.9182059168815613,1.0237479209899902,-0.10554200410842896,0.5790621042251587,0.5333333333333333,2.277427911758423,0.7017044425010681
0.832763671875,1.1284420490264893,-0.29567837715148926,0.7523349523544312,0.5333333333333333,2.031486749649048,0.8251470327377319
0.9256808161735535,1.3498561382293701,-0.42417532205581665,0.8042683005332947,0.5,2.086416721343994,0.8539616465568542
1.5220330953598022,0.9303273558616638,0.5917057394981384,0.5905498266220093,0.3666666666666667,1.9163426160812378,0.7137573957443237
1.4779027700424194,0.8765759468078613,0.6013268232345581,0.46557483077049255,0.6,2.4332191944122314,0.6386658549308777
1.1660946607589722,0.9481486678123474,0.21794599294662476,0.5244367122650146,0.4666666666666667,2.658129930496216,0.6994873881340027
1.2304733991622925,1.214139699935913,0.016333699226379395,0.6251362562179565,0.43333333333333335,2.115924596786499,0.7234956622123718
0.8733433485031128,1.1902071237564087,-0.3168637752532959,0.6536948084831238,0.5333333333333333,2.047109842300415,0.735101580619812
1.0884191989898682,1.3152211904525757,-0.22680199146270752,0.8512839078903198,0.5666666666666667,2.1122260093688965,0.8962661027908325
1.2654750347137451,1.0849378108978271,0.18053722381591797,0.5907307863235474,0.5,2.071704864501953,0.7070984244346619
0.7601298689842224,0.8115987777709961,-0.05146890878677368,0.38910865783691406,0.5,2.44301176071167,0.547355592250824
1.1577341556549072,1.090535044670105,0.06719911098480225,0.6854650378227234,0.5666666666666667,2.7978460788726807,0.7411095499992371
1.0563230514526367,0.8668028116226196,0.1895202398300171,0.47735071182250977,0.5666666666666667,2.259263515472412,0.5932943820953369
1.2911853790283203,0.7746472358703613,0.516538143157959,0.4100056290626526,0.5,2.4157321453094482,0.5863337516784668
1.04770827293396,0.9938499927520752,0.053858280181884766,0.5265383720397949,0.3666666666666667,1.9280695915222168,0.6585135459899902
1.1103370189666748,1.150909662246704,-0.0405726432800293,0.6599756479263306,0.5,2.068950891494751,0.7374367117881775
0.9930227994918823,1.2999025583267212,-0.30687975883483887,0.7426251173019409,0.4666666666666667,2.117194414138794,0.8087965846061707
1.2854505777359009,0.9072946906089783,0.3781558871269226,0.4879644811153412,0.5333333333333333,2.473278284072876,0.6145541071891785
1.0050586462020874,1.2565815448760986,-0.25152289867401123,0.6163811683654785,0.5666666666666667,2.1535348892211914,0.6979775428771973
1.019534945487976,1.2044363021850586,-0.18490135669708252,0.660545825958252,0.5666666666666667,1.9464964866638184,0.7318744659423828
1.0120774507522583,1.210937261581421,-0.1988598108291626,0.5705989599227905,0.43333333333333335,2.2486207485198975,0.6621947884559631
1.0480290651321411,1.105467677116394,-0.05743861198425293,0.5840644836425781,0.5333333333333333,1.9890879392623901,0.7074657678604126
1.1251542568206787,1.1569795608520508,-0.03182530403137207,0.7152125835418701,0.6,2.496493101119995,0.7828101515769958
0.9781336188316345,0.9636799693107605,0.014453649520874023,0.5831118822097778,0.5,1.8823645114898682,0.6910076141357422
0.9543373584747314,1.1931655406951904,-0.23882818222045898,0.7568442225456238,0.5,1.959553837776184,0.8318135142326355
1.0423978567123413,1.240289330482483,-0.1978914737701416,0.671079158782959,0.7,2.175546646118164,0.741109311580658
1.0526055097579956,1.2755427360534668,-0.2229372262954712,0.6219351291656494,0.6666666666666667,2.5516648292541504,0.7157738208770752
1.0874181985855103,1.0720365047454834,0.015381693840026855,0.7135791778564453,0.5333333333333333,1.7905857563018799,0.7747544050216675
1.2213761806488037,0.9003500938415527,0.321026086807251,0.468927800655365,0.43333333333333335,2.8013129234313965,0.6110508441925049
0.6802200078964233,1.3919990062713623,-0.711778998374939,0.7804908752441406,0.6666666666666667,2.2444019317626953,0.826478123664856
1.2237403392791748,0.8261674642562866,0.3975728750228882,0.45599111914634705,0.4,1.8650931119918823,0.5741890072822571
1.1795861721038818,1.212774395942688,-0.03318822383880615,0.5516302585601807,0.5666666666666667,2.478525161743164,0.6564432382583618
1.1985430717468262,0.9921139478683472,0.206429123878479,0.432884156703949,0.4666666666666667,2.4440362453460693,0.5309432148933411
1.0522496700286865,0.8912379145622253,0.16101175546646118,0.46752041578292847,0.5333333333333333,2.431551694869995,0.5703930854797363
1.1984291076660156,1.1250056028366089,0.07342350482940674,0.6518842577934265,0.6,2.148327350616455,0.7500597834587097
1.3330779075622559,1.0042266845703125,0.32885122299194336,0.6424357891082764,0.5333333333333333,1.7925505638122559,0.7589640617370605
1.2849571704864502,0.6934641599655151,0.5914930105209351,0.40809115767478943,0.30000000000000004,2.058220148086548,0.5325560569763184
1.0649179220199585,1.3021202087402344,-0.23720228672027588,0.604367196559906,0.5333333333333333,1.8554598093032837,0.7227106094360352
0.7390791773796082,1.2026119232177734,-0.4635327458381653,0.765638530254364,0.5666666666666667,2.191819906234741,0.8300120234489441
1.090032935142517,1.1359872817993164,-0.045954346656799316,0.7491928339004517,0.7333333333333334,2.040379047393799,0.8424721956253052
1.1850676536560059,1.0298553705215454,0.15521228313446045,0.562280535697937,0.6333333333333333,2.064126968383789,0.6910907626152039
0.98545902967453,1.0107243061065674,-0.025265276432037354,0.6318798065185547,0.33333333333333337,2.369058132171631,0.6915746927261353
1.0547449588775635,1.0245670080184937,0.030177950859069824,0.6422217488288879,0.5333333333333333,2.305056095123291,0.7675497531890869
0.9222393035888672,1.2002257108688354,-0.27798640727996826,0.6748428344726562,0.4666666666666667,2.334965944290161,0.7820286750793457
1.001302719116211,0.9262423515319824,0.07506036758422852,0.48115330934524536,0.6,2.296949863433838,0.6567789316177368
1.0809786319732666,1.215708613395691,-0.13472998142242432,0.7332116365432739,0.5,2.2419817447662354,0.8084272146224976
0.9986631274223328,1.1354167461395264,-0.1367536187171936,0.7242509722709656,0.3666666666666667,2.505341053009033,0.7762800455093384
0.9732757806777954,1.1997593641281128,-0.22648358345031738,0.6487009525299072,0.5,2.337188243865967,0.75031578540802
1.1957240104675293,0.9433703422546387,0.2523536682128906,0.40886157751083374,0.5,2.2124578952789307,0.5689560770988464
1.1689753532409668,1.1372132301330566,0.031762123107910156,0.7068535685539246,0.5,2.2655646800994873,0.7714705467224121
0.9930009245872498,1.105438232421875,-0.11243730783462524,0.6659657955169678,0.6,1.84161376953125,0.7400321960449219
1.053275465965271,1.0846391916275024,-0.031363725662231445,0.5640231966972351,0.6,2.1279101371765137,0.6920678615570068
1.0740717649459839,1.0013428926467896,0.07272887229919434,0.5704194903373718,0.6666666666666667,2.0144026279449463,0.6653439402580261
1.0241297483444214,0.9510612487792969,0.07306849956512451,0.6499954462051392,0.5,2.100212335586548,0.7230943441390991
0.6365474462509155,1.1697626113891602,-0.5332151651382446,0.7265890836715698,0.7,1.9721442461013794,0.784112811088562
0.9539593458175659,0.9117056727409363,0.04225367307662964,0.5513872504234314,0.5333333333333333,2.3667948246002197,0.652970016002655
0.7485219836235046,0.8949355483055115,-0.14641356468200684,0.461318701505661,0.43333333333333335,2.0288476943969727,0.5857842564582825
1.0019738674163818,1.042540431022644,-0.04056656360626221,0.5648223757743835,0.43333333333333335,1.9004451036453247,0.6675127744674683
0.8701350688934326,1.0500175952911377,-0.17988252639770508,0.6039132475852966,0.5,2.2829294204711914,0.7260406017303467
0.9897533655166626,0.9522637128829956,0.03748965263366699,0.5270473957061768,0.3666666666666667,2.526705503463745,0.6561944484710693
1.0089187622070312,0.8468012809753418,0.16211748123168945,0.4239579141139984,0.5,2.3735005855560303,0.582373321056366
1.183842658996582,1.1165913343429565,0.06725132465362549,0.5709764957427979,0.5333333333333333,2.3154497146606445,0.7198857069015503
0.8519620299339294,0.930426836013794,-0.0784648060798645,0.6326616406440735,0.6333333333333333,2.4368460178375244,0.775752067565918
1.0891385078430176,1.072534441947937,0.016604065895080566,0.58174729347229,0.5333333333333333,2.479886770248413,0.6828181147575378
0.9128817915916443,1.0240826606750488,-0.11120086908340454,0.6853097677230835,0.5333333333333333,2.561816692352295,0.7529370188713074
0.732874870300293,0.8834235072135925,-0.15054863691329956,0.4999489188194275,0.5666666666666667,2.421227216720581,0.6170464158058167
0.8129938840866089,0.8777558207511902,-0.0647619366645813,0.5347787737846375,0.4,2.6151742935180664,0.6383131146430969
1.0499167442321777,1.0021309852600098,0.04778575897216797,0.6454508304595947,0.43333333333333335,2.828399896621704,0.7457045316696167
0.8620085716247559,1.2387908697128296,-0.37678229808807373,0.6804739236831665,0.6333333333333333,2.588771104812622,0.7522997260093689
1.1016104221343994,0.8438767194747925,0.25773370265960693,0.45703351497650146,0.3666666666666667,2.4744675159454346,0.5790999531745911
1.1220614910125732,1.0228195190429688,0.09924197196960449,0.5954622030258179,0.4666666666666667,1.9379297494888306,0.6837443113327026
0.9010211825370789,0.9984256625175476,-0.09740447998046875,0.5929253697395325,0.5333333333333333,2.274263381958008,0.7163221836090088
0.8387706279754639,0.7630176544189453,0.07575297355651855,0.4805777966976166,0.5666666666666667,2.0431768894195557,0.6018247604370117
1.167199969291687,1.0966821908950806,0.07051777839660645,0.6505617499351501,0.5,2.2636659145355225,0.7435271143913269
1.2845230102539062,0.8455202579498291,0.43900275230407715,0.39199721813201904,0.5,1.997387170791626,0.5308942794799805
0.972663164138794,1.270824670791626,-0.29816150665283203,0.7163499593734741,0.43333333333333335,1.9326337575912476,0.7940572500228882
0.8891843557357788,0.8730334639549255,0.01615089178085327,0.49556225538253784,0.5,2.230020046234131,0.579383373260498
1.1891498565673828,0.982412576675415,0.20673727989196777,0.6027992963790894,0.5,2.3093535900115967,0.7103564739227295
0.9989471435546875,1.0783652067184448,-0.07941806316375732,0.6976797580718994,0.5666666666666667,2.332254409790039,0.8084691762924194
1.0034178495407104,0.9528350830078125,0.05058276653289795,0.5488383769989014,0.4666666666666667,2.4294135570526123,0.6619243025779724
1.10457181930542,0.9828327894210815,0.12173902988433838,0.609557032585144,0.43333333333333335,2.6171343326568604,0.74152672290802
1.1912387609481812,0.953639030456543,0.23759973049163818,0.5803103446960449,0.5333333333333333,2.1619532108306885,0.667785108089447
1.2167470455169678,0.9324881434440613,0.2842589020729065,0.5001189112663269,0.5,2.0811655521392822,0.6298655867576599
1.01714289188385,1.124967336654663,-0.10782444477081299,0.6056578159332275,0.5333333333333333,2.432779312133789,0.7100886106491089
1.1473140716552734,1.111538290977478,0.03577578067779541,0.6258878707885742,0.5666666666666667,2.3130760192871094,0.7393977046012878
1.1712429523468018,0.9185651540756226,0.2526777982711792,0.5453256964683533,0.3666666666666667,2.0013229846954346,0.6344618797302246
1.2747390270233154,0.8581990003585815,0.4165400266647339,0.4848146438598633,0.3666666666666667,2.049830436706543,0.6244810819625854
0.8622278571128845,1.2255408763885498,-0.3633130192756653,0.6172801852226257,0.5,2.062325954437256,0.7024397850036621
1.1535106897354126,0.8362833857536316,0.317227303981781,0.43028831481933594,0.43333333333333335,2.211514711380005,0.5654422640800476
1.1129560470581055,0.8513080477714539,0.2616479992866516,0.4390800893306732,0.4,2.374433755874634,0.5759680271148682
0.8282259702682495,0.9388121366500854,-0.11058616638183594,0.5486984252929688,0.4,2.581886053085327,0.6340141892433167
0.9316262602806091,1.1388673782348633,-0.20724111795425415,0.6881976127624512,0.5333333333333333,3.168850898742676,0.7660300731658936
0.9758175611495972,1.1535685062408447,-0.17775094509124756,0.4930632710456848,0.5333333333333333,2.7250492572784424,0.5714949369430542
0.9081932902336121,0.6570881605148315,0.2511051297187805,0.41299277544021606,0.4666666666666667,2.438566207885742,0.5255553126335144
1.022261142730713,1.0746560096740723,-0.052394866943359375,0.6862027049064636,0.43333333333333335,2.6523821353912354,0.7859772443771362
1.2219781875610352,0.8665172457695007,0.3554609417915344,0.4552547335624695,0.4,2.9246134757995605,0.6270860433578491
1.062191367149353,1.0275819301605225,0.034609436988830566,0.5567828416824341,0.5333333333333333,2.202787399291992,0.7263424396514893
1.093672513961792,1.1288652420043945,-0.03519272804260254,0.5296940207481384,0.4,2.3962149620056152,0.6072770953178406
1.0598573684692383,0.8550808429718018,0.20477652549743652,0.4975166916847229,0.4,2.2080674171447754,0.6350672245025635
1.0627479553222656,1.0688416957855225,-0.006093740463256836,0.665216863155365,0.5333333333333333,1.982681155204773,0.7661907076835632
1.0256330966949463,1.0262095928192139,-0.0005764961242675781,0.4865848422050476,0.4666666666666667,1.9568935632705688,0.5859953761100769
0.8790097236633301,1.0652036666870117,-0.18619394302368164,0.6248939037322998,0.4666666666666667,2.2630250453948975,0.7689641714096069
1.3147497177124023,0.9403838515281677,0.3743658661842346,0.49890047311782837,0.4666666666666667,2.1199731826782227,0.6299227476119995
1.1101796627044678,0.9176054000854492,0.19257426261901855,0.5815826654434204,0.5,2.1309595108032227,0.7052578926086426
1.0893975496292114,1.0971354246139526,-0.007737874984741211,0.6398130655288696,0.5666666666666667,2.027702808380127,0.746224582195282
0.9833266139030457,1.063812494277954,-0.08048588037490845,0.5943317413330078,0.4666666666666667,2.0902280807495117,0.6681506633758545
0.8654659986495972,1.2590550184249878,-0.3935890197753906,0.6534106135368347,0.5,2.5568363666534424,0.7147783637046814
1.0895259380340576,1.0552749633789062,0.03425097465515137,0.5840761661529541,0.7,2.0389788150787354,0.66933673620224
1.0260357856750488,1.0675032138824463,-0.04146742820739746,0.5795249938964844,0.43333333333333335,2.447165012359619,0.6843546628952026
1.1088457107543945,1.0510581731796265,0.057787537574768066,0.5240825414657593,0.5,2.0662522315979004,0.6633298397064209
0.909005343914032,1.1554083824157715,-0.2464030385017395,0.5659945607185364,0.5333333333333333,2.1084060668945312,0.6412596106529236
0.9931391477584839,0.915144145488739,0.07799500226974487,0.612354040145874,0.5,2.492283821105957,0.7477177977561951
1.0693066120147705,0.8777421712875366,0.1915644407272339,0.4523538053035736,0.5333333333333333,2.2743749618530273,0.6052237749099731
0.7991029620170593,1.32200026512146,-0.5228973031044006,0.6264148354530334,0.5333333333333333,2.0219712257385254,0.7240551710128784
1.0389066934585571,0.9478334784507751,0.09107321500778198,0.5764176249504089,0.5333333333333333,2.2609052658081055,0.7154879570007324
1.0275375843048096,0.9919368028640747,0.03560078144073486,0.5719211101531982,0.5333333333333333,2.2813916206359863,0.6983712911605835
1.0981149673461914,1.0673887729644775,0.030726194381713867,0.6260662078857422,0.43333333333333335,2.203514337539673,0.7307082414627075
1.1709470748901367,1.0151951313018799,0.15575194358825684,0.6406848430633545,0.33333333333333337,2.0221683979034424,0.7649032473564148
0.6948064565658569,1.42393958568573,-0.729133129119873,0.6737744212150574,0.6333333333333333,2.2232720851898193,0.7367517948150635
0.9150732755661011,0.986437976360321,-0.07136470079421997,0.563373327255249,0.33333333333333337,2.1268250942230225,0.6522947549819946
0.5704656839370728,0.9606399536132812,-0.3901742696762085,0.4594981074333191,0.6333333333333333,2.0144779682159424,0.5653215646743774
0.8768441677093506,1.0899487733840942,-0.21310460567474365,0.686013400554657,0.3666666666666667,2.2664666175842285,0.766502320766449
0.9949647188186646,1.0779120922088623,-0.08294737339019775,0.6024175882339478,0.5333333333333333,2.2898900508880615,0.706270694732666
1.124781608581543,1.0637131929397583,0.06106841564178467,0.6064679622650146,0.5666666666666667,2.1208698749542236,0.7011582255363464
1.3819363117218018,0.8501733541488647,0.531762957572937,0.43182456493377686,0.4666666666666667,2.145425796508789,0.5793887376785278
1.1931571960449219,0.9759926795959473,0.2171645164489746,0.5197694301605225,0.4,1.924770712852478,0.6267096996307373
1.0247690677642822,0.8803524971008301,0.14441657066345215,0.525017499923706,0.3666666666666667,1.4202098846435547,0.6126192808151245
1.1182366609573364,1.055002212524414,0.06323444843292236,0.5584942102432251,0.5333333333333333,2.2839534282684326,0.6732732653617859
1.0049066543579102,0.943819522857666,0.06108713150024414,0.5731430053710938,0.6666666666666667,2.4558892250061035,0.6597660779953003
0.974460780620575,1.3098727464675903,-0.3354119658470154,0.7882519960403442,0.5333333333333333,2.1350691318511963,0.8476738333702087
1.0656598806381226,0.8340411186218262,0.2316187620162964,0.45031964778900146,0.43333333333333335,2.0820181369781494,0.5823774337768555
0.8822175860404968,0.8674930334091187,0.014724552631378174,0.5306046605110168,0.4,2.0275156497955322,0.6104952096939087
0.7649942636489868,0.8736790418624878,-0.10868477821350098,0.565004825592041,0.4,1.9790568351745605,0.693621814250946
0.9320695400238037,1.0330909490585327,-0.101021409034729,0.6121327877044678,0.4,2.110377311706543,0.70575350522995
0.999304473400116,0.8427132964134216,0.15659117698669434,0.420259565114975,0.4666666666666667,2.2621114253997803,0.567055344581604
0.8346724510192871,1.0710053443908691,-0.23633289337158203,0.6789524555206299,0.6,2.614333152770996,0.7489352226257324
1.021405577659607,1.2804462909698486,-0.2590407133102417,0.5770668983459473,0.5333333333333333,2.347783088684082,0.6458585262298584
1.0496506690979004,1.0821475982666016,-0.03249692916870117,0.6600239276885986,0.43333333333333335,2.299934148788452,0.7668134570121765
0.9416903257369995,0.9616355299949646,-0.019945204257965088,0.5521125793457031,0.4666666666666667,2.0644643306732178,0.6611078977584839
0.9917814135551453,0.8904325366020203,0.101348876953125,0.5083383321762085,0.4,2.0269007682800293,0.6439257860183716
0.953993022441864,1.1378469467163086,-0.18385392427444458,0.6675620079040527,0.5,1.852597713470459,0.7730941772460938
0.9200962781906128,1.1775150299072266,-0.25741875171661377,0.5961116552352905,0.5,2.517457962036133,0.7003657221794128
0.7000259160995483,1.0882729291915894,-0.388247013092041,0.7244321703910828,0.5666666666666667,2.5367836952209473,0.8271352648735046
1.1518914699554443,1.0197254419326782,0.1321660280227661,0.5990350842475891,0.5,2.2973990440368652,0.7336643934249878
1.0497078895568848,0.8735593557357788,0.17614853382110596,0.443396657705307,0.5666666666666667,2.4220283031463623,0.5218038558959961
1.1117103099822998,1.1493847370147705,-0.0376744270324707,0.6462341547012329,0.5666666666666667,2.6625068187713623,0.7601701617240906
0.7262345552444458,1.0595917701721191,-0.33335721492767334,0.6947835683822632,0.5,2.1195285320281982,0.8031783103942871
1.2295739650726318,0.8307693004608154,0.3988046646118164,0.462890625,0.5666666666666667,2.5783848762512207,0.6212107539176941
1.0971170663833618,0.9709922075271606,0.12612485885620117,0.6195858120918274,0.5,2.313554525375366,0.7436281442642212
1.122553825378418,0.9735708236694336,0.14898300170898438,0.5224296450614929,0.4,2.129659414291382,0.6356761455535889
0.9558871984481812,0.8322264552116394,0.12366074323654175,0.4583371579647064,0.5333333333333333,2.166205406188965,0.5197550058364868
0.6685148477554321,0.9415712356567383,-0.27305638790130615,0.5656986236572266,0.4666666666666667,2.299560308456421,0.6596310138702393
0.8004281520843506,1.0429906845092773,-0.24256253242492676,0.6359481811523438,0.43333333333333335,2.3729190826416016,0.7211129069328308
0.9687013626098633,1.303036093711853,-0.33433473110198975,0.6983846426010132,0.5666666666666667,2.1724164485931396,0.7840596437454224
0.971158504486084,1.1190824508666992,-0.14792394638061523,0.6609552502632141,0.43333333333333335,2.5507302284240723,0.7754074335098267
0.7846564650535583,0.9114276766777039,-0.1267712116241455,0.4400723874568939,0.5,2.2697978019714355,0.5558236837387085
0.8612362742424011,1.0721852779388428,-0.21094900369644165,0.6342832446098328,0.4666666666666667,2.113271474838257,0.7380277514457703
1.1651129722595215,1.1555736064910889,0.009539365768432617,0.5511820316314697,0.4666666666666667,2.219181776046753,0.6594913005828857
1.0691194534301758,0.8355840444564819,0.23353540897369385,0.4750429093837738,0.3666666666666667,2.308861017227173,0.5762948989868164
0.8178314566612244,0.9863184690475464,-0.16848701238632202,0.6269230246543884,0.5,2.537696361541748,0.6782832145690918
0.9407128691673279,0.9019634127616882,0.03874945640563965,0.5196473002433777,0.5333333333333333,2.3747141361236572,0.6263349652290344
0.9874831438064575,0.9360777735710144,0.051405370235443115,0.533100962638855,0.5666666666666667,2.3655600547790527,0.6220144033432007
0.8633741736412048,1.0770113468170166,-0.21363717317581177,0.5432964563369751,0.5666666666666667,1.930030107498169,0.620096743106842
1.0895529985427856,0.9229139685630798,0.1666390299797058,0.4302372634410858,0.5333333333333333,2.031810998916626,0.5647071003913879
0.8698582649230957,1.270910620689392,-0.4010523557662964,0.8078494071960449,0.6,2.338359832763672,0.8857683539390564
1.1483491659164429,0.9701797366142273,0.17816942930221558,0.585360586643219,0.3666666666666667,2.083767890930176,0.6983327865600586
1.0632085800170898,1.1127569675445557,-0.04954838752746582,0.6138484477996826,0.6333333333333333,1.9101876020431519,0.7027115225791931
1.095410704612732,0.9084376096725464,0.18697309494018555,0.5235905647277832,0.33333333333333337,2.2223548889160156,0.6492658853530884
1.0349396467208862,1.2539371252059937,-0.21899747848510742,0.6547123789787292,0.5666666666666667,1.8376402854919434,0.7555127143859863
0.9337406158447266,1.0927777290344238,-0.15903711318969727,0.6435014605522156,0.43333333333333335,2.210742235183716,0.7347520589828491
1.2818408012390137,0.8813497424125671,0.40049105882644653,0.4498627185821533,0.4666666666666667,1.8178986310958862,0.6119041442871094
1.0345505475997925,1.0018529891967773,0.03269755840301514,0.5917927622795105,0.5333333333333333,2.154592752456665,0.6802343130111694
1.12113356590271,0.9783968329429626,0.14273673295974731,0.44174131751060486,0.5666666666666667,2.3714795112609863,0.5556386709213257
0.8217699527740479,1.0685243606567383,-0.24675440788269043,0.5348807573318481,0.6666666666666667,2.4518377780914307,0.6239076852798462
0.9836901426315308,0.840051531791687,0.14363861083984375,0.42529505491256714,0.4,2.2198052406311035,0.5322930812835693
1.0506689548492432,1.1758750677108765,-0.1252061128616333,0.6032655835151672,0.7,2.2607481479644775,0.6660133004188538
1.1485050916671753,1.003784418106079,0.1447206735610962,0.6018832921981812,0.43333333333333335,2.028486967086792,0.7081884741783142
1.2717963457107544,0.9224037528038025,0.3493925929069519,0.5203359127044678,0.5,2.311493158340454,0.6453407406806946
0.7816869616508484,1.4488786458969116,-0.6671916842460632,0.7985355257987976,0.4666666666666667,2.1962242126464844,0.859768807888031
0.9985880851745605,0.82185959815979,0.1767284870147705,0.536789059638977,0.5333333333333333,2.822263240814209,0.6699382066726685
1.1288747787475586,0.8827375173568726,0.24613726139068604,0.49108371138572693,0.4666666666666667,2.3336868286132812,0.5797660946846008
0.9563623666763306,0.8242303133010864,0.13213205337524414,0.48359376192092896,0.5333333333333333,2.314831495285034,0.5904262065887451
0.9193620681762695,0.8472878336906433,0.07207423448562622,0.4240971505641937,0.4,2.2418181896209717,0.5130712985992432
0.7174930572509766,1.5762271881103516,-0.858734130859375,0.8507461547851562,0.7666666666666666,2.6694016456604004,0.8890687823295593
1.0359514951705933,1.2365338802337646,-0.2005823850631714,0.6735129356384277,0.4666666666666667,2.5348026752471924,0.7501177191734314
0.9162880778312683,1.2645667791366577,-0.3482787013053894,0.6432940363883972,0.5333333333333333,2.14886474609375,0.7248708009719849
1.1651761531829834,0.8685354590415955,0.29664069414138794,0.4834712743759155,0.4666666666666667,2.195918560028076,0.5956573486328125
0.8287967443466187,1.055930495262146,-0.22713375091552734,0.5708400011062622,0.4666666666666667,2.447721481323242,0.6514253616333008
0.942588210105896,0.8142006397247314,0.12838757038116455,0.38586580753326416,0.43333333333333335,2.1481876373291016,0.5091761350631714
0.7571117877960205,1.4747605323791504,-0.7176487445831299,0.8565034866333008,0.33333333333333337,1.9579627513885498,0.9017381072044373
0.9178325533866882,0.7507503032684326,0.16708225011825562,0.44795894622802734,0.4,2.241884231567383,0.5363932251930237
0.9265839457511902,1.277811050415039,-0.3512271046638489,0.6270996928215027,0.3666666666666667,1.9000951051712036,0.7042772173881531
0.793798565864563,1.2702726125717163,-0.4764740467071533,0.7830219268798828,0.6666666666666667,2.102675199508667,0.845923900604248
1.1915467977523804,1.0863618850708008,0.10518491268157959,0.6396139860153198,0.3666666666666667,2.3335189819335938,0.7116550803184509
0.9169025421142578,0.7989227175712585,0.11797982454299927,0.4626910090446472,0.23333333333333328,2.177891254425049,0.5873546600341797
1.0894553661346436,1.0432672500610352,0.0461881160736084,0.5440630316734314,0.4,2.179701089859009,0.6747444868087769
1.0164897441864014,1.078540563583374,-0.062050819396972656,0.4643319249153137,0.5666666666666667,2.191570997238159,0.6157491207122803
0.9505895376205444,0.7419063448905945,0.20868319272994995,0.305303156375885,0.4666666666666667,2.034001588821411,0.47248077392578125
0.9825804233551025,1.0495493412017822,-0.06696891784667969,0.5990163683891296,0.5,1.9844483137130737,0.6904124021530151
0.7635529041290283,1.3531240224838257,-0.5895711183547974,0.6349927186965942,0.6333333333333333,2.1109769344329834,0.7308214902877808
0.9351509809494019,0.9748431444168091,-0.03969216346740723,0.518450915813446,0.6,2.109011650085449,0.6294891834259033
0.8185073733329773,1.4051398038864136,-0.5866324305534363,0.8705593943595886,0.5666666666666667,2.302844524383545,0.9145325422286987
0.9658430814743042,0.9884442090988159,-0.02260112762451172,0.47739213705062866,0.43333333333333335,1.9092113971710205,0.5612612962722778
1.0764282941818237,1.0513827800750732,0.02504551410675049,0.5389118194580078,0.3666666666666667,1.8681402206420898,0.6087426543235779
0.777557373046875,1.2126550674438477,-0.43509769439697266,0.6484058499336243,0.6,2.064516544342041,0.7501880526542664
0.7489222288131714,1.2546641826629639,-0.5057419538497925,0.72746741771698,0.43333333333333335,2.692516565322876,0.7891060709953308
1.0168298482894897,1.1586101055145264,-0.14178025722503662,0.6226848363876343,0.5,2.359729051589966,0.742112398147583
1.1236176490783691,0.6430655717849731,0.480552077293396,0.3225136995315552,0.4,2.3583362102508545,0.471104234457016
1.2568128108978271,0.8547241687774658,0.40208864212036133,0.5425052046775818,0.6666666666666667,2.4120781421661377,0.6730166673660278
1.04400634765625,0.9033464193344116,0.14065992832183838,0.5356711149215698,0.4666666666666667,2.344074249267578,0.6623377799987793
1.0538274049758911,0.943922221660614,0.1099051833152771,0.5024839043617249,0.7,2.0817911624908447,0.6319031715393066
0.9379938840866089,1.1396739482879639,-0.20168006420135498,0.651513397693634,0.5333333333333333,2.2395477294921875,0.7435795068740845
0.9188063144683838,0.942126452922821,-0.023320138454437256,0.44090327620506287,0.4,2.104780435562134,0.6008666753768921
1.0213468074798584,1.1232752799987793,-0.1019284725189209,0.6623252034187317,0.3666666666666667,2.3070454597473145,0.7556482553482056
0.8521795272827148,1.1482112407684326,-0.2960317134857178,0.5472623109817505,0.5666666666666667,2.517319917678833,0.6699804067611694
0.9086167216300964,1.0730715990066528,-0.1644548773765564,0.6529779434204102,0.4666666666666667,2.242027521133423,0.7698286771774292
1.0301276445388794,0.9675042033195496,0.06262344121932983,0.5238921642303467,0.5,2.2149791717529297,0.6465872526168823
1.1395816802978516,1.1375900506973267,0.0019916296005249023,0.6638591885566711,0.4,2.372232437133789,0.7436532974243164
1.0908088684082031,1.163980484008789,-0.07317161560058594,0.6303839683532715,0.4,2.1012721061706543,0.6930550336837769
1.427659511566162,0.8442354202270508,0.5834240913391113,0.4777573049068451,0.4666666666666667,2.1939148902893066,0.6227827072143555
0.850906252861023,1.1082763671875,-0.25737011432647705,0.5399886965751648,0.6666666666666667,1.6562000513076782,0.6332561373710632
0.9803339838981628,0.8503708243370056,0.12996315956115723,0.44255244731903076,0.43333333333333335,2.510540723800659,0.5389230251312256
1.1408469676971436,0.986943244934082,0.15390372276306152,0.6202532052993774,0.6,2.490652561187744,0.7155464887619019
0.9174357652664185,0.8569724559783936,0.0604633092880249,0.5409209132194519,0.4666666666666667,2.0557825565338135,0.695709228515625
1.1174824237823486,0.7775915861129761,0.33989083766937256,0.4369966387748718,0.4666666666666667,2.39300799369812,0.5782292485237122
1.0637409687042236,0.7499865293502808,0.31375443935394287,0.30177170038223267,0.5,2.2035839557647705,0.431632399559021
0.7760476469993591,1.1247649192810059,-0.34871727228164673,0.7351133227348328,0.6333333333333333,2.400510311126709,0.82793128490448
0.9586068987846375,1.0775847434997559,-0.11897784471511841,0.589512825012207,0.3666666666666667,1.9114949703216553,0.6947903633117676
1.022382140159607,0.8291757106781006,0.19320642948150635,0.5657380819320679,0.33333333333333337,2.3404133319854736,0.6641983389854431
1.162652850151062,1.0975966453552246,0.0650562047958374,0.5687766075134277,0.3666666666666667,2.5198171138763428,0.6801730990409851
0.9965702295303345,1.2544312477111816,-0.25786101818084717,0.7086048126220703,0.4666666666666667,2.4246294498443604,0.776710033416748
0.9920353889465332,1.0242525339126587,-0.03221714496612549,0.6281258463859558,0.6,2.328979969024658,0.7616752982139587
1.0280821323394775,0.9544500708580017,0.07363206148147583,0.5616868734359741,0.33333333333333337,2.7595226764678955,0.6543014049530029
1.0024938583374023,1.1919853687286377,-0.18949151039123535,0.7796812057495117,0.4,2.443605422973633,0.8706321120262146
0.8200499415397644,1.2313892841339111,-0.41133934259414673,0.7575847506523132,0.5333333333333333,2.281449794769287,0.8413920402526855
0.9827836751937866,1.2192661762237549,-0.23648250102996826,0.6472855806350708,0.5333333333333333,2.188629627227783,0.7128517627716064
0.8692101240158081,1.2321304082870483,-0.36292028427124023,0.6202866435050964,0.5,2.534475088119507,0.7226656675338745
0.9182685613632202,1.2478803396224976,-0.32961177825927734,0.7404003143310547,0.5333333333333333,2.35569429397583,0.8123617172241211
0.9610795974731445,1.2580480575561523,-0.2969684600830078,0.6449909210205078,0.4666666666666667,1.9815629720687866,0.7047995328903198
1.0769591331481934,0.8260397911071777,0.2509193420410156,0.4467394948005676,0.3666666666666667,2.1732358932495117,0.5765389800071716
1.1426112651824951,0.9584635496139526,0.18414771556854248,0.6053907871246338,0.33333333333333337,2.2044785022735596,0.6919832229614258
0.875346839427948,1.2077181339263916,-0.3323712944984436,0.7157227993011475,0.6333333333333333,1.9512079954147339,0.7810225486755371
1.0881990194320679,0.9955446720123291,0.09265434741973877,0.556571364402771,0.5666666666666667,2.0792694091796875,0.6952835321426392
1.124037742614746,1.0542433261871338,0.0697944164276123,0.5704643130302429,0.6,2.34439754486084,0.6939825415611267
0.7479869723320007,1.1327977180480957,-0.38481074571609497,0.6467440128326416,0.6333333333333333,2.631661891937256,0.7514187693595886
0.9883429408073425,1.1631934642791748,-0.17485052347183228,0.5718761682510376,0.4666666666666667,2.0463290214538574,0.651267409324646
1.024056315422058,1.113726258277893,-0.08966994285583496,0.5973215103149414,0.6,2.447897434234619,0.6958848834037781
1.0536950826644897,1.1072324514389038,-0.05353736877441406,0.5750381350517273,0.5666666666666667,1.9070830345153809,0.690595805644989
1.1025842428207397,0.8741048574447632,0.22847938537597656,0.46659085154533386,0.5,2.1886188983917236,0.6007487773895264
1.1538984775543213,0.6882071495056152,0.46569132804870605,0.40739983320236206,0.5333333333333333,2.1901652812957764,0.546859085559845
1.3456332683563232,0.8598312735557556,0.4858019948005676,0.5177645683288574,0.4,2.1847121715545654,0.674064576625824
1.0422873497009277,0.9336926937103271,0.10859465599060059,0.5478121638298035,0.5333333333333333,2.4607322216033936,0.6567314863204956
0.9940422773361206,1.1423025131225586,-0.148260235786438,0.6216930747032166,0.6333333333333333,1.9964531660079956,0.7130143046379089
1.0481505393981934,1.060916781425476,-0.012766242027282715,0.6518213748931885,0.5,2.137550115585327,0.7324374914169312
1.100290298461914,1.1246976852416992,-0.024407386779785156,0.686680018901825,0.5333333333333333,2.319592237472534,0.8175091743469238
0.9495124816894531,1.1201276779174805,-0.17061519622802734,0.5837396383285522,0.6333333333333333,2.4530696868896484,0.6708612442016602
0.9566546678543091,0.9639241099357605,-0.007269442081451416,0.5098457336425781,0.43333333333333335,2.2376866340637207,0.5866968631744385
1.0196818113327026,0.9044922590255737,0.1151895523071289,0.46697086095809937,0.6333333333333333,2.4837825298309326,0.6049838066101074
1.105359435081482,0.9192051887512207,0.18615424633026123,0.48765450716018677,0.5666666666666667,2.230229616165161,0.6109647154808044
0.7586278319358826,1.1291210651397705,-0.37049323320388794,0.6515392065048218,0.4,2.2795257568359375,0.7062053680419922
1.159048080444336,0.9634431600570679,0.19560492038726807,0.5256879329681396,0.43333333333333335,2.334791898727417,0.6420153379440308
1.060599684715271,1.024427890777588,0.036171793937683105,0.5961248874664307,0.6333333333333333,2.1209371089935303,0.7024430632591248
1.2681999206542969,0.6235467791557312,0.6446531414985657,0.3370376527309418,0.33333333333333337,2.367291212081909,0.45254725217819214
0.9642766714096069,1.1441330909729004,-0.17985641956329346,0.6784934401512146,0.5666666666666667,2.139859676361084,0.7607144117355347
0.7838746905326843,1.1620161533355713,-0.37814146280288696,0.6971420645713806,0.5333333333333333,2.117483377456665,0.7913084030151367
0.8792141675949097,0.9620184898376465,-0.08280432224273682,0.5413070917129517,0.4,1.9569976329803467,0.6879734396934509
0.6301428079605103,1.2168467044830322,-0.586703896522522,0.7629894018173218,0.5666666666666667,2.1965115070343018,0.8240700960159302
1.1124279499053955,1.0960569381713867,0.01637101173400879,0.5991005897521973,0.3666666666666667,1.8853596448898315,0.6886340975761414
0.983468770980835,1.079277515411377,-0.09580874443054199,0.681708812713623,0.7333333333333334,1.9201515913009644,0.7842254042625427
1.0916492938995361,0.9844138026237488,0.10723549127578735,0.5263863801956177,0.4666666666666667,1.9176862239837646,0.5866343379020691
0.9944455027580261,0.8621615171432495,0.1322839856147766,0.4717496633529663,0.5,2.2856571674346924,0.572455644607544
0.9378716349601746,1.2615782022476196,-0.32370656728744507,0.7378606200218201,0.6,1.8875541687011719,0.8196732997894287
1.0698578357696533,0.9923375844955444,0.07752025127410889,0.5042893290519714,0.5,1.9310578107833862,0.5907782912254333
0.7835528254508972,0.7574054598808289,0.02614736557006836,0.40327927470207214,0.5333333333333333,1.9953261613845825,0.4990898072719574
1.1051969528198242,1.033052921295166,0.0721440315246582,0.5344602465629578,0.5333333333333333,2.2530601024627686,0.6463255882263184
1.200399398803711,0.8583375215530396,0.3420618772506714,0.47738116979599,0.4666666666666667,1.9797147512435913,0.6255651712417603
1.1550939083099365,1.1508762836456299,0.004217624664306641,0.6407256126403809,0.5,1.7431280612945557,0.7333869934082031
0.8326963782310486,1.0200278759002686,-0.18733149766921997,0.5894495248794556,0.6,1.6600886583328247,0.6777393817901611
0.9489139318466187,1.0423697233200073,-0.09345579147338867,0.6208877563476562,0.5333333333333333,1.7195452451705933,0.7224549055099487
1.2340493202209473,0.8469767570495605,0.3870725631713867,0.48198196291923523,0.4666666666666667,2.2660417556762695,0.6468095183372498
2.2300891876220703,1.7465887069702148,0.48350048065185547,0.9041465520858765,0.5666666666666667,2.171175718307495,0.9638930559158325
1.369078516960144,1.9847850799560547,-0.6157065629959106,0.8069570064544678,0.6,2.089292287826538,0.9268049597740173
1.538262128829956,1.836182951927185,-0.297920823097229,0.8773428797721863,0.4666666666666667,2.4261040687561035,0.9593672752380371
1.4810945987701416,1.8131955862045288,-0.3321009874343872,0.7890316843986511,0.3666666666666667,2.644392251968384,0.9170289039611816
1.762425184249878,1.4107826948165894,0.3516424894332886,0.7679445147514343,0.3666666666666667,2.553600788116455,0.8670926094055176
1.633999228477478,1.4162094593048096,0.21778976917266846,0.849596381187439,0.5333333333333333,1.8970017433166504,0.9419390559196472
1.3790992498397827,1.573164463043213,-0.19406521320343018,0.7591983079910278,0.4666666666666667,2.1554999351501465,0.8955475687980652
1.2079702615737915,1.7740380764007568,-0.5660678148269653,0.7852867841720581,0.6333333333333333,2.205206871032715,0.87203449010849
1.4765594005584717,1.1035224199295044,0.3730369806289673,0.6808367967605591,0.3666666666666667,2.1705143451690674,0.9056300520896912
1.5621957778930664,0.9148735404014587,0.6473222374916077,0.6814855933189392,0.5,2.0794501304626465,0.8376474380493164
1.2601996660232544,1.3589587211608887,-0.09875905513763428,0.7615505456924438,0.7,2.257936477661133,0.8873068690299988
1.1405048370361328,1.3340332508087158,-0.193528413772583,0.7229003310203552,0.5333333333333333,2.054286479949951,0.8548740148544312
1.1386955976486206,1.3325586318969727,-0.19386303424835205,0.6920303106307983,0.5333333333333333,2.182600736618042,0.8362275958061218
1.2165896892547607,1.2638840675354004,-0.04729437828063965,0.6923744082450867,0.43333333333333335,2.229789972305298,0.7880525588989258
0.963202178478241,1.3238924741744995,-0.36069029569625854,0.6591262817382812,0.5,1.8754979372024536,0.8172469139099121
1.032377004623413,1.1374619007110596,-0.10508489608764648,0.5969102382659912,0.5,1.921737790107727,0.7761448621749878
1.2692453861236572,1.2723015546798706,-0.003056168556213379,0.60140061378479,0.43333333333333335,1.9597482681274414,0.7802934050559998
1.0536725521087646,1.4309782981872559,-0.3773057460784912,0.7821934223175049,0.5666666666666667,2.1106953620910645,0.869005560874939
1.5279849767684937,1.0319904088974,0.49599456787109375,0.7066048383712769,0.6333333333333333,1.8252249956130981,0.8588342070579529
1.3937137126922607,1.0549161434173584,0.33879756927490234,0.6629769802093506,0.6666666666666667,1.8933165073394775,0.8828538656234741
0.8139845132827759,1.42401921749115,-0.610034704208374,0.7808771133422852,0.4666666666666667,2.2091474533081055,0.8890897035598755
1.0885926485061646,0.8589610457420349,0.22963160276412964,0.48339352011680603,0.5333333333333333,2.653660774230957,0.6603329181671143
1.4094284772872925,0.8838333487510681,0.5255951285362244,0.5265128016471863,0.5333333333333333,1.5738872289657593,0.7348224520683289
1.0939685106277466,1.092374563217163,0.001593947410583496,0.6233378648757935,0.5,2.2827305793762207,0.8021814227104187
1.112682580947876,0.7703611850738525,0.34232139587402344,0.4401765763759613,0.5333333333333333,2.3267159461975098,0.6357738375663757
1.4246737957000732,0.8382489681243896,0.5864248275756836,0.4386615753173828,0.3666666666666667,2.1224303245544434,0.6901720762252808
1.2839069366455078,0.7672581672668457,0.5166487693786621,0.4073200821876526,0.43333333333333335,2.370746374130249,0.6092840433120728
0.8771974444389343,1.4220104217529297,-0.5448129773139954,0.806607723236084,0.6,2.413787841796875,0.9675941467285156
1.1470682621002197,0.8868107795715332,0.2602574825286865,0.5164167284965515,0.3666666666666667,2.130467176437378,0.6873793005943298
1.2623201608657837,0.724583625793457,0.5377365350723267,0.4890787601470947,0.2666666666666667,2.412184476852417,0.6778737902641296
1.2790107727050781,0.9473893046379089,0.3316214680671692,0.6604876518249512,0.5,2.737978219985962,0.8112882375717163
1.1628694534301758,1.1086851358413696,0.05418431758880615,0.6756423711776733,0.5,2.142035722732544,0.7946822047233582
1.1335325241088867,1.2570827007293701,-0.1235501766204834,0.6419788002967834,0.23333333333333328,2.4940361976623535,0.7562736868858337
0.8989599943161011,1.3306634426116943,-0.43170344829559326,0.7473377585411072,0.5666666666666667,2.3215324878692627,0.8397221565246582
1.0129990577697754,1.2628657817840576,-0.24986672401428223,0.5529651045799255,0.4666666666666667,2.5511696338653564,0.7019128799438477
1.0498594045639038,1.1500763893127441,-0.10021698474884033,0.6289209723472595,0.4666666666666667,2.4704620838165283,0.757724940776825
1.0459747314453125,0.9736979007720947,0.07227683067321777,0.5254530310630798,0.4666666666666667,1.5741075277328491,0.7092703580856323
0.9520875811576843,1.5303949117660522,-0.5783073306083679,0.6948158144950867,0.4666666666666667,2.080453872680664,0.8197929263114929
0.8656004667282104,1.1610500812530518,-0.2954496145248413,0.6038718819618225,0.6,2.2049689292907715,0.7431900501251221
0.8409461975097656,1.1821297407150269,-0.34118354320526123,0.5115887522697449,0.5666666666666667,2.0773985385894775,0.6495311260223389
1.083351969718933,1.091148853302002,-0.007796883583068848,0.6041159629821777,0.3666666666666667,2.283073663711548,0.7161521315574646
1.2050882577896118,0.844225287437439,0.36086297035217285,0.5488333106040955,0.5666666666666667,2.010801076889038,0.7160651087760925
1.245251178741455,0.9541513919830322,0.29109978675842285,0.7412440776824951,0.43333333333333335,2.130981922149658,0.8461476564407349
1.1765230894088745,0.7986632585525513,0.37785983085632324,0.37288162112236023,0.4,1.8840285539627075,0.5578402876853943
0.8489779829978943,1.1943564414978027,-0.34537845849990845,0.5564203262329102,0.4666666666666667,2.264181613922119,0.7015498876571655
0.9862569570541382,1.0381314754486084,-0.051874518394470215,0.5996043682098389,0.4666666666666667,2.1502606868743896,0.724550187587738
0.9688776731491089,0.9364392161369324,0.032438457012176514,0.5144041776657104,0.6,2.2469429969787598,0.6797038316726685
0.9440891146659851,0.8194680213928223,0.12462109327316284,0.6112431287765503,0.43333333333333335,1.7767401933670044,0.7263244390487671
1.0270451307296753,0.9787144660949707,0.04833066463470459,0.6028921604156494,0.5666666666666667,2.275705099105835,0.7724685668945312
1.0039783716201782,0.9451513290405273,0.05882704257965088,0.4773678183555603,0.5333333333333333,2.229008674621582,0.6622090339660645
0.7900114059448242,1.1496104001998901,-0.3595989942550659,0.7849156260490417,0.7,2.3884308338165283,0.8895742297172546
0.9132879972457886,0.9528909921646118,-0.03960299491882324,0.4398857355117798,0.7666666666666666,2.0156021118164062,0.550532341003418
1.034376621246338,0.7648187875747681,0.2695578336715698,0.5397258996963501,0.4666666666666667,2.0184969902038574,0.6865136027336121
1.1551469564437866,0.9843699336051941,0.17077702283859253,0.4819755554199219,0.3666666666666667,2.3362956047058105,0.676360011100769
1.21681809425354,0.9327881336212158,0.2840299606323242,0.6782576441764832,0.4666666666666667,2.2547190189361572,0.8110637664794922
1.088416576385498,0.6442469954490662,0.4441695809364319,0.36733993887901306,0.5333333333333333,2.030503034591675,0.5508853197097778
1.0015748739242554,0.8940457701683044,0.10752910375595093,0.4355202615261078,0.5333333333333333,2.3672125339508057,0.6078592538833618
0.7191848754882812,0.9754714965820312,-0.25628662109375,0.6292842030525208,0.6,2.036823272705078,0.7536762952804565
0.9633499979972839,0.9045649766921997,0.05878502130508423,0.5514703392982483,0.5333333333333333,2.0863559246063232,0.7396621704101562
0.8833615183830261,0.9591726660728455,-0.07581114768981934,0.4696294069290161,0.30000000000000004,2.2086737155914307,0.5483051538467407
0.6799569129943848,0.9163477420806885,-0.2363908290863037,0.5278347730636597,0.4666666666666667,2.051163673400879,0.6458357572555542
0.7745931148529053,1.261880874633789,-0.4872877597808838,0.59784334897995,0.6666666666666667,1.8697726726531982,0.6946916580200195
0.8138105869293213,0.826438307762146,-0.012627720832824707,0.43645450472831726,0.6333333333333333,2.110123872756958,0.5412921905517578
1.0397334098815918,0.7437772750854492,0.2959561347961426,0.45432958006858826,0.5,2.3520631790161133,0.5811514258384705
1.033010721206665,0.8898115158081055,0.14319920539855957,0.513312041759491,0.5,2.2482495307922363,0.6741504073143005
0.9967235326766968,0.754835844039917,0.24188768863677979,0.3783378005027771,0.43333333333333335,2.084303855895996,0.546790361404419
1.278348445892334,0.6995614767074585,0.5787869691848755,0.2904803454875946,0.5666666666666667,2.264587163925171,0.3841368556022644
0.7878667116165161,0.7430404424667358,0.04482626914978027,0.5421946048736572,0.7333333333333334,2.4198386669158936,0.6543378829956055
1.058982253074646,0.8269410133361816,0.23204123973846436,0.6543046236038208,0.6333333333333333,2.297412633895874,0.7165669202804565
0.5714954733848572,1.0263714790344238,-0.45487600564956665,0.662939190864563,0.5333333333333333,2.039541482925415,0.7526882886886597
0.6829549670219421,0.8942461013793945,-0.2112911343574524,0.49715906381607056,0.4666666666666667,2.3061704635620117,0.639816164970398
0.6417009234428406,1.0062512159347534,-0.36455029249191284,0.570515513420105,0.4666666666666667,2.2950851917266846,0.6868423223495483
1.1227293014526367,0.9520747661590576,0.1706545352935791,0.585455060005188,0.5333333333333333,2.5039455890655518,0.7271305918693542
0.7642526626586914,0.9211871027946472,-0.1569344401359558,0.5554937720298767,0.4,2.287450075149536,0.6828662753105164
0.9406269788742065,0.8628420829772949,0.07778489589691162,0.6611346006393433,0.4,2.256498098373413,0.8217970728874207
1.3558100461959839,0.7766364812850952,0.5791735649108887,0.44915056228637695,0.4666666666666667,2.069340229034424,0.6126708984375
0.9334997534751892,1.029435634613037,-0.0959358811378479,0.5477144122123718,0.3666666666666667,2.194915533065796,0.6548253893852234
1.0073045492172241,0.8788747787475586,0.12842977046966553,0.5436198711395264,0.6,2.2370314598083496,0.6557003259658813
0.7943774461746216,1.1287460327148438,-0.33436858654022217,0.5507227182388306,0.5,2.1311795711517334,0.7170008420944214
0.7672250270843506,0.8251246213912964,-0.0578995943069458,0.4829865097999573,0.5,2.401747226715088,0.5733572840690613
0.7560704946517944,1.1902838945388794,-0.43421339988708496,0.6672029495239258,0.4666666666666667,1.9138168096542358,0.7418491840362549
0.9838571548461914,1.1803690195083618,-0.1965118646621704,0.7403101921081543,0.5666666666666667,1.7752370834350586,0.8663141131401062
0.9779931306838989,0.7487452030181885,0.22924792766571045,0.39404064416885376,0.3666666666666667,2.4242775440216064,0.5358413457870483
1.2543797492980957,0.7503489255905151,0.5040308237075806,0.4455046057701111,0.43333333333333335,2.290480136871338,0.705695629119873
0.8838915824890137,0.8597248792648315,0.02416670322418213,0.5353437662124634,0.43333333333333335,2.027467966079712,0.7513787150382996
0.9288060069084167,0.9757105112075806,-0.04690450429916382,0.5441403985023499,0.4666666666666667,2.278872013092041,0.7135013341903687
0.5768957138061523,1.1290655136108398,-0.5521697998046875,0.6168456077575684,0.43333333333333335,2.5251898765563965,0.7899155616760254
0.6800479292869568,1.1005862951278687,-0.42053836584091187,0.6219860911369324,0.5333333333333333,2.1214230060577393,0.810015082359314
0.706856906414032,1.0212771892547607,-0.31442028284072876,0.6135260462760925,0.43333333333333335,2.1644017696380615,0.7969784140586853
0.8321539163589478,0.8101856708526611,0.02196824550628662,0.4857809543609619,0.6,1.8571851253509521,0.6445450782775879
0.9434413313865662,0.8156515955924988,0.12778973579406738,0.49911460280418396,0.4,1.9082525968551636,0.6581739187240601
1.050570011138916,0.9533160924911499,0.09725391864776611,0.5023337602615356,0.4666666666666667,2.3058433532714844,0.6749458312988281
0.7152657508850098,0.9582237005233765,-0.2429579496383667,0.4946763515472412,0.4666666666666667,1.4841105937957764,0.712726354598999
1.0092828273773193,0.7034761905670166,0.30580663681030273,0.358526349067688,0.6333333333333333,2.3744306564331055,0.5874605774879456
0.9454538226127625,0.9271456599235535,0.018308162689208984,0.5568536520004272,0.5,2.1046698093414307,0.7054928541183472
0.8539562225341797,0.9095486402511597,-0.05559241771697998,0.4569748342037201,0.8,2.132747173309326,0.6275169849395752
0.9352782964706421,0.8620114326477051,0.07326686382293701,0.5172644853591919,0.5333333333333333,1.9768010377883911,0.6466939449310303
1.0877034664154053,0.9026459455490112,0.18505752086639404,0.463946670293808,0.5666666666666667,2.3127870559692383,0.6493129730224609
1.0805535316467285,1.155924916267395,-0.0753713846206665,0.7077171802520752,0.5666666666666667,2.377422571182251,0.8541848063468933
0.8152832388877869,1.0357568264007568,-0.22047358751296997,0.5865122079849243,0.4666666666666667,2.168546676635742,0.6945347785949707
0.7193115949630737,1.320216417312622,-0.6009048223495483,0.7302379608154297,0.6,2.400465250015259,0.8653294444084167
0.7041000127792358,0.9401757717132568,-0.236075758934021,0.4905955195426941,0.43333333333333335,1.9961433410644531,0.6152666807174683
0.8370322585105896,1.0464204549789429,-0.20938819646835327,0.5375665426254272,0.5,2.332787036895752,0.6931562423706055
1.1657094955444336,0.712621808052063,0.4530876874923706,0.4235255718231201,0.6333333333333333,2.0439236164093018,0.6052579879760742
0.8041874170303345,0.9379462003707886,-0.1337587833404541,0.4881173074245453,0.4,2.1232874393463135,0.5964946150779724
0.5573416948318481,0.8200762271881104,-0.2627345323562622,0.3778844475746155,0.5666666666666667,2.2422332763671875,0.5288223028182983
0.8828787803649902,0.8567349910736084,0.026143789291381836,0.47161877155303955,0.43333333333333335,2.2500925064086914,0.6256794929504395
0.9315540194511414,1.2187442779541016,-0.2871902585029602,0.6183204650878906,0.5,2.4111225605010986,0.7208795547485352
0.8432186841964722,1.2050185203552246,-0.36179983615875244,0.7004820704460144,0.4666666666666667,2.153249740600586,0.7901098132133484
1.0353729724884033,0.9830808639526367,0.0522921085357666,0.5046089887619019,0.6,2.1779725551605225,0.6368638277053833
0.9102258086204529,0.9241765737533569,-0.013950765132904053,0.5236154794692993,0.5,2.3811428546905518,0.6444668173789978
1.057898759841919,0.8289488554000854,0.2289499044418335,0.48816022276878357,0.4666666666666667,2.1068928241729736,0.6524937152862549
0.9459525942802429,0.8021478056907654,0.14380478858947754,0.4641299247741699,0.4666666666666667,1.9836833477020264,0.6229287981987
1.3212954998016357,0.6507339477539062,0.6705615520477295,0.39035987854003906,0.4,2.031156063079834,0.5412585735321045
0.87434983253479,1.183342456817627,-0.3089926242828369,0.6799795031547546,0.5666666666666667,2.367790937423706,0.8010549545288086
0.6893967390060425,1.248805046081543,-0.5594083070755005,0.6011816263198853,0.5333333333333333,2.2263712882995605,0.710773229598999
1.1276330947875977,0.8386009931564331,0.28903210163116455,0.4520999789237976,0.33333333333333337,2.362569808959961,0.5605129599571228
1.1950675249099731,0.7768588066101074,0.4182087182998657,0.37188753485679626,0.5,2.413175582885742,0.5221877098083496
1.0785856246948242,0.8302894830703735,0.24829614162445068,0.4682806432247162,0.4666666666666667,2.2318060398101807,0.5908250212669373
0.8773190379142761,1.0219600200653076,-0.1446409821510315,0.5234498381614685,0.5666666666666667,2.472914457321167,0.6579805612564087
1.1263232231140137,1.0072965621948242,0.11902666091918945,0.4441916346549988,0.43333333333333335,1.8526208400726318,0.5601232051849365
1.07418954372406,0.8240633010864258,0.2501262426376343,0.35987359285354614,0.4,2.247438669204712,0.5287201404571533
1.099421739578247,0.8341431617736816,0.26527857780456543,0.4867627024650574,0.3666666666666667,2.0572774410247803,0.6003691554069519
0.9917491674423218,0.9665564894676208,0.025192677974700928,0.45208343863487244,0.5666666666666667,2.5042219161987305,0.5729187726974487
0.855754554271698,0.8693395853042603,-0.013585031032562256,0.4651969373226166,0.5,2.1130852699279785,0.6220128536224365
0.7920231819152832,1.1605267524719238,-0.3685035705566406,0.5349030494689941,0.5,1.7708388566970825,0.7032923102378845
0.9093088507652283,0.9804700613021851,-0.07116121053695679,0.4782339036464691,0.4,2.253699779510498,0.6009270548820496
0.7580345869064331,1.2170000076293945,-0.4589654207229614,0.5633321404457092,0.5,2.2835354804992676,0.7052667140960693
0.7299668788909912,1.212643027305603,-0.4826761484146118,0.6027215719223022,0.5666666666666667,2.530212879180908,0.6773797869682312
1.0897892713546753,0.6702811121940613,0.419508159160614,0.3156960606575012,0.3666666666666667,2.148747205734253,0.4390515685081482
0.7316019535064697,1.2544896602630615,-0.5228877067565918,0.5952834486961365,0.6,1.8856112957000732,0.7223021388053894
1.1085712909698486,0.8582758903503418,0.25029540061950684,0.4082760810852051,0.5666666666666667,2.141066312789917,0.53632652759552
0.8877660036087036,0.7224043607711792,0.16536164283752441,0.30413880944252014,0.5333333333333333,1.5871068239212036,0.4243276119232178
1.21286141872406,0.8766926527023315,0.3361687660217285,0.5234285593032837,0.43333333333333335,2.168975830078125,0.66056227684021
1.0360370874404907,0.8514153361320496,0.18462175130844116,0.43093347549438477,0.4666666666666667,2.6507880687713623,0.5595678687095642
0.8689013719558716,0.8141579627990723,0.054743409156799316,0.38235387206077576,0.4666666666666667,2.4379003047943115,0.5079785585403442
1.0646343231201172,0.5107302069664001,0.553904116153717,0.1877109259366989,0.4,2.5667574405670166,0.31141626834869385
0.945786714553833,0.8489048480987549,0.09688186645507812,0.48312753438949585,0.6,2.293217182159424,0.5939024686813354
1.263742208480835,0.6716339588165283,0.5921082496643066,0.2588918209075928,0.4,1.8703209161758423,0.41488298773765564
0.7979058027267456,1.1078615188598633,-0.3099557161331177,0.6191312074661255,0.4666666666666667,2.5181121826171875,0.7438279986381531
1.0134217739105225,0.792593240737915,0.22082853317260742,0.38696369528770447,0.5666666666666667,2.2558796405792236,0.48512619733810425
0.8051961660385132,0.7908124327659607,0.01438373327255249,0.37237638235092163,0.5333333333333333,2.0851001739501953,0.4920935034751892
0.8200910091400146,0.5689796805381775,0.25111132860183716,0.2923648953437805,0.5333333333333333,2.190983533859253,0.3960976004600525
0.8488264083862305,0.8898736834526062,-0.04104727506637573,0.43804559111595154,0.4,2.4766783714294434,0.5423495769500732
1.038652777671814,0.9603952169418335,0.07825756072998047,0.4694557189941406,0.3666666666666667,2.1251232624053955,0.5580951571464539
0.8065387010574341,1.0532721281051636,-0.2467334270477295,0.5151581168174744,0.6333333333333333,2.4945626258850098,0.6218422651290894
0.8487476110458374,0.9078803062438965,-0.05913269519805908,0.48510608077049255,0.5666666666666667,1.7270463705062866,0.590488076210022
0.8127031326293945,0.8305074572563171,-0.017804324626922607,0.3674570322036743,0.43333333333333335,2.3962996006011963,0.4975771903991699
0.6728352308273315,0.8374534845352173,-0.16461825370788574,0.35408541560173035,0.4666666666666667,2.115980625152588,0.4650227427482605
0.9627676010131836,0.6926182508468628,0.2701493501663208,0.3952391743659973,0.5333333333333333,2.224438428878784,0.5509228706359863
0.7538450956344604,0.5374061465263367,0.21643894910812378,0.22997818887233734,0.5,2.162571907043457,0.3310621678829193
0.7109798192977905,1.1197631359100342,-0.40878331661224365,0.5739612579345703,0.5333333333333333,2.212002754211426,0.6632955074310303
0.9054960012435913,0.9726225733757019,-0.0671265721321106,0.5093673467636108,0.5666666666666667,2.114366054534912,0.6038979887962341
0.947421669960022,0.7226027846336365,0.2248188853263855,0.3638684153556824,0.4666666666666667,2.121626377105713,0.4615698754787445
0.7538704872131348,1.0726568698883057,-0.3187863826751709,0.5434442758560181,0.5666666666666667,2.5237796306610107,0.6380194425582886
1.1649971008300781,0.683611273765564,0.48138582706451416,0.31243598461151123,0.6333333333333333,2.3674004077911377,0.4190051257610321
1.020535945892334,0.6409280896186829,0.3796078562736511,0.35185009241104126,0.33333333333333337,1.8980478048324585,0.46385881304740906
0.9429814219474792,0.8732227087020874,0.06975871324539185,0.4234916865825653,0.5666666666666667,1.8465200662612915,0.5416616201400757
0.788804292678833,0.8257894515991211,-0.036985158920288086,0.36305391788482666,0.3666666666666667,2.309648036956787,0.43866166472435
0.8373462557792664,0.9806734323501587,-0.14332717657089233,0.5407450199127197,0.5,1.9997183084487915,0.6579694151878357
0.8981661796569824,0.954256534576416,-0.056090354919433594,0.4580720365047455,0.5666666666666667,2.0694308280944824,0.5736887454986572
1.243530035018921,0.7116354703903198,0.5318945646286011,0.37201249599456787,0.5333333333333333,1.9519659280776978,0.48754653334617615
1.0131548643112183,0.8138612508773804,0.1992936134338379,0.3983858823776245,0.5333333333333333,2.514996290206909,0.5042204260826111
0.840285062789917,0.9878486394882202,-0.14756357669830322,0.5079729557037354,0.4666666666666667,2.4796512126922607,0.5993095636367798
0.6438577175140381,1.1543769836425781,-0.51051926612854,0.43838077783584595,0.7,2.276500701904297,0.5387856364250183
0.8538353443145752,1.16302490234375,-0.3091895580291748,0.5602821111679077,0.6333333333333333,1.9677133560180664,0.6203242540359497
0.7819375991821289,1.036048412322998,-0.25411081314086914,0.48520344495773315,0.5666666666666667,2.0388705730438232,0.5704003572463989
0.7548736929893494,0.9496592879295349,-0.19478559494018555,0.45548221468925476,0.33333333333333337,2.311328411102295,0.5706977248191833
0.7636377215385437,0.8509469032287598,-0.08730918169021606,0.4515525698661804,0.5333333333333333,2.1661617755889893,0.5311658382415771
0.8274617195129395,0.9241566061973572,-0.09669488668441772,0.49096569418907166,0.3666666666666667,2.672877311706543,0.5973632335662842
0.7742061614990234,0.897458016872406,-0.12325185537338257,0.4700961112976074,0.4666666666666667,2.218319892883301,0.5759027004241943
0.8178746700286865,0.8653301000595093,-0.047455430030822754,0.4349656105041504,0.5666666666666667,2.0201737880706787,0.5520420074462891
0.9066669344902039,0.9875092506408691,-0.08084231615066528,0.49473950266838074,0.7,1.6375279426574707,0.593442976474762
0.5429791212081909,0.9153385162353516,-0.37235939502716064,0.4698164165019989,0.4666666666666667,2.4891304969787598,0.5656969547271729
0.6844274401664734,0.8335561752319336,-0.1491287350654602,0.40146324038505554,0.4666666666666667,2.5159435272216797,0.4915701746940613
1.0735069513320923,0.8128290176391602,0.26067793369293213,0.48271816968917847,0.43333333333333335,2.7262191772460938,0.5823813676834106
1.1075594425201416,0.7393791079521179,0.3681803345680237,0.45157086849212646,0.4,2.0364906787872314,0.5921580791473389
1.234438419342041,0.7567785978317261,0.47765982151031494,0.3731726408004761,0.5666666666666667,2.2530617713928223,0.48763415217399597
0.8133158087730408,0.7989897727966309,0.014326035976409912,0.3925386071205139,0.5666666666666667,1.8979824781417847,0.481461763381958
0.7480964064598083,1.07402503490448,-0.32592862844467163,0.5449337363243103,0.6333333333333333,2.0145161151885986,0.6553465723991394
1.0148147344589233,0.9229952096939087,0.09181952476501465,0.5144950151443481,0.6,2.18208384513855,0.6456396579742432
0.6738541126251221,1.1539638042449951,-0.48010969161987305,0.6043065190315247,0.5666666666666667,2.7081665992736816,0.6925341486930847
0.9035392999649048,0.9179937243461609,-0.014454424381256104,0.5117480754852295,0.3666666666666667,1.9132221937179565,0.6320791244506836
1.0340908765792847,0.6781098246574402,0.3559810519218445,0.3355269134044647,0.4666666666666667,2.2238779067993164,0.44920477271080017
0.9568761587142944,0.7891052961349487,0.1677708625793457,0.35346025228500366,0.4666666666666667,2.241422414779663,0.4433698058128357
0.7163200378417969,1.0976011753082275,-0.38128113746643066,0.6295427083969116,0.6,2.0121681690216064,0.7365789413452148
1.1499298810958862,0.7980291843414307,0.35190069675445557,0.4071010947227478,0.5333333333333333,2.3302841186523438,0.5292137861251831
0.8634903430938721,0.9395508170127869,-0.0760604739189148,0.45752090215682983,0.4666666666666667,2.0225603580474854,0.5371161699295044
1.3244187831878662,0.6915972232818604,0.6328215599060059,0.32998529076576233,0.33333333333333337,2.0308594703674316,0.4885118007659912
1.1729137897491455,0.7526209354400635,0.42029285430908203,0.43098634481430054,0.5333333333333333,1.9778774976730347,0.532362163066864
0.7054058909416199,1.1711853742599487,-0.46577948331832886,0.6195794939994812,0.4666666666666667,2.4193413257598877,0.6917476058006287
0.8842332363128662,0.9643694162368774,-0.08013617992401123,0.5319491624832153,0.5666666666666667,2.3335556983947754,0.6339216232299805
0.7752165794372559,1.1512086391448975,-0.3759920597076416,0.6063373684883118,0.6333333333333333,2.705272912979126,0.7233988642692566
0.704863429069519,1.017756462097168,-0.3128930330276489,0.45341676473617554,0.5666666666666667,1.9954241514205933,0.5587693452835083
1.0473825931549072,0.6626625061035156,0.3847200870513916,0.4292241036891937,0.5333333333333333,1.8547155857086182,0.5463813543319702
0.7407643795013428,0.7683526277542114,-0.027588248252868652,0.427130788564682,0.6,1.9132304191589355,0.5382521152496338
0.9844000339508057,0.7700929641723633,0.21430706977844238,0.4316279888153076,0.43333333333333335,2.5784850120544434,0.5508577227592468
0.7369364500045776,0.9545408487319946,-0.217604398727417,0.4608200192451477,0.5666666666666667,2.056745767593384,0.5504951477050781
1.0285271406173706,0.6950027346611023,0.3335244059562683,0.4638126492500305,0.5666666666666667,1.7545058727264404,0.5414197444915771
0.891711950302124,0.7605627775192261,0.13114917278289795,0.5060862302780151,0.5666666666666667,2.184893846511841,0.5999338030815125
1.0631730556488037,0.8544504642486572,0.20872259140014648,0.5112531185150146,0.5333333333333333,1.8728581666946411,0.5935686826705933
0.9593647718429565,0.731505811214447,0.22785896062850952,0.46988147497177124,0.5333333333333333,2.036486864089966,0.5771986246109009
0.7788648009300232,1.2563847303390503,-0.4775199294090271,0.6233483552932739,0.6333333333333333,2.132328748703003,0.6996395587921143
0.8003263473510742,1.095496654510498,-0.29517030715942383,0.6145772933959961,0.5,2.2175049781799316,0.7084088325500488
1.1851811408996582,0.8086020350456238,0.3765791058540344,0.2966059446334839,0.43333333333333335,2.268822431564331,0.4487778842449188
0.8569995760917664,0.9422210454940796,-0.08522146940231323,0.44706785678863525,0.43333333333333335,2.3541674613952637,0.5515360236167908
1.2351710796356201,0.7832988500595093,0.45187222957611084,0.4621189534664154,0.5333333333333333,2.450489044189453,0.5302789211273193
1.1115368604660034,0.6541649103164673,0.45737195014953613,0.2975752651691437,0.4,2.159620761871338,0.4523232877254486
0.7929267883300781,1.362889051437378,-0.5699622631072998,0.7135952711105347,0.5666666666666667,2.37690806388855,0.7936360239982605
0.7350531816482544,0.7874757051467896,-0.052422523498535156,0.41526728868484497,0.5333333333333333,2.4464898109436035,0.48765286803245544
1.0060133934020996,0.996281623840332,0.009731769561767578,0.4810156524181366,0.5333333333333333,1.9624223709106445,0.5761548280715942
1.0288524627685547,0.8226231336593628,0.2062293291091919,0.398384153842926,0.4666666666666667,1.9982045888900757,0.5172468423843384
0.8853418231010437,0.9889116287231445,-0.10356980562210083,0.5794577598571777,0.5333333333333333,2.462446451187134,0.6804057955741882
1.0520092248916626,0.6718849539756775,0.3801242709159851,0.37959325313568115,0.5,2.4509568214416504,0.4768822193145752
0.990294337272644,0.8837599754333496,0.10653436183929443,0.4678990840911865,0.4,2.2173566818237305,0.5607593059539795
0.8291960954666138,0.9505566358566284,-0.12136054039001465,0.4005070626735687,0.4666666666666667,2.4017629623413086,0.47855696082115173
0.7850996851921082,0.8145904541015625,-0.029490768909454346,0.4405266046524048,0.43333333333333335,2.4902255535125732,0.4859107434749603
1.1237609386444092,0.7524173259735107,0.37134361267089844,0.37223953008651733,0.5666666666666667,2.5830299854278564,0.45897603034973145
0.6974915266036987,1.0277715921401978,-0.330280065536499,0.6034120321273804,0.5,2.4582486152648926,0.6931613683700562
0.9237820506095886,0.7617919445037842,0.16199010610580444,0.38251692056655884,0.4666666666666667,2.5890848636627197,0.5048961043357849
0.8767711520195007,1.0676376819610596,-0.19086652994155884,0.5955668687820435,0.5333333333333333,2.5117881298065186,0.6752917170524597
1.2503718137741089,0.801649272441864,0.4487225413322449,0.419060081243515,0.4,2.1823172569274902,0.5547530651092529
0.8299002051353455,1.06597900390625,-0.23607879877090454,0.5367262959480286,0.5,1.9764875173568726,0.6225125789642334
0.791664719581604,0.8284105658531189,-0.03674584627151489,0.3907517194747925,0.5,2.160895347595215,0.5051798820495605
1.0100343227386475,1.0205256938934326,-0.010491371154785156,0.5716293454170227,0.3666666666666667,2.062979221343994,0.672473669052124
0.8284190893173218,1.0895731449127197,-0.26115405559539795,0.5319611430168152,0.5,1.8575913906097412,0.6440643668174744
1.1341784000396729,0.6103976964950562,0.5237807035446167,0.3516485095024109,0.5,1.7561064958572388,0.43974989652633667
0.8707485198974609,1.0785293579101562,-0.2077808380126953,0.5030246376991272,0.6,2.4131290912628174,0.6197446584701538
0.9823174476623535,1.0194830894470215,-0.03716564178466797,0.6129953861236572,0.5333333333333333,2.322763681411743,0.7087010145187378
0.7757944464683533,1.1220958232879639,-0.3463013768196106,0.6224603056907654,0.5333333333333333,2.462477922439575,0.7194209098815918
0.5237016677856445,1.0641074180603027,-0.5404057502746582,0.562772274017334,0.6333333333333333,2.15271258354187,0.6516348719596863
0.7868251800537109,1.162431240081787,-0.37560606002807617,0.6760480403900146,0.5,2.120130777359009,0.7480326890945435
0.7964680194854736,0.9999531507492065,-0.2034851312637329,0.46645236015319824,0.5666666666666667,2.07596492767334,0.5799631476402283
1.0179665088653564,0.8894848823547363,0.12848162651062012,0.5342350006103516,0.33333333333333337,2.032456636428833,0.6183444261550903
0.9995898008346558,0.7155022621154785,0.28408753871917725,0.34261295199394226,0.5,2.5299923419952393,0.5013346076011658
0.7900077700614929,1.0011119842529297,-0.21110421419143677,0.5936431288719177,0.6333333333333333,1.7345914840698242,0.7184809446334839
1.1306686401367188,0.6286460161209106,0.5020226240158081,0.3454160690307617,0.43333333333333335,2.299237012863159,0.4403840899467468
0.8672947287559509,0.8596380949020386,0.0076566338539123535,0.38999852538108826,0.43333333333333335,2.3863236904144287,0.48040884733200073
0.8061113357543945,0.6762391924858093,0.1298721432685852,0.3086649179458618,0.5333333333333333,2.306560516357422,0.46419844031333923
1.1136220693588257,0.7390981912612915,0.3745238780975342,0.3584896922111511,0.4,1.7505689859390259,0.4883298873901367
1.022667407989502,0.8889293670654297,0.13373804092407227,0.4154481291770935,0.5666666666666667,2.402679681777954,0.5203498601913452
1.1956783533096313,0.7209764719009399,0.4747018814086914,0.33949029445648193,0.5333333333333333,2.4211466312408447,0.40738457441329956
0.9036468863487244,1.0015161037445068,-0.09786921739578247,0.5175526142120361,0.5333333333333333,2.859815835952759,0.6070189476013184
0.7452265024185181,0.8758639097213745,-0.13063740730285645,0.5149745345115662,0.43333333333333335,2.509503126144409,0.6478502154350281
0.9437646865844727,1.1632755994796753,-0.21951091289520264,0.4921881854534149,0.5,2.044113874435425,0.5928840041160583
1.0952236652374268,0.9591524004936218,0.13607126474380493,0.43098196387290955,0.5,2.432426929473877,0.5332587957382202
0.8010896444320679,1.007792353630066,-0.20670270919799805,0.5199323296546936,0.5,2.1151020526885986,0.6204661726951599
1.6295745372772217,1.672829031944275,-0.04325449466705322,0.9255968928337097,0.33333333333333337,2.295405626296997,0.9362493753433228
1.6977288722991943,1.444056510925293,0.25367236137390137,0.8152164816856384,0.5666666666666667,2.0176727771759033,0.9247142672538757
1.4800868034362793,1.362733244895935,0.11735355854034424,0.9082471132278442,0.5,2.346942901611328,0.9187559485435486
1.4181569814682007,1.381693720817566,0.036463260650634766,0.70428466796875,0.5333333333333333,2.198148727416992,0.8680049180984497
1.4335994720458984,1.1844743490219116,0.24912512302398682,0.6983051300048828,0.43333333333333335,2.7314934730529785,0.8275997638702393
1.321830153465271,1.413455843925476,-0.09162569046020508,0.9098495244979858,0.5333333333333333,2.315546751022339,0.9717001914978027
1.2428171634674072,1.2767093181610107,-0.033892154693603516,0.6378264427185059,0.3666666666666667,2.479180335998535,0.7492353916168213
1.3156051635742188,1.1434111595153809,0.1721940040588379,0.7362472414970398,0.6666666666666667,2.2908835411071777,0.8863277435302734
0.9033979177474976,1.249412178993225,-0.34601426124572754,0.690166175365448,0.5333333333333333,2.2992539405822754,0.8771747350692749
0.8146259784698486,1.114030122756958,-0.2994041442871094,0.6751149892807007,0.6,2.2132530212402344,0.8970814943313599
1.219691276550293,1.1376465559005737,0.08204472064971924,0.8399549722671509,0.5666666666666667,2.5363352298736572,0.9192447662353516
0.9042404890060425,1.1632323265075684,-0.2589918375015259,0.8176430463790894,0.5333333333333333,1.9782967567443848,0.8931500315666199
1.1189234256744385,1.0514219999313354,0.06750142574310303,0.6083588600158691,0.6333333333333333,2.0988333225250244,0.7743979692459106
1.0653936862945557,1.0502269268035889,0.015166759490966797,0.681668758392334,0.5666666666666667,1.9446088075637817,0.8894180655479431
1.0440971851348877,0.8302935361862183,0.21380364894866943,0.5660433173179626,0.4,1.9002211093902588,0.6929110288619995
1.2934441566467285,1.2410926818847656,0.05235147476196289,0.7908284068107605,0.4,2.841920852661133,0.9105829000473022
1.1592400074005127,0.9526048898696899,0.20663511753082275,0.7111133933067322,0.4666666666666667,1.9059504270553589,0.8196923136711121
1.1517243385314941,0.9408959746360779,0.21082836389541626,0.7250217795372009,0.5,2.3582470417022705,0.8857213258743286
0.8901054859161377,0.9466967582702637,-0.05659127235412598,0.7168135643005371,0.4,1.9901152849197388,0.9093650579452515
0.8866948485374451,1.101873517036438,-0.21517866849899292,0.7933025360107422,0.5666666666666667,2.093785524368286,0.8880633115768433
1.0639588832855225,0.7381972670555115,0.325761616230011,0.5400556921958923,0.43333333333333335,1.9350135326385498,0.7655938863754272
1.1987504959106445,0.7003251910209656,0.49842530488967896,0.6733111143112183,0.33333333333333337,1.9743666648864746,0.8413461446762085
0.8090617060661316,0.8705911636352539,-0.061529457569122314,0.6888570189476013,0.5,2.1841468811035156,0.8521303534507751
0.8347102999687195,0.9812116026878357,-0.1465013027191162,0.759762167930603,0.5,2.250577211380005,0.9162508845329285
0.9147953987121582,1.1533572673797607,-0.23856186866760254,0.6835533976554871,0.6,1.996833086013794,0.8575472235679626
1.0962669849395752,0.9162334203720093,0.18003356456756592,0.7858757972717285,0.4666666666666667,1.9277442693710327,0.9648112058639526
1.0799146890640259,1.0186703205108643,0.06124436855316162,0.650918185710907,0.5333333333333333,2.393289089202881,0.8070785403251648
0.9023794531822205,1.271217942237854,-0.36883848905563354,0.7538968920707703,0.7,2.4329445362091064,0.9248796701431274
1.0009210109710693,0.8150545358657837,0.18586647510528564,0.7504229545593262,0.4,2.207345724105835,0.8622828722000122
0.9639808535575867,0.7526431083679199,0.21133774518966675,0.5679874420166016,0.4666666666666667,1.7774022817611694,0.749355673789978
1.012673258781433,0.9197713732719421,0.09290188550949097,0.7399719953536987,0.7,2.128669261932373,0.8781237602233887
0.8162633776664734,1.384514570236206,-0.5682511925697327,0.757565975189209,0.5,2.1078238487243652,0.8942602872848511
0.8556839227676392,1.154771327972412,-0.29908740520477295,0.7369808554649353,0.5333333333333333,2.1736373901367188,0.9312707781791687
0.8024427890777588,0.9813939929008484,-0.1789512038230896,0.6990104913711548,0.5333333333333333,2.453465223312378,0.7910596132278442
1.0019954442977905,1.055309534072876,-0.05331408977508545,0.7579716444015503,0.5666666666666667,2.231187105178833,0.829865574836731
0.8893925547599792,0.8632396459579468,0.02615290880203247,0.5909456610679626,0.6333333333333333,2.1754150390625,0.7469584345817566
1.017395257949829,0.824359655380249,0.19303560256958008,0.6074404120445251,0.4666666666666667,1.7832369804382324,0.8114874362945557
0.9760640859603882,0.9780735373497009,-0.002009451389312744,0.7099016904830933,0.5666666666666667,2.352717638015747,0.8815388679504395
0.7727282047271729,0.9751061797142029,-0.20237797498703003,0.6481427550315857,0.5333333333333333,2.099332571029663,0.8329145312309265
0.9092597365379333,1.3456203937530518,-0.4363606572151184,0.7137438058853149,0.5666666666666667,2.0194902420043945,0.8563936948776245
1.1713557243347168,0.990167498588562,0.18118822574615479,0.6822172999382019,0.4666666666666667,1.9818264245986938,0.7954354286193848
1.0597662925720215,0.9523934125900269,0.10737287998199463,0.4859972894191742,0.5333333333333333,1.9369066953659058,0.6862909197807312
1.2841428518295288,1.0758771896362305,0.20826566219329834,0.5895416140556335,0.3666666666666667,2.0168893337249756,0.7525537014007568
1.1140390634536743,0.7660077810287476,0.34803128242492676,0.7140464782714844,0.7,1.9419529438018799,0.8152324557304382
1.0194647312164307,1.0185145139694214,0.0009502172470092773,0.6526777744293213,0.5,2.1302061080932617,0.7606817483901978
0.7928425669670105,1.1375750303268433,-0.34473246335983276,0.7347001433372498,0.5,2.199282169342041,0.8124830722808838
1.0219076871871948,1.0587987899780273,-0.03689110279083252,0.6120343208312988,0.5333333333333333,1.8349478244781494,0.7149690985679626
1.161461353302002,1.0621055364608765,0.09935581684112549,0.6851807832717896,0.4666666666666667,2.545360565185547,0.7872616648674011
0.9325481653213501,1.1132711172103882,-0.18072295188903809,0.7205291986465454,0.6666666666666667,2.2381842136383057,0.7869657278060913
1.0066266059875488,1.011736512184143,-0.005109906196594238,0.5620623826980591,0.4666666666666667,1.7235829830169678,0.6627769470214844
0.862872302532196,0.9540548324584961,-0.09118252992630005,0.6097725629806519,0.5666666666666667,2.1194937229156494,0.7228507995605469
0.8879372477531433,1.1824941635131836,-0.2945569157600403,0.6027227640151978,0.5666666666666667,2.0360875129699707,0.7535243034362793
1.0296217203140259,1.121525764465332,-0.09190404415130615,0.5959475040435791,0.5666666666666667,2.4306869506835938,0.7143430709838867
1.165242075920105,1.2154483795166016,-0.05020630359649658,0.6773450374603271,0.5,2.1128756999969482,0.8404874205589294
1.100855827331543,1.0793684720993042,0.02148735523223877,0.7083086371421814,0.5,1.9573698043823242,0.7854277491569519
1.0025346279144287,0.9974657893180847,0.005068838596343994,0.5641260147094727,0.4666666666666667,2.1720168590545654,0.7109476327896118
0.9986356496810913,1.0563054084777832,-0.057669758796691895,0.573201060295105,0.4,2.1273856163024902,0.6895143985748291
0.853725790977478,0.9401429891586304,-0.08641719818115234,0.4867423474788666,0.5333333333333333,2.7745299339294434,0.6496415138244629
0.9107603430747986,0.9753726720809937,-0.06461232900619507,0.5606976747512817,0.3666666666666667,2.063021659851074,0.6942089796066284
0.8416242003440857,0.892408549785614,-0.05078434944152832,0.6192209720611572,0.4666666666666667,2.5399887561798096,0.6965827345848083
1.1146352291107178,0.9145047664642334,0.20013046264648438,0.5527786612510681,0.43333333333333335,2.533733367919922,0.6402942538261414
1.2449471950531006,0.781768262386322,0.46317893266677856,0.45968061685562134,0.4666666666666667,2.353869915008545,0.591571569442749
1.180117130279541,0.7832826375961304,0.39683449268341064,0.5304626822471619,0.6666666666666667,1.6753926277160645,0.6109464168548584
0.7893649935722351,0.9233628511428833,-0.1339978575706482,0.4866630733013153,0.5,2.3135528564453125,0.614554762840271
0.7988864779472351,0.9000274538993835,-0.10114097595214844,0.6523153781890869,0.5666666666666667,2.3027846813201904,0.75163733959198
1.237989902496338,1.1198506355285645,0.11813926696777344,0.7392786741256714,0.5666666666666667,2.046044111251831,0.7849488258361816
0.8623642921447754,0.7284693121910095,0.13389497995376587,0.4436907470226288,0.43333333333333335,1.9413172006607056,0.6653933525085449
0.7723536491394043,1.2611879110336304,-0.4888342618942261,0.7460169196128845,0.5333333333333333,2.353801727294922,0.8480064272880554
1.2089769840240479,0.9949359893798828,0.21404099464416504,0.5396937131881714,0.6333333333333333,2.1344339847564697,0.6675162315368652
1.0877999067306519,0.7442766427993774,0.3435232639312744,0.5418630242347717,0.5666666666666667,2.5483920574188232,0.72605961561203
0.8181308507919312,0.9647926688194275,-0.14666181802749634,0.6271661520004272,0.3666666666666667,2.125638246536255,0.8084380626678467
0.706720232963562,1.3046982288360596,-0.5979779958724976,0.7865661382675171,0.5,2.4025819301605225,0.928404688835144
0.7548436522483826,1.2372748851776123,-0.48243123292922974,0.7160935401916504,0.4,2.5711185932159424,0.8136754035949707
1.355571985244751,0.8976861834526062,0.4578858017921448,0.5436059236526489,0.5333333333333333,2.3065786361694336,0.6533845663070679
1.1887431144714355,0.8290314674377441,0.3597116470336914,0.5569533109664917,0.5666666666666667,1.9760096073150635,0.7226043939590454
1.092484474182129,0.7642337679862976,0.3282507061958313,0.5540584325790405,0.43333333333333335,2.0772135257720947,0.6580145359039307
0.7182807922363281,1.083785057067871,-0.36550426483154297,0.6307810544967651,0.5333333333333333,2.290461301803589,0.7521466016769409
1.1620147228240967,0.7290451526641846,0.4329695701599121,0.5159910917282104,0.4,2.2218210697174072,0.6373363733291626
0.8247594833374023,1.0225086212158203,-0.19774913787841797,0.6354206800460815,0.4666666666666667,2.2148547172546387,0.8022376894950867
0.9132408499717712,1.2132422924041748,-0.30000144243240356,0.7926315665245056,0.5666666666666667,2.551647663116455,0.9179816246032715
0.8579661250114441,1.2923970222473145,-0.43443089723587036,0.7593609094619751,0.5666666666666667,2.50826358795166,0.8597313165664673
1.0881519317626953,0.8708795309066772,0.21727240085601807,0.5550612807273865,0.4,1.9425822496414185,0.6423099040985107
1.420426368713379,0.840305745601654,0.5801206231117249,0.4345880448818207,0.5333333333333333,2.3193466663360596,0.5450160503387451
1.0673558712005615,0.8186023235321045,0.24875354766845703,0.4489283561706543,0.5,2.365133047103882,0.5844327211380005
1.217710256576538,0.8092169761657715,0.4084932804107666,0.6373131275177002,0.4666666666666667,1.8660593032836914,0.7853180766105652
0.6609200239181519,1.165345549583435,-0.5044255256652832,0.6506489515304565,0.4,2.4721908569335938,0.7698550224304199
0.7557651400566101,1.0138561725616455,-0.2580910325050354,0.6526067852973938,0.4,2.0875747203826904,0.7609970569610596
0.9424875974655151,1.060793399810791,-0.11830580234527588,0.6686789393424988,0.43333333333333335,2.3064608573913574,0.8492817878723145
1.0002405643463135,0.6828382015228271,0.31740236282348633,0.4953649044036865,0.33333333333333337,2.3672525882720947,0.628982424736023
0.8823272585868835,1.1043422222137451,-0.22201496362686157,0.6511784791946411,0.33333333333333337,2.0349841117858887,0.801089882850647
1.109444260597229,0.9526714086532593,0.15677285194396973,0.6152660250663757,0.6,2.3604848384857178,0.755925178527832
0.7487584948539734,0.9304112195968628,-0.1816527247428894,0.5942916870117188,0.5333333333333333,2.314406633377075,0.7811712622642517
0.9742375612258911,1.0861992835998535,-0.1119617223739624,0.7097568511962891,0.5333333333333333,2.582120418548584,0.7850925326347351
1.1166975498199463,0.985900342464447,0.13079720735549927,0.6892069578170776,0.5,2.037914276123047,0.8281630277633667
1.0836189985275269,0.7794836759567261,0.3041353225708008,0.5818923711776733,0.43333333333333335,2.313763380050659,0.7520074248313904
0.8881027102470398,0.9339179992675781,-0.04581528902053833,0.5839958190917969,0.4666666666666667,2.1580982208251953,0.7398666739463806
0.8034602403640747,1.1877593994140625,-0.3842991590499878,0.6483675837516785,0.4,2.2459895610809326,0.7634029388427734
0.9134401679039001,0.852818489074707,0.060621678829193115,0.6220130324363708,0.6,1.9748475551605225,0.8023773431777954
0.8929242491722107,1.155475378036499,-0.26255112886428833,0.5580532550811768,0.5,1.9581704139709473,0.6905216574668884
1.10239577293396,0.8337480425834656,0.2686477303504944,0.5090482831001282,0.43333333333333335,2.583690643310547,0.625639796257019
1.1592905521392822,0.84935462474823,0.30993592739105225,0.5522762537002563,0.43333333333333335,2.189490795135498,0.704119861125946
1.2833912372589111,0.767234206199646,0.5161570310592651,0.4614545702934265,0.43333333333333335,2.273277521133423,0.6732308268547058
0.8653758764266968,0.8437365293502808,0.021639347076416016,0.4887480139732361,0.5333333333333333,2.4532580375671387,0.557165265083313
1.1196397542953491,1.2197163105010986,-0.10007655620574951,0.637542724609375,0.33333333333333337,2.349404811859131,0.7486064434051514
0.6773772239685059,1.3334192037582397,-0.6560419797897339,0.672156810760498,0.5,2.722254753112793,0.7782258987426758
0.8763566017150879,1.2975537776947021,-0.42119717597961426,0.6697636842727661,0.5666666666666667,2.1830973625183105,0.7916933298110962
0.8273509740829468,0.9757174253463745,-0.14836645126342773,0.5487121343612671,0.5,1.7422559261322021,0.6645424962043762
1.225118637084961,1.0623308420181274,0.1627877950668335,0.7269829511642456,0.43333333333333335,1.549124002456665,0.9015820026397705
0.9362552165985107,1.1248149871826172,-0.18855977058410645,0.5357164144515991,0.5333333333333333,2.1042075157165527,0.6147769689559937
1.3522188663482666,1.1359658241271973,0.21625304222106934,0.664993166923523,0.4,2.3726794719696045,0.8207348585128784
1.2801940441131592,1.0042822360992432,0.275911808013916,0.597104549407959,0.5,2.1963512897491455,0.7292464971542358
0.8275183439254761,1.3032488822937012,-0.4757305383682251,0.7895752787590027,0.43333333333333335,2.6440718173980713,0.8807934522628784
0.980133056640625,1.0181983709335327,-0.038065314292907715,0.5904499292373657,0.5,1.555428385734558,0.7709636092185974
0.8624451160430908,1.0732269287109375,-0.21078181266784668,0.6517969369888306,0.6,2.126295804977417,0.736268162727356
0.9301151037216187,1.0224063396453857,-0.09229123592376709,0.5599170327186584,0.3666666666666667,2.5398364067077637,0.6917204856872559
0.7854713201522827,1.326294183731079,-0.5408228635787964,0.78959721326828,0.5666666666666667,2.394395351409912,0.8468360900878906
1.2672557830810547,0.9399735331535339,0.32728224992752075,0.662183940410614,0.4666666666666667,2.452087879180908,0.7486032247543335
1.075199007987976,1.0103665590286255,0.06483244895935059,0.6485563516616821,0.43333333333333335,1.7883696556091309,0.7295140624046326
0.7782803773880005,0.7824004888534546,-0.0041201114654541016,0.5818207859992981,0.5,2.4354493618011475,0.7188698053359985
1.2825171947479248,0.7285641431808472,0.5539530515670776,0.529731273651123,0.5,1.838848352432251,0.6893714666366577
1.0130784511566162,1.0482393503189087,-0.03516089916229248,0.6544250845909119,0.3666666666666667,2.2249128818511963,0.7663981914520264
1.0245935916900635,0.6107022762298584,0.4138913154602051,0.43498656153678894,0.6333333333333333,2.3141658306121826,0.5189432501792908
1.1211713552474976,0.9359461069107056,0.185225248336792,0.6298307180404663,0.23333333333333328,1.7501872777938843,0.7113121747970581
0.8257543444633484,0.9702441096305847,-0.14448976516723633,0.6413205862045288,0.6,2.309227705001831,0.6896759867668152
1.1371631622314453,1.001063346862793,0.13609981536865234,0.6467835307121277,0.6333333333333333,2.0803494453430176,0.7971538305282593
1.3005774021148682,0.7998530268669128,0.5007243752479553,0.4580356776714325,0.5666666666666667,2.533583641052246,0.6098003387451172
1.132261037826538,0.903019368648529,0.22924166917800903,0.6660443544387817,0.4666666666666667,2.0533857345581055,0.8552969694137573
0.8668691515922546,1.40425443649292,-0.5373852849006653,0.7988690137863159,0.43333333333333335,2.316124200820923,0.87697833776474
0.9510332345962524,1.1260212659835815,-0.1749880313873291,0.6576350927352905,0.5333333333333333,2.2731597423553467,0.7859553694725037
1.097028374671936,1.1259487867355347,-0.028920412063598633,0.6020156741142273,0.43333333333333335,2.016462564468384,0.69621741771698
1.2648128271102905,1.180188536643982,0.0846242904663086,0.6341245770454407,0.5,2.099846839904785,0.7316120862960815
0.9296301603317261,1.2018458843231201,-0.27221572399139404,0.6867426633834839,0.5333333333333333,1.9518184661865234,0.8062862157821655
1.2749054431915283,0.7497962713241577,0.5251091718673706,0.41558751463890076,0.4,2.5870580673217773,0.540361225605011
1.0042788982391357,1.2469233274459839,-0.24264442920684814,0.7049267292022705,0.5333333333333333,2.5544114112854004,0.780351996421814
1.3672559261322021,0.8738141059875488,0.4934418201446533,0.4952700734138489,0.4666666666666667,2.2914841175079346,0.6649131178855896
1.2702841758728027,1.1644835472106934,0.10580062866210938,0.656096339225769,0.5,2.3145670890808105,0.7410272359848022
0.89852374792099,1.1677489280700684,-0.26922518014907837,0.6500832438468933,0.6333333333333333,2.120774030685425,0.7474279403686523
0.9239432215690613,1.0227181911468506,-0.0987749695777893,0.6145377159118652,0.2666666666666667,2.2654261589050293,0.6901063323020935
0.8357126116752625,1.4143874645233154,-0.578674852848053,0.8161946535110474,0.6,2.3966357707977295,0.8823455572128296
0.6152865290641785,1.4079564809799194,-0.792669951915741,0.7739437818527222,0.4666666666666667,1.958604335784912,0.8261129260063171
0.7581954002380371,1.3948438167572021,-0.636648416519165,0.8030276298522949,0.4666666666666667,2.31062912940979,0.9114971160888672
1.1337218284606934,1.1453624963760376,-0.011640667915344238,0.7807080745697021,0.6,2.274390935897827,0.9175876379013062
1.273827314376831,0.978243350982666,0.29558396339416504,0.7259296774864197,0.5666666666666667,2.2413570880889893,0.8915284872055054
1.1141735315322876,0.9324406981468201,0.18173283338546753,0.7347270846366882,0.5,2.1109304428100586,0.9050846099853516
1.1453112363815308,1.115135669708252,0.03017556667327881,0.7308211326599121,0.43333333333333335,2.4706904888153076,0.9107339382171631
1.1451735496520996,0.8968612551689148,0.24831229448318481,0.5912361145019531,0.5333333333333333,1.948813796043396,0.7614723443984985
1.0950983762741089,1.0362001657485962,0.058898210525512695,0.7333230972290039,0.4666666666666667,1.7957894802093506,0.9363632202148438
1.020883321762085,0.8445699214935303,0.1763134002685547,0.6769672632217407,0.6,2.098520040512085,0.8678677082061768
0.9835001826286316,0.9100374579429626,0.07346272468566895,0.7123312950134277,0.5,2.3181700706481934,0.8982905745506287
1.0801873207092285,0.807087779045105,0.27309954166412354,0.65776526927948,0.5,2.282212018966675,0.8751109838485718
0.6548274159431458,0.9762930274009705,-0.3214656114578247,0.7766444087028503,0.6,1.9703683853149414,0.8753674030303955
0.7407795786857605,0.9885703921318054,-0.24779081344604492,0.6570074558258057,0.5666666666666667,2.034301996231079,0.9151469469070435
1.010934829711914,0.9086169600486755,0.10231786966323853,0.7716487646102905,0.5666666666666667,1.9963785409927368,0.943797767162323
0.7146191596984863,0.7617835998535156,-0.0471644401550293,0.567001461982727,0.4,2.4315617084503174,0.7912418246269226
1.0508079528808594,0.9418914318084717,0.1089165210723877,0.7017635107040405,0.5666666666666667,1.9338312149047852,0.9536840319633484
0.7149217128753662,0.799332320690155,-0.08441060781478882,0.647980272769928,0.5333333333333333,2.3795039653778076,0.920674204826355
0.8315746188163757,1.1424463987350464,-0.31087177991867065,0.8105294108390808,0.6666666666666667,2.320002555847168,0.9825042486190796
0.8544143438339233,1.0979158878326416,-0.24350154399871826,0.7488383650779724,0.5666666666666667,1.6574889421463013,0.833319365978241
0.7747277617454529,1.0749924182891846,-0.3002646565437317,0.7320370674133301,0.43333333333333335,2.2457902431488037,0.9211713671684265
0.7998943328857422,0.9005844593048096,-0.10069012641906738,0.6711570024490356,0.5,2.0041604042053223,0.8217534422874451
0.8873685598373413,1.046580195426941,-0.1592116355895996,0.7573270201683044,0.7666666666666666,2.316270589828491,0.8802148699760437
0.930907666683197,1.248068928718567,-0.3171612620353699,0.766171395778656,0.3666666666666667,2.5941498279571533,0.8736194372177124
0.9594742655754089,0.7581779360771179,0.20129632949829102,0.5752987861633301,0.3666666666666667,2.5624072551727295,0.783297061920166
0.9609864950180054,1.0188935995101929,-0.0579071044921875,0.5873545408248901,0.6333333333333333,2.483560085296631,0.6854630708694458
1.1486570835113525,0.7930561900138855,0.35560089349746704,0.5992903113365173,0.4,2.355872869491577,0.7984460592269897
1.3820292949676514,0.6743286848068237,0.7077006101608276,0.4991442859172821,0.43333333333333335,2.584050416946411,0.7249864339828491
0.6814667582511902,1.1613667011260986,-0.47989994287490845,0.6856469511985779,0.4666666666666667,2.2500617504119873,0.8232151865959167
0.9900144338607788,1.0803229808807373,-0.0903085470199585,0.5654728412628174,0.4666666666666667,2.3944921493530273,0.6699937582015991
0.8035016059875488,1.2091541290283203,-0.4056525230407715,0.6410693526268005,0.5,2.2219204902648926,0.8517584800720215
0.7684652209281921,0.9770493507385254,-0.20858412981033325,0.5720028281211853,0.5,2.363039493560791,0.7695468664169312
1.0628905296325684,1.2259864807128906,-0.16309595108032227,0.8155767321586609,0.5,1.727016568183899,0.962331235408783
1.0918235778808594,1.0711009502410889,0.020722627639770508,0.6417690515518188,0.5333333333333333,2.1753339767456055,0.7851333022117615
1.102135419845581,0.6662211418151855,0.4359142780303955,0.4287755489349365,0.5333333333333333,2.2724485397338867,0.6002466678619385
0.8759173154830933,0.795442521572113,0.08047479391098022,0.5811249017715454,0.6333333333333333,2.5813302993774414,0.7395483255386353
1.0706199407577515,0.8808342814445496,0.1897856593132019,0.6445469856262207,0.3666666666666667,2.385995626449585,0.7479695081710815
1.0802068710327148,0.9451723098754883,0.13503456115722656,0.7444478869438171,0.5,2.1721980571746826,0.820886492729187
1.3102134466171265,0.8011540174484253,0.5090594291687012,0.5568414926528931,0.23333333333333328,2.122480869293213,0.7267457246780396
1.0573118925094604,0.8778058886528015,0.17950600385665894,0.6397557854652405,0.6,2.633883237838745,0.8456953763961792
1.187650203704834,0.905245304107666,0.28240489959716797,0.5710388422012329,0.5666666666666667,2.8849847316741943,0.7041604518890381
1.0305684804916382,0.9959174394607544,0.03465104103088379,0.5904656648635864,0.5,2.778080701828003,0.7197076082229614
1.130678653717041,0.882485568523407,0.24819308519363403,0.5227433443069458,0.5333333333333333,2.673177480697632,0.7544962763786316
1.1019132137298584,0.7602685689926147,0.34164464473724365,0.6069535613059998,0.5,2.070972204208374,0.7166346311569214
0.8066744208335876,1.0544586181640625,-0.24778419733047485,0.6418207287788391,0.3666666666666667,2.0447239875793457,0.7540332674980164
0.6754837036132812,1.0622040033340454,-0.38672029972076416,0.5785121917724609,0.5,2.0103607177734375,0.750244140625
0.9050381183624268,0.8764771223068237,0.028560996055603027,0.6152503490447998,0.5333333333333333,2.317200183868408,0.7579285502433777
0.9842259883880615,0.8632359504699707,0.12099003791809082,0.5036748647689819,0.4,2.464465618133545,0.599143385887146
1.017018437385559,1.0278197526931763,-0.010801315307617188,0.5259078741073608,0.6666666666666667,2.383338451385498,0.6013772487640381
0.9650249481201172,1.037226915359497,-0.07220196723937988,0.5197396874427795,0.4666666666666667,2.198676109313965,0.7066373229026794
1.1146340370178223,0.986426830291748,0.12820720672607422,0.5642321109771729,0.5,2.462820053100586,0.6671869158744812
1.255631685256958,1.0349657535552979,0.22066593170166016,0.6766685843467712,0.6666666666666667,2.297407865524292,0.7754998207092285
1.203289270401001,0.9530431628227234,0.2502461075782776,0.6639983654022217,0.5,2.254530906677246,0.7844322919845581
1.2785617113113403,0.6915411353111267,0.5870205760002136,0.44799214601516724,0.4666666666666667,2.30100417137146,0.6043152809143066
0.9191188812255859,1.032930850982666,-0.11381196975708008,0.6214070320129395,0.6666666666666667,2.140282392501831,0.7487008571624756
0.9620798826217651,0.9338970184326172,0.02818286418914795,0.6375633478164673,0.3666666666666667,2.0287132263183594,0.7779264450073242
1.1050639152526855,1.1994075775146484,-0.09434366226196289,0.7272233963012695,0.4666666666666667,1.748666763305664,0.8183865547180176
1.0230286121368408,1.2341134548187256,-0.21108484268188477,0.6420544385910034,0.5,2.3909976482391357,0.7686804533004761
1.1395046710968018,0.8028552532196045,0.33664941787719727,0.5132262706756592,0.5666666666666667,2.4864885807037354,0.6413196325302124
1.0118921995162964,1.1717755794525146,-0.15988337993621826,0.7674942016601562,0.7333333333333334,2.500833511352539,0.8718671798706055
0.8735742568969727,1.1340892314910889,-0.2605149745941162,0.6296350955963135,0.5333333333333333,2.145263433456421,0.7812753915786743
0.9805728793144226,1.275014877319336,-0.29444199800491333,0.8128865957260132,0.5333333333333333,2.4221038818359375,0.9198734760284424
1.2958515882492065,1.2007932662963867,0.09505832195281982,0.6784987449645996,0.5333333333333333,2.8211984634399414,0.8093657493591309
1.1223666667938232,1.1026513576507568,0.019715309143066406,0.7471434473991394,0.5333333333333333,2.441215753555298,0.8560070395469666
1.0436205863952637,1.2213704586029053,-0.1777498722076416,0.7349736094474792,0.4666666666666667,2.3821723461151123,0.8476049304008484
1.3305270671844482,1.0999783277511597,0.23054873943328857,0.6780985593795776,0.5,2.0796070098876953,0.8001322746276855
0.7493540644645691,1.031542181968689,-0.2821881175041199,0.6312024593353271,0.5,2.2277369499206543,0.7710851430892944
1.0951910018920898,0.9864818453788757,0.10870915651321411,0.620499849319458,0.43333333333333335,2.24845290184021,0.7322301268577576
0.7596087455749512,1.2610677480697632,-0.501459002494812,0.7390982508659363,0.43333333333333335,2.147103786468506,0.8572496175765991
1.1988714933395386,0.5710956454277039,0.6277758479118347,0.44322913885116577,0.5666666666666667,2.4915781021118164,0.6314183473587036
0.7760758399963379,1.2786071300506592,-0.5025312900543213,0.8065594434738159,0.5,2.6077940464019775,0.8661102056503296
0.8108103275299072,1.1146926879882812,-0.303882360458374,0.6926564574241638,0.5333333333333333,2.578433036804199,0.7997678518295288
0.8589770793914795,0.6942845582962036,0.16469252109527588,0.4679814279079437,0.43333333333333335,2.2584645748138428,0.6617522239685059
1.0337164402008057,0.8930783271789551,0.14063811302185059,0.5493013858795166,0.5666666666666667,2.3815605640411377,0.6877577304840088
0.8130909204483032,1.1634687185287476,-0.35037779808044434,0.7449344396591187,0.5,1.8643475770950317,0.8478623628616333
1.2358829975128174,0.8861184120178223,0.3497645854949951,0.5928304195404053,0.4666666666666667,1.8616806268692017,0.7572650909423828
0.8995132446289062,1.174654245376587,-0.27514100074768066,0.6733049154281616,0.6,2.3410136699676514,0.7365717887878418
0.950469970703125,1.0079516172409058,-0.05748164653778076,0.568459689617157,0.5,2.564077854156494,0.6894158124923706
1.1972898244857788,0.7321362495422363,0.4651535749435425,0.48072347044944763,0.3666666666666667,2.350187301635742,0.5763380527496338
0.7737995982170105,1.3792848587036133,-0.6054852604866028,0.8218523859977722,0.5,2.4497694969177246,0.8876921534538269
1.0247528553009033,1.1699824333190918,-0.14522957801818848,0.7113772630691528,0.5666666666666667,1.9338207244873047,0.8177075386047363
1.2623000144958496,0.9847289323806763,0.27757108211517334,0.6261057257652283,0.43333333333333335,2.141761541366577,0.7020902037620544
1.3308358192443848,1.1768922805786133,0.15394353866577148,0.6941072344779968,0.4666666666666667,2.453831911087036,0.8189053535461426
1.2791376113891602,1.3127321004867554,-0.033594489097595215,0.724291205406189,0.43333333333333335,2.8393681049346924,0.7649287581443787
1.3824446201324463,0.9005958437919617,0.4818487763404846,0.6199612021446228,0.5333333333333333,2.4134321212768555,0.7668944597244263
1.3187364339828491,1.0941704511642456,0.22456598281860352,0.5409418344497681,0.30000000000000004,1.83941650390625,0.6079882979393005
0.8036860823631287,1.2730193138122559,-0.4693332314491272,0.7673368453979492,0.6,2.128756046295166,0.8046452403068542
0.9984101057052612,1.3799699544906616,-0.3815598487854004,0.8529137969017029,0.6333333333333333,2.4729182720184326,0.891334056854248
1.296372890472412,1.1879304647445679,0.10844242572784424,0.6697325110435486,0.5666666666666667,2.712022542953491,0.7595762610435486
0.8265129327774048,1.2162425518035889,-0.3897296190261841,0.751623272895813,0.43333333333333335,2.431425094604492,0.8373117446899414
1.2790520191192627,1.0557236671447754,0.2233283519744873,0.6382763385772705,0.5333333333333333,2.2065374851226807,0.7624331712722778
1.0502192974090576,1.0829349756240845,-0.032715678215026855,0.5223791599273682,0.4666666666666667,2.0955679416656494,0.6162480115890503
1.0097960233688354,1.3564151525497437,-0.3466191291809082,0.7452924251556396,0.5333333333333333,2.741593360900879,0.7899926900863647
1.0836446285247803,1.0711555480957031,0.012489080429077148,0.5992387533187866,0.6333333333333333,1.7951838970184326,0.7341312766075134
0.8603696227073669,1.1741125583648682,-0.3137429356575012,0.6435746550559998,0.6666666666666667,2.4457554817199707,0.7501897811889648
0.9465882182121277,1.157496452331543,-0.21090823411941528,0.6777286529541016,0.4666666666666667,2.232025146484375,0.7579588890075684
1.214943289756775,1.2178747653961182,-0.0029314756393432617,0.7288879752159119,0.4666666666666667,2.1470839977264404,0.8243175745010376
1.0527504682540894,0.8436912298202515,0.2090592384338379,0.5630514025688171,0.4666666666666667,2.435093641281128,0.6648604869842529
0.9522303342819214,1.204134464263916,-0.25190412998199463,0.6709959506988525,0.4666666666666667,2.359330892562866,0.7769479751586914
1.140960693359375,1.4165606498718262,-0.27559995651245117,0.6637424230575562,0.43333333333333335,2.553673505783081,0.7519857287406921
1.1458165645599365,1.3398584127426147,-0.19404184818267822,0.6266767382621765,0.6,2.2554354667663574,0.7029273509979248
1.1604373455047607,1.071458339691162,0.08897900581359863,0.7132840156555176,0.5666666666666667,2.3949689865112305,0.7712640762329102
1.1086363792419434,1.188417911529541,-0.07978153228759766,0.6095473170280457,0.5,2.156212329864502,0.6734088659286499
1.3631572723388672,0.9230031967163086,0.4401540756225586,0.5591152310371399,0.43333333333333335,2.413203477859497,0.6635371446609497
1.2526946067810059,0.9751439094543457,0.27755069732666016,0.6340656280517578,0.4666666666666667,2.291256904602051,0.7294884920120239
0.9866272807121277,1.2220574617385864,-0.23543018102645874,0.6378707885742188,0.5666666666666667,2.3438479900360107,0.7385055422782898
1.1593106985092163,0.7349061965942383,0.424404501914978,0.45419567823410034,0.6,1.3100513219833374,0.544249415397644
1.1125520467758179,1.1505701541900635,-0.038018107414245605,0.6964560747146606,0.5333333333333333,1.9856030941009521,0.7754926681518555
1.1599045991897583,1.2485898733139038,-0.08868527412414551,0.7299951910972595,0.4,2.5526068210601807,0.8163703680038452
1.4261679649353027,1.0934760570526123,0.33269190788269043,0.6707769632339478,0.5333333333333333,2.3062307834625244,0.7562357783317566
1.2755577564239502,0.8235031962394714,0.45205456018447876,0.6432673931121826,0.43333333333333335,2.06065034866333,0.7271606922149658
0.8852424621582031,1.0941253900527954,-0.20888292789459229,0.6355611085891724,0.5333333333333333,2.4083850383758545,0.7218682169914246
0.6437790393829346,1.3082647323608398,-0.6644856929779053,0.6624618172645569,0.6,2.319817066192627,0.7570137977600098
1.406030535697937,0.9940553903579712,0.4119751453399658,0.6203100681304932,0.43333333333333335,1.8693675994873047,0.6716930866241455
1.2356010675430298,1.126166582107544,0.10943448543548584,0.7193812131881714,0.6,1.8128619194030762,0.7973669767379761
1.1791114807128906,1.2755837440490723,-0.09647226333618164,0.7765299081802368,0.30000000000000004,2.4855291843414307,0.8510159254074097
1.098827838897705,1.2646191120147705,-0.16579127311706543,0.6705681681632996,0.5666666666666667,2.197190284729004,0.749849796295166
1.1104892492294312,1.2655171155929565,-0.1550278663635254,0.743252694606781,0.4666666666666667,2.373387098312378,0.8042943477630615
0.8583399653434753,1.1732652187347412,-0.31492525339126587,0.691100537776947,0.5666666666666667,2.2342660427093506,0.7690670490264893
1.257799506187439,0.8164539337158203,0.44134557247161865,0.497485876083374,0.7,1.9214849472045898,0.5924077033996582
1.0766191482543945,1.1630072593688965,-0.08638811111450195,0.7234784960746765,0.5666666666666667,2.0973033905029297,0.808218240737915
1.1457098722457886,1.17006254196167,-0.024352669715881348,0.6823968887329102,0.4666666666666667,2.0162951946258545,0.7287012934684753
1.1271131038665771,1.2115380764007568,-0.08442497253417969,0.7289464473724365,0.5666666666666667,2.242900848388672,0.8155423402786255
0.9995895624160767,1.1174441576004028,-0.11785459518432617,0.6752711534500122,0.5333333333333333,2.3823180198669434,0.7402976751327515
0.952242374420166,1.3495151996612549,-0.39727282524108887,0.8249799609184265,0.5666666666666667,2.0000460147857666,0.8704001307487488
1.1700937747955322,1.254194736480713,-0.08410096168518066,0.6213482618331909,0.43333333333333335,1.8028041124343872,0.7382279634475708
0.7458154559135437,1.4706335067749023,-0.7248180508613586,0.9335538744926453,0.5,2.22473406791687,0.9649071097373962
1.1915550231933594,0.8655725717544556,0.3259824514389038,0.5402149558067322,0.4,2.142871618270874,0.6800602674484253
1.0627840757369995,1.1423871517181396,-0.07960307598114014,0.6824926733970642,0.6,2.1768739223480225,0.7942675352096558
0.7818037271499634,1.0805296897888184,-0.298725962638855,0.727146327495575,0.4666666666666667,2.301344394683838,0.8286110162734985
1.1327340602874756,1.203016996383667,-0.0702829360961914,0.6154145002365112,0.5666666666666667,2.3530960083007812,0.7372839450836182
1.061058521270752,1.2563594579696655,-0.19530093669891357,0.6025763750076294,0.5333333333333333,2.04453444480896,0.7104569673538208
0.9505852460861206,0.9923105239868164,-0.0417252779006958,0.6288767457008362,0.5,2.1732823848724365,0.7194989919662476
1.1719067096710205,1.222644567489624,-0.050737857818603516,0.7827653884887695,0.5,1.877112865447998,0.8617433309555054
0.948752760887146,1.2499902248382568,-0.30123746395111084,0.6500574946403503,0.43333333333333335,1.9178637266159058,0.718052327632904
1.2424155473709106,1.2133679389953613,0.029047608375549316,0.7066463828086853,0.5333333333333333,2.396524667739868,0.8072952032089233
1.1845805644989014,1.212675929069519,-0.028095364570617676,0.6330809593200684,0.5666666666666667,2.3307223320007324,0.7103268504142761
1.3124029636383057,0.9077686071395874,0.40463435649871826,0.5030896067619324,0.4,2.37607479095459,0.5967817306518555
0.9371892809867859,1.1624127626419067,-0.22522348165512085,0.7514418363571167,0.7,2.657231330871582,0.8155145645141602
0.9612810015678406,1.166959524154663,-0.2056785225868225,0.6601932644844055,0.5333333333333333,2.7539312839508057,0.7395358085632324
0.9635946154594421,1.3461040258407593,-0.38250941038131714,0.8135542869567871,0.6,2.013559103012085,0.8690165877342224
1.2558236122131348,1.1581788063049316,0.09764480590820312,0.7472578883171082,0.5333333333333333,1.9122428894042969,0.8056559562683105
1.275638461112976,0.9676222801208496,0.30801618099212646,0.6394191980361938,0.4666666666666667,2.032247304916382,0.7461573481559753
1.150688648223877,0.855516791343689,0.295171856880188,0.5031235814094543,0.5333333333333333,2.1393933296203613,0.6252944469451904
0.969343364238739,1.268572211265564,-0.29922884702682495,0.8104208707809448,0.5,2.43900203704834,0.8850600123405457
1.3711704015731812,0.9754735827445984,0.39569681882858276,0.6545692682266235,0.33333333333333337,2.5257585048675537,0.7483751773834229
0.9624056816101074,1.1923153400421143,-0.22990965843200684,0.6375669240951538,0.4666666666666667,2.133373975753784,0.6970661878585815
1.1176304817199707,1.0381702184677124,0.0794602632522583,0.734696626663208,0.4666666666666667,1.9051384925842285,0.795686662197113
1.0478711128234863,0.891711413860321,0.15615969896316528,0.4930102229118347,0.4,2.5580008029937744,0.6071690320968628
0.9493577480316162,1.2044705152511597,-0.25511276721954346,0.7467246055603027,0.5666666666666667,2.3625295162200928,0.8070633411407471
1.0163294076919556,1.1784170866012573,-0.16208767890930176,0.6924997568130493,0.5666666666666667,1.8772344589233398,0.7952334880828857
1.1889969110488892,1.0687782764434814,0.12021863460540771,0.6557916402816772,0.5333333333333333,1.8888168334960938,0.726815402507782
0.9044297933578491,1.4216527938842773,-0.5172230005264282,0.7115554809570312,0.7,1.789913296699524,0.7981151342391968
1.0455173254013062,1.180765151977539,-0.1352478265762329,0.6697885394096375,0.6333333333333333,2.2489547729492188,0.7661566138267517
1.411956548690796,1.0295689105987549,0.382387638092041,0.6073306798934937,0.5333333333333333,2.277832508087158,0.7150672674179077
1.1897339820861816,1.2180888652801514,-0.028354883193969727,0.828570544719696,0.5666666666666667,2.3018851280212402,0.909466028213501
1.1547012329101562,1.2633392810821533,-0.10863804817199707,0.7792909145355225,0.6,2.4140779972076416,0.8619650602340698
0.929153561592102,1.236480951309204,-0.30732738971710205,0.7010159492492676,0.4666666666666667,1.9982991218566895,0.7929419875144958
1.2776025533676147,0.9505236148834229,0.3270789384841919,0.5808998346328735,0.3666666666666667,1.9353611469268799,0.6712803244590759
1.1109542846679688,1.0723496675491333,0.03860461711883545,0.6820410490036011,0.3666666666666667,2.2049694061279297,0.7449190020561218
1.189042091369629,1.0419526100158691,0.14708948135375977,0.6937117576599121,0.4666666666666667,2.337393045425415,0.8147313594818115
1.0478417873382568,1.006716251373291,0.04112553596496582,0.5886199474334717,0.5,2.1858596801757812,0.6603660583496094
1.009350061416626,0.9148820638656616,0.09446799755096436,0.5855855345726013,0.30000000000000004,2.4439713954925537,0.6653174757957458
1.079878807067871,1.2310662269592285,-0.15118741989135742,0.7453464269638062,0.6,2.4090585708618164,0.808144211769104
1.3895292282104492,1.1003488302230835,0.2891803979873657,0.6776007413864136,0.5,1.8865985870361328,0.773529052734375
0.8577350378036499,1.440657377243042,-0.5829223394393921,0.7954906225204468,0.6333333333333333,2.100198268890381,0.8664016723632812
1.2446894645690918,0.9640779495239258,0.280611515045166,0.5256025791168213,0.6333333333333333,2.503530263900757,0.6144960522651672
1.2036056518554688,1.1205345392227173,0.08307111263275146,0.6218348741531372,0.4666666666666667,2.732834577560425,0.7306401133537292
1.3130366802215576,0.9622471332550049,0.35078954696655273,0.6532122492790222,0.5666666666666667,2.147254467010498,0.7267665863037109
0.9917054176330566,1.3861150741577148,-0.3944096565246582,0.8525015115737915,0.4666666666666667,2.1507437229156494,0.9008864164352417
1.0114744901657104,1.1474931240081787,-0.13601863384246826,0.7450728416442871,0.3666666666666667,2.603085517883301,0.8113020658493042
1.3543624877929688,0.8823440074920654,0.4720184803009033,0.5871866941452026,0.3666666666666667,2.3126962184906006,0.6655067205429077
1.116539478302002,0.9404743909835815,0.1760650873184204,0.5367327928543091,0.5,2.0919790267944336,0.6212154030799866
0.9458268880844116,1.2974134683609009,-0.35158658027648926,0.669589638710022,0.5,2.620507001876831,0.7358604669570923
1.0602093935012817,1.4326519966125488,-0.3724426031112671,0.645470917224884,0.5,2.3285889625549316,0.7435945272445679
1.246462345123291,1.1077731847763062,0.13868916034698486,0.6504168510437012,0.5333333333333333,2.4518215656280518,0.7195497751235962
1.1682579517364502,0.9993419051170349,0.16891604661941528,0.7420783042907715,0.4666666666666667,2.2515876293182373,0.8223046064376831
0.9210535883903503,1.3936734199523926,-0.47261983156204224,0.7374930381774902,0.7,2.167924165725708,0.8013777732849121
1.1902669668197632,1.1939289569854736,-0.0036619901657104492,0.6586095094680786,0.5,2.3785696029663086,0.722832202911377
1.1550489664077759,1.124030590057373,0.031018376350402832,0.8146727085113525,0.5,2.0174949169158936,0.8805660605430603
0.886030375957489,0.9552051424980164,-0.06917476654052734,0.5263305306434631,0.6666666666666667,2.3727142810821533,0.6510597467422485
1.3717210292816162,0.9792489409446716,0.3924720883369446,0.5345636606216431,0.4666666666666667,2.0666298866271973,0.6353746652603149
1.3699393272399902,0.9925515055656433,0.3773878216743469,0.5956976413726807,0.4,2.2209033966064453,0.6747226119041443
0.9997875690460205,1.0576322078704834,-0.05784463882446289,0.6865066289901733,0.5666666666666667,2.317260980606079,0.7671831846237183
1.2582157850265503,1.2243037223815918,0.033912062644958496,0.7428147196769714,0.43333333333333335,2.139024019241333,0.8279367685317993
1.1835132837295532,1.187770128250122,-0.004256844520568848,0.6350008249282837,0.5333333333333333,2.0516273975372314,0.730544924736023
0.7498945593833923,1.345219373703003,-0.5953248143196106,0.7889946699142456,0.4666666666666667,2.375323534011841,0.8686578273773193
1.3887264728546143,0.9763274192810059,0.4123990535736084,0.6338739395141602,0.33333333333333337,1.9838286638259888,0.7094153165817261
1.118632197380066,1.1075185537338257,0.011113643646240234,0.5244976282119751,0.6333333333333333,2.192077875137329,0.6233125329017639
0.8920180201530457,1.1603760719299316,-0.268358051776886,0.6784178614616394,0.4666666666666667,2.0766043663024902,0.7664820551872253
0.8432173132896423,1.094909429550171,-0.25169211626052856,0.696357250213623,0.4666666666666667,2.15653920173645,0.7759661078453064
1.277679204940796,0.9701043963432312,0.3075748085975647,0.5746678709983826,0.4,2.185267448425293,0.6818249225616455
1.11539888381958,1.1453251838684082,-0.029926300048828125,0.7398484945297241,0.43333333333333335,1.7875702381134033,0.7890905737876892
0.7407776117324829,1.4919523000717163,-0.7511746883392334,0.8127803802490234,0.5666666666666667,1.8849340677261353,0.8562926650047302
1.0808895826339722,0.9120436906814575,0.16884589195251465,0.545100748538971,0.43333333333333335,2.3015990257263184,0.6196405291557312
1.2611286640167236,1.1889305114746094,0.07219815254211426,0.6955281496047974,0.6,2.3150320053100586,0.7840015888214111
1.3177392482757568,1.04160737991333,0.27613186836242676,0.6805673837661743,0.4,1.9733026027679443,0.7801812887191772
1.3476810455322266,0.8669213652610779,0.4807596802711487,0.40321123600006104,0.4666666666666667,2.606020212173462,0.507354736328125
0.9894136786460876,1.1950138807296753,-0.20560020208358765,0.7794771194458008,0.5,2.34565806388855,0.857292115688324
0.951866865158081,1.402266502380371,-0.45039963722229004,0.8067352175712585,0.6666666666666667,2.3688063621520996,0.8781244158744812
1.0396804809570312,1.014692783355713,0.02498769760131836,0.6702396273612976,0.4666666666666667,2.056880235671997,0.757483959197998
0.9125584959983826,0.973798930644989,-0.061240434646606445,0.6662770509719849,0.3666666666666667,2.2247321605682373,0.7643019556999207
1.2686023712158203,1.1318137645721436,0.13678860664367676,0.6621972918510437,0.5333333333333333,1.8563947677612305,0.7513200640678406
0.7878159880638123,1.302840232849121,-0.5150242447853088,0.7083922624588013,0.43333333333333335,2.1793038845062256,0.7956794500350952
1.0635156631469727,1.2522547245025635,-0.18873906135559082,0.6593047976493835,0.5666666666666667,2.421687126159668,0.7351888418197632
1.1681241989135742,0.8930956125259399,0.2750285863876343,0.5081407427787781,0.4666666666666667,2.2340927124023438,0.6044172048568726
1.268219232559204,1.1405295133590698,0.12768971920013428,0.7091047167778015,0.5333333333333333,1.5716748237609863,0.7874631285667419
0.9087505340576172,1.3013323545455933,-0.3925818204879761,0.8913569450378418,0.5666666666666667,2.3486008644104004,0.9245015978813171
1.0247926712036133,1.13871169090271,-0.11391901969909668,0.685064971446991,0.3666666666666667,2.1922249794006348,0.7958723902702332
1.159492015838623,1.1134939193725586,0.04599809646606445,0.7896119952201843,0.5666666666666667,1.9391793012619019,0.8516480326652527
1.020470380783081,1.0072358846664429,0.013234496116638184,0.7580803632736206,0.5,2.394211530685425,0.8341608047485352
1.2652549743652344,1.1997582912445068,0.06549668312072754,0.693134069442749,0.5666666666666667,2.405203104019165,0.7713766098022461
1.0277842283248901,1.0662436485290527,-0.0384594202041626,0.6949907541275024,0.4666666666666667,2.267873525619507,0.785239577293396
1.2207378149032593,1.1869229078292847,0.03381490707397461,0.8142232894897461,0.5333333333333333,2.0158257484436035,0.8803682327270508
1.0562868118286133,1.152343511581421,-0.09605669975280762,0.7874576449394226,0.4666666666666667,2.1506214141845703,0.8635494112968445
1.2138285636901855,1.198149561882019,0.015679001808166504,0.6721668243408203,0.5,2.4383151531219482,0.7621448040008545
1.1988537311553955,1.1681551933288574,0.030698537826538086,0.6222957968711853,0.6333333333333333,2.715517520904541,0.7408183813095093
0.9909130334854126,1.3054307699203491,-0.3145177364349365,0.7002228498458862,0.6666666666666667,2.4018478393554688,0.8181089758872986
1.3277742862701416,1.123830795288086,0.20394349098205566,0.6716040968894958,0.3666666666666667,2.180410623550415,0.7691976428031921
1.0310025215148926,1.4225213527679443,-0.39151883125305176,0.680921733379364,0.6666666666666667,2.2724955081939697,0.7837482690811157
1.2302744388580322,0.8137030601501465,0.41657137870788574,0.43713805079460144,0.5333333333333333,2.130397081375122,0.5511073470115662
1.3330997228622437,1.0395759344100952,0.29352378845214844,0.6394236087799072,0.5,1.9097751379013062,0.7368103265762329
1.0314202308654785,1.0818499326705933,-0.050429701805114746,0.6884468793869019,0.5333333333333333,2.157727003097534,0.7593752145767212
0.9584495425224304,1.398447036743164,-0.43999749422073364,0.8721835017204285,0.6333333333333333,2.0430188179016113,0.9353199005126953
1.144460678100586,1.4045419692993164,-0.26008129119873047,0.7347298860549927,0.6333333333333333,2.0407681465148926,0.8258571624755859
0.8554012179374695,1.1918684244155884,-0.3364672064781189,0.6628556251525879,0.5333333333333333,2.252720832824707,0.724998950958252
1.2511062622070312,1.0971264839172363,0.15397977828979492,0.6239776015281677,0.5,2.448016405105591,0.7308549880981445
1.0530226230621338,1.1677944660186768,-0.11477184295654297,0.693737268447876,0.5333333333333333,2.5287973880767822,0.7878128886222839
0.8255206346511841,1.3782882690429688,-0.5527676343917847,0.7518827319145203,0.5666666666666667,2.1770362854003906,0.8372747898101807
1.0197317600250244,1.1586596965789795,-0.13892793655395508,0.614548921585083,0.6666666666666667,2.5774741172790527,0.7101759314537048
1.1816715002059937,1.1072072982788086,0.07446420192718506,0.7332035899162292,0.5333333333333333,2.1228606700897217,0.8331308364868164
1.378641128540039,0.8981063365936279,0.48053479194641113,0.6286818981170654,0.43333333333333335,2.0601909160614014,0.7093028426170349
0.8980645537376404,0.9880909323692322,-0.0900263786315918,0.6018228530883789,0.6333333333333333,2.5606958866119385,0.6444470882415771
0.995903730392456,1.1986838579177856,-0.2027801275253296,0.6854857802391052,0.7,2.037752866744995,0.7636107206344604
1.1097079515457153,0.6625346541404724,0.4471732974052429,0.3498765230178833,0.6333333333333333,2.263170003890991,0.47241100668907166
1.1138715744018555,1.2197784185409546,-0.10590684413909912,0.62831050157547,0.43333333333333335,2.3692145347595215,0.7302594184875488
1.0314074754714966,1.4502328634262085,-0.4188253879547119,0.8874335289001465,0.6,2.6285274028778076,0.9308727979660034
1.3336776494979858,1.0926718711853027,0.2410057783126831,0.6418607234954834,0.5333333333333333,2.3068506717681885,0.7300828695297241
1.394392728805542,1.093955397605896,0.300437331199646,0.7451621890068054,0.43333333333333335,1.8888696432113647,0.8431746959686279
1.2067022323608398,1.0663070678710938,0.1403951644897461,0.7052172422409058,0.4,2.261146306991577,0.7812161445617676
1.0699224472045898,1.3667476177215576,-0.2968251705169678,0.6834353804588318,0.5666666666666667,2.25260329246521,0.7991382479667664
0.9883854389190674,1.3594880104064941,-0.37110257148742676,0.7470573782920837,0.5666666666666667,2.1531853675842285,0.8441351652145386
1.1556986570358276,1.2245099544525146,-0.06881129741668701,0.7560266256332397,0.6333333333333333,1.9123941659927368,0.8235218524932861
0.9626075029373169,1.372579574584961,-0.40997207164764404,0.7221975326538086,0.5333333333333333,2.47208309173584,0.7847506403923035
1.075194239616394,1.116314172744751,-0.041119933128356934,0.6547605395317078,0.43333333333333335,1.9408584833145142,0.7223244905471802
1.290047287940979,1.229827642440796,0.060219645500183105,0.8358170986175537,0.4,2.023681163787842,0.9012665748596191
1.1470805406570435,0.9809070825576782,0.16617345809936523,0.6429576873779297,0.23333333333333328,1.8305611610412598,0.7403485178947449
1.2189645767211914,1.2857952117919922,-0.06683063507080078,0.6723984479904175,0.4666666666666667,2.507324457168579,0.7812809348106384
1.0816386938095093,0.9702173471450806,0.11142134666442871,0.593895435333252,0.4,2.0153868198394775,0.6691052317619324
0.9933990240097046,1.3543404340744019,-0.36094141006469727,0.7470833659172058,0.5666666666666667,2.3675382137298584,0.7977002859115601
1.2420849800109863,1.020068883895874,0.2220160961151123,0.6143045425415039,0.5,2.3880598545074463,0.6874096393585205
1.1693693399429321,0.9431694746017456,0.22619986534118652,0.6320465803146362,0.5666666666666667,2.099782943725586,0.6997866630554199
1.3197581768035889,1.0489263534545898,0.270831823348999,0.7204927206039429,0.5666666666666667,2.0711100101470947,0.8106231093406677
1.2731657028198242,1.230531096458435,0.04263460636138916,0.6828088164329529,0.5,2.3273932933807373,0.782806396484375
1.1817848682403564,1.130348563194275,0.05143630504608154,0.6127661466598511,0.6,2.079517126083374,0.7165628671646118
1.106787919998169,1.3006396293640137,-0.19385170936584473,0.7237961292266846,0.4666666666666667,2.343371629714966,0.7939976453781128
1.3723024129867554,1.076733112335205,0.2955693006515503,0.669390082359314,0.43333333333333335,1.8685390949249268,0.746487021446228
1.321893334388733,1.0758588314056396,0.24603450298309326,0.6521726846694946,0.6,2.208068370819092,0.7260520458221436
1.2503454685211182,0.8634533882141113,0.38689208030700684,0.43769025802612305,0.43333333333333335,2.411365270614624,0.521340012550354
1.0925889015197754,1.2763545513153076,-0.18376564979553223,0.7860010862350464,0.4666666666666667,2.3126003742218018,0.8528649210929871
1.209037184715271,1.21671724319458,-0.007680058479309082,0.7507089376449585,0.4666666666666667,1.936765432357788,0.8440026044845581
1.126723289489746,1.1198549270629883,0.0068683624267578125,0.6967912912368774,0.6,2.0800845623016357,0.7660603523254395
1.2530325651168823,1.0943001508712769,0.15873241424560547,0.5468887090682983,0.5,2.4726667404174805,0.6631951332092285
1.1147985458374023,1.3656929731369019,-0.2508944272994995,0.7199807167053223,0.4,2.279074192047119,0.7792788743972778
1.1614781618118286,1.068286418914795,0.09319174289703369,0.6932657957077026,0.5,2.253509759902954,0.7875962257385254
1.1615362167358398,1.210288405418396,-0.04875218868255615,0.6976690292358398,0.43333333333333335,2.357541799545288,0.7946405410766602
1.208919882774353,1.157112956047058,0.05180692672729492,0.7570295333862305,0.43333333333333335,2.4418678283691406,0.8453453779220581
0.8587616682052612,1.2328145503997803,-0.37405288219451904,0.6331126689910889,0.5666666666666667,2.1033339500427246,0.7318100929260254
1.4067195653915405,0.9690830111503601,0.4376365542411804,0.5998177528381348,0.5333333333333333,2.3223941326141357,0.656394362449646
1.3134950399398804,1.1587276458740234,0.15476739406585693,0.7093486189842224,0.43333333333333335,2.297969102859497,0.8034390807151794
1.3323450088500977,1.017171859741211,0.3151731491088867,0.5724925994873047,0.43333333333333335,2.0615010261535645,0.6619808673858643
1.1572682857513428,1.2813379764556885,-0.1240696907043457,0.6762649416923523,0.4,2.4325129985809326,0.7540490031242371
1.10598886013031,1.0578532218933105,0.04813563823699951,0.6802288889884949,0.33333333333333337,1.6569039821624756,0.7900654673576355
1.0577071905136108,0.9917437434196472,0.06596344709396362,0.6294307708740234,0.5,1.6358630657196045,0.7462694644927979
1.0882536172866821,1.08181631565094,0.0064373016357421875,0.7014236450195312,0.5333333333333333,2.2608225345611572,0.7790114283561707
1.2874269485473633,1.1564334630966187,0.13099348545074463,0.6804170608520508,0.4666666666666667,1.9677244424819946,0.7583810687065125
1.0714077949523926,1.0207576751708984,0.05065011978149414,0.6126292943954468,0.6,2.197594165802002,0.6883606910705566
1.3457282781600952,1.0804336071014404,0.2652946710586548,0.666238009929657,0.4666666666666667,2.4261415004730225,0.7480174899101257
1.182591199874878,1.2039111852645874,-0.021319985389709473,0.7501816153526306,0.5333333333333333,2.5460991859436035,0.8348463773727417
1.3320685625076294,1.0084285736083984,0.32363998889923096,0.5887429714202881,0.4666666666666667,2.429766893386841,0.6740772128105164
1.1217643022537231,1.1977968215942383,-0.07603251934051514,0.6749140620231628,0.6,2.0177526473999023,0.7525951266288757
1.0864057540893555,1.2265121936798096,-0.1401064395904541,0.6686564683914185,0.5333333333333333,2.1399037837982178,0.7706891894340515
1.4023836851119995,1.1992876529693604,0.20309603214263916,0.6275801658630371,0.43333333333333335,2.5518276691436768,0.7175980806350708
1.3477462530136108,1.1715167760849,0.17622947692871094,0.6726781129837036,0.43333333333333335,2.376335620880127,0.7740622758865356
1.1600515842437744,1.1383652687072754,0.021686315536499023,0.790031909942627,0.5666666666666667,1.7638754844665527,0.8618462085723877
0.9634186625480652,1.120426893234253,-0.15700823068618774,0.7026076316833496,0.5,2.242285966873169,0.7738136053085327
1.492796778678894,0.8770170211791992,0.6157797574996948,0.48096299171447754,0.33333333333333337,2.21738862991333,0.5606096386909485
1.1246397495269775,1.0946409702301025,0.029998779296875,0.6575040817260742,0.3666666666666667,2.4180796146392822,0.7492896914482117
1.096623182296753,1.2947849035263062,-0.19816172122955322,0.6984699964523315,0.5,2.4662485122680664,0.7804672122001648
0.8598520159721375,1.3421432971954346,-0.4822912812232971,0.6823596358299255,0.6666666666666667,2.3186678886413574,0.7549912929534912
1.3521685600280762,1.191449761390686,0.16071879863739014,0.6489095687866211,0.5,2.159679412841797,0.7373971343040466
0.7939910888671875,1.7482271194458008,-0.9542360305786133,0.9056614637374878,0.7,2.1886990070343018,0.9504998922348022
0.800713062286377,1.4880704879760742,-0.6873574256896973,0.7615777850151062,0.5333333333333333,2.3166511058807373,0.8203905820846558
1.211118221282959,1.3225986957550049,-0.1114804744720459,0.7285377979278564,0.5666666666666667,2.2090327739715576,0.7942519187927246
1.2354071140289307,1.227752685546875,0.007654428482055664,0.7258123159408569,0.5666666666666667,2.080171823501587,0.7967160940170288
1.3521058559417725,1.0316147804260254,0.32049107551574707,0.5918602347373962,0.5666666666666667,2.407127618789673,0.705807089805603
1.4169849157333374,1.0406980514526367,0.3762868642807007,0.649176836013794,0.5333333333333333,2.573089599609375,0.7355788946151733
1.1124626398086548,1.4615581035614014,-0.3490954637527466,0.8239240050315857,0.6,2.0453221797943115,0.8788579702377319
1.21876060962677,1.192103624343872,0.02665698528289795,0.7350473403930664,0.3666666666666667,2.3137195110321045,0.7828783988952637
1.2474236488342285,0.9564367532730103,0.29098689556121826,0.5138291716575623,0.5,2.1294891834259033,0.6024002432823181
0.9279362559318542,1.3991811275482178,-0.4712448716163635,0.9030239582061768,0.6,1.874051809310913,0.9438785314559937
1.5388336181640625,0.8805088996887207,0.6583247184753418,0.5000835061073303,0.33333333333333337,2.2004785537719727,0.6208699941635132
1.0860775709152222,1.3168506622314453,-0.23077309131622314,0.8122344017028809,0.5333333333333333,2.2510735988616943,0.8870840072631836
1.0469377040863037,1.4409675598144531,-0.3940298557281494,0.8063170313835144,0.4666666666666667,2.599924325942993,0.8799540400505066
1.035278558731079,1.0427533388137817,-0.007474780082702637,0.5752729177474976,0.6333333333333333,2.3233253955841064,0.6684002876281738
1.1955031156539917,1.1201534271240234,0.07534968852996826,0.608383059501648,0.4,2.2895467281341553,0.6950167417526245
1.1630038022994995,1.0379865169525146,0.12501728534698486,0.6434332728385925,0.43333333333333335,2.3382210731506348,0.7106482982635498
1.1957621574401855,1.3427128791809082,-0.14695072174072266,0.7916337251663208,0.6666666666666667,2.1727497577667236,0.8852852582931519
1.2629684209823608,1.1222834587097168,0.14068496227264404,0.6940712928771973,0.4666666666666667,2.1646173000335693,0.7780820727348328
0.9413008689880371,1.2884719371795654,-0.3471710681915283,0.6957491636276245,0.6,2.1019911766052246,0.7726951837539673
1.2455408573150635,1.1583871841430664,0.08715367317199707,0.7292537093162537,0.5333333333333333,2.3058042526245117,0.8002929091453552
1.2078964710235596,0.9574869871139526,0.25040948390960693,0.4832298457622528,0.4,2.3499650955200195,0.564497172832489
1.5036661624908447,0.868261992931366,0.6354041695594788,0.4893054962158203,0.4666666666666667,1.5825976133346558,0.5729579925537109
1.1113941669464111,1.190683126449585,-0.07928895950317383,0.6629032492637634,0.5333333333333333,2.0746519565582275,0.7622148394584656
1.0089186429977417,1.346137523651123,-0.33721888065338135,0.7979409694671631,0.7,2.396965265274048,0.8689348101615906
1.2095401287078857,1.0121577978134155,0.19738233089447021,0.5881105661392212,0.43333333333333335,2.150594472885132,0.6703962683677673
0.9904012084007263,1.2033727169036865,-0.2129715085029602,0.6509077548980713,0.6333333333333333,2.389333486557007,0.726956844329834
1.1356940269470215,1.3181707859039307,-0.18247675895690918,0.7685054540634155,0.5666666666666667,2.160670280456543,0.8243705630302429
1.132971167564392,1.1123840808868408,0.02058708667755127,0.579408586025238,0.6,2.1651904582977295,0.6656467318534851
1.3393759727478027,1.2288575172424316,0.1105184555053711,0.7108768224716187,0.5,1.80234694480896,0.7786991000175476
1.5130566358566284,0.9610272645950317,0.5520293712615967,0.6259444355964661,0.5666666666666667,1.9848473072052002,0.7091130018234253
1.2668101787567139,1.220240831375122,0.0465693473815918,0.6706015467643738,0.33333333333333337,2.1441032886505127,0.7626563906669617
1.3382863998413086,1.0499770641326904,0.28830933570861816,0.603818953037262,0.4666666666666667,2.1557223796844482,0.705757737159729
0.8399497866630554,0.840019702911377,-6.99162483215332e-05,0.5758360624313354,0.4666666666666667,2.2672696113586426,0.6300626993179321
1.0314291715621948,1.1716874837875366,-0.1402583122253418,0.7487053275108337,0.33333333333333337,2.2463173866271973,0.788407027721405
1.2576990127563477,0.9920413494110107,0.2656576633453369,0.5978922247886658,0.43333333333333335,2.2995455265045166,0.6680654883384705
1.1609158515930176,1.1922955513000488,-0.03137969970703125,0.7458574771881104,0.5333333333333333,2.38240122795105,0.8063753843307495
0.8952726125717163,1.3375463485717773,-0.44227373600006104,0.7836009860038757,0.7,2.3709044456481934,0.8545222282409668
1.0706608295440674,1.1631593704223633,-0.0924985408782959,0.6988487243652344,0.6333333333333333,2.147636651992798,0.7678464651107788
1.1115772724151611,1.3720016479492188,-0.2604243755340576,0.7774776220321655,0.6666666666666667,2.515551805496216,0.8707659244537354
1.0989153385162354,1.3762156963348389,-0.2773003578186035,0.9293144941329956,0.4,2.292628288269043,0.9515928030014038
1.358759880065918,0.9823460578918457,0.37641382217407227,0.5212200880050659,0.4,1.986757755279541,0.5965406894683838
1.1418132781982422,1.064030408859253,0.07778286933898926,0.6825705766677856,0.5333333333333333,1.5713504552841187,0.7865793108940125
1.091162085533142,1.1783392429351807,-0.08717715740203857,0.5934197902679443,0.5333333333333333,2.1156115531921387,0.6668639183044434
1.1724483966827393,1.1259360313415527,0.04651236534118652,0.7964689135551453,0.5666666666666667,2.4345011711120605,0.8632294535636902
1.1599125862121582,1.167712926864624,-0.00780034065246582,0.6504047513008118,0.7,2.100135087966919,0.733842134475708
1.2923049926757812,1.2049013376235962,0.08740365505218506,0.7629793882369995,0.5,2.5235629081726074,0.8131200671195984
1.2860581874847412,1.053362250328064,0.23269593715667725,0.5977534651756287,0.5,2.9299073219299316,0.686854362487793
1.245280385017395,1.2662992477416992,-0.0210188627243042,0.7283489108085632,0.5333333333333333,2.510281801223755,0.7976917624473572
1.2198618650436401,1.2416338920593262,-0.021772027015686035,0.636846661567688,0.5,2.160292148590088,0.718237042427063
1.3312965631484985,1.147437572479248,0.1838589906692505,0.7081090211868286,0.4666666666666667,2.569202184677124,0.8077821731567383
1.3498995304107666,1.110872745513916,0.23902678489685059,0.6314195990562439,0.30000000000000004,2.2433106899261475,0.7360596060752869
1.313694953918457,1.136924386024475,0.17677056789398193,0.5675071477890015,0.5,2.1959946155548096,0.6585028171539307
1.2203714847564697,1.248538851737976,-0.028167366981506348,0.8670452833175659,0.43333333333333335,2.276967763900757,0.9326085448265076
1.3239210844039917,1.1828758716583252,0.1410452127456665,0.6609125137329102,0.4,2.0557146072387695,0.7699651718139648
1.1360700130462646,0.8227345943450928,0.3133354187011719,0.4825666844844818,0.6333333333333333,2.016685724258423,0.5929352045059204
0.7655546069145203,1.2625336647033691,-0.4969790577888489,0.7528806924819946,0.4666666666666667,2.175098180770874,0.8327771425247192
1.2620670795440674,1.0486302375793457,0.21343684196472168,0.5069923400878906,0.33333333333333337,2.7446701526641846,0.600847601890564
1.0617711544036865,1.1639140844345093,-0.10214293003082275,0.6868137717247009,0.4666666666666667,1.8909367322921753,0.7634860873222351
1.0109436511993408,0.9846271276473999,0.026316523551940918,0.6187552213668823,0.5666666666666667,2.3596842288970947,0.7499581575393677
1.3012210130691528,1.0447266101837158,0.256494402885437,0.7189860343933105,0.3666666666666667,2.1919212341308594,0.8144774436950684
1.2792787551879883,1.0993320941925049,0.1799466609954834,0.6929797530174255,0.5333333333333333,2.376265525817871,0.7513219714164734
1.0668286085128784,1.3442573547363281,-0.2774287462234497,0.849663257598877,0.4666666666666667,2.231971502304077,0.9091401100158691
1.2434628009796143,1.1336700916290283,0.10979270935058594,0.617049515247345,0.4666666666666667,2.4079151153564453,0.7014719843864441
1.0497255325317383,1.2495700120925903,-0.19984447956085205,0.739837110042572,0.6,2.4768590927124023,0.8103619813919067
0.9947525858879089,1.4155305624008179,-0.42077797651290894,0.8496634364128113,0.6333333333333333,2.213660478591919,0.9017537832260132
1.1135804653167725,1.2509243488311768,-0.1373438835144043,0.71873539686203,0.4666666666666667,1.9915249347686768,0.800499439239502
1.2944269180297852,1.2272670269012451,0.06715989112854004,0.7457723617553711,0.43333333333333335,2.1519453525543213,0.8005574941635132
0.9946917295455933,1.4523299932479858,-0.4576382637023926,0.8162607550621033,0.6666666666666667,2.4006454944610596,0.8932527899742126
1.1715917587280273,1.302219271659851,-0.13062751293182373,0.6257142424583435,0.4,2.450671434402466,0.7216453552246094
1.2197957038879395,1.229640245437622,-0.009844541549682617,0.7265529632568359,0.5,2.2235634326934814,0.8253075480461121
1.438341498374939,1.0501930713653564,0.3881484270095825,0.6753721237182617,0.5333333333333333,2.0850210189819336,0.7535008192062378
1.2871556282043457,1.0838075876235962,0.2033480405807495,0.5723106265068054,0.5,2.429025650024414,0.6712802648544312
1.471976637840271,1.0504264831542969,0.4215501546859741,0.7263688445091248,0.5,2.506075859069824,0.8358954787254333
1.2028779983520508,1.2152807712554932,-0.012402772903442383,0.733241081237793,0.5333333333333333,2.6067073345184326,0.7944092750549316
1.3988183736801147,1.104568362236023,0.2942500114440918,0.6454117298126221,0.5,1.7804532051086426,0.7425493597984314
1.4498159885406494,0.7359530925750732,0.7138628959655762,0.41140127182006836,0.3666666666666667,2.023543119430542,0.4858224391937256
1.5488042831420898,0.7329453229904175,0.8158589601516724,0.3845324218273163,0.43333333333333335,2.409386157989502,0.5227594971656799
1.0026472806930542,1.33738374710083,-0.3347364664077759,0.6767526865005493,0.5333333333333333,1.9609354734420776,0.7869028449058533
1.2877857685089111,1.1243786811828613,0.1634070873260498,0.6650259494781494,0.5,2.299489736557007,0.7416173219680786
0.8978496789932251,1.6006543636322021,-0.702804684638977,0.8182835578918457,0.6,2.338618278503418,0.866318941116333
1.3655073642730713,0.947053849697113,0.41845351457595825,0.5665725469589233,0.33333333333333337,2.4769749641418457,0.6390751600265503
0.9524935483932495,1.0935533046722412,-0.1410597562789917,0.619536280632019,0.5,2.520900011062622,0.6821362376213074
1.0771411657333374,1.3494889736175537,-0.2723478078842163,0.8248159885406494,0.6,2.36247181892395,0.8876651525497437
1.4804482460021973,0.7871041297912598,0.6933441162109375,0.3549318313598633,0.5,2.3205342292785645,0.4691776633262634
0.8510594367980957,1.2390868663787842,-0.3880274295806885,0.7892612814903259,0.5666666666666667,2.280416250228882,0.852867603302002
1.1239161491394043,1.2001144886016846,-0.07619833946228027,0.7234934568405151,0.4666666666666667,1.9029722213745117,0.8129384517669678
1.1044737100601196,0.8582093119621277,0.24626439809799194,0.5843343734741211,0.4,2.2080929279327393,0.6432946920394897
1.2095564603805542,1.010587215423584,0.19896924495697021,0.5966784954071045,0.4666666666666667,2.1479194164276123,0.6882647275924683
1.1068487167358398,1.1807851791381836,-0.07393646240234375,0.735696017742157,0.6333333333333333,2.358961582183838,0.801510214805603
1.330481767654419,1.2298259735107422,0.10065579414367676,0.6470422744750977,0.5,1.8262746334075928,0.7428010702133179
1.2768833637237549,1.2307524681091309,0.04613089561462402,0.7150306701660156,0.4666666666666667,2.1650960445404053,0.7875922918319702
1.3131307363510132,0.9972986578941345,0.31583207845687866,0.6229119300842285,0.30000000000000004,2.129755735397339,0.7091261744499207
0.9173811674118042,1.3780646324157715,-0.4606834650039673,0.6476106643676758,0.6,2.363830089569092,0.766681432723999
0.9737021923065186,1.2524179220199585,-0.27871572971343994,0.5834277272224426,0.5666666666666667,2.700216054916382,0.6785060167312622
1.359424352645874,0.786291778087616,0.5731325745582581,0.4707058072090149,0.5333333333333333,2.4467854499816895,0.5817718505859375
1.1444892883300781,1.2936851978302002,-0.14919590950012207,0.7452685236930847,0.5666666666666667,2.2120532989501953,0.8256821632385254
0.9789731502532959,1.3619108200073242,-0.3829376697540283,0.7759844064712524,0.6333333333333333,2.3502016067504883,0.8190611600875854
1.2355971336364746,1.0852513313293457,0.1503458023071289,0.7320114970207214,0.4,2.33170223236084,0.8136731386184692
1.1557544469833374,1.053285837173462,0.10246860980987549,0.6784809827804565,0.6,2.3502464294433594,0.7423614859580994
1.074501395225525,1.2902812957763672,-0.21577990055084229,0.6968774795532227,0.5,2.652789831161499,0.7554683685302734
0.8957647085189819,1.4249799251556396,-0.5292152166366577,0.7039788961410522,0.5666666666666667,2.712111711502075,0.7914837598800659
1.5810027122497559,0.9715135097503662,0.6094892024993896,0.5554215908050537,0.3666666666666667,2.258948564529419,0.6386556029319763
0.765386700630188,1.2771105766296387,-0.5117238759994507,0.6310789585113525,0.5666666666666667,1.9516905546188354,0.7573201060295105
1.1724737882614136,1.0114833116531372,0.16099047660827637,0.46879181265830994,0.5,2.439572811126709,0.5929840803146362
1.2815096378326416,0.9307394027709961,0.3507702350616455,0.435039222240448,0.6333333333333333,2.114010810852051,0.5141876339912415
1.2520426511764526,0.8515018224716187,0.400540828704834,0.535272479057312,0.3666666666666667,2.155507802963257,0.6311016082763672
1.0351037979125977,1.4070489406585693,-0.3719451427459717,0.7834900617599487,0.5666666666666667,2.1368038654327393,0.843224287033081
1.2406947612762451,0.9367741942405701,0.30392056703567505,0.6033416986465454,0.6666666666666667,2.1488797664642334,0.7128536105155945
0.9175035953521729,1.2390254735946655,-0.3215218782424927,0.8116927146911621,0.30000000000000004,2.0523016452789307,0.8801447749137878
1.0404925346374512,1.3443233966827393,-0.3038308620452881,0.7842411994934082,0.5666666666666667,2.773212432861328,0.8422160148620605
1.6094765663146973,1.5875673294067383,0.021909236907958984,0.782608687877655,0.6333333333333333,2.50595760345459,0.9167503118515015
1.8168365955352783,1.8509056568145752,-0.034069061279296875,0.859494686126709,0.5666666666666667,2.6265575885772705,0.9151381254196167
1.4431523084640503,1.312938928604126,0.13021337985992432,0.7944791316986084,0.5,2.560635805130005,0.9390601515769958
1.4797542095184326,1.3462836742401123,0.1334705352783203,0.6799248456954956,0.5333333333333333,2.3423004150390625,0.8581256866455078
1.6612815856933594,0.8336124420166016,0.8276691436767578,0.6949030160903931,0.3666666666666667,2.4604265689849854,0.9146714210510254
1.4434583187103271,1.252305507659912,0.19115281105041504,0.788123369216919,0.5,2.4862823486328125,0.8823933005332947
1.498536467552185,1.0913333892822266,0.4072030782699585,0.7044548988342285,0.4666666666666667,1.9902839660644531,0.8276576995849609
1.5826106071472168,1.0379812717437744,0.5446293354034424,0.7008991241455078,0.3666666666666667,2.075251340866089,0.8497565984725952
0.9382256269454956,1.6129077672958374,-0.6746821403503418,0.896148681640625,0.5,2.153836965560913,0.9795804023742676
1.4492524862289429,1.2606308460235596,0.1886216402053833,0.7676922082901001,0.3666666666666667,2.1569039821624756,0.8891996145248413
1.5752015113830566,1.0468902587890625,0.5283112525939941,0.6802277565002441,0.6,2.2257866859436035,0.8720145225524902
1.5770983695983887,1.5787246227264404,-0.0016262531280517578,0.7912573218345642,0.4,2.3634161949157715,0.898048996925354
1.6828687191009521,1.2363028526306152,0.4465658664703369,0.7246613502502441,0.43333333333333335,2.314643144607544,0.825782060623169
1.3981549739837646,1.3425824642181396,0.055572509765625,0.7520632743835449,0.5,2.653944969177246,0.8700141310691833
1.5606473684310913,1.3270432949066162,0.2336040735244751,0.6817895770072937,0.4,2.4960169792175293,0.8287253379821777
1.472955584526062,1.4386065006256104,0.03434908390045166,0.7316688895225525,0.5333333333333333,2.6301064491271973,0.9039742350578308
1.9059547185897827,0.7664739489555359,1.1394807696342468,0.5890375971794128,0.3666666666666667,2.3648433685302734,0.7251194715499878
1.372108817100525,1.1654565334320068,0.20665228366851807,0.6913170218467712,0.5,2.38203763961792,0.8248547315597534
1.0778234004974365,1.4590892791748047,-0.38126587867736816,0.8303276896476746,0.4666666666666667,2.083559036254883,0.9501382112503052
1.53106689453125,0.9932305216789246,0.5378363728523254,0.6868380904197693,0.6,1.9909440279006958,0.8526090979576111
1.1690711975097656,1.3399986028671265,-0.17092740535736084,0.7768192291259766,0.6666666666666667,2.370826482772827,0.845818042755127
1.2750494480133057,1.3107571601867676,-0.035707712173461914,0.7642795443534851,0.5666666666666667,2.4685916900634766,0.9257530570030212
1.47771155834198,0.8779338598251343,0.5997776985168457,0.7538480758666992,0.43333333333333335,2.2668168544769287,0.835350513458252
1.2916455268859863,0.9625242948532104,0.3291212320327759,0.6549569964408875,0.5,2.27646541595459,0.7745413780212402
1.2017619609832764,1.4440830945968628,-0.24232113361358643,0.6829061508178711,0.43333333333333335,2.6581270694732666,0.7671082019805908
1.199357509613037,1.4645317792892456,-0.2651742696762085,0.712443470954895,0.6,2.0981786251068115,0.7924110889434814
1.3540537357330322,1.023392915725708,0.3306608200073242,0.6354616284370422,0.5666666666666667,2.4260964393615723,0.7561478614807129
1.0539230108261108,1.5485643148422241,-0.4946413040161133,0.7787861824035645,0.5666666666666667,2.1931138038635254,0.8847894668579102
1.1724634170532227,1.335995078086853,-0.16353166103363037,0.671367347240448,0.5,1.966545820236206,0.7382457256317139
1.1672850847244263,1.1522248983383179,0.015060186386108398,0.6441564559936523,0.3666666666666667,2.061204195022583,0.7641605138778687
1.3865766525268555,0.826837420463562,0.5597392320632935,0.5804088115692139,0.5333333333333333,1.9600580930709839,0.7286343574523926
0.9780035018920898,1.287191390991211,-0.3091878890991211,0.7638311386108398,0.5,1.9937241077423096,0.8493708968162537
1.125650405883789,1.0561162233352661,0.06953418254852295,0.5664170980453491,0.5666666666666667,1.8002209663391113,0.7359315752983093
1.248303771018982,0.9364091753959656,0.31189459562301636,0.5072049498558044,0.5333333333333333,2.0200207233428955,0.630650520324707
1.0440187454223633,1.2672830820083618,-0.22326433658599854,0.7267407178878784,0.4666666666666667,2.6566085815429688,0.8209980726242065
1.3463186025619507,0.9320156574249268,0.4143029451370239,0.4991000294685364,0.30000000000000004,2.5094552040100098,0.5995980501174927
0.932220458984375,1.2849682569503784,-0.3527477979660034,0.6548110246658325,0.43333333333333335,2.443856716156006,0.7436675429344177
1.159153938293457,0.8076814413070679,0.35147249698638916,0.46077701449394226,0.6333333333333333,1.9134231805801392,0.5975288152694702
1.2822582721710205,1.1358305215835571,0.14642775058746338,0.6400052905082703,0.43333333333333335,2.3077070713043213,0.7262598872184753
1.2460861206054688,0.7469550371170044,0.49913108348846436,0.4303865134716034,0.43333333333333335,1.7799882888793945,0.5726894736289978
0.967500627040863,1.5946760177612305,-0.6271753907203674,0.7724740505218506,0.6666666666666667,2.0965356826782227,0.8880761861801147
1.2449522018432617,1.1265275478363037,0.11842465400695801,0.6439558267593384,0.5333333333333333,2.5984036922454834,0.7712030410766602
1.4203017950057983,0.8447510004043579,0.5755507946014404,0.5443298816680908,0.5666666666666667,2.4014694690704346,0.672292172908783
1.3955411911010742,0.830235481262207,0.5653057098388672,0.4553001821041107,0.5333333333333333,2.315098524093628,0.6232788562774658
1.0066642761230469,1.3670737743377686,-0.3604094982147217,0.6643075346946716,0.5333333333333333,2.4448299407958984,0.7941486835479736
0.9618114829063416,0.7821822166442871,0.17962926626205444,0.5158175230026245,0.33333333333333337,2.2799363136291504,0.678466796875
1.095596194267273,1.2317274808883667,-0.13613128662109375,0.6868741512298584,0.5,2.130833864212036,0.7517991065979004
1.485598087310791,1.1206998825073242,0.3648982048034668,0.6699930429458618,0.5,2.2152605056762695,0.7899900674819946
1.2119296789169312,1.1831614971160889,0.028768181800842285,0.5902300477027893,0.6333333333333333,1.7644789218902588,0.6904370188713074
0.9889508485794067,1.3400729894638062,-0.3511221408843994,0.6832271814346313,0.4,2.0363523960113525,0.7793669700622559
1.4306321144104004,1.1713707447052002,0.2592613697052002,0.6734897494316101,0.5666666666666667,2.0896360874176025,0.7559322118759155
0.8598383665084839,1.486945629119873,-0.6271072626113892,0.8341462016105652,0.6,1.802729606628418,0.8970590829849243
0.7387375235557556,0.7764729857444763,-0.0377354621887207,0.43775591254234314,0.4,2.592167854309082,0.5664552450180054
0.9068711996078491,1.3834805488586426,-0.47660934925079346,0.702338695526123,0.5,2.6570942401885986,0.7799226641654968
0.7574911117553711,1.482937216758728,-0.7254461050033569,0.7835482358932495,0.6333333333333333,2.202350378036499,0.8534132838249207
1.073407769203186,0.8102433085441589,0.2631644606590271,0.5432937145233154,0.5333333333333333,2.063347578048706,0.6481435298919678
1.030226707458496,1.246117353439331,-0.21589064598083496,0.6699692606925964,0.6333333333333333,2.4807286262512207,0.7401822805404663
1.2531211376190186,1.0694594383239746,0.18366169929504395,0.643727719783783,0.5,2.417574405670166,0.792848527431488
0.8308640718460083,1.376670241355896,-0.5458061695098877,0.777861475944519,0.5333333333333333,2.323770046234131,0.8311834335327148
1.3601396083831787,0.9043251872062683,0.4558144211769104,0.5869472622871399,0.6,1.840329647064209,0.6537058353424072
0.8943455219268799,1.033656358718872,-0.1393108367919922,0.6128103733062744,0.43333333333333335,1.9594762325286865,0.6842581033706665
1.109915018081665,1.3129658699035645,-0.20305085182189941,0.8116954565048218,0.5333333333333333,2.449756622314453,0.8619061708450317
1.4411481618881226,0.9065231084823608,0.5346250534057617,0.5194334387779236,0.6,2.663306474685669,0.6196649074554443
0.9548494219779968,1.3622138500213623,-0.4073644280433655,0.8149017691612244,0.6,2.814028024673462,0.8798692226409912
0.9517941474914551,0.8362557291984558,0.11553841829299927,0.6225183606147766,0.43333333333333335,2.342902183532715,0.7183310389518738
1.185457468032837,1.3654279708862305,-0.17997050285339355,0.8376439809799194,0.43333333333333335,2.199226140975952,0.8963874578475952
1.3761634826660156,0.9600151777267456,0.41614830493927,0.5888792276382446,0.4666666666666667,2.756760597229004,0.6954308748245239
0.9616678953170776,1.4199223518371582,-0.45825445652008057,0.8307034969329834,0.6333333333333333,2.664705753326416,0.9167720675468445
1.2243188619613647,1.2396873235702515,-0.015368461608886719,0.7114443778991699,0.6333333333333333,2.4659459590911865,0.7857379913330078
1.1250073909759521,0.8969847559928894,0.22802263498306274,0.5492197871208191,0.4666666666666667,2.0178282260894775,0.6412783861160278
1.26976478099823,1.0574440956115723,0.21232068538665771,0.5557568073272705,0.43333333333333335,2.1582179069519043,0.6582093834877014
0.813656210899353,1.3138117790222168,-0.5001555681228638,0.7345809936523438,0.4666666666666667,2.35193133354187,0.7986681461334229
0.8865199089050293,0.9151005744934082,-0.028580665588378906,0.6476130485534668,0.5333333333333333,1.7696173191070557,0.7350525856018066
0.8810036182403564,0.9417496919631958,-0.060746073722839355,0.7143072485923767,0.4,2.1152172088623047,0.7888170480728149
1.2281286716461182,1.1700725555419922,0.05805611610412598,0.7223448753356934,0.5,2.3059604167938232,0.813447892665863
0.8386760950088501,1.2741198539733887,-0.4354437589645386,0.8330291509628296,0.5333333333333333,2.120396852493286,0.886502742767334
0.9151741862297058,0.9831179976463318,-0.06794381141662598,0.5299400687217712,0.5666666666666667,1.9774565696716309,0.6651934385299683
1.2472031116485596,1.1525626182556152,0.09464049339294434,0.7247312068939209,0.5666666666666667,2.068711519241333,0.8078101873397827
1.0734755992889404,0.8875036239624023,0.18597197532653809,0.5832469463348389,0.43333333333333335,2.2516205310821533,0.6868581771850586
0.9424619674682617,0.9034423828125,0.03901958465576172,0.7134014964103699,0.4,2.075432062149048,0.7958153486251831
1.1026453971862793,1.2127525806427002,-0.1101071834564209,0.7464138269424438,0.4666666666666667,2.2238450050354004,0.793990969657898
1.314867615699768,1.0733669996261597,0.2415006160736084,0.6857258081436157,0.4666666666666667,2.559058427810669,0.7708243131637573
1.1209341287612915,0.9961129426956177,0.12482118606567383,0.6178936958312988,0.5,2.4387354850769043,0.6850020289421082
0.7798036336898804,1.1776044368743896,-0.3978008031845093,0.5916506052017212,0.6333333333333333,1.9790284633636475,0.6622962355613708
1.1956133842468262,1.062576174736023,0.13303720951080322,0.5875834226608276,0.4666666666666667,1.9457025527954102,0.6873254179954529
1.0405501127243042,0.9650306701660156,0.07551944255828857,0.5595443248748779,0.3666666666666667,2.0550551414489746,0.6365081071853638
0.8943967819213867,1.055046558380127,-0.16064977645874023,0.5866053104400635,0.6,1.875918984413147,0.6569751501083374
1.1392372846603394,1.0478904247283936,0.0913468599319458,0.7008336782455444,0.5,2.189249038696289,0.7980996966362
1.043772578239441,1.225881576538086,-0.18210899829864502,0.6992006301879883,0.6,2.490020751953125,0.7705461978912354
0.7236894369125366,1.0765773057937622,-0.3528878688812256,0.6229135990142822,0.43333333333333335,2.5211381912231445,0.7184803485870361
1.1634080410003662,1.099480390548706,0.06392765045166016,0.7059237360954285,0.43333333333333335,2.097186326980591,0.7577263712882996
1.2569218873977661,1.0380675792694092,0.21885430812835693,0.7052298784255981,0.4,2.5782952308654785,0.7588533163070679
1.1286429166793823,1.0560741424560547,0.07256877422332764,0.7001594305038452,0.5666666666666667,2.269177198410034,0.7719649076461792
1.0958802700042725,1.052708625793457,0.04317164421081543,0.6760968565940857,0.6666666666666667,2.0474658012390137,0.7445207834243774
1.1502840518951416,0.9600526690483093,0.19023138284683228,0.6086444854736328,0.3666666666666667,2.2357685565948486,0.6949374079704285
0.7116949558258057,1.2683730125427246,-0.556678056716919,0.8031643629074097,0.6,1.9844728708267212,0.8496570587158203
0.8530673980712891,1.4039859771728516,-0.5509185791015625,0.8676506876945496,0.5666666666666667,2.44937801361084,0.9379801750183105
0.7074629068374634,1.1642875671386719,-0.4568246603012085,0.708361029624939,0.3666666666666667,2.043018341064453,0.7786673903465271
0.7622314691543579,1.2634519338607788,-0.5012204647064209,0.8229738473892212,0.43333333333333335,2.0836353302001953,0.8404183387756348
0.6078638434410095,1.0011727809906006,-0.39330893754959106,0.6777076721191406,0.6,2.173539876937866,0.7411050796508789
1.1562254428863525,0.966232180595398,0.1899932622909546,0.6877996325492859,0.6,2.10447359085083,0.7725064754486084
1.1523984670639038,0.7718161344528198,0.380582332611084,0.4734971523284912,0.43333333333333335,2.364046335220337,0.5864052772521973
1.002587080001831,1.1878260374069214,-0.18523895740509033,0.7666126489639282,0.4666666666666667,2.561929702758789,0.8139273524284363
0.9086564779281616,1.0106713771820068,-0.10201489925384521,0.6723723411560059,0.6,2.188267707824707,0.7614549994468689
0.8946430087089539,0.9218477010726929,-0.027204692363739014,0.5809454321861267,0.6666666666666667,2.2229254245758057,0.6714403629302979
0.7904523611068726,0.9822030067443848,-0.1917506456375122,0.5447080135345459,0.43333333333333335,2.1767523288726807,0.621640145778656
1.1335071325302124,0.795167088508606,0.33834004402160645,0.48794978857040405,0.43333333333333335,1.5348575115203857,0.5401691794395447
1.1088228225708008,0.7725517153739929,0.33627110719680786,0.5283095836639404,0.5666666666666667,2.216979742050171,0.6177846193313599
0.8551579713821411,1.263381004333496,-0.408223032951355,0.8157155513763428,0.43333333333333335,2.3221137523651123,0.8586153984069824
0.8948227167129517,0.9169349670410156,-0.022112250328063965,0.5780982375144958,0.5333333333333333,2.387106418609619,0.6639881134033203
0.9031890630722046,1.043304204940796,-0.1401151418685913,0.7663720846176147,0.5666666666666667,2.0542118549346924,0.8361527323722839
1.123248815536499,0.8511449694633484,0.27210384607315063,0.5633713006973267,0.3666666666666667,2.1123831272125244,0.6748547554016113
1.1003587245941162,1.07750403881073,0.02285468578338623,0.6488146781921387,0.6,2.0550742149353027,0.7039107084274292
1.1592696905136108,0.7639738321304321,0.3952958583831787,0.5711179375648499,0.5333333333333333,2.479631185531616,0.685401201248169
1.1798536777496338,0.9172052145004272,0.26264846324920654,0.6579375863075256,0.4666666666666667,1.9716662168502808,0.7328166365623474
0.8275009989738464,0.9088150858879089,-0.0813140869140625,0.5446344614028931,0.43333333333333335,1.8977442979812622,0.6691462397575378
1.3431470394134521,0.7400798201560974,0.6030672192573547,0.5447952151298523,0.5,1.89106285572052,0.6647951602935791
1.148366928100586,1.1879180669784546,-0.03955113887786865,0.6699908971786499,0.4666666666666667,2.109916925430298,0.7357596755027771
1.1639137268066406,0.7863988280296326,0.37751489877700806,0.5864467024803162,0.2666666666666667,2.7597808837890625,0.66435307264328
1.0671236515045166,1.0382931232452393,0.028830528259277344,0.6776323318481445,0.5666666666666667,1.9941762685775757,0.7359565496444702
1.0222811698913574,1.0247035026550293,-0.002422332763671875,0.6584611535072327,0.6,2.1563050746917725,0.7233171463012695
0.9261302947998047,1.1470708847045898,-0.22094058990478516,0.7438716292381287,0.4666666666666667,2.2952542304992676,0.775073230266571
1.3203208446502686,0.9783362150192261,0.3419846296310425,0.6217246055603027,0.43333333333333335,2.2545933723449707,0.719681441783905
1.0564444065093994,0.742064356803894,0.31438004970550537,0.39103230834007263,0.4,2.3056838512420654,0.5650436282157898
0.9860161542892456,1.0838477611541748,-0.0978316068649292,0.6855832934379578,0.5333333333333333,2.4622304439544678,0.772638201713562
1.1683729887008667,1.0101511478424072,0.15822184085845947,0.6957515478134155,0.5333333333333333,2.276526689529419,0.7382529973983765
0.9150697588920593,1.127500057220459,-0.21243029832839966,0.7447136640548706,0.6333333333333333,1.739434003829956,0.814894437789917
1.1097486019134521,0.7272295951843262,0.382519006729126,0.579893946647644,0.4666666666666667,1.8381863832473755,0.6592351198196411
0.9571762084960938,0.960822343826294,-0.0036461353302001953,0.6199839115142822,0.33333333333333337,2.4461429119110107,0.6970707774162292
1.008040428161621,0.8986918330192566,0.1093485951423645,0.6463861465454102,0.5333333333333333,2.4958088397979736,0.7214743494987488
0.955132007598877,1.200209379196167,-0.24507737159729004,0.9190211296081543,0.4666666666666667,2.4162042140960693,0.943396270275116
1.2132223844528198,0.7957578897476196,0.4174644947052002,0.5064014196395874,0.43333333333333335,2.0143351554870605,0.6706080436706543
0.9993764162063599,0.9615160226821899,0.03786039352416992,0.6013714671134949,0.5333333333333333,2.143458366394043,0.7069201469421387
0.8667510747909546,1.0864089727401733,-0.21965789794921875,0.6433982849121094,0.5,2.3319568634033203,0.7908002734184265
1.0549139976501465,1.2836142778396606,-0.22870028018951416,0.7695273160934448,0.43333333333333335,2.069626808166504,0.8043362498283386
0.6027356386184692,1.1430480480194092,-0.5403124094009399,0.789862334728241,0.43333333333333335,2.214387893676758,0.8313488960266113
1.0283093452453613,1.0647172927856445,-0.0364079475402832,0.7085729837417603,0.4,2.5976362228393555,0.7721493244171143
1.4009873867034912,0.907012939453125,0.4939744472503662,0.6442204713821411,0.5,1.9937678575515747,0.744047999382019
0.7705904245376587,1.3003753423690796,-0.5297849178314209,0.819609522819519,0.5666666666666667,2.4086742401123047,0.8472608327865601
0.9556545615196228,0.930487871170044,0.025166690349578857,0.6337119340896606,0.4666666666666667,2.015336036682129,0.7178627848625183
1.2627085447311401,0.9151961207389832,0.347512423992157,0.6317019462585449,0.5,2.42102313041687,0.7055063247680664
0.8275941610336304,1.3011319637298584,-0.473537802696228,0.786598801612854,0.5666666666666667,1.8012460470199585,0.8564629554748535
1.4120690822601318,0.8896818161010742,0.5223872661590576,0.6531568765640259,0.5666666666666667,2.068612813949585,0.7493800520896912
0.9710806608200073,1.27297043800354,-0.3018897771835327,0.6975056529045105,0.6333333333333333,2.2779035568237305,0.7677294611930847
0.9343595504760742,0.9343613386154175,-1.7881393432617188e-06,0.4627109169960022,0.6666666666666667,2.4996390342712402,0.6325176954269409
0.8048800230026245,1.0477209091186523,-0.24284088611602783,0.7240585088729858,0.33333333333333337,2.258164882659912,0.7882944345474243
0.8062342405319214,1.2317917346954346,-0.4255574941635132,0.7492626905441284,0.5333333333333333,2.2531850337982178,0.7910804748535156
1.191178798675537,0.827027440071106,0.36415135860443115,0.48871609568595886,0.4666666666666667,2.2961044311523438,0.5865073204040527
1.2536556720733643,1.0720033645629883,0.18165230751037598,0.6970893740653992,0.5666666666666667,2.052455425262451,0.7975720763206482
0.9407023191452026,1.2097978591918945,-0.2690955400466919,0.6623657941818237,0.6,1.9464069604873657,0.7376879453659058
0.9412659406661987,1.07859468460083,-0.13732874393463135,0.7182127237319946,0.4666666666666667,2.383336067199707,0.7923305034637451
1.1577274799346924,0.8192598223686218,0.33846765756607056,0.6418684720993042,0.43333333333333335,1.9516230821609497,0.7033707499504089
1.0082240104675293,1.0472190380096436,-0.03899502754211426,0.6530585289001465,0.3666666666666667,2.5003786087036133,0.7553709745407104
1.1843712329864502,1.0721852779388428,0.11218595504760742,0.6194453239440918,0.5,2.0124897956848145,0.7444853186607361
1.299837589263916,1.0524845123291016,0.24735307693481445,0.5954520106315613,0.33333333333333337,1.9186270236968994,0.7481908202171326
1.197412371635437,0.8373374938964844,0.36007487773895264,0.5816997289657593,0.43333333333333335,2.1596996784210205,0.6642195582389832
0.8841335773468018,0.9952365756034851,-0.11110299825668335,0.6138679385185242,0.6,1.568076491355896,0.7026755213737488
1.303783655166626,0.8346484899520874,0.4691351652145386,0.5634244680404663,0.4666666666666667,1.7674592733383179,0.6715380549430847
1.1899614334106445,0.8647680282592773,0.3251934051513672,0.5378059148788452,0.43333333333333335,1.9464133977890015,0.6347988247871399
1.1463971138000488,1.0690362453460693,0.07736086845397949,0.6940501928329468,0.23333333333333328,2.4082422256469727,0.753936767578125
1.076417326927185,1.0661922693252563,0.010225057601928711,0.6584498882293701,0.5,2.0513904094696045,0.7195414304733276
1.2108180522918701,0.8941256403923035,0.31669241189956665,0.6498477458953857,0.4666666666666667,2.1113345623016357,0.7367607355117798
1.1511423587799072,1.1411045789718628,0.010037779808044434,0.7978903651237488,0.6,1.7559309005737305,0.8454350829124451
1.1583209037780762,0.9951455593109131,0.16317534446716309,0.6791414022445679,0.4666666666666667,1.8698651790618896,0.7581989765167236
1.1188421249389648,1.2114841938018799,-0.09264206886291504,0.7705344557762146,0.7,2.1042559146881104,0.8172973990440369
0.9664431810379028,1.3044980764389038,-0.338054895401001,0.7619770765304565,0.7,2.6065175533294678,0.7995275259017944
0.9325971007347107,1.1841158866882324,-0.25151878595352173,0.8144799470901489,0.6,1.9029797315597534,0.8556751608848572
1.2013599872589111,0.9257773756980896,0.27558261156082153,0.6665005683898926,0.6,2.2945380210876465,0.7329322695732117
0.8691663146018982,1.0496938228607178,-0.18052750825881958,0.7249417304992676,0.4666666666666667,2.0476653575897217,0.7901324033737183
1.1087639331817627,0.9367811679840088,0.1719827651977539,0.6661204695701599,0.4666666666666667,2.2898952960968018,0.7485658526420593
1.048535704612732,1.1281991004943848,-0.07966339588165283,0.7340475916862488,0.4666666666666667,2.4757447242736816,0.8087118864059448
1.2337238788604736,0.8959587812423706,0.337765097618103,0.6299489736557007,0.6,2.5073649883270264,0.7018768787384033
1.2549185752868652,1.0321639776229858,0.2227545976638794,0.7016134262084961,0.5,2.2191812992095947,0.7704350352287292
0.9544042944908142,1.0749566555023193,-0.12055236101150513,0.7902191877365112,0.5,2.000443935394287,0.8510942459106445
0.7961392402648926,1.3085211515426636,-0.512381911277771,0.7988027334213257,0.5666666666666667,2.6972508430480957,0.8221234083175659
0.9044536352157593,1.2670981884002686,-0.3626445531845093,0.7599204778671265,0.6,2.6660425662994385,0.8404760360717773
1.047867774963379,1.0422066450119019,0.005661129951477051,0.7553474307060242,0.5,2.1151504516601562,0.7937983274459839
1.0024875402450562,1.106626033782959,-0.10413849353790283,0.8034113645553589,0.4,2.2156436443328857,0.8674845695495605
1.07350492477417,1.1913963556289673,-0.11789143085479736,0.8241451978683472,0.5666666666666667,1.9240981340408325,0.8997719287872314
0.7657553553581238,1.4603303670883179,-0.6945750117301941,0.8562387824058533,0.5666666666666667,2.314563274383545,0.909337043762207
1.1921393871307373,0.7593621015548706,0.4327772855758667,0.5267268419265747,0.33333333333333337,2.0376670360565186,0.6221395134925842
0.8900534510612488,1.1735236644744873,-0.2834702134132385,0.7781585454940796,0.4666666666666667,2.4738681316375732,0.8663145899772644
0.9614173769950867,0.9584183692932129,0.0029990077018737793,0.6798986196517944,0.6666666666666667,2.2831814289093018,0.7921704053878784
1.2341351509094238,0.9040951728820801,0.33003997802734375,0.7338037490844727,0.4,2.607687473297119,0.7840805053710938
1.1080163717269897,0.9567993879318237,0.15121698379516602,0.7149350047111511,0.6333333333333333,2.078526735305786,0.7962378859519958
1.2517187595367432,0.7983409762382507,0.45337778329849243,0.5709294080734253,0.6,1.9613559246063232,0.6929579973220825
1.1815805435180664,1.0895880460739136,0.09199249744415283,0.6869704723358154,0.43333333333333335,2.2172963619232178,0.755206286907196
1.1934700012207031,1.0090980529785156,0.1843719482421875,0.6345987915992737,0.5,2.037367582321167,0.7275818586349487
1.0356452465057373,0.8861772418022156,0.14946800470352173,0.6719692945480347,0.43333333333333335,2.032472848892212,0.7445168495178223
0.8258337378501892,1.1174236536026,-0.2915899157524109,0.6900749206542969,0.4,2.4952549934387207,0.7710956335067749
0.995261549949646,0.9008223414421082,0.09443920850753784,0.6182122230529785,0.5666666666666667,1.972214698791504,0.7341017127037048
0.8637903928756714,0.8954188227653503,-0.031628429889678955,0.6731752753257751,0.4666666666666667,2.3001201152801514,0.7749528288841248
1.1785835027694702,0.8931734561920166,0.2854100465774536,0.6296611428260803,0.5,2.0376522541046143,0.7693132758140564
1.0492955446243286,1.0730981826782227,-0.023802638053894043,0.7160290479660034,0.6333333333333333,1.9441698789596558,0.7865483164787292
1.3001797199249268,0.9867191314697266,0.3134605884552002,0.6491646766662598,0.3666666666666667,2.0772578716278076,0.7696382999420166
0.9698688387870789,0.7630622386932373,0.20680660009384155,0.5303878784179688,0.5666666666666667,2.5784692764282227,0.6724583506584167
0.8945278525352478,1.1798009872436523,-0.28527313470840454,0.7419153451919556,0.5666666666666667,1.9847146272659302,0.792325496673584
0.9963628053665161,0.748275637626648,0.24808716773986816,0.5515189170837402,0.5666666666666667,2.5933938026428223,0.6946174502372742
1.2298988103866577,0.9889835119247437,0.24091529846191406,0.711140513420105,0.4666666666666667,2.560483932495117,0.7799150943756104
0.8800672292709351,0.7983323335647583,0.08173489570617676,0.5675761103630066,0.5333333333333333,2.4007151126861572,0.7413492202758789
1.1207435131072998,0.6898543238639832,0.43088918924331665,0.47038596868515015,0.43333333333333335,2.224825143814087,0.5921945571899414
0.9101449847221375,0.8895747065544128,0.02057027816772461,0.5829200744628906,0.4666666666666667,1.9033211469650269,0.7180339694023132
1.0154123306274414,0.8196408748626709,0.1957714557647705,0.5625003576278687,0.5,2.104649782180786,0.658664345741272
0.8055267333984375,0.9868072271347046,-0.1812804937362671,0.7150671482086182,0.5333333333333333,2.613584280014038,0.7817854285240173
0.6528017520904541,0.7754284143447876,-0.1226266622543335,0.5256333351135254,0.5333333333333333,2.1202850341796875,0.6616876125335693
0.9661571383476257,0.9085040092468262,0.05765312910079956,0.5683480501174927,0.5666666666666667,2.0965230464935303,0.6545643210411072
0.9865678548812866,0.8831774592399597,0.1033903956413269,0.568306565284729,0.5,2.4227101802825928,0.6601054072380066
0.9434441328048706,0.9915956854820251,-0.04815155267715454,0.6033599972724915,0.3666666666666667,2.2175729274749756,0.722258448600769
1.0914238691329956,1.0140810012817383,0.07734286785125732,0.7153281569480896,0.5666666666666667,1.8931410312652588,0.7726213335990906
1.0110008716583252,0.6089692711830139,0.4020316004753113,0.441596120595932,0.3666666666666667,2.1143298149108887,0.5274972915649414
0.8867456316947937,1.106237769126892,-0.2194921374320984,0.8897275924682617,0.5666666666666667,2.5022058486938477,0.9426660537719727
0.8664855360984802,0.906324565410614,-0.03983902931213379,0.703885555267334,0.4,2.5247724056243896,0.8048419952392578
0.9767340421676636,0.715794563293457,0.26093947887420654,0.5202305316925049,0.5,2.229034423828125,0.6372712254524231
0.8846409320831299,0.8366982340812683,0.04794269800186157,0.7730767130851746,0.6,1.9896801710128784,0.8537887334823608
0.8333368301391602,0.7822927236557007,0.05104410648345947,0.5980193018913269,0.6333333333333333,2.2800190448760986,0.6598772406578064
0.6563209295272827,1.0988267660140991,-0.4425058364868164,0.7762768268585205,0.4,2.234633207321167,0.845737099647522
0.8236300945281982,0.8847335577011108,-0.0611034631729126,0.7088667750358582,0.5,2.5180912017822266,0.7999684810638428
0.9147488474845886,0.7165325880050659,0.1982162594795227,0.5524955987930298,0.43333333333333335,2.384509563446045,0.6582441329956055
0.9945086240768433,1.1199759244918823,-0.12546730041503906,0.673505425453186,0.6333333333333333,2.3477091789245605,0.7809771299362183
1.1853240728378296,0.558141827583313,0.6271822452545166,0.49346765875816345,0.3666666666666667,2.407534599304199,0.6035543084144592
0.8379730582237244,0.8851627707481384,-0.04718971252441406,0.636999249458313,0.6666666666666667,2.633622884750366,0.7518899440765381
0.840568482875824,0.880764901638031,-0.04019641876220703,0.6340868473052979,0.2666666666666667,2.644702672958374,0.6975979804992676
0.947403073310852,0.6921286582946777,0.2552744150161743,0.4797680079936981,0.5666666666666667,1.8449281454086304,0.5721572637557983
1.1787793636322021,0.7268211841583252,0.45195817947387695,0.47162145376205444,0.4666666666666667,2.3231499195098877,0.6104748249053955
0.975803554058075,1.1851636171340942,-0.2093600630760193,0.6387155055999756,0.5,2.010277509689331,0.7610661387443542
1.0565717220306396,0.9646345973014832,0.0919371247291565,0.6960789561271667,0.5666666666666667,2.388289213180542,0.7794613242149353
1.0486477613449097,0.9356389045715332,0.11300885677337646,0.6633682250976562,0.4666666666666667,1.9706013202667236,0.782638430595398
0.9637064933776855,1.0704357624053955,-0.10672926902770996,0.7048003673553467,0.5333333333333333,2.315056562423706,0.7940447330474854
0.8730098009109497,0.6386006474494934,0.2344091534614563,0.4373185336589813,0.6333333333333333,2.425952911376953,0.570210337638855
0.8155869245529175,0.8284372091293335,-0.012850284576416016,0.5783849358558655,0.43333333333333335,2.098912477493286,0.6586883068084717
1.2626028060913086,0.7276026606559753,0.5350001454353333,0.42304250597953796,0.4666666666666667,2.3807973861694336,0.5713213086128235
1.0121874809265137,1.1417758464813232,-0.12958836555480957,0.6358567476272583,0.33333333333333337,2.1545162200927734,0.7636876106262207
1.0345348119735718,0.908324122428894,0.12621068954467773,0.5227005481719971,0.43333333333333335,2.3610689640045166,0.619329571723938
1.1461362838745117,1.0255131721496582,0.12062311172485352,0.5096938014030457,0.4,2.4437313079833984,0.6278029680252075
1.1337242126464844,0.8233844041824341,0.3103398084640503,0.5452539920806885,0.2666666666666667,1.9587429761886597,0.6675464510917664
1.0124058723449707,0.8535723686218262,0.15883350372314453,0.3920295238494873,0.4,2.100517749786377,0.47939640283584595
1.1775527000427246,0.9249532222747803,0.25259947776794434,0.5303710103034973,0.5,1.8790229558944702,0.652104377746582
0.9506456851959229,0.9641386270523071,-0.013492941856384277,0.5085100531578064,0.43333333333333335,2.3578197956085205,0.6237841248512268
1.0357540845870972,1.2158840894699097,-0.1801300048828125,0.648479700088501,0.7,1.9627786874771118,0.7378580570220947
0.950992226600647,1.2301968336105347,-0.2792046070098877,0.7198111414909363,0.2666666666666667,2.1512837409973145,0.8064738512039185
1.0201027393341064,1.154368281364441,-0.13426554203033447,0.7596613764762878,0.6666666666666667,2.156883478164673,0.8366243243217468
0.7111753225326538,1.407838225364685,-0.6966629028320312,0.8379367589950562,0.5,1.6012728214263916,0.8827042579650879
1.305432915687561,0.889659583568573,0.41577333211898804,0.5605373382568359,0.6,2.4667561054229736,0.6763672828674316
1.057389736175537,1.1647932529449463,-0.10740351676940918,0.7492514848709106,0.6,2.232814311981201,0.8270920515060425
0.814289927482605,1.2425496578216553,-0.4282597303390503,0.7114418745040894,0.5666666666666667,2.0805208683013916,0.7833184003829956
0.8045803904533386,1.1332178115844727,-0.32863742113113403,0.7137451171875,0.4666666666666667,2.675896644592285,0.801020622253418
1.0137872695922852,1.1014381647109985,-0.08765089511871338,0.7357169389724731,0.6666666666666667,2.4425837993621826,0.8130554556846619
1.1054247617721558,0.995042085647583,0.11038267612457275,0.5794225931167603,0.6,2.01967716217041,0.6709100008010864
0.7441043257713318,1.1020593643188477,-0.35795503854751587,0.7554469108581543,0.43333333333333335,2.004368782043457,0.8032773733139038
1.1191275119781494,0.7779916524887085,0.3411358594894409,0.525378942489624,0.6333333333333333,1.8998467922210693,0.6322571635246277
1.327728271484375,0.7602249979972839,0.5675032734870911,0.5197391510009766,0.6,2.202687978744507,0.6288676261901855
0.8180187940597534,1.289480209350586,-0.4714614152908325,0.8019577860832214,0.4,2.2279958724975586,0.869550883769989
1.0014991760253906,0.9696518182754517,0.031847357749938965,0.5743838548660278,0.43333333333333335,2.2251713275909424,0.6648437976837158
1.082401990890503,1.0043678283691406,0.0780341625213623,0.6425439119338989,0.43333333333333335,2.080512046813965,0.7342257499694824
0.9421038031578064,0.8843006491661072,0.05780315399169922,0.569871187210083,0.5,2.39047908782959,0.6536167860031128
0.9297409057617188,0.93064945936203,-0.0009085536003112793,0.6573367714881897,0.6,2.252556562423706,0.7456896305084229
1.1580442190170288,0.7515615820884705,0.40648263692855835,0.46446090936660767,0.5,2.13984751701355,0.5981072187423706
0.9872859716415405,0.8839445114135742,0.10334146022796631,0.6160603761672974,0.6,2.136704206466675,0.698161780834198
1.0287436246871948,0.8293592929840088,0.19938433170318604,0.5172430872917175,0.5,1.8300647735595703,0.6140437722206116
1.0069358348846436,0.9130759239196777,0.09385991096496582,0.5912681221961975,0.3666666666666667,1.6691092252731323,0.6804954409599304
0.7616019248962402,1.2124505043029785,-0.4508485794067383,0.71772301197052,0.5666666666666667,1.9214822053909302,0.7893884181976318
0.8165823817253113,1.0460361242294312,-0.22945374250411987,0.6862140893936157,0.5333333333333333,2.166421890258789,0.7661154270172119
0.8824200630187988,1.0676274299621582,-0.18520736694335938,0.5496416091918945,0.5,2.3720386028289795,0.6724675893783569
0.8434979915618896,0.9060595035552979,-0.0625615119934082,0.6090471744537354,0.5666666666666667,2.4069156646728516,0.6995662450790405
0.8142136335372925,0.9419935941696167,-0.12777996063232422,0.6568014621734619,0.6,2.34615159034729,0.7344383001327515
0.7288020849227905,1.1239597797393799,-0.39515769481658936,0.720093846321106,0.43333333333333335,2.2893266677856445,0.7847272753715515
0.8873529434204102,0.8138197660446167,0.07353317737579346,0.5346236228942871,0.5,2.3884830474853516,0.6658654808998108
1.254159688949585,0.6960748434066772,0.5580848455429077,0.45724543929100037,0.5,1.9608880281448364,0.5361862182617188
1.0749309062957764,1.1188584566116333,-0.043927550315856934,0.6948299407958984,0.3666666666666667,1.7066938877105713,0.7832163572311401
1.2601128816604614,0.6224226951599121,0.6376901865005493,0.36132532358169556,0.43333333333333335,1.9879896640777588,0.4654662311077118
0.989429235458374,1.024876356124878,-0.035447120666503906,0.6514341235160828,0.30000000000000004,2.0029635429382324,0.7618650794029236
1.0528111457824707,1.1475539207458496,-0.0947427749633789,0.6367264986038208,0.5666666666666667,2.123736619949341,0.7505435943603516
0.7719048261642456,0.9568493366241455,-0.1849445104598999,0.6629993319511414,0.6,2.633589267730713,0.7575065493583679
0.8069412708282471,0.9185130596160889,-0.1115717887878418,0.5432436466217041,0.6333333333333333,2.0854785442352295,0.6540353894233704
1.0820307731628418,0.6968230605125427,0.3852077126502991,0.506328821182251,0.5666666666666667,2.269324779510498,0.5928821563720703
1.1240487098693848,0.8518887758255005,0.2721599340438843,0.5182609558105469,0.5666666666666667,1.9206308126449585,0.6320502758026123
0.4467303156852722,1.1484185457229614,-0.7016882300376892,0.7643491625785828,0.30000000000000004,2.15155291557312,0.8369719982147217
0.91435307264328,0.7232314944267273,0.19112157821655273,0.5089957118034363,0.4666666666666667,2.47196102142334,0.6059229373931885
1.0082119703292847,0.8737210035324097,0.134490966796875,0.5457701683044434,0.5666666666666667,2.1751997470855713,0.5808840990066528
1.0978562831878662,1.05894935131073,0.03890693187713623,0.5874578952789307,0.43333333333333335,2.2777817249298096,0.7095184326171875
0.8357405066490173,0.8384066820144653,-0.002666175365447998,0.6015135049819946,0.5666666666666667,1.9152456521987915,0.7144624590873718
1.0098669528961182,1.0203206539154053,-0.01045370101928711,0.5097243189811707,0.5,2.711587905883789,0.624298095703125
0.6624722480773926,1.0878185033798218,-0.4253462553024292,0.5724051594734192,0.43333333333333335,2.323448419570923,0.6528732180595398
0.8482547998428345,0.9825233817100525,-0.13426858186721802,0.6289209723472595,0.5,1.9961670637130737,0.7496225833892822
1.2531721591949463,0.7949097156524658,0.45826244354248047,0.5338432192802429,0.3666666666666667,1.4601942300796509,0.6711227297782898
0.843700647354126,1.1325087547302246,-0.28880810737609863,0.6484898328781128,0.7,2.0188002586364746,0.7280056476593018
0.9261873960494995,0.6523348093032837,0.2738525867462158,0.3881053924560547,0.5,1.8483531475067139,0.510694682598114
0.9852123260498047,1.0622589588165283,-0.07704663276672363,0.6061750650405884,0.4666666666666667,2.2960243225097656,0.7335765361785889
0.6120777130126953,1.0373917818069458,-0.4253140687942505,0.5437794923782349,0.5,1.9286030530929565,0.6368769407272339
0.6100038290023804,0.9236642718315125,-0.3136604428291321,0.5932618975639343,0.6,1.9971681833267212,0.7142252326011658
0.9310855269432068,0.7416529655456543,0.1894325613975525,0.40605172514915466,0.4666666666666667,2.5045082569122314,0.5265597105026245
1.1524465084075928,0.9061846733093262,0.2462618350982666,0.5098124146461487,0.5666666666666667,2.650494337081909,0.6194235682487488
0.8875880241394043,0.9611823558807373,-0.07359433174133301,0.5829968452453613,0.4666666666666667,2.6881816387176514,0.6885886192321777
0.9786838889122009,0.8598456382751465,0.11883825063705444,0.6124341487884521,0.4666666666666667,2.6640684604644775,0.7127277255058289
0.892792820930481,0.8268812894821167,0.06591153144836426,0.5589829683303833,0.3666666666666667,2.5816640853881836,0.664868950843811
1.051578402519226,1.0745854377746582,-0.02300703525543213,0.7184532880783081,0.5333333333333333,2.1636314392089844,0.8152267932891846
0.8280174136161804,0.9984747767448425,-0.1704573631286621,0.6112021207809448,0.5666666666666667,1.8758975267410278,0.7056238651275635
0.8586150407791138,1.0310221910476685,-0.1724071502685547,0.5759994983673096,0.5333333333333333,2.069516181945801,0.6563180685043335
0.9396733045578003,1.0542447566986084,-0.1145714521408081,0.6273273825645447,0.5,1.8217681646347046,0.7240288257598877
0.6978899836540222,0.8483315706253052,-0.15044158697128296,0.5880216360092163,0.4,2.3833630084991455,0.6796550750732422
1.1191656589508057,0.6889850497245789,0.4301806092262268,0.499381959438324,0.5333333333333333,2.263716220855713,0.5911924839019775
0.8247453570365906,1.0096718072891235,-0.18492645025253296,0.6492394804954529,0.6333333333333333,2.265861988067627,0.7445136904716492
0.7296504974365234,1.0577144622802734,-0.32806396484375,0.6908513903617859,0.4666666666666667,2.1868019104003906,0.7552186250686646
0.609036386013031,0.8184570670127869,-0.20942068099975586,0.5285811424255371,0.5,1.5689544677734375,0.6699657440185547
0.940196692943573,0.6791419982910156,0.2610546946525574,0.32078060507774353,0.7666666666666666,2.248979330062866,0.41880911588668823
0.6991374492645264,0.8914719820022583,-0.19233453273773193,0.5907732248306274,0.6666666666666667,2.7877049446105957,0.6768323183059692
0.7360436916351318,1.1086944341659546,-0.37265074253082275,0.7637321352958679,0.4666666666666667,2.385887622833252,0.8377408385276794
0.9261670112609863,0.8970505595207214,0.029116451740264893,0.5164283514022827,0.5666666666666667,1.5749839544296265,0.6290740966796875
0.5299313068389893,0.9543267488479614,-0.42439544200897217,0.6052064299583435,0.5333333333333333,1.4962334632873535,0.7136397361755371
1.0747026205062866,1.0204946994781494,0.05420792102813721,0.6964918375015259,0.4,2.2521352767944336,0.8140877485275269
0.8455300331115723,0.8537284731864929,-0.008198440074920654,0.5478452444076538,0.5,2.32344651222229,0.659282386302948
0.844258189201355,0.6871373057365417,0.15712088346481323,0.44408878684043884,0.5333333333333333,2.023070812225342,0.5538439750671387
0.8832223415374756,0.895679235458374,-0.012456893920898438,0.549961268901825,0.4666666666666667,1.6931507587432861,0.6997199058532715
0.6694011688232422,0.9141150712966919,-0.2447139024734497,0.6170497536659241,0.5333333333333333,1.9933587312698364,0.6972435712814331
1.030695915222168,1.0244054794311523,0.006290435791015625,0.5589339733123779,0.4666666666666667,1.9755430221557617,0.6597086191177368
1.2264165878295898,0.827447772026062,0.39896881580352783,0.45871347188949585,0.2666666666666667,2.29937481880188,0.6071768999099731
0.9119841456413269,1.030695915222168,-0.11871176958084106,0.5373557209968567,0.4666666666666667,2.195734977722168,0.6416370272636414
0.6988414525985718,1.0173035860061646,-0.3184621334075928,0.698032021522522,0.6,2.3701698780059814,0.7952253222465515
0.9117579460144043,1.0030462741851807,-0.09128832817077637,0.640572190284729,0.4666666666666667,2.4443955421447754,0.7357754707336426
0.9903742671012878,0.8238358497619629,0.16653841733932495,0.5954753160476685,0.6,2.5860159397125244,0.6785815954208374
0.8742309808731079,0.8587300181388855,0.015500962734222412,0.5658735632896423,0.5666666666666667,2.307250738143921,0.6378466486930847
0.8545846343040466,0.8036767840385437,0.05090785026550293,0.4545273184776306,0.43333333333333335,2.4222488403320312,0.5277697443962097
0.7919835448265076,0.9291521906852722,-0.13716864585876465,0.5723494291305542,0.5333333333333333,2.171830177307129,0.6660417914390564
0.9840686321258545,0.9406028985977173,0.04346573352813721,0.6032629609107971,0.6,2.083103895187378,0.7069723606109619
0.9050549268722534,0.7417013049125671,0.16335362195968628,0.42359113693237305,0.5333333333333333,2.0313222408294678,0.4973193109035492
1.1438207626342773,0.6054533123970032,0.5383674502372742,0.4459698796272278,0.6,2.316030740737915,0.5509547591209412
0.7367031574249268,1.0284579992294312,-0.2917548418045044,0.6848522424697876,0.4666666666666667,2.1812803745269775,0.7738854885101318
1.093462347984314,0.7512407302856445,0.34222161769866943,0.481520414352417,0.33333333333333337,2.3149116039276123,0.5812973380088806
0.7639162540435791,0.9697997570037842,-0.20588350296020508,0.6523095965385437,0.5666666666666667,1.9661177396774292,0.7245866656303406
1.1920119524002075,0.6633669137954712,0.5286450386047363,0.4188637137413025,0.2666666666666667,2.1660685539245605,0.5462831258773804
0.7132836580276489,1.207951307296753,-0.494667649269104,0.8212527632713318,0.6333333333333333,2.259000062942505,0.8746204376220703
0.8162788152694702,1.0926165580749512,-0.27633774280548096,0.7103371620178223,0.7,2.7185654640197754,0.7854034304618835
0.9242132902145386,0.7146182060241699,0.20959508419036865,0.4537782669067383,0.5666666666666667,2.318791389465332,0.5893792510032654
0.8728672862052917,1.1742020845413208,-0.30133479833602905,0.6754170656204224,0.6,2.3650131225585938,0.7916296720504761
0.7166216373443604,0.9655343294143677,-0.24891269207000732,0.6498115062713623,0.5666666666666667,1.9462791681289673,0.7557744383811951
1.1389020681381226,0.8268157243728638,0.3120863437652588,0.5280012488365173,0.4666666666666667,2.273482322692871,0.6361179351806641
1.1165828704833984,0.8261312246322632,0.29045164585113525,0.43350356817245483,0.43333333333333335,2.79083514213562,0.5284175872802734
0.788033664226532,1.1207164525985718,-0.3326827883720398,0.689509391784668,0.30000000000000004,2.1053085327148438,0.7898306846618652
1.0402419567108154,0.7260717153549194,0.314170241355896,0.47456490993499756,0.3666666666666667,2.2655539512634277,0.582004725933075
0.7271003723144531,0.9144403338432312,-0.18733996152877808,0.5522217154502869,0.5666666666666667,2.609922170639038,0.6713387370109558
0.7524349689483643,0.8678194284439087,-0.11538445949554443,0.5835620760917664,0.4,2.1730289459228516,0.6698512434959412
1.0885848999023438,0.8039225935935974,0.28466230630874634,0.5440006256103516,0.5333333333333333,2.0086915493011475,0.6331819891929626
0.892288327217102,1.0651507377624512,-0.17286241054534912,0.7089370489120483,0.5,2.100358247756958,0.7889026403427124
0.9723039865493774,0.8069566488265991,0.16534733772277832,0.4550003707408905,0.4,2.258004665374756,0.5488681793212891
0.8759902715682983,0.8084385395050049,0.06755173206329346,0.481199711561203,0.5666666666666667,1.9693238735198975,0.6064286231994629
1.0351998805999756,0.5888570547103882,0.4463428258895874,0.4434235095977783,0.5,1.9731929302215576,0.5468159914016724
1.1667866706848145,1.0402545928955078,0.12653207778930664,0.6595256328582764,0.6666666666666667,2.080272674560547,0.7703673243522644
0.7730781435966492,1.0975360870361328,-0.32445794343948364,0.6087073683738708,0.43333333333333335,2.1443064212799072,0.7011969089508057
0.94560706615448,0.9667457342147827,-0.021138668060302734,0.6247693300247192,0.6666666666666667,1.7471870183944702,0.6884169578552246
0.7982837557792664,1.0839016437530518,-0.2856178879737854,0.6918109655380249,0.43333333333333335,2.2919766902923584,0.7619127035140991
0.9207624793052673,0.8050518035888672,0.11571067571640015,0.4866209030151367,0.3666666666666667,2.6164050102233887,0.5880963802337646
0.8097612261772156,0.8767845034599304,-0.06702327728271484,0.5491173267364502,0.6333333333333333,2.503075361251831,0.6553658843040466
0.824974775314331,1.0563445091247559,-0.2313697338104248,0.635831356048584,0.43333333333333335,2.459702253341675,0.7483992576599121
1.1299529075622559,0.8892440795898438,0.2407088279724121,0.6256775259971619,0.43333333333333335,2.1684350967407227,0.7058898210525513
1.1795998811721802,0.7138791084289551,0.4657207727432251,0.4087068438529968,0.33333333333333337,2.6657238006591797,0.49911150336265564
0.5477645993232727,0.8006948232650757,-0.252930223941803,0.5307130813598633,0.5,2.2120065689086914,0.6598078608512878
0.8807911276817322,1.034828543663025,-0.15403741598129272,0.6824817657470703,0.5333333333333333,2.350966215133667,0.7795025706291199
0.9987437129020691,0.6681981086730957,0.3305456042289734,0.4811582565307617,0.5,2.6427717208862305,0.5809764862060547
1.0345607995986938,0.9224114418029785,0.11214935779571533,0.604584813117981,0.4,2.1971590518951416,0.7184411883354187
0.8381890058517456,1.1572740077972412,-0.3190850019454956,0.7623339891433716,0.6666666666666667,2.3471901416778564,0.8278716802597046
0.7905938029289246,1.194252371788025,-0.40365856885910034,0.7392666339874268,0.6333333333333333,2.0554707050323486,0.8368830680847168
0.7963289022445679,0.9873453974723816,-0.19101649522781372,0.5686779022216797,0.6333333333333333,2.1346116065979004,0.6983485221862793
0.8236082792282104,0.6785880923271179,0.14502018690109253,0.3860771656036377,0.7333333333333334,2.5344009399414062,0.4401126801967621
1.1046392917633057,0.8928279876708984,0.21181130409240723,0.625985860824585,0.4,2.0373456478118896,0.7118224501609802
0.9215779304504395,1.0985645055770874,-0.17698657512664795,0.6878570318222046,0.5,2.1357409954071045,0.7715784907341003
0.4981066882610321,0.9240525960922241,-0.425945907831192,0.543177604675293,0.30000000000000004,2.2943837642669678,0.6253583431243896
0.9453060030937195,0.8007100820541382,0.1445959210395813,0.43657922744750977,0.4666666666666667,1.88262939453125,0.5921807289123535
0.7276932597160339,1.17106294631958,-0.44336968660354614,0.7552353739738464,0.6,2.298649787902832,0.7941808700561523
0.7619885206222534,1.109937071800232,-0.3479485511779785,0.7109755873680115,0.5,2.3604986667633057,0.8001214265823364
1.0104421377182007,0.7993270754814148,0.2111150622367859,0.519548237323761,0.5,2.2604293823242188,0.5992350578308105
0.9783753752708435,0.656226634979248,0.32214874029159546,0.3601422905921936,0.5,1.887547254562378,0.4835256338119507
0.7995831370353699,1.0849021673202515,-0.2853190302848816,0.635673463344574,0.3666666666666667,2.1474127769470215,0.7350115180015564
0.8408029079437256,0.9226362109184265,-0.08183330297470093,0.5409001708030701,0.43333333333333335,2.2970988750457764,0.6216405630111694
1.0462992191314697,0.689294695854187,0.3570045232772827,0.567752480506897,0.33333333333333337,2.050426483154297,0.668106734752655
0.6436767578125,1.0359811782836914,-0.3923044204711914,0.6073830127716064,0.5333333333333333,2.3204338550567627,0.702312171459198
0.8223757147789001,1.1093381643295288,-0.28696244955062866,0.6092802286148071,0.5666666666666667,2.012788772583008,0.6830138564109802
1.0842413902282715,0.72823166847229,0.35600972175598145,0.47639065980911255,0.43333333333333335,1.8468611240386963,0.5906457901000977
0.987032413482666,0.8756184577941895,0.11141395568847656,0.5806636214256287,0.5666666666666667,2.6243302822113037,0.6673022508621216
0.7297030687332153,0.7642639875411987,-0.0345609188079834,0.46182355284690857,0.4666666666666667,2.6683478355407715,0.5652134418487549
0.8374380469322205,0.9172376394271851,-0.0797995924949646,0.6389963030815125,0.4,2.1581056118011475,0.7271556854248047
1.0689380168914795,0.9300348162651062,0.1389032006263733,0.5801123976707458,0.33333333333333337,2.448990821838379,0.6952087879180908
0.8636722564697266,1.0327262878417969,-0.1690540313720703,0.5709895491600037,0.43333333333333335,1.797316312789917,0.6697609424591064
1.0519169569015503,0.7225368022918701,0.3293801546096802,0.49891361594200134,0.4,1.8025568723678589,0.5762852430343628
1.1932752132415771,0.9042266607284546,0.28904855251312256,0.585645318031311,0.6333333333333333,2.4921326637268066,0.7126845121383667
1.0220879316329956,0.8667342066764832,0.15535372495651245,0.5560711026191711,0.5333333333333333,2.6630327701568604,0.6902413368225098
0.784540057182312,0.9569638967514038,-0.1724238395690918,0.6102252006530762,0.6666666666666667,2.7983145713806152,0.7010321617126465
1.1614964008331299,0.5987856388092041,0.5627107620239258,0.4150316119194031,0.5333333333333333,2.7114596366882324,0.4981696307659149
0.7361556887626648,1.0233154296875,-0.2871597409248352,0.6156398057937622,0.6,2.685248374938965,0.6875184774398804
0.8999351263046265,0.9262384176254272,-0.02630329132080078,0.5645984411239624,0.4666666666666667,1.7617570161819458,0.6632713079452515
0.9362289309501648,0.8252415060997009,0.11098742485046387,0.5276957154273987,0.4,2.5366134643554688,0.6624876260757446
1.0087445974349976,0.8494703769683838,0.15927422046661377,0.5050592422485352,0.4,1.952669382095337,0.6305346488952637
0.9622116088867188,0.9468085169792175,0.01540309190750122,0.5093802809715271,0.6,2.3299641609191895,0.5974893569946289
0.8209948539733887,0.9762274622917175,-0.15523260831832886,0.6418291330337524,0.6666666666666667,2.349458694458008,0.6991097331047058
1.0570248365402222,0.6173794865608215,0.43964534997940063,0.5070499777793884,0.5,2.360521078109741,0.6155017614364624
1.0546058416366577,0.8472825884819031,0.20732325315475464,0.5673199892044067,0.6333333333333333,2.2310914993286133,0.6380330920219421
1.2453575134277344,0.8531166911125183,0.39224082231521606,0.617782711982727,0.2666666666666667,2.0343008041381836,0.7369362711906433
0.9032891988754272,1.0889854431152344,-0.18569624423980713,0.6573821306228638,0.4666666666666667,2.1986842155456543,0.758527398109436
1.0242055654525757,1.0973130464553833,-0.07310748100280762,0.6044483184814453,0.5666666666666667,2.004035234451294,0.6857016086578369
0.9047901630401611,0.7178047895431519,0.18698537349700928,0.3599041700363159,0.5,2.1921744346618652,0.48839086294174194
1.2018200159072876,1.466618537902832,-0.26479852199554443,0.7479120492935181,0.6333333333333333,2.1844236850738525,0.862807035446167
1.2809398174285889,1.2254178524017334,0.05552196502685547,0.627714991569519,0.6,2.039362907409668,0.758396565914154
1.0640809535980225,1.2829232215881348,-0.2188422679901123,0.8746253848075867,0.4666666666666667,2.2863340377807617,0.9488281011581421
1.1143473386764526,1.3566691875457764,-0.24232184886932373,0.7863719463348389,0.6666666666666667,2.527418613433838,0.8818167448043823
1.0425803661346436,1.1557815074920654,-0.11320114135742188,0.7271649241447449,0.5,2.230482816696167,0.8481111526489258
1.0283890962600708,1.0679244995117188,-0.03953540325164795,0.7613012194633484,0.5666666666666667,2.442732334136963,0.9288637042045593
1.1097323894500732,0.8998927474021912,0.20983964204788208,0.7297744750976562,0.5,1.9794425964355469,0.8837343454360962
1.1340084075927734,1.0743632316589355,0.05964517593383789,0.6542895436286926,0.5333333333333333,1.9463599920272827,0.8069974780082703
1.0074081420898438,0.9199661016464233,0.08744204044342041,0.537665843963623,0.43333333333333335,2.269559621810913,0.8013796806335449
0.7736231684684753,1.2603752613067627,-0.48675209283828735,0.7811157703399658,0.5666666666666667,2.2036216259002686,0.902941107749939
0.972430408000946,1.101762294769287,-0.12933188676834106,0.6904443502426147,0.5,2.1366989612579346,0.8053492307662964
0.8011047840118408,1.1902885437011719,-0.38918375968933105,0.7480570077896118,0.5666666666666667,1.8868460655212402,0.9033935070037842
1.0446614027023315,0.904478907585144,0.1401824951171875,0.7103503942489624,0.6666666666666667,2.2576897144317627,0.8083400130271912
1.07648503780365,0.9772114753723145,0.09927356243133545,0.7165470123291016,0.43333333333333335,2.676799774169922,0.9064781069755554
1.007577657699585,0.9021703600883484,0.10540729761123657,0.6980725526809692,0.5333333333333333,2.099863290786743,0.8266229629516602
0.8993488550186157,1.1685341596603394,-0.26918530464172363,0.7158265113830566,0.4666666666666667,2.335562229156494,0.8649837374687195
0.9475417137145996,0.9453803896903992,0.0021613240242004395,0.646757960319519,0.4,2.5106770992279053,0.8277144432067871
0.8665880560874939,0.9293078184127808,-0.06271976232528687,0.7384214401245117,0.5333333333333333,2.193915843963623,0.8953884840011597
1.0496084690093994,0.8391798734664917,0.21042859554290771,0.742499053478241,0.4666666666666667,2.0728683471679688,0.8367966413497925
0.9950992465019226,0.8959040641784668,0.09919518232345581,0.6164571642875671,0.5666666666666667,2.294199228286743,0.7373480796813965
0.6291147470474243,0.9238726496696472,-0.2947579026222229,0.6261837482452393,0.6,2.3094425201416016,0.766081690788269
0.9774349927902222,0.8577653765678406,0.11966961622238159,0.7273803949356079,0.33333333333333337,2.384984254837036,0.8535667657852173
0.8955380916595459,0.7883744239807129,0.10716366767883301,0.543697714805603,0.6333333333333333,1.9979288578033447,0.7156261801719666
0.8338910937309265,0.9632880091667175,-0.12939691543579102,0.6765789985656738,0.3666666666666667,2.270085334777832,0.8538603782653809
0.9449142217636108,0.8515886068344116,0.09332561492919922,0.586322546005249,0.5333333333333333,2.391218662261963,0.766319990158081
0.4300583600997925,1.1072330474853516,-0.6771746873855591,0.7278836965560913,0.4666666666666667,2.15419602394104,0.8345437049865723
0.8996315002441406,1.0253938436508179,-0.12576234340667725,0.7216461896896362,0.5666666666666667,2.5561838150024414,0.8872716426849365
1.1103428602218628,0.8945339918136597,0.21580886840820312,0.5670232176780701,0.4,2.5047175884246826,0.7133607864379883
1.145770788192749,0.861154317855835,0.28461647033691406,0.7330290079116821,0.4666666666666667,2.1974008083343506,0.8814547061920166
0.8418020606040955,1.172806739807129,-0.33100467920303345,0.7723082304000854,0.5333333333333333,2.484912872314453,0.9001044034957886
0.8600699305534363,0.9578043818473816,-0.09773445129394531,0.7757400274276733,0.6666666666666667,2.201810598373413,0.8951942324638367
1.007756233215332,0.9680564403533936,0.03969979286193848,0.6018115878105164,0.5,1.9916975498199463,0.7526993751525879
0.9636634588241577,1.080910563468933,-0.11724710464477539,0.8149113655090332,0.6,2.157430648803711,0.9148320555686951
1.2447881698608398,0.927438497543335,0.3173496723175049,0.7156018018722534,0.43333333333333335,2.1080996990203857,0.832450270652771
1.0813277959823608,1.102596640586853,-0.021268844604492188,0.8064195513725281,0.43333333333333335,2.118136405944824,0.8591029047966003
0.7793852686882019,1.284108281135559,-0.5047230124473572,0.8590036630630493,0.43333333333333335,2.4536213874816895,0.9625977277755737
0.8362857699394226,0.8994245529174805,-0.06313878297805786,0.7477030754089355,0.43333333333333335,1.9923888444900513,0.8343438506126404
0.9068697690963745,1.137853741645813,-0.23098397254943848,0.7366189956665039,0.6,1.9907876253128052,0.8984457850456238
0.9034091830253601,1.1306471824645996,-0.2272379994392395,0.7927323579788208,0.6,2.058333158493042,0.8422750234603882
1.030358076095581,1.0454987287521362,-0.015140652656555176,0.6822471618652344,0.30000000000000004,2.181243896484375,0.8035761117935181
1.2047597169876099,0.8604689836502075,0.34429073333740234,0.7480276823043823,0.43333333333333335,2.780238389968872,0.8485848307609558
1.2983391284942627,0.9548675417900085,0.34347158670425415,0.5812795758247375,0.43333333333333335,2.660567045211792,0.6991731524467468
0.9392385482788086,1.196649432182312,-0.2574108839035034,0.7151810526847839,0.4,2.189171314239502,0.8428124189376831
1.2089406251907349,1.161171317100525,0.04776930809020996,0.7095040082931519,0.5,2.0453875064849854,0.8224069476127625
0.891715407371521,1.374959945678711,-0.48324453830718994,0.7170236110687256,0.5,2.3746817111968994,0.7981774210929871
1.2805756330490112,1.048295021057129,0.23228061199188232,0.7147525548934937,0.4666666666666667,2.227565288543701,0.7903517484664917
1.1176828145980835,1.0321482419967651,0.08553457260131836,0.4999527931213379,0.5,2.247307538986206,0.6877336502075195
1.035648226737976,1.47200608253479,-0.43635785579681396,0.8439564108848572,0.5666666666666667,2.176013708114624,0.9119479060173035
1.1707066297531128,1.2318766117095947,-0.061169981956481934,0.7378090620040894,0.5,2.07570481300354,0.8270879983901978
0.8712024092674255,1.2726854085922241,-0.4014829993247986,0.6824783086776733,0.5333333333333333,2.138601303100586,0.7714735269546509
1.2616641521453857,0.9909485578536987,0.270715594291687,0.6397138237953186,0.5333333333333333,2.336125612258911,0.7040454149246216
1.2982549667358398,0.9400463104248047,0.35820865631103516,0.5869367122650146,0.5,2.0902695655822754,0.6791343688964844
1.0572640895843506,1.280754804611206,-0.22349071502685547,0.7907626628875732,0.5,2.1679022312164307,0.8760859370231628
0.9770891070365906,0.9833382964134216,-0.006249189376831055,0.6664624214172363,0.4666666666666667,2.429953098297119,0.7364983558654785
1.115714430809021,1.0397305488586426,0.07598388195037842,0.6791359186172485,0.4,2.2854886054992676,0.7480013370513916
1.1634819507598877,1.022071123123169,0.14141082763671875,0.7039104700088501,0.30000000000000004,1.8261582851409912,0.7912487983703613
1.2110826969146729,1.113954782485962,0.09712791442871094,0.6624940037727356,0.6,2.025679111480713,0.7641820907592773
1.1936757564544678,1.3813323974609375,-0.18765664100646973,0.915947675704956,0.5,2.306349515914917,0.9577069282531738
1.3819928169250488,0.6561616063117981,0.7258312106132507,0.37660667300224304,0.5333333333333333,2.3665666580200195,0.5139265060424805
1.2600167989730835,1.1987053155899048,0.06131148338317871,0.7096111178398132,0.43333333333333335,2.1860175132751465,0.7680987119674683
0.9804942607879639,1.2392351627349854,-0.2587409019470215,0.87513267993927,0.5333333333333333,2.0977113246917725,0.9153270721435547
1.0584971904754639,1.1015528440475464,-0.04305565357208252,0.6220031380653381,0.43333333333333335,2.249525547027588,0.7140311598777771
1.1368534564971924,0.971808910369873,0.16504454612731934,0.6187577247619629,0.3666666666666667,2.2720861434936523,0.7070716619491577
0.9685887098312378,1.3685376644134521,-0.39994895458221436,0.8650578856468201,0.6333333333333333,2.42043137550354,0.9131366610527039
1.260920763015747,1.2828760147094727,-0.021955251693725586,0.7129195928573608,0.5,2.4239423274993896,0.7715269923210144
1.1167467832565308,1.1058118343353271,0.010934948921203613,0.6653813123703003,0.43333333333333335,2.2073447704315186,0.7172076106071472
0.9811086058616638,1.0399820804595947,-0.05887347459793091,0.6949609518051147,0.6,2.0986478328704834,0.7587019801139832
1.2021088600158691,1.1544311046600342,0.04767775535583496,0.8665570020675659,0.30000000000000004,1.9250344038009644,0.9354698061943054
1.1761822700500488,0.9749976396560669,0.20118463039398193,0.7000670433044434,0.4666666666666667,2.4542927742004395,0.7481235265731812
1.2233490943908691,1.0105457305908203,0.21280336380004883,0.6345898509025574,0.6,2.482304573059082,0.7885937094688416
0.7974822521209717,1.0119434595108032,-0.21446120738983154,0.5769975185394287,0.5,2.2136497497558594,0.7058206796646118
1.4241598844528198,0.8077899217605591,0.6163699626922607,0.5676023364067078,0.7,2.208250045776367,0.7039400935173035
1.0101089477539062,0.9678685069084167,0.0422404408454895,0.6391691565513611,0.4666666666666667,2.220336675643921,0.785601019859314
1.4942781925201416,0.7979721426963806,0.696306049823761,0.4777984023094177,0.4666666666666667,2.4807047843933105,0.647547721862793
1.1348347663879395,1.252777099609375,-0.11794233322143555,0.7461498975753784,0.4666666666666667,2.2164247035980225,0.8419129252433777
1.1140965223312378,1.0279306173324585,0.0861659049987793,0.6881689429283142,0.4,2.3550713062286377,0.8191844820976257
1.390338659286499,0.9075679779052734,0.4827706813812256,0.6272929906845093,0.6,2.2694156169891357,0.7711054682731628
1.044023871421814,1.251711368560791,-0.20768749713897705,0.785758376121521,0.4666666666666667,2.7477099895477295,0.858088493347168
1.2693400382995605,1.0964516401290894,0.1728883981704712,0.7721589803695679,0.43333333333333335,2.794010639190674,0.8875421285629272
1.3921688795089722,1.2206634283065796,0.17150545120239258,0.8282677531242371,0.5333333333333333,2.294130563735962,0.9426394701004028
0.9444233179092407,1.1243672370910645,-0.17994391918182373,0.5884193181991577,0.5666666666666667,2.0632119178771973,0.6891821622848511
0.7959192991256714,1.0570114850997925,-0.2610921859741211,0.6545057892799377,0.43333333333333335,1.9162126779556274,0.7376788854598999
1.1170716285705566,1.0974111557006836,0.019660472869873047,0.7670189738273621,0.5333333333333333,2.1065192222595215,0.8383698463439941
0.9676766395568848,1.212235689163208,-0.24455904960632324,0.7753702402114868,0.3666666666666667,2.2703535556793213,0.8445309400558472
1.3105509281158447,1.0768547058105469,0.23369622230529785,0.6033018827438354,0.6,1.8549596071243286,0.6738876104354858
1.2569397687911987,0.8893102407455444,0.3676295280456543,0.5307454466819763,0.30000000000000004,1.9471614360809326,0.6288677453994751
0.757955014705658,1.2701528072357178,-0.5121977925300598,0.7336246371269226,0.4,2.5307371616363525,0.8265029788017273
1.013662576675415,1.0141156911849976,-0.00045311450958251953,0.7602766752243042,0.5666666666666667,2.3463053703308105,0.8489937782287598
1.05185067653656,1.3163959980010986,-0.2645453214645386,0.6725839972496033,0.4,2.2681984901428223,0.7475159168243408
1.1727099418640137,1.1948907375335693,-0.022180795669555664,0.6253085136413574,0.6333333333333333,2.1392858028411865,0.7033990621566772
1.5622199773788452,0.8855077624320984,0.6767122149467468,0.5143315196037292,0.33333333333333337,2.322702407836914,0.5761626362800598
1.4059804677963257,0.9694095849990845,0.4365708827972412,0.7186143398284912,0.4666666666666667,2.3286592960357666,0.8693170547485352
1.256825566291809,0.9771575927734375,0.2796679735183716,0.5578113794326782,0.3666666666666667,2.4757258892059326,0.6501903533935547
1.1410791873931885,0.8427964448928833,0.2982827425003052,0.5729665160179138,0.5666666666666667,2.500676393508911,0.7100693583488464
1.0857566595077515,1.0482301712036133,0.037526488304138184,0.6096087694168091,0.5666666666666667,2.173577308654785,0.7061525583267212
0.9709111452102661,1.30810546875,-0.3371943235397339,0.6923527717590332,0.5666666666666667,2.355102300643921,0.8298951983451843
1.051659107208252,1.1829088926315308,-0.1312497854232788,0.7668392658233643,0.5,2.5194599628448486,0.8410218954086304
1.220348596572876,1.1179479360580444,0.10240066051483154,0.6344449520111084,0.6,2.493271589279175,0.7171474695205688
0.9546164274215698,1.2722597122192383,-0.31764328479766846,0.7500653266906738,0.33333333333333337,2.1014833450317383,0.8260392546653748
0.9840192794799805,1.2278177738189697,-0.24379849433898926,0.6247549653053284,0.4666666666666667,2.4198012351989746,0.7167102694511414
0.9528249502182007,1.5535602569580078,-0.6007353067398071,0.9156813025474548,0.7,2.08640718460083,0.9549404382705688
1.0740712881088257,1.0899008512496948,-0.01582956314086914,0.7306815981864929,0.4,2.2517008781433105,0.8101609945297241
1.0673744678497314,1.1286646127700806,-0.06129014492034912,0.8457278609275818,0.6333333333333333,2.1206202507019043,0.9360675811767578
1.0982751846313477,1.1584384441375732,-0.060163259506225586,0.718124270439148,0.5333333333333333,2.1599016189575195,0.828838050365448
1.1405037641525269,1.1733112335205078,-0.03280746936798096,0.6701775789260864,0.5333333333333333,2.33225417137146,0.7304308414459229
0.9693233370780945,1.1571636199951172,-0.1878402829170227,0.6998211741447449,0.4666666666666667,2.198408842086792,0.7886810302734375
0.9964341521263123,0.9433032870292664,0.0531308650970459,0.611823320388794,0.6666666666666667,1.9584912061691284,0.6967538595199585
1.3092559576034546,1.1487267017364502,0.1605292558670044,0.6652485132217407,0.43333333333333335,1.8238240480422974,0.7457706332206726
0.9788234233856201,1.164656162261963,-0.18583273887634277,0.7899333834648132,0.3666666666666667,1.823205590248108,0.8595754504203796
0.8939021825790405,1.4153547286987305,-0.5214525461196899,0.7821881175041199,0.6,2.353421211242676,0.8548169136047363
1.0729167461395264,1.1715519428253174,-0.09863519668579102,0.7780663371086121,0.5,2.5621225833892822,0.8106645345687866
1.0921117067337036,1.3024249076843262,-0.21031320095062256,0.7503699064254761,0.5666666666666667,1.8225395679473877,0.8217527270317078
1.2359819412231445,1.0693258047103882,0.16665613651275635,0.6179670095443726,0.4666666666666667,2.023113250732422,0.6987473368644714
1.0360549688339233,1.2934402227401733,-0.25738525390625,0.7612652778625488,0.5333333333333333,2.132751941680908,0.8378578424453735
1.2888840436935425,1.0630950927734375,0.22578895092010498,0.6592780351638794,0.43333333333333335,2.117065191268921,0.734768271446228
1.065289855003357,1.4209197759628296,-0.35562992095947266,0.9318760633468628,0.5333333333333333,2.245492696762085,0.9685489535331726
1.0427206754684448,1.407597303390503,-0.3648766279220581,0.8593406677246094,0.5666666666666667,2.322906017303467,0.9084079265594482
1.2672820091247559,0.9021109342575073,0.36517107486724854,0.4142068326473236,0.4,2.545604705810547,0.5426758527755737
1.1847431659698486,1.3956899642944336,-0.21094679832458496,0.7851877212524414,0.6666666666666667,2.383497476577759,0.8597207069396973
1.1845064163208008,1.1935718059539795,-0.009065389633178711,0.7187110781669617,0.5333333333333333,2.515047073364258,0.7821987867355347
0.9425734877586365,1.47369384765625,-0.5311203598976135,0.7915975451469421,0.3666666666666667,2.162571668624878,0.8716634511947632
0.9900004267692566,1.436212420463562,-0.4462119936943054,0.7704116702079773,0.6333333333333333,2.0573112964630127,0.8561174273490906
1.1016076803207397,1.1137694120407104,-0.012161731719970703,0.5890470743179321,0.5333333333333333,2.159170389175415,0.6849610209465027
1.1488494873046875,0.9749950170516968,0.17385447025299072,0.6802808046340942,0.6,2.249641180038452,0.7345911264419556
1.1560673713684082,1.0024964809417725,0.15357089042663574,0.5747560262680054,0.5,1.7138761281967163,0.6513656377792358
0.9871286153793335,1.3737910985946655,-0.38666248321533203,0.8569950461387634,0.5666666666666667,1.5636321306228638,0.9194248914718628
1.1673948764801025,1.1454099416732788,0.02198493480682373,0.7864992022514343,0.5333333333333333,2.097860097885132,0.829384982585907
1.0809998512268066,1.143289566040039,-0.06228971481323242,0.6165485978126526,0.4,2.4191536903381348,0.7090362310409546
0.8851871490478516,1.4531478881835938,-0.5679607391357422,0.7923758029937744,0.4666666666666667,1.957959771156311,0.9016488790512085
1.4007558822631836,1.025533676147461,0.37522220611572266,0.6113817691802979,0.5,2.3206052780151367,0.7216424942016602
1.0136966705322266,1.1833137273788452,-0.16961705684661865,0.6475948095321655,0.2666666666666667,2.4090490341186523,0.7335585355758667
1.464625597000122,0.9968905448913574,0.46773505210876465,0.5454697012901306,0.5,1.9857969284057617,0.6777598261833191
0.9707144498825073,1.2815321683883667,-0.3108177185058594,0.7873007655143738,0.4666666666666667,2.174811601638794,0.8540555834770203
0.9254659414291382,1.4127423763275146,-0.48727643489837646,0.7372540831565857,0.5333333333333333,1.6696053743362427,0.7841107249259949
1.1507203578948975,1.3999214172363281,-0.24920105934143066,0.7647080421447754,0.5666666666666667,2.2453901767730713,0.8478317260742188
1.0530364513397217,1.2188284397125244,-0.16579198837280273,0.6889872550964355,0.6,2.100907325744629,0.8128015398979187
0.8912717700004578,1.0962709188461304,-0.2049991488456726,0.625730037689209,0.3666666666666667,2.339148998260498,0.7149484157562256
1.033037781715393,1.1713368892669678,-0.1382991075515747,0.7737628817558289,0.5,1.8152955770492554,0.8664928674697876
1.2953898906707764,1.1818779706954956,0.11351191997528076,0.7268275022506714,0.6,2.1815428733825684,0.8184041976928711
1.0070040225982666,1.286537528038025,-0.2795335054397583,0.5842716693878174,0.4666666666666667,2.287165641784668,0.6992080211639404
1.1237201690673828,1.0864964723587036,0.0372236967086792,0.5445613265037537,0.33333333333333337,2.3608100414276123,0.635585606098175
1.1313869953155518,0.9391605257987976,0.19222646951675415,0.5827056169509888,0.43333333333333335,2.4117212295532227,0.6644120216369629
1.0887435674667358,0.909986674785614,0.17875689268112183,0.6352297067642212,0.6,2.6421079635620117,0.7127057909965515
0.8620736002922058,1.0386288166046143,-0.17655521631240845,0.5387533903121948,0.6333333333333333,2.3411433696746826,0.6292839050292969
1.221323013305664,1.152858018875122,0.06846499443054199,0.6595149040222168,0.4,2.399611234664917,0.751460075378418
1.0165880918502808,1.1432639360427856,-0.12667584419250488,0.7119008898735046,0.5333333333333333,2.200378656387329,0.7885896563529968
1.1003234386444092,0.9537285566329956,0.14659488201141357,0.491748183965683,0.43333333333333335,2.1781117916107178,0.6081215143203735
1.0552606582641602,1.1985760927200317,-0.14331543445587158,0.7411068677902222,0.4,2.010664701461792,0.8079758882522583
0.9670819044113159,1.1309685707092285,-0.1638866662979126,0.7195944786071777,0.30000000000000004,1.7337017059326172,0.7831810712814331
1.2660316228866577,1.0835202932357788,0.1825113296508789,0.7062249183654785,0.43333333333333335,1.9930657148361206,0.8011863231658936
0.8057896494865417,1.3550806045532227,-0.5492909550666809,0.7512525916099548,0.5666666666666667,1.763614296913147,0.8339071273803711
1.1545774936676025,0.855421245098114,0.2991562485694885,0.5472183227539062,0.6,1.64439058303833,0.6520510911941528
1.2780706882476807,1.0784976482391357,0.19957304000854492,0.7050209045410156,0.5666666666666667,1.9552593231201172,0.7696177959442139
0.9906635284423828,1.23752760887146,-0.24686408042907715,0.6782884001731873,0.7333333333333334,2.1091222763061523,0.7297403216362
1.1952472925186157,0.984705924987793,0.21054136753082275,0.5614172220230103,0.43333333333333335,1.5008118152618408,0.6302356719970703
0.7509737014770508,1.604499340057373,-0.8535256385803223,0.908307671546936,0.6,2.6312482357025146,0.9544346332550049
1.2047470808029175,1.0161631107330322,0.18858397006988525,0.5809106826782227,0.4,2.8918726444244385,0.664139986038208
1.0344364643096924,1.124058485031128,-0.08962202072143555,0.8103916645050049,0.43333333333333335,1.9874441623687744,0.8785568475723267
1.1637853384017944,1.0369303226470947,0.1268550157546997,0.6408470869064331,0.5333333333333333,2.2118983268737793,0.7496731281280518
1.2134276628494263,0.9709619283676147,0.24246573448181152,0.6098817586898804,0.4666666666666667,1.949784755706787,0.6851984858512878
1.2758253812789917,1.00884211063385,0.2669832706451416,0.6393888592720032,0.5,2.095304250717163,0.7311385869979858
1.4134997129440308,0.97176194190979,0.4417377710342407,0.6429429054260254,0.33333333333333337,2.428306818008423,0.7413030862808228
0.9319607019424438,1.29635488986969,-0.3643941879272461,0.7896474599838257,0.5,2.210131883621216,0.8532884120941162
1.1146295070648193,1.0677263736724854,0.046903133392333984,0.6917158365249634,0.43333333333333335,2.165334939956665,0.743059515953064
0.8677616119384766,1.1744188070297241,-0.30665719509124756,0.6895769834518433,0.5333333333333333,2.6162238121032715,0.7518447637557983
0.9385923147201538,1.0244472026824951,-0.08585488796234131,0.5230903625488281,0.43333333333333335,1.8154157400131226,0.5926702618598938
1.0769782066345215,0.9873126745223999,0.08966553211212158,0.5169994831085205,0.5666666666666667,2.5273654460906982,0.5471878051757812
1.2330390214920044,1.0344862937927246,0.19855272769927979,0.7131232023239136,0.3666666666666667,2.6865427494049072,0.787657618522644
0.8681197166442871,1.3334168195724487,-0.4652971029281616,0.8188426494598389,0.5,2.6827969551086426,0.889968752861023
1.2289179563522339,0.8625344634056091,0.36638349294662476,0.4853721857070923,0.4,2.3128159046173096,0.5762229561805725
0.7608150839805603,1.0632237195968628,-0.3024086356163025,0.6702954173088074,0.5666666666666667,2.371696949005127,0.7703778147697449
1.173020839691162,0.9371861815452576,0.23583465814590454,0.5584346055984497,0.4,2.557966947555542,0.6331707239151001
0.8592613935470581,1.377150535583496,-0.517889142036438,0.8835822939872742,0.7,2.2200891971588135,0.9419064521789551
1.1796338558197021,0.9962501525878906,0.18338370323181152,0.6359657049179077,0.4666666666666667,2.124854326248169,0.7050780653953552
1.0393798351287842,1.001367211341858,0.03801262378692627,0.6323442459106445,0.4666666666666667,2.08064866065979,0.7403517961502075
0.6179826855659485,1.2977328300476074,-0.6797501444816589,0.8279166221618652,0.5666666666666667,1.987625002861023,0.8466894626617432
1.259185791015625,0.9825009107589722,0.27668488025665283,0.5344798564910889,0.5,1.7955958843231201,0.6271670460700989
0.9945650100708008,0.8459054827690125,0.14865952730178833,0.6043874025344849,0.43333333333333335,1.9345483779907227,0.6697534322738647
0.8174619078636169,1.3267452716827393,-0.5092833638191223,0.7365216016769409,0.6,2.296952724456787,0.780974268913269
0.8033232688903809,1.3828189373016357,-0.5794956684112549,0.8766500949859619,0.5666666666666667,2.6626384258270264,0.9436081647872925
1.0520423650741577,0.947227954864502,0.10481441020965576,0.5522294044494629,0.5,2.509660243988037,0.6467338800430298
1.2986888885498047,0.9541546106338501,0.3445342779159546,0.5590271353721619,0.2666666666666667,2.193737268447876,0.6942334175109863
1.2350457906723022,0.7545496821403503,0.4804961085319519,0.4410437047481537,0.6,2.430042028427124,0.5519039034843445
0.8863906264305115,1.2879219055175781,-0.40153127908706665,0.7483460307121277,0.43333333333333335,2.500903367996216,0.8018139600753784
1.568918228149414,0.8307502269744873,0.7381680011749268,0.4181710183620453,0.5,2.1672801971435547,0.5279394388198853
1.2134666442871094,0.7886738777160645,0.4247927665710449,0.4725629985332489,0.7,1.8738110065460205,0.5928308963775635
1.1389122009277344,0.9916231036186218,0.14728909730911255,0.5974072217941284,0.5666666666666667,2.1239683628082275,0.6968921422958374
0.7960916757583618,1.1340259313583374,-0.3379342555999756,0.7033905386924744,0.43333333333333335,2.078153133392334,0.7473637461662292
1.0790834426879883,1.1027462482452393,-0.023662805557250977,0.6305456161499023,0.43333333333333335,2.2340152263641357,0.7359778881072998
1.1002392768859863,0.8609568476676941,0.23928242921829224,0.46337318420410156,0.3666666666666667,2.33341121673584,0.5013573169708252
1.1053719520568848,1.2462921142578125,-0.14092016220092773,0.7284551858901978,0.6333333333333333,1.8613297939300537,0.8259344100952148
1.061265230178833,1.1377031803131104,-0.07643795013427734,0.710909366607666,0.5,2.3101696968078613,0.7536559104919434
1.3128139972686768,1.0767927169799805,0.2360212802886963,0.6218902468681335,0.5,1.9627548456192017,0.7249088287353516
1.034848690032959,0.9559556841850281,0.07889300584793091,0.6015517115592957,0.43333333333333335,2.059260845184326,0.6976864337921143
1.3382428884506226,0.9808782339096069,0.3573646545410156,0.6541454792022705,0.4666666666666667,1.979807734489441,0.7583870887756348
1.3145345449447632,0.8803461790084839,0.4341883659362793,0.49324363470077515,0.5,2.462038040161133,0.5557483434677124
1.0318517684936523,1.2011631727218628,-0.16931140422821045,0.6724117994308472,0.4,1.9503051042556763,0.7816003561019897
1.1434752941131592,0.7317036986351013,0.41177159547805786,0.4401113986968994,0.43333333333333335,2.270918846130371,0.4934558868408203
1.2084720134735107,1.0095553398132324,0.19891667366027832,0.5875468254089355,0.5,2.2808666229248047,0.664326548576355
1.1926076412200928,1.0586771965026855,0.13393044471740723,0.6611036062240601,0.5666666666666667,2.4537978172302246,0.6993796229362488
1.1004862785339355,1.0745580196380615,0.025928258895874023,0.5938255786895752,0.5,2.065448045730591,0.658998966217041
1.161097764968872,1.1251497268676758,0.03594803810119629,0.607088565826416,0.5,2.1731297969818115,0.7132119536399841
1.1362590789794922,0.9708725214004517,0.16538655757904053,0.6608461141586304,0.4666666666666667,2.2735249996185303,0.750067949295044
0.8841132521629333,1.4348878860473633,-0.5507746338844299,0.8882359266281128,0.6,2.4211182594299316,0.9418737292289734
1.094130277633667,1.1749205589294434,-0.08079028129577637,0.6490854024887085,0.4,2.245100975036621,0.7131068706512451
1.2836878299713135,0.9903030395507812,0.2933847904205322,0.6145598888397217,0.33333333333333337,2.2873048782348633,0.6809180974960327
1.240952730178833,0.8541585803031921,0.38679414987564087,0.5602333545684814,0.4,2.206315040588379,0.6671751737594604
0.747658908367157,1.5547151565551758,-0.8070562481880188,0.9513425827026367,0.6,2.091449737548828,0.9767040014266968
1.1786543130874634,0.9499367475509644,0.22871756553649902,0.5809521675109863,0.3666666666666667,1.4498817920684814,0.6705367565155029
1.379679560661316,0.9699146747589111,0.4097648859024048,0.5393027067184448,0.5333333333333333,2.0942604541778564,0.6432430744171143
1.025099277496338,1.1911615133285522,-0.16606223583221436,0.7627997398376465,0.5333333333333333,2.2353949546813965,0.8571617603302002
0.9000081419944763,1.4669897556304932,-0.5669816136360168,0.802571177482605,0.6333333333333333,2.2237772941589355,0.8633068799972534
1.413698673248291,0.7532532215118408,0.6604454517364502,0.3966827988624573,0.33333333333333337,2.457662582397461,0.48378774523735046
0.9864144325256348,1.2211508750915527,-0.23473644256591797,0.6796226501464844,0.3666666666666667,2.051262617111206,0.7395698428153992
0.6159533262252808,1.3031220436096191,-0.6871687173843384,0.6409867405891418,0.7333333333333334,1.9948770999908447,0.7054252624511719
1.0952709913253784,0.9468425512313843,0.14842844009399414,0.4578489661216736,0.43333333333333335,2.460294246673584,0.5550684928894043
1.1405773162841797,1.3037114143371582,-0.16313409805297852,0.826695442199707,0.5666666666666667,2.00510311126709,0.8883212804794312
1.1123727560043335,1.251265048980713,-0.1388922929763794,0.8269466161727905,0.6333333333333333,1.9652786254882812,0.8761627078056335
1.0157079696655273,1.1043013334274292,-0.08859336376190186,0.5198708772659302,0.5333333333333333,1.8532350063323975,0.6649555563926697
1.4014778137207031,0.9713243246078491,0.430153489112854,0.5915400981903076,0.43333333333333335,2.194464683532715,0.666046679019928
1.0169447660446167,1.1889722347259521,-0.17202746868133545,0.703513503074646,0.43333333333333335,2.269259214401245,0.7770125269889832
1.32082200050354,0.9796425104141235,0.3411794900894165,0.5759811401367188,0.43333333333333335,2.4155399799346924,0.6457834839820862
1.2291594743728638,1.063788652420044,0.16537082195281982,0.6625060439109802,0.5333333333333333,2.27856183052063,0.7721473574638367
1.378125548362732,0.676236093044281,0.7018894553184509,0.35982534289360046,0.5,2.5046963691711426,0.4719681143760681
1.03274405002594,1.26832115650177,-0.23557710647583008,0.6914490461349487,0.5,2.297527313232422,0.7719643115997314
0.8260809779167175,1.1040122509002686,-0.277931272983551,0.7947604060173035,0.4666666666666667,2.517435073852539,0.8354525566101074
1.167598843574524,0.9104518890380859,0.257146954536438,0.4612751007080078,0.5666666666666667,2.233999252319336,0.5829259157180786
1.1793839931488037,1.0101423263549805,0.16924166679382324,0.5530547499656677,0.5333333333333333,2.588200330734253,0.6765958666801453
1.0194165706634521,1.1285803318023682,-0.10916376113891602,0.65943843126297,0.5333333333333333,2.563260555267334,0.7178317904472351
1.0045204162597656,1.2432488203048706,-0.23872840404510498,0.7274357676506042,0.4666666666666667,2.30967116355896,0.7873677015304565
1.0508989095687866,1.2250699996948242,-0.1741710901260376,0.6990272402763367,0.3666666666666667,2.1736598014831543,0.7908751964569092
0.8850865364074707,1.2207016944885254,-0.3356151580810547,0.57582026720047,0.4666666666666667,2.69002103805542,0.6790667772293091
1.1580967903137207,1.055968165397644,0.10212862491607666,0.5726138353347778,0.5333333333333333,2.2621729373931885,0.6327455043792725
1.36566960811615,0.6929671168327332,0.6727024912834167,0.4383363127708435,0.4666666666666667,1.9536954164505005,0.5376600623130798
1.1299351453781128,1.066779613494873,0.06315553188323975,0.6750783920288086,0.5666666666666667,1.886289358139038,0.7497820854187012
0.91466224193573,0.8475346565246582,0.06712758541107178,0.45332691073417664,0.6,2.4471819400787354,0.5419934988021851
0.9261974692344666,1.3725919723510742,-0.44639450311660767,0.7674071192741394,0.43333333333333335,1.8879460096359253,0.8670775294303894
1.0993555784225464,0.8857446908950806,0.21361088752746582,0.5774286985397339,0.4666666666666667,2.1380679607391357,0.6547679305076599
1.1923902034759521,1.2655656337738037,-0.07317543029785156,0.7818381786346436,0.6333333333333333,1.8869616985321045,0.8658069968223572
1.11984121799469,1.032061219215393,0.08777999877929688,0.6165456771850586,0.6,2.6725850105285645,0.6851009130477905
1.0572576522827148,1.2410931587219238,-0.18383550643920898,0.6974291801452637,0.5,2.3403759002685547,0.7772587537765503
1.2460308074951172,0.9072502851486206,0.3387805223464966,0.45456045866012573,0.5,2.4150607585906982,0.5250327587127686
1.05586576461792,0.9785842895507812,0.07728147506713867,0.6105688810348511,0.6,2.4903523921966553,0.6905390620231628
0.7071633338928223,1.215711236000061,-0.5085479021072388,0.7387056350708008,0.5,2.278221845626831,0.7843235731124878
0.7575508952140808,1.4536346197128296,-0.6960837244987488,0.8389601707458496,0.5,2.1369261741638184,0.8856852054595947
1.2440803050994873,1.0204412937164307,0.22363901138305664,0.5244643092155457,0.4666666666666667,2.064211130142212,0.6058065891265869
1.0150045156478882,1.0146254301071167,0.0003790855407714844,0.6019855737686157,0.43333333333333335,2.256765365600586,0.7065252661705017
0.9323491454124451,1.2474534511566162,-0.31510430574417114,0.8086900115013123,0.6,2.169750690460205,0.8580516576766968
1.2972642183303833,0.8798624873161316,0.4174017310142517,0.5502545833587646,0.4666666666666667,2.41869854927063,0.6254709959030151
0.7400928735733032,1.2178640365600586,-0.47777116298675537,0.7674256563186646,0.5333333333333333,2.496821403503418,0.8168961405754089
1.5226191282272339,0.7438616156578064,0.7787575125694275,0.40432900190353394,0.33333333333333337,2.1004281044006348,0.4975754916667938
1.2118960618972778,1.0285452604293823,0.1833508014678955,0.5089173913002014,0.5333333333333333,2.3845255374908447,0.5708572864532471
1.3395861387252808,0.5736839771270752,0.7659021615982056,0.348967969417572,0.4,2.366579055786133,0.4501456916332245
1.14950692653656,0.9765411615371704,0.17296576499938965,0.7010816335678101,0.5666666666666667,1.9878593683242798,0.7955510020256042
1.0345492362976074,0.9342451095581055,0.10030412673950195,0.5136027336120605,0.7,2.202348232269287,0.6071237325668335
1.4066909551620483,0.9738876819610596,0.43280327320098877,0.5684341192245483,0.3666666666666667,2.068707227706909,0.6802648901939392
1.0798470973968506,0.9993292689323425,0.08051782846450806,0.5750214457511902,0.5333333333333333,2.1482245922088623,0.6454241275787354
0.9988691210746765,1.0646997690200806,-0.06583064794540405,0.7989929914474487,0.3666666666666667,1.8037561178207397,0.9000817537307739
0.8994244337081909,1.261711835861206,-0.36228740215301514,0.8446300029754639,0.7,2.1874303817749023,0.8948525190353394
1.034064769744873,1.3456497192382812,-0.3115849494934082,0.8436870574951172,0.4,2.031430959701538,0.9018806219100952
1.3106319904327393,1.030554175376892,0.28007781505584717,0.6709893941879272,0.5,2.3286192417144775,0.7514897584915161
1.010113000869751,1.29274582862854,-0.28263282775878906,0.7351644039154053,0.5333333333333333,1.6201578378677368,0.7858003377914429
1.2525722980499268,1.0115071535110474,0.2410651445388794,0.6875057220458984,0.4,2.3230130672454834,0.7793685793876648
1.5246822834014893,0.8930050730705261,0.6316772103309631,0.4886418581008911,0.4666666666666667,1.970500111579895,0.6058065295219421
1.5025506019592285,0.8437585830688477,0.6587920188903809,0.442257821559906,0.5666666666666667,2.4294846057891846,0.5794622302055359
1.2287571430206299,1.2451919317245483,-0.016434788703918457,0.7743341326713562,0.4666666666666667,2.447834014892578,0.8593308925628662
1.211076021194458,0.8598161935806274,0.35125982761383057,0.5048797130584717,0.6,2.1284143924713135,0.6065835952758789
1.520132064819336,0.7183270454406738,0.8018050193786621,0.377615749835968,0.4666666666666667,2.0265018939971924,0.5060309171676636
0.9611679911613464,1.122847557067871,-0.16167956590652466,0.6730443835258484,0.5333333333333333,2.592881441116333,0.742078423500061
1.2452609539031982,0.7714435458183289,0.4738174080848694,0.4849989414215088,0.5,2.2240021228790283,0.5980932712554932
0.9200834035873413,0.9063863754272461,0.013697028160095215,0.5712758898735046,0.6,2.088995933532715,0.6442956328392029
0.9038000106811523,1.3783011436462402,-0.4745011329650879,0.8215057849884033,0.6,2.2869081497192383,0.8670355081558228
0.935706615447998,1.1681675910949707,-0.23246097564697266,0.7398712038993835,0.5666666666666667,2.1014609336853027,0.793890655040741
0.5383886694908142,1.0235522985458374,-0.4851636290550232,0.6504810452461243,0.5,2.2757039070129395,0.7421104907989502
1.395247459411621,0.8757266402244568,0.5195208191871643,0.43496447801589966,0.4666666666666667,2.2594850063323975,0.5278234481811523
0.7607368230819702,1.0431098937988281,-0.2823730707168579,0.5858709216117859,0.5333333333333333,2.552443504333496,0.6737852096557617
1.0183045864105225,1.239079475402832,-0.22077488899230957,0.6852779388427734,0.6333333333333333,2.3174612522125244,0.7480096220970154
1.320377230644226,0.9831262826919556,0.3372509479522705,0.5093699097633362,0.5,2.1886863708496094,0.5903450846672058
0.9902083277702332,1.1085567474365234,-0.11834841966629028,0.7337311506271362,0.5333333333333333,2.237527847290039,0.777563214302063
0.7925230860710144,1.3974790573120117,-0.6049559712409973,0.7616616487503052,0.5,2.4457273483276367,0.8551737666130066
1.1165850162506104,1.1507720947265625,-0.03418707847595215,0.8084065318107605,0.4666666666666667,2.094536066055298,0.871383547782898
1.2249586582183838,1.1299777030944824,0.09498095512390137,0.7218589782714844,0.5666666666666667,2.4603068828582764,0.7764754295349121
1.0686848163604736,0.9414291381835938,0.12725567817687988,0.5719645023345947,0.3666666666666667,2.5054335594177246,0.6824135780334473
1.09285306930542,0.9171270728111267,0.1757259964942932,0.6266321539878845,0.4666666666666667,2.161555767059326,0.7421578168869019
1.4646391868591309,1.0104788541793823,0.45416033267974854,0.5330538749694824,0.5333333333333333,2.1564881801605225,0.6649070978164673
1.259136438369751,0.8115085363388062,0.4476279020309448,0.52733314037323,0.4,2.2954864501953125,0.6221660375595093
1.2998814582824707,1.0563462972640991,0.24353516101837158,0.6430920958518982,0.5,1.9397658109664917,0.725314736366272
1.1253145933151245,1.041898250579834,0.08341634273529053,0.6029664278030396,0.4,2.2982754707336426,0.6799921989440918
1.1655542850494385,1.2590769529342651,-0.09352266788482666,0.6938438415527344,0.43333333333333335,2.098975419998169,0.7581481337547302
1.214289903640747,0.9417266845703125,0.27256321907043457,0.47861406207084656,0.6,2.2766618728637695,0.5839003920555115
0.881530225276947,1.1633667945861816,-0.2818365693092346,0.8376611471176147,0.43333333333333335,2.2206828594207764,0.8927119970321655
0.6572907567024231,0.9578549861907959,-0.3005642294883728,0.6004456281661987,0.6,2.0144765377044678,0.655187726020813
0.9796953201293945,1.4001374244689941,-0.4204421043395996,0.7398860454559326,0.4666666666666667,1.9078736305236816,0.8012317419052124
0.9965858459472656,1.1906075477600098,-0.19402170181274414,0.7007741928100586,0.5666666666666667,2.4402501583099365,0.7921687960624695
0.8390812873840332,1.4201349020004272,-0.581053614616394,0.6406711935997009,0.5,2.025165319442749,0.7101127505302429
1.5527904033660889,0.7960489988327026,0.7567414045333862,0.4785301685333252,0.3666666666666667,2.503419876098633,0.6241688132286072
1.1408886909484863,1.09675931930542,0.044129371643066406,0.7225257158279419,0.4666666666666667,2.484118938446045,0.8184937238693237
0.8114048838615417,1.3771251440048218,-0.56572026014328,0.8740198612213135,0.43333333333333335,2.3551266193389893,0.9128777980804443
0.9322794675827026,1.278149127960205,-0.34586966037750244,0.8866022825241089,0.43333333333333335,2.2651660442352295,0.9392141699790955
0.8874093294143677,1.1829161643981934,-0.2955068349838257,0.5544843077659607,0.43333333333333335,2.2103683948516846,0.6602383852005005
0.9885834455490112,1.097900629043579,-0.10931718349456787,0.709018349647522,0.7333333333333334,1.99013352394104,0.783088207244873
0.9486607313156128,1.2284650802612305,-0.2798043489456177,0.6503837704658508,0.4666666666666667,1.8799992799758911,0.7295529246330261
0.982740044593811,1.2310051918029785,-0.24826514720916748,0.7281064987182617,0.4666666666666667,1.9383468627929688,0.7958720922470093
1.1019772291183472,1.1379642486572266,-0.035987019538879395,0.6797136068344116,0.5666666666666667,2.4723808765411377,0.7937731742858887
1.0943009853363037,0.7922472357749939,0.3020537495613098,0.45986872911453247,0.5333333333333333,2.292196035385132,0.5437058210372925
1.175402045249939,0.9594653844833374,0.21593666076660156,0.538306713104248,0.4666666666666667,2.0661017894744873,0.6678686141967773
0.9585161209106445,0.8469191789627075,0.11159694194793701,0.6016374826431274,0.4,2.101350784301758,0.733562707901001
0.9101741313934326,1.1907050609588623,-0.2805309295654297,0.7995092868804932,0.5333333333333333,2.14747953414917,0.8924691677093506
1.173309087753296,0.8032516241073608,0.37005746364593506,0.49705207347869873,0.4,2.334005832672119,0.6004273295402527
0.8122556209564209,1.3168463706970215,-0.5045907497406006,0.8030077219009399,0.5666666666666667,2.207399368286133,0.8514201045036316
1.2265684604644775,0.8983392715454102,0.3282291889190674,0.4578147828578949,0.43333333333333335,2.172210693359375,0.5649436712265015
1.1037575006484985,1.3360826969146729,-0.23232519626617432,0.7086222171783447,0.5,1.4635416269302368,0.795035719871521
0.9339078664779663,1.2834231853485107,-0.34951531887054443,0.7781428098678589,0.5666666666666667,2.0532686710357666,0.842448890209198
1.2130029201507568,0.8976964950561523,0.3153064250946045,0.5703424215316772,0.2666666666666667,2.265767812728882,0.6735596656799316
0.8673340678215027,1.3044936656951904,-0.43715959787368774,0.8304092288017273,0.4666666666666667,2.1424524784088135,0.9013031721115112
1.0474839210510254,1.1942070722579956,-0.14672315120697021,0.730544924736023,0.5,1.9609049558639526,0.7953171730041504
1.0121479034423828,1.3587663173675537,-0.3466184139251709,0.7421607971191406,0.5,2.11039137840271,0.8327294588088989
1.2531323432922363,0.9610950350761414,0.29203730821609497,0.533787190914154,0.4,2.229403257369995,0.6156107783317566
1.2909541130065918,1.0118690729141235,0.27908504009246826,0.5841043591499329,0.5666666666666667,2.229506015777588,0.658814013004303
0.8221620321273804,0.9162556529045105,-0.09409362077713013,0.618043065071106,0.3666666666666667,2.370490074157715,0.6962935328483582
1.0189037322998047,0.9540399312973022,0.06486380100250244,0.5650237202644348,0.5,1.8870772123336792,0.6486767530441284
1.1381995677947998,1.0643279552459717,0.07387161254882812,0.5894622802734375,0.5666666666666667,2.547631025314331,0.6521376371383667
0.8439425230026245,1.230849027633667,-0.3869065046310425,0.7844437956809998,0.6666666666666667,2.0739235877990723,0.8397490382194519
1.0017063617706299,1.1038837432861328,-0.10217738151550293,0.6835915446281433,0.4666666666666667,2.3079519271850586,0.792046070098877
0.9224869012832642,1.193501353263855,-0.2710144519805908,0.7020026445388794,0.4666666666666667,2.019090175628662,0.7591288089752197
1.4609874486923218,0.8722701072692871,0.5887173414230347,0.5600159168243408,0.4666666666666667,2.672297477722168,0.6506448984146118
0.5731697082519531,1.2519745826721191,-0.678804874420166,0.745273768901825,0.5666666666666667,2.4826154708862305,0.8050678968429565
0.8923417329788208,1.2516424655914307,-0.35930073261260986,0.6739985346794128,0.4,2.3765292167663574,0.7758312225341797
1.5454065799713135,0.8100159168243408,0.7353906631469727,0.47317934036254883,0.30000000000000004,1.9527738094329834,0.5782124400138855
1.0384955406188965,0.9242558479309082,0.11423969268798828,0.5112624168395996,0.5,2.300598621368408,0.5690896511077881
1.1689341068267822,1.1459457874298096,0.022988319396972656,0.6437686681747437,0.6666666666666667,1.974585771560669,0.7236613631248474
1.3294425010681152,0.9088384509086609,0.42060405015945435,0.4529082775115967,0.3666666666666667,1.7905904054641724,0.5368838310241699
0.8446210622787476,1.2732539176940918,-0.42863285541534424,0.692593514919281,0.6666666666666667,2.0859241485595703,0.7601854205131531
1.0435988903045654,1.1900479793548584,-0.14644908905029297,0.6476032137870789,0.4666666666666667,2.0884082317352295,0.7126477956771851
0.9276372194290161,1.1184507608413696,-0.19081354141235352,0.6317002773284912,0.4666666666666667,1.7359914779663086,0.721435546875
1.1346943378448486,1.1139144897460938,0.020779848098754883,0.6008493304252625,0.43333333333333335,2.4847559928894043,0.6897670030593872
1.069404125213623,0.8551545143127441,0.2142496109008789,0.42970985174179077,0.43333333333333335,2.1607093811035156,0.5029011368751526
1.2980120182037354,0.7168720960617065,0.5811399221420288,0.30138498544692993,0.6,2.572154998779297,0.3591464161872864
1.0445200204849243,1.1915605068206787,-0.1470404863357544,0.7466017603874207,0.5,2.408102512359619,0.8067020773887634
1.085792064666748,1.1051008701324463,-0.019308805465698242,0.7289270162582397,0.5333333333333333,2.016488790512085,0.7644842863082886
1.1898696422576904,1.041508436203003,0.1483612060546875,0.6146863698959351,0.43333333333333335,1.8183516263961792,0.7292556762695312
1.2216264009475708,0.6343809962272644,0.5872454047203064,0.3096548318862915,0.43333333333333335,2.0104832649230957,0.39372706413269043
0.9691945314407349,1.1096196174621582,-0.14042508602142334,0.6566179990768433,0.5,2.4649996757507324,0.7104894518852234
1.1715891361236572,1.2223224639892578,-0.050733327865600586,0.8407095670700073,0.43333333333333335,2.106261730194092,0.8960928916931152
0.990772008895874,0.9345029592514038,0.056269049644470215,0.5998855829238892,0.6333333333333333,2.0354700088500977,0.7132570147514343
0.6992472410202026,1.1287481784820557,-0.429500937461853,0.6604686379432678,0.5333333333333333,1.9004316329956055,0.7492984533309937
1.3711614608764648,0.9910653829574585,0.38009607791900635,0.6261425018310547,0.6,2.3344080448150635,0.7249479293823242
0.8887521028518677,1.2783054113388062,-0.3895533084869385,0.7690262794494629,0.5666666666666667,2.2283847332000732,0.8307161331176758
0.9664604663848877,1.2058781385421753,-0.2394176721572876,0.6553329825401306,0.5,2.4539074897766113,0.7561581134796143
0.9614381790161133,1.3403222560882568,-0.37888407707214355,0.8913838267326355,0.5,2.274672031402588,0.9233745336532593
1.17857027053833,1.1636885404586792,0.014881730079650879,0.632108211517334,0.43333333333333335,2.3320205211639404,0.7239465713500977
1.302199363708496,1.04118013381958,0.261019229888916,0.6615574359893799,0.4666666666666667,2.5838849544525146,0.7382771968841553
1.1920299530029297,0.9608766436576843,0.23115330934524536,0.49920710921287537,0.2666666666666667,2.226487398147583,0.5754575133323669
1.3972537517547607,0.9519850015640259,0.44526875019073486,0.5630971789360046,0.5333333333333333,2.603813409805298,0.6581494212150574
1.1578075885772705,1.2276533842086792,-0.06984579563140869,0.7459572553634644,0.5666666666666667,2.329136848449707,0.8205208778381348
0.7371152639389038,1.4806439876556396,-0.7435287237167358,0.9641603231430054,0.5666666666666667,2.460084915161133,0.9823278188705444
0.9487473368644714,0.9867181181907654,-0.037970781326293945,0.452993243932724,0.5,2.6589226722717285,0.5778911113739014
1.0129120349884033,1.1184710264205933,-0.10555899143218994,0.7743688821792603,0.5,2.3419313430786133,0.8447524905204773
1.186033010482788,0.9879263639450073,0.19810664653778076,0.5874671936035156,0.3666666666666667,2.394284963607788,0.6989368200302124
1.34357488155365,0.5384947061538696,0.8050801753997803,0.32695215940475464,0.4,2.214231014251709,0.43707698583602905
1.1347627639770508,0.9467002153396606,0.18806254863739014,0.5768671035766602,0.43333333333333335,2.316880702972412,0.6250690817832947
0.6496140956878662,1.1300077438354492,-0.480393648147583,0.6746240854263306,0.6666666666666667,2.6348071098327637,0.756022572517395
0.7844647169113159,1.1881730556488037,-0.4037083387374878,0.6902590990066528,0.5,2.1252167224884033,0.7640457153320312
0.9683799743652344,1.118847131729126,-0.1504671573638916,0.6445930004119873,0.3666666666666667,1.9952573776245117,0.6874291896820068
1.2326533794403076,0.96417236328125,0.2684810161590576,0.6257933974266052,0.30000000000000004,2.125053882598877,0.7174586057662964
1.3737614154815674,0.8030189871788025,0.5707424283027649,0.49407467246055603,0.4666666666666667,2.2196106910705566,0.5793482065200806
1.2887866497039795,1.0397131443023682,0.24907350540161133,0.6115506291389465,0.5,2.6299290657043457,0.7092099189758301
1.0577268600463867,1.0164694786071777,0.041257381439208984,0.6572665572166443,0.5666666666666667,2.573394536972046,0.763786792755127
1.0966453552246094,1.295487403869629,-0.19884204864501953,0.7716732025146484,0.6,1.9237951040267944,0.8522360324859619
0.9642011523246765,0.9518970847129822,0.012304067611694336,0.4341176450252533,0.5333333333333333,2.398463249206543,0.536893367767334
0.8739752769470215,0.9954327344894409,-0.12145745754241943,0.599664568901062,0.4666666666666667,2.38834285736084,0.6868212223052979
0.8992486000061035,1.267533302307129,-0.3682847023010254,0.6424930095672607,0.3666666666666667,2.232998847961426,0.7144907712936401
0.957643449306488,0.9920777082443237,-0.03443425893783569,0.6345207691192627,0.33333333333333337,2.558419942855835,0.7111925482749939
1.4355802536010742,0.97344970703125,0.4621305465698242,0.6040620803833008,0.5,2.682309150695801,0.7231919765472412
1.2173938751220703,1.1040079593658447,0.11338591575622559,0.7339050769805908,0.4666666666666667,2.783796787261963,0.7943331599235535
1.00592041015625,1.1376068592071533,-0.13168644905090332,0.657959520816803,0.6,2.746048927307129,0.7473769187927246
0.5365960597991943,1.4753081798553467,-0.9387121200561523,0.7883356809616089,0.5333333333333333,2.1643974781036377,0.8413186073303223
1.2492101192474365,0.9665607213973999,0.2826493978500366,0.5795997381210327,0.5,2.1595892906188965,0.6782457828521729
1.1324257850646973,1.3555428981781006,-0.22311711311340332,0.7600902915000916,0.5,2.252917528152466,0.8345472812652588
0.6807476282119751,1.2126468420028687,-0.5318992137908936,0.7400287985801697,0.3666666666666667,1.9575587511062622,0.7899603247642517
0.8692528605461121,1.4220190048217773,-0.5527661442756653,0.8158285021781921,0.5333333333333333,1.6857564449310303,0.868109405040741
0.865912139415741,1.3333061933517456,-0.46739405393600464,0.6775957942008972,0.4666666666666667,1.8189114332199097,0.7609935998916626
0.9780257940292358,1.3644587993621826,-0.3864330053329468,0.7814075350761414,0.6666666666666667,2.3722245693206787,0.8513809442520142
0.7874174118041992,1.3812583684921265,-0.5938409566879272,0.7922447919845581,0.4,2.4885191917419434,0.8579780459403992
1.0858490467071533,1.1537892818450928,-0.06794023513793945,0.6276549100875854,0.6,2.128124952316284,0.6881803870201111
1.206773042678833,1.043273687362671,0.1634993553161621,0.5786083936691284,0.5333333333333333,1.9887089729309082,0.7006044387817383
1.1089309453964233,1.0321778059005737,0.07675313949584961,0.5780547261238098,0.4666666666666667,2.2652859687805176,0.6711037158966064
1.3320488929748535,0.8892442584037781,0.44280463457107544,0.49883052706718445,0.4666666666666667,2.502446413040161,0.6084394454956055
1.4095343351364136,0.7287541627883911,0.6807801723480225,0.3749324679374695,0.4,2.047762632369995,0.4534328877925873
0.8422390818595886,1.556859016418457,-0.7146199345588684,0.9032834768295288,0.5,,0.9449845552444458
0.7912225723266602,1.2891545295715332,-0.49793195724487305,0.7654862403869629,0.5,,0.8430871963500977
0.8609944581985474,1.0767570734024048,-0.21576261520385742,0.6167299151420593,0.3666666666666667,,0.6778690814971924
0.9904855489730835,1.334487795829773,-0.34400224685668945,0.7673990726470947,0.5,,0.8351424932479858
0.9684748649597168,1.4146614074707031,-0.44618654251098633,0.8781401515007019,0.6666666666666667,,0.9390992522239685
0.959405779838562,1.1675933599472046,-0.20818758010864258,0.6073367595672607,0.5,,0.7183362245559692
1.1905314922332764,1.1436041593551636,0.04692733287811279,0.7300724387168884,0.30000000000000004,,0.8267563581466675
1.2377796173095703,0.8985077738761902,0.3392718434333801,0.5589179992675781,0.43333333333333335,,0.6377577185630798
0.8259619474411011,1.280534267425537,-0.45457231998443604,0.6521098017692566,0.6,,0.6989051699638367
1.0545271635055542,0.9956445693969727,0.05888259410858154,0.6110334396362305,0.6,,0.6979677081108093


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/6_agent_zero_shot_from_5_policy/no_attn_ent/GNNExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
2.6484577655792236,0.8227078318595886,1.825749933719635,0.5647903680801392,0.4,0.6812207698822021,0.7242048978805542
2.450228452682495,0.7952789664268494,1.6549494862556458,0.5153180360794067,0.43333333333333335,0.896801233291626,0.7152742147445679
2.2605834007263184,0.8689258098602295,1.3916575908660889,0.5833181738853455,0.5,0.9671623110771179,0.810236930847168
2.225797653198242,0.7611006498336792,1.464697003364563,0.4994499683380127,0.33333333333333337,0.8448153138160706,0.7447085380554199
2.1924777030944824,0.7721610069274902,1.4203166961669922,0.5144402980804443,0.2666666666666667,1.0763778686523438,0.74949049949646
2.2469754219055176,0.6791030168533325,1.567872405052185,0.4572939872741699,0.4666666666666667,1.1958993673324585,0.6475224494934082
2.186892032623291,0.7540146708488464,1.4328773617744446,0.5154836773872375,0.5,1.031944751739502,0.7421913146972656
2.2210896015167236,0.6659418344497681,1.5551477670669556,0.46227210760116577,0.5,0.7692885994911194,0.7107176184654236
2.13828444480896,0.7095916271209717,1.4286928176879883,0.5277702212333679,0.4,0.9327893853187561,0.7878588438034058
2.2044599056243896,0.6967529654502869,1.5077069401741028,0.49688732624053955,0.5333333333333333,0.7990955114364624,0.7346293926239014
2.222898006439209,0.6050864458084106,1.6178115606307983,0.4624503552913666,0.3666666666666667,1.0743675231933594,0.7201846837997437
2.182652235031128,0.5598277449607849,1.622824490070343,0.44688892364501953,0.43333333333333335,1.0070499181747437,0.6768542528152466
2.1576027870178223,0.5013318061828613,1.656270980834961,0.38481661677360535,0.4,0.797062337398529,0.6727335453033447
2.1262474060058594,0.5599638223648071,1.5662835836410522,0.4367051124572754,0.43333333333333335,0.7950226068496704,0.6667263507843018
2.0817742347717285,0.43964657187461853,1.64212766289711,0.3964000344276428,0.3666666666666667,0.8632828593254089,0.657807469367981
1.9990100860595703,0.5564950108528137,1.4425150752067566,0.4624108672142029,0.5333333333333333,0.904308021068573,0.754473865032196
1.9302730560302734,0.43548160791397095,1.4947914481163025,0.32079824805259705,0.5333333333333333,0.8024557828903198,0.6581392288208008
1.888852834701538,0.43504035472869873,1.4538124799728394,0.299096018075943,0.3666666666666667,0.9295475482940674,0.595491349697113
1.7942044734954834,0.516180157661438,1.2780243158340454,0.40144169330596924,0.6,0.9661651253700256,0.6989557147026062
1.8959636688232422,0.3578271269798279,1.5381365418434143,0.2800963521003723,0.6,0.7561009526252747,0.5921790599822998
1.8225984573364258,0.39330941438674927,1.4292890429496765,0.3035767674446106,0.5333333333333333,0.768832802772522,0.6221939921379089
1.7443323135375977,0.34021109342575073,1.404121220111847,0.2679748237133026,0.4666666666666667,0.6594816446304321,0.5466141700744629
1.706809401512146,0.29779279232025146,1.4090166091918945,0.2550285756587982,0.5,0.8929038643836975,0.550697386264801
1.697854995727539,0.46917444467544556,1.2286805510520935,0.4501451253890991,0.5666666666666667,0.9168612957000732,0.7230798602104187
1.647203803062439,0.37224575877189636,1.2749580442905426,0.28688210248947144,0.43333333333333335,0.9392033219337463,0.5576779246330261
1.610198974609375,0.5214234590530396,1.0887755155563354,0.38945016264915466,0.43333333333333335,0.9940191507339478,0.6591936349868774
1.6517541408538818,0.4616701602935791,1.1900839805603027,0.32815873622894287,0.5,0.867142915725708,0.6045991778373718
1.6576799154281616,0.40329357981681824,1.2543863356113434,0.3168048858642578,0.5666666666666667,0.9994385838508606,0.5716021060943604
1.626318335533142,0.40066152811050415,1.225656807422638,0.3326793611049652,0.43333333333333335,1.3165384531021118,0.5977685451507568
1.671528697013855,0.5759032368659973,1.0956254601478577,0.4127444922924042,0.5333333333333333,0.7731898427009583,0.6680628061294556
1.647837519645691,0.5733192563056946,1.0745182633399963,0.3777323365211487,0.4666666666666667,1.1358972787857056,0.6382560729980469
1.6597070693969727,0.3391597867012024,1.3205472826957703,0.2975798547267914,0.5333333333333333,1.0662263631820679,0.5589261054992676
1.6500442028045654,0.5967878103256226,1.0532563924789429,0.3851009011268616,0.6333333333333333,1.0097877979278564,0.6425970792770386
1.6836475133895874,0.4121331572532654,1.271514356136322,0.32966989278793335,0.4666666666666667,1.153439998626709,0.5884196758270264
1.631522536277771,0.4339020252227783,1.1976205110549927,0.3373328149318695,0.5666666666666667,1.1041407585144043,0.6006640195846558
1.6337010860443115,0.3971595764160156,1.236541509628296,0.3208651840686798,0.5333333333333333,0.5081217288970947,0.6002532243728638
1.6727294921875,0.3871895968914032,1.2855398952960968,0.3110300302505493,0.5,1.069990873336792,0.5783095955848694
1.5800721645355225,0.35946983098983765,1.2206023335456848,0.28911322355270386,0.5,1.0737134218215942,0.5545375943183899
1.4997212886810303,0.5132409930229187,0.9864802956581116,0.3404535949230194,0.5,1.366731882095337,0.5861837267875671
1.5981354713439941,0.270754337310791,1.3273811340332031,0.22075287997722626,0.6,1.046139121055603,0.45610031485557556
1.6074026823043823,0.41734451055526733,1.190058171749115,0.3016092777252197,0.6,1.2256897687911987,0.5371688604354858
1.501884937286377,0.3204726576805115,1.1814122796058655,0.23906022310256958,0.5333333333333333,0.8827375769615173,0.4650251269340515
1.559706687927246,0.35680311918258667,1.2029035687446594,0.249009907245636,0.43333333333333335,1.0538614988327026,0.48387524485588074
1.5247849225997925,0.48128098249435425,1.0435039401054382,0.29500463604927063,0.43333333333333335,1.461464762687683,0.5552985668182373
1.5824365615844727,0.4252171516418457,1.157219409942627,0.2738051116466522,0.5333333333333333,1.4408833980560303,0.4988299608230591
1.5257213115692139,0.3757733106613159,1.149948000907898,0.23843833804130554,0.5,0.9136427044868469,0.4205711781978607
1.5202884674072266,0.4376302659511566,1.08265820145607,0.27540093660354614,0.5333333333333333,0.7578179836273193,0.48202916979789734
1.5071742534637451,0.4138028025627136,1.0933714509010315,0.26054176688194275,0.43333333333333335,1.3477606773376465,0.44246500730514526
1.5426971912384033,0.49949193000793457,1.0432052612304688,0.36161231994628906,0.4,0.9708217978477478,0.5625278353691101
1.4403343200683594,0.5569931268692017,0.8833411931991577,0.33341360092163086,0.4,1.2103575468063354,0.5197044610977173
1.532778263092041,0.5448513031005859,0.9879269599914551,0.3212055563926697,0.5,1.1679610013961792,0.49225637316703796
1.5703799724578857,0.42915546894073486,1.1412245035171509,0.27118560671806335,0.4666666666666667,1.1613333225250244,0.3868649899959564
1.4733402729034424,0.5318796634674072,0.9414606094360352,0.36947235465049744,0.43333333333333335,1.3719393014907837,0.5016328692436218
1.5538268089294434,0.46285709738731384,1.0909697115421295,0.2763718068599701,0.5333333333333333,0.7390578389167786,0.38156625628471375
1.490159034729004,0.5250647068023682,0.9650943279266357,0.3202499747276306,0.4666666666666667,1.0102118253707886,0.4342481791973114
1.3114094734191895,0.5477394461631775,0.763670027256012,0.3309372365474701,0.43333333333333335,0.8166522979736328,0.48613452911376953
1.3613628149032593,0.530021607875824,0.8313412070274353,0.30052831768989563,0.4666666666666667,0.8789287805557251,0.4637371897697449
1.3800129890441895,0.4370950162410736,0.9429179728031158,0.23653024435043335,0.5,1.0548145771026611,0.3648008704185486
1.365735411643982,0.46515965461730957,0.9005757570266724,0.2636416256427765,0.5666666666666667,1.092676043510437,0.42429956793785095
1.3055219650268555,0.3976649045944214,0.9078570604324341,0.207367941737175,0.5,1.0871371030807495,0.33376237750053406
1.2124230861663818,0.48657700419425964,0.7258460819721222,0.299225777387619,0.4666666666666667,0.7962125539779663,0.4317200183868408
1.2720062732696533,0.46956583857536316,0.8024404346942902,0.30936187505722046,0.5333333333333333,1.3663318157196045,0.4421475827693939
1.1933810710906982,0.4602910280227661,0.7330900430679321,0.25234779715538025,0.4666666666666667,1.215329885482788,0.3909403681755066
1.2611415386199951,0.39207789301872253,0.8690636456012726,0.18850290775299072,0.5333333333333333,1.0837419033050537,0.296583890914917
1.2129676342010498,0.3801679015159607,0.8327997326850891,0.17967788875102997,0.5333333333333333,0.8807279467582703,0.27622681856155396
1.2897965908050537,0.3201404809951782,0.9696561098098755,0.16596801578998566,0.5,1.2437690496444702,0.24926571547985077
1.2084901332855225,0.39698725938796997,0.8115028738975525,0.19213782250881195,0.4666666666666667,1.308592438697815,0.28459516167640686
1.2483410835266113,0.33997106552124023,0.9083700180053711,0.16592936217784882,0.5,1.21489679813385,0.23984578251838684
1.3242835998535156,0.38155314326286316,0.9427304565906525,0.18987971544265747,0.5333333333333333,1.0247188806533813,0.2840138077735901
1.116628646850586,0.40537747740745544,0.7112511694431305,0.21208928525447845,0.6,0.816557765007019,0.32977792620658875
1.2491436004638672,0.3696626126766205,0.8794809877872467,0.22264474630355835,0.6,1.2288596630096436,0.3318091630935669
1.2662609815597534,0.33451318740844727,0.9317477941513062,0.1622748225927353,0.5333333333333333,0.9859052896499634,0.24252590537071228
1.3053796291351318,0.38634639978408813,0.9190332293510437,0.1839018166065216,0.5333333333333333,1.250946044921875,0.27909737825393677
1.2759568691253662,0.397483766078949,0.8784731030464172,0.23189687728881836,0.4666666666666667,1.4735888242721558,0.3351835012435913
1.2537504434585571,0.38441893458366394,0.8693315088748932,0.17362408339977264,0.6,1.1140942573547363,0.30198538303375244
1.235363483428955,0.3920738399028778,0.8432896435260773,0.202816903591156,0.5666666666666667,1.2857577800750732,0.3251132667064667
1.2593154907226562,0.360164999961853,0.8991504907608032,0.14169110357761383,0.5666666666666667,1.6156915426254272,0.2687858045101166
1.2297487258911133,0.4733753204345703,0.756373405456543,0.26178866624832153,0.5,1.6427502632141113,0.3865419030189514
1.2864187955856323,0.358036607503891,0.9283821880817413,0.1409948766231537,0.5,1.2702608108520508,0.2707898020744324
1.2177796363830566,0.3707289695739746,0.847050666809082,0.1568727344274521,0.5,1.314505934715271,0.2964102625846863
1.2348318099975586,0.44422900676727295,0.7906028032302856,0.2053597867488861,0.5,1.5483671426773071,0.35076698660850525
1.271927833557129,0.4285135269165039,0.843414306640625,0.22838902473449707,0.5333333333333333,1.5000001192092896,0.3817307949066162
1.36001718044281,0.43804931640625,0.9219678640365601,0.20589613914489746,0.5,1.2715364694595337,0.3700946271419525
1.4117562770843506,0.35425418615341187,1.0575020909309387,0.17111317813396454,0.4666666666666667,0.8873565196990967,0.3079853653907776
1.5124324560165405,0.3907022178173065,1.121730238199234,0.17384588718414307,0.5333333333333333,1.32465660572052,0.2908824682235718
1.3865118026733398,0.3443860411643982,1.0421257615089417,0.15386733412742615,0.4666666666666667,1.2549901008605957,0.28153765201568604
1.4305490255355835,0.3102930188179016,1.1202560067176819,0.14671221375465393,0.4,1.2257988452911377,0.26522403955459595
1.3876056671142578,0.3895381689071655,0.9980674982070923,0.18118999898433685,0.43333333333333335,1.233991265296936,0.33463096618652344
1.2990764379501343,0.4525530934333801,0.8465233445167542,0.2140703648328781,0.5,1.0562540292739868,0.37382960319519043
1.2891571521759033,0.34731441736221313,0.9418427348136902,0.16395655274391174,0.5333333333333333,1.1748063564300537,0.29397353529930115
1.3661483526229858,0.43998128175735474,0.9261670708656311,0.19861313700675964,0.4666666666666667,1.3736844062805176,0.3719444274902344
1.2597321271896362,0.426536500453949,0.8331956267356873,0.19157016277313232,0.33333333333333337,1.232484221458435,0.3375985622406006
1.275071620941162,0.48621392250061035,0.7888576984405518,0.2427564561367035,0.3666666666666667,0.8909807801246643,0.41207966208457947
1.3565597534179688,0.3983982801437378,0.958161473274231,0.18442925810813904,0.5333333333333333,1.285252332687378,0.3278261721134186
1.3884973526000977,0.37819981575012207,1.0102975368499756,0.16314971446990967,0.4666666666666667,1.7748082876205444,0.3112185001373291
1.3405927419662476,0.3915949761867523,0.9489977657794952,0.18503734469413757,0.4666666666666667,1.2574751377105713,0.34601110219955444
1.3667839765548706,0.3784821927547455,0.9883017838001251,0.17406217753887177,0.4,1.5726152658462524,0.34368404746055603
1.4042227268218994,0.30653899908065796,1.0976837277412415,0.15132060647010803,0.4,1.3478963375091553,0.31401944160461426
1.5096815824508667,0.3577497899532318,1.1519317924976349,0.18234233558177948,0.6,1.0461479425430298,0.3635491132736206
1.5464591979980469,0.4022093415260315,1.1442498564720154,0.20426562428474426,0.5,1.2152591943740845,0.4057503938674927
1.6314001083374023,0.33958423137664795,1.2918158769607544,0.18812766671180725,0.4666666666666667,1.5549942255020142,0.38321420550346375
1.5268505811691284,0.5008225440979004,1.026028037071228,0.2908034026622772,0.5,1.374338150024414,0.4972551465034485
1.5574530363082886,0.43456313014030457,1.122889906167984,0.22514453530311584,0.4666666666666667,1.2795730829238892,0.3706894516944885
1.622056245803833,0.40220677852630615,1.2198494672775269,0.24525073170661926,0.43333333333333335,0.8881227374076843,0.44535332918167114
1.5671908855438232,0.3926679790019989,1.1745229065418243,0.22247803211212158,0.4666666666666667,0.9700734615325928,0.4064793586730957
1.6529545783996582,0.5117773413658142,1.141177237033844,0.3115816116333008,0.3666666666666667,1.0771868228912354,0.4987051486968994
1.549994945526123,0.557807207107544,0.9921877384185791,0.31694260239601135,0.4,1.2115286588668823,0.5220690965652466
1.2254674434661865,0.6509021520614624,0.5745652914047241,0.3609752058982849,0.4,1.1613185405731201,0.48806315660476685
1.6294068098068237,0.4560149312019348,1.173391878604889,0.2623409628868103,0.4666666666666667,1.390154242515564,0.44773751497268677
1.5618613958358765,0.5322851538658142,1.0295762419700623,0.26963040232658386,0.33333333333333337,1.2566300630569458,0.4539295434951782
1.615150809288025,0.5205437541007996,1.0946070551872253,0.2684336304664612,0.5666666666666667,1.3541333675384521,0.45841652154922485
1.5410631895065308,0.4936903417110443,1.0473728477954865,0.2594187259674072,0.43333333333333335,0.8244181275367737,0.4324110150337219
1.5452898740768433,0.4490323066711426,1.0962575674057007,0.2362971305847168,0.4666666666666667,1.860543131828308,0.41273200511932373
1.615274429321289,0.4696815013885498,1.1455929279327393,0.257489413022995,0.4,1.653464674949646,0.4136762320995331
1.5867233276367188,0.39381688833236694,1.1929064393043518,0.21341931819915771,0.5,1.3057223558425903,0.3684506118297577
1.6020915508270264,0.4359363913536072,1.1661551594734192,0.24150732159614563,0.5333333333333333,1.5443108081817627,0.4164282977581024
1.484080195426941,0.522635817527771,0.9614443778991699,0.2719842195510864,0.5333333333333333,1.4227228164672852,0.45213207602500916
1.5271137952804565,0.3609813153743744,1.1661324799060822,0.1948052942752838,0.5333333333333333,1.364291787147522,0.3379647135734558
1.6279935836791992,0.3912495970726013,1.236743986606598,0.2184859961271286,0.4666666666666667,1.5281914472579956,0.39373156428337097
1.5216808319091797,0.5232906341552734,0.9983901977539062,0.20696555078029633,0.3666666666666667,1.3072912693023682,0.3180364966392517
1.5234726667404175,0.47235459089279175,1.0511180758476257,0.24595043063163757,0.4666666666666667,1.4917056560516357,0.41517743468284607
1.3610544204711914,0.4496126174926758,0.9114418029785156,0.19188213348388672,0.5333333333333333,1.0271424055099487,0.27465197443962097
1.5490093231201172,0.3836050033569336,1.1654043197631836,0.19811499118804932,0.5666666666666667,1.278082251548767,0.3198436498641968
1.4339535236358643,0.5058165192604065,0.9281370043754578,0.21803930401802063,0.5666666666666667,1.406967043876648,0.3244180679321289
1.3887418508529663,0.48657259345054626,0.90216925740242,0.21992340683937073,0.4,1.3208295106887817,0.3045354187488556
1.508697271347046,0.49798548221588135,1.0107117891311646,0.26933103799819946,0.5333333333333333,1.1511861085891724,0.4310985505580902
1.4003757238388062,0.5319474935531616,0.8684282302856445,0.2765166759490967,0.43333333333333335,1.586579442024231,0.43881353735923767
1.3265154361724854,0.5693117380142212,0.7572036981582642,0.28209537267684937,0.5,1.0632811784744263,0.4477716088294983
1.4408862590789795,0.5070265531539917,0.9338597059249878,0.26662421226501465,0.6666666666666667,1.0875908136367798,0.4075234830379486
1.4264086484909058,0.4983140230178833,0.9280946254730225,0.2868170738220215,0.5,1.1897960901260376,0.45018160343170166
1.4506683349609375,0.4626060128211975,0.98806232213974,0.26360785961151123,0.5333333333333333,1.2364866733551025,0.43320631980895996
1.3060498237609863,0.5783349871635437,0.7277148365974426,0.28708964586257935,0.5666666666666667,1.4190987348556519,0.42867836356163025
1.311793565750122,0.5206530094146729,0.7911405563354492,0.2951035499572754,0.6,1.48484468460083,0.4602843225002289
1.3990871906280518,0.48688483238220215,0.9122023582458496,0.2812366485595703,0.5,1.319464087486267,0.41533416509628296
1.4036734104156494,0.4873020648956299,0.9163713455200195,0.28639328479766846,0.6333333333333333,1.5248863697052002,0.4156830310821533
1.35347318649292,0.4424932897090912,0.9109798967838287,0.31540268659591675,0.5666666666666667,1.4416227340698242,0.4105150103569031
1.278489589691162,0.5265896320343018,0.7518999576568604,0.3201327919960022,0.5333333333333333,0.9325720071792603,0.4859548509120941
1.2863974571228027,0.5474571585655212,0.7389402985572815,0.3212590217590332,0.6,1.3613494634628296,0.48013851046562195
1.3323416709899902,0.5059890747070312,0.826352596282959,0.3226684033870697,0.6666666666666667,1.7622095346450806,0.4336946904659271
1.2658038139343262,0.5151766538619995,0.7506271600723267,0.31455886363983154,0.5,1.5380356311798096,0.4649636447429657
1.2679028511047363,0.5483061075210571,0.7195967435836792,0.3219141662120819,0.4666666666666667,1.8051294088363647,0.4814208447933197
1.1759358644485474,0.5319828391075134,0.6439530253410339,0.330457478761673,0.6666666666666667,1.5591500997543335,0.4401986598968506
1.2361959218978882,0.5529007315635681,0.6832951903343201,0.32960978150367737,0.5333333333333333,1.6992006301879883,0.47518858313560486
1.198160171508789,0.5505313873291016,0.6476287841796875,0.34869977831840515,0.4666666666666667,1.6855971813201904,0.46665701270103455
1.3408823013305664,0.5101253986358643,0.8307569026947021,0.32253438234329224,0.4,1.0770169496536255,0.4755910336971283
1.313651442527771,0.5698361396789551,0.7438153028488159,0.3048016130924225,0.43333333333333335,1.5216184854507446,0.46537208557128906
1.2716221809387207,0.4842303693294525,0.7873918116092682,0.32499414682388306,0.3666666666666667,1.8183461427688599,0.4369695782661438
1.2620224952697754,0.530890941619873,0.7311315536499023,0.33315688371658325,0.43333333333333335,1.3835481405258179,0.45277878642082214
1.3025329113006592,0.59630286693573,0.7062300443649292,0.3482457995414734,0.6,1.4137086868286133,0.4894530475139618
1.277548909187317,0.6526091694831848,0.6249397397041321,0.3873649537563324,0.5666666666666667,1.624908208847046,0.5058501958847046
1.3814923763275146,0.5976334810256958,0.7838588953018188,0.3810694217681885,0.5333333333333333,1.3973984718322754,0.4852319657802582
1.3586457967758179,0.6574548482894897,0.7011909484863281,0.4209415912628174,0.4666666666666667,1.3492505550384521,0.5364000797271729
1.4058539867401123,0.6753344535827637,0.7305195331573486,0.4138026237487793,0.43333333333333335,1.3988444805145264,0.5352103114128113
1.382162094116211,0.7075314521789551,0.6746306419372559,0.42637988924980164,0.5333333333333333,1.253941297531128,0.55176842212677
1.3219103813171387,0.7004923820495605,0.6214179992675781,0.4000864028930664,0.5,0.969167947769165,0.5371959805488586
1.353308916091919,0.6664528846740723,0.6868560314178467,0.4084814190864563,0.5666666666666667,1.0293303728103638,0.546814501285553
1.2186191082000732,0.7186322212219238,0.4999868869781494,0.4164145886898041,0.5333333333333333,1.415417194366455,0.5602155923843384
1.2270060777664185,0.7237437963485718,0.5032622814178467,0.4369790256023407,0.5333333333333333,1.3518315553665161,0.5725539922714233
1.3344898223876953,0.6027042865753174,0.7317855358123779,0.4050450026988983,0.5666666666666667,1.3721622228622437,0.5199480056762695
1.2110559940338135,0.6431081295013428,0.5679478645324707,0.409171998500824,0.5,1.3722695112228394,0.5295633673667908
1.177121639251709,0.6888161897659302,0.4883054494857788,0.4295487403869629,0.4666666666666667,1.6009085178375244,0.5454065799713135
1.240999460220337,0.6268154382705688,0.6141840219497681,0.3813556432723999,0.5,1.3666239976882935,0.5027003288269043
1.1935707330703735,0.6443479657173157,0.5492227673530579,0.4035594165325165,0.4,1.4019070863723755,0.5329711437225342
1.232659935951233,0.67608642578125,0.5565735101699829,0.3938243091106415,0.4666666666666667,1.7106537818908691,0.5334962606430054
1.1403002738952637,0.6667184829711914,0.47358179092407227,0.3978270888328552,0.6,1.5048842430114746,0.5312751531600952
1.1986405849456787,0.6711861491203308,0.5274544358253479,0.40697890520095825,0.5,1.9026074409484863,0.5581600666046143
1.2563166618347168,0.6587850451469421,0.5975316166877747,0.4047568738460541,0.5,1.8323698043823242,0.5502220392227173
1.2222137451171875,0.6460553407669067,0.5761584043502808,0.40638667345046997,0.6,1.6572328805923462,0.5562688708305359
1.2136003971099854,0.6857328414916992,0.5278675556182861,0.40698426961898804,0.43333333333333335,1.3031467199325562,0.5695787668228149
1.1057884693145752,0.6408584713935852,0.46492999792099,0.42743343114852905,0.43333333333333335,1.749354362487793,0.5721248388290405
1.1435658931732178,0.6061424016952515,0.5374234914779663,0.4031314253807068,0.4666666666666667,1.9284439086914062,0.5417752265930176
1.1488418579101562,0.5953443646430969,0.5534974932670593,0.39577412605285645,0.43333333333333335,1.8704010248184204,0.5367492437362671
1.1368459463119507,0.602522075176239,0.5343238711357117,0.43173468112945557,0.5,1.932157039642334,0.5602133274078369
1.083329439163208,0.6346625685691833,0.44866687059402466,0.3800765872001648,0.4,1.9785523414611816,0.5270979404449463
1.1623117923736572,0.6365215182304382,0.525790274143219,0.45098233222961426,0.4666666666666667,1.6429598331451416,0.5837914347648621
1.1721091270446777,0.5869092345237732,0.5851998925209045,0.4097602963447571,0.5333333333333333,1.1115295886993408,0.5368508100509644
1.1999802589416504,0.6143726110458374,0.585607647895813,0.4137803316116333,0.4666666666666667,1.5898438692092896,0.5490061640739441
1.278448224067688,0.596098780632019,0.682349443435669,0.3853719234466553,0.5333333333333333,1.3439149856567383,0.5282592177391052
1.222015380859375,0.5705683827400208,0.6514469981193542,0.3610222041606903,0.5666666666666667,1.573892593383789,0.4971080720424652
1.2433557510375977,0.622272253036499,0.6210834980010986,0.38819658756256104,0.5666666666666667,1.5204894542694092,0.5328805446624756
1.2084907293319702,0.6114439964294434,0.5970467329025269,0.40951424837112427,0.5,1.6473658084869385,0.5438135862350464
1.1838300228118896,0.6272116899490356,0.556618332862854,0.426519513130188,0.6,1.6388843059539795,0.5674034357070923
1.231971263885498,0.6001421213150024,0.6318291425704956,0.38558244705200195,0.5666666666666667,1.215494155883789,0.5258402824401855
1.2242491245269775,0.591199517250061,0.6330496072769165,0.38920605182647705,0.5333333333333333,1.5900983810424805,0.5255740880966187
1.1136281490325928,0.5798543691635132,0.5337737798690796,0.3440881669521332,0.43333333333333335,1.7144050598144531,0.49183258414268494
1.2467858791351318,0.5720590353012085,0.6747268438339233,0.3670393228530884,0.4666666666666667,1.6896389722824097,0.5025346279144287
1.2845444679260254,0.5514376163482666,0.7331068515777588,0.3377777934074402,0.6,1.4856212139129639,0.4762756824493408
1.2146157026290894,0.5997572541236877,0.6148584485054016,0.3877796530723572,0.5333333333333333,1.768270492553711,0.5257258415222168
1.2541851997375488,0.5784266591072083,0.6757585406303406,0.3605826795101166,0.6,1.8228482007980347,0.5054141283035278
1.1794893741607666,0.603670597076416,0.5758187770843506,0.3879457116127014,0.43333333333333335,1.8511996269226074,0.5244472026824951
1.1929466724395752,0.6477497220039368,0.5451969504356384,0.37836992740631104,0.5333333333333333,1.3024884462356567,0.5398223400115967
1.1625471115112305,0.6528873443603516,0.5096597671508789,0.3999018669128418,0.5666666666666667,1.3659451007843018,0.5592172145843506
1.1523222923278809,0.6279051303863525,0.5244171619415283,0.4037620425224304,0.5,1.4672821760177612,0.547937273979187
1.2214500904083252,0.6271124482154846,0.5943376421928406,0.38918423652648926,0.5,1.5105390548706055,0.5436655879020691
1.1991535425186157,0.605627179145813,0.5935263633728027,0.3701026439666748,0.4666666666666667,1.5617663860321045,0.5191770195960999
1.2095921039581299,0.6041135191917419,0.6054785847663879,0.3723936676979065,0.6,1.2257592678070068,0.524433970451355
1.2263013124465942,0.6439895629882812,0.582311749458313,0.428781121969223,0.5,1.8086351156234741,0.5723085999488831
1.2079055309295654,0.6310986876487732,0.5768068432807922,0.37626299262046814,0.5333333333333333,1.471713662147522,0.5243233442306519
1.223591923713684,0.6090334057807922,0.6145585179328918,0.40335988998413086,0.4666666666666667,1.6256357431411743,0.5451768040657043
1.1894121170043945,0.6355921030044556,0.553820013999939,0.4081055521965027,0.6,1.2186999320983887,0.5518597960472107
1.2515547275543213,0.5994402170181274,0.6521145105361938,0.37294989824295044,0.4666666666666667,1.7600404024124146,0.5258139371871948
1.3065053224563599,0.6195845603942871,0.6869207620620728,0.3961765170097351,0.43333333333333335,1.728625774383545,0.5482518076896667
1.297853708267212,0.6038928627967834,0.6939608454704285,0.3808964192867279,0.33333333333333337,1.5804277658462524,0.5363749265670776
1.2906827926635742,0.6276121735572815,0.6630706191062927,0.40187352895736694,0.4666666666666667,1.7634224891662598,0.558457612991333
1.226314902305603,0.6473081707954407,0.5790067315101624,0.4312012791633606,0.5666666666666667,1.4759966135025024,0.5648712515830994
1.288949966430664,0.6641969680786133,0.6247529983520508,0.42840251326560974,0.5666666666666667,1.0357630252838135,0.5818116068840027
1.2811237573623657,0.6591328382492065,0.6219909191131592,0.42749881744384766,0.4666666666666667,1.610410213470459,0.57569420337677
1.2924904823303223,0.6597439646720886,0.6327465176582336,0.41963109374046326,0.5666666666666667,1.861302137374878,0.5794109106063843
1.3333548307418823,0.6467961072921753,0.686558723449707,0.4197441041469574,0.4666666666666667,1.047680377960205,0.5721434354782104
1.3653628826141357,0.6411778926849365,0.7241849899291992,0.4088747501373291,0.4666666666666667,1.3816885948181152,0.5641877055168152
1.321347951889038,0.6354742050170898,0.6858737468719482,0.4008790850639343,0.5333333333333333,1.742219090461731,0.5426100492477417
1.2414222955703735,0.6565862894058228,0.5848360061645508,0.407443106174469,0.43333333333333335,1.883172631263733,0.5547618865966797
1.274674654006958,0.679919421672821,0.594755232334137,0.4505845308303833,0.5333333333333333,1.5815138816833496,0.6040483713150024
1.3401527404785156,0.6617475748062134,0.6784051656723022,0.4222049117088318,0.43333333333333335,2.0274903774261475,0.5758838653564453
1.2663148641586304,0.7094516754150391,0.5568631887435913,0.4888460338115692,0.4,1.8233250379562378,0.6391832232475281
1.3670263290405273,0.6620780825614929,0.7049482464790344,0.42624133825302124,0.4666666666666667,1.630874752998352,0.5672081708908081
1.347032904624939,0.6750372648239136,0.6719956398010254,0.4316878318786621,0.43333333333333335,1.5402566194534302,0.5802714228630066
1.3460485935211182,0.6575981378555298,0.6884504556655884,0.4299292266368866,0.4,1.723275899887085,0.5754265189170837
1.321287989616394,0.6631741523742676,0.6581138372421265,0.4156944155693054,0.5,1.3413654565811157,0.568330705165863
1.3682258129119873,0.6332371234893799,0.7349886894226074,0.3897324800491333,0.43333333333333335,1.6048001050949097,0.5424836277961731
1.3200223445892334,0.6851972341537476,0.6348251104354858,0.42496365308761597,0.43333333333333335,1.1001853942871094,0.5654087066650391
1.3470408916473389,0.6601872444152832,0.6868536472320557,0.41792821884155273,0.43333333333333335,1.2095321416854858,0.5651932954788208
1.3371036052703857,0.6512424945831299,0.6858611106872559,0.42774805426597595,0.43333333333333335,1.3922866582870483,0.5751662254333496
1.318701982498169,0.6548062562942505,0.6638957262039185,0.44861865043640137,0.33333333333333337,1.4726824760437012,0.5822336673736572
1.3042161464691162,0.6829583048820496,0.6212578415870667,0.4356861114501953,0.4666666666666667,1.2739299535751343,0.5840908288955688
1.2886216640472412,0.6337140798568726,0.6549075841903687,0.4244462251663208,0.5,1.4742765426635742,0.5627148151397705
1.3457975387573242,0.6797159910202026,0.6660815477371216,0.44280171394348145,0.5,1.3540270328521729,0.5851423740386963
1.3325847387313843,0.6514345407485962,0.6811501979827881,0.43040019273757935,0.43333333333333335,1.4996628761291504,0.5723236203193665
1.2969577312469482,0.6328411102294922,0.664116621017456,0.41478580236434937,0.4,1.5334218740463257,0.5643401145935059
1.3323901891708374,0.625332236289978,0.7070579528808594,0.40155231952667236,0.4,1.5355618000030518,0.5496721267700195
1.3433917760849,0.6533368825912476,0.6900548934936523,0.4111163020133972,0.5333333333333333,1.4781800508499146,0.5609278678894043
1.2446221113204956,0.6445764303207397,0.6000456809997559,0.44226333498954773,0.5666666666666667,1.615573525428772,0.5810855627059937
1.337384581565857,0.6723085641860962,0.6650760173797607,0.41434216499328613,0.4666666666666667,1.594199299812317,0.5738251805305481
1.2992347478866577,0.6428844928741455,0.6563502550125122,0.433168888092041,0.4,1.5018786191940308,0.5702502727508545
1.3255053758621216,0.6922258138656616,0.63327956199646,0.4522491693496704,0.4666666666666667,1.6462262868881226,0.5976614356040955
1.3340880870819092,0.6543928384780884,0.6796952486038208,0.3984161615371704,0.4666666666666667,1.8072065114974976,0.5580891370773315
1.3012025356292725,0.6449103355407715,0.656292200088501,0.4254067838191986,0.43333333333333335,2.005072593688965,0.5657997131347656
1.2740260362625122,0.6253433227539062,0.648682713508606,0.3817000389099121,0.5666666666666667,1.8996270895004272,0.5287970304489136
1.2735960483551025,0.6638903617858887,0.6097056865692139,0.41782936453819275,0.43333333333333335,1.9194157123565674,0.5636927485466003
1.294596552848816,0.6451315879821777,0.6494649648666382,0.40630340576171875,0.4666666666666667,1.374285340309143,0.5551419258117676
1.3611310720443726,0.6439862847328186,0.717144787311554,0.3982723355293274,0.43333333333333335,1.6856036186218262,0.5457496643066406
1.3418993949890137,0.6586513519287109,0.6832480430603027,0.4470331072807312,0.43333333333333335,1.5390878915786743,0.5917567610740662
1.3226537704467773,0.6642924547195435,0.6583613157272339,0.42408496141433716,0.5333333333333333,1.7446423768997192,0.5717421770095825
1.3087303638458252,0.6280568838119507,0.6806734800338745,0.41724056005477905,0.4,1.8171184062957764,0.5591641664505005
1.273494005203247,0.6751842498779297,0.5983097553253174,0.42376840114593506,0.3666666666666667,1.8321771621704102,0.5779129862785339
1.3044002056121826,0.6476606130599976,0.6567395925521851,0.43807005882263184,0.43333333333333335,1.2225089073181152,0.5739444494247437
1.3082712888717651,0.6535865068435669,0.6546847820281982,0.4135471284389496,0.4666666666666667,1.5293166637420654,0.5606029033660889
1.3621642589569092,0.63907790184021,0.7230863571166992,0.40960797667503357,0.3666666666666667,1.7923601865768433,0.558673620223999
1.2830700874328613,0.6588937044143677,0.6241763830184937,0.4214189648628235,0.5666666666666667,1.477696418762207,0.5699858665466309
1.2937450408935547,0.6517820358276367,0.641963005065918,0.417690634727478,0.5666666666666667,1.67868173122406,0.5643502473831177
1.3206682205200195,0.6779391169548035,0.6427291035652161,0.41547271609306335,0.43333333333333335,1.6251676082611084,0.5728512406349182
1.3220274448394775,0.6901003122329712,0.6319271326065063,0.4614529013633728,0.4,0.8657512068748474,0.6090953350067139
1.3392693996429443,0.6501695513725281,0.6890998482704163,0.4071598947048187,0.43333333333333335,1.4594709873199463,0.5531790256500244
1.2824076414108276,0.6270294785499573,0.6553781628608704,0.40701958537101746,0.5333333333333333,1.653066873550415,0.5535846948623657
1.3081960678100586,0.6915926933288574,0.6166033744812012,0.4506734311580658,0.4,1.867908239364624,0.5954811573028564
1.3617799282073975,0.696236789226532,0.6655431389808655,0.44153282046318054,0.43333333333333335,1.7193732261657715,0.587432324886322
1.3452624082565308,0.663907527923584,0.6813548803329468,0.4392331838607788,0.43333333333333335,1.3899286985397339,0.5792973041534424
1.295228362083435,0.615274965763092,0.679953396320343,0.3790155351161957,0.4,1.5932291746139526,0.5294395685195923
1.332228660583496,0.6560080051422119,0.6762206554412842,0.4093575179576874,0.43333333333333335,1.0272573232650757,0.5559171438217163
1.360525369644165,0.6669012904167175,0.6936240792274475,0.4196266531944275,0.4666666666666667,1.5053260326385498,0.5709480047225952
1.3033355474472046,0.6582515835762024,0.6450839638710022,0.419736385345459,0.43333333333333335,1.3016541004180908,0.5678935647010803
1.2698737382888794,0.6420032382011414,0.627870500087738,0.4164023995399475,0.4666666666666667,1.5207678079605103,0.5604608058929443
1.3318337202072144,0.6473385095596313,0.684495210647583,0.42684075236320496,0.4,1.9321101903915405,0.5719385147094727
1.2950257062911987,0.6994836330413818,0.5955420732498169,0.42631328105926514,0.4666666666666667,1.7289056777954102,0.58199542760849
1.3651056289672852,0.6431841254234314,0.7219215035438538,0.3910766541957855,0.4666666666666667,1.6328736543655396,0.549890398979187
1.3414902687072754,0.6762746572494507,0.6652156114578247,0.4444741904735565,0.43333333333333335,1.4692864418029785,0.5819603800773621
1.3639181852340698,0.6440870761871338,0.719831109046936,0.4100645184516907,0.5,1.7982981204986572,0.5614676475524902
1.2441943883895874,0.6909129023551941,0.5532814860343933,0.4377918839454651,0.4,1.3969300985336304,0.5819875001907349
1.343790054321289,0.6431487798690796,0.7006412744522095,0.39456450939178467,0.43333333333333335,1.5589584112167358,0.5545445084571838
1.3527462482452393,0.6798080801963806,0.6729381680488586,0.42855846881866455,0.4666666666666667,1.4887782335281372,0.5797669887542725
1.2340048551559448,0.6722564101219177,0.5617484450340271,0.44941824674606323,0.43333333333333335,1.6372854709625244,0.5981473922729492
1.3096190690994263,0.6534337997436523,0.6561852693557739,0.4208213984966278,0.4666666666666667,1.9985113143920898,0.5580301284790039
1.4020156860351562,0.6640472412109375,0.7379684448242188,0.42826956510543823,0.4666666666666667,1.8162094354629517,0.574339747428894
1.263275146484375,0.6554099917411804,0.6078651547431946,0.42618876695632935,0.4666666666666667,1.5067088603973389,0.5758333802223206
1.374220609664917,0.6174695491790771,0.7567510604858398,0.3799380660057068,0.4666666666666667,1.6457785367965698,0.5259283781051636
1.374204397201538,0.6310557126998901,0.743148684501648,0.3892328441143036,0.4666666666666667,1.6445183753967285,0.5317157506942749
1.3431768417358398,0.6446895003318787,0.6984873414039612,0.4222584664821625,0.3666666666666667,1.6398335695266724,0.5664064884185791
1.2954930067062378,0.6515274047851562,0.6439656019210815,0.4219404458999634,0.4666666666666667,1.7432817220687866,0.5735898017883301
1.352861762046814,0.6208193302154541,0.7320424318313599,0.38517457246780396,0.4,1.7560447454452515,0.5264312624931335
1.3112664222717285,0.6706234812736511,0.6406429409980774,0.44261378049850464,0.43333333333333335,0.87624591588974,0.5944310426712036
1.3179916143417358,0.6673997640609741,0.6505918502807617,0.4443935751914978,0.5,1.3911250829696655,0.5925239324569702
1.3513011932373047,0.6701084971427917,0.6811926960945129,0.41132304072380066,0.4666666666666667,1.6094608306884766,0.5640918612480164
1.3592885732650757,0.6886012554168701,0.6706873178482056,0.4390406310558319,0.4,1.4214485883712769,0.586563229560852
1.3212169408798218,0.6912278532981873,0.6299890875816345,0.4614650011062622,0.4,1.4278008937835693,0.597440242767334
1.3777744770050049,0.6495423316955566,0.7282321453094482,0.4114829897880554,0.43333333333333335,1.500744104385376,0.5581741333007812
1.356677532196045,0.6473929286003113,0.7092846035957336,0.41771456599235535,0.4666666666666667,1.8545788526535034,0.5723760724067688
1.3583043813705444,0.6177099943161011,0.7405943870544434,0.393571674823761,0.33333333333333337,1.7770220041275024,0.5293118357658386
1.3282604217529297,0.6504940986633301,0.6777663230895996,0.39695748686790466,0.4,1.8385825157165527,0.5414945483207703
1.3029850721359253,0.6882919073104858,0.6146931648254395,0.4564563035964966,0.43333333333333335,1.5957536697387695,0.6020568013191223
1.3568315505981445,0.6390515565872192,0.7177799940109253,0.38756200671195984,0.5,1.4959155321121216,0.5358380675315857
1.3139257431030273,0.6335105299949646,0.6804152131080627,0.4062425494194031,0.4,1.6216055154800415,0.5583490133285522
1.3561015129089355,0.6562653183937073,0.6998361945152283,0.41255366802215576,0.33333333333333337,1.3595356941223145,0.561635434627533
1.327864646911621,0.6415741443634033,0.6862905025482178,0.40736934542655945,0.3666666666666667,1.6622238159179688,0.5541685223579407
1.2943024635314941,0.6858981847763062,0.608404278755188,0.44262295961380005,0.5,1.4056276082992554,0.5910341143608093
1.3214225769042969,0.6655466556549072,0.6558759212493896,0.3985939025878906,0.3666666666666667,1.441264033317566,0.5460665822029114
1.2905182838439941,0.6969871520996094,0.5935311317443848,0.4636894166469574,0.4666666666666667,1.238709807395935,0.6005767583847046
1.3005038499832153,0.6411527991294861,0.6593510508537292,0.39875221252441406,0.4,1.6643881797790527,0.5503815412521362
1.3143086433410645,0.6627283096313477,0.6515803337097168,0.4310799837112427,0.43333333333333335,1.927199125289917,0.5802969932556152
1.3099994659423828,0.6760684251785278,0.633931040763855,0.43065962195396423,0.4,1.5792099237442017,0.5818519592285156
1.2798662185668945,0.6462970972061157,0.6335691213607788,0.4349932074546814,0.4,1.6136010885238647,0.5683655738830566
1.308706521987915,0.6624746918678284,0.6462318301200867,0.42757827043533325,0.4,1.7444342374801636,0.58123779296875
1.3255518674850464,0.6328225135803223,0.6927293539047241,0.4190605878829956,0.5666666666666667,1.9810150861740112,0.5580092668533325
1.291954517364502,0.7161414623260498,0.5758130550384521,0.46913135051727295,0.4666666666666667,1.8276702165603638,0.6101099848747253
1.234971046447754,0.6980565786361694,0.5369144678115845,0.4656510353088379,0.4,1.568213701248169,0.5974648594856262
1.3140056133270264,0.6531709432601929,0.6608346700668335,0.4106596112251282,0.43333333333333335,1.5704641342163086,0.5612637996673584
1.3080525398254395,0.68463534116745,0.6234171986579895,0.43810218572616577,0.5666666666666667,0.8628939986228943,0.586723804473877
1.3842697143554688,0.6635233163833618,0.7207463979721069,0.4099310338497162,0.5,0.9022045731544495,0.5587592124938965
1.323040246963501,0.6309115290641785,0.6921287178993225,0.4011736512184143,0.5666666666666667,1.2723156213760376,0.5431734323501587
1.2839279174804688,0.7225079536437988,0.5614199638366699,0.4733104705810547,0.4666666666666667,1.5793908834457397,0.6257001161575317
1.32945716381073,0.6923723220825195,0.6370848417282104,0.4387316405773163,0.43333333333333335,1.4656282663345337,0.585878849029541
1.2795383930206299,0.6616102457046509,0.617928147315979,0.42967209219932556,0.5666666666666667,1.6491459608078003,0.5669211745262146
1.3102734088897705,0.6485201120376587,0.6617532968521118,0.395905464887619,0.43333333333333335,1.6281009912490845,0.5568267703056335
1.349910020828247,0.6135036945343018,0.7364063262939453,0.3724157512187958,0.4666666666666667,1.5055387020111084,0.523643970489502
1.3432401418685913,0.6045209169387817,0.7387192249298096,0.38770028948783875,0.4666666666666667,1.8121695518493652,0.5343469977378845
1.3532956838607788,0.6979986429214478,0.655297040939331,0.43527716398239136,0.3666666666666667,1.7075860500335693,0.5904757976531982
1.3706014156341553,0.638493537902832,0.7321078777313232,0.3866821229457855,0.5,1.3743659257888794,0.54644775390625
1.341989517211914,0.6540222764015198,0.6879672408103943,0.4063580632209778,0.4,1.6496869325637817,0.5606099367141724
1.3616359233856201,0.6788841485977173,0.6827517747879028,0.42905473709106445,0.5333333333333333,1.6637609004974365,0.5841969847679138
1.3904616832733154,0.6324893832206726,0.7579723000526428,0.3884904384613037,0.33333333333333337,1.8413351774215698,0.5389931201934814
1.3008445501327515,0.7156469821929932,0.5851975679397583,0.4660933017730713,0.43333333333333335,1.5364990234375,0.614971399307251
1.3037807941436768,0.6684179306030273,0.6353628635406494,0.42403456568717957,0.5666666666666667,1.6110575199127197,0.5714318752288818
1.3551151752471924,0.6660473346710205,0.6890678405761719,0.428622841835022,0.33333333333333337,1.7928879261016846,0.5742658972740173
1.2939708232879639,0.6450320482254028,0.648938775062561,0.42570173740386963,0.4,1.5798962116241455,0.5663112998008728
1.3200476169586182,0.6066677570343018,0.7133798599243164,0.3993816375732422,0.43333333333333335,1.3269033432006836,0.5391880869865417
1.3684003353118896,0.6641691327095032,0.7042312026023865,0.43057113885879517,0.4666666666666667,1.5012532472610474,0.5726544857025146
1.333442211151123,0.6322113275527954,0.7012308835983276,0.40483176708221436,0.4,1.0727535486221313,0.5584456920623779
1.2426702976226807,0.6167697310447693,0.6259005665779114,0.4060581922531128,0.43333333333333335,1.6123005151748657,0.5601134300231934
1.263892650604248,0.6581673622131348,0.6057252883911133,0.4248141050338745,0.5,1.061455488204956,0.5772212743759155
1.33347487449646,0.6173955798149109,0.7160792946815491,0.407316654920578,0.4666666666666667,1.6226187944412231,0.543369710445404
1.3292213678359985,0.666223406791687,0.6629979610443115,0.41828614473342896,0.4666666666666667,1.950018286705017,0.5778404474258423
1.3071993589401245,0.6783652305603027,0.6288341283798218,0.43591389060020447,0.3666666666666667,1.0854421854019165,0.5893846750259399
1.332835078239441,0.7018531560897827,0.6309819221496582,0.45431995391845703,0.4666666666666667,1.53755784034729,0.5986406207084656
1.2741212844848633,0.651059627532959,0.6230616569519043,0.41978389024734497,0.43333333333333335,1.8398300409317017,0.5680566430091858
1.3277767896652222,0.6551698446273804,0.6726069450378418,0.4263051450252533,0.43333333333333335,1.4105509519577026,0.5686174631118774
1.2076140642166138,0.6798360347747803,0.5277780294418335,0.4388051927089691,0.6333333333333333,1.3280786275863647,0.5898005366325378
1.269661545753479,0.7123924493789673,0.5572690963745117,0.4776800274848938,0.5,1.5232257843017578,0.6197209358215332
1.3657262325286865,0.6378659009933472,0.7278603315353394,0.3939574360847473,0.5,1.3284493684768677,0.5417120456695557
1.2989691495895386,0.7098064422607422,0.5891627073287964,0.4521489143371582,0.4666666666666667,1.339113712310791,0.5978870391845703
1.2595425844192505,0.6623741984367371,0.5971683859825134,0.45354384183883667,0.5,1.6619131565093994,0.5885558128356934
1.3561069965362549,0.6106334924697876,0.7454735040664673,0.37961769104003906,0.4666666666666667,1.8134125471115112,0.5217865705490112
1.290619134902954,0.6977309584617615,0.5928881764411926,0.4597628116607666,0.4,1.776862382888794,0.5982587933540344
1.3308559656143188,0.6806097030639648,0.650246262550354,0.43476271629333496,0.3666666666666667,1.9740709066390991,0.5744967460632324
1.3210259675979614,0.6629781126976013,0.6580478549003601,0.4376705586910248,0.5,1.7549636363983154,0.5844985246658325
1.2957247495651245,0.6143232583999634,0.6814014911651611,0.39350125193595886,0.5,1.6736688613891602,0.5392338633537292
1.2916889190673828,0.6766090393066406,0.6150798797607422,0.43169698119163513,0.4666666666666667,1.6519083976745605,0.5903894305229187
1.3189632892608643,0.6342010498046875,0.6847622394561768,0.3976883292198181,0.3666666666666667,1.717096209526062,0.5465272665023804
1.3870007991790771,0.6610684394836426,0.7259323596954346,0.3994460999965668,0.4,1.6447538137435913,0.5579699873924255
1.3191949129104614,0.6851469278335571,0.6340479850769043,0.4293895959854126,0.43333333333333335,1.5952738523483276,0.5839871168136597
1.208764910697937,0.6686670184135437,0.5400978922843933,0.45297855138778687,0.6,1.752475380897522,0.5912950038909912
1.3239991664886475,0.6535784006118774,0.67042076587677,0.41941285133361816,0.3666666666666667,1.6849769353866577,0.5607489347457886
1.2856366634368896,0.6536470651626587,0.631989598274231,0.4287604093551636,0.4666666666666667,1.6962977647781372,0.5741254091262817
1.307347059249878,0.6541229486465454,0.6532241106033325,0.42691248655319214,0.5,1.7254719734191895,0.562656044960022
1.2906560897827148,0.6559543013572693,0.6347017884254456,0.45109793543815613,0.5,1.5141890048980713,0.5713610649108887
1.2241615056991577,0.6603202223777771,0.5638412833213806,0.4477640986442566,0.5666666666666667,1.7383699417114258,0.5772533416748047
1.3727498054504395,0.639345645904541,0.7334041595458984,0.4229104220867157,0.4666666666666667,2.0318102836608887,0.5673874020576477
1.3323826789855957,0.6564295887947083,0.6759530901908875,0.41283607482910156,0.3666666666666667,1.5331177711486816,0.5535145998001099
1.365349531173706,0.6535849571228027,0.7117645740509033,0.4151262938976288,0.43333333333333335,1.3020751476287842,0.5678054094314575
1.2284433841705322,0.7272528409957886,0.5011905431747437,0.4838516414165497,0.6,1.8994383811950684,0.6266940832138062
1.2251620292663574,0.6614304780960083,0.5637315511703491,0.43665027618408203,0.5,1.9863101243972778,0.5759715437889099
1.2647767066955566,0.6592106223106384,0.6055660843849182,0.45151516795158386,0.3666666666666667,1.936227798461914,0.5890613794326782
1.3113268613815308,0.6943402290344238,0.6169866323471069,0.44272422790527344,0.5,1.935085415840149,0.5904312133789062
1.322286605834961,0.6193175911903381,0.7029690146446228,0.3938875198364258,0.3666666666666667,1.689589262008667,0.5325531959533691
1.3299508094787598,0.6557840704917908,0.674166738986969,0.43546971678733826,0.4,1.4714525938034058,0.5685536861419678
1.304482340812683,0.6699666976928711,0.634515643119812,0.4349282681941986,0.43333333333333335,1.7178266048431396,0.5771943926811218
1.3462094068527222,0.6770517230033875,0.6691576838493347,0.4454330801963806,0.3666666666666667,1.6049031019210815,0.5798320770263672
1.3172930479049683,0.6395541429519653,0.6777389049530029,0.40114909410476685,0.5,1.7537331581115723,0.5518902540206909
1.2917144298553467,0.6878379583358765,0.6038764715194702,0.4404270052909851,0.4666666666666667,1.3365001678466797,0.5849589109420776
1.3752150535583496,0.6584047079086304,0.7168103456497192,0.41580745577812195,0.3666666666666667,1.479835033416748,0.5772615671157837
1.2805536985397339,0.6336954236030579,0.646858274936676,0.4069148898124695,0.4666666666666667,1.580798625946045,0.5532354116439819
1.2847516536712646,0.7012491226196289,0.5835025310516357,0.4724729061126709,0.5,1.5215058326721191,0.6118096113204956
1.3031930923461914,0.6800516843795776,0.6231414079666138,0.4553064703941345,0.33333333333333337,1.9128857851028442,0.6076850891113281
1.3553088903427124,0.6639391183853149,0.6913697719573975,0.41747260093688965,0.4,1.778908133506775,0.5663998126983643
1.2793269157409668,0.6424114108085632,0.6369155049324036,0.425307959318161,0.4666666666666667,1.431417465209961,0.5663155317306519
1.3144845962524414,0.6219285726547241,0.6925560235977173,0.3960946798324585,0.5333333333333333,1.625814437866211,0.5446621775627136
1.2722845077514648,0.6397775411605835,0.6325069665908813,0.41868942975997925,0.5333333333333333,1.6725192070007324,0.5528419017791748
1.2822920083999634,0.6945399045944214,0.587752103805542,0.43773576617240906,0.5,1.923681616783142,0.5927290916442871
1.2963225841522217,0.6879827380180359,0.6083398461341858,0.4411775469779968,0.4,1.7225701808929443,0.5915607213973999
1.2633397579193115,0.6213854551315308,0.6419543027877808,0.4062258005142212,0.4,1.6442229747772217,0.5482050776481628
1.3448662757873535,0.6562935709953308,0.6885727047920227,0.4137098491191864,0.3666666666666667,1.7756792306900024,0.5626511573791504
1.361853837966919,0.6561736464500427,0.7056801915168762,0.4231429100036621,0.5,1.2329005002975464,0.5746928453445435
1.3642243146896362,0.6183789372444153,0.745845377445221,0.38923776149749756,0.5,1.6857500076293945,0.5354934930801392
1.378955602645874,0.7052510976791382,0.6737045049667358,0.4571690261363983,0.4666666666666667,1.4798152446746826,0.6049681901931763
1.3313946723937988,0.664150595664978,0.6672440767288208,0.4153612554073334,0.4,1.3716824054718018,0.5538139343261719
1.4017184972763062,0.6399027109146118,0.7618157863616943,0.39098042249679565,0.30000000000000004,1.0743522644042969,0.5397209525108337
1.3442977666854858,0.6574593782424927,0.6868383884429932,0.3990910053253174,0.43333333333333335,1.929121971130371,0.5560650825500488
1.2801223993301392,0.6642408967018127,0.6158815026283264,0.43362677097320557,0.6666666666666667,1.603719711303711,0.5845953226089478
1.1939575672149658,0.6555380821228027,0.5384194850921631,0.44936975836753845,0.5666666666666667,1.2242053747177124,0.5838762521743774
1.3139982223510742,0.6796674728393555,0.6343307495117188,0.4433952271938324,0.4666666666666667,1.598750352859497,0.5912861227989197
1.3044922351837158,0.6765283346176147,0.6279639005661011,0.4308842122554779,0.4666666666666667,1.8727731704711914,0.5778383016586304
1.3920873403549194,0.6203941106796265,0.771693229675293,0.40073102712631226,0.4,1.6473915576934814,0.533318042755127
1.326329231262207,0.6621086597442627,0.6642205715179443,0.42981740832328796,0.4666666666666667,1.358007550239563,0.5684776306152344
1.235755443572998,0.6806248426437378,0.5551306009292603,0.4551665484905243,0.5,1.1984814405441284,0.6020809412002563
1.2622361183166504,0.6070591807365417,0.6551769375801086,0.3891880512237549,0.5333333333333333,1.086605429649353,0.5394336581230164
1.2999415397644043,0.6449223756790161,0.6550191640853882,0.4144429862499237,0.4666666666666667,0.8816801309585571,0.5557199716567993
1.3506102561950684,0.5912424921989441,0.7593677639961243,0.37146323919296265,0.43333333333333335,1.3884328603744507,0.508206307888031
1.3288424015045166,0.6329546570777893,0.6958877444267273,0.4253304600715637,0.5333333333333333,1.509731650352478,0.5557000041007996
1.3388800621032715,0.6576165556907654,0.6812635064125061,0.42324894666671753,0.43333333333333335,1.8279297351837158,0.570620059967041
1.3280547857284546,0.6569072604179382,0.6711475253105164,0.4291137158870697,0.3666666666666667,1.7868610620498657,0.582798421382904
1.323665738105774,0.6501163244247437,0.6735494136810303,0.4110043942928314,0.4666666666666667,1.3018624782562256,0.5644373893737793
2.1395747661590576,0.7675002813339233,1.3720744848251343,0.6640781760215759,0.4,1.149531364440918,0.8316521644592285
2.1970677375793457,0.7553013563156128,1.441766381263733,0.658624529838562,0.43333333333333335,1.2956697940826416,0.8470662832260132
2.1243386268615723,0.698713481426239,1.4256251454353333,0.5759263038635254,0.5,1.2047324180603027,0.7502851486206055
2.181919813156128,0.651159405708313,1.530760407447815,0.6029088497161865,0.33333333333333337,1.1076120138168335,0.8045184016227722
2.0598113536834717,0.5921881198883057,1.467623233795166,0.5431491136550903,0.30000000000000004,1.1501139402389526,0.7452396750450134
1.9006332159042358,0.6001088619232178,1.300524353981018,0.5597947835922241,0.4666666666666667,1.3277453184127808,0.7805563807487488
1.8231666088104248,0.5670077800750732,1.2561588287353516,0.5238010287284851,0.43333333333333335,1.543528437614441,0.7059696912765503
1.7066552639007568,0.6131625175476074,1.0934927463531494,0.6061581373214722,0.5333333333333333,1.4694420099258423,0.7878560423851013
1.731339454650879,0.7308094501495361,1.0005300045013428,0.5950620174407959,0.43333333333333335,1.3234392404556274,0.7814034223556519
1.5957565307617188,0.5497297644615173,1.0460267663002014,0.5842001438140869,0.43333333333333335,1.5973660945892334,0.7765020132064819
1.595694899559021,0.6640886068344116,0.9316062927246094,0.6484693884849548,0.33333333333333337,1.6007972955703735,0.8470287322998047
1.6181516647338867,0.703807532787323,0.9143441319465637,0.6884576678276062,0.5,1.7299495935440063,0.9424667358398438
1.6813552379608154,0.949711799621582,0.7316434383392334,0.6690844893455505,0.43333333333333335,1.134406566619873,0.8549997210502625
1.619882345199585,0.9165681600570679,0.7033141851425171,0.6869556307792664,0.43333333333333335,0.8791495561599731,0.8731920123100281
1.6396440267562866,0.6592151522636414,0.9804288744926453,0.5738661289215088,0.33333333333333337,1.0588051080703735,0.7855073809623718
1.7418941259384155,0.6185994148254395,1.123294711112976,0.5430979132652283,0.33333333333333337,0.950502872467041,0.7401348948478699
1.8494620323181152,0.6409065127372742,1.208555519580841,0.5747888088226318,0.4,1.0800660848617554,0.8087742328643799
1.875560998916626,0.9941333532333374,0.8814276456832886,0.6969709396362305,0.3666666666666667,0.8664962649345398,0.9279868602752686
1.8672674894332886,0.8787181377410889,0.9885493516921997,0.619936466217041,0.33333333333333337,1.5256469249725342,0.8292798399925232
1.875139594078064,0.8851291537284851,0.9900104403495789,0.6964564323425293,0.33333333333333337,1.4030159711837769,0.8831654787063599
1.7680957317352295,0.8451348543167114,0.9229608774185181,0.6452618837356567,0.43333333333333335,1.1375035047531128,0.8197137117385864
1.9004013538360596,0.9517189264297485,0.948682427406311,0.6639525890350342,0.4,1.3031643629074097,0.8654818534851074
1.845684289932251,1.0220582485198975,0.8236260414123535,0.7143651843070984,0.5,1.352315068244934,0.8577348589897156
1.9385545253753662,0.9315923452377319,1.0069621801376343,0.6803604960441589,0.43333333333333335,1.2723133563995361,0.8041269779205322
1.9639825820922852,1.0013030767440796,0.9626795053482056,0.6574220061302185,0.2666666666666667,1.2431086301803589,0.8266662359237671
1.9829795360565186,0.9521098136901855,1.030869722366333,0.6801986694335938,0.43333333333333335,1.1564891338348389,0.8129199743270874
1.6785507202148438,1.1616342067718506,0.5169165134429932,0.6711875200271606,0.4666666666666667,1.0612863302230835,0.832771897315979
1.887669563293457,0.97613525390625,0.911534309387207,0.5971142649650574,0.3666666666666667,1.4271966218948364,0.7497000694274902
1.8461294174194336,0.8670867681503296,0.979042649269104,0.5624127984046936,0.5333333333333333,1.3336267471313477,0.73407381772995
1.6693789958953857,0.9661387801170349,0.7032402157783508,0.5905255079269409,0.5333333333333333,1.298298716545105,0.7582623958587646
1.6608145236968994,0.8946358561515808,0.7661786675453186,0.558930516242981,0.5333333333333333,1.687826156616211,0.7161387801170349
1.6351468563079834,0.7859220504760742,0.8492248058319092,0.5737643241882324,0.5333333333333333,1.386345624923706,0.7579292058944702
1.543444037437439,0.857205867767334,0.686238169670105,0.5914899706840515,0.43333333333333335,0.8625638484954834,0.7109753489494324
1.5422338247299194,0.7870837450027466,0.7551500797271729,0.5782877206802368,0.6,1.0479627847671509,0.7406303286552429
1.6055693626403809,0.7366620898246765,0.8689072728157043,0.5379359126091003,0.5333333333333333,1.312980055809021,0.7003893852233887
1.6014790534973145,0.813444972038269,0.7880340814590454,0.5505403876304626,0.4666666666666667,1.3833781480789185,0.726913571357727
1.5542676448822021,0.832729697227478,0.7215379476547241,0.5436496734619141,0.5,1.2422915697097778,0.6975349187850952
1.6034038066864014,0.7463854551315308,0.8570183515548706,0.5191375017166138,0.6,1.4308842420578003,0.6703425645828247
1.5598224401474,0.8208731412887573,0.7389492988586426,0.5500290393829346,0.5333333333333333,1.2723551988601685,0.7276721000671387
1.5500810146331787,0.7890342473983765,0.7610467672348022,0.5528782606124878,0.6,0.9625267386436462,0.6839436888694763
1.6013249158859253,0.7606412768363953,0.84068363904953,0.5356684327125549,0.5666666666666667,0.845191240310669,0.6912395358085632
1.5468533039093018,0.8284544348716736,0.7183988690376282,0.5591193437576294,0.5333333333333333,1.2985320091247559,0.7202166318893433
1.5193685293197632,0.8183116316795349,0.7010568976402283,0.519152045249939,0.5,1.569901466369629,0.6987864375114441
1.5479539632797241,0.7219299077987671,0.826024055480957,0.49523377418518066,0.5333333333333333,1.103456974029541,0.68272864818573
1.5670579671859741,0.6873313784599304,0.8797265887260437,0.4946042001247406,0.5666666666666667,1.3675761222839355,0.6649860739707947
1.48130464553833,0.6287001371383667,0.8526045083999634,0.4758710563182831,0.5333333333333333,1.2290139198303223,0.6273541450500488
1.5017268657684326,0.7019988894462585,0.7997279763221741,0.4658873677253723,0.5333333333333333,1.3419075012207031,0.6399137377738953
1.4585208892822266,0.6580986976623535,0.800422191619873,0.4479624629020691,0.5666666666666667,1.4340214729309082,0.6367096900939941
1.4366934299468994,0.6587299704551697,0.7779634594917297,0.46057450771331787,0.5333333333333333,1.5944912433624268,0.6407715082168579
1.4486488103866577,0.6125167608261108,0.8361320495605469,0.41980135440826416,0.4666666666666667,1.6331030130386353,0.5860127210617065
1.4106969833374023,0.6179696321487427,0.7927273511886597,0.43599051237106323,0.6,0.8894006609916687,0.6079128980636597
1.4065583944320679,0.6123120188713074,0.7942463755607605,0.4186142683029175,0.4666666666666667,1.1825718879699707,0.5994162559509277
1.4774672985076904,0.6652061939239502,0.8122611045837402,0.4565788507461548,0.5,1.072778344154358,0.6569918394088745
1.387008547782898,0.6084880828857422,0.7785204648971558,0.427089661359787,0.5666666666666667,1.390674114227295,0.5984385013580322
1.3372573852539062,0.6124618649482727,0.7247955203056335,0.41806119680404663,0.4666666666666667,1.1635106801986694,0.5854498147964478
1.3660757541656494,0.6593829393386841,0.7066928148269653,0.39311981201171875,0.43333333333333335,1.3409559726715088,0.5868723392486572
1.3856604099273682,0.5960553884506226,0.7896050214767456,0.411961168050766,0.5,1.5369317531585693,0.5854818820953369
1.3721574544906616,0.6241354942321777,0.7480219602584839,0.42691951990127563,0.43333333333333335,1.521120548248291,0.6113272905349731
1.3989779949188232,0.6212711334228516,0.7777068614959717,0.4112710952758789,0.5666666666666667,1.3617098331451416,0.5998238325119019
1.380234718322754,0.571157693862915,0.8090770244598389,0.39662808179855347,0.4666666666666667,0.9800156950950623,0.5769750475883484
1.3694849014282227,0.5564608573913574,0.8130240440368652,0.3741711378097534,0.4666666666666667,1.0423322916030884,0.5425419211387634
1.3741233348846436,0.5782114267349243,0.7959119081497192,0.39264172315597534,0.3666666666666667,1.2735012769699097,0.5622285008430481
1.3362514972686768,0.6181641817092896,0.7180873155593872,0.3975375294685364,0.4666666666666667,1.4326997995376587,0.5561758875846863
1.4166533946990967,0.5873584151268005,0.8292949795722961,0.36643165349960327,0.43333333333333335,1.2064201831817627,0.5155352354049683
1.4395112991333008,0.6611317992210388,0.778379499912262,0.3626112937927246,0.5333333333333333,1.1090052127838135,0.545214056968689
1.4174827337265015,0.5584225654602051,0.8590601682662964,0.3513088822364807,0.4666666666666667,1.0443482398986816,0.5111467838287354
1.3960180282592773,0.6898856163024902,0.7061324119567871,0.43971091508865356,0.5,1.527974009513855,0.607932448387146
1.4708366394042969,0.6606563925743103,0.8101802468299866,0.4198671281337738,0.4666666666666667,1.5129793882369995,0.5799522399902344
1.4630217552185059,0.686545729637146,0.7764760255813599,0.4226876497268677,0.5,1.1609089374542236,0.5760499835014343
1.4853932857513428,0.7886561751365662,0.6967371106147766,0.43995189666748047,0.43333333333333335,1.3448257446289062,0.6145510077476501
1.476043701171875,0.6415570974349976,0.8344866037368774,0.37244758009910583,0.5,1.4167207479476929,0.5243473649024963
1.4573811292648315,0.6117700934410095,0.845611035823822,0.3416960835456848,0.5,1.0751242637634277,0.4845287799835205
1.4797452688217163,0.7393056154251099,0.7404396533966064,0.37807103991508484,0.5333333333333333,0.8137283325195312,0.5512335300445557
1.451769232749939,0.7602120637893677,0.6915571689605713,0.40662187337875366,0.5666666666666667,1.3230866193771362,0.5758938789367676
1.401658058166504,0.7937498092651367,0.6079082489013672,0.4243319034576416,0.5666666666666667,0.8242042660713196,0.5848406553268433
1.4655717611312866,0.6104773879051208,0.8550943732261658,0.33930596709251404,0.5,0.9375160336494446,0.4641050100326538
1.467728614807129,0.6151584982872009,0.852570116519928,0.3386571407318115,0.5333333333333333,1.2880781888961792,0.4768291413784027
1.4937663078308105,0.7362251281738281,0.7575411796569824,0.39858537912368774,0.5,1.1668341159820557,0.5563058257102966
1.394558310508728,0.7766043543815613,0.6179539561271667,0.436234712600708,0.6666666666666667,1.190619945526123,0.5870744585990906
1.4684257507324219,0.6345627903938293,0.8338629603385925,0.3662506937980652,0.5333333333333333,0.8950149416923523,0.507969856262207
1.440272331237793,0.7344121932983398,0.7058601379394531,0.3878355920314789,0.5333333333333333,1.3335355520248413,0.5388050675392151
1.4800951480865479,0.6327981948852539,0.847296953201294,0.36832326650619507,0.5333333333333333,1.420285940170288,0.5138367414474487
1.4699387550354004,0.7151399850845337,0.7547987699508667,0.38942885398864746,0.6,1.213761329650879,0.5548965930938721
1.3753541707992554,0.7140354514122009,0.6613187193870544,0.36406823992729187,0.5,0.7961645722389221,0.516957700252533
1.4352080821990967,0.6294066905975342,0.8058013916015625,0.3601296842098236,0.5666666666666667,0.7906177639961243,0.48564791679382324
1.411271333694458,0.6251080632209778,0.7861632704734802,0.3637617826461792,0.5333333333333333,0.7321131229400635,0.48236823081970215
1.4396092891693115,0.6580812931060791,0.7815279960632324,0.38537928462028503,0.5333333333333333,1.0033740997314453,0.5068489909172058
1.4769773483276367,0.6940345764160156,0.7829427719116211,0.3600183427333832,0.5333333333333333,1.2962363958358765,0.5185613632202148
1.4844402074813843,0.595531702041626,0.8889085054397583,0.32761406898498535,0.5,1.1114252805709839,0.4488399922847748
1.4242544174194336,0.6265053749084473,0.7977490425109863,0.3479745090007782,0.4666666666666667,1.409020185470581,0.4737786650657654
2.004611015319824,0.7022902965545654,1.3023207187652588,0.6320990920066833,0.33333333333333337,1.2826673984527588,0.810727059841156
1.9476321935653687,0.5900864601135254,1.3575457334518433,0.5753029584884644,0.33333333333333337,1.1618425846099854,0.7336430549621582
1.8235859870910645,0.7274526357650757,1.0961333513259888,0.5470832586288452,0.3666666666666667,1.5212249755859375,0.7038717269897461
2.045886278152466,0.42120060324668884,1.624685674905777,0.4584074020385742,0.23333333333333328,1.3903387784957886,0.6407126188278198
1.7975763082504272,0.6765774488449097,1.1209988594055176,0.5203192830085754,0.4666666666666667,0.9670484066009521,0.6858150362968445
1.832531452178955,0.57804936170578,1.254482090473175,0.502029299736023,0.30000000000000004,0.9455043077468872,0.7107928991317749
1.8938078880310059,0.5972608923912048,1.296546995639801,0.4714491367340088,0.3666666666666667,1.1865116357803345,0.6948823928833008
1.8524055480957031,0.4819973111152649,1.3704082369804382,0.45363757014274597,0.2666666666666667,1.3374474048614502,0.7066506147384644
1.7706903219223022,0.7018758654594421,1.06881445646286,0.4515586793422699,0.4,1.1776574850082397,0.6978074908256531
1.7721256017684937,0.5127387046813965,1.2593868970870972,0.38825005292892456,0.2666666666666667,1.4946815967559814,0.5884770154953003
1.7580664157867432,0.6470879316329956,1.1109784841537476,0.41567009687423706,0.30000000000000004,1.4773638248443604,0.6581733226776123
1.7374072074890137,0.6120122671127319,1.1253949403762817,0.39651817083358765,0.33333333333333337,1.6158928871154785,0.6141995191574097
1.67609441280365,0.6784917712211609,0.997602641582489,0.3923538327217102,0.3666666666666667,1.528724193572998,0.5609009265899658
1.5027351379394531,0.8239659070968628,0.6787692308425903,0.5113868713378906,0.3666666666666667,1.160680890083313,0.6754576563835144
1.6181511878967285,0.6326022744178772,0.9855489134788513,0.3463810086250305,0.4666666666666667,1.2367147207260132,0.44942373037338257
1.567734956741333,0.4098338484764099,1.157901108264923,0.2749800682067871,0.5,1.3658597469329834,0.3929053246974945
1.3595198392868042,0.5966534614562988,0.7628663778305054,0.36124473810195923,0.43333333333333335,1.3253015279769897,0.4879457950592041
1.3918918371200562,0.4671245515346527,0.9247672855854034,0.31861215829849243,0.5,1.39296555519104,0.44129443168640137
1.4310601949691772,0.5310804843902588,0.8999797105789185,0.3497411906719208,0.43333333333333335,1.613020896911621,0.5222331881523132
1.5087069272994995,0.6256916522979736,0.8830152750015259,0.40139520168304443,0.4666666666666667,1.6065551042556763,0.5748229026794434
1.528954267501831,0.5272319316864014,1.0017223358154297,0.3970867991447449,0.4666666666666667,1.449288010597229,0.6468475461006165
1.5392882823944092,0.5644046664237976,0.9748836159706116,0.41092991828918457,0.4,1.6126772165298462,0.6605255007743835
1.4974793195724487,0.6068333387374878,0.8906459808349609,0.44377049803733826,0.30000000000000004,1.2572799921035767,0.6952061653137207
1.4232457876205444,0.5327000617980957,0.8905457258224487,0.4190565049648285,0.4,1.1138873100280762,0.6898355484008789
1.4115933179855347,0.7562191486358643,0.6553741693496704,0.5085408687591553,0.33333333333333337,1.2530335187911987,0.7118613123893738
1.3090877532958984,0.42865023016929626,0.8804375231266022,0.3817942142486572,0.30000000000000004,1.4941961765289307,0.5871195793151855
1.3110584020614624,0.5649892687797546,0.7460691332817078,0.47604307532310486,0.3666666666666667,1.7951343059539795,0.7019100189208984
1.2971268892288208,0.5680813789367676,0.7290455102920532,0.46566805243492126,0.33333333333333337,1.8606218099594116,0.6634038686752319
1.2584810256958008,0.5083689093589783,0.7501121163368225,0.4534861445426941,0.30000000000000004,1.234067678451538,0.6455503702163696
1.419118881225586,0.7675540447235107,0.6515648365020752,0.49903878569602966,0.4,1.5345216989517212,0.6058335304260254
1.334470510482788,0.6882742643356323,0.6461962461471558,0.5216802954673767,0.30000000000000004,1.0159045457839966,0.7015479803085327
1.4140865802764893,0.664291501045227,0.7497950792312622,0.4939757287502289,0.2666666666666667,1.5959539413452148,0.6643592119216919
1.4533956050872803,0.7223781943321228,0.7310174107551575,0.5195226073265076,0.3666666666666667,1.7072004079818726,0.6412903666496277
1.484639048576355,0.8896839022636414,0.5949551463127136,0.5369770526885986,0.2666666666666667,1.6978398561477661,0.6569180488586426
1.4842197895050049,0.9139291644096375,0.5702906250953674,0.5463076829910278,0.4666666666666667,1.5010768175125122,0.6261760592460632
1.3178976774215698,0.5655322074890137,0.7523654699325562,0.4487859010696411,0.4,1.6067121028900146,0.5720923542976379
1.3381500244140625,0.8512314558029175,0.486918568611145,0.5472488403320312,0.5333333333333333,2.054503917694092,0.6354770660400391
1.2431373596191406,0.6221861839294434,0.6209511756896973,0.5004007816314697,0.5333333333333333,1.4997069835662842,0.5799474716186523
0.9851076006889343,0.9355995059013367,0.049508094787597656,0.5420750379562378,0.5333333333333333,1.815354585647583,0.629856526851654
1.2855838537216187,0.70753014087677,0.5780537128448486,0.49196189641952515,0.4666666666666667,1.7894840240478516,0.583646297454834
1.4183710813522339,0.7434181571006775,0.6749529242515564,0.4620382785797119,0.43333333333333335,1.5204797983169556,0.5700668692588806
1.3126286268234253,1.0948753356933594,0.21775329113006592,0.5133631229400635,0.5333333333333333,1.574907660484314,0.6135669350624084
1.4220964908599854,1.074750304222107,0.3473461866378784,0.5558555126190186,0.4666666666666667,1.3566118478775024,0.636566162109375
1.348412275314331,1.095907211303711,0.2525050640106201,0.5441792011260986,0.5,1.6430031061172485,0.635219931602478
1.436875581741333,0.7896434664726257,0.6472321152687073,0.5100163817405701,0.5,1.708669900894165,0.6360744833946228
1.4461534023284912,0.7873561382293701,0.6587972640991211,0.49734294414520264,0.3666666666666667,1.3443034887313843,0.6278471946716309
1.294137716293335,0.9478103518486023,0.34632736444473267,0.5236715078353882,0.5666666666666667,1.9097179174423218,0.6010779142379761
1.2800400257110596,0.9177544116973877,0.3622856140136719,0.5557682514190674,0.6,1.6324453353881836,0.6232602000236511
1.1898815631866455,0.8922866582870483,0.29759490489959717,0.5086631774902344,0.5666666666666667,2.112452745437622,0.5917665958404541
1.2856848239898682,0.7506081461906433,0.5350766777992249,0.4871881902217865,0.5333333333333333,1.5265241861343384,0.5886937379837036
1.244271993637085,0.7605538368225098,0.4837181568145752,0.5060209631919861,0.6,1.53093421459198,0.6177484393119812
1.229297161102295,0.908190906047821,0.3211062550544739,0.5176038146018982,0.6,1.6245653629302979,0.5776557922363281
1.2480201721191406,0.8938204646110535,0.35419970750808716,0.5733727812767029,0.5333333333333333,1.8397797346115112,0.6494852900505066
1.2483958005905151,0.898257851600647,0.35013794898986816,0.5831600427627563,0.5,1.3871303796768188,0.6620620489120483
1.267917275428772,0.902496337890625,0.365420937538147,0.6227772235870361,0.5666666666666667,1.5305055379867554,0.6997327208518982
1.2227962017059326,0.9070951342582703,0.31570106744766235,0.550179660320282,0.6333333333333333,1.005344033241272,0.6286414861679077
1.2188327312469482,0.911575198173523,0.3072575330734253,0.5079213976860046,0.5333333333333333,1.675050973892212,0.6354427337646484
1.2316923141479492,0.8559250831604004,0.37576723098754883,0.6034084558486938,0.5666666666666667,1.8474801778793335,0.6979524493217468
1.1968467235565186,0.8268546462059021,0.36999207735061646,0.5585368275642395,0.6,1.8167890310287476,0.6579918265342712
1.1780288219451904,0.8398386836051941,0.33819013833999634,0.5845580101013184,0.4,1.546158790588379,0.6902065277099609
1.1868762969970703,0.8564038276672363,0.330472469329834,0.5280687212944031,0.6,1.49557626247406,0.6171777248382568
1.1762449741363525,0.8254671096801758,0.35077786445617676,0.5925090909004211,0.4666666666666667,1.620556116104126,0.684832751750946
1.1847374439239502,0.7830981016159058,0.40163934230804443,0.5483205914497375,0.5333333333333333,1.6255223751068115,0.6608972549438477
1.1518152952194214,0.8572389483451843,0.29457634687423706,0.5157787799835205,0.43333333333333335,1.747183918952942,0.6168593764305115
1.1485857963562012,0.841812252998352,0.3067735433578491,0.5055405497550964,0.5333333333333333,1.971359372138977,0.5974778532981873
1.1408107280731201,0.8468443155288696,0.2939664125442505,0.5090607404708862,0.5,1.6553324460983276,0.6128917932510376
1.150496482849121,0.7637926936149597,0.3867037892341614,0.5214831233024597,0.4666666666666667,1.798581838607788,0.6240456104278564
1.1657845973968506,0.8010187149047852,0.36476588249206543,0.5594859719276428,0.6,1.6297075748443604,0.6667470335960388
1.0824272632598877,0.7716192007064819,0.31080806255340576,0.5639593005180359,0.5666666666666667,1.776444435119629,0.6520132422447205
1.1457362174987793,0.7465099096298218,0.3992263078689575,0.5244754552841187,0.4,1.6265913248062134,0.6151242256164551
1.0834243297576904,0.8389076590538025,0.24451667070388794,0.5142536163330078,0.6,1.3547534942626953,0.6232491731643677
1.1679978370666504,0.765701174736023,0.40229666233062744,0.5506323575973511,0.5333333333333333,2.158756732940674,0.647452712059021
1.1309447288513184,0.8086462020874023,0.322298526763916,0.49832186102867126,0.5,1.7986276149749756,0.5890978574752808
1.1384632587432861,0.770598292350769,0.3678649663925171,0.5622396469116211,0.6,1.8126535415649414,0.662283718585968
1.1303248405456543,0.8321635127067566,0.2981613278388977,0.5217027068138123,0.4666666666666667,2.154655694961548,0.613445520401001
1.1270723342895508,0.8145188093185425,0.3125535249710083,0.5226701498031616,0.5333333333333333,1.599063515663147,0.6168867349624634
1.1201186180114746,0.8104389905929565,0.30967962741851807,0.5130696296691895,0.5666666666666667,1.9847716093063354,0.6174306273460388
1.0719287395477295,0.7248088717460632,0.34711986780166626,0.4818713665008545,0.5666666666666667,1.9680908918380737,0.5903680324554443
1.144089937210083,0.6783604621887207,0.4657294750213623,0.4136125445365906,0.43333333333333335,2.1766324043273926,0.5254361629486084
1.1622660160064697,0.7910529971122742,0.37121301889419556,0.4487859606742859,0.5666666666666667,1.9563606977462769,0.5604017972946167
1.1174426078796387,0.7970783114433289,0.3203642964363098,0.4796838164329529,0.5333333333333333,1.750449776649475,0.5770630836486816
1.1201528310775757,0.7362868785858154,0.38386595249176025,0.5267141461372375,0.4666666666666667,1.7734935283660889,0.6143485307693481
1.1365275382995605,0.7332117557525635,0.40331578254699707,0.5156533718109131,0.6333333333333333,1.8629732131958008,0.6226241588592529
1.1433231830596924,0.6398923397064209,0.5034308433532715,0.4111867845058441,0.4666666666666667,1.7437553405761719,0.5122727751731873
1.0470589399337769,0.7994160652160645,0.2476428747177124,0.5073796510696411,0.6333333333333333,1.700160026550293,0.6018495559692383
1.120586633682251,0.724672257900238,0.39591437578201294,0.41767439246177673,0.5333333333333333,1.5255082845687866,0.5207237005233765
1.039304256439209,0.7760887145996094,0.2632155418395996,0.4590185582637787,0.5,1.9489887952804565,0.5634557008743286
1.1131904125213623,0.7457664012908936,0.36742401123046875,0.4540034532546997,0.5666666666666667,2.2312426567077637,0.5514955520629883
1.1487839221954346,0.7437641024589539,0.4050198197364807,0.42740926146507263,0.5333333333333333,1.7196693420410156,0.5267621874809265
1.1108860969543457,0.7000510096549988,0.4108350872993469,0.36794671416282654,0.4,1.7315760850906372,0.4614518880844116
1.1060982942581177,0.7422456741333008,0.3638526201248169,0.4479803442955017,0.5333333333333333,1.9027222394943237,0.5383510589599609
1.1258858442306519,0.7050172686576843,0.42086857557296753,0.3846966624259949,0.5666666666666667,2.1096861362457275,0.49063849449157715
1.1008977890014648,0.695961594581604,0.40493619441986084,0.44732528924942017,0.4666666666666667,2.0556070804595947,0.541481614112854
1.1489046812057495,0.6111001968383789,0.5378044843673706,0.3767812252044678,0.5,1.6907564401626587,0.4759049415588379
1.147578239440918,0.6244217753410339,0.523156464099884,0.38084298372268677,0.4666666666666667,1.555745244026184,0.4980834722518921
1.1806213855743408,0.6898030042648315,0.4908183813095093,0.4343803822994232,0.5666666666666667,1.2788819074630737,0.5425346493721008
1.1568816900253296,0.6911506652832031,0.46573102474212646,0.39636385440826416,0.5,1.5480530261993408,0.5074390172958374
1.177098274230957,0.6142398715019226,0.5628584027290344,0.37508994340896606,0.5,1.8774652481079102,0.5217069387435913
1.2083539962768555,0.6708785891532898,0.5374754071235657,0.4129757285118103,0.5333333333333333,1.4365040063858032,0.5551481246948242
1.1807399988174438,0.6501524448394775,0.5305875539779663,0.44151219725608826,0.4666666666666667,1.5975488424301147,0.6313719153404236
1.2148427963256836,0.7208684682846069,0.49397432804107666,0.46980249881744385,0.4,1.8525954484939575,0.6802922487258911
1.2150077819824219,0.6968140006065369,0.518193781375885,0.4669337868690491,0.5,1.4519671201705933,0.6637684106826782
1.2067943811416626,0.5959945321083069,0.6107998490333557,0.44119131565093994,0.4666666666666667,1.5208568572998047,0.6445832848548889
1.2061529159545898,0.7357821464538574,0.4703707695007324,0.494382381439209,0.6666666666666667,1.6499278545379639,0.717557430267334
1.2163597345352173,0.7316869497299194,0.48467278480529785,0.5091300010681152,0.43333333333333335,1.7390410900115967,0.7329424619674683
1.2423875331878662,0.7309696078300476,0.5114179253578186,0.5196281671524048,0.5333333333333333,1.2261872291564941,0.7353546023368835
1.2478883266448975,0.747332751750946,0.5005555748939514,0.5192514657974243,0.4,1.4017990827560425,0.7470986247062683
1.2479487657546997,0.7210022807121277,0.526946485042572,0.49138888716697693,0.5,1.3306899070739746,0.720723032951355
1.2024815082550049,0.7302672266960144,0.4722142815589905,0.5215444564819336,0.5666666666666667,1.5840202569961548,0.7449957132339478
1.177138090133667,0.7234295606613159,0.4537085294723511,0.49664026498794556,0.5,1.1307586431503296,0.7265855669975281
1.1512677669525146,0.7374183535575867,0.413849413394928,0.5253090858459473,0.5,1.8410625457763672,0.7378648519515991
1.1535699367523193,0.6774094104766846,0.47616052627563477,0.46438175439834595,0.5,1.4385403394699097,0.6520313024520874
1.1642045974731445,0.5345470905303955,0.629657506942749,0.4268321692943573,0.6,1.3562443256378174,0.6294816732406616
1.218693733215332,0.6273837089538574,0.5913100242614746,0.4177502989768982,0.5333333333333333,1.3119457960128784,0.5901666283607483
1.148905634880066,0.680949866771698,0.4679557681083679,0.4569265842437744,0.6333333333333333,1.8914687633514404,0.6200662851333618
1.2570421695709229,0.6059121489524841,0.6511300206184387,0.3968985676765442,0.5333333333333333,1.8815953731536865,0.5651293992996216
1.1790592670440674,0.665993332862854,0.5130659341812134,0.4385825991630554,0.6,1.2696950435638428,0.6213156580924988
1.1405105590820312,0.5263803601264954,0.6141301989555359,0.39079031348228455,0.5,1.569902777671814,0.580012321472168
1.1706069707870483,0.6571359038352966,0.5134710669517517,0.4267537593841553,0.6,1.5878465175628662,0.6144455671310425
1.1823670864105225,0.6962172389030457,0.4861498475074768,0.4193270206451416,0.4666666666666667,1.6773873567581177,0.5485751628875732
1.2311087846755981,0.7228468656539917,0.5082619190216064,0.448103666305542,0.6,1.3183083534240723,0.5397846698760986
1.202444076538086,0.7476252317428589,0.45481884479522705,0.45846641063690186,0.4666666666666667,0.9383738040924072,0.6038908958435059
1.2375408411026,0.5686235427856445,0.6689172983169556,0.3655185103416443,0.5333333333333333,1.2950071096420288,0.5348740816116333
1.3817414045333862,0.6862215995788574,0.6955198049545288,0.3997418284416199,0.5666666666666667,1.5931665897369385,0.49220117926597595
1.3395087718963623,0.7134712934494019,0.6260374784469604,0.4516361653804779,0.5,1.6172655820846558,0.5506616830825806
1.3383172750473022,0.7036199569702148,0.6346973180770874,0.4148806035518646,0.7,1.9953187704086304,0.524239718914032
1.3811664581298828,0.6714855432510376,0.7096809148788452,0.43951278924942017,0.4666666666666667,1.8316248655319214,0.5352506041526794
1.3281152248382568,0.6890554428100586,0.6390597820281982,0.45115000009536743,0.6333333333333333,1.5571459531784058,0.5493372678756714
1.2775682210922241,0.702803373336792,0.5747648477554321,0.45393356680870056,0.4666666666666667,1.4158282279968262,0.574243426322937
1.3134864568710327,0.7142010927200317,0.599285364151001,0.48009610176086426,0.6,1.4138967990875244,0.5937297344207764
1.2963241338729858,0.7120014429092407,0.5843226909637451,0.4536767899990082,0.6,1.5797737836837769,0.5774779319763184
1.384948492050171,0.6665346026420593,0.7184138894081116,0.42866963148117065,0.6,1.6689538955688477,0.5581608414649963
1.30153226852417,0.6960462927818298,0.6054859757423401,0.42234039306640625,0.5,1.8299496173858643,0.5588564872741699
1.3066037893295288,0.6931136846542358,0.613490104675293,0.40429776906967163,0.6333333333333333,0.9775947332382202,0.5474361777305603
1.3551318645477295,0.6640487909317017,0.6910830736160278,0.3806295394897461,0.4666666666666667,1.1881144046783447,0.5195052027702332
1.2934486865997314,0.719244122505188,0.5742045640945435,0.4191575050354004,0.43333333333333335,1.217747688293457,0.5516749620437622
2.4241116046905518,0.8922805190086365,1.5318310856819153,0.8228590488433838,0.43333333333333335,1.0293238162994385,0.8993666172027588
2.2584471702575684,1.0089333057403564,1.249513864517212,0.8530003428459167,0.3666666666666667,1.273398518562317,0.9194335341453552
2.185300588607788,1.092057704925537,1.093242883682251,0.8149936199188232,0.30000000000000004,1.1123642921447754,0.9003031253814697
2.136188507080078,0.844070315361023,1.2921181917190552,0.7607137560844421,0.2666666666666667,1.0178325176239014,0.8712987303733826
2.1639983654022217,0.8502029180526733,1.3137954473495483,0.7568442225456238,0.3666666666666667,1.199027180671692,0.9098210334777832
2.0979344844818115,0.8764549493789673,1.2214795351028442,0.7933754920959473,0.33333333333333337,0.9289581775665283,0.9316415786743164
1.8726714849472046,0.8487235903739929,1.0239478945732117,0.7535850405693054,0.3666666666666667,1.256352186203003,0.9500422477722168
1.8915128707885742,0.785589873790741,1.1059229969978333,0.7363030910491943,0.30000000000000004,1.306299090385437,0.9258279800415039
1.9855217933654785,0.8666321635246277,1.1188896298408508,0.7479257583618164,0.33333333333333337,1.2087429761886597,0.9284677505493164
1.7209832668304443,0.9836744070053101,0.7373088598251343,0.65998375415802,0.4666666666666667,1.315860390663147,0.901047945022583
1.6881508827209473,0.8297829627990723,0.858367919921875,0.6263118982315063,0.43333333333333335,1.2833609580993652,0.9091162085533142
1.7512344121932983,0.8776334524154663,0.873600959777832,0.5579009056091309,0.33333333333333337,1.2665637731552124,0.847489058971405
1.6287541389465332,0.8842086791992188,0.7445454597473145,0.5584834814071655,0.5,1.5385643243789673,0.8397070169448853
1.569890022277832,0.7645251154899597,0.8053649067878723,0.4952114522457123,0.5,1.0103569030761719,0.8115724325180054
1.5576623678207397,0.7385717630386353,0.8190906047821045,0.4699309766292572,0.4666666666666667,1.333228588104248,0.7446216344833374
1.6660776138305664,0.6192322969436646,1.0468453168869019,0.4103328585624695,0.4,1.325345516204834,0.6801567077636719
1.6216130256652832,0.6027674674987793,1.018845558166504,0.41337835788726807,0.30000000000000004,1.2353975772857666,0.708878755569458
1.6059507131576538,0.5506368279457092,1.0553138852119446,0.3861727714538574,0.43333333333333335,0.8371538519859314,0.6487175822257996
1.5669363737106323,0.4349134564399719,1.1320229172706604,0.3951655328273773,0.33333333333333337,1.2289416790008545,0.6136370301246643
1.589866042137146,0.5452976226806641,1.044568419456482,0.421535462141037,0.4666666666666667,1.3312503099441528,0.6752527952194214
1.6718153953552246,0.5890501737594604,1.0827652215957642,0.43725237250328064,0.4666666666666667,1.3775687217712402,0.6903336048126221
1.635866641998291,0.5311529636383057,1.1047136783599854,0.4172072410583496,0.5,1.2029855251312256,0.6403719782829285
1.654024362564087,0.6865271329879761,0.9674972295761108,0.4422156810760498,0.3666666666666667,1.5291459560394287,0.7057225108146667
1.6335395574569702,0.6620643138885498,0.9714752435684204,0.4150810241699219,0.4,1.1122043132781982,0.6968802213668823
1.6369298696517944,0.6588823795318604,0.9780474901199341,0.4154878556728363,0.5333333333333333,1.1706891059875488,0.6418290138244629
1.6253242492675781,0.6815152168273926,0.9438090324401855,0.4076707363128662,0.4666666666666667,1.4953253269195557,0.6804048418998718
1.5506134033203125,0.5876114368438721,0.9630019664764404,0.4106295108795166,0.4666666666666667,1.4055558443069458,0.5853060483932495
1.6321430206298828,0.6531549096107483,0.9789881110191345,0.4011957049369812,0.43333333333333335,1.266692042350769,0.6797873377799988
1.6029608249664307,0.6843104362487793,0.9186503887176514,0.40928804874420166,0.5,1.1761410236358643,0.6813257932662964
1.6488409042358398,0.6809098124504089,0.9679310917854309,0.40590208768844604,0.4666666666666667,1.2984439134597778,0.6933066248893738
1.561145305633545,0.668167769908905,0.8929775357246399,0.4126330018043518,0.4,1.1640135049819946,0.6058382391929626
1.5914397239685059,0.7063570022583008,0.8850827217102051,0.4378889799118042,0.5,0.9139293432235718,0.6697925329208374
1.5714515447616577,0.648038387298584,0.9234131574630737,0.38810300827026367,0.5,1.5122956037521362,0.6004246473312378
1.6895488500595093,0.7154337167739868,0.9741151332855225,0.396523118019104,0.4666666666666667,1.0085517168045044,0.6527377367019653
1.605341911315918,0.7420069575309753,0.8633349537849426,0.4463365077972412,0.6333333333333333,1.1347795724868774,0.7046082019805908
1.6319823265075684,0.75033038854599,0.8816519379615784,0.43636059761047363,0.5,1.6151942014694214,0.6739563941955566
1.7306671142578125,0.70377516746521,1.0268919467926025,0.4152560234069824,0.43333333333333335,1.7310869693756104,0.6580875515937805
1.727682113647461,0.7283874750137329,0.999294638633728,0.42011651396751404,0.5,1.3260488510131836,0.6664559245109558
1.7146481275558472,0.7549194693565369,0.9597286581993103,0.41305679082870483,0.5,1.17681884765625,0.6092395186424255
1.6568284034729004,0.8527554869651794,0.804072916507721,0.4559606909751892,0.5,0.8894259333610535,0.6928359866142273
1.6940631866455078,0.8084934949874878,0.88556969165802,0.43627914786338806,0.5666666666666667,1.4727789163589478,0.6636197566986084
1.5999352931976318,0.7964608073234558,0.803474485874176,0.4500817656517029,0.5,1.5653629302978516,0.6576000452041626
1.7867488861083984,0.7376989126205444,1.049049973487854,0.3947778642177582,0.5666666666666667,0.9487329125404358,0.5971957445144653
1.7692817449569702,0.7307853698730469,1.0384963750839233,0.3899115025997162,0.4666666666666667,0.753494143486023,0.5970272421836853
1.5330761671066284,0.7721871137619019,0.7608890533447266,0.529028058052063,0.5,1.096937656402588,0.6787895560264587
1.6618388891220093,0.707392692565918,0.9544461965560913,0.35817521810531616,0.5,1.017799973487854,0.5215744972229004
1.7327358722686768,0.7004709243774414,1.0322649478912354,0.36291760206222534,0.5,1.2467533349990845,0.5354785323143005
1.6582446098327637,0.7389976382255554,0.9192469716072083,0.37510520219802856,0.5333333333333333,1.4512860774993896,0.5534893274307251
1.752972960472107,0.707921028137207,1.0450519323349,0.3659634590148926,0.5666666666666667,1.3142648935317993,0.5549417734146118
1.6371026039123535,0.8124048113822937,0.8246977925300598,0.4469749331474304,0.5,1.0291346311569214,0.6563323140144348
1.6662721633911133,0.769355297088623,0.8969168663024902,0.3891039490699768,0.5666666666666667,1.3774396181106567,0.5892077684402466
1.736816167831421,0.8093975782394409,0.92741858959198,0.4372669458389282,0.5,1.4016504287719727,0.6505346298217773
1.530055046081543,0.8426687717437744,0.6873862743377686,0.48532766103744507,0.3666666666666667,1.3197189569473267,0.6666207313537598
1.6191586256027222,0.8287657499313354,0.7903928756713867,0.4372600317001343,0.4,1.4188358783721924,0.6342329978942871
1.558927059173584,0.6817468404769897,0.8771802186965942,0.41938328742980957,0.5333333333333333,1.4132311344146729,0.5965237617492676
1.6480073928833008,0.7479309439659119,0.9000764489173889,0.392564982175827,0.43333333333333335,1.2879213094711304,0.5569285750389099
1.6224125623703003,0.7828702330589294,0.8395423293113708,0.41380763053894043,0.5333333333333333,1.5358573198318481,0.5961068868637085
1.5861918926239014,0.7370948791503906,0.8490970134735107,0.4139781594276428,0.43333333333333335,1.4798526763916016,0.5660026669502258
1.6989614963531494,0.7221938967704773,0.9767675995826721,0.3335254192352295,0.6,1.6395703554153442,0.48464131355285645
1.6569007635116577,0.7727686762809753,0.8841320872306824,0.379781574010849,0.5,1.0383208990097046,0.5476564168930054
1.635856032371521,0.7268332242965698,0.9090228080749512,0.3871455192565918,0.5333333333333333,1.235988974571228,0.5366083979606628
1.6105842590332031,0.8409358263015747,0.7696484327316284,0.5371026992797852,0.5,1.2159243822097778,0.6361701488494873
1.5632610321044922,0.7191492319107056,0.8441118001937866,0.35978901386260986,0.6333333333333333,1.1025978326797485,0.5000067949295044
1.4760446548461914,0.7581194639205933,0.7179251909255981,0.3651409149169922,0.43333333333333335,1.0716813802719116,0.5248753428459167
1.5106325149536133,0.7247886657714844,0.7858438491821289,0.3366306722164154,0.5666666666666667,0.8396140336990356,0.4915095269680023
1.5039401054382324,0.7561836242675781,0.7477564811706543,0.3835105299949646,0.4666666666666667,1.0061274766921997,0.5465999841690063
1.4939725399017334,0.8082060813903809,0.6857664585113525,0.44014668464660645,0.4666666666666667,1.282901406288147,0.589404284954071
1.5198081731796265,0.805145263671875,0.7146629095077515,0.3870049715042114,0.4666666666666667,1.2819674015045166,0.543890655040741
1.5369571447372437,0.750693678855896,0.7862634658813477,0.37427467107772827,0.4666666666666667,1.1544677019119263,0.5225383639335632
1.4535703659057617,0.8009823560714722,0.6525880098342896,0.4475412368774414,0.4666666666666667,0.8523516654968262,0.6002264022827148
1.4965065717697144,0.7905881404876709,0.7059184312820435,0.41664934158325195,0.5333333333333333,1.4542216062545776,0.5267536640167236
1.559565782546997,0.7053184509277344,0.8542473316192627,0.3273621201515198,0.5333333333333333,1.509387731552124,0.4750947952270508
1.5073508024215698,0.7520419955253601,0.7553088068962097,0.38415610790252686,0.5333333333333333,1.2963601350784302,0.5432397127151489
1.4598464965820312,0.7026016116142273,0.757244884967804,0.36636480689048767,0.5,1.2460060119628906,0.5221302509307861
1.4277145862579346,0.8696269989013672,0.5580875873565674,0.507111668586731,0.4666666666666667,1.0178266763687134,0.6520203948020935
1.5553195476531982,0.7041274905204773,0.851192057132721,0.3327382504940033,0.5333333333333333,1.4362088441848755,0.49251532554626465
1.436322569847107,0.8070143461227417,0.6293082237243652,0.4923114776611328,0.4666666666666667,1.5133336782455444,0.6159000396728516
1.5592937469482422,0.6855153441429138,0.8737784028053284,0.38339728116989136,0.3666666666666667,1.6142293214797974,0.541334331035614
1.5506747961044312,0.7291085124015808,0.8215662837028503,0.40289950370788574,0.4,1.410345435142517,0.5890405774116516
1.5622053146362305,0.6944402456283569,0.8677650690078735,0.3472932279109955,0.4,1.454209327697754,0.5167133212089539
1.5622972249984741,0.7048801183700562,0.857417106628418,0.3571131229400635,0.5333333333333333,1.3240469694137573,0.5507318377494812
1.5303481817245483,0.8208562731742859,0.7094919085502625,0.4689417779445648,0.4666666666666667,1.109558343887329,0.6429269313812256
1.4398527145385742,0.7267827987670898,0.7130699157714844,0.3970402479171753,0.4666666666666667,0.8362187147140503,0.5773138403892517
1.4474163055419922,0.8113723993301392,0.636043906211853,0.469012975692749,0.4666666666666667,0.8556751012802124,0.6400998830795288
1.5465621948242188,0.7336909174919128,0.8128712773323059,0.38195669651031494,0.6,0.9622654318809509,0.5659357309341431
1.5437660217285156,0.6799591779708862,0.8638068437576294,0.39505109190940857,0.5,1.2177435159683228,0.5478305220603943
1.5976855754852295,0.7292932868003845,0.868392288684845,0.4194936752319336,0.3666666666666667,1.5078234672546387,0.599083423614502
1.5828592777252197,0.6915427446365356,0.8913165330886841,0.43137335777282715,0.5,1.4003607034683228,0.5917009115219116
1.5620887279510498,0.7159304618835449,0.8461582660675049,0.4088771343231201,0.4,1.5339792966842651,0.5828471779823303
1.5753247737884521,0.6994237899780273,0.8759009838104248,0.36972737312316895,0.5333333333333333,1.3402208089828491,0.5327968597412109
1.6588062047958374,0.7134666442871094,0.945339560508728,0.38983386754989624,0.4666666666666667,1.2088642120361328,0.5767157077789307
1.5386713743209839,0.7932044267654419,0.745466947555542,0.42949482798576355,0.5333333333333333,1.1358273029327393,0.599165678024292
1.7250385284423828,0.6673066020011902,1.0577319264411926,0.35800695419311523,0.4666666666666667,1.084004282951355,0.5326023101806641
1.6616506576538086,0.6872189044952393,0.9744317531585693,0.3841656446456909,0.5333333333333333,1.3042587041854858,0.5597457885742188
1.6546204090118408,0.7074517011642456,0.9471687078475952,0.406841516494751,0.5666666666666667,0.8603518605232239,0.5763059854507446
1.6628817319869995,0.7185606956481934,0.9443210363388062,0.382188618183136,0.5333333333333333,0.9918836951255798,0.5500732660293579
1.671663761138916,0.7172638773918152,0.9543998837471008,0.38703638315200806,0.43333333333333335,1.0999391078948975,0.547715425491333
1.6937521696090698,0.6974886655807495,0.9962635040283203,0.38039278984069824,0.5666666666666667,0.8276760578155518,0.5378541946411133
1.6588324308395386,0.6790494322776794,0.9797829985618591,0.35800331830978394,0.5666666666666667,0.9447245001792908,0.5322325229644775
1.6137670278549194,0.6912819743156433,0.9224850535392761,0.3894639015197754,0.4666666666666667,1.3066374063491821,0.5375359058380127
1.631614089012146,0.6577968597412109,0.9738172292709351,0.36272716522216797,0.43333333333333335,0.8719667196273804,0.5156509280204773
1.6155965328216553,0.7059210538864136,0.9096754789352417,0.38518041372299194,0.5333333333333333,0.8958899974822998,0.5541982054710388
1.6495978832244873,0.6596589088439941,0.9899389743804932,0.39059337973594666,0.5,1.0650886297225952,0.5101532340049744
1.5976322889328003,0.6744896173477173,0.923142671585083,0.3667905330657959,0.5,1.0006437301635742,0.5169067978858948
1.559652328491211,0.6846755743026733,0.8749767541885376,0.3810364007949829,0.5666666666666667,1.0955798625946045,0.5403615832328796
1.6626505851745605,0.6834504008293152,0.9792001843452454,0.36058172583580017,0.4666666666666667,1.200205683708191,0.5219455361366272
1.595848798751831,0.6514133214950562,0.9444354772567749,0.3502926826477051,0.4666666666666667,0.9681869745254517,0.4983161389827728
1.5993903875350952,0.6653003692626953,0.9340900182723999,0.3692868947982788,0.4666666666666667,1.171345829963684,0.5212695002555847
1.4768604040145874,0.7662183046340942,0.7106420993804932,0.430193156003952,0.5666666666666667,0.9658045172691345,0.5937661528587341
1.613525152206421,0.7203092575073242,0.8932158946990967,0.4047667980194092,0.4666666666666667,0.9635891318321228,0.5592018365859985
1.565574049949646,0.6701456904411316,0.8954283595085144,0.34881335496902466,0.5,0.9875928163528442,0.4847642779350281
1.5113067626953125,0.7439554929733276,0.7673512697219849,0.39630722999572754,0.6,1.251096487045288,0.5488322973251343
1.6562511920928955,0.6396769285202026,1.0165742635726929,0.352522075176239,0.5,1.4325820207595825,0.4962592124938965
1.553314447402954,0.6718243956565857,0.8814900517463684,0.36453694105148315,0.5666666666666667,1.4685633182525635,0.5141924619674683
1.5477871894836426,0.6886997222900391,0.8590874671936035,0.3872835040092468,0.5666666666666667,1.24233078956604,0.5411708354949951
1.6000933647155762,0.65212082862854,0.9479725360870361,0.3420470952987671,0.5,1.575535774230957,0.47801852226257324
1.6085329055786133,0.6935870051383972,0.9149459004402161,0.3896309733390808,0.4666666666666667,1.2834779024124146,0.5492362380027771
1.5377366542816162,0.6756372451782227,0.8620994091033936,0.3487067222595215,0.5333333333333333,1.296280860900879,0.49657830595970154
1.581871747970581,0.639422595500946,0.942449152469635,0.3556947708129883,0.4666666666666667,0.9978561401367188,0.492872416973114
1.588374137878418,0.6620257496833801,0.9263483881950378,0.3299505412578583,0.5333333333333333,1.1369940042495728,0.4669531285762787
1.5209912061691284,0.526580810546875,0.9944103956222534,0.306510329246521,0.5666666666666667,0.6850753426551819,0.46137604117393494
1.6417917013168335,0.5822380781173706,1.059553623199463,0.29310742020606995,0.5,0.8107518553733826,0.4265851378440857
1.5709667205810547,0.6441758275032043,0.9267908930778503,0.31520378589630127,0.4666666666666667,0.7944819927215576,0.46886444091796875
1.5970726013183594,0.6046380400657654,0.992434561252594,0.29765427112579346,0.4666666666666667,1.6669871807098389,0.43487104773521423
1.5364820957183838,0.6439951658248901,0.8924869298934937,0.3237585723400116,0.5333333333333333,1.4577744007110596,0.48071372509002686
1.5600249767303467,0.6533747911453247,0.906650185585022,0.3496973216533661,0.5333333333333333,1.1425786018371582,0.4905815124511719
1.3786370754241943,0.7650256156921387,0.6136114597320557,0.39954280853271484,0.5666666666666667,1.061237096786499,0.5741033554077148
1.593261957168579,0.5802452564239502,1.013016700744629,0.30272459983825684,0.4,1.236525297164917,0.4196178615093231
1.6094812154769897,0.5997095108032227,1.009771704673767,0.2990407347679138,0.5,0.9073781967163086,0.42393290996551514
1.516364574432373,0.6757487058639526,0.8406158685684204,0.33775782585144043,0.5,1.180917739868164,0.49941787123680115
1.6197197437286377,0.6223620176315308,0.9973577260971069,0.29921942949295044,0.4666666666666667,1.0957242250442505,0.4375443458557129
1.6030128002166748,0.6347808837890625,0.9682319164276123,0.3163774609565735,0.5333333333333333,1.2233598232269287,0.45449376106262207
1.5492687225341797,0.6679834127426147,0.8812853097915649,0.33572596311569214,0.5333333333333333,1.3861987590789795,0.48112234473228455
1.6343477964401245,0.6180633306503296,1.016284465789795,0.31779390573501587,0.6,1.431903600692749,0.47028934955596924
1.5712287425994873,0.7091073393821716,0.8621214032173157,0.34743738174438477,0.4666666666666667,1.2891801595687866,0.5315501689910889
1.5463676452636719,0.6964125633239746,0.8499550819396973,0.33886170387268066,0.4666666666666667,1.0783851146697998,0.4997367858886719
1.5243762731552124,0.6926586031913757,0.8317176699638367,0.3327307403087616,0.5666666666666667,1.5986719131469727,0.5009376406669617
1.6112852096557617,0.6442956924438477,0.9669895172119141,0.3107665181159973,0.4,1.0065633058547974,0.47351011633872986
1.6370737552642822,0.648017406463623,0.9890563488006592,0.327503502368927,0.4666666666666667,1.4577271938323975,0.5038384795188904
1.5939147472381592,0.6585385799407959,0.9353761672973633,0.338930606842041,0.43333333333333335,0.9839873909950256,0.49956879019737244
1.5046008825302124,0.7121933698654175,0.7924075126647949,0.39638465642929077,0.5333333333333333,1.2693381309509277,0.5502381920814514
1.6013116836547852,0.668397843837738,0.9329138398170471,0.33032721281051636,0.5333333333333333,1.0108840465545654,0.5262450575828552
1.51914381980896,0.6792866587638855,0.8398571610450745,0.33336418867111206,0.4666666666666667,1.0153875350952148,0.49607640504837036
1.560696005821228,0.6620559692382812,0.8986400365829468,0.330729216337204,0.5333333333333333,1.0172395706176758,0.4948732554912567
1.529020071029663,0.6718893051147461,0.857130765914917,0.34442001581192017,0.5,1.2073774337768555,0.5191418528556824
1.6301162242889404,0.5891357660293579,1.0409804582595825,0.30538785457611084,0.5,1.1820220947265625,0.47459644079208374
1.6091163158416748,0.6912261843681335,0.9178901314735413,0.35935962200164795,0.43333333333333335,1.489970088005066,0.5602993965148926
1.5781760215759277,0.6954555511474609,0.8827204704284668,0.3590419292449951,0.3666666666666667,1.405014991760254,0.5430458784103394
1.4263916015625,0.7694357633590698,0.6569558382034302,0.396056592464447,0.6,0.865260124206543,0.581445574760437
1.5959556102752686,0.6718417406082153,0.9241138696670532,0.34914106130599976,0.43333333333333335,0.8606916069984436,0.5223752856254578
1.5664558410644531,0.7171347141265869,0.8493211269378662,0.3771739900112152,0.5333333333333333,1.2606043815612793,0.5877419710159302
1.5014032125473022,0.712281346321106,0.7891218662261963,0.38023805618286133,0.5,1.245185136795044,0.5499021410942078
1.6058015823364258,0.6669604182243347,0.9388411641120911,0.34934958815574646,0.5,1.4742084741592407,0.5268818140029907
1.6304125785827637,0.6475285291671753,0.9828840494155884,0.3372027277946472,0.5,1.4509111642837524,0.4966862201690674
1.6304261684417725,0.624358594417572,1.0060675740242004,0.33776602149009705,0.5333333333333333,1.5064226388931274,0.5004798173904419
1.5359764099121094,0.7164661288261414,0.819510281085968,0.3665551543235779,0.4,1.3693941831588745,0.5515925884246826
1.5780284404754639,0.7162097692489624,0.8618186712265015,0.37152227759361267,0.5,1.3334945440292358,0.5456876158714294
1.5187642574310303,0.7722824811935425,0.7464817762374878,0.3889663815498352,0.4666666666666667,1.7411288022994995,0.5639584064483643
1.6283210515975952,0.6658021211624146,0.9625189304351807,0.35214364528656006,0.5,1.3388926982879639,0.5144009590148926
1.6803916692733765,0.6516473293304443,1.0287443399429321,0.38494443893432617,0.4666666666666667,1.3239341974258423,0.5623990893363953
1.6481642723083496,0.612696647644043,1.0354676246643066,0.31321531534194946,0.5,1.1298702955245972,0.48217684030532837
1.5491703748703003,0.6918303370475769,0.8573400378227234,0.3605725169181824,0.5,1.022041916847229,0.5276452898979187
1.6076797246932983,0.6562164425849915,0.9514632821083069,0.3315751254558563,0.5666666666666667,1.1743446588516235,0.4963681101799011
1.6459236145019531,0.6525459289550781,0.993377685546875,0.34705933928489685,0.3666666666666667,1.27664053440094,0.5440762042999268
1.5567643642425537,0.707918643951416,0.8488457202911377,0.3685172498226166,0.5333333333333333,1.3348382711410522,0.5511372089385986
1.5823148488998413,0.6854591369628906,0.8968557119369507,0.3692818582057953,0.5,1.2309423685073853,0.5403706431388855
1.5318808555603027,0.7080276012420654,0.8238532543182373,0.3758687674999237,0.4666666666666667,0.9586929678916931,0.5521860122680664
1.577723741531372,0.4714197814464569,1.1063039600849152,0.2829909026622772,0.5,1.038232445716858,0.4309956431388855
1.6192357540130615,0.6621015071868896,0.9571342468261719,0.3534751832485199,0.4666666666666667,1.0006459951400757,0.5401803255081177
1.6608731746673584,0.6251178979873657,1.0357552766799927,0.33635780215263367,0.5,1.3752102851867676,0.5043540000915527
1.4922436475753784,0.7116144895553589,0.7806291580200195,0.37654680013656616,0.5333333333333333,1.531649112701416,0.5446032285690308
1.637054443359375,0.6531863212585449,0.9838681221008301,0.3543055057525635,0.5,1.1202219724655151,0.5139858722686768
1.5204299688339233,0.6842054724693298,0.8362244963645935,0.3801463842391968,0.5333333333333333,1.0775262117385864,0.5578378438949585
1.6376633644104004,0.6431026458740234,0.994560718536377,0.3442453145980835,0.43333333333333335,0.99103182554245,0.5017982721328735
1.5657272338867188,0.67073655128479,0.8949906826019287,0.3789345920085907,0.5,1.4068573713302612,0.537650465965271
1.6497516632080078,0.6070019006729126,1.0427497625350952,0.33315175771713257,0.43333333333333335,1.5933407545089722,0.4886808395385742
1.549981951713562,0.6613216400146484,0.8886603116989136,0.3535509705543518,0.4666666666666667,1.1276816129684448,0.5199498534202576
1.4993433952331543,0.7202950716018677,0.7790483236312866,0.395094096660614,0.5333333333333333,1.2392103672027588,0.5665153861045837
1.513715147972107,0.6725126504898071,0.8412024974822998,0.3671287000179291,0.5333333333333333,1.3822789192199707,0.523027241230011
1.5697972774505615,0.6608462333679199,0.9089510440826416,0.3549796938896179,0.43333333333333335,1.2699828147888184,0.5263053178787231
1.616412878036499,0.6077050566673279,1.0087078213691711,0.3245113492012024,0.5,1.2260074615478516,0.48984479904174805
1.4992073774337769,0.6783885955810547,0.8208187818527222,0.35426217317581177,0.5,1.398421287536621,0.5273110270500183
1.5894181728363037,0.6686838865280151,0.9207342863082886,0.35944390296936035,0.4666666666666667,1.6635589599609375,0.5389729738235474
1.5241146087646484,0.6684881448745728,0.8556264638900757,0.37233662605285645,0.5,1.3006843328475952,0.5408388376235962
1.6117563247680664,0.6234593391418457,0.9882969856262207,0.33344918489456177,0.5,0.7770818471908569,0.4889407157897949
1.4467649459838867,0.7072805166244507,0.739484429359436,0.38213834166526794,0.4,0.6820404529571533,0.5519152283668518
1.521869421005249,0.6583777666091919,0.8634916543960571,0.3469965159893036,0.43333333333333335,0.8530625104904175,0.5106765627861023
1.5568927526474,0.6438745856285095,0.9130181670188904,0.3517729640007019,0.5,1.3556580543518066,0.49614638090133667
1.543737769126892,0.6625498533248901,0.881187915802002,0.3588029146194458,0.4666666666666667,1.4046685695648193,0.5241234302520752
1.505293846130371,0.658977746963501,0.8463160991668701,0.3560259938240051,0.5,1.249332070350647,0.5023632049560547
1.5240447521209717,0.6577872633934021,0.8662574887275696,0.352374404668808,0.5666666666666667,1.1902835369110107,0.5066006183624268
1.511557936668396,0.6567560434341431,0.8548018932342529,0.3473754823207855,0.4666666666666667,1.1824454069137573,0.5020591616630554
1.4191049337387085,0.678924024105072,0.7401809096336365,0.36169588565826416,0.5,0.9590424299240112,0.5178025960922241
1.4484050273895264,0.7177470922470093,0.7306579351425171,0.395425021648407,0.43333333333333335,1.2081480026245117,0.559256911277771
1.394521951675415,0.7136276960372925,0.6808942556381226,0.38518545031547546,0.4,1.3928112983703613,0.5518184900283813
1.5110572576522827,0.6277332305908203,0.8833240270614624,0.3301776051521301,0.5,0.7478224039077759,0.4916462302207947
1.5342735052108765,0.659151017665863,0.8751224875450134,0.3587730824947357,0.4,1.0185837745666504,0.5142627954483032
1.4925565719604492,0.6706749200820923,0.8218816518783569,0.3815886378288269,0.4,1.0999785661697388,0.5298759341239929
1.476650595664978,0.6495507955551147,0.8270998001098633,0.3444085121154785,0.43333333333333335,1.45114004611969,0.4858390688896179
1.3814935684204102,0.6927077174186707,0.6887858510017395,0.35679322481155396,0.4666666666666667,1.0048174858093262,0.5081359148025513
1.5266717672348022,0.6201256513595581,0.9065461158752441,0.32435348629951477,0.4666666666666667,1.226777195930481,0.4573761820793152
1.4295004606246948,0.6652945280075073,0.7642059326171875,0.33934128284454346,0.4666666666666667,0.9242188930511475,0.47602638602256775
1.4285712242126465,0.6577471494674683,0.7708240747451782,0.3387303352355957,0.5,1.2246330976486206,0.4785410165786743
1.4854626655578613,0.6185188293457031,0.8669438362121582,0.3353475034236908,0.43333333333333335,1.034183144569397,0.4463638961315155
1.5043481588363647,0.6470024585723877,0.857345700263977,0.34699660539627075,0.4666666666666667,1.3932849168777466,0.4554532468318939
1.5432343482971191,0.6274980902671814,0.9157362580299377,0.3429734706878662,0.4,1.4683252573013306,0.4427125155925751
1.4112911224365234,0.6643175482749939,0.7469735741615295,0.3477133512496948,0.5666666666666667,0.969465970993042,0.4591238498687744
1.4104487895965576,0.6859461665153503,0.7245026230812073,0.39864999055862427,0.5666666666666667,0.9361355900764465,0.47996073961257935
1.4491089582443237,0.6737279891967773,0.7753809690475464,0.35431504249572754,0.5666666666666667,1.1428558826446533,0.4667966365814209
1.4449822902679443,0.636016309261322,0.8089659810066223,0.33080846071243286,0.43333333333333335,1.00627863407135,0.4377310276031494
1.3898624181747437,0.6366786956787109,0.7531837224960327,0.3161470592021942,0.4666666666666667,1.2300442457199097,0.4210151433944702
1.4768222570419312,0.6488749384880066,0.8279473185539246,0.32601863145828247,0.5666666666666667,1.1688940525054932,0.43281352519989014
1.4130017757415771,0.6826295852661133,0.7303721904754639,0.35284265875816345,0.5,1.0751335620880127,0.4628640413284302
1.4290997982025146,0.7007564902305603,0.7283433079719543,0.3674639165401459,0.5,0.9783646464347839,0.4750726819038391
1.3592283725738525,0.6847683787345886,0.6744599938392639,0.3689262866973877,0.5666666666666667,1.4193931818008423,0.4654245376586914
1.414703130722046,0.6870748400688171,0.7276282906532288,0.3794875144958496,0.43333333333333335,1.3861833810806274,0.48529452085494995
1.3858606815338135,0.7212284803390503,0.6646322011947632,0.403992235660553,0.4666666666666667,1.150205135345459,0.5033319592475891
1.3873882293701172,0.7604150176048279,0.6269732117652893,0.4179461896419525,0.5666666666666667,1.231580376625061,0.5402413606643677
1.3864272832870483,0.72264164686203,0.6637856364250183,0.4127178192138672,0.4666666666666667,1.2729332447052002,0.5107226967811584
1.4129087924957275,0.689189612865448,0.7237191796302795,0.37850040197372437,0.4666666666666667,1.3477227687835693,0.47996601462364197
1.3418872356414795,0.7581836581230164,0.5837035775184631,0.40433233976364136,0.5,1.2642124891281128,0.4997172951698303
1.3660601377487183,0.7228004336357117,0.6432597041130066,0.39816734194755554,0.5,1.5507220029830933,0.5125322341918945
1.3978888988494873,0.7019227743148804,0.6959661245346069,0.3817923069000244,0.43333333333333335,1.3155308961868286,0.4976488947868347
1.4087305068969727,0.7142207026481628,0.6945098042488098,0.40634405612945557,0.5,1.298708438873291,0.5084691047668457
1.3795721530914307,0.7349058985710144,0.6446662545204163,0.405722439289093,0.33333333333333337,0.9302327632904053,0.5107966661453247
1.3711298704147339,0.701927125453949,0.6692027449607849,0.38689836859703064,0.5,1.5121403932571411,0.485921710729599
1.3292642831802368,0.735129714012146,0.5941345691680908,0.4286048114299774,0.5666666666666667,1.2888381481170654,0.5300472378730774
1.324371576309204,0.6875094175338745,0.6368621587753296,0.3973318934440613,0.5333333333333333,1.5265687704086304,0.49406787753105164
1.2768032550811768,0.7118246555328369,0.5649785995483398,0.4145619869232178,0.6,1.4804956912994385,0.509434163570404
1.260992407798767,0.7385556697845459,0.5224367380142212,0.42809197306632996,0.5666666666666667,1.7076032161712646,0.5261238813400269
1.3941190242767334,0.6986152529716492,0.6955037713050842,0.40532490611076355,0.43333333333333335,1.3636890649795532,0.5207846164703369
1.3656039237976074,0.7708296775817871,0.5947742462158203,0.44152936339378357,0.5,1.315537929534912,0.5686568021774292
1.368501901626587,0.7319309711456299,0.636570930480957,0.4281648099422455,0.4666666666666667,0.9323008060455322,0.5462254881858826
1.2989312410354614,0.7259519100189209,0.5729793310165405,0.42725610733032227,0.5,1.8142653703689575,0.5363280177116394
1.3481776714324951,0.7241377234458923,0.6240399479866028,0.4351932406425476,0.4,1.700141191482544,0.5552031397819519
1.3137720823287964,0.7245199084281921,0.5892521739006042,0.4249318242073059,0.5,1.0355920791625977,0.5509641766548157
1.2746341228485107,0.7642971277236938,0.5103369951248169,0.45508432388305664,0.4666666666666667,1.598220705986023,0.5668260455131531
1.2633912563323975,0.7868279218673706,0.47656333446502686,0.4617331624031067,0.5333333333333333,1.772161602973938,0.5908553600311279
1.2991199493408203,0.7486733794212341,0.5504465699195862,0.4516756534576416,0.43333333333333335,1.3424996137619019,0.5759393572807312
1.3141260147094727,0.7412495017051697,0.572876513004303,0.4345507323741913,0.5,1.4456403255462646,0.5796975493431091
1.330606460571289,0.7231297492980957,0.6074767112731934,0.4241027534008026,0.43333333333333335,1.2895629405975342,0.5668321847915649
1.326492190361023,0.7641696333885193,0.5623225569725037,0.45204994082450867,0.4,1.3069086074829102,0.6006831526756287
1.3069863319396973,0.7582635283470154,0.5487228035926819,0.4538600444793701,0.3666666666666667,1.186038613319397,0.6026918888092041
1.339901328086853,0.6946236491203308,0.6452776789665222,0.41396254301071167,0.4666666666666667,1.2906107902526855,0.5350767970085144
1.4045190811157227,0.695583701133728,0.7089353799819946,0.3944230079650879,0.43333333333333335,1.1637907028198242,0.5416089296340942
1.291171669960022,0.7622874975204468,0.5288841724395752,0.4408435821533203,0.4666666666666667,1.3757034540176392,0.5567415356636047
1.3172647953033447,0.7222403287887573,0.5950244665145874,0.42302677035331726,0.4,1.0588321685791016,0.5267046689987183
1.3666257858276367,0.7193846702575684,0.6472411155700684,0.40108799934387207,0.5,1.307832956314087,0.5184741616249084
1.3443210124969482,0.7268922328948975,0.6174287796020508,0.40950292348861694,0.43333333333333335,1.5891870260238647,0.5249651670455933
1.3905925750732422,0.7182239294052124,0.6723686456680298,0.39628085494041443,0.4666666666666667,0.9564396739006042,0.5141862630844116
1.365478515625,0.7413975596427917,0.6240809559822083,0.41615551710128784,0.4,0.9811992645263672,0.5308051109313965
1.3715169429779053,0.7338950037956238,0.6376219391822815,0.42329296469688416,0.4666666666666667,1.6890618801116943,0.535921037197113
1.3711580038070679,0.7312822341918945,0.6398757696151733,0.4133076071739197,0.4,1.0988012552261353,0.5332435369491577
1.3300939798355103,0.7557195425033569,0.5743744373321533,0.430433452129364,0.4,1.5358179807662964,0.5460876822471619
1.3841865062713623,0.733229398727417,0.6509571075439453,0.41473838686943054,0.3666666666666667,1.5532422065734863,0.5300962924957275
1.364022970199585,0.7498809695243835,0.6141420006752014,0.4256606996059418,0.33333333333333337,1.0703681707382202,0.5437818765640259
1.3686652183532715,0.7434942722320557,0.6251709461212158,0.4245170056819916,0.4,1.5900554656982422,0.549968421459198
1.3330920934677124,0.7705008387565613,0.5625912547111511,0.4408494830131531,0.43333333333333335,1.676299810409546,0.5691238641738892
1.3543133735656738,0.7559949159622192,0.5983184576034546,0.44029486179351807,0.4,1.7560697793960571,0.5682103633880615
1.4267206192016602,0.7453719973564148,0.6813486218452454,0.43081724643707275,0.4,1.5596530437469482,0.5860142707824707
1.367762565612793,0.8029084205627441,0.5648541450500488,0.46390852332115173,0.3666666666666667,1.4134005308151245,0.6282510161399841
1.3374414443969727,0.6870324015617371,0.6504090428352356,0.41722601652145386,0.43333333333333335,1.3846684694290161,0.5874013304710388
1.3907229900360107,0.8141492605209351,0.5765737295150757,0.4729658365249634,0.4,1.303016185760498,0.646016538143158
1.442371129989624,0.7905339002609253,0.6518372297286987,0.47492265701293945,0.4,1.364891529083252,0.6633492708206177
1.3907599449157715,0.824734091758728,0.5660258531570435,0.4886934757232666,0.33333333333333337,1.1664276123046875,0.6904071569442749
1.50732421875,0.7991459369659424,0.7081782817840576,0.4913712441921234,0.43333333333333335,1.345055103302002,0.6993136405944824
1.4027986526489258,0.8548359274864197,0.5479627251625061,0.5266077518463135,0.33333333333333337,1.3575637340545654,0.726186990737915
1.4335589408874512,0.8354901075363159,0.5980688333511353,0.5232300758361816,0.3666666666666667,1.2393970489501953,0.7340542078018188
1.3980984687805176,0.852703332901001,0.5453951358795166,0.5354344248771667,0.4,1.217808723449707,0.7356425523757935
1.4326881170272827,0.8109819889068604,0.6217061281204224,0.4888932406902313,0.43333333333333335,1.2388449907302856,0.7027277946472168
1.4365466833114624,0.8089128732681274,0.627633810043335,0.5125532150268555,0.4,1.5124307870864868,0.7083942294120789
1.3650397062301636,0.8052425384521484,0.5597971677780151,0.4944640100002289,0.43333333333333335,1.7701280117034912,0.6924480199813843
1.468646764755249,0.8127917647361755,0.6558550000190735,0.5195712447166443,0.3666666666666667,1.3293139934539795,0.7022541761398315
1.4995815753936768,0.7745873332023621,0.7249942421913147,0.46839436888694763,0.4,1.2180813550949097,0.6579954624176025
1.5066198110580444,0.790188193321228,0.7164316177368164,0.4683968424797058,0.43333333333333335,0.981936514377594,0.6556441783905029
1.465498685836792,0.7913944721221924,0.6741042137145996,0.4638054370880127,0.3666666666666667,1.4537469148635864,0.6294428110122681
1.4461076259613037,0.8001805543899536,0.6459270715713501,0.46375057101249695,0.43333333333333335,1.5909661054611206,0.6149932742118835
1.5037816762924194,0.7697103023529053,0.7340713739395142,0.4275214672088623,0.4666666666666667,0.878198504447937,0.5697316527366638
1.4931018352508545,0.79034423828125,0.7027575969696045,0.44951605796813965,0.4,1.614225149154663,0.5852927565574646
1.5482085943222046,0.7437539100646973,0.8044546842575073,0.38992613554000854,0.3666666666666667,1.7556250095367432,0.5305795669555664
1.5384143590927124,0.7588107585906982,0.7796036005020142,0.4129878878593445,0.4666666666666667,1.540234923362732,0.530617892742157
1.5205081701278687,0.7666112184524536,0.753896951675415,0.41773828864097595,0.4666666666666667,0.897449791431427,0.5283649563789368
1.5009845495224,0.7535693645477295,0.7474151849746704,0.4069870412349701,0.3666666666666667,1.5311611890792847,0.5337448120117188
1.438948631286621,0.7922409772872925,0.6467076539993286,0.4339138865470886,0.3666666666666667,1.0938529968261719,0.5544710159301758
1.4813469648361206,0.7797468900680542,0.7016000747680664,0.4317792057991028,0.4666666666666667,1.1838253736495972,0.546567440032959
1.975446105003357,0.6341310739517212,1.3413150310516357,0.6171290278434753,0.5333333333333333,0.8846126198768616,0.7180182337760925
2.042018413543701,0.5552005767822266,1.4868178367614746,0.5957378149032593,0.5333333333333333,1.0835844278335571,0.6927417516708374
1.7050628662109375,0.6876142024993896,1.0174486637115479,0.6559059023857117,0.5,1.251376986503601,0.8053774833679199
1.6222232580184937,0.6397063732147217,0.982516884803772,0.6225217580795288,0.6666666666666667,1.0704258680343628,0.783571720123291
1.6598718166351318,0.508989691734314,1.1508821249008179,0.504725992679596,0.43333333333333335,1.5305213928222656,0.6280239820480347
1.5401901006698608,0.47539329528808594,1.064796805381775,0.5000252723693848,0.4,1.464073657989502,0.6680307388305664
1.4207046031951904,0.48856061697006226,0.9321439862251282,0.5166364908218384,0.5,1.1206969022750854,0.7318636775016785
1.4421782493591309,0.44395583868026733,0.9982224106788635,0.4699912965297699,0.5333333333333333,1.375113606452942,0.6831235289573669
1.3176894187927246,0.3386812210083008,0.9790081977844238,0.45820921659469604,0.43333333333333335,1.3707586526870728,0.6517600417137146
1.2498762607574463,0.41678839921951294,0.8330878615379333,0.47785684466362,0.5333333333333333,1.5274914503097534,0.8292669653892517
1.293199062347412,0.34083423018455505,0.9523648321628571,0.41510361433029175,0.43333333333333335,1.071292519569397,0.759687602519989
1.2739323377609253,0.26063671708106995,1.0132956206798553,0.4117608964443207,0.5333333333333333,0.7706396579742432,0.8038558959960938
1.3596312999725342,0.2273784577846527,1.1322528421878815,0.3766936659812927,0.5666666666666667,1.3213071823120117,0.7239934802055359
1.2967113256454468,0.3188442587852478,0.977867066860199,0.46524882316589355,0.4666666666666667,1.427544116973877,0.8602463006973267
1.308958888053894,0.29052287340164185,1.0184360146522522,0.41762274503707886,0.5333333333333333,1.605767846107483,0.7773627638816833
1.2092487812042236,0.3904903531074524,0.8187584280967712,0.46272581815719604,0.6,1.7944592237472534,0.8126487731933594
1.2082045078277588,0.3343079090118408,0.873896598815918,0.3987373113632202,0.5333333333333333,1.5285651683807373,0.7237018942832947
1.047364592552185,0.4490765929222107,0.5982879996299744,0.3858388364315033,0.4666666666666667,1.393691897392273,0.6378790140151978
1.051345944404602,0.2848503291606903,0.7664956152439117,0.29951196908950806,0.5333333333333333,1.1109930276870728,0.5570152997970581
0.9631185531616211,0.2838870584964752,0.6792314946651459,0.28593799471855164,0.5666666666666667,1.6277401447296143,0.5448632836341858
1.023824691772461,0.38538262248039246,0.6384420692920685,0.3153587877750397,0.5666666666666667,1.8069392442703247,0.5650744438171387
0.9528326988220215,0.29613444209098816,0.6566982567310333,0.231662780046463,0.5666666666666667,1.5005674362182617,0.4901278018951416
0.8746193647384644,0.4350210130214691,0.43959835171699524,0.276886522769928,0.5666666666666667,1.349014401435852,0.5007195472717285
0.8665110468864441,0.2548728585243225,0.6116381883621216,0.20270401239395142,0.4666666666666667,1.6993083953857422,0.4238074719905853
0.9153072834014893,0.35729116201400757,0.5580161213874817,0.2621225118637085,0.6,1.2969108819961548,0.48761171102523804
0.9349024295806885,0.3442002236843109,0.5907022058963776,0.2790784537792206,0.6333333333333333,0.6445483565330505,0.5302636027336121
0.921017050743103,0.32358860969543457,0.5974284410476685,0.2764431834220886,0.6666666666666667,1.2846659421920776,0.5173641443252563
0.9652755260467529,0.40333759784698486,0.5619379281997681,0.35427772998809814,0.5333333333333333,1.3011435270309448,0.5874001979827881
1.0398651361465454,0.3404574990272522,0.6994076371192932,0.29939329624176025,0.6,1.215328335762024,0.5448628664016724
1.1131607294082642,0.33167946338653564,0.7814812660217285,0.2888214588165283,0.5666666666666667,1.1746143102645874,0.5114446878433228
1.117699384689331,0.40784168243408203,0.709857702255249,0.341021865606308,0.6666666666666667,0.9978391528129578,0.5529503226280212
1.2605571746826172,0.4572179913520813,0.8033391833305359,0.3664221167564392,0.5333333333333333,1.125409722328186,0.5747887492179871
1.2552975416183472,0.5064067244529724,0.7488908171653748,0.3850938677787781,0.4666666666666667,1.4023158550262451,0.5988929271697998
1.2509883642196655,0.39277562499046326,0.8582127392292023,0.30660006403923035,0.6666666666666667,1.453961730003357,0.5090739727020264
1.2946641445159912,0.5230728387832642,0.771591305732727,0.3959382176399231,0.6,1.0222914218902588,0.6024747490882874
1.3388793468475342,0.5257619023323059,0.8131174445152283,0.40217918157577515,0.4666666666666667,1.3388080596923828,0.5990290641784668
1.376996397972107,0.5022423267364502,0.8747540712356567,0.3342723548412323,0.5,1.48163640499115,0.5375303030014038
1.2942453622817993,0.695290744304657,0.5989546179771423,0.4478800296783447,0.5333333333333333,1.4146769046783447,0.5677605867385864
1.3695091009140015,0.4852297008037567,0.8842794001102448,0.3416733741760254,0.5666666666666667,1.3978142738342285,0.5027499198913574
1.3301831483840942,0.4810616970062256,0.8491214513778687,0.3479604721069336,0.6,1.020766019821167,0.4929116368293762
1.4306929111480713,0.6170214414596558,0.8136714696884155,0.3776860237121582,0.5,1.200283408164978,0.5564901232719421
1.3603649139404297,0.6366608142852783,0.7237040996551514,0.39072054624557495,0.5666666666666667,1.3990674018859863,0.5579458475112915
1.3144049644470215,0.4590422511100769,0.8553627133369446,0.27707359194755554,0.5666666666666667,1.1430822610855103,0.46226832270622253
1.4381812810897827,0.573919415473938,0.8642618656158447,0.3398173749446869,0.5,1.2398428916931152,0.5401049852371216
1.418968915939331,0.6633204817771912,0.7556484341621399,0.3619379997253418,0.5,1.4662543535232544,0.5715979337692261
1.3232407569885254,0.6686745882034302,0.6545661687850952,0.3967142701148987,0.43333333333333335,0.8343129754066467,0.591669499874115
1.3469399213790894,0.5821144580841064,0.7648254632949829,0.36708492040634155,0.4666666666666667,1.6720892190933228,0.5284193158149719
1.2637876272201538,0.7879873514175415,0.4758002758026123,0.42026257514953613,0.5333333333333333,1.7173514366149902,0.5808597803115845
1.3219726085662842,0.7488541603088379,0.5731184482574463,0.3888089060783386,0.5666666666666667,1.678457498550415,0.610093891620636
1.3139021396636963,0.7301201224327087,0.5837820172309875,0.40508365631103516,0.4,1.4950727224349976,0.6327145099639893
1.3357295989990234,0.5944998264312744,0.741229772567749,0.339297354221344,0.4666666666666667,1.274843692779541,0.574559211730957
1.2417824268341064,0.7964305281639099,0.44535189867019653,0.5072715878486633,0.5,1.389577031135559,0.6638573408126831
1.161345362663269,0.7311853170394897,0.4301600456237793,0.41654783487319946,0.5333333333333333,1.3050988912582397,0.5882042646408081
1.3115646839141846,0.5285218954086304,0.7830427885055542,0.324392169713974,0.43333333333333335,1.2239662408828735,0.5688464641571045
1.3890509605407715,0.7324056625366211,0.6566452980041504,0.4101073443889618,0.4666666666666667,1.9267250299453735,0.5952470302581787
1.284090518951416,0.7755675315856934,0.5085229873657227,0.4429512023925781,0.6,1.6787060499191284,0.6407959461212158
1.3237190246582031,0.6719242930412292,0.6517947316169739,0.3835887908935547,0.4,1.6934034824371338,0.6253910064697266
1.247909426689148,0.6836768388748169,0.564232587814331,0.4148333668708801,0.5,1.6405781507492065,0.6229029893875122
1.2885377407073975,0.6577546000480652,0.6307831406593323,0.40417563915252686,0.5333333333333333,1.4582041501998901,0.6025187373161316
1.153961181640625,0.5018396377563477,0.6521215438842773,0.33227139711380005,0.5333333333333333,1.75703763961792,0.5711985230445862
1.2806257009506226,0.6909457445144653,0.5896799564361572,0.3946068286895752,0.5,1.1275545358657837,0.5925601720809937
1.170068383216858,0.45404332876205444,0.7160250544548035,0.3218146562576294,0.4666666666666667,1.492929458618164,0.5410348176956177
1.1942291259765625,0.6867892742156982,0.5074398517608643,0.4060923457145691,0.5,1.786049246788025,0.5714621543884277
1.2133405208587646,0.6926089525222778,0.5207315683364868,0.4175381660461426,0.43333333333333335,1.6449229717254639,0.6010387539863586
1.1905405521392822,0.66827791929245,0.5222626328468323,0.39443978667259216,0.5333333333333333,1.3032472133636475,0.5802584886550903
1.2607301473617554,0.6139284372329712,0.6468017101287842,0.3648872375488281,0.4666666666666667,1.3304251432418823,0.5497893691062927
1.1393635272979736,0.6466080546379089,0.4927554726600647,0.38965627551078796,0.5,1.7244951725006104,0.5798197984695435
1.2189252376556396,0.6370925307273865,0.5818327069282532,0.3787307143211365,0.5,0.9352293014526367,0.5345290899276733
1.233464241027832,0.5795928239822388,0.6538714170455933,0.3308415114879608,0.4,1.5875978469848633,0.45909756422042847
1.2956899404525757,0.597043514251709,0.6986464262008667,0.3523283004760742,0.5333333333333333,1.3087445497512817,0.5040599703788757
1.282326102256775,0.667792022228241,0.6145340800285339,0.37049445509910583,0.4666666666666667,1.7507747411727905,0.5493742823600769
1.2704205513000488,0.6689082384109497,0.6015123128890991,0.3509511649608612,0.5333333333333333,1.779529094696045,0.5024968385696411
1.140926718711853,0.49890121817588806,0.642025500535965,0.31626519560813904,0.5,1.9154373407363892,0.4525858759880066
1.3552353382110596,0.6763547658920288,0.6788805723190308,0.34095776081085205,0.43333333333333335,1.7132054567337036,0.5126392841339111
1.3101003170013428,0.6871251463890076,0.6229751706123352,0.3447057008743286,0.5,1.6803038120269775,0.5207558274269104
1.1759486198425293,0.7668928503990173,0.40905576944351196,0.4063289165496826,0.4,1.6992273330688477,0.569389283657074
1.2549104690551758,0.6993117332458496,0.5555987358093262,0.3662174940109253,0.5333333333333333,1.3214242458343506,0.5475017428398132
1.2367814779281616,0.5810244679450989,0.6557570099830627,0.2959285378456116,0.4666666666666667,1.471001386642456,0.44420894980430603
1.2811715602874756,0.7047915458679199,0.5763800144195557,0.3381286561489105,0.4666666666666667,1.7470308542251587,0.5123955011367798
1.2928531169891357,0.6778140068054199,0.6150391101837158,0.3244408965110779,0.3666666666666667,1.3178269863128662,0.5033324956893921
1.3090472221374512,0.7086936831474304,0.6003535389900208,0.35669708251953125,0.5333333333333333,1.7477596998214722,0.49556049704551697
1.3406810760498047,0.6693449020385742,0.6713361740112305,0.31985950469970703,0.5666666666666667,1.2373661994934082,0.47665858268737793
1.2335820198059082,0.7180963754653931,0.5154856443405151,0.36322078108787537,0.5333333333333333,0.7701237797737122,0.4920221269130707
1.2641890048980713,0.693325400352478,0.5708636045455933,0.33815595507621765,0.6,1.3506697416305542,0.49705076217651367
1.2456012964248657,0.5461620688438416,0.6994392275810242,0.2886226177215576,0.5333333333333333,1.848366141319275,0.4266241192817688
1.2198121547698975,0.7447120547294617,0.4751001000404358,0.39286884665489197,0.4666666666666667,1.6234784126281738,0.5182116031646729
1.2748048305511475,0.6499683856964111,0.6248364448547363,0.315948486328125,0.5333333333333333,1.4101642370224,0.46407246589660645
1.2555477619171143,0.6649718284606934,0.5905759334564209,0.32601767778396606,0.5333333333333333,1.6600594520568848,0.47958940267562866
1.2175346612930298,0.6839126348495483,0.5336220264434814,0.3526532053947449,0.5,1.8244500160217285,0.49090632796287537
1.3352301120758057,0.671507716178894,0.6637223958969116,0.33776554465293884,0.43333333333333335,1.4042881727218628,0.462951123714447
1.2801004648208618,0.6641116142272949,0.6159888505935669,0.35484299063682556,0.5,2.0849804878234863,0.5041127800941467
1.2446869611740112,0.6862963438034058,0.5583906173706055,0.3299092650413513,0.6,1.7944668531417847,0.4772830903530121
1.2716096639633179,0.6637461185455322,0.6078635454177856,0.32877838611602783,0.5333333333333333,1.3951389789581299,0.4795551300048828
1.2584316730499268,0.7139285802841187,0.5445030927658081,0.37185150384902954,0.5333333333333333,1.5630834102630615,0.49745306372642517
1.2591607570648193,0.643240213394165,0.6159205436706543,0.3299933969974518,0.6333333333333333,1.6993932723999023,0.4858601987361908
1.2421717643737793,0.6147765517234802,0.6273952126502991,0.323724627494812,0.43333333333333335,0.9294224977493286,0.48491495847702026
1.2345235347747803,0.6119126081466675,0.6226109266281128,0.322079062461853,0.5666666666666667,1.4797263145446777,0.47953182458877563
1.31072998046875,0.7049382925033569,0.6057916879653931,0.35517728328704834,0.5333333333333333,1.8367422819137573,0.4899197518825531
1.336309790611267,0.7414333820343018,0.5948764085769653,0.3610478341579437,0.4666666666666667,1.3581699132919312,0.5051665306091309
1.3115581274032593,0.7316559553146362,0.579902172088623,0.3568967580795288,0.6333333333333333,1.523353934288025,0.5049135684967041
1.3592160940170288,0.7852272391319275,0.5739888548851013,0.38672536611557007,0.6,1.4739573001861572,0.5462278723716736
1.3312824964523315,0.7572816610336304,0.5740008354187012,0.37763699889183044,0.5333333333333333,1.6926254034042358,0.5311328172683716
1.3236627578735352,0.7542232871055603,0.5694394707679749,0.38781362771987915,0.5,1.489638328552246,0.511317253112793
1.2618993520736694,0.7536890506744385,0.508210301399231,0.38402819633483887,0.5,1.3703173398971558,0.5327785015106201
1.39316987991333,0.7576767802238464,0.6354930996894836,0.3769976496696472,0.5,1.3390082120895386,0.5044584274291992
1.3945465087890625,0.7631745338439941,0.6313719749450684,0.40085411071777344,0.4666666666666667,1.4493530988693237,0.5412024855613708
1.2618693113327026,0.5473690032958984,0.7145003080368042,0.28137916326522827,0.5333333333333333,1.394105315208435,0.4368519186973572
1.4064053297042847,0.7594687938690186,0.6469365358352661,0.3890807628631592,0.4,1.2420530319213867,0.5234097838401794
1.4522244930267334,0.7330166697502136,0.7192078232765198,0.3651328980922699,0.4,1.612725853919983,0.516785740852356
1.4068055152893066,0.6281043887138367,0.77870112657547,0.3230871558189392,0.43333333333333335,1.1828908920288086,0.4887394309043884
1.353432059288025,0.7657455205917358,0.5876865386962891,0.3887450695037842,0.4666666666666667,1.3405786752700806,0.5347854495048523
1.414670705795288,0.7456476092338562,0.6690230965614319,0.375354140996933,0.5666666666666667,1.6199684143066406,0.5355996489524841
1.339024305343628,0.7613896131515503,0.5776346921920776,0.3901224136352539,0.5333333333333333,1.5378050804138184,0.539101243019104
1.3606922626495361,0.710488498210907,0.6502037644386292,0.37872570753097534,0.5666666666666667,1.6027164459228516,0.5493568181991577
1.4588583707809448,0.8049119710922241,0.6539463996887207,0.420113742351532,0.4666666666666667,1.0226337909698486,0.5672561526298523
1.4772752523422241,0.7713950872421265,0.7058801651000977,0.38257765769958496,0.4666666666666667,1.5333794355392456,0.5554561614990234
1.4295647144317627,0.8263418674468994,0.6032228469848633,0.4220582842826843,0.33333333333333337,1.0939136743545532,0.5837911367416382
1.4756121635437012,0.8174461126327515,0.6581660509109497,0.416073739528656,0.43333333333333335,1.813570261001587,0.5560526847839355
1.4738891124725342,0.8246421813964844,0.6492469310760498,0.42646583914756775,0.4666666666666667,1.8520736694335938,0.5867276787757874
1.551641821861267,0.7575708627700806,0.7940709590911865,0.3820142447948456,0.3666666666666667,1.5887261629104614,0.5416818857192993
1.5609869956970215,0.7846066355705261,0.7763803601264954,0.37849923968315125,0.5333333333333333,1.2216845750808716,0.5389184951782227
1.5186879634857178,0.7716639041900635,0.7470240592956543,0.39849191904067993,0.4666666666666667,1.6051324605941772,0.5479315519332886
1.4127130508422852,0.8043686151504517,0.6083444356918335,0.4190053343772888,0.4,1.2172878980636597,0.5525845289230347
1.4342331886291504,0.800349235534668,0.6338839530944824,0.4155128598213196,0.4,1.5760481357574463,0.5741469264030457
1.4194753170013428,0.7936670780181885,0.6258082389831543,0.4266330897808075,0.4666666666666667,1.3461464643478394,0.5755898356437683
1.3837580680847168,0.819431483745575,0.5643265843391418,0.4463215470314026,0.43333333333333335,1.7844431400299072,0.6036537885665894
1.4751057624816895,0.8012513518333435,0.673854410648346,0.4264232814311981,0.4666666666666667,1.5652432441711426,0.5794333219528198
1.3508142232894897,0.8205699324607849,0.5302442908287048,0.4449196755886078,0.4666666666666667,1.5532217025756836,0.5884013175964355
1.4065160751342773,0.8222050070762634,0.5843110680580139,0.43134284019470215,0.5666666666666667,1.2319667339324951,0.5632085800170898
1.3976631164550781,0.7923128008842468,0.6053503155708313,0.40079277753829956,0.43333333333333335,1.6483534574508667,0.5472036004066467
1.438778281211853,0.8133722543716431,0.62540602684021,0.41677212715148926,0.33333333333333337,1.2544037103652954,0.553795576095581
1.4154021739959717,0.7762665748596191,0.6391355991363525,0.38952764868736267,0.4,1.2399009466171265,0.5364472270011902
1.4428553581237793,0.7735908031463623,0.669264554977417,0.3909432888031006,0.4666666666666667,1.685448408126831,0.5267253518104553
1.4958604574203491,0.7641706466674805,0.7316898107528687,0.4031761586666107,0.43333333333333335,1.524096131324768,0.5359011292457581
1.3753023147583008,0.7857825756072998,0.589519739151001,0.4109170138835907,0.4,1.5009695291519165,0.5464122891426086
1.3671034574508667,0.777795672416687,0.5893077850341797,0.41919535398483276,0.3666666666666667,1.7309765815734863,0.5461634993553162
1.3857746124267578,0.801134467124939,0.5846401453018188,0.43172502517700195,0.5,1.5599852800369263,0.562717080116272
1.3778271675109863,0.6634790897369385,0.7143480777740479,0.3533882796764374,0.4666666666666667,1.2833486795425415,0.48090624809265137
1.4631303548812866,0.7470583915710449,0.7160719633102417,0.38361984491348267,0.4666666666666667,1.6963025331497192,0.5115939378738403
1.49574875831604,0.7774333357810974,0.7183154225349426,0.4089958667755127,0.3666666666666667,1.5036978721618652,0.532611608505249
1.449837565422058,0.7772268652915955,0.6726107001304626,0.39454537630081177,0.43333333333333335,1.0501136779785156,0.529690682888031
1.3880078792572021,0.7781718969345093,0.6098359823226929,0.4105285108089447,0.5,1.614905834197998,0.5499109029769897
1.2982571125030518,0.7728849649429321,0.5253721475601196,0.40332484245300293,0.5666666666666667,1.2824490070343018,0.5221051573753357
1.4317991733551025,0.7730735540390015,0.6587256193161011,0.38946065306663513,0.33333333333333337,1.3231048583984375,0.5316991209983826
1.4699702262878418,0.7575545310974121,0.7124156951904297,0.39498087763786316,0.43333333333333335,1.2378652095794678,0.5175511240959167
1.461186170578003,0.7342244982719421,0.7269616723060608,0.38102349638938904,0.5333333333333333,1.52466881275177,0.509037435054779
1.4125555753707886,0.7598017454147339,0.6527538299560547,0.3854083716869354,0.4,1.4931327104568481,0.5184639692306519
1.4166908264160156,0.7583433985710144,0.6583474278450012,0.39007553458213806,0.4666666666666667,1.5524414777755737,0.523747444152832
1.298081636428833,0.7075461149215698,0.5905355215072632,0.3711012601852417,0.4666666666666667,1.4692586660385132,0.4961807131767273
1.4276102781295776,0.7476730346679688,0.6799372434616089,0.3859511613845825,0.4,1.8969762325286865,0.5241517424583435
1.4127507209777832,0.7719974517822266,0.6407532691955566,0.40115460753440857,0.43333333333333335,1.5391275882720947,0.522940993309021
1.3830902576446533,0.7838168144226074,0.5992734432220459,0.421114057302475,0.4666666666666667,1.6292082071304321,0.547365665435791
1.3809627294540405,0.8145012855529785,0.566461443901062,0.42905324697494507,0.43333333333333335,1.4607741832733154,0.5514883995056152
1.4225594997406006,0.7543389797210693,0.6682205200195312,0.3848315179347992,0.33333333333333337,1.1758010387420654,0.5319992303848267
1.449350118637085,0.7344884276390076,0.7148616909980774,0.3729037642478943,0.43333333333333335,1.589618444442749,0.513576865196228
1.3849444389343262,0.7400064468383789,0.6449379920959473,0.3866358697414398,0.4,1.583757758140564,0.5227867960929871
1.3613581657409668,0.7661828994750977,0.5951752662658691,0.3876781165599823,0.4666666666666667,1.589788556098938,0.5442095994949341
1.2746537923812866,0.7453184127807617,0.5293353796005249,0.4178687334060669,0.4666666666666667,1.9311431646347046,0.5540778636932373
1.3988616466522217,0.7608012557029724,0.6380603909492493,0.3828943967819214,0.4,1.794414758682251,0.5331875681877136
1.3816068172454834,0.7784427404403687,0.6031640768051147,0.4145231246948242,0.4,1.5385745763778687,0.5550421476364136
1.3888391256332397,0.7358667254447937,0.652972400188446,0.3814370632171631,0.3666666666666667,1.5379449129104614,0.5288599729537964
1.3481963872909546,0.7676438689231873,0.5805525183677673,0.3998998999595642,0.4666666666666667,1.5737642049789429,0.5486884117126465
1.3864710330963135,0.7787495851516724,0.6077214479446411,0.40482133626937866,0.43333333333333335,1.8404121398925781,0.5538026094436646
1.3283823728561401,0.7766526937484741,0.551729679107666,0.42326468229293823,0.4666666666666667,1.4760290384292603,0.5822676420211792
1.3512723445892334,0.7841326594352722,0.5671396851539612,0.4178301692008972,0.4666666666666667,1.6500990390777588,0.5636640787124634
1.4199907779693604,0.7402726411819458,0.6797181367874146,0.38993024826049805,0.4,1.5839307308197021,0.5539077520370483
1.253875494003296,0.8343696594238281,0.4195058345794678,0.453092098236084,0.4666666666666667,1.9590959548950195,0.6124745011329651
1.3655884265899658,0.7434185743331909,0.6221698522567749,0.39669597148895264,0.43333333333333335,1.5285907983779907,0.5458093881607056
1.3848941326141357,0.7801235914230347,0.6047705411911011,0.420245885848999,0.4,1.2582932710647583,0.5754033923149109
1.323693037033081,0.8041819930076599,0.5195110440254211,0.42910969257354736,0.5,1.8115743398666382,0.5887518525123596
1.42662513256073,0.7759995460510254,0.6506255865097046,0.41671907901763916,0.6,1.6216120719909668,0.5907212495803833
1.3481242656707764,0.8027965426445007,0.5453277230262756,0.4265889823436737,0.3666666666666667,1.2397416830062866,0.5823245048522949
1.4313914775848389,0.764907717704773,0.6664837598800659,0.39462512731552124,0.4666666666666667,1.3673970699310303,0.5689094066619873
1.469596266746521,0.7243136763572693,0.7452825903892517,0.3757915496826172,0.4666666666666667,1.1769468784332275,0.5537787675857544
1.3775867223739624,0.805827260017395,0.5717594623565674,0.4271268844604492,0.5333333333333333,1.4898333549499512,0.6115102171897888
1.2863872051239014,0.8368737101554871,0.4495134949684143,0.4690353274345398,0.5,1.3021481037139893,0.6444226503372192
1.3808362483978271,0.7967919111251831,0.584044337272644,0.42087385058403015,0.4666666666666667,1.6015688180923462,0.6082048416137695
1.3681762218475342,0.7929356098175049,0.5752406120300293,0.4239685535430908,0.5333333333333333,1.305853247642517,0.5945026874542236
1.3264718055725098,0.801201343536377,0.5252704620361328,0.42454618215560913,0.4666666666666667,1.3634742498397827,0.6064133644104004
1.4764678478240967,0.7435938119888306,0.7328740358352661,0.38572174310684204,0.4666666666666667,1.2627902030944824,0.5695978999137878
1.46991765499115,0.7541661262512207,0.7157515287399292,0.3852660357952118,0.4666666666666667,1.083988070487976,0.5703617930412292
1.5141196250915527,0.7560741901397705,0.7580454349517822,0.3938133120536804,0.43333333333333335,1.2763609886169434,0.567638635635376
1.4435603618621826,0.7813555002212524,0.6622048616409302,0.4122241139411926,0.43333333333333335,1.3844887018203735,0.5882319211959839
1.4863862991333008,0.7332510352134705,0.7531352639198303,0.3704589605331421,0.4666666666666667,1.1651031970977783,0.5435709357261658
1.4532382488250732,0.7547863721847534,0.6984518766403198,0.38535594940185547,0.3666666666666667,1.6299887895584106,0.5686266422271729
1.4256153106689453,0.7919391989707947,0.6336761116981506,0.4073733985424042,0.43333333333333335,1.8893511295318604,0.6004223823547363
1.4029066562652588,0.7797842025756836,0.6231224536895752,0.40136629343032837,0.5,1.5642683506011963,0.5754066705703735
1.4591573476791382,0.788935124874115,0.6702222228050232,0.41241884231567383,0.4666666666666667,1.6969285011291504,0.5839275121688843
1.449232816696167,0.8115167021751404,0.6377161145210266,0.4412645697593689,0.4666666666666667,1.4586478471755981,0.6126418113708496
1.4941940307617188,0.79508376121521,0.6991102695465088,0.41571077704429626,0.3666666666666667,1.610003113746643,0.5983449816703796
1.335075855255127,0.8102886080741882,0.5247872471809387,0.44910335540771484,0.5,1.3498985767364502,0.6197042465209961
1.4319238662719727,0.8089206218719482,0.6230032444000244,0.43094754219055176,0.5,1.2120403051376343,0.5996085405349731
1.4296135902404785,0.7802488803863525,0.649364709854126,0.4125218987464905,0.5666666666666667,1.1193013191223145,0.5837204456329346
1.481493353843689,0.7748465538024902,0.7066468000411987,0.3915340304374695,0.43333333333333335,1.251888394355774,0.561081051826477
1.4644346237182617,0.8098251223564148,0.6546095013618469,0.44388097524642944,0.4666666666666667,0.8999274373054504,0.6244285106658936
1.4734916687011719,0.7991563677787781,0.6743353009223938,0.4329417943954468,0.5333333333333333,1.1355655193328857,0.6108796000480652
1.5216996669769287,0.7910012006759644,0.7306984663009644,0.4123813509941101,0.43333333333333335,1.5392847061157227,0.6026064157485962
1.469007968902588,0.8015267848968506,0.6674811840057373,0.43292564153671265,0.43333333333333335,1.0709985494613647,0.6075738668441772
1.5518205165863037,0.7816344499588013,0.7701860666275024,0.41428589820861816,0.4666666666666667,1.027443766593933,0.5922837257385254
1.5068891048431396,0.7366621494293213,0.7702269554138184,0.38078197836875916,0.43333333333333335,1.34675133228302,0.5583139657974243
1.492943525314331,0.7597190737724304,0.7332244515419006,0.40144139528274536,0.4666666666666667,1.4695616960525513,0.5713915824890137
1.5427513122558594,0.7846012115478516,0.7581501007080078,0.42784804105758667,0.4666666666666667,1.4530045986175537,0.6082985401153564
1.5051591396331787,0.7827067375183105,0.7224524021148682,0.4133569896221161,0.5333333333333333,1.1422622203826904,0.5973784923553467
1.5141370296478271,0.7672157287597656,0.7469213008880615,0.3944512605667114,0.5,1.283523678779602,0.5779082179069519
1.5119822025299072,0.7572956085205078,0.7546865940093994,0.39166373014450073,0.5,1.265136957168579,0.5737490057945251
1.451951265335083,0.7989234924316406,0.6530277729034424,0.4294334053993225,0.4666666666666667,1.1340041160583496,0.6129007339477539
1.5160702466964722,0.7505965232849121,0.7654737234115601,0.390258252620697,0.5333333333333333,0.9909752011299133,0.567656397819519
1.584965705871582,0.7423036098480225,0.8426620960235596,0.37736958265304565,0.5333333333333333,1.190279483795166,0.561161994934082
1.5126543045043945,0.7903077006340027,0.7223466038703918,0.43826282024383545,0.43333333333333335,1.1896041631698608,0.6243948340415955
1.5024735927581787,0.7795394659042358,0.7229341268539429,0.41940492391586304,0.4,1.2985423803329468,0.5972259044647217
1.4796462059020996,0.7710339426994324,0.7086122632026672,0.39195895195007324,0.5,1.0506949424743652,0.5673311352729797
1.562765121459961,0.736961841583252,0.825803279876709,0.3880044221878052,0.5333333333333333,1.5482385158538818,0.577173113822937
1.5350017547607422,0.7319755554199219,0.8030261993408203,0.38338255882263184,0.43333333333333335,1.4096310138702393,0.5592504143714905
1.520408034324646,0.7547329664230347,0.7656750679016113,0.38926345109939575,0.5333333333333333,1.780027985572815,0.5638607740402222
1.4523000717163086,0.7774673700332642,0.6748327016830444,0.4132212996482849,0.5,1.407920479774475,0.5885168313980103
1.5587124824523926,0.7547394633293152,0.8039730191230774,0.3964868187904358,0.5,1.212135910987854,0.5820438861846924
1.499807596206665,0.7613860964775085,0.7384214997291565,0.39143216609954834,0.43333333333333335,0.9602200984954834,0.5687925219535828
1.4714527130126953,0.7759979963302612,0.6954547166824341,0.4202888011932373,0.3666666666666667,1.2942408323287964,0.6038846969604492
1.4844197034835815,0.7713620066642761,0.7130576968193054,0.4101787507534027,0.5666666666666667,1.2346361875534058,0.5909526944160461
1.4933528900146484,0.7658289670944214,0.727523922920227,0.41114914417266846,0.5,1.6136560440063477,0.5930379629135132
1.4614542722702026,0.7954200506210327,0.6660342216491699,0.4272758364677429,0.5,1.0838783979415894,0.6130983829498291
1.4991850852966309,0.7820978164672852,0.7170872688293457,0.41340214014053345,0.5,1.7308486700057983,0.5987909436225891
1.4884151220321655,0.7807455062866211,0.7076696157455444,0.419771283864975,0.5,1.8587104082107544,0.6004292368888855
1.393477201461792,0.8063019514083862,0.5871752500534058,0.4322187304496765,0.5,1.351215124130249,0.6059353351593018
1.5094479322433472,0.7645730376243591,0.744874894618988,0.4007561206817627,0.43333333333333335,1.409981369972229,0.5846495032310486
1.4795968532562256,0.791269063949585,0.6883277893066406,0.3977258801460266,0.4666666666666667,1.1667289733886719,0.5797864198684692
1.5491269826889038,0.7951987981796265,0.7539281845092773,0.4126589298248291,0.4,1.1866670846939087,0.5917612314224243
1.4714305400848389,0.7601937055587769,0.711236834526062,0.3919835090637207,0.4,1.5369765758514404,0.5747613906860352
1.4960836172103882,0.7672417163848877,0.7288419008255005,0.40036246180534363,0.4666666666666667,1.0752589702606201,0.5751864314079285
1.5251109600067139,0.7553048133850098,0.7698061466217041,0.37015125155448914,0.5,1.219873309135437,0.5531672835350037
1.4925506114959717,0.7488211393356323,0.7437294721603394,0.38795337080955505,0.5333333333333333,1.423927903175354,0.5670236349105835
1.4856157302856445,0.7666427493095398,0.7189729809761047,0.4116177260875702,0.4666666666666667,1.3578280210494995,0.5922393202781677
1.5439685583114624,0.7519928812980652,0.7919756770133972,0.39442914724349976,0.4,1.296133041381836,0.5753806829452515
1.490210771560669,0.7829666137695312,0.7072441577911377,0.4141428470611572,0.5,1.293383240699768,0.5932563543319702
1.488448143005371,0.7675236463546753,0.7209244966506958,0.4112164378166199,0.5,1.384441614151001,0.5918840169906616
1.5017735958099365,0.7464159727096558,0.7553576231002808,0.38714799284935,0.4666666666666667,0.9987114667892456,0.5705522894859314
1.5381845235824585,0.7626458406448364,0.7755386829376221,0.39255648851394653,0.43333333333333335,0.9036116600036621,0.5692362785339355
1.5014915466308594,0.7901804447174072,0.7113111019134521,0.41392964124679565,0.4666666666666667,1.3083081245422363,0.5911546945571899
1.4104361534118652,0.7973337173461914,0.6131024360656738,0.42919373512268066,0.5,1.5807838439941406,0.6081487536430359
1.4455335140228271,0.7658582925796509,0.6796752214431763,0.38517093658447266,0.5333333333333333,1.1185225248336792,0.5556632876396179
1.52864408493042,0.759352445602417,0.7692916393280029,0.39444518089294434,0.4666666666666667,1.0563526153564453,0.5768834352493286
1.4762334823608398,0.764274001121521,0.7119594812393188,0.39444026350975037,0.4666666666666667,1.1636008024215698,0.5790448188781738
1.3974603414535522,0.8051788210868835,0.5922815203666687,0.4296489357948303,0.43333333333333335,1.4627972841262817,0.6103276014328003
1.4989173412322998,0.795080840587616,0.7038365006446838,0.42754554748535156,0.4666666666666667,1.3910285234451294,0.6053264141082764
1.524268627166748,0.7419599294662476,0.7823086977005005,0.37618622183799744,0.43333333333333335,1.1610654592514038,0.5509449243545532
1.5105994939804077,0.7492668628692627,0.761332631111145,0.39670485258102417,0.43333333333333335,1.3532551527023315,0.5857337713241577
1.5321052074432373,0.7556819319725037,0.7764232754707336,0.3931332528591156,0.5,1.670430302619934,0.5776951313018799
1.4942529201507568,0.7873289585113525,0.7069239616394043,0.4193737506866455,0.5,1.8138433694839478,0.6104066371917725
1.3737413883209229,0.8012053370475769,0.572536051273346,0.43603643774986267,0.5333333333333333,1.5437564849853516,0.6133944988250732
1.4916080236434937,0.7551765441894531,0.7364314794540405,0.4030003547668457,0.5,1.410375952720642,0.5829231142997742
1.477276086807251,0.7644195556640625,0.7128565311431885,0.4077238440513611,0.4,1.1763551235198975,0.5885658264160156
1.5435856580734253,0.7412070035934448,0.8023786544799805,0.3752051293849945,0.5,1.2007830142974854,0.5517025589942932
1.4912365674972534,0.7801221609115601,0.7111144065856934,0.4277277886867523,0.4666666666666667,1.27311110496521,0.6092276573181152
1.4709930419921875,0.7629876136779785,0.708005428314209,0.4155239462852478,0.4666666666666667,1.431505560874939,0.5883586406707764
1.5309232473373413,0.7769107818603516,0.7540124654769897,0.4002855718135834,0.43333333333333335,1.52267587184906,0.5798567533493042
1.6051019430160522,0.7201868891716003,0.8849150538444519,0.36300230026245117,0.5,1.1145728826522827,0.5489404201507568
1.4870109558105469,0.7514359951019287,0.7355749607086182,0.39321169257164,0.43333333333333335,0.9650956392288208,0.5706644058227539
1.5065150260925293,0.7624812126159668,0.7440338134765625,0.40086230635643005,0.4666666666666667,0.934821367263794,0.5801872611045837
1.4071159362792969,0.7912437319755554,0.6158722043037415,0.4399864673614502,0.5,1.628732681274414,0.6165942549705505
1.5300319194793701,0.7351692914962769,0.7948626279830933,0.37632298469543457,0.4666666666666667,1.2057069540023804,0.5564234256744385
1.6120131015777588,0.7425681948661804,0.8694449067115784,0.38190656900405884,0.5666666666666667,1.2345596551895142,0.5689535140991211
1.4809486865997314,0.7955842018127441,0.6853644847869873,0.4250137209892273,0.5,1.5004907846450806,0.6092398166656494
1.5311321020126343,0.742640495300293,0.7884916067123413,0.37657079100608826,0.4666666666666667,1.7224833965301514,0.563341498374939
1.4601879119873047,0.840662956237793,0.6195249557495117,0.47145169973373413,0.4666666666666667,1.189144492149353,0.6483900547027588
1.5199952125549316,0.7500945925712585,0.7699006199836731,0.39457088708877563,0.43333333333333335,1.1296091079711914,0.5675235986709595
1.4130642414093018,0.8024842143058777,0.6105800271034241,0.4301227927207947,0.5666666666666667,0.8529125452041626,0.622498631477356
1.5106570720672607,0.7920038104057312,0.7186532616615295,0.4190748929977417,0.43333333333333335,1.5977095365524292,0.5993002653121948
1.5476815700531006,0.7473130226135254,0.8003685474395752,0.38565629720687866,0.43333333333333335,1.504665732383728,0.5645800828933716
1.5937492847442627,0.7195093631744385,0.8742399215698242,0.36418360471725464,0.5,1.278427004814148,0.5416560769081116
1.5988181829452515,0.7416521906852722,0.8571659922599792,0.3879967927932739,0.5,1.860971450805664,0.5722593665122986
1.624470591545105,0.7246689796447754,0.8998016119003296,0.3752022981643677,0.5333333333333333,1.4223718643188477,0.5619406700134277
1.5586299896240234,0.7661098837852478,0.7925201058387756,0.40420258045196533,0.43333333333333335,1.1598832607269287,0.580620288848877
1.432068109512329,0.7841919660568237,0.6478761434555054,0.425686240196228,0.4,0.9196749925613403,0.5986424684524536
1.513192057609558,0.7744233012199402,0.7387687563896179,0.4223366677761078,0.4,1.0811307430267334,0.6039689779281616
1.4920403957366943,0.7598411440849304,0.7321992516517639,0.3971046805381775,0.4666666666666667,1.1652898788452148,0.5750306844711304
1.5479207038879395,0.7644078135490417,0.7835128903388977,0.39790987968444824,0.5,1.1102203130722046,0.5796071290969849
1.5173438787460327,0.7564729452133179,0.7608709335327148,0.3962835967540741,0.4666666666666667,1.4652153253555298,0.5770825147628784
1.5185675621032715,0.7262731790542603,0.7922943830490112,0.37666505575180054,0.5333333333333333,1.3654311895370483,0.5467615127563477
1.4654325246810913,0.7739565372467041,0.6914759874343872,0.4054386019706726,0.5,0.951132595539093,0.5886878967285156
1.5149707794189453,0.7447675466537476,0.7702032327651978,0.3870689272880554,0.5,1.581714391708374,0.560479462146759
1.6136888265609741,0.7200746536254883,0.8936141729354858,0.3701178729534149,0.43333333333333335,1.4666184186935425,0.5525749921798706
1.478940725326538,0.7744925022125244,0.7044482231140137,0.3913874626159668,0.43333333333333335,1.3146347999572754,0.5644519329071045
1.4925931692123413,0.7538558840751648,0.7387372851371765,0.3929760456085205,0.5,1.160598874092102,0.5652449131011963
1.4602378606796265,0.7833372354507446,0.6769006252288818,0.4217628836631775,0.4666666666666667,1.505833625793457,0.5970035791397095
1.4721956253051758,0.7887281179428101,0.6834675073623657,0.4237098693847656,0.5666666666666667,1.8187429904937744,0.610603928565979
1.4433331489562988,0.7684915065765381,0.6748416423797607,0.40930065512657166,0.5,1.7281808853149414,0.5922667384147644
1.5378665924072266,0.7590135931968689,0.7788529992103577,0.3961333632469177,0.5,1.3343613147735596,0.5742210149765015
1.45209538936615,0.7885948419570923,0.6635005474090576,0.414442241191864,0.5666666666666667,1.525826096534729,0.5927923917770386
1.4797945022583008,0.7799436450004578,0.699850857257843,0.41309627890586853,0.4666666666666667,1.4618984460830688,0.5829660296440125
1.521310567855835,0.7717123031616211,0.7495982646942139,0.40189921855926514,0.43333333333333335,1.051503300666809,0.5837637186050415
1.5618896484375,0.7211779356002808,0.8407117128372192,0.37334439158439636,0.4666666666666667,1.327711820602417,0.5494661331176758
1.4807822704315186,0.7917143702507019,0.6890679001808167,0.4404020309448242,0.5,1.4541462659835815,0.6214547753334045
1.4609770774841309,0.7634824514389038,0.697494626045227,0.4109628200531006,0.43333333333333335,1.1645768880844116,0.5882736444473267
1.4468512535095215,0.8075721263885498,0.6392791271209717,0.43238696455955505,0.43333333333333335,1.2505543231964111,0.6121837496757507
1.5581722259521484,0.7542620897293091,0.8039101362228394,0.3821401000022888,0.4666666666666667,1.0362492799758911,0.567511260509491
1.4254498481750488,0.8161923885345459,0.6092574596405029,0.4490067958831787,0.43333333333333335,1.7682759761810303,0.621549129486084
1.5574190616607666,0.7660629153251648,0.7913561463356018,0.405730664730072,0.43333333333333335,1.5556622743606567,0.5890974998474121
1.4657421112060547,0.7762066125869751,0.6895354986190796,0.4168005883693695,0.5,1.5116031169891357,0.5939691066741943
1.6005609035491943,0.7510117292404175,0.8495491743087769,0.3882013261318207,0.43333333333333335,1.4530370235443115,0.5779380202293396
1.5260083675384521,0.736282467842102,0.7897258996963501,0.37938225269317627,0.4,0.9200577139854431,0.5571762323379517
1.5583972930908203,0.7559411525726318,0.8024561405181885,0.3945036828517914,0.5333333333333333,1.3870478868484497,0.5779386758804321
1.4731601476669312,0.7953952550888062,0.677764892578125,0.420402467250824,0.5,1.503509521484375,0.6065664291381836
1.5793988704681396,0.7134604454040527,0.8659384250640869,0.3565472960472107,0.43333333333333335,1.295663833618164,0.5318354964256287
1.4433326721191406,0.7869257926940918,0.6564068794250488,0.4218218922615051,0.5333333333333333,1.3081923723220825,0.596484899520874
1.4600046873092651,0.7680766582489014,0.6919280290603638,0.41366976499557495,0.4666666666666667,1.1646822690963745,0.5941768884658813
1.4655002355575562,0.8013561964035034,0.6641440391540527,0.4513014256954193,0.3666666666666667,1.440171241760254,0.6309816837310791
1.4484822750091553,0.7998929023742676,0.6485893726348877,0.416172593832016,0.4666666666666667,1.5145021677017212,0.5863947868347168
1.4950382709503174,0.7762249708175659,0.7188133001327515,0.4097473621368408,0.5,1.4944546222686768,0.5906493067741394
1.455406904220581,0.7865605354309082,0.6688463687896729,0.40776321291923523,0.5,1.2393248081207275,0.586609959602356
1.474888801574707,0.7661857008934021,0.7087031006813049,0.4032784402370453,0.5,1.2602320909500122,0.583577573299408
1.548962950706482,0.7491380572319031,0.7998248934745789,0.4044393002986908,0.4666666666666667,1.5161281824111938,0.594428539276123
1.5915191173553467,0.7388604879379272,0.8526586294174194,0.3806408643722534,0.4666666666666667,1.0938302278518677,0.5592368841171265
1.468721866607666,0.803170919418335,0.665550947189331,0.4399583339691162,0.5,1.1676101684570312,0.626350462436676
1.5354547500610352,0.767367959022522,0.7680867910385132,0.3982716500759125,0.43333333333333335,1.239011287689209,0.5771914124488831
1.490622878074646,0.7830920219421387,0.7075308561325073,0.40802308917045593,0.5,1.2154021263122559,0.5925692915916443
1.4105552434921265,0.7991359233856201,0.6114193201065063,0.4365667700767517,0.5333333333333333,1.2112280130386353,0.6080970764160156
1.5005698204040527,0.7552565336227417,0.745313286781311,0.39332160353660583,0.4666666666666667,0.9764680862426758,0.5651996731758118
1.4561889171600342,0.7607212066650391,0.6954677104949951,0.4088045060634613,0.5333333333333333,1.0085561275482178,0.5891911387443542
1.54023015499115,0.7337111234664917,0.8065190315246582,0.3919968605041504,0.43333333333333335,1.3672758340835571,0.5736536979675293
1.4698708057403564,0.7670041918754578,0.7028666138648987,0.3970487713813782,0.5,1.4066203832626343,0.5666980147361755
1.563525915145874,0.7372063398361206,0.8263195753097534,0.3703634738922119,0.4666666666666667,1.0175249576568604,0.5472222566604614
1.5110113620758057,0.7566304206848145,0.7543809413909912,0.3985424041748047,0.4666666666666667,1.255326509475708,0.5859295725822449
1.5095734596252441,0.7405838966369629,0.7689895629882812,0.3837801218032837,0.5,1.1114952564239502,0.5663846731185913
1.3679670095443726,0.848519504070282,0.5194475054740906,0.44859790802001953,0.5666666666666667,1.4063427448272705,0.6197164058685303
1.5457675457000732,0.7321650981903076,0.8136024475097656,0.382870078086853,0.5,1.656752109527588,0.5661741495132446
1.5247735977172852,0.7634560465812683,0.7613175511360168,0.38825833797454834,0.43333333333333335,1.3248209953308105,0.5657739639282227
1.4894498586654663,0.7654727697372437,0.7239770889282227,0.39946016669273376,0.4666666666666667,0.5508002042770386,0.5828466415405273
1.4395227432250977,0.7953683733940125,0.6441543698310852,0.4228622317314148,0.5,1.30373215675354,0.5906283855438232
1.5712947845458984,0.7508120536804199,0.8204827308654785,0.3885563313961029,0.4666666666666667,1.4847326278686523,0.572796106338501
1.467503547668457,0.7700340747833252,0.6974694728851318,0.3993517756462097,0.5333333333333333,0.8999478220939636,0.5778665542602539
1.4353866577148438,0.7882353663444519,0.6471512913703918,0.41316962242126465,0.5333333333333333,1.3479169607162476,0.5935105681419373
1.4576923847198486,0.7932949066162109,0.6643974781036377,0.42630359530448914,0.5,1.2321271896362305,0.6000888347625732
1.5261602401733398,0.7899991273880005,0.7361611127853394,0.4115700423717499,0.4666666666666667,1.2976778745651245,0.5927914381027222
1.5200791358947754,0.779303252696991,0.7407758831977844,0.39357006549835205,0.5666666666666667,1.670316457748413,0.5720686316490173
1.5375455617904663,0.7726812362670898,0.7648643255233765,0.4004554748535156,0.5333333333333333,1.651888132095337,0.5768967270851135
1.6059653759002686,0.7505335807800293,0.8554317951202393,0.3889661729335785,0.4666666666666667,1.139212965965271,0.581870973110199
1.4864904880523682,0.751894474029541,0.7345960140228271,0.39184194803237915,0.5,0.8573579788208008,0.5735538005828857
1.4968303442001343,0.7888864278793335,0.7079439163208008,0.41576477885246277,0.4666666666666667,1.3862618207931519,0.5979615449905396
1.5755891799926758,0.7805778980255127,0.7950112819671631,0.40095049142837524,0.4,1.2695446014404297,0.5856574773788452
1.4893739223480225,0.8099336624145508,0.6794402599334717,0.4355386197566986,0.5666666666666667,1.1571762561798096,0.6178472638130188
1.4918359518051147,0.7906442880630493,0.7011916637420654,0.424407958984375,0.5,1.507844090461731,0.6020376086235046
1.5271165370941162,0.7534445524215698,0.7736719846725464,0.38434767723083496,0.4666666666666667,1.4034960269927979,0.5619526505470276
1.4167649745941162,0.7920112013816833,0.6247537732124329,0.43697279691696167,0.4666666666666667,1.41835355758667,0.6072492003440857
1.5138301849365234,0.7658922672271729,0.7479379177093506,0.40286678075790405,0.5666666666666667,1.0747509002685547,0.5879425406455994
1.521117925643921,0.7522317171096802,0.7688862085342407,0.4010995328426361,0.4666666666666667,0.8234479427337646,0.5815187096595764
1.5419440269470215,0.769354522228241,0.7725895047187805,0.39667508006095886,0.4,1.1681376695632935,0.5766056776046753
1.5233573913574219,0.803421139717102,0.7199362516403198,0.432695597410202,0.4,1.1297285556793213,0.6153792142868042
1.534679889678955,0.7698497772216797,0.7648301124572754,0.39921125769615173,0.4666666666666667,1.1270512342453003,0.5854328870773315
1.5022971630096436,0.7712993621826172,0.7309978008270264,0.4001758098602295,0.43333333333333335,1.3591556549072266,0.5776515007019043
1.4918746948242188,0.784904956817627,0.7069697380065918,0.42348942160606384,0.5,1.4930461645126343,0.6063534617424011
1.5312328338623047,0.7538380026817322,0.7773948311805725,0.40041443705558777,0.4666666666666667,1.462803602218628,0.5778176784515381
1.6128578186035156,0.7155745029449463,0.8972833156585693,0.36670660972595215,0.4666666666666667,1.4441699981689453,0.5473321676254272
1.575900912284851,0.7369198203086853,0.8389810919761658,0.37590765953063965,0.5666666666666667,1.3837560415267944,0.5574087500572205
1.3999112844467163,0.7887672185897827,0.6111440658569336,0.41719406843185425,0.5,1.3889144659042358,0.5906625986099243
1.4577994346618652,0.7681471705436707,0.6896522641181946,0.4053877294063568,0.3666666666666667,1.6051279306411743,0.5782968997955322
1.439012885093689,0.7866473197937012,0.6523655652999878,0.4127368628978729,0.5666666666666667,1.1977341175079346,0.5916142463684082
1.5641374588012695,0.7758245468139648,0.7883129119873047,0.39865273237228394,0.4666666666666667,1.2428964376449585,0.5868679285049438
1.480661392211914,0.7869969606399536,0.6936644315719604,0.4081612527370453,0.5666666666666667,1.474056363105774,0.582984447479248
1.4982290267944336,0.7800517082214355,0.718177318572998,0.41015705466270447,0.5333333333333333,1.0675950050354004,0.5942939519882202
1.4815692901611328,0.764687716960907,0.7168815732002258,0.4070083498954773,0.43333333333333335,1.2686744928359985,0.5699805617332458
1.5389881134033203,0.7387821674346924,0.8002059459686279,0.39183974266052246,0.4666666666666667,1.0831940174102783,0.5688455700874329
1.4688127040863037,0.803971529006958,0.6648411750793457,0.4266536235809326,0.4,1.5199048519134521,0.6018799543380737
1.5229363441467285,0.7507047057151794,0.7722316384315491,0.3981676697731018,0.43333333333333335,1.4224982261657715,0.5750792026519775
1.5453965663909912,0.7529361248016357,0.7924604415893555,0.4069736897945404,0.43333333333333335,1.0218491554260254,0.5854061245918274
1.4133968353271484,0.7896732091903687,0.6237236261367798,0.42211025953292847,0.4666666666666667,1.0732237100601196,0.588158369064331
1.4656131267547607,0.7855910062789917,0.680022120475769,0.41593652963638306,0.5333333333333333,1.3292458057403564,0.5916914939880371
1.4952771663665771,0.7831418514251709,0.7121353149414062,0.41426676511764526,0.4666666666666667,1.327661395072937,0.6029946804046631
1.4819955825805664,0.7545725703239441,0.7274230122566223,0.39367222785949707,0.43333333333333335,1.6732035875320435,0.5789602994918823
1.484716773033142,0.8014342188835144,0.6832825541496277,0.41625577211380005,0.4,1.513007640838623,0.6058629751205444
1.5033881664276123,0.7902321815490723,0.71315598487854,0.41651785373687744,0.43333333333333335,1.6541558504104614,0.6054978370666504
1.5264270305633545,0.7472399473190308,0.7791870832443237,0.39142534136772156,0.4666666666666667,1.2311713695526123,0.5730819702148438
1.4665637016296387,0.7629398107528687,0.70362389087677,0.4160393178462982,0.3666666666666667,1.2128448486328125,0.5971396565437317
1.5167055130004883,0.7407051920890808,0.7760003209114075,0.3749768137931824,0.5,1.389286994934082,0.5499879121780396
1.4708843231201172,0.762539267539978,0.7083450555801392,0.39895159006118774,0.4666666666666667,1.2857084274291992,0.5815542936325073
1.4804410934448242,0.7829408645629883,0.6975002288818359,0.4215470552444458,0.43333333333333335,1.42251455783844,0.6012717485427856
1.5249037742614746,0.7423984408378601,0.7825053334236145,0.38647979497909546,0.4,1.3230493068695068,0.5691441297531128
1.4717648029327393,0.8014459609985352,0.6703188419342041,0.4176822304725647,0.4666666666666667,1.1316391229629517,0.5924215912818909
1.4942201375961304,0.8049961924552917,0.6892239451408386,0.44610631465911865,0.43333333333333335,1.5178323984146118,0.6183857917785645
1.4066388607025146,0.8165754079818726,0.5900634527206421,0.44916582107543945,0.43333333333333335,1.4325342178344727,0.6281570196151733
1.4972889423370361,0.7946593165397644,0.7026296257972717,0.4174598455429077,0.5333333333333333,1.359973430633545,0.5931836366653442
1.4834297895431519,0.7475640773773193,0.7358657121658325,0.3890627324581146,0.5333333333333333,1.3446037769317627,0.5680798292160034
1.4807484149932861,0.7435342669487,0.7372141480445862,0.38513049483299255,0.43333333333333335,1.441646933555603,0.5658379793167114
1.4831022024154663,0.7655882835388184,0.717513918876648,0.3981175422668457,0.4666666666666667,1.4237098693847656,0.5759764909744263
1.522263765335083,0.7397886514663696,0.7824751138687134,0.3819977641105652,0.4,1.255923867225647,0.5671605467796326
1.5217809677124023,0.7256816625595093,0.7960993051528931,0.3800630569458008,0.4666666666666667,1.5251622200012207,0.5596250295639038
1.4989889860153198,0.7791087627410889,0.719880223274231,0.41244828701019287,0.4666666666666667,0.8194031715393066,0.5965753793716431
1.6107295751571655,0.7196230888366699,0.8911064863204956,0.3754287362098694,0.43333333333333335,1.393416404724121,0.5514659881591797
1.5227563381195068,0.7825936079025269,0.74016273021698,0.41129550337791443,0.6,1.5524357557296753,0.5952019691467285
1.5352381467819214,0.73871248960495,0.7965256571769714,0.3819761276245117,0.5,1.501917839050293,0.5671247243881226
1.5564955472946167,0.7885819673538208,0.7679135799407959,0.4149493873119354,0.5,1.2012567520141602,0.6049104928970337
1.5607366561889648,0.75596684217453,0.8047698140144348,0.3878408372402191,0.4666666666666667,1.3514068126678467,0.5756880044937134
1.4222757816314697,0.8098568916320801,0.6124188899993896,0.45558416843414307,0.4,1.0652440786361694,0.6307591199874878
1.4916213750839233,0.7584737539291382,0.7331476211547852,0.3889728784561157,0.4666666666666667,1.2305328845977783,0.5595476627349854
1.4463346004486084,0.7815601825714111,0.6647744178771973,0.4029476046562195,0.5,1.231499195098877,0.5834142565727234
1.5380910634994507,0.773232638835907,0.7648584246635437,0.4075501561164856,0.4,0.9888827204704285,0.5920292139053345
1.4549243450164795,0.8082000613212585,0.646724283695221,0.42387136816978455,0.5,0.9168745875358582,0.6081347465515137
1.4173970222473145,0.8199324607849121,0.5974645614624023,0.42844051122665405,0.4666666666666667,0.7960489392280579,0.6024385690689087
1.5950316190719604,0.7297595739364624,0.865272045135498,0.38707178831100464,0.5,0.875064492225647,0.5779004096984863
1.5378831624984741,0.7578813433647156,0.7800018191337585,0.38776835799217224,0.43333333333333335,1.0922003984451294,0.5685616135597229
2.402928352355957,1.0073323249816895,1.3955960273742676,0.8560161590576172,0.6333333333333333,0.7584972977638245,0.9443038702011108
2.366478681564331,0.9199771881103516,1.4465014934539795,0.807637095451355,0.4,0.7042507529258728,0.9109116792678833
2.2970190048217773,0.8662427663803101,1.4307762384414673,0.7416481971740723,0.4666666666666667,0.9909191727638245,0.8222028613090515
2.3713505268096924,0.7451729774475098,1.6261775493621826,0.7069166898727417,0.5,0.7820228338241577,0.7970947027206421
2.1059980392456055,0.7451328039169312,1.3608652353286743,0.6854076385498047,0.4666666666666667,1.0629748106002808,0.7877208590507507
1.8726580142974854,0.776190459728241,1.0964675545692444,0.6687459945678711,0.5333333333333333,1.148856520652771,0.8386921882629395
1.9690622091293335,0.7144443392753601,1.2546178698539734,0.6638319492340088,0.5,1.052233338356018,0.8236706256866455
1.9394347667694092,0.6211147308349609,1.3183200359344482,0.5942298173904419,0.5333333333333333,1.1351853609085083,0.7581510543823242
1.8607187271118164,0.6367610096931458,1.2239577174186707,0.635703444480896,0.43333333333333335,1.0532679557800293,0.8538289070129395
1.82371985912323,0.5956006646156311,1.2281191945075989,0.5920440554618835,0.4666666666666667,1.0539984703063965,0.8231091499328613
1.7233179807662964,0.5531477928161621,1.1701701879501343,0.47481226921081543,0.5,1.2243874073028564,0.7669134140014648
1.6825237274169922,0.4765510559082031,1.205972671508789,0.41670387983322144,0.5333333333333333,1.1083908081054688,0.7357904314994812
1.794386625289917,0.4878777861595154,1.3065088391304016,0.3600378930568695,0.4666666666666667,0.968971848487854,0.6107713580131531
1.8115272521972656,0.5312268137931824,1.2803004384040833,0.4097278118133545,0.43333333333333335,1.071869969367981,0.6275602579116821
1.7524160146713257,0.39358121156692505,1.3588348031044006,0.31299155950546265,0.5,0.9819469451904297,0.5676593780517578
1.740251898765564,0.33063217997550964,1.4096197187900543,0.315487802028656,0.5333333333333333,0.7596257328987122,0.5897389650344849
1.805967092514038,0.30367928743362427,1.5022878050804138,0.22241675853729248,0.43333333333333335,0.625441312789917,0.4368019998073578
1.476531744003296,0.45260000228881836,1.0239317417144775,0.34826382994651794,0.43333333333333335,1.1953648328781128,0.6227124333381653
1.6334627866744995,0.44049662351608276,1.1929661631584167,0.34129461646080017,0.6,1.1724892854690552,0.6161372065544128
1.5897750854492188,0.35213184356689453,1.2376432418823242,0.2803235650062561,0.4666666666666667,0.8652118444442749,0.5040392279624939
1.4958999156951904,0.6021186113357544,0.893781304359436,0.37999171018600464,0.5666666666666667,1.0172573328018188,0.6221863031387329
1.590144157409668,0.3840874135494232,1.2060567438602448,0.2957023084163666,0.5666666666666667,1.1960595846176147,0.5573809742927551
1.6570630073547363,0.4123934507369995,1.2446695566177368,0.29294100403785706,0.4666666666666667,0.880653977394104,0.5206798315048218
1.6169891357421875,0.40103718638420105,1.2159519493579865,0.2956606447696686,0.5333333333333333,0.568382203578949,0.5276917815208435
1.622575044631958,0.39305949211120605,1.229515552520752,0.27131912112236023,0.5333333333333333,0.9698836207389832,0.5151612758636475
1.6023120880126953,0.5200252532958984,1.0822868347167969,0.3297312259674072,0.6333333333333333,0.6194758415222168,0.5729583501815796
1.7114696502685547,0.4843169152736664,1.2271527349948883,0.30376821756362915,0.43333333333333335,0.6864397525787354,0.5308617949485779
1.561357855796814,0.5864046812057495,0.9749531745910645,0.3320244252681732,0.5,1.0248141288757324,0.5757437944412231
1.5334498882293701,0.39161428809165955,1.1418356001377106,0.2610591948032379,0.4666666666666667,0.9192737936973572,0.4920230805873871
1.6456899642944336,0.4109771251678467,1.234712839126587,0.2491854429244995,0.4666666666666667,1.3501172065734863,0.43589264154434204
1.6333961486816406,0.5188642740249634,1.1145318746566772,0.30914732813835144,0.5,1.1885757446289062,0.4880664050579071
1.6530698537826538,0.5089030265808105,1.1441668272018433,0.2917559742927551,0.43333333333333335,1.5850917100906372,0.4319455027580261
1.6994438171386719,0.4148862957954407,1.2845575213432312,0.2412024736404419,0.4666666666666667,1.2350445985794067,0.37411773204803467
1.6062126159667969,0.5435168743133545,1.0626957416534424,0.29596254229545593,0.5333333333333333,0.8294834494590759,0.45758670568466187
1.73778235912323,0.5631797909736633,1.1746025681495667,0.2568306624889374,0.5,1.3570022583007812,0.4265609383583069
1.6272752285003662,0.5607293844223022,1.066545844078064,0.32944679260253906,0.6,1.3011970520019531,0.5192314386367798
1.5734999179840088,0.5588836669921875,1.0146162509918213,0.3054332137107849,0.6,0.9460135102272034,0.46747124195098877
1.620500922203064,0.5920364260673523,1.0284644961357117,0.29828891158103943,0.43333333333333335,1.0673154592514038,0.5231432318687439
1.7064932584762573,0.5271475315093994,1.179345726966858,0.2685057520866394,0.5666666666666667,0.8793431520462036,0.48431217670440674
1.6373579502105713,0.5024340152740479,1.1349239349365234,0.2567163109779358,0.6,1.3117228746414185,0.4535575807094574
1.491647720336914,0.49883565306663513,0.9928120672702789,0.25378191471099854,0.5333333333333333,0.7993373274803162,0.4813880920410156
1.5930430889129639,0.4687570035457611,1.1242860853672028,0.2332979142665863,0.5666666666666667,1.1204981803894043,0.450542688369751
1.649810552597046,0.39287957549095154,1.2569309771060944,0.2042003870010376,0.5,1.313913106918335,0.4055144488811493
1.5058104991912842,0.45251235365867615,1.053298145532608,0.22400864958763123,0.5666666666666667,1.554150938987732,0.4229678809642792
1.5900464057922363,0.3485465943813324,1.241499811410904,0.17472323775291443,0.6333333333333333,1.436706304550171,0.35546359419822693
1.4821357727050781,0.4064455032348633,1.0756902694702148,0.25612226128578186,0.5666666666666667,1.4697093963623047,0.44458621740341187
1.4785676002502441,0.41762036085128784,1.0609472393989563,0.2230679988861084,0.5333333333333333,1.2739217281341553,0.3999830484390259
1.5603774785995483,0.3668826222419739,1.1934948563575745,0.17653530836105347,0.5,1.2003307342529297,0.35002171993255615
1.4089092016220093,0.3820875287055969,1.0268216729164124,0.18956921994686127,0.5333333333333333,1.0518114566802979,0.3584502637386322
1.4628733396530151,0.36938995122909546,1.0934833884239197,0.1915079653263092,0.5666666666666667,1.0082236528396606,0.33471477031707764
1.4905346632003784,0.3091120421886444,1.181422621011734,0.19322369992733002,0.4666666666666667,1.3111945390701294,0.3361663818359375
1.4026293754577637,0.37738561630249023,1.0252437591552734,0.20018085837364197,0.4666666666666667,0.8949152827262878,0.36399537324905396
1.4700000286102295,0.4062114357948303,1.0637885928153992,0.19008910655975342,0.3666666666666667,1.5630912780761719,0.3657243251800537
1.5619299411773682,0.3373200297355652,1.224609911441803,0.20184901356697083,0.4666666666666667,1.1319626569747925,0.3628471791744232
1.490139365196228,0.35915407538414,1.130985289812088,0.17060695588588715,0.4,1.1660255193710327,0.3295203447341919
1.4895052909851074,0.375188946723938,1.1143163442611694,0.18821930885314941,0.43333333333333335,1.031543493270874,0.35909026861190796
1.4847016334533691,0.23521630465984344,1.2494853287935257,0.11353626102209091,0.5,1.05354905128479,0.23974041640758514
1.5353362560272217,0.2619788944721222,1.2733573615550995,0.12969481945037842,0.5333333333333333,1.1830658912658691,0.2684209644794464
1.3785842657089233,0.3686704635620117,1.0099138021469116,0.18133050203323364,0.43333333333333335,1.4672969579696655,0.3448769748210907
1.3086903095245361,0.3637198805809021,0.944970428943634,0.16816982626914978,0.5,1.0539427995681763,0.3174101710319519
1.410715103149414,0.2866681218147278,1.1240469813346863,0.1299135386943817,0.5,0.8718645572662354,0.26740705966949463
1.2345894575119019,0.40225285291671753,0.8323366045951843,0.17940233647823334,0.5666666666666667,0.8786462545394897,0.3383539617061615
1.340550422668457,0.3135841190814972,1.0269663035869598,0.14817631244659424,0.5666666666666667,0.8563728332519531,0.2844509482383728
1.348751425743103,0.3132489323616028,1.0355024933815002,0.1344308853149414,0.5333333333333333,1.0570248365402222,0.2586092948913574
1.3802821636199951,0.3416408896446228,1.0386412739753723,0.16103576123714447,0.43333333333333335,1.028531551361084,0.30985790491104126
1.2828304767608643,0.37092325091362,0.9119072258472443,0.15976253151893616,0.5,1.1796623468399048,0.30536049604415894
1.2986655235290527,0.42414766550064087,0.8745178580284119,0.18261602520942688,0.5,1.2946813106536865,0.338573694229126
1.3580902814865112,0.32307106256484985,1.0350192189216614,0.14589214324951172,0.5333333333333333,1.0567104816436768,0.26988857984542847
1.3094239234924316,0.48067769408226013,0.8287462294101715,0.21338984370231628,0.4666666666666667,1.416678547859192,0.3856601119041443
1.438177466392517,0.3096541166305542,1.128523349761963,0.13919803500175476,0.5333333333333333,1.2679778337478638,0.2709176242351532
1.3652576208114624,0.3569718301296234,1.008285790681839,0.16065756976604462,0.5,0.9989742636680603,0.30241039395332336
1.4839425086975098,0.19166545569896698,1.2922770529985428,0.12906453013420105,0.5333333333333333,0.8892784118652344,0.24590596556663513
1.4705910682678223,0.35153234004974365,1.1190587282180786,0.1533326506614685,0.43333333333333335,1.0163575410842896,0.30448639392852783
1.5281121730804443,0.32477980852127075,1.2033323645591736,0.14882932603359222,0.5,1.0380113124847412,0.2842450737953186
1.479893445968628,0.34679481387138367,1.1330986320972443,0.16037920117378235,0.4666666666666667,1.3068811893463135,0.31979772448539734
1.4406211376190186,0.41759467124938965,1.023026466369629,0.18590393662452698,0.43333333333333335,1.3606475591659546,0.35504788160324097
1.4488229751586914,0.3338727653026581,1.1149502098560333,0.1499626487493515,0.5333333333333333,0.9241047501564026,0.291000097990036
1.5301663875579834,0.3439882695674896,1.1861781179904938,0.18481075763702393,0.43333333333333335,0.7423311471939087,0.34859058260917664
1.515284538269043,0.36604008078575134,1.1492444574832916,0.17410394549369812,0.5666666666666667,0.754951000213623,0.34190434217453003
1.4611802101135254,0.4024686813354492,1.0587115287780762,0.1866224706172943,0.5666666666666667,1.1664584875106812,0.3588690757751465
1.3972505331039429,0.4990196228027344,0.8982309103012085,0.21897761523723602,0.4666666666666667,1.1535844802856445,0.4323682188987732
1.5317285060882568,0.38019677996635437,1.1515317261219025,0.23213374614715576,0.43333333333333335,1.2165099382400513,0.40998539328575134
1.5051192045211792,0.34597915410995483,1.1591400504112244,0.1791379451751709,0.43333333333333335,1.1383658647537231,0.36882221698760986
1.4188199043273926,0.4256492853164673,0.9931706190109253,0.20815622806549072,0.4,1.0172436237335205,0.4289517402648926
1.4513139724731445,0.38852638006210327,1.0627875924110413,0.23620867729187012,0.5,1.2304030656814575,0.486585795879364
1.4568243026733398,0.2545247972011566,1.2022995054721832,0.17502057552337646,0.5,1.381987452507019,0.3903360366821289
1.3891981840133667,0.34408482909202576,1.045113354921341,0.23456129431724548,0.5666666666666667,1.1410815715789795,0.490425169467926
1.3610408306121826,0.3647770881652832,0.9962637424468994,0.23891106247901917,0.4666666666666667,1.0072426795959473,0.5032708644866943
1.3799445629119873,0.39579805731773376,0.9841465055942535,0.22738508880138397,0.4666666666666667,1.093295931816101,0.4930112361907959
1.4156649112701416,0.3815169930458069,1.0341479182243347,0.22302620112895966,0.5333333333333333,1.2307928800582886,0.47348475456237793
1.3132044076919556,0.5217171907424927,0.7914872169494629,0.2909781336784363,0.4666666666666667,1.1228737831115723,0.5557661652565002
1.36336088180542,0.400535523891449,0.962825357913971,0.21914926171302795,0.5,0.7658084630966187,0.46548017859458923
1.2789433002471924,0.5099475979804993,0.7689957022666931,0.2471802681684494,0.5333333333333333,1.045177698135376,0.49469560384750366
1.3528213500976562,0.4056079089641571,0.9472134411334991,0.23422160744667053,0.5666666666666667,1.0571290254592896,0.45532745122909546
1.3075438737869263,0.4547949433326721,0.8527489304542542,0.23705850541591644,0.5,1.4396947622299194,0.4425909221172333
1.3812669515609741,0.3661994934082031,1.015067458152771,0.2151568979024887,0.43333333333333335,1.2797870635986328,0.40927910804748535
1.355741262435913,0.4164872169494629,0.9392540454864502,0.24967393279075623,0.4666666666666667,0.7522245049476624,0.46448859572410583
1.3236985206604004,0.38037604093551636,0.943322479724884,0.21951612830162048,0.43333333333333335,0.9178440570831299,0.41132140159606934
1.3116226196289062,0.42609405517578125,0.885528564453125,0.28040841221809387,0.4666666666666667,1.0613991022109985,0.5410748720169067
1.3529601097106934,0.3250561058521271,1.0279040038585663,0.22257569432258606,0.5666666666666667,1.3098840713500977,0.4436125159263611
1.3225278854370117,0.41319894790649414,0.9093289375305176,0.21601299941539764,0.43333333333333335,1.219599962234497,0.4065561890602112
1.4310972690582275,0.3176437318325043,1.1134535372257233,0.2245888113975525,0.4666666666666667,1.467966914176941,0.4456835985183716
1.3580949306488037,0.4680197238922119,0.8900752067565918,0.28205159306526184,0.5,1.5493221282958984,0.48873627185821533
1.3999642133712769,0.4682419002056122,0.9317223131656647,0.27507901191711426,0.5,1.3672159910202026,0.5042215585708618
1.3216426372528076,0.4418008327484131,0.8798418045043945,0.25481292605400085,0.5666666666666667,1.3182926177978516,0.42971086502075195
1.4655789136886597,0.3733658790588379,1.0922130346298218,0.2517316937446594,0.5,1.6039224863052368,0.4789968430995941
1.4209182262420654,0.44315892457962036,0.9777593016624451,0.3059917092323303,0.4,1.5937983989715576,0.5277834534645081
1.1636407375335693,0.5470513701438904,0.616589367389679,0.3083532452583313,0.43333333333333335,1.4647746086120605,0.48738664388656616
1.3840745687484741,0.49459439516067505,0.8894801735877991,0.29858094453811646,0.5333333333333333,1.6959518194198608,0.5200713872909546
1.3873727321624756,0.5338773727416992,0.8534953594207764,0.2885761260986328,0.6333333333333333,1.342674970626831,0.4738292694091797
1.3823012113571167,0.540187418460846,0.8421137928962708,0.29121318459510803,0.5333333333333333,1.455777883529663,0.47389349341392517
1.491112232208252,0.614406168460846,0.876706063747406,0.31258338689804077,0.6666666666666667,1.2717692852020264,0.4995480179786682
1.4227168560028076,0.5576380491256714,0.8650788068771362,0.27929776906967163,0.5,1.5950450897216797,0.48221930861473083
1.4223026037216187,0.4957877993583679,0.9265148043632507,0.24595054984092712,0.6333333333333333,1.4608360528945923,0.43606191873550415
1.463440179824829,0.5081198215484619,0.9553203582763672,0.24566064774990082,0.5333333333333333,1.4282175302505493,0.43658018112182617
1.3518402576446533,0.5440236330032349,0.8078166246414185,0.24678635597229004,0.5666666666666667,1.257041573524475,0.45419248938560486
1.4078601598739624,0.5009666681289673,0.9068934917449951,0.23967242240905762,0.5333333333333333,1.6158579587936401,0.40033817291259766
1.4498519897460938,0.5013352632522583,0.9485167264938354,0.21581143140792847,0.6,1.0423814058303833,0.37784403562545776
1.415851354598999,0.5327730178833008,0.8830783367156982,0.25953739881515503,0.4,1.421420931816101,0.39927491545677185
1.4625715017318726,0.49412280321121216,0.9684486985206604,0.19321148097515106,0.6333333333333333,1.3559702634811401,0.3474125862121582
1.435919165611267,0.4928145110607147,0.9431046545505524,0.21743535995483398,0.6,1.1163913011550903,0.3508703112602234
1.368438720703125,0.4868898391723633,0.8815488815307617,0.20128437876701355,0.5333333333333333,1.6948131322860718,0.32822006940841675
1.4584434032440186,0.4733738899230957,0.9850695133209229,0.22663748264312744,0.4666666666666667,1.371422529220581,0.34333473443984985
1.3776161670684814,0.5115280151367188,0.8660881519317627,0.21663731336593628,0.5333333333333333,1.3644568920135498,0.35585612058639526
1.420060157775879,0.5294080972671509,0.890652060508728,0.24403510987758636,0.5,1.54503333568573,0.3670899271965027
1.3385627269744873,0.5448851585388184,0.793677568435669,0.2484784573316574,0.5333333333333333,1.8559585809707642,0.37582239508628845
1.4165977239608765,0.4508119523525238,0.9657857716083527,0.17844480276107788,0.5333333333333333,1.7339396476745605,0.29550954699516296
1.2803821563720703,0.5584112405776978,0.7219709157943726,0.23205862939357758,0.5333333333333333,1.1931235790252686,0.35456332564353943
1.2014737129211426,0.5540329217910767,0.6474407911300659,0.24934278428554535,0.7,1.3258743286132812,0.3801295757293701
1.3515304327011108,0.48802798986434937,0.8635024428367615,0.2120058834552765,0.5,1.243829369544983,0.32437390089035034
1.2661211490631104,0.5305548310279846,0.7355663180351257,0.2363722324371338,0.6,1.3062329292297363,0.3520135283470154
1.276947259902954,0.5058678388595581,0.771079421043396,0.2168591320514679,0.5333333333333333,1.3325488567352295,0.3386008143424988
1.284885287284851,0.44342002272605896,0.8414652645587921,0.20081651210784912,0.6,1.5788700580596924,0.30997341871261597
1.2970781326293945,0.44584307074546814,0.8512350618839264,0.18493980169296265,0.5666666666666667,1.0258030891418457,0.3053865432739258
1.2731159925460815,0.4755394458770752,0.7975765466690063,0.19917981326580048,0.5333333333333333,1.4436620473861694,0.34331250190734863
1.3130488395690918,0.47372889518737793,0.8393199443817139,0.21635966002941132,0.6333333333333333,1.777895212173462,0.3454616069793701
1.2462817430496216,0.45880162715911865,0.7874801158905029,0.1795419156551361,0.5666666666666667,1.3582756519317627,0.28904011845588684
1.24412202835083,0.4527766704559326,0.7913453578948975,0.18618035316467285,0.4,1.2685317993164062,0.2965850830078125
1.3022725582122803,0.4418177604675293,0.860454797744751,0.1794535219669342,0.5333333333333333,1.3192888498306274,0.2917020320892334
1.219131350517273,0.45894116163253784,0.7601901888847351,0.1993139237165451,0.5666666666666667,1.5332920551300049,0.3264022469520569
1.2085689306259155,0.4433327913284302,0.7652361392974854,0.17452304065227509,0.5333333333333333,1.137215495109558,0.28672394156455994
1.2640166282653809,0.46341556310653687,0.800601065158844,0.21782374382019043,0.4666666666666667,1.3766236305236816,0.31899476051330566
1.3512263298034668,0.4035552442073822,0.9476710855960846,0.16371256113052368,0.43333333333333335,1.3916407823562622,0.2717979848384857
1.3304343223571777,0.42033374309539795,0.9101005792617798,0.1869276612997055,0.5,1.2730786800384521,0.29934215545654297
1.2542086839675903,0.4493991732597351,0.8048095107078552,0.19990240037441254,0.5,1.468788981437683,0.31959229707717896
1.1798553466796875,0.4803873896598816,0.6994679570198059,0.2114635407924652,0.43333333333333335,1.4878629446029663,0.3361470103263855
1.2168500423431396,0.46518009901046753,0.7516699433326721,0.2035900205373764,0.6,1.6455813646316528,0.3312947452068329
1.1621296405792236,0.4359549880027771,0.7261746525764465,0.1943855732679367,0.5666666666666667,0.950272262096405,0.32125651836395264
1.1964185237884521,0.4533425271511078,0.7430759966373444,0.1831112802028656,0.5333333333333333,1.2410119771957397,0.28700417280197144
1.1362462043762207,0.5478817224502563,0.5883644819259644,0.27937111258506775,0.5666666666666667,1.336119294166565,0.40058428049087524
1.2865712642669678,0.42007339000701904,0.8664978742599487,0.17255958914756775,0.5,1.2316557168960571,0.2727169990539551
1.1679799556732178,0.46372342109680176,0.704256534576416,0.21717140078544617,0.5,1.2342400550842285,0.3419646918773651
1.1304783821105957,0.5341936945915222,0.5962846875190735,0.23581533133983612,0.5666666666666667,0.9240034222602844,0.35983166098594666
1.2236695289611816,0.45601123571395874,0.7676582932472229,0.2012561559677124,0.4,1.3749017715454102,0.32446274161338806
1.2153087854385376,0.44776400923728943,0.7675447762012482,0.19818466901779175,0.6,1.037808895111084,0.3104962110519409
1.2723071575164795,0.40026041865348816,0.8720467388629913,0.17781899869441986,0.5333333333333333,1.2383818626403809,0.29184702038764954
1.2493469715118408,0.4094414710998535,0.8399055004119873,0.1798277348279953,0.43333333333333335,1.33699631690979,0.28627049922943115
1.2362726926803589,0.4603497385978699,0.775922954082489,0.22261443734169006,0.43333333333333335,1.1055066585540771,0.3560415208339691
1.2300479412078857,0.4714086949825287,0.7586392462253571,0.20347610116004944,0.4666666666666667,1.2796374559402466,0.31976476311683655
1.187572717666626,0.5267443060874939,0.6608284115791321,0.2673929035663605,0.6,1.3895988464355469,0.3832232654094696
1.3043389320373535,0.45171070098876953,0.852628231048584,0.20107883214950562,0.6,1.3513518571853638,0.3172171711921692
1.2202320098876953,0.5088622570037842,0.7113697528839111,0.23962830007076263,0.4,0.902906060218811,0.37127062678337097
1.2341700792312622,0.5960246324539185,0.6381454467773438,0.3057892918586731,0.4666666666666667,1.3351508378982544,0.4428194463253021
1.2902454137802124,0.501726508140564,0.7885189056396484,0.22615769505500793,0.4666666666666667,1.6400808095932007,0.3481924533843994
1.2510428428649902,0.4893287122249603,0.7617141306400299,0.23788921535015106,0.43333333333333335,0.9695890545845032,0.3700692653656006
1.2941100597381592,0.5086116790771484,0.7854983806610107,0.2613604962825775,0.6333333333333333,1.305890679359436,0.3881527781486511
1.2969435453414917,0.47333499789237976,0.8236085474491119,0.22857098281383514,0.43333333333333335,1.197026014328003,0.3727329671382904
1.272188425064087,0.48764359951019287,0.784544825553894,0.22543758153915405,0.5666666666666667,0.86818528175354,0.3656665086746216
1.3183133602142334,0.5290178060531616,0.7892955541610718,0.2513565421104431,0.5,0.7389146089553833,0.3905904293060303
1.2789760828018188,0.5465844869613647,0.7323915958404541,0.27101171016693115,0.5,1.2365913391113281,0.4074706733226776
1.3412868976593018,0.49038463830947876,0.850902259349823,0.226421058177948,0.4666666666666667,1.2576203346252441,0.3670356273651123
1.323185682296753,0.4641968905925751,0.8589887917041779,0.2268180102109909,0.6,0.7517122030258179,0.3698769509792328
1.305317997932434,0.5098333954811096,0.7954846024513245,0.2615973651409149,0.3666666666666667,0.870316207408905,0.4132571816444397
1.3413591384887695,0.5266438126564026,0.8147153258323669,0.25761035084724426,0.5333333333333333,1.0404706001281738,0.4019153118133545
1.3625588417053223,0.4632731080055237,0.8992857336997986,0.24539685249328613,0.4666666666666667,1.223992943763733,0.38885998725891113
1.3598947525024414,0.5011926889419556,0.8587020635604858,0.25385206937789917,0.43333333333333335,1.0448740720748901,0.39601513743400574
1.4243525266647339,0.5159404277801514,0.9084120988845825,0.24438613653182983,0.5,0.9314350485801697,0.389626681804657
1.3546055555343628,0.5406495928764343,0.8139559626579285,0.24452149868011475,0.5333333333333333,0.7502988576889038,0.3890272378921509
1.3496984243392944,0.5362629294395447,0.8134354948997498,0.2618892192840576,0.5,0.9615338444709778,0.4273102283477783
1.363081693649292,0.6176968812942505,0.7453848123550415,0.31957709789276123,0.5333333333333333,0.8006424307823181,0.4516299366950989
1.3713304996490479,0.5304137468338013,0.8409167528152466,0.26136142015457153,0.4666666666666667,0.801354169845581,0.42391955852508545
1.376055121421814,0.604665219783783,0.771389901638031,0.301850825548172,0.43333333333333335,0.8117833137512207,0.46007049083709717
1.439026117324829,0.5909947156906128,0.8480314016342163,0.2855917811393738,0.4666666666666667,1.009778618812561,0.4471282958984375
1.4205493927001953,0.5537044405937195,0.8668449521064758,0.2831946611404419,0.4666666666666667,1.3197293281555176,0.44053220748901367
1.3259156942367554,0.6213672757148743,0.7045484185218811,0.30798059701919556,0.5,1.317185401916504,0.4715927541255951
1.3300011157989502,0.6305356621742249,0.6994654536247253,0.3046554923057556,0.5666666666666667,0.8140719532966614,0.4714951515197754
1.4073410034179688,0.6557483673095703,0.7515926361083984,0.33094438910484314,0.5,1.403035283088684,0.49343663454055786
1.4322389364242554,0.6032223701477051,0.8290165662765503,0.294033408164978,0.4666666666666667,1.117672085762024,0.4400268793106079
1.332990050315857,0.6125001907348633,0.7204898595809937,0.3265339136123657,0.5333333333333333,1.0831080675125122,0.48280200362205505
1.3916524648666382,0.6425621509552002,0.749090313911438,0.3155609965324402,0.5,1.503273606300354,0.4676973223686218
1.248964548110962,0.6874207854270935,0.5615437626838684,0.33832284808158875,0.5333333333333333,1.1779497861862183,0.4928503632545471
1.3501757383346558,0.6706976890563965,0.6794780492782593,0.34316039085388184,0.5,1.0839334726333618,0.507327139377594
1.3732223510742188,0.6470019817352295,0.7262203693389893,0.31773635745048523,0.33333333333333337,1.1011197566986084,0.47730255126953125
1.366490364074707,0.5341271162033081,0.8323632478713989,0.3319770097732544,0.4666666666666667,0.9467741847038269,0.4624766707420349
1.4171066284179688,0.5351127982139587,0.88199383020401,0.32887160778045654,0.5333333333333333,1.399684190750122,0.45461052656173706
1.3592464923858643,0.5759978294372559,0.7832486629486084,0.3547481298446655,0.4666666666666667,1.451728105545044,0.4775955080986023
1.4066957235336304,0.5508935451507568,0.8558021783828735,0.34121155738830566,0.4666666666666667,1.5453486442565918,0.4644041061401367
1.481139898300171,0.5213915109634399,0.959748387336731,0.31595227122306824,0.43333333333333335,1.473933219909668,0.4379096031188965
1.3625543117523193,0.6804718375205994,0.68208247423172,0.3654152750968933,0.5666666666666667,1.3602439165115356,0.5092447996139526
1.4619120359420776,0.6078616380691528,0.8540503978729248,0.3144667446613312,0.5,1.0052517652511597,0.46389907598495483
1.238579511642456,0.621917188167572,0.616662323474884,0.3760531544685364,0.5666666666666667,1.5784434080123901,0.5045747756958008
1.2245930433273315,0.6515642404556274,0.5730288028717041,0.34015458822250366,0.4666666666666667,1.4951136112213135,0.4427559971809387
1.2665656805038452,0.6430364847183228,0.6235291957855225,0.3737916648387909,0.6,1.4807795286178589,0.48746293783187866
1.3473032712936401,0.6225807070732117,0.7247225642204285,0.2835029363632202,0.5666666666666667,1.6816070079803467,0.41879984736442566
1.3018275499343872,0.642202615737915,0.6596249341964722,0.3656972050666809,0.5666666666666667,1.6363515853881836,0.4714614748954773
1.3242955207824707,0.6407576203346252,0.6835379004478455,0.31750261783599854,0.5333333333333333,1.5866012573242188,0.45064160227775574
1.2876982688903809,0.656891942024231,0.6308063268661499,0.33912068605422974,0.5333333333333333,1.1795085668563843,0.4690910279750824
1.3018624782562256,0.6032499670982361,0.6986125111579895,0.2672889232635498,0.5666666666666667,1.4925960302352905,0.4004295766353607
1.200271487236023,0.6405367255210876,0.5597347617149353,0.3166176974773407,0.6666666666666667,1.7173051834106445,0.4278842806816101
1.3208653926849365,0.6235402822494507,0.6973251104354858,0.30319249629974365,0.4666666666666667,1.6328531503677368,0.4395241439342499
1.2512266635894775,0.6241703033447266,0.627056360244751,0.29177767038345337,0.6333333333333333,1.5349035263061523,0.4257301092147827
1.2612576484680176,0.6605278849601746,0.600729763507843,0.33033889532089233,0.4666666666666667,1.5602731704711914,0.4545780122280121
1.281079888343811,0.6162940263748169,0.6647858619689941,0.28910335898399353,0.5666666666666667,1.4587525129318237,0.41170811653137207
1.2907257080078125,0.6590627431869507,0.6316629648208618,0.314658522605896,0.43333333333333335,1.2097071409225464,0.4399031400680542
1.2974721193313599,0.6422754526138306,0.6551966667175293,0.3127219080924988,0.5333333333333333,0.9423269629478455,0.42252224683761597
1.417992353439331,0.6206204891204834,0.7973718643188477,0.2772100567817688,0.4666666666666667,1.1253314018249512,0.4066416025161743
1.3434131145477295,0.6032100915908813,0.7402030229568481,0.2783403992652893,0.5,1.6388455629348755,0.40303516387939453
1.2678534984588623,0.6888191103935242,0.5790343880653381,0.3492574095726013,0.5666666666666667,1.6849104166030884,0.47108030319213867
1.2704459428787231,0.6399235725402832,0.6305223703384399,0.3085719347000122,0.5333333333333333,1.640054702758789,0.43299055099487305
1.3005775213241577,0.6278771758079529,0.6727003455162048,0.2970922887325287,0.6,1.4819387197494507,0.41543206572532654
1.356760859489441,0.6075761318206787,0.7491847276687622,0.2731051445007324,0.5333333333333333,1.4467705488204956,0.3893069624900818
1.4584689140319824,0.6215772032737732,0.8368917107582092,0.28592199087142944,0.5333333333333333,1.554115653038025,0.3956941068172455
1.3068604469299316,0.664178729057312,0.6426817178726196,0.31708911061286926,0.6,1.4696422815322876,0.4372408092021942
1.4107062816619873,0.6322853565216064,0.7784209251403809,0.2919333577156067,0.5,1.300845742225647,0.4255065321922302
1.3961167335510254,0.5918447375297546,0.8042719960212708,0.2755502462387085,0.5333333333333333,1.1962934732437134,0.3968357741832733
1.3495378494262695,0.6114333868026733,0.7381044626235962,0.27686694264411926,0.5666666666666667,1.1561329364776611,0.4084981381893158
1.3881728649139404,0.6080840826034546,0.7800887823104858,0.2701149582862854,0.5333333333333333,1.249135136604309,0.38763827085494995
1.393632173538208,0.5992403030395508,0.7943918704986572,0.26589885354042053,0.5333333333333333,1.843812108039856,0.3882133364677429
1.4063060283660889,0.6050279140472412,0.8012781143188477,0.28277787566185,0.6333333333333333,1.3583104610443115,0.3995210528373718
1.4194555282592773,0.5772167444229126,0.8422387838363647,0.25784555077552795,0.5666666666666667,1.2822188138961792,0.3817763328552246
1.4019744396209717,0.5773527026176453,0.8246217370033264,0.265577107667923,0.4666666666666667,1.352780818939209,0.4006056487560272
1.3372445106506348,0.6003317832946777,0.736912727355957,0.264486163854599,0.6333333333333333,0.8705869913101196,0.3861863315105438
1.3850038051605225,0.5740089416503906,0.8109948635101318,0.2692372798919678,0.43333333333333335,1.615178108215332,0.3921862542629242
1.3607089519500732,0.6180206537246704,0.7426882982254028,0.2943243980407715,0.5333333333333333,0.9987237453460693,0.4255572259426117
1.3695580959320068,0.6113641262054443,0.7581939697265625,0.28105974197387695,0.5,1.0578453540802002,0.40565475821495056
1.3266518115997314,0.6487075686454773,0.6779442429542542,0.333824098110199,0.6,1.2307260036468506,0.4499139189720154
1.3744933605194092,0.5825382471084595,0.7919551134109497,0.2684808373451233,0.5666666666666667,1.0281891822814941,0.3937336802482605
1.3338372707366943,0.6154841780662537,0.7183530926704407,0.2998476028442383,0.5333333333333333,1.5948662757873535,0.4246433973312378
1.3679503202438354,0.6111428737640381,0.7568074464797974,0.29990822076797485,0.6,1.3087445497512817,0.4293539226055145
1.30989408493042,0.6252933144569397,0.6846007704734802,0.28411123156547546,0.6,1.3300458192825317,0.41548189520835876
1.4159457683563232,0.5974879264831543,0.818457841873169,0.2707800567150116,0.5,1.3705214262008667,0.4039033353328705
1.381699800491333,0.6325196623802185,0.7491801381111145,0.2950882613658905,0.5333333333333333,1.1804925203323364,0.42491063475608826
1.3682928085327148,0.6366077661514282,0.7316850423812866,0.29918256402015686,0.6,1.2457685470581055,0.43735212087631226
1.3605411052703857,0.6785122156143188,0.6820288896560669,0.34631869196891785,0.4666666666666667,1.2652943134307861,0.47351908683776855
1.3492131233215332,0.6615308523178101,0.6876822710037231,0.3075375258922577,0.5333333333333333,1.2138612270355225,0.4486488699913025
1.4046233892440796,0.6717225909233093,0.7329007983207703,0.3168196380138397,0.5333333333333333,1.1599234342575073,0.45209401845932007
1.3723323345184326,0.6870284080505371,0.6853039264678955,0.3390146493911743,0.5,1.4319734573364258,0.46821022033691406
2.1819586753845215,0.8365063667297363,1.3454523086547852,0.7662643194198608,0.43333333333333335,1.3645273447036743,0.8269042372703552
2.293090343475342,0.7716687917709351,1.5214215517044067,0.7934458255767822,0.33333333333333337,1.4244917631149292,0.8509589433670044
2.1283392906188965,0.753833532333374,1.3745057582855225,0.8690974712371826,0.3666666666666667,1.3754339218139648,0.9257725477218628
1.7692134380340576,0.8924217224121094,0.8767917156219482,0.7288452982902527,0.4666666666666667,1.2628095149993896,0.834943950176239
1.9024989604949951,0.7719758749008179,1.1305230855941772,0.7067925930023193,0.4,1.2851835489273071,0.7969958186149597
1.771101951599121,0.7725605368614197,0.9985414147377014,0.7696057558059692,0.5,1.2916496992111206,0.8750948905944824
1.8576772212982178,0.761422336101532,1.0962548851966858,0.795257568359375,0.5,1.3514491319656372,0.850610613822937
1.6659104824066162,0.75262850522995,0.9132819771766663,0.7113698720932007,0.4,1.3703498840332031,0.80229252576828
1.6173884868621826,0.5733232498168945,1.044065237045288,0.37220335006713867,0.5,1.274850845336914,0.5136889815330505
1.5896810293197632,0.3626536726951599,1.2270273566246033,0.4192807674407959,0.4,1.2776857614517212,0.5199660658836365
1.4756276607513428,0.48109006881713867,0.9945375919342041,0.43576329946517944,0.5333333333333333,0.9671500325202942,0.6050020456314087
1.3705835342407227,0.4867401123046875,0.8838434219360352,0.4393211305141449,0.5333333333333333,1.3290852308273315,0.5765442848205566
1.3727320432662964,0.30410051345825195,1.0686315298080444,0.42239391803741455,0.4,1.2433743476867676,0.5309056639671326
1.2128181457519531,0.5134242177009583,0.6993939280509949,0.42857396602630615,0.6333333333333333,0.9132832884788513,0.5971745252609253
1.1559598445892334,0.5141122341156006,0.6418476104736328,0.5409981608390808,0.6333333333333333,0.9486846327781677,0.6710032820701599
1.1897801160812378,0.411205530166626,0.7785745859146118,0.4551762044429779,0.5,1.3418519496917725,0.60639488697052
1.1605887413024902,0.435228168964386,0.7253605723381042,0.5018041133880615,0.5333333333333333,1.5661736726760864,0.6487733125686646
1.0133893489837646,0.5450804829597473,0.46830886602401733,0.4319080114364624,0.5666666666666667,1.8653827905654907,0.5985658168792725
1.2133806943893433,0.4421010911464691,0.7712796032428741,0.5156101584434509,0.5333333333333333,1.4144096374511719,0.672240674495697
1.1042578220367432,0.33509230613708496,0.7691655158996582,0.4449569582939148,0.5666666666666667,1.3004757165908813,0.635282039642334
1.0274312496185303,0.42883795499801636,0.5985932946205139,0.35988563299179077,0.5,1.4659433364868164,0.5704526901245117
1.0900777578353882,0.44185328483581543,0.6482244729995728,0.5457776784896851,0.5,0.9590038657188416,0.7128450870513916
1.0027947425842285,0.5656114816665649,0.4371832609176636,0.5316982269287109,0.5666666666666667,1.0690321922302246,0.7454856634140015
1.100146770477295,0.5209019780158997,0.5792447924613953,0.5371211171150208,0.3666666666666667,1.2682439088821411,0.7792887687683105
1.1456360816955566,0.32547423243522644,0.8201618492603302,0.42258962988853455,0.5,1.3869872093200684,0.6019052267074585
1.1084203720092773,0.4071865975856781,0.7012337744235992,0.45358097553253174,0.5666666666666667,1.5426955223083496,0.6295325756072998
1.1576566696166992,0.39511293172836304,0.7625437378883362,0.5484939813613892,0.4666666666666667,1.095375418663025,0.7474925518035889
1.172890543937683,0.40104755759239197,0.7718429863452911,0.4290134906768799,0.5666666666666667,1.2808506488800049,0.6068369150161743
1.1298084259033203,0.46623024344444275,0.6635781824588776,0.5086051225662231,0.5,1.5282756090164185,0.669792652130127
1.0790938138961792,0.44254398345947266,0.6365498304367065,0.5242814421653748,0.5333333333333333,1.3766062259674072,0.6701396703720093
1.113624095916748,0.41048282384872437,0.7031412720680237,0.4795581102371216,0.5,1.4940977096557617,0.6320408582687378
1.0961627960205078,0.5185957551002502,0.5775670409202576,0.5641779899597168,0.5333333333333333,1.2729287147521973,0.7024413347244263
1.1517798900604248,0.3424268662929535,0.8093530237674713,0.40463417768478394,0.4666666666666667,1.8638575077056885,0.5781751871109009
1.1040853261947632,0.5081617832183838,0.5959235429763794,0.5345304012298584,0.6,1.8271390199661255,0.6986071467399597
1.082749366760254,0.4269532561302185,0.6557961106300354,0.47465333342552185,0.6,1.6364073753356934,0.6511918306350708
1.1192429065704346,0.43687671422958374,0.6823661923408508,0.5232546329498291,0.4666666666666667,1.227351188659668,0.7696545124053955
1.05679452419281,0.4815170168876648,0.5752775073051453,0.5029147863388062,0.6333333333333333,1.8973274230957031,0.7144131064414978
1.1261050701141357,0.44828444719314575,0.67782062292099,0.5239261984825134,0.5666666666666667,1.8245388269424438,0.7451483011245728
1.0356183052062988,0.4778158664703369,0.5578024387359619,0.4339211881160736,0.6,1.5017964839935303,0.6634981036186218
1.1026456356048584,0.38173604011535645,0.720909595489502,0.433363676071167,0.43333333333333335,1.1911394596099854,0.6023939847946167
1.0970547199249268,0.5469195246696472,0.5501351952552795,0.49099475145339966,0.5666666666666667,1.3796314001083374,0.6350561380386353
1.0449203252792358,0.3957820534706116,0.6491382718086243,0.3956565260887146,0.5666666666666667,1.2378408908843994,0.5371639728546143
1.024094581604004,0.5793715715408325,0.4447230100631714,0.4503774642944336,0.5666666666666667,1.240366816520691,0.6005945205688477
1.0424144268035889,0.40328550338745117,0.6391289234161377,0.41463157534599304,0.5,1.009416103363037,0.5301315784454346
1.0979466438293457,0.4383922815322876,0.6595543622970581,0.4095200002193451,0.5333333333333333,1.094946026802063,0.5107355117797852
1.1317706108093262,0.5459481477737427,0.5858224630355835,0.46572551131248474,0.5333333333333333,1.1837764978408813,0.5922425985336304
1.1475892066955566,0.49543702602386475,0.6521521806716919,0.4103716313838959,0.5333333333333333,1.4928503036499023,0.5455201864242554
1.2870453596115112,0.6667479872703552,0.620297372341156,0.5615739226341248,0.5333333333333333,1.505444049835205,0.7111026644706726
1.2501424551010132,0.44351229071617126,0.8066301643848419,0.3958376348018646,0.4666666666666667,1.4948079586029053,0.5298962593078613
1.2334007024765015,0.5905497670173645,0.642850935459137,0.433438777923584,0.5,1.2525506019592285,0.6068664193153381
1.2849457263946533,0.6083003282546997,0.6766453981399536,0.3971641957759857,0.43333333333333335,1.0026010274887085,0.5362367630004883
1.2011218070983887,0.5616963505744934,0.6394254565238953,0.297995388507843,0.5666666666666667,1.3335577249526978,0.44293445348739624
1.2017419338226318,0.4233618974685669,0.7783800363540649,0.3057546019554138,0.5333333333333333,1.4283367395401,0.4163760542869568
1.3425827026367188,0.5774779915809631,0.7651047110557556,0.32411283254623413,0.6,1.4420435428619385,0.4543860852718353
1.2116589546203613,0.28878670930862427,0.9228722453117371,0.2636430859565735,0.4666666666666667,1.5950572490692139,0.3351600170135498
1.1468255519866943,0.7449554204940796,0.40187013149261475,0.4388047456741333,0.5,1.558567762374878,0.5547621250152588
1.360903263092041,0.5670742988586426,0.7938289642333984,0.3494606018066406,0.4666666666666667,1.4166022539138794,0.452944815158844
1.27643883228302,0.5118777751922607,0.7645610570907593,0.28836071491241455,0.5,1.1843725442886353,0.3664635121822357
1.2649534940719604,0.6704828143119812,0.5944706797599792,0.4085277318954468,0.5333333333333333,1.541159749031067,0.494172066450119
1.2049047946929932,0.46617481112480164,0.7387299835681915,0.30837196111679077,0.5333333333333333,1.6271783113479614,0.38650184869766235
1.2869021892547607,0.5690352320671082,0.7178669571876526,0.32479041814804077,0.5,2.0757064819335938,0.41800567507743835
1.1180214881896973,0.6328241229057312,0.48519736528396606,0.36220845580101013,0.43333333333333335,1.1205036640167236,0.42769527435302734
1.1806564331054688,0.5412247180938721,0.6394317150115967,0.3545864522457123,0.5,1.2202895879745483,0.4342977702617645
1.213240623474121,0.505949854850769,0.707290768623352,0.332805871963501,0.7,1.1741905212402344,0.41674256324768066
1.064947247505188,0.518988847732544,0.545958399772644,0.34341853857040405,0.5666666666666667,1.682589054107666,0.45196717977523804
1.4551615715026855,0.5183464288711548,0.9368151426315308,0.4304526448249817,0.6666666666666667,1.492816686630249,0.5083366632461548
1.065705418586731,0.5477070808410645,0.5179983377456665,0.3274191617965698,0.5666666666666667,1.5637025833129883,0.42860648036003113
1.2710483074188232,0.40680181980133057,0.8642464876174927,0.31872987747192383,0.43333333333333335,1.2498657703399658,0.423667848110199
1.2431474924087524,0.45824605226516724,0.7849014401435852,0.3433043360710144,0.4,1.4129142761230469,0.4587326943874359
1.2378168106079102,0.45581287145614624,0.7820039391517639,0.2910395562648773,0.5,1.1962778568267822,0.4363548457622528
1.2136976718902588,0.47425055503845215,0.7394471168518066,0.3411441445350647,0.4,1.3292871713638306,0.4623132348060608
1.2638019323349,0.647709310054779,0.6160926222801208,0.39460504055023193,0.5333333333333333,1.2698866128921509,0.5495209693908691
1.499506950378418,0.44349920749664307,1.056007742881775,0.37887948751449585,0.5666666666666667,1.233756422996521,0.5227429866790771
1.6114943027496338,0.4464322030544281,1.1650620996952057,0.3397497832775116,0.5666666666666667,1.3443844318389893,0.4610714614391327
1.4617187976837158,0.35844850540161133,1.1032702922821045,0.30060604214668274,0.5333333333333333,1.493770718574524,0.42177170515060425
1.49653959274292,0.5462203025817871,0.9503192901611328,0.4287843704223633,0.4666666666666667,0.9048982858657837,0.5883821249008179
1.2636995315551758,0.5150772333145142,0.7486222982406616,0.3333853483200073,0.5333333333333333,1.2267382144927979,0.49888500571250916
1.3228600025177002,0.552688717842102,0.7701712846755981,0.3812352418899536,0.5666666666666667,1.2086975574493408,0.5507713556289673
1.3630485534667969,0.33181577920913696,1.03123277425766,0.24082611501216888,0.5333333333333333,1.0642131567001343,0.33810386061668396
1.3743598461151123,0.5589628219604492,0.8153970241546631,0.33605873584747314,0.5333333333333333,1.230361819267273,0.497225284576416
1.4092175960540771,0.5342578887939453,0.8749597072601318,0.33644187450408936,0.5333333333333333,1.3416002988815308,0.5207664966583252
1.4369176626205444,0.5113582611083984,0.925559401512146,0.30243146419525146,0.5,0.6431093811988831,0.44035395979881287
1.4240429401397705,0.468628466129303,0.9554144740104675,0.3458061218261719,0.4666666666666667,0.8123649954795837,0.504737138748169
1.3844393491744995,0.3673572540283203,1.0170820951461792,0.2762823700904846,0.5333333333333333,0.9589821696281433,0.3983447551727295
1.287187933921814,0.5354366302490234,0.7517513036727905,0.356075257062912,0.4,0.8753570318222046,0.524892270565033
1.4165587425231934,0.4941098690032959,0.9224488735198975,0.3323357403278351,0.5333333333333333,1.1903094053268433,0.4917184114456177
1.3831156492233276,0.3612982928752899,1.0218173563480377,0.27540409564971924,0.5,1.0207929611206055,0.4101964235305786
1.4755120277404785,0.523302435874939,0.9522095918655396,0.36579498648643494,0.6,0.9685636758804321,0.5155975818634033
1.488362193107605,0.48617467284202576,1.0021875202655792,0.3353673815727234,0.5,1.285014271736145,0.5011763572692871
1.4821293354034424,0.3793822228908539,1.1027471125125885,0.27015048265457153,0.5,1.1274324655532837,0.4008257985115051
1.4737873077392578,0.5001059174537659,0.9736813902854919,0.32827961444854736,0.5666666666666667,1.156692624092102,0.5023925304412842
1.4838789701461792,0.5191469192504883,0.9647320508956909,0.33863183856010437,0.5333333333333333,1.2231537103652954,0.5205859541893005
1.4785103797912598,0.49608945846557617,0.9824209213256836,0.3326259255409241,0.43333333333333335,1.2489995956420898,0.4810095727443695
1.526442289352417,0.4963397979736328,1.0301024913787842,0.32105445861816406,0.4666666666666667,1.2097519636154175,0.47025609016418457
1.4723625183105469,0.448825478553772,1.023537039756775,0.30448439717292786,0.4666666666666667,1.068542242050171,0.450496643781662
1.4245432615280151,0.4189559817314148,1.0055872797966003,0.2959440052509308,0.4,0.849865734577179,0.4343317449092865
1.4556066989898682,0.6212759017944336,0.8343307971954346,0.37548503279685974,0.5333333333333333,1.1803550720214844,0.57763671875
1.5341978073120117,0.4960086941719055,1.0381891131401062,0.311015248298645,0.5666666666666667,1.1347562074661255,0.4834229350090027
1.4853638410568237,0.5589529275894165,0.9264109134674072,0.31803184747695923,0.4666666666666667,1.2051293849945068,0.49388575553894043
1.5920987129211426,0.5123087763786316,1.079789936542511,0.28715190291404724,0.4666666666666667,1.1475728750228882,0.4556662440299988
1.4158084392547607,0.643883466720581,0.7719249725341797,0.3475467562675476,0.5,1.12513267993927,0.5561754107475281
1.5636911392211914,0.586634635925293,0.9770565032958984,0.35149967670440674,0.4666666666666667,1.177545428276062,0.540617823600769
1.5836458206176758,0.626628577709198,0.9570172429084778,0.3509887158870697,0.5,1.061724305152893,0.537787675857544
1.6094545125961304,0.5632403492927551,1.0462141633033752,0.31126102805137634,0.43333333333333335,1.114293098449707,0.5175133943557739
1.4902528524398804,0.6599589586257935,0.8302938938140869,0.3613760471343994,0.4666666666666667,1.3032890558242798,0.5500802993774414
1.5268161296844482,0.7354415655136108,0.7913745641708374,0.4039316773414612,0.4,1.1874374151229858,0.6180473566055298
1.5949974060058594,0.6190280914306641,0.9759693145751953,0.3471542000770569,0.5,1.133579134941101,0.5378255844116211
1.4758424758911133,0.6675580739974976,0.8082844018936157,0.3889210820198059,0.4666666666666667,1.2596988677978516,0.6252137422561646
1.4644073247909546,0.6829298734664917,0.7814774513244629,0.37621650099754333,0.43333333333333335,1.2219679355621338,0.56917405128479
1.5089747905731201,0.6951627731323242,0.8138120174407959,0.393775075674057,0.4,1.2488831281661987,0.5918287634849548
1.4759429693222046,0.7313985228538513,0.7445444464683533,0.40969622135162354,0.5666666666666667,1.0994004011154175,0.5968676805496216
1.464303731918335,0.7238516807556152,0.7404520511627197,0.41414758563041687,0.4666666666666667,1.393705129623413,0.5904781222343445
1.4358882904052734,0.6819574236869812,0.7539308667182922,0.36473745107650757,0.6,1.4782383441925049,0.5367406010627747
1.3215489387512207,0.7062364816665649,0.6153124570846558,0.3850278854370117,0.6,1.2300328016281128,0.5544599890708923
1.4275087118148804,0.5559511184692383,0.8715575933456421,0.36926382780075073,0.5,1.2115076780319214,0.5418945550918579
1.3518203496932983,0.5873122811317444,0.764508068561554,0.3893059492111206,0.5,1.4848273992538452,0.5613924860954285
1.3290462493896484,0.6416805386543274,0.687365710735321,0.4379303455352783,0.43333333333333335,1.407335877418518,0.5986232757568359
1.3133206367492676,0.6660237908363342,0.6472968459129333,0.46528029441833496,0.4666666666666667,1.7575799226760864,0.6068209409713745
1.2708690166473389,0.688771665096283,0.5820973515510559,0.4739032983779907,0.6333333333333333,1.48069167137146,0.6275752782821655
1.4108953475952148,0.6134974956512451,0.7973978519439697,0.4252275824546814,0.4666666666666667,1.3986190557479858,0.5613867044448853
1.3326672315597534,0.6517307162284851,0.6809365153312683,0.44276174902915955,0.5666666666666667,0.8868117928504944,0.5660638809204102
1.3504761457443237,0.6519750952720642,0.6985010504722595,0.435788631439209,0.6,1.2790913581848145,0.5893423557281494
1.3821262121200562,0.6419917345046997,0.7401344776153564,0.4326828718185425,0.5333333333333333,1.4437309503555298,0.5954678058624268
1.4206445217132568,0.618027925491333,0.8026165962219238,0.4422636032104492,0.4666666666666667,1.1432385444641113,0.5942812561988831
1.3925726413726807,0.6098586916923523,0.7827139496803284,0.434856116771698,0.5333333333333333,1.261533498764038,0.6070505380630493
1.3948196172714233,0.6365958452224731,0.7582237720489502,0.399150550365448,0.5,0.9512478113174438,0.5600631237030029
1.4340561628341675,0.6567426919937134,0.7773134708404541,0.4376698434352875,0.3666666666666667,1.1347163915634155,0.6010057926177979
1.4985332489013672,0.6783014535903931,0.8202317953109741,0.4397936761379242,0.4,0.9808269739151001,0.5957672595977783
1.471611738204956,0.7598518133163452,0.7117599248886108,0.4742615222930908,0.43333333333333335,1.339859127998352,0.6411210298538208
1.5038684606552124,0.7460179328918457,0.7578505277633667,0.4477834701538086,0.43333333333333335,1.1007654666900635,0.59120774269104
1.5625112056732178,0.7370413541793823,0.8254698514938354,0.45127952098846436,0.5333333333333333,1.3496896028518677,0.5878273844718933
1.5449198484420776,0.7498139142990112,0.7951059341430664,0.438813179731369,0.43333333333333335,0.7109426259994507,0.5836842656135559
1.5773146152496338,0.7595698237419128,0.817744791507721,0.44751524925231934,0.4,1.0599020719528198,0.5884113907814026
1.536266565322876,0.7315661311149597,0.8047004342079163,0.42942821979522705,0.3666666666666667,1.1610833406448364,0.5632278323173523
1.4687470197677612,0.7020419836044312,0.7667050361633301,0.40087729692459106,0.5333333333333333,1.3693917989730835,0.5454083681106567
1.462558627128601,0.7008585929870605,0.7617000341415405,0.4219573140144348,0.4,1.3261733055114746,0.5552760362625122
1.5209510326385498,0.5737667679786682,0.9471842646598816,0.3751072287559509,0.43333333333333335,1.2307208776474,0.49562644958496094
1.4007422924041748,0.7297972440719604,0.6709450483322144,0.43802493810653687,0.3666666666666667,1.5920730829238892,0.5895122289657593
1.5048434734344482,0.6523472666740417,0.8524962067604065,0.3900575637817383,0.4,1.8016082048416138,0.5366367697715759
1.4583295583724976,0.6900897026062012,0.7682398557662964,0.43840575218200684,0.43333333333333335,1.5533490180969238,0.5710205435752869
1.444324016571045,0.6855272650718689,0.758796751499176,0.6551319360733032,0.3666666666666667,1.7314505577087402,0.795687198638916
1.3010815382003784,0.6939229369163513,0.6071586012840271,0.6149697303771973,0.5,2.08833384513855,0.7567465305328369
1.213887333869934,0.6781764030456543,0.5357109308242798,0.5775885581970215,0.3666666666666667,1.8538740873336792,0.7485008239746094
1.3331657648086548,0.5539686679840088,0.779197096824646,0.5641172528266907,0.3666666666666667,2.0319268703460693,0.7270976901054382
1.1221076250076294,0.5678195953369141,0.5542880296707153,0.5496960878372192,0.30000000000000004,1.922688364982605,0.7331242561340332
1.0413621664047241,0.5730522871017456,0.4683098793029785,0.5549806356430054,0.30000000000000004,1.6261351108551025,0.7620765566825867
1.1281696557998657,0.5261205434799194,0.6020491123199463,0.5229045152664185,0.3666666666666667,1.5895717144012451,0.7368799448013306
1.071390151977539,0.535544216632843,0.535845935344696,0.5006879568099976,0.4,1.929946780204773,0.7305857539176941
1.0948073863983154,0.4819750487804413,0.6128323376178741,0.5038286447525024,0.30000000000000004,1.6446902751922607,0.715906023979187
0.972434401512146,0.4303893446922302,0.5420450568199158,0.4511871039867401,0.3666666666666667,1.610324501991272,0.6955053806304932
1.009161353111267,0.4159679114818573,0.5931934416294098,0.4596872329711914,0.30000000000000004,1.9098345041275024,0.6907888650894165
0.9841655492782593,0.3850303590297699,0.5991351902484894,0.44544729590415955,0.43333333333333335,1.2170791625976562,0.7102988958358765
0.8847431540489197,0.4793242812156677,0.40541887283325195,0.4603302478790283,0.4,1.1912076473236084,0.7343294024467468
1.0111874341964722,0.3649674355983734,0.6462199985980988,0.3912998139858246,0.43333333333333335,1.7099047899246216,0.6025208830833435
0.9335765838623047,0.4158681035041809,0.5177084803581238,0.4746142029762268,0.4,1.5273135900497437,0.738768458366394
1.0887560844421387,0.5448071360588074,0.5439489483833313,0.5237318873405457,0.5333333333333333,1.7611114978790283,0.800051212310791
1.0532102584838867,0.5095016360282898,0.5437086224555969,0.49080532789230347,0.5666666666666667,1.3938043117523193,0.7674669623374939
1.0999295711517334,0.4785028398036957,0.6214267313480377,0.4658396244049072,0.43333333333333335,1.0568941831588745,0.7127305865287781
0.8995826244354248,0.4926326274871826,0.4069499969482422,0.4731292128562927,0.5666666666666667,1.063525915145874,0.7412313222885132
1.0822193622589111,0.3859597444534302,0.696259617805481,0.38327622413635254,0.43333333333333335,1.0732159614562988,0.6344574689865112
1.094117283821106,0.44216808676719666,0.6519491970539093,0.4304313659667969,0.4666666666666667,1.1912877559661865,0.669153094291687
1.0883612632751465,0.4906453788280487,0.5977158844470978,0.4358597993850708,0.5666666666666667,1.065961480140686,0.6504777669906616
1.287660837173462,0.44544315338134766,0.8422176837921143,0.37929293513298035,0.6333333333333333,0.9931363463401794,0.5825419425964355
1.0982134342193604,0.37951087951660156,0.7187025547027588,0.2836184501647949,0.43333333333333335,1.2923917770385742,0.4472144544124603
1.2946494817733765,0.4840701222419739,0.8105793595314026,0.34500372409820557,0.5,1.5142918825149536,0.5039163827896118
1.4488961696624756,0.3891929090023041,1.0597032606601715,0.2577933073043823,0.43333333333333335,1.3102238178253174,0.3937103748321533
1.3506578207015991,0.41769394278526306,0.9329638779163361,0.29915156960487366,0.5,1.2451772689819336,0.47568732500076294
1.3763847351074219,0.4031878411769867,0.9731968939304352,0.3049775958061218,0.5,1.0176423788070679,0.4916970133781433
1.3989633321762085,0.6435937881469727,0.7553695440292358,0.40806838870048523,0.5333333333333333,1.4620267152786255,0.6031880974769592
1.2873179912567139,0.4038477838039398,0.883470207452774,0.2925369441509247,0.7,1.3503097295761108,0.4952269494533539
1.2378877401351929,0.4411819875240326,0.7967057526111603,0.2929815649986267,0.5666666666666667,1.4135417938232422,0.5013273358345032
1.3352006673812866,0.536736249923706,0.7984644174575806,0.36301884055137634,0.4666666666666667,1.8343119621276855,0.5850865840911865
1.2803800106048584,0.6568533182144165,0.6235266923904419,0.44368529319763184,0.4666666666666667,1.1975960731506348,0.6210088729858398
1.1583151817321777,0.3972340226173401,0.7610811591148376,0.30112043023109436,0.5666666666666667,1.2860115766525269,0.49574559926986694
1.245408535003662,0.38943159580230713,0.855976939201355,0.2698391079902649,0.6666666666666667,1.3901323080062866,0.43585634231567383
1.2514909505844116,0.634282112121582,0.6172088384628296,0.45551809668540955,0.5666666666666667,1.3132985830307007,0.6383181810379028
1.3217171430587769,0.6337385177612305,0.6879786252975464,0.46282777190208435,0.5,1.1978759765625,0.6589102745056152
1.2218468189239502,0.7146835327148438,0.5071632862091064,0.5099023580551147,0.5666666666666667,1.5152264833450317,0.7136052846908569
1.4188933372497559,0.5094597339630127,0.9094336032867432,0.3454309403896332,0.5,1.541314959526062,0.5593289136886597
1.3113739490509033,0.6463136672973633,0.66506028175354,0.4581789970397949,0.5666666666666667,1.7431484460830688,0.6610896587371826
1.3297317028045654,0.6934062242507935,0.636325478553772,0.465240478515625,0.5666666666666667,1.6856201887130737,0.6543277502059937
1.4219062328338623,0.6359481811523438,0.7859580516815186,0.4336010813713074,0.5,2.0256340503692627,0.6156790852546692
1.415623426437378,0.6490061283111572,0.7666172981262207,0.42838117480278015,0.5666666666666667,1.781991958618164,0.6024693250656128
1.3897560834884644,0.6059374809265137,0.7838186025619507,0.3900402784347534,0.4,1.6615368127822876,0.5440202951431274
1.370612382888794,0.5848526954650879,0.785759687423706,0.3757869005203247,0.4666666666666667,1.411517858505249,0.5159997344017029
1.4244555234909058,0.5638659000396729,0.8605896234512329,0.3689217269420624,0.5,1.1940573453903198,0.4769352376461029
1.4326913356781006,0.5273836255073547,0.9053077101707458,0.2919676899909973,0.5333333333333333,1.5165526866912842,0.40493378043174744
1.4715489149093628,0.6078487038612366,0.8637002110481262,0.3608309030532837,0.4666666666666667,1.3018563985824585,0.4615449905395508
1.5061043500900269,0.7082740664482117,0.7978302836418152,0.40631207823753357,0.6,1.2842631340026855,0.5356696844100952
1.5332692861557007,0.7357861399650574,0.7974831461906433,0.414819598197937,0.4,1.3722883462905884,0.5498989820480347
1.604565978050232,0.6784124374389648,0.9261535406112671,0.3623020052909851,0.5333333333333333,1.1813331842422485,0.4950483739376068
1.5399755239486694,0.6834837198257446,0.8564918041229248,0.38739216327667236,0.4666666666666667,0.6782261729240417,0.5093272924423218
1.4527138471603394,0.5694531202316284,0.8832607269287109,0.2577196955680847,0.33333333333333337,0.9530740976333618,0.4167063236236572
1.5873117446899414,0.6983868479728699,0.8889248967170715,0.37187060713768005,0.5333333333333333,1.4452123641967773,0.5015257000923157
1.6377166509628296,0.6470518708229065,0.9906647801399231,0.38050341606140137,0.4,1.343130350112915,0.5092522501945496
1.4511640071868896,0.5488125085830688,0.9023514986038208,0.2643349766731262,0.43333333333333335,1.3851126432418823,0.4436973035335541
1.541144609451294,0.6986937522888184,0.8424508571624756,0.4208296239376068,0.5,1.416160225868225,0.5878899097442627
1.64083993434906,0.6909332275390625,0.9499067068099976,0.4108061194419861,0.5666666666666667,1.2862297296524048,0.5716389417648315
1.446661353111267,0.5980567932128906,0.8486045598983765,0.3241455554962158,0.5,1.1332404613494873,0.532569169998169
1.5774917602539062,0.5377928018569946,1.0396989583969116,0.3036871552467346,0.5,1.1680887937545776,0.5002750158309937
1.6175181865692139,0.7529090642929077,0.8646091222763062,0.4696238934993744,0.4666666666666667,1.498792290687561,0.6538190841674805
1.5690968036651611,0.7955204844474792,0.7735763192176819,0.526252031326294,0.6,1.6722861528396606,0.7266472578048706
1.6879266500473022,0.7342469096183777,0.9536797404289246,0.5064774751663208,0.5333333333333333,1.6182363033294678,0.6905605792999268
1.4264005422592163,0.6446162462234497,0.7817842960357666,0.44325515627861023,0.43333333333333335,1.6592875719070435,0.6494542360305786
1.4280822277069092,0.6020469665527344,0.8260352611541748,0.4245491921901703,0.5333333333333333,1.9831836223602295,0.6323468685150146
1.3616158962249756,0.5976132154464722,0.7640026807785034,0.4252619743347168,0.5666666666666667,1.7483893632888794,0.6270339488983154
1.4002668857574463,0.742445707321167,0.6578211784362793,0.530308723449707,0.5333333333333333,1.5684814453125,0.7032625079154968
1.3856840133666992,0.6817574501037598,0.7039265632629395,0.49325031042099,0.43333333333333335,1.0469939708709717,0.6779128909111023
1.2907578945159912,0.611984372138977,0.6787735223770142,0.4321378171443939,0.5333333333333333,1.5405168533325195,0.6264728903770447
1.3280160427093506,0.7245575785636902,0.6034584641456604,0.4920891225337982,0.6333333333333333,1.4755569696426392,0.6453759074211121
1.3912193775177002,0.706026554107666,0.6851928234100342,0.4784354567527771,0.5333333333333333,1.156350016593933,0.65926593542099
1.3801259994506836,0.6865466833114624,0.6935793161392212,0.48901957273483276,0.5333333333333333,0.8817022442817688,0.653252363204956
1.3516960144042969,0.7583500146865845,0.5933459997177124,0.49604398012161255,0.4666666666666667,1.4857935905456543,0.6586103439331055
1.397812843322754,0.756515383720398,0.641297459602356,0.4884607195854187,0.4,1.4909015893936157,0.6525049805641174
1.4711823463439941,0.7547746896743774,0.7164076566696167,0.4854438900947571,0.43333333333333335,0.7408515810966492,0.651505708694458
1.4047372341156006,0.8160436153411865,0.5886936187744141,0.49059662222862244,0.5,1.4350661039352417,0.6396833062171936
1.5164655447006226,0.7394927740097046,0.776972770690918,0.4821404814720154,0.4666666666666667,1.3898656368255615,0.6150710582733154
1.559906005859375,0.7078417539596558,0.8520642518997192,0.4525490701198578,0.43333333333333335,1.3717694282531738,0.6129860877990723
1.5313901901245117,0.7080084085464478,0.823381781578064,0.4591774642467499,0.4,1.1580685377120972,0.5917743444442749
1.5820269584655762,0.739615797996521,0.8424111604690552,0.4877641201019287,0.43333333333333335,1.348829746246338,0.6113255023956299
1.6564395427703857,0.8573915958404541,0.7990479469299316,0.5622267127037048,0.43333333333333335,1.0150611400604248,0.6792913675308228
1.609368085861206,0.876074492931366,0.7332935929298401,0.5825961828231812,0.4666666666666667,1.3848960399627686,0.7078467607498169
1.6623739004135132,0.896681010723114,0.7656928896903992,0.5871181488037109,0.5,1.5792505741119385,0.7135974764823914
1.7107276916503906,0.8929265737533569,0.8178011178970337,0.5324256420135498,0.43333333333333335,1.4618310928344727,0.6582993268966675
1.6141574382781982,0.8447720408439636,0.7693853974342346,0.5413908958435059,0.5,2.1647756099700928,0.671389102935791
1.553056240081787,0.8074449300765991,0.745611310005188,0.5357727408409119,0.5,1.464521050453186,0.6642765998840332
1.4658708572387695,0.8504824042320251,0.6153884530067444,0.5748702883720398,0.5666666666666667,1.0596058368682861,0.6928338408470154
1.6003446578979492,0.8225351572036743,0.7778095006942749,0.4968629479408264,0.43333333333333335,1.2580952644348145,0.6105020046234131
1.3724454641342163,0.7602992057800293,0.612146258354187,0.5005204677581787,0.5333333333333333,1.6222585439682007,0.5925600528717041
1.5044853687286377,0.7215737700462341,0.7829115986824036,0.47934490442276,0.4,1.4675031900405884,0.5891833305358887
1.5034809112548828,0.8153976202011108,0.688083291053772,0.5333904027938843,0.43333333333333335,1.829345941543579,0.6542741060256958
1.5584205389022827,0.7958607077598572,0.7625598311424255,0.5060664415359497,0.33333333333333337,2.032184362411499,0.6202938556671143
1.386164903640747,0.7224127650260925,0.6637521386146545,0.4524722099304199,0.5333333333333333,1.2486244440078735,0.5614540576934814
1.5271492004394531,0.7944259643554688,0.7327232360839844,0.54327791929245,0.5333333333333333,1.7577040195465088,0.6570965051651001
1.6037486791610718,0.8082824945449829,0.7954661846160889,0.5636500120162964,0.43333333333333335,1.4588426351547241,0.6542417407035828
1.6339137554168701,0.8453987836837769,0.7885149717330933,0.4977791905403137,0.3666666666666667,1.6430575847625732,0.5958839654922485
1.6464494466781616,0.82713383436203,0.8193156123161316,0.5569042563438416,0.4,1.9951326847076416,0.6461126208305359
1.5987865924835205,0.8766223788261414,0.7221642136573792,0.5560091733932495,0.43333333333333335,1.9799871444702148,0.6673769354820251
1.6648614406585693,0.8393487334251404,0.825512707233429,0.51007479429245,0.3666666666666667,1.4276179075241089,0.614729642868042
1.681754469871521,0.803214430809021,0.8785400390625,0.5187484622001648,0.4,1.3384038209915161,0.609397828578949
1.6215076446533203,0.7359325885772705,0.8855750560760498,0.5303144454956055,0.43333333333333335,1.6024051904678345,0.6290316581726074
1.5446536540985107,0.8145866394042969,0.7300670146942139,0.5049142241477966,0.5,1.7380295991897583,0.5997265577316284
1.6081370115280151,0.8237251043319702,0.7844119071960449,0.5148752927780151,0.4,1.9923077821731567,0.6191349029541016
1.5948588848114014,0.7819236516952515,0.8129352331161499,0.5446232557296753,0.43333333333333335,1.6218864917755127,0.6453331708908081
1.611067771911621,0.8060328364372253,0.8050349354743958,0.5458828210830688,0.4,1.9146193265914917,0.6400933265686035
1.5531424283981323,0.7865478992462158,0.7665945291519165,0.5667036771774292,0.5666666666666667,0.9177380204200745,0.6577070951461792
1.5387991666793823,0.826492428779602,0.7123067378997803,0.5573763251304626,0.5333333333333333,1.5280201435089111,0.6517425775527954
1.603433609008789,0.8002592921257019,0.8031743168830872,0.4989200532436371,0.5,1.7818288803100586,0.5927900671958923
1.6289911270141602,0.8314334750175476,0.7975576519966125,0.5729577541351318,0.4,1.7565943002700806,0.6579955816268921
1.5754156112670898,0.8125008344650269,0.762914776802063,0.5429502725601196,0.5,1.9519716501235962,0.632385790348053
1.613461971282959,0.7769095301628113,0.8365524411201477,0.48068827390670776,0.4666666666666667,1.5100468397140503,0.559539794921875
1.6389621496200562,0.7917472720146179,0.8472148776054382,0.528549313545227,0.3666666666666667,1.6806012392044067,0.6159253716468811
1.51736581325531,0.8182142972946167,0.6991515159606934,0.5378666520118713,0.5666666666666667,1.8138964176177979,0.6351308226585388
1.5984227657318115,0.7793020606040955,0.8191207051277161,0.5372800827026367,0.5666666666666667,1.6539559364318848,0.6107722520828247
1.5564155578613281,0.77482008934021,0.7815954685211182,0.5108261108398438,0.5,1.7885541915893555,0.5913929343223572
1.557953119277954,0.7877033948898315,0.7702497243881226,0.488616406917572,0.5,1.3749263286590576,0.5747292041778564
1.5902917385101318,0.8060368299484253,0.7842549085617065,0.5064624547958374,0.5666666666666667,1.3630191087722778,0.5974622964859009
1.6025893688201904,0.7404980659484863,0.8620913028717041,0.5297135710716248,0.4,1.6511033773422241,0.6211860179901123
1.680737018585205,0.768795371055603,0.911941647529602,0.5121352076530457,0.5333333333333333,1.1135284900665283,0.6060389876365662
1.6079449653625488,0.7814838886260986,0.8264610767364502,0.5510761737823486,0.3666666666666667,1.8279495239257812,0.6476280689239502
1.5279524326324463,0.8311759829521179,0.6967764496803284,0.5378584861755371,0.43333333333333335,1.9559825658798218,0.615625262260437
1.6159541606903076,0.8224886655807495,0.7934654951095581,0.5850842595100403,0.5333333333333333,1.886824607849121,0.6746963858604431
1.5639804601669312,0.8058120012283325,0.7581684589385986,0.5414109826087952,0.6,1.7486886978149414,0.6300145983695984
1.4701178073883057,0.7532386183738708,0.7168791890144348,0.5294267535209656,0.5333333333333333,1.595776915550232,0.6483265161514282
1.6840194463729858,0.7669927477836609,0.917026698589325,0.5288360118865967,0.4666666666666667,1.3467317819595337,0.633507490158081
1.586700439453125,0.8006366491317749,0.7860637903213501,0.5272502303123474,0.4,1.402904748916626,0.6120931506156921
1.5121057033538818,0.8129630088806152,0.6991426944732666,0.5345081090927124,0.4,1.5016446113586426,0.6236759424209595
1.6485519409179688,0.7854278087615967,0.8631241321563721,0.5516473054885864,0.4,1.549349308013916,0.6469858884811401
1.610358476638794,0.8028342127799988,0.8075242638587952,0.5472508668899536,0.4666666666666667,1.8761061429977417,0.6295561194419861
1.5829453468322754,0.7777187824249268,0.8052265644073486,0.5061256885528564,0.5333333333333333,1.6153594255447388,0.599058210849762
1.6085004806518555,0.782917857170105,0.8255826234817505,0.5525636672973633,0.4,1.6203943490982056,0.6380746364593506
1.5472215414047241,0.7945749759674072,0.7526465654373169,0.5417410731315613,0.4666666666666667,1.5357202291488647,0.6219091415405273
1.6008504629135132,0.7879033088684082,0.812947154045105,0.49471181631088257,0.5,1.4501714706420898,0.5800350308418274
1.5556697845458984,0.8102824091911316,0.7453873753547668,0.5277283191680908,0.5666666666666667,1.6697125434875488,0.6062654256820679
1.420143485069275,0.7377176284790039,0.682425856590271,0.49391382932662964,0.5666666666666667,2.027202844619751,0.6060470938682556
1.6614545583724976,0.7766584157943726,0.884796142578125,0.5065457224845886,0.5,1.6393241882324219,0.5922192931175232
1.5421028137207031,0.7678753733634949,0.7742274403572083,0.4269660413265228,0.33333333333333337,1.315772294998169,0.5261417627334595
1.6221158504486084,0.7905837297439575,0.8315321207046509,0.5212346911430359,0.5333333333333333,1.6096471548080444,0.6014056205749512
1.6123713254928589,0.7957874536514282,0.8165838718414307,0.5483177304267883,0.5,1.6837092638015747,0.6322018504142761
1.599447250366211,0.8109487295150757,0.7884985208511353,0.5904616713523865,0.5333333333333333,1.519959568977356,0.6653213500976562
1.6029576063156128,0.8045285940170288,0.798429012298584,0.5658019781112671,0.4,1.360255479812622,0.6473672389984131
1.5995162725448608,0.8110467791557312,0.7884694933891296,0.5292413234710693,0.4666666666666667,1.5761797428131104,0.6193315982818604
1.6490046977996826,0.7967276573181152,0.8522770404815674,0.5398834347724915,0.5,1.7989150285720825,0.6153400540351868
1.5864133834838867,0.7937161326408386,0.7926972508430481,0.5433191657066345,0.5333333333333333,1.7170463800430298,0.6229207515716553
1.6630862951278687,0.7829060554504395,0.8801802396774292,0.545327365398407,0.5,1.5124070644378662,0.6226555705070496
1.6375486850738525,0.8022350072860718,0.8353136777877808,0.5528967380523682,0.43333333333333335,1.4396032094955444,0.6391246318817139
1.59231698513031,0.7825117111206055,0.8098052740097046,0.49561047554016113,0.4666666666666667,1.2354964017868042,0.5790759325027466
1.5939711332321167,0.8059415817260742,0.7880295515060425,0.540251612663269,0.5333333333333333,1.2906882762908936,0.6328051090240479
1.590174674987793,0.7321130633354187,0.8580616116523743,0.5092220306396484,0.43333333333333335,1.9375375509262085,0.5894500613212585
1.658751368522644,0.7970654368400574,0.8616859316825867,0.5515637397766113,0.4,1.78036367893219,0.6456303596496582
1.5479466915130615,0.8139413595199585,0.734005331993103,0.5322209596633911,0.4666666666666667,1.5112990140914917,0.61825031042099
1.5979044437408447,0.8416142463684082,0.7562901973724365,0.5295366048812866,0.6,1.7135229110717773,0.6135773658752441
1.6629440784454346,0.7568856477737427,0.9060584306716919,0.5007903575897217,0.4666666666666667,1.9500492811203003,0.59726881980896
1.6136934757232666,0.7922344207763672,0.8214590549468994,0.5231298208236694,0.5666666666666667,1.5442911386489868,0.6064262986183167
1.6211843490600586,0.8186547160148621,0.8025296330451965,0.5323750972747803,0.43333333333333335,1.9137954711914062,0.6253321170806885
1.6115076541900635,0.7647097110748291,0.8467979431152344,0.5043108463287354,0.4666666666666667,1.9131619930267334,0.5914011597633362
1.5744693279266357,0.788722038269043,0.7857472896575928,0.5515453219413757,0.3666666666666667,2.047781229019165,0.6458878517150879
1.5680811405181885,0.7789527773857117,0.7891283631324768,0.5185449123382568,0.43333333333333335,1.7189706563949585,0.6020437479019165
1.5766324996948242,0.7927045226097107,0.7839279770851135,0.5608832836151123,0.4,1.3000638484954834,0.6375898718833923
1.5121393203735352,0.833843469619751,0.6782958507537842,0.5315423011779785,0.43333333333333335,1.762854814529419,0.6193680763244629
1.5971235036849976,0.8039554357528687,0.7931680679321289,0.5555212497711182,0.5333333333333333,1.7092087268829346,0.6423115134239197
1.6030266284942627,0.840694785118103,0.7623318433761597,0.5146800875663757,0.5666666666666667,1.7261255979537964,0.6084562540054321
1.6618379354476929,0.7646616697311401,0.8971762657165527,0.5433143377304077,0.4,1.8002004623413086,0.637971818447113
1.5888950824737549,0.7874363660812378,0.8014587163925171,0.5535189509391785,0.4,1.888331651687622,0.6467534303665161
1.5910608768463135,0.7992057800292969,0.7918550968170166,0.5389378070831299,0.5,1.5522462129592896,0.6211983561515808
1.6392630338668823,0.7706398367881775,0.8686231970787048,0.5324914455413818,0.5333333333333333,1.615580677986145,0.63344407081604
1.6529817581176758,0.7763468623161316,0.8766348958015442,0.540810227394104,0.43333333333333335,1.3912161588668823,0.634581983089447
1.6105239391326904,0.7621414661407471,0.8483824729919434,0.5317063331604004,0.5,1.3785403966903687,0.6087063550949097
1.6335163116455078,0.757172703742981,0.8763436079025269,0.5271528959274292,0.4666666666666667,1.6010088920593262,0.6126425266265869
1.6002418994903564,0.8290562629699707,0.7711856365203857,0.5315258502960205,0.4,1.887084722518921,0.6148083806037903
1.5836472511291504,0.8108258247375488,0.7728214263916016,0.5438747406005859,0.3666666666666667,1.2604490518569946,0.6312215328216553
1.5738284587860107,0.7564570903778076,0.8173713684082031,0.5119824409484863,0.5333333333333333,1.6546703577041626,0.5924466848373413
1.6419553756713867,0.7929582595825195,0.8489971160888672,0.4650003910064697,0.5333333333333333,1.4863603115081787,0.566384494304657
1.5386791229248047,0.8125206828117371,0.7261584401130676,0.516807496547699,0.6,1.7338814735412598,0.6068782210350037
1.6095346212387085,0.7868563532829285,0.82267826795578,0.5294065475463867,0.4666666666666667,0.9041074514389038,0.60442054271698
1.617879867553711,0.8006672859191895,0.8172125816345215,0.5091996192932129,0.5333333333333333,1.6335968971252441,0.6032364368438721
1.6093389987945557,0.8158317804336548,0.7935072183609009,0.5073528289794922,0.5,1.2849844694137573,0.595906138420105
1.641217589378357,0.8014745116233826,0.8397430777549744,0.5245003700256348,0.4,1.6007945537567139,0.6176288723945618
1.6151800155639648,0.7377087473869324,0.8774712681770325,0.4196907877922058,0.5333333333333333,1.694077968597412,0.5137295722961426
1.6244935989379883,0.7818446159362793,0.842648983001709,0.5269413590431213,0.5333333333333333,1.688930630683899,0.617979884147644
1.5639245510101318,0.8309265971183777,0.7329979538917542,0.5046965479850769,0.4666666666666667,1.8437966108322144,0.5854590535163879
1.5454673767089844,0.8124099969863892,0.7330573797225952,0.5052666664123535,0.5333333333333333,1.8806334733963013,0.5893006324768066
1.6110996007919312,0.7916867136955261,0.819412887096405,0.503736138343811,0.43333333333333335,1.6585232019424438,0.5946175456047058
1.560279369354248,0.7891218662261963,0.7711575031280518,0.5112327337265015,0.4666666666666667,1.8103375434875488,0.5907787680625916
1.5980042219161987,0.7937597632408142,0.8042444586753845,0.49545884132385254,0.5,1.6837396621704102,0.5821349620819092
1.5476006269454956,0.8397853374481201,0.7078152894973755,0.5415555238723755,0.4666666666666667,1.7308366298675537,0.6298115253448486
1.5669221878051758,0.7824627757072449,0.7844594120979309,0.5439295768737793,0.5,1.6651036739349365,0.63686203956604
1.4529684782028198,0.6910957098007202,0.7618727684020996,0.4573223292827606,0.43333333333333335,1.8983808755874634,0.5560910105705261
1.6173161268234253,0.749799907207489,0.8675162196159363,0.4864842891693115,0.4666666666666667,1.8683240413665771,0.5769932866096497
1.598217487335205,0.8014985918998718,0.7967188954353333,0.4885706901550293,0.6333333333333333,1.4901691675186157,0.5815075635910034
1.5855345726013184,0.7959756851196289,0.7895588874816895,0.47881364822387695,0.5666666666666667,1.6518139839172363,0.5771045684814453
1.586639165878296,0.783026397228241,0.8036127686500549,0.4887846112251282,0.4666666666666667,1.5875614881515503,0.588387131690979
1.5800856351852417,0.7917839884757996,0.7883016467094421,0.5264397263526917,0.4,1.3437790870666504,0.6149486899375916
1.6275932788848877,0.7917819023132324,0.8358113765716553,0.4898109436035156,0.5333333333333333,1.6937470436096191,0.5787854194641113
1.6295623779296875,0.8157490491867065,0.813813328742981,0.5054284334182739,0.5,1.5757595300674438,0.5944104790687561
1.5505017042160034,0.8360092043876648,0.7144924998283386,0.5350685715675354,0.4666666666666667,1.7248976230621338,0.6146694421768188
1.6057345867156982,0.8013654947280884,0.8043690919876099,0.5274559259414673,0.5666666666666667,1.6791671514511108,0.6291517615318298
1.584975004196167,0.7690514326095581,0.8159235715866089,0.4822636544704437,0.5,1.8974632024765015,0.5753183960914612
1.6163743734359741,0.832180380821228,0.7841939926147461,0.49772462248802185,0.4666666666666667,1.6407279968261719,0.5955032110214233
1.5974273681640625,0.7920507192611694,0.8053766489028931,0.49550706148147583,0.5,1.728262186050415,0.5869818925857544
1.4810512065887451,0.7400518655776978,0.7409993410110474,0.4852764308452606,0.5333333333333333,2.02580189704895,0.5912455916404724
1.3640788793563843,0.6806130409240723,0.683465838432312,0.370254248380661,0.5,1.9070076942443848,0.4871388077735901
1.625427484512329,0.7574023604393005,0.8680251240730286,0.4781665802001953,0.43333333333333335,1.7739492654800415,0.5770679712295532
1.5310834646224976,0.800229549407959,0.7308539152145386,0.5175797343254089,0.5,1.3984932899475098,0.6127761602401733
1.6442983150482178,0.7999664545059204,0.8443318605422974,0.4681389033794403,0.5666666666666667,1.6020534038543701,0.5583457946777344
1.5769094228744507,0.8317263126373291,0.7451831102371216,0.4964912533760071,0.4,1.6648019552230835,0.5789328217506409
1.6035139560699463,0.8083724975585938,0.7951414585113525,0.48164278268814087,0.5666666666666667,1.8322910070419312,0.5771262645721436
1.5536742210388184,0.8452339172363281,0.7084403038024902,0.5168070793151855,0.4666666666666667,1.5085833072662354,0.6004375219345093
1.5026267766952515,0.8677083849906921,0.6349183917045593,0.5141029357910156,0.4666666666666667,1.3806511163711548,0.6000080108642578
1.5866456031799316,0.7998083829879761,0.7868372201919556,0.45886465907096863,0.5333333333333333,1.9755903482437134,0.5408498644828796
1.601487159729004,0.8187341690063477,0.7827529907226562,0.5146976113319397,0.43333333333333335,1.5245776176452637,0.5932852625846863
1.5882471799850464,0.7930962443351746,0.7951509356498718,0.47733044624328613,0.5333333333333333,1.5351115465164185,0.5582566261291504
1.4998416900634766,0.6737747192382812,0.8260669708251953,0.3657221496105194,0.43333333333333335,1.5050272941589355,0.5045260787010193
1.6029736995697021,0.8206285834312439,0.7823451161384583,0.4533379077911377,0.4,1.748261570930481,0.5825125575065613
1.583735704421997,0.7758212089538574,0.8079144954681396,0.4496959149837494,0.43333333333333335,1.888206124305725,0.5217525362968445
1.505385398864746,0.8077797293663025,0.6976056694984436,0.4563910663127899,0.5,1.9330418109893799,0.5246299505233765
1.6485694646835327,0.8415368795394897,0.807032585144043,0.4686121344566345,0.30000000000000004,1.6470445394515991,0.6000187397003174
1.5131915807724,0.9052172899246216,0.6079742908477783,0.4949265420436859,0.43333333333333335,1.5777658224105835,0.6371223330497742
1.662806510925293,0.8175934553146362,0.8452130556106567,0.4501494765281677,0.5333333333333333,2.0138638019561768,0.5834526419639587
1.6320273876190186,0.8455309867858887,0.7864964008331299,0.46481284499168396,0.33333333333333337,2.0055129528045654,0.6063116788864136
1.5938186645507812,0.8546245098114014,0.7391941547393799,0.46918344497680664,0.43333333333333335,1.6003320217132568,0.6141412258148193
1.6359237432479858,0.8265707492828369,0.8093529939651489,0.4514884948730469,0.5,1.2946476936340332,0.6004441380500793
1.6748822927474976,0.8122608065605164,0.8626214861869812,0.4641683101654053,0.3666666666666667,1.4069442749023438,0.5679316520690918
1.4612010717391968,0.8221926093101501,0.6390084624290466,0.5168724656105042,0.4666666666666667,1.4575576782226562,0.6189613938331604
1.5610527992248535,0.8408282995223999,0.7202244997024536,0.46608126163482666,0.4666666666666667,1.6444318294525146,0.5546180009841919
1.7053372859954834,0.8230704069137573,0.8822668790817261,0.47814664244651794,0.4,1.5633878707885742,0.6362020373344421
1.716512680053711,0.8391839861869812,0.8773286938667297,0.4639001786708832,0.4,1.5338311195373535,0.5995349884033203
1.4511713981628418,0.7854411005973816,0.6657302975654602,0.49030086398124695,0.3666666666666667,1.178359866142273,0.6171047687530518
1.5928115844726562,0.8800195455551147,0.7127920389175415,0.5024850964546204,0.4666666666666667,1.0069983005523682,0.6364263892173767
1.6375961303710938,0.8584040403366089,0.7791920900344849,0.47717827558517456,0.43333333333333335,1.2764146327972412,0.6083997488021851
1.6121888160705566,0.876408040523529,0.7357807755470276,0.5018583536148071,0.5333333333333333,1.2554744482040405,0.6432130336761475
1.6185569763183594,0.857275128364563,0.7612818479537964,0.4735691547393799,0.43333333333333335,0.7275055646896362,0.6066505312919617
1.6847431659698486,0.8421645164489746,0.842578649520874,0.518680989742279,0.4666666666666667,1.3716070652008057,0.6266299486160278
1.6375789642333984,0.8407694697380066,0.7968094944953918,0.48142898082733154,0.43333333333333335,1.6626906394958496,0.6077108979225159
1.624407172203064,0.8741840720176697,0.7502231001853943,0.5633796453475952,0.4666666666666667,1.6246289014816284,0.671085774898529
1.6831471920013428,0.8290424346923828,0.85410475730896,0.4879586100578308,0.43333333333333335,1.5114210844039917,0.6250848770141602
1.6850955486297607,0.8544307947158813,0.8306647539138794,0.5094338655471802,0.4666666666666667,1.3363282680511475,0.6448608636856079
1.657293677330017,0.8646768927574158,0.7926167845726013,0.5216428637504578,0.43333333333333335,1.236236572265625,0.6536928415298462
1.632575273513794,0.8913366794586182,0.7412385940551758,0.5873846411705017,0.5,1.463549256324768,0.7034887671470642
1.7150752544403076,0.8335584998130798,0.8815167546272278,0.4783139228820801,0.5,1.320035696029663,0.6124567985534668
1.657663106918335,0.9003574848175049,0.7573056221008301,0.6060892343521118,0.5,1.8260271549224854,0.7330724596977234
1.7031469345092773,0.8287150859832764,0.874431848526001,0.4694719910621643,0.4,1.542993426322937,0.5984290838241577
1.6539597511291504,0.8281412124633789,0.8258185386657715,0.499340295791626,0.4666666666666667,1.8520437479019165,0.5945534706115723
1.5164331197738647,0.7781044244766235,0.7383286952972412,0.458289235830307,0.5333333333333333,1.7755165100097656,0.5981171131134033
1.7961735725402832,0.8008651733398438,0.9953083992004395,0.4616941213607788,0.43333333333333335,1.0394641160964966,0.5961700081825256
1.6931533813476562,0.8556482195854187,0.8375051617622375,0.4993160367012024,0.5666666666666667,1.7384145259857178,0.6349273920059204
1.6682424545288086,0.8927595019340515,0.7754829525947571,0.5907636880874634,0.4,1.2907347679138184,0.7056161761283875
1.6116540431976318,0.6507579684257507,0.9608960747718811,0.3556234836578369,0.5333333333333333,1.1294894218444824,0.49233195185661316
1.7893613576889038,0.8456486463546753,0.9437127113342285,0.5018364787101746,0.33333333333333337,1.0220293998718262,0.6364395618438721
1.6121972799301147,0.9289382696151733,0.6832590103149414,0.6142644286155701,0.4666666666666667,1.5513302087783813,0.7223871946334839
1.687819242477417,0.8847827315330505,0.8030365109443665,0.5346293449401855,0.4,1.6641722917556763,0.6794296503067017
1.6974185705184937,0.8544849157333374,0.8429336547851562,0.5113720297813416,0.4666666666666667,1.507903814315796,0.6474553346633911
1.7098783254623413,0.8654747009277344,0.8444036245346069,0.5559508204460144,0.4,1.2131638526916504,0.6651674509048462
1.6723517179489136,0.8819068670272827,0.7904448509216309,0.574928343296051,0.4,1.029097080230713,0.6833245158195496
1.6872528791427612,0.8546133041381836,0.8326395750045776,0.48432886600494385,0.43333333333333335,1.0947638750076294,0.6075311899185181
1.6832432746887207,0.8613142371177673,0.8219290375709534,0.5053821206092834,0.4,1.218267560005188,0.63698410987854
1.4874494075775146,0.7992197275161743,0.6882296800613403,0.48516198992729187,0.4666666666666667,1.66083824634552,0.5984655618667603
1.757258653640747,0.8272265791893005,0.9300320744514465,0.4816450774669647,0.43333333333333335,1.56320059299469,0.6189041137695312
1.6007201671600342,0.6983495950698853,0.9023705720901489,0.3961334228515625,0.4,1.2383744716644287,0.5317316055297852
1.6173137426376343,0.9327029585838318,0.6846107840538025,0.6072026491165161,0.5,0.8187981843948364,0.7214621305465698
1.5941346883773804,0.7021474838256836,0.8919872045516968,0.42335590720176697,0.4666666666666667,1.1678895950317383,0.538912296295166
1.5634483098983765,0.9070132970809937,0.6564350128173828,0.5823448896408081,0.5,1.0920422077178955,0.6733502745628357
1.7363536357879639,0.8183498382568359,0.9180037975311279,0.4687929153442383,0.43333333333333335,0.9046198129653931,0.6044814586639404
1.5643738508224487,0.7207896113395691,0.8435842394828796,0.413211464881897,0.3666666666666667,0.7676290273666382,0.5499378442764282
1.671105146408081,0.875909686088562,0.795195460319519,0.4969651699066162,0.4666666666666667,1.1607908010482788,0.6332804560661316
1.6748570203781128,0.8591427803039551,0.8157142400741577,0.48859843611717224,0.4666666666666667,1.6053175926208496,0.6166526675224304
1.7137082815170288,0.824880838394165,0.8888274431228638,0.478813499212265,0.5,1.5672383308410645,0.6241910457611084
1.5521104335784912,0.7256690263748169,0.8264414072036743,0.42056843638420105,0.5333333333333333,1.134326696395874,0.5578795671463013
1.8014119863510132,0.8067027926445007,0.9947091937065125,0.47622150182724,0.4666666666666667,1.2929407358169556,0.6075047850608826
1.7803821563720703,0.7976192235946655,0.9827629327774048,0.44587892293930054,0.43333333333333335,1.0675793886184692,0.5758764743804932
1.756148338317871,0.8148552775382996,0.9412930607795715,0.469515323638916,0.4666666666666667,1.1401070356369019,0.598157525062561
1.570794939994812,0.7368450164794922,0.8339499235153198,0.4263370633125305,0.5666666666666667,1.238723874092102,0.5652130842208862
1.7231067419052124,0.8644474744796753,0.8586592674255371,0.564355731010437,0.4,1.3435773849487305,0.6763631105422974
1.6505217552185059,0.8803199529647827,0.7702018022537231,0.5061963200569153,0.5333333333333333,1.2455086708068848,0.6438225507736206
1.5612218379974365,0.9272651672363281,0.6339566707611084,0.6049934029579163,0.4666666666666667,1.4463645219802856,0.7081693410873413
1.717494249343872,0.8433637619018555,0.8741304874420166,0.49215084314346313,0.3666666666666667,1.6888233423233032,0.622111439704895
1.7362183332443237,0.824100136756897,0.9121181964874268,0.47599220275878906,0.4666666666666667,1.4045166969299316,0.604829728603363
1.710944652557373,0.83817458152771,0.8727700710296631,0.49003565311431885,0.4666666666666667,1.7073348760604858,0.633419394493103
1.7087187767028809,0.8497037887573242,0.8590149879455566,0.5084590315818787,0.43333333333333335,1.1578565835952759,0.6401270627975464
1.7049306631088257,0.8554562330245972,0.8494744300842285,0.5139896869659424,0.43333333333333335,1.3450645208358765,0.6389538049697876
1.6765990257263184,0.8555517196655273,0.821047306060791,0.501212477684021,0.4,1.5002610683441162,0.6332876086235046
1.6649593114852905,0.8664745688438416,0.798484742641449,0.49173277616500854,0.4666666666666667,1.6699527502059937,0.6235933303833008
1.7310309410095215,0.8424894213676453,0.8885415196418762,0.4864595830440521,0.5333333333333333,1.7679145336151123,0.6222232580184937
1.6156562566757202,0.9098701477050781,0.7057861089706421,0.5893765091896057,0.43333333333333335,1.2271161079406738,0.7047979235649109
1.7084989547729492,0.8658081293106079,0.8426908254623413,0.50987708568573,0.30000000000000004,1.031314730644226,0.6493626832962036
1.6428669691085815,0.8839327692985535,0.7589341998100281,0.5741865038871765,0.43333333333333335,1.8301002979278564,0.6891285181045532
1.6213748455047607,0.8518209457397461,0.7695538997650146,0.51875901222229,0.4666666666666667,1.5905227661132812,0.6276320219039917
1.690401315689087,0.8714436888694763,0.8189576268196106,0.569197952747345,0.4666666666666667,1.116528868675232,0.678724467754364
1.8065613508224487,0.7887810468673706,1.0177803039550781,0.442706435918808,0.5333333333333333,1.1595046520233154,0.5821427702903748
1.7841930389404297,0.8220103979110718,0.9621826410293579,0.4694235324859619,0.3666666666666667,1.170963168144226,0.6115421652793884
1.5887244939804077,0.7184170484542847,0.870307445526123,0.4045245051383972,0.5333333333333333,1.6247925758361816,0.5472003817558289
1.6490437984466553,0.8805707693099976,0.7684730291366577,0.5121905207633972,0.5,1.2334543466567993,0.6300708055496216
1.746936559677124,0.840156078338623,0.906780481338501,0.49264582991600037,0.43333333333333335,1.590242862701416,0.6195296049118042
1.6669963598251343,0.9002782702445984,0.7667180895805359,0.5955785512924194,0.4,1.642867088317871,0.7078606486320496
1.7580535411834717,0.8088189959526062,0.9492345452308655,0.4565979242324829,0.43333333333333335,2.0172204971313477,0.5899593830108643
1.678061842918396,0.8510116934776306,0.8270501494407654,0.4981856346130371,0.4666666666666667,2.022230863571167,0.6287269592285156
1.6973721981048584,0.8666471242904663,0.8307250738143921,0.5680246353149414,0.43333333333333335,1.4550435543060303,0.6737856268882751
1.6718127727508545,0.8997232913970947,0.7720894813537598,0.6093924045562744,0.43333333333333335,1.3542476892471313,0.7081078886985779
1.7367055416107178,0.8499155044555664,0.8867900371551514,0.5026853084564209,0.5333333333333333,1.2188775539398193,0.6340780258178711
1.7013137340545654,0.8286957144737244,0.8726180195808411,0.4826022982597351,0.4666666666666667,1.857414722442627,0.6058026552200317
1.6715197563171387,0.9048629999160767,0.766656756401062,0.598127007484436,0.4666666666666667,1.20540189743042,0.7023352980613708
1.609975814819336,0.9101142883300781,0.6998615264892578,0.6025052070617676,0.5,1.2971932888031006,0.7141233682632446
1.674471139907837,0.8701783418655396,0.8042927980422974,0.5542768836021423,0.33333333333333337,1.5211533308029175,0.6799014806747437
1.659355640411377,0.8596794605255127,0.7996761798858643,0.49122798442840576,0.43333333333333335,1.6210216283798218,0.616554856300354
1.6953222751617432,0.8418113589286804,0.8535109162330627,0.4614372253417969,0.33333333333333337,1.3377301692962646,0.5827137231826782
1.7351291179656982,0.8276346921920776,0.9074944257736206,0.4621180295944214,0.43333333333333335,1.8066073656082153,0.5836620330810547
1.6170213222503662,0.9122865200042725,0.7047348022460938,0.5961477756500244,0.4666666666666667,1.5873357057571411,0.7065833806991577
1.6418403387069702,0.8743133544921875,0.7675269842147827,0.5652904510498047,0.5,1.4745609760284424,0.6717113256454468
1.6634855270385742,0.8649554252624512,0.798530101776123,0.5123305916786194,0.4666666666666667,1.2499518394470215,0.6445450186729431
1.62747323513031,0.8979597091674805,0.7295135259628296,0.5913629531860352,0.4666666666666667,1.6210949420928955,0.7016240954399109
1.664300799369812,0.8647689819335938,0.7995318174362183,0.5027297735214233,0.43333333333333335,1.4976648092269897,0.6306340098381042
1.7241935729980469,0.8320631980895996,0.8921303749084473,0.4656826853752136,0.4,1.3376047611236572,0.5941534042358398
1.661094069480896,0.8827685117721558,0.7783255577087402,0.5636377334594727,0.3666666666666667,1.106357455253601,0.6664384603500366
1.6741527318954468,0.8683661222457886,0.8057866096496582,0.521828293800354,0.3666666666666667,1.3658771514892578,0.657883882522583
1.643576979637146,0.909227728843689,0.734349250793457,0.5977749228477478,0.3666666666666667,1.274269700050354,0.7005874514579773
1.6590999364852905,0.8527556657791138,0.8063442707061768,0.5042461156845093,0.5333333333333333,1.2530252933502197,0.6379753351211548
1.7025868892669678,0.8535003662109375,0.8490865230560303,0.4954671859741211,0.4666666666666667,1.7170013189315796,0.6272356510162354
1.6439239978790283,0.8913225531578064,0.7526014447212219,0.585102915763855,0.4,1.0881255865097046,0.7018574476242065
1.703312873840332,0.8396921157836914,0.8636207580566406,0.47792696952819824,0.43333333333333335,1.3542020320892334,0.6040542125701904
1.7154725790023804,0.8241114616394043,0.8913611173629761,0.4848417639732361,0.5,1.3657307624816895,0.6204702258110046
1.7292388677597046,0.8511759042739868,0.8780629634857178,0.5125197172164917,0.3666666666666667,1.235074758529663,0.6417197585105896
1.706125020980835,0.8393256068229675,0.8667994141578674,0.49253106117248535,0.4666666666666667,1.0430998802185059,0.6167829036712646
1.6074159145355225,0.9174368381500244,0.689979076385498,0.6052612066268921,0.4,1.2097810506820679,0.7170440554618835
1.6990426778793335,0.8872989416122437,0.8117437362670898,0.5703926086425781,0.43333333333333335,1.3464398384094238,0.6876053214073181
1.5373806953430176,0.756650447845459,0.7807302474975586,0.43207821249961853,0.43333333333333335,1.4872123003005981,0.5796585083007812
1.6475032567977905,0.8960031270980835,0.751500129699707,0.5780936479568481,0.4666666666666667,1.4163148403167725,0.6851924657821655
1.5763435363769531,0.8142513036727905,0.7620922327041626,0.5038456916809082,0.43333333333333335,1.106084942817688,0.6129817962646484
1.6544044017791748,0.8788980841636658,0.775506317615509,0.5913733243942261,0.5333333333333333,1.529271125793457,0.6892908811569214
1.651611089706421,0.8651363253593445,0.7864747643470764,0.5105040073394775,0.43333333333333335,1.6855788230895996,0.6304532885551453
1.6884887218475342,0.8582172393798828,0.8302714824676514,0.49480581283569336,0.4,1.3747373819351196,0.6219989061355591
1.6584889888763428,0.8501567840576172,0.8083322048187256,0.5035641193389893,0.4666666666666667,1.1907297372817993,0.6356198787689209
1.6893346309661865,0.8513154983520508,0.8380191326141357,0.4925898313522339,0.4,1.4184188842773438,0.6192284822463989
1.710005760192871,0.8594021797180176,0.8506035804748535,0.5507490634918213,0.4,1.2824410200119019,0.6688011884689331
1.7921522855758667,0.7825974225997925,1.0095548629760742,0.4410300850868225,0.4666666666666667,1.4133551120758057,0.5611746311187744
1.715644359588623,0.8319352865219116,0.8837090730667114,0.48077070713043213,0.5,1.452776312828064,0.6073160171508789
1.6664937734603882,0.8788495063781738,0.7876442670822144,0.5658833980560303,0.3666666666666667,1.8172457218170166,0.6754791736602783
1.6248044967651367,0.8980435132980347,0.726760983467102,0.6027438640594482,0.4666666666666667,1.5223197937011719,0.713462769985199
1.6688827276229858,0.8636255264282227,0.8052572011947632,0.5098968744277954,0.43333333333333335,1.3050354719161987,0.6345189809799194
1.7006356716156006,0.8610968589782715,0.8395388126373291,0.4979114532470703,0.43333333333333335,1.6482813358306885,0.6222050189971924
1.7072594165802002,0.8809514045715332,0.826308012008667,0.5702089071273804,0.3666666666666667,1.312441349029541,0.6784793734550476
1.7007791996002197,0.8463810682296753,0.8543981313705444,0.5070641040802002,0.5,1.1489766836166382,0.6376432180404663
1.7319161891937256,0.8371413946151733,0.8947747945785522,0.4838508069515228,0.5,1.027941107749939,0.6099898815155029
1.7643229961395264,0.8195234537124634,0.944799542427063,0.47627806663513184,0.43333333333333335,0.8914874196052551,0.6057150959968567
1.683333158493042,0.8769787549972534,0.8063544034957886,0.5216797590255737,0.43333333333333335,1.2677654027938843,0.6501604318618774
1.5188817977905273,0.9447490572929382,0.5741327404975891,0.6198026537895203,0.5666666666666667,1.600070834159851,0.7298095226287842
1.5993623733520508,0.885578989982605,0.7137833833694458,0.5666813850402832,0.6333333333333333,1.8718732595443726,0.6756545305252075
1.657080888748169,0.8925776481628418,0.7645032405853271,0.587378740310669,0.33333333333333337,1.687630295753479,0.6998517513275146
1.7315990924835205,0.8395555019378662,0.8920435905456543,0.4920656383037567,0.4666666666666667,1.2393261194229126,0.623947262763977
1.6093724966049194,0.8616368174552917,0.7477356791496277,0.513707160949707,0.4666666666666667,1.5518985986709595,0.6209944486618042
1.5642846822738647,0.9412344694137573,0.6230502128601074,0.633115828037262,0.5333333333333333,1.4617635011672974,0.749428927898407
1.51881742477417,0.9643068313598633,0.5545105934143066,0.6536014080047607,0.4666666666666667,1.5612447261810303,0.7574398517608643
1.51157546043396,0.7394442558288574,0.7721312046051025,0.43087607622146606,0.4666666666666667,1.7512882947921753,0.5787799954414368
1.7507715225219727,0.8274938464164734,0.9232776761054993,0.48340940475463867,0.4,1.238810658454895,0.6013001203536987
1.559965968132019,0.9278609752655029,0.6321049928665161,0.5963512659072876,0.5,0.9029852747917175,0.7125364542007446
1.5813134908676147,0.7167192697525024,0.8645942211151123,0.4116044044494629,0.43333333333333335,1.4424210786819458,0.5516518950462341
1.7149653434753418,0.8519226908683777,0.8630426526069641,0.508445680141449,0.3666666666666667,1.568261981010437,0.6450096964836121
1.5330523252487183,0.7616521716117859,0.7714001536369324,0.48750361800193787,0.43333333333333335,1.2926937341690063,0.5998164415359497
1.694656252861023,0.8377830386161804,0.8568732142448425,0.4907307028770447,0.5,1.2287213802337646,0.6194976568222046
1.7200264930725098,0.8452932834625244,0.8747332096099854,0.5017163157463074,0.43333333333333335,1.013845682144165,0.6424908638000488
1.6812418699264526,0.8699749708175659,0.8112668991088867,0.5095221400260925,0.5,1.7101815938949585,0.6418561935424805
1.687011957168579,0.8411527872085571,0.845859169960022,0.49873673915863037,0.5,1.318009614944458,0.6291193962097168
1.6799647808074951,0.8546711802482605,0.8252936005592346,0.51030433177948,0.43333333333333335,1.5408680438995361,0.6353662014007568
1.678969383239746,0.8891458511352539,0.7898235321044922,0.5899605751037598,0.4,1.7051199674606323,0.703394889831543
1.7214491367340088,0.8490707278251648,0.872378408908844,0.4987313449382782,0.4666666666666667,1.435656189918518,0.6246445178985596
1.7066196203231812,0.8877983093261719,0.8188213109970093,0.5787476897239685,0.4666666666666667,1.3755074739456177,0.7036824226379395
1.715466022491455,0.8481593132019043,0.8673067092895508,0.4957931935787201,0.4666666666666667,1.2946171760559082,0.6312195658683777
1.6232484579086304,0.9092205762863159,0.7140278816223145,0.5919692516326904,0.5,0.83732670545578,0.7112488150596619
1.667448878288269,0.8613688349723816,0.8060800433158875,0.5126990079879761,0.3666666666666667,2.076606273651123,0.6418297290802002
1.5445303916931152,0.9443994760513306,0.6001309156417847,0.5571873784065247,0.4,1.660295009613037,0.6811527609825134
1.7223646640777588,0.8536727428436279,0.8686919212341309,0.5039104223251343,0.30000000000000004,1.361833095550537,0.638026237487793
1.7037174701690674,0.8626925349235535,0.8410249352455139,0.5198063850402832,0.5,1.6044028997421265,0.6523246765136719
1.5599859952926636,0.7735152244567871,0.7864707708358765,0.476207435131073,0.4666666666666667,1.6384596824645996,0.598073422908783
1.6822748184204102,0.864928126335144,0.8173466920852661,0.5053349733352661,0.43333333333333335,1.1593327522277832,0.641686201095581
1.624300241470337,0.9024701118469238,0.7218301296234131,0.6033934354782104,0.4666666666666667,1.2784674167633057,0.7135259509086609
1.5887821912765503,0.7129055261611938,0.8758766651153564,0.39609384536743164,0.5,1.4309171438217163,0.5401111841201782
1.5472416877746582,0.7453538775444031,0.8018878102302551,0.4386232793331146,0.30000000000000004,1.4859161376953125,0.5742149353027344
1.6165860891342163,0.6831934452056885,0.9333926439285278,0.38823217153549194,0.4,1.6558949947357178,0.5296794772148132
1.6441459655761719,0.9131647944450378,0.730981171131134,0.6097464561462402,0.43333333333333335,1.4075441360473633,0.7351553440093994
1.6277554035186768,0.8852877020835876,0.7424677014350891,0.5393954515457153,0.5333333333333333,1.2266902923583984,0.6786438822746277
1.6788266897201538,0.8808156847953796,0.7980110049247742,0.5671483874320984,0.4,1.3870209455490112,0.6747448444366455
1.685542106628418,0.8487595915794373,0.8367825150489807,0.49899452924728394,0.4666666666666667,1.1486263275146484,0.6337956786155701
1.5696117877960205,0.9370152354240417,0.6325965523719788,0.6188133955001831,0.43333333333333335,1.1437747478485107,0.7260135412216187
1.7238903045654297,0.8111735582351685,0.9127167463302612,0.4625033736228943,0.43333333333333335,1.3310729265213013,0.5945850014686584
1.7568788528442383,0.8107913732528687,0.9460874795913696,0.46761882305145264,0.4,1.1945635080337524,0.6062926650047302
1.6445646286010742,0.8833861351013184,0.7611784934997559,0.5766627192497253,0.4666666666666667,1.5068175792694092,0.6772450804710388
1.6380736827850342,0.8946909308433533,0.7433827519416809,0.580863356590271,0.5,1.3559318780899048,0.6795796155929565
1.6375850439071655,0.8944474458694458,0.7431375980377197,0.5972585082054138,0.4,1.611364483833313,0.7044569849967957
1.6035516262054443,0.8885910511016846,0.7149605751037598,0.5335356593132019,0.5,1.3736602067947388,0.663705587387085
1.5980796813964844,0.895883321762085,0.7021963596343994,0.5901175737380981,0.43333333333333335,1.6529231071472168,0.6879556179046631
1.6098732948303223,0.8967525362968445,0.7131207585334778,0.5865142345428467,0.5,1.6408694982528687,0.6944858431816101
1.6470474004745483,0.9067744016647339,0.7402729988098145,0.5985832214355469,0.43333333333333335,1.3747013807296753,0.7049402594566345
1.645581603050232,0.8858193159103394,0.7597622871398926,0.5662864446640015,0.6,1.006889820098877,0.6791461706161499
1.5132049322128296,0.7855004072189331,0.7277045249938965,0.4784781336784363,0.5,1.0745123624801636,0.6170138120651245
1.656349539756775,0.901993453502655,0.7543560862541199,0.5995662212371826,0.43333333333333335,0.6683802604675293,0.7118315100669861
1.6357882022857666,0.8861598968505859,0.7496283054351807,0.4995633363723755,0.5,0.7899636626243591,0.6217119693756104
1.7451066970825195,0.8159722089767456,0.9291344881057739,0.47474217414855957,0.3666666666666667,0.9628835916519165,0.6131677031517029
1.693793773651123,0.8400716781616211,0.853722095489502,0.46764883399009705,0.4,0.6421870589256287,0.593315839767456
1.7328085899353027,0.8285999298095703,0.9042086601257324,0.49071764945983887,0.4666666666666667,0.8095512986183167,0.6247912049293518
1.7543513774871826,0.8433011770248413,0.9110502004623413,0.5339089632034302,0.43333333333333335,1.0549263954162598,0.6467535495758057
2.3713033199310303,0.7777876853942871,1.5935156345367432,0.7352463603019714,0.5333333333333333,1.218368411064148,0.8423136472702026
2.1939902305603027,0.7974977493286133,1.3964924812316895,0.6668070554733276,0.43333333333333335,1.311449646949768,0.817225456237793
2.111280679702759,0.7327938079833984,1.3784868717193604,0.6604573726654053,0.6333333333333333,1.496238350868225,0.8653702735900879
1.9596214294433594,0.6539933681488037,1.3056280612945557,0.5865905284881592,0.5333333333333333,0.9548015594482422,0.8218137621879578
1.941500186920166,0.5967661738395691,1.344734013080597,0.5663862228393555,0.6333333333333333,0.7647960186004639,0.8121753931045532
1.924654483795166,0.5791161060333252,1.3455383777618408,0.5698105096817017,0.6,0.8072189688682556,0.7642712593078613
1.9197144508361816,0.5527279376983643,1.3669865131378174,0.5529866218566895,0.5,0.7388926148414612,0.7888059616088867
1.8442151546478271,0.5430340766906738,1.3011810779571533,0.5679592490196228,0.5333333333333333,0.7514588236808777,0.7996372580528259
1.749028205871582,0.7684944868087769,0.9805337190628052,0.6300199031829834,0.5,0.7761688232421875,0.8666596412658691
1.9884049892425537,0.5748403072357178,1.413564682006836,0.6036152839660645,0.5333333333333333,0.9403759241104126,0.8641271591186523
1.581031322479248,0.8334462642669678,0.7475850582122803,0.588494598865509,0.4666666666666667,1.0102629661560059,0.8000633120536804
1.943723440170288,0.7146162390708923,1.2291072010993958,0.5934516787528992,0.4666666666666667,0.818400502204895,0.8531160354614258
1.9677388668060303,0.798103928565979,1.1696349382400513,0.5436872243881226,0.5666666666666667,0.854542076587677,0.7798726558685303
1.9928959608078003,0.7569812536239624,1.235914707183838,0.5551470518112183,0.4666666666666667,0.9623067378997803,0.7683225870132446
2.0651559829711914,0.7749414443969727,1.2902145385742188,0.5257490873336792,0.4666666666666667,0.9474937915802002,0.7379368543624878
1.976462721824646,0.6580307483673096,1.3184319734573364,0.4312576651573181,0.5,0.7607975602149963,0.6374877691268921
2.002471446990967,0.7003641128540039,1.302107334136963,0.48110532760620117,0.5333333333333333,1.0875507593154907,0.6798228621482849
1.952530860900879,0.4675327241420746,1.4849981367588043,0.36293935775756836,0.43333333333333335,1.1106821298599243,0.5393128395080566
2.009411573410034,0.43820619583129883,1.5712053775787354,0.3193512558937073,0.4666666666666667,1.0299488306045532,0.45559102296829224
1.8517301082611084,0.669956386089325,1.1817737221717834,0.4660499095916748,0.4,0.9742960929870605,0.663506269454956
1.8547052145004272,0.5924575328826904,1.2622476816177368,0.4498000741004944,0.43333333333333335,0.8404527902603149,0.6274222731590271
1.912022590637207,0.5579581260681152,1.3540644645690918,0.3858689069747925,0.4666666666666667,0.6850688457489014,0.5565824508666992
1.7244094610214233,0.6968603134155273,1.027549147605896,0.4348972737789154,0.5333333333333333,0.834875226020813,0.6332283020019531
1.8922823667526245,0.49507540464401245,1.397206962108612,0.3568115234375,0.4666666666666667,0.7079851031303406,0.5066769123077393
1.7557300329208374,0.5371144413948059,1.2186155915260315,0.33524858951568604,0.43333333333333335,1.1108274459838867,0.4852120578289032
1.7488301992416382,0.5505049228668213,1.198325276374817,0.3882761597633362,0.5666666666666667,0.7819857001304626,0.5453885197639465
1.6824798583984375,0.6211154460906982,1.0613644123077393,0.4200046956539154,0.5333333333333333,0.7604432106018066,0.5866239070892334
1.8523023128509521,0.3685205578804016,1.4837817549705505,0.28246068954467773,0.5333333333333333,0.8667497634887695,0.4105856120586395
1.801787257194519,0.42535218596458435,1.3764350712299347,0.30905628204345703,0.5,0.7946208119392395,0.43259403109550476
1.693501353263855,0.5236579179763794,1.1698434352874756,0.3491699695587158,0.4666666666666667,1.4107095003128052,0.4955718517303467
1.7011809349060059,0.4526050090789795,1.2485759258270264,0.29876816272735596,0.43333333333333335,1.300525426864624,0.45210760831832886
1.6852176189422607,0.4285910129547119,1.2566266059875488,0.2832897901535034,0.43333333333333335,1.2992995977401733,0.4260915219783783
1.6700233221054077,0.39831265807151794,1.2717106640338898,0.25966116786003113,0.43333333333333335,1.2738585472106934,0.38654327392578125
1.6595351696014404,0.38997647166252136,1.269558697938919,0.24036896228790283,0.6333333333333333,1.1848814487457275,0.37839245796203613
1.6492841243743896,0.4276845157146454,1.2215996086597443,0.25304216146469116,0.5,1.2188376188278198,0.3921545743942261
1.714681625366211,0.41792434453964233,1.2967572808265686,0.24800926446914673,0.5333333333333333,1.1931500434875488,0.3875408172607422
1.732188105583191,0.4636766314506531,1.2685114741325378,0.26698487997055054,0.6,1.567617416381836,0.4410190284252167
1.6126512289047241,0.4584980010986328,1.1541532278060913,0.25993049144744873,0.5333333333333333,1.1213642358779907,0.40606778860092163
1.7544856071472168,0.41729849576950073,1.337187111377716,0.2530967891216278,0.5333333333333333,1.6839356422424316,0.38266468048095703
1.7183568477630615,0.44104284048080444,1.277314007282257,0.2565131187438965,0.5333333333333333,1.8344850540161133,0.4044707715511322
1.7222226858139038,0.7071572542190552,1.0150654315948486,0.37330731749534607,0.6,1.3270095586776733,0.55628502368927
1.7336206436157227,0.5869625806808472,1.1466580629348755,0.3576200008392334,0.6,1.6180155277252197,0.5235041975975037
1.7247552871704102,0.5917806625366211,1.132974624633789,0.3725052773952484,0.4666666666666667,1.2734390497207642,0.544035792350769
1.6813838481903076,0.6304394006729126,1.050944447517395,0.37500089406967163,0.5,1.320777416229248,0.5306074619293213
1.6756396293640137,0.5469626784324646,1.128676950931549,0.35204654932022095,0.5333333333333333,0.9469045400619507,0.5101599097251892
1.520819902420044,0.7168444395065308,0.8039754629135132,0.39760488271713257,0.5333333333333333,1.2984554767608643,0.5448015928268433
1.614457607269287,0.5096176862716675,1.1048399209976196,0.35882219672203064,0.5333333333333333,1.3552117347717285,0.4912649989128113
1.5923265218734741,0.4526340961456299,1.1396924257278442,0.3211023211479187,0.4666666666666667,1.7468594312667847,0.48398613929748535
1.6244282722473145,0.7087645530700684,0.9156637191772461,0.37905797362327576,0.43333333333333335,1.1024013757705688,0.5370044708251953
1.6454652547836304,0.5480866432189941,1.0973786115646362,0.34369605779647827,0.5,1.6375751495361328,0.5148305296897888
1.6732044219970703,0.6845433115959167,0.9886611104011536,0.34122586250305176,0.4,1.8065431118011475,0.5026227831840515
1.6108726263046265,0.7282489538192749,0.8826236724853516,0.37268340587615967,0.5,1.758432149887085,0.5344840884208679
1.6187385320663452,0.7286708354949951,0.8900676965713501,0.3937062919139862,0.4666666666666667,1.6481908559799194,0.535635232925415
1.6681973934173584,0.6313701868057251,1.0368272066116333,0.3423556685447693,0.5,1.8518635034561157,0.4609111249446869
1.5521758794784546,0.591620683670044,0.9605551958084106,0.363828182220459,0.5333333333333333,1.7549769878387451,0.4788709878921509
1.4521431922912598,0.707439661026001,0.7447035312652588,0.4288603663444519,0.5666666666666667,1.7964205741882324,0.5454199314117432
1.4228627681732178,0.5774749517440796,0.8453878164291382,0.3917222023010254,0.5666666666666667,1.1944082975387573,0.5126101970672607
1.442731261253357,0.5251167416572571,0.9176145195960999,0.34123820066452026,0.5,1.6320981979370117,0.4510202407836914
1.509652853012085,0.605722188949585,0.9039306640625,0.3632713258266449,0.6333333333333333,1.1169705390930176,0.46183276176452637
1.4826596975326538,0.6476603746414185,0.8349993228912354,0.3924810290336609,0.4666666666666667,1.300279140472412,0.5026135444641113
1.518636703491211,0.6322565078735352,0.8863801956176758,0.38680601119995117,0.5,1.2266854047775269,0.4914722442626953
1.548784613609314,0.514580488204956,1.034204125404358,0.3375934958457947,0.5,1.4228169918060303,0.4479016959667206
1.619325041770935,0.626104474067688,0.9932205677032471,0.38192304968833923,0.43333333333333335,1.8274871110916138,0.4823187291622162
1.5873258113861084,0.7085077166557312,0.8788180947303772,0.4358992278575897,0.4666666666666667,1.7734999656677246,0.5479921698570251
1.708906888961792,0.6226743459701538,1.0862325429916382,0.35742753744125366,0.3666666666666667,1.4673112630844116,0.44643181562423706
1.6157705783843994,0.6971749067306519,0.9185956716537476,0.42463231086730957,0.43333333333333335,1.7289174795150757,0.5327705144882202
1.6443760395050049,0.6050853133201599,1.039290726184845,0.33873820304870605,0.43333333333333335,1.5743120908737183,0.42685195803642273
1.520808219909668,0.6766308546066284,0.8441773653030396,0.38064515590667725,0.43333333333333335,1.2960675954818726,0.47699427604675293
1.5104902982711792,0.6894723773002625,0.8210179209709167,0.4032447040081024,0.4666666666666667,1.2330127954483032,0.502916693687439
1.4990158081054688,0.5109883546829224,0.9880274534225464,0.3400516211986542,0.33333333333333337,1.2803137302398682,0.43616610765457153
1.507291316986084,0.6754528880119324,0.8318384289741516,0.38919493556022644,0.4666666666666667,1.5064139366149902,0.49691200256347656
1.5263354778289795,0.525658369064331,1.0006771087646484,0.34112071990966797,0.30000000000000004,1.3599369525909424,0.43182992935180664
1.4999874830245972,0.6081390380859375,0.8918484449386597,0.3708082139492035,0.43333333333333335,1.3493620157241821,0.46672186255455017
1.5151904821395874,0.6618622541427612,0.8533282279968262,0.3963263928890228,0.43333333333333335,1.3436172008514404,0.4956023097038269
1.4765698909759521,0.6346577405929565,0.8419121503829956,0.37293609976768494,0.4,1.2059153318405151,0.4613499045372009
1.4699492454528809,0.6477394700050354,0.8222097754478455,0.3915792405605316,0.5333333333333333,1.2433239221572876,0.49246746301651
1.5138013362884521,0.6653082370758057,0.8484930992126465,0.43374329805374146,0.5,1.085621953010559,0.533254086971283
1.4057248830795288,0.6581807136535645,0.7475441694259644,0.4032517373561859,0.43333333333333335,1.0419199466705322,0.4916249215602875
1.4384406805038452,0.6878261566162109,0.7506145238876343,0.4332643747329712,0.4,1.3020343780517578,0.5339863300323486
1.4149510860443115,0.7152985334396362,0.6996525526046753,0.47569772601127625,0.4666666666666667,1.42082941532135,0.5702366828918457
1.4603604078292847,0.6212570667266846,0.8391033411026001,0.3992006480693817,0.43333333333333335,1.5509450435638428,0.49151894450187683
1.3687156438827515,0.7135905623435974,0.655125081539154,0.4694897532463074,0.5333333333333333,1.6010602712631226,0.5674933195114136
1.3462995290756226,0.5766423940658569,0.7696571350097656,0.40382927656173706,0.4666666666666667,1.626432180404663,0.5156216025352478
1.3480229377746582,0.5705703496932983,0.7774525880813599,0.3922518193721771,0.5333333333333333,1.7644308805465698,0.5020939111709595
1.308562994003296,0.6949906349182129,0.613572359085083,0.4281223714351654,0.5333333333333333,1.5799188613891602,0.5279466509819031
1.3244494199752808,0.6965394020080566,0.6279100179672241,0.4540519714355469,0.5,1.4414196014404297,0.5560321807861328
1.3496651649475098,0.6982955932617188,0.651369571685791,0.45337778329849243,0.4,1.6446882486343384,0.5561684370040894
1.3764399290084839,0.6101534962654114,0.7662864327430725,0.32892465591430664,0.4666666666666667,2.010134220123291,0.40305161476135254
1.3280733823776245,0.6000667810440063,0.7280066013336182,0.3690871596336365,0.4666666666666667,1.809328317642212,0.4707445800304413
1.289549708366394,0.7203264236450195,0.5692232847213745,0.46463140845298767,0.43333333333333335,1.079187035560608,0.5670634508132935
1.259008765220642,0.5920508503913879,0.6669579148292542,0.46155881881713867,0.4666666666666667,1.6008367538452148,0.5712487697601318
1.359023928642273,0.5982505083084106,0.7607734203338623,0.3483315408229828,0.5,1.4310495853424072,0.418989360332489
1.2762501239776611,0.7123557925224304,0.5638943314552307,0.47691988945007324,0.43333333333333335,1.720780611038208,0.5717467665672302
1.303403615951538,0.5463880300521851,0.757015585899353,0.34360623359680176,0.43333333333333335,1.4614006280899048,0.4413078725337982
1.2982544898986816,0.6501146554946899,0.6481398344039917,0.4447771906852722,0.5333333333333333,0.936336100101471,0.5390743017196655
1.2871229648590088,0.709611177444458,0.5775117874145508,0.4174700975418091,0.43333333333333335,1.96830415725708,0.4914787709712982
1.3206473588943481,0.6336442232131958,0.6870031356811523,0.4139762818813324,0.5666666666666667,1.5341273546218872,0.5121426582336426
1.2648755311965942,0.6394197940826416,0.6254557371139526,0.42367276549339294,0.5333333333333333,1.662927508354187,0.5174762606620789
1.3123183250427246,0.6874884366989136,0.624829888343811,0.44419288635253906,0.4666666666666667,1.5803630352020264,0.5383831262588501
1.337777018547058,0.6115673780441284,0.7262096405029297,0.4074215888977051,0.5,1.3452571630477905,0.5116550922393799
1.243302583694458,0.5445320010185242,0.6987705826759338,0.3747252821922302,0.5,1.407018780708313,0.4607124924659729
1.3014352321624756,0.5373039245605469,0.7641313076019287,0.37468835711479187,0.5,1.7036917209625244,0.4621525704860687
1.3201185464859009,0.6885318756103516,0.6315866708755493,0.41731661558151245,0.43333333333333335,1.858756422996521,0.49399393796920776
1.3402223587036133,0.6891023516654968,0.6511200070381165,0.42924579977989197,0.4666666666666667,1.2601760625839233,0.506504237651825
1.2309913635253906,0.5822743773460388,0.6487169861793518,0.4401857554912567,0.5,1.3390897512435913,0.5163590312004089
1.24655282497406,0.7498168349266052,0.49673599004745483,0.5239371061325073,0.6,1.3356270790100098,0.6062169075012207
1.3214746713638306,0.5522348880767822,0.7692397832870483,0.39377862215042114,0.4666666666666667,0.9026026129722595,0.4715437889099121
1.3466627597808838,0.6364407539367676,0.7102220058441162,0.4349120557308197,0.5,1.387184739112854,0.505538284778595
1.3180322647094727,0.6363839507102966,0.681648313999176,0.4440227448940277,0.5,1.4131138324737549,0.53900545835495
1.2373963594436646,0.6180599331855774,0.6193364262580872,0.41898784041404724,0.4,1.7746236324310303,0.5149511098861694
1.3507897853851318,0.7552295923233032,0.5955601930618286,0.4694298207759857,0.5666666666666667,1.508813738822937,0.5639593601226807
1.375206470489502,0.6927579641342163,0.6824485063552856,0.4411100745201111,0.5,1.2253979444503784,0.5223143100738525
1.4329098463058472,0.6849921941757202,0.747917652130127,0.4146753251552582,0.43333333333333335,1.2854665517807007,0.4969624876976013
1.3184164762496948,0.625170886516571,0.6932455897331238,0.42609113454818726,0.5,1.5116322040557861,0.5413631796836853
1.4105403423309326,0.7542364001274109,0.6563039422035217,0.472392737865448,0.5333333333333333,1.303434133529663,0.5615044832229614
1.3256630897521973,0.527154266834259,0.7985088229179382,0.38716721534729004,0.5333333333333333,1.1294455528259277,0.48398178815841675
1.4271663427352905,0.6799091696739197,0.7472571730613708,0.41461944580078125,0.4,1.2752057313919067,0.4952734410762787
1.4758718013763428,0.7211336493492126,0.7547381520271301,0.4462916851043701,0.4666666666666667,1.4196897745132446,0.5416443347930908
1.3608654737472534,0.6874397993087769,0.6734256744384766,0.45938175916671753,0.3666666666666667,1.7164726257324219,0.5431954860687256
1.395371913909912,0.7087860107421875,0.6865859031677246,0.44614824652671814,0.43333333333333335,1.5367504358291626,0.515618622303009
1.4295318126678467,0.679713249206543,0.7498185634613037,0.4320625960826874,0.5333333333333333,1.3437241315841675,0.5152674913406372
1.2573926448822021,0.6728053092956543,0.5845873355865479,0.48552727699279785,0.5666666666666667,1.5323190689086914,0.5725170373916626
1.438315749168396,0.6253952980041504,0.8129204511642456,0.385524719953537,0.43333333333333335,1.4974662065505981,0.4954710900783539
1.2903211116790771,0.5515331625938416,0.7387879490852356,0.41786330938339233,0.5,0.9740297794342041,0.5007187128067017
1.4147241115570068,0.6690930128097534,0.7456310987472534,0.4243602156639099,0.5,1.1615818738937378,0.529197633266449
1.4429397583007812,0.6542284488677979,0.7887113094329834,0.4098758101463318,0.43333333333333335,1.1883348226547241,0.5136455297470093
1.3774713277816772,0.5490254163742065,0.8284459114074707,0.38675928115844727,0.33333333333333337,0.9000132083892822,0.4927678108215332
1.4042747020721436,0.6591460704803467,0.7451286315917969,0.42984580993652344,0.5,1.3227077722549438,0.5338305234909058
1.3961862325668335,0.6194911003112793,0.7766951322555542,0.4248340129852295,0.5,1.4004387855529785,0.5334966778755188
1.418354868888855,0.6640570163726807,0.7542978525161743,0.4410725235939026,0.43333333333333335,1.4462016820907593,0.5367019176483154
1.2657036781311035,0.5540515184402466,0.7116521596908569,0.4233550429344177,0.4666666666666667,1.3860102891921997,0.522249698638916
1.3793303966522217,0.5579819679260254,0.8213484287261963,0.40825793147087097,0.5,1.1217132806777954,0.5121841430664062
1.363187313079834,0.6837486028671265,0.6794387102127075,0.4453585147857666,0.5333333333333333,1.3065181970596313,0.5525853037834167
1.4127135276794434,0.6458295583724976,0.7668839693069458,0.4139833450317383,0.5,1.3421332836151123,0.5287570953369141
1.360954761505127,0.6311047673225403,0.7298499941825867,0.471437931060791,0.5666666666666667,1.3686637878417969,0.5784929990768433
1.37021005153656,0.6020035147666931,0.7682065367698669,0.41411322355270386,0.4666666666666667,1.3043605089187622,0.514886736869812
1.3658708333969116,0.6260890364646912,0.7397817969322205,0.4546043276786804,0.5666666666666667,0.9386418461799622,0.5677356719970703
1.4307235479354858,0.640212893486023,0.7905106544494629,0.40242570638656616,0.4666666666666667,0.869820773601532,0.5199416875839233
1.4146249294281006,0.5932333469390869,0.8213915824890137,0.4058384597301483,0.6,1.317123532295227,0.5101537108421326
1.3661832809448242,0.46054670214653015,0.9056365787982941,0.36723801493644714,0.43333333333333335,0.8898026347160339,0.47341424226760864
1.4275767803192139,0.6007189154624939,0.82685786485672,0.4173576831817627,0.4666666666666667,1.246111512184143,0.5284054279327393
1.3924325704574585,0.5944892168045044,0.7979433536529541,0.4165399670600891,0.5333333333333333,1.42947256565094,0.5251611471176147
1.4359735250473022,0.5991674661636353,0.836806058883667,0.44376227259635925,0.5,1.6126904487609863,0.5495845079421997
1.3556346893310547,0.4863503873348236,0.8692843019962311,0.3752959668636322,0.5666666666666667,1.0396089553833008,0.4853592813014984
1.422699213027954,0.5843765139579773,0.8383226990699768,0.4105660319328308,0.4666666666666667,0.8217706084251404,0.5070594549179077
1.457817554473877,0.5132468938827515,0.9445706605911255,0.3619856834411621,0.5,0.8295595049858093,0.48667579889297485
1.3735780715942383,0.6273177862167358,0.7462602853775024,0.44480592012405396,0.5333333333333333,1.1164133548736572,0.5584027171134949
1.3855736255645752,0.6537119150161743,0.7318617105484009,0.45989689230918884,0.5,0.878399133682251,0.5731262564659119
1.4568712711334229,0.5386604070663452,0.9182108640670776,0.3657618463039398,0.4666666666666667,0.8204178214073181,0.4906039834022522
1.354872703552246,0.5224345922470093,0.8324381113052368,0.3989555835723877,0.4666666666666667,1.1212966442108154,0.5145265460014343
1.4154376983642578,0.5583560466766357,0.8570816516876221,0.40727853775024414,0.43333333333333335,0.8878427743911743,0.5147535800933838
1.4201563596725464,0.563666582107544,0.8564897775650024,0.3966744840145111,0.5,1.236493468284607,0.50460284948349
1.4389642477035522,0.536857545375824,0.9021067023277283,0.3653661608695984,0.5666666666666667,1.4404025077819824,0.4959357678890228
1.4422540664672852,0.550452470779419,0.8918015956878662,0.4011380076408386,0.5333333333333333,1.2726985216140747,0.5206695795059204
1.469897985458374,0.5402970910072327,0.9296008944511414,0.3865489959716797,0.5,0.7711495161056519,0.5140936374664307
1.4483083486557007,0.5665081739425659,0.8818001747131348,0.4155873656272888,0.4666666666666667,1.2389317750930786,0.5295600295066833
1.3981913328170776,0.6129434704780579,0.7852478623390198,0.4481893479824066,0.5333333333333333,1.2672513723373413,0.5653765201568604
1.4605274200439453,0.5331502556800842,0.9273771643638611,0.3785336911678314,0.5,1.581755518913269,0.5048725605010986
1.4186656475067139,0.5518407821655273,0.8668248653411865,0.40466660261154175,0.5333333333333333,1.3365838527679443,0.5227413773536682
1.3691511154174805,0.4593983590602875,0.909752756357193,0.3733336329460144,0.5333333333333333,1.0515857934951782,0.47523364424705505
1.3591220378875732,0.5075389742851257,0.8515830636024475,0.4234485626220703,0.43333333333333335,0.9773789048194885,0.5246260762214661
1.345982551574707,0.6123301982879639,0.7336523532867432,0.4490576684474945,0.4666666666666667,1.5650596618652344,0.5523650646209717
1.4401061534881592,0.5705127716064453,0.8695933818817139,0.410989373922348,0.5333333333333333,1.3645555973052979,0.5318567752838135
1.4543907642364502,0.5412329435348511,0.9131578207015991,0.3863220810890198,0.5,1.7374749183654785,0.5103170275688171
1.3923366069793701,0.5711628198623657,0.8211737871170044,0.3986910283565521,0.4666666666666667,1.7676122188568115,0.49300849437713623
1.4280595779418945,0.5295355319976807,0.8985240459442139,0.3897966742515564,0.6,0.9350667595863342,0.5009008646011353
1.4305691719055176,0.5836721658706665,0.8468970060348511,0.4303984045982361,0.43333333333333335,1.1836612224578857,0.5467144846916199
1.446059226989746,0.5206062197685242,0.9254530072212219,0.3999389410018921,0.43333333333333335,1.5551159381866455,0.5064448714256287
1.429791808128357,0.5558984875679016,0.8738933205604553,0.3973645567893982,0.5666666666666667,1.3526359796524048,0.52611243724823
1.4267925024032593,0.5592033863067627,0.8675891160964966,0.3906136155128479,0.4666666666666667,1.2918846607208252,0.5007287263870239
1.398292899131775,0.590700626373291,0.8075922727584839,0.40036165714263916,0.4,1.2277557849884033,0.5000359416007996
1.51261305809021,0.5269689559936523,0.9856441020965576,0.3709733486175537,0.5666666666666667,1.0651389360427856,0.4973077178001404
1.3421467542648315,0.6491987109184265,0.692948043346405,0.4555504322052002,0.4666666666666667,1.0679216384887695,0.5550081729888916
1.4325783252716064,0.5621138215065002,0.8704645037651062,0.3987285792827606,0.5333333333333333,1.1514934301376343,0.5173110365867615
1.5293350219726562,0.46183133125305176,1.0675036907196045,0.31010591983795166,0.43333333333333335,1.2072687149047852,0.43209290504455566
1.398468255996704,0.5616384744644165,0.8368297815322876,0.4141269326210022,0.5333333333333333,0.9403619170188904,0.541266918182373
1.4693408012390137,0.552884042263031,0.9164567589759827,0.3859967589378357,0.4,1.1262964010238647,0.5159863829612732
1.4604647159576416,0.5107084512710571,0.9497562646865845,0.3631065785884857,0.5,1.4600964784622192,0.495999813079834
1.4359748363494873,0.6084702014923096,0.8275046348571777,0.4302535951137543,0.4666666666666667,0.9455965161323547,0.5542725324630737
1.3812229633331299,0.45445775985717773,0.9267652034759521,0.37434905767440796,0.5333333333333333,1.3210029602050781,0.4951682984828949
1.4807076454162598,0.5256263613700867,0.9550812840461731,0.3742135167121887,0.5333333333333333,0.8869307637214661,0.5018525123596191
1.4652609825134277,0.5419899821281433,0.9232710003852844,0.38007768988609314,0.5,1.312439203262329,0.5055439472198486
1.5339233875274658,0.49971556663513184,1.034207820892334,0.36460790038108826,0.4666666666666667,1.0240122079849243,0.49559086561203003
1.4874486923217773,0.527350664138794,0.9600980281829834,0.3849146366119385,0.5333333333333333,1.1618809700012207,0.510818362236023
1.4564034938812256,0.5026717185974121,0.9537317752838135,0.3554743230342865,0.5666666666666667,1.4026936292648315,0.48259732127189636
1.3609750270843506,0.43497154116630554,0.926003485918045,0.34471720457077026,0.43333333333333335,1.1114790439605713,0.4455612897872925
1.4166358709335327,0.5487452745437622,0.8678905963897705,0.3712805211544037,0.5333333333333333,1.4048686027526855,0.4997589588165283
1.4731073379516602,0.5064696073532104,0.9666377305984497,0.36186251044273376,0.5,1.276768445968628,0.475134015083313
1.445206642150879,0.5194343328475952,0.9257723093032837,0.3490130305290222,0.5,1.2280834913253784,0.479968398809433
1.372047781944275,0.4735599458217621,0.8984878361225128,0.37652748823165894,0.6,0.9372250437736511,0.49010491371154785
1.4142394065856934,0.5311434268951416,0.8830959796905518,0.3940889835357666,0.5333333333333333,1.0597878694534302,0.511134147644043
1.4075591564178467,0.4969523847103119,0.9106067717075348,0.35123977065086365,0.5333333333333333,1.4109400510787964,0.4712944030761719
1.4618604183197021,0.49154025316238403,0.9703201651573181,0.3381147086620331,0.5,1.0911667346954346,0.4657653272151947
1.365921974182129,0.42631030082702637,0.9396116733551025,0.34415873885154724,0.43333333333333335,1.1564618349075317,0.45460590720176697
1.4375693798065186,0.5479492545127869,0.8896201252937317,0.37908634543418884,0.4666666666666667,1.3975555896759033,0.5065359473228455
1.354233741760254,0.564321756362915,0.7899119853973389,0.3858530521392822,0.5333333333333333,1.4345430135726929,0.49475881457328796
1.3725136518478394,0.39851149916648865,0.9740021526813507,0.3351401686668396,0.5333333333333333,1.2207834720611572,0.4371296763420105
1.350170373916626,0.5297770500183105,0.8203933238983154,0.3860737681388855,0.5666666666666667,1.2316690683364868,0.5089536905288696
1.3897759914398193,0.5239758491516113,0.865800142288208,0.36580026149749756,0.43333333333333335,1.3101694583892822,0.5043639540672302
1.4149744510650635,0.4890241324901581,0.9259503185749054,0.36745649576187134,0.6,1.1696528196334839,0.49308961629867554
1.316650152206421,0.5454654693603516,0.7711846828460693,0.3940053880214691,0.5333333333333333,1.1506414413452148,0.4995376467704773
1.4231858253479004,0.4883781373500824,0.934807687997818,0.3719745874404907,0.6,1.0602266788482666,0.5037734508514404
1.3526113033294678,0.4157986044883728,0.936812698841095,0.3577083945274353,0.5,1.3581610918045044,0.4613513946533203
1.4130122661590576,0.49925145506858826,0.9137608110904694,0.38765645027160645,0.5,1.340829849243164,0.5130892395973206
1.3144010305404663,0.5303984880447388,0.7840025424957275,0.4050203263759613,0.5333333333333333,1.4640434980392456,0.4932984709739685
1.4635205268859863,0.41319209337234497,1.0503284335136414,0.3101653754711151,0.5333333333333333,1.3784908056259155,0.44525146484375
1.4278911352157593,0.45469993352890015,0.9731912016868591,0.3471188545227051,0.5666666666666667,1.357235074043274,0.4918859004974365
1.386221170425415,0.5010782480239868,0.8851429224014282,0.37135642766952515,0.6,1.4520509243011475,0.5111855268478394
1.3071391582489014,0.5045986175537109,0.8025405406951904,0.37054094672203064,0.6,1.8824613094329834,0.49765831232070923
1.2714221477508545,0.49960169196128845,0.771820455789566,0.36891984939575195,0.5666666666666667,2.0619781017303467,0.4939349591732025
1.1447715759277344,0.460332989692688,0.6844385862350464,0.3781580626964569,0.6333333333333333,1.5249518156051636,0.4876708686351776
1.227052927017212,0.39991939067840576,0.8271335363388062,0.3439938426017761,0.5666666666666667,1.1836353540420532,0.4526498317718506
1.088126540184021,0.5559765696525574,0.5321499705314636,0.39382296800613403,0.5666666666666667,1.6045382022857666,0.5354633927345276
1.2316107749938965,0.4076014757156372,0.8240092992782593,0.3492746949195862,0.7333333333333334,1.4038115739822388,0.47127565741539
1.1539825201034546,0.3818068206310272,0.7721756994724274,0.3430459499359131,0.6333333333333333,1.207128643989563,0.44798725843429565
1.1742405891418457,0.36345696449279785,0.8107836246490479,0.32924672961235046,0.6333333333333333,1.5312472581863403,0.44634875655174255
1.1462472677230835,0.48213064670562744,0.664116621017456,0.3439253568649292,0.6,1.6475340127944946,0.4678194224834442
1.2054941654205322,0.3839714527130127,0.8215227127075195,0.33439451456069946,0.43333333333333335,1.3573737144470215,0.44491586089134216
1.23756742477417,0.5043485760688782,0.7332188487052917,0.36642199754714966,0.6,1.518799066543579,0.5100915431976318
1.1491332054138184,0.4968607425689697,0.6522724628448486,0.34518536925315857,0.5333333333333333,1.5436673164367676,0.49712157249450684
1.209563136100769,0.43165063858032227,0.7779124975204468,0.33864402770996094,0.4666666666666667,1.4488261938095093,0.4488348364830017
1.219377875328064,0.4170430302619934,0.8023348450660706,0.3520488142967224,0.7333333333333334,1.7418056726455688,0.46001142263412476
1.292066216468811,0.44229573011398315,0.8497704863548279,0.3053590655326843,0.6,1.3540387153625488,0.44033360481262207
1.3724229335784912,0.4239087700843811,0.9485141634941101,0.3280249834060669,0.6,1.3882625102996826,0.4541848599910736
1.3772099018096924,0.44572779536247253,0.9314821064472198,0.3063117265701294,0.5666666666666667,1.1225861310958862,0.4378551244735718
1.2573037147521973,0.3950293958187103,0.8622743189334869,0.34468770027160645,0.6666666666666667,1.2184771299362183,0.4423457086086273
1.3042323589324951,0.39805349707603455,0.9061788618564606,0.34145045280456543,0.5333333333333333,1.062152624130249,0.44128626585006714
1.2566598653793335,0.44339677691459656,0.8132630884647369,0.3707880973815918,0.7,1.0999869108200073,0.46637678146362305
1.2690916061401367,0.4790472388267517,0.790044367313385,0.30927643179893494,0.4666666666666667,1.3662179708480835,0.44267329573631287
1.1707627773284912,0.49243319034576416,0.678329586982727,0.36291080713272095,0.5666666666666667,1.5094082355499268,0.4569202661514282
1.2600202560424805,0.41380614042282104,0.8462141156196594,0.3498048782348633,0.5333333333333333,1.2425304651260376,0.4481271207332611
1.2436230182647705,0.43915677070617676,0.8044662475585938,0.3857458233833313,0.6333333333333333,1.4438400268554688,0.4772481322288513
1.34055495262146,0.3737061023712158,0.9668488502502441,0.32865509390830994,0.6666666666666667,1.3434993028640747,0.4138132333755493
1.3085033893585205,0.4541019797325134,0.8544014096260071,0.359623521566391,0.6333333333333333,1.3864039182662964,0.44843587279319763
1.2566618919372559,0.5670208930969238,0.689640998840332,0.3677513301372528,0.7,1.6544339656829834,0.4767882227897644
1.3201686143875122,0.4393329620361328,0.8808356523513794,0.3479866683483124,0.6666666666666667,1.4479471445083618,0.44010674953460693
1.323394775390625,0.45155757665634155,0.8718371987342834,0.3661350607872009,0.6,1.619555950164795,0.4463021755218506
1.308473825454712,0.4693557024002075,0.8391181230545044,0.35781046748161316,0.6,1.7068637609481812,0.45547741651535034
1.3066670894622803,0.542036235332489,0.7646308541297913,0.3592916429042816,0.5666666666666667,1.6715041399002075,0.4719159007072449
1.402322769165039,0.46156376600265503,0.940759003162384,0.3538038432598114,0.5666666666666667,1.6357604265213013,0.4308570623397827
1.2529911994934082,0.5467835664749146,0.7062076330184937,0.39914223551750183,0.5666666666666667,1.1438727378845215,0.48824596405029297
1.2897069454193115,0.5095577239990234,0.7801492214202881,0.37120479345321655,0.6333333333333333,1.5715291500091553,0.4671785235404968
1.3262441158294678,0.5631309151649475,0.7631132006645203,0.36387428641319275,0.5666666666666667,1.3834216594696045,0.4819640517234802
1.341817855834961,0.5647726058959961,0.7770452499389648,0.4012243151664734,0.4,1.3332267999649048,0.48321086168289185
1.3380473852157593,0.6055421233177185,0.7325052618980408,0.3711242377758026,0.6666666666666667,0.978801965713501,0.4822356104850769
1.3907296657562256,0.47156962752342224,0.9191600382328033,0.3803570866584778,0.4666666666666667,1.7258268594741821,0.4652256369590759
1.3703429698944092,0.4363963007926941,0.9339466691017151,0.3687250018119812,0.5666666666666667,1.7445576190948486,0.4693116545677185
1.3015145063400269,0.5173301100730896,0.7841843962669373,0.36156612634658813,0.6333333333333333,1.7530016899108887,0.4598967432975769
1.4348907470703125,0.49524983763694763,0.9396409094333649,0.29953277111053467,0.5333333333333333,1.365584135055542,0.42537984251976013
1.3444406986236572,0.4900033473968506,0.8544373512268066,0.3655499815940857,0.4666666666666667,1.5143486261367798,0.45343828201293945
1.3685215711593628,0.4759257733821869,0.8925957977771759,0.3403835892677307,0.7333333333333334,1.4548397064208984,0.42429932951927185
1.3009980916976929,0.5334146022796631,0.7675834894180298,0.3896612823009491,0.6,1.5635111331939697,0.4812549948692322
1.3062138557434082,0.5067629218101501,0.7994509339332581,0.3566949963569641,0.6333333333333333,1.3231674432754517,0.4402892589569092
1.3412294387817383,0.5069867968559265,0.8342426419258118,0.3409661650657654,0.5666666666666667,0.993194580078125,0.4265500009059906
1.4264087677001953,0.4563649594783783,0.970043808221817,0.3163681626319885,0.5333333333333333,1.2810137271881104,0.4185466766357422
1.2903721332550049,0.46426066756248474,0.8261114656925201,0.3263527452945709,0.5666666666666667,1.1893917322158813,0.42526066303253174
1.2468068599700928,0.5188941359519958,0.7279127240180969,0.35431671142578125,0.7,0.9252991676330566,0.46448248624801636
1.3393502235412598,0.43385133147239685,0.9054988920688629,0.29277679324150085,0.4666666666666667,1.391778826713562,0.3871440589427948
1.3833510875701904,0.4363986849784851,0.9469524025917053,0.31518715620040894,0.5333333333333333,1.0803359746932983,0.4124607443809509
1.3114566802978516,0.47357019782066345,0.8378864824771881,0.3338496685028076,0.5666666666666667,1.6249949932098389,0.4286074638366699
1.2752666473388672,0.4444408118724823,0.8308258354663849,0.32981204986572266,0.5333333333333333,1.367506980895996,0.4349537789821625
1.3299219608306885,0.4495973289012909,0.8803246319293976,0.3059447109699249,0.6,1.4520334005355835,0.40548962354660034
1.2679717540740967,0.474503755569458,0.7934679985046387,0.31537526845932007,0.5333333333333333,1.4917774200439453,0.4284290075302124
1.2118276357650757,0.5366288423538208,0.6751987934112549,0.3569956421852112,0.5,1.5983253717422485,0.45970040559768677
1.2233846187591553,0.5122790336608887,0.7111055850982666,0.34163424372673035,0.6666666666666667,1.8499822616577148,0.45459243655204773
1.306030035018921,0.508419394493103,0.7976106405258179,0.31783008575439453,0.5333333333333333,1.7230099439620972,0.4136296212673187
1.221989393234253,0.5786382555961609,0.643351137638092,0.32462459802627563,0.4666666666666667,0.9588353037834167,0.463080495595932
1.2419286966323853,0.4220356345176697,0.8198930621147156,0.2988263964653015,0.4666666666666667,1.4868121147155762,0.3984460234642029
1.2760003805160522,0.4761371314525604,0.7998632490634918,0.3068295419216156,0.4666666666666667,1.4076800346374512,0.39595144987106323
1.315468192100525,0.5223280191421509,0.793140172958374,0.2904702425003052,0.5666666666666667,1.4000771045684814,0.41578006744384766
1.2768480777740479,0.4234481751918793,0.8533999025821686,0.2569519877433777,0.4666666666666667,1.286557674407959,0.34319519996643066
1.2571555376052856,0.47554466128349304,0.7816108763217926,0.2972123622894287,0.5333333333333333,1.4821301698684692,0.40051278471946716
1.1925334930419922,0.43922290205955505,0.7533105909824371,0.25873181223869324,0.43333333333333335,1.382964849472046,0.3577342629432678
1.2973531484603882,0.48131972551345825,0.8160334229469299,0.296941876411438,0.4666666666666667,1.3050923347473145,0.3919522166252136
1.2359671592712402,0.46587932109832764,0.7700878381729126,0.2773796021938324,0.3666666666666667,1.4715651273727417,0.37034308910369873
1.3259402513504028,0.5264920592308044,0.7994481921195984,0.265773206949234,0.5,1.1401941776275635,0.39926981925964355
1.2192009687423706,0.493502140045166,0.7256988286972046,0.29893288016319275,0.4666666666666667,1.09585440158844,0.413534015417099
1.3343623876571655,0.4434061646461487,0.8909562230110168,0.2789507210254669,0.5,1.3216544389724731,0.37880897521972656
1.2457857131958008,0.48425084352493286,0.7615348696708679,0.31431883573532104,0.4666666666666667,1.6623611450195312,0.4192487597465515
1.27150559425354,0.5260593891143799,0.7454462051391602,0.3298746347427368,0.43333333333333335,1.4344111680984497,0.43904536962509155
1.2896232604980469,0.5564855337142944,0.7331377267837524,0.34136781096458435,0.5333333333333333,1.912200689315796,0.45677924156188965
1.3085927963256836,0.5227450132369995,0.7858477830886841,0.33102506399154663,0.4666666666666667,1.7963981628417969,0.43758952617645264
1.2654640674591064,0.5346395969390869,0.7308244705200195,0.3365512490272522,0.5333333333333333,1.8872718811035156,0.4560953974723816
1.3078091144561768,0.5465377569198608,0.7612713575363159,0.3477880656719208,0.4666666666666667,1.9394783973693848,0.4741433560848236
1.2102112770080566,0.5157184600830078,0.6944928169250488,0.3084423243999481,0.5333333333333333,1.3279746770858765,0.41294926404953003
1.1394567489624023,0.5704053640365601,0.5690513849258423,0.36747270822525024,0.5666666666666667,1.3497523069381714,0.48882395029067993
1.1370807886123657,0.5610573291778564,0.5760234594345093,0.3851645588874817,0.5,1.5646461248397827,0.49592775106430054
1.1530492305755615,0.5442637205123901,0.6087855100631714,0.32771584391593933,0.5,1.6462152004241943,0.4358201026916504
1.162719964981079,0.5589678287506104,0.6037521362304688,0.35619282722473145,0.4666666666666667,1.6208746433258057,0.45433229207992554
1.2248024940490723,0.6458470225334167,0.5789554715156555,0.35895103216171265,0.6333333333333333,1.1417256593704224,0.4814021587371826
1.1928439140319824,0.6609315872192383,0.5319123268127441,0.3710774779319763,0.5666666666666667,1.3666856288909912,0.5074411034584045
1.201714277267456,0.5486981272697449,0.6530161499977112,0.33264172077178955,0.3666666666666667,1.7933378219604492,0.4427141547203064
1.2141683101654053,0.5381399393081665,0.6760283708572388,0.3299635946750641,0.5666666666666667,1.4956568479537964,0.42684584856033325
1.2752554416656494,0.59654301404953,0.6787124276161194,0.376079261302948,0.5,1.3582448959350586,0.47934913635253906
1.2411315441131592,0.5909070372581482,0.650224506855011,0.3745266795158386,0.5333333333333333,1.1807482242584229,0.473021924495697
1.2421350479125977,0.6338046789169312,0.6083303689956665,0.35385024547576904,0.5333333333333333,1.808262586593628,0.5004587173461914
1.2402347326278687,0.5809453725814819,0.6592893600463867,0.38442516326904297,0.5333333333333333,1.831876516342163,0.49819129705429077
1.3248035907745361,0.5146136283874512,0.810189962387085,0.33080756664276123,0.5,1.6427284479141235,0.4469303786754608
1.308458924293518,0.5052299499511719,0.8032289743423462,0.32379862666130066,0.5666666666666667,1.4420971870422363,0.42147645354270935
1.2932133674621582,0.5083625912666321,0.7848507761955261,0.3325008749961853,0.4,1.5707801580429077,0.45560139417648315
1.2422876358032227,0.6013306379318237,0.6409569978713989,0.3920426368713379,0.5,1.7226524353027344,0.5047988891601562
1.3099606037139893,0.5467007160186768,0.7632598876953125,0.361205518245697,0.6,1.5023332834243774,0.47279971837997437
1.2065153121948242,0.6423694491386414,0.5641458630561829,0.3557235598564148,0.6,1.514663577079773,0.49202942848205566
1.2326174974441528,0.641342282295227,0.5912752151489258,0.35466498136520386,0.6666666666666667,1.7581086158752441,0.4780906140804291
1.3242740631103516,0.5631663799285889,0.7611076831817627,0.315120130777359,0.43333333333333335,1.5806705951690674,0.439952552318573
1.2480452060699463,0.6737643480300903,0.574280858039856,0.358085960149765,0.6333333333333333,1.4885618686676025,0.49659618735313416
1.2958014011383057,0.5345536470413208,0.7612477540969849,0.3362627923488617,0.6666666666666667,1.3237285614013672,0.43712514638900757
1.312959909439087,0.6088043451309204,0.7041555643081665,0.3549486994743347,0.6333333333333333,1.49325430393219,0.48747357726097107
1.216963768005371,0.6412618160247803,0.5757019519805908,0.3339368999004364,0.5666666666666667,1.2029097080230713,0.4691215753555298
1.2733149528503418,0.5687021613121033,0.7046127915382385,0.36968326568603516,0.5666666666666667,0.9590126872062683,0.48289042711257935
1.242396354675293,0.5762773156166077,0.6661190390586853,0.3670143485069275,0.6666666666666667,1.6196162700653076,0.4768967032432556
1.2681280374526978,0.6595959663391113,0.6085320711135864,0.36353594064712524,0.7,1.730162501335144,0.4995253086090088
1.300915241241455,0.5254432559013367,0.7754719853401184,0.33169111609458923,0.43333333333333335,1.3349974155426025,0.43825364112854004
1.3639768362045288,0.5784234404563904,0.7855533957481384,0.33057236671447754,0.6333333333333333,1.3248764276504517,0.46043631434440613
1.237350344657898,0.6572861075401306,0.5800642371177673,0.3819081783294678,0.6666666666666667,0.9478970170021057,0.5061992406845093
1.3480710983276367,0.5144680738449097,0.833603024482727,0.3257337510585785,0.5666666666666667,1.8800525665283203,0.43057650327682495
1.3029850721359253,0.6593740582466125,0.6436110138893127,0.38245829939842224,0.6,1.6403976678848267,0.5224659442901611
1.3215367794036865,0.5475518107414246,0.773984968662262,0.3544597029685974,0.5,1.8055471181869507,0.4655373692512512
1.2742693424224854,0.6495944261550903,0.624674916267395,0.3432224690914154,0.4666666666666667,1.568313479423523,0.4598466753959656
1.3232961893081665,0.5408867597579956,0.7824094295501709,0.35411667823791504,0.5666666666666667,1.711930274963379,0.45175954699516296
1.2784773111343384,0.6509935259819031,0.6274837851524353,0.37830549478530884,0.6666666666666667,1.3556804656982422,0.5247663855552673
1.3111443519592285,0.5101851224899292,0.8009592294692993,0.329899400472641,0.5,1.1724162101745605,0.4326549470424652
1.3255661725997925,0.5162152051925659,0.8093509674072266,0.33294016122817993,0.5666666666666667,1.828416109085083,0.4390314519405365
1.2610132694244385,0.6565329432487488,0.6044803261756897,0.41058680415153503,0.6666666666666667,1.2627531290054321,0.5591069459915161
1.3090771436691284,0.5801992416381836,0.7288779020309448,0.36124253273010254,0.5666666666666667,1.36320960521698,0.4727235734462738
1.2289021015167236,0.6388334035873413,0.5900686979293823,0.3990825116634369,0.6333333333333333,1.506510615348816,0.520577609539032
1.2475777864456177,0.6401667594909668,0.6074110269546509,0.3603294789791107,0.6333333333333333,1.6712368726730347,0.4973268508911133
1.2981773614883423,0.6021753549575806,0.6960020065307617,0.3626408576965332,0.5,1.3197176456451416,0.46069973707199097
1.3301178216934204,0.6331450939178467,0.6969727277755737,0.3639824390411377,0.5666666666666667,1.5445247888565063,0.5007805824279785
1.290151596069336,0.6121412515640259,0.6780103445053101,0.38919126987457275,0.5,1.6098675727844238,0.48807471990585327
1.302558183670044,0.6345449686050415,0.6680132150650024,0.37976035475730896,0.5333333333333333,1.3235706090927124,0.5181474685668945
1.3353990316390991,0.52947998046875,0.8059190511703491,0.3582165241241455,0.6333333333333333,1.1784958839416504,0.44695448875427246
1.3098840713500977,0.6585564017295837,0.6513276696205139,0.3791581094264984,0.6,1.506398320198059,0.527240514755249
1.2448385953903198,0.6248271465301514,0.6200114488601685,0.39072781801223755,0.4666666666666667,1.3768738508224487,0.49689000844955444
1.3914474248886108,0.5644711256027222,0.8269762992858887,0.3319951891899109,0.6333333333333333,1.652282953262329,0.46753519773483276
1.3604683876037598,0.6144391298294067,0.746029257774353,0.36485180258750916,0.5,1.3472521305084229,0.48895692825317383
1.2994648218154907,0.5439144968986511,0.7555503249168396,0.32776564359664917,0.5666666666666667,1.4749672412872314,0.4333237111568451
1.340694785118103,0.5216624140739441,0.8190323710441589,0.34034085273742676,0.4666666666666667,2.058074712753296,0.4441702961921692
1.3036386966705322,0.6331512331962585,0.6704874634742737,0.36751365661621094,0.6333333333333333,1.2024083137512207,0.4712425172328949
1.3508743047714233,0.6087031364440918,0.7421711683273315,0.33633920550346375,0.5333333333333333,1.2629138231277466,0.4700009822845459
1.3492870330810547,0.5145060420036316,0.8347809910774231,0.33895573019981384,0.5333333333333333,1.2231895923614502,0.4372602701187134
1.3118398189544678,0.6386642456054688,0.673175573348999,0.36635622382164,0.5,1.3884918689727783,0.5081901550292969
1.2944002151489258,0.5485352873802185,0.7458649277687073,0.31756168603897095,0.5,1.3241384029388428,0.41899675130844116
1.2698811292648315,0.5473844408988953,0.7224966883659363,0.33655810356140137,0.5333333333333333,1.192055583000183,0.43464285135269165
1.284144639968872,0.6887822151184082,0.5953624248504639,0.3827384114265442,0.6,1.5566085577011108,0.514711320400238
1.2932300567626953,0.5791692733764648,0.7140607833862305,0.3675311505794525,0.5333333333333333,1.3448588848114014,0.47498583793640137
1.334747552871704,0.5216934084892273,0.8130541443824768,0.3522509038448334,0.6333333333333333,1.4319260120391846,0.45201635360717773
1.2983366250991821,0.6347354650497437,0.6636011600494385,0.36259299516677856,0.6666666666666667,1.3037521839141846,0.4949924945831299
1.279001235961914,0.660873293876648,0.6181279420852661,0.35037821531295776,0.5666666666666667,1.1982200145721436,0.49148115515708923
1.3105971813201904,0.5673549175262451,0.7432422637939453,0.37734055519104004,0.5333333333333333,1.6181774139404297,0.48182767629623413
1.320223093032837,0.5279473662376404,0.7922757267951965,0.337986558675766,0.5666666666666667,1.6439839601516724,0.4348181486129761
1.2548303604125977,0.6554574966430664,0.5993728637695312,0.3736601769924164,0.6666666666666667,1.5192241668701172,0.5108994245529175
1.2778105735778809,0.6446031928062439,0.633207380771637,0.3478061854839325,0.6333333333333333,1.6299870014190674,0.46637290716171265
1.351841688156128,0.6078125238418579,0.74402916431427,0.3404589593410492,0.5666666666666667,2.075849771499634,0.47797292470932007
1.3320025205612183,0.6367506980895996,0.6952518224716187,0.3668227195739746,0.5,1.9159196615219116,0.4993956983089447
1.3121323585510254,0.5401051044464111,0.7720272541046143,0.3433152139186859,0.6333333333333333,1.7948639392852783,0.45441025495529175
1.2299270629882812,0.5980930328369141,0.6318340301513672,0.3864440321922302,0.5,1.478172779083252,0.5060378313064575
1.253725528717041,0.5834070444107056,0.6703184843063354,0.36580073833465576,0.43333333333333335,1.5660462379455566,0.4830259084701538
1.2575273513793945,0.6017787456512451,0.6557486057281494,0.37865543365478516,0.7,1.6462669372558594,0.4776167571544647
1.264327049255371,0.6750857830047607,0.5892412662506104,0.39647120237350464,0.6,1.5691924095153809,0.5407235622406006
1.2435907125473022,0.6815299987792969,0.5620607137680054,0.3680383861064911,0.6,1.8281763792037964,0.5024732947349548
1.3084419965744019,0.5270141363143921,0.7814278602600098,0.3548043966293335,0.5333333333333333,1.5500668287277222,0.4654589593410492
1.2804967164993286,0.6237028241157532,0.6567938923835754,0.3972663879394531,0.5666666666666667,1.5165239572525024,0.5028854608535767
1.2628295421600342,0.6118754148483276,0.6509541273117065,0.4021291732788086,0.5,0.877548098564148,0.5146387219429016
1.2302874326705933,0.6796317100524902,0.550655722618103,0.37311291694641113,0.5666666666666667,1.4892326593399048,0.5061318874359131
1.3219693899154663,0.5393487811088562,0.7826206088066101,0.35121485590934753,0.5333333333333333,1.756491780281067,0.454146146774292
1.3353360891342163,0.6047178506851196,0.7306182384490967,0.3469173312187195,0.5,1.7803359031677246,0.48871707916259766
1.2271904945373535,0.6987953186035156,0.5283951759338379,0.3804393708705902,0.4666666666666667,1.476922869682312,0.5144991874694824
1.3564097881317139,0.5056209564208984,0.8507888317108154,0.3274618089199066,0.6,1.5000925064086914,0.42366823554039
1.3259170055389404,0.647092342376709,0.6788246631622314,0.38554930686950684,0.5333333333333333,1.3770829439163208,0.5377163887023926
1.2563352584838867,0.6277995109558105,0.6285357475280762,0.4117978513240814,0.5,1.5405250787734985,0.5235376358032227
1.2884517908096313,0.6400157809257507,0.6484360098838806,0.3587872385978699,0.6,1.6485177278518677,0.4902488887310028
1.3615368604660034,0.610490083694458,0.7510467767715454,0.33882081508636475,0.5333333333333333,1.7083269357681274,0.4757223129272461
1.3426251411437988,0.5705176591873169,0.7721074819564819,0.37018436193466187,0.7,1.7737571001052856,0.4658585488796234
1.2894330024719238,0.6569122076034546,0.6325207948684692,0.37555694580078125,0.5,1.1583083868026733,0.5156629085540771
1.2126450538635254,0.6285197734832764,0.584125280380249,0.4245447814464569,0.5666666666666667,1.691795825958252,0.5293015837669373
1.319182276725769,0.5588647723197937,0.7603175044059753,0.3537406921386719,0.5666666666666667,1.5212897062301636,0.45240044593811035
1.2340680360794067,0.7124341726303101,0.5216338634490967,0.41851696372032166,0.5333333333333333,1.683413028717041,0.5645421743392944
1.2837512493133545,0.6595784425735474,0.6241728067398071,0.3914523720741272,0.6,1.9862782955169678,0.5354046821594238
1.2941707372665405,0.5806933641433716,0.713477373123169,0.36762508749961853,0.5333333333333333,1.2416216135025024,0.47765469551086426
1.3296070098876953,0.6020281314849854,0.72757887840271,0.3444933295249939,0.5333333333333333,1.5823160409927368,0.4837484359741211
1.269723653793335,0.6302723288536072,0.6394513249397278,0.339893102645874,0.6666666666666667,1.346200704574585,0.461459219455719
1.2748541831970215,0.5685738921165466,0.7062802910804749,0.3498449921607971,0.5,1.5229051113128662,0.4530324637889862
1.2563178539276123,0.6178883910179138,0.6384294629096985,0.4116520881652832,0.5333333333333333,0.9976786375045776,0.53252774477005
1.3516061305999756,0.5332993268966675,0.8183068037033081,0.3559604287147522,0.5666666666666667,1.494010090827942,0.4631865918636322
1.291085958480835,0.6617358922958374,0.6293500661849976,0.3750144839286804,0.6333333333333333,1.6306785345077515,0.5147498250007629
1.2839064598083496,0.5656391978263855,0.7182672619819641,0.353191077709198,0.5,1.8945343494415283,0.4527377486228943
1.2710440158843994,0.6918902397155762,0.5791537761688232,0.3793518543243408,0.5333333333333333,1.4279206991195679,0.519267201423645
1.3069462776184082,0.6705915331840515,0.6363547444343567,0.3800477385520935,0.5,1.3156625032424927,0.4954396188259125
1.2554141283035278,0.6185210943222046,0.6368930339813232,0.3892257809638977,0.5666666666666667,1.5093361139297485,0.4895505905151367
1.2510473728179932,0.5797754526138306,0.6712719202041626,0.3602471947669983,0.4,1.1259580850601196,0.47592735290527344
1.1836416721343994,0.7253488302230835,0.4582928419113159,0.4185956120491028,0.6,1.4073097705841064,0.5565924644470215
1.2933251857757568,0.5895567536354065,0.7037684321403503,0.39896345138549805,0.5333333333333333,1.0598925352096558,0.5080869793891907
1.2784669399261475,0.5994997620582581,0.6789671778678894,0.3828256130218506,0.5666666666666667,1.2690455913543701,0.4944491386413574
1.3350517749786377,0.5504292845726013,0.7846224904060364,0.3519361913204193,0.6,1.5378339290618896,0.4523887038230896
1.2553081512451172,0.6870006322860718,0.5683075189590454,0.38389843702316284,0.5,1.0320583581924438,0.5107074975967407
1.2196327447891235,0.6965515613555908,0.5230811834335327,0.37038272619247437,0.6666666666666667,1.0240435600280762,0.5077978372573853
1.3175084590911865,0.6277872920036316,0.6897211670875549,0.33621424436569214,0.6,0.8883405923843384,0.4624309241771698
1.253414273262024,0.6446020603179932,0.6088122129440308,0.36588916182518005,0.5,1.1643418073654175,0.5064424276351929
1.7777155637741089,0.8302979469299316,0.9474176168441772,0.7408151626586914,0.30000000000000004,1.4430333375930786,0.8323001861572266
1.7974976301193237,0.8348546028137207,0.962643027305603,0.7806274890899658,0.19999999999999996,1.5474252700805664,0.8510948419570923
1.4943020343780518,0.7988988161087036,0.6954032182693481,0.7518662214279175,0.23333333333333328,1.74184250831604,0.8400349617004395
1.543976068496704,0.7493319511413574,0.7946441173553467,0.7168588042259216,0.30000000000000004,1.230857014656067,0.8350573778152466
1.4387844800949097,0.7656568288803101,0.6731276512145996,0.717086672782898,0.33333333333333337,1.4669591188430786,0.8368347883224487
1.3755607604980469,0.6598200798034668,0.7157406806945801,0.7561300992965698,0.33333333333333337,1.1766732931137085,0.918393611907959
1.3819574117660522,0.7389167547225952,0.643040657043457,0.7499163150787354,0.4,1.2792552709579468,0.8687919974327087
1.439507246017456,0.5716177225112915,0.8678895235061646,0.6490939855575562,0.3666666666666667,1.7427319288253784,0.8010096549987793
1.4221105575561523,0.6230370998382568,0.7990734577178955,0.6270589828491211,0.4,1.7652925252914429,0.7507805824279785
1.3706468343734741,0.5606195330619812,0.8100273013114929,0.5870616436004639,0.30000000000000004,1.679175853729248,0.724207878112793
1.3855851888656616,0.6646662354469299,0.7209189534187317,0.6541696786880493,0.4,1.580543875694275,0.7594892978668213
1.3493741750717163,0.681290864944458,0.6680833101272583,0.6018733978271484,0.5333333333333333,1.0439250469207764,0.719082236289978
1.3529809713363647,0.6513235569000244,0.7016574144363403,0.63686603307724,0.5,1.5205553770065308,0.7584166526794434
1.3688429594039917,0.6128445267677307,0.755998432636261,0.6385499835014343,0.4,1.7831478118896484,0.7514593601226807
1.3850297927856445,0.5663518905639648,0.8186779022216797,0.6184729933738708,0.4,1.5697805881500244,0.7366935014724731
1.3796241283416748,0.5295809507369995,0.8500431776046753,0.5750681757926941,0.30000000000000004,1.6369073390960693,0.723210334777832
1.2521345615386963,0.5625498294830322,0.6895847320556641,0.6165294051170349,0.33333333333333337,1.6578327417373657,0.7564253807067871
1.3217766284942627,0.5788465142250061,0.7429301142692566,0.5911589860916138,0.5,1.5946276187896729,0.7520081996917725
1.3478548526763916,0.5731955766677856,0.774659276008606,0.5774410963058472,0.33333333333333337,1.2785489559173584,0.762331485748291
1.1960771083831787,0.6483900547027588,0.5476870536804199,0.6294358968734741,0.33333333333333337,1.6811096668243408,0.8135072588920593
1.1725143194198608,0.5881978273391724,0.5843164920806885,0.5539215803146362,0.33333333333333337,1.5000340938568115,0.7725603580474854
1.1986616849899292,0.607810914516449,0.5908507704734802,0.5774840116500854,0.3666666666666667,0.9760005474090576,0.7640659213066101
1.16269850730896,0.6481043696403503,0.5145941376686096,0.564593493938446,0.5333333333333333,1.6129390001296997,0.7385061979293823
1.1680893898010254,0.6731102466583252,0.4949791431427002,0.5422927141189575,0.5666666666666667,1.5203895568847656,0.7058042287826538
1.2335489988327026,0.5941252708435059,0.6394237279891968,0.5374554395675659,0.6,1.2846908569335938,0.728498637676239
1.1732968091964722,0.6056623458862305,0.5676344633102417,0.5685662031173706,0.43333333333333335,1.7719635963439941,0.7751530408859253
1.2655081748962402,0.6652573347091675,0.6002508401870728,0.5843945741653442,0.5,1.3082749843597412,0.7654745578765869
1.3170530796051025,0.6680352687835693,0.6490178108215332,0.5540831089019775,0.5,1.7515939474105835,0.7420902252197266
1.36941659450531,0.7475418448448181,0.6218747496604919,0.6468638181686401,0.5,1.8037012815475464,0.811269223690033
1.4161409139633179,0.726484477519989,0.6896564364433289,0.6010918021202087,0.43333333333333335,1.9209338426589966,0.782982349395752
1.4382116794586182,0.7780158519744873,0.6601958274841309,0.6456815004348755,0.6,1.6324268579483032,0.8067654967308044
1.4593099355697632,0.6770305633544922,0.782279372215271,0.5807390213012695,0.5333333333333333,1.7693288326263428,0.7502495646476746
1.3625898361206055,0.7490586638450623,0.6135311722755432,0.6508703231811523,0.5,1.5703214406967163,0.8112500905990601
1.328039288520813,0.6541568636894226,0.6738824248313904,0.580487072467804,0.4,1.6906657218933105,0.7473849654197693
1.3179701566696167,0.6795331835746765,0.6384369730949402,0.59829181432724,0.5,1.8051167726516724,0.7615305185317993
1.3845312595367432,0.6691908836364746,0.7153403759002686,0.5534824132919312,0.4666666666666667,2.0817394256591797,0.7340614199638367
1.3752613067626953,0.6809178590774536,0.6943434476852417,0.5596358180046082,0.5,1.29228675365448,0.7386559844017029
1.376899003982544,0.698028028011322,0.6788709759712219,0.5731526613235474,0.4,1.8573691844940186,0.7565456628799438
1.4229406118392944,0.6910115480422974,0.7319290637969971,0.559651792049408,0.5,1.9877527952194214,0.7426762580871582
1.4039125442504883,0.6527014970779419,0.7512110471725464,0.5206812620162964,0.5,1.8504103422164917,0.6919369101524353
1.4526984691619873,0.6376974582672119,0.8150010108947754,0.4879920184612274,0.5,1.9379913806915283,0.6474890112876892
1.5399000644683838,0.7030320167541504,0.8368680477142334,0.5038504600524902,0.4,1.6955150365829468,0.6632076501846313
1.5507614612579346,0.7049603462219238,0.8458011150360107,0.4959462881088257,0.3666666666666667,1.3692160844802856,0.6753918528556824
1.4835093021392822,0.7714844942092896,0.7120248079299927,0.5662686824798584,0.43333333333333335,1.9200654029846191,0.7379015684127808
1.454869031906128,0.7217995524406433,0.7330694794654846,0.5289974212646484,0.5666666666666667,1.1404805183410645,0.6817203760147095
1.5557105541229248,0.6424499154090881,0.9132606387138367,0.4227606952190399,0.3666666666666667,1.7059746980667114,0.5943976640701294
1.487560749053955,0.7676148414611816,0.7199459075927734,0.5500973463058472,0.5,1.408028483390808,0.7106019854545593
1.5323858261108398,0.7263979911804199,0.8059878349304199,0.49530431628227234,0.4666666666666667,1.521006464958191,0.6764099597930908
1.5521687269210815,0.7611308097839355,0.791037917137146,0.5348570942878723,0.43333333333333335,1.3497196435928345,0.6774301528930664
1.6050024032592773,0.6895850896835327,0.9154173135757446,0.4358614683151245,0.4666666666666667,1.2880045175552368,0.5959600210189819
1.5948874950408936,0.8019601106643677,0.7929273843765259,0.5262511968612671,0.43333333333333335,1.4244276285171509,0.6730222105979919
1.6238410472869873,0.7403459548950195,0.8834950923919678,0.4637044370174408,0.4,1.4816535711288452,0.6061146855354309
1.6441431045532227,0.7278661131858826,0.9162769913673401,0.4514431953430176,0.5333333333333333,1.103434443473816,0.6026188135147095
1.687967300415039,0.7337993383407593,0.9541679620742798,0.44476318359375,0.43333333333333335,1.3161283731460571,0.5693454146385193
1.6895450353622437,0.7074378728866577,0.9821071624755859,0.4389617145061493,0.5,1.5912367105484009,0.5452108383178711
1.7272796630859375,0.7808736562728882,0.9464060068130493,0.48266690969467163,0.4666666666666667,1.0515867471694946,0.6042302846908569
1.6573514938354492,0.8126382231712341,0.8447132706642151,0.5140225887298584,0.43333333333333335,0.8628067374229431,0.6213626265525818
1.656058669090271,0.7676827907562256,0.8883758783340454,0.4682302474975586,0.43333333333333335,1.6113147735595703,0.598218560218811
1.7119863033294678,0.7697374224662781,0.9422488808631897,0.45621180534362793,0.43333333333333335,1.473960280418396,0.5813213586807251
1.6682395935058594,0.7983447313308716,0.8698948621749878,0.4703068137168884,0.33333333333333337,1.3548842668533325,0.6107904314994812
1.657166838645935,0.8255612254142761,0.8316056132316589,0.5000671744346619,0.4,1.4230022430419922,0.6263379454612732
1.5291818380355835,0.8334130048751831,0.6957688331604004,0.45988187193870544,0.4666666666666667,1.529776930809021,0.5967564582824707
1.6712210178375244,0.847542941570282,0.8236780762672424,0.5372641086578369,0.4,1.0792877674102783,0.6432541608810425
1.5419197082519531,0.8511183261871338,0.6908013820648193,0.5338659286499023,0.4,1.3446286916732788,0.6462732553482056
1.5738716125488281,0.7900117635726929,0.7838598489761353,0.49582624435424805,0.4,1.2449651956558228,0.6262682676315308
1.6829078197479248,0.7437448501586914,0.9391629695892334,0.4665435552597046,0.3666666666666667,1.288833737373352,0.5855038166046143
1.7004306316375732,0.6626023650169373,1.037828266620636,0.4219970405101776,0.3666666666666667,1.0994586944580078,0.5264590382575989
1.6221253871917725,0.7517411708831787,0.8703842163085938,0.45645731687545776,0.43333333333333335,1.0827683210372925,0.5603622794151306
1.6934118270874023,0.7149728536605835,0.9784389734268188,0.47101324796676636,0.5,1.4078136682510376,0.600674569606781
1.717178225517273,0.6194664239883423,1.0977118015289307,0.41641783714294434,0.5,1.3685548305511475,0.5549908876419067
1.5732072591781616,0.8285841941833496,0.744623064994812,0.5585819482803345,0.5333333333333333,1.2854870557785034,0.7281655073165894
1.55705726146698,0.774680495262146,0.782376766204834,0.48719438910484314,0.5333333333333333,1.6552923917770386,0.6900154948234558
1.505786657333374,0.8011690974235535,0.7046175599098206,0.5338339805603027,0.5666666666666667,1.404291033744812,0.6930931806564331
1.5636680126190186,0.6210312247276306,0.9426367878913879,0.44738101959228516,0.43333333333333335,1.6210684776306152,0.6133127808570862
1.6394016742706299,0.789604127407074,0.8497975468635559,0.5433182716369629,0.43333333333333335,1.2799890041351318,0.7176951766014099
1.6640329360961914,0.7921749353408813,0.8718580007553101,0.543495774269104,0.43333333333333335,1.6556000709533691,0.7326606512069702
1.6313717365264893,0.8433840274810791,0.7879877090454102,0.6067318916320801,0.4,1.532090425491333,0.7268218994140625
1.5983998775482178,0.8913854360580444,0.7070144414901733,0.6143635511398315,0.5,1.7230899333953857,0.7393070459365845
1.6395763158798218,0.827469527721405,0.8121067881584167,0.580666184425354,0.5,1.6676216125488281,0.6920990943908691
1.5583423376083374,0.8754538297653198,0.6828885078430176,0.5832485556602478,0.5333333333333333,1.8513219356536865,0.7238990664482117
1.655351996421814,0.8781776428222656,0.7771743535995483,0.5870201587677002,0.5,1.5881638526916504,0.7271710634231567
1.7237623929977417,0.7896711230278015,0.9340912699699402,0.4608943462371826,0.43333333333333335,1.7673397064208984,0.6161229014396667
1.6105879545211792,0.9048571586608887,0.7057307958602905,0.5906991958618164,0.5333333333333333,1.740159034729004,0.716702938079834
1.5679197311401367,0.9051982164382935,0.6627215147018433,0.5293695330619812,0.4666666666666667,1.3353773355484009,0.6781373023986816
1.588446855545044,0.8996836543083191,0.6887632012367249,0.5614344477653503,0.5,1.4487000703811646,0.7008417844772339
1.5152482986450195,0.9125155210494995,0.60273277759552,0.6249603033065796,0.4666666666666667,1.6113545894622803,0.7754987478256226
1.469973087310791,0.9950790405273438,0.47489404678344727,0.6631835699081421,0.43333333333333335,1.473766803741455,0.7617024183273315
1.5865110158920288,0.8320283889770508,0.754482626914978,0.5331436395645142,0.4666666666666667,1.5934407711029053,0.6870247721672058
1.4118671417236328,0.9985456466674805,0.41332149505615234,0.6607505083084106,0.5666666666666667,1.695404291152954,0.7782911062240601
1.5119295120239258,0.8769587278366089,0.6349707841873169,0.594428539276123,0.5,1.4244533777236938,0.751276969909668
1.5571091175079346,0.8036502599716187,0.7534588575363159,0.5288361310958862,0.4666666666666667,1.587445616722107,0.6584835648536682
1.5196504592895508,0.8897781372070312,0.6298723220825195,0.622428297996521,0.43333333333333335,1.6935547590255737,0.7679105997085571
1.461881399154663,0.8355141878128052,0.6263672113418579,0.5648102164268494,0.5333333333333333,1.582548975944519,0.7072550058364868
1.4850070476531982,0.8682583570480347,0.6167486906051636,0.5957156419754028,0.4666666666666667,1.4386677742004395,0.758395791053772
1.4919476509094238,0.8678757548332214,0.6240718960762024,0.599776566028595,0.4666666666666667,1.77724289894104,0.7373422980308533
1.6360986232757568,0.8068324327468872,0.8292661905288696,0.5472498536109924,0.4666666666666667,1.7302535772323608,0.6980578303337097
1.6841262578964233,0.7638689875602722,0.9202572703361511,0.49639809131622314,0.5,1.586085319519043,0.631840705871582
1.5530247688293457,0.8665344715118408,0.6864902973175049,0.6060915589332581,0.5666666666666667,1.398641586303711,0.7637434005737305
1.6746225357055664,0.839445948600769,0.8351765871047974,0.5679243206977844,0.5,1.382696509361267,0.7240428924560547
1.6876506805419922,0.7669587135314941,0.920691967010498,0.44252079725265503,0.5666666666666667,1.7585035562515259,0.5897549390792847
1.528898000717163,0.8339628577232361,0.694935142993927,0.5622612833976746,0.5,1.663393497467041,0.6843964457511902
1.5380220413208008,0.8785685896873474,0.6594534516334534,0.6116925477981567,0.5,1.7103689908981323,0.7583025693893433
1.617513656616211,0.846983790397644,0.7705298662185669,0.5517371892929077,0.5666666666666667,1.9509501457214355,0.7033390998840332
1.6314995288848877,0.7946301698684692,0.8368693590164185,0.5162285566329956,0.5333333333333333,1.5840506553649902,0.6622239351272583
1.5732803344726562,0.8485397100448608,0.7247406244277954,0.5375374555587769,0.4,1.6376378536224365,0.6750873327255249
1.6919426918029785,0.8015960454940796,0.8903466463088989,0.5142817497253418,0.5,1.2162121534347534,0.6416686773300171
1.7430620193481445,0.8098644614219666,0.933197557926178,0.5269224643707275,0.5333333333333333,1.0003015995025635,0.6560786962509155
1.5505733489990234,0.8571180701255798,0.6934552788734436,0.5415422916412354,0.6333333333333333,1.3462860584259033,0.6643984317779541
1.6426538228988647,0.8746658563613892,0.7679879665374756,0.5880284309387207,0.5333333333333333,1.410295844078064,0.708696722984314
1.5839250087738037,0.8166100382804871,0.7673149704933167,0.5100491046905518,0.3666666666666667,1.3758269548416138,0.6364914178848267
1.5723340511322021,0.8767770528793335,0.6955569982528687,0.554153323173523,0.43333333333333335,1.7783724069595337,0.6711684465408325
1.6604185104370117,0.8272767066955566,0.8331418037414551,0.5061659216880798,0.5,1.748099446296692,0.6236733198165894
1.7115485668182373,0.8164669871330261,0.8950815796852112,0.5056065320968628,0.4,1.721238136291504,0.6277100443840027
1.6919317245483398,0.8462510108947754,0.8456807136535645,0.5465186834335327,0.5666666666666667,1.5320886373519897,0.668514609336853
1.6938347816467285,0.8845385313034058,0.8092962503433228,0.5513102412223816,0.4,1.5077965259552002,0.6835525035858154
1.7744468450546265,0.7741265296936035,1.000320315361023,0.4476974904537201,0.4,1.7791129350662231,0.5715028047561646
1.7672299146652222,0.7894477844238281,0.977782130241394,0.46627968549728394,0.5,1.5207525491714478,0.586670994758606
1.701948881149292,0.8393951654434204,0.8625537157058716,0.5621724128723145,0.5,1.4263678789138794,0.6817954778671265
1.6475061178207397,0.8713358640670776,0.7761702537536621,0.5577903389930725,0.5333333333333333,1.7605674266815186,0.6827844977378845
1.7266216278076172,0.7811905741691589,0.9454310536384583,0.5061275362968445,0.43333333333333335,1.8448965549468994,0.6392927169799805
1.6729978322982788,0.8263500928878784,0.8466477394104004,0.5100817084312439,0.43333333333333335,1.7484993934631348,0.6404619216918945
1.68446946144104,0.8502825498580933,0.8341869115829468,0.5384057760238647,0.5333333333333333,1.7878780364990234,0.6722201704978943
1.6896079778671265,0.7881851196289062,0.9014228582382202,0.4875900447368622,0.4666666666666667,1.7078239917755127,0.6200075745582581
1.6561906337738037,0.825340211391449,0.8308504223823547,0.5431009531021118,0.4666666666666667,1.471592903137207,0.6842052340507507
1.591408133506775,0.8680548667907715,0.7233532667160034,0.5825761556625366,0.43333333333333335,1.5084768533706665,0.7043184041976929
1.6927719116210938,0.744407594203949,0.9483643174171448,0.46843236684799194,0.43333333333333335,1.5323657989501953,0.6084322929382324
1.65641450881958,0.844258189201355,0.8121563196182251,0.533678412437439,0.4666666666666667,1.1924952268600464,0.6780664324760437
1.704143762588501,0.8043192625045776,0.8998245000839233,0.5209526419639587,0.5,1.2331409454345703,0.6630427241325378
1.7043530941009521,0.8192747831344604,0.8850783109664917,0.5285006761550903,0.3666666666666667,1.5324441194534302,0.6822057962417603
1.7658199071884155,0.748519778251648,1.0173001289367676,0.45994946360588074,0.43333333333333335,1.2724064588546753,0.6107853651046753
1.7466905117034912,0.791755199432373,0.9549353122711182,0.49617743492126465,0.43333333333333335,1.2064502239227295,0.6553635597229004
1.7442516088485718,0.7832431793212891,0.9610084295272827,0.49246740341186523,0.5333333333333333,1.6934245824813843,0.6483534574508667
1.7819180488586426,0.8088843822479248,0.9730336666107178,0.5078588128089905,0.4666666666666667,1.6692416667938232,0.6816351413726807
1.760015845298767,0.7649608850479126,0.9950549602508545,0.490237832069397,0.5,2.0622997283935547,0.6616313457489014
1.754024863243103,0.7543258666992188,0.9996989965438843,0.46019646525382996,0.6,1.7044823169708252,0.6293793320655823
1.6441421508789062,0.8286959528923035,0.8154461979866028,0.5338422060012817,0.5,1.0596532821655273,0.6917583346366882
1.7100944519042969,0.7795100212097168,0.9305844306945801,0.480506032705307,0.5666666666666667,1.5755882263183594,0.6638593673706055
1.7355008125305176,0.7319107055664062,1.0035901069641113,0.41884845495224,0.5,1.5891010761260986,0.5941625833511353
1.6466492414474487,0.7821569442749023,0.8644922971725464,0.47862982749938965,0.5666666666666667,1.566357970237732,0.6555718183517456
1.6648073196411133,0.7267560958862305,0.9380512237548828,0.4365811347961426,0.4666666666666667,1.5465768575668335,0.609054446220398
1.674915075302124,0.7326492071151733,0.9422658681869507,0.4489395022392273,0.4666666666666667,1.6840922832489014,0.6179296374320984
1.6195201873779297,0.7346333861351013,0.8848868012428284,0.3989715576171875,0.4666666666666667,1.7821024656295776,0.5776546001434326
1.5595893859863281,0.5851072669029236,0.9744821190834045,0.3449494242668152,0.4666666666666667,1.8003416061401367,0.5064898729324341
1.7174915075302124,0.6756230592727661,1.0418684482574463,0.3711307942867279,0.4,1.8992034196853638,0.538670003414154
1.6772658824920654,0.6889931559562683,0.9882727265357971,0.37689241766929626,0.4666666666666667,1.9742860794067383,0.5415487289428711
1.613987922668457,0.7054224014282227,0.9085655212402344,0.4029006361961365,0.5,1.8744597434997559,0.572912335395813
1.6610231399536133,0.7393431067466736,0.9216800332069397,0.4312979578971863,0.5666666666666667,1.4052693843841553,0.5960506200790405
1.599583387374878,0.7462280988693237,0.8533552885055542,0.43113940954208374,0.4666666666666667,1.884400725364685,0.5851433277130127
1.6040763854980469,0.7494410872459412,0.8546352982521057,0.427095890045166,0.5,1.7666645050048828,0.583967387676239
1.6926665306091309,0.7068524360656738,0.985814094543457,0.39207136631011963,0.5333333333333333,1.4627529382705688,0.5426236391067505
1.474704623222351,0.6762865781784058,0.7984180450439453,0.3958611488342285,0.4666666666666667,1.9107155799865723,0.5770456194877625
1.6085731983184814,0.6624443531036377,0.9461288452148438,0.38551753759384155,0.4,1.4649701118469238,0.517439603805542
1.5195937156677246,0.7633554935455322,0.7562382221221924,0.45477184653282166,0.4666666666666667,1.5930298566818237,0.6019508242607117
1.6259268522262573,0.7133952975273132,0.9125315546989441,0.3889312744140625,0.5,1.896878957748413,0.542454183101654
1.6335376501083374,0.7139295339584351,0.9196081161499023,0.3931567072868347,0.43333333333333335,1.5424920320510864,0.5440210103988647
1.6354944705963135,0.5364726781845093,1.0990217924118042,0.2697269022464752,0.5,1.864753246307373,0.40685272216796875
1.6744831800460815,0.6320167779922485,1.042466402053833,0.3303333520889282,0.5666666666666667,1.783092737197876,0.47432130575180054
1.6470766067504883,0.6841821074485779,0.9628944993019104,0.36969149112701416,0.43333333333333335,1.2894062995910645,0.5248708724975586
1.7210536003112793,0.6625866889953613,1.058466911315918,0.3698562979698181,0.3666666666666667,1.6259610652923584,0.5162467956542969
1.6873772144317627,0.6561224460601807,1.031254768371582,0.3509461283683777,0.3666666666666667,1.5673903226852417,0.49688419699668884
1.610154151916504,0.7187581062316895,0.8913960456848145,0.38456282019615173,0.5666666666666667,1.232980728149414,0.525532603263855
1.6644309759140015,0.6671649813652039,0.9972659945487976,0.355388879776001,0.5333333333333333,1.363916039466858,0.4888286590576172
1.5845179557800293,0.7093667387962341,0.8751512169837952,0.40834754705429077,0.5333333333333333,1.4580110311508179,0.5547304153442383
1.6616785526275635,0.6626731157302856,0.9990054368972778,0.353495717048645,0.5,1.8579564094543457,0.49789270758628845
1.6218531131744385,0.6889721155166626,0.9328809976577759,0.35638201236724854,0.5,1.786562442779541,0.4864010810852051
1.5134189128875732,0.5836216807365417,0.9297972321510315,0.3217613995075226,0.6333333333333333,1.6962907314300537,0.46575483679771423
1.6525964736938477,0.6848409175872803,0.9677555561065674,0.3982006311416626,0.5,1.9672718048095703,0.5392158627510071
1.6525030136108398,0.6778081655502319,0.9746948480606079,0.38559848070144653,0.5,2.076202154159546,0.5340638160705566
1.6552095413208008,0.6626611948013306,0.9925483465194702,0.35230907797813416,0.5666666666666667,1.8208904266357422,0.5068265795707703
1.590972900390625,0.7413667440414429,0.8496061563491821,0.43304285407066345,0.5,1.8244602680206299,0.5732721090316772
1.5893882513046265,0.6900998950004578,0.8992883563041687,0.39521464705467224,0.5,1.1078306436538696,0.5321274399757385
1.5887210369110107,0.7008264064788818,0.8878946304321289,0.3736116886138916,0.43333333333333335,1.4856891632080078,0.5218608379364014
1.6218255758285522,0.686251163482666,0.9355744123458862,0.3677067160606384,0.5,1.7204781770706177,0.5122172832489014
1.6806858777999878,0.6349695324897766,1.0457163453102112,0.3387504816055298,0.43333333333333335,1.8448868989944458,0.47534871101379395
1.6559957265853882,0.7033040523529053,0.9526916742324829,0.3839966654777527,0.4666666666666667,1.5195517539978027,0.5122051239013672
1.6709264516830444,0.7027565240859985,0.9681699275970459,0.4107015132904053,0.43333333333333335,1.589666485786438,0.5566098690032959
1.5484235286712646,0.7267586588859558,0.8216648697853088,0.403683066368103,0.5,1.6499998569488525,0.5414426326751709
1.6630980968475342,0.6500098705291748,1.0130882263183594,0.3475174605846405,0.4666666666666667,1.433635950088501,0.49338480830192566
1.702054738998413,0.6855255961418152,1.016529142856598,0.37520503997802734,0.4666666666666667,1.3586111068725586,0.5094957947731018
1.6627943515777588,0.579466700553894,1.0833276510238647,0.30841585993766785,0.5,1.4370378255844116,0.44835278391838074
1.6533002853393555,0.6544705629348755,0.99882972240448,0.3513052463531494,0.5,1.9157514572143555,0.49532049894332886
1.6391280889511108,0.6879956126213074,0.9511324763298035,0.4059543311595917,0.5666666666666667,2.0059151649475098,0.5448693633079529
1.6473592519760132,0.7155697345733643,0.9317895174026489,0.42486119270324707,0.4666666666666667,1.3333863019943237,0.5706994533538818
1.6686334609985352,0.6651604175567627,1.0034730434417725,0.3512766361236572,0.5,1.644153118133545,0.4926730990409851
1.695183277130127,0.6520566940307617,1.0431265830993652,0.3473057746887207,0.4666666666666667,1.7148704528808594,0.4806355834007263
1.7217963933944702,0.5963083505630493,1.125488042831421,0.32321828603744507,0.5,0.6656057238578796,0.4525420665740967
1.61851167678833,0.6834423542022705,0.9350693225860596,0.36989879608154297,0.5666666666666667,1.2137444019317627,0.5234954357147217
1.6615833044052124,0.7020998001098633,0.9594835042953491,0.39613136649131775,0.5666666666666667,1.5005067586898804,0.5432822704315186
1.635429859161377,0.7078754305839539,0.9275544285774231,0.3977898955345154,0.4666666666666667,2.0603904724121094,0.5442098379135132
1.5297683477401733,0.6200332641601562,0.9097350835800171,0.3666056990623474,0.5,2.0297555923461914,0.5072329044342041
1.5226991176605225,0.6351528763771057,0.8875462412834167,0.3621300458908081,0.4666666666666667,1.6558120250701904,0.5161546468734741
1.658241629600525,0.6758432388305664,0.9823983907699585,0.36342906951904297,0.5,1.4134995937347412,0.5201844573020935
1.6537212133407593,0.7331980466842651,0.9205231666564941,0.42706939578056335,0.4,1.676855444908142,0.5618120431900024
1.7158153057098389,0.6532102823257446,1.0626050233840942,0.34566134214401245,0.4,1.630542516708374,0.4855983257293701
1.6722190380096436,0.6605114936828613,1.0117075443267822,0.36955690383911133,0.5333333333333333,1.435904622077942,0.5139221549034119
1.6731078624725342,0.6651462912559509,1.0079615712165833,0.3597537875175476,0.5333333333333333,1.3414149284362793,0.507297694683075
1.711905837059021,0.6373755931854248,1.0745302438735962,0.3335033357143402,0.4,1.2324788570404053,0.4790298342704773
1.6719884872436523,0.6602469086647034,1.011741578578949,0.34833377599716187,0.5,1.911675214767456,0.5009120106697083
1.6857695579528809,0.688624382019043,0.9971451759338379,0.3906608521938324,0.4,2.146190881729126,0.5307046175003052
1.6930830478668213,0.662468433380127,1.0306146144866943,0.36258524656295776,0.4,1.3977937698364258,0.5017805099487305
1.6506805419921875,0.692468523979187,0.9582120180130005,0.3838953375816345,0.6333333333333333,1.5936920642852783,0.5266726016998291
1.5960773229599,0.6816055178642273,0.9144718050956726,0.3548063039779663,0.4666666666666667,2.0082132816314697,0.5097364783287048
1.6270335912704468,0.7005513906478882,0.9264822006225586,0.3878709673881531,0.5666666666666667,1.7249082326889038,0.540614128112793
1.626917839050293,0.701068103313446,0.9258497357368469,0.37967047095298767,0.5,1.5710543394088745,0.5268308520317078
1.6546964645385742,0.7210438251495361,0.9336526393890381,0.395028293132782,0.5666666666666667,1.6871986389160156,0.5250154733657837
1.6280317306518555,0.7121455073356628,0.9158862233161926,0.4060419797897339,0.5,1.596053957939148,0.5362685322761536
1.6507527828216553,0.677188515663147,0.9735642671585083,0.37643206119537354,0.4666666666666667,1.2971019744873047,0.5329576134681702
1.5562827587127686,0.7536107897758484,0.8026719689369202,0.44041892886161804,0.5,1.3983656167984009,0.5847252011299133
1.6253576278686523,0.6726897954940796,0.9526678323745728,0.36365634202957153,0.6,1.43949556350708,0.5061033368110657
1.624829649925232,0.6951154470443726,0.9297142028808594,0.3720461130142212,0.5,1.7089979648590088,0.5062291026115417
1.5504001379013062,0.7354171276092529,0.8149830102920532,0.41813594102859497,0.5333333333333333,1.4555087089538574,0.5605465173721313
1.5721356868743896,0.7128857970237732,0.8592498898506165,0.3788929581642151,0.5333333333333333,1.4232473373413086,0.5310384631156921
1.6820006370544434,0.6517586708068848,1.0302419662475586,0.3370659053325653,0.4666666666666667,1.6132047176361084,0.4743591547012329
1.702160358428955,0.6406078338623047,1.0615525245666504,0.32772117853164673,0.5,1.6010419130325317,0.47150811553001404
1.5911989212036133,0.6845965385437012,0.9066023826599121,0.3905767798423767,0.6666666666666667,1.4307538270950317,0.5281960368156433
1.6176822185516357,0.7219028472900391,0.8957793712615967,0.4190739095211029,0.6333333333333333,1.760250210762024,0.5543336868286133
1.7174715995788574,0.6466478109359741,1.0708237886428833,0.35624176263809204,0.5,1.594719409942627,0.49622008204460144
1.6108264923095703,0.5162222385406494,1.094604253768921,0.25609293580055237,0.5,1.4683421850204468,0.3770831823348999
1.7011126279830933,0.6766843795776367,1.0244282484054565,0.37411388754844666,0.5333333333333333,2.0012941360473633,0.5271968841552734
1.6023467779159546,0.7249811887741089,0.8773655891418457,0.41010308265686035,0.5666666666666667,1.8653144836425781,0.5621329545974731
1.5629336833953857,0.6602180004119873,0.9027156829833984,0.37976908683776855,0.5333333333333333,1.387747883796692,0.5324217081069946
1.6571979522705078,0.6827613115310669,0.9744366407394409,0.3907582759857178,0.5,1.912981629371643,0.5208138823509216
1.6491377353668213,0.6852431297302246,0.9638946056365967,0.360811322927475,0.5666666666666667,1.86195707321167,0.5128536224365234
1.7072476148605347,0.6560593843460083,1.0511882305145264,0.3446623682975769,0.4,1.5743024349212646,0.4853958487510681
1.5515949726104736,0.7007579803466797,0.850836992263794,0.4058930575847626,0.6,1.4083141088485718,0.5611667633056641
1.6617769002914429,0.7252029776573181,0.9365739226341248,0.39804014563560486,0.3666666666666667,2.0477421283721924,0.5316333770751953
1.6824767589569092,0.6568641662597656,1.0256125926971436,0.36392831802368164,0.5333333333333333,2.071376323699951,0.49574512243270874
1.6230376958847046,0.7012259364128113,0.9218117594718933,0.37282437086105347,0.4666666666666667,1.6725088357925415,0.5168412923812866
1.670659065246582,0.6992892026901245,0.9713698625564575,0.38392895460128784,0.5,1.7360953092575073,0.5163275003433228
1.5740926265716553,0.741274356842041,0.8328182697296143,0.4343160092830658,0.6333333333333333,1.7942283153533936,0.5678049921989441
1.5523289442062378,0.5687100291252136,0.9836189150810242,0.3021192252635956,0.5,1.9557225704193115,0.4392778277397156
1.585357666015625,0.7188755869865417,0.8664820790290833,0.3776615560054779,0.43333333333333335,1.71470046043396,0.5287684202194214
1.6557774543762207,0.6897423267364502,0.9660351276397705,0.3872368335723877,0.5,1.743027687072754,0.5279397964477539
1.6418766975402832,0.6767413020133972,0.965135395526886,0.35937875509262085,0.4666666666666667,1.8726887702941895,0.5004940032958984
1.7348663806915283,0.6569843292236328,1.0778820514678955,0.3618491590023041,0.5333333333333333,1.950077772140503,0.506327748298645
1.6139581203460693,0.7319725751876831,0.8819855451583862,0.3998824954032898,0.4666666666666667,1.7022327184677124,0.539881706237793
1.6393067836761475,0.7317298650741577,0.9075769186019897,0.4073743224143982,0.5,1.1065468788146973,0.553290843963623
1.5935828685760498,0.6891384124755859,0.9044444561004639,0.3773466944694519,0.5333333333333333,1.234159231185913,0.5266965627670288
1.5833263397216797,0.7473787069320679,0.8359476327896118,0.4172060489654541,0.43333333333333335,1.1090830564498901,0.5505158305168152
1.6433334350585938,0.6826395392417908,0.960693895816803,0.38574689626693726,0.5,1.170508623123169,0.523838996887207
1.6504735946655273,0.7231563329696655,0.9273172616958618,0.41914671659469604,0.33333333333333337,1.2328052520751953,0.5467440485954285
1.590758204460144,0.7309789657592773,0.8597792387008667,0.4362778067588806,0.4,1.4373488426208496,0.5738530158996582
1.6750259399414062,0.6823902130126953,0.9926357269287109,0.35055768489837646,0.4666666666666667,1.3913390636444092,0.49840959906578064
1.6029466390609741,0.7331340312957764,0.8698126077651978,0.4156913161277771,0.5666666666666667,1.381278157234192,0.5473089218139648
1.6669801473617554,0.6598297357559204,1.007150411605835,0.3680311143398285,0.4,1.8355872631072998,0.5099046230316162
1.7268481254577637,0.6382863521575928,1.088561773300171,0.34010621905326843,0.5333333333333333,1.8133909702301025,0.4812737703323364
1.6106427907943726,0.7070057392120361,0.9036370515823364,0.3753683269023895,0.5,1.571224570274353,0.5258780717849731
1.6949952840805054,0.6551367044448853,1.0398585796356201,0.3491213321685791,0.5,1.348444938659668,0.49445801973342896
1.5529534816741943,0.7343918681144714,0.8185616135597229,0.4295111298561096,0.7,1.7741450071334839,0.5813266038894653
1.6950693130493164,0.6512235403060913,1.043845772743225,0.341694712638855,0.5,1.4782296419143677,0.4946209788322449
1.6448930501937866,0.6868822574615479,0.9580107927322388,0.39735549688339233,0.5666666666666667,1.6546921730041504,0.5487890243530273
1.6734102964401245,0.663243293762207,1.0101670026779175,0.35803329944610596,0.4666666666666667,1.9092285633087158,0.4922308325767517
1.6591670513153076,0.6873068809509277,0.9718601703643799,0.3719511032104492,0.5333333333333333,1.423172116279602,0.5207521319389343
1.7083123922348022,0.6431705951690674,1.0651417970657349,0.3611432909965515,0.5666666666666667,1.3754550218582153,0.49673113226890564
1.5475776195526123,0.5672128200531006,0.9803647994995117,0.30903512239456177,0.43333333333333335,1.4506568908691406,0.443978875875473
1.6009392738342285,0.6938344240188599,0.9071048498153687,0.3737940490245819,0.4666666666666667,0.8075206279754639,0.5287946462631226
1.7279695272445679,0.6183413863182068,1.109628140926361,0.3226056694984436,0.5333333333333333,1.5977144241333008,0.470003604888916
1.7159671783447266,0.626901388168335,1.0890657901763916,0.33274751901626587,0.5333333333333333,1.6594948768615723,0.4742351472377777
1.630846381187439,0.7034578323364258,0.9273885488510132,0.40614914894104004,0.5,1.5117831230163574,0.5528396368026733
1.618975043296814,0.7121068835258484,0.9068681597709656,0.40606868267059326,0.5666666666666667,1.5292973518371582,0.5558813810348511
1.6748583316802979,0.672461211681366,1.0023971199989319,0.36951765418052673,0.43333333333333335,1.4367326498031616,0.5140293836593628
1.661617636680603,0.6813332438468933,0.9802843928337097,0.38260596990585327,0.5666666666666667,1.7579278945922852,0.5278841257095337
1.6644246578216553,0.7218682169914246,0.9425564408302307,0.4031773507595062,0.4666666666666667,2.0403711795806885,0.549463152885437
1.6818904876708984,0.6670867800712585,1.01480370759964,0.37895894050598145,0.5666666666666667,1.4666454792022705,0.5132893323898315
1.7092161178588867,0.6609998345375061,1.0482162833213806,0.36087173223495483,0.5333333333333333,1.6409144401550293,0.5053286552429199
1.647357702255249,0.6903094053268433,0.9570482969284058,0.36369451880455017,0.5333333333333333,1.575524091720581,0.5095663070678711
1.630896806716919,0.6946558952331543,0.9362409114837646,0.38001978397369385,0.5,1.4400073289871216,0.5342836380004883
1.7348251342773438,0.6332751512527466,1.1015499830245972,0.3249273896217346,0.5333333333333333,1.0633896589279175,0.4646531939506531
1.6614322662353516,0.6587510108947754,1.0026812553405762,0.3703945577144623,0.5,1.4910119771957397,0.503671407699585
1.6602458953857422,0.6488640904426575,1.0113818049430847,0.3405294418334961,0.5333333333333333,1.8136993646621704,0.4812605381011963
1.6411088705062866,0.6810344457626343,0.9600744247436523,0.3276907503604889,0.5,1.6656169891357422,0.47122639417648315
1.5268009901046753,0.7909690737724304,0.7358319163322449,0.44650930166244507,0.5666666666666667,1.9038735628128052,0.5939016342163086
1.6617555618286133,0.6673685908317566,0.9943869709968567,0.3643392026424408,0.5333333333333333,1.7324002981185913,0.5079642534255981
1.6446645259857178,0.6969870328903198,0.947677493095398,0.38169974088668823,0.6,1.6608071327209473,0.519896924495697
1.6485823392868042,0.6663956642150879,0.9821866750717163,0.3541676998138428,0.5666666666666667,1.4498367309570312,0.4981040358543396
1.5530117750167847,0.6011490225791931,0.9518627524375916,0.33236396312713623,0.5333333333333333,1.539120078086853,0.47934290766716003
1.684167742729187,0.6380758285522461,1.046091914176941,0.3377864360809326,0.6,1.492011547088623,0.48203548789024353
1.6201194524765015,0.69710773229599,0.9230117201805115,0.38778918981552124,0.6,1.7317005395889282,0.5343142747879028
1.6268367767333984,0.7143383026123047,0.9124984741210938,0.39820629358291626,0.5333333333333333,1.3942190408706665,0.5410012602806091
1.7298657894134521,0.6241741180419922,1.10569167137146,0.3286944627761841,0.5333333333333333,1.1273512840270996,0.46451541781425476
1.6524113416671753,0.7054721713066101,0.9469391703605652,0.4030549228191376,0.5,1.247915506362915,0.5367793440818787
1.623928427696228,0.7287678718566895,0.8951605558395386,0.4150821566581726,0.4666666666666667,1.4324188232421875,0.5617959499359131
1.6710965633392334,0.7016555070877075,0.9694410562515259,0.37842458486557007,0.5,1.9379856586456299,0.5233179926872253
1.7464005947113037,0.6413056254386902,1.1050949692726135,0.3353980481624603,0.5666666666666667,1.9095042943954468,0.4752286374568939
1.5413817167282104,0.5982102751731873,0.9431714415550232,0.33352455496788025,0.5333333333333333,1.769070029258728,0.47468966245651245
1.7134673595428467,0.6238764524459839,1.0895909070968628,0.3307126760482788,0.4666666666666667,1.8213108777999878,0.4739183783531189
1.6780035495758057,0.6835751533508301,0.9944283962249756,0.3543943762779236,0.33333333333333337,1.747679591178894,0.5041856169700623
1.6596508026123047,0.6776518225669861,0.9819989800453186,0.36648067831993103,0.5666666666666667,1.6213409900665283,0.5168485641479492
1.7473268508911133,0.597303569316864,1.1500232815742493,0.3111621141433716,0.5333333333333333,1.5580629110336304,0.44436389207839966
1.6868376731872559,0.6495596170425415,1.0372780561447144,0.3434441089630127,0.5,2.0216119289398193,0.48748263716697693
1.6215932369232178,0.6926229000091553,0.9289703369140625,0.3704923093318939,0.5,2.031480073928833,0.5170726180076599
1.5569285154342651,0.6115251779556274,0.9454033374786377,0.3379349708557129,0.6333333333333333,1.8191804885864258,0.4793201684951782
1.667322039604187,0.6939548254013062,0.9733672142028809,0.37994277477264404,0.4,1.8168271780014038,0.5243075489997864
1.6433284282684326,0.6782993078231812,0.9650291204452515,0.35832303762435913,0.5,1.706394910812378,0.4963034987449646
1.554147720336914,0.5856353640556335,0.9685123562812805,0.3458271920681,0.43333333333333335,1.3991117477416992,0.48902425169944763
1.6624953746795654,0.6811720728874207,0.9813233017921448,0.3905852437019348,0.4,1.2971537113189697,0.5321866273880005
1.6578925848007202,0.6671942472457886,0.9906983375549316,0.3503330647945404,0.4666666666666667,1.5912173986434937,0.4946248531341553
1.6034048795700073,0.7072193026542664,0.896185576915741,0.3971700668334961,0.5333333333333333,1.5145906209945679,0.542405366897583
1.6587772369384766,0.7133463621139526,0.9454308748245239,0.39789819717407227,0.4666666666666667,1.6204780340194702,0.5396019816398621
1.6251845359802246,0.7350873947143555,0.8900971412658691,0.4050869941711426,0.4666666666666667,1.514312982559204,0.5479366183280945
1.6009382009506226,0.6931304931640625,0.9078077077865601,0.3709779381752014,0.4666666666666667,1.323620319366455,0.5074596405029297
1.6568983793258667,0.6015224456787109,1.0553759336471558,0.3182247579097748,0.4,1.5702641010284424,0.4531964659690857
1.6861541271209717,0.6818733215332031,1.0042808055877686,0.3683995008468628,0.5,1.8036929368972778,0.5101891756057739
1.6153900623321533,0.7227058410644531,0.8926842212677002,0.3807859420776367,0.5,2.127931594848633,0.5251604914665222
1.5811643600463867,0.7294902801513672,0.8516740798950195,0.42433834075927734,0.5,2.0836918354034424,0.5709278583526611
1.6093964576721191,0.6993160247802734,0.9100804328918457,0.3971104025840759,0.5333333333333333,2.078678607940674,0.5314444303512573
1.6881060600280762,0.6583447456359863,1.0297613143920898,0.34631580114364624,0.5,1.5313396453857422,0.4932880997657776
1.6942132711410522,0.6890327334403992,1.005180537700653,0.3878227174282074,0.5333333333333333,1.6355217695236206,0.5319594144821167
1.7145746946334839,0.6357219219207764,1.0788527727127075,0.3368069529533386,0.4666666666666667,1.5729877948760986,0.4860181212425232
1.6398614645004272,0.6776255369186401,0.9622359275817871,0.35705825686454773,0.5333333333333333,1.6516532897949219,0.49615567922592163
1.646538496017456,0.6155126094818115,1.0310258865356445,0.324082612991333,0.6,1.404187798500061,0.4688476026058197
1.6583060026168823,0.6698653101921082,0.9884406924247742,0.36690282821655273,0.5,1.3896311521530151,0.49945276975631714
1.7217974662780762,0.6272674798965454,1.0945299863815308,0.3265156149864197,0.6,1.4589473009109497,0.4710031747817993
1.6157267093658447,0.7059575915336609,0.9097691178321838,0.37471675872802734,0.4,2.0511515140533447,0.5219871997833252
1.6388623714447021,0.6974000334739685,0.9414623379707336,0.39505505561828613,0.6,1.7326387166976929,0.5435966849327087
1.6759212017059326,0.6920760869979858,0.9838451147079468,0.3813844621181488,0.4,1.6649866104125977,0.5215487480163574
1.5316731929779053,0.6195971369743347,0.9120760560035706,0.3545548915863037,0.5,1.5999809503555298,0.48894545435905457
1.6446822881698608,0.6811285018920898,0.963553786277771,0.37139758467674255,0.5,1.294578194618225,0.5023193359375
1.6666806936264038,0.6490628719329834,1.0176178216934204,0.3557760715484619,0.5666666666666667,1.251363754272461,0.4956377446651459
1.6582772731781006,0.7010674476623535,0.9572098255157471,0.3898347318172455,0.5333333333333333,1.675276517868042,0.5253826379776001
1.595145583152771,0.608199417591095,0.986946165561676,0.3160179853439331,0.5666666666666667,1.9245831966400146,0.4604564905166626
1.6557037830352783,0.6905276775360107,0.9651761054992676,0.3900265395641327,0.5666666666666667,1.434730052947998,0.5297672748565674
1.5802583694458008,0.7239563465118408,0.85630202293396,0.39904773235321045,0.5333333333333333,1.74916410446167,0.5578575730323792
1.6141856908798218,0.7357529401779175,0.8784327507019043,0.4114018380641937,0.43333333333333335,1.7817844152450562,0.5543413162231445
1.65898597240448,0.6785507202148438,0.9804352521896362,0.3635901212692261,0.5,1.1776372194290161,0.5106766223907471
1.700987696647644,0.6483145356178284,1.0526731610298157,0.33864182233810425,0.5333333333333333,1.5646113157272339,0.4814686179161072
1.6775730848312378,0.6722073554992676,1.0053657293319702,0.35996437072753906,0.5666666666666667,1.383056402206421,0.5102911591529846
1.6567414999008179,0.6641011238098145,0.9926403760910034,0.3538447320461273,0.6333333333333333,1.2123469114303589,0.4986656904220581
1.7015999555587769,0.6778523325920105,1.0237476229667664,0.36880025267601013,0.5,1.210822582244873,0.5112878084182739
1.6162980794906616,0.7052507400512695,0.9110473394393921,0.3806261420249939,0.4666666666666667,1.1141964197158813,0.5168155431747437
1.555949091911316,0.5943024158477783,0.9616466760635376,0.31627652049064636,0.5,1.3073920011520386,0.4740760326385498
1.5276826620101929,0.6208528280258179,0.906829833984375,0.359062135219574,0.4666666666666667,1.591896653175354,0.5014335513114929
1.5136827230453491,0.7657774686813354,0.7479052543640137,0.4301839768886566,0.6,1.4722187519073486,0.5769839286804199
1.5923179388046265,0.7088648676872253,0.8834530711174011,0.3793739676475525,0.5666666666666667,1.3169856071472168,0.5164029598236084
1.6460657119750977,0.6800729036331177,0.96599280834198,0.3427317142486572,0.43333333333333335,1.470586895942688,0.4879264533519745
1.6347861289978027,0.7064682841300964,0.9283178448677063,0.3811686933040619,0.5333333333333333,1.2498692274093628,0.5339884161949158
1.6745818853378296,0.6878238916397095,0.9867579936981201,0.37863773107528687,0.6333333333333333,1.77694833278656,0.5311965942382812
1.5799357891082764,0.554573655128479,1.0253621339797974,0.3067130148410797,0.6,1.473357081413269,0.4293985366821289
1.5990102291107178,0.5937991738319397,1.005211055278778,0.3244711458683014,0.6666666666666667,1.5633013248443604,0.4697459638118744
1.6061886548995972,0.7002308368682861,0.905957818031311,0.3900781571865082,0.6,1.7843352556228638,0.5334923267364502
1.668156623840332,0.6544287800788879,1.013727843761444,0.3468012809753418,0.5333333333333333,1.8841536045074463,0.4822571277618408
1.6953802108764648,0.6446090936660767,1.0507711172103882,0.341532438993454,0.43333333333333335,1.616266131401062,0.48641908168792725
1.6673005819320679,0.6743611097335815,0.9929394721984863,0.3636927604675293,0.6,1.2383240461349487,0.5003268122673035
1.621651530265808,0.698430061340332,0.9232214689254761,0.38857123255729675,0.5666666666666667,1.3822871446609497,0.5391163229942322
1.7114300727844238,0.6621901988983154,1.0492398738861084,0.3538198471069336,0.5,1.6866172552108765,0.5036108493804932
1.6141185760498047,0.6813901662826538,0.9327284097671509,0.37035736441612244,0.6333333333333333,1.3481311798095703,0.4982193112373352
1.633339285850525,0.7151691913604736,0.9181700944900513,0.39286530017852783,0.4666666666666667,1.608262538909912,0.5352542400360107
1.5612800121307373,0.5910232067108154,0.9702568054199219,0.32744544744491577,0.5,2.0287013053894043,0.47373414039611816
1.6398916244506836,0.7132666110992432,0.9266250133514404,0.4244527220726013,0.5666666666666667,1.8376030921936035,0.5762391090393066
1.678038477897644,0.6820248961448669,0.9960135817527771,0.38668307662010193,0.4666666666666667,1.7972826957702637,0.5230790376663208
1.5985393524169922,0.6996517181396484,0.8988876342773438,0.3873119354248047,0.5333333333333333,1.236027479171753,0.5299575328826904
1.688501238822937,0.6528198719024658,1.0356813669204712,0.3381340205669403,0.5333333333333333,1.5140230655670166,0.4834478795528412
1.6541131734848022,0.6757405996322632,0.9783725738525391,0.38782161474227905,0.5666666666666667,1.4696208238601685,0.5330600738525391
1.738194465637207,0.6247527599334717,1.1134417057037354,0.33089274168014526,0.43333333333333335,1.3423081636428833,0.4762759208679199
1.6678109169006348,0.6826810836791992,0.9851298332214355,0.37677550315856934,0.5666666666666667,1.1909863948822021,0.5249266624450684
1.5629816055297852,0.7560462951660156,0.8069353103637695,0.4452754855155945,0.5333333333333333,1.3855655193328857,0.5915953516960144
1.6996479034423828,0.6843862533569336,1.0152616500854492,0.37016552686691284,0.4666666666666667,1.8631973266601562,0.515307605266571
1.6767444610595703,0.691912829875946,0.9848316311836243,0.36537879705429077,0.43333333333333335,1.7823235988616943,0.49751144647598267
1.7309238910675049,0.6551181077957153,1.0758057832717896,0.35675880312919617,0.43333333333333335,1.7141063213348389,0.4891127049922943
1.6972248554229736,0.6746492385864258,1.0225756168365479,0.3821873664855957,0.4666666666666667,1.530031442642212,0.5226256847381592
1.6543397903442383,0.6873973608016968,0.9669424295425415,0.3687358498573303,0.5,1.4645129442214966,0.5127838850021362
1.5697845220565796,0.6896504163742065,0.880134105682373,0.34979385137557983,0.5666666666666667,1.5989676713943481,0.49158626794815063
1.6259934902191162,0.6726075410842896,0.9533859491348267,0.3806724548339844,0.5,1.4670088291168213,0.5327388644218445
1.623837947845459,0.7023477554321289,0.9214901924133301,0.3995214104652405,0.4666666666666667,1.471184492111206,0.5493518114089966
1.67377507686615,0.6762306094169617,0.9975444674491882,0.3803216814994812,0.5666666666666667,1.644413709640503,0.5255131721496582
1.5663411617279053,0.5836097002029419,0.9827314615249634,0.31659895181655884,0.43333333333333335,1.4460793733596802,0.45379430055618286
1.6371879577636719,0.6613308191299438,0.975857138633728,0.3563815951347351,0.5,1.778101921081543,0.5014216303825378
1.6533901691436768,0.6825038194656372,0.9708863496780396,0.3592366576194763,0.4666666666666667,1.7236201763153076,0.5009217262268066
1.6580265760421753,0.6839927434921265,0.9740338325500488,0.3882485330104828,0.5666666666666667,1.0039677619934082,0.542597234249115
1.6171268224716187,0.6922315359115601,0.9248952865600586,0.39369675517082214,0.5666666666666667,1.4281785488128662,0.5512141585350037
1.6653642654418945,0.6948171854019165,0.970547080039978,0.39420223236083984,0.5333333333333333,1.3249878883361816,0.54360431432724
1.6203010082244873,0.7281756401062012,0.8921253681182861,0.4048674702644348,0.43333333333333335,1.8363053798675537,0.5503742694854736
1.6185147762298584,0.6920641660690308,0.9264506101608276,0.38719281554222107,0.5666666666666667,1.6071346998214722,0.5221258997917175
1.5994865894317627,0.6338829398155212,0.9656036496162415,0.367098867893219,0.5,1.7373942136764526,0.5045928359031677
1.7128738164901733,0.6593444347381592,1.0535293817520142,0.3403934836387634,0.5,1.4430351257324219,0.48601943254470825
1.5688732862472534,0.7384888529777527,0.8303844332695007,0.4041728377342224,0.5666666666666667,1.7230124473571777,0.5565211176872253
1.6170930862426758,0.6883546113967896,0.9287384748458862,0.39948877692222595,0.5,1.1740829944610596,0.5408704280853271
1.6422322988510132,0.7002233266830444,0.9420089721679688,0.37482738494873047,0.4,1.6872596740722656,0.521373450756073
1.689726710319519,0.6797091364860535,1.0100175738334656,0.35074302554130554,0.5,1.0956562757492065,0.4961116313934326
1.6861214637756348,0.6571639776229858,1.028957486152649,0.35764312744140625,0.6333333333333333,1.5896960496902466,0.5037224292755127
1.6936525106430054,0.6628400683403015,1.0308124423027039,0.3640248477458954,0.5,1.3788068294525146,0.51902836561203
1.6101634502410889,0.6673239469528198,0.942839503288269,0.337655633687973,0.6,0.8500413298606873,0.4870826005935669
1.5770567655563354,0.725257396697998,0.8517993688583374,0.39635658264160156,0.5,1.1518371105194092,0.5489493608474731
1.652355432510376,0.6658057570457458,0.9865496754646301,0.35472339391708374,0.6333333333333333,1.4480805397033691,0.4918553829193115
1.6168863773345947,0.6813601851463318,0.9355261921882629,0.3797467350959778,0.5333333333333333,1.726742148399353,0.5249062776565552
1.554694414138794,0.7191089987754822,0.8355854153633118,0.39163801074028015,0.6,1.5713402032852173,0.5369006991386414
1.6648569107055664,0.6835464835166931,0.9813104271888733,0.37199077010154724,0.5,1.9001988172531128,0.5134827494621277
1.6237647533416748,0.6932740211486816,0.9304907321929932,0.41421425342559814,0.6,1.794912576675415,0.541239857673645
1.6496305465698242,0.6060450077056885,1.0435855388641357,0.336814284324646,0.5666666666666667,1.9712470769882202,0.4708435535430908
1.7267367839813232,0.6670233607292175,1.0597134232521057,0.36009711027145386,0.5,,0.49520790576934814
1.644796371459961,0.6755213737487793,0.9692749977111816,0.36349427700042725,0.5,,0.5130509734153748
1.6315516233444214,0.6792346835136414,0.95231693983078,0.3704155683517456,0.5,,0.526604413986206
1.6529754400253296,0.6464056968688965,1.006569743156433,0.34272438287734985,0.4666666666666667,,0.49158892035484314
1.6204102039337158,0.6412521600723267,0.9791580438613892,0.3545829653739929,0.6,,0.5165265798568726
1.5693790912628174,0.6636623740196228,0.9057167172431946,0.38981932401657104,0.4666666666666667,,0.5217787623405457
1.7060391902923584,0.6440721750259399,1.0619670152664185,0.33609455823898315,0.5666666666666667,,0.4832514226436615
1.6943210363388062,0.6824665069580078,1.0118545293807983,0.36836671829223633,0.30000000000000004,,0.5084635019302368
1.6209605932235718,0.7099646925926208,0.9109959006309509,0.3870473802089691,0.4666666666666667,,0.5298309326171875
1.6073033809661865,0.6568862199783325,0.950417160987854,0.3511251211166382,0.4666666666666667,,0.5067411661148071


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/6_agent_zero_shot_from_5_policy/no_attn_ent/GraphMaskExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
2.1541781425476074,2.136064052581787,0.018114089965820312,0.7936777472496033,0.033333333333333326,5.385164737701416,0.9881483912467957
2.0041041374206543,2.0115842819213867,-0.007480144500732422,0.7989479899406433,1.0,5.291502475738525,0.9894951581954956
1.8116215467453003,1.826262354850769,-0.01464080810546875,0.7817652225494385,0.06666666666666665,5.291502475738525,0.9857690334320068
1.6617631912231445,1.6801522970199585,-0.018389105796813965,0.773039698600769,1.0,5.291502475738525,0.9834743738174438
1.5681579113006592,1.5601238012313843,0.008034110069274902,0.7529652118682861,0.06666666666666665,3.1622776985168457,0.9736514091491699
1.4770240783691406,1.4805729389190674,-0.003548860549926758,0.7429590225219727,0.2666666666666667,4.690415859222412,0.9639169573783875
1.433691382408142,1.4103059768676758,0.02338540554046631,0.7313014268875122,1.0,4.795831680297852,0.9592925906181335
1.3787721395492554,1.3776224851608276,0.0011496543884277344,0.7165876626968384,0.23333333333333328,3.7416574954986572,0.9468517303466797
1.3574328422546387,1.3390530347824097,0.018379807472229004,0.714866042137146,0.43333333333333335,4.123105525970459,0.9468595385551453
1.350570559501648,1.3385156393051147,0.012054920196533203,0.7152413129806519,1.0,4.690415859222412,0.9435473680496216
1.3219422101974487,1.3253936767578125,-0.0034514665603637695,0.7194206714630127,0.2666666666666667,3.464101552963257,0.938971221446991
1.3034294843673706,1.3087433576583862,-0.005313873291015625,0.7203325033187866,0.1333333333333333,1.7320507764816284,0.9384241104125977
1.2942299842834473,1.288379430770874,0.005850553512573242,0.7216100692749023,0.033333333333333326,1.0,0.9353350400924683
1.2861342430114746,1.2802718877792358,0.0058623552322387695,0.7298197150230408,0.0,1.0,0.939610481262207
1.270904302597046,1.2548855543136597,0.01601874828338623,0.7263392210006714,0.033333333333333326,2.2360680103302,0.9421192407608032
1.2479010820388794,1.2377598285675049,0.010141253471374512,0.7192739248275757,0.1333333333333333,1.0,0.9488651752471924
1.2184348106384277,1.2185759544372559,-0.000141143798828125,0.7123903632164001,0.09999999999999998,2.2360680103302,0.94398033618927
1.20687997341156,1.1952311992645264,0.011648774147033691,0.6997348070144653,0.06666666666666665,5.291502475738525,0.931172251701355
1.198270320892334,1.1905841827392578,0.007686138153076172,0.7015487551689148,1.0,5.4772257804870605,0.9281747341156006
1.1899313926696777,1.1937198638916016,-0.003788471221923828,0.6994948387145996,0.0,1.4142135381698608,0.9277004599571228
1.1855907440185547,1.1855533123016357,3.743171691894531e-05,0.6920192241668701,0.06666666666666665,5.291502475738525,0.926766574382782
1.175053596496582,1.1841967105865479,-0.00914311408996582,0.6819539070129395,1.0,5.0,0.9267705678939819
1.1695644855499268,1.1634840965270996,0.0060803890228271484,0.6610536575317383,0.16666666666666663,2.6457512378692627,0.9176141619682312
1.1553897857666016,1.161788821220398,-0.006399035453796387,0.6505419611930847,0.06666666666666665,2.0,0.9077010154724121
1.158632755279541,1.1520259380340576,0.0066068172454833984,0.6363846063613892,0.06666666666666665,2.0,0.8998603820800781
1.1513721942901611,1.161318302154541,-0.009946107864379883,0.6394598484039307,0.06666666666666665,2.0,0.9025564193725586
1.1707758903503418,1.194461464881897,-0.023685574531555176,0.6591018438339233,0.06666666666666665,5.291502475738525,0.9188048243522644
1.217539668083191,1.197852373123169,0.019687294960021973,0.6546890139579773,1.0,5.385164737701416,0.9215115308761597
1.2253501415252686,1.2380321025848389,-0.012681961059570312,0.6689478754997253,0.033333333333333326,2.2360680103302,0.9301108717918396
1.248486042022705,1.2408794164657593,0.007606625556945801,0.6672487258911133,0.1333333333333333,2.4494898319244385,0.9324725866317749
1.2550146579742432,1.2444109916687012,0.010603666305541992,0.6716815829277039,0.19999999999999996,2.6457512378692627,0.9401743412017822
1.2639122009277344,1.2420588731765747,0.021853327751159668,0.6666174530982971,0.033333333333333326,2.0,0.9382032155990601
1.2428410053253174,1.2604548931121826,-0.017613887786865234,0.6757975816726685,0.09999999999999998,1.7320507764816284,0.9440996050834656
1.2463115453720093,1.2488341331481934,-0.002522587776184082,0.6685313582420349,0.0,1.0,0.9427880048751831
1.2339012622833252,1.2471342086791992,-0.013232946395874023,0.6658807992935181,0.033333333333333326,1.4142135381698608,0.9406546950340271
1.2376192808151245,1.223043441772461,0.014575839042663574,0.6410195827484131,0.033333333333333326,5.385164737701416,0.9284340739250183
1.221653699874878,1.2237129211425781,-0.0020592212677001953,0.646949052810669,1.0,5.4772257804870605,0.924863338470459
1.2138780355453491,1.2171905040740967,-0.0033124685287475586,0.6347147226333618,0.0,1.7320507764816284,0.9100497961044312
1.200699806213379,1.2238647937774658,-0.023164987564086914,0.6328483819961548,0.09999999999999998,2.4494898319244385,0.8961749076843262
1.2245177030563354,1.196458339691162,0.02805936336517334,0.6101306080818176,0.09999999999999998,2.4494898319244385,0.8741159439086914
1.212113380432129,1.2164082527160645,-0.004294872283935547,0.6166940927505493,0.09999999999999998,5.196152210235596,0.859229326248169
1.2331026792526245,1.2205867767333984,0.012515902519226074,0.6094326972961426,1.0,5.291502475738525,0.8446263670921326
1.2496311664581299,1.246323585510254,0.0033075809478759766,0.612629771232605,0.06666666666666665,5.291502475738525,0.8371661901473999
1.2871829271316528,1.2753986120224,0.01178431510925293,0.6177310943603516,1.0,5.099019527435303,0.8381727933883667
1.3181174993515015,1.3131048679351807,0.005012631416320801,0.6232332587242126,0.1333333333333333,2.4494898319244385,0.8418149352073669
1.3535966873168945,1.3353203535079956,0.018276333808898926,0.6252036094665527,0.33333333333333337,2.8284270763397217,0.8434175252914429
1.3783719539642334,1.36708664894104,0.01128530502319336,0.6291559338569641,0.06666666666666665,2.0,0.8471153974533081
1.4085248708724976,1.397979974746704,0.010544896125793457,0.62921142578125,0.06666666666666665,2.4494898319244385,0.8468493819236755
1.4455132484436035,1.4229164123535156,0.02259683609008789,0.6294304132461548,0.1333333333333333,2.6457512378692627,0.8534297347068787
1.4674129486083984,1.4702720642089844,-0.0028591156005859375,0.6381208896636963,0.09999999999999998,5.196152210235596,0.8625253438949585
1.5088309049606323,1.4992518424987793,0.009579062461853027,0.6402736902236938,1.0,4.358899116516113,0.8692489862442017
1.5308278799057007,1.5312504768371582,-0.00042259693145751953,0.6468979120254517,0.3666666666666667,3.316624879837036,0.8764132261276245
1.5321846008300781,1.5385518074035645,-0.006367206573486328,0.6441171169281006,0.2666666666666667,3.1622776985168457,0.875497579574585
1.5190505981445312,1.5402024984359741,-0.02115190029144287,0.6389341950416565,0.2666666666666667,3.7416574954986572,0.869166374206543
1.5034250020980835,1.5350735187530518,-0.03164851665496826,0.6233440637588501,0.19999999999999996,3.0,0.8556913733482361
1.5122604370117188,1.491080641746521,0.021179795265197754,0.5970973372459412,0.09999999999999998,2.2360680103302,0.8338912725448608
1.4859442710876465,1.4758872985839844,0.01005697250366211,0.5848799347877502,0.06666666666666665,2.2360680103302,0.8185508251190186
1.464784860610962,1.4591350555419922,0.0056498050689697266,0.564710795879364,0.09999999999999998,2.2360680103302,0.8001599311828613
1.4394787549972534,1.4400970935821533,-0.0006183385848999023,0.5523618459701538,0.06666666666666665,2.2360680103302,0.7863794565200806
1.4283056259155273,1.4042041301727295,0.02410149574279785,0.5333368182182312,0.09999999999999998,2.8284270763397217,0.7681670188903809
1.390237808227539,1.3935558795928955,-0.0033180713653564453,0.5216405391693115,0.16666666666666663,2.6457512378692627,0.7541413307189941
1.3766286373138428,1.3628109693527222,0.013817667961120605,0.5058151483535767,0.06666666666666665,1.4142135381698608,0.7364047765731812
1.3582175970077515,1.3409972190856934,0.017220377922058105,0.49612411856651306,0.0,4.0,0.7268323302268982
1.3269790410995483,1.3375190496444702,-0.010540008544921875,0.48692619800567627,0.5333333333333333,3.0,0.7148914337158203
1.3126952648162842,1.321176528930664,-0.008481264114379883,0.4854796528816223,0.3666666666666667,3.316624879837036,0.713033139705658
1.30232834815979,1.2889076471328735,0.013420701026916504,0.47538959980010986,0.06666666666666665,1.4142135381698608,0.6993314623832703
1.2810786962509155,1.2811247110366821,-4.601478576660156e-05,0.470829576253891,0.0,5.4772257804870605,0.6935145854949951
1.2930763959884644,1.2728066444396973,0.02026975154876709,0.4675213098526001,1.0,5.385164737701416,0.6879386901855469
1.2965627908706665,1.2791457176208496,0.017417073249816895,0.4636058509349823,0.033333333333333326,1.4142135381698608,0.6785616874694824
1.288906455039978,1.3076910972595215,-0.018784642219543457,0.46898794174194336,0.033333333333333326,2.8284270763397217,0.6829169988632202
1.2902601957321167,1.326715350151062,-0.03645515441894531,0.47298115491867065,0.30000000000000004,3.1622776985168457,0.6890549659729004
1.3230559825897217,1.3236029148101807,-0.0005469322204589844,0.4739687144756317,0.033333333333333326,0.0,0.6838274002075195
1.3313981294631958,1.3365525007247925,-0.00515437126159668,0.47803235054016113,0.033333333333333326,1.4142135381698608,0.6879896521568298
1.332783579826355,1.3380225896835327,-0.005239009857177734,0.47884517908096313,0.033333333333333326,1.4142135381698608,0.6911710500717163
1.3461617231369019,1.3215198516845703,0.024641871452331543,0.4765375554561615,0.033333333333333326,5.385164737701416,0.6982740759849548
1.317447304725647,1.3220643997192383,-0.004617094993591309,0.4749295711517334,1.0,0.0,0.705016016960144
1.2974789142608643,1.29108464717865,0.0063942670822143555,0.466240257024765,1.0,5.385164737701416,0.7072205543518066
1.2758393287658691,1.2483699321746826,0.027469396591186523,0.4544031620025635,0.033333333333333326,1.7320507764816284,0.7078592777252197
1.2402369976043701,1.202957034111023,0.03727996349334717,0.43263015151023865,0.06666666666666665,1.4142135381698608,0.697995662689209
1.174296259880066,1.190145492553711,-0.01584923267364502,0.42566049098968506,0.0,5.4772257804870605,0.6972657442092896
1.1745884418487549,1.1473816633224487,0.027206778526306152,0.4018462896347046,1.0,4.4721360206604,0.6696827411651611
1.1658152341842651,1.1523547172546387,0.013460516929626465,0.39833492040634155,0.33333333333333337,3.1622776985168457,0.6649472117424011
1.172933578491211,1.1764657497406006,-0.0035321712493896484,0.40512561798095703,0.1333333333333333,2.0,0.6712716817855835
1.2011377811431885,1.1970176696777344,0.0041201114654541016,0.4168541133403778,0.06666666666666665,1.7320507764816284,0.6839749813079834
1.2551252841949463,1.262480616569519,-0.007355332374572754,0.4443384110927582,0.033333333333333326,0.0,0.7127809524536133
1.3196709156036377,1.3157095909118652,0.003961324691772461,0.4698718786239624,0.033333333333333326,5.385164737701416,0.7431344389915466
1.3719123601913452,1.35978364944458,0.012128710746765137,0.48431915044784546,1.0,5.385164737701416,0.760034441947937
1.4075424671173096,1.397679090499878,0.00986337661743164,0.4986651837825775,0.033333333333333326,5.385164737701416,0.7768974304199219
1.4243342876434326,1.419551134109497,0.004783153533935547,0.5079019665718079,1.0,5.196152210235596,0.7854682803153992
1.4244682788848877,1.4382137060165405,-0.013745427131652832,0.5162183046340942,0.09999999999999998,2.4494898319244385,0.7973226308822632
1.4461209774017334,1.4360030889511108,0.010117888450622559,0.5160578489303589,0.23333333333333328,4.795831680297852,0.7951924204826355
1.4567384719848633,1.454800009727478,0.001938462257385254,0.5251052975654602,1.0,5.196152210235596,0.8066186308860779
1.446729063987732,1.4945573806762695,-0.0478283166885376,0.5494032502174377,0.09999999999999998,5.196152210235596,0.8336331248283386
1.4772967100143433,1.4792060852050781,-0.0019093751907348633,0.5477586984634399,1.0,5.4772257804870605,0.8239721655845642
1.4973876476287842,1.4520578384399414,0.04532980918884277,0.5273054838180542,0.0,2.2360680103302,0.7969643473625183
1.4684275388717651,1.4401072263717651,0.0283203125,0.5256978273391724,0.16666666666666663,2.2360680103302,0.7934195399284363
1.4352458715438843,1.4561033248901367,-0.02085745334625244,0.5412819385528564,0.0,2.0,0.8042992353439331
1.4272245168685913,1.4415820837020874,-0.014357566833496094,0.5340379476547241,0.1333333333333333,2.0,0.7969520092010498
1.4078820943832397,1.3909611701965332,0.016920924186706543,0.5195811986923218,0.0,1.0,0.7806481122970581
1.332846999168396,1.3417909145355225,-0.008943915367126465,0.5133243799209595,0.033333333333333326,3.464101552963257,0.7765849828720093
1.2971231937408447,1.2998636960983276,-0.00274050235748291,0.5040562152862549,0.3666666666666667,3.316624879837036,0.7616395950317383
1.2863054275512695,1.2971078157424927,-0.010802388191223145,0.5115346312522888,0.06666666666666665,5.291502475738525,0.7646498084068298
1.289218544960022,1.3004130125045776,-0.011194467544555664,0.5140237808227539,1.0,5.196152210235596,0.765741765499115
1.3167822360992432,1.2912485599517822,0.025533676147460938,0.5099279880523682,0.09999999999999998,1.7320507764816284,0.7538859248161316
1.3195081949234009,1.317214846611023,0.0022933483123779297,0.5280237197875977,0.06666666666666665,3.316624879837036,0.7666117548942566
1.3407540321350098,1.3329615592956543,0.007792472839355469,0.5330578088760376,0.30000000000000004,4.123105525970459,0.7623760104179382
1.3491787910461426,1.3459174633026123,0.0032613277435302734,0.5369158983230591,0.2666666666666667,4.690415859222412,0.7633918523788452
1.3432655334472656,1.3563874959945679,-0.013121962547302246,0.5400282144546509,1.0,5.196152210235596,0.7638386487960815
1.3438408374786377,1.3506479263305664,-0.006807088851928711,0.5386332869529724,0.09999999999999998,2.4494898319244385,0.7575833201408386
1.3511269092559814,1.3428163528442383,0.008310556411743164,0.5365685224533081,0.09999999999999998,3.464101552963257,0.7576766014099121
1.328721284866333,1.3503726720809937,-0.021651387214660645,0.5441917181015015,0.43333333333333335,3.1622776985168457,0.7640036940574646
1.334877848625183,1.3426107168197632,-0.007732868194580078,0.547187328338623,0.16666666666666663,3.464101552963257,0.7600198984146118
1.3527140617370605,1.3408379554748535,0.011876106262207031,0.5392979979515076,0.23333333333333328,2.6457512378692627,0.7540100812911987
1.3429268598556519,1.3602769374847412,-0.017350077629089355,0.546752393245697,0.0,1.0,0.761958122253418
1.3535641431808472,1.3612269163131714,-0.007662773132324219,0.5538859963417053,0.033333333333333326,1.4142135381698608,0.7643415927886963
1.364659070968628,1.3491640090942383,0.015495061874389648,0.5425124764442444,0.033333333333333326,1.4142135381698608,0.7545282244682312
1.3551795482635498,1.3488848209381104,0.006294727325439453,0.54169762134552,0.033333333333333326,5.385164737701416,0.7548089027404785
1.347490668296814,1.338752031326294,0.00873863697052002,0.5379485487937927,1.0,5.4772257804870605,0.7467961311340332
1.3361701965332031,1.3387908935546875,-0.002620697021484375,0.5447433590888977,0.0,1.0,0.7501559257507324
1.335344672203064,1.3357291221618652,-0.00038444995880126953,0.5441328883171082,0.033333333333333326,2.4494898319244385,0.7494844198226929
1.3454078435897827,1.3307734727859497,0.014634370803833008,0.5415032505989075,0.16666666666666663,5.0,0.7458535432815552
1.3381221294403076,1.3389991521835327,-0.0008770227432250977,0.5471014976501465,1.0,5.099019527435303,0.7501709461212158
1.3350266218185425,1.34125554561615,-0.006228923797607422,0.5507847666740417,0.1333333333333333,2.2360680103302,0.7532978057861328
1.336599349975586,1.3335422277450562,0.003057122230529785,0.5477867126464844,0.033333333333333326,3.0,0.7501267194747925
1.3239881992340088,1.3183666467666626,0.005621552467346191,0.546369194984436,0.2666666666666667,4.690415859222412,0.7439226508140564
1.291892170906067,1.2852463722229004,0.006645798683166504,0.5401629209518433,1.0,5.291502475738525,0.7403936386108398
1.2769532203674316,1.2805172204971313,-0.003564000129699707,0.5432333946228027,0.06666666666666665,2.8284270763397217,0.7456440329551697
1.282638430595398,1.2779983282089233,0.004640102386474609,0.5426144599914551,0.2666666666666667,3.464101552963257,0.748228907585144
1.290677547454834,1.2853705883026123,0.00530695915222168,0.5450438261032104,0.1333333333333333,5.099019527435303,0.7551934123039246
1.2946476936340332,1.2911309003829956,0.0035167932510375977,0.5520303249359131,1.0,0.0,0.7636391520500183
1.292720079421997,1.3049639463424683,-0.012243866920471191,0.5659869909286499,1.0,5.385164737701416,0.7641208171844482
1.2971744537353516,1.2957762479782104,0.0013982057571411133,0.5626876354217529,0.033333333333333326,5.385164737701416,0.7602685689926147
1.2882975339889526,1.2949554920196533,-0.006657958030700684,0.5629615783691406,1.0,0.0,0.75452721118927
1.292787790298462,1.3104476928710938,-0.017659902572631836,0.5719305872917175,1.0,0.0,0.7616171836853027
1.3348411321640015,1.3388898372650146,-0.004048705101013184,0.5846978425979614,1.0,5.385164737701416,0.7763094902038574
1.3756303787231445,1.3878674507141113,-0.012237071990966797,0.6078808307647705,0.033333333333333326,2.0,0.8042914271354675
1.4250106811523438,1.4232168197631836,0.0017938613891601562,0.6299414038658142,0.09999999999999998,3.1622776985168457,0.8392989635467529
1.4451731443405151,1.4430809020996094,0.0020922422409057617,0.6298936605453491,0.23333333333333328,4.795831680297852,0.8515503406524658
1.4627366065979004,1.469170093536377,-0.0064334869384765625,0.6241565346717834,1.0,0.0,0.8555341958999634
1.4420557022094727,1.4562785625457764,-0.014222860336303711,0.6137537360191345,1.0,5.099019527435303,0.8392276763916016
1.4432973861694336,1.4342336654663086,0.009063720703125,0.6031436920166016,0.1333333333333333,2.2360680103302,0.8195490837097168
1.4157180786132812,1.426134467124939,-0.010416388511657715,0.5897196531295776,0.033333333333333326,1.7320507764816284,0.8021668195724487
1.3889119625091553,1.3872365951538086,0.0016753673553466797,0.574001133441925,0.1333333333333333,2.6457512378692627,0.7800211310386658
1.3577406406402588,1.345020055770874,0.012720584869384766,0.559380054473877,0.09999999999999998,2.4494898319244385,0.7649754285812378
1.3070299625396729,1.3327670097351074,-0.02573704719543457,0.5508760213851929,0.16666666666666663,5.0,0.7596654295921326
1.2897981405258179,1.2926501035690308,-0.0028519630432128906,0.533341109752655,1.0,0.0,0.747654914855957
1.2609080076217651,1.2423310279846191,0.018576979637145996,0.5114755630493164,1.0,0.0,0.7289992570877075
1.2336108684539795,1.1944750547409058,0.03913581371307373,0.48670727014541626,1.0,0.0,0.7124943733215332
1.2069662809371948,1.1512287855148315,0.05573749542236328,0.46669453382492065,1.0,5.099019527435303,0.7007832527160645
1.1544222831726074,1.1490983963012695,0.005323886871337891,0.46067410707473755,0.1333333333333333,5.099019527435303,0.6946392059326172
1.1465632915496826,1.147865653038025,-0.0013023614883422852,0.45801013708114624,1.0,0.0,0.6867801547050476
1.1528356075286865,1.147745966911316,0.0050896406173706055,0.44440504908561707,1.0,5.196152210235596,0.6723572611808777
1.1334983110427856,1.145745038986206,-0.01224672794342041,0.447101354598999,0.09999999999999998,5.196152210235596,0.6702173948287964
1.125208854675293,1.1175233125686646,0.007685542106628418,0.4145384728908539,1.0,4.4721360206604,0.642269492149353
1.0993589162826538,1.1130249500274658,-0.013666033744812012,0.4122828245162964,0.33333333333333337,4.4721360206604,0.6442883610725403
1.0921772718429565,1.1005306243896484,-0.008353352546691895,0.4029843807220459,1.0,5.196152210235596,0.6415640711784363
1.1059846878051758,1.0702815055847168,0.035703182220458984,0.38602614402770996,0.09999999999999998,2.6457512378692627,0.6242761015892029
1.0778019428253174,1.0910704135894775,-0.013268470764160156,0.40555164217948914,0.19999999999999996,4.898979663848877,0.6554633378982544
1.0900344848632812,1.086946964263916,0.0030875205993652344,0.3990955352783203,1.0,4.898979663848877,0.6506296992301941
1.0859334468841553,1.098821759223938,-0.012888312339782715,0.40315693616867065,0.19999999999999996,4.898979663848877,0.6590811014175415
1.105353832244873,1.0933713912963867,0.011982440948486328,0.39790987968444824,1.0,5.4772257804870605,0.6546941995620728
1.1216198205947876,1.0998907089233398,0.021729111671447754,0.39920759201049805,0.0,1.7320507764816284,0.6586185097694397
1.1191462278366089,1.1264488697052002,-0.007302641868591309,0.40353554487228394,0.09999999999999998,2.2360680103302,0.6632646918296814
1.1442450284957886,1.1475350856781006,-0.0032900571823120117,0.4076516628265381,0.06666666666666665,5.291502475738525,0.665260910987854
1.1654243469238281,1.17061448097229,-0.005190134048461914,0.41259098052978516,1.0,5.385164737701416,0.6709839105606079
1.2028329372406006,1.1653690338134766,0.03746390342712402,0.4088401794433594,0.033333333333333326,1.4142135381698608,0.6657180786132812
1.1946383714675903,1.1944116353988647,0.00022673606872558594,0.4152214527130127,0.033333333333333326,5.385164737701416,0.674098014831543
1.247915267944336,1.1747229099273682,0.07319235801696777,0.40969347953796387,1.0,0.0,0.6715600490570068
1.2090823650360107,1.201084017753601,0.007998347282409668,0.4208589792251587,1.0,4.242640495300293,0.687140166759491
1.202528715133667,1.2201212644577026,-0.017592549324035645,0.42620325088500977,0.4,3.7416574954986572,0.6956498622894287
1.2272379398345947,1.2483865022659302,-0.02114856243133545,0.434222936630249,0.06666666666666665,3.605551242828369,0.7047790288925171
1.2365827560424805,1.243102788925171,-0.00652003288269043,0.4389971196651459,0.3666666666666667,4.358899116516113,0.7140900492668152
1.240941047668457,1.2810413837432861,-0.0401003360748291,0.44921931624412537,1.0,5.291502475738525,0.729425311088562
1.2635802030563354,1.2645318508148193,-0.0009516477584838867,0.4455842971801758,0.06666666666666665,2.2360680103302,0.721757173538208
1.2800335884094238,1.2583554983139038,0.02167809009552002,0.4428807497024536,0.09999999999999998,2.0,0.7177257537841797
1.2598741054534912,1.283421516418457,-0.02354741096496582,0.4509790539741516,0.033333333333333326,1.7320507764816284,0.7316989898681641
1.269287109375,1.273223638534546,-0.0039365291595458984,0.4484407603740692,0.06666666666666665,5.291502475738525,0.727332353591919
1.2717657089233398,1.2725224494934082,-0.0007567405700683594,0.4458143711090088,1.0,0.0,0.7186509966850281
1.2720916271209717,1.269840955734253,0.00225067138671875,0.44736871123313904,1.0,4.582575798034668,0.7317605018615723
1.2574267387390137,1.2633702754974365,-0.0059435367584228516,0.4480763375759125,0.30000000000000004,3.1622776985168457,0.7324785590171814
1.2497084140777588,1.2670596837997437,-0.017351269721984863,0.44409045577049255,0.033333333333333326,5.385164737701416,0.7200722694396973
1.23047935962677,1.2661945819854736,-0.03571522235870361,0.4453223645687103,1.0,0.0,0.7226434946060181
1.2425686120986938,1.248464822769165,-0.005896210670471191,0.443155974149704,1.0,5.099019527435303,0.7253193855285645
1.2417538166046143,1.229477882385254,0.012275934219360352,0.4374386668205261,0.1333333333333333,2.0,0.713849663734436
1.2525417804718018,1.2318105697631836,0.020731210708618164,0.4398026466369629,0.06666666666666665,2.0,0.7231568694114685
1.2530558109283447,1.225935459136963,0.027120351791381836,0.4367958903312683,0.06666666666666665,5.291502475738525,0.7141744494438171
1.2330260276794434,1.2306725978851318,0.0023534297943115234,0.4383360743522644,1.0,5.291502475738525,0.7159734964370728
1.2301616668701172,1.250910758972168,-0.02074909210205078,0.43935489654541016,0.06666666666666665,2.4494898319244385,0.7159010767936707
1.228074550628662,1.2339718341827393,-0.0058972835540771484,0.4383610188961029,0.1333333333333333,1.7320507764816284,0.7160911560058594
1.22697913646698,1.2320237159729004,-0.00504457950592041,0.4363948106765747,0.033333333333333326,5.385164737701416,0.712701678276062
1.2257628440856934,1.222010612487793,0.0037522315979003906,0.4362131357192993,1.0,4.898979663848877,0.7131165266036987
1.2077763080596924,1.2399847507476807,-0.03220844268798828,0.43886643648147583,0.19999999999999996,3.7416574954986572,0.7166215777397156
1.2394351959228516,1.214229941368103,0.025205254554748535,0.43377551436424255,0.2666666666666667,3.1622776985168457,0.7128321528434753
1.2241052389144897,1.2074739933013916,0.016631245613098145,0.4319543242454529,0.06666666666666665,2.2360680103302,0.7096526622772217
1.2000672817230225,1.2215720415115356,-0.021504759788513184,0.4373031556606293,0.09999999999999998,2.4494898319244385,0.7232780456542969
1.215046763420105,1.208160400390625,0.0068863630294799805,0.43071532249450684,0.09999999999999998,5.196152210235596,0.7042125463485718
1.219637155532837,1.1929960250854492,0.026641130447387695,0.4262455701828003,1.0,5.196152210235596,0.700762927532196
1.2082664966583252,1.1978256702423096,0.010440826416015625,0.42835959792137146,0.09999999999999998,5.196152210235596,0.7036455869674683
1.1890367269515991,1.2259459495544434,-0.03690922260284424,0.43200692534446716,1.0,0.0,0.7100865840911865
1.2119803428649902,1.2082713842391968,0.003708958625793457,0.4283342957496643,1.0,0.0,0.7025721073150635
1.2229461669921875,1.2123808860778809,0.01056528091430664,0.42985105514526367,1.0,0.0,0.7059863805770874
1.2190419435501099,1.227736234664917,-0.008694291114807129,0.43068021535873413,1.0,0.0,0.7021633982658386
1.2457644939422607,1.2134907245635986,0.03227376937866211,0.42642030119895935,1.0,5.196152210235596,0.696407675743103
1.2298283576965332,1.2299180030822754,-8.96453857421875e-05,0.43017491698265076,0.09999999999999998,1.7320507764816284,0.7010715007781982
1.2191381454467773,1.2423994541168213,-0.023261308670043945,0.4335905909538269,0.0,5.4772257804870605,0.7086024284362793
1.217419147491455,1.2437361478805542,-0.02631700038909912,0.43536943197250366,1.0,5.385164737701416,0.7135037183761597
1.2315349578857422,1.2229549884796143,0.00857996940612793,0.42920419573783875,0.033333333333333326,5.385164737701416,0.6993402242660522
1.2074440717697144,1.239176630973816,-0.03173255920410156,0.43528613448143005,1.0,5.196152210235596,0.716580867767334
1.220192313194275,1.215388298034668,0.004804015159606934,0.42874249815940857,0.09999999999999998,4.123105525970459,0.7064854502677917
1.2159626483917236,1.2100685834884644,0.005894064903259277,0.4274241328239441,0.5333333333333333,3.7416574954986572,0.7003998756408691
1.2040929794311523,1.204850196838379,-0.0007572174072265625,0.42253583669662476,1.0,5.0,0.6953548192977905
1.2067335844039917,1.1905215978622437,0.016211986541748047,0.4231605529785156,0.16666666666666663,4.4721360206604,0.6960456371307373
1.1886801719665527,1.2027496099472046,-0.014069437980651855,0.42469191551208496,0.5,3.872983455657959,0.7012650966644287
1.1955480575561523,1.195363998413086,0.00018405914306640625,0.4215000867843628,1.0,5.291502475738525,0.694861888885498
1.1957411766052246,1.199355125427246,-0.0036139488220214844,0.42270493507385254,0.06666666666666665,1.7320507764816284,0.6971842050552368
1.1844875812530518,1.206953525543213,-0.022465944290161133,0.42703312635421753,0.033333333333333326,1.0,0.7035719752311707
1.1949951648712158,1.1957234144210815,-0.0007282495498657227,0.4246909022331238,0.0,1.4142135381698608,0.7044970989227295
1.1982500553131104,1.189706802368164,0.008543252944946289,0.4226963520050049,0.06666666666666665,5.291502475738525,0.6999871134757996
1.199739933013916,1.185765266418457,0.013974666595458984,0.4232982099056244,1.0,3.464101552963257,0.6969324946403503
1.1882481575012207,1.1908111572265625,-0.002562999725341797,0.4254531264305115,0.6,4.4721360206604,0.7037358283996582
1.2141377925872803,1.164687991142273,0.049449801445007324,0.4188644289970398,0.06666666666666665,5.291502475738525,0.6907609701156616
1.194744348526001,1.167358160018921,0.027386188507080078,0.418266624212265,1.0,0.0,0.6910147666931152
1.1970162391662598,1.1866357326507568,0.01038050651550293,0.41756948828697205,1.0,0.0,0.68787682056427
1.1929610967636108,1.1785790920257568,0.014382004737854004,0.42165607213974,1.0,0.0,0.6960980296134949
1.181323528289795,1.197144865989685,-0.015821337699890137,0.42653727531433105,1.0,0.0,0.7044968605041504
1.1796612739562988,1.1971077919006348,-0.017446517944335938,0.42397341132164,1.0,0.0,0.6990365982055664
1.1955007314682007,1.183955192565918,0.011545538902282715,0.42344796657562256,1.0,4.898979663848877,0.6964256763458252
1.187719702720642,1.1934988498687744,-0.005779147148132324,0.42608150839805603,0.19999999999999996,2.2360680103302,0.7011577486991882
1.2099875211715698,1.1845393180847168,0.025448203086853027,0.42405974864959717,0.033333333333333326,1.0,0.6957439184188843
1.2002482414245605,1.1803275346755981,0.019920706748962402,0.4213223457336426,0.0,1.4142135381698608,0.6952522993087769
1.1796975135803223,1.1986231803894043,-0.01892566680908203,0.42540836334228516,0.06666666666666665,2.0,0.703705906867981
1.206672191619873,1.1733596324920654,0.03331255912780762,0.4200856685638428,0.06666666666666665,2.4494898319244385,0.6909002065658569
1.1702954769134521,1.2051938772201538,-0.03489840030670166,0.42599353194236755,0.1333333333333333,2.4494898319244385,0.7045354247093201
1.1798127889633179,1.2041079998016357,-0.02429521083831787,0.42298898100852966,0.06666666666666665,2.0,0.6972646713256836
1.2028601169586182,1.1723449230194092,0.030515193939208984,0.41999125480651855,0.06666666666666665,5.291502475738525,0.6903649568557739
1.1851762533187866,1.1886018514633179,-0.00342559814453125,0.42083677649497986,1.0,5.291502475738525,0.6938470602035522
1.1774756908416748,1.1964824199676514,-0.019006729125976562,0.42391371726989746,0.06666666666666665,5.291502475738525,0.7008447051048279
1.1906594038009644,1.1843138933181763,0.006345510482788086,0.4233701229095459,1.0,5.291502475738525,0.7000522613525391
1.186626672744751,1.1873393058776855,-0.0007126331329345703,0.423140287399292,0.06666666666666665,5.291502475738525,0.6980237364768982
1.1964926719665527,1.1777695417404175,0.018723130226135254,0.42013019323349,1.0,5.0,0.6940261721611023
1.1701245307922363,1.2040666341781616,-0.03394210338592529,0.42780178785324097,0.16666666666666663,2.6457512378692627,0.7060694694519043
1.2007664442062378,1.1739293336868286,0.02683711051940918,0.41916364431381226,0.06666666666666665,2.0,0.6902341246604919
1.2073428630828857,1.1714818477630615,0.03586101531982422,0.41998523473739624,0.06666666666666665,5.291502475738525,0.693069338798523
1.186893343925476,1.1968514919281006,-0.009958148002624512,0.42205703258514404,1.0,5.291502475738525,0.6975889205932617
1.1925362348556519,1.1804360151290894,0.0121002197265625,0.4213266372680664,0.06666666666666665,5.291502475738525,0.6958540678024292
1.180191159248352,1.1988216638565063,-0.018630504608154297,0.42232459783554077,1.0,0.0,0.69691002368927
1.1886684894561768,1.1842010021209717,0.004467487335205078,0.4212408661842346,1.0,0.0,0.698035478591919
1.1693156957626343,1.2027971744537354,-0.033481478691101074,0.4277394711971283,1.0,0.0,0.7082338333129883
1.1927682161331177,1.1800360679626465,0.012732148170471191,0.42164677381515503,1.0,4.582575798034668,0.6941320300102234
1.1794826984405518,1.2123645544052124,-0.032881855964660645,0.42468810081481934,0.30000000000000004,3.0,0.698824405670166
1.1869723796844482,1.1864116191864014,0.000560760498046875,0.422621488571167,0.06666666666666665,2.8284270763397217,0.6960284113883972
1.194087266921997,1.1844677925109863,0.009619474411010742,0.42419004440307617,0.2666666666666667,4.690415859222412,0.7042379379272461
1.182113528251648,1.1975432634353638,-0.01542973518371582,0.4233319163322449,1.0,5.385164737701416,0.6979541182518005
1.1817089319229126,1.1917674541473389,-0.01005852222442627,0.42461782693862915,0.033333333333333326,5.385164737701416,0.6999917030334473
1.194810152053833,1.1787816286087036,0.016028523445129395,0.4208233058452606,1.0,5.0,0.6932808756828308
1.1779617071151733,1.210872769355774,-0.032911062240600586,0.42367690801620483,0.16666666666666663,5.0,0.6983219981193542
1.183272361755371,1.1902421712875366,-0.006969809532165527,0.4228864312171936,1.0,0.0,0.6977356672286987
1.1817739009857178,1.1913154125213623,-0.009541511535644531,0.4246029257774353,1.0,0.0,0.7001358866691589
1.189223051071167,1.1846070289611816,0.0046160221099853516,0.4226052761077881,1.0,0.0,0.695012092590332
1.1637392044067383,1.2094788551330566,-0.04573965072631836,0.42739757895469666,1.0,0.0,0.7036865949630737
1.199368953704834,1.1747007369995117,0.024668216705322266,0.42049604654312134,1.0,5.0,0.6915403604507446
1.1805658340454102,1.2028526067733765,-0.02228677272796631,0.42304927110671997,0.16666666666666663,2.4494898319244385,0.697640597820282
1.1697008609771729,1.2062149047851562,-0.0365140438079834,0.42600902915000916,0.033333333333333326,5.385164737701416,0.703765869140625
1.189314365386963,1.184237003326416,0.005077362060546875,0.4226938486099243,1.0,0.0,0.699665904045105
1.19879949092865,1.1742913722991943,0.024508118629455566,0.4223789572715759,1.0,5.385164737701416,0.6951917409896851
1.1854054927825928,1.1901171207427979,-0.004711627960205078,0.42295050621032715,0.033333333333333326,5.385164737701416,0.7000479698181152
1.1850306987762451,1.1883854866027832,-0.003354787826538086,0.4241645336151123,1.0,4.0,0.7015725374221802
1.2020742893218994,1.1699973344802856,0.03207695484161377,0.4164644181728363,0.4666666666666667,3.464101552963257,0.6870691776275635
1.1850943565368652,1.2023531198501587,-0.017258763313293457,0.42284876108169556,0.06666666666666665,2.0,0.696951150894165
1.1754932403564453,1.2000253200531006,-0.024532079696655273,0.4244740903377533,0.1333333333333333,5.099019527435303,0.7015396952629089
1.1778819561004639,1.195293664932251,-0.01741170883178711,0.42402130365371704,1.0,0.0,0.7002769708633423
1.1916751861572266,1.1812620162963867,0.010413169860839844,0.4220227599143982,1.0,0.0,0.6946689486503601
1.1987824440002441,1.1774715185165405,0.021310925483703613,0.4182053804397583,1.0,5.291502475738525,0.6922048926353455
1.2016487121582031,1.171636939048767,0.030011773109436035,0.41956353187561035,0.06666666666666665,3.316624879837036,0.6921399831771851
1.1702487468719482,1.204637885093689,-0.03438913822174072,0.42594826221466064,0.30000000000000004,3.0,0.703066349029541
1.1817110776901245,1.1934188604354858,-0.011707782745361328,0.42529600858688354,0.0,5.4772257804870605,0.7010061740875244
1.2053534984588623,1.1679255962371826,0.03742790222167969,0.41929054260253906,1.0,5.291502475738525,0.6915267705917358
1.1881805658340454,1.1848567724227905,0.003323793411254883,0.4216122627258301,0.06666666666666665,5.291502475738525,0.6950944662094116
1.185184359550476,1.1901644468307495,-0.0049800872802734375,0.42097264528274536,1.0,5.0,0.6934744119644165
1.1954911947250366,1.1786946058273315,0.016796588897705078,0.4213111400604248,0.16666666666666663,5.0,0.6930648684501648
1.1999565362930298,1.1796857118606567,0.020270824432373047,0.42163699865341187,1.0,5.099019527435303,0.6933168768882751
1.1964154243469238,1.1760261058807373,0.020389318466186523,0.41948819160461426,0.1333333333333333,1.7320507764816284,0.694515585899353
1.1769626140594482,1.1979475021362305,-0.020984888076782227,0.4235031306743622,0.033333333333333326,3.872983455657959,0.6987661123275757
1.1772656440734863,1.1958003044128418,-0.01853466033935547,0.42431825399398804,0.4666666666666667,3.464101552963257,0.6985132098197937
1.203357219696045,1.1733592748641968,0.029997944831848145,0.42025479674339294,0.1333333333333333,5.099019527435303,0.6936894655227661
1.205146312713623,1.1764917373657227,0.02865457534790039,0.4212803244590759,1.0,5.291502475738525,0.6957764625549316
1.2044050693511963,1.1704825162887573,0.033922553062438965,0.42079341411590576,0.06666666666666665,1.7320507764816284,0.6926705241203308
1.1848585605621338,1.1885215044021606,-0.0036629438400268555,0.4228529930114746,0.033333333333333326,1.4142135381698608,0.6999701261520386
1.1796036958694458,1.1939153671264648,-0.014311671257019043,0.42294177412986755,0.033333333333333326,2.2360680103302,0.6986994743347168
1.1675701141357422,1.2053358554840088,-0.0377657413482666,0.4262179732322693,0.1333333333333333,3.1622776985168457,0.7030967473983765
1.174191951751709,1.1985104084014893,-0.024318456649780273,0.4261758327484131,0.19999999999999996,4.898979663848877,0.7029561996459961
1.179443597793579,1.1935698986053467,-0.014126300811767578,0.4237954616546631,1.0,5.291502475738525,0.6968185901641846
1.1909650564193726,1.1821651458740234,0.008799910545349121,0.422258198261261,0.06666666666666665,2.0,0.6960824728012085
1.198371171951294,1.1739792823791504,0.024391889572143555,0.4191591739654541,0.06666666666666665,2.6457512378692627,0.6942269206047058
1.2066144943237305,1.1897907257080078,0.016823768615722656,0.42442402243614197,0.16666666666666663,2.8284270763397217,0.6965378522872925
1.1847398281097412,1.1888103485107422,-0.0040705204010009766,0.42167162895202637,0.23333333333333328,4.795831680297852,0.6948251128196716
1.179138422012329,1.1929973363876343,-0.013858914375305176,0.4253849387168884,1.0,5.099019527435303,0.6985594630241394
1.174958348274231,1.1988005638122559,-0.023842215538024902,0.4241187572479248,0.1333333333333333,5.099019527435303,0.7008571624755859
1.2155063152313232,1.1587364673614502,0.05676984786987305,0.41687077283859253,1.0,5.291502475738525,0.6894906759262085
1.1717102527618408,1.2014245986938477,-0.029714345932006836,0.42558878660202026,0.06666666666666665,2.6457512378692627,0.702975869178772
1.1880059242248535,1.1860299110412598,0.00197601318359375,0.4205109775066376,0.16666666666666663,2.4494898319244385,0.6939036250114441
1.1886255741119385,1.1846520900726318,0.003973484039306641,0.4206985831260681,0.09999999999999998,2.2360680103302,0.6943353414535522
1.2086539268493652,1.1764156818389893,0.03223824501037598,0.42188048362731934,0.06666666666666665,2.0,0.6972036361694336
1.184552550315857,1.188161849975586,-0.003609299659729004,0.4225485026836395,0.06666666666666665,2.6457512378692627,0.7017993927001953
1.1847575902938843,1.1886041164398193,-0.0038465261459350586,0.4238359332084656,0.16666666666666663,2.0,0.7003928422927856
1.1832798719406128,1.189793586730957,-0.006513714790344238,0.4229472577571869,0.033333333333333326,2.4494898319244385,0.694894552230835
1.1695811748504639,1.2221596240997314,-0.05257844924926758,0.4268089234828949,0.16666666666666663,2.6457512378692627,0.7036062479019165
1.171604871749878,1.2019493579864502,-0.030344486236572266,0.42634934186935425,0.06666666666666665,5.291502475738525,0.7046612501144409
1.2038874626159668,1.176703691482544,0.02718377113342285,0.42135584354400635,1.0,0.0,0.6985520124435425
1.1892646551132202,1.1843852996826172,0.004879355430603027,0.42233046889305115,1.0,5.4772257804870605,0.6957521438598633
1.1777381896972656,1.1954970359802246,-0.017758846282958984,0.42326804995536804,0.0,2.2360680103302,0.6998025178909302
1.1783595085144043,1.1951708793640137,-0.016811370849609375,0.4247090816497803,0.16666666666666663,2.8284270763397217,0.6997150778770447
1.1968109607696533,1.1825485229492188,0.01426243782043457,0.4228113293647766,0.09999999999999998,2.2360680103302,0.6953470706939697
1.2094603776931763,1.1654196977615356,0.044040679931640625,0.4198002815246582,0.06666666666666665,5.291502475738525,0.6899976134300232
1.1851719617843628,1.1881202459335327,-0.002948284149169922,0.4240940511226654,1.0,0.0,0.7011456489562988
1.1910998821258545,1.1834776401519775,0.007622241973876953,0.4195655286312103,1.0,0.0,0.6922356486320496
1.2011722326278687,1.1831810474395752,0.017991185188293457,0.42323121428489685,1.0,0.0,0.6975390911102295
1.1966705322265625,1.178449273109436,0.018221259117126465,0.4224613606929779,1.0,5.291502475738525,0.6999570727348328
1.1802716255187988,1.204246997833252,-0.023975372314453125,0.4237312078475952,0.06666666666666665,5.291502475738525,0.6980549693107605
1.1864994764328003,1.188480257987976,-0.0019807815551757812,0.42203956842422485,1.0,5.385164737701416,0.6945761442184448
1.1807920932769775,1.1922686100006104,-0.011476516723632812,0.42332372069358826,0.033333333333333326,5.385164737701416,0.6962072253227234
1.2111109495162964,1.1689435243606567,0.04216742515563965,0.4196814000606537,1.0,5.291502475738525,0.6912950873374939
1.189599871635437,1.1864149570465088,0.0031849145889282227,0.4239548146724701,0.06666666666666665,2.2360680103302,0.7010477781295776
1.202570915222168,1.180134654045105,0.02243626117706299,0.42107975482940674,0.09999999999999998,3.7416574954986572,0.692055344581604
1.1791142225265503,1.1987266540527344,-0.019612431526184082,0.4267346262931824,0.3666666666666667,3.7416574954986572,0.7029423713684082
1.1930160522460938,1.1802295446395874,0.012786507606506348,0.4213194251060486,0.09999999999999998,2.4494898319244385,0.6932746767997742
1.1816637516021729,1.192033052444458,-0.010369300842285156,0.4254518151283264,0.09999999999999998,2.6457512378692627,0.7008275389671326
1.1900088787078857,1.1836864948272705,0.006322383880615234,0.4238307476043701,0.1333333333333333,2.0,0.6973313093185425
1.179572343826294,1.194253921508789,-0.014681577682495117,0.42665451765060425,0.0,1.0,0.7010790705680847
1.1934102773666382,1.1821701526641846,0.011240124702453613,0.42191028594970703,0.033333333333333326,1.7320507764816284,0.6959893703460693
1.1662628650665283,1.2173981666564941,-0.05113530158996582,0.4267292618751526,0.06666666666666665,2.0,0.7040241956710815
1.180547833442688,1.1939542293548584,-0.01340639591217041,0.42630332708358765,0.1333333333333333,2.0,0.7043401002883911
1.1872446537017822,1.1858644485473633,0.0013802051544189453,0.4211997389793396,0.0,5.4772257804870605,0.6960775852203369
1.1837644577026367,1.1895039081573486,-0.005739450454711914,0.42174458503723145,1.0,0.0,0.6948941946029663
1.1822028160095215,1.191920518875122,-0.009717702865600586,0.42374274134635925,1.0,3.605551242828369,0.6986064314842224
1.2065387964248657,1.1666529178619385,0.039885878562927246,0.4187726676464081,0.5666666666666667,4.0,0.6888929605484009
1.1694591045379639,1.2043068408966064,-0.03484773635864258,0.4266743063926697,0.033333333333333326,5.385164737701416,0.7042568922042847
1.19189453125,1.189452886581421,0.0024416446685791016,0.42017874121665955,1.0,0.0,0.6941773295402527
1.1882717609405518,1.1868505477905273,0.001421213150024414,0.4236586093902588,1.0,5.291502475738525,0.7004277110099792
1.1799508333206177,1.1952612400054932,-0.015310406684875488,0.42226558923721313,0.06666666666666665,1.4142135381698608,0.6962196230888367
1.1821377277374268,1.1954435110092163,-0.01330578327178955,0.42331433296203613,0.0,5.4772257804870605,0.6990069150924683
1.1909475326538086,1.1857613325119019,0.005186200141906738,0.42343586683273315,1.0,5.385164737701416,0.697704553604126
1.1825196743011475,1.1911041736602783,-0.00858449935913086,0.42378100752830505,0.033333333333333326,5.385164737701416,0.7010107040405273
1.1935105323791504,1.1798157691955566,0.01369476318359375,0.4197004735469818,1.0,5.196152210235596,0.6924564242362976
1.1963331699371338,1.1779628992080688,0.01837027072906494,0.42151686549186707,0.09999999999999998,3.0,0.6967796087265015
1.2049784660339355,1.1867574453353882,0.018221020698547363,0.42533907294273376,0.19999999999999996,3.1622776985168457,0.7047221064567566
1.1856865882873535,1.190975308418274,-0.00528872013092041,0.4249098002910614,0.1333333333333333,1.7320507764816284,0.7008199691772461
1.186540126800537,1.1953009366989136,-0.008760809898376465,0.42731475830078125,0.033333333333333326,1.7320507764816284,0.7059170603752136
1.2028464078903198,1.1717488765716553,0.03109753131866455,0.42020392417907715,0.06666666666666665,5.291502475738525,0.6960803270339966
1.1882410049438477,1.1849446296691895,0.003296375274658203,0.4227399230003357,1.0,4.898979663848877,0.6983007788658142
1.1814922094345093,1.1952807903289795,-0.013788580894470215,0.42686888575553894,0.19999999999999996,3.0,0.7054173350334167
1.19144606590271,1.1822335720062256,0.009212493896484375,0.4219087064266205,0.09999999999999998,5.196152210235596,0.6954277753829956
1.1824145317077637,1.1978555917739868,-0.015441060066223145,0.42828458547592163,1.0,5.099019527435303,0.7105813026428223
1.1825463771820068,1.1920766830444336,-0.009530305862426758,0.42280733585357666,0.1333333333333333,2.4494898319244385,0.6982948184013367
1.193088412284851,1.180742621421814,0.01234579086303711,0.42144572734832764,0.06666666666666665,1.4142135381698608,0.694419801235199
1.1877325773239136,1.1857860088348389,0.001946568489074707,0.4222651422023773,0.0,5.4772257804870605,0.6965950727462769
1.1893919706344604,1.2034111022949219,-0.014019131660461426,0.42221349477767944,1.0,4.582575798034668,0.6988425254821777
1.1942124366760254,1.1789106130599976,0.015301823616027832,0.4188247621059418,0.30000000000000004,3.0,0.6903961896896362
1.1838077306747437,1.1933778524398804,-0.009570121765136719,0.4221404194831848,0.0,5.4772257804870605,0.6960294246673584
1.194598913192749,1.1792128086090088,0.015386104583740234,0.42308109998703003,1.0,5.099019527435303,0.698725163936615
1.1967309713363647,1.1764792203903198,0.020251750946044922,0.4190651774406433,0.1333333333333333,1.7320507764816284,0.6895910501480103
1.1992039680480957,1.1874217987060547,0.011782169342041016,0.42460572719573975,0.033333333333333326,1.7320507764816284,0.6987417936325073
1.1938667297363281,1.1799805164337158,0.013886213302612305,0.4212903380393982,0.06666666666666665,5.291502475738525,0.6958248615264893
1.2070106267929077,1.1660089492797852,0.04100167751312256,0.4184458255767822,1.0,5.385164737701416,0.6904789209365845
1.2114440202713013,1.1648508310317993,0.04659318923950195,0.4191252589225769,0.033333333333333326,1.7320507764816284,0.6907835006713867
1.1746633052825928,1.1982351541519165,-0.02357184886932373,0.42621153593063354,0.06666666666666665,5.291502475738525,0.7015969157218933
1.1813106536865234,1.191753625869751,-0.010442972183227539,0.42279523611068726,1.0,0.0,0.697898268699646
1.185950517654419,1.187622308731079,-0.0016717910766601562,0.422398179769516,1.0,5.4772257804870605,0.6976107954978943
1.1891528367996216,1.184014081954956,0.005138754844665527,0.4206327199935913,0.0,5.4772257804870605,0.693070113658905
1.1943519115447998,1.1868542432785034,0.007497668266296387,0.41907188296318054,1.0,5.385164737701416,0.6925783157348633
1.1906766891479492,1.181007742881775,0.009668946266174316,0.4213372468948364,0.033333333333333326,2.0,0.6970433592796326
1.1839007139205933,1.190026879310608,-0.0061261653900146484,0.42412567138671875,0.09999999999999998,2.2360680103302,0.6974157691001892
1.2067453861236572,1.1752949953079224,0.03145039081573486,0.42140841484069824,0.06666666666666665,1.7320507764816284,0.6953623294830322
1.2067675590515137,1.1765964031219482,0.03017115592956543,0.4213554859161377,0.033333333333333326,5.385164737701416,0.6938495635986328
1.1907356977462769,1.182267665863037,0.008468031883239746,0.4221842288970947,1.0,4.4721360206604,0.6982368230819702
1.1841542720794678,1.1973237991333008,-0.013169527053833008,0.42189186811447144,0.33333333333333337,3.605551242828369,0.6967729926109314
1.1910803318023682,1.1869075298309326,0.004172801971435547,0.4227616488933563,0.7,4.4721360206604,0.6970992088317871
1.172322154045105,1.2022299766540527,-0.029907822608947754,0.4256637990474701,0.09999999999999998,2.8284270763397217,0.7019151449203491
1.1795320510864258,1.1937310695648193,-0.014199018478393555,0.4238172471523285,0.16666666666666663,5.0,0.7011542320251465
1.1787364482879639,1.1990519762039185,-0.02031552791595459,0.4233475625514984,1.0,0.0,0.699081301689148
1.1794873476028442,1.1937121152877808,-0.014224767684936523,0.4234743118286133,1.0,5.385164737701416,0.7015269994735718
1.2006902694702148,1.1768560409545898,0.023834228515625,0.42151713371276855,0.033333333333333326,2.6457512378692627,0.6946005821228027
1.1836576461791992,1.1896053552627563,-0.005947709083557129,0.423134982585907,0.19999999999999996,1.7320507764816284,0.6991653442382812
1.1869781017303467,1.1975992918014526,-0.010621190071105957,0.42778050899505615,0.09999999999999998,5.196152210235596,0.7060555815696716
1.187048316001892,1.1964348554611206,-0.009386539459228516,0.4204796254634857,1.0,5.0,0.6941925287246704
1.1815356016159058,1.1950573921203613,-0.013521790504455566,0.4222653806209564,0.16666666666666663,5.0,0.6975671052932739
1.1873126029968262,1.1859147548675537,0.001397848129272461,0.42145246267318726,1.0,4.582575798034668,0.697806715965271
1.1833691596984863,1.1977499723434448,-0.014380812644958496,0.42240971326828003,0.30000000000000004,4.582575798034668,0.6982395052909851
1.1938672065734863,1.1794241666793823,0.014443039894104004,0.42192769050598145,1.0,0.0,0.6969095468521118
1.1851691007614136,1.1900537014007568,-0.004884600639343262,0.42450690269470215,1.0,0.0,0.7004618048667908
1.1759594678878784,1.1970900297164917,-0.02113056182861328,0.42409834265708923,1.0,0.0,0.6980050802230835
1.1753156185150146,1.1975966691970825,-0.02228105068206787,0.42522913217544556,1.0,5.4772257804870605,0.6999095678329468
1.2019808292388916,1.1775009632110596,0.02447986602783203,0.4224502444267273,0.0,5.4772257804870605,0.6967489123344421
1.1993210315704346,1.1739470958709717,0.02537393569946289,0.4197703003883362,1.0,4.898979663848877,0.6923871040344238
1.198218822479248,1.174667239189148,0.023551583290100098,0.4190165400505066,0.19999999999999996,2.4494898319244385,0.6900194883346558
1.1967136859893799,1.1768397092819214,0.019873976707458496,0.42084527015686035,0.0,2.2360680103302,0.6944197416305542
1.194477915763855,1.1787604093551636,0.015717506408691406,0.42129629850387573,0.16666666666666663,2.2360680103302,0.6954184770584106
1.188437819480896,1.1921340227127075,-0.0036962032318115234,0.4213051199913025,0.0,1.0,0.6937310695648193
1.2021598815917969,1.1799681186676025,0.022191762924194336,0.42228326201438904,0.033333333333333326,5.0,0.695227324962616
2.6562695503234863,2.659079074859619,-0.0028095245361328125,0.882815957069397,1.0,2.8284270763397217,0.9936763644218445
2.5686001777648926,2.5784802436828613,-0.00988006591796875,0.883683443069458,0.16666666666666663,2.0,0.9996037483215332
2.498371124267578,2.4880475997924805,0.010323524475097656,0.87400221824646,0.09999999999999998,2.0,0.9998348951339722
2.406369924545288,2.4417495727539062,-0.035379648208618164,0.8781101107597351,0.033333333333333326,2.0,0.9999968409538269
2.3784866333007812,2.378225088119507,0.00026154518127441406,0.8661655187606812,0.09999999999999998,1.0,0.9999144077301025
2.3552584648132324,2.3661558628082275,-0.010897397994995117,0.8621057271957397,0.033333333333333326,1.0,0.9996702075004578
2.3620798587799072,2.3657119274139404,-0.003632068634033203,0.8563239574432373,0.0,2.2360680103302,0.996467113494873
2.3726327419281006,2.355556011199951,0.017076730728149414,0.8464900255203247,0.033333333333333326,5.099019527435303,0.9849187731742859
2.3609204292297363,2.356391429901123,0.004528999328613281,0.8381873965263367,0.1333333333333333,5.385164737701416,0.95843905210495
2.32021164894104,2.3432576656341553,-0.023046016693115234,0.8288728594779968,1.0,5.385164737701416,0.9397432804107666
2.306123733520508,2.2772462368011475,0.02887749671936035,0.8176736235618591,0.033333333333333326,5.385164737701416,0.9322705268859863
2.2639665603637695,2.223630905151367,0.040335655212402344,0.8123618960380554,1.0,5.385164737701416,0.9381803274154663
2.202684164047241,2.2137253284454346,-0.01104116439819336,0.8165242075920105,0.033333333333333326,4.358899116516113,0.9344907999038696
2.20825457572937,2.1969385147094727,0.011316061019897461,0.8392997980117798,1.0,3.316624879837036,0.9419161677360535
2.2308743000030518,2.1742682456970215,0.05660605430603027,0.8555952906608582,0.3666666666666667,5.291502475738525,0.9478791952133179
2.1913039684295654,2.1988444328308105,-0.007540464401245117,0.9102639555931091,0.06666666666666665,5.099019527435303,0.9854055643081665
2.1627306938171387,2.1927335262298584,-0.030002832412719727,0.9236482381820679,1.0,2.4494898319244385,0.9928439855575562
2.1769320964813232,2.1713433265686035,0.0055887699127197266,0.9338619112968445,0.1333333333333333,5.099019527435303,0.9965917468070984
2.189790725708008,2.15083909034729,0.03895163536071777,0.9385432004928589,0.1333333333333333,5.385164737701416,0.9982604384422302
2.182471513748169,2.157442331314087,0.02502918243408203,0.9369111061096191,1.0,1.0,0.9986864924430847
2.1762325763702393,2.1690139770507812,0.007218599319458008,0.9334869384765625,0.033333333333333326,2.0,0.9985541105270386
2.1620559692382812,2.1954970359802246,-0.03344106674194336,0.9249601364135742,0.0,2.4494898319244385,0.9969527721405029
2.1763007640838623,2.1836767196655273,-0.007375955581665039,0.9154495596885681,0.1333333333333333,5.291502475738525,0.9946165084838867
2.1460437774658203,2.160048484802246,-0.014004707336425781,0.9000306129455566,0.06666666666666665,5.385164737701416,0.9839536547660828
2.111433744430542,2.1208086013793945,-0.009374856948852539,0.8880316615104675,1.0,1.4142135381698608,0.973166823387146
2.060490608215332,2.0760269165039062,-0.015536308288574219,0.8780919313430786,0.033333333333333326,5.385164737701416,0.960955798625946
2.005743980407715,2.0096025466918945,-0.0038585662841796875,0.8631390929222107,0.033333333333333326,0.0,0.9510364532470703
1.9412012100219727,1.9396276473999023,0.0015735626220703125,0.8467978239059448,1.0,5.385164737701416,0.9459248781204224
1.8746049404144287,1.8957160711288452,-0.021111130714416504,0.8344897031784058,1.0,2.2360680103302,0.9447708129882812
1.8692452907562256,1.8668330907821655,0.0024121999740600586,0.8535677194595337,0.033333333333333326,5.099019527435303,0.9610352516174316
1.826934576034546,1.813840389251709,0.013094186782836914,0.8591541051864624,0.1333333333333333,0.0,0.9624742269515991
1.701001524925232,1.7154735326766968,-0.014472007751464844,0.8411514163017273,1.0,4.4721360206604,0.9565841555595398
1.6253361701965332,1.6012296676635742,0.024106502532958984,0.8272647857666016,1.0,3.316624879837036,0.9659643173217773
1.546647310256958,1.543002963066101,0.0036443471908569336,0.8311392068862915,0.33333333333333337,5.385164737701416,0.9877959489822388
1.4959911108016968,1.48699951171875,0.008991599082946777,0.8316429853439331,0.033333333333333326,5.0,0.9934602975845337
1.4381746053695679,1.449169635772705,-0.010995030403137207,0.828525722026825,1.0,5.0,0.9957723021507263
1.3853868246078491,1.407822608947754,-0.022435784339904785,0.8192881941795349,0.16666666666666663,4.0,0.9954211115837097
1.3421800136566162,1.3587045669555664,-0.016524553298950195,0.7916184663772583,1.0,3.872983455657959,0.9832639694213867
1.3296194076538086,1.3277815580368042,0.0018378496170043945,0.7681607007980347,0.4666666666666667,5.385164737701416,0.9591001868247986
1.3259162902832031,1.313536286354065,0.012380003929138184,0.7508721351623535,0.033333333333333326,5.385164737701416,0.9323774576187134
1.349029541015625,1.3470453023910522,0.001984238624572754,0.7707587480545044,1.0,1.4142135381698608,0.9486708641052246
1.3669185638427734,1.3767528533935547,-0.00983428955078125,0.7879862189292908,0.033333333333333326,5.385164737701416,0.964380145072937
1.3949307203292847,1.3962786197662354,-0.0013478994369506836,0.8046414256095886,0.033333333333333326,5.4772257804870605,0.9768139719963074
1.4271959066390991,1.4300206899642944,-0.0028247833251953125,0.8236340284347534,1.0,5.4772257804870605,0.9868578910827637
1.4912042617797852,1.4767869710922241,0.014417290687561035,0.8415488600730896,0.0,5.196152210235596,0.9917587041854858
1.527143955230713,1.5233172178268433,0.003826737403869629,0.8522167205810547,1.0,2.2360680103302,0.9944888949394226
1.5504114627838135,1.5503654479980469,4.601478576660156e-05,0.8551443815231323,0.09999999999999998,2.4494898319244385,0.9940718412399292
1.5497522354125977,1.563309669494629,-0.01355743408203125,0.8602914214134216,0.06666666666666665,5.099019527435303,0.9949887990951538
1.5428276062011719,1.5687493085861206,-0.02592170238494873,0.861571192741394,0.1333333333333333,0.0,0.9951437711715698
1.5455987453460693,1.5737018585205078,-0.028103113174438477,0.8641118407249451,1.0,5.291502475738525,0.9952934980392456
1.5652415752410889,1.5439517498016357,0.021289825439453125,0.8641109466552734,1.0,1.7320507764816284,0.9945982694625854
1.5685876607894897,1.5497606992721558,0.018826961517333984,0.8715314865112305,0.06666666666666665,1.4142135381698608,0.9966864585876465
1.5568437576293945,1.5563790798187256,0.0004646778106689453,0.8724381923675537,0.033333333333333326,2.8284270763397217,0.996846616268158
1.5560834407806396,1.5613572597503662,-0.0052738189697265625,0.8724262118339539,0.033333333333333326,4.582575798034668,0.9959685206413269
1.5693172216415405,1.566568374633789,0.002748847007751465,0.8755427598953247,0.30000000000000004,0.0,0.9964679479598999
1.5567007064819336,1.605457067489624,-0.04875636100769043,0.8784112930297852,1.0,5.291502475738525,0.9961676001548767
1.5868635177612305,1.6156854629516602,-0.028821945190429688,0.8809592127799988,1.0,2.4494898319244385,0.9962949752807617
1.6371848583221436,1.633400321006775,0.0037845373153686523,0.8836746215820312,0.06666666666666665,5.099019527435303,0.9963474273681641
1.683326005935669,1.6686581373214722,0.014667868614196777,0.8915302157402039,0.1333333333333333,5.196152210235596,0.9967772364616394
1.710211157798767,1.7096350193023682,0.0005761384963989258,0.8960098028182983,1.0,2.2360680103302,0.9963478446006775
1.7527284622192383,1.733186960220337,0.019541501998901367,0.8996014595031738,0.09999999999999998,5.291502475738525,0.9961484670639038
1.7749977111816406,1.7551546096801758,0.019843101501464844,0.9025254249572754,0.06666666666666665,5.385164737701416,0.9966208934783936
1.7905100584030151,1.7723944187164307,0.018115639686584473,0.8978802561759949,1.0,1.0,0.9955727458000183
1.8030078411102295,1.8114285469055176,-0.008420705795288086,0.8969677686691284,0.033333333333333326,5.4772257804870605,0.9951512217521667
1.8219656944274902,1.8429951667785645,-0.02102947235107422,0.8984326124191284,0.0,0.0,0.9949803352355957
1.8326433897018433,1.8548043966293335,-0.022161006927490234,0.8980399966239929,1.0,5.4772257804870605,0.9947870969772339
1.8401918411254883,1.8490254878997803,-0.008833646774291992,0.8946775197982788,1.0,1.4142135381698608,0.9944533705711365
1.847623348236084,1.821605920791626,0.026017427444458008,0.8873813152313232,0.0,5.291502475738525,0.9927490949630737
1.8183749914169312,1.8274593353271484,-0.009084343910217285,0.8854791522026062,0.06666666666666665,0.0,0.99278724193573
1.8202896118164062,1.80528724193573,0.01500236988067627,0.883512020111084,1.0,5.385164737701416,0.9930974841117859
1.7973521947860718,1.810011863708496,-0.012659668922424316,0.8800832629203796,1.0,5.385164737701416,0.9928611516952515
1.7790861129760742,1.8096760511398315,-0.030589938163757324,0.874757707118988,0.033333333333333326,4.898979663848877,0.991578996181488
1.7860411405563354,1.7890417575836182,-0.003000617027282715,0.8759028315544128,1.0,4.898979663848877,0.99272221326828
1.8010098934173584,1.7653697729110718,0.03564012050628662,0.8706293106079102,0.19999999999999996,5.385164737701416,0.9923839569091797
1.786473035812378,1.7736961841583252,0.012776851654052734,0.8595353364944458,1.0,2.0,0.9888871908187866
1.756442904472351,1.7896736860275269,-0.03323078155517578,0.8624839782714844,0.033333333333333326,3.605551242828369,0.9910718202590942
1.7685073614120483,1.7694520950317383,-0.0009447336196899414,0.8558181524276733,0.09999999999999998,3.1622776985168457,0.9888180494308472
1.7680022716522217,1.761271357536316,0.006730914115905762,0.848097026348114,0.33333333333333337,5.4772257804870605,0.9854795336723328
1.7618167400360107,1.7646726369857788,-0.0028558969497680664,0.8483339548110962,0.0,5.099019527435303,0.9863096475601196
1.7624138593673706,1.7601423263549805,0.0022715330123901367,0.8441767692565918,1.0,2.8284270763397217,0.9827418327331543
1.7506415843963623,1.7631542682647705,-0.012512683868408203,0.8422956466674805,0.1333333333333333,5.099019527435303,0.9810314178466797
1.7561057806015015,1.7401349544525146,0.015970826148986816,0.8355975151062012,0.1333333333333333,5.196152210235596,0.9744465351104736
1.752673864364624,1.7356948852539062,0.016978979110717773,0.8333465456962585,1.0,2.8284270763397217,0.9721851348876953
1.745712161064148,1.733909010887146,0.011803150177001953,0.8315490484237671,0.09999999999999998,3.1622776985168457,0.9682760238647461
1.7280205488204956,1.7415719032287598,-0.01355135440826416,0.8290559649467468,0.30000000000000004,1.4142135381698608,0.9643296003341675
1.7448616027832031,1.712181806564331,0.03267979621887207,0.8269912600517273,0.033333333333333326,5.385164737701416,0.9627450704574585
1.7217638492584229,1.7329597473144531,-0.011195898056030273,0.8242647051811218,0.033333333333333326,0.0,0.9596545100212097
1.7256910800933838,1.7253507375717163,0.00034034252166748047,0.8232263326644897,1.0,5.099019527435303,0.9574328660964966
1.717602252960205,1.7237517833709717,-0.0061495304107666016,0.8197881579399109,1.0,2.0,0.9573566913604736
1.7147953510284424,1.7185477018356323,-0.0037523508071899414,0.8162244558334351,0.1333333333333333,1.0,0.9500026106834412
1.716471552848816,1.7038038969039917,0.012667655944824219,0.8135228157043457,0.0,5.385164737701416,0.9459201693534851
1.6937850713729858,1.7053794860839844,-0.011594414710998535,0.8063920736312866,0.033333333333333326,5.291502475738525,0.9388242959976196
1.6848607063293457,1.6929696798324585,-0.008108973503112793,0.8006979823112488,1.0,2.6457512378692627,0.9298479557037354
1.6882359981536865,1.6772488355636597,0.010987162590026855,0.796160101890564,0.06666666666666665,2.8284270763397217,0.9251105189323425
1.6783260107040405,1.6721352338790894,0.006190776824951172,0.792262077331543,0.16666666666666663,2.2360680103302,0.9217237830162048
1.6677122116088867,1.6689162254333496,-0.0012040138244628906,0.7889766097068787,0.16666666666666663,2.2360680103302,0.9145112037658691
1.6562261581420898,1.6830085515975952,-0.02678239345550537,0.7850030660629272,0.06666666666666665,5.196152210235596,0.9166650176048279
1.672753095626831,1.6713566780090332,0.0013964176177978516,0.7854455709457397,0.09999999999999998,5.385164737701416,0.9236001372337341
1.6762049198150635,1.6639223098754883,0.012282609939575195,0.7824896574020386,1.0,1.7320507764816284,0.9186677932739258
1.6627633571624756,1.6723917722702026,-0.00962841510772705,0.7813324928283691,0.033333333333333326,3.316624879837036,0.9313033819198608
1.6736059188842773,1.6747053861618042,-0.0010994672775268555,0.7820578813552856,0.06666666666666665,4.123105525970459,0.9421026110649109
1.6684383153915405,1.6763805150985718,-0.00794219970703125,0.7863341569900513,0.43333333333333335,5.099019527435303,0.9487390518188477
1.66942298412323,1.6729650497436523,-0.0035420656204223633,0.7777131795883179,0.1333333333333333,5.0,0.944149374961853
1.6788110733032227,1.6674631834030151,0.01134788990020752,0.7842152118682861,1.0,2.4494898319244385,0.9555116891860962
1.6819361448287964,1.6711114645004272,0.01082468032836914,0.7821416258811951,0.16666666666666663,2.6457512378692627,0.9586083292961121
1.691216230392456,1.6757068634033203,0.015509366989135742,0.7851098775863647,0.033333333333333326,1.4142135381698608,0.9584686160087585
1.6860668659210205,1.707373857498169,-0.021306991577148438,0.7857426404953003,0.19999999999999996,2.8284270763397217,0.9611284732818604
1.7125571966171265,1.7169307470321655,-0.0043735504150390625,0.7862126231193542,0.1333333333333333,5.099019527435303,0.9657974243164062
1.7334579229354858,1.7363370656967163,-0.0028791427612304688,0.7827762365341187,0.1333333333333333,0.0,0.963690996170044
1.7459114789962769,1.763059377670288,-0.01714789867401123,0.785732626914978,1.0,0.0,0.9688138961791992
1.7649524211883545,1.7659058570861816,-0.0009534358978271484,0.7881683111190796,1.0,5.099019527435303,0.9758784174919128
1.7692621946334839,1.7668969631195068,0.0023652315139770508,0.7850770950317383,1.0,2.6457512378692627,0.974484920501709
1.7660259008407593,1.761591911315918,0.004433989524841309,0.7797963619232178,0.1333333333333333,4.242640495300293,0.9708138704299927
1.7572343349456787,1.751877784729004,0.005356550216674805,0.7777988314628601,0.09999999999999998,3.872983455657959,0.9723842144012451
1.7344887256622314,1.7555327415466309,-0.021044015884399414,0.7696653604507446,0.5,4.4721360206604,0.9663013219833374
1.7543678283691406,1.7242422103881836,0.03012561798095703,0.7624351978302002,0.33333333333333337,5.4772257804870605,0.9579877853393555
1.723577857017517,1.7570427656173706,-0.033464908599853516,0.7610448598861694,1.0,1.0,0.9580705165863037
1.7492284774780273,1.7548105716705322,-0.005582094192504883,0.7676395773887634,0.0,5.385164737701416,0.9578387141227722
1.7802304029464722,1.7566874027252197,0.02354300022125244,0.7730830907821655,0.033333333333333326,5.196152210235596,0.9602741003036499
1.7871969938278198,1.7911195755004883,-0.003922581672668457,0.7844263315200806,1.0,5.196152210235596,0.9669517278671265
1.8256452083587646,1.7922481298446655,0.03339707851409912,0.7898104190826416,0.09999999999999998,0.0,0.9681606292724609
1.8292816877365112,1.8237355947494507,0.005546092987060547,0.7940125465393066,1.0,5.099019527435303,0.9690932631492615
1.835352897644043,1.8386768102645874,-0.0033239126205444336,0.798378586769104,1.0,5.099019527435303,0.974190354347229
1.839390754699707,1.8385708332061768,0.0008199214935302734,0.8005205392837524,0.1333333333333333,5.291502475738525,0.9746503829956055
1.832956075668335,1.8336987495422363,-0.0007426738739013672,0.8014113903045654,1.0,2.0,0.9764671325683594
1.8222812414169312,1.8229774236679077,-0.0006961822509765625,0.8011951446533203,0.06666666666666665,5.291502475738525,0.973625123500824
1.8119142055511475,1.8119415044784546,-2.7298927307128906e-05,0.8002625703811646,0.06666666666666665,2.8284270763397217,0.9731920957565308
2.914612293243408,2.9413328170776367,-0.026720523834228516,0.903876781463623,1.0,2.6457512378692627,0.9979802370071411
2.8326613903045654,2.8546864986419678,-0.022025108337402344,0.9025359153747559,0.06666666666666665,1.7320507764816284,0.999911904335022
2.7860851287841797,2.76839017868042,0.017694950103759766,0.8844468593597412,0.19999999999999996,5.291502475738525,0.9998332262039185
2.661172866821289,2.6669082641601562,-0.0057353973388671875,0.8572832942008972,0.033333333333333326,5.196152210235596,0.998834490776062
2.5272634029388428,2.5463743209838867,-0.019110918045043945,0.8232687711715698,0.06666666666666665,5.196152210235596,0.9829343557357788
2.4276602268218994,2.4141345024108887,0.013525724411010742,0.8003075122833252,1.0,0.0,0.962207019329071
2.3580925464630127,2.362844467163086,-0.004751920700073242,0.7909966707229614,0.09999999999999998,5.291502475738525,0.9575322866439819
2.343506336212158,2.3381826877593994,0.005323648452758789,0.7905371189117432,1.0,2.8284270763397217,0.967557430267334
2.319535732269287,2.283128261566162,0.036407470703125,0.7819150686264038,1.0,4.898979663848877,0.9640692472457886
2.2583532333374023,2.236720085144043,0.021633148193359375,0.7751333713531494,0.06666666666666665,5.291502475738525,0.9433168768882751
2.1848039627075195,2.1883764266967773,-0.0035724639892578125,0.764877438545227,0.19999999999999996,1.7320507764816284,0.9159613847732544
2.10275936126709,2.128563165664673,-0.025803804397583008,0.757325291633606,1.0,2.2360680103302,0.896652340888977
2.0232086181640625,2.041562080383301,-0.01835346221923828,0.7573403120040894,0.06666666666666665,2.0,0.8877482414245605
1.9449002742767334,1.9720582962036133,-0.027158021926879883,0.7689613103866577,0.033333333333333326,2.6457512378692627,0.880219578742981
1.9448504447937012,1.9253114461898804,0.0195389986038208,0.7396626472473145,0.1333333333333333,2.6457512378692627,0.8536416888237
1.9212284088134766,1.9364017248153687,-0.01517331600189209,0.7530249953269958,0.0,2.8284270763397217,0.8671166896820068
1.9339230060577393,1.8922252655029297,0.04169774055480957,0.7279221415519714,0.23333333333333328,2.4494898319244385,0.8469194769859314
1.898660659790039,1.8994140625,-0.0007534027099609375,0.7495341300964355,0.0,5.291502475738525,0.8622075915336609
1.843092441558838,1.868578314781189,-0.025485873222351074,0.7483032941818237,0.2666666666666667,5.0,0.864672839641571
1.785339117050171,1.7838740348815918,0.0014650821685791016,0.7144514918327332,0.06666666666666665,2.6457512378692627,0.8466384410858154
1.73395574092865,1.7132748365402222,0.020680904388427734,0.690341591835022,1.0,5.291502475738525,0.8307399749755859
1.678832769393921,1.6912610530853271,-0.01242828369140625,0.6835317611694336,0.16666666666666663,4.582575798034668,0.8261203765869141
1.6709744930267334,1.6684846878051758,0.002489805221557617,0.665324330329895,0.06666666666666665,2.6457512378692627,0.818276584148407
1.6660518646240234,1.6537761688232422,0.01227569580078125,0.6633058190345764,1.0,1.7320507764816284,0.828161895275116
1.6542072296142578,1.63919997215271,0.015007257461547852,0.6640273332595825,0.30000000000000004,5.385164737701416,0.8402868509292603
1.6320079565048218,1.6340259313583374,-0.002017974853515625,0.6586102843284607,0.06666666666666665,0.0,0.8454739451408386
1.5953476428985596,1.5930356979370117,0.0023119449615478516,0.6492127180099487,0.033333333333333326,4.242640495300293,0.8409181833267212
1.5687367916107178,1.5565721988677979,0.012164592742919922,0.6339963674545288,1.0,4.242640495300293,0.8191471099853516
1.5120365619659424,1.5107263326644897,0.0013102293014526367,0.618643045425415,1.0,5.4772257804870605,0.7998048663139343
1.507987380027771,1.4950264692306519,0.01296091079711914,0.6161697506904602,0.4,5.4772257804870605,0.8054904341697693
1.4774808883666992,1.4917738437652588,-0.01429295539855957,0.6282832622528076,1.0,4.898979663848877,0.8128705024719238
1.497217059135437,1.5111840963363647,-0.013967037200927734,0.653214693069458,0.0,2.6457512378692627,0.8463194370269775
1.5315074920654297,1.536005973815918,-0.004498481750488281,0.6926500797271729,1.0,2.2360680103302,0.8842393755912781
1.5575854778289795,1.5306638479232788,0.026921629905700684,0.7180126905441284,0.19999999999999996,2.4494898319244385,0.8994535207748413
1.5493749380111694,1.551457405090332,-0.0020824670791625977,0.7410778999328613,0.033333333333333326,1.7320507764816284,0.9092852473258972
1.5608075857162476,1.556881308555603,0.003926277160644531,0.7635836601257324,0.1333333333333333,5.385164737701416,0.9201536178588867
1.5638186931610107,1.56831955909729,-0.004500865936279297,0.7886618375778198,0.06666666666666665,4.898979663848877,0.933121383190155
1.572326421737671,1.571541666984558,0.000784754753112793,0.8017582893371582,0.033333333333333326,2.6457512378692627,0.938863217830658
1.5754550695419312,1.5716757774353027,0.003779292106628418,0.8071279525756836,1.0,2.2360680103302,0.9405800700187683
1.5700936317443848,1.5697187185287476,0.00037491321563720703,0.8064674735069275,0.19999999999999996,2.6457512378692627,0.939824104309082
1.5550987720489502,1.5718754529953003,-0.016776680946350098,0.814797580242157,0.033333333333333326,5.0,0.9447066187858582
1.5600602626800537,1.5451126098632812,0.014947652816772461,0.8023934364318848,0.1333333333333333,5.196152210235596,0.9363020658493042
1.5388543605804443,1.5390666723251343,-0.0002123117446899414,0.8020343780517578,0.16666666666666663,2.0,0.9372100234031677
1.5238044261932373,1.5278942584991455,-0.004089832305908203,0.8019626140594482,1.0,5.385164737701416,0.9378942847251892
1.5120891332626343,1.5152686834335327,-0.0031795501708984375,0.7980841398239136,0.09999999999999998,0.0,0.9355720281600952
1.5030467510223389,1.504294753074646,-0.001248002052307129,0.78485506772995,0.033333333333333326,5.0,0.9259335398674011
1.5073189735412598,1.4966673851013184,0.010651588439941406,0.7932571172714233,1.0,2.4494898319244385,0.9318234324455261
1.4990915060043335,1.4889154434204102,0.01017606258392334,0.7904960513114929,1.0,1.7320507764816284,0.9291087985038757
1.4818134307861328,1.51284921169281,-0.031035780906677246,0.7935147285461426,0.16666666666666663,5.291502475738525,0.9315795302391052
1.500462293624878,1.4833199977874756,0.017142295837402344,0.784531831741333,0.033333333333333326,5.099019527435303,0.925815761089325
1.492352843284607,1.49325692653656,-0.000904083251953125,0.7833623886108398,0.06666666666666665,5.099019527435303,0.9254705905914307
1.4937347173690796,1.4963854551315308,-0.002650737762451172,0.7868696451187134,1.0,4.898979663848877,0.928839385509491
1.5016697645187378,1.5012496709823608,0.0004200935363769531,0.7754906415939331,0.1333333333333333,2.8284270763397217,0.9221546053886414
1.4978970289230347,1.5193732976913452,-0.021476268768310547,0.7591694593429565,1.0,5.291502475738525,0.9096579551696777
1.5186818838119507,1.5297187566757202,-0.011036872863769531,0.749529242515564,0.19999999999999996,0.0,0.9037836790084839
1.5352985858917236,1.5466670989990234,-0.011368513107299805,0.7406549453735352,0.06666666666666665,5.385164737701416,0.8981589078903198
1.573269248008728,1.558422327041626,0.01484692096710205,0.7188710570335388,1.0,2.4494898319244385,0.8804562091827393
1.6014560461044312,1.594056487083435,0.007399559020996094,0.709148108959198,1.0,2.0,0.8700682520866394
1.610559344291687,1.6305127143859863,-0.019953370094299316,0.6874262690544128,0.033333333333333326,2.8284270763397217,0.8489170074462891
1.6493618488311768,1.6287622451782227,0.0205996036529541,0.6798633933067322,0.23333333333333328,5.0,0.8441910743713379
1.6395683288574219,1.6701239347457886,-0.0305556058883667,0.6776264905929565,0.09999999999999998,5.196152210235596,0.8419528007507324
1.670858383178711,1.6612989902496338,0.009559392929077148,0.6786074638366699,0.16666666666666663,1.7320507764816284,0.8419489860534668
1.6777966022491455,1.6719310283660889,0.005865573883056641,0.6819907426834106,1.0,5.099019527435303,0.8463373184204102
1.6739909648895264,1.6798045635223389,-0.0058135986328125,0.6923832297325134,0.09999999999999998,5.196152210235596,0.8510586619377136
1.6733591556549072,1.678389549255371,-0.005030393600463867,0.7049152255058289,0.1333333333333333,1.7320507764816284,0.8548890352249146
1.683778166770935,1.6781597137451172,0.005618453025817871,0.736660361289978,1.0,0.0,0.8670098781585693
1.689863920211792,1.6767044067382812,0.013159513473510742,0.7677388191223145,0.09999999999999998,1.4142135381698608,0.881957471370697
1.6746902465820312,1.6929707527160645,-0.018280506134033203,0.7946892976760864,0.0,2.2360680103302,0.8982035517692566
1.6956827640533447,1.6837527751922607,0.011929988861083984,0.8038548231124878,0.0,2.6457512378692627,0.9057965278625488
1.6833562850952148,1.7151894569396973,-0.03183317184448242,0.8049988150596619,0.06666666666666665,4.898979663848877,0.9083465337753296
1.7077662944793701,1.7120587825775146,-0.004292488098144531,0.7968801259994507,0.09999999999999998,0.0,0.9018415808677673
1.7161598205566406,1.7244415283203125,-0.008281707763671875,0.7886883616447449,0.19999999999999996,0.0,0.8944071531295776
1.733449935913086,1.7262639999389648,0.007185935974121094,0.7772692441940308,1.0,0.0,0.8854856491088867
1.7311723232269287,1.7487413883209229,-0.01756906509399414,0.7632869482040405,1.0,5.4772257804870605,0.8794793486595154
1.746490478515625,1.73504638671875,0.011444091796875,0.749400794506073,1.0,1.0,0.8700172305107117
1.7498077154159546,1.7322864532470703,0.017521262168884277,0.7427762746810913,1.0,4.123105525970459,0.8671368360519409
1.7480924129486084,1.7349952459335327,0.013097167015075684,0.7447327375411987,0.0,3.7416574954986572,0.8707600831985474
1.733390212059021,1.7454074621200562,-0.012017250061035156,0.7421345710754395,0.033333333333333326,5.099019527435303,0.869675874710083
1.742039680480957,1.729911208152771,0.012128472328186035,0.7289032936096191,0.5333333333333333,2.4494898319244385,0.8568310141563416
1.7248787879943848,1.7377896308898926,-0.012910842895507812,0.7381119728088379,1.0,2.4494898319244385,0.8643435835838318
1.7260432243347168,1.7242431640625,0.0018000602722167969,0.7377947568893433,0.1333333333333333,5.099019527435303,0.8623243570327759
1.7147220373153687,1.71880042552948,-0.004078388214111328,0.7398240566253662,0.06666666666666665,5.4772257804870605,0.8634787797927856
1.7157068252563477,1.6992629766464233,0.016443848609924316,0.7291998267173767,0.1333333333333333,1.7320507764816284,0.8541202545166016
1.7030147314071655,1.685744285583496,0.017270445823669434,0.7348071932792664,1.0,1.7320507764816284,0.8605036735534668
1.680478811264038,1.6838865280151367,-0.003407716751098633,0.7304948568344116,0.0,5.4772257804870605,0.8574179410934448
1.6634029150009155,1.6788476705551147,-0.015444755554199219,0.7253300547599792,0.09999999999999998,5.291502475738525,0.8542017936706543
1.6642029285430908,1.6677398681640625,-0.0035369396209716797,0.7126002311706543,0.0,5.291502475738525,0.8403340578079224
1.6484603881835938,1.6667249202728271,-0.0182645320892334,0.7310222387313843,1.0,5.291502475738525,0.8590805530548096
1.660083293914795,1.6517112255096436,0.008372068405151367,0.7121138572692871,0.06666666666666665,3.316624879837036,0.8396844863891602
1.6513341665267944,1.6493017673492432,0.0020323991775512695,0.711976945400238,1.0,4.582575798034668,0.843187689781189
1.648635745048523,1.6342467069625854,0.0143890380859375,0.7015851736068726,0.06666666666666665,5.4772257804870605,0.8284790515899658
1.6374406814575195,1.6258811950683594,0.011559486389160156,0.7032560706138611,0.30000000000000004,5.4772257804870605,0.8304008841514587
1.6298655271530151,1.6199582815170288,0.009907245635986328,0.7024354934692383,1.0,4.795831680297852,0.8427928686141968
1.6254323720932007,1.6160410642623901,0.009391307830810547,0.704368531703949,0.0,3.0,0.8443245887756348
1.6108436584472656,1.6213111877441406,-0.010467529296875,0.7127780914306641,1.0,1.4142135381698608,0.8490447998046875
1.6150869131088257,1.6069902181625366,0.008096694946289062,0.7007887363433838,0.23333333333333328,2.0,0.838767945766449
1.609802007675171,1.6023296117782593,0.007472395896911621,0.7068586349487305,0.06666666666666665,2.2360680103302,0.8439593315124512
1.6036075353622437,1.6091938018798828,-0.00558626651763916,0.7053126692771912,0.0,2.8284270763397217,0.8459507822990417
1.6073955297470093,1.6140117645263672,-0.00661623477935791,0.7092121839523315,0.1333333333333333,4.795831680297852,0.8499760627746582
1.6153714656829834,1.6098222732543945,0.005549192428588867,0.7070810198783875,0.033333333333333326,5.291502475738525,0.84267258644104
1.6135594844818115,1.6089868545532227,0.004572629928588867,0.7061101794242859,0.23333333333333328,1.4142135381698608,0.8434925079345703
1.6086114645004272,1.6013917922973633,0.007219672203063965,0.6971825361251831,1.0,2.0,0.8404719233512878
1.6024792194366455,1.5893781185150146,0.01310110092163086,0.6920084953308105,0.06666666666666665,5.099019527435303,0.8321504592895508
1.594495177268982,1.5886762142181396,0.005818963050842285,0.6878881454467773,0.0,5.099019527435303,0.8342987298965454
1.580609679222107,1.588058352470398,-0.007448673248291016,0.6909258365631104,0.1333333333333333,3.1622776985168457,0.833264946937561
1.5799448490142822,1.5731992721557617,0.006745576858520508,0.6937817335128784,1.0,3.872983455657959,0.8386709690093994
1.5684363842010498,1.567650318145752,0.0007860660552978516,0.690173327922821,0.1333333333333333,2.4494898319244385,0.8340765833854675
1.5600279569625854,1.5545547008514404,0.0054732561111450195,0.6921257376670837,0.4,2.0,0.8378021121025085
1.5329875946044922,1.5536348819732666,-0.020647287368774414,0.6866928339004517,0.09999999999999998,3.0,0.8278487920761108
1.5298337936401367,1.5387742519378662,-0.008940458297729492,0.675851583480835,0.09999999999999998,3.1622776985168457,0.8234350085258484
1.525938868522644,1.52279794216156,0.0031409263610839844,0.6701352000236511,0.033333333333333326,2.4494898319244385,0.8212300539016724
1.514132022857666,1.5152900218963623,-0.001157999038696289,0.6726474761962891,0.2666666666666667,5.099019527435303,0.8332957625389099
1.5159449577331543,1.4993528127670288,0.01659214496612549,0.6602660417556763,0.1333333333333333,5.0,0.827326774597168
1.4952176809310913,1.5024936199188232,-0.007275938987731934,0.6704490184783936,0.1333333333333333,5.0,0.8424767851829529
1.4815924167633057,1.4996657371520996,-0.018073320388793945,0.6713435649871826,1.0,0.0,0.8516300916671753
1.487870454788208,1.4791374206542969,0.008733034133911133,0.6601212620735168,0.16666666666666663,0.0,0.8538604974746704
1.4843467473983765,1.4772911071777344,0.00705564022064209,0.6598629951477051,1.0,5.099019527435303,0.8610972166061401
1.4961484670639038,1.4654273986816406,0.030721068382263184,0.6531453132629395,1.0,2.8284270763397217,0.8582603335380554
1.4794585704803467,1.477677822113037,0.0017807483673095703,0.6691569089889526,1.0,2.4494898319244385,0.8749520182609558
1.4768089056015015,1.4792226552963257,-0.0024137496948242188,0.6718754172325134,0.1333333333333333,4.898979663848877,0.880828320980072
1.4901542663574219,1.4938949346542358,-0.003740668296813965,0.6829856634140015,0.1333333333333333,5.4772257804870605,0.8900642395019531
1.510044813156128,1.5035059452056885,0.006538867950439453,0.6908051371574402,0.19999999999999996,3.316624879837036,0.8918918371200562
1.5077251195907593,1.5226868391036987,-0.014961719512939453,0.7137657403945923,1.0,4.0,0.9049245715141296
1.5246824026107788,1.5182965993881226,0.00638580322265625,0.7177080512046814,0.0,3.0,0.9037542343139648
1.5331014394760132,1.521113395690918,0.011988043785095215,0.7374742031097412,0.3666666666666667,2.8284270763397217,0.9113554954528809
1.5288203954696655,1.5451080799102783,-0.016287684440612793,0.7691201567649841,0.16666666666666663,3.7416574954986572,0.9244351387023926
1.5533206462860107,1.5476408004760742,0.0056798458099365234,0.7790864706039429,0.1333333333333333,3.605551242828369,0.9228099584579468
1.560652494430542,1.5661958456039429,-0.005543351173400879,0.8018273115158081,0.1333333333333333,2.0,0.931512713432312
1.5885800123214722,1.56607985496521,0.022500157356262207,0.8120856285095215,0.33333333333333337,2.4494898319244385,0.9338979721069336
1.584464430809021,1.5942096710205078,-0.009745240211486816,0.8304784297943115,0.09999999999999998,3.0,0.942314088344574
1.5976622104644775,1.5985538959503174,-0.0008916854858398438,0.8285143375396729,0.033333333333333326,2.4494898319244385,0.9390015006065369
1.6058905124664307,1.6043493747711182,0.0015411376953125,0.8251396417617798,0.16666666666666663,3.7416574954986572,0.9350672960281372
1.6033027172088623,1.6100029945373535,-0.006700277328491211,0.824399471282959,0.1333333333333333,4.0,0.9343652129173279
1.6060508489608765,1.6024796962738037,0.003571152687072754,0.812275767326355,0.06666666666666665,2.8284270763397217,0.9259259700775146
1.619870662689209,1.6009633541107178,0.01890730857849121,0.8055068850517273,0.4,1.0,0.9214156866073608
1.6179368495941162,1.6263669729232788,-0.008430123329162598,0.800184428691864,0.2666666666666667,1.7320507764816284,0.9170272350311279
1.633264422416687,1.6279296875,0.005334734916687012,0.8036037683486938,0.0,5.099019527435303,0.9200322031974792
1.63089919090271,1.6209907531738281,0.009908437728881836,0.8073245882987976,0.033333333333333326,5.4772257804870605,0.9232558012008667
1.6260308027267456,1.614297866821289,0.011732935905456543,0.8107173442840576,0.1333333333333333,5.4772257804870605,0.9270079135894775
1.609891653060913,1.6233549118041992,-0.013463258743286133,0.8093838095664978,1.0,0.0,0.9277042150497437
1.6129192113876343,1.5907824039459229,0.022136807441711426,0.8251535892486572,0.0,0.0,0.9410938620567322
1.6041553020477295,1.5947890281677246,0.009366273880004883,0.8258514404296875,1.0,0.0,0.9432066679000854
1.5964372158050537,1.5960925817489624,0.0003446340560913086,0.8396151065826416,1.0,0.0,0.9539894461631775
1.5989145040512085,1.6001737117767334,-0.0012592077255249023,0.8378869891166687,1.0,0.0,0.9531752467155457
1.6081527471542358,1.5988391637802124,0.009313583374023438,0.8485063910484314,1.0,5.099019527435303,0.9591686725616455
1.6031187772750854,1.606999397277832,-0.003880620002746582,0.8429592847824097,1.0,5.099019527435303,0.9542813301086426
1.606954574584961,1.6020654439926147,0.004889130592346191,0.8360109329223633,1.0,4.795831680297852,0.9502443075180054
1.5865448713302612,1.62176513671875,-0.03522026538848877,0.8307050466537476,0.1333333333333333,2.6457512378692627,0.9448717832565308
1.6113982200622559,1.608541488647461,0.002856731414794922,0.8252891302108765,1.0,2.6457512378692627,0.9398431181907654
1.6105642318725586,1.6178922653198242,-0.007328033447265625,0.8194377422332764,0.23333333333333328,2.6457512378692627,0.9327086806297302
1.6096363067626953,1.6159238815307617,-0.006287574768066406,0.8073989748954773,0.19999999999999996,2.4494898319244385,0.9200193285942078
1.603195071220398,1.601668357849121,0.0015267133712768555,0.787946343421936,0.033333333333333326,2.2360680103302,0.9058048725128174
1.5834964513778687,1.5958638191223145,-0.0123673677444458,0.773084282875061,0.19999999999999996,2.2360680103302,0.8931707143783569
1.594346046447754,1.557252287864685,0.03709375858306885,0.7470750212669373,0.06666666666666665,5.291502475738525,0.8758775591850281
1.5759466886520386,1.565778136253357,0.01016855239868164,0.7452152967453003,0.09999999999999998,0.0,0.8771703243255615
1.584073781967163,1.567328929901123,0.01674485206604004,0.7510660886764526,0.06666666666666665,5.196152210235596,0.8840219378471375
1.5922540426254272,1.5805972814559937,0.011656761169433594,0.7654628753662109,1.0,2.2360680103302,0.8971743583679199
1.6134876012802124,1.5822398662567139,0.031247735023498535,0.7802678942680359,1.0,5.291502475738525,0.909386157989502
1.6217639446258545,1.5941696166992188,0.027594327926635742,0.7960925102233887,0.09999999999999998,4.242640495300293,0.9202920794487
1.620781421661377,1.6059176921844482,0.014863729476928711,0.8038632869720459,0.06666666666666665,3.464101552963257,0.9255938529968262
1.6146886348724365,1.6130484342575073,0.0016402006149291992,0.8049091100692749,1.0,1.0,0.9273144602775574
1.6115243434906006,1.6122398376464844,-0.0007154941558837891,0.8036190867424011,0.4,5.385164737701416,0.9256712794303894
1.6218540668487549,1.5967388153076172,0.025115251541137695,0.7999476194381714,0.0,0.0,0.9231827259063721
1.5953319072723389,1.6222195625305176,-0.02688765525817871,0.7977147102355957,0.033333333333333326,0.0,0.9211007952690125
1.6083439588546753,1.6123781204223633,-0.004034161567687988,0.7987918853759766,1.0,5.385164737701416,0.9201997518539429
1.6111420392990112,1.6156120300292969,-0.0044699907302856445,0.7986599802970886,1.0,2.4494898319244385,0.9197360873222351
1.6049096584320068,1.6267369985580444,-0.021827340126037598,0.7983410358428955,1.0,3.0,0.9192800521850586
1.6154851913452148,1.616792917251587,-0.0013077259063720703,0.7933167815208435,0.033333333333333326,2.0,0.9169909954071045
1.607694387435913,1.6232738494873047,-0.015579462051391602,0.7930344343185425,0.16666666666666663,0.0,0.9162001609802246
1.6223676204681396,1.600144386291504,0.022223234176635742,0.7936786413192749,0.1333333333333333,2.4494898319244385,0.9172545671463013
1.6018588542938232,1.6126564741134644,-0.010797619819641113,0.796588122844696,0.0,2.4494898319244385,0.9189467430114746
1.5869355201721191,1.620015025138855,-0.03307950496673584,0.7946922183036804,0.0,0.0,0.9174157977104187
1.601014494895935,1.6033308506011963,-0.0023163557052612305,0.7979971170425415,0.19999999999999996,2.8284270763397217,0.9203180074691772
1.6142995357513428,1.5903009176254272,0.023998618125915527,0.7976877093315125,0.0,2.6457512378692627,0.9202473163604736
1.596799612045288,1.6102899312973022,-0.01349031925201416,0.796511173248291,0.0,5.196152210235596,0.9183833599090576
1.613729476928711,1.5969618558883667,0.01676762104034424,0.8010940551757812,0.2666666666666667,5.4772257804870605,0.9215318560600281
1.6067824363708496,1.6062264442443848,0.0005559921264648438,0.8017711639404297,0.09999999999999998,2.0,0.9220336675643921
1.6232150793075562,1.5889333486557007,0.03428173065185547,0.7968730330467224,1.0,5.099019527435303,0.9198185801506042
1.5913007259368896,1.6192092895507812,-0.0279085636138916,0.7989099025726318,0.0,4.358899116516113,0.9200090765953064
1.6095292568206787,1.5992244482040405,0.010304808616638184,0.7976725101470947,0.1333333333333333,3.0,0.9198794364929199
1.6196532249450684,1.5863984823226929,0.03325474262237549,0.7944360971450806,1.0,2.4494898319244385,0.9186924695968628
1.5912048816680908,1.6135461330413818,-0.022341251373291016,0.7966299057006836,0.3666666666666667,3.0,0.9189947843551636
1.5990126132965088,1.6052370071411133,-0.006224393844604492,0.795218825340271,0.1333333333333333,1.7320507764816284,0.9185899496078491
1.6002836227416992,1.605028510093689,-0.004744887351989746,0.797765851020813,0.2666666666666667,1.7320507764816284,0.9199967384338379
1.6129230260849,1.5922839641571045,0.02063906192779541,0.7879160642623901,0.033333333333333326,5.385164737701416,0.9147791862487793
1.608027458190918,1.5972516536712646,0.01077580451965332,0.7917675971984863,0.06666666666666665,5.291502475738525,0.9168350696563721
1.598246455192566,1.6067736148834229,-0.008527159690856934,0.7984484434127808,0.033333333333333326,1.7320507764816284,0.9205076098442078
1.616692304611206,1.5960121154785156,0.02068018913269043,0.8016228675842285,1.0,1.7320507764816284,0.9239970445632935
1.604945182800293,1.5962427854537964,0.008702397346496582,0.7958554625511169,0.06666666666666665,5.291502475738525,0.9193028807640076
1.5847015380859375,1.61734938621521,-0.03264784812927246,0.7972187995910645,0.033333333333333326,4.795831680297852,0.9196869730949402
1.5980795621871948,1.6014902591705322,-0.0034106969833374023,0.7997662425041199,0.06666666666666665,4.795831680297852,0.9222215414047241
1.5980790853500366,1.6017125844955444,-0.0036334991455078125,0.7956368923187256,1.0,5.4772257804870605,0.9193203449249268
1.5973212718963623,1.6076631546020508,-0.010341882705688477,0.7956199049949646,0.23333333333333328,5.4772257804870605,0.9190842509269714
1.6000385284423828,1.6004632711410522,-0.0004247426986694336,0.799163281917572,1.0,0.0,0.9214727282524109
1.590897798538208,1.6099810600280762,-0.019083261489868164,0.7976769804954529,0.0,0.0,0.9203245639801025
1.5888975858688354,1.6096757650375366,-0.020778179168701172,0.8014156222343445,1.0,0.0,0.9227396845817566
1.5897525548934937,1.6083624362945557,-0.01860988140106201,0.7973036766052246,1.0,5.4772257804870605,0.9200994968414307
1.5915526151657104,1.604953646659851,-0.013401031494140625,0.7982214689254761,1.0,4.0,0.9208711385726929
1.5969429016113281,1.608412742614746,-0.011469841003417969,0.7938706874847412,1.0,3.7416574954986572,0.918067455291748
1.5999577045440674,1.595463752746582,0.0044939517974853516,0.796345591545105,0.0,4.690415859222412,0.9200827479362488
1.6137542724609375,1.5847902297973633,0.02896404266357422,0.7947642803192139,0.5333333333333333,3.464101552963257,0.919916033744812
1.5881116390228271,1.6121476888656616,-0.024036049842834473,0.7960390448570251,1.0,1.0,0.9187705516815186
1.6116069555282593,1.5981706380844116,0.013436317443847656,0.8012889623641968,0.2666666666666667,2.2360680103302,0.9241647124290466
1.603155493736267,1.5973682403564453,0.005787253379821777,0.7941271662712097,0.1333333333333333,4.898979663848877,0.9185514450073242
1.596432089805603,1.6016353368759155,-0.0052032470703125,0.796294093132019,0.16666666666666663,5.196152210235596,0.9198193550109863
1.5971839427947998,1.5973466634750366,-0.0001627206802368164,0.7976409196853638,0.19999999999999996,2.0,0.9204493761062622
1.6057274341583252,1.598067045211792,0.007660388946533203,0.8016197085380554,1.0,1.7320507764816284,0.9238295555114746
1.5948890447616577,1.5988619327545166,-0.003972887992858887,0.7948014140129089,0.09999999999999998,5.099019527435303,0.9188920855522156
1.5824416875839233,1.615900993347168,-0.03345930576324463,0.7979183197021484,0.033333333333333326,5.196152210235596,0.9200705289840698
1.5988314151763916,1.5959676504135132,0.002863764762878418,0.7932745814323425,0.1333333333333333,5.196152210235596,0.9178301692008972
1.6017847061157227,1.6055387258529663,-0.0037540197372436523,0.7938498258590698,1.0,4.690415859222412,0.9181960821151733
1.6088626384735107,1.5835851430892944,0.02527749538421631,0.7897610068321228,0.09999999999999998,3.605551242828369,0.9164007902145386
1.5976579189300537,1.5952563285827637,0.002401590347290039,0.7969931364059448,1.0,5.0,0.9202543497085571
1.591740369796753,1.6191872358322144,-0.027446866035461426,0.7964575290679932,0.2666666666666667,4.690415859222412,0.9190210103988647
1.5968961715698242,1.6129769086837769,-0.016080737113952637,0.7950663566589355,0.16666666666666663,4.690415859222412,0.9187288284301758
1.5870760679244995,1.6182031631469727,-0.031127095222473145,0.79621422290802,1.0,0.0,0.9191457033157349
1.6035499572753906,1.5937530994415283,0.009796857833862305,0.7905364036560059,0.2666666666666667,5.385164737701416,0.9163165092468262
1.5998420715332031,1.5955235958099365,0.0043184757232666016,0.7997340559959412,1.0,5.385164737701416,0.9223722815513611
1.5936492681503296,1.6047875881195068,-0.011138319969177246,0.7958813905715942,1.0,0.0,0.9188233613967896
1.581502914428711,1.6097564697265625,-0.028253555297851562,0.800125777721405,0.033333333333333326,4.4721360206604,0.9217182993888855
1.5968530178070068,1.5941007137298584,0.0027523040771484375,0.7965957522392273,1.0,4.4721360206604,0.9198845624923706
1.5914814472198486,1.599463939666748,-0.007982492446899414,0.7988559603691101,1.0,0.0,0.9213769435882568
1.5873639583587646,1.6092599630355835,-0.021896004676818848,0.7963122129440308,0.33333333333333337,4.795831680297852,0.9186574816703796
1.5888288021087646,1.6047532558441162,-0.015924453735351562,0.7987456321716309,1.0,2.6457512378692627,0.9209107160568237
1.602466106414795,1.5961015224456787,0.006364583969116211,0.7933329939842224,1.0,5.4772257804870605,0.9181931018829346
1.6160485744476318,1.5997451543807983,0.016303420066833496,0.8039426803588867,0.23333333333333328,0.0,0.9259583950042725
1.5943832397460938,1.5972617864608765,-0.002878546714782715,0.7995559573173523,0.0,5.196152210235596,0.9220714569091797
1.5936497449874878,1.6047143936157227,-0.011064648628234863,0.8021146655082703,1.0,2.4494898319244385,0.9238839149475098
1.6038678884506226,1.5905144214630127,0.013353466987609863,0.7914227247238159,1.0,1.4142135381698608,0.9171406626701355
1.5887467861175537,1.608049750328064,-0.019302964210510254,0.8021297454833984,0.09999999999999998,5.385164737701416,0.9234795570373535
1.6092984676361084,1.6018489599227905,0.007449507713317871,0.80367112159729,0.09999999999999998,4.898979663848877,0.9253292083740234
1.6171401739120483,1.5873651504516602,0.029775023460388184,0.7945646643638611,0.033333333333333326,2.4494898319244385,0.9198519587516785
1.5986299514770508,1.5911973714828491,0.00743257999420166,0.7960584163665771,1.0,1.4142135381698608,0.9201509356498718
1.5888198614120483,1.6045335531234741,-0.01571369171142578,0.8020210266113281,0.19999999999999996,1.7320507764816284,0.9236410856246948
1.6003903150558472,1.6019542217254639,-0.0015639066696166992,0.8031155467033386,0.06666666666666665,3.7416574954986572,0.9244978427886963
1.5956634283065796,1.6013110876083374,-0.0056476593017578125,0.7954951524734497,0.0,2.8284270763397217,0.91949862241745
1.5920675992965698,1.6033395528793335,-0.011271953582763672,0.7975243330001831,0.09999999999999998,2.2360680103302,0.9203323721885681
1.6103174686431885,1.5947444438934326,0.01557302474975586,0.7853895425796509,0.3666666666666667,5.291502475738525,0.9128170013427734
1.5941060781478882,1.6006405353546143,-0.006534457206726074,0.7959362268447876,0.23333333333333328,0.0,0.9191663265228271
1.6099984645843506,1.5923271179199219,0.01767134666442871,0.7879487872123718,0.06666666666666665,0.0,0.914670467376709
1.584800124168396,1.6077340841293335,-0.0229339599609375,0.7975567579269409,1.0,5.196152210235596,0.9206390380859375
1.5976279973983765,1.6094608306884766,-0.011832833290100098,0.8079659342765808,1.0,2.6457512378692627,0.9278500080108643
1.5970897674560547,1.59468674659729,0.0024030208587646484,0.7959012985229492,1.0,2.0,0.9197332262992859
1.5968677997589111,1.6007517576217651,-0.003883957862854004,0.8013482093811035,0.09999999999999998,5.4772257804870605,0.92330402135849
1.5988175868988037,1.5946677923202515,0.004149794578552246,0.7935246229171753,0.1333333333333333,4.898979663848877,0.9181761741638184
1.6065839529037476,1.5823583602905273,0.024225592613220215,0.7891756892204285,0.0,4.898979663848877,0.9159480929374695
1.5940345525741577,1.5982081890106201,-0.004173636436462402,0.795688271522522,1.0,5.385164737701416,0.919021725654602
1.597186803817749,1.5924146175384521,0.004772186279296875,0.7960750460624695,0.19999999999999996,5.385164737701416,0.9200924634933472
1.5946156978607178,1.6004953384399414,-0.005879640579223633,0.801246166229248,1.0,5.4772257804870605,0.9233288168907166
1.5924432277679443,1.5959186553955078,-0.0034754276275634766,0.7979472875595093,0.033333333333333326,5.4772257804870605,0.9209485054016113
1.6005194187164307,1.6006511449813843,-0.00013172626495361328,0.7940049171447754,1.0,5.4772257804870605,0.9180469512939453
1.605497121810913,1.587656855583191,0.017840266227722168,0.796775758266449,0.0,5.4772257804870605,0.9209460616111755
1.5945600271224976,1.6064682006835938,-0.011908173561096191,0.804069995880127,1.0,5.099019527435303,0.9251358509063721
1.5967891216278076,1.5985445976257324,-0.0017554759979248047,0.7964388132095337,0.0,2.4494898319244385,0.9199516773223877
1.5943387746810913,1.6040629148483276,-0.009724140167236328,0.7950384616851807,1.0,1.7320507764816284,0.9184575080871582
1.587679147720337,1.6054420471191406,-0.01776289939880371,0.8026436567306519,0.1333333333333333,3.316624879837036,0.9238877296447754
1.6010076999664307,1.5990632772445679,0.001944422721862793,0.8009132146835327,0.1333333333333333,3.7416574954986572,0.923204779624939
1.5988714694976807,1.5900615453720093,0.008809924125671387,0.7944725751876831,0.033333333333333326,3.1622776985168457,0.9185701608657837
1.60556960105896,1.5947208404541016,0.010848760604858398,0.7983173131942749,0.4,2.6457512378692627,0.9219346046447754
1.6044979095458984,1.5834405422210693,0.0210573673248291,0.7925087809562683,0.06666666666666665,3.7416574954986572,0.9184480905532837
1.5954267978668213,1.6075210571289062,-0.012094259262084961,0.8036888837814331,0.33333333333333337,3.7416574954986572,0.9248939752578735
1.604894995689392,1.5904607772827148,0.014434218406677246,0.7979087829589844,0.09999999999999998,1.0,0.921699047088623
1.5897834300994873,1.6077003479003906,-0.01791691780090332,0.8030880689620972,0.43333333333333335,1.4142135381698608,0.9242894649505615
1.5963935852050781,1.5978808403015137,-0.0014872550964355469,0.794180154800415,0.033333333333333326,1.4142135381698608,0.9184912443161011
1.5989577770233154,1.5908284187316895,0.008129358291625977,0.7935115694999695,0.0,1.7320507764816284,0.9184538722038269
1.5939533710479736,1.5969054698944092,-0.002952098846435547,0.7998360395431519,0.06666666666666665,5.385164737701416,0.9222822189331055
1.5964698791503906,1.59489107131958,0.0015788078308105469,0.7958469390869141,0.06666666666666665,5.196152210235596,0.919468879699707
1.59727144241333,1.5916392803192139,0.005632162094116211,0.7974633574485779,0.033333333333333326,2.2360680103302,0.9208693504333496
1.6028032302856445,1.5943446159362793,0.008458614349365234,0.7912125587463379,1.0,2.4494898319244385,0.9161520004272461
1.595926284790039,1.6164010763168335,-0.020474791526794434,0.8087022304534912,0.09999999999999998,5.099019527435303,0.9283579587936401
1.5994830131530762,1.592331886291504,0.007151126861572266,0.7939996719360352,0.06666666666666665,5.291502475738525,0.9184679985046387
1.5971215963363647,1.5985174179077148,-0.0013958215713500977,0.8002473711967468,0.1333333333333333,2.0,0.9225965738296509
1.6051461696624756,1.595184087753296,0.009962081909179688,0.7986178398132324,1.0,2.8284270763397217,0.9223499298095703
1.5837339162826538,1.6055622100830078,-0.021828293800354004,0.7997336387634277,0.06666666666666665,3.0,0.9216434955596924
1.5995101928710938,1.594693899154663,0.004816293716430664,0.7997379302978516,0.06666666666666665,3.0,0.9225172996520996
1.6051573753356934,1.6105117797851562,-0.005354404449462891,0.7917543649673462,0.19999999999999996,3.316624879837036,0.9165740013122559
1.5801091194152832,1.6107566356658936,-0.03064751625061035,0.7991489171981812,0.09999999999999998,2.8284270763397217,0.9209277629852295
1.5871614217758179,1.6027498245239258,-0.01558840274810791,0.8020529747009277,0.19999999999999996,4.4721360206604,0.9233065843582153
1.595231294631958,1.600377082824707,-0.0051457881927490234,0.7967147827148438,0.16666666666666663,3.605551242828369,0.9198951125144958
1.5821154117584229,1.6133369207382202,-0.031221508979797363,0.7983710765838623,0.09999999999999998,4.795831680297852,0.920333743095398
1.596656084060669,1.603621244430542,-0.006965160369873047,0.7965092658996582,0.5666666666666667,3.0,0.9198702573776245
1.6003904342651367,1.5948066711425781,0.005583763122558594,0.7948062419891357,1.0,5.291502475738525,0.9191736578941345
1.6036193370819092,1.594928503036499,0.008690834045410156,0.7918381690979004,0.23333333333333328,5.4772257804870605,0.9169989824295044
1.6001920700073242,1.5997775793075562,0.0004144906997680664,0.7995996475219727,0.06666666666666665,5.4772257804870605,0.9221445918083191
1.5994771718978882,1.5937141180038452,0.005763053894042969,0.7993477582931519,1.0,5.385164737701416,0.9223169684410095
1.5926055908203125,1.6107600927352905,-0.018154501914978027,0.7963665723800659,0.0,5.385164737701416,0.9190610647201538
1.5951118469238281,1.5931862592697144,0.0019255876541137695,0.7959975004196167,1.0,0.0,0.9200834035873413
1.5967564582824707,1.5949504375457764,0.001806020736694336,0.7936266660690308,0.033333333333333326,5.291502475738525,0.9178692698478699
1.6022437810897827,1.5997662544250488,0.0024775266647338867,0.7927729487419128,1.0,5.291502475738525,0.9175676703453064
1.5925230979919434,1.600057601928711,-0.007534503936767578,0.7959054708480835,1.0,4.795831680297852,0.9188103079795837
1.5994844436645508,1.588895559310913,0.010588884353637695,0.7956708669662476,0.06666666666666665,4.795831680297852,0.9200841188430786
1.599413275718689,1.589051604270935,0.010361671447753906,0.7953245043754578,1.0,0.0,0.9198241233825684
1.5994396209716797,1.5980567932128906,0.0013828277587890625,0.8008114099502563,0.23333333333333328,5.196152210235596,0.923778235912323
1.5913585424423218,1.5960912704467773,-0.004732728004455566,0.7986969351768494,1.0,5.196152210235596,0.9213711619377136
1.6046350002288818,1.5890896320343018,0.015545368194580078,0.7920230627059937,1.0,0.0,0.917495608329773
1.6052229404449463,1.5946305990219116,0.010592341423034668,0.792089581489563,0.09999999999999998,5.099019527435303,0.9173337817192078
1.5903871059417725,1.5990867614746094,-0.008699655532836914,0.7994812726974487,1.0,2.4494898319244385,0.9216019511222839
1.5970667600631714,1.5916688442230225,0.005397915840148926,0.7959707975387573,1.0,2.6457512378692627,0.9195687770843506
1.5999630689620972,1.5941828489303589,0.005780220031738281,0.7987061738967896,0.1333333333333333,5.196152210235596,0.9222120046615601
1.595693588256836,1.59751296043396,-0.0018193721771240234,0.7971851229667664,0.1333333333333333,4.898979663848877,0.9203516840934753
1.5843768119812012,1.6093233823776245,-0.02494657039642334,0.7973788976669312,0.09999999999999998,2.4494898319244385,0.9195230007171631
1.596144199371338,1.6021535396575928,-0.006009340286254883,0.7942482829093933,1.0,2.6457512378692627,0.9178416132926941
1.5889215469360352,1.5996140241622925,-0.010692477226257324,0.7996485233306885,0.19999999999999996,2.6457512378692627,0.922014594078064
1.5838935375213623,1.6075372695922852,-0.02364373207092285,0.7976273894309998,0.0,1.4142135381698608,0.9199789762496948
1.5838154554367065,1.6046807765960693,-0.020865321159362793,0.8009998202323914,0.23333333333333328,2.0,0.9225763082504272
1.5989317893981934,1.5874519348144531,0.011479854583740234,0.7918631434440613,0.0,5.291502475738525,0.9174598455429077
1.6027121543884277,1.589751958847046,0.012960195541381836,0.7964684963226318,0.06666666666666665,5.4772257804870605,0.9205670356750488
1.604975938796997,1.5871167182922363,0.017859220504760742,0.7935516238212585,0.06666666666666665,1.4142135381698608,0.9189306497573853
1.602886438369751,1.6000440120697021,0.002842426300048828,0.8012203574180603,1.0,5.291502475738525,0.9235891103744507
1.5894832611083984,1.6028919219970703,-0.013408660888671875,0.7998320460319519,0.0,0.0,0.9218839406967163
1.6085808277130127,1.5911372900009155,0.017443537712097168,0.7994474172592163,0.06666666666666665,0.0,0.922930896282196
1.6046708822250366,1.583733320236206,0.020937561988830566,0.791346549987793,1.0,0.0,0.9172986745834351
1.5911743640899658,1.6003726720809937,-0.009198307991027832,0.7982379198074341,1.0,0.0,0.920831561088562
1.5888986587524414,1.6071761846542358,-0.018277525901794434,0.8026140928268433,1.0,4.690415859222412,0.9239168167114258
1.6086359024047852,1.5838346481323242,0.024801254272460938,0.7863911986351013,1.0,4.690415859222412,0.9136710166931152
1.5886597633361816,1.6017130613327026,-0.013053297996520996,0.7986398935317993,1.0,0.0,0.9214412569999695
1.5961188077926636,1.6002171039581299,-0.004098296165466309,0.7945379018783569,0.2666666666666667,5.4772257804870605,0.9183339476585388
1.60054349899292,1.596238136291504,0.004305362701416016,0.7990379333496094,1.0,5.4772257804870605,0.9219692945480347
1.595671534538269,1.6014466285705566,-0.005775094032287598,0.8020371198654175,1.0,5.291502475738525,0.9240524172782898
1.5981366634368896,1.5942004919052124,0.003936171531677246,0.79838627576828,0.0,2.4494898319244385,0.9213294982910156
1.5931317806243896,1.6017744541168213,-0.00864267349243164,0.8012179732322693,1.0,5.099019527435303,0.9233548045158386
1.5916131734848022,1.6018117666244507,-0.010198593139648438,0.8013919591903687,0.06666666666666665,0.0,0.9233622550964355
1.5999643802642822,1.601742148399353,-0.0017777681350708008,0.7955855131149292,0.1333333333333333,4.795831680297852,0.9193841218948364
1.600407361984253,1.5924854278564453,0.007921934127807617,0.7982563972473145,1.0,4.795831680297852,0.9215255975723267
1.6080362796783447,1.595487356185913,0.01254892349243164,0.7992485761642456,1.0,0.0,0.9228188991546631
1.5916074514389038,1.606562852859497,-0.014955401420593262,0.8035558462142944,0.23333333333333328,5.385164737701416,0.9244358539581299
1.5923455953598022,1.5968526601791382,-0.0045070648193359375,0.7952072024345398,1.0,2.0,0.9186373949050903
1.6057789325714111,1.5871524810791016,0.01862645149230957,0.7953087687492371,1.0,5.196152210235596,0.9197949171066284
1.5872106552124023,1.6021039485931396,-0.014893293380737305,0.7993649244308472,0.033333333333333326,5.291502475738525,0.9219051599502563
1.603237509727478,1.5875194072723389,0.01571810245513916,0.7940279245376587,0.09999999999999998,3.316624879837036,0.9189639091491699
1.599663496017456,1.5933599472045898,0.006303548812866211,0.7981982231140137,1.0,4.582575798034668,0.9216718077659607
1.5945619344711304,1.6053699254989624,-0.010807991027832031,0.8036006689071655,0.06666666666666665,5.196152210235596,0.9249104857444763
1.6050200462341309,1.5970863103866577,0.007933735847473145,0.7911128997802734,0.30000000000000004,5.196152210235596,0.916578471660614
1.5978362560272217,1.6047590970993042,-0.0069228410720825195,0.7954845428466797,1.0,0.0,0.9191505312919617
1.5995439291000366,1.5939445495605469,0.005599379539489746,0.7959426641464233,0.09999999999999998,5.385164737701416,0.9202146530151367
1.5836471319198608,1.6083455085754395,-0.024698376655578613,0.7992790937423706,1.0,3.464101552963257,0.9216655492782593
1.6064667701721191,1.580898642539978,0.025568127632141113,0.7882308959960938,1.0,3.605551242828369,0.914834201335907
1.6018093824386597,1.5960698127746582,0.005739569664001465,0.7927662134170532,0.033333333333333326,5.4772257804870605,0.9175567030906677
1.594590663909912,1.594964861869812,-0.00037419795989990234,0.7968454360961914,0.43333333333333335,0.0,0.9203588366508484
1.597808599472046,1.5926170349121094,0.0051915645599365234,0.7960976362228394,0.0,0.0,0.919867753982544
1.6017873287200928,1.6049350500106812,-0.003147721290588379,0.8043898940086365,1.0,5.385164737701416,0.9260608553886414
1.5917174816131592,1.5960290431976318,-0.004311561584472656,0.7973498106002808,1.0,2.4494898319244385,0.9205267429351807
1.5896673202514648,1.6020768880844116,-0.012409567832946777,0.7993946075439453,1.0,1.7320507764816284,0.9216698408126831
1.6016180515289307,1.598398208618164,0.0032198429107666016,0.801078736782074,0.033333333333333326,1.7320507764816284,0.9235798716545105
1.599143385887146,1.587612509727478,0.011530876159667969,0.7913693189620972,0.16666666666666663,5.385164737701416,0.9171653985977173
1.599334716796875,1.5877512693405151,0.011583447456359863,0.7936911582946777,0.06666666666666665,0.0,0.9184426069259644
1.594752550125122,1.5996711254119873,-0.004918575286865234,0.8002941012382507,0.033333333333333326,5.291502475738525,0.9224255084991455
1.605934500694275,1.5867666006088257,0.01916790008544922,0.7898077368736267,1.0,2.0,0.9162688255310059
1.608497977256775,1.5790996551513672,0.029398322105407715,0.7885324358940125,1.0,5.099019527435303,0.9153139591217041
1.5937395095825195,1.59955632686615,-0.005816817283630371,0.7964218854904175,0.06666666666666665,0.0,0.9196418523788452
1.6051143407821655,1.5925748348236084,0.012539505958557129,0.7894508838653564,0.1333333333333333,4.795831680297852,0.9154188632965088
1.5937716960906982,1.601284384727478,-0.007512688636779785,0.797579288482666,1.0,3.1622776985168457,0.920336902141571
1.5953757762908936,1.6042931079864502,-0.00891733169555664,0.7959235906600952,1.0,3.316624879837036,0.9190376996994019
1.5965322256088257,1.601498007774353,-0.004965782165527344,0.8019850254058838,0.23333333333333328,3.316624879837036,0.9235098361968994
1.5998990535736084,1.5927757024765015,0.007123351097106934,0.7938670516014099,0.09999999999999998,3.0,0.9186038970947266
1.6004804372787476,1.5979955196380615,0.002484917640686035,0.7990230917930603,0.2666666666666667,4.898979663848877,0.9224140644073486
1.5991387367248535,1.5928466320037842,0.006292104721069336,0.7986961603164673,0.16666666666666663,0.0,0.9219464063644409
1.5955538749694824,1.599318265914917,-0.0037643909454345703,0.8002384901046753,0.19999999999999996,0.0,0.9225746989250183
1.608883261680603,1.5887622833251953,0.020120978355407715,0.7891974449157715,1.0,4.582575798034668,0.9156596064567566
1.6161577701568604,1.592026710510254,0.024131059646606445,0.7985872030258179,1.0,4.582575798034668,0.9225972890853882
1.6024532318115234,1.5913337469100952,0.011119484901428223,0.7923946380615234,1.0,5.291502475738525,0.9172215461730957
1.5965614318847656,1.5933383703231812,0.0032230615615844727,0.7978572249412537,0.30000000000000004,2.0,0.9210872650146484
1.5928544998168945,1.5945348739624023,-0.0016803741455078125,0.7982543706893921,1.0,2.0,0.9211759567260742
1.5966894626617432,1.6014795303344727,-0.004790067672729492,0.7959713935852051,0.06666666666666665,2.8284270763397217,0.9197074770927429
1.5966768264770508,1.5911619663238525,0.005514860153198242,0.795604407787323,0.06666666666666665,2.8284270763397217,0.9197449684143066
1.6015313863754272,1.593580722808838,0.007950663566589355,0.7946245074272156,0.06666666666666665,2.4494898319244385,0.9194298982620239
1.5974130630493164,1.5963070392608643,0.0011060237884521484,0.7947403788566589,0.19999999999999996,2.0,0.9189558029174805
1.5956199169158936,1.5928125381469727,0.0028073787689208984,0.7976468801498413,0.06666666666666665,0.0,0.9210977554321289
1.5972312688827515,1.605243444442749,-0.008012175559997559,0.8036259412765503,0.1333333333333333,1.4142135381698608,0.9251014590263367
1.5813584327697754,1.6062467098236084,-0.024888277053833008,0.8007650375366211,0.0,1.7320507764816284,0.9223403930664062
1.5890015363693237,1.6029994487762451,-0.013997912406921387,0.800155758857727,0.0,5.385164737701416,0.9221722483634949
1.597113013267517,1.5906322002410889,0.006480813026428223,0.7950889468193054,0.06666666666666665,4.898979663848877,0.9194974303245544
1.609095573425293,1.598111867904663,0.010983705520629883,0.8005668520927429,0.033333333333333326,2.6457512378692627,0.9237436056137085
1.585886001586914,1.6104369163513184,-0.024550914764404297,0.8000236749649048,1.0,3.605551242828369,0.9221605062484741
1.5978913307189941,1.5967206954956055,0.0011706352233886719,0.8008515238761902,0.19999999999999996,3.605551242828369,0.9230448603630066
1.6019847393035889,1.597760558128357,0.004224181175231934,0.7938122749328613,0.033333333333333326,2.0,0.9183129072189331
1.5959457159042358,1.5932868719100952,0.002658843994140625,0.7956856489181519,0.4,5.196152210235596,0.9191745519638062
1.6146968603134155,1.6038353443145752,0.010861515998840332,0.7887098789215088,0.033333333333333326,5.385164737701416,0.9149276614189148
1.6024234294891357,1.5883277654647827,0.014095664024353027,0.7941064834594727,0.09999999999999998,3.316624879837036,0.9186463356018066
1.5954540967941284,1.5934677124023438,0.001986384391784668,0.7971781492233276,1.0,3.0,0.920447587966919
1.5965179204940796,1.5911731719970703,0.005344748497009277,0.7966606020927429,0.033333333333333326,3.0,0.9202786684036255
1.5903215408325195,1.606325387954712,-0.016003847122192383,0.7969017028808594,0.33333333333333337,2.8284270763397217,0.9195185899734497
1.6165893077850342,1.5972813367843628,0.019307971000671387,0.8022624850273132,0.033333333333333326,5.4772257804870605,0.9251017570495605
1.593074083328247,1.6077803373336792,-0.014706254005432129,0.7953835725784302,0.2666666666666667,4.582575798034668,0.9188717603683472
1.5954277515411377,1.5983359813690186,-0.0029082298278808594,0.7960173487663269,0.0,4.582575798034668,0.9195011854171753
1.60111403465271,1.591245174407959,0.009868860244750977,0.7972191572189331,1.0,4.898979663848877,0.9209780097007751
1.5975136756896973,1.5930293798446655,0.004484295845031738,0.7947812080383301,0.30000000000000004,4.898979663848877,0.9190610647201538
1.6042661666870117,1.591256022453308,0.013010144233703613,0.7974958419799805,1.0,5.385164737701416,0.9213999509811401
1.5908101797103882,1.601555347442627,-0.01074516773223877,0.8000543117523193,0.19999999999999996,2.4494898319244385,0.9220719337463379
1.5905660390853882,1.598497748374939,-0.007931709289550781,0.798529326915741,1.0,5.0,0.9212412238121033
1.589572787284851,1.6038392782211304,-0.014266490936279297,0.7999701499938965,0.033333333333333326,5.385164737701416,0.9222878217697144
1.5938398838043213,1.5934381484985352,0.0004017353057861328,0.7961730360984802,0.16666666666666663,1.0,0.9200255870819092
1.59818434715271,1.6116759777069092,-0.013491630554199219,0.8056268095970154,1.0,2.2360680103302,0.9262205362319946
1.5958832502365112,1.5981807708740234,-0.002297520637512207,0.794381320476532,0.033333333333333326,2.4494898319244385,0.9183184504508972
1.5984899997711182,1.6028836965560913,-0.0043936967849731445,0.7939804792404175,0.0,1.7320507764816284,0.9179965257644653
1.6032731533050537,1.6060335636138916,-0.0027604103088378906,0.7921453714370728,0.16666666666666663,1.7320507764816284,0.9167342185974121
1.5975637435913086,1.5992592573165894,-0.0016955137252807617,0.794234037399292,0.033333333333333326,4.582575798034668,0.9183962345123291
1.5961103439331055,1.5970020294189453,-0.0008916854858398438,0.7996551990509033,0.06666666666666665,3.0,0.9222793579101562
1.6027922630310059,1.5873591899871826,0.015433073043823242,0.7944492101669312,0.033333333333333326,1.7320507764816284,0.9189481735229492
1.3834569454193115,1.3750065565109253,0.00845038890838623,0.8063011169433594,1.0,1.4142135381698608,0.956013560295105
1.3446176052093506,1.3688533306121826,-0.02423572540283203,0.7901839017868042,0.30000000000000004,2.0,0.9483944773674011
1.4226783514022827,1.3568437099456787,0.065834641456604,0.7944512367248535,0.0,5.196152210235596,0.9447789192199707
1.4451020956039429,1.4034955501556396,0.04160654544830322,0.79915851354599,0.09999999999999998,4.242640495300293,0.9390046000480652
1.4978179931640625,1.5408296585083008,-0.04301166534423828,0.817309558391571,0.033333333333333326,4.242640495300293,0.9441590309143066
1.6992223262786865,1.6532599925994873,0.04596233367919922,0.8266286253929138,0.09999999999999998,4.0,0.9680373072624207
1.8402328491210938,1.81118905544281,0.02904379367828369,0.8370577692985535,1.0,3.605551242828369,0.9822763204574585
1.8979644775390625,2.0025081634521484,-0.10454368591308594,0.8661705851554871,0.4,2.4494898319244385,0.983883261680603
1.9970703125,2.0545401573181152,-0.057469844818115234,0.8612067103385925,1.0,2.6457512378692627,0.9734992980957031
2.078798770904541,2.0526511669158936,0.02614760398864746,0.8499630689620972,0.4666666666666667,5.291502475738525,0.9436282515525818
2.10929799079895,2.085675001144409,0.023622989654541016,0.8380143642425537,0.033333333333333326,0.0,0.9296778440475464
2.1422722339630127,2.1210434436798096,0.021228790283203125,0.8339268565177917,0.16666666666666663,0.0,0.9220641851425171
2.173194408416748,2.129100799560547,0.04409360885620117,0.8558670878410339,0.06666666666666665,0.0,0.9603294134140015
2.152496814727783,2.1707491874694824,-0.01825237274169922,0.8719626665115356,1.0,5.291502475738525,0.976226806640625
2.1691818237304688,2.1526310443878174,0.016550779342651367,0.8877803683280945,1.0,2.0,0.9828218221664429
2.1461713314056396,2.154346227645874,-0.008174896240234375,0.900317907333374,1.0,5.099019527435303,0.9851745367050171
2.1333820819854736,2.1138601303100586,0.01952195167541504,0.894605815410614,1.0,5.196152210235596,0.9788616895675659
2.1141514778137207,2.0779216289520264,0.036229848861694336,0.8873271346092224,0.06666666666666665,5.196152210235596,0.9730684757232666
2.089444398880005,2.055408000946045,0.03403639793395996,0.8795430660247803,0.1333333333333333,0.0,0.9653345942497253
2.088587760925293,2.0515823364257812,0.03700542449951172,0.8807665705680847,1.0,3.872983455657959,0.9666600227355957
2.085383653640747,2.0753674507141113,0.010016202926635742,0.898842990398407,0.09999999999999998,4.0,0.9846092462539673
2.0981063842773438,2.059708595275879,0.038397789001464844,0.9091264605522156,1.0,2.2360680103302,0.990593433380127
2.079457998275757,2.0547547340393066,0.024703264236450195,0.9107934236526489,1.0,1.4142135381698608,0.9905412197113037
2.0486197471618652,2.047186851501465,0.0014328956604003906,0.918086051940918,0.5,1.4142135381698608,0.9937343597412109
2.0179247856140137,2.0310311317443848,-0.013106346130371094,0.9194416999816895,0.09999999999999998,1.0,0.9948336482048035
1.9970040321350098,1.988669753074646,0.00833427906036377,0.9176022410392761,0.06666666666666665,5.385164737701416,0.9932142496109009
1.9733275175094604,1.9386951923370361,0.034632325172424316,0.9131889343261719,0.06666666666666665,0.0,0.9927029609680176
1.9102773666381836,1.92637300491333,-0.016095638275146484,0.9083374738693237,0.0,5.291502475738525,0.9917486906051636
1.8965290784835815,1.8618788719177246,0.034650206565856934,0.9023575186729431,0.033333333333333326,5.291502475738525,0.9877802729606628
1.832905650138855,1.8490638732910156,-0.016158223152160645,0.8961639404296875,1.0,5.291502475738525,0.9870095252990723
1.8065881729125977,1.806837797164917,-0.00024962425231933594,0.8899571299552917,1.0,1.4142135381698608,0.9857611656188965
1.7696466445922852,1.785876750946045,-0.016230106353759766,0.8855065107345581,0.06666666666666665,5.291502475738525,0.9833819270133972
1.7542752027511597,1.7555335760116577,-0.0012583732604980469,0.8792852163314819,1.0,5.385164737701416,0.9808357954025269
1.7325372695922852,1.7427557706832886,-0.010218501091003418,0.8813256025314331,0.06666666666666665,1.7320507764816284,0.9810751676559448
1.7332382202148438,1.7267149686813354,0.006523251533508301,0.8788067698478699,0.06666666666666665,2.0,0.9776718020439148
1.733381986618042,1.7214339971542358,0.011947989463806152,0.8683750033378601,1.0,3.605551242828369,0.971341609954834
1.7214539051055908,1.7359025478363037,-0.01444864273071289,0.8659536242485046,0.033333333333333326,3.7416574954986572,0.9657518267631531
1.7275900840759277,1.732969045639038,-0.0053789615631103516,0.8502761721611023,0.06666666666666665,1.4142135381698608,0.951529860496521
1.7270058393478394,1.7398033142089844,-0.01279747486114502,0.8372944593429565,0.06666666666666665,1.4142135381698608,0.9375094175338745
1.7430943250656128,1.7242984771728516,0.01879584789276123,0.8022701144218445,0.43333333333333335,5.385164737701416,0.9028099775314331
1.7373594045639038,1.7155499458312988,0.02180945873260498,0.7670585513114929,0.033333333333333326,0.0,0.8630537986755371
1.7218307256698608,1.6981592178344727,0.023671507835388184,0.7187888026237488,0.033333333333333326,0.0,0.8053911924362183
1.7124642133712769,1.7094907760620117,0.0029734373092651367,0.7082360982894897,0.033333333333333326,0.0,0.7875202894210815
1.7526328563690186,1.7602399587631226,-0.007607102394104004,0.7263943552970886,1.0,0.0,0.8069905042648315
1.828344702720642,1.8178415298461914,0.010503172874450684,0.7904967665672302,1.0,5.385164737701416,0.881232738494873
1.8791272640228271,1.8874820470809937,-0.008354783058166504,0.8282262682914734,1.0,2.0,0.9245156049728394
1.930823802947998,1.921319842338562,0.009503960609436035,0.856118381023407,1.0,5.196152210235596,0.9548012614250183
1.9360888004302979,1.9284943342208862,0.007594466209411621,0.8666035532951355,1.0,0.0,0.964923083782196
1.9255621433258057,1.9352080821990967,-0.009645938873291016,0.873625636100769,0.033333333333333326,5.099019527435303,0.9716368913650513
1.9306256771087646,1.911703109741211,0.01892256736755371,0.8770467042922974,0.09999999999999998,5.099019527435303,0.9755411148071289
1.9076995849609375,1.9059909582138062,0.0017086267471313477,0.8801798224449158,1.0,5.291502475738525,0.9798638224601746
1.8727314472198486,1.8906123638153076,-0.017880916595458984,0.8794189691543579,1.0,1.7320507764816284,0.9816029071807861
1.839125633239746,1.8319356441497803,0.00718998908996582,0.877691924571991,0.1333333333333333,1.0,0.9828977584838867
1.7922630310058594,1.7958581447601318,-0.003595113754272461,0.8702594041824341,1.0,1.0,0.980154275894165
1.7615894079208374,1.7683204412460327,-0.0067310333251953125,0.8711599111557007,0.06666666666666665,1.4142135381698608,0.9793061017990112
1.7531293630599976,1.7568614482879639,-0.0037320852279663086,0.870029628276825,0.033333333333333326,5.385164737701416,0.9798988103866577
1.7399104833602905,1.7520512342453003,-0.012140750885009766,0.8681520223617554,0.0,5.099019527435303,0.9787753820419312
1.739853858947754,1.7387679815292358,0.0010858774185180664,0.8638248443603516,0.033333333333333326,2.2360680103302,0.975613534450531
1.7491393089294434,1.7312681674957275,0.01787114143371582,0.8634511828422546,0.033333333333333326,1.4142135381698608,0.9757241010665894
1.743125319480896,1.7447375059127808,-0.0016121864318847656,0.8655976057052612,1.0,5.385164737701416,0.9788782000541687
1.7486499547958374,1.7477178573608398,0.0009320974349975586,0.8622546195983887,0.1333333333333333,5.385164737701416,0.979228675365448
1.7484195232391357,1.7531306743621826,-0.004711151123046875,0.859195351600647,0.033333333333333326,1.0,0.976943850517273
1.7552136182785034,1.7475438117980957,0.007669806480407715,0.8566865921020508,0.033333333333333326,1.0,0.9769349098205566
1.7596144676208496,1.7464898824691772,0.013124585151672363,0.8554108142852783,1.0,1.4142135381698608,0.9750456809997559
1.7575798034667969,1.748870611190796,0.008709192276000977,0.8550370931625366,0.033333333333333326,3.464101552963257,0.976090133190155
1.7605621814727783,1.754020094871521,0.006542086601257324,0.8584516048431396,0.0,3.1622776985168457,0.972565770149231
1.7630565166473389,1.7594242095947266,0.0036323070526123047,0.85868901014328,0.033333333333333326,1.7320507764816284,0.9723383784294128
1.760769248008728,1.7697267532348633,-0.008957505226135254,0.8585898280143738,0.033333333333333326,2.6457512378692627,0.9688488841056824
1.7658817768096924,1.7683833837509155,-0.0025016069412231445,0.8574458956718445,0.3666666666666667,5.0,0.9601861834526062
1.7738760709762573,1.7619969844818115,0.0118790864944458,0.8550817370414734,0.033333333333333326,0.0,0.9547156095504761
1.7656598091125488,1.7700495719909668,-0.004389762878417969,0.8534970283508301,0.06666666666666665,5.0,0.9532146453857422
1.7555521726608276,1.7713016271591187,-0.015749454498291016,0.8538352847099304,0.16666666666666663,5.0,0.9506288766860962
1.7634986639022827,1.766448974609375,-0.002950310707092285,0.8532748222351074,1.0,0.0,0.9491536021232605
1.7693408727645874,1.7679595947265625,0.0013812780380249023,0.8537816405296326,1.0,5.099019527435303,0.9500576257705688
1.7701749801635742,1.775747299194336,-0.005572319030761719,0.8537153005599976,0.16666666666666663,2.2360680103302,0.9517256617546082
1.7834203243255615,1.772850751876831,0.010569572448730469,0.8563002943992615,1.0,2.0,0.9506536722183228
1.774733066558838,1.7915241718292236,-0.016791105270385742,0.856573760509491,1.0,3.1622776985168457,0.9502347707748413
1.7821645736694336,1.79270601272583,-0.010541439056396484,0.8551610708236694,0.1333333333333333,3.1622776985168457,0.950020968914032
1.7861592769622803,1.7929179668426514,-0.006758689880371094,0.8538974523544312,0.033333333333333326,3.1622776985168457,0.947243332862854
1.7832238674163818,1.798426866531372,-0.015202999114990234,0.853456974029541,0.09999999999999998,3.1622776985168457,0.9474985003471375
1.7903709411621094,1.7894700765609741,0.0009008646011352539,0.8537071943283081,0.23333333333333328,2.8284270763397217,0.9453988075256348
1.7924168109893799,1.780531644821167,0.01188516616821289,0.8527952432632446,0.09999999999999998,2.2360680103302,0.9451427459716797
1.7729085683822632,1.792017936706543,-0.019109368324279785,0.8520950078964233,0.23333333333333328,2.2360680103302,0.9445385336875916
1.7779582738876343,1.7790536880493164,-0.001095414161682129,0.8549250960350037,0.09999999999999998,2.2360680103302,0.9437811374664307
1.775968074798584,1.7752203941345215,0.0007476806640625,0.8523653745651245,0.16666666666666663,2.2360680103302,0.9417643547058105
1.7720102071762085,1.7729465961456299,-0.0009363889694213867,0.8525270819664001,0.0,3.7416574954986572,0.9388096332550049
1.7767881155014038,1.7646081447601318,0.012179970741271973,0.8494933843612671,0.16666666666666663,3.1622776985168457,0.9342422485351562
1.7612371444702148,1.7788156270980835,-0.017578482627868652,0.8505122065544128,0.06666666666666665,2.2360680103302,0.9356037974357605
1.7726798057556152,1.7645734548568726,0.008106350898742676,0.8454720377922058,0.09999999999999998,2.6457512378692627,0.9256863594055176
1.7639797925949097,1.7699449062347412,-0.005965113639831543,0.8492781519889832,0.43333333333333335,5.385164737701416,0.9310545921325684
1.7627700567245483,1.765468955039978,-0.0026988983154296875,0.84247225522995,0.09999999999999998,4.242640495300293,0.921263575553894
1.7660554647445679,1.761417269706726,0.004638195037841797,0.8407832980155945,0.19999999999999996,3.605551242828369,0.919336199760437
1.7601016759872437,1.764923334121704,-0.004821658134460449,0.843978762626648,0.033333333333333326,1.0,0.9233644008636475
1.7568782567977905,1.7620534896850586,-0.005175232887268066,0.8419171571731567,1.0,1.0,0.9212619662284851
1.7503538131713867,1.7644224166870117,-0.014068603515625,0.8396589159965515,0.4,5.385164737701416,0.9162776470184326
1.7355636358261108,1.7718069553375244,-0.036243319511413574,0.8387591242790222,0.033333333333333326,0.0,0.9150739908218384
1.7536792755126953,1.7517459392547607,0.0019333362579345703,0.8325504660606384,0.0,5.291502475738525,0.9072741270065308
1.7548656463623047,1.748231291770935,0.006634354591369629,0.8284645080566406,0.033333333333333326,1.7320507764816284,0.9001728296279907
1.7472641468048096,1.7495553493499756,-0.0022912025451660156,0.8294563293457031,1.0,5.385164737701416,0.901736855506897
1.7448663711547852,1.7442595958709717,0.0006067752838134766,0.8317202925682068,1.0,5.291502475738525,0.9066910147666931
1.7461141347885132,1.734668493270874,0.01144564151763916,0.8371728658676147,0.06666666666666665,5.291502475738525,0.913977324962616
1.7337608337402344,1.7400360107421875,-0.006275177001953125,0.8440331220626831,0.033333333333333326,0.0,0.9224066138267517
1.7332266569137573,1.7347064018249512,-0.0014797449111938477,0.8452021479606628,1.0,5.0,0.9232698678970337
1.738547682762146,1.7261160612106323,0.012431621551513672,0.8482189178466797,0.06666666666666665,2.4494898319244385,0.9300764799118042
1.741600751876831,1.7299270629882812,0.011673688888549805,0.8558850288391113,1.0,1.4142135381698608,0.9423354864120483
1.740830421447754,1.745447039604187,-0.0046166181564331055,0.8646742105484009,1.0,1.4142135381698608,0.9524768590927124
1.751205325126648,1.7523016929626465,-0.0010963678359985352,0.8712692260742188,0.16666666666666663,1.0,0.9595661163330078
1.767261266708374,1.7530314922332764,0.014229774475097656,0.8676096796989441,0.033333333333333326,0.0,0.9632797241210938
1.7568862438201904,1.7698168754577637,-0.012930631637573242,0.8719374537467957,0.033333333333333326,1.0,0.9678038358688354
1.7550630569458008,1.7567309141159058,-0.0016678571701049805,0.8711752891540527,0.033333333333333326,5.385164737701416,0.9724321365356445
1.744575023651123,1.7364203929901123,0.008154630661010742,0.8677432537078857,0.0,5.099019527435303,0.9735621213912964
1.7161684036254883,1.7156505584716797,0.0005178451538085938,0.8702178001403809,0.0,2.0,0.9753080606460571
1.696266531944275,1.6816301345825195,0.014636397361755371,0.8690621256828308,0.033333333333333326,1.7320507764816284,0.974570631980896
1.6684367656707764,1.6625776290893555,0.0058591365814208984,0.8639686107635498,1.0,2.2360680103302,0.9728101491928101
1.6562654972076416,1.6420496702194214,0.014215826988220215,0.8542708158493042,0.1333333333333333,2.4494898319244385,0.9664866924285889
1.6345746517181396,1.6554203033447266,-0.020845651626586914,0.8586077690124512,0.0,5.099019527435303,0.9757884740829468
1.646061658859253,1.6567518711090088,-0.01069021224975586,0.8452204465866089,0.09999999999999998,5.196152210235596,0.9667360186576843
1.6748098134994507,1.6508948802947998,0.02391493320465088,0.8455004692077637,0.06666666666666665,5.196152210235596,0.965733528137207
1.6713979244232178,1.6737849712371826,-0.0023870468139648438,0.8491079807281494,0.1333333333333333,0.0,0.9786970615386963
1.6597228050231934,1.691357135772705,-0.03163433074951172,0.8417569994926453,1.0,5.196152210235596,0.9715433120727539
1.6708334684371948,1.672027587890625,-0.0011941194534301758,0.8357385396957397,0.09999999999999998,5.196152210235596,0.9577035903930664
1.660454511642456,1.6693872213363647,-0.008932709693908691,0.8286604285240173,1.0,5.291502475738525,0.9525102972984314
1.6537116765975952,1.678288221359253,-0.024576544761657715,0.8358001112937927,1.0,5.291502475738525,0.9582182168960571
1.6682566404342651,1.670811653137207,-0.0025550127029418945,0.8334875106811523,0.09999999999999998,0.0,0.95335453748703
1.6723779439926147,1.6730494499206543,-0.0006715059280395508,0.832654595375061,1.0,5.196152210235596,0.9519636034965515
1.66477370262146,1.681427001953125,-0.01665329933166504,0.8357495665550232,0.06666666666666665,1.7320507764816284,0.9498419761657715
1.6841685771942139,1.6609748601913452,0.023193717002868652,0.834613025188446,1.0,2.0,0.9518049955368042
1.6675628423690796,1.6745431423187256,-0.006980299949645996,0.8338463306427002,1.0,2.0,0.946924090385437
1.6653401851654053,1.6697744131088257,-0.00443422794342041,0.8297743797302246,0.09999999999999998,0.0,0.9455296397209167
1.664881944656372,1.660021185874939,0.0048607587814331055,0.8286370038986206,0.0,5.4772257804870605,0.9418613910675049
1.6606671810150146,1.6527976989746094,0.007869482040405273,0.8239980936050415,0.1333333333333333,5.291502475738525,0.9370774030685425
1.6470813751220703,1.6560332775115967,-0.008951902389526367,0.8237775564193726,0.0,5.291502475738525,0.9342501163482666
1.6536611318588257,1.640742540359497,0.012918591499328613,0.8193755149841309,0.0,5.385164737701416,0.9322861433029175
1.6450834274291992,1.646834135055542,-0.0017507076263427734,0.8222459554672241,1.0,1.4142135381698608,0.933546245098114
1.6501102447509766,1.6404021978378296,0.009708046913146973,0.8231487274169922,0.06666666666666665,5.385164737701416,0.9327167868614197
1.6483535766601562,1.6427409648895264,0.005612611770629883,0.8243429660797119,1.0,5.099019527435303,0.9317325949668884
1.638359546661377,1.6512526273727417,-0.012893080711364746,0.826217770576477,0.033333333333333326,2.0,0.9330618381500244
1.6429862976074219,1.6450605392456055,-0.0020742416381835938,0.8255925178527832,0.033333333333333326,3.0,0.9324606657028198
1.6374711990356445,1.6453207731246948,-0.007849574089050293,0.825779378414154,1.0,3.0,0.9337357878684998
1.6438541412353516,1.6345994472503662,0.009254693984985352,0.8241299390792847,0.1333333333333333,3.464101552963257,0.931965708732605
1.6418797969818115,1.6321786642074585,0.009701132774353027,0.8270025253295898,0.0,3.0,0.930255651473999
1.6423652172088623,1.6280874013900757,0.014277815818786621,0.8251168131828308,0.30000000000000004,5.385164737701416,0.9307500720024109
1.6426972150802612,1.6237399578094482,0.01895725727081299,0.8212941884994507,0.19999999999999996,5.0,0.9276606440544128
1.6352643966674805,1.6266974210739136,0.008566975593566895,0.8246647119522095,0.2666666666666667,3.464101552963257,0.9269782900810242
1.6184234619140625,1.638479232788086,-0.020055770874023438,0.8250852823257446,0.033333333333333326,2.6457512378692627,0.9286758899688721
1.6274336576461792,1.6263999938964844,0.0010336637496948242,0.8204597234725952,1.0,1.4142135381698608,0.9259669184684753
1.6311076879501343,1.6176427602767944,0.013464927673339844,0.8201775550842285,0.16666666666666663,1.7320507764816284,0.9256725311279297
1.6247210502624512,1.6210880279541016,0.0036330223083496094,0.8189177513122559,0.23333333333333328,1.0,0.9256350994110107
1.6157712936401367,1.6267269849777222,-0.01095569133758545,0.8214997053146362,0.0,5.4772257804870605,0.9241539835929871
1.6240053176879883,1.61405611038208,0.009949207305908203,0.817459762096405,0.06666666666666665,5.4772257804870605,0.9206079244613647
1.6182351112365723,1.6153264045715332,0.0029087066650390625,0.817768931388855,0.033333333333333326,1.0,0.9211527705192566
1.6187634468078613,1.6099770069122314,0.008786439895629883,0.8167340159416199,0.0,2.2360680103302,0.9202228784561157
1.6131932735443115,1.6110137701034546,0.0021795034408569336,0.8171200752258301,1.0,5.099019527435303,0.9191367030143738
1.608604907989502,1.6118085384368896,-0.0032036304473876953,0.8143404722213745,0.0,4.690415859222412,0.9178306460380554
1.6043933629989624,1.612126111984253,-0.007732748985290527,0.8117913007736206,0.033333333333333326,5.291502475738525,0.9159507155418396
1.6065006256103516,1.6098790168762207,-0.0033783912658691406,0.8134180903434753,0.1333333333333333,4.582575798034668,0.9165017008781433
1.6066054105758667,1.6073216199874878,-0.0007162094116210938,0.8142454624176025,1.0,2.6457512378692627,0.9178566336631775
0.41445058584213257,0.43402382731437683,-0.019573241472244263,0.4965219497680664,0.2666666666666667,4.898979663848877,0.8143007159233093
0.42582079768180847,0.4407467544078827,-0.014925956726074219,0.5038882493972778,1.0,4.898979663848877,0.8045734167098999
0.4351125657558441,0.43504366278648376,6.890296936035156e-05,0.5063311457633972,0.06666666666666665,0.0,0.7945818901062012
0.44007155299186707,0.4357101619243622,0.004361391067504883,0.5043143033981323,0.7666666666666666,0.0,0.7872589826583862
0.4496823251247406,0.4462186098098755,0.0034637153148651123,0.5024778842926025,1.0,2.6457512378692627,0.777425229549408
0.4723133444786072,0.4508916735649109,0.02142167091369629,0.5021122694015503,0.19999999999999996,2.6457512378692627,0.7697172164916992
0.4927085340023041,0.4807482659816742,0.011960268020629883,0.5102964639663696,1.0,5.385164737701416,0.779263973236084
0.512383759021759,0.5253391265869141,-0.01295536756515503,0.5312322378158569,1.0,5.385164737701416,0.7972835302352905
0.5566977858543396,0.5452002286911011,0.011497557163238525,0.5425455570220947,1.0,5.4772257804870605,0.8112637996673584
0.5818163752555847,0.5755888819694519,0.0062274932861328125,0.5600032806396484,0.7666666666666666,4.0,0.8280009031295776
0.6111358404159546,0.6092738509178162,0.0018619894981384277,0.5725827217102051,1.0,4.242640495300293,0.8419867753982544
0.6504516005516052,0.6388777494430542,0.011573851108551025,0.588234543800354,0.033333333333333326,4.0,0.8551859259605408
0.6872279047966003,0.6816047430038452,0.005623161792755127,0.6097679138183594,1.0,4.690415859222412,0.8684775829315186
0.7317246198654175,0.7302306890487671,0.0014939308166503906,0.6284612417221069,0.0,0.0,0.882390022277832
0.7766672968864441,0.7698850035667419,0.0067822933197021484,0.6438679099082947,0.5333333333333333,5.0,0.898981511592865
0.8147419691085815,0.8108970522880554,0.003844916820526123,0.6592082977294922,0.4666666666666667,2.6457512378692627,0.9056833982467651
0.8523232340812683,0.857901930809021,-0.0055786967277526855,0.6760388612747192,0.2666666666666667,3.0,0.9148175120353699
0.8991236090660095,0.894983172416687,0.00414043664932251,0.6885818839073181,1.0,3.7416574954986572,0.9233112335205078
0.9406709671020508,0.931813657283783,0.008857309818267822,0.7034227252006531,1.0,2.0,0.9293742179870605
0.9743849635124207,0.9722673296928406,0.002117633819580078,0.7083061933517456,0.16666666666666663,3.0,0.9126423597335815
1.0224134922027588,1.0249948501586914,-0.002581357955932617,0.7225651741027832,0.06666666666666665,2.6457512378692627,0.9005057215690613
1.091134786605835,1.089646816253662,0.0014879703521728516,0.7405583262443542,0.3666666666666667,1.7320507764816284,0.8960226774215698
1.1543705463409424,1.1531202793121338,0.0012502670288085938,0.7654464244842529,0.09999999999999998,2.4494898319244385,0.9020782709121704
1.2022578716278076,1.192112922668457,0.010144948959350586,0.7602639198303223,0.033333333333333326,4.898979663848877,0.8760914206504822
1.237757921218872,1.247962236404419,-0.010204315185546875,0.7694473266601562,0.2666666666666667,0.0,0.874654233455658
1.3110814094543457,1.316139817237854,-0.005058407783508301,0.7873309850692749,0.09999999999999998,5.291502475738525,0.8910038471221924
1.4366501569747925,1.4361662864685059,0.0004838705062866211,0.804328203201294,0.0,2.0,0.8980673551559448
1.528548002243042,1.5179837942123413,0.010564208030700684,0.7861528396606445,0.19999999999999996,2.0,0.864128053188324
1.560150384902954,1.556142807006836,0.004007577896118164,0.8189479112625122,1.0,5.291502475738525,0.8943435549736023
1.581674575805664,1.5680532455444336,0.013621330261230469,0.8481447100639343,1.0,0.0,0.910574197769165
1.5710963010787964,1.5778006315231323,-0.0067043304443359375,0.8601055145263672,0.06666666666666665,5.385164737701416,0.9146480560302734
1.5714929103851318,1.5823687314987183,-0.010875821113586426,0.8669761419296265,0.06666666666666665,1.7320507764816284,0.9187745451927185
1.5815767049789429,1.5873850584030151,-0.005808353424072266,0.8730546236038208,0.06666666666666665,5.291502475738525,0.9257523417472839
1.5782084465026855,1.5854229927062988,-0.007214546203613281,0.8747574090957642,1.0,0.0,0.9269943237304688
1.5729889869689941,1.5821541547775269,-0.009165167808532715,0.8773626089096069,1.0,5.385164737701416,0.9269841909408569
1.5635628700256348,1.5800306797027588,-0.016467809677124023,0.8781356811523438,0.033333333333333326,5.385164737701416,0.9273950457572937
1.567493200302124,1.5595240592956543,0.007969141006469727,0.8732165098190308,0.06666666666666665,0.0,0.9235653281211853
1.5452264547348022,1.560539722442627,-0.015313267707824707,0.8751455545425415,1.0,5.196152210235596,0.9259073138237
1.5401228666305542,1.5415899753570557,-0.0014671087265014648,0.8722195625305176,1.0,2.2360680103302,0.9227234721183777
1.527077555656433,1.5291684865951538,-0.002090930938720703,0.8703634142875671,0.033333333333333326,5.099019527435303,0.9211162328720093
1.518005132675171,1.502624273300171,0.015380859375,0.8670895099639893,1.0,5.099019527435303,0.9167737364768982
1.5042314529418945,1.4925909042358398,0.011640548706054688,0.8657233119010925,1.0,3.0,0.9149062037467957
1.4970757961273193,1.5020158290863037,-0.004940032958984375,0.8720332980155945,0.09999999999999998,5.0,0.918296217918396
1.5084993839263916,1.4730615615844727,0.035437822341918945,0.8686003684997559,0.1333333333333333,5.385164737701416,0.910607099533081
1.499967336654663,1.494872808456421,0.0050945281982421875,0.8650975227355957,1.0,1.4142135381698608,0.9116429090499878
1.513031005859375,1.502253532409668,0.010777473449707031,0.86603182554245,0.1333333333333333,1.7320507764816284,0.9123699069023132
1.5209102630615234,1.5204719305038452,0.00043833255767822266,0.8677217960357666,0.16666666666666663,5.291502475738525,0.9203707575798035
1.5346225500106812,1.540052890777588,-0.005430340766906738,0.8697572946548462,1.0,4.690415859222412,0.9264084696769714
1.5535879135131836,1.5541232824325562,-0.0005353689193725586,0.8717818260192871,0.033333333333333326,2.8284270763397217,0.9265477061271667
1.5662133693695068,1.5676326751708984,-0.0014193058013916016,0.8779749870300293,0.033333333333333326,1.4142135381698608,0.9401068687438965
1.5769652128219604,1.5812734365463257,-0.004308223724365234,0.8824914693832397,0.06666666666666665,1.7320507764816284,0.9435334205627441
1.599160075187683,1.5809959173202515,0.01816415786743164,0.8849673271179199,1.0,3.0,0.9502679109573364
1.5948998928070068,1.5974805355072021,-0.0025806427001953125,0.8853739500045776,0.2666666666666667,3.1622776985168457,0.9545074701309204
1.6066573858261108,1.5900437831878662,0.01661360263824463,0.8910421133041382,0.0,1.4142135381698608,0.960615336894989
1.613892912864685,1.593256950378418,0.02063596248626709,0.8910810351371765,0.06666666666666665,5.4772257804870605,0.965894877910614
1.6191449165344238,1.6088197231292725,0.010325193405151367,0.8933950662612915,0.033333333333333326,5.385164737701416,0.9640810489654541
1.636192798614502,1.6195173263549805,0.016675472259521484,0.8888068199157715,0.2666666666666667,2.0,0.9627372622489929
1.640798807144165,1.6456406116485596,-0.004841804504394531,0.8898270130157471,0.06666666666666665,2.0,0.9648563265800476
1.6555492877960205,1.6698706150054932,-0.014321327209472656,0.8950203657150269,0.0,1.7320507764816284,0.9721240997314453
1.680002212524414,1.6829605102539062,-0.0029582977294921875,0.9000509977340698,1.0,5.291502475738525,0.9772281050682068
1.7059564590454102,1.6914951801300049,0.014461278915405273,0.9014639258384705,0.033333333333333326,0.0,0.9761812686920166
1.71556556224823,1.7131030559539795,0.0024625062942504883,0.9091401100158691,0.09999999999999998,5.385164737701416,0.9845209121704102
1.720625638961792,1.7317321300506592,-0.011106491088867188,0.9085080027580261,0.033333333333333326,5.385164737701416,0.9859346151351929
1.7386252880096436,1.7339657545089722,0.004659533500671387,0.9099636077880859,0.06666666666666665,3.605551242828369,0.9863748550415039
1.7480039596557617,1.74527108669281,0.00273287296295166,0.9121589660644531,1.0,4.242640495300293,0.9880537986755371
1.7573550939559937,1.7554234266281128,0.0019316673278808594,0.9160058498382568,1.0,2.8284270763397217,0.9900123476982117
1.7618345022201538,1.7692127227783203,-0.007378220558166504,0.9163433313369751,0.033333333333333326,2.4494898319244385,0.9909205436706543
1.7735450267791748,1.776824951171875,-0.0032799243927001953,0.9131522178649902,1.0,1.7320507764816284,0.9912853240966797
1.7795404195785522,1.7869577407836914,-0.00741732120513916,0.9122314453125,0.5666666666666667,1.4142135381698608,0.9921493530273438
1.7954208850860596,1.7873985767364502,0.008022308349609375,0.9115502238273621,0.16666666666666663,1.0,0.9920535087585449
1.7928617000579834,1.8004319667816162,-0.0075702667236328125,0.9131401777267456,0.16666666666666663,2.0,0.9927937388420105
1.7928012609481812,1.8074753284454346,-0.014674067497253418,0.9104379415512085,0.033333333333333326,2.0,0.9926876425743103
1.8018176555633545,1.804309606552124,-0.0024919509887695312,0.9122235774993896,0.06666666666666665,5.385164737701416,0.9927787780761719
1.7933955192565918,1.81134033203125,-0.017944812774658203,0.9063119292259216,0.0,0.0,0.9917885661125183
1.8077130317687988,1.8025935888290405,0.005119442939758301,0.9108864665031433,0.033333333333333326,5.385164737701416,0.9922248125076294
1.8090623617172241,1.8088926076889038,0.0001697540283203125,0.9105193614959717,0.09999999999999998,1.4142135381698608,0.9926685094833374
1.8201450109481812,1.8087677955627441,0.011377215385437012,0.9101526141166687,0.033333333333333326,1.4142135381698608,0.9929095506668091
1.8171933889389038,1.8235089778900146,-0.00631558895111084,0.9109586477279663,1.0,1.7320507764816284,0.994088888168335
1.829663634300232,1.817570686340332,0.012092947959899902,0.9139020442962646,1.0,2.2360680103302,0.9947509765625
1.8177478313446045,1.8282661437988281,-0.010518312454223633,0.9117056727409363,0.033333333333333326,2.4494898319244385,0.9951555728912354
1.8170287609100342,1.8201264142990112,-0.0030976533889770508,0.9129786491394043,0.033333333333333326,5.385164737701416,0.9954831600189209
1.8046073913574219,1.8216766119003296,-0.017069220542907715,0.9140257239341736,0.09999999999999998,5.385164737701416,0.9960957765579224
1.806910514831543,1.8090814352035522,-0.0021709203720092773,0.9121658802032471,0.0,2.4494898319244385,0.9961316585540771
1.799320936203003,1.8007019758224487,-0.0013810396194458008,0.9093143343925476,0.16666666666666663,3.0,0.9960824847221375
1.7850053310394287,1.7901747226715088,-0.005169391632080078,0.8922734260559082,0.033333333333333326,4.898979663848877,0.9911099672317505
1.777721643447876,1.7669227123260498,0.010798931121826172,0.8646637201309204,1.0,4.690415859222412,0.9656714797019958
1.7550971508026123,1.7542181015014648,0.0008790493011474609,0.8431581258773804,0.033333333333333326,2.8284270763397217,0.9355571269989014
1.7433271408081055,1.7349166870117188,0.008410453796386719,0.838072657585144,0.16666666666666663,1.7320507764816284,0.9283218383789062
1.7482551336288452,1.7316114902496338,0.016643643379211426,0.8606507182121277,0.19999999999999996,1.7320507764816284,0.9560188055038452
1.7321618795394897,1.7428226470947266,-0.010660767555236816,0.8956839442253113,1.0,5.291502475738525,0.9855532050132751
1.7258446216583252,1.7363858222961426,-0.010541200637817383,0.9060801267623901,0.2666666666666667,5.291502475738525,0.9930317401885986
1.7301419973373413,1.721382975578308,0.008759021759033203,0.9084509611129761,0.06666666666666665,3.316624879837036,0.9946918487548828
1.7175811529159546,1.7245601415634155,-0.0069789886474609375,0.9152679443359375,0.033333333333333326,4.0,0.9962784647941589
1.7108811140060425,1.7212327718734741,-0.01035165786743164,0.9154521226882935,0.06666666666666665,3.7416574954986572,0.9959976673126221
1.7078673839569092,1.7140326499938965,-0.006165266036987305,0.9174684286117554,1.0,2.8284270763397217,0.9961309432983398
1.697997808456421,1.712473750114441,-0.01447594165802002,0.9147884249687195,0.06666666666666665,4.795831680297852,0.9955002069473267
1.7031688690185547,1.7054738998413086,-0.0023050308227539062,0.9187409281730652,0.3666666666666667,5.0,0.9954802393913269
1.705594778060913,1.702379584312439,0.003215193748474121,0.9196580648422241,0.43333333333333335,2.0,0.9950425028800964
1.7048639059066772,1.70750892162323,-0.0026450157165527344,0.9176641702651978,0.033333333333333326,1.4142135381698608,0.9944444894790649
1.7025346755981445,1.7086877822875977,-0.006153106689453125,0.9155325889587402,0.23333333333333328,1.4142135381698608,0.9934182167053223
1.6955249309539795,1.709975242614746,-0.014450311660766602,0.9127622842788696,1.0,1.4142135381698608,0.9928139448165894
1.6979937553405762,1.6992697715759277,-0.0012760162353515625,0.9123103022575378,0.16666666666666663,5.385164737701416,0.9912114143371582
1.6950831413269043,1.6955426931381226,-0.0004595518112182617,0.9118438959121704,0.033333333333333326,5.291502475738525,0.9910997152328491
1.6953091621398926,1.689964771270752,0.005344390869140625,0.9093362092971802,0.033333333333333326,5.291502475738525,0.9895299673080444
1.684873342514038,1.6917728185653687,-0.006899476051330566,0.911486029624939,0.033333333333333326,0.0,0.9887207746505737
1.6829408407211304,1.6910165548324585,-0.008075714111328125,0.9125888347625732,0.033333333333333326,5.291502475738525,0.9895271062850952
1.6846027374267578,1.6845684051513672,3.4332275390625e-05,0.9143184423446655,1.0,1.4142135381698608,0.9884094595909119
1.6842632293701172,1.6858495473861694,-0.001586318016052246,0.9154571294784546,0.06666666666666665,5.4772257804870605,0.9883716106414795
1.6809909343719482,1.6900641918182373,-0.009073257446289062,0.9184060096740723,1.0,0.0,0.9890944957733154
1.6810697317123413,1.689833402633667,-0.008763670921325684,0.9205581545829773,1.0,4.898979663848877,0.9889978766441345
1.6816848516464233,1.6872687339782715,-0.0055838823318481445,0.9229163527488708,0.06666666666666665,2.4494898319244385,0.9887964129447937
1.687664270401001,1.6746934652328491,0.012970805168151855,0.9272221326828003,0.0,5.4772257804870605,0.9883937239646912
1.685664176940918,1.6688477993011475,0.016816377639770508,0.9288646578788757,1.0,0.0,0.9887028932571411
1.6680186986923218,1.6749989986419678,-0.006980299949645996,0.9323856234550476,1.0,4.242640495300293,0.9897269010543823
1.6673212051391602,1.656813383102417,0.010507822036743164,0.9339010119438171,0.19999999999999996,4.242640495300293,0.9889127016067505
1.6603858470916748,1.64032781124115,0.020058035850524902,0.9369215965270996,0.0,5.385164737701416,0.987800121307373
1.639356017112732,1.6352202892303467,0.004135727882385254,0.9376975893974304,1.0,2.2360680103302,0.9877564311027527
1.619909644126892,1.6181395053863525,0.0017701387405395508,0.9399816989898682,1.0,2.2360680103302,0.987889289855957
1.6006416082382202,1.5998075008392334,0.0008341073989868164,0.939254641532898,0.4,3.1622776985168457,0.9859910011291504
1.579878568649292,1.5817878246307373,-0.0019092559814453125,0.938677966594696,1.0,4.582575798034668,0.984450101852417
1.5722548961639404,1.5745112895965576,-0.0022563934326171875,0.9363744258880615,0.033333333333333326,4.582575798034668,0.9818896055221558
1.569457769393921,1.5668261051177979,0.002631664276123047,0.9333947896957397,0.1333333333333333,4.582575798034668,0.9788681864738464
1.56060791015625,1.5705666542053223,-0.009958744049072266,0.9293359518051147,0.033333333333333326,5.385164737701416,0.9762753844261169
1.5753482580184937,1.5611108541488647,0.014237403869628906,0.9242019653320312,0.30000000000000004,1.4142135381698608,0.9716135263442993
1.5712110996246338,1.5752004384994507,-0.0039893388748168945,0.9221359491348267,1.0,1.7320507764816284,0.9699254035949707
1.5735357999801636,1.5673221349716187,0.006213665008544922,0.9190266132354736,0.30000000000000004,5.291502475738525,0.9701952934265137
1.5566920042037964,1.5705194473266602,-0.01382744312286377,0.9158759117126465,1.0,0.0,0.9679349660873413
1.566942572593689,1.5543168783187866,0.012625694274902344,0.9141518473625183,0.033333333333333326,0.0,0.9659799337387085
1.5512080192565918,1.5532106161117554,-0.0020025968551635742,0.9087308645248413,0.033333333333333326,0.0,0.9637991189956665
1.5318231582641602,1.5478557348251343,-0.01603257656097412,0.9076188802719116,0.06666666666666665,5.291502475738525,0.9636082649230957
1.5289618968963623,1.5289114713668823,5.042552947998047e-05,0.9003466963768005,1.0,5.291502475738525,0.9576177597045898
1.5227130651474,1.5119956731796265,0.010717391967773438,0.8984111547470093,1.0,0.0,0.9562089443206787
1.5015138387680054,1.5004446506500244,0.001069188117980957,0.8976343870162964,1.0,0.0,0.9560350179672241
1.4882094860076904,1.4728376865386963,0.01537179946899414,0.8926776647567749,1.0,4.242640495300293,0.9525277018547058
1.4622596502304077,1.4682424068450928,-0.005982756614685059,0.896615207195282,0.06666666666666665,3.316624879837036,0.9553272128105164
1.4480955600738525,1.4618403911590576,-0.013744831085205078,0.9042076468467712,1.0,2.0,0.9632651805877686
1.435112714767456,1.456089973449707,-0.020977258682250977,0.9128155708312988,1.0,2.4494898319244385,0.9698877334594727
1.438437819480896,1.4403035640716553,-0.0018657445907592773,0.9126021862030029,1.0,2.8284270763397217,0.9694921970367432
1.4204537868499756,1.4448516368865967,-0.024397850036621094,0.9290008544921875,0.4,2.8284270763397217,0.9793428778648376
1.4270658493041992,1.4221341609954834,0.00493168830871582,0.9200141429901123,0.033333333333333326,5.196152210235596,0.9755451083183289
1.4145994186401367,1.4174045324325562,-0.0028051137924194336,0.9278067946434021,0.16666666666666663,5.291502475738525,0.9786275625228882
1.3971027135849,1.417556643486023,-0.020453929901123047,0.9373210668563843,0.033333333333333326,3.1622776985168457,0.9820657968521118
1.3925349712371826,1.402823805809021,-0.010288834571838379,0.935924232006073,0.23333333333333328,4.242640495300293,0.9818878173828125
1.371408224105835,1.4078983068466187,-0.03649008274078369,0.943985641002655,0.09999999999999998,5.196152210235596,0.9840837717056274
1.390700340270996,1.3823704719543457,0.00832986831665039,0.9440550804138184,1.0,2.6457512378692627,0.9835307598114014
1.3710625171661377,1.4018404483795166,-0.030777931213378906,0.951949954032898,0.06666666666666665,2.2360680103302,0.9855241775512695
1.3842096328735352,1.3958781957626343,-0.011668562889099121,0.9523155093193054,0.4,2.0,0.9856111407279968
1.3924535512924194,1.3915424346923828,0.0009111166000366211,0.9563169479370117,1.0,2.6457512378692627,0.9860858917236328
1.3994791507720947,1.382544755935669,0.01693439483642578,0.955333948135376,0.09999999999999998,2.2360680103302,0.9844762086868286
1.3924826383590698,1.3820483684539795,0.010434269905090332,0.957960307598114,0.1333333333333333,2.2360680103302,0.9854152202606201
1.3923566341400146,1.3702300786972046,0.02212655544281006,0.9594795107841492,0.09999999999999998,5.099019527435303,0.9860949516296387
1.384833812713623,1.3708686828613281,0.013965129852294922,0.959288477897644,0.09999999999999998,0.0,0.9853708148002625
1.3647162914276123,1.3889530897140503,-0.02423679828643799,0.9590474367141724,0.1333333333333333,4.898979663848877,0.9851511716842651
1.3834441900253296,1.3778389692306519,0.005605220794677734,0.9578828811645508,0.033333333333333326,2.8284270763397217,0.9835705757141113
1.386222243309021,1.3682830333709717,0.017939209938049316,0.957230269908905,0.1333333333333333,2.4494898319244385,0.9834879636764526
1.3808484077453613,1.3801181316375732,0.0007302761077880859,0.9593321681022644,1.0,1.7320507764816284,0.9844087362289429
1.3788756132125854,1.390721082687378,-0.01184546947479248,0.9556435942649841,1.0,1.7320507764816284,0.9823135733604431
1.4034473896026611,1.3775519132614136,0.02589547634124756,0.9551586508750916,0.19999999999999996,1.7320507764816284,0.9821062088012695
1.4067609310150146,1.3901557922363281,0.016605138778686523,0.9567615389823914,0.1333333333333333,2.8284270763397217,0.9826890826225281
1.4115049839019775,1.395653486251831,0.015851497650146484,0.9564525485038757,0.06666666666666665,2.8284270763397217,0.982567310333252
1.4088103771209717,1.412338137626648,-0.0035277605056762695,0.9548949003219604,0.033333333333333326,5.385164737701416,0.9816887378692627
1.4159080982208252,1.421161413192749,-0.005253314971923828,0.9551116824150085,0.06666666666666665,5.291502475738525,0.9814209342002869
1.4352338314056396,1.4185575246810913,0.01667630672454834,0.9540993571281433,0.033333333333333326,2.0,0.9803866147994995
1.4283374547958374,1.4412282705307007,-0.012890815734863281,0.9455059766769409,0.23333333333333328,5.291502475738525,0.9773756265640259
1.4432786703109741,1.444930076599121,-0.0016514062881469727,0.9449078440666199,0.033333333333333326,5.291502475738525,0.9767922759056091
1.4488896131515503,1.455305576324463,-0.006415963172912598,0.9465405941009521,1.0,5.291502475738525,0.9762691259384155
1.4567064046859741,1.4656327962875366,-0.0089263916015625,0.9381203651428223,0.06666666666666665,0.0,0.9728357195854187
1.4739265441894531,1.4610551595687866,0.012871384620666504,0.9364345073699951,0.06666666666666665,0.0,0.9705570936203003
1.4742515087127686,1.4661669731140137,0.008084535598754883,0.9405297040939331,1.0,0.0,0.9706491231918335
1.4713743925094604,1.4763083457946777,-0.004933953285217285,0.9256900548934937,0.06666666666666665,0.0,0.9652866125106812
1.4810333251953125,1.4686577320098877,0.012375593185424805,0.9230970144271851,1.0,5.385164737701416,0.963320255279541
1.465707778930664,1.478142261505127,-0.01243448257446289,0.9219955205917358,1.0,5.385164737701416,0.9619947671890259
1.4799083471298218,1.462172508239746,0.017735838890075684,0.9143815040588379,1.0,5.385164737701416,0.9601302146911621
1.4793775081634521,1.4587032794952393,0.02067422866821289,0.906712532043457,1.0,1.7320507764816284,0.9548394680023193
1.475404143333435,1.4666039943695068,0.008800148963928223,0.8959853649139404,1.0,2.0,0.9483160972595215
1.4830011129379272,1.4672272205352783,0.015773892402648926,0.8940514326095581,0.033333333333333326,1.7320507764816284,0.9463828802108765
1.4924969673156738,1.4651927947998047,0.02730417251586914,0.8854376673698425,1.0,5.385164737701416,0.9386143684387207
1.4866836071014404,1.478798270225525,0.007885336875915527,0.8902701139450073,0.033333333333333326,5.385164737701416,0.9402774572372437
1.4764328002929688,1.4956271648406982,-0.019194364547729492,0.893409252166748,0.06666666666666665,1.7320507764816284,0.9426182508468628
1.490759253501892,1.4859578609466553,0.004801392555236816,0.887238621711731,0.06666666666666665,1.4142135381698608,0.9378143548965454
1.4878209829330444,1.4905602931976318,-0.0027393102645874023,0.8918976783752441,0.033333333333333326,2.0,0.9390446543693542
1.501165747642517,1.4768521785736084,0.02431356906890869,0.8842581510543823,1.0,2.6457512378692627,0.9317705035209656
1.489058256149292,1.490248441696167,-0.001190185546875,0.8894633650779724,0.033333333333333326,5.196152210235596,0.9372240900993347
1.4949357509613037,1.482058048248291,0.012877702713012695,0.8892120718955994,0.06666666666666665,4.795831680297852,0.9357230067253113
1.489132285118103,1.484877586364746,0.004254698753356934,0.892174243927002,0.0,4.795831680297852,0.9374915361404419
1.4828455448150635,1.4868927001953125,-0.0040471553802490234,0.8986085653305054,0.1333333333333333,0.0,0.9422836303710938
1.4840348958969116,1.4842867851257324,-0.0002518892288208008,0.8958395719528198,0.09999999999999998,0.0,0.9387165904045105
1.4848392009735107,1.484776496887207,6.270408630371094e-05,0.89885014295578,1.0,0.0,0.9414061903953552
1.48750901222229,1.474169135093689,0.013339877128601074,0.9003080129623413,0.23333333333333328,0.0,0.939746081829071
1.485971212387085,1.4736837148666382,0.012287497520446777,0.9037117958068848,1.0,0.0,0.9436745643615723
1.485201358795166,1.4720100164413452,0.0131913423538208,0.9064916968345642,1.0,5.196152210235596,0.9448549747467041
1.4786581993103027,1.4790558815002441,-0.00039768218994140625,0.9127421379089355,1.0,2.0,0.9487320184707642
1.4759855270385742,1.4813756942749023,-0.005390167236328125,0.9177541732788086,1.0,4.795831680297852,0.9523643255233765
1.4785444736480713,1.4719021320343018,0.006642341613769531,0.9167983531951904,1.0,5.196152210235596,0.9520591497421265
1.4712340831756592,1.4755505323410034,-0.004316449165344238,0.9211148023605347,1.0,5.196152210235596,0.9548095464706421
1.4679896831512451,1.4754385948181152,-0.007448911666870117,0.9243890643119812,0.09999999999999998,5.196152210235596,0.9576258063316345
1.4683761596679688,1.4709428548812866,-0.002566695213317871,0.9256650805473328,0.23333333333333328,3.0,0.9582196474075317
1.4787609577178955,1.4571717977523804,0.021589159965515137,0.9258734583854675,1.0,3.464101552963257,0.9581124782562256
1.47590970993042,1.456341028213501,0.019568681716918945,0.9245984554290771,0.09999999999999998,3.316624879837036,0.9568818807601929
1.4704504013061523,1.4591553211212158,0.011295080184936523,0.9259982109069824,1.0,1.4142135381698608,0.9582724571228027
1.4590680599212646,1.4667346477508545,-0.007666587829589844,0.9264225959777832,0.09999999999999998,3.0,0.9578906297683716
1.4690055847167969,1.4560699462890625,0.012935638427734375,0.9252647757530212,0.2666666666666667,3.0,0.9571902751922607
1.4524368047714233,1.4694288969039917,-0.01699209213256836,0.926693320274353,0.2666666666666667,2.4494898319244385,0.9579347372055054
1.4588706493377686,1.4607652425765991,-0.0018945932388305664,0.9269630312919617,0.16666666666666663,1.7320507764816284,0.958272397518158
1.45479154586792,1.464590072631836,-0.009798526763916016,0.9277085065841675,0.09999999999999998,5.4772257804870605,0.9586153030395508
1.4551814794540405,1.4647620916366577,-0.009580612182617188,0.931431770324707,0.19999999999999996,0.0,0.9615696668624878
1.456214189529419,1.4650548696517944,-0.008840680122375488,0.9310249090194702,0.09999999999999998,4.795831680297852,0.9607743620872498
1.454298734664917,1.468136191368103,-0.013837456703186035,0.9302467107772827,0.09999999999999998,2.8284270763397217,0.9601134061813354
1.4555675983428955,1.4647777080535889,-0.00921010971069336,0.9310265779495239,0.0,2.2360680103302,0.9604945182800293
1.4644982814788818,1.4532244205474854,0.011273860931396484,0.9250456690788269,1.0,5.4772257804870605,0.9550508856773376
1.4642441272735596,1.448868751525879,0.015375375747680664,0.9221751093864441,1.0,5.4772257804870605,0.9523262977600098
1.4530010223388672,1.4515490531921387,0.0014519691467285156,0.9258127212524414,0.23333333333333328,2.4494898319244385,0.9558378458023071
1.452073097229004,1.45164954662323,0.0004235506057739258,0.9182273149490356,0.16666666666666663,2.8284270763397217,0.9492862224578857
1.4580020904541016,1.4438409805297852,0.014161109924316406,0.9134616255760193,0.0,5.291502475738525,0.945561408996582
1.4491958618164062,1.4586809873580933,-0.009485125541687012,0.9141653776168823,1.0,5.4772257804870605,0.9461113214492798
1.4504356384277344,1.4648401737213135,-0.014404535293579102,0.9143897891044617,0.0,1.0,0.9458494186401367
1.4550330638885498,1.4681720733642578,-0.013139009475708008,0.9125690460205078,0.19999999999999996,2.4494898319244385,0.9441303610801697
1.4722201824188232,1.4654206037521362,0.006799578666687012,0.9087023735046387,0.06666666666666665,2.2360680103302,0.9401679039001465
1.456524133682251,1.4787667989730835,-0.02224266529083252,0.9167131185531616,1.0,4.123105525970459,0.9463634490966797
1.4510434865951538,1.487898588180542,-0.036855101585388184,0.9163302779197693,0.0,3.872983455657959,0.9451934695243835
1.480423927307129,1.4634981155395508,0.016925811767578125,0.9109589457511902,0.033333333333333326,5.4772257804870605,0.9413788318634033
1.4825074672698975,1.4664205312728882,0.016086935997009277,0.9101890325546265,0.16666666666666663,3.0,0.9402105808258057
1.476536750793457,1.4748796224594116,0.0016571283340454102,0.9130034446716309,0.19999999999999996,4.358899116516113,0.9430448412895203
1.4703229665756226,1.484410047531128,-0.014087080955505371,0.9144701957702637,0.5,3.0,0.943365752696991
1.4961762428283691,1.4637664556503296,0.03240978717803955,0.907383382320404,1.0,3.316624879837036,0.9383277297019958
1.4729851484298706,1.4891070127487183,-0.016121864318847656,0.9103244543075562,0.0,3.605551242828369,0.9405567646026611
1.4742364883422852,1.482189416885376,-0.00795292854309082,0.9105690717697144,0.30000000000000004,5.196152210235596,0.9400054812431335
1.4610456228256226,1.4835596084594727,-0.022513985633850098,0.9162753820419312,0.33333333333333337,5.099019527435303,0.946204662322998
1.463391661643982,1.4700415134429932,-0.0066498517990112305,0.9110903143882751,0.3666666666666667,5.099019527435303,0.9414563179016113
1.4532692432403564,1.4693779945373535,-0.01610875129699707,0.9065476655960083,0.4666666666666667,0.0,0.9369656443595886
1.4604287147521973,1.4618885517120361,-0.0014598369598388672,0.9051287174224854,0.09999999999999998,0.0,0.9358159899711609
1.4602248668670654,1.464608907699585,-0.004384040832519531,0.9059337377548218,1.0,4.898979663848877,0.9363460540771484
1.4539064168930054,1.471915602684021,-0.018009185791015625,0.9040737152099609,0.1333333333333333,2.6457512378692627,0.9355301260948181
1.4517163038253784,1.4768750667572021,-0.02515876293182373,0.9030354022979736,1.0,5.385164737701416,0.9361319541931152
1.4646838903427124,1.4672138690948486,-0.0025299787521362305,0.8926235437393188,1.0,0.0,0.9257218241691589
1.4725513458251953,1.4622066020965576,0.010344743728637695,0.8864848613739014,1.0,5.196152210235596,0.9207329750061035
1.4788646697998047,1.4553859233856201,0.02347874641418457,0.883076548576355,0.19999999999999996,5.196152210235596,0.9178116321563721
1.4658048152923584,1.4696763753890991,-0.0038715600967407227,0.8820959329605103,0.033333333333333326,4.242640495300293,0.9183592796325684
1.4743363857269287,1.4609392881393433,0.01339709758758545,0.8731185793876648,1.0,4.242640495300293,0.9093033671379089
1.472020149230957,1.4579261541366577,0.014093995094299316,0.8659805655479431,1.0,0.0,0.9019061923027039
1.459498405456543,1.4659545421600342,-0.006456136703491211,0.8592489957809448,0.09999999999999998,0.0,0.8929024934768677
1.4670162200927734,1.4566295146942139,0.01038670539855957,0.8556916117668152,1.0,4.795831680297852,0.8869439959526062
1.4549250602722168,1.4720914363861084,-0.0171663761138916,0.8798016309738159,0.4,2.6457512378692627,0.9154921770095825
1.4540975093841553,1.4714292287826538,-0.017331719398498535,0.8858966827392578,1.0,2.2360680103302,0.9227170348167419
1.441381812095642,1.4800281524658203,-0.03864634037017822,0.9163260459899902,1.0,2.8284270763397217,0.9486064910888672
1.451948881149292,1.4648668766021729,-0.01291799545288086,0.915116012096405,1.0,2.4494898319244385,0.9499112963676453
1.4498347043991089,1.4667184352874756,-0.0168837308883667,0.9182235598564148,0.23333333333333328,3.872983455657959,0.9523526430130005
1.4625191688537598,1.458092451095581,0.004426717758178711,0.9189349412918091,0.0,3.872983455657959,0.952440619468689
1.4541723728179932,1.4719955921173096,-0.017823219299316406,0.9183818697929382,0.16666666666666663,3.605551242828369,0.9521777629852295
1.472397804260254,1.460521936416626,0.01187586784362793,0.9096993207931519,0.09999999999999998,2.0,0.9472461938858032
1.4581496715545654,1.4833621978759766,-0.025212526321411133,0.9254826307296753,0.09999999999999998,2.4494898319244385,0.9536752104759216
1.4768402576446533,1.4721273183822632,0.004712939262390137,0.9278692007064819,0.4666666666666667,2.8284270763397217,0.9560224413871765
1.4820356369018555,1.4803125858306885,0.0017230510711669922,0.9226794242858887,0.30000000000000004,3.605551242828369,0.9535819292068481
1.5020354986190796,1.4607270956039429,0.04130840301513672,0.9264747500419617,0.1333333333333333,3.0,0.9558519124984741
1.4847652912139893,1.4709457159042358,0.013819575309753418,0.9267158508300781,0.06666666666666665,2.4494898319244385,0.9546027183532715
1.469017505645752,1.4815959930419922,-0.012578487396240234,0.9292460680007935,0.1333333333333333,1.7320507764816284,0.9554128646850586
1.47507643699646,1.4717077016830444,0.0033687353134155273,0.9277477264404297,0.1333333333333333,3.464101552963257,0.95514976978302
1.4728147983551025,1.4689377546310425,0.0038770437240600586,0.926628053188324,0.30000000000000004,3.7416574954986572,0.9545475840568542
1.4796781539916992,1.4550507068634033,0.0246274471282959,0.9299761652946472,0.1333333333333333,5.385164737701416,0.9567103385925293
1.4741525650024414,1.4549729824066162,0.019179582595825195,0.9294254183769226,0.06666666666666665,5.385164737701416,0.9561471939086914
1.4466893672943115,1.4755620956420898,-0.02887272834777832,0.929448127746582,0.033333333333333326,5.385164737701416,0.9553755521774292
1.474705457687378,1.440382719039917,0.03432273864746094,0.926966667175293,0.43333333333333335,0.0,0.9557937383651733
1.4559801816940308,1.452972650527954,0.00300753116607666,0.927727460861206,0.033333333333333326,5.291502475738525,0.9558398127555847
1.4418659210205078,1.4587587118148804,-0.01689279079437256,0.9267610311508179,1.0,1.7320507764816284,0.9549059867858887
1.43666410446167,1.4453275203704834,-0.008663415908813477,0.9239295721054077,0.033333333333333326,2.0,0.9536458253860474
1.4420793056488037,1.4279050827026367,0.014174222946166992,0.9238724112510681,1.0,2.0,0.9542551040649414
1.4234354496002197,1.4412274360656738,-0.0177919864654541,0.9286341667175293,1.0,2.8284270763397217,0.9565855860710144
1.4155354499816895,1.4354804754257202,-0.01994502544403076,0.9231652021408081,0.06666666666666665,4.795831680297852,0.9530283212661743
1.4175843000411987,1.4343812465667725,-0.01679694652557373,0.9292638301849365,0.033333333333333326,4.795831680297852,0.9616982340812683
1.4174607992172241,1.4048268795013428,0.012633919715881348,0.9180459976196289,0.09999999999999998,4.795831680297852,0.9528639316558838
1.411415457725525,1.401543378829956,0.009872078895568848,0.9161100387573242,0.033333333333333326,0.0,0.9526752233505249
1.4118800163269043,1.39566969871521,0.016210317611694336,0.9152723550796509,0.23333333333333328,5.291502475738525,0.9513971209526062
1.4029169082641602,1.409572958946228,-0.006656050682067871,0.9177721738815308,1.0,2.6457512378692627,0.9527125358581543
1.400316596031189,1.4216632843017578,-0.021346688270568848,0.9108679294586182,0.23333333333333328,2.8284270763397217,0.9485063552856445
1.3995870351791382,1.4148834943771362,-0.015296459197998047,0.9180156588554382,1.0,2.4494898319244385,0.9519252181053162
1.410730242729187,1.4007962942123413,0.009933948516845703,0.9091185331344604,1.0,3.464101552963257,0.9476556777954102
1.3955291509628296,1.4095940589904785,-0.014064908027648926,0.9099728465080261,0.06666666666666665,4.582575798034668,0.9484351873397827
2.5164623260498047,2.5163192749023438,0.0001430511474609375,0.950558066368103,0.06666666666666665,5.099019527435303,1.0
2.449047565460205,2.439488649368286,0.009558916091918945,0.9468899965286255,0.30000000000000004,3.0,1.0
2.3854899406433105,2.3854920864105225,-2.1457672119140625e-06,0.9424912333488464,0.033333333333333326,2.4494898319244385,0.9999997019767761
2.3289597034454346,2.344245433807373,-0.015285730361938477,0.9348119497299194,0.16666666666666663,2.2360680103302,0.9999477863311768
2.260448455810547,2.323690414428711,-0.06324195861816406,0.9231653213500977,0.30000000000000004,2.6457512378692627,0.9992534518241882
2.2811079025268555,2.3050308227539062,-0.02392292022705078,0.9173024892807007,1.0,2.2360680103302,0.9985248446464539
2.2678356170654297,2.2718722820281982,-0.004036664962768555,0.9076387286186218,0.1333333333333333,1.7320507764816284,0.9973421096801758
2.1957578659057617,2.1993443965911865,-0.0035865306854248047,0.8936783671379089,0.16666666666666663,1.0,0.9941853284835815
2.1233577728271484,2.119501829147339,0.0038559436798095703,0.8535699844360352,0.033333333333333326,3.0,0.9780603647232056
2.0342941284179688,2.033881187438965,0.00041294097900390625,0.8228211402893066,0.1333333333333333,2.8284270763397217,0.9635940790176392
1.9593456983566284,1.949934959411621,0.009410738945007324,0.808639645576477,0.09999999999999998,0.0,0.950008749961853
1.8961867094039917,1.913386344909668,-0.01719963550567627,0.8072630763053894,0.06666666666666665,2.0,0.9301744699478149
1.9008643627166748,1.8957281112670898,0.005136251449584961,0.7997936010360718,0.033333333333333326,2.2360680103302,0.9267898797988892
1.9107460975646973,1.920674204826355,-0.009928107261657715,0.8066465854644775,0.06666666666666665,1.7320507764816284,0.9343163967132568
1.8951400518417358,1.890688419342041,0.004451632499694824,0.7829732894897461,0.23333333333333328,1.4142135381698608,0.9149707555770874
1.87032151222229,1.8833720684051514,-0.013050556182861328,0.784868597984314,0.033333333333333326,5.385164737701416,0.9111825823783875
1.8395023345947266,1.8492705821990967,-0.009768247604370117,0.7745627164840698,0.033333333333333326,4.582575798034668,0.917613685131073
1.8100383281707764,1.8097405433654785,0.00029778480529785156,0.7418094873428345,0.09999999999999998,3.605551242828369,0.8862817287445068
1.7904094457626343,1.79302978515625,-0.0026203393936157227,0.7355984449386597,0.06666666666666665,2.4494898319244385,0.8871245384216309
1.772925615310669,1.7512439489364624,0.021681666374206543,0.7290835380554199,0.033333333333333326,2.6457512378692627,0.883908748626709
1.7416439056396484,1.760535478591919,-0.018891572952270508,0.7377117872238159,0.033333333333333326,3.0,0.8934385776519775
1.7223000526428223,1.7157013416290283,0.006598711013793945,0.7107924222946167,1.0,2.6457512378692627,0.8644392490386963
1.676117181777954,1.6757043600082397,0.00041282176971435547,0.7162043452262878,0.30000000000000004,1.4142135381698608,0.8753949999809265
1.6786811351776123,1.6470845937728882,0.03159654140472412,0.6988269090652466,0.1333333333333333,2.4494898319244385,0.8559953570365906
1.6666682958602905,1.6495368480682373,0.017131447792053223,0.7263199090957642,0.06666666666666665,2.4494898319244385,0.8846217393875122
1.6711066961288452,1.6405967473983765,0.03050994873046875,0.7491799592971802,0.16666666666666663,3.1622776985168457,0.907343864440918
1.6727585792541504,1.6700258255004883,0.0027327537536621094,0.7795430421829224,0.1333333333333333,3.316624879837036,0.9266352653503418
1.6824636459350586,1.6963415145874023,-0.01387786865234375,0.7994710803031921,0.09999999999999998,1.7320507764816284,0.9421447515487671
1.6883834600448608,1.7060908079147339,-0.017707347869873047,0.8118433952331543,0.033333333333333326,1.4142135381698608,0.9508940577507019
1.710423469543457,1.7028279304504395,0.007595539093017578,0.8147079944610596,0.16666666666666663,5.196152210235596,0.9534920454025269
1.7074108123779297,1.7245553731918335,-0.01714456081390381,0.8176778554916382,0.09999999999999998,5.385164737701416,0.9501299858093262
1.7283949851989746,1.7343978881835938,-0.006002902984619141,0.8280567526817322,0.23333333333333328,1.4142135381698608,0.961887776851654
1.7641878128051758,1.7585663795471191,0.005621433258056641,0.8203953504562378,0.1333333333333333,5.385164737701416,0.9551731944084167
1.8034404516220093,1.7997545003890991,0.0036859512329101562,0.816185474395752,0.09999999999999998,0.0,0.9495892524719238
1.8256146907806396,1.8529685735702515,-0.027353882789611816,0.8229679465293884,0.09999999999999998,0.0,0.9553073644638062
1.8626048564910889,1.851366400718689,0.011238455772399902,0.8089761734008789,1.0,5.385164737701416,0.939834713935852
1.8235644102096558,1.8886330127716064,-0.06506860256195068,0.8056273460388184,0.033333333333333326,1.4142135381698608,0.9289013147354126
1.835195779800415,1.8609598875045776,-0.025764107704162598,0.7956156730651855,0.033333333333333326,5.385164737701416,0.9234976768493652
1.834293246269226,1.8303611278533936,0.0039321184158325195,0.7873497009277344,1.0,0.0,0.9221625328063965
1.820155143737793,1.8117046356201172,0.008450508117675781,0.7864587306976318,1.0,5.291502475738525,0.9217283129692078
1.7995550632476807,1.8023014068603516,-0.0027463436126708984,0.7911481857299805,1.0,2.0,0.9246284365653992
1.7862300872802734,1.787817358970642,-0.0015872716903686523,0.7959176301956177,0.033333333333333326,4.898979663848877,0.9303571581840515
1.7652246952056885,1.7854875326156616,-0.020262837409973145,0.7976412177085876,0.033333333333333326,5.291502475738525,0.9309910535812378
1.7730249166488647,1.763387680053711,0.009637236595153809,0.7962493896484375,1.0,1.4142135381698608,0.9320340156555176
1.7682652473449707,1.7632980346679688,0.004967212677001953,0.8007200956344604,1.0,2.2360680103302,0.9352852702140808
1.7729580402374268,1.761915922164917,0.011042118072509766,0.7999435663223267,0.06666666666666665,5.0,0.9354073405265808
1.7702783346176147,1.7750413417816162,-0.004763007164001465,0.8028358221054077,0.19999999999999996,4.358899116516113,0.9376788139343262
1.7869417667388916,1.7785851955413818,0.008356571197509766,0.8077353239059448,1.0,2.4494898319244385,0.9411178827285767
1.799164056777954,1.7927182912826538,0.006445765495300293,0.8089718818664551,0.06666666666666665,2.8284270763397217,0.9415221214294434
1.8143606185913086,1.7858827114105225,0.028477907180786133,0.7957760691642761,0.0,1.0,0.9361950755119324
1.8022016286849976,1.7990154027938843,0.0031862258911132812,0.8019592761993408,0.16666666666666663,5.4772257804870605,0.9411637187004089
1.7917706966400146,1.8001024723052979,-0.008331775665283203,0.8007187843322754,1.0,0.0,0.9396456480026245
1.8001207113265991,1.7805662155151367,0.019554495811462402,0.7857640981674194,0.3666666666666667,5.291502475738525,0.9329487681388855
1.7807130813598633,1.7843530178070068,-0.0036399364471435547,0.7885414958000183,0.23333333333333328,1.7320507764816284,0.9361436367034912
1.7753546237945557,1.7744152545928955,0.0009393692016601562,0.7842601537704468,0.033333333333333326,1.4142135381698608,0.9359830617904663
1.7673991918563843,1.7743844985961914,-0.006985306739807129,0.7796814441680908,0.0,2.6457512378692627,0.9330164194107056
1.7732484340667725,1.7646855115890503,0.008562922477722168,0.7695726156234741,1.0,2.8284270763397217,0.9279581308364868
1.7685315608978271,1.7647731304168701,0.0037584304809570312,0.771226167678833,1.0,3.464101552963257,0.9290658831596375
1.758037805557251,1.7609232664108276,-0.00288546085357666,0.7614668607711792,0.06666666666666665,3.0,0.9230040311813354
1.7544673681259155,1.7492024898529053,0.005264878273010254,0.7514408826828003,0.033333333333333326,3.316624879837036,0.9165472984313965
1.7474277019500732,1.7420313358306885,0.005396366119384766,0.7468709945678711,0.033333333333333326,3.1622776985168457,0.9119469523429871
1.7359604835510254,1.7389090061187744,-0.0029485225677490234,0.7434003353118896,0.19999999999999996,5.291502475738525,0.911651611328125
1.7199615240097046,1.7198638916015625,9.763240814208984e-05,0.7408644556999207,0.2666666666666667,0.0,0.9112092852592468
1.696770429611206,1.6878254413604736,0.008944988250732422,0.7322842478752136,0.1333333333333333,4.358899116516113,0.9086732864379883
1.6633594036102295,1.6712583303451538,-0.007898926734924316,0.7274742126464844,0.23333333333333328,4.358899116516113,0.9012452960014343
1.6519050598144531,1.6459158658981323,0.005989193916320801,0.7222276926040649,0.2666666666666667,0.0,0.8961107134819031
1.638030767440796,1.635615348815918,0.0024154186248779297,0.7218378782272339,0.06666666666666665,0.0,0.894352376461029
1.622351050376892,1.6325496435165405,-0.010198593139648438,0.7273094058036804,1.0,5.385164737701416,0.9043401479721069
1.6112312078475952,1.6332149505615234,-0.021983742713928223,0.7321633100509644,1.0,5.385164737701416,0.9039578437805176
1.6092809438705444,1.6230616569519043,-0.013780713081359863,0.7389836311340332,0.3666666666666667,5.385164737701416,0.9096540212631226
1.6169586181640625,1.611801028251648,0.005157589912414551,0.745501697063446,1.0,1.0,0.9206504225730896
1.626036524772644,1.628657341003418,-0.0026208162307739258,0.756199061870575,1.0,1.7320507764816284,0.9299253821372986
1.6324548721313477,1.6287143230438232,0.003740549087524414,0.7684048414230347,1.0,5.196152210235596,0.9402518272399902
1.6283820867538452,1.6227524280548096,0.0056296586990356445,0.7759696841239929,0.033333333333333326,5.291502475738525,0.9455188512802124
1.6099660396575928,1.612997055053711,-0.003031015396118164,0.7781991362571716,1.0,1.7320507764816284,0.9500235319137573
1.5908983945846558,1.6079658269882202,-0.017067432403564453,0.7890766859054565,0.033333333333333326,1.4142135381698608,0.9569928050041199
1.5936145782470703,1.5887655019760132,0.004849076271057129,0.7902810573577881,0.0,1.7320507764816284,0.9572601318359375
1.5890839099884033,1.5809168815612793,0.008167028427124023,0.7899656295776367,0.09999999999999998,2.6457512378692627,0.9559121131896973
1.5868053436279297,1.5808188915252686,0.005986452102661133,0.7973042726516724,1.0,2.4494898319244385,0.9582827091217041
1.5892343521118164,1.5860713720321655,0.003162980079650879,0.8069859743118286,0.06666666666666665,2.2360680103302,0.9596900939941406
1.605019450187683,1.5850285291671753,0.019990921020507812,0.8010554313659668,0.033333333333333326,2.8284270763397217,0.9492512941360474
1.6078481674194336,1.6035575866699219,0.004290580749511719,0.820527195930481,0.033333333333333326,3.1622776985168457,0.9606761336326599
1.6164841651916504,1.6145648956298828,0.0019192695617675781,0.8240073919296265,0.06666666666666665,2.4494898319244385,0.9629976153373718
1.600046157836914,1.622488021850586,-0.022441864013671875,0.8264163732528687,0.16666666666666663,2.8284270763397217,0.9621232748031616
1.5974946022033691,1.5952587127685547,0.002235889434814453,0.8157272338867188,0.033333333333333326,2.2360680103302,0.9569095373153687
1.5945934057235718,1.5818185806274414,0.012774825096130371,0.8116247057914734,0.1333333333333333,1.7320507764816284,0.9491211771965027
1.580923080444336,1.5768086910247803,0.004114389419555664,0.8067652583122253,0.1333333333333333,2.0,0.9426748156547546
1.6025950908660889,1.5870956182479858,0.015499472618103027,0.8105244040489197,0.19999999999999996,5.291502475738525,0.9431785345077515
1.6105645895004272,1.6262273788452148,-0.015662789344787598,0.8211530447006226,0.19999999999999996,0.0,0.9474633932113647
1.6524466276168823,1.6390060186386108,0.013440608978271484,0.820905327796936,0.1333333333333333,5.385164737701416,0.9449843168258667
1.6605019569396973,1.668506383895874,-0.008004426956176758,0.8222262263298035,0.033333333333333326,5.385164737701416,0.9439619779586792
1.673824667930603,1.682913064956665,-0.009088397026062012,0.8228928446769714,0.06666666666666665,4.795831680297852,0.9431483149528503
1.671561598777771,1.694091796875,-0.022530198097229004,0.8265742063522339,0.06666666666666665,2.4494898319244385,0.9434270858764648
1.6804989576339722,1.6876962184906006,-0.007197260856628418,0.829277753829956,1.0,2.0,0.9452084302902222
1.6814987659454346,1.683224081993103,-0.001725316047668457,0.8315954208374023,1.0,3.316624879837036,0.945862889289856
1.6855735778808594,1.6873983144760132,-0.0018247365951538086,0.8343892097473145,0.033333333333333326,3.605551242828369,0.946494460105896
1.7046363353729248,1.6749013662338257,0.02973496913909912,0.8370685577392578,1.0,3.464101552963257,0.9482824206352234
1.705074667930603,1.6853092908859253,0.019765377044677734,0.8422214388847351,0.23333333333333328,2.0,0.952213704586029
1.6909208297729492,1.6931051015853882,-0.002184271812438965,0.8416570425033569,0.23333333333333328,1.7320507764816284,0.9508931636810303
1.7014578580856323,1.6777576208114624,0.023700237274169922,0.8407857418060303,0.23333333333333328,5.099019527435303,0.9501781463623047
1.6770949363708496,1.6949169635772705,-0.0178220272064209,0.8420073390007019,0.19999999999999996,4.898979663848877,0.9510469436645508
1.685408353805542,1.6737526655197144,0.011655688285827637,0.8386110067367554,0.5,2.2360680103302,0.950393557548523
1.6572597026824951,1.680025339126587,-0.022765636444091797,0.8343673944473267,0.16666666666666663,2.4494898319244385,0.9499083757400513
1.651524543762207,1.652940034866333,-0.0014154911041259766,0.8261874914169312,0.033333333333333326,2.8284270763397217,0.9464936256408691
1.6415934562683105,1.620591163635254,0.02100229263305664,0.8195664286613464,0.1333333333333333,2.4494898319244385,0.947728157043457
1.6055715084075928,1.610353708267212,-0.004782199859619141,0.8148211240768433,1.0,5.196152210235596,0.9475469589233398
1.5956530570983887,1.5863609313964844,0.009292125701904297,0.813829779624939,0.19999999999999996,5.196152210235596,0.9456665515899658
1.6134653091430664,1.5603578090667725,0.053107500076293945,0.8099849224090576,0.033333333333333326,2.0,0.9397007822990417
2.0267491340637207,2.018101215362549,0.008647918701171875,0.8172351717948914,0.033333333333333326,2.6457512378692627,0.9987369775772095
1.8398017883300781,1.890586256980896,-0.05078446865081787,0.8027693629264832,0.16666666666666663,5.291502475738525,0.9976924657821655
1.7718048095703125,1.7451839447021484,0.026620864868164062,0.7814137935638428,0.09999999999999998,4.898979663848877,0.9934048056602478
1.6590780019760132,1.678863286972046,-0.019785284996032715,0.7724109888076782,0.09999999999999998,2.6457512378692627,0.9890730381011963
1.6048930883407593,1.597756266593933,0.007136821746826172,0.7568992972373962,1.0,2.0,0.9794313907623291
1.5385102033615112,1.5656532049179077,-0.027143001556396484,0.7562241554260254,0.09999999999999998,2.0,0.9714378714561462
1.5409497022628784,1.4887967109680176,0.05215299129486084,0.7450196743011475,0.16666666666666663,2.2360680103302,0.9572812914848328
1.4898436069488525,1.4885785579681396,0.0012650489807128906,0.7548527121543884,0.06666666666666665,2.2360680103302,0.955539345741272
1.4821317195892334,1.4829515218734741,-0.0008198022842407227,0.7609958648681641,1.0,2.4494898319244385,0.9498186111450195
1.4720330238342285,1.52251136302948,-0.050478339195251465,0.7759493589401245,0.19999999999999996,3.7416574954986572,0.9481227397918701
1.4932416677474976,1.5234003067016602,-0.030158638954162598,0.7807642221450806,0.033333333333333326,3.1622776985168457,0.9408568739891052
1.5140044689178467,1.4790470600128174,0.0349574089050293,0.7732421159744263,0.09999999999999998,5.385164737701416,0.9263707995414734
1.4880741834640503,1.4834816455841064,0.004592537879943848,0.7790011167526245,0.033333333333333326,5.385164737701416,0.9270192980766296
1.4670045375823975,1.4964253902435303,-0.029420852661132812,0.7840160131454468,0.1333333333333333,1.4142135381698608,0.9293116927146912
1.472745656967163,1.4941104650497437,-0.021364808082580566,0.7919318079948425,0.033333333333333326,2.2360680103302,0.9341952800750732
1.4912631511688232,1.4770091772079468,0.014253973960876465,0.7964615821838379,0.16666666666666663,2.2360680103302,0.9383994936943054
1.4966405630111694,1.4900739192962646,0.006566643714904785,0.8063115477561951,0.30000000000000004,5.385164737701416,0.9482407569885254
1.503077507019043,1.5230430364608765,-0.019965529441833496,0.8122549057006836,0.033333333333333326,5.291502475738525,0.9555959701538086
1.5300366878509521,1.5216214656829834,0.00841522216796875,0.8193341493606567,1.0,2.2360680103302,0.9621646404266357
1.5369486808776855,1.555432677268982,-0.018483996391296387,0.825849711894989,0.033333333333333326,2.4494898319244385,0.9687905311584473
1.5645012855529785,1.5624040365219116,0.0020972490310668945,0.8358110785484314,0.033333333333333326,5.0,0.976965606212616
1.5715062618255615,1.5741170644760132,-0.00261080265045166,0.8435787558555603,0.1333333333333333,5.196152210235596,0.9831201434135437
1.58061683177948,1.5728644132614136,0.007752418518066406,0.8521904945373535,0.033333333333333326,1.7320507764816284,0.9881152510643005
1.5904383659362793,1.579681396484375,0.010756969451904297,0.8602139353752136,1.0,5.4772257804870605,0.9909404516220093
1.5984268188476562,1.6033742427825928,-0.0049474239349365234,0.8698315620422363,0.06666666666666665,0.0,0.99393630027771
1.6193965673446655,1.6143815517425537,0.005015015602111816,0.875027060508728,0.09999999999999998,5.4772257804870605,0.994102418422699
1.6241836547851562,1.6341089010238647,-0.009925246238708496,0.8812927007675171,0.16666666666666663,2.0,0.9942115545272827
1.6348857879638672,1.6342447996139526,0.0006409883499145508,0.8817229270935059,1.0,5.099019527435303,0.9906078577041626
1.6383246183395386,1.6336029767990112,0.004721641540527344,0.8850605487823486,0.09999999999999998,4.582575798034668,0.9880510568618774
1.6400413513183594,1.631604552268982,0.008436799049377441,0.8839744329452515,0.0,2.6457512378692627,0.9835519194602966
1.636744499206543,1.648845911026001,-0.012101411819458008,0.8819836974143982,1.0,5.291502475738525,0.9776097536087036
1.651821494102478,1.6522574424743652,-0.00043594837188720703,0.8785785436630249,1.0,5.099019527435303,0.9705029726028442
1.6625618934631348,1.6550769805908203,0.007484912872314453,0.8772489428520203,0.0,5.099019527435303,0.9670690298080444
1.6595993041992188,1.659195899963379,0.00040340423583984375,0.8794560432434082,0.1333333333333333,5.291502475738525,0.9669389724731445
1.650051474571228,1.6486823558807373,0.0013691186904907227,0.8808397054672241,1.0,5.291502475738525,0.9676589965820312
1.6377897262573242,1.638743281364441,-0.0009535551071166992,0.8805510401725769,0.30000000000000004,5.099019527435303,0.9697622060775757
1.6228569746017456,1.6267354488372803,-0.003878474235534668,0.8645695447921753,0.06666666666666665,2.2360680103302,0.9654778242111206
1.6132493019104004,1.5934885740280151,0.019760727882385254,0.8158074617385864,1.0,2.4494898319244385,0.9130365252494812
1.594304084777832,1.595799446105957,-0.001495361328125,0.8105325102806091,0.1333333333333333,1.4142135381698608,0.9148589372634888
1.622694492340088,1.615424394607544,0.007270097732543945,0.8318513631820679,1.0,2.0,0.9478219747543335
1.6563584804534912,1.660893201828003,-0.004534721374511719,0.8569540977478027,0.06666666666666665,5.196152210235596,0.9690816402435303
1.7004964351654053,1.7080520391464233,-0.007555603981018066,0.8559541702270508,1.0,5.291502475738525,0.9676796197891235
1.7573217153549194,1.7448346614837646,0.012487053871154785,0.8561937212944031,0.1333333333333333,1.7320507764816284,0.9641021490097046
1.7791208028793335,1.7745507955551147,0.00457000732421875,0.8469771146774292,0.16666666666666663,3.0,0.9545596837997437
1.8000715970993042,1.7889952659606934,0.01107633113861084,0.8291072845458984,0.033333333333333326,4.690415859222412,0.9375619292259216
1.8241199254989624,1.821403980255127,0.0027159452438354492,0.8319053649902344,0.033333333333333326,0.0,0.9411582946777344
1.8432421684265137,1.840822458267212,0.002419710159301758,0.8172217607498169,0.09999999999999998,5.099019527435303,0.9287378191947937
1.8497613668441772,1.8458870649337769,0.0038743019104003906,0.808051586151123,1.0,2.4494898319244385,0.9232199192047119
1.8468379974365234,1.8541476726531982,-0.007309675216674805,0.804217517375946,0.06666666666666665,3.0,0.9232985973358154
1.8517135381698608,1.845306396484375,0.00640714168548584,0.7913732528686523,0.033333333333333326,3.0,0.909845232963562
1.8409799337387085,1.83355712890625,0.007422804832458496,0.7945229411125183,0.2666666666666667,5.291502475738525,0.917824923992157
1.818347692489624,1.8283281326293945,-0.009980440139770508,0.7875432968139648,1.0,5.099019527435303,0.9111217856407166
1.817510962486267,1.8221831321716309,-0.0046721696853637695,0.7912060618400574,1.0,2.0,0.9122952222824097
1.8036702871322632,1.8048300743103027,-0.0011597871780395508,0.7869166731834412,0.1333333333333333,5.4772257804870605,0.9075822234153748
1.7962164878845215,1.790353775024414,0.005862712860107422,0.7873241305351257,0.06666666666666665,4.582575798034668,0.9086247682571411
1.78684401512146,1.801407814025879,-0.014563798904418945,0.8006638288497925,0.3666666666666667,4.582575798034668,0.9258460998535156
1.7885574102401733,1.7972784042358398,-0.008720993995666504,0.8029546737670898,0.06666666666666665,5.196152210235596,0.9305030703544617
1.7897794246673584,1.7891230583190918,0.0006563663482666016,0.8066350817680359,1.0,2.4494898319244385,0.9432994723320007
1.7825419902801514,1.790969729423523,-0.008427739143371582,0.8146470785140991,0.1333333333333333,5.196152210235596,0.9566313028335571
1.7783963680267334,1.7927807569503784,-0.01438438892364502,0.8183481097221375,0.0,5.385164737701416,0.9626683592796326
1.7919483184814453,1.7825082540512085,0.009440064430236816,0.787693977355957,1.0,1.4142135381698608,0.9389194250106812
1.7866291999816895,1.8005794286727905,-0.013950228691101074,0.8114001154899597,0.30000000000000004,2.6457512378692627,0.9587604999542236
1.794823408126831,1.8136405944824219,-0.01881718635559082,0.8107993006706238,1.0,2.6457512378692627,0.9565749168395996
1.8274331092834473,1.804290533065796,0.023142576217651367,0.792144775390625,0.09999999999999998,5.385164737701416,0.9359138011932373
1.8322114944458008,1.840087890625,-0.007876396179199219,0.8239994049072266,0.09999999999999998,4.690415859222412,0.9624361395835876
1.84096360206604,1.8669354915618896,-0.02597188949584961,0.8359944224357605,1.0,3.0,0.9690068960189819
1.8640273809432983,1.868699073791504,-0.004671692848205566,0.8332120776176453,0.033333333333333326,2.2360680103302,0.9629137516021729
1.8667752742767334,1.87870192527771,-0.011926651000976562,0.8425542712211609,0.033333333333333326,2.6457512378692627,0.9639726877212524
1.8714444637298584,1.876399040222168,-0.00495457649230957,0.8407506942749023,0.19999999999999996,2.8284270763397217,0.9593627452850342
1.864574670791626,1.8655073642730713,-0.0009326934814453125,0.8382899761199951,0.033333333333333326,5.0,0.9541411399841309
1.8473776578903198,1.8447422981262207,0.002635359764099121,0.8332039713859558,1.0,5.196152210235596,0.9443623423576355
1.8238662481307983,1.8201693296432495,0.003696918487548828,0.8237687349319458,0.2666666666666667,2.0,0.9310522079467773
1.8025388717651367,1.8092308044433594,-0.006691932678222656,0.8197875022888184,0.033333333333333326,2.0,0.9258713126182556
1.7783029079437256,1.772424578666687,0.005878329277038574,0.8067499399185181,0.1333333333333333,2.6457512378692627,0.9131529331207275
1.7339379787445068,1.73848557472229,-0.004547595977783203,0.8078572750091553,0.09999999999999998,2.2360680103302,0.9147738814353943
1.710919737815857,1.6974525451660156,0.013467192649841309,0.8209375143051147,0.16666666666666663,3.1622776985168457,0.9304285049438477
1.687086820602417,1.6707261800765991,0.01636064052581787,0.830579936504364,1.0,4.795831680297852,0.936245858669281
1.671580195426941,1.674536108970642,-0.002955913543701172,0.8319951891899109,0.09999999999999998,0.0,0.9374133348464966
1.6599204540252686,1.6659220457077026,-0.006001591682434082,0.7793034911155701,0.033333333333333326,4.690415859222412,0.8733333349227905
1.7078206539154053,1.7003501653671265,0.007470488548278809,0.826610267162323,0.09999999999999998,3.464101552963257,0.928409993648529
1.706214189529419,1.7036765813827515,0.0025376081466674805,0.8312772512435913,0.1333333333333333,5.099019527435303,0.9373576045036316
1.6388529539108276,1.6492522954940796,-0.010399341583251953,0.783236026763916,0.09999999999999998,5.0,0.916121244430542
1.5677242279052734,1.5739043951034546,-0.006180167198181152,0.7447957396507263,0.23333333333333328,2.4494898319244385,0.900188148021698
1.5192632675170898,1.537423849105835,-0.018160581588745117,0.7242437601089478,1.0,1.4142135381698608,0.8929599523544312
1.5144661664962769,1.5108916759490967,0.0035744905471801758,0.7001661062240601,1.0,1.4142135381698608,0.8730105757713318
1.525019645690918,1.5156919956207275,0.00932765007019043,0.6888550519943237,0.2666666666666667,5.385164737701416,0.858606219291687
1.5504459142684937,1.540687084197998,0.009758830070495605,0.693468451499939,0.1333333333333333,5.0,0.8591324687004089
1.577366590499878,1.5847246646881104,-0.007358074188232422,0.7321686148643494,1.0,2.0,0.8917282819747925
1.6029857397079468,1.6161164045333862,-0.013130664825439453,0.7350196838378906,0.16666666666666663,5.385164737701416,0.8879380226135254
1.6211209297180176,1.6255085468292236,-0.004387617111206055,0.735692024230957,0.033333333333333326,5.4772257804870605,0.8879722952842712
1.6292389631271362,1.6310113668441772,-0.0017724037170410156,0.734686017036438,0.033333333333333326,1.7320507764816284,0.883245587348938
1.6185433864593506,1.6374082565307617,-0.018864870071411133,0.7518295049667358,0.033333333333333326,2.4494898319244385,0.8949804306030273
1.6155853271484375,1.627037763595581,-0.011452436447143555,0.7504169344902039,1.0,2.2360680103302,0.8922256231307983
1.6118431091308594,1.614189863204956,-0.0023467540740966797,0.7587572932243347,0.16666666666666663,2.0,0.898605465888977
1.6096501350402832,1.6018775701522827,0.007772564888000488,0.750889778137207,0.033333333333333326,2.0,0.8948321342468262
2.2356183528900146,2.2541003227233887,-0.018481969833374023,0.8913933634757996,0.033333333333333326,1.4142135381698608,0.9994884729385376
2.2493538856506348,2.2374155521392822,0.011938333511352539,0.8966926336288452,1.0,2.0,0.9995875358581543
2.2492213249206543,2.247086524963379,0.0021347999572753906,0.9038470983505249,0.0,2.8284270763397217,0.9998039603233337
2.2716732025146484,2.251612424850464,0.02006077766418457,0.915614128112793,0.09999999999999998,3.316624879837036,0.9999237060546875
2.2682979106903076,2.284456968307495,-0.0161590576171875,0.9269809722900391,0.09999999999999998,2.4494898319244385,0.9999504089355469
2.2803335189819336,2.2867674827575684,-0.006433963775634766,0.931473970413208,0.06666666666666665,1.7320507764816284,0.999908447265625
2.2780206203460693,2.2857844829559326,-0.007763862609863281,0.935782790184021,0.06666666666666665,2.2360680103302,0.9997019171714783
2.2646915912628174,2.2517824172973633,0.012909173965454102,0.9299227595329285,0.06666666666666665,2.2360680103302,0.9980794787406921
2.2030415534973145,2.1858935356140137,0.01714801788330078,0.9003223180770874,0.0,1.7320507764816284,0.9805967807769775
2.160309314727783,2.155594825744629,0.004714488983154297,0.8856066465377808,0.1333333333333333,2.8284270763397217,0.970115602016449
2.205275535583496,2.212996006011963,-0.007720470428466797,0.9215147495269775,0.1333333333333333,3.0,0.9979991912841797
2.253213405609131,2.248976945877075,0.004236459732055664,0.9288784861564636,0.23333333333333328,5.099019527435303,0.9992779493331909
2.272987127304077,2.2707066535949707,0.0022804737091064453,0.9332232475280762,0.033333333333333326,5.385164737701416,0.9994637966156006
2.2595174312591553,2.2705352306365967,-0.011017799377441406,0.923038899898529,0.06666666666666665,1.7320507764816284,0.9969621896743774
2.2276248931884766,2.2276103496551514,1.4543533325195312e-05,0.8947262167930603,0.09999999999999998,1.7320507764816284,0.9813486933708191
2.158825397491455,2.159799575805664,-0.0009741783142089844,0.8630574941635132,0.06666666666666665,1.7320507764816284,0.9538313746452332
2.076061725616455,2.0790855884552,-0.003023862838745117,0.8398817777633667,0.09999999999999998,2.6457512378692627,0.9195002317428589
2.0208303928375244,2.010187864303589,0.010642528533935547,0.8436992168426514,0.16666666666666663,5.0,0.9228848814964294
1.9735735654830933,1.960343599319458,0.013229966163635254,0.8716412782669067,0.1333333333333333,4.795831680297852,0.9562095403671265
1.9158904552459717,1.9143915176391602,0.0014989376068115234,0.8862120509147644,1.0,4.795831680297852,0.9695209860801697
1.8619728088378906,1.8497705459594727,0.012202262878417969,0.8713962435722351,0.033333333333333326,5.291502475738525,0.9556485414505005
1.8428075313568115,1.853841781616211,-0.011034250259399414,0.8523780107498169,0.06666666666666665,1.7320507764816284,0.9456226229667664
1.8689903020858765,1.8672950267791748,0.0016952753067016602,0.8669893145561218,0.033333333333333326,2.0,0.9639863967895508
1.8794810771942139,1.9062252044677734,-0.02674412727355957,0.8881779909133911,0.06666666666666665,2.2360680103302,0.982249915599823
1.8981622457504272,1.888060450553894,0.010101795196533203,0.8971604704856873,0.16666666666666663,2.8284270763397217,0.9856410026550293
1.858288288116455,1.8669772148132324,-0.008688926696777344,0.8929423689842224,1.0,2.6457512378692627,0.9853607416152954
1.798445701599121,1.8082984685897827,-0.009852766990661621,0.8841880559921265,0.23333333333333328,2.8284270763397217,0.9853655695915222
1.7388789653778076,1.7370109558105469,0.0018680095672607422,0.8790619373321533,1.0,4.795831680297852,0.987796425819397
1.6851489543914795,1.6703660488128662,0.014782905578613281,0.8664425611495972,0.06666666666666665,0.0,0.9875917434692383
1.6331853866577148,1.6056849956512451,0.027500391006469727,0.8474439382553101,0.033333333333333326,5.385164737701416,0.9743689298629761
1.5599653720855713,1.559117078781128,0.0008482933044433594,0.8349862098693848,0.09999999999999998,1.4142135381698608,0.971094012260437
1.5178016424179077,1.5312974452972412,-0.013495802879333496,0.8282673358917236,0.06666666666666665,1.0,0.967164933681488
1.5064866542816162,1.512660026550293,-0.006173372268676758,0.8249937891960144,0.2666666666666667,1.0,0.9618834853172302
1.5053504705429077,1.510945200920105,-0.005594730377197266,0.8390611410140991,0.033333333333333326,1.7320507764816284,0.9756790995597839
1.5177414417266846,1.517579436302185,0.00016200542449951172,0.8432437777519226,0.23333333333333328,2.6457512378692627,0.9744844436645508
1.5288002490997314,1.5367125272750854,-0.007912278175354004,0.8598361015319824,1.0,2.4494898319244385,0.9838051795959473
1.545456886291504,1.547199010848999,-0.0017421245574951172,0.8586177825927734,1.0,5.385164737701416,0.9806333780288696
1.5650787353515625,1.5565614700317383,0.008517265319824219,0.855292797088623,0.033333333333333326,5.4772257804870605,0.9780439138412476
1.5784438848495483,1.5716527700424194,0.006791114807128906,0.8488366007804871,0.033333333333333326,3.872983455657959,0.973371684551239
1.592727541923523,1.5838239192962646,0.0089036226272583,0.8543791770935059,0.0,3.872983455657959,0.9750007390975952
1.5979770421981812,1.5985664129257202,-0.0005893707275390625,0.8516387343406677,0.033333333333333326,4.582575798034668,0.9798641204833984
1.6100893020629883,1.6029504537582397,0.007138848304748535,0.8501745462417603,0.06666666666666665,4.582575798034668,0.979604959487915
1.628745436668396,1.6044772863388062,0.024268150329589844,0.8474444150924683,0.16666666666666663,0.0,0.9757795333862305
1.630382776260376,1.6227378845214844,0.0076448917388916016,0.8381916880607605,0.033333333333333326,5.385164737701416,0.9691033363342285
1.6318415403366089,1.6336555480957031,-0.0018140077590942383,0.8273320198059082,1.0,1.4142135381698608,0.9604048728942871
1.6265519857406616,1.6364816427230835,-0.009929656982421875,0.8208750486373901,0.0,2.0,0.9517269134521484
1.616070032119751,1.6300009489059448,-0.013930916786193848,0.8072271347045898,0.5,2.2360680103302,0.9385475516319275
1.6065521240234375,1.6071046590805054,-0.0005525350570678711,0.7832597494125366,1.0,5.291502475738525,0.921792209148407
1.5859907865524292,1.5948009490966797,-0.008810162544250488,0.7693319320678711,0.30000000000000004,5.291502475738525,0.9127192497253418
1.5830072164535522,1.5772082805633545,0.005798935890197754,0.7665212154388428,1.0,5.291502475738525,0.9074934720993042
1.577217936515808,1.5804929733276367,-0.0032750368118286133,0.7629234194755554,1.0,5.099019527435303,0.9049664735794067
1.5849851369857788,1.5749897956848145,0.009995341300964355,0.7680343389511108,0.033333333333333326,2.0,0.9051594734191895
1.5944823026657104,1.5728200674057007,0.021662235260009766,0.7632580995559692,0.033333333333333326,2.2360680103302,0.8997039794921875
1.5933893918991089,1.587292194366455,0.006097197532653809,0.7724922895431519,0.09999999999999998,2.2360680103302,0.9077191352844238
1.5998640060424805,1.5972551107406616,0.0026088953018188477,0.7804851531982422,0.06666666666666665,1.7320507764816284,0.9155926704406738
1.606713056564331,1.5994665622711182,0.007246494293212891,0.7845462560653687,1.0,1.0,0.9186496734619141
1.613118052482605,1.6103886365890503,0.0027294158935546875,0.7921668887138367,0.06666666666666665,1.7320507764816284,0.9296035766601562
1.6078617572784424,1.622725009918213,-0.014863252639770508,0.8012468218803406,1.0,2.4494898319244385,0.9398752450942993
1.6201865673065186,1.61148202419281,0.008704543113708496,0.8013752698898315,0.1333333333333333,5.196152210235596,0.9390290975570679
1.6171140670776367,1.6144784688949585,0.0026355981826782227,0.808880090713501,0.06666666666666665,5.385164737701416,0.9507012367248535
1.614379644393921,1.6227011680603027,-0.008321523666381836,0.8136593699455261,0.09999999999999998,5.385164737701416,0.9538387060165405
1.6271617412567139,1.6199426651000977,0.007219076156616211,0.8185550570487976,0.06666666666666665,0.0,0.9526503086090088
1.6230586767196655,1.6266071796417236,-0.0035485029220581055,0.8290199637413025,0.033333333333333326,0.0,0.9636866450309753
1.6321184635162354,1.6166892051696777,0.015429258346557617,0.8191108703613281,0.0,5.099019527435303,0.9537073969841003
1.6100982427597046,1.6363452672958374,-0.026247024536132812,0.8407077789306641,0.09999999999999998,2.6457512378692627,0.9697396159172058
1.6333059072494507,1.6105902194976807,0.02271568775177002,0.8130333423614502,0.09999999999999998,1.7320507764816284,0.940866231918335
1.615025520324707,1.6257059574127197,-0.010680437088012695,0.8223779201507568,1.0,4.898979663848877,0.9509438276290894
1.610101580619812,1.6299102306365967,-0.019808650016784668,0.8406270742416382,0.033333333333333326,5.291502475738525,0.9661630392074585
1.6183240413665771,1.622550368309021,-0.004226326942443848,0.8298823237419128,1.0,2.4494898319244385,0.9556783437728882
1.6247549057006836,1.620347499847412,0.004407405853271484,0.8492279052734375,1.0,2.6457512378692627,0.9685489535331726
1.630820631980896,1.6180871725082397,0.01273345947265625,0.8287152051925659,1.0,5.196152210235596,0.9512203931808472
1.6166223287582397,1.639844298362732,-0.023221969604492188,0.8551187515258789,0.1333333333333333,0.0,0.9706335067749023
1.63532292842865,1.637514591217041,-0.0021916627883911133,0.8607206344604492,0.16666666666666663,5.196152210235596,0.9695137739181519
1.6479805707931519,1.6450119018554688,0.0029686689376831055,0.8650439977645874,0.19999999999999996,2.4494898319244385,0.9706010818481445
1.6536226272583008,1.6513817310333252,0.002240896224975586,0.8622156977653503,1.0,3.0,0.9695991277694702
1.6708447933197021,1.6477108001708984,0.02313399314880371,0.8647000193595886,0.06666666666666665,2.6457512378692627,0.9685378074645996
1.680389642715454,1.6587209701538086,0.021668672561645508,0.8667794466018677,0.1333333333333333,2.2360680103302,0.9675765037536621
1.6806548833847046,1.684566855430603,-0.0039119720458984375,0.879220187664032,0.09999999999999998,2.6457512378692627,0.9741684794425964
1.6843717098236084,1.6948926448822021,-0.01052093505859375,0.8801937103271484,1.0,5.0,0.9732469320297241
1.6864676475524902,1.691973090171814,-0.0055054426193237305,0.8794917464256287,1.0,0.0,0.971782386302948
1.6902755498886108,1.6858117580413818,0.004463791847229004,0.8819433450698853,0.09999999999999998,0.0,0.9726874828338623
1.6927640438079834,1.6779823303222656,0.014781713485717773,0.883418083190918,0.16666666666666663,0.0,0.9733844995498657
1.697418212890625,1.6712357997894287,0.02618241310119629,0.8776146769523621,0.1333333333333333,5.291502475738525,0.968268632888794
1.6866769790649414,1.6854227781295776,0.0012542009353637695,0.894538164138794,0.09999999999999998,2.2360680103302,0.9792097806930542
1.6969208717346191,1.6850446462631226,0.011876225471496582,0.8963106870651245,0.06666666666666665,5.4772257804870605,0.9800631403923035
1.6970813274383545,1.7071518898010254,-0.010070562362670898,0.8977164626121521,0.16666666666666663,1.0,0.9811069965362549
1.707120656967163,1.7129580974578857,-0.005837440490722656,0.90203857421875,1.0,1.7320507764816284,0.9872357845306396
1.710693597793579,1.7189868688583374,-0.0082932710647583,0.899067759513855,1.0,5.291502475738525,0.9880902171134949
1.7242015600204468,1.7138051986694336,0.010396361351013184,0.8960303664207458,1.0,5.291502475738525,0.9870927333831787
1.7265136241912842,1.7170026302337646,0.009510993957519531,0.8902773261070251,1.0,2.4494898319244385,0.9844770431518555
1.7162833213806152,1.7182449102401733,-0.0019615888595581055,0.8813161849975586,0.06666666666666665,2.4494898319244385,0.9788507223129272
1.6919759511947632,1.707147479057312,-0.015171527862548828,0.867426872253418,0.09999999999999998,2.0,0.9693470001220703
2.592078685760498,2.5706005096435547,0.02147817611694336,0.9002582430839539,1.0,2.2360680103302,0.9859561920166016
2.461292028427124,2.4846267700195312,-0.023334741592407227,0.9049463272094727,0.0,2.4494898319244385,0.9974316954612732
2.4010825157165527,2.420780897140503,-0.019698381423950195,0.9113485217094421,0.033333333333333326,2.2360680103302,0.9986333250999451
2.3712992668151855,2.3749289512634277,-0.0036296844482421875,0.9176880717277527,0.06666666666666665,2.0,0.9983971118927002
2.3091983795166016,2.328673839569092,-0.019475460052490234,0.9219905734062195,1.0,1.7320507764816284,0.9984062910079956
2.260495901107788,2.2713606357574463,-0.010864734649658203,0.921818733215332,0.06666666666666665,3.316624879837036,0.9968165159225464
2.2307934761047363,2.2342145442962646,-0.0034210681915283203,0.9253177046775818,0.1333333333333333,3.1622776985168457,0.9982893466949463
2.227320671081543,2.2123451232910156,0.014975547790527344,0.9264651536941528,0.06666666666666665,1.4142135381698608,0.9975191354751587
2.2048702239990234,2.1928634643554688,0.012006759643554688,0.9277322292327881,0.06666666666666665,1.4142135381698608,0.9960343241691589
2.150895595550537,2.1566810607910156,-0.005785465240478516,0.9098529815673828,0.09999999999999998,2.2360680103302,0.9829983711242676
2.091700792312622,2.094350814819336,-0.002650022506713867,0.9086198210716248,0.09999999999999998,3.0,0.9833893775939941
2.0203542709350586,2.022512435913086,-0.0021581649780273438,0.8935137987136841,0.06666666666666665,5.291502475738525,0.9679558277130127
1.9601030349731445,1.9488780498504639,0.011224985122680664,0.8808693885803223,0.06666666666666665,5.291502475738525,0.9537460803985596
1.9132411479949951,1.9002970457077026,0.01294410228729248,0.8723594546318054,0.033333333333333326,2.6457512378692627,0.9355126619338989
1.861173152923584,1.8553708791732788,0.005802273750305176,0.8631472587585449,0.33333333333333337,5.0,0.9247037768363953
1.8091838359832764,1.8155992031097412,-0.006415367126464844,0.8584859371185303,0.06666666666666665,4.582575798034668,0.9236771464347839
1.7692279815673828,1.770770788192749,-0.001542806625366211,0.8505316972732544,0.0,4.582575798034668,0.920245349407196
1.732613444328308,1.7486212253570557,-0.01600778102874756,0.8435773253440857,0.06666666666666665,4.795831680297852,0.9220142364501953
1.7353938817977905,1.7366697788238525,-0.0012758970260620117,0.8310509920120239,0.23333333333333328,3.1622776985168457,0.9244054555892944
1.7479833364486694,1.737520694732666,0.010462641716003418,0.8323931694030762,0.06666666666666665,5.196152210235596,0.923904538154602
1.7535861730575562,1.7453675270080566,0.008218646049499512,0.8244330883026123,1.0,5.196152210235596,0.9274598360061646
1.7445944547653198,1.7414144277572632,0.0031800270080566406,0.8228611350059509,0.06666666666666665,2.2360680103302,0.9273545145988464
1.7345317602157593,1.735750675201416,-0.0012189149856567383,0.8169175982475281,0.16666666666666663,1.7320507764816284,0.9231614470481873
1.7218008041381836,1.7232873439788818,-0.0014865398406982422,0.8067913055419922,1.0,1.7320507764816284,0.9143074750900269
1.7052841186523438,1.7204020023345947,-0.015117883682250977,0.8102578520774841,0.30000000000000004,3.316624879837036,0.9194846153259277
1.7073769569396973,1.695939064025879,0.01143789291381836,0.7915166616439819,1.0,3.0,0.8999766111373901
1.6849817037582397,1.6930828094482422,-0.008101105690002441,0.8006566762924194,0.23333333333333328,2.8284270763397217,0.9054907560348511
1.6857266426086426,1.6815152168273926,0.00421142578125,0.792302131652832,0.09999999999999998,2.4494898319244385,0.8912220001220703
1.677640438079834,1.6761689186096191,0.0014715194702148438,0.7853061556816101,1.0,2.8284270763397217,0.8816112279891968
1.6706531047821045,1.6677453517913818,0.0029077529907226562,0.7690471410751343,0.09999999999999998,1.7320507764816284,0.8644545078277588
1.6639552116394043,1.6584033966064453,0.005551815032958984,0.77574622631073,0.06666666666666665,3.1622776985168457,0.869546115398407
1.6484920978546143,1.6501009464263916,-0.0016088485717773438,0.765805721282959,0.033333333333333326,2.6457512378692627,0.8656867742538452
1.6484832763671875,1.6338989734649658,0.01458430290222168,0.7624124884605408,0.06666666666666665,2.8284270763397217,0.865304172039032
1.6245139837265015,1.6326688528060913,-0.008154869079589844,0.7872311472892761,0.30000000000000004,3.1622776985168457,0.8919240832328796
1.6167049407958984,1.6118073463439941,0.004897594451904297,0.7799795866012573,0.33333333333333337,3.464101552963257,0.88698410987854
1.5835120677947998,1.5917534828186035,-0.008241415023803711,0.7787421941757202,0.06666666666666665,3.0,0.8909413814544678
1.5673588514328003,1.5703954696655273,-0.0030366182327270508,0.7809692621231079,0.2666666666666667,2.8284270763397217,0.8943793177604675
1.545392394065857,1.5397976636886597,0.005594730377197266,0.7829927802085876,0.06666666666666665,5.196152210235596,0.8921417593955994
1.517934799194336,1.5253175497055054,-0.007382750511169434,0.7957009077072144,0.033333333333333326,5.385164737701416,0.9046966433525085
1.5093050003051758,1.5092992782592773,5.7220458984375e-06,0.8133745193481445,0.30000000000000004,2.0,0.9194332361221313
1.5024265050888062,1.502013921737671,0.0004125833511352539,0.821121871471405,0.1333333333333333,2.0,0.9214742183685303
1.4885858297348022,1.4922770261764526,-0.0036911964416503906,0.8298554420471191,0.19999999999999996,5.385164737701416,0.9251980781555176
1.4763963222503662,1.4784306287765503,-0.002034306526184082,0.8367594480514526,0.4,0.0,0.9247328639030457
1.4487066268920898,1.4648956060409546,-0.016188979148864746,0.8315932154655457,0.06666666666666665,5.385164737701416,0.9212216734886169
1.4437968730926514,1.430967092514038,0.012829780578613281,0.8331181406974792,0.23333333333333328,5.385164737701416,0.9229249954223633
1.4183582067489624,1.4269007444381714,-0.008542537689208984,0.831748366355896,0.09999999999999998,5.0,0.9269440174102783
1.4131641387939453,1.4054921865463257,0.007671952247619629,0.8346825838088989,1.0,2.4494898319244385,0.9254924058914185
1.3828611373901367,1.3992398977279663,-0.01637876033782959,0.8344677686691284,0.033333333333333326,2.0,0.9204657077789307
1.375152587890625,1.377756118774414,-0.0026035308837890625,0.8368796706199646,0.09999999999999998,5.196152210235596,0.9268521070480347
1.3806642293930054,1.3772023916244507,0.0034618377685546875,0.8370639681816101,0.033333333333333326,0.0,0.9330002665519714
1.3812602758407593,1.3784763813018799,0.0027838945388793945,0.842812716960907,1.0,5.099019527435303,0.9363278746604919
1.383358359336853,1.3732160329818726,0.010142326354980469,0.8455311059951782,1.0,2.4494898319244385,0.9413532018661499
1.3788957595825195,1.3705257177352905,0.008370041847229004,0.8495907187461853,0.033333333333333326,2.2360680103302,0.9457892775535583
1.3638935089111328,1.3791183233261108,-0.015224814414978027,0.849388599395752,1.0,2.0,0.9533066153526306
1.3596519231796265,1.3682221174240112,-0.008570194244384766,0.8554379940032959,0.16666666666666663,1.7320507764816284,0.9665858149528503
1.352052092552185,1.3696956634521484,-0.01764357089996338,0.8569685220718384,0.033333333333333326,5.291502475738525,0.9723144769668579
1.357607364654541,1.3603628873825073,-0.0027555227279663086,0.8579878807067871,0.09999999999999998,0.0,0.972920298576355
1.351008653640747,1.3549779653549194,-0.003969311714172363,0.8561365008354187,1.0,4.690415859222412,0.9778105616569519
1.3455891609191895,1.355952262878418,-0.010363101959228516,0.8614486455917358,1.0,3.0,0.9828914403915405
1.3511146306991577,1.3364264965057373,0.01468813419342041,0.8623358011245728,0.1333333333333333,2.6457512378692627,0.9807496070861816
1.352440595626831,1.3366578817367554,0.015782713890075684,0.8619968295097351,0.06666666666666665,5.099019527435303,0.9765731692314148
1.3509976863861084,1.3458579778671265,0.005139708518981934,0.8599145412445068,0.09999999999999998,5.196152210235596,0.9693018198013306
1.3413991928100586,1.3686622381210327,-0.02726304531097412,0.8600126504898071,0.033333333333333326,1.4142135381698608,0.9639652967453003
1.356046438217163,1.3686940670013428,-0.012647628784179688,0.8594321012496948,0.06666666666666665,2.6457512378692627,0.9593315124511719
1.3694217205047607,1.3756036758422852,-0.006181955337524414,0.8643479347229004,1.0,1.7320507764816284,0.9603085517883301
1.3844856023788452,1.3898868560791016,-0.005401253700256348,0.8657828569412231,1.0,3.0,0.9608147144317627
1.4114145040512085,1.4098076820373535,0.0016068220138549805,0.871527373790741,0.2666666666666667,3.316624879837036,0.9637545347213745
1.4274104833602905,1.429712176322937,-0.0023016929626464844,0.8790578246116638,0.09999999999999998,5.196152210235596,0.9679243564605713
1.4398012161254883,1.4330921173095703,0.006709098815917969,0.8707624673843384,0.1333333333333333,0.0,0.9639689326286316
1.4469454288482666,1.4411137104034424,0.005831718444824219,0.8704187273979187,1.0,5.291502475738525,0.963744044303894
1.4567151069641113,1.4527063369750977,0.004008769989013672,0.8698362112045288,0.09999999999999998,2.6457512378692627,0.9632937908172607
1.4647045135498047,1.458444595336914,0.006259918212890625,0.870384156703949,0.16666666666666663,5.0,0.9624972343444824
1.466888427734375,1.4696048498153687,-0.0027164220809936523,0.8756314516067505,0.06666666666666665,0.0,0.9642515182495117
1.4689152240753174,1.473402738571167,-0.004487514495849609,0.8886685371398926,0.033333333333333326,5.196152210235596,0.9711467623710632
1.4785770177841187,1.4742074012756348,0.004369616508483887,0.8954693675041199,0.2666666666666667,3.316624879837036,0.974400520324707
1.48018217086792,1.4789947271347046,0.001187443733215332,0.8992258310317993,0.09999999999999998,4.690415859222412,0.977418065071106
1.481812834739685,1.470548391342163,0.011264443397521973,0.9038126468658447,1.0,5.196152210235596,0.9794096946716309
1.465908408164978,1.4855258464813232,-0.019617438316345215,0.9037721157073975,1.0,5.196152210235596,0.9806033968925476
1.4800480604171753,1.4792332649230957,0.0008147954940795898,0.9082654714584351,0.06666666666666665,5.0,0.9820795059204102
1.4824142456054688,1.4796165227890015,0.002797722816467285,0.9130570292472839,0.16666666666666663,2.4494898319244385,0.9827286005020142
1.4792799949645996,1.480468988418579,-0.0011889934539794922,0.9145972728729248,1.0,5.385164737701416,0.9825762510299683
1.4809926748275757,1.474358081817627,0.0066345930099487305,0.9166065454483032,1.0,5.099019527435303,0.9818159937858582
1.474508285522461,1.4784502983093262,-0.003942012786865234,0.9167954325675964,0.09999999999999998,5.099019527435303,0.9817919135093689
1.478327751159668,1.4721759557724,0.006151795387268066,0.916796088218689,0.2666666666666667,5.099019527435303,0.9815132021903992
1.4764974117279053,1.47300124168396,0.0034961700439453125,0.9218759536743164,1.0,3.316624879837036,0.9817403554916382
1.484289526939392,1.4644153118133545,0.019874215126037598,0.9207000136375427,0.09999999999999998,3.0,0.981690526008606
1.4801028966903687,1.4710729122161865,0.009029984474182129,0.9219225645065308,1.0,5.291502475738525,0.9825320243835449
1.482511043548584,1.4708356857299805,0.011675357818603516,0.9226007461547852,0.16666666666666663,5.099019527435303,0.982866644859314
1.4807367324829102,1.473212480545044,0.007524251937866211,0.9227291345596313,0.033333333333333326,2.4494898319244385,0.983284592628479
1.475027084350586,1.4783515930175781,-0.0033245086669921875,0.9225331544876099,1.0,5.291502475738525,0.9839051961898804
1.471297264099121,1.4798095226287842,-0.008512258529663086,0.9206831455230713,0.1333333333333333,4.582575798034668,0.9840612411499023
1.4752943515777588,1.4726827144622803,0.0026116371154785156,0.92254638671875,1.0,3.0,0.9842365980148315
1.4765934944152832,1.466984510421753,0.009608983993530273,0.9223319888114929,0.1333333333333333,4.242640495300293,0.9840567111968994
1.4728553295135498,1.466496229171753,0.006359100341796875,0.9232696890830994,0.23333333333333328,5.385164737701416,0.984187126159668
1.4655733108520508,1.4696168899536133,-0.0040435791015625,0.9236039519309998,0.06666666666666665,0.0,0.9845826029777527
1.470505714416504,1.4609254598617554,0.009580254554748535,0.9224032163619995,1.0,1.4142135381698608,0.9843273162841797
1.4661798477172852,1.4622869491577148,0.0038928985595703125,0.9243581295013428,0.1333333333333333,1.7320507764816284,0.9846721887588501
1.463374137878418,1.4612644910812378,0.0021096467971801758,0.9262489676475525,0.06666666666666665,3.0,0.9849068522453308
1.4603418111801147,1.4647879600524902,-0.004446148872375488,0.9244064092636108,1.0,2.0,0.9852383136749268
1.4597852230072021,1.4634793996810913,-0.00369417667388916,0.9192072749137878,0.30000000000000004,5.385164737701416,0.9849742650985718
1.4618566036224365,1.4613556861877441,0.0005009174346923828,0.923297643661499,0.4,5.291502475738525,0.9852108955383301
1.4637820720672607,1.459951400756836,0.0038306713104248047,0.924993634223938,1.0,1.7320507764816284,0.9851721525192261
1.4688215255737305,1.4548295736312866,0.013991951942443848,0.9250801801681519,0.033333333333333326,5.385164737701416,0.9851646423339844
1.462681770324707,1.4610083103179932,0.0016734600067138672,0.9247094392776489,0.033333333333333326,0.0,0.9854049682617188
1.466775894165039,1.4564975500106812,0.01027834415435791,0.925043523311615,0.033333333333333326,5.385164737701416,0.9853839874267578
1.4529900550842285,1.4685075283050537,-0.015517473220825195,0.9203265905380249,0.1333333333333333,5.385164737701416,0.9856545329093933
1.4563573598861694,1.4649639129638672,-0.008606553077697754,0.9204846620559692,0.16666666666666663,5.099019527435303,0.98562091588974
1.465529441833496,1.4556312561035156,0.009898185729980469,0.9237750768661499,0.033333333333333326,1.7320507764816284,0.985445499420166
1.4600224494934082,1.460121512413025,-9.906291961669922e-05,0.9239551424980164,1.0,1.0,0.9855622053146362
1.4651219844818115,1.4534971714019775,0.011624813079833984,0.9249016046524048,0.06666666666666665,0.0,0.9854165315628052
1.461068868637085,1.4562251567840576,0.004843711853027344,0.9260386228561401,0.033333333333333326,2.0,0.9856492877006531
1.4635599851608276,1.4530504941940308,0.010509490966796875,0.9237693548202515,1.0,1.0,0.9855318069458008
1.4599332809448242,1.4558589458465576,0.0040743350982666016,0.9229425191879272,1.0,1.7320507764816284,0.9856752157211304
1.4606990814208984,1.4539895057678223,0.006709575653076172,0.9248374700546265,0.033333333333333326,2.6457512378692627,0.9857033491134644
1.4624757766723633,1.4517409801483154,0.010734796524047852,0.9243762493133545,1.0,5.0,0.9854065179824829
1.456218957901001,1.4577696323394775,-0.0015506744384765625,0.9246580600738525,0.1333333333333333,0.0,0.985765814781189
1.4638402462005615,1.4494712352752686,0.014369010925292969,0.9229990243911743,0.09999999999999998,0.0,0.9853676557540894
1.4587745666503906,1.4542920589447021,0.0044825077056884766,0.9264233112335205,0.06666666666666665,0.0,0.9859256744384766
1.4524610042572021,1.4602649211883545,-0.007803916931152344,0.9215787649154663,0.06666666666666665,0.0,0.9856342673301697
1.4614657163619995,1.451690435409546,0.009775280952453613,0.9228805303573608,0.06666666666666665,5.385164737701416,0.985555112361908
1.460733413696289,1.452252745628357,0.008480668067932129,0.9229812622070312,0.033333333333333326,5.385164737701416,0.9856899976730347
1.4576902389526367,1.4553775787353516,0.0023126602172851562,0.9245048761367798,0.06666666666666665,5.385164737701416,0.9860665202140808
1.4538071155548096,1.4585893154144287,-0.004782199859619141,0.9224863052368164,0.16666666666666663,2.0,0.9859659075737
1.459205985069275,1.4535298347473145,0.005676150321960449,0.9235426783561707,1.0,2.0,0.9858502149581909
1.4549506902694702,1.4574483633041382,-0.0024976730346679688,0.9232929944992065,1.0,2.2360680103302,0.9859491586685181
1.4575529098510742,1.454450011253357,0.003102898597717285,0.9239013195037842,1.0,5.099019527435303,0.9858083724975586
1.4501888751983643,1.4614195823669434,-0.011230707168579102,0.9239448308944702,1.0,4.898979663848877,0.9862787127494812
1.4560760259628296,1.4552249908447266,0.0008510351181030273,0.9258228540420532,1.0,2.6457512378692627,0.9860805869102478
1.4548439979553223,1.4561872482299805,-0.0013432502746582031,0.9231159687042236,0.033333333333333326,1.4142135381698608,0.9859797954559326
1.460486888885498,1.4506467580795288,0.009840130805969238,0.922745406627655,1.0,1.4142135381698608,0.9855157732963562
1.4578522443771362,1.4525388479232788,0.005313396453857422,0.9244415163993835,0.033333333333333326,2.4494898319244385,0.9859740138053894
1.4557020664215088,1.4552520513534546,0.0004500150680541992,0.9243273138999939,0.09999999999999998,5.0,0.9859215617179871
1.4523347616195679,1.4582631587982178,-0.005928397178649902,0.9225834608078003,0.033333333333333326,0.0,0.985875129699707
1.451097011566162,1.4592736959457397,-0.008176684379577637,0.922089695930481,0.1333333333333333,4.242640495300293,0.9860800504684448
1.4570989608764648,1.4537036418914795,0.0033953189849853516,0.9247485995292664,1.0,3.605551242828369,0.9860363006591797
1.4556293487548828,1.4550542831420898,0.0005750656127929688,0.9256387948989868,0.19999999999999996,2.0,0.9861223101615906
1.4550952911376953,1.4552749395370483,-0.00017964839935302734,0.9222922325134277,0.033333333333333326,2.2360680103302,0.9858311414718628
1.4537522792816162,1.4559266567230225,-0.00217437744140625,0.9275609254837036,0.033333333333333326,5.099019527435303,0.9859917163848877
1.4482743740081787,1.4620628356933594,-0.013788461685180664,0.9232943058013916,0.033333333333333326,5.099019527435303,0.9863917231559753
1.4525489807128906,1.4579476118087769,-0.0053986310958862305,0.9232610464096069,0.16666666666666663,2.2360680103302,0.986118495464325
1.4550141096115112,1.4554510116577148,-0.0004369020462036133,0.923427939414978,1.0,2.0,0.9858787059783936
1.4503616094589233,1.4600772857666016,-0.009715676307678223,0.9252273440361023,1.0,5.196152210235596,0.9862894415855408
1.4510278701782227,1.4587315320968628,-0.007703661918640137,0.9250208139419556,0.4,4.795831680297852,0.9860919713973999
1.458577036857605,1.4518269300460815,0.0067501068115234375,0.9248896837234497,0.033333333333333326,4.795831680297852,0.9858195185661316
1.4520925283432007,1.4583652019500732,-0.006272673606872559,0.9239648580551147,0.09999999999999998,5.385164737701416,0.9860904216766357
1.4545892477035522,1.4558653831481934,-0.0012761354446411133,0.9237947463989258,0.1333333333333333,1.4142135381698608,0.9859933257102966
1.4580291509628296,1.452026128768921,0.006003022193908691,0.9264313578605652,1.0,0.0,0.9858613014221191
1.4573472738265991,1.4530318975448608,0.004315376281738281,0.9247270822525024,0.1333333333333333,1.4142135381698608,0.9859786033630371
1.4626023769378662,1.4473509788513184,0.015251398086547852,0.9262398481369019,0.033333333333333326,1.7320507764816284,0.9858595132827759
1.4501146078109741,1.4601364135742188,-0.010021805763244629,0.9238451719284058,0.09999999999999998,5.291502475738525,0.9861698150634766
1.4518131017684937,1.4580554962158203,-0.00624239444732666,0.9231285452842712,1.0,5.196152210235596,0.9861106872558594
1.4555189609527588,1.4548017978668213,0.0007171630859375,0.9252715110778809,0.23333333333333328,2.0,0.9860539436340332
1.458850383758545,1.4513647556304932,0.007485628128051758,0.9240093231201172,1.0,2.2360680103302,0.9857858419418335
1.45628821849823,1.4540122747421265,0.0022759437561035156,0.9254472255706787,0.033333333333333326,3.1622776985168457,0.9861452579498291
1.455876111984253,1.4544891119003296,0.0013870000839233398,0.924567461013794,0.033333333333333326,4.898979663848877,0.9860155582427979
1.4570878744125366,1.452858328819275,0.004229545593261719,0.9223290681838989,0.033333333333333326,5.291502475738525,0.9858893156051636
1.4511995315551758,1.4584615230560303,-0.007261991500854492,0.9221572875976562,0.033333333333333326,2.6457512378692627,0.9861709475517273
1.4621436595916748,1.4478601217269897,0.014283537864685059,0.9253643751144409,0.06666666666666665,3.0,0.9856170415878296
1.4517676830291748,1.4584758281707764,-0.0067081451416015625,0.9230813980102539,1.0,1.7320507764816284,0.9860960841178894
1.4494417905807495,1.4605449438095093,-0.011103153228759766,0.9228439331054688,0.09999999999999998,5.385164737701416,0.9862825870513916
1.4585034847259521,1.4518916606903076,0.006611824035644531,0.9249886870384216,0.033333333333333326,5.385164737701416,0.9858455061912537
1.4523042440414429,1.457946538925171,-0.005642294883728027,0.9242523908615112,0.1333333333333333,1.4142135381698608,0.9863017797470093
1.4574636220932007,1.4527395963668823,0.004724025726318359,0.926918625831604,0.19999999999999996,1.4142135381698608,0.9859551191329956
1.4498695135116577,1.4595816135406494,-0.0097121000289917,0.9214374423027039,1.0,1.4142135381698608,0.9860066175460815
1.456026315689087,1.4542478322982788,0.0017784833908081055,0.9254774451255798,0.06666666666666665,1.4142135381698608,0.9859985113143921
1.462961196899414,1.4474204778671265,0.015540719032287598,0.9242135286331177,0.23333333333333328,5.385164737701416,0.985872745513916
1.4632697105407715,1.446945071220398,0.016324639320373535,0.924108624458313,0.06666666666666665,5.4772257804870605,0.9857139587402344
1.458345651626587,1.4521243572235107,0.006221294403076172,0.9251360297203064,0.033333333333333326,2.2360680103302,0.985865592956543
1.4557631015777588,1.454624891281128,0.0011382102966308594,0.9255205988883972,1.0,2.6457512378692627,0.9861526489257812
1.4523687362670898,1.4581820964813232,-0.0058133602142333984,0.9239239692687988,0.033333333333333326,2.4494898319244385,0.9862123727798462
1.455148458480835,1.455212950706482,-6.449222564697266e-05,0.9229884147644043,0.033333333333333326,5.099019527435303,0.9860159754753113
1.4515026807785034,1.4590352773666382,-0.007532596588134766,0.9243080019950867,0.033333333333333326,5.291502475738525,0.9864704608917236
1.4586291313171387,1.4518764019012451,0.006752729415893555,0.9260479807853699,0.033333333333333326,5.291502475738525,0.9860295057296753
1.462019681930542,1.448530912399292,0.01348876953125,0.9239346385002136,0.033333333333333326,5.385164737701416,0.9856680631637573
1.4514950513839722,1.45828378200531,-0.006788730621337891,0.9250698089599609,1.0,5.385164737701416,0.986238956451416
1.456505537033081,1.4542312622070312,0.0022742748260498047,0.9238685369491577,0.0,5.099019527435303,0.9860101938247681
1.4494670629501343,1.4608991146087646,-0.011432051658630371,0.923448920249939,0.16666666666666663,2.2360680103302,0.9863803386688232
1.454831838607788,1.4557101726531982,-0.0008783340454101562,0.9243302345275879,0.06666666666666665,5.385164737701416,0.9860221743583679
1.4532263278961182,1.4573968648910522,-0.004170536994934082,0.9237159490585327,0.1333333333333333,0.0,0.9862605929374695
1.4531440734863281,1.4573711156845093,-0.004227042198181152,0.9261959791183472,1.0,5.291502475738525,0.9863121509552002
1.4524496793746948,1.458282232284546,-0.005832552909851074,0.9254505038261414,0.06666666666666665,2.0,0.9864575266838074
1.449582815170288,1.4609911441802979,-0.011408329010009766,0.9236500263214111,1.0,1.7320507764816284,0.9863896369934082
1.4548170566558838,1.4555391073226929,-0.000722050666809082,0.9230554103851318,0.033333333333333326,3.0,0.9861136674880981
1.4508171081542969,1.4597303867340088,-0.008913278579711914,0.924257755279541,1.0,3.316624879837036,0.9862207174301147
1.4498770236968994,1.4606012105941772,-0.010724186897277832,0.9224354028701782,0.1333333333333333,3.1622776985168457,0.9861952066421509
1.4550940990447998,1.4557158946990967,-0.000621795654296875,0.924006462097168,0.033333333333333326,4.582575798034668,0.9861539602279663
1.4564241170883179,1.4541891813278198,0.002234935760498047,0.9232891798019409,1.0,0.0,0.9859174489974976
1.4558995962142944,1.4549462795257568,0.0009533166885375977,0.9237307906150818,1.0,0.0,0.986057460308075
1.4545353651046753,1.456439733505249,-0.0019043684005737305,0.9252831339836121,0.06666666666666665,5.196152210235596,0.9861428141593933
1.4540488719940186,1.4563053846359253,-0.0022565126419067383,0.9259071350097656,0.06666666666666665,2.0,0.9862246513366699
1.457629919052124,1.452928900718689,0.004701018333435059,0.9258427619934082,0.033333333333333326,5.0,0.9860775470733643
1.4577932357788086,1.4532744884490967,0.004518747329711914,0.9238393306732178,0.2666666666666667,5.291502475738525,0.985877513885498
1.4549325704574585,1.4560797214508057,-0.001147150993347168,0.9236150979995728,0.09999999999999998,2.8284270763397217,0.9858554601669312
1.4632959365844727,1.447009801864624,0.016286134719848633,0.9269487261772156,0.30000000000000004,4.898979663848877,0.9858391284942627
1.4562723636627197,1.4546808004379272,0.0015915632247924805,0.9231846332550049,1.0,5.099019527435303,0.9860857725143433
1.4581851959228516,1.4523067474365234,0.005878448486328125,0.9278256297111511,1.0,2.2360680103302,0.986141562461853
1.4530625343322754,1.4578802585601807,-0.0048177242279052734,0.9252643585205078,1.0,2.0,0.9862661361694336
1.4480245113372803,1.46188485622406,-0.013860344886779785,0.9221109747886658,0.09999999999999998,5.196152210235596,0.9861078262329102
1.4592971801757812,1.4510873556137085,0.008209824562072754,0.9272560477256775,0.16666666666666663,5.385164737701416,0.9859172105789185
1.4599075317382812,1.4507856369018555,0.009121894836425781,0.9266301393508911,1.0,2.0,0.9861549139022827
1.4615949392318726,1.449399709701538,0.012195229530334473,0.924575686454773,0.06666666666666665,5.196152210235596,0.9857931137084961
1.4572200775146484,1.454033374786377,0.0031867027282714844,0.9247699975967407,0.19999999999999996,4.4721360206604,0.9863091707229614
1.4480088949203491,1.462888479232788,-0.014879584312438965,0.9241433143615723,1.0,3.316624879837036,0.9866434931755066
1.4486202001571655,1.4623992443084717,-0.013779044151306152,0.9255029559135437,0.1333333333333333,5.385164737701416,0.98634934425354
1.4463891983032227,1.463719129562378,-0.017329931259155273,0.9221813082695007,0.033333333333333326,5.196152210235596,0.9861917495727539
1.46029794216156,1.4504660367965698,0.009831905364990234,0.9247795939445496,0.09999999999999998,5.196152210235596,0.9856623411178589
1.452653169631958,1.4587275981903076,-0.006074428558349609,0.9241710901260376,1.0,5.4772257804870605,0.986200213432312
1.4545577764511108,1.456150770187378,-0.0015929937362670898,0.9235761165618896,0.033333333333333326,1.0,0.9859951734542847
1.455198049545288,1.455689787864685,-0.0004917383193969727,0.9219273328781128,0.09999999999999998,1.0,0.9860769510269165
1.4560372829437256,1.455386996269226,0.0006502866744995117,0.9246194362640381,1.0,2.0,0.9862210750579834
1.4625051021575928,1.447422742843628,0.015082359313964844,0.9289717674255371,0.33333333333333337,2.6457512378692627,0.9859058260917664
1.451460838317871,1.4595321416854858,-0.008071303367614746,0.923885703086853,0.033333333333333326,5.196152210235596,0.9861212968826294
1.4565858840942383,1.4547733068466187,0.001812577247619629,0.9260274767875671,1.0,5.385164737701416,0.9863231182098389
1.4471752643585205,1.4625370502471924,-0.015361785888671875,0.920970618724823,0.09999999999999998,1.4142135381698608,0.9862574338912964
1.4637306928634644,1.446740984916687,0.016989707946777344,0.9258241653442383,1.0,2.0,0.9858779907226562
1.4605153799057007,1.4508235454559326,0.009691834449768066,0.9260389804840088,0.0,2.8284270763397217,0.9858972430229187
1.4546821117401123,1.456926703453064,-0.00224459171295166,0.9238027334213257,0.033333333333333326,5.0,0.9862937927246094
1.4523561000823975,1.4582738876342773,-0.005917787551879883,0.9225584268569946,0.0,5.385164737701416,0.9859973788261414
1.454204797744751,1.45749831199646,-0.0032935142517089844,0.9244553446769714,0.1333333333333333,5.385164737701416,0.9861868619918823
1.4564235210418701,1.455392837524414,0.0010306835174560547,0.9249277114868164,0.09999999999999998,5.196152210235596,0.9860789179801941
1.4586085081100464,1.4531811475753784,0.005427360534667969,0.9253055453300476,1.0,2.2360680103302,0.9861351847648621
1.452932357788086,1.458846092224121,-0.005913734436035156,0.9251593351364136,0.033333333333333326,1.4142135381698608,0.9863116145133972
1.4517285823822021,1.4600412845611572,-0.008312702178955078,0.9248017072677612,0.033333333333333326,5.291502475738525,0.986297607421875
1.4654210805892944,1.4456552267074585,0.019765853881835938,0.9268447756767273,0.09999999999999998,0.0,0.9858782291412354
1.4618524312973022,1.4493569135665894,0.01249551773071289,0.9255895614624023,0.16666666666666663,5.385164737701416,0.985829770565033
1.453721523284912,1.458113193511963,-0.004391670227050781,0.923697829246521,1.0,5.385164737701416,0.986057460308075
1.44895601272583,1.4626535177230835,-0.013697504997253418,0.9237083196640015,0.033333333333333326,0.0,0.9865169525146484
1.4568217992782593,1.4549322128295898,0.0018895864486694336,0.9236609935760498,1.0,5.4772257804870605,0.9860672950744629
1.4574522972106934,1.4544190168380737,0.003033280372619629,0.9229030013084412,0.09999999999999998,1.0,0.985945463180542
1.4590225219726562,1.4529321193695068,0.006090402603149414,0.9239200353622437,0.06666666666666665,1.7320507764816284,0.9859836101531982
1.4549840688705444,1.4569966793060303,-0.00201261043548584,0.9243258237838745,0.06666666666666665,1.7320507764816284,0.9863106608390808
1.460951805114746,1.4493885040283203,0.011563301086425781,0.929494321346283,1.0,5.385164737701416,0.9860402941703796
1.4544150829315186,1.4572547674179077,-0.00283968448638916,0.9236895442008972,1.0,5.385164737701416,0.9860963821411133
1.4563522338867188,1.45575749874115,0.0005947351455688477,0.925937831401825,0.033333333333333326,1.4142135381698608,0.9861887693405151
1.4587371349334717,1.4531091451644897,0.005627989768981934,0.9258871078491211,1.0,3.0,0.9859716892242432
1.451740026473999,1.4605004787445068,-0.008760452270507812,0.925151526927948,1.0,4.690415859222412,0.9864001274108887
1.455255389213562,1.4568874835968018,-0.001632094383239746,0.9252431392669678,0.0,5.291502475738525,0.9862813949584961
1.4538354873657227,1.4583781957626343,-0.004542708396911621,0.9258939623832703,0.033333333333333326,2.4494898319244385,0.9863964915275574
1.4628534317016602,1.44905686378479,0.013796567916870117,0.9265047311782837,0.06666666666666665,2.8284270763397217,0.9859024286270142
1.4525870084762573,1.4595794677734375,-0.006992459297180176,0.9238923788070679,0.033333333333333326,1.7320507764816284,0.9863286018371582
1.4657418727874756,1.4460190534591675,0.019722819328308105,0.9257084727287292,1.0,3.0,0.985811710357666
1.4497954845428467,1.4621734619140625,-0.01237797737121582,0.9241251945495605,0.033333333333333326,3.1622776985168457,0.9865953326225281
1.4553020000457764,1.4567569494247437,-0.0014549493789672852,0.9278246760368347,0.033333333333333326,5.291502475738525,0.9863523244857788
1.4561433792114258,1.4562139511108398,-7.05718994140625e-05,0.9258257746696472,0.2666666666666667,5.196152210235596,0.9863006472587585
1.4674534797668457,1.443049430847168,0.024404048919677734,0.9287828803062439,1.0,2.6457512378692627,0.9857653379440308
1.4566638469696045,1.4558894634246826,0.000774383544921875,0.9258002042770386,0.06666666666666665,3.872983455657959,0.9862791299819946
1.4562443494796753,1.4561070203781128,0.0001373291015625,0.9265692234039307,0.19999999999999996,3.316624879837036,0.9863359332084656
1.4617685079574585,1.450592279434204,0.011176228523254395,0.926775336265564,0.06666666666666665,1.0,0.9860708117485046
1.453451156616211,1.45909583568573,-0.005644679069519043,0.9251086711883545,0.033333333333333326,5.385164737701416,0.986498236656189
1.4517663717269897,1.4607336521148682,-0.008967280387878418,0.9249706268310547,0.33333333333333337,5.099019527435303,0.9867186546325684
1.458666205406189,1.4541232585906982,0.004542946815490723,0.9252838492393494,0.06666666666666665,5.099019527435303,0.9863042831420898
1.4600112438201904,1.4524846076965332,0.0075266361236572266,0.9260414838790894,1.0,5.385164737701416,0.9861077666282654
1.4598840475082397,1.4528214931488037,0.007062554359436035,0.9242190718650818,0.09999999999999998,1.7320507764816284,0.9860624074935913
1.459585428237915,1.45310640335083,0.006479024887084961,0.9269150495529175,0.19999999999999996,2.2360680103302,0.9862644672393799
1.4572017192840576,1.455702781677246,0.0014989376068115234,0.9249039888381958,0.3666666666666667,2.0,0.986230731010437
1.450726866722107,1.461209774017334,-0.01048290729522705,0.9225311279296875,0.0,1.4142135381698608,0.9864169955253601
1.4526221752166748,1.4600105285644531,-0.00738835334777832,0.9244999885559082,0.033333333333333326,5.385164737701416,0.9863221049308777
1.4561736583709717,1.457028865814209,-0.0008552074432373047,0.9250680208206177,1.0,0.0,0.9862377047538757
1.4569501876831055,1.4558780193328857,0.0010721683502197266,0.9240392446517944,0.1333333333333333,5.385164737701416,0.9861533045768738
1.4458787441253662,1.4657261371612549,-0.019847393035888672,0.9228577017784119,1.0,2.0,0.986525297164917
1.4598875045776367,1.4533284902572632,0.006559014320373535,0.9262999296188354,0.033333333333333326,3.316624879837036,0.9862655401229858
1.4551767110824585,1.4580800533294678,-0.0029033422470092773,0.9245626926422119,0.06666666666666665,3.1622776985168457,0.9864770174026489
1.4538047313690186,1.4596610069274902,-0.00585627555847168,0.9259511232376099,0.09999999999999998,1.4142135381698608,0.9864264726638794
1.4556074142456055,1.457197904586792,-0.0015904903411865234,0.9280015230178833,0.033333333333333326,0.0,0.9863275289535522
1.4628407955169678,1.4503586292266846,0.012482166290283203,0.9265279769897461,0.033333333333333326,1.7320507764816284,0.9862397909164429
1.4612584114074707,1.4520268440246582,0.0092315673828125,0.9264266490936279,1.0,3.0,0.9860178232192993
1.458256721496582,1.4553632736206055,0.0028934478759765625,0.9251260757446289,1.0,3.7416574954986572,0.9860402941703796
1.4565672874450684,1.4569683074951172,-0.0004010200500488281,0.9257253408432007,0.033333333333333326,2.6457512378692627,0.9864624738693237
1.4571183919906616,1.4564650058746338,0.000653386116027832,0.9245275259017944,0.09999999999999998,1.4142135381698608,0.9861871004104614
1.4582688808441162,1.4552825689315796,0.002986311912536621,0.9263536334037781,0.2666666666666667,3.1622776985168457,0.9862630367279053
1.4576371908187866,1.4559926986694336,0.0016444921493530273,0.9267136454582214,0.06666666666666665,3.316624879837036,0.9864778518676758
1.453366994857788,1.4603354930877686,-0.006968498229980469,0.9266926646232605,0.0,2.4494898319244385,0.9865432977676392
1.4553487300872803,1.4583756923675537,-0.0030269622802734375,0.9248458743095398,0.0,2.2360680103302,0.9864241480827332
1.4560463428497314,1.4572824239730835,-0.0012360811233520508,0.9243332743644714,0.09999999999999998,1.4142135381698608,0.9862105846405029
1.457908034324646,1.4557349681854248,0.0021730661392211914,0.9266990423202515,0.19999999999999996,1.4142135381698608,0.9862772822380066
1.4563326835632324,1.4574286937713623,-0.0010960102081298828,0.9238073825836182,0.2666666666666667,1.4142135381698608,0.9863814115524292
1.4591420888900757,1.4546260833740234,0.004516005516052246,0.925001859664917,0.033333333333333326,2.0,0.9862165451049805
1.4578683376312256,1.4562253952026367,0.0016429424285888672,0.9249569177627563,0.033333333333333326,1.4142135381698608,0.9864413142204285
1.4503018856048584,1.4636907577514648,-0.013388872146606445,0.9256183505058289,0.3666666666666667,1.4142135381698608,0.9866678714752197
1.4551782608032227,1.4587568044662476,-0.0035785436630249023,0.9258322715759277,0.06666666666666665,1.4142135381698608,0.9862932562828064
1.4626802206039429,1.4504785537719727,0.012201666831970215,0.9245747327804565,0.1333333333333333,2.2360680103302,0.9860250949859619
1.45774245262146,1.456291913986206,0.0014505386352539062,0.924687385559082,0.033333333333333326,2.4494898319244385,0.9863932132720947
1.46063232421875,1.4532759189605713,0.007356405258178711,0.9269592761993408,0.033333333333333326,2.2360680103302,0.9863168597221375
1.457903265953064,1.4563095569610596,0.0015937089920043945,0.9247546195983887,0.033333333333333326,1.7320507764816284,0.9862176775932312
1.45798659324646,1.4562811851501465,0.0017054080963134766,0.9258978366851807,0.033333333333333326,2.8284270763397217,0.986290454864502
1.4577901363372803,1.4564975500106812,0.001292586326599121,0.926964282989502,0.09999999999999998,3.605551242828369,0.9862777590751648
1.4567584991455078,1.4576410055160522,-0.0008825063705444336,0.9252820014953613,0.033333333333333326,4.582575798034668,0.9863304495811462
1.458031177520752,1.4562737941741943,0.0017573833465576172,0.9237756729125977,0.033333333333333326,0.0,0.9862658977508545
1.451390266418457,1.462296962738037,-0.010906696319580078,0.9238486289978027,0.033333333333333326,5.291502475738525,0.9865638613700867
1.4564218521118164,1.4577386379241943,-0.0013167858123779297,0.9253742694854736,0.1333333333333333,5.291502475738525,0.9863481521606445
1.4657272100448608,1.4479354619979858,0.017791748046875,0.9273588061332703,0.06666666666666665,5.196152210235596,0.985822856426239
1.4572350978851318,1.4571104049682617,0.0001246929168701172,0.9241074323654175,0.09999999999999998,5.196152210235596,0.9863928556442261
1.452340006828308,1.4619554281234741,-0.009615421295166016,0.923687219619751,0.1333333333333333,0.0,0.986536979675293
1.4594863653182983,1.4550913572311401,0.004395008087158203,0.9263741374015808,0.1333333333333333,5.4772257804870605,0.9863625764846802
1.452486515045166,1.461893916130066,-0.009407401084899902,0.9238169193267822,0.30000000000000004,1.0,0.9863831996917725
1.4546035528182983,1.4600696563720703,-0.005466103553771973,0.9257698059082031,1.0,5.385164737701416,0.9866015911102295
1.4540936946868896,1.460458755493164,-0.006365060806274414,0.9266152381896973,1.0,5.291502475738525,0.9865922927856445
1.4523212909698486,1.4618070125579834,-0.009485721588134766,0.9228307008743286,0.06666666666666665,1.7320507764816284,0.9864940643310547
1.457800269126892,1.4569921493530273,0.0008081197738647461,0.9261004328727722,1.0,5.385164737701416,0.9863854646682739
1.4521616697311401,1.4616611003875732,-0.009499430656433105,0.9278639554977417,0.09999999999999998,5.385164737701416,0.9866868853569031
1.4589614868164062,1.455419898033142,0.00354158878326416,0.927395224571228,1.0,3.1622776985168457,0.9864200949668884
1.4537757635116577,1.4609382152557373,-0.00716245174407959,0.9246565699577332,1.0,4.582575798034668,0.9864770770072937
1.458884596824646,1.4558510780334473,0.0030335187911987305,0.9267846941947937,0.0,5.385164737701416,0.9862920641899109
1.4613237380981445,1.453577995300293,0.0077457427978515625,0.9260125160217285,0.033333333333333326,2.0,0.9863027930259705
1.4541831016540527,1.4606046676635742,-0.006421566009521484,0.9237663149833679,1.0,2.2360680103302,0.9864739179611206
1.459059238433838,1.4559297561645508,0.0031294822692871094,0.9263608455657959,0.06666666666666665,2.2360680103302,0.9863373041152954
1.4534900188446045,1.4614757299423218,-0.007985711097717285,0.9244091510772705,0.033333333333333326,2.6457512378692627,0.9863731265068054
1.4597996473312378,1.4552401304244995,0.004559516906738281,0.925145149230957,1.0,2.2360680103302,0.9864107370376587
1.4635646343231201,1.4509729146957397,0.012591719627380371,0.9276587963104248,0.033333333333333326,5.196152210235596,0.9862256050109863
1.447001338005066,1.4670219421386719,-0.020020604133605957,0.9246542453765869,0.30000000000000004,5.099019527435303,0.9867442846298218
1.4535754919052124,1.4613189697265625,-0.007743477821350098,0.9231710433959961,1.0,2.8284270763397217,0.9863951206207275
1.4618171453475952,1.4532887935638428,0.008528351783752441,0.9263512492179871,0.033333333333333326,2.2360680103302,0.9861652851104736
1.4552688598632812,1.4595823287963867,-0.004313468933105469,0.9248486757278442,0.09999999999999998,1.4142135381698608,0.9866482615470886
1.4644238948822021,1.450352668762207,0.014071226119995117,0.927172839641571,0.06666666666666665,5.385164737701416,0.9858680963516235
1.4535033702850342,1.461798906326294,-0.008295536041259766,0.9243173003196716,0.16666666666666663,5.099019527435303,0.9863605499267578
1.4596898555755615,1.4550741910934448,0.004615664482116699,0.9287330508232117,0.06666666666666665,5.099019527435303,0.9863402843475342
1.4532551765441895,1.462113857269287,-0.008858680725097656,0.9244975447654724,0.09999999999999998,5.291502475738525,0.9865436553955078
1.4566549062728882,1.458683729171753,-0.002028822898864746,0.9258829951286316,1.0,1.7320507764816284,0.9865454435348511
1.4660600423812866,1.4483237266540527,0.017736315727233887,0.9283506274223328,0.1333333333333333,1.4142135381698608,0.9860039949417114
1.4601845741271973,1.4554369449615479,0.004747629165649414,0.924981951713562,0.19999999999999996,3.605551242828369,0.9861894845962524
1.4561927318572998,1.4593703746795654,-0.003177642822265625,0.9242600202560425,0.033333333333333326,4.0,0.9865117073059082
1.458932876586914,1.4566506147384644,0.002282261848449707,0.9263861179351807,0.033333333333333326,5.291502475738525,0.9864375591278076
1.4645683765411377,1.450556755065918,0.014011621475219727,0.9275352954864502,1.0,5.291502475738525,0.9861679077148438
1.4626824855804443,1.452120304107666,0.01056218147277832,0.9287564158439636,0.1333333333333333,5.385164737701416,0.9862631559371948
1.4569772481918335,1.4586246013641357,-0.001647353172302246,0.9241501688957214,1.0,1.4142135381698608,0.9862536787986755
1.4547951221466064,1.459991455078125,-0.005196332931518555,0.922189474105835,0.06666666666666665,2.2360680103302,0.9861291646957397
1.4546493291854858,1.4611318111419678,-0.006482481956481934,0.9253606200218201,0.033333333333333326,2.2360680103302,0.986581027507782
1.4586877822875977,1.4571788311004639,0.001508951187133789,0.9267575740814209,0.033333333333333326,5.385164737701416,0.9866089224815369
1.4566874504089355,1.4591891765594482,-0.0025017261505126953,0.9250895380973816,0.4666666666666667,5.196152210235596,0.9865353107452393
1.4516651630401611,1.4636220932006836,-0.011956930160522461,0.9242616891860962,1.0,2.0,0.986594557762146
1.4562547206878662,1.4595353603363037,-0.0032806396484375,0.9273943901062012,0.06666666666666665,2.8284270763397217,0.9866228103637695
1.4609220027923584,1.4550490379333496,0.005872964859008789,0.9254782199859619,1.0,4.795831680297852,0.9863812327384949
1.4577491283416748,1.4579312801361084,-0.00018215179443359375,0.9271051287651062,0.033333333333333326,0.0,0.986508846282959
1.4659671783447266,1.4495775699615479,0.01638960838317871,0.9271346926689148,0.033333333333333326,4.795831680297852,0.9863858222961426
1.459275722503662,1.4566500186920166,0.002625703811645508,0.9260832667350769,0.1333333333333333,4.795831680297852,0.9863389730453491
1.4643046855926514,1.4513449668884277,0.012959718704223633,0.9272139072418213,0.033333333333333326,0.0,0.986298680305481
1.4566911458969116,1.4594581127166748,-0.0027669668197631836,0.9260576963424683,1.0,5.385164737701416,0.9865283370018005
1.4632148742675781,1.4520838260650635,0.011131048202514648,0.9259836077690125,0.09999999999999998,1.4142135381698608,0.9862527847290039
1.4586853981018066,1.457463026046753,0.001222372055053711,0.927268385887146,0.033333333333333326,5.385164737701416,0.9865257740020752
1.4593558311462402,1.4566879272460938,0.0026679039001464844,0.9275884628295898,0.23333333333333328,5.385164737701416,0.9863673448562622
1.4561271667480469,1.459191083908081,-0.0030639171600341797,0.9236615896224976,1.0,1.4142135381698608,0.9863854646682739
1.4604413509368896,1.4559781551361084,0.00446319580078125,0.9244524836540222,1.0,2.0,0.986319899559021
1.4577487707138062,1.4582793712615967,-0.0005306005477905273,0.9280533790588379,0.23333333333333328,2.6457512378692627,0.9866112470626831
1.4624285697937012,1.4539417028427124,0.00848686695098877,0.9251855611801147,1.0,5.291502475738525,0.9864006042480469
1.4578683376312256,1.458536148071289,-0.0006678104400634766,0.9247528910636902,1.0,0.0,0.9865071177482605
1.4570446014404297,1.4594306945800781,-0.0023860931396484375,0.9246737360954285,0.033333333333333326,4.795831680297852,0.9866290092468262
1.4584922790527344,1.4579524993896484,0.0005397796630859375,0.926344096660614,0.033333333333333326,4.795831680297852,0.9866915941238403
1.4534348249435425,1.4625468254089355,-0.009112000465393066,0.9243718981742859,1.0,5.291502475738525,0.9865516424179077
1.462701678276062,1.4536981582641602,0.009003520011901855,0.9256452918052673,0.033333333333333326,2.0,0.9862604141235352
1.4565623998641968,1.4598712921142578,-0.003308892250061035,0.927294909954071,0.09999999999999998,1.7320507764816284,0.986679196357727
1.4629230499267578,1.4536290168762207,0.00929403305053711,0.9255973696708679,0.16666666666666663,1.4142135381698608,0.9862170219421387
1.4581655263900757,1.4583168029785156,-0.0001512765884399414,0.925491452217102,0.06666666666666665,3.7416574954986572,0.9863243103027344
1.4612101316452026,1.454237461090088,0.006972670555114746,0.923647403717041,1.0,3.872983455657959,0.9862087965011597
1.4593133926391602,1.4572938680648804,0.002019524574279785,0.924286961555481,1.0,5.291502475738525,0.986391544342041
1.4612503051757812,1.4554532766342163,0.005797028541564941,0.9247092604637146,0.23333333333333328,5.4772257804870605,0.986332356929779
1.4573452472686768,1.4580962657928467,-0.0007510185241699219,0.9286482334136963,1.0,5.4772257804870605,0.9865300059318542
1.4652667045593262,1.451234221458435,0.014032483100891113,0.9245742559432983,0.06666666666666665,5.385164737701416,0.9861688613891602
1.4621515274047852,1.454306960105896,0.00784456729888916,0.9272570013999939,0.06666666666666665,2.0,0.9863671064376831
1.4573787450790405,1.459094524383545,-0.0017157793045043945,0.9265232086181641,0.033333333333333326,5.196152210235596,0.9867827296257019
1.460219383239746,1.4565792083740234,0.0036401748657226562,0.9261090755462646,0.033333333333333326,5.196152210235596,0.986407458782196
1.459222674369812,1.4576292037963867,0.001593470573425293,0.9250730276107788,0.43333333333333335,1.7320507764816284,0.9864749908447266
1.4577815532684326,1.4587647914886475,-0.0009832382202148438,0.9266161322593689,0.06666666666666665,3.0,0.9865705370903015
1.4518086910247803,1.464847445487976,-0.0130387544631958,0.9248716235160828,1.0,2.6457512378692627,0.9867469668388367
1.4533336162567139,1.463245153427124,-0.009911537170410156,0.9251512885093689,0.0,2.6457512378692627,0.9867045283317566
1.455238699913025,1.4610621929168701,-0.005823493003845215,0.925616443157196,1.0,5.385164737701416,0.986430287361145
1.4596619606018066,1.456633448600769,0.0030285120010375977,0.9235949516296387,0.033333333333333326,5.385164737701416,0.9862979650497437
1.4625518321990967,1.4542596340179443,0.008292198181152344,0.9258265495300293,0.09999999999999998,5.385164737701416,0.9861995577812195
1.4517714977264404,1.4648983478546143,-0.013126850128173828,0.9280571937561035,1.0,4.898979663848877,0.9868144392967224
1.4579709768295288,1.4590181112289429,-0.0010471343994140625,0.9248025417327881,0.09999999999999998,3.1622776985168457,0.9864534735679626
1.456110954284668,1.4605236053466797,-0.004412651062011719,0.9272785186767578,0.0,2.8284270763397217,0.9869081377983093
1.4571733474731445,1.4597710371017456,-0.0025976896286010742,0.9257140159606934,0.30000000000000004,2.0,0.9865903854370117
1.465657114982605,1.4508931636810303,0.014763951301574707,0.9270831346511841,0.19999999999999996,3.1622776985168457,0.986164927482605
1.4575599431991577,1.4593267440795898,-0.001766800880432129,0.9262180328369141,0.033333333333333326,3.1622776985168457,0.9867205619812012
1.4594801664352417,1.4575423002243042,0.0019378662109375,0.9260151386260986,1.0,3.0,0.9864435195922852
1.455391764640808,1.461596965789795,-0.006205201148986816,0.9254980087280273,0.033333333333333326,3.0,0.9868027567863464
1.4515113830566406,1.4651105403900146,-0.013599157333374023,0.9243897795677185,1.0,2.8284270763397217,0.9867321252822876
1.4564249515533447,1.460601806640625,-0.0041768550872802734,0.9248601794242859,0.19999999999999996,3.1622776985168457,0.9865700006484985
1.4632740020751953,1.4533766508102417,0.009897351264953613,0.9281584024429321,0.1333333333333333,3.605551242828369,0.9864400625228882
1.457133173942566,1.4599313735961914,-0.0027981996536254883,0.9252164363861084,0.1333333333333333,4.0,0.986794114112854
1.4539597034454346,1.4628419876098633,-0.008882284164428711,0.9261492490768433,0.06666666666666665,3.605551242828369,0.9868132472038269
1.4576683044433594,1.4595426321029663,-0.0018743276596069336,0.9255014657974243,0.2666666666666667,2.0,0.9865407943725586
1.4630903005599976,1.453902006149292,0.009188294410705566,0.9255452156066895,0.06666666666666665,2.4494898319244385,0.9862436056137085
1.4602856636047363,1.4570035934448242,0.0032820701599121094,0.9256548881530762,0.23333333333333328,3.1622776985168457,0.9863414764404297
1.4643478393554688,1.4527671337127686,0.011580705642700195,0.9263710379600525,0.06666666666666665,4.242640495300293,0.9863901138305664
1.4650046825408936,1.4518283605575562,0.013176321983337402,0.9265903830528259,0.19999999999999996,5.291502475738525,0.9862626791000366
1.4575328826904297,1.4597104787826538,-0.002177596092224121,0.925430417060852,0.1333333333333333,2.0,0.9865663051605225
1.460444450378418,1.4568591117858887,0.003585338592529297,0.9261183738708496,0.30000000000000004,0.0,0.9865726828575134
1.454027533531189,1.4632880687713623,-0.00926053524017334,0.9266393184661865,0.3666666666666667,2.2360680103302,0.986869215965271
1.4552533626556396,1.4619081020355225,-0.0066547393798828125,0.925388514995575,0.19999999999999996,2.4494898319244385,0.9867663383483887
1.4605989456176758,1.456639051437378,0.0039598941802978516,0.9255967140197754,0.06666666666666665,5.196152210235596,0.9865131378173828
1.4598522186279297,1.4574865102767944,0.002365708351135254,0.9260045289993286,0.1333333333333333,5.385164737701416,0.9865012168884277
1.4606437683105469,1.4566562175750732,0.003987550735473633,0.9265718460083008,0.4,0.0,0.9864773154258728
1.4699382781982422,1.445713758468628,0.024224519729614258,0.9290542602539062,1.0,5.291502475738525,0.9860386848449707
1.4559838771820068,1.4610321521759033,-0.005048274993896484,0.9233354330062866,0.06666666666666665,5.291502475738525,0.9865231513977051
1.4594228267669678,1.4578652381896973,0.0015575885772705078,0.9245022535324097,0.06666666666666665,0.0,0.9865524172782898
1.4624028205871582,1.4550237655639648,0.007379055023193359,0.9265963435173035,0.06666666666666665,0.0,0.9865124225616455
1.4550278186798096,1.4622652530670166,-0.007237434387207031,0.9252631068229675,0.09999999999999998,5.196152210235596,0.986806333065033
1.4521472454071045,1.464829444885254,-0.012682199478149414,0.9243855476379395,0.09999999999999998,2.6457512378692627,0.9866890907287598
1.460953950881958,1.4564387798309326,0.004515171051025391,0.9270612597465515,1.0,5.099019527435303,0.9866175055503845
2.031047821044922,2.0252909660339355,0.005756855010986328,0.8616809844970703,0.033333333333333326,5.4772257804870605,0.9164161682128906
1.983985185623169,2.002934217453003,-0.018949031829833984,0.8837974071502686,1.0,2.0,0.9490403532981873
1.9419114589691162,1.9505280256271362,-0.00861656665802002,0.8924433588981628,1.0,5.099019527435303,0.9612582921981812
1.9050520658493042,1.9047536849975586,0.00029838085174560547,0.9047393798828125,0.06666666666666665,5.099019527435303,0.977437436580658
1.8880685567855835,1.8634133338928223,0.02465522289276123,0.8877003192901611,1.0,4.0,0.9681409597396851
1.8370535373687744,1.8219659328460693,0.015087604522705078,0.8978268504142761,1.0,3.605551242828369,0.9769579768180847
1.770413875579834,1.770165205001831,0.0002486705780029297,0.8899773955345154,1.0,3.605551242828369,0.9722018241882324
1.6942126750946045,1.7164721488952637,-0.02225947380065918,0.8751192092895508,0.09999999999999998,3.605551242828369,0.9614529609680176
1.63887619972229,1.637392282485962,0.001483917236328125,0.8556057214736938,0.1333333333333333,5.385164737701416,0.9435437917709351
1.5750367641448975,1.581533432006836,-0.0064966678619384766,0.8534333109855652,1.0,4.4721360206604,0.9465787410736084
1.551624059677124,1.5594334602355957,-0.00780940055847168,0.844782829284668,0.0,4.4721360206604,0.9449131488800049
1.5658363103866577,1.559023380279541,0.006812930107116699,0.852232813835144,0.1333333333333333,0.0,0.951018214225769
1.5625122785568237,1.5480551719665527,0.014457106590270996,0.8601924777030945,1.0,5.4772257804870605,0.9647685289382935
1.5330712795257568,1.5298665761947632,0.0032047033309936523,0.8657704591751099,0.1333333333333333,1.7320507764816284,0.963979959487915
1.5030765533447266,1.5174717903137207,-0.01439523696899414,0.8684646487236023,0.4,2.2360680103302,0.9555358290672302
1.492489218711853,1.498137354850769,-0.005648136138916016,0.8714627623558044,0.033333333333333326,2.6457512378692627,0.9643111228942871
1.4838483333587646,1.5049669742584229,-0.021118640899658203,0.8677493929862976,0.4,3.0,0.959072470664978
1.4802663326263428,1.4686639308929443,0.011602401733398438,0.8712849020957947,0.033333333333333326,4.898979663848877,0.9485685229301453
1.4847767353057861,1.4896304607391357,-0.004853725433349609,0.8677904009819031,1.0,5.196152210235596,0.9252763986587524
1.4867980480194092,1.4864428043365479,0.0003552436828613281,0.8830606937408447,0.33333333333333337,5.196152210235596,0.9385976791381836
1.5105478763580322,1.5064290761947632,0.004118800163269043,0.9081605672836304,1.0,5.099019527435303,0.9639554023742676
1.529740333557129,1.5223954916000366,0.007344841957092285,0.9303226470947266,1.0,2.2360680103302,0.990694522857666
1.5430630445480347,1.54752516746521,-0.004462122917175293,0.9361171722412109,0.0,3.1622776985168457,0.9893811941146851
1.5676568746566772,1.5506196022033691,0.017037272453308105,0.9373407363891602,0.09999999999999998,3.464101552963257,0.9821221232414246
1.5711965560913086,1.5789897441864014,-0.0077931880950927734,0.941196858882904,0.06666666666666665,1.0,0.983479380607605
1.5343680381774902,1.5353583097457886,-0.0009902715682983398,0.937759280204773,0.16666666666666663,5.4772257804870605,0.9819432497024536
1.5210717916488647,1.5210597515106201,1.2040138244628906e-05,0.9422098994255066,0.19999999999999996,5.099019527435303,0.9851435422897339
1.5697015523910522,1.5600193738937378,0.009682178497314453,0.9416564702987671,1.0,2.2360680103302,0.9826797246932983
1.5871691703796387,1.5712350606918335,0.015934109687805176,0.9445011019706726,0.09999999999999998,1.0,0.9819934368133545
1.559190273284912,1.5547754764556885,0.004414796829223633,0.9452438354492188,1.0,0.0,0.9838488101959229
1.550912618637085,1.5378429889678955,0.013069629669189453,0.951220691204071,0.1333333333333333,1.0,0.987623393535614
1.5177944898605347,1.5357927083969116,-0.017998218536376953,0.9482539892196655,0.033333333333333326,1.4142135381698608,0.987389087677002
1.5030401945114136,1.494687557220459,0.00835263729095459,0.9548066854476929,0.3666666666666667,5.196152210235596,0.9872555136680603
1.4752979278564453,1.478284239768982,-0.002986311912536621,0.9504860639572144,0.033333333333333326,5.385164737701416,0.9850084185600281
1.4500017166137695,1.4555052518844604,-0.005503535270690918,0.9674887657165527,0.0,2.2360680103302,0.9918607473373413
1.4300580024719238,1.4260890483856201,0.003968954086303711,0.9727718234062195,1.0,5.099019527435303,0.9923538565635681
1.4079937934875488,1.4161479473114014,-0.008154153823852539,0.979076087474823,0.1333333333333333,0.0,0.9954070448875427
1.4066941738128662,1.4044803380966187,0.0022138357162475586,0.9841351509094238,0.033333333333333326,0.0,0.9964247941970825
1.4155070781707764,1.4035485982894897,0.011958479881286621,0.9897764921188354,0.0,5.385164737701416,0.997492253780365
1.4129303693771362,1.3981614112854004,0.01476895809173584,0.9903551936149597,0.0,2.8284270763397217,0.9974596500396729
1.3916015625,1.3980555534362793,-0.006453990936279297,0.992418646812439,0.033333333333333326,2.8284270763397217,0.9979439973831177
1.3876447677612305,1.3854539394378662,0.002190828323364258,0.9950799942016602,0.09999999999999998,2.2360680103302,0.9985880851745605
1.383630633354187,1.366997480392456,0.016633152961730957,0.9940060973167419,1.0,5.099019527435303,0.9980253577232361
1.367478370666504,1.3577121496200562,0.009766221046447754,0.9899476766586304,0.033333333333333326,5.196152210235596,0.9960559606552124
1.351640224456787,1.3490451574325562,0.002595067024230957,0.9874119162559509,0.1333333333333333,1.7320507764816284,0.9940751791000366
1.3561248779296875,1.3591132164001465,-0.0029883384704589844,0.9901714324951172,1.0,1.7320507764816284,0.995212972164154
1.3781907558441162,1.377425193786621,0.0007655620574951172,0.9915040731430054,1.0,1.4142135381698608,0.9964119791984558
1.3875702619552612,1.4000818729400635,-0.012511610984802246,0.9927952289581299,1.0,5.385164737701416,0.9970375895500183
1.4098557233810425,1.4067106246948242,0.0031450986862182617,0.9939785003662109,0.033333333333333326,5.0,0.9974731206893921
1.4279112815856934,1.4100474119186401,0.017863869667053223,0.9917373657226562,0.30000000000000004,2.8284270763397217,0.9963924288749695
1.4320844411849976,1.4192407131195068,0.012843728065490723,0.9899508357048035,0.033333333333333326,3.1622776985168457,0.9953882098197937
1.4276174306869507,1.4366395473480225,-0.009022116661071777,0.9833857417106628,0.1333333333333333,2.0,0.9919266700744629
1.4422883987426758,1.4419543743133545,0.00033402442932128906,0.977564811706543,1.0,2.2360680103302,0.9887617826461792
1.45182204246521,1.4523394107818604,-0.0005173683166503906,0.9716317653656006,0.09999999999999998,5.291502475738525,0.9855053424835205
1.4668505191802979,1.466047763824463,0.0008027553558349609,0.9644739031791687,0.06666666666666665,0.0,0.9822365045547485
1.4823129177093506,1.4875224828720093,-0.005209565162658691,0.9593895673751831,0.033333333333333326,5.4772257804870605,0.980299174785614
1.5083463191986084,1.5063841342926025,0.0019621849060058594,0.9543766975402832,0.033333333333333326,3.7416574954986572,0.9781330823898315
1.5332801342010498,1.529189109802246,0.004091024398803711,0.9480431079864502,1.0,3.605551242828369,0.9804501533508301
1.5597991943359375,1.5543112754821777,0.005487918853759766,0.9452762603759766,0.16666666666666663,1.4142135381698608,0.9781281352043152
1.5832360982894897,1.5877430438995361,-0.004506945610046387,0.9426134824752808,0.3666666666666667,1.7320507764816284,0.9775263071060181
1.6113790273666382,1.6075379848480225,0.0038410425186157227,0.9339046478271484,0.033333333333333326,2.2360680103302,0.977324366569519
1.6339701414108276,1.627306342124939,0.006663799285888672,0.9280741214752197,0.09999999999999998,3.872983455657959,0.9739388227462769
1.6448386907577515,1.6515812873840332,-0.006742596626281738,0.9156494140625,0.06666666666666665,4.0,0.9720755815505981
1.6664180755615234,1.666240930557251,0.00017714500427246094,0.9090690612792969,1.0,5.196152210235596,0.9699877500534058
1.691527247428894,1.673784613609314,0.017742633819580078,0.8991788625717163,1.0,2.0,0.9648590087890625
1.705865740776062,1.698629379272461,0.007236361503601074,0.8907629251480103,0.0,1.7320507764816284,0.9649571180343628
1.7152284383773804,1.7210333347320557,-0.005804896354675293,0.8842362761497498,0.4666666666666667,3.1622776985168457,0.9669706225395203
1.718632459640503,1.7375431060791016,-0.018910646438598633,0.87907874584198,0.033333333333333326,2.2360680103302,0.9715876579284668
1.7279129028320312,1.7376124858856201,-0.009699583053588867,0.8772530555725098,0.033333333333333326,1.4142135381698608,0.9728907346725464
1.7256277799606323,1.7326558828353882,-0.007028102874755859,0.8685342073440552,0.06666666666666665,1.4142135381698608,0.9763329029083252
1.7130130529403687,1.7251813411712646,-0.012168288230895996,0.865071713924408,0.09999999999999998,1.4142135381698608,0.9786747694015503
1.7055686712265015,1.7045059204101562,0.0010627508163452148,0.851575493812561,0.4666666666666667,1.7320507764816284,0.9804040193557739
1.685251235961914,1.7028636932373047,-0.017612457275390625,0.8502219915390015,1.0,5.291502475738525,0.9821442365646362
1.6736841201782227,1.673550009727478,0.0001341104507446289,0.8355662822723389,0.09999999999999998,0.0,0.9832342863082886
1.6594688892364502,1.654463768005371,0.0050051212310791016,0.82668536901474,0.033333333333333326,5.291502475738525,0.9828040599822998
1.6446170806884766,1.6330063343048096,0.011610746383666992,0.8225622177124023,0.1333333333333333,2.4494898319244385,0.9824041128158569
1.6177949905395508,1.62570321559906,-0.007908225059509277,0.8191506862640381,0.19999999999999996,2.6457512378692627,0.9832532405853271
1.6104657649993896,1.604026198387146,0.006439566612243652,0.8169384002685547,0.033333333333333326,2.2360680103302,0.9837207794189453
1.5801323652267456,1.6040295362472534,-0.023897171020507812,0.8206841945648193,0.033333333333333326,2.4494898319244385,0.9857345819473267
1.5669474601745605,1.573333501815796,-0.0063860416412353516,0.8207466006278992,0.033333333333333326,2.4494898319244385,0.9871597290039062
1.5480636358261108,1.5454806089401245,0.002583026885986328,0.8223822116851807,0.033333333333333326,1.0,0.987230658531189
1.5404390096664429,1.5384362936019897,0.002002716064453125,0.8268506526947021,0.06666666666666665,1.4142135381698608,0.9892623424530029
1.5326249599456787,1.5286226272583008,0.00400233268737793,0.8256553411483765,1.0,1.4142135381698608,0.9887868762016296
1.526869297027588,1.5139203071594238,0.012948989868164062,0.7929892539978027,1.0,5.385164737701416,0.9609233140945435
1.526917815208435,1.5421192646026611,-0.015201449394226074,0.8100333213806152,0.06666666666666665,0.0,0.9707037806510925
1.5963467359542847,1.6056665182113647,-0.009319782257080078,0.8445358276367188,0.1333333333333333,5.4772257804870605,0.9906344413757324
1.651452898979187,1.6672470569610596,-0.01579415798187256,0.8521755933761597,0.16666666666666663,1.7320507764816284,0.9915723204612732
1.7063310146331787,1.6960653066635132,0.010265707969665527,0.8560320734977722,0.0,5.196152210235596,0.9922565221786499
1.7158715724945068,1.7158386707305908,3.2901763916015625e-05,0.8654123544692993,0.19999999999999996,0.0,0.9932998418807983
1.7220124006271362,1.7226312160491943,-0.0006188154220581055,0.8673622012138367,0.0,0.0,0.9941398501396179
1.7280086278915405,1.7189226150512695,0.009086012840270996,0.8725802302360535,0.033333333333333326,0.0,0.9943747520446777
1.718553900718689,1.721890926361084,-0.0033370256423950195,0.8803855776786804,0.033333333333333326,5.099019527435303,0.9941768050193787
1.7122447490692139,1.7089526653289795,0.003292083740234375,0.8853306770324707,0.033333333333333326,2.0,0.9929804801940918
1.6969661712646484,1.6935920715332031,0.0033740997314453125,0.8928502798080444,1.0,5.4772257804870605,0.991533637046814
1.673169493675232,1.681815505027771,-0.008646011352539062,0.8892368078231812,1.0,4.898979663848877,0.9890918135643005
1.676417350769043,1.667567253112793,0.00885009765625,0.8856436610221863,0.0,2.2360680103302,0.986928403377533
1.698265790939331,1.705142855644226,-0.0068770647048950195,0.892688512802124,0.09999999999999998,0.0,0.9839812517166138
1.7604955434799194,1.7280361652374268,0.032459378242492676,0.8946971893310547,1.0,1.4142135381698608,0.9780804514884949
1.7625058889389038,1.7714217901229858,-0.008915901184082031,0.8871968984603882,1.0,5.385164737701416,0.9706816673278809
1.7605962753295898,1.7654697895050049,-0.004873514175415039,0.8786773681640625,1.0,5.385164737701416,0.9612802863121033
1.737662672996521,1.7450908422470093,-0.007428169250488281,0.8591421842575073,1.0,1.7320507764816284,0.9488532543182373
1.7113258838653564,1.7213046550750732,-0.009978771209716797,0.8463989496231079,0.1333333333333333,1.7320507764816284,0.9407509565353394
1.7011184692382812,1.692221999168396,0.008896470069885254,0.8442944288253784,0.0,3.316624879837036,0.9402787089347839
1.6684168577194214,1.6981157064437866,-0.029698848724365234,0.8473612666130066,1.0,3.7416574954986572,0.9465624690055847
1.6760435104370117,1.6715352535247803,0.004508256912231445,0.8491476774215698,0.19999999999999996,2.0,0.9470882415771484
1.6557693481445312,1.6720480918884277,-0.016278743743896484,0.8522664308547974,0.033333333333333326,2.0,0.9486863017082214
1.6546552181243896,1.6569607257843018,-0.0023055076599121094,0.85075843334198,0.033333333333333326,3.464101552963257,0.9481263160705566
1.646517038345337,1.6486873626708984,-0.0021703243255615234,0.8419989347457886,0.033333333333333326,3.7416574954986572,0.9456049203872681
1.6372370719909668,1.6468056440353394,-0.009568572044372559,0.8401951193809509,1.0,4.898979663848877,0.9408786296844482
1.628779411315918,1.6487845182418823,-0.020005106925964355,0.835831344127655,0.033333333333333326,0.0,0.9387109279632568
1.6359813213348389,1.6438478231430054,-0.007866501808166504,0.8263053297996521,0.06666666666666665,5.291502475738525,0.933062732219696
1.6476404666900635,1.6366828680038452,0.010957598686218262,0.8244305849075317,0.033333333333333326,2.2360680103302,0.9287028312683105
1.6513731479644775,1.640714168548584,0.010658979415893555,0.8219580054283142,0.33333333333333337,2.8284270763397217,0.9256719350814819
1.6483196020126343,1.6539554595947266,-0.005635857582092285,0.8227333426475525,0.1333333333333333,5.385164737701416,0.9277377128601074
1.6594022512435913,1.6522926092147827,0.007109642028808594,0.822532057762146,0.06666666666666665,0.0,0.9257439970970154
1.6674001216888428,1.656293272972107,0.01110684871673584,0.8237600326538086,0.06666666666666665,4.4721360206604,0.9264222979545593
1.6667416095733643,1.6654971837997437,0.0012444257736206055,0.8250097036361694,0.4666666666666667,3.1622776985168457,0.9267463684082031
1.6591343879699707,1.6756523847579956,-0.016517996788024902,0.8248156905174255,0.19999999999999996,2.2360680103302,0.9275037050247192
1.6605393886566162,1.6735293865203857,-0.012989997863769531,0.8264660835266113,1.0,3.605551242828369,0.926424503326416
1.6643342971801758,1.6674927473068237,-0.0031584501266479492,0.8241415023803711,1.0,3.1622776985168457,0.9256277084350586
1.669426679611206,1.6564830541610718,0.012943625450134277,0.8215567469596863,0.06666666666666665,1.0,0.9230310320854187
1.6626899242401123,1.6568729877471924,0.005816936492919922,0.8204072713851929,0.23333333333333328,1.7320507764816284,0.9220570921897888
1.6572879552841187,1.6544713973999023,0.0028165578842163086,0.8175735473632812,0.033333333333333326,5.291502475738525,0.920171856880188
1.6534197330474854,1.653083324432373,0.0003364086151123047,0.8159774541854858,1.0,5.385164737701416,0.9178143739700317
1.6511201858520508,1.6494516134262085,0.0016685724258422852,0.8132995963096619,1.0,5.385164737701416,0.916273295879364
1.649322509765625,1.6473948955535889,0.0019276142120361328,0.8109270930290222,0.33333333333333337,5.0,0.9135503768920898
1.6519254446029663,1.640570878982544,0.011354565620422363,0.8072441816329956,0.06666666666666665,5.0,0.9099878668785095
1.6383813619613647,1.6504220962524414,-0.01204073429107666,0.8061844706535339,0.09999999999999998,5.4772257804870605,0.910697877407074
1.6488440036773682,1.6358575820922852,0.012986421585083008,0.8038527369499207,0.33333333333333337,5.4772257804870605,0.9048821330070496
1.640599250793457,1.6410359144210815,-0.0004366636276245117,0.8012679815292358,0.0,4.795831680297852,0.9067174196243286
1.6387227773666382,1.6394462585449219,-0.0007234811782836914,0.7995970249176025,0.033333333333333326,3.464101552963257,0.904305636882782
1.6340866088867188,1.6405452489852905,-0.006458640098571777,0.79937744140625,0.06666666666666665,4.795831680297852,0.9017720222473145
1.6399037837982178,1.6298155784606934,0.010088205337524414,0.7964639067649841,1.0,5.4772257804870605,0.9001032710075378
1.6287215948104858,1.6394100189208984,-0.010688424110412598,0.795799970626831,0.033333333333333326,,0.9002317190170288
1.6306785345077515,1.6333459615707397,-0.0026674270629882812,0.793998122215271,1.0,,0.8953508734703064
1.6266525983810425,1.6346515417099,-0.007998943328857422,0.7904685735702515,0.16666666666666663,,0.8957242965698242
1.6242531538009644,1.6342439651489258,-0.009990811347961426,0.7909411191940308,1.0,,0.8944739699363708
1.628173828125,1.6268514394760132,0.0013223886489868164,0.7887765765190125,0.0,,0.8902227282524109
1.6253694295883179,1.6261250972747803,-0.0007556676864624023,0.7878518104553223,1.0,,0.8899093866348267
1.6199300289154053,1.6266939640045166,-0.006763935089111328,0.7848564386367798,0.23333333333333328,,0.8863958716392517
1.62519109249115,1.617518424987793,0.007672667503356934,0.783118724822998,0.23333333333333328,,0.8860933780670166
1.625585913658142,1.6117852926254272,0.013800621032714844,0.7818276286125183,1.0,,0.8829821348190308
1.6111936569213867,1.6197141408920288,-0.00852048397064209,0.780456006526947,0.0,,0.8800061941146851


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/6_agent_zero_shot_from_5_policy/no_attn_ent/eval_metrics_rand_trials_envs_10.csv <==
Scenario,Explainer,FidPlus,FidMinus,DeltaFid,CharScore,Unfaithfulness,Sparsity,Stability,stdevFidPlus,stdevFidMinus,stdevDeltaFid,stdevCharScore,stdevUnfaithfulness,stdevSparsity,stdevStability,lenFidPlus,lenFidMinus,lenDeltaFid,lenCharScore,lenUnfaithfulness,lenSparsity,lenStability,MeanFidPlus,MeanFidMinus,MeanDeltaFid,MeanCharScore,MeanUnfaithfulness,MeanSparsity,MeanStability,stdevMeanFidPlus,stdevMeanFidMinus,stdevMeanDeltaFid,stdevMeanCharScore,stdevMeanUnfaithfulness,stdevMeanSparsity,stdevMeanStability,lenMeanFidPlus,lenMeanFidMinus,lenMeanDeltaFid,lenMeanCharScore,lenMeanUnfaithfulness,lenMeanSparsity,lenMeanStability
navigation,GraphMaskExplainer,1.5487805170792481,1.548398754486512,0.00038176259273605485,-1.8285342567965903,0.7822211637740144,0.3785063752276867,3.26345444614475,0.25428765959197347,0.2548139836931172,0.014591123856814981,1.1677499139950032,0.16125756867474425,0.41447301106571965,1.7913860539330329,2196,2196,2196,2196,2196,2196,2186,1.6235691691312695,1.6233497796459253,0.00021938948534410942,-2.153852416181487,0.808364346661928,0.36785415737290783,3.23833712991326,0.17713657580197104,0.1773373499765018,0.0010561887822303551,0.7618550502201411,0.12157407444249631,0.04005665715244843,0.22503853444737767,10,10,10,10,10,10,10
navigation,AttentionExplainer,1.1585219599855288,1.0415669039336197,0.11695505605190902,-0.19942687437839696,0.6312263252908547,0.8609657131263948,0.010246082304266376,0.2139587088779768,0.2729693850547388,0.3908887688772645,3.947878580084564,0.15635816990954018,0.03446521651516464,0.013483022549625152,3286,3286,3286,3286,3286,3286,3276,1.1510696302644041,1.0501973765580985,0.10087225370630562,-0.18548492681233988,0.6380668969615368,0.8648295356536962,0.011760391379451939,0.14132218223406764,0.24208151554767773,0.33270875617762297,0.468893349334312,0.14081824834073756,0.01721623876915992,0.006178198486718739,10,10,10,10,10,10,10
navigation,GNNExplainer,1.4689615446722635,0.6603538385836096,0.8086077060886538,0.5330275105488234,0.4078854047511426,0.488166839497638,1.395535560291838,0.20069774016270456,0.13876577837007703,0.19880786738366796,0.17557333034801603,0.10200323349850704,0.07290546498934121,0.29571157098195444,2893,2893,2893,2893,2893,2893,2883,1.461200374536494,0.6580968733090036,0.8031035012274906,0.5344137795304402,0.41473673816943313,0.4887510713687184,1.3766667431857713,0.10788156559595939,0.0939297692149625,0.0974760582034384,0.11782010421461937,0.0684010437429604,0.01936000625337498,0.13631030560190407,10,10,10,10,10,10,10
navigation,DummyExplainer,1.045435286334671,1.0450050974650404,0.00043018886963059407,-0.23317023441798712,0.6185729144571811,0.5013250374467104,2.2226801289893503,0.20986755316232322,0.2064226729959743,0.2913139470427201,0.8723375287358794,0.11867405312628744,0.0922675694517055,0.2436335752181506,2893,2893,2893,2893,2893,2893,2883,1.0541087130786813,1.0543668800609767,-0.00025816698229535676,-0.26282994379929087,0.6214777108680428,0.5026945534399094,2.220624722501862,0.06953956066239178,0.07034833388284273,0.014725308817521102,0.1960927794369126,0.04966195748460217,0.0070017452330778315,0.019282976291974677,10,10,10,10,10,10,10


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/6_agent_zero_shot_from_5_policy/no_attn_ent/performance_numbers.csv <==
EpisodeReward,Makespan,Success Rate,"No Collisions Rate, Collision Rate"
8.300143241882324,400,0,1,0.0
7.618386745452881,128,1,1,0.0
5.665414810180664,400,0,1,0.0
7.154656410217285,158,1,1,0.0
7.294757843017578,278,1,1,0.0
6.021777153015137,109,1,1,0.0
7.13165807723999,96,1,1,0.0
5.822225093841553,93,1,1,0.0
5.477553844451904,400,0,1,0.0
-1.444286584854126,144,1,0,0.1458333283662796
8.300142288208008,400,0,1,0.0
5.113707542419434,400,0,1,0.0
8.618284225463867,247,1,1,0.0
0.9639689326286316,400,0,0,0.022499999031424522
4.688392639160156,400,0,1,0.0
7.672177791595459,149,1,1,0.0
7.621489524841309,325,1,1,0.0
4.864247798919678,400,0,0,0.014999999664723873
4.117063045501709,400,0,1,0.0
5.806365013122559,175,1,1,0.0
8.300138473510742,400,0,1,0.0
5.839003562927246,91,1,1,0.0
6.121699810028076,137,1,1,0.0
6.572749614715576,286,1,1,0.0
4.974575996398926,400,0,1,0.0
6.267709255218506,248,1,1,0.0
8.555364608764648,141,1,1,0.0
6.884873390197754,400,0,1,0.0
5.366673946380615,400,0,1,0.0
3.4512081146240234,400,0,0,0.017500000074505806
8.300139427185059,400,0,1,0.0
5.839003562927246,91,1,1,0.0
6.121700286865234,137,1,1,0.0
6.572751522064209,286,1,1,0.0
4.97457218170166,400,0,1,0.0
6.267709255218506,248,1,1,0.0
8.555364608764648,141,1,1,0.0
6.8848724365234375,400,0,1,0.0
5.366673946380615,400,0,1,0.0
3.45120906829834,400,0,0,0.017500000074505806


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/7_agent_zero_shot_from_4_policy/attn_ent/AttentionExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
0.9306769371032715,1.1760514974594116,-0.24537456035614014,0.6441338062286377,0.9047619047619048,0.1443186104297638,0.8982016444206238
0.9273699522018433,1.009407877922058,-0.08203792572021484,0.5803594589233398,0.9047619047619048,0.12926843762397766,0.8289419412612915
0.9019376635551453,0.8671848177909851,0.034752845764160156,0.5481307506561279,0.9047619047619048,0.11608586460351944,0.8009145855903625
0.8842089772224426,0.7702583074569702,0.11395066976547241,0.5261927247047424,0.9047619047619048,0.09423987567424774,0.7719907164573669
0.8837721943855286,0.6980336904525757,0.18573850393295288,0.512294590473175,0.9047619047619048,0.07617539912462234,0.7378972768783569
0.9151864647865295,0.6780411005020142,0.23714536428451538,0.5070252418518066,0.9047619047619048,0.0668581947684288,0.7196257710456848
0.9591150283813477,0.6680113673210144,0.29110366106033325,0.49995869398117065,0.9047619047619048,0.05476640164852142,0.7014447450637817
1.0242576599121094,0.6846945881843567,0.3395630717277527,0.4997539818286896,0.9047619047619048,0.04499584808945656,0.6965754628181458
1.092803716659546,0.714917778968811,0.37788593769073486,0.5085474848747253,0.8809523809523809,0.042402323335409164,0.6999763250350952
1.147965908050537,0.7474205493927002,0.4005453586578369,0.5128378868103027,0.8809523809523809,0.04790033772587776,0.6952328085899353
1.190140962600708,0.7713341116905212,0.41880685091018677,0.5069504976272583,0.8809523809523809,0.040356915444135666,0.679154098033905
1.222044825553894,0.797351598739624,0.42469322681427,0.5062413811683655,0.8809523809523809,0.03811958059668541,0.6656492352485657
1.235947608947754,0.8193832635879517,0.41656434535980225,0.5039613842964172,0.8809523809523809,0.050211887806653976,0.6504006385803223
1.2343101501464844,0.8242431282997131,0.41006702184677124,0.49895724654197693,0.8809523809523809,0.0535806380212307,0.6345057487487793
1.2404282093048096,0.8398048877716064,0.4006233215332031,0.5062757730484009,0.8809523809523809,0.06949871778488159,0.6346942782402039
1.2766876220703125,0.8658978343009949,0.4107897877693176,0.5420712828636169,0.8809523809523809,0.05438483878970146,0.6664852499961853
1.3273853063583374,0.9152714610099792,0.41211384534835815,0.5922124981880188,0.8809523809523809,0.048607200384140015,0.7084009647369385
1.3681426048278809,0.9597113132476807,0.4084312915802002,0.6188266277313232,0.8809523809523809,0.04352989420294762,0.7288901805877686
1.4023470878601074,0.993166983127594,0.4091801047325134,0.6278822422027588,0.8809523809523809,0.06503360718488693,0.7330393195152283
1.4328056573867798,0.9977242350578308,0.435081422328949,0.6247843503952026,0.8809523809523809,0.06501217931509018,0.7282100915908813
1.4553444385528564,0.9847220182418823,0.4706224203109741,0.608564555644989,0.9047619047619048,0.05711878091096878,0.7155762314796448
1.4653362035751343,0.9586138725280762,0.5067223310470581,0.5914913415908813,0.9047619047619048,0.04540766775608063,0.7006192803382874
1.4621520042419434,0.9386016726493835,0.5235503315925598,0.5844646692276001,0.8809523809523809,0.0382392480969429,0.6916531324386597
1.4656155109405518,0.9358888864517212,0.5297266244888306,0.5860875248908997,0.8809523809523809,0.03255733475089073,0.6926340460777283
1.4709980487823486,0.9499238133430481,0.5210742354393005,0.5891111493110657,0.8809523809523809,0.021857287734746933,0.7023619413375854
1.480270266532898,0.9777355790138245,0.5025346875190735,0.5963379740715027,0.8809523809523809,0.016553029417991638,0.7163841128349304
1.487852692604065,1.0038851499557495,0.48396754264831543,0.6085469722747803,0.8809523809523809,0.020476505160331726,0.732872724533081
1.4969878196716309,1.028611660003662,0.46837615966796875,0.6284104585647583,0.8809523809523809,0.022483836859464645,0.7522667646408081
1.5019450187683105,1.0513160228729248,0.45062899589538574,0.6488827466964722,0.8809523809523809,0.029561365023255348,0.7669532299041748
1.4982811212539673,1.0621073246002197,0.43617379665374756,0.6639813780784607,0.8809523809523809,0.03147456422448158,0.7749119400978088
1.4826805591583252,1.062064528465271,0.4206160306930542,0.6737545728683472,0.8809523809523809,0.028100166469812393,0.7772933840751648
1.4629770517349243,1.064862608909607,0.3981144428253174,0.6828634142875671,0.8809523809523809,0.026925062760710716,0.7783659100532532
1.445015549659729,1.0713677406311035,0.3736478090286255,0.6905481219291687,0.8809523809523809,0.025156814604997635,0.7794729471206665
1.4308984279632568,1.0794931650161743,0.3514052629470825,0.695504903793335,0.8809523809523809,0.02500954456627369,0.7802540063858032
1.4221900701522827,1.0865509510040283,0.3356391191482544,0.6981611847877502,0.8809523809523809,0.0330268070101738,0.7804892063140869
1.4244540929794312,1.0924737453460693,0.3319803476333618,0.7021391987800598,0.8809523809523809,0.0364401750266552,0.7821158170700073
1.453754186630249,1.107640266418457,0.346113920211792,0.7074333429336548,0.8809523809523809,0.03160293400287628,0.7854073643684387
1.4824187755584717,1.1257747411727905,0.35664403438568115,0.7107856273651123,0.8809523809523809,0.04452124610543251,0.7874156832695007
1.509727120399475,1.1387032270431519,0.37102389335632324,0.7109175324440002,0.8809523809523809,0.044145382940769196,0.7875264883041382
1.5490281581878662,1.147426962852478,0.4016011953353882,0.7012305855751038,0.8809523809523809,0.048689454793930054,0.7824122905731201
1.5785021781921387,1.1396374702453613,0.43886470794677734,0.6770421266555786,0.8809523809523809,0.049235835671424866,0.7658312320709229
1.5969340801239014,1.1287856101989746,0.46814846992492676,0.6491140723228455,0.8809523809523809,0.04882175102829933,0.7385441064834595
1.6136916875839233,1.1232974529266357,0.4903942346572876,0.6296302676200867,0.8809523809523809,0.06883741915225983,0.713884174823761
1.6401480436325073,1.1184104681015015,0.5217375755310059,0.6179310083389282,0.8809523809523809,0.10676325112581253,0.7005922198295593
1.6657205820083618,1.091860294342041,0.5738602876663208,0.602660059928894,0.8809523809523809,0.10589192807674408,0.6906037926673889
1.6837337017059326,1.0556343793869019,0.6280993223190308,0.5876886248588562,0.8809523809523809,0.08435153216123581,0.683773398399353
1.6963187456130981,1.0287561416625977,0.6675626039505005,0.5802356004714966,0.8809523809523809,0.0646682158112526,0.6831328868865967
1.7096855640411377,1.0116091966629028,0.6980763673782349,0.5755448341369629,0.8571428571428572,0.04706669598817825,0.6852962374687195
1.72193443775177,0.9899540543556213,0.7319803833961487,0.5669422149658203,0.8571428571428572,0.0324532575905323,0.6852453947067261
1.7274590730667114,0.9573885202407837,0.7700705528259277,0.5489689707756042,0.8571428571428572,0.024505820125341415,0.6775097250938416
1.722036361694336,0.9197983741760254,0.8022379875183105,0.5270692706108093,0.8571428571428572,0.02206573821604252,0.6607303023338318
1.7076722383499146,0.8963102102279663,0.8113620281219482,0.5160686373710632,0.8571428571428572,0.0209184642881155,0.6449162364006042
1.6958791017532349,0.8847771286964417,0.8111019730567932,0.5155022740364075,0.8571428571428572,0.01987561210989952,0.6406349539756775
1.6868823766708374,0.8792179822921753,0.8076643943786621,0.5202023386955261,0.8571428571428572,0.017146961763501167,0.6437176465988159
1.6828036308288574,0.8754246234893799,0.8073790073394775,0.5257744193077087,0.8571428571428572,0.0145952757447958,0.6490633487701416
1.6806292533874512,0.8757649064064026,0.8048643469810486,0.531542181968689,0.8571428571428572,0.013739042915403843,0.6544172167778015
1.6799428462982178,0.8679763078689575,0.8119665384292603,0.5343353748321533,0.8571428571428572,0.029732340946793556,0.6581175327301025
1.682124376296997,0.8358425498008728,0.8462818264961243,0.5304693579673767,0.8571428571428572,0.028415173292160034,0.6581996083259583
1.68276846408844,0.8063628077507019,0.876405656337738,0.524211049079895,0.8571428571428572,0.025681428611278534,0.6511592864990234
1.6825538873672485,0.7780755758285522,0.9044783115386963,0.5156006217002869,0.8571428571428572,0.023638449609279633,0.6361562609672546
1.6805145740509033,0.754723310470581,0.9257912635803223,0.5073314905166626,0.8571428571428572,0.02221287228167057,0.6191457509994507
1.6763622760772705,0.7367860674858093,0.9395762085914612,0.5006253123283386,0.8571428571428572,0.02106814831495285,0.6050441861152649
1.6718515157699585,0.7250787019729614,0.9467728137969971,0.49568647146224976,0.8571428571428572,0.018771279603242874,0.5955595374107361
1.6669020652770996,0.7177448868751526,0.949157178401947,0.49239662289619446,0.8571428571428572,0.02536255121231079,0.5895403027534485
1.6628059148788452,0.7091754078865051,0.9536305069923401,0.48737242817878723,0.8571428571428572,0.0274548027664423,0.581630527973175
1.6568446159362793,0.702471137046814,0.9543734788894653,0.4822902977466583,0.8571428571428572,0.02673104591667652,0.5748979449272156
1.6483683586120605,0.6991992592811584,0.9491690993309021,0.478285014629364,0.8571428571428572,0.030314872041344643,0.5701650977134705
1.6391605138778687,0.6983155608177185,0.9408449530601501,0.4744613766670227,0.8571428571428572,0.0313601940870285,0.5661017894744873
1.6284750699996948,0.6977784633636475,0.9306966066360474,0.4715929925441742,0.8571428571428572,0.029790276661515236,0.5634212493896484
1.6234594583511353,0.6990368962287903,0.924422562122345,0.4706386923789978,0.8571428571428572,0.03470737859606743,0.5631282329559326
1.6249219179153442,0.700095534324646,0.9248263835906982,0.46997836232185364,0.8571428571428572,0.03215641900897026,0.5635749697685242
1.6270692348480225,0.7027803659439087,0.9242888689041138,0.47121337056159973,0.8571428571428572,0.03652288392186165,0.5669463872909546
1.6276021003723145,0.7055143713951111,0.9220877289772034,0.4729258120059967,0.8571428571428572,0.037058696150779724,0.5709031820297241
1.6261231899261475,0.7066274285316467,0.9194957613945007,0.4732035994529724,0.8571428571428572,0.03370999917387962,0.5720880627632141
1.6218143701553345,0.7075279951095581,0.9142863750457764,0.4740838408470154,0.8571428571428572,0.03380509465932846,0.5727828145027161
1.6168789863586426,0.7081105709075928,0.9087684154510498,0.4765341877937317,0.8571428571428572,0.033062055706977844,0.5742853879928589
1.6137230396270752,0.7092882990837097,0.9044347405433655,0.48263218998908997,0.8571428571428572,0.03163909539580345,0.5804674029350281
1.6149488687515259,0.7119645476341248,0.9029843211174011,0.4923046827316284,0.8571428571428572,0.028791937977075577,0.5915378332138062
1.6224778890609741,0.7161518335342407,0.9063260555267334,0.502849817276001,0.8571428571428572,0.026081854477524757,0.6038938760757446
1.6349501609802246,0.7211512327194214,0.9137989282608032,0.5151438117027283,0.8571428571428572,0.02588021382689476,0.6177863478660583
1.6537448167800903,0.7274645566940308,0.9262802600860596,0.5295065641403198,0.8571428571428572,0.022535404190421104,0.633503258228302
1.6766657829284668,0.7347830533981323,0.9418827295303345,0.544775664806366,0.8571428571428572,0.019960040226578712,0.6493403911590576
1.698886752128601,0.7431304454803467,0.9557563066482544,0.560417115688324,0.8571428571428572,0.017553286626935005,0.6645119190216064
1.7159419059753418,0.7529314756393433,0.9630104303359985,0.5759322047233582,0.8571428571428572,0.017084365710616112,0.6784473657608032
1.7261762619018555,0.7635294795036316,0.9626467823982239,0.5894277691841125,0.8571428571428572,0.015957992523908615,0.6897475719451904
1.7304017543792725,0.7743173241615295,0.9560844302177429,0.600692093372345,0.8571428571428572,0.018850790336728096,0.6986300349235535
1.7287003993988037,0.7833492755889893,0.9453511238098145,0.6087299585342407,0.8571428571428572,0.02085629478096962,0.7048760056495667
1.7244737148284912,0.7912786602973938,0.9331950545310974,0.6137574315071106,0.8571428571428572,0.02173047699034214,0.708548367023468
1.7203788757324219,0.7986761331558228,0.9217027425765991,0.616039514541626,0.8571428571428572,0.019802141934633255,0.7099959254264832
1.7279058694839478,0.807212233543396,0.9206936359405518,0.6121727228164673,0.8571428571428572,0.026503369212150574,0.7075403928756714
1.7284330129623413,0.810384213924408,0.9180487990379333,0.603312611579895,0.8571428571428572,0.022749464958906174,0.701795756816864
1.732893943786621,0.809802770614624,0.9230911731719971,0.5869852900505066,0.8571428571428572,0.031220130622386932,0.6913540959358215
1.7410660982131958,0.7927492260932922,0.9483168721199036,0.560757577419281,0.8571428571428572,0.04636192321777344,0.6754554510116577
1.7369258403778076,0.7617976665496826,0.975128173828125,0.5398911237716675,0.8571428571428572,0.04188069328665733,0.6633999943733215
1.7317254543304443,0.7300018072128296,1.0017236471176147,0.5220612287521362,0.8571428571428572,0.042096588760614395,0.6504545211791992
1.727936863899231,0.6960738301277161,1.031863033771515,0.5016985535621643,0.8571428571428572,0.03843307867646217,0.6307799816131592
1.7256661653518677,0.663415253162384,1.0622509121894836,0.48114949464797974,0.8571428571428572,0.028409166261553764,0.6053127646446228
1.7217689752578735,0.6491639018058777,1.0726050734519958,0.46607697010040283,0.8571428571428572,0.02173759415745735,0.583007276058197
1.7170337438583374,0.6400722861289978,1.0769614577293396,0.4561622142791748,0.8571428571428572,0.015858905389904976,0.5676600337028503
1.7115448713302612,0.6353580951690674,1.0761867761611938,0.4504408836364746,0.8571428571428572,0.012092928402125835,0.5594190359115601
1.7052711248397827,0.6323784589767456,1.072892665863037,0.44622328877449036,0.8571428571428572,0.06498490273952484,0.5545538663864136
1.148974895477295,1.5044817924499512,-0.35550689697265625,0.7809603810310364,0.9285714285714286,0.0631650984287262,0.9609943628311157
1.0903854370117188,1.4281235933303833,-0.33773815631866455,0.7613959908485413,0.9285714285714286,0.05070425570011139,0.9566187858581543
1.0417253971099854,1.4296513795852661,-0.38792598247528076,0.7520501017570496,0.9285714285714286,0.04493783414363861,0.9484215378761292
0.9918103814125061,1.3617271184921265,-0.36991673707962036,0.7389476299285889,0.9285714285714286,0.040660832077264786,0.945365309715271
0.9812904000282288,1.3294007778167725,-0.3481103777885437,0.7190069556236267,0.9285714285714286,0.03708145022392273,0.9416638016700745
0.9602334499359131,1.2572102546691895,-0.29697680473327637,0.6946762800216675,0.9285714285714286,0.03740030527114868,0.9248566627502441
0.9452661275863647,1.2011833190917969,-0.25591719150543213,0.6800271272659302,0.9285714285714286,0.03643915429711342,0.9086493253707886
0.9348235130310059,1.1358429193496704,-0.20101940631866455,0.66949063539505,0.9285714285714286,0.03419112041592598,0.8967364430427551
0.9344432353973389,1.0577187538146973,-0.1232755184173584,0.6607492566108704,0.9285714285714286,0.03574632108211517,0.883550226688385
0.9478551745414734,1.0096569061279297,-0.0618017315864563,0.6553932428359985,0.9285714285714286,0.03154921531677246,0.8724182844161987
0.9471866488456726,0.9748643040657043,-0.02767765522003174,0.6488206386566162,0.9285714285714286,0.028087126091122627,0.856952428817749
0.9590341448783875,0.966057300567627,-0.007023155689239502,0.637496829032898,0.9285714285714286,0.025150377303361893,0.8364774584770203
0.9769380688667297,0.976600706577301,0.00033736228942871094,0.631083607673645,0.9285714285714286,0.025943681597709656,0.8174893856048584
0.9809350967407227,0.992897629737854,-0.011962532997131348,0.6281196475028992,0.9285714285714286,0.02522997558116913,0.8044417500495911
0.9836683869361877,1.0184719562530518,-0.034803569316864014,0.6304600238800049,0.9285714285714286,0.027191124856472015,0.8035127520561218
0.9737594127655029,1.0470423698425293,-0.07328295707702637,0.64191073179245,0.9285714285714286,0.033981479704380035,0.8158738613128662
0.9745791554450989,1.073297142982483,-0.09871798753738403,0.6582155227661133,0.9285714285714286,0.035858262330293655,0.8307926058769226
0.9807780385017395,1.0884873867034912,-0.10770934820175171,0.6716392636299133,0.9285714285714286,0.038690969347953796,0.8408104777336121
0.981539785861969,1.0797650814056396,-0.09822529554367065,0.6729217767715454,0.9285714285714286,0.04228886961936951,0.8412362933158875
0.9837185144424438,1.0693880319595337,-0.08566951751708984,0.669769823551178,0.9285714285714286,0.04561743885278702,0.8303285837173462
0.9877429604530334,1.0422755479812622,-0.05453258752822876,0.6492651104927063,0.9047619047619048,0.039864134043455124,0.8005154728889465
1.0075536966323853,1.0447618961334229,-0.0372081995010376,0.6441353559494019,0.9047619047619048,0.03159414604306221,0.7844454646110535
1.0349072217941284,1.057315468788147,-0.022408246994018555,0.6418172121047974,0.9047619047619048,0.03035537526011467,0.7753087878227234
1.0509003400802612,1.0543664693832397,-0.0034661293029785156,0.6345088481903076,0.9047619047619048,0.032183803617954254,0.7622079253196716
1.0500587224960327,1.0219120979309082,0.02814662456512451,0.6244027614593506,0.9047619047619048,0.037903089076280594,0.7457664608955383
1.030017375946045,0.9940606951713562,0.03595668077468872,0.609275221824646,0.9047619047619048,0.042821254581213,0.7276284694671631
1.0206527709960938,0.9564419388771057,0.06421083211898804,0.5925000309944153,0.9047619047619048,0.0488220751285553,0.7080811858177185
1.0441614389419556,0.9041452407836914,0.14001619815826416,0.5828040838241577,0.9047619047619048,0.051007162779569626,0.6958426237106323
1.0676509141921997,0.8689214587211609,0.19872945547103882,0.5795581340789795,0.9047619047619048,0.0554230771958828,0.6915515065193176
1.0948057174682617,0.8325104117393494,0.26229530572891235,0.565213680267334,0.8809523809523809,0.052025679498910904,0.6760603189468384
1.118873119354248,0.7798096537590027,0.33906346559524536,0.5405418872833252,0.8809523809523809,0.050284143537282944,0.6509343385696411
1.1355600357055664,0.7357436418533325,0.3998163938522339,0.5191037058830261,0.8809523809523809,0.046358294785022736,0.6290524005889893
1.1573437452316284,0.7248542904853821,0.43248945474624634,0.5087090730667114,0.8809523809523809,0.04397037252783775,0.6187793612480164
1.1779868602752686,0.7275344133377075,0.45045244693756104,0.5058800578117371,0.8809523809523809,0.04624007269740105,0.6162450313568115
1.1925323009490967,0.7288283705711365,0.4637039303779602,0.5083647966384888,0.8809523809523809,0.04653860256075859,0.6191505789756775
1.2103904485702515,0.7302448749542236,0.48014557361602783,0.5172969102859497,0.8809523809523809,0.045228857547044754,0.628727912902832
1.2493501901626587,0.7576340436935425,0.4917161464691162,0.5370720624923706,0.8809523809523809,0.04669138044118881,0.6483328342437744
1.3080534934997559,0.7828971743583679,0.5251563191413879,0.5645825862884521,0.8809523809523809,0.04580869525671005,0.6831029057502747
1.351386308670044,0.8285414576530457,0.5228448510169983,0.5976110696792603,0.8809523809523809,0.03970753401517868,0.7230784893035889
1.405192255973816,0.8870602250099182,0.5181320309638977,0.6355134844779968,0.8571428571428572,0.032397206872701645,0.7652914524078369
1.4456162452697754,0.9385823011398315,0.5070339441299438,0.6668851375579834,0.8571428571428572,0.026030629873275757,0.7945869565010071
1.4624167680740356,0.9704548716545105,0.49196189641952515,0.6873394846916199,0.8809523809523809,0.02252974547445774,0.812565267086029
1.4695141315460205,0.984246015548706,0.48526811599731445,0.6983601450920105,0.8809523809523809,0.024404942989349365,0.8244646191596985
1.4726440906524658,0.9931910634040833,0.47945302724838257,0.7070472836494446,0.8809523809523809,0.02443617209792137,0.8352001309394836
1.4777628183364868,0.9973210096359253,0.4804418087005615,0.7117202877998352,0.8571428571428572,0.031761642545461655,0.8423191905021667
1.4689228534698486,1.000838279724121,0.46808457374572754,0.7153831720352173,0.8571428571428572,0.05046124756336212,0.8477534055709839
1.438158392906189,0.9891334772109985,0.44902491569519043,0.7145710587501526,0.8571428571428572,0.05987481027841568,0.8508328199386597
1.405785083770752,0.9712974429130554,0.43448764085769653,0.7184777855873108,0.8571428571428572,0.06268036365509033,0.854720413684845
1.393101453781128,0.9737881422042847,0.41931331157684326,0.7267171740531921,0.8571428571428572,0.05795809254050255,0.8566043376922607
1.3845384120941162,0.9737778306007385,0.4107605814933777,0.7171840071678162,0.8571428571428572,0.048265691846609116,0.8453260660171509
1.3858860731124878,0.9735471606254578,0.41233891248703003,0.6944790482521057,0.8571428571428572,0.06163604557514191,0.8207595348358154
1.400274634361267,0.9475675821304321,0.45270705223083496,0.6569440960884094,0.8571428571428572,0.048938799649477005,0.7926555871963501
1.4088956117630005,0.9093502759933472,0.4995453357696533,0.6213054656982422,0.8571428571428572,0.060558635741472244,0.7615957856178284
1.4265351295471191,0.8810564279556274,0.5454787015914917,0.6035920977592468,0.8571428571428572,0.054335515946149826,0.7441768050193787
1.4325026273727417,0.8570635914802551,0.5754390358924866,0.5913049578666687,0.8571428571428572,0.04620897397398949,0.7290509343147278
1.445224404335022,0.8387289643287659,0.6064954400062561,0.5852736234664917,0.8571428571428572,0.033983565866947174,0.7191421389579773
1.4608800411224365,0.8365738987922668,0.6243061423301697,0.5773618817329407,0.8571428571428572,0.03155849128961563,0.7031044363975525
1.4749493598937988,0.8400245904922485,0.6349247694015503,0.5686230659484863,0.8571428571428572,0.026591885834932327,0.6837837100028992
1.4887624979019165,0.8442093729972839,0.6445531249046326,0.5606399178504944,0.8571428571428572,0.020299062132835388,0.6656811833381653
1.4949837923049927,0.8520430326461792,0.6429407596588135,0.5536001920700073,0.8571428571428572,0.020663822069764137,0.650669515132904
1.5004137754440308,0.8632508516311646,0.6371629238128662,0.5479947328567505,0.8571428571428572,0.0228541512042284,0.638836681842804
1.5102628469467163,0.8712815046310425,0.6389813423156738,0.5428611040115356,0.8571428571428572,0.04047108814120293,0.6276767253875732
1.5097063779830933,0.872103750705719,0.6376026272773743,0.5372856259346008,0.8571428571428572,0.05412319302558899,0.6161412000656128
1.5052587985992432,0.8638921976089478,0.6413666009902954,0.5295624136924744,0.8571428571428572,0.05067231506109238,0.6017207503318787
1.4960674047470093,0.8428334593772888,0.6532339453697205,0.5192746520042419,0.8571428571428572,0.04496828466653824,0.586114227771759
1.4824849367141724,0.796389639377594,0.6860952973365784,0.5039963722229004,0.8571428571428572,0.03739818558096886,0.5723474025726318
1.468873143196106,0.7427903413772583,0.7260828018188477,0.4778362810611725,0.8571428571428572,0.030580049380660057,0.560113787651062
1.4585434198379517,0.7033517360687256,0.7551916837692261,0.45251354575157166,0.8571428571428572,0.025814618915319443,0.5477561950683594
1.4569590091705322,0.681338906288147,0.7756201028823853,0.43339234590530396,0.8571428571428572,0.021432900801301003,0.5356103181838989
1.4596922397613525,0.6639341711997986,0.795758068561554,0.4190176725387573,0.8571428571428572,0.021629881113767624,0.5251234769821167
1.4549561738967896,0.6466347575187683,0.8083214163780212,0.40778258442878723,0.8571428571428572,0.018820293247699738,0.5162341594696045
1.4474003314971924,0.6274135708808899,0.8199867606163025,0.39764392375946045,0.8571428571428572,0.017015332356095314,0.5084678530693054
1.4418426752090454,0.6116728782653809,0.8301697969436646,0.38980600237846375,0.8571428571428572,0.015105408616364002,0.501980185508728
1.4412132501602173,0.6005131006240845,0.8407001495361328,0.38361936807632446,0.8571428571428572,0.012358509004116058,0.49629849195480347
1.4398022890090942,0.5918650031089783,0.847937285900116,0.37863603234291077,0.8571428571428572,0.010858497582376003,0.49095863103866577
1.436491847038269,0.5860293507575989,0.8504624962806702,0.37562814354896545,0.8571428571428572,0.008766521699726582,0.4867274761199951
1.4320818185806274,0.5840743184089661,0.8480075001716614,0.3746340572834015,0.8571428571428572,0.01169869676232338,0.4840819835662842
1.4251554012298584,0.5814971923828125,0.8436582088470459,0.37473031878471375,0.8571428571428572,0.016156455501914024,0.48266148567199707
1.4205271005630493,0.5758668184280396,0.8446602821350098,0.37262189388275146,0.8571428571428572,0.014029022306203842,0.47845521569252014
1.4174377918243408,0.5702957510948181,0.8471420407295227,0.3690691590309143,0.8571428571428572,0.012667765840888023,0.47103720903396606
1.41305410861969,0.5701870918273926,0.8428670167922974,0.36673757433891296,0.8571428571428572,0.013608098030090332,0.4639968276023865
1.4067844152450562,0.5738899111747742,0.832894504070282,0.36564162373542786,0.8571428571428572,0.011929532513022423,0.45948174595832825
1.398558259010315,0.5798215866088867,0.8187366724014282,0.36469727754592896,0.8571428571428572,0.08933688700199127,0.45856326818466187
1.3841806650161743,0.592397153377533,0.7917835116386414,0.3655344247817993,0.8571428571428572,0.09073051065206528,0.46222180128097534
1.1398050785064697,1.13704252243042,0.0027625560760498047,0.639293909072876,0.9047619047619048,0.0895051658153534,0.7475583553314209
1.1092690229415894,1.1259795427322388,-0.016710519790649414,0.6591300368309021,0.9047619047619048,0.08717767149209976,0.799862802028656
1.09126615524292,1.2221235036849976,-0.13085734844207764,0.6875395178794861,0.9047619047619048,0.05189823359251022,0.8398926258087158
1.067218542098999,1.3182743787765503,-0.25105583667755127,0.6977134943008423,0.9047619047619048,0.04927146062254906,0.8470150828361511
0.9981496334075928,1.2930530309677124,-0.29490339756011963,0.6816734671592712,0.9523809523809523,0.05620754510164261,0.8086138367652893
0.9926169514656067,1.2506670951843262,-0.2580501437187195,0.6734384894371033,0.9523809523809523,0.05159930884838104,0.7887742519378662
1.0212581157684326,1.2095887660980225,-0.18833065032958984,0.675062894821167,0.9523809523809523,0.044769033789634705,0.7859514951705933
1.011136770248413,1.1166630983352661,-0.10552632808685303,0.663699746131897,0.9047619047619048,0.04211913421750069,0.7723147869110107
0.9990516901016235,1.0646604299545288,-0.06560873985290527,0.6710384488105774,0.9285714285714286,0.04016881808638573,0.7813107967376709
1.0437464714050293,1.0870074033737183,-0.043260931968688965,0.6837316155433655,0.9285714285714286,0.050158724188804626,0.7984067797660828
1.0742082595825195,1.0898048877716064,-0.015596628189086914,0.681972324848175,0.9285714285714286,0.04116895794868469,0.7982820868492126
1.0955891609191895,1.086750864982605,0.008838295936584473,0.6803731322288513,0.9285714285714286,0.041725702583789825,0.7984485030174255
1.1532524824142456,1.11818528175354,0.035067200660705566,0.6971344351768494,0.9285714285714286,0.03816261142492294,0.8227595090866089
1.1767497062683105,1.1441171169281006,0.03263258934020996,0.6959131360054016,0.9285714285714286,0.04183506220579147,0.8306549787521362
1.2080304622650146,1.1766247749328613,0.03140568733215332,0.7023988962173462,0.9285714285714286,0.03382359445095062,0.8448573350906372
1.2171404361724854,1.20058274269104,0.016557693481445312,0.6975559592247009,0.9285714285714286,0.03333894908428192,0.8475494980812073
1.2418255805969238,1.2183289527893066,0.023496627807617188,0.7073788046836853,0.9285714285714286,0.03338165581226349,0.8622455596923828
1.2350174188613892,1.2557332515716553,-0.020715832710266113,0.7342823147773743,0.9285714285714286,0.03568823263049126,0.9001104235649109
1.2704544067382812,1.2845168113708496,-0.01406240463256836,0.7640581727027893,0.9285714285714286,0.046304184943437576,0.9339557886123657
1.251279592514038,1.2897220849990845,-0.03844249248504639,0.7585907578468323,0.9285714285714286,0.052750203758478165,0.9354753494262695
1.2949050664901733,1.2763347625732422,0.018570303916931152,0.7514638304710388,0.9285714285714286,0.053034063428640366,0.9345074892044067
1.2506725788116455,1.229602575302124,0.021070003509521484,0.7066370844841003,0.9285714285714286,0.05823032185435295,0.899635374546051
1.3058685064315796,1.1601070165634155,0.14576148986816406,0.6667038202285767,0.9285714285714286,0.059297602623701096,0.8575392365455627
1.2501767873764038,1.112115740776062,0.1380610466003418,0.6074747443199158,0.9285714285714286,0.07511866092681885,0.784159779548645
1.283082365989685,1.0571993589401245,0.22588300704956055,0.5748304724693298,0.9285714285714286,0.07650057226419449,0.7307752966880798
1.2364190816879272,1.041144609451294,0.1952744722366333,0.5371595025062561,0.9047619047619048,0.07736659795045853,0.6771474480628967
1.2417199611663818,1.0280472040176392,0.21367275714874268,0.5145297646522522,0.9047619047619048,0.07847397774457932,0.6437749266624451
1.2151209115982056,1.0363906621932983,0.17873024940490723,0.4900381863117218,0.9047619047619048,0.07484962046146393,0.6128333210945129
1.2090847492218018,1.0188734531402588,0.19021129608154297,0.48104310035705566,0.9047619047619048,0.06556735932826996,0.5980610847473145
1.2228339910507202,1.0344864130020142,0.18834757804870605,0.4849255084991455,0.9047619047619048,0.051735080778598785,0.6003878712654114
1.2332006692886353,1.0390923023223877,0.19410836696624756,0.49909844994544983,0.9047619047619048,0.041752878576517105,0.6140873432159424
1.2319945096969604,1.054815649986267,0.17717885971069336,0.5207067728042603,0.9047619047619048,0.03638405352830887,0.6341111063957214
1.2257388830184937,1.0650266408920288,0.16071224212646484,0.5487539172172546,0.9047619047619048,0.02969083935022354,0.657097578048706
1.2111812829971313,1.0872807502746582,0.12390053272247314,0.5787786841392517,0.9047619047619048,0.034972839057445526,0.6803258061408997
1.1875355243682861,1.100786805152893,0.08674871921539307,0.6058461666107178,0.8809523809523809,0.029140660539269447,0.701341450214386
1.1692252159118652,1.1246922016143799,0.04453301429748535,0.6262654066085815,0.8809523809523809,0.027853092178702354,0.7202843427658081
1.1457555294036865,1.1261259317398071,0.019629597663879395,0.6361887454986572,0.8809523809523809,0.023821553215384483,0.7293860912322998
1.1555804014205933,1.1400434970855713,0.015536904335021973,0.6446412205696106,0.8809523809523809,0.02056656964123249,0.7384961247444153
1.1583876609802246,1.1441912651062012,0.014196395874023438,0.6499813795089722,0.8809523809523809,0.018572121858596802,0.7446104288101196
1.1663379669189453,1.1569762229919434,0.009361743927001953,0.6556161046028137,0.8809523809523809,0.014698633924126625,0.7513716816902161
1.1756560802459717,1.170379400253296,0.005276679992675781,0.6619371175765991,0.8809523809523809,0.017149675637483597,0.7588062882423401
1.1821590662002563,1.1848758459091187,-0.0027167797088623047,0.6679844260215759,0.8809523809523809,0.017315158620476723,0.7660297155380249
1.195228099822998,1.2094048261642456,-0.014176726341247559,0.6787168979644775,0.8809523809523809,0.018461046740412712,0.7774145603179932
1.1958155632019043,1.2229526042938232,-0.027137041091918945,0.6843342185020447,0.8809523809523809,0.018445836380124092,0.7838889956474304
1.2001007795333862,1.2418426275253296,-0.04174184799194336,0.6928521990776062,0.8809523809523809,0.01835652068257332,0.7926452159881592
1.2014168500900269,1.252492904663086,-0.05107605457305908,0.6984727382659912,0.8809523809523809,0.019923314452171326,0.7984915375709534
1.2160084247589111,1.261815071105957,-0.0458066463470459,0.7039240598678589,0.8809523809523809,0.016314206644892693,0.8037363290786743
1.2279306650161743,1.2708021402359009,-0.04287147521972656,0.7087180614471436,0.8809523809523809,0.014601144939661026,0.808053195476532
1.2333558797836304,1.2724721431732178,-0.0391162633895874,0.7134617567062378,0.8809523809523809,0.01385447382926941,0.8118879199028015
1.238797903060913,1.2725563049316406,-0.03375840187072754,0.716647744178772,0.8809523809523809,0.01286263857036829,0.8145177364349365
1.247023105621338,1.2759451866149902,-0.028922080993652344,0.7205654382705688,0.8809523809523809,0.009598108939826488,0.8174505829811096
1.2554755210876465,1.2788969278335571,-0.023421406745910645,0.7237870097160339,0.8809523809523809,0.007777009624987841,0.819619357585907
1.263951063156128,1.2816238403320312,-0.01767277717590332,0.7266283631324768,0.8809523809523809,0.008192508481442928,0.8213830590248108
1.2731282711029053,1.2851788997650146,-0.012050628662109375,0.7297791242599487,0.8809523809523809,0.007258506491780281,0.823409914970398
1.2822914123535156,1.289186954498291,-0.006895542144775391,0.7328919172286987,0.8809523809523809,0.00737833883613348,0.8255316615104675
1.2904590368270874,1.2921342849731445,-0.001675248146057129,0.7353589534759521,0.8809523809523809,0.007489221170544624,0.8273674249649048
1.2974096536636353,1.2936205863952637,0.003789067268371582,0.7371017336845398,0.8809523809523809,0.020177850499749184,0.8288642764091492
1.3034018278121948,1.2948298454284668,0.008571982383728027,0.7384098172187805,0.8809523809523809,0.015644852072000504,0.8302408456802368
1.3086456060409546,1.295559287071228,0.013086318969726562,0.7390714287757874,0.8809523809523809,0.02132244035601616,0.8313262462615967
1.3038393259048462,1.3039395809173584,-0.00010025501251220703,0.7415451407432556,0.8809523809523809,0.023227589204907417,0.8331135511398315
1.2998723983764648,1.3053172826766968,-0.005444884300231934,0.741291880607605,0.8809523809523809,0.026934819296002388,0.8328989148139954
1.295850157737732,1.3081035614013672,-0.012253403663635254,0.7408081293106079,0.8809523809523809,0.027063652873039246,0.832329511642456
1.2941932678222656,1.3113092184066772,-0.01711595058441162,0.7395996451377869,0.9047619047619048,0.02606368251144886,0.8310473561286926
1.2948898077011108,1.3132505416870117,-0.01836073398590088,0.7378297448158264,0.9047619047619048,0.02520766668021679,0.8292635083198547
1.2959285974502563,1.3148069381713867,-0.01887834072113037,0.7355929017066956,0.9047619047619048,0.024017663672566414,0.8270789980888367
1.296444296836853,1.3145471811294556,-0.01810288429260254,0.7329763770103455,0.9047619047619048,0.022675123065710068,0.824720025062561
1.296592354774475,1.315050721168518,-0.01845836639404297,0.730579137802124,0.9047619047619048,0.021266842260956764,0.8223595023155212
1.2964388132095337,1.3152999877929688,-0.01886117458343506,0.7283378839492798,0.9047619047619048,0.01989317499101162,0.8200604915618896
1.2961323261260986,1.315287470817566,-0.019155144691467285,0.7262980937957764,0.9047619047619048,0.018617557361721992,0.8178771734237671
1.2957336902618408,1.3151298761367798,-0.019396185874938965,0.7244774699211121,0.9047619047619048,0.0168258436024189,0.8158312439918518
1.2952903509140015,1.31491219997406,-0.019621849060058594,0.7228626012802124,0.9047619047619048,0.014519650489091873,0.8139210939407349
1.294787049293518,1.3146690130233765,-0.0198819637298584,0.7214618921279907,0.9047619047619048,0.014346810057759285,0.8121554851531982
1.2942938804626465,1.3143272399902344,-0.02003335952758789,0.7202054262161255,0.9047619047619048,0.014702284708619118,0.8105337023735046
1.2938960790634155,1.313802719116211,-0.01990664005279541,0.7189545035362244,0.9047619047619048,0.015166758559644222,0.8089825510978699
1.2933974266052246,1.3135433197021484,-0.020145893096923828,0.7176764011383057,0.9047619047619048,0.01480341050773859,0.8073597550392151
1.2929672002792358,1.3131327629089355,-0.020165562629699707,0.716399073600769,0.9047619047619048,0.013965697959065437,0.8057214617729187
1.292662501335144,1.3125057220458984,-0.019843220710754395,0.7150043845176697,0.9047619047619048,0.013137593865394592,0.8039620518684387
1.2918856143951416,1.3129537105560303,-0.021068096160888672,0.7137218117713928,0.9047619047619048,0.01288086548447609,0.8021700978279114
1.2908462285995483,1.3136675357818604,-0.02282130718231201,0.7125715613365173,0.9047619047619048,0.013381797820329666,0.8004734516143799
1.2898592948913574,1.31399405002594,-0.02413475513458252,0.7114574313163757,0.9047619047619048,0.013059214688837528,0.7988694310188293
1.2890208959579468,1.3144340515136719,-0.025413155555725098,0.7103707790374756,0.9047619047619048,0.0128911342471838,0.7973050475120544
1.2889952659606934,1.3158049583435059,-0.0268096923828125,0.7094333171844482,0.9047619047619048,0.01405308861285448,0.7958323955535889
1.2878214120864868,1.3161160945892334,-0.028294682502746582,0.7082899808883667,0.9047619047619048,0.0143687529489398,0.7942644953727722
1.2856241464614868,1.3143466711044312,-0.028722524642944336,0.7068199515342712,0.9047619047619048,0.014267327263951302,0.7924925088882446
1.284024953842163,1.3129733800888062,-0.028948426246643066,0.7058160305023193,0.9047619047619048,0.013981999829411507,0.7911596894264221
1.2825562953948975,1.3116588592529297,-0.029102563858032227,0.704545795917511,0.9047619047619048,0.013610773719847202,0.7896872758865356
1.2812427282333374,1.310300588607788,-0.029057860374450684,0.7029524445533752,0.8809523809523809,0.01275649480521679,0.7880493998527527
1.2799180746078491,1.308598279953003,-0.02868020534515381,0.7008130550384521,0.8809523809523809,0.00990601722151041,0.7860797047615051
1.2783846855163574,1.3063271045684814,-0.027942419052124023,0.6979892253875732,0.8809523809523809,0.0064744786359369755,0.7836998105049133
1.2767045497894287,1.3049272298812866,-0.02822268009185791,0.6951326727867126,0.8809523809523809,0.006100284401327372,0.7813015580177307
1.271497368812561,1.306709885597229,-0.03521251678466797,0.6922813653945923,0.8809523809523809,0.005998791661113501,0.778529942035675
1.267128825187683,1.306973934173584,-0.03984510898590088,0.6891680359840393,0.8809523809523809,0.006302858702838421,0.7757930159568787
1.262664556503296,1.3067526817321777,-0.044088125228881836,0.6857254505157471,0.8809523809523809,0.008204233832657337,0.7728256583213806
1.2619445323944092,1.305752158164978,-0.04380762577056885,0.6823408007621765,0.8809523809523809,0.013187626376748085,0.7699850797653198
1.26412034034729,1.3050874471664429,-0.04096710681915283,0.679344117641449,0.8809523809523809,0.013530595228075981,0.7675278782844543
1.267984390258789,1.3058350086212158,-0.03785061836242676,0.6768138408660889,0.8809523809523809,0.012181646190583706,0.7654672861099243
1.2730400562286377,1.308349609375,-0.035309553146362305,0.6748529672622681,0.8809523809523809,0.012023286893963814,0.7641749978065491
1.2767895460128784,1.3113415241241455,-0.03455197811126709,0.6735451817512512,0.9047619047619048,0.012446955777704716,0.76389479637146
1.2787866592407227,1.3140215873718262,-0.035234928131103516,0.6727772355079651,0.9047619047619048,0.01279433537274599,0.7643086314201355
1.2798664569854736,1.3165801763534546,-0.03671371936798096,0.6725606322288513,0.9047619047619048,0.012698650360107422,0.7653170228004456
1.2804306745529175,1.3189834356307983,-0.03855276107788086,0.6728870272636414,0.9047619047619048,0.013062683865427971,0.7668648958206177
1.2801978588104248,1.3197864294052124,-0.0395885705947876,0.6730305552482605,0.9047619047619048,0.011543595232069492,0.768275797367096
1.2799869775772095,1.3201850652694702,-0.04019808769226074,0.6734932065010071,0.9047619047619048,0.010096769779920578,0.7698869109153748
1.280388355255127,1.3208187818527222,-0.040430426597595215,0.6743634939193726,0.9047619047619048,0.010157829150557518,0.7718340754508972
1.28269362449646,1.3219250440597534,-0.03923141956329346,0.6758261322975159,0.9047619047619048,0.010223964229226112,0.7749689817428589
1.2839701175689697,1.3217436075210571,-0.0377734899520874,0.67731112241745,0.9047619047619048,0.010237679816782475,0.777730405330658
1.2852026224136353,1.3201286792755127,-0.03492605686187744,0.6788209080696106,0.9047619047619048,0.010307000018656254,0.780292272567749
1.2864351272583008,1.3165817260742188,-0.03014659881591797,0.6804459691047668,0.9047619047619048,0.010206657461822033,0.7827833294868469
1.2877745628356934,1.310210108757019,-0.022435545921325684,0.6818754076957703,0.9047619047619048,0.007640700787305832,0.7850533127784729
1.2891380786895752,1.301563024520874,-0.012424945831298828,0.683634340763092,0.9047619047619048,0.008598823100328445,0.7875460982322693
1.2885584831237793,1.2878481149673462,0.0007103681564331055,0.6855930685997009,0.9047619047619048,0.008512737229466438,0.7903501391410828
1.2892824411392212,1.2746062278747559,0.014676213264465332,0.6879313588142395,0.9047619047619048,0.00854036957025528,0.7934483885765076
1.2917536497116089,1.2805238962173462,0.011229753494262695,0.690471887588501,0.9047619047619048,0.008983112871646881,0.7972013354301453
1.2952895164489746,1.2861716747283936,0.009117841720581055,0.6931180357933044,0.9047619047619048,0.010230297222733498,0.8010052442550659
1.2984068393707275,1.2888599634170532,0.009546875953674316,0.6949578523635864,0.9047619047619048,0.011804290115833282,0.8034796118736267
1.3031120300292969,1.290546178817749,0.012565851211547852,0.6961848139762878,0.9047619047619048,0.01113345380872488,0.8051429986953735
1.309693694114685,1.2922687530517578,0.017424941062927246,0.697157084941864,0.9047619047619048,0.011021774262189865,0.8063082098960876
1.3169714212417603,1.2937763929367065,0.02319502830505371,0.6978310942649841,0.9047619047619048,0.00862089078873396,0.8068801760673523
1.325363039970398,1.2958672046661377,0.029495835304260254,0.6987091302871704,0.9047619047619048,0.007603768724948168,0.8073217868804932
1.3351877927780151,1.3012421131134033,0.033945679664611816,0.7001345753669739,0.9047619047619048,0.016835231333971024,0.807799756526947
1.3418258428573608,1.30576491355896,0.03606092929840088,0.7008758783340454,0.9047619047619048,0.014326716773211956,0.8077362775802612
1.3473159074783325,1.306337594985962,0.040978312492370605,0.7013450860977173,0.9047619047619048,0.009404182434082031,0.8072595000267029
1.3572250604629517,1.3133577108383179,0.04386734962463379,0.7048380374908447,0.9047619047619048,0.013769678771495819,0.8079363107681274
1.3631815910339355,1.3190866708755493,0.04409492015838623,0.7080081701278687,0.9047619047619048,0.02515377663075924,0.808513343334198
1.3650381565093994,1.3221327066421509,0.042905449867248535,0.7096612453460693,0.9047619047619048,0.02066543884575367,0.8088858723640442
1.3684113025665283,1.326451063156128,0.04196023941040039,0.7119852304458618,0.9047619047619048,0.020886249840259552,0.8092268705368042
1.3752537965774536,1.3331315517425537,0.0421222448348999,0.7160049676895142,0.9047619047619048,0.028252847492694855,0.8096742033958435
1.3797211647033691,1.338499665260315,0.0412214994430542,0.7193195819854736,0.9047619047619048,0.024570196866989136,0.8100264668464661
1.382982850074768,1.340014934539795,0.042967915534973145,0.7219215631484985,0.9047619047619048,0.023563439026474953,0.8099049925804138
1.386146903038025,1.3370846509933472,0.049062252044677734,0.7248574495315552,0.9047619047619048,0.021249709650874138,0.8097542524337769
1.3872929811477661,1.333728313446045,0.05356466770172119,0.7272437214851379,0.9047619047619048,0.017296764999628067,0.8099339008331299
1.3877599239349365,1.326627254486084,0.06113266944885254,0.7287821173667908,0.9047619047619048,0.014537578448653221,0.809817910194397
1.387300729751587,1.322261095046997,0.06503963470458984,0.7300103306770325,0.9047619047619048,0.012884643860161304,0.8100529313087463
1.3862897157669067,1.3186545372009277,0.067635178565979,0.7309727072715759,0.8809523809523809,0.012095247395336628,0.8103068470954895
1.3874062299728394,1.3165185451507568,0.07088768482208252,0.7319510579109192,0.8809523809523809,0.011447801254689693,0.8110533356666565
1.3870867490768433,1.3149664402008057,0.0721203088760376,0.7320626378059387,0.8809523809523809,0.011079978197813034,0.8111729025840759
1.3863883018493652,1.3137907981872559,0.07259750366210938,0.7318775057792664,0.8809523809523809,0.009710701182484627,0.8111380338668823
1.3857510089874268,1.3125338554382324,0.07321715354919434,0.7315995693206787,0.8809523809523809,0.00880557019263506,0.8110953569412231
1.385176420211792,1.3106197118759155,0.07455670833587646,0.7312741875648499,0.8809523809523809,0.010635513812303543,0.8110816478729248
1.3840537071228027,1.3093528747558594,0.07470083236694336,0.7308990955352783,0.8809523809523809,0.009578131139278412,0.8111234903335571
1.3845432996749878,1.3055006265640259,0.07904267311096191,0.7304337024688721,0.8809523809523809,0.009178300388157368,0.8111904859542847
1.3871510028839111,1.295419454574585,0.09173154830932617,0.7294972538948059,0.8809523809523809,0.013725086115300655,0.8112561702728271
1.389155626296997,1.284289836883545,0.10486578941345215,0.7278385758399963,0.8809523809523809,0.012738777324557304,0.8113744258880615
1.3906664848327637,1.2711520195007324,0.11951446533203125,0.7246066927909851,0.8809523809523809,0.011495213024318218,0.8113839626312256
1.3935784101486206,1.2443078756332397,0.14927053451538086,0.7152301669120789,0.8809523809523809,0.00964586902409792,0.8103105425834656
1.3964104652404785,1.220741868019104,0.1756685972213745,0.704293966293335,0.8809523809523809,0.008626061491668224,0.8068589568138123
1.3975682258605957,1.2047381401062012,0.19283008575439453,0.6959055066108704,0.8809523809523809,0.008382300846278667,0.8025424480438232
1.3966127634048462,1.192976713180542,0.2036360502243042,0.6896356344223022,0.8809523809523809,0.008379099890589714,0.7985631823539734
1.394499659538269,1.1844842433929443,0.2100154161453247,0.6847392916679382,0.8809523809523809,0.008717460557818413,0.7951536774635315
1.3913533687591553,1.1768708229064941,0.21448254585266113,0.6801577210426331,0.8809523809523809,0.008602353744208813,0.7918494343757629
1.3872092962265015,1.1690939664840698,0.21811532974243164,0.67534339427948,0.8809523809523809,0.00956189539283514,0.7883169651031494
1.3822414875030518,1.1614577770233154,0.22078371047973633,0.6702390909194946,0.8809523809523809,0.012959822081029415,0.7845155596733093
1.376036286354065,1.1541826725006104,0.2218536138534546,0.6651360988616943,0.8809523809523809,0.013589641079306602,0.7806538343429565
1.3692902326583862,1.1446841955184937,0.22460603713989258,0.6587218046188354,0.8809523809523809,0.014035268686711788,0.775593638420105
1.3682618141174316,1.1312496662139893,0.23701214790344238,0.6488898396492004,0.8809523809523809,0.014737194404006004,0.7681549787521362
1.3659085035324097,1.1146957874298096,0.2512127161026001,0.6355535984039307,0.8809523809523809,0.02411644719541073,0.7580286264419556
1.3629155158996582,1.0990216732025146,0.26389384269714355,0.6217864155769348,0.8809523809523809,0.0290325079113245,0.74765545129776
1.3595678806304932,1.085299015045166,0.27426886558532715,0.6087686419487,0.8809523809523809,0.028618697077035904,0.7373025417327881
1.3601897954940796,1.0672941207885742,0.29289567470550537,0.589333176612854,0.8809523809523809,0.026392528787255287,0.7179195284843445
1.36271333694458,1.0527098178863525,0.31000351905822754,0.5712006092071533,0.8809523809523809,0.023989364504814148,0.6921330094337463
1.3653284311294556,1.039275050163269,0.3260533809661865,0.5570720434188843,0.8809523809523809,0.02074292302131653,0.6708511114120483
1.3685826063156128,1.022271752357483,0.3463108539581299,0.54509437084198,0.8809523809523809,0.017497846856713295,0.6559006571769714
1.3718104362487793,1.0099557638168335,0.3618546724319458,0.5369236469268799,0.8809523809523809,0.014697108417749405,0.6468948721885681
1.3735851049423218,1.001333475112915,0.37225162982940674,0.5320965051651001,0.8809523809523809,0.01317295990884304,0.6434616446495056
1.3746122121810913,0.9931662678718567,0.3814459443092346,0.5308567881584167,0.8809523809523809,0.011810068972408772,0.6458271145820618
1.3722425699234009,0.9884424805641174,0.38380008935928345,0.5326129198074341,0.8809523809523809,0.014298273250460625,0.6525225043296814
1.3684804439544678,0.9861441254615784,0.3823363184928894,0.5369920134544373,0.8809523809523809,0.01774047687649727,0.6618232131004333
1.3646938800811768,0.9848082661628723,0.37988561391830444,0.5426298379898071,0.8809523809523809,0.017942877486348152,0.670910656452179
1.3630518913269043,0.9822840690612793,0.380767822265625,0.5478811264038086,0.8809523809523809,0.01860692724585533,0.6787272691726685
1.3638758659362793,0.9806572198867798,0.3832186460494995,0.5511952638626099,0.8809523809523809,0.01950228214263916,0.6837813854217529
1.3792331218719482,0.9706928133964539,0.4085403084754944,0.5505799055099487,0.8809523809523809,0.02151607908308506,0.6856632828712463
1.3935973644256592,0.9583145976066589,0.43528276681900024,0.5493980646133423,0.8809523809523809,0.031979870051145554,0.6867505311965942
1.4056798219680786,0.9484593868255615,0.4572204351425171,0.5486043691635132,0.8809523809523809,0.03767211735248566,0.6875128149986267
1.4144651889801025,0.9384161233901978,0.4760490655899048,0.5490708947181702,0.8809523809523809,0.041350919753313065,0.688694179058075
1.421202301979065,0.9275045990943909,0.4936977028846741,0.5518505573272705,0.8809523809523809,0.0426703505218029,0.6915179491043091
1.431302785873413,0.9107226133346558,0.5205801725387573,0.5521302223205566,0.8809523809523809,0.04027106240391731,0.6897879242897034
1.4380210638046265,0.8977038860321045,0.540317177772522,0.5546717047691345,0.8809523809523809,0.0389268696308136,0.6880608201026917
1.4385453462600708,0.8843119740486145,0.5542333722114563,0.5583896636962891,0.8809523809523809,0.03959628939628601,0.6880558133125305
1.4420586824417114,0.8702743053436279,0.5717843770980835,0.5584943890571594,0.8809523809523809,0.04035387188196182,0.6866975426673889
1.4407553672790527,0.8568205237388611,0.5839348435401917,0.5556413531303406,0.8571428571428572,0.04141329973936081,0.6847473382949829
1.4596068859100342,0.8445606827735901,0.6150462031364441,0.5526029467582703,0.8571428571428572,0.033319782465696335,0.6843525171279907
1.47539484500885,0.8348385095596313,0.6405563354492188,0.5505238771438599,0.8571428571428572,0.032598789781332016,0.6855985522270203
1.4977914094924927,0.8327995538711548,0.6649918556213379,0.5477394461631775,0.8571428571428572,0.030928846448659897,0.6859124898910522
1.5120295286178589,0.832543671131134,0.6794858574867249,0.5487103462219238,0.8571428571428572,0.04287579655647278,0.6882379651069641
1.5232479572296143,0.8333981037139893,0.689849853515625,0.5525035262107849,0.8571428571428572,0.0638064369559288,0.6926487684249878
1.531442403793335,0.833346426486969,0.698095977306366,0.5496169924736023,0.8571428571428572,0.05130194500088692,0.6910446882247925
1.5381208658218384,0.8249607682228088,0.7131600975990295,0.5361883044242859,0.8571428571428572,0.03683314472436905,0.6834772825241089
1.5415772199630737,0.8154919147491455,0.7260853052139282,0.5149800777435303,0.8571428571428572,0.02353207767009735,0.6727431416511536
1.5360541343688965,0.8124011158943176,0.7236530184745789,0.4961179196834564,0.8571428571428572,0.02036639116704464,0.661383330821991
1.5249210596084595,0.8146750330924988,0.7102460265159607,0.47994452714920044,0.8571428571428572,0.016918214038014412,0.6453660726547241
1.5172425508499146,0.8125708699226379,0.7046716809272766,0.463098406791687,0.8571428571428572,0.018970265984535217,0.6229375004768372
1.5082333087921143,0.809302568435669,0.6989307403564453,0.4509013891220093,0.8571428571428572,0.018912045285105705,0.6024454236030579
1.4917147159576416,0.8018252849578857,0.6898894309997559,0.44120389223098755,0.8571428571428572,0.0207928866147995,0.5840808153152466
1.4682977199554443,0.7942004799842834,0.6740972399711609,0.4342488646507263,0.8571428571428572,0.01628587767481804,0.5688990354537964
1.456908106803894,0.7813795208930969,0.6755285859107971,0.4289068579673767,0.8571428571428572,0.0132820513099432,0.5569737553596497
1.448932409286499,0.7674381732940674,0.6814942359924316,0.42717015743255615,0.8571428571428572,0.016561714932322502,0.5505592823028564
1.4431699514389038,0.7538892030715942,0.6892807483673096,0.42614904046058655,0.8571428571428572,0.015846597030758858,0.5457416772842407
1.440809726715088,0.7450322508811951,0.6957774758338928,0.4262898862361908,0.8571428571428572,0.01512350793927908,0.5426643490791321
1.4438064098358154,0.7418558597564697,0.7019505500793457,0.42730382084846497,0.8571428571428572,0.014882933348417282,0.5414893627166748
1.4477750062942505,0.7408788204193115,0.706896185874939,0.428077757358551,0.8571428571428572,0.024530483409762383,0.5401884317398071
1.4522916078567505,0.7417064309120178,0.7105851769447327,0.4285569489002228,0.8571428571428572,0.018764061853289604,0.5389105677604675
1.4569324254989624,0.7444053292274475,0.7125270962715149,0.4294809103012085,0.8571428571428572,0.016463808715343475,0.539014995098114
1.4646803140640259,0.7457886338233948,0.7188916802406311,0.43015170097351074,0.8571428571428572,0.014504702761769295,0.5392513275146484
1.4679607152938843,0.7483046650886536,0.7196560502052307,0.4319433569908142,0.8571428571428572,0.010265260003507137,0.5412395000457764
1.4697235822677612,0.7522991895675659,0.7174243927001953,0.4360184967517853,0.8571428571428572,0.050140902400016785,0.5468449592590332
1.4711387157440186,0.7578064799308777,0.7133322358131409,0.44277167320251465,0.8571428571428572,0.049062617123126984,0.5561131834983826
1.4722914695739746,0.7721987962722778,0.7000926733016968,0.45234084129333496,0.8571428571428572,0.05049118772149086,0.5684105157852173
0.802583634853363,1.0819648504257202,-0.2793812155723572,0.7262261509895325,0.9047619047619048,0.052203767001628876,0.917584240436554
0.740709125995636,1.0256823301315308,-0.2849732041358948,0.6721999645233154,0.9047619047619048,0.05617057532072067,0.8996049165725708
0.7246785759925842,0.9565598964691162,-0.23188132047653198,0.6162375211715698,0.9047619047619048,0.05849921703338623,0.8668529391288757
0.7462276816368103,0.8862608075141907,-0.14003312587738037,0.5636268854141235,0.9047619047619048,0.05751391127705574,0.8154971599578857
0.777992308139801,0.8288971185684204,-0.050904810428619385,0.5204753279685974,0.9047619047619048,0.055422764271497726,0.7613841891288757
0.7886747717857361,0.7788094282150269,0.009865343570709229,0.4893966317176819,0.9047619047619048,0.05442849174141884,0.7242289185523987
0.7731920480728149,0.7148041129112244,0.058387935161590576,0.4608627259731293,0.9047619047619048,0.051991719752550125,0.6936987042427063
0.758892297744751,0.6769646406173706,0.08192765712738037,0.43728452920913696,0.9047619047619048,0.0515282116830349,0.6668913960456848
0.7520506978034973,0.6576253175735474,0.09442538022994995,0.41969600319862366,0.8809523809523809,0.04043329134583473,0.6447270512580872
0.7665935158729553,0.6449230909347534,0.1216704249382019,0.4020465016365051,0.9047619047619048,0.03781220689415932,0.6246193051338196
0.8036600351333618,0.6427466869354248,0.160913348197937,0.3876287043094635,0.9047619047619048,0.031162898987531662,0.6097160577774048
0.8609814643859863,0.6508163809776306,0.2101650834083557,0.3776547610759735,0.9047619047619048,0.03228558599948883,0.598624587059021
0.9001954197883606,0.6423089504241943,0.25788646936416626,0.3641290068626404,0.9047619047619048,0.03419844061136246,0.5753300189971924
0.9545401334762573,0.6557705998420715,0.2987695336341858,0.35738202929496765,0.9047619047619048,0.02962144836783409,0.552635908126831
0.9947168827056885,0.6670792698860168,0.32763761281967163,0.34976035356521606,0.8809523809523809,0.03104926459491253,0.5275893211364746
1.0451325178146362,0.6807591915130615,0.3643733263015747,0.34344083070755005,0.8809523809523809,0.037383854389190674,0.5088503956794739
1.0980054140090942,0.6786145567893982,0.41939085721969604,0.33603671193122864,0.8809523809523809,0.0430668406188488,0.49766257405281067
1.143445611000061,0.6806588768959045,0.4627867341041565,0.3294029235839844,0.8809523809523809,0.041886575520038605,0.4917166531085968
1.145583987236023,0.6607264280319214,0.48485755920410156,0.31278523802757263,0.8809523809523809,0.04660434275865555,0.47277960181236267
1.172884464263916,0.668045163154602,0.504839301109314,0.30219119787216187,0.8809523809523809,0.04427221417427063,0.45827752351760864
1.1293004751205444,0.615289568901062,0.5140109062194824,0.27924662828445435,0.9047619047619048,0.041114579886198044,0.4370731711387634
1.154054880142212,0.6252782344818115,0.5287766456604004,0.28120988607406616,0.8809523809523809,0.03861420229077339,0.4439660906791687
1.1022319793701172,0.5759893655776978,0.5262426137924194,0.2678936719894409,0.9047619047619048,0.040133580565452576,0.4331381320953369
1.1575689315795898,0.6104382276535034,0.5471307039260864,0.29312029480934143,0.8571428571428572,0.0334811732172966,0.4618680477142334
1.1293418407440186,0.5824273228645325,0.5469145178794861,0.2994461953639984,0.8809523809523809,0.03267363831400871,0.4647862911224365
1.1808890104293823,0.6218003034591675,0.5590887069702148,0.3297645151615143,0.8809523809523809,0.025377944111824036,0.5004810690879822
1.163996934890747,0.6163538694381714,0.5476430654525757,0.3426949381828308,0.8809523809523809,0.025934727862477303,0.513660728931427
1.1912897825241089,0.6563536524772644,0.5349361300468445,0.3674974739551544,0.8809523809523809,0.03418254479765892,0.5425666570663452
1.1861300468444824,0.6702924966812134,0.515837550163269,0.3789294958114624,0.8809523809523809,0.03692688047885895,0.5462774038314819
1.2149488925933838,0.712035596370697,0.5029132962226868,0.40246766805648804,0.8809523809523809,0.04053807631134987,0.5703886151313782
1.2299177646636963,0.7485872507095337,0.4813305139541626,0.41876310110092163,0.8809523809523809,0.04006323218345642,0.5861837267875671
1.259224772453308,0.7851261496543884,0.4740986227989197,0.4332754611968994,0.8809523809523809,0.03903188556432724,0.5961040258407593
1.2799725532531738,0.8099128007888794,0.47005975246429443,0.44351476430892944,0.8809523809523809,0.03199116140604019,0.5985734462738037
1.2865015268325806,0.816521406173706,0.4699801206588745,0.4503808617591858,0.8809523809523809,0.027036139741539955,0.5918464064598083
1.2939465045928955,0.8303738236427307,0.4635726809501648,0.46270066499710083,0.8809523809523809,0.024054396897554398,0.5866841673851013
1.2989505529403687,0.8522064089775085,0.4467441439628601,0.4793650209903717,0.8809523809523809,0.02205665409564972,0.5938310623168945
1.3010375499725342,0.885450541973114,0.41558700799942017,0.5007147789001465,0.8809523809523809,0.024055231362581253,0.6144123077392578
1.3214467763900757,0.917737603187561,0.40370917320251465,0.5226130485534668,0.8809523809523809,0.024857113137841225,0.6361533999443054
1.331071138381958,0.939056396484375,0.392014741897583,0.5426418781280518,0.8809523809523809,0.02319893054664135,0.6572319269180298
1.3403338193893433,0.9636542797088623,0.37667953968048096,0.569432258605957,0.8809523809523809,0.022265981882810593,0.6830316781997681
1.3601479530334473,0.985908567905426,0.37423938512802124,0.5961360335350037,0.8809523809523809,0.022794051095843315,0.7066991925239563
1.395163655281067,1.0088071823120117,0.3863564729690552,0.6196190714836121,0.8809523809523809,0.025165608152747154,0.7257170081138611
1.4368412494659424,1.032535195350647,0.4043060541152954,0.6346047520637512,0.8809523809523809,0.036580462008714676,0.733599841594696
1.4619907140731812,1.0382660627365112,0.4237246513366699,0.6367721557617188,0.8809523809523809,0.05375298112630844,0.7304693460464478
1.4788129329681396,1.0336556434631348,0.4451572895050049,0.6355074644088745,0.8809523809523809,0.061390891671180725,0.7266305685043335
1.493713617324829,1.019495964050293,0.47421765327453613,0.6256389021873474,0.8809523809523809,0.07076121121644974,0.71981281042099
1.5108813047409058,0.9867202639579773,0.5241610407829285,0.5901826024055481,0.8809523809523809,0.07623574137687683,0.6945542693138123
1.516740322113037,0.9553201198577881,0.561420202255249,0.5519437789916992,0.8809523809523809,0.065040223300457,0.6668640971183777
1.4985591173171997,0.9320972561836243,0.5664618611335754,0.5321325659751892,0.8809523809523809,0.05534285679459572,0.6589616537094116
1.4645841121673584,0.9076230525970459,0.5569610595703125,0.521876871585846,0.8809523809523809,0.04516425356268883,0.6574259996414185
1.4335235357284546,0.8843603730201721,0.5491631627082825,0.5136139988899231,0.8809523809523809,0.0382261797785759,0.653144121170044
1.4129483699798584,0.862557053565979,0.5503913164138794,0.502687394618988,0.8809523809523809,0.031199436634778976,0.6450130343437195
1.3953263759613037,0.8393309116363525,0.5559954643249512,0.49037379026412964,0.8809523809523809,0.0301652904599905,0.6352908611297607
1.3778836727142334,0.8130754828453064,0.564808189868927,0.4765907824039459,0.8809523809523809,0.028400851413607597,0.6241250038146973
1.3603241443634033,0.7852380275726318,0.5750861167907715,0.4628348648548126,0.8809523809523809,0.023928789421916008,0.6128493547439575
1.3408952951431274,0.7613105177879333,0.5795847773551941,0.45147398114204407,0.8809523809523809,0.020621581003069878,0.6030013561248779
1.323323130607605,0.7372063398361206,0.5861167907714844,0.43654149770736694,0.8809523809523809,0.019234690815210342,0.5886258482933044
1.307346224784851,0.7144024968147278,0.5929437279701233,0.4197278320789337,0.8809523809523809,0.017459116876125336,0.5708041191101074
1.313224196434021,0.6983881592750549,0.6148360371589661,0.4084872603416443,0.8809523809523809,0.015056386590003967,0.5574052333831787
1.3239978551864624,0.6910479664802551,0.6329498887062073,0.4037853181362152,0.8809523809523809,0.01435094140470028,0.550114095211029
1.3363862037658691,0.6897345185279846,0.6466516852378845,0.4039076268672943,0.8809523809523809,0.014541256241500378,0.5473519563674927
1.3504759073257446,0.6928335428237915,0.6576423645019531,0.40689751505851746,0.8809523809523809,0.01293117180466652,0.5471798777580261
1.3654687404632568,0.697861909866333,0.6676068305969238,0.41198068857192993,0.8809523809523809,0.010435809381306171,0.548337459564209
1.380207896232605,0.7047384977340698,0.6754693984985352,0.4181881844997406,0.8809523809523809,0.010755128227174282,0.5491080284118652
1.3957476615905762,0.7099454998970032,0.685802161693573,0.41915592551231384,0.8809523809523809,0.00962473638355732,0.5437523126602173
1.4120433330535889,0.710321307182312,0.7017220258712769,0.41399362683296204,0.8809523809523809,0.008827713318169117,0.5325188040733337
1.4261294603347778,0.7069307565689087,0.7191987037658691,0.40650931000709534,0.8809523809523809,0.013007638044655323,0.5205391645431519
1.4367918968200684,0.6994432806968689,0.7373486161231995,0.3981531858444214,0.8809523809523809,0.012580327689647675,0.5093551278114319
1.4444931745529175,0.6918414831161499,0.7526516914367676,0.3910841643810272,0.8809523809523809,0.01099371537566185,0.5007519721984863
1.4500458240509033,0.6961334347724915,0.7539123892784119,0.3888547122478485,0.8809523809523809,0.010226127691566944,0.49898648262023926
1.4538626670837402,0.7044638991355896,0.7493987679481506,0.3906473219394684,0.8809523809523809,0.009823649190366268,0.5030758380889893
1.4531553983688354,0.7116983532905579,0.7414570450782776,0.39581331610679626,0.8809523809523809,0.009585849940776825,0.5115780830383301
1.4491782188415527,0.7174363732337952,0.7317418456077576,0.4023536443710327,0.8809523809523809,0.009429868310689926,0.521392822265625
1.443726658821106,0.7212900519371033,0.7224366068840027,0.4092046022415161,0.8809523809523809,0.009941725991666317,0.5307118892669678
1.4368973970413208,0.7250655293464661,0.7118318676948547,0.41734781861305237,0.8809523809523809,0.008604672737419605,0.5404712557792664
1.4297853708267212,0.7288475632667542,0.700937807559967,0.42660102248191833,0.8809523809523809,0.007734941318631172,0.5503838658332825
1.4233304262161255,0.7324949502944946,0.6908354759216309,0.436542272567749,0.8809523809523809,0.007953580468893051,0.5600833892822266
1.4178261756896973,0.7360705137252808,0.6817556619644165,0.44704774022102356,0.8809523809523809,0.007909579202532768,0.5697119235992432
1.4146320819854736,0.7400182485580444,0.6746138334274292,0.4577043056488037,0.8809523809523809,0.00793602503836155,0.5792949199676514
1.412140965461731,0.7443478107452393,0.6677931547164917,0.46717172861099243,0.8809523809523809,0.008078803308308125,0.5877605676651001
1.4099293947219849,0.748525857925415,0.6614035367965698,0.47547250986099243,0.8809523809523809,0.00572965107858181,0.5951861143112183
1.4076732397079468,0.7526228427886963,0.6550503969192505,0.48273766040802,0.8809523809523809,0.003692606696859002,0.6017577052116394
1.4052873849868774,0.7566821575164795,0.648605227470398,0.4891256093978882,0.8809523809523809,0.003651243634521961,0.607679545879364
1.402655839920044,0.7605581879615784,0.6420976519584656,0.4948010742664337,0.8809523809523809,0.004691865295171738,0.6131199598312378
1.4031529426574707,0.7649502158164978,0.6382027268409729,0.5006113648414612,0.8809523809523809,0.007866131141781807,0.6193264722824097
1.40318763256073,0.7695049047470093,0.6336827278137207,0.5047298073768616,0.8809523809523809,0.010456881485879421,0.6242282390594482
1.407943844795227,0.7733834981918335,0.6345603466033936,0.5078108906745911,0.8809523809523809,0.007796948775649071,0.628320574760437
1.4136955738067627,0.7763916254043579,0.6373039484024048,0.5109144449234009,0.8809523809523809,0.009393650107085705,0.6325036883354187
1.4194804430007935,0.7829298377037048,0.6365506052970886,0.515715479850769,0.8809523809523809,0.00898651871830225,0.6385544538497925
1.423246145248413,0.7891805171966553,0.6340656280517578,0.521889328956604,0.8809523809523809,0.012113546021282673,0.6456382274627686
1.4261268377304077,0.7942821383476257,0.631844699382782,0.5271304845809937,0.8809523809523809,0.012793194502592087,0.651308000087738
1.427703619003296,0.7996822595596313,0.6280213594436646,0.5328652858734131,0.8809523809523809,0.020151246339082718,0.6568006873130798
1.4319149255752563,0.8046335577964783,0.6272813677787781,0.5375989675521851,0.8809523809523809,0.023466041311621666,0.6609317660331726
1.440354824066162,0.8101274371147156,0.6302273869514465,0.5424715280532837,0.8809523809523809,0.023343997076153755,0.6650099158287048
1.4465066194534302,0.8152089715003967,0.6312976479530334,0.5459102392196655,0.8809523809523809,0.021226791664958,0.6676132678985596
1.4589312076568604,0.8209226131439209,0.6380085945129395,0.5500622391700745,0.8809523809523809,0.02125096321105957,0.6719247698783875
1.4760775566101074,0.8245120644569397,0.6515654921531677,0.5534608960151672,0.8809523809523809,0.029473699629306793,0.6769287586212158
1.4880692958831787,0.8260229229927063,0.6620463728904724,0.5549300312995911,0.8571428571428572,0.036855053156614304,0.6796397566795349
1.4951690435409546,0.8253970742225647,0.6697719693183899,0.5549288392066956,0.8571428571428572,0.03410451486706734,0.6804966330528259
1.4993101358413696,0.8233723044395447,0.675937831401825,0.5541577339172363,0.8571428571428572,0.03749733418226242,0.6800704598426819
1.5047577619552612,0.8208149671554565,0.6839427947998047,0.5530916452407837,0.8571428571428572,0.037056997418403625,0.6786038875579834
1.5086052417755127,0.8136085271835327,0.69499671459198,0.5503163933753967,0.8571428571428572,0.03176524490118027,0.6747360825538635
1.5045548677444458,0.8040685057640076,0.7004863619804382,0.5457348823547363,0.8571428571428572,0.027740411460399628,0.6680530905723572
1.4964944124221802,0.7958028316497803,0.7006915807723999,0.540787398815155,0.8571428571428572,0.023345671594142914,0.6596716642379761
1.4858776330947876,0.7865132689476013,0.6993643641471863,0.5357511639595032,0.8571428571428572,0.019287383183836937,0.6505031585693359
1.4745961427688599,0.7782781720161438,0.6963179707527161,0.5313045382499695,0.8571428571428572,0.01592998579144478,0.6417278051376343
1.4772073030471802,0.7714263796806335,0.7057809233665466,0.5272800922393799,0.8571428571428572,0.14895035326480865,0.6339916586875916
1.48225736618042,0.7655670046806335,0.7166903614997864,0.5222482681274414,0.8571428571428572,0.13523529469966888,0.6265813708305359
1.4891215562820435,0.7624239325523376,0.7266976237297058,0.5157589316368103,0.8571428571428572,0.09515632688999176,0.6194198131561279
1.4978796243667603,0.7631929516792297,0.7346866726875305,0.5084531307220459,0.8571428571428572,0.05139106139540672,0.6126514673233032
0.9956355690956116,0.7753446102142334,0.22029095888137817,0.6334699392318726,0.8809523809523809,0.05362113192677498,0.8644427061080933
0.9403541088104248,0.8264377117156982,0.11391639709472656,0.5861278772354126,0.9047619047619048,0.05858072265982628,0.8321518301963806
0.9028338193893433,0.8521440625190735,0.050689756870269775,0.5556343793869019,0.9047619047619048,0.04967208206653595,0.7938560247421265
0.8877554535865784,0.8280019164085388,0.05975353717803955,0.5215617418289185,0.9047619047619048,0.033097267150878906,0.7509968280792236
0.900455117225647,0.808693528175354,0.09176158905029297,0.5050636529922485,0.9047619047619048,0.03383728116750717,0.7274925112724304
0.9182066917419434,0.8146814107894897,0.10352528095245361,0.5111925601959229,0.9047619047619048,0.0349944569170475,0.7375895380973816
0.926606297492981,0.8352146744728088,0.09139162302017212,0.536476731300354,0.9285714285714286,0.03657706826925278,0.7640756964683533
0.9484411478042603,0.8556576371192932,0.09278351068496704,0.5742489099502563,0.9285714285714286,0.0365428663790226,0.7847338318824768
0.997226357460022,0.8774009943008423,0.11982536315917969,0.6149996519088745,0.9047619047619048,0.03186798095703125,0.7934240102767944
1.0389831066131592,0.8958661556243896,0.14311695098876953,0.638019859790802,0.8809523809523809,0.026498720049858093,0.7906895279884338
1.0700258016586304,0.9028377532958984,0.16718804836273193,0.6448454260826111,0.8809523809523809,0.027119172737002373,0.7803252339363098
1.1056641340255737,0.9153545498847961,0.1903095841407776,0.6524529457092285,0.8809523809523809,0.02114800550043583,0.7752094864845276
1.1512680053710938,0.9357993602752686,0.2154686450958252,0.658820390701294,0.8809523809523809,0.017593322321772575,0.7721036076545715
1.1949583292007446,0.9592763781547546,0.23568195104599,0.665485143661499,0.8809523809523809,0.01868957281112671,0.7729361653327942
1.2383778095245361,0.9876735210418701,0.250704288482666,0.6826738715171814,0.8809523809523809,0.02271668240427971,0.783180832862854
1.270617961883545,1.0107892751693726,0.25982868671417236,0.7080141305923462,0.8809523809523809,0.028649136424064636,0.7996943593025208
1.3055377006530762,1.036753535270691,0.26878416538238525,0.7399906516075134,0.8809523809523809,0.026541445404291153,0.8222011923789978
1.334224820137024,1.0669727325439453,0.2672520875930786,0.7719824910163879,0.8809523809523809,0.02779538929462433,0.8434559106826782
1.359005093574524,1.0878922939300537,0.2711127996444702,0.7913419604301453,0.8809523809523809,0.033849090337753296,0.8524240851402283
1.3837358951568604,1.1041016578674316,0.2796342372894287,0.8047066926956177,0.8809523809523809,0.029517918825149536,0.8560311198234558
1.4104958772659302,1.1196954250335693,0.29080045223236084,0.8124796152114868,0.8809523809523809,0.02516883984208107,0.8545750379562378
1.4360452890396118,1.128648281097412,0.3073970079421997,0.8167516589164734,0.8809523809523809,0.025276117026805878,0.8517255187034607
1.4482266902923584,1.139477014541626,0.3087496757507324,0.8176171183586121,0.8809523809523809,0.023913728073239326,0.8479644656181335
1.458106279373169,1.1526058912277222,0.3055003881454468,0.8162539601325989,0.8809523809523809,0.03800811246037483,0.843957245349884
1.471047282218933,1.1616220474243164,0.3094252347946167,0.8143504858016968,0.8809523809523809,0.029260244220495224,0.8410063982009888
1.473785161972046,1.1638352870941162,0.3099498748779297,0.8115237355232239,0.8809523809523809,0.027567686513066292,0.8395518064498901
1.466202974319458,1.1599644422531128,0.3062385320663452,0.8065503239631653,0.8809523809523809,0.025827450677752495,0.8373947739601135
1.4600282907485962,1.1554275751113892,0.30460071563720703,0.7983614206314087,0.8809523809523809,0.023091135546565056,0.8345420956611633
1.463539958000183,1.1468446254730225,0.31669533252716064,0.7880713939666748,0.8809523809523809,0.02339843288064003,0.8329035043716431
1.4577984809875488,1.1365712881088257,0.32122719287872314,0.7821691632270813,0.8809523809523809,0.024784179404377937,0.8365256786346436
1.4425804615020752,1.1288303136825562,0.31375014781951904,0.7820788025856018,0.8809523809523809,0.022649135440587997,0.8441964983940125
1.4248231649398804,1.1314761638641357,0.29334700107574463,0.7803198099136353,0.8809523809523809,0.024623584002256393,0.8530066609382629
1.4187456369400024,1.1279219388961792,0.29082369804382324,0.7744155526161194,0.8809523809523809,0.027032243087887764,0.8578903079032898
1.4143861532211304,1.1177000999450684,0.296686053276062,0.7634630799293518,0.8809523809523809,0.045702412724494934,0.8556485772132874
1.4164268970489502,1.109535813331604,0.3068910837173462,0.7522470355033875,0.8809523809523809,0.04103359580039978,0.8508821725845337
1.4144998788833618,1.1027172803878784,0.3117825984954834,0.7412461638450623,0.8809523809523809,0.03747934848070145,0.843936026096344
1.426977276802063,1.0934053659439087,0.3335719108581543,0.7254396677017212,0.8809523809523809,0.03364376351237297,0.8289488554000854
1.4396744966506958,1.0784227848052979,0.36125171184539795,0.7076452374458313,0.8809523809523809,0.02928689308464527,0.8093307018280029
1.456746220588684,1.055118441581726,0.401627779006958,0.6878260374069214,0.8809523809523809,0.02666945941746235,0.7854722142219543
1.4716261625289917,1.0313814878463745,0.4402446746826172,0.6680263876914978,0.8571428571428572,0.026404129341244698,0.759245753288269
1.4823228120803833,1.004118800163269,0.47820401191711426,0.6473959684371948,0.8571428571428572,0.025278950110077858,0.733290433883667
1.4908086061477661,0.983370840549469,0.5074377655982971,0.6316592693328857,0.8571428571428572,0.02569759078323841,0.7149177193641663
1.493334174156189,0.965553343296051,0.5277808308601379,0.6196035742759705,0.8571428571428572,0.032310307025909424,0.7009099125862122
1.4926400184631348,0.9509746432304382,0.5416653752326965,0.6107363104820251,0.8571428571428572,0.033667635172605515,0.6912207007408142
1.4945931434631348,0.9444964528083801,0.5500966906547546,0.6040422320365906,0.8571428571428572,0.038862038403749466,0.6832319498062134
1.4978957176208496,0.936312198638916,0.5615835189819336,0.5982655882835388,0.8571428571428572,0.045350100845098495,0.6771060824394226
1.5003262758255005,0.9229052662849426,0.5774210095405579,0.5938523411750793,0.8571428571428572,0.04923679679632187,0.673098623752594
1.5057109594345093,0.9062846302986145,0.5994263291358948,0.5882229804992676,0.8571428571428572,0.04442642256617546,0.667285680770874
1.5184038877487183,0.889940083026886,0.6284638047218323,0.5812603235244751,0.8571428571428572,0.038858916610479355,0.6599406003952026
1.5282893180847168,0.8731151819229126,0.6551741361618042,0.5782884955406189,0.8571428571428572,0.03054679185152054,0.658311665058136
1.5370018482208252,0.860308825969696,0.6766930222511292,0.5790731310844421,0.8571428571428572,0.029669271782040596,0.6620485186576843
1.5472592115402222,0.8512992262840271,0.6959599852561951,0.5778595209121704,0.8571428571428572,0.026632338762283325,0.6667882800102234
1.54973566532135,0.8417556285858154,0.7079800367355347,0.5723832845687866,0.8571428571428572,0.021777626127004623,0.6695353388786316
1.5532876253128052,0.8404152989387512,0.712872326374054,0.5650270581245422,0.8571428571428572,0.02155110239982605,0.6684001088142395
1.5478787422180176,0.8317772150039673,0.7161015272140503,0.559873104095459,0.8571428571428572,0.016367200762033463,0.6620009541511536
1.541498064994812,0.8174846172332764,0.7240134477615356,0.5551322102546692,0.8571428571428572,0.011749004945158958,0.6511208415031433
1.5322308540344238,0.802058756351471,0.7301720976829529,0.5487398505210876,0.8571428571428572,0.009055433794856071,0.6391193270683289
1.5355885028839111,0.7837136387825012,0.7518748641014099,0.5355345606803894,0.8571428571428572,0.00848415493965149,0.6246644854545593
1.5452758073806763,0.7650364637374878,0.7802393436431885,0.5134242177009583,0.8571428571428572,0.00910829659551382,0.6076129078865051
1.5532090663909912,0.7530882954597473,0.8001207709312439,0.4931100308895111,0.8571428571428572,0.012756789103150368,0.5935524106025696
1.560707449913025,0.753124475479126,0.8075829744338989,0.4810849130153656,0.8571428571428572,0.009255006909370422,0.5864460468292236
1.569830060005188,0.7566520571708679,0.8131780028343201,0.4738033711910248,0.8571428571428572,0.007952175103127956,0.582882821559906
1.5757306814193726,0.7596474289894104,0.8160832524299622,0.4692457318305969,0.8571428571428572,0.00774973863735795,0.5819889307022095
1.577009916305542,0.7628915309906006,0.8141183853149414,0.46770158410072327,0.8571428571428572,0.0071688564494252205,0.583906352519989
1.5741280317306519,0.7681707739830017,0.8059572577476501,0.4697475731372833,0.8571428571428572,0.0067741842940449715,0.5885969400405884
1.5732951164245605,0.7715815305709839,0.8017135858535767,0.4715464115142822,0.8571428571428572,0.006757757160812616,0.5913931131362915
1.5760363340377808,0.7753986716270447,0.8006376624107361,0.4736422300338745,0.8571428571428572,0.0069299014285206795,0.5935828685760498
1.5811705589294434,0.7801539301872253,0.801016628742218,0.47593027353286743,0.8571428571428572,0.005422383546829224,0.5957273840904236
1.5870842933654785,0.7856171727180481,0.8014671206474304,0.4782552719116211,0.8571428571428572,0.004823752678930759,0.5980495810508728
1.593053936958313,0.7916709184646606,0.8013830184936523,0.48059260845184326,0.8571428571428572,0.005045720376074314,0.6006530523300171
1.5980772972106934,0.7975298166275024,0.8005474805831909,0.48260459303855896,0.8571428571428572,0.005486871115863323,0.6031427383422852
1.602026104927063,0.8032025098800659,0.7988235950469971,0.4842818081378937,0.8571428571428572,0.0058763884007930756,0.6054026484489441
1.6040998697280884,0.8072534799575806,0.7968463897705078,0.48537927865982056,0.8571428571428572,0.006192951463162899,0.6072611212730408
1.6053704023361206,0.8099797964096069,0.7953906059265137,0.4856608510017395,0.8571428571428572,0.006591272074729204,0.6085833311080933
1.6056796312332153,0.8113463521003723,0.794333279132843,0.4848516881465912,0.8571428571428572,0.006880395580083132,0.6089580655097961
1.6059339046478271,0.8108929991722107,0.7950409054756165,0.48249995708465576,0.8571428571428572,0.007153288461267948,0.6079213619232178
1.604734182357788,0.8076283931732178,0.7971057891845703,0.47884392738342285,0.8571428571428572,0.0072478726506233215,0.6056889891624451
1.6031450033187866,0.802676796913147,0.8004682064056396,0.47446292638778687,0.8571428571428572,0.007387251127511263,0.6026784181594849
1.6012670993804932,0.7966253757476807,0.8046417236328125,0.4697093367576599,0.8571428571428572,0.00703804288059473,0.5991525650024414
1.5990766286849976,0.7899047136306763,0.8091719150543213,0.46475595235824585,0.8571428571428572,0.008115382865071297,0.595239520072937
1.5967671871185303,0.7827642560005188,0.8140029311180115,0.4596351981163025,0.8571428571428572,0.00764946173876524,0.5909208059310913
1.5945708751678467,0.7750804424285889,0.8194904327392578,0.4542101323604584,0.8571428571428572,0.007227686233818531,0.5860671997070312
1.5918961763381958,0.7671568989753723,0.8247392773628235,0.44862914085388184,0.8571428571428572,0.009986910037696362,0.5807469487190247
1.5879662036895752,0.7580493092536926,0.8299168944358826,0.44269299507141113,0.8571428571428572,0.011106510646641254,0.5747812390327454
1.5815253257751465,0.7461332082748413,0.8353921175003052,0.4359184205532074,0.8571428571428572,0.014902175404131413,0.5677739977836609
1.5750635862350464,0.7344123721122742,0.8406512141227722,0.42892083525657654,0.8571428571428572,0.015845686197280884,0.5599321722984314
1.5683149099349976,0.7231971621513367,0.8451177477836609,0.42167896032333374,0.8571428571428572,0.015565034002065659,0.5512667298316956
1.563917636871338,0.7126692533493042,0.8512483835220337,0.4144217073917389,0.8571428571428572,0.019055260345339775,0.5427621006965637
1.5586849451065063,0.7021729946136475,0.8565119504928589,0.406809002161026,0.8571428571428572,0.01664057746529579,0.5333130359649658
1.5529019832611084,0.691545844078064,0.8613561391830444,0.39895838499069214,0.8571428571428572,0.017870290204882622,0.5230257511138916
1.5448437929153442,0.6800013780593872,0.864842414855957,0.39136484265327454,0.8571428571428572,0.013851400464773178,0.5124530792236328
1.5363051891326904,0.6685827970504761,0.8677223920822144,0.3840467631816864,0.8571428571428572,0.08565685898065567,0.5019635558128357
1.5274819135665894,0.6559855937957764,0.871496319770813,0.3772837221622467,0.8571428571428572,0.06689175218343735,0.49220019578933716
1.517966628074646,0.6449466943740845,0.8730199337005615,0.3714870810508728,0.8571428571428572,0.05154803395271301,0.48405158519744873
1.5074559450149536,0.6344718337059021,0.8729841113090515,0.3658747971057892,0.8571428571428572,0.04972783103585243,0.477239191532135
1.4975268840789795,0.6263102293014526,0.8712166547775269,0.3594015836715698,0.8571428571428572,0.04934144392609596,0.4709184765815735
0.8221747875213623,1.373110294342041,-0.5509355068206787,0.7035143375396729,0.9523809523809523,0.05001440644264221,0.8269298076629639
0.8313891887664795,1.3787068128585815,-0.547317624092102,0.7193312048912048,0.9523809523809523,0.050967298448085785,0.8643195033073425
0.8287191987037659,1.3847298622131348,-0.5560106635093689,0.7221148014068604,0.9523809523809523,0.0552256777882576,0.882761538028717
0.8390241265296936,1.3589699268341064,-0.5199458003044128,0.7135573625564575,0.9523809523809523,0.05623459070920944,0.8839017748832703
0.8511108756065369,1.3584502935409546,-0.5073394179344177,0.7064470648765564,0.9523809523809523,0.047468628734350204,0.8823797106742859
0.8762373924255371,1.3870819807052612,-0.5108445882797241,0.7022730112075806,0.9523809523809523,0.04473963752388954,0.8832643032073975
0.8984017372131348,1.420367956161499,-0.5219662189483643,0.6992443203926086,0.9523809523809523,0.043980930000543594,0.8823889493942261
0.9195082783699036,1.455181360244751,-0.5356730818748474,0.6992743015289307,0.9523809523809523,0.048924654722213745,0.8811580538749695
0.9454568028450012,1.4796990156173706,-0.5342422127723694,0.695967972278595,0.9523809523809523,0.05561364069581032,0.8786180019378662
0.9645870327949524,1.487056016921997,-0.5224689841270447,0.6839788556098938,0.9523809523809523,0.057433295994997025,0.8664463758468628
0.9755724668502808,1.462981939315796,-0.48740947246551514,0.6577225923538208,0.9523809523809523,0.06290273368358612,0.8336852788925171
0.9710850715637207,1.4154932498931885,-0.4444081783294678,0.6359351277351379,0.9523809523809523,0.07677986472845078,0.799457311630249
0.9668653011322021,1.363869071006775,-0.39700376987457275,0.6301544904708862,0.9523809523809523,0.09806804358959198,0.7874763011932373
0.9513595104217529,1.3413773775100708,-0.39001786708831787,0.6388981938362122,0.9523809523809523,0.09362147748470306,0.7986020445823669
0.9345413446426392,1.3231912851333618,-0.38864994049072266,0.646818995475769,0.9523809523809523,0.08176866918802261,0.8142933249473572
0.9191502332687378,1.3036789894104004,-0.3845287561416626,0.6451827883720398,0.9523809523809523,0.07158399373292923,0.8218411207199097
0.9247651696205139,1.2908601760864258,-0.36609500646591187,0.6349209547042847,0.9523809523809523,0.05609337240457535,0.8135877847671509
0.9125885963439941,1.2503899335861206,-0.33780133724212646,0.6223949790000916,0.9523809523809523,0.04571758210659027,0.8018499612808228
0.937813401222229,1.2061904668807983,-0.26837706565856934,0.596114456653595,0.9523809523809523,0.04483277350664139,0.7649737000465393
0.9617374539375305,1.178792953491211,-0.21705549955368042,0.5651102066040039,0.9523809523809523,0.039859890937805176,0.7244217395782471
0.9928662776947021,1.151193380355835,-0.1583271026611328,0.5421780347824097,0.9523809523809523,0.0407114215195179,0.6875136494636536
1.0119503736495972,1.1204423904418945,-0.10849201679229736,0.5325058102607727,0.9285714285714286,0.04206117242574692,0.671566903591156
1.028254747390747,1.1388819217681885,-0.1106271743774414,0.557516872882843,0.9285714285714286,0.04387606307864189,0.7085694074630737
1.0433146953582764,1.1358643770217896,-0.09254968166351318,0.5771649479866028,0.9285714285714286,0.037877533584833145,0.7383910417556763
1.0610626935958862,1.134484052658081,-0.07342135906219482,0.596099317073822,0.9285714285714286,0.028657328337430954,0.7647396922111511
1.0845537185668945,1.148252010345459,-0.06369829177856445,0.6059844493865967,0.9285714285714286,0.025441521778702736,0.7754801511764526
1.108157992362976,1.1630241870880127,-0.05486619472503662,0.6060450673103333,0.9285714285714286,0.023575078696012497,0.7723912596702576
1.120070219039917,1.1630761623382568,-0.043005943298339844,0.5941618084907532,0.9285714285714286,0.02391454577445984,0.7567646503448486
1.1253485679626465,1.1551756858825684,-0.029827117919921875,0.579473614692688,0.9285714285714286,0.02699618600308895,0.738993763923645
1.122025728225708,1.1403603553771973,-0.018334627151489258,0.5645897388458252,0.9285714285714286,0.027176832780241966,0.7202440500259399
1.117698073387146,1.132798194885254,-0.01510012149810791,0.5573337078094482,0.9285714285714286,0.030091894790530205,0.7098774313926697
1.1027123928070068,1.1149381399154663,-0.012225747108459473,0.5494341850280762,0.9285714285714286,0.04882138594985008,0.69642573595047
1.086111307144165,1.098874568939209,-0.012763261795043945,0.5478230714797974,0.9285714285714286,0.03497684746980667,0.6883828639984131
1.069104552268982,1.0826785564422607,-0.013574004173278809,0.5516117215156555,0.9285714285714286,0.03363608196377754,0.6873045563697815
1.0529502630233765,1.0742088556289673,-0.02125859260559082,0.5596548914909363,0.9285714285714286,0.027058498933911324,0.6953455209732056
1.0457243919372559,1.0821046829223633,-0.03638029098510742,0.5681625604629517,0.9285714285714286,0.03250989690423012,0.711371660232544
1.033482551574707,1.0630574226379395,-0.029574871063232422,0.552644670009613,0.9285714285714286,0.024491960182785988,0.7010552883148193
1.020234227180481,1.0732910633087158,-0.05305683612823486,0.5524308085441589,0.9285714285714286,0.022835077717900276,0.7156801819801331
1.015391230583191,1.0719021558761597,-0.05651092529296875,0.5472863912582397,0.9285714285714286,0.022226911038160324,0.7271330952644348
1.0025055408477783,1.0567678213119507,-0.05426228046417236,0.5324162840843201,0.9285714285714286,0.02152177318930626,0.7196499705314636
0.990874171257019,1.0348517894744873,-0.04397761821746826,0.5117851495742798,0.9285714285714286,0.02060484141111374,0.7010863423347473
1.0012266635894775,1.0233796834945679,-0.022153019905090332,0.49654555320739746,0.9285714285714286,0.024213431403040886,0.6877321600914001
1.009871244430542,1.0081604719161987,0.0017107725143432617,0.4774627983570099,0.9285714285714286,0.02607758715748787,0.66534823179245
1.0125268697738647,0.9923444986343384,0.020182371139526367,0.46016138792037964,0.9285714285714286,0.03040335141122341,0.6403453350067139
1.0182406902313232,0.9866209626197815,0.03161972761154175,0.44965600967407227,0.9285714285714286,0.03328271582722664,0.6214725375175476
1.0212318897247314,0.985695481300354,0.03553640842437744,0.4400818943977356,0.9285714285714286,0.03586125746369362,0.6035920977592468
1.022924780845642,0.9833555221557617,0.03956925868988037,0.43291690945625305,0.9285714285714286,0.039398349821567535,0.5888495445251465
1.0292494297027588,0.9876968264579773,0.041552603244781494,0.428524374961853,0.9285714285714286,0.03940906748175621,0.5783365368843079
1.0409526824951172,0.9919038414955139,0.04904884099960327,0.42542558908462524,0.9285714285714286,0.027454951778054237,0.5697215795516968
1.0463141202926636,0.9922438859939575,0.054070234298706055,0.42259591817855835,0.9285714285714286,0.041420694440603256,0.5600313544273376
1.0494507551193237,0.9923635721206665,0.05708718299865723,0.42463377118110657,0.9285714285714286,0.0501016266644001,0.556542158126831
1.0476468801498413,0.9876967072486877,0.059950172901153564,0.43222394585609436,0.9285714285714286,0.054888948798179626,0.5591071248054504
1.046417236328125,0.9915643930435181,0.054852843284606934,0.441368967294693,0.9285714285714286,0.05127162113785744,0.5636942386627197
1.0366733074188232,0.9895451068878174,0.04712820053100586,0.4481710195541382,0.9285714285714286,0.0473850779235363,0.5636729598045349
1.0366101264953613,1.0037301778793335,0.03287994861602783,0.4624790549278259,0.9285714285714286,0.043418001383543015,0.5786154866218567
1.0266602039337158,1.0166388750076294,0.010021328926086426,0.4740775227546692,0.9285714285714286,0.04438987001776695,0.5922988057136536
1.0144109725952148,1.0222409963607788,-0.007830023765563965,0.4892221987247467,0.9285714285714286,0.04383961111307144,0.611774742603302
0.998724102973938,1.0243810415267944,-0.025656938552856445,0.506830096244812,0.9285714285714286,0.03839700296521187,0.6334930658340454
0.981091320514679,1.023284673690796,-0.04219335317611694,0.5243872404098511,0.9285714285714286,0.04267065227031708,0.6547267436981201
0.964097797870636,1.027004361152649,-0.06290656328201294,0.5441583395004272,0.9285714285714286,0.044611021876335144,0.6773170232772827
0.9548190236091614,1.0424857139587402,-0.08766669034957886,0.5716347098350525,0.9285714285714286,0.04848237335681915,0.7070461511611938
0.9383465647697449,1.0470447540283203,-0.10869818925857544,0.5877930521965027,0.9285714285714286,0.05915332958102226,0.7181894779205322
0.9329313039779663,1.0438803434371948,-0.11094903945922852,0.5949048399925232,0.9285714285714286,0.0649247094988823,0.7172138094902039
0.9576536417007446,1.0357755422592163,-0.07812190055847168,0.6032881140708923,0.9285714285714286,0.06198538839817047,0.7280369400978088
0.975567102432251,1.0093663930892944,-0.03379929065704346,0.6004841923713684,0.9285714285714286,0.054772619158029556,0.7192551493644714
1.0039353370666504,0.9590993523597717,0.04483598470687866,0.5846177935600281,0.9285714285714286,0.053281862288713455,0.6845295429229736
1.019448161125183,0.9145023226737976,0.1049458384513855,0.5714969635009766,0.9047619047619048,0.060071997344493866,0.6656468510627747
1.067854881286621,0.9128705263137817,0.15498435497283936,0.5726182460784912,0.9047619047619048,0.06639230996370316,0.6843872666358948
1.0815818309783936,0.9167686700820923,0.16481316089630127,0.5939621329307556,0.9047619047619048,0.05969347432255745,0.721037745475769
1.1062418222427368,0.9277417659759521,0.17850005626678467,0.6269187331199646,0.8809523809523809,0.05057305842638016,0.7557757496833801
1.1176655292510986,0.9438332319259644,0.17383229732513428,0.6553365588188171,0.8809523809523809,0.05525140091776848,0.7755001783370972
1.1167773008346558,0.9578028321266174,0.15897446870803833,0.6688488721847534,0.8809523809523809,0.05147535726428032,0.7811645865440369
1.1105462312698364,0.9710210561752319,0.1395251750946045,0.6769148707389832,0.8809523809523809,0.04799249768257141,0.7853969931602478
1.097412347793579,0.9803974032402039,0.11701494455337524,0.6829578280448914,0.8809523809523809,0.04083128646016121,0.7929394245147705
1.1063095331192017,0.9915846586227417,0.11472487449645996,0.6846045255661011,0.8809523809523809,0.031340375542640686,0.8014868497848511
1.1196937561035156,1.0025008916854858,0.11719286441802979,0.6772159337997437,0.8809523809523809,0.025195490568876266,0.7998858094215393
1.1328827142715454,1.0167758464813232,0.11610686779022217,0.674730658531189,0.8809523809523809,0.021560119464993477,0.7980687022209167
1.157117247581482,1.0225601196289062,0.13455712795257568,0.6719463467597961,0.8809523809523809,0.017907408997416496,0.7941005229949951
1.1716341972351074,1.0259571075439453,0.1456770896911621,0.6679843068122864,0.8809523809523809,0.021658344194293022,0.7894195318222046
1.192847490310669,1.0255202054977417,0.16732728481292725,0.6619154810905457,0.9047619047619048,0.01792413927614689,0.7818158268928528
1.2131898403167725,1.0372905731201172,0.17589926719665527,0.6602445840835571,0.9047619047619048,0.015962917357683182,0.776456892490387
1.218482255935669,1.0373578071594238,0.18112444877624512,0.664047122001648,0.9047619047619048,0.014211476780474186,0.7749806642532349
1.2139153480529785,1.030344843864441,0.1835705041885376,0.6647331118583679,0.8809523809523809,0.012779434211552143,0.7703851461410522
1.2082792520523071,1.0276157855987549,0.18066346645355225,0.661038339138031,0.8809523809523809,0.011108231730759144,0.7626147866249084
1.2058124542236328,1.0270020961761475,0.17881035804748535,0.6589973568916321,0.8809523809523809,0.010272011160850525,0.7575255632400513
1.2075718641281128,1.032557487487793,0.17501437664031982,0.6611078977584839,0.8809523809523809,0.009481742046773434,0.7585898041725159
1.2118514776229858,1.0383131504058838,0.17353832721710205,0.6632028818130493,0.8809523809523809,0.0089877899736166,0.760423481464386
1.2185862064361572,1.0469611883163452,0.171625018119812,0.6651114225387573,0.8809523809523809,0.00853289756923914,0.761796772480011
1.2257620096206665,1.0553150177001953,0.1704469919204712,0.6655723452568054,0.8809523809523809,0.008149433881044388,0.7613645792007446
1.230492115020752,1.0600428581237793,0.17044925689697266,0.6631647944450378,0.8809523809523809,0.007709206081926823,0.7575910687446594
1.2352346181869507,1.0688574314117432,0.16637718677520752,0.6615275144577026,0.8809523809523809,0.007201486732810736,0.7541472315788269
1.23758864402771,1.07469642162323,0.16289222240447998,0.6595718264579773,0.8809523809523809,0.006794105749577284,0.7497734427452087
1.2388776540756226,1.0778353214263916,0.16104233264923096,0.6584477424621582,0.8809523809523809,0.006394085939973593,0.7459962964057922
1.2390680313110352,1.079227089881897,0.15984094142913818,0.6580676436424255,0.8809523809523809,0.00587549339979887,0.742867112159729
1.23849356174469,1.0794271230697632,0.15906643867492676,0.6582374572753906,0.8809523809523809,0.0054074982181191444,0.7405131459236145
1.237131953239441,1.078804850578308,0.1583271026611328,0.6585108041763306,0.8809523809523809,0.005001546815037727,0.7385450601577759
1.2353101968765259,1.0778154134750366,0.15749478340148926,0.6588175892829895,0.8809523809523809,0.004753751214593649,0.7369849681854248
1.2332037687301636,1.0766323804855347,0.1565713882446289,0.6590346097946167,0.8809523809523809,0.004353544674813747,0.735764741897583
1.2309852838516235,1.0755013227462769,0.15548396110534668,0.6591737270355225,0.8809523809523809,0.004303512629121542,0.7348845601081848
1.2282075881958008,1.0742582082748413,0.15394937992095947,0.6591923832893372,0.8809523809523809,0.004414801485836506,0.7342108488082886
1.225405216217041,1.0730968713760376,0.15230834484100342,0.6593561172485352,0.8809523809523809,0.004407137632369995,0.7339769601821899
1.2227528095245361,1.0720345973968506,0.15071821212768555,0.6595032811164856,0.8809523809523809,0.0044906726107001305,0.7339473962783813
1.2205746173858643,1.0716583728790283,0.14891624450683594,0.6597447395324707,0.8809523809523809,0.004492470994591713,0.7342284917831421
1.2191866636276245,1.0725492238998413,0.1466374397277832,0.6602741479873657,0.8809523809523809,0.005022351164370775,0.7349178194999695
1.2170331478118896,1.0726301670074463,0.14440298080444336,0.6605629324913025,0.8809523809523809,0.00500791659578681,0.7354593873023987
1.2156327962875366,1.0733877420425415,0.14224505424499512,0.660831093788147,0.8809523809523809,0.005082482472062111,0.7360246181488037
1.214479684829712,1.0745056867599487,0.13997399806976318,0.6608766913414001,0.8809523809523809,0.00506819412112236,0.7364626526832581
1.2129961252212524,1.0757837295532227,0.13721239566802979,0.6611523628234863,0.8809523809523809,0.00550973042845726,0.7371285557746887
1.211031198501587,1.0762814283370972,0.13474977016448975,0.6613149046897888,0.8809523809523809,0.00559190334752202,0.7377504110336304
1.2085198163986206,1.0765931606292725,0.13192665576934814,0.6617122888565063,0.8809523809523809,0.0060972594656050205,0.7385157346725464
1.2064303159713745,1.077608346939087,0.1288219690322876,0.6622992753982544,0.8809523809523809,0.010589975863695145,0.7395338416099548
1.204454779624939,1.079608678817749,0.12484610080718994,0.6628768444061279,0.8809523809523809,0.0072076572105288506,0.7405298352241516
1.2027904987335205,1.0804510116577148,0.12233948707580566,0.6630071997642517,0.8809523809523809,0.0077181910164654255,0.7409563660621643
1.2026325464248657,1.0824670791625977,0.12016546726226807,0.6627172827720642,0.8809523809523809,0.007610384374856949,0.740929365158081
1.2061774730682373,1.0866186618804932,0.11955881118774414,0.6625435948371887,0.8809523809523809,0.008576776832342148,0.7409430146217346
1.21120023727417,1.0906181335449219,0.12058210372924805,0.6617466807365417,0.8809523809523809,0.009112340398132801,0.7400278449058533
1.220070481300354,1.0945863723754883,0.12548410892486572,0.66118985414505,0.8809523809523809,0.011286874301731586,0.7380936145782471
1.2273666858673096,1.100398063659668,0.1269686222076416,0.6601825952529907,0.8809523809523809,0.011412371881306171,0.7370564937591553
1.2338876724243164,1.1084189414978027,0.12546873092651367,0.6599172353744507,0.8809523809523809,0.02473275549709797,0.7370356321334839
1.2372543811798096,1.1169215440750122,0.12033283710479736,0.6604039669036865,0.8809523809523809,0.02833155170083046,0.7382389903068542
1.2406085729599,1.123995304107666,0.11661326885223389,0.6615985631942749,0.8809523809523809,0.02591635100543499,0.7404590845108032
1.243149757385254,1.1312474012374878,0.11190235614776611,0.6637231707572937,0.8809523809523809,0.02790028415620327,0.744046151638031
1.2477056980133057,1.1380077600479126,0.10969793796539307,0.666574239730835,0.8809523809523809,0.041735392063856125,0.7484791874885559
1.2489670515060425,1.1442790031433105,0.10468804836273193,0.6712074875831604,0.8809523809523809,0.04700348526239395,0.7558673024177551
1.2523282766342163,1.1400126218795776,0.11231565475463867,0.6822534799575806,0.8809523809523809,0.05005273222923279,0.7702533602714539
1.2530555725097656,1.1365880966186523,0.11646747589111328,0.7078500986099243,0.8809523809523809,0.04839775338768959,0.7984234094619751
1.2505905628204346,1.1353013515472412,0.11528921127319336,0.7283570170402527,0.8809523809523809,0.0418664813041687,0.8150271773338318
1.2625553607940674,1.1298679113388062,0.13268744945526123,0.737908124923706,0.8809523809523809,0.03666573390364647,0.8220062851905823
1.2726783752441406,1.109668493270874,0.1630098819732666,0.7421882152557373,0.8809523809523809,0.031783368438482285,0.826388418674469
1.2819620370864868,1.0806031227111816,0.20135891437530518,0.7436650991439819,0.8809523809523809,0.0241823960095644,0.8298268914222717
1.2935266494750977,1.0523793697357178,0.24114727973937988,0.7426878809928894,0.8809523809523809,0.028434405103325844,0.8324306011199951
1.309248924255371,1.0297868251800537,0.2794620990753174,0.7399742007255554,0.8809523809523809,0.03215086832642555,0.8351128697395325
1.320137619972229,1.0079768896102905,0.3121607303619385,0.7266120314598083,0.8809523809523809,0.03239167109131813,0.8338788151741028
1.3287876844406128,0.9895660877227783,0.3392215967178345,0.6990841627120972,0.8809523809523809,0.030172808095812798,0.8250693082809448
1.3401598930358887,0.9775597453117371,0.3626001477241516,0.6587883234024048,0.8809523809523809,0.023583021014928818,0.8013954758644104
1.3477685451507568,0.9695526361465454,0.3782159090042114,0.6224735379219055,0.8809523809523809,0.01680912636220455,0.768696665763855
1.3527036905288696,0.9674016833305359,0.38530200719833374,0.5979970097541809,0.8809523809523809,0.013430078513920307,0.7395719885826111
1.3580539226531982,0.9703891277313232,0.387664794921875,0.5860022306442261,0.8809523809523809,0.009158567525446415,0.7215895056724548
1.365494966506958,0.9778279066085815,0.38766705989837646,0.5864288806915283,0.8809523809523809,0.0075008925050497055,0.7179415225982666
1.3745951652526855,0.9837748408317566,0.39082032442092896,0.5905084609985352,0.8809523809523809,0.006315778009593487,0.7194361090660095
1.3810842037200928,0.9881580471992493,0.3929261565208435,0.5959184765815735,0.8809523809523809,0.0051518576219677925,0.7227697968482971
1.3814398050308228,0.9835358262062073,0.3979039788246155,0.5996321439743042,0.8809523809523809,0.004701612982898951,0.7244555354118347
1.3829779624938965,0.9837487936019897,0.39922916889190674,0.603214681148529,0.8809523809523809,0.004439330194145441,0.7264586091041565
1.3857300281524658,0.9868944883346558,0.39883553981781006,0.607491672039032,0.8809523809523809,0.004243404604494572,0.7292385697364807
1.3879553079605103,0.9893246293067932,0.39863067865371704,0.610920250415802,0.8809523809523809,0.004079860635101795,0.731179416179657
1.3897556066513062,0.9909178018569946,0.3988378047943115,0.6134660840034485,0.8809523809523809,0.0038328273221850395,0.7323323488235474
1.392021894454956,0.9927017092704773,0.39932018518447876,0.6154524087905884,0.8809523809523809,0.003648454090580344,0.7330332398414612
1.3941903114318848,0.994235634803772,0.3999546766281128,0.6168639063835144,0.8809523809523809,0.0034714112989604473,0.7332919239997864
1.396246314048767,0.9955084919929504,0.40073782205581665,0.6177510619163513,0.8809523809523809,0.0032319577876478434,0.7331517338752747
1.398211121559143,0.9966832995414734,0.4015278220176697,0.6183194518089294,0.8809523809523809,0.002974832197651267,0.7328428626060486
1.3998626470565796,0.9975216388702393,0.40234100818634033,0.6186248660087585,0.8809523809523809,0.0027643945068120956,0.7324221730232239
1.4014713764190674,0.9985092878341675,0.4029620885848999,0.6189218759536743,0.8809523809523809,0.0025358328130096197,0.732094407081604
1.4029170274734497,0.999523401260376,0.40339362621307373,0.6192348599433899,0.8809523809523809,0.0023377439938485622,0.7318575382232666
1.4041227102279663,1.0004541873931885,0.40366852283477783,0.6195675730705261,0.8809523809523809,0.0021644816733896732,0.7317009568214417
1.4051012992858887,1.0013058185577393,0.4037954807281494,0.6199391484260559,0.8809523809523809,0.0020037705544382334,0.7316408753395081
1.405871868133545,1.0020865201950073,0.4037853479385376,0.6203498840332031,0.8809523809523809,0.001846203114837408,0.7316688895225525
1.4064046144485474,1.002689242362976,0.4037153720855713,0.6207496523857117,0.8809523809523809,0.0017374022863805294,0.7317213416099548
1.4067988395690918,1.0032227039337158,0.403576135635376,0.6211609244346619,0.8809523809523809,0.0015480166766792536,0.7318123579025269
1.4070954322814941,1.0037345886230469,0.40336084365844727,0.6215819120407104,0.8809523809523809,0.001475003082305193,0.7319306135177612
1.4072643518447876,1.0041625499725342,0.4031018018722534,0.6219803690910339,0.8809523809523809,0.0014240184100344777,0.7320449948310852
1.4073318243026733,1.0045206546783447,0.4028111696243286,0.6223500370979309,0.8809523809523809,0.001371087389998138,0.7321479320526123
1.4073212146759033,1.0048813819885254,0.40243983268737793,0.6226919293403625,0.8809523809523809,0.0013218573294579983,0.7322394847869873
1.4072273969650269,1.0051770210266113,0.4020503759384155,0.623000979423523,0.8809523809523809,0.001276502967812121,0.7323116064071655
1.407141089439392,1.00552499294281,0.40161609649658203,0.6233155131340027,0.8809523809523809,0.001234617317095399,0.7324303388595581
1.406967282295227,1.005800724029541,0.40116655826568604,0.6235858798027039,0.8809523809523809,0.0011949921026825905,0.7325247526168823
1.4067367315292358,1.0060334205627441,0.4007033109664917,0.6238257884979248,0.8809523809523809,0.0011577627155929804,0.7326022982597351
1.4064658880233765,1.0062390565872192,0.4002268314361572,0.6240447163581848,0.8809523809523809,0.0011217097053304315,0.7326724529266357
1.4061610698699951,1.0064226388931274,0.3997384309768677,0.6242470145225525,0.8809523809523809,0.0010873515857383609,0.7327389121055603
1.405829906463623,1.006589651107788,0.39924025535583496,0.6244370341300964,0.8809523809523809,0.0010533090680837631,0.7328048944473267
1.4054770469665527,1.0067415237426758,0.39873552322387695,0.6246169805526733,0.8809523809523809,0.0010204848367720842,0.7328713536262512
1.405108094215393,1.0068821907043457,0.39822590351104736,0.6247900128364563,0.8809523809523809,0.000979938660748303,0.7329400181770325
1.4047263860702515,1.00701105594635,0.39771533012390137,0.6249569654464722,0.8809523809523809,0.0009540699538774788,0.7330105900764465
1.4043370485305786,1.0071302652359009,0.39720678329467773,0.625119149684906,0.8809523809523809,0.0009249279974028468,0.7330834269523621
1.4039427042007446,1.007239818572998,0.3967028856277466,0.6252768635749817,0.8809523809523809,0.0008908717427402735,0.7331575751304626
1.4035481214523315,1.007341980934143,0.3962061405181885,0.6254301071166992,0.8809523809523809,0.0008609346696175635,0.7332326769828796
1.4031535387039185,1.0074341297149658,0.39571940898895264,0.6255777478218079,0.8809523809523809,0.0008374173776246607,0.7333065867424011
1.4027628898620605,1.0075247287750244,0.39523816108703613,0.6257238388061523,0.8809523809523809,0.0008116181124933064,0.733386754989624
1.4023793935775757,1.0076144933700562,0.39476490020751953,0.625867486000061,0.8809523809523809,0.000787504599429667,0.7334674000740051
1.4019678831100464,1.0076494216918945,0.39431846141815186,0.625992476940155,0.8809523809523809,0.0007639489485882223,0.7335322499275208
1.4015305042266846,1.0076279640197754,0.3939025402069092,0.6261004209518433,0.8809523809523809,0.0007340441225096583,0.7335829138755798
1.401163935661316,1.0076792240142822,0.3934847116470337,0.6262310147285461,0.8809523809523809,0.0006437905831262469,0.7336584329605103
1.4008145332336426,1.007736086845398,0.39307844638824463,0.626362144947052,0.8809523809523809,0.0005969424382783473,0.7337368726730347
1.4004799127578735,1.0077952146530151,0.3926846981048584,0.6264933943748474,0.8809523809523809,0.0005996274412609637,0.733817994594574
1.4001623392105103,1.007857084274292,0.39230525493621826,0.6266244649887085,0.8809523809523809,0.0006302331457845867,0.7339009642601013
1.3998618125915527,1.0079224109649658,0.3919394016265869,0.6267560124397278,0.8809523809523809,0.0006806452292948961,0.7339863181114197
1.3995097875595093,1.007798194885254,0.39171159267425537,0.6268808245658875,0.8809523809523809,0.0007403949275612831,0.7340700030326843
1.3991883993148804,1.0076030492782593,0.3915853500366211,0.6270188093185425,0.8809523809523809,0.0008140152785927057,0.7341874241828918
1.3990041017532349,1.007523536682129,0.39148056507110596,0.627196192741394,0.8809523809523809,0.0008951876661740243,0.7343598008155823
1.398948311805725,1.007559061050415,0.39138925075531006,0.6274093985557556,0.8809523809523809,0.0009863313753157854,0.7345717549324036
1.3989793062210083,1.0076543092727661,0.3913249969482422,0.6276492476463318,0.8809523809523809,0.001087569398805499,0.734810471534729
1.3990647792816162,1.0077587366104126,0.3913060426712036,0.6279075145721436,0.8809523809523809,0.001199561869725585,0.7350671887397766
1.3992050886154175,1.0078562498092651,0.39134883880615234,0.6281886100769043,0.8809523809523809,0.0013218177482485771,0.7353485226631165
1.399411678314209,1.0079619884490967,0.3914496898651123,0.6284900903701782,0.8809523809523809,0.0014538379618898034,0.7356504201889038
1.3997035026550293,1.0081007480621338,0.3916027545928955,0.6288205981254578,0.8809523809523809,0.0015956227434799075,0.7359822392463684
1.4000836610794067,1.008273720741272,0.39180994033813477,0.629184365272522,0.8809523809523809,0.0017479873495176435,0.7363479733467102
1.400554895401001,1.0084776878356934,0.3920772075653076,0.6295818090438843,0.8809523809523809,0.0019100906793028116,0.7367485165596008
1.4011213779449463,1.0087146759033203,0.392406702041626,0.6300172209739685,0.8809523809523809,0.002150510437786579,0.7371881008148193
1.4017897844314575,1.0089901685714722,0.39279961585998535,0.6304954886436462,0.8809523809523809,0.002475074725225568,0.7376717329025269
1.4025672674179077,1.0093036890029907,0.393263578414917,0.6310175657272339,0.8809523809523809,0.0027636722661554813,0.7382004857063293
1.4034634828567505,1.0096625089645386,0.3938009738922119,0.6315892338752747,0.8809523809523809,0.0030739970970898867,0.7387799024581909
1.404485821723938,1.0100725889205933,0.3944132328033447,0.632217288017273,0.8809523809523809,0.0034220456145703793,0.7394171357154846
1.4056103229522705,1.0104478597640991,0.3951624631881714,0.6329033970832825,0.8809523809523809,0.0038054068572819233,0.7401158809661865
1.406835913658142,1.0106773376464844,0.3961585760116577,0.6336566805839539,0.8809523809523809,0.003851060988381505,0.7408980131149292
1.4083338975906372,1.011030912399292,0.3973029851913452,0.6345217823982239,0.8809523809523809,0.004045604262501001,0.7418216466903687
1.4101682901382446,1.0115915536880493,0.3985767364501953,0.6355193257331848,0.8809523809523809,0.004615511745214462,0.7428931593894958
1.4123121500015259,1.0123080015182495,0.40000414848327637,0.6366478204727173,0.8809523809523809,0.005003357771784067,0.7441064119338989
1.4147603511810303,1.0131539106369019,0.4016064405441284,0.6379138827323914,0.8809523809523809,0.005298858508467674,0.7454687356948853
1.4175280332565308,1.0141395330429077,0.40338850021362305,0.639331579208374,0.8809523809523809,0.005567952059209347,0.7469953894615173
1.4208998680114746,1.0157320499420166,0.405167818069458,0.641002893447876,0.8809523809523809,0.005889527499675751,0.748681902885437
1.425331473350525,1.0188957452774048,0.4064357280731201,0.6432518362998962,0.8809523809523809,0.006940399296581745,0.7505914568901062
1.4285778999328613,1.0200369358062744,0.4085409641265869,0.645228385925293,0.8809523809523809,0.007384417578577995,0.75228351354599
1.4320231676101685,1.0210919380187988,0.41093122959136963,0.647343099117279,0.8809523809523809,0.007392647676169872,0.7541759610176086
1.4359545707702637,1.0226776599884033,0.41327691078186035,0.6496777534484863,0.8809523809523809,0.007331756874918938,0.7562927007675171
1.4402117729187012,1.0248055458068848,0.4154062271118164,0.6522137522697449,0.8809523809523809,0.007181322202086449,0.7585669159889221
1.444455862045288,1.0271886587142944,0.41726720333099365,0.6548279523849487,0.8809523809523809,0.007124159950762987,0.7608643770217896
1.4490727186203003,1.0302122831344604,0.41886043548583984,0.657507598400116,0.8809523809523809,0.0072201830334961414,0.7631498575210571
1.4531272649765015,1.0329885482788086,0.42013871669769287,0.6600358486175537,0.8809523809523809,0.00736196106299758,0.7651758790016174
1.4565304517745972,1.0355570316314697,0.42097342014312744,0.6624517440795898,0.8809523809523809,0.007410138379782438,0.7670086026191711
1.4594045877456665,1.0381590127944946,0.4212455749511719,0.6647758483886719,0.8809523809523809,0.007331092841923237,0.768659770488739
1.4618443250656128,1.0407428741455078,0.421101450920105,0.6669706702232361,0.8809523809523809,0.007311024237424135,0.7701022624969482
1.4636975526809692,1.043386697769165,0.4203108549118042,0.669071614742279,0.8809523809523809,0.007361867465078831,0.7713653445243835
1.464922308921814,1.0458344221115112,0.41908788681030273,0.6710269451141357,0.8809523809523809,0.00744246132671833,0.7723576426506042
1.4646233320236206,1.0463889837265015,0.41823434829711914,0.6727537512779236,0.8809523809523809,0.007544107269495726,0.7731721997261047
1.4643093347549438,1.0470621585845947,0.4172471761703491,0.6743629574775696,0.8809523809523809,0.0077065275982022285,0.7739583849906921
1.4644187688827515,1.0484061241149902,0.41601264476776123,0.6759170889854431,0.8809523809523809,0.0077480473555624485,0.7747214436531067
1.4646435976028442,1.0500614643096924,0.41458213329315186,0.6772727370262146,0.8809523809523809,0.007788890041410923,0.7752895951271057
1.4647282361984253,1.0517253875732422,0.4130028486251831,0.6783115267753601,0.8809523809523809,0.007844261825084686,0.7755380868911743
1.4645721912384033,1.053276777267456,0.41129541397094727,0.6789901852607727,0.8809523809523809,0.007947602309286594,0.7754205465316772
1.4641287326812744,1.0546581745147705,0.4094705581665039,0.6793001890182495,0.8809523809523809,0.007852638140320778,0.7749274373054504
1.4633716344833374,1.0557284355163574,0.40764319896698,0.6792114973068237,0.8809523809523809,0.007938133552670479,0.7739786505699158
1.4635069370269775,1.0565199851989746,0.40698695182800293,0.6787755489349365,0.8809523809523809,0.007863174192607403,0.7726832032203674
1.46611487865448,1.0570294857025146,0.40908539295196533,0.6780233979225159,0.8809523809523809,0.0077172378078103065,0.7710896730422974
1.4685577154159546,1.0572422742843628,0.4113154411315918,0.676996111869812,0.8809523809523809,0.010286074131727219,0.76924067735672
1.4708340167999268,1.0573023557662964,0.41353166103363037,0.6757823824882507,0.8809523809523809,0.009316190145909786,0.7672159671783447
1.4730232954025269,1.0575863122940063,0.4154369831085205,0.6746212840080261,0.8809523809523809,0.007600385695695877,0.765241265296936
1.474869966506958,1.0573086738586426,0.41756129264831543,0.6732885837554932,0.8809523809523809,0.006255640182644129,0.7631384134292603
1.4764119386672974,1.0567177534103394,0.419694185256958,0.6719076633453369,0.8809523809523809,0.005253725219517946,0.7610366344451904
1.4777119159698486,1.0560935735702515,0.42161834239959717,0.6705890893936157,0.8809523809523809,0.004495883360505104,0.7590359449386597
1.4801220893859863,1.0558218955993652,0.4243001937866211,0.6694828271865845,0.8809523809523809,0.003920237999409437,0.7568957805633545
1.4818800687789917,1.054443120956421,0.4274369478225708,0.6683382391929626,0.8809523809523809,0.0034483170602470636,0.7549429535865784
1.4830527305603027,1.052754282951355,0.43029844760894775,0.6672250032424927,0.8809523809523809,0.003050014842301607,0.7532417178153992
1.4838354587554932,1.0512261390686035,0.43260931968688965,0.6662518382072449,0.8809523809523809,0.0027798041701316833,0.751818835735321
1.4843134880065918,1.0498799085617065,0.43443357944488525,0.6653864979743958,0.8809523809523809,0.0024937866255640984,0.7506008744239807
1.4845690727233887,1.0487552881240845,0.4358137845993042,0.6646339297294617,0.8809523809523809,0.0022749966010451317,0.7495625615119934
1.484660029411316,1.0478179454803467,0.43684208393096924,0.6639975905418396,0.8809523809523809,0.0020449403673410416,0.7486929297447205
1.4846217632293701,1.0485304594039917,0.4360913038253784,0.6634843349456787,0.8809523809523809,0.0018285942496731877,0.7479904890060425
1.4844993352890015,1.0491597652435303,0.4353395700454712,0.6630995869636536,0.8809523809523809,0.0016511657740920782,0.7474542856216431
1.4843580722808838,1.0498331785202026,0.43452489376068115,0.6628475189208984,0.8809523809523809,0.0015053253155201674,0.747079610824585
1.4841362237930298,1.0504472255706787,0.4336889982223511,0.6627215147018433,0.8809523809523809,0.0013726508477702737,0.7468516826629639
1.483878254890442,1.0510003566741943,0.43287789821624756,0.6626653075218201,0.8809523809523809,0.0012508301297202706,0.7467233538627625
1.4835925102233887,1.0514953136444092,0.4320971965789795,0.6626816987991333,0.8809523809523809,0.0011399636277928948,0.7466842532157898
1.483310580253601,1.0519436597824097,0.4313669204711914,0.6627400517463684,0.8809523809523809,0.001042265328578651,0.7467014789581299
1.483040452003479,1.0523695945739746,0.4306708574295044,0.6628322601318359,0.8809523809523809,0.0009555373690091074,0.7467595934867859
1.4827977418899536,1.052794098854065,0.43000364303588867,0.6629470586776733,0.8809523809523809,0.0008756790775805712,0.7468462586402893
1.4825761318206787,1.0531991720199585,0.4293769598007202,0.663066029548645,0.8809523809523809,0.0008016996434889734,0.7469441294670105
1.4823768138885498,1.053584098815918,0.42879271507263184,0.6631838083267212,0.8809523809523809,0.0007330699590966105,0.747044026851654
1.4822027683258057,1.0539461374282837,0.428256630897522,0.6632905006408691,0.8809523809523809,0.0006719825323671103,0.7471350431442261
1.4820516109466553,1.0542874336242676,0.4277641773223877,0.6633842587471008,0.8809523809523809,0.0006112782284617424,0.7472140192985535
1.4819226264953613,1.054609775543213,0.42731285095214844,0.6634642481803894,0.8809523809523809,0.0005546876927837729,0.7472801804542542
1.481810212135315,1.054909348487854,0.42690086364746094,0.6635301113128662,0.8809523809523809,0.0005018965457566082,0.7473326325416565
1.4817124605178833,1.0551855564117432,0.42652690410614014,0.6635827422142029,0.8809523809523809,0.0004531408485490829,0.7473725080490112
1.481624960899353,1.0554364919662476,0.42618846893310547,0.6636238098144531,0.8809523809523809,0.0004088082059752196,0.7474014163017273
1.4815456867218018,1.0556682348251343,0.4258774518966675,0.6636590957641602,0.8809523809523809,0.000368252833141014,0.7474254965782166
1.4814715385437012,1.0558743476867676,0.4255971908569336,0.6636870503425598,0.8809523809523809,0.0003311223990749568,0.747442901134491
1.4814019203186035,1.0560564994812012,0.42534542083740234,0.6637089848518372,0.8809523809523809,0.00029768471722491086,0.747455358505249
1.4813350439071655,1.0562140941619873,0.4251209497451782,0.6637263298034668,0.8809523809523809,0.00026758050080388784,0.7474644184112549
1.4812711477279663,1.0563513040542603,0.42491984367370605,0.6637411117553711,0.8809523809523809,0.00024069249047897756,0.7474718689918518
1.4812109470367432,1.0564706325531006,0.4247403144836426,0.6637542247772217,0.8809523809523809,0.0002164081233786419,0.7474786639213562
1.4811527729034424,1.056573748588562,0.42457902431488037,0.6637663841247559,0.8809523809523809,0.00019475856970530003,0.7474855780601501
1.4810982942581177,1.056663990020752,0.4244343042373657,0.6637784838676453,0.8809523809523809,0.00017570314230397344,0.7474933862686157
1.481047511100769,1.0567436218261719,0.42430388927459717,0.6637905836105347,0.8809523809523809,0.00015877489931881428,0.7475019693374634
1.4810001850128174,1.0568143129348755,0.4241858720779419,0.6638028621673584,0.8809523809523809,0.0001433510478818789,0.7475114464759827
1.4809569120407104,1.0568771362304688,0.4240797758102417,0.6638150215148926,0.8809523809523809,0.00013006445078644902,0.7475213408470154
1.4809176921844482,1.0569337606430054,0.42398393154144287,0.663827121257782,0.8809523809523809,0.00011801362416008487,0.7475316524505615
1.4808824062347412,1.0569851398468018,0.42389726638793945,0.6638391017913818,0.8809523809523809,0.00010705208114814013,0.747542142868042
1.4808505773544312,1.0570322275161743,0.42381834983825684,0.6638506650924683,0.8809523809523809,9.757705993251875e-05,0.7475525736808777
1.4808228015899658,1.057076334953308,0.4237464666366577,0.663861870765686,0.8809523809523809,8.880887617124245e-05,0.7475626468658447
1.4807982444763184,1.057116985321045,0.42368125915527344,0.6638721823692322,0.8809523809523809,8.124744636006653e-05,0.7475718855857849
1.4807766675949097,1.057154655456543,0.4236220121383667,0.6638814806938171,0.8809523809523809,7.412904960801825e-05,0.7475802898406982
1.4807573556900024,1.0571895837783813,0.4235677719116211,0.6638898253440857,0.8809523809523809,6.795921217417344e-05,0.7475878596305847
1.4807403087615967,1.0572211742401123,0.4235191345214844,0.6638973951339722,0.8809523809523809,6.22775187366642e-05,0.7475945353507996
1.4807257652282715,1.0572510957717896,0.42347466945648193,0.6639039516448975,0.8809523809523809,5.7106062740786e-05,0.7476000189781189
1.4807133674621582,1.0572783946990967,0.4234349727630615,0.6639091372489929,0.8809523809523809,5.253205745248124e-05,0.7476044297218323
1.480702519416809,1.057303786277771,0.4233987331390381,0.6639137268066406,0.8809523809523809,4.8247238737531006e-05,0.7476081252098083
1.4806931018829346,1.057327389717102,0.4233657121658325,0.6639177203178406,0.8809523809523809,4.44242286903318e-05,0.7476112246513367
1.4806840419769287,1.0573481321334839,0.4233359098434448,0.6639207601547241,0.8809523809523809,4.1695220716064796e-05,0.7476135492324829
1.4806771278381348,1.0573679208755493,0.42330920696258545,0.6639232039451599,0.8809523809523809,3.8277095882222056e-05,0.7476152181625366
1.480670690536499,1.0573856830596924,0.42328500747680664,0.6639251708984375,0.8809523809523809,3.541873229551129e-05,0.7476163506507874
1.4806653261184692,1.0574018955230713,0.42326343059539795,0.6639266014099121,0.8809523809523809,3.2759609894128516e-05,0.7476170659065247
1.480660080909729,1.0574166774749756,0.4232434034347534,0.6639279127120972,0.8809523809523809,3.085870775976218e-05,0.747617781162262
1.480655550956726,1.0574302673339844,0.4232252836227417,0.6639289259910583,0.8809523809523809,2.8770526114385575e-05,0.7476179599761963
1.480652093887329,1.0574437379837036,0.4232083559036255,0.66392982006073,0.8809523809523809,2.700778713915497e-05,0.7476181387901306
1.4806487560272217,1.0574554204940796,0.4231933355331421,0.6639302968978882,0.8809523809523809,2.5454983187955804e-05,0.7476180791854858
1.4806458950042725,1.0574661493301392,0.4231797456741333,0.6639305353164673,0.8809523809523809,2.414633854641579e-05,0.7476179599761963
1.4806435108184814,1.0574760437011719,0.42316746711730957,0.6639307737350464,0.8809523809523809,2.2252053895499557e-05,0.7476176023483276
1.48064124584198,1.0574854612350464,0.4231557846069336,0.6639308333396912,0.8809523809523809,2.1232845028862357e-05,0.7476171851158142
1.480639100074768,1.057494044303894,0.423145055770874,0.6639308929443359,0.8809523809523809,2.036825753748417e-05,0.7476168274879456
1.480637788772583,1.0575025081634521,0.42313528060913086,0.6639308929443359,0.8809523809523809,1.9152905224473216e-05,0.7476164102554321
1.480636715888977,1.0575106143951416,0.42312610149383545,0.6639307737350464,0.8809523809523809,1.7923868654179387e-05,0.7476157546043396
1.4806360006332397,1.0575182437896729,0.4231177568435669,0.6639305353164673,0.8809523809523809,1.7651198504609056e-05,0.7476151585578918
1.4806350469589233,1.0575250387191772,0.4231100082397461,0.6639302372932434,0.8809523809523809,1.647747922106646e-05,0.7476145625114441
1.4806344509124756,1.0575313568115234,0.42310309410095215,0.6639296412467957,0.8809523809523809,1.5726167475804687e-05,0.7476135492324829
1.4806348085403442,1.0575385093688965,0.42309629917144775,0.6639294028282166,0.8809523809523809,1.4882632058288436e-05,0.7476128339767456
1.4806339740753174,1.057544231414795,0.42308974266052246,0.6639289855957031,0.8809523809523809,1.4159826605464332e-05,0.7476121783256531
1.4806333780288696,1.0575497150421143,0.42308366298675537,0.6639285087585449,0.8809523809523809,1.3778050742985215e-05,0.7476113438606262
1.4806334972381592,1.057555079460144,0.42307841777801514,0.6639279723167419,0.8809523809523809,1.319646071351599e-05,0.7476105093955994
1.4806339740753174,1.0575602054595947,0.42307376861572266,0.663927435874939,0.8809523809523809,1.1849573638755828e-05,0.7476096749305725
1.4806333780288696,1.0575649738311768,0.42306840419769287,0.6639268398284912,0.8809523809523809,1.2234841051395051e-05,0.7476088404655457
1.4806333780288696,1.0575693845748901,0.4230639934539795,0.6639262437820435,0.8809523809523809,1.114593123929808e-05,0.7476078867912292
1.480634093284607,1.0575740337371826,0.4230600595474243,0.66392582654953,0.8809523809523809,1.0723155355663039e-05,0.7476071715354919
1.4806344509124756,1.0575785636901855,0.42305588722229004,0.6639253497123718,0.8809523809523809,1.071315273293294e-05,0.7476063966751099
1.4806342124938965,1.057581901550293,0.4230523109436035,0.663924515247345,0.8809523809523809,9.905549632094335e-06,0.7476055026054382
1.4806345701217651,1.0575854778289795,0.42304909229278564,0.6639240980148315,0.8809523809523809,9.6194371508318e-06,0.7476047873497009
1.4806355237960815,1.0575897693634033,0.4230457544326782,0.6639235615730286,0.8809523809523809,8.942751264839899e-06,0.7476039528846741
1.4806350469589233,1.0575926303863525,0.4230424165725708,0.663922905921936,0.8809523809523809,9.04379521671217e-06,0.7476031184196472
1.4806357622146606,1.0575963258743286,0.42303943634033203,0.6639224886894226,0.8809523809523809,8.157586307788733e-06,0.7476024031639099
1.4806357622146606,1.0575993061065674,0.42303645610809326,0.6639219522476196,0.8809523809523809,7.84932854003273e-06,0.7476016879081726
1.4806363582611084,1.0576022863388062,0.42303407192230225,0.6639214754104614,0.8809523809523809,7.837346856831573e-06,0.7476009726524353
1.480636715888977,1.0576051473617554,0.4230315685272217,0.6639208793640137,0.8809523809523809,7.545983407908352e-06,0.747600257396698
1.480636715888977,1.057607650756836,0.4230290651321411,0.6639204025268555,0.8809523809523809,7.359675237239571e-06,0.7475996613502502
1.4806374311447144,1.0576112270355225,0.4230262041091919,0.6639202833175659,0.8809523809523809,6.717975793435471e-06,0.7475992441177368
1.4806369543075562,1.057612657546997,0.4230242967605591,0.6639196276664734,0.8809523809523809,6.230920462257927e-06,0.74759840965271
1.4806376695632935,1.0576151609420776,0.4230225086212158,0.66391921043396,0.8809523809523809,6.385368124028901e-06,0.7475978136062622
1.4806374311447144,1.0576171875,0.42302024364471436,0.6639184951782227,0.8809523809523809,6.15758472122252e-06,0.7475970387458801
1.4806383848190308,1.0576196908950806,0.4230186939239502,0.663918137550354,0.8809523809523809,5.807029992865864e-06,0.7475965023040771
1.4806389808654785,1.0576220750808716,0.42301690578460693,0.6639177799224854,0.8809523809523809,5.507015430339379e-06,0.7475959658622742
1.4806386232376099,1.0576238632202148,0.423014760017395,0.6639173626899719,0.8809523809523809,4.919545517623192e-06,0.747595489025116
1.4806392192840576,1.0576257705688477,0.42301344871520996,0.6639170050621033,0.8809523809523809,5.4424967856903095e-06,0.747594952583313
1.4806395769119263,1.0576280355453491,0.42301154136657715,0.6639167666435242,0.8809523809523809,4.793219886778388e-06,0.7475945949554443
1.4806398153305054,1.0576297044754028,0.42301011085510254,0.6639163494110107,0.8809523809523809,4.4659759623755235e-06,0.7475939393043518
1.4806393384933472,1.057631015777588,0.4230083227157593,0.6639160513877869,0.8809523809523809,4.472497948881937e-06,0.7475935816764832
1.480639934539795,1.057632565498352,0.42300736904144287,0.6639156341552734,0.8809523809523809,4.279739187040832e-06,0.747593104839325
1.4806406497955322,1.0576343536376953,0.4230062961578369,0.6639153957366943,0.8809523809523809,4.120714038435835e-06,0.7475927472114563
1.4806406497955322,1.0576356649398804,0.42300498485565186,0.6639149785041809,0.8809523809523809,3.778899781536893e-06,0.7475921511650085
1.4806406497955322,1.057637095451355,0.42300355434417725,0.663914680480957,0.8809523809523809,3.974962510255864e-06,0.7475917339324951
1.4806410074234009,1.05763840675354,0.42300260066986084,0.6639143228530884,0.8809523809523809,3.1252286589733558e-06,0.7475913166999817
1.4806416034698486,1.0576400756835938,0.4230015277862549,0.6639142036437988,0.8809523809523809,3.3632668419159018e-06,0.7475911378860474
1.4806419610977173,1.0576415061950684,0.4230004549026489,0.6639138460159302,0.8809523809523809,3.2091932098410325e-06,0.7475906610488892
1.4806417226791382,1.0576423406600952,0.42299938201904297,0.6639135479927063,0.8809523809523809,3.4015306482615415e-06,0.7475903034210205
1.4806424379348755,1.0576437711715698,0.42299866676330566,0.6639134287834167,0.8809523809523809,2.9469977107510203e-06,0.7475901246070862
1.4806424379348755,1.0576452016830444,0.42299723625183105,0.6639131307601929,0.8809523809523809,3.093748091487214e-06,0.747589647769928
1.4806420803070068,1.0576454401016235,0.4229966402053833,0.6639128923416138,0.8809523809523809,3.0202384095900925e-06,0.7475893497467041
1.4806424379348755,1.0576467514038086,0.4229956865310669,0.6639127135276794,0.8809523809523809,2.8180782010167604e-06,0.7475891709327698
1.4806426763534546,1.0576472282409668,0.4229954481124878,0.6639124751091003,0.8809523809523809,2.3408065317198634e-06,0.7475888133049011
1.4806429147720337,1.0576488971710205,0.4229940176010132,0.6639124155044556,0.8809523809523809,2.4911701075325254e-06,0.747588574886322
1.4806427955627441,1.0576494932174683,0.4229933023452759,0.6639121174812317,0.8809523809523809,2.7128091915074037e-06,0.7475883364677429
1.480642557144165,1.057650089263916,0.422992467880249,0.6639119982719421,0.8809523809523809,2.3163881905929884e-06,0.747588038444519
1.480643391609192,1.0576516389846802,0.4229917526245117,0.6639119386672974,0.8809523809523809,2.0616557776520494e-06,0.7475879192352295
1.4806429147720337,1.0576515197753906,0.42299139499664307,0.6639115810394287,0.8809523809523809,2.1677001313946676e-06,0.7475876212120056
1.4806431531906128,1.0576523542404175,0.4229907989501953,0.6639115214347839,0.8809523809523809,2.0732495613629e-06,0.7475875020027161
1.4806431531906128,1.0576531887054443,0.42298996448516846,0.6639113426208496,0.8809523809523809,1.7919965102919377e-06,0.7475873827934265
1.4806437492370605,1.0576542615890503,0.42298948764801025,0.6639112830162048,0.8809523809523809,1.598044264028431e-06,0.7475870847702026
1.4806437492370605,1.0576547384262085,0.42298901081085205,0.6639111638069153,0.8809523809523809,1.8265914150106255e-06,0.7475869655609131
1.4806437492370605,1.0576552152633667,0.42298853397369385,0.6639110445976257,0.8809523809523809,1.896404796752904e-06,0.7475868463516235
1.4806439876556396,1.0576562881469727,0.422987699508667,0.6639108657836914,0.8809523809523809,1.790497663023416e-06,0.7475866675376892
1.4806437492370605,1.0576564073562622,0.42298734188079834,0.6639106273651123,0.8809523809523809,1.6974172467598692e-06,0.7475863695144653
1.4806437492370605,1.05765700340271,0.4229867458343506,0.6639105677604675,0.8809523809523809,1.7041641058312962e-06,0.7475863099098206
1.48064386844635,1.057657241821289,0.42298662662506104,0.6639105081558228,0.8809523809523809,1.15156535684946e-06,0.7475860714912415
1.4806437492370605,1.0576577186584473,0.4229860305786133,0.6639103293418884,0.8809523809523809,1.4896310176482075e-06,0.7475860118865967
1.48064386844635,1.0576581954956055,0.42298567295074463,0.6639101505279541,0.8809523809523809,1.1439697118476033e-06,0.7475858330726624
1.4806444644927979,1.0576592683792114,0.4229851961135864,0.6639100909233093,0.8809523809523809,1.0883694585572812e-06,0.7475855946540833
1.4806445837020874,1.0576597452163696,0.4229848384857178,0.663909912109375,0.8809523809523809,1.3367865676627844e-06,0.7475854754447937
1.4806443452835083,1.0576603412628174,0.4229840040206909,0.663909912109375,0.8809523809523809,1.5034113403089577e-06,0.7475854754447937
1.4806443452835083,1.0576602220535278,0.42298412322998047,0.6639097332954407,0.8809523809523809,8.760820264797076e-07,0.7475851774215698
1.4806448221206665,1.0576611757278442,0.42298364639282227,0.6639097332954407,0.8809523809523809,1.3151238817954436e-06,0.7475850582122803
1.4806443452835083,1.0576609373092651,0.42298340797424316,0.6639094352722168,0.8809523809523809,1.2666298516705865e-06,0.747584879398346
1.4806445837020874,1.0576614141464233,0.42298316955566406,0.6639095544815063,0.8809523809523809,8.029763876038487e-07,0.747584879398346
1.480644702911377,1.0576618909835815,0.4229828119277954,0.6639095544815063,0.8809523809523809,9.43613429171819e-07,0.7475847601890564
1.4806444644927979,1.0576618909835815,0.4229825735092163,0.6639093160629272,0.8809523809523809,8.306143968184188e-07,0.7475846409797668
1.4806448221206665,1.0576626062393188,0.42298221588134766,0.6639095544815063,0.8809523809523809,1.1565697377591277e-06,0.7475847601890564
1.4806448221206665,1.0576629638671875,0.422981858253479,0.6639094352722168,0.8809523809523809,8.515436888956174e-07,0.7475846409797668
1.480644941329956,1.0576632022857666,0.42298173904418945,0.6639092564582825,0.8809523809523809,7.289015115929942e-07,0.7475845217704773
1.4806448221206665,1.0576635599136353,0.42298126220703125,0.6639091968536377,0.8809523809523809,8.550734378331981e-07,0.7475844621658325
1.4806445837020874,1.0576633214950562,0.42298126220703125,0.6639090776443481,0.8809523809523809,6.468666242653853e-07,0.7475844025611877
1.4806452989578247,1.0576640367507935,0.42298126220703125,0.6639091372489929,0.8809523809523809,1.248809894605074e-06,0.7475842237472534
1.480644941329956,1.057664155960083,0.42298078536987305,0.6639088988304138,0.8809523809523809,6.961255962778523e-07,0.7475841045379639
1.4806454181671143,1.0576648712158203,0.42298054695129395,0.6639088988304138,0.8809523809523809,6.070832796467585e-07,0.7475841045379639
1.4806448221206665,1.057664394378662,0.4229804277420044,0.6639087200164795,0.8809523809523809,6.550716875608487e-07,0.7475839257240295
1.4806450605392456,1.0576648712158203,0.4229801893234253,0.6639087200164795,0.8809523809523809,1.3070853128738236e-06,0.74758380651474
1.480644941329956,1.0576651096343994,0.42297983169555664,0.6639087796211243,0.8809523809523809,3.2788256021376583e-07,0.74758380651474
1.4806454181671143,1.0576655864715576,0.42297983169555664,0.6639086604118347,0.8809523809523809,4.1695449226608616e-07,0.7475836873054504
1.4806450605392456,1.0576658248901367,0.4229792356491089,0.6639086604118347,0.8809523809523809,4.5529571934821433e-07,0.7475836873054504
1.4806455373764038,1.0576657056808472,0.42297983169555664,0.6639084219932556,0.8809523809523809,6.641641903115669e-07,0.7475835680961609
1.4806456565856934,1.057666301727295,0.42297935485839844,0.6639084815979004,0.8809523809523809,5.788579642285185e-07,0.7475835084915161
1.4806455373764038,1.057666301727295,0.4229792356491089,0.6639084219932556,0.8809523809523809,3.9259074924302695e-07,0.7475834488868713
1.480645775794983,1.057666301727295,0.422979474067688,0.6639083027839661,0.8809523809523809,9.874116813080036e-07,0.7475833296775818
1.4806455373764038,1.057666540145874,0.4229789972305298,0.6639084219932556,0.8809523809523809,5.4986514896882e-07,0.7475834488868713
1.4806452989578247,1.057666301727295,0.4229789972305298,0.6639083027839661,0.8809523809523809,3.7833467558812117e-07,0.7475833296775818
1.4806456565856934,1.0576667785644531,0.42297887802124023,0.6639084219932556,0.8809523809523809,5.655518293679052e-07,0.7475834488868713
1.4806450605392456,1.057666301727295,0.4229787588119507,0.6639083027839661,0.8809523809523809,1.1175551435371744e-06,0.7475833296775818
1.4806456565856934,1.0576666593551636,0.4229789972305298,0.6639083027839661,0.8809523809523809,4.959549642080674e-07,0.747583270072937
1.4806456565856934,1.0576671361923218,0.4229785203933716,0.6639084219932556,0.8809523809523809,3.0311821319628507e-07,0.7475834488868713
1.4806456565856934,1.0576670169830322,0.42297863960266113,0.6639083027839661,0.8809523809523809,4.814656904272852e-07,0.747583270072937
1.4806456565856934,1.0576673746109009,0.4229782819747925,0.6639083027839661,0.8809523809523809,0.07780913263559341,0.747583270072937
1.4806452989578247,1.0576672554016113,0.4229780435562134,0.6639084219932556,0.8809523809523809,0.08242521435022354,0.747583270072937
1.480645775794983,1.05766761302948,0.42297816276550293,0.6639081835746765,0.8809523809523809,0.079892598092556,0.7475831508636475
1.4806456565856934,1.0576680898666382,0.4229775667190552,0.6639083623886108,0.8809523809523809,0.057150449603796005,0.7475832104682922
1.4806456565856934,1.05766761302948,0.4229780435562134,0.6639081835746765,0.8809523809523809,0.055901121348142624,0.7475831508636475
1.4806455373764038,1.05766761302948,0.42297792434692383,0.6639081835746765,0.8809523809523809,0.05788116529583931,0.7475831508636475
1.4221984148025513,0.8738420009613037,0.5483564138412476,0.6560685634613037,0.9047619047619048,0.03994017466902733,0.8228464722633362
1.4556459188461304,1.0423915386199951,0.41325438022613525,0.6522514224052429,0.9047619047619048,0.03597921505570412,0.845396101474762
1.494869589805603,1.0941460132598877,0.40072357654571533,0.6373947858810425,0.9285714285714286,0.03469915688037872,0.838840663433075
1.5001614093780518,1.071201205253601,0.4289602041244507,0.6077382564544678,0.9285714285714286,0.03869324177503586,0.8302141427993774
1.4830292463302612,1.0293692350387573,0.4536600112915039,0.5837482810020447,0.9285714285714286,0.04053618386387825,0.8088304400444031
1.4884189367294312,1.0086677074432373,0.47975122928619385,0.5783613920211792,0.9285714285714286,0.0321614034473896,0.7954260110855103
1.5560575723648071,1.0776666402816772,0.4783909320831299,0.5928570628166199,0.9285714285714286,0.03683089837431908,0.7927977442741394
1.5970481634140015,1.1280633211135864,0.46898484230041504,0.6026142835617065,0.9285714285714286,0.038426559418439865,0.7999982237815857
1.6290805339813232,1.1398203372955322,0.489260196685791,0.584431529045105,0.9285714285714286,0.032122720032930374,0.7735623121261597
1.627915859222412,1.150881290435791,0.4770345687866211,0.5860644578933716,0.9285714285714286,0.03078395687043667,0.769599974155426
1.6453245878219604,1.1809848546981812,0.4643397331237793,0.5919709205627441,0.9285714285714286,0.02996208332479,0.7727528810501099
1.6349412202835083,1.1997791528701782,0.4351620674133301,0.6263187527656555,0.9285714285714286,0.032851070165634155,0.7994678616523743
1.6247071027755737,1.201074481010437,0.4236326217651367,0.6370885372161865,0.9285714285714286,0.04289403185248375,0.8017415404319763
1.6040059328079224,1.196978211402893,0.4070277214050293,0.6501757502555847,0.9285714285714286,0.0501154288649559,0.8107631206512451
1.570942759513855,1.1638368368148804,0.4071059226989746,0.646223783493042,0.9047619047619048,0.05103638023138046,0.8008319735527039
1.5400792360305786,1.161365032196045,0.3787142038345337,0.6425393223762512,0.9047619047619048,0.043870504945516586,0.7939750552177429
1.4962660074234009,1.1546930074691772,0.34157299995422363,0.6313937902450562,0.9047619047619048,0.03661371394991875,0.777033269405365
1.4705134630203247,1.1595966815948486,0.3109167814254761,0.6234662532806396,0.9047619047619048,0.03600749373435974,0.7656815648078918
1.447688341140747,1.1542667150497437,0.2934216260910034,0.6081602573394775,0.9047619047619048,0.03571828454732895,0.7461398243904114
1.4332678318023682,1.1376452445983887,0.2956225872039795,0.5911791920661926,0.9047619047619048,0.02735700085759163,0.7339752912521362
1.411110281944275,1.034279465675354,0.3768308162689209,0.5489487051963806,0.9047619047619048,0.024271288886666298,0.7079899907112122
1.3960509300231934,0.9351156949996948,0.46093523502349854,0.515039324760437,0.9047619047619048,0.02546127326786518,0.6899189352989197
1.3857090473175049,0.9308263063430786,0.45488274097442627,0.4969344735145569,0.9047619047619048,0.02638119086623192,0.6785146594047546
1.3749120235443115,0.9281685948371887,0.4467434287071228,0.4832657277584076,0.9047619047619048,0.02467835508286953,0.663005530834198
1.3544968366622925,0.9179560542106628,0.43654078245162964,0.4692429304122925,0.9047619047619048,0.02335338667035103,0.6426059603691101
1.3239716291427612,0.9088619947433472,0.41510963439941406,0.4548855721950531,0.9047619047619048,0.02694895677268505,0.618773877620697
1.2957006692886353,0.9034172296524048,0.39228343963623047,0.44402268528938293,0.9047619047619048,0.030145568773150444,0.6008651256561279
1.294067144393921,0.896355152130127,0.39771199226379395,0.43415623903274536,0.9047619047619048,0.029618266969919205,0.5833144187927246
1.2877836227416992,0.8843194842338562,0.403464138507843,0.42439350485801697,0.9047619047619048,0.041498664766550064,0.5650159120559692
1.273363709449768,0.8675459623336792,0.40581774711608887,0.4189935028553009,0.9047619047619048,0.04320267215371132,0.5522351264953613
1.2577602863311768,0.8456117510795593,0.41214853525161743,0.4117168188095093,0.9047619047619048,0.04488316550850868,0.5410539507865906
1.2446457147598267,0.8129605650901794,0.4316851496696472,0.3959929347038269,0.9047619047619048,0.03007127158343792,0.5217891931533813
1.2214946746826172,0.7739208936691284,0.44757378101348877,0.3746868669986725,0.9047619047619048,0.029699062928557396,0.49755704402923584
1.219766616821289,0.7477628588676453,0.4720037579536438,0.34918293356895447,0.9047619047619048,0.026430753991007805,0.4725762903690338
1.2352336645126343,0.7365848422050476,0.49864882230758667,0.321561336517334,0.9047619047619048,0.02954058162868023,0.4421936571598053
1.2451987266540527,0.7230417728424072,0.5221569538116455,0.3008359372615814,0.9047619047619048,0.028126616030931473,0.41444000601768494
1.2597652673721313,0.7163465023040771,0.5434187650680542,0.28887805342674255,0.9047619047619048,0.027358101680874825,0.39525553584098816
1.2792832851409912,0.7163583636283875,0.5629249215126038,0.286973774433136,0.9047619047619048,0.02428864873945713,0.39163413643836975
1.2958084344863892,0.7137437462806702,0.582064688205719,0.28819647431373596,0.9047619047619048,0.025784671306610107,0.3945155441761017
1.315467119216919,0.7175783514976501,0.5978887677192688,0.2982390522956848,0.9047619047619048,0.02743213251233101,0.4033440351486206
1.3302021026611328,0.7191585302352905,0.6110435724258423,0.29141706228256226,0.9047619047619048,0.029163070023059845,0.3936876356601715
1.3422802686691284,0.7130391597747803,0.6292411088943481,0.29023677110671997,0.9047619047619048,0.0336235910654068,0.389762282371521
1.347965121269226,0.7273663282394409,0.6205987930297852,0.2974421977996826,0.9047619047619048,0.02969268336892128,0.3976556360721588
1.3507180213928223,0.7472487092018127,0.6034693121910095,0.3090808093547821,0.9047619047619048,0.033542875200510025,0.41385990381240845
1.3407548666000366,0.764229953289032,0.5765249133110046,0.32379212975502014,0.9047619047619048,0.03386511281132698,0.434138685464859
1.31956148147583,0.7733896970748901,0.5461717844009399,0.3374006450176239,0.9047619047619048,0.03215786814689636,0.45054811239242554
1.296783208847046,0.7802010178565979,0.516582190990448,0.35189393162727356,0.9047619047619048,0.03854814171791077,0.4651920795440674
1.2723397016525269,0.7787026762962341,0.4936370253562927,0.36134204268455505,0.9047619047619048,0.0588361918926239,0.4700273871421814
1.2475857734680176,0.7842730283737183,0.4633127450942993,0.37166014313697815,0.9047619047619048,0.06278802454471588,0.47637638449668884
1.2366104125976562,0.7820624113082886,0.4545480012893677,0.37743890285491943,0.9047619047619048,0.06949328631162643,0.47542035579681396
1.2474205493927002,0.7772756814956665,0.4701448678970337,0.38111022114753723,0.8809523809523809,0.06936909258365631,0.47435468435287476
1.270606517791748,0.761428952217102,0.509177565574646,0.38084232807159424,0.8809523809523809,0.06226241961121559,0.470178484916687
1.2818779945373535,0.7301731705665588,0.5517048239707947,0.3785551190376282,0.8809523809523809,0.04997679591178894,0.46795472502708435
1.2903639078140259,0.6852088570594788,0.6051550507545471,0.3753904700279236,0.8809523809523809,0.040356963872909546,0.4671598970890045
1.2934051752090454,0.6399199962615967,0.6534851789474487,0.3711681067943573,0.8809523809523809,0.036008719354867935,0.4659411907196045
1.3022578954696655,0.6087795495986938,0.6934783458709717,0.36892858147621155,0.8809523809523809,0.03196720406413078,0.46904629468917847
1.320858359336853,0.6052044034004211,0.7156539559364319,0.37026551365852356,0.8809523809523809,0.027994822710752487,0.4746307134628296
1.3443703651428223,0.6085028052330017,0.7358675599098206,0.3694080710411072,0.8809523809523809,0.026531891897320747,0.4772752523422241
1.3759733438491821,0.6013357043266296,0.7746376395225525,0.36358019709587097,0.8809523809523809,0.027539456263184547,0.47540929913520813
1.4060944318771362,0.5944218039512634,0.8116726279258728,0.35265666246414185,0.8809523809523809,0.028588036075234413,0.4673548638820648
1.4340388774871826,0.5910264849662781,0.8430123925209045,0.3353358209133148,0.8809523809523809,0.02706223726272583,0.45241159200668335
1.4563215970993042,0.585901141166687,0.8704204559326172,0.31308406591415405,0.8809523809523809,0.024327486753463745,0.4292077124118805
1.4709076881408691,0.5799375772476196,0.8909701108932495,0.293622225522995,0.8809523809523809,0.024135390296578407,0.4077152609825134
1.480627417564392,0.5769786238670349,0.9036487936973572,0.2838068902492523,0.8809523809523809,0.024288075044751167,0.3997769057750702
1.4844523668289185,0.587558388710022,0.8968939781188965,0.2838827967643738,0.8809523809523809,0.02531062625348568,0.40422841906547546
1.487668752670288,0.5976189970970154,0.8900497555732727,0.28984349966049194,0.8809523809523809,0.028116153553128242,0.4160662293434143
1.485024333000183,0.6058003902435303,0.8792239427566528,0.2984722852706909,0.8809523809523809,0.03876596689224243,0.42930760979652405
1.4775004386901855,0.616409957408905,0.8610904812812805,0.3135700821876526,0.8809523809523809,0.04861873388290405,0.4489676356315613
1.4695696830749512,0.6286963224411011,0.8408733606338501,0.33559051156044006,0.8809523809523809,0.052823323756456375,0.4737890660762787
1.4585063457489014,0.6428406834602356,0.8156656622886658,0.36295944452285767,0.8809523809523809,0.04955466836690903,0.49938586354255676
1.4436150789260864,0.6585690975189209,0.7850459814071655,0.38914328813552856,0.8809523809523809,0.04597488418221474,0.5196000337600708
1.4252995252609253,0.6757867336273193,0.749512791633606,0.4076584577560425,0.8809523809523809,0.04064397141337395,0.5320003032684326
1.400723934173584,0.6921719312667847,0.7085520029067993,0.41782519221305847,0.8809523809523809,0.04190119355916977,0.5391607880592346
1.4056503772735596,0.7041928768157959,0.7014575004577637,0.4227021336555481,0.8809523809523809,0.03683985024690628,0.5405087471008301
1.41123366355896,0.7107311487197876,0.7005025148391724,0.4258557856082916,0.8809523809523809,0.030534135177731514,0.5386579036712646
1.416816234588623,0.7140538692474365,0.7027623653411865,0.4280826449394226,0.8809523809523809,0.026974914595484734,0.5348223447799683
1.4205272197723389,0.7145318388938904,0.7059953808784485,0.4303702116012573,0.8809523809523809,0.0271865613758564,0.5306524634361267
1.4228647947311401,0.7117910981178284,0.7110736966133118,0.43199771642684937,0.8809523809523809,0.04183761775493622,0.5271090269088745
1.4267175197601318,0.7055557370185852,0.7211617827415466,0.4335334300994873,0.8809523809523809,0.047955695539712906,0.5257323980331421
1.4281760454177856,0.6924925446510315,0.7356835007667542,0.43554866313934326,0.8809523809523809,0.06414346396923065,0.5272852182388306
1.4308940172195435,0.694065511226654,0.7368285059928894,0.43896937370300293,0.8809523809523809,0.06294906884431839,0.532562255859375
1.441852331161499,0.7008190751075745,0.7410332560539246,0.4451903700828552,0.8809523809523809,0.07169108837842941,0.5442178249359131
1.4477391242980957,0.7063063383102417,0.741432785987854,0.45209959149360657,0.8809523809523809,0.07199259847402573,0.5587337613105774
1.45857572555542,0.713758111000061,0.7448176145553589,0.46132010221481323,0.8809523809523809,0.06782431155443192,0.578467845916748
1.4656091928482056,0.7189106345176697,0.7466985583305359,0.4714008867740631,0.8571428571428572,0.05587828904390335,0.6023184061050415
1.4729665517807007,0.72197425365448,0.7509922981262207,0.4820949137210846,0.8571428571428572,0.04695401340723038,0.6273695230484009
1.4765384197235107,0.7213727831840515,0.7551656365394592,0.4893854856491089,0.8571428571428572,0.03905585780739784,0.6427826285362244
1.4768162965774536,0.7031840682029724,0.7736322283744812,0.48603585362434387,0.8571428571428572,0.03931659460067749,0.6333787441253662
1.4948582649230957,0.6826569437980652,0.8122013211250305,0.48067933320999146,0.8571428571428572,0.03828711435198784,0.6123713254928589
1.499803900718689,0.6516129374504089,0.84819096326828,0.46484747529029846,0.8571428571428572,0.03254305571317673,0.5878852605819702
1.493851900100708,0.6178194880485535,0.8760324120521545,0.4448794722557068,0.8571428571428572,0.02714892104268074,0.5625714659690857
1.472642183303833,0.587716281414032,0.884925901889801,0.4230085611343384,0.8571428571428572,0.02162628062069416,0.5357040762901306
1.4452965259552002,0.5601891279220581,0.8851073980331421,0.4032214283943176,0.8571428571428572,0.01282456237822771,0.5112492442131042
1.4159581661224365,0.5373595356941223,0.8785986304283142,0.3859277367591858,0.8571428571428572,0.009222707711160183,0.4894566833972931
1.396605134010315,0.5204717516899109,0.876133382320404,0.37113848328590393,0.8571428571428572,0.006864584516733885,0.4703634977340698
1.4023319482803345,0.5047056674957275,0.8976262807846069,0.3564501702785492,0.8571428571428572,0.006237863563001156,0.4509900212287903
1.4120243787765503,0.49620717763900757,0.9158172011375427,0.345205694437027,0.8571428571428572,0.007335865870118141,0.4344532787799835
1.4266194105148315,0.4953743517398834,0.9312450587749481,0.34259334206581116,0.8571428571428572,0.00670528644695878,0.4278106093406677
1.4412952661514282,0.4934268295764923,0.9478684365749359,0.337523877620697,0.8571428571428572,0.010309778153896332,0.41956624388694763
1.448135495185852,0.49008241295814514,0.9580530822277069,0.31913262605667114,0.8571428571428572,0.008928581140935421,0.40359562635421753
1.4520983695983887,0.4911158084869385,0.9609825611114502,0.3040987551212311,0.8571428571428572,0.008383660577237606,0.3939397633075714
1.4542689323425293,0.49577784538269043,0.9584910869598389,0.298942506313324,0.8571428571428572,0.007462866138666868,0.39128080010414124
1.453611969947815,0.5024374127388,0.9511745572090149,0.29809683561325073,0.8571428571428572,0.06716599315404892,0.3912280797958374
1.4484164714813232,0.5063700079917908,0.9420464634895325,0.29753008484840393,0.8571428571428572,0.047357939183712006,0.389983594417572
1.4430477619171143,0.5061885118484497,0.9368592500686646,0.2965242266654968,0.8571428571428572,0.03711908310651779,0.38814252614974976
1.4360355138778687,0.5059336423873901,0.9301018714904785,0.29693782329559326,0.8571428571428572,0.03284231200814247,0.38822418451309204
1.4328380823135376,0.5054152011871338,0.9274228811264038,0.2983894944190979,0.8571428571428572,0.031696416437625885,0.390555202960968
1.4320614337921143,0.5060692429542542,0.9259921908378601,0.3022367060184479,0.8571428571428572,0.034190110862255096,0.3966192901134491
1.432874083518982,0.5084062814712524,0.9244678020477295,0.308525949716568,0.8571428571428572,0.038093920797109604,0.4057803452014923
1.1279891729354858,1.2145094871520996,-0.08652031421661377,0.6232280731201172,0.8809523809523809,0.03857281804084778,0.8106052875518799
1.130682110786438,1.190987229347229,-0.060305118560791016,0.6026731729507446,0.8809523809523809,0.03737645968794823,0.7893328070640564
1.1339013576507568,1.1736618280410767,-0.039760470390319824,0.5853497982025146,0.8809523809523809,0.03995085507631302,0.750167191028595
1.133941650390625,1.1701257228851318,-0.036184072494506836,0.5801957249641418,0.8809523809523809,0.04377575218677521,0.736056923866272
1.1275652647018433,1.162828803062439,-0.0352635383605957,0.5722092390060425,0.8809523809523809,0.04519758000969887,0.7196224927902222
1.1152156591415405,1.1594300270080566,-0.04421436786651611,0.568149209022522,0.8809523809523809,0.049866508692502975,0.7118433117866516
1.1094043254852295,1.157620906829834,-0.04821658134460449,0.5676251649856567,0.8809523809523809,0.05300820991396904,0.7081598043441772
1.1098732948303223,1.1585276126861572,-0.04865431785583496,0.570980966091156,0.8809523809523809,0.05307014286518097,0.7118236422538757
1.1092851161956787,1.1595070362091064,-0.050221920013427734,0.5816330313682556,0.8809523809523809,0.05132201686501503,0.7250328660011292
1.1144081354141235,1.1516754627227783,-0.037267327308654785,0.5975316166877747,0.8809523809523809,0.04973132535815239,0.7440980076789856
1.123619794845581,1.1307858228683472,-0.007166028022766113,0.6127145290374756,0.8809523809523809,0.0501563623547554,0.7617595791816711
1.1306856870651245,1.1013388633728027,0.029346823692321777,0.6212674975395203,0.8809523809523809,0.04824509471654892,0.7749650478363037
1.1390432119369507,1.0597894191741943,0.07925379276275635,0.6181510090827942,0.8809523809523809,0.06327071040868759,0.7773717045783997
1.1458650827407837,1.0074717998504639,0.13839328289031982,0.6093925833702087,0.8571428571428572,0.05441826209425926,0.7663974165916443
1.1489498615264893,0.9519901871681213,0.19695967435836792,0.5912651419639587,0.8571428571428572,0.0411883182823658,0.7336177229881287
1.1467249393463135,0.9055708050727844,0.24115413427352905,0.5724624991416931,0.8571428571428572,0.03586595505475998,0.6968619227409363
1.1407604217529297,0.8781490921974182,0.2626113295555115,0.5624288320541382,0.8571428571428572,0.034941598773002625,0.6751409769058228
1.1403197050094604,0.8686009645462036,0.27171874046325684,0.5567256808280945,0.8571428571428572,0.03679915517568588,0.6599253416061401
1.1435590982437134,0.8607279062271118,0.28283119201660156,0.5453658699989319,0.8571428571428572,0.026106225326657295,0.6382855176925659
1.1587138175964355,0.8692927360534668,0.28942108154296875,0.5339198112487793,0.8571428571428572,0.021926024928689003,0.6168228983879089
1.1886471509933472,0.8829525709152222,0.305694580078125,0.525726318359375,0.8571428571428572,0.017902560532093048,0.6024858355522156
1.2349227666854858,0.9005211591720581,0.33440160751342773,0.5266985297203064,0.8571428571428572,0.018903421238064766,0.602291464805603
1.281340479850769,0.9300511479377747,0.3512893319129944,0.5404554009437561,0.8571428571428572,0.018267950043082237,0.6179031729698181
1.319933533668518,0.9656680226325989,0.3542655110359192,0.57658851146698,0.8571428571428572,0.021971721202135086,0.6569178700447083
1.3332557678222656,0.9985566139221191,0.3346991539001465,0.61969393491745,0.8571428571428572,0.03047644905745983,0.6890526413917542
1.3244367837905884,1.0181114673614502,0.3063253164291382,0.6353130340576172,0.8571428571428572,0.028027474880218506,0.6951783299446106
1.3316898345947266,1.0216139554977417,0.31007587909698486,0.6376526951789856,0.8571428571428572,0.04306004196405411,0.695936918258667
1.3261289596557617,1.0152521133422852,0.31087684631347656,0.6353418827056885,0.8571428571428572,0.0673804059624672,0.6937271356582642
1.3269375562667847,1.0087140798568726,0.3182234764099121,0.6366209387779236,0.8571428571428572,0.11007004976272583,0.6953259110450745
1.321080207824707,0.9999811053276062,0.32109910249710083,0.6351035237312317,0.8571428571428572,0.13999047875404358,0.694507896900177
1.3282731771469116,0.9991133809089661,0.32915979623794556,0.6377682089805603,0.8571428571428572,0.17523255944252014,0.6977118253707886
1.338506817817688,0.9973541498184204,0.3411526679992676,0.6345400214195251,0.8571428571428572,0.17633849382400513,0.6968332529067993
1.3882018327713013,1.0063302516937256,0.3818715810775757,0.6384098529815674,0.8571428571428572,0.17982646822929382,0.7017906308174133
1.3763777017593384,0.998053789138794,0.37832391262054443,0.6261519193649292,0.8571428571428572,0.17692747712135315,0.6962803602218628
1.4497382640838623,1.0072687864303589,0.4424694776535034,0.6287217140197754,0.8571428571428572,0.17198984324932098,0.7002829909324646
1.359138011932373,0.9788956642150879,0.38024234771728516,0.6029708385467529,0.8571428571428572,0.16122689843177795,0.6850376725196838
1.516480565071106,0.9740310907363892,0.5424494743347168,0.6197365522384644,0.8571428571428572,0.1446770578622818,0.7004029750823975
1.3188388347625732,0.9459165334701538,0.37292230129241943,0.5820245742797852,0.8571428571428572,0.13270168006420135,0.6717254519462585
1.5664714574813843,0.9175366163253784,0.6489348411560059,0.6132038831710815,0.8571428571428572,0.11739112436771393,0.7021785974502563
1.333593726158142,0.9056294560432434,0.4279642701148987,0.5718729496002197,0.8571428571428572,0.10406354069709778,0.6679648160934448
1.5724889039993286,0.8764335513114929,0.6960553526878357,0.6006580591201782,0.8571428571428572,0.09007623046636581,0.6919440031051636
1.348865270614624,0.8852317333221436,0.46363353729248047,0.5632554292678833,0.8571428571428572,0.08122120052576065,0.6626948714256287
1.5690284967422485,0.8424476981163025,0.726580798625946,0.5797693729400635,0.8571428571428572,0.0721614807844162,0.6737409234046936
1.3716305494308472,0.8466556668281555,0.5249748826026917,0.539916455745697,0.8571428571428572,0.058567360043525696,0.6437209844589233
1.5516140460968018,0.819250226020813,0.7323638200759888,0.5568484663963318,0.8571428571428572,0.0461684875190258,0.6518182754516602
1.4053854942321777,0.8098982572555542,0.5954872369766235,0.527846097946167,0.8571428571428572,0.0350862555205822,0.6376484632492065
1.5582431554794312,0.7933012247085571,0.764941930770874,0.5362643599510193,0.8571428571428572,0.027528565376996994,0.6407581567764282
1.455243706703186,0.8109353184700012,0.6443083882331848,0.5105955004692078,0.8571428571428572,0.021080808714032173,0.6314670443534851
1.6005197763442993,0.8148057460784912,0.7857140302658081,0.507148265838623,0.8571428571428572,0.0191215630620718,0.6226376295089722
1.5306438207626343,0.8323062062263489,0.6983376145362854,0.49213704466819763,0.8571428571428572,0.015640415251255035,0.6202840805053711
1.6382087469100952,0.8252070546150208,0.8130016922950745,0.4851444959640503,0.8571428571428572,0.014161528088152409,0.607715368270874
1.568508267402649,0.8382971286773682,0.7302111387252808,0.47883060574531555,0.8571428571428572,0.013893903233110905,0.6095122694969177
1.6174578666687012,0.8242877721786499,0.7931700944900513,0.4697705805301666,0.8571428571428572,0.017012473195791245,0.5975509881973267
1.5647655725479126,0.8282288312911987,0.7365367412567139,0.4656364917755127,0.8571428571428572,0.015921540558338165,0.5993974208831787
1.5812160968780518,0.811415433883667,0.7698006629943848,0.4543393850326538,0.8571428571428572,0.01858246698975563,0.5876687169075012
1.5458006858825684,0.8099700212478638,0.7358306646347046,0.4475342631340027,0.8571428571428572,0.018226152285933495,0.5835830569267273
1.5480530261993408,0.7949989438056946,0.7530540823936462,0.4337364435195923,0.8571428571428572,0.016155729070305824,0.5671488642692566
1.5211070775985718,0.7892066836357117,0.7319003939628601,0.4217178225517273,0.8571428571428572,0.015344617888331413,0.5494853258132935
1.5078473091125488,0.7768200635910034,0.7310272455215454,0.4067590832710266,0.8571428571428572,0.015254400670528412,0.5222153663635254
1.4827501773834229,0.7682995200157166,0.7144506573677063,0.39444440603256226,0.8571428571428572,0.014402169734239578,0.49667292833328247
1.4703618288040161,0.7572607398033142,0.7131010890007019,0.38409435749053955,0.8571428571428572,0.014006742276251316,0.47581472992897034
1.4546844959259033,0.7497535943984985,0.7049309015274048,0.376864492893219,0.8809523809523809,0.013753991574048996,0.4629027843475342
1.4606471061706543,0.7398898601531982,0.720757246017456,0.3714340627193451,0.8809523809523809,0.013922762125730515,0.45608967542648315
1.4515446424484253,0.727712094783783,0.7238325476646423,0.3634502589702606,0.8809523809523809,0.014682047069072723,0.44940465688705444
1.446344017982483,0.7090283036231995,0.7373157143592834,0.3547848165035248,0.8809523809523809,0.013372539542615414,0.44229856133461
1.442775011062622,0.6890286207199097,0.7537463903427124,0.3490201532840729,0.8809523809523809,0.015184055082499981,0.438488245010376
1.4343515634536743,0.6749299168586731,0.7594216465950012,0.3454127013683319,0.8809523809523809,0.018725745379924774,0.43710190057754517
1.4267200231552124,0.6749517321586609,0.7517682909965515,0.34444326162338257,0.8809523809523809,0.01839541271328926,0.43817123770713806
1.4198806285858154,0.6772444248199463,0.7426362037658691,0.344840943813324,0.8809523809523809,0.017228132113814354,0.4408027231693268
1.413659930229187,0.6800965666770935,0.7335633635520935,0.34563693404197693,0.8809523809523809,0.015764473006129265,0.4440903067588806
1.405403733253479,0.6801248788833618,0.7252788543701172,0.3451344072818756,0.8809523809523809,0.015067795291543007,0.4459382891654968
1.3989490270614624,0.677362859249115,0.7215861678123474,0.3431865870952606,0.8809523809523809,0.017217164859175682,0.4452171325683594
1.3933203220367432,0.6776912212371826,0.7156291007995605,0.34244921803474426,0.8809523809523809,0.021980732679367065,0.44501328468322754
1.3790422677993774,0.6718767881393433,0.7071654796600342,0.33973419666290283,0.8809523809523809,0.0259129386395216,0.440482497215271
1.371834397315979,0.6635729074478149,0.7082614898681641,0.3383089005947113,0.8809523809523809,0.027943795546889305,0.43641871213912964
1.3632014989852905,0.656556248664856,0.7066452503204346,0.3376934230327606,0.8809523809523809,0.035177651792764664,0.43307986855506897
1.3436541557312012,0.6511477828025818,0.6925063729286194,0.3372284173965454,0.8809523809523809,0.030780548229813576,0.4318907558917999
1.3253130912780762,0.6503776907920837,0.6749354004859924,0.3393273949623108,0.8809523809523809,0.033050280064344406,0.43542981147766113
1.3028358221054077,0.6562701463699341,0.6465656757354736,0.34297487139701843,0.8809523809523809,0.026515964418649673,0.4419919550418854
1.2735450267791748,0.6556905508041382,0.6178544759750366,0.3456012010574341,0.8809523809523809,0.029935643076896667,0.44781678915023804
1.2505624294281006,0.6468226313591003,0.6037397980690002,0.3483430743217468,0.8809523809523809,0.021730294451117516,0.4525645673274994
1.2081050872802734,0.6299303770065308,0.5781747102737427,0.3435528576374054,0.8809523809523809,0.02812873013317585,0.44681316614151
1.1811304092407227,0.6128026843070984,0.5683277249336243,0.3386683762073517,0.8809523809523809,0.023435404524207115,0.43875816464424133
1.1561874151229858,0.594211995601654,0.5619754195213318,0.32705995440483093,0.8809523809523809,0.035881876945495605,0.42422232031822205
1.172040343284607,0.5836093425750732,0.5884310007095337,0.31741634011268616,0.8809523809523809,0.03804629296064377,0.41466861963272095
1.1709598302841187,0.5750953555107117,0.595864474773407,0.3031296133995056,0.8809523809523809,0.04486878588795662,0.40018385648727417
1.1906509399414062,0.5736055374145508,0.6170454025268555,0.29970523715019226,0.8809523809523809,0.0473448783159256,0.3976251780986786
1.1812962293624878,0.5830790996551514,0.5982171297073364,0.2901586592197418,0.8809523809523809,0.05515361204743385,0.3894611597061157
1.205681562423706,0.5953075289726257,0.6103740334510803,0.2971218526363373,0.8809523809523809,0.06661758571863174,0.398007333278656
1.1830891370773315,0.6047871708869934,0.5783019661903381,0.29192429780960083,0.8809523809523809,0.04849102720618248,0.39729419350624084
1.2159512042999268,0.6141334772109985,0.6018177270889282,0.3072010278701782,0.8809523809523809,0.027557997032999992,0.4123813807964325
1.1720032691955566,0.6189473867416382,0.5530558824539185,0.30017051100730896,0.8809523809523809,0.02767879329621792,0.4123322665691376
1.2267687320709229,0.6273590326309204,0.5994096994400024,0.32389846444129944,0.8571428571428572,0.018504511564970016,0.43182986974716187
1.177101492881775,0.6283643245697021,0.5487371683120728,0.3152618110179901,0.8809523809523809,0.022878427058458328,0.43049541115760803
1.2340925931930542,0.6325810551643372,0.601511538028717,0.33936986327171326,0.8571428571428572,0.013851438648998737,0.44857877492904663
1.1902539730072021,0.6355679631233215,0.5546860098838806,0.3300739824771881,0.8571428571428572,0.01010670606046915,0.44526416063308716
1.2405526638031006,0.6292361617088318,0.6113165020942688,0.35333630442619324,0.8571428571428572,0.02430965006351471,0.46154412627220154
1.1964600086212158,0.6151713132858276,0.5812886953353882,0.3426547646522522,0.8571428571428572,0.032209500670433044,0.4582037329673767
1.2385061979293823,0.6269714832305908,0.6115347146987915,0.36350691318511963,0.8571428571428572,0.02793852984905243,0.4705926775932312
1.227893352508545,0.6207633018493652,0.6071300506591797,0.3608005940914154,0.8571428571428572,0.03208760544657707,0.4705245792865753
1.253831148147583,0.6320070028305054,0.6218241453170776,0.37163054943084717,0.8571428571428572,0.03871568664908409,0.47619467973709106
1.2551467418670654,0.6323233842849731,0.6228233575820923,0.3719777464866638,0.8571428571428572,0.05561147257685661,0.4773493707180023
1.2853858470916748,0.6516655087471008,0.633720338344574,0.38165295124053955,0.8571428571428572,0.08292755484580994,0.481717973947525
1.312035322189331,0.673163115978241,0.6388722062110901,0.3887592554092407,0.8571428571428572,0.0837375745177269,0.48519596457481384
1.3236531019210815,0.6756240725517273,0.6480290293693542,0.3915129601955414,0.8571428571428572,0.06517459452152252,0.4868997037410736
1.325968623161316,0.6729758381843567,0.6529927849769592,0.3924156129360199,0.8571428571428572,0.05073991045355797,0.4883459210395813
1.3307111263275146,0.6748954653739929,0.6558156609535217,0.3939588665962219,0.8571428571428572,0.038981422781944275,0.48965129256248474
1.3393667936325073,0.6782312989234924,0.6611354947090149,0.3952198326587677,0.8571428571428572,0.04217197373509407,0.49040278792381287
1.3458689451217651,0.6795957684516907,0.6662731766700745,0.3937317430973053,0.8571428571428572,0.03806861490011215,0.48975899815559387
1.368998646736145,0.6826769709587097,0.6863216757774353,0.3843837380409241,0.8571428571428572,0.031440213322639465,0.48389512300491333
1.4052222967147827,0.671370804309845,0.7338514924049377,0.35793012380599976,0.8571428571428572,0.03107619844377041,0.4688420593738556
1.4281351566314697,0.6284798383712769,0.7996553182601929,0.3240429759025574,0.8571428571428572,0.026638956740498543,0.44998112320899963
1.4383882284164429,0.5787844657897949,0.859603762626648,0.30124032497406006,0.8571428571428572,0.02388431876897812,0.4349191188812256
1.4430594444274902,0.5427698493003845,0.9002895951271057,0.28783664107322693,0.8571428571428572,0.09838731586933136,0.42547276616096497
1.4478394985198975,0.5195231437683105,0.9283163547515869,0.28001517057418823,0.8571428571428572,0.0951799675822258,0.4201889634132385
1.4547160863876343,0.4967265725135803,0.957989513874054,0.2672966718673706,0.8571428571428572,0.08927857875823975,0.4068710505962372
1.4630646705627441,0.47073882818222046,0.9923258423805237,0.24509693682193756,0.8571428571428572,0.07609251141548157,0.3797115087509155
1.4665933847427368,0.44643300771713257,1.0201603770256042,0.22865194082260132,0.8571428571428572,0.05898422747850418,0.3577728569507599
1.4648537635803223,0.42546454071998596,1.0393892228603363,0.21808652579784393,0.8571428571428572,0.04696153476834297,0.3421415090560913
1.459566593170166,0.41210782527923584,1.0474587678909302,0.21074403822422028,0.8571428571428572,0.04011767357587814,0.33063992857933044
1.4525471925735474,0.40353891253471375,1.0490082800388336,0.20292231440544128,0.8571428571428572,0.03713290020823479,0.3194006383419037
1.5141537189483643,1.084146499633789,0.4300072193145752,0.6256235837936401,0.9047619047619048,0.03252739459276199,0.8067544102668762
1.5497928857803345,1.0368797779083252,0.5129131078720093,0.6018913984298706,0.8809523809523809,0.03747064247727394,0.7615176439285278
1.560645341873169,1.0261783599853516,0.5344669818878174,0.5943024754524231,0.9047619047619048,0.04080064222216606,0.7387811541557312
1.532575011253357,0.9887399673461914,0.5438350439071655,0.5818182229995728,0.9047619047619048,0.04146377742290497,0.7396805882453918
1.503839135169983,0.9454978704452515,0.5583412647247314,0.5618613362312317,0.8809523809523809,0.036484625190496445,0.7274471521377563
1.4846843481063843,0.9005196690559387,0.5841646790504456,0.5422154664993286,0.8809523809523809,0.041798386722803116,0.7069855332374573
1.4675352573394775,0.8515045046806335,0.616030752658844,0.5302416682243347,0.8571428571428572,0.03618185222148895,0.6949565410614014
1.4571211338043213,0.798653781414032,0.6584673523902893,0.5242600440979004,0.8571428571428572,0.037853240966796875,0.6876410245895386
1.4374535083770752,0.7763434052467346,0.6611101031303406,0.5208622217178345,0.8571428571428572,0.03754925727844238,0.6801501512527466
1.3927994966506958,0.7570887207984924,0.6357107758522034,0.5076033473014832,0.8571428571428572,0.0333402045071125,0.670673668384552
1.3401004076004028,0.7464199662208557,0.5936804413795471,0.472398042678833,0.8809523809523809,0.03523246943950653,0.629043459892273
1.2786445617675781,0.733011782169342,0.5456327795982361,0.4369748532772064,0.8809523809523809,0.045601509511470795,0.5633623003959656
1.281745195388794,0.7544633150100708,0.5272818803787231,0.42520231008529663,0.8809523809523809,0.04524558410048485,0.5411117672920227
1.2641148567199707,0.779817521572113,0.48429733514785767,0.45314455032348633,0.8809523809523809,0.030858172103762627,0.5793443918228149
1.2361522912979126,0.8146220445632935,0.42153024673461914,0.49018561840057373,0.8809523809523809,0.023769911378622055,0.6284971237182617
1.2277075052261353,0.8420036435127258,0.3857038617134094,0.5274021625518799,0.8809523809523809,0.02938559651374817,0.6667541861534119
1.2162240743637085,0.8699961304664612,0.3462279438972473,0.5582414865493774,0.8809523809523809,0.032092150300741196,0.6915010213851929
1.197722315788269,0.8955914378166199,0.30213087797164917,0.5778625011444092,0.8809523809523809,0.03551524877548218,0.7028061747550964
1.1957073211669922,0.9114786982536316,0.2842286229133606,0.5813806056976318,0.8809523809523809,0.038059085607528687,0.7024866342544556
1.1889146566390991,0.9273836612701416,0.2615309953689575,0.5688262581825256,0.8809523809523809,0.047109998762607574,0.6950041055679321
1.196688175201416,0.9327796101570129,0.2639085650444031,0.5538659691810608,0.8809523809523809,0.04107622057199478,0.6817970871925354
1.2207167148590088,0.9261928796768188,0.29452383518218994,0.5450631976127625,0.8809523809523809,0.03394504636526108,0.6677510142326355
1.2399829626083374,0.9022655487060547,0.3377174139022827,0.5490121245384216,0.8809523809523809,0.03292272984981537,0.6504878997802734
1.2551281452178955,0.8845460414886475,0.37058210372924805,0.5489383935928345,0.8809523809523809,0.0463046096265316,0.6355330944061279
1.257887363433838,0.8832774758338928,0.37460988759994507,0.5438730120658875,0.8809523809523809,0.026464363560080528,0.6272534132003784
1.2396379709243774,0.8630906939506531,0.37654727697372437,0.5381245017051697,0.8809523809523809,0.025142282247543335,0.6239837408065796
1.2231900691986084,0.8391956686973572,0.3839944005012512,0.5355590581893921,0.8571428571428572,0.030975980684161186,0.6215667724609375
1.221108078956604,0.805188000202179,0.41592007875442505,0.5293340682983398,0.8571428571428572,0.03155990689992905,0.614669680595398
1.2230067253112793,0.7603779435157776,0.4626287817955017,0.5115478038787842,0.8571428571428572,0.03157743811607361,0.6072956919670105
1.2343593835830688,0.7080696821212769,0.526289701461792,0.49524983763694763,0.8571428571428572,0.03658941015601158,0.6007299423217773
1.25508713722229,0.6921051740646362,0.5629819631576538,0.4941452443599701,0.8571428571428572,0.03406306356191635,0.6002821922302246
1.2800788879394531,0.6747238636016846,0.6053550243377686,0.49844133853912354,0.8571428571428572,0.03590718284249306,0.6011347770690918
1.3385156393051147,0.6664530038833618,0.6720626354217529,0.4844246506690979,0.8571428571428572,0.041718076914548874,0.5879660844802856
1.3679394721984863,0.6658013463020325,0.7021381258964539,0.45505547523498535,0.8571428571428572,0.04506295546889305,0.5614383816719055
1.390227198600769,0.6665986776351929,0.7236285209655762,0.43716609477996826,0.8571428571428572,0.043288059532642365,0.5428766012191772
1.4062455892562866,0.6605814695358276,0.745664119720459,0.4270313084125519,0.8571428571428572,0.04162237420678139,0.5301442742347717
1.4107550382614136,0.6434541940689087,0.7673008441925049,0.418621689081192,0.8571428571428572,0.043694015592336655,0.519654393196106
1.4213587045669556,0.629781186580658,0.7915775179862976,0.411938339471817,0.8571428571428572,0.040829822421073914,0.5103964805603027
1.4323302507400513,0.6132232546806335,0.8191069960594177,0.40508729219436646,0.8571428571428572,0.040021151304244995,0.5021716356277466
1.4372271299362183,0.6042767763137817,0.8329503536224365,0.3988826870918274,0.8571428571428572,0.0315912589430809,0.4953082799911499
1.4385197162628174,0.6000760793685913,0.8384436368942261,0.3932427167892456,0.8571428571428572,0.02192528545856476,0.48994749784469604
1.4388196468353271,0.5954727530479431,0.843346893787384,0.3882678747177124,0.8571428571428572,0.014461062848567963,0.4865328371524811
1.437427043914795,0.5928283929824829,0.844598650932312,0.3878321349620819,0.8571428571428572,0.008696943521499634,0.4876295030117035
1.435760259628296,0.5947780609130859,0.84098219871521,0.39258772134780884,0.8571428571428572,0.010061504319310188,0.4921681880950928
1.4360058307647705,0.6009433269500732,0.8350625038146973,0.4004369080066681,0.8571428571428572,0.011814821511507034,0.49721720814704895
1.438808798789978,0.6043857932090759,0.8344230055809021,0.40604010224342346,0.8571428571428572,0.01103800255805254,0.5005285739898682
1.4445708990097046,0.607245147228241,0.8373257517814636,0.40785232186317444,0.8571428571428572,0.012181976810097694,0.5013927817344666
1.4564297199249268,0.6213654279708862,0.8350642919540405,0.4097214341163635,0.8571428571428572,0.016994070261716843,0.5037277340888977
1.4731413125991821,0.6418875455856323,0.8312537670135498,0.4125690758228302,0.8571428571428572,0.019223378971219063,0.5085543394088745
1.496140956878662,0.6676700711250305,0.8284708857536316,0.41792210936546326,0.8571428571428572,0.010368055664002895,0.51691073179245
1.5179429054260254,0.6887186765670776,0.8292242288589478,0.42331692576408386,0.8571428571428572,0.011831622570753098,0.5266923308372498
1.5245376825332642,0.6979432702064514,0.8265944123268127,0.4246164858341217,0.8571428571428572,0.013764412142336369,0.5339049696922302
1.5180776119232178,0.6999485492706299,0.8181290626525879,0.4260334074497223,0.8571428571428572,0.014074890874326229,0.5405586361885071
1.5039700269699097,0.7003125548362732,0.8036574721336365,0.4297811985015869,0.8571428571428572,0.01977231726050377,0.5472365617752075
1.4905015230178833,0.6994397640228271,0.7910617589950562,0.4344181418418884,0.8571428571428572,0.023960988968610764,0.5528244376182556
1.4738556146621704,0.6982066631317139,0.7756489515304565,0.4380143880844116,0.8571428571428572,0.0503879077732563,0.555705189704895
1.4704560041427612,0.6995733380317688,0.7708826661109924,0.4454808533191681,0.8571428571428572,0.053073130548000336,0.5614754557609558
1.4552448987960815,0.6995386481285095,0.755706250667572,0.447782039642334,0.8571428571428572,0.046107467263936996,0.5627672672271729
1.4444941282272339,0.6927257776260376,0.7517683506011963,0.4443274736404419,0.8571428571428572,0.04605771228671074,0.5595397353172302
1.4229018688201904,0.6898524761199951,0.7330493927001953,0.44273847341537476,0.8571428571428572,0.04587377607822418,0.5570729970932007
1.3979618549346924,0.6884927153587341,0.7094691395759583,0.44296154379844666,0.8571428571428572,0.05479216203093529,0.5560774803161621
1.3833110332489014,0.6847351789474487,0.6985758543014526,0.44378674030303955,0.8571428571428572,0.04255001246929169,0.5558294057846069
1.3927403688430786,0.6741266846656799,0.7186136841773987,0.44122588634490967,0.8571428571428572,0.038912639021873474,0.5531015992164612
1.3988335132598877,0.6626513004302979,0.7361822128295898,0.43888482451438904,0.8571428571428572,0.02966744638979435,0.5501644611358643
1.409325122833252,0.6435419321060181,0.7657831907272339,0.4314787983894348,0.8571428571428572,0.028178980574011803,0.5427121520042419
1.4090100526809692,0.6345265507698059,0.7744835019111633,0.4221101701259613,0.8571428571428572,0.02791452221572399,0.5324290990829468
1.3956925868988037,0.6287491321563721,0.7669434547424316,0.41498103737831116,0.8571428571428572,0.020237695425748825,0.522824764251709
1.3717033863067627,0.6342847347259521,0.7374186515808105,0.41299229860305786,0.8571428571428572,0.01282661221921444,0.5173540711402893
1.3403104543685913,0.6480180621147156,0.6922923922538757,0.4155365824699402,0.8571428571428572,0.008279917761683464,0.5142991542816162
1.3380253314971924,0.6650046706199646,0.6730206608772278,0.4173465669155121,0.8571428571428572,0.006647929549217224,0.5071815252304077
1.3301715850830078,0.6891406178474426,0.6410309672355652,0.42327526211738586,0.8571428571428572,0.006415748503059149,0.5007455945014954
1.344950795173645,0.7136348485946655,0.6313159465789795,0.42767831683158875,0.8571428571428572,0.005940881557762623,0.4898505210876465
1.3592674732208252,0.736056923866272,0.6232105493545532,0.4306560158729553,0.8571428571428572,0.057298146188259125,0.4826916456222534
1.3732491731643677,0.7473720908164978,0.6258770823478699,0.43210485577583313,0.8571428571428572,0.05438106134533882,0.4800552427768707
1.3879990577697754,0.7514432072639465,0.6365558505058289,0.43286553025245667,0.8571428571428572,0.050860438495874405,0.4810388684272766
1.4005144834518433,0.7540691494941711,0.6464453339576721,0.43251514434814453,0.8571428571428572,0.05109069123864174,0.48242107033729553
1.4111193418502808,0.7590259313583374,0.6520934104919434,0.4323805868625641,0.8571428571428572,0.0504315011203289,0.48452457785606384
1.4190770387649536,0.7650442719459534,0.6540327668190002,0.4328046441078186,0.8571428571428572,0.05750632286071777,0.4870227575302124
1.4248206615447998,0.7712727785110474,0.6535478830337524,0.4337404668331146,0.8571428571428572,0.06118614971637726,0.489176869392395
1.4283744096755981,0.7759448289871216,0.6524295806884766,0.4343024492263794,0.8571428571428572,0.05777979642152786,0.49079078435897827
1.4302237033843994,0.7789438962936401,0.6512798070907593,0.4344096779823303,0.8571428571428572,0.056569796055555344,0.49178043007850647
0.9381582140922546,0.948901891708374,-0.010743677616119385,0.618595540523529,0.9285714285714286,0.048808082938194275,0.8052534461021423
0.9492968320846558,0.8328000903129578,0.116496741771698,0.5909274816513062,0.9285714285714286,0.0502282977104187,0.7872865200042725
0.966974139213562,0.7409906983375549,0.22598344087600708,0.5589631795883179,0.9285714285714286,0.04736711084842682,0.766291081905365
0.991315484046936,0.6607515215873718,0.3305639624595642,0.5243676900863647,0.9285714285714286,0.052539288997650146,0.7437875270843506
1.0115065574645996,0.5953690409660339,0.4161375164985657,0.47954487800598145,0.9285714285714286,0.059894539415836334,0.7084631323814392
1.0336041450500488,0.5782182216644287,0.4553859233856201,0.46027860045433044,0.9285714285714286,0.06714266538619995,0.6952051520347595
1.0294986963272095,0.5476176738739014,0.4818810224533081,0.4291069507598877,0.9285714285714286,0.0679997131228447,0.6706289649009705
1.0141973495483398,0.5074683427810669,0.506729006767273,0.40395718812942505,0.9047619047619048,0.0558522567152977,0.6338213086128235
1.00411856174469,0.4865098297595978,0.5176087319850922,0.4005976617336273,0.9047619047619048,0.0523647703230381,0.6034302115440369
0.9778425097465515,0.4796583950519562,0.49818411469459534,0.39730313420295715,0.9047619047619048,0.051420632749795914,0.5763716101646423
0.9448620080947876,0.4715208411216736,0.473341166973114,0.38371163606643677,0.9047619047619048,0.042230620980262756,0.5529756546020508
0.9536493420600891,0.4546155035495758,0.4990338385105133,0.3550567924976349,0.9047619047619048,0.039141032844781876,0.5228589773178101
0.9939671158790588,0.4332069754600525,0.5607601404190063,0.3194260001182556,0.9047619047619048,0.04066648706793785,0.48446857929229736
1.0388609170913696,0.41552966833114624,0.6233312487602234,0.3012032210826874,0.9047619047619048,0.05143585056066513,0.4655924141407013
1.0993828773498535,0.4058744013309479,0.6935084760189056,0.2984769940376282,0.9047619047619048,0.05533193051815033,0.4604126214981079
1.1468160152435303,0.4023609757423401,0.7444550395011902,0.3009878993034363,0.8809523809523809,0.05341913923621178,0.46194520592689514
1.1842800378799438,0.4065171182155609,0.7777629196643829,0.3052055537700653,0.8809523809523809,0.04884020611643791,0.45792555809020996
1.2066349983215332,0.41178447008132935,0.7948505282402039,0.30546945333480835,0.8809523809523809,0.0449860505759716,0.44583791494369507
1.2014238834381104,0.4068714678287506,0.7945524156093597,0.30740511417388916,0.8809523809523809,0.040543947368860245,0.43484029173851013
1.1757210493087769,0.4171067774295807,0.7586142718791962,0.3187546730041504,0.8809523809523809,0.03491661697626114,0.43573370575904846
1.151377558708191,0.4377637207508087,0.7136138379573822,0.33619076013565063,0.8809523809523809,0.02682366780936718,0.4500889778137207
1.1557546854019165,0.4694962799549103,0.6862584054470062,0.3610518276691437,0.8809523809523809,0.021331340074539185,0.47714459896087646
1.1632556915283203,0.5215100646018982,0.6417456269264221,0.3892795741558075,0.8809523809523809,0.021798187866806984,0.5006425380706787
1.177943229675293,0.5609191656112671,0.6170240640640259,0.40651077032089233,0.8809523809523809,0.02182132564485073,0.5125068426132202
1.197031021118164,0.5760619044303894,0.6209691166877747,0.4005618989467621,0.8809523809523809,0.025191590189933777,0.5057377815246582
1.2283769845962524,0.5693912506103516,0.6589857339859009,0.3821059763431549,0.8809523809523809,0.04877660796046257,0.4881751537322998
1.2416912317276,0.5555678606033325,0.6861233711242676,0.37301215529441833,0.8809523809523809,0.0551384761929512,0.47845301032066345
1.241978406906128,0.5422064065933228,0.6997720003128052,0.37419503927230835,0.8809523809523809,0.05852548032999039,0.475241094827652
1.247193694114685,0.526557207107544,0.7206364870071411,0.3733544945716858,0.8809523809523809,0.06510908901691437,0.4703620374202728
1.2529476881027222,0.5220986604690552,0.730849027633667,0.3803096115589142,0.8809523809523809,0.06024474650621414,0.47409576177597046
1.2568737268447876,0.5298510789871216,0.727022647857666,0.39613479375839233,0.8809523809523809,0.05420626327395439,0.4879032075405121
1.2639074325561523,0.5392513871192932,0.7246560454368591,0.41376039385795593,0.8809523809523809,0.047830577939748764,0.5055097341537476
1.2938578128814697,0.5423579216003418,0.7514998912811279,0.42033451795578003,0.8809523809523809,0.04508563503623009,0.5118473172187805
1.3289806842803955,0.5402401685714722,0.7887405157089233,0.4161110520362854,0.8809523809523809,0.0390457846224308,0.5078580975532532
1.370684266090393,0.5373727679252625,0.8333114981651306,0.4054504930973053,0.8809523809523809,0.032154783606529236,0.49808695912361145
1.401526927947998,0.5272853374481201,0.8742415904998779,0.3874545991420746,0.8809523809523809,0.025562390685081482,0.4853683412075043
1.4291446208953857,0.5216547250747681,0.9074898958206177,0.3709924817085266,0.8809523809523809,0.018847571685910225,0.4703710079193115
1.456701397895813,0.5231532454490662,0.9335481524467468,0.3603423535823822,0.8809523809523809,0.017061010003089905,0.4531455338001251
1.4863117933273315,0.5300053954124451,0.9563063979148865,0.3576757609844208,0.8571428571428572,0.017835427075624466,0.4377191662788391
1.5118473768234253,0.5345503687858582,0.9772970080375671,0.35467737913131714,0.8571428571428572,0.019228916615247726,0.42751768231391907
1.5329773426055908,0.5310907363891602,1.0018866062164307,0.3522471785545349,0.8571428571428572,0.01543076615780592,0.42376071214675903
1.5514682531356812,0.5212826728820801,1.030185580253601,0.35221022367477417,0.8571428571428572,0.013199204578995705,0.4243825078010559
1.5701212882995605,0.509070098400116,1.0610511898994446,0.3522871136665344,0.8571428571428572,0.01123107224702835,0.42555931210517883
1.5873204469680786,0.49680855870246887,1.0905118882656097,0.35072001814842224,0.8571428571428572,0.009114791639149189,0.42552539706230164
1.602274775505066,0.48222073912620544,1.1200540363788605,0.34467118978500366,0.8571428571428572,0.006926132366061211,0.4223044216632843
1.6144585609436035,0.46779584884643555,1.146662712097168,0.3333774507045746,0.8571428571428572,0.005497365724295378,0.4145493805408478
1.6230782270431519,0.45702874660491943,1.1660494804382324,0.32177865505218506,0.8571428571428572,,0.40462005138397217
1.62904691696167,0.44714951515197754,1.1818974018096924,0.3108184039592743,0.8571428571428572,,0.3939068615436554
1.6323727369308472,0.4377254247665405,1.1946473121643066,0.3020784258842468,0.8571428571428572,,0.38483041524887085
1.634093999862671,0.43037301301956177,1.2037209868431091,0.29705652594566345,0.8571428571428572,,0.38005736470222473
1.6337765455245972,0.42845618724823,1.2053203582763672,0.2962073087692261,0.8571428571428572,,0.37917229533195496
1.630946397781372,0.4297688603401184,1.2011775374412537,0.2992017865180969,0.8571428571428572,,0.3818754255771637
1.6249736547470093,0.4463711082935333,1.178602546453476,0.3060285747051239,0.8571428571428572,,0.38812458515167236
1.6161420345306396,0.46341994404792786,1.1527220904827118,0.31066426634788513,0.8571428571428572,,0.3928181231021881
1.6051465272903442,0.47790655493736267,1.1272399723529816,0.30983787775039673,0.8571428571428572,,0.39369508624076843
1.592503309249878,0.48935237526893616,1.1031509339809418,0.3056231737136841,0.8571428571428572,,0.39241334795951843


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/7_agent_zero_shot_from_4_policy/attn_ent/DummyExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
1.4120515584945679,1.352400541305542,0.05965101718902588,0.6532807350158691,0.5,2.681016683578491,0.8958518505096436
0.7669271230697632,1.3578641414642334,-0.5909370183944702,0.7009416818618774,0.45238095238095233,2.752744436264038,0.9400904774665833
1.3231010437011719,0.5761124491691589,0.7469885945320129,0.4793083667755127,0.47619047619047616,2.5326201915740967,0.6752916574478149
0.9448139667510986,1.2444435358047485,-0.2996295690536499,0.7710349559783936,0.6190476190476191,2.8028647899627686,0.9667222499847412
0.869500994682312,1.2273296117782593,-0.35782861709594727,0.5909144878387451,0.47619047619047616,2.5773868560791016,0.8794732093811035
0.7109793424606323,1.1409971714019775,-0.4300178289413452,0.6532260775566101,0.6666666666666667,2.674588203430176,0.8760895729064941
1.0873773097991943,0.827620804309845,0.25975650548934937,0.527403712272644,0.4285714285714286,2.7921180725097656,0.7640993595123291
0.9429857730865479,1.027672529220581,-0.0846867561340332,0.671951174736023,0.5238095238095238,2.531289577484131,0.8375650644302368
0.9788352847099304,0.8027560114860535,0.17607927322387695,0.5357168316841125,0.38095238095238093,2.8098554611206055,0.7295727133750916
0.7404400706291199,1.0730518102645874,-0.33261173963546753,0.6444244384765625,0.5952380952380952,2.699146032333374,0.7691303491592407
0.9729411005973816,0.9462299942970276,0.026711106300354004,0.6653697490692139,0.4285714285714286,2.4740195274353027,0.8076878190040588
1.1676641702651978,1.072119951248169,0.09554421901702881,0.770275890827179,0.5,2.995633363723755,0.8603180646896362
1.0520728826522827,1.2624449729919434,-0.21037209033966064,0.7348846793174744,0.5,3.021322727203369,0.8918620347976685
1.0302987098693848,1.1187227964401245,-0.08842408657073975,0.5780040621757507,0.4285714285714286,2.915799379348755,0.7212188243865967
1.0374040603637695,1.005833625793457,0.0315704345703125,0.5853564739227295,0.6190476190476191,2.775334358215332,0.7906306385993958
1.156224250793457,1.1092418432235718,0.046982407569885254,0.6134962439537048,0.5238095238095238,2.287170171737671,0.715023934841156
1.0767356157302856,1.1274408102035522,-0.0507051944732666,0.6616975665092468,0.5,2.70601487159729,0.7765910625457764
0.9191656708717346,1.2446712255477905,-0.3255055546760559,0.7235155701637268,0.40476190476190477,2.7151265144348145,0.793080747127533
1.308815836906433,0.8657070398330688,0.44310879707336426,0.5357116460800171,0.47619047619047616,2.382111072540283,0.6693043112754822
1.2965834140777588,0.956755518913269,0.33982789516448975,0.4671529531478882,0.4285714285714286,2.1721084117889404,0.6734387874603271
0.755614697933197,1.2095696926116943,-0.4539549946784973,0.7330898642539978,0.47619047619047616,2.527094841003418,0.8539219498634338
1.1741470098495483,1.0434927940368652,0.1306542158126831,0.621322512626648,0.33333333333333337,2.396777391433716,0.7420304417610168
0.8416478633880615,1.043039083480835,-0.20139122009277344,0.47357377409935,0.5476190476190477,2.740813732147217,0.5286681056022644
0.9462916851043701,1.2889314889907837,-0.3426398038864136,0.6244211196899414,0.6190476190476191,2.7452425956726074,0.7672118544578552
0.9476128816604614,1.2101064920425415,-0.2624936103820801,0.6545352339744568,0.5714285714285714,2.8400914669036865,0.7909254431724548
1.1640238761901855,1.0358588695526123,0.12816500663757324,0.5583481192588806,0.4285714285714286,2.8308966159820557,0.7316471338272095
1.046181559562683,1.1700512170791626,-0.12386965751647949,0.6904963254928589,0.47619047619047616,2.5698976516723633,0.8450852036476135
1.3091986179351807,0.9971030354499817,0.312095582485199,0.594345211982727,0.3571428571428571,2.491631507873535,0.7168481349945068
1.1819943189620972,1.1563560962677002,0.025638222694396973,0.6754792332649231,0.5714285714285714,2.7063097953796387,0.7807171940803528
1.3100754022598267,1.120053768157959,0.19002163410186768,0.535277783870697,0.5,2.989952802658081,0.6507853269577026
1.0494074821472168,1.0335297584533691,0.015877723693847656,0.5201756954193115,0.40476190476190477,3.0040740966796875,0.6838801503181458
1.104827880859375,1.0349558591842651,0.06987202167510986,0.5713589191436768,0.6190476190476191,2.9550487995147705,0.6958839297294617
0.9780001640319824,0.9650745391845703,0.01292562484741211,0.5752506256103516,0.6428571428571428,2.6987390518188477,0.7023538947105408
1.4019871950149536,0.995481014251709,0.40650618076324463,0.5724133849143982,0.5238095238095238,2.4504520893096924,0.6732227206230164
1.2502933740615845,0.8914559483528137,0.35883742570877075,0.4919824004173279,0.6190476190476191,2.624959945678711,0.6491683125495911
1.1466357707977295,1.0028839111328125,0.143751859664917,0.590125322341919,0.40476190476190477,2.3315060138702393,0.6818645000457764
1.1184797286987305,1.251092553138733,-0.13261282444000244,0.820063054561615,0.5714285714285714,2.7208259105682373,0.9191727638244629
1.1976850032806396,0.935047447681427,0.26263755559921265,0.5154892206192017,0.5476190476190477,2.630519390106201,0.6843065023422241
1.3595120906829834,1.1087572574615479,0.25075483322143555,0.6617116928100586,0.30952380952380953,2.61788010597229,0.8452862501144409
1.3022472858428955,1.3420627117156982,-0.039815425872802734,0.8110166788101196,0.5476190476190477,2.9228034019470215,0.9011503458023071
1.1166547536849976,1.2282700538635254,-0.11161530017852783,0.8444298505783081,0.40476190476190477,2.0716941356658936,0.9425860047340393
1.235459566116333,1.4211461544036865,-0.18568658828735352,0.781179666519165,0.2142857142857143,2.8697564601898193,0.8794605135917664
1.3285397291183472,1.40518319606781,-0.07664346694946289,0.780518114566803,0.5476190476190477,2.353304147720337,0.9245505332946777
1.186353087425232,1.4381248950958252,-0.25177180767059326,0.820891261100769,0.5238095238095238,2.362823486328125,0.9196560382843018
1.1806392669677734,1.5363215208053589,-0.35568225383758545,0.8211047649383545,0.5714285714285714,2.8965933322906494,0.882592499256134
1.3107795715332031,1.2128288745880127,0.09795069694519043,0.6922788023948669,0.5714285714285714,2.6463122367858887,0.8469497561454773
1.224519968032837,1.2573580741882324,-0.03283810615539551,0.7303367257118225,0.4285714285714286,2.5920944213867188,0.8454552292823792
1.2373549938201904,1.2864707708358765,-0.049115777015686035,0.7397782802581787,0.38095238095238093,2.627711534500122,0.8374252915382385
1.4872257709503174,1.241023302078247,0.2462024688720703,0.7903003096580505,0.47619047619047616,2.461010217666626,0.8881136178970337
1.3222569227218628,1.201055884361267,0.1212010383605957,0.7339127063751221,0.5952380952380952,2.6757659912109375,0.8545801639556885
1.319233775138855,1.2762879133224487,0.04294586181640625,0.7947675585746765,0.47619047619047616,2.5796000957489014,0.9006443023681641
1.7039724588394165,0.9443812966346741,0.7595911622047424,0.544206440448761,0.38095238095238093,2.1375651359558105,0.7031668424606323
1.4370691776275635,1.0892510414123535,0.34781813621520996,0.7317497730255127,0.3571428571428571,2.624185085296631,0.8272457718849182
1.4055510759353638,1.4095033407211304,-0.0039522647857666016,0.819279134273529,0.45238095238095233,2.5857577323913574,0.9191028475761414
1.2188001871109009,1.1248210668563843,0.0939791202545166,0.653647243976593,0.40476190476190477,2.3201115131378174,0.8110120892524719
1.1318968534469604,1.296515941619873,-0.1646190881729126,0.8160828351974487,0.5476190476190477,2.7532458305358887,0.9157978892326355
1.4095757007598877,1.4763023853302002,-0.0667266845703125,0.8643706440925598,0.5,2.5840015411376953,0.955798864364624
1.28326416015625,1.4734302759170532,-0.19016611576080322,0.9006917476654053,0.40476190476190477,2.5759332180023193,0.9740706086158752
1.3285623788833618,1.1917002201080322,0.1368621587753296,0.7073160409927368,0.5,2.5594210624694824,0.8134019374847412
1.3190343379974365,1.3883253335952759,-0.06929099559783936,0.8781042695045471,0.5238095238095238,2.584059715270996,0.9614230990409851
1.4116288423538208,1.0597716569900513,0.35185718536376953,0.7346845865249634,0.47619047619047616,2.49406099319458,0.8413223624229431
1.1552094221115112,1.2622172832489014,-0.10700786113739014,0.7474819421768188,0.6190476190476191,2.9934394359588623,0.8366954326629639
1.2556579113006592,1.1233402490615845,0.1323176622390747,0.8038262128829956,0.4285714285714286,2.6862945556640625,0.905093252658844
1.2341946363449097,1.5057003498077393,-0.2715057134628296,0.8713558912277222,0.4285714285714286,2.943203926086426,0.9501524567604065
1.351111650466919,1.0372629165649414,0.31384873390197754,0.7050894498825073,0.47619047619047616,2.338712692260742,0.7972292304039001
1.3020000457763672,1.1882572174072266,0.11374282836914062,0.7336757183074951,0.5714285714285714,2.5295426845550537,0.8465576767921448
1.15277898311615,1.37449312210083,-0.22171413898468018,0.8027644753456116,0.5476190476190477,2.897982358932495,0.9059606790542603
1.1304168701171875,1.3733428716659546,-0.2429260015487671,0.8253381252288818,0.6190476190476191,2.8181376457214355,0.9120001792907715
1.4345444440841675,1.2304739952087402,0.20407044887542725,0.746321976184845,0.40476190476190477,2.235051393508911,0.8333650827407837
1.1664154529571533,1.2706093788146973,-0.10419392585754395,0.8243234753608704,0.5952380952380952,2.827256679534912,0.9178825616836548
1.2149860858917236,1.228745698928833,-0.013759613037109375,0.7249431014060974,0.5476190476190477,2.561427354812622,0.766999363899231
1.1339349746704102,1.2713149785995483,-0.13738000392913818,0.7517762780189514,0.47619047619047616,3.029315233230591,0.8161346316337585
1.1639704704284668,0.9648520946502686,0.19911837577819824,0.6768881678581238,0.5,2.20224666595459,0.7516862750053406
1.34964919090271,0.9449772834777832,0.40467190742492676,0.6921717524528503,0.4285714285714286,2.4415650367736816,0.76468425989151
1.2273393869400024,0.9524750709533691,0.2748643159866333,0.6976212859153748,0.4285714285714286,2.3569746017456055,0.8306809067726135
0.8905358910560608,1.1907482147216797,-0.3002123236656189,0.7470316290855408,0.5,2.974864959716797,0.8254522681236267
1.110770583152771,0.9924994111061096,0.11827117204666138,0.5186505317687988,0.5952380952380952,2.812232494354248,0.6650675535202026
1.0925453901290894,1.0388407707214355,0.05370461940765381,0.7364208698272705,0.4285714285714286,2.469181537628174,0.7956917881965637
1.0421308279037476,0.9138095378875732,0.12832129001617432,0.7107765078544617,0.6428571428571428,2.7205746173858643,0.7561107277870178
0.9959060549736023,0.9004666209220886,0.09543943405151367,0.548607349395752,0.45238095238095233,2.6334471702575684,0.6241108775138855
1.0991415977478027,1.107974648475647,-0.008833050727844238,0.7600589990615845,0.47619047619047616,2.523536205291748,0.8035426735877991
1.132586121559143,1.0679634809494019,0.06462264060974121,0.6233733892440796,0.45238095238095233,2.6108102798461914,0.7044597268104553
1.0174450874328613,1.13957679271698,-0.12213170528411865,0.769791841506958,0.4285714285714286,2.82843279838562,0.8335267901420593
0.9885247945785522,1.0485084056854248,-0.05998361110687256,0.7078130841255188,0.5476190476190477,2.6643452644348145,0.790840208530426
1.092997431755066,1.233526587486267,-0.14052915573120117,0.8694677948951721,0.6428571428571428,2.6526758670806885,0.9230881333351135
1.0709179639816284,1.186266303062439,-0.11534833908081055,0.8066027760505676,0.5476190476190477,2.696925401687622,0.8868427872657776
1.464954137802124,0.7298822999000549,0.7350718379020691,0.479038804769516,0.5238095238095238,2.637803077697754,0.5792666673660278
1.2125811576843262,1.0254626274108887,0.1871185302734375,0.682231605052948,0.5952380952380952,2.9994993209838867,0.7597891092300415
0.7103428244590759,1.386372447013855,-0.676029622554779,0.8958324193954468,0.5714285714285714,2.8631210327148438,0.9404197335243225
0.9909787774085999,1.2265539169311523,-0.2355751395225525,0.8260604739189148,0.5714285714285714,2.6184513568878174,0.8873626589775085
1.210486888885498,1.0372533798217773,0.1732335090637207,0.7072052359580994,0.40476190476190477,2.6242055892944336,0.7837120890617371
0.936042070388794,1.2137073278427124,-0.27766525745391846,0.7656883001327515,0.38095238095238093,2.5951087474823,0.8045560121536255
1.3533426523208618,1.0330967903137207,0.3202458620071411,0.6684781908988953,0.5238095238095238,2.6493165493011475,0.7830041646957397
0.9216266870498657,1.0870411396026611,-0.1654144525527954,0.6827378869056702,0.6666666666666667,2.6321096420288086,0.7978022694587708
0.9020249843597412,1.207650065422058,-0.3056250810623169,0.7828801274299622,0.5238095238095238,2.5163145065307617,0.8822428584098816
1.3081543445587158,0.9487783312797546,0.3593760132789612,0.6148679852485657,0.2857142857142857,2.364966630935669,0.7440176606178284
1.2076218128204346,0.8961632251739502,0.3114585876464844,0.6027954816818237,0.40476190476190477,2.615180492401123,0.7417692542076111
1.2331061363220215,1.1435378789901733,0.08956825733184814,0.6706987023353577,0.5238095238095238,2.6546807289123535,0.7619300484657288
1.0378988981246948,1.1866085529327393,-0.14870965480804443,0.6299418210983276,0.5,2.6930980682373047,0.7006883025169373
1.417366623878479,0.9673657417297363,0.4500008821487427,0.5950652956962585,0.5,3.017085075378418,0.7028650641441345
1.0359948873519897,0.8176711201667786,0.21832376718521118,0.4501473903656006,0.5476190476190477,2.4812583923339844,0.5382131338119507
1.6273808479309082,1.224348783493042,0.4030320644378662,0.7389325499534607,0.47619047619047616,2.5047779083251953,0.9364355802536011
1.1706165075302124,1.4726167917251587,-0.3020002841949463,0.7754830121994019,0.5,2.943880796432495,0.9701752662658691
1.300571084022522,0.8373331427574158,0.4632379412651062,0.5472411513328552,0.45238095238095233,2.723836898803711,0.7561479806900024
1.1633919477462769,1.3379029035568237,-0.17451095581054688,0.7173799276351929,0.6190476190476191,2.4822657108306885,0.8822941780090332
1.5682700872421265,1.1666339635849,0.40163612365722656,0.7683556079864502,0.45238095238095233,2.7378549575805664,0.9401842355728149
1.478765845298767,1.1304055452346802,0.3483603000640869,0.7204402089118958,0.5238095238095238,3.0863277912139893,0.9142597317695618
1.3733009099960327,1.0176626443862915,0.3556382656097412,0.6068271398544312,0.4285714285714286,2.94234561920166,0.7697422504425049
1.2259329557418823,1.457720398902893,-0.23178744316101074,0.776212751865387,0.5,2.3301174640655518,0.9806078672409058
1.2931404113769531,1.1353611946105957,0.15777921676635742,0.6870831847190857,0.5238095238095238,2.3441853523254395,0.8468659520149231
1.4121201038360596,0.9413634538650513,0.4707566499710083,0.6951854228973389,0.5238095238095238,2.333897352218628,0.912180483341217
0.9546715021133423,1.2736260890960693,-0.31895458698272705,0.7384025454521179,0.47619047619047616,2.431929588317871,0.8979007005691528
1.2459630966186523,1.1970741748809814,0.0488889217376709,0.7857311964035034,0.38095238095238093,2.4699418544769287,0.8964622616767883
1.1985450983047485,1.310077428817749,-0.11153233051300049,0.7386768460273743,0.47619047619047616,2.5880727767944336,0.8804537057876587
1.0566753149032593,1.3314119577407837,-0.2747366428375244,0.7076929807662964,0.47619047619047616,3.132094383239746,0.8211733102798462
1.5735275745391846,1.0562235116958618,0.5173040628433228,0.7257373332977295,0.47619047619047616,2.4044642448425293,0.8597075343132019
1.1928269863128662,1.2265191078186035,-0.033692121505737305,0.7397932410240173,0.5952380952380952,2.4362688064575195,0.8452101349830627
1.268349289894104,1.0051854848861694,0.26316380500793457,0.6664007902145386,0.4285714285714286,3.1562952995300293,0.7862030267715454
1.4374350309371948,0.7040479183197021,0.7333871126174927,0.4653210937976837,0.5476190476190477,2.8117456436157227,0.5695294141769409
0.7520624995231628,1.0206190347671509,-0.26855653524398804,0.6259382367134094,0.5,2.6658859252929688,0.722338855266571
0.950153648853302,0.971169650554657,-0.02101600170135498,0.4924965798854828,0.5238095238095238,3.3161122798919678,0.6254912614822388
1.0913240909576416,0.8164277672767639,0.2748963236808777,0.5648589134216309,0.5714285714285714,2.966125726699829,0.6800703406333923
0.7726109027862549,1.413443922996521,-0.6408330202102661,0.8542839288711548,0.5952380952380952,2.9984383583068848,0.9234844446182251
0.8707689046859741,0.9671580195426941,-0.09638911485671997,0.5597773790359497,0.4285714285714286,2.6316864490509033,0.6802496314048767
0.9664776921272278,1.199733018875122,-0.2332553267478943,0.7196961641311646,0.47619047619047616,2.6817615032196045,0.8495411276817322
0.7223348021507263,1.4292237758636475,-0.7068889737129211,0.7777311205863953,0.40476190476190477,2.9800004959106445,0.8921020030975342
1.32266104221344,1.0709227323532104,0.2517383098602295,0.5660955905914307,0.5714285714285714,2.315437078475952,0.6685750484466553
1.2208155393600464,0.9965973496437073,0.2242181897163391,0.6707459092140198,0.40476190476190477,2.3823835849761963,0.7878108620643616
1.1524021625518799,1.0947356224060059,0.05766654014587402,0.6421336531639099,0.38095238095238093,2.7082061767578125,0.7262922525405884
0.9218185544013977,0.7581995129585266,0.1636190414428711,0.4510102868080139,0.38095238095238093,2.6995902061462402,0.5835931897163391
0.9050007462501526,1.2428501844406128,-0.3378494381904602,0.7111155390739441,0.4285714285714286,2.6441612243652344,0.7776877880096436
1.144291639328003,0.9529497027397156,0.19134193658828735,0.5123733282089233,0.6190476190476191,2.9625604152679443,0.6235164403915405
0.8809049129486084,1.2543805837631226,-0.37347567081451416,0.7108562588691711,0.4285714285714286,2.7649481296539307,0.8532541394233704
1.0254170894622803,1.1022026538848877,-0.07678556442260742,0.7419880628585815,0.5476190476190477,2.460902452468872,0.8998392224311829
1.1665940284729004,0.8944308757781982,0.27216315269470215,0.5891637802124023,0.47619047619047616,2.649395704269409,0.721548855304718
1.0074176788330078,0.8041969537734985,0.20322072505950928,0.5813958048820496,0.38095238095238093,2.6677474975585938,0.7744198441505432
1.0726563930511475,0.5961753726005554,0.47648102045059204,0.45324239134788513,0.5476190476190477,2.7726128101348877,0.6607233881950378
0.9909602999687195,0.829154908657074,0.1618053913116455,0.5570314526557922,0.5476190476190477,2.771568536758423,0.7316451668739319
1.0702900886535645,0.9869871735572815,0.08330291509628296,0.5575840473175049,0.5476190476190477,2.645122766494751,0.7500637769699097
1.2548900842666626,0.6959180235862732,0.5589720606803894,0.4919598698616028,0.5,2.327049970626831,0.658995509147644
1.2034122943878174,0.9967447519302368,0.20666754245758057,0.5690790414810181,0.6190476190476191,2.646265983581543,0.7432264089584351
1.220723032951355,0.9416133761405945,0.2791096568107605,0.5508905649185181,0.45238095238095233,2.3329622745513916,0.6610819101333618
1.116912603378296,0.9036176204681396,0.21329498291015625,0.5763940215110779,0.5238095238095238,2.294090986251831,0.6791324019432068
1.298478364944458,1.0501521825790405,0.24832618236541748,0.6168826818466187,0.45238095238095233,2.6874232292175293,0.7665988802909851
1.0105394124984741,1.1365867853164673,-0.12604737281799316,0.595618724822998,0.45238095238095233,3.0107555389404297,0.714099109172821
1.3346707820892334,0.8248253464698792,0.5098454356193542,0.44346994161605835,0.5714285714285714,2.7715961933135986,0.5932052135467529
1.1228704452514648,0.9638740420341492,0.15899640321731567,0.587018609046936,0.38095238095238093,2.51737380027771,0.7256494760513306
1.013715386390686,1.0930280685424805,-0.07931268215179443,0.5941494107246399,0.47619047619047616,2.6355879306793213,0.7175763249397278
1.094368815422058,0.7317273616790771,0.36264145374298096,0.42934930324554443,0.5714285714285714,2.925553798675537,0.6042391061782837
1.0133695602416992,0.8810876607894897,0.13228189945220947,0.5695832371711731,0.45238095238095233,2.496870994567871,0.7530869245529175
0.8205732703208923,1.144129991531372,-0.32355672121047974,0.7249060869216919,0.5476190476190477,2.3948092460632324,0.8005982041358948
0.9706264138221741,1.176110863685608,-0.20548444986343384,0.7114359736442566,0.5952380952380952,2.514376163482666,0.8032345175743103
1.0557215213775635,1.0885766744613647,-0.03285515308380127,0.5998762845993042,0.5952380952380952,2.9264047145843506,0.6695501208305359
1.3631157875061035,0.630301833152771,0.7328139543533325,0.40109342336654663,0.4285714285714286,2.9778754711151123,0.5758026242256165
0.8744996190071106,0.8242623805999756,0.05023723840713501,0.4967302680015564,0.5238095238095238,2.469177484512329,0.6000226140022278
0.9793427586555481,1.0972070693969727,-0.11786431074142456,0.6026179790496826,0.45238095238095233,2.2783310413360596,0.7112697958946228
1.0777761936187744,1.1265534162521362,-0.048777222633361816,0.7268532514572144,0.5476190476190477,2.770811080932617,0.8325628638267517
1.0441678762435913,0.9548261761665344,0.08934170007705688,0.6203410625457764,0.5952380952380952,2.7616961002349854,0.7495180368423462
1.0810601711273193,0.7932386994361877,0.2878214716911316,0.5057275891304016,0.40476190476190477,2.574183702468872,0.5981283187866211
1.2737029790878296,0.9911544322967529,0.28254854679107666,0.6049287915229797,0.47619047619047616,2.4368817806243896,0.753886342048645
1.1483547687530518,1.1016945838928223,0.04666018486022949,0.6533026099205017,0.40476190476190477,2.3963820934295654,0.7342149615287781
1.2317588329315186,1.07340669631958,0.15835213661193848,0.6325541734695435,0.5714285714285714,2.6752443313598633,0.7063671350479126
1.1271332502365112,0.8753918409347534,0.2517414093017578,0.49876952171325684,0.45238095238095233,2.8280158042907715,0.6374310851097107
1.227402925491333,0.9207693934440613,0.30663353204727173,0.5192561149597168,0.5476190476190477,2.76753306388855,0.6507825255393982
1.107751727104187,1.0114105939865112,0.09634113311767578,0.6437086462974548,0.5476190476190477,2.795910358428955,0.7514480948448181
1.3128570318222046,0.9179600477218628,0.3948969841003418,0.5245330333709717,0.4285714285714286,2.7441179752349854,0.6337070465087891
0.9348447918891907,1.1197220087051392,-0.1848772168159485,0.6828781366348267,0.6666666666666667,2.5910377502441406,0.7423437833786011
1.2908012866973877,0.8891311883926392,0.40167009830474854,0.5652819871902466,0.5952380952380952,2.1983635425567627,0.6445228457450867
1.1625723838806152,0.8584873080253601,0.3040850758552551,0.5406817197799683,0.5952380952380952,2.5963423252105713,0.6137855648994446
1.0964053869247437,1.02313232421875,0.07327306270599365,0.6319672465324402,0.47619047619047616,2.5471622943878174,0.7045145630836487
1.0562124252319336,0.7820132374763489,0.2741991877555847,0.45559147000312805,0.40476190476190477,2.7804925441741943,0.5612160563468933
0.896420955657959,0.8920180201530457,0.00440293550491333,0.5407230257987976,0.38095238095238093,2.828066825866699,0.6708090305328369
1.154383659362793,1.0224241018295288,0.13195955753326416,0.5921550989151001,0.45238095238095233,2.7283904552459717,0.71966952085495
1.2644517421722412,0.9991998672485352,0.26525187492370605,0.5929195284843445,0.5238095238095238,2.7758123874664307,0.6855350732803345
0.6916515231132507,1.1894394159317017,-0.4977878928184509,0.6536955237388611,0.6190476190476191,2.5411131381988525,0.7705233097076416
1.2027686834335327,1.0126748085021973,0.19009387493133545,0.631424605846405,0.38095238095238093,2.647219181060791,0.7975406050682068
0.9061833024024963,1.0504311323165894,-0.14424782991409302,0.6315328478813171,0.5952380952380952,2.633791923522949,0.7620009779930115
1.0988218784332275,1.013670802116394,0.0851510763168335,0.6487047672271729,0.5714285714285714,2.6734137535095215,0.7855320572853088
1.2215001583099365,0.7289777994155884,0.49252235889434814,0.4260237514972687,0.3571428571428571,2.5176711082458496,0.6023396253585815
0.916527271270752,0.9649094343185425,-0.04838216304779053,0.5762150287628174,0.5714285714285714,3.1757452487945557,0.7084239721298218
0.8219395279884338,1.0153306722640991,-0.19339114427566528,0.6188124418258667,0.40476190476190477,2.754232883453369,0.7216516733169556
0.922754168510437,0.6854370832443237,0.23731708526611328,0.34675541520118713,0.4285714285714286,2.513148307800293,0.4919034540653229
1.084999442100525,0.6499900221824646,0.4350094199180603,0.4531302750110626,0.38095238095238093,3.065739631652832,0.5259224772453308
0.6970242261886597,1.3177818059921265,-0.6207575798034668,0.7799614667892456,0.5952380952380952,2.459782361984253,0.926089346408844
0.7316205501556396,0.8847814798355103,-0.1531609296798706,0.6179308295249939,0.5,2.4090945720672607,0.7983067631721497
0.9717121720314026,0.7373962998390198,0.2343158721923828,0.529678225517273,0.5,2.5450782775878906,0.7786474823951721
0.622626006603241,0.7046809792518616,-0.0820549726486206,0.6398832201957703,0.38095238095238093,2.3119311332702637,0.8862062692642212
0.637248158454895,0.8013492822647095,-0.16410112380981445,0.6467990875244141,0.3571428571428571,2.5681755542755127,0.8161593675613403
0.9305185079574585,0.6067606210708618,0.3237578868865967,0.48677101731300354,0.40476190476190477,2.1791014671325684,0.6512172222137451
0.7471363544464111,0.8121451735496521,-0.06500881910324097,0.5790247321128845,0.5714285714285714,2.6721935272216797,0.7733120322227478
0.8695068955421448,0.6201375126838684,0.24936938285827637,0.4393002986907959,0.5238095238095238,2.4748754501342773,0.6670205593109131
1.0274784564971924,0.6802233457565308,0.3472551107406616,0.5048762559890747,0.5,2.9797580242156982,0.6221117377281189
0.6546782851219177,0.9558361768722534,-0.3011578917503357,0.6885069012641907,0.5238095238095238,2.5659892559051514,0.8163996338844299
0.855138897895813,0.907763659954071,-0.05262476205825806,0.766381025314331,0.38095238095238093,2.4595398902893066,0.8622927665710449
0.6331982016563416,1.092374563217163,-0.45917636156082153,0.729913592338562,0.5952380952380952,2.7136380672454834,0.8266215920448303
0.8202264904975891,0.9081031680107117,-0.08787667751312256,0.6084896326065063,0.5,2.671053409576416,0.7202782034873962
1.2263952493667603,0.7119330167770386,0.5144622325897217,0.5044363141059875,0.47619047619047616,2.175947666168213,0.6111347079277039
0.9553893208503723,1.1278640031814575,-0.1724746823310852,0.7566965222358704,0.45238095238095233,2.3175501823425293,0.8490205407142639
0.8812130093574524,1.055783987045288,-0.1745709776878357,0.698464035987854,0.5238095238095238,2.871467113494873,0.7766584753990173
0.9299875497817993,1.13706374168396,-0.20707619190216064,0.6733777523040771,0.45238095238095233,2.796206474304199,0.7507387399673462
0.865972101688385,0.9774962067604065,-0.11152410507202148,0.7154747247695923,0.5476190476190477,2.8566641807556152,0.7843276262283325
0.913445234298706,1.0439245700836182,-0.1304793357849121,0.6063642501831055,0.6666666666666667,2.6852006912231445,0.7228720784187317
0.9120369553565979,1.0412338972091675,-0.12919694185256958,0.6905427575111389,0.47619047619047616,2.691804885864258,0.7750571370124817
0.8051813840866089,1.150532603263855,-0.3453512191772461,0.694685697555542,0.4285714285714286,2.748744010925293,0.8146114945411682
0.559747576713562,1.0275354385375977,-0.46778786182403564,0.712283730506897,0.5952380952380952,2.413311004638672,0.8026653528213501
0.8814213871955872,0.8267549872398376,0.05466639995574951,0.5881651043891907,0.47619047619047616,2.546431064605713,0.6797145009040833
0.7495216727256775,1.0194696187973022,-0.26994794607162476,0.5784969329833984,0.5952380952380952,2.410524606704712,0.6542666554450989
1.0191229581832886,0.936710000038147,0.0824129581451416,0.4631344676017761,0.5714285714285714,2.6531288623809814,0.5765894651412964
0.890109121799469,1.1900423765182495,-0.2999332547187805,0.7250779867172241,0.6428571428571428,2.728037118911743,0.7560932040214539
0.932717502117157,0.6440070867538452,0.28871041536331177,0.4188409745693207,0.5476190476190477,2.8158695697784424,0.5401651263237
1.1398828029632568,1.1103825569152832,0.029500246047973633,0.6870248317718506,0.47619047619047616,2.868643045425415,0.7886548638343811
1.09637451171875,0.9077945351600647,0.1885799765586853,0.5980576276779175,0.5,2.641571044921875,0.7748879194259644
0.8128597736358643,0.8159722089767456,-0.0031124353408813477,0.48553046584129333,0.38095238095238093,2.447150230407715,0.5952245593070984
1.018885612487793,0.6734631657600403,0.3454224467277527,0.42503461241722107,0.5,2.548684597015381,0.51393723487854
0.8629927635192871,0.8683722019195557,-0.005379438400268555,0.4391856789588928,0.45238095238095233,2.9085190296173096,0.48167386651039124
1.1633403301239014,1.076040506362915,0.08729982376098633,0.6555581092834473,0.45238095238095233,2.7537810802459717,0.7834399342536926
1.1829618215560913,1.1609255075454712,0.022036314010620117,0.5137820243835449,0.5714285714285714,2.3435230255126953,0.6139563322067261
1.1629619598388672,0.9412655830383301,0.2216963768005371,0.6266935467720032,0.5,2.714205503463745,0.7219728827476501
1.0197147130966187,0.8854489326477051,0.13426578044891357,0.5263482928276062,0.40476190476190477,2.518315076828003,0.6366165280342102
1.377142071723938,1.0689750909805298,0.3081669807434082,0.6386014223098755,0.4285714285714286,2.6981441974639893,0.7951581478118896
0.7684954404830933,1.3039357662200928,-0.5354403257369995,0.7828451991081238,0.5476190476190477,2.5947976112365723,0.8721113204956055
0.7192771434783936,1.443855881690979,-0.7245787382125854,0.7883361577987671,0.5476190476190477,2.2509825229644775,0.8852121233940125
1.0632199048995972,1.0726021528244019,-0.009382247924804688,0.5285637378692627,0.45238095238095233,2.790574789047241,0.6341705322265625
0.9512692093849182,1.1156309843063354,-0.16436177492141724,0.5249561667442322,0.4285714285714286,2.698091506958008,0.6518459320068359
0.8818405270576477,1.181363582611084,-0.2995230555534363,0.6118335723876953,0.5238095238095238,2.53351092338562,0.7709515690803528
1.4177063703536987,1.0742324590682983,0.3434739112854004,0.629957377910614,0.5714285714285714,2.4689035415649414,0.784040629863739
0.9834229350090027,1.0998966693878174,-0.1164737343788147,0.4835279583930969,0.4285714285714286,2.470414400100708,0.5982477068901062
0.9451063871383667,1.2596546411514282,-0.3145482540130615,0.6774928569793701,0.5714285714285714,2.531440496444702,0.7382830381393433
1.2670280933380127,1.038769245147705,0.22825884819030762,0.6575492024421692,0.3571428571428571,2.9107627868652344,0.7710317373275757
1.162238359451294,1.201615810394287,-0.039377450942993164,0.7809737324714661,0.5,2.133636474609375,0.8811663389205933
1.3208670616149902,1.1727044582366943,0.1481626033782959,0.7539860010147095,0.4285714285714286,2.5336921215057373,0.8411651253700256
1.3461949825286865,1.1536800861358643,0.19251489639282227,0.6977369785308838,0.5,2.3906610012054443,0.7701451182365417
1.0350579023361206,1.4361891746520996,-0.401131272315979,0.6592362523078918,0.5714285714285714,2.4847042560577393,0.756219208240509
1.0736297369003296,1.542988657951355,-0.4693589210510254,0.8401390314102173,0.5,2.7817330360412598,0.9078201055526733
1.5222612619400024,0.9696775674819946,0.5525836944580078,0.6343486905097961,0.40476190476190477,2.776543378829956,0.7349697351455688
0.9981690049171448,1.1898812055587769,-0.19171220064163208,0.7599453330039978,0.47619047619047616,2.7142138481140137,0.8515663743019104
1.3296124935150146,1.266656756401062,0.06295573711395264,0.6213380694389343,0.5476190476190477,3.2220494747161865,0.7125921845436096
1.0284028053283691,1.3494658470153809,-0.3210630416870117,0.7316916584968567,0.4285714285714286,3.086988925933838,0.8407575488090515
1.1201601028442383,1.2386573553085327,-0.11849725246429443,0.7453266382217407,0.40476190476190477,2.6417417526245117,0.8100334405899048
0.8702302575111389,0.9339102506637573,-0.06367999315261841,0.498574435710907,0.5238095238095238,2.439972400665283,0.5833990573883057
1.665993094444275,0.7308034300804138,0.9351896643638611,0.38020795583724976,0.45238095238095233,2.4426004886627197,0.47458377480506897
0.7722830176353455,0.9747720956802368,-0.20248907804489136,0.5844597220420837,0.5952380952380952,2.9200572967529297,0.6752273440361023
0.6885497570037842,1.595247507095337,-0.9066977500915527,0.8779595494270325,0.6666666666666667,2.367611885070801,0.9469819664955139
1.1919084787368774,1.1951346397399902,-0.003226161003112793,0.6828575730323792,0.5952380952380952,2.3407747745513916,0.7427875995635986
1.2271735668182373,1.1827856302261353,0.04438793659210205,0.6726248860359192,0.5952380952380952,3.1218695640563965,0.7975943088531494
1.247132658958435,1.1182808876037598,0.1288517713546753,0.5130705237388611,0.5476190476190477,3.054860830307007,0.5891923904418945
0.9292399883270264,1.5470221042633057,-0.6177821159362793,0.742851197719574,0.6428571428571428,2.5537216663360596,0.8297935724258423
1.1629059314727783,1.0622999668121338,0.10060596466064453,0.6459353566169739,0.33333333333333337,2.5581552982330322,0.7271456122398376
0.7839096784591675,1.3201583623886108,-0.5362486839294434,0.7237078547477722,0.6666666666666667,2.880983352661133,0.7967003583908081
1.251075267791748,1.0366108417510986,0.21446442604064941,0.639664888381958,0.40476190476190477,2.4416050910949707,0.735370934009552
1.024438738822937,0.9908662438392639,0.033572494983673096,0.5105670094490051,0.6190476190476191,2.407336473464966,0.6424844861030579
0.891050398349762,0.9376261830329895,-0.04657578468322754,0.4580706059932709,0.5238095238095238,2.949568033218384,0.5249040722846985
1.2008177042007446,1.1289525032043457,0.07186520099639893,0.7517813444137573,0.47619047619047616,2.685529947280884,0.8332697153091431
0.8986308574676514,1.2060123682022095,-0.3073815107345581,0.7489814162254333,0.4285714285714286,2.642099618911743,0.8347383737564087
1.0968756675720215,1.2940906286239624,-0.19721496105194092,0.7103211879730225,0.5476190476190477,2.6080641746520996,0.8263979554176331
1.3993523120880127,0.872767448425293,0.5265848636627197,0.40527528524398804,0.6190476190476191,2.7882206439971924,0.5108725428581238
0.9288135766983032,1.1637609004974365,-0.2349473237991333,0.6418496370315552,0.5,2.244912624359131,0.7627891898155212
1.2873677015304565,0.9327880144119263,0.3545796871185303,0.5588586330413818,0.38095238095238093,2.498889923095703,0.6733664274215698
1.2533854246139526,0.8170415163040161,0.4363439083099365,0.4356843829154968,0.5,2.672968864440918,0.5341147184371948
1.342800259590149,1.051321029663086,0.291479229927063,0.6096633672714233,0.45238095238095233,2.483181953430176,0.6653165817260742
0.6598580479621887,1.6070431470870972,-0.9471850991249084,0.8469583988189697,0.5,2.282837152481079,0.9528422355651855
1.1635000705718994,1.1927592754364014,-0.029259204864501953,0.6184674501419067,0.5,2.895134449005127,0.7039285898208618
0.9509817361831665,1.2461436986923218,-0.2951619625091553,0.593923032283783,0.5714285714285714,2.7640535831451416,0.7235779166221619
0.7052356004714966,1.368141770362854,-0.6629061698913574,0.7946380972862244,0.5,2.892881155014038,0.8962520360946655
1.3995147943496704,0.9836340546607971,0.4158807396888733,0.5598973631858826,0.5714285714285714,2.469154119491577,0.6943028569221497
0.6105169057846069,1.4641042947769165,-0.8535873889923096,0.7882459163665771,0.6190476190476191,2.479379415512085,0.8808877468109131
1.038708209991455,0.7087463736534119,0.3299618363380432,0.3817695677280426,0.40476190476190477,2.234898805618286,0.48526787757873535
1.0300188064575195,1.1868822574615479,-0.15686345100402832,0.7130987644195557,0.47619047619047616,2.7845404148101807,0.8114402294158936
1.4223644733428955,0.7912493348121643,0.6311151385307312,0.5154045820236206,0.47619047619047616,2.4280502796173096,0.6037636995315552
0.8783560395240784,1.069399356842041,-0.19104331731796265,0.5912144780158997,0.5238095238095238,2.7703702449798584,0.7099930644035339
1.1086359024047852,1.1633938550949097,-0.05475795269012451,0.6967025995254517,0.4285714285714286,2.5422229766845703,0.7873212099075317
1.0138353109359741,1.2526216506958008,-0.23878633975982666,0.7441028952598572,0.5,2.581557273864746,0.8274762630462646
1.2928550243377686,0.8833447694778442,0.4095102548599243,0.4709853231906891,0.5714285714285714,2.5846104621887207,0.5817281603813171
1.0117601156234741,1.385072946548462,-0.3733128309249878,0.7628796696662903,0.5238095238095238,2.8827624320983887,0.8345614671707153
1.0538508892059326,1.1681342124938965,-0.11428332328796387,0.6301834583282471,0.4285714285714286,3.1093742847442627,0.7516788244247437
1.3930696249008179,0.979293704032898,0.4137759208679199,0.6047217845916748,0.45238095238095233,2.833836078643799,0.6733278632164001
0.8678995966911316,1.0042977333068848,-0.13639813661575317,0.5207405090332031,0.38095238095238093,2.716188430786133,0.6312932372093201
1.5077080726623535,0.9965124130249023,0.5111956596374512,0.5564249753952026,0.5238095238095238,2.585702657699585,0.6329574584960938
0.9665621519088745,1.0317988395690918,-0.06523668766021729,0.5251766443252563,0.5952380952380952,2.824678421020508,0.6362002491950989
1.3373209238052368,1.111452341079712,0.2258685827255249,0.6308993101119995,0.5714285714285714,2.578794240951538,0.7310213446617126
1.1076173782348633,1.2266508340835571,-0.11903345584869385,0.6428492665290833,0.5,2.5799083709716797,0.700938880443573
1.3051507472991943,1.0221483707427979,0.2830023765563965,0.6422560811042786,0.5714285714285714,2.412951946258545,0.7493602633476257
1.1087868213653564,0.9956634640693665,0.11312335729598999,0.6602770686149597,0.5952380952380952,2.6110661029815674,0.7719953060150146
1.0108457803726196,1.2520496845245361,-0.2412039041519165,0.7026957273483276,0.6666666666666667,2.208146810531616,0.7816898822784424
1.244685411453247,0.7534434795379639,0.4912419319152832,0.35650256276130676,0.5952380952380952,2.5070700645446777,0.4696541726589203
0.9553448557853699,1.4524840116500854,-0.4971391558647156,0.8340457081794739,0.5238095238095238,2.5917372703552246,0.8816097378730774
1.0637558698654175,1.3295063972473145,-0.265750527381897,0.8345973491668701,0.5,2.6700351238250732,0.8950672745704651
1.2977361679077148,0.9978014230728149,0.2999347448348999,0.5454639196395874,0.40476190476190477,2.724273443222046,0.6538432240486145
1.2758530378341675,0.8757382035255432,0.40011483430862427,0.5249389410018921,0.47619047619047616,2.59222149848938,0.6443578600883484
0.9161844849586487,0.9868291020393372,-0.07064461708068848,0.5978953242301941,0.5714285714285714,2.653900623321533,0.6459426879882812
1.2578495740890503,0.8434661030769348,0.4143834710121155,0.4438699781894684,0.4285714285714286,2.906416416168213,0.5231459736824036
1.4734704494476318,0.9929330945014954,0.4805373549461365,0.6029512882232666,0.4285714285714286,2.877368211746216,0.6526812314987183
1.0878723859786987,1.316636085510254,-0.22876369953155518,0.8601728677749634,0.5238095238095238,2.6930840015411377,0.9220495820045471
1.1214596033096313,1.2702171802520752,-0.14875757694244385,0.7712868452072144,0.5952380952380952,2.4898126125335693,0.8070079684257507
1.0150083303451538,1.1202657222747803,-0.10525739192962646,0.6332400441169739,0.40476190476190477,3.2732677459716797,0.7550986409187317
0.8759392499923706,1.218051791191101,-0.34211254119873047,0.6762258410453796,0.47619047619047616,2.3475027084350586,0.7645671367645264
1.2391571998596191,0.8830347657203674,0.3561224341392517,0.5031587481498718,0.5238095238095238,2.1839630603790283,0.6144279837608337
1.4993969202041626,1.0810006856918335,0.4183962345123291,0.6795633435249329,0.5238095238095238,2.7108612060546875,0.7616459131240845
1.1578774452209473,0.832076907157898,0.3258005380630493,0.5153264999389648,0.5238095238095238,2.4022023677825928,0.6165146231651306
1.195106863975525,1.024204969406128,0.17090189456939697,0.524039089679718,0.5238095238095238,2.281667470932007,0.5938543677330017
1.1988084316253662,1.0893027782440186,0.10950565338134766,0.589779257774353,0.5,2.5214743614196777,0.6659177541732788
1.246974229812622,1.1837314367294312,0.06324279308319092,0.7077599763870239,0.5476190476190477,2.9425671100616455,0.7538574934005737
1.1280994415283203,1.0745512247085571,0.053548216819763184,0.6364027261734009,0.45238095238095233,2.509244441986084,0.6982160210609436
1.0744048357009888,1.2452902793884277,-0.17088544368743896,0.8023685812950134,0.6666666666666667,2.52836537361145,0.8471089005470276
1.0621492862701416,1.1800456047058105,-0.11789631843566895,0.7008859515190125,0.5476190476190477,2.9081671237945557,0.7533436417579651
1.1453737020492554,1.2075729370117188,-0.06219923496246338,0.7168318033218384,0.47619047619047616,2.469101667404175,0.7793533802032471
1.18809175491333,1.1649153232574463,0.02317643165588379,0.7411457300186157,0.5476190476190477,2.608438730239868,0.8258111476898193
1.2322967052459717,1.155215859413147,0.07708084583282471,0.70768803358078,0.38095238095238093,3.232706069946289,0.7795174717903137
1.0704929828643799,1.4465140104293823,-0.37602102756500244,0.8970924615859985,0.47619047619047616,2.6709177494049072,0.9399576783180237
1.2695438861846924,0.9307858943939209,0.3387579917907715,0.564652144908905,0.5,3.1467385292053223,0.7065651416778564
1.15279221534729,1.3334367275238037,-0.18064451217651367,0.7782852053642273,0.5714285714285714,2.920775890350342,0.8590997457504272
1.2592982053756714,0.959609866142273,0.29968833923339844,0.5846096277236938,0.5476190476190477,2.9591119289398193,0.6809300184249878
1.1154427528381348,1.244230031967163,-0.12878727912902832,0.6970185041427612,0.5238095238095238,2.7002980709075928,0.7564290761947632
1.2289555072784424,1.2776827812194824,-0.04872727394104004,0.8197066783905029,0.6428571428571428,2.334594249725342,0.9107365608215332
1.0167021751403809,0.9405648708343506,0.07613730430603027,0.5502591133117676,0.5952380952380952,2.4001517295837402,0.6331226229667664
1.1180486679077148,1.4277535676956177,-0.30970489978790283,0.8186100721359253,0.5476190476190477,2.4811599254608154,0.8394729495048523
0.9545332789421082,1.4782756567001343,-0.5237423777580261,0.8391229510307312,0.6190476190476191,2.587258815765381,0.8856387734413147
1.1537245512008667,1.1839650869369507,-0.030240535736083984,0.8248050808906555,0.5,2.4075474739074707,0.8787994980812073
1.3469375371932983,1.0692665576934814,0.2776709794998169,0.7128182649612427,0.5476190476190477,2.3469743728637695,0.8150657415390015
1.3359055519104004,1.2852814197540283,0.05062413215637207,0.7917163372039795,0.45238095238095233,2.3113884925842285,0.8252579569816589
1.2956562042236328,0.9554358124732971,0.3402203917503357,0.650740385055542,0.5238095238095238,2.405550003051758,0.7034460306167603
1.0792392492294312,1.2009117603302002,-0.12167251110076904,0.766243040561676,0.5476190476190477,2.935514211654663,0.7990483045578003
1.1071979999542236,1.184000849723816,-0.07680284976959229,0.6994890570640564,0.33333333333333337,2.835782527923584,0.7415544390678406
0.8579409718513489,1.2037832736968994,-0.34584230184555054,0.7377989888191223,0.47619047619047616,2.750521421432495,0.8124801516532898
0.7615575194358826,1.2388057708740234,-0.47724825143814087,0.7196482419967651,0.6428571428571428,2.972616672515869,0.7614137530326843
1.274067759513855,1.075635313987732,0.19843244552612305,0.6043629050254822,0.5238095238095238,2.5063626766204834,0.6756576895713806
1.0459471940994263,1.2753033638000488,-0.22935616970062256,0.7754641175270081,0.5238095238095238,2.2200984954833984,0.8386398553848267
1.2608177661895752,0.9888947606086731,0.2719230055809021,0.6536654829978943,0.5238095238095238,2.7298574447631836,0.755358874797821
1.041010856628418,1.2630420923233032,-0.22203123569488525,0.745543897151947,0.5,2.6484339237213135,0.8087843656539917
0.9497408866882324,1.0763670206069946,-0.1266261339187622,0.621324896812439,0.5238095238095238,2.799450159072876,0.6752616167068481
0.8264386653900146,1.3138636350631714,-0.48742496967315674,0.780861496925354,0.45238095238095233,2.7598719596862793,0.856648325920105
1.1452564001083374,1.1179945468902588,0.027261853218078613,0.6672619581222534,0.5952380952380952,2.6358063220977783,0.7263104319572449
0.957440972328186,1.2010223865509033,-0.24358141422271729,0.7685680985450745,0.33333333333333337,2.5948715209960938,0.8249604105949402
1.028908133506775,0.9598904252052307,0.06901770830154419,0.5446398258209229,0.38095238095238093,2.853752374649048,0.600795567035675
1.3439414501190186,0.9250848293304443,0.4188566207885742,0.5207728743553162,0.45238095238095233,2.552323818206787,0.6181156635284424
1.1713072061538696,1.119059443473816,0.05224776268005371,0.6943022012710571,0.5,2.4623730182647705,0.812911331653595
1.2776273488998413,1.0644421577453613,0.21318519115447998,0.6567603945732117,0.6190476190476191,2.661065101623535,0.7127789258956909
0.9110074639320374,1.1866471767425537,-0.27563971281051636,0.7515775561332703,0.5714285714285714,3.0870516300201416,0.8388751745223999
0.7445579767227173,1.5290062427520752,-0.7844482660293579,0.9395039677619934,0.6666666666666667,3.2098917961120605,0.9696681499481201
0.9494689106941223,1.17192542552948,-0.22245651483535767,0.7003914713859558,0.5,1.8754130601882935,0.7684261202812195
0.9432591199874878,1.1059246063232422,-0.1626654863357544,0.7512242197990417,0.5714285714285714,2.4529924392700195,0.84691321849823
0.8795123100280762,1.5079959630966187,-0.6284836530685425,0.8395086526870728,0.5,2.2690703868865967,0.8668081164360046
0.8675308227539062,1.2689059972763062,-0.4013751745223999,0.8424996137619019,0.5952380952380952,2.6301684379577637,0.9003503918647766
1.2579848766326904,0.7412751317024231,0.5167097449302673,0.45471638441085815,0.5476190476190477,2.7822320461273193,0.531830906867981
0.9042642116546631,1.3107621669769287,-0.4064979553222656,0.7694695591926575,0.5238095238095238,2.4622716903686523,0.8379949927330017
1.0695147514343262,1.057674527168274,0.011840224266052246,0.5825755596160889,0.6666666666666667,2.509213924407959,0.6335075497627258
1.0543694496154785,0.8182036876678467,0.23616576194763184,0.5293314456939697,0.5,2.410548448562622,0.6360962986946106
1.1955543756484985,1.2172996997833252,-0.02174532413482666,0.6891039609909058,0.5714285714285714,2.728764533996582,0.7733824849128723
0.9051147699356079,1.0143609046936035,-0.1092461347579956,0.5899076461791992,0.5,2.5486228466033936,0.6914302706718445
1.1888136863708496,1.1873852014541626,0.0014284849166870117,0.7161408066749573,0.38095238095238093,2.49786114692688,0.7536762952804565
1.0289747714996338,1.2554956674575806,-0.22652089595794678,0.7814849019050598,0.45238095238095233,2.375379800796509,0.8416641354560852
1.1750869750976562,1.1484991312026978,0.026587843894958496,0.6723927855491638,0.5714285714285714,2.3715317249298096,0.7544102072715759
1.2820926904678345,0.9108526706695557,0.3712400197982788,0.5732098817825317,0.4285714285714286,2.704880952835083,0.6591135263442993
1.1911768913269043,0.9840046167373657,0.20717227458953857,0.6568247079849243,0.47619047619047616,2.8712093830108643,0.7537592649459839
1.0187642574310303,1.2735247611999512,-0.2547605037689209,0.7603771686553955,0.5476190476190477,2.902959108352661,0.8223157525062561
1.0667641162872314,1.0454305410385132,0.02133357524871826,0.558953046798706,0.33333333333333337,2.690600872039795,0.6663420796394348
1.1264772415161133,1.2954988479614258,-0.1690216064453125,0.7208653688430786,0.47619047619047616,2.6011946201324463,0.7691345810890198
1.0143975019454956,1.35812246799469,-0.34372496604919434,0.7919800877571106,0.6428571428571428,2.192225933074951,0.8273762464523315
1.190614938735962,1.1935700178146362,-0.0029550790786743164,0.8107144832611084,0.4285714285714286,2.8337461948394775,0.8736308217048645
1.0570110082626343,1.281421422958374,-0.22441041469573975,0.7983965277671814,0.5952380952380952,2.6211421489715576,0.8356503844261169
0.7681018710136414,1.0531384944915771,-0.2850366234779358,0.6418036818504333,0.6428571428571428,2.4575114250183105,0.7355614304542542
1.2280917167663574,1.051496148109436,0.1765955686569214,0.6506856083869934,0.5238095238095238,2.52693247795105,0.7350160479545593
1.0430701971054077,1.2041358947753906,-0.1610656976699829,0.6871458292007446,0.5714285714285714,2.4263761043548584,0.7804304361343384
0.8764451742172241,1.1014697551727295,-0.22502458095550537,0.6584714651107788,0.6904761904761905,2.5726394653320312,0.711662232875824
0.9239933490753174,1.3391650915145874,-0.41517174243927,0.73331618309021,0.45238095238095233,2.6787078380584717,0.8006350994110107
1.2997335195541382,0.9579684734344482,0.34176504611968994,0.6236656308174133,0.45238095238095233,2.7821052074432373,0.7500566840171814
0.9678559899330139,1.1473877429962158,-0.1795317530632019,0.6587731838226318,0.5238095238095238,2.9270880222320557,0.722002387046814
0.9062028527259827,1.1633449792861938,-0.2571421265602112,0.6867519021034241,0.5714285714285714,2.5277347564697266,0.7838648557662964
0.9883122444152832,0.9218376874923706,0.0664745569229126,0.6079528331756592,0.5,2.8108601570129395,0.691135823726654
1.1290417909622192,0.9285578727722168,0.20048391819000244,0.5540233850479126,0.5,2.5551633834838867,0.6482570171356201
1.3798147439956665,0.9630727767944336,0.4167419672012329,0.5664709806442261,0.47619047619047616,2.3175175189971924,0.6611289978027344
1.0488275289535522,1.3260787725448608,-0.2772512435913086,0.7987086176872253,0.5476190476190477,2.6029410362243652,0.8428686261177063
1.0066858530044556,1.3784161806106567,-0.37173032760620117,0.7884556651115417,0.5476190476190477,2.5425832271575928,0.8583770990371704
1.1775528192520142,1.1607990264892578,0.016753792762756348,0.6872761249542236,0.5,2.591967821121216,0.772388219833374
0.9933367371559143,1.2682756185531616,-0.2749388813972473,0.6859865784645081,0.45238095238095233,2.68351149559021,0.7526222467422485
1.1901721954345703,1.051452875137329,0.1387193202972412,0.6110923290252686,0.5714285714285714,2.399468421936035,0.6796754002571106
0.922396183013916,1.0931932926177979,-0.17079710960388184,0.7116516828536987,0.47619047619047616,2.537421226501465,0.8009812235832214
1.0782426595687866,1.1356605291366577,-0.057417869567871094,0.6824238896369934,0.45238095238095233,2.887727737426758,0.7549105286598206
1.120719075202942,1.102455973625183,0.01826310157775879,0.7330010533332825,0.3571428571428571,2.354586601257324,0.817281186580658
1.0991857051849365,1.1596883535385132,-0.06050264835357666,0.7178155779838562,0.5,2.392246961593628,0.7646100521087646
1.0391074419021606,1.408618688583374,-0.3695112466812134,0.9380829334259033,0.5476190476190477,2.647300958633423,0.967563271522522
0.7183172106742859,1.5846915245056152,-0.8663743138313293,0.8859914541244507,0.5476190476190477,2.8005499839782715,0.9288274645805359
0.9748651385307312,1.1078836917877197,-0.13301855325698853,0.6569347381591797,0.6428571428571428,2.248601198196411,0.7226106524467468
1.271742343902588,1.206531047821045,0.06521129608154297,0.6527552604675293,0.5476190476190477,2.329375982284546,0.7307342290878296
1.2139756679534912,0.8481308221817017,0.36584484577178955,0.5363380312919617,0.5,2.508721351623535,0.6430754065513611
0.858504056930542,1.3851125240325928,-0.5266084671020508,0.8871377110481262,0.5,2.843048095703125,0.9228740930557251
1.3127583265304565,0.8397444486618042,0.47301387786865234,0.540337324142456,0.4285714285714286,2.6915624141693115,0.6340929269790649
1.3742364645004272,0.8447069525718689,0.5295295119285583,0.5448848009109497,0.45238095238095233,2.819753408432007,0.6539337038993835
0.855297327041626,1.3986355066299438,-0.5433381795883179,0.8370833992958069,0.6190476190476191,2.5993459224700928,0.8711729645729065
1.1866730451583862,0.8844987750053406,0.30217427015304565,0.5759002566337585,0.5,2.8572375774383545,0.6599546670913696
0.9556953310966492,0.8232201337814331,0.13247519731521606,0.4885731637477875,0.5,3.019230604171753,0.5756509304046631
1.2972211837768555,0.9978991746902466,0.2993220090866089,0.6471446752548218,0.38095238095238093,2.4221279621124268,0.7450774312019348
1.441059947013855,0.7930230498313904,0.6480368971824646,0.4743089973926544,0.47619047619047616,2.3059604167938232,0.5704488754272461
1.2193372249603271,0.835468053817749,0.3838691711425781,0.5013169050216675,0.47619047619047616,2.6385343074798584,0.6127022504806519
0.9615985751152039,1.0430124998092651,-0.08141392469406128,0.6591020822525024,0.5238095238095238,1.948495626449585,0.7128576636314392
1.3613651990890503,0.9660214185714722,0.3953437805175781,0.6267542839050293,0.45238095238095233,2.604565382003784,0.7069233655929565
0.9246803522109985,1.204705834388733,-0.2800254821777344,0.6234142184257507,0.45238095238095233,2.682603120803833,0.7086766362190247
1.0557188987731934,0.9178798198699951,0.13783907890319824,0.5297030210494995,0.5952380952380952,2.6197495460510254,0.6120966672897339
1.0645129680633545,1.006264567375183,0.05824840068817139,0.6084823608398438,0.5238095238095238,2.9474058151245117,0.6894873380661011
1.0673613548278809,1.3546029329299927,-0.2872415781021118,0.759505033493042,0.5476190476190477,2.8153133392333984,0.8333122134208679
1.3313183784484863,1.0155308246612549,0.31578755378723145,0.6831495761871338,0.40476190476190477,2.0639827251434326,0.7452046275138855
1.0143790245056152,1.0466276407241821,-0.032248616218566895,0.6809403896331787,0.45238095238095233,2.773686647415161,0.7585553526878357
1.0819288492202759,0.9267704486846924,0.1551584005355835,0.5014280080795288,0.5,3.039231061935425,0.5670488476753235
1.3857377767562866,1.097163200378418,0.28857457637786865,0.7125594615936279,0.4285714285714286,2.9489922523498535,0.7896007895469666
0.9563477635383606,0.9563198089599609,2.7954578399658203e-05,0.5659911632537842,0.5476190476190477,2.521275043487549,0.6370939016342163
1.064705729484558,0.9487395882606506,0.11596614122390747,0.6033313870429993,0.38095238095238093,2.5246834754943848,0.7019713521003723
1.3992260694503784,0.6501705050468445,0.7490555644035339,0.35817858576774597,0.45238095238095233,2.8260388374328613,0.46892106533050537
0.9923667907714844,1.3356939554214478,-0.3433271646499634,0.7890444397926331,0.5714285714285714,2.007143020629883,0.8459728360176086
0.9022344350814819,1.1410163640975952,-0.23878192901611328,0.6892006993293762,0.5476190476190477,2.4943623542785645,0.763619601726532
1.143267035484314,1.196021318435669,-0.05275428295135498,0.6931948065757751,0.5238095238095238,3.036318063735962,0.7737032175064087
0.8653367161750793,1.215192437171936,-0.3498557209968567,0.7295616269111633,0.6904761904761905,3.0170984268188477,0.7835859656333923
1.0867098569869995,1.2491800785064697,-0.16247022151947021,0.733342707157135,0.6190476190476191,2.960026741027832,0.7835353016853333
1.0860183238983154,1.2092747688293457,-0.12325644493103027,0.7224791646003723,0.5,1.842336654663086,0.8115730881690979
0.737156093120575,1.084007740020752,-0.346851646900177,0.6207904815673828,0.6190476190476191,2.4901857376098633,0.6739680767059326
1.250732421875,1.1621979475021362,0.08853447437286377,0.7034383416175842,0.5238095238095238,2.457080364227295,0.7572470903396606
1.093083381652832,1.0837944746017456,0.009288907051086426,0.6094537973403931,0.5952380952380952,2.4528510570526123,0.6801921725273132
1.1095187664031982,0.8740050792694092,0.23551368713378906,0.5330883860588074,0.5476190476190477,2.5872039794921875,0.6251250505447388
0.9827272891998291,1.340516448020935,-0.35778915882110596,0.7451099753379822,0.47619047619047616,2.7838656902313232,0.782575249671936
1.201914668083191,1.0013798475265503,0.20053482055664062,0.513335645198822,0.5238095238095238,2.4224207401275635,0.6052570343017578
1.0537124872207642,1.1573092937469482,-0.10359680652618408,0.6070417761802673,0.5,2.820788621902466,0.6930739879608154
1.0873699188232422,1.0102567672729492,0.07711315155029297,0.5994614362716675,0.5714285714285714,2.595491886138916,0.6418293714523315
1.3129109144210815,1.0995463132858276,0.2133646011352539,0.6686761975288391,0.5238095238095238,2.5638644695281982,0.7402046918869019
1.077267050743103,1.1723333597183228,-0.09506630897521973,0.6415296792984009,0.5714285714285714,2.2884981632232666,0.7262362241744995
1.1816033124923706,1.1572126150131226,0.024390697479248047,0.7711489200592041,0.47619047619047616,2.697972297668457,0.8348754048347473
1.2054243087768555,1.1434955596923828,0.061928749084472656,0.7860453724861145,0.45238095238095233,2.2204339504241943,0.853478193283081
1.195433497428894,1.0837839841842651,0.1116495132446289,0.6454216241836548,0.5,2.270794630050659,0.7200955152511597
0.9592123627662659,1.3796521425247192,-0.42043977975845337,0.8084417581558228,0.5952380952380952,2.6067168712615967,0.8616981506347656
0.8749192953109741,1.117918848991394,-0.24299955368041992,0.6542403101921082,0.5714285714285714,2.581202268600464,0.7180864214897156
0.7258002161979675,1.3190605640411377,-0.5932603478431702,0.7275050282478333,0.47619047619047616,2.8455843925476074,0.7938596606254578
1.0212188959121704,0.9521836042404175,0.06903529167175293,0.6099883317947388,0.3571428571428571,2.73053240776062,0.6600527167320251
1.0290991067886353,0.8633807897567749,0.16571831703186035,0.5595999956130981,0.38095238095238093,2.4186573028564453,0.6504285931587219
1.1781419515609741,1.0054212808609009,0.17272067070007324,0.5946840643882751,0.45238095238095233,2.698316812515259,0.6777611374855042
1.0951664447784424,1.0606135129928589,0.034552931785583496,0.6832104921340942,0.5238095238095238,3.122162342071533,0.7413275837898254
1.1201337575912476,1.1126688718795776,0.007464885711669922,0.6328917741775513,0.5238095238095238,2.28178071975708,0.7400867342948914
1.0830875635147095,1.025341510772705,0.057746052742004395,0.6527370810508728,0.4285714285714286,2.485738515853882,0.7476269006729126
1.0158873796463013,0.9901876449584961,0.025699734687805176,0.5577196478843689,0.6666666666666667,2.486844539642334,0.6419128179550171
0.9485991597175598,1.3539013862609863,-0.4053022265434265,0.9320448040962219,0.6428571428571428,2.7913639545440674,0.9660239219665527
1.2736567258834839,1.077210783958435,0.19644594192504883,0.6752819418907166,0.5,2.7949347496032715,0.7306318879127502
1.1340888738632202,1.1244754791259766,0.009613394737243652,0.632805585861206,0.5,3.0333003997802734,0.70237135887146
1.0178741216659546,1.2721117734909058,-0.25423765182495117,0.6734158992767334,0.5238095238095238,2.8222386837005615,0.751578688621521
1.1193013191223145,1.3297135829925537,-0.21041226387023926,0.8024975061416626,0.5714285714285714,2.4855074882507324,0.8339641690254211
1.0240895748138428,1.3296072483062744,-0.30551767349243164,0.7716878652572632,0.5476190476190477,2.3244383335113525,0.7959444522857666
0.8794933557510376,1.0336649417877197,-0.15417158603668213,0.6766470670700073,0.3571428571428571,2.3991713523864746,0.7769407629966736
0.9114353060722351,1.4870787858963013,-0.5756434798240662,0.8986971974372864,0.45238095238095233,2.6104865074157715,0.927172839641571
1.5174530744552612,0.9944049715995789,0.5230481028556824,0.6053335070610046,0.38095238095238093,2.901658773422241,0.6956339478492737
1.047299861907959,0.9528408050537109,0.09445905685424805,0.6296297311782837,0.4285714285714286,2.79692006111145,0.7005189061164856
1.2239606380462646,0.9026559591293335,0.32130467891693115,0.5832530856132507,0.5476190476190477,2.5687620639801025,0.6720326542854309
1.249406337738037,0.9310646057128906,0.3183417320251465,0.5727054476737976,0.47619047619047616,2.222012758255005,0.6710061430931091
0.9575469493865967,0.8672628998756409,0.09028404951095581,0.4408642053604126,0.45238095238095233,2.630959987640381,0.5117788910865784
1.3834432363510132,0.9594228863716125,0.42402034997940063,0.6390511393547058,0.5238095238095238,2.8433752059936523,0.7586601376533508
1.0125257968902588,1.3006353378295898,-0.28810954093933105,0.8316255807876587,0.38095238095238093,2.170403480529785,0.8793381452560425
1.162379503250122,1.188536524772644,-0.026157021522521973,0.8131808042526245,0.5,2.2022435665130615,0.8796823620796204
1.2963424921035767,0.7608679533004761,0.5354745388031006,0.5077722072601318,0.5238095238095238,2.3236806392669678,0.5961565375328064
1.0479282140731812,0.8796869516372681,0.16824126243591309,0.44945234060287476,0.5,2.8027913570404053,0.5316683053970337
1.39255690574646,0.9292876720428467,0.4632692337036133,0.5277713537216187,0.5,2.4721617698669434,0.6082896590232849
1.1588085889816284,0.900816798210144,0.2579917907714844,0.6180084943771362,0.45238095238095233,2.6800482273101807,0.7361694574356079
0.8661482930183411,1.2849321365356445,-0.41878384351730347,0.7100533246994019,0.5952380952380952,2.5312907695770264,0.7505595684051514
0.9955433011054993,1.3751572370529175,-0.3796139359474182,0.7125155925750732,0.5476190476190477,2.9132766723632812,0.783467173576355
1.2817859649658203,0.9424125552177429,0.3393734097480774,0.6437823176383972,0.5,2.827505588531494,0.7460629343986511
1.3269479274749756,0.9469739198684692,0.37997400760650635,0.5685708522796631,0.5476190476190477,2.0522212982177734,0.6835230588912964
1.1728806495666504,1.0876535177230835,0.0852271318435669,0.6032087206840515,0.5238095238095238,2.799245834350586,0.6922702193260193
0.5517879724502563,1.6327296495437622,-1.0809416770935059,0.9192454814910889,0.6428571428571428,2.4536023139953613,0.9463376998901367
1.4053794145584106,1.0333895683288574,0.3719898462295532,0.683148205280304,0.47619047619047616,3.040827751159668,0.7815686464309692
0.9053537249565125,1.3813387155532837,-0.47598499059677124,0.8899862170219421,0.47619047619047616,2.8974649906158447,0.9227613210678101
1.0188698768615723,1.1616365909576416,-0.14276671409606934,0.7167760729789734,0.5,2.5572848320007324,0.7730433344841003
1.0475443601608276,1.128664493560791,-0.08112013339996338,0.6213157176971436,0.5476190476190477,2.6153652667999268,0.6716675162315369
1.1911627054214478,1.1442670822143555,0.046895623207092285,0.7132380604743958,0.5476190476190477,2.6123757362365723,0.8012199997901917
1.2331476211547852,0.876305878162384,0.3568417429924011,0.49954962730407715,0.5476190476190477,2.451267957687378,0.6134133338928223
0.9341485500335693,1.4055111408233643,-0.4713625907897949,0.8323308825492859,0.47619047619047616,2.765106678009033,0.8671914935112
1.0717864036560059,1.088260293006897,-0.016473889350891113,0.6846973299980164,0.5952380952380952,2.5386691093444824,0.779071569442749
1.1649250984191895,1.0029715299606323,0.16195356845855713,0.5405943393707275,0.5,2.768326997756958,0.6406683325767517
1.1151554584503174,0.9287667274475098,0.18638873100280762,0.5206270813941956,0.47619047619047616,2.3970775604248047,0.5777574777603149
1.2662864923477173,1.1770761013031006,0.0892103910446167,0.7359041571617126,0.47619047619047616,3.2653961181640625,0.8077743053436279
1.1294195652008057,1.2513450384140015,-0.1219254732131958,0.7651888132095337,0.5714285714285714,2.6366324424743652,0.8272165656089783
0.7318292856216431,1.394458532333374,-0.662629246711731,0.7697907090187073,0.5238095238095238,2.6903364658355713,0.8251256346702576
1.2409553527832031,1.2181593179702759,0.022796034812927246,0.7373554706573486,0.45238095238095233,2.224339723587036,0.8056987524032593
1.096055507659912,1.050945520401001,0.04510998725891113,0.7104556560516357,0.47619047619047616,2.721585750579834,0.7997914552688599
0.9949705004692078,1.236446738243103,-0.24147623777389526,0.7838208675384521,0.5476190476190477,2.615135908126831,0.8364360332489014
1.1284377574920654,0.9467926621437073,0.18164509534835815,0.6694823503494263,0.5476190476190477,2.4381792545318604,0.7550783753395081
1.1619257926940918,1.1480005979537964,0.01392519474029541,0.7095171213150024,0.5714285714285714,2.5750577449798584,0.7766746878623962
1.2186603546142578,0.9739843606948853,0.24467599391937256,0.5645882487297058,0.47619047619047616,2.140402317047119,0.6579861044883728
1.0528178215026855,1.282712697982788,-0.22989487648010254,0.733113169670105,0.47619047619047616,2.2126712799072266,0.7686477303504944
1.1861616373062134,1.0232585668563843,0.1629030704498291,0.6333637237548828,0.5952380952380952,2.6050496101379395,0.7048998475074768
1.0040191411972046,1.2670631408691406,-0.26304399967193604,0.866254985332489,0.5714285714285714,3.063262939453125,0.9052549600601196
1.203322410583496,1.1646747589111328,0.03864765167236328,0.7170190215110779,0.47619047619047616,3.227738618850708,0.7762338519096375
0.9752217531204224,1.114773154258728,-0.13955140113830566,0.6567506790161133,0.5,2.473618268966675,0.7622848749160767
1.0015937089920044,1.1660486459732056,-0.16445493698120117,0.6743329167366028,0.40476190476190477,2.7532100677490234,0.7458165287971497
1.0361032485961914,1.2741543054580688,-0.23805105686187744,0.7033931016921997,0.5714285714285714,2.7372636795043945,0.7142025232315063
0.9422433376312256,1.2058660984039307,-0.2636227607727051,0.7121781706809998,0.5952380952380952,2.9693098068237305,0.8031919002532959
0.9370228052139282,1.0099449157714844,-0.07292211055755615,0.6232531666755676,0.4285714285714286,2.623991012573242,0.691330075263977
1.1589138507843018,1.298743486404419,-0.1398296356201172,0.8040345311164856,0.5714285714285714,2.8534791469573975,0.8693325519561768
1.144718050956726,1.1108314990997314,0.03388655185699463,0.6653850674629211,0.5,2.6641223430633545,0.7352086305618286
1.2738722562789917,0.9917905330657959,0.2820817232131958,0.5660292506217957,0.45238095238095233,2.5699315071105957,0.6197773218154907
1.1134166717529297,1.3404405117034912,-0.22702383995056152,0.7182362675666809,0.47619047619047616,3.0524652004241943,0.7613359689712524
0.8735191226005554,1.250902771949768,-0.37738364934921265,0.6994464993476868,0.5952380952380952,2.6041221618652344,0.7278788685798645
1.1334480047225952,1.099533200263977,0.033914804458618164,0.6199583411216736,0.38095238095238093,2.8363494873046875,0.679264485836029
1.147090196609497,1.1843470335006714,-0.037256836891174316,0.722042977809906,0.5714285714285714,2.7717723846435547,0.7467108368873596
1.2253422737121582,1.1530557870864868,0.07228648662567139,0.722805380821228,0.5,2.3663127422332764,0.7929723262786865
0.8850935697555542,1.2142293453216553,-0.3291357755661011,0.6908819079399109,0.38095238095238093,2.741266965866089,0.7378022074699402
1.0377559661865234,1.269763708114624,-0.23200774192810059,0.7893937230110168,0.5714285714285714,2.7520532608032227,0.8389278650283813
1.1025336980819702,1.1019200086593628,0.0006136894226074219,0.620090901851654,0.5,2.4363608360290527,0.6711081266403198
1.216194748878479,1.103915810585022,0.11227893829345703,0.7555569410324097,0.5238095238095238,2.3164587020874023,0.8292568325996399
0.8510338664054871,1.2900701761245728,-0.4390363097190857,0.7745052576065063,0.6190476190476191,2.9215478897094727,0.8058379292488098
1.319496750831604,1.07667875289917,0.24281799793243408,0.6169048547744751,0.5238095238095238,3.1240694522857666,0.6722474694252014
0.9310041069984436,1.353297472000122,-0.42229336500167847,0.8256767392158508,0.6666666666666667,2.949598789215088,0.8843573331832886
1.0175809860229492,1.0715584754943848,-0.05397748947143555,0.6759732961654663,0.47619047619047616,2.9070093631744385,0.744723916053772
1.0700989961624146,1.204832911491394,-0.1347339153289795,0.7240976691246033,0.4285714285714286,2.527082681655884,0.7703629732131958
1.1058428287506104,1.1297736167907715,-0.023930788040161133,0.7159064412117004,0.47619047619047616,2.677715539932251,0.7988266348838806
0.8636051416397095,1.1955125331878662,-0.33190739154815674,0.7120000123977661,0.5238095238095238,2.4434049129486084,0.7779107689857483
1.231126308441162,0.981155514717102,0.24997079372406006,0.5140501260757446,0.4285714285714286,2.2600932121276855,0.5738561749458313
1.24673330783844,0.9515649080276489,0.295168399810791,0.5193630456924438,0.5952380952380952,2.583876132965088,0.6098222732543945
1.2663214206695557,0.8736057877540588,0.3927156329154968,0.4734892249107361,0.3571428571428571,2.443962812423706,0.5613259673118591
1.3803077936172485,0.9621855020523071,0.4181222915649414,0.5666460990905762,0.47619047619047616,2.1504926681518555,0.634161651134491
1.0678545236587524,1.235790729522705,-0.16793620586395264,0.581952691078186,0.3571428571428571,2.371262550354004,0.6728461384773254
1.2553757429122925,1.0216201543807983,0.23375558853149414,0.5921630859375,0.4285714285714286,2.187851905822754,0.6876074075698853
0.9337709546089172,1.3360743522644043,-0.40230339765548706,0.8005430102348328,0.5714285714285714,3.1035165786743164,0.8717576861381531
1.3458977937698364,0.7196500301361084,0.626247763633728,0.4534481465816498,0.5952380952380952,2.500211238861084,0.5312250852584839
1.159090518951416,0.76727694272995,0.39181357622146606,0.4365280866622925,0.5238095238095238,2.729757070541382,0.5563257932662964
0.941632866859436,1.0974998474121094,-0.15586698055267334,0.6919155716896057,0.5238095238095238,2.6241304874420166,0.7324103713035583
1.2829113006591797,0.8931686282157898,0.3897426724433899,0.5095154047012329,0.3571428571428571,2.1385955810546875,0.5991892218589783
1.032031774520874,1.2902228832244873,-0.2581911087036133,0.8607263565063477,0.6428571428571428,2.6399354934692383,0.9235427975654602
0.9902454614639282,0.8880603313446045,0.10218513011932373,0.47214916348457336,0.5,2.758244514465332,0.561309814453125
1.2539386749267578,0.658532977104187,0.5954056978225708,0.41331976652145386,0.47619047619047616,2.8343422412872314,0.5254214406013489
1.3426873683929443,0.9693921208381653,0.37329524755477905,0.5895155072212219,0.45238095238095233,2.5582454204559326,0.6666719317436218
0.904823899269104,1.3087354898452759,-0.4039115905761719,0.8784658908843994,0.5476190476190477,2.637544631958008,0.9326684474945068
1.0590132474899292,1.2335262298583984,-0.17451298236846924,0.681494414806366,0.4285714285714286,2.8441712856292725,0.751882016658783
1.3125194311141968,0.6771848201751709,0.6353346109390259,0.432696670293808,0.47619047619047616,2.879260540008545,0.5452716946601868
1.111721396446228,0.8968764543533325,0.2148449420928955,0.5356266498565674,0.5952380952380952,2.7913477420806885,0.5988530516624451
1.2086446285247803,0.97352135181427,0.23512327671051025,0.5973966717720032,0.47619047619047616,2.43330717086792,0.6766950488090515
1.1933201551437378,0.9354531764984131,0.2578669786453247,0.5978081822395325,0.5714285714285714,2.370546579360962,0.7016216516494751
1.028904914855957,1.211642861366272,-0.18273794651031494,0.8007436990737915,0.47619047619047616,3.1761746406555176,0.84102463722229
0.6827017068862915,1.7001889944076538,-1.0174872875213623,0.9552782773971558,0.6904761904761905,2.617709159851074,0.9740975499153137
1.1436033248901367,1.2292571067810059,-0.08565378189086914,0.7165018320083618,0.5476190476190477,2.460236072540283,0.7636331915855408
1.1048498153686523,1.3101844787597656,-0.20533466339111328,0.8238349556922913,0.45238095238095233,2.909339427947998,0.8858002424240112
1.0984867811203003,0.9401061534881592,0.1583806276321411,0.6114892959594727,0.5714285714285714,2.6877803802490234,0.716321587562561
1.344890832901001,0.9909924268722534,0.35389840602874756,0.6243581771850586,0.5,2.71392822265625,0.7057264447212219
0.8157811760902405,1.1983531713485718,-0.3825719952583313,0.6395503282546997,0.5238095238095238,2.5642237663269043,0.6785513162612915
0.7906467318534851,1.0398118495941162,-0.2491651177406311,0.5096522569656372,0.5952380952380952,2.7799484729766846,0.5886363387107849
0.9674665331840515,0.7619179487228394,0.20554858446121216,0.39919617772102356,0.5238095238095238,2.8835034370422363,0.5250815749168396
1.0251258611679077,1.0428080558776855,-0.017682194709777832,0.5961425304412842,0.6428571428571428,2.5321288108825684,0.6819417476654053
1.1207585334777832,1.0812408924102783,0.03951764106750488,0.7096579074859619,0.5,2.6865522861480713,0.7910351157188416
1.0587728023529053,0.9107451438903809,0.14802765846252441,0.5590345859527588,0.6428571428571428,2.8454580307006836,0.661363959312439
1.3598049879074097,1.0377405881881714,0.3220643997192383,0.695156455039978,0.5,2.7620275020599365,0.7720585465431213
0.6440061926841736,1.424094319343567,-0.7800881266593933,0.8703010082244873,0.47619047619047616,2.872833490371704,0.9298701286315918
1.080416202545166,1.0311057567596436,0.04931044578552246,0.6847984194755554,0.38095238095238093,2.5107009410858154,0.7536324262619019
1.1569969654083252,1.1356279850006104,0.021368980407714844,0.6648028492927551,0.47619047619047616,2.093416452407837,0.7376617789268494
1.3404535055160522,0.9007173776626587,0.43973612785339355,0.5729590654373169,0.3571428571428571,2.4650959968566895,0.6569386720657349
1.272753357887268,1.1358054876327515,0.1369478702545166,0.6196619868278503,0.5,2.2117018699645996,0.7025390863418579
0.7828199863433838,1.291107416152954,-0.5082874298095703,0.7813478112220764,0.6428571428571428,2.4122118949890137,0.8276035189628601
1.1414960622787476,1.18142569065094,-0.03992962837219238,0.7384338974952698,0.47619047619047616,2.4567198753356934,0.8040627837181091
0.8823245167732239,1.1792426109313965,-0.2969180941581726,0.6995261311531067,0.45238095238095233,2.7319939136505127,0.7368952631950378
1.2619990110397339,0.9519983530044556,0.3100006580352783,0.6111469268798828,0.47619047619047616,2.967292308807373,0.6724539399147034
1.5358296632766724,0.7695885300636292,0.7662411332130432,0.46296682953834534,0.40476190476190477,2.706573963165283,0.5499877333641052
1.2229042053222656,1.1689571142196655,0.0539470911026001,0.6810905337333679,0.4285714285714286,2.775211811065674,0.7723842859268188
0.967795193195343,1.1894733905792236,-0.22167819738388062,0.6529825925827026,0.5238095238095238,2.412104606628418,0.7048600316047668
1.2410579919815063,0.9504167437553406,0.29064124822616577,0.6316738128662109,0.5,2.5338900089263916,0.7023593783378601
1.0749399662017822,1.1824365854263306,-0.10749661922454834,0.6923100352287292,0.5238095238095238,2.9663782119750977,0.7458875179290771
1.029664397239685,1.0935324430465698,-0.06386804580688477,0.691552460193634,0.6190476190476191,3.0099000930786133,0.7269421219825745
1.1805894374847412,1.0597639083862305,0.12082552909851074,0.6603660583496094,0.4285714285714286,2.7402970790863037,0.7761104702949524
1.1419252157211304,1.23703932762146,-0.09511411190032959,0.795673668384552,0.6666666666666667,1.9459749460220337,0.8844155073165894
1.1164453029632568,0.796241819858551,0.3202034831047058,0.46405911445617676,0.5,3.0325818061828613,0.5398626327514648
1.0955147743225098,1.154496669769287,-0.058981895446777344,0.6218031644821167,0.5,2.86323881149292,0.705035388469696
0.8602911829948425,1.0841177701950073,-0.2238265872001648,0.7197389006614685,0.5,2.6050398349761963,0.7659085392951965
0.8067420125007629,1.1934566497802734,-0.3867146372795105,0.6611648797988892,0.5952380952380952,2.9492084980010986,0.7091516852378845
1.1689865589141846,1.2508125305175781,-0.08182597160339355,0.7637926340103149,0.5476190476190477,2.8302533626556396,0.8417266011238098
1.2353675365447998,1.0990090370178223,0.13635849952697754,0.66010582447052,0.33333333333333337,2.892714023590088,0.7169749736785889
0.9704390168190002,1.3695682287216187,-0.3991292119026184,0.7795849442481995,0.5,3.164210319519043,0.817827582359314
1.2855379581451416,1.0511457920074463,0.2343921661376953,0.6296814680099487,0.5,2.650996685028076,0.7084923386573792
1.1105459928512573,1.1631017923355103,-0.05255579948425293,0.6261212825775146,0.4285714285714286,2.392312526702881,0.712692379951477
1.3129078149795532,1.0115115642547607,0.3013962507247925,0.6344088912010193,0.38095238095238093,2.8327653408050537,0.721309244632721
0.9871581792831421,1.2909942865371704,-0.3038361072540283,0.6905125379562378,0.5238095238095238,2.617741346359253,0.7481337189674377
1.13175368309021,1.1375586986541748,-0.005805015563964844,0.6697355508804321,0.2857142857142857,3.143775463104248,0.7472838163375854
0.9477159976959229,1.2908519506454468,-0.3431359529495239,0.7872897982597351,0.6666666666666667,2.7786319255828857,0.8380797505378723
1.2997673749923706,1.0270509719848633,0.2727164030075073,0.5776623487472534,0.5238095238095238,2.702446460723877,0.6496087908744812
0.7135534882545471,1.1556668281555176,-0.44211333990097046,0.6252541542053223,0.5238095238095238,2.7045767307281494,0.7138925194740295
0.996473491191864,1.1730265617370605,-0.17655307054519653,0.7016780376434326,0.5238095238095238,2.3706767559051514,0.7455980181694031
0.9314746856689453,1.363572359085083,-0.4320976734161377,0.8165624141693115,0.5714285714285714,2.4239144325256348,0.8656909465789795
1.303579568862915,1.0259515047073364,0.2776280641555786,0.616320788860321,0.47619047619047616,2.9423019886016846,0.7092992663383484
0.9469918012619019,1.2424319982528687,-0.2954401969909668,0.6240949630737305,0.4285714285714286,2.9202418327331543,0.6781908273696899
0.8302156329154968,1.4021755456924438,-0.571959912776947,0.8160418272018433,0.5238095238095238,2.4527761936187744,0.8705668449401855
1.2360070943832397,0.9568120837211609,0.27919501066207886,0.618985652923584,0.4285714285714286,2.299307346343994,0.708087146282196
1.1612571477890015,0.9148142337799072,0.24644291400909424,0.5956653952598572,0.5,2.8089990615844727,0.6991196274757385
1.7284457683563232,0.891436755657196,0.8370090126991272,0.6069952249526978,0.5,2.845702886581421,0.8851076364517212
1.753946304321289,1.4386827945709229,0.3152635097503662,0.6811511516571045,0.4285714285714286,2.9614224433898926,0.858468234539032
1.3618289232254028,1.299394130706787,0.06243479251861572,0.6464239954948425,0.45238095238095233,2.6862199306488037,0.8059965372085571
1.5767122507095337,0.7450464367866516,0.8316658139228821,0.4310532808303833,0.3571428571428571,2.938918352127075,0.6955938935279846
1.4454995393753052,1.5648044347763062,-0.11930489540100098,0.7916113138198853,0.5714285714285714,2.794982671737671,0.9791992902755737
1.608742356300354,1.1272000074386597,0.48154234886169434,0.6418695449829102,0.3571428571428571,2.9468789100646973,0.9088080525398254
1.5159715414047241,0.9113701581954956,0.6046013832092285,0.47815030813217163,0.45238095238095233,2.154439687728882,0.6859353184700012
1.5035954713821411,1.2383991479873657,0.2651963233947754,0.6316436529159546,0.5,2.9416921138763428,0.8373888731002808
1.2882461547851562,1.0018396377563477,0.2864065170288086,0.5528523325920105,0.45238095238095233,2.8098292350769043,0.788978636264801
1.4292680025100708,1.3173727989196777,0.11189520359039307,0.6972783207893372,0.47619047619047616,2.7046151161193848,0.795440137386322
1.6544073820114136,1.1679115295410156,0.48649585247039795,0.6036179661750793,0.5714285714285714,2.773484706878662,0.7969101071357727
1.2003583908081055,1.3614099025726318,-0.16105151176452637,0.6159350275993347,0.47619047619047616,2.8837833404541016,0.767119824886322
1.0871721506118774,1.11959969997406,-0.03242754936218262,0.6088473796844482,0.5476190476190477,2.5940771102905273,0.7357229590415955
1.2465406656265259,1.0890562534332275,0.15748441219329834,0.5584503412246704,0.47619047619047616,2.391836166381836,0.7778552770614624
1.4206033945083618,1.0007203817367554,0.41988301277160645,0.567945659160614,0.5476190476190477,2.5503933429718018,0.8174911141395569
0.9528945088386536,0.8170344233512878,0.13586008548736572,0.5423240661621094,0.40476190476190477,2.70176362991333,0.7301331758499146
0.8158732056617737,1.3264392614364624,-0.5105660557746887,0.6190693974494934,0.7380952380952381,3.036119222640991,0.8251546025276184
1.369853138923645,1.2432060241699219,0.12664711475372314,0.6311384439468384,0.5238095238095238,2.660856008529663,0.8278588652610779
1.2709288597106934,1.23968505859375,0.03124380111694336,0.6219474673271179,0.5952380952380952,2.843822717666626,0.8857269883155823
1.2050312757492065,1.2078866958618164,-0.0028554201126098633,0.7686623930931091,0.5476190476190477,2.573131799697876,0.9092896580696106
1.1454685926437378,1.2119886875152588,-0.066520094871521,0.6723196506500244,0.47619047619047616,2.407851219177246,0.9011942148208618
1.1154496669769287,1.1191039085388184,-0.0036542415618896484,0.6943634152412415,0.5238095238095238,2.418940544128418,0.8972793221473694
1.1746019124984741,1.2095171213150024,-0.03491520881652832,0.7704166173934937,0.5476190476190477,2.5035195350646973,0.916944146156311
1.3227791786193848,0.9870507717132568,0.33572840690612793,0.5350930094718933,0.47619047619047616,2.886991024017334,0.7480113506317139
1.2791342735290527,1.0213079452514648,0.2578263282775879,0.5459672808647156,0.47619047619047616,2.6003921031951904,0.7549182772636414
1.0002944469451904,1.2694740295410156,-0.2691795825958252,0.6239765882492065,0.4285714285714286,2.3531811237335205,0.8597275018692017
0.9597262144088745,1.1024919748306274,-0.14276576042175293,0.6098263263702393,0.5238095238095238,2.4864916801452637,0.8402715921401978
1.071083903312683,0.8210123181343079,0.25007158517837524,0.4883965849876404,0.4285714285714286,2.8524794578552246,0.7146092057228088
0.9939743280410767,1.068663477897644,-0.07468914985656738,0.5643867254257202,0.6428571428571428,2.6220827102661133,0.7942836284637451
1.1635445356369019,0.903206467628479,0.26033806800842285,0.48785191774368286,0.45238095238095233,2.3790624141693115,0.72789067029953
1.0159412622451782,0.9986127018928528,0.01732856035232544,0.5262693166732788,0.5952380952380952,2.4377079010009766,0.7467240691184998
0.6734188199043274,0.9284287691116333,-0.2550099492073059,0.5572696328163147,0.5238095238095238,2.586233615875244,0.7330692410469055
0.9232722520828247,0.8100108504295349,0.1132614016532898,0.5019490122795105,0.4285714285714286,2.3405537605285645,0.7527362108230591
0.810763955116272,0.7814993262290955,0.029264628887176514,0.559594452381134,0.40476190476190477,2.6565637588500977,0.7282536625862122
0.9607540369033813,0.6245124340057373,0.33624160289764404,0.3436383008956909,0.47619047619047616,2.7209434509277344,0.5026275515556335
0.80318683385849,0.8217228651046753,-0.018536031246185303,0.45101064443588257,0.5476190476190477,2.8851561546325684,0.6498426795005798
0.864575207233429,0.8896420001983643,-0.025066792964935303,0.5358744859695435,0.45238095238095233,2.266840696334839,0.6618754863739014
0.7085363864898682,0.8678999543190002,-0.15936356782913208,0.5266333222389221,0.4285714285714286,2.472590208053589,0.6775023341178894
0.689470648765564,1.0610296726226807,-0.3715590238571167,0.6964446902275085,0.5714285714285714,2.7590951919555664,0.7826023697853088
0.6757436990737915,0.9560349583625793,-0.28029125928878784,0.6208311319351196,0.5,2.7650530338287354,0.8159773349761963
0.7210506796836853,0.8783887028694153,-0.15733802318572998,0.579816997051239,0.6666666666666667,2.6938064098358154,0.7690841555595398
0.9961515069007874,0.8425747156143188,0.1535767912864685,0.5414853096008301,0.5714285714285714,2.503267526626587,0.696690022945404
0.8755915760993958,0.643225371837616,0.23236620426177979,0.28941231966018677,0.5714285714285714,2.3849382400512695,0.40583863854408264
0.8399516344070435,1.0301694869995117,-0.19021785259246826,0.7166571021080017,0.45238095238095233,2.7128915786743164,0.854415237903595
0.9514999985694885,0.9315736889839172,0.01992630958557129,0.5620021224021912,0.5952380952380952,2.809267997741699,0.6710692048072815
1.0922317504882812,0.6211048364639282,0.471126914024353,0.3261485695838928,0.47619047619047616,2.6826093196868896,0.4097401797771454
0.9265156388282776,0.8689945936203003,0.057521045207977295,0.4577263593673706,0.47619047619047616,2.2524495124816895,0.5921451449394226
0.8841186761856079,0.8950631022453308,-0.0109444260597229,0.4861123561859131,0.5,2.2129838466644287,0.6354221701622009
0.8330503702163696,0.8748139142990112,-0.0417635440826416,0.4969513416290283,0.6666666666666667,2.1801371574401855,0.6359848380088806
0.7464452385902405,0.984205961227417,-0.2377607226371765,0.5416100025177002,0.5,2.7659099102020264,0.6705700159072876
0.8347152471542358,0.980661153793335,-0.14594590663909912,0.5499988198280334,0.5238095238095238,2.815866708755493,0.6844319701194763
0.9005080461502075,1.0159512758255005,-0.11544322967529297,0.6471874117851257,0.47619047619047616,2.760580539703369,0.7653650641441345
0.8862297534942627,0.8969076871871948,-0.010677933692932129,0.5147578716278076,0.5476190476190477,2.9374682903289795,0.6202995777130127
0.7823700308799744,0.9067572355270386,-0.12438720464706421,0.5132263898849487,0.45238095238095233,2.7220611572265625,0.6360062956809998
0.7852447032928467,0.8146129846572876,-0.029368281364440918,0.46620383858680725,0.40476190476190477,2.683485269546509,0.6092325448989868
0.6462292671203613,0.787458062171936,-0.1412287950515747,0.4919819235801697,0.6428571428571428,2.6081438064575195,0.6027824878692627
0.8337625861167908,0.889325737953186,-0.055563151836395264,0.6000450253486633,0.4285714285714286,2.980266571044922,0.7385894656181335
0.7982572913169861,0.7936956286430359,0.004561662673950195,0.5528119802474976,0.5238095238095238,2.5704212188720703,0.6321365833282471
0.8673098683357239,0.8644808530807495,0.0028290152549743652,0.5668290853500366,0.5,2.29408597946167,0.708398699760437
0.8795092701911926,0.8360537886619568,0.04345548152923584,0.5315744876861572,0.5238095238095238,2.4891347885131836,0.6617982983589172
0.9215946793556213,0.8865256309509277,0.035069048404693604,0.6248661279678345,0.30952380952380953,2.291346311569214,0.7729381918907166
0.9114615321159363,0.7847796082496643,0.12668192386627197,0.4403863251209259,0.33333333333333337,2.717116355895996,0.5388615727424622
0.9816312789916992,0.8595504760742188,0.12208080291748047,0.5729365348815918,0.5,2.754363775253296,0.7107237577438354
1.0546644926071167,0.7522299885749817,0.302434504032135,0.5239259600639343,0.3571428571428571,2.9744980335235596,0.6464946866035461
0.8542441725730896,1.0323123931884766,-0.17806822061538696,0.6335622668266296,0.5714285714285714,2.917760133743286,0.675157368183136
0.9572684168815613,1.033371925354004,-0.07610350847244263,0.6800588369369507,0.5714285714285714,2.9280846118927,0.8030844926834106
1.2081931829452515,0.7234694361686707,0.4847237467765808,0.5043383836746216,0.5238095238095238,2.504481792449951,0.6160888075828552
0.8362875580787659,0.8783782720565796,-0.04209071397781372,0.5943818092346191,0.5952380952380952,2.494837522506714,0.6856483817100525
1.0391180515289307,0.8986417651176453,0.1404762864112854,0.5220856070518494,0.40476190476190477,2.8324315547943115,0.5894020795822144
0.8991248607635498,1.0962791442871094,-0.19715428352355957,0.6633249521255493,0.5952380952380952,2.426339864730835,0.7075998187065125
0.8393742442131042,0.9477869272232056,-0.10841268301010132,0.5178095102310181,0.5476190476190477,2.6241345405578613,0.6143835186958313
0.9757094383239746,0.9907559156417847,-0.015046477317810059,0.6069200038909912,0.5714285714285714,2.7048697471618652,0.7141087651252747
1.3103655576705933,0.6022725105285645,0.7080930471420288,0.3750571310520172,0.45238095238095233,2.460280656814575,0.45398274064064026
0.7554916143417358,1.059269666671753,-0.3037780523300171,0.5830856561660767,0.47619047619047616,2.761784076690674,0.6654411554336548
0.8877546787261963,0.9077873229980469,-0.020032644271850586,0.5864782333374023,0.33333333333333337,2.6390044689178467,0.7662532329559326
0.7486361265182495,0.7960183024406433,-0.0473821759223938,0.5128698348999023,0.38095238095238093,3.0867998600006104,0.6215073466300964
0.8200388550758362,0.9645951390266418,-0.14455628395080566,0.5146523118019104,0.45238095238095233,2.648282527923584,0.6173779368400574
1.095828652381897,0.7984029650688171,0.29742568731307983,0.4877646863460541,0.47619047619047616,2.6748294830322266,0.5777701735496521
0.9358477592468262,0.6525297164916992,0.28331804275512695,0.4007948040962219,0.5,2.797706127166748,0.5085305571556091
0.818134069442749,1.0431197881698608,-0.22498571872711182,0.6703373193740845,0.47619047619047616,2.615612268447876,0.7436088919639587
0.8607028722763062,1.0163334608078003,-0.15563058853149414,0.5933142900466919,0.45238095238095233,2.386923313140869,0.6492573022842407
0.8860607147216797,0.9874879717826843,-0.10142725706100464,0.567054033279419,0.5714285714285714,2.9263579845428467,0.6408489346504211
1.0869842767715454,0.8843502998352051,0.20263397693634033,0.6129560470581055,0.5,2.667243003845215,0.691990077495575
0.855782151222229,0.8859868049621582,-0.0302046537399292,0.542473316192627,0.5238095238095238,1.9877088069915771,0.6391146183013916
0.94742351770401,0.8301277756690979,0.11729574203491211,0.49866193532943726,0.33333333333333337,2.837766647338867,0.594811201095581
0.9727005958557129,1.0824133157730103,-0.10971271991729736,0.6379863619804382,0.5238095238095238,2.480607748031616,0.711694061756134
0.7234221696853638,0.8791056275367737,-0.1556834578514099,0.5375232100486755,0.5476190476190477,2.466639995574951,0.6618289947509766
0.9902052879333496,1.1700557470321655,-0.17985045909881592,0.6052718162536621,0.6190476190476191,2.3893399238586426,0.7040778398513794
0.9665526151657104,0.9475754499435425,0.01897716522216797,0.5260975360870361,0.38095238095238093,2.8005731105804443,0.6239628195762634
0.7755146622657776,1.1170287132263184,-0.34151405096054077,0.6016161441802979,0.47619047619047616,2.62674880027771,0.6812418103218079
0.6910933256149292,0.940995991230011,-0.2499026656150818,0.5601159334182739,0.5952380952380952,2.759270191192627,0.6800698041915894
0.7858597040176392,1.0096614360809326,-0.22380173206329346,0.588394820690155,0.5476190476190477,2.033435821533203,0.6566632986068726
0.9996048212051392,0.7077862024307251,0.29181861877441406,0.43093398213386536,0.4285714285714286,2.555832624435425,0.5497571229934692
1.092169165611267,0.7692350745201111,0.322934091091156,0.4650276303291321,0.3571428571428571,2.80710506439209,0.586734414100647
0.9583755731582642,0.9520818591117859,0.0062937140464782715,0.6387541890144348,0.4285714285714286,2.1537837982177734,0.7405982613563538
1.2951173782348633,1.099216341972351,0.1959010362625122,0.6953065395355225,0.47619047619047616,2.5019166469573975,0.9046126008033752
1.2779091596603394,1.2656605243682861,0.012248635292053223,0.7289487719535828,0.45238095238095233,2.5714070796966553,0.9375737309455872
1.0831083059310913,1.2063854932785034,-0.12327718734741211,0.70428866147995,0.47619047619047616,2.1008992195129395,0.90117347240448
1.0081037282943726,1.2041311264038086,-0.19602739810943604,0.7134910821914673,0.5238095238095238,2.823227882385254,0.864088237285614
1.0841591358184814,1.0211176872253418,0.06304144859313965,0.668409526348114,0.5,2.9193482398986816,0.9027960300445557
0.9400061368942261,1.27495276927948,-0.3349466323852539,0.7802746295928955,0.6428571428571428,2.706840991973877,0.9089248776435852
1.0708078145980835,1.2277443408966064,-0.15693652629852295,0.7260095477104187,0.40476190476190477,2.5688319206237793,0.9399353265762329
0.9142674207687378,1.3446972370147705,-0.4304298162460327,0.7199538350105286,0.5476190476190477,2.5645368099212646,0.9369114637374878
1.1193965673446655,1.1781190633773804,-0.058722496032714844,0.6919211149215698,0.5952380952380952,2.850739002227783,0.839812695980072
1.0843263864517212,1.0417110919952393,0.042615294456481934,0.601811408996582,0.45238095238095233,2.9829487800598145,0.8336126804351807
1.0439046621322632,1.1812944412231445,-0.13738977909088135,0.6180526614189148,0.47619047619047616,2.4037320613861084,0.8009422421455383
0.9539742469787598,1.2586567401885986,-0.30468249320983887,0.731423020362854,0.5,2.600409984588623,0.8930356502532959
1.086036205291748,0.8762195110321045,0.20981669425964355,0.5509461760520935,0.40476190476190477,3.0093748569488525,0.769651472568512
0.92952561378479,0.910159707069397,0.019365906715393066,0.4699636399745941,0.45238095238095233,3.0988755226135254,0.6478779911994934
1.064074158668518,0.8981048464775085,0.16596931219100952,0.5958117842674255,0.5238095238095238,2.721980094909668,0.7080572843551636
0.7938193082809448,1.2478872537612915,-0.4540679454803467,0.6912301182746887,0.4285714285714286,2.8073058128356934,0.8112876415252686
1.2183254957199097,0.9781643152236938,0.24016118049621582,0.5527331233024597,0.47619047619047616,2.5478177070617676,0.716936469078064
1.123177170753479,0.9892619252204895,0.1339152455329895,0.5776462554931641,0.5238095238095238,2.70841383934021,0.7177632451057434
1.0326694250106812,0.8638187646865845,0.16885066032409668,0.4643295407295227,0.40476190476190477,2.3252999782562256,0.7108482122421265
1.1245908737182617,0.9515679478645325,0.17302292585372925,0.5636001229286194,0.4285714285714286,2.400130033493042,0.7375081181526184
0.8772450685501099,1.1074059009552002,-0.23016083240509033,0.592342734336853,0.6666666666666667,2.6102213859558105,0.7617332339286804
0.7895144820213318,1.1412408351898193,-0.35172635316848755,0.676565408706665,0.6428571428571428,3.0905404090881348,0.8001314401626587
0.916563093662262,1.0807654857635498,-0.16420239210128784,0.6064506769180298,0.6190476190476191,2.8615942001342773,0.7410386800765991
1.1800494194030762,0.9439732432365417,0.23607617616653442,0.5840195417404175,0.6190476190476191,2.972782850265503,0.7513186931610107
1.0827927589416504,0.9622799158096313,0.12051284313201904,0.6130940318107605,0.45238095238095233,2.6585068702697754,0.7336066365242004
1.2232115268707275,0.7579750418663025,0.46523648500442505,0.4219488203525543,0.47619047619047616,2.8391425609588623,0.5902388691902161
1.1464416980743408,0.9374418258666992,0.2089998722076416,0.6137722730636597,0.5952380952380952,2.7518110275268555,0.7545801401138306
1.1616122722625732,0.9514343738555908,0.21017789840698242,0.5166448950767517,0.45238095238095233,2.701451539993286,0.6932657957077026
1.1971515417099,0.8224260210990906,0.3747255206108093,0.5578542947769165,0.6190476190476191,2.3557305335998535,0.7034918665885925
0.9627063274383545,1.07912278175354,-0.11641645431518555,0.6096124649047852,0.5238095238095238,2.7688333988189697,0.7631937861442566
1.1067689657211304,0.9027360677719116,0.20403289794921875,0.5618603825569153,0.40476190476190477,2.725797176361084,0.678827702999115
1.2467529773712158,0.8803535103797913,0.36639946699142456,0.4617033004760742,0.45238095238095233,2.2094783782958984,0.5950524806976318
1.0193623304367065,1.1050859689712524,-0.0857236385345459,0.6018001437187195,0.6666666666666667,2.4553864002227783,0.7391039133071899
1.1845725774765015,1.0108712911605835,0.17370128631591797,0.5884677767753601,0.45238095238095233,2.3727667331695557,0.7204064130783081
0.9330206513404846,0.9944396018981934,-0.06141895055770874,0.5247828364372253,0.5238095238095238,2.888521432876587,0.6219472885131836
0.6813772916793823,1.2736072540283203,-0.592229962348938,0.7185589075088501,0.47619047619047616,2.7474541664123535,0.7807649970054626
0.9371997714042664,1.3237838745117188,-0.3865841031074524,0.7472159266471863,0.5238095238095238,2.5220632553100586,0.8136855363845825
1.335902452468872,0.7766873240470886,0.5592151284217834,0.44659221172332764,0.45238095238095233,2.822962760925293,0.5878064632415771
1.2316522598266602,1.0600643157958984,0.17158794403076172,0.587080180644989,0.5,3.1474030017852783,0.7117549777030945
0.885208010673523,1.0637476444244385,-0.17853963375091553,0.602461576461792,0.4285714285714286,2.766875743865967,0.7014758586883545
1.0304516553878784,1.0033295154571533,0.027122139930725098,0.4999040365219116,0.5,2.7611565589904785,0.5920900702476501
0.8281168341636658,1.4005694389343262,-0.5724526047706604,0.8043774962425232,0.5476190476190477,2.652886152267456,0.8654036521911621
1.01432204246521,1.0454167127609253,-0.031094670295715332,0.6081167459487915,0.4285714285714286,2.479320526123047,0.672909140586853
0.9208693504333496,1.3266632556915283,-0.4057939052581787,0.6528494954109192,0.5952380952380952,2.686051845550537,0.7295129299163818
0.9671989679336548,1.178567886352539,-0.21136891841888428,0.633456826210022,0.4285714285714286,2.553356409072876,0.6980320811271667
1.0487734079360962,1.3378798961639404,-0.28910648822784424,0.7351656556129456,0.45238095238095233,2.7386443614959717,0.762641966342926
1.048704743385315,1.1650394201278687,-0.11633467674255371,0.6491475105285645,0.5952380952380952,2.797966480255127,0.7671701908111572
1.2697200775146484,1.1384632587432861,0.1312568187713623,0.6064303517341614,0.4285714285714286,2.7196242809295654,0.6998478770256042
1.0062850713729858,0.950882077217102,0.05540299415588379,0.47196492552757263,0.5238095238095238,3.0908401012420654,0.5365288853645325
1.2818937301635742,1.0102183818817139,0.27167534828186035,0.5198708772659302,0.5238095238095238,2.934122085571289,0.6122568845748901
0.964095950126648,1.1190237998962402,-0.15492784976959229,0.6546929478645325,0.47619047619047616,2.9107189178466797,0.7315821051597595
1.2355866432189941,0.6591482162475586,0.5764384269714355,0.40272238850593567,0.45238095238095233,2.5907034873962402,0.5037165880203247
1.045670509338379,1.156294345855713,-0.11062383651733398,0.5406045317649841,0.40476190476190477,2.313112258911133,0.6856695413589478
1.205979824066162,1.0823233127593994,0.1236565113067627,0.6241092681884766,0.5238095238095238,2.9678821563720703,0.7167530655860901
1.4564176797866821,1.025187373161316,0.4312303066253662,0.5616395473480225,0.3571428571428571,2.690485715866089,0.6708804965019226
1.1342166662216187,1.0908100605010986,0.04340660572052002,0.598881185054779,0.47619047619047616,2.6968657970428467,0.678632915019989
1.3533581495285034,0.996462881565094,0.3568952679634094,0.4976915121078491,0.5714285714285714,2.358447551727295,0.6240885257720947
1.1557347774505615,1.1448367834091187,0.010897994041442871,0.6591862440109253,0.5952380952380952,2.753797769546509,0.7535994648933411
0.9300926923751831,1.298113465309143,-0.36802077293395996,0.7021610140800476,0.47619047619047616,2.5878396034240723,0.8345973491668701
1.2618458271026611,1.019383430480957,0.2424623966217041,0.5550763607025146,0.47619047619047616,2.361245632171631,0.6932660341262817
1.0370004177093506,1.4639207124710083,-0.4269202947616577,0.788673996925354,0.5952380952380952,2.7475316524505615,0.8530175089836121
1.5058070421218872,0.7798475027084351,0.7259595394134521,0.4537758231163025,0.45238095238095233,2.3430042266845703,0.5936998128890991
1.0434186458587646,1.1398916244506836,-0.09647297859191895,0.6342217922210693,0.45238095238095233,2.4744205474853516,0.7596190571784973
1.0766067504882812,1.1139665842056274,-0.03735983371734619,0.6866838335990906,0.6428571428571428,2.5999631881713867,0.7591715455055237
1.2818955183029175,1.0464767217636108,0.23541879653930664,0.6038200259208679,0.45238095238095233,2.450394630432129,0.6731764078140259
1.3928855657577515,1.0835039615631104,0.3093816041946411,0.6208972930908203,0.5,2.387471914291382,0.7534345984458923
1.1579663753509521,0.9873225092887878,0.1706438660621643,0.5351282358169556,0.38095238095238093,2.4276211261749268,0.6621735692024231
1.0228400230407715,1.306365728378296,-0.2835257053375244,0.7139528393745422,0.47619047619047616,2.4679954051971436,0.7895631194114685
1.0958192348480225,1.1699116230010986,-0.07409238815307617,0.7301573157310486,0.6428571428571428,2.7215917110443115,0.8020634055137634
1.203019380569458,1.1800103187561035,0.023009061813354492,0.6119683384895325,0.4285714285714286,2.179980754852295,0.7035350203514099
0.8469563722610474,1.2947230339050293,-0.44776666164398193,0.72834712266922,0.33333333333333337,2.5730135440826416,0.78620845079422
1.039706826210022,1.3421458005905151,-0.30243897438049316,0.7237179279327393,0.45238095238095233,2.338489055633545,0.8359957337379456
1.1457713842391968,1.1328672170639038,0.012904167175292969,0.5705079436302185,0.38095238095238093,2.592489004135132,0.6762950420379639
1.1382977962493896,1.1116862297058105,0.0266115665435791,0.656822919845581,0.6190476190476191,2.6035335063934326,0.7296842932701111
0.9145656824111938,1.291825771331787,-0.37726008892059326,0.6741578578948975,0.5238095238095238,2.6631827354431152,0.7630631923675537
1.2489553689956665,1.0790355205535889,0.16991984844207764,0.6484348177909851,0.5238095238095238,2.7373666763305664,0.7574196457862854
0.71535724401474,1.3353866338729858,-0.6200293898582458,0.7785732746124268,0.5,2.7025370597839355,0.8709871172904968
1.176486849784851,0.7871169447898865,0.3893699049949646,0.37389686703681946,0.47619047619047616,2.55370831489563,0.5075654983520508
1.3136537075042725,0.8382018208503723,0.47545188665390015,0.48333144187927246,0.47619047619047616,2.7234768867492676,0.6414908170700073
1.0110527276992798,1.4247105121612549,-0.4136577844619751,0.7997555136680603,0.3571428571428571,2.4707984924316406,0.8588706851005554
0.8875406980514526,0.952786922454834,-0.06524622440338135,0.6615740060806274,0.7142857142857143,2.2182443141937256,0.7857683300971985
1.0100501775741577,1.2387845516204834,-0.22873437404632568,0.7588754892349243,0.5476190476190477,2.6506283283233643,0.8325887322425842
1.0110697746276855,0.9064618945121765,0.10460788011550903,0.5236107110977173,0.5714285714285714,2.68841290473938,0.634926974773407
1.2143974304199219,0.943405032157898,0.2709923982620239,0.5240787267684937,0.6190476190476191,2.410574197769165,0.613977313041687
0.9644213318824768,1.0303224325180054,-0.06590110063552856,0.6589628458023071,0.5714285714285714,2.840813159942627,0.7598862051963806
0.8816572427749634,1.121294379234314,-0.23963713645935059,0.5949270129203796,0.5714285714285714,2.7595949172973633,0.6701428294181824
1.0181682109832764,0.9766607880592346,0.04150742292404175,0.5391342639923096,0.47619047619047616,3.12749981880188,0.601399838924408
0.9043629169464111,1.2723935842514038,-0.3680306673049927,0.7377291321754456,0.5476190476190477,2.810119867324829,0.8002532124519348
1.2373402118682861,0.9524574875831604,0.28488272428512573,0.510420560836792,0.5952380952380952,2.6895439624786377,0.5941874980926514
1.1284189224243164,1.1006546020507812,0.027764320373535156,0.6081117391586304,0.5,2.6062088012695312,0.7110951542854309
1.1062333583831787,0.9842789769172668,0.12195438146591187,0.6638991832733154,0.45238095238095233,2.515928030014038,0.7484386563301086
0.9361189603805542,1.0949922800064087,-0.1588733196258545,0.6876065135002136,0.5238095238095238,2.6110002994537354,0.7718669176101685
1.033919334411621,1.1761692762374878,-0.1422499418258667,0.781446635723114,0.5952380952380952,2.8648674488067627,0.862460196018219
1.306748628616333,1.0011181831359863,0.3056304454803467,0.5926849246025085,0.5,2.946105718612671,0.6887513995170593
0.9330565929412842,1.318445086479187,-0.38538849353790283,0.7015517950057983,0.4285714285714286,2.90728759765625,0.7671287059783936
1.3866997957229614,0.8627801537513733,0.5239196419715881,0.5276423692703247,0.5,2.3156180381774902,0.6490108370780945
1.0772075653076172,1.1035293340682983,-0.026321768760681152,0.6539556384086609,0.5476190476190477,2.6410000324249268,0.7439868450164795
1.150276780128479,1.1170674562454224,0.03320932388305664,0.684151291847229,0.4285714285714286,2.5957813262939453,0.7874382734298706
1.1819194555282593,0.7891503572463989,0.39276909828186035,0.4335200786590576,0.6428571428571428,2.444523334503174,0.5265436172485352
0.9574371576309204,1.1892858743667603,-0.23184871673583984,0.6760281324386597,0.5238095238095238,2.6039042472839355,0.7516382336616516
0.9865765571594238,1.3658791780471802,-0.37930262088775635,0.7583969235420227,0.5714285714285714,2.405036211013794,0.7891572713851929
0.856867253780365,1.441228985786438,-0.584361732006073,0.8474265933036804,0.3571428571428571,2.3121211528778076,0.8851410746574402
1.063643217086792,1.0667637586593628,-0.0031205415725708008,0.6654728651046753,0.6190476190476191,2.4906344413757324,0.7722280025482178
1.177015781402588,1.0299577713012695,0.14705801010131836,0.6537944674491882,0.5952380952380952,2.8703787326812744,0.7873648405075073
1.154422640800476,1.1013067960739136,0.0531158447265625,0.6454135179519653,0.5,2.322148084640503,0.7495394349098206
1.2949241399765015,0.7795243859291077,0.5153997540473938,0.42427417635917664,0.5,2.8745899200439453,0.5571145415306091
0.794219434261322,1.2361541986465454,-0.4419347643852234,0.6546719074249268,0.6428571428571428,2.532008171081543,0.7035695910453796
1.173389196395874,1.2088022232055664,-0.03541302680969238,0.6626898050308228,0.4285714285714286,2.309056282043457,0.7293463945388794
1.1629765033721924,1.2239919900894165,-0.06101548671722412,0.6774262189865112,0.47619047619047616,2.658447504043579,0.734980046749115
1.3336408138275146,1.1984524726867676,0.13518834114074707,0.7757914662361145,0.3571428571428571,2.526813507080078,0.8457903265953064
1.4585336446762085,0.8626886606216431,0.5958449840545654,0.42639797925949097,0.4285714285714286,2.8043673038482666,0.4901526868343353
1.3237738609313965,1.1158716678619385,0.207902193069458,0.6512476801872253,0.40476190476190477,2.7676548957824707,0.7425001859664917
1.1118601560592651,1.1547832489013672,-0.04292309284210205,0.7276686429977417,0.5238095238095238,2.5987977981567383,0.8300418257713318
1.4728200435638428,1.047119379043579,0.42570066452026367,0.6063550114631653,0.33333333333333337,2.685418128967285,0.685354471206665
1.216650366783142,1.0548280477523804,0.16182231903076172,0.5362556576728821,0.47619047619047616,2.6531076431274414,0.6206082105636597
1.2201260328292847,1.1120398044586182,0.1080862283706665,0.6378211975097656,0.5238095238095238,3.051642417907715,0.7285652756690979
0.7526328563690186,1.3260678052902222,-0.5734349489212036,0.7338491678237915,0.45238095238095233,2.4664411544799805,0.7824178338050842
0.9962213635444641,1.3047093152999878,-0.3084879517555237,0.7869579792022705,0.5238095238095238,2.6973443031311035,0.8735315203666687
1.01369047164917,1.0113730430603027,0.0023174285888671875,0.5643326640129089,0.40476190476190477,2.9956305027008057,0.6678256392478943
1.2023013830184937,1.1285876035690308,0.07371377944946289,0.7663947343826294,0.5476190476190477,2.7944226264953613,0.8536058664321899
1.25431227684021,0.8626959323883057,0.3916163444519043,0.47527241706848145,0.3571428571428571,3.0094170570373535,0.5222706198692322
1.05539870262146,0.9274892807006836,0.12790942192077637,0.43701013922691345,0.5238095238095238,3.1670050621032715,0.5282144546508789
1.071606993675232,1.0143554210662842,0.057251572608947754,0.5815852284431458,0.5476190476190477,2.596214771270752,0.661754846572876
0.978070080280304,1.2484229803085327,-0.27035290002822876,0.7125799059867859,0.5238095238095238,2.68351411819458,0.7978571653366089
0.8734905123710632,1.1234160661697388,-0.24992555379867554,0.7136891484260559,0.6666666666666667,2.7500479221343994,0.7667983770370483
1.3420528173446655,0.9655638933181763,0.37648892402648926,0.5810991525650024,0.5238095238095238,2.5824241638183594,0.7176447510719299
0.9537001252174377,1.2929553985595703,-0.33925527334213257,0.7080374360084534,0.5,1.7657912969589233,0.788618266582489
0.9264563322067261,1.3094816207885742,-0.38302528858184814,0.7072582840919495,0.26190476190476186,2.7679171562194824,0.7604780793190002
1.1778175830841064,1.2185451984405518,-0.04072761535644531,0.7022286057472229,0.5238095238095238,2.6547818183898926,0.7569618821144104
0.9888630509376526,1.15702486038208,-0.1681618094444275,0.6665512919425964,0.45238095238095233,2.494542360305786,0.7313856482505798
0.9140851497650146,1.130013346672058,-0.21592819690704346,0.6594299077987671,0.47619047619047616,2.486370801925659,0.7165789008140564
1.0080962181091309,0.9888300895690918,0.019266128540039062,0.5912600755691528,0.5238095238095238,2.963419198989868,0.6370998620986938
1.0487260818481445,1.1580756902694702,-0.10934960842132568,0.6332570910453796,0.5714285714285714,2.7037129402160645,0.7282878160476685
1.0986354351043701,0.9845317602157593,0.11410367488861084,0.5629916191101074,0.45238095238095233,2.674804449081421,0.6836356520652771
0.9226142764091492,1.1684393882751465,-0.24582511186599731,0.6109379529953003,0.6190476190476191,2.5262560844421387,0.6969892978668213
1.1275320053100586,0.9181808233261108,0.20935118198394775,0.5715863108634949,0.40476190476190477,2.43241024017334,0.6137331128120422
1.2680587768554688,0.9432404637336731,0.32481831312179565,0.5477559566497803,0.5714285714285714,3.0021326541900635,0.6331093907356262
0.9687595963478088,0.9959738254547119,-0.027214229106903076,0.6484417915344238,0.47619047619047616,2.6975882053375244,0.7424799799919128
1.3120112419128418,0.9139810800552368,0.398030161857605,0.5284115076065063,0.5238095238095238,2.6627588272094727,0.6134468913078308
1.108288049697876,1.105867862701416,0.002420186996459961,0.5851058959960938,0.3571428571428571,2.648937702178955,0.6852329969406128
1.1216049194335938,0.9532333612442017,0.1683715581893921,0.5586638450622559,0.47619047619047616,2.562683582305908,0.682526171207428
1.062132716178894,1.080480933189392,-0.018348217010498047,0.6625411510467529,0.5238095238095238,2.0323684215545654,0.7822104692459106
1.2227095365524292,0.9712654948234558,0.2514440417289734,0.527782142162323,0.5714285714285714,2.5724868774414062,0.625665545463562
1.2367922067642212,1.1432068347930908,0.09358537197113037,0.6349078416824341,0.30952380952380953,2.3420753479003906,0.7329521775245667
0.9504987597465515,0.9650753140449524,-0.014576554298400879,0.5601195693016052,0.47619047619047616,2.706759214401245,0.6396418809890747
1.2388700246810913,1.075762152671814,0.16310787200927734,0.5959833264350891,0.5952380952380952,2.4187119007110596,0.7175924181938171
1.0756330490112305,1.1739753484725952,-0.09834229946136475,0.7013952136039734,0.5,2.9480714797973633,0.8086673021316528
1.3338440656661987,1.0379732847213745,0.2958707809448242,0.588208794593811,0.4285714285714286,2.5848824977874756,0.7024398446083069
0.9691453576087952,1.2673802375793457,-0.29823487997055054,0.6850181818008423,0.5238095238095238,2.4380507469177246,0.7749195694923401
1.2122440338134766,0.9414783716201782,0.27076566219329834,0.520221471786499,0.5714285714285714,2.7194929122924805,0.6004307270050049
1.1324353218078613,0.8684015274047852,0.26403379440307617,0.5222684741020203,0.6190476190476191,2.983917474746704,0.6264220476150513
1.1321682929992676,0.8191892504692078,0.3129790425300598,0.3775946795940399,0.5476190476190477,2.340024709701538,0.4391865134239197
0.7575365304946899,1.201667070388794,-0.444130539894104,0.6772924661636353,0.5,2.5716960430145264,0.7483285665512085
1.3453648090362549,0.7705100774765015,0.5748547315597534,0.4579682946205139,0.4285714285714286,2.9135873317718506,0.5539565086364746
1.1142492294311523,0.8319580554962158,0.2822911739349365,0.47360408306121826,0.6190476190476191,2.592195749282837,0.5631570219993591
1.1336171627044678,0.8979891538619995,0.23562800884246826,0.4685879349708557,0.47619047619047616,2.5175890922546387,0.5593711137771606
1.1908109188079834,1.163048267364502,0.027762651443481445,0.5139994621276855,0.5238095238095238,2.6082985401153564,0.6097345352172852
1.1451752185821533,1.0599106550216675,0.08526456356048584,0.5801681876182556,0.4285714285714286,2.654851198196411,0.6773938536643982
1.0919320583343506,1.3026766777038574,-0.21074461936950684,0.7424150705337524,0.5,2.3744306564331055,0.8306693434715271
1.138590693473816,1.1451613903045654,-0.006570696830749512,0.6642731428146362,0.5238095238095238,2.4287850856781006,0.7423048615455627
1.239017367362976,1.095991849899292,0.14302551746368408,0.6875767111778259,0.38095238095238093,2.4952375888824463,0.7750812768936157
0.9018451571464539,1.1862760782241821,-0.28443092107772827,0.7363135814666748,0.6904761904761905,2.4018280506134033,0.7981371283531189
1.0429340600967407,0.7948400378227234,0.24809402227401733,0.49720636010169983,0.40476190476190477,2.734412670135498,0.5830904245376587
1.140204906463623,1.0736019611358643,0.06660294532775879,0.6839990019798279,0.40476190476190477,2.9685144424438477,0.751058042049408
1.2161394357681274,0.9703858494758606,0.24575358629226685,0.5052248239517212,0.40476190476190477,2.566924571990967,0.5634732246398926
0.871884822845459,1.141158103942871,-0.2692732810974121,0.6281042098999023,0.5476190476190477,2.4511659145355225,0.6858712434768677
0.9181970357894897,1.316690444946289,-0.3984934091567993,0.7860144376754761,0.5238095238095238,2.8206915855407715,0.8264683485031128
1.0203802585601807,1.0481019020080566,-0.027721643447875977,0.6402968168258667,0.47619047619047616,2.4592630863189697,0.68857342004776
1.2055559158325195,1.152716875076294,0.052839040756225586,0.6095992922782898,0.5,2.267570972442627,0.6608757376670837
0.7497198581695557,1.4106982946395874,-0.6609784364700317,0.8604322671890259,0.5714285714285714,2.5641629695892334,0.9162214398384094
1.3349814414978027,0.826309323310852,0.5086721181869507,0.46506038308143616,0.5,2.692129611968994,0.567276120185852
1.2643202543258667,1.0032840967178345,0.2610361576080322,0.600787341594696,0.47619047619047616,2.3903675079345703,0.672321081161499
1.154235601425171,0.9911584854125977,0.16307711601257324,0.5761804580688477,0.5,2.5504581928253174,0.6414259672164917
1.13413405418396,1.1246140003204346,0.00952005386352539,0.7115259766578674,0.5,2.816988468170166,0.7735980153083801
1.260519027709961,1.014229416847229,0.24628961086273193,0.5558115243911743,0.5476190476190477,2.792369842529297,0.606703519821167
1.1448310613632202,1.0632795095443726,0.08155155181884766,0.6954813599586487,0.47619047619047616,2.5666072368621826,0.7548964619636536
1.0303338766098022,0.9498899579048157,0.08044391870498657,0.5263326168060303,0.5476190476190477,3.041599750518799,0.5918249487876892
1.377907395362854,0.9894428849220276,0.3884645104408264,0.5946243405342102,0.47619047619047616,3.0373265743255615,0.6598784327507019
1.144114375114441,1.1923280954360962,-0.04821372032165527,0.7221349477767944,0.45238095238095233,2.5643301010131836,0.8097030520439148
1.2178471088409424,1.0545427799224854,0.16330432891845703,0.5961635112762451,0.4285714285714286,2.364882230758667,0.6758427023887634
1.1623653173446655,1.0497901439666748,0.11257517337799072,0.6665999293327332,0.38095238095238093,2.6837892532348633,0.7298339009284973
1.1670936346054077,0.9040575623512268,0.2630360722541809,0.47030559182167053,0.4285714285714286,2.2402830123901367,0.5330107808113098
1.0308444499969482,1.2652716636657715,-0.23442721366882324,0.7056392431259155,0.5714285714285714,2.112262010574341,0.7795779705047607
1.3031151294708252,0.9046719670295715,0.39844316244125366,0.5451828241348267,0.4285714285714286,2.4227705001831055,0.625034511089325
1.108602523803711,1.0451222658157349,0.06348025798797607,0.692229151725769,0.5,2.343456745147705,0.7653494477272034
1.0949360132217407,0.8566221594810486,0.23831385374069214,0.4628916084766388,0.5714285714285714,2.5506300926208496,0.5580787062644958
1.3426101207733154,0.8262295126914978,0.5163806080818176,0.4622914791107178,0.45238095238095233,2.576341152191162,0.5314069986343384
1.4011318683624268,0.94316565990448,0.4579662084579468,0.5852402448654175,0.3571428571428571,2.397803783416748,0.6761577129364014
1.1253193616867065,1.0909738540649414,0.03434550762176514,0.6307253241539001,0.47619047619047616,2.260786294937134,0.6626836061477661
1.121946096420288,1.20138680934906,-0.07944071292877197,0.6920046210289001,0.6190476190476191,2.275545120239258,0.7692766785621643
1.0334829092025757,1.0275181531906128,0.005964756011962891,0.6770296692848206,0.6190476190476191,2.435061454772949,0.7636985182762146
0.9337337017059326,1.3994641304016113,-0.4657304286956787,0.7398534417152405,0.5476190476190477,2.608947277069092,0.768302857875824
1.1075867414474487,1.1062190532684326,0.0013676881790161133,0.7248546481132507,0.40476190476190477,2.4241251945495605,0.78028404712677
1.2765648365020752,1.004128098487854,0.2724367380142212,0.535755455493927,0.5,2.6239640712738037,0.6346280574798584
1.1925429105758667,0.98224276304245,0.21030014753341675,0.5290653705596924,0.4285714285714286,2.7441864013671875,0.5927505493164062
0.9000635743141174,1.4183398485183716,-0.5182762742042542,0.8226866126060486,0.5476190476190477,2.6283466815948486,0.860129714012146
1.213602066040039,1.0403244495391846,0.1732776165008545,0.587090790271759,0.5714285714285714,2.3912465572357178,0.6716174483299255
1.0852527618408203,1.1021833419799805,-0.016930580139160156,0.6337713599205017,0.5714285714285714,2.682316780090332,0.6944586038589478
1.3890435695648193,0.9529474973678589,0.43609607219696045,0.5867680311203003,0.47619047619047616,2.632018804550171,0.661483645439148
0.9714342951774597,1.2938913106918335,-0.3224570155143738,0.8192713856697083,0.5238095238095238,2.482012987136841,0.8676885366439819
0.8613783121109009,1.322459101676941,-0.46108078956604004,0.6810734868049622,0.5,2.416783571243286,0.7269541025161743
1.124532699584961,1.1030681133270264,0.02146458625793457,0.6586647033691406,0.33333333333333337,2.464945077896118,0.7472420334815979
1.4012783765792847,0.8283994793891907,0.572878897190094,0.5516899824142456,0.5714285714285714,2.771036386489868,0.6231307983398438
1.4419785737991333,0.803821325302124,0.6381572484970093,0.4547607898712158,0.5,3.0578179359436035,0.516068696975708
1.3769623041152954,1.049102783203125,0.3278595209121704,0.6364331245422363,0.45238095238095233,2.5361721515655518,0.7241517901420593
1.1142810583114624,1.1049188375473022,0.009362220764160156,0.6568048000335693,0.47619047619047616,2.4321231842041016,0.7462063431739807
1.0245915651321411,1.3308266401290894,-0.30623507499694824,0.6998453736305237,0.5952380952380952,2.5576224327087402,0.7734941244125366
1.3081037998199463,1.032615303993225,0.2754884958267212,0.6747055649757385,0.47619047619047616,2.552567958831787,0.7377609610557556
1.4892650842666626,0.8594311475753784,0.6298339366912842,0.5026683807373047,0.4285714285714286,2.7865164279937744,0.624194860458374
0.9285688996315002,1.3632543087005615,-0.4346854090690613,0.8247109055519104,0.5476190476190477,3.070131301879883,0.883217990398407
1.0865051746368408,1.1812925338745117,-0.0947873592376709,0.6776391863822937,0.5952380952380952,2.768747568130493,0.7429697513580322
1.1111485958099365,0.7841047644615173,0.3270438313484192,0.43377435207366943,0.5238095238095238,2.745820999145508,0.5330803990364075
1.1504244804382324,1.0993317365646362,0.05109274387359619,0.6112370491027832,0.38095238095238093,2.4926536083221436,0.7090100646018982
1.0597825050354004,1.2019574642181396,-0.14217495918273926,0.7019485831260681,0.5476190476190477,2.515491247177124,0.782139003276825
1.1300324201583862,1.193123459815979,-0.06309103965759277,0.6547267436981201,0.5,2.6236369609832764,0.7286714315414429
1.41612708568573,1.0176674127578735,0.39845967292785645,0.6517704129219055,0.47619047619047616,2.8787894248962402,0.7333634495735168
1.0386736392974854,1.3115592002868652,-0.2728855609893799,0.8346654772758484,0.6428571428571428,2.6065361499786377,0.917639970779419
1.0041790008544922,1.330966830253601,-0.3267878293991089,0.726299524307251,0.47619047619047616,2.382905960083008,0.7708178162574768
1.1518034934997559,1.1414598226547241,0.010343670845031738,0.6665611267089844,0.47619047619047616,2.4445033073425293,0.7197147011756897
1.2441322803497314,1.1639211177825928,0.08021116256713867,0.6777434945106506,0.45238095238095233,2.3659167289733887,0.7582990527153015
1.0564950704574585,1.0708575248718262,-0.014362454414367676,0.5760161876678467,0.6190476190476191,2.8092589378356934,0.6769869923591614
0.9892393946647644,1.1638219356536865,-0.17458254098892212,0.6682520508766174,0.5238095238095238,2.4079840183258057,0.7553924322128296
1.0174295902252197,1.2212696075439453,-0.20384001731872559,0.7834755182266235,0.5476190476190477,2.132925033569336,0.8228548169136047
1.0799953937530518,1.1311765909194946,-0.05118119716644287,0.6616880297660828,0.6904761904761905,2.5367562770843506,0.7279909253120422
0.971849799156189,1.2444261312484741,-0.27257633209228516,0.7083743214607239,0.5952380952380952,2.818103075027466,0.7975644469261169
1.1027429103851318,1.0803806781768799,0.022362232208251953,0.5482423305511475,0.5238095238095238,2.2345499992370605,0.6185884475708008
1.255692720413208,0.8702300190925598,0.3854627013206482,0.6029350161552429,0.5238095238095238,3.127257823944092,0.7351831197738647
0.743198037147522,1.46205472946167,-0.718856692314148,0.6971009373664856,0.7142857142857143,2.686271905899048,0.7433487772941589
1.3538614511489868,0.8856494426727295,0.4682120084762573,0.5309674739837646,0.40476190476190477,2.3059306144714355,0.6343735456466675
1.1093661785125732,1.0328410863876343,0.07652509212493896,0.5717582106590271,0.5714285714285714,2.7861835956573486,0.6549270749092102
0.9889668226242065,1.1021533012390137,-0.11318647861480713,0.6934854388237,0.5238095238095238,2.85996150970459,0.8271337747573853
1.257633090019226,1.1676698923110962,0.08996319770812988,0.687484622001648,0.5476190476190477,2.884875535964966,0.7947155237197876
1.4285463094711304,1.0351558923721313,0.393390417098999,0.642695426940918,0.5476190476190477,2.7496776580810547,0.731725811958313
1.0695726871490479,1.218872308731079,-0.14929962158203125,0.7165246605873108,0.5476190476190477,2.209825038909912,0.8280400633811951
1.4683833122253418,0.9258698225021362,0.5425134897232056,0.574196994304657,0.45238095238095233,2.422044038772583,0.6657263040542603
1.0072585344314575,1.0364744663238525,-0.02921593189239502,0.658126711845398,0.5,2.4444987773895264,0.7559092044830322
0.6580070853233337,0.9021636843681335,-0.2441565990447998,0.47447505593299866,0.5238095238095238,2.5250461101531982,0.562260091304779
1.232083797454834,1.1162666082382202,0.11581718921661377,0.5719705820083618,0.6904761904761905,2.3502726554870605,0.6613636016845703
1.1920573711395264,1.2407000064849854,-0.048642635345458984,0.7023919224739075,0.5714285714285714,2.4484245777130127,0.7906368970870972
1.1120702028274536,1.1495860815048218,-0.037515878677368164,0.6231708526611328,0.3571428571428571,2.9708259105682373,0.7139728665351868
1.1356407403945923,1.1293680667877197,0.006272673606872559,0.7458135485649109,0.47619047619047616,2.6744070053100586,0.8796130418777466
1.106856107711792,0.9611223936080933,0.14573371410369873,0.6523886919021606,0.5,2.7217721939086914,0.7463439702987671
1.1968024969100952,0.9110538959503174,0.28574860095977783,0.5897801518440247,0.5714285714285714,2.6073157787323,0.6938413977622986
1.1304750442504883,1.17329740524292,-0.04282236099243164,0.6512956023216248,0.5238095238095238,2.7581021785736084,0.72170090675354
1.160921573638916,0.8521171808242798,0.30880439281463623,0.5743213891983032,0.40476190476190477,3.08583927154541,0.6636134386062622
1.235977053642273,0.9810323715209961,0.25494468212127686,0.5409498810768127,0.4285714285714286,2.7399559020996094,0.6347757577896118
1.3267803192138672,0.9098935127258301,0.4168868064880371,0.5710476636886597,0.47619047619047616,2.399622917175293,0.6731725931167603
1.2715795040130615,1.1548155546188354,0.11676394939422607,0.659621000289917,0.47619047619047616,2.641568422317505,0.7357000708580017
1.20132315158844,1.0070946216583252,0.19422852993011475,0.5808661580085754,0.5714285714285714,2.1917366981506348,0.688440203666687
1.2314914464950562,0.9458576440811157,0.28563380241394043,0.5382806062698364,0.5476190476190477,2.6987228393554688,0.6685392260551453
1.0688059329986572,1.067844271659851,0.0009616613388061523,0.6609546542167664,0.5476190476190477,2.5885415077209473,0.7450949549674988
1.2355960607528687,1.0064051151275635,0.22919094562530518,0.5943886637687683,0.47619047619047616,2.277629852294922,0.6729816794395447
0.7396829128265381,1.3612326383590698,-0.6215497255325317,0.7433849573135376,0.6190476190476191,2.525736093521118,0.7740757465362549
0.9723918437957764,1.2429938316345215,-0.2706019878387451,0.6782992482185364,0.5476190476190477,2.709428071975708,0.7811282277107239
1.126843810081482,0.8584975004196167,0.26834630966186523,0.4855974018573761,0.45238095238095233,2.3379149436950684,0.5758712887763977
0.9949934482574463,1.3658112287521362,-0.37081778049468994,0.8580629229545593,0.40476190476190477,2.5014359951019287,0.9082198143005371
1.028960943222046,1.1951431035995483,-0.16618216037750244,0.7212474942207336,0.47619047619047616,2.912456750869751,0.7875021696090698
1.4037396907806396,0.9788181185722351,0.42492157220840454,0.645281970500946,0.38095238095238093,2.70095157623291,0.7398771643638611
0.862593412399292,1.2386289834976196,-0.37603557109832764,0.7206189036369324,0.45238095238095233,2.6870288848876953,0.7886443734169006
1.1230545043945312,1.113247275352478,0.009807229042053223,0.6571885347366333,0.5,2.645617961883545,0.7113856673240662
0.9382534623146057,1.0687118768692017,-0.13045841455459595,0.6699839234352112,0.5476190476190477,2.678971529006958,0.7390388250350952
1.1361533403396606,0.9750334024429321,0.16111993789672852,0.5780674815177917,0.5238095238095238,2.7807257175445557,0.6493296027183533
0.9057496190071106,1.2071117162704468,-0.3013620972633362,0.7630813121795654,0.5,3.0333046913146973,0.8111245036125183
0.6962663531303406,1.2451406717300415,-0.5488743185997009,0.7269667387008667,0.47619047619047616,2.8692967891693115,0.7729917168617249
0.9670125842094421,0.897424042224884,0.0695885419845581,0.5099520087242126,0.40476190476190477,3.013392686843872,0.5783700346946716
0.9559499621391296,1.2813653945922852,-0.3254154324531555,0.7717856168746948,0.45238095238095233,3.226339817047119,0.7875447869300842
1.0834481716156006,0.9523500204086304,0.13109815120697021,0.558868408203125,0.6190476190476191,2.822366952896118,0.6233169436454773
1.060706615447998,1.068483829498291,-0.007777214050292969,0.6444112658500671,0.38095238095238093,2.6851747035980225,0.7157682180404663
1.1403634548187256,1.043878197669983,0.09648525714874268,0.60150545835495,0.47619047619047616,2.3089499473571777,0.6742412447929382
1.0257631540298462,1.1701278686523438,-0.14436471462249756,0.6764414310455322,0.5476190476190477,2.7005162239074707,0.7589547038078308
0.9219756722450256,1.2127125263214111,-0.2907368540763855,0.735758364200592,0.5,2.2985990047454834,0.7959243059158325
1.1379115581512451,1.2632299661636353,-0.12531840801239014,0.7631552219390869,0.47619047619047616,2.7682948112487793,0.8310423493385315
1.2542234659194946,0.9750795960426331,0.2791438698768616,0.6138250827789307,0.47619047619047616,2.3935232162475586,0.659461259841919
1.0537136793136597,1.1850613355636597,-0.13134765625,0.6786609888076782,0.45238095238095233,2.158231735229492,0.7324934601783752
0.9973896741867065,1.19369637966156,-0.19630670547485352,0.7535425424575806,0.5714285714285714,2.6076266765594482,0.8130161166191101
1.2561101913452148,1.0248693227767944,0.2312408685684204,0.6737997531890869,0.5238095238095238,2.6324117183685303,0.7496238946914673
0.9952204823493958,1.0945379734039307,-0.09931749105453491,0.6623632311820984,0.5476190476190477,2.8263142108917236,0.7345849871635437
1.242774486541748,0.9810785055160522,0.2616959810256958,0.5047062039375305,0.5238095238095238,3.0427842140197754,0.5970463156700134
1.1132946014404297,1.065382957458496,0.047911643981933594,0.6816731095314026,0.47619047619047616,2.945525884628296,0.7734559178352356
1.1265567541122437,0.9937555193901062,0.13280123472213745,0.5415775179862976,0.5238095238095238,2.661038875579834,0.5876639485359192
1.1762611865997314,1.0964257717132568,0.07983541488647461,0.6745811104774475,0.5238095238095238,2.482043743133545,0.7226923704147339
1.2472648620605469,1.267369031906128,-0.020104169845581055,0.7962683439254761,0.5476190476190477,3.0272960662841797,0.8600455522537231
1.2356146574020386,1.2167580127716064,0.01885664463043213,0.8275039196014404,0.5476190476190477,2.85402250289917,0.883130669593811
1.2050256729125977,1.1046268939971924,0.10039877891540527,0.6583009958267212,0.3571428571428571,2.445185899734497,0.7169906497001648
1.4427586793899536,0.8982537388801575,0.5445049405097961,0.5003241300582886,0.3571428571428571,2.5975492000579834,0.5787613987922668
1.0929958820343018,0.8961763978004456,0.1968194842338562,0.5838910937309265,0.4285714285714286,2.5509064197540283,0.6483163833618164
0.9663486480712891,1.1077046394348145,-0.1413559913635254,0.5808916091918945,0.40476190476190477,2.5487723350524902,0.7028654217720032
1.4135640859603882,0.7890044450759888,0.6245596408843994,0.44726482033729553,0.4285714285714286,2.597602367401123,0.5402411222457886
0.895688533782959,1.2234227657318115,-0.32773423194885254,0.6769087314605713,0.40476190476190477,2.9013547897338867,0.752120316028595
0.9769441485404968,1.3306419849395752,-0.35369783639907837,0.8069446682929993,0.5,3.361644983291626,0.8936467170715332
1.1631712913513184,1.1036591529846191,0.05951213836669922,0.5885946154594421,0.5476190476190477,3.0256576538085938,0.6393606662750244
1.1226301193237305,1.069435954093933,0.05319416522979736,0.6397799253463745,0.47619047619047616,2.739168643951416,0.7161920666694641
1.0515568256378174,1.3204011917114258,-0.2688443660736084,0.7498028874397278,0.40476190476190477,2.8433609008789062,0.784440815448761
1.2070945501327515,1.0949405431747437,0.11215400695800781,0.7452444434165955,0.4285714285714286,3.3969833850860596,0.8386304378509521
1.160927653312683,1.3189607858657837,-0.15803313255310059,0.7890426516532898,0.47619047619047616,2.564951181411743,0.8598710894584656
1.1936352252960205,1.0799793004989624,0.1136559247970581,0.5858710408210754,0.45238095238095233,2.810548782348633,0.6365827918052673
0.8748136758804321,1.1580023765563965,-0.28318870067596436,0.6495830416679382,0.45238095238095233,2.6004974842071533,0.7416921854019165
1.1922521591186523,1.2405171394348145,-0.04826498031616211,0.7120167016983032,0.5476190476190477,2.480476140975952,0.7700206637382507
1.4842811822891235,0.918046772480011,0.5662344098091125,0.5451304912567139,0.40476190476190477,2.4798734188079834,0.6319091320037842
1.418181300163269,1.0987282991409302,0.31945300102233887,0.6672543287277222,0.4285714285714286,2.5597620010375977,0.7313746809959412
1.3475912809371948,0.9245386123657227,0.42305266857147217,0.5191469788551331,0.45238095238095233,2.4471256732940674,0.5858482718467712
1.1573203802108765,1.2025123834609985,-0.04519200325012207,0.6741974353790283,0.4285714285714286,2.65242075920105,0.7325088381767273
1.0233038663864136,1.2968147993087769,-0.2735109329223633,0.8959590792655945,0.5238095238095238,2.3591949939727783,0.9455474615097046
1.0423755645751953,1.3529868125915527,-0.3106112480163574,0.8057785630226135,0.5714285714285714,2.4641153812408447,0.8768684267997742
1.181022047996521,0.9635756015777588,0.2174464464187622,0.5697044134140015,0.47619047619047616,2.6767070293426514,0.6437586545944214
1.1296452283859253,1.1354856491088867,-0.005840420722961426,0.6740018129348755,0.6428571428571428,2.3615732192993164,0.7201228737831116
1.1293085813522339,1.1102670431137085,0.01904153823852539,0.6285883188247681,0.5,2.8110265731811523,0.7067229747772217
1.201465368270874,1.134488582611084,0.06697678565979004,0.7312682867050171,0.5714285714285714,2.624420166015625,0.8199619650840759
0.9660594463348389,1.3118311166763306,-0.3457716703414917,0.702746570110321,0.5714285714285714,2.353254795074463,0.7363734841346741
1.150952696800232,1.2446990013122559,-0.09374630451202393,0.7961986660957336,0.5238095238095238,2.7834463119506836,0.8327952027320862
1.2064164876937866,0.9416006803512573,0.2648158073425293,0.4591972231864929,0.5238095238095238,2.981205940246582,0.5365121960639954
0.6928552985191345,1.4688953161239624,-0.7760400176048279,0.7957139611244202,0.5476190476190477,2.6959028244018555,0.8371885418891907
1.2335668802261353,1.2700304985046387,-0.03646361827850342,0.7998836040496826,0.5238095238095238,3.0071756839752197,0.8600061535835266
1.5202968120574951,0.9098455309867859,0.6104512810707092,0.6142709851264954,0.5952380952380952,2.917393207550049,0.7018500566482544
1.2895687818527222,1.1972630023956299,0.09230577945709229,0.7619253396987915,0.5,2.4270951747894287,0.8406344056129456
1.558652400970459,1.4826445579528809,0.07600784301757812,0.8593523502349854,0.5,2.6810555458068848,0.9701482057571411
1.5486481189727783,1.1932246685028076,0.3554234504699707,0.7797143459320068,0.5238095238095238,2.784799814224243,0.9764190316200256
1.3851920366287231,1.1994202136993408,0.18577182292938232,0.7758161425590515,0.5,2.5892038345336914,0.9606549739837646
0.85105299949646,1.3395675420761108,-0.4885145425796509,0.6605262756347656,0.45238095238095233,2.408231496810913,0.7650546431541443
0.8348795175552368,1.2537834644317627,-0.4189039468765259,0.650179386138916,0.38095238095238093,2.6917951107025146,0.757764458656311
0.4438370168209076,1.1662639379501343,-0.7224269211292267,0.6177560687065125,0.5,2.180983781814575,0.7480266094207764
0.8583930134773254,1.0968170166015625,-0.23842400312423706,0.7658942341804504,0.4285714285714286,2.4764668941497803,0.8727750778198242
0.8494616150856018,1.1730644702911377,-0.3236028552055359,0.739302933216095,0.6428571428571428,2.5355615615844727,0.8513221144676208
1.21941077709198,0.8892223238945007,0.33018845319747925,0.6349350810050964,0.4285714285714286,2.40639328956604,0.8633944988250732
0.8523367047309875,0.8710821270942688,-0.01874542236328125,0.6395336985588074,0.33333333333333337,2.808070421218872,0.7702077031135559
0.9817959666252136,0.9418802857398987,0.03991568088531494,0.774127721786499,0.40476190476190477,2.7628376483917236,0.8645457029342651
1.2114273309707642,0.7863274216651917,0.4250999093055725,0.6109821200370789,0.5476190476190477,2.446725845336914,0.7665870785713196
0.8217156529426575,0.8873765468597412,-0.06566089391708374,0.5206490755081177,0.5,2.175027847290039,0.6297702193260193
0.7345847487449646,1.0538294315338135,-0.3192446827888489,0.7662035822868347,0.45238095238095233,2.392390489578247,0.86653071641922
0.9417803287506104,1.0661128759384155,-0.12433254718780518,0.6726385354995728,0.6428571428571428,2.42753005027771,0.7624915838241577
1.0342220067977905,0.8835432529449463,0.15067875385284424,0.7332084774971008,0.6190476190476191,2.5306649208068848,0.8595660328865051
0.7755455374717712,1.1601189374923706,-0.38457340002059937,0.7519316077232361,0.5714285714285714,2.3229475021362305,0.8925368785858154
0.913699746131897,0.9708455204963684,-0.057145774364471436,0.7650729417800903,0.3571428571428571,2.116999864578247,0.8884819746017456
1.1095337867736816,0.9921164512634277,0.1174173355102539,0.701300859451294,0.4285714285714286,2.656869411468506,0.8130954504013062
1.0431971549987793,1.0276591777801514,0.01553797721862793,0.712899923324585,0.5,2.7692208290100098,0.8411551117897034
0.6689473390579224,1.2481160163879395,-0.5791686773300171,0.7657331824302673,0.4285714285714286,2.7343616485595703,0.879944920539856
1.0595778226852417,0.9766019582748413,0.08297586441040039,0.6880534291267395,0.5238095238095238,2.854382276535034,0.8783502578735352
0.8978825211524963,0.7687944769859314,0.12908804416656494,0.6021946668624878,0.45238095238095233,2.964094877243042,0.8596798181533813
0.9072049260139465,1.157705307006836,-0.2505003809928894,0.7114460468292236,0.5952380952380952,2.876952648162842,0.8903359174728394
0.998145580291748,1.1249537467956543,-0.12680816650390625,0.771433413028717,0.45238095238095233,2.525644302368164,0.9452745318412781
1.0235233306884766,0.6482061743736267,0.37531715631484985,0.4324377477169037,0.5952380952380952,2.671651840209961,0.6450248956680298
0.7986141443252563,1.0147325992584229,-0.2161184549331665,0.6198810935020447,0.5714285714285714,2.7187061309814453,0.8534416556358337
1.1914677619934082,0.7746837139129639,0.41678404808044434,0.5112192034721375,0.4285714285714286,2.7276010513305664,0.7739048600196838
1.0599327087402344,0.9827477335929871,0.07718497514724731,0.5915693044662476,0.38095238095238093,3.043461322784424,0.7883976101875305
1.0591682195663452,0.9137507677078247,0.1454174518585205,0.5530797839164734,0.5238095238095238,2.467714548110962,0.7417265176773071
0.7747976183891296,1.0335413217544556,-0.2587437033653259,0.5929518938064575,0.45238095238095233,2.7403724193573,0.7671319842338562
0.8628352284431458,1.011282205581665,-0.1484469771385193,0.5750806331634521,0.45238095238095233,2.913944959640503,0.7229011058807373
0.8683024644851685,1.0973469018936157,-0.22904443740844727,0.6264445185661316,0.47619047619047616,2.377619981765747,0.7830463647842407
0.8830358386039734,0.990950345993042,-0.1079145073890686,0.6614425182342529,0.45238095238095233,2.432016134262085,0.7749311327934265
1.121352195739746,0.7777116298675537,0.3436405658721924,0.45252761244773865,0.4285714285714286,2.0450522899627686,0.5874251127243042
0.7479998469352722,1.1020214557647705,-0.3540216088294983,0.6337475180625916,0.6666666666666667,2.774456262588501,0.7120603919029236
0.7098594307899475,1.2094569206237793,-0.4995974898338318,0.6497164964675903,0.5,3.117931842803955,0.7422935366630554
0.9904661774635315,0.8675411343574524,0.1229250431060791,0.5217228531837463,0.5238095238095238,2.5812087059020996,0.649047315120697
1.0091577768325806,0.8554630875587463,0.15369468927383423,0.5129450559616089,0.4285714285714286,2.578317642211914,0.6704866290092468
1.207452416419983,0.7822597026824951,0.4251927137374878,0.334444135427475,0.45238095238095233,2.174943208694458,0.4289173483848572
1.0408828258514404,0.7862316370010376,0.25465118885040283,0.34379518032073975,0.47619047619047616,2.5997626781463623,0.4594753682613373
0.7378551363945007,1.32659113407135,-0.5887359976768494,0.7212585210800171,0.6428571428571428,2.872432231903076,0.7819945812225342
0.6857572197914124,1.255540370941162,-0.5697831511497498,0.6584595441818237,0.3571428571428571,2.485473871231079,0.732810914516449
0.8621626496315002,1.197466492652893,-0.3353038430213928,0.658363938331604,0.40476190476190477,2.876969814300537,0.758691668510437
1.0800113677978516,0.9810624122619629,0.09894895553588867,0.6107684969902039,0.4285714285714286,2.631718397140503,0.703741729259491
1.1637370586395264,1.5432236194610596,-0.3794865608215332,0.9012312889099121,0.5,2.624757766723633,0.9978295564651489
1.4763275384902954,1.7350621223449707,-0.2587345838546753,0.856979250907898,0.5238095238095238,2.7627055644989014,0.9278724789619446
1.6179735660552979,1.0319846868515015,0.5859888792037964,0.6105244755744934,0.5952380952380952,2.6553778648376465,0.8466550707817078
1.177873969078064,1.5071660280227661,-0.32929205894470215,0.7831202149391174,0.5238095238095238,2.5369486808776855,0.952875018119812
1.2259645462036133,1.6313040256500244,-0.40533947944641113,0.7801064252853394,0.5,2.132204532623291,0.8893623352050781
1.0879238843917847,1.7409696578979492,-0.6530457735061646,0.8035739064216614,0.7857142857142857,2.446970224380493,0.9240987300872803
1.3799355030059814,1.215705394744873,0.1642301082611084,0.7921276688575745,0.5,2.5444319248199463,0.9604732394218445
1.6484545469284058,1.2199609279632568,0.4284936189651489,0.7790877819061279,0.47619047619047616,2.744767665863037,0.9448186755180359
1.3359942436218262,1.1643837690353394,0.17161047458648682,0.7004424929618835,0.5238095238095238,2.106088399887085,0.9011037945747375
1.2434333562850952,1.3141674995422363,-0.07073414325714111,0.8023364543914795,0.4285714285714286,2.5486180782318115,0.9392459988594055
1.303026556968689,1.2823727130889893,0.020653843879699707,0.6919220685958862,0.5,2.891810178756714,0.8650977611541748
1.2254377603530884,1.176756501197815,0.04868125915527344,0.6391458511352539,0.47619047619047616,2.813896894454956,0.7920042276382446
0.7242943644523621,1.4619653224945068,-0.7376709580421448,0.8532862067222595,0.5476190476190477,2.5521421432495117,0.9944484233856201
1.4081577062606812,0.7837632298469543,0.6243944764137268,0.544215202331543,0.4285714285714286,2.4099981784820557,0.8370378613471985
1.2111713886260986,1.1552873849868774,0.05588400363922119,0.681428849697113,0.3571428571428571,2.279339551925659,0.9134459495544434
0.9997801780700684,1.0339386463165283,-0.03415846824645996,0.6769065260887146,0.40476190476190477,2.221658706665039,0.8765397071838379
1.1811741590499878,1.0788671970367432,0.10230696201324463,0.698862612247467,0.5,2.627227544784546,0.8936829566955566
0.8787880539894104,1.21756112575531,-0.33877307176589966,0.6615874767303467,0.5238095238095238,2.5221521854400635,0.874255359172821
1.010425090789795,1.149292230606079,-0.13886713981628418,0.6916963458061218,0.6190476190476191,2.653108596801758,0.8428364992141724
1.2947146892547607,0.8552023768424988,0.43951231241226196,0.5917303562164307,0.6190476190476191,2.743067741394043,0.8380974531173706
1.2364728450775146,0.9737935662269592,0.2626792788505554,0.6004893779754639,0.5,3.08328914642334,0.8308222889900208
1.2969856262207031,0.8200621008872986,0.47692352533340454,0.5938997268676758,0.3571428571428571,2.8854548931121826,0.7857800722122192
0.6282894611358643,1.0123486518859863,-0.38405919075012207,0.6679192185401917,0.38095238095238093,2.527330160140991,0.9164024591445923
0.7872178554534912,1.08158540725708,-0.29436755180358887,0.6830360293388367,0.5714285714285714,2.6918296813964844,0.8938701748847961
1.262141466140747,0.7538807392120361,0.5082607269287109,0.5588085651397705,0.5238095238095238,2.4873437881469727,0.7845426201820374
0.8018538355827332,0.9280663132667542,-0.126212477684021,0.573474645614624,0.5952380952380952,2.461149215698242,0.8055465221405029
0.766776978969574,1.0752785205841064,-0.30850154161453247,0.6549934148788452,0.45238095238095233,2.6580042839050293,0.8208371996879578
1.0229843854904175,0.72542804479599,0.2975563406944275,0.5619719624519348,0.4285714285714286,2.752655267715454,0.7146294713020325
1.02909255027771,0.7958797812461853,0.23321276903152466,0.5820547938346863,0.6190476190476191,2.6287550926208496,0.7703363299369812
0.9930384159088135,0.890694260597229,0.10234415531158447,0.6522974371910095,0.47619047619047616,2.635896921157837,0.8054075837135315
1.1826881170272827,0.7519881725311279,0.4306999444961548,0.6129500865936279,0.47619047619047616,2.7929487228393555,0.8029385805130005
0.8690030574798584,1.2327579259872437,-0.36375486850738525,0.7791838049888611,0.40476190476190477,2.309420108795166,0.881848931312561
1.0125900506973267,1.2899500131607056,-0.2773599624633789,0.7451327443122864,0.5,2.6023647785186768,0.8698409199714661
1.1176258325576782,1.0007051229476929,0.11692070960998535,0.6721998453140259,0.5714285714285714,2.3612539768218994,0.8431059122085571
1.1068367958068848,1.2001670598983765,-0.0933302640914917,0.7312195897102356,0.3571428571428571,2.5110116004943848,0.8735478520393372
0.8723627924919128,1.1540181636810303,-0.28165537118911743,0.7970646619796753,0.6190476190476191,2.3518850803375244,0.9350101947784424
1.210718035697937,1.1016258001327515,0.10909223556518555,0.5907890200614929,0.5714285714285714,2.354522466659546,0.7398319840431213
1.2350033521652222,1.0575509071350098,0.1774524450302124,0.6013772487640381,0.5714285714285714,2.5318219661712646,0.7680663466453552
0.9792035222053528,0.7481122612953186,0.23109126091003418,0.4739574193954468,0.5,2.850848913192749,0.5275890231132507
0.8707373738288879,0.9415257573127747,-0.07078838348388672,0.6958677172660828,0.5476190476190477,2.1908109188079834,0.8685173988342285
0.637133777141571,0.9008680582046509,-0.26373428106307983,0.7309694886207581,0.5238095238095238,2.7317492961883545,0.8751363754272461
1.021837830543518,0.9622741341590881,0.05956369638442993,0.5200929045677185,0.5238095238095238,2.7948811054229736,0.6132659912109375
0.9651848077774048,1.161302089691162,-0.19611728191375732,0.7501909136772156,0.5952380952380952,2.4944748878479004,0.8663713932037354
1.1617279052734375,0.8657795190811157,0.2959483861923218,0.6135060787200928,0.38095238095238093,2.6612493991851807,0.7953972220420837
1.0091272592544556,0.9127036929130554,0.09642356634140015,0.5817643404006958,0.40476190476190477,2.843094825744629,0.740247905254364
1.1670887470245361,0.9145560264587402,0.2525327205657959,0.6509867906570435,0.5714285714285714,2.782179832458496,0.7912755608558655
1.0909346342086792,0.8173273205757141,0.2736073136329651,0.5304984450340271,0.3571428571428571,2.698392152786255,0.6391488313674927
0.925767183303833,1.0400869846343994,-0.1143198013305664,0.5340743660926819,0.40476190476190477,3.1030068397521973,0.6634788513183594
1.0437411069869995,1.0766370296478271,-0.03289592266082764,0.6716114282608032,0.47619047619047616,2.5423877239227295,0.814415693283081
1.117963194847107,1.0690160989761353,0.04894709587097168,0.6814233660697937,0.5,3.045379638671875,0.7714458107948303
1.0388625860214233,1.1021560430526733,-0.06329345703125,0.628619909286499,0.3571428571428571,2.701728105545044,0.735041081905365
0.6767176389694214,1.1751184463500977,-0.49840080738067627,0.6848858594894409,0.5,3.069922924041748,0.8030855059623718
1.1842578649520874,0.842894971370697,0.3413628935813904,0.5846583843231201,0.45238095238095233,2.886896848678589,0.7047460079193115
1.3671928644180298,0.5724453926086426,0.7947474718093872,0.3195672929286957,0.5238095238095238,2.1277151107788086,0.39518672227859497
1.0681028366088867,0.9740607142448425,0.09404212236404419,0.6095811128616333,0.40476190476190477,2.2900381088256836,0.72932368516922
1.078930139541626,1.0189872980117798,0.05994284152984619,0.7122052907943726,0.5,2.572178602218628,0.8275458812713623
0.9119970202445984,1.1898281574249268,-0.27783113718032837,0.7663766145706177,0.5714285714285714,2.461663007736206,0.8312847018241882
1.0861265659332275,1.1175979375839233,-0.0314713716506958,0.7112239003181458,0.5714285714285714,2.638340711593628,0.8000081181526184
1.1875054836273193,0.9571747779846191,0.2303307056427002,0.6041257977485657,0.38095238095238093,2.371312141418457,0.7081543803215027
0.932455837726593,1.08022141456604,-0.14776557683944702,0.6514561176300049,0.5476190476190477,2.4458253383636475,0.7236858606338501
1.1002118587493896,1.004319667816162,0.09589219093322754,0.601576030254364,0.45238095238095233,2.3384251594543457,0.7281884551048279
0.9239106774330139,0.8314045667648315,0.09250611066818237,0.5400298833847046,0.45238095238095233,2.6370694637298584,0.6399410963058472
1.1973998546600342,0.7002084851264954,0.4971913695335388,0.46881937980651855,0.4285714285714286,2.5358574390411377,0.6024392247200012
1.2339833974838257,0.8421713709831238,0.3918120265007019,0.5602744817733765,0.4285714285714286,2.6654067039489746,0.650490939617157
0.7983381748199463,0.9239426255226135,-0.12560445070266724,0.5869178175926208,0.47619047619047616,2.349944591522217,0.6808282136917114
1.0854374170303345,0.9982088804244995,0.08722853660583496,0.5483846068382263,0.45238095238095233,2.541008472442627,0.6104897260665894
1.1152669191360474,0.9260085225105286,0.1892583966255188,0.5718103647232056,0.5714285714285714,2.509007453918457,0.66007399559021
1.1837105751037598,0.9046432971954346,0.2790672779083252,0.598311185836792,0.5476190476190477,2.6692097187042236,0.6826366782188416
0.948738157749176,1.2638325691223145,-0.3150944113731384,0.7520323991775513,0.6666666666666667,2.4780564308166504,0.8573129177093506
0.8477947115898132,0.9746313691139221,-0.1268366575241089,0.6515344977378845,0.7380952380952381,2.549461603164673,0.754501223564148
1.0736629962921143,0.8706639409065247,0.2029990553855896,0.5687474608421326,0.5,2.651533842086792,0.6318780779838562
1.042380928993225,0.8851151466369629,0.1572657823562622,0.6178345084190369,0.40476190476190477,2.5474348068237305,0.7272616028785706
1.1782634258270264,1.029489517211914,0.1487739086151123,0.6316434741020203,0.5238095238095238,2.56923246383667,0.6947503685951233
1.0136826038360596,1.140558123588562,-0.12687551975250244,0.6521427631378174,0.5238095238095238,2.398498296737671,0.7446563243865967
1.0608954429626465,0.9501450657844543,0.11075037717819214,0.6273542642593384,0.5476190476190477,2.4182326793670654,0.7212502360343933
0.9841710925102234,1.1088004112243652,-0.12462931871414185,0.6977960467338562,0.5476190476190477,2.9015631675720215,0.7515692114830017
1.050102710723877,1.1325688362121582,-0.08246612548828125,0.6709710955619812,0.5238095238095238,2.710416316986084,0.7425476312637329
1.1509320735931396,1.0543102025985718,0.09662187099456787,0.7070305347442627,0.30952380952380953,2.1837220191955566,0.7743977308273315
1.2905853986740112,1.2079744338989258,0.08261096477508545,0.5998904705047607,0.6190476190476191,2.288266658782959,0.8198148012161255
1.2340224981307983,0.8154157996177673,0.418606698513031,0.5247400999069214,0.40476190476190477,2.6176235675811768,0.7199655175209045
0.9682911038398743,1.0554068088531494,-0.08711570501327515,0.6499612927436829,0.47619047619047616,2.189404010772705,0.7881481051445007
0.9194299578666687,1.1010135412216187,-0.18158358335494995,0.5684099793434143,0.33333333333333337,2.4128293991088867,0.817554771900177
0.9877718687057495,0.9820163249969482,0.0057555437088012695,0.5818894505500793,0.5,2.4947376251220703,0.729211151599884
0.9951126575469971,0.9299455285072327,0.0651671290397644,0.6546890139579773,0.6428571428571428,3.0239949226379395,0.8216933012008667
1.0548279285430908,0.9845765233039856,0.07025140523910522,0.5557103157043457,0.5714285714285714,3.0815236568450928,0.7575280070304871
0.8878006935119629,0.9802029132843018,-0.09240221977233887,0.6891807913780212,0.47619047619047616,2.8038108348846436,0.818167507648468
1.0250704288482666,0.9938522577285767,0.03121817111968994,0.6484681963920593,0.5238095238095238,2.2426846027374268,0.7553521990776062
0.7587622404098511,0.9070311188697815,-0.14826887845993042,0.44986915588378906,0.7142857142857143,2.515232563018799,0.6160134077072144
0.9432991743087769,1.1046606302261353,-0.1613614559173584,0.656359851360321,0.6190476190476191,2.7096598148345947,0.8956471681594849
1.0234155654907227,1.1274676322937012,-0.10405206680297852,0.7396473288536072,0.5476190476190477,2.5438711643218994,0.9038187265396118
0.9978220462799072,0.999619722366333,-0.0017976760864257812,0.6883160471916199,0.40476190476190477,3.0101559162139893,0.84981769323349
1.030322551727295,1.0759261846542358,-0.04560363292694092,0.6799553036689758,0.47619047619047616,2.848041296005249,0.8720223903656006
0.8931737542152405,0.9511092305183411,-0.057935476303100586,0.5816115140914917,0.38095238095238093,2.671893358230591,0.7384474277496338
0.9304755330085754,0.9686623215675354,-0.03818678855895996,0.5603654384613037,0.47619047619047616,2.0995264053344727,0.6913679242134094
1.0186907052993774,0.797576367855072,0.22111433744430542,0.4921436607837677,0.5714285714285714,2.805708646774292,0.6225482225418091
0.9781510829925537,1.08588445186615,-0.10773336887359619,0.613603413105011,0.5952380952380952,2.8085362911224365,0.7187200784683228
1.2526203393936157,0.5711621046066284,0.6814582347869873,0.45274436473846436,0.4285714285714286,3.2098569869995117,0.5392940640449524
0.9357061386108398,0.8505964875221252,0.0851096510887146,0.5326924324035645,0.5,2.2778561115264893,0.6882564425468445
0.948029100894928,0.9992139339447021,-0.05118483304977417,0.6880550980567932,0.47619047619047616,2.681203603744507,0.8267311453819275
1.120023488998413,1.0637867450714111,0.05623674392700195,0.5858206152915955,0.4285714285714286,2.3239710330963135,0.7345288395881653
1.0788350105285645,1.0996918678283691,-0.020856857299804688,0.663884162902832,0.5238095238095238,2.4322891235351562,0.7875484824180603
0.9939187169075012,1.2623695135116577,-0.2684507966041565,0.7093449234962463,0.5714285714285714,2.535783052444458,0.7969830632209778
0.9863871335983276,0.9287002086639404,0.05768692493438721,0.5168713331222534,0.5952380952380952,2.960045099258423,0.6157023906707764
0.80866938829422,1.1529090404510498,-0.34423965215682983,0.6590449810028076,0.5952380952380952,2.166543483734131,0.7557745575904846
1.0377506017684937,0.932348370552063,0.10540223121643066,0.6367630362510681,0.5714285714285714,2.717719554901123,0.7257272601127625
1.000699758529663,1.2611150741577148,-0.26041531562805176,0.7376863360404968,0.4285714285714286,2.6185994148254395,0.8294302225112915
1.1652805805206299,0.9546859860420227,0.21059459447860718,0.6575864553451538,0.47619047619047616,2.545614719390869,0.7384970784187317
0.861277163028717,0.9513192772865295,-0.0900421142578125,0.5571997165679932,0.5238095238095238,2.95957612991333,0.6729847192764282
0.9659215211868286,1.342202067375183,-0.3762805461883545,0.8350847959518433,0.6190476190476191,2.235521078109741,0.9225544929504395
1.1896188259124756,0.9862288236618042,0.2033900022506714,0.6202783584594727,0.5476190476190477,2.7108426094055176,0.74762362241745
0.8028587698936462,1.2651375532150269,-0.4622787833213806,0.6609761714935303,0.45238095238095233,2.4257972240448,0.8010229468345642
1.3014659881591797,0.9501178860664368,0.3513481020927429,0.582017719745636,0.30952380952380953,3.0310168266296387,0.7021586894989014
1.2708746194839478,0.9434018731117249,0.3274727463722229,0.5942438244819641,0.5,2.584099531173706,0.7518249750137329
0.9525976181030273,1.1430059671401978,-0.1904083490371704,0.5692770481109619,0.4285714285714286,3.0858402252197266,0.6645129323005676
1.0654280185699463,1.1535239219665527,-0.08809590339660645,0.6640967130661011,0.5,2.6379268169403076,0.8275402188301086
1.0926998853683472,1.1117407083511353,-0.019040822982788086,0.5620192885398865,0.6190476190476191,2.187992811203003,0.7115849256515503
1.171267032623291,0.8343167901039124,0.33695024251937866,0.5388706922531128,0.5476190476190477,2.638456344604492,0.7041544318199158
1.0899947881698608,1.0628736019134521,0.02712118625640869,0.6528531312942505,0.47619047619047616,2.7711386680603027,0.8514530062675476
0.7918807864189148,1.078580617904663,-0.2866998314857483,0.581577479839325,0.6190476190476191,2.6011037826538086,0.7620781064033508
1.0318412780761719,1.1665892601013184,-0.13474798202514648,0.6265093684196472,0.45238095238095233,1.966265320777893,0.7432004809379578
0.9509101510047913,1.229077935218811,-0.2781677842140198,0.7409570813179016,0.5238095238095238,2.546464204788208,0.8535129427909851
1.0039024353027344,0.9959957003593445,0.007906734943389893,0.49513745307922363,0.5,2.5594913959503174,0.7098056077957153
1.094241976737976,1.1294413805007935,-0.03519940376281738,0.5980347394943237,0.5238095238095238,2.676964521408081,0.6839784383773804
0.975139856338501,1.1903398036956787,-0.21519994735717773,0.6673656105995178,0.5476190476190477,2.56503963470459,0.8066103458404541
0.9357172250747681,1.0195930004119873,-0.08387577533721924,0.4596017301082611,0.47619047619047616,2.570735454559326,0.5936329960823059
1.1760001182556152,1.019089698791504,0.15691041946411133,0.552517294883728,0.6190476190476191,2.6518468856811523,0.7030206322669983
1.1984390020370483,1.0833109617233276,0.1151280403137207,0.6049588322639465,0.5,2.887235164642334,0.7800605297088623
1.3454830646514893,0.5229426622390747,0.8225404024124146,0.3456205129623413,0.47619047619047616,2.9658989906311035,0.43735194206237793
1.2768770456314087,0.9359589219093323,0.3409181237220764,0.5975179672241211,0.45238095238095233,2.7160654067993164,0.7503321766853333
1.1745944023132324,0.8262791037559509,0.3483152985572815,0.4734264314174652,0.5714285714285714,2.65395450592041,0.6072973608970642
0.9563462734222412,1.0521094799041748,-0.0957632064819336,0.6724727153778076,0.45238095238095233,2.8555405139923096,0.7891152501106262
0.9909132719039917,1.2804704904556274,-0.28955721855163574,0.7342250347137451,0.5714285714285714,2.3805623054504395,0.8265368938446045
0.873513400554657,0.9878354072570801,-0.1143220067024231,0.586473822593689,0.4285714285714286,2.6702077388763428,0.7265426516532898
0.955575168132782,1.1284693479537964,-0.1728941798210144,0.5233124494552612,0.47619047619047616,2.7205307483673096,0.6431114673614502
1.1413331031799316,0.6794465184211731,0.46188658475875854,0.4573107361793518,0.5238095238095238,2.9611809253692627,0.5975581407546997
1.0268418788909912,1.064175009727478,-0.037333130836486816,0.6316705942153931,0.5238095238095238,2.8665504455566406,0.7199035882949829
0.9321853518486023,1.060052752494812,-0.12786740064620972,0.6441295146942139,0.5238095238095238,2.685896635055542,0.7299493551254272
0.9146433472633362,1.1648222208023071,-0.25017887353897095,0.651135265827179,0.45238095238095233,2.7360363006591797,0.769128143787384
0.939445972442627,0.6665912866592407,0.27285468578338623,0.32662126421928406,0.47619047619047616,2.9609715938568115,0.47825706005096436
0.9654242992401123,1.0159558057785034,-0.05053150653839111,0.5320279598236084,0.45238095238095233,2.781309127807617,0.6422582864761353
1.2371753454208374,0.7350699305534363,0.5021054148674011,0.5020052194595337,0.5476190476190477,2.8854458332061768,0.5956344604492188
1.0461101531982422,1.038964033126831,0.007146120071411133,0.6040338277816772,0.5238095238095238,3.0840611457824707,0.6895716786384583
1.2600997686386108,0.804737389087677,0.45536237955093384,0.4821494221687317,0.45238095238095233,2.6341493129730225,0.5802078247070312
0.9247925877571106,0.9338496327400208,-0.009057044982910156,0.45674413442611694,0.5952380952380952,2.45782732963562,0.5812422037124634
1.102146863937378,0.6505739092826843,0.4515729546546936,0.4076574444770813,0.40476190476190477,2.7618160247802734,0.5530919432640076
0.8583688735961914,1.131089687347412,-0.2727208137512207,0.6029367446899414,0.45238095238095233,2.5218985080718994,0.713588535785675
0.8206676244735718,1.0852082967758179,-0.2645406723022461,0.60932856798172,0.5476190476190477,2.4134225845336914,0.760669469833374
1.1169989109039307,0.9642665982246399,0.15273231267929077,0.6009723544120789,0.4285714285714286,2.3432321548461914,0.7132260799407959
0.7507423758506775,0.7159565687179565,0.03478580713272095,0.3583173155784607,0.5714285714285714,2.7939677238464355,0.43675553798675537
1.050249457359314,0.7973296642303467,0.2529197931289673,0.39667144417762756,0.47619047619047616,2.483050584793091,0.5627335906028748
0.9246619343757629,0.8568115830421448,0.06785035133361816,0.48138394951820374,0.5714285714285714,2.8176894187927246,0.6346237063407898
1.088630199432373,1.0460717678070068,0.04255843162536621,0.6172526478767395,0.5238095238095238,2.474156618118286,0.7272523641586304
0.7988283038139343,1.1993545293807983,-0.400526225566864,0.6605842113494873,0.5476190476190477,2.4766156673431396,0.7612630724906921
0.8458046317100525,1.232161521911621,-0.3863568902015686,0.6385259628295898,0.5952380952380952,2.430046319961548,0.7460094690322876
0.916023850440979,0.8697306513786316,0.04629319906234741,0.5021364092826843,0.47619047619047616,2.2032506465911865,0.629673957824707
0.8351494073867798,1.297343134880066,-0.46219372749328613,0.7917608618736267,0.6190476190476191,2.7786171436309814,0.8635590672492981
0.7556307911872864,1.1343865394592285,-0.37875574827194214,0.7310119867324829,0.30952380952380953,2.362757444381714,0.8199588656425476
0.9751380681991577,0.7400303483009338,0.23510771989822388,0.4985060691833496,0.45238095238095233,2.5447473526000977,0.6404281854629517
1.0544062852859497,1.057130217552185,-0.0027239322662353516,0.601285457611084,0.5952380952380952,2.8020012378692627,0.6835952997207642
1.0787636041641235,0.850685715675354,0.22807788848876953,0.5081974267959595,0.47619047619047616,2.621744394302368,0.63889479637146
1.0776722431182861,1.0323129892349243,0.045359253883361816,0.7628557085990906,0.4285714285714286,2.2031521797180176,0.8501426577568054
1.1772136688232422,0.6766238808631897,0.5005897879600525,0.445173054933548,0.5238095238095238,2.831171989440918,0.5185578465461731
1.3890126943588257,0.7755192518234253,0.6134934425354004,0.4496655762195587,0.3571428571428571,2.361027240753174,0.5480892062187195
1.0646350383758545,1.1150281429290771,-0.050393104553222656,0.5822739601135254,0.6190476190476191,2.7899675369262695,0.6721436381340027
1.0391845703125,1.0972408056259155,-0.05805623531341553,0.6244710087776184,0.5,2.9205362796783447,0.7117608189582825
1.0567145347595215,1.119823694229126,-0.06310915946960449,0.551942765712738,0.4285714285714286,2.791632652282715,0.6472125053405762
1.1950300931930542,0.9669628739356995,0.22806721925735474,0.6242042779922485,0.45238095238095233,2.344693422317505,0.7124048471450806
1.0987499952316284,0.8637700080871582,0.23497998714447021,0.44781288504600525,0.5238095238095238,2.607727289199829,0.5654639601707458
1.129512071609497,0.7399433851242065,0.3895686864852905,0.38415706157684326,0.47619047619047616,2.5563793182373047,0.481033593416214
0.5346524715423584,1.0117824077606201,-0.4771299362182617,0.4526536464691162,0.45238095238095233,2.3649744987487793,0.5705470442771912
1.0037249326705933,0.8536583185195923,0.15006661415100098,0.4489547312259674,0.5,2.868407964706421,0.5840203762054443
1.072682499885559,0.8619712591171265,0.21071124076843262,0.571940541267395,0.5714285714285714,2.63486647605896,0.6930509805679321
1.1891214847564697,0.7863817811012268,0.4027397036552429,0.4684057831764221,0.4285714285714286,2.7233352661132812,0.5797139406204224
0.767750084400177,1.1512991189956665,-0.3835490345954895,0.6450574994087219,0.5238095238095238,2.9949259757995605,0.735497772693634
1.0256502628326416,0.6129392981529236,0.412710964679718,0.3456661105155945,0.5238095238095238,2.645921468734741,0.42205798625946045
1.137794852256775,1.0121333599090576,0.12566149234771729,0.6693140864372253,0.4285714285714286,2.63995361328125,0.7707992792129517
0.9326226115226746,0.9185469150543213,0.014075696468353271,0.5550289750099182,0.5,3.0525975227355957,0.6242110729217529
1.0852482318878174,0.756677508354187,0.32857072353363037,0.4348842203617096,0.5476190476190477,2.7331061363220215,0.5205721259117126
0.8486456274986267,0.9621846675872803,-0.11353904008865356,0.46436747908592224,0.45238095238095233,2.5745370388031006,0.5936822891235352
0.9420340657234192,0.943266749382019,-0.0012326836585998535,0.5290815830230713,0.4285714285714286,2.610673666000366,0.6700156927108765
1.1205204725265503,0.9784500002861023,0.142070472240448,0.525475025177002,0.5476190476190477,2.820845365524292,0.6130496263504028
1.0762633085250854,0.9986090660095215,0.07765424251556396,0.5818812847137451,0.45238095238095233,2.728755235671997,0.6979462504386902
1.172443151473999,0.937293529510498,0.23514962196350098,0.5540156364440918,0.40476190476190477,3.0267035961151123,0.6588175892829895
0.883787989616394,0.9027819633483887,-0.01899397373199463,0.6073048710823059,0.47619047619047616,2.438544988632202,0.6805201172828674
0.9460544586181641,1.1130001544952393,-0.1669456958770752,0.6170266270637512,0.6428571428571428,2.1775166988372803,0.7064818143844604
1.0713948011398315,0.6229696273803711,0.44842517375946045,0.3603540062904358,0.4285714285714286,3.0680055618286133,0.43917202949523926
1.1135801076889038,0.9099568128585815,0.20362329483032227,0.461696982383728,0.40476190476190477,2.9666082859039307,0.5896933078765869
0.8231245279312134,1.0110687017440796,-0.1879441738128662,0.6532615423202515,0.5714285714285714,2.924283504486084,0.7764706015586853
1.1010055541992188,0.8418170809745789,0.2591884732246399,0.5447215437889099,0.30952380952380953,2.8716440200805664,0.6914047598838806
1.0365915298461914,0.9262266159057617,0.11036491394042969,0.47615349292755127,0.4285714285714286,2.5997374057769775,0.6025488972663879
1.1655266284942627,0.8554840683937073,0.3100425601005554,0.4727412164211273,0.5,2.605983018875122,0.5403319597244263
1.114994764328003,0.7707932591438293,0.3442015051841736,0.42229849100112915,0.5,2.4972026348114014,0.5515657663345337
1.1227147579193115,0.9443371295928955,0.17837762832641602,0.48526549339294434,0.4285714285714286,2.5854218006134033,0.5872499346733093
0.9157047867774963,1.0427372455596924,-0.12703245878219604,0.5550641417503357,0.5952380952380952,2.609495162963867,0.687549889087677
1.0944164991378784,1.0684266090393066,0.025989890098571777,0.6306862235069275,0.5476190476190477,2.4076144695281982,0.7052333354949951
0.848843514919281,1.2139158248901367,-0.3650723099708557,0.7270463109016418,0.38095238095238093,2.493257761001587,0.816666305065155
0.9471073150634766,0.9504922032356262,-0.003384888172149658,0.4915521740913391,0.38095238095238093,2.5938022136688232,0.5495372414588928
0.829889178276062,0.9511657357215881,-0.12127655744552612,0.5980084538459778,0.6190476190476191,3.1403229236602783,0.7013877630233765
1.1545939445495605,0.9030067324638367,0.2515872120857239,0.552602231502533,0.5,3.2943899631500244,0.6501275300979614
1.031360149383545,1.083749532699585,-0.05238938331604004,0.5262459516525269,0.5476190476190477,2.864325523376465,0.6151078343391418
1.0580428838729858,1.0637286901474,-0.0056858062744140625,0.623470664024353,0.5238095238095238,3.410888195037842,0.7113718390464783
0.901382327079773,1.0867912769317627,-0.18540894985198975,0.696673572063446,0.5476190476190477,2.789166212081909,0.7917462587356567
0.789082407951355,1.1405744552612305,-0.3514920473098755,0.6842798590660095,0.7142857142857143,2.3972327709198,0.763023316860199
0.8404082655906677,1.2161366939544678,-0.37572842836380005,0.6722721457481384,0.6666666666666667,2.765062093734741,0.7599436044692993
0.8631957769393921,1.0641194581985474,-0.20092368125915527,0.6378996968269348,0.5476190476190477,2.6215503215789795,0.7259639501571655
1.137151837348938,1.0613927841186523,0.07575905323028564,0.5572208762168884,0.47619047619047616,2.6864125728607178,0.6836522817611694
0.8583436012268066,0.6147186756134033,0.24362492561340332,0.23078244924545288,0.38095238095238093,2.4376697540283203,0.34114009141921997
0.8918286561965942,1.0762672424316406,-0.1844385862350464,0.586072564125061,0.5714285714285714,2.8063108921051025,0.676493763923645
1.1198086738586426,0.8330550789833069,0.2867535948753357,0.5349861979484558,0.5,2.6965181827545166,0.651768684387207
1.1455494165420532,0.8885049819946289,0.2570444345474243,0.5208286046981812,0.5476190476190477,3.057499885559082,0.6206170916557312
1.0634236335754395,1.1500489711761475,-0.08662533760070801,0.6735055446624756,0.5,2.620804786682129,0.7748693823814392
0.9375441670417786,1.0296401977539062,-0.09209603071212769,0.602369487285614,0.5,2.79703688621521,0.7059676647186279
0.9216209650039673,1.010987639427185,-0.08936667442321777,0.5289482474327087,0.4285714285714286,2.6037518978118896,0.6368316411972046
0.9301096200942993,1.1501812934875488,-0.2200716733932495,0.7232983708381653,0.6428571428571428,2.6619858741760254,0.8244832158088684
0.9792993068695068,1.1404001712799072,-0.1611008644104004,0.6965243220329285,0.6190476190476191,2.513902425765991,0.7944306135177612
1.202316164970398,0.8511078953742981,0.35120826959609985,0.5712317228317261,0.5714285714285714,2.942115306854248,0.6361398696899414
0.860916256904602,1.0998615026474,-0.23894524574279785,0.6562202572822571,0.5476190476190477,2.283839225769043,0.7672517895698547
1.0171986818313599,0.9453380107879639,0.071860671043396,0.5063832998275757,0.5952380952380952,2.5916907787323,0.6194891333580017
1.203264594078064,0.7326651215553284,0.4705994725227356,0.31408366560935974,0.6190476190476191,2.399256944656372,0.4658835530281067
1.0193252563476562,1.027854084968567,-0.008528828620910645,0.5690738558769226,0.47619047619047616,2.409085988998413,0.6793909668922424
1.2133312225341797,0.9190483689308167,0.29428285360336304,0.5507721900939941,0.47619047619047616,3.0813560485839844,0.6105039715766907
1.1996220350265503,0.875120997428894,0.32450103759765625,0.5323623418807983,0.4285714285714286,2.304370164871216,0.6211065649986267
1.0155000686645508,0.7924716472625732,0.22302842140197754,0.4243185818195343,0.47619047619047616,2.6517810821533203,0.5345335006713867
1.198298454284668,0.8819864392280579,0.3163120150566101,0.4773613512516022,0.5,2.3422207832336426,0.6241337060928345
1.0562504529953003,0.9268538951873779,0.12939655780792236,0.5744773745536804,0.38095238095238093,2.497936487197876,0.7182873487472534
0.9168654084205627,1.0650591850280762,-0.14819377660751343,0.5959757566452026,0.5952380952380952,2.4625582695007324,0.709838330745697
1.1763949394226074,1.0164037942886353,0.15999114513397217,0.5912796258926392,0.40476190476190477,2.54880428314209,0.6781324744224548
1.2668843269348145,0.8678605556488037,0.39902377128601074,0.4807775020599365,0.4285714285714286,2.808851480484009,0.6023093461990356
1.0583019256591797,1.0936359167099,-0.035333991050720215,0.6052126288414001,0.47619047619047616,2.597043752670288,0.7068814039230347
1.1694679260253906,0.8267540335655212,0.3427138924598694,0.5072202086448669,0.5,2.515164852142334,0.630965530872345
0.8953492045402527,1.1300756931304932,-0.23472648859024048,0.6712827086448669,0.6428571428571428,2.3298580646514893,0.7419816851615906
0.9442108869552612,1.116077184677124,-0.1718662977218628,0.6397585272789001,0.47619047619047616,3.0334062576293945,0.7285982370376587
1.0850069522857666,0.9977214336395264,0.08728551864624023,0.6366012096405029,0.5476190476190477,2.8546385765075684,0.7437286972999573
0.9724268913269043,0.9527505040168762,0.019676387310028076,0.6096734404563904,0.6904761904761905,2.644472122192383,0.7262278199195862
0.9031285047531128,0.8047671914100647,0.0983613133430481,0.38936665654182434,0.45238095238095233,2.178088903427124,0.5079506635665894
0.9139416813850403,0.9525896906852722,-0.038648009300231934,0.5231205821037292,0.47619047619047616,2.3497731685638428,0.6253951191902161
0.9082471132278442,1.1658222675323486,-0.2575751543045044,0.6595614552497864,0.6666666666666667,2.676365613937378,0.7472146153450012
0.9538347721099854,0.9021053910255432,0.05172938108444214,0.550598680973053,0.5,2.639256477355957,0.6264228820800781
0.6697821021080017,1.212998628616333,-0.5432165265083313,0.6678464412689209,0.5238095238095238,2.8207952976226807,0.7289208769798279
1.2416839599609375,0.7983510494232178,0.4433329105377197,0.5224257707595825,0.47619047619047616,2.4753901958465576,0.6123489737510681
0.5162059664726257,1.1658873558044434,-0.6496813893318176,0.6429258584976196,0.5238095238095238,2.469866991043091,0.7325093150138855
1.08125638961792,0.8040269017219543,0.2772294878959656,0.513190507888794,0.5714285714285714,2.137098789215088,0.609317421913147
0.8504914045333862,0.8466348052024841,0.0038565993309020996,0.4426167607307434,0.5238095238095238,2.76235294342041,0.5700623989105225
1.1495035886764526,0.9987982511520386,0.15070533752441406,0.5547260642051697,0.5476190476190477,2.476729154586792,0.6715099811553955
0.7939667105674744,1.229710340499878,-0.43574362993240356,0.6519184112548828,0.5476190476190477,2.4455552101135254,0.7483771443367004
0.965370237827301,0.8650496602058411,0.10032057762145996,0.46531274914741516,0.5476190476190477,2.5397095680236816,0.5672401785850525
1.052602767944336,0.9171390533447266,0.13546371459960938,0.5548359155654907,0.5,2.117392063140869,0.6377062201499939
1.041656255722046,0.9985371232032776,0.04311913251876831,0.5382004380226135,0.5,2.4001686573028564,0.6333042979240417
1.074217677116394,1.0952601432800293,-0.021042466163635254,0.6207775473594666,0.40476190476190477,2.492915153503418,0.7128061652183533
0.8467673063278198,1.1615530252456665,-0.3147857189178467,0.6482293009757996,0.6190476190476191,2.514094352722168,0.750196099281311
0.8189862370491028,0.8883761167526245,-0.06938987970352173,0.5405043959617615,0.5476190476190477,2.5631494522094727,0.674614667892456
0.798643171787262,1.00630784034729,-0.20766466856002808,0.4717046320438385,0.5714285714285714,2.0431578159332275,0.6074861884117126
0.9005718231201172,0.9044746160507202,-0.0039027929306030273,0.5680923461914062,0.5,2.97967791557312,0.6608731150627136
0.9393599629402161,1.1058223247528076,-0.16646236181259155,0.5473148822784424,0.40476190476190477,2.69332218170166,0.6635059714317322
0.8899651765823364,1.0916368961334229,-0.20167171955108643,0.6329798102378845,0.6190476190476191,2.57466983795166,0.7178972959518433
1.0302647352218628,1.0442743301391602,-0.014009594917297363,0.5797085165977478,0.5,2.5658092498779297,0.6738297343254089
0.9907696843147278,0.8476855754852295,0.1430841088294983,0.47106438875198364,0.5714285714285714,2.3950915336608887,0.5902973413467407
0.8872959613800049,0.8038996458053589,0.083396315574646,0.43842652440071106,0.5476190476190477,2.7930281162261963,0.5179181694984436
1.0490400791168213,0.9545544385910034,0.09448564052581787,0.47856175899505615,0.5238095238095238,2.406567335128784,0.5698426961898804
1.34904944896698,0.8382063508033752,0.5108430981636047,0.5736701488494873,0.47619047619047616,2.112969398498535,0.6465703845024109
0.8922305703163147,0.8783783912658691,0.013852179050445557,0.4679034948348999,0.45238095238095233,2.3163392543792725,0.5520269870758057
1.204588770866394,0.8753170967102051,0.32927167415618896,0.46190667152404785,0.47619047619047616,2.4248440265655518,0.5652293562889099
0.8096234798431396,0.9998242855072021,-0.1902008056640625,0.5074083209037781,0.45238095238095233,3.1214563846588135,0.6141447424888611
1.2243964672088623,0.8549679517745972,0.36942851543426514,0.5031439661979675,0.5238095238095238,2.5948948860168457,0.619391918182373
1.1508063077926636,1.0375850200653076,0.11322128772735596,0.5529078841209412,0.40476190476190477,3.1623494625091553,0.6782621741294861
1.0739630460739136,1.123439073562622,-0.049476027488708496,0.7010042667388916,0.5714285714285714,2.9345929622650146,0.8153736591339111
1.014224648475647,0.9321720004081726,0.08205264806747437,0.4227641820907593,0.45238095238095233,2.765813112258911,0.5874220132827759
1.1251822710037231,0.8457387685775757,0.27944350242614746,0.48014649748802185,0.40476190476190477,2.2828376293182373,0.5652250647544861
1.03059983253479,1.102112054824829,-0.07151222229003906,0.6790224313735962,0.6190476190476191,2.749326705932617,0.7727805376052856
0.819316565990448,0.8059738278388977,0.013342738151550293,0.3973967134952545,0.4285714285714286,2.6856014728546143,0.4698639214038849
1.0800985097885132,0.8055838346481323,0.27451467514038086,0.5090274214744568,0.45238095238095233,2.6102185249328613,0.6444942355155945
0.8760053515434265,1.2154220342636108,-0.3394166827201843,0.6155746579170227,0.5952380952380952,2.6246907711029053,0.7510376572608948
1.0854697227478027,0.8058275580406189,0.27964216470718384,0.403757780790329,0.45238095238095233,2.531214952468872,0.5194709897041321
0.8428816199302673,0.9108821749687195,-0.06800055503845215,0.4509267210960388,0.5714285714285714,2.59662127494812,0.5462440252304077
1.0538736581802368,1.204180121421814,-0.15030646324157715,0.6789202094078064,0.6428571428571428,2.8857626914978027,0.7878192067146301
0.9706041216850281,0.7388426065444946,0.23176151514053345,0.3740706741809845,0.5476190476190477,2.401404619216919,0.47211718559265137
1.0103565454483032,0.6549860835075378,0.3553704619407654,0.38093438744544983,0.33333333333333337,2.8174777030944824,0.4510864317417145
1.0904995203018188,0.9293067455291748,0.16119277477264404,0.5959598422050476,0.40476190476190477,2.9339945316314697,0.7019554376602173
1.0420693159103394,1.0556071996688843,-0.013537883758544922,0.5620647668838501,0.5,2.8680741786956787,0.6653915643692017
0.8399627804756165,0.8952639698982239,-0.05530118942260742,0.5107449293136597,0.47619047619047616,2.408266305923462,0.6008907556533813
0.7937180995941162,0.8865559697151184,-0.0928378701210022,0.6100708246231079,0.5238095238095238,2.4323813915252686,0.7033130526542664
1.148911476135254,0.792316734790802,0.3565947413444519,0.3968450129032135,0.4285714285714286,2.6116416454315186,0.4980941712856293
0.895641565322876,1.1584604978561401,-0.26281893253326416,0.519461452960968,0.5238095238095238,2.6251609325408936,0.6375524997711182
1.1277903318405151,0.9542182087898254,0.1735721230506897,0.48867854475975037,0.4285714285714286,2.5888490676879883,0.6080924868583679
0.7512437105178833,0.9965365529060364,-0.24529284238815308,0.5255645513534546,0.5476190476190477,2.9203548431396484,0.6006796956062317
0.891304612159729,1.041614294052124,-0.15030968189239502,0.5194765329360962,0.5476190476190477,2.90447735786438,0.617084801197052
0.9765422940254211,1.0593394041061401,-0.082797110080719,0.6269773840904236,0.5476190476190477,2.427013635635376,0.7199203372001648
1.017577052116394,1.06793212890625,-0.05035507678985596,0.5372267961502075,0.40476190476190477,2.6379377841949463,0.655470609664917
0.8091135621070862,0.9159823656082153,-0.10686880350112915,0.46284401416778564,0.5238095238095238,2.7160544395446777,0.5431699752807617
0.9926204681396484,1.0995999574661255,-0.10697948932647705,0.6793791055679321,0.5476190476190477,2.271416664123535,0.7865803837776184
1.2276372909545898,0.7075639367103577,0.5200733542442322,0.45990878343582153,0.4285714285714286,2.8091981410980225,0.5590643286705017
1.061833381652832,1.0711708068847656,-0.009337425231933594,0.6343694925308228,0.4285714285714286,2.3621509075164795,0.7075291275978088
0.9006801843643188,1.1002990007400513,-0.19961881637573242,0.5208541750907898,0.45238095238095233,2.54579758644104,0.6165962219238281
0.8757590055465698,0.8790445327758789,-0.003285527229309082,0.452867329120636,0.4285714285714286,2.535841941833496,0.549193799495697
1.0365720987319946,1.0334010124206543,0.003171086311340332,0.5042062997817993,0.33333333333333337,2.4827356338500977,0.628990888595581
1.0824174880981445,1.1070222854614258,-0.02460479736328125,0.6424463987350464,0.3571428571428571,2.8458402156829834,0.7190678119659424
1.1428000926971436,0.8586624264717102,0.28413766622543335,0.44724637269973755,0.47619047619047616,2.6862361431121826,0.5675039291381836
0.9980608820915222,1.0209784507751465,-0.022917568683624268,0.5485957264900208,0.5238095238095238,2.831615686416626,0.6472269296646118
1.0796527862548828,0.7370179295539856,0.3426348567008972,0.462523877620697,0.5,2.5494866371154785,0.590895414352417
0.8386715650558472,1.0425360202789307,-0.2038644552230835,0.5975666046142578,0.47619047619047616,2.9443750381469727,0.6906961798667908
1.0117976665496826,1.0180513858795166,-0.006253719329833984,0.521056056022644,0.5,2.6169164180755615,0.5920075178146362
1.1358716487884521,0.884857177734375,0.25101447105407715,0.5574544072151184,0.45238095238095233,2.678072690963745,0.669581949710846
0.961643397808075,1.2153265476226807,-0.2536831498146057,0.7182952165603638,0.4285714285714286,2.7127437591552734,0.8117616772651672
0.8135820627212524,1.1132205724716187,-0.2996385097503662,0.6561357378959656,0.6190476190476191,2.5588510036468506,0.7738439440727234
1.0030688047409058,1.0260450839996338,-0.022976279258728027,0.5575875043869019,0.47619047619047616,3.035686492919922,0.6594467163085938
1.1774914264678955,0.8477497696876526,0.3297416567802429,0.38565507531166077,0.4285714285714286,2.545361280441284,0.4822087585926056
0.9808486104011536,0.6789326071739197,0.3019160032272339,0.3064245581626892,0.40476190476190477,2.7526893615722656,0.4042598605155945
1.1557985544204712,0.8680300712585449,0.28776848316192627,0.5748956203460693,0.40476190476190477,3.139275312423706,0.6938822865486145
0.9995238780975342,1.131845235824585,-0.13232135772705078,0.6716023087501526,0.5238095238095238,2.675921678543091,0.7473527193069458
1.0835044384002686,0.9963070750236511,0.08719736337661743,0.5463628172874451,0.3571428571428571,2.8673081398010254,0.6774988770484924
0.8044081330299377,1.1327978372573853,-0.3283897042274475,0.690724790096283,0.5,2.7308552265167236,0.8006278872489929
0.8216877579689026,1.0694459676742554,-0.24775820970535278,0.5607106685638428,0.5238095238095238,2.096116304397583,0.6608943939208984
0.8148438930511475,1.096874475479126,-0.2820305824279785,0.5462344288825989,0.45238095238095233,2.0301098823547363,0.6889849305152893
1.0622245073318481,0.915917158126831,0.1463073492050171,0.5205232501029968,0.45238095238095233,2.563690185546875,0.5938250422477722
0.5715292096138,1.2095484733581543,-0.6380192637443542,0.6018635034561157,0.47619047619047616,2.8057901859283447,0.7013381719589233
1.302496314048767,0.9203450679779053,0.3821512460708618,0.5490881204605103,0.5238095238095238,2.626352310180664,0.6327990293502808
1.037818193435669,0.7771222591400146,0.2606959342956543,0.5474283695220947,0.47619047619047616,2.9195661544799805,0.6325749754905701
0.8402460813522339,1.077797532081604,-0.23755145072937012,0.5409740805625916,0.40476190476190477,2.3175384998321533,0.6642393469810486
1.2328354120254517,0.9922164082527161,0.2406190037727356,0.6612440347671509,0.5238095238095238,2.5066444873809814,0.7314053177833557
0.96796053647995,1.0501649379730225,-0.08220440149307251,0.5507628917694092,0.5952380952380952,2.8587920665740967,0.6388571262359619
1.0350205898284912,0.9749704599380493,0.060050129890441895,0.49538707733154297,0.40476190476190477,2.9004123210906982,0.6171197891235352
0.7728482484817505,1.155700922012329,-0.3828526735305786,0.6209820508956909,0.5714285714285714,2.8428330421447754,0.7271839380264282
1.1977033615112305,0.9847153425216675,0.212988018989563,0.5950185656547546,0.47619047619047616,2.1235849857330322,0.6825506091117859
1.065307855606079,0.84683758020401,0.2184702754020691,0.4386306703090668,0.45238095238095233,2.66452693939209,0.5464996695518494
1.0131994485855103,0.9860498905181885,0.027149558067321777,0.580467939376831,0.5476190476190477,2.2609996795654297,0.6632859706878662
1.046185851097107,0.9840341806411743,0.06215167045593262,0.570923924446106,0.45238095238095233,2.5718510150909424,0.7039881348609924
0.9406447410583496,0.9970847964286804,-0.05644005537033081,0.571537971496582,0.3571428571428571,2.7669036388397217,0.6202920079231262
0.7406502366065979,1.1297394037246704,-0.3890891671180725,0.591265082359314,0.6428571428571428,2.12772798538208,0.7147113084793091
1.2128024101257324,0.9803987741470337,0.23240363597869873,0.5482603311538696,0.26190476190476186,2.615924119949341,0.6556645631790161
0.9156810641288757,1.1304688453674316,-0.2147877812385559,0.626977801322937,0.5714285714285714,2.3252100944519043,0.707278311252594
1.0542677640914917,0.9748903512954712,0.07937741279602051,0.5416946411132812,0.5714285714285714,2.958338499069214,0.6442526578903198
0.9590568542480469,0.6831568479537964,0.2759000062942505,0.35025694966316223,0.5476190476190477,2.270909070968628,0.39749810099601746
1.1089533567428589,0.8641176223754883,0.2448357343673706,0.52427738904953,0.5,2.7031383514404297,0.6034056544303894
1.0247175693511963,1.0884300470352173,-0.063712477684021,0.6735687851905823,0.45238095238095233,2.907860517501831,0.7580569386482239
0.8622965812683105,1.0837819576263428,-0.22148537635803223,0.6492729187011719,0.5238095238095238,2.590643882751465,0.7299915552139282
0.7898020148277283,0.9243180751800537,-0.13451606035232544,0.5588356256484985,0.45238095238095233,2.6230409145355225,0.6692885160446167
1.0639965534210205,1.0753393173217773,-0.011342763900756836,0.5939268469810486,0.5238095238095238,2.4100444316864014,0.6788699626922607
0.7490841746330261,1.0022143125534058,-0.25313013792037964,0.5209176540374756,0.5238095238095238,2.825188636779785,0.600960373878479
0.9965412020683289,0.9136233329772949,0.08291786909103394,0.4704042971134186,0.40476190476190477,2.1935946941375732,0.5794898271560669
1.0998303890228271,1.0638350248336792,0.03599536418914795,0.6289381980895996,0.47619047619047616,2.797595739364624,0.7300638556480408
1.0872368812561035,0.7350274324417114,0.3522094488143921,0.46653857827186584,0.47619047619047616,2.5912139415740967,0.5519827604293823
0.9004189372062683,1.04756760597229,-0.14714866876602173,0.5627739429473877,0.47619047619047616,2.574052572250366,0.6817815899848938
1.025214672088623,1.042110800743103,-0.01689612865447998,0.5646555423736572,0.6190476190476191,2.0634729862213135,0.6562471389770508
0.9762774109840393,0.9092710018157959,0.06700640916824341,0.5826933979988098,0.26190476190476186,2.5217676162719727,0.7028782963752747
0.9707810878753662,1.0762577056884766,-0.10547661781311035,0.6518158316612244,0.5952380952380952,2.4369001388549805,0.7479497790336609
1.0314048528671265,1.0587446689605713,-0.027339816093444824,0.6158621907234192,0.5,2.3782033920288086,0.7416313886642456
0.8342262506484985,1.1581939458847046,-0.32396769523620605,0.5920678973197937,0.5,2.5753285884857178,0.6959246397018433
1.1485798358917236,0.9981985092163086,0.15038132667541504,0.5566381216049194,0.6428571428571428,2.5730254650115967,0.6084641814231873
0.9016491174697876,0.9993493556976318,-0.09770023822784424,0.5722833871841431,0.5,2.64315128326416,0.6545786261558533
0.9987673759460449,1.1296114921569824,-0.1308441162109375,0.6710647940635681,0.6190476190476191,2.2890865802764893,0.7696533799171448
0.859779417514801,1.1344599723815918,-0.27468055486679077,0.6086353659629822,0.47619047619047616,2.9652299880981445,0.6889389753341675
0.9260950684547424,0.7885396480560303,0.13755542039871216,0.4446994364261627,0.47619047619047616,3.2373239994049072,0.5478154420852661
1.245947241783142,0.9211208820343018,0.32482635974884033,0.5229228138923645,0.5,2.7374463081359863,0.6637803912162781
1.0179555416107178,0.8745988607406616,0.14335668087005615,0.49949032068252563,0.5952380952380952,2.989304780960083,0.6055235862731934
1.009333848953247,1.097441554069519,-0.08810770511627197,0.6199707388877869,0.5238095238095238,2.6407477855682373,0.7204138040542603
1.0652828216552734,1.049905776977539,0.015377044677734375,0.5188363194465637,0.5714285714285714,2.3751399517059326,0.6304759979248047
0.7936750054359436,1.1640400886535645,-0.37036508321762085,0.6078276038169861,0.4285714285714286,2.6258883476257324,0.7086007595062256
1.094409704208374,1.0331658124923706,0.06124389171600342,0.5790945291519165,0.47619047619047616,2.6325879096984863,0.6969577670097351
0.8781278133392334,0.9334065914154053,-0.055278778076171875,0.41701796650886536,0.45238095238095233,3.002004861831665,0.525600790977478
0.9485795497894287,1.1337544918060303,-0.18517494201660156,0.5919761657714844,0.38095238095238093,2.8978257179260254,0.7034583687782288
1.068779468536377,0.828087568283081,0.2406919002532959,0.4741660952568054,0.6190476190476191,2.852095603942871,0.6012923717498779
1.0029929876327515,1.0431443452835083,-0.040151357650756836,0.4881826341152191,0.40476190476190477,2.7579452991485596,0.6157673597335815
1.1812379360198975,0.872724175453186,0.3085137605667114,0.5741175413131714,0.47619047619047616,2.366143226623535,0.681165337562561
0.8133566975593567,1.1229363679885864,-0.30957967042922974,0.6160657405853271,0.4285714285714286,2.7053346633911133,0.7151304483413696
1.0560401678085327,0.9863283038139343,0.06971186399459839,0.5353339910507202,0.47619047619047616,2.2660233974456787,0.6445300579071045
0.9940284490585327,1.039115071296692,-0.04508662223815918,0.5865565538406372,0.5,2.47908353805542,0.6914400458335876
1.087245225906372,0.8332841396331787,0.25396108627319336,0.4138043224811554,0.5476190476190477,2.6235110759735107,0.5266003608703613
0.9176192283630371,1.0276875495910645,-0.11006832122802734,0.559102475643158,0.40476190476190477,2.389704465866089,0.6761957406997681
0.8820832967758179,1.0469534397125244,-0.16487014293670654,0.6296707391738892,0.6190476190476191,2.533019781112671,0.7028340697288513
0.9421901702880859,0.808272659778595,0.13391751050949097,0.5078293681144714,0.45238095238095233,2.6169281005859375,0.5758196711540222
0.8915565609931946,0.9733506441116333,-0.08179408311843872,0.5677952170372009,0.6428571428571428,2.817547082901001,0.6517747044563293
1.2023093700408936,0.8718751072883606,0.33043426275253296,0.466565877199173,0.6190476190476191,2.815387487411499,0.6117119193077087
0.8036548495292664,1.0282034873962402,-0.22454863786697388,0.5288548469543457,0.6190476190476191,2.5911142826080322,0.641966700553894
0.9504709839820862,0.9430893659591675,0.007381618022918701,0.47524499893188477,0.5476190476190477,2.442443370819092,0.6327002048492432
0.9275470972061157,1.2233014106750488,-0.2957543134689331,0.6703929305076599,0.47619047619047616,2.475403070449829,0.7379515767097473
0.917478084564209,1.0546578168869019,-0.13717973232269287,0.5319550037384033,0.5238095238095238,2.7829489707946777,0.6661350727081299
0.8898296356201172,0.9383225440979004,-0.0484929084777832,0.551513135433197,0.47619047619047616,2.8521316051483154,0.6776392459869385
0.9914813041687012,0.778089702129364,0.21339160203933716,0.46790602803230286,0.5,2.5953094959259033,0.5616204738616943
0.8525747656822205,0.9763432741165161,-0.12376850843429565,0.5123967528343201,0.3571428571428571,2.5254695415496826,0.5855112075805664
1.3153327703475952,0.9369063377380371,0.3784264326095581,0.5984546542167664,0.40476190476190477,2.802650213241577,0.717517077922821
1.1466425657272339,0.8222936987876892,0.3243488669395447,0.3972104787826538,0.6190476190476191,2.8152568340301514,0.5154721736907959
0.9882937073707581,0.851093053817749,0.13720065355300903,0.5648931860923767,0.5714285714285714,2.4927899837493896,0.676808774471283
1.1000478267669678,0.7424172759056091,0.35763055086135864,0.47639545798301697,0.47619047619047616,2.658748149871826,0.5614304542541504
0.8292590379714966,1.206573247909546,-0.3773142099380493,0.6044148802757263,0.5,2.579638957977295,0.690332293510437
1.1174445152282715,0.9378070831298828,0.17963743209838867,0.46479135751724243,0.5,2.644437789916992,0.6065141558647156
1.2154338359832764,0.8901596665382385,0.32527416944503784,0.46014219522476196,0.47619047619047616,2.5722339153289795,0.5996388792991638
1.0275236368179321,0.9582775235176086,0.06924611330032349,0.5705095529556274,0.4285714285714286,2.8187153339385986,0.6160551309585571
1.1771405935287476,0.9210453033447266,0.256095290184021,0.5180954337120056,0.5,2.4416534900665283,0.6585792899131775
1.1011121273040771,0.9078800082206726,0.19323211908340454,0.4295555055141449,0.40476190476190477,2.379068374633789,0.5289630889892578
0.7728257775306702,1.0647574663162231,-0.291931688785553,0.5884455442428589,0.5952380952380952,2.81792950630188,0.7295791506767273
0.7994171380996704,1.040055751800537,-0.2406386137008667,0.5321683287620544,0.5238095238095238,2.7079267501831055,0.640739917755127
1.0746378898620605,0.9580415487289429,0.11659634113311768,0.47915640473365784,0.5,2.5152764320373535,0.5989553928375244
1.0914523601531982,1.0947339534759521,-0.0032815933227539062,0.6064934134483337,0.5476190476190477,2.462352991104126,0.7507488131523132
1.1866326332092285,0.8057605624198914,0.38087207078933716,0.47521892189979553,0.5,2.524407148361206,0.6187398433685303
1.0507774353027344,0.9450042247772217,0.1057732105255127,0.5072752237319946,0.5952380952380952,2.5064945220947266,0.6031697392463684
0.9086180925369263,0.9177085757255554,-0.00909048318862915,0.4843863248825073,0.4285714285714286,2.8001887798309326,0.6216940879821777
0.9758789539337158,1.0394130945205688,-0.06353414058685303,0.4929398000240326,0.6428571428571428,2.1733598709106445,0.6117045879364014
1.219329833984375,0.822483479976654,0.39684635400772095,0.4414743185043335,0.5,2.6470255851745605,0.5565112829208374
0.816017210483551,1.213672161102295,-0.3976549506187439,0.6167984008789062,0.6666666666666667,2.683924674987793,0.7075205445289612
0.7507795095443726,1.0901868343353271,-0.3394073247909546,0.516706109046936,0.5476190476190477,2.116880178451538,0.60105299949646
0.9590149521827698,1.1170053482055664,-0.15799039602279663,0.6219396591186523,0.4285714285714286,2.799135208129883,0.7224459052085876
0.9252709150314331,1.0862516164779663,-0.1609807014465332,0.6591303944587708,0.5,2.5471386909484863,0.7515379786491394
0.9146239757537842,1.2060960531234741,-0.29147207736968994,0.6733916401863098,0.6666666666666667,2.5038304328918457,0.7768839597702026
0.956183910369873,1.1473530530929565,-0.1911691427230835,0.6413017511367798,0.38095238095238093,2.8218724727630615,0.7647009491920471
1.089861512184143,0.888708770275116,0.2011527419090271,0.4732983708381653,0.40476190476190477,2.627586841583252,0.612690269947052
0.8699495196342468,0.9419591426849365,-0.0720096230506897,0.5051771402359009,0.5238095238095238,2.836655378341675,0.6119524240493774
1.2050707340240479,0.7901459336280823,0.4149248003959656,0.4023629426956177,0.45238095238095233,2.5654196739196777,0.5364995002746582
1.287353277206421,0.7453588843345642,0.5419943928718567,0.4143374562263489,0.45238095238095233,3.1754279136657715,0.525688886642456
1.0809049606323242,1.1665490865707397,-0.08564412593841553,0.6852982640266418,0.4285714285714286,2.9738378524780273,0.7923499941825867
1.2153375148773193,0.8255509734153748,0.3897865414619446,0.5647150874137878,0.47619047619047616,2.7345287799835205,0.689035177230835
0.9505917429924011,1.0500034093856812,-0.09941166639328003,0.4715158939361572,0.5,2.69004487991333,0.5787931680679321
1.0851268768310547,0.7918336391448975,0.2932932376861572,0.5294643640518188,0.45238095238095233,2.602292060852051,0.6219569444656372
0.9476332664489746,0.8943074345588684,0.0533258318901062,0.480110228061676,0.5,2.254765510559082,0.6023295521736145
1.1186692714691162,0.9077031016349792,0.21096616983413696,0.5456380844116211,0.5476190476190477,2.806774854660034,0.6351844668388367
0.8697406053543091,0.5174729228019714,0.35226768255233765,0.2948215901851654,0.6190476190476191,2.6556646823883057,0.4034145474433899
0.8474432229995728,1.2286344766616821,-0.3811912536621094,0.6254484057426453,0.5714285714285714,2.832031488418579,0.703826367855072
1.0887067317962646,1.008992075920105,0.07971465587615967,0.5951935052871704,0.4285714285714286,2.7334675788879395,0.6925351619720459
0.901070237159729,0.9620101451873779,-0.060939908027648926,0.5437198877334595,0.47619047619047616,2.648841381072998,0.6022867560386658
1.2676117420196533,0.9532815217971802,0.31433022022247314,0.6043773889541626,0.4285714285714286,2.7792718410491943,0.749317467212677
1.1360971927642822,0.9898183345794678,0.14627885818481445,0.612644374370575,0.5952380952380952,3.0404725074768066,0.7446776032447815
1.0131208896636963,0.9905239343643188,0.02259695529937744,0.6061117053031921,0.5,3.198010206222534,0.6857525706291199
0.9650889039039612,1.0142667293548584,-0.04917782545089722,0.5843166708946228,0.5476190476190477,3.295809745788574,0.6680532693862915
1.1031720638275146,0.7787600159645081,0.3244120478630066,0.34002891182899475,0.5714285714285714,3.137798309326172,0.45601072907447815
1.0073646306991577,1.180038332939148,-0.17267370223999023,0.7089264988899231,0.5476190476190477,2.624124765396118,0.7784887552261353
1.1193946599960327,0.9490321278572083,0.17036253213882446,0.6143073439598083,0.3571428571428571,2.6669890880584717,0.6775439381599426
0.9001343846321106,0.9382513761520386,-0.03811699151992798,0.5226836204528809,0.45238095238095233,2.5772669315338135,0.6210482716560364
0.8369631171226501,1.1743019819259644,-0.3373388648033142,0.6309561133384705,0.5238095238095238,2.905186176300049,0.6822139620780945
0.6912475228309631,1.1425588130950928,-0.45131129026412964,0.6874133348464966,0.47619047619047616,2.9181089401245117,0.7831213474273682
1.0299961566925049,1.0682957172393799,-0.038299560546875,0.6132205128669739,0.5952380952380952,2.856973171234131,0.724463701248169
0.607032060623169,0.9785345196723938,-0.37150245904922485,0.4296358823776245,0.5476190476190477,2.967919111251831,0.5721352696418762
1.067954659461975,0.9729641675949097,0.09499049186706543,0.4970051050186157,0.47619047619047616,2.9315555095672607,0.5905117392539978
0.8148285150527954,1.0249583721160889,-0.21012985706329346,0.5969249606132507,0.6190476190476191,2.4520981311798096,0.6649478077888489
0.9719168543815613,1.0604034662246704,-0.08848661184310913,0.6115953326225281,0.5238095238095238,2.7378599643707275,0.6840628385543823
0.8943644762039185,0.897017776966095,-0.0026533007621765137,0.4908372759819031,0.45238095238095233,2.538066864013672,0.5686234831809998
0.9179906845092773,0.9753888249397278,-0.05739814043045044,0.6207626461982727,0.6190476190476191,2.762606143951416,0.6873723864555359
1.2574987411499023,0.5683128833770752,0.6891858577728271,0.3019443452358246,0.40476190476190477,2.5419301986694336,0.42297419905662537
1.0150716304779053,1.0420151948928833,-0.026943564414978027,0.5933182835578918,0.45238095238095233,2.396787405014038,0.6687873005867004
0.945471465587616,1.127558946609497,-0.1820874810218811,0.6303412914276123,0.5238095238095238,2.9180612564086914,0.7162715792655945
1.1911208629608154,0.7297689318656921,0.4613519310951233,0.3324829041957855,0.5238095238095238,3.125586748123169,0.4227435290813446
0.5381359457969666,1.2497658729553223,-0.7116299271583557,0.6232360601425171,0.6190476190476191,2.826645851135254,0.7419518232345581
1.0716944932937622,0.8665199279785156,0.20517456531524658,0.515989363193512,0.5238095238095238,2.5634474754333496,0.5875867605209351
1.1526315212249756,1.1199880838394165,0.03264343738555908,0.6141880750656128,0.5238095238095238,2.933486223220825,0.721562922000885
1.1485607624053955,0.8439648747444153,0.3045958876609802,0.5027615427970886,0.5,3.2919416427612305,0.598773717880249
0.9057753086090088,1.1706511974334717,-0.2648758888244629,0.6367777585983276,0.5476190476190477,2.865267753601074,0.7181165218353271
0.9426206350326538,0.9178908467292786,0.024729788303375244,0.5506850481033325,0.4285714285714286,3.08145809173584,0.6855591535568237
1.1040748357772827,0.9497957825660706,0.15427905321121216,0.5970393419265747,0.5238095238095238,2.5121071338653564,0.6797907948493958
1.0583853721618652,0.9040027260780334,0.1543826460838318,0.5368770360946655,0.45238095238095233,2.7067508697509766,0.6351097226142883
0.9113448262214661,0.7491081953048706,0.16223663091659546,0.42368343472480774,0.47619047619047616,2.6474008560180664,0.5735819935798645
0.9577729105949402,1.1041120290756226,-0.14633911848068237,0.6359537839889526,0.47619047619047616,2.5450544357299805,0.7194828391075134
1.0398297309875488,1.0899041891098022,-0.05007445812225342,0.5368298888206482,0.5476190476190477,2.892712354660034,0.6600926518440247
0.8681585192680359,1.3020944595336914,-0.4339359402656555,0.7143409848213196,0.5476190476190477,3.0177972316741943,0.8243767023086548
0.7708819508552551,1.3530399799346924,-0.5821580290794373,0.7434454560279846,0.4285714285714286,3.1228041648864746,0.8186456561088562
0.8198260068893433,1.1476930379867554,-0.3278670310974121,0.7063887119293213,0.5,2.77789568901062,0.8289982676506042
1.1357885599136353,0.6925510168075562,0.4432375431060791,0.44487813115119934,0.5714285714285714,2.6943442821502686,0.5519287586212158
0.685932993888855,0.7502039074897766,-0.06427091360092163,0.3840564489364624,0.5238095238095238,2.323427200317383,0.49497395753860474
0.8539403080940247,1.1559116840362549,-0.3019713759422302,0.665241539478302,0.5714285714285714,2.363605260848999,0.771639883518219
0.9493112564086914,1.0947250127792358,-0.14541375637054443,0.5565087199211121,0.5238095238095238,2.754591941833496,0.652876079082489
1.021407127380371,1.0136303901672363,0.007776737213134766,0.4762800335884094,0.5476190476190477,2.8145787715911865,0.5839509963989258
0.910683274269104,0.9476574659347534,-0.036974191665649414,0.4507455825805664,0.38095238095238093,2.722144365310669,0.6023774147033691
0.8874833583831787,1.2498786449432373,-0.3623952865600586,0.6064622402191162,0.47619047619047616,2.7032456398010254,0.6797744035720825
0.9665690064430237,1.0261178016662598,-0.059548795223236084,0.5407849550247192,0.5,2.2842159271240234,0.6129283905029297
0.9083696007728577,0.7680941224098206,0.1402754783630371,0.41336414217948914,0.45238095238095233,2.588820219039917,0.5464252233505249
1.0434789657592773,1.0777631998062134,-0.034284234046936035,0.5897044539451599,0.45238095238095233,2.989192008972168,0.6666229963302612
1.0726855993270874,1.024757981300354,0.0479276180267334,0.5877694487571716,0.4285714285714286,3.2991843223571777,0.6985064148902893
0.843652606010437,0.9179517030715942,-0.07429909706115723,0.5335131883621216,0.5714285714285714,2.9908077716827393,0.6387386322021484
1.1080213785171509,0.8259851932525635,0.2820361852645874,0.42533984780311584,0.45238095238095233,2.319498300552368,0.5470852851867676
0.647636353969574,1.269437551498413,-0.6218011975288391,0.7144765257835388,0.5238095238095238,2.7349536418914795,0.799589991569519
0.8114927411079407,1.1906532049179077,-0.37916046380996704,0.6012324094772339,0.5714285714285714,2.905482769012451,0.7271274924278259
0.910439133644104,1.1713368892669678,-0.26089775562286377,0.7159882187843323,0.5238095238095238,2.8632848262786865,0.8115893006324768
0.870567798614502,1.0348095893859863,-0.16424179077148438,0.557594895362854,0.3571428571428571,2.5051727294921875,0.6648117899894714
1.3107784986495972,0.7975614070892334,0.5132170915603638,0.49707597494125366,0.5,2.6918365955352783,0.6075443625450134
0.7897278070449829,1.1282525062561035,-0.3385246992111206,0.6148536801338196,0.45238095238095233,2.848942756652832,0.7081412076950073
0.9473829865455627,0.8324568271636963,0.11492615938186646,0.4346717894077301,0.45238095238095233,2.461862802505493,0.5715161561965942
1.1035479307174683,0.76495760679245,0.3385903239250183,0.3700372576713562,0.5476190476190477,2.225090980529785,0.5145873427391052
0.9463950395584106,0.9902735352516174,-0.04387849569320679,0.530745267868042,0.6190476190476191,2.5274274349212646,0.6282687187194824
0.8496299982070923,1.0685393810272217,-0.2189093828201294,0.5909795165061951,0.45238095238095233,2.587951898574829,0.6770383715629578
1.19749915599823,0.92955482006073,0.2679443359375,0.6071217656135559,0.40476190476190477,2.4978408813476562,0.7271694540977478
0.8814560174942017,1.3751657009124756,-0.4937096834182739,0.8596566915512085,0.5238095238095238,2.8394579887390137,0.995301365852356
1.3030140399932861,0.9374352693557739,0.3655787706375122,0.6636189818382263,0.38095238095238093,2.861473798751831,0.8312351107597351
1.0311263799667358,0.885344386100769,0.1457819938659668,0.5353502035140991,0.5,2.2226834297180176,0.7196967601776123
0.9889100193977356,1.0845715999603271,-0.09566158056259155,0.7212625741958618,0.4285714285714286,2.5962400436401367,0.8875747919082642
0.976892352104187,0.9442588686943054,0.03263348340988159,0.613813042640686,0.5476190476190477,2.7412941455841064,0.81911301612854
0.8839846253395081,0.9548168778419495,-0.0708322525024414,0.5431561470031738,0.6666666666666667,3.0591914653778076,0.7101410627365112
0.9981503486633301,1.2284477949142456,-0.23029744625091553,0.7608312964439392,0.3571428571428571,2.5407400131225586,0.9343187808990479
1.0161371231079102,1.3997795581817627,-0.38364243507385254,0.686849057674408,0.5,2.658041477203369,0.8215773701667786
0.9990864396095276,1.283739447593689,-0.2846530079841614,0.7124144434928894,0.5238095238095238,3.066291570663452,0.8468500971794128
0.9912417531013489,1.2140402793884277,-0.22279852628707886,0.6771330237388611,0.38095238095238093,2.4935765266418457,0.8858224153518677
1.2031707763671875,0.9104353785514832,0.29273539781570435,0.5046049952507019,0.3571428571428571,2.5048398971557617,0.7634838819503784
1.4607970714569092,0.9063498973846436,0.5544471740722656,0.4327906370162964,0.4285714285714286,3.0835671424865723,0.6449440121650696
1.1193015575408936,1.3431626558303833,-0.22386109828948975,0.8312952518463135,0.5,2.739457845687866,0.9418409466743469
1.2626030445098877,1.2397725582122803,0.022830486297607422,0.6897386312484741,0.5238095238095238,2.8277769088745117,0.7802364826202393
1.3717743158340454,1.2413285970687866,0.1304457187652588,0.6870399713516235,0.5,2.6954526901245117,0.7851099371910095
1.1633776426315308,1.2105001211166382,-0.04712247848510742,0.6496655941009521,0.4285714285714286,2.671424150466919,0.749488890171051
1.077697992324829,1.3218761682510376,-0.2441781759262085,0.6324954032897949,0.6904761904761905,2.9147119522094727,0.7726005911827087
1.2205718755722046,1.1503589153289795,0.0702129602432251,0.6776736378669739,0.5,2.391265869140625,0.871204674243927
1.1526683568954468,1.1482610702514648,0.004407286643981934,0.7120474576950073,0.5476190476190477,2.6056480407714844,0.8078756928443909
1.390271544456482,0.7510907649993896,0.6391807794570923,0.4806571304798126,0.6428571428571428,2.5449652671813965,0.6416075229644775
1.1602931022644043,1.055211067199707,0.10508203506469727,0.6244500279426575,0.5476190476190477,2.5464823246002197,0.7247937321662903
1.2913633584976196,1.1851682662963867,0.10619509220123291,0.7720924019813538,0.4285714285714286,2.7947170734405518,0.8648908138275146
1.0133495330810547,1.1461529731750488,-0.13280344009399414,0.6643699407577515,0.5952380952380952,2.6483819484710693,0.780959963798523
1.1619043350219727,1.236406922340393,-0.07450258731842041,0.6877419948577881,0.4285714285714286,2.4327032566070557,0.8112383484840393
1.507405161857605,1.0891187191009521,0.41828644275665283,0.6266046762466431,0.47619047619047616,2.5913848876953125,0.7834749817848206
0.8578474521636963,1.1452287435531616,-0.28738129138946533,0.5546615123748779,0.40476190476190477,2.4996042251586914,0.7513481378555298
1.2407355308532715,0.9381834864616394,0.3025520443916321,0.6107048392295837,0.38095238095238093,2.486917495727539,0.7428311109542847
1.073330283164978,0.9522323608398438,0.12109792232513428,0.5754528045654297,0.5238095238095238,2.5221784114837646,0.7022060751914978
1.1674396991729736,1.1904186010360718,-0.022978901863098145,0.7072458863258362,0.47619047619047616,2.745899200439453,0.8567129373550415
0.8319733738899231,1.1796603202819824,-0.3476869463920593,0.5979055166244507,0.47619047619047616,2.68805193901062,0.7396464943885803
0.8503629565238953,0.9783644676208496,-0.12800151109695435,0.5159181356430054,0.40476190476190477,2.373288154602051,0.6678526401519775
1.1145713329315186,1.0925997495651245,0.021971583366394043,0.5884059071540833,0.5238095238095238,2.206468343734741,0.7782478928565979
0.5942582488059998,1.276165246963501,-0.6819069981575012,0.656511664390564,0.5,2.6084203720092773,0.7637242078781128
0.7155037522315979,0.9588175415992737,-0.24331378936767578,0.4512993097305298,0.4285714285714286,2.6981899738311768,0.576522171497345
1.2335563898086548,1.1246657371520996,0.10889065265655518,0.6922866702079773,0.5714285714285714,2.6152029037475586,0.8293434381484985
0.9520524740219116,1.0873225927352905,-0.1352701187133789,0.5820986032485962,0.40476190476190477,2.897449493408203,0.7359448075294495
1.2294268608093262,1.006981372833252,0.22244548797607422,0.6008569598197937,0.45238095238095233,2.6979894638061523,0.7356201410293579
0.8564669489860535,1.2349382638931274,-0.378471314907074,0.6338399052619934,0.5476190476190477,2.8393120765686035,0.7709925770759583
0.9914363622665405,1.029529094696045,-0.038092732429504395,0.5724713206291199,0.5238095238095238,2.5487451553344727,0.6904816031455994
1.0979266166687012,0.8669673800468445,0.2309592366218567,0.5592544078826904,0.5238095238095238,2.655611991882324,0.669101357460022
0.8835145831108093,1.095615267753601,-0.21210068464279175,0.6160404086112976,0.4285714285714286,2.2001492977142334,0.714074432849884
1.2364940643310547,0.9839692711830139,0.25252479314804077,0.622445285320282,0.5476190476190477,2.689176559448242,0.7517691254615784
0.742958664894104,1.2051376104354858,-0.46217894554138184,0.5739046335220337,0.45238095238095233,2.885791301727295,0.6916264295578003
1.2708499431610107,0.9459854960441589,0.3248644471168518,0.603583037853241,0.5,2.6781082153320312,0.7348854541778564
1.0849679708480835,1.128586769104004,-0.04361879825592041,0.6821008324623108,0.45238095238095233,2.189439296722412,0.8144767880439758
1.032333493232727,1.0906254053115845,-0.05829191207885742,0.6830087304115295,0.5238095238095238,2.5706162452697754,0.8083582520484924
0.6887651681900024,1.3569915294647217,-0.6682263612747192,0.7258006930351257,0.5238095238095238,2.5906498432159424,0.8333894610404968
1.0447243452072144,0.9996618032455444,0.04506254196166992,0.48846906423568726,0.38095238095238093,2.749598741531372,0.6355337500572205
0.8923494219779968,1.092730164527893,-0.20038074254989624,0.6492331624031067,0.5238095238095238,2.8073232173919678,0.7976716160774231
0.7970706224441528,1.0499571561813354,-0.2528865337371826,0.6041432619094849,0.5,2.8480045795440674,0.6912229657173157
0.9872533679008484,1.1078262329101562,-0.12057286500930786,0.5779438018798828,0.5476190476190477,2.593564510345459,0.6895093321800232
0.9809781908988953,0.9620843529701233,0.018893837928771973,0.6351950764656067,0.4285714285714286,2.243738889694214,0.7550052404403687
1.059921145439148,0.982343316078186,0.07757782936096191,0.6149781346321106,0.5714285714285714,2.6755571365356445,0.7399126887321472
0.9998876452445984,0.995221734046936,0.0046659111976623535,0.5926430821418762,0.5476190476190477,2.715123414993286,0.7027919888496399
1.158980369567871,0.9761959314346313,0.18278443813323975,0.6625591516494751,0.5476190476190477,3.0094993114471436,0.8090174198150635
0.9807749390602112,0.9271050691604614,0.053669869899749756,0.46949443221092224,0.6190476190476191,2.7755680084228516,0.6055183410644531
0.787049412727356,1.0422348976135254,-0.25518548488616943,0.575093686580658,0.6190476190476191,2.5329995155334473,0.6992453336715698
0.9922253489494324,1.1234585046768188,-0.13123315572738647,0.6633164882659912,0.40476190476190477,2.669147253036499,0.7802685499191284
0.7798352837562561,1.1318947076797485,-0.35205942392349243,0.64548659324646,0.6428571428571428,2.6735143661499023,0.7187070250511169
1.0501649379730225,0.7732142210006714,0.2769507169723511,0.44882825016975403,0.5,2.3328373432159424,0.539801299571991
0.8718979954719543,1.0033200979232788,-0.13142210245132446,0.5617001056671143,0.5,2.5309581756591797,0.6468141078948975
0.9467718005180359,0.9298499226570129,0.01692187786102295,0.6099115610122681,0.5238095238095238,2.4444971084594727,0.7600710391998291
0.8306717276573181,1.0297611951828003,-0.19908946752548218,0.703255295753479,0.6190476190476191,2.5043721199035645,0.805672824382782
0.9194527268409729,1.110754370689392,-0.1913016438484192,0.8002743124961853,0.5714285714285714,2.8603835105895996,0.8771557807922363
1.0124062299728394,0.8818755149841309,0.1305307149887085,0.5668918490409851,0.5238095238095238,2.8054637908935547,0.6661036014556885
0.8803350925445557,0.941596508026123,-0.06126141548156738,0.6001712083816528,0.5,2.9223406314849854,0.6816523671150208
0.9406919479370117,1.0409071445465088,-0.10021519660949707,0.5612323880195618,0.5714285714285714,2.6086833477020264,0.632999837398529
1.0374418497085571,1.0768729448318481,-0.039431095123291016,0.7122997641563416,0.5,2.9357962608337402,0.7816564440727234
0.7105113863945007,0.8935510516166687,-0.18303966522216797,0.5850154757499695,0.6190476190476191,2.5544188022613525,0.6682103872299194
0.9869133234024048,0.8875630497932434,0.09935027360916138,0.5276844501495361,0.5,2.610055685043335,0.6170815229415894
0.8369289636611938,0.9842047691345215,-0.14727580547332764,0.7067943811416626,0.47619047619047616,2.9845101833343506,0.7901960611343384
0.8757621049880981,0.8297181725502014,0.04604393243789673,0.5202201008796692,0.5952380952380952,2.8288886547088623,0.5990208387374878
0.8538631796836853,1.0620815753936768,-0.20821839570999146,0.6238635182380676,0.6666666666666667,2.909672975540161,0.6614526510238647
0.9413025975227356,0.7625917196273804,0.17871087789535522,0.4894986152648926,0.6904761904761905,3.0153796672821045,0.6413642168045044
1.0357633829116821,0.9317079782485962,0.10405540466308594,0.5419676303863525,0.4285714285714286,2.946704626083374,0.6219876408576965
0.9324153065681458,0.9380040764808655,-0.0055887699127197266,0.6211646199226379,0.5952380952380952,2.6480140686035156,0.7129991054534912
0.9959287643432617,0.9532183408737183,0.04271042346954346,0.5707495808601379,0.5,2.6951045989990234,0.6284644603729248
1.1340131759643555,0.8836952447891235,0.25031793117523193,0.5771781802177429,0.40476190476190477,2.445200204849243,0.6827653050422668
1.0862634181976318,0.6122817397117615,0.47398167848587036,0.3412087559700012,0.40476190476190477,2.8224422931671143,0.44890010356903076
0.7347004413604736,1.1532518863677979,-0.4185514450073242,0.7492851614952087,0.5476190476190477,2.5780081748962402,0.777036726474762
1.4267834424972534,0.9872212409973145,0.43956220149993896,0.6733172535896301,0.45238095238095233,2.804258108139038,0.900423526763916
0.9625082015991211,1.1388357877731323,-0.17632758617401123,0.705464780330658,0.5238095238095238,3.0016908645629883,0.9373289346694946
1.1109999418258667,1.1721123456954956,-0.061112403869628906,0.669792890548706,0.5238095238095238,1.8803695440292358,0.8719390630722046
0.9979193806648254,1.165848731994629,-0.16792935132980347,0.7025780081748962,0.4285714285714286,2.502326250076294,0.9347418546676636
1.1278156042099,0.9882603287696838,0.13955527544021606,0.5973146557807922,0.47619047619047616,2.897037982940674,0.8236175775527954
0.9842567443847656,1.1983129978179932,-0.21405625343322754,0.660301148891449,0.5476190476190477,2.5387816429138184,0.8077177405357361
0.9047576189041138,1.349586009979248,-0.4448283910751343,0.7108843326568604,0.5714285714285714,2.7683260440826416,0.8628891706466675
0.9155772924423218,1.151956558227539,-0.23637926578521729,0.6454832553863525,0.47619047619047616,2.5600316524505615,0.8580648899078369
1.131951093673706,1.169554352760315,-0.03760325908660889,0.7501615881919861,0.5952380952380952,2.431520700454712,0.9067545533180237
1.218400478363037,1.1482646465301514,0.07013583183288574,0.7014206647872925,0.5238095238095238,2.577345132827759,0.8674145340919495
1.0893598794937134,0.9905246496200562,0.09883522987365723,0.5406692028045654,0.5,2.862246036529541,0.7906414866447449
1.0279784202575684,1.2188154458999634,-0.19083702564239502,0.6554777026176453,0.5476190476190477,2.865312337875366,0.876134991645813
1.2539631128311157,1.0100573301315308,0.24390578269958496,0.6317148208618164,0.5476190476190477,2.6571786403656006,0.8145245313644409
1.2683157920837402,1.0083898305892944,0.2599259614944458,0.5298839807510376,0.40476190476190477,2.66094708442688,0.7267330884933472
1.3825682401657104,0.9561913013458252,0.42637693881988525,0.5119894742965698,0.45238095238095233,2.5852036476135254,0.6753495335578918
1.1053138971328735,0.777567446231842,0.3277464509010315,0.6816845536231995,0.47619047619047616,2.6286444664001465,0.8357937932014465
1.0139529705047607,0.8274515867233276,0.1865013837814331,0.5834604501724243,0.4285714285714286,2.761752128601074,0.7567207217216492
1.0363569259643555,1.0176596641540527,0.018697261810302734,0.64546138048172,0.5,2.8183979988098145,0.7943397164344788
1.1620639562606812,1.053056001663208,0.10900795459747314,0.6739503741264343,0.5,2.363003969192505,0.7881434559822083
0.8935354351997375,1.3683522939682007,-0.47481685876846313,0.6759392023086548,0.6190476190476191,2.868007183074951,0.8143762946128845
0.9646614789962769,1.2138400077819824,-0.24917852878570557,0.6956403255462646,0.6190476190476191,2.6459248065948486,0.8267801403999329
1.0459600687026978,1.1235486268997192,-0.07758855819702148,0.5616094470024109,0.5952380952380952,2.390704393386841,0.7251501679420471
1.0989372730255127,1.1625889539718628,-0.0636516809463501,0.6880010962486267,0.45238095238095233,2.159754753112793,0.8412142992019653
0.9512749314308167,1.0968741178512573,-0.14559918642044067,0.5598706603050232,0.33333333333333337,2.7177724838256836,0.6744795441627502
1.1704562902450562,1.0946569442749023,0.07579934597015381,0.6005985140800476,0.5238095238095238,2.7225472927093506,0.7703678011894226
1.1716006994247437,0.8905502557754517,0.281050443649292,0.4810636639595032,0.5952380952380952,2.65106463432312,0.6388517618179321
1.051498293876648,0.6681922078132629,0.383306086063385,0.43012142181396484,0.6428571428571428,2.9016525745391846,0.5677351355552673
0.6732377409934998,1.067050576210022,-0.3938128352165222,0.6233983039855957,0.6666666666666667,3.2365379333496094,0.7793548107147217
0.9358384609222412,1.0378351211547852,-0.10199666023254395,0.6232783794403076,0.47619047619047616,2.8399479389190674,0.7443721294403076
1.2067419290542603,0.8667856454849243,0.33995628356933594,0.4898597300052643,0.47619047619047616,2.7048404216766357,0.7155717015266418
0.9218493103981018,1.0343748331069946,-0.11252552270889282,0.6241008639335632,0.45238095238095233,2.915600061416626,0.7752235531806946
1.0726637840270996,0.9152746796607971,0.1573891043663025,0.5538584589958191,0.4285714285714286,2.6619009971618652,0.6828847527503967
1.0702826976776123,0.7971309423446655,0.2731517553329468,0.5496955513954163,0.5,2.559257745742798,0.722328245639801
0.9353183507919312,0.723799467086792,0.21151888370513916,0.5218650102615356,0.30952380952380953,2.6454668045043945,0.737980306148529
0.9497696757316589,1.0691556930541992,-0.11938601732254028,0.6315310001373291,0.5,2.587987184524536,0.7667394280433655
0.8152076005935669,1.1357996463775635,-0.3205920457839966,0.748552680015564,0.45238095238095233,2.546454429626465,0.8694591522216797
0.8516390919685364,0.9999921321868896,-0.14835304021835327,0.6631333827972412,0.4285714285714286,2.6154890060424805,0.7952066659927368
1.3725407123565674,0.633587121963501,0.7389535903930664,0.4639330804347992,0.5952380952380952,3.105832576751709,0.6222611665725708
0.6947494745254517,0.9647476077079773,-0.26999813318252563,0.7765502333641052,0.4285714285714286,2.3122336864471436,0.8440153002738953
1.1518739461898804,0.9770563840866089,0.17481756210327148,0.5431804656982422,0.40476190476190477,2.69451904296875,0.7209775447845459
0.9589640498161316,1.105985403060913,-0.1470213532447815,0.7380227446556091,0.40476190476190477,2.620380163192749,0.8220022320747375
1.0640205144882202,0.9602552652359009,0.10376524925231934,0.5250781774520874,0.6190476190476191,2.7424328327178955,0.6680728793144226
1.3298473358154297,0.9573743343353271,0.37247300148010254,0.5317026972770691,0.47619047619047616,2.3626039028167725,0.6860080361366272
1.2026957273483276,0.9954932332038879,0.2072024941444397,0.615321159362793,0.5476190476190477,2.9653306007385254,0.7668282985687256
1.0309642553329468,1.069110631942749,-0.038146376609802246,0.674056887626648,0.5476190476190477,3.0058748722076416,0.7571911215782166
1.0691622495651245,1.0943812131881714,-0.025218963623046875,0.6239194869995117,0.47619047619047616,2.77367901802063,0.708418071269989
0.901705265045166,1.1103546619415283,-0.2086493968963623,0.6477878093719482,0.5952380952380952,2.6742546558380127,0.7466927170753479
1.1982495784759521,1.1022250652313232,0.0960245132446289,0.6321642398834229,0.6190476190476191,2.560516595840454,0.7052897810935974
0.8492482304573059,1.3476758003234863,-0.4984275698661804,0.6892709136009216,0.5,2.853761672973633,0.748717188835144
1.0874607563018799,0.9188714623451233,0.1685892939567566,0.5611582398414612,0.4285714285714286,3.0799758434295654,0.6800320744514465
0.9338353276252747,1.2675825357437134,-0.3337472081184387,0.729699432849884,0.5714285714285714,2.8434994220733643,0.8293994665145874
1.2132103443145752,0.9988783597946167,0.2143319845199585,0.5755713582038879,0.40476190476190477,2.655819892883301,0.684710681438446
1.1485950946807861,0.9553972482681274,0.1931978464126587,0.5534473657608032,0.45238095238095233,3.0262386798858643,0.6449398398399353
1.2595863342285156,0.9267769455909729,0.3328093886375427,0.5839583873748779,0.5238095238095238,2.8148744106292725,0.7318058609962463
1.0550223588943481,0.9673537015914917,0.08766865730285645,0.557395875453949,0.47619047619047616,3.0024256706237793,0.6803432703018188
0.9558232426643372,1.1959539651870728,-0.2401307225227356,0.743105947971344,0.5476190476190477,2.1656267642974854,0.8755463361740112
1.0974444150924683,1.1797614097595215,-0.08231699466705322,0.6829746961593628,0.4285714285714286,2.306196689605713,0.8495947122573853
0.9151273965835571,1.1078884601593018,-0.19276106357574463,0.730692446231842,0.5238095238095238,2.75339412689209,0.8637667298316956
1.0812698602676392,0.768762469291687,0.31250739097595215,0.4642208218574524,0.38095238095238093,2.5725209712982178,0.6534615755081177
1.0659892559051514,0.7725108861923218,0.2934783697128296,0.5389095544815063,0.3571428571428571,2.8045802116394043,0.7080221772193909
0.8347988724708557,1.240473747253418,-0.40567487478256226,0.6684463620185852,0.6428571428571428,2.5991251468658447,0.7390504479408264
0.8580282926559448,1.1560440063476562,-0.2980157136917114,0.6201690435409546,0.47619047619047616,2.7289557456970215,0.6978104114532471
1.0926916599273682,1.1229925155639648,-0.03030085563659668,0.6507886052131653,0.6428571428571428,3.024451732635498,0.7201427221298218
1.0450408458709717,1.0382962226867676,0.0067446231842041016,0.6353113055229187,0.33333333333333337,2.8385684490203857,0.7812681794166565
1.1056201457977295,0.6973636150360107,0.40825653076171875,0.4521857798099518,0.45238095238095233,2.604475975036621,0.558964192867279
0.9679714441299438,0.9425290822982788,0.02544236183166504,0.5494427680969238,0.5238095238095238,2.5351767539978027,0.6800855994224548
0.9965553283691406,0.5854794383049011,0.4110758900642395,0.29707127809524536,0.5,2.194528341293335,0.43944647908210754
0.8147389888763428,1.1453368663787842,-0.3305978775024414,0.6551514863967896,0.5476190476190477,2.4670276641845703,0.7861239910125732
0.9169411659240723,0.8157118558883667,0.10122931003570557,0.45459499955177307,0.5,2.5297696590423584,0.5296570658683777
0.7682389616966248,1.1202635765075684,-0.3520246148109436,0.6609145998954773,0.40476190476190477,2.773005485534668,0.7912151217460632
1.1717805862426758,0.6522150039672852,0.5195655822753906,0.4106425642967224,0.45238095238095233,2.315269708633423,0.5300560593605042
0.8602588176727295,1.0382119417190552,-0.17795312404632568,0.5961554050445557,0.6428571428571428,2.4261474609375,0.6883823871612549
1.0775622129440308,0.7040724158287048,0.3734897971153259,0.4785366654396057,0.47619047619047616,2.6066501140594482,0.6071340441703796
0.9935561418533325,1.2654560804367065,-0.271899938583374,0.7388943433761597,0.4285714285714286,2.6675639152526855,0.8026292324066162
1.2376980781555176,0.9422574639320374,0.2954406142234802,0.6180326342582703,0.30952380952380953,2.9263405799865723,0.7264240980148315
0.819391667842865,1.1279163360595703,-0.3085246682167053,0.6022656559944153,0.5714285714285714,3.001011371612549,0.6974561214447021
0.8811866044998169,0.9639489054679871,-0.08276230096817017,0.489218145608902,0.5952380952380952,2.6603641510009766,0.6219257712364197
1.0407040119171143,1.037656307220459,0.0030477046966552734,0.5942425727844238,0.5476190476190477,2.702772855758667,0.6937276721000671
1.1712379455566406,0.9971305727958679,0.1741073727607727,0.5880142450332642,0.5476190476190477,2.6282222270965576,0.7335435748100281
1.2115554809570312,1.007893681526184,0.20366179943084717,0.6297012567520142,0.6428571428571428,2.703124761581421,0.7339033484458923
1.1598401069641113,0.9515333771705627,0.20830672979354858,0.6129910349845886,0.40476190476190477,3.151348829269409,0.7085545063018799
1.0610660314559937,0.935644268989563,0.12542176246643066,0.585178017616272,0.5,3.059988260269165,0.7129921317100525
1.1147165298461914,1.0041292905807495,0.1105872392654419,0.48125341534614563,0.5714285714285714,2.438204050064087,0.5709897875785828
0.8710026741027832,1.0448106527328491,-0.17380797863006592,0.5780050158500671,0.5476190476190477,2.3955798149108887,0.6660378575325012
0.9369151592254639,1.0284347534179688,-0.09151959419250488,0.6095307469367981,0.4285714285714286,2.821661949157715,0.7239792943000793
0.9464949369430542,1.2095940113067627,-0.2630990743637085,0.6932795643806458,0.5952380952380952,2.7277133464813232,0.7940117120742798
0.8398117423057556,0.8480699062347412,-0.008258163928985596,0.49257826805114746,0.5238095238095238,2.293154239654541,0.5855987071990967
0.8540573716163635,0.7752768993377686,0.07878047227859497,0.334800660610199,0.6190476190476191,2.726195812225342,0.4444320499897003
1.229051113128662,0.7542080283164978,0.4748430848121643,0.4612230062484741,0.38095238095238093,2.6687848567962646,0.6207950115203857
1.0827362537384033,1.0244852304458618,0.058251023292541504,0.5946524143218994,0.5714285714285714,2.7145345211029053,0.6547307372093201
1.284417748451233,0.6659448742866516,0.6184728741645813,0.4231521189212799,0.5714285714285714,2.3754944801330566,0.5564686059951782
0.8566932082176208,1.0370888710021973,-0.18039566278457642,0.5897582769393921,0.4285714285714286,2.1596691608428955,0.6820307374000549
0.790898859500885,1.0343139171600342,-0.24341505765914917,0.5915834307670593,0.5714285714285714,2.8417394161224365,0.7018648982048035
1.158354640007019,0.887714684009552,0.27063995599746704,0.5205645561218262,0.40476190476190477,2.5856566429138184,0.6756789088249207
0.8877630829811096,0.7979442477226257,0.08981883525848389,0.459740549325943,0.6428571428571428,2.9242568016052246,0.5339699983596802
0.918591320514679,1.242292881011963,-0.32370156049728394,0.706122636795044,0.6190476190476191,2.847025156021118,0.7675285935401917
0.938464343547821,1.150547981262207,-0.212083637714386,0.6495644450187683,0.5476190476190477,2.455170154571533,0.7499590516090393
1.1883856058120728,0.9911819696426392,0.1972036361694336,0.5947403907775879,0.45238095238095233,2.6791579723358154,0.7203339338302612
1.0580456256866455,1.120212197303772,-0.062166571617126465,0.5684587955474854,0.6428571428571428,2.758620023727417,0.6763402819633484
1.0002052783966064,1.0432672500610352,-0.04306197166442871,0.5328577756881714,0.5714285714285714,2.81638503074646,0.6117732524871826
1.0251145362854004,1.0050662755966187,0.02004826068878174,0.5148347616195679,0.5238095238095238,2.715726852416992,0.6186119318008423
0.9846954941749573,1.0449497699737549,-0.06025427579879761,0.4722185730934143,0.5952380952380952,2.7566606998443604,0.5527366995811462
1.2826666831970215,0.9890170097351074,0.29364967346191406,0.5874574780464172,0.5238095238095238,2.519070625305176,0.698427140712738
0.9884709119796753,0.9199124574661255,0.0685584545135498,0.5583394765853882,0.5476190476190477,2.8132450580596924,0.6704016327857971
1.174384593963623,0.836481511592865,0.33790308237075806,0.42831146717071533,0.4285714285714286,2.767948627471924,0.5365525484085083
1.2062358856201172,0.7408295273780823,0.4654063582420349,0.4224952757358551,0.45238095238095233,2.778313398361206,0.5262423753738403
1.2904205322265625,0.7323296666145325,0.55809086561203,0.42927423119544983,0.5476190476190477,2.315351963043213,0.5342676043510437
0.9807445406913757,1.2664105892181396,-0.2856660485267639,0.6965717673301697,0.4285714285714286,2.3159711360931396,0.7432390451431274
1.0119409561157227,1.082412600517273,-0.07047164440155029,0.587062656879425,0.5476190476190477,2.998885154724121,0.6650450825691223
1.2297147512435913,0.9608445167541504,0.2688702344894409,0.6005170345306396,0.47619047619047616,2.716464042663574,0.7356845736503601
0.9989738464355469,1.132481336593628,-0.13350749015808105,0.6652119755744934,0.47619047619047616,2.545565366744995,0.7386714816093445
1.1738642454147339,0.7673889398574829,0.406475305557251,0.44460994005203247,0.5476190476190477,2.68814754486084,0.5487799048423767
0.6799465417861938,1.178515911102295,-0.4985693693161011,0.7157452702522278,0.5238095238095238,2.9552366733551025,0.7904499769210815
0.9964061379432678,1.080873727798462,-0.08446758985519409,0.6362460255622864,0.5714285714285714,2.337006092071533,0.6868005394935608
0.8160504102706909,1.0346254110336304,-0.21857500076293945,0.6068146228790283,0.40476190476190477,2.4733521938323975,0.669320821762085
0.8347072005271912,0.7920772433280945,0.04262995719909668,0.41560617089271545,0.45238095238095233,2.8314919471740723,0.49840813875198364
0.7921501398086548,0.9819349050521851,-0.18978476524353027,0.5583662390708923,0.5,2.7538604736328125,0.645724892616272
0.9978499412536621,1.0948635339736938,-0.09701359272003174,0.6070725321769714,0.5952380952380952,2.8645763397216797,0.6838654279708862
1.200392246246338,0.7101376056671143,0.49025464057922363,0.43702155351638794,0.40476190476190477,3.0678274631500244,0.5369579792022705
0.9089534282684326,0.9374138116836548,-0.028460383415222168,0.4911298155784607,0.6666666666666667,2.4767651557922363,0.5682212114334106
1.002011775970459,0.6050289869308472,0.3969827890396118,0.31385311484336853,0.3571428571428571,2.514666795730591,0.3833279013633728
0.9396446943283081,1.0919947624206543,-0.1523500680923462,0.6246237754821777,0.4285714285714286,2.8261077404022217,0.707237958908081
0.9114290475845337,1.245770812034607,-0.33434176445007324,0.7505994439125061,0.4285714285714286,2.604722738265991,0.831440269947052
1.026554822921753,1.0729213953018188,-0.04636657238006592,0.6474880576133728,0.38095238095238093,2.661628484725952,0.7542446851730347
0.5816172957420349,1.346412181854248,-0.7647948861122131,0.6489650011062622,0.5,2.651003360748291,0.6876373887062073
0.7556397914886475,1.0231428146362305,-0.267503023147583,0.4930618405342102,0.5476190476190477,2.544002056121826,0.6121353507041931
1.022714614868164,0.9484490156173706,0.07426559925079346,0.5243523716926575,0.47619047619047616,2.6153206825256348,0.6430012583732605
1.156579613685608,0.8083151578903198,0.3482644557952881,0.4931504726409912,0.2857142857142857,3.088174343109131,0.6066091060638428
1.0456160306930542,0.9145241379737854,0.1310918927192688,0.561650276184082,0.5476190476190477,3.063708543777466,0.6201784610748291
1.0726323127746582,0.8991929888725281,0.17343932390213013,0.5625031590461731,0.5476190476190477,3.2027645111083984,0.6571564674377441
0.7217663526535034,1.3471665382385254,-0.625400185585022,0.7105785608291626,0.5238095238095238,2.9457757472991943,0.7577164173126221
0.825910747051239,0.9193826913833618,-0.0934719443321228,0.5657727718353271,0.4285714285714286,2.7019741535186768,0.6712996959686279
1.1137064695358276,0.7917934656143188,0.3219130039215088,0.4809601604938507,0.5238095238095238,2.882498025894165,0.5419405102729797
0.9340929985046387,0.9636657238006592,-0.029572725296020508,0.5705913305282593,0.45238095238095233,2.9204914569854736,0.6446456909179688
0.919319212436676,0.8984495401382446,0.020869672298431396,0.5103676319122314,0.5,2.3390564918518066,0.561761736869812
0.8611293435096741,1.024649739265442,-0.16352039575576782,0.6262702345848083,0.47619047619047616,2.470823287963867,0.7003757357597351
0.965019941329956,0.9418869614601135,0.02313297986984253,0.4465843737125397,0.40476190476190477,2.3759517669677734,0.561076283454895
1.0278300046920776,0.9799094796180725,0.04792052507400513,0.5661685466766357,0.5476190476190477,2.664135694503784,0.6573371291160583
1.0200045108795166,1.0416516065597534,-0.021647095680236816,0.6541197896003723,0.3571428571428571,2.736682415008545,0.7434315085411072
1.2322816848754883,0.7387048602104187,0.4935768246650696,0.4486601948738098,0.6190476190476191,2.7710013389587402,0.5528249740600586
0.9381130337715149,0.9604195356369019,-0.022306501865386963,0.5941938161849976,0.4285714285714286,2.6913838386535645,0.6944710612297058
0.981192409992218,0.994857668876648,-0.013665258884429932,0.4962575435638428,0.5238095238095238,3.1322197914123535,0.5794519782066345
0.7541630268096924,1.1497416496276855,-0.39557862281799316,0.6791096925735474,0.5476190476190477,2.7088592052459717,0.7506995797157288
1.2812784910202026,0.977920651435852,0.3033578395843506,0.6194043159484863,0.5,3.0380396842956543,0.7270799875259399
1.1141356229782104,0.9322591423988342,0.18187648057937622,0.5664107203483582,0.5952380952380952,2.786166191101074,0.6584103107452393
0.7073120474815369,0.8890330195426941,-0.18172097206115723,0.5195907950401306,0.40476190476190477,2.8250820636749268,0.6042236685752869
0.9509604573249817,0.7442624568939209,0.2066980004310608,0.40061360597610474,0.45238095238095233,2.4140608310699463,0.5053448677062988
0.8407989144325256,1.0254219770431519,-0.18462306261062622,0.6301809549331665,0.5476190476190477,2.413008689880371,0.7128449082374573
1.0008620023727417,0.9941835999488831,0.006678402423858643,0.5301377773284912,0.5238095238095238,2.6870648860931396,0.6212298274040222
0.9806629419326782,0.7446402311325073,0.2360227108001709,0.4442845284938812,0.6666666666666667,2.7280776500701904,0.5439406633377075
1.141966700553894,0.9691730737686157,0.17279362678527832,0.5868831872940063,0.5238095238095238,2.458221912384033,0.6728593707084656
0.8335736393928528,1.0266574621200562,-0.19308382272720337,0.5429509878158569,0.47619047619047616,2.7142491340637207,0.6161415576934814
0.8392380475997925,0.8452704548835754,-0.006032407283782959,0.4466784596443176,0.47619047619047616,2.925119638442993,0.5566421747207642
0.7058472037315369,0.9950733184814453,-0.28922611474990845,0.4705837368965149,0.47619047619047616,2.9082281589508057,0.559368908405304
0.9196329712867737,0.9072955846786499,0.01233738660812378,0.5504713654518127,0.5714285714285714,2.759490489959717,0.6497865915298462
0.9866282939910889,0.8868096470832825,0.0998186469078064,0.5064190626144409,0.5952380952380952,2.896876096725464,0.6107534766197205
1.1755225658416748,0.9522192478179932,0.22330331802368164,0.5678195953369141,0.5238095238095238,2.332070827484131,0.6492754220962524
0.861680269241333,0.8684136867523193,-0.006733417510986328,0.5480707883834839,0.45238095238095233,2.4882051944732666,0.6301429867744446
1.0348718166351318,1.1050899028778076,-0.07021808624267578,0.6981071829795837,0.4285714285714286,2.365783214569092,0.7703830599784851
0.8665195107460022,0.8614974021911621,0.005022108554840088,0.5103867053985596,0.5714285714285714,2.4950218200683594,0.5791642665863037
0.9906235337257385,1.050284743309021,-0.05966120958328247,0.55513596534729,0.5,2.179798126220703,0.6588072776794434
0.8686261177062988,1.0645898580551147,-0.19596374034881592,0.6238402128219604,0.5476190476190477,2.3430631160736084,0.7420371770858765
0.666390597820282,0.9324021339416504,-0.2660115361213684,0.6165885925292969,0.5238095238095238,2.9004671573638916,0.7036851048469543
0.8727095723152161,0.8984754085540771,-0.025765836238861084,0.5276195406913757,0.45238095238095233,3.054295063018799,0.615759015083313
1.070872187614441,0.8137077689170837,0.2571644186973572,0.45387038588523865,0.3571428571428571,2.7930619716644287,0.5792769193649292
0.8117678761482239,0.8284393548965454,-0.016671478748321533,0.48993444442749023,0.45238095238095233,2.269444227218628,0.5487381815910339
1.0366261005401611,0.9038711190223694,0.13275498151779175,0.5570704340934753,0.5952380952380952,2.4864001274108887,0.6389392018318176
0.983708918094635,0.8261773586273193,0.15753155946731567,0.4700186848640442,0.47619047619047616,2.3039193153381348,0.5835262537002563
0.767566978931427,0.8640581369400024,-0.09649115800857544,0.41440433263778687,0.45238095238095233,2.4168126583099365,0.5396685600280762
1.0045802593231201,1.001297950744629,0.003282308578491211,0.5567550659179688,0.5952380952380952,2.9948959350585938,0.6268342137336731
0.9016579389572144,1.1190409660339355,-0.2173830270767212,0.5495242476463318,0.5476190476190477,2.6311049461364746,0.6346020102500916
0.9524400234222412,0.9692996144294739,-0.016859591007232666,0.4977821409702301,0.5952380952380952,2.651616334915161,0.5849149227142334
0.9308164715766907,0.7501060366630554,0.18071043491363525,0.4349231719970703,0.5238095238095238,2.902348518371582,0.53509920835495
1.1835300922393799,0.858655571937561,0.32487452030181885,0.5228499174118042,0.5476190476190477,2.690291166305542,0.609097421169281
0.7474532723426819,1.0704964399337769,-0.32304316759109497,0.6788490414619446,0.3571428571428571,2.5846006870269775,0.7700091600418091
1.0243533849716187,1.0959984064102173,-0.07164502143859863,0.6501063704490662,0.45238095238095233,2.673633575439453,0.7327492237091064
0.8539067506790161,0.8970911502838135,-0.04318439960479736,0.575945258140564,0.47619047619047616,2.436328172683716,0.650891125202179
0.9267222881317139,0.9007827639579773,0.025939524173736572,0.5480449199676514,0.6428571428571428,2.3107428550720215,0.6364653706550598
1.0682039260864258,0.8392883539199829,0.22891557216644287,0.45907267928123474,0.47619047619047616,2.8893017768859863,0.584349513053894
0.8834319710731506,1.1962789297103882,-0.31284695863723755,0.7476170659065247,0.47619047619047616,2.427694082260132,0.82887864112854
1.0226088762283325,1.159685492515564,-0.13707661628723145,0.6644210815429688,0.5476190476190477,3.1207008361816406,0.7527267932891846
0.6918230652809143,0.9478796720504761,-0.25605660676956177,0.5054420828819275,0.40476190476190477,3.144547700881958,0.621654212474823
1.0990993976593018,0.8327463865280151,0.2663530111312866,0.4235136806964874,0.5,2.7200205326080322,0.49157458543777466
0.924778163433075,1.123656153678894,-0.1988779902458191,0.6326831579208374,0.5952380952380952,2.443030834197998,0.7074107527732849
0.8095734715461731,1.1414556503295898,-0.33188217878341675,0.6884766221046448,0.5714285714285714,3.159144878387451,0.7530925273895264
0.9910891056060791,0.8922659754753113,0.09882313013076782,0.5036574602127075,0.5714285714285714,2.617612361907959,0.6055959463119507
1.0067657232284546,0.7096789479255676,0.29708677530288696,0.4162663519382477,0.45238095238095233,2.6366772651672363,0.5155215263366699
0.9626176357269287,0.805326521396637,0.15729111433029175,0.4639061391353607,0.5476190476190477,2.350637435913086,0.5432785749435425
0.8388067483901978,1.1009082794189453,-0.26210153102874756,0.6641602516174316,0.6428571428571428,2.422717571258545,0.7550442814826965
1.0493066310882568,0.9664900302886963,0.08281660079956055,0.5469409823417664,0.4285714285714286,2.9099550247192383,0.6540142297744751
0.9119216203689575,1.089752197265625,-0.17783057689666748,0.6335118412971497,0.5,3.0439295768737793,0.7268456220626831
0.9882274866104126,1.0061391592025757,-0.017911672592163086,0.6329253315925598,0.6190476190476191,3.24627685546875,0.7387626767158508
0.7696586847305298,1.1651371717453003,-0.3954784870147705,0.6542086005210876,0.5238095238095238,2.764666795730591,0.7244060635566711
0.8410223722457886,0.8281355500221252,0.01288682222366333,0.42633822560310364,0.47619047619047616,2.4437317848205566,0.5362934470176697
1.060912847518921,0.9895583987236023,0.0713544487953186,0.6231702566146851,0.38095238095238093,2.9648821353912354,0.7009567618370056
1.011231780052185,0.7599106431007385,0.25132113695144653,0.45860016345977783,0.45238095238095233,2.9897940158843994,0.5021899342536926
0.9608433842658997,1.0341017246246338,-0.07325834035873413,0.5598407983779907,0.6190476190476191,3.037980318069458,0.6345186233520508
0.9945155382156372,0.9382088780403137,0.056306660175323486,0.5280122756958008,0.5476190476190477,2.621581554412842,0.5957944393157959
1.0521531105041504,0.8364047408103943,0.2157483696937561,0.4936484098434448,0.47619047619047616,2.4454307556152344,0.5744752883911133
0.8656265139579773,1.1263601779937744,-0.2607336640357971,0.6599915623664856,0.4285714285714286,2.6883695125579834,0.7394749522209167
0.8929322957992554,1.0292606353759766,-0.1363283395767212,0.5461010336875916,0.47619047619047616,1.973699688911438,0.6212911605834961
0.7631401419639587,0.9685567021369934,-0.20541656017303467,0.5668522715568542,0.5476190476190477,2.386889934539795,0.6492673754692078
0.7783731818199158,0.9051642417907715,-0.1267910599708557,0.5430113077163696,0.47619047619047616,2.530277967453003,0.6301519274711609
1.0353554487228394,0.6118928790092468,0.42346256971359253,0.33819490671157837,0.45238095238095233,2.4358925819396973,0.40473347902297974
0.9305152893066406,1.0953102111816406,-0.164794921875,0.6428855061531067,0.5476190476190477,2.4585494995117188,0.7231264710426331
1.0683379173278809,0.7385603189468384,0.3297775983810425,0.44548875093460083,0.5952380952380952,2.6379804611206055,0.5558474063873291
0.9121686220169067,0.8448328375816345,0.06733578443527222,0.5177634954452515,0.5952380952380952,2.507204055786133,0.6378313899040222
0.9952925443649292,1.0146100521087646,-0.01931750774383545,0.6328648924827576,0.40476190476190477,2.487116813659668,0.6964507699012756
1.1525741815567017,0.7772013545036316,0.37537282705307007,0.4266223609447479,0.33333333333333337,2.695288896560669,0.5077107548713684
0.9838114976882935,0.9066741466522217,0.07713735103607178,0.5132173895835876,0.47619047619047616,2.9264564514160156,0.5965868234634399
1.087388277053833,0.8498348593711853,0.2375534176826477,0.503726065158844,0.5,2.9126346111297607,0.5820572972297668
0.7228700518608093,1.157011866569519,-0.4341418147087097,0.698269248008728,0.5952380952380952,2.7285590171813965,0.759861171245575
0.833013653755188,1.1093508005142212,-0.2763371467590332,0.6475939154624939,0.5714285714285714,2.354037046432495,0.712055504322052
1.00400710105896,1.0454988479614258,-0.04149174690246582,0.6825958490371704,0.47619047619047616,2.31718373298645,0.7902864813804626
1.1436179876327515,0.7964789867401123,0.34713900089263916,0.45539775490760803,0.4285714285714286,2.103363037109375,0.536106288433075
1.0886033773422241,0.9958422780036926,0.0927610993385315,0.5525010824203491,0.6190476190476191,2.413881778717041,0.6551011800765991
0.9785393476486206,1.085601568222046,-0.10706222057342529,0.5845217108726501,0.4285714285714286,2.710933208465576,0.6550471782684326
1.0563380718231201,0.9384362697601318,0.11790180206298828,0.5796694755554199,0.5476190476190477,2.774909496307373,0.6731997132301331
1.059872031211853,0.8494732975959778,0.21039873361587524,0.5154175758361816,0.40476190476190477,2.4477386474609375,0.5756044387817383
1.0295085906982422,0.6551203727722168,0.3743882179260254,0.36571982502937317,0.40476190476190477,2.8530588150024414,0.4577677249908447
1.1075643301010132,1.0613276958465576,0.046236634254455566,0.6065281629562378,0.5,2.675581455230713,0.7145052552223206
0.7325085401535034,0.8424710631370544,-0.10996252298355103,0.48762428760528564,0.5476190476190477,2.3235790729522705,0.6020925641059875
1.0232115983963013,0.9954416155815125,0.02776998281478882,0.607528567314148,0.5714285714285714,2.5447568893432617,0.6975867748260498
1.1298490762710571,0.959095299243927,0.17075377702713013,0.5295326113700867,0.4285714285714286,2.527580738067627,0.6247798204421997
0.9755489230155945,0.9258909225463867,0.049658000469207764,0.4928164482116699,0.6190476190476191,2.995556354522705,0.5655303597450256
0.9570235013961792,1.0507044792175293,-0.0936809778213501,0.6025832295417786,0.5714285714285714,2.510831117630005,0.6673492789268494
0.7682861685752869,1.024781346321106,-0.2564951777458191,0.5371538400650024,0.40476190476190477,2.592759370803833,0.6443561911582947
0.8075279593467712,1.1342915296554565,-0.3267635703086853,0.6676257252693176,0.40476190476190477,2.644606828689575,0.7408214807510376
0.7666156888008118,0.9228997826576233,-0.15628409385681152,0.5181012153625488,0.5952380952380952,2.379000186920166,0.6077721118927002
0.8461123108863831,1.070797324180603,-0.22468501329421997,0.6610475778579712,0.5952380952380952,2.740957021713257,0.7461783289909363
0.7560783624649048,0.8999379277229309,-0.14385956525802612,0.4611523747444153,0.45238095238095233,2.94799542427063,0.5538678169250488
0.8228370547294617,1.2215690612792969,-0.3987320065498352,0.744614839553833,0.45238095238095233,2.5045199394226074,0.8226948380470276
1.0938385725021362,0.8304420113563538,0.26339656114578247,0.45565035939216614,0.6190476190476191,2.475247621536255,0.5658925771713257
0.8996585607528687,0.7842867970466614,0.11537176370620728,0.4311988651752472,0.6190476190476191,2.5244367122650146,0.5013184547424316
1.0191493034362793,0.9426077604293823,0.07654154300689697,0.5405663251876831,0.45238095238095233,2.084150791168213,0.643646240234375
1.0025132894515991,1.0711029767990112,-0.06858968734741211,0.6173350811004639,0.4285714285714286,2.475752353668213,0.6946988701820374
0.9210111498832703,0.8692346215248108,0.05177652835845947,0.510726809501648,0.5476190476190477,2.8482704162597656,0.6073269248008728
1.032487392425537,1.0632445812225342,-0.03075718879699707,0.5794102549552917,0.45238095238095233,2.946148157119751,0.6544950008392334
1.1916311979293823,0.8378515839576721,0.3537796139717102,0.5227116346359253,0.47619047619047616,2.7013258934020996,0.5921840071678162
0.916632890701294,1.0718379020690918,-0.15520501136779785,0.546299934387207,0.5714285714285714,2.5486085414886475,0.6396186351776123
0.8731787800788879,0.9009023904800415,-0.027723610401153564,0.5411319136619568,0.33333333333333337,2.526496171951294,0.623332679271698
1.04765784740448,1.0859270095825195,-0.03826916217803955,0.6494180560112,0.5714285714285714,2.752462387084961,0.7082675695419312
0.9325634241104126,0.7331796288490295,0.19938379526138306,0.4263318181037903,0.5,2.402449607849121,0.5272907018661499
0.9437099099159241,0.9560058116912842,-0.012295901775360107,0.5371214747428894,0.5,2.3801236152648926,0.6411189436912537
0.995684802532196,0.829200804233551,0.16648399829864502,0.4548901915550232,0.47619047619047616,2.296607494354248,0.5457689166069031
1.113456130027771,0.8996976017951965,0.21375852823257446,0.5209450721740723,0.5476190476190477,2.5190508365631104,0.5748379826545715
1.105526328086853,0.8080235123634338,0.2975028157234192,0.46654847264289856,0.3571428571428571,2.9415717124938965,0.5447759628295898
0.9193241000175476,0.9024361371994019,0.016887962818145752,0.5249590873718262,0.38095238095238093,2.7323150634765625,0.6073783040046692
0.9750538468360901,1.1019853353500366,-0.12693148851394653,0.7016741037368774,0.5,2.4349441528320312,0.7785159945487976
1.0156739950180054,1.156501293182373,-0.14082729816436768,0.7182186841964722,0.5238095238095238,2.5691933631896973,0.776513397693634
1.090989589691162,0.917758047580719,0.17323154211044312,0.4950518012046814,0.5476190476190477,2.4746627807617188,0.5908346176147461
0.9475069642066956,1.02859628200531,-0.0810893177986145,0.6267890334129333,0.4285714285714286,2.606715440750122,0.7166019678115845
1.005134105682373,0.6406545042991638,0.36447960138320923,0.40557464957237244,0.45238095238095233,2.725121259689331,0.4790768027305603
0.9296033382415771,0.8555763959884644,0.07402694225311279,0.5141186714172363,0.5,2.612046480178833,0.6065361499786377
1.2015342712402344,0.8525405526161194,0.348993718624115,0.5215002298355103,0.47619047619047616,2.2994134426116943,0.6221608519554138
1.1223467588424683,0.7881801128387451,0.33416664600372314,0.47855836153030396,0.47619047619047616,2.2824106216430664,0.5716238021850586
0.9649230241775513,1.0126703977584839,-0.04774737358093262,0.6221024990081787,0.4285714285714286,2.7515811920166016,0.6906073689460754
0.7800416350364685,1.165492296218872,-0.38545066118240356,0.6866001486778259,0.3571428571428571,2.9036147594451904,0.774709165096283
0.8761700391769409,1.1687284708023071,-0.2925584316253662,0.7157173752784729,0.5238095238095238,2.728832721710205,0.8144729137420654
0.735733687877655,1.0900616645812988,-0.3543279767036438,0.5941262245178223,0.47619047619047616,2.529435873031616,0.6993108987808228
1.0508801937103271,1.0105109214782715,0.040369272232055664,0.6145650148391724,0.4285714285714286,2.5058794021606445,0.7128013372421265
0.9524457454681396,1.0023568868637085,-0.04991114139556885,0.6023858189582825,0.45238095238095233,2.989891290664673,0.7107329964637756
0.8574970364570618,1.0786269903182983,-0.22112995386123657,0.6039465665817261,0.45238095238095233,2.6404340267181396,0.691588819026947
0.9676374197006226,1.0115346908569336,-0.043897271156311035,0.6073616743087769,0.45238095238095233,2.3457727432250977,0.6829081177711487
0.6570690274238586,0.7838612794876099,-0.12679225206375122,0.44178348779678345,0.45238095238095233,2.9390335083007812,0.5406939387321472
1.0153706073760986,0.7588225603103638,0.25654804706573486,0.4395887851715088,0.45238095238095233,2.342836618423462,0.5372946262359619
1.1690853834152222,0.8099823594093323,0.3591030240058899,0.4870947599411011,0.5714285714285714,2.783369779586792,0.5770636796951294
0.9075859785079956,1.2787612676620483,-0.37117528915405273,0.8066422939300537,0.5476190476190477,2.439779758453369,0.8676186203956604
1.1763838529586792,0.6985953450202942,0.477788507938385,0.38776057958602905,0.40476190476190477,2.7706942558288574,0.49678245186805725
1.0624585151672363,1.012338638305664,0.050119876861572266,0.6165540218353271,0.5476190476190477,2.206796646118164,0.7038047313690186
0.7546002864837646,0.992297887802124,-0.23769760131835938,0.5646287798881531,0.5238095238095238,2.494523048400879,0.6708692908287048
0.8740624189376831,1.1170281171798706,-0.2429656982421875,0.7270750403404236,0.5476190476190477,2.8143961429595947,0.8151912093162537
0.9065966606140137,1.2207238674163818,-0.31412720680236816,0.6974989175796509,0.6666666666666667,2.8748764991760254,0.7817962765693665
1.06392502784729,0.8258069157600403,0.23811811208724976,0.41360440850257874,0.6904761904761905,2.6204941272735596,0.49409157037734985
1.080751895904541,0.965003252029419,0.11574864387512207,0.5495026707649231,0.3571428571428571,2.4353370666503906,0.6085144281387329
0.7463797330856323,1.1873798370361328,-0.4410001039505005,0.6946780681610107,0.5238095238095238,2.7630443572998047,0.782957911491394
1.0964226722717285,0.8430565595626831,0.2533661127090454,0.5134000182151794,0.4285714285714286,2.547872543334961,0.5930109024047852
1.100134253501892,0.9062668085098267,0.19386744499206543,0.5397517085075378,0.5,2.4927315711975098,0.5932993292808533
0.9083465337753296,1.2363178730010986,-0.32797133922576904,0.7034956216812134,0.5952380952380952,2.8060083389282227,0.7953169941902161
0.797564685344696,0.8144297003746033,-0.016865015029907227,0.4739930033683777,0.5238095238095238,2.450282335281372,0.5641299486160278
0.8633233904838562,1.0102834701538086,-0.1469600796699524,0.6159095168113708,0.40476190476190477,2.924435615539551,0.7312385439872742
1.0009136199951172,1.0550734996795654,-0.05415987968444824,0.6230319142341614,0.4285714285714286,2.4642276763916016,0.6860492825508118
0.9820935726165771,0.995427668094635,-0.013334095478057861,0.63184654712677,0.5,2.468050003051758,0.710016131401062
1.0168628692626953,0.8084526658058167,0.20841020345687866,0.4235767722129822,0.38095238095238093,2.5046496391296387,0.5119515657424927
0.6905853152275085,1.046781301498413,-0.35619598627090454,0.6327701807022095,0.4285714285714286,2.251727819442749,0.7295855283737183
1.1215298175811768,0.8442663550376892,0.27726346254348755,0.5188478827476501,0.5476190476190477,2.0123326778411865,0.6102092266082764
1.1129781007766724,0.7431513667106628,0.3698267340660095,0.4588714838027954,0.40476190476190477,2.158923387527466,0.5495239496231079
0.8854862451553345,1.0531589984893799,-0.1676727533340454,0.7017270922660828,0.4285714285714286,2.8833837509155273,0.7846964001655579
1.025831699371338,0.771697461605072,0.25413423776626587,0.46581199765205383,0.23809523809523814,2.3447251319885254,0.5836748480796814
0.8094845414161682,0.9971103668212891,-0.18762582540512085,0.6137928366661072,0.5238095238095238,2.48892879486084,0.7089448571205139
1.1388592720031738,0.8909194469451904,0.2479398250579834,0.4777067005634308,0.4285714285714286,2.19002366065979,0.5534026622772217
0.7657315135002136,1.2504103183746338,-0.48467880487442017,0.7429717183113098,0.6428571428571428,2.083200693130493,0.8118165135383606
1.1982249021530151,0.9637187719345093,0.23450613021850586,0.5716947317123413,0.4285714285714286,2.385812997817993,0.6575321555137634
0.8441135287284851,1.1489498615264893,-0.30483633279800415,0.6867678165435791,0.5476190476190477,2.954421043395996,0.7235749363899231
0.8009945154190063,1.115783452987671,-0.31478893756866455,0.6529601216316223,0.7142857142857143,2.4169602394104004,0.7606686353683472
0.869520902633667,1.0125149488449097,-0.14299404621124268,0.6012431383132935,0.5952380952380952,2.8081042766571045,0.6966873407363892
0.9368385076522827,1.076090931892395,-0.1392524242401123,0.6226553320884705,0.5714285714285714,2.4476664066314697,0.6924048066139221
0.9738863110542297,0.933753490447998,0.04013282060623169,0.5417493581771851,0.5,2.6502792835235596,0.6320430040359497
0.7998150587081909,1.1509532928466797,-0.35113823413848877,0.70769202709198,0.5,2.5805346965789795,0.796947717666626
0.9107052087783813,1.0166641473770142,-0.10595893859863281,0.5754131078720093,0.45238095238095233,2.8779139518737793,0.6440778970718384
1.0830535888671875,0.9844951629638672,0.09855842590332031,0.5591314435005188,0.5238095238095238,2.3354122638702393,0.6664741039276123
0.9249946475028992,0.9233794212341309,0.0016152262687683105,0.5112773776054382,0.4285714285714286,2.4906740188598633,0.6049970984458923
0.7254968881607056,0.8818709850311279,-0.15637409687042236,0.5064396858215332,0.40476190476190477,3.0818848609924316,0.6246628165245056
0.7771443724632263,1.2365821599960327,-0.4594377875328064,0.7142666578292847,0.5238095238095238,3.168492317199707,0.7905457615852356
0.7460919618606567,0.9710110425949097,-0.22491908073425293,0.565755307674408,0.5714285714285714,2.6630585193634033,0.6306008100509644
0.93888258934021,0.8533779382705688,0.08550465106964111,0.49253809452056885,0.47619047619047616,2.9635915756225586,0.5944926738739014
1.0955864191055298,0.8969078660011292,0.19867855310440063,0.5312433242797852,0.47619047619047616,2.5284197330474854,0.594971776008606
0.8200986385345459,0.8723841905593872,-0.05228555202484131,0.5060470104217529,0.5476190476190477,2.5751864910125732,0.6191657185554504
0.9564048647880554,1.2043442726135254,-0.24793940782546997,0.7335432171821594,0.47619047619047616,2.6693477630615234,0.7851108312606812
1.1221479177474976,0.8940548896789551,0.22809302806854248,0.4692496061325073,0.4285714285714286,2.807295322418213,0.5779327154159546
0.9343978762626648,0.9410474300384521,-0.0066495537757873535,0.49642232060432434,0.5476190476190477,2.658531904220581,0.5779873132705688
0.9873754382133484,0.8955448865890503,0.0918305516242981,0.5668985843658447,0.6190476190476191,2.9510443210601807,0.6692112684249878
1.0746750831604004,0.8929769396781921,0.18169814348220825,0.5202512145042419,0.45238095238095233,2.503173828125,0.6056622266769409
0.9694941639900208,0.8744820356369019,0.0950121283531189,0.5254839062690735,0.5238095238095238,2.5274393558502197,0.62469881772995
0.9145312309265137,0.8370185494422913,0.07751268148422241,0.5072782039642334,0.6190476190476191,2.762803792953491,0.5900256633758545
1.0499370098114014,0.7912247776985168,0.2587122321128845,0.44126662611961365,0.47619047619047616,2.39699649810791,0.5504807233810425
1.024570107460022,0.8196879029273987,0.2048822045326233,0.4842430651187897,0.47619047619047616,2.5911028385162354,0.5575937628746033
1.201079249382019,0.5846401453018188,0.6164391040802002,0.32206422090530396,0.33333333333333337,2.751572847366333,0.4018523395061493
1.0231996774673462,0.855498194694519,0.16770148277282715,0.5117040872573853,0.5,2.448256015777588,0.6070341467857361
0.8960220813751221,0.9766374826431274,-0.08061540126800537,0.6027814745903015,0.5476190476190477,2.874953508377075,0.6580902934074402
1.1410467624664307,0.8884283900260925,0.25261837244033813,0.5097901821136475,0.4285714285714286,2.4988667964935303,0.5893339514732361
1.0786751508712769,0.7748187780380249,0.30385637283325195,0.4283997714519501,0.5,2.157914876937866,0.5354001522064209
1.0409847497940063,0.9007217288017273,0.14026302099227905,0.5498068332672119,0.6666666666666667,2.5551321506500244,0.6413120031356812
1.2562370300292969,0.8815910816192627,0.3746459484100342,0.5547226071357727,0.40476190476190477,2.921739101409912,0.6607298254966736
1.0889381170272827,0.8876358270645142,0.20130228996276855,0.5474464893341064,0.5238095238095238,2.584977388381958,0.6105201840400696
0.8773594498634338,1.2089893817901611,-0.3316299319267273,0.7509676218032837,0.5476190476190477,2.998887538909912,0.8287654519081116
1.388819932937622,0.7227194905281067,0.6661004424095154,0.44309741258621216,0.5,2.9350485801696777,0.531857967376709
1.0152430534362793,0.9502980709075928,0.06494498252868652,0.575493335723877,0.5,2.799861431121826,0.6459633111953735
0.81715327501297,0.9968439936637878,-0.17969071865081787,0.5821707844734192,0.5714285714285714,2.501645565032959,0.6479341387748718
1.1799273490905762,0.8479670286178589,0.3319603204727173,0.5505926012992859,0.45238095238095233,2.5176265239715576,0.6309507489204407
0.9031840562820435,0.8704869151115417,0.03269714117050171,0.5073897838592529,0.40476190476190477,2.4235169887542725,0.581703782081604
1.042830467224121,0.9439265727996826,0.09890389442443848,0.5648051500320435,0.4285714285714286,3.141839027404785,0.6586660742759705
0.6849510073661804,0.9391952753067017,-0.25424426794052124,0.5701794624328613,0.5476190476190477,2.599510908126831,0.6590884327888489
1.0979912281036377,0.7478421330451965,0.35014909505844116,0.4634092450141907,0.5476190476190477,2.4539763927459717,0.5576650500297546
1.0030685663223267,0.9791870713233948,0.023881494998931885,0.5510730743408203,0.5,2.807194232940674,0.6032922267913818
0.9640567898750305,0.8196614384651184,0.1443953514099121,0.48385632038116455,0.5,2.5110416412353516,0.5577725768089294
1.157626748085022,0.8573616743087769,0.3002650737762451,0.5021371841430664,0.3571428571428571,2.383228302001953,0.6137332916259766
1.0686403512954712,0.9234362244606018,0.14520412683486938,0.4964436888694763,0.5476190476190477,2.6936233043670654,0.5967044830322266
1.2039591073989868,0.6171568632125854,0.5868022441864014,0.34348052740097046,0.38095238095238093,2.9770328998565674,0.42480549216270447
1.0697729587554932,0.9911988377571106,0.07857412099838257,0.5451986789703369,0.5238095238095238,3.0747904777526855,0.6450145244598389
0.9271319508552551,0.8460927605628967,0.0810391902923584,0.5134979486465454,0.38095238095238093,2.7477145195007324,0.594761073589325
1.175972819328308,0.8116034865379333,0.36436933279037476,0.5198466181755066,0.5238095238095238,2.466461658477783,0.6261637806892395
0.8613641858100891,1.1955456733703613,-0.3341814875602722,0.7224350571632385,0.5714285714285714,2.408275842666626,0.7855787873268127
0.9516291618347168,1.0992307662963867,-0.14760160446166992,0.5927673578262329,0.5476190476190477,2.6807289123535156,0.6634685397148132
1.0299606323242188,0.8075600266456604,0.22240060567855835,0.4777718484401703,0.40476190476190477,2.6825244426727295,0.5678319334983826
0.81992107629776,1.2179999351501465,-0.3980788588523865,0.684093177318573,0.5476190476190477,2.6886937618255615,0.7539533972740173
0.7322108745574951,1.1085906028747559,-0.37637972831726074,0.6788532733917236,0.5,2.439586639404297,0.7357927560806274
0.9110217094421387,1.0174494981765747,-0.10642778873443604,0.619346022605896,0.6190476190476191,2.7900571823120117,0.7184925675392151
1.1243456602096558,0.9121423363685608,0.21220332384109497,0.5232114791870117,0.47619047619047616,2.7669785022735596,0.6296441555023193
0.83012855052948,1.1146178245544434,-0.2844892740249634,0.6080054044723511,0.5952380952380952,3.109896183013916,0.6929978132247925
1.0187848806381226,0.8980390429496765,0.12074583768844604,0.5437026023864746,0.30952380952380953,2.316823720932007,0.6591641306877136
1.1415331363677979,0.9163804054260254,0.22515273094177246,0.5163001418113708,0.6190476190476191,2.759690284729004,0.6177980899810791
1.0840802192687988,0.8088456988334656,0.27523452043533325,0.471312552690506,0.47619047619047616,2.415501832962036,0.5556066036224365
0.9261950254440308,0.8389273285865784,0.08726769685745239,0.4057050943374634,0.45238095238095233,2.8247087001800537,0.47904422879219055
0.43352699279785156,1.0016714334487915,-0.5681444406509399,0.5823818445205688,0.5238095238095238,2.3526651859283447,0.6906096339225769
1.0191493034362793,0.9308907389640808,0.08825856447219849,0.518779456615448,0.4285714285714286,2.5837810039520264,0.603985071182251
0.9711290597915649,1.1552960872650146,-0.1841670274734497,0.7009311318397522,0.47619047619047616,2.8820743560791016,0.7559844255447388
1.1822859048843384,0.7019255757331848,0.48036032915115356,0.44634971022605896,0.5476190476190477,2.2349815368652344,0.5166316032409668
1.1162292957305908,0.8936828374862671,0.22254645824432373,0.5161763429641724,0.4285714285714286,2.717644453048706,0.601252555847168
1.1412243843078613,0.7411909699440002,0.4000334143638611,0.44879138469696045,0.40476190476190477,2.4643075466156006,0.5381540656089783
0.9948012828826904,0.718966543674469,0.27583473920822144,0.41168996691703796,0.33333333333333337,2.80865216255188,0.4979206323623657
1.2439091205596924,0.9026401042938232,0.34126901626586914,0.5787808895111084,0.4285714285714286,2.9908435344696045,0.6885895133018494
1.0583890676498413,1.028947353363037,0.0294417142868042,0.6173421144485474,0.40476190476190477,2.4613308906555176,0.6985779404640198
1.4016826152801514,0.7821049094200134,0.6195777058601379,0.468500018119812,0.30952380952380953,2.4548375606536865,0.5650642514228821
1.0045053958892822,1.0284980535507202,-0.02399265766143799,0.6196098327636719,0.40476190476190477,2.4583168029785156,0.7249181866645813
1.0424728393554688,0.9748862981796265,0.06758654117584229,0.5543123483657837,0.5238095238095238,2.8679659366607666,0.6457369923591614
0.9236732125282288,0.9452354907989502,-0.021562278270721436,0.6167534589767456,0.47619047619047616,2.831599235534668,0.6897116899490356
0.8092526197433472,1.0585529804229736,-0.24930036067962646,0.5959917306900024,0.6666666666666667,2.7214903831481934,0.650307297706604
0.7159950137138367,0.8747857213020325,-0.1587907075881958,0.5294929146766663,0.38095238095238093,2.452028512954712,0.6079525947570801
0.7654512524604797,1.1777622699737549,-0.41231101751327515,0.7235777378082275,0.6428571428571428,1.9888566732406616,0.8069981336593628
1.0028064250946045,0.9456784129142761,0.05712801218032837,0.5462096333503723,0.45238095238095233,2.8033108711242676,0.6449185609817505
0.927610456943512,0.9035332798957825,0.024077177047729492,0.5509137511253357,0.6190476190476191,2.776151418685913,0.6489251852035522
0.9465762972831726,1.0448808670043945,-0.09830456972122192,0.5989192128181458,0.5476190476190477,2.288853645324707,0.6867591738700867
0.8788558840751648,0.8913441300392151,-0.012488245964050293,0.519470751285553,0.5476190476190477,3.006516456604004,0.6084747314453125
0.9753314256668091,0.9775798916816711,-0.0022484660148620605,0.562576174736023,0.47619047619047616,2.83130145072937,0.6626970171928406
0.85755455493927,0.9922611117362976,-0.1347065567970276,0.5641423463821411,0.5952380952380952,2.6354808807373047,0.6532193422317505
0.871631920337677,1.0842770338058472,-0.21264511346817017,0.6692487597465515,0.5714285714285714,2.0907201766967773,0.7510689496994019
0.8597655296325684,1.025070309638977,-0.1653047800064087,0.6247793436050415,0.5476190476190477,2.2748730182647705,0.7071682810783386
1.1698088645935059,0.9045732021331787,0.26523566246032715,0.5578005313873291,0.6428571428571428,2.552431106567383,0.6212438941001892
1.044548749923706,0.5537353754043579,0.49081337451934814,0.27948689460754395,0.5238095238095238,2.445878028869629,0.37752479314804077
0.8485268354415894,1.0779112577438354,-0.2293844223022461,0.6161895990371704,0.45238095238095233,2.525169610977173,0.6981728076934814
0.7248966097831726,1.1370913982391357,-0.41219478845596313,0.6399680972099304,0.45238095238095233,2.187920093536377,0.7525290250778198
0.987739086151123,0.9424130916595459,0.04532599449157715,0.5326346158981323,0.45238095238095233,2.7078771591186523,0.6438978910446167
0.9505082964897156,0.9204611778259277,0.030047118663787842,0.5539517402648926,0.47619047619047616,2.4840917587280273,0.649377167224884
1.060387372970581,0.8262246251106262,0.23416274785995483,0.4602981209754944,0.6428571428571428,2.6983885765075684,0.5421122908592224
0.9610849618911743,0.7218555808067322,0.23922938108444214,0.4299567937850952,0.4285714285714286,2.5958750247955322,0.5337962508201599
0.7895283102989197,1.0878323316574097,-0.29830402135849,0.6660792231559753,0.5,2.1509194374084473,0.7469349503517151
1.0773637294769287,1.0482021570205688,0.029161572456359863,0.6268231868743896,0.47619047619047616,2.358762741088867,0.7065654993057251
1.0284475088119507,1.0443590879440308,-0.015911579132080078,0.6287964582443237,0.3571428571428571,2.6025335788726807,0.7003698945045471
0.922626256942749,0.823250949382782,0.09937530755996704,0.4542698264122009,0.47619047619047616,,0.5537847876548767
0.7664434909820557,1.1233347654342651,-0.3568912744522095,0.694753885269165,0.5238095238095238,,0.7618453502655029
0.7689384818077087,1.0822148323059082,-0.31327635049819946,0.6811828017234802,0.5238095238095238,,0.7641097903251648
1.085423469543457,1.0256800651550293,0.059743404388427734,0.543201744556427,0.5714285714285714,,0.645553469657898
0.8427084684371948,1.0107660293579102,-0.16805756092071533,0.594387412071228,0.5714285714285714,,0.66945481300354
0.7221317887306213,0.9712226390838623,-0.24909085035324097,0.5611240863800049,0.38095238095238093,,0.6516653299331665
0.7602037787437439,0.9593642354011536,-0.19916045665740967,0.537381649017334,0.5238095238095238,,0.6113703846931458
1.1380746364593506,0.754120409488678,0.3839542269706726,0.44649186730384827,0.5,,0.5297910571098328
0.8434361219406128,1.0774847269058228,-0.23404860496520996,0.5932263135910034,0.38095238095238093,,0.6582791209220886
0.7460200190544128,0.7590450644493103,-0.013025045394897461,0.4272615611553192,0.5238095238095238,,0.5010579824447632


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/7_agent_zero_shot_from_4_policy/attn_ent/GNNExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
1.7923576831817627,0.7634612917900085,1.0288963913917542,0.515022873878479,0.4285714285714286,1.1775182485580444,0.7419669032096863
1.6812268495559692,0.6829772591590881,0.9982495903968811,0.537010133266449,0.4285714285714286,1.7492352724075317,0.8032721877098083
1.5090687274932861,0.6807647943496704,0.8283039331436157,0.5075458884239197,0.45238095238095233,1.6595263481140137,0.7676042914390564
1.5072627067565918,0.571465790271759,0.9357969164848328,0.4439602196216583,0.38095238095238093,1.5468851327896118,0.6892088651657104
1.3773881196975708,0.52782142162323,0.8495666980743408,0.39783409237861633,0.4285714285714286,1.851032018661499,0.6439630389213562
1.2396701574325562,0.4227464497089386,0.8169237077236176,0.35221365094184875,0.5238095238095238,2.097797393798828,0.5370515584945679
1.3610426187515259,0.5752742290496826,0.7857683897018433,0.4300532639026642,0.4285714285714286,2.0225412845611572,0.6669094562530518
1.36350417137146,0.585925281047821,0.7775788903236389,0.46718496084213257,0.40476190476190477,1.428765892982483,0.6679821610450745
1.4242676496505737,0.5685337781906128,0.8557338714599609,0.4676581025123596,0.38095238095238093,1.6903787851333618,0.6712332367897034
1.3954789638519287,0.6068404316902161,0.7886385321617126,0.46827924251556396,0.5,1.4500330686569214,0.6612771153450012
1.4070122241973877,0.6599535346031189,0.7470586895942688,0.5277863144874573,0.5238095238095238,1.5147879123687744,0.6961544752120972
1.3995673656463623,0.7008424401283264,0.6987249255180359,0.4895660877227783,0.40476190476190477,1.3685537576675415,0.6826346516609192
1.4049956798553467,0.722108781337738,0.6828868985176086,0.5534924864768982,0.40476190476190477,1.9950058460235596,0.7213903665542603
1.3268448114395142,0.6273155212402344,0.6995292901992798,0.47510582208633423,0.45238095238095233,1.739046573638916,0.6364798545837402
1.3320953845977783,0.680510938167572,0.6515844464302063,0.4652146100997925,0.5,2.0870628356933594,0.6630876064300537
1.3562265634536743,0.8497976660728455,0.5064288973808289,0.45275887846946716,0.5952380952380952,2.079460620880127,0.647540271282196
1.3733468055725098,0.7200620174407959,0.6532847881317139,0.4716445803642273,0.4285714285714286,2.3052010536193848,0.6494643092155457
1.3676508665084839,0.7398020625114441,0.6278488039970398,0.4470858871936798,0.5952380952380952,1.8652265071868896,0.5533251166343689
1.3707919120788574,0.7522186636924744,0.6185732483863831,0.45677438378334045,0.5,1.926873803138733,0.5406323671340942
1.4232923984527588,0.791929304599762,0.6313630938529968,0.4617338180541992,0.45238095238095233,1.985174298286438,0.5757386088371277
1.3257442712783813,0.7700568437576294,0.555687427520752,0.4233242869377136,0.5952380952380952,1.657517671585083,0.5288829207420349
1.3769739866256714,0.587701141834259,0.7892728447914124,0.3276432752609253,0.47619047619047616,1.987560510635376,0.46740344166755676
1.35120689868927,0.7394098043441772,0.6117970943450928,0.44905221462249756,0.5,2.34332537651062,0.5389599204063416
1.245578408241272,0.8308525681495667,0.4147258400917053,0.4648969769477844,0.6666666666666667,2.0220630168914795,0.5719358325004578
1.3605319261550903,0.7432544231414795,0.6172775030136108,0.4239371418952942,0.45238095238095233,1.6604728698730469,0.5865940451622009
1.4616236686706543,0.7724548578262329,0.6891688108444214,0.4463692605495453,0.5238095238095238,1.8004467487335205,0.5966170430183411
1.524025797843933,0.7799621224403381,0.744063675403595,0.4869735836982727,0.5714285714285714,1.209578037261963,0.6147974729537964
1.4847817420959473,0.903468668460846,0.5813130736351013,0.5490533709526062,0.45238095238095233,1.8272647857666016,0.6712179780006409
1.4769628047943115,0.839154839515686,0.6378079652786255,0.5245379209518433,0.6190476190476191,2.1721012592315674,0.6252081990242004
1.4516370296478271,0.7441717982292175,0.7074652314186096,0.4098110496997833,0.45238095238095233,2.2459816932678223,0.5605756640434265
1.4059206247329712,0.7104593515396118,0.6954612731933594,0.3959232270717621,0.4285714285714286,2.1369125843048096,0.5684042572975159
1.4075967073440552,0.8232249021530151,0.58437180519104,0.47180667519569397,0.5,2.006150484085083,0.6441344022750854
1.4519658088684082,0.7899582982063293,0.6620075106620789,0.4765110909938812,0.5476190476190477,1.8011518716812134,0.620622992515564
1.4240952730178833,0.7525386214256287,0.6715566515922546,0.44592565298080444,0.4285714285714286,2.090055465698242,0.5924364328384399
1.436776876449585,0.7062205672264099,0.730556309223175,0.44540122151374817,0.4285714285714286,2.192542791366577,0.5876030921936035
1.4443182945251465,0.8070594668388367,0.6372588276863098,0.4978174567222595,0.45238095238095233,1.934448003768921,0.6563560366630554
1.4566389322280884,0.8143028616905212,0.6423360705375671,0.48166170716285706,0.3571428571428571,1.7099995613098145,0.6584499478340149
1.550855040550232,0.9174490571022034,0.6334059834480286,0.5872098803520203,0.38095238095238093,1.7985082864761353,0.7387781739234924
1.5054726600646973,0.8603726029396057,0.6451000571250916,0.5645231008529663,0.33333333333333337,2.089703321456909,0.7435160875320435
1.578254222869873,0.8817499279975891,0.6965042948722839,0.6154417991638184,0.5,1.775367021560669,0.75783371925354
1.5577080249786377,0.7768366932868958,0.7808713316917419,0.5502028465270996,0.38095238095238093,1.9146283864974976,0.6975831389427185
1.5689870119094849,1.0002696514129639,0.568717360496521,0.7017792463302612,0.4285714285714286,1.928092122077942,0.853554904460907
1.6006666421890259,0.7581598162651062,0.8425068259239197,0.5512233376502991,0.3571428571428571,1.6626412868499756,0.7141982316970825
1.6265740394592285,1.0002155303955078,0.6263585090637207,0.7316370606422424,0.45238095238095233,1.8274341821670532,0.8769927620887756
1.6304173469543457,0.9211487770080566,0.7092685699462891,0.6973599195480347,0.45238095238095233,1.9251028299331665,0.8578121066093445
1.6564831733703613,0.8167174458503723,0.839765727519989,0.6310173273086548,0.47619047619047616,2.1746554374694824,0.7886940836906433
1.6394152641296387,1.037575125694275,0.6018401384353638,0.7524449825286865,0.40476190476190477,1.8440356254577637,0.8947807550430298
1.569352626800537,0.914198637008667,0.6551539897918701,0.6880974173545837,0.47619047619047616,1.6946779489517212,0.830269455909729
1.628675103187561,1.047592043876648,0.5810830593109131,0.7470501661300659,0.38095238095238093,2.2748923301696777,0.9033868312835693
1.6610440015792847,1.0119950771331787,0.649048924446106,0.7239343523979187,0.45238095238095233,1.503675103187561,0.8458584547042847
1.6401015520095825,0.9037394523620605,0.736362099647522,0.6518599987030029,0.5714285714285714,1.8517482280731201,0.7572929263114929
1.633441686630249,0.9932174682617188,0.6402242183685303,0.675826370716095,0.40476190476190477,1.9701519012451172,0.8023495078086853
1.6540958881378174,0.9600142240524292,0.6940816640853882,0.6632963418960571,0.5238095238095238,1.638974666595459,0.7875773310661316
1.653440237045288,0.9848452210426331,0.668595016002655,0.6643241047859192,0.47619047619047616,1.7890416383743286,0.7838811278343201
1.6637017726898193,0.9108365178108215,0.7528652548789978,0.625667929649353,0.4285714285714286,2.0310564041137695,0.7413668036460876
1.6508115530014038,0.8200039267539978,0.830807626247406,0.6083723306655884,0.47619047619047616,2.3288984298706055,0.7051984667778015
1.65316641330719,0.9241173267364502,0.7290490865707397,0.6279188394546509,0.40476190476190477,2.146497964859009,0.7453528642654419
1.7014986276626587,0.8773290514945984,0.8241695761680603,0.6105372905731201,0.4285714285714286,1.5344587564468384,0.7312126755714417
1.6555368900299072,0.9835336208343506,0.6720032691955566,0.6753107309341431,0.4285714285714286,2.09063982963562,0.7903227210044861
1.669777512550354,0.9150009751319885,0.7547765374183655,0.636354386806488,0.4285714285714286,1.9238791465759277,0.767628014087677
1.6840531826019287,0.8718767762184143,0.8121764063835144,0.6161556243896484,0.47619047619047616,1.822592854499817,0.7376053929328918
1.693156123161316,0.8880051374435425,0.8051509857177734,0.6119796633720398,0.47619047619047616,1.242568850517273,0.7248243093490601
1.6855286359786987,0.9130769371986389,0.7724516987800598,0.6273099184036255,0.45238095238095233,1.5649900436401367,0.7571261525154114
1.6435253620147705,0.8471596837043762,0.7963656783103943,0.6138655543327332,0.47619047619047616,1.9541633129119873,0.729338526725769
1.642285704612732,0.9362432360649109,0.706042468547821,0.6483518481254578,0.45238095238095233,1.9883428812026978,0.7523756623268127
1.6029247045516968,0.8463932275772095,0.7565314769744873,0.5998780131340027,0.47619047619047616,1.6914172172546387,0.7313764095306396
1.5080724954605103,0.8949816226959229,0.6130908727645874,0.6139691472053528,0.40476190476190477,2.354367733001709,0.7471135258674622
1.5636115074157715,0.900641143321991,0.6629703640937805,0.62196284532547,0.45238095238095233,2.299356698989868,0.7427741885185242
1.567919135093689,0.7615242600440979,0.8063948750495911,0.5474656820297241,0.5238095238095238,1.9945558309555054,0.675258457660675
1.5083690881729126,0.9037472009658813,0.6046218872070312,0.6375715732574463,0.4285714285714286,1.8038699626922607,0.7642951607704163
1.4998393058776855,0.8901417255401611,0.6096975803375244,0.6208913326263428,0.5714285714285714,2.066016674041748,0.7404875159263611
1.4629613161087036,0.744867205619812,0.7180941104888916,0.522143542766571,0.4285714285714286,1.829460620880127,0.658111572265625
1.5067166090011597,0.7985538840293884,0.7081627249717712,0.5744773149490356,0.45238095238095233,2.2054004669189453,0.6928808093070984
1.4814445972442627,0.8420698642730713,0.6393747329711914,0.6008778810501099,0.4285714285714286,1.9931758642196655,0.7163292765617371
1.4202693700790405,0.7674790024757385,0.652790367603302,0.5419003367424011,0.5,2.2608978748321533,0.6599707007408142
1.393831729888916,0.7404462099075317,0.6533855199813843,0.5088801383972168,0.5714285714285714,2.204261541366577,0.6307504773139954
1.3791929483413696,0.6679101586341858,0.7112827897071838,0.45975762605667114,0.38095238095238093,2.426347017288208,0.5763759016990662
1.4140582084655762,0.7273848652839661,0.6866733431816101,0.5059412121772766,0.5,2.297076940536499,0.5907368063926697
1.4492319822311401,0.7864688038825989,0.6627631783485413,0.5536293983459473,0.40476190476190477,2.1832945346832275,0.6314072012901306
1.494604468345642,0.8125028014183044,0.6821016669273376,0.5621224641799927,0.5,1.6346179246902466,0.6461893916130066
1.4990679025650024,0.679455578327179,0.8196123242378235,0.4294605851173401,0.47619047619047616,2.315720558166504,0.5251438021659851
1.5052789449691772,0.8655966520309448,0.6396822929382324,0.6031795740127563,0.45238095238095233,2.1811347007751465,0.6950121521949768
1.5146411657333374,0.8751034736633301,0.6395376920700073,0.610039234161377,0.40476190476190477,1.9030814170837402,0.6865168213844299
1.603157877922058,0.8128997683525085,0.7902581095695496,0.5801467299461365,0.47619047619047616,1.8022876977920532,0.6689465641975403
1.6275334358215332,0.8323971629142761,0.7951362729072571,0.5845044255256653,0.5,2.044175148010254,0.6856662631034851
1.6168121099472046,0.8482629656791687,0.7685491442680359,0.5912017226219177,0.5238095238095238,2.219491958618164,0.6959006786346436
1.591471552848816,0.8739790916442871,0.7174924612045288,0.6126522421836853,0.5,1.8304870128631592,0.7225964665412903
1.586382508277893,0.8819039463996887,0.7044785618782043,0.6037052869796753,0.5,2.1589620113372803,0.7085634469985962
1.5737725496292114,0.724361777305603,0.8494107723236084,0.4675661027431488,0.5952380952380952,2.1141552925109863,0.597749650478363
1.6009619235992432,0.8744467496871948,0.7265151739120483,0.5941671133041382,0.5238095238095238,1.8222355842590332,0.7066546082496643
1.6397520303726196,0.8182919025421143,0.8214601278305054,0.549494743347168,0.5,1.87692129611969,0.6815159916877747
1.5832220315933228,0.8884696960449219,0.6947523355484009,0.6590369343757629,0.47619047619047616,1.743725061416626,0.7974361777305603
1.623232126235962,0.8924247622489929,0.730807363986969,0.646015465259552,0.5238095238095238,1.8719005584716797,0.7902725338935852
1.6093240976333618,0.8613331317901611,0.7479909658432007,0.6099122166633606,0.5714285714285714,1.8754875659942627,0.7514474391937256
1.5787863731384277,0.8835170865058899,0.6952692866325378,0.6181098818778992,0.5476190476190477,1.7552461624145508,0.771966278553009
1.582039475440979,0.8600401878356934,0.7219992876052856,0.5798759460449219,0.5952380952380952,1.5209310054779053,0.7394019961357117
1.5980132818222046,0.8143714070320129,0.7836418747901917,0.5130537748336792,0.5714285714285714,2.465007781982422,0.6746171712875366
1.6198656558990479,0.8318025469779968,0.788063108921051,0.5485177040100098,0.45238095238095233,2.1379168033599854,0.7036755681037903
1.4971096515655518,0.8613405823707581,0.6357690691947937,0.552013099193573,0.5476190476190477,1.707780361175537,0.7023160457611084
1.579128623008728,0.7653205394744873,0.8138080835342407,0.4807531237602234,0.5238095238095238,2.175983428955078,0.6338028907775879
1.5272433757781982,0.8058695197105408,0.7213738560676575,0.5046597719192505,0.40476190476190477,1.3115955591201782,0.6709619164466858
1.835099458694458,0.5440351963043213,1.2910642623901367,0.43444228172302246,0.5,1.153009057044983,0.6914910674095154
1.8514704704284668,0.5799168348312378,1.271553635597229,0.4978330731391907,0.45238095238095233,1.182706594467163,0.7315948009490967
1.790992021560669,0.5472153425216675,1.2437766790390015,0.4238745868206024,0.5,1.344786524772644,0.6411030888557434
1.6599162817001343,0.5799355506896973,1.079980731010437,0.4243634343147278,0.4285714285714286,1.5173758268356323,0.6301882863044739
1.762625813484192,0.5845922827720642,1.1780335307121277,0.43156155943870544,0.47619047619047616,1.1936079263687134,0.6549583673477173
1.671170949935913,0.5961904525756836,1.0749804973602295,0.4233643710613251,0.47619047619047616,1.5031484365463257,0.64665287733078
1.641002893447876,0.6047407388687134,1.0362621545791626,0.42185285687446594,0.5,1.576453685760498,0.6403729319572449
1.6709808111190796,0.7227057218551636,0.948275089263916,0.4742042124271393,0.45238095238095233,1.5490305423736572,0.7232682704925537
1.6875569820404053,0.664351224899292,1.0232057571411133,0.4402940273284912,0.5,1.5879626274108887,0.6974741816520691
1.621813416481018,0.6161036491394043,1.0057097673416138,0.45291295647621155,0.4285714285714286,1.386887550354004,0.689466118812561
1.7011008262634277,0.7846629023551941,0.9164379239082336,0.4838044047355652,0.5238095238095238,1.4767869710922241,0.7242810726165771
1.6913708448410034,0.7491673231124878,0.9422035217285156,0.5078451633453369,0.45238095238095233,1.6065930128097534,0.7038685083389282
1.628618836402893,0.8812292814254761,0.747389554977417,0.5311755537986755,0.5,1.9160264730453491,0.7695924043655396
1.6702717542648315,0.6516087651252747,1.0186629891395569,0.46856826543807983,0.45238095238095233,1.6713571548461914,0.6549290418624878
1.6310112476348877,0.794174075126648,0.8368371725082397,0.5127995610237122,0.47619047619047616,1.5804215669631958,0.7106606364250183
1.6847074031829834,0.7474268674850464,0.937280535697937,0.4645230770111084,0.5476190476190477,1.8912227153778076,0.6554009318351746
1.5148991346359253,0.6414049863815308,0.8734941482543945,0.4663136601448059,0.6190476190476191,1.625593900680542,0.6231060028076172
1.571590781211853,0.726998507976532,0.844592273235321,0.44758525490760803,0.5238095238095238,1.9183446168899536,0.6354678273200989
1.4580882787704468,0.6937668323516846,0.7643214464187622,0.49336010217666626,0.5,1.962441086769104,0.6544188261032104
1.4908517599105835,0.6766310334205627,0.8142207264900208,0.4130699038505554,0.45238095238095233,1.8209630250930786,0.5797876715660095
1.5241210460662842,0.7513143420219421,0.772806704044342,0.47236955165863037,0.5,1.6646215915679932,0.6449463367462158
1.5234754085540771,0.5313575267791748,0.9921178817749023,0.29030126333236694,0.5238095238095238,1.7513090372085571,0.44654157757759094
1.5324022769927979,0.7653854489326477,0.7670168280601501,0.4792810380458832,0.5238095238095238,1.8124390840530396,0.6415421366691589
1.4475114345550537,0.6289203763008118,0.8185910582542419,0.394654780626297,0.5714285714285714,2.004554510116577,0.4943901002407074
1.4825514554977417,0.6399806141853333,0.8425708413124084,0.3705608546733856,0.45238095238095233,1.591286063194275,0.5247939825057983
1.5890860557556152,0.6976247429847717,0.8914613127708435,0.4420955777168274,0.5,1.594080924987793,0.6037306189537048
1.5761291980743408,0.751430332660675,0.8246988654136658,0.459987998008728,0.5714285714285714,2.055375099182129,0.6200623512268066
1.5480360984802246,0.8104872107505798,0.7375488877296448,0.48926791548728943,0.6190476190476191,2.0932955741882324,0.6586021780967712
1.5869296789169312,0.7026132345199585,0.8843164443969727,0.4328964054584503,0.5238095238095238,1.7739287614822388,0.6052491664886475
1.6145354509353638,0.7467249035835266,0.8678105473518372,0.4779205322265625,0.5238095238095238,2.2607364654541016,0.6459062099456787
1.5826964378356934,0.6682760119438171,0.9144204258918762,0.40484803915023804,0.45238095238095233,2.0111029148101807,0.5866298675537109
1.4423415660858154,0.7877148389816284,0.654626727104187,0.5156242847442627,0.5,1.7128381729125977,0.7021085023880005
1.4830443859100342,0.7367837429046631,0.7462606430053711,0.5073254108428955,0.5952380952380952,2.0441696643829346,0.6842280626296997
1.4279927015304565,0.7404501438140869,0.6875425577163696,0.5019941329956055,0.5714285714285714,1.8384162187576294,0.6932419538497925
1.4311306476593018,0.6547417044639587,0.776388943195343,0.4724806249141693,0.47619047619047616,1.6653704643249512,0.6387338042259216
1.4584946632385254,0.6288666129112244,0.829628050327301,0.45257535576820374,0.5,2.106255054473877,0.6239199042320251
1.4638035297393799,0.754109263420105,0.7096942663192749,0.5079767107963562,0.5238095238095238,2.0200533866882324,0.6978299617767334
1.4458956718444824,0.6914294362068176,0.7544662356376648,0.4933677315711975,0.5238095238095238,2.2205100059509277,0.638332724571228
1.5096913576126099,0.7083414793014526,0.8013498783111572,0.4935750961303711,0.45238095238095233,1.9264549016952515,0.6532434225082397
1.5342075824737549,0.6930075287818909,0.841200053691864,0.49834269285202026,0.5,1.8810412883758545,0.6391928791999817
1.5266567468643188,0.7758101224899292,0.7508466243743896,0.5545028448104858,0.47619047619047616,1.8355166912078857,0.7133029103279114
1.514186978340149,0.8374854326248169,0.676701545715332,0.5332891345024109,0.45238095238095233,1.257663607597351,0.7139933705329895
1.5345128774642944,0.8285660147666931,0.7059468626976013,0.5175790190696716,0.5714285714285714,1.6375203132629395,0.7095634341239929
1.5559276342391968,0.8047081828117371,0.7512194514274597,0.5138167142868042,0.5,1.3989299535751343,0.7232021689414978
1.533284068107605,0.7980848550796509,0.7351992130279541,0.49129718542099,0.45238095238095233,1.892345905303955,0.6835082173347473
1.5523760318756104,0.7655133605003357,0.7868626713752747,0.4768196642398834,0.47619047619047616,2.3676135540008545,0.6728852987289429
1.4752732515335083,0.7727495431900024,0.7025237083435059,0.5642004013061523,0.40476190476190477,1.5481873750686646,0.760644257068634
1.547766089439392,0.7639623284339905,0.7838037610054016,0.5091153383255005,0.45238095238095233,2.0238375663757324,0.695408046245575
1.555578351020813,0.7027049660682678,0.8528733849525452,0.45092257857322693,0.45238095238095233,2.1513478755950928,0.6528759002685547
1.5179696083068848,0.7049275636672974,0.8130420446395874,0.46609002351760864,0.40476190476190477,1.897457242012024,0.6562588810920715
1.4961315393447876,0.7665644288063049,0.7295671105384827,0.5081673860549927,0.5714285714285714,1.8498494625091553,0.6789154410362244
1.4968622922897339,0.7438991069793701,0.7529631853103638,0.49128714203834534,0.47619047619047616,2.075601100921631,0.6806135773658752
1.5425633192062378,0.6790567636489868,0.863506555557251,0.45194342732429504,0.5,1.9087846279144287,0.6230067610740662
1.504682183265686,0.6737746596336365,0.8309075236320496,0.41875582933425903,0.3571428571428571,1.7982646226882935,0.5880407691001892
1.5410672426223755,0.6768515110015869,0.8642157316207886,0.4299647808074951,0.47619047619047616,2.2319464683532715,0.604660153388977
1.5063832998275757,0.7130973935127258,0.7932859063148499,0.46398118138313293,0.47619047619047616,2.4801347255706787,0.6192529797554016
1.401218056678772,0.7641717195510864,0.6370463371276855,0.4806949198246002,0.47619047619047616,1.8940362930297852,0.6553134918212891
1.4712860584259033,0.74864262342453,0.7226434350013733,0.4619332253932953,0.47619047619047616,1.987673282623291,0.6219541430473328
1.504831075668335,0.698546826839447,0.8062842488288879,0.41681107878685,0.4285714285714286,1.6211575269699097,0.5828513503074646
1.5423661470413208,0.6978830099105835,0.8444831371307373,0.4104749262332916,0.45238095238095233,1.8834835290908813,0.5659081339836121
1.5414265394210815,0.7553298473358154,0.7860966920852661,0.4649963974952698,0.4285714285714286,1.797101616859436,0.6026102304458618
1.56175696849823,0.7479076981544495,0.8138492703437805,0.4388575851917267,0.5476190476190477,1.9675644636154175,0.5890072584152222
1.573634386062622,0.7360766530036926,0.8375577330589294,0.4357622265815735,0.5238095238095238,1.9123262166976929,0.5938398241996765
1.5363227128982544,0.7293303608894348,0.8069923520088196,0.4402697682380676,0.5476190476190477,2.1744515895843506,0.5849298238754272
1.495402216911316,0.701960027217865,0.7934421896934509,0.4116405248641968,0.47619047619047616,2.3641560077667236,0.5852579474449158
1.4735713005065918,0.7465748190879822,0.7269964814186096,0.44739145040512085,0.45238095238095233,2.4353301525115967,0.6050653457641602
1.4937634468078613,0.7140029072761536,0.7797605395317078,0.45022672414779663,0.4285714285714286,2.27474308013916,0.5966339111328125
1.4660812616348267,0.7538594603538513,0.7122218012809753,0.48229989409446716,0.40476190476190477,2.434269905090332,0.631851077079773
1.4669941663742065,0.7009739279747009,0.7660202383995056,0.41805145144462585,0.40476190476190477,2.070199728012085,0.6008337736129761
1.4369609355926514,0.7437517642974854,0.693209171295166,0.4822242259979248,0.5238095238095238,1.822092890739441,0.6497964262962341
1.534439206123352,0.7084730863571167,0.8259661197662354,0.4348950684070587,0.4285714285714286,2.1742448806762695,0.6183235049247742
1.5413262844085693,0.7129791975021362,0.8283470869064331,0.44055286049842834,0.45238095238095233,2.1254045963287354,0.6271207332611084
1.4823765754699707,0.7771693468093872,0.7052072286605835,0.4964115619659424,0.40476190476190477,1.9362019300460815,0.7046059370040894
1.562597393989563,0.7227619290351868,0.8398354649543762,0.44542044401168823,0.5476190476190477,2.013432025909424,0.6098321676254272
1.4565660953521729,0.7462760806083679,0.7102900147438049,0.4904339611530304,0.47619047619047616,2.4421322345733643,0.6783759593963623
1.4175503253936768,0.759782612323761,0.6577677130699158,0.5240322351455688,0.4285714285714286,2.242408037185669,0.7010969519615173
1.3582090139389038,0.7392185926437378,0.618990421295166,0.5004137754440308,0.4285714285714286,2.308101177215576,0.7113891839981079
1.395954966545105,0.7199175953865051,0.6760373711585999,0.45698779821395874,0.5238095238095238,2.259762763977051,0.644982635974884
1.351983904838562,0.7032728791236877,0.6487110257148743,0.45306113362312317,0.3571428571428571,2.1469810009002686,0.622428297996521
1.2889842987060547,0.7436026334762573,0.5453816652297974,0.48648935556411743,0.47619047619047616,2.6629481315612793,0.6209741830825806
1.3655377626419067,0.6690359711647034,0.6965017914772034,0.40391868352890015,0.45238095238095233,1.5600734949111938,0.5373631715774536
1.3185245990753174,0.6851418614387512,0.6333827376365662,0.46591004729270935,0.5238095238095238,1.4509559869766235,0.6183555126190186
1.3915746212005615,0.28658196330070496,1.1049926578998566,0.34608352184295654,0.5476190476190477,1.3482972383499146,0.5947834253311157
1.0702530145645142,0.269307941198349,0.8009450733661652,0.3227646052837372,0.45238095238095233,1.4949685335159302,0.5632169246673584
1.1130571365356445,0.30438685417175293,0.8086702823638916,0.3538920283317566,0.47619047619047616,1.5215976238250732,0.558899462223053
1.1453285217285156,0.2700469493865967,0.875281572341919,0.35846588015556335,0.5714285714285714,1.3805562257766724,0.5420855283737183
0.9259673953056335,0.26713037490844727,0.6588370203971863,0.3256349563598633,0.5238095238095238,1.6480052471160889,0.5459009408950806
0.8960752487182617,0.31626492738723755,0.5798103213310242,0.4112797975540161,0.6428571428571428,1.4072597026824951,0.6089992523193359
0.9120618104934692,0.2808873653411865,0.6311744451522827,0.36152684688568115,0.6666666666666667,1.3222886323928833,0.5950101017951965
0.9246971011161804,0.37689319252967834,0.5478039085865021,0.47529399394989014,0.5,1.3748657703399658,0.6676636338233948
1.0189958810806274,0.321206659078598,0.6977892220020294,0.42237740755081177,0.5476190476190477,2.0566797256469727,0.6005395650863647
1.1095590591430664,0.41604435443878174,0.6935147047042847,0.46905267238616943,0.5238095238095238,1.8672816753387451,0.6314281821250916
1.1644725799560547,0.5286123752593994,0.6358602046966553,0.4522717297077179,0.5238095238095238,1.8766213655471802,0.6585347056388855
1.1416125297546387,0.47488176822662354,0.6667307615280151,0.39663589000701904,0.5476190476190477,1.6412996053695679,0.5513507127761841
1.2187304496765137,0.571029782295227,0.6477006673812866,0.3837105929851532,0.5714285714285714,1.732546091079712,0.5606558322906494
1.3061221837997437,0.6042696237564087,0.701852560043335,0.4841139316558838,0.5952380952380952,1.4131063222885132,0.6274539232254028
1.226008415222168,0.6937944293022156,0.5322139859199524,0.5760995745658875,0.5238095238095238,1.6496223211288452,0.7216302752494812
1.2318224906921387,0.7058752179145813,0.5259472727775574,0.5606269240379333,0.5238095238095238,1.5024453401565552,0.7082115411758423
1.2759125232696533,0.5831328630447388,0.6927796602249146,0.3667563796043396,0.5714285714285714,1.6433125734329224,0.5322645306587219
1.3222033977508545,0.5633691549301147,0.7588342428207397,0.30850446224212646,0.45238095238095233,1.962355375289917,0.46102988719940186
1.354350209236145,0.6215117573738098,0.7328384518623352,0.3885226547718048,0.5476190476190477,2.097403049468994,0.5116183757781982
1.2230486869812012,0.7396490573883057,0.4833996295928955,0.5222672820091248,0.5,1.5377990007400513,0.6503771543502808
1.3754353523254395,0.5941600799560547,0.7812752723693848,0.3640853762626648,0.38095238095238093,1.7146223783493042,0.4885883331298828
1.2669552564620972,0.5843673944473267,0.6825878620147705,0.3938017785549164,0.5952380952380952,1.9860506057739258,0.5065297484397888
1.3244733810424805,0.6343161463737488,0.6901572346687317,0.3805771768093109,0.5476190476190477,2.0487732887268066,0.5495395064353943
1.3625408411026,0.5325055122375488,0.8300353288650513,0.32186317443847656,0.4285714285714286,2.0290887355804443,0.45871856808662415
1.3442274332046509,0.6715203523635864,0.6727070808410645,0.43949589133262634,0.38095238095238093,2.1792685985565186,0.6229056119918823
1.2959742546081543,0.6924696564674377,0.6035045981407166,0.4554641842842102,0.45238095238095233,2.178778886795044,0.6210125684738159
1.3388508558273315,0.6224506497383118,0.7164002060890198,0.3932822346687317,0.5238095238095238,2.207733631134033,0.5557456016540527
1.4430429935455322,0.6448631286621094,0.7981798648834229,0.419723242521286,0.30952380952380953,1.8985645771026611,0.5481154322624207
1.457977056503296,0.6728554368019104,0.7851216197013855,0.4433060586452484,0.4285714285714286,1.806996464729309,0.5783799290657043
1.4896042346954346,0.7290061712265015,0.7605980634689331,0.4433024525642395,0.38095238095238093,1.6123164892196655,0.5973314642906189
1.519572377204895,0.7064801454544067,0.8130922317504883,0.42434999346733093,0.5,1.880798578262329,0.5796546936035156
1.4857439994812012,0.7329339385032654,0.7528100609779358,0.3928946852684021,0.5476190476190477,2.248889207839966,0.5396405458450317
1.460450530052185,0.6961363554000854,0.7643141746520996,0.400112509727478,0.45238095238095233,1.812046766281128,0.5880848169326782
1.5175057649612427,0.870381236076355,0.6471245288848877,0.5221099257469177,0.5,2.0323374271392822,0.6802549958229065
1.5577828884124756,0.6595856547355652,0.8981972336769104,0.39714375138282776,0.3571428571428571,2.435828685760498,0.5618419647216797
1.5399247407913208,0.8495373129844666,0.6903874278068542,0.5230726003646851,0.5,2.1065404415130615,0.6974570155143738
1.5779560804367065,0.8369547128677368,0.7410013675689697,0.4847118854522705,0.4285714285714286,2.1007041931152344,0.662230908870697
1.5323946475982666,0.9030745029449463,0.6293201446533203,0.5168721079826355,0.40476190476190477,1.9322407245635986,0.6605331301689148
1.5356122255325317,0.7301449179649353,0.8054673075675964,0.41735419631004333,0.38095238095238093,1.6957249641418457,0.6073273420333862
1.5220800638198853,0.856835663318634,0.6652444005012512,0.49452126026153564,0.47619047619047616,1.8844197988510132,0.6422020196914673
1.6553738117218018,0.8009909391403198,0.8543828725814819,0.43715447187423706,0.3571428571428571,1.6254945993423462,0.5862778425216675
1.6559313535690308,0.8793485164642334,0.7765828371047974,0.4795713722705841,0.3571428571428571,1.5207186937332153,0.6174143552780151
1.700401782989502,0.8479622006416321,0.8524395823478699,0.46450716257095337,0.4285714285714286,2.1267812252044678,0.5970101356506348
1.5804489850997925,0.741388738155365,0.8390602469444275,0.3891381025314331,0.40476190476190477,1.9299132823944092,0.5471169948577881
1.5545027256011963,0.7096651196479797,0.8448376059532166,0.3846507668495178,0.40476190476190477,2.305419445037842,0.4890085756778717
1.6566606760025024,0.8630232810974121,0.7936373949050903,0.4414268434047699,0.38095238095238093,1.6763359308242798,0.5612756609916687
1.7943570613861084,0.8472098112106323,0.9471472501754761,0.40381816029548645,0.3571428571428571,1.9250297546386719,0.5282513499259949
1.6510214805603027,0.7171887159347534,0.9338327646255493,0.3942268490791321,0.38095238095238093,2.020050287246704,0.4975329041481018
1.7181951999664307,0.9407258629798889,0.7774693369865417,0.44835954904556274,0.30952380952380953,1.9361733198165894,0.5721103549003601
1.7314963340759277,0.9602748155593872,0.7712215185165405,0.47582438588142395,0.33333333333333337,1.7494430541992188,0.5933086276054382
1.6493315696716309,0.7447839379310608,0.9045476317405701,0.3384398818016052,0.45238095238095233,2.4565470218658447,0.4808776378631592
1.7103221416473389,0.8678334355354309,0.842488706111908,0.45074573159217834,0.2857142857142857,1.699252963066101,0.5756704211235046
1.6816661357879639,0.9101847410202026,0.7714813947677612,0.4270693063735962,0.40476190476190477,1.9013614654541016,0.5563056468963623
1.6227962970733643,0.816804051399231,0.8059922456741333,0.4623771011829376,0.33333333333333337,2.2299282550811768,0.5686732530593872
1.7354989051818848,0.9408624768257141,0.7946364283561707,0.4694739580154419,0.33333333333333337,2.352825403213501,0.5870011448860168
1.7347475290298462,0.8007066249847412,0.934040904045105,0.42762336134910583,0.45238095238095233,1.8819060325622559,0.532825231552124
1.67204749584198,0.9363762140274048,0.7356712818145752,0.4583800137042999,0.38095238095238093,1.8226145505905151,0.6061384677886963
1.7505619525909424,0.9570027589797974,0.793559193611145,0.4825906753540039,0.47619047619047616,1.5101842880249023,0.6145798563957214
1.5963560342788696,0.6882425546646118,0.9081134796142578,0.3495752513408661,0.40476190476190477,1.7780492305755615,0.43972426652908325
1.6922714710235596,0.6212924718856812,1.0709789991378784,0.35246315598487854,0.4285714285714286,1.9683247804641724,0.44750455021858215
1.6813222169876099,0.9427971839904785,0.7385250329971313,0.4726456105709076,0.4285714285714286,1.8362008333206177,0.5962797403335571
1.638061285018921,0.7840942144393921,0.8539670705795288,0.37181487679481506,0.45238095238095233,1.4629402160644531,0.5012368559837341
1.7514935731887817,0.8696089386940002,0.8818846344947815,0.46960267424583435,0.3571428571428571,1.9688669443130493,0.5898382663726807
1.683924913406372,0.8349584937095642,0.8489664196968079,0.41760528087615967,0.45238095238095233,1.9456533193588257,0.5305172204971313
1.6688158512115479,0.9016550183296204,0.7671608328819275,0.4605568051338196,0.4285714285714286,2.3279662132263184,0.5806863307952881
1.7430799007415771,0.7660542130470276,0.9770256876945496,0.40972062945365906,0.3571428571428571,1.8816068172454834,0.5069328546524048
1.71592378616333,0.8250588178634644,0.8908649682998657,0.4023527503013611,0.38095238095238093,1.8992226123809814,0.5255755186080933
1.671014666557312,0.874397337436676,0.796617329120636,0.4307784140110016,0.30952380952380953,1.5949543714523315,0.5567139983177185
1.6120938062667847,0.9051492214202881,0.7069445848464966,0.506988525390625,0.3571428571428571,1.7054435014724731,0.6108818054199219
1.5710959434509277,0.8886280655860901,0.6824678778648376,0.4431588649749756,0.4285714285714286,1.8639750480651855,0.5797667503356934
1.6448874473571777,0.8114575743675232,0.8334298729896545,0.4551609754562378,0.47619047619047616,1.8783975839614868,0.5858095288276672
1.6050809621810913,0.8932904005050659,0.7117905616760254,0.4971126616001129,0.47619047619047616,2.054506778717041,0.6105296611785889
1.660017490386963,0.839364767074585,0.8206527233123779,0.4160667061805725,0.4285714285714286,1.99187171459198,0.5484926104545593
1.5695760250091553,0.8303603529930115,0.7392156720161438,0.4473901093006134,0.38095238095238093,1.6865631341934204,0.5631203651428223
1.633102297782898,0.8175957798957825,0.8155065178871155,0.4720194339752197,0.3571428571428571,2.0782437324523926,0.5745532512664795
1.595011591911316,0.862715482711792,0.7322961091995239,0.4758343994617462,0.33333333333333337,2.210932970046997,0.6004490256309509
1.5495916604995728,0.739495575428009,0.8100960850715637,0.4503124952316284,0.45238095238095233,2.283928394317627,0.567557156085968
1.617479920387268,0.8187742829322815,0.7987056374549866,0.4198855757713318,0.40476190476190477,1.743878960609436,0.5433284640312195
1.6187900304794312,0.7810201048851013,0.8377699255943298,0.4827480912208557,0.4285714285714286,1.9340286254882812,0.5906938910484314
1.5858705043792725,0.771290123462677,0.8145803809165955,0.47173798084259033,0.5,1.909197211265564,0.5969025492668152
1.580337405204773,0.7565246224403381,0.8238127827644348,0.446311354637146,0.40476190476190477,1.8619914054870605,0.5630795359611511
1.5735243558883667,0.8322799205780029,0.7412444353103638,0.48204246163368225,0.45238095238095233,1.9744844436645508,0.5934979319572449
1.5320324897766113,0.8286088705062866,0.7034236192703247,0.49734750390052795,0.45238095238095233,2.2547216415405273,0.5960460901260376
1.4854735136032104,0.7356159090995789,0.7498576045036316,0.41849738359451294,0.45238095238095233,1.875064492225647,0.538181483745575
1.5970171689987183,0.8022305965423584,0.7947865724563599,0.4714534282684326,0.38095238095238093,1.9385119676589966,0.5848603248596191
1.612834095954895,0.8259592652320862,0.7868748307228088,0.48468369245529175,0.4285714285714286,1.904869556427002,0.6114727258682251
1.6362751722335815,0.7862011790275574,0.8500739932060242,0.48232394456863403,0.45238095238095233,2.331678628921509,0.6029478311538696
1.6163322925567627,0.8392621874809265,0.7770701050758362,0.513129472732544,0.3571428571428571,1.7757083177566528,0.62308669090271
1.6592381000518799,0.7660189270973206,0.8932191729545593,0.4652298092842102,0.38095238095238093,2.0089452266693115,0.5893079042434692
1.5874754190444946,0.7915344834327698,0.7959409356117249,0.5066092610359192,0.3571428571428571,2.0815038681030273,0.6128454208374023
1.6226831674575806,0.8391554355621338,0.7835277318954468,0.5122766494750977,0.40476190476190477,2.1194703578948975,0.6170374751091003
1.6403634548187256,0.7929092049598694,0.8474542498588562,0.4768538773059845,0.47619047619047616,2.1819334030151367,0.588326096534729
1.6422654390335083,0.8883500099182129,0.7539154291152954,0.5597866177558899,0.38095238095238093,2.500302314758301,0.6647915244102478
1.6865655183792114,0.9308822751045227,0.7556832432746887,0.5789675712585449,0.45238095238095233,2.4787216186523438,0.7023241519927979
1.732957363128662,0.8386982083320618,0.8942591547966003,0.5117785334587097,0.38095238095238093,1.7532873153686523,0.6328849792480469
1.7206107378005981,0.880608856678009,0.8400018811225891,0.5355713963508606,0.3571428571428571,2.0302977561950684,0.6532007455825806
1.7109893560409546,0.8659323453903198,0.8450570106506348,0.5317156314849854,0.47619047619047616,2.288384199142456,0.638005256652832
1.5737439393997192,0.8182404637336731,0.7555034756660461,0.5193207859992981,0.47619047619047616,1.8287395238876343,0.6392236948013306
1.6627968549728394,0.8575278520584106,0.8052690029144287,0.5178603529930115,0.30952380952380953,2.1976230144500732,0.63580721616745
1.6478978395462036,0.8405152559280396,0.8073825836181641,0.5266426205635071,0.40476190476190477,2.0767836570739746,0.6348332166671753
1.6290104389190674,0.8457126021385193,0.7832978367805481,0.5310161709785461,0.38095238095238093,1.7364546060562134,0.6307328343391418
1.634839415550232,0.8860194683074951,0.7488199472427368,0.5757128596305847,0.40476190476190477,1.9342654943466187,0.6915291547775269
1.5641229152679443,0.8410033583641052,0.7231195569038391,0.522082507610321,0.5476190476190477,2.2303335666656494,0.6357495784759521
1.6236580610275269,0.8958352208137512,0.7278228402137756,0.5770310163497925,0.5476190476190477,2.029949426651001,0.6888266801834106
1.6557059288024902,0.9026023149490356,0.7531036138534546,0.5672973394393921,0.40476190476190477,1.606865406036377,0.6734767556190491
1.6540274620056152,0.91661137342453,0.7374160885810852,0.5759279131889343,0.40476190476190477,1.1202831268310547,0.6929503083229065
1.688906192779541,0.8711297512054443,0.8177764415740967,0.5506069660186768,0.47619047619047616,1.7957124710083008,0.66460782289505
1.6921803951263428,0.8925427198410034,0.7996376752853394,0.5743216872215271,0.5,2.4735405445098877,0.6932785511016846
1.7116389274597168,0.8620644211769104,0.8495745062828064,0.5079110264778137,0.47619047619047616,1.948662519454956,0.6360506415367126
1.6901799440383911,0.9258288145065308,0.7643511295318604,0.5793533325195312,0.40476190476190477,2.0058343410491943,0.6893441081047058
1.7165615558624268,0.8758410215377808,0.840720534324646,0.5543779134750366,0.5238095238095238,2.1678783893585205,0.6804365515708923
1.6492818593978882,0.8552471399307251,0.7940347194671631,0.538728654384613,0.47619047619047616,2.0098800659179688,0.6710755825042725
1.6799366474151611,0.8913304805755615,0.7886061668395996,0.5791587829589844,0.47619047619047616,1.8515608310699463,0.6862581968307495
1.664385199546814,0.8962181806564331,0.7681670188903809,0.6097692251205444,0.47619047619047616,1.9879449605941772,0.7262905836105347
1.7263712882995605,0.8503206968307495,0.876050591468811,0.5745424628257751,0.5238095238095238,1.320013403892517,0.7012191414833069
1.6700835227966309,0.8903191685676575,0.7797643542289734,0.6093770265579224,0.45238095238095233,1.8705676794052124,0.7226806879043579
1.6679257154464722,0.8880112767219543,0.7799144387245178,0.6064967513084412,0.5476190476190477,2.271284818649292,0.7232109308242798
1.6177222728729248,0.9239867329597473,0.6937355399131775,0.6158665418624878,0.5952380952380952,1.9089645147323608,0.733749270439148
1.6469522714614868,0.8138415813446045,0.8331106901168823,0.5574738383293152,0.5,2.0663671493530273,0.6861994862556458
1.7232563495635986,0.8659993410110474,0.8572570085525513,0.612675666809082,0.40476190476190477,1.7536182403564453,0.7445098757743835
1.6521576642990112,0.920278787612915,0.7318788766860962,0.6226175427436829,0.3571428571428571,1.7117913961410522,0.7584906220436096
1.7176710367202759,0.8871520161628723,0.8305190205574036,0.6360777616500854,0.47619047619047616,1.507733941078186,0.7588436007499695
1.6616294384002686,0.9300685524940491,0.7315608859062195,0.6422519087791443,0.45238095238095233,2.2624945640563965,0.7544200420379639
1.712507963180542,0.8017785549163818,0.9107294082641602,0.5502926111221313,0.5238095238095238,2.1813108921051025,0.6919134855270386
1.675098180770874,0.9270309209823608,0.7480672597885132,0.6460794806480408,0.47619047619047616,2.0834429264068604,0.7560136318206787
1.7082209587097168,0.8985908031463623,0.8096301555633545,0.6010112762451172,0.30952380952380953,1.9247255325317383,0.7340399026870728
1.6434653997421265,0.9368689656257629,0.7065964341163635,0.6511557698249817,0.45238095238095233,2.1320013999938965,0.7786647081375122
1.6775342226028442,0.9139289855957031,0.7636052370071411,0.6380818486213684,0.5,2.2539689540863037,0.7551606297492981
1.6667677164077759,0.9074392318725586,0.7593284845352173,0.6128937005996704,0.40476190476190477,2.0305728912353516,0.745200514793396
1.6296257972717285,0.9202075600624084,0.7094182372093201,0.6211498975753784,0.47619047619047616,1.8388206958770752,0.7441217303276062
1.6880704164505005,0.8720135688781738,0.8160568475723267,0.6013790369033813,0.45238095238095233,1.7992933988571167,0.713179886341095
1.6381402015686035,0.9135810136795044,0.7245591878890991,0.6028002500534058,0.45238095238095233,1.9507304430007935,0.7083994150161743
1.649960994720459,0.8745947480201721,0.7753662467002869,0.5915493369102478,0.5,1.9703114032745361,0.6953762173652649
1.612130045890808,0.8876860737800598,0.7244439721107483,0.5975035429000854,0.45238095238095233,2.050116539001465,0.6983963251113892
1.6451919078826904,0.8333091139793396,0.8118827939033508,0.5531123280525208,0.5,2.0653741359710693,0.6650969386100769
1.6314767599105835,0.8516690731048584,0.7798076868057251,0.560120701789856,0.38095238095238093,2.26579213142395,0.6644300818443298
1.679696798324585,0.8248550891876221,0.8548417091369629,0.5687204003334045,0.5,1.587905764579773,0.6713272333145142
1.6508148908615112,0.8364394307136536,0.8143754601478577,0.5682222247123718,0.40476190476190477,1.8024765253067017,0.6801000237464905
1.6168065071105957,0.8516232371330261,0.7651832699775696,0.5655903816223145,0.4285714285714286,2.3587758541107178,0.6667256951332092
1.6322773694992065,0.8357926607131958,0.7964847087860107,0.574543297290802,0.5,2.7595534324645996,0.6758710145950317
1.6068994998931885,0.8725416660308838,0.7343578338623047,0.5824680328369141,0.5,2.335627794265747,0.680891752243042
1.5764224529266357,0.8943469524383545,0.6820755004882812,0.6041151285171509,0.3571428571428571,1.9279087781906128,0.7091487050056458
1.6875587701797485,0.8212182521820068,0.8663405179977417,0.5535629987716675,0.47619047619047616,2.161459445953369,0.663593053817749
1.5847017765045166,0.8941255807876587,0.6905761957168579,0.5956981778144836,0.5238095238095238,2.173985719680786,0.6951838731765747
1.6566824913024902,0.8181922435760498,0.8384902477264404,0.5402641296386719,0.5,1.8148272037506104,0.6526176333427429
1.653480052947998,0.8414492011070251,0.8120308518409729,0.5565661191940308,0.47619047619047616,1.710379719734192,0.664794385433197
1.6342461109161377,0.8634902834892273,0.7707558274269104,0.5806105136871338,0.4285714285714286,1.6071527004241943,0.682768702507019
1.6237472295761108,0.8578532338142395,0.7658939957618713,0.5804004669189453,0.5714285714285714,1.7678076028823853,0.6827237010002136
1.628718614578247,0.8450232148170471,0.7836953997612,0.559399425983429,0.45238095238095233,1.8887845277786255,0.6647180914878845
1.6609270572662354,0.8131054043769836,0.8478216528892517,0.5497803092002869,0.4285714285714286,1.6918959617614746,0.6577128171920776
1.665054202079773,0.8357966542243958,0.8292575478553772,0.5633399486541748,0.45238095238095233,2.0421721935272217,0.6635536551475525
1.6210235357284546,0.8397067189216614,0.7813168168067932,0.5626115202903748,0.5714285714285714,2.3561840057373047,0.6819652915000916
1.5922520160675049,0.875784695148468,0.7164673209190369,0.5933223962783813,0.5238095238095238,2.1071293354034424,0.6988018751144409
1.6565707921981812,0.8360982537269592,0.8204725384712219,0.5491378307342529,0.38095238095238093,1.9723542928695679,0.6636713743209839
1.6412376165390015,0.8556436896324158,0.7855939269065857,0.5779993534088135,0.40476190476190477,2.1868412494659424,0.6875205636024475
1.6726189851760864,0.8124502897262573,0.8601686954498291,0.5464675426483154,0.45238095238095233,2.216841220855713,0.6593731045722961
1.6950429677963257,0.7901274561882019,0.9049155116081238,0.5436685085296631,0.5,2.0832486152648926,0.6535453796386719
1.581224799156189,0.8990130424499512,0.6822117567062378,0.5909336805343628,0.45238095238095233,2.0742833614349365,0.6897612810134888
1.661922574043274,0.7593082785606384,0.9026142954826355,0.4904334545135498,0.45238095238095233,1.819080114364624,0.6136714220046997
1.6831778287887573,0.8164170980453491,0.8667607307434082,0.52280592918396,0.40476190476190477,1.8050411939620972,0.6335269808769226
1.625282883644104,0.8662595748901367,0.7590233087539673,0.596089780330658,0.5,2.4053220748901367,0.6871683597564697
1.606029987335205,0.872822642326355,0.7332073450088501,0.5804036259651184,0.5,2.258147954940796,0.6897996068000793
1.656388521194458,0.8102274537086487,0.8461610674858093,0.5463882684707642,0.45238095238095233,1.6043334007263184,0.6503610014915466
1.6489802598953247,0.8522737622261047,0.79670649766922,0.5556319952011108,0.38095238095238093,1.8590846061706543,0.6643482446670532
1.6152030229568481,0.8692877888679504,0.7459152340888977,0.5926269292831421,0.5,1.8264647722244263,0.6806590557098389
1.6025145053863525,0.8536642789840698,0.7488502264022827,0.5671472549438477,0.5476190476190477,1.73356294631958,0.6690698266029358
1.5776361227035522,0.8992912173271179,0.6783449053764343,0.6100146770477295,0.5476190476190477,1.983792781829834,0.7139692902565002
1.6100945472717285,0.8711098432540894,0.7389847040176392,0.5786008834838867,0.4285714285714286,2.119520902633667,0.6862491965293884
1.648687720298767,0.8517385721206665,0.7969491481781006,0.5546058416366577,0.47619047619047616,2.0836591720581055,0.6534634828567505
1.592058539390564,0.8962081670761108,0.6958503723144531,0.6146572828292847,0.4285714285714286,2.0569071769714355,0.6966426372528076
1.6213656663894653,0.8735812902450562,0.7477843761444092,0.5967649817466736,0.4285714285714286,1.9914350509643555,0.69374018907547
1.6281148195266724,0.8670752644538879,0.7610395550727844,0.5883763432502747,0.40476190476190477,2.1742334365844727,0.6858736872673035
1.6635777950286865,0.8335250020027161,0.8300527930259705,0.5416081547737122,0.5238095238095238,2.181898355484009,0.6592562794685364
1.616723895072937,0.8691316843032837,0.7475922107696533,0.5997833609580994,0.47619047619047616,1.7482751607894897,0.7031463384628296
1.672238826751709,0.8400272130966187,0.8322116136550903,0.5807310342788696,0.38095238095238093,1.6641018390655518,0.6798186898231506
1.6153790950775146,0.8695180416107178,0.7458610534667969,0.5794512033462524,0.4285714285714286,2.076523542404175,0.6910484433174133
1.6208974123001099,0.8488804697990417,0.7720169425010681,0.572412371635437,0.5238095238095238,1.7532093524932861,0.6823011636734009
1.6368011236190796,0.8610860705375671,0.7757150530815125,0.5770120024681091,0.47619047619047616,1.6638630628585815,0.6844912767410278
1.6492139101028442,0.8250836133956909,0.8241302967071533,0.5407271385192871,0.45238095238095233,1.9302273988723755,0.6558380126953125
1.6464476585388184,0.8316623568534851,0.8147853016853333,0.5634313821792603,0.5,2.143775701522827,0.6714552640914917
1.636605978012085,0.8248803615570068,0.8117256164550781,0.5514128804206848,0.5238095238095238,2.21793532371521,0.6568257808685303
1.5819810628890991,0.8930126428604126,0.6889684200286865,0.6104547381401062,0.4285714285714286,2.00685453414917,0.7134403586387634
1.643328309059143,0.8648526668548584,0.7784756422042847,0.5793630480766296,0.47619047619047616,1.8002583980560303,0.6749846935272217
1.630064606666565,0.854384183883667,0.775680422782898,0.5682084560394287,0.5,1.9351824522018433,0.6817494630813599
1.5561836957931519,0.8907415866851807,0.6654421091079712,0.5902881622314453,0.47619047619047616,1.9361556768417358,0.6887198090553284
1.645913004875183,0.8219524025917053,0.8239606022834778,0.5465013384819031,0.5,2.1763594150543213,0.6646300554275513
1.638851523399353,0.8532437682151794,0.7856077551841736,0.565948486328125,0.45238095238095233,1.899064064025879,0.673414945602417
1.6046111583709717,0.8586020469665527,0.746009111404419,0.5806598663330078,0.5238095238095238,1.9070688486099243,0.67634516954422
1.616634488105774,0.8747759461402893,0.7418585419654846,0.5733258128166199,0.40476190476190477,2.087498664855957,0.6868616938591003
1.6300016641616821,0.8507248759269714,0.7792767882347107,0.5671379566192627,0.5238095238095238,1.7842744588851929,0.682033896446228
1.5988949537277222,0.8942909836769104,0.7046039700508118,0.5878106951713562,0.4285714285714286,1.5719541311264038,0.6910337805747986
1.6209194660186768,0.87957364320755,0.7413458228111267,0.5781275033950806,0.40476190476190477,2.033881902694702,0.6864667534828186
1.6342902183532715,0.8342827558517456,0.8000074625015259,0.5576364994049072,0.5,1.7967445850372314,0.6697084307670593
1.6649402379989624,0.8175722360610962,0.8473680019378662,0.5338867902755737,0.5238095238095238,1.9626250267028809,0.6483643054962158
1.5870726108551025,0.879059910774231,0.7080127000808716,0.5884361267089844,0.5,2.30281925201416,0.6888563632965088
1.5814311504364014,0.8773552775382996,0.7040758728981018,0.5910063982009888,0.5238095238095238,2.0122735500335693,0.6951223015785217
1.6487926244735718,0.8250443935394287,0.8237482309341431,0.5478981733322144,0.5238095238095238,1.5458251237869263,0.6520188450813293
1.6887227296829224,0.8210436105728149,0.8676791191101074,0.5442935228347778,0.4285714285714286,2.1854279041290283,0.655815839767456
1.541448950767517,0.8935959935188293,0.6478529572486877,0.616372287273407,0.5476190476190477,1.8052109479904175,0.7118810415267944
1.6493459939956665,0.8460525870323181,0.8032934069633484,0.5660290718078613,0.5,1.5561065673828125,0.6755533814430237
1.6072005033493042,0.8746702671051025,0.7325302362442017,0.6004829406738281,0.40476190476190477,1.6238689422607422,0.7070838809013367
1.6642707586288452,0.8400664925575256,0.8242042660713196,0.5749726295471191,0.45238095238095233,1.9215806722640991,0.6757993102073669
1.6151570081710815,0.8334049582481384,0.7817520499229431,0.5550013184547424,0.47619047619047616,2.120880365371704,0.6767037510871887
1.63528573513031,0.835349440574646,0.7999362945556641,0.5655367374420166,0.5714285714285714,1.8849588632583618,0.6678202748298645
1.6474263668060303,0.8449802994728088,0.8024460673332214,0.5759457349777222,0.4285714285714286,1.52599036693573,0.6829100251197815
1.6527040004730225,0.8401135802268982,0.8125904202461243,0.5798150300979614,0.38095238095238093,1.9410698413848877,0.6856934428215027
1.6825968027114868,0.8010410666465759,0.8815557360649109,0.5307835936546326,0.5714285714285714,2.2221879959106445,0.6596769094467163
1.6738314628601074,0.8117000460624695,0.8621314167976379,0.5367536544799805,0.5,1.7429050207138062,0.6506654620170593
1.6109360456466675,0.8808242082595825,0.730111837387085,0.5790354013442993,0.5238095238095238,1.9695186614990234,0.687157928943634
1.6466046571731567,0.839347779750824,0.8072568774223328,0.5645630359649658,0.45238095238095233,1.5193393230438232,0.6690172553062439
1.6470463275909424,0.8356815576553345,0.8113647699356079,0.551645040512085,0.5,1.1892635822296143,0.657690167427063
1.547615647315979,0.9078328609466553,0.6397827863693237,0.6023918390274048,0.5,2.194640874862671,0.7043314576148987
1.6105570793151855,0.8775736689567566,0.732983410358429,0.5924699306488037,0.5476190476190477,1.896440863609314,0.6858072876930237
1.62740957736969,0.8555254340171814,0.7718841433525085,0.5902213454246521,0.5238095238095238,2.0576443672180176,0.6941945552825928
1.6171079874038696,0.8960639834403992,0.7210440039634705,0.5955573320388794,0.47619047619047616,2.1713759899139404,0.7119255661964417
1.6359390020370483,0.8578965067863464,0.7780424952507019,0.57289057970047,0.45238095238095233,2.1099812984466553,0.6769691109657288
1.6764914989471436,0.8081199526786804,0.8683715462684631,0.5096138119697571,0.47619047619047616,1.4578832387924194,0.6199581027030945
1.6130601167678833,0.8832785487174988,0.7297815680503845,0.5986682176589966,0.47619047619047616,1.5634880065917969,0.6983635425567627
1.6490428447723389,0.8309846520423889,0.81805819272995,0.5547252297401428,0.5238095238095238,2.2060508728027344,0.6537774801254272
1.6634122133255005,0.8291683793067932,0.8342438340187073,0.5588831901550293,0.47619047619047616,1.9784743785858154,0.6627470254898071
1.6365892887115479,0.8467496037483215,0.7898396849632263,0.5733116865158081,0.5238095238095238,2.1626293659210205,0.6784180998802185
1.5820084810256958,0.8791890144348145,0.7028194665908813,0.6069936752319336,0.45238095238095233,2.3860318660736084,0.700420081615448
1.6557031869888306,0.8315754532814026,0.824127733707428,0.5663886666297913,0.45238095238095233,1.9943592548370361,0.6576492786407471
1.611742615699768,0.8874742388725281,0.72426837682724,0.598189115524292,0.40476190476190477,1.9799294471740723,0.6798287034034729
1.5715817213058472,0.8858951330184937,0.6856865882873535,0.6009727716445923,0.4285714285714286,1.3352901935577393,0.6974327564239502
1.6088554859161377,0.8554146885871887,0.753440797328949,0.5608406066894531,0.5476190476190477,1.389469027519226,0.6757856011390686
1.6122812032699585,0.8711454272270203,0.7411357760429382,0.5767208337783813,0.6190476190476191,1.9648617506027222,0.688846230506897
1.6244462728500366,0.8381990790367126,0.786247193813324,0.5525192022323608,0.5476190476190477,2.4102823734283447,0.6591194868087769
1.6212867498397827,0.8748589158058167,0.7464278340339661,0.5895513296127319,0.5714285714285714,2.2265520095825195,0.6864112615585327
1.6040167808532715,0.8867714405059814,0.71724534034729,0.5913675427436829,0.4285714285714286,1.9658282995224,0.6927933096885681
1.6281254291534424,0.8668818473815918,0.7612435817718506,0.5715978741645813,0.4285714285714286,2.2176740169525146,0.6703522801399231
1.6177068948745728,0.8700493574142456,0.7476575374603271,0.5813238620758057,0.5476190476190477,1.7821905612945557,0.6860064268112183
1.6489660739898682,0.8545376658439636,0.7944284081459045,0.5870997905731201,0.45238095238095233,1.637385368347168,0.6915786266326904
1.6326473951339722,0.8425261974334717,0.7901211977005005,0.5545220375061035,0.47619047619047616,2.1483941078186035,0.6574252247810364
1.6306124925613403,0.8471933007240295,0.7834191918373108,0.5624218583106995,0.47619047619047616,1.9952448606491089,0.6711038947105408
1.7038090229034424,0.7744671106338501,0.9293419122695923,0.49702852964401245,0.47619047619047616,2.1945531368255615,0.6259229779243469
1.6591370105743408,0.8329325318336487,0.8262044787406921,0.5598835945129395,0.45238095238095233,2.2222707271575928,0.6804936528205872
1.651508092880249,0.8399428129196167,0.8115652799606323,0.5495696067810059,0.47619047619047616,1.9308351278305054,0.658947229385376
1.5955051183700562,0.8872588276863098,0.7082462906837463,0.5961689949035645,0.4285714285714286,1.7729527950286865,0.7031948566436768
1.5762475728988647,0.9277169704437256,0.6485306024551392,0.6205572485923767,0.38095238095238093,1.8976173400878906,0.7152575254440308
1.5659544467926025,0.9317052960395813,0.6342491507530212,0.619677722454071,0.47619047619047616,2.038820743560791,0.7269378900527954
1.64906644821167,0.8675943613052368,0.7814720869064331,0.595903217792511,0.4285714285714286,1.9200382232666016,0.695268452167511
1.6563782691955566,0.8375458121299744,0.8188324570655823,0.5559824705123901,0.47619047619047616,2.138361930847168,0.6665769815444946
1.5447134971618652,0.804909884929657,0.7398036122322083,0.5402082800865173,0.45238095238095233,1.735870122909546,0.6559144854545593
1.6201245784759521,0.8561828136444092,0.763941764831543,0.5558794736862183,0.47619047619047616,1.9526928663253784,0.6656522750854492
1.6017918586730957,0.8644819259643555,0.7373099327087402,0.5860546231269836,0.5238095238095238,1.7458109855651855,0.6794760823249817
1.643682837486267,0.8408307433128357,0.8028520941734314,0.5645954012870789,0.5476190476190477,2.051978588104248,0.661547839641571
1.6069589853286743,0.852654218673706,0.7543047666549683,0.566928505897522,0.5238095238095238,1.8045436143875122,0.6810247898101807
1.6731181144714355,0.8071819543838501,0.8659361600875854,0.5478399395942688,0.5,1.9148132801055908,0.6472360491752625
1.6124409437179565,0.8708541393280029,0.7415868043899536,0.583394467830658,0.47619047619047616,1.8361071348190308,0.6889516711235046
1.6370662450790405,0.8158758878707886,0.821190357208252,0.5398457646369934,0.5238095238095238,1.9670904874801636,0.6450384855270386
1.6251124143600464,0.8646203279495239,0.7604920864105225,0.5829966068267822,0.5,1.9768279790878296,0.6845341920852661
1.6754333972930908,0.8322283029556274,0.8432050943374634,0.5558027625083923,0.47619047619047616,2.1170036792755127,0.6590049266815186
1.6498817205429077,0.8140742778778076,0.8358074426651001,0.55712890625,0.5714285714285714,1.9429832696914673,0.6597368717193604
1.6352572441101074,0.8699898719787598,0.7652673721313477,0.5838839411735535,0.45238095238095233,2.0439939498901367,0.6834895014762878
1.6558362245559692,0.8469756245613098,0.8088605999946594,0.5636646747589111,0.4285714285714286,1.7588181495666504,0.6700541377067566
1.666279911994934,0.8141192197799683,0.8521606922149658,0.5425575971603394,0.47619047619047616,2.1298093795776367,0.6510218381881714
1.6579477787017822,0.843549907207489,0.8143978714942932,0.556892454624176,0.5238095238095238,1.9089537858963013,0.6685219407081604
1.6556410789489746,0.8379955887794495,0.8176454901695251,0.559432327747345,0.45238095238095233,1.894794225692749,0.6731163859367371
1.6639348268508911,0.8368619084358215,0.8270729184150696,0.5577441453933716,0.5,1.8969756364822388,0.670208215713501
1.5691624879837036,0.890404999256134,0.6787574887275696,0.6050702333450317,0.5238095238095238,1.867618441581726,0.6968702673912048
1.6265989542007446,0.8589134812355042,0.7676854729652405,0.5713817477226257,0.5,1.9786744117736816,0.6826723217964172
1.6021153926849365,0.8460764288902283,0.7560389637947083,0.5819177031517029,0.4285714285714286,1.1305675506591797,0.6791297793388367
1.6439411640167236,0.8611602783203125,0.7827808856964111,0.5861402750015259,0.38095238095238093,1.8679996728897095,0.6869799494743347
1.600431203842163,0.8734006881713867,0.7270305156707764,0.5981626510620117,0.5476190476190477,1.547714352607727,0.698102593421936
1.6098229885101318,0.8417941927909851,0.7680287957191467,0.5563063025474548,0.5476190476190477,2.113675355911255,0.6750739216804504
1.5957192182540894,0.8697887659072876,0.7259304523468018,0.5783743858337402,0.45238095238095233,2.156175374984741,0.689014196395874
1.617714285850525,0.8435541391372681,0.7741601467132568,0.5667452812194824,0.5476190476190477,1.9754841327667236,0.6795571446418762
1.5883510112762451,0.9323917627334595,0.6559592485427856,0.6277234554290771,0.47619047619047616,1.4806780815124512,0.7203929424285889
1.6703842878341675,0.8412241339683533,0.8291601538658142,0.5662755966186523,0.40476190476190477,2.1405351161956787,0.6736562252044678
1.6500648260116577,0.8332241177558899,0.8168407082557678,0.5634527206420898,0.5,2.174546480178833,0.6724836230278015
1.6434191465377808,0.8369084000587463,0.8065107464790344,0.567721962928772,0.5238095238095238,2.003535270690918,0.6686479449272156
1.6603738069534302,0.850739061832428,0.8096347451210022,0.5695013999938965,0.38095238095238093,2.26440691947937,0.6832815408706665
1.6321604251861572,0.8617897033691406,0.7703707218170166,0.592751681804657,0.5238095238095238,2.448620319366455,0.6865553259849548
1.5634733438491821,0.9139457941055298,0.6495275497436523,0.6239383816719055,0.45238095238095233,2.335827112197876,0.7098454236984253
1.5653178691864014,0.9249299168586731,0.6403879523277283,0.6299852132797241,0.38095238095238093,2.0200743675231934,0.7165940403938293
1.6491626501083374,0.8323467969894409,0.8168158531188965,0.54934161901474,0.5,1.9291330575942993,0.6519082188606262
1.6967872381210327,0.802765429019928,0.8940218091011047,0.5490180850028992,0.47619047619047616,1.5035842657089233,0.6632269620895386
1.621977686882019,0.8760483264923096,0.7459293603897095,0.5970792174339294,0.5476190476190477,1.3386564254760742,0.6914569139480591
1.6158331632614136,0.8580929040908813,0.7577402591705322,0.582005500793457,0.5,2.0258052349090576,0.6876510977745056
1.5860618352890015,0.8961188793182373,0.6899429559707642,0.5994908809661865,0.5476190476190477,2.240976572036743,0.6950137615203857
1.5688852071762085,0.8847911357879639,0.6840940713882446,0.6037535071372986,0.47619047619047616,2.467103958129883,0.703600287437439
1.5594227313995361,0.8934038281440735,0.6660189032554626,0.578154444694519,0.5476190476190477,2.0693318843841553,0.6861512064933777
1.6374976634979248,0.8835064172744751,0.7539912462234497,0.6056421399116516,0.38095238095238093,1.7625981569290161,0.6998581290245056
1.6625198125839233,0.8375431299209595,0.8249766826629639,0.5600475668907166,0.5,2.212888717651367,0.6615158915519714
1.6037732362747192,0.8567158579826355,0.7470573782920837,0.5845893025398254,0.5238095238095238,2.2389817237854004,0.6931261420249939
1.65605628490448,0.8358107805252075,0.8202455043792725,0.5595089793205261,0.3571428571428571,1.8526616096496582,0.6695885062217712
1.590104579925537,0.8840608596801758,0.7060437202453613,0.5974453091621399,0.47619047619047616,2.35927152633667,0.7014248371124268
1.589422583580017,0.856124758720398,0.7332978248596191,0.5779311656951904,0.45238095238095233,1.6223804950714111,0.6812041401863098
1.6477028131484985,0.8494149446487427,0.7982878684997559,0.5725614428520203,0.47619047619047616,1.9307503700256348,0.6789279580116272
1.620681643486023,0.8770101070404053,0.7436715364456177,0.5932987928390503,0.45238095238095233,2.012594699859619,0.6958924531936646
1.6461427211761475,0.8326313495635986,0.8135113716125488,0.5531743764877319,0.5238095238095238,2.0119402408599854,0.6669989228248596
1.569756269454956,0.9317243099212646,0.6380319595336914,0.6328951120376587,0.4285714285714286,2.0472850799560547,0.7190195322036743
1.5959588289260864,0.8718332052230835,0.7241256237030029,0.5869441032409668,0.47619047619047616,1.8649725914001465,0.6961084604263306
1.6589332818984985,0.8170617818832397,0.8418715000152588,0.5326011776924133,0.45238095238095233,1.7601478099822998,0.6410090923309326
1.6262460947036743,0.8391150236129761,0.7871310710906982,0.5515548586845398,0.5,1.7293658256530762,0.6616172790527344
1.6201235055923462,0.8670788407325745,0.7530446648597717,0.5951695442199707,0.5,1.8539224863052368,0.6956069469451904
1.5936082601547241,0.8606717586517334,0.7329365015029907,0.5850847363471985,0.47619047619047616,1.9621343612670898,0.6898582577705383
1.6657071113586426,0.8404763340950012,0.8252307772636414,0.5747792720794678,0.38095238095238093,1.661877989768982,0.6766310334205627
1.5981050729751587,0.9021323323249817,0.695972740650177,0.6063412427902222,0.3571428571428571,1.8491982221603394,0.7012660503387451
1.6647064685821533,0.8014711141586304,0.863235354423523,0.5192453265190125,0.45238095238095233,1.980404257774353,0.6452669501304626
1.58682382106781,0.8798637986183167,0.7069600224494934,0.5897580981254578,0.40476190476190477,2.0350937843322754,0.6931042075157166
1.6270145177841187,0.8442894816398621,0.7827250361442566,0.5766931772232056,0.45238095238095233,1.9167096614837646,0.6834477186203003
1.641668438911438,0.8366411924362183,0.8050272464752197,0.5674059391021729,0.45238095238095233,1.4474475383758545,0.6669517755508423
1.6340724229812622,0.8541237115859985,0.7799487113952637,0.5735185146331787,0.47619047619047616,2.0114972591400146,0.6838273406028748
1.6219910383224487,0.8536525368690491,0.7683385014533997,0.5699722766876221,0.47619047619047616,2.0334508419036865,0.6759809851646423
1.6139835119247437,0.8664066791534424,0.7475768327713013,0.5949642062187195,0.47619047619047616,1.8949544429779053,0.6932256817817688
1.5773961544036865,0.8745461702346802,0.7028499841690063,0.5923159718513489,0.5,2.0217061042785645,0.69373619556427
1.6459314823150635,0.8219460248947144,0.8239854574203491,0.5545374751091003,0.4285714285714286,2.0228681564331055,0.6609243750572205
1.6828376054763794,0.8101071119308472,0.8727304935455322,0.5358099937438965,0.4285714285714286,1.8919448852539062,0.6496988534927368
1.6181797981262207,0.8544501066207886,0.7637296915054321,0.5769876837730408,0.47619047619047616,1.9007174968719482,0.6879685521125793
1.6547318696975708,0.8323107957839966,0.8224210739135742,0.5627164244651794,0.45238095238095233,2.343940258026123,0.6649155020713806
1.6870557069778442,0.7889888882637024,0.8980668187141418,0.5196496248245239,0.5714285714285714,1.842866063117981,0.6474395990371704
1.6205159425735474,0.8666059374809265,0.7539100050926208,0.5890700817108154,0.47619047619047616,1.2198808193206787,0.6858230233192444
1.6510212421417236,0.8298174142837524,0.8212038278579712,0.5613492131233215,0.40476190476190477,1.7891759872436523,0.6718189120292664
1.6511715650558472,0.8314058184623718,0.8197657465934753,0.5584715604782104,0.47619047619047616,1.788137435913086,0.6753078699111938
1.6419583559036255,0.8248385190963745,0.817119836807251,0.5520475506782532,0.5,2.027818441390991,0.6706461310386658
1.6578904390335083,0.8287485241889954,0.8291419148445129,0.5526070594787598,0.4285714285714286,2.21828293800354,0.6682206988334656
1.6113892793655396,0.885232150554657,0.7261571288108826,0.5999142527580261,0.45238095238095233,2.3904571533203125,0.6963583827018738
1.6251472234725952,0.8577630519866943,0.7673841714859009,0.57989501953125,0.5238095238095238,1.9350767135620117,0.6799872517585754
1.667124629020691,0.8572292923927307,0.8098953366279602,0.5746614336967468,0.38095238095238093,1.879267692565918,0.6773458123207092
1.5969914197921753,0.8410342335700989,0.7559571862220764,0.5629813075065613,0.5,2.045597553253174,0.6736198663711548
1.6268112659454346,0.8538122773170471,0.7729989886283875,0.5800724029541016,0.47619047619047616,2.0620362758636475,0.6879509091377258
1.5752406120300293,0.8959521055221558,0.6792885065078735,0.606366753578186,0.5952380952380952,1.4517208337783813,0.7074114084243774
1.568572759628296,0.8750168085098267,0.6935559511184692,0.5984457731246948,0.5476190476190477,2.0272085666656494,0.6994516849517822
1.61318838596344,0.85808265209198,0.75510573387146,0.57954341173172,0.5476190476190477,2.0903472900390625,0.6839764714241028
1.6787564754486084,0.7759824395179749,0.9027740359306335,0.5084618330001831,0.5238095238095238,1.9368600845336914,0.6429415941238403
1.5862822532653809,0.8794719576835632,0.7068102955818176,0.5857799053192139,0.5476190476190477,2.100032091140747,0.6830002069473267
1.6295689344406128,0.846412718296051,0.7831562161445618,0.5792422294616699,0.47619047619047616,1.7136482000350952,0.6774918437004089
1.6623530387878418,0.83806973695755,0.8242833018302917,0.5648465156555176,0.47619047619047616,1.3795405626296997,0.6630780696868896
1.5972208976745605,0.8899795413017273,0.7072413563728333,0.5954829454421997,0.5238095238095238,2.0677521228790283,0.6899839639663696
1.6144989728927612,0.8721135258674622,0.7423854470252991,0.5929030776023865,0.5,1.69756281375885,0.7036976218223572
1.6739649772644043,0.8049694299697876,0.8689955472946167,0.5230056643486023,0.5,2.094937562942505,0.6418471336364746
1.6544995307922363,0.8737974166870117,0.7807021141052246,0.5915747880935669,0.3571428571428571,1.9289742708206177,0.6957253813743591
1.6009122133255005,0.841603696346283,0.7593085169792175,0.5594560503959656,0.47619047619047616,1.6054775714874268,0.6657450795173645
1.5793596506118774,0.8775218725204468,0.7018377780914307,0.5990449786186218,0.4285714285714286,1.5923194885253906,0.7023001909255981
1.6496621370315552,0.83707594871521,0.8125861883163452,0.5604832768440247,0.45238095238095233,1.4772299528121948,0.6680119633674622
1.6251767873764038,0.8456020951271057,0.7795746922492981,0.5670129656791687,0.5476190476190477,1.685782551765442,0.686509907245636
1.649700403213501,0.8560944199562073,0.7936059832572937,0.5728189945220947,0.45238095238095233,1.8130508661270142,0.6736785173416138
1.659180998802185,0.854581892490387,0.8045991063117981,0.5679912567138672,0.5238095238095238,1.9647276401519775,0.6671817898750305
1.6689972877502441,0.7992064356803894,0.8697908520698547,0.5191156268119812,0.5238095238095238,1.8095515966415405,0.6375060081481934
1.690029501914978,0.8180731534957886,0.8719563484191895,0.5576671957969666,0.40476190476190477,2.2550251483917236,0.6644254922866821
1.564842939376831,0.8752595782279968,0.6895833611488342,0.5991162061691284,0.5714285714285714,1.949721336364746,0.7016600966453552
1.638259768486023,0.8488401770591736,0.7894195914268494,0.5717523097991943,0.4285714285714286,1.9382404088974,0.6752564311027527
1.5980702638626099,0.8728029131889343,0.7252673506736755,0.6070114374160767,0.5,2.056553840637207,0.6979627013206482
1.622086763381958,0.856504499912262,0.765582263469696,0.5856595039367676,0.5,1.6395143270492554,0.6845194101333618
1.6175696849822998,0.8751130104064941,0.7424566745758057,0.5815562605857849,0.45238095238095233,1.9718610048294067,0.6818134188652039
1.6246705055236816,0.8646109700202942,0.7600595355033875,0.5883108377456665,0.47619047619047616,1.9170832633972168,0.6916455626487732
1.5483654737472534,0.8788180351257324,0.669547438621521,0.5927404761314392,0.5238095238095238,2.1517953872680664,0.6967533826828003
1.6359846591949463,0.857678234577179,0.7783064246177673,0.5778665542602539,0.5238095238095238,2.174238681793213,0.6765959858894348
1.6714330911636353,0.8359752893447876,0.8354578018188477,0.559285581111908,0.47619047619047616,1.8645997047424316,0.6679052710533142
1.5610653162002563,0.8885136842727661,0.6725516319274902,0.6082617044448853,0.4285714285714286,1.970536470413208,0.7052111029624939
1.5995261669158936,0.8956781625747681,0.7038480043411255,0.6091760993003845,0.5476190476190477,1.6051177978515625,0.6965548992156982
1.621309757232666,0.8850598335266113,0.7362499237060547,0.5998157858848572,0.45238095238095233,1.4501612186431885,0.6970712542533875
1.6020680665969849,0.8413988351821899,0.7606692314147949,0.5518145561218262,0.5,1.7060807943344116,0.6773495078086853
1.6046582460403442,0.8699127435684204,0.7347455024719238,0.5872038006782532,0.47619047619047616,2.238793134689331,0.7052663564682007
1.633650541305542,0.8271480202674866,0.8065025210380554,0.5386438965797424,0.47619047619047616,2.333507776260376,0.6558225750923157
1.6261829137802124,0.8578007221221924,0.76838219165802,0.5645174980163574,0.5714285714285714,1.619025707244873,0.6679421067237854
1.5662333965301514,0.9142727851867676,0.6519606113433838,0.611962080001831,0.40476190476190477,1.3448810577392578,0.6910094022750854
1.6076029539108276,0.894142210483551,0.7134607434272766,0.6052103042602539,0.47619047619047616,1.7111214399337769,0.6942351460456848
1.6481719017028809,0.8177208304405212,0.8304510712623596,0.5343911051750183,0.5,1.867071509361267,0.6508110761642456
1.62723970413208,0.85611891746521,0.7711207866668701,0.5868949294090271,0.5238095238095238,1.8594212532043457,0.6854338049888611
1.628424882888794,0.8563834428787231,0.7720414400100708,0.5654357075691223,0.47619047619047616,2.2639148235321045,0.667765736579895
1.6036094427108765,0.8798487782478333,0.7237606644630432,0.5985962152481079,0.47619047619047616,2.0460286140441895,0.7016828656196594
1.6376259326934814,0.8690424561500549,0.7685834765434265,0.5748269557952881,0.4285714285714286,2.2738051414489746,0.6841060519218445
1.6305460929870605,0.8617039322853088,0.7688421607017517,0.5824649930000305,0.47619047619047616,1.9579615592956543,0.6856554746627808
1.645556092262268,0.8556329607963562,0.7899231314659119,0.584730327129364,0.5,2.107809543609619,0.6852734684944153
1.5914244651794434,0.8638350367546082,0.7275894284248352,0.5797249674797058,0.5238095238095238,2.043517827987671,0.6798823475837708
1.6557871103286743,0.8405312895774841,0.8152558207511902,0.5705369710922241,0.5238095238095238,2.0123395919799805,0.675576388835907
1.6453865766525269,0.8550622463226318,0.790324330329895,0.5798813104629517,0.47619047619047616,1.7139477729797363,0.6776916980743408
1.6107593774795532,0.8649499416351318,0.7458094358444214,0.5855054259300232,0.3571428571428571,2.347867727279663,0.690529465675354
1.6114858388900757,0.8671557903289795,0.7443300485610962,0.5801190137863159,0.5476190476190477,1.9082963466644287,0.6900265216827393
1.5956789255142212,0.8927371501922607,0.7029417753219604,0.6063299179077148,0.5952380952380952,1.9003939628601074,0.6950662136077881
1.6208771467208862,0.8760654330253601,0.7448117136955261,0.6059445142745972,0.3571428571428571,1.5963214635849,0.7092128396034241
1.6249253749847412,0.8834589719772339,0.7414664030075073,0.6004625558853149,0.45238095238095233,1.6241298913955688,0.6911848783493042
1.5905171632766724,0.8708692789077759,0.7196478843688965,0.5851047039031982,0.5,2.0037899017333984,0.6831535696983337
1.6268821954727173,0.8455281853675842,0.7813540101051331,0.5659176707267761,0.45238095238095233,1.928594708442688,0.6705098748207092
1.6537879705429077,0.8383244872093201,0.8154634833335876,0.5626639127731323,0.5,2.23014235496521,0.6735817790031433
1.6877386569976807,0.8095425963401794,0.8781960606575012,0.5424770712852478,0.40476190476190477,1.8777142763137817,0.6500701904296875
1.6524337530136108,0.8295652270317078,0.8228685259819031,0.5472171902656555,0.4285714285714286,1.6458300352096558,0.6726478934288025
1.6417642831802368,0.8367100358009338,0.805054247379303,0.5444909930229187,0.45238095238095233,2.0019779205322266,0.6611908674240112
1.6263283491134644,0.8530909419059753,0.773237407207489,0.5707764625549316,0.5238095238095238,1.9884669780731201,0.6787341237068176
1.6084977388381958,0.8687334060668945,0.7397643327713013,0.5811957120895386,0.47619047619047616,1.915035367012024,0.6771439909934998
1.6137436628341675,0.8435720205307007,0.7701716423034668,0.567432165145874,0.4285714285714286,1.8087278604507446,0.6717373132705688
1.6544686555862427,0.8248707056045532,0.8295979499816895,0.5452941656112671,0.38095238095238093,2.220405340194702,0.6625425219535828
1.6674439907073975,0.8219738602638245,0.845470130443573,0.5283429622650146,0.4285714285714286,1.8679927587509155,0.6434409618377686
1.6389240026474,0.8632381558418274,0.7756858468055725,0.5807713270187378,0.5,2.0916659832000732,0.6727507710456848
1.5611414909362793,0.8973644971847534,0.6637769937515259,0.613106906414032,0.4285714285714286,2.053493022918701,0.7040718793869019
1.6201822757720947,0.8598509430885315,0.7603313326835632,0.5796685218811035,0.4285714285714286,2.201280355453491,0.6792736649513245
1.6365615129470825,0.8429325819015503,0.7936289310455322,0.5570169687271118,0.47619047619047616,2.146146059036255,0.6707773804664612
1.676756501197815,0.8057553768157959,0.871001124382019,0.5413511991500854,0.45238095238095233,2.3307907581329346,0.654740571975708
1.651531457901001,0.8426920771598816,0.8088393807411194,0.5716018676757812,0.5,2.2512691020965576,0.6809180378913879
1.6410690546035767,0.847673773765564,0.7933952808380127,0.5652592778205872,0.5476190476190477,1.5961941480636597,0.6620919108390808
1.5777757167816162,0.9136950969696045,0.6640806198120117,0.6063300967216492,0.47619047619047616,2.0557267665863037,0.7085956335067749
1.577072262763977,0.8879998326301575,0.6890724301338196,0.6081249713897705,0.5238095238095238,2.2492096424102783,0.6983879804611206
1.644073247909546,0.8421669602394104,0.8019062876701355,0.5662679076194763,0.5,1.8362761735916138,0.6713846921920776
1.6292707920074463,0.8612044453620911,0.7680663466453552,0.592975914478302,0.45238095238095233,1.2078934907913208,0.6955053210258484
1.6186221837997437,0.8754608631134033,0.7431613206863403,0.5926958918571472,0.47619047619047616,1.0343559980392456,0.6919733881950378
1.6404255628585815,0.828556478023529,0.8118690848350525,0.5459985136985779,0.5238095238095238,0.8927978873252869,0.6549667716026306
2.109431028366089,0.44023242592811584,1.669198602437973,0.37064120173454285,0.5,1.1116130352020264,0.7448292374610901
2.0343739986419678,0.3237134516239166,1.7106605470180511,0.26299548149108887,0.5,1.0767568349838257,0.5224878787994385
2.078519582748413,0.36778324842453003,1.710736334323883,0.3263300061225891,0.5952380952380952,0.9367303848266602,0.6505191922187805
1.925319790840149,0.40186959505081177,1.5234501957893372,0.3154323697090149,0.47619047619047616,1.1336995363235474,0.6366283297538757
1.820034384727478,0.7538990378379822,1.0661353468894958,0.4814995229244232,0.47619047619047616,1.2298516035079956,0.7820410132408142
1.8306771516799927,0.43001750111579895,1.4006596505641937,0.317735880613327,0.47619047619047616,1.3089827299118042,0.6473379135131836
1.885528564453125,0.49820342659950256,1.3873251378536224,0.3372289836406708,0.5,0.9977366328239441,0.6559267044067383
1.9312615394592285,0.6433881521224976,1.287873387336731,0.4270445704460144,0.4285714285714286,1.0903438329696655,0.7031437158584595
1.7757558822631836,0.3591800630092621,1.4165758192539215,0.29773202538490295,0.40476190476190477,1.152510643005371,0.5494940876960754
1.8333173990249634,0.5494271516799927,1.2838902473449707,0.3757012188434601,0.5,1.1023218631744385,0.6150941252708435
1.7594923973083496,0.4912704825401306,1.268221914768219,0.33088821172714233,0.5,1.2530525922775269,0.6027193069458008
1.8245031833648682,0.5957813262939453,1.2287218570709229,0.39713945984840393,0.5,0.8650258183479309,0.5909766554832458
1.689562439918518,0.3587634265422821,1.330799013376236,0.2696767747402191,0.5238095238095238,0.9226639270782471,0.5096510052680969
1.6870826482772827,0.5634327530860901,1.1236498951911926,0.3721090853214264,0.47619047619047616,1.0935927629470825,0.6062889099121094
1.7246047258377075,0.5494657754898071,1.1751389503479004,0.3618689477443695,0.45238095238095233,1.1502503156661987,0.6015502214431763
1.6771881580352783,0.6238360404968262,1.0533521175384521,0.40615275502204895,0.47619047619047616,1.7583473920822144,0.6547191143035889
1.58051335811615,0.47952204942703247,1.1009913086891174,0.34240806102752686,0.5,1.5591198205947876,0.5779949426651001
1.5802342891693115,0.465692937374115,1.1145413517951965,0.3360365033149719,0.5,0.7244558930397034,0.5370450019836426
1.7112728357315063,0.6053407192230225,1.1059321165084839,0.4133380055427551,0.5714285714285714,1.357837438583374,0.644667387008667
1.6611889600753784,0.8532366156578064,0.807952344417572,0.6375056505203247,0.5476190476190477,1.5406299829483032,0.823607325553894
1.702340841293335,0.7333147525787354,0.9690260887145996,0.5049365758895874,0.5238095238095238,1.1475329399108887,0.7456688284873962
1.6311547756195068,0.7147386074066162,0.9164161682128906,0.47937312722206116,0.5476190476190477,1.2358087301254272,0.7450640201568604
1.4816374778747559,0.6629421710968018,0.8186953067779541,0.4538285732269287,0.5,1.091856598854065,0.6096283793449402
1.5090689659118652,0.6048507690429688,0.9042181968688965,0.4048081338405609,0.5238095238095238,1.2738598585128784,0.5809566974639893
1.528741717338562,0.5797116756439209,0.9490300416946411,0.3940248191356659,0.5,1.0134519338607788,0.5513657331466675
1.3845479488372803,0.5141834020614624,0.8703645467758179,0.3569854497909546,0.40476190476190477,1.6036769151687622,0.4753962457180023
1.4281166791915894,0.5629848837852478,0.8651317954063416,0.40740376710891724,0.47619047619047616,1.7804784774780273,0.6536804437637329
1.3599238395690918,0.5166553258895874,0.8432685136795044,0.35812148451805115,0.47619047619047616,1.5138527154922485,0.543637216091156
1.314491629600525,0.5419042110443115,0.7725874185562134,0.37794238328933716,0.5238095238095238,1.8740001916885376,0.5424035787582397
1.2584214210510254,0.4609227478504181,0.7974986732006073,0.359005868434906,0.5476190476190477,1.664365530014038,0.5483517646789551
1.3101660013198853,0.4852522015571594,0.8249137997627258,0.3092449903488159,0.47619047619047616,1.4982844591140747,0.5087210536003113
1.28079092502594,0.4315014183521271,0.8492895066738129,0.27090224623680115,0.47619047619047616,1.6872189044952393,0.424190491437912
1.2367066144943237,0.48647016286849976,0.750236451625824,0.29176250100135803,0.5,1.4073790311813354,0.4535316824913025
1.1787487268447876,0.4639562964439392,0.7147924304008484,0.26755082607269287,0.5238095238095238,1.6671466827392578,0.4331733286380768
1.1702525615692139,0.42611321806907654,0.7441393435001373,0.26392799615859985,0.5,1.8623160123825073,0.41531598567962646
1.2176849842071533,0.42355793714523315,0.7941270470619202,0.30096566677093506,0.47619047619047616,1.98829984664917,0.42843496799468994
1.1981180906295776,0.4610913097858429,0.7370267808437347,0.30952736735343933,0.47619047619047616,1.5256770849227905,0.4108613133430481
1.2282750606536865,0.5101504325866699,0.7181246280670166,0.3376103639602661,0.5238095238095238,1.5463281869888306,0.4685768485069275
1.2920055389404297,0.5061776041984558,0.7858279347419739,0.322017639875412,0.47619047619047616,1.788069248199463,0.44371676445007324
1.2585723400115967,0.5032080411911011,0.7553642988204956,0.3225036561489105,0.4285714285714286,2.014407157897949,0.4518710672855377
1.2548749446868896,0.5476633906364441,0.7072115540504456,0.31318315863609314,0.5238095238095238,2.1274545192718506,0.4365661144256592
1.2117784023284912,0.5593797564506531,0.6523986458778381,0.3139331042766571,0.5476190476190477,1.9191327095031738,0.44155287742614746
1.258286476135254,0.5353054404258728,0.7229810357093811,0.33326780796051025,0.5238095238095238,1.3122718334197998,0.5033708810806274
1.2736144065856934,0.585695743560791,0.6879186630249023,0.38092783093452454,0.5,1.3459798097610474,0.498732328414917
1.2279105186462402,0.49644970893859863,0.7314608097076416,0.2640029788017273,0.6190476190476191,1.584174633026123,0.40017464756965637
1.2914046049118042,0.519547164440155,0.7718574404716492,0.2984263300895691,0.47619047619047616,1.2400758266448975,0.44050925970077515
1.2593610286712646,0.5787912607192993,0.6805697679519653,0.33361974358558655,0.5238095238095238,1.5304734706878662,0.47455033659935
1.2618346214294434,0.5844635367393494,0.677371084690094,0.3185797333717346,0.5714285714285714,1.4766819477081299,0.4573545753955841
1.2329851388931274,0.5717995762825012,0.6611855626106262,0.3285485804080963,0.5952380952380952,1.0140246152877808,0.47119832038879395
1.2128801345825195,0.6295941472053528,0.5832859873771667,0.33617284893989563,0.6190476190476191,1.3230713605880737,0.5004107356071472
1.2723788022994995,0.5721088647842407,0.7002699375152588,0.3234117031097412,0.5714285714285714,1.6835976839065552,0.467290461063385
1.258467435836792,0.5709042549133301,0.6875631809234619,0.3154527246952057,0.5714285714285714,1.8697384595870972,0.4603555500507355
1.2818316221237183,0.5744677782058716,0.7073638439178467,0.2964944839477539,0.5714285714285714,1.3973286151885986,0.45335015654563904
1.2878837585449219,0.5590779185295105,0.7288058400154114,0.30669912695884705,0.5714285714285714,1.1719757318496704,0.4634440243244171
1.2859846353530884,0.6145044565200806,0.6714801788330078,0.34832432866096497,0.4285714285714286,1.5854605436325073,0.49924027919769287
1.3009229898452759,0.5033663511276245,0.7975566387176514,0.3713049292564392,0.4285714285714286,2.1884419918060303,0.49970200657844543
1.286834716796875,0.6169553995132446,0.6698793172836304,0.35052239894866943,0.5238095238095238,1.8588827848434448,0.4864589273929596
1.3387762308120728,0.6001960635185242,0.7385801672935486,0.3268164098262787,0.5476190476190477,1.945099949836731,0.4804266691207886
1.3453495502471924,0.5929816365242004,0.7523679137229919,0.35600295662879944,0.45238095238095233,1.92849862575531,0.4745691418647766
1.3698145151138306,0.5035839676856995,0.8662305474281311,0.3118685483932495,0.5,1.8944967985153198,0.44884002208709717
1.3795074224472046,0.6661880016326904,0.7133194208145142,0.3775910437107086,0.5476190476190477,1.6644905805587769,0.5431737899780273
1.395272135734558,0.6379258036613464,0.7573463320732117,0.38787001371383667,0.5476190476190477,1.8589508533477783,0.5281975269317627
1.2589060068130493,0.5921046137809753,0.666801393032074,0.4300414025783539,0.47619047619047616,1.9870400428771973,0.5596169829368591
1.3298510313034058,0.5884169340133667,0.7414340972900391,0.3781026601791382,0.5238095238095238,2.2009339332580566,0.5084528923034668
1.400168776512146,0.571186363697052,0.828982412815094,0.38453730940818787,0.5714285714285714,1.9252433776855469,0.5249413251876831
1.329272985458374,0.5594486594200134,0.7698243260383606,0.3654845058917999,0.5476190476190477,2.073049783706665,0.5015071630477905
1.3223333358764648,0.6638883948326111,0.6584449410438538,0.3834279775619507,0.5714285714285714,1.5703537464141846,0.5317234396934509
1.3659213781356812,0.6736570596694946,0.6922643184661865,0.3782801926136017,0.5,2.0513336658477783,0.5116420984268188
1.3060026168823242,0.550560474395752,0.7554421424865723,0.34478530287742615,0.45238095238095233,2.063229560852051,0.46333861351013184
1.297116994857788,0.6723741888999939,0.6247428059577942,0.3754581809043884,0.5476190476190477,1.5595468282699585,0.5333559513092041
1.2523468732833862,0.6736320853233337,0.5787147879600525,0.38095447421073914,0.6190476190476191,2.280668258666992,0.5570010542869568
1.264050841331482,0.5764734745025635,0.6875773668289185,0.31644749641418457,0.4285714285714286,2.2599499225616455,0.45359382033348083
1.2345167398452759,0.671444296836853,0.5630724430084229,0.37784436345100403,0.5238095238095238,1.9054988622665405,0.5562162399291992
1.2262721061706543,0.6756961941719055,0.5505759119987488,0.37760403752326965,0.47619047619047616,1.9538931846618652,0.5377042293548584
1.2558841705322266,0.633836567401886,0.6220476031303406,0.3390313684940338,0.47619047619047616,2.135650396347046,0.4979589581489563
1.264960765838623,0.6673585772514343,0.5976021885871887,0.3696013391017914,0.40476190476190477,1.3893839120864868,0.5356234312057495
1.2411295175552368,0.630344808101654,0.6107847094535828,0.3564833998680115,0.45238095238095233,1.7548434734344482,0.49924159049987793
1.2972023487091064,0.605691134929657,0.6915112137794495,0.34819820523262024,0.47619047619047616,1.7977343797683716,0.5007776021957397
1.2710392475128174,0.5926479697227478,0.6783912777900696,0.34594953060150146,0.5476190476190477,2.2472503185272217,0.4895831048488617
1.2303745746612549,0.6227019429206848,0.6076726317405701,0.34324172139167786,0.5952380952380952,1.892615556716919,0.473462849855423
1.1948776245117188,0.6381232738494873,0.5567543506622314,0.3587758243083954,0.5,1.6209944486618042,0.503514289855957
1.276715874671936,0.6349698305130005,0.6417460441589355,0.3608885705471039,0.4285714285714286,2.031421422958374,0.5070017576217651
1.2967860698699951,0.624948263168335,0.6718378067016602,0.353291392326355,0.47619047619047616,1.9536957740783691,0.49749377369880676
1.2754452228546143,0.6200442314147949,0.6554009914398193,0.3471514880657196,0.4285714285714286,2.0400307178497314,0.48596152663230896
1.281232476234436,0.6326578855514526,0.6485745906829834,0.3737376034259796,0.40476190476190477,1.6738139390945435,0.5116207003593445
1.2894036769866943,0.6773501634597778,0.6120535135269165,0.377922385931015,0.4285714285714286,2.414750576019287,0.49943530559539795
1.3400224447250366,0.647226095199585,0.6927963495254517,0.38994014263153076,0.47619047619047616,2.1208269596099854,0.5101249814033508
1.286323070526123,0.6981056332588196,0.5882174372673035,0.4131738543510437,0.47619047619047616,2.5490329265594482,0.551764190196991
1.315794825553894,0.6557171940803528,0.6600776314735413,0.3874274790287018,0.45238095238095233,2.4602532386779785,0.51861572265625
1.2945594787597656,0.6790919899940491,0.6154674887657166,0.3983851969242096,0.4285714285714286,2.601423740386963,0.545866072177887
1.2604349851608276,0.721876859664917,0.5385581254959106,0.44272446632385254,0.5476190476190477,2.6489059925079346,0.5938018560409546
1.262884497642517,0.6721504330635071,0.59073406457901,0.42418262362480164,0.5476190476190477,1.1404454708099365,0.5719737410545349
1.263315200805664,0.6408659219741821,0.6224492788314819,0.39528122544288635,0.40476190476190477,1.0285370349884033,0.5432026386260986
1.2737435102462769,0.5967647433280945,0.6769787669181824,0.37496528029441833,0.47619047619047616,1.1418343782424927,0.5322163701057434
1.249656081199646,0.5945302844047546,0.6551257967948914,0.3737981915473938,0.5238095238095238,1.1679121255874634,0.5080861449241638
1.7003141641616821,0.4709687829017639,1.2293453812599182,0.4648952782154083,0.47619047619047616,1.3358687162399292,0.7641159296035767
1.6943684816360474,0.36965709924697876,1.3247113823890686,0.38443219661712646,0.40476190476190477,1.291272521018982,0.7124617695808411
1.6591858863830566,0.320034384727478,1.3391515016555786,0.3650253713130951,0.45238095238095233,1.2130929231643677,0.6729626059532166
1.6667643785476685,0.4407570958137512,1.2260072827339172,0.4091337025165558,0.45238095238095233,1.2493798732757568,0.7274833917617798
1.7429351806640625,0.36775895953178406,1.3751762211322784,0.36089783906936646,0.4285714285714286,1.4284745454788208,0.646397590637207
1.6751466989517212,0.45824575424194336,1.2169009447097778,0.412576287984848,0.45238095238095233,1.3001831769943237,0.7140502333641052
1.698655605316162,0.38919660449028015,1.309459000825882,0.39663878083229065,0.40476190476190477,1.5895613431930542,0.6919963955879211
1.6405078172683716,0.440237432718277,1.2002703845500946,0.42384013533592224,0.5,1.441117525100708,0.727273166179657
1.5986545085906982,0.49270424246788025,1.105950266122818,0.4355577230453491,0.4285714285714286,0.7149356007575989,0.7323179841041565
1.4936306476593018,0.643925130367279,0.8497055172920227,0.5061668157577515,0.38095238095238093,1.8386480808258057,0.8161933422088623
1.5229572057724,0.4779356122016907,1.0450215935707092,0.3649708926677704,0.40476190476190477,1.979254126548767,0.6178302764892578
1.4675565958023071,0.5462424159049988,0.9213141798973083,0.47693514823913574,0.38095238095238093,1.8596148490905762,0.7089157700538635
1.4618598222732544,0.5180516839027405,0.9438081383705139,0.4249403178691864,0.47619047619047616,2.0151405334472656,0.6518916487693787
1.331560492515564,0.6385254263877869,0.6930350661277771,0.47363996505737305,0.5238095238095238,1.0865635871887207,0.7391950488090515
1.3444952964782715,0.5300195217132568,0.8144757747650146,0.45749789476394653,0.4285714285714286,1.3564109802246094,0.6382304430007935
1.3150938749313354,0.6582202911376953,0.6568735837936401,0.46399426460266113,0.4285714285714286,1.6663687229156494,0.6766721606254578
1.3442937135696411,0.6893117427825928,0.6549819707870483,0.5037014484405518,0.45238095238095233,1.7846332788467407,0.7215559482574463
1.401146650314331,0.7085312604904175,0.6926153898239136,0.45900827646255493,0.47619047619047616,1.4924334287643433,0.6450976729393005
1.4718775749206543,0.7023265361785889,0.7695510387420654,0.4763461649417877,0.47619047619047616,1.8380998373031616,0.6658185720443726
1.395495891571045,0.7698462605476379,0.625649631023407,0.4932935833930969,0.5476190476190477,1.7176120281219482,0.676901638507843
1.3952847719192505,0.7031121850013733,0.6921725869178772,0.5022151470184326,0.5,1.595948338508606,0.6909757256507874
1.3890022039413452,0.7394629120826721,0.6495392918586731,0.4900756776332855,0.5238095238095238,1.5028289556503296,0.6838948130607605
1.3908299207687378,0.725814163684845,0.6650157570838928,0.5164545774459839,0.5238095238095238,1.7585383653640747,0.6978757381439209
1.3818724155426025,0.6726534962654114,0.7092189192771912,0.46176856756210327,0.6428571428571428,1.8362911939620972,0.6486116647720337
1.3028309345245361,0.687264084815979,0.6155668497085571,0.45741090178489685,0.5476190476190477,1.7420735359191895,0.6144593358039856
1.3627278804779053,0.6896206140518188,0.6731072664260864,0.47178712487220764,0.5476190476190477,1.4280949831008911,0.6435599327087402
1.313722014427185,0.6676250100135803,0.6460970044136047,0.4376847743988037,0.5,1.6985530853271484,0.6111836433410645
1.3786839246749878,0.7250732779502869,0.6536106467247009,0.46663859486579895,0.5714285714285714,1.8563389778137207,0.630379319190979
1.368933081626892,0.7147799134254456,0.6541531682014465,0.474692165851593,0.40476190476190477,2.084289073944092,0.6482651829719543
1.4347491264343262,0.6354076266288757,0.7993414998054504,0.4100017845630646,0.5,1.394811987876892,0.5900662541389465
1.3792555332183838,0.6609891057014465,0.7182664275169373,0.42753294110298157,0.5238095238095238,1.485360026359558,0.6047837734222412
1.477039098739624,0.6932759881019592,0.7837631106376648,0.4511866867542267,0.5238095238095238,1.5304441452026367,0.6168273091316223
1.4416743516921997,0.7592408657073975,0.6824334859848022,0.47058162093162537,0.40476190476190477,1.7106868028640747,0.6265097856521606
1.5856367349624634,0.6900015473365784,0.895635187625885,0.39781320095062256,0.47619047619047616,1.5422194004058838,0.5739294290542603
1.483210802078247,0.7262223362922668,0.7569884657859802,0.4276123344898224,0.4285714285714286,1.715144157409668,0.5786558985710144
1.5079786777496338,0.7624992728233337,0.7454794049263,0.4446292221546173,0.5238095238095238,2.092548131942749,0.6158000826835632
1.415346384048462,0.6419153213500977,0.7734310626983643,0.35473623871803284,0.4285714285714286,1.8788022994995117,0.5115622878074646
1.4938048124313354,0.7947344183921814,0.699070394039154,0.47858691215515137,0.45238095238095233,1.576849341392517,0.6339991688728333
1.5152431726455688,0.7327002882957458,0.782542884349823,0.44011664390563965,0.47619047619047616,1.5330770015716553,0.5683044791221619
1.581274390220642,0.7968246340751648,0.7844497561454773,0.4722883701324463,0.40476190476190477,1.151690125465393,0.6149362921714783
1.4755672216415405,0.7398182153701782,0.7357490062713623,0.43506917357444763,0.5476190476190477,1.1265058517456055,0.5757806301116943
1.5408374071121216,0.8148971796035767,0.7259402275085449,0.46296143531799316,0.40476190476190477,1.4413678646087646,0.5934675931930542
1.4973222017288208,0.7135718464851379,0.7837503552436829,0.4273611605167389,0.47619047619047616,1.4049768447875977,0.5735498666763306
1.5081254243850708,0.833206832408905,0.6749185919761658,0.5078734159469604,0.4285714285714286,1.8259432315826416,0.6486035585403442
1.525490641593933,0.6794189214706421,0.846071720123291,0.38541367650032043,0.40476190476190477,1.5527621507644653,0.5267326831817627
1.5070005655288696,0.6916433572769165,0.8153572082519531,0.3811180293560028,0.40476190476190477,1.2859216928482056,0.5325470566749573
1.4864007234573364,0.8167545199394226,0.6696462035179138,0.4820200204849243,0.45238095238095233,1.6406404972076416,0.5910894870758057
1.568092942237854,0.7636173367500305,0.8044756054878235,0.4500918388366699,0.45238095238095233,1.4359205961227417,0.5608179569244385
1.5629279613494873,0.7239218354225159,0.8390061259269714,0.42799559235572815,0.33333333333333337,1.4437274932861328,0.5458594560623169
1.5478438138961792,0.782123327255249,0.7657204866409302,0.4741203188896179,0.38095238095238093,1.6226896047592163,0.5857928991317749
1.532134771347046,0.792529821395874,0.7396049499511719,0.469531774520874,0.4285714285714286,1.2409660816192627,0.5718783140182495
1.5366138219833374,0.840901255607605,0.6957125663757324,0.47278890013694763,0.40476190476190477,1.505815863609314,0.6081067323684692
1.5405560731887817,0.783955991268158,0.7566000819206238,0.4600057899951935,0.5,1.3330262899398804,0.5783822536468506
1.5669543743133545,0.77622389793396,0.7907304763793945,0.432400107383728,0.38095238095238093,1.6243236064910889,0.580376386642456
1.5580812692642212,0.8150513172149658,0.7430299520492554,0.49053943157196045,0.4285714285714286,1.1649281978607178,0.6046398282051086
1.603214979171753,0.7786608934402466,0.8245540857315063,0.45950520038604736,0.45238095238095233,0.9940399527549744,0.6010673642158508
1.5416728258132935,0.8309593796730042,0.7107134461402893,0.48313552141189575,0.3571428571428571,0.9552221298217773,0.6286617517471313
1.5772045850753784,0.8107337355613708,0.7664708495140076,0.5059401988983154,0.47619047619047616,1.436245083808899,0.6391535997390747
1.5959748029708862,0.779147207736969,0.8168275952339172,0.4625377655029297,0.4285714285714286,1.4410581588745117,0.6013544201850891
1.5703014135360718,0.5880288481712341,0.9822725653648376,0.34365954995155334,0.47619047619047616,1.4101732969284058,0.49483048915863037
1.5815035104751587,0.8150056004524231,0.7664979100227356,0.5041360259056091,0.45238095238095233,1.4723128080368042,0.6304172873497009
1.5835556983947754,0.6216402053833008,0.9619154930114746,0.35740846395492554,0.40476190476190477,1.1041975021362305,0.5268151164054871
1.5851362943649292,0.8173972964286804,0.7677389979362488,0.4835337996482849,0.45238095238095233,1.2532528638839722,0.6152396202087402
1.6043874025344849,0.7819216847419739,0.822465717792511,0.4685071110725403,0.5238095238095238,1.0964224338531494,0.6033586263656616
1.6212637424468994,0.8374689817428589,0.7837947607040405,0.4857498109340668,0.47619047619047616,1.409317135810852,0.6238426566123962
1.6104673147201538,0.8184970021247864,0.7919703125953674,0.47881215810775757,0.4285714285714286,1.3749302625656128,0.6228034496307373
1.649259328842163,0.8064296245574951,0.842829704284668,0.4574070870876312,0.4285714285714286,1.328253984451294,0.5998411178588867
1.6785658597946167,0.6613392233848572,1.0172266364097595,0.40630587935447693,0.5,1.4063959121704102,0.5564057230949402
1.6868464946746826,0.6836884021759033,1.0031580924987793,0.4248506724834442,0.45238095238095233,1.5226725339889526,0.5535339117050171
1.6792975664138794,0.6419413685798645,1.037356197834015,0.3996776342391968,0.40476190476190477,1.3342732191085815,0.537988543510437
1.6491590738296509,0.683152437210083,0.9660066366195679,0.40745365619659424,0.45238095238095233,1.3255131244659424,0.5471763610839844
1.650031328201294,0.7717220187187195,0.8783093094825745,0.42777159810066223,0.4285714285714286,1.3408151865005493,0.5548437833786011
1.6181572675704956,0.7999642491340637,0.8181930184364319,0.46585813164711,0.47619047619047616,1.055381178855896,0.5862777829170227
1.5854318141937256,0.8296549320220947,0.7557768821716309,0.48542526364326477,0.4285714285714286,1.717827320098877,0.6310750842094421
1.5985215902328491,0.7762491703033447,0.8222724199295044,0.44738656282424927,0.47619047619047616,1.898681879043579,0.5707812905311584
1.6661709547042847,0.6686679124832153,0.9975030422210693,0.3878905177116394,0.47619047619047616,1.5454487800598145,0.5389501452445984
1.6404759883880615,0.6204531788825989,1.0200228095054626,0.3585849702358246,0.5238095238095238,1.9507927894592285,0.5187662839889526
1.5713976621627808,0.7329915165901184,0.8384061455726624,0.416392058134079,0.4285714285714286,1.7001837491989136,0.5509400367736816
1.633603572845459,0.7263648509979248,0.9072387218475342,0.4191969037055969,0.38095238095238093,1.8137930631637573,0.5508542060852051
1.60545814037323,0.645007848739624,0.960450291633606,0.39176854491233826,0.5,1.4716815948486328,0.5276131629943848
1.534767985343933,0.7864450216293335,0.7483229637145996,0.47311341762542725,0.45238095238095233,1.5511789321899414,0.5807350873947144
1.5874558687210083,0.6431117057800293,0.944344162940979,0.3859255015850067,0.47619047619047616,1.426268458366394,0.5127866268157959
1.5181901454925537,0.6623340845108032,0.8558560609817505,0.4158075451850891,0.5,1.955011010169983,0.5369784235954285
1.5290457010269165,0.6232534646987915,0.905792236328125,0.42784565687179565,0.5238095238095238,2.161482572555542,0.5339381098747253
1.5153471231460571,0.6707770824432373,0.8445700407028198,0.4136534035205841,0.38095238095238093,1.873744249343872,0.5234739780426025
1.4957940578460693,0.621694028377533,0.8741000294685364,0.4094991981983185,0.38095238095238093,1.535607933998108,0.5091347694396973
1.4917038679122925,0.6702031493186951,0.8215007185935974,0.4601457118988037,0.38095238095238093,1.495557427406311,0.5447848439216614
1.459376573562622,0.666741132736206,0.792635440826416,0.4564818739891052,0.3571428571428571,2.1385293006896973,0.540230393409729
1.4174195528030396,0.6875663995742798,0.7298531532287598,0.440559059381485,0.47619047619047616,1.9457331895828247,0.5443159341812134
1.5261142253875732,0.6665087938308716,0.8596054315567017,0.3939424455165863,0.38095238095238093,1.3415601253509521,0.5029048919677734
1.4674748182296753,0.7207724452018738,0.7467023730278015,0.455845445394516,0.5,1.4107441902160645,0.5650427937507629
1.4751722812652588,0.766126811504364,0.7090454697608948,0.4725258946418762,0.4285714285714286,1.8309080600738525,0.5778101086616516
1.461809754371643,0.7374933362007141,0.724316418170929,0.4385603964328766,0.5,1.9544748067855835,0.5363158583641052
1.482062816619873,0.7050473690032959,0.7770154476165771,0.40971288084983826,0.47619047619047616,1.6317827701568604,0.5074944496154785
1.495985507965088,0.7073363065719604,0.7886492013931274,0.4219067692756653,0.4285714285714286,1.5589659214019775,0.5125989317893982
1.4950510263442993,0.7216095328330994,0.7734414935112,0.4340381920337677,0.45238095238095233,1.9519879817962646,0.5282160043716431
1.5167454481124878,0.7114378809928894,0.8053075671195984,0.40461698174476624,0.40476190476190477,1.9301854372024536,0.49685075879096985
1.4627020359039307,0.7787696719169617,0.683932363986969,0.4801786243915558,0.38095238095238093,1.7715312242507935,0.5754461288452148
1.4711583852767944,0.7265574336051941,0.7446009516716003,0.46246546506881714,0.45238095238095233,2.079392671585083,0.5682811141014099
1.5458359718322754,0.7042308449745178,0.8416051268577576,0.4293784499168396,0.47619047619047616,1.9845919609069824,0.5289384126663208
1.5020405054092407,0.7281038165092468,0.7739366888999939,0.4402328431606293,0.4285714285714286,1.752013087272644,0.5534672141075134
1.5395394563674927,0.794860303401947,0.7446791529655457,0.4789764881134033,0.47619047619047616,1.8858399391174316,0.579407811164856
1.4967652559280396,0.7620301842689514,0.7347350716590881,0.46896782517433167,0.40476190476190477,1.9296740293502808,0.6138928532600403
1.4940427541732788,0.7719584107398987,0.7220843434333801,0.4747670292854309,0.40476190476190477,1.7947205305099487,0.57161945104599
1.5263148546218872,0.7891480326652527,0.7371668219566345,0.46391749382019043,0.5476190476190477,1.5373194217681885,0.5638887882232666
1.5723556280136108,0.7786325216293335,0.7937231063842773,0.47537875175476074,0.5476190476190477,2.060112237930298,0.5676094889640808
1.5420979261398315,0.788821280002594,0.7532766461372375,0.45843493938446045,0.45238095238095233,2.0745198726654053,0.5445253849029541
1.5554088354110718,0.8111522197723389,0.7442566156387329,0.5035985708236694,0.4285714285714286,1.4248207807540894,0.5925403833389282
1.5273813009262085,0.8893831968307495,0.637998104095459,0.5621547102928162,0.45238095238095233,1.745160460472107,0.6324732303619385
1.6057015657424927,0.8281296491622925,0.7775719165802002,0.5160875916481018,0.4285714285714286,1.7029097080230713,0.6013922691345215
1.5847729444503784,0.8609442710876465,0.7238286733627319,0.5414791107177734,0.38095238095238093,1.7875618934631348,0.629419207572937
1.5921427011489868,0.7492407560348511,0.8429019451141357,0.46239498257637024,0.47619047619047616,1.8730669021606445,0.6067376136779785
1.5829530954360962,0.8402177095413208,0.7427353858947754,0.5167005658149719,0.5238095238095238,1.4665933847427368,0.6102537512779236
1.5929712057113647,0.8281204700469971,0.7648507356643677,0.49471187591552734,0.47619047619047616,1.6832019090652466,0.5865470767021179
1.5123074054718018,0.6961082220077515,0.8161991834640503,0.40444162487983704,0.47619047619047616,1.6454741954803467,0.5602738261222839
1.5674654245376587,0.8094316720962524,0.7580337524414062,0.48452678322792053,0.5476190476190477,1.2250562906265259,0.5977439880371094
1.5393688678741455,0.756404459476471,0.7829644083976746,0.4723122715950012,0.5,2.0943074226379395,0.5820310115814209
1.4551888704299927,0.7813939452171326,0.6737949252128601,0.47802120447158813,0.47619047619047616,2.040557622909546,0.621569812297821
1.4184167385101318,0.7891911268234253,0.6292256116867065,0.4980531632900238,0.4285714285714286,1.8673545122146606,0.6289024353027344
1.5406296253204346,0.6545025706291199,0.8861270546913147,0.399148553609848,0.4285714285714286,2.123310089111328,0.534700870513916
1.4474765062332153,0.7433848977088928,0.7040916085243225,0.4577612280845642,0.4285714285714286,1.8607704639434814,0.5780289769172668
1.5250027179718018,0.6705242395401001,0.8544784784317017,0.409089595079422,0.40476190476190477,1.4249889850616455,0.528308629989624
1.4739805459976196,0.72089022397995,0.7530903220176697,0.4344535768032074,0.47619047619047616,1.4593229293823242,0.5403746366500854
1.4599106311798096,0.7249753475189209,0.7349352836608887,0.4315311312675476,0.45238095238095233,1.5354063510894775,0.5463694334030151
1.4347360134124756,0.7329347133636475,0.7018013000488281,0.45548319816589355,0.30952380952380953,0.9366381764411926,0.5678485631942749
1.4559026956558228,0.6855127215385437,0.770389974117279,0.41333964467048645,0.40476190476190477,1.67913818359375,0.5279077291488647
1.4126460552215576,0.7879477739334106,0.624698281288147,0.463827908039093,0.5238095238095238,2.1022555828094482,0.6096009016036987
1.4254661798477173,0.7356931567192078,0.6897730231285095,0.43717339634895325,0.4285714285714286,2.3590314388275146,0.5479875206947327
1.5617114305496216,0.6193090677261353,0.9424023628234863,0.3797236680984497,0.40476190476190477,1.7232170104980469,0.4852238893508911
1.5169962644577026,0.644758939743042,0.8722373247146606,0.403579443693161,0.45238095238095233,2.0284993648529053,0.5055810809135437
1.5208866596221924,0.6717048287391663,0.8491818308830261,0.42965325713157654,0.47619047619047616,1.7129700183868408,0.532376229763031
1.4291402101516724,0.6959425210952759,0.7331976890563965,0.44837260246276855,0.38095238095238093,1.9517581462860107,0.5506982207298279
1.5145057439804077,0.7574877142906189,0.7570180296897888,0.4361649751663208,0.4285714285714286,1.9426183700561523,0.5743159055709839
1.5218784809112549,0.7963781952857971,0.7255002856254578,0.4769737720489502,0.40476190476190477,2.1443703174591064,0.5784507989883423
1.470178484916687,0.8512817621231079,0.6188967227935791,0.5173611640930176,0.45238095238095233,1.5776424407958984,0.6252808570861816
1.505712628364563,0.6673011183738708,0.8384115099906921,0.41416436433792114,0.4285714285714286,1.8555675745010376,0.5190021395683289
1.5785229206085205,0.7731704115867615,0.805352509021759,0.4208163619041443,0.40476190476190477,1.9129791259765625,0.5643061995506287
1.5210250616073608,0.8147942423820496,0.7062308192253113,0.4882105588912964,0.40476190476190477,1.7000372409820557,0.5960081815719604
1.5865585803985596,0.8162557482719421,0.7703028321266174,0.47869229316711426,0.38095238095238093,1.8349682092666626,0.5929588675498962
1.5744518041610718,0.7328499555587769,0.8416018486022949,0.43163809180259705,0.40476190476190477,1.9856802225112915,0.5636996030807495
1.519970417022705,0.6833309531211853,0.8366394639015198,0.42660629749298096,0.40476190476190477,2.088470458984375,0.5232569575309753
1.5183261632919312,0.891268253326416,0.6270579099655151,0.5588547587394714,0.45238095238095233,1.7308584451675415,0.6675780415534973
1.5844262838363647,0.7342715859413147,0.85015469789505,0.4662072956562042,0.47619047619047616,1.9717800617218018,0.5556204319000244
1.6221368312835693,0.8803464770317078,0.7417903542518616,0.5210443139076233,0.5,2.003145456314087,0.6353119611740112
1.5949552059173584,0.7278052568435669,0.8671499490737915,0.4526432156562805,0.5238095238095238,1.9276492595672607,0.5471484065055847
1.5877354145050049,0.8819596767425537,0.7057757377624512,0.5256903767585754,0.45238095238095233,1.7791706323623657,0.649445652961731
1.5460118055343628,0.7448285222053528,0.80118328332901,0.46812939643859863,0.4285714285714286,1.9912786483764648,0.5754503607749939
1.5641148090362549,0.7526193857192993,0.8114954233169556,0.47409823536872864,0.40476190476190477,2.3145294189453125,0.5808684825897217
1.648850679397583,0.7027798295021057,0.9460708498954773,0.44358396530151367,0.40476190476190477,1.887352705001831,0.5380848050117493
1.564206600189209,0.7207617163658142,0.8434448838233948,0.4556325674057007,0.38095238095238093,2.0591251850128174,0.569427490234375
1.5115498304367065,0.7372825145721436,0.774267315864563,0.4625606834888458,0.5238095238095238,2.0247161388397217,0.585684061050415
1.54133939743042,0.7279802560806274,0.8133591413497925,0.4571545124053955,0.4285714285714286,1.9579492807388306,0.5758743286132812
1.5380157232284546,0.7429121732711792,0.7951035499572754,0.4673305153846741,0.40476190476190477,1.8532956838607788,0.581551194190979
1.588958978652954,0.7390838861465454,0.8498750925064087,0.47153767943382263,0.40476190476190477,1.6923084259033203,0.5781209468841553
1.5302979946136475,0.7678810954093933,0.7624168992042542,0.4841116964817047,0.5476190476190477,1.7016541957855225,0.6018460988998413
1.5780246257781982,0.7024849653244019,0.8755396604537964,0.42965203523635864,0.45238095238095233,1.6996647119522095,0.5537089109420776
1.630308747291565,0.721060574054718,0.9092481732368469,0.4419747292995453,0.3571428571428571,1.5898008346557617,0.5645527243614197
1.5530940294265747,0.8471344709396362,0.7059595584869385,0.5173271298408508,0.45238095238095233,1.7549052238464355,0.6362123489379883
1.602145791053772,0.851963460445404,0.7501823306083679,0.4946531057357788,0.47619047619047616,1.6374329328536987,0.6245177984237671
1.5359917879104614,0.7835162281990051,0.7524755597114563,0.4856640100479126,0.40476190476190477,1.7313921451568604,0.6103324890136719
1.5645321607589722,0.8705106973648071,0.694021463394165,0.5290830135345459,0.4285714285714286,1.9077415466308594,0.6288244128227234
1.4830784797668457,0.783603310585022,0.6994751691818237,0.47838711738586426,0.47619047619047616,1.6159205436706543,0.5990621447563171
1.5561765432357788,0.8455584645271301,0.7106180787086487,0.5283947587013245,0.45238095238095233,1.5949918031692505,0.6365770697593689
1.6003369092941284,0.7493519186973572,0.8509849905967712,0.4630832076072693,0.40476190476190477,2.0696945190429688,0.5857847929000854
1.6049597263336182,0.8271859884262085,0.7777737379074097,0.5158368349075317,0.38095238095238093,1.7969796657562256,0.63021320104599
1.540655255317688,0.8276177048683167,0.7130375504493713,0.5007920265197754,0.38095238095238093,2.195063829421997,0.6142024397850037
1.5742812156677246,0.8170517683029175,0.7572294473648071,0.5166276693344116,0.4285714285714286,2.121976852416992,0.6089629530906677
1.562608242034912,0.8301870226860046,0.7324212193489075,0.5322625041007996,0.5,1.6260390281677246,0.6304254531860352
1.525985836982727,0.7899483442306519,0.7360374927520752,0.5040911436080933,0.4285714285714286,1.755875587463379,0.6374319195747375
1.5536977052688599,0.8282817006111145,0.7254160046577454,0.5123222470283508,0.4285714285714286,1.8880116939544678,0.6298496127128601
1.5248405933380127,0.8363893032073975,0.6884512901306152,0.5257994532585144,0.4285714285714286,2.241936445236206,0.6310787200927734
1.5997865200042725,0.7798272967338562,0.8199592232704163,0.47047653794288635,0.3571428571428571,2.1818861961364746,0.5672257542610168
1.5224769115447998,0.8090150356292725,0.7134618759155273,0.5159235000610352,0.45238095238095233,1.6411168575286865,0.621468186378479
1.5521434545516968,0.7866899371147156,0.7654535174369812,0.5077225565910339,0.4285714285714286,1.6870559453964233,0.6155672073364258
1.578620195388794,0.7876344919204712,0.7909857034683228,0.4841795265674591,0.40476190476190477,1.750489354133606,0.5862955451011658
1.5287898778915405,0.865685224533081,0.6631046533584595,0.5610580444335938,0.33333333333333337,1.2171422243118286,0.655483067035675
1.561174988746643,0.7691203951835632,0.7920545935630798,0.49230673909187317,0.45238095238095233,2.027470588684082,0.5950984954833984
1.5503357648849487,0.8169204592704773,0.7334153056144714,0.5269548296928406,0.40476190476190477,1.7784518003463745,0.6347629427909851
1.5041308403015137,0.8445314764976501,0.6595993638038635,0.5336276292800903,0.38095238095238093,1.739338994026184,0.619555652141571
1.4961260557174683,0.8157646059989929,0.6803614497184753,0.5298266410827637,0.4285714285714286,1.3526546955108643,0.6127140522003174
1.5555323362350464,0.797468900680542,0.7580634355545044,0.5283915400505066,0.4285714285714286,1.7390165328979492,0.6092619299888611
1.599873423576355,0.7858902215957642,0.8139832019805908,0.49881869554519653,0.45238095238095233,2.09233021736145,0.5855891108512878
1.4699711799621582,0.8476740121841431,0.6222971677780151,0.549639105796814,0.4285714285714286,1.6864421367645264,0.6204781532287598
1.5452498197555542,0.7915300726890564,0.7537197470664978,0.5142866969108582,0.4285714285714286,1.6408178806304932,0.6007087230682373
1.5840083360671997,0.8069548010826111,0.7770535349845886,0.5171447992324829,0.40476190476190477,1.518027901649475,0.6175369620323181
1.5854222774505615,0.8216560482978821,0.7637662291526794,0.5219866633415222,0.33333333333333337,2.0175814628601074,0.620318591594696
1.6050645112991333,0.7754241824150085,0.8296403288841248,0.4767814874649048,0.45238095238095233,1.822426676750183,0.5758742094039917
1.573280692100525,0.7899497747421265,0.7833309173583984,0.49380797147750854,0.38095238095238093,1.1751266717910767,0.5983818173408508
1.650800347328186,0.73115074634552,0.919649600982666,0.47930726408958435,0.40476190476190477,1.3360650539398193,0.5640835762023926
1.5754176378250122,0.8180659413337708,0.7573516964912415,0.5317779183387756,0.38095238095238093,1.528900146484375,0.6271632313728333
1.5676000118255615,0.805902361869812,0.7616976499557495,0.4993879795074463,0.47619047619047616,1.5981234312057495,0.6110891699790955
1.5727314949035645,0.8200080394744873,0.7527234554290771,0.5214647650718689,0.47619047619047616,1.6787687540054321,0.6232950687408447
1.6299464702606201,0.7606714963912964,0.8692749738693237,0.4852873682975769,0.5,1.9536365270614624,0.5939252972602844
1.5761065483093262,0.7753560543060303,0.8007504940032959,0.49781352281570435,0.4285714285714286,1.3224318027496338,0.5988816022872925
1.569619059562683,0.7947602868080139,0.7748587727546692,0.5094895958900452,0.40476190476190477,1.7681282758712769,0.6098214983940125
1.5710023641586304,0.7875437140464783,0.7834586501121521,0.5090301632881165,0.38095238095238093,1.5201098918914795,0.5953763127326965
1.5442140102386475,0.8078684210777283,0.7363455891609192,0.5288728475570679,0.5238095238095238,1.6592503786087036,0.6200389266014099
1.505574345588684,0.8391039967536926,0.6664703488349915,0.5388479232788086,0.40476190476190477,1.8371939659118652,0.629388689994812
1.5825005769729614,0.7791135311126709,0.8033870458602905,0.4961741268634796,0.3571428571428571,1.6643136739730835,0.6015545129776001
1.5475246906280518,0.8211793303489685,0.7263453602790833,0.5153758525848389,0.45238095238095233,1.5099748373031616,0.6359531283378601
1.6155444383621216,0.780771791934967,0.8347726464271545,0.5064145922660828,0.45238095238095233,1.4924358129501343,0.5987013578414917
1.5931546688079834,0.7615290284156799,0.8316256403923035,0.49015405774116516,0.38095238095238093,1.6065551042556763,0.6008943915367126
1.6406972408294678,0.7665068507194519,0.8741903901100159,0.4944947361946106,0.40476190476190477,1.6378114223480225,0.5818149447441101
1.6360714435577393,0.7788121700286865,0.8572592735290527,0.5075156688690186,0.40476190476190477,1.9464621543884277,0.6074351668357849
1.589169979095459,0.7771485447883606,0.8120214343070984,0.4997495710849762,0.4285714285714286,2.0328874588012695,0.5917026400566101
1.6117587089538574,0.7612478137016296,0.8505108952522278,0.4779224991798401,0.40476190476190477,1.5604130029678345,0.5848566293716431
1.5751261711120605,0.8124629259109497,0.7626632452011108,0.5274304151535034,0.38095238095238093,1.4406142234802246,0.6190575957298279
1.6190391778945923,0.7896395325660706,0.8293996453285217,0.508799135684967,0.47619047619047616,1.6748416423797607,0.5972496867179871
1.6036111116409302,0.7750477194786072,0.828563392162323,0.4852277636528015,0.38095238095238093,1.716260313987732,0.6050183176994324
1.6122692823410034,0.7997728586196899,0.8124964237213135,0.5230022668838501,0.38095238095238093,1.8433313369750977,0.6185016632080078
1.570630431175232,0.8369596004486084,0.7336708307266235,0.5554347038269043,0.47619047619047616,1.8215419054031372,0.6525280475616455
1.6011687517166138,0.8087703585624695,0.7923983931541443,0.5152727365493774,0.45238095238095233,2.1177520751953125,0.6119028925895691
1.6383670568466187,0.7813965082168579,0.8569705486297607,0.5083307027816772,0.38095238095238093,2.1121506690979004,0.6008259057998657
1.5981173515319824,0.795884370803833,0.8022329807281494,0.5147014856338501,0.45238095238095233,1.827885627746582,0.6146181225776672
1.5910576581954956,0.8226343393325806,0.768423318862915,0.548264741897583,0.40476190476190477,1.8906315565109253,0.6484804153442383
1.6070748567581177,0.8376282453536987,0.769446611404419,0.5510070323944092,0.4285714285714286,1.9878802299499512,0.6392573714256287
1.5528204441070557,0.877170741558075,0.6756497025489807,0.5550496578216553,0.4285714285714286,1.6738938093185425,0.6590412259101868
1.6031726598739624,0.7790905237197876,0.8240821361541748,0.5336629152297974,0.5,1.747375726699829,0.6479971408843994
1.6276243925094604,0.8302062749862671,0.7974181175231934,0.5298614501953125,0.40476190476190477,1.7700254917144775,0.6308611631393433
1.598995566368103,0.7925907373428345,0.8064048290252686,0.5572494864463806,0.40476190476190477,1.8498519659042358,0.6566261053085327
1.6245453357696533,0.8121218085289001,0.8124235272407532,0.5288280248641968,0.40476190476190477,1.6523598432540894,0.6370753049850464
1.6346498727798462,0.8127406239509583,0.8219092488288879,0.5334348082542419,0.5,1.783363699913025,0.6435144543647766
1.6603206396102905,0.8056700229644775,0.854650616645813,0.5348818302154541,0.40476190476190477,1.6397194862365723,0.6549946665763855
1.6472580432891846,0.8026308417320251,0.8446272015571594,0.5071966052055359,0.40476190476190477,1.8930224180221558,0.6276379823684692
1.5665500164031982,0.782097578048706,0.7844524383544922,0.5324460864067078,0.5,1.8689367771148682,0.6542078852653503
1.5493695735931396,0.8461355566978455,0.7032340168952942,0.5461599826812744,0.4285714285714286,1.6863969564437866,0.6614773869514465
1.6163517236709595,0.8274673819541931,0.7888843417167664,0.5297527313232422,0.5,1.9518870115280151,0.6382508277893066
1.6542775630950928,0.7827572226524353,0.8715203404426575,0.5011968016624451,0.40476190476190477,1.9550005197525024,0.6167523264884949
1.631848692893982,0.8297683000564575,0.8020803928375244,0.5396296381950378,0.5,2.0334205627441406,0.6686139702796936
1.6512181758880615,0.8243631720542908,0.8268550038337708,0.5356546640396118,0.4285714285714286,1.9147417545318604,0.654026210308075
1.5843768119812012,0.8415178656578064,0.7428589463233948,0.5378837585449219,0.5,1.8549795150756836,0.6499553918838501
1.6281321048736572,0.8463948965072632,0.781737208366394,0.5472831130027771,0.40476190476190477,1.4982110261917114,0.6500408053398132
1.6219414472579956,0.8284386396408081,0.7935028076171875,0.5326058268547058,0.38095238095238093,1.8866796493530273,0.645790696144104
1.5983814001083374,0.8305225968360901,0.7678588032722473,0.5303201079368591,0.40476190476190477,1.8333814144134521,0.6527010202407837
1.5866304636001587,0.8474386930465698,0.7391917705535889,0.5398610830307007,0.45238095238095233,1.4172286987304688,0.6497160792350769
1.6012252569198608,0.8017834424972534,0.7994418144226074,0.5078812837600708,0.45238095238095233,1.6761164665222168,0.6458665132522583
1.5738221406936646,0.7774688601493835,0.796353280544281,0.48140040040016174,0.45238095238095233,1.6166317462921143,0.6162593364715576
1.5276353359222412,0.873344898223877,0.6542904376983643,0.5514432191848755,0.4285714285714286,1.5175851583480835,0.6586917638778687
1.6217799186706543,0.7783778309822083,0.843402087688446,0.47368016839027405,0.5,1.5855079889297485,0.6182288527488708
1.5901731252670288,0.815895676612854,0.7742774486541748,0.5266546607017517,0.45238095238095233,1.7571563720703125,0.6491308212280273
1.613756775856018,0.8089559078216553,0.8048008680343628,0.5207654237747192,0.5476190476190477,1.6635949611663818,0.651549756526947
1.6341426372528076,0.7845138311386108,0.8496288061141968,0.5080962777137756,0.5,2.020172357559204,0.6263998746871948
1.5520989894866943,0.8384307026863098,0.7136682868003845,0.5497199296951294,0.4285714285714286,2.180908441543579,0.6697668433189392
1.5840476751327515,0.816222071647644,0.7678256034851074,0.5072457194328308,0.40476190476190477,1.907715916633606,0.6376827359199524
1.5837830305099487,0.7958592176437378,0.7879238128662109,0.5006417036056519,0.33333333333333337,1.7549123764038086,0.6337479948997498
1.55832040309906,0.8621707558631897,0.6961496472358704,0.5508465766906738,0.45238095238095233,2.166861057281494,0.6654510498046875
1.6046193838119507,0.7712863683700562,0.8333330154418945,0.4747715890407562,0.4285714285714286,1.3933765888214111,0.6085845828056335
1.5873523950576782,0.8058155179023743,0.781536877155304,0.515807569026947,0.38095238095238093,1.9502872228622437,0.6507197618484497
1.6018282175064087,0.8177937865257263,0.7840344309806824,0.5262853503227234,0.38095238095238093,1.8758678436279297,0.6361997127532959
1.5465896129608154,0.8122072815895081,0.7343823313713074,0.5117274522781372,0.45238095238095233,1.6341472864151,0.6406208276748657
1.5647752285003662,0.8080676198005676,0.7567076086997986,0.49266862869262695,0.38095238095238093,1.7280114889144897,0.635053277015686
1.560736060142517,0.7948935031890869,0.7658425569534302,0.5125802755355835,0.33333333333333337,1.9309114217758179,0.6413555145263672
1.518678069114685,0.8156114816665649,0.7030665874481201,0.5265895128250122,0.3571428571428571,2.105065107345581,0.6435627937316895
1.5141264200210571,0.8212401866912842,0.692886233329773,0.5247164964675903,0.47619047619047616,1.836789846420288,0.6528117656707764
1.5386974811553955,0.8371769189834595,0.701520562171936,0.5554401278495789,0.38095238095238093,1.7889834642410278,0.6540135145187378
1.499062180519104,0.8276541233062744,0.6714080572128296,0.5340205430984497,0.4285714285714286,2.2718420028686523,0.6487748622894287
1.4823518991470337,0.8569424748420715,0.6254094243049622,0.5682569742202759,0.40476190476190477,1.9424717426300049,0.6630604863166809
1.5349222421646118,0.7977258563041687,0.7371963858604431,0.5229002237319946,0.47619047619047616,2.0399110317230225,0.6354112029075623
1.5706570148468018,0.7701051831245422,0.8005518317222595,0.5030736327171326,0.45238095238095233,2.0814762115478516,0.6157921552658081
1.531530737876892,0.7973004579544067,0.7342302799224854,0.5085093975067139,0.38095238095238093,1.716300129890442,0.6247577667236328
1.5644882917404175,0.7543345093727112,0.8101537823677063,0.5042111277580261,0.5238095238095238,1.7964273691177368,0.6102082133293152
1.549328088760376,0.7871333956718445,0.7621946930885315,0.5246210694313049,0.40476190476190477,1.8469042778015137,0.6072596907615662
1.5724493265151978,0.774103045463562,0.7983462810516357,0.5153988599777222,0.45238095238095233,1.7565240859985352,0.5954387187957764
1.5640063285827637,0.7120910286903381,0.8519152998924255,0.459107905626297,0.4285714285714286,2.0845563411712646,0.5523049235343933
1.540930986404419,0.7460798621177673,0.7948511242866516,0.5016080141067505,0.5,2.450336217880249,0.5872671604156494
1.516142725944519,0.7748949527740479,0.7412477731704712,0.5209017992019653,0.45238095238095233,1.8628522157669067,0.6005842089653015
1.5407404899597168,0.7844434976577759,0.7562969923019409,0.5270677804946899,0.45238095238095233,2.0892536640167236,0.5962800979614258
1.515616774559021,0.7632337212562561,0.7523830533027649,0.5067967176437378,0.5238095238095238,1.930768609046936,0.5987974405288696
1.5778820514678955,0.7684624195098877,0.8094196319580078,0.5060120820999146,0.40476190476190477,2.1098427772521973,0.5912473201751709
1.506462812423706,0.8275344371795654,0.6789283752441406,0.5423442125320435,0.3571428571428571,2.165619134902954,0.6114314198493958
1.5399445295333862,0.795699417591095,0.7442451119422913,0.5337558388710022,0.3571428571428571,1.9674720764160156,0.6034411787986755
1.5066131353378296,0.8220070600509644,0.6846060752868652,0.5391152501106262,0.4285714285714286,2.0521397590637207,0.6076196432113647
1.6020299196243286,0.7641905546188354,0.8378393650054932,0.5012791752815247,0.47619047619047616,1.3100790977478027,0.5868143439292908
1.5711389780044556,0.7898314595222473,0.7813075184822083,0.5201284885406494,0.3571428571428571,1.706985592842102,0.6050359010696411
1.5656384229660034,0.8292484879493713,0.7363899350166321,0.5429558157920837,0.45238095238095233,1.7861005067825317,0.6195459365844727
1.5934878587722778,0.7886348962783813,0.8048529624938965,0.5358171463012695,0.38095238095238093,1.6637921333312988,0.6141220927238464
1.585648775100708,0.8075725436210632,0.7780762314796448,0.5327309370040894,0.4285714285714286,1.7176165580749512,0.6179560422897339
1.586241602897644,0.801088273525238,0.785153329372406,0.5309327840805054,0.40476190476190477,1.4274593591690063,0.6236360669136047
1.638927936553955,0.7517207860946655,0.8872071504592896,0.5012829899787903,0.40476190476190477,1.6642606258392334,0.5926612019538879
1.5863473415374756,0.7960278391838074,0.7903195023536682,0.4955325424671173,0.45238095238095233,1.2702661752700806,0.5931552052497864
1.6262829303741455,0.7799810767173767,0.8463018536567688,0.5072870254516602,0.4285714285714286,1.8419359922409058,0.5969046354293823
1.582835078239441,0.8227066397666931,0.7601284384727478,0.5440942049026489,0.45238095238095233,1.8259004354476929,0.6363682746887207
1.578572154045105,0.787865936756134,0.790706217288971,0.5184398293495178,0.47619047619047616,1.6938567161560059,0.6129058003425598
1.5785974264144897,0.7914671301841736,0.7871302962303162,0.5080887079238892,0.4285714285714286,1.442738652229309,0.5991113185882568
1.5998986959457397,0.7643726468086243,0.8355260491371155,0.4912256598472595,0.4285714285714286,1.700791597366333,0.5817252397537231
1.5815492868423462,0.8080981373786926,0.7734511494636536,0.5328553318977356,0.45238095238095233,1.7830114364624023,0.6263331174850464
1.5740084648132324,0.7851117253303528,0.7888967394828796,0.5119074583053589,0.5238095238095238,2.3496835231781006,0.611440896987915
1.5673264265060425,0.816598653793335,0.7507277727127075,0.5276214480400085,0.4285714285714286,2.1962907314300537,0.6310810446739197
1.5905373096466064,0.801156759262085,0.7893805503845215,0.5182107090950012,0.47619047619047616,1.6417633295059204,0.6071916818618774
1.57162344455719,0.8202402591705322,0.7513831853866577,0.5382735729217529,0.47619047619047616,1.919057011604309,0.6313859224319458
1.5919002294540405,0.8096880316734314,0.7822121977806091,0.5247026085853577,0.3571428571428571,2.3958938121795654,0.6156226992607117
1.588172435760498,0.8347856402397156,0.7533867955207825,0.5449032783508301,0.30952380952380953,1.5813978910446167,0.6321929693222046
1.6432980298995972,0.8034170866012573,0.8398809432983398,0.5188037157058716,0.45238095238095233,2.183642625808716,0.6217412948608398
1.5971359014511108,0.8483229279518127,0.7488129734992981,0.5604321956634521,0.45238095238095233,1.6897021532058716,0.6474913358688354
1.650635838508606,0.8126177191734314,0.8380181193351746,0.5233609080314636,0.4285714285714286,1.7054131031036377,0.6291640400886536
1.6285344362258911,0.869225025177002,0.7593094110488892,0.5684659481048584,0.2857142857142857,1.5940252542495728,0.6602140665054321
1.64342200756073,0.810656726360321,0.8327652812004089,0.5077992677688599,0.38095238095238093,1.3999682664871216,0.6115071773529053
1.6003453731536865,0.8796989321708679,0.7206464409828186,0.579481303691864,0.45238095238095233,1.737444519996643,0.6880060434341431
1.6396269798278809,0.8256770968437195,0.8139498829841614,0.5328666567802429,0.40476190476190477,1.3393172025680542,0.6372235417366028
1.6506991386413574,0.8108523488044739,0.8398467898368835,0.5288246870040894,0.40476190476190477,1.945069670677185,0.6289979815483093
1.6141480207443237,0.8424050807952881,0.7717429399490356,0.5484485626220703,0.47619047619047616,1.5986545085906982,0.6429064869880676
1.6267539262771606,0.833619236946106,0.7931346893310547,0.5397083759307861,0.33333333333333337,1.7064080238342285,0.6475805640220642
1.6100682020187378,0.8295682072639465,0.7804999947547913,0.5476851463317871,0.40476190476190477,2.133963108062744,0.6485284566879272
1.6021571159362793,0.8541346192359924,0.7480224967002869,0.5571633577346802,0.3571428571428571,1.8396620750427246,0.6643089652061462
1.63068687915802,0.8263708353042603,0.8043160438537598,0.5397515296936035,0.38095238095238093,1.5256755352020264,0.6537865400314331
1.6715238094329834,0.8002880215644836,0.8712357878684998,0.5078300833702087,0.47619047619047616,1.5293244123458862,0.6302397847175598
1.6447967290878296,0.8524705171585083,0.7923262119293213,0.5520492792129517,0.45238095238095233,2.1443545818328857,0.6535454988479614
1.6754544973373413,0.8082160353660583,0.867238461971283,0.5131909251213074,0.4285714285714286,1.8753904104232788,0.6286993026733398
1.685767650604248,0.794062077999115,0.8917055726051331,0.5164335370063782,0.4285714285714286,2.0111539363861084,0.6363791227340698
1.634417176246643,0.8670018315315247,0.7674153447151184,0.5608002543449402,0.4285714285714286,2.1140265464782715,0.6726166009902954
1.6722004413604736,0.838515043258667,0.8336853981018066,0.5528081059455872,0.40476190476190477,1.321711540222168,0.6822221279144287
1.658758282661438,0.8910641670227051,0.7676941156387329,0.6074265241622925,0.40476190476190477,1.7917994260787964,0.7130445837974548
1.6738437414169312,0.8764906525611877,0.7973530888557434,0.6012747287750244,0.4285714285714286,1.5794048309326172,0.707612156867981
1.6419751644134521,0.9207096099853516,0.7212655544281006,0.6249297857284546,0.4285714285714286,1.3235282897949219,0.7377249002456665
1.6448895931243896,0.8706260919570923,0.7742635011672974,0.6012954115867615,0.38095238095238093,1.7370250225067139,0.7358068823814392
1.7772843837738037,0.7578005194664001,1.0194838643074036,0.696487307548523,0.4285714285714286,1.7684202194213867,0.9624550342559814
1.6878867149353027,0.8256604671478271,0.8622262477874756,0.6846230626106262,0.4285714285714286,1.7505888938903809,0.950380802154541
1.7497714757919312,0.7003136873245239,1.0494577884674072,0.5470746159553528,0.45238095238095233,2.0461220741271973,0.7713587880134583
1.5097508430480957,0.689066469669342,0.8206843733787537,0.563346266746521,0.4285714285714286,1.4695839881896973,0.8235132098197937
1.5476852655410767,0.6497029066085815,0.8979823589324951,0.5440269112586975,0.45238095238095233,1.4650295972824097,0.7786344885826111
1.4542144536972046,0.6171929836273193,0.8370214700698853,0.5354573130607605,0.5714285714285714,1.8214770555496216,0.79587322473526
1.3661930561065674,0.5487046241760254,0.817488431930542,0.4974815249443054,0.40476190476190477,1.245543360710144,0.7705662846565247
1.4290543794631958,0.43502572178840637,0.9940286576747894,0.4337480664253235,0.4285714285714286,1.9145296812057495,0.6707180738449097
1.3937844038009644,0.5005311965942383,0.8932532072067261,0.4822986125946045,0.47619047619047616,1.9123828411102295,0.7538567781448364
1.3472892045974731,0.47599855065345764,0.8712906539440155,0.4692811369895935,0.4285714285714286,1.6378209590911865,0.737687885761261
1.3808166980743408,0.5112179517745972,0.8695987462997437,0.44542908668518066,0.47619047619047616,1.8966748714447021,0.6672689914703369
1.2371082305908203,0.6404957175254822,0.5966125130653381,0.5184119939804077,0.45238095238095233,1.9166946411132812,0.7532967329025269
1.3199138641357422,0.5660830736160278,0.7538307905197144,0.472332626581192,0.4285714285714286,1.615701675415039,0.721307635307312
1.260183334350586,0.5954726338386536,0.6647107005119324,0.47344067692756653,0.5476190476190477,1.6984984874725342,0.702069878578186
1.399379014968872,0.6022838950157166,0.7970951199531555,0.44947370886802673,0.45238095238095233,1.8194257020950317,0.6678758859634399
1.3408809900283813,0.6147260665893555,0.7261549234390259,0.4584292769432068,0.5,1.8833024501800537,0.6870601177215576
1.2177040576934814,0.7460792064666748,0.47162485122680664,0.5741487741470337,0.5238095238095238,1.889899730682373,0.7843930125236511
1.324210524559021,0.7164286375045776,0.6077818870544434,0.5111384391784668,0.5,1.7230371236801147,0.7452555894851685
1.380308747291565,0.5874542593955994,0.7928544878959656,0.43264517188072205,0.5,1.876246452331543,0.7082464098930359
1.3985730409622192,0.5775318145751953,0.8210412263870239,0.37716805934906006,0.5238095238095238,2.1607823371887207,0.6115573048591614
1.350146770477295,0.6797789335250854,0.6703678369522095,0.4600357413291931,0.47619047619047616,2.1004722118377686,0.7274083495140076
1.3856271505355835,0.6500166058540344,0.7356105446815491,0.45145514607429504,0.6190476190476191,1.6616411209106445,0.7269518971443176
1.2846225500106812,0.8237612247467041,0.46086132526397705,0.5768327116966248,0.5952380952380952,1.5536470413208008,0.8285209536552429
1.2895361185073853,0.6791321635246277,0.6104039549827576,0.5000240206718445,0.5476190476190477,1.9705594778060913,0.7519210577011108
1.343640923500061,0.6276829838752747,0.7159579396247864,0.4553876519203186,0.45238095238095233,1.7521470785140991,0.7194927334785461
1.2856690883636475,0.6192302107810974,0.66643887758255,0.43238797783851624,0.5476190476190477,1.5951827764511108,0.6726381182670593
1.2799367904663086,0.6969423890113831,0.5829944014549255,0.4862748980522156,0.47619047619047616,2.0121424198150635,0.7357636094093323
1.251358985900879,0.6479629278182983,0.6033960580825806,0.4533745050430298,0.5952380952380952,2.3129794597625732,0.6908552050590515
1.2965614795684814,0.6123709082603455,0.684190571308136,0.43825244903564453,0.5238095238095238,2.270998001098633,0.6635602116584778
1.292490005493164,0.6240615844726562,0.6684284210205078,0.4522865414619446,0.45238095238095233,1.89954674243927,0.6749910712242126
1.3191139698028564,0.5654133558273315,0.7537006139755249,0.40194597840309143,0.47619047619047616,1.3544484376907349,0.6365268230438232
1.3997604846954346,0.48844680190086365,0.9113136827945709,0.32824769616127014,0.5238095238095238,1.5893714427947998,0.5499951243400574
1.3420625925064087,0.5230972170829773,0.8189653754234314,0.33021411299705505,0.40476190476190477,1.9475542306900024,0.5329166650772095
1.2909730672836304,0.58970046043396,0.7012726068496704,0.3722003698348999,0.5,2.0628767013549805,0.5446832776069641
1.3905893564224243,0.5043086409568787,0.8862807154655457,0.28447961807250977,0.38095238095238093,1.6622726917266846,0.45122164487838745
1.3064684867858887,0.5339063405990601,0.7725621461868286,0.30926522612571716,0.5476190476190477,1.6273770332336426,0.4593111276626587
1.2900617122650146,0.6795650720596313,0.6104966402053833,0.37745097279548645,0.45238095238095233,1.4793273210525513,0.5265520215034485
1.3562886714935303,0.6563760638237,0.6999126076698303,0.3937831521034241,0.38095238095238093,1.3861184120178223,0.5363839864730835
1.3818024396896362,0.7157086133956909,0.6660938262939453,0.4175693392753601,0.40476190476190477,1.462693452835083,0.5583019256591797
1.3757351636886597,0.7036053538322449,0.6721298098564148,0.38713178038597107,0.5,1.641299843788147,0.5352194309234619
1.2916789054870605,0.7371636033058167,0.5545153021812439,0.4001094102859497,0.45238095238095233,1.5028127431869507,0.5388709902763367
1.3920056819915771,0.6362661123275757,0.7557395696640015,0.36842796206474304,0.45238095238095233,1.7065500020980835,0.5088989734649658
1.3786423206329346,0.6298407316207886,0.748801589012146,0.36648666858673096,0.5238095238095238,1.1966112852096558,0.5126463174819946
1.394795536994934,0.7089244723320007,0.6858710646629333,0.3773689866065979,0.5,1.3514885902404785,0.5180649161338806
1.3915599584579468,0.7007914185523987,0.6907685399055481,0.3868822455406189,0.5,1.542067289352417,0.526759147644043
2.125251293182373,0.4561796486377716,1.6690716445446014,0.5736377239227295,0.40476190476190477,1.3114229440689087,0.8097072839736938
2.003129720687866,0.4704676866531372,1.532662034034729,0.518696129322052,0.3571428571428571,1.3650274276733398,0.7537450194358826
1.9262897968292236,0.5829368829727173,1.3433529138565063,0.5736141204833984,0.38095238095238093,1.3536196947097778,0.8521310091018677
1.9852361679077148,0.6225942969322205,1.3626418709754944,0.5169485211372375,0.3571428571428571,1.7232661247253418,0.7924062609672546
1.8959251642227173,0.41230523586273193,1.4836199283599854,0.3928704559803009,0.38095238095238093,1.4541428089141846,0.696391761302948
1.8367805480957031,0.4554828703403473,1.3812976777553558,0.43648457527160645,0.45238095238095233,1.2173517942428589,0.7799789309501648
1.9515000581741333,0.5776779055595398,1.3738221526145935,0.47760406136512756,0.2857142857142857,1.303605079650879,0.7914326786994934
1.9445146322250366,0.6948131918907166,1.24970144033432,0.5454967617988586,0.40476190476190477,1.585557460784912,0.8201341032981873
1.7346675395965576,0.5163971185684204,1.2182704210281372,0.43113937973976135,0.47619047619047616,1.4352219104766846,0.7399569749832153
1.7549493312835693,0.5814135074615479,1.1735358238220215,0.5478079915046692,0.3571428571428571,1.213505506515503,0.8813301920890808
1.6482264995574951,0.7728468179702759,0.8753796815872192,0.6417097449302673,0.33333333333333337,1.7637660503387451,0.9106197357177734
1.720801830291748,0.4580063223838806,1.2627955079078674,0.4405541718006134,0.3571428571428571,1.6005220413208008,0.6919929385185242
1.6680113077163696,0.6418873071670532,1.0261240005493164,0.5826299786567688,0.33333333333333337,1.44315505027771,0.860062301158905
1.6392384767532349,0.6305384039878845,1.0087000727653503,0.6027005910873413,0.38095238095238093,1.8721050024032593,0.8740506172180176
1.6789630651474,0.6024092435836792,1.0765538215637207,0.5766121745109558,0.40476190476190477,1.944369912147522,0.8407303094863892
1.756554365158081,0.5328816175460815,1.2236727476119995,0.5174933671951294,0.40476190476190477,1.7823518514633179,0.8134382963180542
1.7906370162963867,0.5098055601119995,1.2808314561843872,0.5050280690193176,0.3571428571428571,1.7351051568984985,0.8033469915390015
1.6854604482650757,0.647912859916687,1.0375475883483887,0.5293687582015991,0.47619047619047616,1.4042046070098877,0.7948482632637024
1.5882455110549927,0.5746011137962341,1.0136443972587585,0.5128988027572632,0.5238095238095238,1.3914445638656616,0.7867019176483154
1.6313717365264893,0.49887996912002563,1.1324917674064636,0.4577156603336334,0.5476190476190477,1.8171758651733398,0.7112477421760559
1.6037886142730713,0.3706110715866089,1.2331775426864624,0.38245734572410583,0.4285714285714286,1.350542426109314,0.6227218508720398
1.5304371118545532,0.4822717607021332,1.04816535115242,0.47071921825408936,0.38095238095238093,1.4495635032653809,0.7100750207901001
1.3848965167999268,0.5120284557342529,0.8728680610656738,0.44697803258895874,0.40476190476190477,2.0097837448120117,0.6870766282081604
1.4795423746109009,0.41207200288772583,1.067470371723175,0.37285682559013367,0.47619047619047616,1.97105872631073,0.5696274638175964
1.3565422296524048,0.4410572946071625,0.9154849350452423,0.3436580300331116,0.5238095238095238,1.7595762014389038,0.5519976615905762
1.2091459035873413,0.5019674301147461,0.7071784734725952,0.3771379590034485,0.45238095238095233,1.562069058418274,0.562871515750885
1.304081916809082,0.47889870405197144,0.8251832127571106,0.3927300274372101,0.47619047619047616,1.9264793395996094,0.552534282207489
1.3839510679244995,0.4588414430618286,0.9251096248626709,0.3814009726047516,0.45238095238095233,1.7657051086425781,0.5423219799995422
1.444118618965149,0.5295383930206299,0.914580225944519,0.4360197186470032,0.47619047619047616,1.6755729913711548,0.6245840191841125
1.4760737419128418,0.572920560836792,0.9031531810760498,0.43894389271736145,0.45238095238095233,1.7927336692810059,0.6142202615737915
1.523792028427124,0.6230782270431519,0.9007138013839722,0.480965793132782,0.5476190476190477,1.949289321899414,0.6752414107322693
1.6221202611923218,0.5034430623054504,1.1186771988868713,0.4152453541755676,0.40476190476190477,2.148080825805664,0.5966934561729431
1.6361498832702637,0.6777766942977905,0.9583731889724731,0.5149167776107788,0.40476190476190477,1.5834184885025024,0.7083137035369873
1.6063802242279053,0.7206064462661743,0.885773777961731,0.5203756093978882,0.38095238095238093,1.9635034799575806,0.7121811509132385
1.6112362146377563,0.7061634659767151,0.9050727486610413,0.525863528251648,0.5,1.9968568086624146,0.7235080599784851
1.5782212018966675,0.7171998620033264,0.8610213398933411,0.5072001218795776,0.45238095238095233,1.7028366327285767,0.7057121992111206
1.537213921546936,0.6992418766021729,0.8379720449447632,0.49602240324020386,0.45238095238095233,1.4511231184005737,0.7050582766532898
1.513037919998169,0.6836022138595581,0.8294357061386108,0.5243809223175049,0.47619047619047616,1.8793165683746338,0.7019177079200745
1.4832470417022705,0.6002382636070251,0.8830087780952454,0.4397967755794525,0.45238095238095233,2.0505478382110596,0.6122738122940063
1.3907884359359741,0.5738614201545715,0.8169270157814026,0.4224722981452942,0.47619047619047616,1.461623191833496,0.5776957273483276
1.4459223747253418,0.5769585967063904,0.8689637780189514,0.44917044043540955,0.40476190476190477,1.3702874183654785,0.5860605239868164
1.4271684885025024,0.5702893733978271,0.8568791151046753,0.4416268765926361,0.3571428571428571,1.0914719104766846,0.597882866859436
1.3351128101348877,0.6642905473709106,0.670822262763977,0.45634883642196655,0.4285714285714286,1.6057631969451904,0.5954391360282898
1.3664295673370361,0.6507850885391235,0.7156444787979126,0.5007051825523376,0.45238095238095233,1.6372385025024414,0.631798505783081
1.4178279638290405,0.5639914274215698,0.8538365364074707,0.4142621159553528,0.5,1.6648186445236206,0.552595317363739
1.4051015377044678,0.6774712800979614,0.7276302576065063,0.44813984632492065,0.4285714285714286,1.657253623008728,0.6210446357727051
1.3993656635284424,0.7071763873100281,0.6921892762184143,0.46419692039489746,0.47619047619047616,1.7682644128799438,0.6332155466079712
1.5105689764022827,0.6291080713272095,0.8814609050750732,0.4122587740421295,0.4285714285714286,1.627966046333313,0.5593795776367188
1.4986649751663208,0.6612905859947205,0.8373743891716003,0.4543225169181824,0.40476190476190477,1.7881171703338623,0.6040607690811157
1.4848759174346924,0.6698787212371826,0.8149971961975098,0.45484888553619385,0.40476190476190477,1.4161522388458252,0.6003676652908325
1.45884370803833,0.7307130098342896,0.7281306982040405,0.5142303705215454,0.40476190476190477,1.7982165813446045,0.6381511688232422
1.4554381370544434,0.618915855884552,0.8365222811698914,0.4619777798652649,0.4285714285714286,1.6472853422164917,0.596049964427948
1.5244885683059692,0.7208468914031982,0.803641676902771,0.51076340675354,0.4285714285714286,1.7312320470809937,0.6307532787322998
1.498948574066162,0.7217010855674744,0.7772474884986877,0.5129567384719849,0.45238095238095233,1.5400352478027344,0.626656711101532
1.5442413091659546,0.7546464800834656,0.789594829082489,0.5350989699363708,0.5,1.726142168045044,0.6418348550796509
1.5481890439987183,0.731316864490509,0.8168721795082092,0.5087413787841797,0.38095238095238093,2.0990147590637207,0.6340062618255615
1.4968273639678955,0.780263364315033,0.7165639996528625,0.5346982479095459,0.40476190476190477,1.795060157775879,0.6408460140228271
1.5364705324172974,0.7160183191299438,0.8204522132873535,0.5032985210418701,0.38095238095238093,1.62835693359375,0.6256328821182251
1.474515676498413,0.7211271524429321,0.753388524055481,0.5207417011260986,0.40476190476190477,1.6645724773406982,0.632563591003418
1.4786099195480347,0.7430859208106995,0.7355239987373352,0.5506099462509155,0.38095238095238093,1.8227299451828003,0.6536991000175476
1.494985818862915,0.7023338675498962,0.7926519513130188,0.49642565846443176,0.3571428571428571,1.659596562385559,0.6180610656738281
1.4255516529083252,0.727333664894104,0.6982179880142212,0.5271590352058411,0.30952380952380953,1.8984771966934204,0.643128514289856
1.4449818134307861,0.7087695598602295,0.7362122535705566,0.5273869633674622,0.40476190476190477,2.1906726360321045,0.6478157043457031
1.4144560098648071,0.741590142250061,0.6728658676147461,0.5485795736312866,0.40476190476190477,1.7086037397384644,0.6657813191413879
1.4247883558273315,0.7305201292037964,0.6942682266235352,0.5473319292068481,0.3571428571428571,1.5290651321411133,0.6539125442504883
1.4016560316085815,0.7294728755950928,0.6721831560134888,0.5243155360221863,0.40476190476190477,1.7026457786560059,0.6356040835380554
1.4250072240829468,0.6280916929244995,0.7969155311584473,0.4298466444015503,0.45238095238095233,1.8937374353408813,0.5663841962814331
1.3848005533218384,0.7324737310409546,0.6523268222808838,0.5510773658752441,0.45238095238095233,1.7393184900283813,0.6652487516403198
1.480522871017456,0.730289876461029,0.750232994556427,0.5091874003410339,0.4285714285714286,1.866054892539978,0.6108319759368896
1.4190372228622437,0.7194424271583557,0.6995947957038879,0.5420520901679993,0.40476190476190477,1.9991352558135986,0.6560098528862
1.4344066381454468,0.7767420411109924,0.6576645970344543,0.582391083240509,0.3571428571428571,1.8526691198349,0.6766149401664734
1.454171895980835,0.7946740388870239,0.659497857093811,0.5936689376831055,0.33333333333333337,1.5432428121566772,0.697635293006897
1.4632372856140137,0.8233163356781006,0.6399209499359131,0.6105238199234009,0.3571428571428571,1.490452527999878,0.712271511554718
1.5029245615005493,0.737719714641571,0.7652048468589783,0.5502311587333679,0.33333333333333337,1.6133761405944824,0.6600856781005859
1.5201250314712524,0.8169278502464294,0.703197181224823,0.5808977484703064,0.33333333333333337,1.7339400053024292,0.6894070506095886
1.5037877559661865,0.8504647016525269,0.6533230543136597,0.5963153839111328,0.40476190476190477,1.7028720378875732,0.6932899355888367
1.5572030544281006,0.8075026273727417,0.7497004270553589,0.55372154712677,0.3571428571428571,1.5270805358886719,0.6626129150390625
1.5358837842941284,0.8616499900817871,0.6742337942123413,0.5924105048179626,0.3571428571428571,1.3972059488296509,0.6964768171310425
1.521525263786316,0.3520844280719757,1.1694408357143402,0.4277557134628296,0.5476190476190477,1.6465673446655273,0.6675354838371277
1.313852310180664,0.6050845384597778,0.7087677717208862,0.4830686151981354,0.45238095238095233,1.6914469003677368,0.6242514848709106
1.4349678754806519,0.5127394795417786,0.9222283959388733,0.44327473640441895,0.5238095238095238,1.615747332572937,0.6107950210571289
1.2987303733825684,0.5604590177536011,0.7382713556289673,0.44473329186439514,0.47619047619047616,1.8578945398330688,0.6549766659736633
1.3265633583068848,0.5316976308822632,0.7948657274246216,0.43250536918640137,0.5952380952380952,1.686759114265442,0.6506211757659912
1.35879385471344,0.4816907048225403,0.8771031498908997,0.3806411623954773,0.45238095238095233,2.1930062770843506,0.5930238962173462
1.4579726457595825,0.5877707004547119,0.8702019453048706,0.4331400394439697,0.5714285714285714,1.748927354812622,0.6221278309822083
1.4359670877456665,0.632858157157898,0.8031089305877686,0.45367684960365295,0.4285714285714286,1.436285376548767,0.6334447264671326
1.434809923171997,0.6195220351219177,0.8152878880500793,0.418193519115448,0.40476190476190477,1.5157034397125244,0.5921522378921509
1.4274423122406006,0.6641883850097656,0.763253927230835,0.5126753449440002,0.5,1.6477551460266113,0.6356406211853027
1.401628017425537,0.6543442010879517,0.7472838163375854,0.5364173054695129,0.47619047619047616,1.708306908607483,0.7467809915542603
1.2968813180923462,0.6921390891075134,0.6047422289848328,0.4638301432132721,0.4285714285714286,1.6905707120895386,0.6628149747848511
1.2783151865005493,0.707663893699646,0.5706512928009033,0.46460476517677307,0.47619047619047616,1.951393961906433,0.6710839867591858
1.2839688062667847,0.7334755659103394,0.5504932403564453,0.48845338821411133,0.47619047619047616,1.6241865158081055,0.6522905230522156
1.2111361026763916,0.694034218788147,0.5171018838882446,0.44794780015945435,0.5714285714285714,2.0885088443756104,0.6015307307243347
1.1831755638122559,0.640551745891571,0.5426238179206848,0.398349791765213,0.4285714285714286,1.755845069885254,0.5472709536552429
1.1563429832458496,0.6531373858451843,0.5032055974006653,0.3993430435657501,0.47619047619047616,1.8649226427078247,0.5453804731369019
1.2817720174789429,0.6984280347824097,0.5833439826965332,0.4259900450706482,0.38095238095238093,1.7534879446029663,0.5787123441696167
1.3181467056274414,0.6485707759857178,0.6695759296417236,0.3991699814796448,0.5238095238095238,1.6092109680175781,0.5624808669090271
1.2928338050842285,0.6018437147140503,0.6909900903701782,0.33214521408081055,0.5,1.645768642425537,0.504918098449707
1.3893253803253174,0.6549075245857239,0.7344178557395935,0.45888543128967285,0.47619047619047616,1.3950241804122925,0.6327646374702454
1.365870714187622,0.7419864535331726,0.6238842606544495,0.4832613468170166,0.45238095238095233,1.4714820384979248,0.6114094257354736
1.4430973529815674,0.6761481761932373,0.7669491767883301,0.5171478986740112,0.47619047619047616,1.6768640279769897,0.694905161857605
1.3472703695297241,0.7769036889076233,0.5703666806221008,0.49993228912353516,0.47619047619047616,1.7028406858444214,0.6378905177116394
1.3747249841690063,0.7989433407783508,0.5757816433906555,0.48153793811798096,0.5714285714285714,0.9776954650878906,0.6083387732505798
1.4605584144592285,0.6940852999687195,0.766473114490509,0.5083743333816528,0.5476190476190477,1.2303593158721924,0.6616910099983215
1.4066487550735474,0.7029503583908081,0.7036983966827393,0.46252503991127014,0.5,1.9444193840026855,0.5989258289337158
1.3883577585220337,0.6896498203277588,0.6987079381942749,0.4575827121734619,0.5,1.6277313232421875,0.5893868207931519
1.4408997297286987,0.6209421157836914,0.8199576139450073,0.40822240710258484,0.5714285714285714,1.4329509735107422,0.5387269854545593
1.4190226793289185,0.6469669342041016,0.7720557451248169,0.4515235424041748,0.47619047619047616,1.4086041450500488,0.5989677309989929
1.4163109064102173,0.6794930696487427,0.7368178367614746,0.47688475251197815,0.5238095238095238,1.7866891622543335,0.6323148608207703
1.451627492904663,0.6750823259353638,0.7765451669692993,0.46596434712409973,0.5,1.2873914241790771,0.6120123267173767
1.5115731954574585,0.7566919922828674,0.7548812031745911,0.4857134222984314,0.5238095238095238,2.1585769653320312,0.6410306096076965
1.3898452520370483,0.8507233262062073,0.5391219258308411,0.5193643569946289,0.5238095238095238,2.031054973602295,0.6848238110542297
1.4786678552627563,0.8768318891525269,0.6018359661102295,0.552821159362793,0.5952380952380952,2.3467965126037598,0.7099050879478455
1.4890929460525513,0.7883369326591492,0.7007560133934021,0.5414415597915649,0.5476190476190477,1.602055311203003,0.7297924757003784
1.490870714187622,0.8070003390312195,0.6838703751564026,0.5275262594223022,0.47619047619047616,1.8928232192993164,0.7095974683761597
1.4591765403747559,0.7345426678657532,0.7246338725090027,0.4816034436225891,0.30952380952380953,1.851494550704956,0.6252533197402954
1.5113670825958252,0.7385572195053101,0.7728098630905151,0.48956266045570374,0.47619047619047616,1.5353974103927612,0.6603035926818848
1.4664795398712158,0.6933882236480713,0.7730913162231445,0.45383885502815247,0.5,1.7198357582092285,0.6155983209609985
1.4743789434432983,0.5843009948730469,0.8900779485702515,0.3885232210159302,0.5238095238095238,1.8110167980194092,0.579232931137085
1.42349374294281,0.8155370354652405,0.6079567074775696,0.5143865346908569,0.5,1.6450358629226685,0.6510883569717407
1.462429165840149,0.575981616973877,0.886447548866272,0.37324219942092896,0.47619047619047616,0.6779491901397705,0.563580334186554
1.5200587511062622,0.8045068979263306,0.7155518531799316,0.49874767661094666,0.5,1.524669885635376,0.6718136072158813
1.400298833847046,0.85293048620224,0.5473683476448059,0.5304566621780396,0.5238095238095238,2.0395522117614746,0.6951149106025696
1.475999116897583,0.8323036432266235,0.6436954736709595,0.5072970390319824,0.6428571428571428,1.6568646430969238,0.6852741837501526
1.5644463300704956,0.6998738050460815,0.8645725250244141,0.41981634497642517,0.5714285714285714,2.019897699356079,0.6066209673881531
1.536324381828308,0.7246367335319519,0.8116876482963562,0.4585566520690918,0.5238095238095238,1.5455610752105713,0.6291319131851196
1.4467555284500122,0.6724032163619995,0.7743523120880127,0.41098853945732117,0.45238095238095233,1.9761818647384644,0.5558452010154724
1.425068736076355,0.6528657078742981,0.7722030282020569,0.38569071888923645,0.5238095238095238,1.9600002765655518,0.5213093757629395
1.3883174657821655,0.6893174648284912,0.6990000009536743,0.3947640359401703,0.5476190476190477,1.8771604299545288,0.5222132802009583
1.4309886693954468,0.5534658432006836,0.8775228261947632,0.3377890884876251,0.5,1.6989672183990479,0.4417147934436798
1.3348625898361206,0.6192938685417175,0.7155687212944031,0.36690399050712585,0.5714285714285714,1.7293678522109985,0.48148924112319946
1.3839441537857056,0.5741021633148193,0.8098419904708862,0.343457967042923,0.47619047619047616,1.8975824117660522,0.453790545463562
1.2148241996765137,0.6596105098724365,0.5552136898040771,0.3931054472923279,0.5714285714285714,2.0584115982055664,0.5286228060722351
1.3293813467025757,0.5795271992683411,0.7498541474342346,0.3511298894882202,0.5714285714285714,1.951996922492981,0.4625299572944641
1.2994908094406128,0.7337042093276978,0.565786600112915,0.4265877306461334,0.6904761904761905,1.7750797271728516,0.557283341884613
1.297339916229248,0.733075737953186,0.564264178276062,0.43120378255844116,0.5714285714285714,2.2375025749206543,0.5410694479942322
1.3010730743408203,0.6759256720542908,0.6251474022865295,0.3940410017967224,0.45238095238095233,1.7028776407241821,0.5369938015937805
1.3244694471359253,0.6083618998527527,0.7161075472831726,0.3964634835720062,0.5238095238095238,1.5982623100280762,0.5187122821807861
1.303269624710083,0.6112836599349976,0.6919859647750854,0.3941566050052643,0.5476190476190477,1.8523670434951782,0.512191116809845
1.326415777206421,0.6026595234870911,0.7237562537193298,0.3962932825088501,0.5238095238095238,2.294811487197876,0.5134045481681824
1.3574751615524292,0.7453755140304565,0.6120996475219727,0.4403718113899231,0.5476190476190477,1.7989599704742432,0.5451874732971191
1.3384068012237549,0.7171752452850342,0.6212315559387207,0.42616552114486694,0.47619047619047616,2.411630392074585,0.524319589138031
1.3174670934677124,0.7502649426460266,0.5672021508216858,0.4644394814968109,0.6190476190476191,2.16455078125,0.5729614496231079
1.4178709983825684,0.6189588904380798,0.7989121079444885,0.39266103506088257,0.5714285714285714,2.0875611305236816,0.4818272590637207
1.373816967010498,0.6522719860076904,0.7215449810028076,0.41652849316596985,0.5476190476190477,1.7241677045822144,0.5135998129844666
1.4220622777938843,0.6141065955162048,0.8079556822776794,0.37770703434944153,0.5,2.0653626918792725,0.4622873067855835
1.3310368061065674,0.6852928400039673,0.6457439661026001,0.4449393153190613,0.45238095238095233,2.008591890335083,0.548313558101654
1.4248491525650024,0.6692385077476501,0.7556106448173523,0.43704402446746826,0.5,2.022920608520508,0.532804012298584
1.4039467573165894,0.682216465473175,0.7217302918434143,0.43269485235214233,0.5714285714285714,2.3148319721221924,0.5380990505218506
1.2798166275024414,0.7790606617927551,0.5007559657096863,0.46410995721817017,0.6190476190476191,1.6710566282272339,0.575319230556488
1.3326574563980103,0.7309187054634094,0.6017387509346008,0.4583407938480377,0.5,2.072781562805176,0.5704529881477356
1.3426495790481567,0.7141457200050354,0.6285038590431213,0.4712611734867096,0.5952380952380952,2.1519343852996826,0.5925271511077881
1.3586465120315552,0.7591845989227295,0.5994619131088257,0.4717143177986145,0.5952380952380952,1.9736852645874023,0.5903641581535339
1.3295745849609375,0.7918916940689087,0.5376828908920288,0.5019922852516174,0.4285714285714286,1.9423222541809082,0.6206321120262146
1.380021572113037,0.6541972160339355,0.7258243560791016,0.4626830518245697,0.5476190476190477,2.05623722076416,0.5648133754730225
1.3925210237503052,0.6254421472549438,0.7670788764953613,0.45345190167427063,0.5714285714285714,2.0323565006256104,0.5629817247390747
1.3786613941192627,0.805532693862915,0.5731287002563477,0.49921664595603943,0.6190476190476191,1.7001713514328003,0.59715336561203
1.4833136796951294,0.7271748185157776,0.7561388611793518,0.46296486258506775,0.5714285714285714,1.6113576889038086,0.5532956123352051
1.4293979406356812,0.793349027633667,0.6360489130020142,0.5032959580421448,0.6190476190476191,1.9565050601959229,0.5849689245223999
1.4328118562698364,0.7977501153945923,0.6350617408752441,0.5065327882766724,0.5476190476190477,1.3501497507095337,0.5902637839317322
1.4289556741714478,0.8125580549240112,0.6163976192474365,0.5155666470527649,0.5238095238095238,1.6230264902114868,0.5870221257209778
1.4042035341262817,0.8244765400886536,0.5797269940376282,0.5222393274307251,0.5476190476190477,1.782789707183838,0.5941250920295715
1.4235329627990723,0.7876742482185364,0.6358587145805359,0.4906218945980072,0.5714285714285714,1.7587274312973022,0.5719797015190125
1.422911524772644,0.8235800266265869,0.5993314981460571,0.509842038154602,0.47619047619047616,1.9421688318252563,0.5931913256645203
1.3663058280944824,0.831199049949646,0.5351067781448364,0.5131982564926147,0.45238095238095233,1.4812268018722534,0.5988583564758301
1.3797863721847534,0.7884880304336548,0.5912983417510986,0.4882116913795471,0.5,1.7339293956756592,0.5730812549591064
1.378853678703308,0.7810717225074768,0.5977819561958313,0.4880021810531616,0.47619047619047616,1.9102383852005005,0.5659356713294983
1.367336392402649,0.7214377522468567,0.6458986401557922,0.44207528233528137,0.5238095238095238,1.6513111591339111,0.5324336290359497
1.3831384181976318,0.7288978099822998,0.654240608215332,0.4589727520942688,0.5,2.07456111907959,0.5497831106185913
1.3369309902191162,0.7627757787704468,0.5741552114486694,0.48196935653686523,0.5476190476190477,1.630191683769226,0.5646079182624817
1.3674404621124268,0.7091834545135498,0.658257007598877,0.45840567350387573,0.38095238095238093,2.193113088607788,0.5565313696861267
1.3542712926864624,0.710956335067749,0.6433149576187134,0.4609491229057312,0.45238095238095233,2.079650402069092,0.5344537496566772
1.392037272453308,0.7136953473091125,0.6783419251441956,0.4605006277561188,0.5238095238095238,2.0780653953552246,0.5397934913635254
1.3520852327346802,0.7248795032501221,0.6272057294845581,0.4665636420249939,0.45238095238095233,1.6716405153274536,0.5470663905143738
1.3452088832855225,0.7785065770149231,0.5667023062705994,0.4798642694950104,0.5,1.6937955617904663,0.5743188858032227
1.4076982736587524,0.7220690250396729,0.6856292486190796,0.45746612548828125,0.47619047619047616,1.855837106704712,0.5644117593765259
1.3239986896514893,0.7766740918159485,0.5473245978355408,0.4970845580101013,0.5714285714285714,2.1051793098449707,0.5820555090904236
1.2910727262496948,0.8296164870262146,0.4614562392234802,0.5318941473960876,0.5714285714285714,2.084402322769165,0.6140284538269043
1.4038903713226318,0.720900297164917,0.6829900741577148,0.4652386009693146,0.45238095238095233,2.0545952320098877,0.5465224385261536
1.3928014039993286,0.737923800945282,0.6548776030540466,0.47187167406082153,0.5476190476190477,1.8358874320983887,0.5600208640098572
1.334234356880188,0.7483629584312439,0.5858713984489441,0.47864747047424316,0.6190476190476191,1.9516351222991943,0.554668128490448
1.3532475233078003,0.7031676173210144,0.6500799059867859,0.4454774260520935,0.5,1.8609576225280762,0.5444746613502502
1.4101893901824951,0.7081901431083679,0.7019992470741272,0.45086488127708435,0.5476190476190477,1.9056921005249023,0.5292808413505554
1.4275625944137573,0.7218852639198303,0.705677330493927,0.4618406593799591,0.47619047619047616,2.203277349472046,0.5469613075256348
1.325884461402893,0.769485354423523,0.5563991069793701,0.49340733885765076,0.45238095238095233,2.3576250076293945,0.5826194286346436
1.3963420391082764,0.7727157473564148,0.6236262917518616,0.4854709506034851,0.4285714285714286,2.1467859745025635,0.5730027556419373
1.339821219444275,0.7564958333969116,0.5833253860473633,0.48092904686927795,0.47619047619047616,1.7173857688903809,0.5715243816375732
1.3966161012649536,0.7164409160614014,0.6801751852035522,0.4586595892906189,0.5,1.643587350845337,0.5487154722213745
1.421995997428894,0.7160393595695496,0.7059566378593445,0.4514601528644562,0.5238095238095238,1.572965145111084,0.5424000024795532
1.386179804801941,0.7042157649993896,0.6819640398025513,0.45399150252342224,0.5238095238095238,1.8016533851623535,0.5425915718078613
1.4067081212997437,0.6984002590179443,0.7083078622817993,0.44125595688819885,0.45238095238095233,1.632094383239746,0.5378922820091248
1.3786624670028687,0.7702714800834656,0.6083909869194031,0.4850305914878845,0.45238095238095233,1.7839783430099487,0.5766991376876831
1.350843906402588,0.7286103367805481,0.6222335696220398,0.4665820598602295,0.5476190476190477,1.4689610004425049,0.5542244911193848
1.3758174180984497,0.740901529788971,0.6349158883094788,0.47207367420196533,0.5238095238095238,1.7244936227798462,0.5469629764556885
1.3444033861160278,0.7184067368507385,0.6259966492652893,0.45315250754356384,0.5476190476190477,2.1891376972198486,0.5504801273345947
1.4456000328063965,0.692405104637146,0.7531949281692505,0.4454686641693115,0.5238095238095238,2.177342176437378,0.5291632413864136
1.3626999855041504,0.7290807366371155,0.6336192488670349,0.46108853816986084,0.5,2.164665460586548,0.5368887782096863
1.3276078701019287,0.7393762469291687,0.58823162317276,0.48366624116897583,0.5476190476190477,2.2702856063842773,0.5686532855033875
1.3879929780960083,0.7006900310516357,0.6873029470443726,0.4529270529747009,0.5476190476190477,1.8529093265533447,0.5391718745231628
1.3871499300003052,0.7146366834640503,0.6725132465362549,0.4599449932575226,0.45238095238095233,2.2171220779418945,0.5411144495010376
1.402260184288025,0.7001188397407532,0.7021413445472717,0.44277840852737427,0.5476190476190477,1.998221755027771,0.5267384648323059
1.3600934743881226,0.7339760065078735,0.626117467880249,0.4716782867908478,0.5,1.7531722784042358,0.5534104108810425
1.2886273860931396,0.6680359244346619,0.6205914616584778,0.40619009733200073,0.5,2.1312360763549805,0.5118865966796875
1.3323177099227905,0.7535783052444458,0.5787394046783447,0.47952908277511597,0.5714285714285714,1.8229331970214844,0.5627244114875793
1.3871386051177979,0.7315492033958435,0.6555894017219543,0.4599945545196533,0.40476190476190477,1.770400881767273,0.5474519729614258
1.3600214719772339,0.7381570935249329,0.621864378452301,0.4773809313774109,0.47619047619047616,1.8085331916809082,0.5505424737930298
1.3404160737991333,0.74502032995224,0.5953957438468933,0.4727773070335388,0.47619047619047616,1.987784743309021,0.5593326091766357
1.3379617929458618,0.753811776638031,0.5841500163078308,0.47117576003074646,0.5238095238095238,1.985593557357788,0.5496082305908203
1.3863986730575562,0.7064247727394104,0.6799739003181458,0.43864884972572327,0.5,1.5316511392593384,0.5343047976493835
1.3134877681732178,0.7731640934944153,0.5403236746788025,0.48330867290496826,0.45238095238095233,1.6155672073364258,0.5816389322280884
1.4056522846221924,0.712530255317688,0.6931220293045044,0.4549158811569214,0.5238095238095238,1.8800597190856934,0.5400339961051941
1.3513318300247192,0.7417939305305481,0.6095378994941711,0.4695553183555603,0.5,2.238494873046875,0.5651901960372925
1.38723623752594,0.7165066003799438,0.6707296371459961,0.4627580940723419,0.5476190476190477,1.754537582397461,0.5447033643722534
1.4230988025665283,0.7262901663780212,0.6968086361885071,0.4564369320869446,0.5238095238095238,2.0779144763946533,0.5489031076431274
1.3396904468536377,0.7491974234580994,0.5904930233955383,0.47671470046043396,0.5476190476190477,1.9279766082763672,0.5594232082366943
1.3679089546203613,0.727344810962677,0.6405641436576843,0.45894816517829895,0.47619047619047616,1.8787463903427124,0.5553681254386902
1.3272312879562378,0.633152186870575,0.6940791010856628,0.38284745812416077,0.5476190476190477,1.2972488403320312,0.4829689562320709
1.3823269605636597,0.7261185050010681,0.6562084555625916,0.45972275733947754,0.5238095238095238,1.9704961776733398,0.5413968563079834
1.408738613128662,0.7170252203941345,0.6917133927345276,0.45225387811660767,0.4285714285714286,2.043548822402954,0.5401103496551514
1.3796883821487427,0.7168511748313904,0.6628372073173523,0.46250462532043457,0.5476190476190477,1.9022777080535889,0.547274649143219
1.34065842628479,0.7624611258506775,0.5781973004341125,0.47810590267181396,0.4285714285714286,1.9377459287643433,0.5632362365722656
1.3964340686798096,0.6939776539802551,0.7024564146995544,0.45236828923225403,0.47619047619047616,1.655422568321228,0.5363312363624573
1.387681484222412,0.7602577805519104,0.6274237036705017,0.4697492718696594,0.5952380952380952,1.746569037437439,0.5754837393760681
1.4206939935684204,0.6941463351249695,0.7265476584434509,0.4444950222969055,0.5476190476190477,1.5438640117645264,0.5381279587745667
1.3682055473327637,0.7424952387809753,0.6257103085517883,0.4721820652484894,0.5952380952380952,1.8874231576919556,0.5716725587844849
1.3370792865753174,0.694814145565033,0.6422651410102844,0.4365459978580475,0.47619047619047616,2.13354229927063,0.5325772762298584
1.3508296012878418,0.7249953746795654,0.6258342266082764,0.46487918496131897,0.5476190476190477,2.1755282878875732,0.556321918964386
1.3840233087539673,0.749226450920105,0.6347968578338623,0.475362092256546,0.5,1.8758125305175781,0.5634506940841675
1.3277199268341064,0.7626891732215881,0.5650307536125183,0.4916340410709381,0.5238095238095238,1.8135877847671509,0.5767953395843506
1.375756025314331,0.7461751699447632,0.6295808553695679,0.47432029247283936,0.40476190476190477,1.6914951801300049,0.5593900084495544
1.3198045492172241,0.7053959965705872,0.614408552646637,0.42361941933631897,0.45238095238095233,2.129340410232544,0.5515848994255066
1.3778878450393677,0.7289270162582397,0.6489608287811279,0.46421748399734497,0.47619047619047616,1.9551424980163574,0.5481892824172974
1.4172312021255493,0.693691611289978,0.7235395908355713,0.44280633330345154,0.4285714285714286,2.1352148056030273,0.52837073802948
1.3233637809753418,0.7957865595817566,0.5275772213935852,0.5016698837280273,0.6190476190476191,1.8974287509918213,0.5862964391708374
1.3804436922073364,0.7687808871269226,0.6116628050804138,0.4991249144077301,0.5238095238095238,1.7129883766174316,0.5746171474456787
1.3684570789337158,0.7523777484893799,0.6160793304443359,0.484300434589386,0.45238095238095233,1.5678417682647705,0.5532178282737732
1.425796627998352,0.7272880673408508,0.6985085606575012,0.46330374479293823,0.5,1.925903081893921,0.5552719235420227
1.3414549827575684,0.7428650259971619,0.5985899567604065,0.48365870118141174,0.5238095238095238,1.8802027702331543,0.572422981262207
1.3970845937728882,0.7299497723579407,0.6671348214149475,0.47343167662620544,0.45238095238095233,1.9790191650390625,0.5703535079956055
1.3923370838165283,0.7067822813987732,0.6855548024177551,0.453510046005249,0.47619047619047616,1.7077645063400269,0.5373083353042603
1.334028959274292,0.7789753675460815,0.5550535917282104,0.4897029995918274,0.5476190476190477,1.6364998817443848,0.5752919912338257
1.3504616022109985,0.7465412020683289,0.6039204001426697,0.4663470685482025,0.5238095238095238,2.1508982181549072,0.5609254837036133
1.3916553258895874,0.7325231432914734,0.659132182598114,0.46262797713279724,0.4285714285714286,1.823007583618164,0.5420117378234863
1.3818646669387817,0.5827152132987976,0.7991494536399841,0.3464413285255432,0.47619047619047616,1.6699790954589844,0.4432736337184906
1.414152979850769,0.7637454271316528,0.6504075527191162,0.47355931997299194,0.5238095238095238,1.7526668310165405,0.5576582551002502
1.387086272239685,0.7291272282600403,0.6579590439796448,0.45933955907821655,0.5,1.6096928119659424,0.5561807155609131
1.3768868446350098,0.7375332117080688,0.6393536329269409,0.4748750329017639,0.45238095238095233,2.168095588684082,0.5616302490234375
1.387541651725769,0.7194464802742004,0.6680951714515686,0.4508550763130188,0.5,1.8811290264129639,0.5326225161552429
1.3296899795532227,0.7327482104301453,0.5969417691230774,0.46789315342903137,0.5714285714285714,1.6243220567703247,0.5666460990905762
1.3777967691421509,0.7531731724739075,0.6246235966682434,0.48293545842170715,0.5238095238095238,2.1742966175079346,0.5685517191886902
1.3845610618591309,0.7381561994552612,0.6464048624038696,0.46366074681282043,0.47619047619047616,1.864121913909912,0.5410363674163818
1.3250194787979126,0.7698079943656921,0.5552114844322205,0.49642443656921387,0.5,1.5370477437973022,0.5757603049278259
1.412636160850525,0.7220168709754944,0.6906192898750305,0.45249509811401367,0.5476190476190477,1.6388229131698608,0.5382018089294434
1.3729835748672485,0.7240694761276245,0.648914098739624,0.4629271924495697,0.45238095238095233,1.982547640800476,0.5456430315971375
1.2817108631134033,0.6718395948410034,0.6098712682723999,0.41250476241111755,0.5476190476190477,1.853615164756775,0.5220162272453308
1.37632155418396,0.7554444074630737,0.6208771467208862,0.48764270544052124,0.47619047619047616,1.5857295989990234,0.5737003087997437
1.360575556755066,0.7623016834259033,0.5982738733291626,0.4853769540786743,0.5,2.0817172527313232,0.574044942855835
1.3495875597000122,0.7273461222648621,0.6222414374351501,0.4599190950393677,0.5476190476190477,1.9888492822647095,0.5423771142959595
1.3552743196487427,0.7285683751106262,0.6267059445381165,0.44898176193237305,0.5238095238095238,2.3106305599212646,0.5492652654647827
1.4256528615951538,0.7280457615852356,0.6976071000099182,0.46522101759910583,0.5714285714285714,2.2983925342559814,0.5469503402709961
1.4119995832443237,0.6784291863441467,0.733570396900177,0.43869748711586,0.40476190476190477,1.5846405029296875,0.5239507555961609
1.3701567649841309,0.7550126910209656,0.6151440739631653,0.4839017391204834,0.5952380952380952,1.735933780670166,0.5713849663734436
1.361505389213562,0.7460548281669617,0.6154505610466003,0.47853249311447144,0.5,1.4989769458770752,0.5630708932876587
1.368630290031433,0.7303899526596069,0.6382403373718262,0.46684443950653076,0.47619047619047616,1.2742079496383667,0.5521241426467896
1.380919337272644,0.7444338202476501,0.6364855170249939,0.47844281792640686,0.5476190476190477,1.6790984869003296,0.569097638130188
1.3859121799468994,0.7122384905815125,0.673673689365387,0.44263651967048645,0.5238095238095238,1.968238115310669,0.553008496761322
1.2634656429290771,0.8167310953140259,0.44673454761505127,0.5229274034500122,0.47619047619047616,1.9384427070617676,0.6102578043937683
1.3168540000915527,0.7686342597007751,0.5482197403907776,0.4840683341026306,0.5,2.478135585784912,0.5656288266181946
1.3957324028015137,0.6993820071220398,0.6963503956794739,0.44079259037971497,0.5476190476190477,2.0232419967651367,0.5374772548675537
1.378395676612854,0.7512649893760681,0.6271306872367859,0.4547574520111084,0.5476190476190477,1.608445405960083,0.5517281293869019
1.3995071649551392,0.7536488175392151,0.6458583474159241,0.4688781499862671,0.5714285714285714,1.591183066368103,0.5556159019470215
1.4087920188903809,0.6819082498550415,0.7268837690353394,0.429440975189209,0.5476190476190477,1.8644496202468872,0.5229051113128662
1.3311035633087158,0.7434121966362,0.5876913666725159,0.4776826798915863,0.5,1.6985070705413818,0.5633084177970886
1.4033626317977905,0.7042404413223267,0.6991221904754639,0.4528542160987854,0.47619047619047616,1.6469959020614624,0.5420173406600952
1.4002422094345093,0.721788763999939,0.6784534454345703,0.47148993611335754,0.4285714285714286,1.8717238903045654,0.5542724132537842
1.3681330680847168,0.7615344524383545,0.6065986156463623,0.4816415309906006,0.5476190476190477,1.6523414850234985,0.5753402709960938
1.3650641441345215,0.6695553064346313,0.6955088376998901,0.40698856115341187,0.5,1.9716960191726685,0.5083390474319458
1.3762452602386475,0.7530196905136108,0.6232255697250366,0.47427862882614136,0.5476190476190477,1.9341908693313599,0.5588268041610718
1.3683487176895142,0.685600996017456,0.6827477216720581,0.429582417011261,0.5476190476190477,1.9571847915649414,0.5237906575202942
1.270224928855896,0.7663453221321106,0.5038796067237854,0.48554378747940063,0.47619047619047616,1.8152462244033813,0.5726964473724365
1.3572899103164673,0.7081359624862671,0.6491539478302002,0.45553916692733765,0.5476190476190477,1.9296271800994873,0.5480774641036987
1.3892323970794678,0.763915479183197,0.6253169178962708,0.48632240295410156,0.5238095238095238,1.6406320333480835,0.569273829460144
1.3441312313079834,0.7259227633476257,0.6182084679603577,0.4578605592250824,0.5952380952380952,1.6664930582046509,0.5573784112930298
1.3240673542022705,0.7895181179046631,0.5345492362976074,0.4896768629550934,0.5952380952380952,1.5777424573898315,0.5722523927688599
1.3907850980758667,0.7472402453422546,0.6435448527336121,0.4707627296447754,0.5,1.5198403596878052,0.5578888654708862
1.389044165611267,0.7436088919639587,0.6454352736473083,0.4722970426082611,0.6190476190476191,2.0893843173980713,0.5589529871940613
1.438773512840271,0.7077459692955017,0.7310275435447693,0.45135247707366943,0.5476190476190477,1.734545350074768,0.543738842010498
1.350969910621643,0.7543064951896667,0.5966634154319763,0.480834037065506,0.5238095238095238,1.6943458318710327,0.5580763816833496
1.3342827558517456,0.7589029669761658,0.5753797888755798,0.4835340082645416,0.45238095238095233,1.996982216835022,0.5750695466995239
1.3961845636367798,0.7137343287467957,0.6824502348899841,0.4462568163871765,0.4285714285714286,1.8141415119171143,0.5513516664505005
1.3269990682601929,0.7849444150924683,0.5420546531677246,0.49834704399108887,0.5,1.7445390224456787,0.5887057185173035
1.3843902349472046,0.7254598140716553,0.6589304208755493,0.4614025056362152,0.5238095238095238,1.7622648477554321,0.5385963320732117
1.386419653892517,0.7401467561721802,0.6462728977203369,0.46375393867492676,0.47619047619047616,1.787631630897522,0.5534600019454956
1.391211986541748,0.7358690500259399,0.6553429365158081,0.47206538915634155,0.5238095238095238,2.2167038917541504,0.567775547504425
1.345301866531372,0.7394746541976929,0.6058272123336792,0.47788718342781067,0.5238095238095238,1.5455206632614136,0.5700153112411499
1.3177098035812378,0.7504104971885681,0.5672993063926697,0.47611433267593384,0.47619047619047616,1.9737277030944824,0.5741376280784607
1.345029592514038,0.714962363243103,0.6300672292709351,0.4529806077480316,0.5238095238095238,1.9709030389785767,0.5392064452171326
1.3444007635116577,0.7473751902580261,0.5970255732536316,0.4713754951953888,0.5952380952380952,1.7670729160308838,0.5704420804977417
1.3948948383331299,0.7389818429946899,0.6559129953384399,0.4691140949726105,0.5476190476190477,1.853995442390442,0.5550212860107422
1.3622709512710571,0.7136560082435608,0.6486149430274963,0.46355295181274414,0.5714285714285714,1.7268400192260742,0.5666772127151489
1.3505650758743286,0.7521269917488098,0.5984380841255188,0.4754526913166046,0.5476190476190477,1.3872464895248413,0.573302149772644
1.3766429424285889,0.7428722977638245,0.6337706446647644,0.47218549251556396,0.5714285714285714,2.1125755310058594,0.5553358197212219
1.37934148311615,0.7492988109588623,0.6300426721572876,0.48052218556404114,0.6190476190476191,1.8434561491012573,0.5720878839492798
1.352905035018921,0.7137507796287537,0.6391542553901672,0.4606653153896332,0.5,2.265472888946533,0.5430543422698975
1.3723303079605103,0.7513865232467651,0.6209437847137451,0.477602481842041,0.5476190476190477,2.236219644546509,0.561881422996521
1.3984087705612183,0.6972664594650269,0.7011423110961914,0.44477614760398865,0.45238095238095233,1.962796688079834,0.5343627333641052
1.3676667213439941,0.7268852591514587,0.6407814621925354,0.4662717282772064,0.5238095238095238,1.755428433418274,0.5503243803977966
1.376492977142334,0.7295258045196533,0.6469671726226807,0.4696033000946045,0.47619047619047616,1.9606913328170776,0.5458396673202515
1.3633055686950684,0.7489332556724548,0.6143723130226135,0.47249025106430054,0.45238095238095233,2.206820011138916,0.5626125931739807
1.4008395671844482,0.7359539270401001,0.6648856401443481,0.4660148620605469,0.5,1.897705316543579,0.5559141635894775
1.3070167303085327,0.771109938621521,0.5359067916870117,0.492936372756958,0.5476190476190477,2.259521722793579,0.5832274556159973
1.3211103677749634,0.7717224359512329,0.5493879318237305,0.49498212337493896,0.5238095238095238,1.3793694972991943,0.5834373235702515
1.3745242357254028,0.7308549284934998,0.6436693072319031,0.4635913670063019,0.47619047619047616,2.0973622798919678,0.5564168095588684
1.3584563732147217,0.7315024137496948,0.6269539594650269,0.4685266613960266,0.5952380952380952,1.3850970268249512,0.5657634735107422
1.3349884748458862,0.7511448264122009,0.5838436484336853,0.47483861446380615,0.5952380952380952,2.3293728828430176,0.5619557499885559
1.3673079013824463,0.7616094946861267,0.6056984066963196,0.4801509976387024,0.5476190476190477,1.547698736190796,0.5716540217399597
1.3758243322372437,0.74466872215271,0.6311556100845337,0.4687500298023224,0.5238095238095238,1.0629762411117554,0.5537838935852051
1.3526417016983032,0.7540001273155212,0.598641574382782,0.4820746183395386,0.47619047619047616,1.9619415998458862,0.5636242032051086
1.3816568851470947,0.7384499311447144,0.6432069540023804,0.47715985774993896,0.6428571428571428,2.0861315727233887,0.5666234493255615
1.373699426651001,0.7486613392829895,0.6250380873680115,0.46701687574386597,0.5714285714285714,1.7412207126617432,0.5630841851234436
1.373504400253296,0.702267587184906,0.6712368130683899,0.4524043798446655,0.47619047619047616,2.0021426677703857,0.5433276295661926
1.357308268547058,0.7389823794364929,0.6183258891105652,0.4699155390262604,0.5,1.577887773513794,0.5569767951965332
1.4310919046401978,0.7305406332015991,0.7005512714385986,0.47386497259140015,0.4285714285714286,1.737641453742981,0.5601288676261902
1.4052197933197021,0.7055352926254272,0.6996845006942749,0.4492718279361725,0.5476190476190477,1.9876881837844849,0.5469805002212524
1.3299882411956787,0.7530316114425659,0.5769566297531128,0.4851844608783722,0.5952380952380952,1.9856256246566772,0.5780274271965027
1.3944077491760254,0.7380515933036804,0.656356155872345,0.46604669094085693,0.47619047619047616,1.715327501296997,0.5419701933860779
1.3860204219818115,0.7285629510879517,0.6574574708938599,0.46684521436691284,0.5714285714285714,1.673313021659851,0.5474593043327332
1.3272109031677246,0.7325092554092407,0.5947016477584839,0.46917662024497986,0.6428571428571428,1.835798740386963,0.5520931482315063
1.3701785802841187,0.7649835348129272,0.6051950454711914,0.4833317697048187,0.5238095238095238,2.0080690383911133,0.5703599452972412
1.351710557937622,0.7869674563407898,0.5647431015968323,0.49651461839675903,0.5476190476190477,1.668005347251892,0.5974114537239075
1.3751689195632935,0.7272810339927673,0.6478878855705261,0.4567634165287018,0.6190476190476191,1.381424903869629,0.5442978739738464
1.358851671218872,0.7751297354698181,0.583721935749054,0.4881237745285034,0.5714285714285714,2.0855278968811035,0.5826146602630615
1.3678562641143799,0.7528353333473206,0.6150209307670593,0.4805876314640045,0.5238095238095238,1.8558405637741089,0.5715526938438416
1.3589125871658325,0.738197922706604,0.6207146644592285,0.4674936830997467,0.47619047619047616,1.6953381299972534,0.5603734850883484
1.3368923664093018,0.7122353315353394,0.6246570348739624,0.46349766850471497,0.5,1.989298701286316,0.5492464303970337
1.4181519746780396,0.6731218695640564,0.7450301051139832,0.44502267241477966,0.4285714285714286,2.116638660430908,0.525098443031311
1.298754334449768,0.7736225724220276,0.5251317620277405,0.489881306886673,0.6904761904761905,2.1855669021606445,0.5798649191856384
1.388358473777771,0.7116757035255432,0.6766827702522278,0.4560984969139099,0.5238095238095238,1.9472306966781616,0.5396561622619629
1.3898435831069946,0.7296121120452881,0.6602314710617065,0.4567946195602417,0.5,1.443812370300293,0.5562244057655334
1.381508708000183,0.75188148021698,0.6296272277832031,0.48219048976898193,0.3571428571428571,1.7306686639785767,0.5605096817016602
1.403314471244812,0.7277652025222778,0.6755492687225342,0.4662109315395355,0.45238095238095233,1.837283968925476,0.5436681509017944
1.3561673164367676,0.773735761642456,0.5824315547943115,0.4929336607456207,0.5714285714285714,1.904665470123291,0.58421790599823
1.3685376644134521,0.7656763195991516,0.6028613448143005,0.4732835590839386,0.47619047619047616,2.1442391872406006,0.569830060005188
1.416202425956726,0.709196150302887,0.7070062756538391,0.45429885387420654,0.5238095238095238,1.8039307594299316,0.5423167943954468
1.3789132833480835,0.7517062425613403,0.6272070407867432,0.47549164295196533,0.47619047619047616,1.9029314517974854,0.567826509475708
1.3767240047454834,0.7077955603599548,0.6689284443855286,0.45673903822898865,0.5,1.5978065729141235,0.5419287085533142
1.3479608297348022,0.7102218270301819,0.6377390027046204,0.4487193822860718,0.5952380952380952,1.431025505065918,0.5343239307403564
1.414731502532959,0.746087372303009,0.66864413022995,0.4812135696411133,0.5476190476190477,1.5242024660110474,0.5640749931335449
1.3614903688430786,0.7502132058143616,0.611277163028717,0.473789781332016,0.5714285714285714,2.0653390884399414,0.5558332204818726
1.4087713956832886,0.6901553273200989,0.7186160683631897,0.4321533143520355,0.5238095238095238,1.9557167291641235,0.5352832078933716
1.3837933540344238,0.7057381868362427,0.6780551671981812,0.4440311789512634,0.47619047619047616,1.3762125968933105,0.529938280582428
1.3516623973846436,0.759229302406311,0.5924330949783325,0.4850502908229828,0.4285714285714286,2.0291969776153564,0.566814661026001
1.3651562929153442,0.731481671333313,0.6336746215820312,0.46684351563453674,0.5,1.8909738063812256,0.5605399012565613
1.3244407176971436,0.7768715620040894,0.5475691556930542,0.4762911796569824,0.5476190476190477,1.2236899137496948,0.5767762660980225
1.343409776687622,0.7563385367393494,0.5870712399482727,0.4825073182582855,0.5238095238095238,1.6221038103103638,0.5817722678184509
1.335717797279358,0.7484647631645203,0.5872530341148376,0.477357417345047,0.5476190476190477,1.5342618227005005,0.5694139003753662
1.3017246723175049,0.7902025580406189,0.511522114276886,0.5142875909805298,0.5,1.6020663976669312,0.602324366569519
1.4338936805725098,0.7015516757965088,0.732342004776001,0.45057862997055054,0.5238095238095238,1.7005447149276733,0.5415282249450684
1.3589550256729126,0.7214100360870361,0.6375449895858765,0.45805782079696655,0.5714285714285714,1.8030815124511719,0.552262008190155
1.352983832359314,0.7440297603607178,0.6089540719985962,0.47292643785476685,0.47619047619047616,2.379718780517578,0.5659474730491638
1.344806432723999,0.7571092844009399,0.5876971483230591,0.4826420843601227,0.5,2.033613443374634,0.5583739280700684
1.3362762928009033,0.7657646536827087,0.5705116391181946,0.48790621757507324,0.47619047619047616,2.061890125274658,0.574072539806366
1.3848272562026978,0.7212899923324585,0.6635372638702393,0.44938939809799194,0.5238095238095238,2.25339674949646,0.5351632237434387
1.4037299156188965,0.6889364123344421,0.7147935032844543,0.4324081242084503,0.5952380952380952,2.3140616416931152,0.5278112292289734
1.403780460357666,0.7314803600311279,0.6723001003265381,0.4500308632850647,0.5,2.4459943771362305,0.5463757514953613
1.4007359743118286,0.758480429649353,0.6422555446624756,0.4802874028682709,0.5,2.4356579780578613,0.5690990686416626
1.380987524986267,0.7659757137298584,0.6150118112564087,0.48870089650154114,0.40476190476190477,1.8423309326171875,0.5722801089286804
1.3470265865325928,0.7524953484535217,0.594531238079071,0.4837966859340668,0.5238095238095238,1.8979023694992065,0.5719635486602783
1.379095196723938,0.7102225422859192,0.6688726544380188,0.44469180703163147,0.45238095238095233,1.9714462757110596,0.5380359888076782
1.383002758026123,0.7307618856430054,0.6522408723831177,0.4559192955493927,0.47619047619047616,1.8618381023406982,0.5509724020957947
1.3620339632034302,0.7448173761367798,0.6172165870666504,0.4805477261543274,0.5,1.6163249015808105,0.5692448616027832
1.3598614931106567,0.7430010437965393,0.6168604493141174,0.4789898991584778,0.5238095238095238,1.9088854789733887,0.566541850566864
1.4090622663497925,0.7207818627357483,0.6882804036140442,0.45955419540405273,0.47619047619047616,1.8456963300704956,0.550468385219574
1.3478909730911255,0.705975353717804,0.6419156193733215,0.44776803255081177,0.5238095238095238,1.9196662902832031,0.5460003614425659
1.3770488500595093,0.7004221677780151,0.6766266822814941,0.44699621200561523,0.5,1.0693402290344238,0.5337759256362915
1.3534611463546753,0.6397811770439148,0.7136799693107605,0.37846308946609497,0.5952380952380952,1.9828290939331055,0.49626925587654114
1.326460599899292,0.7756874561309814,0.5507731437683105,0.5049132704734802,0.5238095238095238,1.7792918682098389,0.5860082507133484
1.3659273386001587,0.7138758301734924,0.6520515084266663,0.459369957447052,0.5714285714285714,2.314105749130249,0.539198637008667
1.3368231058120728,0.7582545876502991,0.5785685181617737,0.480311781167984,0.5714285714285714,1.9664080142974854,0.5577998757362366
1.3402667045593262,0.7464168071746826,0.5938498973846436,0.4780830442905426,0.45238095238095233,2.0108354091644287,0.5696183443069458
1.3685349225997925,0.7657274603843689,0.6028074622154236,0.4921645522117615,0.5476190476190477,1.911441445350647,0.579523503780365
1.3978904485702515,0.7243092656135559,0.6735811829566956,0.44479623436927795,0.47619047619047616,1.7482163906097412,0.5456115007400513
1.3811005353927612,0.7388607859611511,0.6422397494316101,0.46574729681015015,0.5476190476190477,1.7443161010742188,0.5522744655609131
1.3394383192062378,0.7427647709846497,0.5966735482215881,0.47401273250579834,0.5476190476190477,2.083677291870117,0.5643826127052307
1.4245442152023315,0.7596889734268188,0.6648552417755127,0.479587584733963,0.5714285714285714,1.9753315448760986,0.571606457233429
1.4087774753570557,0.7093155980110168,0.6994618773460388,0.45711827278137207,0.38095238095238093,1.9541243314743042,0.5468766689300537
1.3792684078216553,0.6931278109550476,0.6861405968666077,0.44166481494903564,0.6190476190476191,2.059483051300049,0.5255742073059082
1.3812053203582764,0.7609084248542786,0.6202968955039978,0.4815678894519806,0.45238095238095233,1.995753288269043,0.5691314935684204
1.3708893060684204,0.7262445688247681,0.6446447372436523,0.46151068806648254,0.5,1.7962995767593384,0.5562058687210083
1.3825488090515137,0.7457262277603149,0.6368225812911987,0.4759683609008789,0.5952380952380952,1.9396530389785767,0.5569388270378113
1.3795158863067627,0.7062288522720337,0.673287034034729,0.4471822679042816,0.5,1.5153807401657104,0.5391696691513062
1.3540421724319458,0.7705797553062439,0.5834624171257019,0.4911191463470459,0.5238095238095238,1.9892696142196655,0.5874345302581787
1.3756346702575684,0.7223942875862122,0.6532403826713562,0.4648694396018982,0.5714285714285714,1.9617811441421509,0.5439857840538025
1.3918064832687378,0.7398608326911926,0.6519456505775452,0.4784022271633148,0.5476190476190477,1.459140419960022,0.5713469982147217
1.4083012342453003,0.7076465487480164,0.7006546854972839,0.4620407223701477,0.47619047619047616,1.4678387641906738,0.5444003343582153
1.3654197454452515,0.7278333902359009,0.6375863552093506,0.4695313572883606,0.47619047619047616,1.4639759063720703,0.5579847693443298
1.4074269533157349,0.7162177562713623,0.6912091970443726,0.457199364900589,0.5,2.2738325595855713,0.5556832551956177
1.3700063228607178,0.7565355896949768,0.613470733165741,0.47876524925231934,0.5952380952380952,2.364802360534668,0.5598622560501099
1.3459292650222778,0.7745229005813599,0.571406364440918,0.48902925848960876,0.5476190476190477,2.1637842655181885,0.5808908939361572
1.3314825296401978,0.7739190459251404,0.5575634837150574,0.4955183267593384,0.5238095238095238,1.9515740871429443,0.5699020624160767
1.3934584856033325,0.7002108693122864,0.6932476162910461,0.4408186972141266,0.5476190476190477,1.3631848096847534,0.5292308330535889
1.3541805744171143,0.7653125524520874,0.5888680219650269,0.4918479323387146,0.47619047619047616,1.6114600896835327,0.5689746141433716
1.3085688352584839,0.6534280180931091,0.6551408171653748,0.3939637541770935,0.5,1.972295880317688,0.49696603417396545
1.3463503122329712,0.7512323260307312,0.59511798620224,0.4858101010322571,0.5476190476190477,2.0183160305023193,0.5645303726196289
1.3161777257919312,0.7669837474822998,0.5491939783096313,0.4836477041244507,0.5714285714285714,1.471113920211792,0.5804793238639832
1.3985260725021362,0.7599436044692993,0.6385824680328369,0.4798792004585266,0.45238095238095233,1.8199702501296997,0.5557647943496704
1.3969484567642212,0.7229223847389221,0.6740260720252991,0.46361058950424194,0.47619047619047616,2.085165023803711,0.5556594729423523
1.4121510982513428,0.7277370691299438,0.6844140291213989,0.4620392918586731,0.5476190476190477,1.9864026308059692,0.5518023371696472
1.325340747833252,0.7650881409645081,0.5602526068687439,0.4853396415710449,0.5476190476190477,1.706088662147522,0.5738391876220703
1.3931219577789307,0.7141947150230408,0.6789272427558899,0.4579818844795227,0.5238095238095238,1.5089200735092163,0.5444226861000061
1.325024962425232,0.7484390735626221,0.5765858888626099,0.4792386591434479,0.40476190476190477,1.7366148233413696,0.5635340809822083
1.328601360321045,0.6876603364944458,0.6409410238265991,0.42566022276878357,0.5714285714285714,1.4004682302474976,0.529015302658081
1.3673434257507324,0.7601312398910522,0.6072121858596802,0.4841639995574951,0.5714285714285714,2.0833749771118164,0.5652803182601929
1.3806757926940918,0.7435518503189087,0.6371239423751831,0.47208142280578613,0.5,2.011382818222046,0.5489388704299927
1.419723629951477,0.7280742526054382,0.6916493773460388,0.4613581597805023,0.5238095238095238,1.9132803678512573,0.5362861752510071
1.3710496425628662,0.7678910493850708,0.6031585931777954,0.49693697690963745,0.5238095238095238,1.5855114459991455,0.5865199565887451
1.3811450004577637,0.7500420212745667,0.631102979183197,0.4765004515647888,0.5714285714285714,1.348383903503418,0.5615730285644531
1.3841583728790283,0.7263650298118591,0.6577933430671692,0.45462721586227417,0.5476190476190477,1.787135124206543,0.5424119830131531
1.393377661705017,0.7356220483779907,0.6577556133270264,0.47343772649765015,0.45238095238095233,1.703963041305542,0.5509994626045227
1.326572060585022,0.7938897609710693,0.5326822996139526,0.515568733215332,0.40476190476190477,2.0080652236938477,0.5970067381858826
1.461753010749817,0.6911695599555969,0.77058345079422,0.43431782722473145,0.5,2.075094223022461,0.5151200294494629
1.3647948503494263,0.7409805655479431,0.6238142848014832,0.4833129942417145,0.5476190476190477,2.1445915699005127,0.5649713277816772
1.379645824432373,0.7841936349868774,0.5954521894454956,0.4885578751564026,0.4285714285714286,2.199535608291626,0.5656114816665649
1.353890061378479,0.730208158493042,0.623681902885437,0.46799248456954956,0.47619047619047616,1.73373544216156,0.5596360564231873
1.3934829235076904,0.7319633960723877,0.6615195274353027,0.4589085876941681,0.5476190476190477,1.8384464979171753,0.5534927248954773
1.3631993532180786,0.76240473985672,0.6007946133613586,0.48211684823036194,0.5714285714285714,2.038975238800049,0.5818506479263306
1.335885763168335,0.7452208399772644,0.5906649231910706,0.46546274423599243,0.5238095238095238,1.7930949926376343,0.5619480013847351
1.3007903099060059,0.7725586295127869,0.528231680393219,0.4849093556404114,0.5238095238095238,1.8140476942062378,0.564001202583313
1.3609775304794312,0.6402248740196228,0.7207526564598083,0.39416006207466125,0.5714285714285714,1.9433397054672241,0.49602019786834717
1.2725756168365479,0.6531937122344971,0.6193819046020508,0.40531378984451294,0.47619047619047616,1.9567729234695435,0.5004119277000427
1.3622323274612427,0.7408148646354675,0.6214174628257751,0.47338998317718506,0.5476190476190477,1.8914744853973389,0.5735846757888794
1.3940645456314087,0.698511004447937,0.6955535411834717,0.45033034682273865,0.5476190476190477,1.64227294921875,0.5393666625022888
1.3446487188339233,0.7398518323898315,0.6047968864440918,0.4690101444721222,0.5714285714285714,2.104210138320923,0.566874086856842
1.3870283365249634,0.7442771792411804,0.642751157283783,0.47887763381004333,0.45238095238095233,1.6463253498077393,0.5582165718078613
1.4176948070526123,0.6936201453208923,0.72407466173172,0.4450007379055023,0.45238095238095233,1.836089849472046,0.5401999354362488
1.3710458278656006,0.7269238829612732,0.6441219449043274,0.4665583670139313,0.4285714285714286,1.483041763305664,0.5534481406211853
1.423052430152893,0.674936830997467,0.748115599155426,0.4341840147972107,0.5476190476190477,1.5793566703796387,0.5229060053825378
1.3675055503845215,0.7643538117408752,0.6031517386436462,0.488717645406723,0.5,2.1814470291137695,0.5672715306282043
1.411466121673584,0.7180493474006653,0.6934167742729187,0.4481435716152191,0.5,2.2969820499420166,0.5454505681991577
1.3294801712036133,0.7348695993423462,0.5946105718612671,0.46090951561927795,0.5238095238095238,1.3642488718032837,0.5439229607582092
1.3315062522888184,0.7402017116546631,0.5913045406341553,0.4751637578010559,0.5238095238095238,1.7832884788513184,0.5658568143844604
1.3986190557479858,0.7296679615974426,0.6689510941505432,0.4544229507446289,0.47619047619047616,1.9346686601638794,0.5421158075332642
1.395992398262024,0.7157690525054932,0.6802233457565308,0.4490220546722412,0.5476190476190477,2.351008176803589,0.5460599660873413
1.371085524559021,0.7290868163108826,0.6419987082481384,0.46278172731399536,0.5714285714285714,2.080296039581299,0.5480117797851562
1.3058618307113647,0.7845861315727234,0.5212756991386414,0.4836876392364502,0.5476190476190477,1.8914508819580078,0.5753626823425293
1.3907626867294312,0.7635735273361206,0.6271891593933105,0.4894867241382599,0.40476190476190477,2.057123899459839,0.5831406116485596
1.4119391441345215,0.7235462069511414,0.6883929371833801,0.44532930850982666,0.5476190476190477,2.172280788421631,0.5411462187767029
1.412826657295227,0.7258933186531067,0.6869333386421204,0.4567628502845764,0.5476190476190477,1.9412072896957397,0.5495702624320984
1.343387246131897,0.6403127908706665,0.7030744552612305,0.40585076808929443,0.47619047619047616,1.4245946407318115,0.5055536031723022
1.3604769706726074,0.6250019073486328,0.7354750633239746,0.3866272270679474,0.5952380952380952,1.3616551160812378,0.48145079612731934
1.2653529644012451,0.8016496300697327,0.46370333433151245,0.5054223537445068,0.5,1.9562287330627441,0.5941306352615356
1.3376820087432861,0.7453850507736206,0.5922969579696655,0.4778233766555786,0.6428571428571428,1.8919563293457031,0.5645136833190918
1.413448452949524,0.7283669114112854,0.6850815415382385,0.4618675708770752,0.5,2.2001702785491943,0.5472519993782043
1.3530385494232178,0.7477701902389526,0.6052683591842651,0.4818180799484253,0.4285714285714286,1.7441240549087524,0.5631815791130066
1.3991971015930176,0.7376851439476013,0.6615119576454163,0.47129470109939575,0.4285714285714286,1.9705077409744263,0.5581843256950378
1.354734182357788,0.7233976125717163,0.6313365697860718,0.46274951100349426,0.5,1.7519500255584717,0.5587424635887146
1.372688889503479,0.7122603058815002,0.6604285836219788,0.4558003544807434,0.5,1.6450854539871216,0.5370194315910339
1.3917253017425537,0.7428289651870728,0.648896336555481,0.47563832998275757,0.5,1.951822280883789,0.5650460124015808
1.4050787687301636,0.7160734534263611,0.6890053153038025,0.4616992473602295,0.5476190476190477,1.8793450593948364,0.5456441640853882
1.3948577642440796,0.7400010824203491,0.6548566818237305,0.45642438530921936,0.5714285714285714,2.227337598800659,0.5571989417076111
1.3954209089279175,0.7313975095748901,0.6640233993530273,0.46329739689826965,0.5,1.682674527168274,0.5593616366386414
1.369411826133728,0.7306875586509705,0.6387242674827576,0.4639953374862671,0.5238095238095238,1.9853463172912598,0.5521930456161499
1.3420172929763794,0.7597292065620422,0.5822880864143372,0.47805535793304443,0.47619047619047616,1.4663628339767456,0.5645354390144348
1.3792885541915894,0.7353684902191162,0.6439200639724731,0.47759580612182617,0.5714285714285714,2.1408612728118896,0.5639495849609375
1.4124242067337036,0.7221899628639221,0.6902342438697815,0.4572237432003021,0.5476190476190477,1.7820229530334473,0.5514194965362549
1.3579670190811157,0.7418462634086609,0.6161207556724548,0.46389269828796387,0.47619047619047616,1.7874183654785156,0.5590285658836365
1.395760416984558,0.744210422039032,0.6515499949455261,0.4692465364933014,0.5476190476190477,2.0165598392486572,0.5629233717918396
1.3284778594970703,0.7776192426681519,0.5508586168289185,0.4928000569343567,0.5714285714285714,1.993654727935791,0.5704485774040222
1.411195993423462,0.7361353635787964,0.6750606298446655,0.4609825611114502,0.5952380952380952,1.8159071207046509,0.5569958686828613
1.3895667791366577,0.7318122982978821,0.6577544808387756,0.4699527323246002,0.5238095238095238,2.214853525161743,0.5601386427879333
1.3795678615570068,0.7538345456123352,0.6257333159446716,0.4804663062095642,0.45238095238095233,1.8458077907562256,0.5635366439819336
1.4033454656600952,0.7165277004241943,0.6868177652359009,0.4659880995750427,0.5714285714285714,1.9483602046966553,0.5523115396499634
1.3520325422286987,0.7690709233283997,0.5829616189002991,0.4920441210269928,0.5238095238095238,1.8761547803878784,0.5913695693016052
1.3438289165496826,0.7780229449272156,0.565805971622467,0.4899323582649231,0.4285714285714286,1.9080967903137207,0.5799681544303894
1.4439901113510132,0.7259467244148254,0.7180433869361877,0.45642346143722534,0.5238095238095238,1.6058857440948486,0.5607589483261108
1.3998383283615112,0.695121169090271,0.7047171592712402,0.44570082426071167,0.5714285714285714,1.9158462285995483,0.532029390335083
1.384708285331726,0.74742591381073,0.6372823715209961,0.4785788059234619,0.5,1.5629373788833618,0.5578840374946594
1.382615566253662,0.6003993153572083,0.7822162508964539,0.47951263189315796,0.47619047619047616,1.3673700094223022,0.6673454642295837
1.3530341386795044,0.5151063203811646,0.8379278182983398,0.4364408552646637,0.5238095238095238,1.7890568971633911,0.6392543315887451
1.3247685432434082,0.576887309551239,0.7478812336921692,0.4635734558105469,0.5476190476190477,1.5093863010406494,0.7184041142463684
1.3913817405700684,0.533646285533905,0.8577354550361633,0.49320483207702637,0.38095238095238093,1.4390538930892944,0.6645498275756836
1.3503835201263428,0.6666679978370667,0.6837155222892761,0.5405071377754211,0.47619047619047616,1.5651687383651733,0.7330219149589539
1.4387203454971313,0.6119905710220337,0.8267297744750977,0.4752102494239807,0.5238095238095238,1.2568199634552002,0.6652485132217407
1.44454824924469,0.7131891846656799,0.73135906457901,0.5408945679664612,0.5476190476190477,1.2167158126831055,0.725083589553833
1.4264272451400757,0.8147708773612976,0.6116563677787781,0.5963560342788696,0.45238095238095233,1.0327218770980835,0.7303680181503296
1.470563292503357,0.809252917766571,0.6613103747367859,0.5221849679946899,0.5238095238095238,1.2704565525054932,0.7041327953338623
1.5357472896575928,0.6609970331192017,0.8747502565383911,0.4967389404773712,0.6190476190476191,1.7388592958450317,0.6864948868751526
1.4829188585281372,0.7112023234367371,0.7717165350914001,0.5275338888168335,0.5,1.622297763824463,0.686968982219696
1.5731561183929443,0.6877763271331787,0.8853797912597656,0.44099706411361694,0.5238095238095238,1.5463006496429443,0.6824532151222229
1.6342681646347046,0.8174155354499817,0.8168526291847229,0.5279889702796936,0.5952380952380952,1.5833550691604614,0.72264564037323
1.6789672374725342,0.8641520142555237,0.8148152232170105,0.5544342994689941,0.45238095238095233,1.524982213973999,0.7757632732391357
1.7153282165527344,0.9119919538497925,0.8033362627029419,0.5483062863349915,0.5,1.0167112350463867,0.7273274064064026
1.6535537242889404,0.8754041194915771,0.7781496047973633,0.5414831638336182,0.5238095238095238,1.278517484664917,0.7179532647132874
1.562008261680603,0.8558258414268494,0.7061824202537537,0.5201557278633118,0.5238095238095238,1.1034436225891113,0.7100179195404053
1.560141682624817,0.8788800239562988,0.6812616586685181,0.5544411540031433,0.45238095238095233,0.9302842020988464,0.7295336127281189
1.5628210306167603,0.8348793387413025,0.7279416918754578,0.5313366055488586,0.40476190476190477,1.1622081995010376,0.6944833397865295
1.5191760063171387,0.7753821015357971,0.7437939047813416,0.5268052816390991,0.38095238095238093,1.3856201171875,0.6962113976478577
1.5136171579360962,0.8491625189781189,0.6644546389579773,0.5555681586265564,0.5238095238095238,1.3916102647781372,0.7314654588699341
1.6147924661636353,0.8633649349212646,0.7514275312423706,0.5683228969573975,0.47619047619047616,1.467250108718872,0.7395702600479126
1.5889979600906372,0.772108256816864,0.8168897032737732,0.5102346539497375,0.5,1.6672078371047974,0.7027347087860107
1.5827947854995728,0.7623773813247681,0.8204174041748047,0.5141193270683289,0.45238095238095233,1.8253508806228638,0.6980472803115845
1.62367582321167,0.7555510997772217,0.8681247234344482,0.5073089599609375,0.4285714285714286,1.6514501571655273,0.6902275681495667
1.6405235528945923,0.7760605216026306,0.8644630312919617,0.5462861061096191,0.47619047619047616,1.6602452993392944,0.7267929315567017
1.5925400257110596,0.7542694807052612,0.8382705450057983,0.5484503507614136,0.47619047619047616,1.5853004455566406,0.7122982740402222
1.4935201406478882,0.7616577744483948,0.7318623661994934,0.5374223589897156,0.5,2.012324571609497,0.7115084528923035
1.501665711402893,0.7556359171867371,0.746029794216156,0.5246433615684509,0.5476190476190477,2.3195719718933105,0.6817238926887512
1.5569673776626587,0.6966710686683655,0.8602963089942932,0.46257758140563965,0.5238095238095238,1.9455881118774414,0.6115838289260864
1.5244845151901245,0.741077721118927,0.7834067940711975,0.47696298360824585,0.5714285714285714,1.3714971542358398,0.6419960856437683
1.4621223211288452,0.6958125233650208,0.7663097977638245,0.42555397748947144,0.6190476190476191,1.8239890336990356,0.566024124622345
1.4786633253097534,0.648904025554657,0.8297592997550964,0.3639337718486786,0.5714285714285714,1.9151108264923096,0.5277969837188721
1.4588360786437988,0.769581139087677,0.6892549395561218,0.5037002563476562,0.5238095238095238,1.5836435556411743,0.6587786078453064
1.4462485313415527,0.6440407037734985,0.8022078275680542,0.3808228373527527,0.6428571428571428,1.6507200002670288,0.534683883190155
1.3833760023117065,0.6643669009208679,0.7190091013908386,0.41101139783859253,0.6190476190476191,1.8331860303878784,0.553107738494873
1.3973307609558105,0.6807867884635925,0.716543972492218,0.4313405752182007,0.5238095238095238,1.943991780281067,0.5717924237251282
1.3911919593811035,0.6470224261283875,0.7441695332527161,0.3979385197162628,0.47619047619047616,1.8558990955352783,0.5533928871154785
1.4151252508163452,0.6579959392547607,0.7571293115615845,0.39600440859794617,0.4285714285714286,1.813868761062622,0.5503475666046143
1.4540663957595825,0.6571267247200012,0.7969396710395813,0.395664244890213,0.38095238095238093,1.7429673671722412,0.55123370885849
1.449907898902893,0.6773227453231812,0.7725851535797119,0.4068121016025543,0.5238095238095238,1.7520240545272827,0.571246862411499
1.4848846197128296,0.6742773652076721,0.8106072545051575,0.383063405752182,0.47619047619047616,2.017852306365967,0.5521368980407715
1.4525591135025024,0.7103354930877686,0.7422236204147339,0.4263409674167633,0.45238095238095233,1.8806668519973755,0.5923055410385132
1.4754992723464966,0.691913366317749,0.7835859060287476,0.4025886654853821,0.4285714285714286,1.2561898231506348,0.5785344243049622
1.427529215812683,0.7251554131507874,0.7023738026618958,0.4442259669303894,0.5476190476190477,1.833754301071167,0.6012740135192871
1.4279446601867676,0.6472567319869995,0.7806879281997681,0.38377630710601807,0.5238095238095238,2.0086662769317627,0.5426653623580933
1.4477850198745728,0.6978452801704407,0.7499397397041321,0.4292193353176117,0.5,1.9639402627944946,0.5753814578056335
1.3039864301681519,0.7858351469039917,0.5181512832641602,0.46314290165901184,0.5952380952380952,1.9789799451828003,0.6013981699943542
1.464537501335144,0.6930526494979858,0.7714848518371582,0.427740216255188,0.47619047619047616,2.0488383769989014,0.5905126333236694
1.4544559717178345,0.6791813969612122,0.7752745747566223,0.4139588475227356,0.4285714285714286,2.0390913486480713,0.5806486010551453
1.357348918914795,0.7107947468757629,0.646554172039032,0.41482609510421753,0.5238095238095238,1.613671064376831,0.5643996596336365
1.4003221988677979,0.6434495449066162,0.7568726539611816,0.41687700152397156,0.5,1.532406210899353,0.5809345245361328
1.3757545948028564,0.6638463735580444,0.711908221244812,0.43244799971580505,0.5,1.937446117401123,0.5977849364280701
1.406518816947937,0.7047416567802429,0.7017771601676941,0.47796356678009033,0.45238095238095233,2.033151388168335,0.6292957663536072
1.3499739170074463,0.6999562382698059,0.6500176787376404,0.4892686605453491,0.5,1.77073335647583,0.6318032741546631
1.3495088815689087,0.6535090804100037,0.695999801158905,0.4557097554206848,0.5476190476190477,1.7880513668060303,0.6100442409515381
1.2668743133544922,0.7870632410049438,0.47981107234954834,0.5158576369285583,0.5714285714285714,1.585892677307129,0.6657871603965759
1.346047282218933,0.621444582939148,0.7246026992797852,0.4180071949958801,0.45238095238095233,1.3826905488967896,0.562498152256012
1.3402611017227173,0.6834530234336853,0.656808078289032,0.4769929051399231,0.5238095238095238,2.0696139335632324,0.6281135082244873
1.481217622756958,0.6556079983711243,0.8256096243858337,0.4127599895000458,0.5238095238095238,2.0550520420074463,0.5721696019172668
1.4263445138931274,0.7101148366928101,0.7162296772003174,0.47777238488197327,0.5,2.2437636852264404,0.6274036765098572
1.3834000825881958,0.736515462398529,0.6468846201896667,0.4779292345046997,0.4285714285714286,1.9790633916854858,0.6423732042312622
1.3531090021133423,0.7472525835037231,0.6058564186096191,0.4907644987106323,0.5476190476190477,2.0152130126953125,0.646122932434082
1.3997493982315063,0.7293569445610046,0.6703924536705017,0.48428213596343994,0.5,2.373237371444702,0.6406246423721313
1.457702398300171,0.7203489542007446,0.7373534440994263,0.482006311416626,0.4285714285714286,2.2890422344207764,0.6156063079833984
1.3572371006011963,0.7360237836837769,0.6212133169174194,0.4829552173614502,0.5238095238095238,2.2403125762939453,0.6351094245910645
1.4264947175979614,0.7150492072105408,0.7114455103874207,0.46459296345710754,0.5,2.3514046669006348,0.6172327399253845
1.39345121383667,0.7409207820892334,0.6525304317474365,0.4852043092250824,0.5238095238095238,2.242422580718994,0.622280478477478
1.4081584215164185,0.7283143401145935,0.679844081401825,0.48640912771224976,0.45238095238095233,1.4552918672561646,0.5986286401748657
1.3946706056594849,0.7429522275924683,0.6517183780670166,0.49405637383461,0.5,1.721021294593811,0.62374347448349
1.4171345233917236,0.6922339797019958,0.7249005436897278,0.45701414346694946,0.47619047619047616,2.203430414199829,0.5944461822509766
1.3189387321472168,0.7637931704521179,0.5551455616950989,0.519415020942688,0.47619047619047616,1.8328638076782227,0.644251823425293
1.3745397329330444,0.6979898810386658,0.6765498518943787,0.4513263702392578,0.5952380952380952,1.690708041191101,0.6067330837249756
1.3617761135101318,0.6959598064422607,0.6658163070678711,0.4601809084415436,0.4285714285714286,1.7043660879135132,0.5963107943534851
1.3312097787857056,0.727896511554718,0.6033132672309875,0.4833892583847046,0.4285714285714286,1.4853622913360596,0.6028345823287964
1.3472737073898315,0.7225891351699829,0.6246845722198486,0.485395222902298,0.45238095238095233,1.7087799310684204,0.5940074324607849
1.3762927055358887,0.6994995474815369,0.6767931580543518,0.4711560010910034,0.4285714285714286,1.4643014669418335,0.5906669497489929
1.3566025495529175,0.6755896210670471,0.6810129284858704,0.45368820428848267,0.5714285714285714,1.5934910774230957,0.5723555088043213
1.3993016481399536,0.6871207356452942,0.7121809124946594,0.4465392827987671,0.5,1.411977767944336,0.5532947778701782
1.3726166486740112,0.7108624577522278,0.6617541909217834,0.4571410119533539,0.5238095238095238,1.490879774093628,0.5704993009567261
1.4643032550811768,0.4777044653892517,0.986598789691925,0.48493698239326477,0.47619047619047616,1.163027048110962,0.7873102426528931
1.5063313245773315,0.39152929186820984,1.1148020327091217,0.4044390618801117,0.5238095238095238,1.478236198425293,0.6937929391860962
1.5143555402755737,0.5358753204345703,0.9784802198410034,0.41723763942718506,0.45238095238095233,1.4171360731124878,0.6927027106285095
1.4370676279067993,0.4826436936855316,0.9544239342212677,0.4106200337409973,0.45238095238095233,1.1418408155441284,0.6996666193008423
1.4500987529754639,0.4570276737213135,0.9930710792541504,0.3586176931858063,0.5952380952380952,1.4796137809753418,0.6589171886444092
1.4352049827575684,0.5802239179611206,0.8549810647964478,0.44056811928749084,0.38095238095238093,1.1503490209579468,0.7139008641242981
1.483324408531189,0.6687110662460327,0.8146133422851562,0.48012736439704895,0.45238095238095233,1.3247922658920288,0.7512930631637573
1.4521294832229614,0.565829336643219,0.8863001465797424,0.43865281343460083,0.4285714285714286,1.2050081491470337,0.7010871171951294
1.4715861082077026,0.4996028542518616,0.9719832539558411,0.42252179980278015,0.38095238095238093,1.548741102218628,0.6703121066093445
1.4349534511566162,0.5612205862998962,0.87373286485672,0.44952109456062317,0.5476190476190477,1.235359787940979,0.6934064030647278
1.4058443307876587,0.5938099026679993,0.8120344281196594,0.49002766609191895,0.5238095238095238,1.3165274858474731,0.7202132344245911
1.495059847831726,0.49315422773361206,1.001905620098114,0.42515939474105835,0.4285714285714286,1.8298532962799072,0.6295737028121948
1.5159716606140137,0.5280744433403015,0.9878972172737122,0.452974408864975,0.5,1.678575873374939,0.6418119668960571
1.4347641468048096,0.6800424456596375,0.7547217011451721,0.5146281719207764,0.5,1.1858892440795898,0.7005305886268616
1.4368126392364502,0.5709899067878723,0.8658227324485779,0.4692269265651703,0.45238095238095233,1.154889464378357,0.6489356756210327
1.438961148262024,0.623508870601654,0.8154522776603699,0.5078887939453125,0.5238095238095238,1.6541556119918823,0.6984087228775024
1.461013674736023,0.5784379839897156,0.8825756907463074,0.496908962726593,0.5238095238095238,1.5933752059936523,0.674427330493927
1.3833670616149902,0.5986426472663879,0.7847244143486023,0.5052620768547058,0.47619047619047616,2.004695415496826,0.6808004975318909
1.5680668354034424,0.591381311416626,0.9766855239868164,0.5123328566551208,0.47619047619047616,1.983278512954712,0.6855781674385071
1.4847885370254517,0.6179804801940918,0.8668080568313599,0.5177785158157349,0.5476190476190477,1.9733694791793823,0.6883999109268188
1.4699666500091553,0.593212366104126,0.8767542839050293,0.452061265707016,0.45238095238095233,2.140948534011841,0.6568384170532227
1.5745269060134888,0.5880915522575378,0.9864353537559509,0.4135069251060486,0.5476190476190477,1.9239823818206787,0.6073379516601562
1.5039875507354736,0.5848910808563232,0.9190964698791504,0.4385796785354614,0.47619047619047616,1.6916288137435913,0.6134191751480103
1.4800666570663452,0.514588475227356,0.9654781818389893,0.406631201505661,0.5,1.6757031679153442,0.5541340708732605
1.4669214487075806,0.5837956666946411,0.8831257820129395,0.41522157192230225,0.5,1.8772225379943848,0.5697299838066101
1.4683802127838135,0.5928296446800232,0.8755505681037903,0.4090536832809448,0.40476190476190477,1.7242175340652466,0.5205745100975037
1.3465702533721924,0.6076821088790894,0.738888144493103,0.3871300518512726,0.4285714285714286,1.8270854949951172,0.5276947021484375
1.3469111919403076,0.5551196336746216,0.791791558265686,0.39082303643226624,0.4285714285714286,2.075397491455078,0.5527652502059937
1.2779401540756226,0.5312055349349976,0.746734619140625,0.44711464643478394,0.5,1.7023823261260986,0.5807818174362183
1.2912906408309937,0.3980195224285126,0.8932711184024811,0.3712279498577118,0.4285714285714286,1.6988829374313354,0.49318253993988037
1.2970279455184937,0.5868803858757019,0.7101475596427917,0.41241833567619324,0.47619047619047616,2.405996799468994,0.5580951571464539
1.230931282043457,0.5295534133911133,0.7013778686523438,0.48038250207901,0.47619047619047616,1.905548334121704,0.5717557072639465
1.19332754611969,0.3947373032569885,0.7985902428627014,0.39185163378715515,0.5476190476190477,1.3660637140274048,0.5022680759429932
1.1701815128326416,0.5528805255889893,0.6173009872436523,0.47134485840797424,0.5714285714285714,1.2468353509902954,0.5817487835884094
1.2066705226898193,0.45013493299484253,0.7565355896949768,0.43185263872146606,0.5,1.403448224067688,0.5471932291984558
1.237628698348999,0.5844839215278625,0.6531447768211365,0.4910036623477936,0.5476190476190477,1.7324144840240479,0.623988151550293
1.3436954021453857,0.5431836843490601,0.8005117177963257,0.36534589529037476,0.4285714285714286,1.657095193862915,0.5171287655830383
1.4431413412094116,0.6798728108406067,0.7632685303688049,0.4735609292984009,0.5476190476190477,1.928759217262268,0.6436907052993774
1.4520487785339355,0.7033313512802124,0.7487174272537231,0.4717445969581604,0.5476190476190477,1.6843323707580566,0.6377474665641785
1.402098536491394,0.7526909708976746,0.6494075655937195,0.4802279770374298,0.5238095238095238,1.9518879652023315,0.6281696557998657
1.3726226091384888,0.6303646564483643,0.7422579526901245,0.49755173921585083,0.4285714285714286,1.4277130365371704,0.6086305975914001
1.4690258502960205,0.5288752317428589,0.9401506185531616,0.42799052596092224,0.5,1.3499776124954224,0.5441969633102417
1.4368364810943604,0.7339680194854736,0.7028684616088867,0.5591462850570679,0.5476190476190477,1.4336035251617432,0.646856427192688
1.585662603378296,0.8307424783706665,0.7549201250076294,0.5199745297431946,0.5,1.7864257097244263,0.6702845096588135
1.5208735466003418,0.7281090021133423,0.7927645444869995,0.49050500988960266,0.47619047619047616,1.5203102827072144,0.6098162531852722
1.5974849462509155,0.8781262040138245,0.7193587422370911,0.5017736554145813,0.47619047619047616,1.8471827507019043,0.6819645166397095
1.5306475162506104,0.5685872435569763,0.962060272693634,0.3532676100730896,0.5238095238095238,2.031054735183716,0.43497470021247864
1.5636390447616577,0.7857581377029419,0.7778809070587158,0.48771947622299194,0.47619047619047616,1.9576988220214844,0.6071574687957764
1.567400574684143,0.8477789163589478,0.7196216583251953,0.4862045645713806,0.4285714285714286,1.8404284715652466,0.668029248714447
1.4771710634231567,0.6967005133628845,0.7804705500602722,0.4357544183731079,0.5476190476190477,1.7144181728363037,0.5410396456718445
1.5535271167755127,0.8208843469619751,0.7326427698135376,0.5046488642692566,0.5238095238095238,1.4505267143249512,0.6917746067047119
1.5040401220321655,0.6194294691085815,0.884610652923584,0.4083528220653534,0.5476190476190477,1.891289472579956,0.5058275461196899
1.4983305931091309,0.8073509931564331,0.6909795999526978,0.4981047511100769,0.5238095238095238,1.7672818899154663,0.7029381394386292
1.5498719215393066,0.7958509922027588,0.7540209293365479,0.5043689608573914,0.5476190476190477,1.927237629890442,0.6750003695487976
1.536008358001709,0.7798138856887817,0.7561944723129272,0.49337518215179443,0.6190476190476191,1.6030964851379395,0.677799642086029
1.4642361402511597,0.8136808276176453,0.6505553126335144,0.5269893407821655,0.5476190476190477,1.7693840265274048,0.6941778659820557
1.482713222503662,0.700756311416626,0.7819569110870361,0.4590097963809967,0.5238095238095238,1.279994010925293,0.5634881854057312
1.4700853824615479,0.7575694918632507,0.7125158905982971,0.4919024109840393,0.45238095238095233,1.7948598861694336,0.681089460849762
1.4634495973587036,0.7732166647911072,0.6902329325675964,0.4855908155441284,0.5,1.9136327505111694,0.6608542799949646
1.4681285619735718,0.7808039784431458,0.687324583530426,0.49918654561042786,0.5,1.901931643486023,0.6760081648826599
1.4232556819915771,0.7964867949485779,0.6267688870429993,0.5359386801719666,0.47619047619047616,1.4886137247085571,0.7184954285621643
1.5229285955429077,0.7313029170036316,0.7916256785392761,0.47635531425476074,0.47619047619047616,1.841849684715271,0.6140255331993103
1.4280107021331787,0.692931592464447,0.7350791096687317,0.47159838676452637,0.38095238095238093,1.7790437936782837,0.5933157205581665
1.4362156391143799,0.6795467734336853,0.7566688656806946,0.47727757692337036,0.40476190476190477,1.7393406629562378,0.5803386569023132
1.4098155498504639,0.773981511592865,0.6358340382575989,0.5245110988616943,0.47619047619047616,2.0227675437927246,0.6416156888008118
1.4445548057556152,0.7739868760108948,0.6705679297447205,0.5123576521873474,0.4285714285714286,1.8980908393859863,0.6644262075424194
1.4945207834243774,0.718819260597229,0.7757015228271484,0.47403615713119507,0.3571428571428571,1.9662176370620728,0.6069173216819763
1.373761534690857,0.7879125475883484,0.5858489871025085,0.48864156007766724,0.38095238095238093,1.5535430908203125,0.6200227737426758
1.408793330192566,0.7156714200973511,0.6931219100952148,0.45105820894241333,0.38095238095238093,1.6921886205673218,0.5660445690155029
1.3781949281692505,0.7890785932540894,0.5891163349151611,0.5102875232696533,0.4285714285714286,1.666396975517273,0.6337083578109741
1.3635560274124146,0.7582976222038269,0.6052584052085876,0.4991035461425781,0.30952380952380953,1.7006926536560059,0.6263535618782043
1.4278405904769897,0.7050763964653015,0.7227641940116882,0.44369351863861084,0.33333333333333337,2.018807888031006,0.5709413886070251
1.354385256767273,0.7865355610847473,0.5678496956825256,0.49642103910446167,0.47619047619047616,1.7088711261749268,0.6286295652389526
1.3926185369491577,0.7181541323661804,0.6744644045829773,0.43663156032562256,0.3571428571428571,1.8511321544647217,0.5593917369842529
1.48942232131958,0.7412294745445251,0.7481928467750549,0.4484404921531677,0.3571428571428571,1.923496127128601,0.5681520700454712
1.4815911054611206,0.8114526271820068,0.6701384782791138,0.48868146538734436,0.4285714285714286,1.3938044309616089,0.6346080303192139
1.4901012182235718,0.7307444214820862,0.7593567967414856,0.45051440596580505,0.38095238095238093,1.742462396621704,0.566657304763794
1.5121338367462158,0.7550694942474365,0.7570643424987793,0.47139468789100647,0.40476190476190477,2.214063882827759,0.602959394454956
1.4317525625228882,0.7978628873825073,0.6338896751403809,0.49067118763923645,0.47619047619047616,2.064850091934204,0.6313794851303101
1.4912081956863403,0.7585017681121826,0.7327064275741577,0.4753170907497406,0.45238095238095233,2.0397589206695557,0.6202054023742676
1.428071141242981,0.800317108631134,0.6277540326118469,0.5030075907707214,0.38095238095238093,2.093682050704956,0.6313231587409973
1.4478267431259155,0.8007641434669495,0.6470625996589661,0.503823459148407,0.4285714285714286,2.1537163257598877,0.6363376975059509
1.4194413423538208,0.8355496525764465,0.5838916897773743,0.5067981481552124,0.47619047619047616,1.4642797708511353,0.6440153121948242
1.446215271949768,0.7685584425926208,0.6776568293571472,0.5031219720840454,0.4285714285714286,2.2270379066467285,0.6330496072769165
1.4134541749954224,0.7615856528282166,0.6518685221672058,0.48077476024627686,0.5,1.9654189348220825,0.6256674528121948
1.3681739568710327,0.7878360152244568,0.5803379416465759,0.4946359395980835,0.5,1.7889819145202637,0.6357129216194153
1.429980754852295,0.6296241879463196,0.8003565669059753,0.3904835879802704,0.47619047619047616,1.9494602680206299,0.518040657043457
1.429241418838501,0.7574077844619751,0.6718336343765259,0.47039082646369934,0.45238095238095233,1.9218858480453491,0.6056575775146484
1.471332311630249,0.6704248189926147,0.8009074926376343,0.3937459886074066,0.47619047619047616,1.5382782220840454,0.5135009288787842
1.397175669670105,0.7568712830543518,0.6403043866157532,0.4781680405139923,0.40476190476190477,2.0250823497772217,0.6137205958366394
1.4279778003692627,0.8013078570365906,0.6266699433326721,0.4977402985095978,0.4285714285714286,1.6561537981033325,0.6388204097747803
1.403432011604309,0.7762531042098999,0.6271789073944092,0.47817349433898926,0.5,1.622937560081482,0.6142643094062805
1.4719303846359253,0.7579556107521057,0.7139747738838196,0.46012333035469055,0.40476190476190477,2.2258403301239014,0.6014165878295898
1.414953351020813,0.8484084606170654,0.5665448904037476,0.5237311720848083,0.47619047619047616,2.051020860671997,0.66495680809021
1.4771779775619507,0.8243615031242371,0.6528164744377136,0.5080224275588989,0.47619047619047616,1.7173810005187988,0.645572304725647
1.4549593925476074,0.8584657907485962,0.5964936017990112,0.5388469099998474,0.4285714285714286,1.5654340982437134,0.6771466135978699
1.4012523889541626,0.9123996496200562,0.48885273933410645,0.5702512264251709,0.45238095238095233,1.292856216430664,0.6901041865348816
1.454168438911438,0.8569871783256531,0.5971812605857849,0.5412184596061707,0.5,1.5125210285186768,0.6620203852653503
1.496703863143921,0.8787722587585449,0.617931604385376,0.5488242506980896,0.38095238095238093,1.7345329523086548,0.6651957631111145
1.4659922122955322,0.8697880506515503,0.5962041616439819,0.5462715029716492,0.4285714285714286,1.3521257638931274,0.6805981397628784
1.4920728206634521,0.8702044486999512,0.621868371963501,0.5424625277519226,0.5,1.0925579071044922,0.6711757183074951
1.5164583921432495,0.8443537354469299,0.6721046566963196,0.5236994624137878,0.40476190476190477,1.7964941263198853,0.6462740302085876
1.5043057203292847,0.8713775277137756,0.632928192615509,0.5601344704627991,0.40476190476190477,1.8200137615203857,0.6855567693710327
1.5570100545883179,0.8343245983123779,0.7226854562759399,0.5184258222579956,0.47619047619047616,1.3725805282592773,0.6452760696411133
1.4639955759048462,0.8602064251899719,0.6037891507148743,0.5461832880973816,0.4285714285714286,1.8066322803497314,0.6557335257530212
1.5110939741134644,0.8503046631813049,0.6607893109321594,0.5294665694236755,0.5,1.8575555086135864,0.6555141806602478
1.5217643976211548,0.8489897847175598,0.672774612903595,0.5242961645126343,0.5238095238095238,2.080183982849121,0.6485404968261719
1.5149768590927124,0.8348253965377808,0.6801514625549316,0.5149948596954346,0.47619047619047616,1.8853294849395752,0.6270459890365601
1.4779179096221924,0.8442952036857605,0.6336227059364319,0.5295071601867676,0.47619047619047616,1.5793373584747314,0.6586756706237793
1.4891016483306885,0.8179813623428345,0.671120285987854,0.5045865774154663,0.5238095238095238,1.8094756603240967,0.6409218907356262
1.4514285326004028,0.8246120810508728,0.62681645154953,0.5058755874633789,0.5238095238095238,1.7755459547042847,0.6375438570976257
1.4218428134918213,0.7627047300338745,0.6591380834579468,0.46667006611824036,0.40476190476190477,1.670113444328308,0.5752969980239868
1.4080482721328735,0.7422282695770264,0.6658200025558472,0.46187788248062134,0.47619047619047616,1.7310993671417236,0.5699211359024048
1.4133471250534058,0.7044790387153625,0.7088680863380432,0.4334712326526642,0.47619047619047616,1.9295310974121094,0.5389215350151062
1.34699547290802,0.8015397191047668,0.5454557538032532,0.49158424139022827,0.5,1.4584038257598877,0.6076440215110779
1.3307931423187256,0.752608060836792,0.5781850814819336,0.4374680519104004,0.5,2.186659097671509,0.5395021438598633
1.3805689811706543,0.7123619318008423,0.668207049369812,0.4129197299480438,0.38095238095238093,2.1442341804504395,0.5178591012954712
1.3336710929870605,0.7166194319725037,0.6170516610145569,0.4228806793689728,0.5476190476190477,2.1846630573272705,0.532562255859375
1.4140628576278687,0.7480150461196899,0.6660478115081787,0.4476337730884552,0.5476190476190477,2.3646304607391357,0.5580156445503235
1.3722447156906128,0.7258560657501221,0.6463886499404907,0.4315398335456848,0.5238095238095238,2.256687641143799,0.5414152145385742
1.386594533920288,0.7760270833969116,0.6105674505233765,0.4743800163269043,0.47619047619047616,2.2855610847473145,0.5874884128570557
1.3817697763442993,0.7696726322174072,0.6120971441268921,0.47136104106903076,0.45238095238095233,2.356438636779785,0.5798770785331726
1.385956048965454,0.786217451095581,0.599738597869873,0.4782158434391022,0.47619047619047616,1.2274736166000366,0.5905951857566833
1.3895399570465088,0.7066830992698669,0.6828568577766418,0.41668593883514404,0.5714285714285714,1.5042836666107178,0.5150190591812134
1.3720325231552124,0.7196606993675232,0.6523718237876892,0.4211435616016388,0.5952380952380952,1.4290744066238403,0.531288743019104
1.395778775215149,0.761142373085022,0.634636402130127,0.4739360809326172,0.40476190476190477,1.7023710012435913,0.5771510601043701
1.422095775604248,0.7261177897453308,0.6959779858589172,0.4553655982017517,0.38095238095238093,1.4429848194122314,0.5566626787185669
1.4181874990463257,0.7172696590423584,0.7009178400039673,0.4269305169582367,0.38095238095238093,1.9265061616897583,0.5256302952766418
1.385114312171936,0.7354803681373596,0.6496339440345764,0.41835418343544006,0.4285714285714286,2.038106918334961,0.5284997224807739
1.4188683032989502,0.7109082937240601,0.7079600095748901,0.4195801317691803,0.47619047619047616,1.771334171295166,0.519437849521637
1.345084309577942,0.7293974757194519,0.61568683385849,0.463818222284317,0.4285714285714286,1.8618239164352417,0.566781759262085
1.3897128105163574,0.7379724383354187,0.6517403721809387,0.4229188859462738,0.5,1.870072603225708,0.5329323410987854
1.3779302835464478,0.7467243671417236,0.6312059164047241,0.4362180531024933,0.5714285714285714,1.7127474546432495,0.534747302532196
1.3676248788833618,0.7272509336471558,0.640373945236206,0.4155908524990082,0.5238095238095238,1.7692787647247314,0.5150882601737976
1.4151947498321533,0.6991016268730164,0.716093122959137,0.40318211913108826,0.5,1.9820072650909424,0.5075859427452087
1.3659799098968506,0.7414324879646301,0.6245474219322205,0.4355384111404419,0.5714285714285714,1.788898229598999,0.5365554690361023
1.3914366960525513,0.7503677010536194,0.6410689949989319,0.4389333724975586,0.45238095238095233,1.7224806547164917,0.5368055105209351
1.410931944847107,0.7193599343299866,0.6915720105171204,0.4166003167629242,0.45238095238095233,1.634295105934143,0.5254439115524292
1.3734487295150757,0.7400195002555847,0.633429229259491,0.44623076915740967,0.5476190476190477,1.7206007242202759,0.546477198600769
1.4233120679855347,0.7638314366340637,0.659480631351471,0.4619869589805603,0.45238095238095233,1.5885335206985474,0.5756800770759583
1.430822730064392,0.707007646560669,0.7238150835037231,0.42472782731056213,0.47619047619047616,2.101325035095215,0.5252060890197754
1.3978561162948608,0.7288065552711487,0.6690495610237122,0.4167744517326355,0.5238095238095238,1.916461706161499,0.5202406644821167
1.3990198373794556,0.7232073545455933,0.6758124828338623,0.4208301305770874,0.5238095238095238,1.7584317922592163,0.5327035784721375
1.3925330638885498,0.7886441946029663,0.6038888692855835,0.47833338379859924,0.5,1.7715206146240234,0.5873217582702637
1.3805384635925293,0.7748894095420837,0.6056490540504456,0.46428853273391724,0.4285714285714286,1.9474009275436401,0.580805242061615
1.3927561044692993,0.7025558352470398,0.6902002692222595,0.4273923635482788,0.5476190476190477,1.9480458498001099,0.5460416078567505
1.4078822135925293,0.7688341736793518,0.6390480399131775,0.47184744477272034,0.40476190476190477,1.8154195547103882,0.5653786063194275
1.4487539529800415,0.68641197681427,0.7623419761657715,0.3959769308567047,0.5,1.4089412689208984,0.5061577558517456
1.417061448097229,0.7109708189964294,0.7060906291007996,0.4263111352920532,0.47619047619047616,1.8973671197891235,0.5261772871017456
1.413123607635498,0.7677662968635559,0.6453573107719421,0.4454880654811859,0.4285714285714286,1.8406624794006348,0.5515167117118835
1.4013618230819702,0.7408701181411743,0.6604917049407959,0.43580788373947144,0.47619047619047616,1.5488042831420898,0.5472305417060852
1.4250597953796387,0.7077577114105225,0.7173020839691162,0.4111519753932953,0.47619047619047616,1.240984559059143,0.522079586982727
1.4435303211212158,0.7391983270645142,0.7043319940567017,0.43475690484046936,0.40476190476190477,1.9798197746276855,0.5399312376976013
1.2883260250091553,0.8019541501998901,0.48637187480926514,0.472665399312973,0.5,1.0702195167541504,0.5740585327148438
1.3878188133239746,0.74355149269104,0.6442673206329346,0.43581441044807434,0.45238095238095233,1.4097341299057007,0.5334091186523438
1.436882734298706,0.7311433553695679,0.7057393789291382,0.4303794503211975,0.47619047619047616,1.9152854681015015,0.5423089861869812
1.465075135231018,0.7237274050712585,0.7413477301597595,0.4216190278530121,0.5,1.7937406301498413,0.5196954607963562
1.4589695930480957,0.6851655840873718,0.7738040089607239,0.4014446437358856,0.45238095238095233,2.324012041091919,0.5089728832244873
1.4239213466644287,0.7208744287490845,0.7030469179153442,0.4109519124031067,0.47619047619047616,2.0263168811798096,0.5123732686042786
1.4400858879089355,0.7577605843544006,0.6823253035545349,0.46015745401382446,0.47619047619047616,1.5391756296157837,0.5611681938171387
1.4052975177764893,0.7689502239227295,0.6363472938537598,0.4648106098175049,0.5,1.6692208051681519,0.5746185183525085
1.4441368579864502,0.7071086168289185,0.7370282411575317,0.4101913571357727,0.47619047619047616,2.1766061782836914,0.5192552804946899
1.4447743892669678,0.6958361268043518,0.748938262462616,0.4055638611316681,0.5238095238095238,2.1629276275634766,0.50446617603302
1.434759497642517,0.7239691019058228,0.7107903957366943,0.4232655465602875,0.5238095238095238,2.0311086177825928,0.5221965312957764
1.4302071332931519,0.7059293389320374,0.7242777943611145,0.4099239408969879,0.47619047619047616,1.8004425764083862,0.5108966827392578
1.4509499073028564,0.7326086759567261,0.7183412313461304,0.42958787083625793,0.5238095238095238,1.6038330793380737,0.5296830534934998
1.4010043144226074,0.7760345935821533,0.6249697208404541,0.47403550148010254,0.5,1.774470329284668,0.5818035006523132
1.3987555503845215,0.7689017057418823,0.6298538446426392,0.444721519947052,0.5238095238095238,1.930407166481018,0.5547170042991638
1.3776487112045288,0.7782689332962036,0.5993797779083252,0.4458667039871216,0.5476190476190477,1.6918621063232422,0.5457586050033569
1.4341415166854858,0.7782633304595947,0.6558781862258911,0.4542396664619446,0.5238095238095238,1.8243739604949951,0.5667194724082947
1.4495959281921387,0.7075350880622864,0.7420608401298523,0.4095679819583893,0.47619047619047616,1.4511487483978271,0.5195580720901489
1.3983708620071411,0.7623637318611145,0.6360071301460266,0.45629844069480896,0.40476190476190477,1.6601759195327759,0.5649798512458801
1.3798428773880005,0.7614285349845886,0.6184143424034119,0.4445992410182953,0.5476190476190477,1.887366533279419,0.5461730360984802
1.397722601890564,0.7358571887016296,0.6618654131889343,0.41899245977401733,0.4285714285714286,2.132136106491089,0.5335848331451416
1.4250531196594238,0.7323455214500427,0.6927075982093811,0.4301348626613617,0.47619047619047616,1.8692150115966797,0.5269171595573425
1.4244595766067505,0.7383579611778259,0.6861016154289246,0.4353507459163666,0.5,1.9917794466018677,0.52940434217453
1.42979896068573,0.7219143509864807,0.7078846096992493,0.4348263740539551,0.4285714285714286,1.900007724761963,0.5335070490837097
1.450215220451355,0.7338586449623108,0.7163565754890442,0.4322330057621002,0.5238095238095238,1.6701905727386475,0.5486940741539001
1.4391802549362183,0.730373203754425,0.7088070511817932,0.42261603474617004,0.5,1.5187945365905762,0.5273439288139343
1.4769541025161743,0.6853015422821045,0.7916525602340698,0.3988780379295349,0.4285714285714286,1.5150678157806396,0.5004675388336182
1.430022954940796,0.7169747948646545,0.7130481600761414,0.4344196617603302,0.5476190476190477,2.0655951499938965,0.5360554456710815
1.4157873392105103,0.7205575704574585,0.6952297687530518,0.41443607211112976,0.5476190476190477,2.5036685466766357,0.5174655318260193
1.4555336236953735,0.7265797257423401,0.7289538979530334,0.418060839176178,0.47619047619047616,2.2799816131591797,0.515460193157196
1.4161657094955444,0.7333988547325134,0.682766854763031,0.43706023693084717,0.5,2.0193722248077393,0.5431163907051086
1.375717043876648,0.7385192513465881,0.6371977925300598,0.4405241906642914,0.5476190476190477,1.8684297800064087,0.5415117144584656
1.420864462852478,0.7085179090499878,0.7123465538024902,0.4100240170955658,0.5,1.4723244905471802,0.5123120546340942
1.4631590843200684,0.7369682192802429,0.7261908650398254,0.4370613098144531,0.5,1.8067309856414795,0.5403809547424316
1.3896193504333496,0.7598634958267212,0.6297558546066284,0.45464852452278137,0.47619047619047616,1.3169450759887695,0.5700017213821411
1.4365123510360718,0.7102611064910889,0.7262512445449829,0.415727823972702,0.47619047619047616,2.109072208404541,0.5202083587646484
1.4477171897888184,0.7354026436805725,0.7123145461082458,0.41791146993637085,0.5476190476190477,2.1509652137756348,0.5239531993865967
1.3500802516937256,0.7658427357673645,0.5842375159263611,0.46775466203689575,0.5952380952380952,2.328702449798584,0.5621356964111328
1.4208210706710815,0.7443583011627197,0.6764627695083618,0.4332154393196106,0.40476190476190477,2.2471516132354736,0.5355781316757202
1.3999159336090088,0.7216703295707703,0.6782456040382385,0.42056092619895935,0.5476190476190477,2.15779709815979,0.5194816589355469
1.465129017829895,0.6958033442497253,0.7693256735801697,0.415446013212204,0.4285714285714286,1.8469184637069702,0.5137502551078796
1.3987585306167603,0.7257750630378723,0.6729834675788879,0.4156380891799927,0.5,1.808667540550232,0.5199007987976074
1.4242581129074097,0.6224991679191589,0.8017589449882507,0.3412491977214813,0.5,1.4800034761428833,0.4464377760887146
1.4201024770736694,0.7292820811271667,0.6908203959465027,0.42621639370918274,0.45238095238095233,2.240147590637207,0.5319457054138184
1.4052679538726807,0.7393091917037964,0.6659587621688843,0.4271237552165985,0.45238095238095233,1.9506069421768188,0.5338544249534607
1.4321914911270142,0.743874728679657,0.6883167624473572,0.42989447712898254,0.45238095238095233,2.06074857711792,0.548165500164032
1.4305254220962524,0.6980530023574829,0.7324724197387695,0.40055862069129944,0.5,1.816263198852539,0.5068244934082031
1.3850446939468384,0.8009799122810364,0.584064781665802,0.4953625798225403,0.47619047619047616,1.6092448234558105,0.605232834815979
1.4325381517410278,0.719448447227478,0.7130897045135498,0.4161736071109772,0.4285714285714286,1.6632336378097534,0.5155927538871765
1.4335967302322388,0.730091392993927,0.7035053372383118,0.42841455340385437,0.45238095238095233,1.616715908050537,0.5240439772605896
1.424442172050476,0.7429656386375427,0.6814765334129333,0.44876790046691895,0.5238095238095238,2.028367519378662,0.5518888235092163
1.392229676246643,0.7623983025550842,0.6298313736915588,0.45359736680984497,0.47619047619047616,1.9243594408035278,0.562825083732605
1.4606248140335083,0.7175170183181763,0.743107795715332,0.4177776277065277,0.47619047619047616,1.8486868143081665,0.5126904845237732
1.463305950164795,0.7390887141227722,0.7242172360420227,0.42390912771224976,0.4285714285714286,1.9229300022125244,0.5301063656806946
1.4025171995162964,0.7590575814247131,0.6434596180915833,0.4414079785346985,0.4285714285714286,2.0595455169677734,0.5537354350090027
1.4238078594207764,0.7177242040634155,0.7060836553573608,0.41073718667030334,0.47619047619047616,1.82001531124115,0.5203657746315002
1.4173153638839722,0.7256101965904236,0.6917051672935486,0.4238014817237854,0.5,1.6292905807495117,0.5236001014709473
1.4582756757736206,0.6997808814048767,0.7584947943687439,0.4010999798774719,0.45238095238095233,1.89443039894104,0.5082890391349792
1.4122151136398315,0.7433812022209167,0.6688339114189148,0.4269527792930603,0.5,2.1534881591796875,0.5276693105697632
1.399634599685669,0.7668436169624329,0.6327909827232361,0.44883713126182556,0.45238095238095233,2.347857713699341,0.5543698668479919
1.3685272932052612,0.7642229795455933,0.604304313659668,0.45116204023361206,0.5476190476190477,1.9197245836257935,0.5566038489341736
1.412076711654663,0.7685143947601318,0.6435623168945312,0.46730437874794006,0.45238095238095233,1.899338960647583,0.5646922588348389
1.464890956878662,0.7077357769012451,0.757155179977417,0.4032094180583954,0.47619047619047616,2.131439447402954,0.5087403655052185
1.4177478551864624,0.7327849864959717,0.6849628686904907,0.4173031449317932,0.47619047619047616,1.9477883577346802,0.5178899168968201
1.4287415742874146,0.7425496578216553,0.6861919164657593,0.436906099319458,0.4285714285714286,2.0177457332611084,0.533503532409668
1.399717092514038,0.7283647060394287,0.6713523864746094,0.4127226769924164,0.47619047619047616,1.597407341003418,0.5175950527191162
1.4007890224456787,0.7555004358291626,0.6452885866165161,0.43953824043273926,0.5714285714285714,2.0534372329711914,0.536359429359436
1.4182546138763428,0.7427059412002563,0.6755486726760864,0.4312199056148529,0.47619047619047616,1.5256657600402832,0.5383964776992798
1.3961321115493774,0.738939106464386,0.6571930050849915,0.43883809447288513,0.5,1.9771332740783691,0.5307732820510864
1.4398287534713745,0.7348110675811768,0.7050176858901978,0.422038197517395,0.3571428571428571,1.6525623798370361,0.524194598197937
1.381128191947937,0.7531904578208923,0.6279377341270447,0.4496731758117676,0.5952380952380952,1.7731704711914062,0.5406668782234192
1.4111733436584473,0.7818094491958618,0.6293638944625854,0.46325603127479553,0.47619047619047616,1.8018662929534912,0.5842955112457275
1.3924486637115479,0.7758275866508484,0.6166210770606995,0.4569939970970154,0.40476190476190477,2.051790237426758,0.5603405833244324
1.4047253131866455,0.74490886926651,0.6598164439201355,0.4325238764286041,0.5238095238095238,1.9620522260665894,0.5467442870140076
1.4036095142364502,0.7387462258338928,0.6648632884025574,0.43226298689842224,0.5,1.4799120426177979,0.5307161211967468
1.372097373008728,0.761617124080658,0.6104802489280701,0.4533712863922119,0.5714285714285714,1.8526030778884888,0.5480660796165466
1.439916968345642,0.7391259670257568,0.7007910013198853,0.4361414313316345,0.5238095238095238,1.5205316543579102,0.5461419820785522
1.366010308265686,0.7988361716270447,0.5671741366386414,0.46143490076065063,0.5,1.663553237915039,0.5672427415847778
1.379570722579956,0.7666979432106018,0.6128727793693542,0.46422988176345825,0.5,2.0445058345794678,0.5633821487426758
1.4024081230163574,0.7310711145401001,0.6713370084762573,0.42387109994888306,0.5476190476190477,1.896909475326538,0.5270423293113708
1.4462754726409912,0.7264878153800964,0.7197876572608948,0.4312468469142914,0.5714285714285714,1.7083615064620972,0.5381307601928711
1.4508858919143677,0.71539705991745,0.7354888319969177,0.41571202874183655,0.47619047619047616,1.6415103673934937,0.5145881175994873
1.423216462135315,0.7266398668289185,0.6965765953063965,0.4200749695301056,0.5952380952380952,1.6467286348342896,0.5274123549461365
1.3796254396438599,0.7629871964454651,0.6166382431983948,0.4453362226486206,0.5,1.9241482019424438,0.5617735385894775
1.401416540145874,0.7280521988868713,0.6733643412590027,0.41960635781288147,0.5238095238095238,1.9334840774536133,0.5199477076530457
1.4403951168060303,0.7305899262428284,0.7098051905632019,0.41807374358177185,0.47619047619047616,1.9662225246429443,0.5183408260345459
1.3475069999694824,0.6818224191665649,0.6656845808029175,0.3670445382595062,0.5238095238095238,2.010255813598633,0.47719743847846985
1.3569531440734863,0.7901148200035095,0.5668383240699768,0.45181018114089966,0.5,1.9588568210601807,0.5617207884788513
1.4392954111099243,0.7501052618026733,0.689190149307251,0.441414475440979,0.45238095238095233,2.016777515411377,0.5451778173446655
1.340862512588501,0.7935713529586792,0.5472911596298218,0.46618711948394775,0.5714285714285714,1.8303028345108032,0.5666148662567139
1.4089637994766235,0.7673181295394897,0.6416456699371338,0.4434926509857178,0.5238095238095238,1.9757860898971558,0.5373654365539551
1.3811646699905396,0.734408438205719,0.6467562317848206,0.4316615164279938,0.5,1.9027460813522339,0.5364872813224792
1.3721543550491333,0.7986853718757629,0.5734689831733704,0.49268847703933716,0.47619047619047616,1.908491849899292,0.5949532389640808
1.430973768234253,0.7222149968147278,0.7087587714195251,0.42005208134651184,0.5238095238095238,1.7583659887313843,0.5206781029701233
1.420650601387024,0.7458307147026062,0.6748198866844177,0.43550023436546326,0.47619047619047616,1.9287011623382568,0.5397176742553711
1.4202886819839478,0.7659566402435303,0.6543320417404175,0.45823878049850464,0.45238095238095233,1.316508173942566,0.5712113380432129
1.422729253768921,0.7524599432945251,0.6702693104743958,0.4386512339115143,0.5238095238095238,2.0072407722473145,0.5343243479728699
1.4312794208526611,0.7104979157447815,0.7207815051078796,0.4146329462528229,0.47619047619047616,2.114008903503418,0.5172808170318604
1.4422599077224731,0.7529169321060181,0.6893429756164551,0.42863473296165466,0.45238095238095233,1.4996755123138428,0.5380305647850037
1.3501774072647095,0.8048722743988037,0.5453051328659058,0.47584253549575806,0.5,1.1590465307235718,0.5859469175338745
1.4151254892349243,0.7528466582298279,0.6622788310050964,0.44137656688690186,0.5,1.4431612491607666,0.5457378625869751
1.4633820056915283,0.6914226412773132,0.7719593644142151,0.40276482701301575,0.4285714285714286,1.6328012943267822,0.5110950469970703
1.4759286642074585,0.7071171402931213,0.7688115239143372,0.412859171628952,0.45238095238095233,2.1201460361480713,0.5149029493331909
1.419196605682373,0.7518469095230103,0.6673496961593628,0.4404505491256714,0.5,2.3637726306915283,0.5470108389854431
1.4104132652282715,0.7237702012062073,0.6866430640220642,0.4201517403125763,0.47619047619047616,1.9570131301879883,0.5262724161148071
1.448493480682373,0.7109846472740173,0.7375088334083557,0.40296876430511475,0.5238095238095238,1.9061483144760132,0.5039759874343872
1.4284783601760864,0.7151437997817993,0.7133345603942871,0.4207618832588196,0.3571428571428571,1.4272549152374268,0.518453061580658
1.4334654808044434,0.7257333397865295,0.7077321410179138,0.43806445598602295,0.5,1.3674132823944092,0.5255977511405945
1.4217594861984253,0.718798041343689,0.7029614448547363,0.4150911271572113,0.5476190476190477,1.3297500610351562,0.5187544822692871
1.3898437023162842,0.7284795045852661,0.6613641977310181,0.42341071367263794,0.5,1.4906834363937378,0.5274168848991394
1.4430657625198364,0.7214566469192505,0.7216091156005859,0.41354209184646606,0.5,1.9588838815689087,0.5157431364059448
1.441668152809143,0.7191298007965088,0.7225383520126343,0.422899067401886,0.5,1.6188304424285889,0.5142974853515625
1.4309808015823364,0.7229567766189575,0.7080240249633789,0.4236043691635132,0.5,2.211920976638794,0.5243467092514038
1.4153562784194946,0.7174078822135925,0.6979483962059021,0.4196212589740753,0.45238095238095233,1.7189878225326538,0.5287845134735107
1.4103022813796997,0.7283579111099243,0.6819443702697754,0.42066723108291626,0.40476190476190477,1.4284729957580566,0.5383238196372986
1.4285578727722168,0.7754075527191162,0.6531503200531006,0.47157931327819824,0.4285714285714286,1.7459651231765747,0.5812116861343384
1.4064736366271973,0.7325541973114014,0.6739194393157959,0.4345824718475342,0.47619047619047616,1.6741511821746826,0.5433206558227539
1.412128210067749,0.6981815695762634,0.7139466404914856,0.4041898846626282,0.5,1.6873846054077148,0.5008805990219116
1.4037139415740967,0.7765873670578003,0.6271265745162964,0.4609967768192291,0.45238095238095233,1.7974706888198853,0.5710276961326599
1.4496819972991943,0.6941402554512024,0.7555417418479919,0.40276992321014404,0.40476190476190477,1.8172128200531006,0.5072921514511108
1.4066051244735718,0.7771438956260681,0.6294612288475037,0.4654586911201477,0.3571428571428571,1.6032425165176392,0.5711377859115601
1.447826623916626,0.71115642786026,0.736670196056366,0.4073123037815094,0.47619047619047616,2.1752378940582275,0.5201293230056763
1.4581302404403687,0.7032386660575867,0.754891574382782,0.3925855755805969,0.5,2.0839107036590576,0.5024217963218689
1.3977677822113037,0.7475541830062866,0.6502135992050171,0.42926228046417236,0.5714285714285714,1.780868411064148,0.5359063148498535
1.4424127340316772,0.7020856738090515,0.7403270602226257,0.405204713344574,0.5,1.7764339447021484,0.5137178301811218
1.3939738273620605,0.7524928450584412,0.6414809823036194,0.4380040466785431,0.5,1.5810106992721558,0.5333264470100403
1.4243340492248535,0.7377282977104187,0.6866057515144348,0.4211749732494354,0.45238095238095233,1.8028573989868164,0.5187038779258728
1.4320886135101318,0.738611102104187,0.6934775114059448,0.4246031939983368,0.5476190476190477,1.7146226167678833,0.5287796258926392
1.3642823696136475,0.7564252018928528,0.6078571677207947,0.44627565145492554,0.45238095238095233,2.259512186050415,0.5396615266799927
1.4384928941726685,0.7239569425582886,0.7145359516143799,0.4139341115951538,0.5476190476190477,1.2667219638824463,0.5169616341590881
1.4099279642105103,0.740979790687561,0.6689481735229492,0.43217939138412476,0.47619047619047616,1.4879041910171509,0.5308616757392883
1.385547399520874,0.7530496120452881,0.6324977874755859,0.44320347905158997,0.47619047619047616,2.0415725708007812,0.5465089678764343
1.37367582321167,0.783659040927887,0.590016782283783,0.45991280674934387,0.5952380952380952,2.0107369422912598,0.5565213561058044
1.421589970588684,0.7368902564048767,0.6846997141838074,0.4373543858528137,0.47619047619047616,1.4861375093460083,0.530442476272583
1.4272701740264893,0.7303227186203003,0.696947455406189,0.4203171133995056,0.4285714285714286,1.5602318048477173,0.5194594264030457
1.4497662782669067,0.7119547128677368,0.7378115653991699,0.41158419847488403,0.5,1.4521076679229736,0.5157092809677124
1.4212039709091187,0.7063244581222534,0.7148795127868652,0.3987070620059967,0.5476190476190477,1.704054832458496,0.511978805065155
1.3974792957305908,0.7553116083145142,0.6421676874160767,0.44252175092697144,0.47619047619047616,1.3607975244522095,0.5449299812316895
1.4187219142913818,0.7312403917312622,0.6874815225601196,0.42483046650886536,0.5,1.9431911706924438,0.5267539024353027
1.4600672721862793,0.7010191679000854,0.7590481042861938,0.4046984612941742,0.5238095238095238,2.0046863555908203,0.5134004354476929
1.4529956579208374,0.7561628818511963,0.6968327760696411,0.4484890103340149,0.5,1.9223649501800537,0.553883969783783
1.474034070968628,0.7120559811592102,0.7619780898094177,0.4108642339706421,0.47619047619047616,1.8331307172775269,0.512434720993042
1.4296205043792725,0.7002134919166565,0.729407012462616,0.39785706996917725,0.5238095238095238,2.0916225910186768,0.4997325539588928
1.405958890914917,0.7415688037872314,0.6643900871276855,0.4352172613143921,0.5714285714285714,1.7766836881637573,0.534815788269043
1.4538413286209106,0.7331496477127075,0.7206916809082031,0.421853244304657,0.47619047619047616,1.8533413410186768,0.5264562368392944
1.4240831136703491,0.7370851635932922,0.6869979500770569,0.43108928203582764,0.5,1.8440672159194946,0.538657546043396
1.3913977146148682,0.7955794930458069,0.5958182215690613,0.4819048047065735,0.5,2.1367154121398926,0.5920560359954834
1.4370816946029663,0.684453547000885,0.7526281476020813,0.4019414484500885,0.45238095238095233,1.9280182123184204,0.5055108070373535
1.4464333057403564,0.7283595204353333,0.7180737853050232,0.41748443245887756,0.4285714285714286,2.0152523517608643,0.5133016705513
1.4162018299102783,0.7577846050262451,0.6584172248840332,0.43607425689697266,0.5,1.705301284790039,0.5436025261878967
1.4483543634414673,0.7388522624969482,0.709502100944519,0.43806660175323486,0.40476190476190477,1.8635025024414062,0.5409221053123474
1.4171158075332642,0.7422295808792114,0.6748862266540527,0.43364670872688293,0.5476190476190477,1.8528062105178833,0.5419396162033081
1.3748303651809692,0.7702254056930542,0.604604959487915,0.45925623178482056,0.47619047619047616,2.1130785942077637,0.5654457807540894
1.3958945274353027,0.7672436237335205,0.6286509037017822,0.46317028999328613,0.5,1.9868119955062866,0.5712559819221497
1.4205104112625122,0.7554700374603271,0.6650403738021851,0.445499986410141,0.45238095238095233,1.9474461078643799,0.5346894264221191
1.396471381187439,0.7387840747833252,0.6576873064041138,0.4225524067878723,0.4285714285714286,1.398505687713623,0.5245403051376343
1.4340351819992065,0.7296159267425537,0.7044192552566528,0.4323303699493408,0.45238095238095233,1.989197850227356,0.5225732326507568
1.4413466453552246,0.7196654081344604,0.7216812372207642,0.4109126627445221,0.40476190476190477,1.5664892196655273,0.5129328966140747
1.4078856706619263,0.7369047999382019,0.6709808707237244,0.4225875735282898,0.45238095238095233,1.6890159845352173,0.5261712074279785
1.3914014101028442,0.7484500408172607,0.6429513692855835,0.4242655336856842,0.5,2.155484199523926,0.5332036018371582
1.4081156253814697,0.7527721524238586,0.6553434729576111,0.4422898292541504,0.5476190476190477,1.541837453842163,0.5465997457504272
1.4075735807418823,0.7436736822128296,0.6638998985290527,0.44288209080696106,0.47619047619047616,1.6708042621612549,0.5349294543266296
1.4435664415359497,0.7448317408561707,0.698734700679779,0.42886459827423096,0.47619047619047616,1.8745290040969849,0.5314486026763916
1.4711748361587524,0.7125131487846375,0.758661687374115,0.4153853952884674,0.5,1.9678243398666382,0.5214462876319885
1.4303278923034668,0.7580260634422302,0.6723018288612366,0.44333723187446594,0.45238095238095233,1.797916054725647,0.543593168258667
1.3826390504837036,0.7610108256340027,0.6216282248497009,0.45159825682640076,0.47619047619047616,1.669594645500183,0.5588376522064209
1.3670152425765991,0.7656837105751038,0.6013315320014954,0.4603484869003296,0.5476190476190477,1.9103869199752808,0.5581524968147278
1.4470869302749634,0.7277111411094666,0.7193757891654968,0.4207371771335602,0.5714285714285714,1.2662562131881714,0.5169457793235779
1.3952645063400269,0.7380173206329346,0.6572471857070923,0.42894405126571655,0.5,1.4581859111785889,0.5367111563682556
1.468237042427063,0.6860999464988708,0.7821370959281921,0.39397719502449036,0.38095238095238093,1.663944125175476,0.49459531903266907
1.3820377588272095,0.8031178712844849,0.5789198875427246,0.48043832182884216,0.47619047619047616,1.9744877815246582,0.5976256132125854
1.4411213397979736,0.7453686594963074,0.6957526803016663,0.43719422817230225,0.47619047619047616,1.7635157108306885,0.5399803519248962
1.4133862257003784,0.7671987414360046,0.6461874842643738,0.4488599896430969,0.5238095238095238,2.007089138031006,0.5505531430244446
1.3902432918548584,0.7639063596725464,0.626336932182312,0.44886237382888794,0.47619047619047616,1.8495992422103882,0.556667149066925
1.448862910270691,0.7151003479957581,0.7337625622749329,0.4228799641132355,0.45238095238095233,1.8073704242706299,0.51919025182724
1.4233136177062988,0.7027246356010437,0.7205889821052551,0.4057285487651825,0.47619047619047616,1.618354082107544,0.5184147953987122
1.4548574686050415,0.7473053336143494,0.7075521349906921,0.4381176233291626,0.47619047619047616,1.6232231855392456,0.5400780439376831
1.4391810894012451,0.7600015997886658,0.6791794896125793,0.4438125193119049,0.47619047619047616,2.1743128299713135,0.5402910113334656
1.3931117057800293,0.7612295746803284,0.6318821310997009,0.4390333890914917,0.47619047619047616,2.0204110145568848,0.5441225171089172
1.4166685342788696,0.7199203372001648,0.6967481970787048,0.417700856924057,0.4285714285714286,2.104748487472534,0.5196404457092285
1.438076376914978,0.7841805815696716,0.6538957953453064,0.47218161821365356,0.5714285714285714,1.785326600074768,0.5919401049613953
1.4833601713180542,0.6700283885002136,0.8133317828178406,0.39405253529548645,0.5,2.0078794956207275,0.49873030185699463
1.3906563520431519,0.7559477090835571,0.6347086429595947,0.4435312747955322,0.5,1.7182992696762085,0.541969358921051
1.4267698526382446,0.7400007843971252,0.6867690682411194,0.4282490015029907,0.5,1.6151909828186035,0.5317608714103699
1.4381276369094849,0.7500240206718445,0.6881036162376404,0.43187129497528076,0.5,2.337904930114746,0.5420042276382446
1.4628517627716064,0.6942092776298523,0.7686424851417542,0.39575475454330444,0.5,2.210397720336914,0.5020714998245239
1.3990386724472046,0.7682788968086243,0.6307597756385803,0.44701674580574036,0.47619047619047616,1.9328538179397583,0.55528324842453
1.4186033010482788,0.7754113674163818,0.643191933631897,0.4489732086658478,0.45238095238095233,1.8346279859542847,0.5544774532318115
1.391857385635376,0.7593222260475159,0.6325351595878601,0.43747735023498535,0.5714285714285714,2.0226449966430664,0.5512582659721375
1.3205368518829346,0.7998785376548767,0.5206583142280579,0.4804908335208893,0.47619047619047616,1.7282500267028809,0.5774379968643188
1.341955304145813,0.800419270992279,0.5415360331535339,0.46504515409469604,0.5238095238095238,2.2115161418914795,0.5723687410354614
1.3886510133743286,0.7759149074554443,0.6127361059188843,0.4443567395210266,0.45238095238095233,2.246950626373291,0.5581026077270508
1.4384455680847168,0.692649781703949,0.7457957863807678,0.39879342913627625,0.47619047619047616,1.9316025972366333,0.5063130259513855
1.4143339395523071,0.7692267298698425,0.6451072096824646,0.4669201970100403,0.40476190476190477,1.7159987688064575,0.5731222033500671
1.4110323190689087,0.7727054953575134,0.6383268237113953,0.4482198655605316,0.45238095238095233,1.7434916496276855,0.5485453605651855
1.4282976388931274,0.7181957960128784,0.710101842880249,0.4194382429122925,0.47619047619047616,2.1726222038269043,0.531419575214386
1.3660328388214111,0.7530633807182312,0.6129694581031799,0.4457441568374634,0.5,2.1624085903167725,0.5502671003341675
1.4593747854232788,0.7420185804367065,0.7173562049865723,0.43227681517601013,0.45238095238095233,1.7391277551651,0.5442790389060974
1.415655493736267,0.7520545125007629,0.6636009812355042,0.44281166791915894,0.5476190476190477,1.817690372467041,0.5513049364089966
1.4179762601852417,0.759716808795929,0.6582594513893127,0.4508887529373169,0.5,1.764322280883789,0.5611588954925537
1.4727922677993774,0.687393844127655,0.7853984236717224,0.39535239338874817,0.40476190476190477,1.6499300003051758,0.49409812688827515
1.3742891550064087,0.7607138752937317,0.613575279712677,0.4424436092376709,0.5476190476190477,1.4480787515640259,0.5465774536132812
1.465556263923645,0.7012600302696228,0.7642962336540222,0.4022767245769501,0.4285714285714286,1.4805004596710205,0.5021539926528931
1.4035027027130127,0.7132311463356018,0.6902715563774109,0.41438165307044983,0.5714285714285714,1.9485499858856201,0.5057814717292786
1.4472439289093018,0.7032186388969421,0.7440252900123596,0.41707488894462585,0.40476190476190477,1.924607276916504,0.515055775642395
1.3880318403244019,0.7526139616966248,0.6354178786277771,0.44737762212753296,0.47619047619047616,1.6663880348205566,0.5473819971084595
1.3863253593444824,0.7898226976394653,0.5965026617050171,0.4643363058567047,0.5,1.5727804899215698,0.5627148151397705
1.4070923328399658,0.7483908534049988,0.658701479434967,0.4344315528869629,0.5714285714285714,1.3073456287384033,0.535322368144989
1.422563910484314,0.7696040868759155,0.6529598236083984,0.4612690806388855,0.5,1.3706154823303223,0.566981315612793
1.4216762781143188,0.7292160391807556,0.6924602389335632,0.4157065153121948,0.5,1.781933307647705,0.529754102230072
1.3939253091812134,0.7513495683670044,0.642575740814209,0.4328141510486603,0.5,1.6582298278808594,0.5379193425178528
1.423164963722229,0.7412974834442139,0.6818674802780151,0.4252074360847473,0.45238095238095233,1.877402663230896,0.526661217212677
1.4245686531066895,0.7221270799636841,0.7024415731430054,0.41122967004776,0.4285714285714286,2.159226655960083,0.5104202628135681
1.3438652753829956,0.7834094166755676,0.560455858707428,0.46143460273742676,0.5714285714285714,2.017632007598877,0.5686578154563904
1.4178930521011353,0.7162380814552307,0.7016549706459045,0.417349636554718,0.5238095238095238,2.017782211303711,0.5329273343086243
1.4447048902511597,0.7031092047691345,0.7415956854820251,0.407835453748703,0.45238095238095233,1.603695273399353,0.5005052089691162
1.400172472000122,0.7315984964370728,0.6685739755630493,0.4180874228477478,0.5714285714285714,1.678545355796814,0.5252320766448975
1.3974649906158447,0.7301844358444214,0.6672805547714233,0.4216063618659973,0.5238095238095238,2.299520254135132,0.5206663608551025
1.4080251455307007,0.7590427994728088,0.6489823460578918,0.4561031460762024,0.47619047619047616,1.8378223180770874,0.5589279532432556
1.427815318107605,0.758015513420105,0.6697998046875,0.46113085746765137,0.45238095238095233,1.5204219818115234,0.5724722146987915
1.4034745693206787,0.7583614587783813,0.6451131105422974,0.4468626379966736,0.40476190476190477,1.5322387218475342,0.5503425002098083
1.4483929872512817,0.7534443736076355,0.6949486136436462,0.45380890369415283,0.45238095238095233,1.4688009023666382,0.5625535249710083
1.4655988216400146,0.7375296354293823,0.7280691862106323,0.43324384093284607,0.45238095238095233,1.6338261365890503,0.518622636795044
1.3299505710601807,0.7512876391410828,0.5786629319190979,0.44677743315696716,0.5714285714285714,1.6816887855529785,0.5524086952209473
1.4425785541534424,0.7687461972236633,0.673832356929779,0.46345481276512146,0.47619047619047616,1.3070634603500366,0.5693790912628174
1.446578860282898,0.7110249996185303,0.7355538606643677,0.4119974672794342,0.47619047619047616,1.8009103536605835,0.5111598968505859
1.3704739809036255,0.7457331418991089,0.6247408390045166,0.4433566629886627,0.5,1.616417407989502,0.5503129363059998
1.3672614097595215,0.7747414708137512,0.5925199389457703,0.46129876375198364,0.5238095238095238,1.92711341381073,0.5571455359458923
1.365679144859314,0.7613564133644104,0.6043227314949036,0.4437018930912018,0.5,1.8230388164520264,0.5536076426506042
1.3893646001815796,0.7527368664741516,0.636627733707428,0.45270100235939026,0.45238095238095233,1.8389972448349,0.550647497177124
1.395311951637268,0.7464354634284973,0.6488764882087708,0.43633073568344116,0.5476190476190477,1.6780674457550049,0.5385230779647827
1.3991769552230835,0.7577635049819946,0.6414134502410889,0.45480477809906006,0.45238095238095233,1.5678560733795166,0.5670276880264282
1.3304636478424072,0.7948652505874634,0.5355983972549438,0.4583788812160492,0.5714285714285714,1.9616979360580444,0.5617492198944092
1.4767166376113892,0.7094696760177612,0.7672469615936279,0.40775683522224426,0.45238095238095233,2.0312960147857666,0.509137749671936
1.3669887781143188,0.8040865063667297,0.5629022717475891,0.48387229442596436,0.5,1.0866461992263794,0.5818504095077515
1.4500764608383179,0.7188110947608948,0.7312653660774231,0.4024331867694855,0.5,1.6106237173080444,0.5043896436691284
1.4912418127059937,0.7154889702796936,0.7757528424263,0.409532368183136,0.45238095238095233,,0.5099995732307434
1.4346760511398315,0.7229707837104797,0.7117052674293518,0.4218229055404663,0.5238095238095238,,0.5185509920120239
1.3895231485366821,0.7487465143203735,0.6407766342163086,0.4398483633995056,0.47619047619047616,,0.5482583045959473
1.4036263227462769,0.752849817276001,0.6507765054702759,0.43713340163230896,0.47619047619047616,,0.5318611860275269
1.3448545932769775,0.7652409672737122,0.5796136260032654,0.44778332114219666,0.5238095238095238,,0.5479779243469238
1.4042294025421143,0.7478880286216736,0.6563413739204407,0.4473804235458374,0.5238095238095238,,0.541909396648407
1.4277578592300415,0.762073814868927,0.6656840443611145,0.44585925340652466,0.30952380952380953,,0.5527717471122742
1.4562532901763916,0.7224052548408508,0.7338480353355408,0.41442450881004333,0.45238095238095233,,0.5155419707298279
1.4078181982040405,0.6884691119194031,0.7193490862846375,0.4039068818092346,0.5,,0.5194708704948425
1.4155800342559814,0.7214570641517639,0.6941229701042175,0.43103569746017456,0.45238095238095233,,0.530582070350647


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/7_agent_zero_shot_from_4_policy/attn_ent/GraphMaskExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
1.4249050617218018,1.4709550142288208,-0.04604995250701904,0.7190819382667542,0.09523809523809523,2.0,0.9528144598007202
1.3553606271743774,1.3627687692642212,-0.00740814208984375,0.6988494396209717,0.0,2.2360680103302,0.9417622089385986
1.2879451513290405,1.308060884475708,-0.02011573314666748,0.6948541402816772,0.11904761904761907,2.8284270763397217,0.944730818271637
1.2667912244796753,1.2515044212341309,0.015286803245544434,0.6853271722793579,0.0714285714285714,2.4494898319244385,0.9495546221733093
1.224645972251892,1.2225854396820068,0.002060532569885254,0.6771551370620728,0.0714285714285714,3.0,0.9506993293762207
1.1814417839050293,1.1836957931518555,-0.002254009246826172,0.6686384081840515,0.1428571428571429,6.0,0.9493139982223511
1.1399531364440918,1.1329182386398315,0.007034897804260254,0.6523212194442749,1.0,6.082762718200684,0.9427024126052856
1.122887134552002,1.0895769596099854,0.0333101749420166,0.624721348285675,0.11904761904761907,2.8284270763397217,0.9291793704032898
1.0874114036560059,1.0852689743041992,0.0021424293518066406,0.5949450731277466,0.0714285714285714,2.0,0.9161813259124756
1.075593113899231,1.0420609712600708,0.033532142639160156,0.5639569759368896,0.023809523809523836,3.0,0.8884530067443848
1.0169804096221924,1.03905189037323,-0.022071480751037598,0.5468012690544128,0.19047619047619047,3.872983455657959,0.8648692965507507
1.0156415700912476,0.9786162376403809,0.0370253324508667,0.5255566835403442,0.16666666666666663,3.872983455657959,0.8394067287445068
0.9599387645721436,0.907672643661499,0.05226612091064453,0.5041971802711487,0.19047619047619047,2.2360680103302,0.8148356676101685
0.8948283195495605,0.9349356889724731,-0.0401073694229126,0.5058087706565857,0.0714285714285714,2.6457512378692627,0.8105204701423645
0.921311616897583,0.9791682362556458,-0.057856619358062744,0.4982108473777771,0.09523809523809523,2.2360680103302,0.8243106603622437
1.0488008260726929,1.0757299661636353,-0.026929140090942383,0.5101109743118286,0.0714285714285714,2.2360680103302,0.8569037914276123
1.1813604831695557,1.151820421218872,0.029540061950683594,0.5147773623466492,0.04761904761904767,2.8284270763397217,0.8767591714859009
1.2267287969589233,1.239447832107544,-0.012719035148620605,0.5239509344100952,0.1428571428571429,2.4494898319244385,0.8901088833808899
1.2678639888763428,1.229759693145752,0.03810429573059082,0.5199964642524719,0.0,2.8284270763397217,0.8882527947425842
1.2612717151641846,1.2590718269348145,0.002199888229370117,0.5319112539291382,0.19047619047619047,5.830951690673828,0.9168881177902222
1.2906301021575928,1.3044719696044922,-0.013841867446899414,0.5374405384063721,1.0,0.0,0.927621603012085
1.326263189315796,1.3137640953063965,0.012499094009399414,0.5411165952682495,1.0,6.324555397033691,0.944343626499176
1.2930892705917358,1.309242844581604,-0.016153573989868164,0.543735146522522,0.04761904761904767,1.7320507764816284,0.9544082283973694
1.3043932914733887,1.2974070310592651,0.006986260414123535,0.5290314555168152,0.0714285714285714,2.0,0.9396100044250488
1.3436421155929565,1.310159683227539,0.03348243236541748,0.5221995711326599,0.023809523809523836,1.4142135381698608,0.9306756854057312
1.3393217325210571,1.3212569952011108,0.01806473731994629,0.5096526145935059,0.023809523809523836,6.4031243324279785,0.9039928317070007
1.330702304840088,1.3130091428756714,0.017693161964416504,0.4976976811885834,1.0,6.480740547180176,0.8803172707557678
1.3344258069992065,1.3196858167648315,0.014739990234375,0.4922026991844177,0.0,2.2360680103302,0.8682475090026855
1.3561760187149048,1.375470757484436,-0.01929473876953125,0.5000416040420532,0.11904761904761907,2.0,0.878620982170105
1.3986726999282837,1.3507901430130005,0.0478825569152832,0.4878806173801422,0.16666666666666663,3.464101552963257,0.8643553256988525
1.3400541543960571,1.3844705820083618,-0.04441642761230469,0.5110061764717102,0.3571428571428571,4.0,0.8829420208930969
1.3685023784637451,1.3837765455245972,-0.01527416706085205,0.5062101483345032,0.023809523809523836,1.0,0.8785173296928406
1.4040595293045044,1.3737965822219849,0.03026294708251953,0.48742803931236267,0.0,3.316624879837036,0.8554311394691467
1.3956236839294434,1.4067295789718628,-0.011105895042419434,0.5052092671394348,0.26190476190476186,3.1622776985168457,0.8699352741241455
1.400138258934021,1.397325038909912,0.0028132200241088867,0.5037369132041931,0.023809523809523836,1.7320507764816284,0.8641863465309143
1.3777117729187012,1.3939961194992065,-0.01628434658050537,0.5071308016777039,0.04761904761904767,2.4494898319244385,0.8625866174697876
1.3893786668777466,1.3946689367294312,-0.00529026985168457,0.5228102207183838,0.09523809523809523,1.7320507764816284,0.8703576922416687
1.3872803449630737,1.399258017539978,-0.011977672576904297,0.5385984778404236,0.023809523809523836,1.7320507764816284,0.8763213157653809
1.4113736152648926,1.3845235109329224,0.026850104331970215,0.5437711477279663,0.04761904761904767,1.7320507764816284,0.8729959726333618
1.4162113666534424,1.4063923358917236,0.00981903076171875,0.5522861480712891,0.023809523809523836,1.7320507764816284,0.8816962242126465
1.4339993000030518,1.4336979389190674,0.000301361083984375,0.5695140361785889,0.04761904761904767,6.324555397033691,0.8915024995803833
1.447520136833191,1.4352189302444458,0.012301206588745117,0.5817012786865234,1.0,5.74456262588501,0.9002223610877991
1.4531617164611816,1.4565128087997437,-0.0033510923385620117,0.5911799669265747,0.2142857142857143,5.74456262588501,0.8990912437438965
1.4727531671524048,1.4654070138931274,0.007346153259277344,0.6011527180671692,1.0,6.0,0.8962822556495667
1.4959098100662231,1.4571863412857056,0.03872346878051758,0.6030375957489014,0.1428571428571429,3.7416574954986572,0.8998516798019409
1.470584511756897,1.4916421175003052,-0.021057605743408203,0.6015214323997498,0.19047619047619047,3.0,0.8995709419250488
1.4688684940338135,1.5048861503601074,-0.036017656326293945,0.5997008681297302,0.023809523809523836,1.7320507764816284,0.8994295597076416
1.4953742027282715,1.4891047477722168,0.0062694549560546875,0.588477373123169,0.04761904761904767,3.605551242828369,0.8990427255630493
1.4678219556808472,1.5128264427185059,-0.04500448703765869,0.5795515775680542,0.26190476190476186,3.316624879837036,0.8927527666091919
1.46556556224823,1.500639796257019,-0.03507423400878906,0.5686962008476257,0.1428571428571429,2.8284270763397217,0.8861910104751587
1.4647983312606812,1.4736908674240112,-0.008892536163330078,0.5644400715827942,0.04761904761904767,3.0,0.8814945816993713
1.447884440422058,1.4546021223068237,-0.006717681884765625,0.5504342913627625,0.16666666666666663,3.7416574954986572,0.8774357438087463
1.4355710744857788,1.4562569856643677,-0.020685911178588867,0.5463019013404846,0.2142857142857143,3.605551242828369,0.8768414258956909
1.4490749835968018,1.4150522947311401,0.03402268886566162,0.5353251695632935,0.09523809523809523,3.1622776985168457,0.8692452907562256
1.4286704063415527,1.4250712394714355,0.0035991668701171875,0.533074676990509,0.1428571428571429,3.1622776985168457,0.8689993619918823
1.409095287322998,1.435919165611267,-0.026823878288269043,0.5353714823722839,0.09523809523809523,3.0,0.87190842628479
1.407694697380066,1.4208310842514038,-0.01313638687133789,0.532019317150116,0.11904761904761907,3.0,0.873620331287384
1.4303631782531738,1.3906100988388062,0.039753079414367676,0.5307680368423462,0.1428571428571429,3.316624879837036,0.8710153698921204
1.4309557676315308,1.3777858018875122,0.053169965744018555,0.5324589014053345,0.11904761904761907,2.4494898319244385,0.8703304529190063
1.3905669450759888,1.4048420190811157,-0.014275074005126953,0.5323145389556885,0.023809523809523836,1.7320507764816284,0.8732680082321167
1.3794137239456177,1.3947170972824097,-0.015303373336791992,0.5337481498718262,0.04761904761904767,2.2360680103302,0.8724401593208313
1.380377173423767,1.3673821687698364,0.012995004653930664,0.5210646986961365,0.0714285714285714,0.0,0.8666064739227295
1.346656084060669,1.3742505311965942,-0.027594447135925293,0.5300920009613037,0.0714285714285714,3.872983455657959,0.8627098202705383
1.340022325515747,1.3551268577575684,-0.015104532241821289,0.522055447101593,0.2857142857142857,3.872983455657959,0.858600378036499
1.3597532510757446,1.307261347770691,0.05249190330505371,0.5203908681869507,0.0714285714285714,2.0,0.8608535528182983
1.312403678894043,1.3308732509613037,-0.018469572067260742,0.5165642499923706,0.023809523809523836,2.8284270763397217,0.8508160710334778
1.3247226476669312,1.2950280904769897,0.029694557189941406,0.5176087617874146,0.16666666666666663,2.8284270763397217,0.8528977036476135
1.2940126657485962,1.3012641668319702,-0.0072515010833740234,0.512648344039917,0.023809523809523836,2.0,0.8478618264198303
1.3087530136108398,1.2821003198623657,0.02665269374847412,0.5133628249168396,0.0714285714285714,6.244997978210449,0.8503501415252686
1.2977756261825562,1.2833126783370972,0.014462947845458984,0.512549877166748,1.0,6.164413928985596,0.845466673374176
1.2800289392471313,1.2974401712417603,-0.017411231994628906,0.5109860897064209,0.09523809523809523,6.164413928985596,0.8521067500114441
1.2796721458435059,1.2973592281341553,-0.017687082290649414,0.5129072070121765,1.0,6.4031243324279785,0.8483296036720276
1.28945791721344,1.2783169746398926,0.011140942573547363,0.517991840839386,0.023809523809523836,2.2360680103302,0.8517133593559265
1.279567003250122,1.2863006591796875,-0.00673365592956543,0.5158873796463013,0.09523809523809523,3.464101552963257,0.8525846004486084
1.287972092628479,1.2688814401626587,0.019090652465820312,0.518868625164032,0.19047619047619047,5.830951690673828,0.8567679524421692
1.265078067779541,1.2800862789154053,-0.015008211135864258,0.5156002044677734,1.0,6.244997978210449,0.8577851057052612
1.2547138929367065,1.2733410596847534,-0.018627166748046875,0.5123214721679688,0.0714285714285714,6.244997978210449,0.8596144914627075
1.2490308284759521,1.2563018798828125,-0.0072710514068603516,0.5111837387084961,1.0,5.74456262588501,0.8599683046340942
1.2523332834243774,1.227628469467163,0.024704813957214355,0.5051085352897644,0.2142857142857143,3.1622776985168457,0.8678339719772339
1.214755892753601,1.2309366464614868,-0.016180753707885742,0.5024439692497253,0.023809523809523836,6.4031243324279785,0.8689196705818176
1.2122135162353516,1.2400641441345215,-0.027850627899169922,0.5007091760635376,1.0,5.916079998016357,0.8699027895927429
1.2519975900650024,1.2472984790802002,0.004699110984802246,0.49934083223342896,0.16666666666666663,3.7416574954986572,0.8720470666885376
1.270402193069458,1.2673927545547485,0.0030094385147094727,0.5033037066459656,0.16666666666666663,2.6457512378692627,0.8790122866630554
1.2829053401947021,1.2796781063079834,0.00322723388671875,0.5072467923164368,0.04761904761904767,2.2360680103302,0.8825482130050659
1.2859420776367188,1.2881717681884766,-0.0022296905517578125,0.5111726522445679,0.0714285714285714,2.2360680103302,0.8838385343551636
1.2840778827667236,1.2832707166671753,0.0008071660995483398,0.5099576115608215,0.04761904761904767,6.324555397033691,0.8854986429214478
1.2818065881729126,1.2725313901901245,0.009275197982788086,0.5056919455528259,1.0,0.0,0.8850315809249878
1.270729422569275,1.2719529867172241,-0.0012235641479492188,0.5162053108215332,1.0,5.830951690673828,0.888559103012085
1.2653403282165527,1.2582659721374512,0.0070743560791015625,0.5187282562255859,0.19047619047619047,3.316624879837036,0.8904526829719543
1.2765648365020752,1.2652316093444824,0.011333227157592773,0.5185851454734802,0.0714285714285714,3.0,0.8942161202430725
1.2706629037857056,1.2870196104049683,-0.016356706619262695,0.525536835193634,0.23809523809523814,3.464101552963257,0.9006237983703613
1.2779791355133057,1.301499843597412,-0.023520708084106445,0.5350646376609802,0.04761904761904767,3.1622776985168457,0.90354984998703
1.319284200668335,1.284166932106018,0.035117268562316895,0.5474294424057007,0.23809523809523814,5.656854152679443,0.9051508903503418
1.3227427005767822,1.291014552116394,0.031728148460388184,0.5594985485076904,1.0,6.244997978210449,0.9089147448539734
1.2857903242111206,1.321773886680603,-0.03598356246948242,0.5655256509780884,0.0714285714285714,2.6457512378692627,0.9089233875274658
1.3139961957931519,1.2934826612472534,0.020513534545898438,0.5678060054779053,0.09523809523809523,3.316624879837036,0.9117485880851746
1.3264083862304688,1.2836265563964844,0.042781829833984375,0.5686384439468384,0.16666666666666663,2.8284270763397217,0.91450434923172
1.314115285873413,1.308565378189087,0.005549907684326172,0.5708964467048645,0.023809523809523836,6.4031243324279785,0.9157117009162903
1.3156976699829102,1.3037742376327515,0.011923432350158691,0.565666675567627,1.0,0.0,0.9161341786384583
1.329058051109314,1.3202275037765503,0.008830547332763672,0.5637193322181702,1.0,5.830951690673828,0.9215496778488159
1.3258578777313232,1.325519323348999,0.00033855438232421875,0.5523668527603149,0.19047619047619047,2.2360680103302,0.9178280830383301
1.584065318107605,1.5804579257965088,0.0036073923110961914,0.6562652587890625,0.09523809523809523,2.6457512378692627,0.8720259666442871
1.5685060024261475,1.5867851972579956,-0.018279194831848145,0.6610901355743408,0.023809523809523836,5.830951690673828,0.9144585132598877
1.5625783205032349,1.5735124349594116,-0.010934114456176758,0.6444498896598816,0.19047619047619047,6.324555397033691,0.8869625329971313
1.5540260076522827,1.5446903705596924,0.009335637092590332,0.6298755407333374,1.0,4.795831680297852,0.8970078229904175
1.4903713464736938,1.4971894025802612,-0.006818056106567383,0.6134845018386841,0.04761904761904767,4.582575798034668,0.8863075375556946
1.469724416732788,1.4562188386917114,0.01350557804107666,0.6065659523010254,0.5,6.0,0.8974331617355347
1.4355188608169556,1.4384022951126099,-0.002883434295654297,0.6024092435836792,1.0,2.6457512378692627,0.9085685014724731
1.4261958599090576,1.4297255277633667,-0.003529667854309082,0.5927178859710693,0.1428571428571429,2.4494898319244385,0.905739963054657
1.4360346794128418,1.4246528148651123,0.011381864547729492,0.5808377265930176,0.023809523809523836,3.464101552963257,0.8983966708183289
1.4197567701339722,1.384053111076355,0.03570365905761719,0.566856861114502,0.11904761904761907,3.464101552963257,0.8878727555274963
1.3728944063186646,1.3914544582366943,-0.018560051918029785,0.5615528225898743,0.2142857142857143,2.6457512378692627,0.8827611804008484
1.3495335578918457,1.3451496362686157,0.0043839216232299805,0.546874463558197,0.0714285714285714,2.4494898319244385,0.8787029981613159
1.287559986114502,1.2828220129013062,0.004737973213195801,0.529479444026947,0.09523809523809523,1.7320507764816284,0.8730784058570862
1.2638996839523315,1.2565058469772339,0.007393836975097656,0.5169923305511475,0.04761904761904767,1.7320507764816284,0.8721350431442261
1.2562988996505737,1.2593591213226318,-0.0030602216720581055,0.5095130205154419,0.023809523809523836,6.324555397033691,0.874792218208313
1.265714168548584,1.2512352466583252,0.014478921890258789,0.49460068345069885,0.04761904761904767,6.164413928985596,0.8604746460914612
1.3111720085144043,1.306825876235962,0.004346132278442383,0.4850643277168274,1.0,2.2360680103302,0.848931074142456
1.3524113893508911,1.3521339893341064,0.00027740001678466797,0.4980776906013489,0.09523809523809523,2.2360680103302,0.8667013049125671
1.382323145866394,1.3871338367462158,-0.004810690879821777,0.4978526830673218,0.0714285714285714,6.324555397033691,0.8616348505020142
1.4210031032562256,1.4362657070159912,-0.015262603759765625,0.521011471748352,0.04761904761904767,6.164413928985596,0.8875883221626282
1.4512258768081665,1.4542555809020996,-0.0030297040939331055,0.5165663957595825,1.0,2.6457512378692627,0.8799151182174683
1.4771950244903564,1.4723856449127197,0.004809379577636719,0.5362977981567383,0.09523809523809523,4.358899116516113,0.8982752561569214
1.4937101602554321,1.4914754629135132,0.0022346973419189453,0.523821234703064,0.0714285714285714,4.123105525970459,0.8810945153236389
1.506161093711853,1.5127596855163574,-0.0065985918045043945,0.5515539050102234,0.38095238095238093,6.4031243324279785,0.9065238833427429
1.5089552402496338,1.5372051000595093,-0.02824985980987549,0.5333036780357361,0.023809523809523836,6.4031243324279785,0.882050633430481
1.5709308385849,1.5557453632354736,0.01518547534942627,0.5688916444778442,1.0,2.2360680103302,0.9036193490028381
1.5336964130401611,1.5318654775619507,0.0018309354782104492,0.5358116030693054,0.023809523809523836,6.164413928985596,0.8612338304519653
1.5528699159622192,1.544621229171753,0.008248686790466309,0.5786020159721375,0.09523809523809523,6.4031243324279785,0.9145918488502502
1.4908995628356934,1.503221035003662,-0.01232147216796875,0.5533437728881836,1.0,2.4494898319244385,0.8750985264778137
1.501724362373352,1.4902960062026978,0.011428356170654297,0.5913372039794922,0.023809523809523836,2.6457512378692627,0.931294322013855
1.4461264610290527,1.4495632648468018,-0.0034368038177490234,0.5596964955329895,0.11904761904761907,2.0,0.8870408535003662
1.4354475736618042,1.4545350074768066,-0.01908743381500244,0.5939319133758545,0.04761904761904767,6.324555397033691,0.9350121021270752
1.4304078817367554,1.4170767068862915,0.013331174850463867,0.5794227719306946,0.04761904761904767,6.480740547180176,0.9094209671020508
1.4771846532821655,1.4191433191299438,0.05804133415222168,0.6011679768562317,1.0,3.316624879837036,0.9433537721633911
1.454660177230835,1.4899624586105347,-0.03530228137969971,0.6087846755981445,0.0,3.316624879837036,0.9448233246803284
1.495446801185608,1.4841076135635376,0.011339187622070312,0.6092851161956787,0.26190476190476186,6.0,0.9407058358192444
1.4903557300567627,1.507539987564087,-0.01718425750732422,0.6111227869987488,0.1428571428571429,6.4031243324279785,0.9398561716079712
1.4717410802841187,1.4985594749450684,-0.026818394660949707,0.6007900238037109,1.0,1.4142135381698608,0.9347705841064453
1.4715083837509155,1.4980417490005493,-0.02653336524963379,0.5855181217193604,0.023809523809523836,1.7320507764816284,0.9339832067489624
1.4890695810317993,1.4808528423309326,0.0082167387008667,0.5610934495925903,0.023809523809523836,2.0,0.9160851240158081
1.4799754619598389,1.4940019845962524,-0.014026522636413574,0.5445180535316467,0.04761904761904767,6.324555397033691,0.9097272753715515
1.4524390697479248,1.4830116033554077,-0.03057253360748291,0.5211219787597656,0.04761904761904767,6.244997978210449,0.8965670466423035
1.4378989934921265,1.4689515829086304,-0.031052589416503906,0.506650447845459,1.0,6.244997978210449,0.8886073231697083
1.45857572555542,1.41800856590271,0.04056715965270996,0.4936101734638214,0.0714285714285714,6.244997978210449,0.8751906156539917
1.4228240251541138,1.4721077680587769,-0.049283742904663086,0.4939378798007965,1.0,6.244997978210449,0.8723270893096924
1.4729855060577393,1.4745814800262451,-0.0015959739685058594,0.502313494682312,0.0714285714285714,6.4031243324279785,0.8781313896179199
1.491761326789856,1.4771478176116943,0.014613509178161621,0.506321132183075,1.0,6.4031243324279785,0.880325198173523
1.4942930936813354,1.4957613945007324,-0.0014683008193969727,0.5264338254928589,0.023809523809523836,6.324555397033691,0.9076911807060242
1.512073278427124,1.5192135572433472,-0.0071402788162231445,0.5466858744621277,1.0,6.324555397033691,0.9235589504241943
1.522080659866333,1.5462567806243896,-0.02417612075805664,0.564588189125061,0.04761904761904767,5.656854152679443,0.9315670728683472
1.5326706171035767,1.5553897619247437,-0.022719144821166992,0.5806598663330078,1.0,3.316624879837036,0.9381575584411621
1.5586210489273071,1.5797160863876343,-0.02109503746032715,0.5920957922935486,0.23809523809523814,2.4494898319244385,0.9517057538032532
1.5625423192977905,1.5577071905136108,0.0048351287841796875,0.58262038230896,0.023809523809523836,2.4494898319244385,0.9493134617805481
1.563922643661499,1.5383000373840332,0.02562260627746582,0.5830036401748657,0.16666666666666663,2.0,0.9475125074386597
1.5411423444747925,1.5729166269302368,-0.031774282455444336,0.5955223441123962,0.0714285714285714,1.4142135381698608,0.9584175944328308
1.5652039051055908,1.568215012550354,-0.0030111074447631836,0.607288658618927,0.023809523809523836,2.0,0.9549216032028198
1.5471584796905518,1.5852242708206177,-0.03806579113006592,0.618930995464325,0.023809523809523836,3.7416574954986572,0.9594598412513733
1.5654282569885254,1.569223165512085,-0.0037949085235595703,0.6242836117744446,0.0714285714285714,3.464101552963257,0.9581220149993896
1.570689082145691,1.5460445880889893,0.02464449405670166,0.628022313117981,0.26190476190476186,2.0,0.952742874622345
1.556657314300537,1.531104564666748,0.025552749633789062,0.6336943507194519,0.023809523809523836,2.0,0.9544998407363892
1.5364075899124146,1.5255745649337769,0.010833024978637695,0.6382386684417725,0.0714285714285714,2.2360680103302,0.9553518891334534
1.5132421255111694,1.5168346166610718,-0.0035924911499023438,0.6413224935531616,0.023809523809523836,6.164413928985596,0.9522662162780762
1.511309266090393,1.4790202379226685,0.03228902816772461,0.6358680725097656,0.09523809523809523,6.324555397033691,0.947309672832489
1.4630154371261597,1.4618332386016846,0.0011821985244750977,0.6329307556152344,1.0,2.2360680103302,0.9463127851486206
1.4123612642288208,1.417371392250061,-0.005010128021240234,0.6240304112434387,0.04761904761904767,3.0,0.9372528195381165
1.3803555965423584,1.3784314393997192,0.0019241571426391602,0.611093282699585,0.0714285714285714,2.0,0.9285591840744019
1.3586876392364502,1.3837026357650757,-0.02501499652862549,0.5977350473403931,0.1428571428571429,2.4494898319244385,0.9255347847938538
1.331266164779663,1.316623568534851,0.014642596244812012,0.5720666646957397,0.09523809523809523,2.4494898319244385,0.9114116430282593
1.3170294761657715,1.2628580331802368,0.05417144298553467,0.5533195734024048,0.04761904761904767,2.6457512378692627,0.8985944986343384
1.3203600645065308,1.3283265829086304,-0.00796651840209961,0.5561939477920532,0.09523809523809523,6.244997978210449,0.9080690145492554
1.3556458950042725,1.3811451196670532,-0.02549922466278076,0.5563628077507019,0.0714285714285714,6.324555397033691,0.9133403301239014
1.4146533012390137,1.385260820388794,0.029392480850219727,0.5366747975349426,1.0,6.324555397033691,0.9013825058937073
1.401495337486267,1.398242712020874,0.0032526254653930664,0.5304291248321533,0.04761904761904767,0.0,0.9032067060470581
1.3554328680038452,1.3665908575057983,-0.011157989501953125,0.5222417712211609,1.0,5.916079998016357,0.8823516368865967
1.2852064371109009,1.3095377683639526,-0.024331331253051758,0.511120080947876,1.0,5.916079998016357,0.8771267533302307
1.2379615306854248,1.2424873113632202,-0.00452578067779541,0.5044759511947632,0.16666666666666663,6.4031243324279785,0.8723800182342529
1.2112268209457397,1.204530954360962,0.006695866584777832,0.4966002404689789,1.0,2.4494898319244385,0.873100757598877
1.1786537170410156,1.1611168384552002,0.01753687858581543,0.4949971139431,0.023809523809523836,3.0,0.8772516846656799
1.1438244581222534,1.1358554363250732,0.007969021797180176,0.4946225881576538,0.16666666666666663,2.2360680103302,0.8801129460334778
1.1073822975158691,1.1088248491287231,-0.001442551612854004,0.5020658373832703,0.04761904761904767,6.244997978210449,0.8758203387260437
1.1045382022857666,1.1074211597442627,-0.0028829574584960938,0.4963839054107666,0.0714285714285714,0.0,0.877007782459259
1.1315579414367676,1.1016664505004883,0.029891490936279297,0.49339962005615234,1.0,6.082762718200684,0.8813911080360413
1.1324957609176636,1.1244499683380127,0.008045792579650879,0.49757394194602966,1.0,3.605551242828369,0.8843305110931396
1.1373590230941772,1.134535312652588,0.0028237104415893555,0.49744418263435364,0.11904761904761907,5.830951690673828,0.8849400281906128
1.1410222053527832,1.1506141424179077,-0.009591937065124512,0.4975210726261139,0.19047619047619047,6.082762718200684,0.8818773031234741
1.1640592813491821,1.1465576887130737,0.0175015926361084,0.4975762367248535,1.0,3.464101552963257,0.8804342150688171
1.1608680486679077,1.1660650968551636,-0.005197048187255859,0.49795544147491455,0.11904761904761907,2.6457512378692627,0.8796219825744629
1.1756987571716309,1.1522412300109863,0.02345752716064453,0.5003472566604614,0.16666666666666663,6.324555397033691,0.878497838973999
1.161219835281372,1.1534271240234375,0.00779271125793457,0.495299756526947,0.04761904761904767,6.244997978210449,0.876163125038147
1.1572191715240479,1.1606380939483643,-0.0034189224243164062,0.5009152889251709,1.0,2.0,0.8776806592941284
1.157339096069336,1.1682050228118896,-0.010865926742553711,0.5001264810562134,0.0714285714285714,6.4031243324279785,0.8769871592521667
1.1709333658218384,1.1589195728302002,0.012013792991638184,0.5020760297775269,0.023809523809523836,0.0,0.8802154660224915
1.1766823530197144,1.1755704879760742,0.0011118650436401367,0.5030418038368225,1.0,5.099019527435303,0.8793514370918274
1.1975772380828857,1.199812650680542,-0.00223541259765625,0.511815071105957,1.0,5.099019527435303,0.8794986009597778
1.2326445579528809,1.2405095100402832,-0.007864952087402344,0.5212249159812927,0.38095238095238093,6.082762718200684,0.8830423951148987
1.2681349515914917,1.2625329494476318,0.005602002143859863,0.5220637321472168,1.0,2.8284270763397217,0.8835753202438354
1.2885377407073975,1.2922146320343018,-0.003676891326904297,0.5244287252426147,0.11904761904761907,6.244997978210449,0.88346266746521
1.2973533868789673,1.3084044456481934,-0.011051058769226074,0.5249462127685547,0.0714285714285714,6.324555397033691,0.8880580067634583
1.3179949522018433,1.312925934791565,0.00506901741027832,0.5257401466369629,1.0,2.8284270763397217,0.8862788081169128
1.3300998210906982,1.3246455192565918,0.005454301834106445,0.5267636179924011,0.04761904761904767,6.0,0.890243411064148
1.3347229957580566,1.3351432085037231,-0.0004202127456665039,0.5320978164672852,0.1428571428571429,0.0,0.8939617872238159
1.3397854566574097,1.3370774984359741,0.002707958221435547,0.5291836261749268,1.0,6.4031243324279785,0.8906204700469971
1.3483664989471436,1.3351576328277588,0.013208866119384766,0.5317955017089844,1.0,1.4142135381698608,0.8932693004608154
1.3441288471221924,1.3385816812515259,0.005547165870666504,0.5317395329475403,0.023809523809523836,1.4142135381698608,0.8967544436454773
1.3401033878326416,1.311455249786377,0.02864813804626465,0.5310009121894836,0.023809523809523836,1.7320507764816284,0.8965235948562622
1.3087308406829834,1.312381625175476,-0.0036507844924926758,0.5346063375473022,0.023809523809523836,2.0,0.9011079668998718
1.3066990375518799,1.2873762845993042,0.019322752952575684,0.5333875417709351,0.04761904761904767,3.316624879837036,0.9018563032150269
1.2926287651062012,1.2827497720718384,0.009878993034362793,0.5357727408409119,0.04761904761904767,5.74456262588501,0.9038222432136536
1.3047099113464355,1.2546952962875366,0.050014615058898926,0.5359049439430237,0.2142857142857143,6.164413928985596,0.9042018055915833
1.28177809715271,1.2746694087982178,0.0071086883544921875,0.5429829359054565,1.0,6.164413928985596,0.9082208871841431
1.2862908840179443,1.2648370265960693,0.021453857421875,0.538515031337738,0.09523809523809523,6.480740547180176,0.9060075283050537
1.2643810510635376,1.2756736278533936,-0.011292576789855957,0.5407707691192627,1.0,2.4494898319244385,0.9064119458198547
1.2683347463607788,1.2569859027862549,0.011348843574523926,0.5415593981742859,0.0,2.4494898319244385,0.9050264954566956
1.2529114484786987,1.2578489780426025,-0.004937529563903809,0.5394179821014404,0.1428571428571429,0.0,0.9038675427436829
1.2376823425292969,1.2556216716766357,-0.017939329147338867,0.5363883972167969,0.0,1.4142135381698608,0.9017500877380371
1.231062650680542,1.2372925281524658,-0.006229877471923828,0.530144453048706,0.0,1.7320507764816284,0.8998254537582397
1.220067024230957,1.2114267349243164,0.008640289306640625,0.5291969180107117,0.04761904761904767,4.358899116516113,0.8999630808830261
1.194136619567871,1.180827021598816,0.013309597969055176,0.523673415184021,0.023809523809523836,4.795831680297852,0.899867057800293
1.5226322412490845,1.5326205492019653,-0.00998830795288086,0.641783595085144,1.0,2.2360680103302,0.8870161771774292
1.487359881401062,1.5009921789169312,-0.01363229751586914,0.647667407989502,0.5476190476190477,1.7320507764816284,0.8936977982521057
1.4673482179641724,1.4669333696365356,0.00041484832763671875,0.6526750922203064,0.09523809523809523,2.0,0.8998919129371643
1.4514142274856567,1.4383900165557861,0.013024210929870605,0.6579391360282898,0.023809523809523836,6.324555397033691,0.9136047959327698
1.4023454189300537,1.407482624053955,-0.005137205123901367,0.6671130657196045,0.04761904761904767,6.244997978210449,0.9323208928108215
1.358460783958435,1.3683369159698486,-0.009876132011413574,0.6700581312179565,0.04761904761904767,2.6457512378692627,0.9497438669204712
1.3293466567993164,1.3215798139572144,0.007766842842102051,0.6726986169815063,1.0,6.164413928985596,0.9629359245300293
1.2828510999679565,1.3078402280807495,-0.02498912811279297,0.6834536790847778,0.0714285714285714,0.0,0.9699335694313049
1.2669340372085571,1.2759742736816406,-0.009040236473083496,0.683883011341095,0.09523809523809523,5.916079998016357,0.9734389185905457
1.2521867752075195,1.2369022369384766,0.015284538269042969,0.67803555727005,1.0,3.0,0.9692040681838989
1.2053806781768799,1.229967713356018,-0.024587035179138184,0.6659420728683472,1.0,2.2360680103302,0.9605274796485901
1.2051833868026733,1.1840670108795166,0.02111637592315674,0.6427175402641296,0.16666666666666663,1.4142135381698608,0.9438376426696777
1.193971872329712,1.1915234327316284,0.002448439598083496,0.6373855471611023,0.09523809523809523,1.0,0.9352477788925171
1.175856590270996,1.2172898054122925,-0.04143321514129639,0.6428481936454773,0.023809523809523836,6.480740547180176,0.9432712197303772
1.1873819828033447,1.195541262626648,-0.008159279823303223,0.6449187397956848,0.023809523809523836,5.916079998016357,0.9578627347946167
1.1806663274765015,1.1934880018234253,-0.012821674346923828,0.651463508605957,0.0,5.916079998016357,0.9749060869216919
1.1763477325439453,1.1703704595565796,0.005977272987365723,0.662311851978302,1.0,6.4031243324279785,0.9853231310844421
1.138497233390808,1.1473042964935303,-0.008807063102722168,0.6679589152336121,0.16666666666666663,6.4031243324279785,0.986854612827301
1.105089545249939,1.1263989210128784,-0.021309375762939453,0.6642045974731445,1.0,6.480740547180176,0.9863060116767883
1.1189135313034058,1.1060125827789307,0.012900948524475098,0.6484235525131226,0.023809523809523836,1.0,0.9836170077323914
1.0709384679794312,1.1192739009857178,-0.04833543300628662,0.6400659084320068,1.0,1.4142135381698608,0.9793601036071777
1.116068720817566,1.1136078834533691,0.0024608373641967773,0.6284713745117188,0.0,2.2360680103302,0.9729351997375488
1.1847145557403564,1.1241123676300049,0.06060218811035156,0.6207151412963867,0.023809523809523836,2.0,0.9659014940261841
1.1642547845840454,1.2497398853302002,-0.08548510074615479,0.6220104694366455,0.023809523809523836,2.0,0.9628273248672485
1.2593430280685425,1.202999472618103,0.05634355545043945,0.6083558797836304,0.1428571428571429,6.164413928985596,0.9505984783172607
1.2729650735855103,1.2265198230743408,0.046445250511169434,0.6071273684501648,0.04761904761904767,6.082762718200684,0.9535837769508362
1.2715065479278564,1.2807096242904663,-0.009203076362609863,0.6059731245040894,0.09523809523809523,2.2360680103302,0.9523464441299438
1.3096054792404175,1.3242651224136353,-0.014659643173217773,0.6085218787193298,1.0,2.6457512378692627,0.95456862449646
1.3879010677337646,1.345310091972351,0.042590975761413574,0.6116807460784912,0.11904761904761907,2.8284270763397217,0.958200991153717
1.380663514137268,1.3746578693389893,0.006005644798278809,0.6108654141426086,0.0,2.2360680103302,0.9612377882003784
1.3997280597686768,1.4015438556671143,-0.0018157958984375,0.6085235476493835,0.16666666666666663,2.2360680103302,0.9590059518814087
1.4239699840545654,1.4181857109069824,0.005784273147583008,0.6005896329879761,0.0714285714285714,2.2360680103302,0.9588897824287415
1.4191712141036987,1.4114364385604858,0.007734775543212891,0.5986582040786743,0.04761904761904767,6.480740547180176,0.9550307393074036
1.4022074937820435,1.4064934253692627,-0.004285931587219238,0.602780282497406,0.11904761904761907,6.324555397033691,0.9567791819572449
1.3939528465270996,1.3944909572601318,-0.0005381107330322266,0.6053926944732666,0.0,2.2360680103302,0.9586830139160156
1.3724902868270874,1.3910657167434692,-0.018575429916381836,0.6120589971542358,1.0,6.244997978210449,0.9617779850959778
1.3794845342636108,1.3692594766616821,0.010225057601928711,0.6118068695068359,0.04761904761904767,6.480740547180176,0.9634581208229065
1.3670390844345093,1.3604893684387207,0.006549715995788574,0.61815345287323,0.0714285714285714,6.480740547180176,0.9705384969711304
1.3644999265670776,1.360460877418518,0.00403904914855957,0.621131420135498,1.0,0.0,0.9754312038421631
1.370930552482605,1.3677507638931274,0.003179788589477539,0.6239000558853149,0.0,6.324555397033691,0.9776274561882019
1.3722360134124756,1.3715177774429321,0.000718235969543457,0.6242616176605225,1.0,6.324555397033691,0.9783042669296265
1.3754146099090576,1.3751556873321533,0.0002589225769042969,0.62413090467453,1.0,0.0,0.979362964630127
1.367663025856018,1.3668195009231567,0.0008435249328613281,0.620159924030304,0.04761904761904767,6.480740547180176,0.9796780347824097
1.3436853885650635,1.3443528413772583,-0.0006674528121948242,0.6107904314994812,1.0,2.4494898319244385,0.9808804988861084
1.3030437231063843,1.3216441869735718,-0.0186004638671875,0.5974434614181519,1.0,6.0,0.979529619216919
1.2699825763702393,1.2866865396499634,-0.01670396327972412,0.584463357925415,0.0,5.291502475738525,0.9745038747787476
1.2571640014648438,1.2483946084976196,0.008769392967224121,0.5716795921325684,0.1428571428571429,4.0,0.967930793762207
1.2475894689559937,1.2440298795700073,0.003559589385986328,0.5673206448554993,1.0,1.7320507764816284,0.9614817500114441
1.2394556999206543,1.2569167613983154,-0.017461061477661133,0.5656486749649048,0.33333333333333337,1.0,0.9578000903129578
1.2495906352996826,1.2548853158950806,-0.005294680595397949,0.560041069984436,0.04761904761904767,1.0,0.9536654353141785
1.2513020038604736,1.2568135261535645,-0.00551152229309082,0.5609787702560425,0.023809523809523836,3.0,0.9524579048156738
1.2563872337341309,1.2548469305038452,0.0015403032302856445,0.5573356747627258,0.0,5.830951690673828,0.9503961801528931
1.2588317394256592,1.2542225122451782,0.004609227180480957,0.5593818426132202,0.023809523809523836,5.916079998016357,0.9480252265930176
1.2661118507385254,1.2441009283065796,0.0220109224319458,0.5606372356414795,0.19047619047619047,2.6457512378692627,0.9485224485397339
1.2276884317398071,1.2689948081970215,-0.041306376457214355,0.5663348436355591,1.0,2.2360680103302,0.9572314023971558
1.245739221572876,1.2527928352355957,-0.0070536136627197266,0.5650055408477783,0.16666666666666663,2.4494898319244385,0.9549838900566101
1.268021583557129,1.2242677211761475,0.043753862380981445,0.5594181418418884,0.0,6.4031243324279785,0.9381681680679321
1.2282755374908447,1.2607332468032837,-0.032457709312438965,0.567832350730896,0.11904761904761907,6.480740547180176,0.9528452157974243
1.2483994960784912,1.2315930128097534,0.016806483268737793,0.5638487339019775,0.023809523809523836,0.0,0.9444876909255981
1.243822455406189,1.201943039894104,0.04187941551208496,0.5652462840080261,1.0,3.464101552963257,0.9372158646583557
1.2293570041656494,1.1872590780258179,0.04209792613983154,0.5680880546569824,0.0,3.7416574954986572,0.9353702068328857
1.21941339969635,1.204781174659729,0.014632225036621094,0.5821975469589233,0.0,3.605551242828369,0.9382548332214355
1.1979128122329712,1.1968449354171753,0.0010678768157958984,0.593500554561615,0.2857142857142857,4.123105525970459,0.9371063709259033
1.2042821645736694,1.1790063381195068,0.025275826454162598,0.5997774004936218,0.04761904761904767,2.6457512378692627,0.9374610185623169
1.1948790550231934,1.2158724069595337,-0.020993351936340332,0.6072965860366821,0.30952380952380953,3.464101552963257,0.9326770305633545
1.2224658727645874,1.1933262348175049,0.02913963794708252,0.612934410572052,0.09523809523809523,2.6457512378692627,0.9381884336471558
1.221158742904663,1.2122122049331665,0.008946537971496582,0.611169695854187,0.16666666666666663,2.2360680103302,0.9359304904937744
1.2441115379333496,1.2433388233184814,0.0007727146148681641,0.6101735234260559,0.11904761904761907,6.244997978210449,0.9385825395584106
1.235587477684021,1.3077023029327393,-0.07211482524871826,0.6105937957763672,0.04761904761904767,6.480740547180176,0.9416058659553528
1.301346778869629,1.2859808206558228,0.015365958213806152,0.5983721017837524,0.0714285714285714,6.480740547180176,0.9413723945617676
1.319278359413147,1.295755386352539,0.02352297306060791,0.5911043882369995,1.0,6.082762718200684,0.9446768760681152
1.3105605840682983,1.3172520399093628,-0.006691455841064453,0.5831254720687866,0.0,2.6457512378692627,0.9445463418960571
1.3467631340026855,1.2664451599121094,0.08031797409057617,0.5672890543937683,1.0,3.0,0.9383591413497925
1.3053336143493652,1.2649787664413452,0.04035484790802002,0.5619054436683655,0.11904761904761907,3.1622776985168457,0.93548983335495
1.2678112983703613,1.2855232954025269,-0.017711997032165527,0.562126100063324,0.1428571428571429,3.0,0.9359627962112427
1.242263674736023,1.310619831085205,-0.06835615634918213,0.5652512311935425,0.0714285714285714,2.0,0.9391694068908691
1.2661643028259277,1.3077683448791504,-0.041604042053222656,0.5621539354324341,0.16666666666666663,3.0,0.9363980293273926
1.2783781290054321,1.3166844844818115,-0.038306355476379395,0.5601898431777954,0.04761904761904767,2.4494898319244385,0.9372215867042542
1.3302955627441406,1.2993534803390503,0.030942082405090332,0.553342342376709,0.04761904761904767,6.164413928985596,0.9359005689620972
1.3156225681304932,1.3444149494171143,-0.028792381286621094,0.5551957488059998,0.16666666666666663,5.830951690673828,0.9393196105957031
1.6203845739364624,1.6074268817901611,0.01295769214630127,0.8060046434402466,0.04761904761904767,5.830951690673828,0.9980832934379578
1.5689419507980347,1.555194616317749,0.013747334480285645,0.7843475937843323,0.09523809523809523,6.082762718200684,0.9938090443611145
1.4929462671279907,1.5257900953292847,-0.032843828201293945,0.7687479257583618,1.0,3.872983455657959,0.9936264753341675
1.5005558729171753,1.4456747770309448,0.05488109588623047,0.7547791004180908,0.19047619047619047,3.464101552963257,0.9927284121513367
1.4524236917495728,1.4385133981704712,0.013910293579101562,0.7519989609718323,1.0,2.0,0.9952871203422546
1.4208245277404785,1.4499136209487915,-0.02908909320831299,0.7457277178764343,0.11904761904761907,1.0,0.9948794841766357
1.4327197074890137,1.4307305812835693,0.001989126205444336,0.7373026609420776,0.23809523809523814,6.4031243324279785,0.9939234852790833
1.4492496252059937,1.4265875816345215,0.022662043571472168,0.7250377535820007,0.09523809523809523,6.244997978210449,0.9903939962387085
1.4761844873428345,1.4429420232772827,0.03324246406555176,0.71114581823349,0.0,2.6457512378692627,0.9843242764472961
1.4830766916275024,1.4892886877059937,-0.006211996078491211,0.7055092453956604,0.023809523809523836,3.316624879837036,0.9809237122535706
1.4973177909851074,1.5167878866195679,-0.01947009563446045,0.6978664994239807,1.0,6.082762718200684,0.9787977337837219
1.5168969631195068,1.5099937915802002,0.006903171539306641,0.6885481476783752,0.0714285714285714,6.244997978210449,0.9776363372802734
1.5111123323440552,1.5194199085235596,-0.008307576179504395,0.6826130151748657,0.1428571428571429,2.8284270763397217,0.9766913056373596
1.5086435079574585,1.5169154405593872,-0.008271932601928711,0.6745346784591675,0.11904761904761907,2.6457512378692627,0.9769831299781799
1.5291130542755127,1.4994028806686401,0.02971017360687256,0.6651979684829712,1.0,3.605551242828369,0.9774117469787598
1.5274405479431152,1.52120840549469,0.006232142448425293,0.6595456600189209,0.0714285714285714,3.0,0.9802719354629517
1.51547372341156,1.5173815488815308,-0.0019078254699707031,0.650062084197998,0.11904761904761907,2.0,0.9811417460441589
1.475511908531189,1.5029311180114746,-0.027419209480285645,0.6364303827285767,0.04761904761904767,6.324555397033691,0.9797388911247253
1.4484822750091553,1.4486052989959717,-0.00012302398681640625,0.614761233329773,0.26190476190476186,6.164413928985596,0.9740157127380371
1.401488184928894,1.408526062965393,-0.0070378780364990234,0.5924233198165894,0.04761904761904767,2.6457512378692627,0.9653509855270386
1.3823570013046265,1.3918112516403198,-0.00945425033569336,0.5749607086181641,0.04761904761904767,3.464101552963257,0.9581952095031738
1.367836833000183,1.3827111721038818,-0.01487433910369873,0.5643711090087891,1.0,2.0,0.9516115188598633
1.3673700094223022,1.35056471824646,0.016805291175842285,0.5401615500450134,0.09523809523809523,2.8284270763397217,0.9383524656295776
1.3281702995300293,1.3356705904006958,-0.007500290870666504,0.5214643478393555,0.2142857142857143,2.6457512378692627,0.9269800782203674
1.301697015762329,1.3160330057144165,-0.014335989952087402,0.5118826031684875,0.0714285714285714,6.324555397033691,0.9245924949645996
1.2771353721618652,1.2758762836456299,0.0012590885162353516,0.5014686584472656,0.023809523809523836,6.4031243324279785,0.9194360971450806
1.2674338817596436,1.268379807472229,-0.0009459257125854492,0.49252644181251526,0.16666666666666663,1.4142135381698608,0.9171524047851562
1.2309716939926147,1.2405515909194946,-0.009579896926879883,0.4844663739204407,0.04761904761904767,0.0,0.9145913124084473
1.2353854179382324,1.2189844846725464,0.016400933265686035,0.48240745067596436,1.0,6.4031243324279785,0.9164739847183228
1.1930288076400757,1.1897047758102417,0.0033240318298339844,0.4811202585697174,0.023809523809523836,6.164413928985596,0.914294958114624
1.1878597736358643,1.1938539743423462,-0.005994200706481934,0.4872259497642517,0.023809523809523836,2.2360680103302,0.9119706153869629
1.231909990310669,1.2260358333587646,0.005874156951904297,0.49317342042922974,0.023809523809523836,2.2360680103302,0.911975085735321
1.2466318607330322,1.2549724578857422,-0.008340597152709961,0.5035938620567322,1.0,2.2360680103302,0.9191827774047852
1.2512402534484863,1.249323844909668,0.0019164085388183594,0.5073264837265015,0.09523809523809523,2.2360680103302,0.9218087196350098
1.265642762184143,1.2693620920181274,-0.003719329833984375,0.5161496996879578,0.0714285714285714,2.2360680103302,0.9260971546173096
1.2922426462173462,1.2864986658096313,0.005743980407714844,0.521800696849823,0.04761904761904767,3.464101552963257,0.9294635653495789
1.3240561485290527,1.3176664113998413,0.006389737129211426,0.5276978015899658,0.0714285714285714,5.5677642822265625,0.9329764246940613
1.3432446718215942,1.3387967348098755,0.00444793701171875,0.5357386469841003,0.04761904761904767,6.4031243324279785,0.9375282526016235
1.3443089723587036,1.3574614524841309,-0.013152480125427246,0.5467824935913086,0.0714285714285714,2.6457512378692627,0.9429094195365906
1.350674033164978,1.3464467525482178,0.004227280616760254,0.5546623468399048,0.26190476190476186,6.0,0.9467641115188599
1.3369256258010864,1.350298285484314,-0.013372659683227539,0.5639306902885437,1.0,6.4031243324279785,0.9496359825134277
1.3523669242858887,1.347126841545105,0.005240082740783691,0.5761206746101379,0.023809523809523836,2.2360680103302,0.9517416954040527
1.3488192558288574,1.3485133647918701,0.0003058910369873047,0.5855429172515869,0.1428571428571429,3.605551242828369,0.9537131190299988
1.3319125175476074,1.3365416526794434,-0.0046291351318359375,0.5902270674705505,1.0,3.7416574954986572,0.9536387324333191
1.2963142395019531,1.306745171546936,-0.01043093204498291,0.5887677669525146,0.023809523809523836,1.4142135381698608,0.9529359936714172
1.2651852369308472,1.2574161291122437,0.007769107818603516,0.5799407362937927,0.09523809523809523,3.464101552963257,0.9495402574539185
1.2378695011138916,1.2179802656173706,0.019889235496520996,0.5703008770942688,0.30952380952380953,3.464101552963257,0.9447091817855835
1.2098660469055176,1.195427417755127,0.014438629150390625,0.5617098808288574,0.023809523809523836,1.4142135381698608,0.9397605061531067
1.1928825378417969,1.175619125366211,0.017263412475585938,0.5561292767524719,0.023809523809523836,3.0,0.9372849464416504
1.1791608333587646,1.17343270778656,0.00572812557220459,0.5505525469779968,0.26190476190476186,3.0,0.9387372136116028
1.1856262683868408,1.1827152967453003,0.0029109716415405273,0.5474573969841003,0.023809523809523836,6.4031243324279785,0.9426185488700867
1.1965614557266235,1.2013764381408691,-0.0048149824142456055,0.5374799966812134,0.023809523809523836,6.244997978210449,0.9462596774101257
1.1915251016616821,1.2110702991485596,-0.01954519748687744,0.522647500038147,0.19047619047619047,2.2360680103302,0.9454678297042847
1.1834156513214111,1.2186126708984375,-0.03519701957702637,0.5070356130599976,0.023809523809523836,2.2360680103302,0.9405827522277832
1.204190969467163,1.2096285820007324,-0.005437612533569336,0.4910752773284912,1.0,6.244997978210449,0.9298039078712463
1.1865452527999878,1.2327505350112915,-0.04620528221130371,0.48396000266075134,0.0714285714285714,6.164413928985596,0.9198473691940308
1.2181447744369507,1.2105951309204102,0.007549643516540527,0.4768017828464508,0.09523809523809523,2.8284270763397217,0.9086911678314209
1.1906362771987915,1.2451368570327759,-0.054500579833984375,0.4751969277858734,0.0714285714285714,2.2360680103302,0.9058824777603149
1.207201600074768,1.2390860319137573,-0.03188443183898926,0.47383785247802734,1.0,1.4142135381698608,0.9047673344612122
1.197741150856018,1.2655271291732788,-0.06778597831726074,0.4731942117214203,0.09523809523809523,2.2360680103302,0.9030114412307739
1.2669910192489624,1.2549397945404053,0.012051224708557129,0.46892714500427246,0.1428571428571429,6.164413928985596,0.8988654613494873
1.3112750053405762,1.2453430891036987,0.06593191623687744,0.4650970995426178,0.023809523809523836,0.0,0.8975436687469482
1.285085678100586,1.29384183883667,-0.008756160736083984,0.46619147062301636,0.023809523809523836,6.244997978210449,0.9038665294647217
1.2765812873840332,1.2924818992614746,-0.015900611877441406,0.4614684581756592,0.09523809523809523,2.0,0.9025160074234009
1.2637248039245605,1.2896353006362915,-0.025910496711730957,0.45668426156044006,1.0,1.4142135381698608,0.8984071016311646
1.2575629949569702,1.2846845388412476,-0.027121543884277344,0.4544892907142639,1.0,1.4142135381698608,0.8964651823043823
1.2606112957000732,1.2669880390167236,-0.006376743316650391,0.45056867599487305,0.0714285714285714,6.244997978210449,0.8925476670265198
1.2343991994857788,1.2711081504821777,-0.036708950996398926,0.4511297345161438,0.023809523809523836,0.0,0.8943974375724792
1.2501578330993652,1.2394688129425049,0.010689020156860352,0.4467814564704895,0.023809523809523836,6.244997978210449,0.8855348825454712
1.2117938995361328,1.2505592107772827,-0.0387653112411499,0.44848573207855225,0.0714285714285714,2.0,0.890709638595581
1.213698148727417,1.2347137928009033,-0.021015644073486328,0.44607675075531006,1.0,2.2360680103302,0.8852406144142151
1.22221040725708,1.2135708332061768,0.00863957405090332,0.44526591897010803,1.0,2.4494898319244385,0.8830273747444153
1.1869462728500366,1.2406558990478516,-0.05370962619781494,0.4495905041694641,0.0714285714285714,2.4494898319244385,0.8907287120819092
1.2241170406341553,1.1984577178955078,0.02565932273864746,0.44596582651138306,0.023809523809523836,3.605551242828369,0.8833621144294739
1.2062135934829712,1.2183074951171875,-0.012093901634216309,0.4487513303756714,0.09523809523809523,2.8284270763397217,0.8883455991744995
1.2183092832565308,1.2147436141967773,0.003565669059753418,0.4486875832080841,0.04761904761904767,1.4142135381698608,0.8888733386993408
1.228350281715393,1.2123503684997559,0.015999913215637207,0.44753387570381165,0.09523809523809523,6.4031243324279785,0.8861820697784424
1.2277898788452148,1.2194533348083496,0.008336544036865234,0.45160049200057983,0.2142857142857143,0.0,0.890899658203125
1.2231106758117676,1.2325947284698486,-0.009484052658081055,0.45251017808914185,0.023809523809523836,0.0,0.8910886645317078
1.2111091613769531,1.245935320854187,-0.03482615947723389,0.4545902609825134,0.023809523809523836,6.324555397033691,0.8945057988166809
1.2248549461364746,1.2343279123306274,-0.009472966194152832,0.45343947410583496,1.0,3.464101552963257,0.8902372121810913
1.2302131652832031,1.2339506149291992,-0.0037374496459960938,0.45265257358551025,1.0,5.656854152679443,0.890887975692749
1.2099577188491821,1.2514114379882812,-0.04145371913909912,0.45556604862213135,1.0,5.916079998016357,0.896818995475769
1.2426447868347168,1.2206217050552368,0.02202308177947998,0.4516196846961975,0.04761904761904767,3.464101552963257,0.8902562260627747
1.2466979026794434,1.2136110067367554,0.03308689594268799,0.45240578055381775,0.23809523809523814,2.6457512378692627,0.8945973515510559
1.221184492111206,1.2390377521514893,-0.017853260040283203,0.4540637731552124,1.0,2.2360680103302,0.8952836990356445
1.2481129169464111,1.2130359411239624,0.03507697582244873,0.45270341634750366,0.16666666666666663,2.0,0.8924784660339355
1.2273569107055664,1.2319767475128174,-0.0046198368072509766,0.4535246789455414,0.11904761904761907,6.4031243324279785,0.8949732780456543
1.23838210105896,1.2202105522155762,0.01817154884338379,0.4534130394458771,0.04761904761904767,6.4031243324279785,0.8906540870666504
1.2014484405517578,1.2528046369552612,-0.05135619640350342,0.45808202028274536,0.0714285714285714,2.2360680103302,0.894476056098938
1.234099268913269,1.218792200088501,0.015307068824768066,0.45527154207229614,0.023809523809523836,6.164413928985596,0.8910717964172363
1.2355642318725586,1.213836431503296,0.021727800369262695,0.4549773931503296,1.0,5.656854152679443,0.895433783531189
1.2238258123397827,1.2261282205581665,-0.002302408218383789,0.45405179262161255,0.023809523809523836,3.605551242828369,0.893032431602478
1.2608444690704346,1.1821424961090088,0.07870197296142578,0.4532240927219391,0.09523809523809523,2.4494898319244385,0.8888698220252991
1.2194544076919556,1.226050853729248,-0.0065964460372924805,0.45504456758499146,1.0,4.358899116516113,0.8925818204879761
1.2185261249542236,1.2179279327392578,0.0005981922149658203,0.4577683210372925,0.23809523809523814,4.795831680297852,0.8922958970069885
1.2372760772705078,1.2024586200714111,0.03481745719909668,0.45541200041770935,0.0714285714285714,1.7320507764816284,0.8901817798614502
1.216057538986206,1.2288120985031128,-0.012754559516906738,0.45774802565574646,0.0714285714285714,3.0,0.8954838514328003
1.204494833946228,1.240872859954834,-0.03637802600860596,0.45899972319602966,0.5238095238095238,2.6457512378692627,0.8972485065460205
1.2277278900146484,1.218022108078003,0.009705781936645508,0.45729878544807434,0.023809523809523836,6.164413928985596,0.8934656381607056
1.2315267324447632,1.2148067951202393,0.016719937324523926,0.4584452211856842,0.04761904761904767,6.082762718200684,0.8963985443115234
1.2114465236663818,1.232781171798706,-0.02133464813232422,0.46035388112068176,0.16666666666666663,2.4494898319244385,0.8953064680099487
1.2242558002471924,1.2183434963226318,0.005912303924560547,0.45715391635894775,0.09523809523809523,2.2360680103302,0.8937970995903015
1.2050880193710327,1.2343006134033203,-0.029212594032287598,0.4586328864097595,1.0,6.164413928985596,0.8957445621490479
1.215501070022583,1.2236323356628418,-0.008131265640258789,0.4594239592552185,0.11904761904761907,6.324555397033691,0.8968545794487
1.2201564311981201,1.2204464673995972,-0.0002900362014770508,0.45901769399642944,0.023809523809523836,2.0,0.8968274593353271
1.2492507696151733,1.2165343761444092,0.03271639347076416,0.4601372182369232,0.09523809523809523,2.2360680103302,0.899285078048706
1.244888186454773,1.1962549686431885,0.04863321781158447,0.45757967233657837,1.0,2.0,0.8958204984664917
1.2307593822479248,1.2128140926361084,0.017945289611816406,0.4603042006492615,0.04761904761904767,2.0,0.8963503837585449
1.189940094947815,1.2563751935958862,-0.06643509864807129,0.4639667272567749,0.09523809523809523,1.0,0.9015692472457886
1.2387737035751343,1.2079136371612549,0.030860066413879395,0.4596956968307495,0.023809523809523836,4.582575798034668,0.8961603045463562
1.2005318403244019,1.245715618133545,-0.045183777809143066,0.46504881978034973,0.0714285714285714,4.795831680297852,0.9041882753372192
1.209873914718628,1.245593786239624,-0.035719871520996094,0.46319451928138733,0.023809523809523836,6.324555397033691,0.9000556468963623
1.2176361083984375,1.2392171621322632,-0.021581053733825684,0.4633694887161255,0.04761904761904767,5.196152210235596,0.8984020948410034
1.2115122079849243,1.2353641986846924,-0.023851990699768066,0.463500052690506,0.5476190476190477,3.7416574954986572,0.9013266563415527
1.2138004302978516,1.2297172546386719,-0.015916824340820312,0.46080121397972107,0.04761904761904767,6.244997978210449,0.8971619606018066
1.2173165082931519,1.2073925733566284,0.009923934936523438,0.46078479290008545,1.0,0.0,0.8960467576980591
1.2106059789657593,1.2203760147094727,-0.009770035743713379,0.460977703332901,0.3571428571428571,6.244997978210449,0.9022612571716309
1.1883795261383057,1.2150236368179321,-0.026644110679626465,0.46084001660346985,0.0714285714285714,2.4494898319244385,0.896999716758728
1.1968320608139038,1.1956863403320312,0.0011457204818725586,0.4591038227081299,1.0,2.0,0.8953415751457214
1.2102527618408203,1.1733993291854858,0.03685343265533447,0.4573676884174347,1.0,6.4031243324279785,0.8929947018623352
1.2018883228302002,1.1952166557312012,0.0066716670989990234,0.458325058221817,0.0714285714285714,5.916079998016357,0.8928902745246887
1.1785398721694946,1.2056653499603271,-0.02712547779083252,0.46245789527893066,0.0714285714285714,3.316624879837036,0.8946959376335144
1.1816028356552124,1.1963943243026733,-0.014791488647460938,0.46127501130104065,0.023809523809523836,2.2360680103302,0.8940668702125549
1.1659257411956787,1.2066333293914795,-0.04070758819580078,0.46311864256858826,1.0,6.4031243324279785,0.8993277549743652
1.1664947271347046,1.1976370811462402,-0.031142354011535645,0.4629719853401184,0.16666666666666663,6.324555397033691,0.8956020474433899
1.1715840101242065,1.1996817588806152,-0.02809774875640869,0.46214765310287476,0.09523809523809523,2.8284270763397217,0.8990341424942017
1.1834146976470947,1.174619197845459,0.008795499801635742,0.4606776535511017,0.023809523809523836,6.0,0.8940431475639343
1.1970523595809937,1.154536485671997,0.04251587390899658,0.45734065771102905,1.0,6.4031243324279785,0.8902522921562195
1.1713472604751587,1.201818823814392,-0.0304715633392334,0.4654883146286011,0.04761904761904767,3.316624879837036,0.9000965356826782
1.1706093549728394,1.1781525611877441,-0.007543206214904785,0.46218758821487427,0.1428571428571429,5.656854152679443,0.8972380757331848
1.1805733442306519,1.1791937351226807,0.0013796091079711914,0.4645569920539856,1.0,6.4031243324279785,0.8984681963920593
1.15678071975708,1.1868549585342407,-0.030074238777160645,0.46442392468452454,0.023809523809523836,6.4031243324279785,0.8979762196540833
1.171168327331543,1.1673686504364014,0.0037996768951416016,0.4632883369922638,0.23809523809523814,6.4031243324279785,0.8981834650039673
1.1581617593765259,1.161803960800171,-0.0036422014236450195,0.46338582038879395,1.0,4.582575798034668,0.8976564407348633
1.1626007556915283,1.13914954662323,0.02345120906829834,0.45980304479599,0.023809523809523836,4.4721360206604,0.8899142742156982
1.1559867858886719,1.1375709772109985,0.01841580867767334,0.46479105949401855,1.0,0.0,0.8910709619522095
1.1411211490631104,1.1258995532989502,0.015221595764160156,0.46350985765457153,0.023809523809523836,6.4031243324279785,0.8894174695014954
1.1128356456756592,1.111541986465454,0.0012936592102050781,0.4609290361404419,0.5238095238095238,1.4142135381698608,0.8833969831466675
1.0879466533660889,1.0886270999908447,-0.0006804466247558594,0.4583309590816498,1.0,1.4142135381698608,0.8758355975151062
1.0889710187911987,1.0453966856002808,0.04357433319091797,0.4565712511539459,1.0,1.4142135381698608,0.875181257724762
1.062701940536499,1.0584890842437744,0.004212856292724609,0.45977383852005005,0.023809523809523836,1.7320507764816284,0.8741472363471985
1.0531820058822632,1.0597797632217407,-0.006597757339477539,0.46284499764442444,0.023809523809523836,1.4142135381698608,0.8712579011917114
1.0539727210998535,1.0690091848373413,-0.015036463737487793,0.46538570523262024,0.023809523809523836,2.8284270763397217,0.8683395981788635
1.0630768537521362,1.0618669986724854,0.001209855079650879,0.46439328789711,0.023809523809523836,4.358899116516113,0.8674849271774292
1.0800923109054565,1.0535290241241455,0.026563286781311035,0.46497446298599243,0.04761904761904767,5.5677642822265625,0.8668608665466309
1.0859497785568237,1.0596048831939697,0.026344895362854004,0.46769994497299194,0.0,6.0,0.8680593371391296
1.066136121749878,1.090838074684143,-0.024701952934265137,0.4689338207244873,0.19047619047619047,2.8284270763397217,0.8651476502418518
1.0704801082611084,1.091188907623291,-0.020708799362182617,0.46978166699409485,0.26190476190476186,2.8284270763397217,0.8662190437316895
1.0619109869003296,1.1020482778549194,-0.040137290954589844,0.47141531109809875,1.0,3.0,0.8638441562652588
1.0471428632736206,1.1107773780822754,-0.06363451480865479,0.47372302412986755,0.1428571428571429,2.0,0.865605890750885
1.045291781425476,1.1081011295318604,-0.06280934810638428,0.47334837913513184,0.09523809523809523,6.244997978210449,0.8660340905189514
1.067259669303894,1.0887988805770874,-0.02153921127319336,0.47165006399154663,0.09523809523809523,0.0,0.8650176525115967
1.0642305612564087,1.0870306491851807,-0.022800087928771973,0.4712541699409485,0.16666666666666663,6.164413928985596,0.8644214272499084
1.0625009536743164,1.0822148323059082,-0.019713878631591797,0.47161972522735596,0.0714285714285714,2.8284270763397217,0.8659269213676453
1.0581774711608887,1.076148271560669,-0.017970800399780273,0.4688889980316162,1.0,2.2360680103302,0.8643289804458618
1.0664743185043335,1.0625770092010498,0.0038973093032836914,0.467184841632843,1.0,2.2360680103302,0.8603577613830566
1.0579336881637573,1.0606474876403809,-0.002713799476623535,0.46717309951782227,0.09523809523809523,3.0,0.860365629196167
1.04694402217865,1.061305046081543,-0.014361023902893066,0.46674758195877075,0.09523809523809523,2.2360680103302,0.8594051599502563
1.0505526065826416,1.0498671531677246,0.0006854534149169922,0.462414026260376,0.023809523809523836,2.0,0.856786847114563
1.0634855031967163,1.0261682271957397,0.03731727600097656,0.4590660631656647,0.09523809523809523,2.2360680103302,0.8582459092140198
1.0481417179107666,1.03363835811615,0.0145033597946167,0.4566250741481781,0.11904761904761907,6.244997978210449,0.8518330454826355
1.0191103219985962,1.0517966747283936,-0.03268635272979736,0.45713475346565247,0.04761904761904767,6.164413928985596,0.8533236384391785
1.0584893226623535,0.9960924386978149,0.062396883964538574,0.4537176489830017,0.04761904761904767,2.4494898319244385,0.8507063984870911
1.0298715829849243,1.015924334526062,0.013947248458862305,0.45075514912605286,0.0714285714285714,2.6457512378692627,0.8477510213851929
1.0123533010482788,1.0163778066635132,-0.004024505615234375,0.4489003121852875,1.0,6.082762718200684,0.8468132615089417
1.0086498260498047,1.0051822662353516,0.003467559814453125,0.4496207535266876,0.09523809523809523,6.4031243324279785,0.845741868019104
0.9867692589759827,1.0083500146865845,-0.021580755710601807,0.44442859292030334,0.04761904761904767,2.2360680103302,0.8444868326187134
0.960722029209137,1.015305519104004,-0.05458348989486694,0.44620975852012634,0.11904761904761907,6.164413928985596,0.8476302623748779
0.9751628041267395,0.9885045886039734,-0.013341784477233887,0.4411426782608032,1.0,6.164413928985596,0.8429358601570129
0.9851546287536621,0.9657061696052551,0.019448459148406982,0.4403493404388428,0.023809523809523836,6.164413928985596,0.8401176333427429
0.9819809198379517,0.9560022354125977,0.025978684425354004,0.43668776750564575,0.09523809523809523,0.0,0.8391519784927368
0.9823973774909973,0.9440767765045166,0.03832060098648071,0.4346972703933716,1.0,6.244997978210449,0.838529646396637
0.9446772336959839,0.9742951393127441,-0.029617905616760254,0.4345928728580475,0.09523809523809523,2.8284270763397217,0.8415073752403259
0.9450936317443848,0.9669795036315918,-0.02188587188720703,0.434739887714386,1.0,2.8284270763397217,0.8446706533432007
0.9279106855392456,0.9759821891784668,-0.04807150363922119,0.4314885437488556,1.0,6.244997978210449,0.8425462245941162
0.9386294484138489,0.9627885818481445,-0.024159133434295654,0.43153318762779236,0.0714285714285714,6.0,0.8453282117843628
0.9263220429420471,0.9739067554473877,-0.047584712505340576,0.430668443441391,0.11904761904761907,6.0,0.8486312031745911
0.9574033617973328,0.939665675163269,0.01773768663406372,0.42887330055236816,0.0714285714285714,0.0,0.8465918302536011
0.9437724947929382,0.9501242637634277,-0.006351768970489502,0.42880284786224365,1.0,0.0,0.8505836129188538
0.9332075119018555,0.9560078382492065,-0.022800326347351074,0.42740148305892944,0.1428571428571429,5.830951690673828,0.8497878909111023
0.9430027008056641,0.9396817684173584,0.003320932388305664,0.42612650990486145,1.0,3.605551242828369,0.8488773107528687
0.9425606727600098,0.933673083782196,0.00888758897781372,0.4252527356147766,1.0,2.6457512378692627,0.851442277431488
0.9512239694595337,0.916522204875946,0.034701764583587646,0.4241446554660797,1.0,1.7320507764816284,0.8540679216384888
0.9331905245780945,0.9314154386520386,0.0017750859260559082,0.42376261949539185,0.19047619047619047,6.4031243324279785,0.8550508618354797
0.9277145266532898,0.9319683313369751,-0.004253804683685303,0.42393678426742554,0.11904761904761907,5.916079998016357,0.8555627465248108
0.9263811707496643,0.9285939931869507,-0.002212822437286377,0.4235910177230835,0.04761904761904767,5.916079998016357,0.8575232625007629
0.9294040203094482,0.9208997488021851,0.008504271507263184,0.4224022924900055,0.023809523809523836,0.0,0.8571748733520508
0.926551103591919,0.9219096302986145,0.004641473293304443,0.42109593749046326,1.0,0.0,0.8549033999443054
0.9276937246322632,0.9194284081459045,0.008265316486358643,0.42128604650497437,0.16666666666666663,6.244997978210449,0.8581143021583557
0.92352694272995,0.9239366054534912,-0.00040966272354125977,0.4215140640735626,1.0,2.8284270763397217,0.8598246574401855
0.9161611795425415,0.9314462542533875,-0.015285074710845947,0.4222784638404846,1.0,3.1622776985168457,0.861657977104187
0.922201931476593,0.9248118996620178,-0.0026099681854248047,0.42081889510154724,1.0,1.7320507764816284,0.8596938252449036
0.92156982421875,0.9245079755783081,-0.0029381513595581055,0.4196685254573822,0.0714285714285714,1.7320507764816284,0.8597212433815002
0.9199981689453125,0.92699134349823,-0.0069931745529174805,0.42071306705474854,0.2142857142857143,1.4142135381698608,0.8604881167411804
0.9309528470039368,0.9144144654273987,0.016538381576538086,0.4185308814048767,0.023809523809523836,6.4031243324279785,0.8579298257827759
0.9327221512794495,0.911957859992981,0.020764291286468506,0.4200616776943207,0.04761904761904767,6.324555397033691,0.8594284653663635
0.9204777479171753,0.9252647161483765,-0.004786968231201172,0.419315904378891,0.023809523809523836,2.8284270763397217,0.857732892036438
0.9406586289405823,0.9056683778762817,0.03499025106430054,0.41820138692855835,0.023809523809523836,2.6457512378692627,0.8602917790412903
0.9212859272956848,0.9241353273391724,-0.002849400043487549,0.41864779591560364,1.0,6.4031243324279785,0.8589584827423096
0.9319535493850708,0.9143688678741455,0.017584681510925293,0.41854289174079895,0.04761904761904767,6.324555397033691,0.8606043457984924
0.9167834520339966,0.929561972618103,-0.012778520584106445,0.4197924733161926,0.1428571428571429,6.164413928985596,0.8612669706344604
0.9254575371742249,0.9198403358459473,0.005617201328277588,0.4180298149585724,0.023809523809523836,2.2360680103302,0.860369861125946
0.9205366373062134,0.9257571697235107,-0.005220532417297363,0.4189152121543884,1.0,6.4031243324279785,0.8601700067520142
0.9212682247161865,0.9231261014938354,-0.0018578767776489258,0.4192831814289093,0.04761904761904767,0.0,0.8618016242980957
0.731159508228302,0.7463005185127258,-0.015141010284423828,0.7047566771507263,1.0,6.4031243324279785,0.9907838702201843
0.7592660784721375,0.7476685643196106,0.011597514152526855,0.666746973991394,0.09523809523809523,0.0,0.9875614047050476
0.7596083879470825,0.7577223181724548,0.0018860697746276855,0.6278756260871887,0.023809523809523836,2.2360680103302,0.9833193421363831
0.7582531571388245,0.7609838247299194,-0.0027306675910949707,0.6016885638237,1.0,3.1622776985168457,0.977003276348114
0.7585996985435486,0.7445600628852844,0.01403963565826416,0.5831201076507568,1.0,3.316624879837036,0.9673386812210083
0.7622014880180359,0.7424848079681396,0.01971668004989624,0.5725200176239014,0.023809523809523836,2.4494898319244385,0.9626225233078003
0.7701407074928284,0.7507527470588684,0.01938796043395996,0.5669935345649719,0.023809523809523836,6.244997978210449,0.9600547552108765
0.7832685708999634,0.7742153406143188,0.009053230285644531,0.557316780090332,0.09523809523809523,6.244997978210449,0.9524332880973816
0.8024574518203735,0.8066718578338623,-0.0042144060134887695,0.5401701927185059,0.19047619047619047,2.4494898319244385,0.934908390045166
0.8675861954689026,0.8633084297180176,0.00427776575088501,0.5301331281661987,0.0714285714285714,6.244997978210449,0.9103519320487976
0.9086527824401855,0.9154935479164124,-0.006840765476226807,0.5319765210151672,0.0714285714285714,0.0,0.9112961888313293
0.9750134348869324,0.962232232093811,0.012781202793121338,0.5366051197052002,1.0,0.0,0.907632052898407
1.0418800115585327,1.0581235885620117,-0.016243577003479004,0.5646407604217529,0.0714285714285714,6.244997978210449,0.9315071702003479
1.1050719022750854,1.101461410522461,0.0036104917526245117,0.605701744556427,0.0714285714285714,2.0,0.9587333798408508
1.2012790441513062,1.1853725910186768,0.015906453132629395,0.6426193118095398,1.0,6.4031243324279785,0.9751095771789551
1.2412536144256592,1.2486393451690674,-0.007385730743408203,0.6681481599807739,1.0,6.324555397033691,0.9791069030761719
1.3017487525939941,1.3042783737182617,-0.002529621124267578,0.6915581822395325,1.0,6.324555397033691,0.9884316921234131
1.3189101219177246,1.306378960609436,0.012531161308288574,0.6974437832832336,0.0714285714285714,0.0,0.983432948589325
1.3396830558776855,1.3512219190597534,-0.011538863182067871,0.7079605460166931,0.023809523809523836,5.74456262588501,0.9855014681816101
1.4013988971710205,1.39326810836792,0.008130788803100586,0.7189735174179077,1.0,4.4721360206604,0.9940487146377563
1.406754732131958,1.3955830335617065,0.011171698570251465,0.7195098400115967,0.04761904761904767,5.0,0.9933529496192932
1.4395158290863037,1.4060509204864502,0.033464908599853516,0.7302364706993103,1.0,6.4031243324279785,0.9975919723510742
1.4366196393966675,1.4316439628601074,0.004975676536560059,0.7403639554977417,1.0,6.4031243324279785,0.9992192387580872
1.4615613222122192,1.4507752656936646,0.010786056518554688,0.7498959302902222,0.2142857142857143,6.480740547180176,0.9996343851089478
1.470557451248169,1.4620682001113892,0.008489251136779785,0.7521380186080933,0.40476190476190477,2.0,0.9995336532592773
1.4643495082855225,1.4802597761154175,-0.01591026782989502,0.7493321895599365,1.0,6.164413928985596,0.9994565844535828
1.4669126272201538,1.4574302434921265,0.009482383728027344,0.7373145222663879,0.023809523809523836,5.830951690673828,0.9987279772758484
1.44813871383667,1.4887758493423462,-0.04063713550567627,0.7299937009811401,1.0,2.8284270763397217,0.9983171224594116
1.4810889959335327,1.4877773523330688,-0.006688356399536133,0.7240341901779175,0.0,2.2360680103302,0.997690737247467
1.5135712623596191,1.4955695867538452,0.018001675605773926,0.7259055972099304,0.09523809523809523,1.0,0.9970738291740417
1.52391517162323,1.5527632236480713,-0.02884805202484131,0.7369824051856995,1.0,2.0,0.9971330165863037
1.584220290184021,1.5766141414642334,0.007606148719787598,0.7465454339981079,0.19047619047619047,1.7320507764816284,0.9973108172416687
1.6065598726272583,1.6310131549835205,-0.024453282356262207,0.7513622641563416,0.09523809523809523,2.0,0.9970217347145081
1.654985785484314,1.64487886428833,0.010106921195983887,0.7456978559494019,0.023809523809523836,4.123105525970459,0.9967136979103088
1.661015272140503,1.6339085102081299,0.027106761932373047,0.7348468899726868,0.04761904761904767,5.291502475738525,0.9959486722946167
1.5800721645355225,1.5898042917251587,-0.00973212718963623,0.7182294726371765,0.04761904761904767,6.0,0.9941598176956177
1.4575947523117065,1.467900037765503,-0.010305285453796387,0.6941513419151306,0.023809523809523836,6.0,0.9898675084114075
1.364806890487671,1.355923056602478,0.008883833885192871,0.6712032556533813,0.0714285714285714,6.244997978210449,0.9835289716720581
1.3241612911224365,1.3111660480499268,0.012995243072509766,0.6532024145126343,0.33333333333333337,2.4494898319244385,0.9796338081359863
1.3284467458724976,1.3316497802734375,-0.0032030344009399414,0.6445497274398804,1.0,1.4142135381698608,0.9733555912971497
1.3354710340499878,1.3274681568145752,0.008002877235412598,0.6428308486938477,0.1428571428571429,1.7320507764816284,0.9713098406791687
1.3446415662765503,1.361068606376648,-0.016427040100097656,0.6467301845550537,1.0,2.4494898319244385,0.9740744233131409
1.34889554977417,1.3445546627044678,0.0043408870697021484,0.6488044261932373,0.0714285714285714,6.164413928985596,0.9711521863937378
1.319009780883789,1.3213245868682861,-0.0023148059844970703,0.6436249017715454,0.0714285714285714,6.082762718200684,0.9712448716163635
1.260556936264038,1.2735481262207031,-0.012991189956665039,0.6349357962608337,0.023809523809523836,6.082762718200684,0.9701870679855347
1.2121217250823975,1.2079334259033203,0.0041882991790771484,0.620366096496582,0.04761904761904767,0.0,0.9640037417411804
1.1302672624588013,1.1352171897888184,-0.00494992733001709,0.5985094308853149,0.09523809523809523,6.4031243324279785,0.961107611656189
1.0743374824523926,1.0839651823043823,-0.009627699851989746,0.575234055519104,1.0,6.4031243324279785,0.9500370621681213
1.0024030208587646,1.0425623655319214,-0.04015934467315674,0.5524019002914429,0.11904761904761907,6.164413928985596,0.9419511556625366
0.9709520936012268,0.9745841026306152,-0.0036320090293884277,0.521632194519043,1.0,6.164413928985596,0.9260054230690002
0.905819296836853,0.9562619924545288,-0.05044269561767578,0.49897122383117676,1.0,0.0,0.9087798595428467
0.922113299369812,0.9282637238502502,-0.006150424480438232,0.47456732392311096,0.023809523809523836,0.0,0.8873031735420227
0.972938597202301,0.9656906127929688,0.007247984409332275,0.4580349326133728,1.0,6.164413928985596,0.8563386797904968
0.9963736534118652,0.9986998438835144,-0.00232619047164917,0.45425403118133545,0.09523809523809523,2.2360680103302,0.8418156504631042
1.0025237798690796,1.0179107189178467,-0.01538693904876709,0.45234742760658264,1.0,1.7320507764816284,0.8132526874542236
1.047041416168213,1.0227864980697632,0.024254918098449707,0.4547399878501892,1.0,6.324555397033691,0.7985485792160034
1.0675305128097534,1.0626790523529053,0.0048514604568481445,0.45579028129577637,1.0,0.0,0.7823609113693237
1.0818817615509033,1.0787034034729004,0.0031783580780029297,0.47033414244651794,0.09523809523809523,6.4031243324279785,0.7845786213874817
1.0877588987350464,1.0732793807983398,0.014479517936706543,0.45165738463401794,0.023809523809523836,2.6457512378692627,0.7587558031082153
1.100325345993042,1.0503538846969604,0.04997146129608154,0.44047629833221436,0.04761904761904767,4.242640495300293,0.7350348830223083
1.0524448156356812,1.080647349357605,-0.028202533721923828,0.45267558097839355,1.0,5.4772257804870605,0.7544042468070984
1.0555485486984253,1.0529752969741821,0.002573251724243164,0.44905030727386475,1.0,6.4031243324279785,0.7490257024765015
1.0643023252487183,1.0494788885116577,0.014823436737060547,0.44931989908218384,0.023809523809523836,0.0,0.7525030970573425
1.0486897230148315,1.0577828884124756,-0.009093165397644043,0.4517395496368408,0.1428571428571429,6.324555397033691,0.759986162185669
1.0535378456115723,1.0675172805786133,-0.013979434967041016,0.4504242241382599,0.2857142857142857,2.4494898319244385,0.7606159448623657
1.0681825876235962,1.0628175735473633,0.00536501407623291,0.44581034779548645,1.0,6.164413928985596,0.7564225792884827
2.0055952072143555,2.0057520866394043,-0.00015687942504882812,0.8329096436500549,0.023809523809523836,6.4031243324279785,0.9947476983070374
1.8831610679626465,1.8754545450210571,0.0077065229415893555,0.8010674118995667,1.0,6.4031243324279785,0.9756496548652649
1.8382222652435303,1.8374569416046143,0.0007653236389160156,0.7919633984565735,1.0,6.324555397033691,0.9874006509780884
1.6717723608016968,1.6754308938980103,-0.0036585330963134766,0.7315889596939087,0.04761904761904767,1.7320507764816284,0.9300180673599243
1.620015025138855,1.5879508256912231,0.032064199447631836,0.7203688025474548,0.09523809523809523,1.7320507764816284,0.9480611085891724
1.4201151132583618,1.4094574451446533,0.010657668113708496,0.6509907841682434,1.0,6.324555397033691,0.858375608921051
1.3487792015075684,1.4154988527297974,-0.066719651222229,0.6543868184089661,0.023809523809523836,0.0,0.8774648904800415
1.3298702239990234,1.3134455680847168,0.01642465591430664,0.6465433835983276,1.0,0.0,0.8965771794319153
1.2652631998062134,1.2699408531188965,-0.0046776533126831055,0.6403844952583313,0.04761904761904767,6.324555397033691,0.9118038415908813
1.1743197441101074,1.2164015769958496,-0.04208183288574219,0.6247539520263672,0.023809523809523836,6.324555397033691,0.9186532497406006
1.1288142204284668,1.116223931312561,0.012590289115905762,0.5921744704246521,0.04761904761904767,6.0,0.9182232618331909
1.1280094385147095,1.0960490703582764,0.031960368156433105,0.5700084567070007,1.0,2.8284270763397217,0.9152381420135498
1.1428725719451904,1.0973912477493286,0.045481324195861816,0.5559298396110535,1.0,6.324555397033691,0.9108807444572449
1.1112805604934692,1.1685748100280762,-0.057294249534606934,0.5583082437515259,1.0,0.0,0.9029147028923035
1.1688803434371948,1.1839959621429443,-0.015115618705749512,0.5456060171127319,0.04761904761904767,6.244997978210449,0.8931053876876831
1.2407845258712769,1.18911612033844,0.051668405532836914,0.537434995174408,1.0,6.244997978210449,0.8908407688140869
1.2585618495941162,1.1979002952575684,0.06066155433654785,0.5233086943626404,0.1428571428571429,0.0,0.8817434310913086
1.2620596885681152,1.2326536178588867,0.029406070709228516,0.5239540338516235,0.04761904761904767,0.0,0.889538049697876
1.2076256275177002,1.2190401554107666,-0.011414527893066406,0.5149803161621094,1.0,6.324555397033691,0.8720707893371582
1.1931389570236206,1.203696846961975,-0.010557889938354492,0.5176503658294678,1.0,3.7416574954986572,0.8657968640327454
1.1745662689208984,1.1666500568389893,0.00791621208190918,0.5117789506912231,0.0714285714285714,5.099019527435303,0.8536632657051086
1.1608482599258423,1.1621102094650269,-0.0012619495391845703,0.527615487575531,1.0,0.0,0.8666051030158997
1.1442018747329712,1.1413073539733887,0.0028945207595825195,0.538534939289093,1.0,6.4031243324279785,0.8848166465759277
1.1285146474838257,1.173470377922058,-0.04495573043823242,0.5566872954368591,1.0,6.4031243324279785,0.9027210474014282
1.1476389169692993,1.2042490243911743,-0.056610107421875,0.5704771280288696,0.04761904761904767,0.0,0.9125897884368896
1.2197357416152954,1.2096388339996338,0.010096907615661621,0.5763931274414062,0.38095238095238093,6.4031243324279785,0.9266068935394287
1.2412859201431274,1.204869031906128,0.03641688823699951,0.5822362303733826,1.0,1.7320507764816284,0.9385554790496826
1.239112138748169,1.2877259254455566,-0.048613786697387695,0.605474591255188,1.0,3.316624879837036,0.9552796483039856
1.242964744567871,1.2753318548202515,-0.03236711025238037,0.5956498980522156,0.023809523809523836,3.0,0.9543970823287964
1.2270119190216064,1.2436347007751465,-0.01662278175354004,0.5828482508659363,1.0,6.164413928985596,0.9516168832778931
1.2463881969451904,1.1601595878601074,0.08622860908508301,0.5593829154968262,1.0,6.324555397033691,0.9429874420166016
1.143838882446289,1.2022311687469482,-0.05839228630065918,0.5503621697425842,0.023809523809523836,1.7320507764816284,0.9340134263038635
1.1217565536499023,1.1422882080078125,-0.020531654357910156,0.5287966132164001,0.04761904761904767,3.0,0.9156216382980347
1.0803660154342651,1.1483912467956543,-0.06802523136138916,0.5152247548103333,0.26190476190476186,3.464101552963257,0.896701455116272
1.1034700870513916,1.1103174686431885,-0.006847381591796875,0.5047166347503662,0.09523809523809523,2.6457512378692627,0.8803516626358032
1.1093058586120605,1.0984867811203003,0.010819077491760254,0.4969567656517029,1.0,2.8284270763397217,0.8730342984199524
1.0986051559448242,1.1869518756866455,-0.08834671974182129,0.49461808800697327,0.04761904761904767,2.0,0.8737402558326721
1.1625608205795288,1.1827726364135742,-0.02021181583404541,0.4888697564601898,0.023809523809523836,6.4031243324279785,0.8706190586090088
1.1919931173324585,1.2199474573135376,-0.0279543399810791,0.48767799139022827,0.23809523809523814,0.0,0.8700968027114868
1.2336394786834717,1.2157740592956543,0.017865419387817383,0.48385629057884216,0.04761904761904767,0.0,0.8688443303108215
1.2362148761749268,1.2248262166976929,0.011388659477233887,0.48196038603782654,0.11904761904761907,6.0,0.8672127723693848
1.2279237508773804,1.2369869947433472,-0.009063243865966797,0.47982120513916016,0.0714285714285714,3.464101552963257,0.8634853959083557
1.2000172138214111,1.2439922094345093,-0.043974995613098145,0.4804013967514038,0.023809523809523836,2.6457512378692627,0.859114944934845
1.2142053842544556,1.2346969842910767,-0.020491600036621094,0.4779197573661804,1.0,1.7320507764816284,0.8579956293106079
1.203641653060913,1.2326847314834595,-0.029043078422546387,0.4770107567310333,1.0,1.7320507764816284,0.8556290864944458
1.2216037511825562,1.2148911952972412,0.006712555885314941,0.47333550453186035,1.0,2.4494898319244385,0.8535808324813843
1.2170406579971313,1.220057487487793,-0.003016829490661621,0.4753730893135071,0.1428571428571429,2.4494898319244385,0.8565167188644409
1.2092111110687256,1.2245749235153198,-0.015363812446594238,0.4762305021286011,0.1428571428571429,2.2360680103302,0.859130859375
1.2144548892974854,1.2303303480148315,-0.01587545871734619,0.48215678334236145,0.023809523809523836,2.0,0.8621548414230347
1.2326061725616455,1.2217824459075928,0.010823726654052734,0.4791030287742615,0.04761904761904767,3.605551242828369,0.860000491142273
1.1876894235610962,1.2530211210250854,-0.06533169746398926,0.48586633801460266,0.023809523809523836,3.464101552963257,0.8672257661819458
1.2321604490280151,1.2281607389450073,0.0039997100830078125,0.480875164270401,0.11904761904761907,2.0,0.8640195727348328
1.2416374683380127,1.224353551864624,0.017283916473388672,0.4815095067024231,0.11904761904761907,6.244997978210449,0.8622937202453613
1.2441494464874268,1.2213959693908691,0.022753477096557617,0.48471012711524963,0.04761904761904767,0.0,0.8622103333473206
1.229026198387146,1.2368321418762207,-0.007805943489074707,0.48903805017471313,0.04761904761904767,0.0,0.8671782612800598
1.2334210872650146,1.2305516004562378,0.0028694868087768555,0.48643988370895386,0.26190476190476186,6.164413928985596,0.8646770119667053
1.2443510293960571,1.2117937803268433,0.03255724906921387,0.4880012273788452,0.023809523809523836,2.6457512378692627,0.864484965801239
1.2151689529418945,1.2370567321777344,-0.021887779235839844,0.49105304479599,0.0714285714285714,2.2360680103302,0.8667660355567932
1.231096863746643,1.21430242061615,0.016794443130493164,0.4917479455471039,1.0,6.324555397033691,0.8667130470275879
1.2293009757995605,1.2146944999694824,0.014606475830078125,0.49087437987327576,1.0,6.4031243324279785,0.8658248782157898
1.2344164848327637,1.2041653394699097,0.030251145362854004,0.4907749891281128,1.0,2.4494898319244385,0.865995466709137
1.1993637084960938,1.2328832149505615,-0.03351950645446777,0.49517613649368286,0.09523809523809523,2.6457512378692627,0.870039701461792
1.1955950260162354,1.224231481552124,-0.028636455535888672,0.49458783864974976,0.11904761904761907,2.4494898319244385,0.8721663951873779
1.212503433227539,1.2112988233566284,0.0012046098709106445,0.497445285320282,0.04761904761904767,1.7320507764816284,0.8711113929748535
1.2051692008972168,1.2123419046401978,-0.007172703742980957,0.49783578515052795,1.0,6.244997978210449,0.8733575344085693
1.1896135807037354,1.2182574272155762,-0.02864384651184082,0.5002164840698242,0.023809523809523836,6.4031243324279785,0.8759215474128723
1.2063368558883667,1.1889303922653198,0.017406463623046875,0.4983622431755066,0.11904761904761907,6.4031243324279785,0.8759793043136597
1.1893229484558105,1.1959351301193237,-0.006612181663513184,0.5018413066864014,0.1428571428571429,0.0,0.87918621301651
1.1793842315673828,1.187038779258728,-0.007654547691345215,0.5010733604431152,0.0,6.4031243324279785,0.8822914361953735
1.1775366067886353,1.164975881576538,0.012560725212097168,0.5004903674125671,0.0714285714285714,2.6457512378692627,0.8833614587783813
1.169001579284668,1.1525664329528809,0.01643514633178711,0.5007519721984863,1.0,2.8284270763397217,0.8885235786437988
1.1579188108444214,1.133646011352539,0.024272799491882324,0.5031194090843201,0.023809523809523836,3.464101552963257,0.8918820023536682
1.1220862865447998,1.140085220336914,-0.017998933792114258,0.504525899887085,1.0,3.464101552963257,0.8933244943618774
1.1165316104888916,1.1119307279586792,0.004600882530212402,0.506140410900116,1.0,1.7320507764816284,0.8963124752044678
1.0992262363433838,1.0996143817901611,-0.00038814544677734375,0.5062671899795532,0.023809523809523836,1.4142135381698608,0.898009181022644
1.073422908782959,1.0997065305709839,-0.026283621788024902,0.5047017335891724,0.1428571428571429,2.2360680103302,0.8952428698539734
1.0642600059509277,1.0867983102798462,-0.022538304328918457,0.5015131831169128,0.04761904761904767,3.316624879837036,0.8952086567878723
1.0630658864974976,1.0703814029693604,-0.007315516471862793,0.49790677428245544,0.2857142857142857,2.0,0.892249345779419
1.065204381942749,1.0528897047042847,0.012314677238464355,0.4929388165473938,0.09523809523809523,6.164413928985596,0.8912242650985718
1.055469036102295,1.0469785928726196,0.008490443229675293,0.4881453514099121,0.023809523809523836,5.4772257804870605,0.891231894493103
1.0504603385925293,1.0347057580947876,0.0157545804977417,0.4806252121925354,0.023809523809523836,3.464101552963257,0.8889502286911011
1.0396040678024292,1.0282095670700073,0.011394500732421875,0.47666600346565247,0.09523809523809523,6.324555397033691,0.8875773549079895
1.0716595649719238,1.0884532928466797,-0.01679372787475586,0.5675113201141357,0.26190476190476186,0.0,0.8600983619689941
1.046705722808838,1.0437525510787964,0.002953171730041504,0.5594770908355713,0.0,0.0,0.8552509546279907
1.1291016340255737,1.1237192153930664,0.005382418632507324,0.5649515390396118,0.09523809523809523,6.4031243324279785,0.8589956164360046
1.144147276878357,1.1288009881973267,0.015346288681030273,0.5700497031211853,1.0,1.4142135381698608,0.8721398115158081
1.1292535066604614,1.1143033504486084,0.014950156211853027,0.5710410475730896,0.2857142857142857,6.4031243324279785,0.8797314763069153
1.1249756813049316,1.1121957302093506,0.012779951095581055,0.5741227865219116,0.04761904761904767,6.4031243324279785,0.8936644792556763
1.1060136556625366,1.1004170179367065,0.005596637725830078,0.5720291137695312,1.0,6.4031243324279785,0.8954647779464722
1.0969175100326538,1.1028002500534058,-0.005882740020751953,0.5698578357696533,1.0,6.480740547180176,0.8967376947402954
1.111459493637085,1.1029505729675293,0.008508920669555664,0.5662873387336731,1.0,1.7320507764816284,0.89735347032547
1.1221330165863037,1.1383315324783325,-0.01619851589202881,0.5721079707145691,0.023809523809523836,6.244997978210449,0.9016539454460144
1.1846463680267334,1.1693273782730103,0.015318989753723145,0.566870391368866,0.023809523809523836,6.480740547180176,0.9015837907791138
1.2209835052490234,1.2246313095092773,-0.0036478042602539062,0.5689278841018677,1.0,6.480740547180176,0.9052017331123352
1.24456787109375,1.2694555521011353,-0.024887681007385254,0.5705496072769165,0.023809523809523836,6.324555397033691,0.902225136756897
1.2921874523162842,1.2940047979354858,-0.0018173456192016602,0.5696349143981934,1.0,2.2360680103302,0.899951159954071
1.3429094552993774,1.3160160779953003,0.02689337730407715,0.5662673115730286,0.0,4.690415859222412,0.8886771202087402
1.334900975227356,1.336949110031128,-0.0020481348037719727,0.5736314654350281,0.0714285714285714,3.872983455657959,0.8852177262306213
1.3348100185394287,1.3357481956481934,-0.0009381771087646484,0.575312614440918,1.0,2.4494898319244385,0.8831693530082703
1.3282955884933472,1.329903483390808,-0.0016078948974609375,0.5769079923629761,0.0,2.4494898319244385,0.8821771144866943
1.3441290855407715,1.3332343101501465,0.010894775390625,0.5766319036483765,1.0,2.8284270763397217,0.8798023462295532
1.3455328941345215,1.3610178232192993,-0.015484929084777832,0.5803631544113159,0.04761904761904767,2.2360680103302,0.8816536068916321
1.351357340812683,1.365496039390564,-0.01413869857788086,0.5815905332565308,0.0714285714285714,6.4031243324279785,0.8842129707336426
1.353694200515747,1.3644111156463623,-0.010716915130615234,0.5812191367149353,0.45238095238095233,6.480740547180176,0.8895666599273682
1.38511061668396,1.3764044046401978,0.008706212043762207,0.5907185673713684,0.09523809523809523,2.0,0.9029864072799683
1.4256712198257446,1.4314967393875122,-0.005825519561767578,0.6068462133407593,0.04761904761904767,2.8284270763397217,0.9214152097702026
1.4512064456939697,1.4441992044448853,0.007007241249084473,0.6156412959098816,0.09523809523809523,6.164413928985596,0.9355497360229492
1.4274731874465942,1.4517664909362793,-0.02429330348968506,0.624430775642395,0.09523809523809523,6.324555397033691,0.9417460560798645
1.4105792045593262,1.4321866035461426,-0.021607398986816406,0.626545786857605,0.023809523809523836,6.324555397033691,0.9491565823554993
1.4022935628890991,1.4162155389785767,-0.013921976089477539,0.6301716566085815,1.0,6.082762718200684,0.9563446640968323
1.3983808755874634,1.4210655689239502,-0.022684693336486816,0.6396133303642273,0.0,3.316624879837036,0.9731564521789551
1.4140034914016724,1.3981988430023193,0.015804648399353027,0.6405534148216248,0.09523809523809523,2.4494898319244385,0.9748525619506836
1.4109867811203003,1.400156855583191,0.010829925537109375,0.6369178891181946,0.09523809523809523,6.480740547180176,0.958493709564209
1.4050650596618652,1.4316496849060059,-0.026584625244140625,0.6376842856407166,1.0,5.291502475738525,0.9425464868545532
1.441616177558899,1.3866183757781982,0.054997801780700684,0.631580650806427,0.04761904761904767,4.123105525970459,0.9315589070320129
1.376146674156189,1.3977822065353394,-0.02163553237915039,0.6244643330574036,1.0,6.244997978210449,0.9240566492080688
1.3880010843276978,1.4016903638839722,-0.013689279556274414,0.6070610880851746,0.11904761904761907,5.4772257804870605,0.9127370119094849
1.3931618928909302,1.4139333963394165,-0.020771503448486328,0.5980005264282227,0.1428571428571429,3.872983455657959,0.9081428050994873
1.3986470699310303,1.4103502035140991,-0.011703133583068848,0.5759040117263794,0.0,2.8284270763397217,0.9011622071266174
1.4719854593276978,1.4642313718795776,0.007754087448120117,0.5962313413619995,1.0,2.2360680103302,0.9390283226966858
1.4134933948516846,1.4043904542922974,0.009102940559387207,0.5678153038024902,0.33333333333333337,2.2360680103302,0.9346371293067932
1.5410999059677124,1.536476731300354,0.0046231746673583984,0.6248314380645752,0.0714285714285714,6.244997978210449,0.9711350202560425
1.3926631212234497,1.405818223953247,-0.013155102729797363,0.581212043762207,1.0,6.0,0.9595179557800293
1.534317135810852,1.5313247442245483,0.002992391586303711,0.632116973400116,0.2857142857142857,3.0,0.979653000831604
1.384788990020752,1.3688513040542603,0.0159376859664917,0.5725996494293213,0.0714285714285714,6.244997978210449,0.9619911909103394
1.5208677053451538,1.512540578842163,0.008327126502990723,0.6227418780326843,0.11904761904761907,0.0,0.9791142344474792
1.3458911180496216,1.3551963567733765,-0.009305238723754883,0.5528221130371094,0.09523809523809523,6.244997978210449,0.9528124928474426
1.4988148212432861,1.5240803956985474,-0.02526557445526123,0.61043781042099,0.0714285714285714,2.0,0.9785873293876648
1.344783067703247,1.3472615480422974,-0.002478480339050293,0.5313001871109009,1.0,1.4142135381698608,0.9197703003883362
1.5207387208938599,1.523689866065979,-0.0029511451721191406,0.6016359329223633,0.1428571428571429,6.4031243324279785,0.9694157838821411
1.3555206060409546,1.3492151498794556,0.0063054561614990234,0.5160397887229919,0.0714285714285714,6.4031243324279785,0.8892934918403625
1.5245064496994019,1.5417559146881104,-0.017249464988708496,0.5944516062736511,1.0,2.0,0.9529879689216614
1.3567116260528564,1.357905626296997,-0.001194000244140625,0.5033716559410095,1.0,3.1622776985168457,0.8637476563453674
1.555472731590271,1.5204405784606934,0.03503215312957764,0.5816695094108582,0.0714285714285714,2.4494898319244385,0.9356057047843933
1.3513015508651733,1.380527138710022,-0.029225587844848633,0.5022528171539307,0.023809523809523836,1.4142135381698608,0.8507844805717468
1.5457762479782104,1.5393098592758179,0.006466388702392578,0.5856114625930786,0.023809523809523836,1.7320507764816284,0.9292537569999695
1.3584973812103271,1.3736711740493774,-0.015173792839050293,0.49738267064094543,1.0,1.7320507764816284,0.8468077182769775
1.543993592262268,1.5232805013656616,0.020713090896606445,0.5789353251457214,0.023809523809523836,1.7320507764816284,0.9297191500663757
1.3433846235275269,1.359413981437683,-0.01602935791015625,0.49487027525901794,0.11904761904761907,6.324555397033691,0.8446131944656372
1.5187498331069946,1.5108025074005127,0.007947325706481934,0.5719268918037415,0.11904761904761907,6.4031243324279785,0.9312871098518372
1.3675563335418701,1.360196590423584,0.007359743118286133,0.5100204944610596,0.023809523809523836,1.0,0.8748947978019714
1.4854462146759033,1.4691195487976074,0.0163266658782959,0.5603516697883606,0.023809523809523836,1.7320507764816284,0.9264980554580688
1.437680721282959,1.420315146446228,0.017365574836730957,0.5356925129890442,0.04761904761904767,2.4494898319244385,0.9037470817565918
1.4523556232452393,1.4561258554458618,-0.0037702322006225586,0.5486482381820679,0.023809523809523836,2.0,0.9218634366989136
1.4541071653366089,1.4489376544952393,0.005169510841369629,0.5408889651298523,0.04761904761904767,1.7320507764816284,0.9092252254486084
1.4540820121765137,1.4597594738006592,-0.005677461624145508,0.5466023087501526,1.0,6.324555397033691,0.9203464388847351
1.4471697807312012,1.4666931629180908,-0.01952338218688965,0.5470676422119141,0.023809523809523836,6.324555397033691,0.9175847172737122
1.4465185403823853,1.4802501201629639,-0.03373157978057861,0.5509155988693237,0.0,2.0,0.9088079333305359
1.4610124826431274,1.4874919652938843,-0.026479482650756836,0.5500165820121765,0.0714285714285714,3.0,0.9083548188209534
1.468453049659729,1.4726920127868652,-0.0042389631271362305,0.5490368604660034,0.0714285714285714,3.316624879837036,0.9020334482192993
1.4768378734588623,1.4479310512542725,0.028906822204589844,0.5466079115867615,0.023809523809523836,5.291502475738525,0.8976834416389465
1.477548360824585,1.4737974405288696,0.003750920295715332,0.5536324977874756,0.04761904761904767,0.0,0.9079395532608032
1.4999175071716309,1.4735865592956543,0.026330947875976562,0.5519742369651794,1.0,6.4031243324279785,0.9053359031677246
1.4938504695892334,1.4932630062103271,0.00058746337890625,0.5577942132949829,0.04761904761904767,1.7320507764816284,0.9119257926940918
1.4914145469665527,1.5196446180343628,-0.02823007106781006,0.5647605061531067,0.04761904761904767,6.324555397033691,0.9159765839576721
1.5191141366958618,1.517418622970581,0.0016955137252807617,0.5661405324935913,0.2142857142857143,0.0,0.9201496839523315
1.5262179374694824,1.5303318500518799,-0.004113912582397461,0.5706009864807129,0.33333333333333337,6.324555397033691,0.9228516221046448
1.5391732454299927,1.5605107545852661,-0.021337509155273438,0.5776859521865845,1.0,1.4142135381698608,0.9305854439735413
1.564978003501892,1.5452419519424438,0.019736051559448242,0.5795171856880188,1.0,1.4142135381698608,0.934639036655426
1.5609089136123657,1.555785059928894,0.00512385368347168,0.5813450217247009,0.023809523809523836,6.324555397033691,0.9340054392814636
1.55342435836792,1.578170657157898,-0.024746298789978027,0.5902770161628723,0.04761904761904767,6.164413928985596,0.9465162754058838
1.5918067693710327,1.564584493637085,0.027222275733947754,0.5930323600769043,1.0,6.164413928985596,0.9465301632881165
1.573920488357544,1.582438349723816,-0.008517861366271973,0.5953607559204102,1.0,5.74456262588501,0.9479062557220459
1.5835920572280884,1.5780465602874756,0.005545496940612793,0.5916814804077148,0.04761904761904767,3.1622776985168457,0.9437286257743835
1.5775736570358276,1.5927083492279053,-0.015134692192077637,0.5935384631156921,0.0,1.4142135381698608,0.9460845589637756
1.6031218767166138,1.604459285736084,-0.0013374090194702148,0.5965442657470703,0.04761904761904767,3.0,0.9473564028739929
1.612235426902771,1.6049864292144775,0.007248997688293457,0.5994288921356201,1.0,5.830951690673828,0.9492776393890381
1.5987504720687866,1.614311695098877,-0.015561223030090332,0.60284423828125,0.09523809523809523,6.082762718200684,0.9463348984718323
1.597551941871643,1.5989060401916504,-0.0013540983200073242,0.5967100858688354,1.0,3.1622776985168457,0.9472761154174805
1.5894601345062256,1.5764762163162231,0.012983918190002441,0.5910776853561401,0.2142857142857143,6.082762718200684,0.9376909732818604
1.5623373985290527,1.5619605779647827,0.00037682056427001953,0.5837911367416382,0.023809523809523836,6.324555397033691,0.9366689920425415
1.5374757051467896,1.5446763038635254,-0.00720059871673584,0.5762766599655151,0.023809523809523836,2.0,0.9351034164428711
1.5287002325057983,1.5177668333053589,0.010933399200439453,0.5663607120513916,0.19047619047619047,1.7320507764816284,0.9269518852233887
1.498990535736084,1.5145570039749146,-0.015566468238830566,0.5579462051391602,1.0,1.4142135381698608,0.9216764569282532
1.4929035902023315,1.4919111728668213,0.000992417335510254,0.5501570105552673,0.11904761904761907,1.0,0.9088212251663208
1.4742392301559448,1.4883137941360474,-0.014074563980102539,0.5473281741142273,0.11904761904761907,1.0,0.9022965431213379
1.469731092453003,1.4806071519851685,-0.010876059532165527,0.543501079082489,1.0,1.0,0.9021535515785217
1.476255178451538,1.4796229600906372,-0.003367781639099121,0.5428351759910583,0.04761904761904767,6.480740547180176,0.9002692699432373
1.4796284437179565,1.4838347434997559,-0.004206299781799316,0.54351407289505,0.04761904761904767,6.4031243324279785,0.8977800607681274
1.4859020709991455,1.4849194288253784,0.0009826421737670898,0.543462872505188,0.023809523809523836,2.2360680103302,0.8998133540153503
1.495038390159607,1.4860589504241943,0.008979439735412598,0.5454267263412476,0.023809523809523836,3.464101552963257,0.9041575193405151
1.4981129169464111,1.4925085306167603,0.005604386329650879,0.5462100505828857,0.0,5.830951690673828,0.9008942246437073
1.508350133895874,1.4885140657424927,0.019836068153381348,0.5449785590171814,0.023809523809523836,0.0,0.8941833972930908
1.5016595125198364,1.5046848058700562,-0.0030252933502197266,0.5474324226379395,0.0,5.916079998016357,0.9020391702651978
1.4948409795761108,1.5183138847351074,-0.023472905158996582,0.5507785677909851,1.0,2.6457512378692627,0.90524822473526
1.5090367794036865,1.5079762935638428,0.00106048583984375,0.5499255657196045,0.023809523809523836,1.4142135381698608,0.9017534852027893
1.5082812309265137,1.5112738609313965,-0.0029926300048828125,0.549946665763855,0.09523809523809523,2.0,0.906008243560791
1.5117214918136597,1.5097357034683228,0.001985788345336914,0.5502018332481384,0.19047619047619047,3.7416574954986572,0.9075037240982056
1.5063139200210571,1.5146400928497314,-0.008326172828674316,0.5509408116340637,1.0,3.7416574954986572,0.9016132950782776
1.506109356880188,1.5166174173355103,-0.010508060455322266,0.5507597327232361,1.0,2.0,0.9036988019943237
1.5157532691955566,1.5038979053497314,0.011855363845825195,0.5482910871505737,0.16666666666666663,2.0,0.904941737651825
1.5016493797302246,1.5188275575637817,-0.01717817783355713,0.550803005695343,0.0,1.0,0.9010666608810425
1.5112806558609009,1.5082008838653564,0.0030797719955444336,0.5482028126716614,0.04761904761904767,2.4494898319244385,0.9015117287635803
1.5096814632415771,1.5035359859466553,0.006145477294921875,0.5473095178604126,0.04761904761904767,3.0,0.9027655720710754
1.4987341165542603,1.5137792825698853,-0.015045166015625,0.549017071723938,0.2857142857142857,2.4494898319244385,0.90362948179245
1.5120450258255005,1.4949268102645874,0.017118215560913086,0.5456407070159912,0.04761904761904767,2.4494898319244385,0.9018471240997314
1.5115844011306763,1.4937535524368286,0.017830848693847656,0.5423228144645691,0.09523809523809523,6.164413928985596,0.8934136033058167
1.492002010345459,1.5109177827835083,-0.018915772438049316,0.5479961633682251,0.0,0.0,0.9023091793060303
1.5039970874786377,1.4976791143417358,0.0063179731369018555,0.5448182821273804,0.023809523809523836,6.324555397033691,0.8969784379005432
1.501217246055603,1.4999136924743652,0.001303553581237793,0.5456258058547974,0.11904761904761907,1.4142135381698608,0.9002140760421753
1.4979007244110107,1.5022480487823486,-0.004347324371337891,0.5452726483345032,0.09523809523809523,6.480740547180176,0.8971807956695557
1.496834397315979,1.5027222633361816,-0.005887866020202637,0.5455282926559448,0.04761904761904767,0.0,0.9019618630409241
1.4990973472595215,1.5016887187957764,-0.002591371536254883,0.5444028377532959,0.09523809523809523,6.244997978210449,0.8974693417549133
1.4984538555145264,1.5014052391052246,-0.002951383590698242,0.5439201593399048,1.0,2.4494898319244385,0.898944079875946
1.5013872385025024,1.4989068508148193,0.0024803876876831055,0.5432299375534058,1.0,2.2360680103302,0.898714542388916
1.4979088306427002,1.5031074285507202,-0.0051985979080200195,0.5462760925292969,0.04761904761904767,6.324555397033691,0.8982823491096497
1.5027092695236206,1.5008587837219238,0.0018504858016967773,0.545695424079895,0.0,4.795831680297852,0.9020922780036926
1.4987599849700928,1.5050297975540161,-0.00626981258392334,0.5453646183013916,1.0,5.291502475738525,0.8997420072555542
1.5020406246185303,1.5030457973480225,-0.0010051727294921875,0.5451236367225647,1.0,5.0,0.8949750065803528
1.5105751752853394,1.495672583580017,0.014902591705322266,0.544858992099762,0.0714285714285714,1.7320507764816284,0.9023109674453735
1.5008126497268677,1.5060226917266846,-0.0052100419998168945,0.5472831726074219,0.0714285714285714,2.4494898319244385,0.903201162815094
1.5012295246124268,1.5049210786819458,-0.003691554069519043,0.5466946363449097,0.04761904761904767,3.316624879837036,0.901565670967102
1.5002970695495605,1.5087087154388428,-0.008411645889282227,0.5468063950538635,1.0,6.0,0.8992533683776855
1.5008474588394165,1.5084232091903687,-0.0075757503509521484,0.5481722950935364,0.45238095238095233,6.4031243324279785,0.9011803269386292
1.5043047666549683,1.5041286945343018,0.0001760721206665039,0.5457955002784729,0.5476190476190477,2.0,0.8959760665893555
1.4992918968200684,1.5088553428649902,-0.009563446044921875,0.5485038161277771,0.04761904761904767,4.123105525970459,0.9008350968360901
1.5024464130401611,1.5066046714782715,-0.0041582584381103516,0.5474321842193604,0.023809523809523836,4.242640495300293,0.9018912315368652
1.4944785833358765,1.511942982673645,-0.017464399337768555,0.5480355620384216,0.11904761904761907,6.0,0.9010677337646484
1.505460262298584,1.5011756420135498,0.00428462028503418,0.5458549857139587,0.1428571428571429,5.916079998016357,0.897240161895752
1.497605800628662,1.507910132408142,-0.01030433177947998,0.5494001507759094,1.0,5.916079998016357,0.9033156037330627
1.4900507926940918,1.5146030187606812,-0.024552226066589355,0.5482078790664673,0.023809523809523836,0.0,0.8987311124801636
1.5062814950942993,1.4934171438217163,0.012864351272583008,0.5446863174438477,0.0714285714285714,5.4772257804870605,0.8939267992973328
1.5073083639144897,1.4951637983322144,0.01214456558227539,0.5443810224533081,0.38095238095238093,3.605551242828369,0.8945834040641785
1.5065395832061768,1.4979004859924316,0.008639097213745117,0.545214056968689,0.1428571428571429,3.0,0.8990486860275269
1.4987695217132568,1.5004608631134033,-0.0016913414001464844,0.545524001121521,1.0,2.8284270763397217,0.9004753828048706
1.4969347715377808,1.5040730237960815,-0.007138252258300781,0.5467789173126221,0.16666666666666663,1.4142135381698608,0.900252640247345
1.500657558441162,1.5077680349349976,-0.007110476493835449,0.5466724634170532,1.0,3.7416574954986572,0.9009426236152649
1.5056087970733643,1.4971760511398315,0.008432745933532715,0.5456706285476685,1.0,3.605551242828369,0.9018996357917786
1.5074057579040527,1.4956449270248413,0.011760830879211426,0.5449772477149963,0.2857142857142857,3.316624879837036,0.8990371227264404
1.4967007637023926,1.5028605461120605,-0.006159782409667969,0.5461801886558533,0.023809523809523836,4.898979663848877,0.8983441591262817
1.5077592134475708,1.4916731119155884,0.016086101531982422,0.54409259557724,0.19047619047619047,4.242640495300293,0.8979665040969849
1.4952499866485596,1.506909966468811,-0.011659979820251465,0.5472674369812012,0.04761904761904767,6.324555397033691,0.9005085229873657
1.5132120847702026,1.4916142225265503,0.021597862243652344,0.5445446372032166,0.0,2.4494898319244385,0.9034832119941711
1.4930119514465332,1.5067273378372192,-0.013715386390686035,0.5488762259483337,0.33333333333333337,1.7320507764816284,0.9003292918205261
1.5065076351165771,1.5008480548858643,0.005659580230712891,0.546783447265625,0.023809523809523836,2.2360680103302,0.902678370475769
1.5026859045028687,1.497253656387329,0.005432248115539551,0.5459175109863281,0.2857142857142857,6.164413928985596,0.9020917415618896
1.5054106712341309,1.4983679056167603,0.0070427656173706055,0.5466732382774353,0.5714285714285714,0.0,0.9019642472267151
1.5059692859649658,1.4955793619155884,0.010389924049377441,0.5454823970794678,1.0,6.4031243324279785,0.9005776047706604
1.5004935264587402,1.5011011362075806,-0.000607609748840332,0.5463837385177612,0.04761904761904767,1.7320507764816284,0.9000617265701294
1.5026193857192993,1.5011533498764038,0.0014660358428955078,0.547458827495575,0.09523809523809523,2.8284270763397217,0.9002535939216614
1.4999499320983887,1.501566767692566,-0.001616835594177246,0.5466861128807068,0.023809523809523836,5.830951690673828,0.8989450931549072
1.4960118532180786,1.5035077333450317,-0.007495880126953125,0.547123908996582,0.09523809523809523,0.0,0.8991425633430481
1.5019925832748413,1.503188967704773,-0.0011963844299316406,0.5461787581443787,1.0,6.082762718200684,0.8973263502120972
1.5058962106704712,1.4945534467697144,0.011342763900756836,0.5460228323936462,1.0,2.8284270763397217,0.9047266244888306
1.502566933631897,1.4991310834884644,0.003435850143432617,0.5465976595878601,0.023809523809523836,1.7320507764816284,0.8991815447807312
1.5056706666946411,1.4978011846542358,0.007869482040405273,0.5465739965438843,0.04761904761904767,6.480740547180176,0.9048616290092468
1.500662088394165,1.4981205463409424,0.0025415420532226562,0.5467150807380676,0.19047619047619047,6.324555397033691,0.8968608379364014
1.4934322834014893,1.5096402168273926,-0.01620793342590332,0.5484232306480408,1.0,2.0,0.9008775353431702
1.503393530845642,1.499157428741455,0.004236102104187012,0.5464752912521362,1.0,6.324555397033691,0.9015682339668274
1.4907925128936768,1.5100749731063843,-0.01928246021270752,0.5490759611129761,0.11904761904761907,5.5677642822265625,0.9008429646492004
1.496066927909851,1.503222942352295,-0.007156014442443848,0.5468572974205017,0.0714285714285714,4.0,0.9002796411514282
1.50724196434021,1.496301531791687,0.01094043254852295,0.5451005101203918,0.0,4.0,0.9036445617675781
1.5022118091583252,1.5068209171295166,-0.004609107971191406,0.5475006103515625,1.0,3.1622776985168457,0.8995757102966309
1.5022505521774292,1.4996373653411865,0.0026131868362426758,0.5468672513961792,0.04761904761904767,3.0,0.90485680103302
1.5019463300704956,1.5008950233459473,0.0010513067245483398,0.5466845631599426,0.04761904761904767,2.6457512378692627,0.9031029343605042
1.491027593612671,1.5084264278411865,-0.017398834228515625,0.5482842922210693,1.0,2.0,0.9003898501396179
1.502465009689331,1.4980950355529785,0.004369974136352539,0.5461267232894897,0.26190476190476186,2.4494898319244385,0.9023162722587585
1.4988248348236084,1.5036436319351196,-0.0048187971115112305,0.5475630760192871,0.30952380952380953,5.916079998016357,0.901664137840271
1.5009735822677612,1.506935954093933,-0.005962371826171875,0.5478153228759766,0.11904761904761907,6.0,0.9044898152351379
1.4980138540267944,1.5032718181610107,-0.005257964134216309,0.5474137663841248,0.11904761904761907,3.0,0.9016517400741577
1.503679871559143,1.4988837242126465,0.004796147346496582,0.5466784238815308,0.09523809523809523,2.0,0.9024513959884644
1.4988093376159668,1.5029646158218384,-0.004155278205871582,0.5466016530990601,0.0714285714285714,3.0,0.8989439010620117
1.5026594400405884,1.4991230964660645,0.0035363435745239258,0.5469667315483093,0.11904761904761907,5.830951690673828,0.8982782959938049
1.4961084127426147,1.5065027475357056,-0.01039433479309082,0.5470975041389465,0.16666666666666663,6.480740547180176,0.9014673829078674
1.4991117715835571,1.5051722526550293,-0.006060481071472168,0.548308253288269,1.0,2.2360680103302,0.8994592428207397
1.5058988332748413,1.5031250715255737,0.002773761749267578,0.5462760329246521,0.1428571428571429,4.0,0.9033684730529785
1.4963043928146362,1.5073288679122925,-0.01102447509765625,0.5494019389152527,0.0714285714285714,4.4721360206604,0.9061790704727173
1.503871202468872,1.50095534324646,0.0029158592224121094,0.5467512011528015,0.023809523809523836,6.4031243324279785,0.9023253321647644
1.5002189874649048,1.504647135734558,-0.00442814826965332,0.548042893409729,0.19047619047619047,6.164413928985596,0.9010665416717529
1.5045840740203857,1.497347354888916,0.0072367191314697266,0.5454845428466797,1.0,6.164413928985596,0.8988921642303467
1.499333143234253,1.5050389766693115,-0.005705833435058594,0.5468437075614929,0.0,5.74456262588501,0.8988505005836487
1.5118544101715088,1.492271065711975,0.01958334445953369,0.5457296967506409,0.11904761904761907,5.74456262588501,0.9008017182350159
1.4921317100524902,1.5119820833206177,-0.01985037326812744,0.549950897693634,0.5,0.0,0.9061754941940308
1.5059914588928223,1.4980322122573853,0.007959246635437012,0.5456189513206482,0.023809523809523836,6.4031243324279785,0.9030973315238953
1.4984148740768433,1.50575590133667,-0.00734102725982666,0.5477279424667358,1.0,3.1622776985168457,0.9003725647926331
1.5024657249450684,1.50132155418396,0.0011441707611083984,0.5464592576026917,0.09523809523809523,2.8284270763397217,0.9004283547401428
1.4995930194854736,1.505112886428833,-0.005519866943359375,0.547996461391449,1.0,3.1622776985168457,0.9052942991256714
1.5127519369125366,1.4880324602127075,0.0247194766998291,0.5451721549034119,0.2142857142857143,6.4031243324279785,0.901726484298706
1.5092369318008423,1.495956301689148,0.013280630111694336,0.5460918545722961,1.0,6.480740547180176,0.905647873878479
1.5016834735870361,1.5007230043411255,0.0009604692459106445,0.5462894439697266,1.0,1.7320507764816284,0.897597074508667
1.4903666973114014,1.5117332935333252,-0.021366596221923828,0.5483397245407104,0.023809523809523836,1.7320507764816284,0.899474024772644
1.4986093044281006,1.5055829286575317,-0.006973624229431152,0.5485591888427734,0.2142857142857143,6.164413928985596,0.9025612473487854
1.5009686946868896,1.5045101642608643,-0.0035414695739746094,0.5475435256958008,0.2142857142857143,0.0,0.9040085077285767
1.502465844154358,1.5014439821243286,0.0010218620300292969,0.5459208488464355,0.023809523809523836,6.480740547180176,0.9059746861457825
1.5111085176467896,1.4928300380706787,0.01827847957611084,0.5449730157852173,1.0,6.480740547180176,0.9006001949310303
1.4983222484588623,1.5026780366897583,-0.004355788230895996,0.5465087890625,0.0,0.0,0.9053952693939209
1.5097163915634155,1.4931799173355103,0.016536474227905273,0.5448987483978271,0.0714285714285714,0.0,0.9037219285964966
1.4977202415466309,1.5073834657669067,-0.009663224220275879,0.5488933324813843,0.09523809523809523,5.916079998016357,0.9029219746589661
1.5032732486724854,1.5012438297271729,0.0020294189453125,0.5454935431480408,1.0,5.916079998016357,0.90349280834198
1.4930983781814575,1.5085009336471558,-0.015402555465698242,0.5477094650268555,1.0,5.74456262588501,0.897489607334137
1.5049490928649902,1.4989420175552368,0.006007075309753418,0.5465275049209595,0.0,3.316624879837036,0.9026530385017395
1.5076258182525635,1.49675452709198,0.010871291160583496,0.5463330149650574,1.0,1.7320507764816284,0.9019944667816162
1.5058343410491943,1.4993237257003784,0.006510615348815918,0.5466856956481934,1.0,1.7320507764816284,0.9044215679168701
1.501921534538269,1.5032297372817993,-0.0013082027435302734,0.5471203327178955,1.0,3.316624879837036,0.9037925004959106
1.5079671144485474,1.4966005086898804,0.011366605758666992,0.545845627784729,0.16666666666666663,5.74456262588501,0.9028589129447937
1.5036652088165283,1.5003937482833862,0.00327146053314209,0.5458885431289673,1.0,6.244997978210449,0.8992011547088623
1.5048545598983765,1.4996641874313354,0.005190372467041016,0.5459110140800476,0.2142857142857143,6.244997978210449,0.901438295841217
1.5017497539520264,1.5033687353134155,-0.0016189813613891602,0.5474812388420105,0.04761904761904767,6.164413928985596,0.9035723209381104
1.5011769533157349,1.5018905401229858,-0.0007135868072509766,0.5465496182441711,0.023809523809523836,2.2360680103302,0.9020754098892212
1.4931610822677612,1.5108050107955933,-0.01764392852783203,0.5483019351959229,0.04761904761904767,3.316624879837036,0.9070637822151184
1.5053019523620605,1.4994657039642334,0.0058362483978271484,0.5459732413291931,0.2142857142857143,3.7416574954986572,0.9054079055786133
1.4959717988967896,1.5082577466964722,-0.012285947799682617,0.5479115843772888,1.0,6.164413928985596,0.9039366841316223
1.501429796218872,1.503261685371399,-0.0018318891525268555,0.5469335317611694,0.0714285714285714,6.324555397033691,0.9023630023002625
1.4990618228912354,1.504711627960205,-0.0056498050689697266,0.5467967987060547,1.0,6.324555397033691,0.9004534482955933
1.5036336183547974,1.501390814781189,0.0022428035736083984,0.5468537211418152,0.09523809523809523,5.4772257804870605,0.9018961191177368
1.502550721168518,1.5019910335540771,0.000559687614440918,0.5462186336517334,0.023809523809523836,4.4721360206604,0.9034552574157715
1.5019594430923462,1.5007652044296265,0.0011942386627197266,0.5460590720176697,0.23809523809523814,4.123105525970459,0.9050000309944153
1.512376070022583,1.4905855655670166,0.021790504455566406,0.5438860058784485,0.09523809523809523,4.0,0.9007511734962463
1.4949015378952026,1.5089900493621826,-0.01408851146697998,0.5485934615135193,1.0,6.244997978210449,0.9058590531349182
1.4999090433120728,1.501613974571228,-0.0017049312591552734,0.5481878519058228,0.04761904761904767,0.0,0.908200740814209
1.5073578357696533,1.4967633485794067,0.010594487190246582,0.5465324521064758,1.0,5.656854152679443,0.90721595287323
1.5011178255081177,1.5031306743621826,-0.0020128488540649414,0.5478898882865906,0.2857142857142857,5.656854152679443,0.901179850101471
1.505623459815979,1.4990900754928589,0.006533384323120117,0.5469159483909607,0.19047619047619047,6.4031243324279785,0.9027731418609619
1.5053565502166748,1.4980101585388184,0.007346391677856445,0.5468108654022217,0.3571428571428571,2.2360680103302,0.9029546976089478
1.5009777545928955,1.5034109354019165,-0.002433180809020996,0.5465995669364929,0.0714285714285714,2.4494898319244385,0.9026294946670532
1.5030462741851807,1.5015738010406494,0.00147247314453125,0.5469150543212891,1.0,2.4494898319244385,0.9065827131271362
1.500188946723938,1.5023163557052612,-0.002127408981323242,0.5471808314323425,1.0,2.4494898319244385,0.9054001569747925
1.4964429140090942,1.5069500207901,-0.01050710678100586,0.5483912229537964,0.23809523809523814,2.2360680103302,0.9037781357765198
1.5051443576812744,1.4994341135025024,0.005710244178771973,0.5467131733894348,1.0,3.316624879837036,0.9030621647834778
1.5025784969329834,1.5013240575790405,0.001254439353942871,0.5466785430908203,0.023809523809523836,2.2360680103302,0.9052179455757141
1.504901647567749,1.498998999595642,0.005902647972106934,0.5451648235321045,0.09523809523809523,3.316624879837036,0.9019263982772827
1.496960997581482,1.5059155225753784,-0.008954524993896484,0.5473897457122803,0.04761904761904767,4.0,0.9027755856513977
1.4958587884902954,1.5081267356872559,-0.01226794719696045,0.547681450843811,0.1428571428571429,5.291502475738525,0.9047209024429321
1.5067235231399536,1.497568964958191,0.009154558181762695,0.5453428626060486,0.09523809523809523,6.4031243324279785,0.9016328454017639
1.4981276988983154,1.505973219871521,-0.007845520973205566,0.5469419956207275,0.16666666666666663,3.605551242828369,0.9011613726615906
1.5000654458999634,1.5037940740585327,-0.003728628158569336,0.5462064743041992,0.09523809523809523,3.605551242828369,0.9046931266784668
1.5062861442565918,1.492785096168518,0.01350104808807373,0.5458778142929077,0.023809523809523836,3.1622776985168457,0.9034507870674133
1.5067946910858154,1.4977861642837524,0.009008526802062988,0.5457984805107117,0.23809523809523814,3.0,0.9032260179519653
1.507953405380249,1.4958112239837646,0.012142181396484375,0.5458100438117981,0.33333333333333337,3.0,0.9003236293792725
1.4960602521896362,1.5075753927230835,-0.011515140533447266,0.548603892326355,1.0,1.7320507764816284,0.9066248536109924
1.5065804719924927,1.4969700574874878,0.009610414505004883,0.5467404723167419,0.023809523809523836,2.2360680103302,0.9040281176567078
1.5022732019424438,1.502264142036438,9.059906005859375e-06,0.5468783378601074,0.2857142857142857,3.0,0.9049932360649109
1.4984766244888306,1.5038191080093384,-0.0053424835205078125,0.5457346439361572,0.2142857142857143,4.795831680297852,0.9028168320655823
1.5051599740982056,1.4983693361282349,0.006790637969970703,0.5457186102867126,0.023809523809523836,3.464101552963257,0.9038726687431335
1.5033938884735107,1.5003716945648193,0.0030221939086914062,0.5455511808395386,0.19047619047619047,2.6457512378692627,0.9029360413551331
1.4946684837341309,1.508196234703064,-0.013527750968933105,0.5478185415267944,0.023809523809523836,3.0,0.9045101404190063
1.5002281665802002,1.503039836883545,-0.0028116703033447266,0.5469973087310791,0.04761904761904767,6.082762718200684,0.9028117656707764
1.5025047063827515,1.5020387172698975,0.0004659891128540039,0.5463671684265137,0.0714285714285714,6.4031243324279785,0.9016056060791016
1.4936946630477905,1.509528636932373,-0.01583397388458252,0.5482683181762695,0.23809523809523814,1.0,0.9070835709571838
1.5051370859146118,1.4979722499847412,0.0071648359298706055,0.5463444590568542,0.30952380952380953,6.324555397033691,0.9048972129821777
1.501265048980713,1.502920389175415,-0.0016553401947021484,0.5465671420097351,0.0714285714285714,5.830951690673828,0.9016784429550171
1.492268443107605,1.5092558860778809,-0.01698744297027588,0.5479357838630676,0.09523809523809523,5.830951690673828,0.9047747254371643
1.5012074708938599,1.5026967525482178,-0.0014892816543579102,0.5464159250259399,0.11904761904761907,0.0,0.9021338224411011
1.5044440031051636,1.4986789226531982,0.005765080451965332,0.5465940237045288,1.0,6.4031243324279785,0.9047638177871704
1.5031269788742065,1.4997496604919434,0.0033773183822631836,0.5459228754043579,0.023809523809523836,2.8284270763397217,0.8988921642303467
1.503973364830017,1.5000652074813843,0.0039081573486328125,0.5468748211860657,0.04761904761904767,3.7416574954986572,0.9018527865409851
1.5037859678268433,1.5004757642745972,0.0033102035522460938,0.5465239882469177,1.0,2.4494898319244385,0.9055601358413696
1.502553105354309,1.5011335611343384,0.0014195442199707031,0.5467419028282166,0.19047619047619047,6.4031243324279785,0.9077836871147156
1.504677414894104,1.4993407726287842,0.005336642265319824,0.5466527938842773,1.0,6.324555397033691,0.9083716869354248
1.5044434070587158,1.499995470046997,0.00444793701171875,0.5460602045059204,1.0,1.7320507764816284,0.9067181348800659
1.5056393146514893,1.498410701751709,0.0072286128997802734,0.5458462238311768,0.023809523809523836,2.2360680103302,0.899981677532196
1.500697374343872,1.502518892288208,-0.0018215179443359375,0.5465821623802185,0.2142857142857143,6.324555397033691,0.89908367395401
1.50498366355896,1.4985202550888062,0.006463408470153809,0.5459173917770386,0.11904761904761907,6.4031243324279785,0.9027025103569031
1.502152681350708,1.5021641254425049,-1.1444091796875e-05,0.5474060773849487,0.023809523809523836,2.4494898319244385,0.9039572477340698
1.505470633506775,1.4970238208770752,0.008446812629699707,0.5466669797897339,1.0,2.6457512378692627,0.9069887399673462
1.5025140047073364,1.5003554821014404,0.002158522605895996,0.5448076725006104,0.04761904761904767,4.582575798034668,0.9072471857070923
1.5050289630889893,1.4995049238204956,0.005524039268493652,0.5463477969169617,0.0714285714285714,4.898979663848877,0.9061418175697327
1.5066689252853394,1.4957531690597534,0.010915756225585938,0.5457643866539001,0.04761904761904767,3.605551242828369,0.9053914546966553
1.5044997930526733,1.4983052015304565,0.006194591522216797,0.5457538962364197,1.0,4.4721360206604,0.9031838178634644
1.4983428716659546,1.5056158304214478,-0.007272958755493164,0.5473438501358032,0.023809523809523836,4.123105525970459,0.9028876423835754
1.4949162006378174,1.508120059967041,-0.013203859329223633,0.54832524061203,0.11904761904761907,3.0,0.9049893617630005
1.5033336877822876,1.500644564628601,0.0026891231536865234,0.5467707514762878,0.04761904761904767,5.830951690673828,0.9063268303871155
1.5080395936965942,1.493252158164978,0.014787435531616211,0.5459400415420532,0.45238095238095233,0.0,0.9055357575416565
1.5036159753799438,1.500029444694519,0.0035865306854248047,0.5456236600875854,0.30952380952380953,0.0,0.9029293656349182
1.5036407709121704,1.5004230737686157,0.0032176971435546875,0.5459626913070679,0.1428571428571429,5.830951690673828,0.9008958339691162
1.5004267692565918,1.5012887716293335,-0.0008620023727416992,0.5457194447517395,0.38095238095238093,3.316624879837036,0.9046884775161743
1.5040382146835327,1.4994196891784668,0.004618525505065918,0.5469906330108643,0.023809523809523836,3.316624879837036,0.9049189686775208
1.5026991367340088,1.5013630390167236,0.0013360977172851562,0.546883225440979,0.19047619047619047,6.164413928985596,0.9065819382667542
1.5040347576141357,1.4992358684539795,0.00479888916015625,0.5465445518493652,1.0,5.099019527435303,0.9052274227142334
1.5027252435684204,1.501283884048462,0.001441359519958496,0.5456272959709167,1.0,5.099019527435303,0.9041399955749512
1.4946848154067993,1.50791597366333,-0.013231158256530762,0.5480685234069824,1.0,0.0,0.8987724184989929
1.4978924989700317,1.506037950515747,-0.008145451545715332,0.5473869442939758,0.19047619047619047,5.830951690673828,0.9062159657478333
1.5002648830413818,1.5039658546447754,-0.0037009716033935547,0.5474767088890076,0.16666666666666663,3.1622776985168457,0.9043567776679993
1.5025650262832642,1.4998717308044434,0.0026932954788208008,0.5457243323326111,0.09523809523809523,2.2360680103302,0.9009007215499878
1.5056463479995728,1.4972766637802124,0.008369684219360352,0.5454868078231812,1.0,2.4494898319244385,0.9009333848953247
1.4977880716323853,1.5060187578201294,-0.00823068618774414,0.5473538637161255,0.38095238095238093,2.2360680103302,0.9008365869522095
1.5133038759231567,1.4903720617294312,0.022931814193725586,0.5444353818893433,1.0,1.0,0.9050388932228088
1.4969300031661987,1.5071948766708374,-0.010264873504638672,0.5482476949691772,1.0,6.4031243324279785,0.9069182872772217
1.5026136636734009,1.499538779258728,0.0030748844146728516,0.5468129515647888,0.19047619047619047,6.324555397033691,0.9016491174697876
1.5006730556488037,1.5025746822357178,-0.0019016265869140625,0.5471107959747314,0.04761904761904767,6.324555397033691,0.9028904438018799
1.5017907619476318,1.5004774332046509,0.001313328742980957,0.5467161536216736,0.0714285714285714,0.0,0.9020716547966003
1.5038533210754395,1.4998959302902222,0.003957390785217285,0.5466305017471313,0.11904761904761907,6.480740547180176,0.9048343896865845
1.5061603784561157,1.4980322122573853,0.008128166198730469,0.545504093170166,0.0,1.0,0.9029126167297363
1.5039793252944946,1.4991108179092407,0.004868507385253906,0.5466341376304626,0.023809523809523836,1.7320507764816284,0.9030190110206604
1.5047146081924438,1.4987475872039795,0.0059670209884643555,0.5459845662117004,1.0,1.7320507764816284,0.9064099788665771
1.4951928853988647,1.5081700086593628,-0.012977123260498047,0.548163652420044,0.04761904761904767,2.2360680103302,0.9033743143081665
1.4992698431015015,1.5037480592727661,-0.0044782161712646484,0.547285795211792,1.0,2.0,0.906546950340271
1.4933761358261108,1.51057767868042,-0.017201542854309082,0.54823237657547,1.0,3.464101552963257,0.902391791343689
1.4982210397720337,1.5049654245376587,-0.006744384765625,0.5476273894309998,0.0,3.605551242828369,0.9073892831802368
1.4969286918640137,1.5058950185775757,-0.008966326713562012,0.5481966733932495,0.023809523809523836,2.4494898319244385,0.9069692492485046
1.5000022649765015,1.5038803815841675,-0.0038781166076660156,0.5470067858695984,0.04761904761904767,6.4031243324279785,0.9057570099830627
1.4997159242630005,1.5036604404449463,-0.003944516181945801,0.548296332359314,0.023809523809523836,0.0,0.9059640765190125
1.4930351972579956,1.5102444887161255,-0.017209291458129883,0.5495609045028687,0.09523809523809523,6.4031243324279785,0.9060285091400146
1.5016169548034668,1.5015109777450562,0.00010597705841064453,0.5451993942260742,0.04761904761904767,6.4031243324279785,0.9012983441352844
1.499828815460205,1.503924012184143,-0.004095196723937988,0.5466135740280151,0.23809523809523814,6.324555397033691,0.905994713306427
1.5003955364227295,1.5037295818328857,-0.00333404541015625,0.5470256209373474,0.11904761904761907,6.324555397033691,0.9037202000617981
1.5027918815612793,1.501359224319458,0.001432657241821289,0.5457373261451721,0.023809523809523836,6.4031243324279785,0.9050042629241943
1.5031288862228394,1.5003867149353027,0.002742171287536621,0.5468418002128601,1.0,2.4494898319244385,0.9044297337532043
1.502164363861084,1.5018149614334106,0.00034940242767333984,0.5470515489578247,1.0,6.082762718200684,0.9045326709747314
1.5064584016799927,1.497282862663269,0.009175539016723633,0.5459190607070923,0.023809523809523836,0.0,0.9048334360122681
1.506548523902893,1.4955416917800903,0.011006832122802734,0.5458852648735046,1.0,6.324555397033691,0.9075205326080322
1.4991600513458252,1.504207968711853,-0.005047917366027832,0.5475062727928162,0.04761904761904767,6.324555397033691,0.904682457447052
1.5019737482070923,1.4966660737991333,0.005307674407958984,0.5453330874443054,1.0,5.74456262588501,0.8966118097305298
1.4985181093215942,1.5057801008224487,-0.007261991500854492,0.5476198792457581,0.023809523809523836,4.898979663848877,0.9008735418319702
1.4995907545089722,1.5047346353530884,-0.005143880844116211,0.5476259589195251,0.11904761904761907,3.464101552963257,0.9064033031463623
1.4945281744003296,1.507880687713623,-0.013352513313293457,0.5477815866470337,1.0,3.316624879837036,0.8988135457038879
1.5109254121780396,1.4885846376419067,0.022340774536132812,0.5443512797355652,1.0,3.605551242828369,0.8989372253417969
1.5002423524856567,1.5033730268478394,-0.003130674362182617,0.5470741987228394,0.04761904761904767,3.1622776985168457,0.9040287137031555
1.5046249628067017,1.4977927207946777,0.006832242012023926,0.5454897880554199,1.0,6.4031243324279785,0.8979700803756714
1.5087180137634277,1.4930145740509033,0.015703439712524414,0.5460336208343506,0.2142857142857143,6.082762718200684,0.9055439233779907
1.4973100423812866,1.5065690279006958,-0.00925898551940918,0.5488452911376953,0.3571428571428571,2.6457512378692627,0.9062379002571106
1.5107098817825317,1.4929510354995728,0.017758846282958984,0.5444052219390869,0.0714285714285714,2.0,0.900297999382019
1.5021895170211792,1.5010349750518799,0.0011545419692993164,0.5462884306907654,0.2857142857142857,1.7320507764816284,0.902301013469696
1.4998774528503418,1.503700852394104,-0.003823399543762207,0.5473400950431824,0.2142857142857143,6.4031243324279785,0.9074752330780029
1.491775631904602,1.5077202320098877,-0.015944600105285645,0.5475965738296509,0.023809523809523836,6.324555397033691,0.8996365666389465
1.5065782070159912,1.4975769519805908,0.00900125503540039,0.5461871027946472,1.0,2.6457512378692627,0.9046858549118042
1.5008760690689087,1.5030678510665894,-0.002191781997680664,0.5468477010726929,0.11904761904761907,2.6457512378692627,0.9006057977676392
1.5038113594055176,1.5004069805145264,0.003404378890991211,0.5468518733978271,0.04761904761904767,3.0,0.9031842350959778
1.5055592060089111,1.497596263885498,0.007962942123413086,0.5468097925186157,0.04761904761904767,2.6457512378692627,0.9041438102722168
1.5060551166534424,1.4975389242172241,0.008516192436218262,0.5462946891784668,0.023809523809523836,3.605551242828369,0.9058805108070374
1.494167447090149,1.5089726448059082,-0.014805197715759277,0.5499277114868164,1.0,3.0,0.9068520069122314
1.509070634841919,1.4893196821212769,0.01975095272064209,0.5456974506378174,0.04761904761904767,0.0,0.9062407612800598
1.5076444149017334,1.490925669670105,0.016718745231628418,0.54477858543396,0.11904761904761907,6.480740547180176,0.9005716443061829
1.4994889497756958,1.5047730207443237,-0.00528407096862793,0.5470659732818604,0.23809523809523814,6.244997978210449,0.9044766426086426
1.5031412839889526,1.5002747774124146,0.002866506576538086,0.5468593239784241,0.0714285714285714,2.0,0.9038594365119934
1.5089439153671265,1.4931820631027222,0.015761852264404297,0.5461775064468384,0.09523809523809523,2.0,0.9065444469451904
1.5051220655441284,1.4990054368972778,0.006116628646850586,0.5466091632843018,0.2142857142857143,2.4494898319244385,0.9033063650131226
1.5009998083114624,1.5021041631698608,-0.0011043548583984375,0.5473284125328064,0.0,2.4494898319244385,0.9026045799255371
1.492458701133728,1.5112537145614624,-0.018795013427734375,0.5484714508056641,0.0,2.2360680103302,0.9041684865951538
1.5006431341171265,1.5014564990997314,-0.0008133649826049805,0.545430064201355,1.0,2.4494898319244385,0.899250864982605
1.5088798999786377,1.4945404529571533,0.014339447021484375,0.5460105538368225,0.0714285714285714,1.7320507764816284,0.9040511846542358
1.5070465803146362,1.4966262578964233,0.01042032241821289,0.546122133731842,0.023809523809523836,2.4494898319244385,0.9071689248085022
1.5003284215927124,1.5023829936981201,-0.002054572105407715,0.5461966395378113,0.11904761904761907,3.316624879837036,0.902296781539917
1.5063297748565674,1.4973390102386475,0.008990764617919922,0.5461806654930115,0.023809523809523836,2.2360680103302,0.9022971987724304
1.5033332109451294,1.5006577968597412,0.0026754140853881836,0.5455151796340942,0.11904761904761907,3.605551242828369,0.904590368270874
1.4901020526885986,1.5125195980072021,-0.022417545318603516,0.5495710372924805,0.1428571428571429,4.123105525970459,0.9055325984954834
1.504258632659912,1.4990378618240356,0.005220770835876465,0.5470987558364868,0.04761904761904767,2.6457512378692627,0.9026252627372742
1.5016428232192993,1.5026248693466187,-0.000982046127319336,0.5475690960884094,0.023809523809523836,2.4494898319244385,0.9023977518081665
1.4974209070205688,1.506524920463562,-0.009104013442993164,0.5477308034896851,0.11904761904761907,1.4142135381698608,0.9074488878250122
1.5011285543441772,1.5033026933670044,-0.0021741390228271484,0.547046959400177,0.1428571428571429,2.2360680103302,0.9058839678764343
1.497910737991333,1.5058645009994507,-0.007953763008117676,0.5488547682762146,0.0714285714285714,6.082762718200684,0.906518816947937
1.5024834871292114,1.501780390739441,0.0007030963897705078,0.5472080707550049,0.33333333333333337,0.0,0.904278039932251
1.5034798383712769,1.500045895576477,0.0034339427947998047,0.5454673767089844,0.0714285714285714,6.324555397033691,0.902957558631897
1.5030038356781006,1.4975072145462036,0.005496621131896973,0.5465583801269531,0.09523809523809523,6.324555397033691,0.9037740230560303
1.5031932592391968,1.5009485483169556,0.002244710922241211,0.5468666553497314,0.04761904761904767,6.4031243324279785,0.9040454030036926
1.5054662227630615,1.4980438947677612,0.007422327995300293,0.5454227328300476,0.0,6.4031243324279785,0.8997913599014282
1.4899924993515015,1.5128281116485596,-0.022835612297058105,0.5498449206352234,0.11904761904761907,6.164413928985596,0.9055659770965576
1.496944546699524,1.5039849281311035,-0.00704038143157959,0.5471720099449158,1.0,6.164413928985596,0.904508650302887
1.502448558807373,1.50126051902771,0.001188039779663086,0.5458359718322754,1.0,6.324555397033691,0.9044316411018372
1.5084202289581299,1.4950850009918213,0.013335227966308594,0.5459181666374207,0.04761904761904767,1.7320507764816284,0.902180016040802
1.5020793676376343,1.5004956722259521,0.001583695411682129,0.5466804504394531,1.0,1.4142135381698608,0.9038084745407104
1.50617253780365,1.4924148321151733,0.013757705688476562,0.5454639196395874,0.023809523809523836,2.4494898319244385,0.9062963724136353
1.5038177967071533,1.500546932220459,0.003270864486694336,0.5460918545722961,1.0,3.316624879837036,0.9050999283790588
1.5091503858566284,1.4920095205307007,0.017140865325927734,0.5457025766372681,0.09523809523809523,5.656854152679443,0.9048106670379639
1.4935603141784668,1.506374478340149,-0.012814164161682129,0.5476539134979248,1.0,5.099019527435303,0.9037481546401978
1.4990090131759644,1.504831075668335,-0.0058220624923706055,0.5470960736274719,0.04761904761904767,4.690415859222412,0.9053770303726196
1.5067925453186035,1.4968458414077759,0.009946703910827637,0.5458243489265442,0.023809523809523836,3.1622776985168457,0.904150664806366
1.4969289302825928,1.5056073665618896,-0.008678436279296875,0.547642707824707,0.023809523809523836,2.8284270763397217,0.9057407975196838
1.5055768489837646,1.4986099004745483,0.006966948509216309,0.5457959771156311,0.11904761904761907,5.830951690673828,0.9023798704147339
1.4998393058776855,1.5038093328475952,-0.003970026969909668,0.5480425357818604,0.23809523809523814,6.4031243324279785,0.901151180267334
1.4932522773742676,1.510227084159851,-0.016974806785583496,0.5480085611343384,1.0,2.6457512378692627,0.9036405086517334
1.5102852582931519,1.4923478364944458,0.017937421798706055,0.5449073910713196,0.38095238095238093,2.6457512378692627,0.9059203267097473
1.5044913291931152,1.4990003108978271,0.005491018295288086,0.5462624430656433,0.1428571428571429,2.6457512378692627,0.9038330316543579
1.5036406517028809,1.5003420114517212,0.003298640251159668,0.5458633899688721,0.09523809523809523,2.8284270763397217,0.9048309922218323
1.5002548694610596,1.5028079748153687,-0.002553105354309082,0.546947181224823,0.19047619047619047,3.464101552963257,0.9020562767982483
1.5033087730407715,1.497348666191101,0.00596010684967041,0.5467560887336731,1.0,2.4494898319244385,0.9067016243934631
1.5038758516311646,1.4995735883712769,0.004302263259887695,0.5464270114898682,0.023809523809523836,4.4721360206604,0.9004627466201782
1.50271475315094,1.5009313821792603,0.0017833709716796875,0.5468584299087524,0.1428571428571429,5.291502475738525,0.900181770324707
1.5012446641921997,1.5023741722106934,-0.0011295080184936523,0.5466737747192383,0.023809523809523836,6.082762718200684,0.9029805660247803
1.5043883323669434,1.4977002143859863,0.006688117980957031,0.5468447208404541,0.1428571428571429,3.1622776985168457,0.9040307998657227
1.5058850049972534,1.4921396970748901,0.013745307922363281,0.5469350218772888,0.33333333333333337,2.8284270763397217,0.9061070680618286
1.4989426136016846,1.502489447593689,-0.0035468339920043945,0.5459802746772766,0.04761904761904767,3.1622776985168457,0.9067640900611877
1.4943172931671143,1.5086703300476074,-0.014353036880493164,0.5489670634269714,0.19047619047619047,3.1622776985168457,0.9064534306526184
1.5035548210144043,1.5000272989273071,0.003527522087097168,0.5470718145370483,0.33333333333333337,1.7320507764816284,0.9052385091781616
1.501859426498413,1.502583622932434,-0.0007241964340209961,0.5468260049819946,1.0,6.480740547180176,0.9043189287185669
1.5105681419372559,1.492926001548767,0.01764214038848877,0.5457878112792969,0.11904761904761907,3.1622776985168457,0.9082762598991394
1.5011812448501587,1.4993349313735962,0.0018463134765625,0.5460529923439026,0.11904761904761907,3.0,0.9039466381072998
1.4995465278625488,1.504341959953308,-0.004795432090759277,0.5468864440917969,0.0714285714285714,1.7320507764816284,0.9020493626594543
1.496719479560852,1.5067559480667114,-0.010036468505859375,0.5467891693115234,0.16666666666666663,6.324555397033691,0.8996094465255737
1.5060869455337524,1.4965319633483887,0.00955498218536377,0.5459720492362976,0.0714285714285714,6.4031243324279785,0.8994291424751282
1.507073998451233,1.4947184324264526,0.012355566024780273,0.5459681749343872,0.04761904761904767,1.4142135381698608,0.904952347278595
2.055990219116211,2.0765538215637207,-0.020563602447509766,0.8283073306083679,1.0,6.4031243324279785,0.9989030361175537
2.0407779216766357,2.0176496505737305,0.023128271102905273,0.8020018339157104,0.0,6.164413928985596,0.9893293976783752
1.9406883716583252,1.966773509979248,-0.02608513832092285,0.7775651812553406,0.23809523809523814,3.1622776985168457,0.9654959440231323
1.9545955657958984,1.9309715032577515,0.023624062538146973,0.7668892741203308,0.023809523809523836,3.316624879837036,0.9749481081962585
1.847878098487854,1.8043867349624634,0.043491363525390625,0.7361928820610046,0.04761904761904767,6.4031243324279785,0.9392769932746887
1.8181445598602295,1.8174686431884766,0.0006759166717529297,0.7273293733596802,1.0,6.480740547180176,0.9408320188522339
1.7564325332641602,1.716092586517334,0.04033994674682617,0.7039886713027954,0.023809523809523836,6.480740547180176,0.9049725532531738
1.7001882791519165,1.7518904209136963,-0.051702141761779785,0.7029419541358948,0.023809523809523836,0.0,0.9017139673233032
1.7387981414794922,1.6377794742584229,0.10101866722106934,0.6849815249443054,1.0,6.082762718200684,0.9010869860649109
1.6528376340866089,1.683447241783142,-0.030609607696533203,0.6910335421562195,0.09523809523809523,2.6457512378692627,0.889463484287262
1.6853657960891724,1.6246224641799927,0.06074333190917969,0.6737367510795593,0.23809523809523814,6.324555397033691,0.8889265060424805
1.684018850326538,1.6495636701583862,0.034455180168151855,0.676759660243988,0.023809523809523836,0.0,0.8902375102043152
1.6699665784835815,1.6806641817092896,-0.010697603225708008,0.6754009127616882,1.0,6.244997978210449,0.9018256068229675
1.6623282432556152,1.6619213819503784,0.0004068613052368164,0.6614450812339783,0.0,1.7320507764816284,0.8872576951980591
1.6511255502700806,1.671258568763733,-0.020133018493652344,0.640089213848114,1.0,2.2360680103302,0.8675358295440674
1.6512845754623413,1.6727899312973022,-0.021505355834960938,0.6285383105278015,1.0,2.2360680103302,0.8574152588844299
1.6221632957458496,1.658648133277893,-0.03648483753204346,0.6143292188644409,0.11904761904761907,6.324555397033691,0.8455687761306763
1.6139261722564697,1.6520006656646729,-0.038074493408203125,0.6046673655509949,0.04761904761904767,6.324555397033691,0.8463571667671204
1.6302669048309326,1.615659475326538,0.014607429504394531,0.5907729864120483,1.0,6.324555397033691,0.8395432233810425
1.6148015260696411,1.5999218225479126,0.014879703521728516,0.584598958492279,1.0,6.4031243324279785,0.8438522815704346
1.5873817205429077,1.582796573638916,0.004585146903991699,0.5843128561973572,0.0714285714285714,2.0,0.8522109389305115
1.5720407962799072,1.569013237953186,0.0030275583267211914,0.5838165283203125,0.04761904761904767,3.605551242828369,0.8547672629356384
1.560327410697937,1.572045922279358,-0.011718511581420898,0.5894553661346436,0.0714285714285714,5.656854152679443,0.8615429401397705
1.5789227485656738,1.5634901523590088,0.015432596206665039,0.5896733403205872,0.04761904761904767,6.480740547180176,0.8671276569366455
1.5596989393234253,1.5589832067489624,0.0007157325744628906,0.5906209945678711,1.0,1.0,0.8730979561805725
1.5454436540603638,1.5358221530914307,0.009621500968933105,0.5855564475059509,0.04761904761904767,2.2360680103302,0.8754141330718994
1.5385394096374512,1.5261574983596802,0.012381911277770996,0.5846184492111206,1.0,3.1622776985168457,0.875960648059845
1.528485655784607,1.5282973051071167,0.00018835067749023438,0.5843846797943115,0.023809523809523836,6.0,0.8735321760177612
1.5199791193008423,1.5141242742538452,0.00585484504699707,0.5757007002830505,0.0714285714285714,6.4031243324279785,0.8663430213928223
1.489502191543579,1.5055806636810303,-0.016078472137451172,0.5682433247566223,0.23809523809523814,6.4031243324279785,0.8626297116279602
1.4865385293960571,1.4557831287384033,0.03075540065765381,0.5548389554023743,1.0,6.244997978210449,0.8548546433448792
1.4462262392044067,1.4367384910583496,0.009487748146057129,0.5448502898216248,0.0,6.244997978210449,0.8458024859428406
1.4158214330673218,1.4200109243392944,-0.004189491271972656,0.5355865955352783,0.023809523809523836,5.385164737701416,0.8339787125587463
1.401870846748352,1.4075623750686646,-0.0056915283203125,0.5344576239585876,0.09523809523809523,5.385164737701416,0.8396715521812439
1.39059317111969,1.4020293951034546,-0.011436223983764648,0.5355218052864075,0.1428571428571429,6.164413928985596,0.8396521210670471
1.3911060094833374,1.3895657062530518,0.0015403032302856445,0.5380682349205017,1.0,3.605551242828369,0.8357239365577698
1.4004485607147217,1.402126431465149,-0.001677870750427246,0.5426623821258545,0.023809523809523836,5.74456262588501,0.845808207988739
1.4343992471694946,1.4312344789505005,0.0031647682189941406,0.5503075122833252,1.0,0.0,0.863778829574585
1.5055193901062012,1.503222107887268,0.0022972822189331055,0.5721111297607422,0.0714285714285714,4.898979663848877,0.8917051553726196
1.577136754989624,1.5756173133850098,0.0015194416046142578,0.5912832617759705,1.0,4.4721360206604,0.9173318147659302
1.6245296001434326,1.6292122602462769,-0.004682660102844238,0.6037589311599731,0.30952380952380953,5.830951690673828,0.9280439615249634
1.6431537866592407,1.6435679197311401,-0.00041413307189941406,0.6069409847259521,1.0,0.0,0.9273686408996582
1.6336628198623657,1.6090285778045654,0.024634242057800293,0.6033340692520142,0.09523809523809523,6.4031243324279785,0.9235531091690063
1.5604259967803955,1.5659571886062622,-0.005531191825866699,0.5989660024642944,0.2142857142857143,1.4142135381698608,0.9213431477546692
1.4904370307922363,1.4312870502471924,0.059149980545043945,0.5848906636238098,1.0,2.6457512378692627,0.9268785119056702
1.3465402126312256,1.3963046073913574,-0.049764394760131836,0.5892351865768433,1.0,2.8284270763397217,0.943311333656311
1.3304557800292969,1.360580563545227,-0.030124783515930176,0.6021486520767212,0.4285714285714286,6.324555397033691,0.9603071808815002
1.3636343479156494,1.381678819656372,-0.018044471740722656,0.6122292280197144,0.19047619047619047,0.0,0.9621478915214539
1.3933403491973877,1.4090980291366577,-0.01575767993927002,0.6115930676460266,1.0,6.164413928985596,0.9618575572967529
1.4126063585281372,1.4282251596450806,-0.01561880111694336,0.6015291213989258,1.0,2.6457512378692627,0.960869550704956
1.432555079460144,1.4505356550216675,-0.017980575561523438,0.5882176756858826,0.023809523809523836,6.244997978210449,0.9573536515235901
1.4356167316436768,1.4759660959243774,-0.040349364280700684,0.5784726142883301,0.023809523809523836,6.244997978210449,0.951912522315979
1.5547404289245605,1.54871666431427,0.006023764610290527,0.5833327770233154,0.1428571428571429,2.0,0.9517592191696167
1.6228071451187134,1.6085636615753174,0.014243483543395996,0.5926474332809448,0.04761904761904767,2.2360680103302,0.9564465284347534
1.6443145275115967,1.6305387020111084,0.013775825500488281,0.5922607779502869,1.0,3.1622776985168457,0.9572796821594238
1.6234749555587769,1.6108508110046387,0.012624144554138184,0.5849148631095886,1.0,3.605551242828369,0.9586058259010315
1.5765337944030762,1.6073060035705566,-0.03077220916748047,0.5781977772712708,0.09523809523809523,2.0,0.9508954286575317
1.576865553855896,1.5797520875930786,-0.002886533737182617,0.5637989044189453,0.0714285714285714,1.7320507764816284,0.9310054779052734
1.603178858757019,1.5857186317443848,0.017460227012634277,0.556941032409668,1.0,6.324555397033691,0.9235573410987854
1.6203978061676025,1.6119354963302612,0.008462309837341309,0.552626371383667,0.0714285714285714,0.0,0.9162697792053223
1.6547802686691284,1.6339671611785889,0.02081310749053955,0.5522477626800537,0.023809523809523836,0.0,0.9131396412849426
1.6894135475158691,1.676268219947815,0.0131453275680542,0.5530669689178467,0.09523809523809523,0.0,0.9112759232521057
1.6998237371444702,1.6919885873794556,0.007835149765014648,0.5526811480522156,0.23809523809523814,6.4031243324279785,0.9094420075416565
1.7162576913833618,1.7161400318145752,0.0001176595687866211,0.5587735176086426,0.0714285714285714,2.8284270763397217,0.9097285866737366
1.7559713125228882,1.7390981912612915,0.01687312126159668,0.5662716031074524,0.023809523809523836,3.0,0.9146852493286133
1.7892205715179443,1.78426992893219,0.0049506425857543945,0.5763615369796753,0.04761904761904767,2.8284270763397217,0.914549708366394
1.85292387008667,1.8290233612060547,0.023900508880615234,0.5908254384994507,1.0,2.8284270763397217,0.9216167330741882
1.8892896175384521,1.8981956243515015,-0.008906006813049316,0.6098213195800781,1.0,1.7320507764816284,0.9203535914421082
1.9330930709838867,1.9411453008651733,-0.008052229881286621,0.6234989166259766,1.0,3.316624879837036,0.9131551384925842
1.9548953771591187,1.966965913772583,-0.012070536613464355,0.6356010437011719,1.0,3.605551242828369,0.9095625877380371
1.9490331411361694,1.9592373371124268,-0.010204195976257324,0.6414738893508911,0.023809523809523836,3.872983455657959,0.9109983444213867
1.9387445449829102,1.9465947151184082,-0.007850170135498047,0.6438193321228027,0.16666666666666663,6.164413928985596,0.912789523601532
1.931342601776123,1.9340553283691406,-0.002712726593017578,0.6445402503013611,0.04761904761904767,6.244997978210449,0.9096418619155884
1.9244341850280762,1.915198802947998,0.009235382080078125,0.6470200419425964,0.1428571428571429,1.7320507764816284,0.914259672164917
1.9062331914901733,1.8933706283569336,0.012862563133239746,0.6487655639648438,0.04761904761904767,6.480740547180176,0.9152336716651917
1.865514874458313,1.9099078178405762,-0.044392943382263184,0.6510937809944153,0.023809523809523836,0.0,0.9204535484313965
1.8602311611175537,1.8837343454360962,-0.02350318431854248,0.6511332988739014,0.23809523809523814,6.324555397033691,0.9292804002761841
1.8475514650344849,1.8496249914169312,-0.002073526382446289,0.6535710096359253,0.26190476190476186,3.7416574954986572,0.9392791986465454
1.801194190979004,1.8289705514907837,-0.027776360511779785,0.649789035320282,0.09523809523809523,5.099019527435303,0.9511646032333374
1.8012936115264893,1.7935655117034912,0.007728099822998047,0.6424626111984253,1.0,6.164413928985596,0.9586449265480042
1.7957502603530884,1.7176039218902588,0.07814633846282959,0.6328516006469727,0.0714285714285714,2.2360680103302,0.9643014073371887
1.7072662115097046,1.7046395540237427,0.002626657485961914,0.6249959468841553,0.0,2.0,0.9673383235931396
1.6500948667526245,1.6432405710220337,0.00685429573059082,0.615278959274292,1.0,2.0,0.9713523983955383
1.5801656246185303,1.607733130455017,-0.027567505836486816,0.6105300188064575,1.0,2.0,0.9696133136749268
1.5926182270050049,1.527840495109558,0.06477773189544678,0.6018247604370117,0.04761904761904767,6.244997978210449,0.9715806841850281
1.5018178224563599,1.5530682802200317,-0.051250457763671875,0.5995267629623413,0.38095238095238093,6.164413928985596,0.9714113473892212
1.5061085224151611,1.4783434867858887,0.02776503562927246,0.58941251039505,1.0,2.2360680103302,0.9716922640800476
1.4827420711517334,1.4568123817443848,0.025929689407348633,0.5862014889717102,0.09523809523809523,6.4031243324279785,0.9734254479408264
1.4175175428390503,1.4932256937026978,-0.07570815086364746,0.5857316255569458,0.023809523809523836,6.324555397033691,0.9752796292304993
1.432329535484314,1.4753162860870361,-0.04298675060272217,0.5835250616073608,0.0714285714285714,6.324555397033691,0.9737553596496582
1.4562671184539795,1.4270155429840088,0.029251575469970703,0.5826118588447571,0.023809523809523836,6.480740547180176,0.9789912700653076
1.4530526399612427,1.4101612567901611,0.04289138317108154,0.5799992084503174,0.0714285714285714,0.0,0.9780579209327698
1.4038790464401245,1.445753574371338,-0.04187452793121338,0.5854530334472656,1.0,1.7320507764816284,0.9781704545021057
1.3918572664260864,1.448667049407959,-0.05680978298187256,0.5868977308273315,0.09523809523809523,3.0,0.9786435961723328
1.3901103734970093,1.4549510478973389,-0.06484067440032959,0.5889617204666138,0.023809523809523836,6.0,0.9784995913505554
1.382697343826294,1.450483798980713,-0.06778645515441895,0.591277003288269,1.0,0.0,0.9781053066253662
1.3867974281311035,1.4312618970870972,-0.04446446895599365,0.5932534337043762,0.04761904761904767,0.0,0.9783480167388916
1.4096486568450928,1.4131356477737427,-0.0034869909286499023,0.5935571789741516,1.0,6.324555397033691,0.978708028793335
1.379343867301941,1.449887990951538,-0.07054412364959717,0.598946213722229,0.0,3.0,0.9787622690200806
1.440337896347046,1.3630667924880981,0.07727110385894775,0.586169421672821,0.0,5.5677642822265625,0.9774876236915588
1.4240158796310425,1.389947533607483,0.03406834602355957,0.5898965001106262,0.0714285714285714,5.74456262588501,0.9776641726493835
1.3756768703460693,1.3934972286224365,-0.017820358276367188,0.5948492288589478,0.1428571428571429,3.1622776985168457,0.9771054983139038
1.3873798847198486,1.3617011308670044,0.02567875385284424,0.5840729475021362,1.0,1.4142135381698608,0.9754416942596436
1.3387433290481567,1.3626447916030884,-0.02390146255493164,0.5903589129447937,1.0,6.4031243324279785,0.9765179753303528
1.3579738140106201,1.3215473890304565,0.036426424980163574,0.5807541608810425,1.0,6.4031243324279785,0.9738192558288574
1.3376108407974243,1.3232781887054443,0.01433265209197998,0.5794854164123535,0.04761904761904767,2.6457512378692627,0.973395049571991
1.3053712844848633,1.3248125314712524,-0.01944124698638916,0.5864052176475525,0.26190476190476186,6.0,0.9741926789283752
1.3086869716644287,1.3043773174285889,0.004309654235839844,0.5832449793815613,1.0,0.0,0.9731098413467407
1.2964096069335938,1.3079242706298828,-0.011514663696289062,0.5805286765098572,0.2142857142857143,5.74456262588501,0.9716921448707581
1.303736686706543,1.2654050588607788,0.03833162784576416,0.5684387683868408,0.023809523809523836,3.605551242828369,0.9678301811218262
1.2965760231018066,1.3118196725845337,-0.01524364948272705,0.5665202736854553,0.023809523809523836,2.0,0.9676027894020081
1.3276246786117554,1.3146600723266602,0.012964606285095215,0.5646752119064331,1.0,1.0,0.9653957486152649
1.3312733173370361,1.336097002029419,-0.0048236846923828125,0.5616868138313293,0.023809523809523836,2.0,0.9623909592628479
1.3655130863189697,1.312548279762268,0.05296480655670166,0.5568522810935974,0.1428571428571429,3.872983455657959,0.9574887752532959
1.3561211824417114,1.3390405178070068,0.01708066463470459,0.5591925978660583,1.0,4.4721360206604,0.9562800526618958
1.3330601453781128,1.3760968446731567,-0.043036699295043945,0.5667368769645691,1.0,2.8284270763397217,0.9572260975837708
1.3712314367294312,1.3568137884140015,0.014417648315429688,0.565799355506897,0.2142857142857143,3.0,0.9544764161109924
1.3570821285247803,1.37034273147583,-0.013260602951049805,0.5658373236656189,0.09523809523809523,2.8284270763397217,0.9516924619674683
1.386603832244873,1.3666733503341675,0.019930481910705566,0.5670902132987976,0.0,2.8284270763397217,0.9515129923820496
1.3809677362442017,1.3824479579925537,-0.0014802217483520508,0.5732515454292297,0.023809523809523836,3.0,0.9539282917976379
1.3619142770767212,1.4064582586288452,-0.04454398155212402,0.579366147518158,0.11904761904761907,4.123105525970459,0.9545231461524963
1.384177803993225,1.400951623916626,-0.01677381992340088,0.5812444686889648,0.33333333333333337,4.0,0.9557393193244934
1.4093421697616577,1.3722974061965942,0.03704476356506348,0.5805898904800415,0.1428571428571429,1.7320507764816284,0.954128623008728
1.39634370803833,1.3906104564666748,0.0057332515716552734,0.5871617794036865,0.04761904761904767,6.324555397033691,0.9584816694259644
1.3975168466567993,1.3836740255355835,0.01384282112121582,0.5918064117431641,0.16666666666666663,6.324555397033691,0.9609028100967407
1.3847490549087524,1.3785626888275146,0.006186366081237793,0.5883378982543945,0.023809523809523836,2.6457512378692627,0.9589983224868774
1.340228796005249,1.3849605321884155,-0.044731736183166504,0.5895277261734009,0.16666666666666663,6.082762718200684,0.9605685472488403
1.3501603603363037,1.3451707363128662,0.0049896240234375,0.5831609964370728,0.04761904761904767,6.4031243324279785,0.9585316777229309
1.3285315036773682,1.3346154689788818,-0.006083965301513672,0.5796588659286499,0.3571428571428571,1.7320507764816284,0.9595421552658081
1.3175837993621826,1.3198121786117554,-0.002228379249572754,0.5729506611824036,0.023809523809523836,3.0,0.9576295614242554
1.30211341381073,1.285654067993164,0.016459345817565918,0.566909909248352,0.04761904761904767,3.872983455657959,0.9570909738540649
1.2531954050064087,1.2788641452789307,-0.025668740272521973,0.5627200603485107,1.0,5.656854152679443,0.953642725944519
1.2212097644805908,1.22574782371521,-0.004538059234619141,0.5554760694503784,0.04761904761904767,0.0,0.9496832489967346
1.1805574893951416,1.1862826347351074,-0.00572514533996582,0.5514289736747742,0.11904761904761907,5.656854152679443,0.944563627243042
1.1373224258422852,1.1569541692733765,-0.01963174343109131,0.5449376106262207,1.0,5.656854152679443,0.9379204511642456
1.1156789064407349,1.1169421672821045,-0.001263260841369629,0.5385076999664307,0.023809523809523836,6.0,0.933127224445343
1.100035309791565,1.065503716468811,0.034531593322753906,0.5272905230522156,0.04761904761904767,6.164413928985596,0.9251751899719238
1.0365771055221558,1.052248239517212,-0.015671133995056152,0.524746835231781,0.2142857142857143,2.4494898319244385,0.9228293895721436
1.0195833444595337,1.0012030601501465,0.018380284309387207,0.5123116374015808,0.23809523809523814,2.0,0.9148510694503784
1.0095362663269043,0.9968212842941284,0.012714982032775879,0.4978719651699066,1.0,2.2360680103302,0.9085109829902649
0.9993966221809387,0.9776291847229004,0.02176743745803833,0.4822671413421631,1.0,2.4494898319244385,0.903599739074707
0.9594842791557312,0.9804531931877136,-0.020968914031982422,0.47957009077072144,0.23809523809523814,2.0,0.9024384617805481
0.9410400390625,0.977307915687561,-0.036267876625061035,0.46800363063812256,1.0,4.582575798034668,0.8970916271209717
1.389636754989624,1.4030197858810425,-0.013383030891418457,0.8186858296394348,0.1428571428571429,4.690415859222412,0.9999997615814209
1.3918299674987793,1.3989590406417847,-0.007129073143005371,0.7993311285972595,1.0,2.6457512378692627,0.9999905824661255
1.388342022895813,1.372347116470337,0.015994906425476074,0.7743231058120728,0.09523809523809523,3.464101552963257,0.9997596740722656
1.35191810131073,1.3607789278030396,-0.00886082649230957,0.7502970099449158,0.04761904761904767,5.5677642822265625,0.998676598072052
1.331329107284546,1.3436038494110107,-0.012274742126464844,0.7279761433601379,0.04761904761904767,0.0,0.9963089227676392
1.3233860731124878,1.3444947004318237,-0.021108627319335938,0.7091924548149109,0.0714285714285714,0.0,0.9940177798271179
1.3319807052612305,1.3242623805999756,0.007718324661254883,0.6921004056930542,0.0714285714285714,0.0,0.9912785291671753
1.3311429023742676,1.3401871919631958,-0.009044289588928223,0.6776286959648132,0.0714285714285714,6.324555397033691,0.9879284501075745
1.394889235496521,1.4268120527267456,-0.03192281723022461,0.6648625135421753,0.4285714285714286,6.324555397033691,0.9838874340057373
1.5124682188034058,1.4899924993515015,0.022475719451904297,0.6567131280899048,0.19047619047619047,6.324555397033691,0.9778505563735962
1.5771517753601074,1.5415778160095215,0.03557395935058594,0.6532537341117859,0.023809523809523836,2.0,0.9692661166191101
1.5912247896194458,1.6014513969421387,-0.010226607322692871,0.6551347970962524,0.26190476190476186,6.164413928985596,0.9633634090423584
1.6274930238723755,1.6096980571746826,0.01779496669769287,0.6545120477676392,1.0,0.0,0.9584023952484131
1.6615970134735107,1.6573840379714966,0.00421297550201416,0.6605790853500366,1.0,0.0,0.9576869010925293
1.6923902034759521,1.6876667737960815,0.0047234296798706055,0.6645747423171997,1.0,6.324555397033691,0.9597691297531128
1.6934951543807983,1.6970899105072021,-0.0035947561264038086,0.6674858331680298,1.0,1.7320507764816284,0.959836483001709
1.6837153434753418,1.6954313516616821,-0.011716008186340332,0.6628776788711548,0.04761904761904767,6.4031243324279785,0.9560378789901733
1.6844812631607056,1.6794493198394775,0.005031943321228027,0.6609804630279541,1.0,6.0,0.9522730708122253
1.6657040119171143,1.675453782081604,-0.009749770164489746,0.6573081016540527,0.04761904761904767,2.2360680103302,0.9485118389129639
1.6570817232131958,1.6470420360565186,0.010039687156677246,0.646155834197998,0.09523809523809523,6.4031243324279785,0.9434021711349487
1.6439191102981567,1.652742862701416,-0.008823752403259277,0.6441659927368164,1.0,6.480740547180176,0.9374858736991882
1.6597272157669067,1.657334804534912,0.002392411231994629,0.6413732767105103,1.0,2.6457512378692627,0.9369391202926636
1.6688857078552246,1.6693958044052124,-0.000510096549987793,0.6470410823822021,1.0,2.4494898319244385,0.9365078210830688
1.6668238639831543,1.670387625694275,-0.0035637617111206055,0.651235818862915,0.04761904761904767,4.242640495300293,0.9398576021194458
1.649573802947998,1.6702884435653687,-0.020714640617370605,0.6548005938529968,0.023809523809523836,3.464101552963257,0.944436252117157
1.6389517784118652,1.6485731601715088,-0.009621381759643555,0.6555308699607849,1.0,1.7320507764816284,0.940946102142334
1.638767123222351,1.635153889656067,0.0036132335662841797,0.6575430035591125,0.1428571428571429,3.464101552963257,0.942106306552887
1.6065963506698608,1.6379128694534302,-0.031316518783569336,0.6579492092132568,0.023809523809523836,3.1622776985168457,0.9363238215446472
1.5998083353042603,1.5904988050460815,0.009309530258178711,0.6603137850761414,1.0,3.1622776985168457,0.9426755905151367
1.5596479177474976,1.5732734203338623,-0.013625502586364746,0.662187933921814,0.0,1.7320507764816284,0.9434428215026855
1.5750229358673096,1.5033692121505737,0.07165372371673584,0.6563819646835327,0.16666666666666663,3.0,0.947737991809845
1.5233348608016968,1.5144591331481934,0.008875727653503418,0.6557907462120056,0.16666666666666663,3.316624879837036,0.9496035575866699
1.523881196975708,1.5237176418304443,0.00016355514526367188,0.6487274169921875,0.26190476190476186,2.8284270763397217,0.948387861251831
1.5250376462936401,1.5292432308197021,-0.004205584526062012,0.6490144729614258,0.0714285714285714,2.2360680103302,0.9543101787567139
1.5166696310043335,1.5290166139602661,-0.012346982955932617,0.6506749391555786,0.04761904761904767,1.0,0.9640241265296936
1.515394926071167,1.5155259370803833,-0.0001310110092163086,0.646971583366394,0.23809523809523814,1.7320507764816284,0.9643080830574036
1.5224045515060425,1.5127254724502563,0.009679079055786133,0.6402833461761475,0.23809523809523814,6.324555397033691,0.9698283076286316
1.5178914070129395,1.5282529592514038,-0.010361552238464355,0.6318414807319641,0.0,6.164413928985596,0.9699518084526062
1.5121084451675415,1.5341026782989502,-0.02199423313140869,0.620644211769104,0.0714285714285714,4.123105525970459,0.9697971343994141
1.513700246810913,1.5199220180511475,-0.006221771240234375,0.6122962832450867,0.1428571428571429,5.385164737701416,0.9714430570602417
1.5177998542785645,1.5279446840286255,-0.010144829750061035,0.6032282114028931,0.11904761904761907,5.656854152679443,0.9725480079650879
1.5415290594100952,1.5432372093200684,-0.0017081499099731445,0.5996467471122742,0.0714285714285714,3.316624879837036,0.9749355912208557
1.5687512159347534,1.584160327911377,-0.015409111976623535,0.6056699752807617,0.04761904761904767,5.0,0.9740669131278992
1.6032074689865112,1.6100128889083862,-0.006805419921875,0.6113706827163696,0.023809523809523836,4.4721360206604,0.971113383769989
1.6493933200836182,1.6496156454086304,-0.00022232532501220703,0.6229397058486938,0.04761904761904767,6.324555397033691,0.9699959754943848
1.6906187534332275,1.6857340335845947,0.0048847198486328125,0.6368016004562378,1.0,6.324555397033691,0.9732839465141296
1.7185590267181396,1.7033588886260986,0.015200138092041016,0.644990086555481,0.09523809523809523,6.164413928985596,0.9755588173866272
1.7161917686462402,1.727645993232727,-0.011454224586486816,0.6503127217292786,0.30952380952380953,2.4494898319244385,0.9768862724304199
1.7303252220153809,1.7158619165420532,0.014463305473327637,0.6449724435806274,1.0,2.2360680103302,0.9761572480201721
1.7188606262207031,1.7241593599319458,-0.005298733711242676,0.6449577212333679,0.23809523809523814,2.0,0.9734525680541992
1.7165359258651733,1.7098839282989502,0.0066519975662231445,0.6416682600975037,0.11904761904761907,6.4031243324279785,0.9724693894386292
1.7064814567565918,1.701088547706604,0.005392909049987793,0.6346613168716431,0.5238095238095238,0.0,0.9664705991744995
1.700753927230835,1.6925078630447388,0.008246064186096191,0.6315892338752747,1.0,0.0,0.9689571261405945
1.6986035108566284,1.6972289085388184,0.0013746023178100586,0.6290575861930847,0.04761904761904767,0.0,0.9556044340133667
1.6803971529006958,1.7029736042022705,-0.022576451301574707,0.6266896724700928,1.0,6.480740547180176,0.9567772746086121
1.681812047958374,1.6787573099136353,0.0030547380447387695,0.6201226711273193,0.09523809523809523,6.480740547180176,0.9498791694641113
1.66018545627594,1.6644377708435059,-0.004252314567565918,0.6146718263626099,0.04761904761904767,5.5677642822265625,0.9473419189453125
1.6491621732711792,1.6302591562271118,0.018903017044067383,0.6078817248344421,0.0714285714285714,3.605551242828369,0.9498289227485657
1.6172696352005005,1.6183388233184814,-0.001069188117980957,0.6057506799697876,0.023809523809523836,2.0,0.9533196091651917
1.5872876644134521,1.602272391319275,-0.014984726905822754,0.6031502485275269,1.0,2.0,0.9571588039398193
1.5625654458999634,1.5622518062591553,0.00031363964080810547,0.5980179905891418,1.0,1.7320507764816284,0.9610207676887512
1.518340826034546,1.502432942390442,0.015907883644104004,0.5920383334159851,1.0,6.4031243324279785,0.9607393145561218
1.469834566116333,1.4487611055374146,0.021073460578918457,0.5871027708053589,1.0,6.244997978210449,0.956291675567627
1.4150748252868652,1.3810515403747559,0.034023284912109375,0.5815423130989075,0.0,0.0,0.9504988789558411
1.3336069583892822,1.3121660947799683,0.021440863609313965,0.5760588645935059,1.0,6.244997978210449,0.9398459196090698
1.2645034790039062,1.287030816078186,-0.022527337074279785,0.5765997171401978,0.26190476190476186,3.316624879837036,0.9388553500175476
1.2167367935180664,1.2370522022247314,-0.02031540870666504,0.5713405013084412,0.04761904761904767,5.830951690673828,0.9336539506912231
1.1718372106552124,1.231863260269165,-0.06002604961395264,0.5676517486572266,0.04761904761904767,0.0,0.930519163608551
1.1941713094711304,1.1835339069366455,0.010637402534484863,0.562647819519043,0.04761904761904767,0.0,0.9231393337249756
1.178836464881897,1.1803501844406128,-0.0015137195587158203,0.5555101037025452,0.023809523809523836,6.4031243324279785,0.9196348190307617
1.169981837272644,1.17159903049469,-0.0016171932220458984,0.5494260191917419,1.0,6.4031243324279785,0.9132540822029114
1.1714494228363037,1.1752105951309204,-0.0037611722946166992,0.5366451740264893,0.0714285714285714,0.0,0.9059876203536987
0.6299287676811218,0.639408528804779,-0.009479761123657227,0.719605565071106,1.0,6.244997978210449,0.9961721897125244
0.6202300786972046,0.611213207244873,0.009016871452331543,0.7300838828086853,1.0,2.0,0.9997729063034058
0.5890710949897766,0.5869646072387695,0.00210648775100708,0.7301958799362183,0.0714285714285714,2.6457512378692627,0.9998682737350464
0.5676915049552917,0.5644323229789734,0.0032591819763183594,0.7286050319671631,0.19047619047619047,3.1622776985168457,0.9998647570610046
0.5638917684555054,0.5686737298965454,-0.004781961441040039,0.7279232740402222,1.0,2.6457512378692627,0.9998593330383301
0.5788080096244812,0.5873603224754333,-0.008552312850952148,0.7279812097549438,1.0,2.4494898319244385,0.9998599886894226
0.6025766134262085,0.6105722784996033,-0.007995665073394775,0.7293898463249207,1.0,2.4494898319244385,0.9998610615730286
0.643834114074707,0.6211496591567993,0.022684454917907715,0.7312568426132202,0.023809523809523836,1.4142135381698608,0.9998829364776611
0.6620462536811829,0.6642380952835083,-0.0021918416023254395,0.733238935470581,1.0,3.0,0.9998775720596313
0.6893452405929565,0.6858417987823486,0.00350344181060791,0.7339646220207214,1.0,3.1622776985168457,0.9998999834060669
0.7037047147750854,0.7302374243736267,-0.02653270959854126,0.7327872514724731,0.0714285714285714,3.316624879837036,0.9998814463615417
0.7419325113296509,0.7486509084701538,-0.00671839714050293,0.7278345823287964,0.0714285714285714,3.316624879837036,0.9998738765716553
0.7688939571380615,0.7712051272392273,-0.0023111701011657715,0.7226923108100891,0.09523809523809523,2.6457512378692627,0.9998325109481812
0.8137828707695007,0.7943543195724487,0.019428551197052002,0.7132260799407959,0.1428571428571429,3.0,0.9996188282966614
0.8506647348403931,0.8203826546669006,0.03028208017349243,0.7022664546966553,0.023809523809523836,2.4494898319244385,0.9984615445137024
0.8659666180610657,0.8614999651908875,0.004466652870178223,0.6937218308448792,0.11904761904761907,2.0,0.9948747158050537
0.8776808977127075,0.8893033862113953,-0.011622488498687744,0.6871019601821899,0.023809523809523836,6.164413928985596,0.9891341328620911
0.8938305974006653,0.9018241763114929,-0.007993578910827637,0.6825778484344482,0.023809523809523836,0.0,0.9847713708877563
0.9233063459396362,0.9342595934867859,-0.010953247547149658,0.6810699701309204,0.19047619047619047,6.480740547180176,0.9844529628753662
0.9454450607299805,0.9428262710571289,0.0026187896728515625,0.6771859526634216,0.04761904761904767,6.480740547180176,0.9862833023071289
0.9518330097198486,0.9548211097717285,-0.002988100051879883,0.6718476414680481,0.2142857142857143,0.0,0.9869561195373535
0.96689772605896,0.9535799622535706,0.013317763805389404,0.662531316280365,0.04761904761904767,6.0,0.9867199659347534
0.9727072715759277,0.9608338475227356,0.011873424053192139,0.6534309387207031,0.16666666666666663,2.6457512378692627,0.9846226572990417
0.9777013659477234,0.9712963700294495,0.006404995918273926,0.643610954284668,0.04761904761904767,6.4031243324279785,0.9825254082679749
0.9915354251861572,0.9763741493225098,0.015161275863647461,0.6340844631195068,0.09523809523809523,0.0,0.980421245098114
0.9974423050880432,0.9894277453422546,0.008014559745788574,0.6223165392875671,0.09523809523809523,6.324555397033691,0.9771137237548828
1.001660943031311,1.0136898756027222,-0.012028932571411133,0.6101720333099365,1.0,2.2360680103302,0.975671112537384
1.0288305282592773,1.0287299156188965,0.00010061264038085938,0.5958458185195923,1.0,2.8284270763397217,0.9728039503097534
1.0482136011123657,1.0555099248886108,-0.007296323776245117,0.5834218859672546,0.0,6.082762718200684,0.9703523516654968
1.0691511631011963,1.0606564283370972,0.008494734764099121,0.5690587162971497,1.0,6.4031243324279785,0.9675877094268799
1.0763092041015625,1.0612096786499023,0.015099525451660156,0.5514858365058899,1.0,1.0,0.9645830392837524
1.0523018836975098,1.0764816999435425,-0.024179816246032715,0.5412672758102417,0.1428571428571429,1.0,0.9592781662940979
1.0618170499801636,1.0635417699813843,-0.0017247200012207031,0.5233151912689209,0.023809523809523836,2.6457512378692627,0.9546754956245422
1.0753923654556274,1.0799026489257812,-0.004510283470153809,0.5108715295791626,1.0,3.1622776985168457,0.9470816850662231
1.0891191959381104,1.0825929641723633,0.00652623176574707,0.49898067116737366,1.0,3.316624879837036,0.9381561875343323
1.0760185718536377,1.0892080068588257,-0.013189435005187988,0.49190929532051086,0.04761904761904767,6.4031243324279785,0.9299460053443909
1.060349464416504,1.078555941581726,-0.018206477165222168,0.483397513628006,0.0714285714285714,6.244997978210449,0.9206897616386414
1.0529375076293945,1.0525974035263062,0.0003401041030883789,0.470366895198822,0.11904761904761907,2.0,0.9030229449272156
1.0491660833358765,0.9948843717575073,0.05428171157836914,0.45705652236938477,1.0,2.0,0.8846017718315125
0.9762504696846008,1.004720687866211,-0.028470218181610107,0.4631894826889038,0.023809523809523836,6.244997978210449,0.8795642852783203
1.0734155178070068,1.0478079319000244,0.025607585906982422,0.4632212221622467,0.0,6.324555397033691,0.8758441805839539
1.151979923248291,1.1673107147216797,-0.015330791473388672,0.49097806215286255,0.023809523809523836,2.6457512378692627,0.9044695496559143
1.2500743865966797,1.2298953533172607,0.020179033279418945,0.516861617565155,0.1428571428571429,3.0,0.9245969653129578
1.3257688283920288,1.3008650541305542,0.02490377426147461,0.5318945646286011,0.23809523809523814,3.316624879837036,0.9342408180236816
1.3748841285705566,1.3718520402908325,0.003032088279724121,0.5386383533477783,0.023809523809523836,5.916079998016357,0.9319317936897278
1.4175106287002563,1.4228540658950806,-0.005343437194824219,0.5501257181167603,1.0,6.4031243324279785,0.9334168434143066
1.456518530845642,1.4336845874786377,0.022833943367004395,0.5549694895744324,0.0714285714285714,2.4494898319244385,0.934485912322998
1.4612566232681274,1.4458335638046265,0.015423059463500977,0.5566713213920593,0.023809523809523836,5.916079998016357,0.9380818009376526
1.42415452003479,1.4509694576263428,-0.026814937591552734,0.5530040264129639,0.0714285714285714,5.196152210235596,0.9249196648597717
1.4073452949523926,1.407253384590149,9.191036224365234e-05,0.549364447593689,1.0,5.196152210235596,0.919040858745575
1.3722891807556152,1.3886359930038452,-0.01634681224822998,0.544757604598999,0.04761904761904767,6.164413928985596,0.9148329496383667
1.3655493259429932,1.3554800748825073,0.01006925106048584,0.5352916717529297,0.11904761904761907,6.164413928985596,0.9129065275192261
1.3390899896621704,1.3686954975128174,-0.029605507850646973,0.5346136093139648,0.09523809523809523,6.244997978210449,0.8910525441169739
1.3367146253585815,1.358579397201538,-0.021864771842956543,0.5324615240097046,0.16666666666666663,6.244997978210449,0.8873580098152161
1.3475838899612427,1.3378359079360962,0.009747982025146484,0.5304127931594849,1.0,6.4031243324279785,0.8747947216033936
1.3198654651641846,1.3493889570236206,-0.029523491859436035,0.5296577215194702,0.023809523809523836,6.4031243324279785,0.8688594698905945
1.3197498321533203,1.3355847597122192,-0.015834927558898926,0.523009181022644,0.16666666666666663,5.656854152679443,0.8920604586601257
1.3228880167007446,1.3271270990371704,-0.004239082336425781,0.5270515084266663,1.0,3.7416574954986572,0.861588716506958
1.3241186141967773,1.3247514963150024,-0.0006328821182250977,0.525781512260437,0.3571428571428571,2.4494898319244385,0.8680054545402527
1.3306677341461182,1.3188101053237915,0.01185762882232666,0.5251195430755615,1.0,6.324555397033691,0.8765015602111816
1.3075032234191895,1.341283917427063,-0.033780694007873535,0.5254753232002258,0.09523809523809523,0.0,0.8841816782951355
1.3246347904205322,1.3252079486846924,-0.0005731582641601562,0.5247828364372253,1.0,6.244997978210449,0.8845265507698059
1.3294687271118164,1.32160222530365,0.007866501808166504,0.5234692692756653,0.0714285714285714,3.0,0.8935550451278687
1.3152730464935303,1.334065318107605,-0.018792271614074707,0.5267664194107056,1.0,2.6457512378692627,0.888756513595581
1.3294806480407715,1.3285026550292969,0.0009779930114746094,0.525170087814331,0.023809523809523836,3.316624879837036,0.9023627042770386
1.334882140159607,1.3300833702087402,0.004798769950866699,0.5279247164726257,1.0,5.830951690673828,0.8956816792488098
1.3312736749649048,1.3421918153762817,-0.010918140411376953,0.5293720960617065,0.23809523809523814,6.4031243324279785,0.89753258228302
1.3345868587493896,1.3443230390548706,-0.009736180305480957,0.532126784324646,0.09523809523809523,1.4142135381698608,0.9008910059928894
1.3441941738128662,1.3539707660675049,-0.009776592254638672,0.5333544015884399,0.04761904761904767,1.4142135381698608,0.9037261605262756
1.3448489904403687,1.3588156700134277,-0.013966679573059082,0.5332934856414795,1.0,6.4031243324279785,0.9053076505661011
1.366094946861267,1.3557459115982056,0.010349035263061523,0.5354282259941101,1.0,6.4031243324279785,0.903140127658844
1.3673702478408813,1.3704063892364502,-0.0030361413955688477,0.5394573211669922,0.0714285714285714,2.0,0.8993446826934814
1.3827868700027466,1.379402995109558,0.0033838748931884766,0.5397132039070129,0.1428571428571429,6.082762718200684,0.8992425203323364
1.3832310438156128,1.4016579389572144,-0.018426895141601562,0.5445308089256287,0.0714285714285714,0.0,0.9040358662605286
1.4068206548690796,1.403786540031433,0.0030341148376464844,0.5463500618934631,0.19047619047619047,6.164413928985596,0.9108693599700928
1.4174522161483765,1.4126538038253784,0.004798412322998047,0.548452615737915,1.0,2.4494898319244385,0.9111599922180176
1.4419242143630981,1.3988007307052612,0.043123483657836914,0.5475239157676697,0.023809523809523836,6.324555397033691,0.9165968894958496
1.4311414957046509,1.4200762510299683,0.011065244674682617,0.5478981733322144,0.023809523809523836,5.5677642822265625,0.9160269498825073
1.4314320087432861,1.4306057691574097,0.0008262395858764648,0.5489838719367981,0.023809523809523836,3.464101552963257,0.909605085849762
1.4141608476638794,1.4525738954544067,-0.038413047790527344,0.5516209006309509,1.0,1.4142135381698608,0.9073703289031982
1.4392751455307007,1.445310115814209,-0.006034970283508301,0.5535339117050171,0.023809523809523836,6.4031243324279785,0.9082072973251343
1.455410122871399,1.4475452899932861,0.007864832878112793,0.5551303029060364,0.11904761904761907,5.830951690673828,0.9157893061637878
1.4660050868988037,1.4541243314743042,0.011880755424499512,0.5555505752563477,1.0,5.830951690673828,0.9149395823478699
1.4888056516647339,1.453537106513977,0.035268545150756836,0.5565964579582214,1.0,6.4031243324279785,0.9226077198982239
1.4793726205825806,1.471773386001587,0.007599234580993652,0.5577773451805115,0.09523809523809523,3.7416574954986572,0.9198964834213257
1.4614498615264893,1.493849515914917,-0.032399654388427734,0.5574759840965271,0.04761904761904767,5.196152210235596,0.9121758937835693
1.479189395904541,1.4923434257507324,-0.013154029846191406,0.5598772168159485,1.0,6.4031243324279785,0.9180334806442261
1.497370958328247,1.48677659034729,0.010594367980957031,0.5630533695220947,0.26190476190476186,6.4031243324279785,0.9192438721656799
1.4908785820007324,1.5010467767715454,-0.010168194770812988,0.5624264478683472,0.023809523809523836,6.0,0.9160478115081787
1.4861903190612793,1.5076420307159424,-0.021451711654663086,0.5638173818588257,0.023809523809523836,3.464101552963257,0.9172411561012268
1.5059362649917603,1.4805294275283813,0.025406837463378906,0.5633645057678223,1.0,2.8284270763397217,0.9241131544113159
1.4903761148452759,1.4923771619796753,-0.002001047134399414,0.5621389150619507,0.19047619047619047,3.872983455657959,0.9069852828979492
1.466363549232483,1.5155203342437744,-0.049156785011291504,0.5630395412445068,1.0,5.74456262588501,0.920802652835846
1.4936431646347046,1.503404140472412,-0.00976097583770752,0.5672516822814941,0.023809523809523836,5.916079998016357,0.9203491806983948
1.5074025392532349,1.4988731145858765,0.008529424667358398,0.5698143243789673,0.3571428571428571,5.916079998016357,0.9236374497413635
1.5098167657852173,1.5027458667755127,0.00707089900970459,0.5702351927757263,1.0,0.0,0.9145644307136536
1.498817801475525,1.5176079273223877,-0.018790125846862793,0.5730132460594177,0.023809523809523836,5.5677642822265625,0.917229175567627
1.5029008388519287,1.5183939933776855,-0.015493154525756836,0.5726922750473022,1.0,3.464101552963257,0.9135011434555054
1.5225621461868286,1.5026042461395264,0.019957900047302246,0.5716603398323059,0.1428571428571429,6.4031243324279785,0.9129499197006226
1.5290019512176514,1.5040900707244873,0.024911880493164062,0.5698782801628113,0.19047619047619047,6.164413928985596,0.9160643219947815
1.5172158479690552,1.5226035118103027,-0.005387663841247559,0.5723655819892883,0.1428571428571429,1.4142135381698608,0.9250345826148987
1.522478461265564,1.5260589122772217,-0.003580451011657715,0.5726549625396729,0.2142857142857143,6.324555397033691,0.9163177609443665
1.520545244216919,1.5332263708114624,-0.012681126594543457,0.574120283126831,1.0,0.0,0.9282562732696533
1.5148991346359253,1.5453317165374756,-0.030432581901550293,0.5754863619804382,0.16666666666666663,0.0,0.9266911149024963
1.533686876296997,1.5295101404190063,0.004176735877990723,0.5743435621261597,1.0,6.244997978210449,0.9290775060653687
1.526710867881775,1.531937837600708,-0.0052269697189331055,0.5755532383918762,1.0,2.2360680103302,0.9294588565826416
1.5157760381698608,1.533921718597412,-0.01814568042755127,0.5776889324188232,0.26190476190476186,2.0,0.9338183403015137
1.5267516374588013,1.5116890668869019,0.015062570571899414,0.574763298034668,0.023809523809523836,1.7320507764816284,0.9361863732337952
1.4993760585784912,1.515735387802124,-0.016359329223632812,0.578087329864502,1.0,2.0,0.9436274766921997
1.4787993431091309,1.536291241645813,-0.05749189853668213,0.5818079710006714,0.09523809523809523,3.0,0.9428024888038635
1.4915417432785034,1.5043853521347046,-0.012843608856201172,0.5776585340499878,0.04761904761904767,6.0,0.94804847240448
1.4865317344665527,1.4681333303451538,0.018398404121398926,0.5731871724128723,1.0,6.4031243324279785,0.9477165937423706
1.4522035121917725,1.4574798345565796,-0.005276322364807129,0.5715501308441162,1.0,1.4142135381698608,0.9472538232803345
1.4418714046478271,1.4282108545303345,0.013660550117492676,0.568930983543396,1.0,6.4031243324279785,0.9494901299476624
1.4144952297210693,1.427660584449768,-0.01316535472869873,0.5676745772361755,0.0714285714285714,5.5677642822265625,0.9485070705413818
1.4089359045028687,1.4083325862884521,0.0006033182144165039,0.5645245909690857,0.04761904761904767,3.872983455657959,0.9509966969490051
1.4008854627609253,1.4130628108978271,-0.012177348136901855,0.5649944543838501,0.04761904761904767,2.2360680103302,0.9544646739959717
1.4010411500930786,1.4182745218276978,-0.01723337173461914,0.5634124279022217,0.023809523809523836,6.244997978210449,0.9591549634933472
1.3901381492614746,1.4243608713150024,-0.03422272205352783,0.5629094243049622,0.0714285714285714,0.0,0.9524433016777039
1.3645614385604858,1.4336704015731812,-0.06910896301269531,0.5623459219932556,0.1428571428571429,6.0,0.9539246559143066
1.3984509706497192,1.3877222537994385,0.010728716850280762,0.5563678741455078,1.0,2.8284270763397217,0.9567487835884094
1.3824979066848755,1.3874032497406006,-0.004905343055725098,0.5559169054031372,0.023809523809523836,2.8284270763397217,0.955668568611145
1.379685878753662,1.3861795663833618,-0.006493687629699707,0.5547137260437012,0.023809523809523836,3.316624879837036,0.9558455944061279
1.3832261562347412,1.371075987815857,0.012150168418884277,0.5452072620391846,1.0,2.6457512378692627,0.9534014463424683
1.344702124595642,1.3843482732772827,-0.039646148681640625,0.543102502822876,0.26190476190476186,2.0,0.9527856111526489
1.3368035554885864,1.3555495738983154,-0.018746018409729004,0.5374500751495361,0.09523809523809523,1.4142135381698608,0.9525142312049866
1.3233846426010132,1.3329386711120605,-0.009554028511047363,0.5332850813865662,0.0714285714285714,3.316624879837036,0.9477978348731995
1.2961194515228271,1.3290737867355347,-0.03295433521270752,0.531405508518219,1.0,4.0,0.9478538036346436
1.315935492515564,1.313030481338501,0.0029050111770629883,0.52713942527771,1.0,6.082762718200684,0.9479662179946899
1.3334993124008179,1.302228569984436,0.031270742416381836,0.5227383971214294,0.1428571428571429,0.0,0.9460998773574829
1.3209387063980103,1.318701148033142,0.002237558364868164,0.5219026803970337,0.19047619047619047,6.4031243324279785,0.9468396306037903
1.3140311241149902,1.3255020380020142,-0.011470913887023926,0.5219990015029907,0.04761904761904767,1.4142135381698608,0.9476320743560791
1.3197063207626343,1.3180795907974243,0.001626729965209961,0.518543004989624,0.2142857142857143,3.1622776985168457,0.9464886784553528
1.3151367902755737,1.3171463012695312,-0.0020095109939575195,0.5177333354949951,0.04761904761904767,4.0,0.9473271369934082
1.3227503299713135,1.30307936668396,0.019670963287353516,0.5135389566421509,0.04761904761904767,6.082762718200684,0.9458816051483154
1.3142369985580444,1.3045594692230225,0.009677529335021973,0.5121497511863708,0.0,6.480740547180176,0.9443987607955933
1.2960882186889648,1.3192436695098877,-0.02315545082092285,0.5152084827423096,0.26190476190476186,6.480740547180176,0.9447299242019653
1.3079384565353394,1.302550196647644,0.0053882598876953125,0.510219395160675,0.11904761904761907,0.0,0.9438802003860474
1.3108575344085693,1.295528769493103,0.015328764915466309,0.5080829858779907,1.0,6.324555397033691,0.9435561299324036
1.302377462387085,1.2992867231369019,0.0030907392501831055,0.5085697174072266,1.0,2.0,0.943113386631012
1.294891595840454,1.3056490421295166,-0.0107574462890625,0.5088538527488708,0.023809523809523836,1.4142135381698608,0.9428694248199463
1.3038654327392578,1.2981115579605103,0.005753874778747559,0.5066977739334106,0.023809523809523836,1.4142135381698608,0.9421508312225342
1.2941086292266846,1.3077760934829712,-0.013667464256286621,0.5086024403572083,0.26190476190476186,2.2360680103302,0.9427106380462646
1.2994886636734009,1.3032703399658203,-0.0037816762924194336,0.5059089064598083,0.11904761904761907,3.464101552963257,0.9402865171432495
1.2993714809417725,1.3045837879180908,-0.005212306976318359,0.5063841342926025,1.0,2.6457512378692627,0.9420230984687805
1.3003602027893066,1.3042488098144531,-0.0038886070251464844,0.5063266158103943,0.0,3.0,0.9414771795272827
1.3087995052337646,1.2957220077514648,0.013077497482299805,0.5044596791267395,1.0,3.316624879837036,0.9430561661720276
1.3117831945419312,1.292642593383789,0.01914060115814209,0.5024766325950623,1.0,2.8284270763397217,0.9420558214187622
1.3032779693603516,1.3020515441894531,0.0012264251708984375,0.5055578947067261,0.04761904761904767,3.605551242828369,0.9435373544692993
1.293230414390564,1.3140414953231812,-0.020811080932617188,0.5067239999771118,0.04761904761904767,3.7416574954986572,0.9412472248077393
1.3050116300582886,1.3017175197601318,0.0032941102981567383,0.5042830109596252,0.0,2.8284270763397217,0.9428004026412964
1.306509017944336,1.299996018409729,0.006512999534606934,0.5042331218719482,0.04761904761904767,2.8284270763397217,0.942707896232605
1.3089795112609863,1.2982450723648071,0.0107344388961792,0.5031139850616455,0.0714285714285714,1.7320507764816284,0.9416720867156982
1.3007252216339111,1.3061797618865967,-0.005454540252685547,0.5045601725578308,0.2142857142857143,6.324555397033691,0.9422261714935303
1.298364281654358,1.308376669883728,-0.010012388229370117,0.505176842212677,0.1428571428571429,6.324555397033691,0.9432613253593445
1.3056007623672485,1.3010510206222534,0.004549741744995117,0.5046178102493286,0.0714285714285714,1.4142135381698608,0.9439523220062256
1.2996491193771362,1.3049256801605225,-0.0052765607833862305,0.5042272806167603,0.19047619047619047,6.480740547180176,0.9413768649101257
1.3089885711669922,1.2952027320861816,0.013785839080810547,0.5020696520805359,0.0,6.4031243324279785,0.9418673515319824
1.3045450448989868,1.2996864318847656,0.004858613014221191,0.5030245184898376,0.30952380952380953,6.4031243324279785,0.9421486854553223
1.2985080480575562,1.3057578802108765,-0.0072498321533203125,0.5039695501327515,0.023809523809523836,5.830951690673828,0.9420864582061768
1.3016363382339478,1.3018252849578857,-0.00018894672393798828,0.5031898617744446,0.16666666666666663,3.605551242828369,0.9418380260467529
1.297631859779358,1.304631233215332,-0.006999373435974121,0.5037660598754883,0.023809523809523836,6.082762718200684,0.9426758885383606
1.3008638620376587,1.30083167552948,3.218650817871094e-05,0.5022289156913757,0.04761904761904767,6.082762718200684,0.9402143359184265
1.29816472530365,1.303051233291626,-0.004886507987976074,0.5032183527946472,1.0,6.082762718200684,0.940556526184082
1.294389009475708,1.3066370487213135,-0.012248039245605469,0.5034863352775574,0.04761904761904767,6.480740547180176,0.9410028457641602
1.3003071546554565,1.3000497817993164,0.0002573728561401367,0.5023707747459412,0.0,3.464101552963257,0.9403098225593567
1.3067240715026855,1.2930307388305664,0.01369333267211914,0.5005898475646973,1.0,3.464101552963257,0.93999183177948
1.2942208051681519,1.306018590927124,-0.011797785758972168,0.5041452646255493,0.023809523809523836,2.2360680103302,0.9419304728507996
1.2968430519104004,1.3026654720306396,-0.005822420120239258,0.5022974610328674,1.0,3.464101552963257,0.9396994709968567
1.3004686832427979,1.2983534336090088,0.0021152496337890625,0.501120924949646,0.19047619047619047,2.8284270763397217,0.9408877491950989
1.2983423471450806,1.2997053861618042,-0.0013630390167236328,0.5015758872032166,0.11904761904761907,1.7320507764816284,0.9402328729629517
1.2904152870178223,1.3066728115081787,-0.016257524490356445,0.5036238431930542,1.0,1.7320507764816284,0.9402162432670593
1.2998101711273193,1.2959438562393188,0.0038663148880004883,0.5009329319000244,0.11904761904761907,2.0,0.9403249025344849
1.2977179288864136,1.295911192893982,0.0018067359924316406,0.500838041305542,1.0,1.7320507764816284,0.9394208788871765
1.295556664466858,1.2973612546920776,-0.0018045902252197266,0.5014126300811768,0.0,4.4721360206604,0.9384047389030457
1.2879570722579956,1.3033289909362793,-0.015371918678283691,0.502962589263916,0.2857142857142857,4.242640495300293,0.9389148354530334
1.294218897819519,1.2960976362228394,-0.0018787384033203125,0.5009268522262573,0.0,6.324555397033691,0.9378600120544434
1.2975298166275024,1.2924339771270752,0.005095839500427246,0.5004657506942749,0.11904761904761907,6.4031243324279785,0.937716543674469
1.291813611984253,1.2970504760742188,-0.00523686408996582,0.5020291209220886,0.2142857142857143,1.4142135381698608,0.9381214380264282
1.296907901763916,1.2916189432144165,0.005288958549499512,0.5005471706390381,0.023809523809523836,2.2360680103302,0.9372788071632385
1.2985938787460327,1.2891110181808472,0.009482860565185547,0.49926966428756714,0.04761904761904767,6.164413928985596,0.9373197555541992
1.2924832105636597,1.2945914268493652,-0.0021082162857055664,0.5008566379547119,0.023809523809523836,5.4772257804870605,0.9373217821121216
1.28984534740448,1.2955083847045898,-0.005663037300109863,0.5018441081047058,0.0714285714285714,3.464101552963257,0.9381362795829773
1.2897822856903076,1.293686866760254,-0.003904581069946289,0.5008466243743896,0.0,3.605551242828369,0.9334352612495422
1.2936753034591675,1.2907440662384033,0.00293123722076416,0.49985647201538086,0.47619047619047616,3.7416574954986572,0.9352937936782837
1.2836865186691284,1.2988297939300537,-0.015143275260925293,0.5029089450836182,0.04761904761904767,2.4494898319244385,0.9372783303260803
1.2883319854736328,1.295317530632019,-0.0069855451583862305,0.5019204616546631,1.0,1.4142135381698608,0.9354793429374695
1.2929415702819824,1.2893356084823608,0.003605961799621582,0.5007029175758362,0.023809523809523836,2.8284270763397217,0.9354022145271301
1.2931005954742432,1.2878320217132568,0.005268573760986328,0.5009217262268066,0.023809523809523836,3.1622776985168457,0.9339613914489746
1.2941255569458008,1.2868984937667847,0.007227063179016113,0.5010731816291809,0.09523809523809523,3.464101552963257,0.9366695284843445
1.289538025856018,1.2910555601119995,-0.0015175342559814453,0.501879096031189,1.0,3.1622776985168457,0.9367848038673401
1.3013962507247925,1.2794551849365234,0.021941065788269043,0.4993904232978821,0.2857142857142857,2.4494898319244385,0.9346219897270203
1.2905739545822144,1.2900786399841309,0.0004953145980834961,0.501568615436554,0.0,6.082762718200684,0.9353615045547485
1.2790859937667847,1.3013911247253418,-0.02230513095855713,0.5039128661155701,0.30952380952380953,0.0,0.9355275630950928
1.285251259803772,1.2947332859039307,-0.009482026100158691,0.5029016733169556,0.11904761904761907,0.0,0.9349090456962585
1.2959035634994507,1.2834800481796265,0.012423515319824219,0.5006837844848633,0.023809523809523836,6.324555397033691,0.9325485229492188
1.282725214958191,1.2948925495147705,-0.01216733455657959,0.5029529333114624,0.023809523809523836,3.0,0.9349766373634338
1.2847346067428589,1.2920451164245605,-0.00731050968170166,0.5028457641601562,0.16666666666666663,2.0,0.933151364326477
1.29054594039917,1.2850635051727295,0.00548243522644043,0.5009211301803589,0.0714285714285714,5.916079998016357,0.931088924407959
1.3011260032653809,1.272554874420166,0.028571128845214844,0.498391717672348,0.2142857142857143,6.324555397033691,0.9303122758865356
1.2993786334991455,1.2723064422607422,0.02707219123840332,0.49763402342796326,0.023809523809523836,1.7320507764816284,0.9310711622238159
1.278817892074585,1.2926963567733765,-0.013878464698791504,0.5029065012931824,0.11904761904761907,1.0,0.9306918978691101
1.2792541980743408,1.2912650108337402,-0.012010812759399414,0.5025495290756226,1.0,1.0,0.931578516960144
1.284685492515564,1.2860524654388428,-0.0013669729232788086,0.5017867088317871,1.0,1.4142135381698608,0.9292553663253784
1.274348258972168,1.2928085327148438,-0.01846027374267578,0.5029295682907104,1.0,6.4031243324279785,0.929929256439209
1.280630350112915,1.2877975702285767,-0.007167220115661621,0.5019882917404175,0.04761904761904767,0.0,0.927001953125
1.2836309671401978,1.2852789163589478,-0.00164794921875,0.5009162425994873,0.16666666666666663,6.324555397033691,0.9286799430847168
1.2785205841064453,1.289547324180603,-0.011026740074157715,0.5023744106292725,0.16666666666666663,3.0,0.92807537317276
1.2866382598876953,1.2804921865463257,0.006146073341369629,0.5004867911338806,1.0,3.7416574954986572,0.9264002442359924
1.2833034992218018,1.2826344966888428,0.0006690025329589844,0.5003474354743958,0.04761904761904767,3.316624879837036,0.9265995621681213
1.2893568277359009,1.2741024494171143,0.015254378318786621,0.4992108643054962,0.023809523809523836,2.6457512378692627,0.925058126449585
1.2755112648010254,1.286942958831787,-0.011431694030761719,0.5020913481712341,0.0,2.2360680103302,0.9267396926879883
1.2805466651916504,1.279516577720642,0.0010300874710083008,0.5007787942886353,0.023809523809523836,1.7320507764816284,0.9242183566093445
1.2734144926071167,1.2859171628952026,-0.012502670288085938,0.5013731122016907,0.023809523809523836,2.6457512378692627,0.9245074987411499
1.281309723854065,1.2774016857147217,0.003908038139343262,0.4999266564846039,1.0,6.0,0.922066330909729
1.2770429849624634,1.2826073169708252,-0.005564332008361816,0.5007209181785583,1.0,0.0,0.923195481300354
1.276477336883545,1.2906789779663086,-0.014201641082763672,0.5025098323822021,0.04761904761904767,6.4031243324279785,0.9256740808486938
1.2855315208435059,1.2844369411468506,0.0010945796966552734,0.5009759068489075,0.16666666666666663,4.123105525970459,0.9249547123908997
1.2781857252120972,1.2843793630599976,-0.006193637847900391,0.5011322498321533,0.16666666666666663,4.795831680297852,0.9241664409637451
1.2848176956176758,1.276484727859497,0.008332967758178711,0.49899327754974365,0.09523809523809523,3.605551242828369,0.9209175109863281
1.27639901638031,1.2867034673690796,-0.010304450988769531,0.5008389949798584,0.0714285714285714,6.164413928985596,0.9210125207901001
1.2905634641647339,1.2751080989837646,0.015455365180969238,0.4992700517177582,0.04761904761904767,5.916079998016357,0.922035276889801
1.2829145193099976,1.2849817276000977,-0.0020672082901000977,0.5008251070976257,0.023809523809523836,3.316624879837036,0.9206140041351318
1.2862815856933594,1.2844094038009644,0.0018721818923950195,0.4994169771671295,0.1428571428571429,4.0,0.9203987121582031
1.2937915325164795,1.2778173685073853,0.01597416400909424,0.49779585003852844,1.0,2.0,0.9201963543891907
1.2912602424621582,1.2825855016708374,0.0086747407913208,0.4996233582496643,1.0,2.6457512378692627,0.9198811054229736
1.2860301733016968,1.2895435094833374,-0.003513336181640625,0.4991686940193176,0.023809523809523836,3.605551242828369,0.9180920720100403
1.2876819372177124,1.2896727323532104,-0.001990795135498047,0.5014645457267761,0.38095238095238093,3.872983455657959,0.9205215573310852
1.2868719100952148,1.293107271194458,-0.006235361099243164,0.5009709596633911,0.2142857142857143,6.082762718200684,0.919666051864624
1.2849830389022827,1.2957699298858643,-0.010786890983581543,0.5008430480957031,0.09523809523809523,6.164413928985596,0.9181957244873047
1.2934448719024658,1.2901570796966553,0.003287792205810547,0.4991239309310913,1.0,6.164413928985596,0.918197512626648
1.294962763786316,1.2900326251983643,0.00493013858795166,0.4995565712451935,0.16666666666666663,6.0,0.9172680974006653
1.29189932346344,1.295701026916504,-0.003801703453063965,0.5003700256347656,0.38095238095238093,6.0,0.9174104332923889
1.2980380058288574,1.2916698455810547,0.006368160247802734,0.4989827275276184,0.04761904761904767,6.324555397033691,0.9185808897018433
1.3008437156677246,1.2914307117462158,0.009413003921508789,0.49958139657974243,0.09523809523809523,6.324555397033691,0.9183129072189331
1.3035873174667358,1.2919975519180298,0.011589765548706055,0.499578058719635,0.0714285714285714,0.0,0.9182204008102417
1.30342698097229,1.295405626296997,0.008021354675292969,0.49861085414886475,0.38095238095238093,6.4031243324279785,0.915891706943512
1.3027338981628418,1.298059344291687,0.004674553871154785,0.4982225000858307,0.11904761904761907,6.4031243324279785,0.9144688248634338
1.3064262866973877,1.2980207204818726,0.008405566215515137,0.49952125549316406,1.0,6.324555397033691,0.9165061116218567
1.3062469959259033,1.3014168739318848,0.004830121994018555,0.5009154081344604,0.09523809523809523,3.1622776985168457,0.9166796803474426
1.304713487625122,1.3056572675704956,-0.0009437799453735352,0.49956610798835754,1.0,3.316624879837036,0.9133726954460144
1.2982075214385986,1.3151463270187378,-0.01693880558013916,0.5008842349052429,0.1428571428571429,3.1622776985168457,0.9127651453018188
1.3109747171401978,1.306234359741211,0.004740357398986816,0.500556230545044,1.0,4.242640495300293,0.9150230288505554
1.3111660480499268,1.3093886375427246,0.0017774105072021484,0.500636875629425,0.04761904761904767,3.0,0.9143639206886292
1.3150180578231812,1.3085180521011353,0.0065000057220458984,0.5011379718780518,1.0,3.464101552963257,0.9159539341926575
1.3145861625671387,1.311262845993042,0.0033233165740966797,0.49954164028167725,1.0,3.605551242828369,0.9121869802474976
1.3192428350448608,1.3096332550048828,0.009609580039978027,0.49956658482551575,0.023809523809523836,2.0,0.9138384461402893
1.3223408460617065,1.3076300621032715,0.014710783958435059,0.5015150308609009,1.0,1.7320507764816284,0.916319727897644
1.3055957555770874,1.324284315109253,-0.018688559532165527,0.5023215413093567,0.04761904761904767,1.0,0.9117076992988586
1.3234354257583618,1.3073879480361938,0.01604747772216797,0.4993920624256134,0.19047619047619047,1.4142135381698608,0.9128676652908325
1.3190854787826538,1.3130069971084595,0.006078481674194336,0.5001897811889648,0.11904761904761907,2.2360680103302,0.9116227626800537
1.3210123777389526,1.31123685836792,0.009775519371032715,0.5006229281425476,0.30952380952380953,6.164413928985596,0.9129444360733032
1.3078869581222534,1.3251643180847168,-0.01727735996246338,0.5012569427490234,0.2142857142857143,5.916079998016357,0.9111496210098267
1.3161100149154663,1.3177459239959717,-0.001635909080505371,0.5010205507278442,0.0,2.2360680103302,0.9124351739883423
1.309592604637146,1.325425148010254,-0.01583254337310791,0.5020915865898132,0.2857142857142857,1.7320507764816284,0.9123803973197937
1.3238166570663452,1.3130460977554321,0.010770559310913086,0.5010699033737183,0.023809523809523836,6.4031243324279785,0.913078784942627
1.3252142667770386,1.3102531433105469,0.0149611234664917,0.498390793800354,0.0714285714285714,0.0,0.9105187654495239
1.3190815448760986,1.3185772895812988,0.0005042552947998047,0.5014479160308838,0.0,6.244997978210449,0.9134266972541809
1.312527060508728,1.3268638849258423,-0.014336824417114258,0.5010538101196289,0.023809523809523836,2.8284270763397217,0.9095951914787292
1.3226425647735596,1.3174281120300293,0.0052144527435302734,0.49949002265930176,0.023809523809523836,5.916079998016357,0.9103356599807739
1.3182904720306396,1.3228697776794434,-0.004579305648803711,0.5022295117378235,0.09523809523809523,6.164413928985596,0.9124835133552551
1.324001669883728,1.3189200162887573,0.005081653594970703,0.5009170770645142,1.0,2.4494898319244385,0.9104001522064209
1.321299433708191,1.321455955505371,-0.00015652179718017578,0.5020627975463867,0.16666666666666663,2.8284270763397217,0.9126647710800171
1.3291858434677124,1.3149667978286743,0.014219045639038086,0.5009433031082153,0.04761904761904767,2.2360680103302,0.9130256772041321
1.3228983879089355,1.3227403163909912,0.00015807151794433594,0.5012423396110535,0.023809523809523836,1.4142135381698608,0.9116650819778442
1.3201994895935059,1.3259308338165283,-0.005731344223022461,0.5007951259613037,1.0,2.8284270763397217,0.9109951853752136
1.3325133323669434,1.315487265586853,0.017026066780090332,0.5003176927566528,1.0,2.8284270763397217,0.9113475680351257
1.3201420307159424,1.3292335271835327,-0.009091496467590332,0.5024645328521729,0.0714285714285714,3.464101552963257,0.9123846292495728
1.3228847980499268,1.3256975412368774,-0.0028127431869506836,0.49956825375556946,0.16666666666666663,2.8284270763397217,0.907763659954071
1.3329704999923706,1.3173139095306396,0.015656590461730957,0.49930885434150696,1.0,6.244997978210449,0.9108035564422607
1.3318095207214355,1.3194799423217773,0.012329578399658203,0.4991980791091919,0.09523809523809523,0.0,0.90998774766922
1.332985520362854,1.3196470737457275,0.013338446617126465,0.49965643882751465,0.09523809523809523,0.0,0.909925103187561
1.3198933601379395,1.3344218730926514,-0.014528512954711914,0.5023566484451294,0.09523809523809523,6.480740547180176,0.9099591374397278
1.3298530578613281,1.325205683708191,0.004647374153137207,0.500083327293396,0.023809523809523836,6.480740547180176,0.907774806022644
1.3291088342666626,1.3267790079116821,0.0023298263549804688,0.5026487112045288,0.023809523809523836,0.0,0.9117198586463928
1.3225910663604736,1.3340983390808105,-0.011507272720336914,0.501126229763031,0.16666666666666663,0.0,0.9069790840148926
1.325080394744873,1.333198070526123,-0.00811767578125,0.5011663436889648,0.16666666666666663,6.244997978210449,0.908347487449646
1.3307708501815796,1.3300321102142334,0.0007387399673461914,0.5030226111412048,0.11904761904761907,4.4721360206604,0.9119410514831543
1.3280566930770874,1.3337048292160034,-0.005648136138916016,0.5017975568771362,0.0714285714285714,4.690415859222412,0.9091029167175293
1.334177851676941,1.3329174518585205,0.0012603998184204102,0.5033981800079346,1.0,3.0,0.9130085706710815
1.3301944732666016,1.3397326469421387,-0.00953817367553711,0.5036428570747375,1.0,6.164413928985596,0.9100930690765381
1.3367432355880737,1.336413860321045,0.0003293752670288086,0.5029258131980896,1.0,0.0,0.9094998836517334
1.3424012660980225,1.3356282711029053,0.0067729949951171875,0.5029395818710327,0.0,5.916079998016357,0.9099773168563843
1.3458993434906006,1.3324103355407715,0.013489007949829102,0.5030711889266968,1.0,2.6457512378692627,0.9095072746276855
1.3377991914749146,1.3432430028915405,-0.0054438114166259766,0.5052869319915771,1.0,4.690415859222412,0.9091179966926575
1.3489018678665161,1.3347381353378296,0.014163732528686523,0.5029309988021851,1.0,4.0,0.908409595489502
1.3455318212509155,1.3400647640228271,0.005467057228088379,0.5041049718856812,0.0714285714285714,3.0,0.9081486463546753
1.3443533182144165,1.3427460193634033,0.0016072988510131836,0.5049698948860168,0.40476190476190477,3.0,0.9093186855316162
1.336360216140747,1.3510525226593018,-0.014692306518554688,0.506060779094696,0.11904761904761907,2.6457512378692627,0.905982494354248
1.352333903312683,1.3334251642227173,0.01890873908996582,0.5037640929222107,0.09523809523809523,2.0,0.9080320596694946
1.3444069623947144,1.343737006187439,0.0006699562072753906,0.504807710647583,1.0,6.4031243324279785,0.9064387083053589
1.3434655666351318,1.3415868282318115,0.0018787384033203125,0.5046425461769104,1.0,5.916079998016357,0.908537745475769
1.34772789478302,1.3381236791610718,0.009604215621948242,0.5038260817527771,0.16666666666666663,3.7416574954986572,0.9031316041946411
1.3350450992584229,1.3479872941970825,-0.012942194938659668,0.5074259042739868,0.09523809523809523,3.464101552963257,0.9080027341842651
1.3376137018203735,1.344591736793518,-0.006978034973144531,0.5057632327079773,0.4285714285714286,4.0,0.9046503305435181
1.3378865718841553,1.3433209657669067,-0.005434393882751465,0.5055083632469177,0.19047619047619047,3.605551242828369,0.9072430729866028
1.340779423713684,1.3386231660842896,0.0021562576293945312,0.5055490732192993,0.11904761904761907,3.7416574954986572,0.9079179763793945
1.3332103490829468,1.3429268598556519,-0.009716510772705078,0.5067598819732666,0.09523809523809523,4.4721360206604,0.9111689329147339
1.3394509553909302,1.3347203731536865,0.004730582237243652,0.5048973560333252,0.0714285714285714,4.358899116516113,0.9085360169410706
1.330635905265808,1.3410595655441284,-0.010423660278320312,0.5067886114120483,0.023809523809523836,6.244997978210449,0.907616376876831
1.3293708562850952,1.339935064315796,-0.010564208030700684,0.5064101219177246,1.0,0.0,0.9079263210296631
1.3345463275909424,1.3323026895523071,0.002243638038635254,0.5056744813919067,0.16666666666666663,6.4031243324279785,0.90814608335495
1.3360517024993896,1.3264172077178955,0.00963449478149414,0.5047470927238464,0.2142857142857143,2.4494898319244385,0.9070731401443481
1.322150707244873,1.3338567018508911,-0.011705994606018066,0.5059775710105896,0.0714285714285714,2.0,0.9058917164802551
1.317796230316162,1.3190064430236816,-0.0012102127075195312,0.505335807800293,0.30952380952380953,2.6457512378692627,0.9104309678077698
1.313351035118103,1.3097825050354004,0.0035685300827026367,0.5038089752197266,0.2857142857142857,6.164413928985596,0.9054259061813354
1.3133823871612549,1.3159558773040771,-0.0025734901428222656,0.506324052810669,0.04761904761904767,6.324555397033691,0.9105397462844849
1.307066798210144,1.3188618421554565,-0.0117950439453125,0.5069822669029236,0.4285714285714286,6.324555397033691,0.9111050367355347
1.305214524269104,1.3147987127304077,-0.009584188461303711,0.5086297392845154,0.0714285714285714,6.324555397033691,0.9127342104911804
1.3159335851669312,1.316098690032959,-0.00016510486602783203,0.5124515891075134,1.0,6.324555397033691,0.9184543490409851
1.3233754634857178,1.3172411918640137,0.0061342716217041016,0.5156352519989014,1.0,6.324555397033691,0.9188691973686218
1.3217394351959229,1.3318651914596558,-0.01012575626373291,0.5234639644622803,0.023809523809523836,6.324555397033691,0.9251068234443665
1.342141032218933,1.3282146453857422,0.013926386833190918,0.5288553237915039,0.11904761904761907,0.0,0.9319602847099304
1.335579752922058,1.3432904481887817,-0.007710695266723633,0.536898136138916,0.0714285714285714,,0.9383549690246582
1.3057992458343506,1.3454279899597168,-0.03962874412536621,0.549614429473877,0.09523809523809523,,0.9475299715995789
1.33424711227417,1.324552297592163,0.009694814682006836,0.5630578398704529,1.0,,0.9534018039703369
1.3662245273590088,1.320056676864624,0.046167850494384766,0.5843168497085571,0.04761904761904767,,0.9619476795196533
1.3370378017425537,1.320824384689331,0.016213417053222656,0.5966801643371582,1.0,,0.9647825956344604
1.2172781229019165,1.260393738746643,-0.04311561584472656,0.5841976404190063,0.04761904761904767,,0.9599476456642151
1.2554758787155151,1.2406237125396729,0.014852166175842285,0.5728965997695923,1.0,,0.9601135849952698
1.238403081893921,1.2315056324005127,0.006897449493408203,0.56230229139328,0.04761904761904767,,0.9604223966598511
1.1936640739440918,1.212339997291565,-0.018675923347473145,0.5503085851669312,1.0,,0.9590361714363098
1.152626395225525,1.1619306802749634,-0.009304285049438477,0.5313176512718201,1.0,,0.952854335308075


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/7_agent_zero_shot_from_4_policy/attn_ent/eval_metrics_rand_trials_envs_10.csv <==
Scenario,Explainer,FidPlus,FidMinus,DeltaFid,CharScore,Unfaithfulness,Sparsity,Stability,stdevFidPlus,stdevFidMinus,stdevDeltaFid,stdevCharScore,stdevUnfaithfulness,stdevSparsity,stdevStability,lenFidPlus,lenFidMinus,lenDeltaFid,lenCharScore,lenUnfaithfulness,lenSparsity,lenStability,MeanFidPlus,MeanFidMinus,MeanDeltaFid,MeanCharScore,MeanUnfaithfulness,MeanSparsity,MeanStability,stdevMeanFidPlus,stdevMeanFidMinus,stdevMeanDeltaFid,stdevMeanCharScore,stdevMeanUnfaithfulness,stdevMeanSparsity,stdevMeanStability,lenMeanFidPlus,lenMeanFidMinus,lenMeanDeltaFid,lenMeanCharScore,lenMeanUnfaithfulness,lenMeanSparsity,lenMeanStability
navigation,GraphMaskExplainer,1.3523369871122122,1.3532058059831622,-0.0008688188709501503,-1.0353806850074831,0.5525828428880609,0.3423836494950403,3.808252088928464,0.19922306416731045,0.19876950592113574,0.02026935379077867,0.6542381903380925,0.06732659941783385,0.40653887276362205,2.0957897777519006,1589,1589,1589,1589,1589,1589,1579,1.3361794136522753,1.3370013647255565,-0.0008219510732811821,-0.9898170764189329,0.5661316445792409,0.34698011959939123,3.7805045056200965,0.13515892250235625,0.13461242089606304,0.001777208326042939,0.45932844094447906,0.045567108717220556,0.053533733101128536,0.17839995164720324,10,10,10,10,10,10,10
navigation,AttentionExplainer,1.3531631718545365,0.9260722182887741,0.42709095356576254,0.06779743870052213,0.5571806950063125,0.8822440999860355,0.027389539781303006,0.18754539384761587,0.22542092268827235,0.31934321442310254,0.4476898617750421,0.12882788103317622,0.022021623139490246,0.02447441526450646,1364,1364,1364,1364,1364,1364,1354,1.3591846132324754,0.8447001385245405,0.5144844747079349,0.2119824307710101,0.5177369196414568,0.878778729025298,0.03255545955054576,0.08103575705710789,0.1778695029748011,0.19347332168306117,0.3160151736512497,0.0951857920720351,0.010316329799838186,0.0097735197012401,10,10,10,10,10,10,10
navigation,GNNExplainer,1.4836371705810807,0.7425577725768389,0.7410793980042418,0.42744955120602274,0.48016846869318436,0.47730150765775453,1.8085657264389177,0.13529977678257704,0.10679045756213432,0.13420424198182937,0.14567092389617586,0.0702423477057048,0.06230055262145102,0.29880601834135095,1993,1993,1993,1993,1993,1993,1983,1.4794996971831285,0.7123450987822615,0.767154598400867,0.46887660529581177,0.47357854690113216,0.4758102602941794,1.783128731674005,0.08340563657928433,0.07930885170642109,0.07809654924675889,0.11012702071695302,0.05365028875971367,0.030529765202179874,0.10424565769427974,10,10,10,10,10,10,10
navigation,DummyExplainer,1.045843822284374,1.0353087453882837,0.010535076896090395,-0.13799537771920567,0.6076299993613827,0.5016008410388741,2.637788934474393,0.18356662778742935,0.17950494502529593,0.27656953709420085,1.3967162289576918,0.11037172788485868,0.07883558994853045,0.243964115087766,1993,1993,1993,1993,1993,1993,1983,1.0519586546889028,1.0391022307581654,0.012856423930737389,-0.16264422066616144,0.6185816988668958,0.4989597023224586,2.635241441288416,0.06606581675293048,0.05851547677836437,0.04761906944132983,0.13714890806371954,0.045489905814070024,0.006902589824612586,0.020685669688136572,10,10,10,10,10,10,10


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/7_agent_zero_shot_from_4_policy/attn_ent/performance_numbers.csv <==
EpisodeReward,Makespan,Success Rate,No Collisions Rate
5.255196571350098,102,1,1
3.383643388748169,119,1,0
6.611517906188965,81,1,1
2.498131513595581,206,1,0
6.475104331970215,67,1,1
4.456178188323975,83,1,1
5.67904806137085,400,0,1
6.16452693939209,144,1,0
4.650990962982178,73,1,1
5.282245635986328,324,1,1
5.255193710327148,102,1,1
6.077725410461426,85,1,1
5.460892200469971,208,1,1
5.436867713928223,111,1,1
5.203250885009766,97,1,1
2.6149163246154785,400,0,0
5.376092433929443,110,1,1
4.8159589767456055,122,1,1
5.643004894256592,82,1,1
4.6217145919799805,57,1,1
5.255194664001465,102,1,1
4.806844234466553,83,1,1
4.52406644821167,400,0,1
6.443245887756348,96,1,0
5.196991920471191,316,1,0
4.656134605407715,46,1,1
6.623685836791992,79,1,1
3.5678017139434814,400,0,0
5.112447738647461,81,1,1
5.7928690910339355,400,0,1
5.255195140838623,102,1,1
4.806844234466553,83,1,1
4.524065971374512,400,0,1
6.443245887756348,96,1,0
5.196988105773926,316,1,0
4.656133651733398,46,1,1
6.623685359954834,79,1,1
3.567802667617798,400,0,0
5.112447738647461,81,1,1
5.792868614196777,400,0,1


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/7_agent_zero_shot_from_4_policy/no_attn_ent/AttentionExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
0.7177603244781494,1.1329656839370728,-0.41520535945892334,0.6813827157020569,0.9523809523809523,0.09652893990278244,0.9252123832702637
0.6918361783027649,1.0231149196624756,-0.3312787413597107,0.5721763372421265,0.9523809523809523,0.07906752079725266,0.7847524881362915
0.7075574994087219,0.9525985717773438,-0.24504107236862183,0.5246840715408325,0.9285714285714286,0.07410230487585068,0.7175434827804565
0.6747984290122986,0.8489866852760315,-0.1741882562637329,0.5026696920394897,0.9285714285714286,0.07221045345067978,0.7012489438056946
0.6670390367507935,0.6774890422821045,-0.010450005531311035,0.45761609077453613,0.9285714285714286,0.08805667608976364,0.659635066986084
0.6349957585334778,0.5422333478927612,0.09276241064071655,0.39966338872909546,0.9285714285714286,0.08852151036262512,0.6009140014648438
0.6166969537734985,0.47352057695388794,0.1431763768196106,0.3622727692127228,0.9285714285714286,0.07924482971429825,0.5662428736686707
0.5904912352561951,0.4254595935344696,0.16503164172172546,0.32920026779174805,0.9285714285714286,0.07863431423902512,0.5210361480712891
0.5770132541656494,0.4044935405254364,0.172519713640213,0.31202948093414307,0.9285714285714286,0.07529007643461227,0.47641146183013916
0.5981347560882568,0.41277948021888733,0.1853552758693695,0.33085647225379944,0.9047619047619048,0.06960728764533997,0.4747487008571625
0.668743371963501,0.47520381212234497,0.193539559841156,0.3867214322090149,0.9047619047619048,0.058921974152326584,0.5126415491104126
0.7795607447624207,0.6111433506011963,0.16841739416122437,0.4704371392726898,0.9047619047619048,0.05979206785559654,0.5770354270935059
0.9106122851371765,0.7761229276657104,0.13448935747146606,0.5345322489738464,0.9047619047619048,0.07454662024974823,0.6325699090957642
1.031177282333374,0.9394254684448242,0.0917518138885498,0.5646122097969055,0.9047619047619048,0.054167240858078,0.6628963947296143
1.0712335109710693,1.0215411186218262,0.049692392349243164,0.5824516415596008,0.9047619047619048,0.05825584754347801,0.6840102672576904
1.0974431037902832,1.0936455726623535,0.0037975311279296875,0.6065859198570251,0.9047619047619048,0.05091152712702751,0.7098208069801331
1.1109559535980225,1.1381257772445679,-0.02716982364654541,0.6398188471794128,0.9047619047619048,0.033387452363967896,0.7440493702888489
1.1524033546447754,1.1916226148605347,-0.03921926021575928,0.6676919460296631,0.9047619047619048,0.03388262167572975,0.7714577317237854
1.2147544622421265,1.2339529991149902,-0.01919853687286377,0.6827002167701721,0.9047619047619048,0.018008287996053696,0.7844259738922119
1.2975281476974487,1.2891689538955688,0.008359193801879883,0.6933127045631409,0.9047619047619048,0.019357914105057716,0.7919502854347229
1.3593171834945679,1.3212814331054688,0.03803575038909912,0.6958822011947632,0.9047619047619048,0.03128537908196449,0.7926198840141296
1.3884276151657104,1.3263258934020996,0.06210172176361084,0.6912257671356201,0.9047619047619048,0.04545028135180473,0.789178729057312
1.411019206047058,1.3216164112091064,0.08940279483795166,0.6818886399269104,0.9047619047619048,0.043739572167396545,0.7861500382423401
1.4214197397232056,1.2971508502960205,0.12426888942718506,0.671995222568512,0.9047619047619048,0.05718810856342316,0.7835696935653687
1.4292304515838623,1.2489897012710571,0.18024075031280518,0.6596444249153137,0.9047619047619048,0.07540316134691238,0.7764955759048462
1.4204764366149902,1.1584175825119019,0.2620588541030884,0.6371042132377625,0.9047619047619048,0.06948928534984589,0.7593908905982971
1.4055368900299072,1.066326379776001,0.33921051025390625,0.609235405921936,0.9047619047619048,0.05882854387164116,0.7248274683952332
1.3727174997329712,1.0135576725006104,0.35915982723236084,0.5983613133430481,0.9047619047619048,0.06591866165399551,0.6980329751968384
1.3397231101989746,0.9772794246673584,0.3624436855316162,0.6009302139282227,0.8809523809523809,0.03991549462080002,0.6849840879440308
1.3499884605407715,0.9994239807128906,0.35056447982788086,0.6071463823318481,0.8809523809523809,0.03925390914082527,0.6781316995620728
1.3305424451828003,1.0353615283966064,0.29518091678619385,0.6094158291816711,0.8809523809523809,0.03622544929385185,0.6800755262374878
1.3093544244766235,1.0737882852554321,0.2355661392211914,0.6264803409576416,0.8809523809523809,0.045354731380939484,0.709770143032074
1.2476866245269775,1.097681999206543,0.15000462532043457,0.6365383863449097,0.8809523809523809,0.04587012529373169,0.734190821647644
1.2219003438949585,1.1241902112960815,0.09771013259887695,0.6635819673538208,0.8809523809523809,0.04963129758834839,0.769332230091095
1.1852548122406006,1.1392000913619995,0.046054720878601074,0.6901406645774841,0.8809523809523809,0.05467422306537628,0.7952917814254761
1.1548042297363281,1.1549307107925415,-0.0001264810562133789,0.7209170460700989,0.8809523809523809,0.054830629378557205,0.8183090090751648
1.143868088722229,1.1669933795928955,-0.023125290870666504,0.7535179853439331,0.8809523809523809,0.052745427936315536,0.8387823700904846
1.157667875289917,1.17888343334198,-0.02121555805206299,0.77906733751297,0.8809523809523809,0.05479001998901367,0.8610230088233948
1.152434229850769,1.1785387992858887,-0.02610456943511963,0.7941458821296692,0.8809523809523809,0.05479878932237625,0.8774099946022034
1.1410993337631226,1.1814712285995483,-0.04037189483642578,0.8035228252410889,0.8809523809523809,0.07570143789052963,0.8857454061508179
1.1602044105529785,1.1815613508224487,-0.021356940269470215,0.807111382484436,0.8571428571428572,0.07253658771514893,0.8937804698944092
1.2059344053268433,1.1854503154754639,0.020484089851379395,0.8040687441825867,0.8571428571428572,0.07876338064670563,0.8972645998001099
1.24056875705719,1.1897109746932983,0.0508577823638916,0.7964447140693665,0.8571428571428572,0.08576755970716476,0.8977169990539551
1.2432379722595215,1.1711698770523071,0.07206809520721436,0.7700209021568298,0.8333333333333334,0.06736603379249573,0.8795285224914551
1.2270549535751343,1.147262454032898,0.07979249954223633,0.741427481174469,0.8333333333333334,0.05261632427573204,0.8397027850151062
1.2300071716308594,1.1314914226531982,0.09851574897766113,0.7230053544044495,0.8333333333333334,0.03697667643427849,0.8041842579841614
1.2232383489608765,1.127521276473999,0.09571707248687744,0.7201353311538696,0.8333333333333334,0.03800075501203537,0.78742516040802
1.2248129844665527,1.1450929641723633,0.07972002029418945,0.7481613755226135,0.8333333333333334,0.04057126119732857,0.8073802590370178
1.2595131397247314,1.1911046504974365,0.06840848922729492,0.7819420695304871,0.8333333333333334,0.049381766468286514,0.8302849531173706
1.2906862497329712,1.2204852104187012,0.07020103931427002,0.7844190001487732,0.8809523809523809,0.060776062309741974,0.830381453037262
1.2906296253204346,1.19972562789917,0.09090399742126465,0.7764135599136353,0.8809523809523809,0.07358590513467789,0.8192378878593445
1.3032042980194092,1.188148021697998,0.11505627632141113,0.7719383835792542,0.8809523809523809,0.0624484084546566,0.8104467988014221
1.315062165260315,1.1699970960617065,0.1450650691986084,0.770935595035553,0.8809523809523809,0.03960232064127922,0.8069732785224915
1.3179643154144287,1.1624866724014282,0.1554776430130005,0.7690508961677551,0.8809523809523809,0.028841543942689896,0.8040487766265869
1.3215545415878296,1.1560410261154175,0.1655135154724121,0.7633699774742126,0.8809523809523809,0.024040570482611656,0.7982631921768188
1.3287298679351807,1.1487159729003906,0.18001389503479004,0.7538794875144958,0.8809523809523809,0.021965213119983673,0.7897772192955017
1.3320387601852417,1.1371710300445557,0.19486773014068604,0.7414825558662415,0.8809523809523809,0.02350858971476555,0.779133677482605
1.340052843093872,1.12668776512146,0.2133650779724121,0.7252530455589294,0.8809523809523809,0.022002918645739555,0.7634719014167786
1.3513120412826538,1.1195858716964722,0.23172616958618164,0.7089455723762512,0.8809523809523809,0.019146354869008064,0.7448218464851379
1.3602802753448486,1.1135578155517578,0.24672245979309082,0.6984815001487732,0.8809523809523809,0.017913538962602615,0.7301355600357056
1.3673163652420044,1.1109282970428467,0.2563880681991577,0.6951953172683716,0.8809523809523809,0.021436963230371475,0.7243298888206482
1.3708535432815552,1.1073272228240967,0.2635263204574585,0.6941279768943787,0.8809523809523809,0.024379968643188477,0.7219128012657166
1.3688178062438965,1.0969029664993286,0.27191483974456787,0.693986713886261,0.8809523809523809,0.03122882917523384,0.7215006947517395
1.3627874851226807,1.0853123664855957,0.27747511863708496,0.6940554976463318,0.8809523809523809,0.037402547895908356,0.7219245433807373
1.3587905168533325,1.0768932104110718,0.28189730644226074,0.6937810778617859,0.8809523809523809,0.03780960664153099,0.7222798466682434
1.3583614826202393,1.0700254440307617,0.28833603858947754,0.6930089592933655,0.8809523809523809,0.03900725767016411,0.7224752306938171
1.3617254495620728,1.0628582239151,0.29886722564697266,0.6923163533210754,0.8809523809523809,0.0445500910282135,0.7239115238189697
1.3707422018051147,1.0591273307800293,0.31161487102508545,0.692443311214447,0.8809523809523809,0.038393422961235046,0.728387713432312
1.3789302110671997,1.0622825622558594,0.31664764881134033,0.692989706993103,0.8571428571428572,0.033688146620988846,0.7348544597625732
1.386707067489624,1.0683543682098389,0.31835269927978516,0.6936088800430298,0.8571428571428572,0.029532920569181442,0.7419736385345459
1.3953617811203003,1.0772508382797241,0.31811094284057617,0.6952251195907593,0.8571428571428572,0.025776756927371025,0.7512298822402954
1.4026795625686646,1.0853400230407715,0.31733953952789307,0.6972135305404663,0.8571428571428572,0.02542840875685215,0.7607886791229248
1.4102940559387207,1.0947530269622803,0.31554102897644043,0.7010626196861267,0.8571428571428572,0.02295931614935398,0.7731474041938782
1.4167449474334717,1.1001676321029663,0.31657731533050537,0.7061618566513062,0.8571428571428572,0.021353863179683685,0.7864497303962708
1.4205611944198608,1.0997573137283325,0.3208038806915283,0.7130454182624817,0.8571428571428572,0.027595369145274162,0.8010432720184326
1.4215224981307983,1.0970872640609741,0.3244352340698242,0.7212641835212708,0.8571428571428572,0.025717198848724365,0.8151707053184509
1.4177143573760986,1.092755913734436,0.3249584436416626,0.7278482913970947,0.8571428571428572,0.023441966623067856,0.8246710896492004
1.4103456735610962,1.0775673389434814,0.33277833461761475,0.7316946387290955,0.8571428571428572,0.024849792942404747,0.8300328850746155
1.4043669700622559,1.066300392150879,0.33806657791137695,0.7370203733444214,0.8571428571428572,0.03711498901247978,0.8351438045501709
1.4023616313934326,1.0575079917907715,0.34485363960266113,0.7425878643989563,0.8571428571428572,0.03786613419651985,0.8386610150337219
1.3979525566101074,1.046920657157898,0.3510318994522095,0.7456980347633362,0.8571428571428572,0.03572751209139824,0.8394820690155029
1.395719051361084,1.0418660640716553,0.3538529872894287,0.7487829327583313,0.8571428571428572,0.05294431746006012,0.8402522802352905
1.4019497632980347,1.0304597616195679,0.3714900016784668,0.7517500519752502,0.8571428571428572,0.05478436127305031,0.8415611982345581
1.4101884365081787,1.018493890762329,0.3916945457458496,0.7529056668281555,0.8571428571428572,0.04916596785187721,0.8430125117301941
1.416908621788025,1.0158045291900635,0.4011040925979614,0.7519344687461853,0.8571428571428572,0.044816456735134125,0.8446031808853149
1.429095983505249,1.019602656364441,0.4094933271408081,0.7490224242210388,0.8571428571428572,0.0392826646566391,0.8437036275863647
1.437692403793335,1.0262492895126343,0.4114431142807007,0.7446178793907166,0.8571428571428572,0.03783087059855461,0.8366963267326355
1.4391751289367676,1.031009554862976,0.4081655740737915,0.7378187775611877,0.8571428571428572,0.028229447081685066,0.8218330144882202
1.4379178285598755,1.0417908430099487,0.39612698554992676,0.7377919554710388,0.8571428571428572,0.02295851707458496,0.8139164447784424
1.4284974336624146,1.0440820455551147,0.3844153881072998,0.7371939420700073,0.8571428571428572,0.021363170817494392,0.8106606602668762
1.4235504865646362,1.0394065380096436,0.3841439485549927,0.739647626876831,0.8571428571428572,0.021774332970380783,0.8125392198562622
1.4250737428665161,1.0351531505584717,0.38992059230804443,0.738575279712677,0.8571428571428572,0.022654939442873,0.8087275624275208
1.4334638118743896,1.0290048122406006,0.40445899963378906,0.7324214577674866,0.8571428571428572,0.022885726764798164,0.8000009059906006
1.4455474615097046,1.0259743928909302,0.4195730686187744,0.7266666889190674,0.8571428571428572,0.016512949019670486,0.7923590540885925
1.4609694480895996,1.0253609418869019,0.43560850620269775,0.723008394241333,0.8571428571428572,0.0161421075463295,0.7880218625068665
1.4801011085510254,1.026484727859497,0.4536163806915283,0.719793438911438,0.8571428571428572,0.014756299555301666,0.7844337821006775
1.496166467666626,1.0257819890975952,0.47038447856903076,0.715681791305542,0.8571428571428572,0.012854842469096184,0.7795622944831848
1.5048918724060059,1.022322416305542,0.48256945610046387,0.7113621830940247,0.8571428571428572,0.011347738094627857,0.7742041349411011
1.5069724321365356,1.0190894603729248,0.48788297176361084,0.7085815072059631,0.8571428571428572,0.011757593601942062,0.7703600525856018
1.5025078058242798,1.0167359113693237,0.48577189445495605,0.7072519659996033,0.8571428571428572,0.009926841594278812,0.7687496542930603
1.4960309267044067,1.0153887271881104,0.4806421995162964,0.7069637179374695,0.8571428571428572,0.00954002421349287,0.76837557554245
1.4902559518814087,1.0140745639801025,0.47618138790130615,0.7071384787559509,0.8571428571428572,0.009336398914456367,0.7684972882270813
1.4861257076263428,1.011885643005371,0.4742400646209717,0.7075798511505127,0.8571428571428572,0.009252452291548252,0.768801748752594
1.4842194318771362,1.0089722871780396,0.4752471446990967,0.7081602215766907,0.8571428571428572,0.009165268391370773,0.7691165208816528
1.4845986366271973,1.005950927734375,0.47864770889282227,0.7089735865592957,0.8571428571428572,0.009077033028006554,0.7694758176803589
1.486528992652893,1.0024830102920532,0.48404598236083984,0.7094138860702515,0.8571428571428572,0.008257418870925903,0.7694541811943054
1.4889487028121948,0.9989042282104492,0.4900444746017456,0.7097379565238953,0.8571428571428572,0.007907109335064888,0.7693607807159424
1.4901832342147827,0.9951673746109009,0.49501585960388184,0.7102206349372864,0.8571428571428572,0.008162633515894413,0.7695246338844299
1.4915167093276978,0.9921793937683105,0.4993373155593872,0.7105655074119568,0.8571428571428572,0.00826562475413084,0.7695168256759644
1.4937806129455566,0.9902234077453613,0.5035572052001953,0.7114282250404358,0.8571428571428572,0.008796177804470062,0.7699218988418579
1.4954417943954468,0.9879807233810425,0.5074610710144043,0.7126466631889343,0.8571428571428572,0.010659946128726006,0.7705641388893127
1.4948605298995972,0.9848495125770569,0.5100110173225403,0.7142158150672913,0.8571428571428572,0.011157120577991009,0.7714514136314392
1.4938406944274902,0.9821849465370178,0.5116557478904724,0.7165705561637878,0.8571428571428572,0.012723665684461594,0.77281653881073
1.4922188520431519,0.9791057109832764,0.5131131410598755,0.7194311022758484,0.8571428571428572,0.012961981818079948,0.7744500637054443
1.4928094148635864,0.9743168950080872,0.5184925198554993,0.7219129204750061,0.8571428571428572,0.011365900747478008,0.7757712006568909
1.493738055229187,0.9727180004119873,0.5210200548171997,0.7259234189987183,0.8571428571428572,0.011642778292298317,0.7781582474708557
1.4932687282562256,0.9714639186859131,0.5218048095703125,0.7306559681892395,0.8571428571428572,0.01162724569439888,0.7810503244400024
1.4948861598968506,0.9692023396492004,0.5256838202476501,0.7351769208908081,0.8571428571428572,0.011871445924043655,0.7837930917739868
1.4976221323013306,0.9690182209014893,0.5286039113998413,0.739745557308197,0.8571428571428572,0.013699606992304325,0.7865393161773682
1.4950026273727417,0.9728723168373108,0.5221303105354309,0.7442118525505066,0.8571428571428572,0.016322307288646698,0.7891951203346252
1.490079402923584,0.9771889448165894,0.5128904581069946,0.7475197911262512,0.8571428571428572,0.01773804798722267,0.7911781668663025
1.4844756126403809,0.9827814102172852,0.5016942024230957,0.7503257989883423,0.8571428571428572,0.018392663449048996,0.7929068803787231
1.47854483127594,0.989027202129364,0.4895176291465759,0.7527454495429993,0.8571428571428572,0.0186916571110487,0.7943986654281616
1.474179983139038,0.9959872364997864,0.4781927466392517,0.7546942234039307,0.8571428571428572,0.02175525762140751,0.7955354452133179
1.466560959815979,1.0005801916122437,0.46598076820373535,0.7556461095809937,0.8571428571428572,0.029443897306919098,0.7961252927780151
1.4694076776504517,0.9993059039115906,0.4701017737388611,0.7543379068374634,0.8571428571428572,0.03881371393799782,0.7954538464546204
1.4685293436050415,0.9942632913589478,0.47426605224609375,0.749402642250061,0.8571428571428572,0.02672472409904003,0.7926105260848999
1.4771876335144043,0.9998629689216614,0.4773246645927429,0.7440378665924072,0.8571428571428572,0.022514358162879944,0.7895383238792419
1.4863781929016113,1.00180983543396,0.48456835746765137,0.7377253174781799,0.8571428571428572,0.03402381390333176,0.7860931158065796
1.4896208047866821,0.9972525835037231,0.492368221282959,0.7280181646347046,0.8571428571428572,0.025167997926473618,0.7816308736801147
1.4898728132247925,0.9881021976470947,0.5017706155776978,0.7117990851402283,0.8571428571428572,0.026759106665849686,0.772221028804779
1.4869840145111084,0.9778040647506714,0.509179949760437,0.693211019039154,0.8571428571428572,0.029657281935214996,0.7592098712921143
1.4824732542037964,0.9699864387512207,0.5124868154525757,0.6823534369468689,0.8571428571428572,0.03144650533795357,0.7505261301994324
1.477250337600708,0.964893102645874,0.512357234954834,0.6821690797805786,0.8571428571428572,0.0331299751996994,0.7509880661964417
1.470558762550354,0.9624826312065125,0.5080761313438416,0.6832101345062256,0.8571428571428572,0.03175119683146477,0.7515285015106201
1.4646623134613037,0.9610927104949951,0.5035696029663086,0.6691009402275085,0.8571428571428572,0.029223524034023285,0.735942006111145
1.4584193229675293,0.9585808515548706,0.4998384714126587,0.6566768884658813,0.8571428571428572,0.027434995397925377,0.7167667746543884
1.453965425491333,0.9577748775482178,0.49619054794311523,0.6557700634002686,0.8571428571428572,0.028499824926257133,0.7120269536972046
1.4509472846984863,0.9585435390472412,0.4924037456512451,0.6575018167495728,0.8571428571428572,0.02770175412297249,0.711521565914154
1.4479972124099731,0.9566261172294617,0.4913710951805115,0.6495906710624695,0.8571428571428572,0.025095414370298386,0.6995393633842468
1.4432902336120605,0.9575324058532715,0.48575782775878906,0.645165741443634,0.8571428571428572,0.02116001583635807,0.6912106275558472
1.4367554187774658,0.9602270722389221,0.4765283465385437,0.6466711759567261,0.8571428571428572,0.018683500587940216,0.6913686990737915
1.4299423694610596,0.9641399383544922,0.4658024311065674,0.6491543054580688,0.8571428571428572,0.01609243080019951,0.6931251883506775
1.4244316816329956,0.9683821797370911,0.45604950189590454,0.6498517990112305,0.8571428571428572,0.011611377820372581,0.6934126019477844
1.4315863847732544,0.9724593162536621,0.4591270685195923,0.6486286520957947,0.8571428571428572,0.010747100226581097,0.6924845576286316
1.435705304145813,0.9706886410713196,0.4650166630744934,0.6444824934005737,0.8571428571428572,0.012561928480863571,0.6895987391471863
1.4363900423049927,0.9675835371017456,0.46880650520324707,0.6391744613647461,0.8571428571428572,0.08805130422115326,0.6863909363746643
0.5574439167976379,1.8121095895767212,-1.2546656727790833,0.8419243097305298,0.9523809523809523,0.06385096162557602,0.9572423100471497
0.6238030195236206,1.7782784700393677,-1.154475450515747,0.8495179414749146,0.9523809523809523,0.05164685472846031,0.9619671106338501
0.6527420282363892,1.7161471843719482,-1.063405156135559,0.845020592212677,0.9523809523809523,0.04819103330373764,0.9548500776290894
0.6776000261306763,1.6545716524124146,-0.9769716262817383,0.8338519930839539,0.9523809523809523,0.053481560200452805,0.9496395587921143
0.6975425481796265,1.6337560415267944,-0.936213493347168,0.821792483329773,0.9523809523809523,0.05408458411693573,0.9543648362159729
0.7171453833580017,1.6061917543411255,-0.8890463709831238,0.8091230988502502,0.9523809523809523,0.05269062519073486,0.9576540589332581
0.7351192831993103,1.5705915689468384,-0.8354722857475281,0.7930625081062317,0.9523809523809523,0.04833836853504181,0.9504780769348145
0.7429472208023071,1.5629140138626099,-0.8199667930603027,0.7746259570121765,0.9523809523809523,0.04313423112034798,0.9300880432128906
0.7556465864181519,1.5409184694290161,-0.7852718830108643,0.7612663507461548,0.9523809523809523,0.04290640354156494,0.9042927026748657
0.763968825340271,1.5123894214630127,-0.7484205961227417,0.7507471442222595,0.9523809523809523,0.03559214621782303,0.8812463283538818
0.7854230403900146,1.4764984846115112,-0.6910754442214966,0.7356464862823486,0.9523809523809523,0.03298688307404518,0.8536096811294556
0.8200007677078247,1.462273359298706,-0.6422725915908813,0.713372528553009,0.9523809523809523,0.03394565358757973,0.8202756643295288
0.8505605459213257,1.3797777891159058,-0.5292172431945801,0.6851536631584167,0.9523809523809523,0.031989604234695435,0.7893410325050354
0.8850734233856201,1.332017183303833,-0.4469437599182129,0.6520634889602661,0.9523809523809523,0.03827771544456482,0.7678810358047485
0.8752121925354004,1.213569164276123,-0.33835697174072266,0.6057970523834229,0.9523809523809523,0.030249446630477905,0.7428320646286011
0.9041657447814941,1.1819515228271484,-0.2777857780456543,0.5918049216270447,0.9523809523809523,0.04420475289225578,0.7402715086936951
0.8485509753227234,1.0959525108337402,-0.24740153551101685,0.5934904217720032,0.9523809523809523,0.03359447419643402,0.7483764886856079
0.9134080410003662,1.103161334991455,-0.18975329399108887,0.6103090643882751,0.9523809523809523,0.03061487525701523,0.7657841444015503
0.8954331874847412,1.1679487228393555,-0.27251553535461426,0.6230400800704956,0.9523809523809523,0.0435992106795311,0.7767388820648193
0.8428331613540649,1.1268000602722168,-0.28396689891815186,0.6247237920761108,0.9523809523809523,0.03309158980846405,0.7753203511238098
0.9129283428192139,1.0876058340072632,-0.17467749118804932,0.6242575645446777,0.9523809523809523,0.03376946970820427,0.7728464007377625
0.9083775281906128,1.123388648033142,-0.2150111198425293,0.6300822496414185,0.9523809523809523,0.039661478251218796,0.772187352180481
0.848896861076355,1.0666048526763916,-0.21770799160003662,0.6178922653198242,0.9523809523809523,0.0458335280418396,0.7554436326026917
0.8400183320045471,1.0267807245254517,-0.18676239252090454,0.6109015345573425,0.9523809523809523,0.045789722353219986,0.7262166738510132
0.8420751094818115,1.0186651945114136,-0.17659008502960205,0.5817427635192871,0.9523809523809523,0.04922126978635788,0.6748217940330505
0.8380030393600464,1.02520751953125,-0.1872044801712036,0.5675786137580872,0.9523809523809523,0.06224524602293968,0.6505834460258484
0.830016016960144,1.0440348386764526,-0.2140188217163086,0.5746198892593384,0.9523809523809523,0.06558571010828018,0.6582024693489075
0.8427692651748657,1.0587080717086792,-0.21593880653381348,0.5839993953704834,0.9523809523809523,0.05995887890458107,0.6662079095840454
0.8795183897018433,1.063737154006958,-0.18421876430511475,0.5826370120048523,0.9285714285714286,0.04933395981788635,0.6558318138122559
0.9071223735809326,1.1046419143676758,-0.19751954078674316,0.5894606709480286,0.9285714285714286,0.04115310683846474,0.6503760814666748
0.9391316175460815,1.142590880393982,-0.2034592628479004,0.601688027381897,0.9285714285714286,0.03247200697660446,0.6508314609527588
0.9746938943862915,1.1757941246032715,-0.20110023021697998,0.6051915884017944,0.9285714285714286,0.03235407546162605,0.6485822796821594
1.0093914270401,1.2060229778289795,-0.1966315507888794,0.6036478281021118,0.9285714285714286,0.03896758332848549,0.6453843116760254
1.0407401323318481,1.2229437828063965,-0.18220365047454834,0.59969162940979,0.9285714285714286,0.05101989209651947,0.6409416198730469
1.060525894165039,1.228481650352478,-0.16795575618743896,0.5941466689109802,0.9047619047619048,0.0648430585861206,0.6360532641410828
1.0606193542480469,1.2128950357437134,-0.1522756814956665,0.5874331593513489,0.9047619047619048,0.07042878866195679,0.631475567817688
1.0539865493774414,1.1596689224243164,-0.105682373046875,0.5768826603889465,0.9047619047619048,0.061187103390693665,0.6249650120735168
1.0465409755706787,1.0910351276397705,-0.0444941520690918,0.5670320987701416,0.9047619047619048,0.06471441686153412,0.6201696395874023
1.0265991687774658,1.0459465980529785,-0.019347429275512695,0.5560209155082703,0.9047619047619048,0.07330489903688431,0.6171603202819824
1.0149390697479248,0.982836127281189,0.03210294246673584,0.5406743288040161,0.8809523809523809,0.0681573674082756,0.6153804063796997
1.0175782442092896,0.9219479560852051,0.09563028812408447,0.5148816108703613,0.8809523809523809,0.0607973076403141,0.5993006825447083
1.0276942253112793,0.9089142084121704,0.11878001689910889,0.49325427412986755,0.8809523809523809,0.05503394827246666,0.5630042552947998
1.057233452796936,0.8766453862190247,0.18058806657791138,0.4870375394821167,0.8809523809523809,0.046009957790374756,0.5495908260345459
1.0809534788131714,0.8442457914352417,0.2367076873779297,0.48367270827293396,0.8809523809523809,0.04888636991381645,0.5469326972961426
1.1119087934494019,0.8429378867149353,0.26897090673446655,0.48333740234375,0.8809523809523809,0.04799976199865341,0.5513243079185486
1.127625823020935,0.8522792458534241,0.275346577167511,0.4807263910770416,0.8809523809523809,0.051715999841690063,0.5504781007766724
1.1339699029922485,0.846460223197937,0.2875096797943115,0.47373801469802856,0.8809523809523809,0.06388174742460251,0.5423719882965088
1.1232833862304688,0.8270929455757141,0.29619044065475464,0.4635542631149292,0.8571428571428572,0.08137084543704987,0.5358526110649109
1.1148991584777832,0.7903066873550415,0.3245924711227417,0.44676417112350464,0.8571428571428572,0.07965957373380661,0.5320340991020203
1.1099313497543335,0.7386033535003662,0.3713279962539673,0.42491111159324646,0.8571428571428572,0.07467397302389145,0.5308566093444824
1.1097371578216553,0.6988046169281006,0.4109325408935547,0.418268084526062,0.8571428571428572,0.06762008368968964,0.5405895113945007
1.1681480407714844,0.700778067111969,0.4673699736595154,0.42825204133987427,0.8571428571428572,0.05382706597447395,0.5604144334793091
1.2525755167007446,0.7435904145240784,0.5089851021766663,0.4463304877281189,0.8571428571428572,0.04790790006518364,0.5792559385299683
1.3649840354919434,0.827323853969574,0.5376601815223694,0.46392130851745605,0.8571428571428572,0.05871345102787018,0.5895840525627136
1.4570330381393433,0.9105284810066223,0.546504557132721,0.47913098335266113,0.8571428571428572,0.061004459857940674,0.5970139503479004
1.4954428672790527,0.9697238802909851,0.5257189869880676,0.5011080503463745,0.8571428571428572,0.059510815888643265,0.6197526454925537
1.5019867420196533,1.001312494277954,0.5006742477416992,0.5265145301818848,0.8571428571428572,0.05435415357351303,0.6461595296859741
1.4893755912780762,1.0081455707550049,0.4812300205230713,0.5476652979850769,0.8809523809523809,0.04484793171286583,0.6555143594741821
1.4737857580184937,1.0026392936706543,0.47114646434783936,0.5642289519309998,0.8809523809523809,0.05200215429067612,0.652236819267273
1.465269684791565,1.0042303800582886,0.46103930473327637,0.5762481689453125,0.8809523809523809,0.04089796915650368,0.6516359448432922
1.4716094732284546,1.0102295875549316,0.46137988567352295,0.5894088745117188,0.8809523809523809,0.03798103332519531,0.6620703935623169
1.478228211402893,1.018135666847229,0.46009254455566406,0.6021379828453064,0.8809523809523809,0.03796449303627014,0.6715814471244812
1.4724751710891724,1.015193223953247,0.4572819471359253,0.6066924333572388,0.8809523809523809,0.03389880061149597,0.6738964319229126
1.4507040977478027,1.008324146270752,0.4423799514770508,0.6074779033660889,0.8809523809523809,0.03019103966653347,0.6766155958175659
1.4252043962478638,1.0029205083847046,0.4222838878631592,0.6056867837905884,0.8809523809523809,0.03234551101922989,0.6754685044288635
1.403612732887268,1.00200617313385,0.40160655975341797,0.6014620065689087,0.8809523809523809,0.02842097356915474,0.6700032353401184
1.3834779262542725,1.0164141654968262,0.3670637607574463,0.5971062779426575,0.8809523809523809,0.020097900182008743,0.6636182069778442
1.3625853061676025,1.0376815795898438,0.3249037265777588,0.5947338342666626,0.8809523809523809,0.018968192860484123,0.6613200902938843
1.3434029817581177,1.048065423965454,0.2953375577926636,0.5921770334243774,0.8809523809523809,0.01955603063106537,0.6581723093986511
1.3151278495788574,1.048469066619873,0.2666587829589844,0.5936487913131714,0.8809523809523809,0.020501762628555298,0.6566530466079712
1.2854135036468506,1.0454133749008179,0.24000012874603271,0.6009645462036133,0.8809523809523809,0.021118056029081345,0.6609946489334106
1.2702233791351318,1.0366744995117188,0.23354887962341309,0.609103798866272,0.8809523809523809,0.024444621056318283,0.6668988466262817
1.2601866722106934,1.0264850854873657,0.23370158672332764,0.6155368685722351,0.8809523809523809,0.017067763954401016,0.6717923283576965
1.2567291259765625,1.0158432722091675,0.24088585376739502,0.617574155330658,0.8809523809523809,0.01041093748062849,0.6736257076263428
1.2600303888320923,1.0095473527908325,0.25048303604125977,0.6185210347175598,0.8809523809523809,0.01082409918308258,0.6742408275604248
1.2676290273666382,1.0101141929626465,0.2575148344039917,0.6212113499641418,0.8809523809523809,0.01238996721804142,0.6754955649375916
1.275497317314148,1.0126975774765015,0.2627997398376465,0.6239206194877625,0.8809523809523809,0.01322125643491745,0.6761265993118286
1.2803844213485718,1.0156606435775757,0.2647237777709961,0.6261476278305054,0.8809523809523809,0.012353249825537205,0.6759992241859436
1.281935691833496,1.0173237323760986,0.26461195945739746,0.6281960606575012,0.8809523809523809,0.01028626598417759,0.6757045984268188
1.2806713581085205,1.0183238983154297,0.2623474597930908,0.6304172873497009,0.8809523809523809,0.007508909795433283,0.6758443117141724
1.2776607275009155,1.0189576148986816,0.2587031126022339,0.632272481918335,0.8809523809523809,0.004558059386909008,0.67619788646698
1.2749011516571045,1.019720435142517,0.2551807165145874,0.6336391568183899,0.8809523809523809,0.0027400634717196226,0.6767134070396423
1.2731571197509766,1.0203602313995361,0.25279688835144043,0.6343058347702026,0.8809523809523809,0.0035548147279769182,0.6771263480186462
1.2726799249649048,1.0212687253952026,0.25141119956970215,0.634357750415802,0.8809523809523809,0.005305182654410601,0.6773309111595154
1.2730917930603027,1.0221185684204102,0.2509732246398926,0.6338050365447998,0.8809523809523809,0.006457207258790731,0.6772404909133911
1.273794174194336,1.0226047039031982,0.2511894702911377,0.6327497363090515,0.8809523809523809,0.0066809807904064655,0.6768807172775269
1.2743198871612549,1.022546648979187,0.25177323818206787,0.631407618522644,0.8809523809523809,0.005935725290328264,0.676344096660614
1.2745071649551392,1.0220612287521362,0.25244593620300293,0.6300613284111023,0.8809523809523809,0.004638893064111471,0.6757735013961792
1.274278998374939,1.0214073657989502,0.25287163257598877,0.6290076375007629,0.8809523809523809,0.0030241638887673616,0.6753185987472534
1.2739942073822021,1.0207922458648682,0.253201961517334,0.6283204555511475,0.8809523809523809,0.0014819607604295015,0.675038754940033
1.273851752281189,1.020400047302246,0.25345170497894287,0.6280733942985535,0.8809523809523809,0.0010422331979498267,0.6749788522720337
1.2739734649658203,1.0202968120574951,0.2536766529083252,0.6282541751861572,0.8809523809523809,0.0018595985602587461,0.6751355528831482
1.2742900848388672,1.0204066038131714,0.2538834810256958,0.6287641525268555,0.8809523809523809,0.002553969854488969,0.67545485496521
1.2747234106063843,1.0206389427185059,0.2540844678878784,0.6294785737991333,0.8809523809523809,0.002796226879581809,0.6758682131767273
1.275146722793579,1.0209925174713135,0.2541542053222656,0.6303260922431946,0.8809523809523809,0.0026450539007782936,0.6763349175453186
1.2755348682403564,1.0213488340377808,0.2541860342025757,0.631117582321167,0.8809523809523809,0.0021954665426164865,0.6767537593841553
1.2758448123931885,1.0216420888900757,0.2542027235031128,0.6317462921142578,0.8809523809523809,0.0015385157894343138,0.6770728230476379
1.2760541439056396,1.0218391418457031,0.2542150020599365,0.6321538090705872,0.8809523809523809,0.0008275689324364066,0.6772648096084595
1.2761350870132446,1.0219385623931885,0.25419652462005615,0.6323245167732239,0.8809523809523809,0.0004280941211618483,0.6773235201835632
1.2760789394378662,1.0219457149505615,0.2541332244873047,0.6322793960571289,0.8809523809523809,0.0007824280764907598,0.6772634983062744
1.275895357131958,1.0218695402145386,0.25402581691741943,0.6320660710334778,0.8809523809523809,0.0011663082987070084,0.6771146655082703
1.2756141424179077,1.0217267274856567,0.253887414932251,0.6317466497421265,0.8809523809523809,0.0013519043568521738,0.6769145131111145
1.275278925895691,1.0215415954589844,0.25373733043670654,0.6313876509666443,0.8809523809523809,0.001335100270807743,0.6767024397850037
1.2749378681182861,1.0213595628738403,0.2535783052444458,0.6310619711875916,0.8809523809523809,0.001140005886554718,0.6765198111534119
1.2746450901031494,1.0211946964263916,0.2534503936767578,0.6308064460754395,0.8809523809523809,0.0008217384456656873,0.6763875484466553
1.2744414806365967,1.0210692882537842,0.2533721923828125,0.6306514143943787,0.8809523809523809,0.0004687684413511306,0.6763207912445068
1.2743504047393799,1.021003007888794,0.25334739685058594,0.6306120753288269,0.8809523809523809,0.0002467141312081367,0.6763244867324829
1.2743688821792603,1.0209989547729492,0.25336992740631104,0.6306818127632141,0.8809523809523809,0.00037360761780291796,0.6763908267021179
1.2744792699813843,1.0210522413253784,0.25342702865600586,0.6308378577232361,0.8809523809523809,0.000564053189009428,0.6765033602714539
1.2746567726135254,1.0211542844772339,0.2535024881362915,0.6310400366783142,0.8809523809523809,0.0006655032048001885,0.676634669303894
1.2748674154281616,1.021276831626892,0.25359058380126953,0.6312667727470398,0.8809523809523809,0.0006645392277278006,0.6767747402191162
1.2750778198242188,1.0214025974273682,0.2536752223968506,0.6314828395843506,0.8809523809523809,0.0005754189332947135,0.6769021153450012
1.2752597332000732,1.0215158462524414,0.25374388694763184,0.6316618323326111,0.8809523809523809,0.00042410939931869507,0.6770021915435791
1.2753925323486328,1.021610140800476,0.25378239154815674,0.6317896246910095,0.8809523809523809,0.0002464897988829762,0.6770681738853455
1.275468349456787,1.0216734409332275,0.25379490852355957,0.6318554282188416,0.8809523809523809,0.00011386194091755897,0.6770960688591003
1.2754849195480347,1.0217020511627197,0.25378286838531494,0.631861686706543,0.8809523809523809,0.00017499492969363928,0.6770890355110168
1.275449275970459,1.0216991901397705,0.2537500858306885,0.6318199038505554,0.8809523809523809,0.00027865509036928415,0.6770555377006531
1.2753738164901733,1.0216710567474365,0.2537027597427368,0.6317449808120728,0.8809523809523809,0.0003419840068090707,0.6770049333572388
1.2752742767333984,1.0216293334960938,0.2536449432373047,0.6316574811935425,0.8809523809523809,0.0003529848181642592,0.6769500374794006
1.275168776512146,1.0215795040130615,0.2535892724990845,0.63157057762146,0.8809523809523809,0.00031654947088100016,0.676898717880249
1.2750729322433472,1.0215309858322144,0.2535419464111328,0.6314982175827026,0.8809523809523809,0.00024619008763693273,0.6768588423728943
1.2749996185302734,1.0214910507202148,0.2535085678100586,0.6314499378204346,0.8809523809523809,0.00015814913786016405,0.6768353581428528
1.2749541997909546,1.0214638710021973,0.2534903287887573,0.6314299702644348,0.8809523809523809,8.017437357921153e-05,0.6768296360969543
1.274939775466919,1.021452784538269,0.2534869909286499,0.631438136100769,0.8809523809523809,7.57631569285877e-05,0.6768408417701721
1.2749536037445068,1.0214574337005615,0.2534961700439453,0.6314705610275269,0.8809523809523809,0.00012430903734639287,0.6768656373023987
1.2749886512756348,1.0214745998382568,0.25351405143737793,0.6315200328826904,0.8809523809523809,0.00015913927927613258,0.6768991351127625
1.2750381231307983,1.0215013027191162,0.25353682041168213,0.6315782070159912,0.8809523809523809,0.00016956498438958079,0.6769363284111023
1.2750920057296753,1.0215320587158203,0.253559947013855,0.6316366195678711,0.8809523809523809,0.00015636820171494037,0.6769717931747437
1.2751421928405762,1.0215623378753662,0.25357985496520996,0.631688117980957,0.8809523809523809,0.00012382445856928825,0.6770018339157104
1.2751816511154175,1.0215880870819092,0.2535935640335083,0.6317280530929565,0.8809523809523809,8.089058246696368e-05,0.6770238280296326
1.2752081155776978,1.0216079950332642,0.2536001205444336,0.631753146648407,0.8809523809523809,3.796327655436471e-05,0.6770363450050354
1.2752199172973633,1.0216201543807983,0.25359976291656494,0.6317633986473083,0.8809523809523809,2.909302565967664e-05,0.6770398616790771
1.2752172946929932,1.0216245651245117,0.25359272956848145,0.6317607760429382,0.8809523809523809,5.676436921930872e-05,0.677035927772522
1.2752034664154053,1.0216220617294312,0.2535814046859741,0.631748378276825,0.8809523809523809,7.842067134333774e-05,0.6770269274711609
1.2751812934875488,1.0216143131256104,0.2535669803619385,0.6317300796508789,0.8809523809523809,8.656499267090112e-05,0.6770150661468506
1.2751566171646118,1.021604299545288,0.25355231761932373,0.6317104697227478,0.8809523809523809,8.304984658025205e-05,0.6770032048225403
1.275132417678833,1.021593451499939,0.25353896617889404,0.6316930651664734,0.8809523809523809,6.89778316882439e-05,0.6769934892654419
1.2751123905181885,1.0215837955474854,0.2535285949707031,0.6316803693771362,0.8809523809523809,4.941970109939575e-05,0.6769869923591614
1.2750991582870483,1.021577000617981,0.2535221576690674,0.6316742300987244,0.8809523809523809,2.8346761610009708e-05,0.6769849061965942
1.2750928401947021,1.0215739011764526,0.2535189390182495,0.6316751837730408,0.8809523809523809,1.6975569451460615e-05,0.6769869923591614
1.275093913078308,1.0215743780136108,0.25351953506469727,0.6316823363304138,0.8809523809523809,2.507203862478491e-05,0.6769927740097046
1.2751003503799438,1.0215778350830078,0.25352251529693604,0.6316941380500793,0.8809523809523809,3.512897455948405e-05,0.6770009398460388
1.2751119136810303,1.0215845108032227,0.2535274028778076,0.6317092180252075,0.8809523809523809,4.020584310637787e-05,0.677010715007782
1.2751249074935913,1.021592378616333,0.2535325288772583,0.6317249536514282,0.8809523809523809,3.9504720916738734e-05,0.6770206093788147
1.2751379013061523,1.0216004848480225,0.2535374164581299,0.6317393779754639,0.8809523809523809,3.330053368699737e-05,0.6770290732383728
1.2751498222351074,1.0216083526611328,0.2535414695739746,0.6317514181137085,0.8809523809523809,2.3713644623057917e-05,0.6770360469818115
1.2751572132110596,1.0216138362884521,0.2535433769226074,0.6317600607872009,0.8809523809523809,1.279431762668537e-05,0.677040696144104
1.2751617431640625,1.021618366241455,0.2535433769226074,0.6317650675773621,0.8809523809523809,5.853120455867611e-06,0.6770431399345398
1.275162935256958,1.021620750427246,0.2535421848297119,0.6317665576934814,0.8809523809523809,1.1175523468409665e-05,0.6770433783531189
1.2751606702804565,1.0216212272644043,0.25353944301605225,0.6317651271820068,0.8809523809523809,1.7860927982837893e-05,0.6770420670509338
1.2751555442810059,1.0216200351715088,0.25353550910949707,0.6317620277404785,0.8809523809523809,2.1128789740032516e-05,0.6770399808883667
1.2751500606536865,1.0216182470321655,0.253531813621521,0.6317577362060547,0.8809523809523809,2.1437490431708284e-05,0.6770373582839966
1.275144100189209,1.0216158628463745,0.2535282373428345,0.6317539215087891,0.8809523809523809,1.8999044186784886e-05,0.6770352125167847
1.2751386165618896,1.021613359451294,0.2535252571105957,0.6317508816719055,0.8809523809523809,1.4654982805950567e-05,0.6770336031913757
1.2751343250274658,1.0216114521026611,0.2535228729248047,0.6317493915557861,0.8809523809523809,9.59295630309498e-06,0.6770331263542175
1.2751320600509644,1.0216106176376343,0.2535214424133301,0.6317493915557861,0.8809523809523809,5.292382411425933e-06,0.6770334839820862
1.2751312255859375,1.0216102600097656,0.2535209655761719,0.6317509412765503,0.8809523809523809,5.416921339929104e-06,0.6770347952842712
1.2751328945159912,1.0216114521026611,0.2535214424133301,0.6317542195320129,0.8809523809523809,7.839415957278106e-06,0.6770371198654175
1.275134801864624,1.0216126441955566,0.2535221576690674,0.6317580342292786,0.8809523809523809,9.433641025680117e-06,0.6770396828651428
1.2751381397247314,1.0216147899627686,0.2535233497619629,0.6317622661590576,0.8809523809523809,9.889188731904142e-06,0.6770423054695129
1.275141716003418,1.0216174125671387,0.2535243034362793,0.6317666172981262,0.8809523809523809,8.772380169830285e-06,0.6770449876785278
1.275145173072815,1.0216197967529297,0.25352537631988525,0.6317702531814575,0.8809523809523809,6.735460374329705e-06,0.677047073841095
1.2751473188400269,1.0216217041015625,0.25352561473846436,0.6317731738090515,0.8809523809523809,4.092646122444421e-06,0.6770487427711487
1.2751493453979492,1.0216232538223267,0.25352609157562256,0.63177490234375,0.8809523809523809,1.8367694565313286e-06,0.6770496964454651
1.2751498222351074,1.021623969078064,0.25352585315704346,0.6317760944366455,0.8809523809523809,2.262188445456559e-06,0.6770502328872681
1.275148868560791,1.0216238498687744,0.2535250186920166,0.6317762732505798,0.8809523809523809,4.124066890653921e-06,0.6770502924919128
1.2751481533050537,1.0216238498687744,0.2535243034362793,0.6317760348320007,0.8809523809523809,4.882600933342474e-06,0.677049994468689
1.2751468420028687,1.0216237306594849,0.2535231113433838,0.6317754983901978,0.8809523809523809,5.408092420111643e-06,0.6770496964454651
1.2751455307006836,1.0216236114501953,0.2535219192504883,0.6317747831344604,0.8809523809523809,5.1068432185275014e-06,0.6770492792129517
1.2751438617706299,1.021622657775879,0.253521203994751,0.6317741870880127,0.8809523809523809,4.2262977331120055e-06,0.6770489811897278
1.275143027305603,1.021622896194458,0.253520131111145,0.6317740678787231,0.8809523809523809,2.6513821467233356e-06,0.6770489811897278
1.2751421928405762,1.0216223001480103,0.2535198926925659,0.6317739486694336,0.8809523809523809,2.0778823000000557e-06,0.6770490407943726
1.2751415967941284,1.0216219425201416,0.2535196542739868,0.6317746639251709,0.8809523809523809,1.4013201052875957e-06,0.6770495772361755
1.275141954421997,1.0216221809387207,0.25351977348327637,0.6317755579948425,0.8809523809523809,1.6573586663071183e-06,0.6770502328872681
1.2751425504684448,1.0216227769851685,0.25351977348327637,0.6317766904830933,0.8809523809523809,2.228271569038043e-06,0.6770509481430054
1.2751439809799194,1.0216238498687744,0.253520131111145,0.6317777633666992,0.8809523809523809,2.3900931864773156e-06,0.6770517230033875
1.2751445770263672,1.021624207496643,0.2535203695297241,0.631779134273529,0.8809523809523809,1.981607965717558e-06,0.6770525574684143
1.275145173072815,1.0216248035430908,0.2535203695297241,0.6317802667617798,0.8809523809523809,1.6861841913851094e-06,0.6770532131195068
1.2751458883285522,1.0216253995895386,0.25352048873901367,0.6317809820175171,0.8809523809523809,1.2992979918635683e-06,0.6770536303520203
1.2751461267471313,1.0216257572174072,0.2535203695297241,0.6317817568778992,0.8809523809523809,6.52167955195182e-07,0.6770540475845337
1.275146245956421,1.0216258764266968,0.2535203695297241,0.6317822933197021,0.8809523809523809,6.324672767732409e-07,0.6770543456077576
1.275146484375,1.0216264724731445,0.25352001190185547,0.6317825317382812,0.8809523809523809,8.466612939628249e-07,0.6770545244216919
1.275146245956421,1.0216264724731445,0.25351977348327637,0.6317826509475708,0.8809523809523809,1.2223745216033421e-06,0.6770545840263367
1.2751460075378418,1.0216262340545654,0.25351977348327637,0.6317825317382812,0.8809523809523809,1.3902737237003748e-06,0.6770544648170471
1.2751461267471313,1.0216268301010132,0.25351929664611816,0.6317826509475708,0.8809523809523809,1.2355855005807825e-06,0.6770545244216919
1.2751452922821045,1.021626353263855,0.2535189390182495,0.6317823529243469,0.8809523809523809,1.124009827435657e-06,0.6770542860031128
1.275145173072815,1.0216264724731445,0.2535187005996704,0.6317824721336365,0.8809523809523809,1.030887801789504e-06,0.6770545840263367
1.2751449346542358,1.0216262340545654,0.2535187005996704,0.6317825317382812,0.8809523809523809,8.225454166677082e-07,0.6770545840263367
1.2751450538635254,1.021626353263855,0.2535187005996704,0.6317827701568604,0.8809523809523809,4.0839114490154316e-07,0.6770547032356262
1.2751445770263672,1.0216261148452759,0.2535184621810913,0.6317829489707947,0.8809523809523809,5.954323114565341e-07,0.6770548224449158
1.275145173072815,1.0216264724731445,0.2535187005996704,0.6317833065986633,0.8809523809523809,4.528237980139238e-07,0.6770550608634949
1.2751448154449463,1.0216262340545654,0.25351858139038086,0.631783664226532,0.8809523809523809,5.651115770888282e-07,0.677055299282074
1.2751450538635254,1.021626353263855,0.2535187005996704,0.6317841410636902,0.8809523809523809,7.23603250207816e-07,0.6770555973052979
1.275145411491394,1.0216267108917236,0.2535187005996704,0.6317844390869141,0.8809523809523809,4.46148931132484e-07,0.6770557761192322
1.2751458883285522,1.0216271877288818,0.2535187005996704,0.6317847967147827,0.8809523809523809,4.595970040099928e-07,0.677056074142456
1.2751461267471313,1.0216273069381714,0.25351881980895996,0.6317850351333618,0.8809523809523809,2.555966887030081e-07,0.677056074142456
1.2751455307006836,1.0216269493103027,0.25351858139038086,0.6317852139472961,0.8809523809523809,3.380859823209903e-07,0.6770561933517456
1.2751460075378418,1.0216273069381714,0.2535187005996704,0.6317853927612305,0.8809523809523809,2.9233657983240846e-07,0.6770563721656799
1.2751461267471313,1.0216279029846191,0.2535182237625122,0.6317853927612305,0.8809523809523809,4.0642740373186825e-07,0.6770563721656799
1.275146245956421,1.0216280221939087,0.2535182237625122,0.6317855715751648,0.8809523809523809,4.1489633417768346e-07,0.6770564913749695
1.275146245956421,1.0216280221939087,0.2535182237625122,0.6317856907844543,0.8809523809523809,3.0961385277805675e-07,0.6770565509796143
1.2751460075378418,1.0216279029846191,0.25351810455322266,0.6317856907844543,0.8809523809523809,2.652629120802885e-07,0.6770565509796143
1.2751457691192627,1.02162766456604,0.25351810455322266,0.6317856311798096,0.8809523809523809,4.4466469262260944e-07,0.6770564913749695
1.275145411491394,1.0216273069381714,0.25351810455322266,0.6317856311798096,0.8809523809523809,3.8257408618846966e-07,0.6770564913749695
1.2751457691192627,1.02162766456604,0.25351810455322266,0.6317856907844543,0.8809523809523809,5.144037800164369e-07,0.6770565509796143
1.2751458883285522,1.0216277837753296,0.25351810455322266,0.6317858695983887,0.8809523809523809,3.5110087992507033e-07,0.6770566701889038
1.2751457691192627,1.02162766456604,0.25351810455322266,0.6317858099937439,0.8809523809523809,2.618575081214658e-07,0.677056610584259
1.2751457691192627,1.0216277837753296,0.2535179853439331,0.6317861080169678,0.8809523809523809,3.269884700785042e-07,0.6770569086074829
1.275146245956421,1.0216281414031982,0.25351810455322266,0.6317861676216125,0.8809523809523809,2.908583383032237e-07,0.6770569086074829
1.275146245956421,1.0216279029846191,0.25351834297180176,0.6317862272262573,0.8809523809523809,2.1315055676041084e-07,0.6770569682121277
1.2751460075378418,1.0216280221939087,0.2535179853439331,0.6317862868309021,0.8809523809523809,2.411499906429526e-07,0.6770569682121277
1.2751457691192627,1.0216277837753296,0.2535179853439331,0.6317864656448364,0.8809523809523809,2.810825492360891e-07,0.6770570874214172
1.2751457691192627,1.0216277837753296,0.2535179853439331,0.6317865252494812,0.8809523809523809,4.371832460492442e-07,0.677057147026062
1.2751457691192627,1.0216279029846191,0.25351786613464355,0.6317865252494812,0.8809523809523809,3.400731145575264e-07,0.6770570278167725
1.2751457691192627,1.0216279029846191,0.25351786613464355,0.6317866444587708,0.8809523809523809,1.9976806697741267e-07,0.677057147026062
1.2751457691192627,1.0216280221939087,0.253517746925354,0.6317866444587708,0.8809523809523809,2.1265127259084693e-07,0.6770570874214172
1.2751457691192627,1.0216279029846191,0.25351786613464355,0.6317867636680603,0.8809523809523809,2.6372632078164315e-07,0.6770573258399963
1.2751457691192627,1.0216280221939087,0.253517746925354,0.6317869424819946,0.8809523809523809,3.4839305840250745e-07,0.6770573258399963
1.2751460075378418,1.0216282606124878,0.253517746925354,0.6317867636680603,0.8809523809523809,3.1343165574071463e-07,0.6770572066307068
1.2751460075378418,1.0216283798217773,0.25351762771606445,0.6317869424819946,0.8809523809523809,3.4207621979476244e-07,0.6770573258399963
1.275145411491394,1.0216280221939087,0.25351738929748535,0.6317870020866394,0.8809523809523809,4.2836222746700514e-07,0.6770573854446411
1.2751457691192627,1.0216281414031982,0.25351762771606445,0.6317869424819946,0.8809523809523809,3.384064370948181e-07,0.6770573258399963
1.2751461267471313,1.0216286182403564,0.2535175085067749,0.631787121295929,0.8809523809523809,2.2207392191830877e-07,0.6770574450492859
1.275146245956421,1.0216286182403564,0.25351762771606445,0.6317869424819946,0.8809523809523809,2.9094681508468057e-07,0.6770573258399963
1.2751457691192627,1.0216281414031982,0.25351762771606445,0.6317870616912842,0.8809523809523809,3.093938687470654e-07,0.6770573854446411
1.2751460075378418,1.0216286182403564,0.25351738929748535,0.6317870616912842,0.8809523809523809,2.5775574385988875e-07,0.6770574450492859
1.2751460075378418,1.0216283798217773,0.25351762771606445,0.6317870616912842,0.8809523809523809,2.0954155388608342e-07,0.6770574450492859
1.275146245956421,1.0216283798217773,0.25351786613464355,0.6317871809005737,0.8809523809523809,2.502883091892727e-07,0.6770574450492859
1.2751460075378418,1.0216283798217773,0.25351762771606445,0.6317871809005737,0.8809523809523809,2.0315661686254316e-07,0.6770575046539307
1.2751457691192627,1.0216282606124878,0.2535175085067749,0.6317870616912842,0.8809523809523809,2.001781780336387e-07,0.6770573854446411
1.2751457691192627,1.0216283798217773,0.25351738929748535,0.631787121295929,0.8809523809523809,1.3549340849294822e-07,0.6770574450492859
1.2751460075378418,1.0216283798217773,0.25351762771606445,0.6317871809005737,0.8809523809523809,1.5688756604959053e-07,0.6770575046539307
1.2751460075378418,1.0216283798217773,0.25351762771606445,0.6317872405052185,0.8809523809523809,1.8389116007710982e-07,0.6770575642585754
1.2751460075378418,1.021628499031067,0.2535175085067749,0.6317873001098633,0.8809523809523809,2.481973524481873e-07,0.6770575642585754
1.2751455307006836,1.0216281414031982,0.25351738929748535,0.6317871809005737,0.8809523809523809,2.3603027443641622e-07,0.6770575046539307
1.275145411491394,1.0216280221939087,0.25351738929748535,0.6317872405052185,0.8809523809523809,1.5497028016397962e-07,0.6770575642585754
1.2751458883285522,1.0216282606124878,0.25351762771606445,0.6317874193191528,0.8809523809523809,1.5893292015789484e-07,0.6770575642585754
1.2751455307006836,1.0216281414031982,0.25351738929748535,0.6317873001098633,0.8809523809523809,2.0917035215006763e-07,0.6770576238632202
1.2751460075378418,1.0216283798217773,0.25351762771606445,0.6317873001098633,0.8809523809523809,1.8179548533225898e-07,0.6770575642585754
1.2751460075378418,1.0216283798217773,0.25351762771606445,0.6317873001098633,0.8809523809523809,2.2192696746969887e-07,0.6770575642585754
1.2751460075378418,1.021628499031067,0.2535175085067749,0.6317874789237976,0.8809523809523809,2.3671131543778756e-07,0.6770576238632202
1.2751461267471313,1.0216286182403564,0.2535175085067749,0.6317873001098633,0.8809523809523809,3.215274659851275e-07,0.6770575642585754
1.2751460075378418,1.021628499031067,0.2535175085067749,0.6317873001098633,0.8809523809523809,2.673071435310703e-07,0.6770575642585754
1.2751457691192627,1.0216283798217773,0.25351738929748535,0.6317874789237976,0.8809523809523809,2.7333260277373483e-07,0.677057683467865
1.2751461267471313,1.0216286182403564,0.2535175085067749,0.6317874193191528,0.8809523809523809,4.1956172935897484e-07,0.6770575642585754
1.2751460075378418,1.0216286182403564,0.25351738929748535,0.6317873001098633,0.8809523809523809,3.0791869676249917e-07,0.6770575642585754
1.2751460075378418,1.0216283798217773,0.25351762771606445,0.6317874789237976,0.8809523809523809,1.8930246881154744e-07,0.677057683467865
1.2751460075378418,1.0216283798217773,0.25351762771606445,0.6317874193191528,0.8809523809523809,1.47906348502147e-07,0.6770575642585754
1.2751460075378418,1.0216283798217773,0.25351762771606445,0.6317874789237976,0.8809523809523809,2.241240508737974e-07,0.677057683467865
1.2751460075378418,1.0216283798217773,0.25351762771606445,0.6317874789237976,0.8809523809523809,2.58300218547447e-07,0.677057683467865
1.2751461267471313,1.0216286182403564,0.2535175085067749,0.6317874789237976,0.8809523809523809,3.02066666790779e-07,0.6770576238632202
1.2751460075378418,1.0216283798217773,0.25351762771606445,0.6317874789237976,0.8809523809523809,2.4623057015560335e-07,0.6770576238632202
1.2751460075378418,1.0216283798217773,0.25351762771606445,0.6317875385284424,0.8809523809523809,2.0706310976947861e-07,0.677057683467865
1.2751460075378418,1.0216286182403564,0.25351738929748535,0.6317874193191528,0.8809523809523809,3.5353821203898406e-07,0.6770576238632202
1.2751460075378418,1.021628499031067,0.2535175085067749,0.6317874789237976,0.8809523809523809,2.750098815340607e-07,0.6770576238632202
1.2751460075378418,1.0216282606124878,0.253517746925354,0.6317873001098633,0.8809523809523809,2.2521192022395553e-07,0.6770575642585754
1.2751460075378418,1.0216283798217773,0.25351762771606445,0.6317875385284424,0.8809523809523809,2.1475135270065948e-07,0.677057683467865
1.2751460075378418,1.0216283798217773,0.25351762771606445,0.6317874789237976,0.8809523809523809,1.737196555495757e-07,0.6770576238632202
1.2751457691192627,1.0216282606124878,0.2535175085067749,0.6317874789237976,0.8809523809523809,3.0920352855901e-07,0.677057683467865
1.2751457691192627,1.0216282606124878,0.2535175085067749,0.6317874789237976,0.8809523809523809,3.0189960398274707e-07,0.6770576238632202
1.275146245956421,1.021628737449646,0.2535175085067749,0.6317875981330872,0.8809523809523809,1.8924899336525414e-07,0.6770578026771545
1.2751461267471313,1.0216286182403564,0.2535175085067749,0.6317874789237976,0.8809523809523809,2.444706694859633e-07,0.6770576238632202
1.2751460075378418,1.0216286182403564,0.25351738929748535,0.6317874789237976,0.8809523809523809,1.5226711980176333e-07,0.677057683467865
1.2751458883285522,1.0216283798217773,0.2535175085067749,0.6317874193191528,0.8809523809523809,2.1186252752158907e-07,0.6770576238632202
1.2751460075378418,1.0216286182403564,0.25351738929748535,0.6317874789237976,0.8809523809523809,2.3060020737375453e-07,0.6770576238632202
1.2751460075378418,1.0216286182403564,0.25351738929748535,0.6317875385284424,0.8809523809523809,2.2896966811458697e-07,0.677057683467865
1.2751458883285522,1.0216283798217773,0.2535175085067749,0.6317874789237976,0.8809523809523809,1.7538050656185078e-07,0.677057683467865
1.2751458883285522,1.0216283798217773,0.2535175085067749,0.6317874789237976,0.8809523809523809,2.3789054637290974e-07,0.677057683467865
1.2751461267471313,1.0216286182403564,0.2535175085067749,0.6317874789237976,0.8809523809523809,1.5781253637214832e-07,0.677057683467865
1.2751457691192627,1.0216283798217773,0.25351738929748535,0.6317875981330872,0.8809523809523809,1.333045531737298e-07,0.677057683467865
1.2751458883285522,1.0216283798217773,0.2535175085067749,0.6317875981330872,0.8809523809523809,2.2074114269798883e-07,0.677057683467865
1.2751460075378418,1.0216286182403564,0.25351738929748535,0.6317874193191528,0.8809523809523809,1.8152445591113064e-07,0.6770576238632202
1.2751460075378418,1.0216286182403564,0.25351738929748535,0.6317874789237976,0.8809523809523809,1.3276635968395567e-07,0.677057683467865
1.2751460075378418,1.021628499031067,0.2535175085067749,0.6317875385284424,0.8809523809523809,1.8305709659216518e-07,0.677057683467865
1.2751460075378418,1.0216283798217773,0.25351762771606445,0.6317875981330872,0.8809523809523809,1.641622446868496e-07,0.6770578026771545
1.2751461267471313,1.021628499031067,0.25351762771606445,0.6317875981330872,0.8809523809523809,1.733615420107526e-07,0.677057683467865
1.2751460075378418,1.0216286182403564,0.25351738929748535,0.6317875981330872,0.8809523809523809,1.992618905433119e-07,0.677057683467865
1.2751460075378418,1.0216286182403564,0.25351738929748535,0.6317874789237976,0.8809523809523809,9.690133850881466e-08,0.677057683467865
1.2751460075378418,1.0216286182403564,0.25351738929748535,0.6317875981330872,0.8809523809523809,1.0915344716977415e-07,0.677057683467865
1.2751458883285522,1.0216283798217773,0.2535175085067749,0.6317875981330872,0.8809523809523809,1.1073643690906465e-07,0.677057683467865
1.2751460075378418,1.0216286182403564,0.25351738929748535,0.6317875385284424,0.8809523809523809,1.4344924181841634e-07,0.677057683467865
1.2751460075378418,1.0216283798217773,0.25351762771606445,0.6317875981330872,0.8809523809523809,1.8775203614040947e-07,0.6770578026771545
1.2751461267471313,1.021628737449646,0.25351738929748535,0.6317875385284424,0.8809523809523809,1.0114528947724466e-07,0.677057683467865
1.2751460075378418,1.0216286182403564,0.25351738929748535,0.6317875981330872,0.8809523809523809,1.1148212308853545e-07,0.677057683467865
1.275146245956421,1.0216288566589355,0.25351738929748535,0.6317875385284424,0.8809523809523809,1.7767176530014694e-07,0.677057683467865
1.2751458883285522,1.0216283798217773,0.2535175085067749,0.6317875385284424,0.8809523809523809,1.7754409498138557e-07,0.677057683467865
1.2751461267471313,1.0216288566589355,0.2535172700881958,0.6317874789237976,0.8809523809523809,6.035191546516216e-08,0.6770576238632202
1.2751458883285522,1.0216283798217773,0.2535175085067749,0.6317875981330872,0.8809523809523809,1.50199412018992e-07,0.677057683467865
1.2751458883285522,1.0216283798217773,0.2535175085067749,0.6317875981330872,0.8809523809523809,1.1662250187782774e-07,0.6770578026771545
1.2751460075378418,1.0216286182403564,0.25351738929748535,0.6317875981330872,0.8809523809523809,9.183960969494365e-08,0.677057683467865
1.2751460075378418,1.0216286182403564,0.25351738929748535,0.6317875981330872,0.8809523809523809,1.8389690126241476e-07,0.677057683467865
1.2751461267471313,1.021628737449646,0.25351738929748535,0.6317875981330872,0.8809523809523809,9.821382462860129e-08,0.6770578622817993
1.2751460075378418,1.0216286182403564,0.25351738929748535,0.6317875385284424,0.8809523809523809,1.2928924775224004e-07,0.677057683467865
1.2751458883285522,1.021628499031067,0.25351738929748535,0.6317875385284424,0.8809523809523809,2.560007033025613e-07,0.6770576238632202
1.2751460075378418,1.021628499031067,0.2535175085067749,0.6317875981330872,0.8809523809523809,2.602890276648395e-07,0.6770578026771545
1.2751460075378418,1.0216283798217773,0.25351762771606445,0.6317874789237976,0.8809523809523809,1.9193815603557596e-07,0.6770576238632202
1.2751460075378418,1.021628499031067,0.2535175085067749,0.6317875981330872,0.8809523809523809,1.6725770990433375e-07,0.6770578026771545
1.2751457691192627,1.0216283798217773,0.25351738929748535,0.6317874789237976,0.8809523809523809,2.2348984884956735e-07,0.677057683467865
1.2751460075378418,1.021628499031067,0.2535175085067749,0.6317874789237976,0.8809523809523809,1.678913719160846e-07,0.677057683467865
1.2751461267471313,1.0216286182403564,0.2535175085067749,0.6317875385284424,0.8809523809523809,1.325698093523897e-07,0.677057683467865
1.2751460075378418,1.0216286182403564,0.25351738929748535,0.6317875981330872,0.8809523809523809,8.325771005956994e-08,0.677057683467865
1.2751460075378418,1.021628499031067,0.2535175085067749,0.6317875981330872,0.8809523809523809,2.087045061216486e-07,0.677057683467865
1.2751460075378418,1.0216283798217773,0.25351762771606445,0.6317875981330872,0.8809523809523809,1.8109874133642734e-07,0.677057683467865
1.2751460075378418,1.021628499031067,0.2535175085067749,0.6317875385284424,0.8809523809523809,1.5507394834912702e-07,0.677057683467865
1.2751458883285522,1.0216282606124878,0.25351762771606445,0.6317875385284424,0.8809523809523809,1.7386432205057645e-07,0.677057683467865
1.2751460075378418,1.0216286182403564,0.25351738929748535,0.6317875981330872,0.8809523809523809,2.5521740099065937e-07,0.6770578026771545
1.2751460075378418,1.0216286182403564,0.25351738929748535,0.6317874789237976,0.8809523809523809,1.5338363823502732e-07,0.677057683467865
1.2751460075378418,1.0216283798217773,0.25351762771606445,0.6317875981330872,0.8809523809523809,2.6009050202446815e-07,0.6770578026771545
1.2751460075378418,1.0216283798217773,0.25351762771606445,0.6317875981330872,0.8809523809523809,1.888853233822374e-07,0.677057683467865
1.2751460075378418,1.0216286182403564,0.25351738929748535,0.6317875385284424,0.8809523809523809,1.8668860946036148e-07,0.677057683467865
1.2751460075378418,1.0216283798217773,0.25351762771606445,0.6317875981330872,0.8809523809523809,2.445037523557403e-07,0.6770578026771545
1.2751460075378418,1.0216286182403564,0.25351738929748535,0.6317874789237976,0.8809523809523809,1.9714390475655819e-07,0.677057683467865
1.2751460075378418,1.0216283798217773,0.25351762771606445,0.6317874789237976,0.8809523809523809,2.2825884116173256e-07,0.677057683467865
1.2751460075378418,1.0216286182403564,0.25351738929748535,0.6317875385284424,0.8809523809523809,2.9041368065918505e-07,0.677057683467865
1.2751460075378418,1.0216283798217773,0.25351762771606445,0.6317875981330872,0.8809523809523809,2.5900845912474324e-07,0.677057683467865
1.2751457691192627,1.0216283798217773,0.25351738929748535,0.6317874789237976,0.8809523809523809,3.487399169443961e-07,0.677057683467865
1.2751460075378418,1.0216283798217773,0.25351762771606445,0.6317875981330872,0.8809523809523809,2.5171297579618113e-07,0.6770578622817993
1.2751458883285522,1.0216283798217773,0.2535175085067749,0.6317874789237976,0.8809523809523809,2.2881141603647848e-07,0.6770576238632202
1.2751460075378418,1.021628499031067,0.2535175085067749,0.6317874789237976,0.8809523809523809,2.6353066573392425e-07,0.677057683467865
1.2751460075378418,1.021628499031067,0.2535175085067749,0.6317875981330872,0.8809523809523809,2.598252422103542e-07,0.6770578622817993
1.2751461267471313,1.0216283798217773,0.253517746925354,0.6317874789237976,0.8809523809523809,2.852213754067634e-07,0.677057683467865
1.2751458883285522,1.0216283798217773,0.2535175085067749,0.6317876577377319,0.8809523809523809,1.3717402680413215e-07,0.6770578622817993
1.2751458883285522,1.0216283798217773,0.2535175085067749,0.6317874789237976,0.8809523809523809,3.30749941213071e-07,0.677057683467865
1.2751458883285522,1.021628499031067,0.25351738929748535,0.6317875981330872,0.8809523809523809,2.4823478383950714e-07,0.677057683467865
1.2751461267471313,1.0216283798217773,0.253517746925354,0.6317875981330872,0.8809523809523809,1.1257754550797472e-07,0.677057683467865
1.2751460075378418,1.021628499031067,0.2535175085067749,0.6317875981330872,0.8809523809523809,1.12938543850305e-07,0.677057683467865
1.2751461267471313,1.0216286182403564,0.2535175085067749,0.6317875981330872,0.8809523809523809,2.2908871244453621e-07,0.677057683467865
1.2751460075378418,1.021628499031067,0.2535175085067749,0.6317875385284424,0.8809523809523809,2.6704086053541687e-07,0.677057683467865
1.2751460075378418,1.0216282606124878,0.253517746925354,0.6317874789237976,0.8809523809523809,2.2306430480512063e-07,0.6770576238632202
1.2751460075378418,1.0216286182403564,0.25351738929748535,0.6317876577377319,0.8809523809523809,1.3175429103284841e-07,0.6770578026771545
1.2751458883285522,1.0216283798217773,0.2535175085067749,0.6317875981330872,0.8809523809523809,1.5983064827196358e-07,0.677057683467865
1.2751460075378418,1.0216286182403564,0.25351738929748535,0.6317875385284424,0.8809523809523809,1.0766976288323349e-07,0.677057683467865
1.2751460075378418,1.0216283798217773,0.25351762771606445,0.6317874789237976,0.8809523809523809,1.7025955401095416e-07,0.6770576238632202
1.2751460075378418,1.0216283798217773,0.25351762771606445,0.6317875385284424,0.8809523809523809,9.626401720197464e-08,0.677057683467865
1.2751458883285522,1.0216283798217773,0.2535175085067749,0.6317875385284424,0.8809523809523809,1.4397404868304875e-07,0.677057683467865
1.275146245956421,1.0216286182403564,0.25351762771606445,0.6317875981330872,0.8809523809523809,2.1282237128161796e-07,0.677057683467865
1.2751461267471313,1.0216286182403564,0.2535175085067749,0.6317874789237976,0.8809523809523809,2.2600831073305017e-07,0.677057683467865
1.2751460075378418,1.0216286182403564,0.25351738929748535,0.6317874789237976,0.8809523809523809,1.52605394987404e-07,0.6770576238632202
1.2751460075378418,1.0216282606124878,0.253517746925354,0.6317874789237976,0.8809523809523809,8.562172837400794e-08,0.677057683467865
1.2751460075378418,1.0216286182403564,0.25351738929748535,0.6317875385284424,0.8809523809523809,2.293329544045264e-07,0.677057683467865
1.2751460075378418,1.0216283798217773,0.25351762771606445,0.6317874789237976,0.8809523809523809,2.5774087930585665e-07,0.677057683467865
1.2751460075378418,1.0216283798217773,0.25351762771606445,0.6317875385284424,0.8809523809523809,2.068715616587724e-07,0.677057683467865
1.2751461267471313,1.0216286182403564,0.2535175085067749,0.6317874789237976,0.8809523809523809,1.6861740448348428e-07,0.6770576238632202
1.2751460075378418,1.0216286182403564,0.25351738929748535,0.6317875385284424,0.8809523809523809,1.7032070331879368e-07,0.677057683467865
1.2751460075378418,1.0216283798217773,0.25351762771606445,0.6317874789237976,0.8809523809523809,1.6361533994313504e-07,0.677057683467865
1.2751461267471313,1.0216286182403564,0.2535175085067749,0.6317875385284424,0.8809523809523809,2.0542590561944962e-07,0.6770578026771545
1.2751457691192627,1.0216282606124878,0.2535175085067749,0.6317874789237976,0.8809523809523809,1.961042244147393e-07,0.677057683467865
1.2751460075378418,1.0216282606124878,0.253517746925354,0.6317874193191528,0.8809523809523809,2.419231464045879e-07,0.677057683467865
1.2751458883285522,1.0216283798217773,0.2535175085067749,0.6317874789237976,0.8809523809523809,2.461862038671825e-07,0.677057683467865
1.2751460075378418,1.0216283798217773,0.25351762771606445,0.6317874789237976,0.8809523809523809,2.4286680400109617e-07,0.677057683467865
1.2751460075378418,1.0216283798217773,0.25351762771606445,0.6317875385284424,0.8809523809523809,1.8861830142213876e-07,0.677057683467865
1.2751460075378418,1.0216283798217773,0.25351762771606445,0.6317874789237976,0.8809523809523809,2.2527444798470242e-07,0.677057683467865
1.2751461267471313,1.0216286182403564,0.2535175085067749,0.6317875385284424,0.8809523809523809,2.791888107367413e-07,0.677057683467865
1.2751457691192627,1.0216282606124878,0.2535175085067749,0.6317875385284424,0.8809523809523809,2.4760734618212155e-07,0.677057683467865
1.2751458883285522,1.0216283798217773,0.2535175085067749,0.6317874789237976,0.8809523809523809,1.5395943364637787e-07,0.6770576238632202
1.2751460075378418,1.0216286182403564,0.25351738929748535,0.6317875981330872,0.8809523809523809,2.02464988774409e-07,0.6770578026771545
1.2751457691192627,1.0216282606124878,0.2535175085067749,0.6317875981330872,0.8809523809523809,1.8896275832958054e-07,0.6770578026771545
1.275146245956421,1.0216286182403564,0.25351762771606445,0.6317875385284424,0.8809523809523809,8.501525883275463e-08,0.677057683467865
1.2751458883285522,1.021628499031067,0.25351738929748535,0.6317875981330872,0.8809523809523809,2.0780852594270982e-07,0.6770578026771545
1.2751460075378418,1.0216283798217773,0.25351762771606445,0.6317875981330872,0.8809523809523809,1.5629932192950946e-07,0.6770578026771545
1.2751461267471313,1.0216286182403564,0.2535175085067749,0.6317875385284424,0.8809523809523809,1.0986991583195049e-07,0.677057683467865
1.2751458883285522,1.021628499031067,0.25351738929748535,0.6317875385284424,0.8809523809523809,1.812806118550725e-07,0.677057683467865
1.2751460075378418,1.0216283798217773,0.25351762771606445,0.6317875385284424,0.8809523809523809,7.701777349211625e-08,0.677057683467865
1.2751460075378418,1.021628499031067,0.2535175085067749,0.6317875981330872,0.8809523809523809,7.455221862073813e-08,0.677057683467865
1.2751460075378418,1.0216286182403564,0.25351738929748535,0.6317875385284424,0.8809523809523809,1.9982029186849104e-07,0.677057683467865
1.2751460075378418,1.0216286182403564,0.25351738929748535,0.6317875385284424,0.8809523809523809,2.3007078198133968e-07,0.677057683467865
1.2751460075378418,1.0216283798217773,0.25351762771606445,0.6317875385284424,0.8809523809523809,1.3823724032135942e-07,0.677057683467865
1.2751460075378418,1.021628499031067,0.2535175085067749,0.6317875385284424,0.8809523809523809,1.1435001567861036e-07,0.677057683467865
1.2751460075378418,1.0216283798217773,0.25351762771606445,0.6317875385284424,0.8809523809523809,1.0658286697662334e-07,0.677057683467865
1.2751458883285522,1.0216283798217773,0.2535175085067749,0.6317875385284424,0.8809523809523809,1.9073254975410237e-07,0.677057683467865
1.2751460075378418,1.0216283798217773,0.25351762771606445,0.6317875981330872,0.8809523809523809,2.3390130365896766e-07,0.677057683467865
1.2751460075378418,1.021628499031067,0.2535175085067749,0.6317874789237976,0.8809523809523809,2.487926451522071e-07,0.6770576238632202
1.2751460075378418,1.0216286182403564,0.25351738929748535,0.6317874789237976,0.8809523809523809,2.5504024847577966e-07,0.6770576238632202
1.2751458883285522,1.0216283798217773,0.2535175085067749,0.6317876577377319,0.8809523809523809,1.8328348971863306e-07,0.6770578622817993
1.2751460075378418,1.0216283798217773,0.25351762771606445,0.6317874789237976,0.8809523809523809,1.514698055871122e-07,0.677057683467865
1.2751458883285522,1.0216283798217773,0.2535175085067749,0.6317875385284424,0.8809523809523809,2.7400537305766193e-07,0.677057683467865
1.2751460075378418,1.021628499031067,0.2535175085067749,0.6317874789237976,0.8809523809523809,3.069123977184063e-07,0.677057683467865
1.2751460075378418,1.0216286182403564,0.25351738929748535,0.6317875981330872,0.8809523809523809,1.988904045902018e-07,0.677057683467865
1.2751460075378418,1.021628499031067,0.2535175085067749,0.6317874789237976,0.8809523809523809,1.7065796953374957e-07,0.6770576238632202
1.2751461267471313,1.0216283798217773,0.253517746925354,0.6317875981330872,0.8809523809523809,9.886512231105371e-08,0.677057683467865
1.2751458883285522,1.0216283798217773,0.2535175085067749,0.6317874789237976,0.8809523809523809,1.745496689409265e-07,0.677057683467865
1.2751460075378418,1.0216286182403564,0.25351738929748535,0.6317875981330872,0.8809523809523809,1.6612695219464513e-07,0.6770578026771545
1.2751460075378418,1.0216283798217773,0.25351762771606445,0.6317874789237976,0.8809523809523809,1.3541148291551508e-07,0.677057683467865
1.2751460075378418,1.0216282606124878,0.253517746925354,0.6317875385284424,0.8809523809523809,1.4455849850492086e-07,0.677057683467865
1.2751461267471313,1.021628737449646,0.25351738929748535,0.6317875981330872,0.8809523809523809,1.773055657849909e-07,0.6770578026771545
1.2751460075378418,1.0216283798217773,0.25351762771606445,0.6317875981330872,0.8809523809523809,1.5585681012453279e-07,0.677057683467865
1.275146245956421,1.0216286182403564,0.25351762771606445,0.6317875981330872,0.8809523809523809,1.237755640204341e-07,0.677057683467865
1.2751460075378418,1.021628499031067,0.2535175085067749,0.6317875981330872,0.8809523809523809,2.009086443877095e-07,0.6770578026771545
1.2751460075378418,1.0216282606124878,0.253517746925354,0.6317875385284424,0.8809523809523809,1.5427352195729327e-07,0.677057683467865
1.2751460075378418,1.0216283798217773,0.25351762771606445,0.6317874789237976,0.8809523809523809,1.7143914021744422e-07,0.677057683467865
1.2751460075378418,1.0216283798217773,0.25351762771606445,0.6317875385284424,0.8809523809523809,1.9639142578853352e-07,0.677057683467865
1.2751461267471313,1.0216286182403564,0.2535175085067749,0.6317875981330872,0.8809523809523809,2.0711807735551702e-07,0.6770578026771545
1.2751458883285522,1.0216282606124878,0.25351762771606445,0.6317875385284424,0.8809523809523809,2.3418827765908645e-07,0.677057683467865
1.2751460075378418,1.0216283798217773,0.25351762771606445,0.6317875981330872,0.8809523809523809,1.8321956929412408e-07,0.6770578026771545
1.2751460075378418,1.0216286182403564,0.25351738929748535,0.6317875385284424,0.8809523809523809,2.3687650241299707e-07,0.677057683467865
1.2751460075378418,1.0216283798217773,0.25351762771606445,0.6317875385284424,0.8809523809523809,1.8742831286999717e-07,0.677057683467865
1.275146245956421,1.0216286182403564,0.25351762771606445,0.6317875385284424,0.8809523809523809,2.347889278553339e-07,0.677057683467865
1.2751460075378418,1.0216283798217773,0.25351762771606445,0.6317874789237976,0.8809523809523809,0.09564881771802902,0.6770576238632202
1.2751458883285522,1.0216282606124878,0.25351762771606445,0.6317875981330872,0.8809523809523809,0.05128931999206543,0.6770578026771545
0.9595329761505127,1.4378211498260498,-0.4782881736755371,0.8760679960250854,0.9523809523809523,0.04762955754995346,0.9389389753341675
1.0043531656265259,1.486595630645752,-0.4822424650192261,0.8977014422416687,0.9523809523809523,0.055454958230257034,0.9613062143325806
0.9907123446464539,1.407939076423645,-0.41722673177719116,0.8945420384407043,0.9523809523809523,0.045336347073316574,0.9642851948738098
1.0330524444580078,1.443997859954834,-0.41094541549682617,0.9050756692886353,0.9523809523809523,0.06274044513702393,0.9790455102920532
0.9966533184051514,1.3479351997375488,-0.35128188133239746,0.8719980120658875,0.9523809523809523,0.04859558120369911,0.9529737234115601
1.040772795677185,1.3978533744812012,-0.3570805788040161,0.8674649000167847,0.9285714285714286,0.06392089277505875,0.9234126210212708
0.9570897817611694,1.306548833847046,-0.34945905208587646,0.8406504392623901,0.9285714285714286,0.05199813470244408,0.9072210192680359
0.9879237413406372,1.3711707592010498,-0.3832470178604126,0.8819515109062195,0.9285714285714286,0.05927571281790733,0.9439132213592529
0.9187328219413757,1.2976224422454834,-0.37888962030410767,0.8678190112113953,0.9047619047619048,0.057916052639484406,0.9339459538459778
1.0056531429290771,1.3674551248550415,-0.36180198192596436,0.8726423978805542,0.9285714285714286,0.06559926271438599,0.9374405145645142
1.0449998378753662,1.3730381727218628,-0.3280383348464966,0.8372827768325806,0.9047619047619048,0.07194706052541733,0.9126172065734863
1.0494587421417236,1.4008784294128418,-0.35141968727111816,0.8108988404273987,0.9047619047619048,0.08291926980018616,0.8854743838310242
1.073451280593872,1.4262033700942993,-0.35275208950042725,0.8027511239051819,0.9285714285714286,0.08594820648431778,0.8734147548675537
1.0863746404647827,1.461875319480896,-0.3755006790161133,0.8097107410430908,0.9285714285714286,0.08656477183103561,0.8944777250289917
1.059429407119751,1.4920002222061157,-0.43257081508636475,0.812916100025177,0.9285714285714286,0.06827088445425034,0.9145918488502502
1.0425398349761963,1.509623408317566,-0.46708357334136963,0.8122159838676453,0.9285714285714286,0.049542613327503204,0.9158388376235962
1.0648123025894165,1.5260530710220337,-0.4612407684326172,0.8064038157463074,0.9285714285714286,0.0427238754928112,0.9095212817192078
1.1301963329315186,1.5356932878494263,-0.4054969549179077,0.7854475378990173,0.9285714285714286,0.037705980241298676,0.8957436084747314
1.1851882934570312,1.5642364025115967,-0.37904810905456543,0.7766953110694885,0.9285714285714286,0.03209424018859863,0.8920773267745972
1.2229012250900269,1.5865676403045654,-0.3636664152145386,0.7884451746940613,0.9285714285714286,0.029917672276496887,0.9037013649940491
1.240098476409912,1.585328221321106,-0.34522974491119385,0.799189031124115,0.9285714285714286,0.03212563693523407,0.9086952805519104
1.229990005493164,1.5591059923171997,-0.32911598682403564,0.8074037432670593,0.9285714285714286,0.023433618247509003,0.9109465479850769
1.2047193050384521,1.5189803838729858,-0.3142610788345337,0.8205944299697876,0.9285714285714286,0.020109225064516068,0.9179647564888
1.1771715879440308,1.4743797779083252,-0.29720818996429443,0.8293430209159851,0.9285714285714286,0.022049615159630775,0.9230016469955444
1.1458919048309326,1.4297974109649658,-0.2839055061340332,0.8354609608650208,0.9285714285714286,0.026135211810469627,0.9253267049789429
1.1232049465179443,1.396247148513794,-0.2730422019958496,0.8339878916740417,0.9285714285714286,0.027698704972863197,0.9228445291519165
1.097317099571228,1.3610355854034424,-0.26371848583221436,0.8197978138923645,0.9285714285714286,0.03062974475324154,0.9097148180007935
1.0653678178787231,1.312522292137146,-0.24715447425842285,0.7981942892074585,0.9285714285714286,0.023013528436422348,0.8879027962684631
1.0402132272720337,1.280691146850586,-0.24047791957855225,0.7822572588920593,0.9285714285714286,0.018744144588708878,0.8727579712867737
1.024804711341858,1.2816822528839111,-0.2568775415420532,0.7692349553108215,0.9285714285714286,0.028372474014759064,0.86969393491745
1.0396816730499268,1.2776402235031128,-0.23795855045318604,0.7639778852462769,0.9285714285714286,0.030513310804963112,0.8829289078712463
1.028812289237976,1.249834656715393,-0.221022367477417,0.7512213587760925,0.9285714285714286,0.027301892638206482,0.8825951218605042
1.0061986446380615,1.205043077468872,-0.19884443283081055,0.7373656630516052,0.9285714285714286,0.03462100774049759,0.8773377537727356
0.9801149964332581,1.1663163900375366,-0.18620139360427856,0.7319251894950867,0.9285714285714286,0.03755148500204086,0.8730403780937195
0.9669910669326782,1.1346291303634644,-0.16763806343078613,0.7325712442398071,0.9285714285714286,0.03341801464557648,0.8672906160354614
0.93994140625,1.0953662395477295,-0.1554248332977295,0.7520760893821716,0.9285714285714286,0.030142221599817276,0.8787743449211121
0.9362232685089111,1.0804774761199951,-0.14425420761108398,0.7609306573867798,0.9285714285714286,0.02541029080748558,0.8811850547790527
0.9368081092834473,1.0580551624298096,-0.1212470531463623,0.7658118605613708,0.9285714285714286,0.02651207707822323,0.8805186748504639
0.9318649172782898,1.0251232385635376,-0.0932583212852478,0.765241265296936,0.9285714285714286,0.026848670095205307,0.8714710474014282
0.9275422096252441,1.0091803073883057,-0.08163809776306152,0.7636958956718445,0.9285714285714286,0.03007977269589901,0.855943500995636
0.9281060695648193,1.0069184303283691,-0.0788123607635498,0.7642885446548462,0.9285714285714286,0.03162655606865883,0.8434621691703796
0.930600643157959,0.9913601875305176,-0.060759544372558594,0.7676937580108643,0.9285714285714286,0.028885385021567345,0.8438171148300171
0.9303346276283264,0.9958227872848511,-0.06548815965652466,0.7739713191986084,0.9285714285714286,0.028010379523038864,0.8536317348480225
0.942864716053009,1.0134379863739014,-0.07057327032089233,0.7780764698982239,0.9285714285714286,0.029924409464001656,0.8622457981109619
0.9490301609039307,1.0295473337173462,-0.08051717281341553,0.7866876125335693,0.9285714285714286,0.03347373008728027,0.8704405426979065
0.9543328285217285,1.0490275621414185,-0.09469473361968994,0.795003354549408,0.9285714285714286,0.03358720988035202,0.8724263310432434
0.9501741528511047,1.0528414249420166,-0.10266727209091187,0.8037068247795105,0.9285714285714286,0.03318559750914574,0.8719054460525513
0.9435442090034485,1.0538157224655151,-0.11027151346206665,0.8138352036476135,0.9285714285714286,0.035753097385168076,0.8749687075614929
0.9400607347488403,1.058927059173584,-0.11886632442474365,0.8266066312789917,0.9285714285714286,0.03427410125732422,0.8814874291419983
0.954348087310791,1.0770962238311768,-0.12274813652038574,0.8423572778701782,0.9285714285714286,0.03057868778705597,0.8903799057006836
0.9598813056945801,1.083098292350769,-0.12321698665618896,0.8548967242240906,0.9285714285714286,0.02972576580941677,0.8961111307144165
0.9752094149589539,1.0935165882110596,-0.11830717325210571,0.8651669025421143,0.9047619047619048,0.032339438796043396,0.9011335968971252
1.0074881315231323,1.1237761974334717,-0.11628806591033936,0.8724237680435181,0.9047619047619048,0.03135308250784874,0.9078962206840515
1.0404927730560303,1.1520851850509644,-0.11159241199493408,0.88392573595047,0.9047619047619048,0.05584109202027321,0.9274341464042664
1.140066385269165,1.2207767963409424,-0.08071041107177734,0.892379105091095,0.9047619047619048,0.03246719390153885,0.9470200538635254
1.1380956172943115,1.2152982950210571,-0.0772026777267456,0.8850215077400208,0.9047619047619048,0.05655490234494209,0.9384270906448364
1.2557563781738281,1.2717580795288086,-0.01600170135498047,0.8754655718803406,0.9047619047619048,0.040610797703266144,0.9177352786064148
1.2313587665557861,1.2383992671966553,-0.007040500640869141,0.8799171447753906,0.9047619047619048,0.03589081019163132,0.9156630039215088
1.2355002164840698,1.170310378074646,0.06518983840942383,0.8804028034210205,0.9047619047619048,0.035005874931812286,0.9088299870491028
1.2330750226974487,1.1478335857391357,0.08524143695831299,0.8864823579788208,0.9047619047619048,0.03202497586607933,0.9184044599533081
1.2418372631072998,1.158843755722046,0.0829935073852539,0.8986424207687378,0.9047619047619048,0.050487618893384933,0.9362984299659729
1.2537705898284912,1.1721712350845337,0.08159935474395752,0.9076651334762573,0.9047619047619048,0.0497385710477829,0.9486864805221558
1.284231185913086,1.189752221107483,0.09447896480560303,0.9146672487258911,0.8809523809523809,0.05564918369054794,0.9589171409606934
1.2985790967941284,1.1872787475585938,0.11130034923553467,0.9108812212944031,0.8809523809523809,0.054949499666690826,0.9617626070976257
1.283266305923462,1.1804332733154297,0.10283303260803223,0.9072864055633545,0.8809523809523809,0.04683078080415726,0.9624652862548828
1.2614586353302002,1.1642411947250366,0.09721744060516357,0.9008363485336304,0.8809523809523809,0.04602336883544922,0.9602258205413818
1.2366104125976562,1.1418328285217285,0.09477758407592773,0.8957712054252625,0.8809523809523809,0.04599129781126976,0.9578198194503784
1.2209182977676392,1.125354528427124,0.09556376934051514,0.8944928050041199,0.8809523809523809,0.03978400677442551,0.9552767872810364
1.208992838859558,1.106959342956543,0.10203349590301514,0.8916480541229248,0.8809523809523809,0.03523905575275421,0.949069619178772
1.1996182203292847,1.0959084033966064,0.10370981693267822,0.887032687664032,0.8809523809523809,0.037149686366319656,0.9393894076347351
1.1952643394470215,1.0938819646835327,0.10138237476348877,0.883863627910614,0.8809523809523809,0.0348060242831707,0.9308117628097534
1.1900901794433594,1.096645474433899,0.09344470500946045,0.8816007375717163,0.8809523809523809,0.03294609859585762,0.9243229627609253
1.185312032699585,1.1079596281051636,0.07735240459442139,0.8815417289733887,0.8809523809523809,0.03435393050312996,0.921861469745636
1.2235047817230225,1.1118710041046143,0.1116337776184082,0.8808538317680359,0.8809523809523809,0.03475891426205635,0.9205052852630615
1.2640230655670166,1.1107206344604492,0.15330243110656738,0.878174364566803,0.8809523809523809,0.032411690801382065,0.9183317422866821
1.3112850189208984,1.128178596496582,0.1831064224243164,0.8724866509437561,0.8809523809523809,0.03531531244516373,0.9155594110488892
1.355945348739624,1.1475412845611572,0.2084040641784668,0.8648222088813782,0.8809523809523809,0.03737017512321472,0.91184401512146
1.3831727504730225,1.1457937955856323,0.23737895488739014,0.8507238626480103,0.8809523809523809,0.039042308926582336,0.902210533618927
1.38846755027771,1.1268330812454224,0.2616344690322876,0.8236662149429321,0.8809523809523809,0.03841454163193703,0.8792594075202942
1.3690121173858643,1.0903651714324951,0.27864694595336914,0.7793019413948059,0.8571428571428572,0.036260560154914856,0.8394734263420105
1.3341491222381592,1.0575238466262817,0.27662527561187744,0.7459142208099365,0.8571428571428572,0.054313573986291885,0.8069736957550049
1.3038033246994019,1.0298258066177368,0.27397751808166504,0.7320577502250671,0.8571428571428572,0.05734548345208168,0.7949292659759521
1.2814579010009766,1.0058262348175049,0.2756316661834717,0.7252805829048157,0.8571428571428572,0.07796831429004669,0.7934061884880066
1.273690938949585,0.9804359674453735,0.2932549715042114,0.7187071442604065,0.8571428571428572,0.06625047326087952,0.7966731190681458
1.2621145248413086,0.9415279030799866,0.320586621761322,0.7117975950241089,0.8571428571428572,0.04616028442978859,0.7990607023239136
1.265453815460205,0.8879662156105042,0.3774875998497009,0.7018835544586182,0.8571428571428572,0.03359215706586838,0.8046404719352722
1.2728667259216309,0.8540212512016296,0.4188454747200012,0.6929757595062256,0.8571428571428572,0.024748669937253,0.8074204325675964
1.2805153131484985,0.847084105014801,0.4334312081336975,0.6913225650787354,0.8571428571428572,0.019803369417786598,0.8071807026863098
1.289080262184143,0.8550816178321838,0.43399864435195923,0.6941825151443481,0.8571428571428572,0.015585844404995441,0.8075767755508423
1.2980711460113525,0.8729342222213745,0.425136923789978,0.6990091800689697,0.8571428571428572,0.013893482275307178,0.8087259531021118
1.3072046041488647,0.8960887789726257,0.411115825176239,0.7035202383995056,0.8571428571428572,0.02268981747329235,0.8098512291908264
1.3125605583190918,0.9228091239929199,0.3897514343261719,0.7081223726272583,0.8571428571428572,0.040932416915893555,0.8126447200775146
1.3078949451446533,0.9440162181854248,0.3638787269592285,0.7102277278900146,0.8571428571428572,0.035424135625362396,0.8146761059761047
1.2972557544708252,0.9450603723526001,0.3521953821182251,0.7030221819877625,0.8571428571428572,0.02834230102598667,0.8031843304634094
0.8991425633430481,1.2991985082626343,-0.4000559449195862,0.7295404672622681,0.9523809523809523,0.030234940350055695,0.9449499845504761
0.883364737033844,1.2779182195663452,-0.3945534825325012,0.7224805355072021,0.9523809523809523,0.03940612077713013,0.955926775932312
0.908802330493927,1.227044939994812,-0.318242609500885,0.696115255355835,0.9523809523809523,0.056010812520980835,0.9385674595832825
0.8864378929138184,1.1592098474502563,-0.272771954536438,0.6800225377082825,0.9523809523809523,0.06252048164606094,0.9209378361701965
0.8591510653495789,1.0529284477233887,-0.19377738237380981,0.6541202664375305,0.9523809523809523,0.061823178082704544,0.8904059529304504
0.8083339929580688,0.9394873380661011,-0.13115334510803223,0.6058964133262634,0.9523809523809523,0.06778478622436523,0.8284847736358643
0.7737229466438293,0.8803631067276001,-0.10664016008377075,0.5543164610862732,0.9523809523809523,0.06158711016178131,0.7519930601119995
0.7563217878341675,0.8668904900550842,-0.11056870222091675,0.5247488617897034,0.9523809523809523,0.06347639858722687,0.7008635401725769
0.7242037057876587,0.8692339062690735,-0.1450302004814148,0.5151416659355164,0.9523809523809523,0.06766657531261444,0.6818244457244873
0.6575251817703247,0.8797423243522644,-0.2222171425819397,0.5197545886039734,0.9523809523809523,0.0625721663236618,0.6862315535545349
0.6232904195785522,0.8983056545257568,-0.2750152349472046,0.5248013734817505,0.9523809523809523,0.0515458770096302,0.697076141834259
0.6243667602539062,0.9201202988624573,-0.295753538608551,0.5284246802330017,0.9285714285714286,0.0550897978246212,0.7078551054000854
0.6558439135551453,0.9257277250289917,-0.26988381147384644,0.5288536548614502,0.9285714285714286,0.04411839693784714,0.7124717235565186
0.7146620154380798,0.8726413249969482,-0.1579793095588684,0.531826913356781,0.9285714285714286,0.03324165940284729,0.7096048593521118
0.7325326800346375,0.8013853430747986,-0.06885266304016113,0.5499929785728455,0.9285714285714286,0.0386982336640358,0.7270017862319946
0.7468389272689819,0.7766525149345398,-0.02981358766555786,0.5752918124198914,0.9285714285714286,0.04095614328980446,0.7500738501548767
0.7727078199386597,0.7949392199516296,-0.02223140001296997,0.5959527492523193,0.9285714285714286,0.03811636194586754,0.7680284380912781
0.8049349188804626,0.8211427927017212,-0.016207873821258545,0.6068514585494995,0.9285714285714286,0.04163601994514465,0.7756525278091431
0.8311668634414673,0.8445025086402893,-0.013335645198822021,0.6198575496673584,0.9285714285714286,0.04743979498744011,0.7951120138168335
0.845637857913971,0.8930570483207703,-0.047419190406799316,0.626034140586853,0.9285714285714286,0.04769563674926758,0.802087128162384
0.8548032641410828,0.8982560634613037,-0.04345279932022095,0.6174613833427429,0.9285714285714286,0.05368456616997719,0.7712183594703674
0.8594781160354614,0.8893170356750488,-0.029838919639587402,0.6108682155609131,0.9047619047619048,0.047376081347465515,0.7449276447296143
0.8798689842224121,0.8914902806282043,-0.011621296405792236,0.6293457746505737,0.9047619047619048,0.06364602595567703,0.7612318396568298
0.9386569857597351,0.9104529619216919,0.028204023838043213,0.6635146141052246,0.9047619047619048,0.06556978821754456,0.7994111180305481
0.9878199100494385,0.9598406553268433,0.027979254722595215,0.6785925626754761,0.9047619047619048,0.046015262603759766,0.8239415287971497
1.0474472045898438,0.9875653386116028,0.05988186597824097,0.6802458167076111,0.8809523809523809,0.04049552604556084,0.8306610584259033
1.0817674398422241,0.9949612617492676,0.08680617809295654,0.6853750348091125,0.8809523809523809,0.03921111300587654,0.8350376486778259
1.1001917123794556,1.0038666725158691,0.09632503986358643,0.686156690120697,0.9047619047619048,0.03879367932677269,0.8284875750541687
1.1134194135665894,1.021040916442871,0.09237849712371826,0.6845128536224365,0.8809523809523809,0.041276127099990845,0.8190760016441345
1.1142992973327637,1.038482427597046,0.07581686973571777,0.6879351735115051,0.8809523809523809,0.06112673133611679,0.8197711110115051
1.101860523223877,1.044169306755066,0.057691216468811035,0.6886282563209534,0.8809523809523809,0.07363820821046829,0.8193709850311279
1.0716921091079712,1.0335197448730469,0.038172364234924316,0.6826893091201782,0.8571428571428572,0.07914590835571289,0.805308997631073
1.0316940546035767,0.9858034253120422,0.045890629291534424,0.6765124797821045,0.8571428571428572,0.07170987874269485,0.790506899356842
0.9837697148323059,0.947529673576355,0.03624004125595093,0.6762693524360657,0.8571428571428572,0.05732093006372452,0.7889125347137451
0.9407607316970825,0.9081219434738159,0.0326387882232666,0.6757079362869263,0.8571428571428572,0.060176748782396317,0.7944872975349426
0.9191856980323792,0.891970157623291,0.027215540409088135,0.6679009199142456,0.8571428571428572,0.0501529760658741,0.7960840463638306
0.9243510365486145,0.8960627317428589,0.028288304805755615,0.6650387644767761,0.8571428571428572,0.027673348784446716,0.7963384985923767
0.9861171245574951,0.9338955879211426,0.05222153663635254,0.6752540469169617,0.8571428571428572,0.022590409964323044,0.7997530102729797
1.1044256687164307,1.041493535041809,0.06293213367462158,0.7274686694145203,0.8571428571428572,0.030977221205830574,0.8308379650115967
1.2648829221725464,1.1650078296661377,0.09987509250640869,0.7407669425010681,0.8571428571428572,0.027680810540914536,0.8272534608840942
1.3624523878097534,1.2151272296905518,0.14732515811920166,0.7402393221855164,0.8571428571428572,0.02997199445962906,0.8139568567276001
1.4339584112167358,1.268181324005127,0.1657770872116089,0.7457963228225708,0.8571428571428572,0.03915826976299286,0.8079746961593628
1.4569592475891113,1.2752282619476318,0.1817309856414795,0.7565339803695679,0.8571428571428572,0.03624394163489342,0.8122962117195129
1.4720709323883057,1.2853697538375854,0.18670117855072021,0.7637841105461121,0.8571428571428572,0.03413348272442818,0.8171056509017944
1.4481995105743408,1.253792643547058,0.19440686702728271,0.7651559710502625,0.8571428571428572,0.031202595680952072,0.8177445530891418
1.4402612447738647,1.2310198545455933,0.20924139022827148,0.7640424966812134,0.8571428571428572,0.024111611768603325,0.8150554895401001
1.4453365802764893,1.2222013473510742,0.22313523292541504,0.7626631259918213,0.8571428571428572,0.020996063947677612,0.8115020394325256
1.450986385345459,1.2153476476669312,0.23563873767852783,0.7629843950271606,0.8571428571428572,0.019166773185133934,0.8097216486930847
1.4645171165466309,1.213674545288086,0.2508425712585449,0.7638930082321167,0.8571428571428572,0.023203179240226746,0.8094361424446106
1.4881260395050049,1.2205060720443726,0.2676199674606323,0.7633125185966492,0.8571428571428572,0.031427960842847824,0.8098466396331787
1.523190975189209,1.2346848249435425,0.2885061502456665,0.7536752223968506,0.8571428571428572,0.03219841793179512,0.8080044388771057
1.5644835233688354,1.2585521936416626,0.30593132972717285,0.729267954826355,0.8571428571428572,0.031270671635866165,0.797920286655426
1.5871092081069946,1.2741572856903076,0.312951922416687,0.7056930065155029,0.8571428571428572,0.03052728995680809,0.7801647782325745
1.5749269723892212,1.272764801979065,0.30216217041015625,0.6954023838043213,0.8571428571428572,0.030399613082408905,0.7706700563430786
1.5408753156661987,1.2664180994033813,0.2744572162628174,0.6954676508903503,0.8571428571428572,0.03108099289238453,0.7718523144721985
1.5061891078948975,1.2548341751098633,0.2513549327850342,0.6973879933357239,0.8571428571428572,0.03623577579855919,0.7763060927391052
1.4821619987487793,1.246034026145935,0.23612797260284424,0.700093150138855,0.8571428571428572,0.05433400720357895,0.7819463610649109
1.4611268043518066,1.2409147024154663,0.22021210193634033,0.7029088735580444,0.8571428571428572,0.05493372678756714,0.7882147431373596
1.4430806636810303,1.2377575635910034,0.20532310009002686,0.7047871351242065,0.8571428571428572,0.05619192123413086,0.7939328551292419
1.4241864681243896,1.2345974445343018,0.1895890235900879,0.7049785852432251,0.8809523809523809,0.055291902273893356,0.7983227968215942
1.4027124643325806,1.232090950012207,0.17062151432037354,0.7041842341423035,0.8809523809523809,0.05220066383481026,0.8010557293891907
1.3900834321975708,1.2373969554901123,0.1526864767074585,0.7015637159347534,0.8809523809523809,0.04926328733563423,0.8001991510391235
1.3821111917495728,1.241963267326355,0.14014792442321777,0.6985814571380615,0.8809523809523809,0.04555939510464668,0.797737181186676
1.3790563344955444,1.2451890707015991,0.1338672637939453,0.6958292722702026,0.8809523809523809,0.04267429932951927,0.7953991293907166
1.3801583051681519,1.2492948770523071,0.13086342811584473,0.694191038608551,0.8809523809523809,0.03918636962771416,0.793997585773468
1.3845808506011963,1.2555521726608276,0.12902867794036865,0.6939974427223206,0.8809523809523809,0.03767285868525505,0.7937110066413879
1.3919495344161987,1.2640310525894165,0.12791848182678223,0.6952224373817444,0.8809523809523809,0.034058183431625366,0.7942337393760681
1.415270447731018,1.2737598419189453,0.14151060581207275,0.697197675704956,0.8809523809523809,0.0296248197555542,0.7949007749557495
1.438025951385498,1.282472848892212,0.15555310249328613,0.6993342041969299,0.8809523809523809,0.02635190635919571,0.7951378226280212
1.4577958583831787,1.2914040088653564,0.16639184951782227,0.7029682993888855,0.8809523809523809,0.024067388847470284,0.797061026096344
1.472335696220398,1.2976592779159546,0.17467641830444336,0.7070328593254089,0.8809523809523809,0.022212153300642967,0.7982814311981201
1.4827778339385986,1.3020367622375488,0.1807410717010498,0.7127740383148193,0.8809523809523809,0.020540529862046242,0.8018520474433899
1.4889265298843384,1.3033668994903564,0.18555963039398193,0.7189737558364868,0.8809523809523809,0.021292343735694885,0.8059807419776917
1.492134928703308,1.3030385971069336,0.1890963315963745,0.7254482507705688,0.8809523809523809,0.01436789520084858,0.8103715777397156
1.4927093982696533,1.3009979724884033,0.19171142578125,0.7307989001274109,0.8809523809523809,0.01665014959871769,0.8132662177085876
1.49281907081604,1.2976584434509277,0.1951606273651123,0.7351392507553101,0.8809523809523809,0.019688954576849937,0.8153181672096252
1.511725902557373,1.2908382415771484,0.2208876609802246,0.7427645325660706,0.8809523809523809,0.04980388656258583,0.8225675821304321
1.5140795707702637,1.2823920249938965,0.2316875457763672,0.7462740540504456,0.8809523809523809,0.030371515080332756,0.8248299360275269
1.5134867429733276,1.2739462852478027,0.2395404577255249,0.7493335604667664,0.8809523809523809,0.04256511479616165,0.8265848755836487
1.5155624151229858,1.2603187561035156,0.2552436590194702,0.7532446980476379,0.8809523809523809,0.04430944100022316,0.8279306292533875
1.5425307750701904,1.2119560241699219,0.33057475090026855,0.756324827671051,0.8571428571428572,0.03419286757707596,0.825965940952301
1.5343230962753296,1.171233057975769,0.36309003829956055,0.7512195706367493,0.8571428571428572,0.027702005580067635,0.8208290338516235
1.5199618339538574,1.1380897760391235,0.3818720579147339,0.7456232905387878,0.8571428571428572,0.03293054550886154,0.8145365118980408
1.5025848150253296,1.126625418663025,0.3759593963623047,0.7472714185714722,0.8571428571428572,0.04023469239473343,0.8143283128738403
1.4738248586654663,1.130548357963562,0.3432765007019043,0.7493417859077454,0.8571428571428572,0.0377887561917305,0.8154922723770142
1.4391367435455322,1.1437454223632812,0.295391321182251,0.7494280338287354,0.8571428571428572,0.03213641420006752,0.8154481053352356
1.4713292121887207,1.1559884548187256,0.3153407573699951,0.743563711643219,0.8571428571428572,0.027075553312897682,0.8111943006515503
1.4976149797439575,1.164191722869873,0.3334232568740845,0.7310858368873596,0.8571428571428572,0.02383679524064064,0.8015852570533752
1.5144506692886353,1.1663645505905151,0.3480861186981201,0.7145885825157166,0.8571428571428572,0.020867956802248955,0.7879407405853271
1.5235636234283447,1.1636279821395874,0.3599356412887573,0.6985914707183838,0.8571428571428572,0.020970167592167854,0.7733138799667358
1.5273966789245605,1.1577999591827393,0.3695967197418213,0.6844324469566345,0.8571428571428572,0.022832902148365974,0.7586687207221985
1.5270451307296753,1.16664457321167,0.36040055751800537,0.6776196956634521,0.8571428571428572,0.11601008474826813,0.7501793503761292
1.5231826305389404,1.1945246458053589,0.32865798473358154,0.6778351068496704,0.8571428571428572,0.09525708854198456,0.7484287023544312
1.5204041004180908,1.222359538078308,0.2980445623397827,0.6769264340400696,0.8571428571428572,0.06085789203643799,0.7472687363624573
1.544952154159546,1.235711932182312,0.3092402219772339,0.6692246198654175,0.8571428571428572,0.040165070444345474,0.7420491576194763
0.5679386258125305,0.7524134516716003,-0.18447482585906982,0.6582388281822205,0.9523809523809523,0.03970831632614136,0.8130798935890198
0.5424394011497498,0.7697671055793762,-0.22732770442962646,0.6293625235557556,0.9523809523809523,0.045917630195617676,0.8119186758995056
0.5446856021881104,0.787439227104187,-0.24275362491607666,0.5961282253265381,0.9523809523809523,0.04984084516763687,0.7989161610603333
0.5560957789421082,0.7871747612953186,-0.23107898235321045,0.5622753500938416,0.9523809523809523,0.04981854185461998,0.7670671343803406
0.5403925180435181,0.7696420550346375,-0.22924953699111938,0.5373010039329529,0.9523809523809523,0.041567664593458176,0.7359760403633118
0.5207430720329285,0.756136953830719,-0.23539388179779053,0.5403891801834106,0.9285714285714286,0.04239710420370102,0.7415969371795654
0.5325605273246765,0.7526875138282776,-0.22012698650360107,0.5788514614105225,0.9047619047619048,0.042692333459854126,0.7834904789924622
0.5638859868049622,0.7666293978691101,-0.20274341106414795,0.6325279474258423,0.9047619047619048,0.037587493658065796,0.8203951120376587
0.6065926551818848,0.7898105978965759,-0.18321794271469116,0.6544153094291687,0.9047619047619048,0.04906262829899788,0.8303280472755432
0.6488968133926392,0.8215581178665161,-0.17266130447387695,0.6753205060958862,0.9047619047619048,0.04960646107792854,0.8350706696510315
0.7066134214401245,0.8595989942550659,-0.1529855728149414,0.688992440700531,0.9047619047619048,0.045912373811006546,0.8335521817207336
0.8131347894668579,0.9266510009765625,-0.11351621150970459,0.689307451248169,0.9047619047619048,0.04363049194216728,0.8274662494659424
0.8931127786636353,0.9887315630912781,-0.09561878442764282,0.7026625275611877,0.9047619047619048,0.051121942698955536,0.8331140875816345
0.9109728932380676,1.0036879777908325,-0.09271508455276489,0.7228615283966064,0.9047619047619048,0.05599777773022652,0.8447201251983643
0.9497538805007935,1.0377196073532104,-0.08796572685241699,0.7291580438613892,0.9047619047619048,0.05567865073680878,0.8409180045127869
0.9734251499176025,1.065414309501648,-0.09198915958404541,0.7300240993499756,0.9047619047619048,0.04834343120455742,0.8311761021614075
1.0009493827819824,1.1056843996047974,-0.10473501682281494,0.7317031621932983,0.9285714285714286,0.04980539157986641,0.824277937412262
1.016953468322754,1.1278480291366577,-0.11089456081390381,0.730648398399353,0.9047619047619048,0.06695360690355301,0.812397837638855
1.02365243434906,1.1459366083145142,-0.1222841739654541,0.7312025427818298,0.9047619047619048,0.05880216881632805,0.802738606929779
1.0217723846435547,1.1546967029571533,-0.13292431831359863,0.7349903583526611,0.9285714285714286,0.05856853350996971,0.7995613813400269
1.0298570394515991,1.1615097522735596,-0.13165271282196045,0.754567563533783,0.9285714285714286,0.05843447893857956,0.8175092935562134
1.0572108030319214,1.1772971153259277,-0.12008631229400635,0.7879219651222229,0.9285714285714286,0.07018348574638367,0.8522037267684937
1.0879359245300293,1.1670292615890503,-0.079093337059021,0.8203713893890381,0.9285714285714286,0.07759252935647964,0.8868253827095032
1.1021771430969238,1.11583411693573,-0.013656973838806152,0.8342048525810242,0.9285714285714286,0.08703503757715225,0.9085519313812256
1.109119176864624,1.0809321403503418,0.028187036514282227,0.8291407823562622,0.9047619047619048,0.07926800101995468,0.911730170249939
1.14152193069458,1.0482670068740845,0.0932549238204956,0.8302266001701355,0.9047619047619048,0.07839784026145935,0.9070773720741272
1.1721248626708984,0.9867039918899536,0.18542087078094482,0.8353316187858582,0.9047619047619048,0.06718278676271439,0.909744143486023
1.209556221961975,0.949745774269104,0.2598104476928711,0.8174118399620056,0.8809523809523809,0.0613802894949913,0.9075801372528076
1.2532707452774048,0.9126318097114563,0.3406389355659485,0.7648836374282837,0.8809523809523809,0.056653887033462524,0.8810016512870789
1.3044743537902832,0.9034525156021118,0.4010218381881714,0.6964930891990662,0.8809523809523809,0.048869457095861435,0.8030022382736206
1.3510020971298218,0.8927668333053589,0.4582352638244629,0.6321502923965454,0.8809523809523809,0.04613691195845604,0.7058343291282654
1.3765003681182861,0.8990952968597412,0.4774050712585449,0.5967153906822205,0.8809523809523809,0.037725936621427536,0.6481480002403259
1.362777829170227,0.9316942095756531,0.431083619594574,0.5886090993881226,0.8809523809523809,0.03293100744485855,0.6407217383384705
1.3325210809707642,0.985293447971344,0.34722763299942017,0.6055469512939453,0.8809523809523809,0.032453060150146484,0.6724270582199097
1.2962331771850586,1.0281108617782593,0.2681223154067993,0.6445626020431519,0.8809523809523809,0.03288450092077255,0.722987711429596
1.2544188499450684,1.0438562631607056,0.2105625867843628,0.6789277791976929,0.8809523809523809,0.03780042752623558,0.7592527270317078
1.241482138633728,1.0419604778289795,0.19952166080474854,0.6934765577316284,0.8809523809523809,0.039177604019641876,0.7699585556983948
1.2339595556259155,1.0199480056762695,0.214011549949646,0.6860947012901306,0.8809523809523809,0.03700341284275055,0.7573543787002563
1.2141928672790527,0.9768019318580627,0.23739093542099,0.6676175594329834,0.8809523809523809,0.03718908876180649,0.7334007620811462
1.188833475112915,0.929125964641571,0.259707510471344,0.6522229313850403,0.8809523809523809,0.03514176607131958,0.7167507410049438
1.1556439399719238,0.883319079875946,0.2723248600959778,0.6404446363449097,0.8809523809523809,0.031327757984399796,0.7065989971160889
1.1266998052597046,0.8510804772377014,0.2756193280220032,0.6298926472663879,0.8809523809523809,0.03085886500775814,0.696025550365448
1.1358553171157837,0.836378276348114,0.2994770407676697,0.6190657019615173,0.8809523809523809,0.02811460569500923,0.6838194727897644
1.1555150747299194,0.8318473696708679,0.3236677050590515,0.6096627712249756,0.8809523809523809,0.026462091132998466,0.6749005913734436
1.1887028217315674,0.8507542014122009,0.33794862031936646,0.6048791408538818,0.8571428571428572,0.022790132090449333,0.6754036545753479
1.2297873497009277,0.8884574770927429,0.3413298726081848,0.5979484915733337,0.8571428571428572,0.0320529006421566,0.6771970391273499
1.274796962738037,0.922410249710083,0.3523867130279541,0.5859281420707703,0.8571428571428572,0.029693955555558205,0.67191082239151
1.3145376443862915,0.9415967464447021,0.37294089794158936,0.5843555927276611,0.8571428571428572,0.02814405970275402,0.6704065799713135
1.3584791421890259,0.9680737257003784,0.39040541648864746,0.6021050214767456,0.8571428571428572,0.024216685444116592,0.6881306767463684
1.4135063886642456,1.0041922330856323,0.4093141555786133,0.6255306601524353,0.8571428571428572,0.020222999155521393,0.7136080861091614
1.4400098323822021,1.028907299041748,0.4111025333404541,0.6392256021499634,0.8571428571428572,0.013059498742222786,0.7334163188934326
1.4449025392532349,1.040381908416748,0.4045206308364868,0.6440169811248779,0.8571428571428572,0.011348636820912361,0.7448089122772217
1.4360662698745728,1.0511400699615479,0.3849261999130249,0.647211492061615,0.8571428571428572,0.015233954414725304,0.7540652751922607
1.4122239351272583,1.0608104467391968,0.3514134883880615,0.6527740359306335,0.8571428571428572,0.07909947633743286,0.7637693881988525
1.3851940631866455,1.0739516019821167,0.3112424612045288,0.6641920208930969,0.8571428571428572,0.05110284313559532,0.773254930973053
1.3602665662765503,1.0716594457626343,0.288607120513916,0.6750713586807251,0.8571428571428572,0.04964795336127281,0.7779848575592041
1.339893102645874,1.0640572309494019,0.27583587169647217,0.6853640675544739,0.8571428571428572,0.041299767792224884,0.7821781039237976
1.3258697986602783,1.0554879903793335,0.2703818082809448,0.691364049911499,0.8571428571428572,0.04545363411307335,0.7844959497451782
0.44748225808143616,1.3620927333831787,-0.9146104753017426,0.8000837564468384,0.9761904761904762,0.0540635846555233,0.8905373215675354
0.3856258690357208,1.357163906097412,-0.9715380370616913,0.809609591960907,0.9761904761904762,0.05660467967391014,0.9263380765914917
0.4092501401901245,1.2949039936065674,-0.8856538534164429,0.7884858250617981,0.9761904761904762,0.05624163895845413,0.9140564203262329
0.4448779225349426,1.2705262899398804,-0.8256483674049377,0.7771009802818298,0.9761904761904762,0.04961629956960678,0.90505051612854
0.4726983904838562,1.2285830974578857,-0.7558847069740295,0.7637571692466736,0.9761904761904762,0.04641786962747574,0.8931131958961487
0.4762553572654724,1.232617735862732,-0.7563623785972595,0.7409058809280396,0.9761904761904762,0.047251030802726746,0.8726955056190491
0.4938895106315613,1.2090601921081543,-0.715170681476593,0.7029741406440735,0.9761904761904762,0.04465875029563904,0.8356360197067261
0.5229897499084473,1.2030823230743408,-0.6800925731658936,0.6557820439338684,0.9761904761904762,0.04218995198607445,0.7747548222541809
0.5446103811264038,1.1615886688232422,-0.6169782876968384,0.6241663694381714,0.9761904761904762,0.037241268903017044,0.7355168461799622
0.5356414914131165,1.1496803760528564,-0.61403888463974,0.6074922680854797,0.9761904761904762,0.03548119217157364,0.7160416841506958
0.5662593245506287,1.1101768016815186,-0.5439174771308899,0.5764463543891907,0.9523809523809523,0.04428210109472275,0.6951369047164917
0.5738439559936523,1.0794718265533447,-0.5056278705596924,0.55113285779953,0.9523809523809523,0.06602641940116882,0.6675090193748474
0.6011869311332703,1.031738042831421,-0.43055111169815063,0.5301221013069153,0.9523809523809523,0.07392469793558121,0.6455152034759521
0.594822883605957,0.9353081583976746,-0.34048527479171753,0.5141434669494629,0.9523809523809523,0.06679075956344604,0.6207337379455566
0.6226457953453064,0.9165358543395996,-0.2938900589942932,0.5131287574768066,0.9523809523809523,0.08342132717370987,0.6135807037353516
0.6193307042121887,0.899830162525177,-0.2804994583129883,0.5313361883163452,0.9523809523809523,0.07756650447845459,0.6246311068534851
0.667915940284729,0.908130943775177,-0.240215003490448,0.5416942238807678,0.9523809523809523,0.06742262840270996,0.6298297047615051
0.6740383505821228,0.9522935748100281,-0.2782552242279053,0.5820510387420654,0.9523809523809523,0.07776764035224915,0.6730713248252869
0.8051387667655945,0.9603897333145142,-0.15525096654891968,0.5840603113174438,0.9523809523809523,0.06918991357088089,0.6677444577217102
0.7389137744903564,1.0310733318328857,-0.2921595573425293,0.6606776714324951,0.9523809523809523,0.06297644972801208,0.7432644963264465
0.8761583566665649,0.8784111738204956,-0.002252817153930664,0.5394776463508606,0.9523809523809523,0.051290594041347504,0.6333022117614746
0.7317100763320923,1.0374743938446045,-0.3057643175125122,0.6494427919387817,0.9523809523809523,0.0523265041410923,0.7437239289283752
0.8139369487762451,0.8068509697914124,0.007085978984832764,0.5053097605705261,0.9523809523809523,0.056213825941085815,0.6062508821487427
0.7659913897514343,0.9926181435585022,-0.22662675380706787,0.6201078295707703,0.9523809523809523,0.043659552931785583,0.718750536441803
0.747402012348175,0.78559410572052,-0.03819209337234497,0.5133264660835266,0.9523809523809523,0.06776604056358337,0.6230300664901733
0.693160355091095,0.9321186542510986,-0.23895829916000366,0.6093446016311646,0.9523809523809523,0.036739762872457504,0.6867700815200806
0.6651710867881775,0.7667492628097534,-0.10157817602157593,0.5097542405128479,0.9523809523809523,0.08133301883935928,0.580524742603302
0.6027256846427917,0.9243593811988831,-0.3216336965560913,0.5937780141830444,0.9523809523809523,0.04735292121767998,0.631062924861908
0.6051838994026184,0.7406070232391357,-0.13542312383651733,0.5126745700836182,0.9523809523809523,0.06488873809576035,0.5686259269714355
0.5506513714790344,0.8956175446510315,-0.34496617317199707,0.5878508687019348,0.9523809523809523,0.04708923026919365,0.6177884936332703
0.6614803075790405,0.7873915433883667,-0.12591123580932617,0.5801969766616821,0.9523809523809523,0.06918817013502121,0.633111834526062
0.6099486351013184,0.9960082173347473,-0.38605958223342896,0.6488582491874695,0.9523809523809523,0.0551738403737545,0.6854792237281799
0.8483049869537354,0.897862434387207,-0.04955744743347168,0.6540390253067017,0.9523809523809523,0.0652826651930809,0.6974214315414429
0.7924919724464417,1.1406424045562744,-0.34815043210983276,0.6990487575531006,0.9523809523809523,0.05749073997139931,0.7277123928070068
0.9091828465461731,0.9812296032905579,-0.07204675674438477,0.6803897619247437,0.9523809523809523,0.06767881661653519,0.718779981136322
0.8704601526260376,1.1779143810272217,-0.3074542284011841,0.7071007490158081,0.9523809523809523,0.06569229811429977,0.7341102957725525
0.8843966126441956,1.0329620838165283,-0.14856547117233276,0.6547836661338806,0.9523809523809523,0.060757558792829514,0.6970914006233215
0.891778290271759,1.1589034795761108,-0.2671251893043518,0.6749950647354126,0.9523809523809523,0.052166637033224106,0.7083873152732849
0.8269469738006592,1.1130958795547485,-0.28614890575408936,0.681132435798645,0.9523809523809523,0.0483437106013298,0.7176090478897095
0.764861524105072,1.122602105140686,-0.357740581035614,0.6908113360404968,0.9523809523809523,0.04808935523033142,0.7286211848258972
0.7152297496795654,1.1366498470306396,-0.4214200973510742,0.6982649564743042,0.9523809523809523,0.040971219539642334,0.737994372844696
0.6717346906661987,1.1586906909942627,-0.48695600032806396,0.7082703709602356,0.9523809523809523,0.043213021010160446,0.7486657500267029
0.6418293714523315,1.1586509943008423,-0.5168216228485107,0.7124086022377014,0.9523809523809523,0.051945894956588745,0.7530777454376221
0.6314185261726379,1.1799376010894775,-0.5485190749168396,0.7247745394706726,0.9285714285714286,0.049526650458574295,0.7630246877670288
0.6308397650718689,1.1912152767181396,-0.5603755116462708,0.733497679233551,0.9285714285714286,0.048276904970407486,0.7725485563278198
0.6309046149253845,1.1944669485092163,-0.5635623335838318,0.7366855144500732,0.8809523809523809,0.04636988043785095,0.7769200801849365
0.6473855376243591,1.1961679458618164,-0.5487824082374573,0.7280237078666687,0.8809523809523809,0.04625788703560829,0.7674092054367065
0.6620393991470337,1.2010458707809448,-0.5390064716339111,0.7174026370048523,0.9047619047619048,0.03993119299411774,0.7522078156471252
0.6735970973968506,1.2063884735107422,-0.5327913761138916,0.7173224687576294,0.9047619047619048,0.03973633423447609,0.7499030828475952
0.6887471675872803,1.2216289043426514,-0.5328817367553711,0.7288439273834229,0.9047619047619048,0.03687543794512749,0.7629786133766174
0.7044839262962341,1.2599512338638306,-0.5554673075675964,0.7517216801643372,0.9047619047619048,0.046822212636470795,0.7883938550949097
0.7414323091506958,1.302056908607483,-0.5606245994567871,0.7731471657752991,0.9047619047619048,0.05403170734643936,0.810459315776825
0.7950896620750427,1.3596678972244263,-0.5645782351493835,0.7951381802558899,0.8809523809523809,0.055251482874155045,0.8276326656341553
0.8570507168769836,1.423783779144287,-0.5667330622673035,0.812997579574585,0.8809523809523809,0.053143210709095,0.835395872592926
0.9053902626037598,1.4739114046096802,-0.5685211420059204,0.81671541929245,0.8809523809523809,0.04594656825065613,0.8356063365936279
0.9567732810974121,1.514981746673584,-0.5582084655761719,0.8187951445579529,0.8809523809523809,0.05402437597513199,0.8380085229873657
1.023388385772705,1.5678560733795166,-0.5444676876068115,0.8280946612358093,0.8809523809523809,0.059238385409116745,0.8503347635269165
1.1015552282333374,1.6412197351455688,-0.5396645069122314,0.8356667160987854,0.9047619047619048,0.08103024214506149,0.8585148453712463
1.1240863800048828,1.6492122411727905,-0.5251258611679077,0.8362323641777039,0.9047619047619048,0.0820164754986763,0.8610822558403015
1.1121419668197632,1.6075133085250854,-0.49537134170532227,0.8304875493049622,0.9047619047619048,0.06379576772451401,0.8620258569717407
1.099785327911377,1.5872596502304077,-0.48747432231903076,0.8292940258979797,0.9285714285714286,0.06966082006692886,0.862694501876831
1.077397108078003,1.5664905309677124,-0.4890934228897095,0.8317189812660217,0.9285714285714286,0.0600152313709259,0.863286554813385
1.03263258934021,1.5125415325164795,-0.47990894317626953,0.8311136960983276,0.9285714285714286,0.049899887293577194,0.8629757165908813
0.9988673329353333,1.455641508102417,-0.45677417516708374,0.8176388144493103,0.9285714285714286,0.05267590284347534,0.85613614320755
0.9986846446990967,1.4202001094818115,-0.42151546478271484,0.7968781590461731,0.9285714285714286,0.0514572337269783,0.8487403988838196
1.0113286972045898,1.3880889415740967,-0.37676024436950684,0.7700601816177368,0.9047619047619048,0.050527043640613556,0.8385477662086487
1.0257022380828857,1.3652660846710205,-0.33956384658813477,0.7407801151275635,0.9047619047619048,0.048946790397167206,0.8193458914756775
1.04461669921875,1.34330153465271,-0.29868483543395996,0.7269509434700012,0.9047619047619048,0.051019150763750076,0.8200439810752869
1.0724217891693115,1.3351999521255493,-0.2627781629562378,0.7214025855064392,0.9047619047619048,0.056221041828393936,0.8307081460952759
1.1222999095916748,1.3442931175231934,-0.22199320793151855,0.7231744527816772,0.9047619047619048,0.055604487657547,0.8415763974189758
1.1679080724716187,1.3534438610076904,-0.18553578853607178,0.7293457388877869,0.8809523809523809,0.05409252271056175,0.8468653559684753
1.1663830280303955,1.3619866371154785,-0.195603609085083,0.7321036458015442,0.8809523809523809,0.05035846307873726,0.8470452427864075
1.1650257110595703,1.3294609785079956,-0.1644352674484253,0.7311761379241943,0.8809523809523809,0.04958070442080498,0.8462767004966736
1.1523422002792358,1.2718563079833984,-0.1195141077041626,0.7222707271575928,0.8809523809523809,0.05361658334732056,0.8414496183395386
1.1269147396087646,1.1931854486465454,-0.06627070903778076,0.7067473530769348,0.8571428571428572,0.0596260242164135,0.8268610239028931
1.1072086095809937,1.1010326147079468,0.006175994873046875,0.6823090314865112,0.8809523809523809,0.058045703917741776,0.798874020576477
1.1069039106369019,1.0324982404708862,0.07440567016601562,0.6619073748588562,0.8809523809523809,0.05554881691932678,0.7698789834976196
1.1064263582229614,1.014773964881897,0.09165239334106445,0.6514332890510559,0.8809523809523809,0.05383742228150368,0.7530835270881653
1.1510533094406128,1.0208936929702759,0.13015961647033691,0.6698409914970398,0.8809523809523809,0.04754611849784851,0.7717686295509338
1.1829991340637207,1.005800485610962,0.1771986484527588,0.6852244138717651,0.8809523809523809,0.04743335768580437,0.786602795124054
1.1881704330444336,0.9647379517555237,0.2234324812889099,0.6771166920661926,0.8809523809523809,0.03500739857554436,0.7796379923820496
1.1805845499038696,0.9238618612289429,0.25672268867492676,0.6605046391487122,0.8809523809523809,0.036222800612449646,0.7664616703987122
1.1708065271377563,0.8899192810058594,0.280887246131897,0.646069347858429,0.8809523809523809,0.03399476036429405,0.7546511292457581
1.1640878915786743,0.8621225953102112,0.30196529626846313,0.6226243376731873,0.8809523809523809,0.03681864216923714,0.736085057258606
1.1761175394058228,0.83407062292099,0.34204691648483276,0.5928842425346375,0.8809523809523809,0.03778877854347229,0.70945143699646
1.2021068334579468,0.8064014315605164,0.3957054018974304,0.569618821144104,0.8809523809523809,0.04242991283535957,0.685413122177124
1.219622254371643,0.7806162238121033,0.4390060305595398,0.5533838868141174,0.8809523809523809,0.05209164693951607,0.6666185259819031
1.2256819009780884,0.7531043887138367,0.4725775122642517,0.5405046343803406,0.8809523809523809,0.050172582268714905,0.6486033201217651
1.2252652645111084,0.7425615191459656,0.4827037453651428,0.539885401725769,0.8809523809523809,0.04999062791466713,0.6387715339660645
1.2174547910690308,0.7430756688117981,0.47437912225723267,0.5544009208679199,0.8809523809523809,0.050156865268945694,0.647890031337738
1.2397592067718506,0.7748148441314697,0.46494436264038086,0.5943863987922668,0.8809523809523809,0.04724697396159172,0.6903098225593567
1.2704414129257202,0.8152511119842529,0.4551903009414673,0.6388009190559387,0.8809523809523809,0.052265990525484085,0.7322296500205994
1.3084449768066406,0.8509477376937866,0.457497239112854,0.6664947867393494,0.8571428571428572,0.04695751145482063,0.7586629390716553
1.337052822113037,0.8754218220710754,0.46163100004196167,0.6917031407356262,0.8571428571428572,0.09278855472803116,0.7830164432525635
1.3568055629730225,0.8897233009338379,0.46708226203918457,0.7144838571548462,0.8571428571428572,0.0736156702041626,0.8029685616493225
1.3663009405136108,0.8974087834358215,0.4688921570777893,0.733041524887085,0.8571428571428572,0.06129937246441841,0.8184738755226135
1.3747689723968506,0.9050372242927551,0.46973174810409546,0.7461264729499817,0.8571428571428572,0.06334306299686432,0.829578161239624
1.3876997232437134,0.9160780906677246,0.47162163257598877,0.7562938332557678,0.8571428571428572,0.06911108642816544,0.8389599323272705
1.4061263799667358,0.9327530860900879,0.47337329387664795,0.7681676745414734,0.8571428571428572,0.06831862777471542,0.8505575060844421
0.9602605700492859,1.0467939376831055,-0.08653336763381958,0.6423426866531372,0.9523809523809523,0.060425106436014175,0.8322880864143372
0.9645041227340698,1.2334094047546387,-0.26890528202056885,0.6724783182144165,0.9523809523809523,0.04992653802037239,0.8527390956878662
1.0164896249771118,1.369971513748169,-0.35348188877105713,0.6951947808265686,0.9523809523809523,0.04688642919063568,0.8684530854225159
1.0426429510116577,1.3959835767745972,-0.35334062576293945,0.6999980807304382,0.9285714285714286,0.03986658155918121,0.8640815019607544
1.051938533782959,1.382523775100708,-0.330585241317749,0.6949432492256165,0.9285714285714286,0.04050413891673088,0.8522940278053284
1.0602277517318726,1.3388334512710571,-0.27860569953918457,0.6844199299812317,0.9285714285714286,0.041838087141513824,0.8386056423187256
1.0759464502334595,1.2813085317611694,-0.20536208152770996,0.6646366119384766,0.9285714285714286,0.04363102465867996,0.8100705742835999
1.0969380140304565,1.2527107000350952,-0.15577268600463867,0.6430668830871582,0.9285714285714286,0.049836985766887665,0.7850226163864136
1.1200978755950928,1.2445420026779175,-0.12444412708282471,0.6314637064933777,0.9285714285714286,0.05486582592129707,0.7781835794448853
1.1292552947998047,1.2128918170928955,-0.08363652229309082,0.6212865710258484,0.9285714285714286,0.10567691177129745,0.7759726643562317
1.1398723125457764,1.177527904510498,-0.03765559196472168,0.6153286099433899,0.9285714285714286,0.14305651187896729,0.7799173593521118
1.1467493772506714,1.1588544845581055,-0.012105107307434082,0.6101069450378418,0.9285714285714286,0.07174818217754364,0.784755527973175
1.1458237171173096,1.1623376607894897,-0.016513943672180176,0.6161678433418274,0.9285714285714286,0.06816966086626053,0.7960733771324158
1.1587281227111816,1.1819484233856201,-0.023220300674438477,0.6169290542602539,0.9285714285714286,0.06086387112736702,0.8000451922416687
1.1692909002304077,1.1993988752365112,-0.030107975006103516,0.6074490547180176,0.9285714285714286,0.049400169402360916,0.7977503538131714
1.1661970615386963,1.1714165210723877,-0.005219459533691406,0.583418071269989,0.9285714285714286,0.09847547858953476,0.7640469670295715
1.1104086637496948,1.0554519891738892,0.054956674575805664,0.5489635467529297,0.9285714285714286,0.07946661859750748,0.6846492886543274
1.015893578529358,0.8308283686637878,0.18506520986557007,0.48064878582954407,0.9285714285714286,0.07354868203401566,0.5822569131851196
1.0872833728790283,1.0461757183074951,0.0411076545715332,0.5103549957275391,0.9285714285714286,0.0643913522362709,0.6143368482589722
1.0905972719192505,1.1700190305709839,-0.0794217586517334,0.5580670833587646,0.9285714285714286,0.05870947986841202,0.6731100678443909
1.0927976369857788,1.2047514915466309,-0.11195385456085205,0.5770241618156433,0.9285714285714286,0.06027630716562271,0.7008332014083862
1.1118289232254028,1.1807430982589722,-0.06891417503356934,0.5889409184455872,0.9285714285714286,0.04851171374320984,0.7095844149589539
1.0849535465240479,1.033553957939148,0.0513995885848999,0.5681344866752625,0.9285714285714286,0.055191826075315475,0.6760739088058472
1.115202784538269,0.9657396078109741,0.14946317672729492,0.5566858053207397,0.9285714285714286,0.04458620399236679,0.6640254855155945
1.1832046508789062,0.985663890838623,0.1975407600402832,0.5617183446884155,0.9285714285714286,0.03841634467244148,0.682616651058197
1.2137634754180908,0.9654285907745361,0.2483348846435547,0.5454549193382263,0.9285714285714286,0.0441080778837204,0.6686776280403137
1.2302966117858887,0.9102945923805237,0.320002019405365,0.5057264566421509,0.9047619047619048,0.04124828428030014,0.6280615925788879
1.2578328847885132,0.9071943163871765,0.35063856840133667,0.5152850151062012,0.8809523809523809,0.03688371181488037,0.6478614211082458
1.2663878202438354,0.9296205043792725,0.336767315864563,0.540982186794281,0.8809523809523809,0.03368999809026718,0.6817769408226013
1.248430609703064,0.9493942260742188,0.2990363836288452,0.5397255420684814,0.8809523809523809,0.036293067038059235,0.6766315698623657
1.2186412811279297,0.9576427340507507,0.26099854707717896,0.5290753841400146,0.8809523809523809,0.03307706490159035,0.6556659936904907
1.187142014503479,0.961772620677948,0.225369393825531,0.52464759349823,0.8809523809523809,0.03418812155723572,0.6359609365463257
1.1615328788757324,0.9570010304450989,0.20453184843063354,0.5242149829864502,0.8809523809523809,0.042100127786397934,0.6265853047370911
1.1318880319595337,0.9574938416481018,0.17439419031143188,0.5312522649765015,0.8809523809523809,0.046040721237659454,0.6351686716079712
1.102199912071228,0.9628615379333496,0.13933837413787842,0.5438241958618164,0.8809523809523809,0.04971763864159584,0.6523367166519165
1.113060474395752,0.9519818425178528,0.16107863187789917,0.5565768480300903,0.8809523809523809,0.057986754924058914,0.6669009923934937
1.1171925067901611,0.9212186336517334,0.19597387313842773,0.562637209892273,0.8809523809523809,0.054155383259058,0.671009361743927
1.1085588932037354,0.8783391118049622,0.2302197813987732,0.5554647445678711,0.8809523809523809,0.04255051538348198,0.6610021591186523
1.0768094062805176,0.8413583040237427,0.2354511022567749,0.5461127161979675,0.8809523809523809,0.032735057175159454,0.6444666385650635
1.0445060729980469,0.7929871678352356,0.2515189051628113,0.540644645690918,0.8809523809523809,0.026276465505361557,0.6195019483566284
1.0452277660369873,0.7604679465293884,0.2847598195075989,0.5463881492614746,0.8809523809523809,0.026804795488715172,0.603815495967865
1.050267219543457,0.7404192686080933,0.30984795093536377,0.5515884757041931,0.8809523809523809,0.031134774908423424,0.5939123630523682
1.0665894746780396,0.7291722893714905,0.3374171853065491,0.5532545447349548,0.8809523809523809,0.024040400981903076,0.5910961031913757
1.0899696350097656,0.735465407371521,0.35450422763824463,0.5501489043235779,0.8809523809523809,0.02309015579521656,0.5865236520767212
1.1098356246948242,0.7481854557991028,0.36165016889572144,0.5418969988822937,0.8809523809523809,0.024539971724152565,0.5779454112052917
1.119104027748108,0.7560527920722961,0.36305123567581177,0.5301495790481567,0.8809523809523809,0.020490732043981552,0.5667737722396851
1.1247023344039917,0.767555296421051,0.3571470379829407,0.5186920166015625,0.8809523809523809,0.020816056057810783,0.5564382672309875
1.1150496006011963,0.7683400511741638,0.34670954942703247,0.5144495964050293,0.8809523809523809,0.020736251026391983,0.5541747212409973
1.103108286857605,0.7687413692474365,0.33436691761016846,0.5157327055931091,0.8809523809523809,0.023728035390377045,0.557363748550415
1.102112054824829,0.7857756018638611,0.316336452960968,0.5273417234420776,0.8809523809523809,0.021340571343898773,0.5684348344802856
1.1028902530670166,0.8055821657180786,0.297308087348938,0.540395200252533,0.8571428571428572,0.02775334194302559,0.579918622970581
1.1037553548812866,0.8311781287193298,0.2725772261619568,0.5519680976867676,0.8571428571428572,0.02428201586008072,0.5903615951538086
1.1016480922698975,0.8499835133552551,0.25166457891464233,0.5602571368217468,0.8571428571428572,0.023927077651023865,0.5985404849052429
1.1031205654144287,0.8681705594062805,0.2349500060081482,0.5651189088821411,0.8571428571428572,0.024519404396414757,0.6045841574668884
1.1024041175842285,0.8770419955253601,0.2253621220588684,0.5682146549224854,0.8571428571428572,0.02640932984650135,0.6096121072769165
1.1068658828735352,0.8900450468063354,0.2168208360671997,0.5705493092536926,0.8571428571428572,0.05377316474914551,0.6136109232902527
1.1177867650985718,0.914039671421051,0.20374709367752075,0.573887825012207,0.8571428571428572,0.057533666491508484,0.6186346411705017
1.133509635925293,0.9413740038871765,0.19213563203811646,0.5762690305709839,0.8571428571428572,0.05589277669787407,0.6226131319999695
1.1435565948486328,0.9663179516792297,0.17723864316940308,0.5801488161087036,0.8571428571428572,0.05045565590262413,0.6281661987304688
1.1602544784545898,0.9873466491699219,0.17290782928466797,0.5848755240440369,0.8571428571428572,0.04481365904211998,0.6343864798545837
1.1617951393127441,0.9868127703666687,0.17498236894607544,0.5888290405273438,0.8571428571428572,0.04740786552429199,0.6397327780723572
1.167538046836853,0.995334804058075,0.17220324277877808,0.5932801961898804,0.8571428571428572,0.055097512900829315,0.6450881361961365
1.1717486381530762,1.005704402923584,0.1660442352294922,0.5970621109008789,0.8809523809523809,0.04416150227189064,0.6497182846069336
1.1819803714752197,1.002337098121643,0.17964327335357666,0.6006091237068176,0.8809523809523809,0.04306069388985634,0.6545756459236145
1.2013953924179077,0.9664294719696045,0.23496592044830322,0.6030703783035278,0.8809523809523809,0.041463885456323624,0.6589893698692322
1.2234445810317993,0.9340582489967346,0.2893863320350647,0.6018514633178711,0.8571428571428572,0.033433813601732254,0.6623427867889404
1.239013671875,0.9113577604293823,0.3276559114456177,0.5981626510620117,0.8571428571428572,0.032242026180028915,0.6653491854667664
1.2482657432556152,0.8510434627532959,0.39722228050231934,0.5829960703849792,0.8571428571428572,0.03394724801182747,0.6625773906707764
1.2638940811157227,0.8139641284942627,0.44992995262145996,0.5609005093574524,0.8571428571428572,0.03411903604865074,0.6428272128105164
1.2793067693710327,0.8109939098358154,0.4683128595352173,0.5469011068344116,0.8571428571428572,0.029105087742209435,0.6159965395927429
1.2845104932785034,0.80060213804245,0.48390835523605347,0.5463358163833618,0.8571428571428572,0.028650358319282532,0.6118335127830505
1.2788991928100586,0.7815399765968323,0.4973592162132263,0.5488442778587341,0.8571428571428572,0.02609836868941784,0.61626797914505
1.2710129022598267,0.7649248242378235,0.5060880780220032,0.5476436018943787,0.8571428571428572,0.023884063586592674,0.6133184432983398
1.2652206420898438,0.7510015368461609,0.5142191052436829,0.545397162437439,0.8571428571428572,0.024270733818411827,0.6091844439506531
1.2616877555847168,0.7467658519744873,0.5149219036102295,0.5449116230010986,0.8571428571428572,0.022077051922678947,0.609961748123169
1.2620419263839722,0.7422232031822205,0.5198187232017517,0.5420820713043213,0.8571428571428572,0.020734012126922607,0.6124887466430664
1.2547316551208496,0.7348042130470276,0.519927442073822,0.5323948860168457,0.8571428571428572,0.019119111821055412,0.6128835678100586
1.2440646886825562,0.7251763939857483,0.5188882946968079,0.5201418995857239,0.8571428571428572,0.02115701511502266,0.6073198318481445
1.2317081689834595,0.7145883440971375,0.517119824886322,0.5128686428070068,0.8571428571428572,0.021861275658011436,0.6019573211669922
1.2181777954101562,0.7072164416313171,0.5109613537788391,0.5084409713745117,0.8571428571428572,0.01942254975438118,0.5984789133071899
1.225611925125122,0.7038375735282898,0.5217743515968323,0.5053691864013672,0.8571428571428572,0.02487269975244999,0.5959424376487732
1.2452703714370728,0.7018067836761475,0.5434635877609253,0.5009271502494812,0.8571428571428572,0.03667467460036278,0.592862069606781
1.2624614238739014,0.7016147971153259,0.5608466267585754,0.4932760000228882,0.8571428571428572,0.04388720169663429,0.5873469114303589
1.286581039428711,0.696334183216095,0.590246856212616,0.4851481020450592,0.8571428571428572,0.04759643226861954,0.582387387752533
1.311044692993164,0.6935503482818604,0.6174943447113037,0.4858945310115814,0.8571428571428572,0.04821314290165901,0.5887277722358704
1.343848466873169,0.7019914984703064,0.6418569684028625,0.49586424231529236,0.8571428571428572,0.048972539603710175,0.6049449443817139
1.3882454633712769,0.7083232402801514,0.6799222230911255,0.5124180316925049,0.8571428571428572,0.04733768850564957,0.6295966506004333
1.4214303493499756,0.7144826054573059,0.7069477438926697,0.5365591049194336,0.8571428571428572,0.042969491332769394,0.6605089902877808
1.433451533317566,0.7171908020973206,0.7162607312202454,0.561001181602478,0.8571428571428572,0.03707115352153778,0.6902286410331726
1.4280527830123901,0.7167360186576843,0.7113167643547058,0.5781406760215759,0.8571428571428572,0.02975260466337204,0.7078800797462463
1.4161725044250488,0.7116049528121948,0.704567551612854,0.5849636793136597,0.8571428571428572,0.02693070098757744,0.7100869417190552
1.4055110216140747,0.7087251543998718,0.6967858672142029,0.5812512636184692,0.8571428571428572,0.02979518659412861,0.6999627947807312
1.3881462812423706,0.7119664549827576,0.676179826259613,0.5703258514404297,0.8571428571428572,0.033410631120204926,0.6814561486244202
1.3642297983169556,0.7259297966957092,0.6383000016212463,0.5577977299690247,0.8571428571428572,0.03240342065691948,0.6593069434165955
1.3372093439102173,0.7497719526290894,0.5874373912811279,0.5535095930099487,0.8571428571428572,0.03288044407963753,0.6456488370895386
1.311806082725525,0.7693321108818054,0.5424739718437195,0.5602208971977234,0.8571428571428572,0.028415296226739883,0.6459124684333801
1.2959699630737305,0.791805624961853,0.5041643381118774,0.5745924711227417,0.8571428571428572,0.026133673265576363,0.6582080125808716
1.2898638248443604,0.8046255707740784,0.485238254070282,0.5874882936477661,0.8571428571428572,0.023077858611941338,0.6728266477584839
1.288415789604187,0.814248263835907,0.47416752576828003,0.5971325039863586,0.8571428571428572,0.01826401986181736,0.68503737449646
1.28891122341156,0.8184626698493958,0.4704485535621643,0.6027616262435913,0.8571428571428572,0.01777675934135914,0.691936194896698
1.2947450876235962,0.8241488933563232,0.47059619426727295,0.6049341559410095,0.8571428571428572,0.014636456966400146,0.6956865191459656
1.2974071502685547,0.8259077668190002,0.47149938344955444,0.5969575047492981,0.8571428571428572,0.05800940841436386,0.6883538365364075
1.3018031120300293,0.8240793943405151,0.47772371768951416,0.5862299203872681,0.8571428571428572,0.05555110424757004,0.6798116564750671
1.3097114562988281,0.8237718939781189,0.48593956232070923,0.5748062133789062,0.8571428571428572,0.05819743871688843,0.6715724468231201
1.3161429166793823,0.8267951607704163,0.48934775590896606,0.5650364756584167,0.8571428571428572,0.06653802841901779,0.6649243831634521
1.317124605178833,0.8316699266433716,0.4854546785354614,0.5604685544967651,0.8571428571428572,0.049374114722013474,0.6636931896209717
1.3097937107086182,0.8347882032394409,0.47500550746917725,0.5595630407333374,0.8571428571428572,0.0408601351082325,0.6657211780548096
1.2956981658935547,0.8352950215339661,0.4604031443595886,0.560667872428894,0.8571428571428572,0.04075204208493233,0.6695556044578552
0.7030438184738159,1.2134469747543335,-0.5104031562805176,0.7862361073493958,0.9523809523809523,0.03768974170088768,0.9433047771453857
0.6735191941261292,1.2198585271835327,-0.5463393330574036,0.7864595651626587,0.9523809523809523,0.03656747564673424,0.9380161166191101
0.7080408930778503,1.1814894676208496,-0.47344857454299927,0.7539652585983276,0.9523809523809523,0.03675355017185211,0.8917390704154968
0.6661450862884521,1.1543489694595337,-0.48820388317108154,0.662702202796936,0.9523809523809523,0.040903691202402115,0.7860401272773743
0.6745473146438599,1.1671183109283447,-0.49257099628448486,0.6508467793464661,0.9523809523809523,0.04085879772901535,0.7787584662437439
0.6832390427589417,1.1695770025253296,-0.48633795976638794,0.6621810793876648,0.9285714285714286,0.041231948882341385,0.7934567928314209
0.6870432496070862,1.1575369834899902,-0.47049373388290405,0.6703445315361023,0.9047619047619048,0.051025647670030594,0.7982898950576782
0.6874229311943054,1.1416614055633545,-0.4542384743690491,0.664461076259613,0.9285714285714286,0.06510626524686813,0.7920472621917725
0.6853892803192139,1.1217050552368164,-0.43631577491760254,0.6486166715621948,0.9285714285714286,0.0646001547574997,0.7804921865463257
0.6875166296958923,1.0965795516967773,-0.409062922000885,0.6342400312423706,0.9285714285714286,0.055579911917448044,0.7648204565048218
0.6932747960090637,1.077736735343933,-0.3844619393348694,0.6249837875366211,0.9285714285714286,0.06763946264982224,0.7467893362045288
0.7098615169525146,1.0704973936080933,-0.3606358766555786,0.6262381672859192,0.9285714285714286,0.08104930818080902,0.7361318469047546
0.7314178943634033,1.0649127960205078,-0.3334949016571045,0.6460574269294739,0.9285714285714286,0.08688902109861374,0.7457314133644104
0.7463589310646057,1.035928726196289,-0.28956979513168335,0.6764281392097473,0.9285714285714286,0.09977356344461441,0.7691510319709778
0.7967388033866882,0.9962449073791504,-0.19950610399246216,0.6943762898445129,0.9285714285714286,0.08711463212966919,0.777595579624176
0.840290904045105,0.9597187638282776,-0.11942785978317261,0.6845515370368958,0.9285714285714286,0.07387812435626984,0.7534686923027039
0.839308500289917,0.9225718975067139,-0.08326339721679688,0.6872971653938293,0.9285714285714286,0.07464005053043365,0.7379806041717529
0.8604280948638916,0.9123321771621704,-0.05190408229827881,0.6916335225105286,0.9285714285714286,0.06319081038236618,0.7403797507286072
0.8758781552314758,0.9036491513252258,-0.02777099609375,0.6992729902267456,0.9523809523809523,0.0935019850730896,0.7450559735298157
0.9146028757095337,0.9062005877494812,0.00840228796005249,0.7054401636123657,0.9285714285714286,0.08845510333776474,0.7445489764213562
0.9338017106056213,0.8891626596450806,0.04463905096054077,0.7118602991104126,0.9285714285714286,0.09998150914907455,0.7424131631851196
1.0149883031845093,0.8986217379570007,0.11636656522750854,0.7130135297775269,0.9047619047619048,0.07118554413318634,0.7371109127998352
1.0588274002075195,0.876636266708374,0.1821911334991455,0.7166967988014221,0.8809523809523809,0.0784110501408577,0.7368044257164001
1.1590170860290527,0.9605961441993713,0.1984209418296814,0.7363443970680237,0.8809523809523809,0.06596287339925766,0.7611679434776306
1.1699739694595337,1.000737190246582,0.16923677921295166,0.7534034252166748,0.9047619047619048,0.06799996644258499,0.7756252884864807
1.299354910850525,1.1448029279708862,0.15455198287963867,0.7446606755256653,0.9047619047619048,0.06113762781023979,0.771020770072937
1.215766429901123,1.1058505773544312,0.1099158525466919,0.7429532408714294,0.9047619047619048,0.0590595118701458,0.772274374961853
1.2851680517196655,1.1960400342941284,0.08912801742553711,0.7483395934104919,0.9047619047619048,0.0627913773059845,0.779348611831665
1.1733131408691406,1.10101318359375,0.07229995727539062,0.7570968866348267,0.9047619047619048,0.06707290560007095,0.788873016834259
1.2501052618026733,1.1970903873443604,0.05301487445831299,0.7601839303970337,0.9047619047619048,0.07614647597074509,0.7935117483139038
1.190755844116211,1.169736623764038,0.02101922035217285,0.7570900321006775,0.9047619047619048,0.07903280854225159,0.7931508421897888
1.1982120275497437,1.2109076976776123,-0.012695670127868652,0.7393480539321899,0.9047619047619048,0.07664863020181656,0.781391978263855
1.151353120803833,1.2026941776275635,-0.05134105682373047,0.7007221579551697,0.9047619047619048,0.059984222054481506,0.7505136132240295
1.0934312343597412,1.1949037313461304,-0.10147249698638916,0.6593772768974304,0.9047619047619048,0.04019293561577797,0.715596616268158
1.0217677354812622,1.1848891973495483,-0.16312146186828613,0.6246070265769958,0.9047619047619048,0.032421477138996124,0.684343159198761
0.9720402956008911,1.159704566001892,-0.18766427040100098,0.6013754606246948,0.9047619047619048,0.026149703189730644,0.6648053526878357
0.952350378036499,1.13810133934021,-0.18575096130371094,0.5916736125946045,0.9047619047619048,0.022105691954493523,0.6644200086593628
0.9731615781784058,1.1154625415802002,-0.14230096340179443,0.5832549333572388,0.9047619047619048,0.025656430050730705,0.6666591167449951
1.025813102722168,1.107181191444397,-0.081368088722229,0.5898574590682983,0.9047619047619048,0.022388897836208344,0.6830121874809265
1.0810518264770508,1.1120963096618652,-0.031044483184814453,0.6223738789558411,0.9047619047619048,0.021403519436717033,0.7214847803115845
1.149837851524353,1.1403429508209229,0.009494900703430176,0.6620815992355347,0.9047619047619048,0.01889989711344242,0.7577956318855286
1.2300136089324951,1.1874189376831055,0.04259467124938965,0.6966841816902161,0.9047619047619048,0.019550006836652756,0.7838770151138306
1.2942484617233276,1.2245762348175049,0.06967222690582275,0.7066599130630493,0.9047619047619048,0.020485233515501022,0.7899168729782104
1.3242305517196655,1.235811710357666,0.08841884136199951,0.6855092644691467,0.9047619047619048,0.016222236678004265,0.7715333104133606
1.3217902183532715,1.2191730737686157,0.10261714458465576,0.6413208842277527,0.9047619047619048,0.013550050556659698,0.7362757325172424
1.3019883632659912,1.1916000843048096,0.11038827896118164,0.6015928387641907,0.9047619047619048,0.013720324262976646,0.7011631727218628
1.2809895277023315,1.1620244979858398,0.1189650297164917,0.582817792892456,0.9047619047619048,0.014948084950447083,0.6815364360809326
1.2536808252334595,1.1475253105163574,0.10615551471710205,0.5784656405448914,0.9047619047619048,0.01525284443050623,0.6738060116767883
1.2302324771881104,1.1382734775543213,0.09195899963378906,0.5830644965171814,0.9047619047619048,0.01919436641037464,0.6747099161148071
1.2241051197052002,1.1287282705307007,0.09537684917449951,0.5898239016532898,0.9047619047619048,0.01963302120566368,0.6784946918487549
1.2289676666259766,1.1222360134124756,0.10673165321350098,0.5947685241699219,0.9047619047619048,0.021349329501390457,0.6819432973861694
1.244598150253296,1.1228069067001343,0.12179124355316162,0.5983458757400513,0.9047619047619048,0.026241865009069443,0.685194194316864
1.2579373121261597,1.1165390014648438,0.14139831066131592,0.6000881195068359,0.9047619047619048,0.03131386265158653,0.6890015006065369
1.26914381980896,1.1130588054656982,0.15608501434326172,0.6017189025878906,0.9047619047619048,0.03274546563625336,0.6927114725112915
1.2755024433135986,1.1090304851531982,0.1664719581604004,0.6034501791000366,0.9047619047619048,0.0303192138671875,0.6964939832687378
1.2745959758758545,1.102065920829773,0.17253005504608154,0.6058152914047241,0.9047619047619048,0.028232131153345108,0.7008770704269409
1.2707393169403076,1.0949056148529053,0.17583370208740234,0.6052147746086121,0.9047619047619048,0.026292525231838226,0.7008093595504761
1.261833667755127,1.0852793455123901,0.17655432224273682,0.6029009222984314,0.9047619047619048,0.022727301344275475,0.6988983750343323
1.253736138343811,1.078093409538269,0.175642728805542,0.602419376373291,0.9047619047619048,0.01918310858309269,0.6989742517471313
1.2458971738815308,1.0746084451675415,0.17128872871398926,0.6045674085617065,0.9047619047619048,0.013840132392942905,0.7017134428024292
1.242767095565796,1.078739047050476,0.16402804851531982,0.6107511520385742,0.9047619047619048,0.012579195201396942,0.7070168256759644
1.2451308965682983,1.090443730354309,0.15468716621398926,0.6214330792427063,0.9047619047619048,0.015697577968239784,0.7156482934951782
1.2475649118423462,1.1027843952178955,0.14478051662445068,0.635735809803009,0.9047619047619048,0.023824598640203476,0.7273489236831665
1.248300552368164,1.1133077144622803,0.1349928379058838,0.6507248878479004,0.9047619047619048,0.030154552310705185,0.7392586469650269
1.246049165725708,1.1241555213928223,0.12189364433288574,0.6645390391349792,0.9047619047619048,0.03974431753158569,0.7494692206382751
1.2407257556915283,1.1367665529251099,0.10395920276641846,0.674766480922699,0.9047619047619048,0.05524424836039543,0.7567698359489441
1.229416847229004,1.1478742361068726,0.08154261112213135,0.6804713010787964,0.9047619047619048,0.06466664373874664,0.7613078951835632
1.2098301649093628,1.1519399881362915,0.05789017677307129,0.6822158098220825,0.9047619047619048,0.06916341185569763,0.7639778852462769
1.1815359592437744,1.1503666639328003,0.03116929531097412,0.6824529767036438,0.9047619047619048,0.0686114951968193,0.7659135460853577
1.1454966068267822,1.1433615684509277,0.002135038375854492,0.6814699769020081,0.9047619047619048,0.06532112509012222,0.7666608691215515
1.094083309173584,1.1221284866333008,-0.028045177459716797,0.6799841523170471,0.9047619047619048,0.07115612924098969,0.767251193523407
1.047706961631775,1.0751053094863892,-0.027398347854614258,0.675119161605835,0.9047619047619048,0.06483806669712067,0.767291784286499
1.002730131149292,1.012203574180603,-0.009473443031311035,0.6613180041313171,0.9047619047619048,0.06936676800251007,0.7642012238502502
0.9867755174636841,0.9645968079566956,0.022178709506988525,0.6434697508811951,0.9047619047619048,0.07431954145431519,0.7576268315315247
0.9910916090011597,0.9442050457000732,0.046886563301086426,0.6245940327644348,0.9047619047619048,0.07825674116611481,0.7445118427276611
1.022335410118103,0.9351805448532104,0.08715486526489258,0.6000727415084839,0.9047619047619048,0.07426897436380386,0.7208335399627686
1.0946987867355347,0.9245889782905579,0.1701098084449768,0.5674334764480591,0.8809523809523809,0.06711114197969437,0.6773383617401123
1.1548190116882324,0.9055478572845459,0.24927115440368652,0.5329223871231079,0.8809523809523809,0.07303564250469208,0.6205156445503235
1.2004963159561157,0.8891360759735107,0.311360239982605,0.5093255639076233,0.8809523809523809,0.05815570428967476,0.5801030993461609
1.2273082733154297,0.8827095627784729,0.3445987105369568,0.4994979798793793,0.8809523809523809,0.047994066029787064,0.5682576894760132
1.2398093938827515,0.8945832252502441,0.3452261686325073,0.4926743507385254,0.8809523809523809,0.03760247677564621,0.5650099515914917
1.2401492595672607,0.9039474129676819,0.33620184659957886,0.4918743669986725,0.8809523809523809,0.026721933856606483,0.5725349187850952
1.2270939350128174,0.8820258378982544,0.345068097114563,0.49760890007019043,0.8571428571428572,0.018808679655194283,0.5877508521080017
1.2618505954742432,0.859228253364563,0.4026223421096802,0.5132537484169006,0.8571428571428572,0.02067946270108223,0.608727216720581
1.3148640394210815,0.8614153861999512,0.45344865322113037,0.5269545316696167,0.8571428571428572,0.017677968367934227,0.6222885847091675
1.3632973432540894,0.8433640599250793,0.51993328332901,0.5295708179473877,0.8571428571428572,0.02045857161283493,0.6269494891166687
1.3861920833587646,0.7955242395401001,0.5906678438186646,0.5082311630249023,0.8571428571428572,0.02187327668070793,0.6180610060691833
1.3960875272750854,0.7585513591766357,0.6375361680984497,0.4786243438720703,0.8571428571428572,0.10353000462055206,0.5834164023399353
1.4029955863952637,0.741244375705719,0.6617512106895447,0.46533340215682983,0.8571428571428572,0.09068385511636734,0.5611343383789062
1.4074815511703491,0.7361120581626892,0.6713694930076599,0.4597030580043793,0.8571428571428572,0.06730037182569504,0.5511459708213806
1.4057462215423584,0.7385032176971436,0.6672430038452148,0.4582090377807617,0.8571428571428572,0.06763333082199097,0.545057475566864
1.4023940563201904,0.7459288239479065,0.6564652323722839,0.4588841199874878,0.8571428571428572,0.06359323114156723,0.5430610179901123
1.3914597034454346,0.7640137076377869,0.6274459958076477,0.46182096004486084,0.8571428571428572,0.05893745273351669,0.5470630526542664
1.3943992853164673,0.7792361974716187,0.6151630878448486,0.4650305211544037,0.8571428571428572,0.062186580151319504,0.5564870834350586
1.4231606721878052,0.7781727313995361,0.644987940788269,0.45801225304603577,0.8571428571428572,0.06370097398757935,0.562926709651947
0.9292789101600647,1.0605442523956299,-0.13126534223556519,0.7075852751731873,0.9047619047619048,0.06277906894683838,0.8627319931983948
0.986488938331604,1.1295459270477295,-0.1430569887161255,0.721078634262085,0.9285714285714286,0.06487464159727097,0.8667160272598267
0.9887608289718628,1.1696919202804565,-0.18093109130859375,0.7227771282196045,0.9285714285714286,0.05314238741993904,0.8789936900138855
1.0052008628845215,1.1498656272888184,-0.14466476440429688,0.6929925084114075,0.9285714285714286,0.05104561150074005,0.8421030640602112
1.0498462915420532,1.1045293807983398,-0.05468308925628662,0.6678491234779358,0.9285714285714286,0.04995184391736984,0.8185276389122009
1.0587223768234253,1.0129398107528687,0.04578256607055664,0.6579208374023438,0.9285714285714286,0.05211639404296875,0.8250187039375305
0.9991136193275452,0.9367890357971191,0.062324583530426025,0.6540819406509399,0.9285714285714286,0.05501170828938484,0.8443557024002075
0.946521520614624,0.8948248028755188,0.051696717739105225,0.646783173084259,0.9285714285714286,0.059065088629722595,0.8326113224029541
0.9366042017936707,0.7985678315162659,0.13803637027740479,0.6245536804199219,0.9285714285714286,0.05537690594792366,0.8081448674201965
0.9409934282302856,0.716338038444519,0.2246553897857666,0.5987553000450134,0.9285714285714286,0.0586024709045887,0.7945442795753479
0.9340612888336182,0.6577457785606384,0.27631551027297974,0.575731098651886,0.9285714285714286,0.055005598813295364,0.7193824052810669
0.932590126991272,0.6485103368759155,0.28407979011535645,0.5866192579269409,0.9285714285714286,0.053382351994514465,0.7205231189727783
0.9371218681335449,0.6594794988632202,0.2776423692703247,0.6063320636749268,0.9285714285714286,0.04865838214755058,0.7289512157440186
0.9485605359077454,0.6799224615097046,0.26863807439804077,0.615597665309906,0.9285714285714286,0.0452885776758194,0.7204894423484802
0.9739062786102295,0.7147106528282166,0.25919562578201294,0.6129577159881592,0.9285714285714286,0.041712719947099686,0.698652446269989
1.0069239139556885,0.7584267854690552,0.2484971284866333,0.6142216920852661,0.9285714285714286,0.036747418344020844,0.682266116142273
1.0475877523422241,0.7887880802154541,0.25879967212677,0.6420143246650696,0.9047619047619048,0.04295337572693825,0.7092047333717346
1.1042381525039673,0.817915141582489,0.28632301092147827,0.6598133444786072,0.9047619047619048,0.04455123096704483,0.7294825911521912
1.1281267404556274,0.8257152438163757,0.3024114966392517,0.6631843447685242,0.9047619047619048,0.04037380963563919,0.7370715737342834
1.1511633396148682,0.8610854744911194,0.2900778651237488,0.6561437845230103,0.9047619047619048,0.037965938448905945,0.7329922318458557
1.15427565574646,0.897297203540802,0.25697845220565796,0.6602094173431396,0.9047619047619048,0.03606012091040611,0.736996591091156
1.151822805404663,0.9267286062240601,0.22509419918060303,0.6566526293754578,0.9047619047619048,0.038171712309122086,0.7324441075325012
1.140445351600647,0.9598473310470581,0.18059802055358887,0.6479247212409973,0.9047619047619048,0.037635836750268936,0.7209964990615845
1.1293185949325562,0.9787904620170593,0.15052813291549683,0.6292572021484375,0.9047619047619048,0.03724202141165733,0.7148516178131104
1.1215834617614746,0.9651486277580261,0.1564348340034485,0.6209346652030945,0.9047619047619048,0.04338160529732704,0.7079428434371948
1.149970293045044,0.9578685760498047,0.19210171699523926,0.6224309802055359,0.9047619047619048,0.051868315786123276,0.7029314637184143
1.157888650894165,0.9542829990386963,0.20360565185546875,0.6318648457527161,0.9047619047619048,0.05510751157999039,0.7048001885414124
1.151978850364685,0.909878134727478,0.24210071563720703,0.6373371481895447,0.9047619047619048,0.05080391466617584,0.7103243470191956
1.1810269355773926,0.881936252117157,0.2990906834602356,0.6334328651428223,0.9047619047619048,0.05520408973097801,0.7152907848358154
1.2250598669052124,0.8849968910217285,0.3400629758834839,0.6205987334251404,0.9047619047619048,0.05064820870757103,0.712756872177124
1.2640308141708374,0.9181206822395325,0.34591013193130493,0.6121956706047058,0.9047619047619048,0.05329439043998718,0.6997388005256653
1.2810825109481812,0.9301040172576904,0.3509784936904907,0.5944570899009705,0.9047619047619048,0.05939345434308052,0.6689164638519287
1.2816307544708252,0.9236886501312256,0.3579421043395996,0.5809613466262817,0.9047619047619048,0.05067560449242592,0.6475726366043091
1.2874021530151367,0.9190059304237366,0.36839622259140015,0.5683345198631287,0.9047619047619048,0.03594202175736427,0.6339269876480103
1.3097190856933594,0.9212263822555542,0.3884927034378052,0.5574846267700195,0.9047619047619048,0.03332196921110153,0.6237838268280029
1.3453013896942139,0.9305464029312134,0.4147549867630005,0.5544606447219849,0.9047619047619048,0.0329243540763855,0.6210172176361084
1.371599555015564,0.9318596124649048,0.4397399425506592,0.5559248328208923,0.9047619047619048,0.029483918100595474,0.6231555938720703
1.3871597051620483,0.9248132705688477,0.4623464345932007,0.5622779130935669,0.9047619047619048,0.027898382395505905,0.630680501461029
1.3924754858016968,0.9174655079841614,0.4750099778175354,0.5779517292976379,0.9047619047619048,0.027201075106859207,0.6457685232162476
1.3966726064682007,0.9123262166976929,0.4843463897705078,0.5954668521881104,0.8809523809523809,0.023882506415247917,0.6606100797653198
1.4080809354782104,0.894282877445221,0.5137980580329895,0.5990110635757446,0.8809523809523809,0.018434999510645866,0.6668805480003357
1.4319554567337036,0.8598731160163879,0.5720823407173157,0.5958245396614075,0.8809523809523809,0.01693590357899666,0.6720476746559143
1.4556267261505127,0.8615537881851196,0.5940729379653931,0.5920273065567017,0.8809523809523809,0.016849547624588013,0.6775725483894348
1.4560104608535767,0.8649998307228088,0.5910106301307678,0.585490345954895,0.8809523809523809,0.016345715150237083,0.678562581539154
1.436407208442688,0.868239164352417,0.568168044090271,0.5866091847419739,0.8809523809523809,0.01725599355995655,0.6782311201095581
1.4121997356414795,0.8725649118423462,0.5396348237991333,0.5954452753067017,0.8809523809523809,0.021241700276732445,0.6783888936042786
1.3849282264709473,0.8775292634963989,0.5073989629745483,0.6080359220504761,0.8809523809523809,0.021067723631858826,0.6798954606056213
1.357024908065796,0.8793813586235046,0.47764354944229126,0.6209041476249695,0.8809523809523809,0.02189123071730137,0.6830427050590515
1.3364816904067993,0.8830068111419678,0.45347487926483154,0.6360403299331665,0.8809523809523809,0.0240937490016222,0.6899373531341553
1.326918601989746,0.8921443819999695,0.4347742199897766,0.6532220840454102,0.8809523809523809,0.021832264959812164,0.7004896402359009
1.3181880712509155,0.9007663726806641,0.41742169857025146,0.6685577034950256,0.8809523809523809,0.03365989029407501,0.7103306651115417
1.3087828159332275,0.9055302143096924,0.40325260162353516,0.6813591718673706,0.8809523809523809,0.03320891037583351,0.7185071110725403
1.2986257076263428,0.9107366800308228,0.38788902759552,0.6916283369064331,0.8809523809523809,0.04905536770820618,0.7249057292938232
1.2868852615356445,0.913995623588562,0.3728896379470825,0.6983579993247986,0.8809523809523809,0.06580483168363571,0.7291256189346313
1.2741049528121948,0.9132958650588989,0.3608090877532959,0.7023765444755554,0.8809523809523809,0.08223675936460495,0.7319301962852478
1.2695949077606201,0.9186627864837646,0.35093212127685547,0.7071985006332397,0.8809523809523809,0.06840008497238159,0.7353749871253967
1.2835792303085327,0.9344463348388672,0.3491328954696655,0.7128589749336243,0.8809523809523809,0.05519956350326538,0.7393743395805359
1.2904813289642334,0.9453079104423523,0.3451734185218811,0.7155528664588928,0.8809523809523809,0.03866925835609436,0.7421313524246216
1.303575038909912,0.9617015719413757,0.3418734669685364,0.7178751230239868,0.8809523809523809,0.03560122847557068,0.744779646396637
1.3160953521728516,0.9831292629241943,0.3329660892486572,0.7175297141075134,0.8571428571428572,0.04855656251311302,0.7465785145759583
1.3130452632904053,0.992077648639679,0.3209676146507263,0.7140113115310669,0.8571428571428572,0.050396136939525604,0.7480638027191162
1.2905911207199097,0.9736190438270569,0.3169720768928528,0.7020768523216248,0.8571428571428572,0.049678198993206024,0.7482780814170837
1.2484148740768433,0.9228875637054443,0.3255273103713989,0.6830496191978455,0.8571428571428572,0.052961595356464386,0.7471445798873901
1.224614143371582,0.8712232112884521,0.3533909320831299,0.6676397919654846,0.8571428571428572,0.05798410624265671,0.741698145866394
1.2565197944641113,0.8501675724983215,0.4063522219657898,0.6569973230361938,0.8571428571428572,0.050968144088983536,0.7341825366020203
1.2860772609710693,0.845473051071167,0.44060420989990234,0.6467005014419556,0.8571428571428572,0.05252338573336601,0.7241840958595276
1.3135486841201782,0.8673670291900635,0.44618165493011475,0.6359001398086548,0.8571428571428572,0.06010795757174492,0.7102635502815247
1.3389122486114502,0.8889696598052979,0.44994258880615234,0.6244534254074097,0.8571428571428572,0.053701579570770264,0.6897189617156982
0.4655614495277405,1.2314717769622803,-0.7659103274345398,0.728260338306427,0.9523809523809523,0.05819690227508545,0.9225901365280151
0.48384252190589905,1.1132005453109741,-0.6293580234050751,0.7196334004402161,0.9523809523809523,0.06855406612157822,0.9091406464576721
0.4897492229938507,1.003531813621521,-0.5137825906276703,0.6983852982521057,0.9523809523809523,0.06989958137273788,0.8738848567008972
0.49467626214027405,0.9184744358062744,-0.42379817366600037,0.6964859366416931,0.9523809523809523,0.06679228693246841,0.8626211881637573
0.5265364050865173,0.8218200206756592,-0.29528361558914185,0.6741803288459778,0.9285714285714286,0.07284937053918839,0.8289369940757751
0.5974745154380798,0.772881805896759,-0.1754072904586792,0.668213427066803,0.9285714285714286,0.0765576884150505,0.8208948969841003
0.6719462871551514,0.7799381017684937,-0.10799181461334229,0.6673926711082458,0.9285714285714286,0.0851261168718338,0.8175156116485596
0.7177993655204773,0.7604354619979858,-0.042636096477508545,0.6604917645454407,0.9285714285714286,0.08853324502706528,0.812138020992279
0.7187917232513428,0.7139208912849426,0.0048708319664001465,0.6466999053955078,0.9285714285714286,0.09944247454404831,0.7948281764984131
0.7175782322883606,0.6616790890693665,0.05589914321899414,0.6184298992156982,0.9285714285714286,0.08836708962917328,0.7502140402793884
0.7357691526412964,0.6221489310264587,0.11362022161483765,0.5851935148239136,0.9285714285714286,0.07323624938726425,0.7041817903518677
0.7576097846031189,0.6038874983787537,0.15372228622436523,0.5598966479301453,0.9285714285714286,0.06652481108903885,0.6666120886802673
0.7853410243988037,0.5965465307235718,0.18879449367523193,0.5529183149337769,0.9047619047619048,0.06520842760801315,0.6541095972061157
0.8419478535652161,0.6081010103225708,0.23384684324264526,0.5614513754844666,0.8809523809523809,0.05412410944700241,0.6622313857078552
0.9192530512809753,0.623626172542572,0.2956268787384033,0.5727490782737732,0.8809523809523809,0.040009450167417526,0.6733595132827759
0.9940090775489807,0.6285132169723511,0.36549586057662964,0.5557825565338135,0.8809523809523809,0.03119608573615551,0.6788722276687622
1.0852768421173096,0.6466755270957947,0.4386013150215149,0.5158423185348511,0.8809523809523809,0.027991514652967453,0.647213876247406
1.1095699071884155,0.6628186106681824,0.44675129652023315,0.5094149112701416,0.8809523809523809,0.028407834470272064,0.6591216921806335
1.1603130102157593,0.672072172164917,0.4882408380508423,0.4442630112171173,0.8809523809523809,0.02419181354343891,0.601256251335144
1.1709269285202026,0.6811416149139404,0.4897853136062622,0.4123028516769409,0.8809523809523809,0.019191540777683258,0.5623783469200134
1.1502530574798584,0.6638424396514893,0.48641061782836914,0.40530601143836975,0.8809523809523809,0.019960155710577965,0.5462262630462646
1.1309155225753784,0.6378030776977539,0.4931124448776245,0.3906840682029724,0.8809523809523809,0.017329299822449684,0.5244664549827576
1.1209970712661743,0.6057510375976562,0.5152460336685181,0.373238742351532,0.8809523809523809,0.014761079102754593,0.5006698369979858
1.1141313314437866,0.5903249979019165,0.5238063335418701,0.3704153001308441,0.8809523809523809,0.012688855640590191,0.48935937881469727
1.1037465333938599,0.5998307466506958,0.5039157867431641,0.38145896792411804,0.8809523809523809,0.011380047537386417,0.49369344115257263
1.0880842208862305,0.618852972984314,0.4692312479019165,0.40400636196136475,0.8809523809523809,0.01072387769818306,0.5118663907051086
1.0783636569976807,0.645696759223938,0.4326668977737427,0.4378875195980072,0.8809523809523809,0.010216981172561646,0.5411796569824219
1.0955281257629395,0.6877321600914001,0.4077959656715393,0.47744113206863403,0.8809523809523809,0.008174740709364414,0.5763520002365112
1.1316050291061401,0.7121585011482239,0.41944652795791626,0.49670395255088806,0.8809523809523809,0.005653335712850094,0.5901239514350891
1.1779946088790894,0.740221381187439,0.4377732276916504,0.5053806304931641,0.8809523809523809,0.004266917239874601,0.6006107330322266
1.2373595237731934,0.7623249888420105,0.47503453493118286,0.5123664140701294,0.8809523809523809,0.0044682747684419155,0.6165021061897278
1.2889142036437988,0.7748702168464661,0.5140439867973328,0.5123649835586548,0.8809523809523809,0.00485567282885313,0.6225315928459167
1.3364416360855103,0.7894513607025146,0.5469902753829956,0.5134595632553101,0.8809523809523809,0.005015898030251265,0.6263588666915894
1.383165955543518,0.8067474961280823,0.5764184594154358,0.51664799451828,0.8809523809523809,0.004747544415295124,0.6292387843132019
1.4134994745254517,0.8202515840530396,0.5932478904724121,0.5197455286979675,0.8809523809523809,0.004372424446046352,0.6303222179412842
1.4171525239944458,0.8237912654876709,0.5933612585067749,0.5223255157470703,0.8809523809523809,0.003778431797400117,0.6312430500984192
1.4019267559051514,0.8282979130744934,0.573628842830658,0.5317108631134033,0.8809523809523809,0.0036640663165599108,0.6403927206993103
1.37718665599823,0.8308675289154053,0.5463191270828247,0.5434303283691406,0.8809523809523809,0.003532125847414136,0.6515042781829834
1.3515759706497192,0.8303364515304565,0.5212395191192627,0.5524935126304626,0.8809523809523809,0.003435451304540038,0.6603764891624451
1.3285942077636719,0.8261573910713196,0.5024368166923523,0.5557706952095032,0.8809523809523809,0.0033213659189641476,0.6641886830329895
1.310483694076538,0.821625292301178,0.4888584017753601,0.5548986196517944,0.8809523809523809,0.0044684153981506824,0.6642715334892273
1.2981982231140137,0.8172933459281921,0.48090487718582153,0.551262617111206,0.8809523809523809,0.0047720251604914665,0.6616500616073608
1.2917587757110596,0.8136716485023499,0.4780871272087097,0.5463850498199463,0.8809523809523809,0.005713419523090124,0.6576937437057495
1.2906080484390259,0.8111361265182495,0.47947192192077637,0.5416437983512878,0.8809523809523809,0.008120372891426086,0.6537511348724365
1.2932260036468506,0.8098012804985046,0.48342472314834595,0.5373582243919373,0.8809523809523809,0.008837868459522724,0.6501631140708923
1.2982367277145386,0.8099046945571899,0.48833203315734863,0.5342657566070557,0.8809523809523809,0.008046003058552742,0.647781252861023
1.3036887645721436,0.810196578502655,0.4934921860694885,0.5319089293479919,0.8809523809523809,0.007852927781641483,0.6460586786270142
1.3083796501159668,0.8109865784645081,0.49739307165145874,0.5309817790985107,0.8809523809523809,0.006705253850668669,0.6457722783088684
1.3125423192977905,0.812123715877533,0.5004186034202576,0.5314745903015137,0.8809523809523809,0.006586562842130661,0.6470357775688171
1.3168245553970337,0.8127886652946472,0.5040358901023865,0.5329617261886597,0.8809523809523809,0.006232806947082281,0.6495001912117004
1.316311240196228,0.8123988509178162,0.5039123892784119,0.5341876745223999,0.8809523809523809,0.007727201096713543,0.6512451171875
1.3155198097229004,0.8120006918907166,0.5035191178321838,0.5353950262069702,0.8809523809523809,0.009386303834617138,0.6535009145736694
1.3144668340682983,0.8101314902305603,0.504335343837738,0.5356167554855347,0.8809523809523809,0.01126947719603777,0.6548969149589539
1.311558723449707,0.8060268759727478,0.5055318474769592,0.533986508846283,0.8809523809523809,0.013007516041398048,0.6538482904434204
1.3066660165786743,0.8009597659111023,0.505706250667572,0.5311152935028076,0.8809523809523809,0.014517874456942081,0.6508714556694031
1.303347110748291,0.7958749532699585,0.5074721574783325,0.52773118019104,0.8809523809523809,0.01457489188760519,0.6472496390342712
1.2999060153961182,0.7899819612503052,0.509924054145813,0.5235847234725952,0.8809523809523809,0.017568977549672127,0.6422447562217712
1.2982680797576904,0.7852330803871155,0.513034999370575,0.5200532674789429,0.8809523809523809,0.017764177173376083,0.638427197933197
1.296800136566162,0.7812782526016235,0.5155218839645386,0.5172044634819031,0.8809523809523809,0.020436055958271027,0.635525643825531
1.2970826625823975,0.780498206615448,0.5165844559669495,0.516634464263916,0.8809523809523809,0.021379930898547173,0.6366167068481445
1.2958494424819946,0.780491054058075,0.5153583884239197,0.517859935760498,0.8809523809523809,0.027306728065013885,0.6410748958587646
1.291257381439209,0.7791407108306885,0.5121166706085205,0.5212269425392151,0.8809523809523809,0.03157683461904526,0.6491056680679321
1.280961275100708,0.7729436755180359,0.5080175995826721,0.5254108905792236,0.8809523809523809,0.038625407963991165,0.6576229929924011
1.2697902917861938,0.7645185589790344,0.5052717328071594,0.531798243522644,0.8809523809523809,0.05150812491774559,0.6673324108123779
1.259212851524353,0.754104495048523,0.5051083564758301,0.5388433933258057,0.8809523809523809,0.05376997962594032,0.6753105521202087
1.2570828199386597,0.7421057820320129,0.5149770379066467,0.5458287000656128,0.8809523809523809,0.060559745877981186,0.6812401413917542
1.2580455541610718,0.725446879863739,0.5325986742973328,0.5464345812797546,0.8809523809523809,0.052765410393476486,0.6828458905220032
1.2764008045196533,0.7060043215751648,0.5703964829444885,0.5417096614837646,0.8809523809523809,0.049103256314992905,0.6808034777641296
1.291563868522644,0.682867705821991,0.6086961627006531,0.5291435718536377,0.8809523809523809,0.04868074506521225,0.6726190447807312
1.292797327041626,0.6548523306846619,0.6379449963569641,0.513373076915741,0.8809523809523809,0.04230964556336403,0.6597984433174133
1.2818549871444702,0.6383909583091736,0.6434640288352966,0.49880170822143555,0.8809523809523809,0.03617990016937256,0.6445059180259705
1.2710514068603516,0.6302722096443176,0.6407791972160339,0.4847751557826996,0.8809523809523809,0.03107546642422676,0.6284574866294861
1.26692533493042,0.6308378577232361,0.6360874772071838,0.4896309971809387,0.8809523809523809,0.02989635244011879,0.6235775947570801
1.2740482091903687,0.6423287391662598,0.6317194700241089,0.5081608295440674,0.8809523809523809,0.03054751269519329,0.6147904396057129
1.2730340957641602,0.6479324698448181,0.625101625919342,0.5097134113311768,0.8809523809523809,0.029913799837231636,0.6107019186019897
1.2857306003570557,0.6460050940513611,0.6397255063056946,0.5125455260276794,0.8809523809523809,0.03084787353873253,0.6180830001831055
1.2866047620773315,0.6451774835586548,0.6414272785186768,0.5208679437637329,0.8809523809523809,0.03229982778429985,0.6304892897605896
1.283770203590393,0.6438738703727722,0.6398963332176208,0.5251943469047546,0.8809523809523809,0.034903667867183685,0.6352623105049133
1.2825063467025757,0.6372149586677551,0.6452913880348206,0.5208810567855835,0.8809523809523809,0.03357241675257683,0.6320728659629822
1.2857685089111328,0.6287958025932312,0.6569727063179016,0.5155823230743408,0.8571428571428572,0.03182866424322128,0.6277692317962646
1.2894606590270996,0.6283378005027771,0.6611228585243225,0.514460563659668,0.8571428571428572,0.026562664657831192,0.6269798278808594
1.2969982624053955,0.6366865038871765,0.660311758518219,0.5172299742698669,0.8571428571428572,0.025597434490919113,0.6293838620185852
1.305614709854126,0.6486731767654419,0.6569415330886841,0.5216579437255859,0.8571428571428572,,0.6336275935173035
1.3161506652832031,0.6635291576385498,0.6526215076446533,0.5272361636161804,0.8571428571428572,,0.6399773955345154
1.3271549940109253,0.6799001097679138,0.6472548842430115,0.5340117812156677,0.8571428571428572,,0.6482576727867126
1.3388887643814087,0.6967340707778931,0.6421546936035156,0.5427694320678711,0.8571428571428572,,0.6590840816497803
1.3527395725250244,0.7138969302177429,0.6388426423072815,0.5537019371986389,0.8571428571428572,,0.6720909476280212
1.3674099445343018,0.7307960391044617,0.6366139054298401,0.5671369433403015,0.8571428571428572,,0.6864669322967529
1.3786803483963013,0.745299756526947,0.6333805918693542,0.5819330215454102,0.8571428571428572,,0.6994447112083435
1.3860634565353394,0.7574640512466431,0.6285994052886963,0.5971590280532837,0.8571428571428572,,0.7094041705131531
1.391546607017517,0.7698931097984314,0.6216534972190857,0.6116006374359131,0.8571428571428572,,0.7164560556411743
1.399058222770691,0.781485378742218,0.6175728440284729,0.621776282787323,0.8571428571428572,,0.7202063202857971


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/7_agent_zero_shot_from_4_policy/no_attn_ent/DummyExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
1.2808414697647095,1.2033499479293823,0.07749152183532715,0.7310314774513245,0.5,2.681016683578491,0.9653952717781067
0.7605410814285278,1.0604300498962402,-0.2998889684677124,0.6050646305084229,0.45238095238095233,2.752744436264038,0.8034250140190125
1.233384609222412,0.7018468379974365,0.5315377712249756,0.44459906220436096,0.47619047619047616,2.5326201915740967,0.6671392917633057
0.856709361076355,0.9585850834846497,-0.10187572240829468,0.607212483882904,0.6190476190476191,2.8028647899627686,0.8124477863311768
0.7222479581832886,1.0664331912994385,-0.3441852331161499,0.5400961637496948,0.47619047619047616,2.5773868560791016,0.741844117641449
0.6180046200752258,1.027337908744812,-0.4093332886695862,0.6298074722290039,0.6666666666666667,2.674588203430176,0.8408890962600708
0.9079599380493164,0.6967821717262268,0.2111777663230896,0.48570722341537476,0.4285714285714286,2.7921180725097656,0.7206752896308899
0.6401792764663696,0.8085330724716187,-0.16835379600524902,0.6151483654975891,0.5238095238095238,2.531289577484131,0.7931674122810364
0.8351037502288818,0.5019583702087402,0.3331453800201416,0.4617275595664978,0.38095238095238093,2.8098554611206055,0.6041373014450073
0.6647600531578064,0.7009260058403015,-0.03616595268249512,0.590143620967865,0.5952380952380952,2.699146032333374,0.6929985284805298
0.5001342296600342,0.7126873731613159,-0.21255314350128174,0.5429097414016724,0.4285714285714286,2.4740195274353027,0.6731125116348267
0.9876290559768677,0.7146419882774353,0.2729870676994324,0.5670005679130554,0.5,2.995633363723755,0.7033552527427673
0.8118350505828857,0.9983275532722473,-0.18649250268936157,0.6644404530525208,0.5,3.021322727203369,0.7448586225509644
0.8555911779403687,0.9549910426139832,-0.0993998646736145,0.5438676476478577,0.4285714285714286,2.915799379348755,0.6528508067131042
0.978988528251648,0.753011167049408,0.22597736120224,0.4754367172718048,0.6190476190476191,2.775334358215332,0.5877510905265808
1.1526565551757812,1.2645604610443115,-0.11190390586853027,0.7171323299407959,0.5238095238095238,2.287170171737671,0.8177632093429565
0.8880606293678284,1.0819028615951538,-0.19384223222732544,0.5956466197967529,0.5,2.70601487159729,0.696481466293335
0.834638237953186,1.0206923484802246,-0.18605411052703857,0.7653166055679321,0.40476190476190477,2.7151265144348145,0.8153461813926697
1.1821037530899048,0.8999884724617004,0.28211528062820435,0.6267778873443604,0.47619047619047616,2.382111072540283,0.7147067785263062
1.0560171604156494,0.9713467359542847,0.08467042446136475,0.438488245010376,0.4285714285714286,2.1721084117889404,0.5289074182510376
0.9640277028083801,1.0762009620666504,-0.11217325925827026,0.77210533618927,0.47619047619047616,2.527094841003418,0.8449402451515198
1.1105798482894897,1.200082778930664,-0.08950293064117432,0.688632071018219,0.33333333333333337,2.396777391433716,0.7538029551506042
0.9664342999458313,1.084439992904663,-0.11800569295883179,0.6438513994216919,0.5476190476190477,2.740813732147217,0.7021388411521912
1.0690678358078003,1.207802414894104,-0.1387345790863037,0.6358683109283447,0.6190476190476191,2.7452425956726074,0.7139297723770142
1.1981455087661743,1.1138708591461182,0.08427464962005615,0.6429224014282227,0.5714285714285714,2.8400914669036865,0.7257353067398071
1.1723241806030273,1.0978829860687256,0.07444119453430176,0.6464086771011353,0.4285714285714286,2.8308966159820557,0.7501752972602844
0.890066921710968,1.212970495223999,-0.322903573513031,0.6814610958099365,0.47619047619047616,2.5698976516723633,0.7711600065231323
1.070507287979126,0.8510128259658813,0.21949446201324463,0.5218493938446045,0.3571428571428571,2.491631507873535,0.6132912635803223
1.1520928144454956,1.1074751615524292,0.044617652893066406,0.6743916273117065,0.5714285714285714,2.7063097953796387,0.7603137493133545
1.196089267730713,1.1674091815948486,0.028680086135864258,0.6382560729980469,0.5,2.989952802658081,0.7589281797409058
1.078894853591919,1.1135457754135132,-0.03465092182159424,0.5319494605064392,0.40476190476190477,3.0040740966796875,0.6530506014823914
1.1911060810089111,1.0502758026123047,0.14083027839660645,0.5639780759811401,0.6190476190476191,2.9550487995147705,0.6966170072555542
1.0592453479766846,1.085799217224121,-0.026553869247436523,0.6041135787963867,0.6428571428571428,2.6987390518188477,0.7655249238014221
1.299147605895996,1.1888282299041748,0.11031937599182129,0.6381165981292725,0.5238095238095238,2.4504520893096924,0.7867527604103088
1.098483920097351,1.0359569787979126,0.06252694129943848,0.5046409368515015,0.6190476190476191,2.624959945678711,0.6440104246139526
1.1831467151641846,1.0840234756469727,0.09912323951721191,0.614799439907074,0.40476190476190477,2.3315060138702393,0.6806029677391052
1.1077436208724976,1.0106477737426758,0.09709584712982178,0.6875455379486084,0.5714285714285714,2.7208259105682373,0.7876055240631104
1.0543745756149292,1.1938507556915283,-0.13947618007659912,0.6367827653884888,0.5476190476190477,2.630519390106201,0.7696974873542786
1.0708084106445312,1.1605762243270874,-0.08976781368255615,0.7073687314987183,0.30952380952380953,2.61788010597229,0.8441216945648193
1.1249854564666748,1.426857352256775,-0.3018718957901001,0.8530842065811157,0.5476190476190477,2.9228034019470215,0.9342095255851746
1.180558681488037,0.8743383288383484,0.3062203526496887,0.6726841330528259,0.40476190476190477,2.0716941356658936,0.8061704039573669
1.099445104598999,1.2356526851654053,-0.13620758056640625,0.7845930457115173,0.2142857142857143,2.8697564601898193,0.8943084478378296
1.1640504598617554,1.3087360858917236,-0.14468562602996826,0.7621939778327942,0.5476190476190477,2.353304147720337,0.8957419395446777
1.0703421831130981,1.2049381732940674,-0.13459599018096924,0.7152577042579651,0.5238095238095238,2.362823486328125,0.82105952501297
1.1545113325119019,1.2256309986114502,-0.07111966609954834,0.808357834815979,0.5714285714285714,2.8965933322906494,0.857857346534729
1.1871858835220337,0.9669595956802368,0.22022628784179688,0.5961565971374512,0.5714285714285714,2.6463122367858887,0.7763505578041077
1.1083779335021973,1.1080257892608643,0.0003521442413330078,0.7410409450531006,0.4285714285714286,2.5920944213867188,0.839436948299408
1.0772309303283691,1.043060541152954,0.03417038917541504,0.6897211670875549,0.38095238095238093,2.627711534500122,0.7626973986625671
1.1737310886383057,1.0738276243209839,0.09990346431732178,0.6152303814888,0.47619047619047616,2.461010217666626,0.7427663207054138
1.2003891468048096,1.0156177282333374,0.18477141857147217,0.4982524812221527,0.5952380952380952,2.6757659912109375,0.5813558101654053
1.2117383480072021,1.218034267425537,-0.006295919418334961,0.739077627658844,0.47619047619047616,2.5796000957489014,0.7934151291847229
1.3625776767730713,1.0087898969650269,0.35378777980804443,0.6488744616508484,0.38095238095238093,2.1375651359558105,0.7488299012184143
1.2175911664962769,1.0635619163513184,0.1540292501449585,0.6180100440979004,0.3571428571428571,2.624185085296631,0.6972872018814087
1.3022867441177368,1.2095978260040283,0.0926889181137085,0.6658895015716553,0.45238095238095233,2.5857577323913574,0.7540512681007385
1.1210659742355347,1.0143256187438965,0.10674035549163818,0.6447265148162842,0.40476190476190477,2.3201115131378174,0.7152650356292725
0.9597918391227722,1.2297900915145874,-0.2699982523918152,0.7606227397918701,0.5476190476190477,2.7532458305358887,0.8287731409072876
1.1947373151779175,1.1875609159469604,0.007176399230957031,0.7256516218185425,0.5,2.5840015411376953,0.7721337676048279
1.2058095932006836,1.191088080406189,0.014721512794494629,0.6739377379417419,0.40476190476190477,2.5759332180023193,0.7506283521652222
1.1749260425567627,1.0898323059082031,0.08509373664855957,0.6464905142784119,0.5,2.5594210624694824,0.7048194408416748
1.0977210998535156,1.3037395477294922,-0.20601844787597656,0.8395358324050903,0.5238095238095238,2.584059715270996,0.8971743583679199
1.173396348953247,1.066160798072815,0.10723555088043213,0.6628187298774719,0.47619047619047616,2.49406099319458,0.747013509273529
1.153529405593872,1.0769844055175781,0.07654500007629395,0.6473762392997742,0.6190476190476191,2.9934394359588623,0.7274159789085388
1.029950737953186,0.992344856262207,0.037605881690979004,0.5263480544090271,0.4285714285714286,2.6862945556640625,0.6492979526519775
1.143933892250061,1.284969687461853,-0.141035795211792,0.7474235892295837,0.4285714285714286,2.943203926086426,0.822234034538269
1.125820517539978,1.005397915840149,0.1204226016998291,0.6903133988380432,0.47619047619047616,2.338712692260742,0.7395789623260498
1.2220337390899658,1.1031688451766968,0.11886489391326904,0.6614134907722473,0.5714285714285714,2.5295426845550537,0.7222870588302612
1.1503710746765137,1.1733818054199219,-0.023010730743408203,0.6950007677078247,0.5476190476190477,2.897982358932495,0.7823342084884644
1.0948307514190674,1.200534701347351,-0.10570394992828369,0.8036750555038452,0.6190476190476191,2.8181376457214355,0.8884494304656982
1.1229760646820068,1.1870577335357666,-0.06408166885375977,0.7371498346328735,0.40476190476190477,2.235051393508911,0.8050387501716614
1.1192253828048706,1.1984577178955078,-0.07923233509063721,0.7106397747993469,0.5952380952380952,2.827256679534912,0.8155149221420288
1.1252539157867432,1.230926275253296,-0.10567235946655273,0.7757325768470764,0.5476190476190477,2.561427354812622,0.8360946178436279
1.1348670721054077,1.2136980295181274,-0.07883095741271973,0.7245071530342102,0.47619047619047616,3.029315233230591,0.7952533960342407
1.2781598567962646,0.9854677319526672,0.2926921248435974,0.5621926188468933,0.5,2.20224666595459,0.6556745767593384
1.261504888534546,1.036268711090088,0.225236177444458,0.6565244793891907,0.4285714285714286,2.4415650367736816,0.7336298823356628
1.1187368631362915,0.9534897804260254,0.1652470827102661,0.6195163130760193,0.4285714285714286,2.3569746017456055,0.7020357847213745
1.0185096263885498,1.167022466659546,-0.1485128402709961,0.7121551036834717,0.5,2.974864959716797,0.7787187099456787
1.031416416168213,1.0337800979614258,-0.0023636817932128906,0.5805381536483765,0.5952380952380952,2.812232494354248,0.6824595928192139
1.0585360527038574,1.1296638250350952,-0.07112777233123779,0.7104777097702026,0.4285714285714286,2.469181537628174,0.7800647616386414
1.1187658309936523,1.0568549633026123,0.06191086769104004,0.7049725651741028,0.6428571428571428,2.7205746173858643,0.7768605947494507
1.0348994731903076,1.091618537902832,-0.056719064712524414,0.7083414793014526,0.45238095238095233,2.6334471702575684,0.8025457262992859
1.170243501663208,0.9811308979988098,0.1891126036643982,0.6709055304527283,0.47619047619047616,2.523536205291748,0.7382026314735413
1.0654889345169067,1.0434917211532593,0.02199721336364746,0.6835389733314514,0.45238095238095233,2.6108102798461914,0.7739354968070984
1.2159490585327148,1.1265113353729248,0.08943772315979004,0.7678393125534058,0.4285714285714286,2.82843279838562,0.8592665791511536
1.1264549493789673,1.0531333684921265,0.07332158088684082,0.6850130558013916,0.5476190476190477,2.6643452644348145,0.7819012403488159
1.1789480447769165,1.1743801832199097,0.004567861557006836,0.7625623345375061,0.6428571428571428,2.6526758670806885,0.8491960763931274
1.1286920309066772,1.1857547760009766,-0.057062745094299316,0.7941014170646667,0.5476190476190477,2.696925401687622,0.8833228349685669
1.3086071014404297,0.9749361872673035,0.3336709141731262,0.6154546141624451,0.5238095238095238,2.637803077697754,0.7279268503189087
1.1875901222229004,1.002387285232544,0.18520283699035645,0.5332299470901489,0.5952380952380952,2.9994993209838867,0.6193107962608337
0.9745110273361206,1.2538326978683472,-0.27932167053222656,0.822443425655365,0.5714285714285714,2.8631210327148438,0.8787459135055542
1.092481255531311,1.1848856210708618,-0.09240436553955078,0.8066381812095642,0.5714285714285714,2.6184513568878174,0.8733900189399719
1.1613365411758423,1.143012523651123,0.01832401752471924,0.783283531665802,0.40476190476190477,2.6242055892944336,0.8440674543380737
0.7432522177696228,1.253401756286621,-0.5101495385169983,0.7647758722305298,0.38095238095238093,2.5951087474823,0.8227537870407104
1.1733224391937256,1.1232354640960693,0.05008697509765625,0.7508459687232971,0.5238095238095238,2.6493165493011475,0.8006408214569092
0.9647896885871887,1.2124221324920654,-0.2476324439048767,0.8255074620246887,0.6666666666666667,2.6321096420288086,0.8766435384750366
0.9395710229873657,1.3104357719421387,-0.37086474895477295,0.8713257908821106,0.5238095238095238,2.5163145065307617,0.9122646450996399
1.2616735696792603,1.0990046262741089,0.16266894340515137,0.7830936908721924,0.2857142857142857,2.364966630935669,0.8345109820365906
1.220130443572998,1.0807541608810425,0.13937628269195557,0.6896239519119263,0.40476190476190477,2.615180492401123,0.7652965784072876
1.2641136646270752,1.2696634531021118,-0.005549788475036621,0.853064775466919,0.5238095238095238,2.6546807289123535,0.900560736656189
1.2253596782684326,1.240904688835144,-0.015545010566711426,0.8090158700942993,0.5,2.6930980682373047,0.8746610283851624
1.2886854410171509,1.2195446491241455,0.06914079189300537,0.785779595375061,0.5,3.017085075378418,0.8622090816497803
1.2579340934753418,0.7933262586593628,0.464607834815979,0.4358220398426056,0.5476190476190477,2.6858115196228027,0.4837043583393097
1.1819132566452026,0.9759332537651062,0.20598000288009644,0.5972407460212708,0.5238095238095238,3.039071798324585,0.6837225556373596
1.0277338027954102,1.2255332469940186,-0.1977994441986084,0.7981176972389221,0.45238095238095233,2.8846378326416016,0.8633077144622803
1.2250807285308838,1.0651155710220337,0.1599651575088501,0.71634840965271,0.33333333333333337,2.7392141819000244,0.768079400062561
1.2180287837982178,0.8364856839179993,0.3815430998802185,0.5120500922203064,0.5952380952380952,2.1636886596679688,0.5740708112716675
1.060921549797058,1.0807857513427734,-0.019864201545715332,0.6627627611160278,0.40476190476190477,2.608449697494507,0.7326193451881409
1.2621339559555054,0.8906373977661133,0.3714965581893921,0.533958375453949,0.2857142857142857,2.5601589679718018,0.5863502621650696
1.0505964756011963,1.268964409828186,-0.21836793422698975,0.8279280066490173,0.5238095238095238,2.8594820499420166,0.8629801869392395
1.0055433511734009,1.0655771493911743,-0.06003379821777344,0.6930511593818665,0.47619047619047616,2.627763509750366,0.7621113657951355
1.0782217979431152,1.2678425312042236,-0.1896207332611084,0.9283207654953003,0.5952380952380952,2.4610488414764404,0.9475182294845581
1.152866244316101,1.2383496761322021,-0.08548343181610107,0.7811801433563232,0.5476190476190477,2.2870543003082275,0.8406320810317993
1.1530733108520508,1.0567845106124878,0.09628880023956299,0.6715517640113831,0.5714285714285714,2.0996875762939453,0.7556360960006714
0.9896480441093445,1.2685353755950928,-0.2788873314857483,0.8296665549278259,0.5952380952380952,2.6920101642608643,0.8880530595779419
1.3431180715560913,0.9980937242507935,0.34502434730529785,0.6712008118629456,0.5952380952380952,2.5133373737335205,0.7284157872200012
1.15909743309021,1.104443907737732,0.05465352535247803,0.7305130362510681,0.38095238095238093,2.8073487281799316,0.8194895386695862
1.1939005851745605,1.0766338109970093,0.11726677417755127,0.8239181041717529,0.5476190476190477,2.363252878189087,0.8833921551704407
1.1084394454956055,1.1301881074905396,-0.021748661994934082,0.8017504215240479,0.6428571428571428,2.1174306869506836,0.8434565663337708
1.114530086517334,1.1201645135879517,-0.005634427070617676,0.6798775792121887,0.4285714285714286,2.2181992530822754,0.7436927556991577
1.161525011062622,1.0262752771377563,0.13524973392486572,0.7172054648399353,0.5238095238095238,2.6173694133758545,0.7622279524803162
0.9925397038459778,1.2704743146896362,-0.27793461084365845,0.8536087870597839,0.5238095238095238,2.947920083999634,0.8839728832244873
1.0742056369781494,1.26401686668396,-0.18981122970581055,0.7743346095085144,0.5,2.768500566482544,0.8017936944961548
0.8877980709075928,1.2837947607040405,-0.39599668979644775,0.773815929889679,0.5238095238095238,2.53129243850708,0.8137696981430054
0.9567299485206604,0.9815476536750793,-0.024817705154418945,0.7600118517875671,0.45238095238095233,2.3974692821502686,0.8017383813858032
1.0324331521987915,1.293224811553955,-0.2607916593551636,0.8299856781959534,0.45238095238095233,2.499051332473755,0.8828599452972412
0.9633563756942749,1.3176730871200562,-0.35431671142578125,0.863048791885376,0.5952380952380952,2.434804677963257,0.9072964787483215
1.1514980792999268,1.1455402374267578,0.005957841873168945,0.6900771260261536,0.5952380952380952,2.3767011165618896,0.7386723160743713
1.3302650451660156,0.918402910232544,0.4118621349334717,0.6546052098274231,0.5238095238095238,2.7162492275238037,0.7225474119186401
1.2801331281661987,0.8741556406021118,0.4059774875640869,0.6314145922660828,0.5238095238095238,2.742452621459961,0.7155693173408508
1.2039803266525269,0.8842552900314331,0.31972503662109375,0.6380946636199951,0.5,3.085676431655884,0.7083196043968201
1.0469834804534912,1.2781976461410522,-0.23121416568756104,0.7881370782852173,0.45238095238095233,2.8211328983306885,0.8488184213638306
1.1366175413131714,1.0094960927963257,0.1271214485168457,0.6966474056243896,0.40476190476190477,2.140462875366211,0.7764251232147217
1.0862488746643066,1.1661080121994019,-0.07985913753509521,0.7732513546943665,0.47619047619047616,3.009164571762085,0.8664171099662781
1.0149344205856323,1.2724863290786743,-0.257551908493042,0.7879001498222351,0.5238095238095238,3.12976336479187,0.8094319105148315
1.1110899448394775,1.086677074432373,0.024412870407104492,0.6386694312095642,0.4285714285714286,2.5478832721710205,0.7131959795951843
0.9402582049369812,0.9438548684120178,-0.003596663475036621,0.6729637980461121,0.4285714285714286,2.809617757797241,0.7604443430900574
0.7840223908424377,1.0339943170547485,-0.2499719262123108,0.6741477251052856,0.4285714285714286,2.6360154151916504,0.7362686395645142
0.7925649285316467,1.2385857105255127,-0.44602078199386597,0.7836020588874817,0.5714285714285714,2.429469347000122,0.814828634262085
1.1301954984664917,1.2632120847702026,-0.13301658630371094,0.8329048752784729,0.5476190476190477,2.5245022773742676,0.8746673464775085
0.975456953048706,1.1834125518798828,-0.20795559883117676,0.8062626123428345,0.5476190476190477,2.811509132385254,0.8427054286003113
0.934946596622467,1.2099541425704956,-0.27500754594802856,0.8473253846168518,0.5238095238095238,2.1738204956054688,0.8966570496559143
0.9501517415046692,1.2554718255996704,-0.3053200840950012,0.7889050841331482,0.45238095238095233,2.354393243789673,0.8765179514884949
1.2018756866455078,0.9375234842300415,0.2643522024154663,0.5681706666946411,0.5714285714285714,2.9062702655792236,0.6684622168540955
1.103346347808838,1.0157034397125244,0.08764290809631348,0.6570728421211243,0.5238095238095238,2.918384552001953,0.7258288860321045
1.2584912776947021,0.9856887459754944,0.27280253171920776,0.6074313521385193,0.5476190476190477,2.8282740116119385,0.6887596845626831
1.0418472290039062,1.2337738275527954,-0.19192659854888916,0.8129197955131531,0.5,2.6557486057281494,0.868818461894989
0.9665015339851379,1.3328005075454712,-0.36629897356033325,0.8277372717857361,0.4285714285714286,2.7442641258239746,0.8698657155036926
1.0240318775177002,1.2815818786621094,-0.2575500011444092,0.7893478274345398,0.5,2.6355879306793213,0.8531615138053894
0.9035633206367493,1.0971333980560303,-0.193570077419281,0.6988695859909058,0.5714285714285714,2.925553798675537,0.9493475556373596
1.166479468345642,1.025917410850525,0.1405620574951172,0.7450984120368958,0.45238095238095233,2.496870994567871,0.9489973783493042
1.0320457220077515,0.8207171559333801,0.21132856607437134,0.6515486240386963,0.5476190476190477,2.3948092460632324,0.8724285364151001
1.016312837600708,1.0255016088485718,-0.00918877124786377,0.6000505685806274,0.5952380952380952,2.514376163482666,0.8162100911140442
0.7438160181045532,1.1280763149261475,-0.38426029682159424,0.7616279125213623,0.5952380952380952,2.9264047145843506,0.9569364786148071
0.8500770330429077,0.822586715221405,0.027490317821502686,0.6691700220108032,0.4285714285714286,2.9778754711151123,0.9377948045730591
0.9181434512138367,0.9241965413093567,-0.0060530900955200195,0.6742829084396362,0.5238095238095238,2.469177484512329,0.8861157894134521
0.718315839767456,0.9110733866691589,-0.19275754690170288,0.6193916201591492,0.45238095238095233,2.2783310413360596,0.7825330495834351
0.9535520076751709,1.111646294593811,-0.15809428691864014,0.7023538947105408,0.5476190476190477,2.770811080932617,0.8946281671524048
0.8840309977531433,1.0822309255599976,-0.19819992780685425,0.6310278177261353,0.5952380952380952,2.7616961002349854,0.7463289499282837
1.0027892589569092,0.8647100329399109,0.1380792260169983,0.605869710445404,0.40476190476190477,2.574183702468872,0.7760022878646851
1.2490707635879517,0.8485416769981384,0.40052908658981323,0.7212104201316833,0.47619047619047616,2.4368817806243896,0.8022633194923401
1.0712782144546509,1.0219860076904297,0.04929220676422119,0.6577965021133423,0.40476190476190477,2.3963820934295654,0.8285917639732361
1.1014541387557983,0.9549212455749512,0.14653289318084717,0.64028000831604,0.5714285714285714,2.6752443313598633,0.7473181486129761
1.115746259689331,0.994531512260437,0.12121474742889404,0.6440397500991821,0.45238095238095233,2.8280158042907715,0.8092761635780334
1.1607410907745361,0.5795897245407104,0.5811513662338257,0.49111974239349365,0.5476190476190477,2.76753306388855,0.609647274017334
0.8226911425590515,1.0726377964019775,-0.24994665384292603,0.7086855173110962,0.5476190476190477,2.795910358428955,0.8203723430633545
1.1215609312057495,0.8198800683021545,0.30168086290359497,0.5892717838287354,0.4285714285714286,2.7441179752349854,0.7583585977554321
1.038159728050232,1.0425018072128296,-0.004342079162597656,0.7679365873336792,0.6666666666666667,2.5910377502441406,0.8893435001373291
1.124715805053711,0.8660879731178284,0.25862783193588257,0.5678712725639343,0.5952380952380952,2.1983635425567627,0.703368604183197
1.1028778553009033,0.9868708252906799,0.11600703001022339,0.6465243101119995,0.5952380952380952,2.5963423252105713,0.8328059911727905
1.0204490423202515,1.1845147609710693,-0.16406571865081787,0.8238776326179504,0.47619047619047616,2.5471622943878174,0.9414381980895996
0.8417993783950806,1.0941139459609985,-0.25231456756591797,0.7113257050514221,0.40476190476190477,2.7804925441741943,0.8779212236404419
0.9687297344207764,0.8683229088783264,0.10040682554244995,0.7640773057937622,0.38095238095238093,2.828066825866699,0.8454390168190002
0.9006634950637817,1.1116244792938232,-0.2109609842300415,0.6696826815605164,0.45238095238095233,2.7283904552459717,0.7260504364967346
1.1493018865585327,0.9697057604789734,0.17959612607955933,0.7010161876678467,0.5238095238095238,2.7758123874664307,0.8546268939971924
0.8309181332588196,1.4232535362243652,-0.5923354029655457,0.8853514194488525,0.6190476190476191,2.5411131381988525,0.9332533478736877
1.170189380645752,1.2951754331588745,-0.12498605251312256,0.7416201233863831,0.38095238095238093,2.647219181060791,0.8677127957344055
1.2458889484405518,0.9791479706764221,0.26674097776412964,0.6440645456314087,0.5952380952380952,2.633791923522949,0.7947070598602295
1.1937060356140137,1.1207685470581055,0.0729374885559082,0.7465603947639465,0.5714285714285714,2.6734137535095215,0.8685713410377502
1.1077202558517456,1.0133224725723267,0.09439778327941895,0.569322943687439,0.3571428571428571,2.5176711082458496,0.7332354187965393
1.2986305952072144,1.131544828414917,0.16708576679229736,0.8520691990852356,0.5714285714285714,3.1757452487945557,0.9621041417121887
1.2997794151306152,1.2073612213134766,0.09241819381713867,0.7531132102012634,0.40476190476190477,2.754232883453369,0.8324543833732605
1.3078861236572266,0.8999218940734863,0.40796422958374023,0.5564274787902832,0.4285714285714286,2.4558279514312744,0.7220261693000793
1.4556896686553955,0.852462649345398,0.6032270193099976,0.5567163228988647,0.38095238095238093,2.0035693645477295,0.7302709221839905
0.8907729983329773,1.471826434135437,-0.5810534358024597,0.9040346741676331,0.6190476190476191,2.6790835857391357,0.9475055932998657
1.0281165838241577,1.1654342412948608,-0.13731765747070312,0.8207615613937378,0.47619047619047616,2.806198835372925,0.9074779748916626
1.415042519569397,1.0151036977767944,0.39993882179260254,0.6867116093635559,0.4285714285714286,2.4486939907073975,0.7566820979118347
1.028477430343628,1.3445069789886475,-0.31602954864501953,0.7848483920097351,0.5238095238095238,2.546356201171875,0.8932137489318848
0.8893123865127563,1.191935420036316,-0.30262303352355957,0.7584823966026306,0.45238095238095233,2.057003974914551,0.833096444606781
1.2420425415039062,1.1990466117858887,0.04299592971801758,0.7787365317344666,0.5476190476190477,2.6512792110443115,0.8686307072639465
1.0946906805038452,1.2397613525390625,-0.14507067203521729,0.786270022392273,0.4285714285714286,2.787865400314331,0.9343292713165283
1.1351417303085327,1.112111210823059,0.023030519485473633,0.7276009321212769,0.5,2.736600637435913,0.8544650673866272
1.1402595043182373,0.7135029435157776,0.4267565608024597,0.4546250104904175,0.47619047619047616,2.7316527366638184,0.6228893995285034
1.2141375541687012,0.9716474413871765,0.24249011278152466,0.6769170165061951,0.47619047619047616,2.717420816421509,0.7893614172935486
1.3517611026763916,1.0381932258605957,0.3135678768157959,0.7179991602897644,0.3571428571428571,2.8127710819244385,0.8579642176628113
0.9296780824661255,1.2280420064926147,-0.29836392402648926,0.7130715847015381,0.5476190476190477,2.480092763900757,0.8232375979423523
1.1937891244888306,1.1426676511764526,0.05112147331237793,0.6757610440254211,0.6190476190476191,2.8025705814361572,0.7683988213539124
1.1295982599258423,1.0570229291915894,0.07257533073425293,0.6525883078575134,0.5,2.495086431503296,0.7405436635017395
1.0804442167282104,0.9735148549079895,0.10692936182022095,0.661688506603241,0.38095238095238093,2.524911642074585,0.7876850962638855
0.9964441061019897,1.0311686992645264,-0.03472459316253662,0.6971235871315002,0.45238095238095233,2.547736644744873,0.7816877961158752
1.1188510656356812,0.9657370448112488,0.15311402082443237,0.5882400274276733,0.5,2.412470579147339,0.6863073706626892
0.8200012445449829,1.0933574438095093,-0.27335619926452637,0.647826075553894,0.3571428571428571,2.7774977684020996,0.7979872822761536
1.01020085811615,0.9357280731201172,0.07447278499603271,0.5660250186920166,0.40476190476190477,2.5083906650543213,0.7191070914268494
0.9382879137992859,1.01134192943573,-0.07305401563644409,0.7239202260971069,0.5,2.8400697708129883,0.784554660320282
0.9165725708007812,0.9337059259414673,-0.017133355140686035,0.577597439289093,0.4285714285714286,2.574240207672119,0.648492693901062
1.1393229961395264,1.1277689933776855,0.01155400276184082,0.7116655111312866,0.5238095238095238,2.975529909133911,0.829914927482605
1.0356950759887695,0.8222129344940186,0.21348214149475098,0.4706534147262573,0.5238095238095238,2.4556922912597656,0.6588773727416992
1.0207353830337524,1.2022560834884644,-0.18152070045471191,0.7306984663009644,0.6428571428571428,2.387070894241333,0.8638916611671448
0.9669478535652161,1.126887321472168,-0.1599394679069519,0.7145756483078003,0.5714285714285714,2.2446799278259277,0.7858944535255432
1.2868692874908447,0.804981529712677,0.4818877577781677,0.527651309967041,0.45238095238095233,2.7571468353271484,0.6487147808074951
1.1567795276641846,1.1461403369903564,0.010639190673828125,0.7648741602897644,0.5952380952380952,2.47411847114563,0.815783679485321
1.1180415153503418,0.9966771006584167,0.12136441469192505,0.6095108389854431,0.5714285714285714,2.661646842956543,0.7048022747039795
1.1259287595748901,0.9807444214820862,0.14518433809280396,0.5709055662155151,0.47619047619047616,2.6236989498138428,0.6071879863739014
1.1013236045837402,1.1643671989440918,-0.06304359436035156,0.6703221797943115,0.4285714285714286,2.6531288623809814,0.732329785823822
1.0878410339355469,1.0932178497314453,-0.0053768157958984375,0.5625934600830078,0.45238095238095233,2.728037118911743,0.5994821786880493
1.4253069162368774,1.0262774229049683,0.3990294933319092,0.7324947118759155,0.5476190476190477,2.8158695697784424,0.9649826884269714
1.8550927639007568,1.1362439393997192,0.7188488245010376,0.8618495464324951,0.47619047619047616,2.868643045425415,0.961341381072998
1.4692784547805786,0.8611415028572083,0.6081369519233704,0.6936983466148376,0.5,2.641571044921875,0.9103718996047974
1.2672901153564453,1.0952528715133667,0.1720372438430786,0.6005743741989136,0.38095238095238093,2.447150230407715,0.8403745293617249
1.1885297298431396,1.2593038082122803,-0.07077407836914062,0.7229061722755432,0.5,2.548684597015381,0.9418058395385742
1.3414405584335327,1.370095133781433,-0.02865457534790039,0.7366587519645691,0.45238095238095233,2.9085190296173096,0.9164354801177979
1.3416892290115356,1.238215446472168,0.10347378253936768,0.795265257358551,0.45238095238095233,2.7537810802459717,0.9566353559494019
1.1700515747070312,1.2891520261764526,-0.11910045146942139,0.7915095090866089,0.5714285714285714,2.3435230255126953,0.9572177529335022
1.1702598333358765,1.2273718118667603,-0.05711197853088379,0.7211167812347412,0.5,2.714205503463745,0.9065395593643188
1.1545960903167725,1.1767311096191406,-0.022135019302368164,0.7433512806892395,0.40476190476190477,2.518315076828003,0.9360425472259521
1.4478297233581543,1.0484005212783813,0.39942920207977295,0.6545454263687134,0.4285714285714286,2.6981441974639893,0.8170300126075745
1.1528878211975098,1.0671272277832031,0.08576059341430664,0.7061547040939331,0.5476190476190477,2.5947976112365723,0.8917566537857056
1.0503748655319214,1.4024938344955444,-0.35211896896362305,0.7525360584259033,0.5476190476190477,2.2509825229644775,0.9647048115730286
0.9375665783882141,1.0693159103393555,-0.13174933195114136,0.6889269948005676,0.45238095238095233,2.790574789047241,0.8900213241577148
1.0199402570724487,1.207639455795288,-0.18769919872283936,0.7077448964118958,0.4285714285714286,2.698091506958008,0.9181033968925476
1.3322689533233643,1.007925033569336,0.3243439197540283,0.6775127649307251,0.5238095238095238,2.53351092338562,0.8790061473846436
1.4289995431900024,1.2529454231262207,0.17605412006378174,0.7068825364112854,0.5714285714285714,2.4689035415649414,0.861600935459137
1.2915925979614258,1.3444571495056152,-0.05286455154418945,0.7485222220420837,0.4285714285714286,2.470414400100708,0.9033418893814087
1.2125415802001953,1.4916298389434814,-0.27908825874328613,0.8028256893157959,0.5714285714285714,2.531440496444702,0.8967602849006653
1.3930553197860718,1.3370524644851685,0.05600285530090332,0.7502550482749939,0.3571428571428571,2.9107627868652344,0.8650324940681458
1.4394766092300415,1.1816000938415527,0.25787651538848877,0.7430446147918701,0.5,2.133636474609375,0.8752740025520325
1.4580291509628296,1.1136175394058228,0.34441161155700684,0.6624281406402588,0.4285714285714286,2.5336921215057373,0.7855283617973328
1.435648798942566,1.0651543140411377,0.3704944849014282,0.6377021670341492,0.5,2.3906610012054443,0.7837632298469543
1.1934174299240112,1.515866994857788,-0.32244956493377686,0.8731551170349121,0.5714285714285714,2.4847042560577393,0.9133092761039734
1.190355658531189,1.441596269607544,-0.251240611076355,0.8018845319747925,0.5,2.7817330360412598,0.8993774652481079
1.2974680662155151,1.1253232955932617,0.17214477062225342,0.6673032641410828,0.40476190476190477,2.776543378829956,0.7821004390716553
1.204516887664795,1.0248304605484009,0.17968642711639404,0.6343720555305481,0.47619047619047616,2.7142138481140137,0.7527576684951782
1.3461625576019287,1.1408216953277588,0.20534086227416992,0.6588230133056641,0.5476190476190477,3.2220494747161865,0.7498000264167786
1.227158546447754,1.0844842195510864,0.14267432689666748,0.6434420347213745,0.4285714285714286,3.086988925933838,0.7341617941856384
1.0694700479507446,1.168025255203247,-0.09855520725250244,0.7284851670265198,0.40476190476190477,2.6417417526245117,0.8357750177383423
0.7253760695457458,1.1543312072753906,-0.4289551377296448,0.6624664068222046,0.5238095238095238,2.439972400665283,0.8079564571380615
1.2338535785675049,0.9638926982879639,0.269960880279541,0.6191661357879639,0.45238095238095233,2.4426004886627197,0.7263651490211487
0.7908956408500671,0.955856204032898,-0.1649605631828308,0.5959333181381226,0.5952380952380952,2.9200572967529297,0.7676246166229248
0.8159105181694031,1.3526395559310913,-0.5367290377616882,0.6690652966499329,0.6666666666666667,2.367611885070801,0.7745890021324158
1.0985854864120483,1.1290777921676636,-0.030492305755615234,0.6635201573371887,0.5952380952380952,2.3407747745513916,0.7598394751548767
1.0481469631195068,0.9790540337562561,0.06909292936325073,0.5866654515266418,0.5952380952380952,3.1218695640563965,0.7195828557014465
1.2008148431777954,1.1623197793960571,0.03849506378173828,0.7517188191413879,0.5476190476190477,3.054860830307007,0.8150888681411743
0.8807232975959778,1.3460838794708252,-0.4653605818748474,0.7482625842094421,0.6428571428571428,2.5537216663360596,0.8350860476493835
0.9504939913749695,1.1259864568710327,-0.17549246549606323,0.8003861308097839,0.33333333333333337,2.5581552982330322,0.8606716394424438
0.7910817265510559,1.0373098850250244,-0.2462281584739685,0.6347163319587708,0.6666666666666667,2.880983352661133,0.71642005443573
0.9755488038063049,0.9380694627761841,0.03747934103012085,0.6024938821792603,0.40476190476190477,2.4416050910949707,0.6833308339118958
1.1993262767791748,0.7237017750740051,0.4756245017051697,0.4422812759876251,0.6190476190476191,2.407336473464966,0.5399010181427002
0.8567540645599365,0.7874561548233032,0.0692979097366333,0.4782129228115082,0.5238095238095238,2.949568033218384,0.5582035183906555
0.9492254257202148,0.795553982257843,0.15367144346237183,0.5229418277740479,0.47619047619047616,2.685529947280884,0.6510664224624634
0.8354417681694031,0.8698599934577942,-0.03441822528839111,0.49117544293403625,0.4285714285714286,2.642099618911743,0.6631326675415039
1.0056605339050293,0.9322829842567444,0.07337754964828491,0.5728158354759216,0.5476190476190477,2.6080641746520996,0.6769248843193054
0.9847639203071594,0.800811231136322,0.1839526891708374,0.5374630093574524,0.6190476190476191,2.7882206439971924,0.7674292325973511
0.9703212976455688,0.9500573873519897,0.0202639102935791,0.5682189464569092,0.5,2.244912624359131,0.6848432421684265
1.0143104791641235,1.044607162475586,-0.030296683311462402,0.6314162015914917,0.38095238095238093,2.498889923095703,0.7697216272354126
1.157997488975525,0.8673588037490845,0.29063868522644043,0.5623190999031067,0.5,2.672968864440918,0.6881173253059387
0.8479812741279602,1.1814724206924438,-0.33349114656448364,0.6208398342132568,0.45238095238095233,2.483181953430176,0.7040005326271057
0.9331063032150269,1.0909565687179565,-0.1578502655029297,0.6122801899909973,0.5,2.282837152481079,0.7061465978622437
1.0391981601715088,0.9932799339294434,0.04591822624206543,0.6374118328094482,0.5,2.895134449005127,0.7196568846702576
0.9567816853523254,1.0432004928588867,-0.08641880750656128,0.6667689681053162,0.5714285714285714,2.7640535831451416,0.7506255507469177
1.0341876745224,0.9431464672088623,0.0910412073135376,0.6097294092178345,0.5,2.892881155014038,0.7225886583328247
1.1937382221221924,0.9671932458877563,0.22654497623443604,0.5700850486755371,0.5714285714285714,2.469154119491577,0.6861936450004578
1.0034205913543701,1.2645854949951172,-0.26116490364074707,0.8205187916755676,0.6190476190476191,2.479379415512085,0.8911397457122803
1.0110461711883545,0.9196947813034058,0.09135138988494873,0.48410025238990784,0.40476190476190477,2.234898805618286,0.5997081995010376
1.0680426359176636,1.1117758750915527,-0.04373323917388916,0.6613186597824097,0.47619047619047616,2.7845404148101807,0.761194109916687
1.2602490186691284,0.9253926277160645,0.33485639095306396,0.6698797941207886,0.47619047619047616,2.4280502796173096,0.7564789056777954
1.0303665399551392,1.092566967010498,-0.06220042705535889,0.5941227078437805,0.5238095238095238,2.7703702449798584,0.7122207880020142
1.0784915685653687,1.111179232597351,-0.03268766403198242,0.7053084969520569,0.4285714285714286,2.5422229766845703,0.7683815360069275
1.0641934871673584,1.0341925621032715,0.030000925064086914,0.7208607792854309,0.5,2.581557273864746,0.8463061451911926
1.1741703748703003,0.8608348965644836,0.31333547830581665,0.5008316040039062,0.5714285714285714,2.5846104621887207,0.5922033190727234
0.90846186876297,1.2987329959869385,-0.3902711272239685,0.8119194507598877,0.5238095238095238,2.8827624320983887,0.8606127500534058
0.828769862651825,1.1415948867797852,-0.3128250241279602,0.703713595867157,0.4285714285714286,3.1093742847442627,0.760553240776062
1.1170833110809326,0.7665624022483826,0.35052090883255005,0.471055805683136,0.45238095238095233,2.833836078643799,0.5861229300498962
0.7591678500175476,0.959504246711731,-0.20033639669418335,0.5523059368133545,0.38095238095238093,2.716188430786133,0.7006272077560425
1.0411165952682495,1.1621932983398438,-0.12107670307159424,0.7227697968482971,0.5238095238095238,2.585702657699585,0.7963777780532837
1.0011177062988281,0.9885064959526062,0.012611210346221924,0.5699558854103088,0.5952380952380952,2.824678421020508,0.7028449177742004
1.2603586912155151,1.0290141105651855,0.2313445806503296,0.6434127688407898,0.5714285714285714,2.578794240951538,0.6988436579704285
1.0544874668121338,1.2581509351730347,-0.20366346836090088,0.7698304653167725,0.5,2.5799083709716797,0.8320125341415405
1.1617236137390137,0.900658130645752,0.2610654830932617,0.5730472803115845,0.5714285714285714,2.412951946258545,0.6997824311256409
0.9066051244735718,1.191702127456665,-0.28509700298309326,0.7566503286361694,0.5952380952380952,2.6110661029815674,0.8661195635795593
1.036368489265442,1.0809001922607422,-0.04453170299530029,0.6181212663650513,0.6666666666666667,2.208146810531616,0.7035704255104065
1.0911272764205933,0.7441985607147217,0.3469287157058716,0.435108482837677,0.5952380952380952,2.5070700645446777,0.572961688041687
0.9029390215873718,1.1597365140914917,-0.2567974925041199,0.7096006274223328,0.5238095238095238,2.5917372703552246,0.7769052386283875
0.887413501739502,1.009354591369629,-0.12194108963012695,0.6407172679901123,0.5,2.6700351238250732,0.7401718497276306
1.0376203060150146,1.0575916767120361,-0.019971370697021484,0.5841954946517944,0.40476190476190477,2.724273443222046,0.7098961472511292
1.1213773488998413,0.76866215467453,0.3527151942253113,0.494167685508728,0.47619047619047616,2.59222149848938,0.6102551221847534
0.9737867116928101,0.7287775278091431,0.245009183883667,0.4676438868045807,0.5714285714285714,2.653900623321533,0.5438744425773621
1.1093628406524658,0.7888510823249817,0.32051175832748413,0.47332704067230225,0.4285714285714286,2.906416416168213,0.5737779140472412
1.1959301233291626,0.8031848073005676,0.39274531602859497,0.5303364992141724,0.4285714285714286,2.877368211746216,0.6230741739273071
1.0857261419296265,1.0790550708770752,0.0066710710525512695,0.6946707367897034,0.5238095238095238,2.6930840015411377,0.7535528540611267
0.962670624256134,1.0629619359970093,-0.10029131174087524,0.6758438944816589,0.5952380952380952,2.4898126125335693,0.7515711188316345
0.7695249319076538,0.9315944910049438,-0.16206955909729004,0.5880296230316162,0.40476190476190477,3.2732677459716797,0.7036556601524353
0.7434666752815247,0.9808062314987183,-0.2373395562171936,0.638133704662323,0.47619047619047616,2.3475027084350586,0.7385064959526062
0.9032981395721436,0.9036409258842468,-0.0003427863121032715,0.5447003245353699,0.5238095238095238,2.1839630603790283,0.6224921345710754
1.209248423576355,0.8792431950569153,0.3300052285194397,0.5592081546783447,0.5238095238095238,2.7108612060546875,0.620630145072937
0.9467470645904541,0.9780524373054504,-0.03130537271499634,0.6524490714073181,0.5238095238095238,2.4022023677825928,0.7263689637184143
1.0150803327560425,1.0453498363494873,-0.030269503593444824,0.6087664365768433,0.5238095238095238,2.281667470932007,0.6920931339263916
0.9783363342285156,0.9740594029426575,0.004276931285858154,0.5688258409500122,0.5,2.5214743614196777,0.6193681955337524
1.0770671367645264,1.0387306213378906,0.03833651542663574,0.6023530960083008,0.5476190476190477,2.9425671100616455,0.6497806310653687
1.0073856115341187,0.8457154035568237,0.16167020797729492,0.49191898107528687,0.45238095238095233,2.509244441986084,0.5666937232017517
1.0572216510772705,0.92585289478302,0.1313687562942505,0.6113092303276062,0.6666666666666667,2.52836537361145,0.672027051448822
1.1490051746368408,1.0055302381515503,0.14347493648529053,0.6647069454193115,0.5476190476190477,2.9081671237945557,0.7333886623382568
0.9529860019683838,1.085930585861206,-0.13294458389282227,0.7009740471839905,0.47619047619047616,2.469101667404175,0.779487669467926
1.1041226387023926,0.8653703927993774,0.23875224590301514,0.5689773559570312,0.5476190476190477,2.608438730239868,0.646710991859436
1.2647218704223633,1.027197241783142,0.2375246286392212,0.6680094003677368,0.38095238095238093,3.232706069946289,0.7597548365592957
0.9206621646881104,1.2225227355957031,-0.3018605709075928,0.7665690183639526,0.47619047619047616,2.6709177494049072,0.8097631931304932
1.0309869050979614,0.8966606855392456,0.13432621955871582,0.5622041821479797,0.5,3.1467385292053223,0.6422716379165649
0.9683400988578796,1.088329792022705,-0.11998969316482544,0.6890974640846252,0.5714285714285714,2.920775890350342,0.7666014432907104
1.0354222059249878,0.9072862863540649,0.12813591957092285,0.6296589970588684,0.5476190476190477,2.9591119289398193,0.680210292339325
0.8297793865203857,1.2897131443023682,-0.4599337577819824,0.805316150188446,0.5238095238095238,2.7002980709075928,0.8451007008552551
1.265634536743164,0.9497977495193481,0.3158367872238159,0.6376365423202515,0.6428571428571428,2.334594249725342,0.741017758846283
0.8328270316123962,0.9860720634460449,-0.15324503183364868,0.5940651297569275,0.5952380952380952,2.4001517295837402,0.6892680525779724
0.8827192187309265,1.2129130363464355,-0.33019381761550903,0.7600314617156982,0.5476190476190477,2.4811599254608154,0.8149684071540833
0.8760258555412292,1.170725703239441,-0.29469984769821167,0.6994217038154602,0.6190476190476191,2.587258815765381,0.7573516964912415
1.001962661743164,1.130014419555664,-0.1280517578125,0.7258753180503845,0.5,2.4075474739074707,0.7841023206710815
1.0501734018325806,1.023429274559021,0.02674412727355957,0.5971054434776306,0.5476190476190477,2.3469743728637695,0.6816707849502563
1.1879746913909912,1.0674084424972534,0.12056624889373779,0.7013890743255615,0.45238095238095233,2.3113884925842285,0.7693831920623779
1.1335289478302002,0.9944127202033997,0.13911622762680054,0.677897036075592,0.5238095238095238,2.405550003051758,0.7702566385269165
0.9924530982971191,1.2621716260910034,-0.2697185277938843,0.8357256650924683,0.5476190476190477,2.935514211654663,0.8980329036712646
1.0647791624069214,1.0425087213516235,0.02227044105529785,0.5941040515899658,0.33333333333333337,2.835782527923584,0.6524621248245239
0.931791365146637,1.0491679906845093,-0.11737662553787231,0.6240701675415039,0.47619047619047616,2.750521421432495,0.6938121318817139
0.8088896870613098,1.2563846111297607,-0.4474949240684509,0.7486421465873718,0.6428571428571428,2.972616672515869,0.7913395166397095
1.1328684091567993,1.224191427230835,-0.09132301807403564,0.7874542474746704,0.5238095238095238,2.5063626766204834,0.8570001125335693
1.0362024307250977,1.1054047346115112,-0.06920230388641357,0.7730990052223206,0.5238095238095238,2.2200984954833984,0.8325701355934143
1.146681547164917,0.9702720642089844,0.17640948295593262,0.634556770324707,0.5238095238095238,2.7298574447631836,0.6972249150276184
1.0559217929840088,1.1732003688812256,-0.1172785758972168,0.7895871996879578,0.5,2.6484339237213135,0.8458877205848694
0.8748579621315002,1.105936884880066,-0.23107892274856567,0.7349179983139038,0.5238095238095238,2.799450159072876,0.8085377812385559
0.7366729378700256,1.164231777191162,-0.4275588393211365,0.6380650997161865,0.45238095238095233,2.7598719596862793,0.6962005496025085
1.0589382648468018,0.9342362284660339,0.12470203638076782,0.6083590984344482,0.5952380952380952,2.6358063220977783,0.6825889945030212
1.057826042175293,0.9930583834648132,0.06476765871047974,0.6048844456672668,0.33333333333333337,2.5948715209960938,0.7129065990447998
1.0043885707855225,0.9320218563079834,0.07236671447753906,0.5999706983566284,0.38095238095238093,2.853752374649048,0.6902170777320862
1.222398281097412,0.8421621918678284,0.38023608922958374,0.5117487907409668,0.45238095238095233,2.552323818206787,0.6301844716072083
1.1064941883087158,0.9290468096733093,0.1774473786354065,0.6374989748001099,0.5,2.4623730182647705,0.7102466821670532
1.173133373260498,0.9217590093612671,0.25137436389923096,0.5528591871261597,0.6190476190476191,2.661065101623535,0.6422296762466431
0.8623266816139221,1.0830155611038208,-0.22068887948989868,0.6555866599082947,0.5714285714285714,3.0870516300201416,0.7402336001396179
0.8977920413017273,1.2618939876556396,-0.36410194635391235,0.7758144736289978,0.6666666666666667,3.2098917961120605,0.8371942639350891
0.9801422953605652,1.0216150283813477,-0.04147273302078247,0.6219601035118103,0.5,1.8754130601882935,0.6874116063117981
0.8866291642189026,1.0535370111465454,-0.16690784692764282,0.6546515822410583,0.5714285714285714,2.4529924392700195,0.7162629961967468
0.9452908635139465,1.2913012504577637,-0.34601038694381714,0.7923077940940857,0.5,2.2690703868865967,0.8256859183311462
0.7620828151702881,1.0826499462127686,-0.32056713104248047,0.6566843390464783,0.5952380952380952,2.6301684379577637,0.7490524649620056
1.022552728652954,0.6915656328201294,0.3309870958328247,0.3821776211261749,0.5476190476190477,2.7822320461273193,0.4471948742866516
0.8803354501724243,1.0602524280548096,-0.17991697788238525,0.6560119986534119,0.5238095238095238,2.4622716903686523,0.721299946308136
0.9537206292152405,1.0955662727355957,-0.14184564352035522,0.6405128836631775,0.6666666666666667,2.509213924407959,0.7190666794776917
0.9933152198791504,0.9487754106521606,0.044539809226989746,0.6278262138366699,0.5,2.410548448562622,0.7393152117729187
1.021379828453064,0.963800311088562,0.05757951736450195,0.6648282408714294,0.5714285714285714,2.728764533996582,0.7333130240440369
0.8796926736831665,1.0538822412490845,-0.17418956756591797,0.6043782234191895,0.5,2.5486228466033936,0.6784679889678955
1.1106598377227783,1.0020183324813843,0.10864150524139404,0.6802574992179871,0.38095238095238093,2.49786114692688,0.7209774255752563
0.8858307600021362,1.1944764852523804,-0.30864572525024414,0.7904598116874695,0.45238095238095233,2.375379800796509,0.8494331240653992
1.0142462253570557,1.0313913822174072,-0.017145156860351562,0.5415317416191101,0.5714285714285714,2.3715317249298096,0.6274278163909912
1.1145412921905518,0.7709373831748962,0.3436039090156555,0.46298593282699585,0.4285714285714286,2.704880952835083,0.5373485088348389
0.9974408745765686,0.9895550012588501,0.007885873317718506,0.7051924467086792,0.47619047619047616,2.8712093830108643,0.7856947779655457
0.8767404556274414,1.2711594104766846,-0.39441895484924316,0.7830941081047058,0.5476190476190477,2.902959108352661,0.8513104915618896
1.037104845046997,1.0020909309387207,0.03501391410827637,0.6101363301277161,0.33333333333333337,2.690600872039795,0.6991679072380066
1.081438660621643,1.0559371709823608,0.025501489639282227,0.6811505556106567,0.47619047619047616,2.6011946201324463,0.7130591869354248
1.0932992696762085,1.0797617435455322,0.01353752613067627,0.6961053013801575,0.6428571428571428,2.192225933074951,0.757525622844696
1.0363852977752686,1.1490426063537598,-0.11265730857849121,0.7553375363349915,0.4285714285714286,2.8337461948394775,0.8391194939613342
1.0334943532943726,1.1877530813217163,-0.15425872802734375,0.7478715181350708,0.5952380952380952,2.6211421489715576,0.8145132660865784
0.7462421655654907,0.999667763710022,-0.25342559814453125,0.6582438945770264,0.6428571428571428,2.4575114250183105,0.7331430315971375
1.063854694366455,0.9438950419425964,0.11995965242385864,0.5803115367889404,0.5238095238095238,2.52693247795105,0.6483182311058044
1.058939814567566,1.029378890991211,0.02956092357635498,0.5927695035934448,0.5714285714285714,2.4263761043548584,0.6962839365005493
0.9755129814147949,0.9096593856811523,0.06585359573364258,0.5481637716293335,0.6904761904761905,2.5726394653320312,0.612959623336792
0.8348518013954163,1.2296674251556396,-0.3948156237602234,0.8376158475875854,0.45238095238095233,2.6787078380584717,0.871527910232544
0.8984609246253967,0.8236186504364014,0.07484227418899536,0.5420873165130615,0.45238095238095233,2.7821052074432373,0.6448249816894531
0.8382931351661682,1.0824801921844482,-0.24418705701828003,0.6694164872169495,0.5238095238095238,2.9270880222320557,0.7608488202095032
1.1337374448776245,1.0786054134368896,0.05513203144073486,0.722745954990387,0.5714285714285714,2.5277347564697266,0.813196063041687
0.9762530326843262,0.9130337834358215,0.06321924924850464,0.5705599784851074,0.5,2.8108601570129395,0.7112237215042114
1.0640009641647339,0.853745698928833,0.21025526523590088,0.5192930102348328,0.5,2.5551633834838867,0.6072055697441101
1.3283600807189941,0.7893403172492981,0.539019763469696,0.49336594343185425,0.47619047619047616,2.3175175189971924,0.5726287961006165
0.9128985404968262,1.268710732460022,-0.3558121919631958,0.8255492448806763,0.5476190476190477,2.6029410362243652,0.8833712339401245
0.9686267375946045,1.2034615278244019,-0.23483479022979736,0.713973879814148,0.5476190476190477,2.5425832271575928,0.7847008109092712
1.067931056022644,0.9387847185134888,0.12914633750915527,0.658494770526886,0.5,2.591967821121216,0.7224682569503784
0.9278755784034729,1.1108449697494507,-0.18296939134597778,0.7097309827804565,0.45238095238095233,2.68351149559021,0.7483812570571899
1.017259955406189,1.0585510730743408,-0.041291117668151855,0.6287598013877869,0.5714285714285714,2.399468421936035,0.6997713446617126
1.127957820892334,0.9415693879127502,0.18638843297958374,0.5690219402313232,0.47619047619047616,2.537421226501465,0.6671608686447144
1.0786383152008057,0.9053241610527039,0.1733141541481018,0.5920471549034119,0.45238095238095233,2.887727737426758,0.6834823489189148
0.9373310804367065,1.10795259475708,-0.17062151432037354,0.7556172609329224,0.3571428571428571,2.354586601257324,0.8131110072135925
1.1034780740737915,1.08424711227417,0.019230961799621582,0.6715466976165771,0.5,2.392246961593628,0.7290773987770081
0.9275099039077759,1.3115257024765015,-0.3840157985687256,0.8012204766273499,0.5476190476190477,2.647300958633423,0.8679385185241699
0.634581446647644,1.270796775817871,-0.636215329170227,0.7953184247016907,0.5476190476190477,2.8005499839782715,0.8387474417686462
1.088355541229248,1.0602577924728394,0.02809774875640869,0.6743883490562439,0.6428571428571428,2.248601198196411,0.7640612125396729
0.9947636127471924,1.137148141860962,-0.14238452911376953,0.74566251039505,0.5476190476190477,2.329375982284546,0.7889655232429504
0.9645578265190125,0.9003467559814453,0.06421107053756714,0.497633159160614,0.5,2.508721351623535,0.6258645057678223
0.8778606653213501,1.2919530868530273,-0.41409242153167725,0.7951406836509705,0.5,2.843048095703125,0.8499369025230408
1.1326656341552734,0.783033549785614,0.3496320843696594,0.4786245822906494,0.4285714285714286,2.6915624141693115,0.5821889638900757
1.100126028060913,0.8493130803108215,0.25081294775009155,0.5453788638114929,0.45238095238095233,2.819753408432007,0.6371553540229797
0.6993480920791626,1.3150490522384644,-0.6157009601593018,0.8199467062950134,0.6190476190476191,2.5993459224700928,0.8762709498405457
1.1630022525787354,0.8999632000923157,0.2630390524864197,0.5839316248893738,0.5,2.8572375774383545,0.6803496479988098
0.8714282512664795,1.0401495695114136,-0.16872131824493408,0.5675983428955078,0.5,3.019230604171753,0.695067286491394
1.188704490661621,0.7799074053764343,0.40879708528518677,0.4668372571468353,0.38095238095238093,2.4221279621124268,0.565862774848938
1.2132225036621094,0.9751241207122803,0.2380983829498291,0.6737774014472961,0.47619047619047616,2.3059604167938232,0.7650999426841736
1.1423863172531128,0.9800249934196472,0.16236132383346558,0.5814822316169739,0.47619047619047616,2.6385343074798584,0.6812903881072998
0.8230602145195007,0.9989162683486938,-0.17585605382919312,0.638624370098114,0.5238095238095238,1.948495626449585,0.7224313020706177
1.3325870037078857,0.8998186588287354,0.4327683448791504,0.5490805506706238,0.45238095238095233,2.604565382003784,0.6388349533081055
0.900277853012085,1.1285892724990845,-0.2283114194869995,0.6879838109016418,0.45238095238095233,2.682603120803833,0.8087412118911743
1.0708661079406738,0.9930408596992493,0.07782524824142456,0.6245188117027283,0.5952380952380952,2.6197495460510254,0.7463279962539673
1.0613269805908203,0.8093189001083374,0.2520080804824829,0.5005708932876587,0.5238095238095238,2.9474058151245117,0.5592145323753357
0.9160969853401184,1.064264178276062,-0.1481671929359436,0.6707765460014343,0.5476190476190477,2.8153133392333984,0.7328356504440308
1.1536263227462769,1.0124448537826538,0.14118146896362305,0.6901189684867859,0.40476190476190477,2.0639827251434326,0.7542763948440552
0.875622034072876,0.9100027680397034,-0.03438073396682739,0.5381548404693604,0.45238095238095233,2.773686647415161,0.6533719897270203
0.9211617112159729,0.9249434471130371,-0.003781735897064209,0.5325803756713867,0.5,3.039231061935425,0.6362675428390503
1.0851809978485107,1.0757678747177124,0.00941312313079834,0.6992039084434509,0.4285714285714286,2.9489922523498535,0.7891212701797485
0.9214041829109192,0.8126406073570251,0.10876357555389404,0.4532597064971924,0.5476190476190477,2.521275043487549,0.5460757613182068
1.0232083797454834,0.9018866419792175,0.12132173776626587,0.5494228601455688,0.38095238095238093,2.5246834754943848,0.6562621593475342
1.1417510509490967,0.683220624923706,0.4585304260253906,0.3409229815006256,0.45238095238095233,2.8260388374328613,0.4383423924446106
0.8477559685707092,1.19106924533844,-0.3433132767677307,0.7682129144668579,0.5714285714285714,2.007143020629883,0.8201943039894104
0.8225675821304321,1.0276410579681396,-0.20507347583770752,0.6075533628463745,0.5476190476190477,2.4943623542785645,0.6838691234588623
1.0558979511260986,1.1339828968048096,-0.07808494567871094,0.6861722469329834,0.5238095238095238,3.036318063735962,0.7509226202964783
0.876854419708252,1.0345051288604736,-0.15765070915222168,0.5993235111236572,0.6904761904761905,3.0170984268188477,0.696452260017395
1.1591370105743408,0.8880412578582764,0.27109575271606445,0.5973755121231079,0.6190476190476191,2.960026741027832,0.6724498271942139
1.035456657409668,1.1072579622268677,-0.07180130481719971,0.7080594897270203,0.5,1.842336654663086,0.7784762978553772
0.7512146830558777,1.0249420404434204,-0.2737273573875427,0.6459705233573914,0.6190476190476191,2.4901857376098633,0.7276344895362854
1.1288702487945557,1.0392329692840576,0.08963727951049805,0.7028657793998718,0.5238095238095238,2.457080364227295,0.7619207501411438
0.9828367829322815,1.1609752178192139,-0.17813843488693237,0.8003342747688293,0.5952380952380952,2.4528510570526123,0.8464037775993347
0.8582121133804321,0.8272963166236877,0.030915796756744385,0.5237383246421814,0.5476190476190477,2.5872039794921875,0.6202688217163086
1.0836199522018433,0.9598557353019714,0.12376421689987183,0.6433315277099609,0.47619047619047616,2.7838656902313232,0.6875780820846558
1.052005410194397,0.9729944467544556,0.0790109634399414,0.6220782399177551,0.5238095238095238,2.4224207401275635,0.6931936144828796
0.8251888155937195,1.0964800119400024,-0.27129119634628296,0.7334524393081665,0.5,2.820788621902466,0.8001247644424438
0.9283844828605652,1.0117450952529907,-0.08336061239242554,0.653480052947998,0.5714285714285714,2.595491886138916,0.7301399111747742
1.1060482263565063,1.0530600547790527,0.05298817157745361,0.763068437576294,0.5238095238095238,2.5638644695281982,0.8014432787895203
0.9216095805168152,1.0616626739501953,-0.14005309343338013,0.6105483174324036,0.5714285714285714,2.2884981632232666,0.6637083292007446
1.164731502532959,0.9490677118301392,0.21566379070281982,0.5599229335784912,0.47619047619047616,2.697972297668457,0.6853392124176025
1.107619047164917,1.0810178518295288,0.026601195335388184,0.7591257691383362,0.45238095238095233,2.2204339504241943,0.8078294992446899
1.063034176826477,0.9632236957550049,0.09981048107147217,0.6526030898094177,0.5,2.270794630050659,0.7256240248680115
0.787185549736023,1.2146573066711426,-0.42747175693511963,0.7414032816886902,0.5952380952380952,2.6067168712615967,0.7855381369590759
0.8421918153762817,0.9395468831062317,-0.09735506772994995,0.5515555143356323,0.5714285714285714,2.581202268600464,0.6308597326278687
0.6606003642082214,1.1576451063156128,-0.49704474210739136,0.7315804958343506,0.47619047619047616,2.8455843925476074,0.7862041592597961
0.9229634404182434,0.7888990640640259,0.13406437635421753,0.47590959072113037,0.3571428571428571,2.73053240776062,0.5437674522399902
1.0495753288269043,0.7409718632698059,0.3086034655570984,0.46827709674835205,0.38095238095238093,2.4186573028564453,0.5618007183074951
1.1121156215667725,1.1137855052947998,-0.0016698837280273438,0.7438820600509644,0.45238095238095233,2.698316812515259,0.8114824891090393
0.9423404932022095,1.1870954036712646,-0.24475491046905518,0.8271139860153198,0.5238095238095238,3.122162342071533,0.8759806156158447
0.8577637672424316,0.9492290616035461,-0.0914652943611145,0.5538257360458374,0.5238095238095238,2.28178071975708,0.6325322985649109
0.9768844246864319,1.0299153327941895,-0.05303090810775757,0.6302753686904907,0.4285714285714286,2.485738515853882,0.7431921362876892
0.8190904855728149,0.9345488548278809,-0.11545836925506592,0.5418680310249329,0.6666666666666667,2.486844539642334,0.5911678671836853
0.9170520305633545,1.1324070692062378,-0.2153550386428833,0.7371646165847778,0.6428571428571428,2.7913639545440674,0.7902328372001648
1.164954662322998,1.0355348587036133,0.12941980361938477,0.6883323192596436,0.5,2.7949347496032715,0.7445323467254639
1.1802430152893066,1.0131945610046387,0.16704845428466797,0.6806736588478088,0.5,3.0333003997802734,0.7585364580154419
0.8110138177871704,1.120539665222168,-0.30952584743499756,0.6553448438644409,0.5238095238095238,2.8222386837005615,0.7083852887153625
1.022465467453003,1.1213316917419434,-0.09886622428894043,0.6082785129547119,0.5714285714285714,2.4855074882507324,0.675388753414154
0.8421308398246765,1.1846368312835693,-0.3425059914588928,0.7497369647026062,0.5476190476190477,2.3244383335113525,0.8235003352165222
0.7328833341598511,1.143994927406311,-0.41111159324645996,0.6987503170967102,0.3571428571428571,2.3991713523864746,0.7890123724937439
1.0344257354736328,1.2509669065475464,-0.21654117107391357,0.8632102608680725,0.45238095238095233,2.6104865074157715,0.9016461372375488
1.2377617359161377,0.9173147082328796,0.32044702768325806,0.655746340751648,0.38095238095238093,2.901658773422241,0.7362027764320374
1.0430107116699219,0.8943456411361694,0.14866507053375244,0.5657152533531189,0.4285714285714286,2.79692006111145,0.666087806224823
1.065809726715088,1.01187264919281,0.05393707752227783,0.6830522418022156,0.5476190476190477,2.5687620639801025,0.7673505544662476
1.0670909881591797,0.9984170198440552,0.06867396831512451,0.6485923528671265,0.47619047619047616,2.222012758255005,0.7323061227798462
1.031145453453064,0.686238706111908,0.344906747341156,0.4153352677822113,0.45238095238095233,2.630959987640381,0.5106911063194275
1.0410888195037842,0.8679279088973999,0.17316091060638428,0.5593925714492798,0.5238095238095238,2.8433752059936523,0.6413138508796692
0.9870912432670593,1.1115800142288208,-0.12448877096176147,0.7584892511367798,0.38095238095238093,2.170403480529785,0.8140609264373779
1.0498911142349243,1.075564980506897,-0.025673866271972656,0.6897230744361877,0.5,2.2022435665130615,0.7383282780647278
1.0716183185577393,0.8746297359466553,0.19698858261108398,0.5031256079673767,0.5238095238095238,2.3236806392669678,0.6159406900405884
1.1137430667877197,0.7451903223991394,0.3685527443885803,0.45349088311195374,0.5,2.8027913570404053,0.5969315767288208
1.19134521484375,0.9245765209197998,0.2667686939239502,0.6161923408508301,0.5,2.4721617698669434,0.7012407779693604
1.0740065574645996,0.8650824427604675,0.20892411470413208,0.5638567209243774,0.45238095238095233,2.6800482273101807,0.6536872386932373
0.9209491610527039,1.1297649145126343,-0.20881575345993042,0.7131035923957825,0.5952380952380952,2.5312907695770264,0.8126564621925354
0.9501073956489563,1.2039474248886108,-0.25384002923965454,0.776789128780365,0.5476190476190477,2.9132766723632812,0.8496810793876648
1.0146446228027344,0.9352560043334961,0.07938861846923828,0.5645964741706848,0.5,2.827505588531494,0.6409124732017517
1.1209920644760132,0.8388540148735046,0.28213804960250854,0.48388752341270447,0.5476190476190477,2.0522212982177734,0.5727395415306091
1.0901967287063599,1.0759936571121216,0.014203071594238281,0.655531644821167,0.5238095238095238,2.799245834350586,0.7302080988883972
0.484778493642807,1.3255844116210938,-0.8408059179782867,0.7499167323112488,0.6428571428571428,2.4536023139953613,0.7940790057182312
1.2497668266296387,0.9018784761428833,0.34788835048675537,0.5794348120689392,0.47619047619047616,3.040827751159668,0.6728807687759399
0.900955080986023,1.2437412738800049,-0.34278619289398193,0.8575348854064941,0.47619047619047616,2.8974649906158447,0.8970993161201477
0.7958420515060425,1.1200063228607178,-0.3241642713546753,0.7230211496353149,0.5,2.5572848320007324,0.809124767780304
0.9633996486663818,1.1231858730316162,-0.15978622436523438,0.7214717268943787,0.5476190476190477,2.6153652667999268,0.7782605290412903
1.0182517766952515,1.1755175590515137,-0.1572657823562622,0.712151825428009,0.5476190476190477,2.6123757362365723,0.8030444979667664
1.1491788625717163,0.9876666069030762,0.16151225566864014,0.6569052934646606,0.5476190476190477,2.451267957687378,0.7590920329093933
0.7438291907310486,1.2522902488708496,-0.508461058139801,0.7843519449234009,0.47619047619047616,2.765106678009033,0.8350570201873779
1.0476030111312866,0.9835822582244873,0.06402075290679932,0.6213232278823853,0.5952380952380952,2.5386691093444824,0.7196881771087646
1.09470534324646,0.969511091709137,0.125194251537323,0.6395581960678101,0.5,2.768326997756958,0.7210173010826111
1.1402993202209473,0.7845113277435303,0.355787992477417,0.5168526768684387,0.47619047619047616,2.3970775604248047,0.5893290638923645
1.1205428838729858,0.9508033990859985,0.1697394847869873,0.5492537021636963,0.47619047619047616,3.2653961181640625,0.63637775182724
0.9773433208465576,1.1592220067977905,-0.1818786859512329,0.7383486032485962,0.5714285714285714,2.6366324424743652,0.7991588115692139
0.7947956323623657,1.265059232711792,-0.47026360034942627,0.8022412061691284,0.5238095238095238,2.6903364658355713,0.8446279764175415
0.9837659597396851,1.1285184621810913,-0.14475250244140625,0.7409292459487915,0.45238095238095233,2.224339723587036,0.7858712673187256
1.0189045667648315,1.1370254755020142,-0.11812090873718262,0.674594521522522,0.47619047619047616,2.721585750579834,0.741176426410675
0.9943903684616089,1.0614585876464844,-0.06706821918487549,0.6843278408050537,0.5476190476190477,2.615135908126831,0.7611923813819885
0.9201512336730957,1.1294866800308228,-0.20933544635772705,0.7660624980926514,0.5476190476190477,2.4381792545318604,0.8529108762741089
0.9923822283744812,1.0501723289489746,-0.05779010057449341,0.6847335696220398,0.5714285714285714,2.5750577449798584,0.749121367931366
0.9987229108810425,1.037207841873169,-0.038484930992126465,0.6433427333831787,0.47619047619047616,2.140402317047119,0.7410805821418762
0.9548375010490417,1.204096794128418,-0.24925929307937622,0.722001314163208,0.47619047619047616,2.2126712799072266,0.8008864521980286
1.0673859119415283,0.9484213590621948,0.1189645528793335,0.5228294134140015,0.5952380952380952,2.6050496101379395,0.6294979453086853
1.019120216369629,1.0762248039245605,-0.05710458755493164,0.7065700888633728,0.5714285714285714,3.063262939453125,0.7848289608955383
1.1002117395401,1.0756525993347168,0.0245591402053833,0.6926797032356262,0.47619047619047616,3.227738618850708,0.7609289884567261
0.8598902821540833,1.0482863187789917,-0.18839603662490845,0.6312739849090576,0.5,2.473618268966675,0.714054524898529
1.1155011653900146,1.1036717891693115,0.011829376220703125,0.7464292049407959,0.40476190476190477,2.7532100677490234,0.8084071278572083
1.1026527881622314,1.0049893856048584,0.09766340255737305,0.6197729110717773,0.5714285714285714,2.7372636795043945,0.6727635264396667
0.9248964190483093,1.1584538221359253,-0.23355740308761597,0.6926501393318176,0.5952380952380952,2.9693098068237305,0.767877995967865
0.9675147533416748,0.9522484540939331,0.0152662992477417,0.5989448428153992,0.4285714285714286,2.623991012573242,0.6646084189414978
1.0546143054962158,1.0812381505966187,-0.026623845100402832,0.7411137819290161,0.5714285714285714,2.8534791469573975,0.7944663763046265
1.1486910581588745,1.0495131015777588,0.09917795658111572,0.6617832183837891,0.5,2.6641223430633545,0.7592671513557434
1.191335678100586,0.8296758532524109,0.36165982484817505,0.5538237690925598,0.45238095238095233,2.5699315071105957,0.6292926669120789
1.0579982995986938,1.08112370967865,-0.023125410079956055,0.7193628549575806,0.47619047619047616,3.0524652004241943,0.7959750294685364
0.7934958934783936,1.2024495601654053,-0.4089536666870117,0.7404864430427551,0.5952380952380952,2.6041221618652344,0.8083929419517517
1.0508888959884644,1.0995820760726929,-0.048693180084228516,0.7914407253265381,0.38095238095238093,2.8363494873046875,0.8700882196426392
1.0520352125167847,1.1187992095947266,-0.0667639970779419,0.6856516599655151,0.5714285714285714,2.7717723846435547,0.7437565922737122
1.0485711097717285,1.0889123678207397,-0.04034125804901123,0.7240655422210693,0.5,2.3663127422332764,0.7830532193183899
0.9384691119194031,1.045702338218689,-0.10723322629928589,0.640446662902832,0.38095238095238093,2.741266965866089,0.6984573602676392
0.9507941007614136,1.1474637985229492,-0.19666969776153564,0.6766382455825806,0.5714285714285714,2.7520532608032227,0.7566001415252686
0.8030431866645813,1.1729435920715332,-0.3699004054069519,0.7809355854988098,0.5,2.4363608360290527,0.8339598774909973
0.992621660232544,1.0401933193206787,-0.047571659088134766,0.6350549459457397,0.5238095238095238,2.3164587020874023,0.6989357471466064
1.0038814544677734,1.1157023906707764,-0.11182093620300293,0.6975834965705872,0.6190476190476191,2.9215478897094727,0.753314733505249
1.1742894649505615,0.9302091598510742,0.2440803050994873,0.5254831314086914,0.5238095238095238,3.1240694522857666,0.593650221824646
0.9944713115692139,1.2364543676376343,-0.2419830560684204,0.7924976944923401,0.6666666666666667,2.949598789215088,0.8292310237884521
0.796369194984436,1.3075491189956665,-0.5111799240112305,0.8208096623420715,0.47619047619047616,2.9070093631744385,0.8839279413223267
1.0698676109313965,0.965040385723114,0.10482722520828247,0.6621516942977905,0.4285714285714286,2.527082681655884,0.7659803628921509
0.9625380635261536,0.9269840121269226,0.03555405139923096,0.5832331776618958,0.47619047619047616,2.677715539932251,0.6479711532592773
0.9324675798416138,0.9887517094612122,-0.05628412961959839,0.6648426055908203,0.5238095238095238,2.4434049129486084,0.7299874424934387
1.1242774724960327,1.0023179054260254,0.12195956707000732,0.6211519241333008,0.4285714285714286,2.2600932121276855,0.718239963054657
1.0248817205429077,0.962480902671814,0.06240081787109375,0.5531296730041504,0.5952380952380952,2.583876132965088,0.6469573974609375
1.1838676929473877,0.7113619446754456,0.47250574827194214,0.3722255825996399,0.3571428571428571,2.443962812423706,0.4760778546333313
1.1426823139190674,0.9772554039955139,0.16542690992355347,0.6661230325698853,0.47619047619047616,2.1504926681518555,0.7183399796485901
1.2270419597625732,0.9760326147079468,0.25100934505462646,0.606074333190918,0.3571428571428571,2.371262550354004,0.6768462061882019
1.2249377965927124,0.7953536510467529,0.4295841455459595,0.4980354309082031,0.4285714285714286,2.187851905822754,0.6123834848403931
0.907943606376648,1.1951252222061157,-0.2871816158294678,0.7955557107925415,0.5714285714285714,3.1035165786743164,0.8584511280059814
1.2163079977035522,0.8216709494590759,0.3946370482444763,0.5059703588485718,0.5952380952380952,2.500211238861084,0.5962185859680176
0.9838608503341675,0.8203153014183044,0.16354554891586304,0.5090885162353516,0.5238095238095238,2.729757070541382,0.636198878288269
0.9739317893981934,0.970471978187561,0.0034598112106323242,0.6420090794563293,0.5238095238095238,2.6241304874420166,0.7158237099647522
1.068602442741394,0.9747380018234253,0.09386444091796875,0.5793682336807251,0.3571428571428571,2.1385955810546875,0.6558474898338318
1.161245346069336,1.0184214115142822,0.1428239345550537,0.6348944902420044,0.6428571428571428,2.6399354934692383,0.7143555283546448
0.9750256538391113,0.8945237398147583,0.08050191402435303,0.5009182691574097,0.5,2.758244514465332,0.6063335537910461
1.134678840637207,0.7151432633399963,0.4195355772972107,0.3995846211910248,0.47619047619047616,2.8343422412872314,0.5405982732772827
1.241341233253479,0.7924381494522095,0.44890308380126953,0.47909247875213623,0.45238095238095233,2.5582454204559326,0.5802947282791138
1.0349072217941284,1.155597448348999,-0.1206902265548706,0.7382436990737915,0.5476190476190477,2.637544631958008,0.8189857602119446
1.0592706203460693,1.0057348012924194,0.0535358190536499,0.673306405544281,0.4285714285714286,2.8441712856292725,0.7193929553031921
1.0916317701339722,0.9208399653434753,0.17079180479049683,0.5282458066940308,0.47619047619047616,2.879260540008545,0.6312078237533569
0.9968746900558472,0.800571858882904,0.19630283117294312,0.48523467779159546,0.5952380952380952,2.7913477420806885,0.5766662955284119
1.1141215562820435,0.9248608350753784,0.18926072120666504,0.5907633900642395,0.47619047619047616,2.43330717086792,0.6738006472587585
1.0856060981750488,0.8583827018737793,0.22722339630126953,0.4936349391937256,0.5714285714285714,2.370546579360962,0.6061423420906067
0.9631865620613098,1.0085629224777222,-0.045376360416412354,0.6113901138305664,0.47619047619047616,3.1761746406555176,0.6848875284194946
0.5649207830429077,1.3614376783370972,-0.7965168952941895,0.7945464849472046,0.6904761904761905,2.617709159851074,0.834674060344696
0.9830853343009949,1.1409387588500977,-0.15785342454910278,0.6913527846336365,0.5476190476190477,2.460236072540283,0.7682662606239319
1.0259243249893188,1.078792691230774,-0.05286836624145508,0.7341474890708923,0.45238095238095233,2.909339427947998,0.7845563292503357
0.9027523994445801,0.8762907981872559,0.02646160125732422,0.4945727288722992,0.5714285714285714,2.6877803802490234,0.6006343364715576
1.2274954319000244,0.9823757410049438,0.24511969089508057,0.580191433429718,0.5,2.71392822265625,0.6967626810073853
0.5917028784751892,1.1387720108032227,-0.5470691323280334,0.7177932262420654,0.5238095238095238,2.5642237663269043,0.7654646635055542
0.780098557472229,0.862030029296875,-0.081931471824646,0.5308391451835632,0.5952380952380952,2.7799484729766846,0.6095863580703735
0.8569580316543579,0.8843790888786316,-0.02742105722427368,0.49387040734291077,0.5238095238095238,2.8835034370422363,0.5679576992988586
0.9430851936340332,0.8109001517295837,0.13218504190444946,0.536435604095459,0.6428571428571428,2.5321288108825684,0.6045668721199036
1.0165759325027466,1.12721848487854,-0.11064255237579346,0.6886387467384338,0.5,2.6865522861480713,0.7890785932540894
1.124719262123108,0.8520845770835876,0.27263468503952026,0.5379120111465454,0.6428571428571428,2.8454580307006836,0.623248279094696
1.1320420503616333,1.050255537033081,0.08178651332855225,0.6343165636062622,0.5,2.7620275020599365,0.7170597314834595
0.7430840730667114,1.2322205305099487,-0.4891364574432373,0.7927595376968384,0.47619047619047616,2.872833490371704,0.8345703482627869
1.0182244777679443,0.8921476006507874,0.12607687711715698,0.6125181913375854,0.38095238095238093,2.5107009410858154,0.6946465969085693
0.9732438921928406,1.0455322265625,-0.07228833436965942,0.6442665457725525,0.47619047619047616,2.093416452407837,0.7311180830001831
1.1578168869018555,0.9503661394119263,0.2074507474899292,0.6412925124168396,0.3571428571428571,2.4650959968566895,0.7014514207839966
1.0669522285461426,1.0807361602783203,-0.013783931732177734,0.7315800786018372,0.5,2.2117018699645996,0.7843011021614075
0.9806511998176575,1.109964370727539,-0.1293131709098816,0.7005055546760559,0.6428571428571428,2.4122118949890137,0.7395645380020142
1.1279715299606323,1.0946435928344727,0.03332793712615967,0.7534643411636353,0.47619047619047616,2.4567198753356934,0.8443785309791565
1.0124034881591797,1.1440492868423462,-0.1316457986831665,0.7339502573013306,0.45238095238095233,2.7319939136505127,0.7801320552825928
1.1664737462997437,0.7948217988014221,0.37165194749832153,0.46048393845558167,0.47619047619047616,2.967292308807373,0.5414175987243652
1.2622953653335571,0.9750826954841614,0.28721266984939575,0.6667352318763733,0.40476190476190477,2.706573963165283,0.7654474973678589
0.9446836709976196,1.0807404518127441,-0.1360567808151245,0.5926749110221863,0.4285714285714286,2.775211811065674,0.697688639163971
1.0906057357788086,1.028240442276001,0.06236529350280762,0.605559229850769,0.5238095238095238,2.412104606628418,0.6903389096260071
1.0644150972366333,1.0118143558502197,0.052600741386413574,0.612369954586029,0.5,2.5338900089263916,0.732699453830719
1.0219627618789673,1.1033430099487305,-0.08138024806976318,0.7323688268661499,0.5238095238095238,2.9663782119750977,0.8035902380943298
1.1173721551895142,1.0275520086288452,0.08982014656066895,0.6257153749465942,0.6190476190476191,3.0099000930786133,0.6824015378952026
1.0039231777191162,0.9573304057121277,0.046592772006988525,0.6371074914932251,0.4285714285714286,2.7402970790863037,0.7248417139053345
0.8410555720329285,1.117796540260315,-0.2767409682273865,0.6534572839736938,0.6666666666666667,1.9459749460220337,0.7510173320770264
1.0428718328475952,0.898311972618103,0.1445598602294922,0.47231030464172363,0.5,3.0325818061828613,0.5653613209724426
0.947028636932373,1.0227999687194824,-0.07577133178710938,0.6543534398078918,0.5,2.86323881149292,0.7136295437812805
1.006137728691101,0.710233747959137,0.2959039807319641,0.4217049181461334,0.5,2.6050398349761963,0.5275508165359497
0.7016223073005676,1.1831939220428467,-0.48157161474227905,0.6505606770515442,0.5952380952380952,2.9492084980010986,0.7546569108963013
1.0831701755523682,1.0906883478164673,-0.007518172264099121,0.6707471609115601,0.5476190476190477,2.8302533626556396,0.7526020407676697
1.1212682723999023,1.0097227096557617,0.11154556274414062,0.6632629632949829,0.33333333333333337,2.892714023590088,0.7351773381233215
0.9018552303314209,1.1371731758117676,-0.23531794548034668,0.7811237573623657,0.5,3.164210319519043,0.8380714654922485
1.0348429679870605,1.0341633558273315,0.0006796121597290039,0.6989486217498779,0.5,2.650996685028076,0.7756308317184448
0.9947453737258911,0.9942653179168701,0.0004800558090209961,0.6737643480300903,0.4285714285714286,2.392312526702881,0.7320836186408997
1.1221469640731812,0.9089173078536987,0.21322965621948242,0.5360738039016724,0.38095238095238093,2.8327653408050537,0.6238177418708801
0.9694925546646118,0.9817984104156494,-0.012305855751037598,0.6862279772758484,0.5238095238095238,2.617741346359253,0.7338788509368896
0.9373953342437744,0.9893234372138977,-0.05192810297012329,0.5554648637771606,0.2857142857142857,3.143775463104248,0.6365666389465332
1.0293501615524292,1.1314574480056763,-0.10210728645324707,0.7155911326408386,0.6666666666666667,2.7786319255828857,0.7799862623214722
1.1712467670440674,0.9552358388900757,0.2160109281539917,0.6165751814842224,0.5238095238095238,2.702446460723877,0.706171452999115
0.6213518977165222,1.2176645994186401,-0.5963127017021179,0.7780320644378662,0.5238095238095238,2.7045767307281494,0.844446063041687
0.9211119413375854,0.9512209892272949,-0.030109047889709473,0.5417595505714417,0.5238095238095238,2.3706767559051514,0.6279174089431763
1.0337281227111816,1.1731584072113037,-0.13943028450012207,0.8288002610206604,0.5714285714285714,2.4239144325256348,0.8865795135498047
1.057377576828003,0.9764215350151062,0.08095604181289673,0.6545313000679016,0.47619047619047616,2.9423019886016846,0.745223343372345
0.7558990716934204,1.1184309720993042,-0.3625319004058838,0.6654870510101318,0.4285714285714286,2.9202418327331543,0.7243645787239075
0.8473218083381653,1.2002885341644287,-0.3529667258262634,0.7772240042686462,0.5238095238095238,2.7079360485076904,0.818617582321167
1.1188830137252808,0.8740177750587463,0.24486523866653442,0.5706166625022888,0.4285714285714286,2.794896364212036,0.6444811224937439
0.9130609035491943,0.9926609992980957,-0.07960009574890137,0.6802751421928406,0.5,2.9169082641601562,0.7831579446792603
0.9178466796875,1.1647064685821533,-0.24685978889465332,0.6921512484550476,0.38095238095238093,2.368342638015747,0.762078583240509
0.6427702903747559,0.9461280703544617,-0.3033577799797058,0.5809957385063171,0.4285714285714286,2.735956907272339,0.646122932434082
0.942600429058075,0.954292356967926,-0.011691927909851074,0.5455518364906311,0.38095238095238093,2.7061636447906494,0.6332125067710876
1.0383332967758179,1.1034847497940063,-0.06515145301818848,0.6864020228385925,0.5714285714285714,2.679054021835327,0.7517823576927185
1.1472842693328857,0.972602903842926,0.17468136548995972,0.6724570393562317,0.4285714285714286,2.3959808349609375,0.7768164277076721
1.1032187938690186,0.8659360408782959,0.23728275299072266,0.5603946447372437,0.4285714285714286,3.2087748050689697,0.6508578062057495
1.0828444957733154,0.9535641670227051,0.12928032875061035,0.55381178855896,0.5,2.860258102416992,0.6464389562606812
1.029240369796753,1.0069814920425415,0.022258877754211426,0.574989914894104,0.5476190476190477,2.816107988357544,0.6794466376304626
0.9921775460243225,0.8825149536132812,0.10966259241104126,0.503294050693512,0.47619047619047616,2.7675209045410156,0.6033437252044678
0.9952781200408936,1.0162968635559082,-0.02101874351501465,0.6129025220870972,0.6190476190476191,2.5517313480377197,0.6477799415588379
1.0376898050308228,1.193135142326355,-0.15544533729553223,0.828163206577301,0.5,2.2470998764038086,0.8765360116958618
0.8019174933433533,1.180794596672058,-0.37887710332870483,0.7772487998008728,0.5,2.2698636054992676,0.8412355780601501
0.7554959058761597,1.1981232166290283,-0.44262731075286865,0.7351593375205994,0.5238095238095238,2.4131550788879395,0.7817603349685669
1.105412244796753,0.9883705973625183,0.11704164743423462,0.6032889485359192,0.45238095238095233,2.4754109382629395,0.6566697955131531
0.8428310751914978,0.970884382724762,-0.12805330753326416,0.5515737533569336,0.47619047619047616,2.3897647857666016,0.6377812623977661
0.8415634036064148,1.1218547821044922,-0.2802913784980774,0.7256264090538025,0.5714285714285714,3.0368494987487793,0.7776145339012146
0.8957885503768921,1.0810537338256836,-0.1852651834487915,0.7593712210655212,0.40476190476190477,2.716196060180664,0.8181683421134949
1.179959774017334,1.0893503427505493,0.09060943126678467,0.7632467150688171,0.3571428571428571,2.989179849624634,0.8132036924362183
0.8037841320037842,1.1149799823760986,-0.31119585037231445,0.6140477657318115,0.5476190476190477,2.7738635540008545,0.6811056733131409
1.162735939025879,0.8394339680671692,0.3233019709587097,0.5677942037582397,0.47619047619047616,3.418588399887085,0.6240224242210388
0.8889410495758057,1.0935343503952026,-0.20459330081939697,0.6825152635574341,0.45238095238095233,2.9671528339385986,0.7659862637519836
0.9485366940498352,1.1928119659423828,-0.2442752718925476,0.7925059795379639,0.5714285714285714,2.8386805057525635,0.8331220149993896
1.0591437816619873,0.935370922088623,0.12377285957336426,0.6285516619682312,0.5238095238095238,2.441469430923462,0.727871298789978
0.9177335500717163,1.0479878187179565,-0.13025426864624023,0.682894766330719,0.5476190476190477,2.8524794578552246,0.7548016309738159
1.0741636753082275,1.059818148612976,0.014345526695251465,0.6751131415367126,0.5476190476190477,2.6220827102661133,0.7448222041130066
1.0842180252075195,0.7649750113487244,0.31924301385879517,0.41216742992401123,0.40476190476190477,2.3790624141693115,0.5315918326377869
1.4767261743545532,1.2869126796722412,0.189813494682312,0.6325901746749878,0.5952380952380952,2.4377079010009766,0.7212232351303101
1.2958401441574097,1.2009251117706299,0.09491503238677979,0.7361471056938171,0.5238095238095238,2.586233615875244,0.8932126760482788
1.228017807006836,1.312654972076416,-0.08463716506958008,0.7096563577651978,0.4285714285714286,2.3405537605285645,0.8283421993255615
1.0884230136871338,1.4358841180801392,-0.34746110439300537,0.7305420637130737,0.40476190476190477,2.6565637588500977,0.8694372773170471
0.9926236867904663,0.8516842722892761,0.14093941450119019,0.5940065383911133,0.47619047619047616,2.7209434509277344,0.8645971417427063
1.0788038969039917,1.2078757286071777,-0.12907183170318604,0.6414331793785095,0.5476190476190477,2.8851561546325684,0.8521711826324463
1.1432836055755615,0.9397900700569153,0.20349353551864624,0.6187386512756348,0.45238095238095233,2.266840696334839,0.7794214487075806
1.0786497592926025,0.9303775429725647,0.14827221632003784,0.5606310367584229,0.4285714285714286,2.472590208053589,0.6892558932304382
1.214848279953003,0.983269214630127,0.23157906532287598,0.6731775999069214,0.5714285714285714,2.7590951919555664,0.7928728461265564
0.6806272864341736,1.056886911392212,-0.37625962495803833,0.7412795424461365,0.5,2.7650530338287354,0.8964846134185791
1.0273841619491577,0.9336579442024231,0.09372621774673462,0.5904281139373779,0.6666666666666667,2.6938064098358154,0.7331856489181519
1.0031888484954834,1.0647647380828857,-0.061575889587402344,0.6574810743331909,0.5714285714285714,2.503267526626587,0.8046992421150208
1.167989730834961,0.7774237394332886,0.39056599140167236,0.5533434152603149,0.5714285714285714,2.3849382400512695,0.6738254427909851
0.9847662448883057,1.050508975982666,-0.06574273109436035,0.6798548102378845,0.45238095238095233,2.7128915786743164,0.8447697758674622
1.1129438877105713,0.9940488338470459,0.11889505386352539,0.7180578112602234,0.5952380952380952,2.809267997741699,0.8727802038192749
1.2056515216827393,1.0993224382400513,0.10632908344268799,0.8030338883399963,0.47619047619047616,2.6826093196868896,0.8967267870903015
0.8884186744689941,1.0730631351470947,-0.18464446067810059,0.5866810083389282,0.47619047619047616,2.2524495124816895,0.701129138469696
0.9187383651733398,1.264350175857544,-0.3456118106842041,0.748885452747345,0.5,2.2129838466644287,0.8515223264694214
1.1114847660064697,1.0921119451522827,0.01937282085418701,0.6281684637069702,0.6666666666666667,2.1801371574401855,0.7938662171363831
0.9019539952278137,1.1392452716827393,-0.23729127645492554,0.6326029896736145,0.5,2.7659099102020264,0.7685319781303406
1.056817650794983,1.2182700634002686,-0.16145241260528564,0.7891085743904114,0.5238095238095238,2.815866708755493,0.880450963973999
1.0511202812194824,1.1663918495178223,-0.11527156829833984,0.5817722082138062,0.47619047619047616,2.760580539703369,0.6854248642921448
0.964684247970581,1.1073108911514282,-0.14262664318084717,0.6652661561965942,0.5476190476190477,2.9374682903289795,0.7647587656974792
0.978140652179718,1.204484462738037,-0.2263438105583191,0.7532750368118286,0.45238095238095233,2.7220611572265625,0.9044748544692993
1.0233248472213745,1.170837640762329,-0.1475127935409546,0.8087255358695984,0.40476190476190477,2.683485269546509,0.8764359951019287
1.174915075302124,0.8750484585762024,0.29986661672592163,0.49313676357269287,0.6428571428571428,2.6081438064575195,0.6493940353393555
1.1915758848190308,1.1790851354599,0.01249074935913086,0.677173912525177,0.4285714285714286,2.980266571044922,0.8519018888473511
1.1726603507995605,1.1621328592300415,0.010527491569519043,0.7103696465492249,0.5238095238095238,2.5704212188720703,0.8713743090629578
1.2706893682479858,1.065416693687439,0.20527267456054688,0.6241624355316162,0.5,2.29408597946167,0.8276172876358032
1.2784843444824219,1.1628906726837158,0.11559367179870605,0.6536061763763428,0.5238095238095238,2.4891347885131836,0.8218348622322083
1.3656210899353027,1.196898341178894,0.1687227487564087,0.68338942527771,0.30952380952380953,2.291346311569214,0.8089553713798523
1.1453287601470947,1.149672508239746,-0.004343748092651367,0.7044492959976196,0.33333333333333337,2.717116355895996,0.8265053033828735
1.2957969903945923,1.2450462579727173,0.050750732421875,0.7397001385688782,0.5,2.754363775253296,0.8207712769508362
1.2054321765899658,1.1278570890426636,0.07757508754730225,0.6715899109840393,0.3571428571428571,2.859292507171631,0.7427693605422974
1.1933406591415405,1.3020613193511963,-0.10872066020965576,0.7995638251304626,0.5714285714285714,2.5518171787261963,0.855918288230896
1.3311970233917236,1.1279287338256836,0.20326828956604004,0.6281034350395203,0.5714285714285714,2.7269256114959717,0.679054856300354
1.3747066259384155,1.0535469055175781,0.3211597204208374,0.5332792401313782,0.5238095238095238,2.778672933578491,0.603855550289154
1.392476201057434,1.5076301097869873,-0.11515390872955322,0.6625174283981323,0.5476190476190477,2.7281758785247803,0.8572875261306763
0.9809213876724243,1.1592555046081543,-0.17833411693572998,0.639352560043335,0.4285714285714286,2.9688167572021484,0.8336002230644226
1.0396277904510498,1.2885017395019531,-0.24887394905090332,0.6441391110420227,0.38095238095238093,2.959824323654175,0.8413771986961365
1.292999029159546,0.9031065106391907,0.3898925185203552,0.6375735998153687,0.45238095238095233,3.1459789276123047,0.9173233509063721
1.1150301694869995,1.041330337524414,0.07369983196258545,0.7056713700294495,0.40476190476190477,2.768131732940674,0.8868036866188049
1.267293930053711,1.0448263883590698,0.2224675416946411,0.695430338382721,0.5714285714285714,2.5407145023345947,0.9218266606330872
1.1635318994522095,0.6872780919075012,0.47625380754470825,0.5129547119140625,0.38095238095238093,2.420980215072632,0.7581577897071838
1.0105020999908447,1.3617464303970337,-0.35124433040618896,0.7829006910324097,0.6190476190476191,2.490687847137451,0.9128425121307373
0.9449573159217834,1.1693466901779175,-0.22438937425613403,0.7085883021354675,0.47619047619047616,2.7025434970855713,0.8728752732276917
1.1142868995666504,1.0185825824737549,0.09570431709289551,0.7425913214683533,0.33333333333333337,2.8186399936676025,0.8272908329963684
1.1236218214035034,0.9975965619087219,0.1260252594947815,0.7066473364830017,0.5714285714285714,2.642639636993408,0.8774511814117432
0.955385684967041,0.9406371116638184,0.014748573303222656,0.6371986269950867,0.45238095238095233,2.469500780105591,0.8844519257545471
1.1206973791122437,0.6799525618553162,0.4407448172569275,0.545544445514679,0.5,2.033435821533203,0.727114737033844
0.7739075422286987,0.9533106088638306,-0.17940306663513184,0.7776758074760437,0.5,2.555832624435425,0.9078013300895691
0.9936673641204834,0.9305746555328369,0.06309270858764648,0.676173746585846,0.4285714285714286,2.80710506439209,0.8626867532730103
0.6934774518013,0.9125769734382629,-0.2190995216369629,0.7647131681442261,0.5238095238095238,2.1537837982177734,0.8851158022880554
0.7260389924049377,0.9069620966911316,-0.18092310428619385,0.6860523819923401,0.47619047619047616,2.5019166469573975,0.8478277921676636
0.7817068696022034,0.9119616746902466,-0.1302548050880432,0.6978956460952759,0.45238095238095233,2.5714070796966553,0.8718969821929932
0.8598520755767822,0.779586911201477,0.08026516437530518,0.6574147343635559,0.47619047619047616,2.1008992195129395,0.7915026545524597
0.7302679419517517,0.7453649044036865,-0.015096962451934814,0.5497774481773376,0.5238095238095238,2.823227882385254,0.6715397238731384
0.8845393061637878,0.6279913187026978,0.2565479874610901,0.5262759327888489,0.5,2.9193482398986816,0.6774010062217712
0.7751714587211609,0.8333093523979187,-0.05813789367675781,0.5765674710273743,0.6428571428571428,2.706840991973877,0.7030699253082275
0.8132635354995728,0.7045626044273376,0.10870093107223511,0.42611783742904663,0.40476190476190477,2.5688319206237793,0.5140082836151123
0.8294446468353271,0.9361748695373535,-0.10673022270202637,0.6046287417411804,0.5476190476190477,2.5645368099212646,0.6999660730361938
0.9018986821174622,0.8193399310112,0.08255875110626221,0.5489984750747681,0.5952380952380952,2.850739002227783,0.6110291481018066
0.9670381546020508,0.7838602662086487,0.1831778883934021,0.5616843700408936,0.45238095238095233,2.9829487800598145,0.766006350517273
0.8488190770149231,0.7674082517623901,0.08141082525253296,0.5743125677108765,0.47619047619047616,2.4037320613861084,0.649945080280304
0.8718039393424988,1.0504246950149536,-0.17862075567245483,0.7606290578842163,0.5,2.600409984588623,0.8416112065315247
0.8514498472213745,1.060684084892273,-0.20923423767089844,0.6805809736251831,0.40476190476190477,3.0093748569488525,0.7897907495498657
0.8165563344955444,0.9904229044914246,-0.17386656999588013,0.6562790274620056,0.45238095238095233,3.0988755226135254,0.7696630358695984
0.9789923429489136,1.0360221862792969,-0.0570298433303833,0.6572304964065552,0.5238095238095238,2.721980094909668,0.7828702330589294
1.1276202201843262,1.1242575645446777,0.0033626556396484375,0.731516420841217,0.4285714285714286,2.8073058128356934,0.8329947590827942
1.1366456747055054,1.007442831993103,0.12920284271240234,0.561328113079071,0.47619047619047616,2.5478177070617676,0.6628015041351318
1.174383521080017,1.0062274932861328,0.16815602779388428,0.6829625368118286,0.5238095238095238,2.70841383934021,0.7537223696708679
1.0352933406829834,0.807159960269928,0.22813338041305542,0.6027650833129883,0.40476190476190477,2.3252999782562256,0.7722265124320984
1.1615418195724487,1.0736849308013916,0.08785688877105713,0.6423734426498413,0.4285714285714286,2.400130033493042,0.7522710561752319
1.0785168409347534,1.2947957515716553,-0.21627891063690186,0.7782767415046692,0.6666666666666667,2.6102213859558105,0.8721491098403931
1.2036151885986328,1.088244080543518,0.11537110805511475,0.733911395072937,0.6428571428571428,3.0905404090881348,0.7930108308792114
1.0420302152633667,1.4149281978607178,-0.3728979825973511,0.8164549469947815,0.6190476190476191,2.6039042472839355,0.8659420013427734
1.1901718378067017,1.019881248474121,0.17029058933258057,0.6559768915176392,0.6190476190476191,2.405036211013794,0.7221861481666565
1.166764497756958,1.1635780334472656,0.003186464309692383,0.6667392253875732,0.45238095238095233,2.3121211528778076,0.7180569767951965
1.223074197769165,0.9202686548233032,0.3028055429458618,0.5287164449691772,0.47619047619047616,2.4906344413757324,0.6209266781806946
1.2502071857452393,1.0540143251419067,0.19619286060333252,0.6644911170005798,0.5952380952380952,2.8703787326812744,0.7399248480796814
1.5512093305587769,1.0316925048828125,0.5195168256759644,0.6310774087905884,0.5952380952380952,2.322148084640503,0.8093758821487427
1.158180832862854,1.0128010511398315,0.14537978172302246,0.6499126553535461,0.5,2.8745899200439453,0.8035485148429871
1.0274561643600464,1.258421778678894,-0.23096561431884766,0.6918359994888306,0.5,2.532008171081543,0.8528252840042114
1.3671525716781616,1.1442711353302002,0.22288143634796143,0.5848492383956909,0.6428571428571428,2.309056282043457,0.710767388343811
1.3712611198425293,1.0126397609710693,0.35862135887145996,0.6737924814224243,0.4285714285714286,2.658447504043579,0.8833953738212585
1.174339771270752,1.1533924341201782,0.02094733715057373,0.7212895154953003,0.47619047619047616,2.526813507080078,0.9107921123504639
1.2433300018310547,1.1413393020629883,0.1019906997680664,0.756401777267456,0.3571428571428571,2.8043673038482666,0.8919515609741211
1.3667839765548706,1.11076021194458,0.2560237646102905,0.677846372127533,0.4285714285714286,2.7676548957824707,0.8714158535003662
1.228226661682129,1.0556964874267578,0.1725301742553711,0.6594346761703491,0.40476190476190477,2.5987977981567383,0.8698809742927551
1.3870065212249756,0.8292768001556396,0.5577297210693359,0.5244013667106628,0.5238095238095238,2.685418128967285,0.672335684299469
1.1413639783859253,1.0965440273284912,0.04481995105743408,0.689797043800354,0.33333333333333337,2.6531076431274414,0.86759352684021
1.2583062648773193,0.8698741793632507,0.3884320855140686,0.47765401005744934,0.47619047619047616,3.051642417907715,0.6355961561203003
1.1360632181167603,0.8968790769577026,0.23918414115905762,0.5793037414550781,0.5238095238095238,2.4664411544799805,0.6945806741714478
0.9391494989395142,1.242640733718872,-0.3034912347793579,0.7326515316963196,0.45238095238095233,2.6973443031311035,0.8132844567298889
1.079268455505371,0.7850716710090637,0.2941967844963074,0.38532108068466187,0.5238095238095238,2.9956305027008057,0.5813515186309814
1.143725872039795,0.5991067290306091,0.5446191430091858,0.4130036532878876,0.40476190476190477,2.7944226264953613,0.5481709837913513
1.0112590789794922,1.0627894401550293,-0.05153036117553711,0.615434467792511,0.5476190476190477,3.0094170570373535,0.664481520652771
1.0094391107559204,0.7499369382858276,0.2595021724700928,0.4590946137905121,0.3571428571428571,3.1670050621032715,0.5918391346931458
0.9258213043212891,1.0008840560913086,-0.07506275177001953,0.6333734393119812,0.5238095238095238,2.596214771270752,0.777908205986023
0.9305054545402527,0.8169463872909546,0.1135590672492981,0.49513089656829834,0.5476190476190477,2.68351411819458,0.621091365814209
1.1022614240646362,0.880073070526123,0.22218835353851318,0.41538384556770325,0.5238095238095238,2.7500479221343994,0.5386812090873718
0.8012102246284485,0.9010373950004578,-0.09982717037200928,0.5489782094955444,0.6666666666666667,2.5824241638183594,0.6447604894638062
1.1725908517837524,0.6619731783866882,0.5106176733970642,0.35764414072036743,0.5238095238095238,1.7657912969589233,0.46618667244911194
0.8673748970031738,0.8703623414039612,-0.0029874444007873535,0.5056304335594177,0.5,2.7679171562194824,0.5959147214889526
0.6670283079147339,1.216917634010315,-0.549889326095581,0.6707163453102112,0.26190476190476186,2.6547818183898926,0.7989937663078308
0.9546062350273132,1.0724653005599976,-0.11785906553268433,0.5465450286865234,0.5238095238095238,2.494542360305786,0.6463998556137085
0.9162560105323792,1.0867018699645996,-0.17044585943222046,0.6859835386276245,0.45238095238095233,2.486370801925659,0.7782095670700073
0.8844140768051147,1.0477879047393799,-0.16337382793426514,0.6340176463127136,0.47619047619047616,2.963419198989868,0.715650737285614
0.6901891827583313,1.0208863019943237,-0.33069711923599243,0.5540816187858582,0.5238095238095238,2.7037129402160645,0.660997211933136
1.241318702697754,1.0436687469482422,0.19764995574951172,0.6287952661514282,0.5714285714285714,2.674804449081421,0.7022178769111633
1.0791963338851929,1.0764530897140503,0.002743244171142578,0.5433135032653809,0.45238095238095233,2.5262560844421387,0.6367618441581726
0.9645882844924927,1.029822587966919,-0.06523430347442627,0.4932548999786377,0.6190476190476191,2.43241024017334,0.6054624915122986
0.7169058322906494,1.0797103643417358,-0.3628045320510864,0.5918423533439636,0.40476190476190477,3.0021326541900635,0.7170451879501343
1.0003385543823242,0.921411395072937,0.07892715930938721,0.4939432442188263,0.5714285714285714,2.6975882053375244,0.648004949092865
0.8603005409240723,1.1920193433761597,-0.3317188024520874,0.7864919304847717,0.47619047619047616,2.6627588272094727,0.8654686212539673
1.1066566705703735,1.0207175016403198,0.08593916893005371,0.5000325441360474,0.5238095238095238,2.648937702178955,0.5939325094223022
1.1188316345214844,1.0066803693771362,0.11215126514434814,0.5147765874862671,0.3571428571428571,2.562683582305908,0.5969961881637573
1.0807178020477295,0.9562382698059082,0.12447953224182129,0.5690088272094727,0.47619047619047616,2.0323684215545654,0.6650701761245728
1.0582153797149658,1.1591007709503174,-0.10088539123535156,0.7108861207962036,0.5238095238095238,2.5724868774414062,0.7973722815513611
1.1099183559417725,1.1525442600250244,-0.04262590408325195,0.6260591745376587,0.5714285714285714,2.3420753479003906,0.7292487621307373
1.131216049194336,1.1145979166030884,0.01661813259124756,0.6182705760002136,0.30952380952380953,2.706759214401245,0.710037350654602
0.8883397579193115,0.9950612187385559,-0.10672146081924438,0.6603579521179199,0.47619047619047616,2.4187119007110596,0.7190119624137878
1.069610357284546,1.0905779600143433,-0.020967602729797363,0.6602283716201782,0.5952380952380952,2.9480714797973633,0.7683254480361938
1.1692322492599487,1.186947226524353,-0.017714977264404297,0.66664057970047,0.5,2.5848824977874756,0.7398602962493896
1.2549046277999878,1.021721601486206,0.23318302631378174,0.565544605255127,0.4285714285714286,2.4380507469177246,0.665632963180542
0.8984919190406799,1.2568776607513428,-0.35838574171066284,0.7065408229827881,0.5238095238095238,2.7194929122924805,0.7775437235832214
1.1860359907150269,0.9300537705421448,0.2559822201728821,0.467970609664917,0.5714285714285714,2.983917474746704,0.5395303964614868
1.1155357360839844,0.9979849457740784,0.117550790309906,0.7148120999336243,0.6190476190476191,2.340024709701538,0.788705050945282
1.168341040611267,0.8884413838386536,0.2798996567726135,0.4635552167892456,0.5476190476190477,2.5716960430145264,0.5464565753936768
0.9315974712371826,1.186551809310913,-0.25495433807373047,0.7244461178779602,0.5,2.9135873317718506,0.7863464951515198
1.3039863109588623,0.8314551115036011,0.47253119945526123,0.431592732667923,0.4285714285714286,2.592195749282837,0.5002332329750061
1.113896369934082,1.1423976421356201,-0.028501272201538086,0.6878918409347534,0.6190476190476191,2.5175890922546387,0.7557424902915955
1.1438874006271362,1.0471014976501465,0.09678590297698975,0.6857170462608337,0.47619047619047616,2.6082985401153564,0.7963771224021912
1.1914924383163452,1.113801121711731,0.07769131660461426,0.6197218298912048,0.5238095238095238,2.654851198196411,0.7504048943519592
1.2222079038619995,1.034258246421814,0.18794965744018555,0.5705649852752686,0.4285714285714286,2.3744306564331055,0.6406435370445251
1.3729726076126099,1.166006326675415,0.20696628093719482,0.6514245867729187,0.5,2.4287850856781006,0.7457564473152161
1.2674119472503662,1.212348222732544,0.055063724517822266,0.6834055781364441,0.5238095238095238,2.4952375888824463,0.7850788235664368
1.2469738721847534,1.2272148132324219,0.019759058952331543,0.7866750955581665,0.38095238095238093,2.4018280506134033,0.872567355632782
1.007485032081604,1.4508694410324097,-0.44338440895080566,0.8852899074554443,0.6904761904761905,2.734412670135498,0.9410797357559204
1.0187668800354004,1.1259658336639404,-0.10719895362854004,0.6755934953689575,0.40476190476190477,2.9685144424438477,0.7637726068496704
1.0979307889938354,1.0881489515304565,0.009781837463378906,0.6500342488288879,0.40476190476190477,2.566924571990967,0.7494896650314331
1.2389951944351196,0.9871618151664734,0.25183337926864624,0.55668044090271,0.40476190476190477,2.4511659145355225,0.6296733021736145
1.0689882040023804,0.975436806678772,0.0935513973236084,0.5654416084289551,0.5476190476190477,2.8206915855407715,0.6446864604949951
1.252824306488037,1.338695764541626,-0.08587145805358887,0.7689398527145386,0.5238095238095238,2.4592630863189697,0.8201020359992981
1.2518935203552246,0.9399957656860352,0.31189775466918945,0.5820987820625305,0.47619047619047616,2.267570972442627,0.7072813510894775
1.1049909591674805,1.2858728170394897,-0.18088185787200928,0.6717072129249573,0.5,2.5641629695892334,0.7300126552581787
0.9920569062232971,1.2469710111618042,-0.2549141049385071,0.7547699213027954,0.5714285714285714,2.692129611968994,0.8354004621505737
1.324380874633789,1.181445837020874,0.14293503761291504,0.570216715335846,0.5,2.3903675079345703,0.6730993986129761
1.5162274837493896,1.127826452255249,0.3884010314941406,0.6565601825714111,0.47619047619047616,2.5504581928253174,0.7737573981285095
1.3139547109603882,1.400326132774353,-0.08637142181396484,0.7759323716163635,0.5,2.816988468170166,0.8501141667366028
1.3669835329055786,1.3862643241882324,-0.01928079128265381,0.7827025055885315,0.5,2.792369842529297,0.8555742502212524
1.376568078994751,1.2784004211425781,0.09816765785217285,0.6079791784286499,0.5476190476190477,2.5666072368621826,0.6849079728126526
0.9062663912773132,1.2291996479034424,-0.32293325662612915,0.8065255284309387,0.47619047619047616,3.041599750518799,0.890400767326355
1.2947500944137573,1.1426923274993896,0.15205776691436768,0.6526205539703369,0.5476190476190477,3.0373265743255615,0.7300308346748352
1.5632439851760864,1.3279836177825928,0.23526036739349365,0.7844405770301819,0.47619047619047616,2.5643301010131836,0.857324481010437
1.3747477531433105,1.1772632598876953,0.19748449325561523,0.710034191608429,0.45238095238095233,2.364882230758667,0.797900378704071
1.2285938262939453,1.4340379238128662,-0.2054440975189209,0.7853921055793762,0.4285714285714286,2.6837892532348633,0.8330006003379822
1.059446930885315,1.28341543674469,-0.223968505859375,0.7620953321456909,0.38095238095238093,2.2402830123901367,0.8533933162689209
1.3211323022842407,1.0969212055206299,0.22421109676361084,0.660078763961792,0.4285714285714286,2.112262010574341,0.7457436919212341
1.2471779584884644,1.4213978052139282,-0.17421984672546387,0.8009822368621826,0.5714285714285714,2.4227705001831055,0.8645415306091309
1.402523159980774,1.1307613849639893,0.27176177501678467,0.6018384099006653,0.4285714285714286,2.343456745147705,0.6812382340431213
1.2803949117660522,0.9407978653907776,0.33959704637527466,0.5974047780036926,0.5,2.5506300926208496,0.6954360604286194
1.1947264671325684,0.9483953714370728,0.2463310956954956,0.44267305731773376,0.5714285714285714,2.576341152191162,0.5459157228469849
1.335368037223816,0.9926138520240784,0.34275418519973755,0.6033022999763489,0.45238095238095233,2.397803783416748,0.6949766278266907
1.3400789499282837,1.2491340637207031,0.09094488620758057,0.7534403204917908,0.3571428571428571,2.260786294937134,0.8397982716560364
1.3556767702102661,1.1047368049621582,0.2509399652481079,0.6171854734420776,0.47619047619047616,2.275545120239258,0.6504775881767273
1.1598681211471558,1.201667070388794,-0.041798949241638184,0.7326815724372864,0.6190476190476191,2.435061454772949,0.7848060131072998
1.0583901405334473,1.047304391860962,0.011085748672485352,0.6500756740570068,0.6190476190476191,2.608947277069092,0.7287358045578003
0.9863197207450867,1.3256430625915527,-0.33932334184646606,0.7474263310432434,0.5476190476190477,2.4241251945495605,0.8088201880455017
0.9949657917022705,1.2587708234786987,-0.2638050317764282,0.8650766611099243,0.40476190476190477,2.6239640712738037,0.9111649990081787
1.2395436763763428,0.9594452977180481,0.2800983786582947,0.5960425734519958,0.5,2.7441864013671875,0.6549705862998962
1.3217647075653076,0.9108771085739136,0.41088759899139404,0.5243762135505676,0.4285714285714286,2.6283466815948486,0.6073709726333618
1.071173906326294,1.2317688465118408,-0.16059494018554688,0.7646867632865906,0.5476190476190477,2.3912465572357178,0.8186711072921753
1.1984163522720337,1.1728355884552002,0.025580763816833496,0.767360270023346,0.5714285714285714,2.682316780090332,0.8091759085655212
1.1222481727600098,1.1720383167266846,-0.049790143966674805,0.6925743818283081,0.5714285714285714,2.632018804550171,0.742397129535675
1.4991109371185303,1.0064051151275635,0.4927058219909668,0.6729642748832703,0.47619047619047616,2.482012987136841,0.7434750199317932
1.106339454650879,1.2570762634277344,-0.15073680877685547,0.8599713444709778,0.5238095238095238,2.416783571243286,0.8791519403457642
1.1081293821334839,1.431647777557373,-0.32351839542388916,0.8232458233833313,0.5,2.464945077896118,0.8456076383590698
1.243722915649414,1.102174997329712,0.14154791831970215,0.735303521156311,0.33333333333333337,2.771036386489868,0.7827441692352295
1.5247560739517212,0.7517771124839783,0.7729789614677429,0.4766537547111511,0.5714285714285714,3.0578179359436035,0.553277313709259
1.5031516551971436,0.765044629573822,0.7381070256233215,0.4006401598453522,0.5,2.5361721515655518,0.49589112401008606
1.273573875427246,1.1422861814498901,0.13128769397735596,0.65849769115448,0.45238095238095233,2.4321231842041016,0.7279773950576782
1.309608817100525,1.103474497795105,0.20613431930541992,0.6716073155403137,0.47619047619047616,2.5576224327087402,0.7545202970504761
1.218076467514038,1.2153260707855225,0.002750396728515625,0.7369763851165771,0.5952380952380952,2.552567958831787,0.8166526556015015
1.2223057746887207,1.1896815299987793,0.032624244689941406,0.7069057822227478,0.47619047619047616,2.7865164279937744,0.781520664691925
1.3951846361160278,0.92656409740448,0.46862053871154785,0.5047928690910339,0.4285714285714286,3.070131301879883,0.6377642154693604
1.2301934957504272,1.258172631263733,-0.027979135513305664,0.8037369251251221,0.5476190476190477,2.768747568130493,0.8808267116546631
1.0855549573898315,1.2637735605239868,-0.17821860313415527,0.7348936796188354,0.5952380952380952,2.745820999145508,0.8109706044197083
1.2510322332382202,0.9501723051071167,0.3008599281311035,0.5546811819076538,0.5238095238095238,2.4926536083221436,0.6769514679908752
1.129822015762329,1.2065258026123047,-0.07670378684997559,0.7338925004005432,0.38095238095238093,2.515491247177124,0.8358282446861267
1.1353296041488647,1.2460219860076904,-0.11069238185882568,0.8087462186813354,0.5476190476190477,2.6236369609832764,0.8992026448249817
1.1707748174667358,1.1138718128204346,0.05690300464630127,0.6839776635169983,0.5,2.8787894248962402,0.7695204019546509
1.2795541286468506,0.9967793226242065,0.28277480602264404,0.5648117065429688,0.47619047619047616,2.795602798461914,0.6396446228027344
1.193710207939148,1.3026368618011475,-0.10892665386199951,0.8194559812545776,0.6428571428571428,2.652161121368408,0.9060465097427368
1.0274832248687744,1.3762322664260864,-0.348749041557312,0.8361429572105408,0.47619047619047616,2.654090404510498,0.898512601852417
1.1866023540496826,1.1934131383895874,-0.006810784339904785,0.6339149475097656,0.47619047619047616,2.4578049182891846,0.7008792757987976
1.3052936792373657,1.2086591720581055,0.09663450717926025,0.7783139944076538,0.45238095238095233,2.3507049083709717,0.8472957015037537
1.1023799180984497,1.1182029247283936,-0.015823006629943848,0.693484365940094,0.6190476190476191,2.348670482635498,0.7793604135513306
0.8199829459190369,1.1933560371398926,-0.3733730912208557,0.7124865651130676,0.45238095238095233,2.7236993312835693,0.9167877435684204
1.0227283239364624,1.1456797122955322,-0.12295138835906982,0.6597267985343933,0.5714285714285714,2.788529396057129,0.819836437702179
1.1291930675506592,0.9644070863723755,0.1647859811782837,0.694636881351471,0.4285714285714286,2.43733811378479,0.7973905205726624
1.1012341976165771,1.0465229749679565,0.054711222648620605,0.6573094129562378,0.5,2.537827491760254,0.8275455832481384
1.172545313835144,1.1062005758285522,0.0663447380065918,0.6580317616462708,0.5714285714285714,2.3161776065826416,0.8301380276679993
1.1113803386688232,1.2062163352966309,-0.09483599662780762,0.7357531189918518,0.5,2.0699429512023926,0.9072399139404297
1.1992638111114502,1.2874932289123535,-0.08822941780090332,0.7630794048309326,0.38095238095238093,2.553417682647705,0.8946101069450378
1.1741211414337158,1.0911506414413452,0.0829704999923706,0.6071399450302124,0.40476190476190477,2.87432861328125,0.7465859055519104
1.1407582759857178,1.1568005084991455,-0.016042232513427734,0.5903962254524231,0.5,2.7246906757354736,0.6854598522186279
1.252254843711853,1.2520473003387451,0.00020754337310791016,0.604917049407959,0.6666666666666667,2.3608031272888184,0.664349377155304
1.4113935232162476,1.184787392616272,0.22660613059997559,0.7409361600875854,0.5476190476190477,2.396904468536377,0.8160892724990845
1.2766635417938232,0.9995978474617004,0.2770656943321228,0.5677495002746582,0.40476190476190477,2.2204513549804688,0.7170267701148987
1.2125746011734009,1.0741143226623535,0.13846027851104736,0.626025378704071,0.4285714285714286,2.563286066055298,0.7325560450553894
1.0369733572006226,1.0213563442230225,0.015617012977600098,0.5453413724899292,0.38095238095238093,2.6193008422851562,0.64229416847229
0.8718562722206116,1.4074203968048096,-0.535564124584198,0.7593390345573425,0.47619047619047616,3.01904559135437,0.8151940703392029
1.168250322341919,0.9557457566261292,0.2125045657157898,0.5795438885688782,0.4285714285714286,2.70761775970459,0.6390954852104187
1.0771254301071167,1.004416584968567,0.0727088451385498,0.6406737565994263,0.5238095238095238,2.679135322570801,0.7636789679527283
1.0674625635147095,1.11574387550354,-0.048281311988830566,0.6958762407302856,0.5238095238095238,2.8525619506835938,0.7934983372688293
1.3509399890899658,1.1874961853027344,0.16344380378723145,0.8151595592498779,0.5,2.775827646255493,0.8607298731803894
1.12312650680542,1.2588449716567993,-0.1357184648513794,0.7668306231498718,0.45238095238095233,2.234835386276245,0.8537634611129761
1.2955464124679565,1.0425870418548584,0.25295937061309814,0.6741358637809753,0.33333333333333337,2.881409168243408,0.7495772838592529
1.1300930976867676,1.0597138404846191,0.07037925720214844,0.78647780418396,0.5714285714285714,2.8508429527282715,0.844271719455719
1.2009735107421875,0.8838366270065308,0.31713688373565674,0.662463903427124,0.47619047619047616,2.6487700939178467,0.7714916467666626
1.0815844535827637,1.4200748205184937,-0.33849036693573,0.7877258658409119,0.5952380952380952,2.9282901287078857,0.8608656525611877
0.8029682040214539,1.2625017166137695,-0.4595335125923157,0.7771685719490051,0.5238095238095238,3.101468086242676,0.8698545694351196
1.1420161724090576,1.0321534872055054,0.10986268520355225,0.6797756552696228,0.5,2.5007967948913574,0.8065203428268433
1.2660038471221924,1.1654412746429443,0.10056257247924805,0.6564319729804993,0.5,2.9024088382720947,0.7401201128959656
0.96097731590271,1.3343952894210815,-0.3734179735183716,0.8193262815475464,0.5238095238095238,2.606315851211548,0.8929300904273987
1.2978544235229492,0.9680547714233398,0.3297996520996094,0.5918943881988525,0.5238095238095238,2.4292287826538086,0.7121567130088806
1.4264256954193115,0.851469099521637,0.5749565958976746,0.5936304926872253,0.47619047619047616,2.4705958366394043,0.6956174969673157
0.9599330425262451,1.2682594060897827,-0.3083263635635376,0.7273800373077393,0.38095238095238093,2.646545171737671,0.8467322587966919
1.298437476158142,1.0745662450790405,0.22387123107910156,0.6800177693367004,0.5,2.8919477462768555,0.750838577747345
0.9875981211662292,1.3800407648086548,-0.39244264364242554,0.7608978748321533,0.5476190476190477,2.6608150005340576,0.8917176127433777
0.9310557246208191,1.0372624397277832,-0.10620671510696411,0.641106903553009,0.45238095238095233,2.9900145530700684,0.7373349070549011
1.1833932399749756,1.0494532585144043,0.1339399814605713,0.6768665909767151,0.5714285714285714,2.753223419189453,0.7172419428825378
0.9312690496444702,1.4809527397155762,-0.549683690071106,0.8150747418403625,0.45238095238095233,2.6901135444641113,0.8603310585021973
0.8903276324272156,0.9902626276016235,-0.09993499517440796,0.5856639742851257,0.47619047619047616,2.5561134815216064,0.646742045879364
0.9017447233200073,1.1089468002319336,-0.20720207691192627,0.6976653337478638,0.47619047619047616,2.6072804927825928,0.7619388103485107
1.1075613498687744,1.088995337486267,0.018566012382507324,0.6819592118263245,0.5238095238095238,2.888214349746704,0.7654670476913452
1.1709072589874268,1.055915117263794,0.11499214172363281,0.5746088027954102,0.45238095238095233,2.7186295986175537,0.638802170753479
0.7576430439949036,0.8269431591033936,-0.06930011510848999,0.4526362419128418,0.45238095238095233,2.958667278289795,0.5851066708564758
1.0335896015167236,1.0404938459396362,-0.006904244422912598,0.5764648914337158,0.5714285714285714,2.5793354511260986,0.6369501948356628
1.0549196004867554,0.8136472105979919,0.24127238988876343,0.631020188331604,0.5476190476190477,2.3251969814300537,0.7490383386611938
0.9511147737503052,1.119918704032898,-0.16880393028259277,0.7744677662849426,0.5238095238095238,2.698101758956909,0.8282057046890259
1.1405388116836548,0.8787662982940674,0.2617725133895874,0.6444007754325867,0.5,2.357150077819824,0.7142676115036011
0.996863067150116,1.1270294189453125,-0.13016635179519653,0.7004150748252869,0.6666666666666667,2.5076160430908203,0.7418134212493896
1.1320185661315918,0.9558954834938049,0.17612308263778687,0.6622727513313293,0.45238095238095233,2.615511417388916,0.7518547773361206
1.0605734586715698,1.0740981101989746,-0.013524651527404785,0.7418172955513,0.5714285714285714,2.273566484451294,0.7917589545249939
0.9553506374359131,1.0352972745895386,-0.07994663715362549,0.6282049417495728,0.38095238095238093,2.553372621536255,0.6922279000282288
1.013261318206787,1.1594570875167847,-0.14619576930999756,0.734932541847229,0.5476190476190477,2.5940780639648438,0.8142485022544861
1.1651369333267212,1.0833743810653687,0.08176255226135254,0.6542898416519165,0.47619047619047616,2.567471981048584,0.7088949084281921
1.161126732826233,1.0389010906219482,0.12222564220428467,0.5824893116950989,0.47619047619047616,2.8107874393463135,0.636138379573822
1.2755552530288696,1.2345540523529053,0.041001200675964355,0.7011405229568481,0.5714285714285714,2.947194814682007,0.7332698702812195
1.1813323497772217,1.040687084197998,0.14064526557922363,0.6022298336029053,0.5,2.4400317668914795,0.6492773294448853
1.2622497081756592,1.0991657972335815,0.16308391094207764,0.640459418296814,0.6428571428571428,2.7231059074401855,0.6962177753448486
1.0839180946350098,1.1592718362808228,-0.07535374164581299,0.6662055850028992,0.40476190476190477,2.3000335693359375,0.7708790898323059
1.108322262763977,1.2665400505065918,-0.15821778774261475,0.7563324570655823,0.5952380952380952,2.4903481006622314,0.7976335883140564
1.1370770931243896,1.1843115091323853,-0.047234416007995605,0.7338765859603882,0.45238095238095233,2.6734213829040527,0.7708507776260376
1.427880048751831,1.11406409740448,0.3138159513473511,0.6762291193008423,0.5,3.2914323806762695,0.7477610111236572
0.9752686023712158,1.4513193368911743,-0.4760507345199585,0.8640667796134949,0.47619047619047616,2.4905216693878174,0.8798816204071045
1.0602401494979858,0.890058159828186,0.1701819896697998,0.5836639404296875,0.45238095238095233,2.981205940246582,0.6602146029472351
1.2065565586090088,1.0928313732147217,0.11372518539428711,0.6937161684036255,0.5238095238095238,2.6959028244018555,0.7470636963844299
1.1495459079742432,1.2296165227890015,-0.0800706148147583,0.7368821501731873,0.5,2.2477827072143555,0.8124062418937683
1.1084129810333252,0.9794812202453613,0.12893176078796387,0.6736813187599182,0.45238095238095233,2.457749605178833,0.7761110663414001
0.8880859017372131,1.452064037322998,-0.5639781355857849,0.8395417928695679,0.7142857142857143,2.775254726409912,0.8562514781951904
1.2188506126403809,1.139634370803833,0.07921624183654785,0.7459800243377686,0.45238095238095233,2.3909318447113037,0.8120473027229309
1.1566576957702637,1.1576439142227173,-0.0009862184524536133,0.8329261541366577,0.5,2.0974862575531006,0.8957770466804504
1.1420679092407227,1.0762951374053955,0.06577277183532715,0.6934932470321655,0.5238095238095238,2.553112030029297,0.736865222454071
1.0543807744979858,1.1627025604248047,-0.10832178592681885,0.7097644209861755,0.5,3.1032605171203613,0.7711530923843384
1.0837867259979248,1.1679750680923462,-0.08418834209442139,0.7072981595993042,0.5238095238095238,2.7996461391448975,0.9084227681159973
1.1185131072998047,0.8241339325904846,0.29437917470932007,0.5877425074577332,0.5,2.217755079269409,0.8806759119033813
0.7430086731910706,1.1380414962768555,-0.3950328230857849,0.807287335395813,0.5,3.0756311416625977,0.9437464475631714
1.2499520778656006,0.7744700908660889,0.4754819869995117,0.608707070350647,0.47619047619047616,2.6387486457824707,0.7628170251846313
1.032510757446289,0.8802233338356018,0.15228742361068726,0.759223997592926,0.5238095238095238,2.6802656650543213,0.9020028114318848
1.1894829273223877,0.9566388726234436,0.2328440546989441,0.6128265261650085,0.6428571428571428,2.880134344100952,0.8419809937477112
0.8738038539886475,0.8637545108795166,0.01004934310913086,0.7116577625274658,0.5,2.3630945682525635,0.8740179538726807
0.9840112328529358,0.8334478735923767,0.15056335926055908,0.6030802130699158,0.47619047619047616,2.4958786964416504,0.7656434178352356
0.7688432931900024,0.8192511200904846,-0.05040782690048218,0.6819481253623962,0.45238095238095233,2.628398895263672,0.8232186436653137
0.732212245464325,0.9931994080543518,-0.26098716259002686,0.6680314540863037,0.6190476190476191,2.891824245452881,0.8451220393180847
1.2385355234146118,1.1465861797332764,0.09194934368133545,0.7575350403785706,0.40476190476190477,2.711641550064087,0.8492382764816284
0.6895297169685364,1.320656657218933,-0.6311269402503967,0.7410479187965393,0.5476190476190477,2.6623411178588867,0.8239731192588806
0.904890775680542,1.3621283769607544,-0.4572376012802124,0.7920493483543396,0.40476190476190477,2.7202632427215576,0.8729583621025085
1.2216455936431885,0.8536528944969177,0.36799269914627075,0.7044521570205688,0.45238095238095233,2.7292728424072266,0.8219068646430969
1.197387456893921,1.139268398284912,0.05811905860900879,0.71639484167099,0.5952380952380952,2.68068528175354,0.8589680194854736
1.1154712438583374,0.9979327917098999,0.1175384521484375,0.6045923233032227,0.38095238095238093,3.116154432296753,0.746475338935852
1.1414207220077515,1.0339374542236328,0.10748326778411865,0.6986391544342041,0.5476190476190477,2.9401023387908936,0.9008151888847351
1.1202749013900757,1.1995424032211304,-0.07926750183105469,0.8157404661178589,0.38095238095238093,2.6579086780548096,0.9044508934020996
1.1902188062667847,0.9202078580856323,0.27001094818115234,0.6687443852424622,0.5238095238095238,2.9600586891174316,0.8573073148727417
1.1161726713180542,1.2240266799926758,-0.10785400867462158,0.7357910871505737,0.5238095238095238,2.174943208694458,0.8894959092140198
1.1034740209579468,1.1153504848480225,-0.011876463890075684,0.6351795196533203,0.38095238095238093,2.5997626781463623,0.7710205316543579
0.9830635190010071,1.3362582921981812,-0.3531947731971741,0.7206338047981262,0.5238095238095238,2.872432231903076,0.8341019749641418
1.0329492092132568,1.218364953994751,-0.18541574478149414,0.7682149410247803,0.6190476190476191,2.485473871231079,0.9159565567970276
1.3593566417694092,0.971433162689209,0.3879234790802002,0.6885342001914978,0.5238095238095238,2.876969814300537,0.8190011382102966
1.2851428985595703,1.0650577545166016,0.22008514404296875,0.6441190242767334,0.40476190476190477,2.631718397140503,0.7175726294517517
1.1166590452194214,1.044502854347229,0.07215619087219238,0.5736353993415833,0.5238095238095238,2.624757766723633,0.674552321434021
1.2245001792907715,0.9443998336791992,0.28010034561157227,0.5624749064445496,0.5,2.7627055644989014,0.7170643210411072
1.4087356328964233,1.1457782983779907,0.2629573345184326,0.7417842149734497,0.5238095238095238,2.6553778648376465,0.8680117130279541
0.8557020425796509,1.1668246984481812,-0.3111226558685303,0.6452733278274536,0.5952380952380952,2.5369486808776855,0.7701162099838257
0.7774749398231506,1.2560316324234009,-0.47855669260025024,0.7488768696784973,0.5238095238095238,2.132204532623291,0.8579183220863342
1.2457232475280762,1.0193250179290771,0.22639822959899902,0.6094405055046082,0.5,2.446970224380493,0.72687166929245
0.9136662483215332,1.4341161251068115,-0.5204498767852783,0.7910373210906982,0.7857142857142857,2.5444319248199463,0.906843900680542
1.1047481298446655,0.9300791621208191,0.17466896772384644,0.5335254669189453,0.5,2.744767665863037,0.6982275247573853
1.2551493644714355,0.7947246432304382,0.4604247212409973,0.4853902757167816,0.47619047619047616,2.106088399887085,0.6840268969535828
0.9557178020477295,1.130828619003296,-0.1751108169555664,0.6850166916847229,0.5238095238095238,2.5486180782318115,0.7979427576065063
1.1290411949157715,1.2891241312026978,-0.16008293628692627,0.6609358191490173,0.4285714285714286,2.891810178756714,0.7436740398406982
1.36747145652771,1.0715376138687134,0.2959338426589966,0.5914098620414734,0.5,2.813896894454956,0.661874532699585
0.8957200050354004,1.3262524604797363,-0.43053245544433594,0.7159073948860168,0.47619047619047616,2.5521421432495117,0.8142222166061401
1.139059066772461,0.8300876021385193,0.30897146463394165,0.4288066327571869,0.5476190476190477,2.4099981784820557,0.6202415227890015
1.2683970928192139,1.1050528287887573,0.16334426403045654,0.6674205660820007,0.4285714285714286,2.279339551925659,0.8037108182907104
1.2244832515716553,1.228546380996704,-0.004063129425048828,0.7184403538703918,0.3571428571428571,2.221658706665039,0.8434237241744995
1.0478086471557617,1.024662733078003,0.02314591407775879,0.6361173987388611,0.40476190476190477,2.627227544784546,0.7901002764701843
1.1479480266571045,1.118143081665039,0.02980494499206543,0.6860983967781067,0.5,2.5221521854400635,0.840552568435669
1.0318001508712769,0.9214673042297363,0.11033284664154053,0.5550624132156372,0.5238095238095238,2.653108596801758,0.747786283493042
1.0190529823303223,1.300829529762268,-0.2817765474319458,0.8686816096305847,0.6190476190476191,2.743067741394043,0.9572611451148987
1.2012267112731934,0.9194671511650085,0.2817595601081848,0.6859196424484253,0.6190476190476191,3.08328914642334,0.8248685002326965
1.279942512512207,1.1321377754211426,0.14780473709106445,0.7420221567153931,0.5,2.8854548931121826,0.8047064542770386
1.248979926109314,0.9553623795509338,0.2936175465583801,0.6001999378204346,0.3571428571428571,2.527330160140991,0.7991241216659546
0.8158361911773682,1.1880203485488892,-0.372184157371521,0.7223874926567078,0.38095238095238093,2.6918296813964844,0.8345732092857361
0.9595890641212463,1.2779743671417236,-0.3183853030204773,0.7347944974899292,0.5714285714285714,2.4873437881469727,0.8541520237922668
1.1796530485153198,1.2073496580123901,-0.027696609497070312,0.736677348613739,0.5238095238095238,2.461149215698242,0.8735817670822144
1.156658411026001,1.2013956308364868,-0.04473721981048584,0.7514650225639343,0.5952380952380952,2.6580042839050293,0.9209338426589966
1.0645599365234375,1.2181322574615479,-0.15357232093811035,0.8048534989356995,0.45238095238095233,2.752655267715454,0.9294908046722412
1.1175239086151123,0.9809239506721497,0.13659995794296265,0.5736302137374878,0.4285714285714286,2.6287550926208496,0.7216768860816956
1.2009323835372925,1.1128698587417603,0.08806252479553223,0.7513715624809265,0.6190476190476191,2.635896921157837,0.8774155378341675
1.0159395933151245,1.4041348695755005,-0.388195276260376,0.8519175052642822,0.47619047619047616,2.7929487228393555,0.9400140643119812
1.2813973426818848,0.8768513798713684,0.40454596281051636,0.5128740072250366,0.47619047619047616,2.309420108795166,0.6536136865615845
1.3002774715423584,1.2892937660217285,0.010983705520629883,0.7422753572463989,0.40476190476190477,2.6023647785186768,0.8748791813850403
1.2004879713058472,1.1028474569320679,0.0976405143737793,0.6286500096321106,0.5,2.3612539768218994,0.7523149847984314
1.1842502355575562,1.338835597038269,-0.1545853614807129,0.7508547902107239,0.5714285714285714,2.5110116004943848,0.8583506345748901
1.0636268854141235,1.1892670392990112,-0.1256401538848877,0.6290174722671509,0.3571428571428571,2.3518850803375244,0.6878141760826111
1.1527211666107178,1.1567989587783813,-0.004077792167663574,0.6578841209411621,0.6190476190476191,2.354522466659546,0.7210625410079956
1.1303884983062744,1.1275745630264282,0.0028139352798461914,0.621810257434845,0.5714285714285714,2.5318219661712646,0.7165239453315735
1.1767323017120361,1.1798896789550781,-0.003157377243041992,0.6735211610794067,0.5714285714285714,2.850848913192749,0.7706311345100403
0.9437016248703003,1.125468134880066,-0.18176651000976562,0.6233920454978943,0.5,2.1908109188079834,0.7202951908111572
0.8312373757362366,0.9028838872909546,-0.07164651155471802,0.5688627362251282,0.5476190476190477,2.7317492961883545,0.6584583520889282
0.8460289239883423,0.9168897271156311,-0.07086080312728882,0.5471250414848328,0.5238095238095238,2.7948811054229736,0.6262164115905762
1.1454066038131714,1.0837295055389404,0.06167709827423096,0.6517058610916138,0.5238095238095238,2.4944748878479004,0.7849192023277283
1.235338568687439,1.0214266777038574,0.21391189098358154,0.5274502635002136,0.5952380952380952,2.6612493991851807,0.6217416524887085
1.1725119352340698,1.1724976301193237,1.430511474609375e-05,0.6742491126060486,0.38095238095238093,2.843094825744629,0.7893894910812378
0.9387087821960449,1.0383310317993164,-0.09962224960327148,0.518511950969696,0.40476190476190477,2.782179832458496,0.6313220262527466
1.1094672679901123,1.186721682548523,-0.07725441455841064,0.6971433162689209,0.5714285714285714,2.698392152786255,0.7408515214920044
0.941053569316864,1.03049635887146,-0.08944278955459595,0.589895486831665,0.3571428571428571,3.1030068397521973,0.7375385165214539
1.120118498802185,1.2897764444351196,-0.16965794563293457,0.6863573789596558,0.40476190476190477,2.5423877239227295,0.7836280465126038
1.1922237873077393,0.9523393511772156,0.23988443613052368,0.5015465617179871,0.47619047619047616,3.045379638671875,0.5915182828903198
1.1367228031158447,1.151438593864441,-0.014715790748596191,0.6741062998771667,0.5,2.701728105545044,0.7822827100753784
1.0084803104400635,1.20997953414917,-0.20149922370910645,0.7182019352912903,0.3571428571428571,3.069922924041748,0.7747117877006531
1.1085975170135498,1.2324622869491577,-0.12386476993560791,0.6845443248748779,0.5,2.886896848678589,0.7903019189834595
1.1414589881896973,1.0745267868041992,0.06693220138549805,0.6519090533256531,0.45238095238095233,2.1277151107788086,0.7041984796524048
1.4773766994476318,0.8496865034103394,0.6276901960372925,0.44956862926483154,0.5238095238095238,2.2900381088256836,0.6283227801322937
1.1325860023498535,1.120507836341858,0.012078166007995605,0.61057448387146,0.40476190476190477,2.572178602218628,0.6946844458580017
1.2019342184066772,1.1015113592147827,0.10042285919189453,0.6469542980194092,0.5,2.461663007736206,0.7183374762535095
0.9746012687683105,1.2224870920181274,-0.2478858232498169,0.7360579371452332,0.5714285714285714,2.638340711593628,0.7891915440559387
1.257809042930603,1.1760143041610718,0.08179473876953125,0.650061845779419,0.5714285714285714,2.371312141418457,0.7055380940437317
1.1185102462768555,1.1233060359954834,-0.00479578971862793,0.6632307767868042,0.38095238095238093,2.4458253383636475,0.7570512890815735
1.1305327415466309,1.2286739349365234,-0.09814119338989258,0.6880223751068115,0.5476190476190477,2.3384251594543457,0.7797902822494507
1.1672320365905762,1.093589186668396,0.07364284992218018,0.7036313414573669,0.45238095238095233,2.6370694637298584,0.7812482714653015
1.255400538444519,1.191469669342041,0.06393086910247803,0.7010809779167175,0.45238095238095233,2.5358574390411377,0.7697997689247131
1.2198288440704346,1.0963664054870605,0.12346243858337402,0.7236629128456116,0.4285714285714286,2.6654067039489746,0.7868431806564331
1.469519853591919,1.1397255659103394,0.3297942876815796,0.671965479850769,0.4285714285714286,2.349944591522217,0.7599761486053467
0.9389510750770569,1.0450366735458374,-0.10608559846878052,0.6226450800895691,0.47619047619047616,2.541008472442627,0.6986113786697388
1.1640450954437256,1.3601927757263184,-0.19614768028259277,0.8088485598564148,0.45238095238095233,2.509007453918457,0.8712680339813232
0.8883249163627625,1.0859185457229614,-0.19759362936019897,0.6582962274551392,0.5714285714285714,2.6692097187042236,0.718756377696991
1.5366113185882568,1.0917584896087646,0.4448528289794922,0.691103994846344,0.5476190476190477,2.4780564308166504,0.823922336101532
0.9757418632507324,1.356563925743103,-0.3808220624923706,0.8465015888214111,0.6666666666666667,2.549461603164673,0.8894612789154053
1.150057077407837,1.3456617593765259,-0.19560468196868896,0.7944725155830383,0.7380952380952381,2.651533842086792,0.8242722153663635
1.0130573511123657,1.171965479850769,-0.15890812873840332,0.7160845994949341,0.5,2.7126500606536865,0.7746495008468628
1.1591203212738037,1.0638080835342407,0.09531223773956299,0.7159541845321655,0.40476190476190477,2.7105185985565186,0.8106764554977417
1.2978466749191284,0.9358723759651184,0.36197429895401,0.5351967215538025,0.5238095238095238,2.938546657562256,0.6148558855056763
1.3459373712539673,1.3291451930999756,0.0167921781539917,0.7916099429130554,0.5238095238095238,2.6555705070495605,0.8776384592056274
0.9372587203979492,1.0456291437149048,-0.10837042331695557,0.6322919726371765,0.5476190476190477,2.385258197784424,0.6913001537322998
1.2115389108657837,1.1508369445800781,0.060701966285705566,0.6673589944839478,0.5476190476190477,2.6679465770721436,0.7498616576194763
1.2696526050567627,1.1331027746200562,0.13654983043670654,0.6589689254760742,0.5238095238095238,2.639716863632202,0.7093561291694641
1.2269601821899414,1.4318461418151855,-0.20488595962524414,0.9084727764129639,0.30952380952380953,2.1088836193084717,0.9524092674255371
1.1710423231124878,0.9803749322891235,0.19066739082336426,0.5736366510391235,0.5238095238095238,2.6303040981292725,0.651259183883667
1.1098451614379883,1.3638558387756348,-0.2540106773376465,0.7793405652046204,0.5714285714285714,2.5142712593078613,0.8776545524597168
1.2540204524993896,1.0756717920303345,0.17834866046905518,0.615322470664978,0.6666666666666667,2.5403242111206055,0.6686416864395142
1.231099009513855,1.1462599039077759,0.0848391056060791,0.6257030367851257,0.4285714285714286,2.7348172664642334,0.7095531821250916
1.2187433242797852,1.0894006490707397,0.1293426752090454,0.6392456293106079,0.5238095238095238,2.8630881309509277,0.7087005972862244
1.1918131113052368,1.2799615859985352,-0.08814847469329834,0.8253457546234131,0.45238095238095233,3.018296480178833,0.872090220451355
1.192217230796814,0.7679168581962585,0.4243003726005554,0.4704897999763489,0.5,2.934755325317383,0.565360426902771
1.2161996364593506,1.2820409536361694,-0.06584131717681885,0.7317355275154114,0.6428571428571428,2.4902522563934326,0.7963327765464783
1.0323803424835205,1.0854878425598145,-0.053107500076293945,0.6265075206756592,0.7380952380952381,2.6805837154388428,0.7089149951934814
1.1067551374435425,1.3142591714859009,-0.2075040340423584,0.7346237897872925,0.5476190476190477,2.8634157180786133,0.7978947758674622
1.4350345134735107,0.9951152801513672,0.43991923332214355,0.6097323298454285,0.47619047619047616,2.6958110332489014,0.7568534016609192
1.0338571071624756,1.2830051183700562,-0.24914801120758057,0.8561702966690063,0.47619047619047616,2.6613245010375977,0.8837663531303406
1.0300339460372925,0.9351139664649963,0.09491997957229614,0.576673150062561,0.5476190476190477,2.5276429653167725,0.706130862236023
1.167739748954773,1.1868644952774048,-0.019124746322631836,0.695525586605072,0.47619047619047616,2.4766361713409424,0.8028296828269958
1.2931017875671387,0.9741301536560059,0.3189716339111328,0.6652068495750427,0.3571428571428571,2.7052295207977295,0.7970018982887268
1.1008201837539673,1.0483217239379883,0.052498459815979004,0.6780520081520081,0.5,2.8387019634246826,0.7261688113212585
1.1852556467056274,1.0827560424804688,0.10249960422515869,0.6426135301589966,0.3571428571428571,2.4601128101348877,0.7560445666313171
0.9672214388847351,1.1792339086532593,-0.21201246976852417,0.6640049815177917,0.5714285714285714,2.7838656902313232,0.7475870847702026
1.0931395292282104,1.14420485496521,-0.05106532573699951,0.7317149639129639,0.38095238095238093,2.2208070755004883,0.7665050625801086
0.8974812626838684,1.2254655361175537,-0.3279842734336853,0.7656466364860535,0.5,2.285447120666504,0.801232635974884
0.9210641384124756,1.2286410331726074,-0.30757689476013184,0.7062767744064331,0.45238095238095233,2.9002699851989746,0.8004964590072632
0.9213780164718628,1.0632325410842896,-0.14185452461242676,0.6802350878715515,0.5,3.023709774017334,0.7361302971839905
1.0346453189849854,1.147546648979187,-0.11290132999420166,0.700143039226532,0.4285714285714286,2.3650410175323486,0.7595831155776978
1.1989997625350952,0.9669337272644043,0.23206603527069092,0.6505287885665894,0.38095238095238093,2.4982635974884033,0.7400616407394409
1.156315803527832,1.100205421447754,0.056110382080078125,0.6447885036468506,0.4285714285714286,2.839627504348755,0.7303269505500793
1.1291707754135132,1.0579336881637573,0.07123708724975586,0.6908267140388489,0.47619047619047616,2.5603766441345215,0.7439202070236206
1.0756592750549316,1.205506682395935,-0.12984740734100342,0.7240340709686279,0.47619047619047616,2.4340291023254395,0.8022342920303345
1.025822401046753,1.262807846069336,-0.236985445022583,0.7859372496604919,0.5476190476190477,2.3202762603759766,0.8434617519378662
0.8747926950454712,1.375280737876892,-0.5004880428314209,0.7524731755256653,0.5238095238095238,2.2760534286499023,0.8264467120170593
1.213205099105835,1.1590802669525146,0.05412483215332031,0.6968587636947632,0.45238095238095233,2.6711208820343018,0.7920860648155212
1.0440293550491333,1.3411599397659302,-0.2971305847167969,0.8255717754364014,0.4285714285714286,2.068263530731201,0.8885258436203003
0.9468264579772949,1.173396110534668,-0.22656965255737305,0.6971460580825806,0.47619047619047616,2.775820732116699,0.7959553599357605
1.0723289251327515,1.1771931648254395,-0.10486423969268799,0.6544021964073181,0.47619047619047616,2.3636956214904785,0.7470589280128479
1.1002509593963623,1.2522063255310059,-0.15195536613464355,0.7511705756187439,0.6190476190476191,2.607916831970215,0.8329851031303406
1.2804028987884521,1.0422842502593994,0.23811864852905273,0.6513445973396301,0.5952380952380952,2.3896384239196777,0.7287829518318176
1.1245737075805664,1.1905441284179688,-0.06597042083740234,0.6856768727302551,0.7142857142857143,2.5835137367248535,0.7696207761764526
1.148695707321167,1.0118701457977295,0.1368255615234375,0.6588506698608398,0.47619047619047616,2.8092591762542725,0.7144472002983093
1.098848819732666,0.958413302898407,0.14043551683425903,0.5475032925605774,0.5,2.58040189743042,0.671764075756073
1.1065722703933716,1.183319091796875,-0.07674682140350342,0.7860663533210754,0.47619047619047616,2.8073720932006836,0.8388243317604065
0.9871037602424622,1.144472599029541,-0.15736883878707886,0.6848313212394714,0.5238095238095238,2.5429604053497314,0.7620527148246765
0.9332189559936523,1.3300501108169556,-0.3968311548233032,0.7937057018280029,0.6190476190476191,3.0861775875091553,0.8572652339935303
1.052172303199768,1.1452751159667969,-0.09310281276702881,0.7406451106071472,0.5238095238095238,2.7509114742279053,0.8270080089569092
1.0673136711120605,1.1976618766784668,-0.13034820556640625,0.7772009968757629,0.5,2.447648525238037,0.8467967510223389
0.9904458522796631,0.938036322593689,0.05240952968597412,0.6678782105445862,0.5476190476190477,2.8390390872955322,0.748947262763977
0.8677233457565308,1.2106471061706543,-0.34292376041412354,0.6881534457206726,0.45238095238095233,2.7101361751556396,0.7550815939903259
0.9757816195487976,0.8814561367034912,0.0943254828453064,0.5875262022018433,0.6428571428571428,2.854433536529541,0.6661415100097656
0.8422890305519104,0.9515911340713501,-0.1093021035194397,0.6135848164558411,0.4285714285714286,2.6184580326080322,0.7231302857398987
1.106369972229004,1.169377326965332,-0.06300735473632812,0.7064931392669678,0.5,2.533734083175659,0.7390716075897217
0.9891502857208252,1.247272253036499,-0.25812196731567383,0.753095269203186,0.40476190476190477,2.7677557468414307,0.8194391131401062
1.0612800121307373,0.8517709970474243,0.209509015083313,0.5224907994270325,0.5476190476190477,2.0995264053344727,0.5902707576751709
0.8360860347747803,1.012786865234375,-0.17670083045959473,0.630365252494812,0.47619047619047616,2.805708646774292,0.7108113765716553
1.0925538539886475,0.9908400177955627,0.10171383619308472,0.6380952000617981,0.45238095238095233,2.8085362911224365,0.7023809552192688
1.0072437524795532,1.0623794794082642,-0.05513572692871094,0.5990509986877441,0.5476190476190477,3.2098569869995117,0.6866857409477234
1.0507075786590576,1.1950472593307495,-0.1443396806716919,0.6434916853904724,0.4285714285714286,2.2778561115264893,0.7128044366836548
1.0906646251678467,0.9769351482391357,0.11372947692871094,0.5461332201957703,0.5714285714285714,2.681203603744507,0.623860776424408
0.8349049091339111,1.0952516794204712,-0.26034677028656006,0.6517088413238525,0.5476190476190477,2.3239710330963135,0.7183782458305359
1.2021979093551636,0.9058330059051514,0.2963649034500122,0.5840571522712708,0.30952380952380953,2.4322891235351562,0.6911157965660095
1.2475255727767944,1.4459235668182373,-0.19839799404144287,0.7946259379386902,0.5238095238095238,2.535783052444458,0.978843092918396
1.5422478914260864,1.1503089666366577,0.3919389247894287,0.7732848525047302,0.5714285714285714,2.960045099258423,0.9153908491134644
1.6165225505828857,1.3629673719406128,0.25355517864227295,0.7272505164146423,0.5952380952380952,2.166543483734131,0.8688060641288757
0.8051679134368896,1.0691602230072021,-0.2639923095703125,0.6065697073936462,0.5952380952380952,2.717719554901123,0.7368484735488892
0.8977611064910889,0.9254001379013062,-0.027639031410217285,0.6008861064910889,0.5714285714285714,2.6185994148254395,0.8107209801673889
1.1100797653198242,1.1239588260650635,-0.013879060745239258,0.683303952217102,0.4285714285714286,2.545614719390869,0.8342898488044739
1.304368257522583,1.1042438745498657,0.20012438297271729,0.6371129155158997,0.47619047619047616,2.95957612991333,0.8118831515312195
1.0046135187149048,0.9674901962280273,0.03712332248687744,0.6523897051811218,0.5238095238095238,2.235521078109741,0.7666742205619812
1.1847381591796875,1.1044535636901855,0.08028459548950195,0.7378252744674683,0.6190476190476191,2.7108426094055176,0.8305262327194214
1.0786091089248657,0.8298847675323486,0.2487243413925171,0.4968005120754242,0.5476190476190477,2.4257972240448,0.5933839678764343
1.0226038694381714,1.0516308546066284,-0.02902698516845703,0.5713465213775635,0.45238095238095233,3.0310168266296387,0.6327336430549622
1.1919796466827393,0.8815644979476929,0.3104151487350464,0.43646180629730225,0.30952380952380953,2.584099531173706,0.5861835479736328
1.3642011880874634,1.0233155488967896,0.34088563919067383,0.5259754657745361,0.5,3.0858402252197266,0.6675295233726501
0.8644183278083801,1.217965006828308,-0.353546679019928,0.6042952537536621,0.4285714285714286,2.6379268169403076,0.7062652707099915
1.0921837091445923,1.1760987043380737,-0.08391499519348145,0.6100104451179504,0.5,2.187992811203003,0.7764219045639038
1.0168983936309814,1.2338141202926636,-0.21691572666168213,0.7443727850914001,0.6190476190476191,2.638456344604492,0.8295177817344666
1.0336612462997437,1.1233851909637451,-0.08972394466400146,0.6148496866226196,0.5476190476190477,2.7711386680603027,0.8379022479057312
1.0830563306808472,1.066957712173462,0.016098618507385254,0.5847265720367432,0.47619047619047616,2.6011037826538086,0.7356827259063721
1.0490655899047852,1.0621826648712158,-0.013117074966430664,0.7229995131492615,0.6190476190476191,1.966265320777893,0.781821608543396
1.151990532875061,1.118241786956787,0.033748745918273926,0.8089448809623718,0.45238095238095233,2.546464204788208,0.8806458115577698
1.011947512626648,1.3297314643859863,-0.3177839517593384,0.6726735234260559,0.5238095238095238,2.5594913959503174,0.8235039114952087
1.0403534173965454,1.2967489957809448,-0.2563955783843994,0.6225240230560303,0.5,2.676964521408081,0.7158384919166565
1.0232324600219727,1.2367855310440063,-0.2135530710220337,0.7223207354545593,0.5238095238095238,2.56503963470459,0.8063521981239319
1.1025968790054321,1.1666063070297241,-0.06400942802429199,0.6720296144485474,0.5476190476190477,2.570735454559326,0.8013066053390503
0.9233253002166748,1.0676735639572144,-0.14434826374053955,0.47551587224006653,0.47619047619047616,2.6518468856811523,0.660165548324585
1.1879007816314697,1.1228835582733154,0.0650172233581543,0.6821302175521851,0.6190476190476191,2.887235164642334,0.7810448408126831
1.17753005027771,1.0590894222259521,0.11844062805175781,0.625980019569397,0.5,2.9658989906311035,0.7355909943580627
1.300899863243103,0.9956101179122925,0.30528974533081055,0.5678285956382751,0.47619047619047616,2.7160654067993164,0.7282465696334839
1.2103182077407837,0.9865742325782776,0.2237439751625061,0.5262137651443481,0.45238095238095233,2.65395450592041,0.6200034618377686
0.9989209175109863,1.043320894241333,-0.04439997673034668,0.6253750920295715,0.5714285714285714,2.8555405139923096,0.6969859004020691
1.1132628917694092,1.0565192699432373,0.056743621826171875,0.5795449018478394,0.45238095238095233,2.3805623054504395,0.7265761494636536
0.9657459259033203,1.3094401359558105,-0.34369421005249023,0.8067925572395325,0.5714285714285714,2.6702077388763428,0.8977767825126648
1.0470056533813477,1.0088404417037964,0.03816521167755127,0.503751814365387,0.4285714285714286,2.7205307483673096,0.6431944966316223
1.111039638519287,1.1212055683135986,-0.010165929794311523,0.6474324464797974,0.47619047619047616,2.9611809253692627,0.7696871161460876
0.9539552927017212,1.2161755561828613,-0.26222026348114014,0.6910293102264404,0.5238095238095238,2.8665504455566406,0.7655256390571594
1.0846632719039917,1.1150932312011719,-0.030429959297180176,0.5912762880325317,0.5238095238095238,2.685896635055542,0.6983277797698975
0.9995067119598389,1.067530870437622,-0.0680241584777832,0.6182000637054443,0.5238095238095238,2.7360363006591797,0.7210082411766052
0.9692783355712891,1.0747747421264648,-0.10549640655517578,0.6239980459213257,0.45238095238095233,2.9609715938568115,0.7440754175186157
0.6295917630195618,0.949478030204773,-0.3198862671852112,0.5531200170516968,0.47619047619047616,2.781309127807617,0.696140468120575
0.9196157455444336,1.208914041519165,-0.28929829597473145,0.7817279696464539,0.45238095238095233,2.8854458332061768,0.855337917804718
1.0101921558380127,0.909553587436676,0.10063856840133667,0.6236141920089722,0.5476190476190477,3.0840611457824707,0.7294458150863647
1.1131199598312378,0.9956314563751221,0.11748850345611572,0.6608978509902954,0.5238095238095238,2.6341493129730225,0.7771393060684204
1.233931303024292,0.9577462673187256,0.2761850357055664,0.563287079334259,0.45238095238095233,2.45782732963562,0.6986811757087708
1.1257805824279785,1.107316255569458,0.018464326858520508,0.6958972811698914,0.5952380952380952,2.7618160247802734,0.8087330460548401
1.2672086954116821,0.8568776249885559,0.4103310704231262,0.49035921692848206,0.40476190476190477,2.5218985080718994,0.617595911026001
1.1710565090179443,1.0940574407577515,0.07699906826019287,0.7170705199241638,0.45238095238095233,2.4134225845336914,0.8448110818862915
0.9864234924316406,1.162677526473999,-0.1762540340423584,0.7045263648033142,0.5476190476190477,2.3432321548461914,0.7875705361366272
1.179689884185791,0.8663649559020996,0.3133249282836914,0.5802987217903137,0.4285714285714286,2.7939677238464355,0.659234881401062
1.0466703176498413,1.104276418685913,-0.05760610103607178,0.7729721665382385,0.5714285714285714,2.483050584793091,0.8384283185005188
1.0662769079208374,1.029760718345642,0.03651618957519531,0.6549367904663086,0.47619047619047616,2.8176894187927246,0.7276186347007751
0.8971707820892334,0.8093053698539734,0.08786541223526001,0.6058084964752197,0.5714285714285714,2.474156618118286,0.7017634510993958
1.1616162061691284,1.2965891361236572,-0.1349729299545288,0.8525274395942688,0.5238095238095238,2.4766156673431396,0.9113978147506714
1.1323366165161133,1.4059728384017944,-0.27363622188568115,0.9152055978775024,0.5476190476190477,2.430046319961548,0.9508322477340698
0.8280072808265686,1.2199686765670776,-0.39196139574050903,0.6570719480514526,0.5952380952380952,2.2032506465911865,0.7412747144699097
1.1083253622055054,0.8551588654518127,0.2531664967536926,0.6398815512657166,0.47619047619047616,2.7786171436309814,0.7069556713104248
0.6558090448379517,1.2104072570800781,-0.5545982122421265,0.7882246375083923,0.6190476190476191,2.362757444381714,0.8383828997612
0.8842864036560059,0.7819948792457581,0.1022915244102478,0.4928244948387146,0.30952380952380953,2.5447473526000977,0.5672175884246826
1.2185330390930176,0.8202956318855286,0.398237407207489,0.552413284778595,0.45238095238095233,2.8020012378692627,0.626959502696991
1.0075653791427612,1.0651596784591675,-0.05759429931640625,0.6499238014221191,0.5952380952380952,2.621744394302368,0.7001190781593323
1.2106664180755615,0.947630763053894,0.2630356550216675,0.48964017629623413,0.47619047619047616,2.2031521797180176,0.6348053812980652
0.9183581471443176,1.097115397453308,-0.17875725030899048,0.6497541666030884,0.4285714285714286,2.831171989440918,0.732739269733429
0.9308708906173706,0.9083568453788757,0.022514045238494873,0.5217649340629578,0.5238095238095238,2.361027240753174,0.5877511501312256
1.2353150844573975,0.9980471134185791,0.23726797103881836,0.5582454204559326,0.3571428571428571,2.7899675369262695,0.6521307229995728
0.9047051072120667,1.1974854469299316,-0.292780339717865,0.7209680080413818,0.6190476190476191,2.9205362796783447,0.8182245492935181
1.0797505378723145,1.0215024948120117,0.058248043060302734,0.5484403371810913,0.5,2.791632652282715,0.6461387872695923
1.1864964962005615,1.1658854484558105,0.020611047744750977,0.7151435017585754,0.4285714285714286,2.344693422317505,0.809710681438446
1.2269535064697266,0.9729997515678406,0.253953754901886,0.5757631659507751,0.45238095238095233,2.607727289199829,0.6402420401573181
1.047315239906311,1.0086262226104736,0.0386890172958374,0.5556654334068298,0.5238095238095238,2.5563793182373047,0.6425281763076782
1.1698510646820068,0.8407886028289795,0.32906246185302734,0.5672541856765747,0.47619047619047616,2.3649744987487793,0.6361680030822754
0.8054910898208618,1.2027146816253662,-0.3972235918045044,0.7845675945281982,0.45238095238095233,2.868407964706421,0.8559680581092834
1.0703791379928589,1.0803658962249756,-0.0099867582321167,0.649724006652832,0.5,2.63486647605896,0.7133859992027283
1.2408194541931152,0.8506304025650024,0.3901890516281128,0.5196987390518188,0.5714285714285714,2.7233352661132812,0.6200947761535645
1.086588978767395,0.685477614402771,0.401111364364624,0.36013278365135193,0.4285714285714286,2.9949259757995605,0.4403943419456482
0.9803417921066284,0.8646559715270996,0.11568582057952881,0.49300941824913025,0.5238095238095238,2.645921468734741,0.5382730960845947
1.1403768062591553,0.924495279788971,0.21588152647018433,0.5012245178222656,0.5238095238095238,2.63995361328125,0.5786399245262146
1.1073392629623413,0.9704166650772095,0.13692259788513184,0.5649985671043396,0.4285714285714286,3.0525975227355957,0.6186040639877319
1.0643547773361206,1.0626510381698608,0.0017037391662597656,0.7277179956436157,0.5,2.7331061363220215,0.7925817370414734
1.1666271686553955,0.9067321419715881,0.2598950266838074,0.5966517925262451,0.5476190476190477,2.5745370388031006,0.6914133429527283
1.0075820684432983,0.9911076426506042,0.016474425792694092,0.640524685382843,0.45238095238095233,2.610673666000366,0.7226792573928833
0.9424222707748413,1.038049340248108,-0.0956270694732666,0.5487329959869385,0.4285714285714286,2.820845365524292,0.6461891531944275
1.1451917886734009,1.15389883518219,-0.008707046508789062,0.688857913017273,0.5476190476190477,2.728755235671997,0.7647412419319153
0.9542520046234131,0.8957343101501465,0.0585176944732666,0.4997390806674957,0.45238095238095233,3.0267035961151123,0.5818461179733276
1.0431807041168213,0.9887229800224304,0.05445772409439087,0.7000264525413513,0.40476190476190477,2.438544988632202,0.7560123205184937
1.3413432836532593,1.0443781614303589,0.2969651222229004,0.6710397601127625,0.47619047619047616,2.1775166988372803,0.7497865557670593
0.9517257809638977,1.019365668296814,-0.06763988733291626,0.6799013018608093,0.6428571428571428,3.0680055618286133,0.7363255620002747
1.2399272918701172,0.709318220615387,0.5306090712547302,0.3507196605205536,0.4285714285714286,2.9666082859039307,0.44263753294944763
1.1207455396652222,1.0098170042037964,0.11092853546142578,0.655877947807312,0.40476190476190477,2.924283504486084,0.7359157800674438
0.7767698764801025,0.9011452794075012,-0.12437540292739868,0.6515997648239136,0.5714285714285714,2.8716440200805664,0.694585382938385
1.150681495666504,0.9270144104957581,0.22366708517074585,0.5927984118461609,0.30952380952380953,2.5997374057769775,0.6835244297981262
0.9770524501800537,0.9460266828536987,0.03102576732635498,0.5545570254325867,0.4285714285714286,2.605983018875122,0.6614683866500854
0.9171945452690125,0.9229215383529663,-0.005726993083953857,0.5921816229820251,0.5,2.4972026348114014,0.6488773226737976
0.9946955442428589,0.8582335114479065,0.1364620327949524,0.6560842394828796,0.5,2.5854218006134033,0.7253048419952393
1.1282951831817627,1.0896074771881104,0.038687705993652344,0.6533830761909485,0.4285714285714286,2.609495162963867,0.7348235249519348
0.7981013059616089,1.2211129665374756,-0.4230116605758667,0.7074026465415955,0.5952380952380952,2.4076144695281982,0.7938593029975891
1.205434799194336,1.170999526977539,0.034435272216796875,0.7407588362693787,0.5476190476190477,2.493257761001587,0.7940317392349243
0.8063127994537354,1.1900182962417603,-0.3837054967880249,0.830494225025177,0.38095238095238093,2.5938022136688232,0.8874907493591309
1.07826828956604,0.8129799962043762,0.2652882933616638,0.5517811179161072,0.38095238095238093,3.1403229236602783,0.6139042973518372
0.9372965097427368,0.850717306137085,0.08657920360565186,0.39182332158088684,0.6190476190476191,3.2943899631500244,0.45929303765296936
1.2488583326339722,0.9431768655776978,0.3056814670562744,0.5587503910064697,0.5,2.864325523376465,0.6695572137832642
1.0911318063735962,1.1129348278045654,-0.02180302143096924,0.6699459552764893,0.5476190476190477,3.410888195037842,0.7446843981742859
1.0429638624191284,1.0303722620010376,0.01259160041809082,0.6707056164741516,0.5238095238095238,2.789166212081909,0.731418788433075
0.9000218510627747,1.1700159311294556,-0.2699940800666809,0.7306851148605347,0.5476190476190477,2.3972327709198,0.7834432721138
1.1039974689483643,0.9877496361732483,0.11624783277511597,0.5989333987236023,0.7142857142857143,2.765062093734741,0.6686335206031799
0.974753737449646,1.202760934829712,-0.22800719738006592,0.7149496674537659,0.6666666666666667,2.6215503215789795,0.7657697796821594
1.0282866954803467,1.1558350324630737,-0.12754833698272705,0.6803784966468811,0.5476190476190477,2.6864125728607178,0.7436674237251282
1.0156581401824951,0.9886404871940613,0.027017652988433838,0.5729897618293762,0.47619047619047616,2.4376697540283203,0.6297627687454224
0.8609583973884583,0.9070884585380554,-0.04613006114959717,0.5633317828178406,0.38095238095238093,2.8063108921051025,0.6273035407066345
0.7073050141334534,1.1243906021118164,-0.41708558797836304,0.7610810995101929,0.5714285714285714,2.6965181827545166,0.8216241002082825
1.2415958642959595,0.9899246692657471,0.2516711950302124,0.6618008017539978,0.5,3.057499885559082,0.7245494723320007
1.1967428922653198,0.984963059425354,0.21177983283996582,0.6822971105575562,0.5476190476190477,2.620804786682129,0.7262991666793823
0.9744846224784851,1.1004196405410767,-0.12593501806259155,0.7299845814704895,0.5,2.79703688621521,0.7801123261451721
0.8672018647193909,1.204261064529419,-0.3370591998100281,0.8214756846427917,0.5,2.6037518978118896,0.8727102279663086
0.9408321976661682,1.12396240234375,-0.1831302046775818,0.746492326259613,0.4285714285714286,2.6619858741760254,0.8097339272499084
1.0005521774291992,1.1988338232040405,-0.1982816457748413,0.7672650814056396,0.6428571428571428,2.513902425765991,0.8233391642570496
0.9712786674499512,0.9749219417572021,-0.0036432743072509766,0.5626569390296936,0.6190476190476191,2.942115306854248,0.6541042327880859
1.1239608526229858,0.7858856320381165,0.3380752205848694,0.5274325609207153,0.5714285714285714,2.283839225769043,0.5745745897293091
1.0494906902313232,1.085653305053711,-0.036162614822387695,0.6869677305221558,0.5476190476190477,2.5916907787323,0.7283727526664734
1.2504147291183472,1.048875093460083,0.20153963565826416,0.6737657785415649,0.5952380952380952,2.399256944656372,0.7405666708946228
1.0799551010131836,1.0963935852050781,-0.01643848419189453,0.6630963087081909,0.6190476190476191,2.409085988998413,0.7285888195037842
1.1756699085235596,0.9680896997451782,0.20758020877838135,0.6403750777244568,0.47619047619047616,3.0813560485839844,0.7228248119354248
1.1481633186340332,0.9558674097061157,0.19229590892791748,0.5745629072189331,0.47619047619047616,2.304370164871216,0.6711310148239136
1.1553996801376343,0.7583277821540833,0.397071897983551,0.44426429271698,0.4285714285714286,2.6517810821533203,0.532370924949646
1.0053091049194336,1.0536761283874512,-0.04836702346801758,0.6266812086105347,0.47619047619047616,2.3422207832336426,0.7085933089256287
1.156171441078186,0.9031233787536621,0.2530480623245239,0.5683537721633911,0.5,2.497936487197876,0.61030513048172
1.19710111618042,0.9271725416183472,0.26992857456207275,0.546505331993103,0.38095238095238093,2.4625582695007324,0.6360730528831482
1.0559091567993164,1.1327269077301025,-0.07681775093078613,0.769780695438385,0.5952380952380952,2.54880428314209,0.8100888729095459
1.229938268661499,0.9871281385421753,0.24281013011932373,0.559245765209198,0.40476190476190477,2.808851480484009,0.6218957901000977
1.20419180393219,1.1348851919174194,0.06930661201477051,0.7290757298469543,0.4285714285714286,2.597043752670288,0.7771974802017212
1.0382975339889526,1.0953855514526367,-0.05708801746368408,0.6945903301239014,0.47619047619047616,2.515164852142334,0.7303426861763
1.1236841678619385,1.048204779624939,0.07547938823699951,0.649036169052124,0.5,2.3298580646514893,0.7438974976539612
0.9070109128952026,0.9373210668563843,-0.03031015396118164,0.5515069365501404,0.6428571428571428,3.0334062576293945,0.5981319546699524
1.1078370809555054,1.0677086114883423,0.040128469467163086,0.6465628147125244,0.47619047619047616,2.8546385765075684,0.7148587703704834
1.068488597869873,1.1381750106811523,-0.0696864128112793,0.7487529516220093,0.5476190476190477,2.644472122192383,0.8194411993026733
1.0465807914733887,1.0762605667114258,-0.02967977523803711,0.6621783375740051,0.6904761904761905,2.178088903427124,0.7289918065071106
1.0773438215255737,0.7677436470985413,0.30960017442703247,0.42989805340766907,0.45238095238095233,2.3497731685638428,0.5066341161727905
0.9540110230445862,1.0389814376831055,-0.08497041463851929,0.5621345639228821,0.47619047619047616,2.676365613937378,0.6429917216300964
0.9635328054428101,1.1442705392837524,-0.18073773384094238,0.7692680954933167,0.6666666666666667,2.639256477355957,0.7948591113090515
1.03519868850708,0.8616988658905029,0.17349982261657715,0.5542599558830261,0.5,2.8207952976226807,0.6372172236442566
0.8224903345108032,1.2701138257980347,-0.44762349128723145,0.765248715877533,0.5238095238095238,2.4753901958465576,0.784110963344574
1.1093543767929077,0.8996308445930481,0.20972353219985962,0.49217525124549866,0.47619047619047616,2.469866991043091,0.5822238326072693
0.7476679086685181,1.0416123867034912,-0.29394447803497314,0.7015212178230286,0.5238095238095238,2.137098789215088,0.7631153464317322
1.022878646850586,1.0108110904693604,0.012067556381225586,0.604363739490509,0.5714285714285714,2.76235294342041,0.7068223357200623
0.9721624851226807,1.1003015041351318,-0.12813901901245117,0.800348699092865,0.5238095238095238,2.476729154586792,0.83364337682724
1.1714428663253784,1.0972821712493896,0.07416069507598877,0.69776850938797,0.5476190476190477,2.4455552101135254,0.7652376890182495
1.0095858573913574,1.1446304321289062,-0.13504457473754883,0.6557334065437317,0.5476190476190477,2.5397095680236816,0.723240077495575
1.1063530445098877,0.9768035411834717,0.12954950332641602,0.6809637546539307,0.5476190476190477,2.117392063140869,0.7550970315933228
1.1634399890899658,1.006794810295105,0.15664517879486084,0.6838748455047607,0.5,2.4001686573028564,0.7502229809761047
1.1358474493026733,1.187193751335144,-0.0513463020324707,0.8298119306564331,0.5,2.492915153503418,0.8926879167556763
1.0638158321380615,0.9768669605255127,0.08694887161254883,0.6582872867584229,0.40476190476190477,2.514094352722168,0.7017094492912292
1.0273605585098267,1.1671892404556274,-0.13982868194580078,0.7779458165168762,0.6190476190476191,2.5631494522094727,0.8469139337539673
0.9799380898475647,1.0262930393218994,-0.04635494947433472,0.6303874254226685,0.5476190476190477,2.0431578159332275,0.6821563243865967
0.8844581842422485,1.2048866748809814,-0.3204284906387329,0.7235471606254578,0.5714285714285714,2.97967791557312,0.7933620810508728
0.9178204536437988,1.0577809810638428,-0.13996052742004395,0.6337957382202148,0.5,2.69332218170166,0.7186685800552368
1.0339269638061523,1.0623973608016968,-0.028470396995544434,0.592893123626709,0.40476190476190477,2.57466983795166,0.7036045789718628
1.0948485136032104,1.0383737087249756,0.05647480487823486,0.5571140050888062,0.6190476190476191,2.5658092498779297,0.6651565432548523
1.2532755136489868,1.079981803894043,0.17329370975494385,0.6425501108169556,0.5,2.3950915336608887,0.7200005054473877
1.272137999534607,0.956902027130127,0.31523597240448,0.6551867723464966,0.5714285714285714,2.7930281162261963,0.7261572480201721
1.0618655681610107,0.8508585691452026,0.2110069990158081,0.5076153874397278,0.5476190476190477,2.406567335128784,0.5889616012573242
0.9604198336601257,0.8528290390968323,0.10759079456329346,0.5891570448875427,0.5238095238095238,2.112969398498535,0.6540815830230713
1.0898778438568115,1.027143955230713,0.06273388862609863,0.6902101635932922,0.47619047619047616,2.3163392543792725,0.754340410232544
1.0050886869430542,0.9419602155685425,0.06312847137451172,0.5481005907058716,0.45238095238095233,2.4248440265655518,0.6252500414848328
1.236122488975525,0.8638390302658081,0.3722834587097168,0.6085793375968933,0.47619047619047616,3.1214563846588135,0.6763729453086853
1.0013630390167236,1.1810535192489624,-0.17969048023223877,0.7329018712043762,0.45238095238095233,2.5948948860168457,0.8070065975189209
1.1838648319244385,0.9871068000793457,0.19675803184509277,0.5790093541145325,0.5238095238095238,3.1623494625091553,0.646937370300293
1.0941734313964844,1.0381410121917725,0.056032419204711914,0.726030170917511,0.40476190476190477,2.9345929622650146,0.7667345404624939
1.1581178903579712,0.9888124465942383,0.1693054437637329,0.6164462566375732,0.5714285714285714,2.765813112258911,0.6728079915046692
0.957395613193512,1.0644171237945557,-0.1070215106010437,0.5465766787528992,0.45238095238095233,2.2828376293182373,0.6284321546554565
1.0947582721710205,0.6994251608848572,0.39533311128616333,0.35810282826423645,0.40476190476190477,2.749326705932617,0.4099627435207367
0.9653321504592896,1.012056827545166,-0.046724677085876465,0.6284508109092712,0.6190476190476191,2.6856014728546143,0.6985481977462769
1.2303471565246582,1.0419070720672607,0.18844008445739746,0.6033279895782471,0.4285714285714286,2.6102185249328613,0.7255847454071045
1.1150776147842407,0.9554868936538696,0.1595907211303711,0.5247666835784912,0.45238095238095233,2.6246907711029053,0.6293331384658813
0.8032265305519104,1.205959677696228,-0.4027331471443176,0.7932471036911011,0.5952380952380952,2.531214952468872,0.8362084627151489
1.1146433353424072,0.8608593940734863,0.2537839412689209,0.5179755687713623,0.45238095238095233,2.59662127494812,0.5886580944061279
1.0430166721343994,1.118119716644287,-0.0751030445098877,0.787744402885437,0.5714285714285714,2.8857626914978027,0.8575816750526428
1.1067619323730469,1.0409302711486816,0.06583166122436523,0.7903932332992554,0.6428571428571428,2.401404619216919,0.8449469208717346
1.1447981595993042,0.6935908794403076,0.4512072801589966,0.35012301802635193,0.5476190476190477,2.8174777030944824,0.46548783779144287
1.1923493146896362,0.8642473816871643,0.3281019330024719,0.48477035760879517,0.33333333333333337,2.9339945316314697,0.5559922456741333
1.1321465969085693,0.9107489585876465,0.22139763832092285,0.486401230096817,0.40476190476190477,2.8680741786956787,0.5620498657226562
1.1804708242416382,1.1770366430282593,0.0034341812133789062,0.6325510740280151,0.5,2.408266305923462,0.7134073972702026
1.2339118719100952,0.9042881727218628,0.3296236991882324,0.4666489362716675,0.47619047619047616,2.4323813915252686,0.5829826593399048
0.9230575561523438,1.0072314739227295,-0.08417391777038574,0.6754152178764343,0.5238095238095238,2.6116416454315186,0.7246678471565247
1.217549204826355,0.9947000741958618,0.22284913063049316,0.6348333358764648,0.4285714285714286,2.6251609325408936,0.6971384286880493
0.9143163561820984,1.2617384195327759,-0.3474220633506775,0.8130002617835999,0.5238095238095238,2.5888490676879883,0.8740937113761902
1.0210518836975098,1.0538804531097412,-0.032828569412231445,0.6107429265975952,0.4285714285714286,2.9203548431396484,0.6681820154190063
1.177306890487671,1.0636520385742188,0.11365485191345215,0.6939938068389893,0.5476190476190477,2.90447735786438,0.7642137408256531
0.9917852878570557,1.1550862789154053,-0.1633009910583496,0.6856462359428406,0.5476190476190477,2.427013635635376,0.7678883671760559
1.0070172548294067,1.0492210388183594,-0.04220378398895264,0.6030654907226562,0.5476190476190477,2.6379377841949463,0.6746010184288025
1.2271246910095215,0.8244349956512451,0.40268969535827637,0.4431737959384918,0.40476190476190477,2.7160544395446777,0.5098339915275574
0.9574888944625854,0.7410489916801453,0.21643990278244019,0.4509437382221222,0.5238095238095238,2.271416664123535,0.5022761821746826
1.1201155185699463,1.0630263090133667,0.05708920955657959,0.6752901673316956,0.5476190476190477,2.8091981410980225,0.7401081323623657
1.1751658916473389,0.8325594067573547,0.34260648488998413,0.5791112780570984,0.4285714285714286,2.3621509075164795,0.6722701787948608
1.1976174116134644,1.0548865795135498,0.14273083209991455,0.6705307364463806,0.4285714285714286,2.54579758644104,0.7496863603591919
1.082477331161499,1.100520133972168,-0.018042802810668945,0.6508759260177612,0.45238095238095233,2.535841941833496,0.7007799744606018
1.093832015991211,0.9037315249443054,0.19010049104690552,0.5104281306266785,0.4285714285714286,2.4827356338500977,0.5652126669883728
1.034542202949524,1.0258147716522217,0.008727431297302246,0.6586073637008667,0.33333333333333337,2.8458402156829834,0.7372190356254578
0.9421229958534241,1.0993144512176514,-0.1571914553642273,0.6659362316131592,0.3571428571428571,2.6862361431121826,0.7333102822303772
1.2055202722549438,0.6828262209892273,0.5226940512657166,0.47820037603378296,0.47619047619047616,2.831615686416626,0.5511400103569031
1.2032690048217773,0.9706249833106995,0.23264402151107788,0.6208008527755737,0.5238095238095238,2.5494866371154785,0.6964465975761414
0.8185646533966064,0.9852206110954285,-0.16665595769882202,0.6113331913948059,0.5,2.9443750381469727,0.6712766885757446
1.017276644706726,1.229846477508545,-0.21256983280181885,0.7397683262825012,0.47619047619047616,2.6169164180755615,0.8101372122764587
1.083940029144287,0.985590934753418,0.09834909439086914,0.5870019793510437,0.5,2.678072690963745,0.6299085021018982
1.0949560403823853,0.8717087507247925,0.22324728965759277,0.6210860013961792,0.45238095238095233,2.7127437591552734,0.700285017490387
1.0342912673950195,1.0846372842788696,-0.0503460168838501,0.6979332566261292,0.4285714285714286,2.5588510036468506,0.7300321459770203
0.799734354019165,1.0157984495162964,-0.21606409549713135,0.7485902905464172,0.6190476190476191,3.035686492919922,0.8044798970222473
1.1425983905792236,1.0686900615692139,0.07390832901000977,0.6706320643424988,0.47619047619047616,2.545361280441284,0.7428280115127563
1.0842366218566895,1.0524080991744995,0.03182852268218994,0.7023033499717712,0.4285714285714286,2.7526893615722656,0.7656523585319519
0.9187539219856262,0.8843980431556702,0.034355878829956055,0.5662335157394409,0.40476190476190477,3.139275312423706,0.649311363697052
1.097818374633789,0.897101879119873,0.20071649551391602,0.48929673433303833,0.40476190476190477,2.675921678543091,0.5697951912879944
0.8772810101509094,0.9588427543640137,-0.08156174421310425,0.49587148427963257,0.5238095238095238,2.8673081398010254,0.580640971660614
1.1762287616729736,0.9217679500579834,0.25446081161499023,0.5564451217651367,0.3571428571428571,2.7308552265167236,0.6391476392745972
0.728600800037384,1.1468065977096558,-0.41820579767227173,0.7889946699142456,0.5,2.096116304397583,0.8594257235527039
0.6634107828140259,1.0456689596176147,-0.38225817680358887,0.7477575540542603,0.5238095238095238,2.0301098823547363,0.7878787517547607
0.9218859672546387,0.9152510762214661,0.006634891033172607,0.6725217700004578,0.45238095238095233,2.563690185546875,0.7238670587539673
1.2360591888427734,0.8343808650970459,0.40167832374572754,0.4063839018344879,0.45238095238095233,2.8057901859283447,0.4824495315551758
0.7504748106002808,1.1135727167129517,-0.3630979061126709,0.6493302583694458,0.47619047619047616,2.626352310180664,0.7160292267799377
1.2004046440124512,0.927194356918335,0.2732102870941162,0.5989040732383728,0.5238095238095238,2.9195661544799805,0.6418574452400208
1.1075787544250488,0.9824857711791992,0.1250929832458496,0.5897771120071411,0.47619047619047616,2.3175384998321533,0.6436027884483337
0.7972972393035889,1.0587944984436035,-0.26149725914001465,0.653274416923523,0.40476190476190477,2.5066444873809814,0.7556918859481812
1.1350563764572144,1.0070037841796875,0.12805259227752686,0.6220011115074158,0.5238095238095238,2.8587920665740967,0.6708744764328003
1.031866431236267,1.0772532224655151,-0.04538679122924805,0.682576596736908,0.5952380952380952,2.9004123210906982,0.7231218218803406
1.0200130939483643,0.7959175705909729,0.22409552335739136,0.5770477652549744,0.40476190476190477,2.8428330421447754,0.6514858603477478
0.82368403673172,1.1810802221298218,-0.3573961853981018,0.8337507843971252,0.5714285714285714,2.1235849857330322,0.8809763193130493
0.9820201396942139,1.1469357013702393,-0.1649155616760254,0.7203697562217712,0.47619047619047616,2.66452693939209,0.7564123868942261
1.0851178169250488,1.1120994091033936,-0.026981592178344727,0.7294309139251709,0.45238095238095233,2.2609996795654297,0.7967488765716553
1.0888220071792603,1.1137851476669312,-0.0249631404876709,0.6256691217422485,0.5476190476190477,2.5718510150909424,0.6972288489341736
1.0857776403427124,1.213130235671997,-0.12735259532928467,0.7916896939277649,0.45238095238095233,2.7669036388397217,0.8551126718521118
1.1003687381744385,1.01363205909729,0.08673667907714844,0.6416320204734802,0.3571428571428571,2.12772798538208,0.6810279488563538
0.7244982123374939,1.0869954824447632,-0.3624972701072693,0.6029458045959473,0.6428571428571428,2.615924119949341,0.6624122858047485
1.1982895135879517,0.9975677132606506,0.20072180032730103,0.6145172119140625,0.26190476190476186,2.3252100944519043,0.6880985498428345
0.8422278761863708,1.1837600469589233,-0.3415321707725525,0.6648803949356079,0.5714285714285714,2.958338499069214,0.711258590221405
1.0319647789001465,1.3078334331512451,-0.27586865425109863,0.8545523881912231,0.5714285714285714,2.270909070968628,0.9018762111663818
0.9672499299049377,0.7122493982315063,0.2550005316734314,0.4199872612953186,0.5476190476190477,2.7031383514404297,0.4824660122394562
1.0102888345718384,1.0357693433761597,-0.02548050880432129,0.6182981729507446,0.5,2.907860517501831,0.6756601929664612
1.0732313394546509,1.004658818244934,0.0685725212097168,0.5114194750785828,0.45238095238095233,2.590643882751465,0.6164256930351257
1.0850094556808472,1.2886786460876465,-0.20366919040679932,0.8122571110725403,0.5238095238095238,2.6230409145355225,0.8696060180664062
1.0172351598739624,0.8210323452949524,0.19620281457901,0.46563825011253357,0.45238095238095233,2.4100444316864014,0.5227648615837097
1.1375116109848022,0.9846490621566772,0.152862548828125,0.5404309630393982,0.5238095238095238,2.825188636779785,0.6140305995941162
0.9590826630592346,0.8080071210861206,0.151075541973114,0.5060935020446777,0.5238095238095238,2.1935946941375732,0.5823749899864197
1.2484043836593628,0.9088722467422485,0.33953213691711426,0.5812413096427917,0.40476190476190477,2.797595739364624,0.6514527201652527
1.1545864343643188,1.1923681497573853,-0.037781715393066406,0.6844369769096375,0.47619047619047616,2.5912139415740967,0.7668476700782776
1.3899255990982056,0.7475806474685669,0.6423449516296387,0.4065989851951599,0.47619047619047616,2.574052572250366,0.5204429030418396
0.8960436582565308,1.1435141563415527,-0.24747049808502197,0.7082590460777283,0.47619047619047616,2.0634729862213135,0.799160897731781
1.1493792533874512,1.0177592039108276,0.13162004947662354,0.5994656682014465,0.6190476190476191,2.5217676162719727,0.6549063920974731
0.9765369296073914,0.8561165928840637,0.12042033672332764,0.5841192603111267,0.26190476190476186,2.4369001388549805,0.6598421335220337
1.0638350248336792,1.0663918256759644,-0.0025568008422851562,0.669202983379364,0.5952380952380952,2.3782033920288086,0.7368184924125671
1.0341638326644897,0.962060809135437,0.07210302352905273,0.7211064100265503,0.5,2.5753285884857178,0.7830685377120972
0.9299951791763306,1.147449016571045,-0.21745383739471436,0.7307068109512329,0.5,2.5730254650115967,0.7749472260475159
1.1322345733642578,1.067963719367981,0.06427085399627686,0.6707055568695068,0.6428571428571428,2.64315128326416,0.7450163960456848
0.7986057996749878,1.0793297290802002,-0.2807239294052124,0.7113240957260132,0.5,2.2890865802764893,0.7460731267929077
0.9039875268936157,1.2380034923553467,-0.33401596546173096,0.7528798580169678,0.6190476190476191,2.9652299880981445,0.8098541498184204
0.8621979355812073,1.2961227893829346,-0.4339248538017273,0.7666857838630676,0.47619047619047616,3.2373239994049072,0.8015071749687195
0.9862528443336487,1.0069522857666016,-0.02069944143295288,0.5771408081054688,0.47619047619047616,2.7374463081359863,0.6713791489601135
1.2092304229736328,1.0673139095306396,0.14191651344299316,0.6040198802947998,0.5,2.989304780960083,0.6841679215431213
1.2779197692871094,0.8940844535827637,0.3838353157043457,0.5122103691101074,0.5952380952380952,2.6407477855682373,0.6023772954940796
0.9299440979957581,1.0696529150009155,-0.13970881700515747,0.7377895712852478,0.5238095238095238,2.3751399517059326,0.7953441739082336
1.2874656915664673,1.0664032697677612,0.22106242179870605,0.7525514960289001,0.5714285714285714,2.6258883476257324,0.7833380103111267
0.8964416980743408,1.2941259145736694,-0.3976842164993286,0.9173332452774048,0.4285714285714286,2.6325879096984863,0.9446961283683777
1.0850533246994019,1.1516577005386353,-0.0666043758392334,0.7748466730117798,0.47619047619047616,3.002004861831665,0.8508622646331787
0.9652941823005676,0.7999207377433777,0.16537344455718994,0.5727391242980957,0.45238095238095233,2.8978257179260254,0.6185178160667419
1.0344650745391846,1.0555715560913086,-0.021106481552124023,0.643506646156311,0.38095238095238093,2.852095603942871,0.7010747790336609
1.2317447662353516,1.0085548162460327,0.22318994998931885,0.6574613451957703,0.6190476190476191,2.7579452991485596,0.7496863007545471
1.097121000289917,1.0587477684020996,0.03837323188781738,0.6284821629524231,0.40476190476190477,2.366143226623535,0.7080410122871399
1.0435937643051147,0.8010822534561157,0.24251151084899902,0.3406471312046051,0.47619047619047616,2.7053346633911133,0.4753260016441345
0.881484866142273,1.0445832014083862,-0.16309833526611328,0.6834682822227478,0.4285714285714286,2.2660233974456787,0.7520579099655151
1.1074855327606201,1.0228118896484375,0.08467364311218262,0.5767349600791931,0.47619047619047616,2.47908353805542,0.6161134839057922
1.1231716871261597,0.9707334637641907,0.152438223361969,0.5803530812263489,0.5,2.6235110759735107,0.6626718044281006
1.0933855772018433,0.9075554609298706,0.18583011627197266,0.5342080593109131,0.5476190476190477,2.389704465866089,0.6046935319900513
0.9663912057876587,1.0772262811660767,-0.11083507537841797,0.6935053467750549,0.40476190476190477,2.533019781112671,0.7484070062637329
0.8971679210662842,0.9697529077529907,-0.07258498668670654,0.5884474515914917,0.6190476190476191,2.6169281005859375,0.6527151465415955
0.9672309756278992,1.089597463607788,-0.12236648797988892,0.6571825742721558,0.45238095238095233,2.817547082901001,0.7343122363090515
1.1219239234924316,0.9231264591217041,0.19879746437072754,0.543255090713501,0.6428571428571428,2.815387487411499,0.6544556021690369
1.0822253227233887,1.1400903463363647,-0.057865023612976074,0.6605361104011536,0.6190476190476191,2.5911142826080322,0.7564780712127686
0.7827505469322205,1.254521131515503,-0.47177058458328247,0.8545555472373962,0.6190476190476191,2.442443370819092,0.9110532402992249
1.0842084884643555,1.0630486011505127,0.021159887313842773,0.6602126359939575,0.5476190476190477,2.475403070449829,0.7216171026229858
1.070914626121521,1.2230466604232788,-0.1521320343017578,0.7227692008018494,0.47619047619047616,2.7829489707946777,0.7792922854423523
0.9354251027107239,1.0993002653121948,-0.16387516260147095,0.7194589972496033,0.5238095238095238,2.8521316051483154,0.768725574016571
1.0482261180877686,0.9648756980895996,0.08335041999816895,0.6082401275634766,0.47619047619047616,2.5953094959259033,0.662611722946167
1.1762664318084717,1.0147770643234253,0.1614893674850464,0.6271063089370728,0.5,2.5254695415496826,0.7088271975517273
0.7036064863204956,1.20037841796875,-0.4967719316482544,0.7890132069587708,0.3571428571428571,2.802650213241577,0.8288969397544861
1.1572922468185425,0.974494993686676,0.18279725313186646,0.6035827994346619,0.40476190476190477,2.8152568340301514,0.6760653257369995
1.2012065649032593,1.0605758428573608,0.14063072204589844,0.6550769209861755,0.6190476190476191,2.4927899837493896,0.736187219619751
0.7794893383979797,1.089323878288269,-0.3098345398902893,0.6996246576309204,0.5714285714285714,2.658748149871826,0.7606370449066162
1.2325252294540405,0.9377347826957703,0.29479044675827026,0.5406557321548462,0.47619047619047616,2.579638957977295,0.6158589720726013
0.9071403741836548,1.0733977556228638,-0.16625738143920898,0.6727332472801208,0.5,2.644437789916992,0.7139692902565002
1.2174959182739258,1.0492074489593506,0.1682884693145752,0.6218975186347961,0.5,2.5722339153289795,0.6988705992698669
1.1335395574569702,0.8099481463432312,0.323591411113739,0.5147810578346252,0.47619047619047616,2.8187153339385986,0.5722424387931824
0.9414520263671875,1.0125261545181274,-0.07107412815093994,0.6305625438690186,0.4285714285714286,2.4416534900665283,0.6968848705291748
1.1753911972045898,1.0105868577957153,0.1648043394088745,0.7283565998077393,0.5,2.379068374633789,0.7697807550430298
1.1567375659942627,1.028303623199463,0.1284339427947998,0.6352087259292603,0.40476190476190477,2.81792950630188,0.7342298030853271
0.8664928674697876,1.290425181388855,-0.4239323139190674,0.8524574637413025,0.5952380952380952,2.7079267501831055,0.8923155665397644
0.9614353775978088,1.186618685722351,-0.22518330812454224,0.7416356801986694,0.5238095238095238,2.5152764320373535,0.8131069540977478
1.004467248916626,1.0092138051986694,-0.004746556282043457,0.5447229743003845,0.5,2.462352991104126,0.6455442905426025
0.9656317234039307,1.1463903188705444,-0.18075859546661377,0.720702588558197,0.5476190476190477,2.524407148361206,0.8020735383033752
1.1826530694961548,0.9671763181686401,0.21547675132751465,0.5764057040214539,0.5,2.5064945220947266,0.6638173460960388
1.0920910835266113,1.0353100299835205,0.05678105354309082,0.7719002962112427,0.5952380952380952,2.8001887798309326,0.8238106966018677
1.0187005996704102,1.2795143127441406,-0.26081371307373047,0.8867511749267578,0.4285714285714286,2.1733598709106445,0.925281822681427
0.9240663051605225,1.1391290426254272,-0.21506273746490479,0.7323511242866516,0.6428571428571428,2.6470255851745605,0.7997658848762512
1.2079484462738037,0.8544730544090271,0.3534753918647766,0.6153730750083923,0.5,2.683924674987793,0.667704164981842
0.9525005221366882,1.0733096599578857,-0.12080913782119751,0.6737701296806335,0.6666666666666667,2.116880178451538,0.7099798917770386
0.6869237422943115,1.2399647235870361,-0.5530409812927246,0.7193953990936279,0.5476190476190477,2.799135208129883,0.7722242474555969
0.8929587006568909,1.060117483139038,-0.16715878248214722,0.6997629404067993,0.4285714285714286,2.5471386909484863,0.758367121219635
0.9671130180358887,1.214155673980713,-0.24704265594482422,0.771169900894165,0.5,2.5038304328918457,0.8310130834579468
1.0631935596466064,1.1722640991210938,-0.1090705394744873,0.6703407168388367,0.6666666666666667,2.8218724727630615,0.7317855358123779
0.9098174571990967,1.0665109157562256,-0.1566934585571289,0.7189748287200928,0.38095238095238093,2.627586841583252,0.756666362285614
1.0645451545715332,1.0384461879730225,0.026098966598510742,0.5916773080825806,0.40476190476190477,2.836655378341675,0.6563916206359863
0.8210242390632629,0.9175818562507629,-0.0965576171875,0.5311012864112854,0.5238095238095238,2.5654196739196777,0.5981858372688293
1.2136274576187134,1.0362635850906372,0.17736387252807617,0.7720891833305359,0.45238095238095233,3.1754279136657715,0.8244084715843201
1.0764222145080566,0.9631917476654053,0.11323046684265137,0.5747369527816772,0.45238095238095233,2.9738378524780273,0.6272291541099548
0.9694439768791199,1.0957425832748413,-0.12629860639572144,0.7195284962654114,0.4285714285714286,2.7345287799835205,0.7670542597770691
1.1281826496124268,0.8339613676071167,0.29422128200531006,0.45222121477127075,0.47619047619047616,2.69004487991333,0.5398784875869751
1.1455549001693726,1.1705960035324097,-0.02504110336303711,0.6693165302276611,0.5,2.602292060852051,0.7194603085517883
1.1269512176513672,0.9859244227409363,0.1410267949104309,0.5465835332870483,0.45238095238095233,2.254765510559082,0.6358630061149597
1.000840425491333,0.9091634750366211,0.09167695045471191,0.4975811839103699,0.5,2.806774854660034,0.5470290184020996
1.1338804960250854,1.2497739791870117,-0.11589348316192627,0.7666758298873901,0.5476190476190477,2.6556646823883057,0.8106680512428284
1.0199249982833862,0.6380680203437805,0.3818569779396057,0.43901950120925903,0.6190476190476191,2.832031488418579,0.5365273356437683
0.9793159365653992,1.2169462442398071,-0.23763030767440796,0.6956242918968201,0.5714285714285714,2.7334675788879395,0.766015350818634
1.1946150064468384,1.0074880123138428,0.1871269941329956,0.6206486821174622,0.4285714285714286,2.648841381072998,0.6841912865638733
0.8926250338554382,1.027886152267456,-0.13526111841201782,0.5568629503250122,0.47619047619047616,2.7792718410491943,0.6197116374969482
1.250382900238037,0.9754130244255066,0.2749698758125305,0.6115471124649048,0.4285714285714286,3.0404725074768066,0.6634853482246399
1.0583831071853638,1.019121766090393,0.0392613410949707,0.6091127395629883,0.5952380952380952,3.198010206222534,0.7204452753067017
1.0863229036331177,1.1279497146606445,-0.041626811027526855,0.6835001707077026,0.5,3.295809745788574,0.7763022184371948
1.0349345207214355,1.1266610622406006,-0.09172654151916504,0.6402172446250916,0.5476190476190477,3.137798309326172,0.6985785961151123
1.1087499856948853,1.0237431526184082,0.08500683307647705,0.6042855381965637,0.5714285714285714,2.624124765396118,0.6812843084335327
0.9916582703590393,1.1260650157928467,-0.13440674543380737,0.7125970721244812,0.5476190476190477,2.6669890880584717,0.7708985805511475
1.1759312152862549,0.8405978083610535,0.3353334069252014,0.5740125179290771,0.3571428571428571,2.5772669315338135,0.6396544575691223
1.1770943403244019,1.0208032131195068,0.15629112720489502,0.6205955743789673,0.45238095238095233,2.905186176300049,0.7031689286231995
1.0407747030258179,1.0654391050338745,-0.02466440200805664,0.7161986827850342,0.5238095238095238,2.9181089401245117,0.7793244123458862
0.940105676651001,1.0901598930358887,-0.1500542163848877,0.6184608936309814,0.47619047619047616,2.856973171234131,0.677534282207489
1.1540710926055908,1.028579592704773,0.12549149990081787,0.6754224300384521,0.5952380952380952,2.967919111251831,0.7314864993095398
1.0735082626342773,1.026440978050232,0.04706728458404541,0.6120428442955017,0.5476190476190477,2.9315555095672607,0.68541020154953
1.1212246417999268,0.9717579483985901,0.14946669340133667,0.548387885093689,0.47619047619047616,2.4520981311798096,0.6082810163497925
1.0182279348373413,1.0064762830734253,0.011751651763916016,0.530127227306366,0.6190476190476191,2.7378599643707275,0.5924227833747864
0.9140483736991882,1.1573476791381836,-0.24329930543899536,0.6948791742324829,0.5238095238095238,2.538066864013672,0.7537376284599304
1.2359824180603027,0.8928899765014648,0.3430924415588379,0.4993472397327423,0.45238095238095233,2.762606143951416,0.5936839580535889
1.0625503063201904,1.077211856842041,-0.014661550521850586,0.7465041279792786,0.6190476190476191,2.5419301986694336,0.817507803440094
1.3460355997085571,0.9517386555671692,0.39429694414138794,0.6793258190155029,0.40476190476190477,2.396787405014038,0.7554622888565063
0.9725647568702698,1.2969915866851807,-0.3244268298149109,0.8481753468513489,0.45238095238095233,2.9180612564086914,0.9062607288360596
1.1009725332260132,0.982272744178772,0.11869978904724121,0.6590153574943542,0.5238095238095238,3.125586748123169,0.703571081161499
1.111771583557129,0.8368104100227356,0.2749611735343933,0.5285565853118896,0.5238095238095238,2.826645851135254,0.5790832042694092
0.7590253353118896,1.2841194868087769,-0.5250941514968872,0.6981372237205505,0.6190476190476191,2.5634474754333496,0.7613552808761597
0.9914795160293579,0.8845334649085999,0.10694605112075806,0.5449490547180176,0.5238095238095238,2.933486223220825,0.6235876083374023
0.9779093265533447,1.2534584999084473,-0.27554917335510254,0.7700459957122803,0.5238095238095238,3.2919416427612305,0.834293782711029
1.2885156869888306,0.85371333360672,0.4348023533821106,0.4760262072086334,0.5,2.865267753601074,0.5698361992835999
1.0984920263290405,1.0561118125915527,0.04238021373748779,0.5698463320732117,0.5476190476190477,3.08145809173584,0.6578457355499268
1.0869749784469604,0.8012018799781799,0.2857730984687805,0.4615253806114197,0.4285714285714286,2.5121071338653564,0.5432360172271729
1.1558456420898438,1.025368094444275,0.13047754764556885,0.512788712978363,0.5238095238095238,2.7067508697509766,0.5999313592910767
1.180417776107788,1.034151315689087,0.14626646041870117,0.6774914860725403,0.45238095238095233,2.6474008560180664,0.7532155513763428
0.969778299331665,1.0241317749023438,-0.05435347557067871,0.6172491312026978,0.47619047619047616,2.5450544357299805,0.6984765529632568
0.9280301928520203,1.1720476150512695,-0.24401742219924927,0.7075695395469666,0.47619047619047616,2.892712354660034,0.777105450630188
1.0939513444900513,1.0864933729171753,0.0074579715728759766,0.666132926940918,0.5476190476190477,3.0177972316741943,0.7195912003517151
0.8093858361244202,1.2452092170715332,-0.43582338094711304,0.7048255801200867,0.5476190476190477,3.1228041648864746,0.7422550320625305
1.059186577796936,1.1751651763916016,-0.11597859859466553,0.7227581739425659,0.4285714285714286,2.77789568901062,0.7973911762237549
0.8283812403678894,1.0665169954299927,-0.23813575506210327,0.7088891863822937,0.5,2.6943442821502686,0.7630781531333923
1.2724214792251587,0.9302979111671448,0.3421235680580139,0.5848971605300903,0.5714285714285714,2.323427200317383,0.6657953262329102
0.9220435619354248,1.1337846517562866,-0.21174108982086182,0.7634525895118713,0.5238095238095238,2.363605260848999,0.8276932835578918
1.0090763568878174,1.3409291505813599,-0.3318527936935425,0.8375275731086731,0.5714285714285714,2.754591941833496,0.8987692594528198
1.009556531906128,1.1573960781097412,-0.14783954620361328,0.7464895844459534,0.5238095238095238,2.8145787715911865,0.798810601234436
0.9511908292770386,1.18044114112854,-0.22925031185150146,0.6769187450408936,0.5476190476190477,2.722144365310669,0.7481075525283813
1.0591851472854614,1.072816252708435,-0.013631105422973633,0.6191709041595459,0.38095238095238093,2.7032456398010254,0.6866926550865173
1.0555839538574219,1.1828265190124512,-0.1272425651550293,0.7166937589645386,0.47619047619047616,2.2842159271240234,0.7773095965385437
1.0305598974227905,0.9831874966621399,0.047372400760650635,0.5585145950317383,0.5,2.588820219039917,0.6447830200195312
1.0997567176818848,1.0037344694137573,0.09602224826812744,0.5932053327560425,0.45238095238095233,2.989192008972168,0.7118522524833679
1.235123872756958,1.0696815252304077,0.1654423475265503,0.6995436549186707,0.45238095238095233,3.2991843223571777,0.7655014395713806
0.9014284610748291,0.9231688976287842,-0.021740436553955078,0.6706721782684326,0.4285714285714286,2.9908077716827393,0.7119114995002747
1.1965293884277344,0.9968304634094238,0.19969892501831055,0.602085530757904,0.5714285714285714,2.319498300552368,0.687890887260437
1.1810166835784912,0.8662813901901245,0.3147352933883667,0.5129883885383606,0.45238095238095233,2.7349536418914795,0.5710116624832153
0.8350417613983154,1.2194206714630127,-0.38437891006469727,0.7987061142921448,0.5238095238095238,2.905482769012451,0.8515516519546509
0.9575104713439941,1.3020962476730347,-0.3445857763290405,0.7284313440322876,0.5714285714285714,2.8632848262786865,0.8097652792930603
0.926213800907135,1.1291782855987549,-0.20296448469161987,0.659134566783905,0.5238095238095238,3.066584587097168,0.7257764339447021
0.9649954438209534,1.3015683889389038,-0.33657294511795044,0.8708816170692444,0.3571428571428571,2.5989174842834473,0.9177674055099487
1.062003493309021,1.100701093673706,-0.03869760036468506,0.6697449088096619,0.5,2.389373302459717,0.7598806619644165
1.0415019989013672,1.0157535076141357,0.025748491287231445,0.6604077816009521,0.45238095238095233,3.0451154708862305,0.7454947233200073
0.9604556560516357,1.1882613897323608,-0.2278057336807251,0.6655088663101196,0.45238095238095233,2.360384941101074,0.7492864727973938
1.1535677909851074,1.0841736793518066,0.06939411163330078,0.6604995131492615,0.5476190476190477,2.855302095413208,0.7650066614151001
0.8979452848434448,1.1765379905700684,-0.27859270572662354,0.8215168118476868,0.6190476190476191,2.6434154510498047,0.8724091649055481
1.0822566747665405,1.1432044506072998,-0.06094777584075928,0.7525309324264526,0.45238095238095233,2.7137556076049805,0.801499605178833
1.0155117511749268,0.9931814074516296,0.02233034372329712,0.6499482989311218,0.40476190476190477,2.7873470783233643,0.7062599062919617
0.8980270624160767,1.029097318649292,-0.13107025623321533,0.6313571333885193,0.5238095238095238,2.6318845748901367,0.7112206816673279
0.9812084436416626,1.2214077711105347,-0.24019932746887207,0.7818084955215454,0.5238095238095238,2.891472339630127,0.8541819453239441
0.9955918192863464,1.1141999959945679,-0.11860817670822144,0.7284387946128845,0.45238095238095233,2.7456631660461426,0.7923958897590637
0.8424455523490906,0.9515584707260132,-0.10911291837692261,0.5438130497932434,0.5952380952380952,2.926560163497925,0.6439869999885559
0.927287220954895,1.2059898376464844,-0.27870261669158936,0.7623127698898315,0.5952380952380952,2.48199725151062,0.8232905268669128
0.7743263840675354,1.271737813949585,-0.49741142988204956,0.804227888584137,0.47619047619047616,2.7994062900543213,0.8475555777549744
1.0052337646484375,0.9488205909729004,0.05641317367553711,0.6262781023979187,0.38095238095238093,2.4590086936950684,0.7134568095207214
0.9238276481628418,1.0253276824951172,-0.10150003433227539,0.5549995303153992,0.4285714285714286,2.712972640991211,0.649895191192627
0.8953500986099243,1.0357998609542847,-0.14044976234436035,0.6916698217391968,0.5714285714285714,1.9445821046829224,0.71891188621521
1.056106448173523,0.8866652250289917,0.16944122314453125,0.5832626223564148,0.5952380952380952,2.4460737705230713,0.6485595703125
1.155887246131897,1.1015985012054443,0.05428874492645264,0.7095744609832764,0.5952380952380952,2.96024227142334,0.7768861651420593
1.10194730758667,1.1127815246582031,-0.010834217071533203,0.7063714861869812,0.40476190476190477,2.949958086013794,0.7796932458877563
1.3039449453353882,0.9757180213928223,0.3282269239425659,0.5907323360443115,0.5714285714285714,2.5153908729553223,0.6607062816619873
1.031273365020752,1.0820354223251343,-0.050762057304382324,0.6887319087982178,0.45238095238095233,2.6152029037475586,0.7691723108291626
1.2515614032745361,0.929507851600647,0.32205355167388916,0.5433825850486755,0.5,2.897449493408203,0.6207497715950012
1.0067975521087646,0.9187527298927307,0.08804482221603394,0.6154575347900391,0.5476190476190477,2.6979894638061523,0.6875940561294556
0.980198085308075,0.9938347935676575,-0.01363670825958252,0.5611588954925537,0.3571428571428571,2.8393120765686035,0.6731577515602112
1.1392508745193481,1.0469354391098022,0.0923154354095459,0.6000534892082214,0.5952380952380952,2.5487451553344727,0.7049961686134338
0.9913780093193054,0.9835846424102783,0.0077933669090271,0.6529396176338196,0.30952380952380953,2.655611991882324,0.7320739030838013
0.8940200805664062,1.0153889656066895,-0.1213688850402832,0.7586777806282043,0.5476190476190477,2.2001492977142334,0.812873899936676
1.0241990089416504,1.1331408023834229,-0.10894179344177246,0.6630384922027588,0.5,2.689176559448242,0.7443340420722961
1.1531329154968262,0.9515037536621094,0.2016291618347168,0.7057070136070251,0.5476190476190477,2.885791301727295,0.7928377985954285
0.9829056859016418,0.933119535446167,0.049786150455474854,0.6772387623786926,0.45238095238095233,2.6781082153320312,0.8524643182754517
0.9369308948516846,0.6675606369972229,0.26937025785446167,0.5542126893997192,0.5,2.189439296722412,0.7300525903701782
0.6794854998588562,0.7557500600814819,-0.07626456022262573,0.633339524269104,0.45238095238095233,2.5706162452697754,0.8158553838729858
0.7758832573890686,0.9345323443412781,-0.15864908695220947,0.5599479079246521,0.5238095238095238,2.5906498432159424,0.786492645740509
1.0630719661712646,0.6158275008201599,0.44724446535110474,0.44205227494239807,0.5238095238095238,2.749598741531372,0.6228540539741516
0.9877358675003052,1.1384550333023071,-0.15071916580200195,0.6591666340827942,0.38095238095238093,2.8073232173919678,0.7665388584136963
0.9763651490211487,0.5270662307739258,0.4492989182472229,0.4634174108505249,0.5238095238095238,2.8480045795440674,0.6172406673431396
1.127820372581482,0.9599981307983398,0.1678222417831421,0.7069278359413147,0.5,2.593564510345459,0.811735212802887
0.8817678689956665,0.8943658471107483,-0.012597978115081787,0.6739206910133362,0.5476190476190477,2.243738889694214,0.8155151605606079
0.7474967837333679,0.8258250951766968,-0.07832831144332886,0.5532448291778564,0.4285714285714286,2.6755571365356445,0.7393286824226379
0.7916759252548218,0.7410733699798584,0.05060255527496338,0.5640995502471924,0.5714285714285714,2.715123414993286,0.7017595767974854
0.8782591819763184,0.921318769454956,-0.043059587478637695,0.626149594783783,0.5476190476190477,3.0094993114471436,0.741439700126648
0.8362745642662048,0.9782508611679077,-0.14197629690170288,0.6712924838066101,0.5476190476190477,2.7755680084228516,0.8441617488861084
0.8687231540679932,1.10708487033844,-0.23836171627044678,0.7622833847999573,0.6190476190476191,2.5329995155334473,0.865140974521637
0.8776066303253174,1.096121907234192,-0.2185152769088745,0.7227491736412048,0.6190476190476191,2.669147253036499,0.8654645085334778
0.8343651294708252,0.7515740990638733,0.0827910304069519,0.624637246131897,0.40476190476190477,2.6735143661499023,0.7037317156791687
0.8363240361213684,0.7668429017066956,0.06948113441467285,0.6511867046356201,0.6428571428571428,2.3328373432159424,0.8412285447120667
0.9140464067459106,0.8952772617340088,0.018769145011901855,0.6049904823303223,0.5,2.5309581756591797,0.8765683174133301
0.9961482882499695,0.8480743765830994,0.14807391166687012,0.6841806173324585,0.5,2.4444971084594727,0.7929341197013855
0.9446848630905151,0.6638152599334717,0.28086960315704346,0.5470293164253235,0.5238095238095238,2.5043721199035645,0.7831426858901978
0.7228118181228638,0.9304271936416626,-0.20761537551879883,0.7481388449668884,0.6190476190476191,2.8603835105895996,0.8732094764709473
0.9226595163345337,0.8167384266853333,0.10592108964920044,0.6357557773590088,0.5714285714285714,2.8054637908935547,0.7697904109954834
0.7242204546928406,0.9008820056915283,-0.17666155099868774,0.7132982611656189,0.5238095238095238,2.9223406314849854,0.8222873210906982
0.9534626007080078,1.0085690021514893,-0.055106401443481445,0.5844442248344421,0.5,2.6086833477020264,0.8024703860282898
0.9955647587776184,1.0899912118911743,-0.09442645311355591,0.7999933958053589,0.5714285714285714,2.9357962608337402,0.8910284638404846
1.0222675800323486,1.1050658226013184,-0.08279824256896973,0.7261589765548706,0.5,2.5544188022613525,0.845038115978241
0.8388238549232483,1.284330129623413,-0.4455062747001648,0.8546448945999146,0.6190476190476191,2.610055685043335,0.9327272176742554
1.2628191709518433,1.0257247686386108,0.23709440231323242,0.5174024701118469,0.5,2.9845101833343506,0.660007655620575
1.276804804801941,1.014277458190918,0.26252734661102295,0.5960473418235779,0.47619047619047616,2.553605794906616,0.7791669368743896
1.1391125917434692,1.0877794027328491,0.05133318901062012,0.6692306995391846,0.5952380952380952,2.8619155883789062,0.8351002335548401
0.8515480160713196,1.2881214618682861,-0.43657344579696655,0.7983517050743103,0.6666666666666667,3.0276098251342773,0.8796016573905945
0.9080100059509277,0.9570739269256592,-0.049063920974731445,0.6278091669082642,0.6904761904761905,3.08247709274292,0.7738543748855591
0.9799782037734985,1.1666103601455688,-0.1866321563720703,0.7234674096107483,0.4285714285714286,2.5564002990722656,0.8106706738471985
1.1432846784591675,1.0727260112762451,0.07055866718292236,0.5941667556762695,0.5952380952380952,2.0252482891082764,0.7034037709236145
1.0937893390655518,1.1292188167572021,-0.03542947769165039,0.6827259659767151,0.5,2.6349353790283203,0.8011643886566162
1.0998070240020752,1.1087965965270996,-0.008989572525024414,0.6960336565971375,0.40476190476190477,2.7497851848602295,0.7916118502616882
1.2352856397628784,0.9682193994522095,0.26706624031066895,0.6216078996658325,0.40476190476190477,2.7872002124786377,0.6823904514312744
1.1020902395248413,1.0432902574539185,0.05879998207092285,0.5717059373855591,0.5476190476190477,2.53240704536438,0.65418541431427
0.9920296669006348,1.0430831909179688,-0.051053524017333984,0.6187794804573059,0.5,2.823702812194824,0.6975857615470886
0.8812651634216309,1.3354610204696655,-0.45419585704803467,0.8814437389373779,0.5952380952380952,2.4845519065856934,0.9128081798553467
0.8712370991706848,1.209765911102295,-0.3385288119316101,0.6841542720794678,0.5,2.487764835357666,0.732545793056488
1.023297905921936,1.1948354244232178,-0.17153751850128174,0.7579129934310913,0.45238095238095233,2.2750351428985596,0.8342830538749695
1.1745693683624268,1.0089057683944702,0.16566359996795654,0.5623685717582703,0.4285714285714286,2.888396739959717,0.6922520399093628
0.9743281006813049,1.099168300628662,-0.12484019994735718,0.6758949756622314,0.30952380952380953,2.380305528640747,0.7671740651130676
1.2385549545288086,1.2213579416275024,0.017197012901306152,0.6286150813102722,0.40476190476190477,3.0002124309539795,0.7395306825637817
1.1432894468307495,1.3549988269805908,-0.2117093801498413,0.8368595838546753,0.5,2.506431818008423,0.9004470705986023
1.2094841003417969,1.268156886100769,-0.05867278575897217,0.7884844541549683,0.5476190476190477,2.5939314365386963,0.8915648460388184
1.2937431335449219,0.9820044636726379,0.31173866987228394,0.5509723424911499,0.47619047619047616,2.520512342453003,0.637367844581604
1.0282138586044312,1.3627227544784546,-0.33450889587402344,0.6578207015991211,0.5476190476190477,2.6479897499084473,0.7552570700645447
1.2061163187026978,1.0861201286315918,0.11999619007110596,0.569744348526001,0.5952380952380952,2.388378381729126,0.6909373998641968
1.3895776271820068,0.9622476696968079,0.427329957485199,0.6372565031051636,0.47619047619047616,2.8303277492523193,0.753090500831604
1.3616310358047485,0.8323456645011902,0.5292853713035583,0.5421740412712097,0.5952380952380952,2.2562108039855957,0.6890671849250793
1.3237870931625366,1.1082277297973633,0.21555936336517334,0.6083447933197021,0.47619047619047616,2.4521572589874268,0.7866746783256531
1.36069655418396,1.1508854627609253,0.20981109142303467,0.7608949542045593,0.47619047619047616,2.9278452396392822,0.8504618406295776
1.0598961114883423,1.156840205192566,-0.09694409370422363,0.7288640141487122,0.6190476190476191,2.8727481365203857,0.8428007364273071
1.3091970682144165,0.993559718132019,0.31563735008239746,0.6547638773918152,0.5,2.3419198989868164,0.8216186761856079
0.6351608633995056,1.2771270275115967,-0.6419661641120911,0.6871391534805298,0.45238095238095233,2.5851199626922607,0.8439615964889526
1.1580805778503418,0.991074800491333,0.1670057773590088,0.656690239906311,0.47619047619047616,2.861794948577881,0.7833235859870911
1.2031110525131226,0.86531662940979,0.3377944231033325,0.5155956745147705,0.5476190476190477,2.717252254486084,0.6565824747085571
1.199521780014038,1.0369278192520142,0.16259396076202393,0.5842259526252747,0.5,2.662734270095825,0.7077421545982361
0.9497381448745728,1.0623784065246582,-0.11264026165008545,0.6550270318984985,0.5,2.7780497074127197,0.7955380082130432
1.3102864027023315,0.9948077201843262,0.31547868251800537,0.6340519189834595,0.45238095238095233,2.8019676208496094,0.7465180158615112
1.221059799194336,0.8832471370697021,0.3378126621246338,0.5430046319961548,0.4285714285714286,2.4324874877929688,0.675784707069397
1.0049493312835693,1.0942535400390625,-0.08930420875549316,0.7175842523574829,0.45238095238095233,2.7031612396240234,0.8281663060188293
0.9049513339996338,1.069553017616272,-0.16460168361663818,0.6106479167938232,0.5952380952380952,2.8582077026367188,0.7212234735488892
1.0632109642028809,1.1336066722869873,-0.07039570808410645,0.6093115210533142,0.5714285714285714,2.5509378910064697,0.7548992037773132
1.0031602382659912,1.033978819847107,-0.030818581581115723,0.6850154995918274,0.40476190476190477,2.779406785964966,0.8015844225883484
1.0420435667037964,0.9789602756500244,0.06308329105377197,0.5273762941360474,0.4285714285714286,2.2129645347595215,0.6993780732154846
0.9711359739303589,1.1294655799865723,-0.15832960605621338,0.7034390568733215,0.47619047619047616,2.3046865463256836,0.869164764881134
0.905137300491333,0.9575963020324707,-0.052459001541137695,0.6200264692306519,0.40476190476190477,2.770925998687744,0.7750253081321716
1.2431150674819946,0.9157575368881226,0.32735753059387207,0.564609706401825,0.4285714285714286,2.380000114440918,0.6928966641426086
1.0817927122116089,1.0234084129333496,0.05838429927825928,0.7333644032478333,0.47619047619047616,2.6430821418762207,0.8234103322029114
0.9466939568519592,1.0653610229492188,-0.11866706609725952,0.7920140624046326,0.47619047619047616,2.8355350494384766,0.9163194298744202
0.9640862345695496,1.0134780406951904,-0.04939180612564087,0.6769998073577881,0.5476190476190477,2.926267385482788,0.8129289746284485
0.8746355175971985,1.1505258083343506,-0.2758902907371521,0.6627041101455688,0.5238095238095238,2.770416498184204,0.7381457686424255
0.8248445391654968,1.108878254890442,-0.28403371572494507,0.6649878621101379,0.5952380952380952,2.4526968002319336,0.7368772625923157
0.8577530384063721,1.131868839263916,-0.27411580085754395,0.6654976606369019,0.5,2.7319934368133545,0.7423760890960693
1.0205018520355225,1.1324490308761597,-0.11194717884063721,0.7004111409187317,0.5238095238095238,2.810011148452759,0.7873009443283081
0.943412184715271,1.0556637048721313,-0.11225152015686035,0.6854925751686096,0.5238095238095238,2.984884023666382,0.7390831708908081
0.8529880046844482,1.052386999130249,-0.19939899444580078,0.6319441199302673,0.4285714285714286,2.3240551948547363,0.7268787026405334
1.0780937671661377,0.8469039797782898,0.2311897873878479,0.48135069012641907,0.47619047619047616,2.7367491722106934,0.588051974773407
0.8894168734550476,0.9665206074714661,-0.07710373401641846,0.6895283460617065,0.5952380952380952,2.765765428543091,0.7941539883613586
0.9052904844284058,1.0048636198043823,-0.09957313537597656,0.725822389125824,0.47619047619047616,2.9015278816223145,0.780144989490509
0.8998728394508362,1.127421259880066,-0.22754842042922974,0.7032516002655029,0.3571428571428571,2.7959771156311035,0.7751399874687195
1.0104196071624756,0.6136797666549683,0.3967398405075073,0.3439556062221527,0.30952380952380953,2.8821113109588623,0.45012858510017395
1.058021068572998,0.9394226670265198,0.11859840154647827,0.6241225004196167,0.47619047619047616,2.828059196472168,0.7408086657524109
0.856927216053009,0.9433704018592834,-0.08644318580627441,0.611020028591156,0.6666666666666667,2.5798819065093994,0.6626306772232056
0.8500707745552063,1.2517380714416504,-0.4016672968864441,0.8024861216545105,0.5,2.652714967727661,0.8952975273132324
0.8966109156608582,0.8487085700035095,0.04790234565734863,0.47261741757392883,0.6190476190476191,2.643233299255371,0.570891261100769
0.7051888108253479,1.0351765155792236,-0.32998770475387573,0.6018005609512329,0.47619047619047616,2.499262809753418,0.6646096706390381
1.058997631072998,0.9410576820373535,0.11793994903564453,0.5895282030105591,0.5238095238095238,2.840489387512207,0.688409686088562
0.980914831161499,1.054664969444275,-0.07375013828277588,0.6144348978996277,0.5238095238095238,2.9452872276306152,0.6571072340011597
1.0967926979064941,0.8546154499053955,0.24217724800109863,0.5083135366439819,0.5714285714285714,2.444659471511841,0.6132049560546875
1.269713282585144,0.8161208629608154,0.4535924196243286,0.45877861976623535,0.5238095238095238,2.674347162246704,0.5364536046981812
1.037412405014038,1.190711259841919,-0.15329885482788086,0.6960623860359192,0.5476190476190477,2.534255027770996,0.7562739253044128
1.0393346548080444,0.874394416809082,0.1649402379989624,0.5143685340881348,0.3571428571428571,2.553943634033203,0.5967776775360107
0.8875325322151184,1.279595971107483,-0.3920634388923645,0.7858266234397888,0.5238095238095238,2.8288886547088623,0.8582003712654114
0.8937810659408569,1.2006349563598633,-0.30685389041900635,0.7377126216888428,0.5476190476190477,2.909672975540161,0.8005931377410889
1.371132731437683,0.7462176084518433,0.6249151229858398,0.34348830580711365,0.38095238095238093,3.0153796672821045,0.48045814037323
0.8415854573249817,1.2604469060897827,-0.418861448764801,0.6940142512321472,0.5476190476190477,2.946704626083374,0.741006076335907
1.277655839920044,1.1519492864608765,0.12570655345916748,0.7016379237174988,0.5238095238095238,2.6480140686035156,0.804534375667572
1.1501421928405762,1.165368676185608,-0.015226483345031738,0.6960608959197998,0.5952380952380952,2.6951045989990234,0.7593030333518982
1.0588241815567017,1.0263534784317017,0.032470703125,0.5671520233154297,0.5,2.445200204849243,0.6853594183921814
1.1763807535171509,1.119951844215393,0.05642890930175781,0.6987559199333191,0.47619047619047616,2.8224422931671143,0.7931725978851318
1.0518608093261719,1.1948730945587158,-0.14301228523254395,0.6523253321647644,0.6190476190476191,2.5780081748962402,0.7111951112747192
1.265103816986084,1.1221803426742554,0.1429234743118286,0.6668227314949036,0.45238095238095233,2.804258108139038,0.7470567226409912
0.9930037260055542,1.17791748046875,-0.1849137544631958,0.6502684354782104,0.5238095238095238,3.0016908645629883,0.7197603583335876
1.0979989767074585,1.1433461904525757,-0.04534721374511719,0.7320441007614136,0.5238095238095238,1.8803695440292358,0.7952950596809387
0.8918924927711487,1.0545430183410645,-0.16265052556991577,0.614322304725647,0.4285714285714286,2.502326250076294,0.7207831144332886
1.1821801662445068,0.9883547425270081,0.19382542371749878,0.618229329586029,0.47619047619047616,2.897037982940674,0.7027292847633362
0.816684901714325,1.3322409391403198,-0.5155560374259949,0.8083617687225342,0.5476190476190477,2.5387816429138184,0.8622444272041321
1.1525236368179321,1.2218366861343384,-0.06931304931640625,0.7874556183815002,0.5714285714285714,2.7683260440826416,0.8640882968902588
0.9310089349746704,1.115443468093872,-0.18443453311920166,0.687745988368988,0.47619047619047616,2.5600316524505615,0.7664958834648132
0.8697619438171387,1.169561743736267,-0.2997997999191284,0.8126221299171448,0.5952380952380952,2.431520700454712,0.8902276158332825
1.065916895866394,1.2084071636199951,-0.14249026775360107,0.8125162720680237,0.5238095238095238,2.577345132827759,0.9162685871124268
1.105111002922058,1.2024834156036377,-0.09737241268157959,0.5971247553825378,0.5,2.862246036529541,0.6576332449913025
1.1060302257537842,1.2309215068817139,-0.12489128112792969,0.6512674689292908,0.5476190476190477,2.865312337875366,0.7484052181243896
1.303450584411621,1.0736321210861206,0.2298184633255005,0.5587244033813477,0.5476190476190477,2.6571786403656006,0.6517147421836853
1.265419840812683,0.8843217492103577,0.38109809160232544,0.5873426198959351,0.40476190476190477,2.66094708442688,0.7237445116043091
1.2922377586364746,0.9677849411964417,0.32445281744003296,0.490828275680542,0.45238095238095233,2.5852036476135254,0.6117225885391235
0.9645034074783325,0.7493309378623962,0.21517246961593628,0.42280566692352295,0.47619047619047616,2.6286444664001465,0.5394766926765442
1.0766212940216064,0.8575326204299927,0.21908867359161377,0.5412384867668152,0.4285714285714286,2.761752128601074,0.6467391848564148
0.9404246807098389,1.0619611740112305,-0.1215364933013916,0.623833417892456,0.5,2.8183979988098145,0.6843243837356567
1.0700510740280151,1.2535147666931152,-0.1834636926651001,0.781111478805542,0.5,2.363003969192505,0.8824039697647095
0.9481444358825684,1.351016640663147,-0.4028722047805786,0.824580729007721,0.6190476190476191,2.868007183074951,0.9030110239982605
1.0458462238311768,1.2932052612304688,-0.247359037399292,0.8297449946403503,0.6190476190476191,2.6459248065948486,0.9018089175224304
1.1638894081115723,0.9169201850891113,0.24696922302246094,0.5237276554107666,0.5952380952380952,2.390704393386841,0.6503490805625916
1.1085069179534912,1.0576399564743042,0.05086696147918701,0.7399384379386902,0.45238095238095233,2.159754753112793,0.8219888210296631
1.2154309749603271,0.9644662737846375,0.2509647011756897,0.4931192398071289,0.33333333333333337,2.7177724838256836,0.5985370874404907
1.187497854232788,1.0961167812347412,0.09138107299804688,0.5636403560638428,0.5238095238095238,2.7225472927093506,0.6613879203796387
1.1510953903198242,1.0410693883895874,0.11002600193023682,0.6241708993911743,0.5952380952380952,2.65106463432312,0.725715696811676
0.91929030418396,1.2344183921813965,-0.3151280879974365,0.6462754011154175,0.6428571428571428,2.9016525745391846,0.7458034157752991
0.9251686334609985,0.9595836400985718,-0.03441500663757324,0.5922738313674927,0.6666666666666667,3.2365379333496094,0.7124646902084351
1.1290576457977295,1.1871273517608643,-0.058069705963134766,0.6782262325286865,0.47619047619047616,2.8399479389190674,0.7834745645523071
1.3173922300338745,0.8320667147636414,0.48532551527023315,0.4573718011379242,0.47619047619047616,2.7048404216766357,0.5860213041305542
1.1318625211715698,1.167402744293213,-0.035540223121643066,0.6440637111663818,0.45238095238095233,2.915600061416626,0.7554194331169128
1.1358978748321533,0.9096243381500244,0.2262735366821289,0.501184344291687,0.4285714285714286,,0.6093670725822449
1.1366710662841797,0.9509565234184265,0.18571454286575317,0.47807079553604126,0.5,,0.5852785110473633
1.2926690578460693,0.5378392338752747,0.7548298239707947,0.3055771589279175,0.30952380952380953,,0.3976217806339264
1.2776437997817993,1.1071933507919312,0.17045044898986816,0.6833735108375549,0.5,,0.7522861361503601
0.9302073121070862,1.3759074211120605,-0.44570010900497437,0.7743245959281921,0.45238095238095233,,0.8693282008171082
1.0470227003097534,0.9790488481521606,0.06797385215759277,0.5708587169647217,0.4285714285714286,,0.6182004809379578
1.2894654273986816,0.5999347567558289,0.6895306706428528,0.325418084859848,0.5952380952380952,,0.41816577315330505
0.8082424402236938,0.976741373538971,-0.1684989333152771,0.5010590553283691,0.4285714285714286,,0.6187236309051514
1.2301025390625,1.0780056715011597,0.15209686756134033,0.6576187014579773,0.40476190476190477,,0.7600915431976318
1.0517754554748535,0.8342553973197937,0.21752005815505981,0.4298519492149353,0.40476190476190477,,0.5053033828735352


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/7_agent_zero_shot_from_4_policy/no_attn_ent/GNNExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
1.6513828039169312,0.7288920879364014,0.9224907159805298,0.5828508734703064,0.4285714285714286,1.3315422534942627,0.9452268481254578
1.528772234916687,0.6656588912010193,0.8631133437156677,0.4710262417793274,0.38095238095238093,1.6761184930801392,0.8074708580970764
1.3505589962005615,0.5687105059623718,0.7818484902381897,0.38341405987739563,0.38095238095238093,1.7057265043258667,0.7136232256889343
1.299583911895752,0.5317239165306091,0.7678599953651428,0.3468402326107025,0.33333333333333337,1.5140058994293213,0.6119062304496765
1.172146201133728,0.4212079644203186,0.7509382367134094,0.28620395064353943,0.45238095238095233,1.2171356678009033,0.5194358825683594
1.1452983617782593,0.3593045175075531,0.7859938442707062,0.2705649435520172,0.5238095238095238,1.8241738080978394,0.5156174898147583
1.201737403869629,0.3943668603897095,0.8073705434799194,0.27879348397254944,0.45238095238095233,2.219148874282837,0.5075846910476685
1.0673960447311401,0.4397198259830475,0.6276762187480927,0.29445427656173706,0.5,2.102173328399658,0.4813923239707947
1.022290587425232,0.35259926319122314,0.6696913242340088,0.2630270719528198,0.5,2.133195638656616,0.45665252208709717
0.9529010057449341,0.3701072037220001,0.582793802022934,0.27322864532470703,0.6190476190476191,2.10286808013916,0.4238124191761017
0.9672272801399231,0.41024380922317505,0.556983470916748,0.28802549839019775,0.5238095238095238,1.855858564376831,0.4061894118785858
1.1019172668457031,0.43684232234954834,0.6650749444961548,0.34002336859703064,0.5238095238095238,1.788079857826233,0.48589685559272766
1.057546615600586,0.6523908972740173,0.4051557183265686,0.43491843342781067,0.40476190476190477,2.2616207599639893,0.595344066619873
1.2206275463104248,0.6484106779098511,0.5722168684005737,0.4577130675315857,0.5238095238095238,1.8369072675704956,0.5807622671127319
1.3640981912612915,0.6670616865158081,0.6970365047454834,0.47045883536338806,0.47619047619047616,2.1243698596954346,0.5755552649497986
1.3150629997253418,0.7009389400482178,0.614124059677124,0.4889237880706787,0.5714285714285714,1.8767169713974,0.5733303427696228
1.3709232807159424,0.6720326542854309,0.6988906264305115,0.47987261414527893,0.5238095238095238,1.779181718826294,0.5679826140403748
1.3524307012557983,0.653660774230957,0.6987699270248413,0.3581900894641876,0.5476190476190477,1.72548246383667,0.46707671880722046
1.3238457441329956,0.7252967357635498,0.5985490083694458,0.44530072808265686,0.5238095238095238,1.601123571395874,0.5411162376403809
1.3941586017608643,0.6796241402626038,0.7145344614982605,0.3416416347026825,0.5476190476190477,1.7306137084960938,0.44932660460472107
1.3937773704528809,0.8108240962028503,0.5829532742500305,0.4450935423374176,0.5,1.2561774253845215,0.5489857196807861
1.4234455823898315,0.7730633616447449,0.6503822207450867,0.4073452353477478,0.47619047619047616,1.5912708044052124,0.5274600386619568
1.3923989534378052,0.784900963306427,0.6074979901313782,0.4789908826351166,0.47619047619047616,1.8542401790618896,0.5636719465255737
1.3473801612854004,0.8506344556808472,0.4967457056045532,0.5160590410232544,0.5952380952380952,1.709613561630249,0.5949041247367859
1.4498347043991089,0.8305461406707764,0.6192885637283325,0.48635974526405334,0.5,1.3988553285598755,0.5687360763549805
1.49162757396698,0.6947633624076843,0.7968642115592957,0.4090556502342224,0.5238095238095238,1.654212474822998,0.495339572429657
1.4655429124832153,0.648052990436554,0.8174899220466614,0.3820536732673645,0.5476190476190477,1.3003977537155151,0.48316746950149536
1.4266126155853271,0.7424858808517456,0.6841267347335815,0.4430142939090729,0.47619047619047616,1.6380196809768677,0.5362051129341125
1.3483833074569702,0.6664209365844727,0.6819623708724976,0.3900453746318817,0.5952380952380952,1.681246280670166,0.4846525490283966
1.4640352725982666,0.6369844675064087,0.8270508050918579,0.33851128816604614,0.5714285714285714,1.9261016845703125,0.4293685257434845
1.4693154096603394,0.6659590005874634,0.803356409072876,0.3532971441745758,0.45238095238095233,2.0282111167907715,0.4359622299671173
1.495347261428833,0.8569563031196594,0.6383909583091736,0.4743557274341583,0.5476190476190477,1.7723668813705444,0.6013908386230469
1.4976507425308228,0.699107825756073,0.7985429167747498,0.3498401939868927,0.5238095238095238,1.755405306816101,0.49732083082199097
1.529061198234558,0.6922751665115356,0.8367860317230225,0.35729095339775085,0.47619047619047616,1.747011661529541,0.5144790410995483
1.4057425260543823,0.6703802347183228,0.7353622913360596,0.3684951961040497,0.47619047619047616,1.7147681713104248,0.54342120885849
1.4114128351211548,0.7078922986984253,0.7035205364227295,0.4216357171535492,0.4285714285714286,1.4135427474975586,0.5868448615074158
1.3993159532546997,0.6690583825111389,0.7302575707435608,0.38732972741127014,0.47619047619047616,1.4299523830413818,0.5562121272087097
1.4414258003234863,0.6880142092704773,0.753411591053009,0.39936861395835876,0.4285714285714286,1.5404125452041626,0.5738680362701416
1.4033113718032837,0.8011926412582397,0.602118730545044,0.5001069903373718,0.47619047619047616,1.7886195182800293,0.6529910564422607
1.2891285419464111,0.704436182975769,0.5846923589706421,0.44755271077156067,0.5714285714285714,1.819141149520874,0.6423804759979248
1.3811174631118774,0.7030923366546631,0.6780251264572144,0.5257462859153748,0.40476190476190477,1.7619231939315796,0.6560972929000854
1.397321343421936,0.7835937738418579,0.6137275695800781,0.5729764699935913,0.47619047619047616,1.7624049186706543,0.7291792631149292
1.4449793100357056,0.7333495616912842,0.7116297483444214,0.5466576814651489,0.45238095238095233,1.5404880046844482,0.7139626741409302
1.4267922639846802,0.8031848669052124,0.6236073970794678,0.5693133473396301,0.5238095238095238,1.8585760593414307,0.6998659372329712
1.374510645866394,0.7469605207443237,0.6275501251220703,0.5205540657043457,0.5,1.466378092765808,0.6327608227729797
1.341744065284729,0.6829143762588501,0.6588296890258789,0.5173351764678955,0.45238095238095233,1.677882432937622,0.617514431476593
1.3459159135818481,0.7770673632621765,0.5688485503196716,0.5388306379318237,0.5238095238095238,1.7860034704208374,0.6233357191085815
1.3391118049621582,0.8218724131584167,0.5172393918037415,0.5753017663955688,0.5238095238095238,1.3810361623764038,0.6642401814460754
1.2919024229049683,0.741772472858429,0.5501299500465393,0.5265055894851685,0.45238095238095233,1.6421033143997192,0.5995106101036072
1.329332709312439,0.8273121118545532,0.5020205974578857,0.6197984218597412,0.45238095238095233,1.1542192697525024,0.7046107053756714
1.3612831830978394,0.8379736542701721,0.5233095288276672,0.6367729902267456,0.5238095238095238,1.4680408239364624,0.7134131789207458
1.3948885202407837,0.8941650986671448,0.5007234215736389,0.6555673480033875,0.45238095238095233,1.7451969385147095,0.7366957068443298
1.4055873155593872,0.9374964237213135,0.46809089183807373,0.640556812286377,0.5476190476190477,1.2464923858642578,0.7221423983573914
1.4303529262542725,0.941507875919342,0.4888450503349304,0.6235131621360779,0.47619047619047616,1.5842536687850952,0.707912266254425
1.4598547220230103,0.9346252679824829,0.5252294540405273,0.6059789657592773,0.45238095238095233,1.8217241764068604,0.6906691193580627
1.4719922542572021,0.8859677314758301,0.5860245227813721,0.5774304270744324,0.5,1.774045705795288,0.6606483459472656
1.4540618658065796,0.9509376287460327,0.5031242370605469,0.6278392672538757,0.45238095238095233,1.71720552444458,0.708114504814148
1.4702671766281128,0.8741569519042969,0.5961102247238159,0.5805518627166748,0.45238095238095233,1.4069783687591553,0.6690658926963806
1.3725303411483765,0.945972204208374,0.42655813694000244,0.6082202792167664,0.47619047619047616,1.7283622026443481,0.6863928437232971
1.4450771808624268,0.8988514542579651,0.5462257266044617,0.6023281812667847,0.45238095238095233,1.4805233478546143,0.696648895740509
1.4480278491973877,0.9326186776161194,0.5154091715812683,0.6061477661132812,0.47619047619047616,1.4455957412719727,0.7025442719459534
1.4305036067962646,0.8984081149101257,0.5320954918861389,0.5895077586174011,0.5,0.8778206706047058,0.6830151081085205
1.3971949815750122,0.8649297952651978,0.5322651863098145,0.5918406248092651,0.47619047619047616,1.3687422275543213,0.6897336840629578
1.389502763748169,0.8985013961791992,0.4910013675689697,0.6138324737548828,0.47619047619047616,1.4060964584350586,0.7022755742073059
1.3975530862808228,0.9116999506950378,0.4858531355857849,0.6069340705871582,0.5476190476190477,1.490941047668457,0.6947086453437805
1.4190943241119385,0.8865982890129089,0.5324960350990295,0.591618001461029,0.5476190476190477,1.4074736833572388,0.6973870396614075
1.3356045484542847,0.9461818933486938,0.3894226551055908,0.6156121492385864,0.45238095238095233,1.8984575271606445,0.7037874460220337
1.3826897144317627,0.9486098289489746,0.4340798854827881,0.616352915763855,0.4285714285714286,1.6439199447631836,0.7123388648033142
1.4366286993026733,0.8717637658119202,0.5648649334907532,0.5703504085540771,0.5238095238095238,1.6867706775665283,0.677529513835907
1.3631339073181152,0.9222717881202698,0.44086211919784546,0.5921533107757568,0.40476190476190477,1.4814640283584595,0.7067754864692688
1.3690553903579712,0.9582039713859558,0.4108514189720154,0.6207372546195984,0.5238095238095238,1.7372008562088013,0.7425114512443542
1.3395966291427612,0.9432438611984253,0.39635276794433594,0.6060007214546204,0.45238095238095233,1.9176501035690308,0.7107950448989868
1.40034019947052,0.905877947807312,0.494462251663208,0.5756580829620361,0.5,2.0102345943450928,0.69271320104599
1.3856005668640137,0.9313544034957886,0.4542461633682251,0.6314817667007446,0.47619047619047616,1.4598451852798462,0.727277398109436
1.332350254058838,0.9572634696960449,0.37508678436279297,0.636748731136322,0.5,1.7216721773147583,0.7345375418663025
1.339276671409607,0.9436867833137512,0.3955898880958557,0.6378549933433533,0.5238095238095238,1.9483329057693481,0.7367141246795654
1.3710530996322632,0.9696605205535889,0.4013925790786743,0.6392123699188232,0.40476190476190477,1.5681830644607544,0.7415875196456909
1.3306748867034912,0.9316833019256592,0.39899158477783203,0.6166993975639343,0.40476190476190477,1.8300760984420776,0.7024175524711609
1.3579179048538208,0.9111596345901489,0.4467582702636719,0.6170784831047058,0.47619047619047616,1.8567177057266235,0.7169495820999146
1.3557506799697876,0.9332399964332581,0.42251068353652954,0.6190469264984131,0.47619047619047616,1.812774419784546,0.7178415656089783
1.3489629030227661,0.9445794820785522,0.40438342094421387,0.6368405818939209,0.5,1.9520210027694702,0.7430688738822937
1.3233925104141235,0.9398485422134399,0.3835439682006836,0.6147959232330322,0.4285714285714286,1.569340705871582,0.7187231779098511
1.3191814422607422,0.9493615031242371,0.3698199391365051,0.6477006077766418,0.4285714285714286,1.7983249425888062,0.7519448399543762
1.3469196557998657,0.9297524690628052,0.41716718673706055,0.7027471661567688,0.47619047619047616,1.274293065071106,0.8106833100318909
1.376186728477478,0.9474828839302063,0.42870384454727173,0.7158516645431519,0.5238095238095238,1.2237406969070435,0.8154440522193909
1.3790267705917358,0.9163368940353394,0.4626898765563965,0.6408934593200684,0.5476190476190477,1.6194332838058472,0.7591614127159119
1.3972551822662354,0.9242045283317566,0.47305065393447876,0.634548008441925,0.45238095238095233,1.8329182863235474,0.7578137516975403
1.3965401649475098,0.9694502353668213,0.4270899295806885,0.6638073325157166,0.5,1.9898967742919922,0.775532066822052
1.3875043392181396,1.0047262907028198,0.3827780485153198,0.7000797986984253,0.45238095238095233,1.9167875051498413,0.8277475237846375
1.3877732753753662,0.9064147472381592,0.48135852813720703,0.6302072405815125,0.5476190476190477,1.9835515022277832,0.7423454523086548
1.4505565166473389,0.838606595993042,0.6119499206542969,0.5762015581130981,0.38095238095238093,1.8297489881515503,0.6882802844047546
1.4341493844985962,0.8794512748718262,0.55469810962677,0.6066532135009766,0.5238095238095238,1.406100869178772,0.7077714800834656
1.4501125812530518,0.8951901197433472,0.5549224615097046,0.6331165432929993,0.5,1.7886793613433838,0.7300879955291748
1.4448398351669312,0.8737269043922424,0.5711129307746887,0.5943884253501892,0.5238095238095238,1.6770038604736328,0.7039800882339478
1.4373509883880615,0.9416815638542175,0.495669424533844,0.6568794250488281,0.47619047619047616,1.7788095474243164,0.7607072591781616
1.4959568977355957,0.9012056589126587,0.594751238822937,0.631049633026123,0.5952380952380952,1.339245319366455,0.735329270362854
1.498465895652771,0.949414849281311,0.54905104637146,0.657702624797821,0.5,1.8535230159759521,0.7701647281646729
1.5164563655853271,0.9035378694534302,0.612918496131897,0.6273094415664673,0.47619047619047616,2.1111292839050293,0.7367318272590637
1.4937565326690674,0.9395370483398438,0.5542194843292236,0.679223358631134,0.47619047619047616,1.3757637739181519,0.7670815587043762
1.5198084115982056,0.9168800115585327,0.6029284000396729,0.6287139654159546,0.5,1.8102535009384155,0.7292788624763489
1.5059248208999634,0.8944699764251709,0.6114548444747925,0.6031312346458435,0.45238095238095233,1.811112880706787,0.6963146924972534
1.5393178462982178,0.8541876673698425,0.6851301789283752,0.6057738065719604,0.45238095238095233,1.7752302885055542,0.694354236125946
1.4305765628814697,0.9171189069747925,0.5134576559066772,0.6390522718429565,0.5714285714285714,1.0363996028900146,0.7332006692886353
1.467132806777954,0.902208149433136,0.5649246573448181,0.6335164308547974,0.5476190476190477,1.3510555028915405,0.718468964099884
1.4618985652923584,0.9134352803230286,0.5484632849693298,0.632559597492218,0.5238095238095238,1.3156476020812988,0.7347134351730347
1.4509215354919434,0.9314926862716675,0.5194288492202759,0.6551114916801453,0.5238095238095238,1.6079206466674805,0.7454173564910889
1.4761216640472412,0.8772732019424438,0.5988484621047974,0.6194380521774292,0.5476190476190477,1.6156518459320068,0.7126551866531372
1.4173649549484253,0.9352957010269165,0.4820692539215088,0.6718813180923462,0.5476190476190477,1.8412256240844727,0.7661360502243042
1.4936524629592896,0.875333309173584,0.6183191537857056,0.6042569875717163,0.5,1.757540225982666,0.7029749155044556
1.438388705253601,0.8865854144096375,0.5518032908439636,0.6151818633079529,0.5,1.4237940311431885,0.7108657956123352
1.4486247301101685,0.9190109372138977,0.5296137928962708,0.6552966237068176,0.5,1.4526909589767456,0.7406893968582153
1.4639681577682495,0.8879848718643188,0.5759832859039307,0.617780327796936,0.5238095238095238,1.4981598854064941,0.7111852169036865
1.450594425201416,0.878150463104248,0.572443962097168,0.6269671320915222,0.5238095238095238,1.6627215147018433,0.7164177298545837
1.4582351446151733,0.892363429069519,0.5658717155456543,0.6208477020263672,0.47619047619047616,1.4368349313735962,0.7156484723091125
1.4671615362167358,0.8815047740936279,0.5856567621231079,0.6237558722496033,0.5238095238095238,1.4136290550231934,0.7190128564834595
1.48148512840271,0.8737137317657471,0.6077713966369629,0.5997111797332764,0.5476190476190477,1.8510161638259888,0.704095184803009
1.4252973794937134,0.9186485409736633,0.50664883852005,0.6468257904052734,0.45238095238095233,1.759984016418457,0.7408058047294617
1.4821503162384033,0.8397117853164673,0.642438530921936,0.5765087604522705,0.5,1.8474215269088745,0.6850854754447937
1.4735767841339111,0.8922606110572815,0.5813161730766296,0.6529332995414734,0.5238095238095238,2.2274818420410156,0.7393834590911865
1.4406439065933228,0.9224289655685425,0.5182149410247803,0.6601279973983765,0.47619047619047616,2.256263256072998,0.7376474738121033
1.4773324728012085,0.8817992806434631,0.5955331921577454,0.5906075835227966,0.5238095238095238,1.7383345365524292,0.688301682472229
1.4667985439300537,0.8765550851821899,0.5902434587478638,0.6022190451622009,0.5238095238095238,1.3859621286392212,0.6923596262931824
1.4486624002456665,0.9054286479949951,0.5432337522506714,0.6236698031425476,0.47619047619047616,1.3979052305221558,0.7169463634490967
1.4333453178405762,0.8887262940406799,0.5446190237998962,0.5999772548675537,0.5238095238095238,2.0245180130004883,0.6992093920707703
1.401292085647583,0.9092942476272583,0.4919978380203247,0.6110821962356567,0.5238095238095238,2.0042002201080322,0.6977354288101196
1.3839346170425415,0.9154853820800781,0.4684492349624634,0.6251227855682373,0.47619047619047616,2.11122465133667,0.7049671411514282
1.4251831769943237,0.882580041885376,0.5426031351089478,0.5846053957939148,0.4285714285714286,1.8930546045303345,0.673629879951477
1.4177238941192627,0.8802083134651184,0.5375155806541443,0.5964797139167786,0.5238095238095238,2.286003828048706,0.6687578558921814
1.4040658473968506,0.8914567828178406,0.51260906457901,0.594359278678894,0.45238095238095233,1.8613243103027344,0.6588899493217468
1.3837008476257324,0.9177762866020203,0.46592456102371216,0.6266509890556335,0.47619047619047616,2.1169321537017822,0.7120541334152222
1.4000245332717896,0.8717639446258545,0.5282605886459351,0.5816482901573181,0.47619047619047616,1.5896233320236206,0.6647912859916687
1.4128328561782837,0.8787309527397156,0.5341019034385681,0.601032555103302,0.5,1.7235480546951294,0.6881996393203735
1.4087538719177246,0.8457986116409302,0.5629552602767944,0.5769159197807312,0.5714285714285714,1.9789971113204956,0.6862337589263916
1.39841628074646,0.84820955991745,0.55020672082901,0.5935267210006714,0.5,1.5008481740951538,0.6868905425071716
1.4310401678085327,0.8412168622016907,0.589823305606842,0.5880617499351501,0.5,1.7872527837753296,0.7014779448509216
1.3910518884658813,0.8922765254974365,0.4987753629684448,0.6170439124107361,0.5952380952380952,1.4194700717926025,0.7339813113212585
1.4231990575790405,0.8336969614028931,0.5895020961761475,0.5709133148193359,0.5714285714285714,1.6837321519851685,0.7038794159889221
1.4375134706497192,0.8797364234924316,0.5577770471572876,0.6819887757301331,0.47619047619047616,1.751621961593628,0.7577807307243347
1.4848763942718506,0.8899378776550293,0.5949385166168213,0.6863239407539368,0.5,2.101987838745117,0.7640577554702759
1.4366732835769653,0.8870084285736084,0.5496648550033569,0.6834145784378052,0.5,1.7810269594192505,0.7644787430763245
1.493414044380188,0.8670588135719299,0.6263552308082581,0.6443708539009094,0.5238095238095238,1.9542213678359985,0.7525890469551086
1.4567681550979614,0.8736574053764343,0.5831107497215271,0.6390496492385864,0.5476190476190477,2.030937910079956,0.7420416474342346
1.4434744119644165,0.886494517326355,0.5569798946380615,0.6362069249153137,0.6190476190476191,1.8537604808807373,0.7325518131256104
1.4370747804641724,0.8596546053886414,0.577420175075531,0.5991622805595398,0.5714285714285714,2.0717508792877197,0.7016192078590393
1.5217984914779663,0.8671028017997742,0.6546956896781921,0.5971207022666931,0.47619047619047616,1.7690788507461548,0.6965054869651794
1.450042486190796,0.8695691227912903,0.5804733633995056,0.594298779964447,0.5,1.6225652694702148,0.6904317140579224
1.4587594270706177,0.8684374094009399,0.5903220176696777,0.5809844136238098,0.5714285714285714,1.3782485723495483,0.6806315183639526
1.4640390872955322,0.44659188389778137,1.0174472033977509,0.4880414307117462,0.30952380952380953,1.68611478805542,0.6353949308395386
1.153749942779541,0.3981828987598419,0.7555670440196991,0.3822905421257019,0.26190476190476186,1.7757889032363892,0.5370952486991882
1.2498528957366943,0.3821805715560913,0.867672324180603,0.375019907951355,0.33333333333333337,1.5969456434249878,0.5184417963027954
0.9715536832809448,0.313060462474823,0.6584932208061218,0.3197717070579529,0.40476190476190477,1.5422497987747192,0.5926263332366943
0.9656668305397034,0.3187873065471649,0.6468795239925385,0.40825751423835754,0.45238095238095233,1.423811674118042,0.6531566977500916
1.1365487575531006,0.28984370827674866,0.8467050492763519,0.4179009199142456,0.3571428571428571,1.140496015548706,0.679892361164093
1.1079351902008057,0.3334457278251648,0.7744894623756409,0.33033689856529236,0.45238095238095233,1.528798222541809,0.5766425132751465
1.2181744575500488,0.3329293429851532,0.8852451145648956,0.3296457827091217,0.5476190476190477,1.5943207740783691,0.5713155269622803
1.2326802015304565,0.35461458563804626,0.8780656158924103,0.3303637206554413,0.5238095238095238,1.4861292839050293,0.5125859379768372
1.2538402080535889,0.4803183674812317,0.7735218405723572,0.41296568512916565,0.5476190476190477,1.5282528400421143,0.5890712738037109
1.4165167808532715,0.5032083988189697,0.9133083820343018,0.45103326439857483,0.5476190476190477,0.990915060043335,0.6284722685813904
1.3422337770462036,0.4785517752170563,0.8636820018291473,0.49014991521835327,0.5238095238095238,1.083182692527771,0.6477403044700623
1.3497483730316162,0.39054033160209656,0.9592080414295197,0.47003239393234253,0.5,1.134098768234253,0.6010808944702148
1.3835896253585815,0.5271162986755371,0.8564733266830444,0.5256938338279724,0.47619047619047616,0.9500887393951416,0.6731126308441162
1.4841630458831787,0.4493151009082794,1.0348479449748993,0.5124889612197876,0.5476190476190477,1.2326805591583252,0.6758145093917847
1.5145841836929321,0.4676435887813568,1.0469405949115753,0.4725424647331238,0.5,0.9591984152793884,0.6250364780426025
1.3763355016708374,0.47343212366104126,0.9029033780097961,0.5154047012329102,0.5238095238095238,1.667988657951355,0.6771669983863831
1.3474928140640259,0.541917085647583,0.8055757284164429,0.4042295813560486,0.5238095238095238,1.9776521921157837,0.6243117451667786
1.3504607677459717,0.5805405378341675,0.7699202299118042,0.45824769139289856,0.5238095238095238,1.9776685237884521,0.6924195885658264
1.2874104976654053,0.5854575037956238,0.7019529938697815,0.5446767210960388,0.5238095238095238,1.948862910270691,0.6651350855827332
1.4633384943008423,0.5842640995979309,0.8790743947029114,0.6013438105583191,0.4285714285714286,1.7741581201553345,0.7454048991203308
1.3731602430343628,0.5439538955688477,0.8292063474655151,0.564450204372406,0.45238095238095233,1.4924142360687256,0.7059973478317261
1.351276159286499,0.5748093128204346,0.7764668464660645,0.5707042813301086,0.5,0.9941845536231995,0.7437818050384521
1.3864521980285645,0.4880356192588806,0.8984165787696838,0.474389910697937,0.5238095238095238,1.8765231370925903,0.690517783164978
1.363447904586792,0.5815675258636475,0.7818803787231445,0.5651673674583435,0.5,1.5395817756652832,0.736068069934845
1.3564257621765137,0.62274169921875,0.7336840629577637,0.5165427923202515,0.5,1.197715163230896,0.6848829984664917
1.367051362991333,0.44282084703445435,0.9242305159568787,0.4144038259983063,0.47619047619047616,1.4601621627807617,0.5459306240081787
1.3995397090911865,0.7172910571098328,0.6822486519813538,0.5134081244468689,0.5238095238095238,1.7967005968093872,0.7056020498275757
1.4300657510757446,0.6625084280967712,0.7675573229789734,0.5622512102127075,0.47619047619047616,1.1573176383972168,0.7423267960548401
1.463331937789917,0.6669314503669739,0.7964004874229431,0.5617923140525818,0.4285714285714286,1.7557752132415771,0.7564917206764221
1.5755040645599365,0.7457705140113831,0.8297335505485535,0.5922055244445801,0.47619047619047616,1.7714319229125977,0.7722882032394409
1.5127888917922974,0.6090655326843262,0.9037233591079712,0.5527713298797607,0.4285714285714286,1.3178033828735352,0.7387954592704773
1.6468855142593384,0.7750487923622131,0.8718367218971252,0.6474130153656006,0.5238095238095238,1.435010552406311,0.8604781627655029
1.699913740158081,0.8077773451805115,0.8921363949775696,0.6388174295425415,0.4285714285714286,1.3263792991638184,0.8441474437713623
1.6420207023620605,0.7106137871742249,0.9314069151878357,0.4757080674171448,0.5238095238095238,1.138176441192627,0.7016302943229675
1.699148416519165,0.8239409327507019,0.8752074837684631,0.5697187185287476,0.5714285714285714,1.4665251970291138,0.7829321622848511
1.6132473945617676,0.757519543170929,0.8557278513908386,0.5776917934417725,0.5238095238095238,1.9954925775527954,0.7871254682540894
1.652182698249817,0.9300106763839722,0.7221720218658447,0.624688982963562,0.5,1.4573767185211182,0.8548296093940735
1.6784714460372925,0.860917866230011,0.8175535798072815,0.5788761973381042,0.6428571428571428,1.4814081192016602,0.7768361568450928
1.4780023097991943,0.7798387408256531,0.6981635689735413,0.5801151394844055,0.5476190476190477,1.3049087524414062,0.7788366675376892
1.503333568572998,0.7007314562797546,0.8026021122932434,0.510063648223877,0.5238095238095238,1.7170833349227905,0.6958605051040649
1.4708588123321533,0.7301542162895203,0.7407045960426331,0.46359333395957947,0.5238095238095238,1.9689141511917114,0.6771915555000305
1.4734612703323364,0.8540703654289246,0.6193909049034119,0.5725059509277344,0.5238095238095238,1.797855019569397,0.8186151385307312
1.3045248985290527,0.8495604991912842,0.45496439933776855,0.5905925631523132,0.5238095238095238,1.5344300270080566,0.8324829339981079
1.5594273805618286,0.7358823418617249,0.8235450387001038,0.4655519723892212,0.5238095238095238,1.49466073513031,0.6420104503631592
1.472652792930603,0.8352445363998413,0.6374082565307617,0.5524093508720398,0.5476190476190477,1.9282368421554565,0.7211300730705261
1.511755347251892,0.7184421420097351,0.793313205242157,0.4606066048145294,0.5,1.649191975593567,0.6118119359016418
1.481716275215149,0.6345081329345703,0.8472081422805786,0.39674192667007446,0.5238095238095238,1.4657700061798096,0.5249055027961731
1.4778040647506714,0.6920164823532104,0.7857875823974609,0.4462969899177551,0.5952380952380952,1.7219353914260864,0.5852397084236145
1.408793330192566,0.6929489970207214,0.7158443331718445,0.4547026455402374,0.5476190476190477,1.7250176668167114,0.578596293926239
1.4592869281768799,0.6798890233039856,0.7793979048728943,0.44233977794647217,0.5476190476190477,2.0053138732910156,0.5818172693252563
1.3663814067840576,0.6357008218765259,0.7306805849075317,0.39056190848350525,0.5476190476190477,1.608206868171692,0.523163914680481
1.2228420972824097,0.7011487483978271,0.5216933488845825,0.5232129096984863,0.5952380952380952,1.7444106340408325,0.6445707082748413
1.3377025127410889,0.528645932674408,0.8090565800666809,0.3742295801639557,0.5952380952380952,1.718224287033081,0.49962809681892395
1.306313395500183,0.5784233808517456,0.7278900146484375,0.38201606273651123,0.5238095238095238,1.688359022140503,0.519639790058136
1.3679635524749756,0.5659842491149902,0.8019793033599854,0.34617385268211365,0.5238095238095238,1.4232022762298584,0.5107994675636292
1.298290729522705,0.7560319304466248,0.5422587990760803,0.41425496339797974,0.5476190476190477,1.6414843797683716,0.5699393153190613
1.3535655736923218,0.6534366607666016,0.7001289129257202,0.4330395460128784,0.5476190476190477,2.0747272968292236,0.621847927570343
1.3717172145843506,0.7883018255233765,0.5834153890609741,0.47942429780960083,0.47619047619047616,2.0333874225616455,0.6210468411445618
1.3766834735870361,0.7639172673225403,0.6127662062644958,0.5327427983283997,0.4285714285714286,1.886837124824524,0.6776410937309265
1.4031304121017456,0.8616150617599487,0.5415153503417969,0.5955619812011719,0.5714285714285714,2.125880718231201,0.6667130589485168
1.368106722831726,0.9260833263397217,0.4420233964920044,0.6042277812957764,0.5714285714285714,1.2289972305297852,0.6890059113502502
1.452983021736145,0.9705054759979248,0.4824775457382202,0.6232823133468628,0.5476190476190477,2.057692527770996,0.7051759362220764
1.5072976350784302,0.944212019443512,0.5630856156349182,0.5964233875274658,0.5238095238095238,1.8960386514663696,0.6799308061599731
1.4589883089065552,0.9563227891921997,0.5026655197143555,0.5838571786880493,0.5,1.4200907945632935,0.6807137131690979
1.5172970294952393,0.9555012583732605,0.5617957711219788,0.5904992818832397,0.5476190476190477,1.346907138824463,0.6731851100921631
1.8811391592025757,0.43736663460731506,1.4437725245952606,0.5332162380218506,0.5952380952380952,1.1444666385650635,0.7740336060523987
1.8292994499206543,0.4611544907093048,1.3681449592113495,0.5678292512893677,0.45238095238095233,1.3896660804748535,0.8036192655563354
1.9274259805679321,0.47852376103401184,1.4489022195339203,0.5499097108840942,0.5238095238095238,1.1480679512023926,0.8020999431610107
2.000066041946411,0.4969947338104248,1.5030713081359863,0.5441874265670776,0.47619047619047616,1.1682307720184326,0.7793789505958557
1.8088579177856445,0.6129312515258789,1.1959266662597656,0.5431715846061707,0.5,1.1238819360733032,0.7735536694526672
1.7126656770706177,0.5625349879264832,1.1501306891441345,0.5116657018661499,0.5714285714285714,1.1671626567840576,0.7617954611778259
1.7492831945419312,0.6216441988945007,1.1276389956474304,0.5048973560333252,0.5,1.3077917098999023,0.7497197985649109
1.7710365056991577,0.5774146914482117,1.193621814250946,0.5758299231529236,0.5952380952380952,1.084713339805603,0.8207660913467407
1.7715104818344116,0.6485269069671631,1.1229835748672485,0.5557230710983276,0.45238095238095233,1.4944305419921875,0.8045420050621033
1.716442584991455,0.611687958240509,1.104754626750946,0.5340731739997864,0.5476190476190477,1.6284747123718262,0.7821117043495178
1.6550326347351074,0.6662434935569763,0.9887891411781311,0.5913527607917786,0.47619047619047616,1.436867117881775,0.8574941158294678
1.6279627084732056,0.6750195622444153,0.9529431462287903,0.59358149766922,0.5,1.2792621850967407,0.873319149017334
1.6775096654891968,0.686386227607727,0.9911234378814697,0.6019722819328308,0.45238095238095233,1.5112574100494385,0.8695970773696899
1.6792246103286743,0.673291027545929,1.0059335827827454,0.5924736261367798,0.5952380952380952,1.3726906776428223,0.8777037262916565
1.6535699367523193,0.7315660119056702,0.9220039248466492,0.6061083078384399,0.5,1.1129870414733887,0.8636739253997803
1.6248127222061157,0.8732848763465881,0.7515278458595276,0.6126713156700134,0.5476190476190477,1.2391738891601562,0.8861193656921387
1.744870662689209,0.8753454089164734,0.8695252537727356,0.5632907748222351,0.5238095238095238,1.003759503364563,0.8144873380661011
1.7173521518707275,0.9048616290092468,0.8124905228614807,0.5673279166221619,0.5238095238095238,1.416171669960022,0.7754889130592346
1.6925709247589111,0.9779985547065735,0.7145723700523376,0.5983309149742126,0.47619047619047616,1.5099151134490967,0.7622507214546204
1.799798607826233,0.895195722579956,0.9046028852462769,0.5630211234092712,0.47619047619047616,1.2632580995559692,0.7334223389625549
1.7436832189559937,0.8962005376815796,0.8474826812744141,0.5416461825370789,0.45238095238095233,1.4704499244689941,0.7319627404212952
1.7220110893249512,0.8379580974578857,0.8840529918670654,0.5057501792907715,0.5238095238095238,1.8408111333847046,0.6899856328964233
1.6610788106918335,0.8833771347999573,0.7777016758918762,0.5442830920219421,0.5238095238095238,1.3928126096725464,0.7243529558181763
1.6992329359054565,0.8681523203849792,0.8310806155204773,0.5759578943252563,0.6190476190476191,0.8227053880691528,0.7684245705604553
1.7008309364318848,0.7731139659881592,0.9277169704437256,0.4839821755886078,0.5,1.547676920890808,0.6871508955955505
1.6420754194259644,0.770403265953064,0.8716721534729004,0.48688721656799316,0.5476190476190477,1.415763258934021,0.6850394010543823
1.56199049949646,0.8283098936080933,0.7336806058883667,0.5114618539810181,0.5476190476190477,1.705334186553955,0.7138844132423401
1.6090120077133179,0.7407265305519104,0.8682854771614075,0.5203904509544373,0.5714285714285714,1.4086980819702148,0.698309063911438
1.541286587715149,0.8008135557174683,0.7404730319976807,0.501314103603363,0.5238095238095238,1.6645151376724243,0.6814562082290649
1.6053764820098877,0.7973946332931519,0.8079818487167358,0.5498940944671631,0.5952380952380952,1.563453197479248,0.7302703261375427
1.4470878839492798,0.8172034025192261,0.6298844814300537,0.5121011734008789,0.6190476190476191,1.606221318244934,0.6866278052330017
1.4788079261779785,0.6570934653282166,0.821714460849762,0.4621281027793884,0.5,1.2270023822784424,0.5792716145515442
1.466286063194275,0.7195612788200378,0.7467247843742371,0.46088069677352905,0.6190476190476191,1.4119772911071777,0.636402428150177
1.4758089780807495,0.6055167317390442,0.8702922463417053,0.4407166838645935,0.5476190476190477,1.6111847162246704,0.5503325462341309
1.2665497064590454,0.7464092373847961,0.5201404690742493,0.48734721541404724,0.5476190476190477,1.5421442985534668,0.6203449964523315
1.4543530941009521,0.6538136601448059,0.8005394339561462,0.4357222616672516,0.5714285714285714,1.0861563682556152,0.5453960299491882
1.2514715194702148,0.6952873468399048,0.5561841726303101,0.4652915894985199,0.5238095238095238,1.4867219924926758,0.5742921829223633
1.243417739868164,0.6206671595573425,0.6227505803108215,0.42271149158477783,0.5714285714285714,1.8145850896835327,0.5151771903038025
1.247290849685669,0.6778069138526917,0.5694839358329773,0.44244951009750366,0.5952380952380952,2.261068344116211,0.5381273031234741
1.233077049255371,0.6394550204277039,0.5936220288276672,0.40036818385124207,0.5238095238095238,1.9560807943344116,0.5084977149963379
1.2775814533233643,0.6613962054252625,0.6161852478981018,0.4187633693218231,0.5714285714285714,1.6794074773788452,0.526870608329773
1.3845784664154053,0.6883800625801086,0.6961984038352966,0.49045756459236145,0.45238095238095233,1.3363791704177856,0.5942918658256531
1.3367465734481812,0.7287876009941101,0.607958972454071,0.4893557131290436,0.5476190476190477,1.2178926467895508,0.6061369180679321
1.3430631160736084,0.6676729917526245,0.6753901243209839,0.4548470079898834,0.5952380952380952,1.6622205972671509,0.5823822021484375
1.3449541330337524,0.6390008926391602,0.7059532403945923,0.4172731339931488,0.5714285714285714,1.7837687730789185,0.5249159336090088
1.3315601348876953,0.6696869134902954,0.6618732213973999,0.4787864685058594,0.5714285714285714,1.4779362678527832,0.5816603899002075
1.335632085800171,0.7026929259300232,0.6329391598701477,0.5095239877700806,0.5476190476190477,1.7549902200698853,0.6353467702865601
1.3048003911972046,0.691060483455658,0.6137399077415466,0.49534255266189575,0.5238095238095238,1.6958224773406982,0.6100618839263916
1.2714468240737915,0.7233319878578186,0.5481148362159729,0.519046425819397,0.5476190476190477,1.6785000562667847,0.6232380270957947
1.1918251514434814,0.787667453289032,0.40415769815444946,0.5366360545158386,0.5238095238095238,1.6389341354370117,0.6498605608940125
1.2234678268432617,0.7279155254364014,0.49555230140686035,0.4592558443546295,0.5476190476190477,1.7363659143447876,0.5853589177131653
1.3409980535507202,0.7481334209442139,0.5928646326065063,0.4861183762550354,0.47619047619047616,1.568041443824768,0.6226977109909058
1.2972344160079956,0.7650333046913147,0.5322011113166809,0.45258060097694397,0.5,1.715227723121643,0.5786440968513489
1.2800263166427612,0.7697330117225647,0.5102933049201965,0.4702789783477783,0.5476190476190477,2.0081539154052734,0.5906428694725037
1.2480428218841553,0.75150465965271,0.4965381622314453,0.46736940741539,0.5952380952380952,1.6380629539489746,0.5750508308410645
1.2607001066207886,0.7742378115653992,0.4864622950553894,0.4460788369178772,0.5,1.569287896156311,0.5546860098838806
1.284926414489746,0.7480795979499817,0.5368468165397644,0.41887667775154114,0.5952380952380952,1.7089396715164185,0.5357067584991455
1.3645148277282715,0.7048601508140564,0.6596546769142151,0.41088172793388367,0.5,1.3350131511688232,0.5471943020820618
1.4123512506484985,0.8195482492446899,0.5928030014038086,0.5225766897201538,0.45238095238095233,1.5203639268875122,0.624195396900177
1.4397445917129517,0.8055155873298645,0.6342290043830872,0.48575982451438904,0.5476190476190477,1.1808757781982422,0.6207525134086609
1.4359482526779175,0.8234862089157104,0.612462043762207,0.4954316020011902,0.5238095238095238,1.5766780376434326,0.6323918104171753
1.4316306114196777,0.7903283834457397,0.641302227973938,0.4387904703617096,0.5,1.5517847537994385,0.5560871362686157
1.3737319707870483,0.7586077451705933,0.6151242256164551,0.4174582362174988,0.45238095238095233,1.5449751615524292,0.5280925035476685
1.366987943649292,0.7406203150749207,0.6263676285743713,0.40819934010505676,0.45238095238095233,1.5498073101043701,0.5429114103317261
1.3931500911712646,0.7723751664161682,0.6207749247550964,0.4246499836444855,0.5,1.3848576545715332,0.5600942373275757
1.4323744773864746,0.6967674493789673,0.7356070280075073,0.3946627080440521,0.5,1.4934742450714111,0.5435373187065125
1.4173696041107178,0.7620284557342529,0.6553411483764648,0.46001285314559937,0.5238095238095238,1.7198925018310547,0.6363337635993958
1.450431227684021,0.7294589281082153,0.7209722995758057,0.4535745680332184,0.47619047619047616,1.4627742767333984,0.6117734313011169
1.4363049268722534,0.7634097933769226,0.6728951334953308,0.4593375325202942,0.45238095238095233,1.6344079971313477,0.6285343170166016
1.4894307851791382,0.7547703385353088,0.7346604466438293,0.4503490924835205,0.5476190476190477,1.475872278213501,0.5869783163070679
1.491410732269287,0.7252862453460693,0.7661244869232178,0.4181150794029236,0.5476190476190477,1.1707496643066406,0.5666515827178955
1.494654893875122,0.7613941431045532,0.7332607507705688,0.44192346930503845,0.5,1.3202661275863647,0.571532666683197
1.4713737964630127,0.7577401995658875,0.7136335968971252,0.4498463273048401,0.5238095238095238,1.82187020778656,0.5782186388969421
1.4782483577728271,0.7146590948104858,0.7635892629623413,0.41772910952568054,0.5476190476190477,1.9345194101333618,0.5402909517288208
1.4455207586288452,0.7137819528579712,0.731738805770874,0.4298052191734314,0.5,1.5990846157073975,0.5510362982749939
1.4734997749328613,0.7306305170059204,0.7428692579269409,0.43737149238586426,0.47619047619047616,1.9768431186676025,0.5501893758773804
1.398229956626892,0.7413710355758667,0.6568589210510254,0.45519569516181946,0.5476190476190477,1.7366633415222168,0.5733784437179565
1.4238663911819458,0.7027226090431213,0.7211437821388245,0.4114466905593872,0.5952380952380952,1.6423732042312622,0.5204859972000122
1.3996373414993286,0.7477470636367798,0.6518902778625488,0.46905195713043213,0.5238095238095238,1.7817782163619995,0.5807887315750122
1.4157631397247314,0.7110975980758667,0.7046655416488647,0.41824179887771606,0.5,1.4211766719818115,0.5310996174812317
1.3833502531051636,0.7196264863014221,0.6637237668037415,0.43278825283050537,0.5,1.6536115407943726,0.5413137674331665
1.3847311735153198,0.6965104341506958,0.688220739364624,0.4166035056114197,0.5952380952380952,1.5714423656463623,0.5208336114883423
1.4077870845794678,0.6851335763931274,0.7226535081863403,0.39858704805374146,0.5238095238095238,1.5195446014404297,0.503483235836029
1.34907066822052,0.7273651361465454,0.6217055320739746,0.4479912519454956,0.5,1.6413487195968628,0.5418551564216614
1.3793776035308838,0.686633288860321,0.6927443146705627,0.3919094204902649,0.5238095238095238,1.8114622831344604,0.502727746963501
1.4251277446746826,0.6693888306617737,0.7557389140129089,0.3857896029949188,0.5238095238095238,1.5487146377563477,0.48664477467536926
1.3533076047897339,0.7214802503585815,0.6318273544311523,0.4261980354785919,0.5,1.1773604154586792,0.5378977060317993
1.3441386222839355,0.722920835018158,0.6212177872657776,0.4289248287677765,0.5952380952380952,1.0425022840499878,0.5410487055778503
1.4118462800979614,0.6793070435523987,0.7325392365455627,0.3945825695991516,0.47619047619047616,1.5429490804672241,0.5019700527191162
1.401031255722046,0.677097737789154,0.7239335179328918,0.4070906341075897,0.5476190476190477,1.6054304838180542,0.5167135000228882
1.390144944190979,0.6886623501777649,0.7014825940132141,0.41517770290374756,0.5714285714285714,1.671572208404541,0.524998128414154
1.389599084854126,0.7364747524261475,0.6531243324279785,0.4492107033729553,0.6190476190476191,1.8239967823028564,0.5602140426635742
1.4413188695907593,0.6662408709526062,0.7750779986381531,0.3945920169353485,0.5952380952380952,1.7620065212249756,0.5091354846954346
1.406714916229248,0.7070114016532898,0.6997035145759583,0.4151042103767395,0.5238095238095238,1.3691035509109497,0.5298291444778442
1.3866578340530396,0.7480366826057434,0.6386211514472961,0.45453885197639465,0.5476190476190477,1.6230412721633911,0.5741176605224609
1.3747714757919312,0.7297588586807251,0.645012617111206,0.43516048789024353,0.5,1.786831021308899,0.5567024350166321
1.3760991096496582,0.7447441816329956,0.6313549280166626,0.45740455389022827,0.5714285714285714,1.8042577505111694,0.5752143263816833
1.4444440603256226,0.6883142590522766,0.756129801273346,0.405702143907547,0.5238095238095238,1.1613869667053223,0.5234434604644775
1.4122272729873657,0.7233288288116455,0.6888984441757202,0.4319065809249878,0.5952380952380952,1.4535621404647827,0.5411324501037598
1.4461349248886108,0.696191668510437,0.7499432563781738,0.4201122522354126,0.5238095238095238,1.3060270547866821,0.5356913208961487
1.3862049579620361,0.6946413516998291,0.691563606262207,0.42155921459198,0.5,1.6784354448318481,0.5457532405853271
1.4024494886398315,0.7351519465446472,0.6672975420951843,0.44755080342292786,0.5714285714285714,1.7453222274780273,0.5615254640579224
1.4282290935516357,0.6999691128730774,0.7282599806785583,0.40612828731536865,0.5238095238095238,2.1104395389556885,0.5289870500564575
1.3889992237091064,0.7255658507347107,0.6634333729743958,0.43638908863067627,0.5238095238095238,1.3989681005477905,0.5430921912193298
1.3629978895187378,0.7034371495246887,0.6595607399940491,0.4133971333503723,0.5238095238095238,1.2790838479995728,0.5339916348457336
1.395941138267517,0.7578848004341125,0.6380563378334045,0.4498128294944763,0.45238095238095233,1.4844454526901245,0.5664837956428528
1.3983975648880005,0.6808503866195679,0.7175471782684326,0.3978763520717621,0.5714285714285714,1.6675482988357544,0.5154409408569336
1.4126752614974976,0.7069326639175415,0.705742597579956,0.44643640518188477,0.47619047619047616,1.6618469953536987,0.5531356930732727
1.4059646129608154,0.666542649269104,0.7394219636917114,0.3846990764141083,0.5952380952380952,1.920979380607605,0.5020452737808228
1.3861744403839111,0.7234163880348206,0.6627580523490906,0.4370000958442688,0.5,1.6615345478057861,0.548404335975647
1.4027372598648071,0.6977465748786926,0.7049906849861145,0.4135423004627228,0.5,1.6845550537109375,0.5208773016929626
1.437109351158142,0.7010787129402161,0.736030638217926,0.40233054757118225,0.47619047619047616,1.6749237775802612,0.5122458934783936
1.3566876649856567,0.7408999800682068,0.61578768491745,0.449063241481781,0.4285714285714286,1.723799228668213,0.5561299324035645
1.417365550994873,0.6876576542854309,0.7297078967094421,0.3952033221721649,0.5476190476190477,2.0410141944885254,0.5008408427238464
1.4246602058410645,0.6895533204078674,0.735106885433197,0.4281717836856842,0.5714285714285714,1.5544002056121826,0.5312870144844055
1.3874077796936035,0.7454555034637451,0.6419522762298584,0.4422692656517029,0.5238095238095238,2.0025010108947754,0.5530575513839722
1.43817937374115,0.6772188544273376,0.7609605193138123,0.37848564982414246,0.47619047619047616,1.4698946475982666,0.49947550892829895
1.3439332246780396,0.72590571641922,0.6180275082588196,0.43525174260139465,0.47619047619047616,1.3979988098144531,0.5502814054489136
1.4052239656448364,0.6835883259773254,0.721635639667511,0.3890998065471649,0.5714285714285714,1.5964106321334839,0.508417546749115
1.4360735416412354,0.6742370128631592,0.7618365287780762,0.3859771490097046,0.5714285714285714,1.7419135570526123,0.5020653009414673
1.4113423824310303,0.6889237761497498,0.7224186062812805,0.40925273299217224,0.5238095238095238,1.8993662595748901,0.51644366979599
1.3725718259811401,0.7031310200691223,0.6694408059120178,0.41571953892707825,0.5476190476190477,1.26370108127594,0.5431860089302063
1.4033749103546143,0.7126709222793579,0.6907039880752563,0.41902753710746765,0.5238095238095238,1.4884099960327148,0.5360459089279175
1.4429386854171753,0.6788052320480347,0.7641334533691406,0.38978180289268494,0.5,1.6528478860855103,0.5023879408836365
1.407382845878601,0.7056213617324829,0.7017614841461182,0.4251282811164856,0.5476190476190477,1.885351300239563,0.5368422865867615
1.4040801525115967,0.7129948735237122,0.6910852789878845,0.4131234288215637,0.5476190476190477,1.9583239555358887,0.5373697280883789
1.4005922079086304,0.6860398650169373,0.7145523428916931,0.41122448444366455,0.6190476190476191,1.6023491621017456,0.5199459791183472
1.4342464208602905,0.6836633086204529,0.7505831122398376,0.4046584963798523,0.4285714285714286,1.7267160415649414,0.5183864831924438
1.3938555717468262,0.7446696758270264,0.6491858959197998,0.45039811730384827,0.5476190476190477,2.1587703227996826,0.5621117353439331
1.4452861547470093,0.6857362985610962,0.7595498561859131,0.37431222200393677,0.5238095238095238,1.4066250324249268,0.5046955943107605
1.414928674697876,0.6561980247497559,0.7587306499481201,0.4108629524707794,0.5,1.2646186351776123,0.5172361135482788
1.3755327463150024,0.726094663143158,0.6494380831718445,0.4601168930530548,0.5238095238095238,1.3255397081375122,0.568987250328064
1.4556143283843994,0.672036349773407,0.7835779786109924,0.3853788673877716,0.5714285714285714,1.5229227542877197,0.5004799962043762
1.4098516702651978,0.671148955821991,0.7387027144432068,0.3874364197254181,0.5,1.7772043943405151,0.5109452605247498
1.3864692449569702,0.7087694406509399,0.6776998043060303,0.41773808002471924,0.5476190476190477,1.953899621963501,0.5248661041259766
1.402858853340149,0.6772205233573914,0.7256383299827576,0.39812570810317993,0.5476190476190477,1.5527033805847168,0.5159191489219666
1.39640212059021,0.7233297824859619,0.673072338104248,0.42475947737693787,0.5238095238095238,1.5443516969680786,0.5334441065788269
1.4684760570526123,0.6684843897819519,0.7999916672706604,0.3988526463508606,0.47619047619047616,1.624092698097229,0.508755624294281
1.4002879858016968,0.7015873193740845,0.6987006664276123,0.4273146092891693,0.5476190476190477,1.7012996673583984,0.52937912940979
1.3823665380477905,0.7407485246658325,0.641618013381958,0.4368014633655548,0.5714285714285714,1.7890034914016724,0.5528939962387085
1.3912016153335571,0.7405750155448914,0.6506265997886658,0.4674757719039917,0.5238095238095238,1.4591398239135742,0.5744806528091431
1.3687406778335571,0.7464763522148132,0.6222643256187439,0.45442527532577515,0.47619047619047616,1.5986361503601074,0.570774257183075
1.4216862916946411,0.6894267201423645,0.7322595715522766,0.4154966473579407,0.5714285714285714,1.8472307920455933,0.5282061100006104
1.3438318967819214,0.7514612078666687,0.5923706889152527,0.47152310609817505,0.5,1.8256109952926636,0.5804492831230164
1.408770203590393,0.7188460230827332,0.6899241805076599,0.41342660784721375,0.5,1.718611717224121,0.5422230362892151
1.3965646028518677,0.6827196478843689,0.7138449549674988,0.41424447298049927,0.5,1.9828577041625977,0.5236305594444275
1.4181911945343018,0.7093706727027893,0.7088205218315125,0.42796972393989563,0.5238095238095238,1.2368543148040771,0.5433621406555176
1.3444329500198364,0.7685071229934692,0.5759258270263672,0.4618983268737793,0.47619047619047616,1.749456763267517,0.5770239233970642
1.3733471632003784,0.7209022045135498,0.6524449586868286,0.4244612455368042,0.47619047619047616,1.2808901071548462,0.5532987117767334
1.4287797212600708,0.6968640089035034,0.7319157123565674,0.4086190462112427,0.45238095238095233,1.5313671827316284,0.5211883783340454
1.3895738124847412,0.718856692314148,0.6707171201705933,0.4265342950820923,0.5714285714285714,1.5472567081451416,0.5451924204826355
1.3973051309585571,0.6985851526260376,0.6987199783325195,0.42069095373153687,0.5476190476190477,1.5407757759094238,0.535804808139801
1.4077727794647217,0.6867202520370483,0.7210525274276733,0.4107111096382141,0.5714285714285714,1.8174651861190796,0.5293351411819458
1.398598074913025,0.7023541331291199,0.696243941783905,0.3972873091697693,0.5714285714285714,1.6314674615859985,0.5222681760787964
1.4299198389053345,0.6921631097793579,0.7377567291259766,0.3986779749393463,0.6428571428571428,1.5607491731643677,0.5088931918144226
1.390322208404541,0.714777410030365,0.675544798374176,0.4429357647895813,0.5952380952380952,2.2923152446746826,0.5549097061157227
1.3705216646194458,0.7363024950027466,0.6342191696166992,0.4418640434741974,0.5238095238095238,1.8448423147201538,0.5599620342254639
1.4107811450958252,0.707091212272644,0.7036899328231812,0.4135071933269501,0.5476190476190477,1.5790131092071533,0.5309289693832397
1.3634611368179321,0.7543532848358154,0.6091078519821167,0.47579774260520935,0.45238095238095233,1.4246973991394043,0.5801912546157837
1.4353886842727661,0.6899060606956482,0.7454826235771179,0.4065638780593872,0.5714285714285714,1.7501236200332642,0.5201315879821777
1.3982218503952026,0.6835330128669739,0.7146888375282288,0.3979845643043518,0.5476190476190477,1.8055026531219482,0.5263890624046326
1.4043594598770142,0.7326822876930237,0.6716771721839905,0.43146076798439026,0.5238095238095238,1.802330493927002,0.5543801784515381
1.4403259754180908,0.6812710165977478,0.759054958820343,0.41122519969940186,0.45238095238095233,1.6158920526504517,0.5157727003097534
1.4197020530700684,0.698476254940033,0.7212257981300354,0.4112427830696106,0.5,1.7264171838760376,0.5220650434494019
1.4102169275283813,0.734012246131897,0.6762046813964844,0.45785993337631226,0.45238095238095233,1.431486964225769,0.5609277486801147
1.4021763801574707,0.7029378414154053,0.6992385387420654,0.421609491109848,0.5,1.2521318197250366,0.5323522686958313
1.4252660274505615,0.6953102350234985,0.729955792427063,0.3972913324832916,0.47619047619047616,1.2281298637390137,0.5154208540916443
1.4069591760635376,0.7379916906356812,0.6689674854278564,0.44649115204811096,0.5,1.4996216297149658,0.5712980628013611
1.4228235483169556,0.681164026260376,0.7416595220565796,0.4003373384475708,0.5476190476190477,1.577706217765808,0.5190175175666809
1.374611258506775,0.7359617352485657,0.6386495232582092,0.4358530640602112,0.5476190476190477,1.4518721103668213,0.5572108626365662
1.3724101781845093,0.6990615725517273,0.673348605632782,0.4102824330329895,0.5476190476190477,1.5170013904571533,0.5372214317321777
1.4459997415542603,0.6560561060905457,0.7899436354637146,0.36996814608573914,0.5238095238095238,1.82078218460083,0.48652270436286926
1.353269338607788,0.7374427914619446,0.6158265471458435,0.4412621259689331,0.5476190476190477,1.9312810897827148,0.5530604720115662
1.3996669054031372,0.7264708876609802,0.673196017742157,0.4345836639404297,0.5238095238095238,1.3145573139190674,0.554656445980072
1.4157378673553467,0.696084201335907,0.7196536660194397,0.4066691994667053,0.5476190476190477,0.9633079171180725,0.5094410181045532
1.4414058923721313,0.7107589840888977,0.7306469082832336,0.44076550006866455,0.4285714285714286,1.4964618682861328,0.5498188734054565
1.407458782196045,0.7061007618904114,0.7013580203056335,0.41582921147346497,0.47619047619047616,1.6543501615524292,0.5333234667778015
1.410805344581604,0.7124376893043518,0.6983676552772522,0.41919976472854614,0.5238095238095238,1.9457162618637085,0.5356321334838867
1.3992608785629272,0.684486448764801,0.7147744297981262,0.4102678596973419,0.5476190476190477,1.1406084299087524,0.5329079031944275
1.3967394828796387,0.707190215587616,0.6895492672920227,0.41727346181869507,0.5476190476190477,1.661042332649231,0.5350273251533508
1.4450610876083374,0.6803266406059265,0.7647344470024109,0.4095006287097931,0.5952380952380952,1.7635293006896973,0.5282642841339111
1.4469578266143799,0.6703020930290222,0.7766557335853577,0.3787171244621277,0.5238095238095238,1.7473653554916382,0.5007347464561462
1.379606008529663,0.7524679899215698,0.6271380186080933,0.44844546914100647,0.5238095238095238,1.7188173532485962,0.5706796646118164
1.4323747158050537,0.6823347210884094,0.7500399947166443,0.40961894392967224,0.5,1.591578483581543,0.5117489695549011
1.432998776435852,0.7063637375831604,0.7266350388526917,0.42465054988861084,0.5238095238095238,1.3830780982971191,0.5354453921318054
1.3708198070526123,0.7516295909881592,0.6191902160644531,0.46984872221946716,0.5714285714285714,1.9784127473831177,0.5711817145347595
1.3818285465240479,0.7362272143363953,0.6456013321876526,0.44758880138397217,0.5476190476190477,1.5868757963180542,0.5640127062797546
1.385735034942627,0.7094700932502747,0.6762649416923523,0.410654217004776,0.5476190476190477,1.65084707736969,0.5223652124404907
1.4523791074752808,0.6905187368392944,0.7618603706359863,0.4110373854637146,0.5238095238095238,1.5424333810806274,0.5251398682594299
1.4109138250350952,0.7243109345436096,0.6866028904914856,0.41376200318336487,0.47619047619047616,1.6587508916854858,0.5320447683334351
1.4064304828643799,0.6776922345161438,0.7287382483482361,0.40315499901771545,0.5,1.706868290901184,0.524830162525177
1.346481442451477,0.7376579642295837,0.6088234782218933,0.44338953495025635,0.5238095238095238,1.5733981132507324,0.5668712854385376
1.4156767129898071,0.7090445160865784,0.7066321969032288,0.44100841879844666,0.5476190476190477,1.7952237129211426,0.5481973886489868
1.4162442684173584,0.6777583360671997,0.7384859323501587,0.39527615904808044,0.45238095238095233,1.710042119026184,0.5126516222953796
1.3845850229263306,0.7185621857643127,0.6660228371620178,0.4304337501525879,0.5,1.9974735975265503,0.5439393520355225
1.3653250932693481,0.6975299715995789,0.6677951216697693,0.4004319906234741,0.5714285714285714,1.793915033340454,0.5125638246536255
1.373789668083191,0.7457045316696167,0.6280851364135742,0.4650844931602478,0.47619047619047616,1.1489534378051758,0.5713726282119751
1.3986390829086304,0.743124783039093,0.6555142998695374,0.4563591480255127,0.47619047619047616,1.6322181224822998,0.5695332884788513
1.3819737434387207,0.7377873063087463,0.6441864371299744,0.4466218054294586,0.5,1.4230338335037231,0.5595699548721313
1.4237979650497437,0.6937513947486877,0.7300465703010559,0.40791699290275574,0.5,1.3012850284576416,0.5317044258117676
1.4359554052352905,0.7015156149864197,0.7344397902488708,0.39787620306015015,0.5476190476190477,1.555315375328064,0.510014533996582
1.416331171989441,0.6881838440895081,0.7281473278999329,0.4009345471858978,0.5952380952380952,1.7940243482589722,0.5104154348373413
1.4007283449172974,0.7122019529342651,0.6885263919830322,0.42581960558891296,0.5238095238095238,1.9966682195663452,0.5438894033432007
1.4198814630508423,0.6791309714317322,0.7407504916191101,0.39973151683807373,0.5476190476190477,1.6100555658340454,0.504315197467804
1.3719786405563354,0.7588404417037964,0.6131381988525391,0.4635598659515381,0.5,1.7852756977081299,0.5806364417076111
1.4040963649749756,0.7176954746246338,0.6864008903503418,0.43428683280944824,0.5714285714285714,1.6319451332092285,0.548780620098114
1.3894984722137451,0.7232199311256409,0.6662785410881042,0.42855018377304077,0.5238095238095238,1.4532448053359985,0.5417497754096985
1.397855281829834,0.7174776792526245,0.6803776025772095,0.42379388213157654,0.47619047619047616,1.7810486555099487,0.5483906865119934
1.4081553220748901,0.7079773545265198,0.7001779675483704,0.42742639780044556,0.5476190476190477,1.8109936714172363,0.5409456491470337
1.463126301765442,0.6659584045410156,0.7971678972244263,0.3715071976184845,0.5476190476190477,2.069859504699707,0.49795085191726685
1.4407597780227661,0.6781496405601501,0.762610137462616,0.3951040804386139,0.47619047619047616,1.899853229522705,0.5110173225402832
1.433681845664978,0.6842131018638611,0.7494687438011169,0.3971891701221466,0.5238095238095238,1.337806224822998,0.5139274597167969
1.4340962171554565,0.7087500691413879,0.7253461480140686,0.42865681648254395,0.45238095238095233,1.5193321704864502,0.5381966829299927
1.3552268743515015,0.763909101486206,0.5913177728652954,0.4864940941333771,0.45238095238095233,1.3813111782073975,0.5885610580444336
1.4024369716644287,0.7514846324920654,0.6509523391723633,0.4600808620452881,0.5238095238095238,1.8873833417892456,0.5635332465171814
1.3892953395843506,0.7064064145088196,0.682888925075531,0.41497424244880676,0.45238095238095233,2.0103657245635986,0.534599244594574
1.3696911334991455,0.7057448029518127,0.6639463305473328,0.416347473859787,0.5,2.0942509174346924,0.5452456474304199
1.41273033618927,0.7143563032150269,0.6983740329742432,0.4180692434310913,0.5476190476190477,1.3133748769760132,0.5222402811050415
1.4199990034103394,0.7076862454414368,0.7123127579689026,0.4244348704814911,0.5476190476190477,1.5528444051742554,0.5457431077957153
1.3712811470031738,0.7180916666984558,0.653189480304718,0.4160798490047455,0.5476190476190477,1.2708072662353516,0.5357488989830017
1.374509572982788,0.7019699811935425,0.6725395917892456,0.40506380796432495,0.5238095238095238,1.3589979410171509,0.5257951617240906
1.4153211116790771,0.7247893810272217,0.6905317306518555,0.42419883608818054,0.5,1.787100076675415,0.5450159311294556
1.4548436403274536,0.662648618221283,0.7921950221061707,0.3827444911003113,0.5714285714285714,1.5485336780548096,0.5001696348190308
1.3895108699798584,0.7384722232818604,0.651038646697998,0.4207264184951782,0.5,1.807893991470337,0.5405759811401367
1.378606915473938,0.7388004064559937,0.6398065090179443,0.43933290243148804,0.6190476190476191,1.6657661199569702,0.5608065128326416
1.403486728668213,0.6973224878311157,0.7061642408370972,0.4108271896839142,0.5714285714285714,1.6662603616714478,0.5307654738426208
1.4348224401474,0.6949814558029175,0.7398409843444824,0.4170321822166443,0.40476190476190477,1.69266939163208,0.538704514503479
1.3916760683059692,0.730039656162262,0.6616364121437073,0.42419543862342834,0.5714285714285714,1.6541661024093628,0.5370215177536011
1.3878830671310425,0.7086836695671082,0.6791993975639343,0.41395333409309387,0.5714285714285714,1.717207908630371,0.5387529730796814
1.4257508516311646,0.6997058987617493,0.7260449528694153,0.40272894501686096,0.5476190476190477,1.757120966911316,0.5235661864280701
1.4586721658706665,0.6834889650344849,0.7751832008361816,0.4030088782310486,0.5238095238095238,1.8559250831604004,0.5141770839691162
1.4127336740493774,0.7080867290496826,0.7046469449996948,0.4169222414493561,0.5714285714285714,1.247341275215149,0.5430130362510681
1.4015421867370605,0.6931963562965393,0.7083458304405212,0.3948957026004791,0.5714285714285714,1.57698655128479,0.5211018919944763
1.4201878309249878,0.686452329158783,0.7337355017662048,0.4011452794075012,0.5,1.3701063394546509,0.5240514874458313
1.395363450050354,0.7021122574806213,0.6932511925697327,0.4296984076499939,0.5714285714285714,2.1684823036193848,0.5366632342338562
1.4239107370376587,0.6821578145027161,0.7417529225349426,0.39531728625297546,0.5952380952380952,1.897984504699707,0.5148271918296814
1.3500455617904663,0.717646062374115,0.6323994994163513,0.4272347688674927,0.5714285714285714,1.4660173654556274,0.5444551110267639
1.3846443891525269,0.7409622073173523,0.6436821818351746,0.45482897758483887,0.45238095238095233,1.0695159435272217,0.5766386985778809
1.3992100954055786,0.7429625988006592,0.6562474966049194,0.437211811542511,0.5952380952380952,1.1964865922927856,0.543876051902771
1.428868055343628,0.6793130040168762,0.7495550513267517,0.38509342074394226,0.5476190476190477,1.8055830001831055,0.5076579451560974
1.4393908977508545,0.6788594126701355,0.760531485080719,0.3856828808784485,0.5,1.6610113382339478,0.5022674798965454
1.3791061639785767,0.7155297994613647,0.6635763645172119,0.4178933799266815,0.5476190476190477,1.4795331954956055,0.5390244126319885
1.3884522914886475,0.7157759070396423,0.6726763844490051,0.43083032965660095,0.45238095238095233,1.4959791898727417,0.5380582213401794
1.431221604347229,0.6640996932983398,0.7671219110488892,0.37924548983573914,0.5238095238095238,1.4327689409255981,0.5034260749816895
1.4219266176223755,0.6863068342208862,0.7356197834014893,0.40461280941963196,0.5714285714285714,1.8345513343811035,0.5221742987632751
1.4025111198425293,0.681654691696167,0.7208564281463623,0.4171791672706604,0.5238095238095238,1.8566917181015015,0.5192601680755615
1.4119800329208374,0.6724415421485901,0.7395384907722473,0.3801324963569641,0.45238095238095233,1.522078037261963,0.507360577583313
1.4051984548568726,0.7073888182640076,0.697809636592865,0.4295578598976135,0.5952380952380952,1.8068660497665405,0.5260219573974609
1.3510133028030396,0.7584522366523743,0.5925610661506653,0.46758681535720825,0.5238095238095238,1.92153799533844,0.5846013426780701
1.368325114250183,0.7481220364570618,0.6202030777931213,0.45595893263816833,0.45238095238095233,1.7502833604812622,0.5654603242874146
1.4357142448425293,0.6870445609092712,0.7486696839332581,0.4091446101665497,0.5,2.0258750915527344,0.5136368274688721
1.437506079673767,0.663547694683075,0.7739583849906921,0.3749956488609314,0.47619047619047616,1.8337823152542114,0.5004090070724487
1.3816429376602173,0.7190544009208679,0.6625885367393494,0.43856868147850037,0.5714285714285714,1.6370338201522827,0.5568546056747437
1.426589846611023,0.6802756786346436,0.7463141679763794,0.40417155623435974,0.47619047619047616,1.8206754922866821,0.5187495946884155
1.3557506799697876,0.722224771976471,0.6335259079933167,0.46072158217430115,0.5952380952380952,1.7829011678695679,0.5702013969421387
1.377426266670227,0.7166588306427002,0.6607674360275269,0.43348458409309387,0.5238095238095238,2.126616954803467,0.5381004214286804
1.3855518102645874,0.7495126128196716,0.6360391974449158,0.4624258875846863,0.6190476190476191,1.4128777980804443,0.570807695388794
1.407920241355896,0.7075715661048889,0.7003486752510071,0.424392968416214,0.47619047619047616,1.500414490699768,0.5324257016181946
1.401592493057251,0.717492938041687,0.684099555015564,0.42676103115081787,0.47619047619047616,2.024580955505371,0.5418576598167419
1.388846755027771,0.7211614847183228,0.6676852703094482,0.4232715964317322,0.6190476190476191,1.8882408142089844,0.5378692150115967
1.4131790399551392,0.6885318160057068,0.7246472239494324,0.3974438011646271,0.45238095238095233,1.869277000427246,0.5166839361190796
1.3978716135025024,0.7514706254005432,0.6464009881019592,0.4375547170639038,0.5238095238095238,1.5259138345718384,0.5591025352478027
1.364520788192749,0.6820080280303955,0.6825127601623535,0.3965146243572235,0.5238095238095238,1.4210772514343262,0.5186297297477722
1.4305565357208252,0.7101184725761414,0.7204380631446838,0.43468573689460754,0.5476190476190477,1.712302327156067,0.5483905076980591
1.405174970626831,0.7419390082359314,0.6632359623908997,0.45965123176574707,0.6190476190476191,1.5480504035949707,0.5690647959709167
1.422664999961853,0.703704297542572,0.718960702419281,0.3996710479259491,0.47619047619047616,1.6576478481292725,0.5188279151916504
1.3804231882095337,0.7510184049606323,0.6294047832489014,0.463158518075943,0.5,1.464371919631958,0.5703524947166443
1.417348027229309,0.696056067943573,0.7212919592857361,0.4123550355434418,0.47619047619047616,1.5429352521896362,0.5258340835571289
1.4436115026474,0.6707804203033447,0.7728310823440552,0.37542611360549927,0.5238095238095238,1.8626946210861206,0.5009381175041199
1.3988969326019287,0.7058191895484924,0.6930777430534363,0.3951943516731262,0.5238095238095238,1.6122448444366455,0.5199803709983826
1.3652300834655762,0.7458316683769226,0.6193984150886536,0.4448637366294861,0.5,1.5478219985961914,0.5690572261810303
1.4096274375915527,0.695074200630188,0.7145532369613647,0.40616363286972046,0.6190476190476191,2.0019001960754395,0.5140619277954102
1.4080604314804077,0.7028943300247192,0.7051661014556885,0.4102337062358856,0.5,1.6633260250091553,0.5340160727500916
1.3967119455337524,0.707805871963501,0.6889060735702515,0.4168497622013092,0.45238095238095233,1.631715178489685,0.5289143919944763
1.4182286262512207,0.7114965915679932,0.7067320346832275,0.42324891686439514,0.5238095238095238,1.6924039125442505,0.5366605520248413
1.4337447881698608,0.691371738910675,0.7423730492591858,0.405718594789505,0.5238095238095238,1.6319115161895752,0.5209648609161377
1.398919939994812,0.6755896806716919,0.7233302593231201,0.40829524397850037,0.5714285714285714,1.8002877235412598,0.5227612853050232
1.4032515287399292,0.6775349378585815,0.7257165908813477,0.3917573094367981,0.5,1.447379231452942,0.510310173034668
1.3765418529510498,0.7469929456710815,0.6295489072799683,0.44906482100486755,0.5,1.5323281288146973,0.5597445368766785
1.4019253253936768,0.7034379839897156,0.6984873414039612,0.4183734357357025,0.5476190476190477,1.8159247636795044,0.5239617228507996
1.392146348953247,0.7233465909957886,0.6687997579574585,0.4258056581020355,0.5238095238095238,1.7659822702407837,0.5392667055130005
1.3598933219909668,0.713552713394165,0.6463406085968018,0.4236512780189514,0.5714285714285714,1.6911437511444092,0.5354658365249634
1.4192067384719849,0.6898810863494873,0.7293256521224976,0.40391597151756287,0.47619047619047616,1.7015808820724487,0.5223151445388794
1.4340261220932007,0.6695989966392517,0.764427125453949,0.36316314339637756,0.45238095238095233,1.3625272512435913,0.49206775426864624
1.4291281700134277,0.7061296701431274,0.7229984998703003,0.39932259917259216,0.5,1.4178261756896973,0.5119728446006775
1.4049389362335205,0.7110928893089294,0.6938460469245911,0.42942363023757935,0.5952380952380952,1.6832211017608643,0.5472156405448914
1.4247859716415405,0.6859202980995178,0.7388656735420227,0.3853084444999695,0.5238095238095238,1.5972179174423218,0.513090968132019
1.3985341787338257,0.6915100812911987,0.707024097442627,0.41444411873817444,0.5,1.0723501443862915,0.5244815349578857
1.4263684749603271,0.7118732929229736,0.7144951820373535,0.4134816527366638,0.5238095238095238,1.0573896169662476,0.5298348665237427
1.4460771083831787,0.6755144596099854,0.7705626487731934,0.40522125363349915,0.5238095238095238,1.1493070125579834,0.5178186297416687
1.438062310218811,0.7031484842300415,0.7349138259887695,0.3955501616001129,0.5,1.1668246984481812,0.5123850107192993
1.4364250898361206,0.6729811429977417,0.7634439468383789,0.38253718614578247,0.5238095238095238,1.7245333194732666,0.506283700466156
1.3892877101898193,0.6958416700363159,0.6934460401535034,0.4008854627609253,0.5476190476190477,1.337932825088501,0.5187487006187439
1.420056939125061,0.6800802946090698,0.7399766445159912,0.3852934241294861,0.47619047619047616,1.8122129440307617,0.5075723528862
1.42444908618927,0.6946125626564026,0.7298365235328674,0.4130609631538391,0.4285714285714286,1.6495890617370605,0.5351921916007996
1.352331280708313,0.7267557382583618,0.6255755424499512,0.4204173982143402,0.5714285714285714,1.4435498714447021,0.5426607131958008
1.4105957746505737,0.7140609622001648,0.6965348124504089,0.4146777093410492,0.5714285714285714,1.5928566455841064,0.5347322821617126
1.3722671270370483,0.7296212911605835,0.6426458358764648,0.4480344355106354,0.5952380952380952,1.5352418422698975,0.5562968850135803
1.3586279153823853,0.6763826608657837,0.6822452545166016,0.39245644211769104,0.5714285714285714,1.6449350118637085,0.5128686428070068
1.4316213130950928,0.697713315486908,0.7339079976081848,0.4209214150905609,0.47619047619047616,1.7731207609176636,0.5258246064186096
1.451221227645874,0.6685203909873962,0.7827008366584778,0.3739427924156189,0.5,1.8991645574569702,0.48994767665863037
1.3375113010406494,0.7541133761405945,0.5833979249000549,0.4659445285797119,0.6428571428571428,1.4495960474014282,0.5855504274368286
1.4031147956848145,0.703194260597229,0.6999205350875854,0.42154309153556824,0.47619047619047616,1.3295795917510986,0.5476629137992859
1.3847602605819702,0.7392784357070923,0.6454818248748779,0.4539545178413391,0.5,1.7373632192611694,0.5713669061660767
1.3973535299301147,0.7133194208145142,0.6840341091156006,0.42665302753448486,0.5952380952380952,1.7909165620803833,0.5408180952072144
1.4249895811080933,0.6787173748016357,0.7462722063064575,0.39903295040130615,0.47619047619047616,1.6311241388320923,0.5162426829338074
1.4460408687591553,0.6503432989120483,0.7956975698471069,0.3866219222545624,0.47619047619047616,1.3966153860092163,0.4983504116535187
1.3952434062957764,0.6988638639450073,0.696379542350769,0.41661155223846436,0.5,1.8933334350585938,0.5418505668640137
1.4186748266220093,0.6697435975074768,0.7489312291145325,0.3808296322822571,0.5714285714285714,1.9654686450958252,0.5010678768157959
1.3510544300079346,0.7264573574066162,0.6245970726013184,0.4346112012863159,0.5,1.7923614978790283,0.5485842227935791
1.4282063245773315,0.6761674284934998,0.7520388960838318,0.3892371356487274,0.45238095238095233,0.7939156293869019,0.5088680982589722
1.4377048015594482,0.6727258563041687,0.7649789452552795,0.38626012206077576,0.47619047619047616,1.1096656322479248,0.4937472343444824
1.4017994403839111,0.6969602108001709,0.7048392295837402,0.3970295786857605,0.5714285714285714,1.5887715816497803,0.5228374004364014
1.3884831666946411,0.6874390840530396,0.7010440826416016,0.41055500507354736,0.5714285714285714,1.9969755411148071,0.5293048024177551
1.4227709770202637,0.7039551138877869,0.7188158631324768,0.4063434898853302,0.5238095238095238,1.7843705415725708,0.5308128595352173
1.4232656955718994,0.7100947499275208,0.7131709456443787,0.4071293771266937,0.5238095238095238,1.5611578226089478,0.5330632328987122
1.350979208946228,0.7387551069259644,0.6122241020202637,0.465803861618042,0.6666666666666667,1.38086998462677,0.571186363697052
1.4122403860092163,0.6655861139297485,0.7466542720794678,0.3781953752040863,0.5,2.012448310852051,0.49669185280799866
1.3367582559585571,0.766575276851654,0.5701829791069031,0.451959490776062,0.47619047619047616,2.1220149993896484,0.5670704245567322
1.3734413385391235,0.7341257929801941,0.6393155455589294,0.4387947916984558,0.5476190476190477,1.5618956089019775,0.5609051585197449
1.4006102085113525,0.7623772025108337,0.6382330060005188,0.4612347185611725,0.47619047619047616,1.5395317077636719,0.5698279142379761
1.4046454429626465,0.7086864709854126,0.6959589719772339,0.4121120572090149,0.5476190476190477,1.734161615371704,0.5285428166389465
1.3875147104263306,0.691391110420227,0.6961236000061035,0.40905532240867615,0.5714285714285714,1.558670997619629,0.5178089141845703
1.377249836921692,0.717313826084137,0.6599360108375549,0.4232068359851837,0.5714285714285714,1.4935396909713745,0.5405895709991455
1.4247454404830933,0.712959885597229,0.7117855548858643,0.42216044664382935,0.45238095238095233,1.417410969734192,0.5379310846328735
1.3467390537261963,0.7236835956573486,0.6230554580688477,0.4302881956100464,0.5476190476190477,1.415407419204712,0.5553280711174011
1.3646442890167236,0.717965304851532,0.6466789841651917,0.4323877692222595,0.5952380952380952,1.318936824798584,0.549863338470459
1.3975385427474976,0.7030123472213745,0.694526195526123,0.40879306197166443,0.5238095238095238,1.6380562782287598,0.5278263092041016
1.4184479713439941,0.6954765915870667,0.7229713797569275,0.39971861243247986,0.5476190476190477,2.1052682399749756,0.510408878326416
1.4302572011947632,0.6998811960220337,0.7303760051727295,0.403658002614975,0.5238095238095238,2.2505617141723633,0.5128927826881409
1.4179911613464355,0.7164579629898071,0.7015331983566284,0.42974787950515747,0.5238095238095238,1.7879738807678223,0.5385241508483887
1.4291898012161255,0.7288405299186707,0.7003492712974548,0.4527142643928528,0.5714285714285714,1.2730391025543213,0.5599781274795532
1.3344252109527588,0.7473399043083191,0.5870853066444397,0.4558143615722656,0.5,1.4092708826065063,0.5611759424209595
1.410460352897644,0.7280808091163635,0.6823795437812805,0.44520315527915955,0.5238095238095238,1.7797867059707642,0.554137647151947
1.422540545463562,0.6795981526374817,0.7429423928260803,0.3940432667732239,0.5476190476190477,1.8572028875350952,0.5141024589538574
1.3656755685806274,0.7015888094902039,0.6640867590904236,0.41903313994407654,0.5238095238095238,1.5115889310836792,0.5354713201522827
1.3902746438980103,0.7046452164649963,0.6856294274330139,0.3914744555950165,0.47619047619047616,1.8871022462844849,0.514070987701416
1.4185909032821655,0.6798871755599976,0.738703727722168,0.38934627175331116,0.5238095238095238,1.6570316553115845,0.5032264590263367
1.4266365766525269,0.7034250497817993,0.7232115268707275,0.40742433071136475,0.4285714285714286,1.5665374994277954,0.5234737396240234
1.3904949426651,0.7496407628059387,0.6408541798591614,0.4470277726650238,0.47619047619047616,1.4093735218048096,0.565998911857605
1.3908324241638184,0.7012273073196411,0.6896051168441772,0.420673668384552,0.47619047619047616,1.236879587173462,0.5359322428703308
1.3899282217025757,0.6857417821884155,0.7041864395141602,0.41288870573043823,0.5714285714285714,1.4217326641082764,0.5213274359703064
1.4093629121780396,0.681196928024292,0.7281659841537476,0.4167017340660095,0.5952380952380952,1.3953837156295776,0.5309658050537109
1.398779273033142,0.7061036229133606,0.6926756501197815,0.40417706966400146,0.5714285714285714,1.3540828227996826,0.5241315960884094
1.398627758026123,0.7136867046356201,0.6849410533905029,0.4089803099632263,0.5476190476190477,1.8311047554016113,0.5303852558135986
1.4097226858139038,0.6963074803352356,0.7134152054786682,0.41329625248908997,0.47619047619047616,1.608980417251587,0.5317758917808533
1.407086968421936,0.7235277891159058,0.6835591793060303,0.46362143754959106,0.6190476190476191,1.4474551677703857,0.571295976638794
1.380725622177124,0.7093783020973206,0.6713473200798035,0.4177226424217224,0.5238095238095238,1.4252796173095703,0.5323586463928223
1.4012364149093628,0.6879400014877319,0.7132964134216309,0.43102920055389404,0.5238095238095238,1.8001312017440796,0.5252572894096375
1.3955825567245483,0.7129685282707214,0.6826140284538269,0.4467799961566925,0.5476190476190477,1.700532078742981,0.5485491156578064
1.4128623008728027,0.6861252188682556,0.7267370820045471,0.41351303458213806,0.6190476190476191,1.2946562767028809,0.5184531807899475
1.430181860923767,0.6829306483268738,0.7472512125968933,0.39977163076400757,0.47619047619047616,1.683250904083252,0.5061250925064087
1.4407837390899658,0.669884979724884,0.7708987593650818,0.39723020792007446,0.5238095238095238,1.6313161849975586,0.511537492275238
1.4069207906723022,0.7190229296684265,0.6878978610038757,0.42946967482566833,0.5476190476190477,1.5712344646453857,0.5450366139411926
1.424761414527893,0.6934915781021118,0.7312698364257812,0.40579524636268616,0.47619047619047616,1.5762864351272583,0.5243308544158936
1.4033273458480835,0.7065907120704651,0.6967366337776184,0.42704448103904724,0.5476190476190477,1.5212175846099854,0.5343869924545288
1.4028340578079224,0.7066255211830139,0.6962085366249084,0.42132192850112915,0.47619047619047616,1.5549761056900024,0.5356701016426086
1.3915629386901855,0.7231646180152893,0.6683983206748962,0.441662460565567,0.5238095238095238,1.5750020742416382,0.549529492855072
1.419312596321106,0.7166974544525146,0.7026151418685913,0.412988543510437,0.5238095238095238,1.4546126127243042,0.5322262048721313
1.4015966653823853,0.7490771412849426,0.6525195240974426,0.446430504322052,0.5238095238095238,1.2750532627105713,0.5633592009544373
1.418832540512085,0.6900426745414734,0.7287898659706116,0.42320388555526733,0.5714285714285714,1.5907038450241089,0.5317553877830505
1.375856876373291,0.7126775979995728,0.6631792783737183,0.43946969509124756,0.5,1.6849603652954102,0.5514664053916931
1.392776608467102,0.7008281946182251,0.691948413848877,0.41810622811317444,0.5476190476190477,1.2777434587478638,0.5313758850097656
1.437564730644226,0.7150498628616333,0.7225148677825928,0.42128196358680725,0.5476190476190477,1.7500849962234497,0.5341170430183411
1.4490975141525269,0.6649209260940552,0.7841765880584717,0.3948916792869568,0.5,2.063924551010132,0.5176857709884644
1.3955901861190796,0.7028784155845642,0.6927117705345154,0.410368412733078,0.5476190476190477,1.4883170127868652,0.5420646071434021
1.3989949226379395,0.7034276127815247,0.6955673098564148,0.4230714738368988,0.5714285714285714,1.6871265172958374,0.5389547348022461
1.416019320487976,0.6973620653152466,0.7186572551727295,0.41038626432418823,0.5238095238095238,2.063323974609375,0.5179448127746582
1.3617223501205444,0.7643652558326721,0.5973570942878723,0.4624360203742981,0.5476190476190477,1.7853319644927979,0.5767015814781189
1.4322153329849243,0.6906673312187195,0.7415480017662048,0.39179864525794983,0.45238095238095233,2.060265064239502,0.5047710537910461
1.377510666847229,0.7135165333747864,0.6639941334724426,0.4113863706588745,0.5952380952380952,1.9100487232208252,0.5282564163208008
1.4282821416854858,0.6749957799911499,0.7532863616943359,0.40762194991111755,0.5238095238095238,1.9222718477249146,0.5133758187294006
1.4159232378005981,0.6878595948219299,0.7280636429786682,0.4000091850757599,0.5,1.5075311660766602,0.5155894756317139
1.415561556816101,0.7273260354995728,0.6882355213165283,0.42307940125465393,0.45238095238095233,1.7996509075164795,0.5409690737724304
1.3854329586029053,0.7221685647964478,0.6632643938064575,0.4208332598209381,0.5714285714285714,1.9865950345993042,0.5348677039146423
1.3997098207473755,0.6991589665412903,0.7005508542060852,0.4346596300601959,0.5476190476190477,1.4349921941757202,0.5427988171577454
1.4377068281173706,0.694886326789856,0.7428205013275146,0.4300890862941742,0.5,1.8747694492340088,0.5310078859329224
1.4333807229995728,0.6960118412971497,0.7373688817024231,0.40412047505378723,0.5476190476190477,1.904725432395935,0.5196961164474487
1.4195352792739868,0.6747664213180542,0.7447688579559326,0.3921303153038025,0.5238095238095238,2.144216775894165,0.5070403218269348
1.4019216299057007,0.7233429551124573,0.6785786747932434,0.47108039259910583,0.5476190476190477,1.66822350025177,0.5670610666275024
1.397701382637024,0.6698445081710815,0.7278568744659424,0.3992171585559845,0.47619047619047616,1.3608864545822144,0.5081469416618347
1.399100661277771,0.7062399387359619,0.6928607225418091,0.4258106052875519,0.5238095238095238,1.8409879207611084,0.5293242931365967
1.3719723224639893,0.715112030506134,0.6568602919578552,0.4316549599170685,0.5476190476190477,1.9704545736312866,0.5521811246871948
1.4750903844833374,0.6893775463104248,0.7857128381729126,0.4143993556499481,0.5,1.5247178077697754,0.5291449427604675
1.4043468236923218,0.7298496961593628,0.674497127532959,0.440047025680542,0.47619047619047616,1.5132453441619873,0.5529801249504089
1.4100881814956665,0.6854397654533386,0.7246484160423279,0.394464910030365,0.5,1.559016227722168,0.519831120967865
1.4108744859695435,0.7109295129776001,0.6999449729919434,0.44457873702049255,0.5476190476190477,1.5305603742599487,0.5596145987510681
1.3923348188400269,0.7429217100143433,0.6494131088256836,0.4656524658203125,0.5714285714285714,1.3916163444519043,0.5755996704101562
1.3985425233840942,0.7064240574836731,0.6921184659004211,0.41491931676864624,0.5476190476190477,1.432089924812317,0.5249601602554321
1.411354899406433,0.7005588412284851,0.710796058177948,0.4133550226688385,0.5714285714285714,1.3065621852874756,0.5266873836517334
1.396287202835083,0.7364868521690369,0.6598003506660461,0.43828654289245605,0.5952380952380952,1.7278375625610352,0.5522557497024536
1.4545280933380127,0.6691076159477234,0.7854204773902893,0.3928462564945221,0.5476190476190477,1.5113370418548584,0.4966997504234314
1.458545207977295,0.672282874584198,0.7862623333930969,0.401804119348526,0.5,1.8228543996810913,0.5051341652870178
1.4049571752548218,0.7114371061325073,0.6935200691223145,0.4158821403980255,0.5,1.677442193031311,0.5367130041122437
1.4237329959869385,0.7008801102638245,0.722852885723114,0.4149095118045807,0.5238095238095238,1.8508453369140625,0.5244900584220886
1.4328714609146118,0.6554786562919617,0.7773928046226501,0.35827434062957764,0.5238095238095238,1.4225753545761108,0.4803819954395294
1.4470775127410889,0.6905264258384705,0.7565510869026184,0.418893963098526,0.5238095238095238,1.4643884897232056,0.534435510635376
1.3996847867965698,0.6964944005012512,0.7031903862953186,0.4089321494102478,0.5714285714285714,1.18452787399292,0.5256963968276978
1.428452968597412,0.7180033326148987,0.7104496359825134,0.44818341732025146,0.5,1.3319886922836304,0.558678388595581
1.9420483112335205,0.3386164605617523,1.6034318506717682,0.38682734966278076,0.40476190476190477,1.3331825733184814,0.596811056137085
1.774775505065918,0.4257211983203888,1.3490543067455292,0.438834011554718,0.5952380952380952,1.6887805461883545,0.6878328919410706
1.7903484106063843,0.43962362408638,1.3507247865200043,0.45441606640815735,0.5952380952380952,1.4349327087402344,0.7048288583755493
1.7172318696975708,0.4790911078453064,1.2381407618522644,0.4542609751224518,0.5952380952380952,1.439195156097412,0.674309492111206
1.621628999710083,0.46494877338409424,1.1566802263259888,0.4365294277667999,0.5952380952380952,1.5007598400115967,0.645452618598938
1.5634372234344482,0.4202234447002411,1.1432137787342072,0.44363656640052795,0.4285714285714286,1.6982883214950562,0.699466347694397
1.5006393194198608,0.5871958136558533,0.9134435057640076,0.5104507207870483,0.5476190476190477,1.6628615856170654,0.7499355673789978
1.451568365097046,0.5667364001274109,0.884831964969635,0.5115628838539124,0.5476190476190477,1.7330670356750488,0.7660467624664307
1.4287699460983276,0.47412365674972534,0.9546462893486023,0.488262414932251,0.5714285714285714,2.0331695079803467,0.6818627715110779
1.3877354860305786,0.5246889591217041,0.8630465269088745,0.514785647392273,0.5238095238095238,1.9140551090240479,0.7029850482940674
1.3179129362106323,0.559301495552063,0.7586114406585693,0.5328606963157654,0.5714285714285714,1.8570582866668701,0.728411853313446
1.1482939720153809,0.5878775119781494,0.5604164600372314,0.549613893032074,0.6190476190476191,1.7894392013549805,0.7534371018409729
1.2715271711349487,0.6141926050186157,0.657334566116333,0.533225417137146,0.5952380952380952,1.7182326316833496,0.6988016366958618
1.3721365928649902,0.606677770614624,0.7654588222503662,0.487842321395874,0.5476190476190477,1.0882502794265747,0.7079465389251709
1.289260745048523,0.4852856397628784,0.8039751052856445,0.48048627376556396,0.5952380952380952,1.204086422920227,0.6448359489440918
1.4163273572921753,0.6267234683036804,0.7896038889884949,0.4210323095321655,0.5,1.8793152570724487,0.5865815877914429
1.4798780679702759,0.7093920111656189,0.770486056804657,0.43885940313339233,0.5,1.6440385580062866,0.5928954482078552
1.5046392679214478,0.7510671019554138,0.7535721659660339,0.4772837460041046,0.5476190476190477,1.7976164817810059,0.6313159465789795
1.4708999395370483,0.7486315965652466,0.7222683429718018,0.4660743772983551,0.5,1.537412166595459,0.619316577911377
1.4462103843688965,0.7612019777297974,0.6850084066390991,0.5051497220993042,0.5476190476190477,1.8354249000549316,0.6526585817337036
1.4606297016143799,0.6593526005744934,0.8012771010398865,0.4485473036766052,0.5,2.0106325149536133,0.6204950213432312
1.4449617862701416,0.6990312933921814,0.7459304928779602,0.502615749835968,0.45238095238095233,2.0156946182250977,0.6414098739624023
1.446960210800171,0.6952638030052185,0.7516964077949524,0.5130497813224792,0.5238095238095238,1.7198771238327026,0.6775804758071899
1.4245460033416748,0.7448739409446716,0.6796720623970032,0.537163257598877,0.6190476190476191,1.2141680717468262,0.7095344662666321
1.4597865343093872,0.7794707417488098,0.6803157925605774,0.5818519592285156,0.45238095238095233,1.7292959690093994,0.7870637774467468
1.4836217164993286,0.8051084876060486,0.67851322889328,0.5724471211433411,0.45238095238095233,1.9522736072540283,0.7789930701255798
1.4395354986190796,0.9275956749916077,0.5119398236274719,0.6092107892036438,0.5476190476190477,1.4192436933517456,0.7769536375999451
1.4645639657974243,0.9216635823249817,0.5429003834724426,0.6579793095588684,0.5,1.3184946775436401,0.7988684773445129
1.488121747970581,0.9228211045265198,0.5653006434440613,0.6388506293296814,0.45238095238095233,1.651429533958435,0.7926750779151917
1.520006537437439,0.988107442855835,0.531899094581604,0.6240600347518921,0.47619047619047616,1.8416821956634521,0.7776333093643188
1.5558706521987915,1.0002301931381226,0.555640459060669,0.6232270002365112,0.5238095238095238,1.7289931774139404,0.766132116317749
1.5778056383132935,0.9951573014259338,0.5826483368873596,0.6382995843887329,0.5,1.5505105257034302,0.7715548872947693
1.5683112144470215,0.898157000541687,0.6701542139053345,0.5881091952323914,0.5,1.7000771760940552,0.7168266177177429
1.6177705526351929,1.016734004020691,0.601036548614502,0.6633509993553162,0.5714285714285714,1.1164896488189697,0.7685487270355225
1.6640400886535645,0.9472416639328003,0.7167984247207642,0.6132611632347107,0.47619047619047616,0.743069589138031,0.7304072976112366
1.6466572284698486,0.9793316125869751,0.6673256158828735,0.60997474193573,0.5,0.9820666909217834,0.7284601926803589
1.606191873550415,0.9741294384002686,0.6320624351501465,0.5752418041229248,0.5714285714285714,1.3305027484893799,0.687073826789856
1.8029606342315674,0.5212777853012085,1.2816828489303589,0.4913709759712219,0.5,1.1972503662109375,0.6626536846160889
1.6951390504837036,0.9096392393112183,0.7854998111724854,0.5864861607551575,0.40476190476190477,0.908691942691803,0.7451015710830688
1.5404846668243408,0.6869145035743713,0.8535701632499695,0.49688082933425903,0.47619047619047616,1.628417730331421,0.7546098828315735
1.4857581853866577,0.3324565887451172,1.1533015966415405,0.28618139028549194,0.47619047619047616,1.3843445777893066,0.5225210189819336
1.5092707872390747,0.6748728156089783,0.8343979716300964,0.5558164119720459,0.5238095238095238,1.2103283405303955,0.766323983669281
1.3696037530899048,0.43850600719451904,0.9310977458953857,0.38765856623649597,0.5476190476190477,1.2725775241851807,0.635633111000061
1.4141457080841064,0.5505446791648865,0.86360102891922,0.4493550658226013,0.5714285714285714,1.2133270502090454,0.6749403476715088
1.3583853244781494,0.5970796942710876,0.7613056302070618,0.5197365283966064,0.47619047619047616,1.2529840469360352,0.7083961367607117
1.3830773830413818,0.7327503561973572,0.6503270268440247,0.5617584586143494,0.4285714285714286,1.3997782468795776,0.7574145793914795
1.4210742712020874,0.6022356152534485,0.8188386559486389,0.5009674429893494,0.47619047619047616,1.5327446460723877,0.6671815514564514
1.3504470586776733,0.6057190299034119,0.7447280287742615,0.47671812772750854,0.45238095238095233,1.372807502746582,0.6818775534629822
1.2539396286010742,0.6537311673164368,0.6002084612846375,0.4981054365634918,0.45238095238095233,0.9991570115089417,0.7045778632164001
1.1989344358444214,0.6238862872123718,0.5750481486320496,0.491990327835083,0.45238095238095233,1.609187126159668,0.6947281956672668
1.174454689025879,0.5286893248558044,0.6457653641700745,0.4652312695980072,0.5476190476190477,1.645594835281372,0.6346849799156189
1.152632713317871,0.5713778734207153,0.5812548398971558,0.47898486256599426,0.5,1.8571803569793701,0.643122673034668
0.9788838624954224,0.6211140751838684,0.35776978731155396,0.507274866104126,0.45238095238095233,1.594321608543396,0.6907356977462769
0.9332504868507385,0.5810735821723938,0.3521769046783447,0.4864354431629181,0.47619047619047616,1.9240989685058594,0.6819749474525452
1.048749327659607,0.47913050651550293,0.569618821144104,0.44892334938049316,0.40476190476190477,1.830518364906311,0.6069471836090088
1.007901906967163,0.4841326177120209,0.5237692892551422,0.42387500405311584,0.47619047619047616,1.7484747171401978,0.5856450796127319
0.9419993162155151,0.49327218532562256,0.4487271308898926,0.4170307219028473,0.45238095238095233,2.172650098800659,0.6090507507324219
0.9941927194595337,0.48963984847068787,0.5045528709888458,0.4056819677352905,0.45238095238095233,1.966516137123108,0.5374734401702881
0.9736731648445129,0.4907621741294861,0.48291099071502686,0.39148250222206116,0.5238095238095238,2.1728155612945557,0.49333709478378296
1.0581984519958496,0.4824303984642029,0.5757680535316467,0.40075528621673584,0.47619047619047616,2.1858298778533936,0.49630817770957947
1.000113844871521,0.5297695994377136,0.4703442454338074,0.35885611176490784,0.5952380952380952,1.9860137701034546,0.4398704469203949
1.0532206296920776,0.5789424777030945,0.47427815198898315,0.40303128957748413,0.5238095238095238,1.8264918327331543,0.4840831160545349
1.0675127506256104,0.6011097431182861,0.4664030075073242,0.4673902988433838,0.47619047619047616,1.981864094734192,0.5693649649620056
1.1143654584884644,0.6404578685760498,0.47390758991241455,0.4577158987522125,0.45238095238095233,1.6992981433868408,0.571488082408905
1.144181728363037,0.6970949769020081,0.44708675146102905,0.4901803731918335,0.5,2.0145041942596436,0.6055734157562256
1.204131007194519,0.7258333563804626,0.4782976508140564,0.5707823634147644,0.5476190476190477,2.0601654052734375,0.6876758933067322
1.2612872123718262,0.7757135629653931,0.4855736494064331,0.5774661898612976,0.5,1.5423941612243652,0.6934182643890381
1.3423686027526855,0.8494231104850769,0.49294549226760864,0.581032395362854,0.47619047619047616,1.9700405597686768,0.7120492458343506
1.3915966749191284,0.8233369588851929,0.5682597160339355,0.5385373830795288,0.45238095238095233,2.059727191925049,0.693939745426178
1.3564211130142212,0.9005171060562134,0.4559040069580078,0.5592857599258423,0.5952380952380952,1.9107153415679932,0.6996042728424072
1.3780852556228638,0.8617597222328186,0.5163255333900452,0.5418581962585449,0.5,1.8517484664916992,0.6684333682060242
1.3923519849777222,0.8511031270027161,0.5412488579750061,0.5507429838180542,0.5,1.6408780813217163,0.6854726672172546
1.340546727180481,0.8952898979187012,0.4452568292617798,0.5761515498161316,0.5,1.8959414958953857,0.7101187109947205
1.3814107179641724,0.9357955455780029,0.44561517238616943,0.6056424975395203,0.5238095238095238,1.9544882774353027,0.7319465279579163
1.4969346523284912,0.9805147051811218,0.5164199471473694,0.6926135420799255,0.5476190476190477,1.8671222925186157,0.7942160367965698
1.4692555665969849,0.9943554997444153,0.4749000668525696,0.6720748543739319,0.5952380952380952,1.857530951499939,0.7654978036880493
1.5023750066757202,0.9267829060554504,0.5755921006202698,0.6148898601531982,0.5714285714285714,1.8229682445526123,0.70066237449646
1.4575754404067993,0.9109265804290771,0.5466488599777222,0.6013885736465454,0.5,1.7483906745910645,0.6740986704826355
1.4506993293762207,0.8455730676651001,0.6051262617111206,0.5676161050796509,0.45238095238095233,1.6158223152160645,0.6492754817008972
1.4173924922943115,0.8586428165435791,0.5587496757507324,0.5869910717010498,0.40476190476190477,1.2980297803878784,0.6608375906944275
1.7064416408538818,0.5707773566246033,1.1356642842292786,0.47791561484336853,0.47619047619047616,1.4570401906967163,0.7068682312965393
1.6864992380142212,0.42830613255500793,1.2581931054592133,0.3480442762374878,0.5,1.6901206970214844,0.5933846235275269
1.5360933542251587,0.5222094655036926,1.013883888721466,0.3814804255962372,0.5714285714285714,1.5941942930221558,0.587214469909668
1.5505919456481934,0.4509342908859253,1.099657654762268,0.29801130294799805,0.4285714285714286,1.8419859409332275,0.4806268811225891
1.5352975130081177,0.5543705224990845,0.9809269905090332,0.37315142154693604,0.5952380952380952,1.523710012435913,0.5768910646438599
1.5406267642974854,0.6592065691947937,0.8814201951026917,0.40727412700653076,0.5,2.067133665084839,0.6290714144706726
1.5778377056121826,0.5830996632575989,0.9947380423545837,0.3856179416179657,0.5476190476190477,1.9036920070648193,0.6197399497032166
1.632168173789978,0.6512946486473083,0.9808735251426697,0.4259035289287567,0.5476190476190477,1.2756603956222534,0.6351889967918396
1.5787346363067627,0.563926637172699,1.0148079991340637,0.34883299469947815,0.47619047619047616,1.7129651308059692,0.5317454934120178
1.4747488498687744,0.7065213918685913,0.7682274580001831,0.4798591732978821,0.5714285714285714,1.5241799354553223,0.6516916751861572
1.4521294832229614,0.7341457009315491,0.7179837822914124,0.4597586393356323,0.45238095238095233,1.9868695735931396,0.5944125056266785
1.3707743883132935,0.5179075002670288,0.8528668880462646,0.3238193094730377,0.5476190476190477,1.755216360092163,0.4538693428039551
1.2333983182907104,0.5174896717071533,0.7159086465835571,0.32678619027137756,0.6428571428571428,2.487764596939087,0.43484261631965637
1.1549986600875854,0.518790066242218,0.6362085938453674,0.32661572098731995,0.6190476190476191,1.9459067583084106,0.441886305809021
1.1507128477096558,0.5944615602493286,0.5562512874603271,0.41221967339515686,0.5476190476190477,1.6420031785964966,0.5195172429084778
1.0862181186676025,0.6604083180427551,0.4258098006248474,0.43055570125579834,0.47619047619047616,2.1102869510650635,0.5714014172554016
1.3459969758987427,0.36768800020217896,0.9783089756965637,0.24211347103118896,0.5476190476190477,1.948049545288086,0.35434964299201965
1.1788883209228516,0.5926493406295776,0.5862389802932739,0.38431236147880554,0.5,2.129394769668579,0.4963625967502594
1.2078964710235596,0.4878771901130676,0.7200192809104919,0.314287006855011,0.5476190476190477,1.310184359550476,0.41086962819099426
1.1642433404922485,0.535298764705658,0.6289445757865906,0.28739234805107117,0.6428571428571428,2.042266845703125,0.39216285943984985
1.14812433719635,0.5687425136566162,0.5793818235397339,0.3428300619125366,0.5476190476190477,1.6349998712539673,0.42573121190071106
1.1565885543823242,0.504658579826355,0.6519299745559692,0.2686521112918854,0.40476190476190477,1.9328023195266724,0.3449353873729706
1.2135992050170898,0.5768649578094482,0.6367342472076416,0.35012286901474,0.45238095238095233,2.1232872009277344,0.42903193831443787
1.0712368488311768,0.5836068391799927,0.4876300096511841,0.3850416839122772,0.6428571428571428,2.009654998779297,0.44609910249710083
1.0874958038330078,0.583256721496582,0.5042390823364258,0.3760665953159332,0.6190476190476191,1.7306162118911743,0.45298510789871216
1.2104167938232422,0.44108209013938904,0.7693347036838531,0.25045520067214966,0.4285714285714286,1.812212347984314,0.33859512209892273
1.2452037334442139,0.5347386598587036,0.7104650735855103,0.2917385697364807,0.47619047619047616,1.7661235332489014,0.40494653582572937
1.2781368494033813,0.5462853312492371,0.7318515181541443,0.25488731265068054,0.5476190476190477,1.5192277431488037,0.3694082796573639
1.3535853624343872,0.649041473865509,0.7045438885688782,0.34443554282188416,0.45238095238095233,1.7781914472579956,0.4989026188850403
1.323002815246582,0.5512027144432068,0.7718001008033752,0.25148120522499084,0.4285714285714286,1.7961293458938599,0.36352428793907166
1.2962251901626587,0.6214576959609985,0.6747674942016602,0.26696035265922546,0.5476190476190477,1.6778943538665771,0.3698722720146179
1.1997027397155762,0.6900895237922668,0.5096132159233093,0.3225663900375366,0.5476190476190477,1.4718942642211914,0.449548602104187
1.2864773273468018,0.4791572093963623,0.8073201179504395,0.22771930694580078,0.5,1.6658852100372314,0.3569490313529968
1.2620664834976196,0.4999120235443115,0.7621544599533081,0.2444903403520584,0.5,1.342911958694458,0.38770821690559387
1.321071982383728,0.5919874906539917,0.7290844917297363,0.30556583404541016,0.47619047619047616,1.5121406316757202,0.45450690388679504
1.4081510305404663,0.6923081874847412,0.7158428430557251,0.38291704654693604,0.5,1.642072319984436,0.5424367189407349
1.418674349784851,0.6787606477737427,0.7399137020111084,0.30128568410873413,0.5238095238095238,1.7621471881866455,0.4247370660305023
1.4282785654067993,0.6746991276741028,0.7535794377326965,0.2685737609863281,0.5,1.461739182472229,0.3916820287704468
1.4455275535583496,0.7823646068572998,0.6631629467010498,0.3793901205062866,0.5,1.7115389108657837,0.48597389459609985
1.3837870359420776,0.7418369650840759,0.6419500708580017,0.3546220362186432,0.5476190476190477,1.3100515604019165,0.45733585953712463
1.4252800941467285,0.7693725824356079,0.6559075117111206,0.3910880982875824,0.5238095238095238,1.195860743522644,0.4910682439804077
1.4160192012786865,0.7050415873527527,0.7109776139259338,0.3193821310997009,0.5476190476190477,1.695664882659912,0.42285576462745667
1.451686143875122,0.7368964552879333,0.7147896885871887,0.3642224669456482,0.5476190476190477,1.6887792348861694,0.45091569423675537
1.4192612171173096,0.694945752620697,0.7243154644966125,0.3279554545879364,0.47619047619047616,1.368607521057129,0.413562148809433
1.446235179901123,0.74812912940979,0.698106050491333,0.34487786889076233,0.5,1.6634712219238281,0.4406515061855316
1.4679830074310303,0.6808585524559021,0.7871244549751282,0.30640357732772827,0.5,2.016977548599243,0.4053639769554138
1.4759138822555542,0.7436882853507996,0.7322255969047546,0.33420950174331665,0.47619047619047616,1.536254644393921,0.42469748854637146
1.4822031259536743,0.8202059864997864,0.6619971394538879,0.4418502748012543,0.5,1.3446378707885742,0.5775561332702637
1.490167260169983,0.7298763990402222,0.7602908611297607,0.3249928653240204,0.47619047619047616,1.2556432485580444,0.4580966532230377
1.4969030618667603,0.8063405752182007,0.6905624866485596,0.35791996121406555,0.4285714285714286,1.699324369430542,0.455759197473526
1.5014575719833374,0.7961398959159851,0.7053176760673523,0.38732168078422546,0.5476190476190477,1.4756181240081787,0.5307263135910034
1.4904029369354248,0.8167575001716614,0.6736454367637634,0.36940786242485046,0.5476190476190477,1.6064016819000244,0.47201234102249146
1.5360928773880005,0.7414249181747437,0.7946679592132568,0.3557225167751312,0.5476190476190477,1.6348787546157837,0.5059317350387573
1.5634349584579468,0.5959944725036621,0.9674404859542847,0.3014541566371918,0.5238095238095238,1.687366247177124,0.44718819856643677
1.5163997411727905,0.86729896068573,0.6491007804870605,0.40929439663887024,0.5476190476190477,1.7002557516098022,0.5436850190162659
1.529875636100769,0.8193909525871277,0.7104846835136414,0.39912113547325134,0.47619047619047616,1.36481773853302,0.5036465525627136
1.5179492235183716,0.840936541557312,0.6770126819610596,0.3938148617744446,0.5238095238095238,1.5756421089172363,0.5268371105194092
1.509778380393982,0.8333966732025146,0.6763817071914673,0.4123159646987915,0.5,1.7082356214523315,0.5393708944320679
1.5607551336288452,0.7991688847541809,0.7615862488746643,0.465431272983551,0.5714285714285714,1.6229568719863892,0.5835871696472168
1.5407015085220337,0.8519536256790161,0.6887478828430176,0.42515987157821655,0.5,1.905326008796692,0.5696158409118652
1.6188061237335205,0.7228605151176453,0.8959456086158752,0.4153168797492981,0.47619047619047616,1.5768516063690186,0.5522465705871582
1.5975241661071777,0.8869715332984924,0.7105526328086853,0.4535655081272125,0.47619047619047616,1.4941529035568237,0.5703063011169434
1.556074619293213,0.8545049428939819,0.701569676399231,0.42829951643943787,0.45238095238095233,1.7126617431640625,0.5512262582778931
1.599972128868103,0.9110445976257324,0.6889275312423706,0.44136980175971985,0.40476190476190477,1.5687031745910645,0.5595438480377197
1.6119778156280518,0.8808539509773254,0.7311238646507263,0.44068044424057007,0.5476190476190477,1.4729841947555542,0.5763644576072693
1.6316943168640137,0.9351319074630737,0.6965624094009399,0.48312926292419434,0.5,1.7557015419006348,0.6174673438072205
1.654740810394287,0.9523104429244995,0.7024303674697876,0.4765087962150574,0.45238095238095233,1.8936606645584106,0.6120250821113586
1.6284338235855103,0.991422176361084,0.6370116472244263,0.48458755016326904,0.5,1.8122963905334473,0.6099660396575928
1.69740891456604,0.9087609052658081,0.7886480093002319,0.4553130269050598,0.47619047619047616,1.6212131977081299,0.5924177169799805
1.658555507659912,1.0309596061706543,0.6275959014892578,0.5143288373947144,0.47619047619047616,1.560481071472168,0.6475192904472351
1.6835205554962158,0.8243993520736694,0.8591212034225464,0.47741368412971497,0.5,1.3653450012207031,0.6314036846160889
1.6615022420883179,0.8600878715515137,0.8014143705368042,0.5214992761611938,0.47619047619047616,1.3782382011413574,0.6730047464370728
1.6438939571380615,0.877877414226532,0.7660165429115295,0.4999769330024719,0.40476190476190477,1.786267876625061,0.6442615985870361
1.6683576107025146,1.0227422714233398,0.6456153392791748,0.5390651226043701,0.5,1.7952501773834229,0.6785798668861389
1.731101632118225,0.9595228433609009,0.7715787887573242,0.48219913244247437,0.45238095238095233,1.3769466876983643,0.6040961742401123
1.6697124242782593,1.0100178718566895,0.6596945524215698,0.5141819715499878,0.5238095238095238,1.1442021131515503,0.6426180601119995
1.5906898975372314,0.994500458240509,0.5961894392967224,0.539394199848175,0.5,1.3861228227615356,0.6539580821990967
1.6911261081695557,0.9888464212417603,0.7022796869277954,0.5554823875427246,0.5476190476190477,1.2632688283920288,0.686487078666687
1.6383692026138306,1.0459306240081787,0.5924385786056519,0.5774372816085815,0.47619047619047616,1.5338850021362305,0.7066709399223328
1.6654890775680542,1.0090296268463135,0.6564594507217407,0.5576107501983643,0.5952380952380952,1.70026695728302,0.6775591969490051
1.5995415449142456,0.9879937171936035,0.6115478277206421,0.5073270797729492,0.5476190476190477,1.6542209386825562,0.6222617626190186
1.6781905889511108,0.9607512950897217,0.7174392938613892,0.5124855637550354,0.45238095238095233,1.82420814037323,0.6272037625312805
1.6796717643737793,0.9167789220809937,0.7628928422927856,0.49647778272628784,0.5238095238095238,1.9413189888000488,0.6152418851852417
1.6837666034698486,0.9493837952613831,0.7343828082084656,0.5463034510612488,0.5238095238095238,1.8429957628250122,0.6558922529220581
1.5923411846160889,0.871234655380249,0.7211065292358398,0.47966545820236206,0.47619047619047616,1.4386887550354004,0.5860769748687744
1.5639053583145142,0.8551035523414612,0.708801805973053,0.49302172660827637,0.5,1.720541000366211,0.6002248525619507
1.528316617012024,0.920062243938446,0.6082543730735779,0.5346176624298096,0.5238095238095238,1.8089240789413452,0.6490999460220337
1.5152029991149902,0.8343570232391357,0.6808459758758545,0.5245105624198914,0.5714285714285714,1.9175587892532349,0.6423367857933044
1.5142645835876465,0.8552963733673096,0.6589682102203369,0.5532532930374146,0.47619047619047616,2.0952041149139404,0.6560697555541992
1.5385056734085083,0.749748170375824,0.7887575030326843,0.49295634031295776,0.5714285714285714,1.4899795055389404,0.6186412572860718
1.5105899572372437,0.7584846615791321,0.7521052956581116,0.5035326480865479,0.5714285714285714,1.8077880144119263,0.6141787767410278
1.5169215202331543,0.7382563948631287,0.7786651253700256,0.48925599455833435,0.5714285714285714,2.0139224529266357,0.6043545007705688
1.459104061126709,0.7836054563522339,0.6754986047744751,0.5385294556617737,0.47619047619047616,2.0357069969177246,0.6517621874809265
1.4852467775344849,0.7929798364639282,0.6922669410705566,0.5381252765655518,0.5714285714285714,1.7093826532363892,0.6498948335647583
1.4935153722763062,0.7872899770736694,0.7062253952026367,0.49394315481185913,0.5238095238095238,1.97311532497406,0.615777313709259
1.5984978675842285,0.985319972038269,0.6131778955459595,0.6075619459152222,0.45238095238095233,1.765079140663147,0.7357531189918518
1.4932515621185303,0.8291497826576233,0.664101779460907,0.5142361521720886,0.5952380952380952,1.8670260906219482,0.6441932916641235
1.5677512884140015,0.9538514614105225,0.613899827003479,0.6079282164573669,0.47619047619047616,2.1594152450561523,0.7277148365974426
1.6213897466659546,0.8016387820243835,0.819750964641571,0.47733697295188904,0.47619047619047616,2.1132209300994873,0.6080795526504517
1.5360745191574097,0.8544639945030212,0.6816105246543884,0.5169079303741455,0.47619047619047616,1.909769058227539,0.6404576301574707
1.5434271097183228,0.883069634437561,0.6603574752807617,0.5426753759384155,0.47619047619047616,2.1454951763153076,0.6756959557533264
1.678136944770813,0.8825438022613525,0.7955931425094604,0.5437868237495422,0.5238095238095238,1.6462934017181396,0.6526591777801514
1.561244249343872,0.8056133985519409,0.7556308507919312,0.46411189436912537,0.5714285714285714,1.5487366914749146,0.6070315837860107
1.5972187519073486,0.9321785569190979,0.6650401949882507,0.5740572810173035,0.5476190476190477,1.7659168243408203,0.6920846104621887
1.521108865737915,0.8437063694000244,0.6774024963378906,0.5112814903259277,0.5476190476190477,2.2410788536071777,0.6410623788833618
1.5417968034744263,0.8158172965049744,0.7259795069694519,0.482962429523468,0.38095238095238093,2.071624517440796,0.6272932291030884
1.5255836248397827,0.9090112447738647,0.616572380065918,0.5310145616531372,0.4285714285714286,1.7331148386001587,0.6511253714561462
1.4545319080352783,0.9340205192565918,0.5205113887786865,0.5506523251533508,0.5714285714285714,1.9028563499450684,0.6720073223114014
1.4746817350387573,0.8766157627105713,0.598065972328186,0.5075159072875977,0.47619047619047616,1.360056757926941,0.622440755367279
1.4925475120544434,0.9361039996147156,0.5564435124397278,0.5531720519065857,0.5,1.6827070713043213,0.6918888688087463
1.498971700668335,0.8777452707290649,0.62122642993927,0.5109937191009521,0.45238095238095233,2.0183279514312744,0.6256111860275269
1.468614935874939,0.928017795085907,0.540597140789032,0.5596103072166443,0.47619047619047616,1.7734416723251343,0.6875199675559998
1.4971225261688232,0.9289931058883667,0.5681294202804565,0.5480925440788269,0.47619047619047616,1.4400700330734253,0.6823006272315979
1.5191113948822021,0.9117634892463684,0.6073479056358337,0.5430034399032593,0.5238095238095238,1.2607167959213257,0.6657741069793701
1.581229567527771,0.8745309710502625,0.7066985964775085,0.5019723773002625,0.5238095238095238,1.3360036611557007,0.6270120143890381
1.555101990699768,0.9205153584480286,0.6345866322517395,0.5456851720809937,0.47619047619047616,1.9151263236999512,0.6797036528587341
1.613154649734497,0.9523250460624695,0.6608296036720276,0.551874041557312,0.40476190476190477,1.6447340250015259,0.679630696773529
1.6221098899841309,0.9556055068969727,0.6665043830871582,0.5932033658027649,0.47619047619047616,1.254295825958252,0.7229925394058228
1.327704906463623,0.59475177526474,0.7329531311988831,0.549346387386322,0.5,1.8188767433166504,0.7592604756355286
1.420127272605896,0.6312637329101562,0.7888635396957397,0.5263174772262573,0.5714285714285714,1.863218069076538,0.7049338221549988
1.34370756149292,0.5090491771697998,0.8346583843231201,0.5728060603141785,0.6190476190476191,2.208972692489624,0.7232367992401123
1.3486965894699097,0.7597920894622803,0.5889045000076294,0.6193141937255859,0.5238095238095238,1.5521557331085205,0.7746683359146118
1.4253946542739868,0.6125637292861938,0.812830924987793,0.5328207015991211,0.5238095238095238,1.273967981338501,0.7623327374458313
1.4517863988876343,0.7006781697273254,0.7511082291603088,0.5481125116348267,0.45238095238095233,1.230116605758667,0.7595256567001343
1.5445647239685059,0.7489669919013977,0.7955977320671082,0.5713982582092285,0.5,1.6254847049713135,0.7769923806190491
1.5423047542572021,0.9007263779640198,0.6415783762931824,0.6227731108665466,0.5238095238095238,1.3822952508926392,0.7530390024185181
1.6615830659866333,0.8704268932342529,0.7911561727523804,0.5666490793228149,0.4285714285714286,1.436349868774414,0.7426583766937256
1.747427225112915,0.9225964546203613,0.8248307704925537,0.5937776565551758,0.5238095238095238,1.5586038827896118,0.7458399534225464
1.7124311923980713,0.8664374351501465,0.8459937572479248,0.5109364986419678,0.5,1.4883307218551636,0.6658862233161926
1.6436506509780884,0.8325172662734985,0.8111333847045898,0.49197015166282654,0.47619047619047616,1.4386180639266968,0.6441070437431335
1.587478756904602,0.8640990257263184,0.7233797311782837,0.4894895851612091,0.5,1.3081464767456055,0.6442777514457703
1.5681878328323364,0.7159072160720825,0.8522806167602539,0.5036196708679199,0.5,0.9694168567657471,0.6217046976089478
1.5772496461868286,0.6545971035957336,0.922652542591095,0.44687989354133606,0.47619047619047616,1.222851276397705,0.567135214805603
1.5925384759902954,0.7745884656906128,0.8179500102996826,0.5006080269813538,0.5238095238095238,1.3094316720962524,0.6192405819892883
1.5421611070632935,0.8293904662132263,0.7127706408500671,0.5314638018608093,0.47619047619047616,1.5145132541656494,0.6465383768081665
1.5153871774673462,0.7641851305961609,0.7512020468711853,0.5248157382011414,0.6190476190476191,1.6918902397155762,0.6034992933273315
1.5458825826644897,0.792075514793396,0.7538070678710938,0.5225219130516052,0.5238095238095238,1.5293463468551636,0.6321426630020142
1.572263240814209,0.7677231431007385,0.8045400977134705,0.5090696811676025,0.5714285714285714,1.4581661224365234,0.6213873624801636
1.5107799768447876,0.8297477960586548,0.6810321807861328,0.5609400868415833,0.5952380952380952,1.3980953693389893,0.6737037301063538
1.5361672639846802,0.8143677115440369,0.7217995524406433,0.5341931581497192,0.5714285714285714,1.8119341135025024,0.6327770948410034
1.5481051206588745,0.835981547832489,0.7121235728263855,0.5540136694908142,0.6190476190476191,1.6854708194732666,0.6533608436584473
1.5081268548965454,0.8398340940475464,0.668292760848999,0.5608090758323669,0.5476190476190477,1.861188292503357,0.6511328816413879
1.5101338624954224,0.7432120442390442,0.7669218182563782,0.525550127029419,0.5476190476190477,1.3344930410385132,0.6404423117637634
1.486406683921814,0.8187227845191956,0.6676838994026184,0.5688818693161011,0.5476190476190477,1.2877984046936035,0.6657315492630005
1.4935190677642822,0.8339369893074036,0.6595820784568787,0.5890533328056335,0.5714285714285714,1.6196930408477783,0.6805778741836548
1.4548910856246948,0.8390336632728577,0.6158574223518372,0.5795176029205322,0.5714285714285714,1.4722740650177002,0.6823023557662964
1.5573278665542603,0.7921298146247864,0.7651980519294739,0.5370762944221497,0.45238095238095233,1.6778465509414673,0.6575072407722473
1.577236294746399,0.803033709526062,0.7742025852203369,0.5591367483139038,0.5476190476190477,1.6678835153579712,0.6805964708328247
1.5503380298614502,0.7902776598930359,0.7600603699684143,0.5235624313354492,0.5476190476190477,1.3914275169372559,0.6589064002037048
1.5494248867034912,0.7352176904678345,0.8142071962356567,0.5065252184867859,0.5714285714285714,1.6406680345535278,0.6372568011283875
1.5079883337020874,0.8223062753677368,0.6856820583343506,0.5558629035949707,0.5952380952380952,1.584650993347168,0.7284254431724548
1.5478122234344482,0.7530287504196167,0.7947834730148315,0.5382130146026611,0.5,1.549334168434143,0.682452380657196
1.4748644828796387,0.7847453951835632,0.6901190876960754,0.538591206073761,0.5238095238095238,1.4396995306015015,0.6704748868942261
1.344857931137085,0.8913789987564087,0.45347893238067627,0.6053946018218994,0.5476190476190477,1.9403475522994995,0.7608478665351868
1.509527564048767,0.7625555396080017,0.7469720244407654,0.5284501314163208,0.5476190476190477,1.6934844255447388,0.6847742199897766
1.4883118867874146,0.7422346472740173,0.7460772395133972,0.4776316285133362,0.5714285714285714,1.367180585861206,0.6268360018730164
1.44106125831604,0.7737541794776917,0.6673070788383484,0.5161787867546082,0.4285714285714286,1.8230921030044556,0.6643109321594238
1.388256549835205,0.7088740468025208,0.6793825030326843,0.49858802556991577,0.5,2.273432731628418,0.6300200819969177
1.3069465160369873,0.7102321982383728,0.5967143177986145,0.4577639102935791,0.5714285714285714,1.718932867050171,0.5816173553466797
1.3187929391860962,0.7174885869026184,0.6013043522834778,0.5007132291793823,0.5238095238095238,1.345036268234253,0.5950272679328918
1.321144938468933,0.7211063504219055,0.6000385880470276,0.5145096182823181,0.4285714285714286,1.4680860042572021,0.6028716564178467
1.2652308940887451,0.7646034955978394,0.5006273984909058,0.515877902507782,0.5476190476190477,2.1993188858032227,0.6007382273674011
1.257445216178894,0.7442764639854431,0.5131687521934509,0.4980432987213135,0.6190476190476191,1.7596280574798584,0.5927950143814087
1.2035470008850098,0.7789885401725769,0.42455846071243286,0.5105412006378174,0.47619047619047616,2.009676456451416,0.5994347333908081
1.3146575689315796,0.7416212558746338,0.5730363130569458,0.4777432680130005,0.5952380952380952,2.168088912963867,0.572861909866333
1.285635232925415,0.7557165026664734,0.5299187302589417,0.5021840333938599,0.5238095238095238,2.1457412242889404,0.5875275731086731
1.3740161657333374,0.7851906418800354,0.588825523853302,0.5187755823135376,0.5,1.7238513231277466,0.6024794578552246
1.3734261989593506,0.8452934622764587,0.5281327366828918,0.5925319790840149,0.40476190476190477,1.7087230682373047,0.6575712561607361
1.4296451807022095,0.8515368103981018,0.5781083703041077,0.5967695116996765,0.5238095238095238,2.064138174057007,0.6829455494880676
1.4981132745742798,0.8738978505134583,0.6242154240608215,0.5839408040046692,0.47619047619047616,1.6459133625030518,0.6884158253669739
1.5698721408843994,0.7777590155601501,0.7921131253242493,0.5911741256713867,0.5476190476190477,1.748369574546814,0.6825839877128601
1.566311240196228,0.8777744174003601,0.6885368227958679,0.6410118341445923,0.45238095238095233,1.7142565250396729,0.7232999205589294
1.5888797044754028,0.9421471357345581,0.6467325687408447,0.643513023853302,0.5476190476190477,1.6673469543457031,0.7309052348136902
1.4980041980743408,0.9551426768302917,0.5428615212440491,0.613064706325531,0.5714285714285714,1.7327228784561157,0.7047353982925415
1.5475584268569946,0.9507343173027039,0.5968241095542908,0.6071961522102356,0.5952380952380952,1.972241759300232,0.7059081792831421
1.5577045679092407,0.9732275009155273,0.5844770669937134,0.6082308888435364,0.5238095238095238,2.3737196922302246,0.6912113428115845
1.498371958732605,0.8192740678787231,0.6790978908538818,0.5343522429466248,0.47619047619047616,2.3730413913726807,0.6433108448982239
1.5466336011886597,0.9655891060829163,0.5810444951057434,0.5753993391990662,0.5238095238095238,1.7399300336837769,0.6657425165176392
1.578527808189392,0.938976526260376,0.6395512819290161,0.5685868859291077,0.5714285714285714,1.9125645160675049,0.6633614301681519
1.5338876247406006,0.9508197903633118,0.5830678343772888,0.5774506330490112,0.5476190476190477,1.8995531797409058,0.682543933391571
1.5228972434997559,0.7963665723800659,0.7265306711196899,0.4806981384754181,0.5238095238095238,1.890267014503479,0.6070078611373901
1.4927058219909668,0.9505802392959595,0.5421255826950073,0.5919016599655151,0.45238095238095233,1.8454097509384155,0.6996263265609741
1.5220816135406494,0.8660019636154175,0.6560796499252319,0.5270525813102722,0.4285714285714286,1.43443763256073,0.6493868231773376
1.4533069133758545,0.9150140285491943,0.5382928848266602,0.5778490304946899,0.4285714285714286,1.625456690788269,0.6854665279388428
1.481425166130066,0.893200695514679,0.588224470615387,0.5686176419258118,0.40476190476190477,1.2254825830459595,0.6770240664482117
1.4657542705535889,0.9006738662719727,0.5650804042816162,0.570122241973877,0.5476190476190477,1.577811360359192,0.6852786540985107
1.4987767934799194,0.8576934337615967,0.6410833597183228,0.5457926988601685,0.5238095238095238,1.405239462852478,0.6770621538162231
1.161226749420166,0.25990208983421326,0.9013246595859528,0.4260856807231903,0.4285714285714286,1.1178184747695923,0.6398180723190308
1.1496565341949463,0.5245194435119629,0.6251370906829834,0.5502971410751343,0.5238095238095238,1.1468791961669922,0.7761155962944031
1.1401913166046143,0.4197506308555603,0.720440685749054,0.537351667881012,0.5476190476190477,0.9893284440040588,0.7886561155319214
1.1741727590560913,0.40398719906806946,0.7701855599880219,0.5944739580154419,0.45238095238095233,1.1615418195724487,0.8284885883331299
1.2587294578552246,0.4698809087276459,0.7888485491275787,0.6108192801475525,0.5476190476190477,1.035466194152832,0.864326536655426
1.2802624702453613,0.455798476934433,0.8244639933109283,0.5667803287506104,0.5238095238095238,1.187168002128601,0.7983845472335815
1.2311296463012695,0.40456321835517883,0.8265664279460907,0.5373711585998535,0.47619047619047616,1.4994982481002808,0.7542712688446045
1.3256068229675293,0.47592809796333313,0.8496787250041962,0.6105314493179321,0.40476190476190477,1.1876540184020996,0.8327750563621521
1.3258665800094604,0.4960165321826935,0.829850047826767,0.6620841026306152,0.5238095238095238,1.10537850856781,0.8787533640861511
1.3839459419250488,0.5131227374076843,0.8708232045173645,0.5935443639755249,0.47619047619047616,1.4581453800201416,0.7733356356620789
1.434640645980835,0.5864639282226562,0.8481767177581787,0.5599747896194458,0.45238095238095233,1.423258662223816,0.7003652453422546
1.2894954681396484,0.3966180980205536,0.8928773701190948,0.4379618465900421,0.5238095238095238,1.1388136148452759,0.6177033185958862
1.3238441944122314,0.37667956948280334,0.9471646249294281,0.41292494535446167,0.5,1.5795146226882935,0.5452565550804138
1.499504804611206,0.4912201464176178,1.0082846581935883,0.4461098611354828,0.47619047619047616,1.4503530263900757,0.5829347372055054
1.4665404558181763,0.4339672029018402,1.032573252916336,0.44514185190200806,0.45238095238095233,1.7630488872528076,0.6248759031295776
1.50449538230896,0.46648505330085754,1.0380103290081024,0.448618084192276,0.47619047619047616,1.6825027465820312,0.5786103010177612
1.4722658395767212,0.511786162853241,0.9604796767234802,0.49815037846565247,0.5238095238095238,1.5726951360702515,0.6497820615768433
1.549904465675354,0.4912072718143463,1.0586971938610077,0.4596417546272278,0.5238095238095238,1.335261344909668,0.590111494064331
1.3892275094985962,0.5268186330795288,0.8624088764190674,0.4851743280887604,0.5952380952380952,1.613183617591858,0.6297948956489563
1.3199561834335327,0.4346907138824463,0.8852654695510864,0.416354775428772,0.5,1.4869974851608276,0.5646317005157471
1.3721660375595093,0.5647122263908386,0.8074538111686707,0.49652019143104553,0.5952380952380952,1.6422185897827148,0.6459357738494873
1.3711464405059814,0.5117825269699097,0.8593639135360718,0.501125693321228,0.5714285714285714,1.8829537630081177,0.6212967038154602
1.4540618658065796,0.6685417890548706,0.785520076751709,0.523737370967865,0.47619047619047616,1.6496473550796509,0.6789379715919495
1.4719029664993286,0.6586893796920776,0.813213586807251,0.5104209780693054,0.5714285714285714,1.7213600873947144,0.6274597644805908
1.4531195163726807,0.5927734375,0.8603460788726807,0.4971885085105896,0.5,1.7380543947219849,0.5912275314331055
1.430820107460022,0.661737322807312,0.76908278465271,0.5008984208106995,0.5,1.6461243629455566,0.6083836555480957
1.3800175189971924,0.47874292731285095,0.9012745916843414,0.4416595995426178,0.5476190476190477,1.8322417736053467,0.5766240954399109
1.3743716478347778,0.535755455493927,0.8386161923408508,0.47612082958221436,0.5238095238095238,1.3835818767547607,0.5883108377456665
1.3073278665542603,0.5384573936462402,0.76887047290802,0.4512043595314026,0.5476190476190477,1.799316644668579,0.5622537136077881
1.2910099029541016,0.6181842088699341,0.6728256940841675,0.5097399353981018,0.5714285714285714,1.8695145845413208,0.5970601439476013
1.2731056213378906,0.549690842628479,0.7234147787094116,0.4627257287502289,0.5476190476190477,1.9234346151351929,0.5877060294151306
1.2993810176849365,0.5929138660430908,0.7064671516418457,0.5080142021179199,0.6190476190476191,1.540025234222412,0.6216980814933777
1.441123604774475,0.5351254940032959,0.9059981107711792,0.45728880167007446,0.5476190476190477,1.9757015705108643,0.5935680866241455
1.4660547971725464,0.565693736076355,0.9003610610961914,0.465343713760376,0.45238095238095233,1.652172565460205,0.6038436889648438
1.3258588314056396,0.5583328604698181,0.7675259709358215,0.47293904423713684,0.6190476190476191,1.5493682622909546,0.5892283320426941
1.381050944328308,0.5316505432128906,0.8494004011154175,0.3881628215312958,0.6190476190476191,1.6117550134658813,0.5030081272125244
1.4276516437530518,0.7046394944190979,0.7230121493339539,0.4730272889137268,0.5476190476190477,1.7621747255325317,0.5853738784790039
1.522051215171814,0.6309711337089539,0.8910800814628601,0.4159626364707947,0.5,1.7019277811050415,0.5284947752952576
1.4726026058197021,0.6613174676895142,0.811285138130188,0.42278045415878296,0.5,1.658003807067871,0.568329930305481
1.5057027339935303,0.661353349685669,0.8443493843078613,0.43000319600105286,0.5476190476190477,1.5615736246109009,0.5880209803581238
1.43863844871521,0.6497830152511597,0.7888554334640503,0.4547096788883209,0.5,1.5213356018066406,0.5977950096130371
1.4313645362854004,0.6835840344429016,0.7477805018424988,0.49733954668045044,0.5476190476190477,1.7185333967208862,0.6724663376808167
1.442094326019287,0.6810809969902039,0.7610133290290833,0.5261447429656982,0.5,1.5970726013183594,0.7314333319664001
1.3952525854110718,0.6888033747673035,0.7064492106437683,0.5382037162780762,0.5714285714285714,1.5582623481750488,0.7342169880867004
1.3416426181793213,0.6818383932113647,0.6598042249679565,0.5080327391624451,0.5476190476190477,1.9766844511032104,0.6810520887374878
1.372748851776123,0.6963390707969666,0.6764097809791565,0.5204285979270935,0.5476190476190477,1.4891247749328613,0.6829078793525696
1.4319733381271362,0.6680305004119873,0.7639428377151489,0.5119744539260864,0.5238095238095238,1.6015450954437256,0.6796954274177551
1.4606868028640747,0.7007423639297485,0.7599444389343262,0.4936882555484772,0.47619047619047616,2.050011157989502,0.676842451095581
1.4276015758514404,0.7736563086509705,0.65394526720047,0.5464437007904053,0.5,1.8117239475250244,0.7283861041069031
1.5521881580352783,0.699015200138092,0.8531729578971863,0.44041186571121216,0.5952380952380952,1.9762376546859741,0.632828950881958
1.5044724941253662,0.8265123963356018,0.6779600977897644,0.52999347448349,0.5,1.874488115310669,0.7157813310623169
1.5176405906677246,0.9200204014778137,0.5976201891899109,0.5507769584655762,0.5,2.0445878505706787,0.7486342191696167
1.4766186475753784,0.8280507922172546,0.6485678553581238,0.5197991132736206,0.5476190476190477,1.938144326210022,0.6950951218605042
1.5915285348892212,0.8710018396377563,0.7205266952514648,0.5024051666259766,0.5,2.0714077949523926,0.6993604898452759
1.488727331161499,0.7934209704399109,0.6953063607215881,0.46845704317092896,0.5952380952380952,1.8584351539611816,0.6354426741600037
1.4511018991470337,0.827547013759613,0.6235548853874207,0.4853675663471222,0.5714285714285714,1.857123851776123,0.6864832639694214
1.535241723060608,0.8167144656181335,0.7185272574424744,0.4659017324447632,0.47619047619047616,1.8239047527313232,0.6504587531089783
1.5194497108459473,0.7150412797927856,0.8044084310531616,0.35219845175743103,0.5476190476190477,1.9074395895004272,0.5517168045043945
1.5044119358062744,0.8717510104179382,0.6326609253883362,0.49959415197372437,0.5,1.9912375211715698,0.623712956905365
1.590175747871399,0.9131617546081543,0.6770139932632446,0.5074930191040039,0.47619047619047616,1.8403578996658325,0.6606872081756592
1.4913763999938965,0.834967315196991,0.6564090847969055,0.46648794412612915,0.5476190476190477,1.8284757137298584,0.5707946419715881
1.5233656167984009,0.9046033620834351,0.6187622547149658,0.515705406665802,0.5476190476190477,1.4893044233322144,0.6356865167617798
1.4602468013763428,0.7986451387405396,0.6616016626358032,0.4771884083747864,0.5238095238095238,1.5099718570709229,0.6098358035087585
1.501733422279358,0.8413193821907043,0.6604140400886536,0.4768854081630707,0.5476190476190477,1.8348466157913208,0.6120198965072632
1.4648898839950562,0.7286211848258972,0.7362686991691589,0.38622230291366577,0.5476190476190477,1.7494709491729736,0.5082952380180359
1.4648395776748657,0.8742643594741821,0.5905752182006836,0.5055915117263794,0.45238095238095233,1.3241076469421387,0.6510834693908691
1.4425970315933228,0.7666084170341492,0.6759886145591736,0.4467974007129669,0.5238095238095238,1.7562897205352783,0.5643137097358704
1.53822660446167,0.8559424877166748,0.6822841167449951,0.5243417620658875,0.45238095238095233,1.6275634765625,0.6567236185073853
1.4320536851882935,0.8014770150184631,0.6305766701698303,0.46818283200263977,0.5952380952380952,1.220376968383789,0.6079634428024292
1.4658105373382568,0.8786114454269409,0.5871990919113159,0.5190909504890442,0.5476190476190477,1.626834511756897,0.6598252058029175
1.420986294746399,0.7278568148612976,0.6931294798851013,0.3916250467300415,0.5476190476190477,1.3488671779632568,0.5129061937332153
1.499022126197815,0.8702786564826965,0.6287434697151184,0.5183898210525513,0.5,1.4708648920059204,0.6496635675430298
1.4602237939834595,0.812703549861908,0.6475202441215515,0.47750434279441833,0.5476190476190477,2.0831196308135986,0.5799479484558105
1.5081298351287842,0.8738759756088257,0.6342538595199585,0.5203970670700073,0.5476190476190477,1.9330052137374878,0.6627167463302612
1.41556978225708,0.8048627376556396,0.6107070446014404,0.4828062951564789,0.5,1.9703545570373535,0.6033169031143188
1.4910775423049927,0.8464168906211853,0.6446606516838074,0.5165699124336243,0.5238095238095238,1.8550019264221191,0.6722319722175598
1.4019078016281128,0.8262950778007507,0.5756127238273621,0.5062894821166992,0.5476190476190477,2.100548267364502,0.6122077107429504
1.5483137369155884,0.8647757768630981,0.6835379600524902,0.5234440565109253,0.6190476190476191,1.9572030305862427,0.6683889627456665
1.4402512311935425,0.8018496632575989,0.6384015679359436,0.47874554991722107,0.6190476190476191,1.8546286821365356,0.6033551692962646
1.5075551271438599,0.8602339029312134,0.6473212242126465,0.5179504156112671,0.47619047619047616,1.9748117923736572,0.661091148853302
1.466209053993225,0.838860273361206,0.627348780632019,0.5200071930885315,0.5238095238095238,1.9272284507751465,0.6179617643356323
1.5749485492706299,0.8778589963912964,0.6970895528793335,0.538848876953125,0.47619047619047616,2.215245008468628,0.6816747188568115
1.486982822418213,0.8330446481704712,0.6539381742477417,0.5310377478599548,0.5238095238095238,1.9202947616577148,0.6307638883590698
1.584208607673645,0.8950739502906799,0.6891346573829651,0.5573356747627258,0.5476190476190477,1.733601689338684,0.6870750784873962
1.4825786352157593,0.8121899366378784,0.6703886985778809,0.49586760997772217,0.5,1.6387660503387451,0.5943016409873962
1.5709196329116821,0.960059642791748,0.6108599901199341,0.5790255665779114,0.5,1.7709836959838867,0.6840612292289734
1.5906606912612915,0.7834638357162476,0.807196855545044,0.486881822347641,0.5238095238095238,2.0087313652038574,0.5916155576705933
1.5911930799484253,0.9575626254081726,0.6336304545402527,0.5796356201171875,0.5476190476190477,2.135836362838745,0.6958538293838501
1.6010212898254395,0.8054774403572083,0.7955438494682312,0.5166783332824707,0.5,2.127899169921875,0.6292611360549927
1.6432499885559082,0.9485975503921509,0.6946524381637573,0.5606744885444641,0.6190476190476191,1.8817346096038818,0.6781898140907288
1.48735511302948,0.8287195563316345,0.6586355566978455,0.523953378200531,0.5,1.7490670680999756,0.6286294460296631
1.6229304075241089,1.0254225730895996,0.5975078344345093,0.6198733448982239,0.47619047619047616,1.7747628688812256,0.7208033800125122
1.5122352838516235,0.7914949655532837,0.7207403182983398,0.5004287958145142,0.45238095238095233,1.51065194606781,0.6121183633804321
1.6491931676864624,0.9051133990287781,0.7440797686576843,0.51043701171875,0.5476190476190477,1.3765044212341309,0.6584939360618591
1.5383933782577515,0.8037649989128113,0.7346283793449402,0.5124595165252686,0.5238095238095238,2.022536039352417,0.6332678198814392
1.6598217487335205,0.9486879110336304,0.7111338376998901,0.5721750259399414,0.5714285714285714,1.8714948892593384,0.7043136954307556
1.4572645425796509,0.812940776348114,0.6443237662315369,0.5170826315879822,0.45238095238095233,1.8346693515777588,0.6168639659881592
1.584501028060913,0.9603743553161621,0.624126672744751,0.5447495579719543,0.5476190476190477,1.5796645879745483,0.6801621913909912
1.50533926486969,0.8552941083908081,0.6500451564788818,0.5534970164299011,0.4285714285714286,2.037896156311035,0.6418961882591248
1.6234318017959595,0.9528524279594421,0.6705793738365173,0.5562100410461426,0.5238095238095238,1.9399751424789429,0.694268524646759
1.5195428133010864,0.8515917062759399,0.6679511070251465,0.5316408276557922,0.45238095238095233,1.8798960447311401,0.6331697702407837
1.6182655096054077,0.9528127312660217,0.665452778339386,0.5684670209884644,0.5476190476190477,1.585950493812561,0.7131399512290955
1.5281736850738525,0.7845718264579773,0.7436018586158752,0.45267072319984436,0.5476190476190477,1.9805761575698853,0.574333906173706
1.6601587533950806,0.9390816688537598,0.7210770845413208,0.5600232481956482,0.5,1.8259533643722534,0.7029712796211243
1.5118778944015503,0.8713511228561401,0.6405267715454102,0.5405411720275879,0.6190476190476191,2.02832293510437,0.6414473652839661
1.6816338300704956,0.9448237419128418,0.7368100881576538,0.5557889938354492,0.5714285714285714,2.1356985569000244,0.7145683169364929
1.502159595489502,0.8509098291397095,0.6512497663497925,0.5038270354270935,0.5476190476190477,1.7857915163040161,0.5982679724693298
1.582329511642456,0.957869827747345,0.6244596838951111,0.5799768567085266,0.5,1.2519583702087402,0.7164514660835266
1.5229288339614868,0.7980766892433167,0.7248521447181702,0.4658227264881134,0.5714285714285714,1.6916699409484863,0.5697304606437683
1.6123096942901611,0.900877058506012,0.7114326357841492,0.5286530256271362,0.5,1.822803258895874,0.6634459495544434
1.5712621212005615,0.8515828847885132,0.7196792364120483,0.5111555457115173,0.45238095238095233,1.8311280012130737,0.5975265502929688
1.6181319952011108,0.8960390090942383,0.7220929861068726,0.5376154780387878,0.5,1.6802419424057007,0.6538543701171875
1.5531846284866333,0.8556635975837708,0.6975210309028625,0.5057626962661743,0.5,1.786109209060669,0.6166164875030518
1.5991636514663696,0.8964630961418152,0.7027005553245544,0.5374835133552551,0.5238095238095238,1.5282727479934692,0.6767117977142334
1.5930720567703247,0.8533093929290771,0.7397626638412476,0.5408313870429993,0.5238095238095238,1.822036623954773,0.6627039313316345
1.617681622505188,0.7701065540313721,0.8475750684738159,0.49361729621887207,0.5,1.7810240983963013,0.6079068183898926
1.5794446468353271,0.8517523407936096,0.7276923060417175,0.5729958415031433,0.5476190476190477,1.5720186233520508,0.696768045425415
1.5358293056488037,0.8758139610290527,0.660015344619751,0.5894402265548706,0.5,1.8717892169952393,0.7339843511581421
1.5199719667434692,0.8358429670333862,0.684128999710083,0.5365001559257507,0.5476190476190477,1.836973786354065,0.6881182193756104
1.4784443378448486,0.860090970993042,0.6183533668518066,0.586897075176239,0.45238095238095233,1.6588902473449707,0.6954818964004517
1.4753650426864624,0.8254433274269104,0.649921715259552,0.5579663515090942,0.45238095238095233,1.6820530891418457,0.6593128442764282
1.4402886629104614,0.8474610447883606,0.5928276181221008,0.5394648313522339,0.40476190476190477,1.8354599475860596,0.6656345725059509
1.3878618478775024,0.8407275676727295,0.547134280204773,0.5351190567016602,0.5,1.5110005140304565,0.6417267918586731
1.373291254043579,0.8421814441680908,0.5311098098754883,0.5082095861434937,0.5476190476190477,1.801877498626709,0.6043742895126343
1.4081822633743286,0.8440350294113159,0.5641472339630127,0.5446929335594177,0.4285714285714286,1.615249752998352,0.6346456408500671
1.4325461387634277,0.8448415994644165,0.5877045392990112,0.5451645851135254,0.47619047619047616,1.7942922115325928,0.6316055059432983
1.4525949954986572,0.8372157216072083,0.615379273891449,0.5458909869194031,0.47619047619047616,1.664940595626831,0.6307352781295776
1.43522310256958,0.8498461246490479,0.5853769779205322,0.5692475438117981,0.4285714285714286,1.9871736764907837,0.6415535807609558
1.453426718711853,0.8649588823318481,0.5884678363800049,0.5791099667549133,0.5952380952380952,2.4262590408325195,0.6539686918258667
1.4749361276626587,0.9027255773544312,0.5722105503082275,0.6122063994407654,0.47619047619047616,1.7120612859725952,0.6843567490577698
1.5646259784698486,0.9178088307380676,0.646817147731781,0.5990108251571655,0.5238095238095238,1.993773102760315,0.6969242691993713
1.5645062923431396,0.9541810154914856,0.610325276851654,0.6617704629898071,0.5714285714285714,2.0899174213409424,0.7676538228988647
1.557420253753662,0.9528592228889465,0.6045610308647156,0.6343606114387512,0.5,1.4608230590820312,0.7492835521697998
1.5272221565246582,0.9082916378974915,0.6189305186271667,0.5835700035095215,0.5,1.4465992450714111,0.7159176468849182
1.4887720346450806,0.9641284942626953,0.5246435403823853,0.6244001388549805,0.47619047619047616,1.835440754890442,0.7181248068809509
1.4688018560409546,0.8784555196762085,0.5903463363647461,0.5837733745574951,0.3571428571428571,1.5965100526809692,0.6863318085670471
1.417088270187378,0.9285561442375183,0.4885321259498596,0.5754883885383606,0.6428571428571428,1.9077702760696411,0.6830630898475647
1.4628002643585205,0.8877865076065063,0.5750137567520142,0.5772222876548767,0.5714285714285714,2.2846391201019287,0.691409707069397
1.4664579629898071,0.8965260982513428,0.5699318647384644,0.5842475295066833,0.47619047619047616,2.084291696548462,0.6761793494224548
1.4712271690368652,0.9150791764259338,0.5561479926109314,0.6221126914024353,0.5238095238095238,1.7218928337097168,0.7273054718971252
1.4902094602584839,0.8437947034835815,0.6464147567749023,0.5476494431495667,0.5476190476190477,1.793635606765747,0.6670390963554382
1.4429898262023926,0.9088730812072754,0.5341167449951172,0.5805556774139404,0.5476190476190477,2.154508113861084,0.6996063590049744
1.4469106197357178,0.9397013783454895,0.5072092413902283,0.5959024429321289,0.5238095238095238,1.7047501802444458,0.724145233631134
1.4149298667907715,0.9478809237480164,0.4670489430427551,0.6193205118179321,0.5,2.1204562187194824,0.728469729423523
1.4049371480941772,0.8962031006813049,0.5087340474128723,0.5936452746391296,0.4285714285714286,2.2284131050109863,0.723677933216095
1.4356482028961182,0.8981842994689941,0.537463903427124,0.573650598526001,0.5,1.6953450441360474,0.6910361647605896
1.3246662616729736,0.91435307264328,0.4103131890296936,0.5896700620651245,0.5238095238095238,1.8292062282562256,0.7118889093399048
1.3920133113861084,0.8465145826339722,0.5454987287521362,0.5841788053512573,0.45238095238095233,1.7881677150726318,0.704104483127594
1.3429920673370361,0.8277720212936401,0.515220046043396,0.5630655288696289,0.5952380952380952,2.2521510124206543,0.6963533759117126
1.3706142902374268,0.8733207583427429,0.49729353189468384,0.6046608090400696,0.47619047619047616,1.9947521686553955,0.7115791440010071
1.370468258857727,0.8377572298049927,0.5327110290527344,0.577595055103302,0.4285714285714286,1.692684292793274,0.6854770183563232
1.3819005489349365,0.8095842003822327,0.5723163485527039,0.5508466958999634,0.45238095238095233,1.8226312398910522,0.6759793758392334
1.329368233680725,0.9069808125495911,0.42238742113113403,0.5978657007217407,0.4285714285714286,1.834162950515747,0.7082216739654541
1.3116388320922852,0.9099020957946777,0.4017367362976074,0.6034642457962036,0.5476190476190477,1.615311622619629,0.7254828810691833
1.3948630094528198,0.9067665338516235,0.4880964756011963,0.5953777432441711,0.5238095238095238,1.787475824356079,0.7048186659812927
1.3447554111480713,0.8976973295211792,0.4470580816268921,0.583608865737915,0.5,1.4178152084350586,0.7029802203178406
1.3750054836273193,0.8688676357269287,0.5061378479003906,0.5730021595954895,0.5,1.4682165384292603,0.6757100224494934
1.3805893659591675,0.869759202003479,0.5108301639556885,0.5811954736709595,0.5714285714285714,1.7396438121795654,0.6601013541221619
1.3940223455429077,0.9021604061126709,0.4918619394302368,0.6069173216819763,0.45238095238095233,1.7851917743682861,0.6914162039756775
1.4614366292953491,0.8723706007003784,0.5890660285949707,0.5652963519096375,0.5238095238095238,0.897267758846283,0.6620685458183289
1.4518792629241943,0.9399052262306213,0.511974036693573,0.6031083464622498,0.5714285714285714,1.2594338655471802,0.6885319352149963
1.8275535106658936,0.5904688835144043,1.2370846271514893,0.4829583466053009,0.5476190476190477,1.560154676437378,0.7985659241676331
1.800703525543213,0.5952035784721375,1.2054999470710754,0.49818986654281616,0.4285714285714286,1.49845552444458,0.8250084519386292
1.6967641115188599,0.7870938181877136,0.9096702933311462,0.4647953510284424,0.47619047619047616,1.1352895498275757,0.7045126557350159
1.4096543788909912,0.5621257424354553,0.8475286364555359,0.3446597456932068,0.45238095238095233,1.591022253036499,0.6227095723152161
1.646801471710205,0.7384359240531921,0.9083655476570129,0.44972264766693115,0.5,1.4848955869674683,0.7114651799201965
1.4920903444290161,0.7441641092300415,0.7479262351989746,0.5475032329559326,0.47619047619047616,1.1624332666397095,0.7340076565742493
1.5049933195114136,0.6145979166030884,0.8903954029083252,0.346251517534256,0.5,1.692285418510437,0.5800418853759766
1.4542239904403687,0.5963454246520996,0.857878565788269,0.3818097412586212,0.5,1.1272218227386475,0.5990625619888306
1.4765552282333374,0.7410246133804321,0.7355306148529053,0.43817248940467834,0.5,1.4682223796844482,0.6096899509429932
1.3516377210617065,0.726001501083374,0.6256362199783325,0.464484840631485,0.5238095238095238,1.9538134336471558,0.5817455053329468
1.2996575832366943,0.7424865961074829,0.5571709871292114,0.4475546181201935,0.5952380952380952,1.7542515993118286,0.623953640460968
1.3718172311782837,0.5772150754928589,0.7946021556854248,0.40539732575416565,0.5,1.7831647396087646,0.5383225083351135
1.3168681859970093,0.8029963374137878,0.5138718485832214,0.4295404553413391,0.5476190476190477,1.7698005437850952,0.6398925185203552
1.3515193462371826,0.7022725939750671,0.6492467522621155,0.5203762650489807,0.5476190476190477,1.5261884927749634,0.7243358492851257
1.3898465633392334,0.7603176832199097,0.6295288801193237,0.5494141578674316,0.47619047619047616,1.7690364122390747,0.7032126784324646
1.4797171354293823,0.6742050051689148,0.8055121302604675,0.5353635549545288,0.38095238095238093,1.555620789527893,0.6363937854766846
1.3957165479660034,0.7759863138198853,0.6197302341461182,0.5283794403076172,0.45238095238095233,1.5586471557617188,0.645862340927124
1.407100796699524,0.7378131747245789,0.6692876219749451,0.5099255442619324,0.45238095238095233,1.685742735862732,0.6294320821762085
1.4184001684188843,0.7343544363975525,0.6840457320213318,0.5028747916221619,0.45238095238095233,1.276469349861145,0.6079229116439819
1.3514211177825928,0.699263870716095,0.6521572470664978,0.4837222397327423,0.4285714285714286,1.7513768672943115,0.5887743234634399
1.3302838802337646,0.7516227960586548,0.5786610841751099,0.4865836501121521,0.38095238095238093,1.4454432725906372,0.616257905960083
1.3930089473724365,0.6878050565719604,0.7052038908004761,0.4726901948451996,0.5952380952380952,1.9026994705200195,0.5823778510093689
1.3358739614486694,0.8262504935264587,0.5096234679222107,0.510308563709259,0.45238095238095233,1.6127263307571411,0.6070458292961121
1.312029480934143,0.7594525814056396,0.5525768995285034,0.48725128173828125,0.5952380952380952,1.898664951324463,0.6038066744804382
1.375879168510437,0.7583286166191101,0.6175505518913269,0.4804783761501312,0.5476190476190477,1.5322734117507935,0.6159102320671082
1.3507256507873535,0.7193758487701416,0.6313498020172119,0.45054665207862854,0.5,1.7890599966049194,0.6206828951835632
1.319242238998413,0.7711860537528992,0.5480561852455139,0.4287964701652527,0.47619047619047616,1.9179282188415527,0.5974781513214111
1.3506380319595337,0.7359641194343567,0.614673912525177,0.4143359363079071,0.5238095238095238,2.2479207515716553,0.5789373517036438
1.2989251613616943,0.7095440030097961,0.5893811583518982,0.4112376570701599,0.5,1.507898211479187,0.5792927145957947
1.306867003440857,0.6894289255142212,0.6174380779266357,0.38517606258392334,0.5238095238095238,1.2197582721710205,0.5099376440048218
1.372019648551941,0.7606147527694702,0.6114048957824707,0.3828258216381073,0.5476190476190477,1.7647600173950195,0.49879443645477295
1.3687646389007568,0.780331552028656,0.5884330868721008,0.40087059140205383,0.5952380952380952,1.7238051891326904,0.5197446942329407
1.328653335571289,0.7648342847824097,0.5638190507888794,0.4420815110206604,0.5476190476190477,1.866525650024414,0.5558013916015625
1.3913215398788452,0.7022183537483215,0.6891031861305237,0.35031816363334656,0.5,1.8381978273391724,0.4952549338340759
1.3144537210464478,0.799964189529419,0.5144895315170288,0.4460020363330841,0.5952380952380952,1.8718931674957275,0.5776543021202087
1.3418002128601074,0.7628304958343506,0.5789697170257568,0.41256430745124817,0.5714285714285714,1.6757080554962158,0.544364333152771
1.406213402748108,0.7522238492965698,0.6539895534515381,0.41738173365592957,0.47619047619047616,1.6480774879455566,0.5498199462890625
1.3329899311065674,0.758186399936676,0.5748035311698914,0.39798054099082947,0.5238095238095238,1.5836490392684937,0.554610013961792
1.3695794343948364,0.6806879639625549,0.6888914704322815,0.3604591488838196,0.5,1.8635985851287842,0.5092476606369019
1.370843768119812,0.6841914057731628,0.6866523623466492,0.3900252878665924,0.5,1.3422919511795044,0.5284499526023865
1.316801905632019,0.7298580408096313,0.5869438648223877,0.4454725682735443,0.6190476190476191,2.008652925491333,0.564379870891571
1.33576500415802,0.7230119109153748,0.6127530932426453,0.4483882486820221,0.5476190476190477,2.050215721130371,0.5781165957450867
1.3823721408843994,0.678752064704895,0.7036200761795044,0.4336974620819092,0.6190476190476191,1.5675075054168701,0.5801722407341003
1.3605481386184692,0.7202684879302979,0.6402796506881714,0.43342721462249756,0.5476190476190477,1.6585795879364014,0.5595765113830566
1.3623236417770386,0.7446829080581665,0.6176407337188721,0.43803030252456665,0.5714285714285714,2.012964963912964,0.5662363767623901
1.4053150415420532,0.7629604935646057,0.6423545479774475,0.47066980600357056,0.5,2.195329189300537,0.6011930704116821
1.4371750354766846,0.8147088885307312,0.6224661469459534,0.5082582831382751,0.5238095238095238,1.834838628768921,0.6230167746543884
1.3716294765472412,0.7815959453582764,0.5900335311889648,0.4740995168685913,0.5238095238095238,2.222886323928833,0.6033394932746887
1.450717568397522,0.8124024868011475,0.6383150815963745,0.5047323703765869,0.5238095238095238,1.8748188018798828,0.6285929083824158
1.4519689083099365,0.7577970027923584,0.6941719055175781,0.454913467168808,0.5714285714285714,2.0189712047576904,0.573026180267334
1.2510193586349487,0.8731749057769775,0.3778444528579712,0.5679967999458313,0.6190476190476191,1.7625494003295898,0.6728045344352722
1.4378725290298462,0.7920569181442261,0.6458156108856201,0.47945675253868103,0.5476190476190477,2.0004889965057373,0.5848661661148071
1.362302303314209,0.7656344175338745,0.5966678857803345,0.48796916007995605,0.5238095238095238,2.1581063270568848,0.6105988621711731
1.3802570104599,0.8193884491920471,0.5608685612678528,0.5077548027038574,0.5238095238095238,1.7853772640228271,0.6142876148223877
1.3665363788604736,0.7595662474632263,0.6069701313972473,0.47034963965415955,0.5,1.5955414772033691,0.5871467590332031
1.279120922088623,0.7559067010879517,0.5232142210006714,0.49859684705734253,0.5238095238095238,1.9631247520446777,0.5809726715087891
1.3722755908966064,0.7565861344337463,0.6156894564628601,0.45870834589004517,0.5714285714285714,1.8610903024673462,0.571288526058197
1.4038293361663818,0.7441750168800354,0.6596543192863464,0.44909587502479553,0.47619047619047616,2.127840280532837,0.5568583607673645
1.2891066074371338,0.7226633429527283,0.5664432644844055,0.47508254647254944,0.6190476190476191,2.048097610473633,0.581527590751648
1.3494212627410889,0.6962013840675354,0.6532198786735535,0.44462335109710693,0.5,1.4462916851043701,0.5458395481109619
1.3007616996765137,0.7789484262466431,0.5218132734298706,0.4283437132835388,0.4285714285714286,1.0762919187545776,0.5289322733879089
1.2261031866073608,0.7651655077934265,0.4609376788139343,0.4178203344345093,0.5952380952380952,1.831186056137085,0.5191352367401123
1.3409003019332886,0.7408062219619751,0.6000940799713135,0.44428664445877075,0.5476190476190477,1.83345365524292,0.5252746343612671
1.3672980070114136,0.8092564344406128,0.5580415725708008,0.43773534893989563,0.5238095238095238,2.0327298641204834,0.5344039797782898
1.4032179117202759,0.8061999082565308,0.5970180034637451,0.43539756536483765,0.5238095238095238,2.047755241394043,0.5243151187896729
1.3315768241882324,0.8443204760551453,0.48725634813308716,0.45877018570899963,0.5714285714285714,1.889181137084961,0.5595302581787109
1.3764699697494507,0.8707829117774963,0.5056870579719543,0.4800221025943756,0.47619047619047616,1.5230494737625122,0.5828934907913208
1.3080854415893555,0.808713972568512,0.4993714690208435,0.4635161757469177,0.5476190476190477,1.7700700759887695,0.5549742579460144
1.3585445880889893,0.7411468625068665,0.6173977255821228,0.3937307298183441,0.5238095238095238,1.5461241006851196,0.4902218282222748
1.2881006002426147,0.7601014971733093,0.5279991030693054,0.4130709767341614,0.5,1.7960879802703857,0.5287883281707764
1.3716962337493896,0.7580615878105164,0.6136346459388733,0.4480876326560974,0.45238095238095233,1.7327077388763428,0.5409713983535767
1.3052927255630493,0.7265207767486572,0.5787719488143921,0.40906280279159546,0.40476190476190477,1.3124802112579346,0.511040449142456
1.3180267810821533,0.7217711210250854,0.5962556600570679,0.4138559103012085,0.5,1.9886881113052368,0.5030350685119629
1.3607064485549927,0.7007764577865601,0.6599299907684326,0.4109474718570709,0.5238095238095238,1.7593457698822021,0.5062423944473267
1.3565938472747803,0.7833677530288696,0.5732260942459106,0.44707322120666504,0.5238095238095238,1.7263658046722412,0.5643114447593689
1.363222599029541,0.7141973376274109,0.6490252614021301,0.4044553339481354,0.47619047619047616,2.0257341861724854,0.5031381845474243
1.2719745635986328,0.7741640210151672,0.4978105425834656,0.436027467250824,0.5476190476190477,2.0381035804748535,0.5340832471847534
1.3317791223526,0.7886359691619873,0.5431431531906128,0.45139554142951965,0.5714285714285714,1.5700244903564453,0.5462417602539062
1.3720554113388062,0.7537667751312256,0.6182886362075806,0.4266081750392914,0.4285714285714286,1.467181921005249,0.5295336246490479
1.3345515727996826,0.7646191716194153,0.5699324011802673,0.44276919960975647,0.5952380952380952,1.815204381942749,0.5348741412162781
1.2639572620391846,0.7429994344711304,0.5209578275680542,0.43242478370666504,0.5952380952380952,1.585466980934143,0.5307154059410095
1.35472571849823,0.741905927658081,0.6128197908401489,0.40100032091140747,0.4285714285714286,1.795422077178955,0.5160971879959106
1.3480585813522339,0.753341555595398,0.5947170257568359,0.39650577306747437,0.5714285714285714,1.7317187786102295,0.5079820156097412
1.3367125988006592,0.7625971436500549,0.5741154551506042,0.44020989537239075,0.5,1.763150691986084,0.5388620495796204
1.3191725015640259,0.7516442537307739,0.567528247833252,0.42586663365364075,0.5476190476190477,1.889731764793396,0.5319196581840515
1.349401593208313,0.7358103394508362,0.6135912537574768,0.41179725527763367,0.45238095238095233,1.917676568031311,0.5168044567108154
1.3630598783493042,0.759183943271637,0.6038759350776672,0.431700736284256,0.45238095238095233,1.9456959962844849,0.5270819664001465
1.3692593574523926,0.748595118522644,0.6206642389297485,0.41047126054763794,0.47619047619047616,1.9600331783294678,0.5328176021575928
1.3521162271499634,0.723927915096283,0.6281883120536804,0.4155116379261017,0.5476190476190477,2.1198208332061768,0.5158625841140747
1.3699793815612793,0.7194417715072632,0.6505376100540161,0.3871361315250397,0.5,1.854274868965149,0.47923532128334045
1.3863770961761475,0.7175562977790833,0.6688207983970642,0.37843582034111023,0.47619047619047616,2.0247912406921387,0.48384931683540344
1.385115385055542,0.7493124604225159,0.6358029246330261,0.43100860714912415,0.47619047619047616,1.886886477470398,0.5382031202316284
1.289217472076416,0.7670830488204956,0.5221344232559204,0.4607217311859131,0.5476190476190477,2.2849466800689697,0.549572229385376
1.35932195186615,0.809409499168396,0.5499124526977539,0.4720677137374878,0.5476190476190477,1.9661167860031128,0.5791764259338379
1.3719490766525269,0.7478162050247192,0.6241328716278076,0.43824705481529236,0.5714285714285714,1.9365676641464233,0.5346558094024658
1.3728286027908325,0.7346471548080444,0.6381814479827881,0.3935140371322632,0.45238095238095233,2.270296812057495,0.49963098764419556
1.383388638496399,0.745074450969696,0.6383141875267029,0.4217694401741028,0.5476190476190477,2.396989107131958,0.5328805446624756
1.3324228525161743,0.7931930422782898,0.5392298102378845,0.44838547706604004,0.38095238095238093,2.3010637760162354,0.5601887702941895
1.3607851266860962,0.7466358542442322,0.614149272441864,0.40967145562171936,0.4285714285714286,1.8452672958374023,0.5236987471580505
1.353258490562439,0.7415791153907776,0.6116793751716614,0.4209219217300415,0.5,2.1349241733551025,0.5170398950576782
1.3475830554962158,0.7410153150558472,0.6065677404403687,0.42692458629608154,0.5714285714285714,2.113217353820801,0.5199597477912903
1.3670660257339478,0.7485726475715637,0.618493378162384,0.4270329773426056,0.45238095238095233,2.021555185317993,0.5377247929573059
1.3012597560882568,0.7546613216400146,0.5465984344482422,0.44278693199157715,0.5,1.7943806648254395,0.5461937785148621
1.2286415100097656,0.7983320951461792,0.4303094148635864,0.4770447313785553,0.5,1.5281271934509277,0.5554326772689819
1.3241790533065796,0.7182577252388,0.6059213280677795,0.4005849063396454,0.4285714285714286,1.4714170694351196,0.5000027418136597
1.312585711479187,0.7670292258262634,0.5455564856529236,0.4434061050415039,0.5714285714285714,1.8959617614746094,0.5396944284439087
1.3715003728866577,0.7616737484931946,0.6098266243934631,0.4114525020122528,0.5238095238095238,1.9350311756134033,0.5235618352890015
1.2489498853683472,0.764638364315033,0.4843115210533142,0.4580308198928833,0.5714285714285714,2.3877439498901367,0.5608376860618591
1.3019006252288818,0.8090416193008423,0.49285900592803955,0.457807332277298,0.4285714285714286,2.5598251819610596,0.5646845102310181
1.2398916482925415,0.7873768210411072,0.4525148272514343,0.4725167751312256,0.5952380952380952,2.2036328315734863,0.5533937811851501
1.3600281476974487,0.731280505657196,0.6287476420402527,0.4021426737308502,0.47619047619047616,2.1580111980438232,0.5004019141197205
1.3845254182815552,0.7570849061012268,0.6274405121803284,0.42149531841278076,0.47619047619047616,1.391623854637146,0.5294761061668396
1.386249303817749,0.7623590230941772,0.6238902807235718,0.42701709270477295,0.5238095238095238,1.7193641662597656,0.5221236944198608
1.3933072090148926,0.7572166323661804,0.6360905766487122,0.4146839678287506,0.5,1.9425909519195557,0.5314394235610962
1.3146578073501587,0.7634946703910828,0.5511631369590759,0.42128339409828186,0.45238095238095233,1.9466034173965454,0.5320210456848145
1.362373948097229,0.7630639672279358,0.5993099808692932,0.4263283908367157,0.45238095238095233,1.5113767385482788,0.5129173398017883
1.3730922937393188,0.7836804986000061,0.5894117951393127,0.4681737422943115,0.5,2.0504226684570312,0.5578550696372986
1.3220115900039673,0.7890085577964783,0.533003032207489,0.4817734360694885,0.40476190476190477,1.9545971155166626,0.5781726837158203
1.3863519430160522,0.7028360962867737,0.6835158467292786,0.392442524433136,0.45238095238095233,1.8076083660125732,0.4827931523323059
1.3003857135772705,0.7665067315101624,0.5338789820671082,0.4126720726490021,0.47619047619047616,2.173503875732422,0.5237302780151367
1.2947642803192139,0.7644535303115845,0.5303107500076294,0.4208686053752899,0.5476190476190477,1.7515273094177246,0.5332041382789612
1.36946702003479,0.7247130274772644,0.6447539925575256,0.42004096508026123,0.47619047619047616,1.9565576314926147,0.5017422437667847
1.404870867729187,0.7526306509971619,0.6522402167320251,0.4297398030757904,0.4285714285714286,1.8323405981063843,0.5250495076179504
1.3374005556106567,0.7490540146827698,0.588346540927887,0.42286327481269836,0.4285714285714286,1.3592606782913208,0.5368269681930542
1.3581935167312622,0.7035288214683533,0.6546646952629089,0.4003835618495941,0.47619047619047616,1.8854055404663086,0.49333977699279785
1.3317372798919678,0.8328505158424377,0.49888676404953003,0.4657834768295288,0.5238095238095238,1.5324703454971313,0.5531378984451294
1.3907359838485718,0.7303032279014587,0.660432755947113,0.4004591703414917,0.5238095238095238,1.5957987308502197,0.4992736577987671
1.3981858491897583,0.7794715166091919,0.6187143325805664,0.43699410557746887,0.4285714285714286,1.766310214996338,0.5540428161621094
1.329131841659546,0.7660878896713257,0.5630439519882202,0.43312638998031616,0.47619047619047616,1.5796962976455688,0.519917368888855
1.3460720777511597,0.7236912846565247,0.622380793094635,0.3877333402633667,0.4285714285714286,1.7695962190628052,0.5089449286460876
1.424282431602478,0.7550107836723328,0.6692716479301453,0.42771974205970764,0.5476190476190477,1.432339072227478,0.5193068385124207
1.357306957244873,0.7731574177742004,0.5841495394706726,0.4373362958431244,0.5238095238095238,2.2276172637939453,0.5355807542800903
1.3568511009216309,0.7323543429374695,0.6244967579841614,0.40003663301467896,0.47619047619047616,1.738092064857483,0.5104158520698547
1.289947271347046,0.7585031986236572,0.5314440727233887,0.4214438796043396,0.5714285714285714,2.1090047359466553,0.5290955901145935
1.333045482635498,0.771533191204071,0.561512291431427,0.46678033471107483,0.5,1.915967345237732,0.5521782040596008
1.268656611442566,0.7654669880867004,0.5031896233558655,0.4462333023548126,0.4285714285714286,1.8208163976669312,0.5376628041267395
1.4043129682540894,0.7370431423187256,0.6672698259353638,0.40236032009124756,0.38095238095238093,1.829847812652588,0.49932360649108887
1.3418850898742676,0.7515278458595276,0.59035724401474,0.4214783012866974,0.5238095238095238,1.7150061130523682,0.5142328143119812
1.3230502605438232,0.7198862433433533,0.60316401720047,0.41332772374153137,0.5476190476190477,1.8265128135681152,0.5138859152793884
1.3609110116958618,0.7625958919525146,0.5983151197433472,0.4467395842075348,0.45238095238095233,1.6908527612686157,0.5303399562835693
1.3271949291229248,0.7954123616218567,0.5317825675010681,0.45706918835639954,0.5476190476190477,2.3045172691345215,0.5619279146194458
1.2613351345062256,0.8120190501213074,0.4493160843849182,0.4665425419807434,0.5952380952380952,2.3420746326446533,0.5609418153762817
1.360720157623291,0.8078100085258484,0.5529101490974426,0.4746100902557373,0.4285714285714286,1.800517201423645,0.580943763256073
1.435227632522583,0.7503145933151245,0.6849130392074585,0.41729310154914856,0.5,2.086191177368164,0.5238445997238159
1.3041599988937378,0.767897367477417,0.5362626314163208,0.4335508644580841,0.5238095238095238,1.6953318119049072,0.5490713119506836
1.3807042837142944,0.7783173322677612,0.6023869514465332,0.42983317375183105,0.45238095238095233,1.8432722091674805,0.5297389626502991
1.3564637899398804,0.7529310584068298,0.6035327315330505,0.4499880373477936,0.45238095238095233,1.7604405879974365,0.5489208102226257
1.3064711093902588,0.7442437410354614,0.5622273683547974,0.4267972707748413,0.5,1.9084680080413818,0.5368677973747253
1.3846032619476318,0.7536027431488037,0.6310005187988281,0.3968867361545563,0.5,2.057603120803833,0.4974634647369385
1.3282527923583984,0.7918059825897217,0.5364468097686768,0.4504486322402954,0.45238095238095233,2.1605677604675293,0.5560866594314575
1.3203703165054321,0.7426981329917908,0.5776721835136414,0.42419034242630005,0.40476190476190477,2.0867934226989746,0.5217410922050476
1.303528070449829,0.7893132567405701,0.514214813709259,0.477045476436615,0.5238095238095238,1.748191475868225,0.5501885414123535
1.387256145477295,0.7865517735481262,0.6007043719291687,0.4435700476169586,0.5,1.697892665863037,0.5458150506019592
1.3211065530776978,0.7713642716407776,0.5497422814369202,0.43553856015205383,0.47619047619047616,2.039254665374756,0.5388942956924438
1.3636834621429443,0.7455688714981079,0.6181145906448364,0.41163069009780884,0.5952380952380952,1.6641249656677246,0.5079702138900757
1.396016001701355,0.7459572553634644,0.6500587463378906,0.4152943193912506,0.5,1.521107792854309,0.5216957926750183
1.3656436204910278,0.7984236478805542,0.5672199726104736,0.455396443605423,0.40476190476190477,1.8514885902404785,0.564363420009613
1.3481056690216064,0.7650081515312195,0.583097517490387,0.4237697720527649,0.5238095238095238,2.0287516117095947,0.5308825969696045
1.3328100442886353,0.763563871383667,0.5692461729049683,0.4354936182498932,0.45238095238095233,1.846100091934204,0.5234375
1.3304356336593628,0.706968367099762,0.6234672665596008,0.41437000036239624,0.5476190476190477,1.4245193004608154,0.5068928003311157
1.417116403579712,0.7336938977241516,0.6834225058555603,0.39541566371917725,0.5,1.7434427738189697,0.496929794549942
1.3182930946350098,0.7358750700950623,0.5824180245399475,0.42878320813179016,0.45238095238095233,1.8393685817718506,0.5341252088546753
1.397307276725769,0.713683009147644,0.683624267578125,0.3861907720565796,0.47619047619047616,1.481905221939087,0.489366352558136
1.3503865003585815,0.7655813097953796,0.5848051905632019,0.4401302635669708,0.40476190476190477,1.7417007684707642,0.5452454090118408
1.3671958446502686,0.78214031457901,0.5850555300712585,0.444218248128891,0.5,2.3682029247283936,0.5463643074035645
1.3970179557800293,0.7266038656234741,0.6704140901565552,0.4258650541305542,0.45238095238095233,1.8581023216247559,0.5174974799156189
1.3355153799057007,0.775241494178772,0.5602738857269287,0.4447743892669678,0.5952380952380952,1.6264350414276123,0.5426216125488281
1.3114542961120605,0.7712305784225464,0.5402237176895142,0.44069904088974,0.47619047619047616,1.7245005369186401,0.5353363752365112
1.385185956954956,0.7719838619232178,0.6132020950317383,0.43242505192756653,0.47619047619047616,1.557451605796814,0.5364083647727966
1.3373514413833618,0.756779134273529,0.5805723071098328,0.4543115198612213,0.45238095238095233,1.5281716585159302,0.543117880821228
1.3388406038284302,0.7653859257698059,0.5734546780586243,0.4397442638874054,0.5476190476190477,2.176602840423584,0.5368383526802063
1.425321102142334,0.7800832986831665,0.6452378034591675,0.4170243442058563,0.5238095238095238,2.037477731704712,0.5424002408981323
1.3075765371322632,0.761327862739563,0.5462486743927002,0.42807695269584656,0.5238095238095238,1.8382437229156494,0.5253273844718933
1.388534665107727,0.7713943719863892,0.6171402931213379,0.42787835001945496,0.38095238095238093,2.0241644382476807,0.5461876392364502
1.3502546548843384,0.7385156750679016,0.6117389798164368,0.4148007333278656,0.5238095238095238,1.5832648277282715,0.5321902632713318
1.375114917755127,0.724031388759613,0.6510835289955139,0.39032086730003357,0.5238095238095238,1.526076078414917,0.5033148527145386
1.3671857118606567,0.741511881351471,0.6256738305091858,0.41266509890556335,0.45238095238095233,2.4280307292938232,0.5099350214004517
1.3391295671463013,0.7436862587928772,0.5954433083534241,0.39377671480178833,0.5476190476190477,1.8626104593276978,0.514090359210968
1.2892946004867554,0.8120264410972595,0.47726815938949585,0.46001484990119934,0.5476190476190477,2.0097343921661377,0.552362322807312
1.323553442955017,0.7899423837661743,0.5336110591888428,0.4690573215484619,0.5238095238095238,1.38910973072052,0.5650932192802429
1.3821696043014526,0.7343559861183167,0.647813618183136,0.3956376910209656,0.5,1.370622992515564,0.49413174390792847
1.3430732488632202,0.7582012414932251,0.5848720073699951,0.41955989599227905,0.5238095238095238,1.7820451259613037,0.5256661176681519
1.317175269126892,0.773420512676239,0.5437547564506531,0.45818787813186646,0.5476190476190477,1.43850576877594,0.5398722887039185
1.3045088052749634,0.8025434017181396,0.5019654035568237,0.5010961890220642,0.5952380952380952,1.8900665044784546,0.5782950520515442
1.3090381622314453,0.7422946691513062,0.5667434930801392,0.42531269788742065,0.47619047619047616,1.5500476360321045,0.526120126247406
1.328449010848999,0.7723192572593689,0.5561297535896301,0.4528074860572815,0.5,1.561771035194397,0.5579159259796143
1.340157151222229,0.7928353548049927,0.5473217964172363,0.448009729385376,0.30952380952380953,1.4284396171569824,0.5633823275566101
1.2875248193740845,0.7968336343765259,0.4906911849975586,0.46845951676368713,0.5,1.2020219564437866,0.5658953189849854
1.364936113357544,0.7794286608695984,0.5855074524879456,0.4341515302658081,0.47619047619047616,1.537356972694397,0.5491139888763428
1.4522337913513184,0.7793684601783752,0.6728653311729431,0.41488945484161377,0.47619047619047616,1.5356168746948242,0.5334119200706482
1.3754101991653442,0.7790547013282776,0.5963554978370667,0.43779459595680237,0.5238095238095238,1.9868706464767456,0.5361694097518921
1.3394522666931152,0.7521896958351135,0.5872625708580017,0.44487863779067993,0.5238095238095238,1.7877731323242188,0.5395743250846863
1.3257858753204346,0.7573439478874207,0.5684419274330139,0.4314802885055542,0.5,2.0460684299468994,0.5295196771621704
1.3527129888534546,0.7629144191741943,0.5897985696792603,0.4312196671962738,0.5,1.979494571685791,0.5404213666915894
1.4253075122833252,0.7532622218132019,0.6720452904701233,0.4275825321674347,0.45238095238095233,2.271681070327759,0.5314813852310181
1.3644230365753174,0.7662413120269775,0.5981817245483398,0.4444703459739685,0.5714285714285714,2.1845788955688477,0.5430986881256104
1.352649450302124,0.7339782118797302,0.6186712384223938,0.4162329435348511,0.5476190476190477,1.7941977977752686,0.5120954513549805
1.3644319772720337,0.7532774209976196,0.6111545562744141,0.42403343319892883,0.5714285714285714,1.778145432472229,0.5256484746932983
1.3532546758651733,0.7299912571907043,0.623263418674469,0.409841924905777,0.45238095238095233,1.485011100769043,0.5195950865745544
1.3731684684753418,0.7684848308563232,0.6046836376190186,0.4535090923309326,0.5,1.8870503902435303,0.5469740629196167
1.3286116123199463,0.7597624659538269,0.5688491463661194,0.43621113896369934,0.5238095238095238,1.9369902610778809,0.5368611812591553
1.336729645729065,0.7853058576583862,0.5514237880706787,0.474806547164917,0.4285714285714286,1.5280940532684326,0.570525050163269
1.3298797607421875,0.7924306392669678,0.5374491214752197,0.46675652265548706,0.5476190476190477,2.0304198265075684,0.5638003349304199
1.3356233835220337,0.7094737887382507,0.626149594783783,0.41840508580207825,0.47619047619047616,1.870039939880371,0.5104787349700928
1.3351022005081177,0.7654580473899841,0.5696441531181335,0.4212947487831116,0.47619047619047616,1.382062315940857,0.5341676473617554
1.3415549993515015,0.7220348715782166,0.6195201277732849,0.38618889451026917,0.47619047619047616,1.4815644025802612,0.4976828992366791
1.3654884099960327,0.8002975583076477,0.565190851688385,0.4583870470523834,0.5238095238095238,1.7738384008407593,0.556367814540863
1.32735013961792,0.7413336038589478,0.5860165357589722,0.4283347427845001,0.45238095238095233,1.902377724647522,0.52725750207901
1.3662314414978027,0.7735955715179443,0.5926358699798584,0.4400656819343567,0.5,2.230929374694824,0.5361924171447754
1.3575748205184937,0.7267810702323914,0.6307937502861023,0.39645904302597046,0.5,2.021878480911255,0.49822935461997986
1.289351224899292,0.8184377551078796,0.47091346979141235,0.46074533462524414,0.5714285714285714,1.735377311706543,0.5668972134590149
1.3672993183135986,0.7769308686256409,0.5903684496879578,0.43584758043289185,0.47619047619047616,1.739428162574768,0.54665207862854
1.3964585065841675,0.7081094980239868,0.6883490085601807,0.387771338224411,0.5476190476190477,1.8183408975601196,0.49026015400886536
1.357860803604126,0.778555691242218,0.579305112361908,0.43576493859291077,0.5,2.370434284210205,0.5364183783531189
1.3115367889404297,0.7787229418754578,0.5328138470649719,0.46266263723373413,0.5714285714285714,1.683355450630188,0.5579957365989685
1.369631290435791,0.768736720085144,0.600894570350647,0.4135149419307709,0.40476190476190477,1.86306631565094,0.543433666229248
1.325598120689392,0.7417190074920654,0.5838791131973267,0.41866427659988403,0.45238095238095233,2.0534117221832275,0.5201737880706787
1.412746548652649,0.7306176424026489,0.68212890625,0.41681891679763794,0.45238095238095233,1.5935217142105103,0.5111479759216309
1.3471095561981201,0.778704047203064,0.5684055089950562,0.43941640853881836,0.5714285714285714,2.114225149154663,0.5387986898422241
1.2679600715637207,0.7701469659805298,0.4978131055831909,0.43236270546913147,0.5,1.8573163747787476,0.5425668954849243
1.405310869216919,0.7364169955253601,0.6688938736915588,0.39212700724601746,0.5238095238095238,1.6715881824493408,0.4989202320575714
1.2851251363754272,0.8117125630378723,0.47341257333755493,0.47305384278297424,0.5238095238095238,2.214632272720337,0.5567526817321777
1.3013949394226074,0.7509263157844543,0.5504686236381531,0.42428264021873474,0.4285714285714286,1.9703975915908813,0.5306194424629211
1.3751626014709473,0.7262112498283386,0.6489513516426086,0.4081791639328003,0.47619047619047616,1.8086278438568115,0.5093307495117188
1.2239309549331665,0.774813711643219,0.4491172432899475,0.4494709372520447,0.6428571428571428,1.5128079652786255,0.5528151988983154
1.3342262506484985,0.7510263323783875,0.5831999182701111,0.41539904475212097,0.47619047619047616,1.7589267492294312,0.5216538310050964
1.3378193378448486,0.7650549411773682,0.5727643966674805,0.43043258786201477,0.47619047619047616,1.7819706201553345,0.5401744842529297
1.2865254878997803,0.7887455224990845,0.4977799654006958,0.4566687345504761,0.5952380952380952,1.6575886011123657,0.5521557331085205
1.354295015335083,0.76461261510849,0.589682400226593,0.43032899498939514,0.5714285714285714,1.8084355592727661,0.5377528071403503
1.3545050621032715,0.7629604935646057,0.5915445685386658,0.41634705662727356,0.47619047619047616,1.6295632123947144,0.5334364771842957
1.3395931720733643,0.7486428618431091,0.5909503102302551,0.4188312888145447,0.5238095238095238,1.8378256559371948,0.5051872730255127
1.3403030633926392,0.7447864413261414,0.5955166220664978,0.4387277364730835,0.5238095238095238,1.6138776540756226,0.5357868671417236
1.3094301223754883,0.7781277298927307,0.5313023924827576,0.45602673292160034,0.5,1.2104426622390747,0.5513003468513489
1.3759620189666748,0.7341355085372925,0.6418265104293823,0.416502982378006,0.5714285714285714,1.4621012210845947,0.5137012004852295
1.376460313796997,0.7726894617080688,0.6037708520889282,0.4524248540401459,0.5238095238095238,1.8370431661605835,0.5559712648391724
1.3492995500564575,0.7410693764686584,0.6082301735877991,0.4154030978679657,0.47619047619047616,1.7781707048416138,0.5175265669822693
1.2112693786621094,0.8237379789352417,0.3875313997268677,0.48304763436317444,0.6428571428571428,1.7186610698699951,0.5708941221237183
1.3616899251937866,0.7693479657173157,0.592341959476471,0.4303666055202484,0.4285714285714286,1.4015275239944458,0.5278401374816895
1.364996314048767,0.7471510767936707,0.6178452372550964,0.4133290648460388,0.5,1.5520784854888916,0.5284215211868286
1.344739556312561,0.73247230052948,0.612267255783081,0.4232933819293976,0.45238095238095233,1.2285131216049194,0.5179468393325806
1.3524714708328247,0.7541614770889282,0.5983099937438965,0.4146634638309479,0.5476190476190477,1.706902027130127,0.5190299153327942
1.3338901996612549,0.7476528882980347,0.5862373113632202,0.4115515947341919,0.5238095238095238,1.8084924221038818,0.5093336701393127
1.313391923904419,0.8179017305374146,0.4954901933670044,0.4807012379169464,0.40476190476190477,1.4018672704696655,0.5902122855186462
1.3812450170516968,0.7323831915855408,0.648861825466156,0.4189320504665375,0.5476190476190477,1.3063232898712158,0.5339786410331726
1.3448004722595215,0.7455843687057495,0.599216103553772,0.4255118668079376,0.40476190476190477,1.7693145275115967,0.5319123268127441
1.3701822757720947,0.7406126260757446,0.6295696496963501,0.39373114705085754,0.45238095238095233,1.5769696235656738,0.5036503076553345
1.3104019165039062,0.7467309832572937,0.5636709332466125,0.43043485283851624,0.5714285714285714,1.8192014694213867,0.5327519774436951
1.3408914804458618,0.7674906253814697,0.5734008550643921,0.44061240553855896,0.5,1.9957621097564697,0.5432373881340027
1.3557617664337158,0.7669001817703247,0.5888615846633911,0.43731701374053955,0.40476190476190477,1.8565545082092285,0.5466028451919556
1.3819758892059326,0.7695916295051575,0.6123842597007751,0.42899924516677856,0.5,1.4846824407577515,0.5328494310379028
1.3445302248001099,0.7201654314994812,0.6243647933006287,0.41429540514945984,0.5238095238095238,2.0031702518463135,0.5188168287277222
1.3425381183624268,0.7340546250343323,0.6084834933280945,0.4092865288257599,0.5238095238095238,2.1520657539367676,0.5089210867881775
1.3941468000411987,0.7691066265106201,0.6250401735305786,0.42276936769485474,0.47619047619047616,1.537480354309082,0.5401368141174316
1.3315887451171875,0.7561891674995422,0.5753995776176453,0.44414904713630676,0.5476190476190477,1.7454419136047363,0.5455265045166016
1.3187576532363892,0.7407416701316833,0.5780159831047058,0.4259131848812103,0.5238095238095238,1.6530368328094482,0.5300840735435486
1.2708542346954346,0.7852076292037964,0.4856466054916382,0.44157275557518005,0.5,1.6647764444351196,0.529176652431488
1.3190264701843262,0.7953826785087585,0.5236437916755676,0.4737376272678375,0.5476190476190477,1.7760475873947144,0.5720548033714294
1.3772797584533691,0.787765383720398,0.5895143747329712,0.4488881826400757,0.5,1.8218966722488403,0.5591903328895569
1.358519196510315,0.7672469615936279,0.591272234916687,0.41699907183647156,0.5952380952380952,2.0177254676818848,0.5196747779846191
1.2652279138565063,0.7507582902908325,0.5144696235656738,0.4277311861515045,0.5476190476190477,1.293341040611267,0.5379600524902344
1.3266950845718384,0.8006173968315125,0.5260776877403259,0.4777717888355255,0.45238095238095233,1.4946261644363403,0.5730941295623779
1.3325977325439453,0.7539045810699463,0.578693151473999,0.4284220039844513,0.5,1.9780235290527344,0.5323420166969299
1.379292368888855,0.7530473470687866,0.6262450218200684,0.4118677079677582,0.45238095238095233,2.0791304111480713,0.5190649032592773
1.3845008611679077,0.7523755431175232,0.6321253180503845,0.4043738543987274,0.5238095238095238,2.0695977210998535,0.5084432363510132
1.375840425491333,0.75200355052948,0.623836874961853,0.42509251832962036,0.47619047619047616,2.0972909927368164,0.5339019298553467
1.340903401374817,0.7631571888923645,0.5777462124824524,0.4313221275806427,0.5238095238095238,2.099985361099243,0.533985435962677
1.2967524528503418,0.7691027522087097,0.5276497006416321,0.43931514024734497,0.5476190476190477,1.6439763307571411,0.5404444932937622
1.3344910144805908,0.7731485962867737,0.5613424181938171,0.44558924436569214,0.5,1.509734869003296,0.5433840751647949
1.3048533201217651,0.7928755283355713,0.5119777917861938,0.4575585126876831,0.5952380952380952,1.445293664932251,0.5639439821243286
1.3594908714294434,0.7348259091377258,0.6246649622917175,0.39488691091537476,0.47619047619047616,1.4998196363449097,0.514540433883667
1.383034348487854,0.7804323434829712,0.6026020050048828,0.4409085214138031,0.5238095238095238,1.5907354354858398,0.5437772274017334
1.335457682609558,0.7949560880661011,0.540501594543457,0.44228291511535645,0.45238095238095233,1.1365501880645752,0.547075092792511
1.4275715351104736,0.7146340012550354,0.7129375338554382,0.38774964213371277,0.47619047619047616,1.7007025480270386,0.48340684175491333
1.3668237924575806,0.7950859665870667,0.5717378258705139,0.4547649919986725,0.45238095238095233,1.3547921180725098,0.546097993850708
1.3847229480743408,0.7747059464454651,0.6100170016288757,0.4454226493835449,0.5952380952380952,1.3158209323883057,0.5471165776252747
1.4288851022720337,0.7448473572731018,0.6840377449989319,0.4125368297100067,0.5238095238095238,1.726365327835083,0.514765202999115
1.3373467922210693,0.7724888920783997,0.5648579001426697,0.4353123605251312,0.5476190476190477,1.9376113414764404,0.5425902009010315
1.3965555429458618,0.7086199522018433,0.6879355907440186,0.41169455647468567,0.5,2.009683132171631,0.4959507882595062
1.3556056022644043,0.7709558606147766,0.5846497416496277,0.47325387597084045,0.5238095238095238,2.0306618213653564,0.5623769760131836
1.3644556999206543,0.7847773432731628,0.5796783566474915,0.45929744839668274,0.5,2.0979762077331543,0.5516111850738525
1.349737524986267,0.7353627681732178,0.6143747568130493,0.42374008893966675,0.5238095238095238,1.609902024269104,0.5185045003890991
1.4271886348724365,0.8040773272514343,0.6231113076210022,0.4687390625476837,0.45238095238095233,1.8853596448898315,0.5774205923080444
1.328019618988037,0.7351338267326355,0.5928857922554016,0.4311486780643463,0.5476190476190477,1.9506168365478516,0.5264765024185181
1.3701196908950806,0.7679088711738586,0.6022108197212219,0.4265519082546234,0.5714285714285714,1.8470251560211182,0.5387739539146423
1.3572124242782593,0.758289635181427,0.5989227890968323,0.42144259810447693,0.5476190476190477,1.6285971403121948,0.5364062786102295
1.345262885093689,0.722847580909729,0.62241530418396,0.40032970905303955,0.4285714285714286,1.566479206085205,0.5134522914886475
1.306739091873169,0.7930174469947815,0.5137216448783875,0.45972588658332825,0.5714285714285714,1.487383484840393,0.558804452419281
1.3402248620986938,0.7882159948348999,0.552008867263794,0.47467079758644104,0.5,1.6030412912368774,0.5786369442939758
1.3874856233596802,0.768679678440094,0.6188059449195862,0.4272302985191345,0.45238095238095233,1.7323461771011353,0.5256738662719727
1.2374619245529175,0.7850955128669739,0.4523664116859436,0.46925246715545654,0.5,1.3446587324142456,0.5666592121124268
1.3524165153503418,0.7974433302879333,0.5549731850624084,0.4870474934577942,0.5,1.9254262447357178,0.5824759602546692
1.3690075874328613,0.7379080653190613,0.6310995221138,0.43352609872817993,0.5,2.064993143081665,0.5197758674621582
1.316089153289795,0.751897394657135,0.5641917586326599,0.44404467940330505,0.5,1.7305052280426025,0.5369238257408142
1.3777611255645752,0.7699283957481384,0.6078327298164368,0.43539363145828247,0.45238095238095233,1.8805538415908813,0.5418240427970886
1.3242206573486328,0.7746192812919617,0.5496013760566711,0.4316806197166443,0.4285714285714286,2.0607967376708984,0.5419068336486816
1.4065356254577637,0.7506462335586548,0.6558893918991089,0.42454424500465393,0.5238095238095238,2.0656282901763916,0.5355412364006042
1.3909648656845093,0.7125766277313232,0.678388237953186,0.38282933831214905,0.5,2.0729894638061523,0.49706709384918213
1.2999404668807983,0.7362030744552612,0.5637373924255371,0.43854618072509766,0.5476190476190477,1.988278865814209,0.5468220114707947
1.3372302055358887,0.7627933025360107,0.5744369029998779,0.42229586839675903,0.5476190476190477,1.5493030548095703,0.5280176997184753
1.2889127731323242,0.7948850989341736,0.49402767419815063,0.486224889755249,0.5714285714285714,1.8582834005355835,0.5603591203689575
1.3218249082565308,0.7575637698173523,0.5642611384391785,0.4127436578273773,0.6190476190476191,1.9291545152664185,0.5229319334030151
1.281195878982544,0.782096266746521,0.49909961223602295,0.47305211424827576,0.45238095238095233,1.8642972707748413,0.5779343843460083
1.4165894985198975,0.7544938921928406,0.6620956063270569,0.4226919710636139,0.5238095238095238,1.5837434530258179,0.5224880576133728
1.342965841293335,0.7758352756500244,0.5671305656433105,0.46646809577941895,0.45238095238095233,1.3732621669769287,0.5612339377403259
1.2762095928192139,0.8116313815116882,0.46457821130752563,0.47585904598236084,0.5238095238095238,1.3999848365783691,0.5612313747406006
1.3351832628250122,0.7752495408058167,0.5599337220191956,0.45244231820106506,0.47619047619047616,1.2414134740829468,0.5460299253463745
1.3843365907669067,0.7640991806983948,0.620237410068512,0.42270007729530334,0.5476190476190477,1.9302550554275513,0.5152056813240051
1.387039303779602,0.7200103402137756,0.6670289635658264,0.39241912961006165,0.5238095238095238,1.9840304851531982,0.5029677152633667
1.2506316900253296,0.8037286400794983,0.4469030499458313,0.4948682188987732,0.47619047619047616,1.846895694732666,0.5753129124641418
1.3694270849227905,0.7311330437660217,0.6382940411567688,0.41361933946609497,0.5238095238095238,2.315504550933838,0.5092104077339172
1.3042534589767456,0.756107747554779,0.5481457114219666,0.44371461868286133,0.5,1.984027624130249,0.5405003428459167
1.370831847190857,0.7561565637588501,0.6146752834320068,0.4163976013660431,0.5714285714285714,1.55824613571167,0.5102651119232178
1.3643300533294678,0.730442225933075,0.6338878273963928,0.4162071943283081,0.5238095238095238,1.7151319980621338,0.511506974697113
1.3426402807235718,0.7486299872398376,0.5940102934837341,0.40708258748054504,0.47619047619047616,2.069481611251831,0.5190298557281494
1.3169944286346436,0.7274397611618042,0.5895546674728394,0.4024108648300171,0.6190476190476191,2.023566484451294,0.5089384913444519
1.268857479095459,0.7774526476860046,0.49140483140945435,0.4469285309314728,0.5,1.8524160385131836,0.5483104586601257
1.3500065803527832,0.7282177209854126,0.6217888593673706,0.416808158159256,0.5,1.6737560033798218,0.510395348072052
1.3121733665466309,0.7365143895149231,0.5756589770317078,0.42072394490242004,0.45238095238095233,1.7824727296829224,0.5161560773849487
1.3180080652236938,0.756991446018219,0.5610166192054749,0.4506841003894806,0.45238095238095233,1.987904667854309,0.5511235594749451
1.3405450582504272,0.7996438145637512,0.540901243686676,0.4767676591873169,0.5238095238095238,1.93014657497406,0.5716203451156616
1.4273666143417358,0.7593363523483276,0.6680302619934082,0.40790989995002747,0.5238095238095238,1.8071528673171997,0.5213211178779602
1.323000431060791,0.728083074092865,0.594917356967926,0.4135027527809143,0.5,2.0858514308929443,0.5108422040939331
1.2866837978363037,0.7828240990638733,0.5038596987724304,0.471150279045105,0.40476190476190477,2.0911853313446045,0.5718275308609009
1.3710052967071533,0.7645809650421143,0.6064243316650391,0.42016494274139404,0.40476190476190477,2.502809762954712,0.5362063646316528
1.3789411783218384,0.7559765577316284,0.62296462059021,0.4064427316188812,0.45238095238095233,2.0075130462646484,0.5168775320053101
1.3726012706756592,0.771359384059906,0.6012418866157532,0.4182995557785034,0.47619047619047616,1.8292979001998901,0.5346090197563171
1.2674789428710938,0.8021149039268494,0.4653640389442444,0.46328654885292053,0.5238095238095238,1.6504764556884766,0.5536622405052185
1.2322158813476562,0.7977049946784973,0.43451088666915894,0.4846240282058716,0.6190476190476191,2.0406792163848877,0.5622712969779968
1.3379342555999756,0.7416715025901794,0.5962627530097961,0.4079134166240692,0.45238095238095233,1.4800077676773071,0.5250637531280518
1.3754485845565796,0.8021336197853088,0.5733149647712708,0.465463250875473,0.5476190476190477,2.0690534114837646,0.5740110278129578
1.408422589302063,0.8215904831886292,0.5868321061134338,0.4769279956817627,0.5,1.9985002279281616,0.5733956098556519
1.4074270725250244,0.7379344701766968,0.6694926023483276,0.4003443121910095,0.5238095238095238,1.9590479135513306,0.517603874206543
1.371591329574585,0.7590728998184204,0.6125184297561646,0.42930808663368225,0.45238095238095233,1.8849241733551025,0.5310282111167908
1.3705216646194458,0.7543088793754578,0.616212785243988,0.435286283493042,0.5238095238095238,1.8738744258880615,0.5318852663040161
1.353817343711853,0.7485367059707642,0.6052806377410889,0.41714808344841003,0.47619047619047616,1.9497935771942139,0.5194894671440125
1.354284644126892,0.7251592874526978,0.6291253566741943,0.42050787806510925,0.5238095238095238,1.9165785312652588,0.5189008116722107
1.3918038606643677,0.7834276556968689,0.6083762049674988,0.41918477416038513,0.47619047619047616,2.0236411094665527,0.5442299842834473
1.3183529376983643,0.8480178117752075,0.47033512592315674,0.5177366137504578,0.40476190476190477,1.5217230319976807,0.6212220191955566
1.3880057334899902,0.7796358466148376,0.6083698868751526,0.4502001106739044,0.45238095238095233,1.4441938400268555,0.5517683625221252
1.2836240530014038,0.7406760454177856,0.5429480075836182,0.4243374168872833,0.5714285714285714,1.7064281702041626,0.5319633483886719
1.3133141994476318,0.7675026655197144,0.5458115339279175,0.4651193618774414,0.5,1.4146291017532349,0.5691803693771362
1.3203896284103394,0.7508153319358826,0.5695742964744568,0.454911470413208,0.5,2.1903228759765625,0.5408722162246704
1.3479688167572021,0.7502954602241516,0.5976733565330505,0.4241180121898651,0.5,2.2028143405914307,0.5383238792419434
1.3429683446884155,0.7556968927383423,0.5872714519500732,0.43860653042793274,0.5238095238095238,1.9517790079116821,0.5325673818588257
1.3304773569107056,0.7610370516777039,0.5694403052330017,0.43280869722366333,0.45238095238095233,2.0867257118225098,0.5376325845718384
1.356993556022644,0.768806517124176,0.588187038898468,0.42800673842430115,0.47619047619047616,1.9347906112670898,0.5407399535179138
1.3668636083602905,0.7144023776054382,0.6524612307548523,0.39153584837913513,0.5238095238095238,1.752520203590393,0.49501746892929077
1.3814207315444946,0.7308546900749207,0.650566041469574,0.40694692730903625,0.5238095238095238,1.7917735576629639,0.5079164505004883
1.3963946104049683,0.7325024008750916,0.6638922095298767,0.3806400001049042,0.47619047619047616,1.4413186311721802,0.4810341000556946
1.379754662513733,0.7264697551727295,0.6532849073410034,0.3771686851978302,0.47619047619047616,1.710237979888916,0.49752384424209595
1.3260263204574585,0.8004173636436462,0.5256089568138123,0.49768614768981934,0.5476190476190477,1.9028220176696777,0.5860946178436279
1.2905973196029663,0.7671663761138916,0.5234309434890747,0.44878047704696655,0.5476190476190477,1.7801876068115234,0.5461734533309937
1.383808970451355,0.7400225400924683,0.6437864303588867,0.3946709930896759,0.5,1.5176111459732056,0.5100705623626709
1.3390244245529175,0.7737778425216675,0.56524658203125,0.4527466893196106,0.5476190476190477,1.6211668252944946,0.5458104014396667
1.3640309572219849,0.7423378229141235,0.6216931343078613,0.42962926626205444,0.5476190476190477,1.8539758920669556,0.5301638841629028
1.3242218494415283,0.8186777830123901,0.5055440664291382,0.4827149510383606,0.4285714285714286,1.5408395528793335,0.5769808888435364
1.317065954208374,0.7236399054527283,0.5934260487556458,0.40316927433013916,0.5238095238095238,1.831802487373352,0.49397048354148865
1.3859466314315796,0.7778351306915283,0.6081115007400513,0.439800500869751,0.5238095238095238,2.1468677520751953,0.5561792850494385
1.361652135848999,0.7314680814743042,0.6301840543746948,0.39861932396888733,0.5,1.9693610668182373,0.5132130980491638
1.3774527311325073,0.7521213889122009,0.6253313422203064,0.41394051909446716,0.45238095238095233,1.9235426187515259,0.5222957730293274
1.3583292961120605,0.7487342357635498,0.6095950603485107,0.4144088923931122,0.4285714285714286,1.3096790313720703,0.5148781538009644
1.3167966604232788,0.7389563918113708,0.577840268611908,0.4175587296485901,0.5,1.6611162424087524,0.5143791437149048
1.3243569135665894,0.8135539889335632,0.5108029246330261,0.47172290086746216,0.4285714285714286,2.0504472255706787,0.5753167271614075
1.3161704540252686,0.7436367273330688,0.5725337266921997,0.39836934208869934,0.47619047619047616,1.7239537239074707,0.5151123404502869
1.3348313570022583,0.7880818843841553,0.546749472618103,0.444293349981308,0.5,1.663148283958435,0.5558642148971558
1.3488372564315796,0.73011714220047,0.6187201142311096,0.42537131905555725,0.40476190476190477,2.0666651725769043,0.5166386961936951
1.4026740789413452,0.753178060054779,0.6494960188865662,0.43210673332214355,0.5714285714285714,1.8533939123153687,0.533988893032074
1.2293376922607422,0.7932864427566528,0.43605124950408936,0.47380203008651733,0.5,1.66542387008667,0.5728241205215454
1.3787468671798706,0.7512171268463135,0.6275297403335571,0.40454205870628357,0.5238095238095238,2.0349347591400146,0.5203571319580078
1.4012328386306763,0.7509967684745789,0.6502360701560974,0.4191896617412567,0.45238095238095233,2.0780932903289795,0.5269840955734253
1.381445288658142,0.7552750110626221,0.62617027759552,0.4310014247894287,0.5,1.757382869720459,0.5371447801589966
1.349086880683899,0.7366945147514343,0.6123923659324646,0.4113835096359253,0.5238095238095238,1.6144005060195923,0.5210583209991455
1.3330501317977905,0.7687216997146606,0.5643284320831299,0.4382467567920685,0.5714285714285714,1.9018386602401733,0.5378469824790955
1.3400524854660034,0.7603810429573059,0.5796714425086975,0.42492565512657166,0.47619047619047616,1.470199704170227,0.5309610962867737
1.410917043685913,0.7449637651443481,0.6659532785415649,0.4028906524181366,0.45238095238095233,1.941116452217102,0.5303741693496704
1.3076692819595337,0.7296415567398071,0.5780277252197266,0.40178531408309937,0.47619047619047616,1.552444577217102,0.5129745006561279
1.3731696605682373,0.715697705745697,0.6574719548225403,0.4040486514568329,0.47619047619047616,1.9025932550430298,0.5078438520431519
1.3373196125030518,0.7716082334518433,0.5657113790512085,0.4454127252101898,0.5,2.0605592727661133,0.5267869830131531
1.351661205291748,0.7766711711883545,0.5749900341033936,0.4373028576374054,0.5,1.915135145187378,0.5463928580284119
1.3313320875167847,0.7676552534103394,0.5636768341064453,0.4516894817352295,0.5952380952380952,1.4855599403381348,0.5489552617073059
1.3922626972198486,0.7580612301826477,0.6342014670372009,0.44552314281463623,0.4285714285714286,1.8643155097961426,0.5370054244995117
1.3414040803909302,0.7467660307884216,0.5946380496025085,0.41481640934944153,0.5,1.9121896028518677,0.5203092694282532
1.378092646598816,0.731590211391449,0.6465024352073669,0.3996534049510956,0.47619047619047616,2.1109163761138916,0.4902838468551636
1.3845864534378052,0.7997278571128845,0.5848585963249207,0.46583324670791626,0.5238095238095238,2.0230915546417236,0.5750362277030945
1.3604636192321777,0.7667539119720459,0.5937097072601318,0.4339216947555542,0.5238095238095238,1.3888047933578491,0.5347591638565063
1.350722074508667,0.7396543025970459,0.6110677719116211,0.42164283990859985,0.38095238095238093,1.705007791519165,0.5157006978988647
1.2653915882110596,0.8143788576126099,0.4510127305984497,0.4906597435474396,0.5714285714285714,1.4433695077896118,0.5685369968414307
1.3685882091522217,0.7713593244552612,0.5972288846969604,0.44106826186180115,0.5952380952380952,1.402316689491272,0.5334485769271851
1.3064895868301392,0.7617056965827942,0.544783890247345,0.43178069591522217,0.5238095238095238,2.029642343521118,0.5231884121894836
1.3287522792816162,0.778251051902771,0.5505012273788452,0.4332790672779083,0.5,2.005566120147705,0.5448185205459595
1.3598732948303223,0.7339199185371399,0.6259533762931824,0.40742018818855286,0.5238095238095238,1.5454683303833008,0.514502227306366
1.3876296281814575,0.7562466263771057,0.6313830018043518,0.43000367283821106,0.4285714285714286,2.023808479309082,0.5372939109802246
1.3784037828445435,0.7809192538261414,0.5974845290184021,0.45897430181503296,0.47619047619047616,1.8292938470840454,0.5615177154541016
1.4105563163757324,0.7875670194625854,0.622989296913147,0.44820070266723633,0.45238095238095233,1.737486481666565,0.5537239909172058
1.39290452003479,0.742343008518219,0.650561511516571,0.3979305624961853,0.5714285714285714,1.6310385465621948,0.5051571726799011
1.376461148262024,0.7590677738189697,0.6173933744430542,0.4362011253833771,0.5,1.560433030128479,0.5321965217590332
1.3311195373535156,0.7291649580001831,0.6019545793533325,0.3856073021888733,0.5,1.5378361940383911,0.5034253001213074
1.350623369216919,0.7757346034049988,0.5748887658119202,0.4568106234073639,0.47619047619047616,1.6761947870254517,0.5507177114486694
1.3625242710113525,0.7386897206306458,0.6238345503807068,0.42946115136146545,0.5238095238095238,1.693701148033142,0.5282953977584839
0.9972331523895264,0.3261478841304779,0.6710852682590485,0.3405520021915436,0.3571428571428571,1.5428979396820068,0.45382174849510193
0.9546738266944885,0.31258997321128845,0.6420838534832001,0.3344331681728363,0.45238095238095233,1.7288650274276733,0.44128912687301636
0.9133651256561279,0.328294575214386,0.5850705504417419,0.4036065340042114,0.47619047619047616,1.664119839668274,0.532842755317688
0.9488003849983215,0.3143376111984253,0.6344627737998962,0.3478878140449524,0.5,1.5698548555374146,0.47925880551338196
0.9757482409477234,0.3113037645816803,0.6644444763660431,0.33424094319343567,0.47619047619047616,1.4947054386138916,0.44160139560699463
0.9602200984954834,0.3494715988636017,0.6107484996318817,0.3887535333633423,0.5,1.370477318763733,0.4987340271472931
1.0623338222503662,0.31263065338134766,0.7497031688690186,0.33857765793800354,0.47619047619047616,1.8113032579421997,0.4280790090560913
1.050245761871338,0.3485882878303528,0.7016574740409851,0.3575216233730316,0.5476190476190477,1.6108027696609497,0.4642295837402344
1.005710482597351,0.3929964601993561,0.612714022397995,0.3925601541996002,0.45238095238095233,1.4118893146514893,0.486667662858963
1.0574963092803955,0.3284088671207428,0.7290874421596527,0.3485254943370819,0.5238095238095238,1.4410643577575684,0.4881344139575958
1.074007511138916,0.3104989528656006,0.7635085582733154,0.3757196366786957,0.47619047619047616,1.504582166671753,0.4972236156463623
1.1089856624603271,0.31836873292922974,0.7906169295310974,0.3890898823738098,0.45238095238095233,1.7075337171554565,0.5227987170219421
1.0155818462371826,0.3728916347026825,0.6426902115345001,0.3866516947746277,0.5238095238095238,2.0556468963623047,0.5461515784263611
0.9561764001846313,0.4063650667667389,0.5498113334178925,0.3840694725513458,0.5238095238095238,1.901630163192749,0.5495489835739136
0.8776426911354065,0.4617845118045807,0.4158581793308258,0.41275569796562195,0.5476190476190477,1.6145825386047363,0.615502119064331
1.0834059715270996,0.38076165318489075,0.7026443183422089,0.39925524592399597,0.5238095238095238,1.337993860244751,0.5931539535522461
0.9394251108169556,0.5191976428031921,0.4202274680137634,0.4642545282840729,0.45238095238095233,1.4612095355987549,0.6859466433525085
1.0865408182144165,0.3669256269931793,0.7196151912212372,0.42696818709373474,0.47619047619047616,0.9180301427841187,0.6388471126556396
1.1010103225708008,0.4439399838447571,0.6570703387260437,0.4172779619693756,0.47619047619047616,1.0982134342193604,0.6638516187667847
1.0299452543258667,0.5595507025718689,0.4703945517539978,0.44284552335739136,0.5,1.2154412269592285,0.7189299464225769
1.0292038917541504,0.5484673976898193,0.48073649406433105,0.46139174699783325,0.45238095238095233,1.2782835960388184,0.7117438912391663
0.9872257113456726,0.57441246509552,0.4128132462501526,0.43486931920051575,0.5,1.4543054103851318,0.6798341870307922
0.9560120105743408,0.49137750267982483,0.464634507894516,0.4139878451824188,0.47619047619047616,1.606359839439392,0.6154062151908875
1.0537306070327759,0.5015504956245422,0.5521801114082336,0.4040873646736145,0.5,1.3600014448165894,0.5733752250671387
1.2032430171966553,0.560903787612915,0.6423392295837402,0.42379412055015564,0.45238095238095233,1.7542973756790161,0.634268045425415
1.277190923690796,0.5665637850761414,0.7106271386146545,0.4177547097206116,0.5,1.4515297412872314,0.6257017850875854
1.4183194637298584,0.5283174514770508,0.8900020122528076,0.37131011486053467,0.40476190476190477,0.8698179721832275,0.5412309765815735
1.4477226734161377,0.6570808291435242,0.7906418442726135,0.4694880247116089,0.38095238095238093,1.2867109775543213,0.6611286401748657
1.4292595386505127,0.6080992817878723,0.8211602568626404,0.42366811633110046,0.40476190476190477,1.7002979516983032,0.6034637689590454
1.3970961570739746,0.5767799615859985,0.8203161954879761,0.39022353291511536,0.45238095238095233,1.4075090885162354,0.5674153566360474
1.3766087293624878,0.5698157548904419,0.8067929744720459,0.3869786560535431,0.4285714285714286,1.453343152999878,0.5701746344566345
1.2606430053710938,0.6108578443527222,0.6497851610183716,0.4018481969833374,0.45238095238095233,1.083998680114746,0.5746235251426697
1.2769173383712769,0.5993829965591431,0.6775343418121338,0.347394198179245,0.45238095238095233,1.2607362270355225,0.5103806853294373
1.2801893949508667,0.609302282333374,0.6708871126174927,0.3606063723564148,0.45238095238095233,1.2013741731643677,0.49169474840164185
1.2721691131591797,0.7118797898292542,0.5602893233299255,0.402091920375824,0.4285714285714286,1.1735528707504272,0.5228301882743835
1.34640371799469,0.6004543304443359,0.745949387550354,0.3140554428100586,0.45238095238095233,1.6853877305984497,0.40439578890800476
1.322904348373413,0.6208537220954895,0.7020506262779236,0.32375144958496094,0.40476190476190477,1.3947328329086304,0.40675410628318787
1.3093918561935425,0.6112779974937439,0.6981138586997986,0.31533217430114746,0.45238095238095233,1.6086071729660034,0.3968242406845093
1.3858907222747803,0.6654376983642578,0.7204530239105225,0.33915215730667114,0.38095238095238093,1.2167069911956787,0.43639740347862244
1.3960901498794556,0.5743193030357361,0.8217708468437195,0.2574038505554199,0.47619047619047616,1.5644514560699463,0.3422872722148895
1.4109748601913452,0.6230277419090271,0.7879471182823181,0.2845931947231293,0.40476190476190477,1.7017282247543335,0.3665236532688141
1.4152352809906006,0.6859490871429443,0.7292861938476562,0.308878093957901,0.38095238095238093,1.340700626373291,0.4043968617916107
1.4281868934631348,0.6935389637947083,0.7346479296684265,0.3836711645126343,0.40476190476190477,1.376158595085144,0.4712161421775818
1.513569712638855,0.687478244304657,0.826091468334198,0.3223036527633667,0.40476190476190477,1.3375530242919922,0.4377932846546173
1.5061901807785034,0.8033317923545837,0.7028583884239197,0.39443498849868774,0.4285714285714286,1.4972829818725586,0.5288597941398621
1.5795480012893677,0.8025929927825928,0.7769550085067749,0.38661712408065796,0.33333333333333337,1.3333598375320435,0.507280707359314
1.5531493425369263,0.8557537198066711,0.6973956227302551,0.4009104073047638,0.4285714285714286,1.8033955097198486,0.5436103940010071
1.6114803552627563,0.8147556781768799,0.7967246770858765,0.404423326253891,0.3571428571428571,1.6726222038269043,0.544994592666626
1.5416216850280762,0.8335696458816528,0.7080520391464233,0.42884308099746704,0.38095238095238093,1.682144284248352,0.5571569800376892
1.6088212728500366,0.8148067593574524,0.7940145134925842,0.43158891797065735,0.4285714285714286,1.851993203163147,0.5733442306518555
1.5401898622512817,0.7624813318252563,0.7777085304260254,0.4463405907154083,0.38095238095238093,1.5244795083999634,0.5499367713928223
1.533968448638916,0.7788134813308716,0.7551549673080444,0.45447754859924316,0.2857142857142857,1.4766745567321777,0.5708715319633484
1.5704395771026611,0.7342040538787842,0.836235523223877,0.4495212137699127,0.3571428571428571,1.4631589651107788,0.5652067065238953
1.549179196357727,0.7144910097122192,0.8346881866455078,0.4491276144981384,0.4285714285714286,1.2785054445266724,0.5796515941619873
1.540575623512268,0.7541735768318176,0.7864020466804504,0.4575786888599396,0.45238095238095233,1.7208425998687744,0.6122688055038452
1.5858349800109863,0.754409670829773,0.8314253091812134,0.46946707367897034,0.40476190476190477,1.5182204246520996,0.6269608736038208
1.4691860675811768,0.6886159777641296,0.7805700898170471,0.4162386357784271,0.38095238095238093,1.3031587600708008,0.5350425839424133
1.3466219902038574,0.6506196856498718,0.6960023045539856,0.4054270088672638,0.47619047619047616,1.107066035270691,0.5183489918708801
1.477539300918579,0.6726471781730652,0.8048921227455139,0.4135226011276245,0.4285714285714286,1.4721450805664062,0.5159192085266113
1.496069073677063,0.6696994304656982,0.8263696432113647,0.3949946463108063,0.4285714285714286,1.4469560384750366,0.5279056429862976
1.4547111988067627,0.6554325819015503,0.7992786169052124,0.40121185779571533,0.47619047619047616,1.3333348035812378,0.518091082572937
1.4642592668533325,0.6188333034515381,0.8454259634017944,0.3666844964027405,0.45238095238095233,1.024712324142456,0.48969966173171997
1.3741695880889893,0.6777278780937195,0.6964417099952698,0.3903115391731262,0.5238095238095238,2.060321569442749,0.5115019679069519
1.3565945625305176,0.6226399540901184,0.7339546084403992,0.35936883091926575,0.45238095238095233,1.4334728717803955,0.5199934840202332
1.33506178855896,0.6359179019927979,0.6991438865661621,0.3716983199119568,0.47619047619047616,1.316973090171814,0.5072273015975952
1.3696964979171753,0.5933040380477905,0.7763924598693848,0.3410261273384094,0.5,1.7054439783096313,0.4971439838409424
1.3139041662216187,0.6158195734024048,0.6980845928192139,0.3803924322128296,0.5,1.7166099548339844,0.5404056906700134
1.3193953037261963,0.6403488516807556,0.6790464520454407,0.39765986800193787,0.47619047619047616,1.2706183195114136,0.5398696660995483
1.3242348432540894,0.6085420846939087,0.7156927585601807,0.3864779770374298,0.45238095238095233,1.5264685153961182,0.5329710841178894
1.3414231538772583,0.6139904260635376,0.7274327278137207,0.39750972390174866,0.4285714285714286,1.726755142211914,0.5396597981452942
1.297065019607544,0.6294960379600525,0.6675689816474915,0.42889177799224854,0.47619047619047616,0.9805907011032104,0.5677103400230408
1.3122882843017578,0.6130856275558472,0.6992026567459106,0.4108985662460327,0.47619047619047616,1.7337465286254883,0.5459177494049072
1.302520751953125,0.6280603408813477,0.6744604110717773,0.4176541864871979,0.5238095238095238,1.9556748867034912,0.5196553468704224
1.2976099252700806,0.6419084072113037,0.6557015180587769,0.41489073634147644,0.5238095238095238,1.6522009372711182,0.5190310478210449
1.2748899459838867,0.6926154494285583,0.5822744965553284,0.4408825635910034,0.5238095238095238,1.6298880577087402,0.5405576229095459
1.2816005945205688,0.7050682306289673,0.5765323638916016,0.41394269466400146,0.40476190476190477,1.4795646667480469,0.5247886776924133
1.3018605709075928,0.6374800801277161,0.6643804907798767,0.3439849019050598,0.38095238095238093,1.7157237529754639,0.45253175497055054
1.360176682472229,0.7103298306465149,0.6498468518257141,0.4631637930870056,0.4285714285714286,1.9759910106658936,0.5665189623832703
1.3125019073486328,0.6771081686019897,0.6353937387466431,0.3739413619041443,0.5238095238095238,1.461653709411621,0.48287543654441833
1.3214771747589111,0.6917192935943604,0.6297578811645508,0.43424689769744873,0.5476190476190477,1.485965609550476,0.5633980631828308
1.3255125284194946,0.6690887212753296,0.656423807144165,0.40618667006492615,0.5238095238095238,1.6475112438201904,0.5399554371833801
1.2785043716430664,0.7110632658004761,0.5674411058425903,0.4567057490348816,0.4285714285714286,1.6756922006607056,0.5953351855278015
1.3194429874420166,0.6717311143875122,0.6477118730545044,0.42666327953338623,0.5,1.7383365631103516,0.5545957088470459
1.3772956132888794,0.7115921378135681,0.6657034754753113,0.4294096529483795,0.5,1.7249423265457153,0.5634090304374695
1.3418381214141846,0.7102711796760559,0.6315669417381287,0.3885471522808075,0.47619047619047616,1.4043275117874146,0.5301361083984375
1.3947499990463257,0.7156214118003845,0.6791285872459412,0.3781328797340393,0.45238095238095233,1.7494938373565674,0.51861172914505
1.2626959085464478,0.7458881735801697,0.5168077349662781,0.39928969740867615,0.5,1.5286141633987427,0.5365579128265381
1.2572377920150757,0.721770167350769,0.5354676246643066,0.3920253813266754,0.6190476190476191,1.7297226190567017,0.5325129628181458
1.2589781284332275,0.6772264838218689,0.5817516446113586,0.35882407426834106,0.5476190476190477,1.7074426412582397,0.47164493799209595
1.2678011655807495,0.6562522053718567,0.6115489602088928,0.35816577076911926,0.47619047619047616,1.5444787740707397,0.4633074104785919
1.2855714559555054,0.6457074284553528,0.6398640275001526,0.3332451581954956,0.5476190476190477,1.2108070850372314,0.4453442394733429
1.2360851764678955,0.687686026096344,0.5483991503715515,0.3665299713611603,0.5,1.7748987674713135,0.4761035442352295
1.293603777885437,0.6903266310691833,0.6032771468162537,0.3488878309726715,0.5238095238095238,1.4657222032546997,0.46367019414901733
1.3321452140808105,0.680327296257019,0.6518179178237915,0.3395422101020813,0.47619047619047616,1.4868547916412354,0.4531727731227875
1.358736276626587,0.7493219971656799,0.609414279460907,0.37725239992141724,0.4285714285714286,1.5206327438354492,0.48390573263168335
1.3759337663650513,0.7708996534347534,0.6050341129302979,0.3836388885974884,0.4285714285714286,1.324723243713379,0.4806680977344513
1.3627660274505615,0.7993231415748596,0.5634428858757019,0.3939899802207947,0.5476190476190477,1.7485803365707397,0.4949231445789337
1.457457423210144,0.6759052872657776,0.7815521359443665,0.34065648913383484,0.5238095238095238,1.9054566621780396,0.43647658824920654
1.4233118295669556,0.7403531670570374,0.6829586625099182,0.38506823778152466,0.5,1.885054111480713,0.47904908657073975
1.3844774961471558,0.7531699538230896,0.6313075423240662,0.41543781757354736,0.5476190476190477,1.74484121799469,0.5182815790176392
1.4945940971374512,0.6974977850914001,0.797096312046051,0.38479867577552795,0.5,1.790948748588562,0.5061492323875427
1.5212023258209229,0.7284805774688721,0.7927217483520508,0.387565940618515,0.5,1.9486479759216309,0.5030940175056458
1.5174983739852905,0.7296339273452759,0.7878644466400146,0.3916279971599579,0.45238095238095233,1.545226812362671,0.5182148814201355
1.5591107606887817,0.7013599872589111,0.8577507734298706,0.3886985182762146,0.5238095238095238,1.602712869644165,0.5090879797935486
1.5376183986663818,0.7704920172691345,0.7671263813972473,0.40586450695991516,0.5238095238095238,1.7232247591018677,0.532473623752594
1.539709210395813,0.7526053190231323,0.7871038913726807,0.42042189836502075,0.5476190476190477,1.5785776376724243,0.542756199836731
1.6147810220718384,0.7267509698867798,0.8880300521850586,0.3815304934978485,0.45238095238095233,1.9013400077819824,0.5153281092643738
1.5708814859390259,0.7802703380584717,0.7906111478805542,0.40937820076942444,0.45238095238095233,1.4204916954040527,0.525974690914154
1.5783534049987793,0.7692381143569946,0.8091152906417847,0.4350661635398865,0.47619047619047616,1.4865775108337402,0.5728837251663208
1.6052764654159546,0.7626078724861145,0.8426685929298401,0.4224151372909546,0.5,1.4194817543029785,0.5572015643119812
1.521608829498291,0.8119403719902039,0.7096684575080872,0.4563503563404083,0.38095238095238093,1.8059775829315186,0.5697731971740723
1.551788091659546,0.7961987257003784,0.7555893659591675,0.4443109929561615,0.5238095238095238,1.277065634727478,0.5695270299911499
1.5481609106063843,0.8498188257217407,0.6983420848846436,0.5314481854438782,0.45238095238095233,1.5292106866836548,0.6433038711547852
1.5434058904647827,0.7779101133346558,0.765495777130127,0.4829387962818146,0.5238095238095238,1.6189467906951904,0.6162422895431519
1.5791542530059814,0.8745282292366028,0.7046260237693787,0.5418466925621033,0.5,1.067549467086792,0.6419082880020142
1.6074734926223755,0.8394310474395752,0.7680424451828003,0.515641450881958,0.45238095238095233,1.4922724962234497,0.6227433681488037
1.6341443061828613,0.8344446420669556,0.7996996641159058,0.49652543663978577,0.4285714285714286,2.0781736373901367,0.6229485273361206
1.6061311960220337,0.781929612159729,0.8242015838623047,0.482697993516922,0.5,1.8346375226974487,0.6124245524406433
1.6040380001068115,0.8483361601829529,0.7557018399238586,0.5104964375495911,0.47619047619047616,1.3494192361831665,0.6125251054763794
1.6261858940124512,0.8557084202766418,0.7704774737358093,0.5115036964416504,0.45238095238095233,1.4428948163986206,0.6357430815696716
1.6364257335662842,0.8277593851089478,0.8086663484573364,0.4859779477119446,0.47619047619047616,1.5681816339492798,0.5876102447509766
1.6683913469314575,0.7949520349502563,0.8734393119812012,0.45720943808555603,0.5476190476190477,1.490891695022583,0.5863862037658691
1.596605658531189,0.8466096520423889,0.7499960064888,0.48809173703193665,0.4285714285714286,1.8037539720535278,0.5954519510269165
1.6341092586517334,0.8247649669647217,0.8093442916870117,0.5027638673782349,0.4285714285714286,1.5529274940490723,0.6119235157966614
1.5893257856369019,0.8437857031822205,0.7455400824546814,0.5036365985870361,0.5,1.4165107011795044,0.6071600914001465
1.5692793130874634,0.8145423531532288,0.7547369599342346,0.4780651032924652,0.45238095238095233,1.634213924407959,0.5868815183639526
1.5008080005645752,0.7106173038482666,0.7901906967163086,0.4288831055164337,0.47619047619047616,1.748436450958252,0.5727645754814148
1.5960743427276611,0.7383753061294556,0.8576990365982056,0.41356346011161804,0.5,1.1149990558624268,0.5517541170120239
1.5522713661193848,0.7613697648048401,0.7909016013145447,0.4364418387413025,0.45238095238095233,1.3545564413070679,0.5651558041572571
1.5105111598968506,0.7650137543678284,0.7454974055290222,0.40907472372055054,0.45238095238095233,1.1444259881973267,0.5414891242980957
1.5100864171981812,0.6311368942260742,0.8789495229721069,0.34309300780296326,0.47619047619047616,1.5913598537445068,0.510897159576416
1.4320199489593506,0.8265654444694519,0.6054545044898987,0.46652674674987793,0.47619047619047616,1.4172532558441162,0.5951545834541321
1.4810006618499756,0.6714322566986084,0.8095684051513672,0.3908977806568146,0.4285714285714286,1.7556772232055664,0.517688512802124
1.4416077136993408,0.7833409905433655,0.6582667231559753,0.43197301030158997,0.47619047619047616,1.699926733970642,0.5544604063034058
1.5062105655670166,0.767234742641449,0.7389758229255676,0.4042620360851288,0.45238095238095233,1.501364827156067,0.5388427972793579
1.5032646656036377,0.8250540494918823,0.6782106161117554,0.443241685628891,0.45238095238095233,1.2682194709777832,0.579568088054657
1.5456881523132324,0.7992286086082458,0.7464595437049866,0.4251843988895416,0.4285714285714286,,0.5600280165672302
1.5340646505355835,0.8224363923072815,0.711628258228302,0.43203166127204895,0.47619047619047616,,0.5742330551147461
1.5353996753692627,0.8481175303459167,0.687282145023346,0.44652026891708374,0.45238095238095233,,0.5898476839065552
1.5722405910491943,0.8019955158233643,0.7702450752258301,0.4208391606807709,0.45238095238095233,,0.5550091862678528
1.549981713294983,0.8284825682640076,0.7214991450309753,0.43365007638931274,0.5238095238095238,,0.5701005458831787
1.5476927757263184,0.8164768815040588,0.7312158942222595,0.4337806701660156,0.5476190476190477,,0.5770447850227356
1.5152837038040161,0.8274158835411072,0.6878678202629089,0.45907145738601685,0.5,,0.5961427688598633
1.5241315364837646,0.8011997938156128,0.7229317426681519,0.43031835556030273,0.5238095238095238,,0.5687950253486633
1.4695115089416504,0.8003912568092346,0.6691202521324158,0.4255942702293396,0.5476190476190477,,0.5730093717575073
1.4837548732757568,0.7841335535049438,0.699621319770813,0.4213758409023285,0.45238095238095233,,0.5643620491027832


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/7_agent_zero_shot_from_4_policy/no_attn_ent/GraphMaskExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
1.0747108459472656,1.0697438716888428,0.0049669742584228516,0.9362471699714661,0.09523809523809523,2.0,0.9463865160942078
1.0559055805206299,1.0545122623443604,0.0013933181762695312,0.9414764046669006,0.0,3.872983455657959,0.9520434141159058
1.0179922580718994,0.9982414841651917,0.019750773906707764,0.9394877552986145,0.3571428571428571,5.196152210235596,0.9528290033340454
0.9327409267425537,0.9247063398361206,0.008034586906433105,0.9373137950897217,1.0,6.164413928985596,0.9543932676315308
1.0114284753799438,0.9952035546302795,0.016224920749664307,0.9339337348937988,0.09523809523809523,2.2360680103302,0.9526990056037903
1.0558757781982422,1.06332266330719,-0.007446885108947754,0.9330593943595886,0.16666666666666663,5.916079998016357,0.9530868530273438
1.0460107326507568,1.0438083410263062,0.0022023916244506836,0.9351231455802917,1.0,6.082762718200684,0.954663097858429
1.006912112236023,1.0091723203659058,-0.0022602081298828125,0.9460625648498535,0.11904761904761907,2.4494898319244385,0.9628708362579346
0.976980447769165,0.9692113399505615,0.007769107818603516,0.966733992099762,0.023809523809523836,1.7320507764816284,0.9789830446243286
0.9530808925628662,0.9529460072517395,0.00013488531112670898,0.9874931573867798,0.04761904761904767,2.4494898319244385,0.9935835003852844
0.9517832398414612,0.938800036907196,0.012983202934265137,0.9887408018112183,0.09523809523809523,2.8284270763397217,0.9941533207893372
0.9290949106216431,0.9268353581428528,0.002259552478790283,0.9976261258125305,0.09523809523809523,3.0,0.9989458322525024
0.9525878429412842,0.949226438999176,0.0033614039421081543,0.9986428022384644,0.16666666666666663,2.6457512378692627,0.9993785619735718
1.0105059146881104,1.0115171670913696,-0.0010112524032592773,0.9999507069587708,0.09523809523809523,2.6457512378692627,0.999984085559845
1.0644205808639526,1.0773799419403076,-0.01295936107635498,0.9999269247055054,0.11904761904761907,2.4494898319244385,0.9999739527702332
1.1087372303009033,1.1109516620635986,-0.0022144317626953125,0.9999420046806335,0.023809523809523836,1.4142135381698608,0.9999804496765137
1.1337432861328125,1.1279425621032715,0.005800724029541016,0.9990150332450867,0.023809523809523836,2.8284270763397217,0.9995564222335815
1.1774702072143555,1.168506145477295,0.008964061737060547,0.9979004859924316,0.16666666666666663,5.916079998016357,0.9989789128303528
1.1992567777633667,1.204994797706604,-0.005738019943237305,0.9962937831878662,1.0,6.0,0.998088002204895
1.2408404350280762,1.219670295715332,0.02117013931274414,0.9962179660797119,0.1428571428571429,6.0,0.9980446696281433
1.2406790256500244,1.2504371404647827,-0.0097581148147583,0.9957222938537598,1.0,0.0,0.9977580904960632
1.2691141366958618,1.2534397840499878,0.015674352645874023,0.9934037923812866,1.0,6.244997978210449,0.9963553547859192
1.2771621942520142,1.2654752731323242,0.011686921119689941,0.9924996495246887,0.0714285714285714,2.0,0.9957863688468933
1.2934696674346924,1.2925714254379272,0.0008982419967651367,0.9919694662094116,0.023809523809523836,1.4142135381698608,0.9954452514648438
1.3089081048965454,1.3009121417999268,0.007995963096618652,0.9919907450675964,0.023809523809523836,6.4031243324279785,0.9954590797424316
1.290403962135315,1.2758967876434326,0.014507174491882324,0.9910237789154053,1.0,0.0,0.9948285222053528
1.255912184715271,1.2521559000015259,0.003756284713745117,0.9934536218643188,1.0,6.324555397033691,0.9963967204093933
1.217593789100647,1.2222492694854736,-0.00465548038482666,0.9982214570045471,0.04761904761904767,2.2360680103302,0.9992483854293823
1.1749110221862793,1.1808059215545654,-0.005894899368286133,0.9938313961029053,0.0714285714285714,2.2360680103302,0.9968854784965515
1.152288794517517,1.1571701765060425,-0.004881381988525391,0.9854046702384949,0.09523809523809523,3.0,0.9911289811134338
1.1391792297363281,1.1349378824234009,0.004241347312927246,0.9853655099868774,0.16666666666666663,3.605551242828369,0.9910955429077148
1.152075171470642,1.1549652814865112,-0.0028901100158691406,0.9845858812332153,0.1428571428571429,3.464101552963257,0.9907671213150024
1.1294472217559814,1.137612223625183,-0.00816500186920166,0.981914758682251,0.19047619047619047,3.605551242828369,0.9893357753753662
1.1359531879425049,1.1452925205230713,-0.009339332580566406,0.982258141040802,0.16666666666666663,5.916079998016357,0.9898470044136047
1.1400203704833984,1.144695520401001,-0.004675149917602539,0.9799669981002808,1.0,6.244997978210449,0.9889324903488159
1.151034951210022,1.165468692779541,-0.014433741569519043,0.9825968742370605,0.0714285714285714,2.0,0.9910765886306763
1.1995353698730469,1.1984539031982422,0.0010814666748046875,0.9821226000785828,0.0714285714285714,2.0,0.9907203912734985
1.257636547088623,1.255259394645691,0.002377152442932129,0.9838521480560303,0.023809523809523836,1.7320507764816284,0.9927563667297363
1.3088853359222412,1.313400149345398,-0.004514813423156738,0.9905198216438293,0.04761904761904767,2.6457512378692627,0.9974379539489746
1.3865103721618652,1.381076693534851,0.00543367862701416,0.9910698533058167,0.11904761904761907,2.2360680103302,0.9982126951217651
1.4858723878860474,1.4860777854919434,-0.0002053976058959961,0.9943628907203674,0.04761904761904767,6.324555397033691,0.9993044137954712
1.5690232515335083,1.5827901363372803,-0.013766884803771973,0.9968917369842529,1.0,6.0,0.9995133876800537
1.623503565788269,1.6265206336975098,-0.0030170679092407227,0.9963933825492859,0.1428571428571429,6.0,0.9994478821754456
1.6308614015579224,1.648027777671814,-0.0171663761138916,0.9977906346321106,1.0,5.196152210235596,0.9994809031486511
1.638963222503662,1.6344918012619019,0.004471421241760254,0.9971030950546265,0.3571428571428571,3.872983455657959,0.999401330947876
1.6480809450149536,1.6273510456085205,0.020729899406433105,0.9941093325614929,0.09523809523809523,6.164413928985596,0.9984951615333557
1.6283297538757324,1.629240870475769,-0.0009111166000366211,0.9944917559623718,1.0,6.244997978210449,0.9980645179748535
1.6165353059768677,1.618061900138855,-0.0015265941619873047,0.9966903924942017,0.0714285714285714,3.7416574954986572,0.998615026473999
1.605690598487854,1.589363932609558,0.0163266658782959,0.9946033358573914,0.26190476190476186,3.872983455657959,0.9972447156906128
1.5761277675628662,1.5468274354934692,0.029300332069396973,0.9976693987846375,0.1428571428571429,3.0,0.9989279508590698
1.500067114830017,1.511909008026123,-0.011841893196105957,0.9984355568885803,0.0714285714285714,3.0,0.999283492565155
1.4980762004852295,1.494414210319519,0.0036619901657104492,0.9982765316963196,0.2857142857142857,3.605551242828369,0.999212920665741
1.5091456174850464,1.5032782554626465,0.005867362022399902,0.9983707666397095,0.2142857142857143,3.872983455657959,0.9992634654045105
1.5092089176177979,1.5094876289367676,-0.00027871131896972656,0.9982255101203918,0.1428571428571429,4.582575798034668,0.9991875290870667
1.5026036500930786,1.5046346187591553,-0.00203096866607666,0.9981555938720703,0.45238095238095233,5.196152210235596,0.9991558790206909
1.4929054975509644,1.501673936843872,-0.008768439292907715,0.9981144666671753,0.23809523809523814,5.656854152679443,0.9991350173950195
1.4912307262420654,1.496802806854248,-0.005572080612182617,0.9981763362884521,1.0,6.082762718200684,0.9991542100906372
1.4946788549423218,1.4884635210037231,0.006215333938598633,0.9981398582458496,0.11904761904761907,3.1622776985168457,0.9991336464881897
1.4963107109069824,1.4912981986999512,0.00501251220703125,0.9978495240211487,0.11904761904761907,2.2360680103302,0.9989790916442871
1.4887630939483643,1.493232011795044,-0.0044689178466796875,0.9979350566864014,0.0,3.1622776985168457,0.9990134239196777
1.4842782020568848,1.4841742515563965,0.00010395050048828125,0.9981564283370972,0.23809523809523814,3.1622776985168457,0.9991252422332764
1.4801125526428223,1.4736887216567993,0.006423830986022949,0.9978582859039307,0.0,2.2360680103302,0.9989631175994873
1.4610575437545776,1.469085931777954,-0.008028388023376465,0.9979069828987122,0.11904761904761907,4.123105525970459,0.9990026354789734
1.455320954322815,1.457266926765442,-0.0019459724426269531,0.9980965256690979,0.2857142857142857,3.605551242828369,0.9990973472595215
1.4585793018341064,1.4412777423858643,0.017301559448242188,0.9976345300674438,0.11904761904761907,2.4494898319244385,0.9989144802093506
1.443253755569458,1.4453130960464478,-0.002059340476989746,0.9978277087211609,0.023809523809523836,2.6457512378692627,0.9989830255508423
1.4412564039230347,1.4364523887634277,0.004804015159606934,0.9972900152206421,0.19047619047619047,5.830951690673828,0.9987379312515259
1.4354994297027588,1.4360657930374146,-0.0005663633346557617,0.997615396976471,1.0,6.324555397033691,0.9989039301872253
1.4389996528625488,1.4331961870193481,0.005803465843200684,0.9976690411567688,0.04761904761904767,1.4142135381698608,0.9989440441131592
1.4342175722122192,1.433449625968933,0.0007679462432861328,0.9974761009216309,0.0,2.2360680103302,0.9988478422164917
1.4294847249984741,1.4216302633285522,0.007854461669921875,0.997888445854187,0.11904761904761907,6.082762718200684,0.9990590214729309
1.4181655645370483,1.417842149734497,0.00032341480255126953,0.9980766773223877,1.0,6.480740547180176,0.9991489052772522
1.4027472734451294,1.4080393314361572,-0.005292057991027832,0.9982068538665771,0.0,1.0,0.9992021322250366
1.387148141860962,1.3866420984268188,0.0005060434341430664,0.998314380645752,0.023809523809523836,2.4494898319244385,0.9992547631263733
1.3656750917434692,1.3618454933166504,0.0038295984268188477,0.9984318614006042,0.11904761904761907,2.4494898319244385,0.9993005990982056
1.339430570602417,1.3473247289657593,-0.007894158363342285,0.998314380645752,0.023809523809523836,1.4142135381698608,0.9992570877075195
1.3278268575668335,1.3320119380950928,-0.004185080528259277,0.9983022212982178,0.023809523809523836,6.4031243324279785,0.9992534518241882
1.3101589679718018,1.3150804042816162,-0.004921436309814453,0.9983578324317932,1.0,5.74456262588501,0.9992682337760925
1.3065375089645386,1.30148184299469,0.005055665969848633,0.9984210133552551,0.2142857142857143,3.464101552963257,0.9992966651916504
1.3069226741790771,1.29940927028656,0.00751340389251709,0.9983091354370117,0.0714285714285714,6.244997978210449,0.9992514252662659
1.3074448108673096,1.3120619058609009,-0.004617094993591309,0.998293936252594,1.0,5.830951690673828,0.9992483854293823
1.318712592124939,1.3288389444351196,-0.010126352310180664,0.9981836080551147,0.19047619047619047,3.1622776985168457,0.9991995096206665
1.338110089302063,1.3337239027023315,0.004386186599731445,0.9981973171234131,0.04761904761904767,2.2360680103302,0.9992026090621948
1.3460991382598877,1.3483690023422241,-0.0022698640823364258,0.9980933666229248,0.0714285714285714,6.244997978210449,0.9991557598114014
1.350908875465393,1.3556619882583618,-0.00475311279296875,0.9980360269546509,1.0,6.4031243324279785,0.999128520488739
1.3510890007019043,1.355628490447998,-0.00453948974609375,0.9978981614112854,0.023809523809523836,6.4031243324279785,0.999068021774292
1.3496649265289307,1.3456997871398926,0.003965139389038086,0.9979885816574097,1.0,0.0,0.9991055130958557
1.3361071348190308,1.3373476266860962,-0.0012404918670654297,0.9982758164405823,1.0,6.082762718200684,0.9992316365242004
1.317368745803833,1.315253734588623,0.002115011215209961,0.9984341263771057,0.11904761904761907,2.4494898319244385,0.999302089214325
1.2843852043151855,1.2893333435058594,-0.004948139190673828,0.9981715679168701,0.023809523809523836,2.6457512378692627,0.9991884827613831
1.2567925453186035,1.2524690628051758,0.004323482513427734,0.998172402381897,0.1428571428571429,6.0,0.99918532371521
1.2205853462219238,1.235604166984558,-0.015018820762634277,0.9980164170265198,1.0,6.164413928985596,0.9991093873977661
1.2038614749908447,1.2068350315093994,-0.0029735565185546875,0.9980276823043823,0.09523809523809523,6.164413928985596,0.9991128444671631
1.1927984952926636,1.1879568099975586,0.0048416852951049805,0.9979249238967896,1.0,6.4031243324279785,0.9990599751472473
1.171281337738037,1.181768774986267,-0.01048743724822998,0.9977490305900574,0.023809523809523836,1.4142135381698608,0.9989749193191528
1.1706922054290771,1.1713087558746338,-0.0006165504455566406,0.9977848529815674,0.0714285714285714,3.464101552963257,0.9989935159683228
1.174844741821289,1.17148756980896,0.0033571720123291016,0.9977777600288391,0.2142857142857143,3.1622776985168457,0.9989897012710571
1.1732810735702515,1.1800141334533691,-0.006733059883117676,0.9978131055831909,0.023809523809523836,6.4031243324279785,0.9990034699440002
1.1796152591705322,1.1811962127685547,-0.001580953598022461,0.997825026512146,1.0,6.324555397033691,0.9990110397338867
1.179330587387085,1.178891658782959,0.00043892860412597656,0.9979244470596313,0.04761904761904767,2.2360680103302,0.9990606904029846
1.1682395935058594,1.1803163290023804,-0.012076735496520996,0.9978628158569336,0.0714285714285714,2.0,0.9990354776382446
1.1646173000335693,1.1730730533599854,-0.008455753326416016,0.9978542923927307,0.023809523809523836,6.4031243324279785,0.9990307688713074
1.1673110723495483,1.1602072715759277,0.0071038007736206055,0.9979664087295532,1.0,5.5677642822265625,0.9990819096565247
1.1620421409606934,1.1585633754730225,0.0034787654876708984,0.9979110360145569,0.26190476190476186,3.464101552963257,0.9990563988685608
1.1560192108154297,1.160013198852539,-0.003993988037109375,0.997866153717041,0.023809523809523836,2.0,0.9990327954292297
1.1591609716415405,1.1549603939056396,0.004200577735900879,0.9978852272033691,0.0714285714285714,2.8284270763397217,0.9990357160568237
1.156653881072998,1.1585700511932373,-0.0019161701202392578,0.9977349042892456,0.11904761904761907,6.082762718200684,0.9989668130874634
1.155160903930664,1.156604528427124,-0.001443624496459961,0.9978935122489929,1.0,6.0,0.9990364909172058
1.1545960903167725,1.1549110412597656,-0.00031495094299316406,0.9980446100234985,0.1428571428571429,2.4494898319244385,0.9991005659103394
1.15374755859375,1.1539344787597656,-0.000186920166015625,0.9977766275405884,0.0,0.0,0.9989712834358215
1.15541410446167,1.1483312845230103,0.007082819938659668,0.9978146553039551,0.0,4.358899116516113,0.9989869594573975
1.1485763788223267,1.1448593139648438,0.00371706485748291,0.9979530572891235,0.45238095238095233,4.0,0.9990569949150085
1.1430057287216187,1.1409327983856201,0.002072930335998535,0.997871458530426,0.16666666666666663,2.8284270763397217,0.9990155696868896
1.138236403465271,1.137688398361206,0.0005480051040649414,0.9978581666946411,0.023809523809523836,2.0,0.9990083575248718
1.1354573965072632,1.137481689453125,-0.0020242929458618164,0.997836172580719,0.0714285714285714,6.244997978210449,0.9990048408508301
1.1336181163787842,1.1394972801208496,-0.00587916374206543,0.9980002045631409,1.0,5.74456262588501,0.9990861415863037
1.1407356262207031,1.1317697763442993,0.008965849876403809,0.9981520175933838,0.2142857142857143,5.74456262588501,0.9991612434387207
1.1409885883331299,1.1395506858825684,0.0014379024505615234,0.9982184171676636,1.0,5.916079998016357,0.9992009997367859
1.1481499671936035,1.1473021507263184,0.0008478164672851562,0.9984511137008667,0.16666666666666663,2.4494898319244385,0.9993199110031128
1.1461567878723145,1.154900074005127,-0.0087432861328125,0.9985709190368652,0.023809523809523836,4.242640495300293,0.9993870258331299
1.149280309677124,1.1549819707870483,-0.005701661109924316,0.998736560344696,0.40476190476190477,5.0,0.9994719624519348
1.157135248184204,1.1517255306243896,0.005409717559814453,0.9988411664962769,1.0,0.0,0.9995239973068237
1.1549174785614014,1.1645265817642212,-0.009609103202819824,0.9987526535987854,1.0,0.0,0.9994938969612122
1.1637046337127686,1.1706175804138184,-0.006912946701049805,0.9984140992164612,1.0,6.0,0.9993298649787903
1.173682451248169,1.1746033430099487,-0.0009208917617797852,0.9983716607093811,0.1428571428571429,3.0,0.999297022819519
1.1864069700241089,1.1913442611694336,-0.004937291145324707,0.9975573420524597,0.0714285714285714,2.2360680103302,0.9988787770271301
1.2127134799957275,1.2176244258880615,-0.004910945892333984,0.9983199834823608,0.04761904761904767,2.2360680103302,0.9992913007736206
1.2324784994125366,1.2344777584075928,-0.0019992589950561523,0.9987741708755493,0.11904761904761907,2.4494898319244385,0.999549925327301
1.2394005060195923,1.250414252281189,-0.01101374626159668,0.9995003938674927,0.023809523809523836,1.4142135381698608,0.9998472929000854
1.267066478729248,1.2589049339294434,0.008161544799804688,0.9996117353439331,0.023809523809523836,6.4031243324279785,0.9998631477355957
1.2739307880401611,1.277826189994812,-0.003895401954650879,0.9996111989021301,1.0,6.164413928985596,0.999862551689148
1.2801135778427124,1.2696198225021362,0.010493755340576172,0.9996368288993835,0.09523809523809523,2.0,0.9998672008514404
1.2597346305847168,1.2596893310546875,4.5299530029296875e-05,0.9992237091064453,0.0,1.4142135381698608,0.9998472929000854
1.2308984994888306,1.224982738494873,0.0059157609939575195,0.9969427585601807,0.04761904761904767,6.324555397033691,0.9996601343154907
1.1839954853057861,1.183855652809143,0.0001398324966430664,0.9787721633911133,1.0,6.324555397033691,0.9917999505996704
1.1475828886032104,1.1426342725753784,0.004948616027832031,0.9366957545280457,0.04761904761904767,3.0,0.9423839449882507
1.1341546773910522,1.1213951110839844,0.012759566307067871,0.933923602104187,0.16666666666666663,3.0,0.9378874897956848
1.1304469108581543,1.127137541770935,0.0033093690872192383,0.951512336730957,0.04761904761904767,1.4142135381698608,0.9616560935974121
1.1351789236068726,1.1357903480529785,-0.000611424446105957,0.9770453572273254,0.0,1.0,0.9867623448371887
1.1439590454101562,1.150597333908081,-0.006638288497924805,0.9910702705383301,0.023809523809523836,2.6457512378692627,0.9961603283882141
1.1655094623565674,1.1608142852783203,0.00469517707824707,0.9964993596076965,0.1428571428571429,2.4494898319244385,0.9988245964050293
1.1736005544662476,1.1889195442199707,-0.015318989753723145,0.9987428188323975,0.0,3.464101552963257,0.9996187090873718
1.1925443410873413,1.2070201635360718,-0.014475822448730469,0.9992223381996155,0.2857142857142857,3.7416574954986572,0.9997575879096985
1.2219890356063843,1.2067217826843262,0.015267252922058105,0.9995541572570801,0.04761904761904767,1.4142135381698608,0.9998556971549988
1.233778953552246,1.2115062475204468,0.022272706031799316,0.9997001886367798,0.0,6.480740547180176,0.9999018311500549
1.2337725162506104,1.232999563217163,0.0007729530334472656,0.99980628490448,1.0,6.164413928985596,0.999933123588562
1.2375530004501343,1.2488820552825928,-0.011329054832458496,0.9997836351394653,0.09523809523809523,2.6457512378692627,0.9999192953109741
2.0115790367126465,2.009688138961792,0.0018908977508544922,0.999590277671814,0.09523809523809523,6.244997978210449,0.999915599822998
1.9635697603225708,1.95621657371521,0.00735318660736084,0.9956754446029663,0.0714285714285714,6.4031243324279785,0.9981605410575867
1.8962055444717407,1.9059686660766602,-0.009763121604919434,0.9959894418716431,1.0,6.4031243324279785,0.9983274340629578
1.8190124034881592,1.8352844715118408,-0.01627206802368164,0.9905893206596375,0.023809523809523836,6.082762718200684,0.9955894947052002
1.7372459173202515,1.7406916618347168,-0.003445744514465332,0.9853286743164062,1.0,2.2360680103302,0.9925959706306458
1.6395494937896729,1.6279693841934204,0.011580109596252441,0.9861607551574707,0.11904761904761907,2.0,0.993074893951416
1.5647757053375244,1.5575978755950928,0.007177829742431641,0.9881675839424133,0.04761904761904767,6.324555397033691,0.9942175149917603
1.556777834892273,1.5513995885849,0.005378246307373047,0.9873612523078918,0.04761904761904767,6.324555397033691,0.9936693906784058
1.5799977779388428,1.5801111459732056,-0.00011336803436279297,0.9836514592170715,1.0,1.7320507764816284,0.991222083568573
1.5622096061706543,1.5612843036651611,0.0009253025054931641,0.9790928363800049,0.04761904761904767,1.7320507764816284,0.9877253770828247
1.5096498727798462,1.5117602348327637,-0.0021103620529174805,0.9770132303237915,0.023809523809523836,2.6457512378692627,0.9856457710266113
1.4249308109283447,1.4267551898956299,-0.0018243789672851562,0.9782387018203735,0.04761904761904767,6.082762718200684,0.9864789843559265
1.3163936138153076,1.3183754682540894,-0.0019818544387817383,0.9781910181045532,0.11904761904761907,6.244997978210449,0.9866944551467896
1.2518919706344604,1.2524755001068115,-0.0005835294723510742,0.9868115186691284,1.0,2.6457512378692627,0.9921318888664246
1.2352453470230103,1.2499642372131348,-0.014718890190124512,0.9865466952323914,0.0714285714285714,2.6457512378692627,0.9919611215591431
1.2338619232177734,1.2429897785186768,-0.00912785530090332,0.9811782836914062,0.1428571428571429,6.082762718200684,0.9881857633590698
1.2217334508895874,1.2128006219863892,0.008932828903198242,0.9855623841285706,0.11904761904761907,6.082762718200684,0.9912928342819214
1.130824327468872,1.1403535604476929,-0.0095292329788208,0.9838709831237793,1.0,2.6457512378692627,0.9901642799377441
1.0426640510559082,1.0422099828720093,0.0004540681838989258,0.9813728928565979,0.11904761904761907,2.2360680103302,0.9884594678878784
0.9695515632629395,0.9773750305175781,-0.007823467254638672,0.9770382642745972,0.04761904761904767,2.4494898319244385,0.9854390621185303
0.9201746582984924,0.9265819787979126,-0.006407320499420166,0.9750076532363892,0.0714285714285714,2.0,0.9840362071990967
0.9011738896369934,0.8896863460540771,0.01148754358291626,0.9782153367996216,0.0714285714285714,2.8284270763397217,0.9865074753761292
0.8985311388969421,0.9036678075790405,-0.005136668682098389,0.9711648225784302,0.023809523809523836,3.605551242828369,0.9813343286514282
0.9201599359512329,0.915685772895813,0.004474163055419922,0.9692299962043762,0.16666666666666663,6.0,0.9799820780754089
0.9477594494819641,0.9448491334915161,0.002910315990447998,0.9664143323898315,0.1428571428571429,5.916079998016357,0.97804856300354
0.9777243733406067,0.9869715571403503,-0.009247183799743652,0.963770866394043,1.0,5.916079998016357,0.9760540127754211
1.0477772951126099,1.0336766242980957,0.01410067081451416,0.9740989208221436,0.16666666666666663,6.4031243324279785,0.9840911030769348
1.095659852027893,1.09228515625,0.0033746957778930664,0.9741064310073853,1.0,2.0,0.9849262833595276
1.115643858909607,1.1301162242889404,-0.014472365379333496,0.9713917374610901,0.023809523809523836,6.244997978210449,0.9838436841964722
1.1377711296081543,1.1449640989303589,-0.00719296932220459,0.9670642614364624,0.0714285714285714,6.4031243324279785,0.983508288860321
1.1521662473678589,1.159632921218872,-0.007466673851013184,0.9680474996566772,1.0,3.1622776985168457,0.986594021320343
1.1493743658065796,1.1624903678894043,-0.013116002082824707,0.9668668508529663,0.023809523809523836,3.316624879837036,0.9882643222808838
1.1738953590393066,1.1636598110198975,0.01023554801940918,0.9661186933517456,0.2142857142857143,2.2360680103302,0.9867568612098694
1.1989084482192993,1.2131985425949097,-0.014290094375610352,0.9644523859024048,0.04761904761904767,2.0,0.9865834712982178
1.2322040796279907,1.2289656400680542,0.0032384395599365234,0.9646716117858887,0.0714285714285714,1.4142135381698608,0.9864738583564758
1.271451473236084,1.2433710098266602,0.028080463409423828,0.9642091989517212,0.023809523809523836,2.6457512378692627,0.9848438501358032
1.289110779762268,1.284484624862671,0.004626154899597168,0.9631819725036621,0.023809523809523836,2.0,0.9835904836654663
1.3241814374923706,1.3226649761199951,0.0015164613723754883,0.9621883630752563,0.1428571428571429,5.830951690673828,0.9821962118148804
1.346193552017212,1.3385719060897827,0.007621645927429199,0.9614137411117554,0.19047619047619047,5.830951690673828,0.9801055788993835
1.340684413909912,1.3442003726959229,-0.003515958786010742,0.9598022103309631,1.0,2.8284270763397217,0.978649914264679
1.3317208290100098,1.3237336874008179,0.007987141609191895,0.9594281315803528,0.19047619047619047,1.4142135381698608,0.9751070141792297
1.3064930438995361,1.3101392984390259,-0.003646254539489746,0.956177830696106,0.04761904761904767,6.324555397033691,0.9727787971496582
1.280355453491211,1.2682197093963623,0.012135744094848633,0.9557039141654968,0.04761904761904767,5.656854152679443,0.9692230820655823
1.2237675189971924,1.232283592224121,-0.008516073226928711,0.9524309039115906,1.0,3.316624879837036,0.9656091928482056
1.2027748823165894,1.2060645818710327,-0.0032896995544433594,0.9509097337722778,0.23809523809523814,6.4031243324279785,0.962599515914917
1.1992594003677368,1.207527995109558,-0.008268594741821289,0.9505091309547424,0.023809523809523836,6.244997978210449,0.9611647725105286
1.1990275382995605,1.195217490196228,0.0038100481033325195,0.9515603184700012,1.0,2.8284270763397217,0.9615508317947388
1.18716561794281,1.207528829574585,-0.020363211631774902,0.9478157758712769,0.0714285714285714,6.082762718200684,0.957726240158081
1.2276896238327026,1.2286548614501953,-0.0009652376174926758,0.9479566812515259,0.11904761904761907,6.082762718200684,0.9578610062599182
1.2536085844039917,1.2476959228515625,0.005912661552429199,0.9476237297058105,1.0,2.8284270763397217,0.957465648651123
1.2268705368041992,1.2343729734420776,-0.007502436637878418,0.9463866353034973,0.11904761904761907,6.244997978210449,0.955961287021637
1.2099947929382324,1.196642279624939,0.013352513313293457,0.9490879774093628,0.0714285714285714,6.324555397033691,0.9585934281349182
1.1872313022613525,1.1899163722991943,-0.002685070037841797,0.9508483409881592,1.0,2.0,0.9604278206825256
1.180511474609375,1.177459716796875,0.0030517578125,0.9511630535125732,0.04761904761904767,1.7320507764816284,0.9607349038124084
1.1640785932540894,1.169799566268921,-0.005720973014831543,0.9491989016532898,0.04761904761904767,1.4142135381698608,0.9587706327438354
1.1540048122406006,1.1561386585235596,-0.0021338462829589844,0.9482860565185547,0.023809523809523836,1.7320507764816284,0.9576541185379028
1.1382768154144287,1.1540840864181519,-0.015807271003723145,0.9552455544471741,0.023809523809523836,1.7320507764816284,0.9651901125907898
1.141826868057251,1.1388089656829834,0.003017902374267578,0.9571747779846191,0.04761904761904767,1.7320507764816284,0.9669445157051086
1.1315691471099854,1.1465721130371094,-0.015002965927124023,0.9535272717475891,0.023809523809523836,6.324555397033691,0.9632408022880554
1.1418339014053345,1.1360805034637451,0.0057533979415893555,0.954990029335022,0.04761904761904767,6.324555397033691,0.9647262692451477
1.1399120092391968,1.140502691268921,-0.0005906820297241211,0.9561141133308411,1.0,2.8284270763397217,0.9657750129699707
1.1414551734924316,1.1411617994308472,0.00029337406158447266,0.955506443977356,0.04761904761904767,5.830951690673828,0.9650781154632568
1.1334929466247559,1.1475176811218262,-0.014024734497070312,0.9603268504142761,0.19047619047619047,5.916079998016357,0.9700396060943604
1.134199619293213,1.1455754041671753,-0.011375784873962402,0.9562066197395325,1.0,5.916079998016357,0.9661387205123901
1.137852430343628,1.1367377042770386,0.0011147260665893555,0.9555052518844604,0.16666666666666663,6.324555397033691,0.9650553464889526
1.1395882368087769,1.1288448572158813,0.010743379592895508,0.9547186493873596,1.0,1.4142135381698608,0.9643300175666809
1.119539499282837,1.1404387950897217,-0.020899295806884766,0.9528806209564209,0.04761904761904767,2.0,0.9627520442008972
1.1283835172653198,1.1245002746582031,0.0038832426071166992,0.9512372016906738,0.04761904761904767,2.8284270763397217,0.9607946276664734
1.124750018119812,1.1234601736068726,0.0012898445129394531,0.9610807299613953,0.09523809523809523,2.8284270763397217,0.9708952903747559
1.130988359451294,1.1150730848312378,0.015915274620056152,0.9586573243141174,0.1428571428571429,2.4494898319244385,0.9682180285453796
1.1185765266418457,1.1256191730499268,-0.007042646408081055,0.9592688083648682,0.09523809523809523,1.7320507764816284,0.9691046476364136
1.1207607984542847,1.1226392984390259,-0.001878499984741211,0.9583342671394348,0.04761904761904767,4.582575798034668,0.9680253863334656
1.1274996995925903,1.1164307594299316,0.011068940162658691,0.9564011693000793,0.023809523809523836,4.582575798034668,0.9660941362380981
1.118882417678833,1.1214970350265503,-0.002614617347717285,0.948464572429657,0.47619047619047616,2.6457512378692627,0.9583144187927246
1.125373363494873,1.1208480596542358,0.004525303840637207,0.9582349061965942,0.023809523809523836,3.1622776985168457,0.9680549502372742
1.124133586883545,1.1254147291183472,-0.001281142234802246,0.9565011858940125,0.1428571428571429,2.4494898319244385,0.9663117527961731
1.1226712465286255,1.1305274963378906,-0.007856249809265137,0.9563037753105164,0.09523809523809523,6.324555397033691,0.9661161303520203
1.1262092590332031,1.1295148134231567,-0.0033055543899536133,0.9543389081954956,0.04761904761904767,6.324555397033691,0.9644099473953247
1.1271778345108032,1.1304631233215332,-0.0032852888107299805,0.9624620676040649,1.0,3.0,0.9721199870109558
1.1334857940673828,1.1279295682907104,0.005556225776672363,0.9553936719894409,0.04761904761904767,2.2360680103302,0.965512752532959
1.1351197957992554,1.1282879114151,0.0068318843841552734,0.9576773643493652,0.16666666666666663,6.164413928985596,0.9676468968391418
1.1386017799377441,1.1289700269699097,0.009631752967834473,0.9561826586723328,0.09523809523809523,6.4031243324279785,0.9659979939460754
1.1348155736923218,1.1416139602661133,-0.006798386573791504,0.9563360810279846,1.0,1.7320507764816284,0.9664661288261414
1.1414945125579834,1.1419320106506348,-0.0004374980926513672,0.9518144130706787,0.023809523809523836,1.7320507764816284,0.9618867039680481
1.1423420906066895,1.1441340446472168,-0.0017919540405273438,0.9580051302909851,0.04761904761904767,6.4031243324279785,0.9681447744369507
1.1513385772705078,1.1433584690093994,0.007980108261108398,0.9549643993377686,0.023809523809523836,6.324555397033691,0.9657208323478699
1.1523444652557373,1.15415358543396,-0.0018091201782226562,0.9559638500213623,1.0,1.7320507764816284,0.9669855833053589
1.1658380031585693,1.1540215015411377,0.01181650161743164,0.95926833152771,0.04761904761904767,4.795831680297852,0.9704810380935669
1.1663942337036133,1.17069673538208,-0.004302501678466797,0.9566324353218079,0.023809523809523836,4.4721360206604,0.9693628549575806
1.1704134941101074,1.1809327602386475,-0.010519266128540039,0.9616347551345825,0.5238095238095238,5.5677642822265625,0.9739848971366882
1.1737046241760254,1.1851738691329956,-0.011469244956970215,0.9592232704162598,1.0,3.316624879837036,0.9736023545265198
1.184103012084961,1.1908504962921143,-0.00674748420715332,0.9602214694023132,0.26190476190476186,2.6457512378692627,0.9755823016166687
1.189767599105835,1.1908440589904785,-0.0010764598846435547,0.9623327851295471,0.09523809523809523,2.2360680103302,0.9776514768600464
1.1881935596466064,1.2018731832504272,-0.0136796236038208,0.9614792466163635,0.0714285714285714,2.6457512378692627,0.9779894351959229
1.2011618614196777,1.1986427307128906,0.0025191307067871094,0.9623172283172607,0.1428571428571429,2.2360680103302,0.9790163636207581
1.2047361135482788,1.200284719467163,0.004451394081115723,0.962085485458374,0.023809523809523836,3.0,0.9794247150421143
1.207127571105957,1.202094554901123,0.005033016204833984,0.9622545838356018,0.1428571428571429,3.464101552963257,0.9794223308563232
1.2145241498947144,1.200076699256897,0.014447450637817383,0.9613891839981079,0.11904761904761907,5.916079998016357,0.9782073497772217
1.210213541984558,1.2072534561157227,0.0029600858688354492,0.9602023363113403,0.16666666666666663,6.0,0.9775344729423523
1.2034406661987305,1.2111276388168335,-0.007686972618103027,0.9583738446235657,1.0,3.0,0.9764348268508911
1.2137912511825562,1.2043228149414062,0.009468436241149902,0.9588174819946289,0.1428571428571429,2.0,0.9747275114059448
1.207679033279419,1.2089123725891113,-0.0012333393096923828,0.9576594829559326,0.0714285714285714,2.4494898319244385,0.973310649394989
1.2072346210479736,1.2077873945236206,-0.0005527734756469727,0.956617534160614,0.023809523809523836,2.4494898319244385,0.9715324640274048
1.2079282999038696,1.2054252624511719,0.002503037452697754,0.9547274708747864,0.11904761904761907,3.1622776985168457,0.9695759415626526
1.2101492881774902,1.201080322265625,0.009068965911865234,0.9548479318618774,0.11904761904761907,3.0,0.9682601094245911
1.2085174322128296,1.199839472770691,0.008677959442138672,0.9541833400726318,0.11904761904761907,6.164413928985596,0.9668843746185303
1.1940821409225464,1.209151029586792,-0.015068888664245605,0.9517008662223816,0.09523809523809523,6.4031243324279785,0.9644219875335693
1.201951265335083,1.1989116668701172,0.0030395984649658203,0.9510319828987122,1.0,2.2360680103302,0.9632036685943604
1.2003860473632812,1.1938858032226562,0.006500244140625,0.9519050121307373,0.023809523809523836,1.7320507764816284,0.9631825685501099
1.1974838972091675,1.1923586130142212,0.005125284194946289,0.9483040571212769,0.09523809523809523,1.4142135381698608,0.9598954319953918
1.1937501430511475,1.1870477199554443,0.006702423095703125,0.9502584338188171,0.023809523809523836,2.2360680103302,0.9611841440200806
1.1855480670928955,1.188068151473999,-0.0025200843811035156,0.9498500823974609,0.023809523809523836,6.164413928985596,0.9603963494300842
1.1905817985534668,1.1740821599960327,0.016499638557434082,0.9520416855812073,0.09523809523809523,6.324555397033691,0.9622037410736084
1.1775681972503662,1.1794489622116089,-0.0018807649612426758,0.948369562625885,1.0,3.464101552963257,0.9584851264953613
1.1738896369934082,1.1812095642089844,-0.007319927215576172,0.9506818652153015,0.04761904761904767,3.1622776985168457,0.9607288837432861
1.1713080406188965,1.1738827228546143,-0.0025746822357177734,0.9480664730072021,0.2857142857142857,6.164413928985596,0.9578772187232971
1.166450023651123,1.16658353805542,-0.000133514404296875,0.9482114911079407,0.09523809523809523,5.916079998016357,0.9581092000007629
1.163390874862671,1.1625339984893799,0.0008568763732910156,0.9499119520187378,1.0,5.916079998016357,0.9598971605300903
1.1608290672302246,1.1588852405548096,0.001943826675415039,0.9505852460861206,0.16666666666666663,6.0,0.9604001045227051
1.1460484266281128,1.1643798351287842,-0.018331408500671387,0.9474689364433289,1.0,6.0,0.9575108289718628
1.1524909734725952,1.1541388034820557,-0.0016478300094604492,0.9520846605300903,0.1428571428571429,6.324555397033691,0.9619131684303284
1.1547173261642456,1.1447367668151855,0.009980559349060059,0.9597330689430237,1.0,6.324555397033691,0.9696028232574463
1.1465352773666382,1.1437485218048096,0.0027867555618286133,0.9497544169425964,0.04761904761904767,6.480740547180176,0.959453821182251
1.1478650569915771,1.1400830745697021,0.007781982421875,0.9492744207382202,1.0,6.480740547180176,0.958879292011261
1.138230800628662,1.1425288915634155,-0.004298090934753418,0.9499948620796204,0.0,0.0,0.9598168134689331
1.1420201063156128,1.1355098485946655,0.006510257720947266,0.9516270756721497,1.0,6.0,0.9617034792900085
1.1362745761871338,1.139689564704895,-0.0034149885177612305,0.9532963037490845,1.0,2.6457512378692627,0.9633510112762451
1.1375794410705566,1.1399426460266113,-0.0023632049560546875,0.9540253281593323,0.1428571428571429,2.4494898319244385,0.9642045497894287
1.1409268379211426,1.132939338684082,0.007987499237060547,0.9537107944488525,0.0714285714285714,2.2360680103302,0.9636282920837402
1.1411447525024414,1.137590765953064,0.0035539865493774414,0.9563801884651184,0.0714285714285714,6.324555397033691,0.9665419459342957
1.1335914134979248,1.1416385173797607,-0.008047103881835938,0.951380729675293,0.04761904761904767,6.4031243324279785,0.9615824818611145
1.1355808973312378,1.140048623085022,-0.00446772575378418,0.9527851343154907,1.0,2.2360680103302,0.9630270600318909
1.141055941581726,1.1422675848007202,-0.0012116432189941406,0.9510906934738159,0.023809523809523836,3.872983455657959,0.9611160159111023
1.1374664306640625,1.1422245502471924,-0.004758119583129883,0.9533097147941589,0.09523809523809523,5.385164737701416,0.9635908007621765
1.1374311447143555,1.1449389457702637,-0.007507801055908203,0.9517056941986084,0.30952380952380953,5.656854152679443,0.9619161486625671
1.1458795070648193,1.1406140327453613,0.005265474319458008,0.9550758600234985,1.0,3.872983455657959,0.9651814699172974
1.1518440246582031,1.1409918069839478,0.010852217674255371,0.954310953617096,0.23809523809523814,6.082762718200684,0.9646937847137451
1.1508467197418213,1.147981882095337,0.002864837646484375,0.9519308805465698,0.11904761904761907,0.0,0.9625227451324463
1.1451842784881592,1.1608914136886597,-0.01570713520050049,0.9538441300392151,1.0,6.4031243324279785,0.9646146893501282
1.1559844017028809,1.1571482419967651,-0.0011638402938842773,0.9570701122283936,1.0,2.2360680103302,0.9678975343704224
1.1640440225601196,1.1584745645523071,0.0055694580078125,0.955889105796814,0.023809523809523836,2.2360680103302,0.9672060012817383
1.1673252582550049,1.1635661125183105,0.003759145736694336,0.9583013653755188,0.09523809523809523,3.0,0.9695361256599426
1.1732020378112793,1.1673805713653564,0.0058214664459228516,0.957263708114624,0.0714285714285714,6.0,0.9693728089332581
1.1754508018493652,1.1769990921020508,-0.0015482902526855469,0.9579378366470337,0.1428571428571429,6.324555397033691,0.9705417156219482
1.1840215921401978,1.1791807413101196,0.004840850830078125,0.9594438076019287,1.0,1.4142135381698608,0.9723082184791565
1.1845486164093018,1.1871074438095093,-0.0025588274002075195,0.9576278328895569,0.04761904761904767,1.4142135381698608,0.97215336561203
1.1871603727340698,1.1938488483428955,-0.006688475608825684,0.9575687050819397,0.0,2.0,0.9728080630302429
1.1944684982299805,1.1950249671936035,-0.0005564689636230469,0.9601819515228271,0.04761904761904767,6.324555397033691,0.974685788154602
1.1979396343231201,1.1968179941177368,0.0011216402053833008,0.9599707126617432,0.04761904761904767,6.324555397033691,0.9747976064682007
1.198716402053833,1.201434850692749,-0.0027184486389160156,0.9594605565071106,1.0,6.324555397033691,0.9747281074523926
1.203795313835144,1.2008464336395264,0.0029488801956176758,0.9590945243835449,0.04761904761904767,0.0,0.9748867750167847
1.2045130729675293,1.2039124965667725,0.0006005764007568359,0.9586139917373657,1.0,5.830951690673828,0.9744703769683838
1.2072157859802246,1.2053889036178589,0.0018268823623657227,0.9585927128791809,1.0,3.7416574954986572,0.9740229249000549
1.212692141532898,1.2042640447616577,0.008428096771240234,0.9576999545097351,0.19047619047619047,3.464101552963257,0.9735227823257446
1.214605689048767,1.2037025690078735,0.010903120040893555,0.9597952961921692,0.19047619047619047,2.4494898319244385,0.9741311073303223
1.2140636444091797,1.2107021808624268,0.0033614635467529297,0.9572985768318176,0.09523809523809523,2.0,0.9732065200805664
1.2115315198898315,1.2159035205841064,-0.004372000694274902,0.9564172625541687,0.04761904761904767,2.6457512378692627,0.9728327989578247
1.217079758644104,1.2139629125595093,0.0031168460845947266,0.957850456237793,0.04761904761904767,3.0,0.9740373492240906
1.2200703620910645,1.213160753250122,0.006909608840942383,0.9571661949157715,0.2142857142857143,2.0,0.9733439087867737
1.2195669412612915,1.2163664102554321,0.003200531005859375,0.9576205015182495,0.04761904761904767,6.324555397033691,0.9739360809326172
1.2193052768707275,1.21646249294281,0.0028427839279174805,0.9561742544174194,0.04761904761904767,6.4031243324279785,0.9731332659721375
1.2139225006103516,1.2180746793746948,-0.004152178764343262,0.9555680155754089,1.0,0.0,0.972570538520813
1.206772804260254,1.223305344581604,-0.016532540321350098,0.955459713935852,0.023809523809523836,2.0,0.9726429581642151
1.2169225215911865,1.209221601486206,0.007700920104980469,0.9562447667121887,0.023809523809523836,3.0,0.9723284244537354
1.2070506811141968,1.2163772583007812,-0.009326577186584473,0.9545021057128906,0.0714285714285714,3.1622776985168457,0.9733119010925293
1.2088937759399414,1.2164075374603271,-0.007513761520385742,0.9568402767181396,0.1428571428571429,2.8284270763397217,0.97547447681427
1.2083961963653564,1.2161186933517456,-0.00772249698638916,0.9581514000892639,0.1428571428571429,6.324555397033691,0.9768783450126648
1.2142454385757446,1.2087067365646362,0.0055387020111083984,0.9586598873138428,0.04761904761904767,0.0,0.9787486791610718
1.2201814651489258,1.2016695737838745,0.01851189136505127,0.9597597718238831,1.0,6.324555397033691,0.9795442819595337
1.2099004983901978,1.2113916873931885,-0.0014911890029907227,0.9591313600540161,1.0,3.316624879837036,0.9802252054214478
1.2124359607696533,1.2088087797164917,0.003627181053161621,0.9600586891174316,0.04761904761904767,2.8284270763397217,0.9824236631393433
1.2131049633026123,1.2095507383346558,0.003554224967956543,0.9614754915237427,0.2142857142857143,2.8284270763397217,0.9846559762954712
1.2101759910583496,1.2064670324325562,0.003708958625793457,0.9629117846488953,0.023809523809523836,2.6457512378692627,0.9871684908866882
1.2009531259536743,1.2133419513702393,-0.012388825416564941,0.9625917673110962,0.16666666666666663,2.6457512378692627,0.9890819787979126
1.2052247524261475,1.209071397781372,-0.0038466453552246094,0.9631298184394836,0.0,3.0,0.9897614121437073
1.2243421077728271,1.2154078483581543,0.008934259414672852,0.9642102718353271,0.16666666666666663,2.6457512378692627,0.9912821054458618
1.2278435230255127,1.2339415550231934,-0.006098031997680664,0.9638797640800476,0.04761904761904767,2.0,0.9923495054244995
1.2558653354644775,1.2522468566894531,0.003618478775024414,0.963875949382782,0.11904761904761907,2.0,0.9916965365409851
1.2680412530899048,1.2552591562271118,0.012782096862792969,0.9672122597694397,0.0714285714285714,6.4031243324279785,0.9937673211097717
1.253408432006836,1.2621586322784424,-0.008750200271606445,0.9695436954498291,0.023809523809523836,6.4031243324279785,0.9957451820373535
1.269408941268921,1.2686913013458252,0.0007176399230957031,0.972877562046051,1.0,6.4031243324279785,0.9971497058868408
1.2440662384033203,1.2570123672485352,-0.012946128845214844,0.9736533761024475,0.023809523809523836,6.0,0.9979768395423889
1.2226169109344482,1.2471113204956055,-0.024494409561157227,0.9722157716751099,1.0,6.0,0.9972334504127502
1.2430139780044556,1.2462538480758667,-0.003239870071411133,0.9703224897384644,0.1428571428571429,6.4031243324279785,0.9945874214172363
1.259350061416626,1.2569818496704102,0.0023682117462158203,0.9660768508911133,1.0,6.4031243324279785,0.992280125617981
1.2825244665145874,1.281896948814392,0.0006275177001953125,0.9626453518867493,0.023809523809523836,0.0,0.9870172739028931
1.2945644855499268,1.3030513525009155,-0.00848686695098877,0.957797646522522,1.0,5.4772257804870605,0.9804546236991882
1.2840514183044434,1.3056340217590332,-0.021582603454589844,0.9517394304275513,1.0,3.872983455657959,0.9693052172660828
1.2841928005218506,1.290392518043518,-0.0061997175216674805,0.9452306628227234,0.2857142857142857,6.082762718200684,0.9560240507125854
1.2749443054199219,1.2709643840789795,0.003979921340942383,0.9471885561943054,0.11904761904761907,6.164413928985596,0.9567545652389526
1.30634343624115,1.3101342916488647,-0.0037908554077148438,0.9641510844230652,1.0,2.2360680103302,0.973935604095459
1.3146324157714844,1.3198360204696655,-0.005203604698181152,0.9708171486854553,0.09523809523809523,1.7320507764816284,0.9803851246833801
1.3265354633331299,1.3169028759002686,0.009632587432861328,0.9680066704750061,0.023809523809523836,3.0,0.9782809019088745
1.3326172828674316,1.3324040174484253,0.00021326541900634766,0.9812489151954651,0.04761904761904767,5.916079998016357,0.988854706287384
1.320842981338501,1.3198045492172241,0.0010384321212768555,0.979785144329071,0.16666666666666663,6.164413928985596,0.987867534160614
1.3034207820892334,1.2997429370880127,0.003677845001220703,0.9775591492652893,1.0,4.123105525970459,0.9862112998962402
1.2853797674179077,1.2796767950057983,0.005702972412109375,0.9759091138839722,0.09523809523809523,3.0,0.9848048686981201
1.269653081893921,1.2675453424453735,0.0021077394485473633,0.9778771996498108,0.30952380952380953,5.4772257804870605,0.9862868785858154
1.2610318660736084,1.2569217681884766,0.004110097885131836,0.9868847727775574,0.2857142857142857,6.324555397033691,0.9926300644874573
1.2561657428741455,1.251712441444397,0.004453301429748535,0.9699313640594482,1.0,4.123105525970459,0.9795321226119995
1.2558038234710693,1.246390700340271,0.00941312313079834,0.9556146860122681,0.04761904761904767,5.196152210235596,0.9656526446342468
1.2467799186706543,1.2559082508087158,-0.009128332138061523,0.958407461643219,0.3571428571428571,5.4772257804870605,0.968387246131897
1.253551721572876,1.2508496046066284,0.0027021169662475586,0.946338951587677,1.0,4.242640495300293,0.9551073312759399
1.2569537162780762,1.247607707977295,0.00934600830078125,0.945149302482605,0.2857142857142857,3.1622776985168457,0.9535943269729614
1.2471003532409668,1.2559330463409424,-0.008832693099975586,0.9444542527198792,0.19047619047619047,6.324555397033691,0.9527173042297363
1.2500673532485962,1.2477320432662964,0.0023353099822998047,0.9480004906654358,0.04761904761904767,0.0,0.956914484500885
1.2425665855407715,1.2476987838745117,-0.005132198333740234,0.9427311420440674,1.0,6.324555397033691,0.9504896402359009
1.2424325942993164,1.2351154088974,0.007317185401916504,0.9372665286064148,1.0,2.8284270763397217,0.9433765411376953
1.2254602909088135,1.2350221872329712,-0.009561896324157715,0.946251392364502,0.04761904761904767,3.464101552963257,0.9547579884529114
1.218841552734375,1.2212990522384644,-0.0024574995040893555,0.9430637955665588,0.19047619047619047,2.8284270763397217,0.9509088397026062
1.2053122520446777,1.2107311487197876,-0.005418896675109863,0.9507204294204712,0.1428571428571429,2.2360680103302,0.9598729610443115
1.1963069438934326,1.1953938007354736,0.0009131431579589844,0.9523564577102661,0.09523809523809523,1.7320507764816284,0.961695671081543
1.190428376197815,1.178795337677002,0.011633038520812988,0.9550323486328125,0.023809523809523836,6.324555397033691,0.9645729660987854
1.1774532794952393,1.1752363443374634,0.002216935157775879,0.952634334564209,0.04761904761904767,6.244997978210449,0.9620525240898132
1.1770670413970947,1.1750283241271973,0.002038717269897461,0.9572447538375854,1.0,2.4494898319244385,0.9668917655944824
1.1705623865127563,1.1823428869247437,-0.011780500411987305,0.9534948468208313,0.0714285714285714,6.244997978210449,0.963006317615509
1.1758421659469604,1.1786121129989624,-0.002769947052001953,0.9561392068862915,0.0714285714285714,6.4031243324279785,0.9657962918281555
1.1834818124771118,1.1740777492523193,0.00940406322479248,0.965125560760498,1.0,6.4031243324279785,0.9745903015136719
1.1824079751968384,1.1811573505401611,0.001250624656677246,0.9564915895462036,0.023809523809523836,6.082762718200684,0.9662073850631714
1.182928442955017,1.1885896921157837,-0.0056612491607666016,0.9594006538391113,1.0,2.8284270763397217,0.9691475033760071
1.1900880336761475,1.1904070377349854,-0.0003190040588378906,0.9588204026222229,0.11904761904761907,6.244997978210449,0.9686598777770996
1.1948602199554443,1.1946642398834229,0.00019598007202148438,0.9557440876960754,0.0714285714285714,0.0,0.9657473564147949
1.1961904764175415,1.2042577266693115,-0.00806725025177002,0.9596673846244812,1.0,6.0,0.9697062969207764
1.204005241394043,1.2058193683624268,-0.001814126968383789,0.9605737924575806,1.0,6.0,0.9707207679748535
1.2107781171798706,1.2085678577423096,0.002210259437561035,0.9602685570716858,0.1428571428571429,6.4031243324279785,0.9706207513809204
1.212680459022522,1.2151753902435303,-0.0024949312210083008,0.960295557975769,1.0,2.8284270763397217,0.9707989692687988
1.206175446510315,1.2277593612670898,-0.021583914756774902,0.9584837555885315,0.023809523809523836,2.8284270763397217,0.9692531228065491
1.2256091833114624,1.2151135206222534,0.010495662689208984,0.9639597535133362,0.16666666666666663,2.8284270763397217,0.974174976348877
1.2217620611190796,1.2255672216415405,-0.0038051605224609375,0.9586878418922424,0.0714285714285714,3.0,0.9695229530334473
1.219119668006897,1.2327297925949097,-0.013610124588012695,0.957284152507782,0.11904761904761907,3.316624879837036,0.9681926965713501
1.223670482635498,1.2333340644836426,-0.009663581848144531,0.9564560651779175,0.19047619047619047,6.244997978210449,0.9673620462417603
1.229356288909912,1.2318577766418457,-0.0025014877319335938,0.9563018679618835,0.0714285714285714,0.0,0.9670680165290833
1.2289509773254395,1.2357536554336548,-0.006802678108215332,0.9581170082092285,1.0,0.0,0.9686090350151062
1.2312248945236206,1.2357605695724487,-0.004535675048828125,0.9564270973205566,1.0,5.656854152679443,0.966886579990387
1.2407251596450806,1.2286622524261475,0.012062907218933105,0.9558948278427124,1.0,3.464101552963257,0.9663021564483643
1.2347973585128784,1.2353676557540894,-0.0005702972412109375,0.953332245349884,0.23809523809523814,6.324555397033691,0.9637361168861389
1.2344086170196533,1.2363719940185547,-0.001963376998901367,0.9524859189987183,0.04761904761904767,6.480740547180176,0.9627969861030579
1.2350237369537354,1.2367472648620605,-0.0017235279083251953,0.9538100361824036,1.0,6.480740547180176,0.9640361070632935
1.2353947162628174,1.2360224723815918,-0.0006277561187744141,0.9560614228248596,0.0,6.082762718200684,0.9661991000175476
1.23165762424469,1.239633560180664,-0.007975935935974121,0.9530925750732422,1.0,3.316624879837036,0.9632484912872314
1.2417607307434082,1.2287681102752686,0.012992620468139648,0.9560195207595825,0.11904761904761907,6.0,0.9661246538162231
1.2369439601898193,1.2326233386993408,0.004320621490478516,0.9518272876739502,0.1428571428571429,0.0,0.9619814157485962
1.2299469709396362,1.2393033504486084,-0.009356379508972168,0.951619029045105,1.0,6.4031243324279785,0.9617947340011597
1.2383050918579102,1.2310453653335571,0.007259726524353027,0.9548859596252441,1.0,1.4142135381698608,0.9650421738624573
1.2365700006484985,1.232364296913147,0.0042057037353515625,0.9525798559188843,0.023809523809523836,1.4142135381698608,0.9628074169158936
1.2398722171783447,1.2289961576461792,0.010876059532165527,0.9541066288948059,0.023809523809523836,3.0,0.9643405675888062
1.2309550046920776,1.2384675741195679,-0.007512569427490234,0.9535334706306458,0.023809523809523836,5.830951690673828,0.9638450145721436
1.2354168891906738,1.2343568801879883,0.0010600090026855469,0.9543870687484741,0.19047619047619047,6.4031243324279785,0.9647254943847656
1.231844186782837,1.2382959127426147,-0.006451725959777832,0.9561193585395813,1.0,3.0,0.966438353061676
1.2375472784042358,1.2321707010269165,0.005376577377319336,0.9582436680793762,0.023809523809523836,2.6457512378692627,0.9684983491897583
1.230681300163269,1.240783929824829,-0.010102629661560059,0.9558866024017334,0.19047619047619047,6.244997978210449,0.9662967324256897
1.2367572784423828,1.235550880432129,0.0012063980102539062,0.9551345705986023,0.0714285714285714,6.0,0.9656057953834534
1.227486491203308,1.244963526725769,-0.017477035522460938,0.955438494682312,1.0,2.8284270763397217,0.9658936262130737
1.2298873662948608,1.2438246011734009,-0.013937234878540039,0.9545451402664185,0.1428571428571429,1.7320507764816284,0.9650929570198059
1.2384554147720337,1.2357367277145386,0.002718687057495117,0.9572115540504456,0.04761904761904767,3.1622776985168457,0.9676262140274048
1.2388014793395996,1.236185073852539,0.002616405487060547,0.9566183090209961,0.023809523809523836,5.74456262588501,0.9670778512954712
1.2292221784591675,1.2446141242980957,-0.015391945838928223,0.9530156254768372,0.2142857142857143,6.324555397033691,0.9636476039886475
1.2455101013183594,1.2303049564361572,0.015205144882202148,0.957497775554657,1.0,2.4494898319244385,0.9678955674171448
1.2377821207046509,1.2387946844100952,-0.001012563705444336,0.954865574836731,0.04761904761904767,3.605551242828369,0.9654048085212708
1.2322453260421753,1.2433480024337769,-0.011102676391601562,0.9523336291313171,0.09523809523809523,5.74456262588501,0.9630213379859924
1.2363088130950928,1.240549921989441,-0.0042411088943481445,0.9539819955825806,0.2142857142857143,6.324555397033691,0.9645014405250549
1.2337826490402222,1.243274450302124,-0.009491801261901855,0.9533333778381348,1.0,1.4142135381698608,0.9638989567756653
1.2298132181167603,1.2458590269088745,-0.016045808792114258,0.9521715044975281,0.04761904761904767,0.0,0.9627736210823059
1.241248607635498,1.2364420890808105,0.0048065185546875,0.9547131061553955,0.0,1.0,0.9651643633842468
1.2357391119003296,1.2411324977874756,-0.005393385887145996,0.9529983401298523,0.0,3.7416574954986572,0.9635323286056519
1.2414603233337402,1.2364252805709839,0.005035042762756348,0.9559240937232971,0.023809523809523836,3.872983455657959,0.9663031101226807
1.2298868894577026,1.2459158897399902,-0.016029000282287598,0.9524096250534058,0.3571428571428571,6.164413928985596,0.9629039764404297
1.2375192642211914,1.2400813102722168,-0.0025620460510253906,0.9545460939407349,0.09523809523809523,6.164413928985596,0.9649779200553894
1.2390884160995483,1.2383592128753662,0.0007292032241821289,0.9558354020118713,1.0,2.4494898319244385,0.9662086367607117
1.2432048320770264,1.2334022521972656,0.009802579879760742,0.9572170972824097,0.09523809523809523,6.164413928985596,0.9675276875495911
1.2464957237243652,1.2303688526153564,0.01612687110900879,0.9557848572731018,0.09523809523809523,6.164413928985596,0.9661556482315063
1.2450675964355469,1.229873538017273,0.015194058418273926,0.9578273296356201,1.0,2.2360680103302,0.9680707454681396
1.239641785621643,1.2375402450561523,0.0021015405654907227,0.9548929333686829,0.09523809523809523,3.872983455657959,0.9653208255767822
1.2380603551864624,1.2389752864837646,-0.0009149312973022461,0.9540306329727173,0.023809523809523836,4.795831680297852,0.9644920229911804
1.2326925992965698,1.2441866397857666,-0.011494040489196777,0.9559358358383179,0.38095238095238093,5.916079998016357,0.966322124004364
1.2382984161376953,1.2375398874282837,0.0007585287094116211,0.9521825313568115,0.16666666666666663,6.324555397033691,0.9627712368965149
1.2413883209228516,1.2355027198791504,0.005885601043701172,0.9566067457199097,1.0,1.7320507764816284,0.9669731855392456
1.2393251657485962,1.2378277778625488,0.0014973878860473633,0.9550530314445496,0.04761904761904767,2.0,0.9655032753944397
1.2469444274902344,1.229572057723999,0.01737236976623535,0.9579187631607056,0.023809523809523836,6.244997978210449,0.9682314991950989
1.2422815561294556,1.2349028587341309,0.007378697395324707,0.9566894173622131,0.0714285714285714,6.324555397033691,0.9670743942260742
1.2369163036346436,1.2404201030731201,-0.0035037994384765625,0.9540653228759766,1.0,3.7416574954986572,0.9645724296569824
1.240232229232788,1.2370681762695312,0.003164052963256836,0.9535845518112183,0.04761904761904767,5.4772257804870605,0.9641233682632446
1.2372398376464844,1.24027419090271,-0.003034353256225586,0.9560964107513428,0.2857142857142857,0.0,0.9665014147758484
1.2411257028579712,1.2363241910934448,0.004801511764526367,0.9560869932174683,1.0,5.196152210235596,0.966505765914917
1.2354259490966797,1.242120385169983,-0.006694436073303223,0.9544135928153992,1.0,5.196152210235596,0.96488356590271
1.23960280418396,1.2372162342071533,0.0023865699768066406,0.9567418098449707,0.3571428571428571,0.0,0.9670636653900146
1.2391846179962158,1.2386488914489746,0.0005357265472412109,0.9544368982315063,1.0,6.324555397033691,0.9649279713630676
1.2333481311798096,1.2425341606140137,-0.009186029434204102,0.9520125389099121,1.0,2.0,0.9626643657684326
1.2367864847183228,1.2410480976104736,-0.004261612892150879,0.9544495344161987,0.04761904761904767,3.464101552963257,0.9649314880371094
1.237578272819519,1.2401199340820312,-0.002541661262512207,0.9549270272254944,0.04761904761904767,3.464101552963257,0.9653549790382385
1.2412712574005127,1.235877513885498,0.0053937435150146484,0.953545868396759,0.23809523809523814,6.324555397033691,0.9640673398971558
1.2421497106552124,1.2356363534927368,0.006513357162475586,0.9542928338050842,0.04761904761904767,0.0,0.9647765159606934
1.2426146268844604,1.2350788116455078,0.007535815238952637,0.9542973041534424,1.0,6.324555397033691,0.9647848606109619
1.2368974685668945,1.2410671710968018,-0.0041697025299072266,0.954637348651886,1.0,6.324555397033691,0.9651063084602356
1.2363972663879395,1.2415319681167603,-0.005134701728820801,0.9548718333244324,0.04761904761904767,6.164413928985596,0.9653117656707764
1.2404946088790894,1.2369428873062134,0.0035517215728759766,0.9580395221710205,1.0,2.0,0.9683415293693542
1.237329363822937,1.2405709028244019,-0.0032415390014648438,0.9560709595680237,0.09523809523809523,2.8284270763397217,0.9664533138275146
1.2464385032653809,1.23103666305542,0.015401840209960938,0.9555860757827759,0.0,2.6457512378692627,0.9660001993179321
1.2374341487884521,1.2403267621994019,-0.002892613410949707,0.9541827440261841,0.19047619047619047,3.0,0.9646657705307007
1.2319719791412354,1.2456367015838623,-0.013664722442626953,0.9539578557014465,0.023809523809523836,5.656854152679443,0.964440643787384
1.2375965118408203,1.2402968406677246,-0.002700328826904297,0.9543787240982056,0.23809523809523814,0.0,0.9648599624633789
1.2390494346618652,1.2387241125106812,0.00032532215118408203,0.9538383483886719,1.0,5.830951690673828,0.9643442034721375
1.2418667078018188,1.2358698844909668,0.005996823310852051,0.9549885988235474,1.0,2.4494898319244385,0.9654422402381897
1.2353366613388062,1.2419373989105225,-0.006600737571716309,0.9533565044403076,0.19047619047619047,2.4494898319244385,0.9638786911964417
1.2410335540771484,1.2366604804992676,0.004373073577880859,0.955763041973114,0.04761904761904767,2.0,0.9661687016487122
1.2375494241714478,1.2399314641952515,-0.002382040023803711,0.9557268023490906,0.09523809523809523,6.164413928985596,0.9661447405815125
1.2359986305236816,1.2418444156646729,-0.005845785140991211,0.9542964696884155,0.09523809523809523,0.0,0.9647805690765381
1.2367310523986816,1.23899245262146,-0.0022614002227783203,0.9519249796867371,1.0,5.5677642822265625,0.9625623226165771
1.2420324087142944,1.2354154586791992,0.006616950035095215,0.9555118083953857,1.0,3.0,0.9659380912780762
1.2429544925689697,1.2347631454467773,0.008191347122192383,0.9557510614395142,0.26190476190476186,2.2360680103302,0.9661720991134644
1.2368472814559937,1.2405494451522827,-0.0037021636962890625,0.9568384885787964,0.09523809523809523,1.7320507764816284,0.9671969413757324
1.2408727407455444,1.2364529371261597,0.004419803619384766,0.9534900784492493,0.023809523809523836,2.4494898319244385,0.9640229344367981
1.2431750297546387,1.234748363494873,0.008426666259765625,0.9553697109222412,0.09523809523809523,6.324555397033691,0.9658053517341614
1.2414522171020508,1.2363346815109253,0.005117535591125488,0.954100489616394,0.04761904761904767,6.324555397033691,0.9645989537239075
1.235763430595398,1.2421625852584839,-0.0063991546630859375,0.9547064900398254,1.0,1.4142135381698608,0.9651780128479004
1.2402437925338745,1.2373663187026978,0.002877473831176758,0.9566494226455688,0.04761904761904767,6.480740547180176,0.967013955116272
1.2397199869155884,1.2381254434585571,0.00159454345703125,0.9546067714691162,0.0,6.4031243324279785,0.9650856256484985
1.238899827003479,1.2389309406280518,-3.1113624572753906e-05,0.9556881189346313,1.0,2.6457512378692627,0.9660890102386475
1.2430428266525269,1.2334378957748413,0.009604930877685547,0.9604249000549316,0.023809523809523836,3.316624879837036,0.9705713391304016
1.2323246002197266,1.2447088956832886,-0.012384295463562012,0.9529027938842773,0.1428571428571429,6.082762718200684,0.9634474515914917
1.2435319423675537,1.2338987588882446,0.009633183479309082,0.9547331929206848,0.11904761904761907,0.0,0.9651932716369629
1.239105224609375,1.2388081550598145,0.0002970695495605469,0.9546345472335815,1.0,6.164413928985596,0.9650989770889282
1.2445752620697021,1.2332265377044678,0.011348724365234375,0.9555690288543701,1.0,6.164413928985596,0.9659989476203918
1.2372565269470215,1.2409861087799072,-0.003729581832885742,0.9546859264373779,0.09523809523809523,5.385164737701416,0.9651474952697754
1.231332540512085,1.2457435131072998,-0.014410972595214844,0.9537303447723389,1.0,5.385164737701416,0.9642511606216431
1.2419017553329468,1.2354227304458618,0.006479024887084961,0.956500768661499,0.30952380952380953,6.244997978210449,0.9668823480606079
1.2420133352279663,1.235594391822815,0.006418943405151367,0.9573897123336792,1.0,1.4142135381698608,0.9677174091339111
1.2345728874206543,1.2434848546981812,-0.008911967277526855,0.9542215466499329,0.0714285714285714,2.4494898319244385,0.9647065997123718
1.2406409978866577,1.2365226745605469,0.00411832332611084,0.9538137912750244,0.023809523809523836,2.6457512378692627,0.964310884475708
1.239851474761963,1.237862467765808,0.001989006996154785,0.9550015926361084,0.11904761904761907,6.324555397033691,0.9654571413993835
1.2370141744613647,1.2406437397003174,-0.0036295652389526367,0.9535881876945496,0.04761904761904767,6.0,0.9641137719154358
1.2415235042572021,1.2363003492355347,0.0052231550216674805,0.9556663036346436,1.0,2.6457512378692627,0.9660723209381104
1.2414824962615967,1.2353416681289673,0.0061408281326293945,0.9540374875068665,0.1428571428571429,6.4031243324279785,0.9645125865936279
1.232717514038086,1.2445645332336426,-0.01184701919555664,0.9557102918624878,0.023809523809523836,0.0,0.9660977125167847
1.2405365705490112,1.2369143962860107,0.0036221742630004883,0.9532943964004517,1.0,6.082762718200684,0.9638307094573975
1.2343658208847046,1.243571162223816,-0.009205341339111328,0.9529706835746765,1.0,2.4494898319244385,0.9635188579559326
1.2404584884643555,1.237090826034546,0.0033676624298095703,0.9559942483901978,0.11904761904761907,1.0,0.9664037227630615
1.2384977340698242,1.2390047311782837,-0.0005069971084594727,0.9547987580299377,0.023809523809523836,1.0,0.9652317762374878
1.236837387084961,1.2410624027252197,-0.004225015640258789,0.9554044604301453,0.0,6.4031243324279785,0.9658382534980774
1.2347949743270874,1.2428243160247803,-0.008029341697692871,0.9537579417228699,0.023809523809523836,6.164413928985596,0.9642497897148132
1.2439101934432983,1.2339740991592407,0.009936094284057617,0.9553624987602234,1.0,6.164413928985596,0.9657989144325256
1.2388646602630615,1.2383511066436768,0.0005135536193847656,0.9528363347053528,0.09523809523809523,0.0,0.9633991122245789
1.238899827003479,1.2390453815460205,-0.0001455545425415039,0.9546363353729248,1.0,0.0,0.9651010036468506
1.2282828092575073,1.248253583908081,-0.01997077465057373,0.9534747004508972,1.0,5.74456262588501,0.9639728665351868
1.243620753288269,1.2341829538345337,0.009437799453735352,0.9558215141296387,1.0,3.1622776985168457,0.9662384986877441
1.2387338876724243,1.2389142513275146,-0.00018036365509033203,0.9563668370246887,0.2142857142857143,2.2360680103302,0.9667433500289917
1.234097957611084,1.2423099279403687,-0.008211970329284668,0.9523683786392212,0.023809523809523836,2.2360680103302,0.962949812412262
1.23345947265625,1.2440898418426514,-0.010630369186401367,0.9552901387214661,0.09523809523809523,1.7320507764816284,0.9656985402107239
1.2375636100769043,1.2401890754699707,-0.0026254653930664062,0.954627513885498,0.023809523809523836,6.324555397033691,0.9651026725769043
1.2342116832733154,1.243172526359558,-0.008960843086242676,0.9532212018966675,0.04761904761904767,0.0,0.9637559056282043
1.241394281387329,1.236100435256958,0.005293846130371094,0.9560724496841431,1.0,5.830951690673828,0.9664736390113831
1.241125464439392,1.2357968091964722,0.005328655242919922,0.958053708076477,1.0,3.7416574954986572,0.9683548212051392
1.2345218658447266,1.2424873113632202,-0.007965445518493652,0.9546651840209961,0.19047619047619047,3.605551242828369,0.9650815725326538
1.2392468452453613,1.2387615442276,0.00048530101776123047,0.9551690220832825,0.19047619047619047,2.4494898319244385,0.9656144380569458
1.2366020679473877,1.2409616708755493,-0.004359602928161621,0.9556242227554321,0.11904761904761907,2.6457512378692627,0.9660210609436035
1.235508918762207,1.2421488761901855,-0.006639957427978516,0.9537895917892456,0.023809523809523836,2.8284270763397217,0.9642907977104187
1.241969347000122,1.235162615776062,0.006806731224060059,0.9543917775154114,0.1428571428571429,3.316624879837036,0.9648566842079163
1.2385576963424683,1.2390003204345703,-0.0004426240921020508,0.9566221237182617,0.04761904761904767,3.7416574954986572,0.9670023918151855
1.235108733177185,1.2427829504013062,-0.007674217224121094,0.9548213481903076,0.30952380952380953,1.7320507764816284,0.9652888178825378
1.236823320388794,1.2405943870544434,-0.003771066665649414,0.9531890749931335,0.023809523809523836,6.324555397033691,0.9637300372123718
1.2367995977401733,1.2408965826034546,-0.00409698486328125,0.9568972587585449,0.04761904761904767,6.4031243324279785,0.9672621488571167
1.2363134622573853,1.240861415863037,-0.0045479536056518555,0.9526512026786804,1.0,2.0,0.9632202386856079
1.2359532117843628,1.2419581413269043,-0.006004929542541504,0.9552555680274963,0.023809523809523836,2.4494898319244385,0.9656949639320374
1.241363525390625,1.2363489866256714,0.005014538764953613,0.9562238454818726,0.0714285714285714,2.2360680103302,0.9666187167167664
1.2416126728057861,1.235862374305725,0.005750298500061035,0.9558688998222351,0.0714285714285714,3.605551242828369,0.9662685990333557
1.2377060651779175,1.2400308847427368,-0.002324819564819336,0.9556705951690674,0.04761904761904767,4.0,0.9660743474960327
1.2430137395858765,1.2348783016204834,0.008135437965393066,0.9549141526222229,0.26190476190476186,2.8284270763397217,0.9653646349906921
1.2348880767822266,1.2427411079406738,-0.007853031158447266,0.9557468295097351,0.16666666666666663,1.7320507764816284,0.9661491513252258
1.238120675086975,1.2397286891937256,-0.0016080141067504883,0.9549217820167542,0.023809523809523836,1.7320507764816284,0.9653576612472534
1.2401974201202393,1.2373764514923096,0.0028209686279296875,0.9537129998207092,0.04761904761904767,1.4142135381698608,0.9642341136932373
1.2400997877120972,1.23717200756073,0.0029277801513671875,0.9533283710479736,0.023809523809523836,3.0,0.9638717174530029
1.2451903820037842,1.2318159341812134,0.0133744478225708,0.956752598285675,0.023809523809523836,5.830951690673828,0.9671147465705872
1.2331351041793823,1.2445604801177979,-0.011425375938415527,0.9554780125617981,0.19047619047619047,0.0,0.9659096002578735
1.2375472784042358,1.2400107383728027,-0.0024634599685668945,0.9544923305511475,1.0,6.164413928985596,0.9649704694747925
1.2396266460418701,1.2382090091705322,0.0014176368713378906,0.954709529876709,1.0,2.8284270763397217,0.965162992477417
1.2370011806488037,1.2408595085144043,-0.003858327865600586,0.9546798467636108,0.09523809523809523,2.6457512378692627,0.965157687664032
1.2400264739990234,1.2376025915145874,0.002423882484436035,0.9558722972869873,0.1428571428571429,2.0,0.9662833213806152
1.2386677265167236,1.2382920980453491,0.0003756284713745117,0.9534874558448792,0.023809523809523836,6.244997978210449,0.9640049934387207
1.2385507822036743,1.2390378713607788,-0.0004870891571044922,0.9567614197731018,0.0714285714285714,5.385164737701416,0.9671366810798645
1.2370696067810059,1.2405363321304321,-0.0034667253494262695,0.9542765617370605,1.0,3.872983455657959,0.9647290706634521
1.240836501121521,1.2369084358215332,0.003928065299987793,0.9543478488922119,0.30952380952380953,3.464101552963257,0.9648414254188538
1.2357803583145142,1.2418737411499023,-0.006093382835388184,0.955035388469696,0.23809523809523814,3.464101552963257,0.9654667973518372
1.239845633506775,1.2378106117248535,0.0020350217819213867,0.9537220001220703,0.19047619047619047,2.2360680103302,0.9642377495765686
1.235019564628601,1.242361307144165,-0.007341742515563965,0.9532456398010254,0.09523809523809523,1.4142135381698608,0.9637816548347473
1.2439167499542236,1.2336876392364502,0.010229110717773438,0.9581669569015503,0.023809523809523836,3.0,0.9684593677520752
1.2381733655929565,1.239432692527771,-0.0012593269348144531,0.9533108472824097,0.023809523809523836,3.0,0.9638462662696838
1.2376649379730225,1.239517092704773,-0.0018521547317504883,0.9570353627204895,0.19047619047619047,2.4494898319244385,0.9673670530319214
1.2417044639587402,1.2355905771255493,0.006113886833190918,0.9582130908966064,0.023809523809523836,3.0,0.9685075283050537
1.2360317707061768,1.2408488988876343,-0.0048171281814575195,0.9526039361953735,0.11904761904761907,3.464101552963257,0.963186502456665
1.2380499839782715,1.2388813495635986,-0.0008313655853271484,0.9530360698699951,0.19047619047619047,2.2360680103302,0.9635784029960632
1.2392677068710327,1.2383973598480225,0.0008703470230102539,0.9561740756034851,0.09523809523809523,1.0,0.9665622711181641
1.238168478012085,1.2391552925109863,-0.0009868144989013672,0.9531355500221252,0.023809523809523836,2.2360680103302,0.9636825323104858
1.2365963459014893,1.2412316799163818,-0.004635334014892578,0.9539979100227356,0.0,6.082762718200684,0.9644858837127686
1.2395890951156616,1.2377551794052124,0.0018339157104492188,0.958677351474762,0.11904761904761907,4.358899116516113,0.9689434766769409
1.2373082637786865,1.240578055381775,-0.003269791603088379,0.95389723777771,1.0,4.358899116516113,0.9644012451171875
1.2342047691345215,1.2428289651870728,-0.00862419605255127,0.9535508751869202,0.5476190476190477,6.0,0.9640495181083679
1.2408230304718018,1.2370308637619019,0.0037921667098999023,0.9551488161087036,1.0,3.0,0.9655768871307373
1.2409199476242065,1.236488938331604,0.004431009292602539,0.9560743570327759,0.1428571428571429,6.082762718200684,0.9664766788482666
1.2403457164764404,1.2374897003173828,0.002856016159057617,0.9558327198028564,0.0714285714285714,2.8284270763397217,0.9662485718727112
2.1980464458465576,2.175825595855713,0.022220849990844727,0.9972081184387207,1.0,2.0,0.9997868537902832
2.040358066558838,2.025934934616089,0.014423131942749023,0.9868761301040649,0.11904761904761907,1.7320507764816284,0.9969975352287292
2.0466604232788086,2.0544724464416504,-0.007812023162841797,0.9900208115577698,0.0714285714285714,6.324555397033691,0.9982309341430664
2.0959644317626953,2.0921273231506348,0.003837108612060547,0.9949644804000854,0.023809523809523836,0.0,0.999362051486969
2.1054182052612305,2.1143429279327393,-0.008924722671508789,0.9946459531784058,0.04761904761904767,0.0,0.9994833469390869
2.1223256587982178,2.1201419830322266,0.002183675765991211,0.9891110062599182,1.0,6.324555397033691,0.9975161552429199
2.121462106704712,2.134352922439575,-0.012890815734863281,0.9834564328193665,1.0,2.0,0.9953567385673523
2.120020866394043,2.1341845989227295,-0.014163732528686523,0.9689532518386841,1.0,6.324555397033691,0.9861453771591187
2.120546340942383,2.1281399726867676,-0.007593631744384766,0.9695428013801575,0.04761904761904767,6.0,0.9858863353729248
2.123875379562378,2.138566017150879,-0.014690637588500977,0.9697312116622925,0.04761904761904767,6.0,0.9876099824905396
2.1169791221618652,2.1131303310394287,0.0038487911224365234,0.9644039273262024,1.0,6.244997978210449,0.9822298884391785
2.089303731918335,2.0746397972106934,0.014663934707641602,0.9579797387123108,0.1428571428571429,2.0,0.9791321754455566
2.0484912395477295,2.047835111618042,0.0006561279296875,0.9495536684989929,1.0,1.4142135381698608,0.9776474237442017
1.9929670095443726,1.9924527406692505,0.0005142688751220703,0.90929114818573,0.0714285714285714,1.4142135381698608,0.9460099339485168
1.9655238389968872,1.9686617851257324,-0.003137946128845215,0.8971669673919678,0.023809523809523836,6.244997978210449,0.9347146153450012
1.9467847347259521,1.9431556463241577,0.0036290884017944336,0.9023264050483704,0.023809523809523836,0.0,0.9373142719268799
1.9297802448272705,1.9457476139068604,-0.015967369079589844,0.9185495972633362,0.0714285714285714,6.164413928985596,0.9570477604866028
1.9434515237808228,1.9428540468215942,0.0005974769592285156,0.9334148168563843,1.0,2.6457512378692627,0.9717264771461487
1.9237260818481445,1.923567295074463,0.00015878677368164062,0.9450689554214478,1.0,2.0,0.980079710483551
1.894906759262085,1.8970590829849243,-0.0021523237228393555,0.9459986686706543,0.09523809523809523,2.6457512378692627,0.9807783961296082
1.8604695796966553,1.8644216060638428,-0.0039520263671875,0.9447804093360901,0.0714285714285714,6.0,0.9804061055183411
1.8041188716888428,1.8115267753601074,-0.0074079036712646484,0.9479189515113831,0.023809523809523836,6.4031243324279785,0.9796878695487976
1.7048474550247192,1.710726261138916,-0.005878806114196777,0.9501700401306152,0.1428571428571429,1.7320507764816284,0.9803181290626526
1.6571986675262451,1.6564310789108276,0.0007675886154174805,0.9643966555595398,1.0,6.324555397033691,0.9857665300369263
1.6714409589767456,1.6775308847427368,-0.006089925765991211,0.9649412035942078,0.023809523809523836,6.4031243324279785,0.9853006601333618
1.706832766532898,1.7087585926055908,-0.001925826072692871,0.9713655710220337,0.04761904761904767,2.4494898319244385,0.9874830842018127
1.757421612739563,1.7694460153579712,-0.012024402618408203,0.9723120331764221,1.0,6.082762718200684,0.9906046986579895
1.787175178527832,1.7920432090759277,-0.004868030548095703,0.9780362844467163,0.023809523809523836,6.324555397033691,0.9936583638191223
1.7817037105560303,1.7721662521362305,0.009537458419799805,0.9840168952941895,0.11904761904761907,6.324555397033691,0.9968922138214111
1.7725147008895874,1.7751926183700562,-0.00267791748046875,0.9873473644256592,1.0,6.164413928985596,0.9977362155914307
1.7604552507400513,1.773957371711731,-0.013502120971679688,0.9873700737953186,0.04761904761904767,2.2360680103302,0.9964184761047363
1.7550060749053955,1.7469810247421265,0.008025050163269043,0.9833996295928955,1.0,2.6457512378692627,0.9927235841751099
1.7118366956710815,1.7088096141815186,0.0030270814895629883,0.9808229207992554,0.09523809523809523,2.4494898319244385,0.9888709187507629
1.6843863725662231,1.6687763929367065,0.015609979629516602,0.9881112575531006,0.023809523809523836,6.324555397033691,0.9930542707443237
1.6191776990890503,1.624874472618103,-0.005696773529052734,0.9955563545227051,0.1428571428571429,0.0,0.9977996945381165
1.5524985790252686,1.5537941455841064,-0.0012955665588378906,0.9954632520675659,0.04761904761904767,6.4031243324279785,0.9979530572891235
1.5040537118911743,1.488646149635315,0.015407562255859375,0.9963294267654419,1.0,6.4031243324279785,0.9988498687744141
1.4470324516296387,1.4461092948913574,0.00092315673828125,0.9885220527648926,1.0,5.916079998016357,0.9945478439331055
1.3961471319198608,1.399229884147644,-0.003082752227783203,0.9741276502609253,0.023809523809523836,3.605551242828369,0.9827979207038879
1.3374906778335571,1.3464690446853638,-0.00897836685180664,0.9676263928413391,1.0,5.656854152679443,0.9764090776443481
1.2895393371582031,1.2678146362304688,0.021724700927734375,0.959404468536377,0.16666666666666663,6.244997978210449,0.9684588313102722
1.2469171285629272,1.2510204315185547,-0.004103302955627441,0.972479522228241,0.23809523809523814,2.6457512378692627,0.980787992477417
1.2280725240707397,1.2278919219970703,0.0001806020736694336,0.9919529557228088,1.0,6.0,0.9958584308624268
1.224717617034912,1.2043322324752808,0.020385384559631348,0.9918573498725891,0.0714285714285714,6.324555397033691,0.9958003163337708
1.2225745916366577,1.2250760793685913,-0.0025014877319335938,0.996628999710083,0.1428571428571429,2.2360680103302,0.9983819127082825
1.2175296545028687,1.2200161218643188,-0.0024864673614501953,0.9959481358528137,1.0,2.0,0.9980862140655518
1.2010574340820312,1.211225986480713,-0.01016855239868164,0.9975463151931763,0.04761904761904767,2.0,0.9989341497421265
1.172269582748413,1.1881662607192993,-0.01589667797088623,0.9863978028297424,0.0714285714285714,2.2360680103302,0.9919955730438232
1.153506875038147,1.176224946975708,-0.022718071937561035,0.9650402069091797,0.023809523809523836,3.316624879837036,0.975337564945221
1.1754875183105469,1.1476868391036987,0.027800679206848145,0.9845373034477234,0.0714285714285714,3.1622776985168457,0.9915658831596375
1.1440762281417847,1.1463561058044434,-0.0022798776626586914,0.9750023484230042,0.04761904761904767,6.4031243324279785,0.9843845367431641
1.1476621627807617,1.1571401357650757,-0.009477972984313965,0.9784590005874634,0.2142857142857143,0.0,0.9867880344390869
1.1803115606307983,1.1773090362548828,0.0030025243759155273,0.986616849899292,0.023809523809523836,0.0,0.9928868412971497
1.1925773620605469,1.1976661682128906,-0.00508880615234375,0.9758517742156982,1.0,5.916079998016357,0.9861141443252563
1.1964528560638428,1.2114923000335693,-0.015039443969726562,0.9776433110237122,1.0,2.8284270763397217,0.9871517419815063
1.2027863264083862,1.2012230157852173,0.0015633106231689453,0.9762519001960754,1.0,2.6457512378692627,0.9868600368499756
1.2162115573883057,1.2067623138427734,0.009449243545532227,0.9781092405319214,0.16666666666666663,5.830951690673828,0.9879358410835266
1.2300628423690796,1.2148531675338745,0.015209674835205078,0.9706873893737793,0.023809523809523836,6.4031243324279785,0.9832597970962524
1.274013876914978,1.2766883373260498,-0.0026744604110717773,0.9479502439498901,0.19047619047619047,2.8284270763397217,0.9658323526382446
1.2786192893981934,1.2953174114227295,-0.016698122024536133,0.9433968663215637,1.0,2.4494898319244385,0.9623645544052124
1.2842178344726562,1.288773775100708,-0.004555940628051758,0.9433563947677612,0.023809523809523836,6.082762718200684,0.9621689915657043
1.2834584712982178,1.295470952987671,-0.012012481689453125,0.9449372887611389,0.16666666666666663,6.0,0.962558925151825
1.2730448246002197,1.2655315399169922,0.007513284683227539,0.9632177948951721,0.11904761904761907,3.1622776985168457,0.9770600199699402
1.2420164346694946,1.243992567062378,-0.0019761323928833008,0.9447236657142639,1.0,3.1622776985168457,0.9611513018608093
1.2148360013961792,1.2301361560821533,-0.015300154685974121,0.9349855184555054,0.1428571428571429,6.0,0.9522858262062073
1.2128181457519531,1.2289478778839111,-0.016129732131958008,0.9370226860046387,0.09523809523809523,0.0,0.9538304209709167
1.2440974712371826,1.2380921840667725,0.006005287170410156,0.935839056968689,0.1428571428571429,0.0,0.9534202814102173
1.2812193632125854,1.2953035831451416,-0.014084219932556152,0.9339636564254761,1.0,6.082762718200684,0.9501383900642395
1.3320293426513672,1.3380701541900635,-0.006040811538696289,0.9402199387550354,1.0,3.0,0.9558423161506653
1.3939210176467896,1.3839080333709717,0.010012984275817871,0.9554932117462158,1.0,6.164413928985596,0.9686176776885986
1.4272183179855347,1.4305490255355835,-0.003330707550048828,0.9619506597518921,0.11904761904761907,6.4031243324279785,0.9738681316375732
1.4356188774108887,1.4468224048614502,-0.011203527450561523,0.9557889103889465,0.09523809523809523,1.0,0.9693916440010071
1.4364320039749146,1.4368864297866821,-0.0004544258117675781,0.9612385630607605,1.0,1.4142135381698608,0.9751017093658447
1.4291062355041504,1.4235899448394775,0.0055162906646728516,0.9738743901252747,0.023809523809523836,1.4142135381698608,0.9844562411308289
1.4240002632141113,1.4145410060882568,0.009459257125854492,0.9615011215209961,0.04761904761904767,2.4494898319244385,0.9752293229103088
1.4154045581817627,1.4230877161026,-0.007683157920837402,0.9652302265167236,0.0,2.4494898319244385,0.9774728417396545
1.422656774520874,1.4111130237579346,0.011543750762939453,0.962990939617157,0.04761904761904767,6.324555397033691,0.9759424924850464
1.4132102727890015,1.4135538339614868,-0.00034356117248535156,0.9727575182914734,0.09523809523809523,6.324555397033691,0.9835532307624817
1.409816026687622,1.4075980186462402,0.002218008041381836,0.9638228416442871,0.04761904761904767,2.4494898319244385,0.9766765832901001
1.418963074684143,1.391076683998108,0.027886390686035156,0.9573047757148743,1.0,2.4494898319244385,0.9717827439308167
1.3960381746292114,1.4108105897903442,-0.014772415161132812,0.958668053150177,0.04761904761904767,3.316624879837036,0.9717791676521301
1.4045227766036987,1.4021315574645996,0.002391219139099121,0.9728076457977295,0.09523809523809523,3.1622776985168457,0.9838572144508362
1.3981529474258423,1.4078495502471924,-0.009696602821350098,0.9648571610450745,0.09523809523809523,6.244997978210449,0.977271318435669
1.4072269201278687,1.410185694694519,-0.0029587745666503906,0.9675925374031067,0.16666666666666663,6.244997978210449,0.9798234105110168
1.398439884185791,1.407762885093689,-0.00932300090789795,0.9626028537750244,0.0714285714285714,4.0,0.9753345251083374
1.4025152921676636,1.3999474048614502,0.002567887306213379,0.9633378982543945,1.0,4.123105525970459,0.9758325815200806
1.408422827720642,1.3985002040863037,0.009922623634338379,0.9694092869758606,0.0714285714285714,5.656854152679443,0.9810808897018433
1.3997786045074463,1.4007468223571777,-0.0009682178497314453,0.9668294787406921,0.30952380952380953,6.244997978210449,0.9784532785415649
1.4021610021591187,1.3934152126312256,0.008745789527893066,0.9585525393486023,0.23809523809523814,2.2360680103302,0.9721909165382385
1.4006211757659912,1.3932807445526123,0.007340431213378906,0.9554171562194824,1.0,2.8284270763397217,0.9695199131965637
1.3944426774978638,1.4018765687942505,-0.007433891296386719,0.9743509888648987,0.0714285714285714,6.0,0.9846259951591492
1.387701153755188,1.4068974256515503,-0.019196271896362305,0.9629518389701843,0.09523809523809523,0.0,0.975471019744873
1.4031682014465332,1.3842240571975708,0.018944144248962402,0.9649925827980042,0.1428571428571429,0.0,0.9775921106338501
1.3971997499465942,1.3891823291778564,0.008017420768737793,0.9655688405036926,1.0,0.0,0.9775316119194031
1.3938281536102295,1.3897751569747925,0.004052996635437012,0.9533548355102539,1.0,6.244997978210449,0.9673905372619629
1.3986554145812988,1.3845131397247314,0.014142274856567383,0.9523857831954956,1.0,2.4494898319244385,0.9673025012016296
1.3907471895217896,1.3905766010284424,0.00017058849334716797,0.957042932510376,1.0,2.2360680103302,0.9703065156936646
1.3848888874053955,1.4017785787582397,-0.01688969135284424,0.9650733470916748,0.0714285714285714,2.2360680103302,0.9768174290657043
1.3887856006622314,1.3960782289505005,-0.007292628288269043,0.9559785723686218,0.0714285714285714,3.464101552963257,0.9694104194641113
1.3916805982589722,1.3908913135528564,0.0007892847061157227,0.9491629600524902,0.04761904761904767,3.0,0.9635469913482666
1.390682339668274,1.3947089910507202,-0.004026651382446289,0.9531550407409668,0.0714285714285714,1.7320507764816284,0.9666604995727539
1.3998217582702637,1.388522744178772,0.0112990140914917,0.9529387354850769,0.2142857142857143,2.4494898319244385,0.9683701992034912
1.3944307565689087,1.3896135091781616,0.00481724739074707,0.9546933174133301,0.0,4.123105525970459,0.9685268998146057
1.3856470584869385,1.3982609510421753,-0.012613892555236816,0.9525861740112305,0.0714285714285714,3.464101552963257,0.9659429788589478
1.3901745080947876,1.3956453800201416,-0.005470871925354004,0.9611680507659912,0.0714285714285714,2.4494898319244385,0.9740071296691895
1.3891112804412842,1.395891785621643,-0.006780505180358887,0.9660226702690125,0.33333333333333337,2.2360680103302,0.9782449007034302
1.399324893951416,1.3851704597473145,0.014154434204101562,0.9566486477851868,0.09523809523809523,2.8284270763397217,0.971235454082489
1.3876681327819824,1.4019001722335815,-0.014232039451599121,0.9629290699958801,0.04761904761904767,2.4494898319244385,0.9752777218818665
1.3885929584503174,1.3959521055221558,-0.007359147071838379,0.9612465500831604,0.11904761904761907,1.7320507764816284,0.9744216799736023
1.3958364725112915,1.3926341533660889,0.0032023191452026367,0.9621947407722473,0.11904761904761907,2.0,0.9746592044830322
1.391558051109314,1.3927842378616333,-0.001226186752319336,0.9613878130912781,0.023809523809523836,2.0,0.9741542935371399
1.3916256427764893,1.3928675651550293,-0.001241922378540039,0.9550344944000244,0.04761904761904767,3.7416574954986572,0.9692789912223816
1.395919919013977,1.3888932466506958,0.00702667236328125,0.9600203037261963,0.04761904761904767,3.605551242828369,0.9735265970230103
1.3916958570480347,1.3964425325393677,-0.004746675491333008,0.9568456411361694,0.04761904761904767,2.4494898319244385,0.9706195592880249
1.3934961557388306,1.3940366506576538,-0.0005404949188232422,0.9662115573883057,0.2857142857142857,6.082762718200684,0.9783503413200378
1.3938888311386108,1.4088886976242065,-0.014999866485595703,0.9626820683479309,0.023809523809523836,6.164413928985596,0.9747154712677002
1.3857214450836182,1.3990061283111572,-0.013284683227539062,0.9557989835739136,0.11904761904761907,6.164413928985596,0.9691210985183716
1.3872791528701782,1.3987675905227661,-0.01148843765258789,0.950981616973877,1.0,6.164413928985596,0.964979887008667
1.3988360166549683,1.3900798559188843,0.008756160736083984,0.9610884189605713,0.09523809523809523,2.6457512378692627,0.9741412401199341
1.3975838422775269,1.3884828090667725,0.009101033210754395,0.954077422618866,1.0,2.4494898319244385,0.9682040214538574
1.3915024995803833,1.405902624130249,-0.014400124549865723,0.9628053903579712,0.09523809523809523,6.244997978210449,0.9749782681465149
1.3963624238967896,1.3906956911087036,0.0056667327880859375,0.9575611352920532,0.0714285714285714,0.0,0.9714071154594421
1.4009290933609009,1.3902992010116577,0.010629892349243164,0.9556028842926025,0.0714285714285714,6.244997978210449,0.9699041247367859
1.3986561298370361,1.3875585794448853,0.011097550392150879,0.9654648303985596,1.0,1.0,0.9779877662658691
1.3879897594451904,1.401413083076477,-0.013423323631286621,0.9648979306221008,1.0,2.2360680103302,0.9772067070007324
1.3941423892974854,1.391682744026184,0.0024596452713012695,0.965886652469635,0.0714285714285714,6.244997978210449,0.977843165397644
1.3915523290634155,1.399117350578308,-0.007565021514892578,0.95453280210495,0.04761904761904767,5.916079998016357,0.9682150483131409
1.400470495223999,1.3863202333450317,0.014150261878967285,0.9558606147766113,0.0714285714285714,3.7416574954986572,0.969997227191925
1.3954418897628784,1.3932690620422363,0.00217282772064209,0.9633304476737976,1.0,3.0,0.9760235548019409
1.3996323347091675,1.390776515007019,0.008855819702148438,0.9658690690994263,0.16666666666666663,2.4494898319244385,0.9783299565315247
1.3889288902282715,1.3983070850372314,-0.009378194808959961,0.9674535393714905,0.2142857142857143,5.656854152679443,0.9790095090866089
1.3960012197494507,1.390499234199524,0.005501985549926758,0.956371009349823,0.23809523809523814,0.0,0.9701104164123535
1.4009079933166504,1.392621636390686,0.008286356925964355,0.9545886516571045,0.23809523809523814,6.244997978210449,0.9688007235527039
1.3961784839630127,1.3939344882965088,0.0022439956665039062,0.9517356753349304,1.0,6.244997978210449,0.9662443399429321
1.3929067850112915,1.39384925365448,-0.0009424686431884766,0.9512333869934082,1.0,0.0,0.9658644199371338
1.4010002613067627,1.3930814266204834,0.007918834686279297,0.9584375619888306,0.0714285714285714,5.916079998016357,0.9724214673042297
1.4040859937667847,1.3848403692245483,0.019245624542236328,0.9563630223274231,1.0,3.605551242828369,0.9705591797828674
1.3902405500411987,1.408166766166687,-0.01792621612548828,0.9760625958442688,1.0,5.830951690673828,0.9853798747062683
1.390173077583313,1.398071527481079,-0.007898449897766113,0.9602785706520081,0.16666666666666663,6.244997978210449,0.9732686877250671
1.3989144563674927,1.3959118127822876,0.003002643585205078,0.9510998725891113,0.19047619047619047,2.0,0.9654857516288757
1.3954359292984009,1.3913103342056274,0.0041255950927734375,0.9523919224739075,1.0,6.4031243324279785,0.9666658043861389
1.390946626663208,1.4005361795425415,-0.009589552879333496,0.9571467638015747,0.0714285714285714,6.244997978210449,0.9707234501838684
1.3905049562454224,1.400917887687683,-0.010412931442260742,0.9582049250602722,0.023809523809523836,2.0,0.9710167050361633
1.396056056022644,1.3920410871505737,0.0040149688720703125,0.9511451721191406,1.0,1.7320507764816284,0.9651628732681274
1.395821452140808,1.394347071647644,0.0014743804931640625,0.9537391662597656,0.0714285714285714,2.0,0.9683983325958252
1.396311640739441,1.3987157344818115,-0.0024040937423706055,0.9559728503227234,0.023809523809523836,4.0,0.9697917103767395
1.4007411003112793,1.3934730291366577,0.007268071174621582,0.9545407295227051,0.04761904761904767,4.0,0.9691327214241028
1.4017107486724854,1.399412989616394,0.0022977590560913086,0.9575591087341309,0.04761904761904767,3.464101552963257,0.9711825847625732
1.3914122581481934,1.4015930891036987,-0.010180830955505371,0.9501938819885254,0.33333333333333337,3.0,0.9636418223381042
1.3980278968811035,1.3911000490188599,0.006927847862243652,0.9658371210098267,0.09523809523809523,2.0,0.9783461689949036
1.3938525915145874,1.3933184146881104,0.0005341768264770508,0.9600477814674377,0.19047619047619047,3.464101552963257,0.9730818271636963
1.3932644128799438,1.4088329076766968,-0.01556849479675293,0.9642493724822998,0.023809523809523836,3.0,0.9760310649871826
1.4045764207839966,1.3883367776870728,0.016239643096923828,0.9451314806938171,0.0714285714285714,2.8284270763397217,0.960279107093811
1.3929184675216675,1.3940397500991821,-0.0011212825775146484,0.9599352478981018,0.2142857142857143,3.0,0.9730191826820374
1.3964512348175049,1.3904553651809692,0.0059958696365356445,0.9596803188323975,0.04761904761904767,6.082762718200684,0.9730132222175598
1.390195369720459,1.3985158205032349,-0.008320450782775879,0.9564710259437561,0.1428571428571429,0.0,0.9705588817596436
1.390729546546936,1.3962490558624268,-0.005519509315490723,0.9636473655700684,0.11904761904761907,6.164413928985596,0.9764629006385803
1.39126455783844,1.3999440670013428,-0.008679509162902832,0.9639807343482971,1.0,6.164413928985596,0.975872814655304
1.4052971601486206,1.3915032148361206,0.0137939453125,0.9486494660377502,1.0,5.196152210235596,0.9636996388435364
1.3991013765335083,1.3905882835388184,0.008513092994689941,0.9536498188972473,0.09523809523809523,4.0,0.9686186909675598
1.3941762447357178,1.3957574367523193,-0.0015811920166015625,0.9592053294181824,1.0,3.316624879837036,0.9724478721618652
1.3966213464736938,1.3901196718215942,0.006501674652099609,0.963604211807251,0.3571428571428571,5.656854152679443,0.9766907691955566
1.3997814655303955,1.3941940069198608,0.005587458610534668,0.9496785998344421,0.023809523809523836,6.324555397033691,0.964769721031189
1.39397394657135,1.3931313753128052,0.0008425712585449219,0.951900839805603,0.23809523809523814,1.7320507764816284,0.9659571647644043
1.3897664546966553,1.4037591218948364,-0.013992667198181152,0.9625220894813538,1.0,6.4031243324279785,0.9751208424568176
1.3978413343429565,1.3928310871124268,0.005010247230529785,0.9510766863822937,0.04761904761904767,6.244997978210449,0.9653274416923523
1.405064344406128,1.3961032629013062,0.008961081504821777,0.9480800628662109,0.023809523809523836,2.4494898319244385,0.9629842638969421
1.3962963819503784,1.391568899154663,0.004727482795715332,0.9644685387611389,1.0,2.0,0.9774371385574341
1.3911240100860596,1.3958847522735596,-0.0047607421875,0.9613815546035767,0.0714285714285714,6.4031243324279785,0.9740775227546692
1.396173357963562,1.3948167562484741,0.0013566017150878906,0.9588180184364319,0.0714285714285714,5.916079998016357,0.9724313020706177
1.3974010944366455,1.393572211265564,0.003828883171081543,0.952052652835846,0.023809523809523836,5.916079998016357,0.9656002521514893
1.3853799104690552,1.4055927991867065,-0.020212888717651367,0.9552822113037109,1.0,6.164413928985596,0.9686270952224731
1.3966740369796753,1.3947476148605347,0.001926422119140625,0.9562534093856812,0.16666666666666663,2.2360680103302,0.9698079824447632
1.391241192817688,1.3957425355911255,-0.0045013427734375,0.9566500782966614,1.0,1.4142135381698608,0.9702385663986206
1.392515778541565,1.3958165645599365,-0.003300786018371582,0.9526765942573547,0.09523809523809523,2.0,0.9659193754196167
1.3891990184783936,1.398516297340393,-0.009317278861999512,0.9565728306770325,0.023809523809523836,2.4494898319244385,0.9707255363464355
1.3992793560028076,1.391459345817566,0.0078200101852417,0.9535499811172485,0.023809523809523836,2.4494898319244385,0.9682876467704773
1.399036169052124,1.3950566053390503,0.0039795637130737305,0.9530256986618042,0.0714285714285714,3.1622776985168457,0.9674742817878723
1.3946951627731323,1.3926825523376465,0.00201261043548584,0.9636936783790588,0.0714285714285714,5.916079998016357,0.975999653339386
1.3959461450576782,1.3912335634231567,0.004712581634521484,0.9560580849647522,0.0714285714285714,6.164413928985596,0.970075786113739
1.3896695375442505,1.3983323574066162,-0.008662819862365723,0.9666926264762878,0.16666666666666663,2.0,0.978682816028595
1.3899586200714111,1.3969029188156128,-0.00694429874420166,0.9564476609230042,1.0,1.4142135381698608,0.9698270559310913
1.3935528993606567,1.397113561630249,-0.003560662269592285,0.9593315720558167,0.09523809523809523,1.7320507764816284,0.9721851348876953
1.397021770477295,1.394041657447815,0.0029801130294799805,0.9642711281776428,0.0,2.6457512378692627,0.9771626591682434
1.401710867881775,1.3942815065383911,0.007429361343383789,0.9703757762908936,0.04761904761904767,3.1622776985168457,0.9816165566444397
1.3915289640426636,1.3957974910736084,-0.004268527030944824,0.9709073305130005,0.023809523809523836,6.164413928985596,0.9818640351295471
1.3921297788619995,1.4051527976989746,-0.013023018836975098,0.9648123383522034,0.1428571428571429,0.0,0.9765588641166687
1.3989903926849365,1.388656735420227,0.010333657264709473,0.9520902633666992,0.09523809523809523,6.4031243324279785,0.9669427871704102
1.3959060907363892,1.3937729597091675,0.0021331310272216797,0.9591251611709595,1.0,6.4031243324279785,0.972458004951477
1.392635464668274,1.3942387104034424,-0.001603245735168457,0.9596286416053772,1.0,6.244997978210449,0.973155677318573
1.401831865310669,1.3863931894302368,0.015438675880432129,0.9626716375350952,0.023809523809523836,3.316624879837036,0.9756429195404053
1.3957847356796265,1.3945667743682861,0.001217961311340332,0.9548999667167664,1.0,3.464101552963257,0.9688428044319153
1.392138123512268,1.4027081727981567,-0.010570049285888672,0.9714644551277161,0.0714285714285714,6.324555397033691,0.9821186065673828
1.3960366249084473,1.391152024269104,0.004884600639343262,0.9636504054069519,0.23809523809523814,6.0,0.9762476682662964
1.3963953256607056,1.3943116664886475,0.0020836591720581055,0.956785261631012,0.04761904761904767,6.0,0.9704439043998718
1.3923314809799194,1.3994500637054443,-0.007118582725524902,0.954256534576416,1.0,0.0,0.9674342274665833
1.3998675346374512,1.387276291847229,0.012591242790222168,0.9569990038871765,0.1428571428571429,6.164413928985596,0.9709184765815735
1.3991682529449463,1.3908302783966064,0.008337974548339844,0.9571219086647034,1.0,6.164413928985596,0.9704447984695435
1.4029786586761475,1.3901383876800537,0.01284027099609375,0.9584399461746216,1.0,0.0,0.9725455045700073
1.3944423198699951,1.3925423622131348,0.0018999576568603516,0.9569928646087646,0.09523809523809523,4.898979663848877,0.970643162727356
1.3875106573104858,1.4038149118423462,-0.01630425453186035,0.9574686884880066,1.0,4.898979663848877,0.9707003235816956
1.3941785097122192,1.3928683996200562,0.001310110092163086,0.9610613584518433,1.0,5.916079998016357,0.9740951061248779
1.3929046392440796,1.400570273399353,-0.0076656341552734375,0.9535327553749084,0.4285714285714286,3.464101552963257,0.9674444198608398
1.3930150270462036,1.3950152397155762,-0.0020002126693725586,0.9564828872680664,1.0,2.4494898319244385,0.9698525071144104
1.3942887783050537,1.3939625024795532,0.0003262758255004883,0.9546972513198853,0.16666666666666663,1.7320507764816284,0.9697225689888
1.3931933641433716,1.394404649734497,-0.0012112855911254883,0.9586632251739502,0.11904761904761907,6.324555397033691,0.9727246761322021
1.3948174715042114,1.3920975923538208,0.002719879150390625,0.9553325176239014,0.023809523809523836,5.5677642822265625,0.9693151712417603
1.3961149454116821,1.390929937362671,0.0051850080490112305,0.9550110101699829,0.04761904761904767,3.464101552963257,0.969039797782898
1.3967901468276978,1.3915990591049194,0.00519108772277832,0.9595510363578796,1.0,2.2360680103302,0.9723950028419495
1.3915077447891235,1.3959261178970337,-0.004418373107910156,0.9651718139648438,0.26190476190476186,6.164413928985596,0.9778486490249634
1.3920162916183472,1.4049805402755737,-0.012964248657226562,0.9583211541175842,0.023809523809523836,0.0,0.9714173078536987
1.3920410871505737,1.4055631160736084,-0.013522028923034668,0.9558913707733154,0.09523809523809523,6.0,0.9695490598678589
1.3936046361923218,1.3962208032608032,-0.0026161670684814453,0.9540639519691467,1.0,2.6457512378692627,0.9677190780639648
1.3975909948349,1.3892956972122192,0.008295297622680664,0.9592311382293701,1.0,2.6457512378692627,0.9724027514457703
1.3950201272964478,1.3922947645187378,0.002725362777709961,0.954609751701355,0.1428571428571429,3.0,0.9689098596572876
1.392917513847351,1.394599199295044,-0.001681685447692871,0.9565712809562683,0.11904761904761907,3.0,0.9698053598403931
1.4031449556350708,1.3927346467971802,0.010410308837890625,0.9613062739372253,0.04761904761904767,6.0,0.974432110786438
1.3959356546401978,1.39580237865448,0.00013327598571777344,0.9471837282180786,0.16666666666666663,6.324555397033691,0.9615724086761475
1.3942770957946777,1.3961236476898193,-0.0018465518951416016,0.9593104124069214,0.1428571428571429,6.324555397033691,0.9724604487419128
1.3921211957931519,1.3947672843933105,-0.0026460886001586914,0.9578596949577332,1.0,0.0,0.9713231921195984
1.3845840692520142,1.4073646068572998,-0.022780537605285645,0.9646223783493042,0.04761904761904767,6.164413928985596,0.9764209985733032
1.3961647748947144,1.3943047523498535,0.0018600225448608398,0.9555299282073975,1.0,6.164413928985596,0.9690344929695129
1.3883013725280762,1.4060256481170654,-0.017724275588989258,0.9564383625984192,1.0,0.0,0.9697228074073792
1.400989294052124,1.3876183032989502,0.013370990753173828,0.9534861445426941,0.09523809523809523,0.0,0.9683165550231934
1.3950620889663696,1.3919306993484497,0.003131389617919922,0.9561164379119873,1.0,5.830951690673828,0.9697842597961426
1.3855172395706177,1.4011667966842651,-0.01564955711364746,0.9629529714584351,1.0,2.4494898319244385,0.975366473197937
1.4005621671676636,1.3897178173065186,0.01084434986114502,0.9567234516143799,1.0,3.1622776985168457,0.9703992009162903
1.3904763460159302,1.3967316150665283,-0.0062552690505981445,0.9525171518325806,0.19047619047619047,5.830951690673828,0.9666416645050049
1.3890055418014526,1.404666543006897,-0.015661001205444336,0.960048496723175,0.04761904761904767,5.916079998016357,0.9726721048355103
1.3993620872497559,1.392249584197998,0.0071125030517578125,0.9551676511764526,0.19047619047619047,5.916079998016357,0.9688296318054199
1.393824815750122,1.397875428199768,-0.004050612449645996,0.9542806148529053,1.0,0.0,0.9684579372406006
1.4105122089385986,1.3886845111846924,0.02182769775390625,0.9574484825134277,0.16666666666666663,0.0,0.970736026763916
1.3974806070327759,1.3956068754196167,0.0018737316131591797,0.9570053219795227,1.0,5.74456262588501,0.9712947010993958
1.4011026620864868,1.392808198928833,0.008294463157653809,0.9636188745498657,1.0,5.74456262588501,0.976553201675415
1.3886116743087769,1.399587869644165,-0.010976195335388184,0.9546167254447937,1.0,6.324555397033691,0.968640148639679
1.3979012966156006,1.3969627618789673,0.0009385347366333008,0.9558215737342834,0.2142857142857143,2.6457512378692627,0.9697610139846802
1.3946565389633179,1.3921868801116943,0.002469658851623535,0.958059549331665,1.0,3.605551242828369,0.9718360900878906
1.3964146375656128,1.401750087738037,-0.005335450172424316,0.9555314183235168,0.04761904761904767,3.7416574954986572,0.968887448310852
1.3897929191589355,1.406432867050171,-0.01663994789123535,0.9681793451309204,0.11904761904761907,2.2360680103302,0.9795990586280823
1.398893117904663,1.396869421005249,0.0020236968994140625,0.9493203163146973,0.19047619047619047,3.872983455657959,0.9649125337600708
1.393875241279602,1.393440842628479,0.0004343986511230469,0.9580368995666504,0.1428571428571429,3.316624879837036,0.9717497825622559
1.394642949104309,1.4017342329025269,-0.0070912837982177734,0.9605653285980225,0.2142857142857143,2.0,0.9730868935585022
1.3928601741790771,1.3948721885681152,-0.002012014389038086,0.9649844765663147,0.23809523809523814,2.2360680103302,0.9773285388946533
1.401026964187622,1.391457438468933,0.009569525718688965,0.9683520197868347,0.023809523809523836,1.7320507764816284,0.9802257418632507
1.3972258567810059,1.3901697397232056,0.007056117057800293,0.9546107053756714,0.0714285714285714,6.4031243324279785,0.9680154919624329
1.3924787044525146,1.3963218927383423,-0.0038431882858276367,0.9563084244728088,0.04761904761904767,0.0,0.9700685739517212
1.3923735618591309,1.39466392993927,-0.00229036808013916,0.9533207416534424,0.023809523809523836,5.916079998016357,0.967329204082489
1.4008021354675293,1.3939825296401978,0.006819605827331543,0.960828959941864,1.0,4.0,0.9738154411315918
1.3915776014328003,1.3986607789993286,-0.00708317756652832,0.9552571773529053,1.0,3.316624879837036,0.9689938426017761
1.3955004215240479,1.4005147218704224,-0.005014300346374512,0.9589685201644897,0.16666666666666663,6.324555397033691,0.9720132946968079
1.4013946056365967,1.394059658050537,0.00733494758605957,0.9639177322387695,0.2142857142857143,6.324555397033691,0.9768567085266113
1.3912171125411987,1.3979429006576538,-0.006725788116455078,0.953347384929657,0.04761904761904767,3.0,0.9673522710800171
1.3997588157653809,1.3873441219329834,0.012414693832397461,0.9620357155799866,1.0,3.1622776985168457,0.9751091003417969
1.3905024528503418,1.3968812227249146,-0.006378769874572754,0.9558483958244324,0.04761904761904767,3.7416574954986572,0.9693598747253418
1.3969076871871948,1.390308141708374,0.006599545478820801,0.9601864814758301,0.16666666666666663,3.7416574954986572,0.9736220836639404
1.3996003866195679,1.3872179985046387,0.0123823881149292,0.9574070572853088,0.0714285714285714,3.7416574954986572,0.9710596799850464
1.4004215002059937,1.3999924659729004,0.0004290342330932617,0.9567329287528992,0.26190476190476186,4.123105525970459,0.9714996218681335
1.3949624300003052,1.394323468208313,0.0006389617919921875,0.96468186378479,0.11904761904761907,4.0,0.9768195748329163
1.4007309675216675,1.388417363166809,0.012313604354858398,0.9489927291870117,0.30952380952380953,3.1622776985168457,0.9646830558776855
1.3950676918029785,1.3985625505447388,-0.003494858741760254,0.9567175507545471,0.09523809523809523,1.7320507764816284,0.9707915782928467
1.404895305633545,1.3926613330841064,0.012233972549438477,0.9663747549057007,0.2857142857142857,1.4142135381698608,0.9786679148674011
1.3927395343780518,1.3946813344955444,-0.0019418001174926758,0.9683744311332703,0.04761904761904767,6.4031243324279785,0.980208694934845
1.400235652923584,1.394408941268921,0.005826711654663086,0.9530166387557983,0.023809523809523836,0.0,0.9674502015113831
1.391226887702942,1.3978569507598877,-0.006630063056945801,0.9679384827613831,0.023809523809523836,6.4031243324279785,0.9795022010803223
1.4031685590744019,1.3851460218429565,0.018022537231445312,0.9596100449562073,1.0,2.2360680103302,0.9735212922096252
1.4038293361663818,1.3887711763381958,0.015058159828186035,0.9647217988967896,1.0,6.164413928985596,0.977600634098053
1.4011321067810059,1.3922889232635498,0.008843183517456055,0.9445968270301819,0.023809523809523836,0.0,0.9606008529663086
1.3957351446151733,1.393032193183899,0.002702951431274414,0.9541387557983398,0.09523809523809523,6.244997978210449,0.9682042002677917
1.399800419807434,1.3970929384231567,0.0027074813842773438,0.9517298340797424,1.0,6.244997978210449,0.9667015671730042
1.3972728252410889,1.3944576978683472,0.0028151273727416992,0.960738480091095,1.0,6.082762718200684,0.9740336537361145
1.3946125507354736,1.3956694602966309,-0.0010569095611572266,0.963794469833374,0.0714285714285714,2.0,0.9769966006278992
1.4023598432540894,1.3908365964889526,0.011523246765136719,0.9553580284118652,1.0,1.7320507764816284,0.9698742628097534
1.3939443826675415,1.3934611082077026,0.0004832744598388672,0.9518981575965881,0.11904761904761907,2.4494898319244385,0.9656654596328735
1.3902093172073364,1.3992923498153687,-0.009083032608032227,0.9685405492782593,0.023809523809523836,6.164413928985596,0.9801522493362427
1.3920520544052124,1.3969837427139282,-0.00493168830871582,0.9597188830375671,0.04761904761904767,0.0,0.9728801846504211
1.3950918912887573,1.3923379182815552,0.0027539730072021484,0.9611825942993164,0.09523809523809523,6.324555397033691,0.9742161631584167
1.3952172994613647,1.3928370475769043,0.0023802518844604492,0.9562122821807861,1.0,6.324555397033691,0.9707459211349487
1.3908016681671143,1.3962576389312744,-0.005455970764160156,0.9578231573104858,1.0,6.164413928985596,0.9716277122497559
1.3914268016815186,1.3953611850738525,-0.003934383392333984,0.9582310318946838,0.04761904761904767,6.164413928985596,0.9718008637428284
1.3894394636154175,1.397524118423462,-0.008084654808044434,0.9605076313018799,1.0,6.164413928985596,0.9735637903213501
1.3921711444854736,1.3980015516281128,-0.00583040714263916,0.9523561000823975,0.09523809523809523,2.6457512378692627,0.9665459394454956
1.3970677852630615,1.3917195796966553,0.00534820556640625,0.9584345817565918,1.0,2.4494898319244385,0.9719826579093933
1.3877454996109009,1.4060689210891724,-0.018323421478271484,0.956608772277832,0.09523809523809523,3.316624879837036,0.9698158502578735
1.391128659248352,1.3992477655410767,-0.00811910629272461,0.9542115330696106,0.0714285714285714,3.605551242828369,0.9678632616996765
1.3979238271713257,1.3931351900100708,0.004788637161254883,0.9610078930854797,0.0714285714285714,2.8284270763397217,0.9747653603553772
1.3929436206817627,1.3951762914657593,-0.002232670783996582,0.9608438014984131,0.23809523809523814,6.4031243324279785,0.973437488079071
1.4010032415390015,1.3897912502288818,0.011211991310119629,0.9542642831802368,0.16666666666666663,6.324555397033691,0.9691691994667053
1.400612235069275,1.3878930807113647,0.012719154357910156,0.9562287926673889,0.023809523809523836,1.7320507764816284,0.9701462984085083
1.3964215517044067,1.3917487859725952,0.0046727657318115234,0.96394282579422,1.0,6.4031243324279785,0.9768729209899902
1.393277645111084,1.3970303535461426,-0.0037527084350585938,0.9675508737564087,0.04761904761904767,6.324555397033691,0.9790778160095215
1.392456293106079,1.4030039310455322,-0.010547637939453125,0.963408350944519,0.023809523809523836,6.324555397033691,0.9756919741630554
1.3904836177825928,1.3969509601593018,-0.006467342376708984,0.954364001750946,1.0,0.0,0.9690704941749573
1.3887560367584229,1.3977367877960205,-0.008980751037597656,0.9588471055030823,0.04761904761904767,6.4031243324279785,0.9719815254211426
1.4011883735656738,1.388745903968811,0.012442469596862793,0.9537517428398132,1.0,3.316624879837036,0.9679138660430908
1.4024266004562378,1.3888345956802368,0.013592004776000977,0.9564788937568665,1.0,5.656854152679443,0.9707738161087036
1.3961758613586426,1.3958417177200317,0.00033414363861083984,0.9616903066635132,0.023809523809523836,0.0,0.975081205368042
1.3915627002716064,1.403866171836853,-0.012303471565246582,0.9623110890388489,0.23809523809523814,6.4031243324279785,0.974949836730957
1.3996089696884155,1.39116370677948,0.008445262908935547,0.9680835008621216,1.0,6.4031243324279785,0.9801284670829773
1.41758131980896,1.3886430263519287,0.02893829345703125,0.9474930763244629,1.0,6.082762718200684,0.9631397724151611
1.3971089124679565,1.3969351053237915,0.00017380714416503906,0.9720374345779419,0.023809523809523836,3.7416574954986572,0.9829918146133423
1.3953334093093872,1.3955632448196411,-0.00022983551025390625,0.9601794481277466,1.0,5.74456262588501,0.9732515215873718
1.4000152349472046,1.3920252323150635,0.007990002632141113,0.9636227488517761,0.11904761904761907,0.0,0.9764884114265442
1.3963717222213745,1.4024561643600464,-0.006084442138671875,0.9619624018669128,0.2142857142857143,6.164413928985596,0.9749754667282104
1.3986375331878662,1.3916552066802979,0.006982326507568359,0.9639716148376465,1.0,6.164413928985596,0.9764392971992493
1.3938592672348022,1.3977519273757935,-0.003892660140991211,0.9628583192825317,1.0,6.4031243324279785,0.975477933883667
1.398784875869751,1.3905847072601318,0.00820016860961914,0.9497812390327454,0.09523809523809523,1.7320507764816284,0.9640727043151855
1.3965686559677124,1.3953503370285034,0.0012183189392089844,0.9597889184951782,1.0,2.0,0.973067045211792
1.3891856670379639,1.3991856575012207,-0.009999990463256836,0.9567127227783203,0.023809523809523836,6.324555397033691,0.9698326587677002
1.3906233310699463,1.4027190208435059,-0.01209568977355957,0.9557808041572571,0.04761904761904767,6.244997978210449,0.969550609588623
1.3902190923690796,1.39676833152771,-0.006549239158630371,0.9577292203903198,0.04761904761904767,1.4142135381698608,0.9711195230484009
1.4028385877609253,1.391353726387024,0.011484861373901367,0.9562729597091675,1.0,1.4142135381698608,0.970599353313446
1.3865324258804321,1.4020494222640991,-0.015516996383666992,0.9554837942123413,0.0714285714285714,2.6457512378692627,0.9690901041030884
1.3896106481552124,1.397325873374939,-0.0077152252197265625,0.9671187400817871,0.023809523809523836,6.0,0.9793869853019714
1.3905541896820068,1.399017095565796,-0.008462905883789062,0.9607100486755371,0.023809523809523836,6.4031243324279785,0.9735813736915588
1.383841872215271,1.402703046798706,-0.01886117458343506,0.9631698131561279,0.1428571428571429,6.4031243324279785,0.9752881526947021
1.3929332494735718,1.3944475650787354,-0.0015143156051635742,0.9627264738082886,1.0,5.196152210235596,0.9758568406105042
1.3924126625061035,1.394956350326538,-0.0025436878204345703,0.9608221650123596,0.023809523809523836,4.123105525970459,0.9741604328155518
1.4116570949554443,1.388243317604065,0.023413777351379395,0.9573335647583008,1.0,5.291502475738525,0.9710747003555298
1.3926321268081665,1.3986566066741943,-0.006024479866027832,0.9662254452705383,0.3571428571428571,0.0,0.9780998826026917
1.3918160200119019,1.3948739767074585,-0.0030579566955566406,0.9502536058425903,0.33333333333333337,0.0,0.9653618931770325
1.3956300020217896,1.3919768333435059,0.0036531686782836914,0.9574942588806152,1.0,6.324555397033691,0.9710594415664673
1.3920830488204956,1.3956059217453003,-0.0035228729248046875,0.955690860748291,1.0,3.0,0.9701231718063354
1.394713044166565,1.392557978630066,0.0021550655364990234,0.9559393525123596,1.0,3.0,0.9693812131881714
1.386940360069275,1.4000142812728882,-0.013073921203613281,0.9517166018486023,0.04761904761904767,1.7320507764816284,0.9661188721656799
1.3973203897476196,1.3896549940109253,0.007665395736694336,0.9553087949752808,0.16666666666666663,2.0,0.9691407084465027
1.4007569551467896,1.3928391933441162,0.00791776180267334,0.9574361443519592,0.04761904761904767,2.4494898319244385,0.9710464477539062
1.3927334547042847,1.3980811834335327,-0.005347728729248047,0.9537994861602783,0.023809523809523836,6.244997978210449,0.9672644138336182
1.3977059125900269,1.3916466236114502,0.00605928897857666,0.9539391994476318,0.0714285714285714,6.324555397033691,0.968092143535614
1.385837197303772,1.4012967348098755,-0.015459537506103516,0.9637904167175293,0.0714285714285714,1.7320507764816284,0.9758939743041992
1.4078326225280762,1.3827711343765259,0.025061488151550293,0.9516100883483887,1.0,6.4031243324279785,0.9667561650276184
1.4000201225280762,1.3925706148147583,0.007449507713317871,0.9574530124664307,0.04761904761904767,6.0,0.9711592793464661
1.3951172828674316,1.3985908031463623,-0.003473520278930664,0.9671025276184082,0.023809523809523836,6.0,0.9788487553596497
1.4002858400344849,1.3901629447937012,0.010122895240783691,0.951849639415741,1.0,6.164413928985596,0.9668734669685364
1.405708909034729,1.3880382776260376,0.017670631408691406,0.9543057084083557,0.1428571428571429,2.4494898319244385,0.9687488675117493
1.393028736114502,1.39439857006073,-0.0013698339462280273,0.9456380605697632,1.0,3.1622776985168457,0.9603041410446167
1.3975729942321777,1.390430212020874,0.007142782211303711,0.9698325991630554,0.09523809523809523,6.0,0.9810312390327454
1.3945313692092896,1.4015697240829468,-0.0070383548736572266,0.9566076993942261,0.09523809523809523,0.0,0.9697835445404053
1.3898015022277832,1.3974738121032715,-0.007672309875488281,0.9548848271369934,0.1428571428571429,6.324555397033691,0.9685447216033936
1.3908878564834595,1.3961408138275146,-0.005252957344055176,0.9562913179397583,1.0,2.4494898319244385,0.9700474739074707
1.3886536359786987,1.3995144367218018,-0.010860800743103027,0.966595470905304,1.0,6.164413928985596,0.9785411357879639
1.3967845439910889,1.3937010765075684,0.003083467483520508,0.9635024666786194,0.04761904761904767,6.164413928985596,0.9761970639228821
1.392852544784546,1.4078468084335327,-0.014994263648986816,0.9650682210922241,0.09523809523809523,2.8284270763397217,0.9769730567932129
1.39614737033844,1.3984280824661255,-0.002280712127685547,0.9644148945808411,1.0,3.316624879837036,0.9766727089881897
1.399200677871704,1.389026165008545,0.01017451286315918,0.9560602903366089,0.09523809523809523,3.605551242828369,0.9697372317314148
1.3843376636505127,1.4024873971939087,-0.018149733543395996,0.9592105746269226,0.1428571428571429,2.8284270763397217,0.9718979597091675
1.4070078134536743,1.393277883529663,0.01372992992401123,0.9599767327308655,0.11904761904761907,2.6457512378692627,0.9739629626274109
1.40004301071167,1.3978811502456665,0.002161860466003418,0.9561530947685242,0.19047619047619047,3.1622776985168457,0.9701269268989563
1.3889559507369995,1.4001706838607788,-0.011214733123779297,0.9595074653625488,0.09523809523809523,4.0,0.9725615382194519
1.3948493003845215,1.3922289609909058,0.0026203393936157227,0.9551751613616943,0.0714285714285714,2.8284270763397217,0.9689145088195801
1.4022116661071777,1.3922359943389893,0.009975671768188477,0.9540466070175171,0.26190476190476186,2.4494898319244385,0.9692467451095581
1.3869833946228027,1.399644136428833,-0.012660741806030273,0.9678294062614441,0.16666666666666663,6.082762718200684,0.9794591069221497
1.40381920337677,1.3925162553787231,0.011302947998046875,0.9536932706832886,0.0714285714285714,6.0,0.9679127335548401
1.3958966732025146,1.39115309715271,0.0047435760498046875,0.9576550722122192,0.11904761904761907,2.4494898319244385,0.9708067774772644
1.39192795753479,1.3950707912445068,-0.003142833709716797,0.9584555625915527,1.0,2.2360680103302,0.9715004563331604
1.3913309574127197,1.3955953121185303,-0.004264354705810547,0.9584930539131165,0.1428571428571429,2.0,0.9719090461730957
1.3949307203292847,1.3943489789962769,0.0005817413330078125,0.9611423015594482,0.04761904761904767,4.795831680297852,0.9739562273025513
1.3969672918319702,1.3953534364700317,0.0016138553619384766,0.959003746509552,0.0714285714285714,4.795831680297852,0.9726893305778503
1.3855164051055908,1.4035290479660034,-0.018012642860412598,0.9670092463493347,0.023809523809523836,2.6457512378692627,0.9788146615028381
1.392715334892273,1.3943908214569092,-0.0016754865646362305,0.9552563428878784,0.5238095238095238,5.196152210235596,0.9691208600997925
1.394702672958374,1.3924165964126587,0.002286076545715332,0.9561932682991028,0.11904761904761907,4.4721360206604,0.9701421856880188
1.390968680381775,1.3960779905319214,-0.005109310150146484,0.9497190713882446,0.04761904761904767,5.0,0.964699923992157
1.3981550931930542,1.3891681432724,0.008986949920654297,0.9498507976531982,0.5952380952380952,3.1622776985168457,0.9642722010612488
1.394911289215088,1.3930059671401978,0.0019053220748901367,0.9498965740203857,0.30952380952380953,6.324555397033691,0.9655910134315491
1.3957417011260986,1.3933970928192139,0.0023446083068847656,0.9636387825012207,0.2857142857142857,6.082762718200684,0.9762041568756104
1.3995722532272339,1.3879729509353638,0.011599302291870117,0.9602200388908386,0.04761904761904767,6.082762718200684,0.9733462929725647
1.3948155641555786,1.392767310142517,0.0020482540130615234,0.9556782841682434,1.0,6.4031243324279785,0.9693207740783691
1.3928112983703613,1.405997395515442,-0.013186097145080566,0.9612512588500977,0.11904761904761907,6.4031243324279785,0.9739463925361633
1.3891340494155884,1.4001128673553467,-0.0109788179397583,0.9665719270706177,1.0,6.164413928985596,0.9786144495010376
1.389766812324524,1.3980680704116821,-0.008301258087158203,0.9585589170455933,0.023809523809523836,3.1622776985168457,0.9717260003089905
1.4002569913864136,1.3925378322601318,0.007719159126281738,0.9558959603309631,1.0,2.6457512378692627,0.9702146053314209
1.3931403160095215,1.394232988357544,-0.001092672348022461,0.966260552406311,0.09523809523809523,1.4142135381698608,0.9780693054199219
1.3973424434661865,1.4013539552688599,-0.00401151180267334,0.9575867652893066,0.1428571428571429,2.0,0.9707868695259094
1.39936363697052,1.3888057470321655,0.010557889938354492,0.9429806470870972,0.023809523809523836,2.6457512378692627,0.9584506154060364
1.3961138725280762,1.391243577003479,0.004870295524597168,0.9558882713317871,0.023809523809523836,2.6457512378692627,0.9694042801856995
1.3985337018966675,1.3911395072937012,0.007394194602966309,0.9563466906547546,0.0714285714285714,6.244997978210449,0.970420241355896
1.4114480018615723,1.3958219289779663,0.015626072883605957,0.9494541883468628,0.09523809523809523,0.0,0.9649999141693115
1.396787405014038,1.392041802406311,0.004745602607727051,0.9638793468475342,0.0714285714285714,6.244997978210449,0.9767311811447144
1.4000641107559204,1.3940424919128418,0.006021618843078613,0.9550237655639648,1.0,6.244997978210449,0.9687361717224121
1.3934630155563354,1.3965270519256592,-0.0030640363693237305,0.959189236164093,1.0,6.164413928985596,0.9728465676307678
1.3938119411468506,1.3929191827774048,0.0008927583694458008,0.957852840423584,0.0714285714285714,6.164413928985596,0.9718666076660156
1.392509937286377,1.39458167552948,-0.0020717382431030273,0.9559503793716431,1.0,6.4031243324279785,0.9694899320602417
1.3939263820648193,1.3932795524597168,0.0006468296051025391,0.9596632719039917,0.09523809523809523,3.464101552963257,0.9733248949050903
1.3964980840682983,1.405188798904419,-0.008690714836120605,0.9705607891082764,1.0,3.316624879837036,0.9812753200531006
1.394435167312622,1.3925613164901733,0.0018738508224487305,0.9540402889251709,0.023809523809523836,2.8284270763397217,0.9678665399551392
1.4032598733901978,1.3873403072357178,0.01591956615447998,0.9559809565544128,0.26190476190476186,2.6457512378692627,0.9696334004402161
1.3934133052825928,1.3940547704696655,-0.0006414651870727539,0.9626713991165161,0.04761904761904767,3.7416574954986572,0.9756352305412292
1.3906465768814087,1.3972746133804321,-0.0066280364990234375,0.9591676592826843,0.1428571428571429,5.385164737701416,0.9727680087089539
1.3934673070907593,1.3940755128860474,-0.0006082057952880859,0.9566176533699036,0.023809523809523836,6.324555397033691,0.9707868695259094
1.400558352470398,1.3921637535095215,0.008394598960876465,0.9572978615760803,0.30952380952380953,2.6457512378692627,0.9714637994766235
1.3884471654891968,1.4036787748336792,-0.015231609344482422,0.9600006937980652,1.0,2.4494898319244385,0.9733141660690308
1.3918166160583496,1.395444631576538,-0.0036280155181884766,0.9676283597946167,0.04761904761904767,6.4031243324279785,0.97942715883255
1.3959604501724243,1.3911124467849731,0.004848003387451172,0.9575679302215576,0.11904761904761907,0.0,0.9713072776794434
1.3946610689163208,1.394395351409912,0.0002657175064086914,0.9595365524291992,0.023809523809523836,6.0,0.9733506441116333
1.3977853059768677,1.390125036239624,0.007660269737243652,0.9556437134742737,1.0,6.0,0.9696579575538635
1.4005634784698486,1.3878413438796997,0.012722134590148926,0.9531479477882385,1.0,6.4031243324279785,0.9688005447387695
1.3910001516342163,1.396257996559143,-0.005257844924926758,0.9575513005256653,0.1428571428571429,1.7320507764816284,0.971563994884491
1.395311713218689,1.3921796083450317,0.0031321048736572266,0.9508124589920044,1.0,2.6457512378692627,0.9652395844459534
1.4024872779846191,1.3857340812683105,0.016753196716308594,0.958166778087616,0.023809523809523836,6.4031243324279785,0.9715085029602051
1.4007620811462402,1.393455147743225,0.007306933403015137,0.9569264054298401,0.04761904761904767,4.123105525970459,0.9712055921554565
1.8441556692123413,1.8577913045883179,-0.013635635375976562,0.9676743745803833,0.19047619047619047,5.196152210235596,0.9881727695465088
1.8340840339660645,1.8355952501296997,-0.001511216163635254,0.9510241150856018,0.023809523809523836,3.1622776985168457,0.9756627678871155
1.8212518692016602,1.832364797592163,-0.01111292839050293,0.936684787273407,1.0,2.4494898319244385,0.9666533470153809
1.829702377319336,1.8113987445831299,0.018303632736206055,0.928368866443634,0.5952380952380952,2.0,0.9557924866676331
1.8039087057113647,1.8112905025482178,-0.007381796836853027,0.9336488246917725,0.1428571428571429,2.0,0.9598944783210754
1.7880446910858154,1.7960410118103027,-0.007996320724487305,0.925066351890564,0.09523809523809523,6.324555397033691,0.949853241443634
1.7659693956375122,1.790744423866272,-0.024775028228759766,0.9304652214050293,0.04761904761904767,0.0,0.9533492922782898
1.7718424797058105,1.7635756731033325,0.008266806602478027,0.9413512945175171,0.04761904761904767,6.164413928985596,0.9630823135375977
1.7554759979248047,1.7595510482788086,-0.004075050354003906,0.9246524572372437,0.04761904761904767,6.164413928985596,0.9485995769500732
1.7513840198516846,1.7382532358169556,0.013130784034729004,0.9427371025085449,1.0,6.324555397033691,0.9631074666976929
1.7268568277359009,1.7246668338775635,0.0021899938583374023,0.9329760670661926,1.0,2.6457512378692627,0.9565715789794922
1.7106808423995972,1.702894926071167,0.007785916328430176,0.9446118474006653,0.09523809523809523,6.082762718200684,0.9649303555488586
1.6885180473327637,1.6811789274215698,0.007339119911193848,0.9596184492111206,1.0,6.480740547180176,0.9754843711853027
1.6657127141952515,1.6745017766952515,-0.0087890625,0.9557943940162659,0.04761904761904767,6.480740547180176,0.9731588959693909
1.6687448024749756,1.6663552522659302,0.00238955020904541,0.9591561555862427,0.11904761904761907,6.324555397033691,0.9756214022636414
1.649930477142334,1.6515634059906006,-0.0016329288482666016,0.9673333168029785,1.0,3.7416574954986572,0.9800148606300354
1.6417971849441528,1.6321139335632324,0.00968325138092041,0.9755455255508423,0.0,3.464101552963257,0.98643559217453
1.6256779432296753,1.6341246366500854,-0.008446693420410156,0.9785841107368469,1.0,0.0,0.9875641465187073
1.6350253820419312,1.6324219703674316,0.0026034116744995117,0.98675936460495,0.04761904761904767,1.7320507764816284,0.9930930137634277
1.6406590938568115,1.6464743614196777,-0.005815267562866211,0.9872645139694214,0.2857142857142857,2.0,0.9932939410209656
1.648181676864624,1.6510367393493652,-0.002855062484741211,0.9901890754699707,0.0,2.0,0.9948984384536743
1.6576813459396362,1.6550886631011963,0.0025926828384399414,0.991804301738739,0.0,6.244997978210449,0.9958382844924927
1.653975248336792,1.6658892631530762,-0.01191401481628418,0.9915831685066223,0.0714285714285714,0.0,0.9957409501075745
1.65732741355896,1.668385624885559,-0.011058211326599121,0.9904078245162964,0.023809523809523836,6.164413928985596,0.9951292872428894
1.6581279039382935,1.6517901420593262,0.006337761878967285,0.9892056584358215,0.0714285714285714,6.164413928985596,0.9944693446159363
1.631466269493103,1.6377166509628296,-0.0062503814697265625,0.9886786341667175,1.0,6.164413928985596,0.9942116737365723
1.6189578771591187,1.6248867511749268,-0.0059288740158081055,0.9899554252624512,1.0,6.164413928985596,0.9949378967285156
1.6119698286056519,1.6068140268325806,0.005155801773071289,0.9889863729476929,0.09523809523809523,6.4031243324279785,0.9943255186080933
1.5931944847106934,1.6018717288970947,-0.008677244186401367,0.989655077457428,1.0,3.316624879837036,0.994733452796936
1.5814038515090942,1.5734896659851074,0.007914185523986816,0.9901795387268066,0.09523809523809523,5.656854152679443,0.9949346780776978
1.5636736154556274,1.5805761814117432,-0.016902565956115723,0.9918773770332336,1.0,0.0,0.9959417581558228
1.5718998908996582,1.5593047142028809,0.012595176696777344,0.9921556711196899,0.023809523809523836,6.324555397033691,0.9960247874259949
1.560542345046997,1.5619734525680542,-0.001431107521057129,0.9932220578193665,0.23809523809523814,1.4142135381698608,0.9966204762458801
1.5573439598083496,1.5350193977355957,0.022324562072753906,0.9940996766090393,1.0,3.1622776985168457,0.9970335960388184
1.5264688730239868,1.5217711925506592,0.004697680473327637,0.9948956966400146,1.0,3.7416574954986572,0.9974190592765808
1.4928745031356812,1.486704707145691,0.006169795989990234,0.9951490163803101,0.04761904761904767,3.0,0.9975310564041138
1.4832595586776733,1.4825642108917236,0.000695347785949707,0.9951534271240234,0.0,2.0,0.9975584745407104
1.4691439867019653,1.47523832321167,-0.00609433650970459,0.9898987412452698,0.23809523809523814,1.4142135381698608,0.9955427050590515
1.4754403829574585,1.4732136726379395,0.002226710319519043,0.9762762784957886,0.1428571428571429,1.7320507764816284,0.9860439896583557
1.4354888200759888,1.4272959232330322,0.008192896842956543,0.9624760150909424,0.0714285714285714,6.324555397033691,0.9746179580688477
1.4230562448501587,1.4257290363311768,-0.0026727914810180664,0.9686806797981262,0.023809523809523836,6.324555397033691,0.9803235530853271
1.4378994703292847,1.439469575881958,-0.0015701055526733398,0.9719027280807495,0.023809523809523836,6.324555397033691,0.9829497337341309
1.5576164722442627,1.5700812339782715,-0.012464761734008789,0.9757247567176819,0.04761904761904767,6.4031243324279785,0.9856452941894531
1.591857671737671,1.5899708271026611,0.0018868446350097656,0.9736798405647278,1.0,2.6457512378692627,0.9840064644813538
1.5734485387802124,1.5713536739349365,0.002094864845275879,0.9743279218673706,0.04761904761904767,3.872983455657959,0.9845576286315918
1.554327130317688,1.557778000831604,-0.0034508705139160156,0.9739091396331787,1.0,5.74456262588501,0.9844520092010498
1.5306519269943237,1.5291932821273804,0.0014586448669433594,0.9747647047042847,0.023809523809523836,5.74456262588501,0.9856109619140625
1.491719126701355,1.4871184825897217,0.004600644111633301,0.9737208485603333,0.1428571428571429,3.605551242828369,0.9858156442642212
1.4443222284317017,1.4419538974761963,0.002368330955505371,0.9671223759651184,0.2142857142857143,1.4142135381698608,0.9834917783737183
1.3932366371154785,1.3921762704849243,0.0010603666305541992,0.9467592835426331,1.0,1.0,0.9638053774833679
1.3472821712493896,1.3483197689056396,-0.00103759765625,0.9502642750740051,0.2142857142857143,2.6457512378692627,0.9659703373908997
1.3336288928985596,1.3267796039581299,0.0068492889404296875,0.9851112365722656,0.09523809523809523,2.8284270763397217,0.9923861026763916
1.2978804111480713,1.2957146167755127,0.0021657943725585938,0.9868088364601135,0.04761904761904767,6.324555397033691,0.9932629466056824
1.2794688940048218,1.2499973773956299,0.029471516609191895,0.9862659573554993,0.023809523809523836,6.0,0.992711067199707
1.2340610027313232,1.2438071966171265,-0.009746193885803223,0.9820926785469055,0.1428571428571429,6.0,0.9899392127990723
1.2289072275161743,1.2370575666427612,-0.008150339126586914,0.9832675457000732,0.04761904761904767,6.4031243324279785,0.9907660484313965
1.2370963096618652,1.2286245822906494,0.00847172737121582,0.9873350858688354,1.0,3.605551242828369,0.993625283241272
1.224879503250122,1.227759599685669,-0.002880096435546875,0.9903499484062195,0.1428571428571429,3.7416574954986572,0.9957518577575684
1.2138334512710571,1.2045210599899292,0.00931239128112793,0.9882379770278931,1.0,3.464101552963257,0.9946240186691284
1.1569355726242065,1.1609283685684204,-0.003992795944213867,0.9850813150405884,0.023809523809523836,2.2360680103302,0.9926050305366516
1.2014650106430054,1.2024736404418945,-0.0010086297988891602,0.9849111437797546,0.2857142857142857,1.0,0.9921622276306152
1.2463024854660034,1.2353246212005615,0.010977864265441895,0.9833652377128601,0.33333333333333337,6.480740547180176,0.990837812423706
1.2666678428649902,1.2546863555908203,0.011981487274169922,0.9878805875778198,0.09523809523809523,4.690415859222412,0.9935457110404968
1.2660835981369019,1.2584547996520996,0.007628798484802246,0.9914417862892151,0.023809523809523836,4.582575798034668,0.9955292344093323
1.2495977878570557,1.2570854425430298,-0.007487654685974121,0.9927842617034912,0.0,2.4494898319244385,0.9963725805282593
1.244519829750061,1.2408158779144287,0.0037039518356323242,0.9930405616760254,1.0,2.4494898319244385,0.9965314865112305
1.2214429378509521,1.2261576652526855,-0.0047147274017333984,0.9928291440010071,0.47619047619047616,2.2360680103302,0.9964349269866943
1.1989341974258423,1.194154143333435,0.0047800540924072266,0.9931333065032959,0.0714285714285714,3.872983455657959,0.9965920448303223
1.188207983970642,1.1772440671920776,0.010963916778564453,0.9945006370544434,0.11904761904761907,3.7416574954986572,0.9974180459976196
1.1778976917266846,1.1869090795516968,-0.009011387825012207,0.9962931275367737,0.11904761904761907,6.244997978210449,0.998436450958252
1.216880440711975,1.1890119314193726,0.02786850929260254,0.9960410594940186,0.04761904761904767,5.830951690673828,0.9984081983566284
1.215861201286316,1.2278990745544434,-0.012037873268127441,0.9930686950683594,0.30952380952380953,3.872983455657959,0.9965646266937256
1.225717306137085,1.2212448120117188,0.004472494125366211,0.9879646897315979,0.0714285714285714,2.8284270763397217,0.9935628175735474
1.222471833229065,1.2079746723175049,0.014497160911560059,0.9783859848976135,1.0,6.4031243324279785,0.9882980585098267
1.1888679265975952,1.180491328239441,0.008376598358154297,0.9517104029655457,0.19047619047619047,6.082762718200684,0.9678917527198792
1.1805771589279175,1.1823116540908813,-0.0017344951629638672,0.9659062027931213,0.16666666666666663,6.082762718200684,0.9796385765075684
1.2561403512954712,1.2590484619140625,-0.0029081106185913086,0.9749178886413574,0.023809523809523836,6.164413928985596,0.9848552942276001
1.3120837211608887,1.3241817951202393,-0.012098073959350586,0.9876326322555542,1.0,2.4494898319244385,0.9930976629257202
1.3460419178009033,1.3471343517303467,-0.0010924339294433594,0.9838202595710754,0.11904761904761907,6.164413928985596,0.9904435276985168
1.3411887884140015,1.3486459255218506,-0.007457137107849121,0.9876146912574768,1.0,6.164413928985596,0.9931906461715698
1.3275686502456665,1.3320937156677246,-0.0045250654220581055,0.972146213054657,0.09523809523809523,0.0,0.9806313514709473
1.3130308389663696,1.3087037801742554,0.004327058792114258,0.9724026918411255,0.04761904761904767,5.916079998016357,0.9806675910949707
1.4890751838684082,1.4618481397628784,0.027227044105529785,0.9996516704559326,1.0,2.8284270763397217,0.9999873042106628
1.3814129829406738,1.3853068351745605,-0.0038938522338867188,0.999268114566803,0.09523809523809523,3.316624879837036,0.9999697208404541
1.4298027753829956,1.4396376609802246,-0.009834885597229004,0.9956507682800293,1.0,4.123105525970459,0.9984564781188965
1.3355351686477661,1.3438481092453003,-0.00831294059753418,0.9908008575439453,1.0,2.8284270763397217,0.9956527948379517
1.4047662019729614,1.4167702198028564,-0.01200401782989502,0.9783204197883606,0.16666666666666663,2.2360680103302,0.9856925010681152
1.303781270980835,1.300974726676941,0.002806544303894043,0.9791574478149414,0.023809523809523836,2.6457512378692627,0.9866077303886414
1.4218133687973022,1.4219050407409668,-9.167194366455078e-05,0.983981192111969,0.23809523809523814,2.0,0.989899218082428
1.2430109977722168,1.2387117147445679,0.004299283027648926,0.9878628849983215,0.16666666666666663,3.0,0.9927158951759338
1.4468098878860474,1.4440064430236816,0.0028034448623657227,0.9960732460021973,0.023809523809523836,4.358899116516113,0.9979722499847412
1.2009061574935913,1.200906753540039,-5.960464477539062e-07,0.9973084926605225,0.09523809523809523,3.1622776985168457,0.9987698197364807
1.4434313774108887,1.440017819404602,0.003413558006286621,0.9894131422042847,0.0714285714285714,2.4494898319244385,0.993919849395752
1.2374666929244995,1.252288579940796,-0.014821887016296387,0.983675479888916,0.023809523809523836,2.0,0.9897066950798035
1.3900154829025269,1.384081244468689,0.005934238433837891,0.9723253846168518,0.19047619047619047,6.244997978210449,0.9809058308601379
1.3137593269348145,1.31180739402771,0.0019519329071044922,0.9669256210327148,0.26190476190476186,5.830951690673828,0.975807785987854
1.3357652425765991,1.3363736867904663,-0.0006084442138671875,0.9736788868904114,0.11904761904761907,5.830951690673828,0.981855034828186
1.3150373697280884,1.3130477666854858,0.001989603042602539,0.9784655570983887,0.023809523809523836,6.4031243324279785,0.9857441186904907
1.291319727897644,1.2905900478363037,0.000729680061340332,0.9855089783668518,0.0714285714285714,2.4494898319244385,0.9911280870437622
1.2630767822265625,1.275325059890747,-0.01224827766418457,0.9912875294685364,1.0,3.316624879837036,0.9952208995819092
1.304258942604065,1.2876018285751343,0.016657114028930664,0.9975887537002563,0.19047619047619047,2.8284270763397217,0.9988665580749512
1.3119654655456543,1.297460913658142,0.014504551887512207,0.9986134171485901,1.0,2.4494898319244385,0.9993748664855957
1.322974681854248,1.326962947845459,-0.0039882659912109375,0.9982123374938965,0.023809523809523836,2.6457512378692627,0.9991592168807983
1.3549233675003052,1.3443547487258911,0.010568618774414062,0.9985072612762451,0.11904761904761907,2.4494898319244385,0.9993058443069458
1.3770387172698975,1.3704053163528442,0.006633400917053223,0.9974151849746704,0.1428571428571429,2.2360680103302,0.9987422823905945
1.376574158668518,1.3800652027130127,-0.003491044044494629,0.9972038269042969,0.04761904761904767,1.7320507764816284,0.9986483454704285
1.3757063150405884,1.365427851676941,0.010278463363647461,0.9972768425941467,0.09523809523809523,1.7320507764816284,0.9987202286720276
1.3557169437408447,1.3626946210861206,-0.006977677345275879,0.9956337213516235,0.0714285714285714,3.0,0.9978913068771362
1.336423635482788,1.3565937280654907,-0.020170092582702637,0.9964350461959839,0.0714285714285714,5.916079998016357,0.9983383417129517
1.338194727897644,1.3349827527999878,0.00321197509765625,0.9982560276985168,0.04761904761904767,6.4031243324279785,0.999224841594696
1.3236216306686401,1.3192850351333618,0.00433659553527832,0.9985432624816895,0.023809523809523836,1.4142135381698608,0.9993837475776672
1.3004882335662842,1.2883203029632568,0.012167930603027344,0.9979199171066284,0.04761904761904767,6.4031243324279785,0.9992443919181824
1.2625706195831299,1.2679023742675781,-0.005331754684448242,0.9953830242156982,0.16666666666666663,0.0,0.9979701042175293
1.2421711683273315,1.2239758968353271,0.018195271492004395,0.9891749024391174,1.0,0.0,0.9939169883728027
1.203589916229248,1.2021623849868774,0.0014275312423706055,0.9967406392097473,0.023809523809523836,6.4031243324279785,0.998449444770813
1.2055495977401733,1.2112658023834229,-0.005716204643249512,0.9987953305244446,0.023809523809523836,1.4142135381698608,0.9994666576385498
1.235168218612671,1.2300058603286743,0.005162358283996582,0.9989767670631409,1.0,2.0,0.9995495676994324
1.2684636116027832,1.2713502645492554,-0.002886652946472168,0.9985541105270386,1.0,3.1622776985168457,0.9993488788604736
1.304542064666748,1.3222841024398804,-0.017742037773132324,0.9983229637145996,1.0,3.605551242828369,0.9992510080337524
1.3536508083343506,1.3644829988479614,-0.01083219051361084,0.9986439347267151,0.023809523809523836,2.8284270763397217,0.9994040727615356
1.3854013681411743,1.381983995437622,0.003417372703552246,0.9992647767066956,0.023809523809523836,6.480740547180176,0.9997132420539856
1.3930572271347046,1.3997498750686646,-0.006692647933959961,0.9980731010437012,0.0714285714285714,0.0,0.999101996421814
1.4218121767044067,1.4077694416046143,0.01404273509979248,0.999171257019043,0.16666666666666663,5.74456262588501,0.9996468424797058
1.4202419519424438,1.4107403755187988,0.00950157642364502,0.9993658661842346,0.19047619047619047,3.872983455657959,0.999743640422821
1.4168232679367065,1.4384551048278809,-0.021631836891174316,0.9993835687637329,0.0,3.464101552963257,0.999782145023346
1.4296895265579224,1.432321310043335,-0.0026317834854125977,0.999772846698761,1.0,2.8284270763397217,0.9999468922615051
1.4484549760818481,1.4544901847839355,-0.006035208702087402,0.9997984766960144,1.0,1.7320507764816284,0.9999665021896362
1.4374802112579346,1.4437077045440674,-0.0062274932861328125,0.9996767044067383,0.2142857142857143,6.4031243324279785,0.9999529123306274
1.4350593090057373,1.4225472211837769,0.01251208782196045,0.9996722936630249,0.19047619047619047,6.244997978210449,0.99994957447052
1.422371506690979,1.4287267923355103,-0.00635528564453125,0.9996510148048401,0.1428571428571429,1.7320507764816284,0.99994295835495
1.4201159477233887,1.4014356136322021,0.018680334091186523,0.9996901750564575,0.04761904761904767,2.2360680103302,0.9999539852142334
1.3975653648376465,1.398619532585144,-0.0010541677474975586,0.9997677803039551,0.023809523809523836,6.244997978210449,0.9999662637710571
1.378869652748108,1.3788522481918335,1.7404556274414062e-05,0.9996617436408997,1.0,6.324555397033691,0.9999507069587708
1.3316389322280884,1.3262293338775635,0.005409598350524902,0.9897478818893433,0.0714285714285714,1.7320507764816284,0.9943786859512329
1.2968660593032837,1.295631766319275,0.001234292984008789,0.9767178297042847,0.04761904761904767,2.4494898319244385,0.9844706058502197
1.300413966178894,1.3073532581329346,-0.006939291954040527,0.9900966882705688,0.0714285714285714,5.0,0.9946644306182861
1.319815993309021,1.3221487998962402,-0.0023328065872192383,0.9963353872299194,1.0,5.291502475738525,0.998491108417511
1.3443564176559448,1.3586691617965698,-0.014312744140625,0.9991824626922607,0.04761904761904767,3.1622776985168457,0.999811053276062
1.3892558813095093,1.3904362916946411,-0.001180410385131836,0.9993107914924622,0.023809523809523836,5.830951690673828,0.9998364448547363
1.41489577293396,1.4171160459518433,-0.0022202730178833008,0.9993096590042114,0.16666666666666663,0.0,0.9998174905776978
1.4064679145812988,1.4198867082595825,-0.013418793678283691,0.9991242289543152,0.6190476190476191,6.244997978210449,0.9997398257255554
1.3797392845153809,1.3745888471603394,0.005150437355041504,0.9991441965103149,0.04761904761904767,2.2360680103302,0.999748706817627
1.3169058561325073,1.3177719116210938,-0.0008660554885864258,0.9990334510803223,0.19047619047619047,2.6457512378692627,0.9997097253799438
1.2873668670654297,1.284754991531372,0.002611875534057617,0.9987521171569824,1.0,6.082762718200684,0.9995917081832886
1.2757724523544312,1.2754955291748047,0.00027692317962646484,0.9984997510910034,1.0,2.0,0.9994626045227051
1.2763012647628784,1.2754380702972412,0.000863194465637207,0.9981186985969543,0.0714285714285714,1.4142135381698608,0.9992601275444031
1.2998747825622559,1.2939188480377197,0.005955934524536133,0.9972965121269226,0.09523809523809523,2.2360680103302,0.9988405108451843
1.3104255199432373,1.3161557912826538,-0.005730271339416504,0.9967688322067261,0.11904761904761907,2.6457512378692627,0.9985319972038269
1.3278368711471558,1.3152267932891846,0.012610077857971191,0.9960297346115112,1.0,5.74456262588501,0.9981282353401184
2.054661750793457,2.0760598182678223,-0.021398067474365234,0.9582961201667786,0.0714285714285714,6.4031243324279785,0.9731632471084595
2.07597279548645,2.0395987033843994,0.03637409210205078,0.9577605724334717,0.023809523809523836,1.0,0.9727509617805481
2.0156657695770264,2.014942169189453,0.0007236003875732422,0.9697266221046448,0.023809523809523836,1.0,0.9815934300422668
1.9673070907592773,1.9436665773391724,0.02364051342010498,0.9683241844177246,0.09523809523809523,1.7320507764816284,0.9791077375411987
1.934901237487793,1.913205623626709,0.021695613861083984,0.9820456504821777,0.2142857142857143,2.4494898319244385,0.9897409677505493
1.8991918563842773,1.9108301401138306,-0.011638283729553223,0.9960489273071289,1.0,6.324555397033691,0.9987926483154297
1.8794667720794678,1.9061223268508911,-0.02665555477142334,0.9942200183868408,0.023809523809523836,6.244997978210449,0.9977208971977234
1.8866790533065796,1.8927640914916992,-0.006085038185119629,0.9920235276222229,0.0,2.0,0.9965729713439941
1.8663134574890137,1.881832242012024,-0.015518784523010254,0.980869472026825,0.023809523809523836,1.4142135381698608,0.9892618060112
1.860766053199768,1.8470160961151123,0.013749957084655762,0.9728904962539673,0.09523809523809523,2.4494898319244385,0.9847754240036011
1.8360917568206787,1.8204946517944336,0.015597105026245117,0.9371426105499268,0.04761904761904767,2.2360680103302,0.95186448097229
1.7847893238067627,1.7881642580032349,-0.003374934196472168,0.9408519268035889,1.0,3.0,0.9579497575759888
1.740424633026123,1.7341519594192505,0.006272673606872559,0.9544873237609863,0.0714285714285714,3.7416574954986572,0.9699437618255615
1.6689178943634033,1.6832996606826782,-0.014381766319274902,0.9691473245620728,0.023809523809523836,3.7416574954986572,0.979724109172821
1.5875694751739502,1.6111207008361816,-0.023551225662231445,0.9696304798126221,0.023809523809523836,3.605551242828369,0.9793555736541748
1.5194898843765259,1.5559371709823608,-0.03644728660583496,0.9682267308235168,0.11904761904761907,2.8284270763397217,0.9784336090087891
1.4753221273422241,1.4848941564559937,-0.009572029113769531,0.9646727442741394,0.04761904761904767,2.6457512378692627,0.974586009979248
1.4585554599761963,1.4230294227600098,0.03552603721618652,0.9643729329109192,0.16666666666666663,2.0,0.9739602208137512
1.4087425470352173,1.408078670501709,0.0006638765335083008,0.9595446586608887,0.2142857142857143,0.0,0.9690233469009399
1.371209740638733,1.3877127170562744,-0.016502976417541504,0.9613240361213684,0.2142857142857143,1.7320507764816284,0.9717666506767273
1.3279227018356323,1.3390896320343018,-0.011166930198669434,0.9745692014694214,0.1428571428571429,6.324555397033691,0.9854909777641296
1.2927601337432861,1.3044140338897705,-0.011653900146484375,0.9792056083679199,0.04761904761904767,6.480740547180176,0.9899306297302246
1.2869850397109985,1.2836987972259521,0.0032862424850463867,0.981224775314331,0.11904761904761907,2.0,0.9912277460098267
1.3030571937561035,1.312842845916748,-0.009785652160644531,0.9860247373580933,0.023809523809523836,2.0,0.9937167763710022
1.3516038656234741,1.365247368812561,-0.013643503189086914,0.9916664361953735,0.023809523809523836,1.7320507764816284,0.9969999194145203
1.408014178276062,1.3993756771087646,0.008638501167297363,0.9944549798965454,0.04761904761904767,3.605551242828369,0.9980850219726562
1.4189306497573853,1.42124342918396,-0.002312779426574707,0.9905148148536682,1.0,3.605551242828369,0.996056318283081
1.3971165418624878,1.4048718214035034,-0.007755279541015625,0.9899630546569824,0.0,2.8284270763397217,0.9955870509147644
1.3911945819854736,1.3924782276153564,-0.0012836456298828125,0.9849244952201843,0.09523809523809523,3.1622776985168457,0.992507815361023
1.3926702737808228,1.3916884660720825,0.0009818077087402344,0.9767895936965942,0.0,5.74456262588501,0.9872990250587463
1.4075291156768799,1.4314237833023071,-0.023894667625427246,0.9754754304885864,0.0714285714285714,6.164413928985596,0.9863908290863037
1.4366246461868286,1.4308208227157593,0.005803823471069336,0.9726124405860901,0.33333333333333337,2.2360680103302,0.9844618439674377
1.4267255067825317,1.4210059642791748,0.005719542503356934,0.9690667986869812,0.16666666666666663,1.4142135381698608,0.9816802144050598
1.4251067638397217,1.4276909828186035,-0.002584218978881836,0.9616166949272156,0.0714285714285714,6.4031243324279785,0.9749867916107178
1.424608588218689,1.4327657222747803,-0.008157134056091309,0.9581137299537659,0.2142857142857143,0.0,0.9705265760421753
1.4361025094985962,1.4274049997329712,0.008697509765625,0.9529107809066772,1.0,6.082762718200684,0.9638861417770386
1.4410433769226074,1.4414111375808716,-0.00036776065826416016,0.9394854307174683,0.09523809523809523,4.358899116516113,0.9467864632606506
1.4359060525894165,1.4468621015548706,-0.010956048965454102,0.948861300945282,0.023809523809523836,3.872983455657959,0.958012580871582
1.4376493692398071,1.4426006078720093,-0.0049512386322021484,0.9373531937599182,0.023809523809523836,1.7320507764816284,0.9434698820114136
1.4372085332870483,1.4402507543563843,-0.0030422210693359375,0.9412509799003601,1.0,1.7320507764816284,0.9485275149345398
1.4307873249053955,1.428152322769165,0.0026350021362304688,0.9406655430793762,1.0,1.4142135381698608,0.947778582572937
1.40255606174469,1.4052070379257202,-0.0026509761810302734,0.9410445690155029,0.11904761904761907,1.0,0.9479767084121704
1.3620847463607788,1.3628277778625488,-0.0007430315017700195,0.9416342377662659,0.33333333333333337,1.0,0.9487506747245789
1.306139588356018,1.3067853450775146,-0.000645756721496582,0.9424082040786743,0.023809523809523836,2.4494898319244385,0.9497652053833008
1.2378813028335571,1.2437235116958618,-0.0058422088623046875,0.9389560222625732,0.04761904761904767,3.1622776985168457,0.9453868865966797
1.1362104415893555,1.138981580734253,-0.002771139144897461,0.9423099756240845,0.023809523809523836,2.2360680103302,0.9498801231384277
1.0640047788619995,1.074621558189392,-0.010616779327392578,0.9369023442268372,0.023809523809523836,6.480740547180176,0.9424422383308411
1.0854049921035767,1.0879411697387695,-0.002536177635192871,0.9408428072929382,0.0,6.244997978210449,0.9477795362472534
1.09502375125885,1.1006531715393066,-0.005629420280456543,0.9459502696990967,0.023809523809523836,6.244997978210449,0.954328715801239
1.1235681772232056,1.120022177696228,0.003545999526977539,0.9545897245407104,0.11904761904761907,0.0,0.9642584919929504
1.1492726802825928,1.1586494445800781,-0.009376764297485352,0.9652101397514343,0.11904761904761907,6.4031243324279785,0.9752388596534729
1.1883583068847656,1.185554027557373,0.002804279327392578,0.9725084900856018,0.0,1.4142135381698608,0.9819247126579285
1.19376540184021,1.19425368309021,-0.00048828125,0.9735427498817444,1.0,1.4142135381698608,0.9824920892715454
1.2027782201766968,1.1955692768096924,0.0072089433670043945,0.9730461835861206,0.0714285714285714,6.4031243324279785,0.982033908367157
1.1835739612579346,1.185919165611267,-0.0023452043533325195,0.9776849746704102,1.0,6.324555397033691,0.9859967231750488
1.193489670753479,1.183240532875061,0.010249137878417969,0.9829145669937134,1.0,1.7320507764816284,0.989831805229187
1.2021490335464478,1.199486255645752,0.0026627779006958008,0.9915465116500854,0.023809523809523836,6.4031243324279785,0.9957175850868225
1.209922432899475,1.2088561058044434,0.0010663270950317383,0.9959609508514404,0.023809523809523836,5.385164737701416,0.9982312321662903
1.1953524351119995,1.1858603954315186,0.009492039680480957,0.997837245464325,0.023809523809523836,3.605551242828369,0.9991003274917603
1.1780321598052979,1.1840466260910034,-0.006014466285705566,0.9988381266593933,1.0,6.324555397033691,0.9995589852333069
1.1686655282974243,1.167433738708496,0.0012317895889282227,0.9993202090263367,0.04761904761904767,6.4031243324279785,0.9997522234916687
1.156652808189392,1.1535499095916748,0.003102898597717285,0.9994285106658936,0.023809523809523836,2.4494898319244385,0.9997828006744385
1.1440609693527222,1.1528536081314087,-0.008792638778686523,0.9994624257087708,1.0,2.8284270763397217,0.9997868537902832
1.1497410535812378,1.144634485244751,0.005106568336486816,0.9994664192199707,0.30952380952380953,2.8284270763397217,0.9997831583023071
1.1488922834396362,1.1461023092269897,0.0027899742126464844,0.9993435144424438,0.04761904761904767,3.1622776985168457,0.9997289180755615
1.1809468269348145,1.1791892051696777,0.0017576217651367188,0.9993894696235657,1.0,4.0,0.9997526407241821
1.2449604272842407,1.251787543296814,-0.006827116012573242,0.9996099472045898,0.023809523809523836,4.123105525970459,0.9998451471328735
1.2718034982681274,1.2643120288848877,0.007491469383239746,0.9996956586837769,0.11904761904761907,2.2360680103302,0.9998816251754761
1.2711272239685059,1.258272647857666,0.012854576110839844,0.9994426369667053,0.0714285714285714,2.0,0.999769389629364
1.2714821100234985,1.2666149139404297,0.004867196083068848,0.9991474747657776,0.2142857142857143,2.2360680103302,0.9996379017829895
1.2875151634216309,1.2774658203125,0.01004934310913086,0.9978523850440979,0.023809523809523836,2.0,0.9990255236625671
1.3198364973068237,1.31185781955719,0.007978677749633789,0.9962369203567505,0.3571428571428571,4.358899116516113,0.9982579350471497
1.3047802448272705,1.3125275373458862,-0.007747292518615723,0.9954195022583008,0.04761904761904767,5.099019527435303,0.9978796243667603
1.2855666875839233,1.2888590097427368,-0.0032923221588134766,0.9942929744720459,0.0714285714285714,6.324555397033691,0.9972854852676392
1.2590723037719727,1.2626357078552246,-0.003563404083251953,0.9950979948043823,0.023809523809523836,3.0,0.9977117776870728
1.2169855833053589,1.22745680809021,-0.010471224784851074,0.9949485659599304,0.09523809523809523,3.1622776985168457,0.997624397277832
1.6659855842590332,1.655393123626709,0.010592460632324219,0.9356434941291809,0.0714285714285714,2.6457512378692627,0.951555609703064
1.5879372358322144,1.5599027872085571,0.028034448623657227,0.9402132630348206,0.0714285714285714,2.4494898319244385,0.9583418369293213
1.5520905256271362,1.5453399419784546,0.006750583648681641,0.9501133561134338,0.38095238095238093,2.4494898319244385,0.9687020778656006
1.5085004568099976,1.496378779411316,0.01212167739868164,0.9594184756278992,1.0,2.0,0.9775826930999756
1.5133041143417358,1.5259040594100952,-0.012599945068359375,0.9495099186897278,0.04761904761904767,1.0,0.9719953536987305
1.5035830736160278,1.516109585762024,-0.012526512145996094,0.9566850662231445,0.16666666666666663,6.4031243324279785,0.9788787961006165
1.5995640754699707,1.5918587446212769,0.007705330848693848,0.9503385424613953,0.0714285714285714,6.082762718200684,0.9753226041793823
1.5459953546524048,1.559993863105774,-0.01399850845336914,0.9714452624320984,0.09523809523809523,2.4494898319244385,0.9869428873062134
1.5987211465835571,1.5921266078948975,0.006594538688659668,0.9702091813087463,0.04761904761904767,6.4031243324279785,0.9839856624603271
1.416556477546692,1.4288592338562012,-0.012302756309509277,0.9610126614570618,0.09523809523809523,6.4031243324279785,0.9762445092201233
1.48225998878479,1.4829121828079224,-0.0006521940231323242,0.9559059739112854,0.0,2.6457512378692627,0.9694787263870239
1.4142686128616333,1.4048775434494019,0.009391069412231445,0.9425347447395325,0.023809523809523836,3.7416574954986572,0.954028844833374
1.514517068862915,1.5100888013839722,0.004428267478942871,0.9535055756568909,1.0,4.123105525970459,0.9649143218994141
1.3930697441101074,1.3981584310531616,-0.005088686943054199,0.9604665637016296,0.11904761904761907,3.872983455657959,0.9713667631149292
1.5365647077560425,1.5442383289337158,-0.00767362117767334,0.9518978595733643,0.023809523809523836,6.164413928985596,0.9627703428268433
1.4300322532653809,1.4387993812561035,-0.008767127990722656,0.9590193033218384,1.0,0.0,0.9698064923286438
1.4856480360031128,1.485273838043213,0.00037419795989990234,0.9526374340057373,0.023809523809523836,6.244997978210449,0.9636175632476807
1.4008190631866455,1.3993686437606812,0.0014504194259643555,0.9547743797302246,0.1428571428571429,2.2360680103302,0.9661276340484619
1.4712870121002197,1.474251627922058,-0.002964615821838379,0.9494670033454895,0.23809523809523814,6.324555397033691,0.9619849324226379
1.4500982761383057,1.4415032863616943,0.008594989776611328,0.9483348727226257,0.26190476190476186,0.0,0.9629879593849182
1.4388753175735474,1.429430603981018,0.009444713592529297,0.9422302842140198,0.09523809523809523,6.4031243324279785,0.9592447876930237
1.4152357578277588,1.4093719720840454,0.005863785743713379,0.9314825534820557,1.0,1.4142135381698608,0.951531171798706
1.4218584299087524,1.4126486778259277,0.009209752082824707,0.923883318901062,1.0,3.0,0.9469434022903442
1.4205766916275024,1.4287382364273071,-0.008161544799804688,0.9281136989593506,0.0714285714285714,3.464101552963257,0.9508530497550964
1.4204174280166626,1.4273191690444946,-0.006901741027832031,0.9408336877822876,0.04761904761904767,3.464101552963257,0.9607909321784973
1.4057437181472778,1.4093495607376099,-0.0036058425903320312,0.9521002769470215,1.0,2.8284270763397217,0.9692674875259399
1.3677221536636353,1.3695499897003174,-0.001827836036682129,0.9627147912979126,1.0,2.4494898319244385,0.976690948009491
1.311574935913086,1.3138792514801025,-0.0023043155670166016,0.9705445170402527,0.023809523809523836,2.4494898319244385,0.9826000928878784
1.317177176475525,1.3285797834396362,-0.011402606964111328,0.974429190158844,0.023809523809523836,3.605551242828369,0.9869637489318848
1.3415448665618896,1.3529671430587769,-0.011422276496887207,0.977755606174469,0.19047619047619047,3.605551242828369,0.9895576238632202
1.37295401096344,1.3698766231536865,0.003077387809753418,0.9801057577133179,0.1428571428571429,1.7320507764816284,0.9906871318817139
1.4044820070266724,1.3928005695343018,0.011681437492370605,0.9813511371612549,0.1428571428571429,6.4031243324279785,0.9912346005439758
1.4370726346969604,1.4242497682571411,0.012822866439819336,0.983305811882019,0.04761904761904767,6.4031243324279785,0.9924731254577637
1.4691890478134155,1.4655983448028564,0.003590703010559082,0.9853940010070801,0.09523809523809523,1.7320507764816284,0.9939990043640137
1.5084375143051147,1.5037084817886353,0.004729032516479492,0.9880367517471313,0.04761904761904767,6.324555397033691,0.9952561855316162
1.54435133934021,1.5420030355453491,0.00234830379486084,0.9903889298439026,0.30952380952380953,5.4772257804870605,0.9963297843933105
1.5732226371765137,1.5638126134872437,0.00941002368927002,0.9939413070678711,0.04761904761904767,3.605551242828369,0.9980993270874023
1.581823468208313,1.5858694314956665,-0.004045963287353516,0.9965851902961731,0.023809523809523836,1.4142135381698608,0.9991341829299927
1.5887773036956787,1.5948280096054077,-0.006050705909729004,0.9987550973892212,1.0,6.4031243324279785,0.9997833371162415
1.5685484409332275,1.5835812091827393,-0.015032768249511719,0.9998354911804199,0.023809523809523836,6.4031243324279785,0.9999788999557495
1.5529797077178955,1.5644043684005737,-0.011424660682678223,0.999962329864502,0.04761904761904767,3.1622776985168457,0.9999884366989136
1.5410212278366089,1.5487231016159058,-0.007701873779296875,0.9999568462371826,1.0,3.464101552963257,0.9999874830245972
1.5447336435317993,1.5444920063018799,0.0002416372299194336,0.9997766613960266,0.2857142857142857,2.0,0.9999520778656006
1.5478142499923706,1.5579496622085571,-0.010135412216186523,0.9985045194625854,0.023809523809523836,2.4494898319244385,0.9996162056922913
1.5685961246490479,1.5682437419891357,0.0003523826599121094,0.9969474673271179,0.023809523809523836,3.0,0.9990097284317017
1.5764347314834595,1.562588095664978,0.013846635818481445,0.991974413394928,1.0,6.164413928985596,0.9966974854469299
1.5512216091156006,1.5466238260269165,0.004597783088684082,0.9892540574073792,0.023809523809523836,6.244997978210449,0.9950687289237976
1.4869935512542725,1.4792660474777222,0.007727503776550293,0.9854428768157959,0.2142857142857143,2.2360680103302,0.9930062294006348
1.4398739337921143,1.4437600374221802,-0.003886103630065918,0.9853284358978271,0.0714285714285714,2.6457512378692627,0.9932720065116882
1.4258065223693848,1.4326831102371216,-0.006876587867736816,0.9694142937660217,0.023809523809523836,2.6457512378692627,0.9830811023712158
1.4235531091690063,1.4202882051467896,0.003264904022216797,0.954208493232727,0.11904761904761907,2.0,0.9682262539863586
1.4190410375595093,1.4277148246765137,-0.008673787117004395,0.9421368837356567,0.09523809523809523,3.316624879837036,0.9526897072792053
1.418746829032898,1.4312044382095337,-0.012457609176635742,0.9305316209793091,1.0,5.5677642822265625,0.9352158308029175
1.4469826221466064,1.4449352025985718,0.002047419548034668,0.934099018573761,0.0714285714285714,6.244997978210449,0.9402418732643127
1.4702895879745483,1.4704746007919312,-0.0001850128173828125,0.9507208466529846,0.04761904761904767,2.0,0.9628293514251709
1.4791276454925537,1.4961388111114502,-0.017011165618896484,0.9770247936248779,0.11904761904761907,2.8284270763397217,0.9879215955734253
1.4932979345321655,1.4832656383514404,0.010032296180725098,0.988322913646698,0.04761904761904767,3.464101552963257,0.9947972297668457
1.4741400480270386,1.4868069887161255,-0.012666940689086914,0.9961669445037842,0.04761904761904767,3.872983455657959,0.9985285997390747
1.465704321861267,1.4710094928741455,-0.005305171012878418,0.9971587657928467,0.26190476190476186,3.605551242828369,0.9988040924072266
1.4570050239562988,1.464125156402588,-0.0071201324462890625,0.997194766998291,1.0,1.7320507764816284,0.9987382888793945
1.4530373811721802,1.4594547748565674,-0.006417393684387207,0.9970691204071045,0.0714285714285714,3.872983455657959,0.9986526370048523
1.457200288772583,1.440018892288208,0.017181396484375,0.9969594478607178,0.023809523809523836,4.582575798034668,0.9986076951026917
1.435789704322815,1.4307862520217896,0.005003452301025391,0.9967601895332336,0.16666666666666663,3.605551242828369,0.998522937297821
1.4200379848480225,1.4157605171203613,0.004277467727661133,0.9971613883972168,0.11904761904761907,1.4142135381698608,0.9987507462501526
1.4077266454696655,1.40896475315094,-0.001238107681274414,0.9978387355804443,0.2857142857142857,3.316624879837036,0.9991148710250854
1.4024087190628052,1.4041692018508911,-0.0017604827880859375,0.998225212097168,0.023809523809523836,5.830951690673828,0.9993183612823486
1.3989558219909668,1.4019242525100708,-0.002968430519104004,0.9974066019058228,0.04761904761904767,6.244997978210449,0.9990759491920471
1.4107539653778076,1.3922322988510132,0.018521666526794434,0.9971601366996765,0.3571428571428571,3.1622776985168457,0.9990354776382446
1.4009462594985962,1.4071773290634155,-0.006231069564819336,0.9988875389099121,0.23809523809523814,3.605551242828369,0.9996188282966614
1.4131672382354736,1.404937505722046,0.008229732513427734,0.9985703229904175,0.0714285714285714,5.656854152679443,0.9995294213294983
1.4140708446502686,1.4186428785324097,-0.004572033882141113,0.9988887906074524,0.0714285714285714,0.0,0.9995740652084351
1.4303414821624756,1.4174259901046753,0.012915492057800293,0.9987905621528625,0.19047619047619047,6.244997978210449,0.9995020627975464
1.4239550828933716,1.430415391921997,-0.006460309028625488,0.998752236366272,1.0,2.4494898319244385,0.9994782209396362
1.4362987279891968,1.4084621667861938,0.02783656120300293,0.997927188873291,0.0714285714285714,6.244997978210449,0.9993115067481995
1.422991156578064,1.4259016513824463,-0.0029104948043823242,0.9986196160316467,0.16666666666666663,0.0,0.9994702935218811
1.4277595281600952,1.4228595495224,0.0048999786376953125,0.998638927936554,0.23809523809523814,6.164413928985596,0.9995070695877075
1.4356529712677002,1.4196679592132568,0.01598501205444336,0.9983002543449402,1.0,6.164413928985596,0.9995539784431458
1.4253746271133423,1.426835536956787,-0.0014609098434448242,0.9987015724182129,1.0,0.0,0.9996523857116699
1.4273170232772827,1.4279873371124268,-0.000670313835144043,0.9989760518074036,0.0714285714285714,6.324555397033691,0.999726414680481
1.4288551807403564,1.4279868602752686,0.0008683204650878906,0.9992362856864929,0.0714285714285714,6.324555397033691,0.9997611045837402
1.4076584577560425,1.4270704984664917,-0.01941204071044922,0.999231219291687,1.0,6.324555397033691,0.9997481107711792
1.3937780857086182,1.3949799537658691,-0.0012018680572509766,0.9990847110748291,1.0,1.7320507764816284,0.9996835589408875
1.3698641061782837,1.3684650659561157,0.0013990402221679688,0.9990736842155457,0.09523809523809523,1.7320507764816284,0.9996420741081238
1.3436274528503418,1.3430755138397217,0.0005519390106201172,0.9988412857055664,1.0,3.1622776985168457,0.9995394945144653
1.3207271099090576,1.3227237462997437,-0.001996636390686035,0.9987226128578186,1.0,5.830951690673828,0.99950110912323
1.2968990802764893,1.3059145212173462,-0.009015440940856934,0.9987916946411133,0.04761904761904767,6.244997978210449,0.9995162487030029
1.2839782238006592,1.2885406017303467,-0.0045623779296875,0.9988271594047546,1.0,6.164413928985596,0.9995236396789551
1.2743968963623047,1.272429347038269,0.0019675493240356445,0.9986675977706909,0.04761904761904767,5.291502475738525,0.999446451663971
1.25844407081604,1.2667677402496338,-0.00832366943359375,0.9986782670021057,0.023809523809523836,3.872983455657959,0.999453067779541
1.25595223903656,1.2505888938903809,0.005363345146179199,0.9984415769577026,0.04761904761904767,2.6457512378692627,0.9993478655815125
1.2489761114120483,1.2427929639816284,0.006183147430419922,0.9983654618263245,0.19047619047619047,4.0,0.9993144869804382
1.2343928813934326,1.2480149269104004,-0.013622045516967773,0.9982285499572754,1.0,3.7416574954986572,0.9992478489875793
1.2473678588867188,1.2446445226669312,0.0027233362197875977,0.9975563287734985,0.0714285714285714,2.2360680103302,0.9989352226257324
1.848313570022583,1.8532345294952393,-0.00492095947265625,0.9587719440460205,0.09523809523809523,2.0,0.9721100926399231
1.7757081985473633,1.7772445678710938,-0.0015363693237304688,0.9505226612091064,1.0,1.7320507764816284,0.9598848819732666
1.7012795209884644,1.6939221620559692,0.007357358932495117,0.9515941143035889,0.33333333333333337,6.324555397033691,0.9602729678153992
1.7085334062576294,1.6913172006607056,0.017216205596923828,0.9716145992279053,0.0714285714285714,0.0,0.9799805283546448
1.6736127138137817,1.6890299320220947,-0.015417218208312988,0.9854848384857178,0.09523809523809523,0.0,0.9910941123962402
1.6656012535095215,1.660611867904663,0.0049893856048583984,0.99668288230896,0.2857142857142857,6.0,0.9983412027359009
1.6649184226989746,1.6604119539260864,0.004506468772888184,0.9995003342628479,0.04761904761904767,2.6457512378692627,0.9997967481613159
1.6598130464553833,1.6542233228683472,0.005589723587036133,0.9995782971382141,0.0714285714285714,6.4031243324279785,0.9998356699943542
1.6425808668136597,1.6364457607269287,0.006135106086730957,0.9958353638648987,0.023809523809523836,0.0,0.9978950023651123
1.6415354013442993,1.6332581043243408,0.008277297019958496,0.9926405549049377,0.04761904761904767,6.4031243324279785,0.9959722757339478
1.6279503107070923,1.6313730478286743,-0.0034227371215820312,0.9877989888191223,1.0,6.4031243324279785,0.9929330945014954
1.6024173498153687,1.6088742017745972,-0.006456851959228516,0.9833618998527527,1.0,6.324555397033691,0.9907404780387878
1.5686736106872559,1.56533944606781,0.0033341646194458008,0.9768125414848328,1.0,3.7416574954986572,0.9864293932914734
1.5392042398452759,1.5236531496047974,0.015551090240478516,0.9710677266120911,0.1428571428571429,3.605551242828369,0.9816498756408691
1.5137133598327637,1.520200490951538,-0.006487131118774414,0.9851353168487549,0.023809523809523836,6.244997978210449,0.9919114112854004
1.5088258981704712,1.5063172578811646,0.0025086402893066406,0.9940251111984253,1.0,6.324555397033691,0.9972721934318542
1.488890290260315,1.492482304573059,-0.0035920143127441406,0.9971628785133362,1.0,2.0,0.9988143444061279
1.4534741640090942,1.4672043323516846,-0.013730168342590332,0.9985159039497375,0.023809523809523836,2.8284270763397217,0.9994128346443176
1.3937623500823975,1.3899744749069214,0.0037878751754760742,0.9991889595985413,1.0,2.0,0.9996946454048157
1.3397330045700073,1.3347786664962769,0.004954338073730469,0.9970875382423401,0.04761904761904767,3.1622776985168457,0.9987560510635376
1.2926692962646484,1.2887967824935913,0.003872513771057129,0.9941417574882507,0.2857142857142857,2.2360680103302,0.9969853162765503
1.260088324546814,1.2652435302734375,-0.005155205726623535,0.9919177889823914,0.0714285714285714,3.316624879837036,0.9955710172653198
1.236228585243225,1.2420495748519897,-0.0058209896087646484,0.9888851046562195,1.0,3.464101552963257,0.9935789704322815
1.2260452508926392,1.2304426431655884,-0.004397392272949219,0.9915841221809387,0.04761904761904767,4.358899116516113,0.9953705072402954
1.1995792388916016,1.215488314628601,-0.01590907573699951,0.9934318661689758,0.1428571428571429,4.358899116516113,0.9965749382972717
1.1882438659667969,1.1834124326705933,0.004831433296203613,0.9943604469299316,0.04761904761904767,6.480740547180176,0.9972057938575745
1.1763492822647095,1.1694884300231934,0.006860852241516113,0.9961106777191162,0.1428571428571429,6.324555397033691,0.998185932636261
1.1467065811157227,1.1697359085083008,-0.023029327392578125,0.9960910677909851,0.09523809523809523,1.4142135381698608,0.9983018040657043
1.1511752605438232,1.1465816497802734,0.004593610763549805,0.9971098899841309,0.023809523809523836,1.4142135381698608,0.9988028407096863
1.1441800594329834,1.1342072486877441,0.009972810745239258,0.9958750605583191,0.2857142857142857,6.324555397033691,0.998240053653717
1.1629302501678467,1.157586932182312,0.005343317985534668,0.9962555766105652,0.04761904761904767,5.291502475738525,0.998452365398407
1.1969274282455444,1.1708769798278809,0.026050448417663574,0.9981480240821838,0.45238095238095233,4.123105525970459,0.9993029832839966
1.2235827445983887,1.2106812000274658,0.012901544570922852,0.9978976249694824,0.0,2.8284270763397217,0.9991976022720337
1.2572474479675293,1.2569698095321655,0.00027763843536376953,0.9947673678398132,1.0,2.4494898319244385,0.9976732730865479
1.3043453693389893,1.2966184616088867,0.007726907730102539,0.996925413608551,0.04761904761904767,2.6457512378692627,0.9987636804580688
1.3172590732574463,1.3184131383895874,-0.0011540651321411133,0.9959374070167542,0.0,3.316624879837036,0.9982309937477112
1.3052644729614258,1.3055896759033203,-0.00032520294189453125,0.9959060549736023,0.04761904761904767,3.605551242828369,0.9982048273086548
1.2910237312316895,1.2929224967956543,-0.0018987655639648438,0.9975166916847229,1.0,3.464101552963257,0.999012291431427
1.275316596031189,1.277168869972229,-0.001852273941040039,0.9964914917945862,0.33333333333333337,5.5677642822265625,0.9984455704689026
1.2416987419128418,1.2573466300964355,-0.01564788818359375,0.9969789385795593,0.0714285714285714,5.291502475738525,0.9986198544502258
1.2192246913909912,1.2084858417510986,0.010738849639892578,0.9978148341178894,0.11904761904761907,6.244997978210449,0.9990696907043457
1.1630058288574219,1.1684869527816772,-0.005481123924255371,0.9986517429351807,0.023809523809523836,5.74456262588501,0.9994615316390991
1.1288213729858398,1.1394071578979492,-0.010585784912109375,0.998085618019104,0.1428571428571429,5.74456262588501,0.9991345405578613
1.1211097240447998,1.1032586097717285,0.01785111427307129,0.9990828633308411,0.11904761904761907,6.164413928985596,0.9996225237846375
1.1022284030914307,1.1054028272628784,-0.003174424171447754,0.9987977147102356,0.2857142857142857,6.164413928985596,0.9994756579399109
1.1067637205123901,1.1040302515029907,0.002733469009399414,0.9990320205688477,0.0,0.0,0.9995881915092468
1.0971914529800415,1.0931870937347412,0.004004359245300293,0.9985760450363159,0.7380952380952381,6.4031243324279785,0.9993727207183838
1.081393837928772,1.0784382820129395,0.0029555559158325195,0.9987712502479553,0.0714285714285714,1.0,0.9994646310806274
1.089518666267395,1.081107497215271,0.008411169052124023,0.9987842440605164,1.0,6.480740547180176,0.9994692802429199
1.110268235206604,1.1098555326461792,0.0004127025604248047,0.9990954995155334,0.2142857142857143,0.0,0.9996132850646973
1.136926531791687,1.1317424774169922,0.005184054374694824,0.9979584217071533,1.0,0.0,0.9990499019622803
1.1475359201431274,1.1496721506118774,-0.00213623046875,0.9986821413040161,0.09523809523809523,5.291502475738525,0.9994173645973206
1.1524641513824463,1.1475909948349,0.004873156547546387,0.9978779554367065,1.0,5.291502475738525,0.9990085363388062
1.1636227369308472,1.1679198741912842,-0.004297137260437012,0.9945016503334045,1.0,4.690415859222412,0.997073233127594
1.1811692714691162,1.1779756546020508,0.0031936168670654297,0.9948192834854126,0.023809523809523836,4.690415859222412,0.9972459077835083
1.2152633666992188,1.2164406776428223,-0.0011773109436035156,0.9992501735687256,0.0,6.324555397033691,0.999674916267395
1.2398608922958374,1.2320995330810547,0.007761359214782715,0.9983984231948853,1.0,6.324555397033691,0.9992526769638062
1.2339826822280884,1.2325568199157715,0.0014258623123168945,0.9962879419326782,1.0,6.4031243324279785,0.9980994462966919
1.2243143320083618,1.220721960067749,0.003592371940612793,0.9970402717590332,1.0,6.4031243324279785,0.998517632484436
1.2143232822418213,1.2193115949630737,-0.004988312721252441,0.9972478747367859,0.33333333333333337,0.0,0.9986293315887451
1.1975406408309937,1.2079837322235107,-0.01044309139251709,0.9955123066902161,1.0,0.0,0.9976463913917542
1.2105125188827515,1.2081687450408936,0.00234377384185791,0.9934144020080566,0.47619047619047616,6.324555397033691,0.9963793754577637
1.2165255546569824,1.2190206050872803,-0.0024950504302978516,0.9950881004333496,1.0,2.0,0.9974038600921631
1.2157552242279053,1.232552170753479,-0.01679694652557373,0.9903618097305298,0.04761904761904767,2.4494898319244385,0.994422435760498
1.236449122428894,1.225228190422058,0.011220932006835938,0.995550274848938,1.0,2.2360680103302,0.9977176189422607
1.24148428440094,1.2524056434631348,-0.010921359062194824,0.9890705943107605,0.023809523809523836,6.4031243324279785,0.9936019778251648
1.2575581073760986,1.2547295093536377,0.0028285980224609375,0.9903672337532043,1.0,6.244997978210449,0.9944671392440796
1.252886176109314,1.255845069885254,-0.0029588937759399414,0.98768550157547,1.0,2.4494898319244385,0.9926619529724121
1.256052851676941,1.2474913597106934,0.008561491966247559,0.9857269525527954,1.0,2.0,0.9912000298500061
1.238268256187439,1.2373586893081665,0.0009095668792724609,0.9900835752487183,0.04761904761904767,3.464101552963257,0.9942190051078796
1.20585036277771,1.2141540050506592,-0.008303642272949219,0.9882100820541382,0.04761904761904767,5.5677642822265625,0.9929385185241699
1.2294262647628784,1.2283817529678345,0.0010445117950439453,0.9921781420707703,0.09523809523809523,6.324555397033691,0.995582103729248
1.2228498458862305,1.216326117515564,0.006523728370666504,0.9870507121086121,0.023809523809523836,1.7320507764816284,0.9921248555183411
1.2028120756149292,1.2011351585388184,0.0016769170761108398,0.9871649742126465,1.0,3.0,0.9922096133232117
1.1951632499694824,1.2232097387313843,-0.028046488761901855,0.9870983362197876,0.0714285714285714,3.316624879837036,0.9921698570251465
1.2196857929229736,1.204308032989502,0.01537775993347168,0.9901930093765259,0.0714285714285714,2.0,0.9942879676818848
1.213904619216919,1.2075252532958984,0.006379365921020508,0.9864974617958069,0.023809523809523836,2.8284270763397217,0.9917362928390503
1.2131656408309937,1.199094533920288,0.014071106910705566,0.9827588200569153,0.26190476190476186,2.0,0.9889923334121704
1.2028900384902954,1.1982980966567993,0.004591941833496094,0.9845651388168335,1.0,3.605551242828369,0.9903426170349121
1.1953010559082031,1.1927133798599243,0.0025876760482788086,0.9848306179046631,0.04761904761904767,4.123105525970459,0.9905335903167725
1.1967453956604004,1.178963541984558,0.017781853675842285,0.9907629489898682,0.023809523809523836,3.464101552963257,0.9946653842926025
1.1861069202423096,1.1869395971298218,-0.000832676887512207,0.9846434593200684,0.23809523809523814,5.916079998016357,0.9904041886329651
1.1804921627044678,1.190039873123169,-0.009547710418701172,0.9798487424850464,0.023809523809523836,5.916079998016357,0.9867773652076721
1.1860569715499878,1.1889970302581787,-0.002940058708190918,0.9847643971443176,0.11904761904761907,2.6457512378692627,0.9904966950416565
1.1860480308532715,1.1956462860107422,-0.009598255157470703,0.9790980815887451,0.0714285714285714,3.1622776985168457,0.9861900210380554
1.196338176727295,1.1891883611679077,0.007149815559387207,0.9866176843643188,0.023809523809523836,6.0,0.9918330311775208
1.199514389038086,1.1971008777618408,0.002413511276245117,0.9853914976119995,0.2857142857142857,5.385164737701416,0.9909593462944031
1.2033857107162476,1.202575922012329,0.000809788703918457,0.9876693487167358,0.11904761904761907,3.464101552963257,0.9925758242607117
1.2173782587051392,1.1975656747817993,0.019812583923339844,0.9890310168266296,0.16666666666666663,1.7320507764816284,0.9935048818588257
1.211138367652893,1.2121696472167969,-0.0010312795639038086,0.9819803237915039,1.0,3.316624879837036,0.988419771194458
1.2205688953399658,1.2070896625518799,0.013479232788085938,0.9863450527191162,0.16666666666666663,2.8284270763397217,0.9916325211524963
1.2155735492706299,1.2142056226730347,0.0013679265975952148,0.9767904877662659,0.09523809523809523,3.316624879837036,0.9843337535858154
1.2200562953948975,1.210712194442749,0.009344100952148438,0.9862919449806213,0.1428571428571429,2.4494898319244385,0.9915957450866699
1.2152178287506104,1.216210961341858,-0.0009931325912475586,0.9818383455276489,1.0,3.464101552963257,0.9883161783218384
1.2183159589767456,1.2092869281768799,0.009029030799865723,0.987231433391571,0.30952380952380953,3.872983455657959,0.9922630190849304
1.2143349647521973,1.211939811706543,0.002395153045654297,0.9800287485122681,0.0714285714285714,4.123105525970459,0.9869222640991211
1.2181203365325928,1.206896185874939,0.011224150657653809,0.9815433025360107,0.0,1.7320507764816284,0.988091766834259
1.2102138996124268,1.2135170698165894,-0.0033031702041625977,0.9792215824127197,0.26190476190476186,6.244997978210449,0.9862998127937317
1.2027528285980225,1.2197060585021973,-0.016953229904174805,0.9757822155952454,0.0714285714285714,5.5677642822265625,0.9835305213928223
1.2105737924575806,1.2140954732894897,-0.0035216808319091797,0.9814115762710571,0.19047619047619047,5.5677642822265625,0.9879891872406006
1.2172359228134155,1.2088103294372559,0.008425593376159668,0.9807496666908264,0.19047619047619047,6.244997978210449,0.9874871373176575
1.2142040729522705,1.21085786819458,0.0033462047576904297,0.972679853439331,0.09523809523809523,6.244997978210449,0.9809415340423584
1.2229613065719604,1.206800937652588,0.01616036891937256,0.9857193231582642,0.3571428571428571,6.244997978210449,0.99119633436203
1.2182718515396118,1.2148078680038452,0.0034639835357666016,0.9775164723396301,0.04761904761904767,6.244997978210449,0.9849407076835632
1.2223012447357178,1.2137476205825806,0.008553624153137207,0.9826656579971313,0.0714285714285714,5.916079998016357,0.9889495372772217
1.225582480430603,1.2125402688980103,0.013042211532592773,0.9806221723556519,1.0,3.0,0.987385630607605
1.2182031869888306,1.2211956977844238,-0.0029925107955932617,0.9775209426879883,0.26190476190476186,2.6457512378692627,0.9849547147750854
1.2229686975479126,1.2169097661972046,0.006058931350708008,0.9816282391548157,1.0,3.316624879837036,0.9881574511528015
1.221148133277893,1.219841480255127,0.0013066530227661133,0.9781356453895569,0.0714285714285714,4.0,0.9854373931884766
1.2145808935165405,1.226265549659729,-0.011684656143188477,0.9765735864639282,1.0,3.1622776985168457,0.9841697812080383
1.2212337255477905,1.218432068824768,0.002801656723022461,0.9849340319633484,0.0714285714285714,4.358899116516113,0.9906250238418579
1.2190053462982178,1.2200921773910522,-0.0010868310928344727,0.9857597351074219,1.0,4.358899116516113,0.9912242889404297
1.2205814123153687,1.2195688486099243,0.001012563705444336,0.9800664782524109,0.16666666666666663,1.7320507764816284,0.986956775188446
1.2157161235809326,1.2237608432769775,-0.008044719696044922,0.9763216972351074,0.04761904761904767,3.0,0.9839808940887451
1.2287821769714355,1.2100359201431274,0.018746256828308105,0.9860236644744873,0.11904761904761907,4.358899116516113,0.991405725479126
1.21433424949646,1.22540283203125,-0.011068582534790039,0.9759641289710999,0.23809523809523814,4.0,0.9836847186088562
1.2119041681289673,1.2273638248443604,-0.015459656715393066,0.9771937131881714,0.19047619047619047,6.4031243324279785,0.9846843481063843
1.2233527898788452,1.2174394130706787,0.005913376808166504,0.9781715273857117,0.04761904761904767,5.916079998016357,0.9854667782783508
1.2146127223968506,1.2275701761245728,-0.012957453727722168,0.9774370193481445,0.40476190476190477,4.123105525970459,0.984891951084137
1.2134462594985962,1.229095220565796,-0.015648961067199707,0.9807634949684143,0.04761904761904767,3.464101552963257,0.9874968528747559
1.2153759002685547,1.227494239807129,-0.012118339538574219,0.9787737131118774,0.023809523809523836,6.480740547180176,0.9859492778778076
1.230569839477539,1.2091195583343506,0.021450281143188477,0.991119921207428,0.19047619047619047,5.291502475738525,0.9949100017547607
1.214869499206543,1.2279309034347534,-0.01306140422821045,0.9753339290618896,0.3571428571428571,3.605551242828369,0.9831692576408386
1.2263298034667969,1.2181944847106934,0.008135318756103516,0.9833233952522278,0.023809523809523836,3.605551242828369,0.9894393086433411
1.2253775596618652,1.2214374542236328,0.003940105438232422,0.9732264280319214,1.0,2.6457512378692627,0.9814212322235107
1.2273993492126465,1.2173455953598022,0.010053753852844238,0.9806607365608215,0.16666666666666663,2.8284270763397217,0.9874235391616821
1.2281708717346191,1.2158148288726807,0.012356042861938477,0.9833005666732788,0.2857142857142857,6.244997978210449,0.9894199371337891
1.2165606021881104,1.2274881601333618,-0.010927557945251465,0.9771181344985962,0.0,6.244997978210449,0.9846289157867432
1.220086693763733,1.2246208190917969,-0.004534125328063965,0.9779964685440063,1.0,6.244997978210449,0.985326886177063
1.2234594821929932,1.2215408086776733,0.0019186735153198242,0.9796517491340637,0.33333333333333337,6.082762718200684,0.9866297841072083
1.2285782098770142,1.215415596961975,0.013162612915039062,0.9840186834335327,0.26190476190476186,2.0,0.989957869052887
1.2295669317245483,1.214404582977295,0.015162348747253418,0.9785221815109253,0.04761904761904767,1.7320507764816284,0.9857473969459534
1.2261780500411987,1.2184348106384277,0.007743239402770996,0.9798652529716492,0.11904761904761907,1.0,0.9868012070655823
1.2133307456970215,1.2298074960708618,-0.016476750373840332,0.971514880657196,0.0714285714285714,0.0,0.9799607396125793
1.2240701913833618,1.2208154201507568,0.0032547712326049805,0.9813687801361084,1.0,3.0,0.9879645109176636
1.2172037363052368,1.225268006324768,-0.00806427001953125,0.9699513912200928,0.0714285714285714,3.7416574954986572,0.9785921573638916
1.2233213186264038,1.2206668853759766,0.002654433250427246,0.973677396774292,1.0,2.4494898319244385,0.9817972779273987
1.2135143280029297,1.2309290170669556,-0.01741468906402588,0.9728448987007141,0.11904761904761907,1.7320507764816284,0.9810911417007446
1.2151985168457031,1.2299244403839111,-0.014725923538208008,0.982573390007019,0.0714285714285714,6.4031243324279785,0.9888790845870972
1.2185367345809937,1.2266396284103394,-0.008102893829345703,0.9751423597335815,0.0,6.164413928985596,0.9830107688903809
1.2203508615493774,1.2251211404800415,-0.0047702789306640625,0.9745576977729797,0.023809523809523836,4.242640495300293,0.9825183153152466
1.2279813289642334,1.2170898914337158,0.010891437530517578,0.982897937297821,0.023809523809523836,3.464101552963257,0.9891180992126465
1.2170155048370361,1.227784514427185,-0.010769009590148926,0.976301372051239,0.19047619047619047,6.324555397033691,0.9839584231376648
1.2201932668685913,1.224757432937622,-0.004564166069030762,0.9737502932548523,0.1428571428571429,6.082762718200684,0.9818444848060608
1.2274603843688965,1.2184547185897827,0.00900566577911377,0.9815943837165833,0.04761904761904767,2.6457512378692627,0.988132119178772
1.2184489965438843,1.227180004119873,-0.00873100757598877,0.9749847054481506,0.023809523809523836,6.164413928985596,0.9828798174858093
1.2224650382995605,1.2234348058700562,-0.0009697675704956055,0.9772788882255554,1.0,6.324555397033691,0.9847500920295715
1.2280058860778809,1.2176671028137207,0.010338783264160156,0.9809379577636719,0.09523809523809523,2.0,0.9876323938369751
1.2164421081542969,1.2282633781433105,-0.011821269989013672,0.9725834131240845,0.33333333333333337,1.7320507764816284,0.980863630771637
1.2209751605987549,1.224911093711853,-0.0039359331130981445,0.9765356183052063,0.04761904761904767,2.6457512378692627,0.9841563105583191
1.2259819507598877,1.2194870710372925,0.006494879722595215,0.976703405380249,1.0,3.0,0.984286367893219
1.230743408203125,1.2152745723724365,0.015468835830688477,0.9786278009414673,0.11904761904761907,1.4142135381698608,0.9858286380767822
1.2207685708999634,1.2247146368026733,-0.003946065902709961,0.9818312525749207,0.09523809523809523,2.0,0.9883177280426025
1.2258059978485107,1.2203935384750366,0.005412459373474121,0.9754997491836548,1.0,1.0,0.9833033084869385
1.221809983253479,1.2245758771896362,-0.0027658939361572266,0.9772239923477173,0.04761904761904767,1.0,0.9847092628479004
1.2252167463302612,1.2211110591888428,0.004105687141418457,0.9792579412460327,0.04761904761904767,1.7320507764816284,0.986328661441803
1.2209519147872925,1.2252540588378906,-0.0043021440505981445,0.9758340716362,0.023809523809523836,6.324555397033691,0.9835765957832336
1.2239614725112915,1.221643090248108,0.0023183822631835938,0.9835243821144104,0.1428571428571429,6.324555397033691,0.989589512348175
1.214928388595581,1.23079514503479,-0.015866756439208984,0.9733448028564453,0.0714285714285714,2.2360680103302,0.981521487236023
1.2217410802841187,1.2238229513168335,-0.0020818710327148438,0.9736247062683105,0.0714285714285714,6.244997978210449,0.9817449450492859
1.2304394245147705,1.216123342514038,0.014316082000732422,0.9777401685714722,0.023809523809523836,6.4031243324279785,0.985120415687561
1.2258927822113037,1.2197842597961426,0.006108522415161133,0.9818530082702637,0.0,2.2360680103302,0.9883347153663635
1.2142359018325806,1.2319772243499756,-0.01774132251739502,0.975476086139679,0.023809523809523836,2.2360680103302,0.9832918047904968
1.2225792407989502,1.2222832441329956,0.00029599666595458984,0.9877947568893433,0.04761904761904767,6.4031243324279785,0.9926696419715881
1.2209762334823608,1.2236838340759277,-0.0027076005935668945,0.9724729061126709,1.0,6.244997978210449,0.9807778000831604
1.2290170192718506,1.2175029516220093,0.011514067649841309,0.979256808757782,0.04761904761904767,2.6457512378692627,0.9863329529762268
1.232000708580017,1.2144440412521362,0.01755666732788086,0.9834012985229492,0.0714285714285714,6.164413928985596,0.9894996881484985
1.218727946281433,1.2277145385742188,-0.008986592292785645,0.9773439168930054,1.0,6.244997978210449,0.9848117828369141
1.2149479389190674,1.2303345203399658,-0.015386581420898438,0.9748417139053345,0.023809523809523836,6.244997978210449,0.9827696084976196
1.228197693824768,1.2193487882614136,0.008848905563354492,0.9799309372901917,0.09523809523809523,6.0,0.9868632555007935
1.2186603546142578,1.226294755935669,-0.007634401321411133,0.9728614687919617,0.023809523809523836,2.8284270763397217,0.9811145663261414
1.2251362800598145,1.2211289405822754,0.0040073394775390625,0.9831278920173645,1.0,2.2360680103302,0.9892978668212891
1.2256077527999878,1.2210404872894287,0.004567265510559082,0.9786987900733948,0.0714285714285714,6.082762718200684,0.9858847260475159
1.2252018451690674,1.2207119464874268,0.004489898681640625,0.9781937599182129,0.09523809523809523,6.4031243324279785,0.9854865670204163
1.2270230054855347,1.219563364982605,0.0074596405029296875,0.9822917580604553,1.0,6.4031243324279785,0.9886619448661804
1.2246551513671875,1.2217930555343628,0.002862095832824707,0.9802454710006714,0.0714285714285714,4.690415859222412,0.9871032238006592
1.2144237756729126,1.2315661907196045,-0.017142415046691895,0.9731948375701904,1.0,4.4721360206604,0.9813854098320007
1.2181135416030884,1.2285816669464111,-0.010468125343322754,0.9768980145454407,0.1428571428571429,4.0,0.9844505190849304
1.2258232831954956,1.2208075523376465,0.005015730857849121,0.9814246296882629,0.04761904761904767,1.7320507764816284,0.988013505935669
1.2185280323028564,1.2274188995361328,-0.008890867233276367,0.9728527069091797,0.11904761904761907,3.1622776985168457,0.9810894727706909
1.2281631231307983,1.2185214757919312,0.009641647338867188,0.9774272441864014,1.0,3.464101552963257,0.9848679304122925
1.223660945892334,1.2226159572601318,0.0010449886322021484,0.9822483658790588,0.023809523809523836,6.244997978210449,0.9886350631713867
1.221140742301941,1.2236363887786865,-0.0024956464767456055,0.983409583568573,1.0,6.164413928985596,0.989510715007782
1.2256309986114502,1.2211394309997559,0.004491567611694336,0.9756670594215393,0.47619047619047616,1.4142135381698608,0.983437716960907
1.2213702201843262,1.224625587463379,-0.0032553672790527344,0.9751608967781067,0.33333333333333337,6.324555397033691,0.9830281734466553
1.2225936651229858,1.2237558364868164,-0.0011621713638305664,0.9813329577445984,0.04761904761904767,0.0,0.987938642501831
1.2216218709945679,1.2248047590255737,-0.0031828880310058594,0.9807964563369751,0.023809523809523836,6.324555397033691,0.9875293970108032
1.2184759378433228,1.2279713153839111,-0.009495377540588379,0.9751650094985962,0.2142857142857143,2.6457512378692627,0.983025848865509
1.223772644996643,1.2227888107299805,0.0009838342666625977,0.9790523648262024,0.0714285714285714,2.8284270763397217,0.9861690998077393
1.2265584468841553,1.218971848487854,0.0075865983963012695,0.9845578670501709,1.0,6.4031243324279785,0.9903519153594971
1.2222092151641846,1.2246596813201904,-0.0024504661560058594,0.9814179539680481,0.09523809523809523,6.4031243324279785,0.988006591796875
1.2153010368347168,1.231004238128662,-0.015703201293945312,0.9790114164352417,0.04761904761904767,6.4031243324279785,0.9861369132995605
1.2191331386566162,1.2279691696166992,-0.008836030960083008,0.9788557887077332,1.0,5.656854152679443,0.9860183000564575
1.2240169048309326,1.2227150201797485,0.001301884651184082,0.9762122631072998,1.0,3.316624879837036,0.9838873147964478
1.2191988229751587,1.2271687984466553,-0.007969975471496582,0.9792877435684204,0.04761904761904767,3.7416574954986572,0.9863532185554504
1.223314642906189,1.2229053974151611,0.00040924549102783203,0.9767422676086426,0.16666666666666663,3.7416574954986572,0.984322726726532
1.230913519859314,1.2129449844360352,0.01796853542327881,0.9883896112442017,0.023809523809523836,2.0,0.993068516254425
1.226644515991211,1.2197386026382446,0.006905913352966309,0.9749619960784912,1.0,2.4494898319244385,0.9828594923019409
1.2161707878112793,1.2307952642440796,-0.014624476432800293,0.9752848744392395,0.023809523809523836,6.244997978210449,0.9831417202949524
1.2178401947021484,1.2283248901367188,-0.010484695434570312,0.9735423922538757,1.0,6.164413928985596,0.9816804528236389
1.2231358289718628,1.223355770111084,-0.0002199411392211914,0.9817277789115906,0.23809523809523814,2.0,0.9882380366325378
1.231310248374939,1.2146433591842651,0.016666889190673828,0.9779931902885437,0.023809523809523836,1.4142135381698608,0.9853220582008362
1.226072907447815,1.2208261489868164,0.005246758460998535,0.9769327044487,0.30952380952380953,3.316624879837036,0.9844692945480347
1.2333072423934937,1.2144564390182495,0.01885080337524414,0.9796769618988037,0.023809523809523836,5.74456262588501,0.9866630434989929
1.2257075309753418,1.2208685874938965,0.0048389434814453125,0.978592038154602,0.0714285714285714,0.0,0.9858092069625854
1.2281148433685303,1.218127727508545,0.009987115859985352,0.9805974960327148,0.0714285714285714,6.4031243324279785,0.9873687624931335
1.228463053703308,1.2169525623321533,0.011510491371154785,0.9859607815742493,1.0,1.7320507764816284,0.9913691282272339
1.2240492105484009,1.2219045162200928,0.0021446943283081055,0.9808117151260376,0.09523809523809523,1.7320507764816284,0.9875369071960449
1.229276180267334,1.2174806594848633,0.011795520782470703,0.9769969582557678,0.0,1.4142135381698608,0.9845311641693115
1.2215001583099365,1.2250683307647705,-0.0035681724548339844,0.9757349491119385,0.04761904761904767,3.0,0.983497142791748
1.2214361429214478,1.2251205444335938,-0.003684401512145996,0.9774982333183289,0.2142857142857143,5.830951690673828,0.9849346280097961
1.2196624279022217,1.2268301248550415,-0.007167696952819824,0.9770982265472412,1.0,6.082762718200684,0.9846080541610718
1.2295747995376587,1.216225028038025,0.013349771499633789,0.973879337310791,1.0,3.1622776985168457,0.9819544553756714
1.2215527296066284,1.2248246669769287,-0.003271937370300293,0.9762309193611145,0.023809523809523836,3.605551242828369,0.9839118123054504
1.2083925008773804,1.2394914627075195,-0.03109896183013916,0.9740465879440308,0.04761904761904767,2.4494898319244385,0.9820927381515503
1.222299575805664,1.2217676639556885,0.0005319118499755859,0.9687552452087402,0.023809523809523836,6.164413928985596,0.977545440196991
1.2279951572418213,1.2188748121261597,0.009120345115661621,0.9755848050117493,0.023809523809523836,6.4031243324279785,0.9833701252937317
1.2185630798339844,1.227626085281372,-0.009063005447387695,0.9736922383308411,0.19047619047619047,1.4142135381698608,0.9817973971366882
1.225014567375183,1.2214672565460205,0.0035473108291625977,0.9800673127174377,1.0,6.4031243324279785,0.9869590997695923
1.2235864400863647,1.2226017713546753,0.0009846687316894531,0.9820411801338196,0.11904761904761907,6.324555397033691,0.9884790182113647
1.219916582107544,1.2258012294769287,-0.005884647369384766,0.9769213199615479,0.26190476190476186,6.324555397033691,0.9844684600830078
1.2159250974655151,1.228772521018982,-0.012847423553466797,0.9707772135734558,0.04761904761904767,6.324555397033691,0.9793096780776978
1.2189515829086304,1.228330373764038,-0.009378790855407715,0.981941282749176,0.09523809523809523,3.464101552963257,0.9883991479873657
1.220100998878479,1.2253062725067139,-0.005205273628234863,0.9720273613929749,1.0,3.605551242828369,0.9803807735443115
1.2255961894989014,1.2203083038330078,0.005287885665893555,0.9835599064826965,0.023809523809523836,6.4031243324279785,0.9896150827407837
1.2227489948272705,1.2240370512008667,-0.0012880563735961914,0.97882479429245,0.023809523809523836,6.4031243324279785,0.9859856367111206
1.2239526510238647,1.2233917713165283,0.0005608797073364258,0.9788079857826233,1.0,6.4031243324279785,0.9859816431999207
1.2285962104797363,1.2180191278457642,0.010577082633972168,0.9799103736877441,0.04761904761904767,6.082762718200684,0.9868388772010803
1.2243497371673584,1.2224135398864746,0.001936197280883789,0.977879524230957,1.0,3.1622776985168457,0.9852361679077148
1.2173669338226318,1.2272686958312988,-0.009901762008666992,0.9808305501937866,0.04761904761904767,2.2360680103302,0.9875513315200806
1.221827745437622,1.224827766418457,-0.003000020980834961,0.975243866443634,0.2857142857142857,2.6457512378692627,0.9830987453460693
1.2213417291641235,1.2253061532974243,-0.003964424133300781,0.9807133674621582,0.023809523809523836,3.605551242828369,0.9874623417854309
1.2162564992904663,1.230271339416504,-0.014014840126037598,0.980319619178772,1.0,4.123105525970459,0.9871613383293152
1.2187963724136353,1.2280563116073608,-0.009259939193725586,0.9760903120040894,0.023809523809523836,6.082762718200684,0.9837938547134399
1.2293291091918945,1.2168794870376587,0.01244962215423584,0.9845602512359619,1.0,6.4031243324279785,0.9903515577316284
1.2207626104354858,1.226541519165039,-0.005778908729553223,0.9790968894958496,0.11904761904761907,6.4031243324279785,0.9861971139907837
1.2124764919281006,1.2323931455612183,-0.019916653633117676,0.970304012298584,0.11904761904761907,6.324555397033691,0.9788873195648193
1.2290410995483398,1.2172558307647705,0.011785268783569336,0.9827840924263,0.04761904761904767,6.324555397033691,0.9890405535697937
1.2153841257095337,1.229127287864685,-0.013743162155151367,0.9712702035903931,0.16666666666666663,6.4031243324279785,0.979751467704773
1.231294870376587,1.214830994606018,0.016463875770568848,0.978966236114502,0.2857142857142857,6.4031243324279785,0.9860946536064148
1.2179677486419678,1.229357123374939,-0.011389374732971191,0.9803200364112854,0.11904761904761907,6.4031243324279785,0.987158477306366
1.2342607975006104,1.2055708169937134,0.028689980506896973,0.9948008060455322,1.0,2.2360680103302,0.9972205758094788
1.225624680519104,1.2201268672943115,0.0054978132247924805,0.9821869730949402,0.023809523809523836,2.2360680103302,0.9885860681533813
1.2324566841125488,1.2140499353408813,0.01840674877166748,0.9796897768974304,1.0,6.4031243324279785,0.9866642951965332
1.221474528312683,1.2249987125396729,-0.003524184226989746,0.9786863923072815,0.04761904761904767,0.0,0.9858781695365906
1.2222813367843628,1.2245306968688965,-0.0022493600845336914,0.9784303307533264,1.0,6.324555397033691,0.9856826066970825
1.227160930633545,1.2194724082946777,0.0076885223388671875,0.9810133576393127,0.023809523809523836,1.7320507764816284,0.9876992106437683
1.2165817022323608,1.2269012928009033,-0.01031959056854248,0.9694993495941162,1.0,6.4031243324279785,0.9781850576400757
1.224731206893921,1.2219089269638062,0.002822279930114746,0.9775636196136475,0.023809523809523836,0.0,0.9849953651428223
1.2152881622314453,1.2305004596710205,-0.015212297439575195,0.9726369976997375,0.09523809523809523,6.164413928985596,0.980912983417511
1.2207809686660767,1.2260112762451172,-0.005230307579040527,0.9753512144088745,0.023809523809523836,1.7320507764816284,0.9831861257553101
1.224454402923584,1.2219529151916504,0.0025014877319335938,0.9829151034355164,1.0,2.8284270763397217,0.9891297817230225
1.2155729532241821,1.2305058240890503,-0.014932870864868164,0.976815402507782,1.0,2.8284270763397217,0.9843891859054565
1.2275044918060303,1.2178153991699219,0.009689092636108398,0.9857876896858215,0.04761904761904767,6.4031243324279785,0.9912401437759399
1.223824143409729,1.2221230268478394,0.0017011165618896484,0.9731878042221069,0.023809523809523836,6.324555397033691,0.981385350227356
1.216205358505249,1.2308175563812256,-0.014612197875976562,0.9776338338851929,1.0,2.0,0.985037088394165
1.2234700918197632,1.2224422693252563,0.001027822494506836,0.9837295413017273,1.0,2.4494898319244385,0.9897454977035522
1.225379228591919,1.2206419706344604,0.004737257957458496,0.9732942581176758,0.09523809523809523,3.464101552963257,0.9814600944519043
1.2200095653533936,1.2271887063980103,-0.007179141044616699,0.9769799709320068,0.023809523809523836,5.4772257804870605,0.9845020174980164
1.229069709777832,1.218494176864624,0.010575532913208008,0.9788430333137512,0.2142857142857143,5.196152210235596,0.9860072731971741
1.2236016988754272,1.2228840589523315,0.0007176399230957031,0.9818158149719238,0.023809523809523836,4.582575798034668,0.9883100986480713
1.2277848720550537,1.2192729711532593,0.008511900901794434,0.9768822193145752,1.0,4.690415859222412,0.9844297170639038
1.218941569328308,1.2275913953781128,-0.008649826049804688,0.9762696027755737,0.04761904761904767,4.795831680297852,0.9839364290237427
1.2278094291687012,1.2187480926513672,0.009061336517333984,0.9772941470146179,0.1428571428571429,5.74456262588501,0.9847702980041504
1.2215819358825684,1.225061297416687,-0.0034793615341186523,0.9765802621841431,0.0,6.480740547180176,0.9841951131820679
1.2255876064300537,1.2207001447677612,0.0048874616622924805,0.9839160442352295,0.2857142857142857,1.4142135381698608,0.9898772239685059
1.2166770696640015,1.2283505201339722,-0.011673450469970703,0.9710855484008789,1.0,1.4142135381698608,0.979577362537384
1.2195639610290527,1.22775399684906,-0.008190035820007324,0.981168806552887,0.3571428571428571,3.1622776985168457,0.9878174066543579
1.2250070571899414,1.2199190855026245,0.0050879716873168945,0.9706695079803467,0.1428571428571429,5.4772257804870605,0.9792101383209229
1.2309921979904175,1.2163240909576416,0.014668107032775879,0.9771966934204102,0.38095238095238093,6.0,0.9846785664558411
1.2170531749725342,1.229684829711914,-0.012631654739379883,0.9766188263893127,0.2142857142857143,2.4494898319244385,0.9842337369918823
1.2181020975112915,1.2285692691802979,-0.010467171669006348,0.9796956181526184,1.0,1.0,0.9866728782653809
1.2139294147491455,1.233109474182129,-0.0191800594329834,0.9779307842254639,0.0,2.0,0.9852831363677979
1.233914852142334,1.2120634317398071,0.021851420402526855,0.983505129814148,0.04761904761904767,2.4494898319244385,0.9895688891410828
1.2231132984161377,1.2228511571884155,0.00026214122772216797,0.982990026473999,0.04761904761904767,3.464101552963257,0.9891958832740784
1.2241579294204712,1.2214443683624268,0.0027135610580444336,0.9788352251052856,0.2857142857142857,2.4494898319244385,0.985986053943634
1.2176061868667603,1.2297290563583374,-0.012122869491577148,0.9740455150604248,1.0,6.4031243324279785,0.9821178913116455
1.2306663990020752,1.2151305675506592,0.015535831451416016,0.9838016033172607,0.1428571428571429,6.324555397033691,0.98979651927948
1.222705364227295,1.2238154411315918,-0.001110076904296875,0.9762721657752991,0.0,2.0,0.9839374423027039
1.2249946594238281,1.221198320388794,0.0037963390350341797,0.9752445816993713,0.023809523809523836,6.324555397033691,0.9830949902534485
1.2261886596679688,1.2206425666809082,0.005546092987060547,0.9750162363052368,0.0714285714285714,6.324555397033691,0.9829021692276001
1.2251956462860107,1.2211666107177734,0.004029035568237305,0.9753674268722534,0.16666666666666663,1.7320507764816284,0.9831898808479309
1.228507399559021,1.2183045148849487,0.010202884674072266,0.9807639718055725,0.11904761904761907,1.4142135381698608,0.9875026941299438
1.2240257263183594,1.2224442958831787,0.001581430435180664,0.9780087471008301,0.023809523809523836,2.0,0.9853391647338867
1.219783067703247,1.2266749143600464,-0.006891846656799316,0.9757100939750671,1.0,1.4142135381698608,0.983476996421814
1.2143253087997437,1.230362892150879,-0.016037583351135254,0.9706904888153076,0.04761904761904767,6.244997978210449,0.9792500138282776
1.2268626689910889,1.219455599784851,0.007407069206237793,0.981535792350769,0.04761904761904767,6.324555397033691,0.9880945086479187
1.2287887334823608,1.2178198099136353,0.010968923568725586,0.9792500734329224,1.0,2.2360680103302,0.9863250255584717
1.221659541130066,1.225454568862915,-0.003795027732849121,0.9789705276489258,0.04761904761904767,1.7320507764816284,0.9861052632331848
1.2157807350158691,1.2309868335723877,-0.015206098556518555,0.9766459465026855,0.023809523809523836,3.1622776985168457,0.9842491745948792
1.2177512645721436,1.2285962104797363,-0.010844945907592773,0.9785904884338379,0.023809523809523836,2.4494898319244385,0.9857999682426453
1.2262604236602783,1.2201257944107056,0.006134629249572754,0.9816036820411682,0.0714285714285714,2.2360680103302,0.9881492257118225
1.2160816192626953,1.230921983718872,-0.014840364456176758,0.9776959419250488,0.0714285714285714,1.7320507764816284,0.9850984811782837
1.225677490234375,1.2205184698104858,0.00515902042388916,0.9771698713302612,1.0,1.4142135381698608,0.9846692681312561
1.2217453718185425,1.2248896360397339,-0.0031442642211914062,0.9769551753997803,0.04761904761904767,1.7320507764816284,0.9844943881034851
1.2233701944351196,1.2234230041503906,-5.2809715270996094e-05,0.9774261713027954,0.0714285714285714,1.0,0.9848735928535461
1.2211558818817139,1.2252005338668823,-0.004044651985168457,0.9770519137382507,0.1428571428571429,2.4494898319244385,0.9845722913742065
1.2297449111938477,1.2162293195724487,0.013515591621398926,0.9770365357398987,0.09523809523809523,2.6457512378692627,0.9845583438873291
1.2240092754364014,1.2224565744400024,0.0015527009963989258,0.9796657562255859,0.04761904761904767,1.7320507764816284,0.9866506457328796
1.2176964282989502,1.2280222177505493,-0.010325789451599121,0.9726935029029846,0.0714285714285714,3.1622776985168457,0.9809554815292358
1.229802131652832,1.2157942056655884,0.014007925987243652,0.9798241853713989,0.0,3.0,0.9867709279060364
1.2236617803573608,1.222792387008667,0.0008693933486938477,0.9773410558700562,0.04761904761904767,2.2360680103302,0.9847931861877441
1.2212960720062256,1.225286841392517,-0.003990769386291504,0.9761030077934265,0.023809523809523836,6.324555397033691,0.9838061332702637
1.222104549407959,1.2236995697021484,-0.0015950202941894531,0.9864732027053833,0.0,0.0,0.9917314648628235
1.2156368494033813,1.230507493019104,-0.014870643615722656,0.9741799831390381,0.1428571428571429,6.082762718200684,0.9822124242782593
1.2186546325683594,1.227830410003662,-0.009175777435302734,0.9760901927947998,0.023809523809523836,3.0,0.9837925434112549
1.2191479206085205,1.2270437479019165,-0.007895827293395996,0.9826228022575378,0.04761904761904767,4.690415859222412,0.9889154434204102
1.2166938781738281,1.2276191711425781,-0.01092529296875,0.9706594347953796,0.19047619047619047,3.605551242828369,0.9792130589485168
1.2166346311569214,1.230250358581543,-0.013615727424621582,0.9780675768852234,0.0714285714285714,2.4494898319244385,0.985389769077301
1.2290979623794556,1.2172378301620483,0.011860132217407227,0.9814947247505188,0.04761904761904767,2.0,0.9880577325820923
1.2244309186935425,1.2217164039611816,0.00271451473236084,0.9831555485725403,1.0,6.244997978210449,0.9893141984939575
1.233040452003479,1.2120293378829956,0.0210111141204834,0.9858019948005676,1.0,0.0,0.9912508726119995
1.224475383758545,1.22190523147583,0.0025701522827148438,0.979852020740509,0.11904761904761907,6.4031243324279785,0.9868019819259644
1.2235382795333862,1.2233909368515015,0.00014734268188476562,0.9775152206420898,0.33333333333333337,1.7320507764816284,0.9849392771720886
1.2272285223007202,1.2197967767715454,0.007431745529174805,0.9804165959358215,0.19047619047619047,1.7320507764816284,0.9872228503227234
1.2183321714401245,1.2278869152069092,-0.009554743766784668,0.9750109314918518,0.11904761904761907,1.4142135381698608,0.9828964471817017
1.2358455657958984,1.2109770774841309,0.024868488311767578,0.9811537861824036,0.023809523809523836,2.0,0.9877942204475403
1.2218586206436157,1.224589228630066,-0.0027306079864501953,0.9817554950714111,0.0714285714285714,1.4142135381698608,0.9882590770721436
1.2174934148788452,1.2284526824951172,-0.010959267616271973,0.9760211110115051,1.0,6.4031243324279785,0.9837382435798645
1.2199766635894775,1.2263562679290771,-0.006379604339599609,0.9797912240028381,1.0,5.656854152679443,0.9867396354675293
1.2219053506851196,1.224495530128479,-0.002590179443359375,0.9803187847137451,0.023809523809523836,3.0,0.9871528148651123
1.2285325527191162,1.2184514999389648,0.010081052780151367,0.9791828393936157,0.04761904761904767,1.4142135381698608,0.9862726330757141
1.2177590131759644,1.2288851737976074,-0.011126160621643066,0.9792068004608154,0.023809523809523836,3.316624879837036,0.9862905144691467
1.2212293148040771,1.2255113124847412,-0.0042819976806640625,0.9780092835426331,0.0714285714285714,3.1622776985168457,0.9853432774543762
1.22476065158844,1.2216696739196777,0.003090977668762207,0.980983316898346,0.023809523809523836,1.7320507764816284,0.9876725077629089
1.2278213500976562,1.2168078422546387,0.011013507843017578,0.9885417222976685,0.023809523809523836,3.316624879837036,0.993177056312561
1.22518789768219,1.2198461294174194,0.005341768264770508,0.9861408472061157,1.0,5.656854152679443,0.9914988279342651
1.2242178916931152,1.2221683263778687,0.002049565315246582,0.9780537486076355,0.23809523809523814,6.164413928985596,0.985380232334137
1.2170263528823853,1.2275464534759521,-0.010520100593566895,0.969521164894104,0.023809523809523836,6.164413928985596,0.9782310724258423
1.218727469444275,1.2272636890411377,-0.008536219596862793,0.9744340777397156,0.0714285714285714,6.4031243324279785,0.9824344515800476
1.211280345916748,1.2340264320373535,-0.02274608612060547,0.9728919863700867,0.19047619047619047,2.8284270763397217,0.9811303615570068
1.2253423929214478,1.2211430072784424,0.004199385643005371,0.9751700162887573,0.04761904761904767,3.316624879837036,0.9830314517021179
1.2296195030212402,1.217212200164795,0.012407302856445312,0.9764349460601807,0.023809523809523836,2.4494898319244385,0.9840739369392395
1.2313207387924194,1.2145274877548218,0.016793251037597656,0.9817196726799011,0.23809523809523814,2.6457512378692627,0.9882292747497559
1.2125089168548584,1.2321876287460327,-0.019678711891174316,0.9738942980766296,1.0,3.464101552963257,0.9819958209991455
1.2208365201950073,1.2257734537124634,-0.004936933517456055,0.9759741425514221,0.09523809523809523,5.74456262588501,0.9837039113044739
1.2251241207122803,1.2203415632247925,0.004782557487487793,0.9714186787605286,1.0,6.4031243324279785,0.9798744320869446
1.222965955734253,1.223675012588501,-0.0007090568542480469,0.9769430756568909,0.023809523809523836,3.464101552963257,0.9844799041748047
1.220719337463379,1.2253987789154053,-0.004679441452026367,0.9749608039855957,0.16666666666666663,5.5677642822265625,0.9828629493713379
1.2219069004058838,1.2248796224594116,-0.002972722053527832,0.9789825677871704,0.1428571428571429,6.244997978210449,0.9861170649528503
1.2265762090682983,1.2200045585632324,0.006571650505065918,0.9813381433486938,0.04761904761904767,6.244997978210449,0.987937331199646
1.2184691429138184,1.2281293869018555,-0.00966024398803711,0.9779505729675293,0.11904761904761907,0.0,0.9853011965751648
1.2107162475585938,1.2355579137802124,-0.024841666221618652,0.974679708480835,0.2142857142857143,6.324555397033691,0.9826313257217407
1.2312513589859009,1.2155485153198242,0.01570284366607666,0.9792205691337585,1.0,1.7320507764816284,0.9862993955612183
1.2292091846466064,1.2169617414474487,0.012247443199157715,0.9832829236984253,0.023809523809523836,1.7320507764816284,0.9894044399261475
1.2248400449752808,1.2218166589736938,0.003023386001586914,0.980808436870575,0.26190476190476186,1.4142135381698608,0.9875407218933105
1.2262074947357178,1.2205089330673218,0.005698561668395996,0.978284478187561,1.0,1.7320507764816284,0.9855564832687378
1.2274340391159058,1.2193560600280762,0.00807797908782959,0.9798070788383484,0.0714285714285714,2.8284270763397217,0.9867635369300842
1.2246265411376953,1.2218269109725952,0.0027996301651000977,0.9744393825531006,1.0,5.916079998016357,0.9824298620223999
1.2250723838806152,1.2209500074386597,0.004122376441955566,0.9832842350006104,1.0,6.324555397033691,0.9894098043441772
1.2130882740020752,1.2336012125015259,-0.020512938499450684,0.9772084355354309,0.04761904761904767,2.4494898319244385,0.9846943020820618
1.221240520477295,1.225192666053772,-0.003952145576477051,0.9823673963546753,0.023809523809523836,2.2360680103302,0.9887188673019409
1.233992338180542,1.2104239463806152,0.023568391799926758,0.9871125221252441,0.04761904761904767,1.7320507764816284,0.9921819567680359
1.2219855785369873,1.224601149559021,-0.0026155710220336914,0.9828053712844849,0.04761904761904767,6.480740547180176,0.989055871963501
1.21829354763031,1.228495478630066,-0.01020193099975586,0.973713755607605,0.023809523809523836,5.74456262588501,0.9818125367164612
1.215262770652771,1.2306627035140991,-0.015399932861328125,0.9747968912124634,0.16666666666666663,4.898979663848877,0.9827336072921753
1.2171825170516968,1.2279185056686401,-0.01073598861694336,0.9714418649673462,1.0,4.123105525970459,0.9798886179924011
1.2098045349121094,1.23752760887146,-0.027723073959350586,0.9784552454948425,0.04761904761904767,3.0,0.9857075810432434
1.2249587774276733,1.2215543985366821,0.003404378890991211,0.9815690517425537,0.09523809523809523,2.4494898319244385,0.9881251454353333
1.2216793298721313,1.2249078750610352,-0.0032285451889038086,0.976362943649292,0.0714285714285714,2.0,0.9840114116668701
1.2228435277938843,1.2230371236801147,-0.00019359588623046875,0.9838773012161255,0.0,1.0,0.9898527264595032
1.2304637432098389,1.2143642902374268,0.01609945297241211,0.9853177070617676,1.0,6.480740547180176,0.9908980131149292
1.2213754653930664,1.2253391742706299,-0.0039637088775634766,0.9791241884231567,0.2142857142857143,6.324555397033691,0.9862294793128967
1.2359802722930908,1.2095569372177124,0.026423335075378418,0.984001636505127,0.45238095238095233,1.4142135381698608,0.9899399876594543
1.2142199277877808,1.2300171852111816,-0.01579725742340088,0.9697260856628418,0.19047619047619047,2.4494898319244385,0.9783893823623657
1.223464012145996,1.2231402397155762,0.0003237724304199219,0.9808835983276367,0.023809523809523836,6.0,0.9875884056091309
1.2222124338150024,1.2239102125167847,-0.0016977787017822266,0.978950560092926,0.11904761904761907,6.324555397033691,0.9860918521881104
1.2315311431884766,1.21458899974823,0.016942143440246582,0.9843571186065674,0.023809523809523836,3.0,0.9901995658874512
1.2277952432632446,1.2183294296264648,0.009465813636779785,0.9833061099052429,0.0,3.872983455657959,0.9894195199012756
1.225823163986206,1.2193421125411987,0.006481051445007324,0.9864201545715332,1.0,2.6457512378692627,0.9917004108428955
1.222588300704956,1.2242552042007446,-0.0016669034957885742,0.9805617928504944,0.04761904761904767,6.4031243324279785,0.9873505234718323
1.2244013547897339,1.2218501567840576,0.0025511980056762695,0.9759358167648315,0.0,5.656854152679443,0.9836661219596863
1.2217047214508057,1.2247331142425537,-0.003028392791748047,0.9767665863037109,0.1428571428571429,4.123105525970459,0.9843443036079407
1.2246146202087402,1.222545862197876,0.002068758010864258,0.9779197573661804,1.0,5.916079998016357,0.9852644205093384
1.222643256187439,1.2240432500839233,-0.001399993896484375,0.9752564430236816,0.04761904761904767,6.244997978210449,0.9831055402755737
1.22377347946167,1.2221558094024658,0.0016176700592041016,0.9755773544311523,0.26190476190476186,1.7320507764816284,0.9833714962005615
1.2231186628341675,1.223459243774414,-0.00034058094024658203,0.977746844291687,0.1428571428571429,2.4494898319244385,0.9851382374763489
1.2158282995224,1.2309396266937256,-0.015111327171325684,0.9745186567306519,0.023809523809523836,2.2360680103302,0.9824874401092529
1.214261531829834,1.2318075895309448,-0.01754605770111084,0.9745375514030457,1.0,6.4031243324279785,0.9825029373168945
1.2352017164230347,1.2126357555389404,0.02256596088409424,0.9805405735969543,0.23809523809523814,0.0,0.9873277544975281
1.2267001867294312,1.219419240951538,0.007280945777893066,0.9818242788314819,0.16666666666666663,6.324555397033691,0.9883100390434265
1.2239137887954712,1.2214797735214233,0.0024340152740478516,0.9850786328315735,1.0,3.0,0.9907311201095581
1.2186806201934814,1.227762222290039,-0.009081602096557617,0.9751197099685669,0.0714285714285714,3.464101552963257,0.9829865097999573
1.2212369441986084,1.2252906560897827,-0.004053711891174316,0.9755789041519165,0.0,6.082762718200684,0.9833782911300659
1.2214620113372803,1.224716067314148,-0.0032540559768676758,0.9747126698493958,0.1428571428571429,6.4031243324279785,0.9826436638832092
1.2210214138031006,1.224142074584961,-0.0031206607818603516,0.9710260629653931,0.023809523809523836,6.4031243324279785,0.9795365929603577
1.234765648841858,1.2108672857284546,0.02389836311340332,0.9804840683937073,1.0,6.082762718200684,0.9872830510139465
1.2251325845718384,1.2215865850448608,0.003545999526977539,0.9743934869766235,1.0,2.4494898319244385,0.9823874235153198
1.221574068069458,1.2260138988494873,-0.004439830780029297,0.9784026741981506,0.04761904761904767,1.7320507764816284,0.9856517314910889
1.229755163192749,1.2152611017227173,0.014494061470031738,0.9863619804382324,0.16666666666666663,1.7320507764816284,0.991657555103302
1.2221139669418335,1.2244880199432373,-0.0023740530014038086,0.9788671731948853,0.11904761904761907,6.4031243324279785,0.9860217571258545
1.2225987911224365,1.2240636348724365,-0.00146484375,0.977095365524292,1.0,2.0,0.9846092462539673
1.2287170886993408,1.2185550928115845,0.010161995887756348,0.9806870222091675,0.023809523809523836,1.7320507764816284,0.9874297976493835
1.223386526107788,1.222929835319519,0.00045669078826904297,0.9764095544815063,1.0,2.4494898319244385,0.9840502738952637
1.2276661396026611,1.2189879417419434,0.008678197860717773,0.9806254506111145,0.11904761904761907,2.4494898319244385,0.9873962998390198
1.22012460231781,1.2265022993087769,-0.006377696990966797,0.9774706363677979,0.023809523809523836,2.8284270763397217,0.9849093556404114
1.22187077999115,1.22476065158844,-0.002889871597290039,0.9787552952766418,0.04761904761904767,3.0,0.985934317111969
1.2298524379730225,1.2161327600479126,0.013719677925109863,0.9828277826309204,0.023809523809523836,3.1622776985168457,0.9890729784965515
1.2333723306655884,1.2133328914642334,0.02003943920135498,0.9810234308242798,1.0,2.8284270763397217,0.9876886606216431
1.1584404706954956,1.1744412183761597,-0.016000747680664062,0.9283738136291504,0.04761904761904767,6.324555397033691,0.9308822751045227
1.1008429527282715,1.1103253364562988,-0.009482383728027344,0.9302704930305481,0.04761904761904767,6.324555397033691,0.9407522082328796
1.0600234270095825,1.0473427772521973,0.012680649757385254,0.93226557970047,0.023809523809523836,1.7320507764816284,0.9498093724250793
1.0721790790557861,1.0840909481048584,-0.011911869049072266,0.948317289352417,0.11904761904761907,6.4031243324279785,0.9656966328620911
1.2079681158065796,1.1920735836029053,0.015894532203674316,0.9678437113761902,0.0714285714285714,0.0,0.9789748191833496
1.2962726354599,1.287291169166565,0.008981466293334961,0.9771643280982971,0.11904761904761907,0.0,0.9856451749801636
1.351895809173584,1.3319593667984009,0.019936442375183105,0.9809461236000061,0.09523809523809523,0.0,0.9893019795417786
1.3372365236282349,1.3620434999465942,-0.024806976318359375,0.98502516746521,0.1428571428571429,6.082762718200684,0.9932275414466858
1.3668197393417358,1.3508292436599731,0.015990495681762695,0.968855619430542,0.04761904761904767,6.082762718200684,0.980742335319519
1.3825299739837646,1.375089168548584,0.007440805435180664,0.9559434056282043,1.0,6.082762718200684,0.9659073948860168
1.3810120820999146,1.384231686592102,-0.0032196044921875,0.9521437287330627,0.04761904761904767,2.4494898319244385,0.9617270231246948
1.3987936973571777,1.4053245782852173,-0.006530880928039551,0.9681522250175476,0.023809523809523836,6.4031243324279785,0.9781597852706909
1.436415433883667,1.4302071332931519,0.006208300590515137,0.9909611344337463,1.0,5.74456262588501,0.9958194494247437
1.4842802286148071,1.4839540719985962,0.0003261566162109375,0.9982519745826721,1.0,3.316624879837036,0.9993979930877686
1.5132869482040405,1.5011588335037231,0.012128114700317383,0.9994504451751709,1.0,2.4494898319244385,0.9998398423194885
1.5020989179611206,1.4756649732589722,0.026433944702148438,0.9993321895599365,1.0,6.164413928985596,0.9998483657836914
1.4670116901397705,1.4558145999908447,0.011197090148925781,0.9993064403533936,0.11904761904761907,5.291502475738525,0.9998651742935181
1.4438073635101318,1.452646017074585,-0.008838653564453125,0.9978895783424377,1.0,4.690415859222412,0.9997320771217346
1.4745365381240845,1.4695069789886475,0.005029559135437012,0.9961921572685242,0.11904761904761907,4.4721360206604,0.999077558517456
1.5447132587432861,1.5211710929870605,0.023542165756225586,0.989867091178894,0.023809523809523836,4.358899116516113,0.9958558082580566
1.5740160942077637,1.5755313634872437,-0.0015152692794799805,0.974240779876709,1.0,3.1622776985168457,0.9850277900695801
1.5536710023880005,1.550958514213562,0.0027124881744384766,0.960864245891571,0.2142857142857143,6.4031243324279785,0.9728167057037354
1.5144392251968384,1.520524501800537,-0.0060852766036987305,0.9429700374603271,0.04761904761904767,6.0,0.9518287181854248
1.4810290336608887,1.491289734840393,-0.010260701179504395,0.9329554438591003,0.09523809523809523,2.4494898319244385,0.9363219738006592
1.4889986515045166,1.477455735206604,0.011542916297912598,0.9310486316680908,1.0,1.7320507764816284,0.9332749843597412
1.4655945301055908,1.4807791709899902,-0.015184640884399414,0.9502525925636292,0.33333333333333337,2.4494898319244385,0.9613168239593506
1.4122042655944824,1.4055200815200806,0.0066841840744018555,0.9451698064804077,0.19047619047619047,6.082762718200684,0.9544245004653931
1.3759968280792236,1.3624063730239868,0.013590455055236816,0.9468843340873718,0.38095238095238093,5.830951690673828,0.9564986824989319
1.3428860902786255,1.3582881689071655,-0.015402078628540039,0.9509223103523254,0.2142857142857143,3.0,0.9614980220794678
1.342258095741272,1.3421884775161743,6.961822509765625e-05,0.9563292264938354,0.023809523809523836,6.244997978210449,0.9669836163520813
1.3393690586090088,1.3367336988449097,0.002635359764099121,0.9587277173995972,1.0,0.0,0.9689624309539795
1.3367419242858887,1.348802089691162,-0.012060165405273438,0.9701840877532959,0.1428571428571429,6.082762718200684,0.980074942111969
1.3512464761734009,1.3512547016143799,-8.225440979003906e-06,0.9822956323623657,0.04761904761904767,2.8284270763397217,0.9895718097686768
1.360071063041687,1.359968900680542,0.00010216236114501953,0.9907075762748718,0.023809523809523836,2.0,0.9951058626174927
1.3552953004837036,1.3749403953552246,-0.019645094871520996,0.9950528144836426,0.11904761904761907,1.4142135381698608,0.9977380633354187
1.357216715812683,1.374253749847412,-0.017037034034729004,0.9969433546066284,1.0,2.2360680103302,0.998686671257019
1.3552073240280151,1.371354579925537,-0.016147255897521973,0.9970857501029968,0.19047619047619047,6.324555397033691,0.9987518191337585
1.3480509519577026,1.3677849769592285,-0.01973402500152588,0.9976308941841125,0.0714285714285714,6.4031243324279785,0.9989933967590332
1.3518269062042236,1.3546754121780396,-0.002848505973815918,0.9974018335342407,1.0,1.7320507764816284,0.998878002166748
1.3392208814620972,1.3521710634231567,-0.01295018196105957,0.9976961016654968,1.0,3.0,0.999005913734436
1.3420369625091553,1.3408043384552002,0.0012326240539550781,0.9973751902580261,0.11904761904761907,5.916079998016357,0.9988600015640259
1.3408869504928589,1.336376667022705,0.004510283470153809,0.9975877404212952,0.0714285714285714,0.0,0.9989486932754517
1.3357666730880737,1.3354436159133911,0.0003230571746826172,0.9975968599319458,0.023809523809523836,5.74456262588501,0.9989206194877625
1.3351136445999146,1.327889323234558,0.007224321365356445,0.9975430965423584,0.0714285714285714,3.316624879837036,0.9988911747932434
1.3237659931182861,1.3215383291244507,0.0022276639938354492,0.9974572658538818,0.04761904761904767,1.7320507764816284,0.998837947845459
1.3071178197860718,1.3217397928237915,-0.014621973037719727,0.9972078204154968,1.0,1.0,0.9986916184425354
1.309831142425537,1.3095210790634155,0.00031006336212158203,0.996870756149292,0.023809523809523836,1.7320507764816284,0.9985132813453674
1.305945873260498,1.3056988716125488,0.00024700164794921875,0.9966752529144287,0.04761904761904767,2.0,0.998428225517273
1.3071649074554443,1.299270510673523,0.007894396781921387,0.9970358610153198,0.16666666666666663,6.4031243324279785,0.9986217021942139
1.3038074970245361,1.2996222972869873,0.004185199737548828,0.9970203638076782,1.0,6.164413928985596,0.998615562915802
1.2989776134490967,1.3016881942749023,-0.002710580825805664,0.9972497224807739,1.0,2.2360680103302,0.9987357258796692
1.297245979309082,1.3025009632110596,-0.005254983901977539,0.9974454045295715,0.2142857142857143,6.4031243324279785,0.9988442063331604
1.3031514883041382,1.2944504022598267,0.008701086044311523,0.9977431893348694,0.04761904761904767,5.385164737701416,0.998990535736084
1.2947990894317627,1.2990001440048218,-0.004201054573059082,0.9978556632995605,0.023809523809523836,3.7416574954986572,0.9990508556365967
1.2908148765563965,1.295470952987671,-0.004656076431274414,0.997951090335846,0.0,2.8284270763397217,0.9990997910499573
1.287695288658142,1.2879674434661865,-0.0002721548080444336,0.9980470538139343,0.0714285714285714,3.0,0.9991463422775269
1.274117112159729,1.2871536016464233,-0.013036489486694336,0.9981817007064819,0.023809523809523836,1.7320507764816284,0.9992095828056335
1.2788774967193604,1.2733080387115479,0.0055694580078125,0.9982426166534424,1.0,6.4031243324279785,0.9992256760597229
1.2665029764175415,1.277241587638855,-0.010738611221313477,0.9981867671012878,0.09523809523809523,0.0,0.9991843700408936
1.2738912105560303,1.266728401184082,0.007162809371948242,0.9984338879585266,0.023809523809523836,0.0,0.9992945790290833
1.3015530109405518,1.3213566541671753,-0.019803643226623535,0.9239652156829834,0.023809523809523836,6.164413928985596,0.9771199822425842
1.488379955291748,1.5069319009780884,-0.018551945686340332,0.9730580449104309,1.0,2.4494898319244385,0.9988076686859131
1.3956149816513062,1.4005274772644043,-0.0049124956130981445,0.9355578422546387,0.30952380952380953,6.324555397033691,0.9771641492843628
1.562098741531372,1.5558022260665894,0.006296515464782715,0.9763742685317993,0.023809523809523836,0.0,0.9959643483161926
1.4793671369552612,1.48721444606781,-0.007847309112548828,0.9609702825546265,0.16666666666666663,6.244997978210449,0.981528639793396
1.612297534942627,1.597368836402893,0.014928698539733887,0.9838473796844482,0.04761904761904767,4.0,0.9972440600395203
1.517241358757019,1.5046346187591553,0.01260673999786377,0.968155026435852,0.023809523809523836,5.385164737701416,0.9846924543380737
1.5287725925445557,1.5180504322052002,0.010722160339355469,0.9761309623718262,1.0,6.082762718200684,0.9908082485198975
1.4252283573150635,1.4571776390075684,-0.03194928169250488,0.9576632380485535,1.0,6.082762718200684,0.9787201881408691
1.4591988325119019,1.4469735622406006,0.01222527027130127,0.9545608758926392,1.0,0.0,0.9818543195724487
1.4377293586730957,1.4074245691299438,0.030304789543151855,0.9683395624160767,0.09523809523809523,6.244997978210449,0.9904745817184448
1.398501992225647,1.4082554578781128,-0.00975346565246582,0.9529207944869995,0.04761904761904767,2.0,0.9774883985519409
1.3977634906768799,1.4083961248397827,-0.010632634162902832,0.9443913102149963,1.0,2.2360680103302,0.9653227925300598
1.3655246496200562,1.3640328645706177,0.0014917850494384766,0.9254156351089478,1.0,2.0,0.9467611312866211
1.3133186101913452,1.3352999687194824,-0.021981358528137207,0.9227105975151062,0.0714285714285714,1.7320507764816284,0.9401929378509521
1.4175981283187866,1.417231798171997,0.0003663301467895508,0.9025368690490723,0.30952380952380953,3.0,0.9208227396011353
1.3657574653625488,1.3818962574005127,-0.016138792037963867,0.9062874913215637,1.0,3.605551242828369,0.926507830619812
1.458665132522583,1.4519771337509155,0.0066879987716674805,0.9337849617004395,0.11904761904761907,3.1622776985168457,0.958573579788208
1.4345041513442993,1.4413706064224243,-0.006866455078125,0.957965075969696,1.0,4.123105525970459,0.975008487701416
1.4286925792694092,1.4432529211044312,-0.014560341835021973,0.9704554080963135,1.0,5.4772257804870605,0.9816298484802246
1.3952432870864868,1.3906975984573364,0.004545688629150391,0.9770183563232422,0.0714285714285714,6.244997978210449,0.9856389164924622
1.4713701009750366,1.4712721109390259,9.799003601074219e-05,0.9907442331314087,0.023809523809523836,3.316624879837036,0.9950950145721436
1.4378074407577515,1.4329921007156372,0.004815340042114258,0.9979444742202759,0.09523809523809523,4.242640495300293,0.999087393283844
1.511684775352478,1.5102667808532715,0.001417994499206543,0.9997334480285645,0.0,4.123105525970459,0.999921441078186
1.4960801601409912,1.5023939609527588,-0.006313800811767578,0.9999083280563354,0.0714285714285714,3.464101552963257,0.999978244304657
1.5122673511505127,1.498916745185852,0.013350605964660645,0.9999061822891235,0.1428571428571429,2.4494898319244385,0.9999753832817078
1.4746114015579224,1.4802720546722412,-0.005660653114318848,0.9998698234558105,0.2142857142857143,3.872983455657959,0.9999735951423645
1.4473062753677368,1.4410876035690308,0.006218671798706055,0.9992669224739075,0.11904761904761907,4.242640495300293,0.9997861981391907
1.4112271070480347,1.4130221605300903,-0.001795053482055664,0.9935188293457031,0.2857142857142857,3.605551242828369,0.9966998100280762
1.3855948448181152,1.3780944347381592,0.007500410079956055,0.9820297360420227,1.0,2.0,0.9884527921676636
1.3592028617858887,1.3572869300842285,0.0019159317016601562,0.989129900932312,0.0714285714285714,6.082762718200684,0.9935719966888428
1.343675136566162,1.3414934873580933,0.0021816492080688477,0.9982252717018127,0.19047619047619047,5.916079998016357,0.9991675615310669
1.324938178062439,1.323684573173523,0.0012536048889160156,0.9989941716194153,0.2857142857142857,2.8284270763397217,0.9995990991592407
1.303567886352539,1.3095977306365967,-0.006029844284057617,0.9971821904182434,0.11904761904761907,1.4142135381698608,0.9986368417739868
1.2706295251846313,1.2728972434997559,-0.0022677183151245117,0.9976210594177246,0.2142857142857143,1.0,0.998839259147644
1.2807642221450806,1.2718645334243774,0.008899688720703125,0.9977308511734009,0.0714285714285714,1.4142135381698608,0.9988957047462463
1.2906192541122437,1.2818886041641235,0.008730649948120117,0.9992501735687256,0.2857142857142857,6.324555397033691,0.9996685981750488
1.2880624532699585,1.2957308292388916,-0.0076683759689331055,0.9990018606185913,0.2857142857142857,6.244997978210449,0.9995467066764832
1.3044624328613281,1.3075767755508423,-0.00311434268951416,0.9998034238815308,0.0714285714285714,3.0,0.9999206066131592
1.2942330837249756,1.3044962882995605,-0.010263204574584961,0.999785304069519,0.11904761904761907,3.316624879837036,0.9999127388000488
1.25865638256073,1.2592962980270386,-0.0006399154663085938,0.9997421503067017,1.0,2.8284270763397217,0.9998939633369446
1.237364411354065,1.242447853088379,-0.005083441734313965,0.9997509121894836,0.16666666666666663,2.0,0.9998984336853027
1.2278358936309814,1.2377455234527588,-0.009909629821777344,0.9992839694023132,0.023809523809523836,2.8284270763397217,0.9996846318244934
1.2016171216964722,1.2067780494689941,-0.005160927772521973,0.9994473457336426,0.023809523809523836,2.8284270763397217,0.9997659921646118
1.2114663124084473,1.1961487531661987,0.015317559242248535,0.999536395072937,0.0,3.7416574954986572,0.9998121857643127
1.2329483032226562,1.2382526397705078,-0.0053043365478515625,0.9994410276412964,0.04761904761904767,5.385164737701416,0.9997722506523132
1.3154876232147217,1.3013091087341309,0.01417851448059082,0.9994033575057983,1.0,0.0,0.999758243560791
1.360146403312683,1.3544923067092896,0.005654096603393555,0.9981837272644043,0.0714285714285714,6.4031243324279785,0.9992008805274963
1.3772815465927124,1.3800607919692993,-0.002779245376586914,0.9985848665237427,0.1428571428571429,2.6457512378692627,0.999362587928772
1.419155240058899,1.40902841091156,0.010126829147338867,0.9983113408088684,0.11904761904761907,3.872983455657959,0.9992121458053589
1.4306305646896362,1.4055558443069458,0.02507472038269043,0.9984095692634583,0.0714285714285714,3.0,0.9992690682411194
1.4356356859207153,1.4306286573410034,0.005007028579711914,0.9989436864852905,0.023809523809523836,6.164413928985596,0.9995309114456177
1.448020100593567,1.4502507448196411,-0.0022306442260742188,0.9990602731704712,0.16666666666666663,6.082762718200684,0.999586284160614
1.5030125379562378,1.491503119468689,0.011509418487548828,0.9991552233695984,0.023809523809523836,2.4494898319244385,0.9996328949928284
1.5029644966125488,1.5228220224380493,-0.01985752582550049,0.9994231462478638,0.30952380952380953,6.4031243324279785,0.9997535943984985
1.5675559043884277,1.562955379486084,0.00460052490234375,0.9996159672737122,1.0,0.0,0.9998430013656616
1.589525818824768,1.5878933668136597,0.0016324520111083984,0.9997808337211609,1.0,6.4031243324279785,0.9999175071716309
1.6293755769729614,1.6164284944534302,0.01294708251953125,0.9998083114624023,0.023809523809523836,1.7320507764816284,0.9999270439147949
1.6084471940994263,1.627113699913025,-0.018666505813598633,0.9996228218078613,0.1428571428571429,6.324555397033691,0.9998451471328735
1.6613467931747437,1.6833184957504272,-0.021971702575683594,0.9990347623825073,0.2142857142857143,0.0,0.999571681022644
1.681453824043274,1.681095004081726,0.00035881996154785156,0.9981141090393066,0.09523809523809523,0.0,0.9991071820259094
1.7240300178527832,1.712313175201416,0.011716842651367188,0.9974167346954346,1.0,0.0,0.9987300038337708
1.712746262550354,1.7049466371536255,0.007799625396728516,0.997514009475708,0.11904761904761907,6.164413928985596,0.9988003373146057
1.738074541091919,1.736288070678711,0.0017864704132080078,0.998049795627594,0.023809523809523836,2.4494898319244385,0.9990779757499695
1.7158435583114624,1.7499191761016846,-0.03407561779022217,0.999363124370575,1.0,4.242640495300293,0.9997369647026062
1.7859632968902588,1.762805461883545,0.023157835006713867,0.9994426965713501,1.0,5.099019527435303,0.9997618198394775
1.7754050493240356,1.79017972946167,-0.014774680137634277,0.9992011785507202,0.023809523809523836,6.4031243324279785,0.9996422529220581
1.8120834827423096,1.800890564918518,0.011192917823791504,0.9989821910858154,0.04761904761904767,2.4494898319244385,0.9995351433753967
1.8157150745391846,1.8143658638000488,0.0013492107391357422,0.9987943768501282,1.0,2.4494898319244385,0.9994414448738098
1.821795105934143,1.811733603477478,0.010061502456665039,0.9981457591056824,1.0,2.0,0.9991070032119751
1.827437400817871,1.8220123052597046,0.005425095558166504,0.9983458518981934,1.0,1.4142135381698608,0.9992119669914246
1.8204368352890015,1.8095548152923584,0.010882019996643066,0.9979618787765503,1.0,1.4142135381698608,0.9990097284317017
1.8071174621582031,1.8088710308074951,-0.0017535686492919922,0.9992932081222534,0.09523809523809523,1.7320507764816284,0.9996873736381531
1.7756465673446655,1.796778678894043,-0.02113211154937744,0.999948263168335,0.09523809523809523,1.7320507764816284,0.9999808073043823
1.7727024555206299,1.7713944911956787,0.0013079643249511719,0.998273491859436,0.38095238095238093,2.0,0.9991744160652161
1.7560129165649414,1.768186092376709,-0.012173175811767578,0.9986816644668579,1.0,6.244997978210449,0.9993844628334045
1.7658071517944336,1.7813130617141724,-0.01550590991973877,0.9993425607681274,0.023809523809523836,6.324555397033691,0.9997103214263916
1.78121018409729,1.779254674911499,0.0019555091857910156,0.9983928203582764,0.11904761904761907,2.0,0.9992361664772034
1.7898364067077637,1.8021481037139893,-0.012311697006225586,0.9983118772506714,0.023809523809523836,6.324555397033691,0.9991940259933472
1.8065028190612793,1.7942181825637817,0.012284636497497559,0.9979153275489807,0.0714285714285714,0.0,0.998984694480896
1.8058580160140991,1.8030898571014404,0.0027681589126586914,0.9981299638748169,0.023809523809523836,0.0,0.9990985989570618
1.801297903060913,1.8059179782867432,-0.004620075225830078,0.9985003471374512,0.023809523809523836,0.0,0.9992916584014893
1.807719349861145,1.7904789447784424,0.017240405082702637,0.9976462125778198,0.04761904761904767,0.0,0.9988400936126709
1.7842155694961548,1.8140785694122314,-0.02986299991607666,0.9994063377380371,0.023809523809523836,5.830951690673828,0.9997402429580688
1.7861058712005615,1.794295072555542,-0.008189201354980469,0.9979172945022583,0.0714285714285714,5.830951690673828,0.9989858269691467
1.804663062095642,1.78286874294281,0.02179431915283203,0.996983528137207,1.0,0.0,0.9984756708145142
1.7997069358825684,1.8000516891479492,-0.0003447532653808594,0.9986482858657837,0.04761904761904767,6.164413928985596,0.9993674159049988
1.818225383758545,1.8082587718963623,0.009966611862182617,0.9973919987678528,0.04761904761904767,2.4494898319244385,0.9987015724182129
1.8179227113723755,1.8311887979507446,-0.01326608657836914,0.9989079236984253,1.0,6.324555397033691,0.9994983673095703
1.8369932174682617,1.8353172540664673,0.0016759634017944336,0.9979597926139832,1.0,6.244997978210449,0.9990086555480957
1.849850058555603,1.8324129581451416,0.017437100410461426,0.9948045015335083,1.0,2.2360680103302,0.9972102642059326
1.8685810565948486,1.8395488262176514,0.029032230377197266,0.9908363223075867,1.0,6.324555397033691,0.9947031736373901
1.851595163345337,1.8449651002883911,0.006630063056945801,0.990410327911377,1.0,6.324555397033691,0.9944208860397339
1.8588052988052368,1.8555265665054321,0.0032787322998046875,0.9903103113174438,0.19047619047619047,6.324555397033691,0.9943544268608093
1.8533920049667358,1.8600285053253174,-0.006636500358581543,0.9858973026275635,1.0,6.324555397033691,0.9912933111190796
1.8464372158050537,1.8524885177612305,-0.006051301956176758,0.9846574664115906,1.0,2.4494898319244385,0.9903936386108398
1.8499786853790283,1.835628628730774,0.014350056648254395,0.9890385270118713,0.09523809523809523,1.7320507764816284,0.9934961795806885
1.844427466392517,1.8492865562438965,-0.0048590898513793945,0.9874621033668518,0.04761904761904767,3.1622776985168457,0.9924049973487854
1.85846745967865,1.864377498626709,-0.005910038948059082,0.9830829501152039,1.0,3.0,0.9892258644104004
1.8628703355789185,1.862423300743103,0.0004470348358154297,0.9898954629898071,0.0714285714285714,2.2360680103302,0.9940775632858276
1.859318733215332,1.870038628578186,-0.010719895362854004,0.9918797016143799,0.04761904761904767,2.6457512378692627,0.9953916072845459
1.854506015777588,1.8515969514846802,0.002909064292907715,0.9849203824996948,1.0,6.0,0.9905849695205688
1.836859941482544,1.8533786535263062,-0.016518712043762207,0.9925724267959595,0.04761904761904767,6.324555397033691,0.9958499073982239
1.820892095565796,1.8422765731811523,-0.021384477615356445,0.9951035976409912,1.0,6.324555397033691,0.9974132180213928
1.8250503540039062,1.8273812532424927,-0.0023308992385864258,0.9899073243141174,0.04761904761904767,6.4031243324279785,0.9940909147262573
1.820776343345642,1.832589864730835,-0.011813521385192871,0.9907947778701782,0.09523809523809523,2.0,0.9946856498718262
1.808529257774353,1.835475206375122,-0.026945948600769043,0.9933761358261108,0.023809523809523836,2.2360680103302,0.9963600039482117
1.8393754959106445,1.8225187063217163,0.016856789588928223,0.989457368850708,0.2142857142857143,4.4721360206604,0.993803858757019
1.8371875286102295,1.8415160179138184,-0.004328489303588867,0.9956537485122681,0.09523809523809523,4.898979663848877,0.9977258443832397
1.8164682388305664,1.8385443687438965,-0.022076129913330078,0.9974105358123779,0.11904761904761907,6.324555397033691,0.9987203478813171
1.8123300075531006,1.7812315225601196,0.031098484992980957,0.9926894307136536,0.1428571428571429,2.8284270763397217,0.9959044456481934
1.7507073879241943,1.7526706457138062,-0.0019632577896118164,0.9939093589782715,1.0,3.316624879837036,0.996667206287384
1.7013379335403442,1.709320306777954,-0.007982373237609863,0.9952321648597717,0.04761904761904767,5.916079998016357,0.9974685907363892
1.6551220417022705,1.6684538125991821,-0.013331770896911621,0.9971157908439636,1.0,6.164413928985596,0.9985561966896057
1.614835262298584,1.630175232887268,-0.015339970588684082,0.9984685778617859,0.023809523809523836,3.0,0.9992854595184326
1.594796061515808,1.5984975099563599,-0.003701448440551758,0.9991840124130249,0.0714285714285714,4.123105525970459,0.9996535778045654
1.5847076177597046,1.580384373664856,0.004323244094848633,0.9980387687683105,0.04761904761904767,4.0,0.9991170167922974
1.5654574632644653,1.5740100145339966,-0.00855255126953125,0.9979034662246704,0.4285714285714286,6.164413928985596,0.9990350604057312
1.545359492301941,1.553626298904419,-0.008266806602478027,0.9972235560417175,1.0,5.830951690673828,0.9986645579338074
1.5475592613220215,1.5135836601257324,0.03397560119628906,0.9964612722396851,0.04761904761904767,5.830951690673828,0.9982989430427551
1.4973472356796265,1.515062928199768,-0.0177156925201416,0.9966675043106079,0.1428571428571429,6.082762718200684,0.9984085559844971
1.4842194318771362,1.5017669200897217,-0.01754748821258545,0.9938489198684692,0.16666666666666663,6.082762718200684,0.9967871308326721
1.4805254936218262,1.4715253114700317,0.009000182151794434,0.9945222735404968,1.0,6.244997978210449,0.9972383379936218
1.4540438652038574,1.471176028251648,-0.017132163047790527,0.9939545392990112,0.09523809523809523,2.4494898319244385,0.9969468116760254
1.4498422145843506,1.4470065832138062,0.0028356313705444336,0.9927082657814026,0.16666666666666663,1.4142135381698608,0.9962508678436279
1.4316620826721191,1.4405958652496338,-0.008933782577514648,0.9927933812141418,0.33333333333333337,2.0,0.9963029026985168
1.415202021598816,1.4301754236221313,-0.01497340202331543,0.9917972087860107,0.09523809523809523,6.244997978210449,0.9957332611083984
1.4138010740280151,1.4054549932479858,0.008346080780029297,0.9913462400436401,1.0,5.291502475738525,0.9954829812049866
1.3936307430267334,1.3973511457443237,-0.003720402717590332,0.9911991357803345,0.19047619047619047,3.872983455657959,0.9954010248184204
1.3830171823501587,1.387916088104248,-0.0048989057540893555,0.991058349609375,1.0,4.582575798034668,0.9953436851501465
1.3814775943756104,1.3861441612243652,-0.004666566848754883,0.9902564287185669,0.11904761904761907,5.099019527435303,0.9948253631591797
1.3853079080581665,1.3761353492736816,0.009172558784484863,0.990817129611969,1.0,6.164413928985596,0.9951756596565247
1.3816559314727783,1.3698017597198486,0.011854171752929688,0.990624189376831,0.0714285714285714,6.164413928985596,0.9951308965682983
1.3597407341003418,1.3742519617080688,-0.01451122760772705,0.9907934665679932,0.0714285714285714,2.2360680103302,0.9952057600021362
1.3607662916183472,1.3506474494934082,0.010118842124938965,0.9895440340042114,0.023809523809523836,1.4142135381698608,0.9944964051246643
1.3432936668395996,1.343422532081604,-0.00012886524200439453,0.9893210530281067,0.0714285714285714,3.605551242828369,0.9944496750831604
1.333200216293335,1.3366329669952393,-0.003432750701904297,0.9890612363815308,1.0,5.291502475738525,0.9943018555641174
1.3332713842391968,1.3172473907470703,0.016023993492126465,0.9887584447860718,0.33333333333333337,0.0,0.9941700100898743
1.31038236618042,1.3139082193374634,-0.003525853157043457,0.9878567457199097,0.023809523809523836,0.0,0.9936902523040771
1.2939815521240234,1.3007423877716064,-0.006760835647583008,0.9879067540168762,0.5238095238095238,5.196152210235596,0.9937578439712524
1.2839069366455078,1.2876209020614624,-0.00371396541595459,0.9871188402175903,0.09523809523809523,3.872983455657959,0.993346095085144
1.2767794132232666,1.276867389678955,-8.797645568847656e-05,0.9895176887512207,1.0,3.464101552963257,0.9948918223381042
1.2664661407470703,1.2638051509857178,0.002660989761352539,0.9896998405456543,0.09523809523809523,2.6457512378692627,0.9950569868087769
1.2478916645050049,1.260684847831726,-0.012793183326721191,0.993376612663269,0.023809523809523836,2.6457512378692627,0.9969983100891113
1.2512444257736206,1.2454477548599243,0.005796670913696289,0.9939899444580078,0.023809523809523836,6.324555397033691,0.9972302913665771
1.2430626153945923,1.2502180337905884,-0.007155418395996094,0.9945087432861328,0.33333333333333337,5.656854152679443,0.9973752498626709
1.2345889806747437,1.244755744934082,-0.010166764259338379,0.9950864911079407,1.0,5.656854152679443,0.9976616501808167
1.2321604490280151,1.2337851524353027,-0.0016247034072875977,0.9943816661834717,1.0,0.0,0.9972841143608093
1.2304600477218628,1.2212157249450684,0.009244322776794434,0.9951937794685364,1.0,,0.9977236390113831
1.2265974283218384,1.2197306156158447,0.006866812705993652,0.9956072568893433,0.3571428571428571,,0.9979360103607178
1.2376412153244019,1.2142747640609741,0.023366451263427734,0.9956110119819641,0.09523809523809523,,0.9979348182678223
1.2427877187728882,1.2363475561141968,0.006440162658691406,0.9957678318023682,0.19047619047619047,,0.998009979724884
1.2541834115982056,1.2548586130142212,-0.000675201416015625,0.9959109425544739,0.11904761904761907,,0.9980866312980652
1.2790321111679077,1.2751541137695312,0.003877997398376465,0.9960395693778992,0.04761904761904767,,0.9981549978256226
1.3077332973480225,1.3069828748703003,0.000750422477722168,0.9956552386283875,1.0,,0.9979437589645386
1.3413026332855225,1.3430598974227905,-0.0017572641372680664,0.9957693219184875,0.23809523809523814,,0.9979866147041321
1.3815616369247437,1.364020586013794,0.017541050910949707,0.9962761998176575,1.0,,0.9982433915138245
1.3960193395614624,1.4118707180023193,-0.015851378440856934,0.996406614780426,1.0,,0.9982874393463135


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/7_agent_zero_shot_from_4_policy/no_attn_ent/eval_metrics_rand_trials_envs_10.csv <==
Scenario,Explainer,FidPlus,FidMinus,DeltaFid,CharScore,Unfaithfulness,Sparsity,Stability,stdevFidPlus,stdevFidMinus,stdevDeltaFid,stdevCharScore,stdevUnfaithfulness,stdevSparsity,stdevStability,lenFidPlus,lenFidMinus,lenDeltaFid,lenCharScore,lenUnfaithfulness,lenSparsity,lenStability,MeanFidPlus,MeanFidMinus,MeanDeltaFid,MeanCharScore,MeanUnfaithfulness,MeanSparsity,MeanStability,stdevMeanFidPlus,stdevMeanFidMinus,stdevMeanDeltaFid,stdevMeanCharScore,stdevMeanUnfaithfulness,stdevMeanSparsity,stdevMeanStability,lenMeanFidPlus,lenMeanFidMinus,lenMeanDeltaFid,lenMeanCharScore,lenMeanUnfaithfulness,lenMeanSparsity,lenMeanStability
navigation,GraphMaskExplainer,1.3369812487921817,1.337088192745726,-0.00010694395354453554,-0.9684272127353252,0.9730989331577686,0.3367274569402229,3.864790790348767,0.18272989745505908,0.18283396607947025,0.009664101086691116,0.7244066583702118,0.01879102537888062,0.40089761839318183,2.0447826882842453,1880,1880,1880,1880,1880,1880,1870,1.3706636481609933,1.3708177611300536,-0.00015411296906025482,-1.087708380640819,0.9782634279903879,0.32512655415335207,3.7878788983346023,0.10548525575185032,0.10560912170744348,0.0006170058375752732,0.39148805480932225,0.012227218223256684,0.043204870128691696,0.22031575450047614,10,10,10,10,10,10,10
navigation,AttentionExplainer,1.183607485166109,1.017177207085241,0.16643027808086805,-0.1495316921388991,0.6474847066687398,0.8902105862265225,0.031596974430317476,0.22879315694541802,0.1857055654500249,0.301880455988044,1.3940152739693148,0.09306162097507095,0.02884294659805269,0.025479598430095333,1255,1255,1255,1255,1255,1255,1245,1.15739135984358,1.0044612658251117,0.15293009401846847,-0.12245146224899728,0.6538746600497654,0.8927370773743448,0.03940468412797845,0.1167105407468687,0.13196238283629563,0.1948217978401119,0.3278028272184062,0.0766150382419874,0.013793097760352993,0.012317832187153686,10,10,10,10,10,10,10
navigation,GNNExplainer,1.4071903372036545,0.7390535769026362,0.6681367603010183,0.42474723034401496,0.4637877612929991,0.5084272194682289,1.6765405234079513,0.12794260493482462,0.1231472682146051,0.13288637607578213,0.16475441906779673,0.07948813385139772,0.053749629643300365,0.2785920718751992,1585,1585,1585,1585,1585,1585,1575,1.4174067002973978,0.7327257466892769,0.6846809536081209,0.4251460240034851,0.48642160427251757,0.5069343088201835,1.6560315950940134,0.06933609831130876,0.06155671174311015,0.07394847713788041,0.08159870213265788,0.0545747762484667,0.018691388300357686,0.07625919247373607,10,10,10,10,10,10,10
navigation,DummyExplainer,1.0620872713977982,1.0577590132737384,0.004328258124059683,-0.18299869657647042,0.6546273211011375,0.5022532672374944,2.639046416661096,0.15969785532636735,0.1543330618601679,0.23012186081906882,0.38510488031496515,0.10085701691931535,0.07779333913979752,0.24386541697851358,1585,1585,1585,1585,1585,1585,1575,1.0766957143462152,1.0663216334188608,0.010374080927354475,-0.20873148943933312,0.6616773739957547,0.5003346528430206,2.634011278724013,0.048518195779912364,0.04531615465654906,0.024055546921894495,0.09980217110468323,0.019551470337661338,0.004205233016286296,0.024390223230192243,10,10,10,10,10,10,10


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/7_agent_zero_shot_from_4_policy/no_attn_ent/performance_numbers.csv <==
EpisodeReward,Makespan,Success Rate,No Collisions Rate
5.311026573181152,148,1,1
2.7324578762054443,400,0,1
5.169623374938965,400,0,1
7.029486656188965,83,1,0
4.875254154205322,68,1,1
5.940460681915283,77,1,1
5.590514183044434,94,1,1
4.049779891967773,400,0,1
4.1962480545043945,61,1,1
6.072564125061035,159,1,1
5.311023235321045,148,1,1
5.129790306091309,400,0,1
5.394278526306152,95,1,1
5.487467288970947,96,1,1
5.188853740692139,59,1,1
6.460783958435059,100,1,1
2.1674227714538574,109,1,0
4.879931449890137,96,1,1
5.539304733276367,69,1,1
4.616835594177246,93,1,1
5.311025619506836,148,1,1
6.406399250030518,67,1,1
4.801485538482666,400,0,1
4.296080589294434,38,1,1
5.327357769012451,44,1,1
5.839972496032715,119,1,1
4.460471153259277,70,1,1
6.040432929992676,162,1,0
4.010049819946289,400,0,1
5.895440101623535,147,1,0
5.311025142669678,148,1,1
6.406397342681885,67,1,1
4.801485538482666,400,0,1
4.296080589294434,38,1,1
5.327357769012451,44,1,1
5.839972496032715,119,1,1
4.4604716300964355,70,1,1
6.04041862487793,162,1,0
4.01005744934082,400,0,1
5.895440578460693,147,1,0


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/7_agent_zero_shot_from_5_policy/attn_ent/AttentionExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
1.9588096141815186,0.4746302366256714,1.4841793775558472,0.22484061121940613,0.8333333333333334,0.0630778893828392,0.2549099028110504
1.9338791370391846,0.49402791261672974,1.4398512244224548,0.22243568301200867,0.8333333333333334,0.041385311633348465,0.25307753682136536
1.9282677173614502,0.5131047964096069,1.4151629209518433,0.22710491716861725,0.8333333333333334,0.0313403382897377,0.25974881649017334
1.9239107370376587,0.52822345495224,1.3956872820854187,0.23478496074676514,0.8333333333333334,0.0305059514939785,0.2710706889629364
1.9186427593231201,0.5425123572349548,1.3761304020881653,0.24403460323810577,0.8333333333333334,0.033430010080337524,0.2850187420845032
1.9124410152435303,0.5566956996917725,1.3557453155517578,0.2558972239494324,0.8333333333333334,0.03305172920227051,0.302843302488327
1.9017443656921387,0.5731977820396423,1.3285465836524963,0.27131032943725586,0.8333333333333334,0.031326379626989365,0.32480868697166443
1.8907352685928345,0.5902264714241028,1.3005087971687317,0.29158473014831543,0.8333333333333334,0.035798005759716034,0.3515723943710327
1.8781025409698486,0.6084225177764893,1.2696800231933594,0.31768080592155457,0.8333333333333334,0.03716020658612251,0.3829267919063568
1.8653948307037354,0.6434823870658875,1.221912443637848,0.34922364354133606,0.8333333333333334,0.03815799206495285,0.4167170226573944
1.8526325225830078,0.6915939450263977,1.16103857755661,0.37618982791900635,0.8333333333333334,0.03965679183602333,0.4437428414821625
1.8433114290237427,0.7259266376495361,1.1173847913742065,0.38706862926483154,0.8333333333333334,0.035802487283945084,0.4568115174770355
1.8376420736312866,0.7495392560958862,1.0881028175354004,0.39206287264823914,0.8333333333333334,0.035867080092430115,0.46611160039901733
1.8210910558700562,0.7705472111701965,1.0505438446998596,0.3973996937274933,0.8333333333333334,0.03857986629009247,0.4781399071216583
1.782469391822815,0.7841131091117859,0.998356282711029,0.4025183916091919,0.8333333333333334,0.037563178688287735,0.48973166942596436
1.733888864517212,0.7849066257476807,0.9489822387695312,0.4043039083480835,0.8333333333333334,0.03821326792240143,0.4931228756904602
1.6814247369766235,0.7745039463043213,0.9069207906723022,0.40100640058517456,0.8333333333333334,0.03942759707570076,0.4876037538051605
1.6282246112823486,0.7564581036567688,0.8717665076255798,0.3922376334667206,0.8333333333333334,0.03731066361069679,0.4740125238895416
1.572119951248169,0.7337719798088074,0.8383479714393616,0.38057631254196167,0.8333333333333334,0.03878484666347504,0.45748019218444824
1.5285402536392212,0.7093248963356018,0.8192153573036194,0.3687533140182495,0.8333333333333334,0.03787543252110481,0.44173794984817505
1.4852458238601685,0.6825360059738159,0.8027098178863525,0.3556426465511322,0.8333333333333334,0.039637356996536255,0.42608699202537537
1.4422699213027954,0.6666460037231445,0.7756239175796509,0.34547197818756104,0.8571428571428572,0.04066581651568413,0.41585931181907654
1.3995492458343506,0.658861517906189,0.7406877279281616,0.3393443822860718,0.8571428571428572,0.04153921455144882,0.4105199873447418
1.353229284286499,0.651968777179718,0.701260507106781,0.33395516872406006,0.8809523809523809,0.046739526093006134,0.40455880761146545
1.3055908679962158,0.6535963416099548,0.651994526386261,0.33078616857528687,0.8809523809523809,0.04625793918967247,0.4014753997325897
1.2600314617156982,0.6587177515029907,0.6013137102127075,0.3304857909679413,0.9047619047619048,0.0530073344707489,0.4039113223552704
1.225197434425354,0.6744987964630127,0.5506986379623413,0.3327525854110718,0.8809523809523809,0.06072919815778732,0.4119177460670471
1.19114351272583,0.6927002668380737,0.49844324588775635,0.3349238932132721,0.8809523809523809,0.06416894495487213,0.4248138964176178
1.1433743238449097,0.711248517036438,0.4321258068084717,0.33081334829330444,0.8809523809523809,0.0626833513379097,0.4338582754135132
1.1445831060409546,0.7292519211769104,0.4153311848640442,0.322296142578125,0.8809523809523809,0.059080589562654495,0.43301060795783997
1.144622564315796,0.7235013246536255,0.4211212396621704,0.3058396875858307,0.8809523809523809,0.055387888103723526,0.40995660424232483
1.1295753717422485,0.7054245471954346,0.42415082454681396,0.29324886202812195,0.8809523809523809,0.05188576504588127,0.38072773814201355
1.1039780378341675,0.6969838738441467,0.40699416399002075,0.2923367917537689,0.8809523809523809,0.053797412663698196,0.372494637966156
1.1069358587265015,0.7177992463111877,0.3891366124153137,0.3017567992210388,0.8809523809523809,0.05234047397971153,0.3819144368171692
1.1132252216339111,0.7431543469429016,0.3700708746910095,0.31685391068458557,0.8809523809523809,0.05509656295180321,0.3999522924423218
1.1042170524597168,0.7660330533981323,0.3381839990615845,0.33335837721824646,0.8809523809523809,0.06687413156032562,0.41957008838653564
1.0885677337646484,0.8084760904312134,0.28009164333343506,0.3492223918437958,0.8809523809523809,0.0769483670592308,0.44053441286087036
1.0790584087371826,0.8837544918060303,0.19530391693115234,0.368539035320282,0.8809523809523809,0.07673253864049911,0.46932509541511536
1.080102562904358,0.9447023272514343,0.13540023565292358,0.3890886604785919,0.8809523809523809,0.06865710765123367,0.5013770461082458
1.0717692375183105,0.9757728576660156,0.09599637985229492,0.40579769015312195,0.9047619047619048,0.05978278070688248,0.5287326574325562
1.0472265481948853,0.9891078472137451,0.05811870098114014,0.417013943195343,0.9047619047619048,0.06259699910879135,0.5499513149261475
1.0068424940109253,0.9872556924819946,0.019586801528930664,0.42571786046028137,0.9047619047619048,0.05738602206110954,0.5694195628166199
0.9594412446022034,0.9816599488258362,-0.022218704223632812,0.4314422905445099,0.9047619047619048,0.05684918165206909,0.5843311548233032
0.9093214273452759,0.9696904420852661,-0.060369014739990234,0.4287427067756653,0.9047619047619048,0.05628516525030136,0.5831066370010376
0.8695719838142395,0.9501097798347473,-0.08053779602050781,0.41640937328338623,0.9047619047619048,0.05383269488811493,0.5601705312728882
0.839481770992279,0.9254404902458191,-0.08595871925354004,0.4041321873664856,0.9047619047619048,0.05181858688592911,0.5294280648231506
0.8166207075119019,0.9012988805770874,-0.08467817306518555,0.40003883838653564,0.9047619047619048,0.0515918955206871,0.515306293964386
0.8026169538497925,0.8869717121124268,-0.08435475826263428,0.39129552245140076,0.9047619047619048,0.05313043296337128,0.49760758876800537
0.8057854175567627,0.8671096563339233,-0.061324238777160645,0.38480299711227417,0.9047619047619048,0.054738156497478485,0.4882959723472595
0.8173314929008484,0.8395148515701294,-0.022183358669281006,0.3826988637447357,0.9047619047619048,0.05744854360818863,0.49375107884407043
0.826874315738678,0.8122597932815552,0.014614522457122803,0.38209494948387146,0.8809523809523809,0.05241873860359192,0.5062590837478638
0.8323134183883667,0.7750576734542847,0.05725574493408203,0.3810783326625824,0.8809523809523809,0.0431690514087677,0.5104949474334717
0.8315375447273254,0.7368702292442322,0.09466731548309326,0.38057953119277954,0.8809523809523809,0.031595196574926376,0.50726717710495
0.8275606036186218,0.7069932818412781,0.12056732177734375,0.3773554563522339,0.8809523809523809,0.02544422075152397,0.502768337726593
0.8262585401535034,0.6843544840812683,0.1419040560722351,0.36963483691215515,0.8809523809523809,0.023177459836006165,0.4940604567527771
0.8246934413909912,0.6668218970298767,0.1578715443611145,0.3607843518257141,0.8809523809523809,0.020193809643387794,0.48407578468322754
0.8226178288459778,0.6610735058784485,0.1615443229675293,0.3543933629989624,0.8809523809523809,0.020434638485312462,0.47750380635261536
0.8208061456680298,0.6642645597457886,0.1565415859222412,0.35367974638938904,0.8809523809523809,0.02285318449139595,0.4795320928096771
0.8184916973114014,0.666541337966919,0.15195035934448242,0.3562951982021332,0.8571428571428572,0.020775601267814636,0.4890943467617035
0.8137377500534058,0.6670800447463989,0.14665770530700684,0.35830792784690857,0.8571428571428572,0.01884603127837181,0.49919137358665466
0.8074390292167664,0.6669275760650635,0.14051145315170288,0.35958215594291687,0.8571428571428572,0.018419023603200912,0.5079233050346375
0.801465630531311,0.667164146900177,0.13430148363113403,0.36118191480636597,0.8571428571428572,0.01959560066461563,0.5161834359169006
0.7967810034751892,0.667835533618927,0.1289454698562622,0.36416396498680115,0.8571428571428572,0.018303416669368744,0.5251557230949402
0.792918860912323,0.6664813160896301,0.12643754482269287,0.36777517199516296,0.8571428571428572,0.018491076305508614,0.5335047245025635
0.7894107103347778,0.6655609607696533,0.12384974956512451,0.37214210629463196,0.8571428571428572,0.01848665066063404,0.5410639047622681
0.7863519787788391,0.6650409698486328,0.1213110089302063,0.3773500621318817,0.8571428571428572,0.0195026695728302,0.547397792339325
0.7842796444892883,0.6649367213249207,0.11934292316436768,0.383289635181427,0.8571428571428572,0.023763298988342285,0.552499532699585
0.7833102345466614,0.6652798056602478,0.11803042888641357,0.3905521035194397,0.8571428571428572,0.021756215021014214,0.5570175647735596
0.7848092913627625,0.6657059192657471,0.11910337209701538,0.39829811453819275,0.8571428571428572,0.018093310296535492,0.5608220100402832
0.7878077626228333,0.6640479564666748,0.12375980615615845,0.40503135323524475,0.8571428571428572,0.017184745520353317,0.5634274482727051
0.7897083163261414,0.6638263463973999,0.12588196992874146,0.4113868176937103,0.8571428571428572,0.016082562506198883,0.566265344619751
0.7907224893569946,0.6655362248420715,0.1251862645149231,0.41650310158729553,0.8571428571428572,0.022108929231762886,0.5682274699211121
0.7927115559577942,0.6682190299034119,0.12449252605438232,0.42380550503730774,0.8571428571428572,0.02178357169032097,0.5701711773872375
0.7952997088432312,0.6707029938697815,0.12459671497344971,0.42947685718536377,0.8571428571428572,0.020360728725790977,0.5708917379379272
0.7975003123283386,0.6728821992874146,0.12461811304092407,0.4341678023338318,0.8571428571428572,0.020402511581778526,0.5713430643081665
0.8001245856285095,0.675381600856781,0.12474298477172852,0.4382742941379547,0.8571428571428572,0.02101627178490162,0.5714637637138367
0.8014012575149536,0.6772435903549194,0.12415766716003418,0.4416273236274719,0.8571428571428572,0.020391669124364853,0.5714812278747559
0.7997522950172424,0.6775210499763489,0.12223124504089355,0.4433286786079407,0.8571428571428572,0.020095519721508026,0.5713314414024353
0.8023006916046143,0.6778497099876404,0.12445098161697388,0.44392159581184387,0.8571428571428572,0.027452366426587105,0.5695531368255615
0.8098270893096924,0.677778422832489,0.13204866647720337,0.4435380697250366,0.8571428571428572,0.025737924501299858,0.5682721138000488
0.8179394006729126,0.6741426587104797,0.14379674196243286,0.44147801399230957,0.8809523809523809,0.029079901054501534,0.5669173002243042
0.8253151178359985,0.6659181118011475,0.15939700603485107,0.4385678172111511,0.8809523809523809,0.03229527175426483,0.5659694671630859
0.8355380892753601,0.6521596312522888,0.1833784580230713,0.4327271580696106,0.8809523809523809,0.03143124654889107,0.5634245276451111
0.8522199988365173,0.6381889581680298,0.21403104066848755,0.4256032109260559,0.8809523809523809,0.052578385919332504,0.5619266033172607
0.8771939277648926,0.6182488203048706,0.258945107460022,0.4193718135356903,0.8571428571428572,0.050273869186639786,0.5652302503585815
0.9006006121635437,0.5947542190551758,0.3058463931083679,0.409687876701355,0.8571428571428572,0.04926728829741478,0.5636502504348755
0.9253420829772949,0.570024311542511,0.35531777143478394,0.39666783809661865,0.8571428571428572,0.047661639750003815,0.5573946833610535
0.9476239085197449,0.5464881062507629,0.40113580226898193,0.38128548860549927,0.8571428571428572,0.04672897607088089,0.5478439927101135
0.9672408103942871,0.5277250409126282,0.43951576948165894,0.3672020733356476,0.8571428571428572,0.04504246264696121,0.5378249287605286
0.9844976663589478,0.5135365724563599,0.4709610939025879,0.35538333654403687,0.8571428571428572,0.04224148392677307,0.529291570186615
0.9990182518959045,0.5026090145111084,0.49640923738479614,0.34554919600486755,0.8571428571428572,0.039227575063705444,0.5224105715751648
1.0092769861221313,0.4931509494781494,0.5161260366439819,0.3368638753890991,0.8571428571428572,0.03581029921770096,0.5164223909378052
1.0150092840194702,0.4849356710910797,0.5300736129283905,0.32852256298065186,0.8571428571428572,0.031361181288957596,0.5092793703079224
1.0176137685775757,0.4786939024925232,0.5389198660850525,0.3208501935005188,0.8571428571428572,0.02942579984664917,0.4994943141937256
1.019451379776001,0.4751843810081482,0.5442669987678528,0.31443315744400024,0.8571428571428572,0.030138621106743813,0.4889209568500519
1.0229519605636597,0.4736194908618927,0.549332469701767,0.3080824017524719,0.8571428571428572,0.029631739482283592,0.4760153293609619
1.0252153873443604,0.472610741853714,0.5526046454906464,0.3006669878959656,0.8571428571428572,0.02825641632080078,0.46041637659072876
1.0267324447631836,0.4711712598800659,0.5555611848831177,0.29277122020721436,0.8571428571428572,0.026359613984823227,0.4420067071914673
1.0261703729629517,0.46943894028663635,0.5567314326763153,0.28359660506248474,0.8571428571428572,0.025613276287913322,0.4213343858718872
1.0258681774139404,0.4668177366256714,0.559050440788269,0.2736313045024872,0.8571428571428572,0.022762373089790344,0.39930716156959534
1.0267349481582642,0.46505922079086304,0.5616757273674011,0.2647040784358978,0.8571428571428572,0.019723402336239815,0.3788634240627289
1.026886224746704,0.4648572504520416,0.5620289742946625,0.2571815252304077,0.8571428571428572,0.017836682498455048,0.3611074388027191
1.0272736549377441,0.4658971130847931,0.561376541852951,0.25120845437049866,0.8571428571428572,0.015370655804872513,0.34631139039993286
1.0258277654647827,0.46876415610313416,0.5570636093616486,0.24691958725452423,0.8571428571428572,0.015365538187325,0.3355084955692291
1.0254204273223877,0.47937238216400146,0.5460480451583862,0.2473808079957962,0.8571428571428572,0.014115476049482822,0.3329477310180664
1.022948145866394,0.4930208921432495,0.5299272537231445,0.25169268250465393,0.8571428571428572,0.015092384070158005,0.3349855840206146
1.0330809354782104,0.5056831240653992,0.5273978114128113,0.2567920684814453,0.8571428571428572,0.01400641817599535,0.33542367815971375
1.0535969734191895,0.5205141305923462,0.5330828428268433,0.26561304926872253,0.8571428571428572,0.014653998427093029,0.33880501985549927
1.0748331546783447,0.5359129905700684,0.5389201641082764,0.2774583101272583,0.8571428571428572,0.014239080250263214,0.3460705876350403
1.0948537588119507,0.5513726472854614,0.5434811115264893,0.2882588505744934,0.8571428571428572,0.014651002362370491,0.3533991575241089
1.1132310628890991,0.5674427151679993,0.5457883477210999,0.29785192012786865,0.8571428571428572,0.015580989420413971,0.3605435788631439
1.1272109746932983,0.5807751417160034,0.5464358329772949,0.3057771325111389,0.8571428571428572,0.015357719734311104,0.3668890595436096
1.1363171339035034,0.5905646085739136,0.5457525253295898,0.3117295801639557,0.8571428571428572,0.0155703816562891,0.3725436329841614
1.1426587104797363,0.5973870754241943,0.545271635055542,0.3159589171409607,0.8571428571428572,0.015944434329867363,0.37795308232307434
1.1467454433441162,0.6019971370697021,0.5447483062744141,0.3186567425727844,0.8571428571428572,0.016376754269003868,0.38351550698280334
1.1496784687042236,0.6050726771354675,0.5446057915687561,0.31970182061195374,0.8571428571428572,0.017419619485735893,0.3890400230884552
1.1579618453979492,0.6109851598739624,0.5469766855239868,0.3201676905155182,0.8571428571428572,0.01725522242486477,0.3955518305301666
1.1668872833251953,0.616912841796875,0.5499744415283203,0.31965360045433044,0.8571428571428572,0.01809227652847767,0.4014611840248108
1.1824697256088257,0.6211481094360352,0.5613216161727905,0.31844180822372437,0.8571428571428572,0.017442001029849052,0.40442904829978943
1.2020618915557861,0.6263211369514465,0.5757407546043396,0.3186141848564148,0.8571428571428572,0.018649647012352943,0.4055551588535309
1.2227528095245361,0.6329914331436157,0.5897613763809204,0.32094642519950867,0.8571428571428572,0.016875384375452995,0.4059073328971863
1.2423908710479736,0.6391262412071228,0.6032646298408508,0.324768990278244,0.8571428571428572,0.021205959841609,0.40580111742019653
1.2649576663970947,0.6539981365203857,0.610959529876709,0.33532893657684326,0.8571428571428572,0.021249353885650635,0.41223204135894775
1.2838457822799683,0.6650278568267822,0.618817925453186,0.34784188866615295,0.8571428571428572,0.021960772573947906,0.42104795575141907
1.2988804578781128,0.6763462424278259,0.6225342154502869,0.36324018239974976,0.8571428571428572,0.022750627249479294,0.43338778614997864
1.3094710111618042,0.6848522424697876,0.6246187686920166,0.37906596064567566,0.8571428571428572,0.02337035909295082,0.4461238980293274
1.3154137134552002,0.6919459104537964,0.6234678030014038,0.3951006233692169,0.8571428571428572,0.024290477856993675,0.4587641954421997
1.3175411224365234,0.700801432132721,0.6167396903038025,0.4107958674430847,0.8571428571428572,0.025236813351511955,0.4708469808101654
1.3178411722183228,0.7079966068267822,0.6098445653915405,0.42491036653518677,0.8571428571428572,0.026138462126255035,0.48167258501052856
1.3172792196273804,0.7130927443504333,0.604186475276947,0.4368446469306946,0.8571428571428572,0.027008172124624252,0.49102485179901123
1.315971851348877,0.7163339853286743,0.5996378660202026,0.44667354226112366,0.8571428571428572,0.027943525463342667,0.4989553987979889
1.3137792348861694,0.718001663684845,0.5957775712013245,0.454812616109848,0.8571428571428572,0.028978005051612854,0.5056307911872864
1.3106400966644287,0.7186413407325745,0.5919987559318542,0.46151095628738403,0.8571428571428572,0.02992437593638897,0.511139452457428
1.306081771850586,0.7186684012413025,0.5874133706092834,0.46706461906433105,0.8571428571428572,0.030644847080111504,0.5157657861709595
1.3003259897232056,0.7177008390426636,0.582625150680542,0.4714187979698181,0.8571428571428572,0.03138475865125656,0.5194798707962036
1.2935802936553955,0.716190755367279,0.5773895382881165,0.47480860352516174,0.8571428571428572,0.0317753367125988,0.5224743485450745
1.287299633026123,0.7138844728469849,0.5734151601791382,0.4771352708339691,0.8571428571428572,0.03501415625214577,0.5247294902801514
1.2768205404281616,0.712928831577301,0.5638917088508606,0.47881782054901123,0.8809523809523809,0.03470791503787041,0.5266170501708984
1.265581488609314,0.7108621001243591,0.5547193884849548,0.4796246290206909,0.8809523809523809,0.034364793449640274,0.5279539227485657
1.253916621208191,0.7075713276863098,0.5463452935218811,0.479510098695755,0.8809523809523809,0.03417051210999489,0.5287529826164246
1.241371989250183,0.7036310434341431,0.53774094581604,0.47859957814216614,0.8809523809523809,0.049182236194610596,0.5290886759757996
1.2221240997314453,0.6973972916603088,0.5247268080711365,0.4766637086868286,0.8809523809523809,0.043288957327604294,0.528957724571228
1.2028220891952515,0.6899367570877075,0.512885332107544,0.47344890236854553,0.8809523809523809,0.04059479013085365,0.5282071828842163
1.1853175163269043,0.6807112097740173,0.504606306552887,0.46914035081863403,0.8809523809523809,0.04609445855021477,0.5269829034805298
1.1670899391174316,0.6686540842056274,0.4984358549118042,0.4632876217365265,0.8809523809523809,0.04448150098323822,0.5253372192382812
1.1520936489105225,0.6556544303894043,0.49643921852111816,0.4560032784938812,0.8809523809523809,0.039189230650663376,0.5231912732124329
1.1415303945541382,0.6420072913169861,0.4995231032371521,0.4475366175174713,0.8809523809523809,0.03408688306808472,0.5204561948776245
1.1351683139801025,0.6262974143028259,0.5088708996772766,0.4377976953983307,0.8809523809523809,0.03046739473938942,0.5169405341148376
1.1305383443832397,0.6031063795089722,0.5274319648742676,0.4261532127857208,0.8809523809523809,0.02651100605726242,0.5129383206367493
1.1358954906463623,0.5750042796134949,0.5608912110328674,0.41585099697113037,0.8809523809523809,0.022612614557147026,0.50873863697052
1.1398924589157104,0.5480296015739441,0.5918628573417664,0.408029705286026,0.8809523809523809,0.019243722781538963,0.5045047998428345
1.1420533657073975,0.5255992412567139,0.6164541244506836,0.4016709625720978,0.8809523809523809,0.01745552197098732,0.5002965331077576
1.1433390378952026,0.5060226917266846,0.6373163461685181,0.39544835686683655,0.8571428571428572,0.016100376844406128,0.49575576186180115
1.1441696882247925,0.4890686869621277,0.6551010012626648,0.3891388475894928,0.8571428571428572,0.015034005977213383,0.4908057153224945
1.1444422006607056,0.47444409132003784,0.6699981093406677,0.3830364942550659,0.8571428571428572,0.014019318856298923,0.485696405172348
1.1437785625457764,0.46164265275001526,0.6821359097957611,0.37728992104530334,0.8571428571428572,0.013509881682693958,0.4805501699447632
1.1431822776794434,0.4501442015171051,0.6930380761623383,0.37175077199935913,0.8571428571428572,0.01320964191108942,0.4752753973007202
1.1426200866699219,0.4400079548358917,0.7026121318340302,0.3668699562549591,0.8571428571428572,0.01293046772480011,0.47035813331604004
1.141744613647461,0.4309704303741455,0.7107741832733154,0.3625735342502594,0.8571428571428572,0.012796725146472454,0.4657619595527649
1.1405824422836304,0.42273351550102234,0.717848926782608,0.35878604650497437,0.8571428571428572,0.013468892313539982,0.46145832538604736
1.1400501728057861,0.41395828127861023,0.7260918915271759,0.3554064929485321,0.8571428571428572,0.013791393488645554,0.4574696123600006
1.1401550769805908,0.4094451665878296,0.7307099103927612,0.3524223566055298,0.8571428571428572,0.013373393565416336,0.45377087593078613
1.140169382095337,0.40947213768959045,0.7306972444057465,0.3496447503566742,0.8571428571428572,0.013017823919653893,0.45019006729125977
1.1397761106491089,0.40947309136390686,0.730303019285202,0.3472146689891815,0.8571428571428572,0.016903383657336235,0.44685256481170654
1.1400542259216309,0.41135838627815247,0.7286958396434784,0.3454679846763611,0.8571428571428572,0.017461128532886505,0.44395381212234497
1.1401824951171875,0.4144829511642456,0.7256995439529419,0.34428170323371887,0.8571428571428572,0.016696764156222343,0.4414464831352234
1.1393636465072632,0.41747817397117615,0.721885472536087,0.34380853176116943,0.8571428571428572,0.01595003344118595,0.4396026134490967
1.1378965377807617,0.42000192403793335,0.7178946137428284,0.3437545597553253,0.8571428571428572,0.015409616753458977,0.43816936016082764
1.136199951171875,0.422216534614563,0.713983416557312,0.3440418839454651,0.8571428571428572,0.015050802379846573,0.4370856285095215
1.134110450744629,0.42380550503730774,0.7103049457073212,0.34447425603866577,0.8571428571428572,0.019059672951698303,0.4362359344959259
1.1327762603759766,0.426336407661438,0.7064398527145386,0.34566015005111694,0.8571428571428572,0.018349839374423027,0.43576958775520325
1.1311047077178955,0.42880111932754517,0.7023035883903503,0.3473615050315857,0.8571428571428572,0.016609186306595802,0.4358053505420685
1.1287670135498047,0.43020129203796387,0.6985657215118408,0.3488563895225525,0.8571428571428572,0.015929095447063446,0.43596938252449036
1.126031756401062,0.4309622645378113,0.6950694918632507,0.3502076268196106,0.8571428571428572,0.01854591816663742,0.43618109822273254
1.1236172914505005,0.43185368180274963,0.6917636096477509,0.3517617881298065,0.8571428571428572,0.01578841358423233,0.4364360272884369
1.121434211730957,0.43194133043289185,0.6894928812980652,0.3530946373939514,0.8571428571428572,0.014263097196817398,0.4368796944618225
1.1194990873336792,0.43177828192710876,0.6877208054065704,0.3543930649757385,0.8571428571428572,0.012792547233402729,0.43745091557502747
1.1181007623672485,0.43196702003479004,0.6861337423324585,0.3558289110660553,0.8571428571428572,0.011339561082422733,0.43806344270706177
1.1166633367538452,0.4320859909057617,0.6845773458480835,0.3572309613227844,0.8571428571428572,0.009999171830713749,0.4387190341949463
1.1152749061584473,0.43220627307891846,0.6830686330795288,0.35861295461654663,0.8571428571428572,0.009800111874938011,0.439412921667099
1.115092396736145,0.43331652879714966,0.6817758679389954,0.36046677827835083,0.8571428571428572,0.008736323565244675,0.4401468336582184
1.114763855934143,0.43422046303749084,0.6805433928966522,0.3622421622276306,0.8571428571428572,0.00933160912245512,0.4409264922142029
1.1156835556030273,0.4359212815761566,0.6797622740268707,0.36448004841804504,0.8571428571428572,0.009079549461603165,0.4417474865913391
1.1168028116226196,0.43764981627464294,0.6791529953479767,0.3668210804462433,0.8571428571428572,0.00824748631566763,0.44259747862815857
1.1174769401550293,0.4390425980091095,0.6784343421459198,0.36906155943870544,0.8571428571428572,0.007643716875463724,0.4435032606124878
1.1177644729614258,0.44016584753990173,0.677598625421524,0.37121668457984924,0.8571428571428572,0.006534665822982788,0.4444693326950073
1.11699378490448,0.44066792726516724,0.6763258576393127,0.3730441927909851,0.8571428571428572,0.00650400435552001,0.4455188512802124
1.116119623184204,0.4412185251712799,0.6749010980129242,0.3750123083591461,0.8571428571428572,0.006406783126294613,0.4467337131500244
1.1151385307312012,0.4417738914489746,0.6733646392822266,0.37704458832740784,0.8571428571428572,0.006329637486487627,0.44804465770721436
1.1140493154525757,0.442338764667511,0.6717105507850647,0.37914031744003296,0.8571428571428572,0.006202172953635454,0.44946128129959106
1.112928032875061,0.4428834319114685,0.6700446009635925,0.38125526905059814,0.8333333333333334,0.005969277583062649,0.4509281516075134
1.1115926504135132,0.44339433312416077,0.6681983172893524,0.38339000940322876,0.8333333333333334,0.005886716768145561,0.45250391960144043
1.1100276708602905,0.44382956624031067,0.6661981046199799,0.38554951548576355,0.8333333333333334,0.005923013668507338,0.45414212346076965
1.108415126800537,0.4443267285823822,0.6640883982181549,0.3878273665904999,0.8333333333333334,0.00596238998696208,0.45588502287864685
1.1067852973937988,0.4449451267719269,0.661840170621872,0.3902585804462433,0.8333333333333334,0.006017656996846199,0.45777493715286255
1.105271816253662,0.44572189450263977,0.6595499217510223,0.3928406536579132,0.8333333333333334,0.006062722764909267,0.4597821533679962
1.103798508644104,0.4465390145778656,0.6572594940662384,0.3954497277736664,0.8333333333333334,0.006194456946104765,0.46180421113967896
1.102249264717102,0.44744619727134705,0.654803067445755,0.3981078863143921,0.8333333333333334,0.008305182680487633,0.46387696266174316
1.1012814044952393,0.4485909044742584,0.6526905000209808,0.40097543597221375,0.8333333333333334,0.008047056384384632,0.46602481603622437
1.1002836227416992,0.4498949348926544,0.6503886878490448,0.4039974510669708,0.8333333333333334,0.007808210328221321,0.4683399796485901
1.0993250608444214,0.4513949155807495,0.6479301452636719,0.4071883261203766,0.8333333333333334,0.007417723536491394,0.4708121418952942
1.099516749382019,0.45310625433921814,0.6464104950428009,0.4105404019355774,0.8333333333333334,0.007466795854270458,0.4734293520450592
1.1001038551330566,0.4550420343875885,0.6450618207454681,0.414054811000824,0.8333333333333334,0.007548505440354347,0.4761710464954376
1.100961685180664,0.45718610286712646,0.6437755823135376,0.41771072149276733,0.8333333333333334,0.007875575684010983,0.4790250062942505
1.1024339199066162,0.45958390831947327,0.6428500115871429,0.4215211272239685,0.8333333333333334,0.01051593292504549,0.48197659850120544
1.1053290367126465,0.46183866262435913,0.6434903740882874,0.4251187741756439,0.8333333333333334,0.011921788565814495,0.48476630449295044
1.1090432405471802,0.46400943398475647,0.6450338065624237,0.4287509322166443,0.8333333333333334,0.01191806886345148,0.48762640357017517
1.1128088235855103,0.4658796787261963,0.646929144859314,0.432144433259964,0.8333333333333334,0.011856576427817345,0.490342915058136
1.1173288822174072,0.46764570474624634,0.6496831774711609,0.4354530870914459,0.8333333333333334,0.011868652887642384,0.4930388927459717
1.1217319965362549,0.46918025612831116,0.6525517404079437,0.43873125314712524,0.8333333333333334,0.011343994177877903,0.4957423806190491
1.1257184743881226,0.4703386425971985,0.6553798317909241,0.4418250620365143,0.8333333333333334,0.011869982816278934,0.4983486235141754
1.1298811435699463,0.47101813554763794,0.6588630080223083,0.44481161236763,0.8333333333333334,0.011255558580160141,0.5009029507637024
1.1332998275756836,0.47142961621284485,0.6618702113628387,0.4477451741695404,0.8333333333333334,0.011156205087900162,0.5034528374671936
1.1361247301101685,0.47156181931495667,0.6645629107952118,0.45073163509368896,0.8333333333333334,0.011220220476388931,0.5060899257659912
1.1383898258209229,0.4713815748691559,0.667008250951767,0.4537365734577179,0.8333333333333334,0.011097564361989498,0.5087737441062927
1.1401772499084473,0.470821738243103,0.6693555116653442,0.45656341314315796,0.8571428571428572,0.01093326136469841,0.511328399181366
1.1414963006973267,0.46988677978515625,0.6716095209121704,0.45919743180274963,0.8571428571428572,0.010766305960714817,0.5137495994567871
1.1423314809799194,0.468613862991333,0.6737176179885864,0.46162763237953186,0.8571428571428572,0.01059883926063776,0.5160272717475891
1.1426903009414673,0.4670434892177582,0.6756468117237091,0.46384111046791077,0.8571428571428572,0.010540098883211613,0.5181512236595154
1.1425036191940308,0.46519818902015686,0.6773054301738739,0.46583932638168335,0.8571428571428572,0.010453635826706886,0.5201245546340942
1.141866683959961,0.46304574608802795,0.678820937871933,0.46756166219711304,0.8571428571428572,0.009766897186636925,0.5219001770019531
1.1412806510925293,0.46051087975502014,0.6807697713375092,0.46868497133255005,0.8571428571428572,0.009564756415784359,0.5232055187225342
1.1404122114181519,0.4578677713871002,0.6825444400310516,0.46976739168167114,0.8571428571428572,0.00964267272502184,0.5245109796524048
1.1392903327941895,0.45513904094696045,0.684151291847229,0.4707225561141968,0.8571428571428572,0.009901161305606365,0.5257311463356018
1.137566328048706,0.45266321301460266,0.6849031150341034,0.4717281460762024,0.8571428571428572,0.009670755825936794,0.5269965529441833
1.1358016729354858,0.4500204622745514,0.6857812106609344,0.4726627469062805,0.8571428571428572,0.0096530606970191,0.5282322764396667
1.1339224576950073,0.4473143219947815,0.6866081357002258,0.47346657514572144,0.8571428571428572,0.009923165664076805,0.5293872356414795
1.1319139003753662,0.44456517696380615,0.6873487234115601,0.4742300808429718,0.8571428571428572,0.010251007042825222,0.5305638313293457
1.1296354532241821,0.441779762506485,0.6878556907176971,0.4750741720199585,0.8571428571428572,0.010298383422195911,0.5318319797515869
1.1273398399353027,0.4388391971588135,0.6885006427764893,0.47570374608039856,0.8571428571428572,0.010209204629063606,0.5329549312591553
1.1250470876693726,0.43573880195617676,0.6893082857131958,0.4762471318244934,0.8571428571428572,0.010177015326917171,0.5340275764465332
1.1227260828018188,0.4325392246246338,0.6901868581771851,0.4767238199710846,0.8571428571428572,0.010135115124285221,0.5350560545921326
1.1204020977020264,0.4309845268726349,0.6894175708293915,0.47715550661087036,0.8571428571428572,0.0094758877530694,0.5360482931137085
1.1185147762298584,0.4306500554084778,0.6878647208213806,0.47710758447647095,0.8571428571428572,0.008978363126516342,0.5366656184196472
1.1168186664581299,0.4304368495941162,0.6863818168640137,0.4771106243133545,0.8571428571428572,0.008924786932766438,0.5372904539108276
1.115154504776001,0.43030017614364624,0.6848543286323547,0.4771459102630615,0.8571428571428572,0.008356151171028614,0.5378943681716919
1.1139049530029297,0.43009644746780396,0.6838085055351257,0.47689640522003174,0.8571428571428572,0.008001969195902348,0.5382444858551025
1.1128365993499756,0.43007001280784607,0.6827665865421295,0.4769655764102936,0.8571428571428572,0.007707882206887007,0.5387499332427979
1.111863613128662,0.4301172196865082,0.6817463934421539,0.4771140515804291,0.8571428571428572,0.007550159934908152,0.539203405380249
1.1109633445739746,0.4302302598953247,0.6807330846786499,0.47729095816612244,0.8571428571428572,0.0078456811606884,0.5395927429199219
1.1100444793701172,0.4302350580692291,0.6798094213008881,0.47732123732566833,0.8571428571428572,0.007558346260339022,0.5398184657096863
1.1095125675201416,0.43029123544692993,0.6792213320732117,0.4773803651332855,0.8571428571428572,0.007159301545470953,0.5400217771530151
1.108647346496582,0.4305838346481323,0.6780635118484497,0.4774320423603058,0.8571428571428572,0.006862504407763481,0.5401436686515808
1.1078641414642334,0.4309392273426056,0.6769249141216278,0.47738322615623474,0.8571428571428572,0.006667774170637131,0.5401450395584106
1.1072731018066406,0.4312877953052521,0.6759853065013885,0.47718390822410583,0.8571428571428572,0.006491030100733042,0.5400043725967407
1.1068475246429443,0.43163028359413147,0.6752172410488129,0.4768553674221039,0.8571428571428572,0.006346259266138077,0.5397404432296753
1.106702208518982,0.43192654848098755,0.6747756600379944,0.47640252113342285,0.8571428571428572,0.0061170123517513275,0.5393518805503845
1.1068140268325806,0.4321646988391876,0.6746493279933929,0.47579991817474365,0.8571428571428572,0.005514276213943958,0.5388315916061401
1.1072826385498047,0.4320548176765442,0.6752278208732605,0.4747557044029236,0.8571428571428572,0.0053606824949383736,0.5380155444145203
1.1079108715057373,0.4320306181907654,0.6758802533149719,0.4737458825111389,0.8571428571428572,0.005195533856749535,0.5371955037117004
1.1087135076522827,0.4320756196975708,0.6766378879547119,0.47273582220077515,0.8571428571428572,0.004995850846171379,0.5363614559173584
1.1096749305725098,0.4320944547653198,0.6775804758071899,0.47161391377449036,0.8571428571428572,0.005230349954217672,0.5354570150375366
1.110579252243042,0.4319348633289337,0.6786443889141083,0.4703938961029053,0.8571428571428572,0.005011958070099354,0.5344995856285095
1.1117846965789795,0.4318915009498596,0.6798931956291199,0.4693441689014435,0.8571428571428572,0.004879094660282135,0.5336443185806274
1.113168478012085,0.4318605661392212,0.6813079118728638,0.4682779908180237,0.8571428571428572,0.004733630921691656,0.5327773094177246
1.1147469282150269,0.4318874180316925,0.6828595101833344,0.4672738313674927,0.8571428571428572,0.00457738246768713,0.5319471955299377
1.116479754447937,0.431979238986969,0.684500515460968,0.46629220247268677,0.8571428571428572,0.004397501237690449,0.5311321020126343
1.1183265447616577,0.432156503200531,0.6861700415611267,0.465365469455719,0.8571428571428572,0.0043825567699968815,0.5303593873977661
1.120395541191101,0.4323267340660095,0.6880688071250916,0.4643125832080841,0.8571428571428572,0.004219303373247385,0.5295103192329407
1.1225214004516602,0.4325905442237854,0.6899308562278748,0.46330058574676514,0.8571428571428572,0.00402827886864543,0.5286972522735596
1.1247206926345825,0.432919442653656,0.6918012499809265,0.4623315930366516,0.8571428571428572,0.0038827937096357346,0.5279237627983093
1.1270227432250977,0.4332866072654724,0.6937361359596252,0.46139782667160034,0.8571428571428572,0.004242803901433945,0.5271815657615662
1.1297004222869873,0.43353140354156494,0.6961690187454224,0.4603891372680664,0.8571428571428572,0.004053833894431591,0.5263609290122986
1.1324892044067383,0.43384745717048645,0.6986417472362518,0.4594992399215698,0.8571428571428572,0.0038790320977568626,0.5256317853927612
1.1353697776794434,0.4342377185821533,0.70113205909729,0.45870259404182434,0.8571428571428572,0.003686837386339903,0.5249817371368408
1.1383118629455566,0.43470892310142517,0.7036029398441315,0.45799732208251953,0.8571428571428572,0.0034849969670176506,0.5244139432907104
1.141292929649353,0.4352627694606781,0.7060301601886749,0.4573851525783539,0.8571428571428572,0.003281858516857028,0.5239331722259521
1.1442972421646118,0.43589675426483154,0.7084004878997803,0.4568689167499542,0.8571428571428572,0.0030829370953142643,0.5235441327095032
1.1473115682601929,0.43660739064216614,0.7107041776180267,0.4564526677131653,0.8571428571428572,0.0028809334617108107,0.5232518315315247
1.1502383947372437,0.43749526143074036,0.7127431333065033,0.4562692642211914,0.8571428571428572,0.002692845882847905,0.5231251120567322
1.1531081199645996,0.43844014406204224,0.7146679759025574,0.45619523525238037,0.8571428571428572,0.0025302995927631855,0.5230991244316101
1.1559785604476929,0.43939995765686035,0.7165786027908325,0.4561694264411926,0.8571428571428572,0.0023848467972129583,0.523140549659729
1.1588318347930908,0.44039422273635864,0.7184376120567322,0.45621493458747864,0.8571428571428572,0.0022516201715916395,0.5232605338096619
1.1616483926773071,0.4414116144180298,0.7202367782592773,0.45634081959724426,0.8571428571428572,0.002172929933294654,0.5234633684158325
1.1644494533538818,0.4424175024032593,0.7220319509506226,0.45652690529823303,0.8571428571428572,0.0021203053183853626,0.5237438082695007
1.167220115661621,0.4434584975242615,0.7237616181373596,0.45681679248809814,0.8571428571428572,0.0020824435632675886,0.5241159200668335
1.1699433326721191,0.44453227519989014,0.725411057472229,0.4572203755378723,0.8571428571428572,0.0020813883747905493,0.5245823860168457
1.1726270914077759,0.44563382863998413,0.7269932627677917,0.4577373266220093,0.8571428571428572,0.002125611761584878,0.5251409411430359
1.1752738952636719,0.44675350189208984,0.728520393371582,0.4583604335784912,0.8571428571428572,0.0020909628365188837,0.5257871150970459
1.1777687072753906,0.4477895498275757,0.7299791574478149,0.4590919613838196,0.8571428571428572,0.002159308409318328,0.5265194177627563
1.1803007125854492,0.44891270995140076,0.7313880026340485,0.4599565267562866,0.8571428571428572,0.002254398772493005,0.5273289680480957
1.182784080505371,0.4500381052494049,0.7327459752559662,0.4609270393848419,0.8571428571428572,0.0023498274385929108,0.5282202363014221
1.1852363348007202,0.45119738578796387,0.7340389490127563,0.4620169997215271,0.8571428571428572,0.0024591025430709124,0.5291925668716431
1.1876559257507324,0.45238983631134033,0.7352660894393921,0.463225781917572,0.8571428571428572,0.0026638421695679426,0.5302438139915466
1.190157175064087,0.45359745621681213,0.7365597188472748,0.4644917845726013,0.8571428571428572,0.002776202978566289,0.5313169956207275
1.1926103830337524,0.45479124784469604,0.7378191351890564,0.46586140990257263,0.8571428571428572,0.002882362576201558,0.5324596762657166
1.1950355768203735,0.4560190737247467,0.7390165030956268,0.4673508405685425,0.8571428571428572,0.00305933621712029,0.5336717963218689
1.1974756717681885,0.4573236405849457,0.7401520311832428,0.4689575433731079,0.8571428571428572,0.0033320575021207333,0.5349501371383667
1.1999680995941162,0.45875099301338196,0.7412171065807343,0.47068285942077637,0.8571428571428572,0.003447928000241518,0.5362981557846069
1.2023473978042603,0.46014419198036194,0.7422032058238983,0.47251778841018677,0.8571428571428572,0.0035709624644368887,0.5377191305160522
1.2046940326690674,0.4615790843963623,0.7431149482727051,0.474458247423172,0.8571428571428572,0.003699538530781865,0.5391874313354492
1.2069650888442993,0.4630321264266968,0.7439329624176025,0.4765093922615051,0.8571428571428572,0.0031078176107257605,0.5407113432884216
1.2086081504821777,0.46415919065475464,0.7444489598274231,0.47857674956321716,0.8571428571428572,0.002950523979961872,0.5422049760818481
1.210294246673584,0.46536165475845337,0.7449325919151306,0.4805837869644165,0.8571428571428572,0.0031096951570361853,0.5435846447944641
1.211971640586853,0.4664742350578308,0.7454974055290222,0.48257550597190857,0.8571428571428572,0.0032001726794987917,0.5449423789978027
1.2136143445968628,0.46756792068481445,0.7460464239120483,0.48456281423568726,0.8571428571428572,0.003261775942519307,0.5462777018547058
1.2152010202407837,0.4686369299888611,0.7465640902519226,0.4865332543849945,0.8571428571428572,0.003925856668502092,0.5475822687149048
1.2170006036758423,0.4695461690425873,0.747454434633255,0.48870089650154114,0.8571428571428572,0.003931129816919565,0.5490304827690125
1.2187526226043701,0.47060444951057434,0.7481481730937958,0.49091869592666626,0.8571428571428572,0.003916907124221325,0.5504644513130188
1.2203807830810547,0.47167664766311646,0.7487041354179382,0.4931390881538391,0.8571428571428572,0.00392024964094162,0.551871120929718
1.2219165563583374,0.472731351852417,0.7491852045059204,0.49533286690711975,0.8571428571428572,0.003935947082936764,0.5532341003417969
1.223362684249878,0.4737532436847687,0.7496094405651093,0.49748483300209045,0.8571428571428572,0.003978334367275238,0.5545467138290405
1.2247309684753418,0.47473153471946716,0.7499994337558746,0.49959424138069153,0.8571428571428572,0.0040865736082196236,0.5558120012283325
1.2260576486587524,0.47565725445747375,0.7504003942012787,0.5016850829124451,0.8571428571428572,0.00410459516569972,0.5570470094680786
1.227297306060791,0.4765637516975403,0.7507335543632507,0.503717839717865,0.8571428571428572,0.004120072815567255,0.5582261681556702
1.228445053100586,0.47742804884910583,0.7510170042514801,0.505688488483429,0.8571428571428572,0.004129261709749699,0.5593520998954773
1.2294907569885254,0.47823816537857056,0.7512525916099548,0.507593035697937,0.8571428571428572,0.004129135515540838,0.5604251623153687
1.230428695678711,0.47898563742637634,0.7514430582523346,0.5094268321990967,0.8571428571428572,0.004145949613302946,0.5614445209503174
1.2312873601913452,0.47968941926956177,0.7515979409217834,0.511185884475708,0.8571428571428572,0.004156123846769333,0.5624091029167175
1.2320497035980225,0.480339378118515,0.7517103254795074,0.5128717422485352,0.8571428571428572,0.004159770905971527,0.5633239150047302
1.232748031616211,0.480908066034317,0.7518399655818939,0.5144302248954773,0.8571428571428572,0.004161454271525145,0.5641524791717529
1.233361005783081,0.48141321539878845,0.7519477903842926,0.5158886909484863,0.8571428571428572,0.00415970291942358,0.5649166703224182
1.233875036239624,0.48186761140823364,0.7520074248313904,0.5172697901725769,0.8571428571428572,0.004154400900006294,0.5656343698501587
1.23429274559021,0.4822700023651123,0.7520227432250977,0.5185734629631042,0.8571428571428572,0.004184945020824671,0.5663071870803833
1.234646201133728,0.48266181349754333,0.7519843876361847,0.5198124647140503,0.8571428571428572,0.004147917032241821,0.5669440627098083
1.2348458766937256,0.4829705059528351,0.7518753707408905,0.520980954170227,0.8571428571428572,0.004139538388699293,0.5675450563430786
1.2349848747253418,0.4832456707954407,0.7517392039299011,0.5220664143562317,0.8571428571428572,0.0041252244263887405,0.5680987238883972
1.2350467443466187,0.4834774136543274,0.7515693306922913,0.523070752620697,0.8571428571428572,0.004102734848856926,0.5686087608337402
1.23501455783844,0.48365771770477295,0.751356840133667,0.5239897966384888,0.8571428571428572,0.004155459348112345,0.5690731406211853
1.2349613904953003,0.48378050327301025,0.75118088722229,0.5248463153839111,0.8571428571428572,0.004126506857573986,0.5695010423660278
1.23470139503479,0.48360303044319153,0.7510983645915985,0.5256606340408325,0.8571428571428572,0.003961233422160149,0.5698973536491394
1.234458327293396,0.4834883213043213,0.7509700059890747,0.526397705078125,0.8571428571428572,0.003896749811246991,0.5702313780784607
1.2341636419296265,0.4833669066429138,0.7507967352867126,0.5270476341247559,0.8571428571428572,0.0038432003930211067,0.5705135464668274
1.233773112297058,0.4832344055175781,0.75053870677948,0.5276238322257996,0.8571428571428572,0.0037523950450122356,0.5707547068595886
1.233306646347046,0.48308080434799194,0.750225841999054,0.5281152725219727,0.8571428571428572,0.0035334022250026464,0.5709500312805176
1.2325451374053955,0.48273491859436035,0.7498102188110352,0.5284743905067444,0.8571428571428572,0.003287858096882701,0.5710704326629639
1.2315117120742798,0.48216500878334045,0.7493467032909393,0.5286965370178223,0.8571428571428572,0.0032052919268608093,0.5711017847061157
1.2306632995605469,0.48165464401245117,0.7490086555480957,0.5288901329040527,0.8571428571428572,0.0031697633676230907,0.5711039900779724
1.2298532724380493,0.48115023970603943,0.7487030327320099,0.5290478467941284,0.8571428571428572,0.003061680356040597,0.5710831880569458
1.2290159463882446,0.4806864559650421,0.7483294904232025,0.5291767716407776,0.8571428571428572,0.002951919101178646,0.5710476636886597
1.2281404733657837,0.48023417592048645,0.7479062974452972,0.5292753577232361,0.8571428571428572,0.002762025687843561,0.5709986686706543
1.2273143529891968,0.4797797203063965,0.7475346326828003,0.5293547511100769,0.8571428571428572,0.002806033007800579,0.5709470510482788
1.2267301082611084,0.47926250100135803,0.7474676072597504,0.5294449329376221,0.8571428571428572,0.0028057368472218513,0.5709043741226196
1.2261385917663574,0.4788166582584381,0.7473219335079193,0.5295495390892029,0.8571428571428572,0.0027271758299320936,0.5708695650100708
1.2254750728607178,0.47840219736099243,0.7470728754997253,0.5296474695205688,0.8571428571428572,0.0026513526681810617,0.5708351135253906
1.2247569561004639,0.4779800474643707,0.7467769086360931,0.5297348499298096,0.8571428571428572,0.0025903540663421154,0.5707996487617493
1.2239993810653687,0.4775446057319641,0.7464547753334045,0.5298194289207458,0.8571428571428572,0.0025417557917535305,0.5707670450210571
1.2231018543243408,0.47709882259368896,0.7460030317306519,0.5299238562583923,0.8571428571428572,0.0024310068693012,0.5707440376281738
1.2221688032150269,0.47660258412361145,0.7455662190914154,0.530032753944397,0.8571428571428572,0.002498994115740061,0.5707257390022278
1.2213237285614014,0.47592854499816895,0.7453951835632324,0.5300918817520142,0.8571428571428572,0.0024863770231604576,0.5706905126571655
1.2204903364181519,0.47524845600128174,0.7452418804168701,0.5301694273948669,0.8571428571428572,0.002461945405229926,0.5706648230552673
1.2196674346923828,0.4745911955833435,0.7450762391090393,0.5302717089653015,0.8571428571428572,0.002446051687002182,0.5706509947776794
1.2188605070114136,0.47395506501197815,0.7449054419994354,0.5303938984870911,0.8571428571428572,0.0024371109902858734,0.5706465244293213
1.2180734872817993,0.47334107756614685,0.7447324097156525,0.5305334329605103,0.8571428571428572,0.002434477675706148,0.5706489682197571
1.2173160314559937,0.4727489948272705,0.7445670366287231,0.5306864976882935,0.8571428571428572,0.0024406351149082184,0.5706555247306824
1.2166016101837158,0.4721801280975342,0.7444214820861816,0.5308488607406616,0.8571428571428572,0.0024531795643270016,0.5706630945205688
1.2159144878387451,0.47164463996887207,0.744269847869873,0.5310271978378296,0.8571428571428572,0.00246094330213964,0.5706743597984314
1.215254545211792,0.47113481163978577,0.7441197335720062,0.531216561794281,0.8571428571428572,0.0024708211421966553,0.5706859230995178
1.2146241664886475,0.4706486165523529,0.7439755499362946,0.5314160585403442,0.8571428571428572,0.0024873025249689817,0.5706967115402222
1.2140851020812988,0.4701620042324066,0.7439230978488922,0.5316120386123657,0.8571428571428572,0.0025624027475714684,0.5706996321678162
1.2137008905410767,0.4696836769580841,0.7440172135829926,0.5318016409873962,0.8571428571428572,0.0029302367474883795,0.5706943869590759
1.2137374877929688,0.46913790702819824,0.7445995807647705,0.5319454073905945,0.8571428571428572,0.0031924541108310223,0.5706527829170227
1.2138826847076416,0.4688136577606201,0.7450690269470215,0.5321565866470337,0.8571428571428572,0.0032590231858193874,0.5706465244293213
1.2140111923217773,0.4685947000980377,0.7454164922237396,0.5323723554611206,0.8571428571428572,0.0033097192645072937,0.5706405639648438
1.2141587734222412,0.4683997929096222,0.745758980512619,0.532558798789978,0.8571428571428572,0.003379923989996314,0.5706170201301575
1.2143263816833496,0.4682350754737854,0.7460913062095642,0.5327278971672058,0.8571428571428572,0.003455613972619176,0.5705769062042236
1.2145181894302368,0.46843230724334717,0.7460858821868896,0.5328719615936279,0.8571428571428572,0.003694829298183322,0.5705143213272095
1.2147613763809204,0.468618243932724,0.7461431324481964,0.532987117767334,0.8571428571428572,0.0038995419163256884,0.5704237222671509
1.2150208950042725,0.4687696397304535,0.746251255273819,0.5330710411071777,0.8571428571428572,0.003951940685510635,0.5703010559082031
1.215268850326538,0.4689567983150482,0.7463120520114899,0.5331262946128845,0.8571428571428572,0.002968993503600359,0.5701470375061035
1.214647650718689,0.4694434106349945,0.7452042400836945,0.5332161784172058,0.8571428571428572,0.003038665046915412,0.570002019405365
1.2141615152359009,0.4697751998901367,0.7443863153457642,0.5333991050720215,0.8571428571428572,0.0036739103961735964,0.5698931217193604
1.2143514156341553,0.46979641914367676,0.7445549964904785,0.5334362983703613,0.8571428571428572,0.004558844957500696,0.5696684122085571
1.2151148319244385,0.46964341402053833,0.7454714179039001,0.5332874655723572,0.8571428571428572,0.004713729955255985,0.5693041086196899
1.215855360031128,0.46966105699539185,0.7461943030357361,0.533190906047821,0.8571428571428572,0.004852455109357834,0.5689547061920166
1.2166045904159546,0.46977314352989197,0.7468314468860626,0.5330336093902588,0.8571428571428572,0.00450687063857913,0.568541407585144
1.2161140441894531,0.4703125059604645,0.7458015382289886,0.5328429937362671,0.8571428571428572,0.005073973443359137,0.5680713057518005
1.2162805795669556,0.47050023078918457,0.745780348777771,0.5326026082038879,0.8571428571428572,0.005598710849881172,0.5674998760223389
1.2169032096862793,0.4705619812011719,0.7463412284851074,0.5321680307388306,0.8571428571428572,0.005964805372059345,0.5667456984519958
1.217689871788025,0.47063806653022766,0.7470518052577972,0.5315439105033875,0.8571428571428572,0.006203247234225273,0.5658085942268372
1.2183668613433838,0.4708120822906494,0.7475547790527344,0.5307430624961853,0.8571428571428572,0.006987355183809996,0.5646823644638062
1.2193831205368042,0.47088468074798584,0.7484984397888184,0.5294727683067322,0.8571428571428572,0.007889648899435997,0.5631414651870728
1.2195429801940918,0.4712356925010681,0.7483072876930237,0.5278873443603516,0.8571428571428572,0.011451960541307926,0.5612812042236328
1.2215192317962646,0.47086936235427856,0.7506498694419861,0.5246443152427673,0.8571428571428572,0.01207017619162798,0.5580424666404724
1.2233927249908447,0.4709492623806,0.7524434626102448,0.5211119055747986,0.8571428571428572,0.01707499660551548,0.5543965101242065
1.2223705053329468,0.4713839292526245,0.7509865760803223,0.5166956782341003,0.8571428571428572,0.02019180729985237,0.5498971343040466
1.2214497327804565,0.47059422731399536,0.7508555054664612,0.5109654664993286,0.8571428571428572,0.02120290882885456,0.5441126227378845
1.2204846143722534,0.4690064489841461,0.7514781653881073,0.504149854183197,0.8571428571428572,0.023078670725226402,0.5371819734573364
1.2183349132537842,0.4670819044113159,0.7512530088424683,0.4969034492969513,0.8571428571428572,0.024595564231276512,0.5297853350639343
1.2158265113830566,0.46495893597602844,0.7508675754070282,0.48993077874183655,0.8571428571428572,0.02474837377667427,0.5227578282356262
1.2134357690811157,0.4633568525314331,0.7500789165496826,0.4846060276031494,0.8571428571428572,0.025944670662283897,0.5176340937614441
1.2107651233673096,0.4647791385650635,0.7459859848022461,0.4817107915878296,0.8571428571428572,0.027496011927723885,0.5154325366020203
1.2077364921569824,0.46835359930992126,0.7393828928470612,0.4812757074832916,0.8571428571428572,0.029720664024353027,0.516258955001831
1.2044423818588257,0.4721108078956604,0.7323315739631653,0.482513964176178,0.8571428571428572,0.03154488652944565,0.5192697644233704
1.2006592750549316,0.47545626759529114,0.7252030074596405,0.48359134793281555,0.8571428571428572,0.03107619285583496,0.522673487663269
1.196756362915039,0.4782681465148926,0.7184882164001465,0.48230403661727905,0.8571428571428572,0.03161338344216347,0.5243920087814331
1.1934027671813965,0.48014840483665466,0.7132543623447418,0.47571122646331787,0.8571428571428572,0.028171425685286522,0.5216702818870544
1.2041893005371094,0.4816732406616211,0.7225160598754883,0.46399417519569397,0.8571428571428572,0.024612726643681526,0.5132431983947754
1.2145473957061768,0.48351210355758667,0.7310352921485901,0.45097702741622925,0.8571428571428572,0.021443700417876244,0.5009505748748779
1.2240996360778809,0.48563912510871887,0.738460510969162,0.43987035751342773,0.8571428571428572,0.01820615492761135,0.4878317415714264
1.2326009273529053,0.48792606592178345,0.7446748614311218,0.4318021833896637,0.8571428571428572,0.015095490030944347,0.47627460956573486
1.240049123764038,0.49019649624824524,0.7498526275157928,0.4262317419052124,0.8571428571428572,0.0118638314306736,0.46705499291419983
1.246692419052124,0.4922536611557007,0.7544387578964233,0.4224640429019928,0.8571428571428572,0.009206489659845829,0.4601394534111023
1.251829981803894,0.49469050765037537,0.7571394741535187,0.42064782977104187,0.8571428571428572,0.007606889586895704,0.45569926500320435
1.2555744647979736,0.4973050653934479,0.7582693994045258,0.419801265001297,0.8571428571428572,0.0057805259712040424,0.45264509320259094
1.258636713027954,0.4996718764305115,0.7589648365974426,0.4191294014453888,0.8571428571428572,0.004752857144922018,0.45041027665138245
1.2609752416610718,0.5018758773803711,0.7590993642807007,0.41866591572761536,0.8571428571428572,0.004079119302332401,0.44872912764549255
1.262762427330017,0.5038720369338989,0.7588903903961182,0.4183317720890045,0.8571428571428572,0.003556925570592284,0.44740059971809387
1.2641639709472656,0.5056556463241577,0.7585083246231079,0.41811805963516235,0.8571428571428572,0.08647017180919647,0.44636502861976624
0.557306706905365,1.034224033355713,-0.4769173264503479,0.6657037138938904,0.9523809523809523,0.05920049920678139,0.7836009860038757
0.5702502727508545,1.071796178817749,-0.5015459060668945,0.6804436445236206,0.9285714285714286,0.04579426348209381,0.7833515405654907
0.5689502358436584,1.0521783828735352,-0.4832281470298767,0.6870368719100952,0.9285714285714286,0.04423465207219124,0.7752384543418884
0.5575763583183289,1.0150595903396606,-0.4574832320213318,0.6910083889961243,0.9285714285714286,0.04596133157610893,0.7693306803703308
0.5426920056343079,0.9718764424324036,-0.4291844367980957,0.6895496249198914,0.9285714285714286,0.04462823644280434,0.7622640132904053
0.533393383026123,0.9307735562324524,-0.39738017320632935,0.6861288547515869,0.9285714285714286,0.04444318264722824,0.7542880177497864
0.5296516418457031,0.8952640295028687,-0.3656123876571655,0.6862437725067139,0.9285714285714286,0.040341801941394806,0.7496903538703918
0.53021639585495,0.8662740588188171,-0.3360576629638672,0.6882306933403015,0.9285714285714286,0.04693150520324707,0.7481304407119751
0.5469752550125122,0.8485701084136963,-0.3015948534011841,0.6918214559555054,0.9285714285714286,0.04458680376410484,0.749271035194397
0.561724066734314,0.8391624689102173,-0.2774384021759033,0.691480278968811,0.8809523809523809,0.04440782219171524,0.7486375570297241
0.5691324472427368,0.8218806385993958,-0.25274819135665894,0.6900800466537476,0.8809523809523809,0.033883608877658844,0.747087836265564
0.5781115889549255,0.8058016300201416,-0.22769004106521606,0.6876515746116638,0.8809523809523809,0.034916430711746216,0.7435915470123291
0.5799835920333862,0.7840901017189026,-0.20410650968551636,0.6879063844680786,0.8809523809523809,0.03355526551604271,0.7422934770584106
0.5938941836357117,0.7611353993415833,-0.16724121570587158,0.6952253580093384,0.8809523809523809,0.0313863530755043,0.7459197640419006
0.6078430414199829,0.7361108064651489,-0.12826776504516602,0.7040659189224243,0.8809523809523809,0.0350886806845665,0.7502959966659546
0.615208625793457,0.7106269001960754,-0.09541827440261841,0.7096053957939148,0.8809523809523809,0.036110203713178635,0.7528296709060669
0.6175358295440674,0.6924120187759399,-0.07487618923187256,0.7187634110450745,0.8809523809523809,0.03498367220163345,0.7593340277671814
0.624001145362854,0.6996172666549683,-0.07561612129211426,0.7330725193023682,0.8809523809523809,0.03961526229977608,0.7719393968582153
0.6453849673271179,0.7003433108329773,-0.054958343505859375,0.7511066794395447,0.9047619047619048,0.04568815603852272,0.7901569604873657
0.6554182767868042,0.7025145292282104,-0.04709625244140625,0.7703455090522766,0.9047619047619048,0.048911239951848984,0.81148362159729
0.6587967276573181,0.7002412676811218,-0.04144454002380371,0.7882408499717712,0.9047619047619048,0.0572344996035099,0.8316906690597534
0.6583248376846313,0.6915752291679382,-0.033250391483306885,0.7980059385299683,0.9047619047619048,0.05834772810339928,0.844640851020813
0.6557052135467529,0.677207350730896,-0.021502137184143066,0.7982591986656189,0.9047619047619048,0.06073048338294029,0.8507319092750549
0.6509358882904053,0.6505910754203796,0.00034481287002563477,0.785275399684906,0.9047619047619048,0.059878334403038025,0.8452690243721008
0.6815325021743774,0.62104731798172,0.06048518419265747,0.7601240277290344,0.9047619047619048,0.05978623032569885,0.8283279538154602
0.7096301317214966,0.6545985341072083,0.05503159761428833,0.7657788991928101,0.9047619047619048,0.05790786072611809,0.8618980646133423
0.7255791425704956,0.678729236125946,0.04684990644454956,0.7823699116706848,0.9047619047619048,0.04968935251235962,0.9026888608932495
0.7343763113021851,0.685792088508606,0.0485842227935791,0.7780868411064148,0.9047619047619048,0.04230014234781265,0.8972471356391907
0.7503252625465393,0.6993418335914612,0.050983428955078125,0.7676694393157959,0.9285714285714286,0.04382376745343208,0.8813477158546448
0.7550655603408813,0.7059251070022583,0.04914045333862305,0.7631170153617859,0.9285714285714286,0.04406663775444031,0.870721161365509
0.7384623289108276,0.6914232969284058,0.047039031982421875,0.7623451948165894,0.9285714285714286,0.047478046268224716,0.8665621876716614
0.7103158831596375,0.6684896945953369,0.04182618856430054,0.7646300196647644,0.9285714285714286,0.05429348722100258,0.8678194284439087
0.6978766322135925,0.6524469256401062,0.04542970657348633,0.7712999582290649,0.9285714285714286,0.05274684727191925,0.8770028948783875
0.7227742671966553,0.7017802596092224,0.02099400758743286,0.7815535068511963,0.9285714285714286,0.050478577613830566,0.8912819623947144
0.7556955218315125,0.7828940153121948,-0.027198493480682373,0.7995542883872986,0.9285714285714286,0.055023398250341415,0.9091799855232239
0.7589012384414673,0.8312626481056213,-0.07236140966415405,0.814465343952179,0.9285714285714286,0.05994918569922447,0.9174965620040894
0.7657886743545532,0.8752180337905884,-0.10942935943603516,0.8199228048324585,0.9285714285714286,0.06317593157291412,0.9199557304382324
0.7604461312294006,0.917931854724884,-0.1574857234954834,0.8155049085617065,0.9285714285714286,0.06689145416021347,0.9193679690361023
0.7487690448760986,0.94671630859375,-0.19794726371765137,0.7980698347091675,0.9285714285714286,0.06293517351150513,0.9107574224472046
0.7378003001213074,0.9747921824455261,-0.23699188232421875,0.7680807709693909,0.9285714285714286,0.06372030824422836,0.8878243565559387
0.7313268184661865,1.003369688987732,-0.2720428705215454,0.7313827276229858,0.9285714285714286,0.06860767304897308,0.8517404794692993
0.7568029761314392,1.0581389665603638,-0.30133599042892456,0.7159492373466492,0.9285714285714286,0.06509913504123688,0.8371841907501221
0.768113374710083,1.0941561460494995,-0.3260427713394165,0.7311757206916809,0.9285714285714286,0.06937237828969955,0.8524250388145447
0.7945729494094849,1.114386796951294,-0.3198138475418091,0.7371447682380676,0.9047619047619048,0.06564649939537048,0.8491285443305969
0.8066040277481079,1.1217162609100342,-0.31511223316192627,0.7390403151512146,0.9047619047619048,0.058081645518541336,0.8401466608047485
0.8227642774581909,1.1257113218307495,-0.3029470443725586,0.7397549152374268,0.9047619047619048,0.05361366271972656,0.8308481574058533
0.8335358500480652,1.1276119947433472,-0.294076144695282,0.7424139380455017,0.9047619047619048,0.051212720572948456,0.8292748928070068
0.8416553139686584,1.1261017322540283,-0.2844464182853699,0.7487832307815552,0.9285714285714286,0.043537601828575134,0.8399479389190674
0.8686442375183105,1.1148842573165894,-0.2462400197982788,0.752073347568512,0.9285714285714286,0.03835580497980118,0.850731611251831
0.8872773051261902,1.1044161319732666,-0.21713882684707642,0.7525078058242798,0.9285714285714286,0.03883586823940277,0.8677210807800293
0.9041603803634644,1.092602252960205,-0.18844187259674072,0.7438880205154419,0.9285714285714286,0.03481462597846985,0.8750275373458862
0.9113865494728088,1.0807054042816162,-0.16931885480880737,0.7281034588813782,0.9047619047619048,0.037021420896053314,0.8711926937103271
0.9258852005004883,1.0695412158966064,-0.14365601539611816,0.7070541977882385,0.9047619047619048,0.04019491374492645,0.8517581820487976
0.931296706199646,1.0594710111618042,-0.1281743049621582,0.6849238872528076,0.9047619047619048,0.037032730877399445,0.8221591711044312
0.9292418360710144,1.0484604835510254,-0.11921864748001099,0.6619741320610046,0.9047619047619048,0.0405309721827507,0.786331057548523
0.9340912103652954,1.0373557806015015,-0.10326457023620605,0.6380923390388489,0.9047619047619048,0.04203702136874199,0.7511913180351257
0.9409629702568054,1.0322909355163574,-0.091327965259552,0.6178176403045654,0.9285714285714286,0.05372665077447891,0.7249149680137634
0.9609358906745911,1.0178629159927368,-0.05692702531814575,0.5951763391494751,0.9285714285714286,0.0668051689863205,0.6967400312423706
0.9828230142593384,0.9983025193214417,-0.015479505062103271,0.5738996267318726,0.9285714285714286,0.06400547921657562,0.669843852519989
0.999769926071167,0.9783170819282532,0.02145284414291382,0.5578494668006897,0.9285714285714286,0.05921473354101181,0.6485206484794617
1.0126323699951172,0.9596893191337585,0.05294305086135864,0.5463536381721497,0.9523809523809523,0.05542369931936264,0.6325885653495789
1.0200597047805786,0.9420730471611023,0.07798665761947632,0.5389792323112488,0.9523809523809523,0.057735707610845566,0.6225194931030273
1.0214937925338745,0.92677241563797,0.09472137689590454,0.534666121006012,0.9285714285714286,0.05421365797519684,0.6179065704345703
1.0222034454345703,0.9084512591362,0.11375218629837036,0.5323877334594727,0.9285714285714286,0.05170837789773941,0.6174692511558533
1.0196754932403564,0.8949346542358398,0.1247408390045166,0.5311635732650757,0.9047619047619048,0.05266273766756058,0.6196603775024414
1.0157184600830078,0.8836881518363953,0.13203030824661255,0.5305725336074829,0.9047619047619048,0.04953872039914131,0.6236456036567688
1.0104484558105469,0.869672417640686,0.14077603816986084,0.5298155546188354,0.9047619047619048,0.0445166751742363,0.6280306577682495
1.0054736137390137,0.8535656332969666,0.15190798044204712,0.5283371806144714,0.9047619047619048,0.03971492126584053,0.6321536898612976
1.0004981756210327,0.834709107875824,0.16578906774520874,0.5260993242263794,0.9047619047619048,0.03857380524277687,0.6359878778457642
0.9941584467887878,0.816415548324585,0.17774289846420288,0.52283775806427,0.9047619047619048,0.04759404435753822,0.6381687521934509
0.9813911318778992,0.7936298847198486,0.18776124715805054,0.5190238356590271,0.9047619047619048,0.04847383126616478,0.6383054852485657
0.9634512066841125,0.7659770250320435,0.1974741816520691,0.5153679251670837,0.9047619047619048,0.049348317086696625,0.6361111402511597
0.9466061592102051,0.7371991276741028,0.2094070315361023,0.512169599533081,0.9047619047619048,0.04963625594973564,0.6316997408866882
0.9364120364189148,0.7083462476730347,0.22806578874588013,0.5095023512840271,0.9047619047619048,0.04967452958226204,0.6261768341064453
0.928502082824707,0.6792027950286865,0.2492992877960205,0.5075498819351196,0.9047619047619048,0.04965979978442192,0.6213319301605225
0.9244066476821899,0.6541919112205505,0.2702147364616394,0.5059285759925842,0.9047619047619048,0.048934511840343475,0.6171510219573975
0.9227364659309387,0.6303747296333313,0.2923617362976074,0.503788948059082,0.9047619047619048,0.048473574221134186,0.6127550005912781
0.9194029569625854,0.604826807975769,0.3145761489868164,0.5001372694969177,0.9047619047619048,0.04822651296854019,0.606651246547699
0.9186588525772095,0.5840670466423035,0.334591805934906,0.49490827322006226,0.8809523809523809,0.046604517847299576,0.5982151031494141
0.9158841967582703,0.5739709734916687,0.34191322326660156,0.48837316036224365,0.8809523809523809,0.054424166679382324,0.5861905217170715
0.9163558483123779,0.5700787305831909,0.346277117729187,0.4826730489730835,0.8809523809523809,0.05409396067261696,0.5715197324752808
0.9176933169364929,0.5685092806816101,0.3491840362548828,0.4782724678516388,0.8571428571428572,0.048577550798654556,0.5559102892875671
0.9133129715919495,0.566379725933075,0.3469332456588745,0.4757440984249115,0.8571428571428572,0.05202515050768852,0.5437189936637878
0.9027145504951477,0.5593799948692322,0.3433345556259155,0.47549253702163696,0.8571428571428572,0.05424400046467781,0.5373955965042114
0.8908341526985168,0.5454729795455933,0.3453611731529236,0.47887659072875977,0.8809523809523809,0.05623495578765869,0.5376194715499878
0.868270754814148,0.5256553888320923,0.34261536598205566,0.4861036241054535,0.8809523809523809,0.054416362196207047,0.5426300764083862
0.8432943224906921,0.5032655000686646,0.3400288224220276,0.49056991934776306,0.8809523809523809,0.05342397093772888,0.5416759252548218
0.8460763692855835,0.4858657121658325,0.360210657119751,0.4879435896873474,0.8809523809523809,0.04823868349194527,0.5322097539901733
0.8650705218315125,0.47426289319992065,0.3908076286315918,0.4807761609554291,0.8809523809523809,0.043348755687475204,0.5206767916679382
0.8849355578422546,0.4642437696456909,0.4206917881965637,0.4713970124721527,0.8809523809523809,0.03849736973643303,0.5115699768066406
0.9050207734107971,0.4553411602973938,0.4496796131134033,0.457636296749115,0.8809523809523809,0.033313851803541183,0.5023128390312195
0.9289830923080444,0.44964662194252014,0.4793364703655243,0.4389563500881195,0.8809523809523809,0.027696393430233,0.4907941222190857
0.9553886651992798,0.44895461201667786,0.5064340531826019,0.4184947609901428,0.8809523809523809,0.028016328811645508,0.47730761766433716
0.9799373149871826,0.4504045248031616,0.529532790184021,0.3988254964351654,0.8809523809523809,0.03096674382686615,0.4626964330673218
1.0071005821228027,0.4532471299171448,0.553853452205658,0.3782804608345032,0.8809523809523809,0.027621109038591385,0.4450858235359192
1.0279395580291748,0.4523695409297943,0.5755700170993805,0.35801002383232117,0.8809523809523809,0.027561351656913757,0.4268348813056946
1.0501961708068848,0.4484284520149231,0.6017677187919617,0.3356752097606659,0.8809523809523809,0.03417196497321129,0.40762436389923096
1.0743950605392456,0.44089993834495544,0.6334951221942902,0.31035834550857544,0.8571428571428572,0.059966716915369034,0.38777175545692444
1.104872465133667,0.42842763662338257,0.6764448285102844,0.2835439443588257,0.8571428571428572,0.05729278549551964,0.3682102859020233
1.1509685516357422,0.40399831533432007,0.7469702363014221,0.25196075439453125,0.8571428571428572,0.058769866824150085,0.34160032868385315
1.1896156072616577,0.3634833097457886,0.8261322975158691,0.22483190894126892,0.8571428571428572,0.05434565618634224,0.3163173198699951
1.2218884229660034,0.32718735933303833,0.8947010636329651,0.2086515724658966,0.8571428571428572,0.04947013407945633,0.29950428009033203
1.2415194511413574,0.30236196517944336,0.9391574859619141,0.2094896286725998,0.8571428571428572,0.048973582684993744,0.2962764799594879
1.248858094215393,0.28731769323349,0.9615404009819031,0.21053966879844666,0.8571428571428572,0.046700261533260345,0.3015558421611786
1.2551746368408203,0.2761383056640625,0.9790363311767578,0.20638927817344666,0.8571428571428572,0.04798205569386482,0.3059261739253998
1.26608145236969,0.2682549059391022,0.9978265464305878,0.19948835670948029,0.8571428571428572,0.041740186512470245,0.30661478638648987
1.2751013040542603,0.2619799077510834,1.0131213963031769,0.19100159406661987,0.8571428571428572,0.0413438156247139,0.3034733831882477
1.2826001644134521,0.25646594166755676,1.0261342227458954,0.18287567794322968,0.8571428571428572,0.03792338818311691,0.297405868768692
1.2903060913085938,0.24960558116436005,1.0407005101442337,0.17330212891101837,0.8571428571428572,0.0312045868486166,0.28664708137512207
1.2979118824005127,0.24062635004520416,1.0572855323553085,0.16247211396694183,0.8571428571428572,0.025609955191612244,0.2713386118412018
1.3047720193862915,0.23185861110687256,1.072913408279419,0.1516917198896408,0.8571428571428572,0.020950093865394592,0.25492557883262634
1.310768723487854,0.2243463397026062,1.0864223837852478,0.14025747776031494,0.8571428571428572,0.017015641555190086,0.23778292536735535
1.3159000873565674,0.21800073981285095,1.0978993475437164,0.12732025980949402,0.8571428571428572,0.013775468803942204,0.2184547334909439
1.319936752319336,0.2123049646615982,1.1076317876577377,0.11294026672840118,0.8571428571428572,0.01104867085814476,0.1961413472890854
1.3225139379501343,0.2067645639181137,1.1157493740320206,0.09799966216087341,0.8571428571428572,0.008839215151965618,0.17192967236042023
1.3230746984481812,0.20150767266750336,1.1215670257806778,0.08389713615179062,0.8571428571428572,0.061645545065402985,0.14842674136161804
1.3221650123596191,0.19688419997692108,1.125280812382698,0.07276680320501328,0.8571428571428572,0.038455285131931305,0.1291906237602234
0.72310471534729,0.5959526300430298,0.12715208530426025,0.4506925344467163,0.8571428571428572,0.028167523443698883,0.540261447429657
0.7479358911514282,0.6245024800300598,0.12343341112136841,0.4794769883155823,0.8571428571428572,0.026604391634464264,0.5817962884902954
0.7688909769058228,0.6286651492118835,0.1402258276939392,0.4930174946784973,0.8571428571428572,0.024537241086363792,0.5965077877044678
0.7812691330909729,0.6178853511810303,0.16338378190994263,0.4966636002063751,0.8571428571428572,0.02606288157403469,0.5995363593101501
0.7837657332420349,0.6009699106216431,0.18279582262039185,0.49397778511047363,0.8571428571428572,0.0252460315823555,0.5977252721786499
0.7768237590789795,0.5825386047363281,0.19428515434265137,0.48728039860725403,0.8571428571428572,0.027507754042744637,0.5932707786560059
0.7642076015472412,0.5649256706237793,0.19928193092346191,0.4781455397605896,0.8571428571428572,0.029015207663178444,0.5870295763015747
0.7403064966201782,0.5529031753540039,0.18740332126617432,0.4672504961490631,0.8571428571428572,0.03046448342502117,0.5794453620910645
0.7104169726371765,0.537588357925415,0.17282861471176147,0.4509635269641876,0.8571428571428572,0.029036665335297585,0.5654703974723816
0.685662031173706,0.5182580351829529,0.16740399599075317,0.4301818609237671,0.8571428571428572,0.0340363085269928,0.5410637855529785
0.6978238224983215,0.5033342838287354,0.19448953866958618,0.41133034229278564,0.8571428571428572,0.047317903488874435,0.5132765769958496
0.7411066293716431,0.4938451647758484,0.24726146459579468,0.3974633812904358,0.8571428571428572,0.05198556184768677,0.48997336626052856
0.8177370429039001,0.48883357644081116,0.328903466463089,0.3822348415851593,0.8571428571428572,0.05525585263967514,0.46122485399246216
0.881004810333252,0.5001455545425415,0.38085925579071045,0.37006956338882446,0.8571428571428572,0.05562014877796173,0.4411545693874359
0.9185776710510254,0.5134495496749878,0.4051281213760376,0.3546537756919861,0.8571428571428572,0.06614997237920761,0.4169214367866516
0.9469859004020691,0.5217804312705994,0.4252054691314697,0.3377303183078766,0.8809523809523809,0.060452114790678024,0.3954418897628784
0.9724899530410767,0.5261406898498535,0.44634926319122314,0.3356679081916809,0.8809523809523809,0.05567348375916481,0.4012504518032074
0.9941397309303284,0.5293377637863159,0.46480196714401245,0.35643500089645386,0.8809523809523809,0.04907891899347305,0.42501670122146606
1.0202525854110718,0.536074161529541,0.48417842388153076,0.34094491600990295,0.8809523809523809,0.04707573726773262,0.40558215975761414
1.0494804382324219,0.5434763431549072,0.5060040950775146,0.3223835825920105,0.8809523809523809,0.04224349185824394,0.383725106716156
1.0867727994918823,0.5550327301025391,0.5317400693893433,0.3168109655380249,0.8809523809523809,0.03423871099948883,0.3756016194820404
1.136190414428711,0.5690430402755737,0.5671473741531372,0.31828799843788147,0.8809523809523809,0.03140218183398247,0.37831518054008484
1.19260573387146,0.5906793475151062,0.6019263863563538,0.3280144929885864,0.8809523809523809,0.027615772560238838,0.39391028881073
1.2432074546813965,0.6102227568626404,0.6329846978187561,0.3368493318557739,0.8809523809523809,0.020590169355273247,0.41087689995765686
1.2807586193084717,0.622191846370697,0.6585667729377747,0.34452566504478455,0.8809523809523809,0.021068135276436806,0.4311034083366394
1.2994874715805054,0.6275944113731384,0.6718930602073669,0.3506367802619934,0.8809523809523809,0.022803490981459618,0.4495292007923126
1.2917982339859009,0.6254861950874329,0.666312038898468,0.35009855031967163,0.9047619047619048,0.02620057202875614,0.45617902278900146
1.2640018463134766,0.6186468601226807,0.6453549861907959,0.3349314033985138,0.9047619047619048,0.030934343114495277,0.4510047435760498
1.2290089130401611,0.6145923137664795,0.6144165992736816,0.31126460433006287,0.9047619047619048,0.03048935905098915,0.43313124775886536
1.1988495588302612,0.6117589473724365,0.5870906114578247,0.2896399199962616,0.9047619047619048,0.02636767365038395,0.39876776933670044
1.180306077003479,0.6136242747306824,0.5666818022727966,0.28403568267822266,0.9047619047619048,0.02736786939203739,0.3814649283885956
1.1647799015045166,0.6247656345367432,0.5400142669677734,0.2917855381965637,0.9047619047619048,0.025477886199951172,0.38336652517318726
1.151582956314087,0.6329204440116882,0.5186625123023987,0.298826664686203,0.9047619047619048,0.02299351431429386,0.38510048389434814
1.1381638050079346,0.6355606317520142,0.5026031732559204,0.2913665771484375,0.9047619047619048,0.021491076797246933,0.3683243691921234
1.130419373512268,0.6357454657554626,0.4946739077568054,0.28967371582984924,0.9047619047619048,0.021179502829909325,0.36183854937553406
1.1256307363510132,0.642917275428772,0.4827134609222412,0.29175081849098206,0.9047619047619048,0.021495070308446884,0.36269286274909973
1.1205562353134155,0.653212308883667,0.46734392642974854,0.2960771322250366,0.9047619047619048,0.021944059059023857,0.36887484788894653
1.1162279844284058,0.664836049079895,0.45139193534851074,0.3021758496761322,0.9047619047619048,0.022385399788618088,0.37881210446357727
1.1135871410369873,0.6770952343940735,0.4364919066429138,0.30937671661376953,0.9047619047619048,0.02004769630730152,0.39083346724510193
1.1103413105010986,0.6901565194129944,0.42018479108810425,0.3178583085536957,0.9047619047619048,0.018909525126218796,0.4052846133708954
1.1257684230804443,0.7038536667823792,0.4219147562980652,0.32764706015586853,0.9047619047619048,0.024097589775919914,0.4220699667930603
1.1442303657531738,0.7172067761421204,0.42702358961105347,0.33765333890914917,0.9047619047619048,0.020776843652129173,0.43934231996536255
1.1677716970443726,0.7334762215614319,0.4342954754829407,0.348294198513031,0.9047619047619048,0.01717463694512844,0.4571269750595093
1.1932123899459839,0.7439672350883484,0.4492451548576355,0.35772863030433655,0.8809523809523809,0.02115987055003643,0.4723915457725525
1.2155978679656982,0.7554144263267517,0.46018344163894653,0.3659788966178894,0.8809523809523809,0.022632233798503876,0.48522713780403137
1.2347134351730347,0.7651569843292236,0.46955645084381104,0.37070849537849426,0.8809523809523809,0.01943356730043888,0.49266114830970764
1.2522934675216675,0.771304190158844,0.4809892773628235,0.3715740144252777,0.8809523809523809,0.017921457067131996,0.49438944458961487
1.2668442726135254,0.7754524946212769,0.49139177799224854,0.36998873949050903,0.8809523809523809,0.016515500843524933,0.49232029914855957
1.2776920795440674,0.7783270478248596,0.49936503171920776,0.3671965003013611,0.8809523809523809,0.01607906073331833,0.48810088634490967
1.2855128049850464,0.779769241809845,0.5057435631752014,0.36365044116973877,0.8809523809523809,0.01512840110808611,0.48249056935310364
1.2903711795806885,0.7800564169883728,0.5103147625923157,0.35957399010658264,0.8809523809523809,0.012460477650165558,0.47588950395584106
1.2932097911834717,0.779134213924408,0.5140755772590637,0.35577312111854553,0.8809523809523809,0.011377130635082722,0.46959391236305237
1.2941230535507202,0.7825820446014404,0.5115410089492798,0.35210511088371277,0.8809523809523809,0.010816493071615696,0.4634619355201721
1.2930001020431519,0.7862305045127869,0.506769597530365,0.34903547167778015,0.8809523809523809,0.010351846925914288,0.45819705724716187
1.290818691253662,0.7893272638320923,0.5014914274215698,0.3466694951057434,0.8809523809523809,0.010089080780744553,0.45397651195526123
1.288074254989624,0.7923690676689148,0.49570518732070923,0.3453291952610016,0.8809523809523809,0.009748140349984169,0.4515989124774933
1.2872118949890137,0.7951518893241882,0.49206000566482544,0.3446682095527649,0.8809523809523809,0.009852664545178413,0.4506320059299469
1.2892358303070068,0.797870934009552,0.49136489629745483,0.34476062655448914,0.8809523809523809,0.010503279976546764,0.4512782394886017
1.2909860610961914,0.8000909686088562,0.4908950924873352,0.34520667791366577,0.8809523809523809,0.012611172161996365,0.45252376794815063
1.292941689491272,0.800936758518219,0.492004930973053,0.345551460981369,0.8809523809523809,0.026613086462020874,0.45348986983299255
1.2956693172454834,0.8005963563919067,0.49507296085357666,0.3460325598716736,0.8809523809523809,0.02288002148270607,0.45470374822616577
1.2993932962417603,0.7989782691001892,0.500415027141571,0.34667593240737915,0.8809523809523809,0.019821057096123695,0.45632487535476685
1.3081728219985962,0.7928075194358826,0.5153653025627136,0.34765496850013733,0.8809523809523809,0.01717301830649376,0.4590117931365967
1.3154817819595337,0.7862516045570374,0.5292301774024963,0.34847623109817505,0.8809523809523809,0.015778008848428726,0.4612637758255005
1.3211431503295898,0.7804222702980042,0.5407208800315857,0.34958773851394653,0.8809523809523809,0.014292341656982899,0.4642365574836731
1.3250688314437866,0.7751272916793823,0.5499415397644043,0.35061952471733093,0.8809523809523809,0.011112160980701447,0.4675876200199127
1.3291746377944946,0.7695230841636658,0.5596515536308289,0.35064637660980225,0.8809523809523809,0.01116811390966177,0.47093963623046875
1.3315085172653198,0.7653480768203735,0.5661604404449463,0.34906843304634094,0.8809523809523809,0.01067555695772171,0.47444671392440796
1.3311160802841187,0.7619997262954712,0.5691163539886475,0.3450337052345276,0.8809523809523809,0.009475594386458397,0.4753701686859131
1.3294757604599,0.7587131857872009,0.570762574672699,0.3386819064617157,0.8809523809523809,0.008177705109119415,0.4733945429325104
1.3267453908920288,0.7554828524589539,0.571262538433075,0.3312668204307556,0.8809523809523809,0.007322560530155897,0.46926480531692505
1.322006106376648,0.7528831362724304,0.5691229701042175,0.32457026839256287,0.8809523809523809,0.007793692406266928,0.4652537703514099
1.3163646459579468,0.749442994594574,0.5669216513633728,0.31728944182395935,0.8809523809523809,0.0069963764399290085,0.45921576023101807
1.3094109296798706,0.7458323240280151,0.5635786056518555,0.31015729904174805,0.8809523809523809,0.0067618913017213345,0.4527193605899811
1.3010375499725342,0.7430067658424377,0.5580307841300964,0.30369874835014343,0.8809523809523809,0.009905274026095867,0.4468071460723877
1.2905620336532593,0.7399304509162903,0.550631582736969,0.2978963851928711,0.8809523809523809,0.024628695100545883,0.44105494022369385
1.278125286102295,0.7363379597663879,0.541787326335907,0.2927384376525879,0.8809523809523809,0.027943767607212067,0.43533745408058167
1.2652521133422852,0.7318152189254761,0.5334368944168091,0.28522536158561707,0.8809523809523809,0.0320330411195755,0.42773371934890747
1.2536075115203857,0.7260964512825012,0.5275110602378845,0.26846441626548767,0.8809523809523809,0.030637608841061592,0.41070255637168884
1.240901231765747,0.7209166288375854,0.5199846029281616,0.25271138548851013,0.8809523809523809,0.023477865383028984,0.3906201422214508
1.2278417348861694,0.7163587212562561,0.5114830136299133,0.24262647330760956,0.8809523809523809,0.019254503771662712,0.3738081157207489
1.213874340057373,0.7127915024757385,0.5010828375816345,0.23888517916202545,0.8809523809523809,0.01692803017795086,0.3650244474411011
1.1972272396087646,0.710107684135437,0.48711955547332764,0.23816116154193878,0.8809523809523809,0.015101523138582706,0.36121639609336853
1.1801798343658447,0.7080371975898743,0.47214263677597046,0.2385137975215912,0.8809523809523809,0.014357915148139,0.3594137728214264
1.1874158382415771,0.7066128849983215,0.4808029532432556,0.23943600058555603,0.8809523809523809,0.014010872691869736,0.35865744948387146
1.1951824426651,0.7054415345191956,0.48974090814590454,0.24020327627658844,0.8809523809523809,0.015015843324363232,0.35749727487564087
1.2032060623168945,0.7041723728179932,0.49903368949890137,0.24123312532901764,0.8809523809523809,0.013906209729611874,0.3569086492061615
1.2115448713302612,0.7040088772773743,0.507535994052887,0.2430885136127472,0.8809523809523809,0.01299706008285284,0.35719993710517883
1.2198835611343384,0.7043980956077576,0.5154854655265808,0.24478866159915924,0.8809523809523809,0.01285319309681654,0.3580877482891083
1.228169322013855,0.7052733898162842,0.5228959321975708,0.2468404918909073,0.8809523809523809,0.012496924959123135,0.35963958501815796
1.236371636390686,0.7064664959907532,0.5299051403999329,0.2491079717874527,0.8809523809523809,0.011508641764521599,0.3616355061531067
1.2433300018310547,0.7104766964912415,0.5328533053398132,0.2521544396877289,0.8809523809523809,0.010696184821426868,0.36505186557769775
1.250412940979004,0.7141567468643188,0.5362561941146851,0.2551099956035614,0.8809523809523809,0.009960964322090149,0.36847057938575745
1.2574107646942139,0.7175222635269165,0.5398885011672974,0.25800445675849915,0.8809523809523809,0.009166048839688301,0.3719555735588074
1.2642416954040527,0.7209089994430542,0.5433326959609985,0.26093345880508423,0.8809523809523809,0.008535603061318398,0.37561383843421936
1.2709556818008423,0.7243376970291138,0.5466179847717285,0.263901948928833,0.8809523809523809,0.008047944866120815,0.379425585269928
1.277561068534851,0.7276493310928345,0.5499117374420166,0.26688265800476074,0.8809523809523809,0.007751221302896738,0.38334381580352783
1.2841700315475464,0.7306403517723083,0.553529679775238,0.2697630822658539,0.8809523809523809,0.007485972251743078,0.3871826231479645
1.2908074855804443,0.7333678603172302,0.5574396252632141,0.27258503437042236,0.8809523809523809,0.007372403517365456,0.3910258412361145
1.2975298166275024,0.7359264492988586,0.5616033673286438,0.27536314725875854,0.8809523809523809,0.007410666439682245,0.39489394426345825
1.304032802581787,0.7386797070503235,0.5653530955314636,0.27814024686813354,0.8809523809523809,0.007392937783151865,0.39886441826820374
1.3098443746566772,0.7413147687911987,0.5685296058654785,0.2809009253978729,0.8809523809523809,0.007187698036432266,0.40289294719696045
1.3145959377288818,0.7436720132827759,0.570923924446106,0.2836354374885559,0.8809523809523809,0.007462083827704191,0.40697184205055237
1.3179829120635986,0.7457842230796814,0.5721986889839172,0.28632041811943054,0.8809523809523809,0.00763856153935194,0.4110433757305145
1.3202543258666992,0.7475954294204712,0.572658896446228,0.2890562415122986,0.8809523809523809,0.007792447693645954,0.41516047716140747
1.321515679359436,0.749171793460846,0.5723438858985901,0.29181167483329773,0.8809523809523809,0.009786621667444706,0.41938453912734985
1.3218656778335571,0.7505854964256287,0.5712801814079285,0.294499933719635,0.8809523809523809,0.01080418936908245,0.4237010180950165
1.3215316534042358,0.7518268823623657,0.5697047710418701,0.2971045672893524,0.8809523809523809,0.011572638526558876,0.42803463339805603
1.318685531616211,0.7570534944534302,0.5616320371627808,0.3008460998535156,0.8809523809523809,0.01267197635024786,0.43452954292297363
1.3150230646133423,0.7620218396186829,0.5530012249946594,0.3045203387737274,0.8809523809523809,0.013050764799118042,0.44106489419937134
1.3114712238311768,0.7641223073005676,0.5473489165306091,0.30684739351272583,0.8809523809523809,0.01368178054690361,0.4451283812522888
1.307798981666565,0.7649973630905151,0.5428016185760498,0.3087340295314789,0.8809523809523809,0.014694029465317726,0.44841527938842773
1.303582787513733,0.7652180194854736,0.5383647680282593,0.31039369106292725,0.8809523809523809,0.01654871180653572,0.4513569474220276
1.3020508289337158,0.7647222280502319,0.5373286008834839,0.31219157576560974,0.8809523809523809,0.01723264344036579,0.4546515941619873
1.3025777339935303,0.7636822462081909,0.5388954877853394,0.31387531757354736,0.8809523809523809,0.017495229840278625,0.4578109681606293
1.3008041381835938,0.7643992900848389,0.5364048480987549,0.3163726329803467,0.8809523809523809,0.017870234325528145,0.4624538719654083
1.2989507913589478,0.7636517882347107,0.5352990031242371,0.31842729449272156,0.8809523809523809,0.018297983333468437,0.4663867950439453
1.297473430633545,0.7609999179840088,0.5364735126495361,0.3196347653865814,0.8809523809523809,0.018732067197561264,0.468877375125885
1.2959399223327637,0.7571583986282349,0.5387815237045288,0.32038697600364685,0.8809523809523809,0.018251590430736542,0.47059664130210876
1.2937551736831665,0.7529308199882507,0.5408243536949158,0.32120582461357117,0.8809523809523809,0.01741395704448223,0.4724961221218109
1.2915723323822021,0.7476436495780945,0.5439286828041077,0.3217979967594147,0.8809523809523809,0.01762762852013111,0.4743758738040924
1.2904821634292603,0.7398489713668823,0.5506331920623779,0.3204680383205414,0.8809523809523809,0.018422158434987068,0.4731650650501251
1.2893224954605103,0.7312763929367065,0.5580461025238037,0.31846368312835693,0.8809523809523809,0.02072644792497158,0.4709816873073578
1.2871025800704956,0.7231150269508362,0.5639875531196594,0.31666865944862366,0.8809523809523809,0.022868463769555092,0.4696577489376068
1.2839195728302002,0.714893639087677,0.5690259337425232,0.3146647810935974,0.8809523809523809,0.02359507977962494,0.4688044786453247
1.2788939476013184,0.706427276134491,0.5724666714668274,0.31178727746009827,0.8809523809523809,0.031180623918771744,0.4678000509738922
1.2723684310913086,0.6977274417877197,0.5746409893035889,0.30748268961906433,0.8809523809523809,0.033338963985443115,0.46596911549568176
1.2656992673873901,0.6884191632270813,0.5772801041603088,0.30167093873023987,0.8809523809523809,0.03444359451532364,0.46264567971229553
1.2552127838134766,0.6797581911087036,0.575454592704773,0.2950683534145355,0.8809523809523809,0.04312071204185486,0.4579666554927826
1.2479196786880493,0.6760846376419067,0.5718350410461426,0.28777772188186646,0.8809523809523809,0.044381674379110336,0.4522654414176941
1.2412763833999634,0.6725364327430725,0.5687399506568909,0.28154751658439636,0.8809523809523809,0.044444385915994644,0.4471661150455475
1.2308268547058105,0.6703373789787292,0.5604894757270813,0.27945804595947266,0.8809523809523809,0.04305686801671982,0.4464956820011139
1.2221884727478027,0.669819712638855,0.5523687601089478,0.2810680568218231,0.8809523809523809,0.04357808828353882,0.44933968782424927
1.214348554611206,0.6746577024459839,0.5396908521652222,0.2866083085536957,0.8809523809523809,0.04323401674628258,0.4559849798679352
1.2087395191192627,0.6782695055007935,0.5304700136184692,0.29503145813941956,0.8809523809523809,0.042680468410253525,0.4649125635623932
1.2038525342941284,0.6805503368377686,0.5233021974563599,0.3050937354564667,0.8809523809523809,0.041915155947208405,0.4749186038970947
1.1993244886398315,0.6818774938583374,0.5174469947814941,0.31585395336151123,0.8809523809523809,0.04073801636695862,0.4848616421222687
1.194978952407837,0.6825693249702454,0.5124096274375916,0.3267973065376282,0.8809523809523809,0.03881535679101944,0.49428990483283997
1.1908044815063477,0.6828949451446533,0.5079095363616943,0.33731570839881897,0.8809523809523809,0.03657793253660202,0.5026645660400391
1.187204360961914,0.6831786036491394,0.5040257573127747,0.3469671607017517,0.8809523809523809,0.034757643938064575,0.5096055865287781
1.1849488019943237,0.6831849217414856,0.5017638802528381,0.3546198308467865,0.9047619047619048,0.03277667984366417,0.5131497383117676
1.1804617643356323,0.6918085813522339,0.48865318298339844,0.36105260252952576,0.9047619047619048,0.03175371140241623,0.5160792469978333
1.176714539527893,0.7023130655288696,0.47440147399902344,0.36625394225120544,0.9047619047619048,0.03029889613389969,0.5186867713928223
1.174334168434143,0.7140023112297058,0.46033185720443726,0.3696708381175995,0.9047619047619048,0.0287580955773592,0.5198139548301697
1.1698163747787476,0.7240949273109436,0.44572144746780396,0.37042495608329773,0.9047619047619048,0.027999823912978172,0.5189141035079956
1.166359305381775,0.7353330254554749,0.43102627992630005,0.36963871121406555,0.9047619047619048,0.03873828426003456,0.5169845819473267
1.1619293689727783,0.745507538318634,0.4164218306541443,0.3673422634601593,0.9047619047619048,0.041003067046403885,0.5134372711181641
1.156357765197754,0.7537128329277039,0.40264493227005005,0.365438312292099,0.9047619047619048,0.04112258926033974,0.5091171264648438
1.148873209953308,0.7574270367622375,0.39144617319107056,0.36545702815055847,0.9047619047619048,0.040283285081386566,0.5046870708465576
1.1423373222351074,0.7612437009811401,0.3810936212539673,0.3663700819015503,0.9047619047619048,0.04043005034327507,0.5018557906150818
1.1370840072631836,0.7652575969696045,0.3718264102935791,0.368135005235672,0.9047619047619048,0.03868468478322029,0.5011101365089417
1.1341222524642944,0.7694316506385803,0.3646906018257141,0.37090417742729187,0.9047619047619048,0.036663006991147995,0.5027320384979248
1.1361591815948486,0.7783505916595459,0.35780858993530273,0.37481406331062317,0.9047619047619048,0.03295082598924637,0.5072228908538818
1.1396143436431885,0.7883266806602478,0.3512876629829407,0.3796050250530243,0.9047619047619048,0.029912259429693222,0.5139543414115906
1.1443524360656738,0.7971356511116028,0.34721678495407104,0.383601576089859,0.9047619047619048,0.027443761005997658,0.5207500457763672
1.1479259729385376,0.8057100176811218,0.34221595525741577,0.38891834020614624,0.9047619047619048,0.02546856179833412,0.5293340682983398
1.1500980854034424,0.8135098218917847,0.3365882635116577,0.3943991959095001,0.9047619047619048,0.02450767159461975,0.5372240543365479
1.1516854763031006,0.8212626576423645,0.3304228186607361,0.39940863847732544,0.9047619047619048,0.023519881069660187,0.5430002212524414
1.1524832248687744,0.828384518623352,0.32409870624542236,0.4038628041744232,0.9047619047619048,0.02241339161992073,0.5466053485870361
1.1533029079437256,0.835110604763031,0.3181923031806946,0.4077724814414978,0.9047619047619048,0.021130086854100227,0.5482920408248901
1.1543606519699097,0.8406589031219482,0.3137017488479614,0.41015496850013733,0.9047619047619048,0.02007117308676243,0.5478253364562988
1.1548601388931274,0.8452078104019165,0.30965232849121094,0.41233018040657043,0.9047619047619048,0.018941914662718773,0.5469570755958557
1.1547600030899048,0.8496599793434143,0.3051000237464905,0.4151338040828705,0.9047619047619048,0.017695749178528786,0.5466291308403015
1.1541469097137451,0.8541509509086609,0.29999595880508423,0.41847673058509827,0.9047619047619048,0.016749203205108643,0.5468828678131104
1.1531097888946533,0.8585158586502075,0.2945939302444458,0.422001451253891,0.9047619047619048,0.016169114038348198,0.5475504398345947
1.1524072885513306,0.8636339902877808,0.2887732982635498,0.4255058467388153,0.9047619047619048,0.015697533264756203,0.5484328269958496
1.1508737802505493,0.8693709373474121,0.2815028429031372,0.4290676414966583,0.9047619047619048,0.016544261947274208,0.5495017170906067
1.148608922958374,0.8743081092834473,0.27430081367492676,0.4322456419467926,0.9047619047619048,0.015077228657901287,0.5505788326263428
1.1455847024917603,0.8788968324661255,0.26668787002563477,0.43542370200157166,0.9047619047619048,0.014439796097576618,0.5517778396606445
1.1466128826141357,0.8839130997657776,0.26269978284835815,0.4385126233100891,0.8809523809523809,0.01433524675667286,0.5530147552490234
1.1530808210372925,0.8909231424331665,0.262157678604126,0.4424045979976654,0.8809523809523809,0.015247520990669727,0.554901123046875
1.1579360961914062,0.8953126668930054,0.2626234292984009,0.446125864982605,0.8809523809523809,0.015677103772759438,0.5570361018180847
1.1632041931152344,0.9001789093017578,0.26302528381347656,0.45028364658355713,0.8809523809523809,0.016104575246572495,0.5594116449356079
1.1684712171554565,0.9048982858657837,0.26357293128967285,0.45467299222946167,0.8809523809523809,0.01760062947869301,0.5619442462921143
1.174196481704712,0.9109117388725281,0.26328474283218384,0.45941272377967834,0.8809523809523809,0.021657319739460945,0.5646352171897888
1.1831368207931519,0.9219147562980652,0.26122206449508667,0.46499544382095337,0.8809523809523809,0.023905685171484947,0.5677337646484375
1.1917237043380737,0.9310082197189331,0.2607154846191406,0.47027429938316345,0.8809523809523809,0.028201689943671227,0.5713983774185181
1.2018928527832031,0.9380172491073608,0.2638756036758423,0.4753614366054535,0.8809523809523809,0.03467526659369469,0.5750647783279419
1.2123644351959229,0.9446570873260498,0.26770734786987305,0.4805319905281067,0.8809523809523809,0.037986043840646744,0.5789245963096619
1.2257165908813477,0.9546138644218445,0.2711027264595032,0.4858665466308594,0.8809523809523809,0.03988659754395485,0.5830181241035461
1.239937663078308,0.9658570289611816,0.27408063411712646,0.49119240045547485,0.8809523809523809,0.04057109355926514,0.5877574682235718
1.2527014017105103,0.9739997386932373,0.27870166301727295,0.4962620139122009,0.8809523809523809,0.04626700282096863,0.5934478640556335
1.2653789520263672,0.9784064292907715,0.2869725227355957,0.5008080005645752,0.8809523809523809,0.04643918573856354,0.5997330546379089
1.2862480878829956,0.9795578718185425,0.3066902160644531,0.5044221878051758,0.8809523809523809,0.052945997565984726,0.6064494252204895
1.3077998161315918,0.9755524396896362,0.33224737644195557,0.5057008266448975,0.8809523809523809,0.05137395113706589,0.61310213804245
1.3296456336975098,0.9664978981018066,0.3631477355957031,0.5046032071113586,0.8809523809523809,0.045461256057024,0.618874192237854
1.3502599000930786,0.9532462954521179,0.3970136046409607,0.5022290349006653,0.8571428571428572,0.040639981627464294,0.6230015754699707
1.3695570230484009,0.9389145970344543,0.43064242601394653,0.5024577975273132,0.8571428571428572,0.03482374921441078,0.6265980005264282
1.3878684043884277,0.9257827401161194,0.46208566427230835,0.5043697357177734,0.8571428571428572,0.031956832855939865,0.6293194890022278
1.4043222665786743,0.9131929278373718,0.4911293387413025,0.5048148036003113,0.8571428571428572,0.03153586387634277,0.6294275522232056
1.4179120063781738,0.9015849828720093,0.5163270235061646,0.5034558773040771,0.8571428571428572,0.028998583555221558,0.6272016763687134
1.4296603202819824,0.8894716501235962,0.5401886701583862,0.5008242130279541,0.8571428571428572,0.02790340594947338,0.6233351826667786
1.4396668672561646,0.8754414319992065,0.564225435256958,0.49696528911590576,0.8571428571428572,0.025786839425563812,0.6180769205093384
1.44717538356781,0.8623972535133362,0.5847781300544739,0.49257034063339233,0.8571428571428572,0.023168668150901794,0.6121025085449219
1.4524821043014526,0.8510011434555054,0.6014809608459473,0.4878716766834259,0.8571428571428572,0.024503421038389206,0.6053056120872498
1.45509672164917,0.8410149216651917,0.6140817999839783,0.48287367820739746,0.8571428571428572,0.02508646808564663,0.5978401899337769
1.4547194242477417,0.8299738168716431,0.6247456073760986,0.47669535875320435,0.8571428571428572,0.02213430218398571,0.5889592170715332
1.4523768424987793,0.8175402283668518,0.6348366141319275,0.4699903130531311,0.8571428571428572,0.01944190450012684,0.5796998143196106
1.4475739002227783,0.8040992617607117,0.6434746384620667,0.46307092905044556,0.8571428571428572,0.016881732270121574,0.5706353187561035
1.439273476600647,0.7900415062904358,0.6492319703102112,0.456006795167923,0.8571428571428572,0.015554343350231647,0.5622721910476685
1.42668616771698,0.7759050130844116,0.6507811546325684,0.4491484761238098,0.8571428571428572,0.014326188713312149,0.5550763607025146
1.410277247428894,0.7623230814933777,0.6479541659355164,0.4430100917816162,0.8571428571428572,0.012334584258496761,0.5499870777130127
1.3909657001495361,0.7547768354415894,0.6361888647079468,0.43722957372665405,0.8571428571428572,0.010575609281659126,0.5464734435081482
1.3697021007537842,0.7477419972419739,0.6219601035118103,0.43156301975250244,0.8571428571428572,0.00940527580678463,0.5434084534645081
1.3567712306976318,0.74058997631073,0.6161812543869019,0.4261060059070587,0.8571428571428572,0.008884072303771973,0.5396726727485657
1.3634772300720215,0.7356893420219421,0.6277878880500793,0.4205600917339325,0.8571428571428572,0.008692126721143723,0.5346146821975708
1.3684461116790771,0.7318968176841736,0.6365492939949036,0.41409072279930115,0.8571428571428572,0.007315487135201693,0.5277741551399231
1.3810311555862427,0.7270349264144897,0.6539962291717529,0.40630266070365906,0.8571428571428572,0.006228533107787371,0.5189629197120667
1.3964407444000244,0.7213022708892822,0.6751384735107422,0.39828166365623474,0.8571428571428572,0.005065889097750187,0.5092379450798035
1.4090713262557983,0.7156229615211487,0.6934483647346497,0.39205148816108704,0.8571428571428572,0.004206904210150242,0.5011640787124634
1.4190810918807983,0.7104055881500244,0.7086755037307739,0.387844979763031,0.8571428571428572,0.0034575671888887882,0.4954058527946472
1.4267164468765259,0.7063409686088562,0.7203754782676697,0.3851979374885559,0.8571428571428572,0.0024924720637500286,0.4916192591190338
1.4323214292526245,0.7036553025245667,0.7286661267280579,0.383607417345047,0.8571428571428572,0.0026635094545781612,0.4892578423023224
1.4362303018569946,0.7015671133995056,0.734663188457489,0.38275963068008423,0.8571428571428572,0.002605257323011756,0.48791491985321045
1.4388140439987183,0.7005024552345276,0.7383115887641907,0.3824978768825531,0.8571428571428572,0.0025741581339389086,0.4872930645942688
1.4407275915145874,0.6991481184959412,0.7415794730186462,0.3823663890361786,0.8571428571428572,0.0025525272358208895,0.4868425726890564
1.4421168565750122,0.6978979706764221,0.7442188858985901,0.3823738396167755,0.8571428571428572,0.0025041806511580944,0.4865628778934479
1.4431092739105225,0.6967653036117554,0.7463439702987671,0.3825001120567322,0.8571428571428572,0.0024723138194531202,0.48643821477890015
1.443833589553833,0.6956107020378113,0.7482228875160217,0.3826267421245575,0.8571428571428572,0.0024379214737564325,0.4863516092300415
1.4443891048431396,0.694512665271759,0.7498764395713806,0.3828079402446747,0.8571428571428572,0.0024137936998158693,0.4863114655017853
1.4447797536849976,0.6935316324234009,0.7512481212615967,0.3830403685569763,0.8571428571428572,0.00239265663549304,0.48630809783935547
1.445084810256958,0.6926113367080688,0.7524734735488892,0.383303701877594,0.8571428571428572,0.0023772655986249447,0.48632946610450745
1.4453188180923462,0.6917595267295837,0.7535592913627625,0.3835950791835785,0.8571428571428572,0.002371675567701459,0.4863719046115875
1.4454866647720337,0.6909757256507874,0.7545109391212463,0.3839108347892761,0.8571428571428572,0.002354214433580637,0.4864303171634674
1.4455914497375488,0.6902596950531006,0.7553317546844482,0.3842490315437317,0.8571428571428572,0.002374421339482069,0.48650240898132324
1.4455960988998413,0.68949955701828,0.7560965418815613,0.3845265507698059,0.8571428571428572,0.00244320509955287,0.4865538477897644
1.4455583095550537,0.6887694001197815,0.7567889094352722,0.3848234713077545,0.8571428571428572,0.0026247052010148764,0.48661813139915466
1.44547438621521,0.6882518529891968,0.7572225332260132,0.38518697023391724,0.8571428571428572,0.0027022475842386484,0.48675423860549927
1.4452582597732544,0.6886834502220154,0.756574809551239,0.38584062457084656,0.8571428571428572,0.002770437626168132,0.4872394800186157
1.4450627565383911,0.6888712048530579,0.7561915516853333,0.3864949941635132,0.8571428571428572,0.002843640511855483,0.4876960515975952
1.4448477029800415,0.6890915632247925,0.755756139755249,0.3871767222881317,0.8571428571428572,0.002977609634399414,0.4881627559661865
1.444602608680725,0.6893936395645142,0.7552089691162109,0.38788968324661255,0.8571428571428572,0.003087524091824889,0.48864832520484924
1.4443222284317017,0.6897810101509094,0.7545412182807922,0.3886313736438751,0.8571428571428572,0.0031942916102707386,0.4891534447669983
1.4440271854400635,0.6903536915779114,0.7536734938621521,0.38948193192481995,0.8571428571428572,0.003323899582028389,0.48973527550697327
1.4436994791030884,0.691118061542511,0.7525814175605774,0.39039722084999084,0.8571428571428572,0.0036614350974559784,0.49037185311317444
1.4433244466781616,0.6920198202133179,0.7513046264648438,0.39133480191230774,0.8571428571428572,0.0036901060957461596,0.49103859066963196
1.442879557609558,0.6931288838386536,0.7497506737709045,0.39231249690055847,0.8571428571428572,0.005254713818430901,0.4917631149291992
1.4422487020492554,0.6951080560684204,0.747140645980835,0.39353570342063904,0.8571428571428572,0.004774517845362425,0.4927787184715271
1.4415241479873657,0.6967474222183228,0.744776725769043,0.39456549286842346,0.8571428571428572,0.0051723262295126915,0.4936603903770447
1.4402321577072144,0.700209379196167,0.7400227785110474,0.3960219919681549,0.8571428571428572,0.005627517122775316,0.4950854778289795
1.43901789188385,0.7026360630989075,0.7363818287849426,0.39731132984161377,0.8571428571428572,0.006115593947470188,0.4963119924068451
1.4377797842025757,0.7052194476127625,0.7325603365898132,0.3986430764198303,0.8571428571428572,0.008546608500182629,0.49758151173591614
1.4365299940109253,0.7079761624336243,0.728553831577301,0.40002474188804626,0.8571428571428572,0.010478743351995945,0.4989077150821686
1.4352823495864868,0.7109047770500183,0.7243775725364685,0.40144768357276917,0.8571428571428572,0.011243987828493118,0.5002942681312561
1.4337849617004395,0.7155211567878723,0.7182638049125671,0.40340158343315125,0.8571428571428572,0.012261846102774143,0.5021944046020508
1.4322068691253662,0.720948338508606,0.7112585306167603,0.4056812822818756,0.8571428571428572,0.013494480401277542,0.5044777393341064
1.4309020042419434,0.7259899973869324,0.704912006855011,0.407916396856308,0.8571428571428572,0.01418160181492567,0.5068828463554382
1.4298443794250488,0.7305886745452881,0.6992557048797607,0.4100720286369324,0.8571428571428572,0.014411360025405884,0.5094050765037537
1.4287571907043457,0.7350069284439087,0.693750262260437,0.41221290826797485,0.8571428571428572,0.014352529309689999,0.5121663808822632
1.4270902872085571,0.7372496724128723,0.6898406147956848,0.41365283727645874,0.8571428571428572,0.014606273733079433,0.5144155621528625
1.4242101907730103,0.7342168092727661,0.6899933815002441,0.4136244058609009,0.8571428571428572,0.015073827467858791,0.5151199102401733
1.4207408428192139,0.7280389666557312,0.6927018761634827,0.41351404786109924,0.8571428571428572,0.015591097995638847,0.5157771110534668
1.416894793510437,0.7199687361717224,0.6969260573387146,0.4137229025363922,0.8571428571428572,0.016077842563390732,0.517021656036377
1.4128762483596802,0.7103574872016907,0.7025187611579895,0.41427081823349,0.8571428571428572,0.01648159697651863,0.5190021991729736
1.4087787866592407,0.6996557116508484,0.7091230750083923,0.4151892364025116,0.8571428571428572,0.01677863672375679,0.5218164920806885
1.4047553539276123,0.6884335279464722,0.7163218259811401,0.4164612889289856,0.8571428571428572,0.016718946397304535,0.5253881216049194
1.4009884595870972,0.6854167580604553,0.7155717015266418,0.41806426644325256,0.8571428571428572,0.015666168183088303,0.5294791460037231
1.3976550102233887,0.682643711566925,0.7150112986564636,0.4198581576347351,0.8571428571428572,0.015037357807159424,0.5336510539054871
1.3943456411361694,0.6774353384971619,0.7169103026390076,0.42041733860969543,0.8571428571428572,0.01438271626830101,0.5362402200698853
1.3914765119552612,0.673382043838501,0.7180944681167603,0.420488566160202,0.8571428571428572,0.020045548677444458,0.5380615592002869
1.3892892599105835,0.6699167490005493,0.7193725109100342,0.420121967792511,0.8571428571428572,0.018816998228430748,0.5392789244651794
1.387985110282898,0.6670541167259216,0.7209309935569763,0.41943925619125366,0.8571428571428572,0.02265717275440693,0.539983868598938
1.3877365589141846,0.6654837727546692,0.7222527861595154,0.41931235790252686,0.8571428571428572,0.042263925075531006,0.5411971807479858
1.3891834020614624,0.6649311780929565,0.7242522239685059,0.4192567765712738,0.8571428571428572,0.04006938263773918,0.5419339537620544
1.3927301168441772,0.6657804250717163,0.7269496917724609,0.4200417101383209,0.8571428571428572,0.03749227151274681,0.5428709387779236
1.401430368423462,0.6683517694473267,0.7330785989761353,0.42135941982269287,0.8571428571428572,0.03768974542617798,0.5432403087615967
1.4146246910095215,0.6733590364456177,0.7412656545639038,0.4201454818248749,0.8571428571428572,0.058305978775024414,0.5398793816566467
1.4312447309494019,0.6815502643585205,0.7496944665908813,0.41872528195381165,0.8571428571428572,0.06953731179237366,0.5345910787582397
1.4499551057815552,0.691376268863678,0.7585788369178772,0.41783756017684937,0.8571428571428572,0.0684828832745552,0.5286869406700134
1.4735833406448364,0.7008450031280518,0.7727383375167847,0.417929083108902,0.8571428571428572,0.06706453859806061,0.5230922102928162
1.496673345565796,0.7033788561820984,0.7932944893836975,0.4179866909980774,0.8571428571428572,0.06313157826662064,0.5183804035186768
1.5173943042755127,0.6976701617240906,0.8197241425514221,0.41760319471359253,0.8571428571428572,0.058737777173519135,0.5142431259155273
1.5376503467559814,0.6842523813247681,0.8533979654312134,0.4162166714668274,0.8571428571428572,0.0525762215256691,0.5105879306793213
1.5570178031921387,0.6621942520141602,0.8948235511779785,0.41249826550483704,0.8571428571428572,0.045633476227521896,0.5076541900634766
1.5739887952804565,0.629416823387146,0.9445719718933105,0.40469875931739807,0.8571428571428572,0.03895849734544754,0.504951000213623
1.5866577625274658,0.5918867588043213,0.9947710037231445,0.39389568567276,0.8571428571428572,0.03261971473693848,0.4993751347064972
1.5953673124313354,0.5597809553146362,1.0355863571166992,0.38257896900177,0.8571428571428572,0.026928450912237167,0.4865439534187317
1.6012064218521118,0.5368253588676453,1.0643810629844666,0.37315335869789124,0.8571428571428572,0.021780483424663544,0.4718243181705475
1.6049827337265015,0.5214365720748901,1.0835461616516113,0.36568254232406616,0.8571428571428572,0.017648471519351006,0.4605341851711273
1.607515811920166,0.5106960535049438,1.0968197584152222,0.3584234118461609,0.8571428571428572,0.014415538869798183,0.4524654150009155
1.6096524000167847,0.5021448135375977,1.107507586479187,0.34987857937812805,0.8571428571428572,0.011819569393992424,0.4450426697731018
1.6108843088150024,0.4954124987125397,1.1154718101024628,0.3409861624240875,0.8571428571428572,0.009691877290606499,0.43787455558776855
1.6108773946762085,0.48983970284461975,1.1210376918315887,0.33236080408096313,0.8571428571428572,0.008466731756925583,0.4302974045276642
1.6092002391815186,0.48500150442123413,1.1241987347602844,0.32422107458114624,0.8571428571428572,0.007583863101899624,0.4221251308917999
1.6055666208267212,0.4803444743156433,1.1252221465110779,0.3162485957145691,0.8571428571428572,0.006641932297497988,0.413028746843338
1.5999835729599,0.4753945469856262,1.1245890259742737,0.30756494402885437,0.8571428571428572,0.005710730329155922,0.40193668007850647
1.5928089618682861,0.4700978696346283,1.1227110922336578,0.29833075404167175,0.8571428571428572,0.004897183272987604,0.38860028982162476
1.5848921537399292,0.4648783504962921,1.120013803243637,0.2898772656917572,0.8571428571428572,0.004257984459400177,0.3749106228351593
1.5767786502838135,0.4602413773536682,1.1165372729301453,0.2832646369934082,0.8571428571428572,0.003962983842939138,0.3632701337337494
1.5686413049697876,0.4564511775970459,1.1121901273727417,0.27862977981567383,0.8571428571428572,0.0032278283033519983,0.35468998551368713
1.5603834390640259,0.4534304738044739,1.106952965259552,0.27553218603134155,0.8571428571428572,0.0024936755653470755,0.34880343079566956
1.5517884492874146,0.45096853375434875,1.1008199155330658,0.27337220311164856,0.8571428571428572,0.001996317645534873,0.3446483314037323
1.5426087379455566,0.44914036989212036,1.0934683680534363,0.2719704508781433,0.8571428571428572,0.0015591410920023918,0.3419346213340759
1.5327454805374146,0.44782957434654236,1.0849159061908722,0.27105164527893066,0.8571428571428572,0.059772368520498276,0.3401525616645813
1.52223539352417,0.4467927813529968,1.075442612171173,0.27034416794776917,0.8571428571428572,0.05321360379457474,0.33879631757736206
1.5110316276550293,0.4460350573062897,1.0649965703487396,0.26982581615448,0.8571428571428572,0.04817736893892288,0.3378017246723175
0.8668606281280518,0.5392146110534668,0.32764601707458496,0.5400694608688354,0.8809523809523809,0.0449104830622673,0.7553693652153015
0.8657703399658203,0.5386765003204346,0.32709383964538574,0.49292099475860596,0.8809523809523809,0.04486188665032387,0.7165520787239075
0.872342586517334,0.5415827631950378,0.33075982332229614,0.45537978410720825,0.8809523809523809,0.03956116735935211,0.6745566725730896
0.8823391795158386,0.5447368025779724,0.3376023769378662,0.4317026734352112,0.8809523809523809,0.04400208592414856,0.6431698799133301
0.8923547267913818,0.5501941442489624,0.34216058254241943,0.41794025897979736,0.8809523809523809,0.04734098166227341,0.6209635138511658
0.9007424116134644,0.5542875528335571,0.3464548587799072,0.40777847170829773,0.8809523809523809,0.04634908214211464,0.6031419038772583
0.9114176034927368,0.5577923059463501,0.3536252975463867,0.3975549340248108,0.8809523809523809,0.04815097898244858,0.587551474571228
0.9204118251800537,0.5635570287704468,0.35685479640960693,0.3888060748577118,0.8809523809523809,0.047151364386081696,0.5769009590148926
0.9291508793830872,0.5841728448867798,0.3449780344963074,0.38787713646888733,0.8809523809523809,0.04236578196287155,0.5776674747467041
0.9400614500045776,0.6143792271614075,0.32568222284317017,0.3992067873477936,0.8809523809523809,0.0355791300535202,0.5933329463005066
0.9657618403434753,0.6472547054290771,0.3185071349143982,0.4261308014392853,0.9047619047619048,0.03399433195590973,0.6258245706558228
0.9911372661590576,0.6758624911308289,0.31527477502822876,0.4640142023563385,0.9047619047619048,0.03422009199857712,0.6638503074645996
1.0147624015808105,0.7043682336807251,0.31039416790008545,0.4915790557861328,0.9047619047619048,0.03313533589243889,0.6856550574302673
1.0168397426605225,0.7177997827529907,0.29903995990753174,0.48829102516174316,0.9047619047619048,0.03660934418439865,0.6800305843353271
1.0339794158935547,0.7126643657684326,0.32131505012512207,0.48142683506011963,0.9047619047619048,0.03273974731564522,0.6786980032920837
1.0650911331176758,0.6959744095802307,0.36911672353744507,0.4729166328907013,0.9047619047619048,0.03894779831171036,0.6713593006134033
1.0975685119628906,0.669109046459198,0.4284594655036926,0.4547429084777832,0.9047619047619048,0.036719392985105515,0.6443976163864136
1.1324305534362793,0.6392626166343689,0.4931679368019104,0.4345206618309021,0.9047619047619048,0.03747677430510521,0.608870267868042
1.156044840812683,0.6040195822715759,0.5520252585411072,0.4150196313858032,0.9047619047619048,0.03510526567697525,0.5778300762176514
1.1729984283447266,0.56964510679245,0.6033533215522766,0.3924194872379303,0.9047619047619048,0.03498324379324913,0.5532287359237671
1.1827712059020996,0.533871591091156,0.6488996148109436,0.37227460741996765,0.9047619047619048,0.03275064751505852,0.5341508388519287
1.191726565361023,0.4994415044784546,0.6922850608825684,0.3523462414741516,0.9047619047619048,0.031271450221538544,0.5160478949546814
1.1984564065933228,0.4682293236255646,0.7302270829677582,0.335016131401062,0.9047619047619048,0.030045494437217712,0.4990750253200531
1.2053215503692627,0.4367756247520447,0.768545925617218,0.31946954131126404,0.8809523809523809,0.031678371131420135,0.4813448488712311
1.2085537910461426,0.405354380607605,0.8031994104385376,0.3058287799358368,0.8809523809523809,0.02976219356060028,0.4623313248157501
1.2077902555465698,0.3753006160259247,0.8324896395206451,0.29402732849121094,0.8809523809523809,0.03225085511803627,0.441476970911026
1.2048566341400146,0.34780213236808777,0.8570545017719269,0.2837188243865967,0.8809523809523809,0.033881090581417084,0.41936638951301575
1.2029834985733032,0.32406842708587646,0.8789150714874268,0.2738115191459656,0.8809523809523809,0.033206988126039505,0.39908772706985474
1.1955649852752686,0.30139583349227905,0.8941691517829895,0.25759267807006836,0.8809523809523809,0.03433931618928909,0.3752678632736206
1.191427230834961,0.2807481586933136,0.9106790721416473,0.23641736805438995,0.8809523809523809,0.03721348196268082,0.3498842418193817
1.1854158639907837,0.2613798975944519,0.9240359663963318,0.21480600535869598,0.8809523809523809,0.03692638874053955,0.32007092237472534
1.1774003505706787,0.24406826496124268,0.933332085609436,0.19756071269512177,0.8809523809523809,0.031993307173252106,0.2936449944972992
1.1676067113876343,0.22920995950698853,0.9383967518806458,0.18633359670639038,0.8809523809523809,0.02916019968688488,0.2750011682510376
1.1610596179962158,0.2193632572889328,0.941696360707283,0.1812470406293869,0.8809523809523809,0.025199467316269875,0.26594114303588867
1.1561260223388672,0.21271280944347382,0.9434132128953934,0.18023094534873962,0.8809523809523809,0.022872477769851685,0.2645559310913086
1.1478142738342285,0.20549090206623077,0.9423233717679977,0.18219131231307983,0.8809523809523809,0.02968241274356842,0.2684672176837921
1.134110689163208,0.19710887968540192,0.9370018094778061,0.1856800615787506,0.8809523809523809,0.034712474793195724,0.2738620340824127
1.11982262134552,0.18826349079608917,0.9315591305494308,0.18868976831436157,0.8809523809523809,0.03479059785604477,0.27818939089775085
1.1076363325119019,0.1815522164106369,0.926084116101265,0.18906567990779877,0.8809523809523809,0.029695365577936172,0.27929162979125977
1.0956348180770874,0.18022796511650085,0.9154068529605865,0.18319328129291534,0.8809523809523809,0.02779698744416237,0.27430781722068787
1.0724784135818481,0.18043635785579681,0.8920420557260513,0.1801619827747345,0.8809523809523809,0.029376383870840073,0.2709752917289734
1.0473612546920776,0.18751390278339386,0.8598473519086838,0.17721129953861237,0.8809523809523809,0.02922486513853073,0.26757264137268066
1.0245728492736816,0.1953362673521042,0.8292365819215775,0.1731579452753067,0.8809523809523809,0.02995935082435608,0.2632874846458435
1.003970980644226,0.20213454961776733,0.8018364310264587,0.17186246812343597,0.8809523809523809,0.02934853360056877,0.2617019712924957
0.9864989519119263,0.20861341059207916,0.7778855413198471,0.17454248666763306,0.8809523809523809,0.027504345402121544,0.2662195563316345
0.9811871647834778,0.21368558704853058,0.7675015777349472,0.1787465363740921,0.8809523809523809,0.02631327696144581,0.2736894488334656
0.9865801930427551,0.22211021184921265,0.7644699811935425,0.1841748058795929,0.8809523809523809,0.030896177515387535,0.28189292550086975
1.0008819103240967,0.2301817536354065,0.7707001566886902,0.18927985429763794,0.8809523809523809,0.034748535603284836,0.288114994764328
1.0177830457687378,0.23861531913280487,0.7791677266359329,0.1930307298898697,0.8809523809523809,0.03785812854766846,0.292576402425766
1.0344901084899902,0.24915798008441925,0.785332128405571,0.19817277789115906,0.8809523809523809,0.03540830686688423,0.2999972403049469
1.0471810102462769,0.25684043765068054,0.7903405725955963,0.20099858939647675,0.8809523809523809,0.038125406950712204,0.30620476603507996
1.055708408355713,0.26303887367248535,0.7926695346832275,0.2062724232673645,0.8809523809523809,0.032701145857572556,0.3163831830024719
1.0607609748840332,0.2720039486885071,0.7887570261955261,0.2153928428888321,0.8809523809523809,0.03148464486002922,0.3322003483772278
1.0626243352890015,0.27803951501846313,0.7845848202705383,0.22396394610404968,0.8809523809523809,0.026713494211435318,0.34697064757347107
1.057288408279419,0.282795786857605,0.774492621421814,0.2324409931898117,0.8809523809523809,0.022208521142601967,0.3612765371799469
1.0504101514816284,0.28625988960266113,0.7641502618789673,0.23986637592315674,0.8809523809523809,0.02223944664001465,0.3733358681201935
1.0515341758728027,0.30403029918670654,0.7475038766860962,0.24689485132694244,0.8809523809523809,0.01884567178785801,0.38387539982795715
1.081977128982544,0.3236839175224304,0.7582932114601135,0.25391122698783875,0.8809523809523809,0.01600620709359646,0.3925125002861023
1.1140590906143188,0.3406546413898468,0.773404449224472,0.2594621777534485,0.8809523809523809,0.013803532347083092,0.39851364493370056
1.1411547660827637,0.3523809313774109,0.7887738347053528,0.26323196291923523,0.8809523809523809,0.012025682255625725,0.40061891078948975
1.158408761024475,0.361483633518219,0.7969251275062561,0.26808080077171326,0.8809523809523809,0.014051700010895729,0.40220311284065247
1.1665043830871582,0.3690309226512909,0.7974734604358673,0.274472713470459,0.8809523809523809,0.011422017589211464,0.4046532213687897
1.1668964624404907,0.37484341859817505,0.7920530438423157,0.2802218794822693,0.8809523809523809,0.012128232978284359,0.4063352942466736
1.162688970565796,0.379506379365921,0.7831825911998749,0.2835894525051117,0.8809523809523809,0.010169095359742641,0.4053409695625305
1.1581377983093262,0.3815822899341583,0.7765555083751678,0.28285205364227295,0.8809523809523809,0.009372801519930363,0.39894425868988037
1.150328278541565,0.3847392499446869,0.765589028596878,0.2817535996437073,0.8809523809523809,0.009176394902169704,0.3918622136116028
1.1417783498764038,0.38808542490005493,0.7536929249763489,0.27931487560272217,0.8809523809523809,0.008270716294646263,0.38296565413475037
1.1329727172851562,0.39109981060028076,0.7418729066848755,0.27615290880203247,0.8809523809523809,0.008613533340394497,0.3740788400173187
1.1247040033340454,0.3939835727214813,0.7307204306125641,0.27413713932037354,0.8809523809523809,0.007951071485877037,0.367868036031723
1.1167868375778198,0.39642852544784546,0.7203583121299744,0.2747977674007416,0.8809523809523809,0.007127479650080204,0.3660535216331482
1.1087344884872437,0.39993831515312195,0.7087961733341217,0.27896150946617126,0.8809523809523809,0.006816692650318146,0.3693158030509949
1.1031279563903809,0.4080146551132202,0.6951133012771606,0.2862238883972168,0.8809523809523809,0.006184121128171682,0.37651267647743225
1.099574327468872,0.4176020920276642,0.6819722354412079,0.29609912633895874,0.8809523809523809,0.005562143865972757,0.38627251982688904
1.096327543258667,0.42636749148368835,0.6699600517749786,0.3064376413822174,0.8809523809523809,0.005338062532246113,0.3958205282688141
1.0934576988220215,0.4341578483581543,0.6592998504638672,0.31551164388656616,0.8809523809523809,0.005042179021984339,0.4035109579563141
1.0904611349105835,0.4409765601158142,0.6494845747947693,0.32272058725357056,0.8809523809523809,0.004705231171101332,0.4089559018611908
1.08709716796875,0.44698479771614075,0.6401123702526093,0.32804691791534424,0.8809523809523809,0.00440937140956521,0.41250890493392944
1.0834828615188599,0.45258277654647827,0.6309000849723816,0.3319474756717682,0.8809523809523809,0.0041253515519201756,0.4149549901485443
1.0795478820800781,0.4576075077056885,0.6219403743743896,0.3345659375190735,0.8809523809523809,0.0038631565403193235,0.41645991802215576
1.0752527713775635,0.4623156189918518,0.6129371523857117,0.33628731966018677,0.8809523809523809,0.0036136482376605272,0.41740188002586365
1.0706121921539307,0.4667643904685974,0.6038478016853333,0.3374378979206085,0.8809523809523809,0.0034378457348793745,0.41803744435310364
1.065670371055603,0.47065165638923645,0.5950187146663666,0.33824029564857483,0.8809523809523809,0.0032399289775639772,0.4185248613357544
1.0604875087738037,0.47403889894485474,0.586448609828949,0.3388656675815582,0.8809523809523809,0.003199332393705845,0.4189712703227997
1.0551230907440186,0.47693029046058655,0.578192800283432,0.339410662651062,0.8809523809523809,0.0034295201767235994,0.4194355905056
1.0497221946716309,0.4793623387813568,0.570359855890274,0.3399883210659027,0.8809523809523809,0.003185838693752885,0.4200359284877777
1.0441701412200928,0.481393426656723,0.5627767145633698,0.3406069576740265,0.8809523809523809,0.0037065097130835056,0.42068609595298767
1.038658618927002,0.48308828473091125,0.5555703341960907,0.3414280116558075,0.8809523809523809,0.0038363568019121885,0.4215830862522125
1.0330700874328613,0.4841962456703186,0.5488738417625427,0.342325359582901,0.8809523809523809,0.0036353073082864285,0.4225035011768341
1.027585744857788,0.48510709404945374,0.5424786508083344,0.3435261845588684,0.8809523809523809,0.0035383764188736677,0.4237414598464966
1.0220024585723877,0.48568105697631836,0.5363214015960693,0.3448881208896637,0.8809523809523809,0.0037186879198998213,0.42506736516952515
1.016491174697876,0.48586973547935486,0.5306214392185211,0.34634143114089966,0.8809523809523809,0.005013530142605305,0.4264170229434967
1.0109330415725708,0.48591768741607666,0.5250153541564941,0.3479781448841095,0.8809523809523809,0.004858187399804592,0.4278905987739563
1.0075527429580688,0.4864654839038849,0.521087259054184,0.34983304142951965,0.8809523809523809,0.004518122412264347,0.42951953411102295
1.0071815252304077,0.48975592851638794,0.5174255967140198,0.3518546223640442,0.8809523809523809,0.004893965553492308,0.43123704195022583
1.0069022178649902,0.492969810962677,0.5139324069023132,0.3544687032699585,0.8809523809523809,0.004795752931386232,0.43349945545196533
1.0066503286361694,0.4960457384586334,0.510604590177536,0.35727769136428833,0.8809523809523809,0.004777980502694845,0.4358714818954468
1.0065628290176392,0.49925827980041504,0.5073045492172241,0.3602338433265686,0.8809523809523809,0.004798782989382744,0.4383265972137451
1.0066964626312256,0.5023857951164246,0.504310667514801,0.36328381299972534,0.8809523809523809,0.0048351166769862175,0.44081178307533264
1.0070748329162598,0.505571186542511,0.5015036463737488,0.36635324358940125,0.8809523809523809,0.0047742160968482494,0.4432741105556488
1.0087215900421143,0.5088622570037842,0.4998593330383301,0.36939704418182373,0.8809523809523809,0.00479123555123806,0.44569331407546997
1.0107964277267456,0.5122687220573425,0.4985277056694031,0.37237638235092163,0.8809523809523809,0.0049474118277430534,0.4480539560317993
1.0131162405014038,0.515778660774231,0.49733757972717285,0.3752560019493103,0.8809523809523809,0.008025284856557846,0.45034193992614746
1.0156571865081787,0.5193805694580078,0.4962766170501709,0.3780129551887512,0.8809523809523809,0.010719058103859425,0.45255690813064575
1.0183781385421753,0.5230478644371033,0.495330274105072,0.3806231617927551,0.8809523809523809,0.00997880008071661,0.4546809494495392
1.0212210416793823,0.5265149474143982,0.49470609426498413,0.38285937905311584,0.8809523809523809,0.00926605612039566,0.4565417766571045
1.0239170789718628,0.5295946598052979,0.49432241916656494,0.38475507497787476,0.8809523809523809,0.008925295434892178,0.458050012588501
1.0266612768173218,0.5334084630012512,0.49325281381607056,0.3866209387779236,0.8809523809523809,0.008583076298236847,0.4595297574996948
1.029710292816162,0.5370859503746033,0.49262434244155884,0.3882403075695038,0.8809523809523809,0.008104057982563972,0.46090611815452576
1.032898187637329,0.5405389666557312,0.4923592209815979,0.3895795941352844,0.8809523809523809,0.007762040477246046,0.46213918924331665
1.0363677740097046,0.5436823964118958,0.49268537759780884,0.3905898630619049,0.8809523809523809,0.007424301002174616,0.46314841508865356
1.0401198863983154,0.5465419292449951,0.4935779571533203,0.3913108706474304,0.8809523809523809,0.007506531197577715,0.46392858028411865
1.0442554950714111,0.5491294264793396,0.49512606859207153,0.3917664587497711,0.8809523809523809,0.006779279559850693,0.46449267864227295
1.0487406253814697,0.5514355897903442,0.4973050355911255,0.39198359847068787,0.8571428571428572,0.0064002289436757565,0.46484363079071045
1.0534167289733887,0.5534956455230713,0.4999210834503174,0.3920227289199829,0.8571428571428572,0.005768338683992624,0.4650201201438904
1.0581305027008057,0.555231511592865,0.5028989911079407,0.3919064700603485,0.8571428571428572,0.0053757671266794205,0.46501708030700684
1.0627566576004028,0.5569164156913757,0.5058402419090271,0.39184239506721497,0.8571428571428572,0.004745784681290388,0.4650193750858307
1.067262887954712,0.5584138035774231,0.5088490843772888,0.39170417189598083,0.8571428571428572,0.004002450034022331,0.4649432897567749
1.0716125965118408,0.559709906578064,0.5119026899337769,0.3915233314037323,0.8571428571428572,0.0038429098203778267,0.4648433029651642
1.075674295425415,0.5607824325561523,0.5148918628692627,0.39129123091697693,0.8571428571428572,0.0037007760256528854,0.4646926522254944
1.0793712139129639,0.5620888471603394,0.5172823667526245,0.39110681414604187,0.8571428571428572,0.0035362232010811567,0.46460404992103577
1.0825995206832886,0.5636880397796631,0.5189114809036255,0.39113476872444153,0.8571428571428572,0.0033172813709825277,0.4646921455860138
1.0854852199554443,0.5648581981658936,0.5206270217895508,0.3910515010356903,0.8571428571428572,0.0032371256966143847,0.4647083580493927
1.0880253314971924,0.5656538605690002,0.5223714709281921,0.39088934659957886,0.8571428571428572,0.0031538663897663355,0.46467146277427673
1.0902280807495117,0.566225528717041,0.5240025520324707,0.3907392621040344,0.8571428571428572,0.003036185633391142,0.4646414518356323
1.09214448928833,0.5666696429252625,0.5254748463630676,0.3906356692314148,0.8571428571428572,0.0030525606125593185,0.46465814113616943
1.093869686126709,0.5669455528259277,0.5269241333007812,0.39050933718681335,0.8571428571428572,0.003144587390124798,0.464664489030838
1.0954463481903076,0.5670679807662964,0.5283783674240112,0.39034417271614075,0.8571428571428572,0.0031703098211437464,0.4646504521369934
1.0969455242156982,0.5671780109405518,0.5297675132751465,0.39013975858688354,0.8571428571428572,0.0032927885185927153,0.4646340608596802
1.0983915328979492,0.5671470165252686,0.5312445163726807,0.3898771107196808,0.8571428571428572,0.0035658692941069603,0.4645880460739136
1.0997487306594849,0.5669940114021301,0.5327547192573547,0.38956597447395325,0.8571428571428572,0.003634789725765586,0.4645078778266907
1.1010535955429077,0.5667539834976196,0.5342996120452881,0.38922184705734253,0.8571428571428572,0.0037015180569142103,0.46440935134887695
1.1023671627044678,0.566387414932251,0.5359797477722168,0.3888050317764282,0.8571428571428572,0.0037804655730724335,0.46426132321357727
1.1037535667419434,0.5658936500549316,0.5378599166870117,0.3883139491081238,0.8571428571428572,0.0039088185876607895,0.4640701711177826
1.1051419973373413,0.5653083324432373,0.539833664894104,0.3877730667591095,0.8571428571428572,0.003967298194766045,0.46385031938552856
1.1065385341644287,0.5646352767944336,0.5419032573699951,0.387180894613266,0.8571428571428572,0.004043292254209518,0.46360066533088684
1.10795259475708,0.563877284526825,0.5440753102302551,0.38653525710105896,0.8571428571428572,0.00414730329066515,0.46332037448883057
1.1093858480453491,0.5629952549934387,0.5463905930519104,0.385824978351593,0.8571428571428572,0.004263278562575579,0.4629937708377838
1.1108429431915283,0.5620626211166382,0.5487803220748901,0.3850856423377991,0.8571428571428572,0.004388224799185991,0.46265465021133423
1.112342119216919,0.561066746711731,0.551275372505188,0.384297639131546,0.8571428571428572,0.004742330871522427,0.4622907042503357
1.113896131515503,0.5599927306175232,0.5539034008979797,0.38344627618789673,0.8571428571428572,0.005526053253561258,0.461891233921051
1.115517020225525,0.5588375926017761,0.5566794276237488,0.3825264275074005,0.8571428571428572,0.00598711846396327,0.46145331859588623
1.1172149181365967,0.5575985312461853,0.5596163868904114,0.38153180480003357,0.8571428571428572,0.005696296691894531,0.4609738886356354
1.1191117763519287,0.55610191822052,0.5630098581314087,0.38042929768562317,0.8571428571428572,0.004554870538413525,0.4604368507862091
1.1212791204452515,0.5542025566101074,0.567076563835144,0.37917083501815796,0.8571428571428572,0.00516430102288723,0.45979559421539307
1.123547077178955,0.5522286295890808,0.5713184475898743,0.3778373897075653,0.8571428571428572,0.00550958514213562,0.45908263325691223
1.1259233951568604,0.5504664182662964,0.575456976890564,0.37649548053741455,0.8571428571428572,0.006186200771480799,0.45845040678977966
1.128081202507019,0.5496002435684204,0.5784809589385986,0.37521472573280334,0.8571428571428572,0.0067347376607358456,0.45822492241859436
1.1307086944580078,0.5478770732879639,0.582831621170044,0.3731883764266968,0.8571428571428572,0.007956355810165405,0.4574722647666931
1.1331217288970947,0.5468688011169434,0.5862529277801514,0.3712260127067566,0.8571428571428572,0.008132307790219784,0.45715993642807007
1.1356184482574463,0.5457388758659363,0.58987957239151,0.3688201606273651,0.8571428571428572,0.009067184291779995,0.45681628584861755
1.138132095336914,0.544501781463623,0.593630313873291,0.366073340177536,0.8571428571428572,0.009578940458595753,0.4565235674381256
1.1409611701965332,0.5428253412246704,0.5981358289718628,0.36302313208580017,0.8571428571428572,0.010151355527341366,0.4564100503921509
1.144144058227539,0.5405723452568054,0.6035717129707336,0.3596697747707367,0.8571428571428572,0.010652732104063034,0.45629608631134033
1.1471680402755737,0.5383071303367615,0.6088609099388123,0.3564503490924835,0.8571428571428572,0.017182933166623116,0.4566059112548828
1.150248408317566,0.5356185436248779,0.614629864692688,0.3532731831073761,0.8571428571428572,0.022050010040402412,0.45713600516319275
1.1533364057540894,0.5325304865837097,0.6208059191703796,0.3503815829753876,0.8571428571428572,0.022723425179719925,0.4580177664756775
1.1564445495605469,0.5289449691772461,0.6274995803833008,0.34791871905326843,0.8571428571428572,0.024811411276459694,0.4592786729335785
1.157884955406189,0.5262889266014099,0.631596028804779,0.34775885939598083,0.8571428571428572,0.029046541079878807,0.4626348316669464
1.1583961248397827,0.5237427949905396,0.6346533298492432,0.34965163469314575,0.8571428571428572,0.03382961452007294,0.4664227068424225
1.1593570709228516,0.5204710960388184,0.6388859748840332,0.3522360920906067,0.8571428571428572,0.03728514164686203,0.46860963106155396
1.1607846021652222,0.5163816213607788,0.6444029808044434,0.35493171215057373,0.8809523809523809,0.04107530042529106,0.46897754073143005
1.1623636484146118,0.5109257102012634,0.6514379382133484,0.35724732279777527,0.8809523809523809,0.04407816007733345,0.46805962920188904
1.1636627912521362,0.5029937028884888,0.6606690883636475,0.35842812061309814,0.8809523809523809,0.04619671404361725,0.4665716290473938
1.164659023284912,0.49123677611351013,0.673422247171402,0.3573368191719055,0.8809523809523809,0.04785874858498573,0.4647373557090759
1.164975881576538,0.47617968916893005,0.688796192407608,0.35462620854377747,0.8809523809523809,0.046363554894924164,0.4630056321620941
1.1647686958312988,0.4581255316734314,0.7066431641578674,0.35009849071502686,0.8809523809523809,0.049025993794202805,0.46131742000579834
1.1639543771743774,0.43827858567237854,0.7256757915019989,0.3439163267612457,0.8809523809523809,0.05194371938705444,0.4596618413925171
1.1626642942428589,0.4173249304294586,0.7453393638134003,0.3360365033149719,0.8809523809523809,0.048303697258234024,0.4579493999481201
1.1607540845870972,0.3968411386013031,0.7639129459857941,0.325873464345932,0.8571428571428572,0.04500659927725792,0.45537078380584717
1.157602071762085,0.3778144121170044,0.7797876596450806,0.31424611806869507,0.8571428571428572,0.039126649498939514,0.45055335760116577
1.158942461013794,0.3604167401790619,0.7985257208347321,0.3017047643661499,0.8571428571428572,0.03592685982584953,0.44070178270339966
1.1605862379074097,0.34512224793434143,0.8154639899730682,0.28978389501571655,0.8571428571428572,0.03059181571006775,0.42463767528533936
1.1606470346450806,0.33719709515571594,0.8234499394893646,0.28035956621170044,0.8571428571428572,0.025499310344457626,0.4078002870082855
1.1587274074554443,0.3411625921726227,0.8175648152828217,0.2763552665710449,0.8571428571428572,0.021315814927220345,0.39875757694244385
1.1548669338226318,0.3445521891117096,0.8103147447109222,0.2778094708919525,0.8571428571428572,0.018679721280932426,0.39533016085624695
1.1503913402557373,0.3477523922920227,0.8026389479637146,0.2835613191127777,0.8571428571428572,0.014814537949860096,0.39384013414382935
1.1632325649261475,0.35094979405403137,0.8122827708721161,0.2911442518234253,0.8571428571428572,0.011974618770182133,0.3927634358406067
1.1758460998535156,0.3564469516277313,0.8193991482257843,0.2983226180076599,0.8571428571428572,0.010488328523933887,0.3918665647506714
1.1879318952560425,0.3611515164375305,0.826780378818512,0.3039151728153229,0.8571428571428572,0.009698434732854366,0.39087262749671936
1.198607325553894,0.3647998571395874,0.8338074684143066,0.307969331741333,0.8571428571428572,0.009189737029373646,0.3895631730556488
1.207680106163025,0.36737319827079773,0.8403069078922272,0.3107243478298187,0.8571428571428572,0.00792054831981659,0.38811081647872925
1.2152296304702759,0.36984384059906006,0.8453857898712158,0.3129403591156006,0.8571428571428572,0.007319070864468813,0.3874658942222595
1.221432089805603,0.37442201375961304,0.84701007604599,0.31544196605682373,0.8571428571428572,0.006844454910606146,0.38876423239707947
1.2264137268066406,0.37906163930892944,0.8473520874977112,0.31908485293388367,0.8571428571428572,0.0065032378770411015,0.39301928877830505
1.2301743030548096,0.38383978605270386,0.8463345170021057,0.32449790835380554,0.8571428571428572,0.0062798792496323586,0.4006149470806122
1.2329148054122925,0.38863450288772583,0.8442803025245667,0.33197417855262756,0.8571428571428572,0.006103000603616238,0.410903662443161
1.2405551671981812,0.39336398243904114,0.84719118475914,0.3412271738052368,0.8571428571428572,0.005886038765311241,0.422428160905838
1.2526049613952637,0.39797675609588623,0.8546282052993774,0.35157841444015503,0.8571428571428572,0.005557786673307419,0.4335843324661255
1.2644050121307373,0.40237128734588623,0.8620337247848511,0.3619668185710907,0.8571428571428572,0.005041211377829313,0.44309002161026
1.2757906913757324,0.4063223600387573,0.8694683313369751,0.3711516559123993,0.8571428571428572,0.0031960178166627884,0.45026886463165283
1.2864729166030884,0.40952494740486145,0.8769479691982269,0.3781946301460266,0.8571428571428572,0.002688037231564522,0.4551149010658264
1.2960915565490723,0.4117308557033539,0.8843607008457184,0.38283735513687134,0.8571428571428572,0.0023336184676736593,0.4580620527267456
1.3044044971466064,0.4128939211368561,0.8915105760097504,0.38536137342453003,0.8571428571428572,0.0019612282048910856,0.4596220552921295
1.3108882904052734,0.4136959910392761,0.8971922993659973,0.3865377604961395,0.8571428571428572,0.0016529939603060484,0.46037232875823975
1.3162963390350342,0.41390612721443176,0.9023902118206024,0.3865208029747009,0.8571428571428572,0.0014178447891026735,0.46042707562446594
1.3208940029144287,0.4137614071369171,0.9071325957775116,0.3856300711631775,0.8571428571428572,0.001268114079721272,0.4599613547325134
1.3248592615127563,0.4135180413722992,0.9113412201404572,0.38419467210769653,0.8571428571428572,0.0011563865700736642,0.4591498374938965
1.328355073928833,0.4133143723011017,0.9150407016277313,0.3824865520000458,0.8571428571428572,0.0010613432386890054,0.4581422805786133
1.3314937353134155,0.4132104218006134,0.9182833135128021,0.38071414828300476,0.8571428571428572,0.0009798976825550199,0.457061231136322
1.3343615531921387,0.4132005274295807,0.921161025762558,0.3789941668510437,0.8571428571428572,0.000906188681256026,0.455980122089386
1.3369985818862915,0.4132736325263977,0.9237249493598938,0.37739625573158264,0.8571428571428572,0.0008360192878171802,0.45494723320007324
1.33942449092865,0.41341349482536316,0.9260109961032867,0.37595227360725403,0.8571428571428572,0.0007700733258388937,0.453989177942276
1.3416526317596436,0.41360172629356384,0.9280509054660797,0.37466534972190857,0.8571428571428572,0.0007083896198309958,0.4531145393848419
1.3436925411224365,0.41382163763046265,0.9298709034919739,0.3735261857509613,0.8571428571428572,0.0006502796895802021,0.45232290029525757
1.3455519676208496,0.41406068205833435,0.9314912855625153,0.3725220561027527,0.8571428571428572,0.0005894200876355171,0.451611191034317
1.3472392559051514,0.4143086373806,0.9329306185245514,0.37163737416267395,0.8571428571428572,0.000529683253262192,0.45097285509109497
1.3487639427185059,0.4145577549934387,0.9342061877250671,0.37085703015327454,0.8571428571428572,0.00048312146100215614,0.4504011273384094
1.3501362800598145,0.4148029088973999,0.9353333711624146,0.3701688051223755,0.8571428571428572,0.0004400715115480125,0.44988980889320374
1.3513637781143188,0.41504451632499695,0.9363192617893219,0.3695680499076843,0.8571428571428572,0.0003600546042434871,0.44943785667419434
1.3524571657180786,0.41528207063674927,0.9371750950813293,0.3690490126609802,0.8571428571428572,0.0002933419309556484,0.44904249906539917
1.353431224822998,0.4155075252056122,0.9379236996173859,0.3685939908027649,0.8571428571428572,0.00027066702023148537,0.448692262172699
1.3542965650558472,0.41572076082229614,0.938575804233551,0.3681963086128235,0.8571428571428572,0.00023136864183470607,0.44838327169418335
1.3550465106964111,0.4159504175186157,0.9390960931777954,0.36789700388908386,0.8571428571428572,0.0002118657430401072,0.44814541935920715
1.3556913137435913,0.41619691252708435,0.939494401216507,0.3676908612251282,0.8571428571428572,0.000197656438103877,0.4479757845401764
1.3562595844268799,0.41642317175865173,0.9398364126682281,0.36751416325569153,0.8571428571428572,0.00017663701146375388,0.4478287994861603
1.356746792793274,0.41665270924568176,0.9400940835475922,0.367399662733078,0.8571428571428572,0.00016220842371694744,0.4477280378341675
1.3571667671203613,0.41687193512916565,0.9402948319911957,0.3673200309276581,0.8571428571428572,0.00014898009249009192,0.44765353202819824
1.3575317859649658,0.4170721769332886,0.9404596090316772,0.36725717782974243,0.8571428571428572,0.00013638129166793078,0.44759202003479004
1.3578420877456665,0.41726675629615784,0.9405753314495087,0.36722904443740845,0.8571428571428572,0.00012508826330304146,0.44755685329437256
1.3581098318099976,0.41744357347488403,0.9406662583351135,0.3672119677066803,0.8571428571428572,0.00011423734395066276,0.44753068685531616
1.3583403825759888,0.41760316491127014,0.9407372176647186,0.3672029376029968,0.8571428571428572,0.00010445109364809468,0.4475112855434418
1.3585385084152222,0.4177471101284027,0.9407913982868195,0.36720067262649536,0.8571428571428572,9.480762673774734e-05,0.4474976062774658
1.3587077856063843,0.4178767502307892,0.9408310353755951,0.3672042191028595,0.8571428571428572,8.454404451185837e-05,0.4474888741970062
1.3588520288467407,0.4179934561252594,0.9408585727214813,0.3672122657299042,0.8571428571428572,7.449881377397105e-05,0.44748419523239136
1.358974575996399,0.4180985391139984,0.9408760368824005,0.36722394824028015,0.8571428571428572,6.814437074353918e-05,0.44748297333717346
1.3590788841247559,0.4181925356388092,0.9408863484859467,0.3672380745410919,0.8571428571428572,6.199231575010344e-05,0.4474840760231018
1.359167456626892,0.4182763397693634,0.9408911168575287,0.3672536313533783,0.8571428571428572,5.635229535982944e-05,0.4474869966506958
1.359242558479309,0.41835054755210876,0.9408920109272003,0.3672696650028229,0.8571428571428572,5.0966897106263787e-05,0.44749119877815247
1.3593056201934814,0.4184172451496124,0.940888375043869,0.3672867715358734,0.8571428571428572,4.619838364305906e-05,0.4474966824054718
1.359358549118042,0.4184771478176117,0.9408814013004303,0.3673042356967926,0.8571428571428572,4.1568091546650976e-05,0.4475030303001404
1.3594025373458862,0.41853076219558716,0.9408717751502991,0.3673216998577118,0.8571428571428572,3.766647932934575e-05,0.44750985503196716
1.3594391345977783,0.41857898235321045,0.9408601522445679,0.36733898520469666,0.8571428571428572,3.3947679185075685e-05,0.4475172162055969
1.3594696521759033,0.4186219274997711,0.9408477246761322,0.3673554062843323,0.8571428571428572,3.063263648073189e-05,0.44752436876296997
1.3594948053359985,0.4186602830886841,0.9408345222473145,0.3673711121082306,0.8571428571428572,2.778267844405491e-05,0.447531521320343
1.3595155477523804,0.4186946451663971,0.9408209025859833,0.36738598346710205,0.8571428571428572,2.4812530682538636e-05,0.44753846526145935
1.3595325946807861,0.41872522234916687,0.9408073723316193,0.36739984154701233,0.8571428571428572,2.247943848487921e-05,0.4475450813770294
1.3595463037490845,0.4187524914741516,0.9407938122749329,0.3674127161502838,0.8571428571428572,2.0155632228124887e-05,0.44755131006240845
1.3595573902130127,0.4187769293785095,0.9407804608345032,0.36742475628852844,0.8571428571428572,1.832481393648777e-05,0.44755733013153076
1.35956609249115,0.4187987744808197,0.9407673180103302,0.3674359619617462,0.8571428571428572,1.6330093785654753e-05,0.4475629925727844
1.3595731258392334,0.41881808638572693,0.9407550394535065,0.36744600534439087,0.8571428571428572,1.4828750863671303e-05,0.44756802916526794
1.3595788478851318,0.41883543133735657,0.9407434165477753,0.36745527386665344,0.8571428571428572,1.334134503849782e-05,0.44757285714149475
1.3595830202102661,0.41885098814964294,0.9407320320606232,0.3674637973308563,0.8571428571428572,1.1947236089326907e-05,0.44757726788520813
1.359586238861084,0.4188646972179413,0.9407215416431427,0.3674714267253876,0.8571428571428572,1.0758153621281963e-05,0.44758132100105286
1.359588861465454,0.41887685656547546,0.9407120048999786,0.3674783408641815,0.8571428571428572,9.613125257601496e-06,0.447584867477417
1.3595906496047974,0.41888803243637085,0.9407026171684265,0.36748483777046204,0.8571428571428572,8.889964192348998e-06,0.44758832454681396
1.3595918416976929,0.4188977777957916,0.9406940639019012,0.3674904406070709,0.8571428571428572,7.750662007310893e-06,0.4475913643836975
1.3595927953720093,0.41890642046928406,0.9406863749027252,0.36749526858329773,0.8571428571428572,7.24049687050865e-06,0.44759392738342285
1.359593152999878,0.4189142882823944,0.9406788647174835,0.3674999177455902,0.8571428571428572,6.360105544445105e-06,0.4475964307785034
1.3595930337905884,0.4189213514328003,0.9406716823577881,0.36750420928001404,0.8571428571428572,5.45212060387712e-06,0.44759881496429443
1.359593152999878,0.4189276099205017,0.9406655430793762,0.3675079643726349,0.8571428571428572,4.863682079303544e-06,0.44760093092918396
1.3595927953720093,0.41893330216407776,0.9406594932079315,0.3675113618373871,0.8571428571428572,4.440385055204388e-06,0.4476028382778168
1.3595925569534302,0.4189382493495941,0.9406543076038361,0.3675142824649811,0.8571428571428572,4.183902547083562e-06,0.4476044178009033
1.3595921993255615,0.41894271969795227,0.9406494796276093,0.36751702427864075,0.8571428571428572,3.5704290439753095e-06,0.4476059675216675
1.3595919609069824,0.41894662380218506,0.9406453371047974,0.3675192594528198,0.8571428571428572,3.2486666441400303e-06,0.4476071298122406
1.3595913648605347,0.41895005106925964,0.940641313791275,0.3675212264060974,0.8571428571428572,3.0553023862012196e-06,0.4476082921028137
1.359591007232666,0.41895344853401184,0.9406375586986542,0.36752328276634216,0.8571428571428572,2.8432777980924584e-06,0.44760945439338684
1.3595906496047974,0.4189561605453491,0.9406344890594482,0.3675248920917511,0.8571428571428572,2.458531298543676e-06,0.4476102888584137
1.3595900535583496,0.4189588129520416,0.940631240606308,0.36752647161483765,0.8571428571428572,2.1326495698303916e-06,0.4476112723350525
1.3595894575119019,0.41896119713783264,0.9406282603740692,0.36752790212631226,0.8571428571428572,1.8676633999348269e-06,0.44761213660240173
1.3595889806747437,0.41896316409111023,0.9406258165836334,0.3675290644168854,0.8571428571428572,1.751608692757145e-06,0.4476127028465271
1.359588384628296,0.418965220451355,0.9406231641769409,0.36753028631210327,0.8571428571428572,1.600434870852041e-06,0.44761350750923157
1.3595879077911377,0.41896679997444153,0.9406211078166962,0.3675312399864197,0.8571428571428572,1.5244482938214787e-06,0.44761401414871216
1.3595874309539795,0.41896823048591614,0.9406192004680634,0.3675321340560913,0.8571428571428572,1.247710997631657e-06,0.4476145803928375
1.3595870733261108,0.4189697206020355,0.9406173527240753,0.3675330579280853,0.8571428571428572,1.1255127674303367e-06,0.4476151764392853
1.359586477279663,0.41897088289260864,0.9406155943870544,0.36753371357917786,0.8571428571428572,1.1307568001939217e-06,0.4476155638694763
1.3595860004425049,0.41897207498550415,0.9406139254570007,0.3675345182418823,0.8571428571428572,1.010262053569022e-06,0.4476161301136017
1.3595856428146362,0.418972909450531,0.9406127333641052,0.3675349950790405,0.8571428571428572,8.056494493757782e-07,0.4476163387298584
1.3595856428146362,0.41897380352020264,0.9406118392944336,0.36753547191619873,0.8571428571428572,8.526506007910939e-07,0.4476166069507599
1.3595854043960571,0.4189746081829071,0.94061079621315,0.3675357699394226,0.8571428571428572,6.286298912527855e-07,0.4476168155670166
1.359585165977478,0.4189754128456116,0.9406097531318665,0.3675362467765808,0.8571428571428572,6.26600410669198e-07,0.4476170539855957
1.3595850467681885,0.4189760982990265,0.940608948469162,0.3675365746021271,0.8571428571428572,5.829227234244172e-07,0.4476172924041748
1.359584927558899,0.41897663474082947,0.9406082928180695,0.36753690242767334,0.8571428571428572,5.961219926575723e-07,0.44761747121810913
1.3595845699310303,0.41897717118263245,0.9406073987483978,0.36753708124160767,0.8571428571428572,4.864439802076959e-07,0.4476175606250763
1.3595843315124512,0.4189775884151459,0.9406067430973053,0.3675372302532196,0.8571428571428572,4.1480768686597003e-07,0.44761765003204346
1.3595842123031616,0.41897809505462646,0.9406061172485352,0.3675375282764435,0.8571428571428572,4.497198915487388e-07,0.44761785864830017
1.359584093093872,0.41897842288017273,0.9406056702136993,0.36753764748573303,0.8571428571428572,3.916556181593478e-07,0.4476180076599121
1.3595839738845825,0.41897886991500854,0.940605103969574,0.36753788590431213,0.8571428571428572,3.130517427507584e-07,0.4476180970668793
1.3595837354660034,0.41897910833358765,0.9406046271324158,0.3675380349159241,0.8571428571428572,4.406719540384074e-07,0.44761815667152405
1.3595837354660034,0.41897937655448914,0.9406043589115143,0.36753812432289124,0.8571428571428572,3.815505920101714e-07,0.4476182460784912
1.3595836162567139,0.418979674577713,0.9406039416790009,0.3675382733345032,0.8571428571428572,2.2166182134242263e-07,0.44761836528778076
1.3595837354660034,0.4189799427986145,0.9406037926673889,0.36753836274147034,0.8571428571428572,2.463970929511561e-07,0.44761836528778076
1.3595836162567139,0.4189801812171936,0.9406034350395203,0.36753860116004944,0.8571428571428572,2.3992504338821163e-07,0.4476185739040375
1.3595833778381348,0.4189804196357727,0.9406029582023621,0.3675386607646942,0.8571428571428572,1.9669178641379403e-07,0.44761860370635986
1.3595834970474243,0.41898050904273987,0.9406029880046844,0.3675386607646942,0.8571428571428572,2.7109976485917286e-07,0.44761860370635986
1.3595832586288452,0.4189806878566742,0.940602570772171,0.36753880977630615,0.8571428571428572,2.3667361404022813e-07,0.44761866331100464
1.3595830202102661,0.41898080706596375,0.9406022131443024,0.3675389587879181,0.8571428571428572,1.1759792784005185e-07,0.4476187825202942
1.3595830202102661,0.4189809262752533,0.9406020939350128,0.3675389885902405,0.8571428571428572,1.124990518519553e-07,0.4476187825202942
1.3595832586288452,0.41898101568222046,0.9406022429466248,0.36753901839256287,0.8571428571428572,3.0602149081460084e-07,0.4476187229156494
1.3595830202102661,0.4189811944961548,0.9406018257141113,0.36753910779953003,0.8571428571428572,6.831953669461654e-08,0.4476188123226166
1.3595830202102661,0.4189812242984772,0.9406017959117889,0.3675392270088196,0.8571428571428572,2.012275928109375e-07,0.44761887192726135
1.3595830202102661,0.41898128390312195,0.9406017363071442,0.3675392270088196,0.8571428571428572,1.3990721470236167e-07,0.44761890172958374
1.3595830202102661,0.4189814627170563,0.9406015574932098,0.36753928661346436,0.8571428571428572,2.1641861280841113e-07,0.44761890172958374
1.3595830202102661,0.41898152232170105,0.9406014978885651,0.36753928661346436,0.8571428571428572,4.736749303901888e-08,0.44761890172958374
1.3595830202102661,0.4189817011356354,0.9406013190746307,0.36753934621810913,0.8571428571428572,1.5668965147597191e-07,0.4476189911365509
1.3595830202102661,0.4189817011356354,0.9406013190746307,0.36753931641578674,0.8571428571428572,1.0057305388500026e-07,0.4476190209388733
1.3595831394195557,0.41898176074028015,0.9406013786792755,0.36753928661346436,0.8571428571428572,5.276322312397497e-08,0.4476189911365509
1.3595831394195557,0.41898176074028015,0.9406013786792755,0.36753934621810913,0.8571428571428572,1.1444166858609606e-07,0.4476190507411957
1.3595830202102661,0.4189818501472473,0.9406011700630188,0.36753934621810913,0.8571428571428572,1.5897879279691551e-07,0.4476189911365509
1.359582781791687,0.4189818799495697,0.9406009018421173,0.3675394356250763,0.8571428571428572,7.988729322505606e-08,0.4476190507411957
1.3595830202102661,0.4189818799495697,0.9406011402606964,0.3675394356250763,0.8571428571428572,1.812294954106619e-07,0.44761908054351807
1.3595830202102661,0.4189818501472473,0.9406011700630188,0.36753934621810913,0.8571428571428572,1.8453164329912397e-07,0.4476190209388733
1.359582781791687,0.4189819097518921,0.9406008720397949,0.36753949522972107,0.8571428571428572,6.384092898770177e-08,0.44761914014816284
1.3595830202102661,0.41898199915885925,0.9406010210514069,0.36753955483436584,0.8571428571428572,1.1522093501525887e-07,0.4476191997528076
1.3595830202102661,0.41898196935653687,0.9406010508537292,0.36753949522972107,0.8571428571428572,1.232013033813928e-07,0.44761908054351807
1.359582781791687,0.4189821183681488,0.9406006634235382,0.36753958463668823,0.8571428571428572,7.068328500281496e-08,0.4476191997528076
1.3595830202102661,0.4189821481704712,0.9406008720397949,0.36753955483436584,0.8571428571428572,1.3558710065808555e-07,0.4476191997528076
1.359582781791687,0.4189821779727936,0.9406006038188934,0.36753955483436584,0.8571428571428572,1.3299892032136995e-07,0.4476191997528076
1.359582781791687,0.4189821481704712,0.9406006336212158,0.36753955483436584,0.8571428571428572,4.478985005107461e-08,0.4476191997528076
1.359582781791687,0.4189821183681488,0.9406006634235382,0.36753955483436584,0.8571428571428572,6.577147360076196e-08,0.44761922955513
1.359582781791687,0.4189820885658264,0.9406006932258606,0.36753955483436584,0.8571428571428572,7.538839241760797e-08,0.4476191997528076
1.359582781791687,0.4189821183681488,0.9406006634235382,0.36753952503204346,0.8571428571428572,2.9113447652662217e-08,0.44761914014816284
1.359582781791687,0.4189821183681488,0.9406006634235382,0.36753949522972107,0.8571428571428572,1.3637821894008084e-07,0.44761914014816284
1.3595826625823975,0.41898205876350403,0.9406006038188934,0.36753955483436584,0.8571428571428572,1.7294223653152585e-07,0.4476191997528076
1.3595826625823975,0.41898205876350403,0.9406006038188934,0.36753952503204346,0.8571428571428572,7.8382022650203e-08,0.44761914014816284
1.359582781791687,0.4189820885658264,0.9406006932258606,0.36753952503204346,0.8571428571428572,1.02716324335006e-08,0.4476191997528076
1.3595830202102661,0.4189821183681488,0.9406009018421173,0.36753949522972107,0.8571428571428572,2.2691434509169994e-08,0.4476191997528076
1.359582781791687,0.4189821779727936,0.9406006038188934,0.36753958463668823,0.8571428571428572,3.4728905973224755e-08,0.44761922955513
1.359582781791687,0.4189821183681488,0.9406006634235382,0.36753949522972107,0.8571428571428572,4.401847419899241e-08,0.44761911034584045
1.3595826625823975,0.4189821183681488,0.9406005442142487,0.36753955483436584,0.8571428571428572,3.993750752329106e-08,0.4476191997528076
1.359582781791687,0.4189821481704712,0.9406006336212158,0.36753955483436584,0.8571428571428572,8.210474078396146e-08,0.4476191997528076
1.359582781791687,0.4189821183681488,0.9406006634235382,0.36753955483436584,0.8571428571428572,2.8166990517775048e-08,0.4476191997528076
1.359582781791687,0.4189821183681488,0.9406006634235382,0.36753952503204346,0.8571428571428572,7.598470119773992e-08,0.44761914014816284
1.359582781791687,0.4189821481704712,0.9406006336212158,0.36753955483436584,0.8571428571428572,9.248119425819823e-08,0.4476191997528076
1.359582781791687,0.4189821481704712,0.9406006336212158,0.3675396144390106,0.8571428571428572,1.0321836896309833e-07,0.4476192593574524
1.3595826625823975,0.4189821481704712,0.9406005144119263,0.3675396144390106,0.8571428571428572,6.715069389429118e-08,0.4476192593574524
1.359582781791687,0.4189821183681488,0.9406006634235382,0.36753955483436584,0.8571428571428572,5.7065644654130665e-08,0.4476191997528076
1.359582781791687,0.4189821481704712,0.9406006336212158,0.36753958463668823,0.8571428571428572,3.811889470739516e-08,0.4476191997528076
1.359582781791687,0.4189821183681488,0.9406006634235382,0.36753952503204346,0.8571428571428572,7.471238205880582e-08,0.4476191997528076
1.359582781791687,0.4189821481704712,0.9406006336212158,0.36753949522972107,0.8571428571428572,7.071977137229624e-08,0.44761911034584045
1.3595826625823975,0.4189821183681488,0.9406005442142487,0.36753955483436584,0.8571428571428572,2.6043537104669667e-08,0.4476191997528076
1.359582781791687,0.4189821183681488,0.9406006634235382,0.36753955483436584,0.8571428571428572,9.929327404734067e-08,0.4476191997528076
1.3595826625823975,0.4189821779727936,0.9406004846096039,0.3675396144390106,0.8571428571428572,9.153991697985475e-08,0.4476192593574524
1.359582781791687,0.4189821779727936,0.9406006038188934,0.36753955483436584,0.8571428571428572,6.738485325286092e-08,0.4476191997528076
1.359582781791687,0.4189821183681488,0.9406006634235382,0.36753952503204346,0.8571428571428572,9.165020031787208e-08,0.44761914014816284
1.359582781791687,0.4189821183681488,0.9406006634235382,0.36753955483436584,0.8571428571428572,8.225581638043877e-08,0.4476191997528076
1.3595826625823975,0.4189821183681488,0.9406005442142487,0.36753955483436584,0.8571428571428572,9.977665627047827e-08,0.4476191997528076
1.359582781791687,0.4189821183681488,0.9406006634235382,0.36753955483436584,0.8571428571428572,9.238016929202786e-08,0.4476191997528076
1.359582781791687,0.4189821183681488,0.9406006634235382,0.36753952503204346,0.8571428571428572,3.153050442961103e-08,0.4476191997528076
1.359582781791687,0.41898205876350403,0.940600723028183,0.36753949522972107,0.8571428571428572,3.7432290156402814e-08,0.44761914014816284
1.3595826625823975,0.4189821183681488,0.9406005442142487,0.36753955483436584,0.8571428571428572,3.4913547608539375e-08,0.4476191997528076
1.359582781791687,0.4189820885658264,0.9406006932258606,0.36753952503204346,0.8571428571428572,3.363219391872008e-08,0.44761914014816284
1.359582781791687,0.4189821779727936,0.9406006038188934,0.3675396144390106,0.8571428571428572,4.5650395463781024e-08,0.44761922955513
1.359582781791687,0.4189821481704712,0.9406006336212158,0.36753955483436584,0.8571428571428572,3.351128796680314e-08,0.4476191997528076
1.359582781791687,0.4189821481704712,0.9406006336212158,0.36753955483436584,0.8571428571428572,4.692567401320957e-08,0.4476191997528076
1.359582781791687,0.4189821183681488,0.9406006634235382,0.36753952503204346,0.8571428571428572,3.801604364639388e-08,0.44761914014816284
1.359582781791687,0.4189821779727936,0.9406006038188934,0.36753955483436584,0.8571428571428572,7.502817567228703e-08,0.4476191997528076
1.3595826625823975,0.4189821481704712,0.9406005144119263,0.36753955483436584,0.8571428571428572,7.150826064616922e-08,0.4476191997528076
1.3595826625823975,0.4189821183681488,0.9406005442142487,0.36753952503204346,0.8571428571428572,5.757888743573858e-08,0.44761914014816284
1.359582781791687,0.4189820885658264,0.9406006932258606,0.36753952503204346,0.8571428571428572,6.90771457811934e-08,0.44761914014816284
1.359582781791687,0.4189821183681488,0.9406006634235382,0.36753955483436584,0.8571428571428572,2.4160684120033693e-08,0.44761911034584045
1.359582781791687,0.4189821481704712,0.9406006336212158,0.36753955483436584,0.8571428571428572,3.6255851654232174e-08,0.4476191997528076
1.359582781791687,0.4189821183681488,0.9406006634235382,0.36753955483436584,0.8571428571428572,7.188273087876951e-08,0.44761914014816284
1.359582781791687,0.4189821183681488,0.9406006634235382,0.36753955483436584,0.8571428571428572,7.93482328731443e-08,0.4476191997528076
1.359582781791687,0.4189821481704712,0.9406006336212158,0.36753955483436584,0.8571428571428572,8.237674364863778e-08,0.4476191997528076
1.3595826625823975,0.4189820885658264,0.940600574016571,0.36753952503204346,0.8571428571428572,6.525738172058482e-08,0.4476191997528076
1.3595826625823975,0.41898205876350403,0.9406006038188934,0.36753955483436584,0.8571428571428572,1.0288179197459613e-07,0.44761914014816284
1.3595826625823975,0.41898205876350403,0.9406006038188934,0.36753952503204346,0.8571428571428572,1.927579234006771e-07,0.4476191997528076
1.359582781791687,0.4189821183681488,0.9406006634235382,0.36753958463668823,0.8571428571428572,1.925223500620632e-07,0.44761922955513
1.3595830202102661,0.4189821481704712,0.9406008720397949,0.36753955483436584,0.8571428571428572,7.533136425763587e-08,0.44761914014816284
1.359582781791687,0.4189821183681488,0.9406006634235382,0.36753949522972107,0.8571428571428572,7.573863314291884e-08,0.4476191997528076
1.359582781791687,0.4189821183681488,0.9406006634235382,0.36753955483436584,0.8571428571428572,6.677507258245896e-08,0.4476191997528076
1.359582781791687,0.41898205876350403,0.940600723028183,0.36753949522972107,0.8571428571428572,7.58921814281166e-08,0.44761914014816284
1.359582781791687,0.4189821779727936,0.9406006038188934,0.3675396144390106,0.8571428571428572,6.086195725174548e-08,0.44761922955513
1.3595826625823975,0.4189821183681488,0.9406005442142487,0.36753955483436584,0.8571428571428572,6.227583781992507e-08,0.4476191997528076
1.359582781791687,0.4189821183681488,0.9406006634235382,0.36753955483436584,0.8571428571428572,8.08504125870968e-08,0.44761922955513
1.3595826625823975,0.4189821183681488,0.9406005442142487,0.36753949522972107,0.8571428571428572,7.164952364746568e-08,0.44761914014816284
1.359582781791687,0.4189821183681488,0.9406006634235382,0.36753955483436584,0.8571428571428572,4.768234163066154e-08,0.4476191997528076
1.3595826625823975,0.4189820885658264,0.940600574016571,0.36753949522972107,0.8571428571428572,5.589250307025395e-08,0.44761911034584045
1.3595826625823975,0.4189821183681488,0.9406005442142487,0.36753955483436584,0.8571428571428572,5.15395299771626e-08,0.4476191997528076
1.3595826625823975,0.41898205876350403,0.9406006038188934,0.36753955483436584,0.8571428571428572,9.150099344878981e-08,0.4476191997528076
1.359582781791687,0.4189821183681488,0.9406006634235382,0.36753955483436584,0.8571428571428572,3.6079793375165536e-08,0.4476191997528076
1.359582781791687,0.4189820885658264,0.9406006932258606,0.36753955483436584,0.8571428571428572,1.9489166902530997e-07,0.4476191997528076
1.359582781791687,0.4189821183681488,0.9406006634235382,0.36753955483436584,0.8571428571428572,2.083035752775686e-07,0.44761914014816284
1.359582781791687,0.4189821481704712,0.9406006336212158,0.36753955483436584,0.8571428571428572,4.107061002400769e-08,0.44761914014816284
1.359582781791687,0.4189821779727936,0.9406006038188934,0.36753958463668823,0.8571428571428572,4.518630802863299e-08,0.4476191997528076
1.3595826625823975,0.4189820885658264,0.940600574016571,0.36753952503204346,0.8571428571428572,4.373910655885993e-08,0.44761914014816284
1.3595826625823975,0.4189821183681488,0.9406005442142487,0.36753949522972107,0.8571428571428572,1.8284978864357981e-07,0.44761914014816284
1.359582781791687,0.4189820885658264,0.9406006932258606,0.36753955483436584,0.8571428571428572,1.8516095678933198e-07,0.4476191997528076
1.359582781791687,0.4189821183681488,0.9406006634235382,0.36753952503204346,0.8571428571428572,4.340548187542481e-08,0.44761914014816284
1.3595826625823975,0.4189821183681488,0.9406005442142487,0.36753955483436584,0.8571428571428572,3.0844638843063876e-08,0.44761922955513
1.359582781791687,0.4189821183681488,0.9406006634235382,0.36753949522972107,0.8571428571428572,4.1724074861804183e-08,0.4476191997528076
1.3595826625823975,0.4189821183681488,0.9406005442142487,0.36753955483436584,0.8571428571428572,5.1972424586210764e-08,0.4476191997528076
1.3595826625823975,0.4189821183681488,0.9406005442142487,0.36753958463668823,0.8571428571428572,7.442116611855454e-08,0.44761922955513
1.359582781791687,0.4189820885658264,0.9406006932258606,0.36753952503204346,0.8571428571428572,1.0684922813197772e-07,0.44761914014816284
1.3595826625823975,0.4189819395542145,0.940600723028183,0.36753955483436584,0.8571428571428572,9.24728880136172e-08,0.44761914014816284
1.359582781791687,0.4189820885658264,0.9406006932258606,0.36753949522972107,0.8571428571428572,6.270277452813389e-08,0.44761914014816284
1.3595826625823975,0.4189821183681488,0.9406005442142487,0.36753955483436584,0.8571428571428572,3.271754422939921e-08,0.4476192593574524
1.3595830202102661,0.4189821183681488,0.9406009018421173,0.36753955483436584,0.8571428571428572,1.8172433158269996e-07,0.4476191997528076
1.3595826625823975,0.41898205876350403,0.9406006038188934,0.36753952503204346,0.8571428571428572,1.8362013065598148e-07,0.44761911034584045
1.359582781791687,0.4189821183681488,0.9406006634235382,0.36753955483436584,0.8571428571428572,5.204002562209098e-08,0.44761914014816284
1.359582781791687,0.4189821779727936,0.9406006038188934,0.36753955483436584,0.8571428571428572,7.218763187211152e-08,0.4476191997528076
1.3595830202102661,0.4189821481704712,0.9406008720397949,0.36753955483436584,0.8571428571428572,7.216942066179399e-08,0.4476191997528076
1.3595826625823975,0.4189821183681488,0.9406005442142487,0.36753952503204346,0.8571428571428572,2.0310316983795929e-07,0.44761911034584045
1.359582781791687,0.4189821481704712,0.9406006336212158,0.36753952503204346,0.8571428571428572,2.0352950969027006e-07,0.4476191997528076
1.359582781791687,0.4189821779727936,0.9406006038188934,0.36753955483436584,0.8571428571428572,2.1022849239216157e-07,0.4476191997528076
1.359582781791687,0.4189821779727936,0.9406006038188934,0.36753955483436584,0.8571428571428572,0.07880289852619171,0.44761922955513
1.359582781791687,0.4189821481704712,0.9406006336212158,0.36753958463668823,0.8571428571428572,0.05863669887185097,0.4476192593574524
1.3595826625823975,0.41898205876350403,0.9406006038188934,0.36753955483436584,0.8571428571428572,0.047119468450546265,0.4476191997528076
1.3595830202102661,0.4189821779727936,0.9406008422374725,0.36753955483436584,0.8571428571428572,0.03878821060061455,0.4476191997528076
0.8378380537033081,0.8779913187026978,-0.04015326499938965,0.6566017270088196,0.9523809523809523,0.034353189170360565,0.7201372981071472
0.7749906778335571,0.8934293985366821,-0.118438720703125,0.6719475388526917,0.9761904761904762,0.03395804017782211,0.7323535084724426
0.7330523133277893,0.8999440670013428,-0.16689175367355347,0.6832736134529114,0.9761904761904762,0.035476066172122955,0.7405632138252258
0.7082489728927612,0.9052690267562866,-0.1970200538635254,0.6977640390396118,0.9761904761904762,0.03674296662211418,0.751643717288971
0.6930581331253052,0.9086448550224304,-0.21558672189712524,0.7108509540557861,0.9761904761904762,0.034731317311525345,0.7620531320571899
0.6845545172691345,0.9126704335212708,-0.22811591625213623,0.7219159603118896,0.9761904761904762,0.02912241406738758,0.7727314233779907
0.6785047054290771,0.9162321090698242,-0.23772740364074707,0.7272334694862366,0.9761904761904762,0.03221631050109863,0.7767494916915894
0.6712592244148254,0.9191775918006897,-0.24791836738586426,0.7268365025520325,0.9761904761904762,0.035539593547582626,0.7736059427261353
0.6622159481048584,0.9174731373786926,-0.25525718927383423,0.7177583575248718,0.9761904761904762,0.036459971219301224,0.7635779976844788
0.6541801691055298,0.9138814210891724,-0.2597012519836426,0.703345000743866,0.9761904761904762,0.03427565097808838,0.7501842975616455
0.6475462317466736,0.9115300178527832,-0.2639837861061096,0.6879943609237671,0.9761904761904762,0.03528716787695885,0.7376497983932495
0.6410330533981323,0.9137852191925049,-0.27275216579437256,0.6741058230400085,0.9761904761904762,0.03366200998425484,0.7278558611869812
0.6359598636627197,0.9145463109016418,-0.2785864472389221,0.661566436290741,0.9761904761904762,0.03146040812134743,0.7205639481544495
0.642794132232666,0.9093118906021118,-0.2665177583694458,0.6495366096496582,0.9761904761904762,0.030898353084921837,0.714770495891571
0.6602266430854797,0.9041744470596313,-0.2439478039741516,0.6383674144744873,0.9761904761904762,0.030312778428196907,0.7092109322547913
0.6768079996109009,0.8968932628631592,-0.2200852632522583,0.6257694363594055,0.9761904761904762,0.0310644693672657,0.6994178295135498
0.6922376751899719,0.8858859539031982,-0.19364827871322632,0.614862859249115,0.9761904761904762,0.13325154781341553,0.6874095797538757
0.7033401131629944,0.8792561292648315,-0.17591601610183716,0.6071745157241821,0.9761904761904762,0.058268073946237564,0.6733847260475159
0.7134985327720642,0.875970184803009,-0.16247165203094482,0.6045359373092651,0.9761904761904762,0.04732026532292366,0.6626618504524231
0.720941424369812,0.874250590801239,-0.153309166431427,0.6069344282150269,0.9761904761904762,0.01945967599749565,0.6617437601089478
0.7294391989707947,0.8809290528297424,-0.15148985385894775,0.6141666769981384,0.9761904761904762,0.017538996413350105,0.6688626408576965
0.7498500347137451,0.8007687330245972,-0.05091869831085205,0.5982061624526978,0.9523809523809523,0.022408902645111084,0.6393989324569702
0.7664646506309509,0.7979692816734314,-0.03150463104248047,0.6095216274261475,0.9285714285714286,0.02405966818332672,0.6502273082733154
0.7714350819587708,0.8342198133468628,-0.06278473138809204,0.6379889249801636,0.9523809523809523,0.02558603510260582,0.6850714087486267
0.7754109501838684,0.8310278654098511,-0.055616915225982666,0.6619905829429626,0.9523809523809523,0.0356752909719944,0.7128679156303406
0.7759819626808167,0.8286662697792053,-0.05268430709838867,0.6860834360122681,0.9523809523809523,0.05005882680416107,0.7372338771820068
0.7837930917739868,0.8291948437690735,-0.04540175199508667,0.7062899470329285,0.9523809523809523,0.06427381187677383,0.7576873302459717
0.792197048664093,0.8377406597137451,-0.0455436110496521,0.7241409420967102,0.9523809523809523,0.07503397762775421,0.7757264971733093
0.7996891140937805,0.846977949142456,-0.04728883504867554,0.7373354434967041,0.9523809523809523,0.09028806537389755,0.7914000153541565
0.8112099170684814,0.8602845072746277,-0.04907459020614624,0.7480438947677612,0.9523809523809523,0.10128316283226013,0.8044947385787964
0.8270125985145569,0.8753471970558167,-0.048334598541259766,0.7552324533462524,0.9523809523809523,0.09289998561143875,0.8128541111946106
0.8599274158477783,0.9014341235160828,-0.04150670766830444,0.7670910954475403,0.9523809523809523,0.08119868487119675,0.8235232830047607
0.8885617852210999,0.9183281660079956,-0.029766380786895752,0.7682947516441345,0.9523809523809523,0.07055618613958359,0.8260301351547241
0.9138690829277039,0.9146681427955627,-0.0007990598678588867,0.7708284854888916,0.9523809523809523,0.0626450851559639,0.8318384885787964
0.9403620362281799,0.8795121908187866,0.06084984540939331,0.7462164163589478,0.9285714285714286,0.052526094019412994,0.8254529237747192
0.9730406999588013,0.852633535861969,0.12040716409683228,0.7216165065765381,0.9285714285714286,0.0425247885286808,0.8202963471412659
1.0063505172729492,0.8069307804107666,0.19941973686218262,0.6990306377410889,0.9285714285714286,0.03630107268691063,0.7835730314254761
1.0311455726623535,0.7889776825904846,0.2421678900718689,0.6795273423194885,0.9285714285714286,0.032891176640987396,0.754592776298523
1.0520635843276978,0.7774999141693115,0.27456367015838623,0.6653019189834595,0.9285714285714286,0.028998034074902534,0.7412189841270447
1.0665305852890015,0.7729519605636597,0.2935786247253418,0.6507526636123657,0.9047619047619048,0.026706978678703308,0.7333719730377197
1.0783519744873047,0.7682374119758606,0.3101145625114441,0.6325410604476929,0.9047619047619048,0.02496645785868168,0.7210210561752319
1.0777751207351685,0.7680777311325073,0.30969738960266113,0.6174651980400085,0.9047619047619048,0.024111438542604446,0.7101427912712097
1.0660922527313232,0.7680016160011292,0.2980906367301941,0.60661780834198,0.9047619047619048,0.023752061650156975,0.7020439505577087
1.0486811399459839,0.7685474157333374,0.2801337242126465,0.5972208380699158,0.9285714285714286,0.022098686546087265,0.6939040422439575
1.027011752128601,0.765661895275116,0.2613498568534851,0.5885818600654602,0.9285714285714286,0.02161751128733158,0.6858149170875549
1.0034618377685547,0.7609419226646423,0.24251991510391235,0.5801331996917725,0.9285714285714286,0.023334670811891556,0.6782096028327942
0.978530764579773,0.7565144300460815,0.2220163345336914,0.5715085864067078,0.9285714285714286,0.025177761912345886,0.6706186532974243
0.9533405900001526,0.7513222098350525,0.2020183801651001,0.5621427297592163,0.9285714285714286,0.027362192049622536,0.6621721982955933
0.9281485080718994,0.7495458126068115,0.1786026954650879,0.5523781776428223,0.9285714285714286,0.02686459943652153,0.6534024477005005
0.9034053087234497,0.7438706159591675,0.15953469276428223,0.5427323579788208,0.9285714285714286,0.027176639065146446,0.6434892416000366
0.8793160915374756,0.7370405793190002,0.14227551221847534,0.5340617895126343,0.9285714285714286,0.02688753418624401,0.6337907910346985
0.8568745255470276,0.7346413135528564,0.12223321199417114,0.5267953872680664,0.9285714285714286,0.026857778429985046,0.6249758005142212
0.8337481617927551,0.7312754392623901,0.10247272253036499,0.5208436250686646,0.9285714285714286,0.02708074264228344,0.6175011396408081
0.8111611008644104,0.7282734513282776,0.08288764953613281,0.516137957572937,0.9285714285714286,0.024931583553552628,0.6114980578422546
0.7907891869544983,0.7228346467018127,0.06795454025268555,0.5105733275413513,0.9285714285714286,0.023663699626922607,0.6045783162117004
0.7798643708229065,0.7168294191360474,0.06303495168685913,0.5051898956298828,0.9285714285714286,0.021941551938652992,0.5981552004814148
0.7872732281684875,0.7110127806663513,0.07626044750213623,0.49995115399360657,0.9285714285714286,0.021616734564304352,0.5919835567474365
0.7973108887672424,0.6992298364639282,0.09808105230331421,0.4937351942062378,0.9285714285714286,0.022917235270142555,0.5852980613708496
0.8106361031532288,0.6966575980186462,0.11397850513458252,0.4880094528198242,0.9285714285714286,0.022432338446378708,0.5791982412338257
0.8254302740097046,0.6983563303947449,0.12707394361495972,0.4823414385318756,0.9285714285714286,0.022519029676914215,0.5728881359100342
0.8353679180145264,0.7003575563430786,0.13501036167144775,0.4779283106327057,0.9285714285714286,0.023194534704089165,0.5671929121017456
0.8396448493003845,0.6995669007301331,0.14007794857025146,0.47380414605140686,0.9285714285714286,0.023853732272982597,0.5611600875854492
0.8389993906021118,0.6997377276420593,0.1392616629600525,0.4699335992336273,0.9285714285714286,0.024162301793694496,0.554888904094696
0.8356460928916931,0.6956236362457275,0.14002245664596558,0.4659227132797241,0.9285714285714286,0.024374978616833687,0.5484685301780701
0.831256091594696,0.6888340711593628,0.14242202043533325,0.461889386177063,0.9285714285714286,0.024502119049429893,0.542496919631958
0.8316907286643982,0.6811781525611877,0.15051257610321045,0.458120733499527,0.9285714285714286,0.0199902206659317,0.536909282207489
0.8349853754043579,0.6726187467575073,0.16236662864685059,0.4542992115020752,0.9285714285714286,0.021836722269654274,0.5317618250846863
0.846295952796936,0.66328364610672,0.18301230669021606,0.45075711607933044,0.9285714285714286,0.021279912441968918,0.5269137620925903
0.8586546778678894,0.6540508270263672,0.20460385084152222,0.44753578305244446,0.9285714285714286,0.0218082033097744,0.5224282741546631
0.8721635937690735,0.6469328999519348,0.22523069381713867,0.4456108808517456,0.9285714285714286,0.029074644669890404,0.5193394422531128
0.886194109916687,0.6410797834396362,0.24511432647705078,0.44380611181259155,0.9285714285714286,0.02997303009033203,0.5170339941978455
0.8999326229095459,0.6362413167953491,0.2636913061141968,0.4420125484466553,0.9285714285714286,0.03691975399851799,0.5159419775009155
0.911787211894989,0.6345794796943665,0.27720773220062256,0.4400692880153656,0.9285714285714286,0.04084525257349014,0.5152477622032166
0.923546314239502,0.6316351294517517,0.29191118478775024,0.43767276406288147,0.9285714285714286,0.04423689842224121,0.5146040916442871
0.9374352097511292,0.6317290663719177,0.3057061433792114,0.43476712703704834,0.9285714285714286,0.05404658615589142,0.5138816833496094
0.9503350853919983,0.627679169178009,0.32265591621398926,0.4297347962856293,0.9285714285714286,0.05249940603971481,0.5126248598098755
0.9615183472633362,0.6215443015098572,0.339974045753479,0.4202834665775299,0.9285714285714286,0.04899727553129196,0.5091713666915894
0.9707839488983154,0.6126728057861328,0.3581111431121826,0.3954494893550873,0.9285714285714286,0.03949486091732979,0.49301934242248535
0.9780805110931396,0.6020078063011169,0.3760727047920227,0.3630046248435974,0.9285714285714286,0.03659050911664963,0.46072858572006226
0.9846974015235901,0.5965620875358582,0.38813531398773193,0.3522557020187378,0.9285714285714286,0.04173112288117409,0.44688671827316284
1.0086252689361572,0.5895435214042664,0.41908174753189087,0.35748517513275146,0.9047619047619048,0.04033893719315529,0.462152898311615
1.0297789573669434,0.583225429058075,0.4465535283088684,0.3654046952724457,0.9047619047619048,0.041235294193029404,0.4864714741706848
1.046257734298706,0.5791453719139099,0.46711236238479614,0.37110427021980286,0.9047619047619048,0.03453803434967995,0.5045464634895325
1.0603537559509277,0.5756089687347412,0.4847447872161865,0.37573567032814026,0.9047619047619048,0.028623804450035095,0.5172786712646484
1.0731209516525269,0.5710375905036926,0.5020833611488342,0.3803409934043884,0.9047619047619048,0.026073051616549492,0.5264153480529785
1.0835716724395752,0.5626076459884644,0.5209640264511108,0.3840694725513458,0.9047619047619048,0.02471986413002014,0.5320183634757996
1.0935941934585571,0.5485743284225464,0.5450198650360107,0.3856250047683716,0.9047619047619048,0.02177952416241169,0.5355225801467896
1.1013457775115967,0.5342841148376465,0.5670616626739502,0.3865722417831421,0.9047619047619048,0.022012848407030106,0.5383837819099426
1.107970952987671,0.5214771628379822,0.5864937901496887,0.3871263563632965,0.9047619047619048,0.02009347826242447,0.540809154510498
1.1136229038238525,0.5100722312927246,0.6035506725311279,0.3873811960220337,0.9047619047619048,0.021840645000338554,0.5423286557197571
1.1187971830368042,0.5020147562026978,0.6167824268341064,0.38829270005226135,0.9047619047619048,0.030887633562088013,0.543279767036438
1.1226153373718262,0.4968760013580322,0.625739336013794,0.3896189033985138,0.9047619047619048,0.03456675633788109,0.5443816184997559
1.1281079053878784,0.49114829301834106,0.6369596123695374,0.39002183079719543,0.9047619047619048,0.04034275561571121,0.5446980595588684
1.1335456371307373,0.4848857522010803,0.648659884929657,0.38963645696640015,0.9047619047619048,0.0394926592707634,0.5439532399177551
1.138524055480957,0.47823500633239746,0.6602890491485596,0.38866013288497925,0.9047619047619048,0.03934778645634651,0.5424414277076721
1.1433708667755127,0.4717516303062439,0.6716192364692688,0.38747623562812805,0.9047619047619048,0.03880567476153374,0.5412219762802124
1.1493488550186157,0.46521806716918945,0.6841307878494263,0.3855823874473572,0.9047619047619048,0.03853316232562065,0.5399619936943054
1.1553928852081299,0.4591127336025238,0.6962801516056061,0.38246652483940125,0.9047619047619048,0.04289679601788521,0.5380797386169434
1.1589654684066772,0.4552982449531555,0.7036672234535217,0.3780525326728821,0.9047619047619048,0.05041169002652168,0.5346068739891052
1.160225749015808,0.45215773582458496,0.7080680131912231,0.37216871976852417,0.9047619047619048,0.04743244871497154,0.5282865762710571
1.1592228412628174,0.44841015338897705,0.7108126878738403,0.3651009202003479,0.9047619047619048,0.03935761749744415,0.5176229476928711
1.1549383401870728,0.4442860186100006,0.7106523215770721,0.35761716961860657,0.8809523809523809,0.03837019205093384,0.5022513270378113
1.148606777191162,0.4376300573348999,0.7109767198562622,0.35062676668167114,0.8809523809523809,0.040975455194711685,0.48524415493011475
1.1419413089752197,0.4283539354801178,0.7135873734951019,0.3432154357433319,0.8809523809523809,0.04111379384994507,0.468860924243927
1.1346954107284546,0.4174019694328308,0.7172934412956238,0.3309469223022461,0.8809523809523809,0.04350116476416588,0.45473694801330566
1.1264632940292358,0.4057384133338928,0.720724880695343,0.31057730317115784,0.8809523809523809,0.04026688635349274,0.43806397914886475
1.1177363395690918,0.393384724855423,0.7243516147136688,0.2820450961589813,0.8809523809523809,0.03209487721323967,0.4088100790977478
1.1097614765167236,0.37707749009132385,0.7326839864253998,0.2555607259273529,0.8809523809523809,0.026415864005684853,0.3741381764411926
1.1024779081344604,0.3581932783126831,0.7442846298217773,0.2459631860256195,0.8809523809523809,0.02229892462491989,0.3618316054344177
1.0970910787582397,0.33643779158592224,0.7606532871723175,0.27110618352890015,0.8809523809523809,0.01985277235507965,0.38874655961990356
1.0910851955413818,0.33043766021728516,0.7606475353240967,0.29025399684906006,0.8809523809523809,0.017341194674372673,0.40320470929145813
1.081490397453308,0.3312873840332031,0.750203013420105,0.2893783748149872,0.8809523809523809,0.015136619098484516,0.4009769558906555
1.0852364301681519,0.3339754343032837,0.7512609958648682,0.28437814116477966,0.8809523809523809,0.013536305166780949,0.39576560258865356
1.0881893634796143,0.3368459939956665,0.7513433694839478,0.27846574783325195,0.8809523809523809,0.012475726194679737,0.3901870548725128
1.0911295413970947,0.3395604193210602,0.7515691220760345,0.27166610956192017,0.8809523809523809,0.012078692205250263,0.3837811052799225
1.0929358005523682,0.34227627515792847,0.7506595253944397,0.26477688550949097,0.8571428571428572,0.012436610646545887,0.3773455023765564
1.0935763120651245,0.3452332615852356,0.7483430504798889,0.25811630487442017,0.8571428571428572,0.012253796681761742,0.3709896504878998
1.0935189723968506,0.34759077429771423,0.7459281980991364,0.2516341209411621,0.8571428571428572,0.011960528790950775,0.36454400420188904
1.0933526754379272,0.34935447573661804,0.7439981997013092,0.24506263434886932,0.8571428571428572,0.011368967592716217,0.357624888420105
1.0940158367156982,0.35071757435798645,0.7432982623577118,0.2381230890750885,0.8571428571428572,0.010794420726597309,0.3497907817363739
1.0979056358337402,0.35195448994636536,0.7459511458873749,0.23102393746376038,0.8571428571428572,0.01038635428994894,0.3411213457584381
1.1044769287109375,0.35298365354537964,0.7514932751655579,0.2252618819475174,0.8571428571428572,0.010011492297053337,0.3337136209011078
1.1126375198364258,0.3542812168598175,0.7583563029766083,0.22132346034049988,0.8571428571428572,0.00959522183984518,0.32844579219818115
1.1214613914489746,0.3559008538722992,0.7655605375766754,0.21898992359638214,0.8571428571428572,0.009180883876979351,0.32532867789268494
1.130173921585083,0.3577765226364136,0.7723973989486694,0.2175746113061905,0.8571428571428572,0.009036680683493614,0.3234326243400574
1.1375625133514404,0.359719842672348,0.7778426706790924,0.21658159792423248,0.8571428571428572,0.008907443843781948,0.32192865014076233
1.142970323562622,0.36163249611854553,0.7813378274440765,0.21600741147994995,0.8571428571428572,0.008716593496501446,0.320828914642334
1.1471810340881348,0.363853394985199,0.7833276391029358,0.21632176637649536,0.8571428571428572,0.008589291013777256,0.3211660087108612
1.1516788005828857,0.3665827810764313,0.7850960195064545,0.21750958263874054,0.8571428571428572,0.008533296175301075,0.32302531599998474
1.1567445993423462,0.36951741576194763,0.7872271835803986,0.2191164791584015,0.8571428571428572,0.008466344326734543,0.32562965154647827
1.1628063917160034,0.372799277305603,0.7900071144104004,0.22101086378097534,0.8571428571428572,0.008462617173790932,0.3287193477153778
1.1672472953796387,0.37656208872795105,0.7906852066516876,0.2232218235731125,0.8571428571428572,0.008152302354574203,0.33228984475135803
1.169975996017456,0.3807818591594696,0.7891941368579865,0.2256917655467987,0.8571428571428572,0.008021101355552673,0.3362288177013397
1.1714441776275635,0.38520902395248413,0.7862351536750793,0.22829490900039673,0.8571428571428572,0.007916546426713467,0.34032246470451355
1.1721246242523193,0.3898088037967682,0.7823158204555511,0.2310177981853485,0.8571428571428572,0.008394727483391762,0.3445306122303009
1.1724278926849365,0.3944765627384186,0.7779513299465179,0.23381082713603973,0.8571428571428572,0.008802097290754318,0.34876522421836853
1.1731007099151611,0.3990062475204468,0.7740944623947144,0.2363983392715454,0.8571428571428572,0.008837438188493252,0.3525431752204895
1.174074411392212,0.4036589562892914,0.7704154551029205,0.23910601437091827,0.8571428571428572,0.009532625786960125,0.3564157783985138
1.1756361722946167,0.4083426594734192,0.7672935128211975,0.24188567698001862,0.8571428571428572,0.012228415347635746,0.3603047728538513
1.17905592918396,0.4129626452922821,0.7660932838916779,0.2447553128004074,0.8571428571428572,0.010789746418595314,0.36398810148239136
1.1830132007598877,0.4169839322566986,0.7660292685031891,0.24754364788532257,0.8571428571428572,0.010762822814285755,0.36755719780921936
1.1878025531768799,0.42075154185295105,0.7670510113239288,0.25029507279396057,0.8571428571428572,0.010504358448088169,0.3710567057132721
1.1936335563659668,0.42403122782707214,0.7696023285388947,0.252944678068161,0.8571428571428572,0.010352621786296368,0.3744812309741974
1.2007337808609009,0.4258575737476349,0.774876207113266,0.25500035285949707,0.8571428571428572,0.010169518180191517,0.37742358446121216
1.2086437940597534,0.42811891436576843,0.780524879693985,0.257234662771225,0.8571428571428572,0.011217801831662655,0.38056355714797974
1.216967225074768,0.4300440549850464,0.7869231700897217,0.25941482186317444,0.8571428571428572,0.011988667771220207,0.3836429715156555
1.2262424230575562,0.4317881166934967,0.7944543063640594,0.2612364888191223,0.8571428571428572,0.012211410328745842,0.3861619830131531
1.2357757091522217,0.4337567090988159,0.8020190000534058,0.2632223069667816,0.8333333333333334,0.012328197248280048,0.38884881138801575
1.2458000183105469,0.43524444103240967,0.8105555772781372,0.26449719071388245,0.8333333333333334,0.012422202154994011,0.39057067036628723
1.2573041915893555,0.43683314323425293,0.8204710483551025,0.2660466134548187,0.8333333333333334,0.012181554920971394,0.39236709475517273
1.2684357166290283,0.4375818967819214,0.8308538198471069,0.2673906683921814,0.8333333333333334,0.012086620554327965,0.39402446150779724
1.2792885303497314,0.43791285157203674,0.8413756787776947,0.2686426341533661,0.8333333333333334,0.011801903136074543,0.39562663435935974
1.2902336120605469,0.438117653131485,0.8521159589290619,0.26993414759635925,0.8333333333333334,0.012752249836921692,0.39726266264915466
1.3015258312225342,0.4383195638656616,0.8632062673568726,0.27131277322769165,0.8333333333333334,0.012338719330728054,0.39894619584083557
1.313193678855896,0.43872085213661194,0.8744728267192841,0.27282413840293884,0.8333333333333334,0.012644551694393158,0.4006864130496979
1.3254401683807373,0.43934544920921326,0.886094719171524,0.2744756042957306,0.8333333333333334,0.012291273102164268,0.4024759829044342
1.337053656578064,0.44006648659706116,0.8969871699810028,0.27545708417892456,0.8333333333333334,0.011462608352303505,0.4036615490913391
1.3485106229782104,0.4405292868614197,0.9079813361167908,0.27611348032951355,0.8333333333333334,0.011756425723433495,0.4047154188156128
1.3601475954055786,0.44118398427963257,0.918963611125946,0.27685415744781494,0.8333333333333334,0.011966554448008537,0.4058625102043152
1.3709847927093506,0.4422113001346588,0.9287734925746918,0.27725422382354736,0.8333333333333334,0.016185473650693893,0.40672895312309265
1.3805323839187622,0.44401130080223083,0.9365210831165314,0.2774891257286072,0.8333333333333334,0.019189976155757904,0.4074465036392212
1.389204502105713,0.44688156247138977,0.9423229396343231,0.27788040041923523,0.8333333333333334,0.019989553838968277,0.4082818925380707
1.3969448804855347,0.45080167055130005,0.9461432099342346,0.27845698595046997,0.8333333333333334,0.020796015858650208,0.4092901945114136
1.4041399955749512,0.4552544057369232,0.948885589838028,0.27929890155792236,0.8333333333333334,0.021524405106902122,0.41052964329719543
1.408068299293518,0.4600081443786621,0.948060154914856,0.27944260835647583,0.8333333333333334,0.021823447197675705,0.4112916886806488
1.4102818965911865,0.4643743336200714,0.9459075629711151,0.27940911054611206,0.8571428571428572,0.027010714635252953,0.41195353865623474
1.4111429452896118,0.4680975079536438,0.943045437335968,0.2790401875972748,0.8571428571428572,0.026875777170062065,0.41220709681510925
1.4109265804290771,0.4712778627872467,0.9396487176418304,0.2784802317619324,0.8571428571428572,0.026066388934850693,0.4121374189853668
1.410370945930481,0.4713720679283142,0.9389988780021667,0.27692148089408875,0.8571428571428572,0.025371897965669632,0.4113970100879669
1.4088075160980225,0.4692757725715637,0.9395317435264587,0.2739923596382141,0.8571428571428572,0.027745265513658524,0.40943753719329834
1.4042056798934937,0.4653182625770569,0.9388874173164368,0.2692422866821289,0.8571428571428572,0.026455512270331383,0.40583720803260803
1.39975905418396,0.4608500003814697,0.9389090538024902,0.26431962847709656,0.8571428571428572,0.024291178211569786,0.40171656012535095
1.3956142663955688,0.45659250020980835,0.9390217661857605,0.2597278654575348,0.8571428571428572,0.021130209788680077,0.3974214494228363
1.3913581371307373,0.45244431495666504,0.9389138221740723,0.2556171417236328,0.8571428571428572,0.023691298440098763,0.39298874139785767
1.3855035305023193,0.44699418544769287,0.9385093450546265,0.25172194838523865,0.8571428571428572,0.022158339619636536,0.3881167769432068
1.3796240091323853,0.44191974401474,0.9377042651176453,0.24966701865196228,0.8571428571428572,0.019236089661717415,0.3842179477214813
1.3737584352493286,0.43720006942749023,0.9365583658218384,0.24951446056365967,0.8571428571428572,0.01649640128016472,0.3815729320049286
1.3681294918060303,0.4330473840236664,0.9350821077823639,0.25094276666641235,0.8571428571428572,0.013837024569511414,0.3799852728843689
1.3611829280853271,0.42764294147491455,0.9335399866104126,0.2531511187553406,0.8571428571428572,0.014095819555222988,0.3788768947124481
1.3536484241485596,0.421906977891922,0.9317414462566376,0.2558377981185913,0.8571428571428572,0.013029883615672588,0.3782280683517456
1.3467713594436646,0.41754576563835144,0.9292255938053131,0.25894010066986084,0.8571428571428572,0.012059502303600311,0.3784298598766327
1.3407293558120728,0.4139602780342102,0.9267690777778625,0.26204216480255127,0.8571428571428572,0.01162733230739832,0.37911686301231384
1.3380882740020752,0.41099971532821655,0.9270885586738586,0.2650766968727112,0.8571428571428572,0.01109295804053545,0.3802254796028137
1.3361080884933472,0.40752294659614563,0.9285851418972015,0.26746833324432373,0.8571428571428572,0.009738028980791569,0.3811867833137512
1.3340915441513062,0.40425875782966614,0.92983278632164,0.2694069743156433,0.8571428571428572,0.008109599351882935,0.38219302892684937
1.3320646286010742,0.4010583460330963,0.9310062825679779,0.27075234055519104,0.8571428571428572,0.007156276609748602,0.38315945863723755
1.3300402164459229,0.39777347445487976,0.9322667419910431,0.2713722586631775,0.8571428571428572,0.006330201402306557,0.3839128911495209
1.3282291889190674,0.3949795067310333,0.9332496821880341,0.27148181200027466,0.8571428571428572,0.005040230229496956,0.3845253884792328
1.326688528060913,0.39281681180000305,0.93387171626091,0.2710944712162018,0.8571428571428572,0.004360914696007967,0.3850186765193939
1.3254804611206055,0.39142951369285583,0.9340509474277496,0.2704904079437256,0.8571428571428572,0.003882528282701969,0.38552430272102356
1.3246269226074219,0.390074759721756,0.9345521628856659,0.2696693241596222,0.8571428571428572,0.003402031259611249,0.38598495721817017
1.3243112564086914,0.3889239728450775,0.9353872835636139,0.2691013813018799,0.8571428571428572,0.0031171338632702827,0.3866535723209381
1.3244915008544922,0.3886977732181549,0.9357937276363373,0.2695328891277313,0.8571428571428572,0.0028452540282160044,0.3880003094673157
1.3248974084854126,0.3886560797691345,0.9362413287162781,0.27043265104293823,0.8571428571428572,0.002321858424693346,0.3895621597766876
1.3252919912338257,0.3886476457118988,0.9366443455219269,0.27164047956466675,0.8571428571428572,0.0018689067801460624,0.3912893831729889
1.3272374868392944,0.38891080021858215,0.9383266866207123,0.2731332778930664,0.8571428571428572,0.001613705768249929,0.39315447211265564
1.3310297727584839,0.3892655074596405,0.9417642652988434,0.2745301127433777,0.8571428571428572,0.0014493437483906746,0.3948745131492615
1.335069179534912,0.3897334039211273,0.9453357756137848,0.2757457196712494,0.8571428571428572,0.001254953327588737,0.3964112401008606
1.3392764329910278,0.39066383242607117,0.9486126005649567,0.2770026922225952,0.8571428571428572,0.0011029160814359784,0.3978966474533081
1.3435275554656982,0.3920612633228302,0.951466292142868,0.2782776355743408,0.8571428571428572,0.0009665113175287843,0.3993087708950043
1.3476841449737549,0.3937455713748932,0.9539385735988617,0.2794509530067444,0.8571428571428572,0.000862029439304024,0.4005719721317291
1.351625680923462,0.39556607604026794,0.956059604883194,0.28047987818717957,0.8571428571428572,0.0007575707277283072,0.4016658663749695
1.355215311050415,0.3971625864505768,0.9580527245998383,0.28117841482162476,0.8571428571428572,0.0006436803378164768,0.4024985730648041
1.3584191799163818,0.39854004979133606,0.9598791301250458,0.2816445827484131,0.8571428571428572,0.0005454545607790351,0.4031319320201874
1.3612302541732788,0.39970821142196655,0.9615220427513123,0.28194427490234375,0.8571428571428572,0.0004397920274641365,0.4036124348640442
1.3636826276779175,0.4007803201675415,0.962902307510376,0.2821972072124481,0.8571428571428572,0.0003871663357131183,0.4040122926235199
1.3657947778701782,0.4017311632633209,0.9640636146068573,0.28239670395851135,0.8571428571428572,0.000337173230946064,0.4043366014957428
1.3675858974456787,0.40250998735427856,0.9650759100914001,0.2825161814689636,0.8571428571428572,0.00029179759440012276,0.4045789837837219
1.3690927028656006,0.4031418561935425,0.9659508466720581,0.28258633613586426,0.8571428571428572,0.0002541856956668198,0.4047631621360779
1.370327353477478,0.40369662642478943,0.9666307270526886,0.2826850414276123,0.8571428571428572,0.00022302875004243106,0.4049634337425232
1.3713470697402954,0.4041281044483185,0.9672189652919769,0.2827366888523102,0.8571428571428572,0.00019689487817231566,0.4051031172275543
1.3721873760223389,0.40446364879608154,0.9677237272262573,0.28275614976882935,0.8571428571428572,0.00017475216009188443,0.405200332403183
1.3728749752044678,0.4047292470932007,0.9681457281112671,0.282763808965683,0.8571428571428572,0.00015581781917717308,0.40527546405792236
1.3734358549118042,0.40494176745414734,0.9684940874576569,0.2827659249305725,0.8571428571428572,0.0001549858570797369,0.4053351581096649
1.3738913536071777,0.4051125645637512,0.9687787890434265,0.2827640175819397,0.8571428571428572,0.0001418273604940623,0.40538227558135986
1.3742594718933105,0.40525123476982117,0.9690082371234894,0.28275930881500244,0.8571428571428572,0.00012883206363767385,0.40541937947273254
1.3745548725128174,0.40536463260650635,0.969190239906311,0.28275251388549805,0.8571428571428572,0.0001177967424155213,0.40544816851615906
1.3747891187667847,0.4054577946662903,0.9693313241004944,0.2827441692352295,0.8571428571428572,0.0001082083472283557,0.40547025203704834
1.3749672174453735,0.4055446982383728,0.9694225192070007,0.2827472686767578,0.8571428571428572,9.954714914783835e-05,0.40549910068511963
1.3751006126403809,0.40561655163764954,0.9694840610027313,0.2827472388744354,0.8571428571428572,9.139480243902653e-05,0.4055209457874298
1.3751970529556274,0.40567466616630554,0.9695223867893219,0.2827443480491638,0.8571428571428572,8.404006075579673e-05,0.40553659200668335
1.3752626180648804,0.40572240948677063,0.9695402085781097,0.2827402651309967,0.8571428571428572,7.713914237683639e-05,0.4055483043193817
1.3753036260604858,0.40576082468032837,0.9695428013801575,0.2827351987361908,0.8571428571428572,7.076731708366424e-05,0.40555664896965027
1.3753243684768677,0.40579161047935486,0.9695327579975128,0.2827300429344177,0.8571428571428572,6.468554784078151e-05,0.4055628180503845
1.375329613685608,0.4058155417442322,0.9695140719413757,0.2827244997024536,0.8571428571428572,5.9082933148602024e-05,0.4055667817592621
1.375322699546814,0.4058338403701782,0.9694888591766357,0.2827189862728119,0.8571428571428572,5.4024189012125134e-05,0.4055691659450531
1.3753060102462769,0.40584737062454224,0.9694586396217346,0.28271356225013733,0.8571428571428572,4.9129452236229554e-05,0.4055703282356262
1.3752820491790771,0.40585657954216003,0.9694254696369171,0.2827082872390747,0.8571428571428572,4.4830216211266816e-05,0.4055705666542053
1.3752529621124268,0.4058626592159271,0.9693903028964996,0.282703161239624,0.8571428571428572,4.077022094861604e-05,0.405569851398468
1.3752201795578003,0.40586552023887634,0.969354659318924,0.282697856426239,0.8571428571428572,3.700716479215771e-05,0.4055682122707367
1.3751853704452515,0.40586644411087036,0.9693189263343811,0.28269296884536743,0.8571428571428572,3.349766484461725e-05,0.4055663049221039
1.3751484155654907,0.4058656394481659,0.9692827761173248,0.28268808126449585,0.8571428571428572,3.016532900801394e-05,0.40556392073631287
1.3751109838485718,0.40586358308792114,0.9692474007606506,0.28268352150917053,0.8571428571428572,2.7636084269033745e-05,0.4055613577365875
1.3750730752944946,0.4058607518672943,0.9692123234272003,0.2826792001724243,0.8571428571428572,2.4746681447140872e-05,0.40555867552757263
1.3750358819961548,0.405857115983963,0.9691787660121918,0.28267502784729004,0.8571428571428572,2.2506670575239696e-05,0.4055558741092682
1.3749992847442627,0.4058534801006317,0.969145804643631,0.2826712727546692,0.8571428571428572,2.008844785450492e-05,0.4055531620979309
1.374963641166687,0.40584906935691833,0.9691145718097687,0.28266727924346924,0.8571428571428572,1.8239546989207156e-05,0.40555015206336975
1.3749295473098755,0.40584519505500793,0.9690843522548676,0.2826639413833618,0.8571428571428572,1.6459289327031e-05,0.4055476486682892
1.3748971223831177,0.4058406949043274,0.9690564274787903,0.28266066312789917,0.8571428571428572,1.4681912034575362e-05,0.40554505586624146
1.374866247177124,0.40583646297454834,0.9690297842025757,0.2826578915119171,0.8571428571428572,1.3238688552519307e-05,0.4055427312850952
1.3748376369476318,0.4058323800563812,0.9690052568912506,0.28265494108200073,0.8571428571428572,1.201421400764957e-05,0.40554019808769226
1.3748106956481934,0.4058283865451813,0.9689823091030121,0.28265222907066345,0.8571428571428572,1.07223659142619e-05,0.4055379331111908
1.3747859001159668,0.4058243930339813,0.9689615070819855,0.2826497554779053,0.8571428571428572,9.57813608692959e-06,0.4055357575416565
1.3747632503509521,0.40582093596458435,0.9689423143863678,0.2826475501060486,0.8571428571428572,8.857280590746086e-06,0.4055338501930237
1.3747422695159912,0.4058173596858978,0.9689249098300934,0.2826453447341919,0.8571428571428572,7.6060737228544895e-06,0.4055318534374237
1.374723196029663,0.4058142602443695,0.9689089357852936,0.28264352679252625,0.8571428571428572,7.046698101476068e-06,0.40553030371665955
1.3747057914733887,0.4058111906051636,0.9688946008682251,0.28264158964157104,0.8571428571428572,6.153694357635686e-06,0.4055284559726715
1.3746895790100098,0.4058084785938263,0.9688811004161835,0.2826400697231293,0.8571428571428572,5.654304914060049e-06,0.4055270850658417
1.3746752738952637,0.40580591559410095,0.9688693583011627,0.28263863921165466,0.8571428571428572,4.929084298055386e-06,0.40552571415901184
1.3746616840362549,0.405803382396698,0.9688583016395569,0.28263720870018005,0.8571428571428572,4.534704203251749e-06,0.4055244028568268
1.3746492862701416,0.4058009684085846,0.968848317861557,0.2826358675956726,0.8571428571428572,3.946865490433993e-06,0.40552324056625366
1.3746380805969238,0.40579894185066223,0.9688391387462616,0.2826346755027771,0.8571428571428572,3.59055638909922e-06,0.4055221378803253
1.3746278285980225,0.4057968258857727,0.9688310027122498,0.28263363242149353,0.8571428571428572,3.292035216873046e-06,0.40552109479904175
1.3746190071105957,0.40579500794410706,0.9688239991664886,0.28263258934020996,0.8571428571428572,2.849669499482843e-06,0.4055200219154358
1.3746103048324585,0.4057937264442444,0.9688165783882141,0.2826319932937622,0.8571428571428572,2.4648379621794447e-06,0.40551963448524475
1.3746025562286377,0.40579235553741455,0.9688102006912231,0.2826312482357025,0.8571428571428572,2.2846825231681578e-06,0.40551894903182983
1.3745955228805542,0.40579086542129517,0.968804657459259,0.2826303541660309,0.8571428571428572,2.050693410637905e-06,0.4055180847644806
1.374589443206787,0.4057895839214325,0.9687998592853546,0.2826298475265503,0.8571428571428572,1.8212676877737977e-06,0.4055176079273224
1.3745839595794678,0.4057885706424713,0.9687953889369965,0.28262922167778015,0.8571428571428572,1.6715833908165223e-06,0.40551692247390747
1.3745790719985962,0.4057876169681549,0.9687914550304413,0.28262871503829956,0.8571428571428572,1.439803781977389e-06,0.40551647543907166
1.3745744228363037,0.40578681230545044,0.9687876105308533,0.28262823820114136,0.8571428571428572,1.283704932575347e-06,0.4055160582065582
1.3745704889297485,0.4057859778404236,0.968784511089325,0.28262782096862793,0.8571428571428572,1.0896117146330653e-06,0.4055156111717224
1.3745667934417725,0.4057852327823639,0.9687815606594086,0.2826273441314697,0.8571428571428572,9.897888730847626e-07,0.4055151343345642
1.3745635747909546,0.405784547328949,0.9687790274620056,0.28262704610824585,0.8571428571428572,1.0802262977449573e-06,0.4055148661136627
1.3745605945587158,0.40578392148017883,0.968776673078537,0.2826267182826996,0.8571428571428572,7.301035793716437e-07,0.40551456809043884
1.3745578527450562,0.405783474445343,0.9687743782997131,0.2826264798641205,0.8571428571428572,7.587613595205767e-07,0.40551435947418213
1.3745557069778442,0.40578290820121765,0.9687727987766266,0.2826262414455414,0.8571428571428572,7.078999146870046e-07,0.405514121055603
1.3745533227920532,0.40578243136405945,0.9687708914279938,0.2826259732246399,0.8571428571428572,6.655809556832537e-07,0.40551385283470154
1.3745511770248413,0.40578219294548035,0.968768984079361,0.28262579441070557,0.8571428571428572,5.550169248635939e-07,0.4055137038230896
1.374549388885498,0.4057818353176117,0.9687675535678864,0.28262558579444885,0.8571428571428572,4.169247063146031e-07,0.4055134356021881
1.374548077583313,0.40578141808509827,0.9687666594982147,0.2826254367828369,0.8571428571428572,4.606531263107172e-07,0.40551337599754333
1.3745466470718384,0.40578100085258484,0.9687656462192535,0.2826251685619354,0.8571428571428572,3.698266937135486e-07,0.40551307797431946
1.3745453357696533,0.4057808220386505,0.9687645137310028,0.28262507915496826,0.8571428571428572,3.141643105664116e-07,0.4055129885673523
1.3745440244674683,0.40578052401542664,0.9687635004520416,0.28262507915496826,0.8571428571428572,3.064172346967098e-07,0.4055129587650299
1.3745429515838623,0.40578025579452515,0.9687626957893372,0.2826249599456787,0.8571428571428572,2.947771235994878e-07,0.40551283955574036
1.3745421171188354,0.4057801365852356,0.9687619805335999,0.28262487053871155,0.8571428571428572,2.3562191131532018e-07,0.4055127501487732
1.3745414018630981,0.40578004717826843,0.9687613546848297,0.2826247811317444,0.8571428571428572,3.132180097509263e-07,0.4055126905441284
1.3745404481887817,0.4057799279689789,0.9687605202198029,0.2826247215270996,0.8571428571428572,2.3952020455908496e-07,0.40551266074180603
1.3745399713516235,0.4057796895503998,0.9687602818012238,0.28262460231781006,0.8571428571428572,2.2946801436773967e-07,0.4055125117301941
1.3745392560958862,0.4057796597480774,0.9687595963478088,0.2826245427131653,0.8571428571428572,1.5306628142752743e-07,0.4055124819278717
1.3745388984680176,0.40577948093414307,0.9687594175338745,0.28262442350387573,0.8571428571428572,1.0314003873190813e-07,0.40551236271858215
1.3745383024215698,0.4057793915271759,0.9687589108943939,0.28262439370155334,0.8571428571428572,1.4709746665175771e-07,0.40551236271858215
1.3745379447937012,0.40577930212020874,0.9687586426734924,0.28262433409690857,0.8571428571428572,1.5280281218110758e-07,0.405512273311615
1.374537706375122,0.4057791829109192,0.9687585234642029,0.2826243042945862,0.8571428571428572,9.894958452605351e-08,0.4055122137069702
1.3745372295379639,0.405779093503952,0.9687581360340118,0.2826243042945862,0.8571428571428572,1.865055025973561e-07,0.4055122137069702
1.3745371103286743,0.4057791829109192,0.9687579274177551,0.28262436389923096,0.8571428571428572,1.1714519132510759e-07,0.405512273311615
1.3745368719100952,0.4057791829109192,0.968757688999176,0.2826245427131653,0.8571428571428572,7.677390101434867e-08,0.4055124521255493
1.3745367527008057,0.4057789742946625,0.9687577784061432,0.28262436389923096,0.8571428571428572,1.370008533285727e-07,0.4055122435092926
1.3745366334915161,0.4057789444923401,0.968757688999176,0.28262433409690857,0.8571428571428572,1.8808566437655827e-07,0.4055122137069702
1.3745362758636475,0.4057789444923401,0.9687573313713074,0.28262442350387573,0.8571428571428572,2.253215924952201e-08,0.405512273311615
1.374536156654358,0.4057789742946625,0.9687571823596954,0.28262442350387573,0.8571428571428572,1.3704247692203353e-07,0.4055123031139374
1.3745359182357788,0.4057789146900177,0.9687570035457611,0.28262436389923096,0.8571428571428572,1.433644172266213e-07,0.4055122435092926
1.3745359182357788,0.40577876567840576,0.968757152557373,0.282624214887619,0.8571428571428572,1.4736899345280108e-07,0.4055120646953583
1.3745357990264893,0.4057789146900177,0.9687568843364716,0.28262436389923096,0.8571428571428572,8.923499450474992e-08,0.4055122435092926
1.3745354413986206,0.4057788550853729,0.9687565863132477,0.28262439370155334,0.8571428571428572,1.6704430549907556e-07,0.4055122435092926
1.3745354413986206,0.40577879548072815,0.9687566459178925,0.28262436389923096,0.8571428571428572,2.2620506001658214e-07,0.4055122435092926
1.374535322189331,0.4057786166667938,0.9687567055225372,0.2826242446899414,0.8571428571428572,2.5573189077476854e-07,0.4055120646953583
1.374535322189331,0.405778706073761,0.9687566161155701,0.28262436389923096,0.8571428571428572,1.0566598973582586e-07,0.4055122435092926
1.3745352029800415,0.405778706073761,0.9687564969062805,0.28262442350387573,0.8571428571428572,6.841693789283454e-08,0.405512273311615
1.3745352029800415,0.4057784974575043,0.9687567055225372,0.2826242744922638,0.8571428571428572,1.534078393206073e-07,0.40551212430000305
1.374535322189331,0.4057787358760834,0.9687565863132477,0.2826243042945862,0.8571428571428572,1.5248940599121852e-07,0.4055122137069702
1.3745352029800415,0.405778706073761,0.9687564969062805,0.28262442350387573,0.8571428571428572,9.429250269477052e-08,0.4055123031139374
1.3745352029800415,0.4057786166667938,0.9687565863132477,0.2826242446899414,0.8571428571428572,1.4016035265740356e-07,0.40551215410232544
1.3745352029800415,0.4057786762714386,0.9687565267086029,0.2826243042945862,0.8571428571428572,7.715124894502878e-08,0.4055121839046478
1.374535083770752,0.40577858686447144,0.9687564969062805,0.282624214887619,0.8571428571428572,1.3545844979034882e-07,0.4055120646953583
1.3745352029800415,0.40577858686447144,0.9687566161155701,0.2826242744922638,0.8571428571428572,6.100836458244885e-08,0.4055121839046478
1.374535083770752,0.40577858686447144,0.9687564969062805,0.2826242744922638,0.8571428571428572,6.699783483554711e-08,0.40551215410232544
1.3745352029800415,0.4057786166667938,0.9687565863132477,0.28262409567832947,0.8571428571428572,6.316754763702193e-08,0.4055120050907135
1.3745352029800415,0.405778706073761,0.9687564969062805,0.2826242744922638,0.8571428571428572,1.4539169512772787e-07,0.40551215410232544
1.374535083770752,0.4057786762714386,0.9687564074993134,0.2826243042945862,0.8571428571428572,1.549191352978596e-07,0.40551215410232544
1.374535083770752,0.405778706073761,0.968756377696991,0.282624214887619,0.8571428571428572,8.497248416006187e-08,0.40551212430000305
1.374535083770752,0.405778706073761,0.968756377696991,0.28262418508529663,0.8571428571428572,9.665009770287725e-08,0.40551215410232544
1.3745352029800415,0.4057786762714386,0.9687565267086029,0.2826242446899414,0.8571428571428572,6.42083364255086e-08,0.40551215410232544
1.374535083770752,0.4057786166667938,0.9687564671039581,0.28262418508529663,0.8571428571428572,8.243855376122156e-08,0.4055120646953583
1.374535083770752,0.405778706073761,0.968756377696991,0.2826243042945862,0.8571428571428572,1.653970400639082e-07,0.4055121839046478
1.3745349645614624,0.405778706073761,0.9687562584877014,0.2826242446899414,0.8571428571428572,9.292069336197528e-08,0.4055121839046478
1.374535083770752,0.4057786166667938,0.9687564671039581,0.2826242446899414,0.8571428571428572,1.238655897850549e-07,0.40551215410232544
1.3745352029800415,0.4057786166667938,0.9687565863132477,0.2826242446899414,0.8571428571428572,1.2312349895182706e-07,0.40551215410232544
1.374535083770752,0.405778706073761,0.968756377696991,0.28262418508529663,0.8571428571428572,1.362459016718276e-07,0.40551215410232544
1.374535083770752,0.40577858686447144,0.9687564969062805,0.28262412548065186,0.8571428571428572,1.383069587745922e-07,0.4055120050907135
1.3745352029800415,0.4057786166667938,0.9687565863132477,0.282624214887619,0.8571428571428572,1.2324959186571505e-07,0.40551212430000305
1.3745352029800415,0.4057786166667938,0.9687565863132477,0.282624214887619,0.8571428571428572,9.746691631562499e-08,0.40551215410232544
1.3745352029800415,0.4057786166667938,0.9687565863132477,0.28262415528297424,0.8571428571428572,7.931708267960857e-08,0.4055120348930359
1.3745352029800415,0.4057786762714386,0.9687565267086029,0.282624214887619,0.8571428571428572,1.2195059184705315e-07,0.40551215410232544
1.3745352029800415,0.4057786166667938,0.9687565863132477,0.282624214887619,0.8571428571428572,1.4011997961915768e-07,0.40551215410232544
1.3745352029800415,0.405778706073761,0.9687564969062805,0.2826242446899414,0.8571428571428572,1.4429620875944238e-07,0.40551215410232544
1.3745349645614624,0.40577858686447144,0.968756377696991,0.282624214887619,0.8571428571428572,7.091770726219693e-08,0.40551215410232544
1.3745352029800415,0.4057786166667938,0.9687565863132477,0.282624214887619,0.8571428571428572,1.3936079312770744e-07,0.40551212430000305
1.3745352029800415,0.40577858686447144,0.9687566161155701,0.2826242446899414,0.8571428571428572,8.659217343165437e-08,0.40551215410232544
1.374535083770752,0.405778706073761,0.968756377696991,0.2826242744922638,0.8571428571428572,4.9660027201525736e-08,0.40551215410232544
1.374535083770752,0.40577852725982666,0.9687565565109253,0.28262409567832947,0.8571428571428572,7.932953849376645e-08,0.4055119752883911
1.3745352029800415,0.4057786166667938,0.9687565863132477,0.28262415528297424,0.8571428571428572,3.0097581316113065e-08,0.4055120050907135
1.3745352029800415,0.40577876567840576,0.9687564373016357,0.2826243042945862,0.8571428571428572,1.3481796656833467e-07,0.4055122137069702
1.374535083770752,0.40577858686447144,0.9687564969062805,0.28262415528297424,0.8571428571428572,1.5010903098300332e-07,0.4055120646953583
1.3745352029800415,0.4057786762714386,0.9687565267086029,0.2826242446899414,0.8571428571428572,1.5220383886571653e-07,0.40551215410232544
1.374535083770752,0.4057786166667938,0.9687564671039581,0.282624214887619,0.8571428571428572,1.5055158542054414e-07,0.40551215410232544
1.374535083770752,0.4057786762714386,0.9687564074993134,0.2826242446899414,0.8571428571428572,1.508700222530024e-07,0.40551215410232544
1.3745352029800415,0.40577855706214905,0.9687566459178925,0.28262415528297424,0.8571428571428572,1.5460956603874365e-07,0.4055120050907135
1.374535083770752,0.4057786762714386,0.9687564074993134,0.282624214887619,0.8571428571428572,8.665435302646074e-08,0.40551215410232544
1.3745352029800415,0.40577855706214905,0.9687566459178925,0.28262415528297424,0.8571428571428572,1.2612065347639145e-07,0.4055120050907135
1.374535083770752,0.405778706073761,0.968756377696991,0.2826242446899414,0.8571428571428572,1.3990511149586382e-07,0.40551215410232544
1.3745352029800415,0.40577855706214905,0.9687566459178925,0.28262415528297424,0.8571428571428572,4.886233995193834e-08,0.4055120646953583
1.3745352029800415,0.405778706073761,0.9687564969062805,0.2826243042945862,0.8571428571428572,3.028732109555676e-08,0.4055122137069702
1.374535083770752,0.4057786166667938,0.9687564671039581,0.2826242446899414,0.8571428571428572,6.132913910050775e-08,0.40551212430000305
1.374535083770752,0.40577858686447144,0.9687564969062805,0.28262418508529663,0.8571428571428572,6.710979505442083e-08,0.4055120348930359
1.3745352029800415,0.4057787358760834,0.9687564671039581,0.28262433409690857,0.8571428571428572,5.161180638424412e-08,0.4055122137069702
1.374535083770752,0.4057786166667938,0.9687564671039581,0.2826243042945862,0.8571428571428572,6.749531422656219e-08,0.4055122137069702
1.374535083770752,0.4057786762714386,0.9687564074993134,0.282624214887619,0.8571428571428572,1.2183797082343517e-07,0.40551215410232544
1.374535083770752,0.4057786166667938,0.9687564671039581,0.2826242446899414,0.8571428571428572,1.621510392624259e-07,0.40551212430000305
1.374535083770752,0.405778706073761,0.968756377696991,0.2826242744922638,0.8571428571428572,8.67085390154898e-08,0.40551215410232544
1.374535083770752,0.4057786762714386,0.9687564074993134,0.2826243042945862,0.8571428571428572,6.506083138901886e-08,0.4055121839046478
1.374535083770752,0.4057786166667938,0.9687564671039581,0.2826242446899414,0.8571428571428572,1.4285555494097935e-07,0.40551215410232544
1.3745352029800415,0.40577858686447144,0.9687566161155701,0.28262418508529663,0.8571428571428572,1.054956655366368e-08,0.4055120646953583
1.374535083770752,0.405778706073761,0.968756377696991,0.2826242446899414,0.8571428571428572,6.60185719425499e-08,0.40551215410232544
1.3745349645614624,0.4057786166667938,0.9687563478946686,0.282624214887619,0.8571428571428572,1.382266532345966e-07,0.40551215410232544
1.374535083770752,0.405778706073761,0.968756377696991,0.2826242446899414,0.8571428571428572,5.263832392188306e-08,0.4055121839046478
1.374535083770752,0.40577855706214905,0.9687565267086029,0.28262412548065186,0.8571428571428572,3.438942997036065e-08,0.4055120050907135
1.3745352029800415,0.40577858686447144,0.9687566161155701,0.28262418508529663,0.8571428571428572,8.855899835680248e-08,0.4055120348930359
1.3745352029800415,0.40577858686447144,0.9687566161155701,0.28262412548065186,0.8571428571428572,8.578328447583772e-08,0.4055120050907135
1.3745352029800415,0.405778706073761,0.9687564969062805,0.2826243042945862,0.8571428571428572,7.633876464296918e-08,0.40551215410232544
1.374535083770752,0.40577855706214905,0.9687565267086029,0.2826242446899414,0.8571428571428572,6.631634619225224e-08,0.4055121839046478
1.3745349645614624,0.4057786166667938,0.9687563478946686,0.28262418508529663,0.8571428571428572,1.421315971583681e-07,0.4055120646953583
1.374535083770752,0.4057787358760834,0.9687563478946686,0.2826243042945862,0.8571428571428572,1.5536653563685832e-07,0.4055122137069702
1.374535083770752,0.4057786166667938,0.9687564671039581,0.282624214887619,0.8571428571428572,9.141276535729048e-08,0.40551212430000305
1.374535083770752,0.405778706073761,0.968756377696991,0.2826242744922638,0.8571428571428572,8.33635809271982e-08,0.4055122137069702
1.374535083770752,0.4057786762714386,0.9687564074993134,0.2826242446899414,0.8571428571428572,1.215158533796057e-07,0.40551215410232544
1.3745352029800415,0.40577855706214905,0.9687566459178925,0.28262418508529663,0.8571428571428572,4.87314792962934e-08,0.4055120348930359
1.374535083770752,0.405778706073761,0.968756377696991,0.2826242446899414,0.8571428571428572,1.421981608018541e-07,0.40551215410232544
1.374535083770752,0.405778706073761,0.968756377696991,0.2826242744922638,0.8571428571428572,5.366885247326536e-08,0.4055122137069702
1.3745349645614624,0.4057786762714386,0.9687562882900238,0.2826242446899414,0.8571428571428572,2.487739969581071e-08,0.40551215410232544
1.3745352029800415,0.40577855706214905,0.9687566459178925,0.28262412548065186,0.8571428571428572,7.259600209863493e-08,0.4055120348930359
1.374535083770752,0.40577855706214905,0.9687565267086029,0.28262412548065186,0.8571428571428572,7.18750570172233e-08,0.4055120050907135
1.3745352029800415,0.405778706073761,0.9687564969062805,0.2826242446899414,0.8571428571428572,1.0151283191817129e-07,0.40551215410232544
1.3745349645614624,0.4057786166667938,0.9687563478946686,0.282624214887619,0.8571428571428572,1.0047968146409403e-07,0.40551212430000305
1.374535083770752,0.4057786762714386,0.9687564074993134,0.28262418508529663,0.8571428571428572,3.425233074949574e-08,0.40551215410232544
1.3745352029800415,0.405778706073761,0.9687564969062805,0.28262415528297424,0.8571428571428572,6.434632382479322e-08,0.4055120348930359
1.3745349645614624,0.4057786166667938,0.9687563478946686,0.2826242446899414,0.8571428571428572,5.7584973234270365e-08,0.40551215410232544
1.374535083770752,0.40577876567840576,0.9687563180923462,0.28262442350387573,0.8571428571428572,1.3538814869207272e-07,0.405512273311615
1.374535083770752,0.405778706073761,0.968756377696991,0.2826242446899414,0.8571428571428572,1.598457259888164e-07,0.40551215410232544
1.374535083770752,0.405778706073761,0.968756377696991,0.2826242446899414,0.8571428571428572,8.162250253462844e-08,0.40551215410232544
1.374535083770752,0.4057786166667938,0.9687564671039581,0.282624214887619,0.8571428571428572,6.744832603544637e-08,0.40551215410232544
1.3745348453521729,0.40577855706214905,0.9687562882900238,0.2826243042945862,0.8571428571428572,1.5204736314444744e-07,0.4055122137069702
1.3745352029800415,0.40577855706214905,0.9687566459178925,0.28262412548065186,0.8571428571428572,1.4842376572232752e-07,0.4055120050907135
1.374535083770752,0.4057786166667938,0.9687564671039581,0.2826242446899414,0.8571428571428572,6.522191853264303e-08,0.40551215410232544
1.3745352029800415,0.4057787358760834,0.9687564671039581,0.2826242446899414,0.8571428571428572,6.276155062323596e-08,0.40551212430000305
1.374535083770752,0.405778706073761,0.968756377696991,0.2826243042945862,0.8571428571428572,1.370661948385532e-07,0.4055121839046478
1.3745348453521729,0.40577855706214905,0.9687562882900238,0.282624214887619,0.8571428571428572,1.437189780517656e-07,0.40551212430000305
1.3745349645614624,0.405778706073761,0.9687562584877014,0.2826242446899414,0.8571428571428572,4.422195232223203e-08,0.4055121839046478
1.374535083770752,0.4057786762714386,0.9687564074993134,0.282624214887619,0.8571428571428572,6.67641728568924e-08,0.40551215410232544
1.3745349645614624,0.40577858686447144,0.968756377696991,0.2826242446899414,0.8571428571428572,6.22552533968701e-08,0.40551215410232544
1.374535083770752,0.4057784974575043,0.9687565863132477,0.2826242446899414,0.8571428571428572,6.728030399472118e-08,0.40551212430000305
1.374535083770752,0.40577882528305054,0.9687562584877014,0.2826242446899414,0.8571428571428572,1.348410734181016e-07,0.4055121839046478
1.3745349645614624,0.4057786166667938,0.9687563478946686,0.2826242446899414,0.8571428571428572,1.3851845892531855e-07,0.40551215410232544
1.3745349645614624,0.4057786762714386,0.9687562882900238,0.2826243042945862,0.8571428571428572,7.62682077493082e-08,0.4055121839046478
1.3745352029800415,0.405778706073761,0.9687564969062805,0.2826243042945862,0.8571428571428572,0.07635991275310516,0.4055121839046478
1.374535083770752,0.405778706073761,0.968756377696991,0.282624214887619,0.8571428571428572,0.06460586190223694,0.40551215410232544
1.3745352029800415,0.40577855706214905,0.9687566459178925,0.28262418508529663,0.8571428571428572,0.05406462401151657,0.4055120348930359
1.3745349645614624,0.405778706073761,0.9687562584877014,0.2826242446899414,0.8571428571428572,0.04467818886041641,0.40551215410232544
1.374535083770752,0.4057786166667938,0.9687564671039581,0.282624214887619,0.8571428571428572,0.039657533168792725,0.40551212430000305
1.0107653141021729,0.5305681824684143,0.48019713163375854,0.38105663657188416,0.8809523809523809,0.03646686673164368,0.4777284264564514
0.9999504685401917,0.5768110752105713,0.42313939332962036,0.5022014379501343,0.8809523809523809,0.03476022183895111,0.6045109629631042
0.9978463649749756,0.6302573680877686,0.36758899688720703,0.5873979926109314,0.8809523809523809,0.03555414453148842,0.666650116443634
0.986190676689148,0.6504161953926086,0.3357744812965393,0.5997142195701599,0.8809523809523809,0.03913185000419617,0.6823675036430359
0.9693877696990967,0.6602547764778137,0.30913299322128296,0.5942148566246033,0.8809523809523809,0.03915589675307274,0.6852613687515259
0.9494582414627075,0.6629204154014587,0.2865378260612488,0.5860732793807983,0.8809523809523809,0.04053245484828949,0.6828033924102783
0.935726523399353,0.6655323505401611,0.2701941728591919,0.5775877237319946,0.8809523809523809,0.047243233770132065,0.6779491901397705
0.9259393215179443,0.6704049706459045,0.2555343508720398,0.5655242800712585,0.8809523809523809,0.04721353203058243,0.6693782210350037
0.9107438921928406,0.6621919870376587,0.24855190515518188,0.551720142364502,0.8809523809523809,0.035394567996263504,0.6584300994873047
0.8914843797683716,0.653825581073761,0.2376587986946106,0.5414218902587891,0.9047619047619048,0.03772234916687012,0.6486462354660034
0.8724096417427063,0.652324914932251,0.22008472681045532,0.5380158424377441,0.9047619047619048,0.04005326330661774,0.6429547667503357
0.8546406030654907,0.6527674794197083,0.20187312364578247,0.5406877994537354,0.9047619047619048,0.03934318944811821,0.641107439994812
0.8374106884002686,0.6519716382026672,0.18543905019760132,0.5438239574432373,0.8809523809523809,0.03844946250319481,0.6386179327964783
0.8241056799888611,0.6479341983795166,0.17617148160934448,0.5441095232963562,0.8809523809523809,0.03213920071721077,0.6329030394554138
0.81502366065979,0.6480960845947266,0.16692757606506348,0.5429924130439758,0.9047619047619048,0.02617962844669819,0.626128077507019
0.8071810007095337,0.6463214755058289,0.16085952520370483,0.5392888784408569,0.9047619047619048,0.023708848282694817,0.6189374923706055
0.8018863797187805,0.6401182413101196,0.1617681384086609,0.5326350927352905,0.9047619047619048,0.023360034450888634,0.6097167134284973
0.7958275079727173,0.6320492029190063,0.16377830505371094,0.522762656211853,0.9047619047619048,0.0234785508364439,0.5983384847640991
0.7937518358230591,0.6213434934616089,0.1724083423614502,0.5121390223503113,0.9047619047619048,0.026512511074543,0.5867519378662109
0.7953439950942993,0.6053893566131592,0.18995463848114014,0.5011253356933594,0.9047619047619048,0.026774227619171143,0.5751370191574097
0.8001523613929749,0.6008562445640564,0.19929611682891846,0.4947655498981476,0.9047619047619048,0.0275620985776186,0.5700249075889587
0.8102610111236572,0.6035940051078796,0.2066670060157776,0.49323806166648865,0.9047619047619048,0.0253487266600132,0.5712443590164185
0.8198038935661316,0.606532096862793,0.21327179670333862,0.4945603907108307,0.9047619047619048,0.02926085703074932,0.5749356746673584
0.8239747881889343,0.6108908653259277,0.2130839228630066,0.49747687578201294,0.9047619047619048,0.030916139483451843,0.5789772868156433
0.8261153101921082,0.6118581295013428,0.21425718069076538,0.49907582998275757,0.9047619047619048,0.034073103219270706,0.5807894468307495
0.8249431848526001,0.6183855533599854,0.20655763149261475,0.5032957792282104,0.9047619047619048,0.03721945360302925,0.5858774185180664
0.8135328888893127,0.6163222789764404,0.19721060991287231,0.5059579610824585,0.9047619047619048,0.03423599898815155,0.5881736278533936
0.8134532570838928,0.6229800581932068,0.19047319889068604,0.512436032295227,0.9047619047619048,0.03203525021672249,0.5954984426498413
0.8027976155281067,0.6302637457847595,0.17253386974334717,0.5274381041526794,0.9047619047619048,0.036739565432071686,0.6125234961509705
0.7957414388656616,0.6653704047203064,0.13037103414535522,0.5513166189193726,0.9047619047619048,0.03855849429965019,0.6396600008010864
0.7894715666770935,0.7079115509986877,0.08156001567840576,0.5718143582344055,0.9047619047619048,0.04431379213929176,0.6641058325767517
0.7898403406143188,0.7449595928192139,0.04488074779510498,0.5849336981773376,0.9047619047619048,0.0464620441198349,0.681344747543335
0.7889505624771118,0.7616833448410034,0.0272672176361084,0.594843327999115,0.9047619047619048,0.03770439326763153,0.694295346736908
0.7861655950546265,0.7606521248817444,0.02551347017288208,0.5990764498710632,0.9047619047619048,0.04243576526641846,0.7010248899459839
0.7770063281059265,0.7612208127975464,0.015785515308380127,0.6059161424636841,0.9047619047619048,0.050395358353853226,0.7094801664352417
0.7553748488426208,0.7649826407432556,-0.009607791900634766,0.6150859594345093,0.9285714285714286,0.04766393080353737,0.7184479832649231
0.7307520508766174,0.782743513584137,-0.05199146270751953,0.6139402389526367,0.9285714285714286,0.05238577350974083,0.71286940574646
0.7125189304351807,0.8125638365745544,-0.10004490613937378,0.6093156933784485,0.9523809523809523,0.04737627133727074,0.703698456287384
0.693419873714447,0.8126309514045715,-0.11921107769012451,0.6034395098686218,0.9523809523809523,0.04189116880297661,0.7031696438789368
0.6758687496185303,0.7921768426895142,-0.11630809307098389,0.5974938273429871,0.9523809523809523,0.04216698184609413,0.7139514088630676
0.6509513854980469,0.7769644856452942,-0.12601310014724731,0.5919392108917236,0.9285714285714286,0.04706301912665367,0.7175624370574951
0.624221682548523,0.7655080556869507,-0.14128637313842773,0.587293267250061,0.9285714285714286,0.044214170426130295,0.7240930795669556
0.6326772570610046,0.7499452829360962,-0.11726802587509155,0.5831326246261597,0.9285714285714286,0.04164662957191467,0.7345466017723083
0.653934121131897,0.7350857853889465,-0.08115166425704956,0.5840240716934204,0.9285714285714286,0.046753812581300735,0.7438398003578186
0.6757814884185791,0.7232891321182251,-0.047507643699645996,0.5869662761688232,0.9285714285714286,0.04970927909016609,0.7470008134841919
0.6910542845726013,0.7414777874946594,-0.050423502922058105,0.5917506217956543,0.9285714285714286,0.05497674643993378,0.7555904984474182
0.694303572177887,0.7576571106910706,-0.0633535385131836,0.5971781015396118,0.9285714285714286,0.049481309950351715,0.7692058086395264
0.6918132901191711,0.7676195502281189,-0.07580626010894775,0.6051349639892578,0.9285714285714286,0.045891374349594116,0.7818682789802551
0.6884066462516785,0.7843955159187317,-0.09598886966705322,0.6124345064163208,0.9285714285714286,0.05772452428936958,0.7884520292282104
0.6835571527481079,0.801192045211792,-0.11763489246368408,0.6131299138069153,0.9285714285714286,0.05789081007242203,0.7870734333992004
0.6771222352981567,0.8097841143608093,-0.1326618790626526,0.6072194576263428,0.9285714285714286,0.05622803792357445,0.7784375548362732
0.6763131022453308,0.8121568560600281,-0.13584375381469727,0.6000892519950867,0.9285714285714286,0.04732447862625122,0.7685980200767517
0.6743894815444946,0.8100615739822388,-0.13567209243774414,0.5936468243598938,0.9047619047619048,0.03984673693776131,0.7605621218681335
0.6721420884132385,0.8065458536148071,-0.1344037652015686,0.5865399241447449,0.9047619047619048,0.035639408975839615,0.7536022067070007
0.6730345487594604,0.797913670539856,-0.12487912178039551,0.57107013463974,0.9047619047619048,0.032086439430713654,0.7414924502372742
0.6789295077323914,0.7862422466278076,-0.10731273889541626,0.5474205017089844,0.9047619047619048,0.03170562908053398,0.7225121259689331
0.6796495318412781,0.7695237994194031,-0.089874267578125,0.5202856063842773,0.9047619047619048,0.029809540137648582,0.6969155073165894
0.6747620701789856,0.7525752782821655,-0.07781320810317993,0.5009485483169556,0.9047619047619048,0.030046159401535988,0.6745274662971497
0.6643427610397339,0.7348259091377258,-0.07048314809799194,0.49066901206970215,0.9047619047619048,0.02881620265543461,0.6603640913963318
0.6569838523864746,0.7161985039710999,-0.059214651584625244,0.4853038191795349,0.9047619047619048,0.02677655592560768,0.6531068086624146
0.6554802060127258,0.6976436972618103,-0.04216349124908447,0.48196086287498474,0.9047619047619048,0.028060520067811012,0.6498211622238159
0.651448667049408,0.6833446621894836,-0.031895995140075684,0.4786878824234009,0.9047619047619048,0.02940119057893753,0.6485240459442139
0.6457836627960205,0.6696728467941284,-0.02388918399810791,0.47463881969451904,0.9047619047619048,0.027662159875035286,0.6461935043334961
0.6400942206382751,0.6519433856010437,-0.011849164962768555,0.4691946506500244,0.9047619047619048,0.02657385542988777,0.640898585319519
0.6443668603897095,0.6315126419067383,0.012854218482971191,0.46278345584869385,0.9047619047619048,0.027715275064110756,0.6337926387786865
0.6631953716278076,0.6103342771530151,0.05286109447479248,0.45609450340270996,0.9047619047619048,0.026670601218938828,0.6258455514907837
0.6840545535087585,0.5866896510124207,0.09736490249633789,0.4485079050064087,0.9047619047619048,0.025378188118338585,0.6176635026931763
0.705390989780426,0.5606295466423035,0.14476144313812256,0.4392855763435364,0.9047619047619048,0.026119746267795563,0.6083600521087646
0.7240810990333557,0.5347124934196472,0.1893686056137085,0.4285808503627777,0.9047619047619048,0.025403345003724098,0.597278356552124
0.740176796913147,0.5103471279144287,0.22982966899871826,0.41719943284988403,0.9047619047619048,0.02643144503235817,0.584685206413269
0.7542588114738464,0.4933418035507202,0.2609170079231262,0.40677016973495483,0.9047619047619048,0.026224547997117043,0.5720697641372681
0.7660024762153625,0.48659613728523254,0.27940633893013,0.39775964617729187,0.9047619047619048,0.025461245328187943,0.5611879229545593
0.7765732407569885,0.48116523027420044,0.2954080104827881,0.39128944277763367,0.9047619047619048,0.024576280266046524,0.5538180470466614
0.7865448594093323,0.4766201972961426,0.3099246621131897,0.38731953501701355,0.9047619047619048,0.02355593629181385,0.5489080548286438
0.7951417565345764,0.4733095169067383,0.32183223962783813,0.38625213503837585,0.9047619047619048,0.021970625966787338,0.5457088351249695
0.8012858033180237,0.47195959091186523,0.32932621240615845,0.3874312937259674,0.9047619047619048,0.02067570947110653,0.5430420637130737
0.8045085072517395,0.47012725472450256,0.33438125252723694,0.3889433443546295,0.9047619047619048,0.019443266093730927,0.5398385524749756
0.8035871386528015,0.46840614080429077,0.33518099784851074,0.3903489410877228,0.9047619047619048,0.018835334107279778,0.5365656018257141
0.7986160516738892,0.46647489070892334,0.3321411609649658,0.3906065821647644,0.9047619047619048,0.019882291555404663,0.5327953696250916
0.7896555662155151,0.46461331844329834,0.3250422477722168,0.39001739025115967,0.9047619047619048,0.020366299897432327,0.5285143256187439
0.7772710919380188,0.4631630480289459,0.3141080439090729,0.3888900578022003,0.9047619047619048,0.02000122144818306,0.5243086218833923
0.7620291113853455,0.46194303035736084,0.3000860810279846,0.38679084181785583,0.9047619047619048,0.019603509455919266,0.5196707844734192
0.7444188594818115,0.46118444204330444,0.2832344174385071,0.3836906850337982,0.9047619047619048,0.018836477771401405,0.5145381689071655
0.737481415271759,0.4613243043422699,0.27615711092948914,0.3794510066509247,0.9047619047619048,0.01757192425429821,0.5087389349937439
0.7570836544036865,0.4638625681400299,0.2932210862636566,0.3745201826095581,0.9047619047619048,0.015234089456498623,0.5022220611572266
0.7787477374076843,0.4700157642364502,0.30873197317123413,0.3679465651512146,0.9047619047619048,0.014002271927893162,0.49312639236450195
0.8012756705284119,0.4762144982814789,0.325061172246933,0.360505610704422,0.9047619047619048,0.013147788122296333,0.4813684821128845
0.8242711424827576,0.4833453893661499,0.34092575311660767,0.3541420102119446,0.9047619047619048,0.013002358376979828,0.46929988265037537
0.8470035791397095,0.4920462667942047,0.35495731234550476,0.35059425234794617,0.9047619047619048,0.012501907534897327,0.46048641204833984
0.869080662727356,0.5024659037590027,0.36661475896835327,0.3501034677028656,0.9047619047619048,0.011131605133414268,0.456416517496109
0.8903656601905823,0.5137261152267456,0.37663954496383667,0.3515738248825073,0.9047619047619048,0.010561703704297543,0.4556032121181488
0.9096034169197083,0.5246564745903015,0.38494694232940674,0.35400277376174927,0.9047619047619048,0.010606511496007442,0.45675143599510193
0.9266649484634399,0.5351126194000244,0.3915523290634155,0.3574316203594208,0.9047619047619048,0.011129295453429222,0.45934346318244934
0.9412079453468323,0.5445985794067383,0.396609365940094,0.36143729090690613,0.9047619047619048,0.01139783300459385,0.46275532245635986
0.9532023072242737,0.5531566143035889,0.4000456929206848,0.3659583032131195,0.9047619047619048,0.01147386059165001,0.4668792486190796
0.9628121852874756,0.5612298846244812,0.4015823006629944,0.3712235987186432,0.9047619047619048,0.01164573896676302,0.47196608781814575
0.9704982042312622,0.5689586997032166,0.40153950452804565,0.3770045042037964,0.9047619047619048,0.011587738990783691,0.47757577896118164
0.9766054749488831,0.5765794515609741,0.40002602338790894,0.3832095265388489,0.9047619047619048,0.011547023430466652,0.4836058020591736
0.9816657304763794,0.5842153429985046,0.39745038747787476,0.38979771733283997,0.9047619047619048,0.010655845515429974,0.4899381995201111
0.9861699342727661,0.5918543934822083,0.39431554079055786,0.3965718448162079,0.9047619047619048,0.010736842639744282,0.49639999866485596
0.9903092384338379,0.5994760394096375,0.39083319902420044,0.40347820520401,0.9047619047619048,0.010736718773841858,0.5029644966125488
0.994260311126709,0.6082929968833923,0.38596731424331665,0.4103958308696747,0.9047619047619048,0.01115510892122984,0.5095247626304626
0.9981738924980164,0.6195489168167114,0.37862497568130493,0.417329877614975,0.9047619047619048,0.011504894122481346,0.5161343812942505
1.0014774799346924,0.630364716053009,0.37111276388168335,0.42408448457717896,0.8809523809523809,0.011609489098191261,0.5225940346717834
1.004258155822754,0.6408765912055969,0.363381564617157,0.4307360053062439,0.8809523809523809,0.011719536036252975,0.5290992259979248
1.0073869228363037,0.6511610746383667,0.356225848197937,0.43719106912612915,0.8809523809523809,0.012292208150029182,0.5356466770172119
1.0103216171264648,0.6610226035118103,0.34929901361465454,0.4434906840324402,0.8809523809523809,0.01262744888663292,0.5420464873313904
1.0131585597991943,0.6709815263748169,0.34217703342437744,0.4498825967311859,0.8809523809523809,0.012938271276652813,0.5485913157463074
1.0156549215316772,0.6807613968849182,0.33489352464675903,0.4562058448791504,0.8809523809523809,0.013783695176243782,0.5551225543022156
1.017608880996704,0.689974844455719,0.3276340365409851,0.4623151421546936,0.8809523809523809,0.014998887665569782,0.5614068508148193
1.0192841291427612,0.6991412043571472,0.320142924785614,0.4682648777961731,0.8809523809523809,0.013569836504757404,0.5677828192710876
1.0207700729370117,0.7081108689308167,0.31265920400619507,0.47393155097961426,0.8809523809523809,0.013522337190806866,0.5739647746086121
1.02272367477417,0.7167181372642517,0.3060055375099182,0.4792492985725403,0.8809523809523809,0.04435358941555023,0.5796454548835754
1.0247939825057983,0.7252439260482788,0.29955005645751953,0.48445165157318115,0.8809523809523809,0.012488214299082756,0.5850303173065186
1.0270620584487915,0.7336575984954834,0.2934044599533081,0.4894290268421173,0.8809523809523809,0.01523832231760025,0.5900862812995911
1.0309683084487915,0.7435103058815002,0.28745800256729126,0.49470555782318115,0.8809523809523809,0.004117803182452917,0.5955851674079895
1.03446364402771,0.7525401711463928,0.28192347288131714,0.4997768700122833,0.8809523809523809,0.005008055828511715,0.6004607677459717
1.0383836030960083,0.7617824077606201,0.2766011953353882,0.5046424269676208,0.8809523809523809,0.004534937907010317,0.6050347685813904
1.029302954673767,0.7303921580314636,0.29891079664230347,0.49964040517807007,0.8809523809523809,0.0040072607807815075,0.6014872789382935
1.0349525213241577,0.7298604249954224,0.30509209632873535,0.4991566240787506,0.8809523809523809,0.004264223389327526,0.6052036285400391
1.0454906225204468,0.7468545436859131,0.2986360788345337,0.5033949017524719,0.8809523809523809,0.004373855423182249,0.6105431318283081
1.0497506856918335,0.7507973909378052,0.2989532947540283,0.5048251152038574,0.8809523809523809,0.0047028143890202045,0.6117154955863953
1.054095983505249,0.7523308396339417,0.3017651438713074,0.5045374035835266,0.8809523809523809,0.004729010164737701,0.611997127532959
1.0622961521148682,0.7573684453964233,0.3049277067184448,0.5044081211090088,0.8809523809523809,0.004753136076033115,0.6127592325210571
1.069899320602417,0.7614967226982117,0.3084025979042053,0.5037589073181152,0.8809523809523809,0.004756857641041279,0.6128290891647339
1.0766823291778564,0.7641832232475281,0.31249910593032837,0.5023030042648315,0.8809523809523809,0.005649230442941189,0.6121989488601685
1.0833145380020142,0.7668697237968445,0.3164448142051697,0.5005991458892822,0.8809523809523809,0.0060709561221301556,0.6113144159317017
1.0891156196594238,0.7688276767730713,0.32028794288635254,0.49844372272491455,0.8809523809523809,0.006374906748533249,0.6099681854248047
1.0943855047225952,0.7707747220993042,0.323610782623291,0.496445894241333,0.8809523809523809,0.008436170406639576,0.6085259914398193
1.0994056463241577,0.7726137638092041,0.3267918825149536,0.4943428933620453,0.8809523809523809,0.0066412873566150665,0.6068990230560303
1.1040937900543213,0.7738606333732605,0.3302331566810608,0.49192893505096436,0.8809523809523809,0.008487598970532417,0.6048580408096313
1.1087526082992554,0.7748981714248657,0.33385443687438965,0.48942500352859497,0.8809523809523809,0.008408069610595703,0.6026592254638672
1.113214373588562,0.7760172486305237,0.33719712495803833,0.48713183403015137,0.8809523809523809,0.008593954145908356,0.6004847884178162
1.117063283920288,0.7769327759742737,0.3401305079460144,0.4850701689720154,0.8809523809523809,0.0090096490457654,0.5983155965805054
1.125074863433838,0.7836878299713135,0.3413870334625244,0.4853028655052185,0.8809523809523809,0.009533679112792015,0.599030613899231
1.1306449174880981,0.7872154116630554,0.3434295058250427,0.48499220609664917,0.8809523809523809,0.009923804551362991,0.5982856750488281
1.137694239616394,0.7952336072921753,0.34246063232421875,0.4869178235530853,0.8809523809523809,0.010257401503622532,0.5991525650024414
1.1412605047225952,0.8001833558082581,0.34107714891433716,0.4897497892379761,0.8809523809523809,0.011794156394898891,0.6008772253990173
1.1436874866485596,0.8061292171478271,0.3375582695007324,0.4935415983200073,0.8809523809523809,0.0157355684787035,0.6038514971733093
1.146155834197998,0.8182771801948547,0.3278786540031433,0.4985369145870209,0.8809523809523809,0.02040855400264263,0.6085227131843567
1.1457881927490234,0.8276963829994202,0.31809180974960327,0.5041947960853577,0.8809523809523809,0.017785320058465004,0.6134612560272217
1.1446776390075684,0.8379051089286804,0.30677253007888794,0.5114427208900452,0.8809523809523809,0.017731528729200363,0.6198347806930542
1.1420596837997437,0.8470087647438049,0.2950509190559387,0.5194724798202515,0.8809523809523809,0.017928244546055794,0.6267015933990479
1.1385855674743652,0.8572340607643127,0.2813515067100525,0.527995228767395,0.8809523809523809,0.016257116571068764,0.6334937214851379
1.1320831775665283,0.8657606244087219,0.2663225531578064,0.5380728244781494,0.8809523809523809,0.023714663460850716,0.640865683555603
1.1229629516601562,0.8675551414489746,0.25540781021118164,0.5460847616195679,0.9047619047619048,0.027254723012447357,0.646215558052063
1.1162937879562378,0.874851405620575,0.24144238233566284,0.5527855157852173,0.9047619047619048,0.027084745466709137,0.6502112150192261
1.1088054180145264,0.8787471652030945,0.23005825281143188,0.5568601489067078,0.9047619047619048,0.026664070785045624,0.6517446637153625
1.1013580560684204,0.8826699256896973,0.21868813037872314,0.5598748922348022,0.9047619047619048,0.02629159949719906,0.65277498960495
1.0943503379821777,0.8871600031852722,0.20719033479690552,0.5621707439422607,0.9047619047619048,0.02371259592473507,0.6538509726524353
1.0859642028808594,0.8891732692718506,0.1967909336090088,0.5625280141830444,0.9047619047619048,0.03674329072237015,0.653407096862793
1.0768359899520874,0.8907507658004761,0.18608522415161133,0.5605417490005493,0.9047619047619048,0.04351896420121193,0.6526798605918884
1.0676671266555786,0.8915970921516418,0.17607003450393677,0.5552842020988464,0.9047619047619048,0.0447985902428627,0.6510433554649353
1.0593037605285645,0.8938864469528198,0.16541731357574463,0.5465898513793945,0.9047619047619048,0.0466519370675087,0.6480095982551575
1.0520352125167847,0.8969817161560059,0.1550534963607788,0.5365927219390869,0.9047619047619048,0.048314228653907776,0.6431646347045898
1.0457147359848022,0.8996673822402954,0.14604735374450684,0.5285610556602478,0.9047619047619048,0.049080394208431244,0.6378260850906372
1.0389492511749268,0.8991058468818665,0.1398434042930603,0.5218156576156616,0.9047619047619048,0.0510728619992733,0.6306943297386169
1.0328774452209473,0.89805006980896,0.1348273754119873,0.5172080993652344,0.9047619047619048,0.05301181599497795,0.6225535869598389
1.0282193422317505,0.8962666988372803,0.13195264339447021,0.514955461025238,0.9047619047619048,0.053975917398929596,0.6152616739273071
1.024937391281128,0.8929811716079712,0.13195621967315674,0.5137081742286682,0.8809523809523809,0.05088219419121742,0.6090877056121826
1.022944450378418,0.888822615146637,0.134121835231781,0.5131410956382751,0.8809523809523809,0.04739661514759064,0.6040101051330566
1.0227994918823242,0.8827577829360962,0.14004170894622803,0.5117852687835693,0.8809523809523809,0.043509989976882935,0.5992605090141296
1.024811029434204,0.8751083612442017,0.14970266819000244,0.5095290541648865,0.8809523809523809,0.03759624809026718,0.5949966311454773
1.0364952087402344,0.8648055791854858,0.17168962955474854,0.5069273114204407,0.8809523809523809,0.03324064239859581,0.5931283831596375
1.0491129159927368,0.851444661617279,0.19766825437545776,0.506010890007019,0.8809523809523809,0.029279977083206177,0.5960795283317566
1.059661626815796,0.8332120180130005,0.2264496088027954,0.5042637586593628,0.8809523809523809,0.02638082019984722,0.5994659662246704
1.067096471786499,0.8114835619926453,0.25561290979385376,0.49795737862586975,0.8809523809523809,0.0254201702773571,0.5987533926963806
1.0700244903564453,0.7871209979057312,0.2829034924507141,0.4845800995826721,0.8809523809523809,0.025110889226198196,0.5929296612739563
1.0693596601486206,0.7641249895095825,0.3052346706390381,0.4690426290035248,0.8809523809523809,0.023657670244574547,0.5857990980148315
1.0667812824249268,0.7440901398658752,0.3226911425590515,0.4568265676498413,0.8809523809523809,0.02275943197309971,0.5801023244857788
1.0628912448883057,0.725450336933136,0.3374409079551697,0.4483807682991028,0.8809523809523809,0.02244233526289463,0.5758187174797058
1.0588552951812744,0.7084221243858337,0.3504331707954407,0.4428785741329193,0.8809523809523809,0.023616977035999298,0.5728015899658203
1.0559343099594116,0.6902416348457336,0.365692675113678,0.4377177059650421,0.8809523809523809,0.022647671401500702,0.569574773311615
1.0607635974884033,0.6723476052284241,0.38841599225997925,0.4325246214866638,0.8809523809523809,0.0224333293735981,0.5648811459541321
1.0681250095367432,0.6549915075302124,0.41313350200653076,0.4275965988636017,0.8809523809523809,0.021816512569785118,0.55986487865448
1.0771950483322144,0.6383392810821533,0.43885576725006104,0.42302316427230835,0.8809523809523809,0.020275823771953583,0.554529070854187
1.0880253314971924,0.6228570938110352,0.4651682376861572,0.4181912839412689,0.8809523809523809,0.017954621464014053,0.5475872755050659
1.10089111328125,0.6079443097114563,0.4929468035697937,0.4133407473564148,0.8809523809523809,0.017606887966394424,0.5396594405174255
1.1137794256210327,0.5949327349662781,0.5188466906547546,0.4090508222579956,0.8809523809523809,0.01723998785018921,0.531699538230896
1.125117540359497,0.5838403701782227,0.5412771701812744,0.4057385325431824,0.8809523809523809,0.01582571305334568,0.5249828696250916
1.1338194608688354,0.575072169303894,0.5587472915649414,0.4026767909526825,0.8809523809523809,0.0143430195748806,0.5191423296928406
1.139232873916626,0.5688425898551941,0.5703902840614319,0.3996385335922241,0.8809523809523809,0.014931485056877136,0.5133443474769592
1.1422288417816162,0.5636128187179565,0.5786160230636597,0.3961430490016937,0.8809523809523809,0.016139376908540726,0.5070142149925232
1.1435351371765137,0.557207465171814,0.5863276720046997,0.39080169796943665,0.8809523809523809,0.014923968352377415,0.49816781282424927
1.1433517932891846,0.5506796836853027,0.5926721096038818,0.3843338191509247,0.8809523809523809,0.015348715707659721,0.4869447946548462
1.1427090167999268,0.5446889996528625,0.5980200171470642,0.37881696224212646,0.8809523809523809,0.01644117198884487,0.4765034019947052
1.143378734588623,0.5373587012290955,0.6060200333595276,0.37270238995552063,0.8809523809523809,0.01763778366148472,0.4663613438606262
1.151614785194397,0.5278193354606628,0.6237954497337341,0.3662913739681244,0.8809523809523809,0.01768641546368599,0.45693808794021606
1.1613879203796387,0.5163021087646484,0.6450858116149902,0.35924994945526123,0.8571428571428572,0.01700458861887455,0.4479837715625763
1.1707662343978882,0.5050992369651794,0.6656669974327087,0.3529532551765442,0.8571428571428572,0.017388464882969856,0.44038882851600647
1.1800282001495361,0.4941110908985138,0.6859171092510223,0.3469691574573517,0.8571428571428572,0.01683104783296585,0.43355849385261536
1.1889619827270508,0.48381704092025757,0.7051449418067932,0.34194567799568176,0.8571428571428572,0.01661987602710724,0.4281272292137146
1.19717538356781,0.4745422303676605,0.7226331532001495,0.33822736144065857,0.8571428571428572,0.017351459711790085,0.42429277300834656
1.204454779624939,0.4686971604824066,0.7357576191425323,0.33531519770622253,0.8571428571428572,0.01814236491918564,0.4216034710407257
1.2114431858062744,0.4665304124355316,0.7449127733707428,0.33265411853790283,0.8571428571428572,0.01713414303958416,0.4195566475391388
1.2189462184906006,0.46349310874938965,0.7554531097412109,0.3297462463378906,0.8571428571428572,0.01663569174706936,0.41764506697654724
1.225764513015747,0.4601885676383972,0.7655759453773499,0.3269404470920563,0.8571428571428572,0.016767757013440132,0.4160664677619934
1.231321930885315,0.45745769143104553,0.7738642394542694,0.3250952661037445,0.8571428571428572,0.015510063618421555,0.41549432277679443
1.2359123229980469,0.45502355694770813,0.7808887660503387,0.32414960861206055,0.8571428571428572,0.013779562897980213,0.4157128930091858
1.2395892143249512,0.4533083438873291,0.7862808704376221,0.3241795599460602,0.8571428571428572,0.012821175158023834,0.4167422652244568
1.2415709495544434,0.4526320695877075,0.7889388799667358,0.3253188133239746,0.8571428571428572,0.011769343167543411,0.4186113774776459
1.2423467636108398,0.4517875015735626,0.7905592620372772,0.3265458047389984,0.8571428571428572,0.010397575795650482,0.4202650785446167
1.2421751022338867,0.45070356130599976,0.791471540927887,0.3280910849571228,0.8571428571428572,0.010691883973777294,0.4217248857021332
1.2415001392364502,0.44889476895332336,0.7926053702831268,0.32931944727897644,0.8571428571428572,0.011149001307785511,0.4223025143146515
1.2396901845932007,0.4472104609012604,0.7924797236919403,0.330670028924942,0.8571428571428572,0.010687898844480515,0.4225548803806305
1.2361763715744019,0.4460248351097107,0.7901515364646912,0.33255672454833984,0.8571428571428572,0.011920487508177757,0.42302024364471436
1.230780839920044,0.44509178400039673,0.7856890559196472,0.33470427989959717,0.8571428571428572,0.01061489898711443,0.4233616590499878
1.2241954803466797,0.4439701437950134,0.7802253365516663,0.3370226323604584,0.8571428571428572,0.010729796253144741,0.42340975999832153
1.21588134765625,0.44343146681785583,0.7724498808383942,0.34016501903533936,0.8571428571428572,0.010615510866045952,0.4241322875022888
1.2123990058898926,0.4427534341812134,0.7696455717086792,0.3434445261955261,0.8571428571428572,0.01101672649383545,0.42478320002555847
1.212327480316162,0.44335779547691345,0.7689696848392487,0.34751227498054504,0.8571428571428572,0.010486863553524017,0.4262520670890808
1.2113738059997559,0.4442122280597687,0.7671615779399872,0.3510436415672302,0.8571428571428572,0.011335893534123898,0.42758235335350037
1.212410569190979,0.44598451256752014,0.7664260566234589,0.35500568151474,0.8571428571428572,0.010302223265171051,0.4295025169849396
1.213051199913025,0.44799351692199707,0.7650576829910278,0.3588976263999939,0.8571428571428572,0.009465274401009083,0.43155139684677124
1.2126116752624512,0.45037856698036194,0.7622331082820892,0.3624986708164215,0.8571428571428572,0.008786994963884354,0.43361687660217285
1.2114367485046387,0.4527882933616638,0.7586484551429749,0.3654683828353882,0.8571428571428572,0.008195913396775723,0.4353925287723541
1.2094062566757202,0.45520785450935364,0.7541984021663666,0.36780205368995667,0.8571428571428572,0.007663210388273001,0.4368809461593628
1.2070306539535522,0.4572388529777527,0.7497918009757996,0.3690909147262573,0.8571428571428572,0.006856750231236219,0.4376637935638428
1.2040035724639893,0.45954111218452454,0.7444624602794647,0.3700309991836548,0.8571428571428572,0.0064852600917220116,0.4382108747959137
1.200602412223816,0.4620072841644287,0.7385951280593872,0.37052121758461,0.8571428571428572,0.006170868407934904,0.4384024143218994
1.1971451044082642,0.4646746516227722,0.7324704527854919,0.3706168532371521,0.8571428571428572,0.006050712428987026,0.43821385502815247
1.1935659646987915,0.4673400819301605,0.726225882768631,0.37027475237846375,0.8571428571428572,0.005852853879332542,0.43760326504707336
1.189976692199707,0.47017624974250793,0.7198004424571991,0.3699021637439728,0.8571428571428572,0.005336926318705082,0.4368055760860443
1.186218023300171,0.4732262194156647,0.7129918038845062,0.36975330114364624,0.8571428571428572,0.005062711425125599,0.43612879514694214
1.1825450658798218,0.4763938784599304,0.7061511874198914,0.36958348751068115,0.8571428571428572,0.004861375316977501,0.4353821873664856
1.1789379119873047,0.4795600473880768,0.6993778645992279,0.3693864047527313,0.8571428571428572,0.004664027132093906,0.4345700740814209
1.175732135772705,0.48267102241516113,0.693061113357544,0.369069904088974,0.8571428571428572,0.004416624084115028,0.43360620737075806
1.1728253364562988,0.48544302582740784,0.687382310628891,0.36828234791755676,0.8571428571428572,0.004157008603215218,0.4322150945663452
1.169950246810913,0.488320916891098,0.6816293299198151,0.36777201294898987,0.8571428571428572,0.004074993543326855,0.4310324788093567
1.1671137809753418,0.49128520488739014,0.6758285760879517,0.36762088537216187,0.8571428571428572,0.003939675632864237,0.4302024245262146
1.1644892692565918,0.4941612780094147,0.6703279912471771,0.36744359135627747,0.8571428571428572,0.003538627875968814,0.42935672402381897
1.1642287969589233,0.496916800737381,0.6673119962215424,0.36724939942359924,0.8571428571428572,0.0034425349440425634,0.42851319909095764
1.169463872909546,0.4997381567955017,0.6697257161140442,0.3671240210533142,0.8571428571428572,0.0033131383825093508,0.42772677540779114
1.1743437051773071,0.5024794936180115,0.6718642115592957,0.3669809103012085,0.8571428571428572,0.0032093410845845938,0.42696613073349
1.1787467002868652,0.5050760507583618,0.6736706495285034,0.366825670003891,0.8571428571428572,0.003095292951911688,0.4262136220932007
1.1827434301376343,0.5076064467430115,0.6751369833946228,0.36670583486557007,0.8571428571428572,0.003000654513016343,0.42550569772720337
1.186643123626709,0.5099517703056335,0.6766913533210754,0.36648833751678467,0.8571428571428572,0.002986068604514003,0.4247996211051941
1.190229058265686,0.5124552249908447,0.6777738332748413,0.366401344537735,0.8571428571428572,0.002950530033558607,0.42419198155403137
1.1934442520141602,0.5147606134414673,0.6786836385726929,0.3662864863872528,0.8571428571428572,0.0028911721892654896,0.4236113727092743
1.196376085281372,0.5170806646347046,0.6792954206466675,0.3662416338920593,0.8571428571428572,0.0028494808357208967,0.42309170961380005
1.199026107788086,0.5192502737045288,0.6797758340835571,0.36618509888648987,0.8571428571428572,0.002578150713816285,0.4225963354110718
1.2014617919921875,0.5213801860809326,0.6800816059112549,0.3661268651485443,0.8571428571428572,0.0021036032121628523,0.4221002161502838
1.2035460472106934,0.5232781171798706,0.6802679300308228,0.36602383852005005,0.8571428571428572,0.002160337520763278,0.42160457372665405
1.2054334878921509,0.5252124667167664,0.6802210211753845,0.36598941683769226,0.8571428571428572,0.0021547102369368076,0.42115429043769836
1.2071481943130493,0.5270315408706665,0.6801166534423828,0.36594387888908386,0.8571428571428572,0.0021695303730666637,0.4207195043563843
1.2087135314941406,0.5288752913475037,0.679838240146637,0.36593806743621826,0.8571428571428572,0.003031133208423853,0.42032501101493835
1.210426688194275,0.5306024551391602,0.6798242330551147,0.3658594489097595,0.8571428571428572,0.003106841817498207,0.41992709040641785
1.212624192237854,0.5324663519859314,0.6801578402519226,0.36574065685272217,0.8571428571428572,0.0030276647303253412,0.4195490777492523
1.2145874500274658,0.5346381068229675,0.6799493432044983,0.3657512068748474,0.8571428571428572,0.0026589075569063425,0.4192630350589752
1.216355562210083,0.5366010665893555,0.6797544956207275,0.36574193835258484,0.8571428571428572,0.002347376896068454,0.41902196407318115
1.2179418802261353,0.5386348366737366,0.6793070435523987,0.36579999327659607,0.8571428571428572,0.0023434478789567947,0.41882118582725525
1.218470811843872,0.5396682024002075,0.6788026094436646,0.3657110333442688,0.8571428571428572,0.002513064304366708,0.4185895025730133
1.2186226844787598,0.5409997701644897,0.67762291431427,0.3658379316329956,0.8571428571428572,0.0035004806704819202,0.41841357946395874
1.2188472747802734,0.5419431924819946,0.6769040822982788,0.3658367991447449,0.8571428571428572,0.0034709437750279903,0.4181605279445648
1.2194933891296387,0.5430991649627686,0.6763942241668701,0.3658388555049896,0.8571428571428572,0.0030476870015263557,0.4179009795188904
1.2206848859786987,0.5442774891853333,0.6764073967933655,0.36575016379356384,0.8571428571428572,0.004301313776522875,0.4176279604434967
1.2216758728027344,0.5459497570991516,0.6757261157035828,0.3658019006252289,0.8571428571428572,0.004043515771627426,0.41743364930152893
1.2224773168563843,0.5473043322563171,0.6751729846000671,0.3657699227333069,0.8571428571428572,0.003698943881317973,0.41722190380096436
1.2220971584320068,0.5478686690330505,0.6742284893989563,0.36568135023117065,0.8571428571428572,0.00416808295994997,0.41701140999794006
1.2215328216552734,0.5487248301506042,0.6728079915046692,0.3657316565513611,0.8571428571428572,0.004269294906407595,0.416818231344223
1.2214854955673218,0.5498046278953552,0.6716808676719666,0.36576083302497864,0.8571428571428572,0.004477195907384157,0.4165852963924408
1.2201461791992188,0.5495961308479309,0.6705500483512878,0.36557456851005554,0.8571428571428572,0.004583825822919607,0.4162984788417816
1.2189182043075562,0.5501709580421448,0.6687472462654114,0.3655930161476135,0.8571428571428572,0.004807049874216318,0.41604092717170715
1.2184655666351318,0.5502262115478516,0.6682393550872803,0.36538755893707275,0.8571428571428572,0.004465720150619745,0.41568654775619507
1.2173471450805664,0.551182210445404,0.6661649346351624,0.36540624499320984,0.8571428571428572,0.004017743747681379,0.4154187738895416
1.2161688804626465,0.5514562726020813,0.6647126078605652,0.36523759365081787,0.8571428571428572,0.004396738018840551,0.4150783121585846
1.2148462533950806,0.5522202849388123,0.6626259684562683,0.3651723265647888,0.8571428571428572,0.004555285442620516,0.4147573709487915
1.2134037017822266,0.5526441931724548,0.6607595086097717,0.3650045692920685,0.8571428571428572,0.004683780483901501,0.41438642144203186
1.211780071258545,0.5532959699630737,0.6584841012954712,0.3648799955844879,0.8571428571428572,0.004762614145874977,0.414023756980896
1.2105833292007446,0.5538087487220764,0.6567745804786682,0.36468109488487244,0.8571428571428572,0.0048513589426875114,0.41362401843070984
1.2099838256835938,0.5547153949737549,0.6552684307098389,0.3645206391811371,0.8571428571428572,0.004921558778733015,0.4132436513900757
1.2089394330978394,0.5558251142501831,0.6531143188476562,0.36439958214759827,0.8571428571428572,0.004681878723204136,0.4128984808921814
1.2076472043991089,0.5567717552185059,0.650875449180603,0.3642425239086151,0.8571428571428572,0.004671017173677683,0.4125405251979828
1.2061569690704346,0.5577143430709839,0.6484426259994507,0.3640884757041931,0.8571428571428572,0.006471277680248022,0.4121726453304291
1.204487681388855,0.5585293173789978,0.6459583640098572,0.3639087378978729,0.8571428571428572,0.004604642745107412,0.4117816686630249
1.2026402950286865,0.5592731833457947,0.6433671116828918,0.3637167811393738,0.8571428571428572,0.004719834309071302,0.41137054562568665
1.200620174407959,0.5599015355110168,0.6407186388969421,0.36349761486053467,0.8571428571428572,0.005836437921971083,0.4109322130680084
1.1987403631210327,0.5604798197746277,0.638260543346405,0.3632566034793854,0.8571428571428572,0.00542818009853363,0.410471647977829
1.1966346502304077,0.560566782951355,0.6360678672790527,0.3629489243030548,0.8571428571428572,0.005526791326701641,0.4099947512149811
1.1930937767028809,0.5577589869499207,0.6353347897529602,0.362255722284317,0.8571428571428572,0.005619620438665152,0.4094477593898773
1.1909817457199097,0.5564607381820679,0.6345210075378418,0.3619306683540344,0.8571428571428572,0.005727777723222971,0.4089975655078888
1.1885021924972534,0.5551260113716125,0.6333761811256409,0.3615983724594116,0.8571428571428572,0.005862712394446135,0.4085700213909149
1.1846479177474976,0.552501916885376,0.6321460008621216,0.3611029088497162,0.8571428571428572,0.006241931114345789,0.408123642206192
1.1807682514190674,0.5503873229026794,0.6303809285163879,0.3607538938522339,0.8571428571428572,0.008456784300506115,0.4076950252056122
1.1767324209213257,0.548122763633728,0.6286096572875977,0.3603551983833313,0.8571428571428572,0.007995198480784893,0.40722835063934326
1.1724430322647095,0.5458170771598816,0.6266259551048279,0.3599546551704407,0.8809523809523809,0.007956680841743946,0.4067406952381134
1.167904257774353,0.5434394478797913,0.6244648098945618,0.35954487323760986,0.8809523809523809,0.008188538253307343,0.40623393654823303
1.1631383895874023,0.5409709215164185,0.6221674680709839,0.35911834239959717,0.8809523809523809,0.008458811789751053,0.40569454431533813
1.157800316810608,0.5379688143730164,0.6198315024375916,0.3586157262325287,0.8809523809523809,0.006516878958791494,0.40512993931770325
1.1502392292022705,0.5320871472358704,0.6181520819664001,0.35766011476516724,0.8809523809523809,0.006023971829563379,0.40444597601890564
1.1426833868026733,0.5268422365188599,0.6158411502838135,0.3569779694080353,0.8809523809523809,0.009219729341566563,0.4038022458553314
1.1352918148040771,0.5216968655586243,0.6135949492454529,0.35624441504478455,0.8809523809523809,0.010740948840975761,0.4030991494655609
1.1277039051055908,0.5165398120880127,0.6111640930175781,0.3554917871952057,0.8809523809523809,0.010098393075168133,0.4023827910423279
1.1198533773422241,0.5113064050674438,0.6085469722747803,0.35472047328948975,0.8809523809523809,0.009770987555384636,0.4016687572002411
1.1143183708190918,0.5069923400878906,0.6073260307312012,0.35392627120018005,0.8809523809523809,0.010088153183460236,0.40097692608833313
1.1088380813598633,0.5030686259269714,0.6057694554328918,0.3533123731613159,0.8809523809523809,0.012606269679963589,0.4004546105861664
1.100959300994873,0.4958778917789459,0.6050814092159271,0.35195502638816833,0.8809523809523809,0.01197074819356203,0.39974504709243774
1.0918059349060059,0.48666682839393616,0.6051391065120697,0.35016852617263794,0.8809523809523809,0.011770517565310001,0.39888235926628113
1.0827457904815674,0.47771772742271423,0.6050280630588531,0.34841129183769226,0.8809523809523809,0.011590060777962208,0.39799702167510986
1.0797181129455566,0.4714377522468567,0.6082803606987,0.34640905261039734,0.8809523809523809,0.01677548699080944,0.39698559045791626
1.0767180919647217,0.46502700448036194,0.6116910874843597,0.34421107172966003,0.8809523809523809,0.01633886806666851,0.3960219919681549
1.0764985084533691,0.4594588875770569,0.6170396208763123,0.3416934311389923,0.8809523809523809,0.01707109436392784,0.39498868584632874
1.0762410163879395,0.45417094230651855,0.6220700740814209,0.3390481173992157,0.8809523809523809,0.01733134686946869,0.3940071761608124
1.07513427734375,0.4479280412197113,0.6272062361240387,0.3353714644908905,0.8809523809523809,0.0221177376806736,0.39255064725875854
1.0725635290145874,0.4401758909225464,0.632387638092041,0.32998454570770264,0.8809523809523809,0.02255917713046074,0.3900524973869324
1.0736571550369263,0.4311615824699402,0.6424955725669861,0.32276031374931335,0.8571428571428572,0.021683016791939735,0.38621193170547485
1.0743072032928467,0.4219059646129608,0.6524012386798859,0.31459152698516846,0.8571428571428572,0.01892443187534809,0.3814779818058014
1.075659155845642,0.4121941328048706,0.6634650230407715,0.3051193356513977,0.8571428571428572,0.020145004615187645,0.37548789381980896
1.076216697692871,0.4007236063480377,0.6754930913448334,0.2921704649925232,0.8571428571428572,0.017764605581760406,0.3663981556892395
1.079154372215271,0.3861613869667053,0.6929929852485657,0.2741328179836273,0.8571428571428572,0.01567452773451805,0.3528984785079956
1.0818349123001099,0.3717028796672821,0.7101320326328278,0.25363412499427795,0.8571428571428572,0.01389428973197937,0.3371829688549042
1.083702802658081,0.3589402437210083,0.7247625589370728,0.23346294462680817,0.8571428571428572,0.014435240998864174,0.32125645875930786
1.0828676223754883,0.3477553725242615,0.7351122498512268,0.21558287739753723,0.8571428571428572,0.012062043882906437,0.30535686016082764
1.0818793773651123,0.33666425943374634,0.745215117931366,0.19879131019115448,0.8571428571428572,0.01013937871903181,0.28928694128990173
1.0783616304397583,0.32649660110473633,0.751865029335022,0.18524959683418274,0.8571428571428572,0.00913698598742485,0.2744455635547638
1.0726898908615112,0.3169066607952118,0.7557832300662994,0.1743820756673813,0.8571428571428572,0.008150537498295307,0.26070278882980347
1.0653972625732422,0.30760741233825684,0.7577898502349854,0.16555874049663544,0.8571428571428572,0.04756249487400055,0.2480858564376831
1.0579991340637207,0.29804539680480957,0.7599537372589111,0.15758685767650604,0.8571428571428572,0.04261569678783417,0.23641598224639893
1.0490825176239014,0.28895530104637146,0.7601272165775299,0.15133503079414368,0.8571428571428572,0.03980005159974098,0.22648563981056213
1.0393531322479248,0.2802160978317261,0.7591370344161987,0.1463901847600937,0.8571428571428572,0.03632250428199768,0.2182963788509369
1.0292885303497314,0.2716662287712097,0.7576223015785217,0.14228054881095886,0.8571428571428572,0.036174334585666656,0.21150757372379303
1.019144058227539,0.2632763087749481,0.7558677494525909,0.13871143758296967,0.8571428571428572,0.03639774024486542,0.2057473212480545
0.9083108901977539,0.6606828570365906,0.24762803316116333,0.5641677379608154,0.9047619047619048,0.036759600043296814,0.6386255621910095
0.8775340914726257,0.6730573773384094,0.2044767141342163,0.5567539930343628,0.9047619047619048,0.03557148575782776,0.6239470839500427
0.847150444984436,0.7078448534011841,0.13930559158325195,0.5588700771331787,0.9047619047619048,0.037162505090236664,0.6204050779342651
0.8354752659797668,0.7121681571006775,0.12330710887908936,0.5613595843315125,0.9047619047619048,0.03758405148983002,0.6190215945243835
0.8381168246269226,0.7240362763404846,0.11408054828643799,0.564180314540863,0.9047619047619048,0.03952426090836525,0.6180863380432129
0.8483690619468689,0.7427203059196472,0.10564875602722168,0.5695080757141113,0.9047619047619048,0.04142829403281212,0.6182660460472107
0.8603449463844299,0.7612833380699158,0.09906160831451416,0.5778848528862,0.9047619047619048,0.04424673691391945,0.6208633780479431
0.8804321885108948,0.7797359824180603,0.10069620609283447,0.5868332982063293,0.9047619047619048,0.0467572957277298,0.6247853636741638
0.9018211960792542,0.7968264222145081,0.1049947738647461,0.5937401056289673,0.9047619047619048,0.04848349839448929,0.628384530544281
0.9223938584327698,0.8137471675872803,0.1086466908454895,0.5999549031257629,0.9047619047619048,0.052791230380535126,0.6320676803588867
0.9400851726531982,0.8317118287086487,0.10837334394454956,0.6052751541137695,0.9047619047619048,0.06029362976551056,0.6355006098747253
0.9491773843765259,0.8499618768692017,0.09921550750732422,0.6093331575393677,0.9047619047619048,0.061078090220689774,0.6387680768966675
0.948497474193573,0.8714480400085449,0.07704943418502808,0.6126782894134521,0.9047619047619048,0.06474288552999496,0.6425654292106628
0.940977931022644,0.8971692323684692,0.043808698654174805,0.616676926612854,0.9047619047619048,0.06944373995065689,0.6488736271858215
0.9252254366874695,0.9248207211494446,0.00040471553802490234,0.6204013824462891,0.9047619047619048,0.07264842092990875,0.6564688086509705
0.9101869463920593,0.9414406418800354,-0.031253695487976074,0.6213774681091309,0.9047619047619048,0.07245965301990509,0.6623684763908386
0.9157232046127319,0.9495905637741089,-0.03386735916137695,0.6188690066337585,0.9047619047619048,0.06768093258142471,0.6658024191856384
0.9237047433853149,0.9474735856056213,-0.023768842220306396,0.6097847819328308,0.9047619047619048,0.06200592592358589,0.6643036007881165
0.9314599633216858,0.946780264377594,-0.015320301055908203,0.5950011014938354,0.8809523809523809,0.057654865086078644,0.6556152701377869
0.9525536298751831,0.9293810129165649,0.023172616958618164,0.5752830505371094,0.8809523809523809,0.05757112056016922,0.63717120885849
0.9917567372322083,0.9022919535636902,0.08946478366851807,0.5528425574302673,0.8809523809523809,0.05631812661886215,0.6136606931686401
1.044766902923584,0.8869082927703857,0.15785861015319824,0.5332311391830444,0.8809523809523809,0.05224454402923584,0.5971218347549438
1.0944807529449463,0.8719452619552612,0.22253549098968506,0.5049075484275818,0.8571428571428572,0.04967760667204857,0.5827592611312866
1.1338305473327637,0.8752172589302063,0.2586132884025574,0.4724273085594177,0.8571428571428572,0.048619695007801056,0.564267098903656
1.1627154350280762,0.8701499104499817,0.2925655245780945,0.43810591101646423,0.8571428571428572,0.04773768037557602,0.5331628918647766
1.1778486967086792,0.8625048398971558,0.31534385681152344,0.40801379084587097,0.8571428571428572,0.045482087880373,0.4980991780757904
1.1769684553146362,0.8451986908912659,0.33176976442337036,0.3811432421207428,0.8809523809523809,0.046589262783527374,0.4623730778694153
1.1784896850585938,0.8281270861625671,0.3503625988960266,0.36070552468299866,0.8809523809523809,0.04409179463982582,0.4331512451171875
1.182177186012268,0.8091285228729248,0.37304866313934326,0.34524112939834595,0.8809523809523809,0.04208224266767502,0.41143813729286194
1.1821626424789429,0.7986616492271423,0.38350099325180054,0.33673354983329773,0.8809523809523809,0.039533406496047974,0.3991290032863617
1.1799437999725342,0.788451075553894,0.39149272441864014,0.3311607837677002,0.8809523809523809,0.03649824112653732,0.3916712701320648
1.1784104108810425,0.7759153246879578,0.4024950861930847,0.3259502947330475,0.8809523809523809,0.034427933394908905,0.3858382999897003
1.1757763624191284,0.760414719581604,0.4153616428375244,0.3204616904258728,0.8809523809523809,0.03200294077396393,0.38078969717025757
1.1718143224716187,0.7386000752449036,0.4332142472267151,0.31293028593063354,0.8809523809523809,0.02954231947660446,0.3743135631084442
1.1631454229354858,0.7133475542068481,0.4497978687286377,0.3033500611782074,0.8809523809523809,0.02762695774435997,0.36717742681503296
1.1503585577011108,0.6912252902984619,0.4591332674026489,0.2951265275478363,0.8809523809523809,0.026247428730130196,0.3617299199104309
1.1328896284103394,0.6666202545166016,0.4662693738937378,0.2856059670448303,0.8571428571428572,0.027522213757038116,0.3548528254032135
1.107770562171936,0.6412783861160278,0.4664921760559082,0.2752920091152191,0.8571428571428572,0.030514121055603027,0.34678447246551514
1.0760706663131714,0.6148223876953125,0.4612482786178589,0.2634926438331604,0.8571428571428572,0.03219323977828026,0.3360842168331146
1.0382661819458008,0.5874331593513489,0.4508330225944519,0.25119253993034363,0.8571428571428572,0.04436437785625458,0.3230811059474945
0.9949619770050049,0.560127854347229,0.4348341226577759,0.2395344078540802,0.8571428571428572,0.04825625941157341,0.3088042438030243
0.9484356045722961,0.5325959324836731,0.41583967208862305,0.22934141755104065,0.8571428571428572,0.04937156289815903,0.29468947649002075
0.8990495204925537,0.5133880376815796,0.3856614828109741,0.22229278087615967,0.8571428571428572,0.046767909079790115,0.282907098531723
0.8477548360824585,0.4931812882423401,0.3545735478401184,0.215864360332489,0.8571428571428572,0.07035534083843231,0.27366459369659424
0.803933322429657,0.4740380048751831,0.3298953175544739,0.21013560891151428,0.8571428571428572,0.06545011699199677,0.26717764139175415
0.7837195992469788,0.4555628299713135,0.3281567692756653,0.20603518187999725,0.8571428571428572,0.05530858039855957,0.2634047865867615
0.7768134474754333,0.44737404584884644,0.3294394016265869,0.20369525253772736,0.8809523809523809,0.047805219888687134,0.26252511143684387
0.7857736945152283,0.4487239420413971,0.3370497524738312,0.20274479687213898,0.8809523809523809,0.03562897443771362,0.2638140618801117
0.7924742102622986,0.464728444814682,0.3277457654476166,0.20445412397384644,0.8809523809523809,0.024349741637706757,0.2693943381309509
0.80201256275177,0.4835900664329529,0.31842249631881714,0.21131305396556854,0.8809523809523809,0.010781671851873398,0.28250420093536377
0.8362696766853333,0.5197749733924866,0.3164947032928467,0.2188117653131485,0.8809523809523809,0.017247803509235382,0.29318347573280334
0.885384202003479,0.5477803349494934,0.3376038670539856,0.22843945026397705,0.8809523809523809,0.014808383770287037,0.3026626706123352
0.9783046245574951,0.577049195766449,0.40125542879104614,0.24483588337898254,0.8809523809523809,0.01457216590642929,0.31439897418022156
1.0866258144378662,0.6063120365142822,0.480313777923584,0.2706925868988037,0.8809523809523809,0.014945904724299908,0.3254512846469879
1.1905505657196045,0.6313576102256775,0.559192955493927,0.29288965463638306,0.8571428571428572,0.013307987712323666,0.32682371139526367
1.281144142150879,0.6484326124191284,0.6327115297317505,0.30246278643608093,0.8571428571428572,0.021776990965008736,0.32571160793304443
1.3548095226287842,0.658346951007843,0.6964625716209412,0.30454275012016296,0.8571428571428572,0.02816053479909897,0.32382917404174805
1.4094761610031128,0.6617738008499146,0.7477023601531982,0.30389997363090515,0.8571428571428572,0.03611642122268677,0.3213117718696594
1.4550395011901855,0.666303277015686,0.7887362241744995,0.3023120164871216,0.8571428571428572,0.043708235025405884,0.3187001943588257
1.4911116361618042,0.6700446009635925,0.8210670351982117,0.2996579110622406,0.8571428571428572,0.04976457357406616,0.3164694905281067
1.5185368061065674,0.6763851642608643,0.8421516418457031,0.2949056625366211,0.8809523809523809,0.053882207721471786,0.3142375349998474
1.5392860174179077,0.6810805797576904,0.8582054376602173,0.28716370463371277,0.8809523809523809,0.05673111230134964,0.31007033586502075
1.549778699874878,0.6961057186126709,0.853672981262207,0.271142840385437,0.8809523809523809,0.05687358230352402,0.296077162027359
1.5478659868240356,0.7105339169502258,0.8373320698738098,0.25854378938674927,0.8809523809523809,0.05114321410655975,0.28209027647972107
1.5380795001983643,0.7265966534614563,0.811482846736908,0.2590211033821106,0.8809523809523809,0.05220764875411987,0.2830962538719177
1.5215386152267456,0.7423198819160461,0.7792187333106995,0.2597423791885376,0.8809523809523809,0.05627104267477989,0.2847192883491516
1.4962972402572632,0.7632706761360168,0.7330265641212463,0.2592724859714508,0.8809523809523809,0.06820634752511978,0.2854023277759552
1.463761806488037,0.7832199335098267,0.6805418729782104,0.2820521593093872,0.8809523809523809,0.0753396600484848,0.3107609450817108
1.4247528314590454,0.7976288199424744,0.627124011516571,0.3004140555858612,0.8809523809523809,0.0751088485121727,0.32214584946632385
1.3862738609313965,0.8068875074386597,0.5793863534927368,0.3031315207481384,0.8809523809523809,0.0716683641076088,0.3230135142803192
1.3586323261260986,0.8053807020187378,0.5532516241073608,0.300963819026947,0.8809523809523809,0.06802022457122803,0.32298120856285095
1.3371636867523193,0.7956865429878235,0.5414771437644958,0.2967480421066284,0.9047619047619048,0.06291389465332031,0.32261714339256287
1.3181335926055908,0.7810543775558472,0.5370792150497437,0.2906073331832886,0.9047619047619048,0.058216292411088943,0.32204610109329224
1.3022273778915405,0.7673045992851257,0.5349227786064148,0.2822568416595459,0.9047619047619048,0.0530853196978569,0.3214605450630188
1.308284044265747,0.744855523109436,0.563428521156311,0.27223050594329834,0.9047619047619048,0.04950926452875137,0.3215171694755554
1.317253828048706,0.7179945707321167,0.5992592573165894,0.26431533694267273,0.9047619047619048,0.04407515376806259,0.3223787844181061
1.331202745437622,0.6915438771247864,0.6396588683128357,0.26053884625434875,0.8809523809523809,0.03984827920794487,0.32382386922836304
1.3491663932800293,0.6581270694732666,0.6910393238067627,0.2573099732398987,0.8809523809523809,0.04100261628627777,0.32513606548309326
1.369860053062439,0.6181489825248718,0.7517110705375671,0.25342512130737305,0.8809523809523809,0.034467827528715134,0.32464781403541565
1.3913182020187378,0.5769646167755127,0.8143535852432251,0.2529394030570984,0.8571428571428572,0.02903159148991108,0.31809502840042114
1.410475254058838,0.5432004332542419,0.867274820804596,0.25196361541748047,0.8571428571428572,0.02423740364611149,0.3034172058105469
1.4267933368682861,0.5197147727012634,0.9070785641670227,0.24315711855888367,0.8571428571428572,0.02000451274216175,0.28657376766204834
1.439995288848877,0.5050584077835083,0.9349368810653687,0.23257465660572052,0.8571428571428572,0.01688932068645954,0.273393839597702
1.4511710405349731,0.4951079487800598,0.9560630917549133,0.22177335619926453,0.8571428571428572,0.01434807013720274,0.2623349130153656
1.4638283252716064,0.4888235032558441,0.9750048220157623,0.20943035185337067,0.8571428571428572,0.012241006828844547,0.2500327527523041
1.4730497598648071,0.4834675192832947,0.9895822405815125,0.19924022257328033,0.8571428571428572,0.010865386575460434,0.23852291703224182
1.4798057079315186,0.47932952642440796,1.0004761815071106,0.19128379225730896,0.8571428571428572,0.00989536289125681,0.22884425520896912
1.4840306043624878,0.4760524034500122,1.0079782009124756,0.185055673122406,0.8571428571428572,0.008720953948795795,0.22119033336639404
1.485703945159912,0.47372928261756897,1.0119746625423431,0.18010835349559784,0.8571428571428572,0.007657784968614578,0.21559882164001465
1.4849613904953003,0.4720984995365143,1.012862890958786,0.17581041157245636,0.8571428571428572,0.007677145302295685,0.21139243245124817
1.4819365739822388,0.47102847695350647,1.0109080970287323,0.17181462049484253,0.8571428571428572,0.006476599723100662,0.2081722617149353
1.4768987894058228,0.47047653794288635,1.0064222514629364,0.1679248958826065,0.8571428571428572,0.006072321906685829,0.2056635469198227
1.4701446294784546,0.47010982036590576,1.0000348091125488,0.16385100781917572,0.8571428571428572,0.005280719138681889,0.20321591198444366
1.4621713161468506,0.4698740839958191,0.9922972321510315,0.1595742404460907,0.8571428571428572,0.004992133937776089,0.20067019760608673
1.4529768228530884,0.4699011445045471,0.9830756783485413,0.15539127588272095,0.8571428571428572,0.004525248426944017,0.1984446495771408
1.4426591396331787,0.4701811373233795,0.9724780023097992,0.15140901505947113,0.8571428571428572,0.0040189786814153194,0.19658209383487701
1.4313236474990845,0.4700053930282593,0.9613182544708252,0.14706185460090637,0.8571428571428572,0.0035945610143244267,0.19456611573696136
1.4194518327713013,0.4704022705554962,0.949049562215805,0.14315767586231232,0.8571428571428572,0.0034590880386531353,0.19286248087882996
1.4068408012390137,0.4707055389881134,0.9361352622509003,0.13933134078979492,0.8571428571428572,0.004069844726473093,0.19112509489059448
1.3935874700546265,0.47125375270843506,0.9223337173461914,0.13590547442436218,0.8571428571428572,0.0038648785557597876,0.1896314024925232
1.3796017169952393,0.4716224670410156,0.9079792499542236,0.1325116753578186,0.8571428571428572,0.0042969598434865475,0.18799373507499695
1.3650577068328857,0.4720653295516968,0.892992377281189,0.1291714906692505,0.8571428571428572,0.009612505324184895,0.18600860238075256
1.3498700857162476,0.4724154770374298,0.8774546086788177,0.12587681412696838,0.8571428571428572,0.008535172790288925,0.18359242379665375
1.3336117267608643,0.47270798683166504,0.8609037399291992,0.12274143099784851,0.8571428571428572,0.007758212275803089,0.1810055524110794
1.3162754774093628,0.4724407494068146,0.8438347280025482,0.11910109221935272,0.8571428571428572,0.0072790225967764854,0.17677703499794006
1.302427053451538,0.4717046320438385,0.8307224214076996,0.11517221480607986,0.8571428571428572,0.006746463943272829,0.17139525711536407
1.29220449924469,0.47079429030418396,0.821410208940506,0.11143645644187927,0.8571428571428572,0.006218779366463423,0.16598497331142426
1.2801847457885742,0.47009530663490295,0.8100894391536713,0.10813090205192566,0.8571428571428572,0.005700322333723307,0.16104967892169952
1.2608909606933594,0.4753311276435852,0.7855598330497742,0.10682220011949539,0.8571428571428572,0.005186650436371565,0.1597469449043274
1.2426965236663818,0.48088374733924866,0.7618127763271332,0.10616355389356613,0.8571428571428572,0.004769612103700638,0.15961429476737976
1.2264306545257568,0.4863913059234619,0.7400393486022949,0.1061277762055397,0.8571428571428572,0.004432353191077709,0.16062705218791962
1.2134175300598145,0.49209293723106384,0.7213245928287506,0.10648474842309952,0.8571428571428572,0.004165944643318653,0.1623222380876541
1.2044140100479126,0.49805402755737305,0.7063599824905396,0.10704269260168076,0.8571428571428572,0.0039843907579779625,0.16437093913555145
1.1995275020599365,0.5041543245315552,0.6953731775283813,0.10769255459308624,0.8571428571428572,0.004433507099747658,0.16659948229789734
1.198159098625183,0.510189950466156,0.6879691481590271,0.10836824774742126,0.8571428571428572,0.005090298131108284,0.1688886284828186
1.1994013786315918,0.5159862041473389,0.6834151744842529,0.1090233102440834,0.8571428571428572,0.004378167446702719,0.1711352914571762
1.2024506330490112,0.5214012861251831,0.6810493469238281,0.1096230298280716,0.8571428571428572,0.004079499281942844,0.17324599623680115
1.2065844535827637,0.5263833999633789,0.6802010536193848,0.11014143377542496,0.8571428571428572,0.003972060512751341,0.17515283823013306
1.2112709283828735,0.5309531092643738,0.6803178191184998,0.11056362092494965,0.8571428571428572,0.003852086840197444,0.1768188327550888
1.2161812782287598,0.5350921154022217,0.6810891628265381,0.11088353395462036,0.8571428571428572,0.003772022668272257,0.17823174595832825
1.221109390258789,0.5398858189582825,0.6812235713005066,0.11200670152902603,0.8571428571428572,0.003642996307462454,0.18037016689777374
1.2257248163223267,0.5447271466255188,0.6809976696968079,0.11360242962837219,0.8571428571428572,0.0034779973793774843,0.1828979104757309
1.2299611568450928,0.5485979318618774,0.6813632249832153,0.1146496906876564,0.8571428571428572,0.003400283632799983,0.1847514808177948
1.233965516090393,0.5520485043525696,0.6819170117378235,0.11529127508401871,0.8571428571428572,0.003412410616874695,0.18610616028308868
1.2376047372817993,0.5552051663398743,0.682399570941925,0.11575417220592499,0.8571428571428572,0.0034789168275892735,0.18720252811908722
1.2409112453460693,0.5581161379814148,0.6827951073646545,0.11606287956237793,0.8571428571428572,0.003680545836687088,0.1880800426006317
1.243934988975525,0.5607970952987671,0.6831378936767578,0.11623091995716095,0.8571428571428572,0.0037377700209617615,0.18875913321971893
1.2466809749603271,0.5631946921348572,0.68348628282547,0.11624301970005035,0.8571428571428572,0.0037669790908694267,0.1892232447862625
1.2492866516113281,0.5650088787078857,0.6842777729034424,0.11600996553897858,0.8571428571428572,0.003707371186465025,0.18931683897972107
1.2516428232192993,0.5666508078575134,0.6849920153617859,0.11569000035524368,0.8571428571428572,0.003639556234702468,0.1892876774072647
1.2537511587142944,0.5681238174438477,0.6856273412704468,0.11529751867055893,0.8571428571428572,0.0038281073793768883,0.18915030360221863
1.255632758140564,0.569446325302124,0.6861864328384399,0.11484084278345108,0.8571428571428572,0.004028052091598511,0.18891464173793793
1.2572205066680908,0.5708143711090088,0.686406135559082,0.11435278505086899,0.8571428571428572,0.006570486817508936,0.18865057826042175
1.2585742473602295,0.5720678567886353,0.6865063905715942,0.11378990113735199,0.8571428571428572,0.010373694822192192,0.18828855454921722
1.2597839832305908,0.5731372833251953,0.6866466999053955,0.11313496530056,0.8571428571428572,0.009779888205230236,0.18779589235782623
1.2610511779785156,0.5738637447357178,0.6871874332427979,0.11233650147914886,0.8571428571428572,0.009300485253334045,0.18708114326000214
1.2628730535507202,0.57386714220047,0.6890059113502502,0.11126957833766937,0.8571428571428572,0.009133977815508842,0.18592733144760132
1.2643293142318726,0.5740057826042175,0.690323531627655,0.11022239923477173,0.8571428571428572,0.00938381627202034,0.18482641875743866
1.2657264471054077,0.5740249156951904,0.6917015314102173,0.10912682861089706,0.8571428571428572,0.008863878436386585,0.18364955484867096
1.2639312744140625,0.5765146613121033,0.6874166131019592,0.10885246098041534,0.8571428571428572,0.009366358630359173,0.18384484946727753
1.26131010055542,0.580197811126709,0.6811122894287109,0.11005605757236481,0.8571428571428572,0.009133093059062958,0.1857309639453888
1.2587461471557617,0.5828014612197876,0.6759446859359741,0.11098385602235794,0.8571428571428572,0.009143337607383728,0.1872590333223343
1.2562479972839355,0.5846402645111084,0.6716077327728271,0.11158010363578796,0.8571428571428572,0.009423953481018543,0.188380628824234
1.2542355060577393,0.5856998562812805,0.6685356497764587,0.11153235286474228,0.8571428571428572,0.009808863513171673,0.18879525363445282
1.2521028518676758,0.586349368095398,0.6657534837722778,0.11139384657144547,0.8571428571428572,0.019521253183484077,0.18912199139595032
1.2506605386734009,0.5857881307601929,0.664872407913208,0.11079120635986328,0.8571428571428572,0.020456645637750626,0.18880115449428558
1.2488549947738647,0.5853292942047119,0.6635257005691528,0.11026860028505325,0.8571428571428572,0.018539633601903915,0.18864089250564575
1.247079849243164,0.5847885012626648,0.6622913479804993,0.10973048955202103,0.8571428571428572,0.01871878281235695,0.1884678304195404
1.2452712059020996,0.5842124819755554,0.6610587239265442,0.10926124453544617,0.8571428571428572,0.01613426022231579,0.18837755918502808
1.2430570125579834,0.5838373899459839,0.6592196226119995,0.10898520052433014,0.8571428571428572,0.02454262413084507,0.18855078518390656
1.2406630516052246,0.5833176970481873,0.6573453545570374,0.10884881764650345,0.8571428571428572,0.03460793197154999,0.18884973227977753
1.2344574928283691,0.58430415391922,0.6501533389091492,0.1117030456662178,0.8571428571428572,0.033083658665418625,0.19313332438468933
1.2285007238388062,0.5849434733390808,0.6435572504997253,0.11579544097185135,0.8571428571428572,0.033157024532556534,0.19872774183750153
1.2236239910125732,0.5848426818847656,0.6387813091278076,0.12032894045114517,0.8571428571428572,0.031570177525281906,0.204397514462471
1.2160353660583496,0.5864589214324951,0.6295764446258545,0.1263369619846344,0.8571428571428572,0.03037301078438759,0.2116003781557083
1.2097171545028687,0.5885691046714783,0.6211480498313904,0.13199353218078613,0.8571428571428572,0.028259307146072388,0.21841122210025787
1.2018814086914062,0.589874267578125,0.6120071411132812,0.1441400796175003,0.8571428571428572,0.026613501831889153,0.23086674511432648
1.1920971870422363,0.590813934803009,0.6012832522392273,0.1661074459552765,0.8571428571428572,0.02702600508928299,0.24821926653385162
1.1841481924057007,0.5910749435424805,0.5930732488632202,0.1833278089761734,0.8809523809523809,0.026442602276802063,0.25782710313796997
1.1771290302276611,0.5907065868377686,0.5864224433898926,0.19124512374401093,0.8809523809523809,0.025843074545264244,0.26147860288619995
1.1712672710418701,0.5898365378379822,0.5814307332038879,0.19458238780498505,0.8809523809523809,0.032619401812553406,0.26327160000801086
1.1658189296722412,0.5892715454101562,0.576547384262085,0.19655685126781464,0.8809523809523809,0.037102360278367996,0.26481911540031433
1.16127610206604,0.5879485011100769,0.5733276009559631,0.19741886854171753,0.8809523809523809,0.04320526495575905,0.26563364267349243
1.1574598550796509,0.5868040323257446,0.5706558227539062,0.19759570062160492,0.8809523809523809,0.04312186688184738,0.2662135064601898
1.1533880233764648,0.5865187644958496,0.5668692588806152,0.19767794013023376,0.8809523809523809,0.04168336093425751,0.2672349512577057
1.150080680847168,0.5851109623908997,0.5649697184562683,0.19694846868515015,0.8809523809523809,0.0400436706840992,0.2674834132194519
1.1472448110580444,0.5828301906585693,0.5644146203994751,0.19542182981967926,0.8809523809523809,0.03571441024541855,0.26696234941482544
1.14397132396698,0.5782619714736938,0.5657093524932861,0.19260697066783905,0.8809523809523809,0.035987455397844315,0.26535549759864807
1.1413694620132446,0.5716411471366882,0.5697283148765564,0.18797667324543,0.8809523809523809,0.037979982793331146,0.2622186541557312
1.1404222249984741,0.5616746544837952,0.578747570514679,0.18041583895683289,0.8809523809523809,0.03747386857867241,0.25621986389160156
1.1409015655517578,0.5469300746917725,0.5939714908599854,0.16984517872333527,0.8571428571428572,0.035005997866392136,0.24458278715610504
1.141711711883545,0.5287591814994812,0.6129525303840637,0.1587563306093216,0.8571428571428572,0.032295145094394684,0.22801613807678223
1.142709493637085,0.5082243084907532,0.6344851851463318,0.1488761305809021,0.8571428571428572,0.03229761868715286,0.20899347960948944
1.1446293592453003,0.48658040165901184,0.6580489575862885,0.14105460047721863,0.8571428571428572,0.029498429968953133,0.19244232773780823
1.1469799280166626,0.46524518728256226,0.6817347407341003,0.13691683113574982,0.8571428571428572,0.025976233184337616,0.1838575005531311
1.1501301527023315,0.4596540927886963,0.6904760599136353,0.13707537949085236,0.8571428571428572,0.02516765706241131,0.18375545740127563
1.1537609100341797,0.4545421898365021,0.6992187201976776,0.13900625705718994,0.8571428571428572,0.023100677877664566,0.18669940531253815
1.1574928760528564,0.44738852977752686,0.7101043462753296,0.14026522636413574,0.8571428571428572,0.02117878384888172,0.18849560618400574
1.1606050729751587,0.43946537375450134,0.7211396992206573,0.1405784785747528,0.8571428571428572,0.020884256809949875,0.18879862129688263
1.1626075506210327,0.4316244423389435,0.7309831082820892,0.1406121850013733,0.8571428571428572,0.018150975927710533,0.18860357999801636
1.1639963388442993,0.4231721758842468,0.7408241629600525,0.14010190963745117,0.8571428571428572,0.015786506235599518,0.18764610588550568
1.1660867929458618,0.41487613320350647,0.7512106597423553,0.13919301331043243,0.8571428571428572,0.013509896583855152,0.1864386647939682
1.168233871459961,0.4064088761806488,0.7618249952793121,0.13703852891921997,0.8571428571428572,0.011636757291853428,0.18469123542308807
1.1702125072479248,0.3983469605445862,0.7718655467033386,0.1325899362564087,0.8571428571428572,0.013103057630360126,0.18245531618595123
1.1720070838928223,0.3907300531864166,0.7812770307064056,0.1250283420085907,0.8571428571428572,0.01117047481238842,0.17878457903862
1.1738423109054565,0.3831234574317932,0.7907188534736633,0.11435744166374207,0.8571428571428572,0.009581894613802433,0.17173829674720764
1.1751409769058228,0.3763318359851837,0.798809140920639,0.10379049926996231,0.8571428571428572,0.008275315165519714,0.16266293823719025
1.1757532358169556,0.37028080224990845,0.8054724335670471,0.09475498646497726,0.8809523809523809,0.007189176976680756,0.1530618667602539
1.1835665702819824,0.36496642231941223,0.8186001479625702,0.08780060708522797,0.8809523809523809,0.006286703050136566,0.14444434642791748
1.193803310394287,0.36031171679496765,0.8334915935993195,0.08271284401416779,0.8809523809523809,0.005392919294536114,0.13742700219154358
1.204973816871643,0.3559526205062866,0.8490211963653564,0.07849011570215225,0.8809523809523809,0.004575181752443314,0.13096025586128235
1.2168424129486084,0.351749986410141,0.8650924265384674,0.07570990175008774,0.8809523809523809,0.0037483610212802887,0.12643329799175262
1.2292488813400269,0.34779229760169983,0.881456583738327,0.0736987516283989,0.8809523809523809,0.0034275648649781942,0.12306491285562515
1.2416837215423584,0.3442734479904175,0.8974102735519409,0.0722745805978775,0.8809523809523809,0.0031813750974833965,0.120628722012043
1.253678798675537,0.34115761518478394,0.9125211834907532,0.07123152166604996,0.8809523809523809,0.002905442612245679,0.1188061311841011
1.2649381160736084,0.3384058177471161,0.9265322983264923,0.07033204287290573,0.8809523809523809,0.0026445910334587097,0.11719831824302673
1.2752574682235718,0.336078941822052,0.9391785264015198,0.0694546028971672,0.8809523809523809,0.0025133504532277584,0.11558765172958374
1.284523367881775,0.33396726846694946,0.9505560994148254,0.0684591680765152,0.8809523809523809,0.002230093814432621,0.11371231079101562
1.2926077842712402,0.33208370208740234,0.9605240821838379,0.06733563542366028,0.8809523809523809,0.0019535808824002743,0.11153366416692734
1.299489974975586,0.33014386892318726,0.9693461060523987,0.06579400599002838,0.8809523809523809,0.0016783220926299691,0.10855528712272644
1.30512273311615,0.32810139656066895,0.977021336555481,0.06404735147953033,0.8809523809523809,0.0014076498337090015,0.10523571819067001
1.3095165491104126,0.3260203003883362,0.9834962487220764,0.06235385686159134,0.8809523809523809,0.0011704063508659601,0.10212699323892593
1.3128279447555542,0.32394182682037354,0.9888861179351807,0.06076602265238762,0.8809523809523809,0.000995452399365604,0.09932179749011993
1.3153574466705322,0.32183748483657837,0.9935199618339539,0.05929218605160713,0.8809523809523809,0.0009045280166901648,0.09676089137792587
1.317397952079773,0.3198416233062744,0.9975563287734985,0.05809159576892853,0.8809523809523809,0.000900559825822711,0.0946728065609932
1.3192288875579834,0.3179750442504883,1.0012538433074951,0.05713678151369095,0.8809523809523809,0.0009499859879724681,0.09300218522548676
1.3210344314575195,0.3162460923194885,1.004788339138031,0.056359268724918365,0.8809523809523809,0.0010125288972631097,0.09163613617420197
1.3229089975357056,0.31468263268470764,1.008226364850998,0.055705856531858444,0.8809523809523809,0.0010593092301860452,0.0904887467622757
1.3248398303985596,0.3132953643798828,1.0115444660186768,0.05514213442802429,0.8809523809523809,0.0010653752833604813,0.08950331062078476
1.326733112335205,0.3120710253715515,1.0146620869636536,0.05464807525277138,0.8809523809523809,0.001053741667419672,0.08864589035511017
1.328475832939148,0.31099599599838257,1.0174798369407654,0.05421682447195053,0.8809523809523809,0.0010237769456580281,0.08790504187345505
1.329980492591858,0.310045450925827,1.0199350416660309,0.05384264513850212,0.8809523809523809,0.0008284850628115237,0.08727045357227325
1.3311960697174072,0.30920037627220154,1.0219956934452057,0.053524378687143326,0.8809523809523809,0.0008399655343964696,0.08674012124538422
1.3321092128753662,0.3084408938884735,1.0236683189868927,0.053257569670677185,0.8809523809523809,0.0008453153423033655,0.08630605041980743
1.3327375650405884,0.30774450302124023,1.0249930620193481,0.053031835705041885,0.8809523809523809,0.0008542501018382609,0.08594949543476105
1.3331241607666016,0.30708155035972595,1.0260426104068756,0.052828602492809296,0.8809523809523809,0.0008689331589266658,0.08563628047704697
1.3333195447921753,0.30643829703330994,1.0268812477588654,0.05263575538992882,0.8809523809523809,0.0008900531101971865,0.0853443369269371
1.3333678245544434,0.3058149516582489,1.0275528728961945,0.05245117098093033,0.8809523809523809,0.0009128274396061897,0.0850672796368599
1.3332277536392212,0.3052186369895935,1.0280091166496277,0.052318647503852844,0.8809523809523809,0.0009368616156280041,0.08485723286867142
1.3330620527267456,0.30454251170158386,1.0285195410251617,0.05214336887001991,0.8809523809523809,0.0009597160387784243,0.08459042757749557
1.3329033851623535,0.3038617670536041,1.0290416181087494,0.051952607929706573,0.8809523809523809,0.000980814453214407,0.08430162072181702
1.3327736854553223,0.3031878173351288,1.0295858681201935,0.051753900945186615,0.8809523809523809,0.00100029562599957,0.08400045335292816
1.332689881324768,0.30251970887184143,1.0301701724529266,0.05154943838715553,0.8809523809523809,0.001016531721688807,0.083689846098423
1.3326648473739624,0.3018578588962555,1.030806988477707,0.05134039744734764,0.8809523809523809,0.0010311683872714639,0.08337172865867615
1.3327057361602783,0.30120477080345154,1.0315009653568268,0.05112822726368904,0.8809523809523809,0.0010436706943437457,0.08304840326309204
1.3328144550323486,0.3005630373954773,1.0322514176368713,0.050913773477077484,0.8809523809523809,0.0010537124471738935,0.08272120356559753
1.3329887390136719,0.29993557929992676,1.0330531597137451,0.05069790408015251,0.8809523809523809,0.0010627235751599073,0.08239157497882843
1.3332229852676392,0.299326092004776,1.0338968932628632,0.05048169568181038,0.8809523809523809,0.001069322694092989,0.08206132054328918
1.333508849143982,0.2987363338470459,1.034772515296936,0.05026576668024063,0.8809523809523809,0.0010751435765996575,0.0817314013838768
1.3338358402252197,0.2981686592102051,1.0356671810150146,0.05005115643143654,0.8809523809523809,0.0010785593185573816,0.08140360563993454
1.334194302558899,0.2976246774196625,1.0365696251392365,0.049838557839393616,0.8809523809523809,0.0010809691157191992,0.08107921481132507
1.3345733880996704,0.2971057891845703,1.0374675989151,0.04962892085313797,0.8809523809523809,0.0010823289630934596,0.08075988292694092
1.3349640369415283,0.2966117262840271,1.0383523106575012,0.04942283779382706,0.8809523809523809,0.0010806797072291374,0.08044664561748505
1.3353588581085205,0.29614195227622986,1.0392169058322906,0.04922071471810341,0.8809523809523809,0.001079451641999185,0.08014025539159775
1.3357516527175903,0.2956963777542114,1.040055274963379,0.04902314394712448,0.8809523809523809,0.001150494092144072,0.0798417180776596
1.336138129234314,0.29527437686920166,1.0408637523651123,0.04883040860295296,0.8809523809523809,0.0012467623455449939,0.07955162972211838
1.3365157842636108,0.29487332701683044,1.0416424572467804,0.048642538487911224,0.8809523809523809,0.0012759759556502104,0.07926987111568451
1.3368839025497437,0.29449376463890076,1.042390137910843,0.04845983162522316,0.8809523809523809,0.0012750951573252678,0.07899710536003113
1.3372422456741333,0.29413318634033203,1.0431090593338013,0.04828206077218056,0.8809523809523809,0.001271283719688654,0.07873284816741943
1.337591528892517,0.293790340423584,1.043801188468933,0.04810929670929909,0.8809523809523809,0.0012650976423174143,0.07847713679075241
1.3379323482513428,0.2934640944004059,1.044468253850937,0.047941192984580994,0.8809523809523809,0.0012565223732963204,0.07822950184345245
1.3382588624954224,0.29292982816696167,1.0453290343284607,0.047721460461616516,0.8809523809523809,0.001247237203642726,0.07790397107601166
1.3386253118515015,0.2924787700176239,1.0461465418338776,0.047509100288152695,0.8809523809523809,0.001235275762155652,0.07759211957454681
1.3390096426010132,0.2921225130558014,1.0468871295452118,0.04731578007340431,0.8809523809523809,0.0012216500472277403,0.07730987668037415
1.3393950462341309,0.29180753231048584,1.047587513923645,0.04713327810168266,0.8809523809523809,0.0012064018519595265,0.07704426348209381
1.3397794961929321,0.29151782393455505,1.048261672258377,0.04695814475417137,0.8809523809523809,0.0011901031248271465,0.07679033279418945
1.340162754058838,0.29124975204467773,1.0489130020141602,0.04678947478532791,0.8809523809523809,0.0011720418697223067,0.07654686272144318
1.340544581413269,0.2910000681877136,1.0495445132255554,0.046626754105091095,0.8809523809523809,0.0011537293903529644,0.07631280273199081
1.3409254550933838,0.29076850414276123,1.0501569509506226,0.04646981135010719,0.8809523809523809,0.0011336354073137045,0.07608804106712341
1.3413037061691284,0.2905533015727997,1.0507504045963287,0.04631851240992546,0.8809523809523809,0.0011130350176244974,0.07587212324142456
1.3416798114776611,0.29035377502441406,1.051326036453247,0.04617265239357948,0.8809523809523809,0.0010913456790149212,0.07566478103399277
1.3420528173446655,0.29016873240470886,1.0518840849399567,0.0460321381688118,0.8809523809523809,0.0010695219971239567,0.07546570152044296
1.3424228429794312,0.2899976968765259,1.0524251461029053,0.04589689150452614,0.8809523809523809,0.001046700868755579,0.07527481019496918
1.3427890539169312,0.2898391783237457,1.0529498755931854,0.04576672986149788,0.8809523809523809,0.001023685559630394,0.07509168982505798
1.3431518077850342,0.289692759513855,1.0534590482711792,0.045641373842954636,0.8809523809523809,0.0009998850291594863,0.07491593807935715
1.3435105085372925,0.2895580232143402,1.0539524853229523,0.04552093520760536,0.8809523809523809,0.0009765987051650882,0.07474763691425323
1.3438652753829956,0.28943371772766113,1.0544315576553345,0.04540516063570976,0.8809523809523809,0.0009523797198198736,0.07458632439374924
1.344215750694275,0.2893194258213043,1.0548963248729706,0.04529392346739769,0.8809523809523809,0.000928714289329946,0.07443185895681381
1.3445616960525513,0.2892150282859802,1.055346667766571,0.04518723860383034,0.8809523809523809,0.0009041237062774599,0.07428419589996338
1.3449033498764038,0.2891189157962799,1.055784434080124,0.045084722340106964,0.8809523809523809,0.000880372419487685,0.07414278388023376
1.3452404737472534,0.2890312373638153,1.056209236383438,0.04498649016022682,0.8809523809523809,0.0008563944138586521,0.07400765269994736
1.3455723524093628,0.2889512777328491,1.0566210746765137,0.044892337173223495,0.8809523809523809,0.0008323296206071973,0.07387856394052505
1.3458993434906006,0.2888783812522888,1.0570209622383118,0.04480200260877609,0.8809523809523809,0.0008083671564236283,0.07375506311655045
1.346220850944519,0.2888125777244568,1.0574082732200623,0.04471558704972267,0.8809523809523809,0.0007849443354643881,0.07363728433847427
1.3465367555618286,0.2887524962425232,1.0577842593193054,0.044632699340581894,0.8809523809523809,0.0007616450311616063,0.07352467626333237
1.346846342086792,0.28869834542274475,1.0581479966640472,0.04455341771245003,0.8809523809523809,0.0007381777395494282,0.07341722398996353
1.3471497297286987,0.2886497676372528,1.058499962091446,0.044477540999650955,0.8809523809523809,0.0007160005043260753,0.07331480085849762
1.3474462032318115,0.2886061668395996,1.058840036392212,0.04440496489405632,0.8809523809523809,0.0006936999270692468,0.07321703433990479
1.34773588180542,0.28856730461120605,1.0591685771942139,0.04433556646108627,0.8809523809523809,0.0006709567969664931,0.07312383502721786
1.3480180501937866,0.2885322570800781,1.0594857931137085,0.0442691408097744,0.8809523809523809,0.0006495275301858783,0.0730348527431488
1.348293423652649,0.28850120306015015,1.0597922205924988,0.044205691665410995,0.8809523809523809,0.0006281462265178561,0.0729500874876976
1.3485615253448486,0.2884739935398102,1.0600875318050385,0.04414503276348114,0.8809523809523809,0.0006076752906665206,0.07286928594112396
1.348821759223938,0.2884499132633209,1.060371845960617,0.044087041169404984,0.8809523809523809,0.0005865493440069258,0.07279224693775177
1.349075436592102,0.2884291708469391,1.060646265745163,0.04403168708086014,0.8809523809523809,0.0005667090299539268,0.07271885871887207
1.349321961402893,0.28841134905815125,1.0609106123447418,0.04397883266210556,0.8809523809523809,0.0005468891467899084,0.07264900207519531
1.3495612144470215,0.2883957028388977,1.0611655116081238,0.04392831027507782,0.8809523809523809,0.0005278975586406887,0.07258234918117523
1.3497940301895142,0.2883831858634949,1.0614108443260193,0.043880198150873184,0.8809523809523809,0.0005092890351079404,0.07251908630132675
1.3500196933746338,0.28837212920188904,1.0616475641727448,0.043834127485752106,0.8809523809523809,0.0004904663073830307,0.07245858758687973
1.3502389192581177,0.28836363554000854,1.0618752837181091,0.04379026219248772,0.8809523809523809,0.0004733410896733403,0.07240116596221924
1.3504515886306763,0.2883571684360504,1.0620944201946259,0.04374851658940315,0.8809523809523809,0.0004556395288091153,0.07234667241573334
1.3506579399108887,0.288352370262146,1.0623055696487427,0.04370862618088722,0.8571428571428572,0.00043831116636283696,0.07229466736316681
1.3508572578430176,0.2883487641811371,1.0625084936618805,0.04367053136229515,0.8571428571428572,0.00042238569585606456,0.07224515825510025
1.351050853729248,0.2883473336696625,1.0627035200595856,0.043634410947561264,0.8571428571428572,0.0004061360377818346,0.0721983015537262
1.3512383699417114,0.2883467674255371,1.0628916025161743,0.04359988123178482,0.8571428571428572,0.00039084700983949006,0.07215360552072525
1.3514193296432495,0.2883470952510834,1.0630722343921661,0.04356696084141731,0.8571428571428572,0.00037567922845482826,0.07211104035377502
1.3515945672988892,0.28834882378578186,1.0632457435131073,0.04353567212820053,0.8571428571428572,0.00036087303305976093,0.07207074016332626
1.3517639636993408,0.2883514165878296,1.0634125471115112,0.04350585490465164,0.8571428571428572,0.00034683753619901836,0.0720323771238327
1.3519269227981567,0.28835463523864746,1.0635722875595093,0.04347745329141617,0.8571428571428572,0.0003326726146042347,0.07199589163064957
1.3520846366882324,0.28835955262184143,1.063725084066391,0.04345054179430008,0.8571428571428572,0.00031981742358766496,0.07196144759654999
1.3522365093231201,0.28836432099342346,1.0638721883296967,0.0434248112142086,0.8571428571428572,0.00030684820376336575,0.07192853093147278
1.3523832559585571,0.2883705198764801,1.064012736082077,0.043400462716817856,0.8571428571428572,0.0002941550628747791,0.07189754396677017
1.3525243997573853,0.2883770167827606,1.0641473829746246,0.043377287685871124,0.8571428571428572,0.0002819209184963256,0.07186805456876755
1.352660059928894,0.28838419914245605,1.064275860786438,0.04335523769259453,0.8571428571428572,0.0002704993821680546,0.0718400850892067
1.3527910709381104,0.28839221596717834,1.064398854970932,0.043334390968084335,0.8571428571428572,0.0002591240336187184,0.0718136876821518
1.3529168367385864,0.2884003520011902,1.0645164847373962,0.04331458732485771,0.8571428571428572,0.00024813387426547706,0.07178866863250732
1.353037714958191,0.2884088456630707,1.0646288692951202,0.043295733630657196,0.8571428571428572,0.0002377614437136799,0.07176490128040314
1.3531544208526611,0.2884179651737213,1.0647364556789398,0.04327792301774025,0.8571428571428572,0.0002269656688440591,0.07174251973628998
1.3532658815383911,0.2884269952774048,1.0648388862609863,0.04326097294688225,0.8571428571428572,0.0002176482230424881,0.07172124087810516
1.3533729314804077,0.2884368598461151,1.0649360716342926,0.04324499890208244,0.8571428571428572,0.00020802408107556403,0.0717012882232666
1.3534761667251587,0.2884463369846344,1.0650298297405243,0.043229784816503525,0.8571428571428572,0.0001989218726521358,0.07168226689100266
1.3535751104354858,0.288456529378891,1.0651185810565948,0.043215468525886536,0.8571428571428572,0.00018993669073097408,0.0716644823551178
1.3536700010299683,0.28846678137779236,1.065203219652176,0.04320191219449043,0.8571428571428572,0.00018134326091967523,0.07164764404296875
1.3537609577178955,0.2884767949581146,1.0652841627597809,0.04318897798657417,0.8571428571428572,0.00017317688616458327,0.07163162529468536
1.353847861289978,0.28848689794540405,1.065360963344574,0.04317681863903999,0.8571428571428572,0.00016563455574214458,0.07161656767129898
1.3539315462112427,0.2884977459907532,1.0654338002204895,0.0431654192507267,0.8571428571428572,0.00015789152530487627,0.07160255312919617
1.3540112972259521,0.2885079085826874,1.0655033886432648,0.0431545190513134,0.8571428571428572,0.00015074449765961617,0.0715891420841217
1.3540879487991333,0.28851839900016785,1.0655695497989655,0.04314427450299263,0.8571428571428572,0.00014348335389513522,0.07157661020755768
1.3541611433029175,0.28852906823158264,1.0656320750713348,0.04313470050692558,0.8571428571428572,0.00013663899153470993,0.07156491279602051
1.3542311191558838,0.2885395288467407,1.065691590309143,0.04312559589743614,0.8571428571428572,0.00013035695883445442,0.07155387103557587
1.3542979955673218,0.28854942321777344,1.0657485723495483,0.043116968125104904,0.8571428571428572,0.00012405675079207867,0.07154335826635361
1.3543620109558105,0.28856009244918823,1.0658019185066223,0.04310894384980202,0.8571428571428572,0.00011813026503659785,0.07153366506099701
1.354422926902771,0.28857049345970154,1.0658524334430695,0.04310135170817375,0.8571428571428572,0.00011202626774320379,0.07152453809976578
1.3544813394546509,0.2885805368423462,1.0659008026123047,0.0430942066013813,0.8571428571428572,0.00010694902448449284,0.07151590287685394
1.354536771774292,0.28859078884124756,1.0659459829330444,0.043087515980005264,0.8571428571428572,0.00010115034092450514,0.07150793075561523
1.354589819908142,0.2886008322238922,1.0659889876842499,0.04308127239346504,0.8571428571428572,9.655299800215289e-05,0.07150047272443771
1.3546403646469116,0.2886105179786682,1.0660298466682434,0.0430753119289875,0.8571428571428572,9.171482815872878e-05,0.07149337977170944
1.3546890020370483,0.2886204719543457,1.0660685300827026,0.04306976869702339,0.8571428571428572,8.702111517777666e-05,0.07148676365613937
1.3547347784042358,0.288629949092865,1.0661048293113708,0.04306462034583092,0.8571428571428572,8.253355917986482e-05,0.07148072868585587
1.3547786474227905,0.288639634847641,1.0661390125751495,0.043059878051280975,0.8571428571428572,7.815136632416397e-05,0.07147520035505295
1.3548201322555542,0.28864869475364685,1.0661714375019073,0.04305528476834297,0.8571428571428572,7.444710354320705e-05,0.07146982103586197
1.3548598289489746,0.28865787386894226,1.0662019550800323,0.04305114969611168,0.8571428571428572,7.028762775007635e-05,0.07146506011486053
1.354897379875183,0.2886667847633362,1.066230595111847,0.04304715618491173,0.8571428571428572,6.674443284282461e-05,0.07146042585372925
1.3549333810806274,0.28867584466934204,1.0662575364112854,0.04304352030158043,0.8571428571428572,6.328066228888929e-05,0.07145627588033676
1.3549672365188599,0.288684219121933,1.0662830173969269,0.043040040880441666,0.8571428571428572,5.9440750192152336e-05,0.07145226001739502
1.3549994230270386,0.28869280219078064,1.066306620836258,0.04303687438368797,0.8571428571428572,5.641153620672412e-05,0.07144870609045029
1.355029821395874,0.28870075941085815,1.0663290619850159,0.043033864349126816,0.8571428571428572,5.298565520206466e-05,0.0714452788233757
1.3550589084625244,0.28870904445648193,1.0663498640060425,0.043031178414821625,0.8571428571428572,5.0451752031221986e-05,0.07144228368997574
1.3550862073898315,0.28871697187423706,1.0663692355155945,0.043028637766838074,0.8571428571428572,4.71560524601955e-05,0.0714394673705101
1.3551121950149536,0.2887243330478668,1.0663878619670868,0.04302619397640228,0.8571428571428572,4.4966829591430724e-05,0.07143674790859222
1.3551369905471802,0.2887322008609772,1.066404789686203,0.04302410036325455,0.8571428571428572,4.213700594846159e-05,0.07143449783325195
1.355160117149353,0.2887394428253174,1.0664206743240356,0.04302211105823517,0.8571428571428572,3.96828654629644e-05,0.07143233716487885
1.3551827669143677,0.28874701261520386,1.0664357542991638,0.0430203340947628,0.8571428571428572,3.731771357706748e-05,0.07143042981624603
1.35520339012146,0.2887539863586426,1.0664494037628174,0.04301873594522476,0.8571428571428572,3.5163917345926166e-05,0.07142879068851471
1.355223536491394,0.28876087069511414,1.06646266579628,0.04301721602678299,0.8571428571428572,3.288001971668564e-05,0.07142721861600876
1.3552420139312744,0.2887673079967499,1.0664747059345245,0.04301579296588898,0.8571428571428572,3.102049231529236e-05,0.07142575085163116
1.3552595376968384,0.2887739837169647,1.0664855539798737,0.04301458224654198,0.8571428571428572,2.9021433874731883e-05,0.07142456620931625
1.3552759885787964,0.2887805104255676,1.0664954781532288,0.04301346093416214,0.8571428571428572,2.7351041353540495e-05,0.07142345607280731
1.355291724205017,0.2887863516807556,1.0665053725242615,0.04301236942410469,0.8571428571428572,2.565898648754228e-05,0.07142239063978195
1.3553063869476318,0.28879255056381226,1.0665138363838196,0.043011534959077835,0.8571428571428572,2.3681139282416552e-05,0.07142165303230286
1.3553203344345093,0.28879833221435547,1.0665220022201538,0.04301073029637337,0.8571428571428572,2.2129956050775945e-05,0.07142092287540436
1.3553334474563599,0.28880417346954346,1.0665292739868164,0.043010011315345764,0.8571428571428572,2.09815534617519e-05,0.07142028212547302
1.3553454875946045,0.2888093590736389,1.0665361285209656,0.04300934821367264,0.8571428571428572,1.9182823962182738e-05,0.07141971588134766
1.355357050895691,0.28881487250328064,1.0665421783924103,0.043008819222450256,0.8571428571428572,1.8459810235071927e-05,0.07141932845115662
1.35536789894104,0.28881996870040894,1.066547930240631,0.04300834611058235,0.8571428571428572,1.6726873582229018e-05,0.07141900062561035
1.3553777933120728,0.2888249456882477,1.066552847623825,0.043007928878068924,0.8571428571428572,1.5648458429495804e-05,0.07141875475645065
1.3553870916366577,0.2888299226760864,1.0665571689605713,0.04300767555832863,0.8571428571428572,1.4452442883339245e-05,0.07141868770122528
1.355395793914795,0.2888343036174774,1.0665614902973175,0.04300733655691147,0.8571428571428572,1.3432727428153157e-05,0.07141847908496857
1.3554041385650635,0.28883883357048035,1.0665653049945831,0.04300711303949356,0.8571428571428572,1.2715890079562087e-05,0.07141841948032379
1.3554117679595947,0.2888433039188385,1.0665684640407562,0.04300694167613983,0.8571428571428572,1.1226473361602984e-05,0.07141844928264618
1.3554190397262573,0.28884777426719666,1.0665712654590607,0.043006859719753265,0.8571428571428572,1.0803067198139615e-05,0.07141858339309692
1.3554255962371826,0.28885167837142944,1.0665739178657532,0.04300679638981819,0.8571428571428572,9.677611160441302e-06,0.07141867280006409
1.3554319143295288,0.2888556122779846,1.0665763020515442,0.04300672933459282,0.8571428571428572,9.075472007680219e-06,0.07141879945993423
1.3554375171661377,0.28885942697525024,1.0665780901908875,0.04300675913691521,0.8571428571428572,8.120090569718741e-06,0.07141904532909393
1.3554428815841675,0.2888631224632263,1.0665797591209412,0.04300679638981819,0.8571428571428572,7.121156158973463e-06,0.07141929864883423
1.3554478883743286,0.2888668179512024,1.0665810704231262,0.04300687089562416,0.8571428571428572,7.236443252622848e-06,0.07141956686973572
1.3554521799087524,0.28887009620666504,1.0665820837020874,0.04300694540143013,0.8571428571428572,6.3458965087193064e-06,0.07141979783773422
1.3554564714431763,0.2888733744621277,1.0665830969810486,0.04300710931420326,0.8571428571428572,5.459047770273173e-06,0.07142021507024765
1.3554604053497314,0.288876473903656,1.0665839314460754,0.043007273226976395,0.8571428571428572,5.166816663404461e-06,0.07142060250043869
1.3554638624191284,0.2888796031475067,1.0665842592716217,0.04300741106271744,0.8571428571428572,4.29062401963165e-06,0.07142095267772675
1.3554670810699463,0.28888288140296936,1.066584199666977,0.043007705360651016,0.8571428571428572,4.180523319519125e-06,0.07142147421836853
1.355469822883606,0.2888852655887604,1.0665845572948456,0.04300785809755325,0.8571428571428572,3.4627853437996237e-06,0.0714217871427536
1.3554726839065552,0.2888883352279663,1.0665843486785889,0.04300815239548683,0.8571428571428572,3.476327492535347e-06,0.07142230123281479
1.3554750680923462,0.28889089822769165,1.0665841698646545,0.04300833120942116,0.8571428571428572,2.9224972877273103e-06,0.07142268121242523
1.3554770946502686,0.288893461227417,1.0665836334228516,0.043008606880903244,0.8571428571428572,2.2187796275829896e-06,0.07142314314842224
1.355479121208191,0.28889593482017517,1.0665831863880157,0.04300890490412712,0.8571428571428572,2.292150838911766e-06,0.07142368704080582
1.3554807901382446,0.2888983488082886,1.066582441329956,0.043009236454963684,0.8571428571428572,1.826866082410561e-06,0.07142423838376999
1.3554823398590088,0.28890079259872437,1.0665815472602844,0.04300956055521965,0.8571428571428572,1.886377845039533e-06,0.07142475992441177
1.3554835319519043,0.28890272974967957,1.0665808022022247,0.04300982132554054,0.8571428571428572,1.0863313946174458e-06,0.0714251920580864
1.3554850816726685,0.28890475630760193,1.0665803253650665,0.043010108172893524,0.8571428571428572,1.5958104313540389e-06,0.0714256539940834
1.3554861545562744,0.28890693187713623,1.0665792226791382,0.043010491877794266,0.8571428571428572,1.0709482012316585e-06,0.07142625004053116
1.3554867506027222,0.28890863060951233,1.0665781199932098,0.04301074892282486,0.8571428571428572,9.055010536940244e-07,0.07142668217420578
1.355487585067749,0.2889105975627899,1.066576987504959,0.04301109537482262,0.8571428571428572,9.249877166439546e-07,0.07142721861600876
1.3554881811141968,0.28891247510910034,1.0665757060050964,0.043011460453271866,0.8571428571428572,8.342557862306421e-07,0.07142778486013412
1.355488896369934,0.2889142632484436,1.0665746331214905,0.04301177337765694,0.8571428571428572,9.220510150953487e-07,0.07142827659845352
1.3554890155792236,0.28891560435295105,1.0665734112262726,0.04301206395030022,0.8571428571428572,9.925635140461964e-07,0.07142870873212814
1.3554898500442505,0.2889174818992615,1.066572368144989,0.04301244392991066,0.8571428571428572,1.0108359447258408e-06,0.0714292898774147
1.35548996925354,0.28891897201538086,1.0665709972381592,0.043012745678424835,0.8571428571428572,1.1345507573423674e-06,0.07142975181341171
1.35548996925354,0.2889202833175659,1.0665696859359741,0.043013058602809906,0.8571428571428572,1.1548976317499182e-06,0.07143022865056992
1.3554898500442505,0.2889217734336853,1.0665680766105652,0.043013427406549454,0.8571428571428572,1.3081189536023885e-06,0.0714307352900505
1.3554898500442505,0.28892290592193604,1.0665669441223145,0.04301368072628975,0.8571428571428572,1.220792910316959e-06,0.07143115252256393
1.3554896116256714,0.28892412781715393,1.0665654838085175,0.0430140383541584,0.8571428571428572,1.5269300774889416e-06,0.07143165916204453
1.3554894924163818,0.28892555832862854,1.0665639340877533,0.04301440343260765,0.8571428571428572,1.247424279426923e-06,0.07143217325210571
1.3554893732070923,0.2889265716075897,1.0665628015995026,0.04301464930176735,0.8571428571428572,1.7296856640314218e-06,0.07143256813287735
1.3554891347885132,0.2889276444911957,1.0665614902973175,0.043014951050281525,0.8571428571428572,1.5467772982447059e-06,0.07143300026655197
1.355488657951355,0.28892892599105835,1.0665597319602966,0.04301532357931137,0.8571428571428572,1.455916844861349e-06,0.07143352180719376
1.3554881811141968,0.28892961144447327,1.0665585696697235,0.04301554337143898,0.8571428571428572,1.6937207192313508e-06,0.07143385708332062
1.3554879426956177,0.2889308035373688,1.066557139158249,0.04301586374640465,0.8571428571428572,1.6949140899669146e-06,0.07143434882164001
1.3554874658584595,0.28893184661865234,1.0665556192398071,0.043016236275434494,0.8571428571428572,1.7219114170075045e-06,0.07143484055995941
1.3554869890213013,0.2889326512813568,1.0665543377399445,0.04301648214459419,0.8571428571428572,1.5951324030538672e-06,0.07143519818782806
1.355486273765564,0.2889333665370941,1.0665529072284698,0.043016716837882996,0.8571428571428572,1.6629269339318853e-06,0.07143552601337433
1.3554856777191162,0.28893429040908813,1.066551387310028,0.04301704838871956,0.8571428571428572,1.8370058114669519e-06,0.07143600285053253
1.355485200881958,0.28893476724624634,1.0665504336357117,0.04301725700497627,0.8571428571428572,1.7414320154784946e-06,0.07143627107143402
1.3554847240447998,0.2889358401298523,1.0665488839149475,0.04301762953400612,0.8571428571428572,0.04707060754299164,0.07143678516149521
1.355484127998352,0.2889363467693329,1.0665477812290192,0.04301784187555313,0.8571428571428572,0.046376269310712814,0.07143710553646088
1.3554835319519043,0.2889372408390045,1.0665462911128998,0.043018124997615814,0.8571428571428572,0.04789343103766441,0.0714375302195549
1.355482816696167,0.28893744945526123,1.0665453672409058,0.04301828891038895,0.8571428571428572,0.04714109003543854,0.07143775373697281
1.3554822206497192,0.28893834352493286,1.0665438771247864,0.04301859438419342,0.8571428571428572,0.04735499247908592,0.07143817842006683
1.3554816246032715,0.2889387607574463,1.0665428638458252,0.04301878437399864,0.8571428571428572,0.046430643647909164,0.07143842428922653
1.3554807901382446,0.2889392375946045,1.0665415525436401,0.04301903396844864,0.8571428571428572,0.044658396393060684,0.07143877446651459
0.5784055590629578,1.0362539291381836,-0.45784837007522583,0.7016279697418213,0.8809523809523809,0.0449238121509552,0.8210280537605286
0.582641065120697,1.0270774364471436,-0.44443637132644653,0.7206094264984131,0.9047619047619048,0.04320397228002548,0.8421807885169983
0.589245617389679,1.019714593887329,-0.43046897649765015,0.7314208149909973,0.9047619047619048,0.044224005192518234,0.8541300892829895
0.5969035029411316,1.0149235725402832,-0.4180200695991516,0.7327278256416321,0.9047619047619048,0.03830370306968689,0.8541151285171509
0.6039865016937256,1.0050419569015503,-0.4010554552078247,0.7245838642120361,0.9047619047619048,0.03416484594345093,0.8422549366950989
0.6082171201705933,0.9878162145614624,-0.37959909439086914,0.707404375076294,0.9047619047619048,0.030995484441518784,0.8174964785575867
0.6053102016448975,0.9648850560188293,-0.3595748543739319,0.6872252225875854,0.9047619047619048,0.03132127597928047,0.786695659160614
0.5989899039268494,0.9473687410354614,-0.34837883710861206,0.6688802242279053,0.9047619047619048,0.0279695987701416,0.7621530294418335
0.5990617871284485,0.9281750321388245,-0.329113245010376,0.6534066200256348,0.9047619047619048,0.026026571169495583,0.7449226975440979
0.6055425405502319,0.9080443978309631,-0.3025018572807312,0.6417863368988037,0.9047619047619048,0.023985864594578743,0.7310221791267395
0.6158863306045532,0.8851925134658813,-0.2693061828613281,0.6307825446128845,0.9047619047619048,0.02320033684372902,0.7163197994232178
0.6247057914733887,0.8548677563667297,-0.23016196489334106,0.6187612414360046,0.9047619047619048,0.023834718391299248,0.6996394395828247
0.6333307027816772,0.8295853734016418,-0.1962546706199646,0.6030734181404114,0.9047619047619048,0.021490145474672318,0.6897217631340027
0.6409114003181458,0.8113638162612915,-0.17045241594314575,0.5765018463134766,0.9047619047619048,0.01988944225013256,0.6713334918022156
0.6499969959259033,0.7952808737754822,-0.14528387784957886,0.5505059361457825,0.9047619047619048,0.019593963399529457,0.6414551734924316
0.6560586094856262,0.7834020853042603,-0.12734347581863403,0.5307531356811523,0.9047619047619048,0.020579859614372253,0.6178358197212219
0.6600300073623657,0.7744143605232239,-0.11438435316085815,0.5139154195785522,0.9047619047619048,0.02318536303937435,0.5998596549034119
0.6636121273040771,0.764575719833374,-0.10096359252929688,0.49990224838256836,0.9047619047619048,0.02474846877157688,0.5858680009841919
0.6790141463279724,0.7556852102279663,-0.0766710638999939,0.4868508577346802,0.9047619047619048,0.02573862113058567,0.5713767409324646
0.6897510290145874,0.7458128333091736,-0.05606180429458618,0.47477009892463684,0.9047619047619048,0.0248817577958107,0.5568971633911133
0.6976562142372131,0.7354320883750916,-0.03777587413787842,0.4631637930870056,0.9047619047619048,0.022259891033172607,0.5410561561584473
0.7035547494888306,0.7243329286575317,-0.020778179168701172,0.45265641808509827,0.9047619047619048,0.022603768855333328,0.5232834219932556
0.7088944911956787,0.7124949097633362,-0.0036004185676574707,0.44261670112609863,0.9047619047619048,0.018343931064009666,0.5043492913246155
0.7156665921211243,0.7005165219306946,0.015150070190429688,0.4310986399650574,0.9047619047619048,0.0221745353192091,0.49046972393989563
0.7221068143844604,0.6946049332618713,0.02750188112258911,0.4093964695930481,0.9047619047619048,0.028819236904382706,0.4803396761417389
0.7257032990455627,0.6891135573387146,0.036589741706848145,0.3816663920879364,0.9047619047619048,0.02746347337961197,0.46882450580596924
0.7270146608352661,0.6936391592025757,0.03337550163269043,0.36290696263313293,0.9047619047619048,0.02301778271794319,0.45914387702941895
0.7209522128105164,0.7009537816047668,0.01999843120574951,0.35730165243148804,0.9047619047619048,0.017728276550769806,0.4572935700416565
0.7073817849159241,0.7074944376945496,-0.00011265277862548828,0.3597961366176605,0.9285714285714286,0.01647965796291828,0.46057549118995667
0.6914845705032349,0.7109962701797485,-0.019511699676513672,0.36393600702285767,0.9285714285714286,0.014754231087863445,0.46239879727363586
0.672598123550415,0.7161504626274109,-0.04355233907699585,0.36962491273880005,0.9285714285714286,0.014872805215418339,0.4647122025489807
0.6541815996170044,0.7206771969795227,-0.06649559736251831,0.37576091289520264,0.9047619047619048,0.013213062658905983,0.4663347005844116
0.6374449729919434,0.719291090965271,-0.08184611797332764,0.37773701548576355,0.9047619047619048,0.013683950528502464,0.4642212986946106
0.6187207102775574,0.7169975638389587,-0.09827685356140137,0.37746545672416687,0.9047619047619048,0.013673564419150352,0.4603012502193451
0.5966548323631287,0.7149614691734314,-0.11830663681030273,0.37602126598358154,0.9047619047619048,0.013050875626504421,0.45494288206100464
0.5703071355819702,0.7135246396064758,-0.14321750402450562,0.3749240040779114,0.9047619047619048,0.012048020027577877,0.45001935958862305
0.5418514013290405,0.7136972546577454,-0.17184585332870483,0.37427589297294617,0.9047619047619048,0.011263065971434116,0.4455150067806244
0.5132587552070618,0.7158516645431519,-0.2025929093360901,0.375872939825058,0.9047619047619048,0.008962813764810562,0.44410908222198486
0.49078160524368286,0.7180989980697632,-0.22731739282608032,0.38029882311820984,0.9047619047619048,0.010597866959869862,0.4471766948699951
0.4668389856815338,0.7235944271087646,-0.25675544142723083,0.38909608125686646,0.8809523809523809,0.010803301818668842,0.4564860463142395
0.4548845589160919,0.7272329926490784,-0.27234843373298645,0.3990214169025421,0.8809523809523809,0.011364192701876163,0.465959370136261
0.4510573744773865,0.7329539656639099,-0.28189659118652344,0.4082792103290558,0.8809523809523809,0.011872059665620327,0.4732525646686554
0.4735253155231476,0.7405356764793396,-0.267010360956192,0.41548171639442444,0.8809523809523809,0.012029883451759815,0.478173166513443
0.49828392267227173,0.7471539974212646,-0.24887007474899292,0.419955849647522,0.8809523809523809,0.010830821469426155,0.48117607831954956
0.5307932496070862,0.7562687397003174,-0.2254754900932312,0.4236089587211609,0.8809523809523809,0.00974311027675867,0.4847753047943115
0.5606626272201538,0.7685135006904602,-0.2078508734703064,0.4270555078983307,0.8809523809523809,0.009847432374954224,0.48816418647766113
0.5885555744171143,0.7792194485664368,-0.1906638741493225,0.42973950505256653,0.8809523809523809,0.012097752653062344,0.4910286068916321
0.6121074557304382,0.7871173620223999,-0.17500990629196167,0.4314705431461334,0.8809523809523809,0.01929292269051075,0.4927250146865845
0.6310383081436157,0.7950466871261597,-0.16400837898254395,0.43257981538772583,0.8809523809523809,0.024510573595762253,0.4943268299102783
0.6455473899841309,0.8004682064056396,-0.1549208164215088,0.43185490369796753,0.8809523809523809,0.02689491957426071,0.4948883652687073
0.6551668047904968,0.8035234808921814,-0.14835667610168457,0.4292371869087219,0.8809523809523809,0.02614760771393776,0.49411988258361816
0.6609767079353333,0.8034922480583191,-0.14251554012298584,0.4261191785335541,0.8809523809523809,0.024682097136974335,0.49354615807533264
0.6632639169692993,0.8051717281341553,-0.14190781116485596,0.4220995306968689,0.8809523809523809,0.02363690920174122,0.4923664927482605
0.6630585789680481,0.8118016719818115,-0.14874309301376343,0.4173681437969208,0.9047619047619048,0.02288207970559597,0.4907040596008301
0.660256028175354,0.8191642165184021,-0.1589081883430481,0.41243499517440796,0.9285714285714286,0.02239520102739334,0.4886627495288849
0.6562325954437256,0.8281822800636292,-0.17194968461990356,0.40908631682395935,0.9285714285714286,0.022160299122333527,0.4879072606563568
0.6530249118804932,0.8368530869483948,-0.1838281750679016,0.406587153673172,0.9285714285714286,0.021788444370031357,0.48807471990585327
0.6501027941703796,0.8446705341339111,-0.1945677399635315,0.40411558747291565,0.9523809523809523,0.02141001634299755,0.4884233772754669
0.647713303565979,0.8523246049880981,-0.20461130142211914,0.40118637681007385,0.9523809523809523,0.02112327143549919,0.4885466992855072
0.6467007398605347,0.8595328330993652,-0.21283209323883057,0.3983709514141083,0.9523809523809523,0.020675910636782646,0.4890230596065521
0.6466073989868164,0.8657069206237793,-0.2190995216369629,0.3957556188106537,0.9523809523809523,0.01772836595773697,0.48945680260658264
0.6477781534194946,0.8715658783912659,-0.22378772497177124,0.3934306204319,0.9523809523809523,0.0164484903216362,0.4900919497013092
0.6501790285110474,0.8766658306121826,-0.22648680210113525,0.3910854458808899,0.9523809523809523,0.01634647510945797,0.49054792523384094
0.6533589363098145,0.8811534643173218,-0.22779452800750732,0.38896888494491577,0.9523809523809523,0.016041003167629242,0.49089565873146057
0.656955897808075,0.8838838338851929,-0.22692793607711792,0.3866022229194641,0.9523809523809523,0.01616646721959114,0.4905293583869934
0.6605389714241028,0.8846954107284546,-0.2241564393043518,0.38417044281959534,0.9523809523809523,0.019981948658823967,0.4895938038825989
0.6645014882087708,0.8841190338134766,-0.2196175456047058,0.3816017508506775,0.9523809523809523,0.022849800065159798,0.4880627393722534
0.6683266758918762,0.8824390172958374,-0.21411234140396118,0.37916889786720276,0.9523809523809523,0.022904831916093826,0.4862174093723297
0.6707721948623657,0.879874050617218,-0.2091018557548523,0.37687698006629944,0.9523809523809523,0.022407153621315956,0.48396772146224976
0.6710349321365356,0.8772335648536682,-0.20619863271713257,0.374841570854187,0.9523809523809523,0.02203252725303173,0.4814581274986267
0.6698408722877502,0.8744670748710632,-0.204626202583313,0.3731401860713959,0.9523809523809523,0.02151750773191452,0.47886693477630615
0.6680191159248352,0.8718191385269165,-0.2038000226020813,0.3718567490577698,0.9523809523809523,0.017933577299118042,0.47640174627304077
0.6657989025115967,0.8698423504829407,-0.204043447971344,0.3712250590324402,0.9523809523809523,0.014187758788466454,0.47435563802719116
0.6633226275444031,0.8691064715385437,-0.20578384399414062,0.3709920346736908,0.9523809523809523,0.013372475281357765,0.47246676683425903
0.6600158214569092,0.8678441047668457,-0.20782828330993652,0.37076395750045776,0.9523809523809523,0.013825472444295883,0.46991151571273804
0.6560313701629639,0.8657286167144775,-0.20969724655151367,0.370341956615448,0.9523809523809523,0.013682608492672443,0.46690407395362854
0.6517422795295715,0.8635230660438538,-0.21178078651428223,0.369965136051178,0.9523809523809523,0.013527206145226955,0.46394315361976624
0.6471775770187378,0.8612015843391418,-0.21402400732040405,0.3697561025619507,0.9523809523809523,0.013259241357445717,0.4611666202545166
0.6428127288818359,0.8600674271583557,-0.21725469827651978,0.3700302243232727,0.9523809523809523,0.013267052359879017,0.45907801389694214
0.6405348777770996,0.862175703048706,-0.22164082527160645,0.37133434414863586,0.9523809523809523,0.013493616133928299,0.4587912857532501
0.6403942108154297,0.866900622844696,-0.22650641202926636,0.37341824173927307,0.9523809523809523,0.012773673050105572,0.46022799611091614
0.6403650641441345,0.8696491122245789,-0.22928404808044434,0.3754653036594391,0.9523809523809523,0.011988269165158272,0.4614533483982086
0.6403631567955017,0.8715296983718872,-0.2311665415763855,0.37757936120033264,0.9523809523809523,0.011911391280591488,0.4628137946128845
0.6404701471328735,0.8734680414199829,-0.23299789428710938,0.37996312975883484,0.9523809523809523,0.010996716096997261,0.4645908772945404
0.641506552696228,0.8780362010002136,-0.2365296483039856,0.3833805024623871,0.9523809523809523,0.010816708207130432,0.4680386185646057
0.6422126293182373,0.8806617856025696,-0.23844915628433228,0.38661834597587585,0.9523809523809523,0.010651888325810432,0.4711383879184723
0.641828179359436,0.8811123371124268,-0.23928415775299072,0.3893490731716156,0.9523809523809523,0.009897689335048199,0.4732401967048645
0.6405705213546753,0.8812640905380249,-0.2406935691833496,0.3921858072280884,0.9523809523809523,0.008567717857658863,0.47549569606781006
0.6388341188430786,0.8809016346931458,-0.24206751585006714,0.39485058188438416,0.9523809523809523,0.00832132063806057,0.47758063673973083
0.636715829372406,0.8814780712127686,-0.24476224184036255,0.39785999059677124,0.9523809523809523,0.008247986435890198,0.4804878830909729
0.6342399716377258,0.8835387229919434,-0.24929875135421753,0.40171563625335693,0.9523809523809523,0.007956533692777157,0.48500436544418335
0.6321589946746826,0.8832194209098816,-0.251060426235199,0.4052371382713318,0.9523809523809523,0.010210951790213585,0.48893848061561584
0.6302145719528198,0.8951794505119324,-0.26496487855911255,0.4089277982711792,0.9523809523809523,0.015743505209684372,0.4930700659751892
0.6288324594497681,0.9071324467658997,-0.2782999873161316,0.4126649796962738,0.9523809523809523,0.01720832660794258,0.49727049469947815
0.6275780200958252,0.918102502822876,-0.2905244827270508,0.41624200344085693,0.9523809523809523,0.01773119904100895,0.5012816190719604
0.6264633536338806,0.9258654713630676,-0.299402117729187,0.41916295886039734,0.9523809523809523,0.026712467893958092,0.5045480132102966
0.624771237373352,0.930732786655426,-0.305961549282074,0.42148497700691223,0.9523809523809523,0.03059847466647625,0.5072991251945496
0.6228095293045044,0.9369869828224182,-0.3141774535179138,0.42397528886795044,0.9523809523809523,0.029359765350818634,0.5106520056724548
0.621209979057312,0.9427300691604614,-0.3215200901031494,0.4255145788192749,0.9523809523809523,0.027552083134651184,0.5124451518058777
0.6198805570602417,0.9485839009284973,-0.3287033438682556,0.4261844754219055,0.9523809523809523,0.029573403298854828,0.514187216758728
0.618818461894989,0.9551132917404175,-0.33629482984542847,0.42531344294548035,0.9523809523809523,0.028589949011802673,0.5151054263114929
0.6184285283088684,0.9621378183364868,-0.3437092900276184,0.42326730489730835,0.9523809523809523,0.027011878788471222,0.5152981877326965
0.6184887290000916,0.9696779847145081,-0.3511892557144165,0.4200149178504944,0.9523809523809523,0.026151016354560852,0.5136568546295166
0.6193049550056458,0.9765450358390808,-0.35724008083343506,0.41453009843826294,0.9523809523809523,0.026000142097473145,0.510528028011322
0.6212955713272095,0.981560230255127,-0.3602646589279175,0.40608325600624084,0.9523809523809523,0.020336993038654327,0.5043417811393738
0.6237348914146423,0.9861224293708801,-0.3623875379562378,0.39697450399398804,0.9523809523809523,0.02069731056690216,0.49617376923561096
0.6264404654502869,0.9903823733329773,-0.36394190788269043,0.388823539018631,0.9523809523809523,0.022856859490275383,0.4872056543827057
0.6307626962661743,0.9921287298202515,-0.36136603355407715,0.381107896566391,0.9523809523809523,0.02799004688858986,0.47680673003196716
0.6352794766426086,0.9931348562240601,-0.3578553795814514,0.37688666582107544,0.9285714285714286,0.025899039581418037,0.46993595361709595
0.639609694480896,0.9939650297164917,-0.3543553352355957,0.37609151005744934,0.9285714285714286,0.02444463223218918,0.46826300024986267
0.6450822949409485,0.9974919557571411,-0.3524096608161926,0.3784079849720001,0.9285714285714286,0.020980698987841606,0.47265419363975525
0.6522232294082642,1.008191466331482,-0.3559682369232178,0.38327282667160034,0.9285714285714286,0.019403940066695213,0.4825874865055084
0.6580880284309387,1.0235158205032349,-0.36542779207229614,0.38847196102142334,0.9285714285714286,0.01813630200922489,0.49342694878578186
0.662834644317627,1.0395748615264893,-0.3767402172088623,0.3947785198688507,0.9285714285714286,0.017092294991016388,0.5064660906791687
0.6668528318405151,1.0545384883880615,-0.3876856565475464,0.40153396129608154,0.9285714285714286,0.017732029780745506,0.5205422639846802
0.670818030834198,1.0675991773605347,-0.39678114652633667,0.4085105061531067,0.9285714285714286,0.017800504341721535,0.5350714325904846
0.6736072301864624,1.0795561075210571,-0.4059488773345947,0.4152567982673645,0.9285714285714286,0.02028791233897209,0.5485737323760986
0.6758692860603333,1.0921496152877808,-0.4162803292274475,0.42228949069976807,0.9285714285714286,0.02327856235206127,0.5618120431900024
0.6768590807914734,1.1051421165466309,-0.42828303575515747,0.4292495846748352,0.9285714285714286,0.02352113462984562,0.5741523504257202
0.6777883768081665,1.1162301301956177,-0.43844175338745117,0.4354470670223236,0.9285714285714286,0.026293177157640457,0.5846948623657227
0.6787260174751282,1.1264723539352417,-0.4477463364601135,0.4414159655570984,0.9285714285714286,0.02702239528298378,0.594367265701294
0.6795040369033813,1.1362683773040771,-0.4567643404006958,0.4471670389175415,0.9285714285714286,0.03131701797246933,0.6032323837280273
0.6808367371559143,1.144788384437561,-0.46395164728164673,0.45272713899612427,0.9285714285714286,0.02990361861884594,0.611431360244751
0.6865074634552002,1.1520055532455444,-0.46549808979034424,0.457761287689209,0.9285714285714286,0.029049595817923546,0.6185070276260376
0.6939294934272766,1.156317114830017,-0.4623876214027405,0.4619362950325012,0.9285714285714286,0.028146494179964066,0.6241855621337891
0.7024005055427551,1.1579121351242065,-0.4555116295814514,0.4652818441390991,0.9285714285714286,0.031898558139801025,0.6291075944900513
0.7106214761734009,1.1594250202178955,-0.44880354404449463,0.4685964584350586,0.9285714285714286,0.029947878792881966,0.6338622570037842
0.7190420031547546,1.160081386566162,-0.44103938341140747,0.47183477878570557,0.9285714285714286,0.02991790696978569,0.6384148597717285
0.7278773784637451,1.159523367881775,-0.4316459894180298,0.4750123918056488,0.9285714285714286,0.02927429787814617,0.6429345607757568
0.7383507490158081,1.1552903652191162,-0.4169396162033081,0.47788405418395996,0.9285714285714286,0.031759876757860184,0.6472210884094238
0.7486015558242798,1.1508177518844604,-0.40221619606018066,0.480462908744812,0.9285714285714286,0.031618837267160416,0.6515323519706726
0.7594009041786194,1.1454263925552368,-0.38602548837661743,0.4815617501735687,0.9285714285714286,0.0317840576171875,0.6549793481826782
0.7705487012863159,1.1421087980270386,-0.37156009674072266,0.48270854353904724,0.9285714285714286,0.03351535275578499,0.6592826843261719
0.7842366695404053,1.1412389278411865,-0.35700225830078125,0.48449206352233887,0.9285714285714286,0.032278187572956085,0.6659528613090515
0.7982946634292603,1.1447491645812988,-0.3464545011520386,0.48756319284439087,0.9285714285714286,0.031655628234148026,0.6746052503585815
0.8132529854774475,1.1501660346984863,-0.3369130492210388,0.49152445793151855,0.9285714285714286,0.043528519570827484,0.6838083863258362
0.8280943632125854,1.1548733711242676,-0.32677900791168213,0.49502184987068176,0.9047619047619048,0.05035913735628128,0.6915777921676636
0.8424347639083862,1.1600127220153809,-0.31757795810699463,0.4995054602622986,0.9047619047619048,0.050958674401044846,0.6993712186813354
0.8559272289276123,1.1613821983337402,-0.30545496940612793,0.5028504133224487,0.9047619047619048,0.050085898488759995,0.7031286358833313
0.8695879578590393,1.1602216958999634,-0.2906337380409241,0.5066953897476196,0.9047619047619048,0.05410722643136978,0.7045453190803528
0.8912951946258545,1.1550304889678955,-0.263735294342041,0.5094386339187622,0.9047619047619048,0.05305958166718483,0.7035998702049255
0.9157434701919556,1.1493252515792847,-0.2335817813873291,0.5133489370346069,0.9047619047619048,0.050783444195985794,0.7050365805625916
0.9420522451400757,1.1422317028045654,-0.20017945766448975,0.5177243947982788,0.9047619047619048,0.047749925404787064,0.7084051370620728
0.9616178274154663,1.142031192779541,-0.1804133653640747,0.5265496969223022,0.9047619047619048,0.04441860318183899,0.7168870568275452
0.9728797078132629,1.1328258514404297,-0.15994614362716675,0.5349496006965637,0.9047619047619048,0.04156025871634483,0.7224614024162292
0.9825232625007629,1.1235195398330688,-0.1409962773323059,0.544921875,0.9285714285714286,0.03834512457251549,0.7292806506156921
0.9911385774612427,1.1208021640777588,-0.1296635866165161,0.5576779842376709,0.9285714285714286,0.035929907113313675,0.738804280757904
0.9965521097183228,1.1201884746551514,-0.12363636493682861,0.5727589726448059,0.9285714285714286,0.033379487693309784,0.749016523361206
0.998138427734375,1.1220200061798096,-0.12388157844543457,0.5892261862754822,0.9285714285714286,0.0323503203690052,0.7606254816055298
0.9957759976387024,1.1228488683700562,-0.12707287073135376,0.6041814088821411,0.9285714285714286,0.03570901229977608,0.7707016468048096
0.9926502704620361,1.1209529638290405,-0.1283026933670044,0.6163352727890015,0.9285714285714286,0.034337129443883896,0.7783039212226868
0.9903574585914612,1.1155552864074707,-0.12519782781600952,0.6249963641166687,0.9285714285714286,0.031191732734441757,0.7833405137062073
0.9911696910858154,1.1106656789779663,-0.11949598789215088,0.6319565773010254,0.9285714285714286,0.03298842906951904,0.7875401377677917
0.9953055381774902,1.105639100074768,-0.11033356189727783,0.6367901563644409,0.9285714285714286,0.03463229537010193,0.7905318737030029
1.0032795667648315,1.0986387729644775,-0.095359206199646,0.6397848129272461,0.9285714285714286,0.03384684771299362,0.7926530241966248
1.0118931531906128,1.088321566581726,-0.07642841339111328,0.6406944990158081,0.9285714285714286,0.03343094512820244,0.7936567664146423
1.0219547748565674,1.0769437551498413,-0.054988980293273926,0.6403611302375793,0.9285714285714286,0.03223945572972298,0.7939708828926086
1.0343165397644043,1.0611976385116577,-0.026881098747253418,0.6388551592826843,0.9285714285714286,0.0335996076464653,0.7933412790298462
1.0454814434051514,1.0441547632217407,0.0013266801834106445,0.636112630367279,0.9285714285714286,0.036911845207214355,0.7915193438529968
1.055497646331787,1.0244168043136597,0.03108084201812744,0.6327412724494934,0.9047619047619048,0.03336327150464058,0.7889844179153442
1.0655601024627686,0.9906999468803406,0.07486015558242798,0.6294474005699158,0.9047619047619048,0.030762244015932083,0.7860406041145325
1.0749077796936035,0.9591870307922363,0.11572074890136719,0.6260497570037842,0.9047619047619048,0.028952982276678085,0.7822454571723938
1.0825997591018677,0.9336453080177307,0.14895445108413696,0.6225355863571167,0.9047619047619048,0.027848990634083748,0.7779287099838257
1.088602900505066,0.9099776744842529,0.178625226020813,0.6182475090026855,0.9047619047619048,0.025666410103440285,0.7730798125267029
1.093957781791687,0.8877165913581848,0.2062411904335022,0.6134565472602844,0.9047619047619048,0.026261160150170326,0.7682499289512634
1.1011366844177246,0.8685768246650696,0.23255985975265503,0.6083282828330994,0.8809523809523809,0.026736043393611908,0.7630634903907776
1.1118931770324707,0.8515827655792236,0.26031041145324707,0.602741539478302,0.8809523809523809,0.027541393414139748,0.7568979859352112
1.1225366592407227,0.8338936567306519,0.2886430025100708,0.5950930714607239,0.8809523809523809,0.027051886543631554,0.7489331960678101
1.132761836051941,0.8190088868141174,0.3137529492378235,0.587315559387207,0.8571428571428572,0.027679264545440674,0.7407494783401489
1.14299738407135,0.8070284128189087,0.3359689712524414,0.5797250866889954,0.8571428571428572,0.030379828065633774,0.7326122522354126
1.1533405780792236,0.797643780708313,0.35569679737091064,0.5727723836898804,0.8571428571428572,0.03250160440802574,0.7251343131065369
1.1633734703063965,0.7905992865562439,0.3727741837501526,0.566451370716095,0.8571428571428572,0.031191375106573105,0.7185274958610535
1.1746803522109985,0.7825864553451538,0.3920938968658447,0.560319721698761,0.8571428571428572,0.02979579009115696,0.7129112482070923
1.186911940574646,0.7757657170295715,0.41114622354507446,0.5548741221427917,0.8571428571428572,0.028089335188269615,0.7082634568214417
1.1996163129806519,0.7717469334602356,0.42786937952041626,0.5500040650367737,0.8571428571428572,0.026157597079873085,0.7045175433158875
1.211708426475525,0.7704014182090759,0.441307008266449,0.5456607937812805,0.8571428571428572,0.02425205521285534,0.7014822363853455
1.2235790491104126,0.7701044678688049,0.45347458124160767,0.5418409705162048,0.8571428571428572,0.023618405684828758,0.6991657018661499
1.2370373010635376,0.7707495093345642,0.4662877917289734,0.5377583503723145,0.8571428571428572,0.025278957560658455,0.6973227262496948
1.2510493993759155,0.7706474661827087,0.4804019331932068,0.533612847328186,0.8571428571428572,0.026028724387288094,0.6959252953529358
1.2634377479553223,0.7704614400863647,0.4929763078689575,0.5300986766815186,0.8571428571428572,0.028221525251865387,0.6949540972709656
1.274311900138855,0.7705139517784119,0.5037979483604431,0.5271391272544861,0.8571428571428572,0.029879458248615265,0.6943090558052063
1.284533977508545,0.7701045870780945,0.5144293904304504,0.5248286724090576,0.8571428571428572,0.027162164449691772,0.6940708756446838
1.2944202423095703,0.7690872550010681,0.5253329873085022,0.5228856801986694,0.8571428571428572,0.024761322885751724,0.6940430402755737
1.3031047582626343,0.7676668763160706,0.5354378819465637,0.52189701795578,0.8571428571428572,0.02270042523741722,0.6944509744644165
1.3108913898468018,0.7657554745674133,0.5451359152793884,0.521793782711029,0.8571428571428572,0.0215285811573267,0.6952047944068909
1.3209466934204102,0.7624448537826538,0.5585018396377563,0.5216822028160095,0.8571428571428572,0.024252479895949364,0.6959107518196106
1.3322681188583374,0.758270800113678,0.5739973187446594,0.521538257598877,0.8571428571428572,0.02488618530333042,0.6962778568267822
1.346428632736206,0.752780020236969,0.5936486124992371,0.5202627778053284,0.8571428571428572,0.022031204774975777,0.6953555941581726
1.3640393018722534,0.746647298336029,0.6173920035362244,0.518462061882019,0.8571428571428572,0.020590411499142647,0.6934636235237122
1.382615566253662,0.7402722239494324,0.6423433423042297,0.5157477855682373,0.8571428571428572,0.02029052935540676,0.6901151537895203
1.3992642164230347,0.7323423624038696,0.666921854019165,0.5108019113540649,0.8571428571428572,0.02006499655544758,0.6836429834365845
1.4129582643508911,0.7234698534011841,0.689488410949707,0.5050551295280457,0.8571428571428572,0.017833804711699486,0.6752520203590393
1.42361319065094,0.713926374912262,0.709686815738678,0.49920645356178284,0.8571428571428572,0.018553266301751137,0.6658475399017334
1.4336460828781128,0.7038286924362183,0.7298173904418945,0.49339088797569275,0.8571428571428572,0.017338404431939125,0.654395341873169
1.4423431158065796,0.6930276155471802,0.7493155002593994,0.4892076849937439,0.8571428571428572,0.014236410148441792,0.6432502269744873
1.4474413394927979,0.6835319995880127,0.7639093399047852,0.4860530197620392,0.8571428571428572,0.014302635565400124,0.6339126825332642
1.4508395195007324,0.6748360395431519,0.7760034799575806,0.48352593183517456,0.8571428571428572,0.01613452658057213,0.6261641979217529
1.4534375667572021,0.6654479503631592,0.787989616394043,0.481931209564209,0.8571428571428572,0.014068136923015118,0.6202858686447144
1.455145239830017,0.6560430526733398,0.7991021871566772,0.4805566072463989,0.8571428571428572,0.013996152207255363,0.6157684326171875
1.4545161724090576,0.6476882696151733,0.8068279027938843,0.4782958924770355,0.8571428571428572,0.016878660768270493,0.6121590733528137
1.4524942636489868,0.6395254135131836,0.8129688501358032,0.47419512271881104,0.8571428571428572,0.01816035434603691,0.6084787249565125
1.4495769739151,0.6326238512992859,0.8169531226158142,0.4683750867843628,0.8571428571428572,0.016237713396549225,0.6045233011245728
1.4446250200271606,0.6273630857467651,0.8172619342803955,0.46177566051483154,0.8571428571428572,0.015323762781918049,0.6000146269798279
1.4393376111984253,0.6225847005844116,0.8167529106140137,0.4540143311023712,0.8571428571428572,0.013839837163686752,0.5936816930770874
1.4346212148666382,0.618581235408783,0.8160399794578552,0.4454827904701233,0.8571428571428572,0.013996248133480549,0.5850866436958313
1.4284518957138062,0.6160240173339844,0.8124278783798218,0.43707409501075745,0.8571428571428572,0.01524606067687273,0.5748447179794312
1.4213671684265137,0.6106294393539429,0.8107377290725708,0.42867642641067505,0.8571428571428572,0.016011690720915794,0.5630883574485779
1.4122729301452637,0.6020930409431458,0.8101798892021179,0.41973668336868286,0.8571428571428572,0.02323341742157936,0.5499407052993774
1.401181936264038,0.5921642184257507,0.8090177178382874,0.4106605648994446,0.8571428571428572,0.02358713373541832,0.5365157127380371
1.3875828981399536,0.5829411745071411,0.8046417236328125,0.40321892499923706,0.8571428571428572,0.022245369851589203,0.5255929827690125
1.371375322341919,0.5746251940727234,0.7967501282691956,0.39752447605133057,0.8571428571428572,0.021136412397027016,0.5175935626029968
1.3525830507278442,0.5685790181159973,0.7840040326118469,0.3937247395515442,0.8571428571428572,0.020385222509503365,0.5125625729560852
1.3483803272247314,0.565121591091156,0.7832587361335754,0.39236462116241455,0.8571428571428572,0.019685378298163414,0.5112268328666687
1.3503193855285645,0.5635436177253723,0.7867757678031921,0.39333775639533997,0.8571428571428572,0.018998203799128532,0.5135785341262817
1.3498607873916626,0.5625870227813721,0.7872737646102905,0.3957245945930481,0.8571428571428572,0.01825767196714878,0.5178548097610474
1.3483189344406128,0.5618830323219299,0.7864359021186829,0.39814621210098267,0.8571428571428572,0.017446346580982208,0.5214952230453491
1.3476656675338745,0.5632467269897461,0.7844189405441284,0.39872393012046814,0.8571428571428572,0.01656205952167511,0.5215474963188171
1.3498066663742065,0.5635687708854675,0.786237895488739,0.3984311819076538,0.8571428571428572,0.01563015580177307,0.5199798941612244
1.353758454322815,0.5636608600616455,0.7900975942611694,0.39970195293426514,0.8571428571428572,0.014670073054730892,0.5210239887237549
1.3568185567855835,0.5635054111480713,0.7933131456375122,0.40203455090522766,0.8571428571428572,0.013403489254415035,0.5238925218582153
1.3604358434677124,0.5629695653915405,0.7974662780761719,0.4045017659664154,0.8571428571428572,0.0823439508676529,0.5269815325737
1.3652682304382324,0.5619813799858093,0.8032868504524231,0.4067435562610626,0.8571428571428572,0.057971931993961334,0.5296505689620972
1.3713113069534302,0.5605911612510681,0.8107201457023621,0.40868905186653137,0.8571428571428572,0.0613982155919075,0.5318101048469543
1.3781278133392334,0.5589628219604492,0.8191649913787842,0.4103485345840454,0.8571428571428572,0.07321187853813171,0.5335448980331421
1.3851417303085327,0.5571321845054626,0.8280095458030701,0.4117714464664459,0.8571428571428572,0.07619406282901764,0.5349487066268921
1.3918746709823608,0.5550768971443176,0.8367977738380432,0.413047194480896,0.8571428571428572,0.08255628496408463,0.5361380577087402
1.3984333276748657,0.5524835586547852,0.8459497690200806,0.414218008518219,0.8571428571428572,0.08035850524902344,0.5371878147125244
1.4042887687683105,0.5496708154678345,0.8546179533004761,0.41541972756385803,0.8571428571428572,0.0690186470746994,0.5382413268089294
0.3340674638748169,0.3453550636768341,-0.011287599802017212,0.22407466173171997,0.9047619047619048,0.05844438076019287,0.31056976318359375
0.3105420768260956,0.3243090808391571,-0.013767004013061523,0.22691710293293,0.9047619047619048,0.05081227794289589,0.3126007318496704
0.2886037826538086,0.31758174300193787,-0.028977960348129272,0.23394182324409485,0.9047619047619048,0.0506693460047245,0.32032856345176697
0.29591691493988037,0.34677889943122864,-0.05086198449134827,0.2542048692703247,0.9047619047619048,0.053778573870658875,0.3521360158920288
0.3300471305847168,0.37914055585861206,-0.049093425273895264,0.307791143655777,0.9047619047619048,0.05595621466636658,0.4541493058204651
0.38593778014183044,0.41377583146095276,-0.027838051319122314,0.3393435776233673,0.9047619047619048,0.05584847182035446,0.48771828413009644
0.44165900349617004,0.4537895619869232,-0.012130558490753174,0.34956392645835876,0.9047619047619048,0.05086861550807953,0.4720657169818878
0.5417617559432983,0.5079512000083923,0.033810555934906006,0.3575831353664398,0.9047619047619048,0.04421587660908699,0.47468361258506775
0.6302196383476257,0.5667054653167725,0.06351417303085327,0.36453595757484436,0.9047619047619048,0.0415191687643528,0.4672715663909912
0.6879799365997314,0.6157563328742981,0.07222360372543335,0.38153085112571716,0.9047619047619048,0.039467889815568924,0.47591066360473633
0.7327408194541931,0.6591044664382935,0.07363635301589966,0.4087914228439331,0.9285714285714286,0.04194991663098335,0.5027623176574707
0.7766605615615845,0.7117191553115845,0.06494140625,0.4453667104244232,0.9285714285714286,0.043920110911130905,0.5402068495750427
0.8164623379707336,0.7740076780319214,0.042454659938812256,0.48965537548065186,0.9285714285714286,0.0421963594853878,0.5820282101631165
0.8490613698959351,0.8413313031196594,0.007730066776275635,0.5305413007736206,0.9285714285714286,0.043432917445898056,0.6173375844955444
0.8703550100326538,0.9038798213005066,-0.03352481126785278,0.5589956641197205,0.9285714285714286,0.03957778215408325,0.6420919895172119
0.8839600682258606,0.9606995582580566,-0.07673949003219604,0.5787914991378784,0.9285714285714286,0.03551119193434715,0.6619243621826172
0.9028928279876709,1.0077080726623535,-0.10481524467468262,0.5907723903656006,0.9285714285714286,0.03200449049472809,0.6769697666168213
0.9197173714637756,1.0521119832992554,-0.13239461183547974,0.6033245325088501,0.9285714285714286,0.026782063767313957,0.6943153142929077
0.929814338684082,1.07497239112854,-0.145158052444458,0.6077408790588379,0.9285714285714286,0.030046669766306877,0.7039307355880737
0.937574028968811,1.0821682214736938,-0.1445941925048828,0.6013509035110474,0.9285714285714286,0.026935478672385216,0.7051955461502075
0.9420595169067383,1.0662312507629395,-0.12417173385620117,0.5808980464935303,0.9285714285714286,0.03430163115262985,0.6966457962989807
0.9412856101989746,1.0339934825897217,-0.09270787239074707,0.5523815751075745,0.9285714285714286,0.032710712403059006,0.6806841492652893
0.9401978254318237,0.9984880685806274,-0.05829024314880371,0.5285205841064453,0.9285714285714286,0.0405847504734993,0.6649820804595947
0.940427303314209,0.9627557992935181,-0.022328495979309082,0.5082378387451172,0.9047619047619048,0.0367966927587986,0.6489580869674683
0.9425320625305176,0.9294396042823792,0.013092458248138428,0.4947529733181,0.9047619047619048,0.03268001973628998,0.6369439959526062
0.9469895362854004,0.8932793140411377,0.053710222244262695,0.48600971698760986,0.9047619047619048,0.02822505123913288,0.6263417601585388
0.9526351690292358,0.8594821095466614,0.09315305948257446,0.4816795885562897,0.9047619047619048,0.02469656988978386,0.6171813011169434
0.9624128937721252,0.8216092586517334,0.14080363512039185,0.47862666845321655,0.9047619047619048,0.02201773039996624,0.6063961982727051
0.9722033143043518,0.8178251385688782,0.15437817573547363,0.47640347480773926,0.9047619047619048,0.019730011001229286,0.6000707745552063
0.9829045534133911,0.8130099773406982,0.16989457607269287,0.4779367446899414,0.9047619047619048,0.01869225688278675,0.6022431254386902
0.9900996088981628,0.8076147437095642,0.18248486518859863,0.4843318462371826,0.9047619047619048,0.01847391575574875,0.6090480089187622
0.9959529042243958,0.7947328090667725,0.2012200951576233,0.48962774872779846,0.9047619047619048,0.017851324751973152,0.6126478314399719
0.9991682171821594,0.7780205011367798,0.22114771604537964,0.4903954863548279,0.9047619047619048,0.01819213666021824,0.6116052865982056
1.0011659860610962,0.7608545422554016,0.24031144380569458,0.48846906423568726,0.9047619047619048,0.018179144710302353,0.6083716154098511
1.0017222166061401,0.7451351284980774,0.25658708810806274,0.4856530725955963,0.9047619047619048,0.018459629267454147,0.6046247482299805
1.0004956722259521,0.730544924736023,0.2699507474899292,0.4826682209968567,0.9047619047619048,0.019117608666419983,0.6008257865905762
0.9978294968605042,0.7178505063056946,0.27997899055480957,0.4805567264556885,0.9047619047619048,0.019837532192468643,0.5975494384765625
0.993998110294342,0.707111656665802,0.28688645362854004,0.47950154542922974,0.9047619047619048,0.020679261535406113,0.5949414372444153
0.9900974035263062,0.6994225978851318,0.2906748056411743,0.48000413179397583,0.9047619047619048,0.031711190938949585,0.5927855968475342
0.9861803650856018,0.6929152607917786,0.29326510429382324,0.48148688673973083,0.9047619047619048,0.039255671203136444,0.5903636813163757
0.9821212887763977,0.6864340901374817,0.295687198638916,0.4841015338897705,0.9047619047619048,0.03754332661628723,0.5885726809501648
0.9786163568496704,0.6808446049690247,0.29777175188064575,0.48763230443000793,0.9047619047619048,0.03621740639209747,0.5872273445129395
0.9746333360671997,0.6734766364097595,0.3011566996574402,0.49116796255111694,0.9047619047619048,0.03989248722791672,0.5858495831489563
0.9705808162689209,0.6677693128585815,0.30281150341033936,0.4933963119983673,0.9047619047619048,0.03998161479830742,0.5835281610488892
0.9672083854675293,0.6624812483787537,0.30472713708877563,0.4934500455856323,0.9047619047619048,0.035817261785268784,0.5803012847900391
0.9636486172676086,0.6524063944816589,0.3112422227859497,0.4898666739463806,0.9047619047619048,0.032948628067970276,0.5749476552009583
0.9600133895874023,0.6381967067718506,0.32181668281555176,0.48246678709983826,0.9047619047619048,0.03411378711462021,0.5675625205039978
0.9560936689376831,0.6175817251205444,0.33851194381713867,0.4681170582771301,0.9047619047619048,0.030900731682777405,0.5583322048187256
0.9517804384231567,0.5889798998832703,0.3628005385398865,0.44465675950050354,0.9047619047619048,0.025664232671260834,0.5478371977806091
0.9486333131790161,0.5639746785163879,0.3846586346626282,0.4216301739215851,0.9047619047619048,0.023246200755238533,0.5371118783950806
0.9474928379058838,0.5453600883483887,0.4021327495574951,0.40473178029060364,0.9047619047619048,0.022839803248643875,0.5268612504005432
0.9483647346496582,0.5272808074951172,0.421083927154541,0.3906973898410797,0.9047619047619048,0.02144695818424225,0.5163489580154419
0.9488915205001831,0.5060985684394836,0.44279295206069946,0.3700207471847534,0.9047619047619048,0.019176580011844635,0.49562177062034607
0.9477702379226685,0.4881625175476074,0.45960772037506104,0.34905824065208435,0.8809523809523809,0.016336575150489807,0.4613160192966461
0.9454853534698486,0.47498619556427,0.4704991579055786,0.3347969949245453,0.8809523809523809,0.014286371879279613,0.4307621121406555
0.9429811239242554,0.46475380659103394,0.47822731733322144,0.3253459334373474,0.8809523809523809,0.013289263471961021,0.40861085057258606
0.9387459754943848,0.46479010581970215,0.4739558696746826,0.3206150233745575,0.8809523809523809,0.012580317445099354,0.3977762460708618
0.936690092086792,0.4693576693534851,0.4673324227333069,0.31890079379081726,0.8809523809523809,0.011635703966021538,0.39457887411117554
0.9370808601379395,0.47289836406707764,0.4641824960708618,0.31918251514434814,0.8809523809523809,0.011028436943888664,0.3960050940513611
0.9381304383277893,0.4755280315876007,0.4626024067401886,0.31985944509506226,0.8809523809523809,0.00987356435507536,0.3983236849308014
0.9402762651443481,0.4774555265903473,0.46282073855400085,0.3202316462993622,0.8809523809523809,0.009213550947606564,0.3999099135398865
0.9435518980026245,0.4792712926864624,0.4642806053161621,0.320759117603302,0.8809523809523809,0.009051067754626274,0.40140363574028015
0.9479047656059265,0.48099246621131897,0.46691229939460754,0.321235328912735,0.8809523809523809,0.008837311528623104,0.40242359042167664
0.9531722068786621,0.4826759696006775,0.4704962372779846,0.3217242658138275,0.8809523809523809,0.008625302463769913,0.40308496356010437
0.9586094617843628,0.4848950505256653,0.4737144112586975,0.32239922881126404,0.8809523809523809,0.008528008125722408,0.4036727249622345
0.9634574055671692,0.48794543743133545,0.47551196813583374,0.3233373165130615,0.8809523809523809,0.008428159169852734,0.40416204929351807
0.9679166078567505,0.4913124144077301,0.4766041934490204,0.3246625065803528,0.8809523809523809,0.008256364613771439,0.4046071767807007
0.9785065650939941,0.4950045347213745,0.48350203037261963,0.3267289102077484,0.8809523809523809,0.008633260615170002,0.40549978613853455
0.9879748225212097,0.49890294671058655,0.48907187581062317,0.32958275079727173,0.8809523809523809,0.00832792092114687,0.4067911207675934
0.9963364601135254,0.5031419992446899,0.49319446086883545,0.3335196375846863,0.8809523809523809,0.008109386079013348,0.4087468683719635
1.0038676261901855,0.5079830288887024,0.49588459730148315,0.33882150053977966,0.8809523809523809,0.007678601425141096,0.4116634726524353
1.0109971761703491,0.5133731365203857,0.4976240396499634,0.3453240692615509,0.8809523809523809,0.007142922375351191,0.4153903126716614
1.018017292022705,0.5192118287086487,0.4988054633140564,0.35268494486808777,0.8809523809523809,0.006834093481302261,0.4197028875350952
1.0250002145767212,0.5254076719284058,0.49959254264831543,0.36043426394462585,0.8809523809523809,0.0062090568244457245,0.4245072305202484
1.0318683385849,0.531796395778656,0.5000719428062439,0.36808446049690247,0.8809523809523809,0.005602587014436722,0.42977404594421387
1.0384539365768433,0.5383138060569763,0.5001401305198669,0.37543952465057373,0.8809523809523809,0.00500110536813736,0.4356575310230255
1.0443894863128662,0.5449522733688354,0.49943721294403076,0.3826882541179657,0.8809523809523809,0.0046684397384524345,0.44255173206329346
1.049686074256897,0.551194429397583,0.49849164485931396,0.3896716237068176,0.8809523809523809,0.004046023357659578,0.4500671327114105
1.0543259382247925,0.5568116903305054,0.4975142478942871,0.3966153860092163,0.8809523809523809,0.003624252276495099,0.458126962184906
1.0581544637680054,0.5620145201683044,0.4961399435997009,0.4039176106452942,0.8809523809523809,0.0032513660844415426,0.4668995141983032
1.0611766576766968,0.5668600797653198,0.49431657791137695,0.411773145198822,0.8809523809523809,0.002972806105390191,0.47635725140571594
1.0634348392486572,0.5716659426689148,0.49176889657974243,0.42044422030448914,0.8809523809523809,0.0027614710852503777,0.48658835887908936
1.06507408618927,0.5759756565093994,0.4890984296798706,0.4295951724052429,0.8809523809523809,0.0026074780616909266,0.49704650044441223
1.0661123991012573,0.5797834396362305,0.48632895946502686,0.4389236569404602,0.8809523809523809,0.0027904051821678877,0.5073094367980957
1.0665749311447144,0.5830265879631042,0.4835483431816101,0.44798025488853455,0.8809523809523809,0.0018623812356963754,0.5168771743774414
1.066527247428894,0.5853564739227295,0.48117077350616455,0.4560788869857788,0.8809523809523809,0.001201150706037879,0.5251430869102478
1.065873146057129,0.5877292156219482,0.47814393043518066,0.46342721581459045,0.8809523809523809,0.0009197324980050325,0.5324132442474365
1.0647084712982178,0.5905981063842773,0.47411036491394043,0.4699583351612091,0.8809523809523809,0.0008104837615974247,0.5387150645256042
1.0631017684936523,0.5931433439254761,0.46995842456817627,0.4757203459739685,0.8809523809523809,0.0010626070434227586,0.5441667437553406
1.061100959777832,0.5954678654670715,0.4656330943107605,0.4808622896671295,0.8809523809523809,0.0013222515117377043,0.5489537715911865
1.0628019571304321,0.5980335474014282,0.4647684097290039,0.4854568839073181,0.8809523809523809,0.0013824673369526863,0.5531764626502991
1.0646533966064453,0.6010837554931641,0.46356964111328125,0.48956623673439026,0.8809523809523809,0.0015542710898444057,0.5569154024124146
1.0664927959442139,0.603509783744812,0.46298301219940186,0.4930434823036194,0.8809523809523809,0.0019297224935144186,0.5600908994674683
1.0684750080108643,0.6055014729499817,0.46297353506088257,0.4953947067260742,0.8809523809523809,0.0019388392101973295,0.5622598528862
1.0701990127563477,0.6074532270431519,0.4627457857131958,0.4975505769252777,0.8809523809523809,0.0018310709856450558,0.5642431974411011
1.0716876983642578,0.6093506217002869,0.46233707666397095,0.499568372964859,0.8809523809523809,0.0021675988100469112,0.5660973787307739
1.072948932647705,0.6112101674079895,0.4617387652397156,0.5014652609825134,0.8809523809523809,0.0017788176191970706,0.5678399205207825
1.0743725299835205,0.6127395033836365,0.46163302659988403,0.5023800730705261,0.8809523809523809,0.0012786716688424349,0.5687357783317566
1.0756685733795166,0.6141601800918579,0.4615083932876587,0.5030368566513062,0.8809523809523809,0.001217865850776434,0.5694119334220886
1.0767709016799927,0.6155314445495605,0.46123945713043213,0.5036113262176514,0.8809523809523809,0.0011607599444687366,0.5700189471244812
1.0777368545532227,0.6168162822723389,0.4609205722808838,0.5040013194084167,0.8809523809523809,0.0009832204086706042,0.5704674124717712
1.0786499977111816,0.6179599165916443,0.46069008111953735,0.5040364265441895,0.8809523809523809,0.0010146319400519133,0.5706064701080322
1.0793970823287964,0.6190786361694336,0.4603184461593628,0.5040405988693237,0.8809523809523809,0.0009294757037423551,0.5707164406776428
1.0803382396697998,0.619819164276123,0.46051907539367676,0.5039152503013611,0.8809523809523809,0.0008905134745873511,0.5707371234893799
1.0812695026397705,0.6204277276992798,0.4608417749404907,0.5038201212882996,0.8809523809523809,0.0008544729207642376,0.5707840323448181
1.08204185962677,0.6210897564888,0.46095210313796997,0.5038061738014221,0.8809523809523809,0.0008492003544233739,0.570889413356781
1.0826185941696167,0.6218665838241577,0.460752010345459,0.5038744211196899,0.8809523809523809,0.0007748546195216477,0.5710546374320984
1.0831334590911865,0.6226398944854736,0.4604935646057129,0.5039758086204529,0.8809523809523809,0.0007453323341906071,0.571251392364502
1.0835957527160645,0.6234104633331299,0.46018528938293457,0.5041084289550781,0.8809523809523809,0.0007192864431999624,0.571478009223938
1.0839296579360962,0.6242538690567017,0.45967578887939453,0.5042924880981445,0.8809523809523809,0.0006952151888981462,0.5717461705207825
1.0842781066894531,0.6250466108322144,0.45923149585723877,0.5044838190078735,0.8809523809523809,0.0006729753222316504,0.5720280408859253
1.0845669507980347,0.6258547902107239,0.4587121605873108,0.5047050714492798,0.8809523809523809,0.0006525853532366455,0.5723364949226379
1.084825038909912,0.6266570091247559,0.45816802978515625,0.5049465298652649,0.8809523809523809,0.0006334860809147358,0.5726655125617981
1.0850560665130615,0.6274511218070984,0.45760494470596313,0.5052059888839722,0.8809523809523809,0.000615964992903173,0.5730125308036804
1.0852802991867065,0.6282232403755188,0.45705705881118774,0.5054793357849121,0.8809523809523809,0.0005896806251257658,0.5733750462532043
1.0854697227478027,0.6290004253387451,0.4564692974090576,0.5058068037033081,0.8809523809523809,0.0005719502223655581,0.5737881660461426
1.0856380462646484,0.6297675967216492,0.45587044954299927,0.5061488151550293,0.8809523809523809,0.0005574766546487808,0.5742157697677612
1.0857875347137451,0.6305240988731384,0.4552634358406067,0.5065022706985474,0.8809523809523809,0.0005025486461818218,0.5746549963951111
1.0859191417694092,0.6312699317932129,0.4546492099761963,0.5068653225898743,0.8809523809523809,0.000441487820353359,0.5751041173934937
1.0860340595245361,0.6320042014122009,0.4540298581123352,0.5072364807128906,0.8809523809523809,0.0004753702087327838,0.5755616426467896
1.0861326456069946,0.6327254772186279,0.4534071683883667,0.5076139569282532,0.8809523809523809,0.0006945838104002178,0.5760256052017212
1.086215853691101,0.6334340572357178,0.4527817964553833,0.5079962611198425,0.8809523809523809,0.0007990141166374087,0.5764946341514587
1.0862840414047241,0.6341279149055481,0.452156126499176,0.5083814859390259,0.8809523809523809,0.0010394970886409283,0.5769667625427246
1.0863409042358398,0.6347988843917847,0.4515420198440552,0.5087612867355347,0.8809523809523809,0.0012744730338454247,0.5774288177490234
1.0863841772079468,0.6354517340660095,0.45093244314193726,0.5091402530670166,0.8809523809523809,0.0011568896006792784,0.5778884291648865
1.086414098739624,0.636089563369751,0.45032453536987305,0.5095185041427612,0.8809523809523809,0.0012664888054132462,0.5783472061157227
1.0864088535308838,0.6367267966270447,0.4496820569038391,0.5098981857299805,0.8809523809523809,0.0010963036911562085,0.5788061022758484
1.0863112211227417,0.6374062299728394,0.44890499114990234,0.5102840065956116,0.8809523809523809,0.0009885064791887999,0.5792664885520935
1.0861730575561523,0.6380945444107056,0.4480785131454468,0.5106633901596069,0.8809523809523809,0.000947148771956563,0.5797212719917297
1.0862362384796143,0.6386508941650391,0.4475853443145752,0.5110083222389221,0.8809523809523809,0.000758631038479507,0.5801544189453125
1.0863912105560303,0.6392285823822021,0.4471626281738281,0.5111362338066101,0.8809523809523809,0.000663252139929682,0.5803837180137634
1.0865761041641235,0.6395959854125977,0.4469801187515259,0.5111891031265259,0.8809523809523809,0.000651617010589689,0.5805436968803406
1.0881083011627197,0.6399028897285461,0.4482054114341736,0.511246919631958,0.8809523809523809,0.0006288903532549739,0.5807076692581177
1.089975118637085,0.6401961445808411,0.4497789740562439,0.5113000869750977,0.8809523809523809,0.0006048649665899575,0.5808599591255188
1.0918720960617065,0.6403950452804565,0.45147705078125,0.5111186504364014,0.8809523809523809,0.0005799049977213144,0.5807905197143555
1.0936497449874878,0.6406227946281433,0.4530269503593445,0.510992705821991,0.8809523809523809,0.0005555876414291561,0.580768883228302
1.095328450202942,0.6408668756484985,0.45446157455444336,0.5109332799911499,0.8809523809523809,0.000532211794052273,0.5808078050613403
1.096936821937561,0.641103208065033,0.4558336138725281,0.5108944177627563,0.8809523809523809,0.0005100377020426095,0.5808642506599426
1.0984097719192505,0.6413745880126953,0.4570351839065552,0.5108804702758789,0.8809523809523809,0.0004889622796326876,0.5809390544891357
1.0997854471206665,0.6416630744934082,0.4581223726272583,0.5108814239501953,0.8809523809523809,0.00046892205136828125,0.5810257792472839
1.101117730140686,0.6419262886047363,0.4591914415359497,0.5108826160430908,0.8809523809523809,0.00044988482841290534,0.5811087489128113
1.1024001836776733,0.6421753168106079,0.46022486686706543,0.5108875632286072,0.8809523809523809,0.0003832539077848196,0.5811910629272461
1.1036286354064941,0.6424137353897095,0.46121490001678467,0.5108997225761414,0.8809523809523809,0.00036964897299185395,0.5812786817550659
1.1048040390014648,0.6426418423652649,0.46216219663619995,0.5109177827835083,0.8809523809523809,0.0003619577910285443,0.5813699960708618
1.105928659439087,0.642859935760498,0.46306872367858887,0.5109398365020752,0.8809523809523809,0.00035127022420056164,0.5814628601074219
1.107003927230835,0.6430684924125671,0.4639354348182678,0.5109656453132629,0.8809523809523809,0.0003402169677428901,0.5815573930740356
1.108032464981079,0.6432670950889587,0.46476536989212036,0.5109938979148865,0.8809523809523809,0.0003289606829639524,0.5816521048545837
1.1090158224105835,0.6434568762779236,0.4655589461326599,0.5110237002372742,0.8809523809523809,0.0003180523926857859,0.5817463994026184
1.1099555492401123,0.6436365842819214,0.4663189649581909,0.5110543966293335,0.8809523809523809,0.0003076530119869858,0.5818394422531128
1.1108543872833252,0.6438078284263611,0.4670465588569641,0.5110854506492615,0.8809523809523809,0.00029764699866063893,0.5819310545921326
1.1116794347763062,0.6439920663833618,0.46768736839294434,0.5111194849014282,0.8809523809523809,0.0002879119710996747,0.5820221900939941
1.1124680042266846,0.6441707611083984,0.46829724311828613,0.5111508369445801,0.8809523809523809,0.00027875558589585125,0.5821097493171692
1.1132270097732544,0.6443397402763367,0.4688872694969177,0.5111793875694275,0.8809523809523809,0.00026977426023222506,0.5821937918663025
1.1139553785324097,0.6445001363754272,0.4694552421569824,0.5112054347991943,0.8809523809523809,0.0002615447447169572,0.5822739005088806
1.1146529912948608,0.6446521282196045,0.47000086307525635,0.5112292766571045,0.8809523809523809,0.00025348094641231,0.5823502540588379
1.1153205633163452,0.644795835018158,0.47052472829818726,0.5112512111663818,0.8809523809523809,0.00024551645037718117,0.582423210144043
1.1159590482711792,0.6449317932128906,0.4710272550582886,0.511271059513092,0.8809523809523809,0.0002382530365139246,0.582492470741272
1.1165707111358643,0.6450611352920532,0.47150957584381104,0.5112888813018799,0.8809523809523809,0.0002310934360139072,0.5825580358505249
1.1171549558639526,0.6451824903488159,0.4719724655151367,0.5113047361373901,0.8809523809523809,0.0002314371959073469,0.5826202630996704
1.1177140474319458,0.6452973484992981,0.4724166989326477,0.511318564414978,0.8809523809523809,0.00022431302932091057,0.5826789736747742
1.118248701095581,0.6454057097434998,0.4728429913520813,0.5113306045532227,0.8809523809523809,0.0002175558911403641,0.5827343463897705
1.118760347366333,0.6455081701278687,0.47325217723846436,0.5113409757614136,0.8809523809523809,0.00021103490144014359,0.5827867388725281
1.1192495822906494,0.6456044912338257,0.47364509105682373,0.5113495588302612,0.8809523809523809,0.00020479345403146,0.5828360319137573
1.1197175979614258,0.6456952095031738,0.47402238845825195,0.5113565325737,0.8809523809523809,0.00019885382789652795,0.5828823447227478
1.1201651096343994,0.6457804441452026,0.4743846654891968,0.5113619565963745,0.8809523809523809,0.00019309986964799464,0.5829257965087891
1.1205933094024658,0.6458605527877808,0.47473275661468506,0.5113658905029297,0.8809523809523809,0.00018789054593071342,0.582966685295105
1.1210030317306519,0.6459356546401978,0.4750673770904541,0.5113683938980103,0.8809523809523809,0.0001824251958169043,0.5830047726631165
1.1213983297348022,0.6460027694702148,0.4753955602645874,0.5113615989685059,0.8809523809523809,0.00017777156608644873,0.5830328464508057
1.1217762231826782,0.6460663080215454,0.4757099151611328,0.5113537311553955,0.8809523809523809,0.00017254072008654475,0.5830586552619934
1.122137427330017,0.6461256742477417,0.4760117530822754,0.5113453269004822,0.8809523809523809,0.00016821740427985787,0.583082914352417
1.1224826574325562,0.646181046962738,0.4763016104698181,0.5113361477851868,0.8809523809523809,0.00016388171934522688,0.5831053853034973
1.1228126287460327,0.6462327837944031,0.47657984495162964,0.5113266110420227,0.8809523809523809,0.00015962398902047426,0.5831263661384583
1.1231282949447632,0.6462812423706055,0.4768470525741577,0.5113164186477661,0.8809523809523809,0.00015554788114968687,0.5831457376480103
1.123429775238037,0.6463258266448975,0.47710394859313965,0.5113056898117065,0.8809523809523809,0.00015162231284193695,0.5831635594367981
1.1237181425094604,0.6463674902915955,0.477350652217865,0.5112944841384888,0.8809523809523809,0.0001478795165894553,0.5831798911094666
1.1239935159683228,0.6464056372642517,0.47758787870407104,0.5112830400466919,0.8809523809523809,0.00014449682203121483,0.5831950902938843
1.1242574453353882,0.6464412212371826,0.47781622409820557,0.5112708806991577,0.8809523809523809,0.00014091130287852138,0.5832087397575378
1.1245092153549194,0.6464738249778748,0.4780353903770447,0.5112588405609131,0.8809523809523809,0.00013743873569183052,0.5832217335700989
1.1247502565383911,0.6465035676956177,0.47824668884277344,0.511245846748352,0.8809523809523809,0.00013456828310154378,0.5832327604293823
1.1249808073043823,0.6465309858322144,0.47844982147216797,0.511232852935791,0.8809523809523809,0.00013133411994203925,0.5832430124282837
1.1252009868621826,0.6465555429458618,0.4786454439163208,0.5112194418907166,0.8809523809523809,0.000128386658616364,0.5832522511482239
1.1254119873046875,0.6465778350830078,0.4788341522216797,0.5112056732177734,0.8809523809523809,0.00012565993529278785,0.5832602977752686
1.1256139278411865,0.6465984582901001,0.4790154695510864,0.5111920833587646,0.8809523809523809,0.0001228045002790168,0.5832678079605103
1.1258066892623901,0.6466162800788879,0.4791904091835022,0.5111780762672424,0.8809523809523809,0.00012020931171718985,0.5832741856575012
1.1259914636611938,0.6466324329376221,0.4793590307235718,0.5111638307571411,0.8809523809523809,0.0001175886281998828,0.5832797884941101
1.1261682510375977,0.6466464996337891,0.4795217514038086,0.5111492872238159,0.8809523809523809,0.00011517021630425006,0.5832845568656921
1.1263372898101807,0.6466590762138367,0.479678213596344,0.5111350417137146,0.8809523809523809,0.00011262964108027518,0.5832886695861816
1.1264992952346802,0.6466696262359619,0.47982966899871826,0.5111203193664551,0.8809523809523809,0.00011040367098757997,0.5832919478416443
1.1266541481018066,0.6466785669326782,0.4799755811691284,0.511105477809906,0.8809523809523809,0.00010809265950229019,0.5832945108413696
1.1268023252487183,0.646685779094696,0.4801165461540222,0.5110906958580017,0.8809523809523809,0.00010589838348096237,0.583296537399292
1.126944661140442,0.6466917395591736,0.4802529215812683,0.5110756754875183,0.8809523809523809,0.00010372887481935322,0.5832979083061218
1.1270806789398193,0.6466965675354004,0.48038411140441895,0.5110609531402588,0.8809523809523809,0.000101634839666076,0.5832990407943726
1.1272106170654297,0.6467000842094421,0.48051053285598755,0.5110463500022888,0.8809523809523809,9.981660696212202e-05,0.5832999348640442
1.127335786819458,0.646702229976654,0.48063355684280396,0.5110312700271606,0.8809523809523809,9.774111094884574e-05,0.5832998156547546
1.127455472946167,0.6467034220695496,0.48075205087661743,0.5110164880752563,0.8809523809523809,9.579162724548951e-05,0.5832995176315308
1.1275701522827148,0.6467034816741943,0.4808666706085205,0.5110015273094177,0.8809523809523809,9.397308167535812e-05,0.5832986831665039
1.1276799440383911,0.6467021107673645,0.4809778332710266,0.5109865665435791,0.8809523809523809,9.218639024766162e-05,0.5832974314689636
1.1277854442596436,0.6467005014419556,0.481084942817688,0.5109716653823853,0.8809523809523809,9.033432434080169e-05,0.5832957625389099
1.127886176109314,0.6466973423957825,0.4811888337135315,0.510956883430481,0.8809523809523809,8.871223690221086e-05,0.5832937955856323
1.1279832124710083,0.6466938853263855,0.4812893271446228,0.5109421014785767,0.8809523809523809,8.698683086549863e-05,0.5832914710044861
1.1280760765075684,0.6466891765594482,0.4813868999481201,0.5109273195266724,0.8809523809523809,8.535790402675048e-05,0.5832887887954712
1.128165364265442,0.6466842889785767,0.48148107528686523,0.5109125971794128,0.8809523809523809,8.377304038731381e-05,0.583285927772522
1.1282507181167603,0.6466783285140991,0.48157238960266113,0.5108979344367981,0.8809523809523809,8.226295176427811e-05,0.5832827687263489
1.1283326148986816,0.6466715335845947,0.4816610813140869,0.5108835101127625,0.8809523809523809,8.062786218943074e-05,0.5832792520523071
1.1284111738204956,0.6466640830039978,0.4817470908164978,0.5108689069747925,0.8809523809523809,7.923466910142452e-05,0.5832754969596863
1.1284866333007812,0.6466565132141113,0.4818301200866699,0.5108546018600464,0.8809523809523809,7.768761133775115e-05,0.5832716226577759
1.1285591125488281,0.6466482877731323,0.4819108247756958,0.5108402967453003,0.8809523809523809,7.646680751349777e-05,0.5832674503326416
1.1286287307739258,0.6466395854949951,0.48198914527893066,0.5108261704444885,0.8809523809523809,7.487817492801696e-05,0.5832631587982178
1.1286957263946533,0.6466302871704102,0.48206543922424316,0.5108119249343872,0.8809523809523809,7.361507596215233e-05,0.5832585692405701
1.1287600994110107,0.6466207504272461,0.48213934898376465,0.510797917842865,0.8809523809523809,7.231440395116806e-05,0.583253800868988
1.1288217306137085,0.6466111540794373,0.48221057653427124,0.5107843279838562,0.8809523809523809,7.086537516443059e-05,0.5832492709159851
1.1288809776306152,0.646600604057312,0.4822803735733032,0.5107706189155579,0.8809523809523809,6.97021241649054e-05,0.5832445025444031
1.1289377212524414,0.6465902328491211,0.4823474884033203,0.5107570886611938,0.8809523809523809,6.833602674305439e-05,0.5832394957542419
1.1289925575256348,0.6465792059898376,0.4824133515357971,0.5107433795928955,0.8809523809523809,6.716696225339547e-05,0.5832342505455017
1.1290451288223267,0.6465680599212646,0.482477068901062,0.5107302069664001,0.8809523809523809,6.602181383641437e-05,0.5832290649414062
1.1290957927703857,0.6465567350387573,0.4825390577316284,0.5107167959213257,0.8809523809523809,6.482002208940685e-05,0.5832237005233765
1.129144549369812,0.6465452313423157,0.48259931802749634,0.5107040405273438,0.8809523809523809,6.367739842971787e-05,0.5832185745239258
1.129191279411316,0.6465334296226501,0.48265784978866577,0.5106909871101379,0.8809523809523809,6.245286931516603e-05,0.5832130908966064
1.1292363405227661,0.6465214490890503,0.4827148914337158,0.510678231716156,0.8809523809523809,6.135917647043243e-05,0.5832075476646423
1.1292798519134521,0.64650958776474,0.48277026414871216,0.5106655955314636,0.8809523809523809,6.019050852046348e-05,0.5832021236419678
1.1293213367462158,0.6464972496032715,0.48282408714294434,0.5106533765792847,0.8809523809523809,5.9314497775631025e-05,0.5831966400146484
1.129361629486084,0.6464850306510925,0.48287659883499146,0.5106407999992371,0.8809523809523809,5.816222619614564e-05,0.5831910967826843
1.1294002532958984,0.646472692489624,0.4829275608062744,0.5106285810470581,0.8809523809523809,5.7163750170730054e-05,0.5831854343414307
1.129437804222107,0.6464602947235107,0.4829775094985962,0.5106164813041687,0.8809523809523809,5.6121436500689015e-05,0.5831797122955322
1.1294735670089722,0.6464479565620422,0.48302561044692993,0.5106047987937927,0.8809523809523809,5.506370507646352e-05,0.5831742286682129
1.1295082569122314,0.6464353799819946,0.4830728769302368,0.5105928778648376,0.8809523809523809,5.406730997492559e-05,0.5831684470176697
1.1295413970947266,0.646422803401947,0.48311859369277954,0.5105814933776855,0.8809523809523809,5.321513890521601e-05,0.5831630825996399
1.1295735836029053,0.6464102864265442,0.4831632971763611,0.5105701684951782,0.8809523809523809,5.233881893218495e-05,0.583157479763031
1.1296045780181885,0.6463974714279175,0.483207106590271,0.5105587244033813,0.8809523809523809,5.130853605805896e-05,0.5831516981124878
1.1296343803405762,0.6463849544525146,0.4832494258880615,0.5105475187301636,0.8809523809523809,5.0409224058967084e-05,0.5831459760665894
1.1296634674072266,0.6463724970817566,0.48329097032546997,0.5105366110801697,0.8809523809523809,4.954806718160398e-05,0.5831405520439148
1.1296913623809814,0.6463598012924194,0.483331561088562,0.5105258226394653,0.8809523809523809,4.8589048674330115e-05,0.5831348299980164
1.1297180652618408,0.6463473439216614,0.48337072134017944,0.5105149149894714,0.8809523809523809,4.78935799037572e-05,0.5831291675567627
1.129744052886963,0.6463349461555481,0.4834091067314148,0.5105045437812805,0.8809523809523809,4.675444870372303e-05,0.5831238031387329
1.1297688484191895,0.6463223695755005,0.48344647884368896,0.5104939937591553,0.8809523809523809,4.630354669643566e-05,0.583118200302124
1.129793405532837,0.6463101506233215,0.4834832549095154,0.5104837417602539,0.8809523809523809,4.523091411101632e-05,0.5831127166748047
1.1298167705535889,0.6462980508804321,0.48351871967315674,0.5104736089706421,0.8809523809523809,4.445656668394804e-05,0.5831072926521301
1.1298390626907349,0.6462854743003845,0.48355358839035034,0.5104636549949646,0.8809523809523809,4.3834836105816066e-05,0.5831018686294556
1.1298611164093018,0.6462734937667847,0.4835876226425171,0.510453999042511,0.8809523809523809,4.280327630112879e-05,0.5830965042114258
1.1298823356628418,0.6462616324424744,0.48362070322036743,0.5104441046714783,0.8809523809523809,4.2052903154399246e-05,0.5830910801887512
1.1299024820327759,0.6462494730949402,0.4836530089378357,0.510434627532959,0.8809523809523809,4.160293974564411e-05,0.5830858945846558
1.1299222707748413,0.6462377905845642,0.4836844801902771,0.5104252099990845,0.8809523809523809,4.060259379912168e-05,0.5830805897712708
1.1299411058425903,0.6462258100509644,0.483715295791626,0.5104159712791443,0.8809523809523809,3.9970142097445205e-05,0.5830753445625305
1.1299599409103394,0.6462144255638123,0.4837455153465271,0.5104069709777832,0.8809523809523809,3.9185328205348924e-05,0.5830703973770142
1.1299777030944824,0.6462027430534363,0.48377496004104614,0.5103979706764221,0.8809523809523809,3.854124588542618e-05,0.5830652713775635
1.1299948692321777,0.6461913585662842,0.48380351066589355,0.5103892087936401,0.8809523809523809,3.782155181397684e-05,0.5830602645874023
1.1300115585327148,0.6461799144744873,0.48383164405822754,0.5103802680969238,0.8809523809523809,3.716196079039946e-05,0.5830550193786621
1.1300280094146729,0.64616858959198,0.48385941982269287,0.5103718042373657,0.8809523809523809,3.647532139439136e-05,0.5830501914024353
1.1300435066223145,0.646157443523407,0.48388606309890747,0.5103635787963867,0.8809523809523809,3.5876757465302944e-05,0.5830454230308533
1.1300586462020874,0.6461465358734131,0.4839121103286743,0.5103551149368286,0.8809523809523809,3.515030039125122e-05,0.5830404162406921
1.1300735473632812,0.6461355090141296,0.4839380383491516,0.5103468298912048,0.8809523809523809,3.480591476545669e-05,0.5830356478691101
1.1300878524780273,0.6461248397827148,0.4839630126953125,0.5103389620780945,0.8809523809523809,3.389363700989634e-05,0.5830310583114624
1.1301017999649048,0.6461142301559448,0.48398756980895996,0.5103310346603394,0.8809523809523809,3.339562317705713e-05,0.5830262899398804
1.130115270614624,0.6461038589477539,0.4840114116668701,0.5103233456611633,0.8809523809523809,3.270770685048774e-05,0.583021879196167
1.1301281452178955,0.6460933685302734,0.48403477668762207,0.5103157758712769,0.8809523809523809,3.228122295695357e-05,0.5830174684524536
1.1301406621932983,0.6460831165313721,0.48405754566192627,0.5103081464767456,0.8809523809523809,3.165941598126665e-05,0.5830127596855164
1.1301525831222534,0.6460726857185364,0.48407989740371704,0.5103007555007935,0.8809523809523809,3.085932621615939e-05,0.5830082297325134
1.130164623260498,0.6460626125335693,0.4841020107269287,0.5102933049201965,0.8809523809523809,3.07092304865364e-05,0.5830038189888
1.1301759481430054,0.6460525393486023,0.4841234087944031,0.5102859735488892,0.8809523809523809,3.0025161322555505e-05,0.5829994082450867
1.1301870346069336,0.6460428237915039,0.4841442108154297,0.5102792978286743,0.8809523809523809,2.9377239116001874e-05,0.5829954147338867
1.1301980018615723,0.6460330486297607,0.4841649532318115,0.5102722644805908,0.8809523809523809,2.884479908971116e-05,0.5829911231994629
1.1302086114883423,0.6460236310958862,0.48418498039245605,0.5102652907371521,0.8809523809523809,2.8390435545588844e-05,0.5829868316650391
1.1302191019058228,0.646014392375946,0.4842047095298767,0.510258674621582,0.8809523809523809,2.7892896468983963e-05,0.5829828977584839
1.1302289962768555,0.6460051536560059,0.4842238426208496,0.5102522373199463,0.8809523809523809,2.7384574423194863e-05,0.5829790830612183
1.130238652229309,0.6459958553314209,0.4842427968978882,0.5102456212043762,0.8809523809523809,2.6890706067206338e-05,0.5829748511314392
1.1302478313446045,0.6459865570068359,0.48426127433776855,0.51023930311203,0.8809523809523809,2.6450636141817085e-05,0.5829710364341736
1.1302570104599,0.6459777355194092,0.4842792749404907,0.5102327466011047,0.8809523809523809,2.5943196305888705e-05,0.5829669237136841
1.130265712738037,0.6459687352180481,0.484296977519989,0.5102265477180481,0.8809523809523809,2.5478915631538257e-05,0.5829631090164185
1.1302745342254639,0.6459600925445557,0.4843144416809082,0.510220468044281,0.8809523809523809,2.5105349777732044e-05,0.5829593539237976
1.1302828788757324,0.6459515690803528,0.48433130979537964,0.5102144479751587,0.8809523809523809,2.4340906747966073e-05,0.582955539226532
1.13029146194458,0.645943284034729,0.4843481779098511,0.5102085471153259,0.8809523809523809,2.429675623716321e-05,0.5829518437385559
1.1302993297576904,0.64593505859375,0.48436427116394043,0.5102027654647827,0.8809523809523809,2.369146386627108e-05,0.5829481482505798
1.1303071975708008,0.6459269523620605,0.48438024520874023,0.5101970434188843,0.8809523809523809,2.335335739189759e-05,0.5829446315765381
1.1303144693374634,0.6459187865257263,0.48439568281173706,0.5101915597915649,0.8809523809523809,2.266737283207476e-05,0.5829412341117859
1.130321979522705,0.645910918712616,0.4844110608100891,0.5101860761642456,0.8809523809523809,2.2527476176037453e-05,0.5829378366470337
1.130328893661499,0.6459030508995056,0.4844258427619934,0.510180652141571,0.8809523809523809,2.2061942217987962e-05,0.5829343199729919
1.130335807800293,0.6458954215049744,0.4844403862953186,0.5101754069328308,0.8809523809523809,2.185769335483201e-05,0.5829309821128845
1.1303428411483765,0.6458879709243774,0.484454870223999,0.5101702213287354,0.8809523809523809,2.105821477016434e-05,0.5829278230667114
1.1303493976593018,0.6458804607391357,0.484468936920166,0.5101650357246399,0.8809523809523809,2.0908699298161082e-05,0.5829245448112488
1.1303561925888062,0.6458730697631836,0.48448312282562256,0.5101599097251892,0.8809523809523809,2.0542665879474953e-05,0.5829212069511414
1.1303622722625732,0.6458660364151001,0.48449623584747314,0.5101549625396729,0.8809523809523809,2.0111425328650512e-05,0.5829180479049683
1.1303684711456299,0.6458590626716614,0.4845094084739685,0.5101503133773804,0.8809523809523809,1.9577055354602635e-05,0.582915186882019
1.130374550819397,0.6458518505096436,0.4845227003097534,0.5101453065872192,0.8809523809523809,1.952649290615227e-05,0.5829119086265564
1.1303805112838745,0.6458452343940735,0.484535276889801,0.5101406574249268,0.8809523809523809,1.90456303243991e-05,0.5829090476036072
1.130386233329773,0.6458383798599243,0.48454785346984863,0.5101358890533447,0.8809523809523809,1.8803018974722363e-05,0.5829060077667236
1.1303918361663818,0.645831823348999,0.4845600128173828,0.5101314783096313,0.8809523809523809,1.844075450208038e-05,0.5829032063484192
1.130397081375122,0.6458251476287842,0.4845719337463379,0.5101270079612732,0.8809523809523809,1.7843640307546593e-05,0.5829004645347595
1.1304028034210205,0.6458191275596619,0.48458367586135864,0.5101227164268494,0.8809523809523809,1.773139592842199e-05,0.5828977823257446
1.130407691001892,0.6458126306533813,0.48459506034851074,0.5101184248924255,0.8809523809523809,1.7435926565667614e-05,0.582895040512085
1.1304124593734741,0.6458063125610352,0.48460614681243896,0.5101141929626465,0.8809523809523809,1.69671493495116e-05,0.5828922986984253
1.1304171085357666,0.6457999348640442,0.4846171736717224,0.5101100206375122,0.8809523809523809,1.6791744201327674e-05,0.5828895568847656
1.1304216384887695,0.6457938551902771,0.48462778329849243,0.5101059079170227,0.8809523809523809,1.6584303011768498e-05,0.5828868746757507
1.130426287651062,0.6457875370979309,0.4846387505531311,0.5101017951965332,0.8809523809523809,1.6084286471595988e-05,0.5828841328620911
1.130431056022644,0.6457822322845459,0.48464882373809814,0.5100981593132019,0.8809523809523809,1.594364584889263e-05,0.5828819274902344
1.130435824394226,0.6457765102386475,0.4846593141555786,0.5100943446159363,0.8809523809523809,1.551730019855313e-05,0.5828794836997986
1.13044011592865,0.645770788192749,0.4846693277359009,0.5100906491279602,0.8809523809523809,1.5391497072414495e-05,0.5828771591186523
1.1304441690444946,0.6457651853561401,0.4846789836883545,0.5100871920585632,0.8809523809523809,1.5019812053651549e-05,0.5828750133514404
1.1304484605789185,0.6457598805427551,0.48468858003616333,0.5100831985473633,0.8809523809523809,1.4734820069861598e-05,0.5828723311424255
1.1304525136947632,0.6457541584968567,0.4846983551979065,0.5100795030593872,0.8809523809523809,1.4524032849294599e-05,0.5828699469566345
1.1304564476013184,0.645749032497406,0.48470741510391235,0.5100758075714111,0.8809523809523809,1.4165452739689499e-05,0.5828675031661987
1.130460262298584,0.645743727684021,0.484716534614563,0.5100722908973694,0.8809523809523809,1.3900662452215329e-05,0.5828651785850525
1.1304641962051392,0.6457387208938599,0.4847254753112793,0.5100690126419067,0.8809523809523809,1.3770854820904788e-05,0.5828630924224854
1.1304678916931152,0.6457338333129883,0.48473405838012695,0.5100655555725098,0.8809523809523809,1.3367123756324872e-05,0.5828608274459839
1.1304717063903809,0.6457289457321167,0.48474276065826416,0.5100623369216919,0.8809523809523809,1.331958901573671e-05,0.5828588008880615
1.130475401878357,0.6457239985466003,0.4847514033317566,0.5100588202476501,0.8809523809523809,1.3024184227106161e-05,0.5828564763069153
1.1304787397384644,0.6457189917564392,0.48475974798202515,0.5100554823875427,0.8809523809523809,1.2531370884971693e-05,0.582854151725769
1.1304821968078613,0.6457144618034363,0.48476773500442505,0.5100525617599487,0.8809523809523809,1.2564514690893702e-05,0.5828523635864258
1.1304854154586792,0.6457098126411438,0.4847756028175354,0.5100494027137756,0.8809523809523809,1.2224318197695538e-05,0.5828502774238586
1.1304885149002075,0.6457054615020752,0.4847830533981323,0.5100464224815369,0.8809523809523809,1.2077017345291097e-05,0.582848310470581
1.1304916143417358,0.6457008123397827,0.4847908020019531,0.5100433826446533,0.8809523809523809,1.1888476365129463e-05,0.5828463435173035
1.1304947137832642,0.6456964015960693,0.4847983121871948,0.5100404620170593,0.8809523809523809,1.1636616363830399e-05,0.5828443765640259
1.1304978132247925,0.6456921100616455,0.484805703163147,0.5100374221801758,0.8809523809523809,1.1310994523228146e-05,0.5828423500061035
1.1305009126663208,0.6456879377365112,0.48481297492980957,0.5100346803665161,0.8809523809523809,1.1249221643083729e-05,0.582840621471405
1.13050377368927,0.645683765411377,0.48482000827789307,0.5100319385528564,0.8809523809523809,1.1016270036634523e-05,0.5828388333320618
1.1305065155029297,0.6456797122955322,0.48482680320739746,0.5100293755531311,0.8809523809523809,1.076377975550713e-05,0.5828372240066528
1.130509376525879,0.6456758379936218,0.4848335385322571,0.5100266337394714,0.8809523809523809,1.0674116310838144e-05,0.5828353762626648
1.1305121183395386,0.6456717252731323,0.48484039306640625,0.5100239515304565,0.8809523809523809,1.035316199704539e-05,0.5828335881233215
1.1305147409439087,0.6456678509712219,0.48484688997268677,0.5100213289260864,0.8809523809523809,1.0256128007313237e-05,0.5828317999839783
1.1305174827575684,0.6456642150878906,0.48485326766967773,0.5100187659263611,0.8809523809523809,1.0056965038529597e-05,0.5828301906585693
1.1305198669433594,0.6456605195999146,0.4848593473434448,0.5100162625312805,0.8809523809523809,9.792969649424776e-06,0.5828284621238708
1.130522608757019,0.6456568837165833,0.4848657250404358,0.5100139379501343,0.8809523809523809,9.661368494562339e-06,0.5828270316123962
1.13052499294281,0.645653247833252,0.4848717451095581,0.5100114941596985,0.8809523809523809,9.607713764125947e-06,0.5828254222869873
1.130527138710022,0.6456495523452759,0.4848775863647461,0.5100091099739075,0.8809523809523809,9.198090992867947e-06,0.5828238725662231
1.1305296421051025,0.6456462144851685,0.4848834276199341,0.5100067257881165,0.8809523809523809,9.299611519963946e-06,0.5828222036361694
1.130531907081604,0.6456427574157715,0.4848891496658325,0.5100047588348389,0.8809523809523809,8.829788384900894e-06,0.5828208923339844
1.130534052848816,0.6456393003463745,0.4848947525024414,0.5100024342536926,0.8809523809523809,8.854113730194513e-06,0.5828194618225098
1.130536437034607,0.6456360816955566,0.4849003553390503,0.5100002288818359,0.8809523809523809,8.673855518281925e-06,0.5828180313110352
1.1305384635925293,0.6456328630447388,0.4849056005477905,0.509998083114624,0.8809523809523809,8.440267265541479e-06,0.5828166007995605
1.1305407285690308,0.6456296443939209,0.48491108417510986,0.5099959373474121,0.8809523809523809,8.313808393722866e-06,0.5828151702880859
1.1305427551269531,0.645626425743103,0.4849163293838501,0.509993851184845,0.8809523809523809,8.299874025397003e-06,0.5828138589859009
1.1305447816848755,0.6456234455108643,0.48492133617401123,0.5099917650222778,0.8809523809523809,8.06509797257604e-06,0.5828123092651367
1.1305464506149292,0.6456199884414673,0.4849264621734619,0.5099896788597107,0.8809523809523809,7.90046397014521e-06,0.5828108787536621
1.130548357963562,0.6456171870231628,0.48493117094039917,0.5099875926971436,0.8809523809523809,7.804856068105437e-06,0.5828096270561218
1.1305503845214844,0.6456142663955688,0.4849361181259155,0.5099859237670898,0.8809523809523809,7.59656813897891e-06,0.5828086137771606
1.1305522918701172,0.6456114649772644,0.4849408268928528,0.5099838972091675,0.8809523809523809,7.341636774071958e-06,0.582807183265686
1.13055419921875,0.64560866355896,0.48494553565979004,0.5099820494651794,0.8809523809523809,7.4087797656829935e-06,0.5828059315681458
1.1305559873580933,0.6456060409545898,0.4849499464035034,0.5099803805351257,0.8809523809523809,7.28996928955894e-06,0.5828048586845398
1.130557894706726,0.6456032991409302,0.4849545955657959,0.5099784731864929,0.8809523809523809,7.1046320044843014e-06,0.5828036069869995
1.1305595636367798,0.6456006169319153,0.4849589467048645,0.5099767446517944,0.8809523809523809,6.959582151466748e-06,0.582802414894104
1.1305612325668335,0.6455980539321899,0.48496317863464355,0.5099749565124512,0.8809523809523809,6.656919595116051e-06,0.5828011631965637
1.1305627822875977,0.6455953121185303,0.4849674701690674,0.5099731683731079,0.8809523809523809,6.646808742516441e-06,0.5827999114990234
1.1305644512176514,0.6455926895141602,0.4849717617034912,0.509971559047699,0.8809523809523809,6.721780209772987e-06,0.5827988982200623
1.130566120147705,0.6455903053283691,0.48497581481933594,0.5099698305130005,0.8809523809523809,6.395732270902954e-06,0.5827977657318115
1.1305674314498901,0.6455880403518677,0.48497939109802246,0.5099684000015259,0.8809523809523809,6.396320713975001e-06,0.5827968120574951
1.1305691003799438,0.6455855369567871,0.48498356342315674,0.5099667906761169,0.8809523809523809,6.151599336590152e-06,0.5827958583831787
1.130570650100708,0.6455832719802856,0.48498737812042236,0.5099653601646423,0.8809523809523809,6.122429113020189e-06,0.5827949047088623
1.1305720806121826,0.6455808877944946,0.484991192817688,0.5099637508392334,0.8809523809523809,5.981805770716164e-06,0.5827938318252563
1.1305736303329468,0.6455786824226379,0.48499494791030884,0.509962260723114,0.8809523809523809,5.874326689081499e-06,0.5827928781509399
1.1305748224258423,0.6455763578414917,0.4849984645843506,0.5099608302116394,0.8809523809523809,5.694364062946988e-06,0.582791805267334
1.1305761337280273,0.6455742120742798,0.48500192165374756,0.50995934009552,0.8809523809523809,5.808180503663607e-06,0.5827907919883728
1.1305776834487915,0.6455721259117126,0.48500555753707886,0.5099579095840454,0.8809523809523809,5.5134346439444926e-06,0.5827898979187012
1.1305789947509766,0.6455698013305664,0.48500919342041016,0.5099563598632812,0.8809523809523809,5.497378879226744e-06,0.5827887654304504
1.1305803060531616,0.6455678343772888,0.4850124716758728,0.5099549293518066,0.8809523809523809,5.282154234009795e-06,0.5827878713607788
1.1305813789367676,0.6455657482147217,0.4850156307220459,0.5099536180496216,0.8809523809523809,5.287681233312469e-06,0.5827869772911072
1.1305826902389526,0.6455637216567993,0.4850189685821533,0.5099522471427917,0.8809523809523809,5.152382982487325e-06,0.5827860236167908
1.1305840015411377,0.6455618143081665,0.4850221872329712,0.5099509954452515,0.8809523809523809,5.049054834671551e-06,0.5827853679656982
1.1305850744247437,0.6455599069595337,0.48502516746520996,0.5099496841430664,0.8809523809523809,5.068632617621915e-06,0.5827844142913818
1.1305863857269287,0.6455578804016113,0.4850285053253174,0.5099484920501709,0.8809523809523809,4.8297711146005895e-06,0.582783579826355
1.1305878162384033,0.6455562114715576,0.4850316047668457,0.5099472999572754,0.8809523809523809,4.8601273192616645e-06,0.5827827453613281
1.1305887699127197,0.6455544233322144,0.48503434658050537,0.5099461078643799,0.8809523809523809,4.677810466091614e-06,0.582781970500946
1.1305899620056152,0.6455528140068054,0.4850371479988098,0.5099449157714844,0.8809523809523809,4.6885957090125885e-06,0.5827812552452087
1.1305909156799316,0.6455509066581726,0.48504000902175903,0.5099437236785889,0.8809523809523809,4.566741154121701e-06,0.5827804803848267
1.1305919885635376,0.6455491185188293,0.48504287004470825,0.5099426507949829,0.8809523809523809,4.474248271435499e-06,0.5827797055244446
1.130592942237854,0.6455475091934204,0.4850454330444336,0.5099415183067322,0.8809523809523809,4.30470026913099e-06,0.5827789306640625
1.13059401512146,0.6455457210540771,0.4850482940673828,0.5099403858184814,0.8809523809523809,4.322594577388372e-06,0.5827782154083252
1.130595088005066,0.6455442309379578,0.48505085706710815,0.509939432144165,0.8809523809523809,4.227591944072628e-06,0.5827775001525879
1.1305960416793823,0.645542562007904,0.48505347967147827,0.5099384784698486,0.8809523809523809,4.070690010848921e-06,0.5827769041061401
1.1305971145629883,0.6455411911010742,0.48505592346191406,0.5099374651908875,0.8809523809523809,4.1241023609472904e-06,0.5827763080596924
1.1305980682373047,0.6455395221710205,0.4850585460662842,0.5099364519119263,0.8809523809523809,3.930582806788152e-06,0.5827755331993103
1.130599021911621,0.6455380916595459,0.4850609302520752,0.5099353194236755,0.8809523809523809,3.955652573495172e-06,0.5827748775482178
1.130599856376648,0.6455365419387817,0.4850633144378662,0.5099343657493591,0.8809523809523809,3.871381068165647e-06,0.58277428150177
1.1306006908416748,0.6455349326133728,0.485065758228302,0.509933352470398,0.8809523809523809,3.6932174225512426e-06,0.5827735066413879
1.130601406097412,0.6455335021018982,0.4850679039955139,0.5099325180053711,0.8809523809523809,3.7763622913189465e-06,0.5827730298042297
1.1306023597717285,0.6455323696136475,0.48506999015808105,0.5099316835403442,0.8809523809523809,3.5839057090925053e-06,0.582772433757782
1.1306031942367554,0.6455308794975281,0.4850723147392273,0.5099307298660278,0.8809523809523809,3.647329549494316e-06,0.5827717185020447
1.1306040287017822,0.6455293893814087,0.48507463932037354,0.5099297761917114,0.8809523809523809,3.470220235612942e-06,0.5827711224555969
1.130604863166809,0.6455281376838684,0.4850767254829407,0.5099289417266846,0.8809523809523809,3.44230238624732e-06,0.5827706456184387
1.1306055784225464,0.6455267667770386,0.4850788116455078,0.5099281072616577,0.8809523809523809,3.3164888009196147e-06,0.582770049571991
1.1306065320968628,0.6455255746841431,0.4850809574127197,0.5099272727966309,0.8809523809523809,3.3338124012516346e-06,0.5827695727348328
1.1306071281433105,0.645524263381958,0.48508286476135254,0.509926438331604,0.8809523809523809,3.202560037607327e-06,0.5827689170837402
1.1306079626083374,0.645522952079773,0.48508501052856445,0.5099256634712219,0.8809523809523809,3.341282763358322e-06,0.582768440246582
1.1306087970733643,0.6455216407775879,0.48508715629577637,0.5099247694015503,0.8809523809523809,3.04102854897792e-06,0.5827678442001343
1.130609393119812,0.6455205082893372,0.48508888483047485,0.509924054145813,0.8809523809523809,2.979921191581525e-06,0.5827673673629761
1.1306103467941284,0.645519495010376,0.48509085178375244,0.5099233388900757,0.8809523809523809,3.242977982154116e-06,0.5827668905258179
1.1306109428405762,0.6455183029174805,0.4850926399230957,0.5099225044250488,0.8809523809523809,2.83771260001231e-06,0.5827663540840149
1.130611538887024,0.6455169916152954,0.4850945472717285,0.5099217891693115,0.8809523809523809,2.900745812439709e-06,0.5827658176422119
1.1306122541427612,0.6455158591270447,0.48509639501571655,0.5099210143089294,0.8809523809523809,2.8895356081193313e-06,0.5827653408050537
1.130612850189209,0.6455147862434387,0.48509806394577026,0.5099202394485474,0.8809523809523809,2.7117760055261897e-06,0.5827648043632507
1.1306133270263672,0.645513653755188,0.4850996732711792,0.5099195837974548,0.8809523809523809,2.8441093036235543e-06,0.5827643275260925
1.130614161491394,0.6455127000808716,0.48510146141052246,0.5099189281463623,0.8809523809523809,2.6666605208447436e-06,0.5827638506889343
1.1306148767471313,0.6455116271972656,0.4851032495498657,0.5099182724952698,0.8809523809523809,0.07252610474824905,0.5827634334564209
1.130615472793579,0.6455106139183044,0.48510485887527466,0.5099176168441772,0.8809523809523809,0.0549447238445282,0.5827630162239075
1.1306160688400269,0.6455097198486328,0.48510634899139404,0.5099169015884399,0.8809523809523809,0.050845298916101456,0.5827625393867493
1.130616545677185,0.6455085277557373,0.48510801792144775,0.5099163055419922,0.8809523809523809,0.050660062581300735,0.5827621817588806
1.1306170225143433,0.6455076932907104,0.4851093292236328,0.5099156498908997,0.8809523809523809,0.05149204656481743,0.5827617645263672
1.1306178569793701,0.6455069780349731,0.485110878944397,0.5099151134490967,0.8809523809523809,0.06320974230766296,0.5827614068984985
1.1306183338165283,0.6455058455467224,0.4851124882698059,0.5099144577980042,0.8809523809523809,0.061770323663949966,0.5827609896659851
1.130618929862976,0.6455049514770508,0.4851139783859253,0.5099138617515564,0.8809523809523809,0.0614236444234848,0.5827605724334717
1.1306192874908447,0.6455039978027344,0.48511528968811035,0.5099132657051086,0.8809523809523809,0.0651215985417366,0.582760214805603
1.6265183687210083,1.2787399291992188,0.34777843952178955,0.7075216174125671,0.8809523809523809,0.062334753572940826,0.7947776317596436
1.6448346376419067,1.2936038970947266,0.3512307405471802,0.7113109827041626,0.8571428571428572,0.05279501900076866,0.790000855922699
1.6541882753372192,1.307685136795044,0.3465031385421753,0.7082403898239136,0.8571428571428572,0.04219374805688858,0.7881934642791748
1.661861777305603,1.3178255558013916,0.3440362215042114,0.7032324075698853,0.8571428571428572,0.03640802204608917,0.7868967652320862
1.6773203611373901,1.3374103307724,0.33991003036499023,0.7009733319282532,0.8571428571428572,0.03788137808442116,0.7863065600395203
1.6977795362472534,1.3515961170196533,0.3461834192276001,0.6986666321754456,0.8571428571428572,0.044337064027786255,0.785392701625824
1.7230653762817383,1.3578039407730103,0.365261435508728,0.6958237290382385,0.8571428571428572,0.050455059856176376,0.7835915684700012
1.7516703605651855,1.3566995859146118,0.39497077465057373,0.6918956637382507,0.8571428571428572,0.05517197772860527,0.7811833024024963
1.7809805870056152,1.3497692346572876,0.43121135234832764,0.6850131750106812,0.8571428571428572,0.058285556733608246,0.7771820425987244
1.8078862428665161,1.3311675786972046,0.4767186641693115,0.6738370656967163,0.8571428571428572,0.06451543420553207,0.7706415057182312
1.824876308441162,1.2951674461364746,0.5297088623046875,0.6544331908226013,0.8571428571428572,0.056312236934900284,0.755875825881958
1.8212082386016846,1.2452436685562134,0.5759645700454712,0.6262214183807373,0.8571428571428572,0.04692131653428078,0.7233039736747742
1.804726004600525,1.2052921056747437,0.5994338989257812,0.5983956456184387,0.8571428571428572,0.055493906140327454,0.6942880749702454
1.7810466289520264,1.1768254041671753,0.6042212247848511,0.5692555904388428,0.8571428571428572,0.050978824496269226,0.6710090041160583
1.7541112899780273,1.1558523178100586,0.5982589721679688,0.5410674810409546,0.8571428571428572,0.04644555225968361,0.6436156630516052
1.7131091356277466,1.1398621797561646,0.573246955871582,0.5199769735336304,0.8571428571428572,0.04589860886335373,0.6152148246765137
1.6601693630218506,1.1180483102798462,0.5421210527420044,0.506758987903595,0.8571428571428572,0.0389290377497673,0.5925934314727783
1.606290578842163,1.0889531373977661,0.517337441444397,0.4903485178947449,0.8571428571428572,0.03421405330300331,0.5761663317680359
1.5442415475845337,1.0519180297851562,0.49232351779937744,0.4661620855331421,0.8571428571428572,0.030082857236266136,0.5535692572593689
1.4830834865570068,1.0046383142471313,0.4784451723098755,0.4332619607448578,0.8809523809523809,0.025616927072405815,0.5148153901100159
1.4355696439743042,0.9593706130981445,0.47619903087615967,0.3981759250164032,0.9047619047619048,0.022599533200263977,0.47098565101623535
1.3969590663909912,0.9218586087226868,0.47510045766830444,0.3740807771682739,0.9047619047619048,0.027153052389621735,0.44000130891799927
1.3575600385665894,0.8984131813049316,0.4591468572616577,0.357470840215683,0.9047619047619048,0.022544173523783684,0.4245537221431732
1.3248926401138306,0.8820453882217407,0.44284725189208984,0.34683507680892944,0.9047619047619048,0.018046492710709572,0.41859084367752075
1.2950676679611206,0.8656185865402222,0.42944908142089844,0.34304651618003845,0.9047619047619048,0.016830986365675926,0.4187864065170288
1.2663164138793945,0.8487827777862549,0.41753363609313965,0.34250205755233765,0.9047619047619048,0.019116206094622612,0.4212740659713745
1.2346781492233276,0.8332685828208923,0.4014095664024353,0.3424047529697418,0.9047619047619048,0.02557346597313881,0.4211788475513458
1.2027642726898193,0.8224694728851318,0.3802947998046875,0.345285564661026,0.9047619047619048,0.021519582718610764,0.42608821392059326
1.1737244129180908,0.8156339526176453,0.35809046030044556,0.34831422567367554,0.9047619047619048,0.030133696272969246,0.43362414836883545
1.1494508981704712,0.8106647729873657,0.33878612518310547,0.35101062059402466,0.9047619047619048,0.02933109924197197,0.4422241449356079
1.13303804397583,0.8080324530601501,0.32500559091567993,0.3539029657840729,0.9047619047619048,0.028179941698908806,0.4502246677875519
1.120882511138916,0.807910680770874,0.312971830368042,0.357798308134079,0.9047619047619048,0.02683662623167038,0.45789721608161926
1.1124200820922852,0.8060354590415955,0.3063846230506897,0.35703352093696594,0.9047619047619048,0.026112958788871765,0.4593854248523712
1.1147723197937012,0.8024815320968628,0.3122907876968384,0.3551153242588043,0.9047619047619048,0.025590643286705017,0.45960167050361633
1.1185956001281738,0.7994008660316467,0.3191947340965271,0.35295578837394714,0.9047619047619048,0.026246119290590286,0.45953041315078735
1.1223574876785278,0.7916907668113708,0.330666720867157,0.34918200969696045,0.9047619047619048,0.026027264073491096,0.45664191246032715
1.1257168054580688,0.7874629497528076,0.33825385570526123,0.34402135014533997,0.9047619047619048,0.029791373759508133,0.45200833678245544
1.1274254322052002,0.7797353267669678,0.3476901054382324,0.3372190296649933,0.9047619047619048,0.031818848103284836,0.4454843997955322
1.1296511888504028,0.7678062319755554,0.3618449568748474,0.32858651876449585,0.8809523809523809,0.030746115371584892,0.43762829899787903
1.131316900253296,0.754189670085907,0.3771272301673889,0.31845444440841675,0.8809523809523809,0.029277607798576355,0.42864611744880676
1.1388211250305176,0.7406290173530579,0.3981921076774597,0.3079151511192322,0.8809523809523809,0.026802150532603264,0.41988661885261536
1.1448299884796143,0.727429211139679,0.4174007773399353,0.29737693071365356,0.8809523809523809,0.02633177675306797,0.41011443734169006
1.149329662322998,0.7150023579597473,0.43432730436325073,0.28731781244277954,0.8809523809523809,0.027435215190052986,0.3993116617202759
1.1512901782989502,0.7045788168907166,0.44671136140823364,0.27836382389068604,0.8809523809523809,0.02716170996427536,0.3890475034713745
1.1523832082748413,0.6986271142959595,0.45375609397888184,0.27051886916160583,0.8809523809523809,0.026231758296489716,0.3787344694137573
1.151367425918579,0.696826696395874,0.4545407295227051,0.264171302318573,0.8809523809523809,0.025456711649894714,0.3709357976913452
1.1492702960968018,0.6948185563087463,0.4544517397880554,0.2593815326690674,0.8809523809523809,0.0252735186368227,0.3662486672401428
1.1457489728927612,0.6938196420669556,0.45192933082580566,0.2564639747142792,0.8809523809523809,0.025986215099692345,0.36527520418167114
1.1515966653823853,0.692986786365509,0.4586098790168762,0.2547588646411896,0.8809523809523809,0.027058174833655357,0.3663099408149719
1.1604909896850586,0.6918290853500366,0.468661904335022,0.2533950209617615,0.8809523809523809,0.02717781998217106,0.3675268888473511
1.1691950559616089,0.6889903545379639,0.480204701423645,0.2507171630859375,0.8809523809523809,0.027088265866041183,0.3665626645088196
1.1744407415390015,0.6883951425552368,0.48604559898376465,0.24786992371082306,0.8809523809523809,0.026294568553566933,0.3658088445663452
1.1705663204193115,0.6889150738716125,0.481651246547699,0.24499566853046417,0.8809523809523809,0.02458210475742817,0.3661739230155945
1.1639404296875,0.6853567957878113,0.4785836338996887,0.24085398018360138,0.8809523809523809,0.023400433361530304,0.3649202585220337
1.155326247215271,0.6786074042320251,0.47671884298324585,0.2351587563753128,0.8809523809523809,0.0180005244910717,0.36175116896629333
1.1471573114395142,0.6716315746307373,0.47552573680877686,0.2290067970752716,0.8809523809523809,0.016293974593281746,0.3578217923641205
1.1423439979553223,0.665330708026886,0.4770132899284363,0.2229894995689392,0.8809523809523809,0.015711789950728416,0.353119820356369
1.1412022113800049,0.6605895161628723,0.48061269521713257,0.2181418389081955,0.8809523809523809,0.015201080590486526,0.34851375222206116
1.143135666847229,0.6561573147773743,0.48697835206985474,0.21427586674690247,0.8809523809523809,0.01471665408462286,0.3426641523838043
1.1462442874908447,0.6520850658416748,0.4941592216491699,0.21289126574993134,0.8809523809523809,0.014989896677434444,0.3370293974876404
1.1496933698654175,0.6478331685066223,0.5018602013587952,0.21357758343219757,0.8809523809523809,0.014339522458612919,0.33126211166381836
1.1535724401474,0.6424634456634521,0.5111089944839478,0.21550783514976501,0.8809523809523809,0.02076130546629429,0.3258662819862366
1.157347559928894,0.6354638934135437,0.5218836665153503,0.2179877907037735,0.8809523809523809,0.025168977677822113,0.32212135195732117
1.1606969833374023,0.6254793405532837,0.5352176427841187,0.22010736167430878,0.8809523809523809,0.02368762344121933,0.3199412524700165
1.1633113622665405,0.6153768301010132,0.5479345321655273,0.22110487520694733,0.8809523809523809,0.022448843345046043,0.31898608803749084
1.1657053232192993,0.6046167612075806,0.5610885620117188,0.22197894752025604,0.8809523809523809,0.021587958559393883,0.31918802857398987
1.1680097579956055,0.5926169753074646,0.5753927826881409,0.22266864776611328,0.8809523809523809,0.021043159067630768,0.31989893317222595
1.169946312904358,0.5798830986022949,0.590063214302063,0.22317953407764435,0.8809523809523809,0.02756396122276783,0.32081305980682373
1.1714446544647217,0.5672134160995483,0.6042312383651733,0.2236291468143463,0.8809523809523809,0.03008824586868286,0.3217811584472656
1.1723780632019043,0.554880678653717,0.6174973845481873,0.22414208948612213,0.8809523809523809,0.029551733285188675,0.3226597309112549
1.1732707023620605,0.5444701910018921,0.6288005113601685,0.22504164278507233,0.8809523809523809,0.02847190760076046,0.32358914613723755
1.1746745109558105,0.5318219661712646,0.6428525447845459,0.2265263795852661,0.8809523809523809,0.030102021992206573,0.32451820373535156
1.1766422986984253,0.5208210349082947,0.6558212637901306,0.22871915996074677,0.8809523809523809,0.045630019158124924,0.3254154920578003
1.1784988641738892,0.5134816765785217,0.6650171875953674,0.23130948841571808,0.8809523809523809,0.041619203984737396,0.32628604769706726
1.1796722412109375,0.5075551271438599,0.6721171140670776,0.23368778824806213,0.8809523809523809,0.03859446570277214,0.3271457254886627
1.1800358295440674,0.5018304586410522,0.6782053709030151,0.23553375899791718,0.8809523809523809,0.035723552107810974,0.3280014395713806
1.1798503398895264,0.49584200978279114,0.6840083301067352,0.23687568306922913,0.8809523809523809,0.03322242945432663,0.32884538173675537
1.1797938346862793,0.4876330494880676,0.6921607851982117,0.23789218068122864,0.9047619047619048,0.030413737520575523,0.32967883348464966
1.1805741786956787,0.4776013195514679,0.7029728591442108,0.2383137196302414,0.9047619047619048,0.027738947421312332,0.33049675822257996
1.1821601390838623,0.4661005437374115,0.7160595953464508,0.23781552910804749,0.8809523809523809,0.023521851748228073,0.3313789963722229
1.184299111366272,0.45404207706451416,0.7302570343017578,0.23632794618606567,0.8809523809523809,0.01918306015431881,0.3321962356567383
1.1873384714126587,0.44119513034820557,0.7461433410644531,0.23392271995544434,0.8809523809523809,0.017508363351225853,0.33274760842323303
1.1941336393356323,0.42318883538246155,0.7709448039531708,0.2287571132183075,0.8809523809523809,0.015768282115459442,0.33141371607780457
1.202392339706421,0.4063970744609833,0.7959952652454376,0.22234158217906952,0.8809523809523809,0.020218200981616974,0.32471543550491333
1.2117879390716553,0.39382636547088623,0.817961573600769,0.21787865459918976,0.8809523809523809,0.023609602823853493,0.3164025843143463
1.2221685647964478,0.386181503534317,0.8359870612621307,0.21583954989910126,0.8809523809523809,0.021027585491538048,0.312201589345932
1.2338426113128662,0.3811376690864563,0.8527049422264099,0.21502585709095,0.8809523809523809,0.01848258636891842,0.3105855882167816
1.246034026145935,0.37733784317970276,0.8686961829662323,0.21481825411319733,0.8809523809523809,0.022372789680957794,0.31020957231521606
1.2585121393203735,0.3740958571434021,0.8844162821769714,0.21485495567321777,0.8809523809523809,0.0205236729234457,0.31032273173332214
1.2702746391296387,0.3712577223777771,0.8990169167518616,0.2149321734905243,0.8809523809523809,0.019760772585868835,0.3106178045272827
1.280851125717163,0.36903321743011475,0.9118179082870483,0.21504950523376465,0.8809523809523809,0.018539119511842728,0.3110423982143402
1.2901581525802612,0.366710364818573,0.9234477877616882,0.21514542400836945,0.8809523809523809,0.0155290262773633,0.3113778829574585
1.299346923828125,0.3645949065685272,0.9347520172595978,0.21522700786590576,0.8809523809523809,0.013060602359473705,0.3116079866886139
1.3126380443572998,0.36207500100135803,0.9505630433559418,0.21489611268043518,0.8809523809523809,0.011649082414805889,0.31105729937553406
1.3309385776519775,0.3591708540916443,0.9717677235603333,0.2139039933681488,0.8809523809523809,0.01062141451984644,0.3094889521598816
1.3502010107040405,0.3564153015613556,0.9937857091426849,0.21269050240516663,0.8809523809523809,0.008917555212974548,0.30754145979881287
1.3690026998519897,0.35370051860809326,1.0153021812438965,0.2114056497812271,0.8809523809523809,0.007688862271606922,0.3053513765335083
1.3924020528793335,0.3505632281303406,1.041838824748993,0.20904718339443207,0.8809523809523809,0.006897935643792152,0.3015706539154053
1.4142720699310303,0.34740060567855835,1.066871464252472,0.20639082789421082,0.8809523809523809,0.006604318041354418,0.29726213216781616
1.4339183568954468,0.34405773878097534,1.0898606181144714,0.20338985323905945,0.8809523809523809,0.007509802933782339,0.29246026277542114
1.4495694637298584,0.34072235226631165,1.1088471114635468,0.20030231773853302,0.8809523809523809,0.007003672420978546,0.2875675559043884
1.4600330591201782,0.33770570158958435,1.1223273575305939,0.19767074286937714,0.8809523809523809,0.00676594115793705,0.2834201455116272
1.4666773080825806,0.33497154712677,1.1317057609558105,0.19547177851200104,0.8809523809523809,0.007712000049650669,0.2800404727458954
1.4707494974136353,0.3324466645717621,1.1383028328418732,0.19351579248905182,0.8809523809523809,0.007238797843456268,0.27718859910964966
1.473023772239685,0.33006593585014343,1.1429578363895416,0.19166360795497894,0.8809523809523809,0.009079157374799252,0.27469363808631897
1.4731446504592896,0.32801562547683716,1.1451290249824524,0.19025865197181702,0.8809523809523809,0.008638537488877773,0.2729659676551819
1.4715648889541626,0.3260955214500427,1.1454693675041199,0.18929804861545563,0.8809523809523809,0.008751391433179379,0.2719492018222809
1.4686200618743896,0.32412147521972656,1.144498586654663,0.18850460648536682,0.8809523809523809,0.008391987532377243,0.27117452025413513
1.465124249458313,0.32207387685775757,1.1430503726005554,0.18755023181438446,0.8809523809523809,0.009658060036599636,0.27031683921813965
1.4611793756484985,0.3192085027694702,1.1419708728790283,0.18575279414653778,0.8809523809523809,0.00949365459382534,0.2684483230113983
1.4573248624801636,0.3167981207370758,1.1405267417430878,0.1840905249118805,0.8809523809523809,0.012044222094118595,0.2667659819126129
1.453273892402649,0.3144668936729431,1.1388069987297058,0.182571142911911,0.8809523809523809,0.015710240229964256,0.2652839124202728
1.44864821434021,0.3115764260292053,1.1370717883110046,0.18064172565937042,0.8809523809523809,0.019945163279771805,0.2631925046443939
1.444672703742981,0.3092578649520874,1.1354148387908936,0.1790139228105545,0.8809523809523809,0.026350293308496475,0.2615286707878113
1.4401007890701294,0.30573660135269165,1.1343641877174377,0.17662861943244934,0.8809523809523809,0.03262320160865784,0.2585855722427368
1.4364324808120728,0.3022443354129791,1.1341881453990936,0.1739848107099533,0.8809523809523809,0.03531521558761597,0.25490760803222656
1.433103322982788,0.29862284660339355,1.1344804763793945,0.17161346971988678,0.8809523809523809,0.038271404802799225,0.25144797563552856
1.4299880266189575,0.2952095568180084,1.134778469800949,0.16976045072078705,0.8809523809523809,0.03981919214129448,0.2487638145685196
1.429088830947876,0.2920277714729309,1.137061059474945,0.16828864812850952,0.8809523809523809,0.04053770750761032,0.24672356247901917
1.4268324375152588,0.28784915804862976,1.138983279466629,0.16668087244033813,0.8809523809523809,0.039785560220479965,0.2443675398826599
1.4242608547210693,0.2837744653224945,1.1404863893985748,0.1644161194562912,0.8809523809523809,0.03558974713087082,0.24094049632549286
1.421212911605835,0.27935701608657837,1.1418558955192566,0.16123631596565247,0.8809523809523809,0.031995177268981934,0.23599690198898315
1.4167507886886597,0.2746155261993408,1.1421352624893188,0.1578129082918167,0.8809523809523809,0.028586169704794884,0.2305831015110016
1.4108413457870483,0.2699246108531952,1.1409167349338531,0.15426503121852875,0.8809523809523809,0.02634541131556034,0.22502677142620087
1.403730034828186,0.26680120825767517,1.1369288265705109,0.15038126707077026,0.8809523809523809,0.02668256312608719,0.21898587048053741
1.3952000141143799,0.26411306858062744,1.1310869455337524,0.1467885822057724,0.8809523809523809,0.021295730024576187,0.21336562931537628
1.3858891725540161,0.2619490623474121,1.123940110206604,0.14498110115528107,0.8809523809523809,0.017116239294409752,0.21123895049095154
1.3770396709442139,0.26028499007225037,1.1167546808719635,0.14411604404449463,0.8809523809523809,0.013874746859073639,0.21120025217533112
1.3684765100479126,0.2589653432369232,1.1095111668109894,0.1438605785369873,0.8809523809523809,0.010955910198390484,0.2120973765850067
1.3593907356262207,0.2578625977039337,1.101528137922287,0.14422981441020966,0.8809523809523809,0.009210068732500076,0.21343165636062622
1.3500456809997559,0.25631803274154663,1.0937276482582092,0.14470815658569336,0.8809523809523809,0.009023310616612434,0.21416231989860535
1.3404372930526733,0.2548263669013977,1.0856109261512756,0.1455436646938324,0.8809523809523809,0.008754061535000801,0.21473626792430878
1.334315538406372,0.2527163624763489,1.0815991759300232,0.14597159624099731,0.8809523809523809,0.008146574720740318,0.21404726803302765
1.3273206949234009,0.2506173253059387,1.0767033696174622,0.1466168463230133,0.8809523809523809,0.00829145684838295,0.21344178915023804
1.3180795907974243,0.24900011718273163,1.0690794736146927,0.1484435349702835,0.8809523809523809,0.00774045567959547,0.21406573057174683
1.304889440536499,0.24783019721508026,1.0570592433214188,0.14995187520980835,0.8809523809523809,0.007074766326695681,0.214134082198143
1.2874927520751953,0.24627210199832916,1.0412206500768661,0.15011653304100037,0.8809523809523809,0.006259780842810869,0.2127891629934311
1.2653414011001587,0.24376347661018372,1.021577924489975,0.1483575999736786,0.8809523809523809,0.006032302509993315,0.20970900356769562
1.2547714710235596,0.2401086390018463,1.0146628320217133,0.14422494173049927,0.8809523809523809,0.005890943109989166,0.20429366827011108
1.2532191276550293,0.23773851990699768,1.0154806077480316,0.13827061653137207,0.8809523809523809,0.005769374780356884,0.1965506225824356
1.251707911491394,0.23929491639137268,1.0124129951000214,0.13251733779907227,0.8809523809523809,0.005697996821254492,0.18824109435081482
1.2494196891784668,0.24092890322208405,1.0084907859563828,0.128882497549057,0.8809523809523809,0.005625084042549133,0.18250425159931183
1.243868112564087,0.24336077272891998,1.000507339835167,0.12734615802764893,0.8809523809523809,0.005566863343119621,0.1799202710390091
1.2370113134384155,0.24569107592105865,0.9913202375173569,0.1264219731092453,0.8809523809523809,0.005575273651629686,0.17831148207187653
1.2316243648529053,0.24786344170570374,0.9837609231472015,0.1257311999797821,0.8809523809523809,0.005615140777081251,0.17716822028160095
1.2268288135528564,0.2508540153503418,0.9759747982025146,0.1251901239156723,0.8809523809523809,0.005645751953125,0.17630864679813385
1.2229413986206055,0.2545511722564697,0.9683902263641357,0.12513630092144012,0.8809523809523809,0.005672076251357794,0.17624469101428986
1.219522476196289,0.2582625448703766,0.9612599313259125,0.12555545568466187,0.8809523809523809,0.006336017046123743,0.17701701819896698
1.2165062427520752,0.26192763447761536,0.9545786082744598,0.12669485807418823,0.8809523809523809,0.007036247756332159,0.17910006642341614
1.2138783931732178,0.2655446231365204,0.9483337700366974,0.12856844067573547,0.8809523809523809,0.00754401832818985,0.18248839676380157
1.2115836143493652,0.26937517523765564,0.9422084391117096,0.1309327930212021,0.8809523809523809,0.007372370455414057,0.18672142922878265
1.2096595764160156,0.2732500433921814,0.9364095330238342,0.13343839347362518,0.8809523809523809,0.007292631547898054,0.19114121794700623
1.2080986499786377,0.277140349149704,0.9309583008289337,0.13598911464214325,0.8809523809523809,0.007125877775251865,0.19554272294044495
1.2068252563476562,0.2810799479484558,0.9257453083992004,0.13858799636363983,0.8809523809523809,0.007010239642113447,0.19991235435009003
1.2058520317077637,0.28500840067863464,0.920843631029129,0.14121054112911224,0.8809523809523809,0.006950130686163902,0.20420576632022858
1.2051734924316406,0.28889474272727966,0.916278749704361,0.14384572207927704,0.8809523809523809,0.006592018995434046,0.20840559899806976
1.2048088312149048,0.29274559020996094,0.9120632410049438,0.146490216255188,0.8809523809523809,0.0064274463802576065,0.21251180768013
1.20464026927948,0.29646000266075134,0.9081802666187286,0.14913363754749298,0.8809523809523809,0.0063804094679653645,0.21653589606285095
1.2045291662216187,0.29991716146469116,0.9046120047569275,0.15175431966781616,0.8809523809523809,0.006344446446746588,0.2204926460981369
1.2045036554336548,0.30315420031547546,0.9013494551181793,0.15430468320846558,0.8809523809523809,0.006320707965642214,0.2243063598871231
1.2046911716461182,0.30654412508010864,0.8981470465660095,0.15690691769123077,0.8809523809523809,0.005908766761422157,0.22811877727508545
1.2051074504852295,0.31002601981163025,0.8950814306735992,0.15956071019172668,0.8809523809523809,0.005654487293213606,0.23192644119262695
1.2059378623962402,0.31353673338890076,0.8924011290073395,0.1621641218662262,0.8809523809523809,0.0055544208735227585,0.2355802208185196
1.206866979598999,0.31725189089775085,0.8896150887012482,0.16484497487545013,0.8809523809523809,0.005460863001644611,0.23925460875034332
1.2078279256820679,0.3211442828178406,0.8866836428642273,0.1676134169101715,0.8809523809523809,0.005210776813328266,0.24297215044498444
1.20896315574646,0.3251561224460602,0.8838070333003998,0.17039839923381805,0.8809523809523809,0.005015069153159857,0.24660801887512207
1.210139513015747,0.3292282819747925,0.8809112310409546,0.1731967180967331,0.8809523809523809,0.00498914485797286,0.250203013420105
1.2113037109375,0.3334001898765564,0.8779035210609436,0.17604736983776093,0.8809523809523809,0.0047461953945457935,0.25382065773010254
1.2124699354171753,0.3376838266849518,0.8747861087322235,0.17896169424057007,0.8809523809523809,0.004718818236142397,0.25747615098953247
1.2136402130126953,0.3420901596546173,0.871550053358078,0.18194876611232758,0.8809523809523809,0.0062151215970516205,0.2611834704875946
1.215033769607544,0.3465709090232849,0.868462860584259,0.18491831421852112,0.8809523809523809,0.006467844825237989,0.26477426290512085
1.2165553569793701,0.3511214554309845,0.8654339015483856,0.1878814846277237,0.8809523809523809,0.006463910918682814,0.2682962119579315
1.2180489301681519,0.3557083308696747,0.8623405992984772,0.19088129699230194,0.8809523809523809,0.0066629438661038876,0.27184900641441345
1.2195576429367065,0.36038169264793396,0.8591759502887726,0.1939319521188736,0.8809523809523809,0.008135220035910606,0.2754300534725189
1.2211521863937378,0.365084707736969,0.8560674786567688,0.19698475301265717,0.8809523809523809,0.011279002763330936,0.2789595127105713
1.22280752658844,0.36984512209892273,0.8529624044895172,0.20004835724830627,0.8809523809523809,0.011112930253148079,0.2824600338935852
1.2244203090667725,0.37469184398651123,0.8497284650802612,0.20316870510578156,0.8809523809523809,0.01079632993787527,0.2860111892223358
1.2258659601211548,0.37967219948768616,0.8461937606334686,0.2063869833946228,0.8809523809523809,0.011092685163021088,0.2896401286125183
1.2272491455078125,0.38476189970970154,0.842487245798111,0.20967060327529907,0.8809523809523809,0.011313509196043015,0.2933352589607239
1.2282001972198486,0.3900105357170105,0.8381896615028381,0.21310903131961823,0.8809523809523809,0.011479646898806095,0.2971585988998413
1.2290546894073486,0.39541706442832947,0.8336376249790192,0.21664443612098694,0.8809523809523809,0.011291398666799068,0.3011114001274109
1.229906439781189,0.4009191393852234,0.8289873003959656,0.2202959954738617,0.8809523809523809,0.011518381536006927,0.30519405007362366
1.2307476997375488,0.4065329432487488,0.8242147564888,0.22409777343273163,0.8809523809523809,0.011382602155208588,0.30941128730773926
1.2314318418502808,0.41223281621932983,0.8191990256309509,0.22809705138206482,0.8809523809523809,0.013068421743810177,0.3137911558151245
1.2318767309188843,0.4179273545742035,0.8139493763446808,0.23233462870121002,0.8809523809523809,0.015712836757302284,0.318366140127182
1.2330513000488281,0.42312270402908325,0.8099285960197449,0.23624400794506073,0.8809523809523809,0.024172397330403328,0.32258644700050354
1.2347848415374756,0.42807310819625854,0.806711733341217,0.23992113769054413,0.8809523809523809,0.02377673052251339,0.3265187442302704
1.2362746000289917,0.4333481192588806,0.8029264807701111,0.24393099546432495,0.8809523809523809,0.02387687936425209,0.33070945739746094
1.2376731634140015,0.4386270046234131,0.7990461587905884,0.24817706644535065,0.8809523809523809,0.023949408903717995,0.3350685238838196
1.2389814853668213,0.44381263852119446,0.7951688468456268,0.25264227390289307,0.8809523809523809,0.024149782955646515,0.33956843614578247
1.2404927015304565,0.4487181603908539,0.7917745411396027,0.2570764124393463,0.8809523809523809,0.023956578224897385,0.34389904141426086
1.2428804636001587,0.45276039838790894,0.7901200652122498,0.2608279883861542,0.8809523809523809,0.023212146013975143,0.34731999039649963
1.2449452877044678,0.4562916159629822,0.7886536717414856,0.26477158069610596,0.8571428571428572,0.02272265963256359,0.35096651315689087
1.2465684413909912,0.4575308561325073,0.7890375852584839,0.2686929702758789,0.8571428571428572,0.022710520774126053,0.3546992540359497
1.2479215860366821,0.45840469002723694,0.7895168960094452,0.27275970578193665,0.8571428571428572,0.02665543369948864,0.3584389090538025
1.2501275539398193,0.45812663435935974,0.7920009195804596,0.2770266830921173,0.8571428571428572,0.025631606578826904,0.3622188866138458
1.253002643585205,0.4576910734176636,0.7953115701675415,0.2812899053096771,0.8571428571428572,0.024740716442465782,0.36595389246940613
1.2564215660095215,0.4575270414352417,0.7988945245742798,0.2856919467449188,0.8571428571428572,0.0268033929169178,0.36971017718315125
1.2603687047958374,0.457903653383255,0.8024650514125824,0.290269672870636,0.8571428571428572,,0.3734672963619232
1.2649123668670654,0.4588504731655121,0.8060618937015533,0.2950090765953064,0.8571428571428572,,0.377168744802475
1.2704713344573975,0.45987048745155334,0.8106008470058441,0.29944419860839844,0.8571428571428572,,0.38048064708709717
1.2775287628173828,0.46024754643440247,0.8172812163829803,0.3028404712677002,0.8571428571428572,,0.3829670548439026
1.2849366664886475,0.4609720706939697,0.8239645957946777,0.3060802221298218,0.8571428571428572,,0.38523462414741516
1.2925456762313843,0.46157342195510864,0.8309722542762756,0.3091687262058258,0.8571428571428572,,0.3872711956501007
1.3013235330581665,0.4589349627494812,0.8423885703086853,0.31106480956077576,0.8571428571428572,,0.38840430974960327
1.3101547956466675,0.45558586716651917,0.8545689284801483,0.31219613552093506,0.8571428571428572,,0.38908565044403076
1.318702220916748,0.45227816700935364,0.8664240539073944,0.3132582902908325,0.8571428571428572,,0.3898574709892273
1.32809317111969,0.4461938738822937,0.8818992972373962,0.3128682076931,0.8571428571428572,,0.3901327848434448


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/7_agent_zero_shot_from_5_policy/attn_ent/DummyExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
1.6708648204803467,1.6567752361297607,0.014089584350585938,0.695842444896698,0.5238095238095238,2.3243260383605957,0.7442702054977417
1.6569775342941284,2.007427930831909,-0.35045039653778076,0.8420690894126892,0.47619047619047616,2.592289686203003,0.8901907205581665
2.0005874633789062,1.3569871187210083,0.643600344657898,0.8474046587944031,0.5238095238095238,2.5598559379577637,0.9167845845222473
2.038529872894287,1.3110138177871704,0.7275160551071167,0.7172347903251648,0.5,2.7979631423950195,0.7676169276237488
1.5058025121688843,2.186439275741577,-0.6806367635726929,0.9722365140914917,0.6428571428571428,2.817831039428711,0.9978479146957397
1.9749900102615356,1.390947699546814,0.5840423107147217,0.9228565096855164,0.40476190476190477,2.5198798179626465,0.9628438949584961
1.778573989868164,1.2132576704025269,0.5653163194656372,0.953571617603302,0.47619047619047616,2.5920822620391846,0.9762008190155029
1.7330963611602783,1.038921594619751,0.6941747665405273,0.6624572277069092,0.5238095238095238,2.667382001876831,0.7582347989082336
1.6190180778503418,1.41643226146698,0.20258581638336182,0.9259518384933472,0.5952380952380952,2.469383716583252,0.9553948044776917
1.3183791637420654,1.5604145526885986,-0.2420353889465332,0.7877002954483032,0.5,2.399428367614746,0.8283626437187195
1.3807910680770874,1.7908586263656616,-0.4100675582885742,0.9463849067687988,0.6666666666666667,2.9048960208892822,0.9637041687965393
1.3402947187423706,1.5333112478256226,-0.19301652908325195,0.91472327709198,0.47619047619047616,2.6813063621520996,0.9751615524291992
1.5510765314102173,1.6611047983169556,-0.11002826690673828,0.987517237663269,0.5238095238095238,2.0601022243499756,0.995868444442749
1.5687496662139893,1.4456651210784912,0.12308454513549805,0.9061448574066162,0.4285714285714286,2.594060182571411,0.9465681314468384
1.7280175685882568,1.453359842300415,0.2746577262878418,0.8365214467048645,0.3571428571428571,2.5342936515808105,0.8726954460144043
1.4147807359695435,1.3012031316757202,0.11357760429382324,0.8123411536216736,0.5238095238095238,2.8286359310150146,0.8371015787124634
1.3034114837646484,1.4595015048980713,-0.15609002113342285,0.8882134556770325,0.6428571428571428,2.5951437950134277,0.9120107889175415
1.13821280002594,1.4236540794372559,-0.2854412794113159,0.8202010989189148,0.47619047619047616,2.496201515197754,0.8746839165687561
1.5605837106704712,1.1910313367843628,0.3695523738861084,0.7940210103988647,0.5476190476190477,2.318591594696045,0.8372029066085815
1.0195000171661377,1.5214390754699707,-0.501939058303833,0.8337135910987854,0.5476190476190477,2.580960750579834,0.8723021149635315
1.3339964151382446,1.22487211227417,0.10912430286407471,0.9488193392753601,0.5714285714285714,2.3885576725006104,0.9702891111373901
1.2158962488174438,1.046750545501709,0.16914570331573486,0.8861725926399231,0.47619047619047616,2.3443398475646973,0.9345575571060181
1.0935178995132446,1.3803774118423462,-0.28685951232910156,0.8614047169685364,0.5952380952380952,2.5502336025238037,0.9168055653572083
1.2735157012939453,1.1262803077697754,0.14723539352416992,0.9590952396392822,0.47619047619047616,2.7297048568725586,0.9834467172622681
1.290494441986084,0.7871175408363342,0.5033769011497498,0.6986013650894165,0.5,2.8356828689575195,0.7537850141525269
1.3094180822372437,0.9174742698669434,0.3919438123703003,0.5650780200958252,0.5,3.1996448040008545,0.6284475326538086
1.059292197227478,0.9745473861694336,0.08474481105804443,0.7042586803436279,0.45238095238095233,2.693085193634033,0.7941372990608215
1.1799216270446777,0.9863340258598328,0.19358760118484497,0.7285152077674866,0.40476190476190477,2.5021615028381348,0.812049925327301
1.3009296655654907,0.8975170850753784,0.4034125804901123,0.7330873012542725,0.40476190476190477,2.7591638565063477,0.8566659092903137
1.1464591026306152,0.820977509021759,0.3254815936088562,0.6522218585014343,0.40476190476190477,2.314964532852173,0.7916311025619507
1.118797779083252,1.0310925245285034,0.08770525455474854,0.7633808851242065,0.45238095238095233,3.180731773376465,0.8187878727912903
0.864496111869812,1.1809325218200684,-0.31643640995025635,0.7488216757774353,0.5952380952380952,2.9606711864471436,0.8708668351173401
0.9681512713432312,1.0172221660614014,-0.049070894718170166,0.7705265283584595,0.6666666666666667,3.2080228328704834,0.8778722286224365
1.2552618980407715,0.956622838973999,0.29863905906677246,0.6223861575126648,0.40476190476190477,2.6322948932647705,0.7422672510147095
0.7695926427841187,1.1136759519577026,-0.344083309173584,0.7117522358894348,0.45238095238095233,2.261213779449463,0.8005706667900085
1.004521369934082,1.1028351783752441,-0.09831380844116211,0.6061192750930786,0.4285714285714286,2.908661127090454,0.6491950750350952
0.6827231049537659,1.4522182941436768,-0.7694951891899109,0.8139522075653076,0.5,2.890399932861328,0.9301143288612366
1.2155346870422363,1.002701759338379,0.21283292770385742,0.819529116153717,0.5,3.0152597427368164,0.8611275553703308
1.1817435026168823,0.9297025799751282,0.25204092264175415,0.7178795337677002,0.5,2.599595308303833,0.8122267127037048
1.1788864135742188,1.086864709854126,0.09202170372009277,0.805789589881897,0.5,2.681016683578491,0.8788325190544128
1.24197256565094,1.1640475988388062,0.07792496681213379,0.8786256313323975,0.45238095238095233,2.752744436264038,0.963492751121521
1.0981239080429077,0.81205815076828,0.2860657572746277,0.6223682761192322,0.47619047619047616,2.5326201915740967,0.7191067337989807
0.8467190861701965,1.0219770669937134,-0.17525798082351685,0.6701666116714478,0.6190476190476191,2.8028647899627686,0.7405292391777039
1.0254466533660889,1.1089277267456055,-0.0834810733795166,0.7479783892631531,0.47619047619047616,2.5773868560791016,0.8204051852226257
0.820123016834259,0.9891576766967773,-0.1690346598625183,0.7165892720222473,0.6666666666666667,2.674588203430176,0.8567869067192078
1.0660990476608276,0.8804100155830383,0.1856890320777893,0.6321383714675903,0.4285714285714286,2.7921180725097656,0.7637020945549011
0.9032715559005737,0.8529528975486755,0.05031865835189819,0.6317822933197021,0.5238095238095238,2.531289577484131,0.7684146165847778
0.9813448786735535,0.911797821521759,0.06954705715179443,0.5314031839370728,0.38095238095238093,2.8098554611206055,0.6648029088973999
0.8798581957817078,1.0071783065795898,-0.12732011079788208,0.5926907062530518,0.5952380952380952,2.699146032333374,0.7076972126960754
1.0145947933197021,0.7061540484428406,0.3084407448768616,0.6115211844444275,0.4285714285714286,2.4740195274353027,0.6939747929573059
0.8141394853591919,0.811958372592926,0.002181112766265869,0.5300778746604919,0.5,2.995633363723755,0.7083380818367004
0.8393275737762451,0.8765785098075867,-0.03725093603134155,0.6453997492790222,0.5,3.021322727203369,0.7976940870285034
0.7370542883872986,0.7828309535980225,-0.04577666521072388,0.5459974408149719,0.4285714285714286,2.915799379348755,0.6967723369598389
0.9476388096809387,0.7481143474578857,0.19952446222305298,0.584481954574585,0.6190476190476191,2.775334358215332,0.7488256096839905
0.9635172486305237,0.7304202914237976,0.23309695720672607,0.6597179770469666,0.5238095238095238,2.287170171737671,0.8188015222549438
0.7351288199424744,0.8717715740203857,-0.13664275407791138,0.5902063250541687,0.5,2.70601487159729,0.7430859208106995
0.800277590751648,0.5316080451011658,0.2686695456504822,0.31999701261520386,0.40476190476190477,2.7151265144348145,0.4703556001186371
1.0313010215759277,0.43680888414382935,0.5944921374320984,0.47934818267822266,0.47619047619047616,2.382111072540283,0.680375874042511
0.8959109783172607,0.9425370097160339,-0.04662603139877319,0.7029590010643005,0.4285714285714286,2.1721084117889404,0.8530081510543823
0.7960058450698853,0.9605228304862976,-0.16451698541641235,0.6534132361412048,0.47619047619047616,2.527094841003418,0.8375197649002075
0.8815075159072876,0.7616163492202759,0.11989116668701172,0.6172643899917603,0.33333333333333337,2.396777391433716,0.8121216893196106
0.8136674165725708,0.7794244289398193,0.034242987632751465,0.5587477684020996,0.5476190476190477,2.740813732147217,0.7040246725082397
0.6853631138801575,1.1117876768112183,-0.4264245629310608,0.7136890292167664,0.6190476190476191,2.7452425956726074,0.8400833606719971
0.7560729384422302,0.8060284852981567,-0.049955546855926514,0.6190966963768005,0.5714285714285714,2.8400914669036865,0.7817663550376892
0.616116464138031,0.9853159189224243,-0.3691994547843933,0.6123865246772766,0.4285714285714286,2.8308966159820557,0.7214948534965515
0.7974296808242798,0.8910336494445801,-0.09360396862030029,0.4323553442955017,0.47619047619047616,2.5698976516723633,0.6063686609268188
0.9337440133094788,0.5411897301673889,0.39255428314208984,0.5887004733085632,0.3571428571428571,2.491631507873535,0.7796570658683777
0.7528502941131592,0.7986975312232971,-0.04584723711013794,0.6862457394599915,0.5714285714285714,2.7063097953796387,0.8134092688560486
1.023581624031067,0.8938218951225281,0.12975972890853882,0.6328300833702087,0.5,2.989952802658081,0.7199119329452515
0.7506961226463318,0.7559559345245361,-0.005259811878204346,0.6860142350196838,0.40476190476190477,3.0040740966796875,0.8660232424736023
0.816948652267456,0.785983145236969,0.03096550703048706,0.5824711322784424,0.6190476190476191,2.9550487995147705,0.7289836406707764
0.7181317806243896,0.7570833563804626,-0.038951575756073,0.5668150186538696,0.6428571428571428,2.6987390518188477,0.7275607585906982
0.7287656664848328,0.70590740442276,0.022858262062072754,0.5352578163146973,0.5238095238095238,2.4504520893096924,0.678429901599884
1.0438225269317627,0.5059666633605957,0.537855863571167,0.5296863913536072,0.6190476190476191,2.624959945678711,0.6602251529693604
0.9355206489562988,0.7134559750556946,0.22206467390060425,0.5985261797904968,0.40476190476190477,2.3315060138702393,0.755311906337738
0.8498075008392334,0.8255141377449036,0.024293363094329834,0.6304119229316711,0.5714285714285714,2.7208259105682373,0.7721179723739624
0.804736316204071,0.6691744923591614,0.13556182384490967,0.5246958136558533,0.5476190476190477,2.630519390106201,0.6763355135917664
0.9001781344413757,0.6948952078819275,0.20528292655944824,0.5375774502754211,0.30952380952380953,2.61788010597229,0.6208810806274414
0.9160910248756409,0.8560611605644226,0.06002986431121826,0.6192200779914856,0.5476190476190477,2.9228034019470215,0.7242527604103088
0.669413149356842,0.6878994107246399,-0.01848626136779785,0.4800295829772949,0.40476190476190477,2.0716941356658936,0.6559833884239197
0.874167263507843,0.830091655254364,0.044075608253479004,0.590021014213562,0.2142857142857143,2.8697564601898193,0.7066629528999329
0.6865214109420776,0.9795718193054199,-0.2930504083633423,0.6272080540657043,0.5476190476190477,2.353304147720337,0.7299003005027771
0.701995313167572,0.8038231134414673,-0.10182780027389526,0.5519682765007019,0.5238095238095238,2.362823486328125,0.7254408597946167
0.7394115924835205,1.0286997556686401,-0.28928816318511963,0.6460770964622498,0.5714285714285714,2.8965933322906494,0.7288697957992554
0.892440140247345,0.92863529920578,-0.03619515895843506,0.7360025644302368,0.5714285714285714,2.6463122367858887,0.8467362523078918
0.7930229902267456,0.8952611088752747,-0.10223811864852905,0.5783988833427429,0.4285714285714286,2.5920944213867188,0.7207242846488953
0.5317795276641846,0.8397364020347595,-0.30795687437057495,0.469953715801239,0.38095238095238093,2.627711534500122,0.6445798873901367
1.0194247961044312,0.830229640007019,0.1891951560974121,0.6545746922492981,0.47619047619047616,2.461010217666626,0.8220530152320862
0.8716872930526733,0.6772446036338806,0.19444268941879272,0.6168628931045532,0.5952380952380952,2.6757659912109375,0.7983835935592651
0.6590571403503418,0.8695462346076965,-0.21048909425735474,0.6733235716819763,0.47619047619047616,2.5796000957489014,0.8343738913536072
0.9739062786102295,0.6742894053459167,0.29961687326431274,0.6414832472801208,0.38095238095238093,2.1375651359558105,0.8399960994720459
0.9556019902229309,0.5599230527877808,0.39567893743515015,0.5579606294631958,0.3571428571428571,2.624185085296631,0.7449952363967896
0.6916603446006775,0.8177772760391235,-0.12611693143844604,0.6997267007827759,0.45238095238095233,2.5857577323913574,0.8732632398605347
0.8057724833488464,0.5842458605766296,0.2215266227722168,0.5547162890434265,0.40476190476190477,2.3201115131378174,0.7240234017372131
0.6344928741455078,0.7749650478363037,-0.1404721736907959,0.6095266342163086,0.5476190476190477,2.7532458305358887,0.746178925037384
0.905091404914856,0.6451801657676697,0.2599112391471863,0.5569919347763062,0.5,2.5840015411376953,0.6799837946891785
0.8586481809616089,0.785322904586792,0.0733252763748169,0.58412766456604,0.40476190476190477,2.5759332180023193,0.7285124063491821
0.5785157680511475,0.8248499631881714,-0.24633419513702393,0.6588122248649597,0.5,2.5594210624694824,0.8287380933761597
0.9281172752380371,0.7515509128570557,0.17656636238098145,0.604582667350769,0.5238095238095238,2.584059715270996,0.7156426310539246
0.6646642684936523,0.5439555644989014,0.12070870399475098,0.5533835291862488,0.47619047619047616,2.49406099319458,0.7282837629318237
0.562585175037384,0.8202255964279175,-0.25764042139053345,0.6307876706123352,0.6190476190476191,2.9934394359588623,0.7995837926864624
0.7475807070732117,0.42251119017601013,0.32506951689720154,0.46409228444099426,0.4285714285714286,2.6862945556640625,0.5787227153778076
0.7986957430839539,0.8022387623786926,-0.0035430192947387695,0.47993117570877075,0.4285714285714286,2.943203926086426,0.6042641997337341
0.7402371764183044,0.535921037197113,0.2043161392211914,0.4641900360584259,0.47619047619047616,2.338712692260742,0.6094443798065186
0.7502521276473999,0.8073688745498657,-0.05711674690246582,0.6170637011528015,0.5714285714285714,2.5295426845550537,0.7300329804420471
0.5758503079414368,0.7687824964523315,-0.19293218851089478,0.626366913318634,0.5476190476190477,2.897982358932495,0.6836539506912231
0.7581070065498352,0.7510855793952942,0.007021427154541016,0.4721771776676178,0.6190476190476191,2.8181376457214355,0.5479907393455505
0.7495840191841125,0.8594099879264832,-0.1098259687423706,0.6387207508087158,0.40476190476190477,2.235051393508911,0.7779942154884338
0.8060494065284729,0.6086463928222656,0.19740301370620728,0.583634614944458,0.5952380952380952,2.827256679534912,0.6778305172920227
0.6217653751373291,0.895508885383606,-0.27374351024627686,0.5853646397590637,0.5476190476190477,2.561427354812622,0.6596689224243164
0.7936389446258545,0.8711395263671875,-0.07750058174133301,0.6108945608139038,0.47619047619047616,3.029315233230591,0.6760767102241516
0.8051515817642212,0.6699354648590088,0.1352161169052124,0.44876569509506226,0.5,2.20224666595459,0.5427660942077637
0.8869850039482117,0.5123892426490784,0.3745957612991333,0.5581661462783813,0.4285714285714286,2.4415650367736816,0.6178366541862488
1.143142580986023,0.5249642729759216,0.6181783080101013,0.465474009513855,0.4285714285714286,2.3569746017456055,0.5167292952537537
0.6792380809783936,0.9470832347869873,-0.26784515380859375,0.6299377679824829,0.5,2.974864959716797,0.6961012482643127
0.7403088212013245,0.7212861776351929,0.019022643566131592,0.5124300122261047,0.5952380952380952,2.812232494354248,0.6308227777481079
0.9191885590553284,0.6682952046394348,0.25089335441589355,0.5496650338172913,0.4285714285714286,2.469181537628174,0.6443215608596802
0.6182841062545776,0.7057710886001587,-0.08748698234558105,0.6721453070640564,0.6428571428571428,2.7205746173858643,0.7646127939224243
0.7991893291473389,0.7258450984954834,0.07334423065185547,0.48725444078445435,0.45238095238095233,2.6334471702575684,0.6434133052825928
0.6519430875778198,0.8756590485572815,-0.22371596097946167,0.5774992108345032,0.47619047619047616,2.523536205291748,0.7303794026374817
0.7809861302375793,0.9682533144950867,-0.18726718425750732,0.5483651161193848,0.45238095238095233,2.6108102798461914,0.701613187789917
0.6641482710838318,0.899315357208252,-0.23516708612442017,0.6448724269866943,0.4285714285714286,2.82843279838562,0.7190821170806885
0.5672608613967896,0.772548496723175,-0.2052876353263855,0.5733445286750793,0.5476190476190477,2.6643452644348145,0.669001042842865
0.7796374559402466,0.8918992877006531,-0.1122618317604065,0.7017642259597778,0.6428571428571428,2.6526758670806885,0.7616671323776245
0.6430115103721619,0.9281712770462036,-0.28515976667404175,0.6320955157279968,0.5476190476190477,2.696925401687622,0.7081082463264465
1.0857832431793213,0.6393300890922546,0.44645315408706665,0.5586786270141602,0.5238095238095238,2.637803077697754,0.6437156796455383
0.9953173398971558,0.8088570237159729,0.18646031618118286,0.5519582033157349,0.5952380952380952,2.9994993209838867,0.6360553503036499
0.789718508720398,0.9306731224060059,-0.1409546136856079,0.8127868175506592,0.5714285714285714,2.8631210327148438,0.864739716053009
0.8605534434318542,0.8946480751037598,-0.03409463167190552,0.6728485822677612,0.5714285714285714,2.6184513568878174,0.7553726434707642
1.0950177907943726,0.8696824312210083,0.22533535957336426,0.5503227710723877,0.40476190476190477,2.6242055892944336,0.6289722323417664
0.7062557935714722,0.9174212217330933,-0.2111654281616211,0.621010959148407,0.38095238095238093,2.5951087474823,0.7022251486778259
0.9623492956161499,0.828484296798706,0.13386499881744385,0.5819522142410278,0.5238095238095238,2.6493165493011475,0.6584373712539673
0.71137535572052,0.9219895005226135,-0.2106141448020935,0.75754714012146,0.6666666666666667,2.6321096420288086,0.8011048436164856
0.6254352927207947,0.922565758228302,-0.2971304655075073,0.7597189545631409,0.5238095238095238,2.5163145065307617,0.8196467161178589
1.0630695819854736,0.7612555623054504,0.3018140196800232,0.5724191069602966,0.2857142857142857,2.364966630935669,0.6761757731437683
0.9509545564651489,0.5788582563400269,0.37209630012512207,0.6145974397659302,0.40476190476190477,2.615180492401123,0.7063969373703003
1.0541315078735352,0.9457442760467529,0.10838723182678223,0.7006832957267761,0.5238095238095238,2.6546807289123535,0.806827187538147
0.8507497906684875,1.0082725286483765,-0.15752273797988892,0.5819780230522156,0.5,2.6930980682373047,0.6738383769989014
1.185229778289795,0.7342727780342102,0.4509570002555847,0.5584108233451843,0.5,3.017085075378418,0.6431642770767212
0.889144778251648,0.626067042350769,0.2630777359008789,0.4225887358188629,0.5476190476190477,2.6858115196228027,0.5154059529304504
0.950162410736084,0.6875778436660767,0.2625845670700073,0.5637146830558777,0.5238095238095238,3.039071798324585,0.6377323865890503
0.8510257005691528,0.7596954703330994,0.09133023023605347,0.5641512870788574,0.45238095238095233,2.8846378326416016,0.6484161615371704
0.9627379179000854,0.8110424280166626,0.15169548988342285,0.6568039655685425,0.33333333333333337,2.7392141819000244,0.6978329420089722
0.875588595867157,0.6220048069953918,0.25358378887176514,0.4512895345687866,0.5952380952380952,2.1636886596679688,0.5775174498558044
0.8988337516784668,0.6422355771064758,0.25659817457199097,0.49268555641174316,0.40476190476190477,2.608449697494507,0.5596024394035339
1.040435552597046,0.6833327412605286,0.35710281133651733,0.45924481749534607,0.2857142857142857,2.5601589679718018,0.6024878621101379
0.9520145058631897,0.7463505268096924,0.20566397905349731,0.5692631602287292,0.5238095238095238,2.8594820499420166,0.6769235730171204
0.6415619254112244,0.9072191715240479,-0.2656572461128235,0.6112695932388306,0.47619047619047616,2.627763509750366,0.6825925707817078
0.707793653011322,1.002427339553833,-0.294633686542511,0.7572702765464783,0.5952380952380952,2.4610488414764404,0.8380001187324524
0.8305593132972717,1.0047342777252197,-0.174174964427948,0.7287783026695251,0.5476190476190477,2.2870543003082275,0.7991278767585754
0.843275249004364,0.6338354349136353,0.20943981409072876,0.5186285972595215,0.5714285714285714,2.0996875762939453,0.636391818523407
0.9471305012702942,0.7585920691490173,0.18853843212127686,0.5796483159065247,0.5952380952380952,2.6920101642608643,0.6974002122879028
0.831562876701355,0.9971582293510437,-0.16559535264968872,0.6720705628395081,0.5952380952380952,2.5133373737335205,0.7704452872276306
0.918524980545044,0.7043091058731079,0.21421587467193604,0.43307310342788696,0.38095238095238093,2.8073487281799316,0.5347957611083984
0.8507794737815857,0.679597795009613,0.17118167877197266,0.6876257658004761,0.5476190476190477,2.363252878189087,0.779269814491272
0.9227099418640137,0.6797024011611938,0.24300754070281982,0.5622009038925171,0.6428571428571428,2.1174306869506836,0.6935378313064575
0.7346764802932739,0.8067352771759033,-0.0720587968826294,0.6358191967010498,0.4285714285714286,2.2181992530822754,0.7476069331169128
0.924432635307312,0.7047266364097595,0.2197059988975525,0.6110033392906189,0.5238095238095238,2.6173694133758545,0.7200114727020264
0.6588438153266907,1.0222668647766113,-0.36342304944992065,0.7110580801963806,0.5238095238095238,2.947920083999634,0.7861759066581726
0.6534131169319153,1.027956485748291,-0.37454336881637573,0.6767631769180298,0.5,2.768500566482544,0.8026103377342224
0.5902175903320312,0.8751322031021118,-0.28491461277008057,0.6787663102149963,0.5238095238095238,2.53129243850708,0.7664404511451721
0.7612780332565308,0.640471875667572,0.12080615758895874,0.6550242900848389,0.45238095238095233,2.3974692821502686,0.7702397108078003
0.7811993360519409,0.780068039894104,0.001131296157836914,0.48931947350502014,0.45238095238095233,2.499051332473755,0.579777717590332
0.6362364888191223,1.0060579776763916,-0.3698214888572693,0.6012886762619019,0.5952380952380952,2.434804677963257,0.7309374213218689
0.7057288885116577,0.6827800273895264,0.022948861122131348,0.6325479745864868,0.5952380952380952,2.3767011165618896,0.717140793800354
0.9871130585670471,0.6490990519523621,0.33801400661468506,0.5261401534080505,0.5238095238095238,2.7162492275238037,0.6652038097381592
0.8935142755508423,0.6443949937820435,0.24911928176879883,0.5452214479446411,0.5238095238095238,2.742452621459961,0.6785764098167419
0.9636844396591187,0.5063840746879578,0.4573003649711609,0.41540732979774475,0.5,3.085676431655884,0.5534324049949646
0.6005572080612183,0.9961352944374084,-0.3955780863761902,0.6720508933067322,0.45238095238095233,2.8211328983306885,0.7745047211647034
0.7371804118156433,0.6018031239509583,0.13537728786468506,0.47874873876571655,0.40476190476190477,2.140462875366211,0.5954083800315857
0.8407397866249084,0.6975831389427185,0.14315664768218994,0.5685396194458008,0.47619047619047616,3.009164571762085,0.6835179924964905
0.6705256104469299,0.8790205121040344,-0.2084949016571045,0.6564409136772156,0.5238095238095238,3.12976336479187,0.7684339880943298
0.6887863874435425,0.7791867852210999,-0.09040039777755737,0.6298468708992004,0.4285714285714286,2.5478832721710205,0.7343072295188904
0.6994768977165222,0.5573228597640991,0.1421540379524231,0.5506710410118103,0.4285714285714286,2.809617757797241,0.6370723247528076
0.6450047492980957,0.6054043173789978,0.0396004319190979,0.5656762719154358,0.4285714285714286,2.6360154151916504,0.6502459049224854
0.6270602345466614,0.71861332654953,-0.09155309200286865,0.6459821462631226,0.5714285714285714,2.429469347000122,0.7176266312599182
0.7389959096908569,0.8445550799369812,-0.10555917024612427,0.7725425958633423,0.5476190476190477,2.5245022773742676,0.8799177408218384
0.7034631371498108,0.6780523657798767,0.025410771369934082,0.6346209645271301,0.5476190476190477,2.811509132385254,0.7107753157615662
0.6096596121788025,0.7037052512168884,-0.09404563903808594,0.6511877775192261,0.5238095238095238,2.1738204956054688,0.758281946182251
0.6516305804252625,0.729720413684845,-0.07808983325958252,0.5711185336112976,0.45238095238095233,2.354393243789673,0.6782944798469543
0.7504738569259644,0.7359150648117065,0.014558792114257812,0.6254324316978455,0.5714285714285714,2.9062702655792236,0.7251126766204834
0.6580331325531006,0.49603477120399475,0.16199836134910583,0.43216803669929504,0.5238095238095238,2.918384552001953,0.5382519364356995
0.7757130861282349,0.582183301448822,0.19352978467941284,0.5191082954406738,0.5476190476190477,2.8282740116119385,0.6247560381889343
0.6647001504898071,0.784841001033783,-0.12014085054397583,0.7323225736618042,0.5,2.6557486057281494,0.8203545808792114
0.5555230379104614,0.8793755173683167,-0.3238524794578552,0.6811250448226929,0.4285714285714286,2.7442641258239746,0.7608529925346375
0.6408208012580872,0.8381134867668152,-0.19729268550872803,0.7758558392524719,0.5,2.5880415439605713,0.869765043258667
0.7272292971611023,0.5970931053161621,0.13013619184494019,0.6562404632568359,0.5476190476190477,2.4604063034057617,0.7714751958847046
0.7531835436820984,0.564272403717041,0.18891113996505737,0.6079772114753723,0.40476190476190477,2.455765962600708,0.7306236028671265
0.7424576282501221,0.7069942355155945,0.03546339273452759,0.6210505366325378,0.45238095238095233,2.608245611190796,0.720641016960144
0.6565271615982056,0.7015872597694397,-0.04506009817123413,0.4687797427177429,0.5238095238095238,2.512413263320923,0.5791409015655518
0.6740118265151978,0.6437109112739563,0.030300915241241455,0.694756269454956,0.40476190476190477,2.689197063446045,0.7921623587608337
0.7035915851593018,0.6741988062858582,0.029392778873443604,0.494743287563324,0.6190476190476191,2.074354410171509,0.5793606042861938
0.7204633355140686,0.7015882730484009,0.018875062465667725,0.6455079913139343,0.40476190476190477,2.677952527999878,0.7542604804039001
0.633233904838562,0.6191542148590088,0.014079689979553223,0.5888503193855286,0.5,2.805428981781006,0.6939022541046143
0.604730486869812,0.7529517412185669,-0.14822125434875488,0.6748119592666626,0.5714285714285714,2.3832039833068848,0.7562719583511353
0.6710624098777771,0.7500590682029724,-0.07899665832519531,0.6080735325813293,0.5238095238095238,2.9332706928253174,0.6874820590019226
0.8501676917076111,0.6274001598358154,0.22276753187179565,0.5837931036949158,0.5476190476190477,3.178001642227173,0.6817595362663269
0.873757004737854,0.5133935213088989,0.3603634834289551,0.5228163003921509,0.5714285714285714,2.537670135498047,0.6443318128585815
0.6041416525840759,0.7005816698074341,-0.09644001722335815,0.6314878463745117,0.38095238095238093,3.1277151107788086,0.744014322757721
0.5680209994316101,0.7942840456962585,-0.22626304626464844,0.6645612716674805,0.5,2.48861026763916,0.7774359583854675
0.6118541955947876,0.7854459285736084,-0.1735917329788208,0.6784433126449585,0.5952380952380952,2.58145809173584,0.7295005321502686
0.8437691926956177,0.48772820830345154,0.35604098439216614,0.5318759083747864,0.38095238095238093,2.7128777503967285,0.6650892496109009
0.6288768649101257,0.668003261089325,-0.03912639617919922,0.5247610807418823,0.45238095238095233,2.587376117706299,0.661777913570404
0.8147209882736206,0.6726146936416626,0.142106294631958,0.5705865025520325,0.5952380952380952,2.893789291381836,0.6626550555229187
0.6361360549926758,0.7802413105964661,-0.14410525560379028,0.6736314296722412,0.45238095238095233,2.940077066421509,0.7391458749771118
0.8715766072273254,0.5366485714912415,0.334928035736084,0.5163566470146179,0.5238095238095238,2.8541839122772217,0.6237190365791321
0.6728885173797607,0.7117788195610046,-0.038890302181243896,0.6522392630577087,0.6904761904761905,2.688443660736084,0.7418773174285889
0.7622088193893433,0.5511401891708374,0.21106863021850586,0.5155513882637024,0.5476190476190477,3.010000467300415,0.6002300977706909
0.7508361339569092,0.6391130685806274,0.11172306537628174,0.6358512043952942,0.40476190476190477,2.8417818546295166,0.722143828868866
0.6511337757110596,0.5917248129844666,0.05940896272659302,0.5149153470993042,0.47619047619047616,2.4812583923339844,0.6046134829521179
0.5013892650604248,0.9974032044410706,-0.49601393938064575,0.654539942741394,0.5,2.5047779083251953,0.763136625289917
0.6704052686691284,0.4562076926231384,0.21419757604599,0.4857162833213806,0.45238095238095233,2.943880796432495,0.5932857394218445
0.6157128214836121,0.8908200263977051,-0.275107204914093,0.6988557577133179,0.6190476190476191,2.723836898803711,0.8378702402114868
0.9573698043823242,0.7067025303840637,0.2506672739982605,0.6010605096817017,0.45238095238095233,2.4822657108306885,0.6942369937896729
0.49623075127601624,0.8564141392707825,-0.36018338799476624,0.7235267162322998,0.5238095238095238,2.7378549575805664,0.806579053401947
0.7235917448997498,0.6068591475486755,0.11673259735107422,0.5305759906768799,0.4285714285714286,3.0863277912139893,0.6408976912498474
0.66014164686203,0.7276976704597473,-0.06755602359771729,0.6257423758506775,0.5,2.94234561920166,0.6873671412467957
0.7510843873023987,0.6745790839195251,0.07650530338287354,0.6211836338043213,0.5238095238095238,2.3301174640655518,0.7337808012962341
0.76393061876297,0.5320580005645752,0.23187261819839478,0.5082558393478394,0.5238095238095238,2.3441853523254395,0.6270532608032227
0.7361763715744019,0.5844752788543701,0.15170109272003174,0.5674138069152832,0.47619047619047616,2.333897352218628,0.6849063038825989
0.768910825252533,0.6687237024307251,0.10018712282180786,0.6710774898529053,0.38095238095238093,2.431929588317871,0.7885338664054871
0.7101003527641296,0.6743394732475281,0.03576087951660156,0.5886635780334473,0.47619047619047616,2.4699418544769287,0.663669228553772
0.838210940361023,0.6617839932441711,0.1764269471168518,0.5735096335411072,0.47619047619047616,2.5880727767944336,0.6340125203132629
0.8395323157310486,0.610346794128418,0.22918552160263062,0.5830318927764893,0.47619047619047616,3.132094383239746,0.681847870349884
0.7870336771011353,0.6676486730575562,0.1193850040435791,0.6423451900482178,0.5952380952380952,2.4044642448425293,0.7137700915336609
0.7637017965316772,0.6089992523193359,0.1547025442123413,0.5527968406677246,0.4285714285714286,2.4362688064575195,0.6423978805541992
0.6735922694206238,0.50654137134552,0.16705089807510376,0.43830084800720215,0.5476190476190477,3.1562952995300293,0.5121933221817017
0.7966862916946411,0.5688436031341553,0.22784268856048584,0.5423837304115295,0.5,2.8117456436157227,0.664840579032898
0.6369415521621704,0.8115236163139343,-0.17458206415176392,0.6849721670150757,0.5238095238095238,2.6658859252929688,0.7727453708648682
0.6213676929473877,0.6171925663948059,0.004175126552581787,0.5025089979171753,0.5714285714285714,3.3161122798919678,0.5763050317764282
0.5701682567596436,0.9746170043945312,-0.4044487476348877,0.7441345453262329,0.5952380952380952,2.966125726699829,0.7931972742080688
0.838191568851471,0.498207151889801,0.3399844169616699,0.3892310559749603,0.4285714285714286,2.9984383583068848,0.4913250207901001
0.5469681024551392,0.7239541411399841,-0.17698603868484497,0.6694751977920532,0.47619047619047616,2.6316864490509033,0.7465006113052368
0.6077181100845337,0.9266961216926575,-0.3189780116081238,0.6818071603775024,0.40476190476190477,2.6817615032196045,0.7257528901100159
0.6909058690071106,0.8090948462486267,-0.11818897724151611,0.6427569389343262,0.5714285714285714,2.9800004959106445,0.7165728211402893
0.7214624881744385,0.4792157709598541,0.24224671721458435,0.4474087655544281,0.40476190476190477,2.315437078475952,0.5484183430671692
0.49811771512031555,0.7142294645309448,-0.21611174941062927,0.6421093344688416,0.38095238095238093,2.3823835849761963,0.7236986756324768
0.47755181789398193,0.5932411551475525,-0.11568933725357056,0.4758077561855316,0.38095238095238093,2.7082061767578125,0.5643095970153809
0.7484642267227173,0.7262730002403259,0.022191226482391357,0.6883231401443481,0.4285714285714286,2.6995902061462402,0.7506520748138428
0.6430325508117676,0.7280265688896179,-0.08499401807785034,0.5710145235061646,0.6190476190476191,2.6441612243652344,0.6673385500907898
0.579628586769104,0.5498501658439636,0.02977842092514038,0.47785812616348267,0.4285714285714286,2.9625604152679443,0.5840718150138855
0.6761494278907776,0.7618507742881775,-0.0857013463973999,0.7038446664810181,0.5476190476190477,2.7649481296539307,0.7578443884849548
0.8615517616271973,0.6219457983970642,0.23960596323013306,0.5837197303771973,0.47619047619047616,2.460902452468872,0.6907914876937866
0.7622194886207581,0.6928694248199463,0.06935006380081177,0.5435266494750977,0.38095238095238093,2.649395704269409,0.6112282872200012
0.6457551717758179,0.4764474332332611,0.16930773854255676,0.3698165714740753,0.5476190476190477,2.6677474975585938,0.45557117462158203
0.7867109179496765,0.4067883789539337,0.3799225389957428,0.41574937105178833,0.5476190476190477,2.7726128101348877,0.5291925668716431
0.7213398814201355,0.4980766773223877,0.2232632040977478,0.46547970175743103,0.5476190476190477,2.771568536758423,0.5519442558288574
0.6767803430557251,0.5918545722961426,0.08492577075958252,0.46949008107185364,0.5,2.645122766494751,0.5547583103179932
0.6931034326553345,0.5562803745269775,0.13682305812835693,0.44444936513900757,0.6190476190476191,2.327049970626831,0.5263571739196777
0.7695834636688232,0.5931243896484375,0.17645907402038574,0.5033616423606873,0.45238095238095233,2.646265983581543,0.5795081853866577
0.6760663390159607,0.513616144657135,0.16245019435882568,0.5050306916236877,0.5238095238095238,2.3329622745513916,0.6037585735321045
0.7156934142112732,0.44489869475364685,0.27079471945762634,0.43222224712371826,0.45238095238095233,2.294090986251831,0.5251213312149048
0.4056362807750702,0.8462100625038147,-0.4405737817287445,0.6769052743911743,0.45238095238095233,2.6874232292175293,0.7592595219612122
0.9782540202140808,0.4529891014099121,0.5252649188041687,0.37619879841804504,0.5714285714285714,3.0107555389404297,0.462466299533844
0.757819414138794,0.5241026282310486,0.23371678590774536,0.511961817741394,0.38095238095238093,2.7715961933135986,0.616463840007782
0.42844754457473755,0.7791153192520142,-0.3506677746772766,0.5213785171508789,0.47619047619047616,2.51737380027771,0.6203733682632446
0.6040508151054382,0.5756934285163879,0.028357386589050293,0.47167500853538513,0.5714285714285714,2.6355879306793213,0.5799941420555115
0.6544215679168701,0.46665531396865845,0.18776625394821167,0.342763215303421,0.45238095238095233,2.925553798675537,0.451175719499588
0.44037485122680664,0.8701059818267822,-0.4297311305999756,0.7096921801567078,0.5476190476190477,2.496870994567871,0.7944954037666321
0.48075976967811584,0.9004008173942566,-0.41964104771614075,0.6016163229942322,0.5952380952380952,2.3948092460632324,0.6777220964431763
0.5178852081298828,0.8476507663726807,-0.32976555824279785,0.5392387509346008,0.5952380952380952,2.514376163482666,0.6426231265068054
0.8829180002212524,0.37379714846611023,0.5091208517551422,0.4189684987068176,0.4285714285714286,2.9264047145843506,0.5329397320747375
0.6436302065849304,0.5202314257621765,0.1233987808227539,0.5478687286376953,0.5238095238095238,2.9778754711151123,0.6341006755828857
0.7191483974456787,0.6393280029296875,0.07982039451599121,0.486230731010437,0.45238095238095233,2.469177484512329,0.5963005423545837
0.6062213182449341,0.8403996229171753,-0.2341783046722412,0.7622655034065247,0.5476190476190477,2.2783310413360596,0.8249592185020447
0.5482913851737976,0.6917358040809631,-0.14344441890716553,0.5971298217773438,0.5952380952380952,2.770811080932617,0.7317535281181335
0.7976232767105103,0.5006062388420105,0.29701703786849976,0.4242578446865082,0.40476190476190477,2.7616961002349854,0.538261890411377
0.8906055092811584,0.5323915481567383,0.35821396112442017,0.4952431619167328,0.47619047619047616,2.574183702468872,0.5899766683578491
0.8095526099205017,0.594893217086792,0.21465939283370972,0.5716422200202942,0.40476190476190477,2.4368817806243896,0.6801469326019287
0.8385651111602783,0.6373557448387146,0.20120936632156372,0.5256262421607971,0.5714285714285714,2.3963820934295654,0.6174567937850952
0.5338937640190125,0.6401785612106323,-0.10628479719161987,0.5488418340682983,0.45238095238095233,2.6752443313598633,0.6558440327644348
0.8130592703819275,0.5237244963645935,0.289334774017334,0.4322943687438965,0.5476190476190477,2.8280158042907715,0.5640037655830383
0.6211272478103638,0.5566134452819824,0.06451380252838135,0.5364334583282471,0.5476190476190477,2.76753306388855,0.6590237021446228
0.8012766242027283,0.6359800696372986,0.1652965545654297,0.5416224598884583,0.4285714285714286,2.795910358428955,0.6510912179946899
0.6101130247116089,0.6319896578788757,-0.021876633167266846,0.48598575592041016,0.6666666666666667,2.7441179752349854,0.5854167938232422
0.7898923754692078,0.5672284960746765,0.22266387939453125,0.506575345993042,0.5952380952380952,2.5910377502441406,0.6279661655426025
0.7960208654403687,0.48407912254333496,0.3119417428970337,0.46108222007751465,0.5952380952380952,2.1983635425567627,0.5646106004714966
0.6601445078849792,0.804431676864624,-0.14428716897964478,0.6848232746124268,0.47619047619047616,2.5963423252105713,0.7631242871284485
0.5940231680870056,0.5950257778167725,-0.0010026097297668457,0.4904620051383972,0.40476190476190477,2.5471622943878174,0.6144087910652161
0.5151636600494385,0.5676983594894409,-0.05253469944000244,0.4301357567310333,0.38095238095238093,2.7804925441741943,0.5326954126358032
0.7274690866470337,0.6446669697761536,0.08280211687088013,0.5850870013237,0.45238095238095233,2.828066825866699,0.7183113694190979
1.002962350845337,0.5178894400596619,0.48507291078567505,0.5095134973526001,0.5238095238095238,2.7283904552459717,0.5956594347953796
0.3773089051246643,0.9402534365653992,-0.5629445314407349,0.6639525890350342,0.6190476190476191,2.7758123874664307,0.7439377903938293
0.9213125109672546,0.6175093054771423,0.3038032054901123,0.48499879240989685,0.38095238095238093,2.5411131381988525,0.5686303973197937
0.5268287658691406,0.7377628684043884,-0.2109341025352478,0.6519224047660828,0.5952380952380952,2.647219181060791,0.7515618801116943
0.8117639422416687,0.6718706488609314,0.1398932933807373,0.5252190828323364,0.5714285714285714,2.633791923522949,0.6171289682388306
0.7978262305259705,0.4660671353340149,0.33175909519195557,0.40960967540740967,0.3571428571428571,2.6734137535095215,0.5640168190002441
0.6727997064590454,0.6820012927055359,-0.009201586246490479,0.6289345026016235,0.5714285714285714,2.5176711082458496,0.7351291179656982
0.7666881084442139,0.7331655025482178,0.033522605895996094,0.597047746181488,0.40476190476190477,3.1757452487945557,0.6853992938995361
0.6991485357284546,0.6815970540046692,0.0175514817237854,0.5560183525085449,0.4285714285714286,2.754232883453369,0.6587393879890442
0.8128451108932495,0.44520801305770874,0.36763709783554077,0.3651878237724304,0.38095238095238093,2.4558279514312744,0.4680801331996918
0.4074409604072571,1.0882290601730347,-0.6807880997657776,0.7326794862747192,0.6190476190476191,2.0035693645477295,0.7810297608375549
0.45147189497947693,0.7448425889015198,-0.29337069392204285,0.5259916186332703,0.47619047619047616,2.6790835857391357,0.5819571614265442
0.8808420896530151,0.5792242288589478,0.3016178607940674,0.4507769048213959,0.4285714285714286,2.806198835372925,0.5447968244552612
0.5012527704238892,0.8745104074478149,-0.3732576370239258,0.6623172163963318,0.5238095238095238,2.4486939907073975,0.746636688709259
0.6225647926330566,0.8627486228942871,-0.24018383026123047,0.6068227887153625,0.45238095238095233,2.546356201171875,0.7316221594810486
0.7162917256355286,0.7139471769332886,0.0023445487022399902,0.5862720012664795,0.5476190476190477,2.057003974914551,0.69269198179245
0.7490629553794861,0.7983219027519226,-0.04925894737243652,0.6660178303718567,0.4285714285714286,2.6512792110443115,0.7644002437591553
0.5766270160675049,0.6211661696434021,-0.04453915357589722,0.5028789639472961,0.5,2.787865400314331,0.5883417129516602
0.6875178813934326,0.5174092054367065,0.17010867595672607,0.4150901138782501,0.47619047619047616,2.736600637435913,0.5380148887634277
0.6290068030357361,0.7218734622001648,-0.09286665916442871,0.5745474696159363,0.47619047619047616,2.7316527366638184,0.6733444929122925
0.7552487850189209,0.6522927284240723,0.10295605659484863,0.507943332195282,0.3571428571428571,2.717420816421509,0.6229040026664734
0.5258815884590149,0.826857328414917,-0.3009757399559021,0.6367959976196289,0.5476190476190477,2.8127710819244385,0.6992623805999756
0.7759058475494385,0.7943190336227417,-0.018413186073303223,0.6378200650215149,0.6190476190476191,2.480092763900757,0.7210662364959717
0.6357138752937317,0.6152887344360352,0.020425140857696533,0.5906378030776978,0.5,2.8025705814361572,0.6548194885253906
0.7042452096939087,0.6473934054374695,0.05685180425643921,0.6029093861579895,0.38095238095238093,2.495086431503296,0.7233008146286011
0.6340909004211426,0.6868447065353394,-0.05275380611419678,0.6298710107803345,0.45238095238095233,2.524911642074585,0.721725583076477
0.8611713647842407,0.6223623156547546,0.23880904912948608,0.5871267318725586,0.5,2.547736644744873,0.6908563375473022
0.6669237613677979,0.69804847240448,-0.03112471103668213,0.5061659812927246,0.3571428571428571,2.412470579147339,0.597852349281311
0.7515719532966614,0.5237790942192078,0.2277928590774536,0.4350002408027649,0.40476190476190477,2.7774977684020996,0.5589230060577393
0.6282446980476379,0.864549994468689,-0.23630529642105103,0.6328596472740173,0.5,2.5083906650543213,0.7101538777351379
0.8215848207473755,0.7728928327560425,0.04869198799133301,0.4925532341003418,0.4285714285714286,2.8400697708129883,0.6372083425521851
0.706884503364563,0.7499402165412903,-0.043055713176727295,0.5700200200080872,0.5238095238095238,2.574240207672119,0.6838327646255493
0.9464585185050964,0.3749881982803345,0.571470320224762,0.30377835035324097,0.5238095238095238,2.975529909133911,0.42915892601013184
0.7579044699668884,0.7201969027519226,0.03770756721496582,0.609243631362915,0.6428571428571428,2.4556922912597656,0.6741098761558533
0.5916008353233337,0.7934345006942749,-0.20183366537094116,0.5921301245689392,0.5714285714285714,2.387070894241333,0.6940874457359314
0.9033361673355103,0.44722089171409607,0.4561152756214142,0.32911744713783264,0.45238095238095233,2.2446799278259277,0.45190316438674927
0.706515908241272,0.7848533987998962,-0.07833749055862427,0.7338560223579407,0.5952380952380952,2.7571468353271484,0.836370050907135
0.9205937385559082,0.6295484304428101,0.29104530811309814,0.567414402961731,0.5714285714285714,2.47411847114563,0.6548030376434326
0.8063948154449463,0.857822597026825,-0.05142778158187866,0.5638125538825989,0.47619047619047616,2.661646842956543,0.6722961664199829
0.6610009074211121,0.7903153896331787,-0.12931448221206665,0.7234475016593933,0.4285714285714286,2.6236989498138428,0.7880128026008606
0.7570507526397705,0.7248713970184326,0.03217935562133789,0.529951810836792,0.45238095238095233,2.6601550579071045,0.6951712369918823
0.722741961479187,0.6774601340293884,0.045281827449798584,0.6702927947044373,0.4285714285714286,3.0567338466644287,0.766521692276001
0.7557371854782104,0.733711838722229,0.022025346755981445,0.47013962268829346,0.5714285714285714,2.339395761489868,0.5957611799240112
0.978308916091919,0.5287155508995056,0.44959336519241333,0.4779840409755707,0.4285714285714286,2.769348621368408,0.547617495059967
0.6357332468032837,0.8912356495857239,-0.2555024027824402,0.7362676858901978,0.5238095238095238,2.611201286315918,0.7955833077430725
0.7768303751945496,0.584736168384552,0.19209420680999756,0.5372662544250488,0.5,2.587381601333618,0.6441617012023926
0.5041453242301941,0.8808481097221375,-0.37670278549194336,0.6924946904182434,0.5714285714285714,2.359421968460083,0.8023701310157776
0.6277065277099609,0.9004470705986023,-0.27274054288864136,0.7518041133880615,0.5,2.8291707038879395,0.8013455271720886
0.6867989301681519,0.5226761698722839,0.16412276029586792,0.4518944025039673,0.5,2.4663503170013428,0.5248319506645203
0.7897117137908936,0.6338984370231628,0.1558132767677307,0.5746783018112183,0.5952380952380952,2.646977186203003,0.6732867956161499
0.6382622718811035,0.8741329908370972,-0.23587071895599365,0.6785848736763,0.5476190476190477,2.3102402687072754,0.7515794038772583
0.6479668021202087,0.744030773639679,-0.09606397151947021,0.6664217710494995,0.47619047619047616,2.772324562072754,0.759921669960022
0.80469810962677,0.6461246013641357,0.15857350826263428,0.557148814201355,0.5476190476190477,2.4229342937469482,0.6572586297988892
0.9642691612243652,0.5912277102470398,0.37304145097732544,0.5384947061538696,0.45238095238095233,2.528211832046509,0.649183452129364
0.6545150279998779,0.5822460055351257,0.0722690224647522,0.4243376553058624,0.47619047619047616,2.733043909072876,0.5288140177726746
0.917184591293335,0.6118172407150269,0.3053673505783081,0.5014514327049255,0.47619047619047616,2.662038803100586,0.6008527874946594
0.6355147361755371,0.8799437284469604,-0.24442899227142334,0.6457275748252869,0.5476190476190477,2.443772315979004,0.7115408182144165
0.846881628036499,0.6459492444992065,0.20093238353729248,0.593707263469696,0.47619047619047616,2.7868893146514893,0.7061247229576111
0.8244215250015259,0.7020176649093628,0.12240386009216309,0.5879039168357849,0.6428571428571428,2.5881690979003906,0.6507813930511475
0.6026077270507812,0.845920205116272,-0.24331247806549072,0.6774203777313232,0.45238095238095233,2.737419843673706,0.7496970295906067
0.6163424253463745,0.7117059826850891,-0.0953635573387146,0.6409438848495483,0.40476190476190477,2.904920816421509,0.7289192080497742
0.5118831992149353,1.002602219581604,-0.4907190203666687,0.8037019968032837,0.5476190476190477,3.0841121673583984,0.8462990522384644
0.8219888210296631,0.692381739616394,0.12960708141326904,0.5555600523948669,0.40476190476190477,3.0999670028686523,0.6312903761863708
0.7983163595199585,0.7246227860450745,0.07369357347488403,0.637139081954956,0.45238095238095233,2.962899923324585,0.7813276648521423
0.5143045783042908,0.8565422296524048,-0.342237651348114,0.6903416514396667,0.6428571428571428,2.8053412437438965,0.7610429525375366
0.791954755783081,0.735879123210907,0.05607563257217407,0.6057931780815125,0.5952380952380952,2.607804298400879,0.6929487586021423
0.6403946876525879,0.7890794277191162,-0.14868474006652832,0.6929451823234558,0.5714285714285714,2.527039051055908,0.790439784526825
0.7462717890739441,0.5917692184448242,0.15450257062911987,0.49573272466659546,0.45238095238095233,2.5168087482452393,0.5917455554008484
0.5986515283584595,0.7548027634620667,-0.15615123510360718,0.5665421485900879,0.5714285714285714,2.7802062034606934,0.6596001386642456
0.902353823184967,0.666237473487854,0.23611634969711304,0.5335770845413208,0.4285714285714286,3.055009365081787,0.6537260413169861
0.5623800754547119,0.7582799792289734,-0.19589990377426147,0.648516833782196,0.5952380952380952,2.6556291580200195,0.7027633786201477
0.46399420499801636,1.2200592756271362,-0.7560650706291199,0.8860030770301819,0.5238095238095238,2.6439199447631836,0.9244205951690674
0.8427994847297668,0.6200597286224365,0.22273975610733032,0.5899812579154968,0.5952380952380952,2.513148307800293,0.6905320882797241
0.713611900806427,0.5750142931938171,0.13859760761260986,0.5471920967102051,0.5,3.065739631652832,0.6458544135093689
0.6214253902435303,0.8065305948257446,-0.18510520458221436,0.6966620683670044,0.5,2.459782361984253,0.7724282145500183
0.8218850493431091,0.5732812881469727,0.24860376119613647,0.5854251384735107,0.38095238095238093,2.4090945720672607,0.673902690410614
0.6320194602012634,0.7357584834098816,-0.10373902320861816,0.5811948776245117,0.3571428571428571,2.5450782775878906,0.6569541096687317
0.7711255550384521,0.5114157199859619,0.25970983505249023,0.5290297269821167,0.40476190476190477,2.3119311332702637,0.6140373349189758
0.697668194770813,0.7044385671615601,-0.00677037239074707,0.5464001893997192,0.5714285714285714,2.5681755542755127,0.6591908931732178
0.764997124671936,0.5963639616966248,0.16863316297531128,0.5624574422836304,0.5238095238095238,2.1791014671325684,0.6427887082099915
0.8486087322235107,0.5795211791992188,0.269087553024292,0.5755798816680908,0.5,2.6721935272216797,0.6702873110771179
0.6957667469978333,0.7635062336921692,-0.06773948669433594,0.595842182636261,0.5238095238095238,2.4748754501342773,0.6876100897789001
0.837386429309845,0.5889809727668762,0.24840545654296875,0.5594714283943176,0.38095238095238093,2.9797580242156982,0.6576892733573914
0.47909241914749146,0.9331193566322327,-0.4540269374847412,0.7358580827713013,0.5952380952380952,2.5659892559051514,0.8014338612556458
0.673933744430542,0.7476094365119934,-0.07367569208145142,0.5035587549209595,0.5,2.4595398902893066,0.5878982543945312
0.9987798929214478,0.5197551846504211,0.4790247082710266,0.4027673304080963,0.47619047619047616,2.7136380672454834,0.5122578740119934
0.8794447183609009,0.6264041066169739,0.253040611743927,0.5447353720664978,0.45238095238095233,2.671053409576416,0.6472709774971008
0.7122499346733093,0.8275169730186462,-0.11526703834533691,0.8020914196968079,0.5238095238095238,2.175947666168213,0.8718752861022949
0.608036458492279,0.8239505290985107,-0.2159140706062317,0.6854836940765381,0.45238095238095233,2.3175501823425293,0.7507666945457458
0.5646405220031738,0.7639714479446411,-0.19933092594146729,0.6311448216438293,0.5476190476190477,2.871467113494873,0.6840580105781555
0.5421698093414307,0.8952910900115967,-0.353121280670166,0.7517719864845276,0.6666666666666667,2.796206474304199,0.8102573752403259
0.6814504861831665,0.8115886449813843,-0.13013815879821777,0.6541135311126709,0.47619047619047616,2.8566641807556152,0.7396387457847595
0.5418601632118225,0.8183096647262573,-0.2764495015144348,0.7643130421638489,0.4285714285714286,2.6852006912231445,0.8529822826385498
0.6659581661224365,0.7988006472587585,-0.13284248113632202,0.6705217957496643,0.5952380952380952,2.691804885864258,0.7138676047325134
0.7908343076705933,0.4899762272834778,0.3008580803871155,0.48944395780563354,0.47619047619047616,2.748744010925293,0.5874823331832886
0.5120545625686646,0.7719970941543579,-0.25994253158569336,0.5842232704162598,0.5952380952380952,2.413311004638672,0.6543686985969543
0.589940071105957,0.7875344753265381,-0.19759440422058105,0.7146049737930298,0.5714285714285714,2.546431064605713,0.7784497737884521
0.4541884958744049,0.9861209392547607,-0.5319324433803558,0.6580045223236084,0.6428571428571428,2.410524606704712,0.7272503972053528
0.5756663084030151,0.7583088278770447,-0.18264251947402954,0.5530423521995544,0.5476190476190477,2.6531288623809814,0.6717830300331116
0.6553957462310791,0.899061918258667,-0.2436661720275879,0.6623802185058594,0.47619047619047616,2.728037118911743,0.7459040880203247
0.8612716794013977,0.5795369148254395,0.28173476457595825,0.5807308554649353,0.5,2.8158695697784424,0.6912233233451843
0.47471755743026733,0.7949622273445129,-0.3202446699142456,0.661483108997345,0.38095238095238093,2.868643045425415,0.7842653393745422
0.5834722518920898,0.48895561695098877,0.09451663494110107,0.47435954213142395,0.5,2.641571044921875,0.5925910472869873
0.6381747722625732,0.7796741724014282,-0.14149940013885498,0.5554386973381042,0.45238095238095233,2.447150230407715,0.7139652967453003
0.7465887665748596,0.5814815759658813,0.16510719060897827,0.5914633870124817,0.45238095238095233,2.548684597015381,0.6905469298362732
0.5707794427871704,0.8260638117790222,-0.2552843689918518,0.5945110321044922,0.5714285714285714,2.9085190296173096,0.7060936689376831
0.8099372386932373,0.49783480167388916,0.31210243701934814,0.43429940938949585,0.5,2.7537810802459717,0.5446948409080505
0.5103489756584167,0.5431451797485352,-0.03279620409011841,0.45349112153053284,0.40476190476190477,2.3435230255126953,0.5898506045341492
0.842715322971344,0.6013266444206238,0.24138867855072021,0.4994807243347168,0.4285714285714286,2.714205503463745,0.5857503414154053
0.5227410197257996,0.6811667084693909,-0.1584256887435913,0.515361487865448,0.5476190476190477,2.518315076828003,0.6296432018280029
0.3916271924972534,1.0321602821350098,-0.6405330896377563,0.7305955290794373,0.5476190476190477,2.6981441974639893,0.7950693964958191
0.616387128829956,0.6834084987640381,-0.06702136993408203,0.4813460111618042,0.45238095238095233,2.5947976112365723,0.5891952514648438
0.4519135057926178,0.7585346102714539,-0.30662110447883606,0.5762825012207031,0.4285714285714286,2.2509825229644775,0.6644358038902283
0.7033619284629822,0.5320615172386169,0.17130041122436523,0.34009525179862976,0.5238095238095238,2.790574789047241,0.4196244180202484
0.9622917771339417,0.42439740896224976,0.5378943681716919,0.3364836871623993,0.5714285714285714,2.698091506958008,0.40290459990501404
0.5133680701255798,0.632953405380249,-0.11958533525466919,0.5494132041931152,0.4285714285714286,2.53351092338562,0.6394319534301758
0.5859183669090271,0.7740839123725891,-0.188165545463562,0.5586642622947693,0.5714285714285714,2.4689035415649414,0.6556423306465149
0.7333409190177917,0.6235581636428833,0.10978275537490845,0.5425694584846497,0.3571428571428571,2.8827624320983887,0.6350116729736328
1.044193983078003,1.169156789779663,-0.12496280670166016,0.6512072682380676,0.45238095238095233,3.1093742847442627,0.7234966158866882
1.089260458946228,0.7396723031997681,0.34958815574645996,0.6591891050338745,0.38095238095238093,2.833836078643799,0.6894844174385071
0.839896559715271,0.9474561214447021,-0.10755956172943115,0.6919998526573181,0.5238095238095238,2.716188430786133,0.7975828051567078
1.4385226964950562,0.7365410923957825,0.7019816040992737,0.7812610864639282,0.5952380952380952,2.585702657699585,0.8801738023757935
0.6525362730026245,0.8788526058197021,-0.22631633281707764,0.8039058446884155,0.5714285714285714,2.824678421020508,0.9078601598739624
0.93626868724823,0.8999837040901184,0.03628498315811157,0.7254571318626404,0.5,2.578794240951538,0.8282034397125244
0.9108644127845764,1.2318180799484253,-0.3209536671638489,0.7499995827674866,0.5714285714285714,2.5799083709716797,0.8254187703132629
1.1343096494674683,0.7059816122055054,0.4283280372619629,0.7182895541191101,0.5952380952380952,2.412951946258545,0.7774816155433655
0.8175809979438782,0.7817559838294983,0.03582501411437988,0.7665545344352722,0.6666666666666667,2.6110661029815674,0.8762603998184204
0.7020133137702942,1.0623525381088257,-0.3603392243385315,0.7867516279220581,0.5952380952380952,2.208146810531616,0.867044985294342
0.7089060544967651,1.0831245183944702,-0.3742184638977051,0.6856109499931335,0.5238095238095238,2.5070700645446777,0.7731332182884216
0.73426753282547,0.9251116514205933,-0.1908441185951233,0.7097727060317993,0.5,2.5917372703552246,0.7594624161720276
1.0040616989135742,0.757026731967926,0.2470349669456482,0.748932957649231,0.40476190476190477,2.6700351238250732,0.8025198578834534
0.8182829022407532,1.1878001689910889,-0.3695172667503357,0.7115827798843384,0.47619047619047616,2.724273443222046,0.8035643696784973
1.0194337368011475,0.8088868260383606,0.21054691076278687,0.6765994429588318,0.5714285714285714,2.59222149848938,0.7314121127128601
1.074812412261963,1.0222833156585693,0.052529096603393555,0.8090769052505493,0.4285714285714286,2.653900623321533,0.9384785890579224
0.8749615550041199,0.9284367561340332,-0.05347520112991333,0.7546545267105103,0.4285714285714286,2.906416416168213,0.8824430108070374
1.0289990901947021,0.733214259147644,0.2957848310470581,0.7606884241104126,0.5238095238095238,2.877368211746216,0.8097191452980042
1.0633951425552368,0.5398687720298767,0.5235263705253601,0.6940666437149048,0.5952380952380952,2.6930840015411377,0.7295144200325012
0.9225385189056396,0.5954422354698181,0.32709628343582153,0.7219884395599365,0.40476190476190477,2.4898126125335693,0.7710530757904053
0.6222261786460876,0.8400849103927612,-0.21785873174667358,0.8840416669845581,0.47619047619047616,3.2732677459716797,0.9317175149917603
0.4622344970703125,1.1548283100128174,-0.6925938129425049,0.8675404191017151,0.5238095238095238,2.3475027084350586,0.9385930895805359
0.6729179620742798,0.7936462759971619,-0.12072831392288208,0.844115138053894,0.5238095238095238,2.1839630603790283,0.9262546300888062
0.8340954184532166,0.6509116888046265,0.1831837296485901,0.8501451015472412,0.5238095238095238,2.7108612060546875,0.8772357106208801
0.8113138675689697,0.6937549114227295,0.11755895614624023,0.6143465042114258,0.5238095238095238,2.4022023677825928,0.7257900834083557
0.7536696195602417,1.1828341484069824,-0.4291645288467407,0.81953364610672,0.5,2.281667470932007,0.8979379534721375
0.5380948781967163,1.1802921295166016,-0.6421972513198853,0.8841917514801025,0.5476190476190477,2.5214743614196777,0.9112648963928223
0.5438898801803589,0.9636856317520142,-0.4197957515716553,0.9422997236251831,0.45238095238095233,2.9425671100616455,0.991133451461792
0.7444813847541809,0.7030486464500427,0.041432738304138184,0.8688221573829651,0.6666666666666667,2.509244441986084,0.9164193868637085
0.8153836131095886,0.6812923550605774,0.13409125804901123,0.7918561100959778,0.5476190476190477,2.52836537361145,0.8712317943572998
0.8626561164855957,0.7008732557296753,0.1617828607559204,0.7977574467658997,0.47619047619047616,2.9081671237945557,0.8497931957244873
0.9549170136451721,0.7030001282691956,0.25191688537597656,0.7577730417251587,0.5476190476190477,2.469101667404175,0.812116265296936
0.7172325849533081,0.7994183301925659,-0.08218574523925781,0.868363618850708,0.38095238095238093,2.608438730239868,0.9442172050476074
0.600621223449707,0.9423248767852783,-0.3417036533355713,0.8418926000595093,0.47619047619047616,3.232706069946289,0.85526442527771
1.185572624206543,0.5980978012084961,0.5874748229980469,0.6353349685668945,0.5,2.6709177494049072,0.7334306240081787
0.8266919255256653,0.8339771628379822,-0.0072852373123168945,0.706613302230835,0.5714285714285714,3.1467385292053223,0.7744924426078796
0.9107636213302612,0.6182853579521179,0.2924782633781433,0.7218378782272339,0.5476190476190477,2.920775890350342,0.8179028034210205
0.8881316184997559,0.7302660346031189,0.15786558389663696,0.7250286340713501,0.5238095238095238,2.9591119289398193,0.7656242251396179
0.6333343982696533,0.9365229606628418,-0.3031885623931885,0.752785861492157,0.6428571428571428,2.7002980709075928,0.8216296434402466
0.8310539126396179,0.9588532447814941,-0.12779933214187622,0.7844322919845581,0.5952380952380952,2.334594249725342,0.8772833943367004
0.702437698841095,1.075631022453308,-0.37319332361221313,0.6960364580154419,0.5476190476190477,2.4001517295837402,0.7669626474380493
0.7206090092658997,1.0244053602218628,-0.30379635095596313,0.6189179420471191,0.6190476190476191,2.4811599254608154,0.7008087038993835
0.9584043622016907,0.9379587173461914,0.020445644855499268,0.654629647731781,0.5,2.587258815765381,0.7400822043418884
1.1067579984664917,0.7194511294364929,0.3873068690299988,0.736260175704956,0.5476190476190477,2.4075474739074707,0.8042698502540588
1.2108304500579834,0.9549742341041565,0.2558562159538269,0.685789942741394,0.45238095238095233,2.3469743728637695,0.745701014995575
1.064445972442627,0.7130171060562134,0.3514288663864136,0.6035698652267456,0.5238095238095238,2.3113884925842285,0.669624388217926
1.0698994398117065,1.0878180265426636,-0.01791858673095703,0.6432367563247681,0.5476190476190477,2.405550003051758,0.7295250296592712
1.0242695808410645,0.8531050086021423,0.17116457223892212,0.5052560567855835,0.33333333333333337,2.935514211654663,0.6560935974121094
1.0827696323394775,0.8778072595596313,0.2049623727798462,0.6652933359146118,0.47619047619047616,2.835782527923584,0.7592554688453674
0.6375187635421753,1.071831226348877,-0.43431246280670166,0.6847690939903259,0.6428571428571428,2.750521421432495,0.7622091770172119
1.1510480642318726,0.869457483291626,0.2815905809402466,0.5722177028656006,0.5238095238095238,2.972616672515869,0.6760092973709106
0.974413275718689,1.1900557279586792,-0.21564245223999023,0.6465379595756531,0.5238095238095238,2.5063626766204834,0.7414824962615967
1.10055673122406,1.0089457035064697,0.09161102771759033,0.6636484265327454,0.5238095238095238,2.2200984954833984,0.7397454977035522
1.023303747177124,1.0244287252426147,-0.0011249780654907227,0.6488861441612244,0.5,2.7298574447631836,0.7082312107086182
0.9904145002365112,1.0564217567443848,-0.06600725650787354,0.6199286580085754,0.5238095238095238,2.6484339237213135,0.7309858202934265
0.9663116335868835,1.0310629606246948,-0.06475132703781128,0.705433189868927,0.45238095238095233,2.799450159072876,0.7816774249076843
0.8723932504653931,1.1961749792099,-0.32378172874450684,0.656336784362793,0.5952380952380952,2.7598719596862793,0.7535941004753113
1.1358331441879272,0.8336244225502014,0.30220872163772583,0.6084461212158203,0.33333333333333337,2.6358063220977783,0.6971295475959778
0.9528414011001587,0.9261082410812378,0.0267331600189209,0.5617817640304565,0.38095238095238093,2.5948715209960938,0.6922056078910828
0.9988829493522644,0.8799940347671509,0.11888891458511353,0.6067430973052979,0.45238095238095233,2.853752374649048,0.7649909853935242
0.8474429249763489,0.994589626789093,-0.14714670181274414,0.655927836894989,0.5,2.552323818206787,0.7939344644546509
0.9215954542160034,0.8214430212974548,0.10015243291854858,0.5527623295783997,0.6190476190476191,2.4623730182647705,0.6818422079086304
0.91334068775177,0.8850686550140381,0.028272032737731934,0.5828696489334106,0.5714285714285714,2.661065101623535,0.7371904850006104
0.7476367354393005,1.0059335231781006,-0.25829678773880005,0.672120213508606,0.6666666666666667,3.0870516300201416,0.7646753191947937
0.724170982837677,1.0825821161270142,-0.35841113328933716,0.7461755871772766,0.5,3.2098917961120605,0.8832659721374512
1.0125620365142822,0.5944988131523132,0.418063223361969,0.5176953673362732,0.5714285714285714,1.8754130601882935,0.6407040357589722
0.6042557954788208,1.237017035484314,-0.6327612400054932,0.7203634977340698,0.5,2.4529924392700195,0.8284112215042114
1.044943928718567,0.793353259563446,0.25159066915512085,0.6905008554458618,0.5952380952380952,2.2690703868865967,0.7898454070091248
0.9213421940803528,0.6894451975822449,0.2318969964981079,0.662365734577179,0.5476190476190477,2.6301684379577637,0.7969025373458862
0.7840471863746643,0.8830070495605469,-0.09895986318588257,0.5994505286216736,0.5238095238095238,2.7822320461273193,0.7635966539382935
0.7490578889846802,1.0089045763015747,-0.25984668731689453,0.7169050574302673,0.6666666666666667,2.4622716903686523,0.88789302110672
0.9651913642883301,0.6513508558273315,0.31384050846099854,0.5118207335472107,0.5,2.509213924407959,0.625813901424408
0.922650933265686,0.8098993897438049,0.1127515435218811,0.6233937740325928,0.5714285714285714,2.410548448562622,0.7655123472213745
0.5910846590995789,0.9083536863327026,-0.3172690272331238,0.6487959027290344,0.5,2.728764533996582,0.8007742166519165
0.7804297208786011,0.7917143106460571,-0.011284589767456055,0.6396083831787109,0.38095238095238093,2.5486228466033936,0.7383138537406921
0.8719260096549988,0.6661200523376465,0.2058059573173523,0.6374887228012085,0.45238095238095233,2.49786114692688,0.729218065738678
0.7777710556983948,0.7985736727714539,-0.020802617073059082,0.5790596008300781,0.5714285714285714,2.375379800796509,0.7662900686264038
0.9906201362609863,0.6128958463668823,0.377724289894104,0.6452919244766235,0.4285714285714286,2.3715317249298096,0.8215235471725464
1.008008599281311,0.5205850005149841,0.4874235987663269,0.5258499979972839,0.47619047619047616,2.704880952835083,0.6746416687965393
0.7620832920074463,0.8903284668922424,-0.12824517488479614,0.6250826120376587,0.5476190476190477,2.8712093830108643,0.7508013844490051
0.6889079809188843,0.6428928375244141,0.046015143394470215,0.5818948745727539,0.33333333333333337,2.902959108352661,0.7516381740570068
0.4625682234764099,0.6646430492401123,-0.2020748257637024,0.43932896852493286,0.47619047619047616,2.690600872039795,0.596177339553833
0.7522059082984924,0.7345693111419678,0.017636597156524658,0.7092785239219666,0.6428571428571428,2.6011946201324463,0.8676617741584778
0.6849691271781921,0.6164585947990417,0.06851053237915039,0.6343070864677429,0.4285714285714286,2.192225933074951,0.7845847010612488
0.6305235624313354,0.8417198657989502,-0.21119630336761475,0.6639374494552612,0.5952380952380952,2.8337461948394775,0.8202568292617798
0.5777655839920044,0.6826125383377075,-0.10484695434570312,0.5770568251609802,0.6428571428571428,2.6211421489715576,0.7127045392990112
0.615933358669281,0.6356326937675476,-0.0196993350982666,0.6478136777877808,0.5238095238095238,2.4575114250183105,0.833631157875061
0.5880188345909119,0.6965596675872803,-0.10854083299636841,0.564823567867279,0.5714285714285714,2.52693247795105,0.7449504733085632
0.5436550974845886,0.613078236579895,-0.0694231390953064,0.5694702863693237,0.6904761904761905,2.4263761043548584,0.6824890971183777
0.5311196446418762,0.8749146461486816,-0.3437950015068054,0.7136498093605042,0.45238095238095233,2.5726394653320312,0.8170223832130432
0.7914329767227173,0.4895668923854828,0.3018660843372345,0.5730831027030945,0.45238095238095233,2.6787078380584717,0.7044287919998169
0.6243376135826111,0.719517171382904,-0.09517955780029297,0.6544961333274841,0.5238095238095238,2.7821052074432373,0.7781635522842407
0.7048968076705933,0.6930214762687683,0.011875331401824951,0.6399600505828857,0.5714285714285714,2.9270880222320557,0.7399116158485413
0.6509866714477539,0.6164613962173462,0.034525275230407715,0.49724724888801575,0.5,2.5277347564697266,0.6165646314620972
0.7152876257896423,0.5648356676101685,0.15045195817947388,0.45198702812194824,0.5,2.8108601570129395,0.6030964255332947
0.8095462322235107,0.5881263613700867,0.22141987085342407,0.6789599061012268,0.47619047619047616,2.5551633834838867,0.747235119342804
0.455143541097641,0.857082188129425,-0.40193864703178406,0.6155868768692017,0.5476190476190477,2.3175175189971924,0.7061626315116882
0.5609164237976074,0.9686458706855774,-0.40772944688796997,0.7343676686286926,0.5476190476190477,2.6029410362243652,0.7960302829742432
0.6148094534873962,0.5995638966560364,0.015245556831359863,0.5903079509735107,0.5,2.5425832271575928,0.6781073808670044
0.48311173915863037,0.7349804639816284,-0.25186872482299805,0.6247243881225586,0.45238095238095233,2.591967821121216,0.7169257402420044
0.7561013698577881,0.8011066317558289,-0.04500526189804077,0.593542218208313,0.5714285714285714,2.68351149559021,0.7185803651809692
0.7119736075401306,0.602944552898407,0.10902905464172363,0.5697659850120544,0.47619047619047616,2.399468421936035,0.6756542921066284
0.8215683102607727,0.6873908638954163,0.13417744636535645,0.5442230105400085,0.45238095238095233,2.537421226501465,0.620985746383667
0.7493170499801636,0.6886470913887024,0.06066995859146118,0.6037467122077942,0.3571428571428571,2.887727737426758,0.6532647013664246
0.7363825440406799,0.8057346940040588,-0.0693521499633789,0.6625335216522217,0.5,2.354586601257324,0.7078062891960144
0.7063004374504089,0.8434134721755981,-0.1371130347251892,0.6178652048110962,0.5476190476190477,2.392246961593628,0.7016375660896301
0.447870671749115,1.0801397562026978,-0.6322690844535828,0.7316968441009521,0.5476190476190477,2.647300958633423,0.79817134141922
0.7111429572105408,0.7890880107879639,-0.0779450535774231,0.5911669135093689,0.6428571428571428,2.8005499839782715,0.6736301779747009
0.9277541637420654,0.8077556490898132,0.1199985146522522,0.5619456171989441,0.5476190476190477,2.248601198196411,0.6299024820327759
0.8992823362350464,0.6650606393814087,0.2342216968536377,0.537927508354187,0.5,2.329375982284546,0.669304609298706
0.776086151599884,0.9901738166809082,-0.21408766508102417,0.7152860164642334,0.5,2.508721351623535,0.7683582901954651
0.8903981447219849,0.6826358437538147,0.20776230096817017,0.5025259256362915,0.4285714285714286,2.843048095703125,0.6437728404998779
1.0562818050384521,0.5956353545188904,0.46064645051956177,0.5027267336845398,0.45238095238095233,2.6915624141693115,0.6446080207824707
0.8235791325569153,1.1194967031478882,-0.2959175705909729,0.6857478618621826,0.6190476190476191,2.819753408432007,0.7324679493904114
1.0109857320785522,0.7184513807296753,0.29253435134887695,0.534848690032959,0.5,2.5993459224700928,0.6570132374763489
0.754177987575531,0.7386278510093689,0.01555013656616211,0.4649012088775635,0.5,2.8572375774383545,0.5496653914451599
1.091152548789978,0.7840672135353088,0.3070853352546692,0.5911269187927246,0.38095238095238093,3.019230604171753,0.7067331671714783
1.0527968406677246,0.7802569270133972,0.2725399136543274,0.5372210741043091,0.47619047619047616,2.4221279621124268,0.6560163497924805
1.011247992515564,0.7909089922904968,0.22033900022506714,0.5962290167808533,0.47619047619047616,2.3059604167938232,0.7247140407562256
0.6968720555305481,0.7700554728507996,-0.07318341732025146,0.5259809494018555,0.5238095238095238,2.6385343074798584,0.6410343050956726
1.2305309772491455,0.6040307879447937,0.6265001893043518,0.4635014533996582,0.45238095238095233,1.948495626449585,0.6084640026092529
0.7228353023529053,0.826185941696167,-0.10335063934326172,0.6330044269561768,0.45238095238095233,2.604565382003784,0.7159916758537292
0.7316362261772156,0.6922629475593567,0.03937327861785889,0.6416553854942322,0.5952380952380952,2.682603120803833,0.7330340147018433
0.8712990880012512,0.5333548784255981,0.3379442095756531,0.5000770092010498,0.5238095238095238,2.6197495460510254,0.5973479747772217
0.6974026560783386,1.0288190841674805,-0.33141642808914185,0.6358696222305298,0.5476190476190477,2.9474058151245117,0.7216850519180298
1.0202357769012451,0.6648620963096619,0.35537368059158325,0.568381667137146,0.40476190476190477,2.8153133392333984,0.6940509676933289
1.0641900300979614,0.6167742609977722,0.4474157691001892,0.47426334023475647,0.45238095238095233,2.0639827251434326,0.5367715358734131
0.6648849844932556,0.7722488641738892,-0.10736387968063354,0.5309489965438843,0.5,2.773686647415161,0.6728067994117737
0.9500390887260437,0.7608392238616943,0.18919986486434937,0.6643679738044739,0.4285714285714286,3.039231061935425,0.7714249491691589
0.7810998558998108,0.5728146433830261,0.20828521251678467,0.39220988750457764,0.5476190476190477,2.9489922523498535,0.5388842821121216
0.8658452033996582,0.7616155743598938,0.1042296290397644,0.588270366191864,0.38095238095238093,2.521275043487549,0.7119191288948059
1.0006929636001587,0.5886331796646118,0.4120597839355469,0.5044744610786438,0.45238095238095233,2.5246834754943848,0.6817516684532166
0.84647536277771,0.7969872951507568,0.049488067626953125,0.6451090574264526,0.5714285714285714,2.8260388374328613,0.7230014204978943
0.5530067682266235,0.924415111541748,-0.3714083433151245,0.6586325764656067,0.5476190476190477,2.007143020629883,0.791253924369812
1.0558502674102783,0.7726911902427673,0.283159077167511,0.6117384433746338,0.5238095238095238,2.4943623542785645,0.7037243247032166
0.505889356136322,0.9101115465164185,-0.40422219038009644,0.6410052180290222,0.6904761904761905,3.036318063735962,0.7379665970802307
0.7661293745040894,0.8170046210289001,-0.05087524652481079,0.5663873553276062,0.6190476190476191,3.0170984268188477,0.6766479015350342
0.747083842754364,0.8953452706336975,-0.1482614278793335,0.636694610118866,0.5,2.960026741027832,0.7457895874977112
0.46341025829315186,1.0056532621383667,-0.5422430038452148,0.6433473825454712,0.6190476190476191,1.842336654663086,0.7347816228866577
0.9472568035125732,0.7839241623878479,0.16333264112472534,0.5005881786346436,0.5238095238095238,2.4901857376098633,0.5939480662345886
0.7736793756484985,0.9045947194099426,-0.1309153437614441,0.6225343942642212,0.5952380952380952,2.457080364227295,0.7304810881614685
0.6804344058036804,0.8680950999259949,-0.18766069412231445,0.6487388610839844,0.5476190476190477,2.4528510570526123,0.7807244658470154
0.8181377649307251,1.0202149152755737,-0.20207715034484863,0.6060892343521118,0.47619047619047616,2.5872039794921875,0.6716170907020569
0.7489060163497925,1.0171775817871094,-0.2682715654373169,0.7193590402603149,0.5238095238095238,2.7838656902313232,0.8310906887054443
0.6995354294776917,0.9962251782417297,-0.2966897487640381,0.6643937230110168,0.5,2.4224207401275635,0.7799208760261536
0.8546626567840576,0.7540226578712463,0.10063999891281128,0.5686135292053223,0.5714285714285714,2.820788621902466,0.6534025073051453
0.8835936188697815,0.8957334756851196,-0.012139856815338135,0.6807913184165955,0.5238095238095238,2.595491886138916,0.7553296685218811
0.7212429642677307,1.071816325187683,-0.3505733609199524,0.620624840259552,0.5714285714285714,2.5638644695281982,0.7117002606391907
1.1174664497375488,0.8058995604515076,0.31156688928604126,0.630719780921936,0.47619047619047616,2.2884981632232666,0.7109749913215637
1.0837798118591309,0.7501911520957947,0.3335886597633362,0.6048061847686768,0.45238095238095233,2.697972297668457,0.6746374368667603
0.9156444072723389,0.8206530213356018,0.09499138593673706,0.6775667667388916,0.5,2.2204339504241943,0.776340663433075
0.6508230566978455,1.2032467126846313,-0.5524236559867859,0.6372182369232178,0.5952380952380952,2.270794630050659,0.691346287727356
0.6034915447235107,0.9320809841156006,-0.32858943939208984,0.44996100664138794,0.5714285714285714,2.6067168712615967,0.5263723134994507
0.7046406865119934,0.9465323686599731,-0.24189168214797974,0.650274932384491,0.47619047619047616,2.581202268600464,0.6932141780853271
0.7103608250617981,0.7266551852226257,-0.016294360160827637,0.5252235531806946,0.3571428571428571,2.8455843925476074,0.6150323748588562
0.8303249478340149,0.5765995979309082,0.2537253499031067,0.3926527202129364,0.38095238095238093,2.73053240776062,0.4829186201095581
0.87518310546875,0.8324383497238159,0.04274475574493408,0.5638445019721985,0.45238095238095233,2.4186573028564453,0.6865896582603455
1.0040087699890137,0.6521259546279907,0.35188281536102295,0.592870831489563,0.5238095238095238,2.698316812515259,0.6573767066001892
0.7437530755996704,0.9521289467811584,-0.20837587118148804,0.6151477098464966,0.5238095238095238,3.122162342071533,0.7169376611709595
1.1147778034210205,0.5533356070518494,0.5614421963691711,0.4373003840446472,0.4285714285714286,2.28178071975708,0.5323580503463745
0.7222645878791809,0.9067732095718384,-0.18450862169265747,0.6856590509414673,0.6666666666666667,2.485738515853882,0.7776535153388977
0.6319454908370972,1.0236284732818604,-0.3916829824447632,0.7175258994102478,0.6428571428571428,2.486844539642334,0.757434606552124
0.7916279435157776,0.8460834622383118,-0.05445551872253418,0.5638664364814758,0.5,2.7913639545440674,0.6850232481956482
0.6793773174285889,0.9830973148345947,-0.30371999740600586,0.6390646696090698,0.5,2.7949347496032715,0.7366853952407837
0.8569040894508362,0.8090706467628479,0.04783344268798828,0.6043228507041931,0.5238095238095238,3.0333003997802734,0.6879265308380127
0.6494564414024353,1.1067047119140625,-0.4572482705116272,0.7496291995048523,0.5714285714285714,2.8222386837005615,0.8088304400444031
0.5606013536453247,1.1908926963806152,-0.6302913427352905,0.7014305591583252,0.5476190476190477,2.4855074882507324,0.7834342122077942
0.8062206506729126,0.5983735918998718,0.20784705877304077,0.5295056104660034,0.3571428571428571,2.3244383335113525,0.6287826895713806
0.5841205716133118,1.067159652709961,-0.48303908109664917,0.6975185871124268,0.45238095238095233,2.3991713523864746,0.7464290261268616
1.1281437873840332,0.6457046270370483,0.48243916034698486,0.5673477053642273,0.38095238095238093,2.6104865074157715,0.7025659084320068
0.6269614696502686,0.7611315846443176,-0.13417011499404907,0.5388662219047546,0.4285714285714286,2.901658773422241,0.6619517803192139
0.904596209526062,0.4320598840713501,0.4725363254547119,0.2940784990787506,0.5476190476190477,2.79692006111145,0.4075215458869934
0.8924762606620789,0.6425220370292664,0.2499542236328125,0.5741909146308899,0.47619047619047616,2.5687620639801025,0.7080163359642029
0.6011250615119934,0.626846194267273,-0.02572113275527954,0.4343531131744385,0.45238095238095233,2.222012758255005,0.5567892789840698
0.9348753690719604,0.563927173614502,0.3709481954574585,0.47662219405174255,0.5238095238095238,2.630959987640381,0.612023651599884
0.8630152344703674,0.7378990054130554,0.125116229057312,0.5833733677864075,0.38095238095238093,2.8433752059936523,0.6962358951568604
0.7846108675003052,0.6741377711296082,0.11047309637069702,0.5936858654022217,0.5,2.170403480529785,0.6941501498222351
1.1371614933013916,0.3229856491088867,0.8141758441925049,0.27160823345184326,0.5238095238095238,2.2022435665130615,0.38786569237709045
0.8893758654594421,0.636735737323761,0.25264012813568115,0.4681943953037262,0.5,2.3236806392669678,0.5653802752494812
0.8861782550811768,0.6314648985862732,0.25471335649490356,0.5017572641372681,0.5,2.8027913570404053,0.6386599540710449
0.7355420589447021,0.516959011554718,0.21858304738998413,0.48273736238479614,0.45238095238095233,2.4721617698669434,0.63102126121521
0.7067484259605408,0.8451592922210693,-0.13841086626052856,0.518195629119873,0.5952380952380952,2.6800482273101807,0.6025856137275696
0.7412497997283936,0.9034227132797241,-0.16217291355133057,0.6220421195030212,0.5476190476190477,2.5312907695770264,0.7316028475761414
0.8907458782196045,0.6502150297164917,0.2405308485031128,0.5599907636642456,0.5,2.9132766723632812,0.7058839201927185
0.8864209651947021,0.6951846480369568,0.19123631715774536,0.4882725775241852,0.5476190476190477,2.827505588531494,0.6537907719612122
0.8472036719322205,0.761585533618927,0.08561813831329346,0.5281912684440613,0.5238095238095238,2.0522212982177734,0.673821210861206
0.33038780093193054,1.1437640190124512,-0.8133762180805206,0.7322741150856018,0.6428571428571428,2.799245834350586,0.7977375388145447
1.0588277578353882,0.6055644154548645,0.4532633423805237,0.5114182233810425,0.47619047619047616,2.4536023139953613,0.6748012900352478
0.5931667685508728,0.934685230255127,-0.34151846170425415,0.6480635404586792,0.47619047619047616,3.040827751159668,0.7580260038375854
0.5647697448730469,0.9844136238098145,-0.4196438789367676,0.6896660327911377,0.5,2.8974649906158447,0.8285141587257385
0.5777482986450195,0.9185383319854736,-0.3407900333404541,0.6095593571662903,0.5476190476190477,2.5572848320007324,0.7352210283279419
0.8629890084266663,0.754778265953064,0.1082107424736023,0.45098963379859924,0.5476190476190477,2.6153652667999268,0.5469245910644531
0.8952242732048035,0.5993880033493042,0.29583626985549927,0.4206019341945648,0.5476190476190477,2.6123757362365723,0.5950687527656555
0.5390810966491699,1.1093664169311523,-0.5702853202819824,0.7144054770469666,0.47619047619047616,2.451267957687378,0.8017390966415405
0.8110687136650085,0.6505491733551025,0.160519540309906,0.4643493592739105,0.5952380952380952,2.765106678009033,0.6186698079109192
0.8148006796836853,0.762109637260437,0.05269104242324829,0.5112667083740234,0.5,2.5386691093444824,0.6265782117843628
0.783940851688385,0.6823360919952393,0.10160475969314575,0.4714939594268799,0.47619047619047616,2.768326997756958,0.5953412055969238
1.0003732442855835,0.6893031597137451,0.3110700845718384,0.47920212149620056,0.47619047619047616,2.3970775604248047,0.6034719944000244
0.7277775406837463,0.9604499340057373,-0.23267239332199097,0.6181347370147705,0.5714285714285714,3.2653961181640625,0.7283539175987244
0.586552083492279,1.071690320968628,-0.4851382374763489,0.6250450015068054,0.5238095238095238,2.6366324424743652,0.6786962747573853
0.9899804592132568,0.7809072732925415,0.20907318592071533,0.4856637120246887,0.45238095238095233,2.6399354934692383,0.6010792255401611
0.8074461221694946,0.6704889535903931,0.13695716857910156,0.4419134259223938,0.47619047619047616,2.758244514465332,0.5394002199172974
1.250637412071228,1.6441582441329956,-0.3935208320617676,0.8772821426391602,0.47619047619047616,2.8343422412872314,0.9525973796844482
1.5487183332443237,1.4207408428192139,0.12797749042510986,0.7918827533721924,0.45238095238095233,2.5582454204559326,0.8275684714317322
1.4788471460342407,1.434900164604187,0.04394698143005371,0.8660589456558228,0.5476190476190477,2.637544631958008,0.9383237361907959
1.4707986116409302,1.7663873434066772,-0.29558873176574707,0.9282788038253784,0.4285714285714286,2.8441712856292725,0.9535261988639832
1.766488790512085,1.2441259622573853,0.5223628282546997,0.8168813586235046,0.47619047619047616,2.879260540008545,0.9058758020401001
0.8680833578109741,1.8121793270111084,-0.9440959692001343,0.9074500799179077,0.5952380952380952,2.7913477420806885,0.9974054098129272
1.4005094766616821,1.362619161605835,0.03789031505584717,0.8777515292167664,0.47619047619047616,2.43330717086792,0.9353249669075012
1.211687684059143,1.6557737588882446,-0.44408607482910156,0.8972345590591431,0.5714285714285714,2.370546579360962,0.9391587376594543
1.5794912576675415,1.034696340560913,0.5447949171066284,0.7438110709190369,0.47619047619047616,3.1761746406555176,0.8359838724136353
1.183421015739441,1.8891149759292603,-0.7056939601898193,0.8996273875236511,0.6904761904761905,2.617709159851074,0.936501145362854
1.2248001098632812,1.6394046545028687,-0.4146045446395874,0.9410353302955627,0.5476190476190477,2.460236072540283,0.9853388667106628
1.4957305192947388,0.9756602048873901,0.5200703144073486,0.7832034826278687,0.45238095238095233,2.909339427947998,0.852765679359436
1.5103299617767334,1.1642565727233887,0.3460733890533447,0.8462268710136414,0.5714285714285714,2.6877803802490234,0.913259744644165
1.5978648662567139,0.9037945866584778,0.6940702795982361,0.8179774880409241,0.5,2.71392822265625,0.933007538318634
1.3574947118759155,0.8973800539970398,0.46011465787887573,0.8055384755134583,0.5238095238095238,2.5642237663269043,0.8632717728614807
1.123500108718872,1.621476650238037,-0.49797654151916504,0.9055702090263367,0.5952380952380952,2.7799484729766846,0.9569487571716309
1.2505110502243042,0.9322725534439087,0.3182384967803955,0.835400402545929,0.5238095238095238,2.8835034370422363,0.9136813879013062
0.5234761238098145,1.5086733102798462,-0.9851971864700317,0.9840520024299622,0.6428571428571428,2.5321288108825684,0.99540114402771
1.3153451681137085,0.8560907244682312,0.4592544436454773,0.8780757784843445,0.5,2.6865522861480713,0.9467042088508606
1.4121989011764526,0.9757787585258484,0.43642014265060425,0.8532286286354065,0.6428571428571428,2.8454580307006836,0.9475114345550537
1.1956065893173218,1.0104115009307861,0.18519508838653564,0.8702548742294312,0.5,2.7620275020599365,0.9604203701019287
1.0542048215866089,1.1970046758651733,-0.14279985427856445,0.7573595643043518,0.47619047619047616,2.872833490371704,0.8140734434127808
1.2993782758712769,0.8992579579353333,0.4001203179359436,0.7636090517044067,0.38095238095238093,2.5107009410858154,0.85390704870224
1.0518808364868164,1.084923505783081,-0.03304266929626465,0.8137052655220032,0.47619047619047616,2.093416452407837,0.8395290970802307
1.0622069835662842,1.1467761993408203,-0.08456921577453613,0.8610284328460693,0.3571428571428571,2.4650959968566895,0.9359951019287109
0.8206935524940491,1.2667757272720337,-0.4460821747779846,0.870223879814148,0.5,2.2117018699645996,0.9301414489746094
0.6626246571540833,1.2113455533981323,-0.5487208962440491,0.8551381230354309,0.6428571428571428,2.4122118949890137,0.9088289141654968
1.03164803981781,0.9637094736099243,0.06793856620788574,0.8261825442314148,0.47619047619047616,2.4567198753356934,0.9073899984359741
0.9916377067565918,0.9833102226257324,0.008327484130859375,0.8291642665863037,0.45238095238095233,2.7319939136505127,0.8958503603935242
0.8633037209510803,0.923633873462677,-0.06033015251159668,0.7462877631187439,0.47619047619047616,2.967292308807373,0.8201483488082886
0.9923179149627686,1.0012574195861816,-0.008939504623413086,0.7784917950630188,0.40476190476190477,2.706573963165283,0.8835039138793945
1.1137111186981201,0.739240288734436,0.3744708299636841,0.7711303234100342,0.4285714285714286,2.775211811065674,0.8844945430755615
1.0996826887130737,0.875026285648346,0.22465640306472778,0.7550140619277954,0.5238095238095238,2.412104606628418,0.854460597038269
1.1083074808120728,0.8954519033432007,0.21285557746887207,0.7318407893180847,0.5,2.5338900089263916,0.8537208437919617
0.8293942213058472,0.9525324702262878,-0.12313824892044067,0.7910696268081665,0.5238095238095238,2.9663782119750977,0.8725123405456543
0.900195837020874,0.8627949357032776,0.037400901317596436,0.7245364785194397,0.6190476190476191,3.0099000930786133,0.8003109693527222
0.8283277750015259,1.0514882802963257,-0.2231605052947998,0.8018015623092651,0.4285714285714286,2.7402970790863037,0.8924812078475952
1.1105583906173706,0.869692325592041,0.2408660650253296,0.7108122110366821,0.6666666666666667,1.9459749460220337,0.8060361742973328
0.7969130277633667,0.9188915491104126,-0.1219785213470459,0.6096400618553162,0.5,3.0325818061828613,0.7512801289558411
1.0534377098083496,0.6090887188911438,0.4443489909172058,0.5977728962898254,0.5,2.86323881149292,0.7117658257484436
1.085641860961914,0.6709290146827698,0.4147128462791443,0.5424664616584778,0.5,2.6050398349761963,0.6842969059944153
0.7335883378982544,0.893668532371521,-0.1600801944732666,0.7468665242195129,0.5952380952380952,2.9492084980010986,0.8004865050315857
0.9829270243644714,0.978747546672821,0.004179477691650391,0.75165194272995,0.5476190476190477,2.8302533626556396,0.8765175938606262
1.1549606323242188,0.49928373098373413,0.6556769013404846,0.5966463088989258,0.33333333333333337,2.892714023590088,0.6779583692550659
0.7866306900978088,1.0185126066207886,-0.23188191652297974,0.769484281539917,0.5,3.164210319519043,0.8627130389213562
1.1010794639587402,0.7087612748146057,0.3923181891441345,0.5837819576263428,0.5,2.650996685028076,0.6895431280136108
0.833427369594574,0.9804489016532898,-0.14702153205871582,0.7284228801727295,0.4285714285714286,2.392312526702881,0.7908064126968384
1.110504388809204,0.5874029994010925,0.5231013894081116,0.5787616968154907,0.38095238095238093,2.8327653408050537,0.6368058919906616
0.7058449387550354,1.079833745956421,-0.3739888072013855,0.8670332431793213,0.5238095238095238,2.617741346359253,0.9249507188796997
0.8096321821212769,0.8842334747314453,-0.07460129261016846,0.6308720111846924,0.2857142857142857,3.143775463104248,0.6989918351173401
0.8220326900482178,0.7866784930229187,0.03535419702529907,0.6722031235694885,0.6666666666666667,2.7786319255828857,0.7627136707305908
1.0191068649291992,0.6038817167282104,0.41522514820098877,0.5381321310997009,0.5238095238095238,2.702446460723877,0.6138138175010681
0.38366860151290894,1.0686358213424683,-0.6849672198295593,0.8000036478042603,0.5238095238095238,2.7045767307281494,0.8618388175964355
0.7009793519973755,0.8630115389823914,-0.16203218698501587,0.7801963090896606,0.5238095238095238,2.3706767559051514,0.8444651365280151
0.7372162938117981,0.9416388273239136,-0.20442253351211548,0.66349858045578,0.5714285714285714,2.4239144325256348,0.7803917527198792
0.6677814722061157,0.7978359460830688,-0.13005447387695312,0.7250616550445557,0.47619047619047616,2.9423019886016846,0.8096534013748169
0.7166727781295776,1.0964484214782715,-0.37977564334869385,0.867892861366272,0.4285714285714286,2.9202418327331543,0.8987395763397217
0.586236298084259,0.9536955952644348,-0.3674592971801758,0.7828337550163269,0.5238095238095238,2.7079360485076904,0.8322860598564148
0.7725653052330017,0.644544243812561,0.12802106142044067,0.5712070465087891,0.4285714285714286,2.794896364212036,0.6599709987640381
0.5721715092658997,0.5344203114509583,0.037751197814941406,0.4761156439781189,0.5,2.9169082641601562,0.5253667831420898
0.5296003222465515,0.9432724714279175,-0.41367214918136597,0.7124500870704651,0.38095238095238093,2.368342638015747,0.8089377880096436
0.5935152769088745,0.7489524483680725,-0.155437171459198,0.6116750836372375,0.4285714285714286,2.735956907272339,0.6844184398651123
0.42650577425956726,0.6142758131027222,-0.1877700388431549,0.5604220628738403,0.38095238095238093,2.7061636447906494,0.6536011099815369
0.710942804813385,0.7593312859535217,-0.04838848114013672,0.6209967732429504,0.5714285714285714,2.679054021835327,0.6635780334472656
0.9066808819770813,0.6696304678916931,0.23705041408538818,0.6578050851821899,0.4285714285714286,2.3959808349609375,0.753351628780365
0.9505801200866699,0.5597162842750549,0.390863835811615,0.6773857474327087,0.4285714285714286,3.2087748050689697,0.7980651259422302
0.7657182216644287,0.603203535079956,0.16251468658447266,0.5611450672149658,0.5,2.860258102416992,0.6535534262657166
0.7560866475105286,0.5231631994247437,0.2329234480857849,0.4727475047111511,0.5476190476190477,2.816107988357544,0.5698723793029785
0.6871742010116577,0.4682353138923645,0.2189388871192932,0.5389494895935059,0.47619047619047616,2.7675209045410156,0.617573082447052
0.56995689868927,0.7156317830085754,-0.14567488431930542,0.6158879995346069,0.6190476190476191,2.5517313480377197,0.6941789388656616
0.737165093421936,0.6520899534225464,0.08507513999938965,0.5958065390586853,0.5,2.2470998764038086,0.7078030705451965
0.6152526140213013,0.7914643883705139,-0.17621177434921265,0.736449658870697,0.5,2.2698636054992676,0.814626932144165
0.48779892921447754,0.9195054173469543,-0.4317064881324768,0.6780978441238403,0.5238095238095238,2.4131550788879395,0.7835661768913269
0.7975677847862244,0.727720320224762,0.0698474645614624,0.7579935193061829,0.45238095238095233,2.4754109382629395,0.8216021656990051
0.5821118354797363,0.6189669370651245,-0.036855101585388184,0.5208712816238403,0.47619047619047616,2.3897647857666016,0.612287700176239
0.6392129063606262,0.6914204955101013,-0.0522075891494751,0.6549987196922302,0.5714285714285714,3.0368494987487793,0.7581302523612976
0.5097641944885254,0.832632839679718,-0.3228686451911926,0.5924835205078125,0.40476190476190477,2.716196060180664,0.6916492581367493
0.8957846760749817,0.6515218615531921,0.24426281452178955,0.66890949010849,0.3571428571428571,2.989179849624634,0.7595382928848267
0.5485798120498657,0.779988706111908,-0.23140889406204224,0.607050359249115,0.5476190476190477,2.7738635540008545,0.6457194685935974
0.860209047794342,0.7116491198539734,0.14855992794036865,0.7339296936988831,0.47619047619047616,3.418588399887085,0.8050991296768188
0.7697156071662903,0.7982064485549927,-0.028490841388702393,0.6236667633056641,0.45238095238095233,2.9671528339385986,0.6797786951065063
0.8389312624931335,0.8104193210601807,0.02851194143295288,0.6734139919281006,0.5714285714285714,2.8386805057525635,0.7390548586845398
0.926633358001709,0.8293250203132629,0.09730833768844604,0.673700213432312,0.5238095238095238,2.441469430923462,0.7879647016525269
0.787632405757904,0.7160757184028625,0.0715566873550415,0.5682264566421509,0.5476190476190477,2.8184022903442383,0.6430282592773438
0.6958550810813904,0.9764536619186401,-0.28059858083724976,0.7610102295875549,0.5476190476190477,2.4042160511016846,0.8675804138183594
0.8841679692268372,0.5606115460395813,0.32355642318725586,0.5980578660964966,0.40476190476190477,2.7022414207458496,0.6765477657318115
0.8268344402313232,0.7642195224761963,0.06261491775512695,0.7256624102592468,0.47619047619047616,2.8788583278656006,0.7833322286605835
0.47578027844429016,1.0140279531478882,-0.538247674703598,0.8117801547050476,0.47619047619047616,2.655949115753174,0.8666396141052246
0.7869263291358948,0.7384684681892395,0.04845786094665527,0.6915884613990784,0.4285714285714286,2.4869306087493896,0.7699606418609619
0.6452662348747253,0.6517894864082336,-0.006523251533508301,0.7272120118141174,0.6428571428571428,2.4329946041107178,0.8045656085014343
0.6484270095825195,0.5996016263961792,0.04882538318634033,0.6837473511695862,0.5714285714285714,2.6581380367279053,0.7808082699775696
0.7734768986701965,0.6077876091003418,0.16568928956985474,0.6991751790046692,0.47619047619047616,2.1782636642456055,0.7820078134536743
0.6881808042526245,0.8607030510902405,-0.17252224683761597,0.6693626046180725,0.5,2.958425760269165,0.7705556750297546
0.9778005480766296,0.4996117353439331,0.47818881273269653,0.6334850788116455,0.47619047619047616,2.8336548805236816,0.7077684998512268
0.8305739164352417,0.818420946598053,0.01215296983718872,0.6452865600585938,0.5476190476190477,2.718223810195923,0.7432669401168823
0.7744041681289673,0.5977380275726318,0.17666614055633545,0.571217954158783,0.47619047619047616,2.93942928314209,0.6713287234306335
0.6798174381256104,0.8177316188812256,-0.13791418075561523,0.6958311796188354,0.5238095238095238,2.5935633182525635,0.8145354390144348
0.7116585373878479,0.5036716461181641,0.20798689126968384,0.5576192140579224,0.5476190476190477,2.426513433456421,0.6303187608718872
0.8119894862174988,0.5115706324577332,0.3004188537597656,0.6129348874092102,0.6190476190476191,2.7658989429473877,0.7198210954666138
0.759947657585144,0.5999995470046997,0.15994811058044434,0.4553854465484619,0.5238095238095238,2.637248992919922,0.5522010326385498
0.5377606153488159,0.9576002359390259,-0.41983962059020996,0.7153335213661194,0.5238095238095238,2.727081060409546,0.7816535830497742
0.7694357633590698,0.6609238386154175,0.10851192474365234,0.5245072245597839,0.5476190476190477,2.859312057495117,0.5786360502243042
0.5261094570159912,1.1624246835708618,-0.6363152265548706,0.7768172025680542,0.5952380952380952,2.817338466644287,0.8249923586845398
0.7619319558143616,0.883659839630127,-0.12172788381576538,0.7450320720672607,0.5238095238095238,2.439654588699341,0.8191658854484558
1.0577079057693481,0.5489974021911621,0.508710503578186,0.4672156274318695,0.38095238095238093,3.100389003753662,0.5626133680343628
1.0696938037872314,0.5420973896980286,0.5275964140892029,0.57234126329422,0.5238095238095238,2.8049402236938477,0.6638244986534119
0.7659386396408081,0.8625340461730957,-0.0965954065322876,0.6893646121025085,0.4285714285714286,2.6473162174224854,0.7790085077285767
0.9031881093978882,0.7880519032478333,0.11513620615005493,0.6866366863250732,0.6428571428571428,3.0990841388702393,0.7550528645515442
0.6614558100700378,0.8368661403656006,-0.17541033029556274,0.7702955603599548,0.7142857142857143,2.9707698822021484,0.8395892381668091
0.9160183668136597,0.7965107560157776,0.11950761079788208,0.6800442934036255,0.4285714285714286,2.6084532737731934,0.7707516551017761
0.8171564340591431,0.9159842133522034,-0.0988277792930603,0.7117965221405029,0.5476190476190477,2.762132167816162,0.7955994009971619
0.6598338484764099,1.089112639427185,-0.42927879095077515,0.746249258518219,0.5,2.780961275100708,0.8044741749763489
0.4700169861316681,0.7550584673881531,-0.285041481256485,0.5327625274658203,0.5,2.4042904376983643,0.6108251810073853
1.3359020948410034,0.5246806144714355,0.8112214803695679,0.5988615155220032,0.38095238095238093,2.464125633239746,0.6949669718742371
0.5300628542900085,1.1816916465759277,-0.6516287922859192,0.7733639478683472,0.4285714285714286,2.811459541320801,0.8330098986625671
0.8195663690567017,0.8439023494720459,-0.02433598041534424,0.6683792471885681,0.5238095238095238,2.411566972732544,0.7751308679580688
1.1328881978988647,0.7319323420524597,0.40095585584640503,0.6400762796401978,0.38095238095238093,2.6103522777557373,0.7398895621299744
0.7358658313751221,1.0089943408966064,-0.2731285095214844,0.7710164189338684,0.6428571428571428,2.6939241886138916,0.8229004144668579
0.743477463722229,0.7843183875083923,-0.04084092378616333,0.6240510940551758,0.45238095238095233,2.4527761936187744,0.6867260336875916
0.8403015732765198,0.6894161105155945,0.1508854627609253,0.5955827236175537,0.47619047619047616,2.299307346343994,0.6588806509971619
0.8098762035369873,0.9537404179573059,-0.1438642144203186,0.6379001140594482,0.5,2.8089990615844727,0.7355024814605713
0.8710886836051941,1.0176658630371094,-0.14657717943191528,0.667464554309845,0.4285714285714286,2.845702886581421,0.7427896857261658
0.8460695147514343,0.8626067638397217,-0.016537249088287354,0.7226627469062805,0.45238095238095233,2.9614224433898926,0.8235719799995422
0.9082365036010742,0.7008219361305237,0.20741456747055054,0.576908528804779,0.3571428571428571,2.6862199306488037,0.6752236485481262
0.7587459087371826,0.9650273323059082,-0.20628142356872559,0.7196090221405029,0.5714285714285714,2.938918352127075,0.7771082520484924
0.9475271701812744,0.7669658064842224,0.180561363697052,0.6328821182250977,0.3571428571428571,2.794982671737671,0.749302089214325
1.0995597839355469,0.7389062643051147,0.36065351963043213,0.5599993467330933,0.45238095238095233,2.9468789100646973,0.6570462584495544
0.8315967321395874,0.9358915090560913,-0.1042947769165039,0.6736040711402893,0.5,2.154439687728882,0.7509621977806091
0.620022177696228,0.9761847257614136,-0.35616254806518555,0.6710068583488464,0.45238095238095233,2.9416921138763428,0.7490844130516052
0.7775228023529053,0.9308570027351379,-0.15333420038223267,0.7286194562911987,0.47619047619047616,2.8098292350769043,0.8001521229743958
0.9221479296684265,0.8243269324302673,0.09782099723815918,0.710274338722229,0.5714285714285714,2.7046151161193848,0.8000000715255737
0.8265567421913147,0.8695768117904663,-0.04302006959915161,0.6191425323486328,0.47619047619047616,2.773484706878662,0.6725398302078247
0.7254168391227722,0.9001429080963135,-0.17472606897354126,0.6788446307182312,0.5476190476190477,2.8837833404541016,0.7209131121635437
0.7194129824638367,0.9322315454483032,-0.21281856298446655,0.6319398880004883,0.47619047619047616,2.5940771102905273,0.7228708863258362
0.9444900751113892,0.8927481174468994,0.051741957664489746,0.7134297490119934,0.5476190476190477,2.391836166381836,0.7915775775909424
0.7302166223526001,0.7285483479499817,0.0016682744026184082,0.5123584270477295,0.40476190476190477,2.5503933429718018,0.5821173787117004
0.5785271525382996,1.1124699115753174,-0.5339427590370178,0.7786174416542053,0.7380952380952381,2.70176362991333,0.818423867225647
0.9503713846206665,0.9428644776344299,0.007506906986236572,0.6885174512863159,0.5238095238095238,3.036119222640991,0.7543255090713501
0.9499257206916809,0.9042664170265198,0.04565930366516113,0.7495191693305969,0.5952380952380952,2.660856008529663,0.8095608949661255
0.7154552936553955,0.9672589302062988,-0.2518036365509033,0.7024902105331421,0.5476190476190477,2.843822717666626,0.766606867313385
0.8970749974250793,0.9839155077934265,-0.08684051036834717,0.7194868326187134,0.47619047619047616,2.573131799697876,0.7792676091194153
0.9317390322685242,0.7225620150566101,0.20917701721191406,0.576022744178772,0.5238095238095238,2.407851219177246,0.6754525303840637
1.0127288103103638,0.8230189085006714,0.18970990180969238,0.6146954298019409,0.5476190476190477,2.418940544128418,0.7012531757354736
0.9327946901321411,0.8935449123382568,0.03924977779388428,0.6577242016792297,0.47619047619047616,2.5035195350646973,0.7544943690299988
1.0274145603179932,0.7407218813896179,0.28669267892837524,0.6304342150688171,0.47619047619047616,2.886991024017334,0.7499150633811951
0.8885995745658875,0.9289061427116394,-0.04030656814575195,0.7522174715995789,0.4285714285714286,2.6003921031951904,0.8140828013420105
0.9680783152580261,0.8880792856216431,0.07999902963638306,0.7696106433868408,0.5238095238095238,2.3531811237335205,0.8392624258995056
1.025607705116272,0.679845929145813,0.345761775970459,0.5733091831207275,0.4285714285714286,2.4864916801452637,0.67536461353302
0.9570164680480957,0.8720390796661377,0.08497738838195801,0.6277148723602295,0.6428571428571428,2.8524794578552246,0.7201802730560303
1.17381751537323,0.757327675819397,0.416489839553833,0.5563273429870605,0.45238095238095233,2.6220827102661133,0.6247925758361816
1.0695202350616455,0.9142091274261475,0.15531110763549805,0.6934372186660767,0.5952380952380952,2.3790624141693115,0.7760856747627258
0.6576328277587891,0.8256718516349792,-0.16803902387619019,0.6134573221206665,0.5238095238095238,2.4377079010009766,0.7041345834732056
0.8327736258506775,1.034398078918457,-0.20162445306777954,0.70701664686203,0.4285714285714286,2.586233615875244,0.7750163674354553
0.9541807770729065,0.8434668779373169,0.1107138991355896,0.6681307554244995,0.40476190476190477,2.3405537605285645,0.717477560043335
0.885869026184082,0.8455345034599304,0.04033452272415161,0.6218233108520508,0.47619047619047616,2.6565637588500977,0.7004145383834839
0.7411407232284546,1.0600934028625488,-0.31895267963409424,0.837833821773529,0.5476190476190477,2.7209434509277344,0.9101755023002625
0.8690696954727173,0.9588125348091125,-0.08974283933639526,0.7124280333518982,0.45238095238095233,2.8851561546325684,0.8154572248458862
0.6322228908538818,1.0321128368377686,-0.3998899459838867,0.6299980282783508,0.4285714285714286,2.266840696334839,0.7463740110397339
0.7540034055709839,1.145655870437622,-0.3916524648666382,0.7435272336006165,0.5714285714285714,2.472590208053589,0.8265721797943115
0.8957974910736084,0.8920155167579651,0.0037819743156433105,0.6536358594894409,0.5,2.7590951919555664,0.7491125464439392
0.9364506006240845,0.936112105846405,0.00033849477767944336,0.7244269847869873,0.6666666666666667,2.7650530338287354,0.8552968502044678
1.0091179609298706,0.8559984564781189,0.1531195044517517,0.6864335536956787,0.5714285714285714,2.6938064098358154,0.7667201161384583
0.6858502626419067,0.8421820402145386,-0.15633177757263184,0.6638667583465576,0.5714285714285714,2.503267526626587,0.7849742770195007
0.9769448041915894,0.9435677528381348,0.03337705135345459,0.734125018119812,0.45238095238095233,2.3849382400512695,0.8279669880867004
0.8001211881637573,0.9475527405738831,-0.14743155241012573,0.7410700917243958,0.5952380952380952,2.7128915786743164,0.8289775252342224
1.0172573328018188,0.7273346185684204,0.28992271423339844,0.5394188761711121,0.47619047619047616,2.809267997741699,0.6531888842582703
0.908729612827301,0.7913500070571899,0.11737960577011108,0.6919609308242798,0.47619047619047616,2.6826093196868896,0.8097460865974426
0.82338947057724,0.7582672238349915,0.06512224674224854,0.6440294981002808,0.5,2.2524495124816895,0.7526437640190125
0.8835803866386414,0.815911591053009,0.06766879558563232,0.6660566329956055,0.6666666666666667,2.2129838466644287,0.7812293171882629
0.7644327282905579,0.9389938116073608,-0.17456108331680298,0.7055689692497253,0.5,2.1801371574401855,0.8219362497329712
0.7368274927139282,0.9620983004570007,-0.2252708077430725,0.7192643880844116,0.5238095238095238,2.7659099102020264,0.866717517375946
0.7864340543746948,1.11184561252594,-0.3254115581512451,0.8292801976203918,0.47619047619047616,2.815866708755493,0.9119726419448853
0.9173369407653809,0.7859474420547485,0.13138949871063232,0.619330108165741,0.5476190476190477,2.760580539703369,0.7431860566139221
0.8125197887420654,0.819374680519104,-0.006854891777038574,0.6019235849380493,0.45238095238095233,2.9374682903289795,0.7683268189430237
0.6543338298797607,0.9585853219032288,-0.304251492023468,0.6000798344612122,0.40476190476190477,2.7220611572265625,0.7441440224647522
0.8530226945877075,0.7048007249832153,0.1482219696044922,0.5681841373443604,0.6428571428571428,2.683485269546509,0.6662725806236267
0.8456469774246216,0.7287430167198181,0.11690396070480347,0.5680841207504272,0.4285714285714286,2.6081438064575195,0.7094579935073853
0.7963555455207825,0.8001518845558167,-0.0037963390350341797,0.6333946585655212,0.5238095238095238,2.980266571044922,0.7183747887611389
0.9058619141578674,0.756097137928009,0.1497647762298584,0.5963226556777954,0.5,2.5704212188720703,0.672131359577179
0.8768458366394043,0.5988123416900635,0.2780334949493408,0.5230816602706909,0.5238095238095238,2.29408597946167,0.6347654461860657
0.8500286936759949,0.8274545073509216,0.022574186325073242,0.6072946786880493,0.30952380952380953,2.4891347885131836,0.7117078304290771
0.8802735209465027,0.6315149664878845,0.24875855445861816,0.41636162996292114,0.33333333333333337,2.291346311569214,0.5057989358901978
0.7558753490447998,0.8768901824951172,-0.12101483345031738,0.6507129073143005,0.5,2.717116355895996,0.7707367539405823
1.0171756744384766,0.5631695985794067,0.4540060758590698,0.4178922772407532,0.3571428571428571,2.754363775253296,0.519666850566864
0.7045804858207703,0.9719897508621216,-0.2674092650413513,0.5998190641403198,0.5714285714285714,2.9744980335235596,0.667091429233551
0.9139478206634521,0.7974485158920288,0.11649930477142334,0.6197069883346558,0.5714285714285714,2.917760133743286,0.7234071493148804
1.1233596801757812,0.5031459331512451,0.6202137470245361,0.47442594170570374,0.5238095238095238,2.9280846118927,0.5911184549331665
0.7084295749664307,0.7225561738014221,-0.014126598834991455,0.49401360750198364,0.5952380952380952,2.504481792449951,0.6051217913627625
0.7864657044410706,0.9593822360038757,-0.17291653156280518,0.6616348624229431,0.40476190476190477,2.494837522506714,0.7393144369125366
0.779586911201477,1.0066827535629272,-0.2270958423614502,0.7392151951789856,0.5952380952380952,2.8324315547943115,0.8267518877983093
0.8475377559661865,0.618874728679657,0.22866302728652954,0.40537741780281067,0.5476190476190477,2.426339864730835,0.48151159286499023
0.8028417825698853,0.9014665484428406,-0.09862476587295532,0.5405111312866211,0.5714285714285714,2.6241345405578613,0.5904064178466797
1.1003549098968506,0.5530802607536316,0.547274649143219,0.4611842632293701,0.45238095238095233,2.7048697471618652,0.5646333694458008
0.7272332310676575,0.9349034428596497,-0.2076702117919922,0.630888819694519,0.47619047619047616,2.460280656814575,0.7553949952125549
0.7577797174453735,0.8511391282081604,-0.09335941076278687,0.5791391730308533,0.33333333333333337,2.761784076690674,0.699167788028717
0.7981693148612976,0.806454598903656,-0.008285284042358398,0.5682980418205261,0.38095238095238093,2.6390044689178467,0.6802889108657837
0.5943373441696167,1.0710562467575073,-0.4767189025878906,0.7037169933319092,0.45238095238095233,3.0867998600006104,0.7613970637321472
1.1583573818206787,0.5665897727012634,0.5917676091194153,0.46545153856277466,0.47619047619047616,2.648282527923584,0.5625211596488953
0.8192218542098999,0.675195038318634,0.14402681589126587,0.5471954345703125,0.5,2.6748294830322266,0.7036998867988586
0.8106358051300049,0.8202277421951294,-0.009591937065124512,0.5378803610801697,0.47619047619047616,2.797706127166748,0.6155794858932495
0.8204391002655029,0.8013073801994324,0.019131720066070557,0.548626184463501,0.45238095238095233,2.615612268447876,0.6073246002197266
0.7014477849006653,0.8789714574813843,-0.177523672580719,0.5169637203216553,0.5714285714285714,2.386923313140869,0.5868332982063293
0.9442969560623169,0.7395099997520447,0.20478695631027222,0.6187980771064758,0.5,2.9263579845428467,0.7703689932823181
0.6610348224639893,0.8099755048751831,-0.14894068241119385,0.5070265531539917,0.5238095238095238,2.9930214881896973,0.5835672616958618
0.8068331480026245,0.8804001808166504,-0.07356703281402588,0.5954674482345581,0.33333333333333337,2.704319953918457,0.7109051942825317
0.5513452887535095,0.982090950012207,-0.4307456612586975,0.6097918748855591,0.5238095238095238,2.3912501335144043,0.6836757063865662
1.1219786405563354,1.272342562675476,-0.15036392211914062,0.7602131962776184,0.5952380952380952,2.5526304244995117,0.8901755809783936
1.3390690088272095,1.1776927709579468,0.1613762378692627,0.6725279092788696,0.38095238095238093,2.5403075218200684,0.8561738133430481
1.5211737155914307,1.1677181720733643,0.3534555435180664,0.7228351831436157,0.40476190476190477,2.718427896499634,0.888285756111145
1.43974769115448,1.1851844787597656,0.25456321239471436,0.7002753019332886,0.5,2.4304323196411133,0.8862901926040649
1.6038739681243896,1.0032562017440796,0.6006177663803101,0.6683145761489868,0.47619047619047616,2.297891855239868,0.8555101752281189
1.0320937633514404,0.9639822244644165,0.06811153888702393,0.7027488946914673,0.40476190476190477,2.564840078353882,0.9300733208656311
0.8136609196662903,1.2791969776153564,-0.46553605794906616,0.8048121929168701,0.40476190476190477,2.577165365219116,0.9989163279533386
1.1278592348098755,0.8293086290359497,0.2985506057739258,0.6838599443435669,0.5,2.871854066848755,0.8917816877365112
0.8807083368301392,1.40854811668396,-0.5278397798538208,0.7792428731918335,0.40476190476190477,2.3152272701263428,0.9845606088638306
0.845333993434906,0.7304078936576843,0.11492609977722168,0.725706934928894,0.45238095238095233,2.859292507171631,0.9000354409217834
1.039372444152832,0.6209018230438232,0.4184706211090088,0.5627750158309937,0.47619047619047616,2.5518171787261963,0.7870482206344604
1.1880695819854736,0.9751587510108948,0.21291083097457886,0.6436040997505188,0.4285714285714286,2.7269256114959717,0.831710159778595
0.9900819659233093,1.0779354572296143,-0.08785349130630493,0.7551926374435425,0.5476190476190477,2.778672933578491,0.9675252437591553
0.9138869047164917,0.8310486674308777,0.08283823728561401,0.6590312719345093,0.4285714285714286,2.7281758785247803,0.8042362928390503
0.8500468730926514,0.8365558981895447,0.01349097490310669,0.5691736340522766,0.38095238095238093,2.9688167572021484,0.7959717512130737
1.1971421241760254,0.8090150952339172,0.38812702894210815,0.6765305995941162,0.45238095238095233,2.959824323654175,0.8690522313117981
0.7386777997016907,0.6904920339584351,0.048185765743255615,0.6101861000061035,0.40476190476190477,3.1459789276123047,0.8583167791366577
0.7705021500587463,1.0295913219451904,-0.2590891718864441,0.7724413275718689,0.5714285714285714,2.768131732940674,0.9230132699012756
0.8162147402763367,0.3487831652164459,0.46743157505989075,0.42520377039909363,0.38095238095238093,2.5407145023345947,0.7020408511161804
0.6597151756286621,0.9409344792366028,-0.2812193036079407,0.7488266825675964,0.6190476190476191,2.420980215072632,0.9817774891853333
0.8006235361099243,0.5765331983566284,0.2240903377532959,0.7308500409126282,0.47619047619047616,2.490687847137451,0.9632673859596252
0.8208271861076355,0.9593729972839355,-0.13854581117630005,0.7019951939582825,0.33333333333333337,2.7025434970855713,0.891082763671875
0.968853235244751,0.8029972910881042,0.16585594415664673,0.6074783205986023,0.5714285714285714,2.8186399936676025,0.8045029044151306
0.8282287120819092,0.8915149569511414,-0.06328624486923218,0.7721832394599915,0.45238095238095233,2.642639636993408,0.9216576218605042
0.86470627784729,0.5640770792961121,0.300629198551178,0.6530278325080872,0.5,2.469500780105591,0.8500107526779175
0.6255350112915039,0.8531302213668823,-0.22759521007537842,0.767775297164917,0.5,2.033435821533203,0.9511702656745911
1.0089952945709229,0.6622654795646667,0.3467298150062561,0.5841308832168579,0.4285714285714286,2.555832624435425,0.8076350092887878
0.4028550684452057,0.8784916996955872,-0.47563663125038147,0.6731794476509094,0.5238095238095238,2.80710506439209,0.9164981842041016
0.7342618107795715,0.7581612467765808,-0.023899435997009277,0.5497051477432251,0.47619047619047616,2.1537837982177734,0.7110589742660522
0.6372936964035034,0.835804283618927,-0.19851058721542358,0.5863526463508606,0.45238095238095233,2.5019166469573975,0.8733431696891785
0.6991665959358215,0.8579561114311218,-0.1587895154953003,0.7343391180038452,0.47619047619047616,2.5714070796966553,0.9245181679725647
0.49242058396339417,1.0499563217163086,-0.5575357377529144,0.7885453701019287,0.5238095238095238,2.1008992195129395,0.930209219455719
1.0481886863708496,0.6121387481689453,0.4360499382019043,0.48211318254470825,0.5,2.823227882385254,0.6697505116462708
0.5921286344528198,0.7741833925247192,-0.18205475807189941,0.640135645866394,0.6428571428571428,2.9193482398986816,0.8613537549972534
0.6771104335784912,0.6456004977226257,0.03150993585586548,0.639169454574585,0.40476190476190477,2.706840991973877,0.8460966348648071
0.5560939908027649,0.7208335995674133,-0.16473960876464844,0.5722482204437256,0.5476190476190477,2.5688319206237793,0.7682729959487915
0.7054165601730347,0.5391734838485718,0.1662430763244629,0.46532753109931946,0.5952380952380952,2.5645368099212646,0.655869722366333
0.6900452375411987,0.7210975885391235,-0.031052350997924805,0.5748528242111206,0.45238095238095233,2.850739002227783,0.8377059102058411
0.714387059211731,0.6805838346481323,0.03380322456359863,0.5499762892723083,0.47619047619047616,2.9829487800598145,0.7513852715492249
0.5163812637329102,0.7310650944709778,-0.21468383073806763,0.6830084919929504,0.5,2.4037320613861084,0.8214877843856812
0.7418205142021179,0.4428935647010803,0.2989269495010376,0.310849666595459,0.40476190476190477,2.600409984588623,0.5210193991661072
0.504487156867981,0.635370135307312,-0.13088297843933105,0.6843931078910828,0.45238095238095233,3.0093748569488525,0.8333719968795776
0.6132524609565735,0.7270432710647583,-0.11379081010818481,0.5554506778717041,0.5238095238095238,3.0988755226135254,0.7232774496078491
0.4743635058403015,0.770021378993988,-0.2956578731536865,0.5521644353866577,0.4285714285714286,2.721980094909668,0.7466208934783936
0.9269543290138245,0.45487937331199646,0.472074955701828,0.4611360430717468,0.47619047619047616,2.8073058128356934,0.6238975524902344
0.5838125944137573,0.5807483196258545,0.003064274787902832,0.5935253500938416,0.5238095238095238,2.5478177070617676,0.7429935336112976
0.6213080883026123,0.4474688470363617,0.1738392412662506,0.3916820287704468,0.40476190476190477,2.70841383934021,0.7340132594108582
0.7819617390632629,0.5177513360977173,0.26421040296554565,0.34430328011512756,0.4285714285714286,2.3252999782562256,0.5573618412017822
0.6544870734214783,0.6260856986045837,0.02840137481689453,0.4472437798976898,0.6666666666666667,2.400130033493042,0.6693009734153748
0.5967400074005127,0.6303989887237549,-0.03365898132324219,0.44073542952537537,0.6428571428571428,2.6102213859558105,0.6626279354095459
0.4768722653388977,0.6574077606201172,-0.18053549528121948,0.48734885454177856,0.6190476190476191,3.0905404090881348,0.6756237745285034
0.6883857846260071,0.49347490072250366,0.19491088390350342,0.41794636845588684,0.6190476190476191,2.8615942001342773,0.653565526008606
0.4667518138885498,0.7452833652496338,-0.278531551361084,0.5260030627250671,0.45238095238095233,2.972782850265503,0.830269992351532
0.6802666783332825,0.5718832015991211,0.10838347673416138,0.49424514174461365,0.47619047619047616,2.6585068702697754,0.7779566049575806
0.6635603308677673,0.6297869682312012,0.03377336263656616,0.4697934091091156,0.5952380952380952,2.8391425609588623,0.7067959904670715
0.5638140439987183,0.5780344009399414,-0.014220356941223145,0.5167230367660522,0.45238095238095233,2.7518110275268555,0.7396703362464905
0.5075532793998718,0.5856855511665344,-0.0781322717666626,0.41730719804763794,0.6190476190476191,2.701451539993286,0.608025312423706
0.45465287566185,0.7290157079696655,-0.27436283230781555,0.504923939704895,0.5238095238095238,2.3557305335998535,0.6782146692276001
0.7667653560638428,0.49540042877197266,0.2713649272918701,0.46796852350234985,0.40476190476190477,2.7688333988189697,0.6871472597122192
0.7374101877212524,0.5899686813354492,0.14744150638580322,0.4497428834438324,0.45238095238095233,2.725797176361084,0.6598727703094482
0.6524335741996765,0.5421492457389832,0.11028432846069336,0.43813222646713257,0.6666666666666667,2.2094783782958984,0.6582264304161072
0.623384416103363,0.5327869057655334,0.09059751033782959,0.44872429966926575,0.45238095238095233,2.4553864002227783,0.6546310186386108
0.6236127614974976,0.7986425161361694,-0.17502975463867188,0.5465700030326843,0.5238095238095238,2.3727667331695557,0.7292272448539734
0.42452338337898254,0.7904945015907288,-0.3659711182117462,0.5051087737083435,0.47619047619047616,2.888521432876587,0.6833205819129944
0.6338200569152832,0.6994554400444031,-0.06563538312911987,0.4798301160335541,0.5238095238095238,2.7474541664123535,0.685779869556427
0.7512932419776917,0.5790228843688965,0.17227035760879517,0.4296589493751526,0.45238095238095233,2.5220632553100586,0.5947620272636414
0.7319850325584412,0.5831291079521179,0.14885592460632324,0.43801793456077576,0.5,2.822962760925293,0.6182161569595337
0.6259031295776367,0.5027551651000977,0.12314796447753906,0.43441280722618103,0.4285714285714286,3.1474030017852783,0.6707735657691956
0.6528124213218689,0.6175335645675659,0.03527885675430298,0.4556434154510498,0.5,2.766875743865967,0.7082294821739197
0.5939147472381592,0.7994721531867981,-0.20555740594863892,0.5600106716156006,0.5476190476190477,2.7611565589904785,0.7563709616661072
0.7939754724502563,0.5394255518913269,0.25454992055892944,0.4453866481781006,0.4285714285714286,2.652886152267456,0.7052845358848572
0.39624837040901184,0.9156150817871094,-0.5193667113780975,0.6618372797966003,0.5952380952380952,2.479320526123047,0.7851956486701965
0.5805379748344421,0.7532182931900024,-0.1726803183555603,0.4978470802307129,0.4285714285714286,2.686051845550537,0.7449870705604553
0.5925922393798828,0.757756769657135,-0.1651645302772522,0.548926055431366,0.45238095238095233,2.553356409072876,0.7395912408828735
0.5467045903205872,0.710306704044342,-0.16360211372375488,0.5187125205993652,0.5952380952380952,2.7386443614959717,0.6648770570755005
0.7712500691413879,0.6187396049499512,0.15251046419143677,0.45796623826026917,0.4285714285714286,2.797966480255127,0.6412973403930664
0.6063907146453857,0.6156930327415466,-0.009302318096160889,0.45876145362854004,0.5238095238095238,2.7196242809295654,0.6732593178749084
0.7785840630531311,0.5609185695648193,0.21766549348831177,0.524624764919281,0.5238095238095238,3.0908401012420654,0.6918141841888428
0.43190744519233704,0.7660547494888306,-0.33414730429649353,0.5678446292877197,0.47619047619047616,2.934122085571289,0.6819117069244385
0.6305743455886841,0.44324320554733276,0.18733114004135132,0.36398187279701233,0.45238095238095233,2.9107189178466797,0.6121692657470703
0.6742052435874939,0.4445653259754181,0.2296399176120758,0.35949817299842834,0.40476190476190477,2.5907034873962402,0.4633388817310333
0.6026618480682373,0.691557765007019,-0.08889591693878174,0.5127291679382324,0.5238095238095238,2.313112258911133,0.6822771430015564
0.7686273455619812,0.5073139667510986,0.26131337881088257,0.4240679144859314,0.3571428571428571,2.9678821563720703,0.6171892881393433
0.6244266033172607,0.6777147054672241,-0.05328810214996338,0.4888528883457184,0.47619047619047616,2.690485715866089,0.6413949728012085
0.5657432079315186,0.5704494714736938,-0.004706263542175293,0.4623929560184479,0.5714285714285714,2.6968657970428467,0.6147711873054504
0.5546684265136719,0.6925808787345886,-0.13791245222091675,0.41353484988212585,0.5952380952380952,2.358447551727295,0.6335119605064392
0.525035560131073,0.6733807325363159,-0.14834517240524292,0.48442453145980835,0.47619047619047616,2.753797769546509,0.6471798419952393
0.6615416407585144,0.7089873552322388,-0.047445714473724365,0.4731556177139282,0.47619047619047616,2.5878396034240723,0.6985153555870056
0.5937568545341492,0.8625157475471497,-0.2687588930130005,0.5886382460594177,0.5952380952380952,2.361245632171631,0.784044086933136
1.0050462484359741,0.3272908329963684,0.6777554154396057,0.2988545000553131,0.45238095238095233,2.7475316524505615,0.5165630578994751
0.6891191601753235,0.6294482350349426,0.05967092514038086,0.4513266682624817,0.45238095238095233,2.3430042266845703,0.6186770796775818
0.5389522314071655,0.5574570894241333,-0.018504858016967773,0.47616350650787354,0.6428571428571428,2.4744205474853516,0.7018755674362183
0.7819690108299255,0.46844831109046936,0.3135206997394562,0.3454494774341583,0.45238095238095233,2.5999631881713867,0.5248897075653076
0.8538262844085693,0.55812668800354,0.2956995964050293,0.4808858036994934,0.5,2.450394630432129,0.6515553593635559
0.5671084523200989,0.4812711179256439,0.08583733439445496,0.30466902256011963,0.38095238095238093,2.387471914291382,0.4417859613895416
0.6293003559112549,0.7208972573280334,-0.09159690141677856,0.573845624923706,0.47619047619047616,2.4276211261749268,0.6875540018081665
0.4414760172367096,0.5519330501556396,-0.11045703291893005,0.4057444930076599,0.6428571428571428,2.4679954051971436,0.5970104932785034
0.611541748046875,0.7744484543800354,-0.1629067063331604,0.4770001173019409,0.4285714285714286,2.7215917110443115,0.7149350643157959
0.6758072972297668,0.5585589408874512,0.11724835634231567,0.4485439658164978,0.33333333333333337,2.179980754852295,0.6157807111740112
0.5178977251052856,0.8241006135940552,-0.30620288848876953,0.51228266954422,0.45238095238095233,2.5730135440826416,0.7325113415718079
0.6535847783088684,0.6316151022911072,0.02196967601776123,0.48866012692451477,0.38095238095238093,2.338489055633545,0.63872891664505
0.61958247423172,0.44885146617889404,0.17073100805282593,0.38564974069595337,0.6190476190476191,2.592489004135132,0.5565926432609558
0.46512502431869507,0.8525949716567993,-0.38746994733810425,0.5373845100402832,0.5238095238095238,2.6035335063934326,0.6863620281219482
0.9506309628486633,0.36629167199134827,0.5843392908573151,0.31488391757011414,0.5238095238095238,2.6631827354431152,0.57030189037323
0.5029826164245605,0.6473010778427124,-0.14431846141815186,0.44632458686828613,0.5,2.7373666763305664,0.6516140699386597
0.5836547613143921,0.5203799605369568,0.0632748007774353,0.4719143211841583,0.47619047619047616,2.7025370597839355,0.6063253283500671
0.8024989366531372,0.5532006025314331,0.2492983341217041,0.3751484453678131,0.47619047619047616,2.55370831489563,0.5720416307449341
0.4540550708770752,0.9179174900054932,-0.46386241912841797,0.6256368160247803,0.3571428571428571,2.7234768867492676,0.7526007294654846
0.4853631854057312,0.5007925033569336,-0.015429317951202393,0.4077748954296112,0.7142857142857143,2.4707984924316406,0.6277545094490051
0.639246940612793,0.7717472314834595,-0.1325002908706665,0.5667368173599243,0.5476190476190477,2.2182443141937256,0.7087815403938293
0.4114454984664917,0.5546736121177673,-0.14322811365127563,0.5230473875999451,0.5714285714285714,2.6506283283233643,0.742541491985321
0.6279596090316772,0.6260217428207397,0.0019378662109375,0.5402311086654663,0.6190476190476191,2.68841290473938,0.6854717135429382
0.7770236134529114,0.4584430456161499,0.3185805678367615,0.3900570273399353,0.5714285714285714,2.410574197769165,0.5923700332641602
0.542388379573822,0.6961934566497803,-0.15380507707595825,0.6438993215560913,0.5714285714285714,2.840813159942627,0.7986233830451965
0.49038276076316833,0.7378516793251038,-0.24746891856193542,0.48681145906448364,0.47619047619047616,2.7595949172973633,0.7489895224571228
0.39516332745552063,0.7866632342338562,-0.39149990677833557,0.60457843542099,0.5476190476190477,3.12749981880188,0.7703686356544495
0.6346029043197632,0.6318262219429016,0.0027766823768615723,0.4371612071990967,0.5952380952380952,2.810119867324829,0.665195882320404
0.8226928114891052,0.5436490178108215,0.2790437936782837,0.43254902958869934,0.5,2.6895439624786377,0.5735391974449158
0.6777061223983765,0.5367544293403625,0.14095169305801392,0.559521496295929,0.45238095238095233,2.6062088012695312,0.7613024115562439
0.5507027506828308,0.7292896509170532,-0.1785869002342224,0.523838996887207,0.5238095238095238,2.515928030014038,0.7167522311210632
0.6538485288619995,0.5114805698394775,0.14236795902252197,0.4040669798851013,0.5952380952380952,2.6110002994537354,0.6178148984909058
0.6930522322654724,0.6619462966918945,0.03110593557357788,0.4368436336517334,0.5,2.8648674488067627,0.6445609927177429
0.48286667466163635,0.7442506551742554,-0.261383980512619,0.5796864628791809,0.4285714285714286,2.946105718612671,0.7134880423545837
0.9038828611373901,0.4678976535797119,0.4359852075576782,0.4174502193927765,0.5,2.90728759765625,0.5897795557975769
0.5004622936248779,0.6704490780830383,-0.1699867844581604,0.5021474361419678,0.5476190476190477,2.3156180381774902,0.731482744216919
0.7404977679252625,0.484027624130249,0.2564701437950134,0.4408951699733734,0.4285714285714286,2.6410000324249268,0.5824276208877563
0.6596897840499878,0.47303497791290283,0.18665480613708496,0.3862901031970978,0.6428571428571428,2.5957813262939453,0.6271910667419434
0.5972229242324829,0.8818894028663635,-0.2846664786338806,0.5650063753128052,0.5238095238095238,2.444523334503174,0.7726438045501709
0.5951079726219177,0.8372854590415955,-0.24217748641967773,0.6399670839309692,0.5714285714285714,2.6039042472839355,0.7427039742469788
0.5343284606933594,0.9599609971046448,-0.4256325364112854,0.5754207372665405,0.3571428571428571,2.405036211013794,0.6833051443099976
0.6350142955780029,0.6070191860198975,0.02799510955810547,0.566698431968689,0.6190476190476191,2.3121211528778076,0.7774967551231384
0.7029076218605042,0.5945724844932556,0.10833513736724854,0.3846997022628784,0.5952380952380952,2.4906344413757324,0.5990501642227173
0.8467504382133484,0.5341112613677979,0.31263917684555054,0.3976995646953583,0.5,2.8703787326812744,0.5536534190177917
0.8759514093399048,0.5641745924949646,0.3117768168449402,0.4058500826358795,0.5,2.322148084640503,0.5722005367279053
0.6314463019371033,0.7123672366142273,-0.08092093467712402,0.49834027886390686,0.6428571428571428,2.8745899200439453,0.6591832637786865
0.7660773396492004,0.7123571038246155,0.05372023582458496,0.5342788100242615,0.4285714285714286,2.532008171081543,0.7130829095840454
0.7250343561172485,0.825369119644165,-0.1003347635269165,0.5733660459518433,0.47619047619047616,2.309056282043457,0.7275893688201904
0.9655699729919434,0.6088989973068237,0.35667097568511963,0.4459964334964752,0.3571428571428571,2.658447504043579,0.6435422897338867
0.8754576444625854,0.4353438913822174,0.44011375308036804,0.44140034914016724,0.4285714285714286,2.526813507080078,0.6610592007637024
0.8863964080810547,0.7087604403495789,0.17763596773147583,0.5442359447479248,0.40476190476190477,2.8043673038482666,0.7432423830032349
0.8314192295074463,0.6248291730880737,0.20659005641937256,0.4663231372833252,0.5238095238095238,2.7676548957824707,0.6455376744270325
0.858562707901001,0.6361859440803528,0.2223767638206482,0.5086235404014587,0.33333333333333337,2.5987977981567383,0.6937566995620728
0.9327388405799866,0.6100758910179138,0.32266294956207275,0.599359929561615,0.47619047619047616,2.685418128967285,0.7670703530311584
0.6376534700393677,0.6118401885032654,0.025813281536102295,0.5159253478050232,0.5238095238095238,2.6531076431274414,0.6800240874290466
0.44593003392219543,0.797459065914154,-0.3515290319919586,0.4998101592063904,0.45238095238095233,3.051642417907715,0.6356703042984009
0.5468103885650635,0.7485320568084717,-0.2017216682434082,0.5233396291732788,0.5238095238095238,2.4664411544799805,0.6328851580619812
0.8642079830169678,0.5332053899765015,0.3310025930404663,0.5023415088653564,0.40476190476190477,2.6973443031311035,0.6807748079299927
0.6492725610733032,0.5962579846382141,0.05301457643508911,0.46891331672668457,0.5476190476190477,2.9956305027008057,0.5997655987739563
0.9469591379165649,0.5777397155761719,0.36921942234039307,0.4467208981513977,0.3571428571428571,2.7944226264953613,0.5906609296798706
0.4660460948944092,0.692951500415802,-0.22690540552139282,0.6220684051513672,0.5238095238095238,3.0094170570373535,0.6864124536514282
0.5500057339668274,0.5975925922393799,-0.04758685827255249,0.46579697728157043,0.5476190476190477,3.1670050621032715,0.6631634831428528
0.5145815014839172,0.7342295050621033,-0.21964800357818604,0.46858054399490356,0.5238095238095238,2.596214771270752,0.5834528207778931
0.6407817006111145,0.8185552954673767,-0.1777735948562622,0.5842747092247009,0.6666666666666667,2.68351411819458,0.7045555710792542
0.8883829712867737,0.517865777015686,0.37051719427108765,0.4208027124404907,0.5238095238095238,2.7500479221343994,0.560272216796875
0.6349899768829346,0.8209216594696045,-0.18593168258666992,0.5482033491134644,0.5,2.5824241638183594,0.7468706369400024
0.5370573997497559,0.7503977417945862,-0.21334034204483032,0.6410800814628601,0.26190476190476186,1.7657912969589233,0.7676919102668762
0.6303161978721619,0.7548949718475342,-0.12457877397537231,0.48971083760261536,0.5238095238095238,2.7679171562194824,0.6269687414169312
0.45111337304115295,0.8357661366462708,-0.3846527636051178,0.6101862192153931,0.45238095238095233,2.6547818183898926,0.7295170426368713
0.6390313506126404,0.6709615588188171,-0.03193020820617676,0.5427171587944031,0.47619047619047616,2.494542360305786,0.727173388004303
0.455718070268631,0.6163490414619446,-0.1606309711933136,0.445646196603775,0.5238095238095238,2.486370801925659,0.6332213282585144
0.5962647199630737,0.8341416120529175,-0.23787689208984375,0.567758321762085,0.5714285714285714,2.963419198989868,0.7219418883323669
0.7070184350013733,0.7466887831687927,-0.039670348167419434,0.5475094318389893,0.45238095238095233,2.7037129402160645,0.6875035762786865
0.646759033203125,0.8047695755958557,-0.1580105423927307,0.6525099873542786,0.6190476190476191,2.674804449081421,0.7998201847076416
0.6019014716148376,0.5625461339950562,0.039355337619781494,0.4144117534160614,0.40476190476190477,2.5262560844421387,0.6051298975944519
0.7515331506729126,0.6624866724014282,0.08904647827148438,0.5351208448410034,0.5714285714285714,2.43241024017334,0.6987065076828003
0.5036548972129822,0.667091429233551,-0.16343653202056885,0.5047553181648254,0.47619047619047616,3.0021326541900635,0.6421851515769958
0.7512091398239136,0.7048699259757996,0.046339213848114014,0.4637148678302765,0.5238095238095238,2.6975882053375244,0.659056544303894
0.6749364733695984,0.647650957107544,0.027285516262054443,0.5567120909690857,0.3571428571428571,2.6627588272094727,0.676434338092804
0.7231069803237915,0.5930389761924744,0.13006800413131714,0.4688272774219513,0.47619047619047616,2.648937702178955,0.612696647644043
0.6585901379585266,0.6367731094360352,0.021817028522491455,0.45028918981552124,0.5238095238095238,2.562683582305908,0.6230220794677734
0.7345254421234131,0.753736674785614,-0.019211232662200928,0.5738475918769836,0.5714285714285714,2.0323684215545654,0.6743527054786682
0.8179199695587158,0.698870062828064,0.11904990673065186,0.508321225643158,0.30952380952380953,2.5724868774414062,0.6181334853172302
0.5837385058403015,0.5233019590377808,0.06043654680252075,0.43551188707351685,0.47619047619047616,2.3420753479003906,0.5859460830688477
0.7555689215660095,0.6636220812797546,0.09194684028625488,0.5298976302146912,0.5952380952380952,2.706759214401245,0.6709138751029968
0.7950567603111267,0.7893422245979309,0.005714535713195801,0.6391140818595886,0.5,2.4187119007110596,0.7472038865089417
0.8344631791114807,0.6980407238006592,0.13642245531082153,0.525230348110199,0.4285714285714286,2.9480714797973633,0.7064239382743835
0.6846996545791626,0.8066136240959167,-0.12191396951675415,0.5651686191558838,0.5238095238095238,2.5848824977874756,0.6797018647193909
0.5986747145652771,0.6424658894538879,-0.04379117488861084,0.4145587086677551,0.5714285714285714,2.4380507469177246,0.616046130657196
0.6087692975997925,0.6281594038009644,-0.019390106201171875,0.5856693983078003,0.6190476190476191,2.7194929122924805,0.7060146927833557
0.6006192564964294,0.6576433181762695,-0.05702406167984009,0.46331095695495605,0.5476190476190477,2.983917474746704,0.658411979675293
0.5137596130371094,0.864059567451477,-0.3502999544143677,0.5933377742767334,0.5,2.340024709701538,0.737546980381012
0.8291808366775513,0.5736563801765442,0.2555244565010071,0.5132774710655212,0.4285714285714286,2.5716960430145264,0.6889365911483765
0.8224292993545532,0.6541456580162048,0.1682836413383484,0.5387372970581055,0.6190476190476191,2.9135873317718506,0.6522476673126221
0.7039773464202881,0.5131679773330688,0.19080936908721924,0.47604864835739136,0.47619047619047616,2.592195749282837,0.6049513816833496
0.6016875505447388,0.8172550797462463,-0.21556752920150757,0.503023087978363,0.5238095238095238,2.5175890922546387,0.601542592048645
0.7742268443107605,0.6490270495414734,0.1251997947692871,0.534665048122406,0.4285714285714286,2.6082985401153564,0.6583489775657654
0.7792454361915588,0.6700781583786011,0.10916727781295776,0.5152720212936401,0.5,2.654851198196411,0.606724202632904
0.6773096323013306,0.7433005571365356,-0.06599092483520508,0.4291670322418213,0.5238095238095238,2.3744306564331055,0.5874555706977844
0.8565123081207275,0.663536787033081,0.19297552108764648,0.5560626983642578,0.38095238095238093,2.4287850856781006,0.7168751358985901
0.42134708166122437,1.0365561246871948,-0.6152090430259705,0.5837597250938416,0.6904761904761905,2.4952375888824463,0.7459173798561096
0.6109384894371033,0.4986950755119324,0.1122434139251709,0.4209621250629425,0.40476190476190477,2.4018280506134033,0.5763483047485352
0.7095037698745728,0.5777072906494141,0.1317964792251587,0.4372573792934418,0.40476190476190477,2.734412670135498,0.5708931684494019
0.7990419268608093,0.5040179491043091,0.29502397775650024,0.43755781650543213,0.40476190476190477,2.9685144424438477,0.5678812265396118
0.6855627298355103,0.5625143051147461,0.12304842472076416,0.42738738656044006,0.5476190476190477,2.566924571990967,0.5376891493797302
0.8279404044151306,0.872769832611084,-0.04482942819595337,0.6280981302261353,0.5238095238095238,2.4511659145355225,0.7768131494522095
0.49386247992515564,0.6930664777755737,-0.1992039978504181,0.481595516204834,0.47619047619047616,2.8206915855407715,0.6090737581253052
0.7575457692146301,0.9140851497650146,-0.15653938055038452,0.6497263312339783,0.5,2.4592630863189697,0.7651869058609009
0.5783376693725586,0.8083997964859009,-0.23006212711334229,0.5639854669570923,0.5714285714285714,2.267570972442627,0.7238894104957581
0.8505622148513794,0.6374189257621765,0.21314328908920288,0.5537897348403931,0.5,2.5641629695892334,0.6654213666915894
0.8581655621528625,0.5851351618766785,0.2730304002761841,0.5547134280204773,0.47619047619047616,2.692129611968994,0.7141850590705872
0.8269473910331726,0.6425326466560364,0.18441474437713623,0.46514466404914856,0.5,2.3903675079345703,0.5982677340507507
0.7955652475357056,0.576934814453125,0.21863043308258057,0.5025650858879089,0.5,2.5504581928253174,0.6451600193977356
0.9009423851966858,0.682159960269928,0.2187824249267578,0.4402155876159668,0.5476190476190477,2.816988468170166,0.6292173266410828
0.6122387051582336,0.5707129240036011,0.04152578115463257,0.5176860690116882,0.47619047619047616,2.792369842529297,0.6639778017997742
0.7235387563705444,0.5823934078216553,0.14114534854888916,0.46514832973480225,0.5476190476190477,2.5666072368621826,0.626542329788208
1.0211350917816162,0.5332881808280945,0.48784691095352173,0.4253752529621124,0.47619047619047616,3.041599750518799,0.5819767713546753
0.698184609413147,0.7367684245109558,-0.03858381509780884,0.6517230868339539,0.45238095238095233,3.0373265743255615,0.7460197806358337
0.7264246344566345,0.7647082805633545,-0.03828364610671997,0.5410450100898743,0.4285714285714286,2.5643301010131836,0.6448142528533936
0.692071259021759,0.604714035987854,0.08735722303390503,0.5134142637252808,0.38095238095238093,2.364882230758667,0.6510722637176514
0.7517557740211487,0.7268282175064087,0.02492755651473999,0.5356914401054382,0.4285714285714286,2.6837892532348633,0.651120126247406
0.6268203854560852,0.9348405599594116,-0.3080201745033264,0.6515001654624939,0.5714285714285714,2.2402830123901367,0.7836538553237915
0.9625668525695801,0.6300935745239258,0.3324732780456543,0.45498406887054443,0.4285714285714286,2.112262010574341,0.612902820110321
0.6208528876304626,0.4985129237174988,0.12233996391296387,0.4353668689727783,0.5,2.4227705001831055,0.6304849982261658
0.6064435839653015,0.6160370707511902,-0.009593486785888672,0.4074268937110901,0.5714285714285714,2.343456745147705,0.5752763152122498
0.8982989192008972,0.5561263561248779,0.3421725630760193,0.405431866645813,0.45238095238095233,2.5506300926208496,0.5297631621360779
1.0176968574523926,0.49090760946273804,0.5267892479896545,0.37860414385795593,0.3571428571428571,2.576341152191162,0.5615310668945312
0.6598934531211853,0.7841412425041199,-0.12424778938293457,0.5413891077041626,0.47619047619047616,2.397803783416748,0.6381593942642212
0.748455286026001,0.8005964159965515,-0.05214112997055054,0.5225695371627808,0.6190476190476191,2.260786294937134,0.6272806525230408
0.8436492681503296,0.5331699848175049,0.3104792833328247,0.4343395531177521,0.6190476190476191,2.275545120239258,0.5630346536636353
0.6020927429199219,0.9634795784950256,-0.36138683557510376,0.6412429809570312,0.5476190476190477,2.435061454772949,0.7372919917106628
0.5515294075012207,0.7171376943588257,-0.16560828685760498,0.573844850063324,0.40476190476190477,2.608947277069092,0.715334951877594
0.8980444669723511,0.6527579426765442,0.24528652429580688,0.4648250639438629,0.5,2.4241251945495605,0.6340112090110779
1.0695427656173706,0.5904977321624756,0.479045033454895,0.44837048649787903,0.4285714285714286,2.6239640712738037,0.5833595395088196
0.6397186517715454,0.9125483632087708,-0.27282971143722534,0.6491042375564575,0.5476190476190477,2.7441864013671875,0.7772980332374573
0.6008461713790894,0.6915568709373474,-0.09071069955825806,0.5308182239532471,0.5714285714285714,2.6283466815948486,0.6461608409881592
0.6276268362998962,0.7772871851921082,-0.14966034889221191,0.558573842048645,0.5714285714285714,2.3912465572357178,0.7180726528167725
1.0408689975738525,0.5539095997810364,0.48695939779281616,0.5029434561729431,0.47619047619047616,2.682316780090332,0.664878785610199
0.5162882208824158,0.8366377949714661,-0.3203495740890503,0.5178956985473633,0.5238095238095238,2.632018804550171,0.6086614727973938
0.5275863409042358,1.0136985778808594,-0.48611223697662354,0.5884613990783691,0.5,2.482012987136841,0.6819201111793518
0.8787238001823425,0.6313837766647339,0.24734002351760864,0.450401246547699,0.33333333333333337,2.416783571243286,0.5810134410858154
1.0700109004974365,0.38994649052619934,0.6800644099712372,0.3799724876880646,0.5714285714285714,2.464945077896118,0.5729061365127563
1.0209776163101196,0.47406506538391113,0.5469125509262085,0.40305295586586,0.5,2.771036386489868,0.5796232223510742
0.8651877045631409,0.6856361031532288,0.1795516014099121,0.3800200819969177,0.45238095238095233,3.0578179359436035,0.5320140719413757
0.928216814994812,0.6572878360748291,0.2709289789199829,0.5980284810066223,0.47619047619047616,2.5361721515655518,0.712334930896759
0.7454086542129517,0.923403263092041,-0.17799460887908936,0.53218013048172,0.5952380952380952,2.4321231842041016,0.6771387457847595
0.9110031127929688,0.609703004360199,0.3013001084327698,0.4592459797859192,0.47619047619047616,2.5576224327087402,0.5975719690322876
0.9982123374938965,0.5985615849494934,0.3996507525444031,0.48973849415779114,0.4285714285714286,2.552567958831787,0.6636632084846497
0.8254312872886658,0.9240485429763794,-0.09861725568771362,0.6932297945022583,0.5476190476190477,2.7865164279937744,0.7957614064216614
0.6598095297813416,0.8554068207740784,-0.19559729099273682,0.5023449063301086,0.5952380952380952,3.070131301879883,0.7323336005210876
0.8261846303939819,0.46836569905281067,0.35781893134117126,0.33964982628822327,0.5238095238095238,2.768747568130493,0.511367678642273
0.7750471830368042,0.630038857460022,0.14500832557678223,0.4588853418827057,0.38095238095238093,2.745820999145508,0.6009752750396729
0.9005224108695984,0.7462019324302673,0.15432047843933105,0.5801135301589966,0.5476190476190477,2.4926536083221436,0.7055939435958862
0.6282761096954346,0.9799755811691284,-0.35169947147369385,0.5648149251937866,0.5,2.515491247177124,0.6756527423858643
1.0000262260437012,0.5776745676994324,0.4223516583442688,0.4199414551258087,0.47619047619047616,2.6236369609832764,0.5789878368377686
0.6545145511627197,0.9023621678352356,-0.24784761667251587,0.6341516375541687,0.6428571428571428,2.8787894248962402,0.7530624270439148
0.6148702502250671,0.8032510876655579,-0.18838083744049072,0.562697172164917,0.47619047619047616,2.6065361499786377,0.6593999862670898
0.6475400924682617,0.7446668148040771,-0.09712672233581543,0.5803873538970947,0.47619047619047616,2.382905960083008,0.7649751901626587
0.7206519842147827,0.839409589767456,-0.11875760555267334,0.6797291040420532,0.45238095238095233,2.4445033073425293,0.7728589177131653
0.6833942532539368,0.6960839033126831,-0.012689650058746338,0.5118975043296814,0.6190476190476191,2.3659167289733887,0.6433759927749634
0.7196805477142334,0.7583637833595276,-0.03868323564529419,0.4757433235645294,0.5238095238095238,2.8092589378356934,0.6182838678359985
0.6545104384422302,0.8089829087257385,-0.1544724702835083,0.6952611804008484,0.5476190476190477,2.4079840183258057,0.8052183985710144
0.5543224811553955,0.7027391195297241,-0.1484166383743286,0.5082516074180603,0.6904761904761905,2.132925033569336,0.6030189990997314
0.538815975189209,0.7904026508331299,-0.2515866756439209,0.585656464099884,0.5952380952380952,2.5367562770843506,0.6993424892425537
0.6204761266708374,0.919069766998291,-0.2985936403274536,0.5796753764152527,0.5238095238095238,2.818103075027466,0.6788521409034729
0.7530778050422668,0.4570031464099884,0.29607465863227844,0.3595907390117645,0.5238095238095238,2.2345499992370605,0.5270594358444214
0.3779829144477844,1.1638683080673218,-0.7858853936195374,0.600650429725647,0.7142857142857143,3.127257823944092,0.713795006275177
0.9026240110397339,0.44198882579803467,0.4606351852416992,0.3873816430568695,0.40476190476190477,2.686271905899048,0.5365551114082336
0.6144216060638428,0.6450883746147156,-0.030666768550872803,0.47868648171424866,0.5714285714285714,2.3059306144714355,0.6002935767173767
0.834882915019989,0.7555091381072998,0.07937377691268921,0.5505858659744263,0.5238095238095238,2.7861835956573486,0.735893189907074
0.8871555924415588,0.7350422739982605,0.15211331844329834,0.5000197887420654,0.5476190476190477,2.85996150970459,0.6800938248634338
0.9925196766853333,0.5748951435089111,0.4176245331764221,0.4799954295158386,0.5476190476190477,2.884875535964966,0.638749361038208
0.7447338700294495,0.7702711820602417,-0.025537312030792236,0.5414193868637085,0.5476190476190477,2.7496776580810547,0.7114346623420715
0.8622575402259827,0.6731469631195068,0.18911057710647583,0.4774475395679474,0.45238095238095233,2.209825038909912,0.6673350930213928
0.6091550588607788,0.7426140308380127,-0.1334589719772339,0.4882209897041321,0.5,2.422044038772583,0.6092776656150818
0.4916168749332428,0.8648401498794556,-0.37322327494621277,0.569279670715332,0.5238095238095238,2.4444987773895264,0.71003657579422
0.6242433786392212,0.7702541947364807,-0.14601081609725952,0.5017603635787964,0.6904761904761905,2.5250461101531982,0.6581865549087524
0.8304089903831482,0.8988657593727112,-0.06845676898956299,0.6562289595603943,0.5714285714285714,2.3502726554870605,0.7618528008460999
0.8052141070365906,0.805630624294281,-0.0004165172576904297,0.6170796751976013,0.3571428571428571,2.4484245777130127,0.7272859811782837
0.7724549174308777,0.8201999068260193,-0.0477449893951416,0.523106038570404,0.47619047619047616,2.9708259105682373,0.6924855709075928
0.7407209277153015,0.5762532949447632,0.16446763277053833,0.35293057560920715,0.5,2.6744070053100586,0.48903143405914307
0.9120466113090515,0.484813392162323,0.4272332191467285,0.38467857241630554,0.5714285714285714,2.7217721939086914,0.4972304701805115
0.6333820223808289,0.7037493586540222,-0.07036733627319336,0.5424614548683167,0.5238095238095238,2.6073157787323,0.6749420762062073
0.735680878162384,0.45090800523757935,0.2847728729248047,0.37853139638900757,0.40476190476190477,2.7581021785736084,0.5282031893730164
0.8235681653022766,0.6709741950035095,0.1525939702987671,0.5512458086013794,0.4285714285714286,3.08583927154541,0.6872468590736389
0.8660352230072021,0.6583103537559509,0.20772486925125122,0.45039623975753784,0.47619047619047616,2.7399559020996094,0.6331193447113037
0.7317572236061096,0.8081935048103333,-0.07643628120422363,0.5627028942108154,0.47619047619047616,2.399622917175293,0.6951354146003723
0.7308695912361145,0.6623119711875916,0.06855762004852295,0.525468647480011,0.5714285714285714,2.641568422317505,0.6639694571495056
0.9169937372207642,0.5079388618469238,0.40905487537384033,0.3791530430316925,0.5476190476190477,2.1917366981506348,0.5138572454452515
0.6499031782150269,0.7249200940132141,-0.07501691579818726,0.616891622543335,0.5476190476190477,2.6987228393554688,0.7461424469947815
0.5968201756477356,0.7586559057235718,-0.16183573007583618,0.5518558025360107,0.47619047619047616,2.5885415077209473,0.6515173316001892
0.47586846351623535,0.8841484785079956,-0.40828001499176025,0.5462443232536316,0.6190476190476191,2.277629852294922,0.6657067537307739
0.6585463285446167,0.8300751447677612,-0.17152881622314453,0.5514620542526245,0.5476190476190477,2.525736093521118,0.7168791890144348
0.9944747090339661,0.5679945945739746,0.42648011445999146,0.48789921402931213,0.45238095238095233,2.709428071975708,0.6422373056411743
0.702782928943634,0.8216621279716492,-0.11887919902801514,0.6296193599700928,0.40476190476190477,2.3379149436950684,0.7435601353645325
0.64162677526474,0.6207332015037537,0.020893573760986328,0.49170708656311035,0.47619047619047616,2.5014359951019287,0.615215539932251
1.0400241613388062,0.5031356811523438,0.5368884801864624,0.37311869859695435,0.38095238095238093,2.912456750869751,0.5079843997955322
0.6274473667144775,0.7199496030807495,-0.09250223636627197,0.5930846333503723,0.45238095238095233,2.70095157623291,0.7255136370658875
0.7766473889350891,0.8319302201271057,-0.0552828311920166,0.5396245718002319,0.5,2.6870288848876953,0.7009884119033813
0.6542896628379822,0.7827947735786438,-0.12850511074066162,0.6890963912010193,0.5476190476190477,2.645617961883545,0.7978437542915344
0.7449125647544861,0.7048755884170532,0.04003697633743286,0.5087802410125732,0.5238095238095238,2.678971529006958,0.6527566909790039
0.7221068739891052,0.7206450700759888,0.001461803913116455,0.6483919024467468,0.5,2.7807257175445557,0.7317425608634949
0.5105323791503906,0.8402906060218811,-0.3297582268714905,0.541519284248352,0.47619047619047616,3.0333046913146973,0.6168099641799927
0.6251671314239502,0.6429010629653931,-0.01773393154144287,0.4110899567604065,0.40476190476190477,2.8692967891693115,0.5298596620559692
0.5106117725372314,0.9375001192092896,-0.4268883466720581,0.6313943266868591,0.45238095238095233,3.013392686843872,0.724543035030365
0.7536656260490417,0.8394404649734497,-0.08577483892440796,0.5981721878051758,0.6190476190476191,3.226339817047119,0.6800063252449036
0.766218364238739,0.8580862283706665,-0.09186786413192749,0.6123334765434265,0.38095238095238093,2.822366952896118,0.756092369556427
0.7689008116722107,0.5757464170455933,0.19315439462661743,0.4782043993473053,0.47619047619047616,2.6851747035980225,0.5983166694641113
0.5444375276565552,0.929010272026062,-0.38457274436950684,0.6561148166656494,0.5476190476190477,2.3089499473571777,0.7634826302528381
0.6826016306877136,0.6934570670127869,-0.010855436325073242,0.46268710494041443,0.5,2.7005162239074707,0.6170381903648376
0.8416794538497925,0.7750645279884338,0.06661492586135864,0.6353403329849243,0.47619047619047616,2.2985990047454834,0.7548545002937317
0.7444860935211182,0.5930202007293701,0.15146589279174805,0.36862242221832275,0.47619047619047616,2.7682948112487793,0.49961623549461365
0.6005474925041199,0.9107912182807922,-0.31024372577667236,0.5538636445999146,0.45238095238095233,2.3935232162475586,0.6947399377822876
0.5980810523033142,0.7514047026634216,-0.15332365036010742,0.46251142024993896,0.5714285714285714,2.158231735229492,0.6411668062210083
0.8081119656562805,0.7093326449394226,0.09877932071685791,0.502271831035614,0.5238095238095238,2.6076266765594482,0.6244709491729736
0.6164798140525818,0.7891318798065186,-0.17265206575393677,0.5418025851249695,0.5476190476190477,2.6324117183685303,0.6495872735977173
0.861143171787262,0.6579731702804565,0.20317000150680542,0.4914243817329407,0.5238095238095238,2.8263142108917236,0.6287005543708801
0.8135318160057068,0.63612300157547,0.17740881443023682,0.44207343459129333,0.47619047619047616,3.0427842140197754,0.5674814581871033
0.5393854975700378,0.8843366503715515,-0.34495115280151367,0.5458202362060547,0.5238095238095238,2.945525884628296,0.6296451091766357
0.7599021792411804,0.7187302112579346,0.04117196798324585,0.5050631761550903,0.5238095238095238,2.661038875579834,0.6755266785621643
0.7691261172294617,0.8379316926002502,-0.06880557537078857,0.5541771054267883,0.5476190476190477,2.482043743133545,0.705847442150116
0.7763100862503052,0.6946521401405334,0.08165794610977173,0.5149810910224915,0.5476190476190477,3.0272960662841797,0.6403932571411133
0.8728676438331604,0.665840744972229,0.2070268988609314,0.4685143828392029,0.3571428571428571,2.85402250289917,0.5798258185386658
0.9803510904312134,0.5178539156913757,0.46249717473983765,0.4901433289051056,0.3571428571428571,2.445185899734497,0.6552789211273193
0.7437341809272766,0.7934460043907166,-0.04971182346343994,0.5506842136383057,0.4285714285714286,2.5975492000579834,0.6405567526817322
0.5169095396995544,0.6502410769462585,-0.1333315372467041,0.41260263323783875,0.40476190476190477,2.5509064197540283,0.560435950756073
1.025103211402893,0.45176464319229126,0.5733385682106018,0.3967880606651306,0.4285714285714286,2.5487723350524902,0.552764356136322
0.44955867528915405,0.836566150188446,-0.387007474899292,0.48112720251083374,0.40476190476190477,2.597602367401123,0.6398855447769165
0.6836760640144348,0.8039724230766296,-0.12029635906219482,0.5499424338340759,0.5,2.9013547897338867,0.7044802308082581
0.6967204213142395,0.7869528532028198,-0.09023243188858032,0.4867118000984192,0.5476190476190477,3.361644983291626,0.6576802730560303
0.6235315799713135,0.8873836398124695,-0.263852059841156,0.5169106125831604,0.47619047619047616,3.0256576538085938,0.6985682845115662
0.6915662288665771,0.9267159104347229,-0.23514968156814575,0.6646024584770203,0.40476190476190477,2.739168643951416,0.7439020276069641
0.8672140836715698,0.4879732131958008,0.37924087047576904,0.421733021736145,0.4285714285714286,2.8433609008789062,0.5693290829658508
0.7448515295982361,0.8289956450462341,-0.08414411544799805,0.5329731702804565,0.47619047619047616,3.3969833850860596,0.6720603704452515
0.9970470666885376,0.5527220368385315,0.4443250298500061,0.4790453314781189,0.45238095238095233,2.564951181411743,0.6032018065452576
0.47933846712112427,0.696817934513092,-0.21747946739196777,0.6208891868591309,0.45238095238095233,2.810548782348633,0.7430633306503296
0.783380389213562,0.7599255442619324,0.02345484495162964,0.5472390055656433,0.5476190476190477,2.6004974842071533,0.684308648109436
1.0005249977111816,0.5557202100753784,0.4448047876358032,0.4946223795413971,0.40476190476190477,2.480476140975952,0.6150726675987244
0.7908450961112976,0.7341214418411255,0.05672365427017212,0.5743774771690369,0.4285714285714286,2.4798734188079834,0.6991851329803467
0.8245295286178589,0.7088596224784851,0.11566990613937378,0.5577284097671509,0.45238095238095233,2.5597620010375977,0.6555594205856323
0.6455578207969666,0.7716504335403442,-0.12609261274337769,0.6161612868309021,0.4285714285714286,2.4471256732940674,0.7129513025283813
0.6229493021965027,0.7834132313728333,-0.16046392917633057,0.5614941120147705,0.5238095238095238,2.65242075920105,0.6676045656204224
0.651584267616272,0.8442093729972839,-0.19262510538101196,0.7394070029258728,0.5714285714285714,2.3591949939727783,0.8109153509140015
0.7025792002677917,0.7961315512657166,-0.0935523509979248,0.5757005214691162,0.47619047619047616,2.4641153812408447,0.7022851705551147
0.5358120203018188,0.824603796005249,-0.2887917757034302,0.585425078868866,0.6428571428571428,2.6767070293426514,0.7265538573265076
0.6459649801254272,0.814060628414154,-0.1680956482887268,0.6137842535972595,0.5,2.3615732192993164,0.690017580986023
0.7587940692901611,0.7130621075630188,0.045731961727142334,0.4925932288169861,0.5714285714285714,2.8110265731811523,0.6681135892868042
0.6926406621932983,0.9301413297653198,-0.23750066757202148,0.5265453457832336,0.5714285714285714,2.624420166015625,0.6484049558639526
0.7666900157928467,0.7858854532241821,-0.01919543743133545,0.5215879082679749,0.5238095238095238,2.353254795074463,0.6794695258140564
0.9236690998077393,0.47122323513031006,0.4524458646774292,0.4010178744792938,0.5238095238095238,2.7834463119506836,0.5755689740180969
0.5050605535507202,0.8905155062675476,-0.3854549527168274,0.5407905578613281,0.5476190476190477,2.5497519969940186,0.6297359466552734
0.6666691899299622,0.713922917842865,-0.04725372791290283,0.5393317937850952,0.5238095238095238,2.4956963062286377,0.7239187359809875
0.8841005563735962,0.5533640384674072,0.33073651790618896,0.45048993825912476,0.5952380952380952,2.7038071155548096,0.6088598370552063
0.9777114391326904,0.7738069891929626,0.20390444993972778,0.630366325378418,0.5,2.795602798461914,0.7465212941169739
0.7799248099327087,0.6266129612922668,0.1533118486404419,0.5845569372177124,0.30952380952380953,2.652161121368408,0.6906456351280212
0.4619615375995636,1.0038175582885742,-0.5418560206890106,0.7084770798683167,0.5476190476190477,2.654090404510498,0.7910349369049072
0.4274764955043793,0.8657729625701904,-0.43829646706581116,0.6437773108482361,0.45238095238095233,2.4578049182891846,0.7482954263687134
0.6414940357208252,0.6720597147941589,-0.03056567907333374,0.4750548005104065,0.5714285714285714,2.3507049083709717,0.6338244676589966
0.630608856678009,0.5438264608383179,0.08678239583969116,0.4253244996070862,0.4285714285714286,2.348670482635498,0.5293936133384705
0.7768241167068481,0.573471188545227,0.2033529281616211,0.3973522484302521,0.5,2.7236993312835693,0.551937997341156
0.8342427015304565,0.8451587557792664,-0.010916054248809814,0.5243294835090637,0.5714285714285714,2.788529396057129,0.7013442516326904
0.7847082018852234,0.6255975961685181,0.15911060571670532,0.4510248303413391,0.5,2.43733811378479,0.6440038681030273
0.8283537030220032,0.8041587471961975,0.024194955825805664,0.4893381595611572,0.38095238095238093,2.537827491760254,0.6174752712249756
0.7615471482276917,0.6523478627204895,0.10919928550720215,0.4243153929710388,0.40476190476190477,2.3161776065826416,0.5128344297409058
0.6223155856132507,0.6084372997283936,0.013878285884857178,0.402767539024353,0.5,2.0699429512023926,0.5584239959716797
0.709894061088562,0.9671867489814758,-0.2572926878929138,0.5102866888046265,0.6666666666666667,2.553417682647705,0.664583146572113
0.8452469110488892,0.5664840936660767,0.2787628173828125,0.3179943263530731,0.5476190476190477,2.87432861328125,0.4488808214664459
0.6894391179084778,0.47793179750442505,0.21150732040405273,0.48795437812805176,0.40476190476190477,2.7246906757354736,0.6019667387008667
0.9169061183929443,0.5063178539276123,0.41058826446533203,0.43169867992401123,0.4285714285714286,2.3608031272888184,0.5192884802818298
0.5682412981987,0.4660819172859192,0.10215938091278076,0.4290013313293457,0.38095238095238093,2.396904468536377,0.5899351239204407
0.29397472739219666,0.8889289498329163,-0.5949542224407196,0.6409717798233032,0.47619047619047616,2.2204513549804688,0.7419806122779846
0.6788305044174194,0.3370303511619568,0.34180015325546265,0.2878379821777344,0.4285714285714286,2.563286066055298,0.43687623739242554
0.5482925176620483,0.6213549375534058,-0.07306241989135742,0.46084916591644287,0.5238095238095238,2.6193008422851562,0.571450412273407
0.7133697867393494,0.6896267533302307,0.023743033409118652,0.46791011095046997,0.5238095238095238,3.01904559135437,0.6322245001792908
0.8453572988510132,0.7805426716804504,0.06481462717056274,0.5665326714515686,0.5,2.70761775970459,0.6829617619514465
0.7978600859642029,0.6753875613212585,0.12247252464294434,0.5399467349052429,0.45238095238095233,2.679135322570801,0.6325811743736267
0.8637093305587769,0.5902373194694519,0.27347201108932495,0.5042515993118286,0.33333333333333337,2.8525619506835938,0.6433503031730652
0.663939893245697,0.7279000878334045,-0.06396019458770752,0.6332524418830872,0.5714285714285714,2.775827646255493,0.7204161286354065
0.913830041885376,0.49727845191955566,0.4165515899658203,0.3274042308330536,0.47619047619047616,2.234835386276245,0.45682400465011597
0.5777952075004578,1.022718071937561,-0.44492286443710327,0.5909782648086548,0.5952380952380952,2.881409168243408,0.6855396628379822
0.545684278011322,0.8013140559196472,-0.2556297779083252,0.5316624045372009,0.5238095238095238,2.8508429527282715,0.6638972759246826
0.8159770369529724,0.6139686107635498,0.2020084261894226,0.5714667439460754,0.5,2.6487700939178467,0.7082401514053345
0.8384398818016052,0.7997898459434509,0.0386500358581543,0.6023715734481812,0.5,2.9282901287078857,0.6868159770965576
0.5329791307449341,0.936518669128418,-0.4035395383834839,0.691919207572937,0.5238095238095238,3.101468086242676,0.83548903465271
0.9080246090888977,0.4866078495979309,0.4214167594909668,0.38553717732429504,0.5238095238095238,2.5007967948913574,0.5487106442451477
0.7585660219192505,0.6890824437141418,0.06948357820510864,0.5569285154342651,0.47619047619047616,2.9024088382720947,0.6950204372406006
0.625112771987915,0.9977320432662964,-0.37261927127838135,0.606467068195343,0.38095238095238093,2.606315851211548,0.6967294812202454
0.9185999631881714,0.5142305493354797,0.40436941385269165,0.44397881627082825,0.5,2.4292287826538086,0.5564756393432617
0.6100594401359558,0.8456846475601196,-0.23562520742416382,0.5709552764892578,0.5476190476190477,2.4705958366394043,0.63288813829422
0.638471245765686,0.838779091835022,-0.20030784606933594,0.7326244115829468,0.45238095238095233,2.646545171737671,0.8019934296607971
0.6821047067642212,0.7586281299591064,-0.07652342319488525,0.49661269783973694,0.5714285714285714,2.8919477462768555,0.6174370646476746
0.6646806597709656,0.9708347916603088,-0.30615413188934326,0.6309340596199036,0.45238095238095233,2.6608150005340576,0.738827645778656
0.4875727891921997,0.7260124683380127,-0.238439679145813,0.5157881379127502,0.47619047619047616,2.9900145530700684,0.576615035533905
0.3824702501296997,0.7605534195899963,-0.37808316946029663,0.6305851340293884,0.47619047619047616,2.753223419189453,0.7329991459846497
0.884617805480957,0.7315744757652283,0.15304332971572876,0.5229694843292236,0.5238095238095238,2.6901135444641113,0.6430807113647461
0.75951087474823,0.8073841333389282,-0.04787325859069824,0.4926791191101074,0.45238095238095233,2.5561134815216064,0.6278799772262573
0.5218024253845215,0.5833475589752197,-0.06154513359069824,0.34421616792678833,0.45238095238095233,2.6072804927825928,0.44899290800094604
0.7711169719696045,0.5238622426986694,0.24725472927093506,0.47579705715179443,0.5714285714285714,2.888214349746704,0.6102978587150574
0.8582807779312134,0.5933748483657837,0.2649059295654297,0.4631999135017395,0.5476190476190477,2.7186295986175537,0.6351757049560547
0.6579222679138184,0.8429662585258484,-0.18504399061203003,0.6565880179405212,0.5238095238095238,2.958667278289795,0.7360489368438721
0.9135532975196838,0.7127469182014465,0.2008063793182373,0.5943195819854736,0.5,2.5793354511260986,0.7233121991157532
0.5855095982551575,1.0543304681777954,-0.46882086992263794,0.6557506322860718,0.6666666666666667,2.3251969814300537,0.7331334352493286
0.9341495037078857,0.6835365891456604,0.25061291456222534,0.5280925035476685,0.45238095238095233,2.698101758956909,0.6531276106834412
0.7205988168716431,0.6745040416717529,0.04609477519989014,0.5726697444915771,0.5714285714285714,2.357150077819824,0.6714765429496765
0.7927951216697693,0.5650210976600647,0.2277740240097046,0.45121124386787415,0.38095238095238093,2.5076160430908203,0.5825886130332947
0.8379090428352356,0.7465980052947998,0.09131103754043579,0.4989526867866516,0.5476190476190477,2.615511417388916,0.6605831384658813
0.7241823077201843,1.0418564081192017,-0.31767410039901733,0.5810333490371704,0.47619047619047616,2.7692208290100098,0.7375145554542542
0.7984522581100464,0.6878745555877686,0.11057770252227783,0.5108637809753418,0.47619047619047616,2.7343616485595703,0.626795768737793
0.8072746396064758,0.8925718069076538,-0.08529716730117798,0.6399437785148621,0.5714285714285714,2.854382276535034,0.7343196272850037
0.8617446422576904,0.6059789657592773,0.2557656764984131,0.42904120683670044,0.5,2.964094877243042,0.579237699508667
1.6965539455413818,1.357053279876709,0.33950066566467285,0.9227076768875122,0.45238095238095233,2.876952648162842,0.9783685207366943
1.6107450723648071,1.5294026136398315,0.08134245872497559,0.8025882840156555,0.5952380952380952,2.525644302368164,0.8771741390228271
1.3991849422454834,1.2572016716003418,0.1419832706451416,0.9011003375053406,0.5714285714285714,2.671651840209961,0.9562135338783264
1.4387844800949097,1.4562124013900757,-0.017427921295166016,0.8294498920440674,0.4285714285714286,2.7187061309814453,0.9094000458717346
1.7971208095550537,1.463630199432373,0.33349061012268066,0.8980477452278137,0.38095238095238093,2.7276010513305664,0.9390981197357178
1.7781795263290405,1.2537826299667358,0.5243968963623047,0.8739868998527527,0.5238095238095238,3.043461322784424,0.9353119134902954
1.5088598728179932,1.3946452140808105,0.11421465873718262,0.9430974125862122,0.45238095238095233,2.467714548110962,0.9787987470626831
1.5603611469268799,1.2156323194503784,0.34472882747650146,0.8262059688568115,0.45238095238095233,2.7403724193573,0.9019443392753601
1.091787338256836,1.6487232446670532,-0.5569359064102173,0.9469892978668213,0.47619047619047616,2.913944959640503,0.9911878108978271
1.2514355182647705,1.5931544303894043,-0.3417189121246338,0.8582919239997864,0.45238095238095233,2.377619981765747,0.906528651714325
1.1217913627624512,1.5511221885681152,-0.42933082580566406,0.8473320603370667,0.4285714285714286,2.432016134262085,0.9497678875923157
1.001046061515808,1.8958086967468262,-0.8947626352310181,0.8871098160743713,0.6666666666666667,2.0450522899627686,0.9386884570121765
1.1163856983184814,1.7334272861480713,-0.6170415878295898,0.8332807421684265,0.5,2.774456262588501,0.9051447510719299
1.7074984312057495,0.8246044516563416,0.882893979549408,0.7041908502578735,0.5238095238095238,3.117931842803955,0.7810260653495789
1.724578619003296,0.7775052189826965,0.9470734000205994,0.6211541295051575,0.4285714285714286,2.5812087059020996,0.7516571283340454
1.225279450416565,1.3362091779708862,-0.11092972755432129,0.7789968252182007,0.45238095238095233,2.578317642211914,0.9513208866119385
1.2548401355743408,1.3862439393997192,-0.13140380382537842,0.7945646047592163,0.47619047619047616,2.677668333053589,0.9289790987968445
1.2583774328231812,1.3788819313049316,-0.12050449848175049,0.8482199311256409,0.6428571428571428,2.7903144359588623,0.9202587604522705
1.302039384841919,1.2742998600006104,0.027739524841308594,0.8048861622810364,0.3571428571428571,2.423684597015381,0.9412961006164551
1.3672585487365723,1.330472469329834,0.03678607940673828,0.8361879587173462,0.40476190476190477,2.528740882873535,0.9516345858573914
1.102872610092163,1.3884865045547485,-0.28561389446258545,0.7986276149749756,0.4285714285714286,2.9476053714752197,0.9364453554153442
1.0833081007003784,1.4218647480010986,-0.3385566473007202,0.9211364984512329,0.47619047619047616,2.7353451251983643,0.9839240908622742
1.5348830223083496,0.8515035510063171,0.6833794713020325,0.5709080696105957,0.5952380952380952,2.907388210296631,0.7291305661201477
1.048417568206787,1.3846237659454346,-0.33620619773864746,0.7994029521942139,0.33333333333333337,3.158498525619507,0.878095269203186
1.2498019933700562,1.179286003112793,0.07051599025726318,0.7852388024330139,0.40476190476190477,2.849032402038574,0.8848333954811096
1.075334072113037,1.1833347082138062,-0.10800063610076904,0.7816680073738098,0.5476190476190477,2.682030200958252,0.9020244479179382
1.0051743984222412,1.0974271297454834,-0.09225273132324219,0.6518339514732361,0.5952380952380952,2.7235774993896484,0.7776491641998291
0.7985575199127197,1.2407619953155518,-0.44220447540283203,0.7266128659248352,0.45238095238095233,2.9091129302978516,0.7850866913795471
1.1542866230010986,1.157470464706421,-0.0031838417053222656,0.6981087327003479,0.5,2.661043167114258,0.7873683571815491
1.218822956085205,1.2062402963638306,0.012582659721374512,0.8616187572479248,0.5238095238095238,2.188753366470337,0.9975587725639343
1.40632963180542,0.6584952473640442,0.7478343844413757,0.5392581820487976,0.3571428571428571,2.5258443355560303,0.7293509244918823
1.0668275356292725,0.8512197732925415,0.21560776233673096,0.6042912602424622,0.38095238095238093,2.6536247730255127,0.7708467841148376
1.1360833644866943,1.1678107976913452,-0.03172743320465088,0.7067696452140808,0.6428571428571428,2.426347494125366,0.8282293081283569
1.2029814720153809,1.140765905380249,0.062215566635131836,0.8174742460250854,0.5238095238095238,2.8525829315185547,0.9210224747657776
0.9902865886688232,0.9742751121520996,0.016011476516723633,0.7823070883750916,0.5476190476190477,3.043769598007202,0.9249014854431152
0.8260203003883362,0.883080780506134,-0.05706048011779785,0.6137496829032898,0.6428571428571428,2.7642621994018555,0.8191291689872742
1.1162010431289673,0.8504608869552612,0.26574015617370605,0.6573061347007751,0.5,2.4837441444396973,0.8048916459083557
1.072659969329834,0.8121039271354675,0.26055604219436646,0.7894322276115417,0.5476190476190477,2.923053026199341,0.9755479693412781
0.8595830798149109,0.9351868629455566,-0.07560378313064575,0.6647988557815552,0.5714285714285714,2.6018214225769043,0.9057341814041138
0.8248971104621887,0.8215977549552917,0.0032993555068969727,0.601007342338562,0.5476190476190477,2.3697948455810547,0.8501344919204712
0.8942164182662964,0.7362573742866516,0.15795904397964478,0.7166305780410767,0.5,2.6074962615966797,0.9343031048774719
0.8167778849601746,0.8883242607116699,-0.07154637575149536,0.7324565052986145,0.45238095238095233,2.516587734222412,0.9318733811378479
0.8121931552886963,0.6448356509208679,0.16735750436782837,0.6200730204582214,0.5952380952380952,2.7361397743225098,0.78936368227005
0.9472168684005737,0.8068581819534302,0.14035868644714355,0.687605082988739,0.5714285714285714,2.5267131328582764,0.8492748141288757
0.8018009066581726,0.8482288718223572,-0.04642796516418457,0.6749173402786255,0.4285714285714286,2.552568197250366,0.8319093585014343
0.7694966793060303,0.8623706698417664,-0.09287399053573608,0.6855941414833069,0.5238095238095238,2.8691964149475098,0.8279700875282288
0.8336397409439087,0.7617359757423401,0.0719037652015686,0.6689522862434387,0.5476190476190477,2.9084391593933105,0.87218177318573
0.9848130345344543,0.8676306009292603,0.11718243360519409,0.6161311268806458,0.5,2.7056689262390137,0.7775081992149353
0.9167926907539368,1.015990138053894,-0.09919744729995728,0.7143257856369019,0.5238095238095238,2.8753902912139893,0.8882003426551819
1.0215647220611572,0.7580044865608215,0.2635602355003357,0.7066744565963745,0.5238095238095238,2.614595651626587,0.878463625907898
0.8047192096710205,1.1437597274780273,-0.33904051780700684,0.6302412748336792,0.38095238095238093,2.83567214012146,0.7498709559440613
0.8298327922821045,0.9219502210617065,-0.09211742877960205,0.6709806323051453,0.45238095238095233,2.476994752883911,0.8684818148612976
0.747615396976471,1.0059510469436646,-0.2583356499671936,0.7931182980537415,0.5476190476190477,2.5639278888702393,0.9064851999282837
0.9957189559936523,0.9010488390922546,0.0946701169013977,0.6991015076637268,0.40476190476190477,2.5864920616149902,0.8700221180915833
0.7233316898345947,1.2279963493347168,-0.5046646595001221,0.7965466976165771,0.6190476190476191,2.598971128463745,0.920728325843811
0.7308889627456665,1.2451517581939697,-0.5142627954483032,0.7210479378700256,0.5238095238095238,2.521374464035034,0.8752861618995667
0.9046266078948975,1.0819966793060303,-0.1773700714111328,0.7673359513282776,0.45238095238095233,2.2523882389068604,0.9102861285209656
0.9721658825874329,0.9443904757499695,0.02777540683746338,0.6879560351371765,0.4285714285714286,2.7092909812927246,0.7736503481864929
1.0890554189682007,1.0073187351226807,0.08173668384552002,0.6718107461929321,0.38095238095238093,2.2359423637390137,0.7896290421485901
0.7874043583869934,1.5033670663833618,-0.7159627079963684,0.848483681678772,0.6904761904761905,2.2477827072143555,0.9477410316467285
0.9407417178153992,1.2378625869750977,-0.2971208691596985,0.7598610520362854,0.45238095238095233,2.457749605178833,0.8780410289764404
0.7020536661148071,1.1539154052734375,-0.45186173915863037,0.8203344941139221,0.45238095238095233,2.775254726409912,0.9216648936271667
0.8993393182754517,1.2891162633895874,-0.38977694511413574,0.8278797268867493,0.5952380952380952,2.3909318447113037,0.9347887635231018
1.0293612480163574,0.9931237101554871,0.03623753786087036,0.7062318921089172,0.5238095238095238,2.0974862575531006,0.8179770112037659
1.1397408246994019,0.8377694487571716,0.3019713759422302,0.5439950823783875,0.5,2.553112030029297,0.7139500379562378
0.8915802240371704,1.3038791418075562,-0.41229891777038574,0.8211765885353088,0.5,3.1032605171203613,0.9154151082038879
1.2729688882827759,0.9110373258590698,0.36193156242370605,0.6515887379646301,0.47619047619047616,2.7996461391448975,0.7926991581916809
1.078662633895874,0.9270007610321045,0.15166187286376953,0.750973105430603,0.5238095238095238,2.217755079269409,0.8262165188789368
1.2452586889266968,0.8074480295181274,0.43781065940856934,0.5775995254516602,0.6428571428571428,3.0756311416625977,0.7362996339797974
0.9399418830871582,1.0257015228271484,-0.08575963973999023,0.6017818450927734,0.5,2.6387486457824707,0.7168329954147339
0.8738160729408264,1.0605987310409546,-0.18678265810012817,0.7129663825035095,0.47619047619047616,2.6802656650543213,0.8382276892662048
0.8577316999435425,0.9888764023780823,-0.1311447024345398,0.7989376783370972,0.45238095238095233,2.880134344100952,0.920846164226532
0.9764593243598938,0.859650731086731,0.11680859327316284,0.5874062776565552,0.6190476190476191,2.3630945682525635,0.7311590909957886
1.069687843322754,0.8410511612892151,0.22863668203353882,0.5636235475540161,0.40476190476190477,2.4958786964416504,0.7053841352462769
0.7333328127861023,1.219878077507019,-0.48654526472091675,0.7675837278366089,0.5476190476190477,2.628398895263672,0.8328734040260315
0.7430707812309265,1.110803484916687,-0.3677327036857605,0.7195475101470947,0.40476190476190477,2.891824245452881,0.8505294322967529
1.0321760177612305,0.7788811326026917,0.2532948851585388,0.6082844138145447,0.45238095238095233,2.711641550064087,0.750175416469574
1.046335220336914,0.8177168369293213,0.22861838340759277,0.63729327917099,0.5952380952380952,2.6623411178588867,0.7212662100791931
0.9519652128219604,0.864030659198761,0.08793455362319946,0.5579361915588379,0.38095238095238093,2.7202632427215576,0.7465324997901917
0.9872660636901855,0.7739030718803406,0.21336299180984497,0.5949544310569763,0.5476190476190477,2.7292728424072266,0.7209555506706238
0.990214467048645,0.7946232557296753,0.19559121131896973,0.5910410284996033,0.38095238095238093,2.68068528175354,0.7537729144096375
1.158560037612915,0.6622359156608582,0.4963241219520569,0.5330135226249695,0.5238095238095238,3.116154432296753,0.6378704309463501
0.9613154530525208,0.7511618733406067,0.21015357971191406,0.5360028743743896,0.5238095238095238,2.9401023387908936,0.7000126242637634
1.0838751792907715,0.5378748178482056,0.5460003614425659,0.45569348335266113,0.38095238095238093,2.6579086780548096,0.6269964575767517
0.6614282131195068,1.2303686141967773,-0.5689404010772705,0.819231390953064,0.5238095238095238,2.9600586891174316,0.9005029201507568
0.5435418486595154,0.7816070914268494,-0.23806524276733398,0.6651579737663269,0.6190476190476191,2.174943208694458,0.75618577003479
0.7439944744110107,0.9317209124565125,-0.1877264380455017,0.5008341073989868,0.5238095238095238,2.5997626781463623,0.6218966841697693
1.172456979751587,0.7935908436775208,0.37886613607406616,0.5832927823066711,0.40476190476190477,2.872432231903076,0.7214356660842896
0.8169102072715759,0.8875659108161926,-0.0706557035446167,0.605868935585022,0.5238095238095238,2.485473871231079,0.7514682412147522
0.8415820598602295,0.7518609762191772,0.08972108364105225,0.4760480225086212,0.5,2.876969814300537,0.6993592381477356
0.9669296145439148,0.7847859859466553,0.18214362859725952,0.5597071647644043,0.5238095238095238,2.631718397140503,0.7394352555274963
0.7256268262863159,0.7902681231498718,-0.06464129686355591,0.5149699449539185,0.5952380952380952,2.624757766723633,0.6717570424079895
0.7142090201377869,0.8510324954986572,-0.13682347536087036,0.7167854905128479,0.5238095238095238,2.7627055644989014,0.8184686899185181
0.9258345365524292,0.9408977627754211,-0.015063226222991943,0.6339321136474609,0.5,2.6553778648376465,0.7971555590629578
0.6221501231193542,0.9826672077178955,-0.36051708459854126,0.6586868762969971,0.7857142857142857,2.5369486808776855,0.8036835193634033
0.9039297699928284,0.8092843890190125,0.09464538097381592,0.5751151442527771,0.5,2.132204532623291,0.7136281132698059
1.0451818704605103,0.8198809027671814,0.22530096769332886,0.5876451730728149,0.47619047619047616,2.446970224380493,0.7492251992225647
0.9913070797920227,0.674761176109314,0.31654590368270874,0.45358341932296753,0.5238095238095238,2.5444319248199463,0.613513171672821
1.0560190677642822,0.8952473402023315,0.16077172756195068,0.7019886374473572,0.4285714285714286,2.744767665863037,0.8226057291030884
1.0000580549240112,0.897011935710907,0.10304611921310425,0.601658284664154,0.5,2.106088399887085,0.7630929350852966
0.8581487536430359,1.010299563407898,-0.15215080976486206,0.7410991191864014,0.47619047619047616,2.5486180782318115,0.8412157297134399
0.6334475874900818,1.0253515243530273,-0.39190393686294556,0.7019768357276917,0.5476190476190477,2.891810178756714,0.7748968005180359
1.1142221689224243,0.7189401984214783,0.39528197050094604,0.4930446147918701,0.4285714285714286,2.813896894454956,0.6595332622528076
0.9390936493873596,0.9538606405258179,-0.014766991138458252,0.6314012408256531,0.3571428571428571,2.5521421432495117,0.8090027570724487
0.7162145972251892,0.8817005753517151,-0.16548597812652588,0.6539233326911926,0.40476190476190477,2.4099981784820557,0.8201305866241455
1.0931509733200073,0.876630961894989,0.2165200114250183,0.574609637260437,0.5,2.279339551925659,0.7087818384170532
0.8095592856407166,0.7203757762908936,0.089183509349823,0.4485928416252136,0.5238095238095238,2.221658706665039,0.6261739730834961
0.7983493208885193,1.0952293872833252,-0.2968800663948059,0.6994282603263855,0.6190476190476191,2.627227544784546,0.740436851978302
1.1114673614501953,0.6419740915298462,0.4694932699203491,0.5056431889533997,0.6190476190476191,2.5221521854400635,0.6353948712348938
0.8450335264205933,1.0431360006332397,-0.19810247421264648,0.7132388353347778,0.5,2.653108596801758,0.7604181170463562
0.8985482454299927,0.6406269073486328,0.25792133808135986,0.4289543628692627,0.3571428571428571,2.743067741394043,0.6018649935722351
0.6934087872505188,0.9035335183143616,-0.21012473106384277,0.5469417572021484,0.38095238095238093,3.08328914642334,0.6840778589248657
0.9746704697608948,0.7592619061470032,0.2154085636138916,0.6119173765182495,0.5714285714285714,2.8854548931121826,0.742093026638031
0.9753110408782959,0.735400915145874,0.23991012573242188,0.5580808520317078,0.5238095238095238,2.527330160140991,0.7061683535575867
0.7673237323760986,0.7164542078971863,0.050869524478912354,0.6071907877922058,0.5952380952380952,2.6918296813964844,0.7530303597450256
0.7137243151664734,0.9635350108146667,-0.24981069564819336,0.7317908406257629,0.45238095238095233,2.4873437881469727,0.8336204290390015
0.6492795944213867,0.8099938035011292,-0.16071420907974243,0.49721843004226685,0.4285714285714286,2.461149215698242,0.6236006021499634
0.906324565410614,0.7545744776725769,0.1517500877380371,0.6402570605278015,0.6190476190476191,2.6580042839050293,0.7727640867233276
0.7637502551078796,0.9817391037940979,-0.21798884868621826,0.6732370257377625,0.47619047619047616,2.752655267715454,0.7913843989372253
1.0912725925445557,0.5508061051368713,0.5404664874076843,0.43653321266174316,0.47619047619047616,2.7105185985565186,0.583388090133667
0.7738983035087585,0.8238207101821899,-0.049922406673431396,0.549815833568573,0.40476190476190477,2.938546657562256,0.716718852519989
0.6442346572875977,0.9530742764472961,-0.3088396191596985,0.746417760848999,0.5,2.6555705070495605,0.8411582112312317
0.8761321902275085,0.6569693088531494,0.21916288137435913,0.5295396447181702,0.5714285714285714,2.385258197784424,0.675518274307251
0.7149239778518677,0.9313157200813293,-0.21639174222946167,0.6593586802482605,0.3571428571428571,2.6679465770721436,0.7679649591445923
0.8360223174095154,0.989072322845459,-0.1530500054359436,0.7712382078170776,0.5238095238095238,2.639716863632202,0.8506615161895752
0.8498966097831726,1.3804295063018799,-0.5305328965187073,0.8307116627693176,0.5714285714285714,2.1088836193084717,0.9233294129371643
1.0034321546554565,1.0295686721801758,-0.02613651752471924,0.8143323063850403,0.6666666666666667,2.6303040981292725,0.957075834274292
0.7192884087562561,1.1441160440444946,-0.4248276352882385,0.8495966196060181,0.4285714285714286,2.5142712593078613,0.9067744016647339
0.871346652507782,1.0567046403884888,-0.1853579878807068,0.7106677889823914,0.5238095238095238,2.5403242111206055,0.8138781785964966
0.74444180727005,1.3358219861984253,-0.5913801789283752,0.7648879885673523,0.45238095238095233,2.7348172664642334,0.8476598262786865
1.0035847425460815,0.6775771975517273,0.32600754499435425,0.5811421871185303,0.5,2.8630881309509277,0.6720390915870667
0.8100031614303589,0.7513912320137024,0.058611929416656494,0.7827054858207703,0.6428571428571428,3.018296480178833,0.8978773355484009
0.6573998332023621,0.7515465617179871,-0.094146728515625,0.6931670308113098,0.7380952380952381,2.934755325317383,0.7940182089805603
0.6962857842445374,0.9093059301376343,-0.21302014589309692,0.7860643863677979,0.5476190476190477,2.4902522563934326,0.8692682981491089
0.8725646138191223,0.5797337293624878,0.2928308844566345,0.6830911040306091,0.47619047619047616,2.6805837154388428,0.7770292162895203
0.669009804725647,0.9204617142677307,-0.25145190954208374,0.7514049410820007,0.47619047619047616,2.8634157180786133,0.8537099361419678
0.5418785214424133,1.0804963111877441,-0.5386177897453308,0.825149655342102,0.5476190476190477,2.6958110332489014,0.8845738172531128
0.8302639722824097,0.8311268091201782,-0.0008628368377685547,0.7248834371566772,0.47619047619047616,2.6613245010375977,0.7762064337730408
0.8177345991134644,0.8178579211235046,-0.0001233220100402832,0.7521884441375732,0.3571428571428571,2.5276429653167725,0.8146918416023254
0.9861994385719299,0.7777940630912781,0.20840537548065186,0.6031639575958252,0.5,2.4766361713409424,0.6945032477378845
0.7748326659202576,0.9238619804382324,-0.14902931451797485,0.7908304929733276,0.3571428571428571,2.7052295207977295,0.8551260828971863
0.5187032222747803,1.2318792343139648,-0.7131760120391846,0.8969699144363403,0.5714285714285714,2.8387019634246826,0.9352251291275024
0.6327376365661621,1.1032233238220215,-0.4704856872558594,0.6044268012046814,0.38095238095238093,2.4601128101348877,0.6795229315757751
0.7669165730476379,0.9474160671234131,-0.18049949407577515,0.6810182929039001,0.5,2.7838656902313232,0.7452021241188049
0.9207137227058411,0.9046894311904907,0.016024291515350342,0.6662787795066833,0.45238095238095233,2.2208070755004883,0.7543829679489136
0.8494080305099487,0.6352061033248901,0.2142019271850586,0.7364826798439026,0.5,2.285447120666504,0.8266004920005798
0.8350386023521423,0.6645978093147278,0.17044079303741455,0.49427419900894165,0.4285714285714286,2.9002699851989746,0.614416778087616
0.7855597138404846,0.7910439968109131,-0.005484282970428467,0.5938782095909119,0.38095238095238093,3.023709774017334,0.6987716555595398
0.8939671516418457,0.5520947575569153,0.3418723940849304,0.7296174764633179,0.4285714285714286,2.3650410175323486,0.846427857875824
0.6162337064743042,1.069851279258728,-0.45361757278442383,0.7294350266456604,0.47619047619047616,2.4982635974884033,0.8087790608406067
0.6842914819717407,1.2303218841552734,-0.5460304021835327,0.7767754793167114,0.47619047619047616,2.839627504348755,0.8544617295265198
0.771797776222229,0.8962379693984985,-0.12444019317626953,0.6373775005340576,0.5476190476190477,2.5603766441345215,0.7354716062545776
0.7038089632987976,0.8526517152786255,-0.14884275197982788,0.7383292317390442,0.5238095238095238,2.4340291023254395,0.8538599610328674
1.0630375146865845,0.6177809834480286,0.4452565312385559,0.538739025592804,0.45238095238095233,2.3202762603759766,0.7351318597793579
0.8149815201759338,0.9332478642463684,-0.11826634407043457,0.7412669062614441,0.4285714285714286,2.2760534286499023,0.8635702729225159
0.9013670682907104,0.8708199262619019,0.030547142028808594,0.7641363739967346,0.47619047619047616,2.6711208820343018,0.8660180568695068
0.8211692571640015,0.8882557153701782,-0.06708645820617676,0.6201121807098389,0.47619047619047616,2.068263530731201,0.7244656085968018
0.9995256066322327,0.8536275625228882,0.14589804410934448,0.7311897873878479,0.6190476190476191,2.775820732116699,0.8830550909042358
0.8577066659927368,0.707341730594635,0.1503649353981018,0.6690276265144348,0.5952380952380952,2.3636956214904785,0.770679235458374
0.8947449326515198,0.9459248185157776,-0.05117988586425781,0.7157835364341736,0.7142857142857143,2.607916831970215,0.811190664768219
0.8041028380393982,0.9039691090583801,-0.09986627101898193,0.6292273998260498,0.47619047619047616,2.3896384239196777,0.7743680477142334
0.7721244692802429,0.8108508586883545,-0.03872638940811157,0.4571648836135864,0.5,2.5835137367248535,0.5837157368659973
0.8883810043334961,0.9554638862609863,-0.06708288192749023,0.5718324780464172,0.47619047619047616,2.8092591762542725,0.7796576619148254
0.9537781476974487,0.9481108784675598,0.005667269229888916,0.7271445393562317,0.5238095238095238,2.58040189743042,0.8925614356994629
0.7838060855865479,0.8562880158424377,-0.07248193025588989,0.7005166411399841,0.6190476190476191,2.8073720932006836,0.859485924243927
0.9649105668067932,0.9025735855102539,0.06233698129653931,0.6074041724205017,0.5238095238095238,2.5429604053497314,0.7458770275115967
0.682108998298645,0.9316056370735168,-0.24949663877487183,0.6242684125900269,0.5,3.0861775875091553,0.7451381087303162
0.8360651731491089,0.6561850309371948,0.17988014221191406,0.5085393190383911,0.5476190476190477,2.7509114742279053,0.629315197467804
0.7248039841651917,1.003154993057251,-0.2783510088920593,0.6103715300559998,0.45238095238095233,2.447648525238037,0.7483088970184326
0.6020798087120056,0.8187715411186218,-0.2166917324066162,0.5511860847473145,0.6428571428571428,2.8390390872955322,0.678130030632019
0.6376355886459351,0.8495944738388062,-0.2119588851928711,0.5646482706069946,0.4285714285714286,2.7101361751556396,0.7268775701522827
0.7643057107925415,1.0669829845428467,-0.3026772737503052,0.7069361805915833,0.5,2.854433536529541,0.8491837978363037
1.0865052938461304,0.8694966435432434,0.21700865030288696,0.5903095006942749,0.40476190476190477,2.6184580326080322,0.7688120603561401
0.9812209606170654,0.7903981804847717,0.1908227801322937,0.5647941827774048,0.5476190476190477,2.533734083175659,0.6983138918876648
0.7303749322891235,0.8136194944381714,-0.08324456214904785,0.5380068421363831,0.47619047619047616,2.7677557468414307,0.676347553730011
0.8617377281188965,0.9382799863815308,-0.07654225826263428,0.6575739979743958,0.45238095238095233,2.6055848598480225,0.8119936585426331
0.7209463715553284,0.8879949450492859,-0.16704857349395752,0.6900088787078857,0.5476190476190477,2.3106160163879395,0.8077504634857178
0.7842497229576111,1.0114105939865112,-0.22716087102890015,0.7263878583908081,0.4285714285714286,2.430272340774536,0.8996344208717346
0.8529710173606873,0.957508385181427,-0.10453736782073975,0.7112155556678772,0.5714285714285714,2.8580307960510254,0.8405654430389404
0.6704394817352295,0.8566939830780029,-0.18625450134277344,0.590233564376831,0.5476190476190477,2.6291770935058594,0.7437399625778198
0.6675942540168762,0.737373411655426,-0.0697791576385498,0.5079984068870544,0.30952380952380953,2.899534225463867,0.6656097173690796
0.7459284067153931,0.6826192736625671,0.06330913305282593,0.5615909099578857,0.5238095238095238,2.7888782024383545,0.714262068271637
0.9583344459533691,0.6503297686576843,0.3080046772956848,0.5932093858718872,0.45238095238095233,2.640187978744507,0.7021209597587585
0.9854189157485962,0.6082867980003357,0.3771321177482605,0.4380023777484894,0.5238095238095238,3.027252197265625,0.5816691517829895
0.675648033618927,0.44299596548080444,0.23265206813812256,0.3769233524799347,0.47619047619047616,2.0992419719696045,0.5001119375228882
0.9694293141365051,0.5896256566047668,0.3798036575317383,0.4791046679019928,0.4285714285714286,2.671379566192627,0.6063361167907715
0.7005743384361267,0.7964794635772705,-0.0959051251411438,0.5545568466186523,0.4285714285714286,2.647549867630005,0.653399646282196
1.0511987209320068,0.6795422434806824,0.37165647745132446,0.4016592800617218,0.5714285714285714,3.072495460510254,0.569455087184906
0.6738303303718567,0.9464223384857178,-0.2725920081138611,0.5870089530944824,0.45238095238095233,2.6941988468170166,0.7129758596420288
0.6925205588340759,0.9723649621009827,-0.27984440326690674,0.624345064163208,0.5714285714285714,2.255605459213257,0.6874383091926575
0.9442713260650635,0.9608594179153442,-0.01658809185028076,0.5239737629890442,0.5,2.6749372482299805,0.6273692846298218
0.9417524337768555,1.0181840658187866,-0.07643163204193115,0.6062449216842651,0.5476190476190477,2.6239638328552246,0.7196664214134216
0.6275580525398254,0.9847469925880432,-0.3571889400482178,0.5344780087471008,0.5476190476190477,2.746593475341797,0.6424769163131714
1.0599550008773804,0.751148521900177,0.30880647897720337,0.5275348424911499,0.40476190476190477,2.343825340270996,0.6572192311286926
0.7010115385055542,1.1931861639022827,-0.4921746253967285,0.6466765403747559,0.5476190476190477,2.5272610187530518,0.7364653944969177
1.1932111978530884,0.5334323048591614,0.659778892993927,0.5218777060508728,0.5,2.4200801849365234,0.6283340454101562
0.913489580154419,0.7353758215904236,0.17811375856399536,0.4666052758693695,0.47619047619047616,2.1612343788146973,0.5622797012329102
1.0020018815994263,0.8467113971710205,0.15529048442840576,0.48773661255836487,0.5,2.364946126937866,0.5771927237510681
0.9621401429176331,0.6564881205558777,0.30565202236175537,0.40989336371421814,0.45238095238095233,3.025085926055908,0.5559577345848083
0.9443622827529907,0.6557877659797668,0.2885745167732239,0.36911818385124207,0.5,2.95166277885437,0.4939168095588684
1.3192049264907837,0.5888105630874634,0.7303943634033203,0.43089795112609863,0.40476190476190477,2.7804038524627686,0.6054160594940186
0.9142542481422424,0.9209182262420654,-0.006663978099822998,0.5961270332336426,0.6190476190476191,2.8438851833343506,0.6955552697181702
1.0896915197372437,0.872587263584137,0.2171042561531067,0.545316219329834,0.4285714285714286,2.0466837882995605,0.7104640603065491
0.7906968593597412,1.094902753829956,-0.30420589447021484,0.5225622653961182,0.45238095238095233,2.74186110496521,0.6460828185081482
0.9403103590011597,0.8454415798187256,0.09486877918243408,0.5129969120025635,0.5,2.5074539184570312,0.6427862048149109
0.7524461150169373,0.8355320692062378,-0.08308595418930054,0.4465601444244385,0.5476190476190477,2.43064022064209,0.591105580329895
1.4476370811462402,0.7095289826393127,0.7381080985069275,0.49684956669807434,0.47619047619047616,2.4883077144622803,0.6669630408287048
0.8811514973640442,1.0634262561798096,-0.18227475881576538,0.6400511860847473,0.40476190476190477,2.876465082168579,0.7258145809173584
1.1074901819229126,1.0781340599060059,0.02935612201690674,0.5959370136260986,0.38095238095238093,2.7101221084594727,0.7007599472999573
0.7902714610099792,1.2243057489395142,-0.4340342879295349,0.7096514105796814,0.5952380952380952,2.9687695503234863,0.776254415512085
0.6264011263847351,1.4570059776306152,-0.8306048512458801,0.7571971416473389,0.5714285714285714,2.2888572216033936,0.8286539316177368
0.9197255969047546,1.0005519390106201,-0.08082634210586548,0.591679036617279,0.45238095238095233,2.7058887481689453,0.6936457753181458
0.6629745364189148,0.9530690908432007,-0.2900945544242859,0.6384285092353821,0.47619047619047616,2.4696719646453857,0.7124837636947632
1.1317530870437622,0.7486366629600525,0.3831164240837097,0.5797011852264404,0.5,2.6872811317443848,0.6983754634857178
1.2566463947296143,0.5420243144035339,0.7146220803260803,0.3120209872722626,0.45238095238095233,2.5474348068237305,0.439060240983963
0.7937833666801453,0.9540555477142334,-0.16027218103408813,0.6396312713623047,0.5238095238095238,2.56923246383667,0.7360947728157043
0.8524874448776245,1.0445287227630615,-0.192041277885437,0.526077926158905,0.5476190476190477,2.398498296737671,0.620618462562561
0.669894278049469,0.7501915693283081,-0.08029729127883911,0.5264440774917603,0.5476190476190477,2.4182326793670654,0.59236741065979
0.8811713457107544,1.028124451637268,-0.14695310592651367,0.6348990201950073,0.5238095238095238,2.9015631675720215,0.7113692760467529
0.8110576868057251,0.9626649022102356,-0.1516072154045105,0.6120765209197998,0.6190476190476191,2.710416316986084,0.6993840932846069
1.2315105199813843,0.7851636409759521,0.44634687900543213,0.5372236967086792,0.40476190476190477,2.1837220191955566,0.6836689710617065
0.8301764130592346,0.9185610413551331,-0.08838462829589844,0.6422621607780457,0.47619047619047616,2.288266658782959,0.7258857488632202
0.7886765003204346,0.8453012704849243,-0.056624770164489746,0.5657942295074463,0.33333333333333337,2.6176235675811768,0.689469575881958
0.8990622162818909,0.8910499811172485,0.008012235164642334,0.6452597379684448,0.5,2.189404010772705,0.7322675585746765
0.8651849627494812,0.892410159111023,-0.027225196361541748,0.5383288264274597,0.6428571428571428,2.4128293991088867,0.6106788516044617
0.9065518379211426,0.76321941614151,0.14333242177963257,0.5256950259208679,0.5714285714285714,2.4947376251220703,0.6309065818786621
0.6876050233840942,1.1270519495010376,-0.43944692611694336,0.6060943603515625,0.47619047619047616,3.0239949226379395,0.7053305506706238
0.7376868724822998,1.1021580696105957,-0.3644711971282959,0.6358999609947205,0.5238095238095238,3.0815236568450928,0.744611382484436
0.24887491762638092,0.9833977222442627,-0.7345228046178818,0.6042743921279907,0.7142857142857143,2.8038108348846436,0.6683505177497864
0.5242787003517151,0.9884516000747681,-0.464172899723053,0.584426760673523,0.6190476190476191,2.2426846027374268,0.663505494594574
0.7668588161468506,1.0979856252670288,-0.3311268091201782,0.5905191898345947,0.5476190476190477,2.515232563018799,0.6384995579719543
0.7995367646217346,0.8068578243255615,-0.007321059703826904,0.40302401781082153,0.40476190476190477,2.7096598148345947,0.5292307734489441
1.0835553407669067,0.7910260558128357,0.29252928495407104,0.44954609870910645,0.47619047619047616,2.5438711643218994,0.5598977208137512
0.6696045994758606,1.0307749509811401,-0.36117035150527954,0.47750404477119446,0.38095238095238093,3.0101559162139893,0.5944888591766357
0.8662123680114746,0.7788204550743103,0.0873919129371643,0.5460060238838196,0.47619047619047616,2.848041296005249,0.645209014415741
1.03900146484375,0.580744743347168,0.45825672149658203,0.32127612829208374,0.5714285714285714,2.671893358230591,0.4481419026851654
0.7427931427955627,0.9692007899284363,-0.22640764713287354,0.6117961406707764,0.5952380952380952,2.0995264053344727,0.7172016501426697
0.7509351968765259,0.7675768136978149,-0.016641616821289062,0.45236915349960327,0.4285714285714286,2.805708646774292,0.5634384155273438
0.8114184737205505,0.6411677598953247,0.17025071382522583,0.4545181095600128,0.5,2.8085362911224365,0.5738372802734375
0.8781968951225281,0.7380274534225464,0.1401694416999817,0.4889035224914551,0.47619047619047616,3.2098569869995117,0.5998589992523193
1.1261876821517944,0.48886436223983765,0.6373233199119568,0.3933620750904083,0.4285714285714286,2.2778561115264893,0.5101001858711243
1.2652086019515991,0.5912283062934875,0.6739802956581116,0.49931636452674866,0.5238095238095238,2.681203603744507,0.5754751563072205
0.8973439335823059,0.7170609831809998,0.18028295040130615,0.4893641471862793,0.5714285714285714,2.3239710330963135,0.5963694453239441
1.0300381183624268,0.767089307308197,0.26294881105422974,0.5253421664237976,0.5952380952380952,2.4322891235351562,0.6384623050689697
0.8672690987586975,0.8842846155166626,-0.017015516757965088,0.5181699395179749,0.5952380952380952,2.535783052444458,0.6567270755767822
0.5618729591369629,0.8473001718521118,-0.2854272127151489,0.5816699266433716,0.5714285714285714,2.960045099258423,0.6758807897567749
0.7868640422821045,1.0369577407836914,-0.2500936985015869,0.636249840259552,0.4285714285714286,2.166543483734131,0.7094005942344666
1.130491018295288,0.6466726660728455,0.4838183522224426,0.4187318980693817,0.47619047619047616,2.717719554901123,0.5511795878410339
0.7944821715354919,0.6631284952163696,0.13135367631912231,0.5318682193756104,0.5238095238095238,2.6185994148254395,0.6436127424240112
0.7980877757072449,0.9700867533683777,-0.1719989776611328,0.5679742097854614,0.6190476190476191,2.545614719390869,0.6620815992355347
0.8290469646453857,0.8007375001907349,0.02830946445465088,0.6117600202560425,0.5476190476190477,2.95957612991333,0.7147787809371948
0.595306396484375,0.9061896204948425,-0.31088322401046753,0.5582563281059265,0.45238095238095233,2.235521078109741,0.6481245756149292
1.1564428806304932,0.5524284839630127,0.6040143966674805,0.5164511203765869,0.30952380952380953,2.7108426094055176,0.6026160717010498
1.1049823760986328,0.551628589630127,0.5533537864685059,0.4977916181087494,0.5,2.4257972240448,0.6065352559089661
0.6828919053077698,1.0096368789672852,-0.3267449736595154,0.5611832141876221,0.4285714285714286,3.0310168266296387,0.6834381222724915
0.8442330956459045,0.7050593495368958,0.1391737461090088,0.5986994504928589,0.5,2.584099531173706,0.7199546694755554
0.7906724214553833,0.9778460264205933,-0.18717360496520996,0.501009464263916,0.6190476190476191,3.0858402252197266,0.5666004419326782
0.7575944066047668,0.6450958251953125,0.11249858140945435,0.5084101557731628,0.5476190476190477,2.6379268169403076,0.6661164164543152
0.903343915939331,0.5242462158203125,0.37909770011901855,0.4078895151615143,0.47619047619047616,2.187992811203003,0.49169421195983887
0.7128888964653015,0.8654332160949707,-0.1525443196296692,0.556635856628418,0.6190476190476191,2.638456344604492,0.6602282524108887
0.7473304271697998,0.68332839012146,0.06400203704833984,0.36802828311920166,0.45238095238095233,2.7711386680603027,0.491977334022522
0.7542040348052979,0.9060949087142944,-0.15189087390899658,0.6418384909629822,0.5238095238095238,2.6011037826538086,0.7171071171760559
0.791279137134552,0.7198335528373718,0.07144558429718018,0.5331275463104248,0.5,1.966265320777893,0.6892011165618896
0.7106345891952515,0.8833838105201721,-0.17274922132492065,0.5748456120491028,0.5238095238095238,2.546464204788208,0.6916531920433044
0.5923887491226196,0.8620367646217346,-0.269648015499115,0.6677615642547607,0.5476190476190477,2.5594913959503174,0.745310366153717
0.7645706534385681,0.6788477301597595,0.0857229232788086,0.4682603180408478,0.47619047619047616,2.676964521408081,0.6047853827476501
0.7432631850242615,0.9445873498916626,-0.20132416486740112,0.5660145282745361,0.6190476190476191,2.56503963470459,0.705916166305542
1.0319945812225342,0.8251159191131592,0.206878662109375,0.5935883522033691,0.5,2.570735454559326,0.6878224611282349
1.2782342433929443,0.5629354119300842,0.7152988314628601,0.39308270812034607,0.47619047619047616,2.6518468856811523,0.5592881441116333
0.970478892326355,0.7803069949150085,0.19017189741134644,0.5869686007499695,0.45238095238095233,2.887235164642334,0.6984484791755676
0.5646058917045593,0.6238001585006714,-0.05919426679611206,0.4722510278224945,0.5714285714285714,2.9658989906311035,0.5793984532356262
0.7965847253799438,0.8217626810073853,-0.025177955627441406,0.6092579960823059,0.45238095238095233,2.7160654067993164,0.7331743836402893
0.6924954056739807,1.0303164720535278,-0.3378210663795471,0.7145541310310364,0.5714285714285714,2.65395450592041,0.8030227422714233
0.7952115535736084,0.8768665790557861,-0.08165502548217773,0.590946614742279,0.4285714285714286,2.8555405139923096,0.6884452700614929
0.8438211679458618,0.9356770515441895,-0.09185588359832764,0.609196126461029,0.47619047619047616,2.3805623054504395,0.7118948698043823
0.7311860918998718,1.0595064163208008,-0.32832032442092896,0.5676392316818237,0.5238095238095238,2.6702077388763428,0.6662684679031372
0.8204615712165833,0.9924083948135376,-0.17194682359695435,0.6223868131637573,0.5238095238095238,2.7205307483673096,0.6784393787384033
0.8427833318710327,0.7373780012130737,0.10540533065795898,0.4536338746547699,0.5238095238095238,2.9611809253692627,0.5551847815513611
0.6725953221321106,0.8055921792984009,-0.13299685716629028,0.6173449754714966,0.45238095238095233,2.8665504455566406,0.6734594106674194
0.5918793082237244,0.7497222423553467,-0.15784293413162231,0.49270811676979065,0.47619047619047616,2.685896635055542,0.5718175172805786
0.7036914229393005,1.0972445011138916,-0.39355307817459106,0.628109872341156,0.45238095238095233,2.7360363006591797,0.7250162363052368
0.9609142541885376,0.7722260355949402,0.1886882185935974,0.5957885980606079,0.5476190476190477,2.9609715938568115,0.7046778202056885
0.7148234844207764,1.0965238809585571,-0.38170039653778076,0.7089114785194397,0.5238095238095238,2.781309127807617,0.8158287405967712
1.0198811292648315,0.7750459909439087,0.24483513832092285,0.5454350709915161,0.45238095238095233,2.8854458332061768,0.6248116493225098
0.8706693649291992,0.8399966359138489,0.030672729015350342,0.5229600667953491,0.5952380952380952,3.0840611457824707,0.6028202772140503
1.3455313444137573,0.5398313403129578,0.8057000041007996,0.4374241232872009,0.40476190476190477,2.6341493129730225,0.5605351328849792
1.081974744796753,0.7742659449577332,0.3077087998390198,0.5515627264976501,0.45238095238095233,2.45782732963562,0.6519583463668823
0.7878828644752502,0.8450887799263,-0.057205915451049805,0.49429717659950256,0.5476190476190477,2.7618160247802734,0.5982338190078735
1.117863655090332,0.6855728030204773,0.43229085206985474,0.5771520733833313,0.4285714285714286,2.5218985080718994,0.7364389896392822
0.6267735958099365,1.001021146774292,-0.37424755096435547,0.6496136784553528,0.5714285714285714,2.4134225845336914,0.6986477971076965
0.8521763682365417,0.600734531879425,0.2514418363571167,0.4734089970588684,0.47619047619047616,2.3432321548461914,0.601252019405365
0.7147566676139832,0.5569288730621338,0.15782779455184937,0.4138614237308502,0.5714285714285714,2.7939677238464355,0.5716843008995056
0.731735110282898,1.0402544736862183,-0.3085193634033203,0.743160605430603,0.5238095238095238,2.483050584793091,0.8091087937355042
0.7179313898086548,1.1536941528320312,-0.43576276302337646,0.724191427230835,0.5476190476190477,2.4972026348114014,0.7593449950218201
0.5251619815826416,1.0368802547454834,-0.5117182731628418,0.6881643533706665,0.5952380952380952,2.5854218006134033,0.7646244764328003
0.8165270090103149,0.5442501306533813,0.2722768783569336,0.4202292263507843,0.47619047619047616,2.609495162963867,0.5575923919677734
0.6237313747406006,1.096495509147644,-0.47276413440704346,0.6809647083282471,0.6190476190476191,2.4076144695281982,0.7230595946311951
0.7482261061668396,0.8887621164321899,-0.14053601026535034,0.5453755855560303,0.30952380952380953,2.493257761001587,0.6279534697532654
1.0411627292633057,0.6024697422981262,0.43869298696517944,0.45786499977111816,0.45238095238095233,2.5938022136688232,0.5623303055763245
1.7102035284042358,1.0194529294967651,0.6907505989074707,0.8827847242355347,0.5,3.1403229236602783,0.9388537406921387
1.1849063634872437,1.565138339996338,-0.38023197650909424,0.8681986331939697,0.5476190476190477,3.2943899631500244,0.9162505865097046
1.1607038974761963,1.3117660284042358,-0.15106213092803955,0.8644428849220276,0.5238095238095238,2.864325523376465,0.927047610282898
0.950503408908844,1.0674630403518677,-0.11695963144302368,0.7676522135734558,0.5476190476190477,3.410888195037842,0.8987303376197815
0.8724501729011536,1.1647369861602783,-0.29228681325912476,0.756578803062439,0.7142857142857143,2.789166212081909,0.8754296898841858
0.6438955664634705,1.6994259357452393,-1.0555303692817688,0.9271593689918518,0.6666666666666667,2.3972327709198,0.9891209602355957
1.1031789779663086,1.3425366878509521,-0.23935770988464355,0.7520596981048584,0.5476190476190477,2.765062093734741,0.8233057856559753
1.25372314453125,1.1325006484985352,0.12122249603271484,0.7576077580451965,0.47619047619047616,2.6215503215789795,0.8633227944374084
0.7566060423851013,1.2058167457580566,-0.4492107033729553,0.726587176322937,0.38095238095238093,2.6864125728607178,0.8231559991836548
1.0309937000274658,1.0551598072052002,-0.024166107177734375,0.5630750060081482,0.5714285714285714,2.4376697540283203,0.6439094543457031
1.0695111751556396,0.9202004075050354,0.14931076765060425,0.6296693682670593,0.5,2.8063108921051025,0.7554231286048889
1.1674106121063232,1.154667854309082,0.012742757797241211,0.794012188911438,0.5476190476190477,2.6965181827545166,0.8781951069831848
1.2025389671325684,1.1218575239181519,0.0806814432144165,0.7690325379371643,0.5,3.057499885559082,0.8568076491355896
1.062564492225647,1.0949442386627197,-0.032379746437072754,0.68730628490448,0.5,2.620804786682129,0.798542320728302
1.2136483192443848,1.2889009714126587,-0.07525265216827393,0.8158552646636963,0.4285714285714286,2.79703688621521,0.8775175213813782
1.4228780269622803,1.0215458869934082,0.40133213996887207,0.622421145439148,0.6428571428571428,2.6037518978118896,0.6906331181526184
0.9888508915901184,1.3160358667373657,-0.3271849751472473,0.7549347281455994,0.6190476190476191,2.6619858741760254,0.8639335632324219
1.4031996726989746,1.0995129346847534,0.3036867380142212,0.7244823575019836,0.5714285714285714,2.513902425765991,0.8669450879096985
1.3777185678482056,1.0077147483825684,0.3700038194656372,0.8005445003509521,0.5476190476190477,2.942115306854248,0.8675426244735718
1.204877257347107,1.166874885559082,0.0380023717880249,0.7975612878799438,0.5952380952380952,2.283839225769043,0.9013544321060181
0.6539875268936157,1.3808872699737549,-0.7268997430801392,0.8585058450698853,0.6190476190476191,2.5916907787323,0.9650648832321167
1.3716779947280884,1.1091068983078003,0.2625710964202881,0.7755939364433289,0.47619047619047616,2.399256944656372,0.9250690340995789
1.2012923955917358,1.1328339576721191,0.0684584379196167,0.8332244753837585,0.47619047619047616,2.409085988998413,0.9390326142311096
1.4750936031341553,0.6734617948532104,0.8016318082809448,0.6335234642028809,0.4285714285714286,3.0813560485839844,0.7570517659187317
1.3292969465255737,0.8981153964996338,0.43118155002593994,0.693293035030365,0.47619047619047616,2.304370164871216,0.8020555377006531
1.311697006225586,1.3383604288101196,-0.02666342258453369,0.7633309960365295,0.5,2.6517810821533203,0.895200788974762
1.400436282157898,0.7779448628425598,0.6224914193153381,0.7264990210533142,0.38095238095238093,2.3422207832336426,0.8916119337081909
1.0765931606292725,1.2209477424621582,-0.14435458183288574,0.7192366719245911,0.5952380952380952,2.497936487197876,0.8322165608406067
1.2221028804779053,1.1447843313217163,0.07731854915618896,0.7789449095726013,0.40476190476190477,2.4625582695007324,0.8623062372207642
1.0912507772445679,1.156654953956604,-0.06540417671203613,0.8345162868499756,0.4285714285714286,2.54880428314209,0.9640135765075684
1.2410987615585327,1.0125858783721924,0.22851288318634033,0.6911880373954773,0.47619047619047616,2.808851480484009,0.7870951890945435
1.1194543838500977,1.0684471130371094,0.05100727081298828,0.723950207233429,0.5,2.597043752670288,0.8738613724708557
0.9904261827468872,1.0579599142074585,-0.06753373146057129,0.7209315896034241,0.6428571428571428,2.515164852142334,0.8309752941131592
0.7894817590713501,1.2685497999191284,-0.4790680408477783,0.8057634830474854,0.47619047619047616,2.3298580646514893,0.9306868314743042
0.8741313815116882,1.147234559059143,-0.27310317754745483,0.7845008373260498,0.5476190476190477,3.0334062576293945,0.8768669962882996
0.8833748698234558,0.8900038599967957,-0.006628990173339844,0.622358500957489,0.6904761904761905,2.8546385765075684,0.7615110278129578
0.826871931552887,0.7088056206703186,0.11806631088256836,0.5455493927001953,0.45238095238095233,2.644472122192383,0.6768249273300171
0.8989469408988953,0.8629944920539856,0.03595244884490967,0.5147626996040344,0.47619047619047616,2.178088903427124,0.6955316066741943
0.6395984888076782,0.820235013961792,-0.18063652515411377,0.6276220679283142,0.6666666666666667,2.3497731685638428,0.7608810663223267
0.8000372648239136,0.7667630910873413,0.033274173736572266,0.5901052355766296,0.5,2.676365613937378,0.7543156743049622
0.8335298895835876,1.0129437446594238,-0.17941385507583618,0.6704385876655579,0.5238095238095238,2.639256477355957,0.8007151484489441
0.9004215002059937,0.6464705467224121,0.25395095348358154,0.5415570735931396,0.47619047619047616,2.8207952976226807,0.6993613839149475
0.5459604859352112,0.7703860402107239,-0.2244255542755127,0.5117114782333374,0.5238095238095238,2.4753901958465576,0.6039366126060486
0.754209578037262,0.5239258408546448,0.2302837371826172,0.4057885706424713,0.5714285714285714,2.469866991043091,0.567903459072113
0.7413192987442017,0.6987603306770325,0.04255896806716919,0.5184328556060791,0.5238095238095238,2.137098789215088,0.6330855488777161
0.7580927014350891,0.7129891514778137,0.04510354995727539,0.4648624360561371,0.5476190476190477,2.76235294342041,0.5953168869018555
0.6812223792076111,0.8992865681648254,-0.21806418895721436,0.5765422582626343,0.5476190476190477,2.476729154586792,0.6735695600509644
0.827498733997345,0.6750621199607849,0.15243661403656006,0.4721560478210449,0.5476190476190477,2.4455552101135254,0.5644732713699341
0.8251092433929443,0.7553835511207581,0.06972569227218628,0.49615412950515747,0.5,2.5397095680236816,0.6160071492195129
0.763410747051239,0.7485305070877075,0.014880239963531494,0.5601502656936646,0.5,2.117392063140869,0.6571652889251709
0.87433922290802,0.8639609813690186,0.010378241539001465,0.5840914845466614,0.40476190476190477,2.4001686573028564,0.6696158051490784
0.7089606523513794,0.8135141730308533,-0.10455352067947388,0.6166648268699646,0.6190476190476191,2.492915153503418,0.7100865840911865
0.6765191555023193,0.6994998455047607,-0.022980690002441406,0.38747790455818176,0.5476190476190477,2.514094352722168,0.4966496229171753
0.5857700705528259,0.9061174988746643,-0.3203474283218384,0.6193345189094543,0.5714285714285714,2.5631494522094727,0.7226970195770264
0.6831342577934265,0.6700565814971924,0.01307767629623413,0.492593914270401,0.5,2.0431578159332275,0.5845054984092712
0.6932204365730286,0.8335236310958862,-0.14030319452285767,0.5587272644042969,0.40476190476190477,2.97967791557312,0.6492956876754761
0.6495215892791748,0.6635388731956482,-0.014017283916473389,0.46719080209732056,0.6190476190476191,2.69332218170166,0.5582920908927917
0.8297876715660095,0.7864941358566284,0.043293535709381104,0.594290018081665,0.5,2.57466983795166,0.6792872548103333
0.7946527004241943,0.7149099111557007,0.07974278926849365,0.5233259797096252,0.5714285714285714,2.5658092498779297,0.6507439613342285
0.7441276907920837,0.5784680843353271,0.1656596064567566,0.483686238527298,0.5476190476190477,2.3950915336608887,0.5748316049575806
0.5782711505889893,0.7001850008964539,-0.1219138503074646,0.5432103872299194,0.5238095238095238,2.7930281162261963,0.6493635177612305
0.9985186457633972,0.5910139083862305,0.40750473737716675,0.4494191110134125,0.47619047619047616,2.406567335128784,0.5626286268234253
0.7111624479293823,0.7280863523483276,-0.016923904418945312,0.49351778626441956,0.45238095238095233,2.112969398498535,0.5810220241546631
0.957109272480011,0.6498502492904663,0.3072590231895447,0.45870766043663025,0.47619047619047616,2.3163392543792725,0.5426222681999207
0.6404291391372681,0.8513427376747131,-0.21091359853744507,0.5322391986846924,0.45238095238095233,2.4248440265655518,0.6017574667930603
0.9029432535171509,0.6247586011886597,0.2781846523284912,0.5603506565093994,0.5238095238095238,3.1214563846588135,0.697933554649353
0.8448936343193054,0.72829270362854,0.11660093069076538,0.5193814635276794,0.40476190476190477,2.5948948860168457,0.6180057525634766
0.745683491230011,0.8310723900794983,-0.0853888988494873,0.683128297328949,0.5714285714285714,3.1623494625091553,0.7624141573905945
0.7726854681968689,0.734695553779602,0.037989914417266846,0.5438767671585083,0.45238095238095233,2.9345929622650146,0.6133931279182434
0.790058434009552,0.6368223428726196,0.15323609113693237,0.6143342852592468,0.40476190476190477,2.765813112258911,0.6964205503463745
0.7200471758842468,0.9345191121101379,-0.2144719362258911,0.7277805209159851,0.6190476190476191,2.2828376293182373,0.8063586354255676
0.9217225909233093,0.700001060962677,0.22172152996063232,0.5733230113983154,0.4285714285714286,2.749326705932617,0.6590340733528137
0.7920547723770142,0.652066707611084,0.13998806476593018,0.49303412437438965,0.45238095238095233,2.6856014728546143,0.6137737035751343
0.6614071726799011,0.9897242784500122,-0.3283171057701111,0.5904545187950134,0.5952380952380952,2.6102185249328613,0.6778329014778137
0.7858351469039917,0.6374356746673584,0.1483994722366333,0.4113503694534302,0.45238095238095233,2.6246907711029053,0.5129794478416443
0.742281973361969,0.7946646809577942,-0.052382707595825195,0.4877343475818634,0.5714285714285714,2.531214952468872,0.5863944888114929
0.7615000009536743,0.9071420431137085,-0.14564204216003418,0.633716881275177,0.6428571428571428,2.59662127494812,0.7028334140777588
0.8746142387390137,0.6403299570083618,0.23428428173065186,0.4545844793319702,0.5476190476190477,2.8857626914978027,0.5643054842948914
0.8126059174537659,0.5360793471336365,0.2765265703201294,0.5181382298469543,0.33333333333333337,2.401404619216919,0.6145141124725342
0.9471479654312134,0.7778831720352173,0.1692647933959961,0.5159094333648682,0.40476190476190477,2.8174777030944824,0.6007201075553894
0.8074843883514404,0.9886546730995178,-0.1811702847480774,0.6249415874481201,0.5,2.9339945316314697,0.6816797852516174
0.8143746852874756,0.7065699696540833,0.10780471563339233,0.42123928666114807,0.47619047619047616,2.8680741786956787,0.5492237210273743
0.7644555568695068,0.8201700448989868,-0.05571448802947998,0.6442928314208984,0.5238095238095238,2.408266305923462,0.7425038814544678
1.004492998123169,0.7159968614578247,0.28849613666534424,0.5004044771194458,0.4285714285714286,2.4323813915252686,0.5929386019706726
0.6302044987678528,1.0759413242340088,-0.445736825466156,0.6445169448852539,0.5238095238095238,2.6116416454315186,0.7257961630821228
0.82502281665802,0.9370710849761963,-0.11204826831817627,0.5531213879585266,0.4285714285714286,2.6251609325408936,0.6425368785858154
0.7836268544197083,0.6958702206611633,0.08775663375854492,0.6944266557693481,0.5476190476190477,2.5888490676879883,0.7703264951705933
0.8365925550460815,1.0374438762664795,-0.20085132122039795,0.6092352271080017,0.5476190476190477,2.9203548431396484,0.6740014553070068
0.7738219499588013,0.885293185710907,-0.11147123575210571,0.5677411556243896,0.5476190476190477,2.90447735786438,0.6651145219802856
0.8252093195915222,0.8770998120307922,-0.05189049243927002,0.481487900018692,0.40476190476190477,2.427013635635376,0.5910707712173462
0.6510342359542847,0.904613196849823,-0.25357896089553833,0.5716408491134644,0.5238095238095238,2.6379377841949463,0.655482292175293
0.7748867869377136,1.0298386812210083,-0.2549518942832947,0.6479651927947998,0.5476190476190477,2.7160544395446777,0.7372753024101257
1.2224591970443726,0.5832135677337646,0.6392456293106079,0.4326649606227875,0.4285714285714286,2.271416664123535,0.5358353853225708
0.9456648826599121,0.7401857972145081,0.20547908544540405,0.49703627824783325,0.4285714285714286,2.8091981410980225,0.5955674052238464
0.9044358730316162,1.021718144416809,-0.11728227138519287,0.6629915237426758,0.45238095238095233,2.3621509075164795,0.7436949014663696
0.8285662531852722,0.8684009313583374,-0.039834678173065186,0.5467783212661743,0.4285714285714286,2.54579758644104,0.6373556852340698
0.8673191666603088,0.7969092726707458,0.07040989398956299,0.43304285407066345,0.33333333333333337,2.535841941833496,0.5550491213798523
0.8626840710639954,1.0515271425247192,-0.18884307146072388,0.6696995496749878,0.3571428571428571,2.4827356338500977,0.7615218758583069
0.9211490154266357,0.6215127110481262,0.2996363043785095,0.4263116419315338,0.47619047619047616,2.8458402156829834,0.5159724950790405
0.8292186260223389,0.8581900596618652,-0.028971433639526367,0.5036255717277527,0.5238095238095238,2.6862361431121826,0.587113082408905
0.9882085919380188,0.7178571820259094,0.2703514099121094,0.48088330030441284,0.5,2.831615686416626,0.5921613574028015
0.5882556438446045,0.9098464846611023,-0.3215908408164978,0.5827078223228455,0.47619047619047616,2.5494866371154785,0.666352391242981
0.9286494255065918,0.972795307636261,-0.04414588212966919,0.5541383624076843,0.5,2.9443750381469727,0.6397420763969421
1.0544731616973877,0.5904300212860107,0.46404314041137695,0.3381768465042114,0.45238095238095233,2.6169164180755615,0.42660436034202576
0.6363983154296875,0.9574075937271118,-0.3210092782974243,0.6438983082771301,0.4285714285714286,2.678072690963745,0.7476959824562073
0.6508575677871704,0.8098543882369995,-0.1589968204498291,0.5319943428039551,0.6190476190476191,2.7127437591552734,0.6431086659431458
0.9168323278427124,0.9579498767852783,-0.04111754894256592,0.538689136505127,0.47619047619047616,2.5588510036468506,0.6700541973114014
0.9454433917999268,0.7207970023155212,0.22464638948440552,0.37158697843551636,0.4285714285714286,3.035686492919922,0.5092523097991943
0.864652693271637,0.5112214088439941,0.3534312844276428,0.4496959149837494,0.40476190476190477,2.545361280441284,0.5586099028587341
0.9601332545280457,0.7302230000495911,0.2299102544784546,0.5168788433074951,0.40476190476190477,2.7526893615722656,0.6225509643554688
0.615512490272522,1.0777182579040527,-0.46220576763153076,0.6719130277633667,0.5238095238095238,3.139275312423706,0.7653977870941162
0.8789349794387817,0.6517745852470398,0.22716039419174194,0.4041999876499176,0.3571428571428571,2.675921678543091,0.5234906673431396
0.6465137600898743,0.9166982769966125,-0.2701845169067383,0.5904200673103333,0.5,2.8673081398010254,0.6794296503067017
0.7237455248832703,0.9563182592391968,-0.2325727343559265,0.5736559629440308,0.5238095238095238,2.7308552265167236,0.6555681228637695
0.6295303702354431,0.7224059700965881,-0.09287559986114502,0.4492326080799103,0.45238095238095233,2.096116304397583,0.5705204606056213
0.9036350846290588,0.7221366763114929,0.18149840831756592,0.5254358649253845,0.45238095238095233,2.0301098823547363,0.6067480444908142
0.5452097058296204,1.0339189767837524,-0.4887092709541321,0.5612872838973999,0.47619047619047616,2.563690185546875,0.6568752527236938
1.2359226942062378,0.6867235898971558,0.549199104309082,0.5175986289978027,0.5238095238095238,2.8057901859283447,0.6408684849739075
0.8689600825309753,0.6708803772926331,0.19807970523834229,0.5414242744445801,0.47619047619047616,2.626352310180664,0.6613978147506714
0.5974906086921692,0.7900063991546631,-0.1925157904624939,0.47529080510139465,0.40476190476190477,2.9195661544799805,0.5792964100837708
0.973903477191925,0.7138248682022095,0.2600786089897156,0.459916889667511,0.5238095238095238,2.3175384998321533,0.5638893842697144
0.7652828097343445,0.9915612936019897,-0.22627848386764526,0.6689296364784241,0.5952380952380952,2.5066444873809814,0.7757431864738464
0.7873543500900269,0.6232331991195679,0.16412115097045898,0.3444552719593048,0.40476190476190477,2.8587920665740967,0.45891502499580383
0.6870701909065247,0.9057040810585022,-0.21863389015197754,0.6077823638916016,0.5714285714285714,2.9004123210906982,0.7164573073387146
0.883245050907135,0.8959919214248657,-0.012746870517730713,0.6444755792617798,0.47619047619047616,2.8428330421447754,0.7482273578643799
0.8189091086387634,0.8467516303062439,-0.02784252166748047,0.6123202443122864,0.45238095238095233,2.1235849857330322,0.7057744860649109
0.6703349947929382,0.8193637728691101,-0.14902877807617188,0.5844486355781555,0.5476190476190477,2.66452693939209,0.6815229654312134
0.8354347944259644,0.7230536937713623,0.11238110065460205,0.5265529751777649,0.45238095238095233,2.2609996795654297,0.6322405934333801
0.8708167672157288,0.8707486987113953,6.80685043334961e-05,0.6030035018920898,0.3571428571428571,2.5718510150909424,0.683532178401947
0.5223538875579834,0.8914469480514526,-0.36909306049346924,0.5595113635063171,0.6428571428571428,2.7669036388397217,0.662397563457489
1.0011993646621704,0.8475297093391418,0.15366965532302856,0.5769447684288025,0.26190476190476186,2.12772798538208,0.700793445110321
0.7737711668014526,1.0215396881103516,-0.24776852130889893,0.7436733841896057,0.5714285714285714,2.615924119949341,0.8303026556968689
0.8996604084968567,0.8229668140411377,0.076693594455719,0.6086959838867188,0.5714285714285714,2.3252100944519043,0.6938926577568054
0.85459303855896,0.5339415073394775,0.3206515312194824,0.43538156151771545,0.5476190476190477,2.958338499069214,0.5402429103851318
0.8764482736587524,0.836896538734436,0.039551734924316406,0.6080368161201477,0.5,2.270909070968628,0.7101168036460876
0.7774432301521301,0.8436957001686096,-0.06625247001647949,0.5479677319526672,0.45238095238095233,2.7031383514404297,0.659196138381958
0.7935087084770203,0.9203292727470398,-0.12682056427001953,0.6142454147338867,0.5238095238095238,2.907860517501831,0.7045311331748962
0.5700842142105103,0.8168179392814636,-0.24673372507095337,0.6000784635543823,0.45238095238095233,2.590643882751465,0.7195131778717041
0.7049762606620789,0.8430606722831726,-0.13808441162109375,0.5988576412200928,0.5238095238095238,2.6230409145355225,0.6945868134498596
0.5704493522644043,0.833670973777771,-0.2632216215133667,0.5229007601737976,0.5238095238095238,2.4100444316864014,0.6172460913658142
0.78099524974823,0.7162073254585266,0.06478792428970337,0.4502272605895996,0.40476190476190477,2.825188636779785,0.5569103360176086
0.7747405767440796,0.9842655062675476,-0.20952492952346802,0.6600370407104492,0.47619047619047616,2.1935946941375732,0.756279706954956
0.9667466282844543,0.634649932384491,0.3320966958999634,0.4376524090766907,0.47619047619047616,2.797595739364624,0.5587179064750671
0.8592363595962524,0.812919020652771,0.046317338943481445,0.6085453033447266,0.47619047619047616,2.5912139415740967,0.7046860456466675
0.742181658744812,1.0233631134033203,-0.2811814546585083,0.662451982498169,0.6190476190476191,2.574052572250366,0.7745956182479858
0.9670004844665527,0.7756684422492981,0.19133204221725464,0.5463511943817139,0.26190476190476186,2.0634729862213135,0.6282030344009399
0.7333937883377075,0.8802005648612976,-0.1468067765235901,0.6389589309692383,0.5952380952380952,2.5217676162719727,0.7235376238822937
0.8329665660858154,0.7816619277000427,0.051304638385772705,0.47031283378601074,0.5,2.4369001388549805,0.5806624889373779
0.7134849429130554,0.9792763590812683,-0.2657914161682129,0.6861729025840759,0.5,2.3782033920288086,0.8035134077072144
0.8914399147033691,0.7957441210746765,0.09569579362869263,0.6128861904144287,0.6428571428571428,2.5753285884857178,0.6997048854827881
0.6972635388374329,0.6427574157714844,0.054506123065948486,0.45667997002601624,0.5,2.5730254650115967,0.518916130065918
0.6515924334526062,0.9010006785392761,-0.24940824508666992,0.6578121185302734,0.6190476190476191,2.64315128326416,0.7929142713546753
0.5486054420471191,0.973347008228302,-0.42474156618118286,0.7077432870864868,0.47619047619047616,2.2890865802764893,0.8109961152076721
0.8021165728569031,0.6641184687614441,0.13799810409545898,0.45293381810188293,0.47619047619047616,2.9652299880981445,0.5542687177658081
0.9438180923461914,0.8589273691177368,0.08489072322845459,0.5413650274276733,0.5,3.2373239994049072,0.6477864384651184
0.687493085861206,0.6916832327842712,-0.0041901469230651855,0.5042517781257629,0.5952380952380952,2.7374463081359863,0.6406022906303406
0.8283303380012512,0.8571234941482544,-0.028793156147003174,0.6118186116218567,0.5238095238095238,2.989304780960083,0.6782588362693787
0.7751177549362183,0.9416499733924866,-0.1665322184562683,0.6122208833694458,0.5714285714285714,2.6407477855682373,0.7212565541267395
0.6169196963310242,1.0766339302062988,-0.45971423387527466,0.6921068429946899,0.4285714285714286,2.3751399517059326,0.7870110273361206
0.7787565588951111,0.8477069735527039,-0.06895041465759277,0.6119796633720398,0.47619047619047616,2.6258883476257324,0.729982316493988
0.6804524064064026,0.7829560041427612,-0.10250359773635864,0.4279746413230896,0.45238095238095233,2.6325879096984863,0.49349310994148254
0.7755175232887268,0.7405138611793518,0.035003662109375,0.5449122190475464,0.38095238095238093,3.002004861831665,0.63746577501297
0.8394547700881958,0.5873249769210815,0.25212979316711426,0.46333539485931396,0.6190476190476191,2.8978257179260254,0.6136955618858337
0.8208032250404358,0.7780033349990845,0.04279989004135132,0.5692635178565979,0.40476190476190477,2.852095603942871,0.705453097820282
0.9426518082618713,0.5467357635498047,0.39591604471206665,0.4177633225917816,0.47619047619047616,2.7579452991485596,0.5259672999382019
0.7813766598701477,0.7865992188453674,-0.0052225589752197266,0.5533098578453064,0.4285714285714286,2.366143226623535,0.6075946688652039
0.8191329836845398,0.7989357709884644,0.02019721269607544,0.6969102025032043,0.47619047619047616,2.7053346633911133,0.7816921472549438
0.750205397605896,0.7727416157722473,-0.02253621816635132,0.5534930229187012,0.5,2.2660233974456787,0.6489348411560059
0.7381604313850403,0.7092759013175964,0.028884530067443848,0.5718714594841003,0.5476190476190477,2.47908353805542,0.6799565553665161
0.6298319101333618,0.6981080174446106,-0.06827610731124878,0.5672762393951416,0.40476190476190477,2.6235110759735107,0.7081047892570496
0.6829643845558167,0.7627905011177063,-0.07982611656188965,0.6405064463615417,0.6190476190476191,2.389704465866089,0.7002367377281189
0.7054267525672913,0.6679418683052063,0.03748488426208496,0.5337878465652466,0.45238095238095233,2.533019781112671,0.6872088313102722
0.553267240524292,0.7694647908210754,-0.21619755029678345,0.5480212569236755,0.6428571428571428,2.6169281005859375,0.6618200540542603
0.7889832258224487,0.6853691339492798,0.10361409187316895,0.5103039741516113,0.6190476190476191,2.817547082901001,0.6249608993530273
0.572501540184021,0.7582594156265259,-0.18575787544250488,0.5309391021728516,0.6190476190476191,2.815387487411499,0.6312904357910156
0.5847904086112976,0.8440324068069458,-0.2592419981956482,0.6161003112792969,0.5476190476190477,2.5911142826080322,0.7209497690200806
0.6656874418258667,0.8637981414794922,-0.1981106996536255,0.6178601980209351,0.47619047619047616,2.442443370819092,0.6959753632545471
0.6047699451446533,0.7371839880943298,-0.1324140429496765,0.5546025037765503,0.5238095238095238,2.475403070449829,0.6520900726318359
0.6207664012908936,0.6637617945671082,-0.0429953932762146,0.5462595820426941,0.47619047619047616,3.198010206222534,0.653010368347168
0.6450706720352173,0.5532124042510986,0.09185826778411865,0.42079535126686096,0.5,3.295809745788574,0.5214587450027466
0.647171676158905,0.6957205533981323,-0.048548877239227295,0.5631449818611145,0.3571428571428571,3.137798309326172,0.642753541469574
0.9042296409606934,0.6915544867515564,0.21267515420913696,0.555185079574585,0.40476190476190477,2.624124765396118,0.6813656091690063
0.8323354125022888,0.5869046449661255,0.24543076753616333,0.48819291591644287,0.6190476190476191,2.6669890880584717,0.5963259935379028
0.6326829791069031,0.5854470133781433,0.047235965728759766,0.41332361102104187,0.5714285714285714,2.5772669315338135,0.5254479646682739
0.7798529267311096,0.5580871105194092,0.22176581621170044,0.4475039839744568,0.47619047619047616,2.905186176300049,0.5711725950241089
1.2116135358810425,1.933683156967163,-0.7220696210861206,0.898435115814209,0.47619047619047616,2.9181089401245117,0.947604775428772
1.2701842784881592,1.5675232410430908,-0.29733896255493164,0.8306613564491272,0.5952380952380952,2.856973171234131,0.9070344567298889
1.5747123956680298,1.2306370735168457,0.3440753221511841,0.8784900307655334,0.5476190476190477,2.967919111251831,0.934137225151062
1.5359997749328613,1.9666626453399658,-0.4306628704071045,0.9148203730583191,0.47619047619047616,2.9315555095672607,0.9892430305480957
1.4484139680862427,1.5099433660507202,-0.06152939796447754,0.853270947933197,0.6190476190476191,2.4520981311798096,0.9269856214523315
1.4512016773223877,1.3846619129180908,0.06653976440429688,0.9262675046920776,0.5238095238095238,2.7378599643707275,0.9918707013130188
1.2814453840255737,1.5040634870529175,-0.22261810302734375,0.8446208238601685,0.45238095238095233,2.538066864013672,0.9162334203720093
1.3738616704940796,1.2127889394760132,0.1610727310180664,0.7837041020393372,0.6190476190476191,2.762606143951416,0.8794291615486145
1.4161516427993774,1.2471256256103516,0.16902601718902588,0.807532548904419,0.40476190476190477,2.5419301986694336,0.9017177820205688
1.1831903457641602,1.3948262929916382,-0.21163594722747803,0.7359554767608643,0.45238095238095233,2.396787405014038,0.8548437356948853
0.9327186346054077,1.5388306379318237,-0.606112003326416,0.8728430867195129,0.5238095238095238,2.9180612564086914,0.9570235013961792
1.2696194648742676,1.2762211561203003,-0.006601691246032715,0.8243654370307922,0.5238095238095238,3.125586748123169,0.9125235080718994
1.1746187210083008,1.1741480827331543,0.0004706382751464844,0.7602237462997437,0.6190476190476191,2.826645851135254,0.876226544380188
0.7965447902679443,1.3234236240386963,-0.526878833770752,0.700150728225708,0.5238095238095238,2.5634474754333496,0.8437022566795349
1.0784696340560913,1.2444053888320923,-0.16593575477600098,0.8205212354660034,0.5238095238095238,2.933486223220825,0.9051966667175293
1.0701849460601807,1.1214714050292969,-0.05128645896911621,0.7443119287490845,0.5,3.2919416427612305,0.830834150314331
0.9428597092628479,1.1109920740127563,-0.16813236474990845,0.7180489301681519,0.5476190476190477,2.865267753601074,0.8142103552818298
1.0716187953948975,1.0116735696792603,0.05994522571563721,0.6660397052764893,0.4285714285714286,3.08145809173584,0.770597517490387
1.1532719135284424,1.1732488870620728,-0.01997697353363037,0.8261474370956421,0.5238095238095238,2.5121071338653564,0.8766590356826782
1.194087266921997,1.0467020273208618,0.14738523960113525,0.761123538017273,0.45238095238095233,2.7067508697509766,0.8322194218635559
1.173112154006958,0.8372555375099182,0.3358566164970398,0.7287763953208923,0.47619047619047616,2.6474008560180664,0.7932367920875549
1.1601160764694214,1.1801090240478516,-0.019992947578430176,0.7495754957199097,0.47619047619047616,2.5450544357299805,0.8165952563285828
0.9471899271011353,1.3743690252304077,-0.42717909812927246,0.7710676789283752,0.5476190476190477,2.892712354660034,0.8449106812477112
0.893151044845581,1.154016137123108,-0.26086509227752686,0.8484780192375183,0.5476190476190477,3.0177972316741943,0.8903360962867737
0.9867589473724365,1.2560325860977173,-0.26927363872528076,0.8689332008361816,0.4285714285714286,3.1228041648864746,0.9034722447395325
1.006724238395691,1.0305110216140747,-0.02378678321838379,0.7603123188018799,0.5,2.77789568901062,0.8273680806159973
1.1365612745285034,0.867281436920166,0.2692798376083374,0.7463870644569397,0.5714285714285714,2.6943442821502686,0.8065577149391174
1.072955846786499,0.780741274356842,0.292214572429657,0.7305107712745667,0.5238095238095238,2.323427200317383,0.7962876558303833
1.0743268728256226,1.2379319667816162,-0.16360509395599365,0.8283569812774658,0.5714285714285714,2.363605260848999,0.8939116597175598
0.9453539848327637,1.209421992301941,-0.26406800746917725,0.8069729208946228,0.5238095238095238,2.754591941833496,0.8853496313095093
1.1014986038208008,1.0393308401107788,0.06216776371002197,0.733134925365448,0.5476190476190477,2.8145787715911865,0.7989601492881775
0.9910661578178406,0.9734041094779968,0.01766204833984375,0.6978974938392639,0.38095238095238093,2.722144365310669,0.7931836247444153
0.7718402743339539,1.0195698738098145,-0.2477295994758606,0.7245415449142456,0.47619047619047616,2.7032456398010254,0.8055514097213745
1.0635924339294434,1.0173019170761108,0.04629051685333252,0.6553670167922974,0.5,2.2842159271240234,0.7317143678665161
0.9575338363647461,0.6837450861930847,0.2737887501716614,0.5764390826225281,0.45238095238095233,2.588820219039917,0.6617131233215332
0.9521199464797974,0.7862316370010376,0.16588830947875977,0.6154108047485352,0.45238095238095233,2.989192008972168,0.6861173510551453
0.8025382161140442,0.6836725473403931,0.11886566877365112,0.4770872890949249,0.4285714285714286,3.2991843223571777,0.5566746592521667
0.7630614042282104,0.7500129342079163,0.01304847002029419,0.6007695198059082,0.5714285714285714,2.9908077716827393,0.6688234806060791
1.0224454402923584,0.599722683429718,0.4227227568626404,0.4694550037384033,0.45238095238095233,2.319498300552368,0.5663918852806091
0.5838832259178162,0.9343212246894836,-0.3504379987716675,0.6803826093673706,0.5238095238095238,2.7349536418914795,0.7458549737930298
0.6668521761894226,0.9587823748588562,-0.2919301986694336,0.7611664533615112,0.5714285714285714,2.905482769012451,0.834410548210144
0.7619879245758057,0.822303831577301,-0.06031590700149536,0.8058083653450012,0.5238095238095238,2.8632848262786865,0.8601983189582825
0.7629379630088806,0.803750216960907,-0.04081225395202637,0.6246765851974487,0.3571428571428571,3.066584587097168,0.7547972798347473
1.029094934463501,0.542426586151123,0.48666834831237793,0.5671738386154175,0.5,2.5989174842834473,0.6855374574661255
0.784723699092865,0.8478034138679504,-0.06307971477508545,0.5567079782485962,0.45238095238095233,2.389373302459717,0.6758143901824951
0.6490191221237183,0.9155813455581665,-0.26656222343444824,0.6203594207763672,0.45238095238095233,3.0451154708862305,0.7256581783294678
0.9688462018966675,0.7701738476753235,0.198672354221344,0.5650498270988464,0.5476190476190477,2.360384941101074,0.6998946666717529
0.672881007194519,0.8862021565437317,-0.21332114934921265,0.6872338056564331,0.6190476190476191,2.855302095413208,0.7875925302505493
0.7143394351005554,0.9526870250701904,-0.238347589969635,0.6467552185058594,0.45238095238095233,2.6434154510498047,0.7230930924415588
0.982999324798584,0.6417482495307922,0.34125107526779175,0.5947073698043823,0.40476190476190477,2.7137556076049805,0.7369202971458435
0.687972903251648,0.5475744009017944,0.14039850234985352,0.548058032989502,0.5238095238095238,2.7873470783233643,0.6362707018852234
0.6976531744003296,0.8209250569343567,-0.1232718825340271,0.6870148777961731,0.5238095238095238,2.6318845748901367,0.7955848574638367
0.6618016958236694,0.6727689504623413,-0.010967254638671875,0.5973801016807556,0.45238095238095233,2.891472339630127,0.6789694428443909
0.5728896856307983,0.6203172206878662,-0.04742753505706787,0.4514380395412445,0.5952380952380952,2.7456631660461426,0.5615914463996887
0.6603085994720459,0.7289087772369385,-0.06860017776489258,0.6132338643074036,0.5952380952380952,2.926560163497925,0.7414249777793884
0.48875102400779724,0.9208113551139832,-0.4320603311061859,0.7009337544441223,0.47619047619047616,2.48199725151062,0.7881507277488708
0.9282400012016296,0.4838654100894928,0.44437459111213684,0.4911472797393799,0.38095238095238093,2.7994062900543213,0.6072952151298523
0.7317060828208923,0.6747678518295288,0.056938230991363525,0.4967835545539856,0.4285714285714286,2.4590086936950684,0.5965496897697449
0.7134320735931396,0.7444315552711487,-0.030999481678009033,0.6806772947311401,0.5714285714285714,2.712972640991211,0.7691777348518372
0.6586918234825134,0.740064263343811,-0.08137243986129761,0.595513641834259,0.5952380952380952,1.9445821046829224,0.71268630027771
0.5983883142471313,0.705091118812561,-0.10670280456542969,0.5063009858131409,0.5952380952380952,2.4460737705230713,0.6131071448326111
0.7826591730117798,0.7483955025672913,0.034263670444488525,0.6513881683349609,0.40476190476190477,2.96024227142334,0.7518227100372314
0.6670824289321899,0.7512523531913757,-0.08416992425918579,0.5875619649887085,0.5714285714285714,2.949958086013794,0.7130544781684875
0.6306895613670349,0.7527838349342346,-0.12209427356719971,0.5385266542434692,0.45238095238095233,2.5153908729553223,0.6555531024932861
0.9980499148368835,0.5268308520317078,0.4712190628051758,0.42099469900131226,0.5,2.811840534210205,0.5465795993804932
0.47236934304237366,0.6074241399765015,-0.1350547969341278,0.4761509299278259,0.5476190476190477,2.7337961196899414,0.5996026992797852
0.7047366499900818,0.5189341902732849,0.18580245971679688,0.5234693884849548,0.3571428571428571,2.2608120441436768,0.6233417391777039
0.7806255221366882,0.5986742973327637,0.18195122480392456,0.5039157867431641,0.5952380952380952,2.1911611557006836,0.5956582427024841
0.8058537840843201,0.4102555215358734,0.39559826254844666,0.40793758630752563,0.30952380952380953,2.7244958877563477,0.4900241792201996
0.5832802653312683,0.5976595282554626,-0.014379262924194336,0.6104745864868164,0.5476190476190477,2.8689827919006348,0.6962114572525024
0.6470935940742493,0.6278459429740906,0.01924765110015869,0.4480237364768982,0.5,2.9799017906188965,0.5359193682670593
0.5536797046661377,0.5307561755180359,0.022923529148101807,0.48690763115882874,0.5476190476190477,2.550537586212158,0.597503662109375
0.4580601453781128,0.5068783760070801,-0.048818230628967285,0.4674666225910187,0.6666666666666667,2.473507881164551,0.5612935423851013
0.5683488845825195,0.6276828646659851,-0.059333980083465576,0.5644527673721313,0.5952380952380952,2.546830177307129,0.6515410542488098
0.6753352284431458,0.6295140385627747,0.045821189880371094,0.4044860899448395,0.5476190476190477,2.4745066165924072,0.5099623203277588
0.5253905057907104,0.7914134860038757,-0.2660229802131653,0.6490809917449951,0.5714285714285714,2.6641197204589844,0.7232148051261902
0.7340366244316101,0.5774306058883667,0.1566060185432434,0.43752923607826233,0.5,2.7939250469207764,0.5345834493637085
0.5066279768943787,0.6003913283348083,-0.09376335144042969,0.4228256344795227,0.5714285714285714,2.2263917922973633,0.5211010575294495
0.5361394286155701,0.7669524550437927,-0.23081302642822266,0.5051950812339783,0.47619047619047616,2.1786282062530518,0.5997197031974792
0.4857040047645569,0.5822445750236511,-0.09654057025909424,0.36026057600975037,0.5,2.594370126724243,0.4440399706363678
0.7063038349151611,0.7310721278190613,-0.024768292903900146,0.6031562685966492,0.5,2.6171908378601074,0.6899766325950623
0.8680891990661621,0.562368631362915,0.30572056770324707,0.48688462376594543,0.5714285714285714,2.589980363845825,0.5767499208450317
0.36311572790145874,0.7813546657562256,-0.41823893785476685,0.6349914073944092,0.5476190476190477,2.7268176078796387,0.717561662197113
0.7411218881607056,0.5456951260566711,0.19542676210403442,0.4800836443901062,0.5476190476190477,3.051238775253296,0.5782071948051453
0.5021604299545288,0.6775233149528503,-0.17536288499832153,0.5921042561531067,0.5714285714285714,2.9048757553100586,0.6768437623977661
0.7206804156303406,0.3703523278236389,0.35032808780670166,0.2802026867866516,0.5,2.7840776443481445,0.3779934346675873
0.5531760454177856,0.7089836001396179,-0.15580755472183228,0.536665141582489,0.5,2.7379562854766846,0.631081223487854
0.5695780515670776,0.705645740032196,-0.1360676884651184,0.5943508148193359,0.45238095238095233,2.531111478805542,0.6751120686531067
0.7364199757575989,0.6352288722991943,0.10119110345840454,0.5691973567008972,0.5238095238095238,3.062836170196533,0.645557165145874
0.7185194492340088,0.6723239421844482,0.04619550704956055,0.4926433861255646,0.5,2.638148546218872,0.5991284847259521
0.9390481114387512,0.5168701410293579,0.4221779704093933,0.43712812662124634,0.40476190476190477,2.803046226501465,0.527720034122467
0.6391103863716125,0.7366667985916138,-0.09755641222000122,0.4821621775627136,0.5952380952380952,2.9861130714416504,0.5677093267440796
0.4338304400444031,0.7582958936691284,-0.32446545362472534,0.5711157321929932,0.5238095238095238,2.9463021755218506,0.6588056087493896
0.5450160503387451,0.5969979763031006,-0.05198192596435547,0.47517722845077515,0.5714285714285714,2.5412421226501465,0.5546760559082031
0.8295390605926514,0.5823155641555786,0.24722349643707275,0.49789485335350037,0.47619047619047616,2.0248100757598877,0.5934445858001709
0.6521079540252686,0.6934632062911987,-0.041355252265930176,0.5051016211509705,0.47619047619047616,2.6969261169433594,0.586942195892334
0.8018019795417786,0.5210859775543213,0.2807160019874573,0.4387999475002289,0.5238095238095238,2.6505117416381836,0.527214527130127
0.5901471972465515,0.735625147819519,-0.14547795057296753,0.5360010266304016,0.5238095238095238,2.9036495685577393,0.6328152418136597
0.7669950127601624,0.47457820177078247,0.2924168109893799,0.423467755317688,0.3571428571428571,2.771923780441284,0.5006456971168518
0.509538471698761,0.6323668956756592,-0.1228284239768982,0.4989011287689209,0.5,2.607003688812256,0.5792769193649292
0.7538790106773376,0.5542576909065247,0.199621319770813,0.43227678537368774,0.4285714285714286,2.3939998149871826,0.5297473669052124
0.7265951037406921,0.6539444923400879,0.07265061140060425,0.47788527607917786,0.45238095238095233,3.173327684402466,0.576227605342865
0.45912307500839233,0.7204057574272156,-0.26128268241882324,0.5666624903678894,0.5,2.830777883529663,0.6395352482795715
0.6680002808570862,0.7575199604034424,-0.0895196795463562,0.5887439250946045,0.5952380952380952,2.2582855224609375,0.670438826084137
0.6956280469894409,0.5984761118888855,0.09715193510055542,0.521822452545166,0.5,2.1420717239379883,0.5990840196609497
0.44158250093460083,0.7298325896263123,-0.2882500886917114,0.6146270036697388,0.6428571428571428,2.2900359630584717,0.6835520267486572
0.4383626878261566,0.8259709477424622,-0.38760825991630554,0.6357720494270325,0.6190476190476191,2.545943021774292,0.6903411746025085
0.7716662883758545,0.5123926997184753,0.25927358865737915,0.44792109727859497,0.4285714285714286,2.5051727294921875,0.519472062587738
0.8656240701675415,0.3320743143558502,0.5335497558116913,0.28924670815467834,0.5,2.6918365955352783,0.3700154423713684
0.5643080472946167,0.8077630400657654,-0.24345499277114868,0.6493816375732422,0.5476190476190477,2.848942756652832,0.7183583378791809
0.6519603729248047,0.7043462991714478,-0.052385926246643066,0.5273497700691223,0.5238095238095238,2.461862802505493,0.606896698474884
0.84165358543396,0.464824914932251,0.376828670501709,0.4777085781097412,0.3571428571428571,2.225090980529785,0.5785439014434814
0.5727850198745728,0.7538807988166809,-0.18109577894210815,0.5410799980163574,0.47619047619047616,2.5274274349212646,0.6217746138572693
0.7757065892219543,0.41728466749191284,0.3584219217300415,0.35023537278175354,0.4285714285714286,2.587951898574829,0.43687087297439575
0.6432480812072754,0.5356549620628357,0.1075931191444397,0.48223620653152466,0.5238095238095238,2.4978408813476562,0.5706596970558167
0.5667210817337036,0.6832196712493896,-0.11649858951568604,0.5098206400871277,0.38095238095238093,2.8394579887390137,0.5909231305122375
0.448295533657074,0.709283173084259,-0.26098763942718506,0.48587071895599365,0.5,2.861473798751831,0.5753890872001648
0.8367467522621155,0.31832239031791687,0.5184243619441986,0.30162540078163147,0.4285714285714286,2.2226834297180176,0.36599114537239075
0.6842569708824158,0.6483995318412781,0.035857439041137695,0.5170194506645203,0.5476190476190477,2.5962400436401367,0.5758005976676941
0.538576602935791,0.6345904469490051,-0.09601384401321411,0.5313466787338257,0.6666666666666667,2.7412941455841064,0.6364983320236206
0.8903346061706543,0.44636836647987366,0.44396623969078064,0.4900689721107483,0.3571428571428571,3.0591914653778076,0.5868770480155945
0.6763036847114563,0.6719712018966675,0.004332482814788818,0.5050587058067322,0.5,2.5407400131225586,0.5733116865158081
0.6160904169082642,0.8321212530136108,-0.21603083610534668,0.5722964406013489,0.5238095238095238,2.658041477203369,0.6395328044891357
0.7977445125579834,0.6716986298561096,0.12604588270187378,0.5233613848686218,0.38095238095238093,3.066291570663452,0.6226218938827515
0.6413607597351074,0.6052091121673584,0.03615164756774902,0.4887946844100952,0.3571428571428571,2.4935765266418457,0.5959568023681641
0.614517867565155,0.5211158990859985,0.0934019684791565,0.40682995319366455,0.4285714285714286,2.5048398971557617,0.5201749205589294
0.4914325475692749,0.7413457632064819,-0.24991321563720703,0.5342732667922974,0.5,3.0835671424865723,0.638416051864624
0.6428487300872803,0.5621545314788818,0.08069419860839844,0.3760693371295929,0.5238095238095238,2.739457845687866,0.45283082127571106
0.7055664658546448,0.5943602919578552,0.11120617389678955,0.43935659527778625,0.5,2.8277769088745117,0.5129016637802124
0.7307652235031128,0.5977144241333008,0.133050799369812,0.4506310224533081,0.4285714285714286,2.6954526901245117,0.5251139402389526
0.5318333506584167,0.8331243395805359,-0.30129098892211914,0.5891958475112915,0.6904761904761905,2.671424150466919,0.6819401383399963
0.6419970393180847,0.7584242224693298,-0.11642718315124512,0.4973134994506836,0.5,2.9147119522094727,0.6010227203369141
0.6243422627449036,0.7934892177581787,-0.16914695501327515,0.47561103105545044,0.5476190476190477,2.391265869140625,0.5826818346977234
0.7889114022254944,0.4184659719467163,0.3704454302787781,0.3349568247795105,0.6428571428571428,2.6056480407714844,0.4684523344039917
0.7911595106124878,0.5927807688713074,0.19837874174118042,0.42084571719169617,0.5476190476190477,2.5449652671813965,0.5507982969284058
0.8288909792900085,0.6148992776870728,0.2139917016029358,0.5413550138473511,0.4285714285714286,2.5464823246002197,0.6427270770072937
0.6409217119216919,0.7900024652481079,-0.14908075332641602,0.5807209014892578,0.5952380952380952,2.7947170734405518,0.686263382434845
0.8369925022125244,0.6612805724143982,0.17571192979812622,0.5777723789215088,0.4285714285714286,2.6483819484710693,0.6723810434341431
0.8586456775665283,0.6790473461151123,0.17959833145141602,0.6571477651596069,0.47619047619047616,2.4327032566070557,0.7722073197364807
0.46478474140167236,0.7815043926239014,-0.316719651222229,0.5773603320121765,0.40476190476190477,2.5913848876953125,0.6628671884536743
0.8983929753303528,0.6063701510429382,0.29202282428741455,0.46152862906455994,0.38095238095238093,2.4996042251586914,0.5787318348884583
0.9536261558532715,0.5996988415718079,0.3539273142814636,0.4522966146469116,0.5238095238095238,2.486917495727539,0.5880398750305176
0.6912441849708557,0.7181076407432556,-0.026863455772399902,0.5536783337593079,0.47619047619047616,2.5221784114837646,0.6531208753585815
0.5499538779258728,0.8405342698097229,-0.2905803918838501,0.562881588935852,0.47619047619047616,2.745899200439453,0.6418099403381348
0.7508955597877502,0.6187247633934021,0.13217079639434814,0.4913661479949951,0.40476190476190477,2.68805193901062,0.593660831451416
0.6871335506439209,0.7204350233078003,-0.033301472663879395,0.49019330739974976,0.5238095238095238,2.373288154602051,0.6153099536895752
0.4883688986301422,0.88907790184021,-0.40070900321006775,0.5560452938079834,0.5,2.206468343734741,0.6467658281326294
0.817428469657898,0.5998005270957947,0.21762794256210327,0.5705848932266235,0.4285714285714286,2.6084203720092773,0.6884847283363342
0.7527183294296265,0.7834395170211792,-0.030721187591552734,0.4984086751937866,0.5714285714285714,2.6981899738311768,0.6403522491455078
0.6952607035636902,0.7499034404754639,-0.05464273691177368,0.4528154134750366,0.40476190476190477,2.6152029037475586,0.5538972616195679
0.9311358332633972,0.6292649507522583,0.3018708825111389,0.5480024218559265,0.45238095238095233,2.897449493408203,0.6727136969566345
0.5815483331680298,0.7762154340744019,-0.19466710090637207,0.4876958429813385,0.5476190476190477,2.6979894638061523,0.5856441259384155
0.7817463278770447,0.7104345560073853,0.07131177186965942,0.6208400726318359,0.5238095238095238,2.8393120765686035,0.7283356785774231
0.6559462547302246,0.5546423196792603,0.10130393505096436,0.3531445860862732,0.5238095238095238,2.5487451553344727,0.4688315689563751
0.48881158232688904,0.739513099193573,-0.25070151686668396,0.4827885925769806,0.4285714285714286,2.655611991882324,0.574995219707489
0.8651566505432129,0.6071294546127319,0.25802719593048096,0.5333406329154968,0.5476190476190477,2.2001492977142334,0.6294892430305481
0.5664704442024231,0.7223567366600037,-0.15588629245758057,0.5488564372062683,0.45238095238095233,2.689176559448242,0.6488977670669556
0.7579066753387451,0.6881682276725769,0.06973844766616821,0.5473482012748718,0.5,2.885791301727295,0.6631235480308533
0.8019376397132874,0.671723484992981,0.1302141547203064,0.4899557828903198,0.45238095238095233,2.6781082153320312,0.6079300045967102
0.671686053276062,0.6806575655937195,-0.00897151231765747,0.52696692943573,0.5238095238095238,2.189439296722412,0.6233853101730347
0.6809642910957336,0.8891375660896301,-0.20817327499389648,0.6291941404342651,0.5238095238095238,2.5706162452697754,0.7266718149185181
0.8009779453277588,0.704899251461029,0.09607869386672974,0.4983040690422058,0.38095238095238093,2.5906498432159424,0.5791090130805969
0.714651882648468,0.6714843511581421,0.04316753149032593,0.4261855483055115,0.5238095238095238,2.749598741531372,0.5256705284118652
0.5113466382026672,0.7783543467521667,-0.2670077085494995,0.5706452131271362,0.5,2.8073232173919678,0.6520207524299622
0.7949926853179932,0.8042332530021667,-0.009240567684173584,0.5941996574401855,0.5476190476190477,2.8480045795440674,0.69813472032547
0.7225368022918701,0.7126588225364685,0.009877979755401611,0.4757547676563263,0.4285714285714286,2.593564510345459,0.5582301020622253
0.6673647165298462,0.7557443976402283,-0.08837968111038208,0.5619398951530457,0.5714285714285714,2.243738889694214,0.6429728269577026
0.7260673642158508,0.7574824690818787,-0.03141510486602783,0.6145559549331665,0.5476190476190477,2.6755571365356445,0.7131927609443665
0.8937171101570129,0.6524964570999146,0.2412206530570984,0.5048667192459106,0.5476190476190477,2.715123414993286,0.6416637897491455
0.7230810523033142,0.7518068552017212,-0.028725802898406982,0.5956594347953796,0.6190476190476191,3.0094993114471436,0.7026392221450806
0.6938866376876831,0.7365721464157104,-0.042685508728027344,0.6038219332695007,0.6190476190476191,2.7755680084228516,0.7062113881111145
0.7950810790061951,0.6942690014839172,0.10081207752227783,0.5009763240814209,0.40476190476190477,2.5329995155334473,0.5883004665374756
0.5592290163040161,0.8041883111000061,-0.24495929479599,0.6384175419807434,0.6428571428571428,2.669147253036499,0.7197343707084656
0.7722136378288269,0.5319172143936157,0.24029642343521118,0.37032416462898254,0.5,2.6735143661499023,0.49552372097969055
0.778106153011322,0.7710692882537842,0.007036864757537842,0.5820415019989014,0.5,2.3328373432159424,0.6859182715415955
0.7348206043243408,0.5956279635429382,0.1391926407814026,0.4270125925540924,0.5238095238095238,2.5309581756591797,0.5232486128807068
0.5007021427154541,0.7904773950576782,-0.2897752523422241,0.4683927893638611,0.6190476190476191,2.4444971084594727,0.5909550786018372
0.6409269571304321,0.6248444318771362,0.0160825252532959,0.4533759355545044,0.5714285714285714,2.5043721199035645,0.5756524205207825
0.655704140663147,0.5996745228767395,0.05602961778640747,0.5846237540245056,0.5238095238095238,2.8603835105895996,0.6918433904647827
0.6032747030258179,0.7853553295135498,-0.18208062648773193,0.6717261075973511,0.5,2.8054637908935547,0.7795729041099548
0.6539557576179504,0.8195696473121643,-0.16561388969421387,0.6758406758308411,0.5714285714285714,2.9223406314849854,0.7602756023406982
0.7300497889518738,0.6909996271133423,0.039050161838531494,0.5014252066612244,0.5,2.6086833477020264,0.6452012062072754
0.5314551591873169,0.6269538402557373,-0.09549868106842041,0.614363968372345,0.6190476190476191,2.9357962608337402,0.7243272662162781
0.6359134912490845,0.5620511770248413,0.07386231422424316,0.3882787823677063,0.5,2.5544188022613525,0.49985894560813904
0.6083044409751892,0.688488245010376,-0.08018380403518677,0.5683757662773132,0.47619047619047616,2.610055685043335,0.6707199215888977
0.6096838116645813,0.6107376217842102,-0.0010538101196289062,0.5215773582458496,0.5952380952380952,2.9845101833343506,0.6234316229820251
0.545412003993988,0.7842380404472351,-0.23882603645324707,0.5861123204231262,0.6666666666666667,2.553605794906616,0.694014847278595
0.7126338481903076,0.35324418544769287,0.35938966274261475,0.33975234627723694,0.6904761904761905,2.8619155883789062,0.4413471519947052
0.7301579117774963,0.6377649307250977,0.09239298105239868,0.478462278842926,0.4285714285714286,3.0276098251342773,0.5866446495056152
0.5931965708732605,0.7058283686637878,-0.11263179779052734,0.36209550499916077,0.5952380952380952,3.08247709274292,0.5008174777030945
0.789417028427124,0.5905107855796814,0.19890624284744263,0.4933927059173584,0.5,2.5564002990722656,0.5922595858573914
0.781460165977478,0.5738758444786072,0.20758432149887085,0.521135687828064,0.40476190476190477,2.0252482891082764,0.6514407396316528
0.5643121004104614,0.4156056046485901,0.14870649576187134,0.2791481614112854,0.40476190476190477,2.6349353790283203,0.3768447935581207
0.43055260181427,0.8037403225898743,-0.37318772077560425,0.5984115600585938,0.5476190476190477,2.7497851848602295,0.6816762685775757
0.6988438367843628,0.7231304049491882,-0.02428656816482544,0.46035122871398926,0.5,2.7872002124786377,0.5531153678894043
0.41068384051322937,0.8097683191299438,-0.3990844786167145,0.725917398929596,0.5952380952380952,2.53240704536438,0.8128500580787659
0.4684348404407501,0.7714680433273315,-0.3030332028865814,0.5889694094657898,0.5,2.823702812194824,0.6313561201095581
0.6080126166343689,0.6147364974021912,-0.006723880767822266,0.422068327665329,0.45238095238095233,2.4845519065856934,0.5251238346099854
0.7988630533218384,0.46975669264793396,0.3291063606739044,0.4261201322078705,0.4285714285714286,2.487764835357666,0.5306859612464905
0.605377197265625,0.6440812945365906,-0.038704097270965576,0.4883260726928711,0.30952380952380953,2.2750351428985596,0.5834755301475525
0.5869636535644531,0.746612012386322,-0.1596483588218689,0.5805878043174744,0.40476190476190477,2.888396739959717,0.6560871601104736
0.42491111159324646,0.737094521522522,-0.3121834099292755,0.5486571788787842,0.5,2.380305528640747,0.6265318989753723
0.6264662146568298,0.5898407101631165,0.03662550449371338,0.3853254020214081,0.5476190476190477,3.0002124309539795,0.480475515127182
0.7519738078117371,0.48524442315101624,0.2667293846607208,0.336690217256546,0.47619047619047616,2.506431818008423,0.4305031895637512
0.44882306456565857,0.6736420392990112,-0.22481897473335266,0.43615487217903137,0.5476190476190477,2.5939314365386963,0.5378426313400269
0.80094313621521,0.5824763774871826,0.21846675872802734,0.5514646768569946,0.5952380952380952,2.520512342453003,0.635967493057251
0.8309691548347473,0.5897730588912964,0.24119609594345093,0.41860172152519226,0.47619047619047616,2.6479897499084473,0.5067479014396667
0.5506598949432373,0.5329000353813171,0.017759859561920166,0.4233519732952118,0.5952380952380952,2.388378381729126,0.537084698677063
0.872195839881897,0.40075594186782837,0.4714398980140686,0.2938535809516907,0.47619047619047616,2.8303277492523193,0.36799266934394836
0.6466285586357117,0.6179434061050415,0.028685152530670166,0.4442582428455353,0.47619047619047616,2.2562108039855957,0.5554152727127075
0.5222899317741394,0.7561172842979431,-0.2338273525238037,0.4927513003349304,0.6190476190476191,2.4521572589874268,0.5931847095489502
0.8971139192581177,0.4041462540626526,0.4929676651954651,0.30808448791503906,0.5,2.9278452396392822,0.42355984449386597
0.5538542866706848,0.6437379121780396,-0.08988362550735474,0.5266996622085571,0.45238095238095233,2.8727481365203857,0.6413838863372803
0.6658303737640381,0.711883008480072,-0.046052634716033936,0.5821895003318787,0.47619047619047616,2.3419198989868164,0.677693784236908
0.5456101298332214,0.5544537305831909,-0.008843600749969482,0.445298969745636,0.5476190476190477,2.5851199626922607,0.5215016007423401
0.7144337296485901,0.7105624079704285,0.003871321678161621,0.5125406384468079,0.5,2.861794948577881,0.5732760429382324
0.5836594104766846,0.8734275102615356,-0.2897680997848511,0.6242094039916992,0.5,2.717252254486084,0.7199763655662537
0.7387585043907166,0.7384915947914124,0.0002669095993041992,0.6286992430686951,0.45238095238095233,2.662734270095825,0.6945986151695251
0.6712855100631714,0.6681048274040222,0.00318068265914917,0.540460467338562,0.4285714285714286,2.7780497074127197,0.6405977606773376
0.6100590825080872,0.6652408838272095,-0.055181801319122314,0.5443636178970337,0.45238095238095233,2.8019676208496094,0.634234607219696
0.6965565085411072,0.6231571435928345,0.0733993649482727,0.4637283682823181,0.5952380952380952,2.4324874877929688,0.549741268157959
0.7461045980453491,0.5610209107398987,0.18508368730545044,0.43019551038742065,0.5714285714285714,2.7031612396240234,0.5186294913291931
0.6509780883789062,0.573903501033783,0.07707458734512329,0.4434286952018738,0.40476190476190477,2.8582077026367188,0.5349902510643005
0.7164725065231323,0.5943324565887451,0.12214004993438721,0.48242005705833435,0.4285714285714286,2.5509378910064697,0.5524239540100098
0.7724037766456604,0.45596688985824585,0.31643688678741455,0.26938244700431824,0.47619047619047616,2.779406785964966,0.36093559861183167
0.7027004957199097,0.6558822989463806,0.04681819677352905,0.418489009141922,0.40476190476190477,2.2129645347595215,0.4944976270198822
0.8282430768013,0.5065907835960388,0.32165229320526123,0.4113399088382721,0.4285714285714286,2.3046865463256836,0.4774360954761505
0.5675026774406433,0.7559929490089417,-0.18849027156829834,0.517009437084198,0.47619047619047616,2.770925998687744,0.6030924916267395
0.5849747061729431,0.7033663392066956,-0.11839163303375244,0.5613878965377808,0.47619047619047616,2.380000114440918,0.6464221477508545
0.6828559637069702,0.6308409571647644,0.05201500654220581,0.4336985647678375,0.5476190476190477,2.6430821418762207,0.515070915222168
0.6881128549575806,0.8071590662002563,-0.11904621124267578,0.5117692351341248,0.5238095238095238,2.8355350494384766,0.5922595858573914
0.542716920375824,0.8081520795822144,-0.2654351592063904,0.6458545923233032,0.5952380952380952,2.926267385482788,0.7147759199142456
0.5783926248550415,0.6243860125541687,-0.0459933876991272,0.5279985666275024,0.5,2.770416498184204,0.5826956033706665
0.6790040731430054,0.6902278065681458,-0.01122373342514038,0.5025947093963623,0.5238095238095238,2.4526968002319336,0.5661618113517761
0.5543007254600525,0.8654876947402954,-0.3111869692802429,0.5597416162490845,0.5238095238095238,2.7319934368133545,0.6556078791618347
0.6917336583137512,0.6567047834396362,0.03502887487411499,0.4827464818954468,0.4285714285714286,2.810011148452759,0.5602766871452332
0.8242942690849304,0.5637816786766052,0.2605125904083252,0.5228537321090698,0.47619047619047616,2.984884023666382,0.6133596301078796
0.5410367846488953,0.9099017977714539,-0.3688650131225586,0.6417391896247864,0.5952380952380952,2.3240551948547363,0.7362545132637024
0.41591086983680725,0.5997137427330017,-0.18380287289619446,0.3928259611129761,0.47619047619047616,2.7367491722106934,0.5117171406745911
0.5258656740188599,0.7289177179336548,-0.20305204391479492,0.6132025718688965,0.3571428571428571,2.765765428543091,0.6866437792778015
0.6828023791313171,0.3086398243904114,0.37416255474090576,0.2340240180492401,0.30952380952380953,2.9015278816223145,0.3059259355068207
0.6040892601013184,0.7708404064178467,-0.16675114631652832,0.5026458501815796,0.47619047619047616,2.7959771156311035,0.6091397404670715
0.38874921202659607,0.6568941473960876,-0.2681449353694916,0.5046628713607788,0.6666666666666667,2.8821113109588623,0.5864933729171753
0.47691112756729126,0.8527249097824097,-0.3758137822151184,0.6248507499694824,0.5,2.828059196472168,0.7113152146339417
0.6600161790847778,0.7061870694160461,-0.04617089033126831,0.3937666118144989,0.6190476190476191,2.5798819065093994,0.502232015132904
0.5956671833992004,0.8143123984336853,-0.21864521503448486,0.5809464454650879,0.47619047619047616,2.652714967727661,0.615830659866333
0.7635387778282166,0.8690882325172424,-0.10554945468902588,0.6307423114776611,0.5238095238095238,2.643233299255371,0.6994814276695251
0.679337739944458,0.7453324794769287,-0.0659947395324707,0.5464575290679932,0.5238095238095238,2.499262809753418,0.6336278915405273
0.878838300704956,0.5874025821685791,0.29143571853637695,0.4799453318119049,0.5714285714285714,2.840489387512207,0.5785117149353027
0.9619262218475342,0.49385660886764526,0.4680696129798889,0.4107664227485657,0.5238095238095238,2.9452872276306152,0.49416837096214294
0.6047839522361755,0.9163478016853333,-0.3115638494491577,0.6605799794197083,0.5476190476190477,2.444659471511841,0.7313422560691833
0.6413414478302002,0.7354753017425537,-0.09413385391235352,0.5249704122543335,0.3571428571428571,2.674347162246704,0.615642786026001
0.5755111575126648,0.8993341326713562,-0.3238229751586914,0.6707836389541626,0.5238095238095238,2.534255027770996,0.7284752130508423
0.5716137290000916,0.9881106615066528,-0.4164969325065613,0.735322892665863,0.5476190476190477,2.553943634033203,0.7967070937156677
0.9692600965499878,0.4023562967777252,0.5669037997722626,0.3658045530319214,0.38095238095238093,2.8288886547088623,0.45252999663352966
0.6156262755393982,0.9712390899658203,-0.3556128144264221,0.5962232947349548,0.5476190476190477,2.909672975540161,0.6673866510391235
0.6677568554878235,0.9081038236618042,-0.2403469681739807,0.5459285378456116,0.5238095238095238,3.0153796672821045,0.657131016254425
0.7163371443748474,0.6921418905258179,0.02419525384902954,0.46860140562057495,0.5952380952380952,2.946704626083374,0.5956873297691345
0.675255537033081,0.6067671179771423,0.06848841905593872,0.4711155295372009,0.5,2.6480140686035156,0.5443826913833618
0.9299027323722839,0.6319140791893005,0.2979886531829834,0.4588206112384796,0.47619047619047616,2.6951045989990234,0.5398199558258057
0.6430476307868958,0.847945511341095,-0.20489788055419922,0.6236066818237305,0.6190476190476191,2.445200204849243,0.6905892491340637
0.7969757318496704,0.5917242765426636,0.20525145530700684,0.4807729125022888,0.45238095238095233,2.8224422931671143,0.5360442399978638
0.7095726728439331,0.8379046320915222,-0.1283319592475891,0.5019860863685608,0.5238095238095238,2.5780081748962402,0.5830968618392944
0.7260050177574158,0.7589766979217529,-0.03297168016433716,0.5025050640106201,0.5238095238095238,2.804258108139038,0.6140739321708679
0.6936466097831726,0.5513356328010559,0.1423109769821167,0.37943151593208313,0.4285714285714286,3.0016908645629883,0.48179832100868225
0.742158055305481,0.5069597959518433,0.2351982593536377,0.41075757145881653,0.47619047619047616,1.8803695440292358,0.5172389149665833
0.6402608156204224,0.83921217918396,-0.1989513635635376,0.5906263589859009,0.5476190476190477,2.502326250076294,0.650219202041626
0.4765174984931946,0.8228331208229065,-0.3463156223297119,0.6405794024467468,0.5714285714285714,2.897037982940674,0.725850522518158
0.5520309805870056,0.6801484227180481,-0.12811744213104248,0.5642763376235962,0.47619047619047616,2.5387816429138184,0.645645022392273
0.5496379137039185,0.6752503514289856,-0.12561243772506714,0.3905526399612427,0.5952380952380952,2.7683260440826416,0.512884259223938
0.6235964298248291,0.8153806328773499,-0.19178420305252075,0.5048534274101257,0.5238095238095238,2.5600316524505615,0.6256267428398132
0.7194105982780457,0.6574037671089172,0.06200683116912842,0.4626208245754242,0.5,2.431520700454712,0.5341698527336121
0.7099267840385437,0.7992447018623352,-0.0893179178237915,0.46314167976379395,0.5476190476190477,2.577345132827759,0.5700045824050903
0.9175671339035034,0.5703241229057312,0.3472430109977722,0.39615851640701294,0.5476190476190477,2.862246036529541,0.4872056543827057
0.9004747867584229,0.5212433338165283,0.37923145294189453,0.3938382565975189,0.40476190476190477,2.865312337875366,0.44806718826293945
0.9160539507865906,0.4645422697067261,0.4515116810798645,0.3902744948863983,0.45238095238095233,2.6571786403656006,0.4620476961135864
0.6202507019042969,0.26801300048828125,0.3522377014160156,0.2186511904001236,0.47619047619047616,2.66094708442688,0.30754703283309937
0.610020101070404,0.6273153424263,-0.017295241355895996,0.4883371889591217,0.4285714285714286,2.5852036476135254,0.6004455089569092
0.5939017534255981,0.5731712579727173,0.02073049545288086,0.4655004143714905,0.5,2.6286444664001465,0.5690920352935791
0.7285875082015991,0.7339833378791809,-0.005395829677581787,0.5243360996246338,0.5,2.761752128601074,0.5885602831840515
0.5616400241851807,0.755618691444397,-0.1939786672592163,0.5322113633155823,0.6190476190476191,2.8183979988098145,0.6318188905715942
0.5701568126678467,0.7092542052268982,-0.1390973925590515,0.5971615314483643,0.6190476190476191,2.363003969192505,0.664993166923523
0.6482140421867371,0.6876347661018372,-0.0394207239151001,0.58851158618927,0.5952380952380952,2.868007183074951,0.6832563877105713
0.7551326155662537,0.777710497379303,-0.022577881813049316,0.5278034806251526,0.45238095238095233,2.6459248065948486,0.606124997138977
0.795826256275177,0.592013955116272,0.20381230115890503,0.4655837416648865,0.33333333333333337,2.390704393386841,0.5483402013778687
0.7957217693328857,0.690452516078949,0.10526925325393677,0.5342113375663757,0.5238095238095238,2.159754753112793,0.6064213514328003
0.7115892767906189,0.7286819815635681,-0.01709270477294922,0.5876971483230591,0.5952380952380952,2.7177724838256836,0.6799116730690002
0.6575544476509094,0.8419792056083679,-0.1844247579574585,0.4792528748512268,0.6428571428571428,2.7225472927093506,0.5787975192070007
0.7487877607345581,0.661573588848114,0.08721417188644409,0.4990859031677246,0.6666666666666667,2.65106463432312,0.5799548029899597
0.7433285117149353,0.7619249224662781,-0.018596410751342773,0.6516046524047852,0.47619047619047616,2.9016525745391846,0.7171266078948975
0.8812788724899292,0.5768974423408508,0.30438143014907837,0.4781213700771332,0.47619047619047616,3.2365379333496094,0.5628611445426941
0.8073841333389282,0.7252589464187622,0.08212518692016602,0.6032344102859497,0.45238095238095233,2.8399479389190674,0.674866259098053
0.798568069934845,0.7502780556678772,0.04829001426696777,0.544029951095581,0.4285714285714286,2.7048404216766357,0.6103577613830566
0.7811910510063171,0.5854153037071228,0.19577574729919434,0.47765564918518066,0.5,2.915600061416626,0.5473995804786682
0.8068301677703857,0.3695116341114044,0.4373185336589813,0.22172224521636963,0.30952380952380953,2.6619009971618652,0.30305859446525574
0.7939028143882751,0.756650984287262,0.037251830101013184,0.6440228819847107,0.5,2.559257745742798,0.7242167592048645
0.7006754279136658,0.8620047569274902,-0.16132932901382446,0.6450207829475403,0.45238095238095233,2.6454668045043945,0.7455564141273499
0.7578089833259583,0.7914932370185852,-0.03368425369262695,0.5457685589790344,0.4285714285714286,2.587987184524536,0.6367524862289429
1.0271837711334229,0.49190038442611694,0.5352833867073059,0.42227551341056824,0.5952380952380952,2.546454429626465,0.5252755284309387
0.5181089043617249,0.7252718210220337,-0.20716291666030884,0.4311932325363159,0.4285714285714286,2.6154890060424805,0.4825495183467865
0.8972242474555969,0.6311472058296204,0.26607704162597656,0.47811272740364075,0.40476190476190477,3.105832576751709,0.6064589619636536
0.8113835453987122,0.6975966095924377,0.11378693580627441,0.5936263799667358,0.40476190476190477,2.3122336864471436,0.6579521298408508
0.6907104849815369,0.8377646207809448,-0.14705413579940796,0.6713274121284485,0.6190476190476191,2.69451904296875,0.7675859928131104
0.878831684589386,0.7607992887496948,0.11803239583969116,0.5925674438476562,0.47619047619047616,2.620380163192749,0.7001754641532898
0.9489637017250061,0.6208675503730774,0.3280961513519287,0.4888954758644104,0.5476190476190477,2.7424328327178955,0.560348629951477
0.768990159034729,0.8540039658546448,-0.08501380681991577,0.6130287647247314,0.5476190476190477,2.3626039028167725,0.7183595895767212
0.9145876169204712,0.7361630201339722,0.17842459678649902,0.5489400029182434,0.47619047619047616,2.9653306007385254,0.6167744994163513
0.6082229018211365,0.9351850748062134,-0.3269621729850769,0.6837790608406067,0.5952380952380952,3.0058748722076416,0.7693594694137573
0.8174309134483337,0.8751496076583862,-0.05771869421005249,0.5819704532623291,0.6190476190476191,2.77367901802063,0.6990435719490051
0.7450171113014221,0.957375705242157,-0.21235859394073486,0.5755919218063354,0.5,2.6742546558380127,0.6468639373779297
0.8484369516372681,0.7123466730117798,0.13609027862548828,0.48864510655403137,0.4285714285714286,2.560516595840454,0.6057494878768921
0.7767772078514099,0.8246487379074097,-0.047871530055999756,0.5760800838470459,0.5714285714285714,2.853761672973633,0.7082625031471252
0.9176660776138306,0.7421862483024597,0.17547982931137085,0.5270754098892212,0.40476190476190477,3.0799758434295654,0.6172655820846558
0.82813560962677,0.7854678630828857,0.04266774654388428,0.49224022030830383,0.45238095238095233,2.8434994220733643,0.6248329877853394
0.8494338393211365,0.5950746536254883,0.2543591856956482,0.5139599442481995,0.5238095238095238,2.655819892883301,0.6371381878852844
0.9174777865409851,0.6168940663337708,0.30058372020721436,0.4080969989299774,0.47619047619047616,3.0262386798858643,0.5090657472610474
0.6898254156112671,0.7890137434005737,-0.09918832778930664,0.6330242156982422,0.5476190476190477,2.8148744106292725,0.7712442278862
0.8988873362541199,0.7099100947380066,0.18897724151611328,0.48006728291511536,0.4285714285714286,3.0024256706237793,0.5822323560714722
0.704847514629364,0.8067272901535034,-0.1018797755241394,0.6882696747779846,0.5238095238095238,2.1656267642974854,0.7666223049163818
0.775771975517273,0.43937236070632935,0.3363996148109436,0.37440258264541626,0.38095238095238093,2.306196689605713,0.49648991227149963
0.8512212634086609,0.40238702297210693,0.44883424043655396,0.34895622730255127,0.3571428571428571,2.75339412689209,0.4357396960258484
0.6530629396438599,0.7965673804283142,-0.14350444078445435,0.6306637525558472,0.6428571428571428,2.5725209712982178,0.714361310005188
0.3495231568813324,0.7507141828536987,-0.40119102597236633,0.5198137164115906,0.47619047619047616,2.8045802116394043,0.5811623334884644
0.5953658819198608,0.8081098794937134,-0.21274399757385254,0.5019338130950928,0.6428571428571428,2.5991251468658447,0.5794686079025269
0.6370995044708252,0.6597927808761597,-0.022693276405334473,0.502372682094574,0.33333333333333337,2.7289557456970215,0.5846198201179504
0.8010690212249756,0.41434773802757263,0.38672128319740295,0.2959097623825073,0.45238095238095233,3.024451732635498,0.40010011196136475
0.6901072263717651,0.6510889530181885,0.03901827335357666,0.472805380821228,0.5238095238095238,2.8385684490203857,0.584375262260437
0.9558765888214111,0.3529975116252899,0.6028790771961212,0.3073886036872864,0.5,2.604475975036621,0.38404813408851624
0.6261551380157471,0.7882053256034851,-0.16205018758773804,0.5189976096153259,0.5476190476190477,2.5351767539978027,0.6093818545341492
0.49023938179016113,0.8086027503013611,-0.31836336851119995,0.47649186849594116,0.5,2.194528341293335,0.572289228439331
0.6858224272727966,0.6036289930343628,0.08219343423843384,0.475928395986557,0.40476190476190477,2.4670276641845703,0.5594781637191772
0.9343558549880981,0.4679951071739197,0.46636074781417847,0.37850049138069153,0.45238095238095233,2.5297696590423584,0.47954949736595154
0.6283413767814636,0.711091160774231,-0.08274978399276733,0.5255542993545532,0.6428571428571428,2.773005485534668,0.5984057188034058
0.49126410484313965,0.5668716430664062,-0.0756075382232666,0.44685012102127075,0.47619047619047616,2.315269708633423,0.5220428705215454
0.6477280855178833,0.7757686972618103,-0.128040611743927,0.6167342662811279,0.4285714285714286,2.4261474609375,0.6998608112335205
0.838266134262085,0.5354629755020142,0.3028031587600708,0.3990408480167389,0.30952380952380953,2.6066501140594482,0.49582305550575256
0.689513623714447,0.7574831247329712,-0.06796950101852417,0.613369882106781,0.5714285714285714,2.6675639152526855,0.6954811811447144
0.5813161730766296,0.5705226063728333,0.010793566703796387,0.4388044476509094,0.5952380952380952,2.9263405799865723,0.5291658043861389
0.5881168246269226,0.6728142499923706,-0.084697425365448,0.550842821598053,0.5476190476190477,3.001011371612549,0.640075147151947
0.6612685918807983,0.5885071158409119,0.07276147603988647,0.4429043233394623,0.5476190476190477,2.6603641510009766,0.535560131072998
0.6927710175514221,0.7441484332084656,-0.05137741565704346,0.5256440043449402,0.6428571428571428,2.702772855758667,0.6037092208862305
0.7083524465560913,0.6481491327285767,0.06020331382751465,0.5174911022186279,0.40476190476190477,2.6282222270965576,0.5980576276779175
0.7171934843063354,0.5818394422531128,0.13535404205322266,0.3992786109447479,0.5,2.703124761581421,0.48648980259895325
0.6720530986785889,0.8732079267501831,-0.20115482807159424,0.5516446232795715,0.5714285714285714,3.151348829269409,0.6226438283920288
0.5807485580444336,0.7696183323860168,-0.18886977434158325,0.6394737958908081,0.5476190476190477,3.059988260269165,0.7220017910003662
0.6995996236801147,0.5759923458099365,0.12360727787017822,0.41402900218963623,0.4285714285714286,2.438204050064087,0.468057781457901
0.7542918920516968,0.8059498071670532,-0.051657915115356445,0.5176039934158325,0.5952380952380952,2.3955798149108887,0.6150495409965515
0.5601319670677185,0.561880350112915,-0.0017483830451965332,0.4811144769191742,0.5238095238095238,2.821661949157715,0.5547804236412048
0.5412281155586243,0.5171536803245544,0.024074435234069824,0.45608311891555786,0.6190476190476191,2.7277133464813232,0.543165922164917
0.9081922173500061,0.46269896626472473,0.44549325108528137,0.4135473966598511,0.38095238095238093,2.293154239654541,0.4953334331512451
0.6447809934616089,0.7885473966598511,-0.1437664031982422,0.5730223655700684,0.5714285714285714,2.726195812225342,0.669274091720581
0.8992059230804443,0.43079105019569397,0.46841487288475037,0.39361372590065,0.5714285714285714,2.6687848567962646,0.48168185353279114
0.5308511853218079,0.7459432482719421,-0.21509206295013428,0.37909895181655884,0.4285714285714286,2.7145345211029053,0.4581066071987152
0.5909669399261475,0.6567039489746094,-0.06573700904846191,0.5123652815818787,0.5714285714285714,2.3754944801330566,0.594312310218811
0.8531137108802795,0.5359243154525757,0.31718939542770386,0.4892581105232239,0.40476190476190477,2.1596691608428955,0.5890213251113892
0.5240735411643982,0.5193321704864502,0.004741370677947998,0.3866933286190033,0.6428571428571428,2.8417394161224365,0.4832271337509155
0.5068612098693848,0.8409599661827087,-0.334098756313324,0.6065958738327026,0.6190476190476191,2.5856566429138184,0.6807425618171692
0.5936504602432251,0.6822577118873596,-0.08860725164413452,0.5389606952667236,0.5476190476190477,2.9242568016052246,0.6248377561569214
0.7138206362724304,0.6184145212173462,0.09540611505508423,0.36013004183769226,0.45238095238095233,2.847025156021118,0.45025351643562317
0.7014374136924744,0.7629443407058716,-0.06150692701339722,0.6249444484710693,0.6428571428571428,2.455170154571533,0.7213160991668701
0.533977746963501,0.7544261813163757,-0.22044843435287476,0.5189239382743835,0.5714285714285714,2.6791579723358154,0.5952467918395996
0.5766229033470154,0.7332299947738647,-0.15660709142684937,0.49380621314048767,0.5238095238095238,2.758620023727417,0.5662428140640259
0.6843663454055786,0.6010949611663818,0.08327138423919678,0.42655786871910095,0.5952380952380952,2.81638503074646,0.5059807896614075
0.7563701868057251,0.6767793893814087,0.0795907974243164,0.5566719174385071,0.5238095238095238,2.715726852416992,0.6393817067146301
0.5790516138076782,0.666808009147644,-0.08775639533996582,0.46556535363197327,0.5476190476190477,2.7566606998443604,0.5493111610412598
0.6400876045227051,0.5187865495681763,0.12130105495452881,0.44578877091407776,0.4285714285714286,2.519070625305176,0.5284370183944702
0.7278081178665161,0.37877193093299866,0.34903618693351746,0.2893279790878296,0.45238095238095233,2.8132450580596924,0.388410359621048
0.7199207544326782,0.4540156126022339,0.26590514183044434,0.3448854982852936,0.5476190476190477,2.767948627471924,0.43351155519485474
0.4943123757839203,0.9052376747131348,-0.4109252989292145,0.5687270760536194,0.4285714285714286,2.778313398361206,0.6394981741905212
0.6170175671577454,0.719524085521698,-0.10250651836395264,0.48864227533340454,0.5476190476190477,2.315351963043213,0.5597903728485107
0.8531073331832886,0.5766067504882812,0.2765005826950073,0.4144705533981323,0.47619047619047616,2.3159711360931396,0.4980367124080658
0.5620847940444946,0.8488150238990784,-0.28673022985458374,0.6513239145278931,0.47619047619047616,2.998885154724121,0.7239603400230408
0.8973431587219238,0.4907107651233673,0.4066323935985565,0.39489108324050903,0.5476190476190477,2.716464042663574,0.4873538911342621
0.5671690106391907,0.7623515725135803,-0.19518256187438965,0.5733946561813354,0.5238095238095238,2.545565366744995,0.6703580617904663
0.5723170638084412,0.944167971611023,-0.3718509078025818,0.6131231784820557,0.5714285714285714,2.68814754486084,0.6636889576911926
0.5202125310897827,0.6861746907234192,-0.16596215963363647,0.4919431209564209,0.40476190476190477,2.9552366733551025,0.5932047367095947
0.5495818853378296,0.6957582235336304,-0.14617633819580078,0.507928729057312,0.45238095238095233,2.337006092071533,0.5677992105484009
0.5688403844833374,0.8028470873832703,-0.23400670289993286,0.632587730884552,0.5,2.4733521938323975,0.6873685717582703
0.633842408657074,0.9398106336593628,-0.3059682250022888,0.5565723180770874,0.5952380952380952,2.8314919471740723,0.6288744211196899
0.8657045960426331,0.38199111819267273,0.4837134778499603,0.290680855512619,0.40476190476190477,2.7538604736328125,0.3986269235610962
0.7132290601730347,0.7386470437049866,-0.025417983531951904,0.5041064023971558,0.6666666666666667,2.8645763397216797,0.5635979175567627
0.6563472747802734,0.41199567914009094,0.2443515956401825,0.3793458640575409,0.3571428571428571,3.0678274631500244,0.4380882680416107
0.6456252932548523,0.8426515460014343,-0.19702625274658203,0.5554978251457214,0.4285714285714286,2.4767651557922363,0.6097698211669922
0.6465709805488586,0.8574482202529907,-0.21087723970413208,0.5745341777801514,0.4285714285714286,2.514666795730591,0.6467193365097046
0.7489036917686462,0.7449185848236084,0.003985106945037842,0.5908560156822205,0.38095238095238093,2.8261077404022217,0.6824034452438354
0.3907967507839203,1.160967469215393,-0.7701707184314728,0.6991379857063293,0.5,2.604722738265991,0.8013750314712524
0.41027554869651794,0.8159793615341187,-0.4057038128376007,0.5462081432342529,0.5476190476190477,2.661628484725952,0.612179160118103
0.6414698362350464,0.7158562541007996,-0.07438641786575317,0.5581167936325073,0.47619047619047616,2.651003360748291,0.6285879015922546
0.8283005356788635,0.44911980628967285,0.3791807293891907,0.3758004307746887,0.2857142857142857,2.544002056121826,0.45032286643981934
0.7270152568817139,0.67740398645401,0.04961127042770386,0.6033732891082764,0.5476190476190477,2.6153206825256348,0.6613730192184448
0.813149094581604,0.6258907318115234,0.18725836277008057,0.4619109630584717,0.5476190476190477,3.088174343109131,0.5671759247779846
0.4657139182090759,1.1448490619659424,-0.6791351437568665,0.6874859929084778,0.5238095238095238,2.3430631160736084,0.763147234916687
0.6159979104995728,0.5655769109725952,0.05042099952697754,0.46000346541404724,0.4285714285714286,2.9004671573638916,0.5551061630249023
0.909416913986206,0.4759032726287842,0.4335136413574219,0.33196067810058594,0.5238095238095238,3.054295063018799,0.4197618067264557
0.6137751936912537,0.6746038794517517,-0.06082868576049805,0.49146613478660583,0.45238095238095233,2.7930619716644287,0.5811578035354614
0.6163278818130493,0.7487265467643738,-0.13239866495132446,0.44375312328338623,0.5,2.269444227218628,0.5370006561279297
0.6398925185203552,0.6889403462409973,-0.04904782772064209,0.5141292810440063,0.47619047619047616,2.4864001274108887,0.5905170440673828
0.7071226835250854,0.6744468808174133,0.03267580270767212,0.4820976257324219,0.40476190476190477,2.3039193153381348,0.558682918548584
0.7527461647987366,0.6967583298683167,0.05598783493041992,0.532867431640625,0.5476190476190477,2.4168126583099365,0.5990849733352661
1.301195740699768,1.727309226989746,-0.426113486289978,0.8757796287536621,0.5476190476190477,2.9948959350585938,0.9494817852973938
0.9891518354415894,1.8254108428955078,-0.8362590074539185,0.960574209690094,0.5952380952380952,2.6311049461364746,0.9874183535575867
0.8955122232437134,1.642465353012085,-0.7469531297683716,0.947678804397583,0.5238095238095238,2.651616334915161,0.9896252751350403
1.348844051361084,1.317182183265686,0.03166186809539795,0.8473770618438721,0.5476190476190477,2.902348518371582,0.922002375125885
1.5017763376235962,1.231684923171997,0.2700914144515991,0.9115833044052124,0.3571428571428571,2.690291166305542,0.9662364721298218
1.4927287101745605,1.1895356178283691,0.3031930923461914,0.7877670526504517,0.45238095238095233,2.5846006870269775,0.878248393535614
1.3691030740737915,1.4048770666122437,-0.03577399253845215,0.8570041060447693,0.47619047619047616,2.673633575439453,0.8987829685211182
1.3982150554656982,1.3287180662155151,0.0694969892501831,0.7495348453521729,0.6428571428571428,2.436328172683716,0.8570606112480164
1.4905794858932495,1.023317575454712,0.4672619104385376,0.7301186919212341,0.47619047619047616,2.3107428550720215,0.8570260405540466
1.184385895729065,1.6802433729171753,-0.49585747718811035,0.9028819799423218,0.47619047619047616,2.8893017768859863,0.9494225978851318
1.5169190168380737,1.4974188804626465,0.019500136375427246,0.7474331259727478,0.5476190476190477,2.427694082260132,0.8810551762580872
1.0140317678451538,1.2606258392333984,-0.24659407138824463,0.7891724705696106,0.40476190476190477,3.1207008361816406,0.8702800273895264
1.7874380350112915,1.3382457494735718,0.4491922855377197,0.7162429690361023,0.5,3.144547700881958,0.8450535535812378
1.0710225105285645,1.246804118156433,-0.17578160762786865,0.7754296660423279,0.5952380952380952,2.7200205326080322,0.8757259249687195
1.2015223503112793,1.4754396677017212,-0.2739173173904419,0.8289137482643127,0.5714285714285714,2.443030834197998,0.9262469410896301
1.4238841533660889,1.1744606494903564,0.24942350387573242,0.6759055852890015,0.5714285714285714,3.159144878387451,0.7845302820205688
0.7617051601409912,1.2647498846054077,-0.5030447244644165,0.6498792171478271,0.45238095238095233,2.617612361907959,0.7790643572807312
1.1584633588790894,0.9844484925270081,0.1740148663520813,0.7183877825737,0.5476190476190477,2.6366772651672363,0.8640773296356201
1.149261474609375,1.0074267387390137,0.14183473587036133,0.7937613725662231,0.6428571428571428,2.350637435913086,0.8754535913467407
1.0899014472961426,1.0681880712509155,0.02171337604522705,0.7714007496833801,0.4285714285714286,2.422717571258545,0.9338741302490234
1.5771416425704956,1.0558258295059204,0.5213158130645752,0.7604572176933289,0.5,2.9099550247192383,0.8825374245643616
1.010624647140503,1.0817129611968994,-0.07108831405639648,0.7900146245956421,0.6190476190476191,3.0439295768737793,0.9005920886993408
0.9871853590011597,0.870124340057373,0.11706101894378662,0.7413299083709717,0.5238095238095238,3.24627685546875,0.8468565344810486
1.2279584407806396,0.7043187618255615,0.5236396789550781,0.6554040312767029,0.47619047619047616,2.764666795730591,0.7418927550315857
0.893146276473999,1.0120673179626465,-0.11892104148864746,0.7274101972579956,0.38095238095238093,2.4437317848205566,0.8618884086608887
0.7484951615333557,1.0239710807800293,-0.2754759192466736,0.7010177969932556,0.45238095238095233,2.9648821353912354,0.8220146894454956
0.9940348267555237,1.1113049983978271,-0.11727017164230347,0.747759997844696,0.6190476190476191,2.9897940158843994,0.7957292795181274
0.9933827519416809,0.9622629284858704,0.031119823455810547,0.6596294641494751,0.5476190476190477,3.037980318069458,0.8205705881118774
0.9164517521858215,0.972959041595459,-0.05650728940963745,0.8052927255630493,0.47619047619047616,2.621581554412842,0.9043189287185669
0.8025575876235962,1.2211843729019165,-0.4186267852783203,0.8945629596710205,0.4285714285714286,2.4454307556152344,0.9687855243682861
1.0602208375930786,1.104148507118225,-0.043927669525146484,0.8411892056465149,0.47619047619047616,2.6883695125579834,0.9236558079719543
0.8061426877975464,1.085593581199646,-0.2794508934020996,0.7492006421089172,0.5476190476190477,1.973699688911438,0.7909498810768127
0.7772864103317261,0.7953673005104065,-0.01808089017868042,0.8165115118026733,0.47619047619047616,2.386889934539795,0.9201746582984924
1.0034215450286865,0.5700820684432983,0.4333394765853882,0.591751754283905,0.45238095238095233,2.530277967453003,0.7187741994857788
0.8947815895080566,0.8148666620254517,0.07991492748260498,0.7012465596199036,0.5476190476190477,2.4358925819396973,0.8279945254325867
0.8868325352668762,0.7190832495689392,0.167749285697937,0.8260370492935181,0.5952380952380952,2.4585494995117188,0.9124374389648438
1.0154459476470947,0.6396640539169312,0.3757818937301636,0.6923579573631287,0.5952380952380952,2.6379804611206055,0.7556069493293762
0.9362385869026184,0.7541826963424683,0.18205589056015015,0.7989267706871033,0.40476190476190477,2.507204055786133,0.8871155381202698
0.9878917932510376,0.766010582447052,0.2218812108039856,0.7863714694976807,0.33333333333333337,2.487116813659668,0.8998613953590393
0.7363241910934448,1.1284843683242798,-0.39216017723083496,0.7546566724777222,0.47619047619047616,2.695288896560669,0.8911685943603516
0.885832667350769,0.7426713109016418,0.1431613564491272,0.6133540272712708,0.5,2.9264564514160156,0.6894195079803467
0.7426202893257141,0.959101676940918,-0.21648138761520386,0.7606832385063171,0.5952380952380952,2.9126346111297607,0.8217785358428955
0.7543678879737854,0.87004554271698,-0.11567765474319458,0.6469433307647705,0.5714285714285714,2.7285590171813965,0.7039242386817932
1.0041422843933105,0.9089952111244202,0.09514707326889038,0.732345461845398,0.47619047619047616,2.354037046432495,0.778891384601593
1.109356164932251,0.7600627541542053,0.34929341077804565,0.8154869675636292,0.4285714285714286,2.31718373298645,0.9048832058906555
1.0784355401992798,0.7658055424690247,0.3126299977302551,0.6458740234375,0.6190476190476191,2.103363037109375,0.7179252505302429
0.6974532008171082,1.0681027173995972,-0.370649516582489,0.7010570168495178,0.4285714285714286,2.413881778717041,0.7623621225357056
1.0617616176605225,0.7632375955581665,0.29852402210235596,0.6419274210929871,0.5476190476190477,2.710933208465576,0.6871756315231323
1.2818081378936768,0.5595531463623047,0.7222549915313721,0.7345728278160095,0.40476190476190477,2.774909496307373,0.8023375272750854
1.0615808963775635,0.8242915272712708,0.23728936910629272,0.5672450065612793,0.40476190476190477,2.4477386474609375,0.6292886734008789
0.9306513667106628,1.1106313467025757,-0.17997997999191284,0.7296340465545654,0.5,2.8530588150024414,0.776565432548523
0.9304823875427246,0.7078071236610413,0.22267526388168335,0.6785028576850891,0.5476190476190477,2.675581455230713,0.7079389095306396
1.1969438791275024,0.80433589220047,0.39260798692703247,0.6629806756973267,0.5714285714285714,2.3235790729522705,0.7225054502487183
1.1967476606369019,0.6471774578094482,0.5495702028274536,0.6678999662399292,0.4285714285714286,2.5447568893432617,0.7694469690322876
0.9173938632011414,0.9563155174255371,-0.03892165422439575,0.8625628352165222,0.6190476190476191,2.527580738067627,0.908262312412262
0.9857551455497742,0.9059086441993713,0.07984650135040283,0.8209397792816162,0.5714285714285714,2.995556354522705,0.8779279589653015
0.923804521560669,0.8907364010810852,0.03306812047958374,0.7428944706916809,0.40476190476190477,2.510831117630005,0.7848751544952393
0.6895038485527039,1.0989892482757568,-0.409485399723053,0.656548023223877,0.40476190476190477,2.592759370803833,0.706683874130249
0.7234132289886475,1.138319730758667,-0.41490650177001953,0.7467812895774841,0.5952380952380952,2.644606828689575,0.7825959324836731
0.7523482441902161,1.1113992929458618,-0.35905104875564575,0.7756558060646057,0.5952380952380952,2.379000186920166,0.8281242847442627
0.7676723003387451,0.966900110244751,-0.19922780990600586,0.6457045078277588,0.45238095238095233,2.740957021713257,0.6920199990272522
0.6593372821807861,1.311231255531311,-0.6518939733505249,0.7123350501060486,0.45238095238095233,2.94799542427063,0.789269208908081
0.765422523021698,0.9408934116363525,-0.17547088861465454,0.7850100994110107,0.6190476190476191,2.5045199394226074,0.8500077724456787
1.1787382364273071,1.0509276390075684,0.12781059741973877,0.7630886435508728,0.6190476190476191,2.475247621536255,0.8480193614959717
1.0175460577011108,1.015820860862732,0.0017251968383789062,0.6968464255332947,0.45238095238095233,2.5244367122650146,0.7985289096832275
1.087975263595581,1.126204013824463,-0.038228750228881836,0.6941538453102112,0.4285714285714286,2.084150791168213,0.7364676594734192
0.9788538217544556,1.0921447277069092,-0.11329090595245361,0.5678306818008423,0.5476190476190477,2.475752353668213,0.6566609144210815
1.013369083404541,1.004290223121643,0.00907886028289795,0.6214137077331543,0.45238095238095233,2.8482704162597656,0.7031476497650146
1.0318044424057007,1.0471479892730713,-0.015343546867370605,0.6298514604568481,0.47619047619047616,2.946148157119751,0.6754804849624634
1.101395845413208,1.0361435413360596,0.06525230407714844,0.7310225963592529,0.5714285714285714,2.7013258934020996,0.7980658411979675
0.7535587549209595,1.137233853340149,-0.38367509841918945,0.5616138577461243,0.33333333333333337,2.5486085414886475,0.6231419444084167
1.1374974250793457,0.9765326976776123,0.1609647274017334,0.6129435300827026,0.5714285714285714,2.526496171951294,0.6647813320159912
1.150413990020752,0.9634672403335571,0.18694674968719482,0.5664793252944946,0.5,2.752462387084961,0.6379405856132507
1.0975265502929688,0.9203658699989319,0.17716068029403687,0.5953419208526611,0.5,2.402449607849121,0.6793724298477173
1.0015290975570679,0.9403707981109619,0.06115829944610596,0.5676089525222778,0.47619047619047616,2.3801236152648926,0.640083909034729
0.8301751613616943,1.0232186317443848,-0.19304347038269043,0.6924849152565002,0.5476190476190477,2.296607494354248,0.7958185076713562
0.9693120718002319,0.9502193331718445,0.01909273862838745,0.6111029386520386,0.3571428571428571,2.5190508365631104,0.7327995896339417
1.067242980003357,1.0083889961242676,0.058853983879089355,0.6279471516609192,0.38095238095238093,2.9415717124938965,0.7488558292388916
1.1592636108398438,1.0648037195205688,0.0944598913192749,0.6234259009361267,0.5,2.7323150634765625,0.7364292740821838
0.8823835253715515,1.1655367612838745,-0.283153235912323,0.6349055767059326,0.5238095238095238,2.4349441528320312,0.7305110692977905
1.0525813102722168,0.8827543258666992,0.16982698440551758,0.5080091953277588,0.5476190476190477,2.5691933631896973,0.6210829615592957
1.065582036972046,1.1119695901870728,-0.046387553215026855,0.644993782043457,0.4285714285714286,2.4746627807617188,0.7607952356338501
1.3375146389007568,0.554934024810791,0.7825806140899658,0.604246973991394,0.45238095238095233,2.606715440750122,0.6762213110923767
1.1381628513336182,0.9966527819633484,0.14151006937026978,0.5372981429100037,0.5,2.725121259689331,0.6948353052139282
1.3758035898208618,0.7800922989845276,0.5957112908363342,0.570561408996582,0.47619047619047616,2.612046480178833,0.6942145228385925
1.2458839416503906,0.7712430357933044,0.4746409058570862,0.4962073564529419,0.47619047619047616,2.2994134426116943,0.6378200650215149
0.9583555459976196,1.1694303750991821,-0.2110748291015625,0.6320896148681641,0.4285714285714286,2.2824106216430664,0.7640165090560913
0.8571851253509521,1.085057258605957,-0.22787213325500488,0.6750118136405945,0.3571428571428571,2.7515811920166016,0.7803219556808472
0.8957256078720093,1.0092709064483643,-0.11354529857635498,0.6451003551483154,0.5238095238095238,2.9036147594451904,0.7437642216682434
0.7813264727592468,1.1882858276367188,-0.4069593548774719,0.7240718007087708,0.47619047619047616,2.728832721710205,0.8004701733589172
1.1685333251953125,0.8566634654998779,0.31186985969543457,0.6423118114471436,0.4285714285714286,2.529435873031616,0.7662562131881714
0.8431105017662048,1.0594182014465332,-0.21630769968032837,0.6378968358039856,0.45238095238095233,2.5058794021606445,0.8124047517776489
0.7267013788223267,1.13474440574646,-0.4080430269241333,0.5654113292694092,0.45238095238095233,2.989891290664673,0.7166208624839783
0.9646733999252319,1.0532220602035522,-0.08854866027832031,0.6241680383682251,0.45238095238095233,2.6404340267181396,0.7606021761894226
0.6521300077438354,0.796960175037384,-0.14483016729354858,0.3744703531265259,0.45238095238095233,2.3457727432250977,0.5382498502731323
0.8740624189376831,0.8625366687774658,0.011525750160217285,0.6450620889663696,0.45238095238095233,2.9390335083007812,0.7746025323867798
1.2009357213974,0.7084420323371887,0.4924936890602112,0.4799345135688782,0.5714285714285714,2.342836618423462,0.6394996047019958
0.6370617747306824,1.2404232025146484,-0.6033614277839661,0.6713688969612122,0.5476190476190477,2.783369779586792,0.790027379989624
1.0524252653121948,0.699264407157898,0.3531608581542969,0.5385575294494629,0.40476190476190477,2.439779758453369,0.6787838339805603
1.0457690954208374,0.9707377552986145,0.0750313401222229,0.6490167379379272,0.5476190476190477,2.7706942558288574,0.8023325800895691
0.5582486391067505,0.9573731422424316,-0.39912450313568115,0.6818130612373352,0.5238095238095238,2.206796646118164,0.7932837009429932
1.0844058990478516,0.7911096811294556,0.293296217918396,0.5617449283599854,0.5476190476190477,2.494523048400879,0.6901832818984985
0.8952627778053284,0.9324012994766235,-0.037138521671295166,0.5940366983413696,0.6666666666666667,2.8143961429595947,0.724394679069519
0.9904379844665527,0.8200280070304871,0.17040997743606567,0.5492304563522339,0.6904761904761905,2.8748764991760254,0.6908077597618103
1.0992997884750366,0.8951643705368042,0.20413541793823242,0.5331761240959167,0.3571428571428571,2.6204941272735596,0.656014084815979
0.6762329339981079,1.0439049005508423,-0.3676719665527344,0.5546512603759766,0.5238095238095238,2.4353370666503906,0.6724823713302612
1.0840842723846436,0.7223866581916809,0.36169761419296265,0.5918399691581726,0.4285714285714286,2.7630443572998047,0.7100376486778259
1.0515151023864746,0.8756993412971497,0.17581576108932495,0.6803346872329712,0.5,2.547872543334961,0.7744271755218506
0.8350909948348999,1.0765384435653687,-0.24144744873046875,0.6111401915550232,0.5952380952380952,2.4927315711975098,0.7303144335746765
0.7203453779220581,0.7305654883384705,-0.010220110416412354,0.4266025424003601,0.5238095238095238,2.8060083389282227,0.5495719909667969
0.9162613153457642,0.7903773188591003,0.12588399648666382,0.5899168252944946,0.40476190476190477,2.450282335281372,0.7307882905006409
0.8986579775810242,0.9828258752822876,-0.08416789770126343,0.5331386923789978,0.4285714285714286,2.924435615539551,0.680401086807251
0.9259951710700989,0.8441312313079834,0.08186393976211548,0.6106739044189453,0.5,2.4642276763916016,0.7249345183372498
0.9717351794242859,0.7044274210929871,0.26730775833129883,0.4955257177352905,0.38095238095238093,2.468050003051758,0.6608206629753113
0.7701842784881592,0.9201036691665649,-0.14991939067840576,0.5880049467086792,0.4285714285714286,2.5046496391296387,0.7034448385238647
1.0631847381591797,0.6610347032546997,0.40215003490448,0.41007131338119507,0.5476190476190477,2.251727819442749,0.5307917594909668
1.0870985984802246,0.5958189368247986,0.491279661655426,0.46635356545448303,0.40476190476190477,2.0123326778411865,0.6079681515693665
0.7473116517066956,0.88544762134552,-0.13813596963882446,0.5845287442207336,0.4285714285714286,2.158923387527466,0.6901260614395142
0.8567611575126648,0.5723369121551514,0.2844242453575134,0.49099603295326233,0.23809523809523814,2.8833837509155273,0.6372842788696289
0.6369369626045227,0.9425784945487976,-0.3056415319442749,0.6067438125610352,0.5238095238095238,2.3447251319885254,0.7204293608665466
0.8822835087776184,0.7072767019271851,0.17500680685043335,0.5571516752243042,0.4285714285714286,2.48892879486084,0.7011669278144836
0.7678131461143494,0.8092257976531982,-0.04141265153884888,0.6301153898239136,0.6428571428571428,2.19002366065979,0.6970524191856384
1.0100268125534058,0.687637448310852,0.3223893642425537,0.42770320177078247,0.4285714285714286,2.083200693130493,0.5914366841316223
0.7134493589401245,0.9056654572486877,-0.19221609830856323,0.6523696184158325,0.5476190476190477,2.385812997817993,0.777264416217804
0.5825766324996948,0.8568442463874817,-0.27426761388778687,0.5652740597724915,0.7142857142857143,2.954421043395996,0.6499630212783813
0.6643348932266235,0.7389732003211975,-0.07463830709457397,0.5315186977386475,0.5952380952380952,2.4169602394104004,0.6851908564567566
0.8521959781646729,0.6214742660522461,0.23072171211242676,0.5702617168426514,0.5714285714285714,2.8081042766571045,0.6941234469413757
0.5535802245140076,0.8339914679527283,-0.2804112434387207,0.5057200193405151,0.5,2.4476664066314697,0.7015559077262878
0.6305791735649109,0.8226667046546936,-0.19208753108978271,0.5241227149963379,0.5,2.6502792835235596,0.6462732553482056
0.49987927079200745,0.9020302295684814,-0.402150958776474,0.557288646697998,0.45238095238095233,2.5805346965789795,0.7323675751686096
0.7632566690444946,0.6818010210990906,0.08145564794540405,0.5689536929130554,0.5238095238095238,2.8779139518737793,0.6771529912948608
0.7164576649665833,0.5656929016113281,0.15076476335525513,0.5205225944519043,0.4285714285714286,2.3354122638702393,0.6520282626152039
0.6786633729934692,0.5312193632125854,0.1474440097808838,0.4414732754230499,0.40476190476190477,2.4906740188598633,0.5509825944900513
0.5211969614028931,0.9708101153373718,-0.44961315393447876,0.6445684432983398,0.5238095238095238,3.0818848609924316,0.7308617830276489
0.5574288368225098,0.7106252908706665,-0.15319645404815674,0.44297927618026733,0.5714285714285714,3.168492317199707,0.577314019203186
0.657080352306366,0.6987574100494385,-0.04167705774307251,0.39547568559646606,0.47619047619047616,2.6630585193634033,0.5234715938568115
0.6233265995979309,0.6286414265632629,-0.005314826965332031,0.45416826009750366,0.47619047619047616,2.9635915756225586,0.5789663195610046
0.6770702600479126,0.6016130447387695,0.07545721530914307,0.44712966680526733,0.5476190476190477,2.5284197330474854,0.5211626887321472
0.5487995147705078,0.9349387288093567,-0.3861392140388489,0.557400107383728,0.47619047619047616,2.5751864910125732,0.674294650554657
0.8271886706352234,0.631533145904541,0.19565552473068237,0.5984007120132446,0.4285714285714286,2.6693477630615234,0.7027233839035034
0.5446504950523376,0.6873270273208618,-0.14267653226852417,0.5135829448699951,0.5476190476190477,2.807295322418213,0.6558936238288879
0.8380192518234253,0.4414431154727936,0.3965761363506317,0.3642809987068176,0.6190476190476191,2.658531904220581,0.4585876762866974
0.5544677972793579,0.8713244199752808,-0.31685662269592285,0.5321751832962036,0.45238095238095233,2.9510443210601807,0.6138278245925903
0.6326553821563721,0.7283934950828552,-0.09573811292648315,0.4221028685569763,0.5238095238095238,2.503173828125,0.5303709506988525
0.7183669209480286,0.5963680744171143,0.1219988465309143,0.4730592370033264,0.6190476190476191,2.5274393558502197,0.5714150667190552
0.7845820188522339,0.5736994743347168,0.2108825445175171,0.3918883204460144,0.47619047619047616,2.762803792953491,0.4756985008716583
0.6282108426094055,0.6296176910400391,-0.001406848430633545,0.5323455929756165,0.47619047619047616,2.39699649810791,0.6651756167411804
0.7112656235694885,0.6706503629684448,0.0406152606010437,0.44045013189315796,0.33333333333333337,2.5911028385162354,0.5653148889541626
0.6853636503219604,0.7185003757476807,-0.033136725425720215,0.588504433631897,0.5,2.751572847366333,0.6936241388320923
0.5671141147613525,0.5228585004806519,0.044255614280700684,0.39126792550086975,0.5476190476190477,2.448256015777588,0.4904831349849701
0.7509124279022217,0.5194606781005859,0.23145174980163574,0.39668694138526917,0.4285714285714286,2.874953508377075,0.5150330066680908
0.8953399658203125,0.28853875398635864,0.6068012118339539,0.258476585149765,0.5,2.4988667964935303,0.3503691554069519
0.6856056451797485,0.547099769115448,0.13850587606430054,0.42643019556999207,0.6666666666666667,2.157914876937866,0.5155224204063416
0.9831172823905945,0.49511855840682983,0.48799872398376465,0.4927479028701782,0.40476190476190477,2.5551321506500244,0.5738146901130676
0.6764194369316101,0.47021451592445374,0.20620492100715637,0.40087905526161194,0.5238095238095238,2.921739101409912,0.5111064910888672
0.5513216257095337,0.850313127040863,-0.29899150133132935,0.6347050070762634,0.5476190476190477,2.584977388381958,0.7365486025810242
0.8785333633422852,0.5051328539848328,0.3734005093574524,0.3922833800315857,0.5,2.998887538909912,0.5087614059448242
0.7684676647186279,0.6303312182426453,0.13813644647598267,0.48700278997421265,0.5,2.9350485801696777,0.5527104139328003
0.5954827666282654,0.5808634161949158,0.01461935043334961,0.45494964718818665,0.5714285714285714,2.799861431121826,0.5437883734703064
0.9162755012512207,0.5233222842216492,0.39295321702957153,0.4163532555103302,0.45238095238095233,2.501645565032959,0.5154792666435242
0.8470159769058228,0.3544052839279175,0.4926106929779053,0.3239804804325104,0.40476190476190477,2.5176265239715576,0.4278568625450134
0.6325753927230835,0.5532130599021912,0.07936233282089233,0.5274174809455872,0.4285714285714286,2.4235169887542725,0.6660159230232239
0.3679366409778595,0.7964172959327698,-0.4284806549549103,0.5337948203086853,0.5476190476190477,3.141839027404785,0.6286032795906067
0.8796178698539734,0.3083900213241577,0.5712278485298157,0.28820908069610596,0.5476190476190477,2.599510908126831,0.36613160371780396
0.5573970675468445,0.7377439737319946,-0.18034690618515015,0.5295093059539795,0.5,2.4539763927459717,0.6374673843383789
0.6263359189033508,0.49369657039642334,0.1326393485069275,0.45531725883483887,0.5,2.807194232940674,0.553801953792572
0.8254116773605347,0.49372565746307373,0.33168601989746094,0.40541478991508484,0.3571428571428571,2.5110416412353516,0.4983275234699249
0.7110945582389832,0.4977935552597046,0.21330100297927856,0.2901884615421295,0.5476190476190477,2.383228302001953,0.3963232934474945
0.6717713475227356,0.5047966837882996,0.16697466373443604,0.3856225907802582,0.38095238095238093,2.6936233043670654,0.5203037261962891
0.6610944271087646,0.7632185220718384,-0.10212409496307373,0.44171014428138733,0.5238095238095238,2.9770328998565674,0.5342487692832947
0.6092867851257324,0.5555195212364197,0.053767263889312744,0.4644020199775696,0.38095238095238093,3.0747904777526855,0.6213176250457764
0.7935450077056885,0.5534361600875854,0.24010884761810303,0.4911532402038574,0.5238095238095238,2.7477145195007324,0.6105420589447021
0.5362755060195923,0.8687561750411987,-0.33248066902160645,0.49318376183509827,0.5714285714285714,2.466461658477783,0.5764034390449524
0.5212959051132202,0.8694930076599121,-0.3481971025466919,0.4828234314918518,0.5476190476190477,2.408275842666626,0.5969656705856323
0.713882565498352,0.6244482398033142,0.08943432569503784,0.4723213016986847,0.40476190476190477,2.6807289123535156,0.5961697697639465
0.3046759068965912,0.8909288644790649,-0.5862529575824738,0.5244315266609192,0.5476190476190477,2.6825244426727295,0.601760745048523
0.4120345413684845,0.9061650037765503,-0.4941304624080658,0.5852300524711609,0.5,2.6886937618255615,0.688174843788147
0.6943186521530151,0.558323860168457,0.1359947919845581,0.47152894735336304,0.6190476190476191,2.439586639404297,0.5740435719490051
0.7044140100479126,0.6791765093803406,0.02523750066757202,0.49946272373199463,0.47619047619047616,2.7900571823120117,0.5746797323226929
0.6127951741218567,0.6002795696258545,0.012515604496002197,0.3791898190975189,0.5952380952380952,2.7669785022735596,0.4746650457382202
0.7870287299156189,0.5838545560836792,0.2031741738319397,0.4139705002307892,0.30952380952380953,3.109896183013916,0.5410192608833313
0.8362839818000793,0.5041579604148865,0.33212602138519287,0.3800853192806244,0.6190476190476191,2.316823720932007,0.4987254738807678
0.49302369356155396,0.6979994177818298,-0.20497572422027588,0.4028419256210327,0.47619047619047616,2.759690284729004,0.5461438298225403
0.6085904836654663,0.458571195602417,0.15001928806304932,0.4029272794723511,0.45238095238095233,2.415501832962036,0.4965999722480774
0.44990575313568115,0.4616142213344574,-0.011708468198776245,0.4094480276107788,0.5238095238095238,2.8247087001800537,0.5077070593833923
0.510215163230896,0.6764572858810425,-0.16624212265014648,0.4261113703250885,0.4285714285714286,2.3526651859283447,0.5777702331542969
0.5448542237281799,0.816339373588562,-0.2714851498603821,0.4112110733985901,0.47619047619047616,2.5837810039520264,0.5059944987297058
0.8771934509277344,0.4742060601711273,0.40298739075660706,0.36661046743392944,0.5476190476190477,2.8820743560791016,0.5124107599258423
0.7743590474128723,0.6667389273643494,0.10762012004852295,0.4192577004432678,0.4285714285714286,2.2349815368652344,0.5161557197570801
0.9734901189804077,0.42009255290031433,0.5533975660800934,0.4038933515548706,0.40476190476190477,2.717644453048706,0.513276994228363
0.9232420921325684,0.42240914702415466,0.5008329451084137,0.36860552430152893,0.33333333333333337,2.4643075466156006,0.4633646309375763
0.9111934900283813,0.6135833263397217,0.29761016368865967,0.43029874563217163,0.4285714285714286,2.80865216255188,0.5871431231498718
0.8253386616706848,0.6833869814872742,0.14195168018341064,0.5248823761940002,0.40476190476190477,2.9908435344696045,0.640012264251709
0.9001567363739014,0.5773913860321045,0.3227653503417969,0.3491891622543335,0.30952380952380953,2.4613308906555176,0.45534491539001465
0.7848933339118958,0.8261540532112122,-0.041260719299316406,0.47645848989486694,0.40476190476190477,2.4548375606536865,0.5696244239807129
0.7632734179496765,0.7191330194473267,0.044140398502349854,0.4512183964252472,0.5238095238095238,2.4583168029785156,0.5764924883842468
0.692799985408783,0.6874120235443115,0.0053879618644714355,0.4354766011238098,0.47619047619047616,2.8679659366607666,0.5461999773979187
0.5997909903526306,0.9422589540481567,-0.3424679636955261,0.607596218585968,0.6666666666666667,2.831599235534668,0.720901370048523
0.6622747778892517,0.6384713649749756,0.023803412914276123,0.4965411424636841,0.38095238095238093,2.7214903831481934,0.6400865316390991
0.6656158566474915,0.9117550849914551,-0.24613922834396362,0.48056796193122864,0.6428571428571428,2.452028512954712,0.5862399935722351
0.749365508556366,0.7643483281135559,-0.014982819557189941,0.4140683710575104,0.45238095238095233,1.9888566732406616,0.6250604391098022
0.7826369404792786,0.7723033428192139,0.010333597660064697,0.5008687973022461,0.6190476190476191,2.8033108711242676,0.6683333516120911
0.8847501277923584,0.664432942867279,0.22031718492507935,0.33636340498924255,0.5476190476190477,2.776151418685913,0.49186789989471436
0.7628479599952698,0.6010358333587646,0.16181212663650513,0.41988512873649597,0.5476190476190477,2.288853645324707,0.5422584414482117
0.7923499345779419,0.7208186984062195,0.07153123617172241,0.42050832509994507,0.47619047619047616,3.006516456604004,0.5996306538581848
0.7211413979530334,0.715498149394989,0.005643248558044434,0.4280577600002289,0.5952380952380952,2.83130145072937,0.5325741171836853
0.8786872625350952,0.6598666906356812,0.21882057189941406,0.38624316453933716,0.5714285714285714,2.6354808807373047,0.5213548541069031
0.7667325139045715,0.8020508885383606,-0.03531837463378906,0.5650544166564941,0.5476190476190477,2.0907201766967773,0.7164900898933411
0.8283836841583252,0.7992455959320068,0.02913808822631836,0.4471997618675232,0.6428571428571428,2.2748730182647705,0.6005681157112122
0.7188071012496948,0.4558521807193756,0.2629549205303192,0.32507380843162537,0.5238095238095238,2.552431106567383,0.5480911731719971
0.7959826588630676,0.714954674243927,0.08102798461914062,0.4200226366519928,0.45238095238095233,2.445878028869629,0.5737663507461548
0.6376731395721436,0.8596070408821106,-0.22193390130996704,0.45037227869033813,0.45238095238095233,2.525169610977173,0.644672691822052
0.729429304599762,0.789718508720398,-0.060289204120635986,0.44149500131607056,0.45238095238095233,2.187920093536377,0.567252516746521
0.6519105434417725,0.7313806414604187,-0.07947009801864624,0.43432822823524475,0.47619047619047616,2.7078771591186523,0.5678312182426453
0.6534023284912109,0.8207848072052002,-0.16738247871398926,0.44054239988327026,0.6428571428571428,2.4840917587280273,0.6696644425392151
0.8530645966529846,0.4270525574684143,0.4260120391845703,0.33605101704597473,0.4285714285714286,2.6983885765075684,0.507006049156189
0.5828959941864014,0.8348662853240967,-0.2519702911376953,0.46482110023498535,0.5,2.5958750247955322,0.6137946844100952
0.6742733120918274,0.7267130017280579,-0.05243968963623047,0.4183073341846466,0.47619047619047616,2.1509194374084473,0.5178111791610718
0.5968918204307556,0.8597512245178223,-0.26285940408706665,0.4806292653083801,0.3571428571428571,2.358762741088867,0.6132137179374695
0.583509624004364,0.6454039812088013,-0.061894357204437256,0.40798717737197876,0.47619047619047616,2.6025335788726807,0.47357600927352905
0.48207247257232666,0.9295109510421753,-0.44743847846984863,0.4680512547492981,0.5238095238095238,2.532499074935913,0.6221818923950195
0.5760427713394165,0.6487270593643188,-0.07268428802490234,0.5361164808273315,0.5238095238095238,2.7813560962677,0.6610786318778992
0.6207187175750732,0.8284057974815369,-0.20768707990646362,0.5366339683532715,0.5714285714285714,3.0048115253448486,0.6509977579116821
0.5443205237388611,0.7033746242523193,-0.15905410051345825,0.42391863465309143,0.5714285714285714,2.747166156768799,0.5592295527458191
0.5272443294525146,0.43355658650398254,0.0936877429485321,0.3456953763961792,0.38095238095238093,2.7976150512695312,0.5080108642578125
0.6544792056083679,0.63332599401474,0.02115321159362793,0.3851185142993927,0.5238095238095238,2.731785297393799,0.48462891578674316
0.702751874923706,0.6863658428192139,0.016386032104492188,0.3964240849018097,0.5,2.67699933052063,0.554458737373352
0.5154383182525635,0.866113007068634,-0.35067468881607056,0.4929563105106354,0.38095238095238093,2.7435715198516846,0.6053717136383057
0.42988818883895874,0.5368499159812927,-0.10696172714233398,0.38342541456222534,0.5238095238095238,2.3632683753967285,0.5542284250259399
0.6621613502502441,0.7005754709243774,-0.0384141206741333,0.3971535265445709,0.33333333333333337,2.302096366882324,0.5626906156539917
0.6732901930809021,0.6534401178359985,0.019850075244903564,0.47054409980773926,0.5238095238095238,2.6064491271972656,0.5793884992599487
0.669350802898407,0.7126189470291138,-0.04326814413070679,0.4319702982902527,0.5952380952380952,3.029743194580078,0.6009109020233154
0.7560694813728333,0.6184027791023254,0.1376667022705078,0.454683780670166,0.6428571428571428,2.6277854442596436,0.5798126459121704
0.5294944047927856,0.8496885895729065,-0.32019418478012085,0.48207762837409973,0.5238095238095238,2.5790345668792725,0.627666711807251
0.7546714544296265,0.659631073474884,0.09504038095474243,0.46028241515159607,0.5238095238095238,2.5125670433044434,0.612764835357666
0.7337364554405212,0.6169806718826294,0.11675578355789185,0.35932013392448425,0.4285714285714286,2.6761655807495117,0.4949628710746765
0.7807829976081848,0.5672300457954407,0.21355295181274414,0.4753403961658478,0.45238095238095233,2.817072868347168,0.5992791652679443
0.6385561227798462,0.7447875142097473,-0.10623139142990112,0.5462871789932251,0.5,2.605870008468628,0.7006329298019409
0.6709426045417786,0.6377943754196167,0.033148229122161865,0.48510703444480896,0.45238095238095233,2.7238869667053223,0.5953415632247925
0.6653251647949219,0.6469482183456421,0.018376946449279785,0.4459998607635498,0.5476190476190477,2.2892777919769287,0.5739762187004089
0.6682489514350891,0.6869367957115173,-0.018687844276428223,0.5462319850921631,0.47619047619047616,3.2029213905334473,0.6197285056114197
0.3406434655189514,0.6699717044830322,-0.3293282389640808,0.40252500772476196,0.4285714285714286,2.7974722385406494,0.5633519887924194
0.6270617246627808,0.588442325592041,0.038619399070739746,0.3809507191181183,0.5476190476190477,2.230308771133423,0.48686519265174866
0.720893919467926,0.6448332667350769,0.07606065273284912,0.5083511471748352,0.4285714285714286,1.767774224281311,0.6470080614089966
0.4078487157821655,0.8409859538078308,-0.4331372380256653,0.5990681648254395,0.6190476190476191,2.27305269241333,0.708385169506073
0.6044696569442749,0.5483378767967224,0.05613178014755249,0.502169132232666,0.47619047619047616,2.1148595809936523,0.61226886510849
0.718400776386261,0.5699083209037781,0.1484924554824829,0.45271366834640503,0.5238095238095238,2.5944337844848633,0.5697510838508606
0.741439163684845,0.6299015283584595,0.1115376353263855,0.5259434580802917,0.47619047619047616,2.2089991569519043,0.6753178834915161
0.841301679611206,0.5063778162002563,0.3349238634109497,0.36827319860458374,0.5476190476190477,2.268446922302246,0.5290793776512146
0.8734376430511475,0.4323787987232208,0.44105884432792664,0.4801417291164398,0.47619047619047616,2.9090425968170166,0.6045143008232117
0.7297270894050598,0.573658287525177,0.1560688018798828,0.4776160717010498,0.5,3.276978015899658,0.5729267597198486
0.5500093698501587,0.750430703163147,-0.20042133331298828,0.5567436218261719,0.38095238095238093,3.014920711517334,0.6973778009414673
0.7891630530357361,0.6629327535629272,0.12623029947280884,0.47192418575286865,0.4285714285714286,3.089552164077759,0.622583270072937
0.5858324766159058,0.766707181930542,-0.18087470531463623,0.5706376433372498,0.33333333333333337,2.9190523624420166,0.6950563788414001
0.6382754445075989,0.6470784544944763,-0.008803009986877441,0.3923145830631256,0.5476190476190477,2.313396453857422,0.5434088706970215
0.6006015539169312,0.6053187847137451,-0.004717230796813965,0.5095945596694946,0.5952380952380952,2.330336809158325,0.6338956356048584
0.5490331649780273,0.7663439512252808,-0.21731078624725342,0.4466845989227295,0.45238095238095233,2.5526041984558105,0.5637435913085938
0.6849225163459778,0.589387834072113,0.09553468227386475,0.44000136852264404,0.5,2.395951509475708,0.5759361982345581
0.7212434411048889,0.4406868517398834,0.2805565893650055,0.2944220304489136,0.38095238095238093,2.6671059131622314,0.4019630551338196
0.4975006580352783,0.7491459250450134,-0.2516452670097351,0.4379100203514099,0.5238095238095238,2.6646294593811035,0.5672782063484192
0.9060167074203491,0.54184889793396,0.36416780948638916,0.4059522747993469,0.5714285714285714,2.546396017074585,0.525434672832489
0.5357219576835632,0.6804836988449097,-0.14476174116134644,0.473082959651947,0.45238095238095233,2.7791197299957275,0.6094420552253723
0.6083588004112244,0.434654176235199,0.1737046241760254,0.2384241372346878,0.45238095238095233,2.178845167160034,0.34961551427841187
0.8159002661705017,0.5185592174530029,0.2973410487174988,0.43721234798431396,0.6666666666666667,2.6461992263793945,0.5288891792297363
0.33124786615371704,0.8759837746620178,-0.5447359085083008,0.5325804948806763,0.6428571428571428,3.0382239818573,0.6309110522270203
0.6641910672187805,0.6130403280258179,0.051150739192962646,0.4982045590877533,0.45238095238095233,2.828199863433838,0.6177433729171753
0.5490771532058716,0.660719096660614,-0.11164194345474243,0.5200426578521729,0.5952380952380952,2.161921501159668,0.6164354681968689
0.3534807562828064,0.6093413829803467,-0.2558606266975403,0.569084644317627,0.45238095238095233,1.9289411306381226,0.7128999829292297
0.7506150007247925,0.587183952331543,0.1634310483932495,0.38407477736473083,0.5,2.7844035625457764,0.5048162341117859
0.5138084292411804,0.6404096484184265,-0.1266012191772461,0.5700863003730774,0.5476190476190477,2.6372334957122803,0.6947690844535828
0.5140748620033264,0.5297356247901917,-0.015660762786865234,0.5147206783294678,0.5476190476190477,2.3848206996917725,0.5973995923995972
0.6481006145477295,0.5885017514228821,0.05959886312484741,0.4776962697505951,0.5,2.290816068649292,0.6072417497634888
0.5279437303543091,0.7856027483940125,-0.25765901803970337,0.5456294417381287,0.5476190476190477,2.330684185028076,0.6296132206916809
0.8159099817276001,0.3678675591945648,0.4480424225330353,0.3277706801891327,0.45238095238095233,2.1623215675354004,0.4648666977882385
0.7455238699913025,0.4718778729438782,0.2736459970474243,0.4995752274990082,0.30952380952380953,2.8309824466705322,0.6347792744636536
0.6659753322601318,0.6561979651451111,0.009777367115020752,0.5230036973953247,0.4285714285714286,2.9756276607513428,0.6483235359191895
0.5043034553527832,0.49434855580329895,0.009954899549484253,0.35293734073638916,0.5476190476190477,2.7323801517486572,0.4575921893119812
0.7572991251945496,0.553653359413147,0.2036457657814026,0.4463299512863159,0.5,2.8845114707946777,0.58963942527771
0.7301140427589417,0.6234005093574524,0.10671353340148926,0.41246381402015686,0.5238095238095238,2.8417623043060303,0.5571308135986328
0.564797043800354,0.7065718770027161,-0.14177483320236206,0.6263834834098816,0.6190476190476191,2.6758718490600586,0.7218905091285706
0.7587999105453491,0.45333388447761536,0.30546602606773376,0.4090815484523773,0.47619047619047616,2.6811411380767822,0.5371689796447754
0.5955554246902466,0.650565505027771,-0.055010080337524414,0.582054078578949,0.5714285714285714,2.5412681102752686,0.6665569543838501
0.6496045589447021,0.6209762096405029,0.02862834930419922,0.4460902810096741,0.5714285714285714,2.564528226852417,0.5704967975616455
0.4632044732570648,0.6815675497055054,-0.21836307644844055,0.5209453105926514,0.5476190476190477,2.5121612548828125,0.6225744485855103
0.7988191843032837,0.5700085759162903,0.2288106083869934,0.5411880016326904,0.5,2.855159044265747,0.6300903558731079
0.854198694229126,0.5147842764854431,0.33941441774368286,0.464677631855011,0.4285714285714286,2.5081729888916016,0.5961517095565796
0.800042986869812,0.45338061451911926,0.34666237235069275,0.46040284633636475,0.40476190476190477,2.8812618255615234,0.5460518598556519
0.4837282598018646,0.5260822176933289,-0.04235395789146423,0.34279975295066833,0.5714285714285714,2.5400068759918213,0.41380903124809265
0.8318714499473572,0.543962299823761,0.2879091501235962,0.47555863857269287,0.30952380952380953,2.7177481651306152,0.5846228003501892
0.5008196234703064,0.8217881917953491,-0.3209685683250427,0.5006543397903442,0.5476190476190477,2.8005142211914062,0.6146990060806274
0.5948734283447266,0.7668481469154358,-0.17197471857070923,0.6224797368049622,0.5952380952380952,3.208104372024536,0.7370849251747131
0.596892774105072,0.5410348773002625,0.05585789680480957,0.325637549161911,0.47619047619047616,2.6716196537017822,0.4692101776599884
0.6049844026565552,0.74349045753479,-0.13850605487823486,0.5507551431655884,0.5476190476190477,2.9380691051483154,0.6908285021781921
0.7469510436058044,0.49522459506988525,0.2517264485359192,0.4537549614906311,0.5952380952380952,2.405961751937866,0.5466136932373047
0.6044079065322876,0.7362247705459595,-0.13181686401367188,0.4734899401664734,0.5,2.7649686336517334,0.5851147770881653
0.7835875153541565,0.5554077625274658,0.22817975282669067,0.47564661502838135,0.45238095238095233,3.074500799179077,0.5993527173995972
0.5716822147369385,0.7006056904792786,-0.1289234757423401,0.4278084337711334,0.3571428571428571,2.476130723953247,0.5549795031547546
0.703370213508606,0.5254457592964172,0.17792445421218872,0.5116511583328247,0.38095238095238093,2.7870500087738037,0.6099401712417603
0.6703280210494995,0.44731441140174866,0.22301360964775085,0.4168349504470825,0.6190476190476191,2.871458053588867,0.528357982635498
0.5582993626594543,0.43749675154685974,0.1208026111125946,0.27844947576522827,0.33333333333333337,2.4835586547851562,0.36685964465141296
0.618659496307373,0.6985109448432922,-0.07985144853591919,0.5194452404975891,0.5476190476190477,2.445115804672241,0.6214727163314819
0.735950767993927,0.6011942028999329,0.13475656509399414,0.39133456349372864,0.5,2.484980821609497,0.524734377861023
0.7866162657737732,0.5563855171203613,0.23023074865341187,0.4835834801197052,0.3571428571428571,2.540379285812378,0.6252608299255371
0.805942952632904,0.5869539380073547,0.21898901462554932,0.4169641137123108,0.5476190476190477,2.360194444656372,0.5580314993858337
0.6059886813163757,0.5443568825721741,0.06163179874420166,0.3952251970767975,0.5476190476190477,2.502328395843506,0.5425149202346802
0.575308620929718,0.6311942934989929,-0.0558856725692749,0.4551258385181427,0.6904761904761905,2.4860565662384033,0.6055885553359985
0.47148385643959045,0.776492178440094,-0.30500832200050354,0.6078108549118042,0.45238095238095233,2.578348398208618,0.7240307331085205
0.4417659342288971,0.5819268226623535,-0.14016088843345642,0.4109991490840912,0.5714285714285714,2.3809115886688232,0.5522547960281372
0.6788031458854675,0.5218067169189453,0.15699642896652222,0.3699457347393036,0.40476190476190477,2.9310402870178223,0.48433783650398254
0.8087485432624817,0.5330561995506287,0.275692343711853,0.5047332048416138,0.40476190476190477,2.969346761703491,0.6049612760543823
0.5571117401123047,0.6128618121147156,-0.05575007200241089,0.5922195911407471,0.6428571428571428,2.873356342315674,0.7273592352867126
0.6779029369354248,0.596042275428772,0.08186066150665283,0.3653152585029602,0.45238095238095233,2.8275492191314697,0.478509783744812
0.6567266583442688,0.5920552611351013,0.06467139720916748,0.4821551442146301,0.5,2.7755985260009766,0.6191613078117371
0.6252917647361755,0.6671844720840454,-0.04189270734786987,0.5055654644966125,0.38095238095238093,3.079115152359009,0.596898078918457
0.5005543231964111,0.5319200754165649,-0.03136575222015381,0.5457028746604919,0.5714285714285714,2.9184539318084717,0.6397363543510437
0.7137696743011475,0.5898046493530273,0.12396502494812012,0.4512556195259094,0.5,2.7148308753967285,0.59245365858078
0.6446865797042847,0.5619649887084961,0.08272159099578857,0.42866232991218567,0.47619047619047616,2.849719524383545,0.5793589353561401
0.8771622180938721,0.4832974672317505,0.3938647508621216,0.48276782035827637,0.45238095238095233,2.5907528400421143,0.5949058532714844
0.4184556305408478,0.8005517721176147,-0.38209614157676697,0.5895487666130066,0.6428571428571428,2.8093414306640625,0.7204116582870483
0.6625452041625977,0.689156711101532,-0.026611506938934326,0.5414361357688904,0.5238095238095238,2.593309164047241,0.6294944882392883
0.8166533708572388,0.5141509175300598,0.30250245332717896,0.42437848448753357,0.6190476190476191,2.580461025238037,0.5699030160903931
0.4796561300754547,0.5078290104866028,-0.02817288041114807,0.461519330739975,0.6666666666666667,2.989706516265869,0.544750988483429
0.7488888502120972,0.564558744430542,0.18433010578155518,0.38037124276161194,0.38095238095238093,2.4017457962036133,0.5238632559776306
0.6260856986045837,0.5804762244224548,0.045609474182128906,0.43983563780784607,0.47619047619047616,2.7383780479431152,0.5812031626701355
0.40589162707328796,0.6424925923347473,-0.23660096526145935,0.35131585597991943,0.40476190476190477,2.4864583015441895,0.41810181736946106
0.7983280420303345,0.37255993485450745,0.425768107175827,0.36515238881111145,0.5238095238095238,2.3797900676727295,0.4961084723472595
0.35636794567108154,0.9551329612731934,-0.5987650156021118,0.7056750655174255,0.6190476190476191,2.7064871788024902,0.7833288311958313
0.4350458085536957,0.6360036730766296,-0.20095786452293396,0.5023326873779297,0.5,2.888882875442505,0.6131200194358826
0.7195943593978882,0.6560221910476685,0.06357216835021973,0.4705341160297394,0.5,2.663036823272705,0.593743085861206
0.4453141987323761,0.5549444556236267,-0.10963025689125061,0.3993731439113617,0.5,2.3312485218048096,0.5065206289291382
0.7807074189186096,0.4084094166755676,0.372298002243042,0.23427420854568481,0.40476190476190477,2.3077232837677,0.3489384949207306
0.44945448637008667,0.8173120021820068,-0.36785751581192017,0.6156491041183472,0.45238095238095233,2.8209786415100098,0.7423290610313416
0.4779265522956848,0.6666032075881958,-0.188676655292511,0.4946573078632355,0.3571428571428571,2.607084035873413,0.6155284643173218
0.37399715185165405,0.8223397731781006,-0.44834262132644653,0.5955586433410645,0.5,2.6098690032958984,0.7010436654090881
0.5087767839431763,0.8312416672706604,-0.32246488332748413,0.6095924377441406,0.5476190476190477,2.49843692779541,0.7071125507354736
0.6195802688598633,0.4409724175930023,0.17860785126686096,0.4563109874725342,0.5238095238095238,2.328606605529785,0.562074601650238
0.6200078725814819,0.734965980052948,-0.11495810747146606,0.6446233987808228,0.4285714285714286,3.0998618602752686,0.7257567048072815
0.7320948243141174,0.42489925026893616,0.3071955740451813,0.32436248660087585,0.4285714285714286,3.0519769191741943,0.4605960249900818
0.5950769782066345,0.65080726146698,-0.05573028326034546,0.5204071998596191,0.40476190476190477,2.628636121749878,0.6685106158256531
0.7187208533287048,0.5312722325325012,0.1874486207962036,0.32779666781425476,0.33333333333333337,2.845334768295288,0.48069751262664795
0.6186941862106323,0.7154297232627869,-0.09673553705215454,0.5374091863632202,0.40476190476190477,2.346611976623535,0.6338539123535156
0.4581912159919739,0.8107448220252991,-0.3525536060333252,0.5040528178215027,0.40476190476190477,2.3297817707061768,0.6332122683525085
0.8002079725265503,0.42148134112358093,0.37872663140296936,0.3021184206008911,0.5476190476190477,2.9599769115448,0.4488420784473419
0.8737667798995972,0.4820047914981842,0.39176198840141296,0.41669413447380066,0.5952380952380952,3.2172234058380127,0.5505210757255554
0.5733512043952942,0.7125132083892822,-0.13916200399398804,0.47507742047309875,0.6190476190476191,3.220306873321533,0.611169695854187
0.6040975451469421,0.5835875868797302,0.020509958267211914,0.4071618616580963,0.5476190476190477,2.9988150596618652,0.5435582399368286
0.39044660329818726,0.5191822052001953,-0.12873560190200806,0.3974587321281433,0.5,2.9479727745056152,0.5297483801841736
0.5590718984603882,0.5482792258262634,0.010792672634124756,0.5300531387329102,0.45238095238095233,2.38181471824646,0.6629996299743652
0.6795119047164917,0.4756940007209778,0.20381790399551392,0.38728687167167664,0.45238095238095233,2.920186758041382,0.4880602955818176
0.7298963069915771,0.5257121324539185,0.2041841745376587,0.5065045356750488,0.40476190476190477,2.5327634811401367,0.6248306035995483
0.583180844783783,0.6971890926361084,-0.11400824785232544,0.5021780729293823,0.5714285714285714,2.5357601642608643,0.5922887325286865
0.6463697552680969,0.6897976994514465,-0.04342794418334961,0.533972442150116,0.6190476190476191,2.582002639770508,0.6314449310302734
0.6990095376968384,0.5007335543632507,0.19827598333358765,0.4385433495044708,0.47619047619047616,2.8099024295806885,0.5687036514282227
0.5454413890838623,0.8329072594642639,-0.2874658703804016,0.6135233640670776,0.6190476190476191,2.67472767829895,0.7201218008995056
0.7085148692131042,0.5733172297477722,0.13519763946533203,0.5699464678764343,0.3571428571428571,2.900347948074341,0.6646035313606262
0.5537750720977783,0.7640963196754456,-0.21032124757766724,0.5253003835678101,0.5,2.9031922817230225,0.6147164106369019
0.6745253801345825,0.5397745370864868,0.1347508430480957,0.38162195682525635,0.47619047619047616,2.592780590057373,0.49357596039772034
0.6452438235282898,0.463011771440506,0.1822320520877838,0.43621689081192017,0.5238095238095238,2.348545789718628,0.5248386859893799
0.7480868101119995,0.5354573726654053,0.21262943744659424,0.3799719214439392,0.3571428571428571,2.6012072563171387,0.5152720212936401
0.6191316843032837,0.5066903829574585,0.1124413013458252,0.4049879312515259,0.5476190476190477,2.8378562927246094,0.5374634861946106
0.36192283034324646,0.631751298904419,-0.2698284685611725,0.5318030118942261,0.6428571428571428,2.4426259994506836,0.672367513179779
0.6937510967254639,0.713265597820282,-0.019514501094818115,0.572195827960968,0.5952380952380952,2.9073593616485596,0.6789065599441528
0.5871835947036743,0.5818150043487549,0.005368590354919434,0.5371847152709961,0.5,2.90734601020813,0.6663904190063477
0.5766990184783936,0.6216086149215698,-0.04490959644317627,0.49571236968040466,0.45238095238095233,2.6784827709198,0.5959245562553406
0.6957221627235413,0.47884616255760193,0.21687600016593933,0.43662896752357483,0.5952380952380952,2.8433704376220703,0.5756308436393738
0.4261767566204071,0.7640640139579773,-0.3378872573375702,0.6068445444107056,0.5,2.6870076656341553,0.7090485692024231
0.43665021657943726,0.7287103533744812,-0.29206013679504395,0.4618924856185913,0.45238095238095233,2.4041378498077393,0.5654508471488953
0.5567601323127747,0.6798350811004639,-0.12307494878768921,0.5227239727973938,0.47619047619047616,2.701050043106079,0.641476035118103
0.4979895353317261,0.85284024477005,-0.354850709438324,0.5609536170959473,0.5952380952380952,2.740365505218506,0.6470018625259399
0.6778283715248108,0.5793493986129761,0.09847897291183472,0.4086362421512604,0.45238095238095233,2.4235098361968994,0.5544053912162781
0.5529525876045227,0.5795885324478149,-0.026635944843292236,0.4750773310661316,0.5,2.4523420333862305,0.5803135633468628
0.593011736869812,0.7575947642326355,-0.1645830273628235,0.5838210582733154,0.4285714285714286,2.375006914138794,0.6949380040168762
0.5771376490592957,0.6067715883255005,-0.029633939266204834,0.545758068561554,0.5476190476190477,2.424783229827881,0.6530515551567078
0.6115560531616211,0.6665301322937012,-0.05497407913208008,0.5174068212509155,0.4285714285714286,2.513094663619995,0.6419579982757568
0.6022448539733887,0.6739063858985901,-0.07166153192520142,0.44655880331993103,0.47619047619047616,2.9472146034240723,0.5177725553512573
0.7717906832695007,0.5114314556121826,0.2603592276573181,0.4069904685020447,0.5,2.7747321128845215,0.527195155620575
0.7766409516334534,0.3857315182685852,0.39090943336486816,0.2895199954509735,0.40476190476190477,3.1758763790130615,0.4138299524784088
0.6218163967132568,0.5942586064338684,0.027557790279388428,0.41871535778045654,0.4285714285714286,2.669711112976074,0.5069274306297302
0.5699830055236816,0.6994941234588623,-0.12951111793518066,0.5634334087371826,0.45238095238095233,2.462634325027466,0.6488335728645325
0.5781092047691345,0.7444595098495483,-0.16635030508041382,0.5061028599739075,0.6190476190476191,2.9191291332244873,0.6025313138961792
0.6262791752815247,0.621016263961792,0.005262911319732666,0.4811002314090729,0.40476190476190477,2.5070464611053467,0.5871776342391968
0.34275853633880615,0.8657904267311096,-0.5230318903923035,0.48571717739105225,0.47619047619047616,2.7747271060943604,0.6049150824546814
0.49866509437561035,0.7540958523750305,-0.25543075799942017,0.6240264773368835,0.5476190476190477,2.3800270557403564,0.7161126732826233
0.4840863347053528,0.6838436722755432,-0.19975733757019043,0.5855148434638977,0.5,2.422776222229004,0.7140373587608337
0.486616849899292,0.7682818174362183,-0.28166496753692627,0.4286215603351593,0.5,3.0211384296417236,0.542670488357544
0.6966789960861206,0.6146376132965088,0.08204138278961182,0.43504443764686584,0.5238095238095238,2.8476758003234863,0.5673478245735168
0.6378123164176941,0.6293283700942993,0.008483946323394775,0.4320927560329437,0.5952380952380952,2.4815635681152344,0.5408105850219727
0.5944206118583679,0.7381568551063538,-0.14373624324798584,0.530562162399292,0.5476190476190477,2.428596019744873,0.6236703395843506
0.7139206528663635,0.6424745917320251,0.07144606113433838,0.4612351357936859,0.47619047619047616,2.381495475769043,0.6147330403327942
0.7016318440437317,0.5895447134971619,0.11208713054656982,0.5812236666679382,0.45238095238095233,2.58746337890625,0.7188843488693237
0.5651593208312988,0.7469061613082886,-0.18174684047698975,0.5102267265319824,0.5,2.873460531234741,0.614978551864624
0.5839051604270935,0.8003488779067993,-0.2164437174797058,0.5535114407539368,0.6428571428571428,2.4887564182281494,0.6282423734664917
0.6961499452590942,0.3767167627811432,0.31943318247795105,0.4775597155094147,0.5714285714285714,2.5693020820617676,0.5710086226463318
0.8160482048988342,0.458904504776001,0.35714370012283325,0.3875460922718048,0.45238095238095233,2.6541807651519775,0.5038562417030334
0.597009539604187,0.6846337914466858,-0.08762425184249878,0.4811533987522125,0.5952380952380952,2.566822052001953,0.5714240074157715
0.7460306286811829,0.6213642954826355,0.12466633319854736,0.5515608787536621,0.47619047619047616,3.2250638008117676,0.6836043000221252
0.7778895497322083,0.6544898152351379,0.12339973449707031,0.5700914859771729,0.45238095238095233,3.1069633960723877,0.709504246711731
0.6277034282684326,0.5722274780273438,0.05547595024108887,0.4722307324409485,0.5,2.858729839324951,0.5606391429901123
0.505721926689148,0.7866441607475281,-0.2809222340583801,0.4880030155181885,0.5,2.369605541229248,0.5972660779953003
0.8511492013931274,1.3918546438217163,-0.5407054424285889,0.8448017835617065,0.45238095238095233,2.736781358718872,0.9781613945960999
1.111449122428894,1.0910356044769287,0.020413517951965332,0.7166649699211121,0.45238095238095233,2.7810754776000977,0.9282529354095459
1.5603505373001099,0.6891472935676575,0.8712032437324524,0.5383397936820984,0.47619047619047616,2.7366230487823486,0.7399419546127319
0.7398306727409363,1.0061278343200684,-0.2662971615791321,0.6454354524612427,0.5238095238095238,2.7184383869171143,0.9149014949798584
0.9125910401344299,1.1584911346435547,-0.24590009450912476,0.6613871455192566,0.5238095238095238,2.5747549533843994,0.8843399286270142
0.7305433750152588,0.9256818890571594,-0.19513851404190063,0.6273290514945984,0.5476190476190477,2.7331533432006836,0.7476376891136169
0.9010025262832642,0.6824457049369812,0.21855682134628296,0.43079617619514465,0.5714285714285714,2.845456838607788,0.6423582434654236
1.075316071510315,0.6791556477546692,0.39616042375564575,0.4515702724456787,0.5,2.5058135986328125,0.6361963152885437
0.6747716069221497,1.0322699546813965,-0.3574983477592468,0.5681902766227722,0.5,2.67618465423584,0.8353517055511475
0.7658058404922485,1.070084571838379,-0.30427873134613037,0.600386381149292,0.4285714285714286,2.914510726928711,0.8081838488578796
0.9606323838233948,0.7965304851531982,0.16410189867019653,0.4714643955230713,0.38095238095238093,2.807852029800415,0.6528991460800171
0.8514854311943054,0.7319666743278503,0.11951875686645508,0.4898891746997833,0.40476190476190477,2.2440898418426514,0.6266705989837646
0.7662874460220337,0.8636516332626343,-0.09736418724060059,0.47428035736083984,0.5714285714285714,2.4014341831207275,0.7162685990333557
0.7495536208152771,0.8341711759567261,-0.08461755514144897,0.5184903740882874,0.5,2.6924984455108643,0.633267343044281
0.8551309704780579,0.6228854060173035,0.2322455644607544,0.48264241218566895,0.5,2.8443777561187744,0.661329448223114
0.7180640697479248,0.970684826374054,-0.25262075662612915,0.492413192987442,0.5,2.674586772918701,0.6870119571685791
0.8603473901748657,0.9181520342826843,-0.057804644107818604,0.5642330050468445,0.5238095238095238,2.561847686767578,0.7546045184135437
0.9592221975326538,0.5339560508728027,0.4252661466598511,0.4437626898288727,0.45238095238095233,2.484264850616455,0.624627947807312
0.8218541741371155,0.5977773070335388,0.22407686710357666,0.4914438724517822,0.4285714285714286,2.719027280807495,0.6955397725105286
0.7332371473312378,0.839359700679779,-0.10612255334854126,0.4544299244880676,0.5714285714285714,2.80180025100708,0.6604482531547546
0.9030606746673584,0.6187943816184998,0.28426629304885864,0.458286315202713,0.47619047619047616,2.9079134464263916,0.5579485893249512
0.9487497806549072,0.8185135126113892,0.13023626804351807,0.5110840201377869,0.47619047619047616,2.6335396766662598,0.6742696166038513
0.708728551864624,0.9639537930488586,-0.2552252411842346,0.497628778219223,0.5952380952380952,2.6406283378601074,0.6381111145019531
0.8263920545578003,1.0352524518966675,-0.2088603973388672,0.6083386540412903,0.4285714285714286,2.475165367126465,0.7205625772476196
0.8916584253311157,0.634541392326355,0.25711703300476074,0.5120660066604614,0.5,2.854262113571167,0.6834386587142944
0.9021773338317871,0.8740288019180298,0.028148531913757324,0.6552953720092773,0.5714285714285714,2.8559319972991943,0.7771026492118835
0.7460635900497437,0.8750597238540649,-0.1289961338043213,0.6486549377441406,0.4285714285714286,2.54906964302063,0.765216052532196
0.900416910648346,0.8312060832977295,0.06921082735061646,0.4557046890258789,0.6190476190476191,2.763185739517212,0.6390008330345154
0.8381537199020386,0.9173482060432434,-0.07919448614120483,0.6140352487564087,0.45238095238095233,2.6388373374938965,0.7694776058197021
0.8498760461807251,0.8446521162986755,0.0052239298820495605,0.40711018443107605,0.38095238095238093,2.906226634979248,0.5676887035369873
0.6714527010917664,1.1767908334732056,-0.5053381323814392,0.6458037495613098,0.45238095238095233,2.7746691703796387,0.7561191320419312
0.8614399433135986,0.6467308402061462,0.2147091031074524,0.5181329250335693,0.5238095238095238,2.8306784629821777,0.6967942714691162
0.8711493611335754,0.6085411310195923,0.26260823011398315,0.47947147488594055,0.5952380952380952,2.6563313007354736,0.5793372988700867
0.823003888130188,0.936282217502594,-0.113278329372406,0.6992725133895874,0.45238095238095233,3.251434564590454,0.802759051322937
0.6491496562957764,0.7016621232032776,-0.05251246690750122,0.5714592337608337,0.5,3.2592523097991943,0.7334375977516174
0.8547487854957581,0.8440035581588745,0.010745227336883545,0.5563415884971619,0.5952380952380952,3.0294017791748047,0.6796305775642395
0.614069402217865,1.031746745109558,-0.4176773428916931,0.4889586567878723,0.5476190476190477,2.456134557723999,0.6936126947402954
0.6833557486534119,0.4554581940174103,0.2278975546360016,0.3749851584434509,0.4285714285714286,2.540217876434326,0.5126301646232605
0.7242382168769836,0.8990147113800049,-0.17477649450302124,0.5327621698379517,0.5476190476190477,2.402919054031372,0.6701071262359619
1.064396858215332,0.6093348264694214,0.45506203174591064,0.44620493054389954,0.3571428571428571,2.5653188228607178,0.6532362103462219
0.9493435025215149,0.648475170135498,0.30086833238601685,0.36096492409706116,0.5476190476190477,2.186630964279175,0.48294928669929504
0.7766721844673157,0.7654855251312256,0.011186659336090088,0.4961320459842682,0.3571428571428571,2.3122825622558594,0.5741879940032959
0.7420336604118347,0.8265038132667542,-0.08447015285491943,0.5002093315124512,0.4285714285714286,2.9188973903656006,0.6241876482963562
0.7000529766082764,0.8730158805847168,-0.17296290397644043,0.5958518385887146,0.6190476190476191,2.508178949356079,0.7329448461532593
0.6955713629722595,0.8104790449142456,-0.11490768194198608,0.5481055378913879,0.38095238095238093,2.3668534755706787,0.6610344052314758
0.6035153865814209,1.0232021808624268,-0.41968679428100586,0.5915536284446716,0.5714285714285714,2.905109167098999,0.742831826210022
0.9061675667762756,0.7322646975517273,0.17390286922454834,0.521274745464325,0.40476190476190477,2.814464807510376,0.683326780796051
0.7078467011451721,0.704153299331665,0.00369340181350708,0.5425317287445068,0.5,2.7297887802124023,0.6437229514122009
1.0767251253128052,0.5624850988388062,0.514240026473999,0.4487990140914917,0.3571428571428571,2.7512574195861816,0.5586893558502197
0.6584277153015137,0.7559117674827576,-0.0974840521812439,0.543241560459137,0.47619047619047616,2.7400691509246826,0.7053548693656921
0.9165531396865845,0.6020998358726501,0.3144533038139343,0.5076823830604553,0.5,2.5341358184814453,0.632779598236084
0.7287164926528931,0.7462664246559143,-0.01754993200302124,0.5117919445037842,0.5238095238095238,2.883126735687256,0.628811240196228
0.7597545981407166,0.6279705762863159,0.13178402185440063,0.5103965997695923,0.45238095238095233,2.8818411827087402,0.6184735298156738
0.8250880837440491,0.8262907266616821,-0.0012026429176330566,0.5600621104240417,0.5238095238095238,2.8674044609069824,0.6958308815956116
0.9116028547286987,0.540062427520752,0.3715404272079468,0.4551846981048584,0.38095238095238093,2.5705227851867676,0.5888959169387817
0.7713313698768616,0.8331507444381714,-0.061819374561309814,0.5614225268363953,0.47619047619047616,2.7046148777008057,0.6798036098480225
0.6873440146446228,0.818953275680542,-0.1316092610359192,0.6117331981658936,0.5714285714285714,2.5185623168945312,0.6811978220939636
0.4970945417881012,0.9012025594711304,-0.4041080176830292,0.5823947787284851,0.5238095238095238,2.661304473876953,0.6906107664108276
0.7626319527626038,0.6748085618019104,0.08782339096069336,0.5727505087852478,0.5952380952380952,2.4499564170837402,0.6334466338157654
1.135347843170166,0.5765138864517212,0.5588339567184448,0.48529869318008423,0.5,2.522357702255249,0.5691981315612793
0.6763013601303101,0.8806805610656738,-0.20437920093536377,0.5915191173553467,0.5238095238095238,2.627046823501587,0.6543305516242981
0.7430035471916199,0.9147499799728394,-0.17174643278121948,0.5914973616600037,0.4285714285714286,2.518998384475708,0.6793015003204346
0.7494023442268372,0.5369503498077393,0.2124519944190979,0.4287394881248474,0.6666666666666667,2.4812939167022705,0.5508566498756409
1.0382890701293945,0.6774885058403015,0.360800564289093,0.5460451245307922,0.45238095238095233,2.0086770057678223,0.6435270309448242
0.7129091620445251,0.8740063309669495,-0.16109716892242432,0.562857449054718,0.40476190476190477,2.1123366355895996,0.6638957262039185
0.692548394203186,0.7147339582443237,-0.022185564041137695,0.5848345160484314,0.5238095238095238,2.6505167484283447,0.6749122142791748
0.7165218591690063,0.9339866638183594,-0.21746480464935303,0.6028494238853455,0.47619047619047616,2.8026225566864014,0.6544459462165833
0.590516984462738,0.7648529410362244,-0.17433595657348633,0.5787141919136047,0.45238095238095233,2.1192264556884766,0.6742813587188721
0.7755281329154968,0.6458927392959595,0.12963539361953735,0.45140475034713745,0.5238095238095238,2.3540446758270264,0.5226378440856934
0.7908243536949158,0.6740047931671143,0.11681956052780151,0.6016420722007751,0.5476190476190477,2.482816457748413,0.6676596999168396
0.727715790271759,0.6796616911888123,0.04805409908294678,0.5181891918182373,0.47619047619047616,2.7689085006713867,0.6338565945625305
0.6277159452438354,1.0110043287277222,-0.3832883834838867,0.5678136944770813,0.5714285714285714,2.6516318321228027,0.6629127860069275
0.7563685178756714,0.7898930311203003,-0.033524513244628906,0.5175642967224121,0.6190476190476191,2.641489028930664,0.595969021320343
1.1187433004379272,0.35927265882492065,0.7594706416130066,0.2833288908004761,0.5,2.910968780517578,0.4046996831893921
0.7496040463447571,0.7468841075897217,0.0027199387550354004,0.5179161429405212,0.6190476190476191,2.8315436840057373,0.6258614659309387
0.6631848812103271,0.6973632574081421,-0.03417837619781494,0.5139109492301941,0.5,3.119182586669922,0.5816788673400879
0.6880016922950745,0.565678596496582,0.12232309579849243,0.4602600634098053,0.4285714285714286,2.8416941165924072,0.5511751174926758
0.6931988000869751,0.7379415035247803,-0.044742703437805176,0.612008273601532,0.5476190476190477,2.2844934463500977,0.6849725246429443
0.8014859557151794,0.7615019083023071,0.039984047412872314,0.4809849262237549,0.47619047619047616,2.5920374393463135,0.5991047620773315
0.5638613700866699,0.8798242807388306,-0.31596291065216064,0.59707111120224,0.5,2.4784603118896484,0.7296980619430542
0.8320444226264954,0.6325498819351196,0.19949454069137573,0.419918417930603,0.5238095238095238,2.0185775756835938,0.5439373254776001
0.5079692602157593,0.8828483819961548,-0.3748791217803955,0.599658191204071,0.5238095238095238,2.0535764694213867,0.7051712274551392
0.5707136988639832,0.8873672485351562,-0.3166535496711731,0.6037347912788391,0.5,2.497326612472534,0.733767569065094
0.7846418023109436,0.5899339914321899,0.19470781087875366,0.47987422347068787,0.5,2.680393934249878,0.5957280993461609
0.7694657444953918,0.8044500946998596,-0.03498435020446777,0.6177722811698914,0.5,2.3788650035858154,0.6798220276832581
0.515079140663147,0.9226018190383911,-0.40752267837524414,0.6072444915771484,0.5238095238095238,2.63148832321167,0.6897603869438171
0.6239410638809204,0.7109824419021606,-0.08704137802124023,0.5045073628425598,0.30952380952380953,2.9482791423797607,0.6341490149497986
0.908980131149292,0.6023896336555481,0.3065904974937439,0.43872737884521484,0.47619047619047616,2.242279052734375,0.5473378896713257
0.6798388361930847,0.855477511882782,-0.17563867568969727,0.5958058834075928,0.5,2.513129472732544,0.6661727428436279
0.594487190246582,0.9609391689300537,-0.3664519786834717,0.56098872423172,0.5476190476190477,2.4271786212921143,0.658829927444458
0.5283297896385193,0.8628931045532227,-0.33456331491470337,0.5799996256828308,0.5952380952380952,2.750699996948242,0.6423653960227966
0.5624440312385559,0.8060715198516846,-0.24362748861312866,0.5013577938079834,0.5476190476190477,2.354144811630249,0.6690277457237244
0.5074759125709534,0.7272692322731018,-0.21979331970214844,0.5285139083862305,0.40476190476190477,2.7344841957092285,0.6210544109344482
0.5822732448577881,1.0207151174545288,-0.4384418725967407,0.6840737462043762,0.5238095238095238,2.1857411861419678,0.7520521879196167
0.714827299118042,0.8397177457809448,-0.12489044666290283,0.6134936809539795,0.5952380952380952,2.6252403259277344,0.7043306231498718
0.6519037485122681,0.7762156128883362,-0.12431186437606812,0.4667556583881378,0.45238095238095233,2.5442862510681152,0.6563693881034851
0.7735435366630554,0.7276132702827454,0.04593026638031006,0.46135467290878296,0.45238095238095233,2.771857738494873,0.5622665882110596
0.823908269405365,0.5840549468994141,0.23985332250595093,0.4457722008228302,0.5238095238095238,2.698390007019043,0.5552323460578918
0.7656210064888,0.7890543341636658,-0.023433327674865723,0.5237767696380615,0.6190476190476191,2.9865658283233643,0.6403720378875732
1.0530673265457153,0.7022563815116882,0.3508109450340271,0.43934667110443115,0.5476190476190477,2.713913679122925,0.5474269390106201
0.7383478879928589,0.7662486433982849,-0.027900755405426025,0.6629059314727783,0.45238095238095233,2.823378562927246,0.7717378735542297
0.7622788548469543,0.64240562915802,0.11987322568893433,0.4796045422554016,0.5714285714285714,2.584750175476074,0.6143755912780762
0.8932965397834778,0.6263444423675537,0.2669520974159241,0.5099256038665771,0.38095238095238093,2.8092832565307617,0.5678426623344421
0.6116289496421814,0.8013325333595276,-0.1897035837173462,0.613387405872345,0.4285714285714286,2.3714635372161865,0.7087525129318237
0.8505426645278931,0.6397682428359985,0.21077442169189453,0.39512497186660767,0.2857142857142857,2.157418727874756,0.5026363134384155
0.7193050980567932,0.8637455105781555,-0.1444404125213623,0.6071075201034546,0.40476190476190477,2.4799787998199463,0.735493540763855
0.6132770776748657,1.0733733177185059,-0.46009624004364014,0.6522232294082642,0.5476190476190477,1.9437801837921143,0.6939181685447693
0.651595950126648,0.8292821049690247,-0.1776861548423767,0.49069908261299133,0.6428571428571428,2.3191659450531006,0.5829856395721436
0.6489623188972473,1.0876520872116089,-0.4386897683143616,0.5606169104576111,0.5476190476190477,2.4298675060272217,0.6258059740066528
0.5852378010749817,0.7676815390586853,-0.1824437379837036,0.5192751884460449,0.6428571428571428,2.5474765300750732,0.5886132121086121
0.8453648686408997,0.6264079213142395,0.21895694732666016,0.44252458214759827,0.38095238095238093,1.9374709129333496,0.5064629912376404
0.6848520636558533,0.9909077286720276,-0.3060556650161743,0.6013638973236084,0.5476190476190477,3.0246052742004395,0.6647443771362305
1.0207710266113281,0.5338876843452454,0.48688334226608276,0.381603866815567,0.4285714285714286,3.137831211090088,0.46636873483657837
0.8442056775093079,0.6916185617446899,0.15258711576461792,0.5342957377433777,0.45238095238095233,2.2128753662109375,0.6270532608032227
0.7399645447731018,0.7580649256706238,-0.018100380897521973,0.5394078493118286,0.5238095238095238,2.6295266151428223,0.6264775991439819
0.7008835673332214,0.8428658246994019,-0.14198225736618042,0.6528676152229309,0.5476190476190477,2.3867344856262207,0.7335931658744812
0.9141273498535156,0.7047001719474792,0.20942717790603638,0.5712674260139465,0.5,2.6503186225891113,0.6513803601264954
0.6788937449455261,0.9071261882781982,-0.22823244333267212,0.6222364902496338,0.40476190476190477,2.8068060874938965,0.7555888295173645
0.7211333513259888,0.8369904160499573,-0.1158570647239685,0.5706435441970825,0.5714285714285714,2.604982852935791,0.6245198249816895
0.9547758102416992,0.8088453412055969,0.1459304690361023,0.5820123553276062,0.5,2.5068047046661377,0.6441969275474548
0.6202992796897888,0.8217707872390747,-0.2014715075492859,0.537155032157898,0.5,3.025728464126587,0.5923576354980469
0.5876993536949158,0.8067577481269836,-0.21905839443206787,0.581566572189331,0.45238095238095233,2.30720853805542,0.6582475900650024
0.6486022472381592,0.7401030659675598,-0.09150081872940063,0.5000870823860168,0.5238095238095238,3.167410373687744,0.6159135699272156
0.9615626335144043,0.599023163318634,0.36253947019577026,0.5545700788497925,0.3571428571428571,3.193906784057617,0.6457969546318054
0.8442151546478271,0.7542776465415955,0.08993750810623169,0.5330261588096619,0.5,3.110065221786499,0.6323925256729126
0.80918288230896,0.6340606808662415,0.1751222014427185,0.4397777318954468,0.45238095238095233,2.818420171737671,0.5459983944892883
0.5393159985542297,0.690423846244812,-0.15110784769058228,0.46161141991615295,0.6190476190476191,2.7870266437530518,0.5669593811035156
1.167972207069397,0.4154469668865204,0.7525252401828766,0.31329500675201416,0.40476190476190477,2.7913715839385986,0.40094050765037537
0.5824929475784302,1.0979094505310059,-0.5154165029525757,0.6439516544342041,0.6666666666666667,2.6444895267486572,0.7201609015464783
0.7796967625617981,0.764047384262085,0.015649378299713135,0.5038607120513916,0.4285714285714286,2.472856044769287,0.5986216068267822
0.8546226620674133,0.6664131879806519,0.18820947408676147,0.3854445219039917,0.47619047619047616,2.485684633255005,0.5159638524055481
0.5114900469779968,1.1651909351348877,-0.6537008881568909,0.6229679584503174,0.6428571428571428,2.6298134326934814,0.6961876749992371
1.2869402170181274,0.4086829125881195,0.8782573044300079,0.3355017602443695,0.4285714285714286,2.2282662391662598,0.4622953236103058
0.809890866279602,0.8452304601669312,-0.0353395938873291,0.4815711975097656,0.47619047619047616,2.5598831176757812,0.5836019515991211
0.8034003376960754,0.7000544667243958,0.10334587097167969,0.45638251304626465,0.5476190476190477,2.9258861541748047,0.5759607553482056
0.6692679524421692,0.8963974118232727,-0.22712945938110352,0.6172550320625305,0.5714285714285714,3.0320193767547607,0.6641785502433777
0.707653284072876,0.6050670146942139,0.10258626937866211,0.4495806097984314,0.5,2.768977403640747,0.5218604803085327
0.7994515895843506,0.7408886551856995,0.05856293439865112,0.4773843288421631,0.33333333333333337,2.6200737953186035,0.6376348733901978
0.8628545999526978,0.5441744923591614,0.3186801075935364,0.40630286931991577,0.5238095238095238,2.9305317401885986,0.5271739959716797
0.8904646635055542,0.7455856204032898,0.1448790431022644,0.47827914357185364,0.45238095238095233,2.9427216053009033,0.5347682237625122
0.9409912824630737,0.3701538145542145,0.5708374679088593,0.31730639934539795,0.45238095238095233,2.4528377056121826,0.44726043939590454
0.8297516107559204,0.4720030128955841,0.3577485978603363,0.332008957862854,0.6904761904761905,2.340374231338501,0.48900026082992554
0.8968878984451294,0.5940053462982178,0.3028825521469116,0.4406545162200928,0.5476190476190477,2.9386870861053467,0.5737369060516357
0.573715090751648,0.7660596966743469,-0.19234460592269897,0.4840840697288513,0.4285714285714286,2.397937536239624,0.5951282382011414
0.6259874105453491,1.0725876092910767,-0.44660019874572754,0.6880959272384644,0.40476190476190477,2.788943290710449,0.7503505945205688
0.9021274447441101,0.47699084877967834,0.42513659596443176,0.429483026266098,0.4285714285714286,2.8526971340179443,0.5023567080497742
0.6458394527435303,0.8296524286270142,-0.1838129758834839,0.5459930300712585,0.6190476190476191,2.3418993949890137,0.5873485803604126
0.6667957901954651,0.8893686532974243,-0.22257286310195923,0.5866044163703918,0.47619047619047616,2.6075634956359863,0.6672540903091431
0.8991132974624634,0.7203084230422974,0.17880487442016602,0.450413316488266,0.5238095238095238,2.482394218444824,0.5309872627258301
0.7063277363777161,0.9113037586212158,-0.20497602224349976,0.6105419993400574,0.5,2.5423154830932617,0.6909560561180115
0.7367575168609619,0.774175226688385,-0.037417709827423096,0.6334807872772217,0.5238095238095238,2.4414148330688477,0.7077047228813171
0.8604128956794739,0.6976091265678406,0.1628037691116333,0.4812399744987488,0.5476190476190477,2.9510035514831543,0.5399527549743652
1.0622143745422363,0.6903895139694214,0.37182486057281494,0.42963773012161255,0.3571428571428571,2.4780735969543457,0.5261515378952026
0.7291105389595032,0.7482863068580627,-0.01917576789855957,0.5074396133422852,0.47619047619047616,2.5664427280426025,0.5525619983673096
0.832370400428772,0.8575732111930847,-0.025202810764312744,0.5479872822761536,0.45238095238095233,2.6807029247283936,0.6613012552261353
0.897108256816864,0.8330255746841431,0.06408268213272095,0.5027376413345337,0.5476190476190477,2.8279836177825928,0.613551139831543
1.0128939151763916,0.48475900292396545,0.5281349122524261,0.3856858015060425,0.5238095238095238,2.4995338916778564,0.45620426535606384
0.852709174156189,0.5206044316291809,0.33210474252700806,0.4268881380558014,0.45238095238095233,2.6963164806365967,0.5369809865951538
0.6908442974090576,0.8560491800308228,-0.16520488262176514,0.5564353466033936,0.5,2.60973858833313,0.6403071880340576
0.5871022939682007,0.9733859300613403,-0.38628363609313965,0.5844671130180359,0.5952380952380952,2.809319496154785,0.6902219653129578
0.7207384705543518,0.9332078099250793,-0.21246933937072754,0.6083658337593079,0.45238095238095233,2.549896240234375,0.6837971806526184
0.7486188411712646,0.882055938243866,-0.13343709707260132,0.574596643447876,0.40476190476190477,2.6580231189727783,0.6925984025001526
0.4870436191558838,0.9471261501312256,-0.4600825309753418,0.5205665826797485,0.45238095238095233,2.734834671020508,0.6088957190513611
0.5476134419441223,0.9231262803077698,-0.37551283836364746,0.6281946897506714,0.5476190476190477,2.435368299484253,0.7245005369186401
0.9585892558097839,0.45892587304115295,0.499663382768631,0.3833006024360657,0.45238095238095233,1.9717986583709717,0.5000126957893372
0.7271077632904053,0.8570098280906677,-0.12990206480026245,0.5192708969116211,0.6666666666666667,2.582345485687256,0.609735369682312
0.5272610187530518,0.9658921360969543,-0.4386311173439026,0.5711410045623779,0.5238095238095238,2.5219666957855225,0.6609820127487183
0.5913265943527222,1.1855604648590088,-0.5942338705062866,0.7275105118751526,0.5476190476190477,2.503735065460205,0.819212794303894
0.6631895303726196,0.5353444218635559,0.12784510850906372,0.3989231288433075,0.3571428571428571,2.8291995525360107,0.494218111038208
0.8773910403251648,0.7827614545822144,0.09462958574295044,0.567153811454773,0.38095238095238093,2.544330358505249,0.6607892513275146
0.732427716255188,0.7905552983283997,-0.05812758207321167,0.42154204845428467,0.7380952380952381,2.349296808242798,0.49835097789764404
1.0311710834503174,0.6226842403411865,0.40848684310913086,0.39884501695632935,0.4285714285714286,2.649001359939575,0.5191026926040649
0.7613185048103333,0.9821174740791321,-0.22079896926879883,0.6941899657249451,0.6428571428571428,2.2953507900238037,0.7671645283699036
0.7404778599739075,0.9464102983474731,-0.20593243837356567,0.6674268245697021,0.6428571428571428,2.3466947078704834,0.730415403842926
1.1064236164093018,0.31437936425209045,0.7920442521572113,0.2857697904109955,0.5,2.432889223098755,0.4169865548610687
0.9915888905525208,0.5778242349624634,0.4137646555900574,0.46821221709251404,0.45238095238095233,2.8394007682800293,0.6013166308403015
0.5923717021942139,0.8109846711158752,-0.21861296892166138,0.4859427809715271,0.47619047619047616,2.5574164390563965,0.5680045485496521
1.1206583976745605,0.5504605770111084,0.5701978206634521,0.4184674620628357,0.47619047619047616,2.675823211669922,0.4662303328514099
0.8152504563331604,0.8427830338478088,-0.027532577514648438,0.5036389827728271,0.5952380952380952,2.58984375,0.6369774341583252
0.6843159794807434,0.5268185138702393,0.15749746561050415,0.4235932528972626,0.5476190476190477,2.75532865524292,0.5421890020370483
0.8693896532058716,0.808169424533844,0.06122022867202759,0.5425665378570557,0.5238095238095238,3.0135433673858643,0.6363972425460815
0.75801020860672,0.8181950449943542,-0.06018483638763428,0.4637744724750519,0.5238095238095238,2.923311471939087,0.556776762008667
0.5784776210784912,0.6513432860374451,-0.07286566495895386,0.42706242203712463,0.5714285714285714,2.5383152961730957,0.5869048237800598
0.8507530093193054,0.7755638360977173,0.07518917322158813,0.5736317038536072,0.5952380952380952,3.0575168132781982,0.6795519590377808
0.4105033278465271,0.7929432988166809,-0.3824399709701538,0.6089218854904175,0.47619047619047616,2.9448959827423096,0.7058204412460327
0.9693095684051514,0.4037329852581024,0.565576583147049,0.355768620967865,0.47619047619047616,2.5846738815307617,0.4971567690372467
0.8075573444366455,0.7122557759284973,0.0953015685081482,0.6011790037155151,0.40476190476190477,2.6183619499206543,0.6896194815635681
0.5935355424880981,0.9834851026535034,-0.3899495601654053,0.5743159055709839,0.45238095238095233,2.8879480361938477,0.6675247550010681
0.8496843576431274,0.8007674813270569,0.04891687631607056,0.48657479882240295,0.47619047619047616,2.58091402053833,0.6357707977294922
0.6663455963134766,0.5683723092079163,0.0979732871055603,0.47060754895210266,0.5476190476190477,2.383669137954712,0.5967564582824707
0.7613789439201355,0.769016444683075,-0.007637500762939453,0.5945172309875488,0.5,2.581305980682373,0.6896862387657166
0.5679416656494141,0.4791148006916046,0.08882686495780945,0.30655452609062195,0.5714285714285714,2.968994140625,0.4262305200099945
0.6048488616943359,0.44601768255233765,0.1588311791419983,0.3439769148826599,0.40476190476190477,2.553738832473755,0.45684102177619934
0.8199635744094849,0.46044453978538513,0.35951903462409973,0.36068347096443176,0.5,2.4476799964904785,0.4457972049713135
0.6473437547683716,0.8054333329200745,-0.15808957815170288,0.5841113328933716,0.5714285714285714,2.106870412826538,0.6734976172447205
0.5683045983314514,0.7972661852836609,-0.22896158695220947,0.5811207890510559,0.5476190476190477,,0.6610486507415771
0.4953954815864563,1.0216939449310303,-0.526298463344574,0.6360300183296204,0.5,,0.7093530297279358
0.5805713534355164,0.533878743648529,0.046692609786987305,0.33075544238090515,0.47619047619047616,,0.44527438282966614
0.7619002461433411,0.5374192595481873,0.2244809865951538,0.43815430998802185,0.5952380952380952,,0.6202435493469238
0.7031896114349365,0.8638110756874084,-0.16062146425247192,0.537538468837738,0.5714285714285714,,0.6395242214202881
0.662952721118927,0.7358845472335815,-0.07293182611465454,0.49132731556892395,0.45238095238095233,,0.5298991203308105
0.860217273235321,0.6358758807182312,0.22434139251708984,0.4570861756801605,0.45238095238095233,,0.5723463296890259
0.6217326521873474,1.0173931121826172,-0.3956604599952698,0.5812364816665649,0.45238095238095233,,0.6656711101531982
0.5981152653694153,0.9505709409713745,-0.35245567560195923,0.5877711176872253,0.5476190476190477,,0.6558084487915039
0.7507270574569702,0.8294475674629211,-0.07872051000595093,0.5135999321937561,0.4285714285714286,,0.5910171866416931


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/7_agent_zero_shot_from_5_policy/attn_ent/GNNExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
2.223346471786499,0.6046927571296692,1.6186537146568298,0.5293236970901489,0.45238095238095233,1.2598309516906738,0.5879330039024353
2.2254350185394287,0.7856471538543701,1.4397878646850586,0.735532820224762,0.38095238095238093,1.545297622680664,0.8148759603500366
2.163879156112671,0.7975419759750366,1.3663371801376343,0.6906527280807495,0.4285714285714286,1.771751880645752,0.743105947971344
2.264582633972168,0.8079895377159119,1.456593096256256,0.7857475876808167,0.38095238095238093,1.3312970399856567,0.8659645318984985
2.144838333129883,0.8339134454727173,1.3109248876571655,0.8359351754188538,0.4285714285714286,1.3071368932724,0.8970271944999695
2.223628282546997,0.7450239658355713,1.4786043167114258,0.8019165396690369,0.38095238095238093,1.5379712581634521,0.8811894059181213
2.159698247909546,0.8937647342681885,1.2659335136413574,0.8618327975273132,0.4285714285714286,1.8890224695205688,0.9206187129020691
2.2162485122680664,0.6724407076835632,1.5438078045845032,0.6693025827407837,0.33333333333333337,1.6488466262817383,0.7326756119728088
1.9775750637054443,1.041060209274292,0.9365148544311523,0.9025617241859436,0.5714285714285714,1.230584740638733,0.9345294237136841
1.9924670457839966,0.8387563228607178,1.1537107229232788,0.7704948782920837,0.45238095238095233,1.3206290006637573,0.8262724280357361
1.976728081703186,0.8635163307189941,1.113211750984192,0.7345446944236755,0.40476190476190477,1.8220278024673462,0.8031786680221558
2.0181941986083984,0.9350677728652954,1.083126425743103,0.7999446392059326,0.5,1.9150245189666748,0.830889105796814
1.9421025514602661,0.8910082578659058,1.0510942935943604,0.7842389941215515,0.5,1.247275710105896,0.8271268606185913
1.9894840717315674,0.8095990419387817,1.1798850297927856,0.8628984689712524,0.5,1.392241358757019,0.8986759781837463
1.8424293994903564,0.7933492064476013,1.0490801930427551,0.7351580858230591,0.5238095238095238,1.4923371076583862,0.7902089953422546
1.7438472509384155,0.6826125979423523,1.0612346529960632,0.6731352210044861,0.47619047619047616,1.5718541145324707,0.7378494739532471
1.774936318397522,0.6671203970909119,1.10781592130661,0.6777194142341614,0.4285714285714286,1.6609208583831787,0.7568256258964539
1.6400941610336304,0.5523285269737244,1.087765634059906,0.5946356058120728,0.5238095238095238,1.7002956867218018,0.6428072452545166
1.6274210214614868,0.8249040842056274,0.8025169372558594,0.8158433437347412,0.38095238095238093,1.7517468929290771,0.8781786561012268
1.6175627708435059,0.8635201454162598,0.7540426254272461,0.7860177159309387,0.47619047619047616,1.3686010837554932,0.8322261571884155
1.6280932426452637,0.7589513659477234,0.8691418766975403,0.8781571388244629,0.47619047619047616,1.2213387489318848,0.9203639626502991
1.6535553932189941,0.6606466770172119,0.9929087162017822,0.7398335933685303,0.47619047619047616,1.4795554876327515,0.8432996273040771
1.6312801837921143,0.6129320859909058,1.0183480978012085,0.77727210521698,0.38095238095238093,1.4992380142211914,0.8668490052223206
1.4798680543899536,0.7332910895347595,0.7465769648551941,0.8656851649284363,0.45238095238095233,1.7495259046554565,0.9114199280738831
1.5464050769805908,0.6220692992210388,0.924335777759552,0.8652522563934326,0.47619047619047616,1.4945012331008911,0.9232698678970337
1.4936659336090088,0.6208317875862122,0.8728341460227966,0.7854288816452026,0.5952380952380952,1.6326546669006348,0.8467715978622437
1.391251802444458,0.6156477332115173,0.7756040692329407,0.7133287787437439,0.4285714285714286,1.6614861488342285,0.7895844578742981
1.4164913892745972,0.5192491412162781,0.8972422480583191,0.5799066424369812,0.40476190476190477,1.6652671098709106,0.6871557831764221
1.293170690536499,0.5264867544174194,0.7666839361190796,0.6470727920532227,0.5238095238095238,1.0822199583053589,0.7338040471076965
1.2530059814453125,0.5093950033187866,0.7436109781265259,0.6446022391319275,0.5,1.83811616897583,0.748299241065979
1.026684045791626,0.5940130949020386,0.4326709508895874,0.5506852865219116,0.47619047619047616,1.821157455444336,0.6297258734703064
1.1295192241668701,0.5515144467353821,0.578004777431488,0.5949697494506836,0.47619047619047616,1.692522644996643,0.6738507747650146
1.211930751800537,0.5139906406402588,0.6979401111602783,0.7024852633476257,0.5714285714285714,1.5330950021743774,0.8212600946426392
1.2135765552520752,0.46230632066726685,0.7512702345848083,0.5571515560150146,0.5,1.672478199005127,0.6767931580543518
1.1574236154556274,0.5602347254753113,0.5971888899803162,0.5893468856811523,0.45238095238095233,1.7261345386505127,0.7038319706916809
1.1219172477722168,0.5660589337348938,0.555858314037323,0.5927099585533142,0.40476190476190477,1.8687281608581543,0.7074945569038391
1.3784767389297485,0.5134164690971375,0.8650602698326111,0.5865662693977356,0.40476190476190477,1.4747623205184937,0.7047970294952393
1.2999454736709595,0.5442630052566528,0.7556824684143066,0.6197426319122314,0.47619047619047616,1.4421272277832031,0.7414188981056213
1.248318076133728,0.6825159788131714,0.5658020973205566,0.6923816204071045,0.45238095238095233,1.685916781425476,0.7925658822059631
1.3006123304367065,0.6627170443534851,0.6378952860832214,0.6875885128974915,0.4285714285714286,2.00520920753479,0.8113325834274292
1.3504167795181274,0.5871238708496094,0.7632929086685181,0.5423547029495239,0.33333333333333337,1.8949750661849976,0.658644437789917
1.3317790031433105,0.6394835710525513,0.6922954320907593,0.5991522073745728,0.38095238095238093,1.6083225011825562,0.7156804800033569
1.294577956199646,0.5177582502365112,0.7768197059631348,0.4563322365283966,0.30952380952380953,1.9150255918502808,0.5946024060249329
1.1782643795013428,0.580617368221283,0.5976470112800598,0.5899667143821716,0.3571428571428571,1.9569249153137207,0.73557448387146
1.1869639158248901,0.5275028944015503,0.6594610214233398,0.5502979159355164,0.38095238095238093,1.9742028713226318,0.7089630365371704
1.2013320922851562,0.5108209848403931,0.6905111074447632,0.4921208620071411,0.47619047619047616,2.4602174758911133,0.6436918377876282
1.1475334167480469,0.48880839347839355,0.6587250232696533,0.4780527353286743,0.38095238095238093,1.7764841318130493,0.646225094795227
1.1642297506332397,0.4448789358139038,0.7193508148193359,0.46532368659973145,0.4285714285714286,1.41018545627594,0.6398187875747681
1.1168439388275146,0.49383798241615295,0.6230059564113617,0.5110443830490112,0.40476190476190477,1.2788585424423218,0.677253007888794
1.0778250694274902,0.46369388699531555,0.6141311824321747,0.45498427748680115,0.40476190476190477,1.791605830192566,0.6332118511199951
1.092452049255371,0.4926936626434326,0.5997583866119385,0.47122350335121155,0.2857142857142857,1.9329673051834106,0.6420028209686279
0.9884318113327026,0.46464139223098755,0.5237904191017151,0.4652383625507355,0.45238095238095233,1.6504894495010376,0.6304827928543091
1.1053614616394043,0.39394083619117737,0.7114206254482269,0.31344664096832275,0.47619047619047616,1.9490373134613037,0.49597421288490295
0.9949641227722168,0.45773041248321533,0.5372337102890015,0.4327155649662018,0.40476190476190477,2.0217156410217285,0.6075204014778137
0.9461491703987122,0.4719388484954834,0.47421032190322876,0.4697618782520294,0.47619047619047616,1.978134036064148,0.643545389175415
1.0160850286483765,0.4263865649700165,0.58969846367836,0.4033368229866028,0.4285714285714286,2.173302173614502,0.5982754826545715
1.0761148929595947,0.4564373791217804,0.6196775138378143,0.44857966899871826,0.45238095238095233,2.1944823265075684,0.6529014110565186
1.0189710855484009,0.4469529092311859,0.572018176317215,0.44241634011268616,0.5238095238095238,1.6479510068893433,0.634704053401947
0.9769319295883179,0.47611308097839355,0.5008188486099243,0.4636878967285156,0.5476190476190477,2.2767271995544434,0.6570319533348083
0.9508149027824402,0.5160316228866577,0.43478327989578247,0.49679815769195557,0.40476190476190477,1.9296424388885498,0.701224148273468
1.0262640714645386,0.45515817403793335,0.5711058974266052,0.4628067910671234,0.4285714285714286,1.8054304122924805,0.6719463467597961
1.0777353048324585,0.4387955963611603,0.6389397084712982,0.43460696935653687,0.45238095238095233,2.174356698989868,0.6334596872329712
0.9029785394668579,0.5240195393562317,0.3789590001106262,0.4840026795864105,0.5952380952380952,2.191673994064331,0.6827908158302307
0.9765528440475464,0.4219285547733307,0.5546242892742157,0.4364335536956787,0.5,1.716039776802063,0.6370715498924255
1.1123597621917725,0.41619378328323364,0.6961659789085388,0.4338989555835724,0.5238095238095238,1.7713228464126587,0.6060425043106079
1.1080775260925293,0.4420866370201111,0.6659908890724182,0.4363284707069397,0.45238095238095233,2.06019926071167,0.6149685382843018
1.010459065437317,0.4688507616519928,0.5416083037853241,0.45630621910095215,0.5,2.402594804763794,0.6328312754631042
1.0107862949371338,0.4327283501625061,0.5780579447746277,0.4548358917236328,0.45238095238095233,1.6802791357040405,0.6151153445243835
1.0238714218139648,0.43557339906692505,0.5882980227470398,0.46776318550109863,0.5476190476190477,2.005925178527832,0.6362340450286865
1.0626147985458374,0.41288506984710693,0.6497297286987305,0.449651300907135,0.38095238095238093,2.6095330715179443,0.5965580940246582
1.0558568239212036,0.46986377239227295,0.5859930515289307,0.4796013832092285,0.47619047619047616,2.418059825897217,0.6426602602005005
0.9772212505340576,0.4710622727870941,0.5061589777469635,0.4682338535785675,0.5,2.435474157333374,0.6131185293197632
0.9578583836555481,0.4700447916984558,0.4878135919570923,0.49760276079177856,0.4285714285714286,2.2779741287231445,0.6523554921150208
0.948127806186676,0.47502952814102173,0.4730982780456543,0.4969175457954407,0.40476190476190477,2.44232177734375,0.6356480121612549
1.0020663738250732,0.45067858695983887,0.5513877868652344,0.4837142825126648,0.4285714285714286,2.0341925621032715,0.6162979006767273
0.9533282518386841,0.4835187494754791,0.46980950236320496,0.5121396780014038,0.3571428571428571,2.1805214881896973,0.6682954430580139
1.0777068138122559,0.42909249663352966,0.6486143171787262,0.48841023445129395,0.47619047619047616,2.069228172302246,0.631931722164154
0.9979311227798462,0.44985631108283997,0.5480748116970062,0.5301939249038696,0.40476190476190477,2.5665335655212402,0.6585173010826111
1.0559858083724976,0.4353705942630768,0.6206152141094208,0.4888211488723755,0.4285714285714286,2.181658983230591,0.6014308929443359
0.9999911785125732,0.45083087682724,0.5491603016853333,0.5084888339042664,0.3571428571428571,1.9662837982177734,0.6465756297111511
1.0294883251190186,0.48125138878822327,0.5482369363307953,0.48226141929626465,0.5476190476190477,1.9777107238769531,0.5921522974967957
0.9718670845031738,0.4394267797470093,0.5324403047561646,0.4921587407588959,0.5,1.7638492584228516,0.6290210485458374
1.0113829374313354,0.5235583782196045,0.48782455921173096,0.5264807939529419,0.5238095238095238,2.004625082015991,0.683094322681427
0.9605832099914551,0.4818280041217804,0.4787552058696747,0.5050127506256104,0.5476190476190477,2.055959939956665,0.6533092856407166
1.12580144405365,0.47494128346443176,0.6508601605892181,0.4975149929523468,0.45238095238095233,1.706239938735962,0.6340607404708862
1.0332564115524292,0.493154376745224,0.5401020348072052,0.5042250156402588,0.5,1.758170485496521,0.6798270344734192
1.0004979372024536,0.4765113592147827,0.5239865779876709,0.511776328086853,0.5,1.833097219467163,0.65641188621521
1.0259937047958374,0.5238069891929626,0.5021867156028748,0.5163460969924927,0.40476190476190477,1.9970753192901611,0.6799760460853577
1.078531265258789,0.44390732049942017,0.6346239447593689,0.4856105148792267,0.3571428571428571,1.914406657218933,0.6640783548355103
1.101867437362671,0.4896264672279358,0.6122409701347351,0.5251089334487915,0.5,1.6840914487838745,0.7007924914360046
1.1561546325683594,0.4634113907814026,0.6927432417869568,0.5071597099304199,0.4285714285714286,1.6624219417572021,0.690505862236023
1.062357783317566,0.5036597847938538,0.5586979985237122,0.5125584006309509,0.47619047619047616,1.6696910858154297,0.6981814503669739
1.015612006187439,0.5023138523101807,0.5132981538772583,0.5225704312324524,0.47619047619047616,1.6325503587722778,0.7045498490333557
1.059246301651001,0.44228529930114746,0.6169610023498535,0.4872518479824066,0.47619047619047616,1.4318557977676392,0.6714196801185608
1.1782522201538086,0.449215292930603,0.7290369272232056,0.49267125129699707,0.4285714285714286,1.881807804107666,0.6771382093429565
1.027443289756775,0.5034797191619873,0.5239635705947876,0.5116658210754395,0.4285714285714286,1.8522502183914185,0.6895081400871277
1.1344244480133057,0.4726307988166809,0.6617936491966248,0.47567853331565857,0.40476190476190477,1.8115886449813843,0.6460976004600525
1.0619577169418335,0.5024329423904419,0.5595247745513916,0.5106884241104126,0.5,2.137188196182251,0.6938720941543579
1.0192843675613403,0.48317986726760864,0.5361045002937317,0.5127758383750916,0.45238095238095233,1.9953595399856567,0.688698947429657
1.0658433437347412,0.5046412348747253,0.5612021088600159,0.5051516890525818,0.47619047619047616,2.490903615951538,0.6715751886367798
1.0484516620635986,0.49352940917015076,0.5549222528934479,0.4796956777572632,0.45238095238095233,2.045128583908081,0.6577053070068359
1.05218505859375,0.4871581196784973,0.5650269389152527,0.47349947690963745,0.47619047619047616,1.9705235958099365,0.6374029517173767
1.03682279586792,0.4258028566837311,0.6110199391841888,0.47618070244789124,0.45238095238095233,1.8491278886795044,0.6364237666130066
0.9939829111099243,0.5198776125907898,0.4741052985191345,0.4523632824420929,0.4285714285714286,2.1829886436462402,0.5876615643501282
1.0152173042297363,0.48717156052589417,0.5280457437038422,0.44133061170578003,0.5476190476190477,1.9179821014404297,0.5853495597839355
1.0022534132003784,0.5397471189498901,0.4625062942504883,0.5011286735534668,0.45238095238095233,2.0826475620269775,0.6253284215927124
1.075957179069519,0.5614677667617798,0.5144894123077393,0.5003528594970703,0.5,2.495572566986084,0.6168302893638611
1.0676777362823486,0.4558298587799072,0.6118478775024414,0.4369123578071594,0.5238095238095238,2.2900547981262207,0.5650858879089355
1.0613751411437988,0.5192298889160156,0.5421452522277832,0.4644874334335327,0.4285714285714286,2.0369162559509277,0.577971875667572
1.0480374097824097,0.568470299243927,0.47956711053848267,0.4799373745918274,0.5476190476190477,2.2842979431152344,0.5838625431060791
1.0793876647949219,0.5721532702445984,0.5072343945503235,0.5619419813156128,0.5238095238095238,2.074474811553955,0.6779741644859314
1.123104453086853,0.5806822180747986,0.5424222350120544,0.5119661688804626,0.45238095238095233,2.384263277053833,0.6308745741844177
1.0555161237716675,0.5955128073692322,0.4600033164024353,0.563025712966919,0.5238095238095238,2.285813808441162,0.6815589070320129
1.0742464065551758,0.5988511443138123,0.4753952622413635,0.5741008520126343,0.5476190476190477,2.5069408416748047,0.7028685808181763
1.0631656646728516,0.6280805468559265,0.43508511781692505,0.5961530208587646,0.5714285714285714,2.1826086044311523,0.7355597615242004
1.0658103227615356,0.5815281271934509,0.4842821955680847,0.5861048102378845,0.45238095238095233,2.1591639518737793,0.7279921174049377
1.0745855569839478,0.5874913930892944,0.4870941638946533,0.556689977645874,0.4285714285714286,2.534902811050415,0.7012200951576233
1.1056740283966064,0.567047119140625,0.5386269092559814,0.5195616483688354,0.40476190476190477,2.294671058654785,0.6616837978363037
1.1403135061264038,0.6151453256607056,0.5251681804656982,0.5293443202972412,0.5238095238095238,2.141515016555786,0.6585424542427063
1.1151636838912964,0.5722099542617798,0.5429537296295166,0.5420514941215515,0.6428571428571428,2.1711578369140625,0.6884108185768127
1.1339234113693237,0.6338160037994385,0.5001074075698853,0.5321661233901978,0.5238095238095238,2.091691017150879,0.6757286787033081
1.0904977321624756,0.6841456890106201,0.40635204315185547,0.5439005494117737,0.5714285714285714,2.429366111755371,0.6783846616744995
1.157653570175171,0.6118748784065247,0.5457786917686462,0.5301631689071655,0.5,2.235483407974243,0.6650632619857788
1.1980026960372925,0.6426443457603455,0.555358350276947,0.5673030018806458,0.5,2.1968798637390137,0.6735693216323853
1.182859182357788,0.5989634990692139,0.5838956832885742,0.5280857086181641,0.5476190476190477,2.154113531112671,0.6408214569091797
1.200814127922058,0.6038293838500977,0.5969847440719604,0.509580671787262,0.5476190476190477,2.285010576248169,0.6327782869338989
1.2200167179107666,0.6737796664237976,0.546237051486969,0.5579395890235901,0.5476190476190477,2.6106479167938232,0.6564791798591614
1.2260061502456665,0.6172780990600586,0.6087280511856079,0.5150173902511597,0.5476190476190477,2.4919447898864746,0.6216301321983337
1.2212049961090088,0.6500533223152161,0.5711516737937927,0.536392331123352,0.5,2.1422088146209717,0.6387884020805359
1.2845799922943115,0.6151376962661743,0.6694422960281372,0.4962127208709717,0.5,1.8829604387283325,0.606263279914856
1.2526553869247437,0.5993989109992981,0.6532564759254456,0.5165438055992126,0.47619047619047616,2.007941484451294,0.617073655128479
1.3003349304199219,0.6355605125427246,0.6647744178771973,0.4991287589073181,0.5238095238095238,2.186992645263672,0.6000919342041016
1.264249563217163,0.624250054359436,0.639999508857727,0.5410202741622925,0.4285714285714286,2.155003070831299,0.6311152577400208
1.212802529335022,0.5479630827903748,0.6648394465446472,0.5081813931465149,0.5,2.149336338043213,0.6248704791069031
1.2586686611175537,0.6965141892433167,0.5621544718742371,0.5140504837036133,0.5238095238095238,2.0873825550079346,0.6251412630081177
1.2509030103683472,0.6041595339775085,0.6467434763908386,0.5282532572746277,0.47619047619047616,2.035207509994507,0.6192426681518555
1.2908014059066772,0.6438730359077454,0.6469283699989319,0.5133889317512512,0.5,2.218203544616699,0.6030504107475281
1.2556155920028687,0.6473833322525024,0.6082322597503662,0.519788920879364,0.4285714285714286,2.566481828689575,0.6102203130722046
1.2296336889266968,0.5683609247207642,0.6612727642059326,0.5398805737495422,0.5,2.392685651779175,0.6355768442153931
1.2814064025878906,0.6027299761772156,0.678676426410675,0.4927504062652588,0.40476190476190477,2.251408576965332,0.5772961974143982
1.3024277687072754,0.569063663482666,0.7333641052246094,0.4759034514427185,0.45238095238095233,2.2905545234680176,0.5769304633140564
1.2359235286712646,0.6394676566123962,0.5964558720588684,0.5424684286117554,0.45238095238095233,2.0743296146392822,0.6354172229766846
1.2200676202774048,0.647717297077179,0.5723503232002258,0.5420329570770264,0.5476190476190477,2.1603896617889404,0.64105623960495
1.2466344833374023,0.56473708152771,0.6818974018096924,0.49810901284217834,0.4285714285714286,1.875269889831543,0.5985897779464722
1.2086331844329834,0.5587881207466125,0.6498450636863708,0.4643924832344055,0.45238095238095233,1.9231724739074707,0.5888018012046814
1.2301042079925537,0.5767879486083984,0.6533162593841553,0.47449496388435364,0.5238095238095238,2.1009387969970703,0.5859817266464233
1.167417049407959,0.5562390685081482,0.6111779808998108,0.47152483463287354,0.47619047619047616,2.0270755290985107,0.5910602807998657
1.263505220413208,0.5501998662948608,0.7133053541183472,0.48527610301971436,0.4285714285714286,2.0721631050109863,0.6065840125083923
1.1579691171646118,0.6106418371200562,0.5473272800445557,0.5149399042129517,0.47619047619047616,2.0987775325775146,0.6265824437141418
1.0862891674041748,0.567946195602417,0.5183429718017578,0.5014880895614624,0.47619047619047616,2.3309245109558105,0.6336250305175781
1.1637039184570312,0.5515972375869751,0.6121066808700562,0.5354909300804138,0.47619047619047616,2.1698334217071533,0.6669642925262451
1.1680095195770264,0.59953373670578,0.5684757828712463,0.5014703273773193,0.3571428571428571,1.9761695861816406,0.6171396970748901
1.1034196615219116,0.5046898126602173,0.5987298488616943,0.45909667015075684,0.5238095238095238,2.1955738067626953,0.6017653942108154
1.1236642599105835,0.5220527052879333,0.6016115546226501,0.4804627299308777,0.4285714285714286,2.3649635314941406,0.6188144087791443
1.214068055152893,0.4735531806945801,0.740514874458313,0.40664321184158325,0.5,1.9164589643478394,0.5403226017951965
1.1008752584457397,0.5316945314407349,0.5691807270050049,0.4874526560306549,0.47619047619047616,2.2023348808288574,0.6300390362739563
1.1006327867507935,0.514025866985321,0.5866069197654724,0.4582570791244507,0.5238095238095238,2.006652593612671,0.6038035154342651
1.1622352600097656,0.5108310580253601,0.6514042019844055,0.48432353138923645,0.47619047619047616,1.7068268060684204,0.6011947989463806
1.1051928997039795,0.5154725909233093,0.5897203087806702,0.48101216554641724,0.5,2.115898609161377,0.616489052772522
1.1410713195800781,0.47253358364105225,0.6685377359390259,0.43120622634887695,0.5714285714285714,2.0224835872650146,0.5811258554458618
1.0859774351119995,0.5646753907203674,0.5213020443916321,0.5065562725067139,0.5476190476190477,2.258504629135132,0.6299989223480225
1.1525092124938965,0.516022801399231,0.6364864110946655,0.4863314926624298,0.45238095238095233,2.0830655097961426,0.6349663138389587
1.1152657270431519,0.49224820733070374,0.6230175197124481,0.45202508568763733,0.4285714285714286,2.5269482135772705,0.5954499244689941
0.9717054963111877,0.5028573870658875,0.4688481092453003,0.44019341468811035,0.45238095238095233,2.1345772743225098,0.5758762359619141
1.0801762342453003,0.5355634093284607,0.5446128249168396,0.4966878294944763,0.47619047619047616,2.62789249420166,0.6223763227462769
1.058122992515564,0.5446173548698425,0.5135056376457214,0.5378726124763489,0.45238095238095233,2.3252995014190674,0.6710509061813354
1.1011509895324707,0.5024404525756836,0.5987105369567871,0.5136129856109619,0.45238095238095233,2.630173444747925,0.6481940746307373
1.0010128021240234,0.505210280418396,0.49580252170562744,0.49047908186912537,0.4285714285714286,1.7724522352218628,0.6161755323410034
0.9673759341239929,0.5351572036743164,0.4322187304496765,0.49808087944984436,0.5238095238095238,2.364375591278076,0.6259250044822693
0.964110255241394,0.5674916505813599,0.3966186046600342,0.5772621035575867,0.3571428571428571,2.2933273315429688,0.6982080340385437
1.0226129293441772,0.5184584259986877,0.5041545033454895,0.49576467275619507,0.38095238095238093,2.3090929985046387,0.6316840648651123
1.0811729431152344,0.4574700593948364,0.623702883720398,0.4375969469547272,0.5476190476190477,2.030714511871338,0.5705846548080444
0.9566705226898193,0.5418204069137573,0.414850115776062,0.5225289463996887,0.5,2.1210083961486816,0.6492654085159302
1.0286309719085693,0.5210596919059753,0.507571280002594,0.5236076712608337,0.5,2.0635085105895996,0.6646963357925415
0.9007813334465027,0.5076503753662109,0.39313095808029175,0.5348168015480042,0.5,1.7402653694152832,0.6616915464401245
1.0510635375976562,0.49174609780311584,0.5593174397945404,0.48627641797065735,0.5238095238095238,1.5673565864562988,0.6003901362419128
0.9969213604927063,0.4741453230381012,0.5227760374546051,0.4927214980125427,0.5,2.6204330921173096,0.6225239634513855
0.9490610361099243,0.5084370374679565,0.4406239986419678,0.5034310817718506,0.40476190476190477,2.8984897136688232,0.6345767378807068
1.0116883516311646,0.4649198055267334,0.5467685461044312,0.4577506482601166,0.45238095238095233,2.048142671585083,0.5872382521629333
1.0358426570892334,0.43584662675857544,0.599996030330658,0.4300827980041504,0.5476190476190477,2.2102134227752686,0.5616863369941711
0.9390319585800171,0.4650864899158478,0.4739454686641693,0.4624549150466919,0.5714285714285714,2.5452218055725098,0.6040530204772949
0.9791129231452942,0.4745378792285919,0.5045750439167023,0.4860397279262543,0.5238095238095238,2.3390514850616455,0.6245361566543579
0.9563462734222412,0.466444194316864,0.4899020791053772,0.4952629804611206,0.4285714285714286,2.4360640048980713,0.621269941329956
1.0018415451049805,0.435822993516922,0.5660185515880585,0.43271058797836304,0.4285714285714286,2.101595401763916,0.5736525058746338
0.9282973408699036,0.5437167882919312,0.3845805525779724,0.5890499353408813,0.47619047619047616,2.304900884628296,0.6834949851036072
0.994955837726593,0.46034207940101624,0.5346137583255768,0.4713595509529114,0.5,2.302480459213257,0.5961606502532959
0.9757024645805359,0.49985647201538086,0.47584599256515503,0.5629922151565552,0.3571428571428571,2.334043264389038,0.6813210844993591
1.021903157234192,0.47369879484176636,0.5482043623924255,0.484712690114975,0.5,2.150904417037964,0.6078404784202576
0.9602978825569153,0.4505000710487366,0.5097978115081787,0.4693733751773834,0.5714285714285714,1.8953678607940674,0.593230128288269
0.9580981731414795,0.511046290397644,0.44705188274383545,0.5432599782943726,0.5,2.093310594558716,0.6636698842048645
1.0283026695251465,0.43494781851768494,0.5933548510074615,0.47283267974853516,0.5,2.1979260444641113,0.598042905330658
0.9798645973205566,0.4489414095878601,0.5309231877326965,0.5172004699707031,0.5714285714285714,2.317376136779785,0.6462056636810303
0.9942293763160706,0.43601900339126587,0.5582103729248047,0.49361565709114075,0.5238095238095238,2.0526621341705322,0.6225488781929016
1.0322461128234863,0.4111667573451996,0.6210793554782867,0.414715975522995,0.5238095238095238,2.3856613636016846,0.5486027598381042
0.9829155206680298,0.4815578758716583,0.5013576447963715,0.4975798428058624,0.4285714285714286,2.1705362796783447,0.6180967688560486
0.9345293045043945,0.516333818435669,0.4181954860687256,0.5732720494270325,0.40476190476190477,2.4759483337402344,0.671248733997345
0.9649978876113892,0.4200269877910614,0.5449708998203278,0.43216925859451294,0.5238095238095238,2.3574297428131104,0.5642093420028687
0.9756704568862915,0.4368177652359009,0.5388526916503906,0.46461057662963867,0.5714285714285714,1.9052461385726929,0.5928339958190918
0.9699462056159973,0.46012839674949646,0.5098178088665009,0.490597665309906,0.5714285714285714,1.9701155424118042,0.6220969557762146
1.0006260871887207,0.48459896445274353,0.5160271227359772,0.5402445793151855,0.5238095238095238,2.633150815963745,0.6632140278816223
0.9331345558166504,0.5229272246360779,0.4102073311805725,0.600517749786377,0.5714285714285714,2.1939666271209717,0.7056580185890198
0.9959989190101624,0.4028177559375763,0.5931811630725861,0.4671880304813385,0.5238095238095238,2.37709903717041,0.5996659398078918
0.9812934398651123,0.49427247047424316,0.48702096939086914,0.5159632563591003,0.5,2.395408868789673,0.6330127120018005
0.9924166798591614,0.4145471751689911,0.5778695046901703,0.47535625100135803,0.47619047619047616,2.499394416809082,0.6037087440490723
0.9930214881896973,0.4139633774757385,0.5790581107139587,0.5031578540802002,0.5714285714285714,2.2806954383850098,0.6310483813285828
0.9739125370979309,0.4033300578594208,0.5705824792385101,0.4533533453941345,0.5952380952380952,2.0995473861694336,0.58650141954422
0.9732862114906311,0.3934234082698822,0.5798628032207489,0.4463725984096527,0.40476190476190477,2.9053666591644287,0.5648146867752075
0.9719290733337402,0.5120564699172974,0.45987260341644287,0.5813848376274109,0.38095238095238093,2.9440314769744873,0.6795628666877747
1.015641450881958,0.42139312624931335,0.5942483246326447,0.4653177559375763,0.3571428571428571,2.650524377822876,0.5915393829345703
1.018960952758789,0.4003174901008606,0.6186434626579285,0.4672295153141022,0.45238095238095233,2.246631383895874,0.5930131077766418
0.9890634417533875,0.4716053903102875,0.5174580514431,0.5157513618469238,0.4285714285714286,2.3758647441864014,0.6349369287490845
1.0387849807739258,0.39679187536239624,0.6419931054115295,0.43640875816345215,0.45238095238095233,2.3583836555480957,0.566016674041748
0.9974579811096191,0.5035278797149658,0.4939301013946533,0.562332808971405,0.40476190476190477,2.470851421356201,0.6645538806915283
1.0665645599365234,0.4061846137046814,0.660379946231842,0.43885961174964905,0.47619047619047616,2.4503836631774902,0.557298481464386
1.014148235321045,0.4334563612937927,0.5806918740272522,0.4777149558067322,0.40476190476190477,2.2897536754608154,0.5933735966682434
0.998309850692749,0.4341423809528351,0.5641674697399139,0.47218385338783264,0.4285714285714286,2.0803756713867188,0.589714527130127
0.976215124130249,0.429671049118042,0.546544075012207,0.46595534682273865,0.4285714285714286,2.5545973777770996,0.5901697278022766
1.0001006126403809,0.4938642084598541,0.5062364041805267,0.5232634544372559,0.5,2.1053998470306396,0.6337161064147949
1.0222529172897339,0.4801366329193115,0.5421162843704224,0.5385160446166992,0.45238095238095233,2.1891534328460693,0.6398866176605225
0.9638352394104004,0.5276617407798767,0.4361734986305237,0.582630455493927,0.5714285714285714,2.138364553451538,0.6812612414360046
0.9902269840240479,0.4897192716598511,0.5005077123641968,0.5329064130783081,0.4285714285714286,2.2493789196014404,0.6415531039237976
0.9286167025566101,0.5096907019615173,0.4189260005950928,0.5507965087890625,0.47619047619047616,2.14524245262146,0.6530256271362305
1.0200059413909912,0.486722856760025,0.5332830846309662,0.5358904004096985,0.4285714285714286,2.26460862159729,0.6491577625274658
0.9838227033615112,0.4945419430732727,0.4892807602882385,0.5478949546813965,0.5476190476190477,2.23062801361084,0.6514021158218384
1.0099238157272339,0.40305575728416443,0.6068680584430695,0.4130423367023468,0.5238095238095238,2.5385305881500244,0.5400736927986145
1.0056613683700562,0.4765400290489197,0.5291213393211365,0.525979220867157,0.5238095238095238,2.481278896331787,0.6312897205352783
0.954014778137207,0.4520348310470581,0.5019799470901489,0.46221497654914856,0.45238095238095233,2.522289752960205,0.5754599571228027
0.9884856343269348,0.5015003681182861,0.4869852662086487,0.54709392786026,0.45238095238095233,2.2176332473754883,0.6453423500061035
1.0426424741744995,0.47402071952819824,0.5686217546463013,0.5418739914894104,0.4285714285714286,2.588684320449829,0.6502984762191772
0.9793729782104492,0.4611765444278717,0.5181964337825775,0.4975392818450928,0.5714285714285714,2.3573434352874756,0.5950176119804382
1.089025616645813,0.4321165978908539,0.6569090187549591,0.4866950809955597,0.5476190476190477,2.293433427810669,0.5929412245750427
0.95880526304245,0.4787258505821228,0.48007941246032715,0.5543834567070007,0.40476190476190477,2.4443411827087402,0.6582162380218506
0.9721929430961609,0.4726136326789856,0.4995793104171753,0.5175143480300903,0.6190476190476191,2.3070056438446045,0.6315805315971375
0.9962136745452881,0.4666774272918701,0.529536247253418,0.5317543745040894,0.40476190476190477,2.0457184314727783,0.63786780834198
1.0624864101409912,0.43546637892723083,0.6270200312137604,0.4454593062400818,0.5,2.046229600906372,0.561232328414917
0.9976506233215332,0.48185527324676514,0.5157953500747681,0.5319439172744751,0.5476190476190477,1.8934193849563599,0.6446124911308289
0.9051975011825562,0.47509658336639404,0.4301009178161621,0.5251777172088623,0.5,2.354764699935913,0.6371224522590637
1.0363779067993164,0.4443107545375824,0.592067152261734,0.49683651328086853,0.5476190476190477,2.3782145977020264,0.5954172015190125
0.9398354291915894,0.4754183888435364,0.464417040348053,0.5415530800819397,0.5476190476190477,1.722108006477356,0.6434624791145325
0.9621825218200684,0.44604337215423584,0.5161391496658325,0.5011296272277832,0.5,2.120680332183838,0.5998234152793884
0.9531581997871399,0.46485671401023865,0.48830148577690125,0.5186933875083923,0.47619047619047616,2.216782331466675,0.624974250793457
1.0316251516342163,0.4472193717956543,0.584405779838562,0.5020110607147217,0.5714285714285714,1.8688838481903076,0.6088191866874695
0.96638023853302,0.47139960527420044,0.4949806332588196,0.5257598757743835,0.6190476190476191,2.334172010421753,0.6323591470718384
0.9861199855804443,0.41356679797172546,0.5725531876087189,0.4450822174549103,0.45238095238095233,2.476731061935425,0.5577540993690491
0.977337121963501,0.4816431999206543,0.4956939220428467,0.47069767117500305,0.5238095238095238,2.483729600906372,0.5828026533126831
0.9651041030883789,0.4720264971256256,0.4930776059627533,0.48875173926353455,0.45238095238095233,2.376084804534912,0.5967535376548767
1.0015949010849,0.4337640702724457,0.5678308308124542,0.45946723222732544,0.5714285714285714,2.4752330780029297,0.5742937326431274
0.9935339689254761,0.4625757932662964,0.5309581756591797,0.5082218647003174,0.45238095238095233,2.581123113632202,0.604780912399292
1.060856819152832,0.45044076442718506,0.610416054725647,0.49024152755737305,0.47619047619047616,2.3869240283966064,0.5837243795394897
1.020532250404358,0.42257967591285706,0.5979525744915009,0.4379083216190338,0.45238095238095233,2.345963478088379,0.5448570251464844
0.9693058729171753,0.46244731545448303,0.5068585574626923,0.49321088194847107,0.45238095238095233,2.023033618927002,0.6056165099143982
1.03177809715271,0.42982661724090576,0.6019514799118042,0.44035211205482483,0.5714285714285714,1.7619863748550415,0.5526475310325623
1.0083379745483398,0.4374698996543884,0.5708680748939514,0.43086957931518555,0.47619047619047616,2.4556262493133545,0.5378617644309998
0.9671686887741089,0.4821702539920807,0.4849984347820282,0.5039723515510559,0.40476190476190477,2.477186918258667,0.6047790050506592
1.0211371183395386,0.4307396411895752,0.5903974771499634,0.4808707535266876,0.47619047619047616,2.3517799377441406,0.5734289884567261
0.9884503483772278,0.45069512724876404,0.5377552211284637,0.4316791892051697,0.4285714285714286,2.1834611892700195,0.5477213859558105
0.983668327331543,0.448398232460022,0.535270094871521,0.4649434983730316,0.5238095238095238,1.9895741939544678,0.578225314617157
1.0088481903076172,0.42092379927635193,0.5879243910312653,0.4368743896484375,0.47619047619047616,2.369007110595703,0.5377996563911438
0.9897386431694031,0.42976054549217224,0.5599780976772308,0.4236361086368561,0.47619047619047616,2.528794527053833,0.5401567220687866
0.9320102334022522,0.4568336009979248,0.4751766324043274,0.48948270082473755,0.5476190476190477,2.416809558868408,0.5899767279624939
0.9517288208007812,0.42621520161628723,0.525513619184494,0.4398113787174225,0.45238095238095233,2.3896515369415283,0.5443851947784424
1.018506646156311,0.4464624524116516,0.5720441937446594,0.4731449484825134,0.5714285714285714,2.567436933517456,0.582871675491333
1.012434482574463,0.432429701089859,0.5800047814846039,0.4411662817001343,0.38095238095238093,2.289983034133911,0.5311722159385681
1.0906282663345337,0.42315050959587097,0.6674777567386627,0.4446806311607361,0.47619047619047616,2.319885015487671,0.5486469268798828
1.0575037002563477,0.44060805439949036,0.6168956458568573,0.4509643614292145,0.6428571428571428,2.2421340942382812,0.5689306259155273
0.9764724969863892,0.4826717674732208,0.49380072951316833,0.5240844488143921,0.5,2.617403984069824,0.6146334409713745
0.964872419834137,0.44957053661346436,0.5153018832206726,0.4557240903377533,0.5476190476190477,2.2192506790161133,0.5728945136070251
1.0576269626617432,0.4203636348247528,0.6372633278369904,0.4355107247829437,0.47619047619047616,2.0213990211486816,0.5328131914138794
1.0516600608825684,0.4202648103237152,0.6313952505588531,0.4388989806175232,0.45238095238095233,2.092895030975342,0.5450442433357239
1.056516408920288,0.44322875142097473,0.6132876574993134,0.43797096610069275,0.45238095238095233,2.4246389865875244,0.537566602230072
1.063063144683838,0.40051642060279846,0.6625467240810394,0.4172830879688263,0.5952380952380952,2.2441675662994385,0.5179705619812012
1.0591479539871216,0.4607464671134949,0.5984014868736267,0.4619567394256592,0.5238095238095238,1.9995038509368896,0.5642502307891846
0.9808371663093567,0.4519650936126709,0.5288720726966858,0.47469252347946167,0.5714285714285714,1.948492407798767,0.5827102661132812
1.009840726852417,0.43960490822792053,0.5702358186244965,0.4238649606704712,0.5476190476190477,2.2830376625061035,0.5275270938873291
0.9831123948097229,0.4569545090198517,0.5261578857898712,0.45370110869407654,0.5,1.9179834127426147,0.562614381313324
0.9892743229866028,0.46489274501800537,0.5243815779685974,0.4758097231388092,0.5238095238095238,2.243108034133911,0.589829683303833
1.078324794769287,0.4365106523036957,0.6418141424655914,0.4296485483646393,0.40476190476190477,2.3217856884002686,0.5345983505249023
1.0114256143569946,0.4576750695705414,0.5537505447864532,0.46509820222854614,0.45238095238095233,2.575228452682495,0.5703486800193787
1.0001440048217773,0.485036164522171,0.5151078402996063,0.4883378744125366,0.5,2.162209987640381,0.6086640357971191
1.0873273611068726,0.408242791891098,0.6790845692157745,0.4073261022567749,0.5476190476190477,1.9583804607391357,0.5096172094345093
1.0932376384735107,0.4324466586112976,0.6607909798622131,0.44875338673591614,0.5476190476190477,2.289637565612793,0.548787534236908
1.046750545501709,0.4276680648326874,0.6190824806690216,0.4274761974811554,0.5238095238095238,2.1710610389709473,0.5390238761901855
1.0859298706054688,0.4006936252117157,0.685236245393753,0.38691702485084534,0.5,2.1631805896759033,0.5004457831382751
1.0073509216308594,0.4679616093635559,0.5393893122673035,0.4572525918483734,0.4285714285714286,2.2100181579589844,0.5733903050422668
1.0565545558929443,0.46748536825180054,0.5890691876411438,0.46237120032310486,0.5,2.489997148513794,0.5667517185211182
1.0958683490753174,0.47491374611854553,0.6209546029567719,0.463131844997406,0.45238095238095233,2.213596820831299,0.575210452079773
1.0609811544418335,0.4609796106815338,0.6000015437602997,0.45234179496765137,0.5238095238095238,2.344400644302368,0.5736970901489258
1.106575846672058,0.45510879158973694,0.6514670550823212,0.46580928564071655,0.40476190476190477,2.4844679832458496,0.5745123624801636
1.018411636352539,0.4951803684234619,0.5232312679290771,0.4759979546070099,0.5,1.9818148612976074,0.5922279357910156
1.1151930093765259,0.46493878960609436,0.6502542197704315,0.445628821849823,0.45238095238095233,2.1132378578186035,0.5761752128601074
1.0859742164611816,0.4406358301639557,0.645338386297226,0.42929795384407043,0.4285714285714286,2.7065300941467285,0.5370312929153442
1.117615818977356,0.42495328187942505,0.6926625370979309,0.4084177315235138,0.5238095238095238,2.4630661010742188,0.5223309993743896
1.0445293188095093,0.4596354067325592,0.5848939120769501,0.44270771741867065,0.5,2.347881555557251,0.5614812970161438
1.0793603658676147,0.47326019406318665,0.6061001718044281,0.4679309129714966,0.3571428571428571,2.486433267593384,0.5692803859710693
0.9973012804985046,0.5065248608589172,0.4907764196395874,0.5157057642936707,0.5476190476190477,2.4041731357574463,0.6209896206855774
1.0491806268692017,0.5069578289985657,0.542222797870636,0.4846958518028259,0.47619047619047616,2.5943922996520996,0.6021482944488525
1.0767821073532104,0.43942052125930786,0.6373615860939026,0.4335978627204895,0.5238095238095238,1.881353497505188,0.5415282845497131
1.0746642351150513,0.433081716299057,0.6415825188159943,0.4352623522281647,0.5,2.1693010330200195,0.5505989789962769
1.1138851642608643,0.47394251823425293,0.6399426460266113,0.4651787281036377,0.5476190476190477,2.496427536010742,0.5692065954208374
1.0806013345718384,0.47594010829925537,0.604661226272583,0.461742639541626,0.5238095238095238,2.0664803981781006,0.5775316953659058
1.080207109451294,0.48399466276168823,0.5962124466896057,0.47051841020584106,0.5476190476190477,2.444993019104004,0.5897481441497803
1.0410518646240234,0.4669910669326782,0.5740607976913452,0.45492640137672424,0.5238095238095238,2.328511953353882,0.5753924250602722
1.0703253746032715,0.4833563268184662,0.5869690477848053,0.4960125684738159,0.45238095238095233,2.50783634185791,0.598993718624115
1.1698005199432373,0.4319770336151123,0.737823486328125,0.4348994791507721,0.5238095238095238,2.5505049228668213,0.5467174053192139
1.1307895183563232,0.4615694582462311,0.6692200601100922,0.44579651951789856,0.5238095238095238,2.2166309356689453,0.5481335520744324
1.121535062789917,0.4763266146183014,0.6452084481716156,0.4601272940635681,0.45238095238095233,2.4926235675811768,0.5711302161216736
1.1083401441574097,0.4549310505390167,0.6534090936183929,0.4350259304046631,0.3571428571428571,2.3354291915893555,0.5447285771369934
1.084886074066162,0.4554036557674408,0.6294824182987213,0.45588648319244385,0.40476190476190477,2.432422161102295,0.5787443518638611
1.0634829998016357,0.5166208148002625,0.5468621850013733,0.5300816297531128,0.5,2.167389154434204,0.6452555656433105
1.0932831764221191,0.48487162590026855,0.6084115505218506,0.49381768703460693,0.5238095238095238,2.397935628890991,0.617114782333374
1.0526928901672363,0.5152674913406372,0.5374253988265991,0.5326087474822998,0.47619047619047616,2.190673351287842,0.6477569937705994
1.1488089561462402,0.4625355303287506,0.6862734258174896,0.4419811964035034,0.4285714285714286,2.319509983062744,0.5453624129295349
1.025030493736267,0.47633033990859985,0.5487001538276672,0.4676346182823181,0.5,2.420900821685791,0.580910325050354
1.1092321872711182,0.47514116764068604,0.6340910196304321,0.475872278213501,0.45238095238095233,2.4092390537261963,0.5914334654808044
1.0388611555099487,0.5006714463233948,0.538189709186554,0.508109986782074,0.40476190476190477,2.626763343811035,0.6229622960090637
1.0982258319854736,0.4887867867946625,0.6094390451908112,0.4752614498138428,0.5,2.0468392372131348,0.5856539011001587
1.0690768957138062,0.5200061798095703,0.5490707159042358,0.5197278261184692,0.5476190476190477,1.6567583084106445,0.6310638189315796
1.0742216110229492,0.5120819211006165,0.5621396899223328,0.514184296131134,0.5238095238095238,2.3486344814300537,0.6217877864837646
1.084296703338623,0.4727446138858795,0.6115520894527435,0.4813307523727417,0.40476190476190477,2.3433847427368164,0.5910503268241882
1.1361720561981201,0.46800675988197327,0.6681652963161469,0.463422566652298,0.5476190476190477,2.3696236610412598,0.5825125575065613
1.1245211362838745,0.4518154263496399,0.6727057099342346,0.464518666267395,0.4285714285714286,2.3627431392669678,0.5682922601699829
1.1414105892181396,0.45545685291290283,0.6859537363052368,0.4491003155708313,0.5714285714285714,2.609917163848877,0.5553578734397888
1.062576174736023,0.4955006241798401,0.5670755505561829,0.5100163221359253,0.3571428571428571,2.5528080463409424,0.6184313893318176
1.023427963256836,0.5191950798034668,0.5042328834533691,0.5540983080863953,0.5238095238095238,2.445195198059082,0.6672527194023132
1.13535475730896,0.46026450395584106,0.6750902533531189,0.461315393447876,0.3571428571428571,2.552983522415161,0.5748454332351685
1.0675846338272095,0.4089657962322235,0.658618837594986,0.3814123868942261,0.5238095238095238,2.424706220626831,0.5098576545715332
1.1395660638809204,0.49724018573760986,0.6423258781433105,0.4629570543766022,0.45238095238095233,2.5686516761779785,0.5804077386856079
1.087159514427185,0.4735861122608185,0.6135734021663666,0.46363818645477295,0.5,2.2564260959625244,0.5754740834236145
1.0537456274032593,0.4659695029258728,0.5877761244773865,0.4594891369342804,0.5476190476190477,2.417459011077881,0.5732191801071167
1.1047650575637817,0.4670559763908386,0.6377090811729431,0.4586222171783447,0.40476190476190477,2.3252813816070557,0.560818076133728
1.1272687911987305,0.4577760100364685,0.669492781162262,0.4384744167327881,0.5,2.2473549842834473,0.5404475331306458
1.0357260704040527,0.496016263961792,0.5397098064422607,0.48719850182533264,0.5,2.4566915035247803,0.5936588644981384
1.0605041980743408,0.46979981660842896,0.5907043814659119,0.5209864974021912,0.5238095238095238,2.2982418537139893,0.6208166480064392
1.0923446416854858,0.4694047272205353,0.6229399144649506,0.46677422523498535,0.5238095238095238,2.069667100906372,0.5734730958938599
1.1065373420715332,0.4870964288711548,0.6194409132003784,0.4735170006752014,0.38095238095238093,2.3442323207855225,0.5788261294364929
1.1226800680160522,0.47803837060928345,0.6446416974067688,0.4456956386566162,0.5476190476190477,1.9106860160827637,0.5522179007530212
1.1512187719345093,0.4248250722885132,0.7263936996459961,0.4215610921382904,0.5476190476190477,2.156445026397705,0.5229782462120056
1.104574203491211,0.477599561214447,0.6269746422767639,0.4683554172515869,0.4285714285714286,1.9132030010223389,0.5854253768920898
1.114397406578064,0.43962693214416504,0.6747704744338989,0.4352356195449829,0.4285714285714286,2.3492279052734375,0.5385470390319824
1.0931838750839233,0.4569748044013977,0.6362090706825256,0.46041592955589294,0.38095238095238093,2.6422719955444336,0.5607411861419678
1.0509865283966064,0.4608250558376312,0.5901614725589752,0.4824270009994507,0.38095238095238093,2.2453808784484863,0.5980939865112305
1.0513511896133423,0.45432838797569275,0.5970228016376495,0.4792290925979614,0.5238095238095238,1.8554633855819702,0.5914331674575806
1.1163685321807861,0.4222864508628845,0.6940820813179016,0.4469234347343445,0.3571428571428571,2.361858606338501,0.5484412908554077
1.1100106239318848,0.40116235613822937,0.7088482677936554,0.391044944524765,0.5238095238095238,2.3842034339904785,0.5073093771934509
1.0615415573120117,0.43500152230262756,0.6265400350093842,0.4410618543624878,0.47619047619047616,2.352703809738159,0.5613412857055664
1.078852891921997,0.438325971364975,0.6405269205570221,0.43517374992370605,0.45238095238095233,2.510406494140625,0.5388793349266052
1.0432944297790527,0.48362427949905396,0.5596701502799988,0.48866069316864014,0.5476190476190477,2.232426881790161,0.6038535833358765
1.1225494146347046,0.4289127290248871,0.6936366856098175,0.4310930371284485,0.45238095238095233,2.7752599716186523,0.5456826686859131
1.0728623867034912,0.461359441280365,0.6115029454231262,0.47516506910324097,0.4285714285714286,2.4940578937530518,0.5892755389213562
1.0613486766815186,0.4579925835132599,0.6033560931682587,0.4583626091480255,0.38095238095238093,2.234931230545044,0.573162317276001
1.0457781553268433,0.43084779381752014,0.6149303615093231,0.4387359619140625,0.5476190476190477,2.259570360183716,0.5560135245323181
1.0720696449279785,0.49777278304100037,0.5742968618869781,0.5053967237472534,0.45238095238095233,2.646131753921509,0.616041362285614
1.1715545654296875,0.39673635363578796,0.7748182117938995,0.40243613719940186,0.4285714285714286,2.3725948333740234,0.5068026781082153
1.0685113668441772,0.4516223967075348,0.6168889701366425,0.45154649019241333,0.38095238095238093,2.591198205947876,0.5603876113891602
1.0555508136749268,0.4650663733482361,0.5904844403266907,0.4624682366847992,0.45238095238095233,2.586745500564575,0.5701575875282288
1.0621473789215088,0.4277234971523285,0.6344238817691803,0.44131913781166077,0.38095238095238093,2.276440382003784,0.539375901222229
1.0617575645446777,0.4529013931751251,0.6088561713695526,0.4739186763763428,0.38095238095238093,2.1837949752807617,0.5808262228965759
1.1241161823272705,0.4592617154121399,0.6648544669151306,0.45231175422668457,0.40476190476190477,1.9638433456420898,0.5598343014717102
1.0920648574829102,0.4702759087085724,0.6217889487743378,0.4882103502750397,0.5,1.9604448080062866,0.6022766828536987
1.0462214946746826,0.44922035932540894,0.5970011353492737,0.4793204665184021,0.5,2.1533827781677246,0.5886763334274292
1.0551600456237793,0.49435216188430786,0.5608078837394714,0.4867035746574402,0.45238095238095233,2.112184762954712,0.6006553173065186
1.1172819137573242,0.42332884669303894,0.6939530670642853,0.4270492494106293,0.5,2.18874192237854,0.5358456969261169
1.0736937522888184,0.474918007850647,0.5987757444381714,0.460919052362442,0.5,1.8693889379501343,0.5774719715118408
1.0689880847930908,0.4574614465236664,0.6115266382694244,0.4657910466194153,0.47619047619047616,2.9088001251220703,0.5745369791984558
1.0549284219741821,0.4383770525455475,0.6165513694286346,0.4507894515991211,0.47619047619047616,2.5884265899658203,0.5716735124588013
1.0981817245483398,0.4474487602710724,0.6507329642772675,0.44533172249794006,0.47619047619047616,1.5770992040634155,0.5492636561393738
1.1032170057296753,0.46715250611305237,0.6360644996166229,0.4861036241054535,0.5238095238095238,1.986269474029541,0.5864176750183105
1.0684661865234375,0.4384665787220001,0.6299996078014374,0.4400797188282013,0.38095238095238093,2.2234580516815186,0.5570775270462036
1.0070445537567139,0.46630629897117615,0.5407382547855377,0.48484721779823303,0.47619047619047616,2.2245678901672363,0.5993974208831787
1.076814889907837,0.4257177710533142,0.6510971188545227,0.4276737570762634,0.3571428571428571,2.5289852619171143,0.5425843000411987
1.0985172986984253,0.42116424441337585,0.6773530542850494,0.43334534764289856,0.4285714285714286,2.694380760192871,0.5517532229423523
1.0552918910980225,0.503800094127655,0.5514917969703674,0.5025107860565186,0.4285714285714286,2.4998624324798584,0.6130632758140564
0.9578863382339478,0.5040598511695862,0.4538264870643616,0.5182433128356934,0.5238095238095238,1.9721064567565918,0.6204631924629211
1.105794072151184,0.4593813717365265,0.6464127004146576,0.44971925020217896,0.40476190476190477,2.0126686096191406,0.5713118314743042
1.0161545276641846,0.510847806930542,0.5053067207336426,0.5030903816223145,0.5238095238095238,1.9987976551055908,0.6151635050773621
1.087576985359192,0.46750006079673767,0.6200769245624542,0.46455541253089905,0.5238095238095238,2.003061056137085,0.5781424641609192
1.1282243728637695,0.4777318239212036,0.6504925489425659,0.45818009972572327,0.38095238095238093,2.415009021759033,0.5717263221740723
1.039284110069275,0.5007356405258179,0.538548469543457,0.46696117520332336,0.38095238095238093,2.2120511531829834,0.5886135101318359
1.0022395849227905,0.5152395963668823,0.4869999885559082,0.5037445425987244,0.5238095238095238,2.2273454666137695,0.6178767681121826
1.1353367567062378,0.429279088973999,0.7060576677322388,0.41783544421195984,0.5476190476190477,2.392458200454712,0.5249468088150024
1.0741320848464966,0.4398636221885681,0.6342684626579285,0.4152678847312927,0.45238095238095233,2.568647623062134,0.5360979437828064
1.1179841756820679,0.4491002559661865,0.6688839197158813,0.4433121085166931,0.45238095238095233,2.048600673675537,0.5724086761474609
1.1063663959503174,0.44814664125442505,0.6582197546958923,0.4278483986854553,0.33333333333333337,2.363722801208496,0.5622573494911194
1.1319724321365356,0.49099820852279663,0.640974223613739,0.48583611845970154,0.38095238095238093,1.8324315547943115,0.6246353387832642
1.0723594427108765,0.48359501361846924,0.5887644290924072,0.4638702869415283,0.45238095238095233,1.6147186756134033,0.6295374035835266
1.133299469947815,0.45702213048934937,0.6762773394584656,0.4665161967277527,0.5,1.8573061227798462,0.6028854250907898
1.0396816730499268,0.5102591514587402,0.5294225215911865,0.5124284625053406,0.45238095238095233,2.1102287769317627,0.6506778597831726
1.1397075653076172,0.4500979483127594,0.6896096169948578,0.4373939633369446,0.3571428571428571,2.042919158935547,0.5814447402954102
1.0663748979568481,0.48417896032333374,0.5821959376335144,0.48200297355651855,0.40476190476190477,2.2818164825439453,0.6085852384567261
1.1040958166122437,0.46363213658332825,0.6404636800289154,0.43754756450653076,0.38095238095238093,2.4489779472351074,0.5874244570732117
1.0042879581451416,0.47832539677619934,0.5259625613689423,0.48213255405426025,0.38095238095238093,2.2802553176879883,0.6093476414680481
1.1394383907318115,0.4450399875640869,0.6943984031677246,0.42480137944221497,0.5,2.5349886417388916,0.5596649050712585
1.055168867111206,0.4811621606349945,0.5740067064762115,0.44881871342658997,0.45238095238095233,2.4347095489501953,0.6071470975875854
1.0745831727981567,0.46233534812927246,0.6122478246688843,0.4242728054523468,0.47619047619047616,2.334578275680542,0.5524663925170898
1.0538315773010254,0.46713608503341675,0.5866954922676086,0.4383748173713684,0.5,2.2990405559539795,0.5786831378936768
1.096592903137207,0.4609725773334503,0.6356203258037567,0.4284225404262543,0.45238095238095233,2.1960649490356445,0.5647287368774414
1.1288193464279175,0.44502368569374084,0.6837956607341766,0.41853153705596924,0.40476190476190477,2.260897159576416,0.5449559688568115
1.0893546342849731,0.47827285528182983,0.6110817790031433,0.4604540765285492,0.40476190476190477,2.244260787963867,0.5752664804458618
1.132412314414978,0.4201567769050598,0.7122555375099182,0.38689109683036804,0.47619047619047616,1.9884878396987915,0.5170815587043762
1.3593004941940308,0.3926783502101898,0.9666221439838409,0.70939040184021,0.5238095238095238,2.3390564918518066,0.7866349816322327
1.3817193508148193,0.3263002336025238,1.0554191172122955,0.657674252986908,0.5714285714285714,1.9858354330062866,0.7326942682266235
1.3910763263702393,0.2959582805633545,1.0951180458068848,0.6513552069664001,0.47619047619047616,2.2727575302124023,0.7521926760673523
1.3097501993179321,0.336223304271698,0.9735268950462341,0.6137111186981201,0.5238095238095238,1.8149847984313965,0.6883136630058289
1.3169684410095215,0.3438223898410797,0.9731460511684418,0.7004215121269226,0.6190476190476191,1.928755521774292,0.781065821647644
1.3259096145629883,0.40785399079322815,0.9180556237697601,0.7130414843559265,0.5238095238095238,1.9564861059188843,0.7813941836357117
1.3607033491134644,0.3475140929222107,1.0131892561912537,0.6747121214866638,0.5238095238095238,1.8988734483718872,0.748467743396759
1.4251497983932495,0.31830745935440063,1.1068423390388489,0.6504632830619812,0.5952380952380952,2.078928232192993,0.7182317972183228
1.3486448526382446,0.3284425735473633,1.0202022790908813,0.6198855638504028,0.47619047619047616,2.4219939708709717,0.6963678002357483
1.3878146409988403,0.32076436281204224,1.067050278186798,0.637945830821991,0.40476190476190477,1.8637332916259766,0.7017915844917297
1.1772663593292236,0.4110492467880249,0.7662171125411987,0.7030710577964783,0.6904761904761905,2.1913962364196777,0.7618401646614075
1.2631038427352905,0.3314189612865448,0.9316848814487457,0.6779014468193054,0.5,2.16593599319458,0.7307537794113159
1.1940107345581055,0.3159427046775818,0.8780680298805237,0.511469841003418,0.5238095238095238,2.2692830562591553,0.6005781888961792
1.2115275859832764,0.2603948712348938,0.9511327147483826,0.6559857726097107,0.5238095238095238,1.7486604452133179,0.7221335768699646
1.1518640518188477,0.339012086391449,0.8128519654273987,0.6476767659187317,0.6190476190476191,1.7469570636749268,0.7236878275871277
1.095421552658081,0.30068644881248474,0.7947351038455963,0.7307005524635315,0.6428571428571428,2.217101573944092,0.8028686046600342
1.099346399307251,0.2548527419567108,0.8444936573505402,0.6503273248672485,0.6190476190476191,2.254197120666504,0.7173822522163391
1.021328330039978,0.2614663541316986,0.7598619759082794,0.6420378684997559,0.5,1.6770139932632446,0.7207667827606201
1.0318800210952759,0.2660143971443176,0.7658656239509583,0.7108138203620911,0.5952380952380952,1.7990176677703857,0.7756339907646179
0.9557154178619385,0.28536170721054077,0.6703537106513977,0.7113631367683411,0.6428571428571428,1.765845775604248,0.7760249972343445
0.9793189764022827,0.26604530215263367,0.713273674249649,0.6828739047050476,0.5952380952380952,1.8697584867477417,0.7532665133476257
0.8617083430290222,0.3235166668891907,0.5381916761398315,0.7580170035362244,0.5952380952380952,1.773864507675171,0.8395441770553589
0.9175240993499756,0.3110475242137909,0.6064765751361847,0.7751504778862,0.6190476190476191,1.8042271137237549,0.845664381980896
0.8970655202865601,0.28984349966049194,0.6072220206260681,0.6795372366905212,0.6190476190476191,1.9595452547073364,0.760638415813446
0.8682800531387329,0.31529685854911804,0.5529831945896149,0.7104303240776062,0.6666666666666667,1.648420810699463,0.7846214771270752
0.8026161789894104,0.35433265566825867,0.44828352332115173,0.6725423336029053,0.6666666666666667,1.8975008726119995,0.7443596124649048
0.7580724954605103,0.33087581396102905,0.4271966814994812,0.7901251912117004,0.6190476190476191,1.8997093439102173,0.8521261811256409
0.8908026218414307,0.30249544978141785,0.5883071720600128,0.6975472569465637,0.5476190476190477,2.0891616344451904,0.7766945958137512
0.8483083248138428,0.2699670195579529,0.5783413052558899,0.6389996409416199,0.5714285714285714,1.74318528175354,0.7137085199356079
0.9199543595314026,0.27351248264312744,0.6464418768882751,0.6650254726409912,0.5952380952380952,1.980781078338623,0.7447685599327087
0.826440155506134,0.25995367765426636,0.5664864778518677,0.6239492297172546,0.6190476190476191,2.1150870323181152,0.6898061037063599
0.9147542119026184,0.24338969588279724,0.6713645160198212,0.6283586621284485,0.40476190476190477,2.271561622619629,0.7073267698287964
0.9895725250244141,0.2639782130718231,0.7255943119525909,0.6488351821899414,0.5,1.8075709342956543,0.7150627374649048
0.9148064851760864,0.23454895615577698,0.6802575290203094,0.5173128843307495,0.4285714285714286,1.8498845100402832,0.5949854254722595
1.009511947631836,0.2879515588283539,0.7215603888034821,0.48823046684265137,0.5,2.1740729808807373,0.5859745144844055
0.9682123064994812,0.3420589864253998,0.6261533200740814,0.5547030568122864,0.47619047619047616,1.8018784523010254,0.6369331479072571
1.0347329378128052,0.32442986965179443,0.7103030681610107,0.5673581957817078,0.5238095238095238,2.215036392211914,0.6559142470359802
1.1488308906555176,0.34113410115242004,0.8076967895030975,0.44913697242736816,0.47619047619047616,2.134235143661499,0.556120753288269
1.1786171197891235,0.27407270669937134,0.9045444130897522,0.47135472297668457,0.40476190476190477,1.9771162271499634,0.5704120397567749
1.2048872709274292,0.3578389585018158,0.8470483124256134,0.5311537384986877,0.38095238095238093,2.0371453762054443,0.5961049199104309
1.2494781017303467,0.29699626564979553,0.9524818360805511,0.4161796271800995,0.4285714285714286,1.7871978282928467,0.5079096555709839
1.2913923263549805,0.3677106499671936,0.9236816763877869,0.4723105728626251,0.33333333333333337,1.3738771677017212,0.5493894219398499
1.3757611513137817,0.41473206877708435,0.9610290825366974,0.4766947627067566,0.40476190476190477,2.034597873687744,0.5538036823272705
1.4020353555679321,0.34698691964149475,1.0550484359264374,0.45964327454566956,0.38095238095238093,1.9093865156173706,0.5179989337921143
1.381304383277893,0.46635618805885315,0.9149481952190399,0.5315163135528564,0.3571428571428571,1.949001669883728,0.5957215428352356
1.510464072227478,0.40362799167633057,1.1068360805511475,0.5608099699020386,0.30952380952380953,1.637582540512085,0.6383312940597534
1.4553450345993042,0.524069607257843,0.9312754273414612,0.5761444568634033,0.30952380952380953,2.0089597702026367,0.6393327116966248
1.515190839767456,0.5346388220787048,0.9805520176887512,0.6256296038627625,0.2857142857142857,2.1171977519989014,0.6939612030982971
1.3882054090499878,0.505900502204895,0.8823049068450928,0.559284508228302,0.45238095238095233,2.1785621643066406,0.6367190480232239
1.494917392730713,0.4494587481021881,1.0454586446285248,0.6077031493186951,0.38095238095238093,2.2437691688537598,0.6762444972991943
1.526173710823059,0.4530659019947052,1.0731078088283539,0.5995564460754395,0.30952380952380953,1.868393898010254,0.6628921031951904
1.4041932821273804,0.5602668523788452,0.8439264297485352,0.6250872015953064,0.45238095238095233,2.2215940952301025,0.6957570910453796
1.4371278285980225,0.4690172076225281,0.9681106209754944,0.6028864979743958,0.40476190476190477,1.729759931564331,0.6607956290245056
1.4869104623794556,0.4813152253627777,1.0055952370166779,0.6278526782989502,0.2142857142857143,1.7241218090057373,0.6682761311531067
1.4731781482696533,0.46120017766952515,1.0119779706001282,0.6057989001274109,0.2857142857142857,1.5876230001449585,0.6526333689689636
1.4158707857131958,0.507504403591156,0.9083663821220398,0.5897854566574097,0.4285714285714286,2.070842981338501,0.6491691470146179
1.4196635484695435,0.486644983291626,0.9330185651779175,0.5231699347496033,0.40476190476190477,1.8713361024856567,0.5948292016983032
1.43085515499115,0.44353222846984863,0.9873229265213013,0.5684781074523926,0.2857142857142857,1.5750089883804321,0.6335887908935547
1.4378364086151123,0.45463311672210693,0.9832032918930054,0.5309640765190125,0.33333333333333337,1.5392531156539917,0.5987091064453125
1.3524249792099,0.43703120946884155,0.9153937697410583,0.48769715428352356,0.40476190476190477,1.841015338897705,0.5624133944511414
1.3745640516281128,0.47058141231536865,0.9039826393127441,0.5187897682189941,0.4285714285714286,1.5839226245880127,0.6024324297904968
1.3439360857009888,0.48495784401893616,0.8589782416820526,0.516589343547821,0.33333333333333337,2.27064847946167,0.6246969103813171
1.3053339719772339,0.4482539892196655,0.8570799827575684,0.5118557214736938,0.38095238095238093,2.2252416610717773,0.6060217618942261
1.3366938829421997,0.4372899830341339,0.8994038999080658,0.48809489607810974,0.38095238095238093,2.066192865371704,0.5947271585464478
1.3741986751556396,0.4018189013004303,0.9723797738552094,0.5103143453598022,0.38095238095238093,1.9752510786056519,0.6393802165985107
1.2507598400115967,0.46618521213531494,0.7845746278762817,0.5064288377761841,0.30952380952380953,1.7942222356796265,0.6500436067581177
1.2441761493682861,0.3677844703197479,0.8763916790485382,0.45871639251708984,0.4285714285714286,2.1227128505706787,0.6165394186973572
1.2704781293869019,0.34414389729499817,0.9263342320919037,0.4245850145816803,0.33333333333333337,2.04081392288208,0.5842844247817993
1.2295684814453125,0.43296322226524353,0.796605259180069,0.4975200891494751,0.3571428571428571,2.1964712142944336,0.6155160069465637
1.268865942955017,0.43805205821990967,0.8308138847351074,0.5523410439491272,0.3571428571428571,2.2328972816467285,0.7020448446273804
1.2156740427017212,0.48901185393333435,0.7266621887683868,0.5399277210235596,0.38095238095238093,2.1639606952667236,0.6548982858657837
1.2387995719909668,0.41488635540008545,0.8239132165908813,0.5287104845046997,0.3571428571428571,2.1425414085388184,0.6528282165527344
1.188876748085022,0.4801526665687561,0.7087240815162659,0.555539071559906,0.5,2.534989595413208,0.6882907748222351
1.183112382888794,0.46896085143089294,0.714151531457901,0.5159955620765686,0.38095238095238093,2.0327417850494385,0.6515705585479736
1.1565048694610596,0.46294713020324707,0.6935577392578125,0.5332058668136597,0.38095238095238093,2.3331546783447266,0.6725594401359558
1.2070801258087158,0.39914628863334656,0.8079338371753693,0.45864105224609375,0.33333333333333337,2.0070691108703613,0.5841552019119263
1.1764848232269287,0.4553649425506592,0.7211198806762695,0.5324071645736694,0.40476190476190477,2.494607448577881,0.6618318557739258
1.0972096920013428,0.4159930944442749,0.6812165975570679,0.5403528213500977,0.4285714285714286,2.9508216381073,0.6764885187149048
1.1635769605636597,0.4111371338367462,0.7524398267269135,0.46271616220474243,0.45238095238095233,2.3368771076202393,0.6034336090087891
1.120539903640747,0.42927926778793335,0.6912606358528137,0.5327469706535339,0.4285714285714286,2.48047137260437,0.6993265748023987
1.1797256469726562,0.38358274102211,0.7961429059505463,0.45294803380966187,0.5238095238095238,2.7989754676818848,0.6013869047164917
1.1095370054244995,0.34787341952323914,0.7616635859012604,0.45084479451179504,0.5,2.0438807010650635,0.616196870803833
1.1151890754699707,0.33178529143333435,0.7834037840366364,0.4374096989631653,0.4285714285714286,2.193814277648926,0.5865390300750732
1.0845168828964233,0.3837476372718811,0.7007692456245422,0.43655478954315186,0.45238095238095233,2.319021224975586,0.5754572153091431
1.041481852531433,0.32995548844337463,0.7115263640880585,0.4262126386165619,0.5,2.5249342918395996,0.5932023525238037
1.0557355880737305,0.3345645070075989,0.7211710810661316,0.4323464334011078,0.5238095238095238,2.5479793548583984,0.5965971350669861
1.0411250591278076,0.32261884212493896,0.7185062170028687,0.43962645530700684,0.40476190476190477,2.5155112743377686,0.599681556224823
1.0244431495666504,0.33441999554634094,0.6900231540203094,0.40287134051322937,0.47619047619047616,2.692951202392578,0.5555357933044434
0.9708186388015747,0.3398977816104889,0.6309208571910858,0.439816415309906,0.45238095238095233,2.793785572052002,0.5991133451461792
0.8752565979957581,0.36470672488212585,0.5105498731136322,0.45144572854042053,0.5714285714285714,2.536076068878174,0.6277502179145813
0.9905576705932617,0.32580995559692383,0.6647477149963379,0.41204535961151123,0.5,2.6507811546325684,0.556738555431366
1.0738509893417358,0.2728969156742096,0.8009540736675262,0.37605318427085876,0.5476190476190477,2.482922077178955,0.5165358185768127
0.977786660194397,0.3812102973461151,0.5965763628482819,0.4389660358428955,0.5,2.4146103858947754,0.5772311687469482
1.0042691230773926,0.33368977904319763,0.670579344034195,0.3664737343788147,0.47619047619047616,2.2334628105163574,0.5009897947311401
1.0481902360916138,0.3153733015060425,0.7328169345855713,0.3450638949871063,0.5238095238095238,2.5293123722076416,0.48105305433273315
1.0039162635803223,0.3178662359714508,0.6860500276088715,0.3495647609233856,0.5238095238095238,2.503767251968384,0.45271044969558716
1.1052513122558594,0.3064422607421875,0.7988090515136719,0.3337250053882599,0.4285714285714286,2.809955596923828,0.43692052364349365
1.0614060163497925,0.2978811264038086,0.7635248899459839,0.29313650727272034,0.5714285714285714,2.1862528324127197,0.38559943437576294
0.9617897868156433,0.33843812346458435,0.623351663351059,0.3701878786087036,0.47619047619047616,2.4502360820770264,0.4811108112335205
1.0199148654937744,0.32913896441459656,0.6907759010791779,0.34458550810813904,0.47619047619047616,2.4214842319488525,0.4641903042793274
1.0431650876998901,0.3039804995059967,0.7391845881938934,0.3075847625732422,0.5476190476190477,2.282316207885742,0.40300098061561584
1.0749187469482422,0.3292936086654663,0.7456251382827759,0.31887102127075195,0.45238095238095233,2.204385280609131,0.43962782621383667
1.0468814373016357,0.35782569646835327,0.6890557408332825,0.3462393879890442,0.5714285714285714,2.5085272789001465,0.45170101523399353
1.0452258586883545,0.39193806052207947,0.653287798166275,0.38214942812919617,0.6666666666666667,2.6427290439605713,0.5061906576156616
1.1243200302124023,0.3540247082710266,0.7702953219413757,0.32461902499198914,0.5,2.1395339965820312,0.4574628174304962
1.2085936069488525,0.3577307462692261,0.8508628606796265,0.370258629322052,0.38095238095238093,2.424669027328491,0.5077968835830688
1.0395114421844482,0.47167426347732544,0.5678371787071228,0.46680372953414917,0.5952380952380952,2.7859957218170166,0.5918698310852051
1.1852775812149048,0.4131565988063812,0.7721209824085236,0.3779258131980896,0.5,2.0223770141601562,0.4940702021121979
1.183073878288269,0.4997342526912689,0.6833396255970001,0.45369064807891846,0.5476190476190477,2.337252616882324,0.5848051905632019
1.2301480770111084,0.49034416675567627,0.7398039102554321,0.43425625562667847,0.45238095238095233,2.2548861503601074,0.5566339492797852
1.2579163312911987,0.492899090051651,0.7650172412395477,0.4579673707485199,0.5238095238095238,2.610639810562134,0.5801311731338501
1.235776662826538,0.5010320544242859,0.7347446084022522,0.42956238985061646,0.5238095238095238,2.3448846340179443,0.5548721551895142
1.2397536039352417,0.514225423336029,0.7255281805992126,0.4679819345474243,0.47619047619047616,2.462371349334717,0.5874540209770203
1.2701513767242432,0.5202503204345703,0.7499010562896729,0.4521263837814331,0.40476190476190477,2.412569046020508,0.5739728808403015
1.3490407466888428,0.5117836594581604,0.8372570872306824,0.42056599259376526,0.5714285714285714,2.7927746772766113,0.5547128915786743
1.332740068435669,0.45453038811683655,0.8782096803188324,0.4043290317058563,0.38095238095238093,2.3808236122131348,0.5512330532073975
1.3157296180725098,0.4805677533149719,0.8351618647575378,0.42337432503700256,0.5714285714285714,2.4711790084838867,0.5431985259056091
1.327022910118103,0.4664437770843506,0.8605791330337524,0.40437808632850647,0.47619047619047616,2.0895397663116455,0.5474889278411865
1.290706992149353,0.46249181032180786,0.8282151818275452,0.42503631114959717,0.4285714285714286,2.2795772552490234,0.5759673118591309
1.2746015787124634,0.5964130163192749,0.6781885623931885,0.50678551197052,0.5476190476190477,2.0981943607330322,0.6633695363998413
1.2777328491210938,0.5107372999191284,0.7669955492019653,0.4815846383571625,0.5476190476190477,2.4904253482818604,0.6423471570014954
1.236458420753479,0.49522069096565247,0.7412377297878265,0.47665610909461975,0.6190476190476191,2.197591781616211,0.649865448474884
1.155781626701355,0.47329849004745483,0.6824831366539001,0.4576742947101593,0.5714285714285714,2.4845974445343018,0.6269122362136841
1.2734160423278809,0.46190345287323,0.8115125894546509,0.41995587944984436,0.5238095238095238,2.353086471557617,0.5950918197631836
1.271895170211792,0.4728398621082306,0.7990553081035614,0.46667855978012085,0.5238095238095238,2.4900639057159424,0.6243813037872314
1.2864164113998413,0.47997498512268066,0.8064414262771606,0.4719415307044983,0.47619047619047616,2.489060878753662,0.6427030563354492
1.3107500076293945,0.4441804885864258,0.8665695190429688,0.41214582324028015,0.5238095238095238,2.2816762924194336,0.5894684791564941
1.3080109357833862,0.44102156162261963,0.8669893741607666,0.40790846943855286,0.4285714285714286,2.28023362159729,0.590137243270874
1.2951107025146484,0.5287599563598633,0.7663507461547852,0.513765275478363,0.5238095238095238,2.621422529220581,0.6874682307243347
1.1594829559326172,0.521880567073822,0.6376023888587952,0.5229200124740601,0.5476190476190477,2.7613935470581055,0.6858246922492981
1.2419307231903076,0.6063006520271301,0.6356300711631775,0.5188109874725342,0.45238095238095233,2.366988182067871,0.6772363185882568
1.2037415504455566,0.506214439868927,0.6975271105766296,0.45731833577156067,0.5476190476190477,2.115354299545288,0.6110363006591797
1.2169296741485596,0.5333194136619568,0.6836102604866028,0.49231889843940735,0.47619047619047616,2.26640248298645,0.6441492438316345
1.2187206745147705,0.4405064880847931,0.7782141864299774,0.44197943806648254,0.45238095238095233,2.258518695831299,0.6174682974815369
1.2460657358169556,0.5035188794136047,0.7425468564033508,0.5099897980690002,0.5714285714285714,2.5070667266845703,0.6788721680641174
1.0820385217666626,0.5143760442733765,0.5676624774932861,0.5117031335830688,0.5476190476190477,2.2993757724761963,0.6618230938911438
1.231311559677124,0.557321310043335,0.6739902496337891,0.5205022096633911,0.5238095238095238,2.1531689167022705,0.661644458770752
1.288419485092163,0.4548438489437103,0.8335756361484528,0.42895373702049255,0.5238095238095238,2.4007511138916016,0.5610081553459167
1.2622623443603516,0.5179638862609863,0.7442984580993652,0.4474962055683136,0.4285714285714286,2.025010108947754,0.5606638193130493
1.2405990362167358,0.572567880153656,0.6680311560630798,0.4985089600086212,0.5238095238095238,2.4556467533111572,0.6184495687484741
1.361870527267456,0.46783918142318726,0.8940313458442688,0.42923036217689514,0.5714285714285714,2.1573634147644043,0.543825089931488
1.2739685773849487,0.5680027604103088,0.7059658169746399,0.4694126844406128,0.45238095238095233,2.0894811153411865,0.5709969997406006
1.2891101837158203,0.5794543623924255,0.7096558213233948,0.45761042833328247,0.47619047619047616,2.4711382389068604,0.5659149885177612
1.4358068704605103,0.392649382352829,1.0431574881076813,0.3561016023159027,0.5,2.30554461479187,0.4961853623390198
1.4226276874542236,0.45446908473968506,0.9681586027145386,0.41136565804481506,0.45238095238095233,2.540095090866089,0.5213857889175415
1.4230268001556396,0.47258514165878296,0.9504416584968567,0.4217167794704437,0.45238095238095233,2.181400775909424,0.5214252471923828
1.3561204671859741,0.5162866711616516,0.8398337960243225,0.4167383313179016,0.40476190476190477,1.9534907341003418,0.527868926525116
1.256927251815796,0.6580923795700073,0.5988348722457886,0.5020777583122253,0.4285714285714286,1.9022551774978638,0.6186819076538086
1.3203964233398438,0.5878523588180542,0.7325440645217896,0.47384488582611084,0.5,1.8937040567398071,0.5947880744934082
1.422431230545044,0.5362845063209534,0.8861467242240906,0.46658018231391907,0.5,2.3360366821289062,0.5815695524215698
1.413926601409912,0.4928317368030548,0.9210948646068573,0.40826210379600525,0.5,2.114900827407837,0.5247117280960083
1.2867300510406494,0.556594967842102,0.7301350831985474,0.5146772265434265,0.5,2.631380796432495,0.6294426321983337
1.385790467262268,0.5342181921005249,0.8515722751617432,0.44327396154403687,0.40476190476190477,2.09102725982666,0.5659310817718506
1.2376857995986938,0.6189678907394409,0.6187179088592529,0.5312256217002869,0.5238095238095238,2.377930164337158,0.6477980613708496
1.3691494464874268,0.5313050150871277,0.8378444314002991,0.47594499588012695,0.5714285714285714,2.073350191116333,0.6014259457588196
1.2565839290618896,0.6157957315444946,0.640788197517395,0.5005928874015808,0.47619047619047616,2.2826340198516846,0.6212676167488098
1.354613184928894,0.514265775680542,0.840347409248352,0.46781235933303833,0.40476190476190477,2.036278009414673,0.5880591869354248
1.313520073890686,0.534706711769104,0.778813362121582,0.4961142838001251,0.5476190476190477,1.9720240831375122,0.6254801154136658
1.3552335500717163,0.4693279564380646,0.8859055936336517,0.44871678948402405,0.5714285714285714,2.3194291591644287,0.5778705477714539
1.3393079042434692,0.5083872675895691,0.8309206366539001,0.46640318632125854,0.5,2.345061779022217,0.5884062051773071
1.2812113761901855,0.5346600413322449,0.7465513348579407,0.479573130607605,0.3571428571428571,2.5151476860046387,0.6066018342971802
1.3542412519454956,0.5084288120269775,0.8458124399185181,0.4934220612049103,0.47619047619047616,2.2512471675872803,0.6316887736320496
1.2798696756362915,0.5001214742660522,0.7797482013702393,0.4565141797065735,0.5476190476190477,2.1241908073425293,0.5762509107589722
1.3285789489746094,0.46850118041038513,0.8600777685642242,0.4270017743110657,0.5,2.4985899925231934,0.5554113984107971
1.3671048879623413,0.47236770391464233,0.894737184047699,0.4154660999774933,0.38095238095238093,2.289263963699341,0.5577678680419922
1.2790119647979736,0.46897268295288086,0.8100392818450928,0.40668290853500366,0.5476190476190477,2.242734432220459,0.5326128005981445
1.3248182535171509,0.4596633017063141,0.8651549518108368,0.3980937898159027,0.5952380952380952,2.1147563457489014,0.528038740158081
1.356015682220459,0.4666285812854767,0.8893871009349823,0.3996215760707855,0.47619047619047616,2.491534471511841,0.5363579988479614
1.114237904548645,0.5597766041755676,0.5544613003730774,0.4841391146183014,0.47619047619047616,2.3892927169799805,0.6235017776489258
1.2297710180282593,0.49554362893104553,0.7342273890972137,0.4577069878578186,0.5714285714285714,2.407233476638794,0.5922738909721375
1.1640621423721313,0.49698758125305176,0.6670745611190796,0.45951682329177856,0.47619047619047616,2.244342565536499,0.581576943397522
1.2458677291870117,0.4894077777862549,0.7564599514007568,0.4580468535423279,0.38095238095238093,2.1981804370880127,0.5925680994987488
1.1786600351333618,0.5110050439834595,0.6676549911499023,0.48613107204437256,0.5476190476190477,2.284050464630127,0.618676483631134
1.2548420429229736,0.45074552297592163,0.804096519947052,0.4080643951892853,0.5952380952380952,2.3626859188079834,0.5432412028312683
1.2045767307281494,0.4586944878101349,0.7458822429180145,0.4424511194229126,0.5238095238095238,2.719625473022461,0.5775868892669678
1.1826798915863037,0.5142607092857361,0.6684191823005676,0.4956582486629486,0.6666666666666667,2.524092197418213,0.6074435710906982
1.1734660863876343,0.5275344252586365,0.6459316611289978,0.5029653906822205,0.5714285714285714,2.5884456634521484,0.6378204822540283
1.2432019710540771,0.48522236943244934,0.7579796016216278,0.4571637511253357,0.5238095238095238,2.41186785697937,0.6061322093009949
1.187598705291748,0.4658278226852417,0.7217708826065063,0.4363285005092621,0.47619047619047616,2.539215326309204,0.5840526819229126
1.2166409492492676,0.5184242725372314,0.6982166767120361,0.49376046657562256,0.47619047619047616,2.715848445892334,0.6256325244903564
1.2031512260437012,0.4590539038181305,0.7440973222255707,0.40387117862701416,0.40476190476190477,2.277524709701538,0.5436855554580688
1.129101037979126,0.5089198350906372,0.6201812028884888,0.46043094992637634,0.6190476190476191,2.301542282104492,0.590667188167572
1.0849846601486206,0.5654121041297913,0.5195725560188293,0.5375409126281738,0.5476190476190477,2.439866781234741,0.6523882150650024
1.0518742799758911,0.5491039752960205,0.5027703046798706,0.4969748854637146,0.47619047619047616,2.7090563774108887,0.635863184928894
1.2066020965576172,0.47394877672195435,0.7326533198356628,0.4378555119037628,0.5476190476190477,2.477818250656128,0.5841130614280701
1.2333685159683228,0.4573403298854828,0.77602818608284,0.4014800190925598,0.45238095238095233,2.4867777824401855,0.5489364862442017
1.1362473964691162,0.5314109325408936,0.6048364639282227,0.4937717318534851,0.5714285714285714,2.19781231880188,0.6494541168212891
1.1821504831314087,0.5151336193084717,0.667016863822937,0.4971863329410553,0.5714285714285714,2.116335868835449,0.6664454936981201
1.1776421070098877,0.5468435287475586,0.6307985782623291,0.5167047381401062,0.6190476190476191,1.9959704875946045,0.6594756841659546
1.1398670673370361,0.5641080737113953,0.5757589936256409,0.5220962166786194,0.5238095238095238,2.289433002471924,0.683201253414154
1.1408240795135498,0.5411509275436401,0.5996731519699097,0.5123966336250305,0.6428571428571428,2.7903144359588623,0.6681273579597473
1.2325067520141602,0.5391616225242615,0.6933451294898987,0.4840729236602783,0.45238095238095233,2.3054563999176025,0.6397170424461365
1.2436747550964355,0.5045353174209595,0.7391394376754761,0.44518259167671204,0.5238095238095238,2.1349568367004395,0.6186307072639465
1.1886602640151978,0.5209088325500488,0.6677514314651489,0.4577407240867615,0.6428571428571428,2.3269755840301514,0.6133398413658142
1.3385056257247925,0.47344139218330383,0.8650642335414886,0.4021930396556854,0.40476190476190477,2.561100959777832,0.5618735551834106
1.2210830450057983,0.5402798056602478,0.6808032393455505,0.4964168071746826,0.45238095238095233,2.131307363510132,0.6646702289581299
1.2592538595199585,0.5396555066108704,0.7195983529090881,0.44049376249313354,0.45238095238095233,2.4453234672546387,0.5804689526557922
1.2557919025421143,0.5207384824752808,0.7350534200668335,0.4741719961166382,0.5,2.150308847427368,0.6060670614242554
1.2654595375061035,0.5403343439102173,0.7251251935958862,0.46430468559265137,0.4285714285714286,2.4332964420318604,0.6028813123703003
1.3052468299865723,0.517505943775177,0.7877408862113953,0.45830443501472473,0.5476190476190477,1.9942998886108398,0.6110585927963257
1.1858962774276733,0.6163729429244995,0.5695233345031738,0.5431068539619446,0.5,1.8534247875213623,0.6699488759040833
1.273979902267456,0.5650864243507385,0.7088934779167175,0.4930983781814575,0.5714285714285714,1.7898281812667847,0.6376409530639648
2.2255678176879883,0.6509682536125183,1.57459956407547,0.6850741505622864,0.47619047619047616,1.7034510374069214,0.8073912262916565
2.219017744064331,0.6061585545539856,1.6128591895103455,0.7045566439628601,0.47619047619047616,1.301600694656372,0.8408195376396179
2.2994160652160645,0.6003424525260925,1.699073612689972,0.635879397392273,0.40476190476190477,1.7339431047439575,0.7601487636566162
1.823142409324646,0.8980764150619507,0.9250659942626953,0.8687565922737122,0.5952380952380952,1.3417433500289917,0.9472414255142212
2.0376598834991455,0.781095564365387,1.2565643191337585,0.8610007762908936,0.5,1.6943446397781372,0.9365451335906982
1.780930757522583,0.969102144241333,0.81182861328125,0.9062491059303284,0.5476190476190477,1.9985501766204834,0.9496837854385376
2.048051357269287,0.7603899240493774,1.2876614332199097,0.8069116473197937,0.5952380952380952,1.6783376932144165,0.901322603225708
2.034808397293091,0.6250459551811218,1.409762442111969,0.716525673866272,0.47619047619047616,1.133745789527893,0.8438559174537659
1.917906403541565,0.7025138139724731,1.2153925895690918,0.8243180513381958,0.4285714285714286,1.3497951030731201,0.9210425615310669
1.700915813446045,0.8897402286529541,0.8111755847930908,0.8864635229110718,0.5952380952380952,1.6406179666519165,0.971017062664032
1.974226713180542,0.6070266962051392,1.3672000169754028,0.7996333241462708,0.5714285714285714,1.2033506631851196,0.8748818039894104
1.7396025657653809,0.6108378171920776,1.1287647485733032,0.8047059774398804,0.5,1.124674677848816,0.9215047955513
1.6770784854888916,0.6537192463874817,1.02335923910141,0.8715936541557312,0.5476190476190477,1.308127760887146,0.9629635810852051
1.6545780897140503,0.6094459295272827,1.0451321601867676,0.8520988821983337,0.5,1.641798973083496,0.9249750375747681
1.6592408418655396,0.5508253574371338,1.1084154844284058,0.8536427617073059,0.47619047619047616,1.71086847782135,0.9544067978858948
1.7329204082489014,0.46630990505218506,1.2666105031967163,0.7912647724151611,0.5,1.4641547203063965,0.8670598864555359
1.605600118637085,0.5851905345916748,1.0204095840454102,0.855518639087677,0.5,1.7350635528564453,0.9582974910736084
1.759748935699463,0.5129201412200928,1.2468287944793701,0.819220781326294,0.5714285714285714,1.4888678789138794,0.9146049618721008
1.5954205989837646,0.5349108576774597,1.060509741306305,0.8428903818130493,0.5476190476190477,0.9505793452262878,0.9499114155769348
1.4886976480484009,0.6153929233551025,0.8733047246932983,0.8652248978614807,0.5,1.4385827779769897,0.9591780304908752
1.4842585325241089,0.5532441139221191,0.9310144186019897,0.8279264569282532,0.45238095238095233,1.2428913116455078,0.9379442930221558
1.7259628772735596,0.4915687143802643,1.2343941628932953,0.7470685243606567,0.5238095238095238,1.1095757484436035,0.8865934014320374
1.5277231931686401,0.49533671140670776,1.0323864817619324,0.7698679566383362,0.5,1.17853844165802,0.9139069318771362
1.5084999799728394,0.5494463443756104,0.959053635597229,0.7603088617324829,0.5,1.529422402381897,0.8907160758972168
1.4500832557678223,0.5400974154472351,0.9099858403205872,0.7535081505775452,0.5238095238095238,1.0830068588256836,0.895179808139801
1.5844613313674927,0.42631199955940247,1.1581493318080902,0.6654090285301208,0.45238095238095233,1.7773915529251099,0.8313390612602234
1.3697127103805542,0.4157503843307495,0.9539623260498047,0.6275995969772339,0.5238095238095238,1.8485069274902344,0.7748206853866577
1.3836537599563599,0.5144248008728027,0.8692289590835571,0.6648095846176147,0.5714285714285714,1.8798218965530396,0.8140591382980347
1.415259838104248,0.4729669690132141,0.9422928690910339,0.6443066596984863,0.5952380952380952,1.6136242151260376,0.7994553446769714
1.3631742000579834,0.4032498300075531,0.9599243700504303,0.5893657803535461,0.5714285714285714,1.3492745161056519,0.7447342276573181
1.3246742486953735,0.44777482748031616,0.8768994212150574,0.609246015548706,0.5,1.3841092586517334,0.7620403170585632
1.2728484869003296,0.4861510396003723,0.7866974472999573,0.6076793074607849,0.45238095238095233,1.599447250366211,0.7551079988479614
1.278442621231079,0.42149490118026733,0.8569477200508118,0.5610382556915283,0.5714285714285714,1.3890900611877441,0.725197970867157
1.2203216552734375,0.5336165428161621,0.6867051124572754,0.6211249828338623,0.47619047619047616,1.8295446634292603,0.7851952314376831
1.2878224849700928,0.4676118791103363,0.8202106058597565,0.5675935745239258,0.5238095238095238,1.8073711395263672,0.7385305762290955
1.2751775979995728,0.45555511116981506,0.8196224868297577,0.5722110271453857,0.5952380952380952,1.735454797744751,0.7434614300727844
1.3086782693862915,0.5125119090080261,0.7961663603782654,0.6032372713088989,0.5,1.4521050453186035,0.7619553804397583
1.2663367986679077,0.4186854064464569,0.8476513922214508,0.5094978213310242,0.47619047619047616,1.7399553060531616,0.6535212993621826
1.2570282220840454,0.4145956337451935,0.8424325883388519,0.4994966983795166,0.5476190476190477,2.012514114379883,0.6791178584098816
1.2826838493347168,0.40881970524787903,0.8738641440868378,0.4836338460445404,0.3571428571428571,1.7561695575714111,0.6548318266868591
1.2267402410507202,0.3762510120868683,0.8504892289638519,0.45829373598098755,0.5,1.5289413928985596,0.5752050280570984
1.2424973249435425,0.36903825402259827,0.8734590709209442,0.45007097721099854,0.4285714285714286,1.4045175313949585,0.5844463109970093
1.2579705715179443,0.4004538655281067,0.8575167059898376,0.47276654839515686,0.5476190476190477,1.601928949356079,0.5939761996269226
1.2918925285339355,0.36162835359573364,0.9302641749382019,0.43376412987709045,0.4285714285714286,1.710449457168579,0.5418705940246582
1.2877930402755737,0.3545153737068176,0.9332776665687561,0.4475991129875183,0.5238095238095238,1.5144262313842773,0.5493058562278748
1.2652435302734375,0.33274903893470764,0.9324944913387299,0.4292118549346924,0.4285714285714286,1.7582646608352661,0.5297393798828125
1.3262964487075806,0.30209243297576904,1.0242040157318115,0.3949170708656311,0.40476190476190477,1.4199000597000122,0.49102696776390076
1.2637760639190674,0.3309045732021332,0.9328714907169342,0.42281898856163025,0.5,1.7538390159606934,0.5233991146087646
1.1580884456634521,0.3553245961666107,0.8027638494968414,0.474134624004364,0.47619047619047616,2.0020651817321777,0.5795858502388
1.2706149816513062,0.28589773178100586,0.9847172498703003,0.4107566773891449,0.5238095238095238,2.111346960067749,0.5105194449424744
1.2026197910308838,0.3817444145679474,0.8208753764629364,0.4512772858142853,0.38095238095238093,1.9771547317504883,0.5693276524543762
1.2465909719467163,0.28017765283584595,0.9664133191108704,0.4135047495365143,0.38095238095238093,1.8797487020492554,0.5131951570510864
1.1960853338241577,0.28919535875320435,0.9068899750709534,0.41052573919296265,0.45238095238095233,1.6944383382797241,0.5133682489395142
1.1598697900772095,0.3362317979335785,0.823637992143631,0.44198140501976013,0.47619047619047616,1.485246181488037,0.56340491771698
1.213072657585144,0.29019346833229065,0.9228791892528534,0.4219092130661011,0.47619047619047616,1.4358611106872559,0.5228800177574158
1.1726291179656982,0.33152806758880615,0.8411010503768921,0.4883415102958679,0.5714285714285714,1.6289666891098022,0.614222526550293
1.165952205657959,0.33070579171180725,0.8352464139461517,0.45354118943214417,0.47619047619047616,1.5728124380111694,0.570376992225647
1.268377661705017,0.283332884311676,0.9850447773933411,0.4238179922103882,0.5238095238095238,1.7749989032745361,0.5250818729400635
1.2220056056976318,0.3017271161079407,0.9202784895896912,0.4475657343864441,0.5476190476190477,2.102069139480591,0.5646587610244751
1.2297149896621704,0.2931121587753296,0.9366028308868408,0.4246293008327484,0.4285714285714286,1.6266705989837646,0.5313888192176819
1.2159641981124878,0.2874704897403717,0.9284937083721161,0.4211631119251251,0.47619047619047616,1.645313024520874,0.5410048365592957
1.2253592014312744,0.328637957572937,0.8967212438583374,0.44591224193573,0.47619047619047616,2.1031136512756348,0.5625089406967163
1.1986174583435059,0.2966582477092743,0.9019592106342316,0.4330631196498871,0.5476190476190477,1.8901394605636597,0.5250927209854126
1.2571719884872437,0.2857612371444702,0.9714107513427734,0.42587506771087646,0.4285714285714286,2.1496944427490234,0.5203155875205994
1.2471458911895752,0.23935982584953308,1.0077860653400421,0.4172624349594116,0.5,1.6900385618209839,0.5035033226013184
1.2201647758483887,0.25155118107795715,0.9686135947704315,0.41057097911834717,0.5238095238095238,1.9447232484817505,0.4947490692138672
1.2018669843673706,0.3364732563495636,0.865393728017807,0.4761869013309479,0.5476190476190477,1.576944351196289,0.571515679359436
1.2617411613464355,0.3066341280937195,0.9551070332527161,0.44789713621139526,0.4285714285714286,1.7022576332092285,0.5343626141548157
1.0582075119018555,0.3497096002101898,0.7084979116916656,0.4735690951347351,0.6190476190476191,1.4584869146347046,0.56199711561203
1.1838257312774658,0.37389037013053894,0.8099353611469269,0.5087053775787354,0.5,2.4031643867492676,0.5923365354537964
1.127036452293396,0.30572259426116943,0.8213138580322266,0.4410489797592163,0.5714285714285714,2.069915294647217,0.5225541591644287
1.1559370756149292,0.2959751486778259,0.8599619269371033,0.44292718172073364,0.47619047619047616,1.4485065937042236,0.5248038172721863
1.1354724168777466,0.3104139566421509,0.8250584602355957,0.42353877425193787,0.4285714285714286,1.5195893049240112,0.5064709186553955
1.072954535484314,0.32848525047302246,0.7444692850112915,0.492389976978302,0.5476190476190477,2.011840581893921,0.5610480904579163
1.0406267642974854,0.30349141359329224,0.7371353507041931,0.4290715754032135,0.5,1.7138954401016235,0.5202146768569946
1.0647401809692383,0.3126487731933594,0.7520914077758789,0.4286023676395416,0.47619047619047616,1.670690655708313,0.5127695202827454
1.141343116760254,0.35767433047294617,0.7836687862873077,0.5008751749992371,0.5,1.6080436706542969,0.5786951780319214
1.0574829578399658,0.32238397002220154,0.7350989878177643,0.4642992913722992,0.5476190476190477,1.6421281099319458,0.5489949584007263
1.1207411289215088,0.3942393958568573,0.7265017330646515,0.5162126421928406,0.5,1.9260438680648804,0.6131803393363953
1.1277903318405151,0.36791202425956726,0.7598783075809479,0.5015072226524353,0.38095238095238093,2.4798147678375244,0.5987670421600342
1.1427245140075684,0.43408071994781494,0.7086437940597534,0.5425590872764587,0.4285714285714286,1.84114408493042,0.6419847011566162
1.1982133388519287,0.41204196214675903,0.7861713767051697,0.5323574542999268,0.5,2.217111110687256,0.6321060061454773
1.1965370178222656,0.3854919970035553,0.8110450208187103,0.5309829115867615,0.47619047619047616,2.0798051357269287,0.6273151636123657
1.1897997856140137,0.443138062953949,0.7466617226600647,0.5464323163032532,0.38095238095238093,1.73079514503479,0.6475331783294678
1.146591067314148,0.4554298520088196,0.6911612153053284,0.5729133486747742,0.47619047619047616,2.1140153408050537,0.6879388689994812
1.1908575296401978,0.4443114399909973,0.7465460896492004,0.5384699702262878,0.38095238095238093,2.3699088096618652,0.644750714302063
1.1873372793197632,0.4270467162132263,0.7602905631065369,0.5522339344024658,0.4285714285714286,1.764332890510559,0.6818307638168335
1.189024806022644,0.4479290544986725,0.7410957515239716,0.5582336187362671,0.45238095238095233,2.014026403427124,0.6790711879730225
1.1230307817459106,0.44682279229164124,0.6762079894542694,0.5675094127655029,0.47619047619047616,1.6216610670089722,0.6955538392066956
1.1911646127700806,0.3918353021144867,0.7993293106555939,0.5244982242584229,0.40476190476190477,2.045428514480591,0.6569631099700928
1.0853660106658936,0.4236947000026703,0.6616713106632233,0.5603265762329102,0.45238095238095233,2.055114507675171,0.6852424740791321
1.1457993984222412,0.3870530426502228,0.7587463557720184,0.536274254322052,0.3571428571428571,2.1719794273376465,0.667134702205658
1.1544029712677002,0.3944590389728546,0.7599439322948456,0.5298321843147278,0.4285714285714286,2.0320897102355957,0.6621877551078796
1.1253881454467773,0.39365333318710327,0.7317348122596741,0.5597510933876038,0.38095238095238093,1.8299012184143066,0.6803117990493774
1.1482130289077759,0.3420075476169586,0.8062054812908173,0.5142318606376648,0.45238095238095233,2.0008487701416016,0.6411675810813904
1.1186317205429077,0.3905951678752899,0.7280365526676178,0.5605320334434509,0.40476190476190477,1.9570624828338623,0.6807559132575989
1.184874176979065,0.3535224199295044,0.8313517570495605,0.5025042295455933,0.33333333333333337,1.9270826578140259,0.6331894993782043
1.1026219129562378,0.40548351407051086,0.6971383988857269,0.5313875675201416,0.40476190476190477,2.0366315841674805,0.6564913988113403
1.1609859466552734,0.38098734617233276,0.7799986004829407,0.5270823240280151,0.40476190476190477,1.7189819812774658,0.6476710438728333
1.167656660079956,0.4015050232410431,0.766151636838913,0.5284544229507446,0.47619047619047616,2.5156211853027344,0.6526195406913757
1.3103750944137573,0.35544446110725403,0.9549306333065033,0.4819059669971466,0.40476190476190477,2.2927253246307373,0.6048810482025146
1.2710272073745728,0.4584254026412964,0.8126018047332764,0.5184175372123718,0.33333333333333337,1.8356658220291138,0.6175868511199951
1.3517602682113647,0.4574829936027527,0.8942772746086121,0.5179961323738098,0.40476190476190477,1.9566340446472168,0.6100268363952637
1.2959809303283691,0.5001502633094788,0.7958306670188904,0.5400822162628174,0.38095238095238093,2.054685354232788,0.6402109861373901
1.3686224222183228,0.502224862575531,0.8663975596427917,0.5369002223014832,0.3571428571428571,2.2509021759033203,0.6234230399131775
1.4325015544891357,0.4943760633468628,0.938125491142273,0.5189353823661804,0.2857142857142857,2.449415683746338,0.6049758791923523
1.3960810899734497,0.4838643968105316,0.9122166931629181,0.5250540971755981,0.33333333333333337,1.9984935522079468,0.6076240539550781
1.3368788957595825,0.4785536229610443,0.8583252727985382,0.5471740961074829,0.40476190476190477,2.0547990798950195,0.6379545331001282
1.3097755908966064,0.5035669803619385,0.806208610534668,0.5439327955245972,0.38095238095238093,2.140752077102661,0.6194599270820618
1.329963207244873,0.47773364186286926,0.8522295653820038,0.5278097987174988,0.4285714285714286,2.226811647415161,0.6134068369865417
1.2735631465911865,0.4949643909931183,0.7785987555980682,0.5282829403877258,0.45238095238095233,1.706782341003418,0.6192015409469604
1.38168466091156,0.496624231338501,0.8850604295730591,0.5127120018005371,0.30952380952380953,1.3947876691818237,0.5984100699424744
1.3166621923446655,0.5181434154510498,0.7985187768936157,0.5400944948196411,0.5,2.001390218734741,0.6223009824752808
1.3223482370376587,0.48863685131073,0.8337113857269287,0.5128225684165955,0.4285714285714286,2.01574969291687,0.606220543384552
1.399152398109436,0.48071175813674927,0.9184406399726868,0.5115929841995239,0.30952380952380953,1.6263798475265503,0.6025159358978271
1.3757909536361694,0.5210956931114197,0.8546952605247498,0.5298530459403992,0.33333333333333337,1.9822766780853271,0.6178935766220093
1.443352460861206,0.494157612323761,0.9491948485374451,0.48549237847328186,0.30952380952380953,1.9082854986190796,0.5735325813293457
1.3697712421417236,0.5186125040054321,0.8511587381362915,0.4993598461151123,0.40476190476190477,1.8370858430862427,0.5905922651290894
1.4184883832931519,0.472297728061676,0.9461906552314758,0.48652052879333496,0.47619047619047616,1.9542979001998901,0.5885846614837646
1.405845284461975,0.48088347911834717,0.9249618053436279,0.4680216908454895,0.38095238095238093,1.4350312948226929,0.5732343196868896
1.344773530960083,0.5654521584510803,0.7793213725090027,0.534796953201294,0.3571428571428571,1.9046292304992676,0.624517560005188
1.3953697681427002,0.5517596006393433,0.8436101675033569,0.5335462689399719,0.45238095238095233,1.7774138450622559,0.6218420267105103
1.4730292558670044,0.5052974224090576,0.9677318334579468,0.5090381503105164,0.4285714285714286,2.0010790824890137,0.6029130816459656
1.3824070692062378,0.5507484078407288,0.831658661365509,0.5248498916625977,0.33333333333333337,1.4456512928009033,0.6170641183853149
1.325555443763733,0.5763396620750427,0.7492157816886902,0.5548545718193054,0.2857142857142857,1.769805669784546,0.6418946385383606
1.351554036140442,0.5246236324310303,0.8269304037094116,0.5253915786743164,0.40476190476190477,1.6754034757614136,0.6192077994346619
1.3336503505706787,0.5394679307937622,0.7941824197769165,0.5127431154251099,0.45238095238095233,1.6353795528411865,0.6064252853393555
1.3832566738128662,0.5116655230522156,0.8715911507606506,0.5119945406913757,0.45238095238095233,2.0715768337249756,0.5956730842590332
1.3859789371490479,0.4745531976222992,0.9114257395267487,0.5095710158348083,0.45238095238095233,2.2103512287139893,0.6014483571052551
1.2983136177062988,0.501255214214325,0.7970584034919739,0.5098385810852051,0.45238095238095233,1.9371854066848755,0.5965162515640259
1.2943464517593384,0.4930301010608673,0.8013163506984711,0.5087379813194275,0.33333333333333337,1.8622411489486694,0.5984556078910828
1.3315722942352295,0.4846729040145874,0.8468993902206421,0.5144040584564209,0.40476190476190477,2.283625602722168,0.6067262887954712
1.301065444946289,0.4706900119781494,0.8303754329681396,0.49322041869163513,0.4285714285714286,1.819901704788208,0.5941654443740845
1.2846622467041016,0.507815957069397,0.7768462896347046,0.5211549997329712,0.33333333333333337,1.846609115600586,0.6225149035453796
1.3199104070663452,0.5330586433410645,0.7868517637252808,0.5321362018585205,0.38095238095238093,2.195669174194336,0.6200016140937805
1.306617259979248,0.5801554918289185,0.7264617681503296,0.5554100275039673,0.3571428571428571,1.918405532836914,0.6401767134666443
1.3138245344161987,0.5682754516601562,0.7455490827560425,0.5327330827713013,0.40476190476190477,2.2074532508850098,0.6255367398262024
1.314582109451294,0.5787385106086731,0.7358435988426208,0.556757390499115,0.4285714285714286,1.7706749439239502,0.6556622982025146
1.3222172260284424,0.5547780394554138,0.7674391865730286,0.5142440795898438,0.38095238095238093,2.0110132694244385,0.6044476628303528
1.2852511405944824,0.6528744101524353,0.6323767304420471,0.5816578269004822,0.45238095238095233,1.8845899105072021,0.6764788031578064
1.2811157703399658,0.6571977734565735,0.6239179968833923,0.5837141275405884,0.4285714285714286,2.0297963619232178,0.6658482551574707
1.245023250579834,0.6739658713340759,0.5710573792457581,0.5921410322189331,0.4285714285714286,1.9190346002578735,0.6755790114402771
1.2310749292373657,0.6441397070884705,0.5869352221488953,0.5979034304618835,0.4285714285714286,1.7350761890411377,0.6971825361251831
1.2919247150421143,0.6430003643035889,0.6489243507385254,0.5676050186157227,0.3571428571428571,2.0338048934936523,0.6596514582633972
1.2934226989746094,0.6167735457420349,0.6766491532325745,0.5607892870903015,0.38095238095238093,2.28283953666687,0.6612152457237244
1.2414683103561401,0.6008666157722473,0.6406016945838928,0.5348642468452454,0.4285714285714286,2.320373773574829,0.6435109972953796
1.2110977172851562,0.5662128329277039,0.6448848843574524,0.5235452055931091,0.40476190476190477,2.4410603046417236,0.6293187141418457
1.261951208114624,0.6386126279830933,0.6233385801315308,0.5663256645202637,0.3571428571428571,1.689084768295288,0.666584849357605
1.2406156063079834,0.6634902954101562,0.5771253108978271,0.5781877040863037,0.3571428571428571,2.0498805046081543,0.6648556590080261
1.2812432050704956,0.6287946701049805,0.6524485349655151,0.5573396682739258,0.4285714285714286,1.7501460313796997,0.6670822501182556
1.284645438194275,0.6237824559211731,0.6608629822731018,0.5388095378875732,0.38095238095238093,1.9575618505477905,0.6436574459075928
1.2717642784118652,0.577271580696106,0.6944926977157593,0.5417950749397278,0.40476190476190477,2.137317180633545,0.6540374755859375
1.2505910396575928,0.6561139225959778,0.594477117061615,0.5896151661872864,0.5,2.126068353652954,0.6841219067573547
1.2321668863296509,0.6642797589302063,0.5678871273994446,0.5904829502105713,0.4285714285714286,1.6621891260147095,0.687305748462677
1.229012370109558,0.6415536403656006,0.5874587297439575,0.5686286687850952,0.38095238095238093,1.7156963348388672,0.6753025650978088
1.2684129476547241,0.6365839838981628,0.6318289637565613,0.5568258762359619,0.2857142857142857,1.5434833765029907,0.6647477149963379
1.2389038801193237,0.6501569151878357,0.588746964931488,0.5614021420478821,0.33333333333333337,2.1338839530944824,0.6730033159255981
1.246598720550537,0.6484081149101257,0.5981906056404114,0.5741928815841675,0.38095238095238093,1.6703472137451172,0.6887429356575012
1.257004737854004,0.6505438089370728,0.6064609289169312,0.5494686961174011,0.40476190476190477,1.7509944438934326,0.6626317501068115
1.281481385231018,0.6560447812080383,0.6254366040229797,0.542843222618103,0.30952380952380953,2.268162250518799,0.652636706829071
1.2560580968856812,0.6536794900894165,0.6023786067962646,0.5846853256225586,0.40476190476190477,2.3836827278137207,0.7081925868988037
1.2175121307373047,0.656624436378479,0.5608876943588257,0.6166149377822876,0.45238095238095233,2.5235579013824463,0.7401086688041687
1.1900304555892944,0.6774951815605164,0.5125352740287781,0.5754865407943726,0.40476190476190477,2.374664068222046,0.6892502903938293
1.2449100017547607,0.6748510599136353,0.5700589418411255,0.5923394560813904,0.3571428571428571,1.8010773658752441,0.6983208060264587
1.259734869003296,0.6344736814498901,0.6252611875534058,0.5975958704948425,0.5238095238095238,1.9975039958953857,0.7270225286483765
1.2929913997650146,0.6140297651290894,0.6789616346359253,0.5678311586380005,0.3571428571428571,2.0184483528137207,0.6845995187759399
1.2216334342956543,0.6355383396148682,0.5860950946807861,0.5743710994720459,0.4285714285714286,2.0692057609558105,0.6918697953224182
1.2097727060317993,0.6593502759933472,0.5504224300384521,0.6110910773277283,0.5,1.973293423652649,0.7256661057472229
1.2331358194351196,0.6403602361679077,0.5927755832672119,0.590306282043457,0.38095238095238093,1.8669137954711914,0.7072445154190063
1.1977856159210205,0.6571507453918457,0.5406348705291748,0.5996264219284058,0.4285714285714286,1.853904366493225,0.7113603353500366
1.2267169952392578,0.639564037322998,0.5871529579162598,0.6019412875175476,0.4285714285714286,2.0478436946868896,0.72049880027771
1.21232008934021,0.6201286315917969,0.5921914577484131,0.6048900485038757,0.45238095238095233,2.032412528991699,0.7279732823371887
1.2276611328125,0.6059455275535583,0.6217156052589417,0.5973479747772217,0.47619047619047616,1.9129338264465332,0.7178288698196411
1.2084330320358276,0.6119624376296997,0.5964705944061279,0.6185027956962585,0.47619047619047616,1.6709208488464355,0.7407454252243042
1.2252315282821655,0.5903471112251282,0.6348844170570374,0.5838772058486938,0.4285714285714286,1.515347957611084,0.7084006071090698
1.2140614986419678,0.5827370882034302,0.6313244104385376,0.5669773817062378,0.38095238095238093,1.8178379535675049,0.6880143284797668
1.1757434606552124,0.6077025532722473,0.5680409073829651,0.6103269457817078,0.47619047619047616,2.3830456733703613,0.7360203862190247
1.2328579425811768,0.5707738399505615,0.6620841026306152,0.5645524263381958,0.40476190476190477,2.292008638381958,0.6887585520744324
1.1650233268737793,0.5608569383621216,0.6041663885116577,0.5522575378417969,0.40476190476190477,2.228039026260376,0.680938184261322
1.2069488763809204,0.5448806285858154,0.662068247795105,0.5476857423782349,0.4285714285714286,2.0017452239990234,0.6527498960494995
1.1728864908218384,0.6157569885253906,0.5571295022964478,0.593449056148529,0.5,2.0575525760650635,0.7093520760536194
1.2004778385162354,0.553862988948822,0.6466148495674133,0.5246487855911255,0.4285714285714286,2.0589332580566406,0.6517031192779541
1.1780146360397339,0.6231582164764404,0.5548564195632935,0.5675097107887268,0.5,2.001507520675659,0.6894546151161194
1.1850793361663818,0.5855793356895447,0.5995000004768372,0.5570727586746216,0.45238095238095233,1.9942299127578735,0.6728630661964417
1.2278448343276978,0.5544649362564087,0.6733798980712891,0.5161710977554321,0.5238095238095238,2.382459878921509,0.6443485021591187
1.2220505475997925,0.5418813824653625,0.6801691651344299,0.49328291416168213,0.45238095238095233,2.310858964920044,0.6226121783256531
1.2169582843780518,0.5568462014198303,0.6601120829582214,0.5078418254852295,0.5,2.089200258255005,0.6341750025749207
1.1766823530197144,0.5722820162773132,0.6044003367424011,0.5422081351280212,0.4285714285714286,2.0135672092437744,0.6843569278717041
1.2041316032409668,0.5541197657585144,0.6500118374824524,0.49946147203445435,0.47619047619047616,2.1581082344055176,0.632689356803894
1.2540165185928345,0.5520190000534058,0.7019975185394287,0.48829275369644165,0.47619047619047616,2.4040892124176025,0.6282446384429932
1.2340850830078125,0.5688402056694031,0.6652448773384094,0.501367449760437,0.5,1.6593071222305298,0.6226263046264648
1.2324485778808594,0.539269745349884,0.6931788325309753,0.46343520283699036,0.3571428571428571,1.936825156211853,0.6056844592094421
1.2308851480484009,0.5581310391426086,0.6727541089057922,0.5009947419166565,0.5238095238095238,2.028151512145996,0.6405593752861023
1.1914857625961304,0.5782860517501831,0.6131997108459473,0.5151054263114929,0.5,2.139634132385254,0.6572195887565613
1.1949131488800049,0.5619487166404724,0.6329644322395325,0.5020291805267334,0.5476190476190477,1.9497519731521606,0.6403936743736267
1.1925787925720215,0.5712171196937561,0.6213616728782654,0.48616424202919006,0.4285714285714286,2.099138021469116,0.622515082359314
1.1825579404830933,0.5497480630874634,0.6328098773956299,0.4706554412841797,0.5238095238095238,1.8716622591018677,0.6106961965560913
1.2497704029083252,0.5176106095314026,0.7321597933769226,0.4379001259803772,0.40476190476190477,1.8242337703704834,0.5838183164596558
1.1685246229171753,0.5416432619094849,0.6268813610076904,0.4636746346950531,0.40476190476190477,2.2302935123443604,0.5932537317276001
1.1657527685165405,0.5545513033866882,0.6112014651298523,0.4566863179206848,0.5,2.376556634902954,0.5851861834526062
1.1214135885238647,0.541108250617981,0.5803053379058838,0.4564487040042877,0.5238095238095238,2.312333345413208,0.575406551361084
1.2220051288604736,0.5347025394439697,0.6873025894165039,0.4280734956264496,0.3571428571428571,2.1718454360961914,0.5532185435295105
1.1638344526290894,0.5265878438949585,0.6372466087341309,0.43680161237716675,0.33333333333333337,1.6788341999053955,0.549059271812439
1.2127528190612793,0.4966597557067871,0.7160930633544922,0.40949809551239014,0.5238095238095238,1.7701858282089233,0.5420639514923096
1.2184818983078003,0.513940691947937,0.7045412063598633,0.43270784616470337,0.5,1.8310768604278564,0.5515422224998474
1.1719791889190674,0.5134152770042419,0.6585639119148254,0.4191459119319916,0.5476190476190477,1.6736198663711548,0.5459867715835571
1.325835943222046,0.4782298803329468,0.8476060628890991,0.5735734105110168,0.5,1.8033530712127686,0.7787293195724487
1.2842267751693726,0.477239191532135,0.8069875836372375,0.5789762735366821,0.5714285714285714,1.8059828281402588,0.796807587146759
1.314001441001892,0.5378668308258057,0.7761346101760864,0.6289957761764526,0.5,1.600427508354187,0.84293532371521
1.3412902355194092,0.5069859027862549,0.8343043327331543,0.6299247145652771,0.6428571428571428,1.6447179317474365,0.8521980047225952
1.38974130153656,0.4568770229816437,0.9328642785549164,0.5543251633644104,0.47619047619047616,1.6421948671340942,0.7706857323646545
1.295331597328186,0.465648353099823,0.829683244228363,0.5564484596252441,0.5476190476190477,1.5265480279922485,0.6782017946243286
1.3875340223312378,0.393279105424881,0.9942549169063568,0.5078153610229492,0.45238095238095233,1.8246731758117676,0.7002428770065308
1.4125868082046509,0.5540898442268372,0.8584969639778137,0.6155875325202942,0.47619047619047616,2.1933746337890625,0.8274213671684265
1.2819801568984985,0.5227237343788147,0.7592564225196838,0.5460752844810486,0.5238095238095238,1.7208101749420166,0.7004032731056213
1.2887353897094727,0.43646159768104553,0.8522737920284271,0.5042498707771301,0.5238095238095238,1.7386566400527954,0.6640652418136597
1.2522826194763184,0.4398348927497864,0.812447726726532,0.5177946090698242,0.45238095238095233,1.3820428848266602,0.7031729817390442
1.2202881574630737,0.46455222368240356,0.7557359337806702,0.5299527645111084,0.5476190476190477,1.561846137046814,0.6931121349334717
1.1738356351852417,0.4523623585700989,0.7214732766151428,0.5563099980354309,0.5238095238095238,1.4686962366104126,0.7697656154632568
1.0221812725067139,0.5888983607292175,0.43328291177749634,0.6240517497062683,0.38095238095238093,1.740117073059082,0.8356369137763977
1.0749555826187134,0.5842849612236023,0.4906706213951111,0.6607182025909424,0.5476190476190477,1.455129861831665,0.883216142654419
1.180956244468689,0.3328123986721039,0.8481438457965851,0.5071547031402588,0.6190476190476191,2.034175157546997,0.7365275025367737
1.215847373008728,0.3285887837409973,0.8872585892677307,0.48296427726745605,0.5476190476190477,2.00907301902771,0.7206589579582214
1.0941989421844482,0.35198071599006653,0.7422182261943817,0.5094920992851257,0.5,1.6564353704452515,0.7419340014457703
1.0981287956237793,0.3172711133956909,0.7808576822280884,0.46618062257766724,0.5952380952380952,1.6237523555755615,0.6593340635299683
1.0398240089416504,0.32258790731430054,0.7172361016273499,0.45840969681739807,0.4285714285714286,1.501145362854004,0.6775588393211365
1.0781137943267822,0.44473016262054443,0.6333836317062378,0.5468011498451233,0.5238095238095238,1.6265627145767212,0.744236171245575
1.0732450485229492,0.4345189929008484,0.6387260556221008,0.5576731562614441,0.5952380952380952,1.2408727407455444,0.7696051001548767
1.0740249156951904,0.35068443417549133,0.7233404815196991,0.4905589818954468,0.5714285714285714,1.4503804445266724,0.7298439145088196
1.115403413772583,0.3928339183330536,0.7225694954395294,0.5107406377792358,0.5,1.23853600025177,0.7478765249252319
1.059509515762329,0.3868681490421295,0.6726413667201996,0.48648932576179504,0.5952380952380952,1.0826855897903442,0.7149133086204529
1.1159217357635498,0.2785784900188446,0.8373432457447052,0.37148797512054443,0.5476190476190477,1.6101709604263306,0.6251556873321533
1.0591453313827515,0.24763542413711548,0.811509907245636,0.32481634616851807,0.5476190476190477,1.7445918321609497,0.5405353903770447
1.067291259765625,0.3829358220100403,0.6843554377555847,0.471773236989975,0.5714285714285714,1.3942594528198242,0.6951526999473572
0.9690391421318054,0.34905245900154114,0.6199866831302643,0.40162888169288635,0.5952380952380952,1.5693515539169312,0.5826725363731384
1.0293394327163696,0.23426038026809692,0.7950790524482727,0.2889520823955536,0.5714285714285714,1.4291902780532837,0.476063996553421
0.9436357021331787,0.32877135276794434,0.6148643493652344,0.381274551153183,0.5714285714285714,1.6146453619003296,0.582436740398407
0.9884769320487976,0.2865520119667053,0.7019249200820923,0.34525200724601746,0.45238095238095233,1.3497365713119507,0.5433650612831116
1.0617804527282715,0.2923276424407959,0.7694528102874756,0.341318815946579,0.4285714285714286,1.6903634071350098,0.5264811515808105
1.0421407222747803,0.310244083404541,0.7318966388702393,0.3359307050704956,0.47619047619047616,1.7581335306167603,0.48515161871910095
0.9963566660881042,0.27427998185157776,0.7220766842365265,0.3186991214752197,0.5476190476190477,1.4225600957870483,0.46143651008605957
1.0112197399139404,0.2387053221464157,0.7725144177675247,0.2771179676055908,0.5714285714285714,1.8812623023986816,0.427247554063797
0.9913651347160339,0.31332942843437195,0.678035706281662,0.3938536047935486,0.5,1.7294471263885498,0.5470676422119141
0.9824576377868652,0.3157397210597992,0.666717916727066,0.35651788115501404,0.5714285714285714,1.2483162879943848,0.5101068615913391
0.9384403824806213,0.3128460943698883,0.625594288110733,0.3653220534324646,0.47619047619047616,1.776963710784912,0.5238932371139526
0.9685386419296265,0.28273525834083557,0.6858033835887909,0.3321705758571625,0.5,1.6820588111877441,0.4612581729888916
0.9986949563026428,0.2585933208465576,0.7401016354560852,0.2856329679489136,0.5952380952380952,1.7155795097351074,0.43525585532188416
0.8987116813659668,0.2662218511104584,0.6324898302555084,0.29519593715667725,0.5238095238095238,1.891392707824707,0.45179498195648193
0.9500550031661987,0.26397907733917236,0.6860759258270264,0.31805434823036194,0.5,1.3664036989212036,0.4752303659915924
0.9143176078796387,0.2889910340309143,0.6253265738487244,0.3321805000305176,0.5238095238095238,2.0082814693450928,0.4912143647670746
0.947790265083313,0.2612355351448059,0.6865547299385071,0.27761122584342957,0.45238095238095233,2.1067581176757812,0.4296978712081909
0.9126301407814026,0.2745446264743805,0.6380855143070221,0.3146091103553772,0.5476190476190477,2.028776168823242,0.4675506353378296
0.9469744563102722,0.24754750728607178,0.6994269490242004,0.273482084274292,0.5238095238095238,1.4674022197723389,0.4090884327888489
0.8726541996002197,0.28306078910827637,0.5895934104919434,0.32337677478790283,0.5238095238095238,1.4851220846176147,0.47300803661346436
0.9104218482971191,0.27612268924713135,0.6342991590499878,0.2788556218147278,0.5,1.5205612182617188,0.4577053189277649
0.888079822063446,0.3083533048629761,0.57972651720047,0.30969735980033875,0.5238095238095238,1.499258279800415,0.4781576991081238
0.8977141976356506,0.302437961101532,0.5952762365341187,0.3159560561180115,0.5,1.4345778226852417,0.4885197579860687
0.9140482544898987,0.35883191227912903,0.5552163422107697,0.3526509702205658,0.5714285714285714,1.7497658729553223,0.5794006586074829
0.8465831279754639,0.3199068009853363,0.5266763269901276,0.3282049894332886,0.5952380952380952,2.060617685317993,0.5338073372840881
0.9441589117050171,0.27596062421798706,0.66819828748703,0.2762669026851654,0.5476190476190477,1.7030850648880005,0.4672714173793793
0.9353783130645752,0.35209140181541443,0.5832869112491608,0.32167720794677734,0.4285714285714286,2.330613613128662,0.49945053458213806
0.8874324560165405,0.34194743633270264,0.5454850196838379,0.316217303276062,0.5238095238095238,1.9952274560928345,0.5309069752693176
0.8330819606781006,0.33816829323768616,0.49491366744041443,0.30397093296051025,0.47619047619047616,1.8955621719360352,0.4963715970516205
0.8899431824684143,0.34497344493865967,0.5449697375297546,0.30545249581336975,0.45238095238095233,2.155381441116333,0.5097692012786865
0.8877013325691223,0.3462166488170624,0.5414846837520599,0.3006907105445862,0.47619047619047616,2.0331292152404785,0.5195463299751282
0.9835091233253479,0.31062883138656616,0.6728802919387817,0.27444711327552795,0.45238095238095233,1.8329389095306396,0.5056577920913696
0.9465952515602112,0.3806735575199127,0.5659216940402985,0.33323270082473755,0.33333333333333337,2.1321709156036377,0.5356618762016296
1.0123517513275146,0.3317537307739258,0.6805980205535889,0.2995588183403015,0.4285714285714286,1.5933071374893188,0.5288630723953247
1.007103681564331,0.31717246770858765,0.6899312138557434,0.2815205156803131,0.38095238095238093,1.5980541706085205,0.5077716112136841
1.0268281698226929,0.3254190981388092,0.7014090716838837,0.293942391872406,0.47619047619047616,1.967394471168518,0.5262026190757751
1.026254415512085,0.36771517992019653,0.6585392355918884,0.3144320845603943,0.47619047619047616,2.211658477783203,0.5582020282745361
0.9972780346870422,0.36828988790512085,0.6289881467819214,0.31769177317619324,0.4285714285714286,2.098355293273926,0.5557985305786133
1.0655410289764404,0.31247279047966003,0.7530682384967804,0.2739400863647461,0.38095238095238093,1.7290375232696533,0.5048089027404785
1.059623122215271,0.3576950132846832,0.7019281089305878,0.30710750818252563,0.3571428571428571,1.6064015626907349,0.5216227769851685
1.0302560329437256,0.3651103675365448,0.6651456654071808,0.3130483031272888,0.40476190476190477,1.6359037160873413,0.5204427242279053
0.9831660389900208,0.38558611273765564,0.5975799262523651,0.30400195717811584,0.40476190476190477,1.5959182977676392,0.5354393124580383
1.088218092918396,0.35702237486839294,0.731195718050003,0.2794458568096161,0.38095238095238093,1.9055533409118652,0.5081502795219421
1.0214234590530396,0.38543567061424255,0.635987788438797,0.2998206317424774,0.33333333333333337,1.816800832748413,0.5306422114372253
1.0895450115203857,0.3195342421531677,0.770010769367218,0.2534927427768707,0.40476190476190477,1.6503210067749023,0.47276484966278076
1.052308440208435,0.35786521434783936,0.6944432258605957,0.27645179629325867,0.38095238095238093,2.081862688064575,0.4906984865665436
0.9930521249771118,0.39503222703933716,0.5980198979377747,0.3083409070968628,0.45238095238095233,2.0254900455474854,0.5291205644607544
1.086686372756958,0.32970118522644043,0.7569851875305176,0.2610158622264862,0.45238095238095233,1.960134506225586,0.4870430529117584
1.0543781518936157,0.3649326264858246,0.6894455254077911,0.2957887053489685,0.38095238095238093,1.4362202882766724,0.5187321901321411
1.0323294401168823,0.39048638939857483,0.6418430507183075,0.29679304361343384,0.33333333333333337,1.8686035871505737,0.5256407856941223
1.034851312637329,0.35129624605178833,0.6835550665855408,0.27766454219818115,0.47619047619047616,2.2021098136901855,0.4809460937976837
0.9904110431671143,0.38639023900032043,0.6040208041667938,0.32030364871025085,0.45238095238095233,1.6600993871688843,0.5394691824913025
1.0480705499649048,0.35633590817451477,0.69173464179039,0.28566986322402954,0.45238095238095233,1.8533997535705566,0.5088739991188049
0.9854223132133484,0.33973443508148193,0.6456878781318665,0.26730674505233765,0.47619047619047616,1.9382368326187134,0.47984927892684937
1.0244534015655518,0.37270647287368774,0.651746928691864,0.2845880687236786,0.45238095238095233,2.0365030765533447,0.4996083080768585
1.0236561298370361,0.3612357974052429,0.6624203324317932,0.26653772592544556,0.4285714285714286,1.5684207677841187,0.474456250667572
0.9792202711105347,0.400283545255661,0.5789367258548737,0.3314632177352905,0.45238095238095233,1.806017518043518,0.5299164652824402
1.053828239440918,0.37082439661026,0.683003842830658,0.2833000719547272,0.5238095238095238,1.7581524848937988,0.4832180440425873
1.048677682876587,0.3670456111431122,0.6816320717334747,0.28160127997398376,0.45238095238095233,1.7637296915054321,0.49475163221359253
1.1323068141937256,0.3577466905117035,0.7745601236820221,0.27966341376304626,0.5,1.7734047174453735,0.5033983588218689
1.0925531387329102,0.36421307921409607,0.7283400595188141,0.2873365581035614,0.38095238095238093,1.8248291015625,0.5083684921264648
1.1394659280776978,0.3702525496482849,0.7692133784294128,0.2930057644844055,0.38095238095238093,1.9526236057281494,0.5202526450157166
1.0792464017868042,0.382987916469574,0.6962584853172302,0.30435001850128174,0.45238095238095233,1.6689200401306152,0.5288618803024292
1.1053463220596313,0.35700780153274536,0.748338520526886,0.2821866571903229,0.5,2.022381544113159,0.4962170422077179
1.0848393440246582,0.38217833638191223,0.702661007642746,0.30642151832580566,0.45238095238095233,1.613519310951233,0.5108584761619568
1.1047821044921875,0.3958922326564789,0.7088898718357086,0.3095635175704956,0.40476190476190477,2.0488321781158447,0.5053635835647583
1.1275608539581299,0.3901190459728241,0.7374418079853058,0.31250903010368347,0.47619047619047616,1.54792058467865,0.5169322490692139
1.1439228057861328,0.3750550448894501,0.7688677608966827,0.29449889063835144,0.47619047619047616,1.8625839948654175,0.5114548802375793
1.100259780883789,0.3915230929851532,0.7087366878986359,0.29292258620262146,0.45238095238095233,1.9232345819473267,0.5128072500228882
1.157781958580017,0.3793805241584778,0.7784014344215393,0.3021875321865082,0.4285714285714286,1.727980375289917,0.5283767580986023
1.0823721885681152,0.382551372051239,0.6998208165168762,0.29503336548805237,0.47619047619047616,1.5231647491455078,0.5067083239555359
1.1129788160324097,0.37127918004989624,0.7416996359825134,0.2921539843082428,0.5,1.4526257514953613,0.5204783082008362
1.1315711736679077,0.37543120980262756,0.7561399638652802,0.2928326725959778,0.5,1.529695749282837,0.5215262174606323
1.0473848581314087,0.3989937901496887,0.64839106798172,0.3234449326992035,0.4285714285714286,1.6034326553344727,0.5581488013267517
1.0874109268188477,0.39208003878593445,0.6953308880329132,0.3267887234687805,0.5238095238095238,1.8393055200576782,0.56182461977005
1.0845186710357666,0.3811681866645813,0.7033504843711853,0.306881308555603,0.5238095238095238,1.972718596458435,0.5320152640342712
1.079318881034851,0.35251614451408386,0.7268027365207672,0.29097503423690796,0.45238095238095233,1.8359171152114868,0.5461660623550415
1.1040266752243042,0.41419655084609985,0.6898301243782043,0.3586494028568268,0.4285714285714286,2.425992965698242,0.5928038954734802
1.077131986618042,0.41033822298049927,0.6667937636375427,0.3504787087440491,0.5,1.5622646808624268,0.5800366401672363
1.1094712018966675,0.42292043566703796,0.6865507662296295,0.36637598276138306,0.47619047619047616,2.2567851543426514,0.603254497051239
1.0257805585861206,0.4610491991043091,0.5647313594818115,0.420866459608078,0.5,1.925408959388733,0.6392464637756348
1.104581594467163,0.381837397813797,0.7227441966533661,0.3345166742801666,0.4285714285714286,1.6950074434280396,0.5623898506164551
1.052577257156372,0.4502498209476471,0.602327436208725,0.3943726718425751,0.5,1.5678136348724365,0.5852504968643188
1.0734033584594727,0.43672120571136475,0.6366821527481079,0.3901306092739105,0.45238095238095233,2.1348137855529785,0.6060752868652344
1.0075234174728394,0.38529732823371887,0.6222260892391205,0.33330032229423523,0.45238095238095233,2.269277811050415,0.5433290600776672
1.0678908824920654,0.42325153946876526,0.6446393430233002,0.36957353353500366,0.47619047619047616,1.7469699382781982,0.6025773286819458
1.0079131126403809,0.4486452639102936,0.5592678487300873,0.3716620206832886,0.47619047619047616,1.8308953046798706,0.5724960565567017
1.015073537826538,0.46269920468330383,0.5523743331432343,0.38394472002983093,0.4285714285714286,1.7107568979263306,0.5878672003746033
0.9752068519592285,0.360805869102478,0.6144009828567505,0.31531280279159546,0.6428571428571428,2.353950023651123,0.5348366498947144
1.0370562076568604,0.4261106252670288,0.6109455823898315,0.38376134634017944,0.5,2.2101426124572754,0.6056979298591614
1.1016755104064941,0.41859444975852966,0.6830810606479645,0.36577436327934265,0.47619047619047616,1.8625041246414185,0.6011924743652344
1.0281782150268555,0.371835857629776,0.6563423573970795,0.3232139050960541,0.45238095238095233,1.2644776105880737,0.5421103239059448
1.0224603414535522,0.4469772279262543,0.575483113527298,0.3988787829875946,0.5238095238095238,2.0701818466186523,0.6047923564910889
1.0901703834533691,0.42487064003944397,0.6652997434139252,0.38580840826034546,0.45238095238095233,2.118074893951416,0.5855323672294617
1.0980690717697144,0.4347971975803375,0.6632718741893768,0.3826281726360321,0.5238095238095238,2.053471326828003,0.6031787395477295
1.0772100687026978,0.4499576687812805,0.6272523999214172,0.38042011857032776,0.47619047619047616,2.0152976512908936,0.6062368750572205
1.076687216758728,0.43898823857307434,0.6376989781856537,0.37144967913627625,0.47619047619047616,1.8696516752243042,0.5878333449363708
1.0866693258285522,0.44330456852912903,0.6433647572994232,0.4037870764732361,0.45238095238095233,1.4219883680343628,0.6111924052238464
1.063035011291504,0.3829443156719208,0.6800906956195831,0.35081690549850464,0.4285714285714286,2.089315414428711,0.5603871941566467
1.0987567901611328,0.42813700437545776,0.670619785785675,0.38767489790916443,0.5,2.2493975162506104,0.5890499353408813
1.091485619544983,0.4350658059120178,0.6564198136329651,0.38754600286483765,0.47619047619047616,1.9838542938232422,0.5987510085105896
0.9993846416473389,0.4933801591396332,0.5060044825077057,0.4372400641441345,0.5952380952380952,1.6222169399261475,0.6481073498725891
1.0098235607147217,0.4584971070289612,0.5513264536857605,0.44708555936813354,0.40476190476190477,1.9991087913513184,0.6665648221969604
1.0934340953826904,0.4558044672012329,0.6376296281814575,0.3841969072818756,0.5476190476190477,2.3669722080230713,0.5986377000808716
1.0875303745269775,0.4931944012641907,0.5943359732627869,0.4241549074649811,0.5,2.1410975456237793,0.6258088946342468
1.0709266662597656,0.48012179136276245,0.5908048748970032,0.41049298644065857,0.6190476190476191,1.5583492517471313,0.6159929633140564
1.1290563344955444,0.49457329511642456,0.6344830393791199,0.4081030488014221,0.45238095238095233,1.8132121562957764,0.5981667041778564
1.0906291007995605,0.5110971331596375,0.5795319676399231,0.4389832317829132,0.5238095238095238,1.7611311674118042,0.6574310064315796
1.0254133939743042,0.5329028964042664,0.49251049757003784,0.4572872519493103,0.5238095238095238,2.0970282554626465,0.6688588857650757
1.1325488090515137,0.4797835350036621,0.6527652740478516,0.42152923345565796,0.5714285714285714,2.1680777072906494,0.6625787019729614
1.1031376123428345,0.4907066822052002,0.6124309301376343,0.4528292417526245,0.45238095238095233,2.4081640243530273,0.6902039051055908
1.1539664268493652,0.4609423279762268,0.6930240988731384,0.41476768255233765,0.5238095238095238,2.1804535388946533,0.6429725885391235
1.046636939048767,0.47604382038116455,0.5705931186676025,0.43564775586128235,0.5476190476190477,2.0278971195220947,0.6796264052391052
1.054801344871521,0.5098906755447388,0.5449106693267822,0.45509791374206543,0.5238095238095238,2.1968019008636475,0.6645160913467407
1.0766901969909668,0.45444372296333313,0.6222464740276337,0.4140264391899109,0.47619047619047616,2.1757946014404297,0.639388918876648
0.9991034269332886,0.49399250745773315,0.5051109194755554,0.4562719166278839,0.5952380952380952,2.5065078735351562,0.6403671503067017
1.020724892616272,0.4998711943626404,0.5208536982536316,0.4434819221496582,0.5,2.19150710105896,0.6654661893844604
1.0145900249481201,0.47583475708961487,0.5387552678585052,0.4515725076198578,0.5714285714285714,2.7152090072631836,0.665730893611908
0.9999850392341614,0.4888960123062134,0.511089026927948,0.4412461817264557,0.40476190476190477,2.694016456604004,0.6628066897392273
1.147512674331665,0.4170490503311157,0.7304636240005493,0.3640879988670349,0.40476190476190477,2.3681366443634033,0.6038929224014282
0.9446645379066467,0.42184311151504517,0.5228214263916016,0.39542263746261597,0.5476190476190477,2.452660083770752,0.6079738140106201
1.082165241241455,0.42465952038764954,0.6575057208538055,0.3827792704105377,0.5,2.491948127746582,0.5963768362998962
0.96773362159729,0.48769786953926086,0.4800357520580292,0.44749563932418823,0.5238095238095238,2.219308614730835,0.6461083292961121
0.9685731530189514,0.4685332179069519,0.5000399351119995,0.4486004114151001,0.5,1.8634908199310303,0.6384936571121216
1.0536985397338867,0.45182278752326965,0.6018757522106171,0.42382386326789856,0.45238095238095233,2.1061670780181885,0.6348742842674255
1.05032217502594,0.4537310004234314,0.5965911746025085,0.414504736661911,0.45238095238095233,1.926944375038147,0.6273326873779297
0.942699670791626,0.5164865255355835,0.4262131452560425,0.47224536538124084,0.5714285714285714,2.557685136795044,0.665418267250061
0.9779047966003418,0.4634493291378021,0.5144554674625397,0.42684730887413025,0.5714285714285714,2.878629684448242,0.6318134665489197
1.1385130882263184,0.40638190507888794,0.7321311831474304,0.361073762178421,0.38095238095238093,2.5838615894317627,0.5690138936042786
1.041364312171936,0.43379074335098267,0.6075735688209534,0.432431161403656,0.5238095238095238,1.8826147317886353,0.6262457966804504
1.0207828283309937,0.40011435747146606,0.6206684708595276,0.3539433181285858,0.5,2.2117345333099365,0.5770385265350342
1.0430762767791748,0.4709552526473999,0.5721210241317749,0.4247218072414398,0.3571428571428571,2.2683234214782715,0.6075191497802734
1.095015525817871,0.42217475175857544,0.6728407740592957,0.402210533618927,0.40476190476190477,1.9999914169311523,0.612207293510437
1.0391432046890259,0.38630881905555725,0.6528343856334686,0.3696048855781555,0.45238095238095233,2.180421829223633,0.5637850761413574
1.0194216966629028,0.482215940952301,0.5372057557106018,0.476930171251297,0.4285714285714286,2.4763097763061523,0.6507717967033386
1.114905595779419,0.43258681893348694,0.682318776845932,0.4060077369213104,0.45238095238095233,1.8737975358963013,0.5995523929595947
1.036454439163208,0.40385088324546814,0.6326035559177399,0.36850506067276,0.5,1.8531218767166138,0.5770710110664368
1.0642673969268799,0.4613807797431946,0.6028866171836853,0.4033486247062683,0.40476190476190477,2.035062551498413,0.6027836203575134
1.0251628160476685,0.40283408761024475,0.6223287284374237,0.360041081905365,0.47619047619047616,2.221539258956909,0.5638831257820129
1.115371584892273,0.44217246770858765,0.6731991171836853,0.4173313081264496,0.47619047619047616,2.1681628227233887,0.6111767888069153
1.1853363513946533,0.44464778900146484,0.7406885623931885,0.39015763998031616,0.38095238095238093,2.4302978515625,0.5880125761032104
1.03835928440094,0.4732550382614136,0.5651042461395264,0.453183650970459,0.5,2.241873264312744,0.6341352462768555
1.1154277324676514,0.4543282985687256,0.6610994338989258,0.3921615779399872,0.47619047619047616,2.29081392288208,0.6006896495819092
1.0706535577774048,0.4058113396167755,0.6648422181606293,0.37872248888015747,0.45238095238095233,2.397211790084839,0.5669858455657959
1.2047022581100464,0.43232640624046326,0.7723758518695831,0.3756987750530243,0.47619047619047616,2.210949659347534,0.5777376890182495
1.0975204706192017,0.4723392426967621,0.6251812279224396,0.43020522594451904,0.5476190476190477,2.3820881843566895,0.6301063895225525
1.1585686206817627,0.4486748278141022,0.7098937928676605,0.3857046365737915,0.3571428571428571,2.6153411865234375,0.577035665512085
1.183836579322815,0.4514533281326294,0.7323832511901855,0.39566749334335327,0.5,2.0984294414520264,0.597381055355072
1.1404989957809448,0.39067542552948,0.7498235702514648,0.33276742696762085,0.4285714285714286,2.3575711250305176,0.5396355390548706
1.1309621334075928,0.4765760004520416,0.6543861329555511,0.4267483651638031,0.40476190476190477,1.9114007949829102,0.6213518381118774
1.1709450483322144,0.4644545614719391,0.7064904868602753,0.4144009053707123,0.40476190476190477,2.2116692066192627,0.604852020740509
1.1990705728530884,0.44826245307922363,0.7508081197738647,0.40955230593681335,0.47619047619047616,1.8877525329589844,0.6181818842887878
1.1445386409759521,0.4768735468387604,0.6676650941371918,0.42779380083084106,0.3571428571428571,2.409992218017578,0.6161078214645386
1.128122329711914,0.39923158288002014,0.7288907468318939,0.3420649468898773,0.4285714285714286,2.220933437347412,0.5365756154060364
1.1325087547302246,0.48130953311920166,0.651199221611023,0.4232923686504364,0.40476190476190477,2.2198703289031982,0.6134891510009766
1.2151927947998047,0.4694553315639496,0.7457374632358551,0.40996792912483215,0.40476190476190477,2.4819440841674805,0.5907810926437378
1.2930408716201782,0.41160205006599426,0.881438821554184,0.3507229685783386,0.3571428571428571,2.4000463485717773,0.5603073835372925
1.1194976568222046,0.4779103100299835,0.6415873467922211,0.428510844707489,0.47619047619047616,2.363142728805542,0.6202690005302429
1.1625683307647705,0.4730149209499359,0.6895534098148346,0.4202578365802765,0.3571428571428571,2.3853797912597656,0.6136601567268372
1.191112995147705,0.4635750353336334,0.7275379598140717,0.4064939618110657,0.4285714285714286,1.8418247699737549,0.6022374629974365
1.1794605255126953,0.47830837965011597,0.7011521458625793,0.43053048849105835,0.33333333333333337,1.8845415115356445,0.6285755038261414
1.1627426147460938,0.48022380471229553,0.6825188100337982,0.4203442335128784,0.4285714285714286,2.0691120624542236,0.6012202501296997
1.1512353420257568,0.46922358870506287,0.682011753320694,0.4077475965023041,0.5238095238095238,1.932895541191101,0.6221834421157837
1.2728958129882812,0.44130176305770874,0.8315940499305725,0.37810975313186646,0.38095238095238093,1.748700499534607,0.572666585445404
1.1868959665298462,0.47314000129699707,0.7137559652328491,0.40212932229042053,0.38095238095238093,2.6413986682891846,0.5944718718528748
1.1278536319732666,0.4685731828212738,0.6592804491519928,0.41079241037368774,0.33333333333333337,2.298487663269043,0.6120508909225464
1.1577695608139038,0.4159451425075531,0.7418244183063507,0.34999027848243713,0.40476190476190477,2.135730504989624,0.5493544340133667
1.128769874572754,0.4823782444000244,0.6463916301727295,0.42279109358787537,0.5476190476190477,2.103992462158203,0.6222670674324036
1.2252644300460815,0.4649406373500824,0.7603237926959991,0.3893098533153534,0.30952380952380953,2.3297479152679443,0.5728391408920288
1.240577220916748,0.44012194871902466,0.8004552721977234,0.38473084568977356,0.47619047619047616,2.2555816173553467,0.5954455733299255
1.1020758152008057,0.4231448769569397,0.678930938243866,0.37425634264945984,0.4285714285714286,2.6217191219329834,0.5655021667480469
1.2385562658309937,0.46319520473480225,0.7753610610961914,0.3888205587863922,0.3571428571428571,2.143965482711792,0.584420382976532
1.2108442783355713,0.47237372398376465,0.7384705543518066,0.40612801909446716,0.3571428571428571,2.3746607303619385,0.585906982421875
1.208364486694336,0.46371299028396606,0.7446514964103699,0.3950713276863098,0.4285714285714286,2.4978435039520264,0.5824135541915894
1.219236969947815,0.4576198160648346,0.7616171538829803,0.40207183361053467,0.38095238095238093,2.2493252754211426,0.6034355163574219
1.1420862674713135,0.48370662331581116,0.6583796441555023,0.4316926896572113,0.38095238095238093,1.9289036989212036,0.626549243927002
1.2167094945907593,0.4600270092487335,0.7566824853420258,0.3938249945640564,0.47619047619047616,1.7658019065856934,0.5831016898155212
1.2151923179626465,0.46018826961517334,0.7550040483474731,0.3922327756881714,0.38095238095238093,2.075223445892334,0.5915240049362183
1.0194681882858276,0.4468001425266266,0.572668045759201,0.40742719173431396,0.5238095238095238,2.3219144344329834,0.6049219369888306
1.163649082183838,0.48736798763275146,0.6762810945510864,0.4105388820171356,0.38095238095238093,2.111131429672241,0.6016138792037964
1.2375249862670898,0.4583223760128021,0.7792026102542877,0.39604315161705017,0.3571428571428571,1.96564781665802,0.6013083457946777
1.1664520502090454,0.4831679165363312,0.6832841336727142,0.419792115688324,0.45238095238095233,1.9120334386825562,0.6239292025566101
1.02034592628479,0.5251199007034302,0.49522602558135986,0.47101640701293945,0.40476190476190477,1.9684271812438965,0.6605275273323059
1.1089550256729126,0.4942368268966675,0.6147181987762451,0.43600621819496155,0.38095238095238093,2.3817663192749023,0.6193405389785767
1.189652681350708,0.4604679048061371,0.7291847765445709,0.4011448621749878,0.33333333333333337,2.558326482772827,0.6003955006599426
1.1484510898590088,0.4885109066963196,0.6599401831626892,0.4380621016025543,0.3571428571428571,1.9602696895599365,0.6404744386672974
1.2428174018859863,0.4556959867477417,0.7871214151382446,0.3963773846626282,0.38095238095238093,1.9779645204544067,0.605272114276886
1.1986520290374756,0.46544140577316284,0.7332106232643127,0.40107157826423645,0.26190476190476186,2.08420729637146,0.6097038388252258
1.1598182916641235,0.4034402072429657,0.7563780844211578,0.34996896982192993,0.40476190476190477,1.8183051347732544,0.5463481545448303
1.1208873987197876,0.5162592530250549,0.6046281456947327,0.4559098780155182,0.40476190476190477,2.174226760864258,0.6348574757575989
1.0995917320251465,0.4058442711830139,0.6937474608421326,0.36369428038597107,0.5238095238095238,1.7195236682891846,0.5739431381225586
1.159740686416626,0.49417877197265625,0.6655619144439697,0.4223195016384125,0.45238095238095233,1.909353256225586,0.5984137654304504
1.1910465955734253,0.367133766412735,0.8239128291606903,0.31284329295158386,0.47619047619047616,2.2684967517852783,0.5086013078689575
1.1986175775527954,0.45645034313201904,0.7421672344207764,0.4105234444141388,0.5,2.2876734733581543,0.5991263389587402
1.2450546026229858,0.44735467433929443,0.7976999282836914,0.37728598713874817,0.4285714285714286,2.3455755710601807,0.5799762606620789
1.2177475690841675,0.4571131765842438,0.7606343924999237,0.388233482837677,0.38095238095238093,2.4035160541534424,0.605080246925354
1.1836466789245605,0.47449809312820435,0.7091485857963562,0.3980817198753357,0.5238095238095238,2.5134685039520264,0.5976895689964294
1.173457145690918,0.4706260561943054,0.7028310894966125,0.4258628189563751,0.4285714285714286,2.7566134929656982,0.6121275424957275
1.2056394815444946,0.46353888511657715,0.7421005964279175,0.39884284138679504,0.2857142857142857,2.4119484424591064,0.607257604598999
1.169167399406433,0.47970688343048096,0.6894605159759521,0.4135783016681671,0.45238095238095233,1.846722960472107,0.598046064376831
1.1353356838226318,0.5266276597976685,0.6087080240249634,0.4759088456630707,0.33333333333333337,2.2065436840057373,0.6477177739143372
1.2678258419036865,0.4396566152572632,0.8281692266464233,0.37351974844932556,0.38095238095238093,2.391190767288208,0.5714648365974426
1.2567399740219116,0.4289934039115906,0.827746570110321,0.36551305651664734,0.40476190476190477,2.024945020675659,0.5910365581512451
1.2613877058029175,0.4584892988204956,0.8028984069824219,0.3923093378543854,0.38095238095238093,2.4533779621124268,0.6012241840362549
1.2276339530944824,0.4435240626335144,0.784109890460968,0.37283504009246826,0.40476190476190477,2.140791416168213,0.5734427571296692
1.2595601081848145,0.4314208924770355,0.8281392157077789,0.37667086720466614,0.40476190476190477,1.9809794425964355,0.589140772819519
1.1143879890441895,0.510368287563324,0.6040197014808655,0.45765626430511475,0.47619047619047616,1.5284476280212402,0.6524314880371094
1.2113806009292603,0.46980565786361694,0.7415749430656433,0.41263988614082336,0.5,1.8693780899047852,0.6095272898674011
1.2405707836151123,0.4377437233924866,0.8028270602226257,0.37397509813308716,0.38095238095238093,1.8951517343521118,0.5562278628349304
1.161319375038147,0.4814339578151703,0.6798854172229767,0.4149215519428253,0.38095238095238093,2.348423719406128,0.6220864653587341
1.0685133934020996,0.5175631642341614,0.5509502291679382,0.4803752303123474,0.40476190476190477,2.4282429218292236,0.6525852680206299
1.0990737676620483,0.4223324656486511,0.6767413020133972,0.3693126440048218,0.45238095238095233,2.2422711849212646,0.5717014670372009
1.1468067169189453,0.4163155257701874,0.7304911911487579,0.36692899465560913,0.45238095238095233,2.4076879024505615,0.571577787399292
1.188905119895935,0.5050997734069824,0.6838053464889526,0.4324154257774353,0.33333333333333337,2.3459291458129883,0.6058089137077332
1.2175955772399902,0.45007258653640747,0.7675229907035828,0.3846374750137329,0.45238095238095233,2.1724724769592285,0.5695133805274963
1.1876976490020752,0.4886131286621094,0.6990845203399658,0.4177001714706421,0.33333333333333337,2.0269999504089355,0.609914243221283
1.1107438802719116,0.4196273386478424,0.6911165416240692,0.37788480520248413,0.38095238095238093,1.975494384765625,0.5873181819915771
1.2206149101257324,0.4718044698238373,0.7488104403018951,0.41875070333480835,0.3571428571428571,1.4433460235595703,0.5951854586601257
1.2488359212875366,0.4669835567474365,0.7818523645401001,0.40205875039100647,0.3571428571428571,2.084446668624878,0.5988469123840332
1.2147166728973389,0.46632546186447144,0.7483912110328674,0.41007348895072937,0.3571428571428571,2.4553089141845703,0.6029456853866577
1.198375940322876,0.45861491560935974,0.7397610247135162,0.41418972611427307,0.40476190476190477,1.9587522745132446,0.5960156917572021
1.2211300134658813,0.456708699464798,0.7644213140010834,0.37562018632888794,0.5,1.933085560798645,0.5729084014892578
1.2405809164047241,0.46157097816467285,0.7790099382400513,0.3980230689048767,0.30952380952380953,1.7222740650177002,0.5837522745132446
1.2147343158721924,0.4476158916950226,0.7671184241771698,0.38831979036331177,0.3571428571428571,1.8990682363510132,0.5827897191047668
1.2560878992080688,0.448830246925354,0.8072576522827148,0.39191934466362,0.40476190476190477,1.935152292251587,0.5842845439910889
1.1599705219268799,0.449951708316803,0.7100188136100769,0.40238243341445923,0.3571428571428571,2.1516361236572266,0.5883800387382507
1.2083193063735962,0.4557183086872101,0.7526009976863861,0.383468359708786,0.4285714285714286,1.7164015769958496,0.5786265134811401
1.272133708000183,0.4645126461982727,0.8076210618019104,0.40219709277153015,0.33333333333333337,2.455378770828247,0.5990847945213318
1.2923991680145264,0.4344850182533264,0.8579141497612,0.36723610758781433,0.38095238095238093,2.293302536010742,0.562005877494812
1.2235386371612549,0.45038631558418274,0.7731523215770721,0.39301177859306335,0.4285714285714286,2.375152111053467,0.5974604487419128
1.1464757919311523,0.47732043266296387,0.6691553592681885,0.4250028729438782,0.47619047619047616,2.4899961948394775,0.6240866780281067
1.1516103744506836,0.4824601709842682,0.6691502034664154,0.4273632764816284,0.38095238095238093,2.037654399871826,0.6113036870956421
1.2171334028244019,0.4732373058795929,0.743896096944809,0.4076961874961853,0.2142857142857143,1.897926688194275,0.6056329607963562
1.1815810203552246,0.4573635458946228,0.7242174744606018,0.3948269188404083,0.40476190476190477,2.1382105350494385,0.5933598279953003
1.1358286142349243,0.4805714190006256,0.6552571952342987,0.41793397068977356,0.47619047619047616,1.9548503160476685,0.6241361498832703
1.2302584648132324,0.45302021503448486,0.7772382497787476,0.3794148862361908,0.38095238095238093,2.0079104900360107,0.568169355392456
1.220488429069519,0.45543599128723145,0.7650524377822876,0.38953325152397156,0.45238095238095233,2.16660213470459,0.5758436322212219
1.1633306741714478,0.48498964309692383,0.6783410310745239,0.40652018785476685,0.38095238095238093,2.3637309074401855,0.6130844354629517
1.3094768524169922,0.4379711449146271,0.8715057075023651,0.3601146638393402,0.38095238095238093,1.9781265258789062,0.5534781813621521
1.1721246242523193,0.46925118565559387,0.7028734385967255,0.41482141613960266,0.4285714285714286,2.0533015727996826,0.6026818156242371
1.2122879028320312,0.4705161154270172,0.741771787405014,0.4033927023410797,0.5,2.32252836227417,0.6042070388793945
1.2353873252868652,0.4464642405509949,0.7889230847358704,0.3880399763584137,0.40476190476190477,2.2855987548828125,0.5871330499649048
1.1511868238449097,0.48790374398231506,0.6632830798625946,0.4352632462978363,0.45238095238095233,2.2450501918792725,0.6258873343467712
1.1978232860565186,0.4705043435096741,0.7273189425468445,0.40674617886543274,0.40476190476190477,2.469914197921753,0.6035206317901611
1.1580121517181396,0.49602311849594116,0.6619890332221985,0.4265042841434479,0.33333333333333337,2.255720376968384,0.624809980392456
1.1852898597717285,0.5085355639457703,0.6767542958259583,0.4482477307319641,0.45238095238095233,1.8600093126296997,0.6437835693359375
1.2169770002365112,0.467885822057724,0.7490911781787872,0.39648276567459106,0.40476190476190477,2.3242604732513428,0.6099889278411865
1.2275127172470093,0.4533213973045349,0.7741913199424744,0.40056803822517395,0.45238095238095233,1.884567141532898,0.6036758422851562
1.2219606637954712,0.4873218536376953,0.7346388101577759,0.4321576654911041,0.45238095238095233,2.4651811122894287,0.6184977889060974
1.1799324750900269,0.46050697565078735,0.7194254994392395,0.40397995710372925,0.4285714285714286,2.17798113822937,0.6167386770248413
1.2554868459701538,0.4379531145095825,0.8175337314605713,0.3724009096622467,0.4285714285714286,2.142759084701538,0.5678186416625977
1.2086296081542969,0.4578608274459839,0.750768780708313,0.40164104104042053,0.30952380952380953,1.869724154472351,0.6031475067138672
1.1609915494918823,0.47194135189056396,0.6890501976013184,0.41623619198799133,0.33333333333333337,1.7572461366653442,0.6053265333175659
1.188896894454956,0.4642801284790039,0.7246167659759521,0.417463093996048,0.47619047619047616,2.100984811782837,0.6116008758544922
1.1888948678970337,0.46801429986953735,0.7208805680274963,0.4131620228290558,0.40476190476190477,2.044584274291992,0.6033164858818054
1.1044644117355347,0.4967244267463684,0.6077399849891663,0.4400240480899811,0.5238095238095238,2.1224238872528076,0.624714732170105
1.13438081741333,0.49484553933143616,0.6395352780818939,0.4257561266422272,0.38095238095238093,2.4957897663116455,0.6230950355529785
1.1558893918991089,0.476200670003891,0.6796887218952179,0.42123323678970337,0.4285714285714286,1.9356440305709839,0.6136639714241028
1.2696083784103394,0.4489278793334961,0.8206804990768433,0.37341466546058655,0.38095238095238093,1.9088419675827026,0.5688198804855347
1.1992871761322021,0.48338115215301514,0.715906023979187,0.42126426100730896,0.3571428571428571,2.2165770530700684,0.6032423377037048
1.2906508445739746,0.4378346800804138,0.8528161644935608,0.3737601637840271,0.38095238095238093,2.3038687705993652,0.5886666774749756
1.1870993375778198,0.48229843378067017,0.7048009037971497,0.4353799819946289,0.38095238095238093,2.098066568374634,0.6289708614349365
1.2447524070739746,0.4509090185165405,0.7938433885574341,0.3773272633552551,0.40476190476190477,1.9982644319534302,0.5929139852523804
1.1677690744400024,0.4848359525203705,0.682933121919632,0.43090319633483887,0.3571428571428571,1.7795488834381104,0.6253277659416199
1.1091723442077637,0.43202051520347595,0.6771518290042877,0.37552300095558167,0.4285714285714286,1.8908073902130127,0.5628734827041626
1.228691577911377,0.44982245564460754,0.7788691222667694,0.39714282751083374,0.40476190476190477,2.5573818683624268,0.5927627086639404
1.1987967491149902,0.4698207378387451,0.7289760112762451,0.4014735817909241,0.47619047619047616,2.209496021270752,0.5949277877807617
1.2613279819488525,0.432487815618515,0.8288401663303375,0.3641504943370819,0.5238095238095238,2.31562876701355,0.5661171674728394
1.228432059288025,0.4414120614528656,0.7870199978351593,0.38677629828453064,0.47619047619047616,2.3444461822509766,0.582996129989624
1.163278579711914,0.4137832820415497,0.7494952976703644,0.34418028593063354,0.40476190476190477,2.351712942123413,0.5469219088554382
1.1825330257415771,0.4807524085044861,0.7017806172370911,0.42103347182273865,0.38095238095238093,2.4564294815063477,0.6059387922286987
1.1359959840774536,0.5004439949989319,0.6355519890785217,0.45328933000564575,0.38095238095238093,2.152345895767212,0.6431354880332947
1.1719335317611694,0.39401155710220337,0.7779219746589661,0.33078739047050476,0.47619047619047616,2.3350770473480225,0.5135748386383057
1.215942144393921,0.4620424509048462,0.7538996934890747,0.4020756483078003,0.38095238095238093,2.2351629734039307,0.6169059872627258
1.1805273294448853,0.4800240993499756,0.7005032300949097,0.4218076467514038,0.38095238095238093,1.9964662790298462,0.6166436076164246
1.182370662689209,0.49052995443344116,0.6918407082557678,0.433788001537323,0.33333333333333337,2.1388096809387207,0.6196415424346924
1.141990065574646,0.4787503182888031,0.6632397472858429,0.4312056303024292,0.4285714285714286,2.2593274116516113,0.6350691318511963
1.1815810203552246,0.48164820671081543,0.6999328136444092,0.4470147490501404,0.45238095238095233,1.9661842584609985,0.627770185470581
1.2147865295410156,0.46462053060531616,0.7501659989356995,0.3953576385974884,0.40476190476190477,1.8160679340362549,0.5972424745559692
1.1762769222259521,0.48521190881729126,0.6910650134086609,0.4195478558540344,0.3571428571428571,2.095825672149658,0.6154815554618835
1.2212209701538086,0.38757193088531494,0.8336490392684937,0.31904518604278564,0.33333333333333337,2.031397581100464,0.5278488397598267
1.1214911937713623,0.49607929587364197,0.6254118978977203,0.44651639461517334,0.45238095238095233,2.506746292114258,0.6353355646133423
1.2038183212280273,0.461760550737381,0.7420577704906464,0.4005482792854309,0.40476190476190477,1.8595048189163208,0.588087797164917
1.2065871953964233,0.46200889348983765,0.7445783019065857,0.4082276225090027,0.4285714285714286,1.5285351276397705,0.6073923110961914
1.159599781036377,0.43208083510398865,0.7275189459323883,0.3756507635116577,0.5238095238095238,1.970883846282959,0.5715649724006653
1.1417407989501953,0.4828503429889679,0.6588904559612274,0.43557655811309814,0.4285714285714286,2.217566728591919,0.6430668830871582
1.14487624168396,0.42920249700546265,0.7156737446784973,0.3724723756313324,0.5238095238095238,1.9559398889541626,0.5701196193695068
1.1869548559188843,0.458304762840271,0.7286500930786133,0.40842944383621216,0.40476190476190477,2.363687515258789,0.5976577997207642
1.153684139251709,0.47496297955513,0.678721159696579,0.4144135117530823,0.45238095238095233,2.606926441192627,0.6114820837974548
1.1639693975448608,0.5069246292114258,0.6570447683334351,0.43867215514183044,0.5,2.3687524795532227,0.6228435635566711
1.0665287971496582,0.4444087743759155,0.6221200227737427,0.37962424755096436,0.5,2.2164363861083984,0.5755707621574402
1.1261447668075562,0.4221169054508209,0.7040278613567352,0.361815482378006,0.4285714285714286,2.5956122875213623,0.5719530582427979
1.1933354139328003,0.4763258397579193,0.717009574174881,0.4236986041069031,0.3571428571428571,2.0716915130615234,0.6100899577140808
1.168528437614441,0.48078545928001404,0.6877429783344269,0.41601550579071045,0.47619047619047616,2.730808734893799,0.6274639368057251
1.2861946821212769,0.4338553547859192,0.8523393273353577,0.3712281882762909,0.4285714285714286,2.1041975021362305,0.56749027967453
1.1618516445159912,0.5000721216201782,0.661779522895813,0.4378269910812378,0.26190476190476186,2.124356269836426,0.6335171461105347
1.1177051067352295,0.429196298122406,0.6885088086128235,0.37141379714012146,0.45238095238095233,1.6917845010757446,0.5778567790985107
1.103224277496338,0.5153820514678955,0.5878422260284424,0.4602057933807373,0.3571428571428571,2.041881561279297,0.6612451672554016
1.201404094696045,0.489534467458725,0.71186962723732,0.4316774904727936,0.45238095238095233,2.214646816253662,0.6245752573013306
1.2522261142730713,0.4554928243160248,0.7967332899570465,0.3828379213809967,0.4285714285714286,2.1482205390930176,0.5937818884849548
1.1193927526474,0.41744324564933777,0.7019495069980621,0.3512212336063385,0.45238095238095233,2.1796629428863525,0.5504116415977478
1.2464210987091064,0.4471138119697571,0.7993072867393494,0.38957253098487854,0.33333333333333337,2.2947752475738525,0.5861853361129761
1.2118152379989624,0.4634709358215332,0.7483443021774292,0.39304885268211365,0.4285714285714286,2.1217474937438965,0.568551778793335
1.1702064275741577,0.4767012894153595,0.6935051381587982,0.40555229783058167,0.3571428571428571,2.1210951805114746,0.6152220964431763
1.1311805248260498,0.43034809827804565,0.7008324265480042,0.3600553274154663,0.40476190476190477,2.534005641937256,0.539808452129364
1.2910631895065308,0.4505184292793274,0.8405447602272034,0.3821267783641815,0.38095238095238093,2.151047945022583,0.5877497792243958
1.1024527549743652,0.43663156032562256,0.6658211946487427,0.38895532488822937,0.38095238095238093,1.6926801204681396,0.5789451599121094
1.14011812210083,0.42055949568748474,0.7195586264133453,0.3644675612449646,0.40476190476190477,2.396336317062378,0.5693776607513428
1.2077744007110596,0.3999789357185364,0.8077954649925232,0.33552274107933044,0.38095238095238093,2.1298916339874268,0.5485343337059021
1.2116942405700684,0.4647708237171173,0.746923416852951,0.3978990912437439,0.38095238095238093,1.7546871900558472,0.5818484425544739
1.1402479410171509,0.4149205982685089,0.725327342748642,0.3540606200695038,0.4285714285714286,2.1877188682556152,0.5352765917778015
1.1950905323028564,0.47503629326820374,0.7200542390346527,0.4184738099575043,0.45238095238095233,2.477386474609375,0.6179869771003723
1.2197710275650024,0.47931981086730957,0.7404512166976929,0.4193233251571655,0.40476190476190477,2.112565517425537,0.6242188811302185
1.1844205856323242,0.4673108458518982,0.717109739780426,0.4080546498298645,0.45238095238095233,1.9897148609161377,0.5967547297477722
1.1416810750961304,0.4874836802482605,0.6541973948478699,0.41016820073127747,0.3571428571428571,2.1916697025299072,0.6065149307250977
1.1487468481063843,0.5031971335411072,0.6455497145652771,0.44813254475593567,0.33333333333333337,2.1232545375823975,0.6267303228378296
1.1836469173431396,0.47903451323509216,0.7046124041080475,0.41696128249168396,0.38095238095238093,2.160430908203125,0.6140515804290771
1.20901358127594,0.4751790165901184,0.7338345646858215,0.40191394090652466,0.45238095238095233,1.9614193439483643,0.5837306976318359
1.0474040508270264,0.5185369253158569,0.5288671255111694,0.4537979066371918,0.40476190476190477,2.6079447269439697,0.6451565027236938
1.1443958282470703,0.42064085602760315,0.7237549722194672,0.3716081380844116,0.4285714285714286,2.3530924320220947,0.5834165811538696
1.1641738414764404,0.4797500967979431,0.6844237446784973,0.4255732595920563,0.38095238095238093,2.542346239089966,0.6170185804367065
1.111109972000122,0.42503413558006287,0.6860758364200592,0.37514564394950867,0.47619047619047616,2.4044487476348877,0.5726079940795898
1.1793702840805054,0.4881972074508667,0.6911730766296387,0.4309137165546417,0.40476190476190477,2.5863938331604004,0.6147648692131042
1.2442595958709717,0.440920889377594,0.8033387064933777,0.381634384393692,0.3571428571428571,2.1330549716949463,0.6078402996063232
1.1654690504074097,0.4890822172164917,0.676386833190918,0.43662095069885254,0.45238095238095233,2.403362989425659,0.620795726776123
1.1026654243469238,0.4365098774433136,0.6661555469036102,0.4013866186141968,0.30952380952380953,2.2944672107696533,0.596019446849823
1.201780080795288,0.47086846828460693,0.7309116125106812,0.4032178521156311,0.38095238095238093,2.328979253768921,0.607164740562439
1.136265516281128,0.4227748215198517,0.7134906947612762,0.3623855710029602,0.45238095238095233,2.365464925765991,0.567488968372345
1.2367174625396729,0.45925796031951904,0.7774595022201538,0.3966311514377594,0.40476190476190477,2.169440746307373,0.5932114720344543
1.203196406364441,0.4615623354911804,0.7416340708732605,0.4066745340824127,0.47619047619047616,2.375101089477539,0.6128904223442078
1.1228431463241577,0.4270079731941223,0.6958351731300354,0.36825111508369446,0.3571428571428571,1.9997235536575317,0.5722348093986511
1.1878268718719482,0.38626107573509216,0.8015657961368561,0.3148600459098816,0.40476190476190477,2.3363969326019287,0.5174172520637512
1.2267556190490723,0.47004419565200806,0.7567114233970642,0.4060966670513153,0.3571428571428571,2.571640968322754,0.5959709882736206
1.1961963176727295,0.44864344596862793,0.7475528717041016,0.3923560678958893,0.3571428571428571,1.890669584274292,0.5951074957847595
1.1793631315231323,0.4769596457481384,0.7024034857749939,0.42989978194236755,0.45238095238095233,1.6727300882339478,0.6265541315078735
1.180519700050354,0.4914189875125885,0.6891007125377655,0.4266626238822937,0.33333333333333337,2.24463152885437,0.6163046956062317
1.2122716903686523,0.46145331859588623,0.7508183717727661,0.3937719464302063,0.40476190476190477,2.2985260486602783,0.6056109666824341
1.1380116939544678,0.49371224641799927,0.6442994475364685,0.43302321434020996,0.40476190476190477,2.2549822330474854,0.6267663836479187
1.1827391386032104,0.47039905190467834,0.7123400866985321,0.4137008786201477,0.38095238095238093,2.2334465980529785,0.6130090951919556
1.2229477167129517,0.45503562688827515,0.7679120898246765,0.4142971634864807,0.38095238095238093,2.1963605880737305,0.6140114665031433
1.2202895879745483,0.47745493054389954,0.7428346574306488,0.4094019830226898,0.45238095238095233,2.395545721054077,0.5960705876350403
1.166877269744873,0.39106813073158264,0.7758091390132904,0.32720404863357544,0.4285714285714286,1.9777640104293823,0.5247186422348022
1.202095627784729,0.4666546583175659,0.7354409694671631,0.41057977080345154,0.45238095238095233,2.2557260990142822,0.6185163259506226
1.1260241270065308,0.5053043365478516,0.6207197904586792,0.43580180406570435,0.4285714285714286,2.2083892822265625,0.6346762776374817
1.133076548576355,0.5011302828788757,0.6319462656974792,0.4379573166370392,0.47619047619047616,1.849775791168213,0.6241452097892761
1.226793646812439,0.4818342924118042,0.7449593544006348,0.3884793221950531,0.40476190476190477,1.792609691619873,0.5857760310173035
1.1920230388641357,0.4605441689491272,0.7314788699150085,0.4143824875354767,0.33333333333333337,2.5606157779693604,0.6056720614433289
1.2095472812652588,0.46233928203582764,0.7472079992294312,0.40132638812065125,0.40476190476190477,2.406053304672241,0.5992754697799683
1.2461276054382324,0.4443797171115875,0.8017478883266449,0.3829517066478729,0.45238095238095233,2.026475667953491,0.584039568901062
1.1332120895385742,0.49650105834007263,0.6367110311985016,0.44912832975387573,0.45238095238095233,2.3486626148223877,0.6533665060997009
1.195483684539795,0.48323148488998413,0.7122521996498108,0.4245051443576813,0.33333333333333337,1.784618854522705,0.6090354919433594
1.1562353372573853,0.48658469319343567,0.6696506440639496,0.43044066429138184,0.45238095238095233,2.529007911682129,0.6187750697135925
1.1518901586532593,0.48053544759750366,0.6713547110557556,0.41116052865982056,0.4285714285714286,2.0038609504699707,0.6171249747276306
1.2100111246109009,0.4615701138973236,0.7484410107135773,0.40079960227012634,0.4285714285714286,1.8890198469161987,0.6010472774505615
1.155015230178833,0.4190543293952942,0.7359609007835388,0.3608206808567047,0.45238095238095233,2.047602891921997,0.55403071641922
1.2440087795257568,0.4656611382961273,0.7783476412296295,0.39414849877357483,0.33333333333333337,2.3720078468322754,0.5896676182746887
1.1813349723815918,0.4787024259567261,0.7026325464248657,0.412296324968338,0.5,2.036780595779419,0.594215989112854
1.1361286640167236,0.486196905374527,0.6499317586421967,0.4315871298313141,0.47619047619047616,1.7018781900405884,0.6252514123916626
1.2305200099945068,0.4384462833404541,0.7920737266540527,0.37797364592552185,0.4285714285714286,2.2302205562591553,0.5836256742477417
1.1963179111480713,0.47459524869918823,0.7217226624488831,0.4218800663948059,0.3571428571428571,2.163726806640625,0.6295239925384521
1.1462687253952026,0.4895123243331909,0.6567564010620117,0.4211767911911011,0.38095238095238093,1.9133498668670654,0.6266177296638489
1.1381566524505615,0.4746829867362976,0.6634736657142639,0.4280935525894165,0.40476190476190477,2.0402588844299316,0.6203017234802246
1.0933250188827515,0.521682858467102,0.5716421604156494,0.45590081810951233,0.3571428571428571,1.7782679796218872,0.648958146572113
1.2359050512313843,0.4606770873069763,0.775227963924408,0.40679246187210083,0.4285714285714286,2.5413951873779297,0.6042048931121826
1.1437699794769287,0.4778693914413452,0.6659005880355835,0.42435014247894287,0.5238095238095238,2.2164082527160645,0.6213535666465759
1.1956325769424438,0.4707990884780884,0.7248334884643555,0.40077584981918335,0.3571428571428571,2.209620475769043,0.6072118282318115
1.1515048742294312,0.4929834306240082,0.658521443605423,0.43255606293678284,0.2857142857142857,2.2732317447662354,0.6328045725822449
1.1735079288482666,0.48092639446258545,0.6925815343856812,0.4151706099510193,0.40476190476190477,1.966383934020996,0.6018406748771667
1.2044247388839722,0.4538511037826538,0.7505736351013184,0.4010283052921295,0.5,1.7755277156829834,0.6135411262512207
1.2529215812683105,0.435235857963562,0.8176857233047485,0.36461341381073,0.3571428571428571,1.5230839252471924,0.558285653591156
1.151426076889038,0.4799783229827881,0.67144775390625,0.43475043773651123,0.45238095238095233,1.6742669343948364,0.6354536414146423
2.0045065879821777,0.6662530899047852,1.3382534980773926,0.8237088322639465,0.33333333333333337,1.4331870079040527,0.9096068143844604
2.152313709259033,0.6137759685516357,1.5385377407073975,0.8259977102279663,0.33333333333333337,1.5441912412643433,0.9155896306037903
2.21816086769104,0.5769777297973633,1.6411831378936768,0.7732333540916443,0.38095238095238093,1.5372200012207031,0.8771317601203918
2.109494209289551,0.6003376245498657,1.509156584739685,0.7729275822639465,0.47619047619047616,1.9181034564971924,0.8716861605644226
2.298933506011963,0.5704526305198669,1.728480875492096,0.7793324589729309,0.33333333333333337,1.9227458238601685,0.8877703547477722
2.180476427078247,0.6258010864257812,1.5546753406524658,0.7346481680870056,0.38095238095238093,1.8609775304794312,0.8250129222869873
2.17073917388916,0.5805243849754333,1.5902147889137268,0.7167414426803589,0.40476190476190477,1.8840237855911255,0.8239089846611023
2.2744956016540527,0.5428709387779236,1.7316246628761292,0.6764393448829651,0.40476190476190477,1.8329845666885376,0.7893008589744568
2.1792023181915283,0.5525217652320862,1.6266805529594421,0.6785507798194885,0.4285714285714286,1.6844844818115234,0.7956181168556213
2.0667412281036377,0.6187146306037903,1.4480265974998474,0.6712892055511475,0.45238095238095233,1.6239250898361206,0.8118224740028381
2.1980865001678467,0.5494633913040161,1.6486231088638306,0.6789032816886902,0.33333333333333337,2.0113306045532227,0.8397740125656128
1.8982964754104614,0.6243686079978943,1.2739278674125671,0.6701028347015381,0.5238095238095238,1.6203583478927612,0.8020872473716736
1.885992169380188,0.6600319743156433,1.2259601950645447,0.7020452618598938,0.33333333333333337,1.914637565612793,0.870283842086792
1.904672622680664,0.6616312861442566,1.2430413365364075,0.6995068192481995,0.3571428571428571,1.8857041597366333,0.8561208248138428
1.7966372966766357,0.6699154376983643,1.1267218589782715,0.6964741349220276,0.40476190476190477,1.8282543420791626,0.8817908763885498
1.8957312107086182,0.6716963052749634,1.2240349054336548,0.7175956964492798,0.38095238095238093,1.5061547756195068,0.9093852639198303
1.8002023696899414,0.722131073474884,1.0780712962150574,0.7445639371871948,0.3571428571428571,1.802323579788208,0.9329887628555298
1.83095121383667,0.6715194582939148,1.1594317555427551,0.6807987093925476,0.33333333333333337,2.0512542724609375,0.8977354764938354
1.840367078781128,0.580586850643158,1.25978022813797,0.5889816284179688,0.40476190476190477,2.066798448562622,0.7881920337677002
1.7821398973464966,0.6506666541099548,1.1314732432365417,0.6371462941169739,0.40476190476190477,2.0106961727142334,0.8596804738044739
1.755021333694458,0.487693727016449,1.267327606678009,0.5243731737136841,0.5,1.9445949792861938,0.7920289635658264
1.696985125541687,0.6130603551864624,1.0839247703552246,0.6477631330490112,0.47619047619047616,1.981146216392517,0.8817359805107117
1.7689992189407349,0.6479554176330566,1.1210438013076782,0.6044549942016602,0.38095238095238093,1.5983009338378906,0.8489038348197937
1.5351669788360596,0.5963010191917419,0.9388659596443176,0.6270315051078796,0.40476190476190477,2.0750389099121094,0.8292708992958069
1.668169617652893,0.43422818183898926,1.2339414358139038,0.48722758889198303,0.5,1.980527639389038,0.7099310755729675
1.6375588178634644,0.6136854290962219,1.0238733887672424,0.590305745601654,0.47619047619047616,2.025620222091675,0.7580782771110535
1.6275945901870728,0.5849781036376953,1.0426164865493774,0.5687195658683777,0.5,1.7342705726623535,0.7571412324905396
1.5266774892807007,0.5340292453765869,0.9926482439041138,0.5367233157157898,0.47619047619047616,1.8908123970031738,0.7119472026824951
1.4108269214630127,0.5244315266609192,0.8863953948020935,0.4971151351928711,0.38095238095238093,2.161604404449463,0.7218921184539795
1.5658774375915527,0.6169278621673584,0.9489495754241943,0.549875020980835,0.5714285714285714,1.9414139986038208,0.7245741486549377
1.6949433088302612,0.49784043431282043,1.1971028745174408,0.5052593946456909,0.5476190476190477,2.209120750427246,0.7669481635093689
1.5460001230239868,0.5307393670082092,1.0152607560157776,0.502679169178009,0.5238095238095238,2.6744632720947266,0.6957399249076843
1.4647610187530518,0.5119615197181702,0.9527994990348816,0.4956183433532715,0.40476190476190477,2.322509288787842,0.7474588751792908
1.4318281412124634,0.4644833505153656,0.9673447906970978,0.49851542711257935,0.5,2.0330142974853516,0.7434176206588745
1.4802720546722412,0.5815377235412598,0.8987343311309814,0.615226686000824,0.5238095238095238,2.304492473602295,0.8282280564308167
1.4725018739700317,0.5407063364982605,0.9317955374717712,0.5805702209472656,0.38095238095238093,2.069399356842041,0.8150308132171631
1.5382485389709473,0.4905496835708618,1.0476988554000854,0.5332168340682983,0.5476190476190477,2.0958800315856934,0.7796580195426941
1.552767276763916,0.5292496085166931,1.023517668247223,0.5973270535469055,0.4285714285714286,2.3185579776763916,0.8495380282402039
1.457990288734436,0.47019708156585693,0.9877932071685791,0.5272387266159058,0.5,1.998777985572815,0.7755072712898254
1.561073660850525,0.41522279381752014,1.1458508670330048,0.4810313284397125,0.45238095238095233,2.295473575592041,0.7236363887786865
1.3696062564849854,0.5175625681877136,0.8520436882972717,0.6009984016418457,0.47619047619047616,2.294980049133301,0.8358392119407654
1.329040765762329,0.5365276336669922,0.7925131320953369,0.6176207661628723,0.5714285714285714,1.943387746810913,0.8564526438713074
1.1987136602401733,0.3935735821723938,0.8051400780677795,0.486275315284729,0.4285714285714286,2.7939512729644775,0.7394789457321167
1.2377283573150635,0.5230051875114441,0.7147231698036194,0.6111723184585571,0.4285714285714286,2.2716357707977295,0.847711980342865
1.314697027206421,0.531058669090271,0.7836383581161499,0.6044290065765381,0.40476190476190477,1.87385892868042,0.8427955508232117
1.2006969451904297,0.5975279808044434,0.6031689643859863,0.5974752306938171,0.5952380952380952,2.0937387943267822,0.8380854725837708
1.2178542613983154,0.6123865246772766,0.6054677367210388,0.6279851794242859,0.47619047619047616,1.8353862762451172,0.8587116003036499
1.1260451078414917,0.5700022578239441,0.5560428500175476,0.5727009773254395,0.4285714285714286,2.2764248847961426,0.8318517208099365
1.199249267578125,0.652867317199707,0.546381950378418,0.6058456897735596,0.6666666666666667,2.0203888416290283,0.8502162098884583
1.131148099899292,0.5304346084594727,0.6007134914398193,0.5615624785423279,0.5,2.21185040473938,0.8023822903633118
1.1944888830184937,0.4928780496120453,0.7016108334064484,0.5169156193733215,0.5238095238095238,2.2044875621795654,0.746870219707489
1.1351773738861084,0.6826338171958923,0.45254355669021606,0.6148636937141418,0.5714285714285714,2.0779693126678467,0.84302818775177
1.1720001697540283,0.6488492488861084,0.5231509208679199,0.5807269811630249,0.5,1.9677355289459229,0.8119356036186218
1.0937824249267578,0.7137159705162048,0.380066454410553,0.5961103439331055,0.5238095238095238,2.1305127143859863,0.8244137167930603
1.1750648021697998,0.7259008288383484,0.4491639733314514,0.6404556632041931,0.45238095238095233,1.7703018188476562,0.8346089124679565
1.1184786558151245,0.6909462213516235,0.427532434463501,0.5717566609382629,0.5476190476190477,2.001650333404541,0.7846702933311462
1.2633464336395264,0.7035022974014282,0.5598441362380981,0.6349495649337769,0.47619047619047616,2.073836326599121,0.8557246327400208
1.3982118368148804,0.6962019205093384,0.702009916305542,0.6075611114501953,0.4285714285714286,2.1308305263519287,0.8020141124725342
1.3724597692489624,0.6714227199554443,0.7010370492935181,0.5757501125335693,0.38095238095238093,1.7781774997711182,0.7755733132362366
1.448339581489563,0.6733881235122681,0.7749514579772949,0.5823423266410828,0.45238095238095233,2.1236212253570557,0.7656680941581726
1.4892700910568237,0.7075307369232178,0.781739354133606,0.6097815036773682,0.45238095238095233,2.2055766582489014,0.792881190776825
1.2965061664581299,0.7960646152496338,0.5004415512084961,0.64520663022995,0.5,2.4190244674682617,0.8156736493110657
1.3643871545791626,0.7863122820854187,0.5780748724937439,0.62603360414505,0.4285714285714286,2.0166075229644775,0.8109843134880066
1.3974453210830688,0.6900927424430847,0.7073525786399841,0.5839269161224365,0.38095238095238093,2.0410337448120117,0.7808027863502502
1.3070000410079956,0.7317202687263489,0.5752797722816467,0.6036562323570251,0.4285714285714286,2.274050712585449,0.7950588464736938
1.335203766822815,0.6906359791755676,0.6445677876472473,0.5740243196487427,0.4285714285714286,2.29652738571167,0.7654503583908081
1.41134512424469,0.6424278616905212,0.7689172625541687,0.5614520907402039,0.38095238095238093,2.0048933029174805,0.7411534786224365
1.435798168182373,0.6111137270927429,0.8246844410896301,0.5309944748878479,0.6190476190476191,2.029494524002075,0.7097033262252808
1.365026831626892,0.6662940382957458,0.6987327933311462,0.5921628475189209,0.47619047619047616,2.027611255645752,0.7577900290489197
1.4315541982650757,0.5916587710380554,0.8398954272270203,0.5225764513015747,0.4285714285714286,1.9625324010849,0.6857993602752686
1.4350428581237793,0.5235480666160583,0.911494791507721,0.45506349205970764,0.45238095238095233,2.4106967449188232,0.6181827783584595
1.2979618310928345,0.6598721742630005,0.638089656829834,0.5420924425125122,0.5714285714285714,2.3377585411071777,0.711984395980835
1.3066143989562988,0.6361767649650574,0.6704376339912415,0.5160585045814514,0.40476190476190477,2.312016248703003,0.6990246176719666
1.367310881614685,0.6471556425094604,0.7201552391052246,0.5008916258811951,0.5238095238095238,2.3411948680877686,0.6933413147926331
1.3041999340057373,0.6786131262779236,0.6255868077278137,0.545308530330658,0.47619047619047616,2.4881644248962402,0.7323757410049438
1.3086223602294922,0.6520674228668213,0.6565549373626709,0.520734965801239,0.47619047619047616,2.2332417964935303,0.712798535823822
1.4015982151031494,0.6082050800323486,0.7933931350708008,0.5366741418838501,0.47619047619047616,2.31476092338562,0.7244880199432373
1.4184101819992065,0.6576786041259766,0.76073157787323,0.567120373249054,0.5238095238095238,1.8738828897476196,0.7389910817146301
1.4511903524398804,0.6223652958869934,0.828825056552887,0.5324500203132629,0.45238095238095233,2.0612025260925293,0.7139369249343872
1.4460160732269287,0.6043843030929565,0.8416317701339722,0.5384184718132019,0.40476190476190477,1.569778323173523,0.7035911679267883
1.4163548946380615,0.6063825488090515,0.80997234582901,0.5355080366134644,0.5,2.4670913219451904,0.7130612134933472
1.3762800693511963,0.6224940419197083,0.753786027431488,0.5565754175186157,0.5476190476190477,2.43742299079895,0.7294470071792603
1.354835867881775,0.6618314981460571,0.6930043697357178,0.5708298087120056,0.47619047619047616,2.3513927459716797,0.7401648163795471
1.3639248609542847,0.6351333856582642,0.7287914752960205,0.566695511341095,0.5714285714285714,2.0857508182525635,0.7428918480873108
1.404899001121521,0.5607559680938721,0.8441430330276489,0.5026167035102844,0.5952380952380952,2.2779593467712402,0.6869924068450928
1.3938885927200317,0.6322867274284363,0.7616018652915955,0.559437096118927,0.5238095238095238,2.177377939224243,0.7397676110267639
1.332823395729065,0.6555840373039246,0.6772393584251404,0.5636382699012756,0.5714285714285714,1.8773343563079834,0.7402459979057312
1.411823034286499,0.5738861560821533,0.8379368782043457,0.5158305764198303,0.45238095238095233,2.171743631362915,0.6965431571006775
1.3820173740386963,0.5960209965705872,0.7859963774681091,0.5511117577552795,0.5238095238095238,2.0956108570098877,0.7362765073776245
1.4376088380813599,0.5754306316375732,0.8621782064437866,0.5157268047332764,0.5238095238095238,2.287060022354126,0.706720232963562
1.4432518482208252,0.5843454599380493,0.8589063882827759,0.5349521040916443,0.5952380952380952,2.407968759536743,0.7358472943305969
1.385333776473999,0.6387344598770142,0.7465993165969849,0.5438637137413025,0.5476190476190477,2.5134003162384033,0.7317245006561279
1.3720120191574097,0.6392175555229187,0.732794463634491,0.5840777158737183,0.5238095238095238,2.5984930992126465,0.7794959545135498
1.4051110744476318,0.617580235004425,0.7875308394432068,0.5327420234680176,0.40476190476190477,2.0133168697357178,0.7372227311134338
1.4270243644714355,0.5683578252792358,0.8586665391921997,0.5047698616981506,0.5238095238095238,2.314013719558716,0.7043066620826721
1.4857113361358643,0.6050534248352051,0.8806579113006592,0.5644828677177429,0.4285714285714286,2.6375579833984375,0.7566093802452087
1.4607489109039307,0.5931942462921143,0.8675546646118164,0.5402981042861938,0.45238095238095233,2.444309949874878,0.7325575947761536
1.3681989908218384,0.639496922492981,0.7287020683288574,0.5289568901062012,0.47619047619047616,2.1345160007476807,0.7274726629257202
1.4691197872161865,0.5904275178909302,0.8786922693252563,0.5416733622550964,0.5238095238095238,2.4880716800689697,0.7466967701911926
1.3404797315597534,0.6584975719451904,0.681982159614563,0.5732698440551758,0.40476190476190477,2.025738000869751,0.7592412233352661
1.4413093328475952,0.6139184832572937,0.8273908495903015,0.5542352199554443,0.5,1.919189691543579,0.742659330368042
1.3786389827728271,0.6052539944648743,0.7733849883079529,0.5351302623748779,0.40476190476190477,2.2494397163391113,0.7112719416618347
1.3662017583847046,0.6374892592430115,0.7287124991416931,0.5684032440185547,0.45238095238095233,2.052212715148926,0.7531144618988037
1.3802613019943237,0.5874130129814148,0.7928482890129089,0.5391972064971924,0.5238095238095238,2.2297141551971436,0.7339813113212585
1.3828189373016357,0.5759315490722656,0.8068873882293701,0.5290336012840271,0.4285714285714286,2.450448989868164,0.7184439301490784
1.4098687171936035,0.5825897455215454,0.8272789716720581,0.5144307017326355,0.47619047619047616,2.355236530303955,0.7030832171440125
1.2939598560333252,0.6252326369285583,0.6687272191047668,0.537104606628418,0.5476190476190477,2.350569248199463,0.7195664644241333
1.3842365741729736,0.5963305234909058,0.7879060506820679,0.5552033185958862,0.6428571428571428,2.4908225536346436,0.7318943738937378
1.356689214706421,0.5825135707855225,0.7741756439208984,0.5369548797607422,0.5,1.8692798614501953,0.7080541849136353
1.3938868045806885,0.5509952902793884,0.8428915143013,0.490384042263031,0.4285714285714286,1.787048578262329,0.6829628348350525
1.310716986656189,0.5650507807731628,0.7456662058830261,0.4820251762866974,0.5,2.439236640930176,0.6593379974365234
1.2193386554718018,0.6439981460571289,0.5753405094146729,0.5627061128616333,0.47619047619047616,2.0044095516204834,0.7239748239517212
1.3788598775863647,0.5591388940811157,0.819720983505249,0.5067669749259949,0.5714285714285714,2.166304588317871,0.6796165704727173
1.2921310663223267,0.5748308300971985,0.7173002362251282,0.5319480299949646,0.5,2.558480978012085,0.69945228099823
1.2037712335586548,0.6170256733894348,0.58674556016922,0.5420081615447998,0.5238095238095238,2.486393690109253,0.7038889527320862
1.2659157514572144,0.5676933526992798,0.6982223987579346,0.520232081413269,0.40476190476190477,2.252528190612793,0.6797068119049072
1.2961758375167847,0.5632628202438354,0.7329130172729492,0.49537238478660583,0.5238095238095238,1.569420576095581,0.6610943675041199
1.2887146472930908,0.5365285873413086,0.7521860599517822,0.48828402161598206,0.5,2.2225167751312256,0.6549155712127686
1.2688111066818237,0.5886304378509521,0.6801806688308716,0.5572797656059265,0.5238095238095238,2.335636615753174,0.7162126898765564
1.2796852588653564,0.5686750411987305,0.711010217666626,0.5023225545883179,0.5476190476190477,1.7033764123916626,0.6707398891448975
1.3332970142364502,0.49831846356391907,0.8349785506725311,0.4297363758087158,0.4285714285714286,1.9024611711502075,0.6029869914054871
1.2416019439697266,0.5407276153564453,0.7008743286132812,0.49036622047424316,0.40476190476190477,1.9171947240829468,0.6540086269378662
1.2349958419799805,0.5881146192550659,0.6468812227249146,0.5164145231246948,0.40476190476190477,2.093125104904175,0.669775664806366
1.263946294784546,0.5664079189300537,0.6975383758544922,0.49444758892059326,0.4285714285714286,2.1011910438537598,0.6462544202804565
1.2668492794036865,0.419903427362442,0.8469458520412445,0.7634223699569702,0.5238095238095238,1.9685038328170776,0.8333904147148132
1.2382968664169312,0.5225092768669128,0.7157875895500183,0.7818470597267151,0.5238095238095238,1.7557705640792847,0.8521243929862976
1.2298693656921387,0.5371400713920593,0.6927292943000793,0.7551478743553162,0.5476190476190477,2.0901081562042236,0.8309070467948914
1.2760876417160034,0.5249648094177246,0.7511228322982788,0.7067787051200867,0.5,2.5262715816497803,0.8014609813690186
1.3119580745697021,0.5351112484931946,0.7768468260765076,0.7258628010749817,0.5,1.8658475875854492,0.8179035782814026
1.3154423236846924,0.45537251234054565,0.8600698113441467,0.6455618143081665,0.47619047619047616,2.0533854961395264,0.7601214647293091
1.3192161321640015,0.4948023557662964,0.8244137763977051,0.7096492648124695,0.47619047619047616,1.7599701881408691,0.816074788570404
1.2157032489776611,0.47349002957344055,0.7422132194042206,0.6926062703132629,0.5,1.7451807260513306,0.8154312968254089
1.1700501441955566,0.48304489254951477,0.6870052516460419,0.6883623003959656,0.5,2.0231854915618896,0.8038879632949829
1.2303699254989624,0.33616340160369873,0.8942065238952637,0.6062726974487305,0.5238095238095238,1.8063796758651733,0.7294957041740417
1.1362318992614746,0.3281775414943695,0.8080543577671051,0.6324138641357422,0.5238095238095238,1.8803550004959106,0.7514814734458923
1.1389397382736206,0.2821730077266693,0.8567667305469513,0.5868942141532898,0.5714285714285714,1.987963318824768,0.7148547768592834
1.0806159973144531,0.34297192096710205,0.7376440763473511,0.6024117469787598,0.45238095238095233,2.218691349029541,0.7233079671859741
1.1670788526535034,0.34919700026512146,0.817881852388382,0.5941406488418579,0.47619047619047616,1.8535542488098145,0.7272815108299255
1.0945379734039307,0.41626471281051636,0.6782732605934143,0.6377069354057312,0.47619047619047616,1.83375084400177,0.7553941011428833
1.1579489707946777,0.3135526776313782,0.8443962931632996,0.5773839950561523,0.4285714285714286,1.9820568561553955,0.6769060492515564
1.189172387123108,0.32661476731300354,0.8625576198101044,0.6181602478027344,0.38095238095238093,2.0524163246154785,0.7244493961334229
1.1884970664978027,0.257720410823822,0.9307766556739807,0.5491167306900024,0.2857142857142857,1.980810284614563,0.6325674057006836
1.074227213859558,0.37664178013801575,0.6975854337215424,0.6162842512130737,0.47619047619047616,2.124249219894409,0.7162707448005676
1.1117920875549316,0.321664422750473,0.7901276648044586,0.5620847344398499,0.45238095238095233,2.067971706390381,0.6447601318359375
1.1174752712249756,0.355303019285202,0.7621722519397736,0.5756489038467407,0.3571428571428571,1.3977960348129272,0.6816222667694092
1.1657676696777344,0.31920161843299866,0.8465660512447357,0.5592958927154541,0.38095238095238093,1.7733327150344849,0.6462056040763855
1.1049482822418213,0.3875597417354584,0.7173885405063629,0.5485464930534363,0.3571428571428571,2.219919204711914,0.6641556620597839
1.1501991748809814,0.418188214302063,0.7320109605789185,0.5783341526985168,0.40476190476190477,2.0820863246917725,0.7003238201141357
1.1540812253952026,0.4057456851005554,0.7483355402946472,0.5850719809532166,0.3571428571428571,2.00834321975708,0.6943501234054565
1.1305420398712158,0.39127227663993835,0.7392697632312775,0.5551536679267883,0.38095238095238093,2.0992424488067627,0.6891574263572693
1.2281054258346558,0.3504278063774109,0.8776776194572449,0.5573122501373291,0.40476190476190477,2.4891483783721924,0.7073531746864319
1.2539061307907104,0.39144328236579895,0.8624628484249115,0.5502088665962219,0.45238095238095233,1.9843229055404663,0.679070770740509
1.200181484222412,0.38168200850486755,0.8184994757175446,0.4912545680999756,0.40476190476190477,2.4303064346313477,0.6290238499641418
1.1868876218795776,0.42401304841041565,0.762874573469162,0.5066883563995361,0.33333333333333337,2.1850430965423584,0.6252270936965942
1.178389310836792,0.4616982936859131,0.7166910171508789,0.5076577067375183,0.38095238095238093,1.9368125200271606,0.6535109281539917
1.1926316022872925,0.4091598391532898,0.7834717631340027,0.46746882796287537,0.2142857142857143,1.76558518409729,0.5823354125022888
1.2402656078338623,0.49469050765037537,0.7455751001834869,0.5617344379425049,0.5,1.817343831062317,0.6865478754043579
1.1866778135299683,0.48069584369659424,0.705981969833374,0.5265403985977173,0.38095238095238093,1.6176884174346924,0.6730349659919739
1.24100661277771,0.49844083189964294,0.742565780878067,0.5314381122589111,0.3571428571428571,2.179612159729004,0.6600105166435242
1.2257121801376343,0.4598295986652374,0.7658825814723969,0.4689377546310425,0.33333333333333337,2.021867513656616,0.604119598865509
1.1904003620147705,0.4699203073978424,0.7204800546169281,0.4919824004173279,0.40476190476190477,1.8917920589447021,0.6503503322601318
1.2179447412490845,0.48157039284706116,0.7363743484020233,0.49768126010894775,0.3571428571428571,2.1244964599609375,0.6472577452659607
1.1436855792999268,0.5124228596687317,0.6312627196311951,0.5589675307273865,0.47619047619047616,1.7944494485855103,0.7051423788070679
1.1303240060806274,0.5153734087944031,0.6149505972862244,0.5234365463256836,0.38095238095238093,2.1446852684020996,0.6845590472221375
1.1878759860992432,0.42726966738700867,0.7606063187122345,0.4017314314842224,0.40476190476190477,1.9774110317230225,0.5545773506164551
1.2093881368637085,0.4713543653488159,0.7380337715148926,0.501723051071167,0.4285714285714286,2.0601987838745117,0.6524178981781006
1.1535688638687134,0.5441315174102783,0.6094373464584351,0.5609332919120789,0.47619047619047616,2.2988250255584717,0.7362853288650513
1.1210569143295288,0.5076599717140198,0.613396942615509,0.47807154059410095,0.45238095238095233,2.135673761367798,0.6492521166801453
1.2129077911376953,0.4769517481327057,0.7359560430049896,0.4586774408817291,0.5238095238095238,2.2649664878845215,0.6361011266708374
1.2280912399291992,0.4734898507595062,0.754601389169693,0.3781493008136749,0.47619047619047616,2.018686532974243,0.5321642756462097
1.2081875801086426,0.5188138484954834,0.6893737316131592,0.40303853154182434,0.4285714285714286,2.120668411254883,0.5733333826065063
1.2760378122329712,0.4735100567340851,0.8025277554988861,0.32415634393692017,0.5238095238095238,2.397287607192993,0.5073918104171753
1.2384490966796875,0.5596718192100525,0.678777277469635,0.461803674697876,0.4285714285714286,1.868598461151123,0.6752499341964722
1.1834872961044312,0.5791095495223999,0.6043777465820312,0.5211672186851501,0.47619047619047616,2.0682334899902344,0.7422206401824951
1.20540189743042,0.5384716391563416,0.6669302582740784,0.46569690108299255,0.47619047619047616,2.650841236114502,0.679750382900238
1.132696270942688,0.4962475895881653,0.6364486813545227,0.3897886574268341,0.45238095238095233,1.8924627304077148,0.6077554225921631
1.136958360671997,0.5610715746879578,0.5758867859840393,0.4826221764087677,0.5,2.2271482944488525,0.6776931285858154
1.163301944732666,0.5540742874145508,0.6092276573181152,0.5274900794029236,0.40476190476190477,2.4175403118133545,0.7031194567680359
1.1535871028900146,0.4819602370262146,0.6716268658638,0.37936267256736755,0.4285714285714286,1.747626781463623,0.5611741542816162
1.168274164199829,0.47432783246040344,0.6939463317394257,0.3862994313240051,0.4285714285714286,2.0224344730377197,0.5576426982879639
1.1295533180236816,0.43056899309158325,0.6989843249320984,0.336223304271698,0.5476190476190477,2.5692508220672607,0.4823628067970276
1.1851894855499268,0.4954845905303955,0.6897048950195312,0.4104551076889038,0.5238095238095238,2.399324655532837,0.5624926090240479
1.1410506963729858,0.3642396330833435,0.7768110632896423,0.27776262164115906,0.4285714285714286,1.9381095170974731,0.3991033136844635
1.1247479915618896,0.4163530170917511,0.7083949744701385,0.3087826669216156,0.5238095238095238,2.20586895942688,0.45788076519966125
1.19900381565094,0.458413302898407,0.740590512752533,0.328072726726532,0.4285714285714286,2.607362747192383,0.4731355905532837
1.2034024000167847,0.48721662163734436,0.7161857783794403,0.3369177579879761,0.45238095238095233,2.533653736114502,0.5001367926597595
1.2092140913009644,0.49865907430648804,0.7105550169944763,0.34415900707244873,0.3571428571428571,2.2548415660858154,0.48814475536346436
1.2782630920410156,0.432668536901474,0.8455945551395416,0.27459025382995605,0.5238095238095238,1.9094665050506592,0.4243811368942261
1.2776579856872559,0.4393906891345978,0.8382672965526581,0.25332286953926086,0.4285714285714286,2.5340940952301025,0.3739190697669983
1.194100260734558,0.48818621039390564,0.7059140503406525,0.2880910038948059,0.47619047619047616,2.769911527633667,0.4453723728656769
1.3158612251281738,0.5131732225418091,0.8026880025863647,0.3176572322845459,0.33333333333333337,2.2706313133239746,0.44058552384376526
1.3182052373886108,0.4845958650112152,0.8336093723773956,0.309059202671051,0.5476190476190477,2.0870649814605713,0.4454320967197418
1.2983921766281128,0.5480179190635681,0.7503742575645447,0.35648566484451294,0.45238095238095233,2.7449326515197754,0.5036581754684448
1.3339375257492065,0.41595226526260376,0.9179852604866028,0.20774540305137634,0.45238095238095233,2.3703951835632324,0.3437517285346985
1.2726020812988281,0.46754777431488037,0.8050543069839478,0.21882092952728271,0.4285714285714286,2.4573285579681396,0.3690861463546753
1.2472273111343384,0.5607891082763672,0.6864382028579712,0.31239816546440125,0.5476190476190477,2.3211212158203125,0.49290722608566284
1.344517469406128,0.5077647566795349,0.836752712726593,0.2963256537914276,0.5238095238095238,1.7307848930358887,0.4311228096485138
1.3123676776885986,0.5147757530212402,0.7975919246673584,0.29822227358818054,0.40476190476190477,1.850508451461792,0.45919767022132874
1.3047938346862793,0.5697095394134521,0.7350842952728271,0.3383409380912781,0.40476190476190477,2.212613821029663,0.5064471960067749
1.3199514150619507,0.5339970588684082,0.7859543561935425,0.310230016708374,0.45238095238095233,1.8981959819793701,0.49599671363830566
1.3610472679138184,0.5394179224967957,0.8216293454170227,0.32404670119285583,0.5238095238095238,2.4040422439575195,0.5127798318862915
1.3538697957992554,0.5305484533309937,0.8233213424682617,0.3455701768398285,0.5,1.786855936050415,0.5378386974334717
1.3584905862808228,0.6135134696960449,0.7449771165847778,0.3907493054866791,0.5238095238095238,1.9449981451034546,0.5810124278068542
1.3131850957870483,0.5988991856575012,0.7142859101295471,0.38923776149749756,0.5238095238095238,2.4425406455993652,0.5951388478279114
1.240061640739441,0.5209781527519226,0.7190834879875183,0.3445364832878113,0.5714285714285714,2.469604969024658,0.5283567309379578
1.356240153312683,0.5618278384208679,0.7944123148918152,0.364755779504776,0.45238095238095233,2.3050901889801025,0.573689877986908
1.4227653741836548,0.6652005314826965,0.7575648427009583,0.47653332352638245,0.4285714285714286,2.1745758056640625,0.6755470633506775
1.4310545921325684,0.6230735182762146,0.8079810738563538,0.45550990104675293,0.5238095238095238,1.7592335939407349,0.6384347081184387
1.4401582479476929,0.6087850332260132,0.8313732147216797,0.43298962712287903,0.45238095238095233,2.267230987548828,0.6235200762748718
1.391964077949524,0.6719275116920471,0.7200365662574768,0.4863560199737549,0.47619047619047616,2.044265031814575,0.6777950525283813
1.4558387994766235,0.6936671137809753,0.7621716856956482,0.5067435503005981,0.5238095238095238,2.252019166946411,0.6892396807670593
1.4728447198867798,0.5939590334892273,0.8788856863975525,0.42315009236335754,0.40476190476190477,2.1855671405792236,0.6023346781730652
1.3715565204620361,0.7151315212249756,0.6564249992370605,0.5268990397453308,0.5238095238095238,2.184326410293579,0.6929208636283875
1.3885501623153687,0.6567748785018921,0.7317752838134766,0.49523690342903137,0.5238095238095238,2.307147264480591,0.6559762358665466
1.409800410270691,0.6102507710456848,0.7995496392250061,0.43867579102516174,0.45238095238095233,2.261472225189209,0.6178420782089233
1.3656834363937378,0.632012128829956,0.7336713075637817,0.4534671902656555,0.5476190476190477,2.592454671859741,0.6210983395576477
1.339225172996521,0.6858791708946228,0.6533460021018982,0.5042889714241028,0.5238095238095238,1.9079822301864624,0.6593252420425415
1.341929316520691,0.635816216468811,0.7061131000518799,0.4841178059577942,0.47619047619047616,2.1472463607788086,0.6330766677856445
1.325619101524353,0.6328749060630798,0.6927441954612732,0.4633225202560425,0.47619047619047616,2.274632692337036,0.6379544734954834
1.3199316263198853,0.6749627590179443,0.6449688673019409,0.5112500190734863,0.5476190476190477,2.107710361480713,0.6834547519683838
1.2972941398620605,0.6461135149002075,0.651180624961853,0.4710245132446289,0.45238095238095233,2.0945162773132324,0.640369176864624
1.343117356300354,0.6025469899177551,0.7405703663825989,0.41984614729881287,0.5476190476190477,2.39780855178833,0.5869163870811462
1.2515076398849487,0.6514509916305542,0.6000566482543945,0.5000406503677368,0.5714285714285714,2.5940070152282715,0.6457555294036865
1.2252211570739746,0.690646231174469,0.5345749258995056,0.5422275066375732,0.5476190476190477,2.415785074234009,0.6782006025314331
1.274492621421814,0.6874383091926575,0.5870543122291565,0.5236316919326782,0.4285714285714286,2.3512885570526123,0.6757641434669495
1.3250322341918945,0.6524818539619446,0.67255038022995,0.47846686840057373,0.5,2.1890196800231934,0.6325482130050659
1.260267734527588,0.7008078694343567,0.5594598650932312,0.5161101818084717,0.40476190476190477,2.291414499282837,0.6482589244842529
1.2417845726013184,0.6053398847579956,0.6364446878433228,0.48061618208885193,0.47619047619047616,2.3851306438446045,0.6239301562309265
1.2204935550689697,0.5601354837417603,0.6603580713272095,0.3629598915576935,0.4285714285714286,1.984994649887085,0.5183167457580566
1.2643784284591675,0.6675164103507996,0.5968620181083679,0.5168087482452393,0.45238095238095233,2.322282075881958,0.63314288854599
1.2668803930282593,0.5997859835624695,0.6670944094657898,0.45933297276496887,0.47619047619047616,2.451549768447876,0.6128700375556946
1.2325949668884277,0.6128804087638855,0.6197145581245422,0.48159828782081604,0.5,1.9746686220169067,0.6180992126464844
1.273995280265808,0.589918851852417,0.6840764284133911,0.4090953767299652,0.47619047619047616,1.6101411581039429,0.5465753674507141
1.2213783264160156,0.6107376217842102,0.6106407046318054,0.49136948585510254,0.5952380952380952,2.4984238147735596,0.6144074201583862
1.3805458545684814,0.5902864933013916,0.7902593612670898,0.45203375816345215,0.40476190476190477,2.338456392288208,0.5718292593955994
1.3664511442184448,0.5860040187835693,0.7804471254348755,0.42504575848579407,0.40476190476190477,2.2808589935302734,0.5660945773124695
1.3421682119369507,0.6202535629272461,0.7219146490097046,0.49076640605926514,0.38095238095238093,2.5222063064575195,0.6149727702140808
1.3426419496536255,0.6399968266487122,0.7026451230049133,0.504151463508606,0.45238095238095233,2.855213165283203,0.6349923610687256
1.2777116298675537,0.6022970080375671,0.6754146218299866,0.49242785573005676,0.45238095238095233,2.599202871322632,0.6353597640991211
1.2852061986923218,0.6321287155151367,0.6530774831771851,0.5469393730163574,0.30952380952380953,2.25998854637146,0.6725165247917175
1.3244645595550537,0.6192502379417419,0.7052143216133118,0.49933475255966187,0.3571428571428571,2.383394479751587,0.6296848058700562
1.3452808856964111,0.5981447100639343,0.7471361756324768,0.4923301041126251,0.40476190476190477,1.8010590076446533,0.620627224445343
1.2447452545166016,0.622679591178894,0.6220656633377075,0.5147513151168823,0.26190476190476186,2.147254467010498,0.6483152508735657
1.2390984296798706,0.6282734274864197,0.6108250021934509,0.5515189170837402,0.47619047619047616,2.100123167037964,0.6794764995574951
1.2740623950958252,0.6278941631317139,0.6461682319641113,0.5540174245834351,0.40476190476190477,2.241576910018921,0.6836761832237244
1.2006621360778809,0.637744665145874,0.5629174709320068,0.5391122698783875,0.30952380952380953,2.145192861557007,0.6761112809181213
1.2541346549987793,0.5924334526062012,0.6617012023925781,0.5043683648109436,0.40476190476190477,1.870473027229309,0.6491969227790833
1.3076775074005127,0.5880749225616455,0.7196025848388672,0.5301889181137085,0.3571428571428571,2.21181321144104,0.6730144023895264
1.258331060409546,0.5632047653198242,0.6951262950897217,0.455859899520874,0.45238095238095233,2.09401535987854,0.612180233001709
1.3315098285675049,0.5061823129653931,0.8253275156021118,0.4406627416610718,0.3571428571428571,1.9785561561584473,0.6023215651512146
1.2695884704589844,0.6027610301971436,0.6668274402618408,0.5297428965568542,0.38095238095238093,2.1213414669036865,0.6648289561271667
1.2434147596359253,0.5687891840934753,0.67462557554245,0.5027526617050171,0.40476190476190477,2.2214207649230957,0.6516308188438416
1.2513301372528076,0.5867742896080017,0.6645558476448059,0.5495516657829285,0.47619047619047616,2.0309700965881348,0.6788013577461243
1.202878713607788,0.6208345890045166,0.5820441246032715,0.5432232022285461,0.47619047619047616,2.8866539001464844,0.6803252696990967
1.2462717294692993,0.5812596082687378,0.6650121212005615,0.499735027551651,0.4285714285714286,2.6279330253601074,0.6336266994476318
1.2425837516784668,0.5667028427124023,0.6758809089660645,0.5090676546096802,0.3571428571428571,2.3047053813934326,0.6485233306884766
1.3114534616470337,0.5253777503967285,0.7860757112503052,0.4736199676990509,0.2857142857142857,2.1051933765411377,0.616296112537384
1.3379026651382446,0.5300803184509277,0.8078223466873169,0.47395575046539307,0.38095238095238093,2.288623094558716,0.6293789744377136
1.2885252237319946,0.5476958155632019,0.7408294081687927,0.5026179552078247,0.26190476190476186,2.483691692352295,0.6455980539321899
1.3160194158554077,0.555863082408905,0.7601563334465027,0.5222088694572449,0.3571428571428571,2.638101577758789,0.655830979347229
1.249418020248413,0.5758675336837769,0.6735504865646362,0.5271016955375671,0.40476190476190477,2.5972235202789307,0.6606082320213318
1.3185127973556519,0.5418053269386292,0.7767074704170227,0.4811743497848511,0.33333333333333337,2.426893949508667,0.6167157888412476
1.2746835947036743,0.5759338140487671,0.6987497806549072,0.5431563854217529,0.38095238095238093,1.7657880783081055,0.6840052008628845
1.236876368522644,0.5904268622398376,0.6464495062828064,0.5551773905754089,0.33333333333333337,2.153601884841919,0.6924983263015747
1.2538632154464722,0.5805301666259766,0.6733330488204956,0.5257269144058228,0.5,2.4203062057495117,0.6637665033340454
1.3146522045135498,0.553830623626709,0.7608215808868408,0.5230683088302612,0.4285714285714286,2.701866865158081,0.6678445339202881
1.2613499164581299,0.586196780204773,0.6751531362533569,0.5461311340332031,0.45238095238095233,2.6299357414245605,0.6903072595596313
1.233996868133545,0.5864346623420715,0.6475622057914734,0.559798538684845,0.2857142857142857,2.6242616176605225,0.692977249622345
1.3021456003189087,0.5598616600036621,0.7422839403152466,0.5293842554092407,0.40476190476190477,2.3519861698150635,0.6764875650405884
1.3091928958892822,0.5710355639457703,0.738157331943512,0.5225757956504822,0.47619047619047616,2.7645492553710938,0.6719099283218384
1.335448980331421,0.5417277216911316,0.7937212586402893,0.5066837072372437,0.3571428571428571,2.5324268341064453,0.6552321910858154
1.24884831905365,0.5901492238044739,0.658699095249176,0.5595182180404663,0.4285714285714286,2.379091501235962,0.6983346343040466
1.2850213050842285,0.5704053044319153,0.7146160006523132,0.5295188426971436,0.4285714285714286,1.9701498746871948,0.6709354519844055
1.3343703746795654,0.5487894415855408,0.7855809330940247,0.5197685956954956,0.38095238095238093,2.2421064376831055,0.6760824918746948
1.326657772064209,0.5630778074264526,0.7635799646377563,0.5326946973800659,0.4285714285714286,2.3443636894226074,0.682914674282074
1.3031151294708252,0.5669645667076111,0.7361505627632141,0.5306298136711121,0.47619047619047616,2.442683219909668,0.6833264231681824
1.3241264820098877,0.560362696647644,0.7637637853622437,0.5107210874557495,0.45238095238095233,2.6007936000823975,0.6629629135131836
1.3342258930206299,0.586225152015686,0.7480007410049438,0.5263163447380066,0.33333333333333337,2.2142889499664307,0.6741572022438049
1.312319040298462,0.5861446261405945,0.7261744141578674,0.5257763862609863,0.5476190476190477,2.3819751739501953,0.6748583316802979
1.3983999490737915,0.5389374494552612,0.8594624996185303,0.4766673445701599,0.45238095238095233,1.6769099235534668,0.633518397808075
1.3254010677337646,0.5327288508415222,0.7926722168922424,0.4822975993156433,0.40476190476190477,2.207292318344116,0.6415731906890869
1.292889952659607,0.6269914507865906,0.6658985018730164,0.5588749051094055,0.45238095238095233,2.344146251678467,0.7045345902442932
1.343859076499939,0.6160714626312256,0.7277876138687134,0.5366434454917908,0.33333333333333337,2.4078526496887207,0.6977823972702026
1.3040188550949097,0.6174618005752563,0.6865570545196533,0.5449274182319641,0.5238095238095238,1.9573918581008911,0.6979637742042542
1.3649888038635254,0.5766497850418091,0.7883390188217163,0.5116463303565979,0.45238095238095233,2.4293601512908936,0.6748563647270203
1.340775728225708,0.5977535247802734,0.7430222034454346,0.5192403197288513,0.5,2.2385575771331787,0.6829826831817627
1.3757113218307495,0.5806853771209717,0.7950259447097778,0.5332188010215759,0.47619047619047616,2.3722379207611084,0.6916899085044861
1.3245056867599487,0.5876634120941162,0.7368422746658325,0.5079349279403687,0.38095238095238093,2.3403871059417725,0.6593260169029236
1.3279098272323608,0.6166266798973083,0.7112831473350525,0.5416239500045776,0.38095238095238093,2.3911216259002686,0.6927445530891418
1.3748215436935425,0.5753437280654907,0.7994778156280518,0.526246964931488,0.3571428571428571,2.594008207321167,0.6905092597007751
1.3001036643981934,0.6074609756469727,0.6926426887512207,0.53012615442276,0.5,1.8812024593353271,0.6863451600074768
1.2352869510650635,0.6438588500022888,0.5914281010627747,0.5776106715202332,0.4285714285714286,2.336798667907715,0.7177978157997131
1.3429592847824097,0.6064074039459229,0.7365518808364868,0.534083366394043,0.47619047619047616,2.5101096630096436,0.6955220103263855
1.3371833562850952,0.5917820930480957,0.7454012632369995,0.5426123738288879,0.45238095238095233,1.8941833972930908,0.7097340822219849
1.3077865839004517,0.6294445395469666,0.6783420443534851,0.568701982498169,0.30952380952380953,1.725327491760254,0.7093489170074463
1.3413816690444946,0.6218070983886719,0.7195745706558228,0.5497028827667236,0.45238095238095233,1.5951504707336426,0.7041299343109131
1.3361326456069946,0.6184166669845581,0.7177159786224365,0.5132017135620117,0.40476190476190477,1.8597804307937622,0.655417263507843
1.3419811725616455,0.6240853071212769,0.7178958654403687,0.5618771910667419,0.40476190476190477,2.2346935272216797,0.7074248194694519
1.3673150539398193,0.6062966585159302,0.7610183954238892,0.5294828414916992,0.47619047619047616,2.2864768505096436,0.6742455959320068
1.6952162981033325,0.5816208124160767,1.1135954856872559,0.5846449136734009,0.26190476190476186,2.1862409114837646,0.6518566012382507
1.499411702156067,0.7309772372245789,0.768434464931488,0.6932936310768127,0.26190476190476186,1.7249385118484497,0.761252224445343
1.549878716468811,0.7952665686607361,0.754612147808075,0.7367755770683289,0.26190476190476186,1.65390145778656,0.7997709512710571
1.6132420301437378,0.5673215985298157,1.0459204316139221,0.5695808529853821,0.30952380952380953,1.8669531345367432,0.7155947089195251
1.4534908533096313,0.542992115020752,0.9104987382888794,0.5868034362792969,0.33333333333333337,1.600097894668579,0.7244138121604919
1.4226616621017456,0.7375895977020264,0.6850720643997192,0.693993866443634,0.33333333333333337,1.8472726345062256,0.8184221386909485
1.9042192697525024,0.46977296471595764,1.4344463050365448,0.5432858467102051,0.19047619047619047,1.914339542388916,0.6320759057998657
1.5207535028457642,0.57420814037323,0.9465453624725342,0.5769940614700317,0.33333333333333337,1.654313325881958,0.7006484866142273
1.738297700881958,0.5681731104850769,1.170124590396881,0.623887300491333,0.26190476190476186,1.83887779712677,0.7705810070037842
1.5660942792892456,0.6021855473518372,0.9639087319374084,0.6698791980743408,0.30952380952380953,2.0262351036071777,0.816252589225769
1.7721397876739502,0.611321210861206,1.1608185768127441,0.6470645070075989,0.2857142857142857,1.7839947938919067,0.7606785893440247
1.5758384466171265,0.6603178381919861,0.9155206084251404,0.6597941517829895,0.3571428571428571,1.9590994119644165,0.777355432510376
1.568660855293274,0.4967716336250305,1.0718892216682434,0.4976944923400879,0.2857142857142857,1.8985482454299927,0.6373044848442078
1.6539585590362549,0.516943097114563,1.137015461921692,0.505649745464325,0.26190476190476186,2.1138994693756104,0.6431294679641724
1.5487693548202515,0.5354642271995544,1.013305127620697,0.5272436141967773,0.30952380952380953,2.201902151107788,0.667560875415802
1.7139060497283936,0.4857548177242279,1.2281512320041656,0.516396701335907,0.2857142857142857,1.988825798034668,0.6564863920211792
1.6111013889312744,0.6876628994941711,0.9234384894371033,0.6699190735816956,0.33333333333333337,1.6896744966506958,0.7785053849220276
1.637949824333191,0.5499655604362488,1.0879842638969421,0.6163330078125,0.2857142857142857,1.4283759593963623,0.7457972764968872
1.3650563955307007,0.6090285181999207,0.75602787733078,0.7025690674781799,0.30952380952380953,1.8831232786178589,0.8767948746681213
1.5364916324615479,0.6980554461479187,0.8384361863136292,0.6948744654655457,0.23809523809523814,1.3625335693359375,0.8207188248634338
1.7528289556503296,0.5852240920066833,1.1676048636436462,0.590700089931488,0.2142857142857143,1.478264331817627,0.7156786322593689
1.6228654384613037,0.622133195400238,1.0007322430610657,0.6240479946136475,0.33333333333333337,1.4851199388504028,0.7530422806739807
1.616608738899231,0.640124499797821,0.9764842391014099,0.599940299987793,0.38095238095238093,1.475795030593872,0.7427948117256165
1.6387642621994019,0.714397132396698,0.9243671298027039,0.6884173154830933,0.3571428571428571,2.0336334705352783,0.7841015458106995
1.5816103219985962,0.5397114753723145,1.0418988466262817,0.5491296648979187,0.3571428571428571,1.6480255126953125,0.678456723690033
1.5331276655197144,0.564497172832489,0.9686304926872253,0.5473899245262146,0.38095238095238093,2.0808074474334717,0.6735612750053406
1.5614888668060303,0.5850068926811218,0.9764819741249084,0.5772663354873657,0.40476190476190477,1.5864711999893188,0.7141218781471252
1.5314420461654663,0.5591080188751221,0.9723340272903442,0.5252673029899597,0.4285714285714286,1.917256474494934,0.661704421043396
1.54146146774292,0.5750871896743774,0.9663742780685425,0.5381039381027222,0.47619047619047616,1.7707691192626953,0.6685925126075745
1.5434962511062622,0.5988190770149231,0.9446771740913391,0.5069558024406433,0.38095238095238093,1.9727213382720947,0.6341964602470398
1.519824743270874,0.6354260444641113,0.8843986988067627,0.5113106966018677,0.47619047619047616,1.870841145515442,0.6364352703094482
1.5227400064468384,0.5360323786735535,0.9867076277732849,0.43023812770843506,0.4285714285714286,2.1652626991271973,0.5576328635215759
1.520190715789795,0.5414670705795288,0.9787236452102661,0.44497981667518616,0.47619047619047616,2.227015972137451,0.5887300968170166
1.4738078117370605,0.5587019324302673,0.9151058793067932,0.500069797039032,0.5238095238095238,2.2034530639648438,0.6546355485916138
1.4541438817977905,0.5015922784805298,0.9525516033172607,0.37974438071250916,0.45238095238095233,1.75320565700531,0.5113934278488159
1.3302950859069824,0.5512629747390747,0.7790321111679077,0.42687857151031494,0.5714285714285714,2.339041233062744,0.5633872747421265
1.2903085947036743,0.5116249918937683,0.778683602809906,0.36267051100730896,0.5238095238095238,2.014913558959961,0.48772889375686646
1.2548699378967285,0.5535649061203003,0.7013050317764282,0.4230172336101532,0.4285714285714286,1.959481954574585,0.5643494129180908
1.1229310035705566,0.4491755962371826,0.673755407333374,0.32854899764060974,0.5238095238095238,1.781916856765747,0.47325292229652405
1.07382333278656,0.5066612362861633,0.5671620965003967,0.43442973494529724,0.5238095238095238,2.2813167572021484,0.5775774717330933
1.1028655767440796,0.41201746463775635,0.6908481121063232,0.32561182975769043,0.5714285714285714,2.4381496906280518,0.5065674185752869
1.0923068523406982,0.46925443410873413,0.6230524182319641,0.33353155851364136,0.5952380952380952,2.086458444595337,0.4968319833278656
1.0471400022506714,0.4767785966396332,0.5703614056110382,0.39259040355682373,0.5952380952380952,2.1452717781066895,0.5429137945175171
1.0687297582626343,0.5209964513778687,0.5477333068847656,0.4172198474407196,0.5476190476190477,1.8012323379516602,0.5903662443161011
1.0860304832458496,0.4712769389152527,0.6147535443305969,0.3770231604576111,0.4285714285714286,2.3003008365631104,0.5404466390609741
1.1573158502578735,0.4304931163787842,0.7268227338790894,0.3366229832172394,0.5476190476190477,2.129236936569214,0.5027830600738525
1.0946131944656372,0.38161328434944153,0.7129999101161957,0.2893570065498352,0.33333333333333337,2.254756212234497,0.42892220616340637
1.1235092878341675,0.46992021799087524,0.6535890698432922,0.39110997319221497,0.45238095238095233,2.2483444213867188,0.5367764234542847
1.1130199432373047,0.4775168001651764,0.6355031430721283,0.3133857250213623,0.40476190476190477,2.2777645587921143,0.46018481254577637
1.1912330389022827,0.48831284046173096,0.7029201984405518,0.3073402941226959,0.38095238095238093,2.3166697025299072,0.43523135781288147
1.1885346174240112,0.5472253561019897,0.6413092613220215,0.3945270776748657,0.3571428571428571,2.2491841316223145,0.5349493026733398
1.140293002128601,0.5587368011474609,0.5815562009811401,0.40334179997444153,0.40476190476190477,2.4463202953338623,0.4977479577064514
1.1536877155303955,0.5272384285926819,0.6264492869377136,0.3823760747909546,0.40476190476190477,2.4399054050445557,0.5070790648460388
1.0889825820922852,0.5608454942703247,0.5281370878219604,0.4012121558189392,0.47619047619047616,2.3080477714538574,0.5087437033653259
1.2130450010299683,0.5269708633422852,0.6860741376876831,0.4097556173801422,0.5,2.3804728984832764,0.524811863899231
1.1318395137786865,0.5011123418807983,0.6307271718978882,0.37009328603744507,0.30952380952380953,2.0642189979553223,0.4800945520401001
1.1633859872817993,0.5083592534065247,0.6550267338752747,0.37672263383865356,0.45238095238095233,2.1736743450164795,0.4930124580860138
1.1014978885650635,0.45851171016693115,0.6429861783981323,0.3378865420818329,0.38095238095238093,2.4579243659973145,0.43543028831481934
1.1004201173782349,0.5109308362007141,0.5894892811775208,0.3913725018501282,0.40476190476190477,1.8197511434555054,0.49343764781951904
1.1314153671264648,0.5106968283653259,0.6207185387611389,0.3807621896266937,0.47619047619047616,1.8503409624099731,0.4875803589820862
1.1125766038894653,0.4883333146572113,0.624243289232254,0.36689576506614685,0.47619047619047616,2.3163182735443115,0.4675551950931549
1.1612772941589355,0.5080025792121887,0.6532747149467468,0.37761834263801575,0.33333333333333337,2.4679548740386963,0.4707857668399811
1.1786668300628662,0.49878421425819397,0.6798826158046722,0.3708585202693939,0.33333333333333337,2.3970947265625,0.4702177345752716
1.2142930030822754,0.48688066005706787,0.7274123430252075,0.3735039532184601,0.4285714285714286,2.052044153213501,0.4636847972869873
1.1414958238601685,0.491899311542511,0.6495965123176575,0.35814914107322693,0.45238095238095233,1.8059011697769165,0.4633248448371887
1.1306612491607666,0.5009986758232117,0.6296625733375549,0.36171582341194153,0.4285714285714286,1.4926917552947998,0.47535577416419983
1.2002424001693726,0.47678545117378235,0.7234569489955902,0.3656824231147766,0.45238095238095233,1.8636704683303833,0.4642482101917267
1.2088234424591064,0.49066299200057983,0.7181604504585266,0.35917821526527405,0.38095238095238093,2.189340591430664,0.4556466042995453
1.0990734100341797,0.5907980799674988,0.5082753300666809,0.4098828434944153,0.45238095238095233,2.7179465293884277,0.5065975189208984
1.1986331939697266,0.5367832779884338,0.6618499159812927,0.40671035647392273,0.40476190476190477,2.4088613986968994,0.5192322731018066
1.2370938062667847,0.5336151123046875,0.7034786939620972,0.37730759382247925,0.47619047619047616,1.8306324481964111,0.48892268538475037
1.2469791173934937,0.513467013835907,0.7335121035575867,0.39944764971733093,0.5,2.2262048721313477,0.5025783181190491
1.219110131263733,0.5544301867485046,0.6646799445152283,0.41418352723121643,0.5238095238095238,2.044140577316284,0.5167052149772644
1.2734133005142212,0.5340884327888489,0.7393248677253723,0.36975228786468506,0.4285714285714286,1.8943771123886108,0.4704028069972992
1.2245593070983887,0.595266580581665,0.6292927265167236,0.42378896474838257,0.5714285714285714,2.45587420463562,0.5240868330001831
1.2714561223983765,0.539719820022583,0.7317363023757935,0.36511462926864624,0.33333333333333337,2.072612762451172,0.4659508466720581
1.3114382028579712,0.5795928835868835,0.7318453192710876,0.3718647360801697,0.40476190476190477,2.3383853435516357,0.4664321839809418
1.2810478210449219,0.5582751035690308,0.7227727174758911,0.37846681475639343,0.45238095238095233,2.1156716346740723,0.47968053817749023
1.3297507762908936,0.5343489646911621,0.7954018115997314,0.36530300974845886,0.33333333333333337,1.7789089679718018,0.46460896730422974
1.2984199523925781,0.592167317867279,0.7062526345252991,0.3727721571922302,0.45238095238095233,1.8469698429107666,0.48053279519081116
1.2721036672592163,0.552921712398529,0.7191819548606873,0.37203988432884216,0.45238095238095233,2.254631519317627,0.48030298948287964
1.1724755764007568,0.6277410387992859,0.544734537601471,0.42795106768608093,0.47619047619047616,1.6007260084152222,0.527143120765686
1.2712494134902954,0.5861733555793762,0.6850760579109192,0.3941827118396759,0.45238095238095233,1.7980464696884155,0.4926322102546692
1.2961947917938232,0.6025630831718445,0.6936317086219788,0.3646199405193329,0.5238095238095238,2.328568696975708,0.47225499153137207
1.290818691253662,0.5665870904922485,0.7242316007614136,0.40444761514663696,0.5238095238095238,1.7326303720474243,0.5203270316123962
1.243099570274353,0.6606926321983337,0.5824069380760193,0.42050445079803467,0.5714285714285714,2.226595401763916,0.5384737253189087
1.3315386772155762,0.6436646580696106,0.6878740191459656,0.43036025762557983,0.5238095238095238,1.9076095819473267,0.5451421737670898
1.3309202194213867,0.5780361890792847,0.752884030342102,0.3633370101451874,0.40476190476190477,2.054060459136963,0.47414451837539673
1.3489282131195068,0.5546431541442871,0.7942850589752197,0.3698486089706421,0.45238095238095233,1.5233385562896729,0.486362487077713
1.2919765710830688,0.6640586256980896,0.6279179453849792,0.43079856038093567,0.4285714285714286,1.7460205554962158,0.5368092656135559
1.3356841802597046,0.6016268730163574,0.7340573072433472,0.3873046636581421,0.40476190476190477,1.9733549356460571,0.49334052205085754
1.354632019996643,0.4908072352409363,0.8638247847557068,0.3051644265651703,0.3571428571428571,1.9991964101791382,0.43515545129776
1.3252781629562378,0.6241910457611084,0.7010871171951294,0.38598859310150146,0.5476190476190477,1.8583950996398926,0.5117257833480835
1.3310542106628418,0.6147692799568176,0.7162849307060242,0.39496859908103943,0.47619047619047616,2.119203567504883,0.5202776193618774
1.2617931365966797,0.5104488134384155,0.7513443231582642,0.3336747884750366,0.47619047619047616,1.8554701805114746,0.47078925371170044
1.2858426570892334,0.5060245394706726,0.7798181176185608,0.3358106315135956,0.45238095238095233,1.9003599882125854,0.4643421173095703
1.292120337486267,0.5281380414962769,0.7639822959899902,0.356100857257843,0.4285714285714286,2.1502695083618164,0.48367148637771606
1.2449088096618652,0.5376161932945251,0.7072926163673401,0.35011252760887146,0.38095238095238093,2.1324079036712646,0.486091285943985
1.3539308309555054,0.5585241317749023,0.795406699180603,0.37909892201423645,0.45238095238095233,2.3309056758880615,0.5034180879592896
1.212717056274414,0.5283322334289551,0.684384822845459,0.3852163851261139,0.5,2.438795566558838,0.5046452879905701
1.3650596141815186,0.582050621509552,0.7830089926719666,0.3810948133468628,0.3571428571428571,2.3149867057800293,0.5022721290588379
1.2594436407089233,0.5098496675491333,0.74959397315979,0.351847767829895,0.5,2.057917356491089,0.48433011770248413
1.2769434452056885,0.568326473236084,0.7086169719696045,0.3570138216018677,0.47619047619047616,2.0837035179138184,0.4777677059173584
1.2566746473312378,0.6000332236289978,0.65664142370224,0.37313756346702576,0.47619047619047616,2.1146485805511475,0.4931957721710205
1.2852585315704346,0.5879122018814087,0.6973463296890259,0.35596123337745667,0.5,2.2638630867004395,0.48119229078292847
1.2562452554702759,0.5535594820976257,0.7026857733726501,0.3879563510417938,0.47619047619047616,2.3162918090820312,0.5077371001243591
1.2080378532409668,0.5646153092384338,0.643422544002533,0.36638739705085754,0.47619047619047616,2.1367828845977783,0.49256864190101624
1.2880595922470093,0.522441565990448,0.7656180262565613,0.35586661100387573,0.38095238095238093,2.4131205081939697,0.48959606885910034
1.1964422464370728,0.5313385128974915,0.6651037335395813,0.35189878940582275,0.45238095238095233,2.077671766281128,0.4781143069267273
1.2347209453582764,0.5509817004203796,0.6837392449378967,0.38065966963768005,0.4285714285714286,2.0470454692840576,0.5068544149398804
1.1606487035751343,0.5547374486923218,0.6059112548828125,0.3950001895427704,0.45238095238095233,2.344249963760376,0.5254585146903992
1.2308534383773804,0.5523163676261902,0.6785370707511902,0.3752342760562897,0.3571428571428571,2.4021990299224854,0.5051166415214539
1.1781158447265625,0.5625126957893372,0.6156031489372253,0.3802712559700012,0.47619047619047616,2.359879493713379,0.5204207897186279
1.1122153997421265,0.5683126449584961,0.5439027547836304,0.3816438615322113,0.45238095238095233,2.0680596828460693,0.504902184009552
1.2536734342575073,0.5475016832351685,0.7061717510223389,0.40940219163894653,0.5,1.9446910619735718,0.5294171571731567
1.1714105606079102,0.5917724967002869,0.5796380639076233,0.41893771290779114,0.4285714285714286,2.6413369178771973,0.5388187766075134
1.1399959325790405,0.5709244608879089,0.5690714716911316,0.4407420754432678,0.5476190476190477,2.405560255050659,0.5622450709342957
1.188506007194519,0.5126304626464844,0.6758755445480347,0.3584301769733429,0.30952380952380953,2.2311794757843018,0.46448183059692383
1.177538275718689,0.5837418437004089,0.59379643201828,0.4383639097213745,0.5238095238095238,2.1212844848632812,0.5669350028038025
1.1482658386230469,0.5153384208679199,0.632927417755127,0.35230860114097595,0.4285714285714286,2.247980833053589,0.463591992855072
1.2364696264266968,0.5971302390098572,0.6393393874168396,0.4130965769290924,0.5238095238095238,2.35632061958313,0.544203519821167
1.1548151969909668,0.6062518954277039,0.5485633015632629,0.4260789453983307,0.38095238095238093,2.298215389251709,0.5634287595748901
1.2648495435714722,0.6178063154220581,0.6470432281494141,0.43039670586586,0.3571428571428571,2.0811116695404053,0.5523789525032043
1.1722080707550049,0.5459714531898499,0.626236617565155,0.38152015209198,0.4285714285714286,2.3650455474853516,0.49579834938049316
1.273533821105957,0.5862672924995422,0.6872665286064148,0.40570181608200073,0.40476190476190477,2.1380927562713623,0.5140277743339539
1.2330098152160645,0.5837026834487915,0.649307131767273,0.3918818533420563,0.4285714285714286,2.4295742511749268,0.5061231851577759
1.2001640796661377,0.5510406494140625,0.6491234302520752,0.4239959120750427,0.6190476190476191,2.2597203254699707,0.5474322438240051
1.2254337072372437,0.6304382681846619,0.5949954390525818,0.42670875787734985,0.40476190476190477,2.128291606903076,0.5512297749519348
1.2219394445419312,0.5116483569145203,0.7102910876274109,0.3640093207359314,0.45238095238095233,1.9246371984481812,0.485262006521225
1.0749540328979492,0.6213716864585876,0.4535823464393616,0.41823357343673706,0.5476190476190477,2.3058996200561523,0.5241934061050415
1.1296944618225098,0.6491560339927673,0.48053842782974243,0.45215070247650146,0.5,2.042621612548828,0.5668155550956726
1.2290756702423096,0.5421048998832703,0.6869707703590393,0.3827957510948181,0.40476190476190477,1.741519570350647,0.5087218284606934
1.2329944372177124,0.5466309785842896,0.6863634586334229,0.3985702097415924,0.5476190476190477,1.9769799709320068,0.523909330368042
1.1929144859313965,0.5557466149330139,0.6371678709983826,0.4165126383304596,0.38095238095238093,1.8947070837020874,0.5306475758552551
1.1872189044952393,0.5588834881782532,0.6283354163169861,0.4120243191719055,0.40476190476190477,2.0512547492980957,0.5306543111801147
1.2504761219024658,0.5650399327278137,0.6854361891746521,0.40612584352493286,0.47619047619047616,2.257920980453491,0.5259492993354797
1.2076679468154907,0.5628744959831238,0.6447934508323669,0.3918219804763794,0.4285714285714286,1.8975541591644287,0.5084995627403259
1.3061294555664062,0.5028113722801208,0.8033180832862854,0.3635583221912384,0.47619047619047616,1.8669464588165283,0.4861348271369934
1.1712712049484253,0.5850293636322021,0.5862418413162231,0.4211844801902771,0.5714285714285714,1.7650713920593262,0.5443995594978333
1.2539595365524292,0.5583457350730896,0.6956138014793396,0.419712096452713,0.40476190476190477,2.0382635593414307,0.5433827638626099
1.2084935903549194,0.4968183934688568,0.7116751968860626,0.410300612449646,0.45238095238095233,2.146876573562622,0.5266162753105164
1.2936418056488037,0.5933647155761719,0.7002770900726318,0.4175524115562439,0.38095238095238093,1.7158997058868408,0.5342913866043091
1.26596200466156,0.5788344740867615,0.6871275305747986,0.4075562059879303,0.5476190476190477,1.9901442527770996,0.5269157290458679
1.2512779235839844,0.5790675282478333,0.6722103953361511,0.41494622826576233,0.5,1.7913881540298462,0.5330318808555603
1.27683424949646,0.5844752192497253,0.6923590302467346,0.41047385334968567,0.4285714285714286,1.8506669998168945,0.5255593657493591
1.3257591724395752,0.5413382053375244,0.7844209671020508,0.38449251651763916,0.5476190476190477,2.5041489601135254,0.4990995526313782
1.3198182582855225,0.5529457926750183,0.7668724656105042,0.4090360999107361,0.40476190476190477,2.3126933574676514,0.5172072649002075
1.3048830032348633,0.544516921043396,0.7603660821914673,0.4103756248950958,0.4285714285714286,2.0951428413391113,0.5130245089530945
1.2658201456069946,0.5674602389335632,0.6983599066734314,0.41172629594802856,0.5714285714285714,1.514223575592041,0.5322567820549011
1.2961347103118896,0.5919478535652161,0.7041868567466736,0.43105998635292053,0.47619047619047616,1.8723804950714111,0.5408976674079895
1.2689967155456543,0.5970686078071594,0.6719281077384949,0.4434472620487213,0.4285714285714286,1.9329299926757812,0.5443137884140015
1.3257813453674316,0.5434880256652832,0.7822933197021484,0.4290142357349396,0.4285714285714286,2.2930610179901123,0.5409411787986755
1.345866322517395,0.5894641280174255,0.7564021944999695,0.4374125003814697,0.47619047619047616,2.35776948928833,0.5476495623588562
1.261366844177246,0.6124245524406433,0.6489422917366028,0.46291959285736084,0.3571428571428571,1.6257516145706177,0.5569145083427429
1.291661262512207,0.5705157518386841,0.721145510673523,0.42890939116477966,0.5476190476190477,2.3488831520080566,0.5427100658416748
1.2235256433486938,0.624633252620697,0.5988923907279968,0.4567137062549591,0.5476190476190477,2.1706502437591553,0.5675475001335144
1.2499308586120605,0.5838310718536377,0.6660997867584229,0.47233766317367554,0.5238095238095238,2.1112842559814453,0.5709947347640991
1.2194595336914062,0.5990436673164368,0.6204158663749695,0.44898635149002075,0.47619047619047616,1.9058117866516113,0.5638771653175354
1.1785902976989746,0.5772770643234253,0.6013132333755493,0.47037819027900696,0.5238095238095238,2.205606460571289,0.5797836780548096
1.3180012702941895,0.5121077299118042,0.8058935403823853,0.42671796679496765,0.40476190476190477,1.7953966856002808,0.539342999458313
1.2375322580337524,0.5554686784744263,0.6820635795593262,0.45180743932724,0.5476190476190477,2.1496379375457764,0.5619161128997803
1.2114843130111694,0.5621788501739502,0.6493054628372192,0.45532310009002686,0.5,2.2264881134033203,0.5566460490226746
1.2129478454589844,0.5977112054824829,0.6152366399765015,0.5019270181655884,0.5,1.8681162595748901,0.608019232749939
1.2081645727157593,0.5492589473724365,0.6589056253433228,0.4544028639793396,0.5,2.465353488922119,0.5516870617866516
1.2353512048721313,0.5503978133201599,0.6849533915519714,0.4431957006454468,0.3571428571428571,2.49711537361145,0.5319229364395142
1.2730244398117065,0.5155460238456726,0.7574784159660339,0.4278779923915863,0.5476190476190477,2.4967215061187744,0.5363794565200806
1.250196099281311,0.5147773027420044,0.7354187965393066,0.4328141212463379,0.4285714285714286,2.5014853477478027,0.5268508791923523
1.223521113395691,0.5400611162185669,0.683459997177124,0.44957399368286133,0.47619047619047616,2.744572639465332,0.5594175457954407
1.1474387645721436,0.5261004567146301,0.6213383078575134,0.4428015649318695,0.5,2.4688196182250977,0.5424789190292358
1.1451462507247925,0.5383424758911133,0.6068037748336792,0.4653179943561554,0.47619047619047616,2.199772834777832,0.5731362104415894
1.1746209859848022,0.5264692306518555,0.6481517553329468,0.4359496235847473,0.4285714285714286,2.2213335037231445,0.5345168113708496
1.242409348487854,0.46396762132644653,0.7784417271614075,0.39767247438430786,0.4285714285714286,2.192898988723755,0.5243370532989502
1.1512190103530884,0.5173337459564209,0.6338852643966675,0.45617762207984924,0.4285714285714286,1.849104404449463,0.5763762593269348
1.1265783309936523,0.5195302367210388,0.6070480942726135,0.45385485887527466,0.5,2.130526304244995,0.550692617893219
1.2277207374572754,0.48627832531929016,0.7414424121379852,0.4254651367664337,0.38095238095238093,2.1594903469085693,0.5510123372077942
1.1183323860168457,0.48964637517929077,0.6286860108375549,0.4388684630393982,0.5238095238095238,1.8777402639389038,0.5555227994918823
1.1426970958709717,0.4967562258243561,0.6459408700466156,0.43786168098449707,0.5238095238095238,2.1689674854278564,0.541685938835144
1.228997826576233,0.44756850600242615,0.7814293205738068,0.39733824133872986,0.47619047619047616,1.6738899946212769,0.5154325366020203
1.120199203491211,0.5097913146018982,0.6104078888893127,0.45944762229919434,0.5476190476190477,1.8435626029968262,0.5891377925872803
1.1263864040374756,0.47669366002082825,0.6496927440166473,0.41906604170799255,0.5714285714285714,1.7734811305999756,0.5426574349403381
1.0691161155700684,0.5202502608299255,0.5488658547401428,0.46844685077667236,0.5238095238095238,1.7480676174163818,0.5879969000816345
1.130249261856079,0.4997931718826294,0.6304560899734497,0.413728266954422,0.47619047619047616,1.6881053447723389,0.5315847396850586
1.1509941816329956,0.47784432768821716,0.6731498539447784,0.41430073976516724,0.4285714285714286,1.6712541580200195,0.5179551839828491
1.1882970333099365,0.47806233167648315,0.7102347016334534,0.3920498788356781,0.45238095238095233,1.8891618251800537,0.5080080032348633
1.208696722984314,0.4694885313510895,0.7392081916332245,0.41116026043891907,0.40476190476190477,1.996320128440857,0.5220470428466797
1.823083519935608,1.0286102294921875,0.7944732904434204,0.830761194229126,0.47619047619047616,1.7477741241455078,0.9480637311935425
1.9690536260604858,0.7737498879432678,1.195303738117218,0.7898977994918823,0.5,2.058012008666992,0.9116223454475403
2.019963264465332,0.5872795581817627,1.4326837062835693,0.6174286603927612,0.45238095238095233,1.7318235635757446,0.7623661160469055
1.9386378526687622,0.7438790798187256,1.1947587728500366,0.7682186365127563,0.5238095238095238,1.9375437498092651,0.8493161797523499
1.9143247604370117,0.6563873291015625,1.2579374313354492,0.6196862459182739,0.47619047619047616,2.149055242538452,0.7462494373321533
1.8005940914154053,0.7783340215682983,1.022260069847107,0.7985318303108215,0.5,2.0143332481384277,0.8926716446876526
1.6527260541915894,0.7931193709373474,0.8596066832542419,0.7801060080528259,0.4285714285714286,1.5942037105560303,0.8976843953132629
1.6791189908981323,0.7437959909439087,0.9353229999542236,0.7360652685165405,0.45238095238095233,1.9248584508895874,0.8455662131309509
1.7689344882965088,0.6218775510787964,1.1470569372177124,0.6848259568214417,0.45238095238095233,1.909104347229004,0.8167735934257507
1.6770209074020386,0.6519565582275391,1.0250643491744995,0.6741846203804016,0.45238095238095233,1.8516335487365723,0.773780107498169
1.6045944690704346,0.7826317548751831,0.8219627141952515,0.697839081287384,0.4285714285714286,1.9377418756484985,0.7944990396499634
1.5484107732772827,0.6096451878547668,0.9387655854225159,0.6389220356941223,0.45238095238095233,1.5718835592269897,0.747660756111145
1.6287511587142944,0.7414770722389221,0.8872740864753723,0.6522544622421265,0.4285714285714286,1.5839834213256836,0.753427267074585
1.5031875371932983,0.674591600894928,0.8285959362983704,0.6689293384552002,0.4285714285714286,1.6244789361953735,0.7520161271095276
1.5040594339370728,0.7714809775352478,0.732578456401825,0.7155254483222961,0.4285714285714286,1.417229413986206,0.8207795023918152
1.5651962757110596,0.5482421517372131,1.0169541239738464,0.5993949770927429,0.4285714285714286,2.251478672027588,0.6916602253913879
1.6062878370285034,0.7292056679725647,0.8770821690559387,0.7024685144424438,0.5238095238095238,1.8762805461883545,0.7962871193885803
1.6418339014053345,0.689585268497467,0.9522486329078674,0.7063661813735962,0.40476190476190477,1.671279788017273,0.790343701839447
1.6001378297805786,0.6193310022354126,0.980806827545166,0.6787225604057312,0.45238095238095233,2.31622052192688,0.7447484135627747
1.5763503313064575,0.6349679827690125,0.9413823485374451,0.6937658190727234,0.40476190476190477,2.2983906269073486,0.7815225720405579
1.4628413915634155,0.6718859076499939,0.7909554839134216,0.7325189113616943,0.47619047619047616,1.7145029306411743,0.8163716793060303
1.5789748430252075,0.5864436626434326,0.9925311803817749,0.640568196773529,0.38095238095238093,2.092674493789673,0.72718346118927
1.54265558719635,0.65533447265625,0.8873211145401001,0.6944076418876648,0.4285714285714286,1.544343113899231,0.7781170606613159
1.3407601118087769,0.775566816329956,0.5651932954788208,0.789352297782898,0.47619047619047616,2.1064062118530273,0.8751723766326904
1.434313178062439,0.7304199934005737,0.7038931846618652,0.759321928024292,0.5238095238095238,2.0391199588775635,0.8579683899879456
1.5542341470718384,0.6336267590522766,0.9206073880195618,0.6752822399139404,0.45238095238095233,1.9391510486602783,0.7662109136581421
1.4254438877105713,0.7491952776908875,0.6762486100196838,0.7053574919700623,0.33333333333333337,1.6707637310028076,0.8094748258590698
1.4273747205734253,0.7022669911384583,0.725107729434967,0.6875693798065186,0.3571428571428571,1.9661139249801636,0.8003071546554565
1.3590904474258423,0.6789028644561768,0.6801875829696655,0.6637608408927917,0.33333333333333337,1.9838024377822876,0.7702803015708923
1.388580560684204,0.788252055644989,0.6003285050392151,0.6905543804168701,0.4285714285714286,2.1178958415985107,0.800094485282898
1.434799075126648,0.7498486638069153,0.6849504113197327,0.6895650029182434,0.40476190476190477,2.4751083850860596,0.8077909350395203
1.346555233001709,0.7033845782279968,0.6431706547737122,0.646356463432312,0.4285714285714286,2.139314651489258,0.7587080597877502
1.3574481010437012,0.6972474455833435,0.6602006554603577,0.6354157328605652,0.38095238095238093,2.042410135269165,0.7487651705741882
1.3145359754562378,0.6363569498062134,0.6781790256500244,0.5996389389038086,0.40476190476190477,1.8649235963821411,0.7170838117599487
1.2544221878051758,0.6287919878959656,0.6256301999092102,0.5576625466346741,0.40476190476190477,1.6524542570114136,0.6654404401779175
1.1798080205917358,0.6254256963729858,0.55438232421875,0.5533725619316101,0.4285714285714286,1.560912013053894,0.6752161383628845
1.1551742553710938,0.5227953791618347,0.632378876209259,0.48354580998420715,0.45238095238095233,2.1251461505889893,0.5779327750205994
1.1496248245239258,0.4815896451473236,0.6680351793766022,0.48410478234291077,0.5,2.2885594367980957,0.5854572057723999
1.1616756916046143,0.48610615730285645,0.6755695343017578,0.4520913064479828,0.45238095238095233,1.8705580234527588,0.5486580729484558
1.1594702005386353,0.48885053396224976,0.6706196665763855,0.48813867568969727,0.5476190476190477,2.2574660778045654,0.5852787494659424
1.0517168045043945,0.5663872957229614,0.4853295087814331,0.5315830707550049,0.5238095238095238,1.9475972652435303,0.6456834673881531
1.163053274154663,0.491176962852478,0.6718763113021851,0.4886539578437805,0.5714285714285714,1.9343243837356567,0.603347659111023
1.153419017791748,0.48588860034942627,0.6675304174423218,0.46540457010269165,0.5714285714285714,1.8200602531433105,0.5945765972137451
1.077961802482605,0.4800971746444702,0.5978646278381348,0.47075358033180237,0.40476190476190477,2.276994228363037,0.6006367206573486
1.1102375984191895,0.4955936372280121,0.6146439611911774,0.4966529607772827,0.4285714285714286,2.4708409309387207,0.6378850936889648
1.0999828577041626,0.5587199330329895,0.5412629246711731,0.5246559381484985,0.40476190476190477,2.222055196762085,0.6728058457374573
1.1318728923797607,0.5245906710624695,0.6072822213172913,0.5274470448493958,0.3571428571428571,2.602769613265991,0.6721905469894409
1.219408392906189,0.4497483968734741,0.7696599960327148,0.4558584988117218,0.33333333333333337,2.021620512008667,0.6140641570091248
1.1972750425338745,0.47115689516067505,0.7261181473731995,0.4916341304779053,0.3571428571428571,2.4371299743652344,0.6539413928985596
1.0862687826156616,0.5027124285697937,0.5835563540458679,0.529845118522644,0.3571428571428571,2.7067999839782715,0.683286726474762
1.1144301891326904,0.4896796643733978,0.6247505247592926,0.5124382972717285,0.30952380952380953,2.620703935623169,0.667277455329895
1.071271300315857,0.49637675285339355,0.5748945474624634,0.5424400568008423,0.30952380952380953,2.3844285011291504,0.6851469278335571
1.1184842586517334,0.420250803232193,0.6982334554195404,0.5158151984214783,0.5,2.493854522705078,0.6827566027641296
1.0943191051483154,0.43403390049934387,0.6602852046489716,0.5085808634757996,0.33333333333333337,1.797152042388916,0.6639655232429504
1.0925248861312866,0.4846229553222656,0.607901930809021,0.5159303545951843,0.3571428571428571,2.318432092666626,0.6705571413040161
1.0826365947723389,0.42298004031181335,0.6596565544605255,0.48088517785072327,0.3571428571428571,2.639774799346924,0.6365212202072144
1.0616545677185059,0.47887730598449707,0.5827772617340088,0.5296093225479126,0.3571428571428571,2.6172049045562744,0.670430064201355
1.057401418685913,0.45283105969429016,0.6045703589916229,0.5385141372680664,0.40476190476190477,2.3321051597595215,0.6939437985420227
1.0784034729003906,0.4583529233932495,0.6200505495071411,0.4842471182346344,0.30952380952380953,1.7745451927185059,0.636143147945404
1.075015902519226,0.53863924741745,0.5363766551017761,0.5361989140510559,0.30952380952380953,2.387962818145752,0.6873407959938049
1.048399567604065,0.45472127199172974,0.5936782956123352,0.4964279234409332,0.5238095238095238,2.1299362182617188,0.6589507460594177
0.9964996576309204,0.4258841872215271,0.5706154704093933,0.45948415994644165,0.5238095238095238,1.8175731897354126,0.6196455359458923
1.032213568687439,0.49104228615760803,0.5411712825298309,0.501919686794281,0.4285714285714286,2.6899914741516113,0.6537206172943115
1.066108226776123,0.40565091371536255,0.6604573130607605,0.41118544340133667,0.38095238095238093,2.2410082817077637,0.5658630728721619
1.0319874286651611,0.46277013421058655,0.5692172944545746,0.4549257755279541,0.40476190476190477,2.8776471614837646,0.6012067794799805
1.008669376373291,0.435947984457016,0.572721391916275,0.4351850152015686,0.38095238095238093,2.609452486038208,0.5591273307800293
0.9993757009506226,0.4225103557109833,0.5768653452396393,0.39561203122138977,0.38095238095238093,2.190304756164551,0.5107974410057068
1.0553916692733765,0.3706023395061493,0.6847893297672272,0.36541715264320374,0.5,2.897881269454956,0.4754101037979126
0.951114296913147,0.45366206765174866,0.4974522292613983,0.47181978821754456,0.5238095238095238,2.0116562843322754,0.5746942758560181
0.986413300037384,0.41396579146385193,0.5724475085735321,0.4128131568431854,0.5476190476190477,2.2835724353790283,0.5231068730354309
0.9328258037567139,0.4343739151954651,0.4984518885612488,0.46140792965888977,0.40476190476190477,2.2578322887420654,0.5547733306884766
0.9742948412895203,0.4068377614021301,0.5674570798873901,0.4059252142906189,0.47619047619047616,2.5898029804229736,0.5137465000152588
0.8994142413139343,0.4607556164264679,0.43865862488746643,0.46567147970199585,0.3571428571428571,2.3817691802978516,0.5687528848648071
0.9841742515563965,0.39476510882377625,0.5894091427326202,0.4035479724407196,0.4285714285714286,2.0156214237213135,0.5097860097885132
0.9643779993057251,0.4470665752887726,0.5173114240169525,0.45180806517601013,0.4285714285714286,2.310730218887329,0.5579910278320312
0.9044359922409058,0.4684394598007202,0.43599653244018555,0.4906848967075348,0.5238095238095238,2.4817333221435547,0.5937353372573853
0.9663057923316956,0.4345336854457855,0.53177210688591,0.45266664028167725,0.40476190476190477,2.2819457054138184,0.5502151250839233
0.9637187123298645,0.44237232208251953,0.521346390247345,0.4335003197193146,0.38095238095238093,2.3152709007263184,0.5424317121505737
0.974811851978302,0.47340306639671326,0.5014087855815887,0.4633815884590149,0.45238095238095233,1.950276494026184,0.5557159185409546
1.013331651687622,0.3836734890937805,0.6296581625938416,0.3496473729610443,0.3571428571428571,2.4302151203155518,0.4543892741203308
0.9710240364074707,0.42402705550193787,0.5469969809055328,0.4261719882488251,0.45238095238095233,2.581300735473633,0.527803361415863
0.9386700391769409,0.44264674186706543,0.4960232973098755,0.4416711926460266,0.3571428571428571,2.477956771850586,0.5398055911064148
0.9778947830200195,0.46232661604881287,0.5155681669712067,0.4590964913368225,0.47619047619047616,2.5629405975341797,0.5573191046714783
1.0041884183883667,0.37669578194618225,0.6274926364421844,0.35985267162323,0.45238095238095233,2.4656105041503906,0.47375062108039856
0.9897037148475647,0.39428889751434326,0.5954148173332214,0.4043824374675751,0.47619047619047616,2.442676544189453,0.5066097974777222
1.0046099424362183,0.39887893199920654,0.6057310104370117,0.38876116275787354,0.4285714285714286,2.6926820278167725,0.49557313323020935
0.962815523147583,0.42836830019950867,0.5344472229480743,0.42383521795272827,0.38095238095238093,2.548685073852539,0.5284911394119263
0.9942613840103149,0.4491117298603058,0.5451496541500092,0.4283091127872467,0.47619047619047616,2.156827688217163,0.5467333793640137
0.9224737882614136,0.4984477162361145,0.4240260720252991,0.48018068075180054,0.45238095238095233,2.4220597743988037,0.5800919532775879
0.9189077615737915,0.41471585631370544,0.5041919052600861,0.43464845418930054,0.5,2.6124446392059326,0.5398157835006714
1.0137622356414795,0.40233105421066284,0.6114311814308167,0.3707118630409241,0.3571428571428571,2.7093005180358887,0.4738589823246002
1.0230334997177124,0.3979397118091583,0.6250937879085541,0.377239853143692,0.26190476190476186,2.228358745574951,0.4876668453216553
0.9727034568786621,0.4364282488822937,0.5362752079963684,0.42254069447517395,0.4285714285714286,2.421699285507202,0.5311378836631775
0.9427802562713623,0.4076722264289856,0.5351080298423767,0.44400662183761597,0.5,2.4373044967651367,0.5376485586166382
1.0095655918121338,0.39593610167503357,0.6136294901371002,0.37159112095832825,0.4285714285714286,2.4364609718322754,0.4792419373989105
0.9744043946266174,0.44332122802734375,0.5310831665992737,0.42910170555114746,0.5,2.3675503730773926,0.5360625386238098
1.0057402849197388,0.418606698513031,0.5871335864067078,0.3828134834766388,0.40476190476190477,2.308004379272461,0.4970603287220001
0.9778562188148499,0.42242684960365295,0.5554293692111969,0.4171511232852936,0.38095238095238093,2.2189888954162598,0.5192050337791443
0.9610966444015503,0.4899154305458069,0.4711812138557434,0.47188809514045715,0.5238095238095238,2.323822259902954,0.574425458908081
0.9560381174087524,0.4207621216773987,0.5352759957313538,0.43417298793792725,0.47619047619047616,2.151695966720581,0.5325688123703003
0.9512321949005127,0.43802985548973083,0.5132023394107819,0.43117326498031616,0.4285714285714286,2.6004061698913574,0.535569965839386
0.9488927721977234,0.43727120757102966,0.5116215646266937,0.4312220513820648,0.5238095238095238,2.01411509513855,0.5401225090026855
0.9450987577438354,0.4521222412586212,0.49297651648521423,0.4283679723739624,0.45238095238095233,2.3010504245758057,0.5357969999313354
0.9346678853034973,0.44267189502716064,0.49199599027633667,0.4204723536968231,0.45238095238095233,2.4994733333587646,0.5331875085830688
0.9920830726623535,0.41773948073387146,0.5743435919284821,0.3939482271671295,0.4285714285714286,2.135251522064209,0.4976477026939392
0.9703572392463684,0.38394197821617126,0.5864152610301971,0.38640910387039185,0.33333333333333337,2.33257794380188,0.4846663773059845
0.8660693168640137,0.4881493151187897,0.377920001745224,0.5100646018981934,0.5476190476190477,2.268402099609375,0.5946952104568481
0.9635604619979858,0.4416021704673767,0.5219582915306091,0.42867374420166016,0.45238095238095233,2.490569829940796,0.5346672534942627
0.9520163536071777,0.41007936000823975,0.541936993598938,0.4141990542411804,0.5,2.114302158355713,0.5195537209510803
0.9422370195388794,0.45526060461997986,0.48697641491889954,0.4535951018333435,0.4285714285714286,2.3038878440856934,0.5514641404151917
0.9825915098190308,0.4156597852706909,0.5669317245483398,0.3963012993335724,0.4285714285714286,2.5891432762145996,0.49602922797203064
0.9872706532478333,0.4053240120410919,0.5819466412067413,0.38824838399887085,0.4285714285714286,2.4265544414520264,0.4967120587825775
0.9646865725517273,0.45310765504837036,0.5115789175033569,0.4363558888435364,0.4285714285714286,2.3583900928497314,0.5369726419448853
0.9387686848640442,0.4846058487892151,0.4541628360748291,0.46135926246643066,0.40476190476190477,2.0647425651550293,0.558800458908081
0.9237945079803467,0.46327924728393555,0.46051526069641113,0.47694891691207886,0.4285714285714286,2.792971134185791,0.5787766575813293
0.9711936116218567,0.39669090509414673,0.57450270652771,0.3771819472312927,0.5714285714285714,2.6687171459198,0.4757407307624817
0.9753286242485046,0.45679792761802673,0.5185306966304779,0.44301798939704895,0.5,2.6415913105010986,0.5397623777389526
0.9963403940200806,0.42074838280677795,0.5755920112133026,0.3884353041648865,0.3571428571428571,2.141002893447876,0.4976685047149658
0.9561493396759033,0.4806205630302429,0.4755287766456604,0.45983967185020447,0.40476190476190477,2.5729384422302246,0.5622414946556091
0.9846915006637573,0.4645605981349945,0.5201309025287628,0.43911394476890564,0.4285714285714286,2.587967872619629,0.5425049066543579
0.9847714304924011,0.47612127661705017,0.508650153875351,0.4397205114364624,0.5,2.4490392208099365,0.5440040826797485
0.970925509929657,0.43436408042907715,0.5365614295005798,0.40543660521507263,0.45238095238095233,2.0441644191741943,0.5010907053947449
0.9642730355262756,0.45124000310897827,0.5130330324172974,0.4322672188282013,0.45238095238095233,2.3360302448272705,0.5340449810028076
0.958230197429657,0.4744374752044678,0.4837927222251892,0.4320814609527588,0.5238095238095238,2.293592929840088,0.5375125408172607
0.9693552255630493,0.47861728072166443,0.4907379448413849,0.4424593448638916,0.40476190476190477,2.494581460952759,0.5384005308151245
1.0229029655456543,0.4464336335659027,0.5764693319797516,0.41191375255584717,0.38095238095238093,2.3264729976654053,0.5106232166290283
1.0118955373764038,0.4204780161380768,0.591417521238327,0.37254464626312256,0.5,2.3263309001922607,0.4834395945072174
1.008579969406128,0.4398767352104187,0.5687032341957092,0.4212920367717743,0.40476190476190477,2.201812505722046,0.5393379330635071
1.0328136682510376,0.4233647286891937,0.6094489395618439,0.39025557041168213,0.5952380952380952,2.5774688720703125,0.5132310390472412
1.006260633468628,0.46347278356552124,0.5427878499031067,0.4248833954334259,0.5,1.901270866394043,0.5321350693702698
0.9847814440727234,0.4748765230178833,0.5099049210548401,0.4445657730102539,0.47619047619047616,2.27193284034729,0.5524157285690308
0.9905007481575012,0.45403438806533813,0.5364663600921631,0.43153566122055054,0.5,2.240593194961548,0.5434174537658691
1.0241750478744507,0.4598008096218109,0.5643742382526398,0.39699986577033997,0.38095238095238093,2.184068202972412,0.5055999755859375
1.000157117843628,0.505604088306427,0.4945530295372009,0.45070695877075195,0.40476190476190477,2.046701192855835,0.5578874349594116
0.9670689702033997,0.48289069533348083,0.4841782748699188,0.45815157890319824,0.5714285714285714,2.4375288486480713,0.5599020719528198
1.0141856670379639,0.43316537141799927,0.5810202956199646,0.4131318926811218,0.4285714285714286,2.287543535232544,0.5317532420158386
1.0360729694366455,0.446544885635376,0.5895280838012695,0.4065508246421814,0.4285714285714286,2.326021432876587,0.5385056734085083
1.0234180688858032,0.46565377712249756,0.5577642917633057,0.4252447485923767,0.4285714285714286,2.6134438514709473,0.5513818860054016
1.0720771551132202,0.4922419786453247,0.5798351764678955,0.429681658744812,0.3571428571428571,2.706073522567749,0.5577206611633301
1.015031099319458,0.5155879259109497,0.4994431734085083,0.5141412615776062,0.4285714285714286,2.0737953186035156,0.6322879791259766
1.0695877075195312,0.48710641264915466,0.5824812948703766,0.4721549153327942,0.5476190476190477,2.375087261199951,0.608403205871582
1.0273722410202026,0.500428318977356,0.5269439220428467,0.5116192102432251,0.45238095238095233,2.413754463195801,0.6370903253555298
0.9731466174125671,0.5505373477935791,0.42260926961898804,0.5612188577651978,0.45238095238095233,1.9287973642349243,0.6865693926811218
1.0614897012710571,0.47771885991096497,0.5837708413600922,0.4898613393306732,0.4285714285714286,2.3888213634490967,0.6176106929779053
1.0464935302734375,0.47759655117988586,0.5688969790935516,0.4653109908103943,0.47619047619047616,2.6785690784454346,0.5964469909667969
1.0002752542495728,0.5396387577056885,0.4606364965438843,0.5598030686378479,0.47619047619047616,2.3760716915130615,0.6814480423927307
1.0792102813720703,0.4482640027999878,0.6309462785720825,0.43561166524887085,0.40476190476190477,2.199727773666382,0.5744354128837585
1.02317214012146,0.5001932382583618,0.5229789018630981,0.47449272871017456,0.38095238095238093,2.3931310176849365,0.5982516407966614
1.0383201837539673,0.4933573305606842,0.5449628531932831,0.4812331795692444,0.5,2.1959826946258545,0.608843207359314
0.984463095664978,0.5348305106163025,0.44963258504867554,0.5428098440170288,0.47619047619047616,2.4517099857330322,0.6561121940612793
1.022050142288208,0.5005687475204468,0.5214813947677612,0.48574763536453247,0.47619047619047616,2.5337562561035156,0.6148616671562195
1.0249645709991455,0.5235038995742798,0.5014606714248657,0.5158817768096924,0.5476190476190477,2.313215494155884,0.646863579750061
0.9961104393005371,0.5244447588920593,0.4716656804084778,0.522878110408783,0.38095238095238093,2.7927801609039307,0.639565110206604
1.0423835515975952,0.50736403465271,0.5350195169448853,0.4776779115200043,0.40476190476190477,2.626053810119629,0.6061004996299744
1.0360640287399292,0.5081050992012024,0.5279589295387268,0.5011547207832336,0.45238095238095233,2.149202585220337,0.6242322325706482
1.070448637008667,0.47148236632347107,0.5989662706851959,0.46282896399497986,0.45238095238095233,2.500884771347046,0.5926131010055542
1.0023388862609863,0.5702700614929199,0.4320688247680664,0.5414367914199829,0.3571428571428571,2.554891347885132,0.6590003371238708
1.05580735206604,0.5003806352615356,0.5554267168045044,0.4948742687702179,0.45238095238095233,2.2029263973236084,0.6263287663459778
1.0051651000976562,0.5601129531860352,0.4450521469116211,0.5531900525093079,0.5238095238095238,1.9833506345748901,0.6607283353805542
1.058427333831787,0.4384864568710327,0.6199408769607544,0.44382986426353455,0.5,2.367349147796631,0.5650715231895447
1.0323845148086548,0.5143889784812927,0.5179955363273621,0.5140436291694641,0.40476190476190477,2.5818259716033936,0.6499866843223572
0.971640408039093,0.5472019910812378,0.4244384169578552,0.5186746716499329,0.5476190476190477,2.3613526821136475,0.6534540057182312
1.0328032970428467,0.5331712961196899,0.49963200092315674,0.5055920481681824,0.4285714285714286,2.029042959213257,0.6328867673873901
1.0774835348129272,0.48515424132347107,0.5923292934894562,0.46696487069129944,0.47619047619047616,2.5128676891326904,0.5982548594474792
1.0219800472259521,0.5005319714546204,0.5214480757713318,0.4792941212654114,0.47619047619047616,2.5802395343780518,0.6118574142456055
1.053558588027954,0.49274611473083496,0.5608124732971191,0.4764068126678467,0.5952380952380952,1.8111332654953003,0.5987213850021362
1.0251165628433228,0.5152496695518494,0.5098668932914734,0.5121787190437317,0.5238095238095238,2.535172939300537,0.6539813876152039
1.0774952173233032,0.4685652256011963,0.6089299917221069,0.4424247145652771,0.40476190476190477,2.2524240016937256,0.566185474395752
1.0656886100769043,0.4848553240299225,0.5808332860469818,0.478375107049942,0.47619047619047616,2.4565467834472656,0.6043786406517029
1.02394437789917,0.49509644508361816,0.5288479328155518,0.4992204010486603,0.5476190476190477,2.657599449157715,0.6096591949462891
0.9583793878555298,0.5335835218429565,0.42479586601257324,0.5383045077323914,0.5238095238095238,2.445136308670044,0.6563038229942322
1.0726664066314697,0.4451468288898468,0.6275195777416229,0.43118929862976074,0.38095238095238093,2.566720485687256,0.5494257211685181
1.0366785526275635,0.4536076784133911,0.5830708742141724,0.4452609419822693,0.5476190476190477,2.4322080612182617,0.5710660815238953
1.125197410583496,0.4554443955421448,0.6697530150413513,0.4366052448749542,0.5476190476190477,2.422161102294922,0.5626826882362366
1.0989251136779785,0.42391902208328247,0.675006091594696,0.4152529537677765,0.4285714285714286,2.336268663406372,0.5302069187164307
0.9081507325172424,0.5042204260826111,0.40393030643463135,0.4723280668258667,0.47619047619047616,2.575951099395752,0.6052379608154297
0.98866206407547,0.4793127179145813,0.5093493461608887,0.4728811979293823,0.45238095238095233,2.302550792694092,0.5930107831954956
0.9708425402641296,0.4782220721244812,0.49262046813964844,0.48752808570861816,0.40476190476190477,2.1447508335113525,0.6102551817893982
1.0300228595733643,0.46469151973724365,0.5653313398361206,0.43561530113220215,0.3571428571428571,2.2911412715911865,0.5581892728805542
1.0620911121368408,0.4065488874912262,0.6555422246456146,0.35962459444999695,0.4285714285714286,2.438886880874634,0.48859772086143494
1.0552414655685425,0.4238458275794983,0.6313956379890442,0.4266508221626282,0.47619047619047616,2.5246801376342773,0.5356602072715759
1.0344089269638062,0.455323725938797,0.5790852010250092,0.46071571111679077,0.5,2.6814136505126953,0.5571308732032776
0.9872349500656128,0.44319814443588257,0.5440368056297302,0.4361444413661957,0.30952380952380953,2.648329257965088,0.553074300289154
1.0261361598968506,0.45296791195869446,0.5731682479381561,0.452043354511261,0.47619047619047616,1.8378846645355225,0.5754528045654297
1.048860788345337,0.42450183629989624,0.6243589520454407,0.4253328740596771,0.47619047619047616,2.31614089012146,0.5379852056503296
0.9785569310188293,0.4532816410064697,0.5252752900123596,0.4488735496997833,0.4285714285714286,2.4258224964141846,0.5619986057281494
1.0776808261871338,0.398924857378006,0.6787559688091278,0.3895615339279175,0.5714285714285714,2.3204076290130615,0.49721986055374146
1.012338399887085,0.4376862645149231,0.5746521353721619,0.44013169407844543,0.4285714285714286,2.488008975982666,0.5435844659805298
0.9950124621391296,0.4485093653202057,0.546503096818924,0.46888285875320435,0.45238095238095233,2.407792329788208,0.5688788890838623
1.0108556747436523,0.4321766495704651,0.5786790251731873,0.4104371964931488,0.45238095238095233,2.0277600288391113,0.5164237022399902
1.0234509706497192,0.4389093518257141,0.5845416188240051,0.4314911365509033,0.5238095238095238,2.2525246143341064,0.5375685691833496
1.050722360610962,0.41862407326698303,0.6320982873439789,0.4081698954105377,0.6190476190476191,2.186786651611328,0.5086142420768738
1.0538396835327148,0.4109364151954651,0.6429032683372498,0.4033101201057434,0.45238095238095233,2.0919904708862305,0.5097606182098389
0.944255530834198,0.45236802101135254,0.49188750982284546,0.47816935181617737,0.5714285714285714,2.0116660594940186,0.5741007924079895
1.0252432823181152,0.43592801690101624,0.589315265417099,0.4221237599849701,0.40476190476190477,2.9267687797546387,0.5314162969589233
0.9774209856987,0.4349469542503357,0.5424740314483643,0.4263567328453064,0.40476190476190477,2.5998287200927734,0.5219570398330688
1.0287164449691772,0.3984467685222626,0.6302696764469147,0.398227721452713,0.5,1.8075157403945923,0.4955669343471527
0.9776650071144104,0.45837998390197754,0.5192850232124329,0.4317752420902252,0.5238095238095238,2.1073975563049316,0.5176000595092773
1.0277684926986694,0.4390219449996948,0.5887465476989746,0.4188753068447113,0.5714285714285714,2.143153667449951,0.5194228291511536
1.0398610830307007,0.4020472466945648,0.6378138363361359,0.38417837023735046,0.40476190476190477,2.6386218070983887,0.48699498176574707
0.999713122844696,0.39884382486343384,0.6008692979812622,0.4015606939792633,0.5476190476190477,2.6840755939483643,0.49737629294395447
0.9842302203178406,0.42834237217903137,0.5558878481388092,0.4322247803211212,0.40476190476190477,2.621309518814087,0.5288113355636597
0.9441860914230347,0.45605605840682983,0.48813003301620483,0.4643913209438324,0.40476190476190477,2.4660396575927734,0.5634391903877258
0.9837276339530945,0.41940057277679443,0.5643270611763,0.4202405512332916,0.33333333333333337,2.0684218406677246,0.5032557249069214
0.947980523109436,0.43447837233543396,0.5135021507740021,0.38896644115448,0.5,2.2011990547180176,0.49164631962776184
0.9385603666305542,0.42548710107803345,0.5130732655525208,0.4165545403957367,0.5,2.490619659423828,0.5191308259963989
0.9743455648422241,0.4279434382915497,0.5464021265506744,0.40864694118499756,0.5476190476190477,2.3609445095062256,0.5059424638748169
0.9186198115348816,0.4524316191673279,0.4661881923675537,0.41063734889030457,0.40476190476190477,2.5546820163726807,0.5179435610771179
0.9729493260383606,0.4582512676715851,0.5146980583667755,0.4081189036369324,0.45238095238095233,2.410112142562866,0.503625214099884
1.0055866241455078,0.43805307149887085,0.567533552646637,0.3978267014026642,0.47619047619047616,2.454866647720337,0.4923916161060333
1.034476637840271,0.4502432346343994,0.5842334032058716,0.40706518292427063,0.5238095238095238,2.2584030628204346,0.49809396266937256
1.055252194404602,0.41221654415130615,0.6430356502532959,0.3792995810508728,0.5476190476190477,2.649277448654175,0.47112569212913513
0.9392749071121216,0.4370335340499878,0.5022413730621338,0.40634605288505554,0.5,2.479443073272705,0.5094665288925171
1.0330268144607544,0.43649426102638245,0.596532553434372,0.3937678635120392,0.40476190476190477,2.27964186668396,0.4973309636116028
0.8918316960334778,0.4528949558734894,0.4389367401599884,0.457410991191864,0.5,2.4245312213897705,0.5517629981040955
0.996530294418335,0.42877617478370667,0.5677541196346283,0.4044053256511688,0.5238095238095238,2.491475820541382,0.5001533627510071
0.8794682621955872,0.48524636030197144,0.3942219018936157,0.44922736287117004,0.5238095238095238,2.2725088596343994,0.5430487990379333
0.9842608571052551,0.4463961124420166,0.5378647446632385,0.41014426946640015,0.5952380952380952,2.160996913909912,0.509261429309845
0.9334376454353333,0.4843498170375824,0.44908782839775085,0.431528240442276,0.4285714285714286,2.734255075454712,0.5304362177848816
1.1010243892669678,0.3934134840965271,0.7076109051704407,0.3590334355831146,0.5,2.172635078430176,0.45966434478759766
0.9722196459770203,0.4641342759132385,0.5080853700637817,0.41759464144706726,0.5476190476190477,2.102475881576538,0.5199680328369141
1.0380351543426514,0.4032723009586334,0.6347628533840179,0.37789589166641235,0.5238095238095238,2.1066365242004395,0.4679887592792511
0.9904915690422058,0.4640670716762543,0.5264244973659515,0.4448663294315338,0.5238095238095238,1.7895385026931763,0.5462299585342407
1.0142922401428223,0.46403634548187256,0.5502558946609497,0.43732357025146484,0.47619047619047616,1.8694707155227661,0.5274571776390076
1.0341172218322754,0.4593609571456909,0.5747562646865845,0.43432074785232544,0.45238095238095233,3.032407760620117,0.5304998159408569
1.0098598003387451,0.4815782308578491,0.528281569480896,0.45162051916122437,0.38095238095238093,2.0127556324005127,0.5482985377311707
1.0289946794509888,0.4519828259944916,0.5770118534564972,0.42542144656181335,0.45238095238095233,2.70379900932312,0.5188352465629578
1.1294125318527222,0.4254598915576935,0.7039526402950287,0.35454925894737244,0.5476190476190477,2.604339361190796,0.4607565999031067
0.9933993816375732,0.4784277677536011,0.5149716138839722,0.4508059024810791,0.5714285714285714,2.1933257579803467,0.5450356006622314
0.9975002408027649,0.47434115409851074,0.5231590867042542,0.4459303915500641,0.5476190476190477,2.167135000228882,0.5484296679496765
0.9835046529769897,0.4757850468158722,0.5077196061611176,0.4470348656177521,0.5476190476190477,3.044886589050293,0.5410099029541016
0.939649224281311,0.5042690634727478,0.43538016080856323,0.4417521059513092,0.4285714285714286,2.7290165424346924,0.5375542044639587
1.0816664695739746,0.4862097501754761,0.5954567193984985,0.45442119240760803,0.5952380952380952,2.396202802658081,0.5530903339385986
1.0200047492980957,0.5006231069564819,0.5193816423416138,0.46632900834083557,0.5476190476190477,1.9868676662445068,0.5481565594673157
1.0282167196273804,0.4881567358970642,0.5400599837303162,0.45289984345436096,0.4285714285714286,2.090726613998413,0.5390347838401794
1.010059118270874,0.4960067868232727,0.5140523314476013,0.4492492079734802,0.5714285714285714,1.8342543840408325,0.5510087013244629
1.1221144199371338,0.4557998776435852,0.6663145422935486,0.4075508415699005,0.5,2.4069621562957764,0.5046547651290894
0.9404533505439758,0.5004284381866455,0.4400249123573303,0.4506222605705261,0.5714285714285714,2.4108636379241943,0.5416589975357056
1.0822926759719849,0.47824984788894653,0.6040428280830383,0.42811745405197144,0.4285714285714286,2.239785671234131,0.5289487838745117
1.1712783575057983,0.4264691472053528,0.7448092103004456,0.3468279242515564,0.5476190476190477,2.0732107162475586,0.44970211386680603
1.094361662864685,0.4714210629463196,0.6229405999183655,0.41908347606658936,0.6428571428571428,2.488874912261963,0.527216374874115
1.0950448513031006,0.4677208364009857,0.6273240149021149,0.41396039724349976,0.5714285714285714,2.2745907306671143,0.5127355456352234
0.9084464907646179,0.5343385934829712,0.37410789728164673,0.47416818141937256,0.5238095238095238,2.139951229095459,0.573962926864624
1.098728060722351,0.4684230089187622,0.6303050518035889,0.41757646203041077,0.5714285714285714,2.640648365020752,0.5134159326553345
1.0744823217391968,0.4874856472015381,0.5869966745376587,0.4287133514881134,0.47619047619047616,2.094181776046753,0.5321910977363586
1.1136019229888916,0.4680803418159485,0.6455215811729431,0.41321489214897156,0.45238095238095233,2.6890175342559814,0.517060399055481
1.0676190853118896,0.4897940754890442,0.5778250098228455,0.42719966173171997,0.5714285714285714,2.5524232387542725,0.5367122292518616
1.127792239189148,0.46044403314590454,0.6673482060432434,0.4099774658679962,0.47619047619047616,2.292675733566284,0.5147251486778259
1.0775197744369507,0.48089492321014404,0.5966248512268066,0.42281895875930786,0.47619047619047616,2.1074132919311523,0.5236397385597229
1.0795111656188965,0.46015653014183044,0.619354635477066,0.40840062499046326,0.4285714285714286,2.6628053188323975,0.5182437896728516
1.0462024211883545,0.5062306523323059,0.5399717688560486,0.4733034670352936,0.40476190476190477,2.807889223098755,0.5625979900360107
0.9563585519790649,0.5242846012115479,0.4320739507675171,0.47159627079963684,0.5714285714285714,2.520751476287842,0.5746006965637207
0.9952581524848938,0.5313347578048706,0.4639233946800232,0.4841616153717041,0.5714285714285714,2.3801183700561523,0.5751180648803711
1.1049233675003052,0.45361003279685974,0.6513133347034454,0.3802569806575775,0.5238095238095238,2.467893600463867,0.47854870557785034
1.0071862936019897,0.5166141390800476,0.49057215452194214,0.4625570774078369,0.5714285714285714,2.863528251647949,0.5628382563591003
1.0665078163146973,0.5004699230194092,0.5660378932952881,0.44986823201179504,0.47619047619047616,2.301086664199829,0.5411157608032227
1.1623414754867554,0.43655410408973694,0.7257873713970184,0.38101571798324585,0.47619047619047616,2.424046039581299,0.4867076277732849
1.0087887048721313,0.5113598704338074,0.497428834438324,0.4735053777694702,0.47619047619047616,2.6048743724823,0.5633075833320618
1.0538486242294312,0.5040599703788757,0.5497886538505554,0.4309747517108917,0.5714285714285714,2.488919973373413,0.5410873889923096
1.0168681144714355,0.4919932782649994,0.5248748362064362,0.44346219301223755,0.40476190476190477,2.3609023094177246,0.5429918169975281
1.071331262588501,0.4573368430137634,0.6139944195747375,0.4074419140815735,0.4285714285714286,2.484630584716797,0.5005080103874207
1.0384719371795654,0.5017186403274536,0.5367532968521118,0.4476563334465027,0.4285714285714286,2.508260726928711,0.5431856513023376
1.1119301319122314,0.45726627111434937,0.6546638607978821,0.3972652554512024,0.5,2.2236833572387695,0.501733660697937
1.0221229791641235,0.5030456185340881,0.5190773606300354,0.4441615045070648,0.5714285714285714,2.245255708694458,0.5415128469467163
1.0809835195541382,0.4896461069583893,0.5913374125957489,0.42589566111564636,0.5476190476190477,2.864293336868286,0.5267710089683533
1.0539199113845825,0.4754171669483185,0.578502744436264,0.4254573583602905,0.47619047619047616,2.2819769382476807,0.5283172130584717
1.0522843599319458,0.49729040265083313,0.5549939572811127,0.4366149306297302,0.45238095238095233,2.449287176132202,0.5362732410430908
1.0774328708648682,0.4977129101753235,0.5797199606895447,0.4561499059200287,0.5476190476190477,2.4341213703155518,0.5432248115539551
0.9790723323822021,0.5448092222213745,0.43426311016082764,0.49085453152656555,0.45238095238095233,2.526693105697632,0.5891572833061218
1.0379385948181152,0.5143229365348816,0.5236156582832336,0.4451487958431244,0.5238095238095238,2.1496334075927734,0.5473877191543579
0.9557902812957764,0.5421932339668274,0.413597047328949,0.4944266676902771,0.6190476190476191,2.3248724937438965,0.5959041118621826
1.009192705154419,0.5239456295967102,0.48524707555770874,0.4747214913368225,0.5952380952380952,2.6445682048797607,0.5789936184883118
1.0536975860595703,0.49870482087135315,0.5549927651882172,0.4339921772480011,0.5,2.422959804534912,0.549214243888855
1.0680028200149536,0.5126668214797974,0.5553359985351562,0.45995959639549255,0.5714285714285714,2.6427247524261475,0.56694096326828
1.0591096878051758,0.4926007091999054,0.5665089786052704,0.4601927101612091,0.5476190476190477,2.7809324264526367,0.5517878532409668
1.0219264030456543,0.5268723964691162,0.4950540065765381,0.44260174036026,0.5,2.290818929672241,0.5582278370857239
1.0312389135360718,0.5013129711151123,0.5299259424209595,0.45452970266342163,0.5,2.0872035026550293,0.5566410422325134
1.1036912202835083,0.4670395255088806,0.6366516947746277,0.4215655028820038,0.5476190476190477,1.8734339475631714,0.5210358500480652
1.0978238582611084,0.47246137261390686,0.6253624856472015,0.43607738614082336,0.38095238095238093,2.2413501739501953,0.5248273015022278
1.0425899028778076,0.5135803818702698,0.5290095210075378,0.46070006489753723,0.4285714285714286,2.0788469314575195,0.5645259022712708
1.0239639282226562,0.4985189735889435,0.5254449546337128,0.46992337703704834,0.5476190476190477,2.626185178756714,0.5640885829925537
1.0882351398468018,0.4734438955783844,0.6147912442684174,0.4323975145816803,0.4285714285714286,2.326704263687134,0.5294719934463501
0.9930424690246582,0.5205109119415283,0.4725315570831299,0.4350241720676422,0.5238095238095238,2.7298545837402344,0.5400756001472473
1.0393459796905518,0.4982052743434906,0.5411407053470612,0.4294198751449585,0.5238095238095238,2.8952724933624268,0.5311682820320129
1.0211131572723389,0.5025005340576172,0.5186126232147217,0.4350586235523224,0.47619047619047616,2.2783925533294678,0.5430406332015991
1.0548956394195557,0.47977885603904724,0.5751167833805084,0.41873276233673096,0.5,2.1115660667419434,0.5220163464546204
1.0817711353302002,0.49164241552352905,0.5901287198066711,0.41883713006973267,0.40476190476190477,1.843528389930725,0.5265560746192932
1.041945457458496,0.5059640407562256,0.5359814167022705,0.45693984627723694,0.45238095238095233,1.979020357131958,0.5546983480453491
1.0543811321258545,0.4762910306453705,0.578090101480484,0.3976011872291565,0.5,2.1380198001861572,0.5026518702507019
1.0274341106414795,0.516642689704895,0.5107914209365845,0.49309030175209045,0.45238095238095233,2.3731441497802734,0.592004656791687
1.1286200284957886,0.47266626358032227,0.6559537649154663,0.40301313996315,0.40476190476190477,2.6494107246398926,0.5183537006378174
1.0796282291412354,0.522350549697876,0.5572776794433594,0.46378201246261597,0.47619047619047616,2.2034807205200195,0.5622334480285645
1.007197618484497,0.5275454521179199,0.47965216636657715,0.45919618010520935,0.4285714285714286,1.9041763544082642,0.56428062915802
1.0826458930969238,0.5035959482192993,0.5790499448776245,0.4388960599899292,0.5238095238095238,2.1483120918273926,0.5444571375846863
1.058699607849121,0.5205992460250854,0.5381003618240356,0.4530215561389923,0.5238095238095238,1.9861383438110352,0.560023307800293
1.116607427597046,0.4803335964679718,0.6362738311290741,0.4169614911079407,0.47619047619047616,2.3820486068725586,0.5210525989532471
1.0774555206298828,0.5256451964378357,0.5518103241920471,0.45313557982444763,0.5476190476190477,1.9062167406082153,0.5587540864944458
1.1343238353729248,0.5293952226638794,0.6049286127090454,0.4730842113494873,0.47619047619047616,2.170619010925293,0.5780219435691833
1.1123565435409546,0.5226559638977051,0.5897005796432495,0.4346645474433899,0.5238095238095238,2.149818181991577,0.5507797002792358
1.0875487327575684,0.5464939475059509,0.5410547852516174,0.4727623462677002,0.5238095238095238,2.4140431880950928,0.5808517932891846
1.0916954278945923,0.5604994297027588,0.5311959981918335,0.4725448191165924,0.5476190476190477,2.4404985904693604,0.5809748768806458
1.1339471340179443,0.5402851104736328,0.5936620235443115,0.45501574873924255,0.45238095238095233,2.5470292568206787,0.5693840384483337
1.1792787313461304,0.5072914958000183,0.6719872355461121,0.4294034540653229,0.5238095238095238,2.3444132804870605,0.5443196296691895
1.0585886240005493,0.5559949278831482,0.5025936961174011,0.4847045838832855,0.5714285714285714,2.425217390060425,0.5877669453620911
1.0666205883026123,0.5902407765388489,0.4763798117637634,0.5151971578598022,0.45238095238095233,2.3311851024627686,0.6260847449302673
1.0746396780014038,0.5803345441818237,0.4943051338195801,0.4814796447753906,0.5476190476190477,2.0614850521087646,0.5955328941345215
1.1194156408309937,0.5684799551963806,0.550935685634613,0.4773558974266052,0.5476190476190477,2.462242603302002,0.5975102782249451
1.1518827676773071,0.5736517906188965,0.5782309770584106,0.4977714419364929,0.45238095238095233,2.366140842437744,0.6300009489059448
1.1336740255355835,0.6012245416641235,0.53244948387146,0.5191698670387268,0.45238095238095233,2.3084847927093506,0.6413010358810425
1.1465939283370972,0.5668482184410095,0.5797457098960876,0.4824017882347107,0.4285714285714286,2.7271196842193604,0.6132450103759766
1.1630085706710815,0.564344048500061,0.5986645221710205,0.4746805727481842,0.5476190476190477,2.294884204864502,0.6013216376304626
1.178115725517273,0.59589022397995,0.582225501537323,0.5118324160575867,0.47619047619047616,2.153857469558716,0.6415106654167175
1.1390079259872437,0.5542601346969604,0.5847477912902832,0.46332859992980957,0.5238095238095238,2.3272337913513184,0.5974948406219482
1.1198800802230835,0.5671926736831665,0.552687406539917,0.4729626476764679,0.5476190476190477,1.9227830171585083,0.6054527163505554
1.113439917564392,0.5394246578216553,0.5740152597427368,0.45883309841156006,0.5238095238095238,2.4767632484436035,0.5939533710479736
1.1269330978393555,0.5011204481124878,0.6258126497268677,0.4527204632759094,0.5476190476190477,2.419011116027832,0.580452561378479
1.0823357105255127,0.5451552271842957,0.537180483341217,0.5010483264923096,0.45238095238095233,2.2934136390686035,0.6302411556243896
1.0204648971557617,0.5411592721939087,0.479305624961853,0.4898046851158142,0.38095238095238093,2.2120978832244873,0.6222859621047974
1.0504506826400757,0.5100576877593994,0.5403929948806763,0.4807218909263611,0.40476190476190477,2.4824516773223877,0.5952062606811523
0.9464613199234009,0.5290713906288147,0.4173899292945862,0.4937964379787445,0.5238095238095238,2.34501576423645,0.6040485501289368
1.004953384399414,0.4953550696372986,0.5095983147621155,0.45535457134246826,0.5238095238095238,2.8956236839294434,0.5602744221687317
1.0301631689071655,0.48212483525276184,0.5480383336544037,0.4553411602973938,0.5952380952380952,2.510446548461914,0.5502831339836121
1.0510839223861694,0.4602991044521332,0.5907848179340363,0.39372119307518005,0.5952380952380952,2.507441520690918,0.493333101272583
1.021235704421997,0.4713560938835144,0.5498796105384827,0.41213807463645935,0.5714285714285714,2.330641031265259,0.5198426246643066
1.0425164699554443,0.4896303117275238,0.5528861582279205,0.4255307912826538,0.5714285714285714,2.51335072517395,0.5352375507354736
0.9882450103759766,0.5338695645332336,0.4543754458427429,0.49340108036994934,0.5952380952380952,2.130549192428589,0.5904760360717773
1.0353333950042725,0.5098111033439636,0.5255222916603088,0.4724400043487549,0.45238095238095233,2.5727005004882812,0.5642467141151428
1.055422067642212,0.4937855005264282,0.5616365671157837,0.44186165928840637,0.38095238095238093,2.3401331901550293,0.5448030233383179
0.9350798726081848,0.5140859484672546,0.4209939241409302,0.48213744163513184,0.47619047619047616,2.347433090209961,0.5847816467285156
0.951093852519989,0.49950259923934937,0.45159125328063965,0.4771037697792053,0.40476190476190477,2.555002212524414,0.5713104605674744
1.0144151449203491,0.49572405219078064,0.5186910927295685,0.436090886592865,0.4285714285714286,2.791222095489502,0.5379523038864136
1.0159810781478882,0.5126094818115234,0.5033715963363647,0.4622393250465393,0.47619047619047616,2.753937005996704,0.5678531527519226
1.0397610664367676,0.46596264839172363,0.573798418045044,0.4174390137195587,0.47619047619047616,2.5825250148773193,0.5325095057487488
0.9617869853973389,0.5231847167015076,0.4386022686958313,0.49112439155578613,0.5238095238095238,2.653761386871338,0.5853258371353149
0.9692661166191101,0.5181882381439209,0.4510778784751892,0.4438197612762451,0.5476190476190477,2.6233701705932617,0.5518919825553894
1.0045437812805176,0.5182967185974121,0.48624706268310547,0.4660626947879791,0.6428571428571428,2.2366418838500977,0.5769904851913452
1.0061063766479492,0.5172983407974243,0.4888080358505249,0.4602755308151245,0.47619047619047616,2.0868282318115234,0.5711419582366943
1.0641288757324219,0.4433750510215759,0.620753824710846,0.38708004355430603,0.5238095238095238,1.9768352508544922,0.49370700120925903
1.056469202041626,0.4740259647369385,0.5824432373046875,0.4369507133960724,0.3571428571428571,2.5439467430114746,0.5398455262184143
0.9199859499931335,0.5048777461051941,0.41510820388793945,0.4844565689563751,0.5238095238095238,2.5283188819885254,0.5828928351402283
1.0150995254516602,0.5046152472496033,0.5104842782020569,0.4471891522407532,0.5,2.5861103534698486,0.5501241683959961
0.9819191098213196,0.4872957468032837,0.4946233630180359,0.4535977840423584,0.40476190476190477,2.538743019104004,0.5502704977989197
0.976212203502655,0.4923316240310669,0.48388057947158813,0.4594118595123291,0.5714285714285714,2.4262895584106445,0.5609778761863708
0.9012224674224854,0.5500487685203552,0.3511736989021301,0.4916769564151764,0.6428571428571428,2.92270565032959,0.6005276441574097
1.0415701866149902,0.4876681864261627,0.5539020001888275,0.44863468408584595,0.5476190476190477,2.925367593765259,0.555864691734314
0.9775834083557129,0.5239030122756958,0.4536803960800171,0.5005558729171753,0.5,2.380108118057251,0.6016802787780762
0.9298033714294434,0.5308128595352173,0.3989905118942261,0.47111645340919495,0.5476190476190477,2.9034812450408936,0.5812428593635559
0.961108386516571,0.5129760503768921,0.44813233613967896,0.45333966612815857,0.5476190476190477,2.3350846767425537,0.5657897591590881
1.036647081375122,0.47473815083503723,0.5619089305400848,0.4509390592575073,0.45238095238095233,2.6948676109313965,0.5465511083602905
1.0500473976135254,0.4872789680957794,0.562768429517746,0.4178522825241089,0.5,2.191859006881714,0.5269583463668823
1.040518045425415,0.4832426905632019,0.5572753548622131,0.4449642300605774,0.38095238095238093,3.0274312496185303,0.5433599352836609
0.9855444431304932,0.47189345955848694,0.5136509835720062,0.44732463359832764,0.45238095238095233,2.4972548484802246,0.5569891929626465
0.998971164226532,0.49629074335098267,0.5026804208755493,0.4946012794971466,0.5238095238095238,2.511857032775879,0.5878385305404663
1.0508010387420654,0.48078453540802,0.5700165033340454,0.4440511465072632,0.38095238095238093,2.426231622695923,0.5459014177322388
0.9592650532722473,0.528620183467865,0.4306448698043823,0.4877164363861084,0.38095238095238093,2.3139495849609375,0.5832432508468628
0.9870995283126831,0.44488540291786194,0.5422141253948212,0.40277594327926636,0.5238095238095238,2.4144539833068848,0.5058135986328125
1.0194982290267944,0.5133764743804932,0.5061217546463013,0.44409283995628357,0.5476190476190477,2.7713019847869873,0.5497145056724548
0.9530531167984009,0.5173848271369934,0.43566828966140747,0.47598451375961304,0.47619047619047616,2.3130054473876953,0.5661543607711792
0.9912598729133606,0.554174542427063,0.4370853304862976,0.49498215317726135,0.5476190476190477,2.2238523960113525,0.5898475646972656
1.012247085571289,0.47997382283210754,0.5322732627391815,0.42739441990852356,0.5714285714285714,2.3673603534698486,0.5324240326881409
0.9625106453895569,0.5191521048545837,0.44335854053497314,0.45970624685287476,0.47619047619047616,2.3957157135009766,0.5626569986343384
0.9693602323532104,0.5178205370903015,0.45153969526290894,0.4879830479621887,0.5476190476190477,2.992177963256836,0.5944839715957642
1.0371038913726807,0.5029334425926208,0.5341704487800598,0.4510873258113861,0.5952380952380952,2.2619788646698,0.5622807145118713
1.0129997730255127,0.5240103602409363,0.4889894127845764,0.48771432042121887,0.4285714285714286,2.3330729007720947,0.5874103307723999
1.1015887260437012,0.46407151222229004,0.6375172138214111,0.41069236397743225,0.5238095238095238,2.872952461242676,0.5163008570671082
1.0137568712234497,0.4915326237678528,0.5222242474555969,0.4660855829715729,0.47619047619047616,1.8150264024734497,0.569316565990448
1.0435508489608765,0.5040070414543152,0.5395438075065613,0.4550000727176666,0.4285714285714286,2.4333226680755615,0.5583183765411377
0.9642165899276733,0.4950236678123474,0.4691929221153259,0.4633422791957855,0.45238095238095233,2.4382238388061523,0.562555193901062
1.005096197128296,0.5014758110046387,0.5036203861236572,0.4562518894672394,0.47619047619047616,2.7960011959075928,0.5615724325180054
0.9880517721176147,0.5195193290710449,0.4685324430465698,0.4806302785873413,0.5952380952380952,2.358093738555908,0.5785366296768188
1.0258902311325073,0.4533108174800873,0.57257941365242,0.3945067524909973,0.6428571428571428,2.0458006858825684,0.4972016215324402
0.9892182350158691,0.5206615924835205,0.46855664253234863,0.4648498296737671,0.5238095238095238,2.5381791591644287,0.5754772424697876
1.004331350326538,0.5189193487167358,0.48541200160980225,0.4758380353450775,0.45238095238095233,2.5313405990600586,0.5667303800582886
0.9861672520637512,0.5370337963104248,0.4491334557533264,0.5034323930740356,0.5,2.0405280590057373,0.6051627397537231
1.0620701313018799,0.4992007613182068,0.5628693699836731,0.45219504833221436,0.5,2.3018221855163574,0.5581252574920654
0.9908552765846252,0.5065373778343201,0.4843178987503052,0.4644518494606018,0.5238095238095238,2.702406406402588,0.5701988339424133
0.9378054738044739,0.5298828482627869,0.407922625541687,0.5051277875900269,0.5238095238095238,1.83292555809021,0.5955325961112976
1.045803189277649,0.5183671116828918,0.5274360775947571,0.46949082612991333,0.5476190476190477,2.260411024093628,0.5675630569458008
0.9624983668327332,0.5309232473373413,0.43157511949539185,0.5051039457321167,0.6428571428571428,2.92071795463562,0.5968722105026245
1.014056921005249,0.5184664726257324,0.4955904483795166,0.4738200008869171,0.5,2.7319860458374023,0.5718558430671692
0.9365386962890625,0.5102571845054626,0.42628151178359985,0.47072911262512207,0.5952380952380952,2.4701144695281982,0.5750998854637146
0.9993219971656799,0.5041608810424805,0.49516111612319946,0.4547923803329468,0.5714285714285714,2.824087381362915,0.5615290403366089
0.977053165435791,0.5270890593528748,0.44996410608291626,0.48739615082740784,0.38095238095238093,2.323335886001587,0.5925666689872742
0.9785545468330383,0.4875694513320923,0.49098509550094604,0.46235430240631104,0.5476190476190477,2.8051319122314453,0.5685145258903503
0.9599838852882385,0.5041565895080566,0.4558272957801819,0.44862040877342224,0.5952380952380952,2.897587537765503,0.5604752898216248
0.9199694395065308,0.511357307434082,0.40861213207244873,0.4780847430229187,0.47619047619047616,2.235170841217041,0.5819666981697083
1.0414576530456543,0.4755575656890869,0.5659000873565674,0.4410455524921417,0.45238095238095233,2.312239646911621,0.5409147143363953
1.0698732137680054,0.48615559935569763,0.5837176144123077,0.44435417652130127,0.40476190476190477,2.5600333213806152,0.5520227551460266
0.9844913482666016,0.5049257278442383,0.4795656204223633,0.44190913438796997,0.45238095238095233,1.9918344020843506,0.547914981842041
0.9974102973937988,0.5024879574775696,0.49492233991622925,0.4618363380432129,0.45238095238095233,2.1036417484283447,0.5629919171333313
1.0223987102508545,0.489831805229187,0.5325669050216675,0.44056928157806396,0.4285714285714286,2.380004644393921,0.5480931997299194
0.9859110116958618,0.5219722390174866,0.46393877267837524,0.47863343358039856,0.33333333333333337,1.8168396949768066,0.5765137076377869
0.9868935346603394,0.49176591634750366,0.4951276183128357,0.45158618688583374,0.5476190476190477,1.6104594469070435,0.5497787594795227
0.9702813029289246,0.5121523141860962,0.45812898874282837,0.4827972948551178,0.5,1.485000729560852,0.580075204372406
0.8704171180725098,0.5347102880477905,0.33570683002471924,0.48821189999580383,0.4285714285714286,1.2371958494186401,0.585519552230835
1.0184799432754517,0.49369338154792786,0.5247865617275238,0.4650130569934845,0.5,1.2351531982421875,0.5644322633743286
0.9129681587219238,0.5333475470542908,0.37962061166763306,0.5080397725105286,0.5238095238095238,1.5174957513809204,0.598871111869812
0.959283173084259,0.5234678387641907,0.43581533432006836,0.47508201003074646,0.5714285714285714,1.8752284049987793,0.5787588953971863
0.9960737824440002,0.48789769411087036,0.5081760883331299,0.45087751746177673,0.45238095238095233,1.8337444067001343,0.5545641779899597
2.153874635696411,0.5474724769592285,1.6064021587371826,0.680922269821167,0.5,1.3004928827285767,0.798308789730072
2.06362247467041,0.612956166267395,1.4506663084030151,0.6633066534996033,0.40476190476190477,1.5642834901809692,0.7899596691131592
1.7390437126159668,0.7610791921615601,0.9779645204544067,0.6855331659317017,0.47619047619047616,1.518070936203003,0.8190247416496277
1.7639343738555908,0.7412192821502686,1.0227150917053223,0.6342673301696777,0.47619047619047616,1.5236822366714478,0.7527874708175659
1.8657259941101074,0.7051536440849304,1.160572350025177,0.6314529776573181,0.5476190476190477,1.5670592784881592,0.76285320520401
1.8159115314483643,0.6804537177085876,1.1354578137397766,0.5783051252365112,0.5,1.613727331161499,0.6864246726036072
1.8949187994003296,0.5892560482025146,1.305662751197815,0.5855275988578796,0.40476190476190477,1.5869042873382568,0.6948719620704651
1.9142320156097412,0.6318697333335876,1.2823622822761536,0.5534038543701172,0.4285714285714286,1.8134230375289917,0.6971922516822815
1.8103291988372803,0.6491001844406128,1.1612290143966675,0.5785676836967468,0.45238095238095233,1.712058424949646,0.739504873752594
1.8677431344985962,0.5273949503898621,1.3403481841087341,0.49352961778640747,0.3571428571428571,1.7668691873550415,0.6402767896652222
1.6222119331359863,0.6709234118461609,0.9512885212898254,0.5892536044120789,0.5476190476190477,1.439934253692627,0.7465232014656067
1.6139706373214722,0.7319571375846863,0.8820134997367859,0.6124706268310547,0.5,1.9636762142181396,0.7541860938072205
1.688402533531189,0.5558621883392334,1.1325403451919556,0.5077903866767883,0.40476190476190477,2.0645205974578857,0.6639313101768494
1.643161416053772,0.7743235230445862,0.8688378930091858,0.6513288021087646,0.45238095238095233,2.2027416229248047,0.8027768731117249
1.4402402639389038,0.7824957370758057,0.6577445268630981,0.6121312975883484,0.5238095238095238,2.166185140609741,0.7313585877418518
1.3961939811706543,0.8435052037239075,0.5526887774467468,0.6608336567878723,0.40476190476190477,1.9930405616760254,0.7882659435272217
1.5050591230392456,0.5552982091903687,0.949760913848877,0.5361048579216003,0.45238095238095233,1.4845714569091797,0.6629399061203003
1.4631495475769043,0.6197341084480286,0.8434154391288757,0.6385567784309387,0.47619047619047616,2.010373830795288,0.7630091309547424
1.5591531991958618,0.5188423991203308,1.040310800075531,0.5628301501274109,0.4285714285714286,1.9281574487686157,0.6928004622459412
1.428454875946045,0.5039664506912231,0.9244884252548218,0.5761216282844543,0.47619047619047616,1.9377762079238892,0.6954520344734192
1.439365029335022,0.5850998163223267,0.8542652130126953,0.651524543762207,0.5,1.9778525829315186,0.7818204760551453
1.4350084066390991,0.48703670501708984,0.9479717016220093,0.5678117871284485,0.47619047619047616,1.7620716094970703,0.69579017162323
1.4173351526260376,0.5480722188949585,0.8692629337310791,0.6226955652236938,0.5238095238095238,2.278432607650757,0.7415225505828857
1.513637661933899,0.4160037934780121,1.0976338684558868,0.5589718222618103,0.4285714285714286,2.070232629776001,0.7057168483734131
1.30857253074646,0.5830696821212769,0.7255028486251831,0.6708465814590454,0.45238095238095233,1.6634265184402466,0.7901116013526917
1.3982478380203247,0.40610429644584656,0.9921435415744781,0.5402619242668152,0.5714285714285714,1.9717540740966797,0.7242502570152283
1.4037171602249146,0.4364583492279053,0.9672588109970093,0.5864616632461548,0.5238095238095238,1.7814936637878418,0.7333187460899353
1.1639611721038818,0.49687647819519043,0.6670846939086914,0.6153566837310791,0.5,1.7560120820999146,0.723133385181427
1.1884262561798096,0.39074844121932983,0.7976778149604797,0.6087968349456787,0.4285714285714286,2.0536134243011475,0.720186173915863
1.143369197845459,0.40024664998054504,0.7431225478649139,0.6029068827629089,0.5,2.080928087234497,0.7173168063163757
1.2407708168029785,0.3490150570869446,0.8917557597160339,0.6170617938041687,0.47619047619047616,1.854020595550537,0.7061464786529541
1.0462801456451416,0.43452197313308716,0.6117581725120544,0.6125292181968689,0.45238095238095233,2.137112617492676,0.7255977988243103
1.0866655111312866,0.37592050433158875,0.7107450067996979,0.6411252021789551,0.5714285714285714,1.755433201789856,0.7491499185562134
0.9769788980484009,0.42454490065574646,0.5524339973926544,0.6360772252082825,0.5238095238095238,1.524764895439148,0.7392817735671997
0.9520593881607056,0.48804888129234314,0.4640105068683624,0.6704352498054504,0.5238095238095238,1.920244812965393,0.7685049772262573
1.0160635709762573,0.43901327252388,0.5770502984523773,0.6554831862449646,0.5476190476190477,1.762837290763855,0.7636449337005615
1.013265609741211,0.459563285112381,0.55370232462883,0.6572943925857544,0.5714285714285714,2.1070706844329834,0.7751834988594055
1.1311196088790894,0.4325923025608063,0.6985273063182831,0.6504061818122864,0.5238095238095238,1.984683632850647,0.7592477202415466
1.15446138381958,0.4387570917606354,0.7157042920589447,0.6351680159568787,0.47619047619047616,1.7499858140945435,0.7252268195152283
1.1533756256103516,0.4377749562263489,0.7156006693840027,0.6262383460998535,0.6428571428571428,1.8440101146697998,0.730900228023529
1.0926600694656372,0.4878266751766205,0.6048333942890167,0.6208532452583313,0.5476190476190477,1.8076756000518799,0.7129936814308167
1.1838371753692627,0.4526624083518982,0.7311747670173645,0.6109499931335449,0.5,1.5913310050964355,0.7131993770599365
1.2108196020126343,0.4314993619918823,0.779320240020752,0.6185162663459778,0.5238095238095238,2.072288990020752,0.7212845683097839
1.199522614479065,0.5328026413917542,0.6667199730873108,0.6575174331665039,0.5238095238095238,2.207108497619629,0.7704221606254578
1.338708758354187,0.4277884066104889,0.9109203517436981,0.6543611288070679,0.5238095238095238,1.4870824813842773,0.7705649137496948
1.378637671470642,0.4608842730522156,0.9177533984184265,0.6987096667289734,0.5,1.7847936153411865,0.8164637684822083
1.3534284830093384,0.443308025598526,0.9101204574108124,0.6461126208305359,0.47619047619047616,2.1441569328308105,0.7600233554840088
1.2850241661071777,0.47578418254852295,0.8092399835586548,0.7162355184555054,0.45238095238095233,1.9499434232711792,0.8115059733390808
1.2972711324691772,0.527964174747467,0.7693069577217102,0.7273256182670593,0.5238095238095238,1.8485475778579712,0.8250553011894226
1.3357535600662231,0.5793041586875916,0.7564494013786316,0.65861976146698,0.5952380952380952,1.2258433103561401,0.7758147716522217
1.2960150241851807,0.5390510559082031,0.7569639682769775,0.6099118590354919,0.6190476190476191,1.8722865581512451,0.7146095633506775
1.3173221349716187,0.6322664618492126,0.685055673122406,0.6524233222007751,0.45238095238095233,2.2312750816345215,0.7524120211601257
1.37035071849823,0.5158594250679016,0.8544912934303284,0.5636908411979675,0.45238095238095233,1.9559612274169922,0.664938747882843
1.3086557388305664,0.5909517407417297,0.7177039980888367,0.6055409908294678,0.5238095238095238,1.5276483297348022,0.7074845433235168
1.3803528547286987,0.5014075636863708,0.8789452910423279,0.5688941478729248,0.5476190476190477,2.0944392681121826,0.6537761688232422
1.3509223461151123,0.5713086128234863,0.779613733291626,0.5705335736274719,0.33333333333333337,1.932804822921753,0.658530592918396
1.348797082901001,0.5527674555778503,0.7960296273231506,0.6147417426109314,0.5238095238095238,1.7435780763626099,0.7088035345077515
1.3337092399597168,0.5617174506187439,0.7719917893409729,0.6145519614219666,0.47619047619047616,1.8234511613845825,0.7130979895591736
1.308123230934143,0.658086895942688,0.6500363349914551,0.6050493121147156,0.5476190476190477,1.4881993532180786,0.6992151737213135
1.3025379180908203,0.5053501129150391,0.7971878051757812,0.5863361358642578,0.40476190476190477,1.9022430181503296,0.6870246529579163
1.2991111278533936,0.6100099086761475,0.6891012191772461,0.5359990000724792,0.5,1.9506783485412598,0.6454684734344482
1.425576090812683,0.6229162216186523,0.8026598691940308,0.6300417184829712,0.47619047619047616,1.926513671875,0.7509130835533142
1.3041349649429321,0.5384261012077332,0.765708863735199,0.49010926485061646,0.4285714285714286,1.8312970399856567,0.6207489371299744
1.3880239725112915,0.5833799839019775,0.804643988609314,0.5263436436653137,0.5238095238095238,1.7762842178344727,0.6380009651184082
1.4700913429260254,0.578561007976532,0.8915303349494934,0.5675355792045593,0.40476190476190477,1.5641262531280518,0.6706567406654358
1.4095196723937988,0.47165459394454956,0.9378650784492493,0.44384270906448364,0.5714285714285714,1.8968944549560547,0.5567868947982788
1.3447939157485962,0.6295405626296997,0.7152533531188965,0.5237946510314941,0.47619047619047616,2.0664217472076416,0.6530900001525879
1.4322327375411987,0.6498188376426697,0.782413899898529,0.5427386164665222,0.47619047619047616,2.0637717247009277,0.6536824703216553
1.3759973049163818,0.6177554130554199,0.7582418918609619,0.511970043182373,0.40476190476190477,2.0307531356811523,0.6380617022514343
1.402215600013733,0.5306212306022644,0.8715943694114685,0.457887202501297,0.45238095238095233,1.7562943696975708,0.5931059122085571
1.2669219970703125,0.6171479225158691,0.6497740745544434,0.4925585985183716,0.45238095238095233,2.0611572265625,0.6468236446380615
1.4986120462417603,0.5256311297416687,0.9729809165000916,0.44514161348342896,0.40476190476190477,1.9764420986175537,0.565152645111084
1.2624841928482056,0.5471477508544922,0.7153364419937134,0.47209468483924866,0.40476190476190477,2.057640552520752,0.6049338579177856
1.203444480895996,0.5200415253639221,0.683402955532074,0.4693692922592163,0.40476190476190477,2.0309970378875732,0.5666186213493347
1.3632346391677856,0.5727518796920776,0.790482759475708,0.44430795311927795,0.4285714285714286,1.907625675201416,0.5818523168563843
1.4434415102005005,0.5614112019538879,0.8820303082466125,0.4687623381614685,0.3571428571428571,1.8921748399734497,0.5848264694213867
1.4514943361282349,0.5596979856491089,0.891796350479126,0.424997478723526,0.40476190476190477,1.60232412815094,0.5569418668746948
1.371489405632019,0.5437543988227844,0.8277350068092346,0.44055280089378357,0.3571428571428571,1.9174646139144897,0.5468021035194397
1.46318519115448,0.4956705868244171,0.9675146043300629,0.4249732792377472,0.4285714285714286,1.9633684158325195,0.5177783370018005
1.4623037576675415,0.4866633713245392,0.9756403863430023,0.41336026787757874,0.33333333333333337,1.4304543733596802,0.5063042044639587
1.5696346759796143,0.5425474047660828,1.0270872712135315,0.4434226155281067,0.45238095238095233,2.067323684692383,0.5649325251579285
1.4699519872665405,0.4143257439136505,1.05562624335289,0.4223654866218567,0.33333333333333337,2.2752771377563477,0.5251778960227966
1.4834624528884888,0.554401695728302,0.9290607571601868,0.44735297560691833,0.33333333333333337,1.5601789951324463,0.5677319765090942
1.5530544519424438,0.5128675699234009,1.040186882019043,0.4273616671562195,0.40476190476190477,1.8278744220733643,0.5558894872665405
1.5667592287063599,0.49182265996932983,1.07493656873703,0.38716569542884827,0.33333333333333337,1.8915175199508667,0.4837428629398346
1.558056116104126,0.494555801153183,1.063500314950943,0.38263100385665894,0.33333333333333337,1.5044872760772705,0.48680299520492554
1.5179697275161743,0.5486333966255188,0.9693363308906555,0.42322057485580444,0.30952380952380953,1.6952540874481201,0.5435749888420105
1.5151149034500122,0.5202428102493286,0.9948720932006836,0.4155711233615875,0.30952380952380953,2.1766796112060547,0.5361963510513306
1.5415740013122559,0.49493837356567383,1.046635627746582,0.4070563018321991,0.3571428571428571,2.162731885910034,0.522316575050354
1.5547984838485718,0.47590550780296326,1.0788929760456085,0.37145206332206726,0.26190476190476186,2.519540786743164,0.4937441945075989
1.4729410409927368,0.5326684713363647,0.9402725696563721,0.418930321931839,0.3571428571428571,1.8291813135147095,0.539247989654541
1.3775612115859985,0.530240535736084,0.8473206758499146,0.44144511222839355,0.33333333333333337,1.6969887018203735,0.592965304851532
1.468459963798523,0.5130287408828735,0.9554312229156494,0.4044661223888397,0.4285714285714286,2.1259005069732666,0.545035719871521
1.4695056676864624,0.4854801595211029,0.9840255081653595,0.41370245814323425,0.4285714285714286,2.200606107711792,0.5576552748680115
1.45193350315094,0.4687364101409912,0.9831970930099487,0.4002634584903717,0.40476190476190477,2.3032658100128174,0.5325206518173218
1.3814388513565063,0.5167491436004639,0.8646897077560425,0.43625500798225403,0.38095238095238093,1.9247633218765259,0.5836822390556335
1.4069353342056274,0.4750162959098816,0.9319190382957458,0.3993953466415405,0.30952380952380953,2.145599126815796,0.5406549572944641
1.409752368927002,0.426184743642807,0.983567625284195,0.3840714395046234,0.47619047619047616,1.9338964223861694,0.5324708223342896
1.407192587852478,0.4870748519897461,0.9201177358627319,0.4116336405277252,0.33333333333333337,1.5810543298721313,0.5565161108970642
1.399369478225708,0.4599297046661377,0.9394397735595703,0.3919146955013275,0.4285714285714286,2.135740041732788,0.54002845287323
1.2810194492340088,0.5318533182144165,0.7491661310195923,0.4300749599933624,0.4285714285714286,2.2111470699310303,0.5755633115768433
1.3344504833221436,0.5790255665779114,0.7554249167442322,0.4495561122894287,0.5,1.9505966901779175,0.60393226146698
1.3981821537017822,0.5296543836593628,0.8685277700424194,0.4028928875923157,0.38095238095238093,1.4793055057525635,0.549409806728363
1.413694977760315,0.5224947333335876,0.8912002444267273,0.3916117548942566,0.33333333333333337,1.8497127294540405,0.5367902517318726
1.4009701013565063,0.5006608963012695,0.9003092050552368,0.34668296575546265,0.3571428571428571,2.1196160316467285,0.48876652121543884
1.3105369806289673,0.5481300354003906,0.7624069452285767,0.41123998165130615,0.5714285714285714,2.0719408988952637,0.5500983595848083
1.3326361179351807,0.5402514338493347,0.792384684085846,0.4009900987148285,0.5,2.2205514907836914,0.5505673885345459
1.3532911539077759,0.5249039530754089,0.8283872008323669,0.4019221067428589,0.4285714285714286,1.9723787307739258,0.560303270816803
1.3745275735855103,0.4984933137893677,0.8760342597961426,0.41796252131462097,0.45238095238095233,2.126169443130493,0.5738118290901184
1.3370574712753296,0.4594678282737732,0.8775896430015564,0.3873882591724396,0.4285714285714286,2.0028254985809326,0.5408656597137451
1.33417546749115,0.46374207735061646,0.8704333901405334,0.39752495288848877,0.3571428571428571,1.5477088689804077,0.5658817291259766
1.2232298851013184,0.5217462182044983,0.7014836668968201,0.3933200240135193,0.47619047619047616,2.254993200302124,0.550341010093689
1.2489559650421143,0.4685291051864624,0.7804268598556519,0.37366983294487,0.47619047619047616,2.2678635120391846,0.5409281849861145
1.2589478492736816,0.48100924491882324,0.7779386043548584,0.42398324608802795,0.47619047619047616,1.6168372631072998,0.6124635934829712
1.2051358222961426,0.4961633086204529,0.7089725136756897,0.4205555319786072,0.5,1.806439757347107,0.5973207354545593
1.203912615776062,0.4951208233833313,0.7087917923927307,0.4053087532520294,0.47619047619047616,2.0860984325408936,0.5862302184104919
1.2286653518676758,0.4893772006034851,0.7392881512641907,0.4169129729270935,0.4285714285714286,2.4449095726013184,0.5889566540718079
1.270912766456604,0.4512885510921478,0.8196242153644562,0.38182908296585083,0.45238095238095233,2.035773515701294,0.5582153797149658
1.2589335441589355,0.43742552399635315,0.8215080201625824,0.38999736309051514,0.5238095238095238,1.8688043355941772,0.5805824398994446
1.2653775215148926,0.42244189977645874,0.8429356217384338,0.3841744661331177,0.47619047619047616,1.811188817024231,0.5711250305175781
1.246647834777832,0.4636557996273041,0.782992035150528,0.4453350007534027,0.38095238095238093,2.530540704727173,0.6213330030441284
1.1742985248565674,0.5050077438354492,0.6692907810211182,0.42359083890914917,0.5238095238095238,1.9303213357925415,0.6091025471687317
1.2494542598724365,0.4302121102809906,0.8192421495914459,0.396650105714798,0.5952380952380952,2.0753672122955322,0.5686563849449158
1.215298056602478,0.4334384500980377,0.7818596065044403,0.39984336495399475,0.5476190476190477,2.198108434677124,0.5777433514595032
1.2047083377838135,0.399142324924469,0.8055660128593445,0.3648354709148407,0.5,2.1283342838287354,0.5380343198776245
1.2050087451934814,0.3997247815132141,0.8052839636802673,0.3481329083442688,0.5,2.3007869720458984,0.5185582041740417
1.1620969772338867,0.4322519302368164,0.7298450469970703,0.3953554332256317,0.5238095238095238,2.515984058380127,0.5662312507629395
1.2286479473114014,0.3653060793876648,0.8633418679237366,0.35220983624458313,0.5238095238095238,2.0696449279785156,0.5148170590400696
1.1375374794006348,0.4401320815086365,0.6974053978919983,0.41909095644950867,0.47619047619047616,2.7776243686676025,0.5706936120986938
1.1156060695648193,0.42731842398643494,0.6882876455783844,0.3887428045272827,0.45238095238095233,2.239015579223633,0.5174020528793335
1.158831000328064,0.41246742010116577,0.7463635802268982,0.3628799617290497,0.5238095238095238,2.3146157264709473,0.5041834115982056
1.1733336448669434,0.38525769114494324,0.7880759537220001,0.33805161714553833,0.5,2.1174211502075195,0.47709542512893677
1.1498126983642578,0.3607198894023895,0.7890928089618683,0.29913651943206787,0.5238095238095238,2.70709490776062,0.4257548451423645
1.1238203048706055,0.36449116468429565,0.7593291401863098,0.3255888521671295,0.47619047619047616,2.3217933177948,0.45197442173957825
1.1246922016143799,0.41020312905311584,0.714489072561264,0.33264589309692383,0.6428571428571428,2.3398563861846924,0.4585498571395874
1.0666159391403198,0.4020310342311859,0.6645849049091339,0.34706181287765503,0.5714285714285714,1.8887099027633667,0.4661782383918762
1.146736979484558,0.388703316450119,0.7580336630344391,0.34205153584480286,0.5238095238095238,2.142315149307251,0.46197131276130676
1.0997850894927979,0.42005428671836853,0.6797308027744293,0.3737275302410126,0.45238095238095233,1.8586417436599731,0.48459964990615845
1.1014660596847534,0.38419467210769653,0.7172713875770569,0.3239678740501404,0.5,2.146423101425171,0.443175345659256
1.0909271240234375,0.3770420253276825,0.713885098695755,0.33651497960090637,0.5238095238095238,1.7253190279006958,0.4463120400905609
1.1021733283996582,0.3402559459209442,0.761917382478714,0.2853165566921234,0.5238095238095238,2.354057788848877,0.38803109526634216
1.0395032167434692,0.40223151445388794,0.6372717022895813,0.3617783188819885,0.5714285714285714,2.400744915008545,0.4785762429237366
1.053311824798584,0.3816228210926056,0.6716890037059784,0.3504170775413513,0.6428571428571428,2.089134454727173,0.46184241771698
1.0920149087905884,0.3882547616958618,0.7037601470947266,0.3758874833583832,0.5714285714285714,2.932861566543579,0.4931674897670746
1.0632094144821167,0.37635600566864014,0.6868534088134766,0.32055583596229553,0.5952380952380952,2.3330907821655273,0.4261724650859833
1.086182951927185,0.3500193953514099,0.7361635565757751,0.34080126881599426,0.5,1.9828202724456787,0.446622371673584
1.0816054344177246,0.35937321186065674,0.7222322225570679,0.3171158730983734,0.5714285714285714,2.2325291633605957,0.4159703552722931
1.0965776443481445,0.3412337005138397,0.7553439438343048,0.30797839164733887,0.6190476190476191,1.990563988685608,0.4107508957386017
1.0687437057495117,0.35226210951805115,0.7164815962314606,0.32020074129104614,0.5714285714285714,1.372419834136963,0.4267488718032837
1.0225117206573486,0.4023529589176178,0.6201587617397308,0.34862038493156433,0.5952380952380952,1.985077977180481,0.4576075077056885
1.0380929708480835,0.356732040643692,0.6813609302043915,0.34917327761650085,0.6428571428571428,2.3623740673065186,0.4442570209503174
1.0851612091064453,0.3446125090122223,0.740548700094223,0.29048749804496765,0.5,1.8350820541381836,0.3862512707710266
1.039706826210022,0.3342779874801636,0.7054288387298584,0.28503915667533875,0.38095238095238093,2.287562131881714,0.3882966935634613
0.9834365844726562,0.3898109197616577,0.5936256647109985,0.3281417489051819,0.4285714285714286,2.61314058303833,0.4327060282230377
1.0097931623458862,0.41126900911331177,0.5985241532325745,0.3995875120162964,0.5,2.40767765045166,0.506331205368042
1.0252439975738525,0.37704622745513916,0.6481977701187134,0.35588106513023376,0.5,2.014420986175537,0.4793786406517029
1.012080192565918,0.39117005467414856,0.6209101378917694,0.37983453273773193,0.5238095238095238,2.4778401851654053,0.48943617939949036
1.0665497779846191,0.31446123123168945,0.7520885467529297,0.2795621156692505,0.5238095238095238,2.1863677501678467,0.3735716938972473
1.0725106000900269,0.36351242661476135,0.7089981734752655,0.3424173891544342,0.6190476190476191,1.998202919960022,0.4616406559944153
1.0725624561309814,0.3202451169490814,0.7523173391819,0.3196288049221039,0.5476190476190477,1.9306025505065918,0.4312862157821655
1.071860432624817,0.37390080094337463,0.6979596316814423,0.3468219041824341,0.5952380952380952,1.5288472175598145,0.46116653084754944
1.0287023782730103,0.3798881769180298,0.6488142013549805,0.3544411361217499,0.47619047619047616,2.157823324203491,0.477161169052124
1.0114120244979858,0.389810174703598,0.6216018497943878,0.3489883542060852,0.5476190476190477,2.005573272705078,0.46010926365852356
1.063757061958313,0.37683746218681335,0.6869195997714996,0.36983123421669006,0.5476190476190477,1.9881670475006104,0.47635161876678467
1.0755916833877563,0.3275188207626343,0.7480728626251221,0.31929680705070496,0.5714285714285714,2.3582284450531006,0.4288782477378845
0.9624789357185364,0.3701122999191284,0.592366635799408,0.3167366683483124,0.5952380952380952,2.601850748062134,0.42804577946662903
1.035119891166687,0.3551896810531616,0.6799302101135254,0.32300662994384766,0.5238095238095238,2.2623343467712402,0.4155253767967224
1.0615938901901245,0.3313533365726471,0.7302405536174774,0.2842363119125366,0.5952380952380952,2.4769413471221924,0.3811572194099426
1.0692365169525146,0.30105510354042053,0.7681814134120941,0.2809416353702545,0.5238095238095238,2.7473201751708984,0.38423606753349304
1.001293420791626,0.3877705931663513,0.6135228276252747,0.34444791078567505,0.5952380952380952,2.112062692642212,0.44827714562416077
1.0072435140609741,0.34818992018699646,0.6590535938739777,0.3359520137310028,0.5714285714285714,2.883448362350464,0.4369494915008545
1.0440539121627808,0.34885624051094055,0.6951976716518402,0.34599247574806213,0.6190476190476191,2.6134939193725586,0.46374765038490295
1.0097140073776245,0.44970476627349854,0.560009241104126,0.38608020544052124,0.6666666666666667,2.5507309436798096,0.5073065757751465
0.9982554912567139,0.41675958037376404,0.5814959108829498,0.35475435853004456,0.45238095238095233,2.7863588333129883,0.45275774598121643
1.0128862857818604,0.35926657915115356,0.6536197066307068,0.31133508682250977,0.5714285714285714,2.331362724304199,0.41635075211524963
1.0364916324615479,0.3421008288860321,0.6943908035755157,0.3111981451511383,0.6190476190476191,2.321800947189331,0.4147431552410126
0.9840718507766724,0.36966216564178467,0.6144096851348877,0.3277917802333832,0.40476190476190477,2.0705933570861816,0.441100537776947
1.0433748960494995,0.3610597252845764,0.6823151707649231,0.28852781653404236,0.6428571428571428,2.244300127029419,0.39854687452316284
1.0140184164047241,0.3651341497898102,0.6488842666149139,0.31033217906951904,0.5238095238095238,2.029258966445923,0.422775000333786
1.04241144657135,0.3725404143333435,0.6698710322380066,0.30015382170677185,0.4285714285714286,2.5316858291625977,0.4118906557559967
1.0477043390274048,0.330036997795105,0.7176673412322998,0.27950766682624817,0.5476190476190477,2.5530550479888916,0.3892725706100464
1.047654151916504,0.37413838505744934,0.6735157668590546,0.31861013174057007,0.5,1.939833641052246,0.4315980076789856
0.9872417449951172,0.37044352293014526,0.6167982220649719,0.32196614146232605,0.5476190476190477,2.290226936340332,0.42693227529525757
1.0833925008773804,0.31922808289527893,0.7641644179821014,0.24894213676452637,0.5,2.070265531539917,0.3582862615585327
1.0324749946594238,0.36651918292045593,0.6659558117389679,0.3249320983886719,0.5476190476190477,1.963848352432251,0.4258725345134735
1.040255069732666,0.33781200647354126,0.7024430632591248,0.2617921233177185,0.5714285714285714,1.7747533321380615,0.37975797057151794
1.060241937637329,0.4191614091396332,0.6410805284976959,0.33017581701278687,0.5714285714285714,1.9923161268234253,0.4408918023109436
1.0685347318649292,0.3441545367240906,0.7243801951408386,0.253444641828537,0.5238095238095238,2.276242733001709,0.36349427700042725
1.0270977020263672,0.3938789665699005,0.6332187354564667,0.3182830810546875,0.5714285714285714,2.187706708908081,0.44087493419647217
0.9822813868522644,0.4627033770084381,0.5195780098438263,0.33844229578971863,0.6190476190476191,1.9426116943359375,0.47337356209754944
1.0453393459320068,0.41255584359169006,0.6327835023403168,0.3211379051208496,0.47619047619047616,2.1704368591308594,0.44228386878967285
1.0391539335250854,0.4586523771286011,0.5805015563964844,0.35216769576072693,0.6190476190476191,2.133164644241333,0.4634319841861725
1.02891206741333,0.42344170808792114,0.6054703593254089,0.26553601026535034,0.5952380952380952,2.125007152557373,0.39194244146347046
1.0228497982025146,0.4684671461582184,0.5543826520442963,0.2855674922466278,0.6428571428571428,2.6187527179718018,0.40457743406295776
1.0252277851104736,0.4696212410926819,0.5556065440177917,0.2743396461009979,0.5952380952380952,2.149710178375244,0.3982575535774231
1.0835336446762085,0.431080162525177,0.6524534821510315,0.2634603977203369,0.5714285714285714,2.1618032455444336,0.3838752508163452
1.0325227975845337,0.47343122959136963,0.5590915679931641,0.29432687163352966,0.6904761904761905,2.3993101119995117,0.4385620951652527
1.1047546863555908,0.4310852289199829,0.6736694574356079,0.2347288876771927,0.5952380952380952,2.3961021900177,0.3713267743587494
1.1102230548858643,0.4671471118927002,0.6430759429931641,0.30584806203842163,0.6666666666666667,2.5706214904785156,0.4563502073287964
1.0882381200790405,0.5122606158256531,0.5759775042533875,0.35181060433387756,0.5238095238095238,1.9103827476501465,0.5060813426971436
1.1079463958740234,0.4913846552371979,0.6165617406368256,0.3427039086818695,0.5714285714285714,2.4248557090759277,0.5131675004959106
1.1083310842514038,0.4632949233055115,0.6450361609458923,0.33284664154052734,0.5476190476190477,2.449397325515747,0.4948846399784088
1.1659001111984253,0.49389395117759705,0.6720061600208282,0.3389333486557007,0.5,1.9945762157440186,0.4916516840457916
1.1452581882476807,0.4961320459842682,0.6491261422634125,0.3544729948043823,0.5476190476190477,2.0015969276428223,0.5078998804092407
1.1698442697525024,0.46859002113342285,0.7012542486190796,0.3518522381782532,0.5238095238095238,1.9980120658874512,0.5007681846618652
1.1626733541488647,0.5000019073486328,0.6626714468002319,0.3639393150806427,0.5714285714285714,2.6211068630218506,0.5300062894821167
1.1301425695419312,0.4833889901638031,0.646753579378128,0.3484722673892975,0.6190476190476191,2.656147003173828,0.5043877363204956
1.1412501335144043,0.4847220480442047,0.6565280854701996,0.3671894371509552,0.5238095238095238,1.914941430091858,0.516434907913208
1.1809947490692139,0.43601536750793457,0.7449793815612793,0.3322656750679016,0.45238095238095233,2.5904765129089355,0.4801877737045288
1.0807533264160156,0.4844757914543152,0.5962775349617004,0.3606793284416199,0.5,2.1664984226226807,0.5099397301673889
1.0584806203842163,0.5237106680870056,0.5347699522972107,0.38802239298820496,0.6190476190476191,1.9836235046386719,0.5460848212242126
1.0762646198272705,0.44398272037506104,0.6322818994522095,0.3401144742965698,0.6666666666666667,1.9406906366348267,0.5197750926017761
1.0794013738632202,0.4983435273170471,0.5810578465461731,0.38079074025154114,0.5714285714285714,1.9547683000564575,0.5564224720001221
1.0313501358032227,0.5084627866744995,0.5228873491287231,0.39223945140838623,0.5952380952380952,2.3990533351898193,0.5545605421066284
1.0789514780044556,0.4653685688972473,0.6135829091072083,0.3619520962238312,0.5714285714285714,2.4952902793884277,0.5058569312095642
1.0025136470794678,0.4862391948699951,0.5162744522094727,0.36838218569755554,0.6428571428571428,2.1121623516082764,0.5238434672355652
1.1179274320602417,0.3997739255428314,0.7181535065174103,0.3109651505947113,0.6428571428571428,2.3633780479431152,0.4678037464618683
0.94722580909729,0.507841944694519,0.439383864402771,0.37020283937454224,0.5952380952380952,2.485227346420288,0.5170005559921265
1.0726248025894165,0.4100705087184906,0.6625542938709259,0.3069245517253876,0.5476190476190477,2.150700330734253,0.4705177843570709
1.0728201866149902,0.4109557867050171,0.6618643999099731,0.3087138533592224,0.5238095238095238,1.9337178468704224,0.469684898853302
1.0324822664260864,0.4440116286277771,0.5884706377983093,0.3322962522506714,0.6428571428571428,2.4928438663482666,0.4939051866531372
1.006840467453003,0.47247257828712463,0.5343678891658783,0.3440632224082947,0.5714285714285714,2.3855204582214355,0.5109614133834839
1.06215500831604,0.42815032601356506,0.634004682302475,0.32488805055618286,0.5476190476190477,2.017664909362793,0.47673001885414124
0.9789210557937622,0.463151216506958,0.5157698392868042,0.35971611738204956,0.6428571428571428,2.361511707305908,0.5113245844841003
1.0073997974395752,0.446986585855484,0.5604132115840912,0.3295139670372009,0.5476190476190477,2.042771100997925,0.47610557079315186
1.031941294670105,0.4357317090034485,0.5962095856666565,0.31681227684020996,0.4285714285714286,2.0472991466522217,0.4797488749027252
1.0810093879699707,0.41337326169013977,0.6676361262798309,0.3008796274662018,0.5,2.637929916381836,0.44317498803138733
1.0555860996246338,0.43207693099975586,0.6235091686248779,0.32362332940101624,0.5714285714285714,2.1167001724243164,0.4658058285713196
1.0500584840774536,0.4015762209892273,0.6484822630882263,0.30848047137260437,0.5476190476190477,2.4753379821777344,0.45517659187316895
1.0708614587783813,0.4141036570072174,0.6567578017711639,0.321014404296875,0.5476190476190477,2.352160930633545,0.4675758481025696
1.0352774858474731,0.40710726380348206,0.6281702220439911,0.3164944648742676,0.6666666666666667,2.1835598945617676,0.47332319617271423
1.0204041004180908,0.4138262867927551,0.6065778136253357,0.32595473527908325,0.5952380952380952,2.0585405826568604,0.46927762031555176
1.0426321029663086,0.40902474522590637,0.6336073577404022,0.3291608989238739,0.5476190476190477,2.2342264652252197,0.46899300813674927
0.9343981742858887,0.44700732827186584,0.4873908460140228,0.3669641613960266,0.5476190476190477,2.3626315593719482,0.5062808394432068
1.0526856184005737,0.4084888696670532,0.6441967487335205,0.34469491243362427,0.6190476190476191,2.469003200531006,0.48597657680511475
0.9708161354064941,0.4311375021934509,0.5396786332130432,0.34399959444999695,0.5,2.0654726028442383,0.5008327960968018
1.0306845903396606,0.4270437955856323,0.6036407947540283,0.3540303409099579,0.5476190476190477,1.8749431371688843,0.4966762065887451
1.0247092247009277,0.41506272554397583,0.6096464991569519,0.37929970026016235,0.5,2.2234082221984863,0.5227257013320923
1.032470464706421,0.4323068857192993,0.6001635789871216,0.36761361360549927,0.5714285714285714,2.3069255352020264,0.5031975507736206
1.0322223901748657,0.4001559615135193,0.6320664286613464,0.3517719507217407,0.5952380952380952,2.239863872528076,0.49773430824279785
1.0071722269058228,0.4160282015800476,0.5911440253257751,0.36737507581710815,0.5476190476190477,1.9490952491760254,0.5110718607902527
1.0251405239105225,0.3980962336063385,0.627044290304184,0.36989542841911316,0.5952380952380952,2.2652437686920166,0.5194571614265442
1.0199443101882935,0.42947104573249817,0.5904732644557953,0.3701956570148468,0.5714285714285714,2.456166982650757,0.518993616104126
1.009398102760315,0.401027113199234,0.6083709895610809,0.3774974048137665,0.5952380952380952,2.0902693271636963,0.5181955099105835
0.990366518497467,0.4178179204463959,0.5725485980510712,0.36346668004989624,0.5714285714285714,1.6649800539016724,0.5094780325889587
1.0331729650497437,0.40908747911453247,0.6240854859352112,0.37773481011390686,0.5476190476190477,2.4683291912078857,0.5138729214668274
1.0157551765441895,0.37796103954315186,0.6377941370010376,0.36404550075531006,0.47619047619047616,2.357358455657959,0.507364809513092
1.0079994201660156,0.3951665461063385,0.6128328740596771,0.35496145486831665,0.45238095238095233,2.01346755027771,0.5057950019836426
1.0365846157073975,0.3838295340538025,0.652755081653595,0.3770989775657654,0.5952380952380952,2.2725822925567627,0.5136361122131348
1.043872356414795,0.3831852078437805,0.6606871485710144,0.38193589448928833,0.5476190476190477,2.4865827560424805,0.5287758111953735
0.9968386292457581,0.4202827513217926,0.5765558779239655,0.38990098237991333,0.5,2.799879550933838,0.5440260171890259
0.9512731432914734,0.433854341506958,0.5174188017845154,0.40735524892807007,0.5238095238095238,2.285733938217163,0.5505726933479309
1.0010895729064941,0.4069318175315857,0.5941577553749084,0.3913733661174774,0.5476190476190477,2.3757729530334473,0.5313228964805603
0.975867748260498,0.4009779095649719,0.5748898386955261,0.38381657004356384,0.6190476190476191,2.3431668281555176,0.5248664617538452
1.024590253829956,0.3902387022972107,0.6343515515327454,0.3891443610191345,0.5,2.7229738235473633,0.5336505770683289
0.9729507565498352,0.42862504720687866,0.5443257093429565,0.4260765314102173,0.5,2.6870274543762207,0.580645740032196
1.0026925802230835,0.41127628087997437,0.5914162993431091,0.39996880292892456,0.6190476190476191,2.177755355834961,0.5497790575027466
0.9611899852752686,0.4494859278202057,0.5117040574550629,0.4230567514896393,0.45238095238095233,2.258486270904541,0.5659288167953491
1.02047598361969,0.4176887273788452,0.6027872562408447,0.41291338205337524,0.5,1.8628021478652954,0.5520886778831482
1.0113494396209717,0.3691956400871277,0.642153799533844,0.3421512544155121,0.5476190476190477,2.287102699279785,0.4844275712966919
0.9612358808517456,0.44967061281204224,0.5115652680397034,0.43374425172805786,0.5952380952380952,2.5226118564605713,0.5836924314498901
0.942777156829834,0.4387105107307434,0.5040666460990906,0.4258376657962799,0.5476190476190477,2.782289505004883,0.5672361850738525
0.9525982141494751,0.43471115827560425,0.5178870558738708,0.4295944571495056,0.47619047619047616,2.6519036293029785,0.5723873972892761
0.9626465439796448,0.3799871802330017,0.5826593637466431,0.403596967458725,0.4285714285714286,2.3108508586883545,0.550665020942688
0.9444237351417542,0.44426020979881287,0.5001635253429413,0.43935340642929077,0.6190476190476191,1.9591783285140991,0.5739927291870117
0.9429633021354675,0.42856675386428833,0.5143965482711792,0.4221585988998413,0.6190476190476191,1.9169721603393555,0.5677488446235657
0.9707481861114502,0.3970486521720886,0.5736995339393616,0.3997359573841095,0.5952380952380952,2.1207005977630615,0.5275518298149109
0.9582940936088562,0.41058066487312317,0.547713428735733,0.40763556957244873,0.5476190476190477,2.3958208560943604,0.5460877418518066
0.929635763168335,0.41640764474868774,0.5132281184196472,0.4134814441204071,0.5714285714285714,2.408735990524292,0.5596668124198914
0.9181820154190063,0.4633791446685791,0.45480287075042725,0.4523671269416809,0.5952380952380952,2.39309024810791,0.5841379165649414
0.9149037003517151,0.46432003378868103,0.45058366656303406,0.4394284188747406,0.5238095238095238,2.5391786098480225,0.5771089792251587
1.0088714361190796,0.4068709909915924,0.6020004451274872,0.4124864339828491,0.47619047619047616,2.1161625385284424,0.5591406226158142
0.9711034297943115,0.4139595329761505,0.557143896818161,0.4148475229740143,0.5,2.3730127811431885,0.5484400987625122
1.0208373069763184,0.39608195424079895,0.6247553527355194,0.4044593572616577,0.6190476190476191,2.2185869216918945,0.5408628582954407
0.954925537109375,0.41146284341812134,0.5434626936912537,0.419219046831131,0.47619047619047616,2.239875316619873,0.5692339539527893
0.9873812198638916,0.4005522131919861,0.5868290066719055,0.4070655405521393,0.6428571428571428,2.021920919418335,0.5489484071731567
0.9657149314880371,0.4418792724609375,0.5238356590270996,0.4300629496574402,0.45238095238095233,2.184389114379883,0.5612121820449829
0.9967659711837769,0.43090301752090454,0.5658629536628723,0.4380829930305481,0.5,2.269652843475342,0.5734314322471619
0.9576389193534851,0.4064987003803253,0.5511402189731598,0.4131486713886261,0.47619047619047616,2.5831925868988037,0.5618864297866821
1.0081738233566284,0.38249653577804565,0.6256772875785828,0.3958146274089813,0.5952380952380952,2.2024080753326416,0.5351808667182922
1.0006015300750732,0.40791943669319153,0.5926820933818817,0.4191685914993286,0.4285714285714286,2.1922340393066406,0.5593907833099365
1.0114903450012207,0.3959297835826874,0.6155605614185333,0.4105553925037384,0.5476190476190477,2.2823736667633057,0.5534490346908569
0.9568665623664856,0.41209807991981506,0.5447684824466705,0.4184319078922272,0.5952380952380952,2.089536428451538,0.5610363483428955
0.9213826656341553,0.42308202385902405,0.4983006417751312,0.40654298663139343,0.5476190476190477,2.018641233444214,0.5497190952301025
0.953789472579956,0.39868178963661194,0.5551076829433441,0.3886863887310028,0.5476190476190477,2.3341856002807617,0.5307139754295349
0.9842172265052795,0.4036083519458771,0.5806088745594025,0.4204690158367157,0.5952380952380952,2.402844190597534,0.5611295700073242
0.9155665636062622,0.4392125606536865,0.4763540029525757,0.424112468957901,0.47619047619047616,2.5925076007843018,0.5526944398880005
0.9987393021583557,0.4219077527523041,0.5768315494060516,0.4296085834503174,0.47619047619047616,2.567234516143799,0.5682313442230225
0.975029468536377,0.42011770606040955,0.5549117624759674,0.4250711500644684,0.5952380952380952,2.138709545135498,0.5555893182754517
1.0078887939453125,0.3591468036174774,0.6487419903278351,0.37417298555374146,0.5476190476190477,2.387277364730835,0.5074357390403748
0.9558440446853638,0.4382409155368805,0.5176031291484833,0.43933096528053284,0.5238095238095238,2.1216695308685303,0.5753300786018372
0.9989209175109863,0.40335506200790405,0.5955658555030823,0.41291770339012146,0.5476190476190477,2.480146646499634,0.5515099763870239
0.9643061757087708,0.39885222911834717,0.5654539465904236,0.40150606632232666,0.5714285714285714,2.2151386737823486,0.5341150760650635
1.0205907821655273,0.3801402449607849,0.6404505372047424,0.40131962299346924,0.5952380952380952,2.4145331382751465,0.5416796207427979
0.9945431351661682,0.4247174561023712,0.569825679063797,0.43392449617385864,0.5714285714285714,2.1060409545898438,0.5761796236038208
0.9447474479675293,0.41214296221733093,0.5326044857501984,0.4288218319416046,0.47619047619047616,2.099966287612915,0.5728086233139038
0.975910484790802,0.40870168805122375,0.5672087967395782,0.40614306926727295,0.5476190476190477,2.5685017108917236,0.5405802726745605
0.9323134422302246,0.4163441061973572,0.5159693360328674,0.4195901155471802,0.6428571428571428,2.391249179840088,0.5517737865447998
1.0108826160430908,0.38094082474708557,0.6299417912960052,0.3958229720592499,0.40476190476190477,2.423299551010132,0.5344871282577515
0.959989070892334,0.3996220529079437,0.5603670179843903,0.40666288137435913,0.5,1.9995571374893188,0.5518488883972168
0.9349095821380615,0.41772034764289856,0.517189234495163,0.4177318513393402,0.5,2.0963799953460693,0.5637378692626953
0.9371878504753113,0.4051099419593811,0.5320779085159302,0.41902992129325867,0.5238095238095238,2.3460536003112793,0.5532902479171753
0.9724181294441223,0.3951588273048401,0.5772593021392822,0.40770184993743896,0.5714285714285714,2.1577398777008057,0.5483596324920654
0.9295141100883484,0.4252792298793793,0.5042348802089691,0.42351430654525757,0.5714285714285714,2.3004207611083984,0.559252142906189
0.993705153465271,0.4111707806587219,0.5825343728065491,0.42405006289482117,0.5714285714285714,2.328639030456543,0.5658763647079468
0.981728196144104,0.3765837848186493,0.6051444113254547,0.39480870962142944,0.47619047619047616,2.041898727416992,0.5414121150970459
0.9624082446098328,0.39799317717552185,0.5644150674343109,0.40524253249168396,0.6428571428571428,1.924216389656067,0.5431699156761169
0.9544479846954346,0.3973439931869507,0.5571039915084839,0.4064594805240631,0.5238095238095238,2.213181734085083,0.543782651424408
0.9264054894447327,0.4296119511127472,0.4967935383319855,0.42253127694129944,0.5476190476190477,2.1521613597869873,0.5625112056732178
0.9409154057502747,0.3936118185520172,0.5473035871982574,0.3905709385871887,0.5476190476190477,2.422853708267212,0.5258983373641968
0.8918018937110901,0.41797739267349243,0.47382450103759766,0.42041343450546265,0.6190476190476191,2.5654921531677246,0.5612031817436218
0.9524132013320923,0.43245625495910645,0.5199569463729858,0.43437856435775757,0.6190476190476191,2.40303373336792,0.5625912547111511
0.9509129524230957,0.39035436511039734,0.5605585873126984,0.3879501223564148,0.5476190476190477,3.1491096019744873,0.5242884755134583
1.0031235218048096,0.3635362386703491,0.6395872831344604,0.3708711266517639,0.5714285714285714,2.1602416038513184,0.5165172815322876
0.9021766185760498,0.42298606038093567,0.47919055819511414,0.4339433014392853,0.5,2.5485188961029053,0.5701154470443726
0.9534103870391846,0.41930991411209106,0.5341004729270935,0.426254004240036,0.5714285714285714,2.2631688117980957,0.5601523518562317
0.9834852814674377,0.39553821086883545,0.5879470705986023,0.4128556549549103,0.5238095238095238,2.196913957595825,0.5489745140075684
0.8883878588676453,0.4103919267654419,0.47799593210220337,0.4169934093952179,0.6190476190476191,2.4696836471557617,0.5540092587471008
0.996987521648407,0.3669736981391907,0.6300138235092163,0.3861556649208069,0.5238095238095238,2.422107219696045,0.515985906124115
0.9471409916877747,0.380302369594574,0.5668386220932007,0.38261643052101135,0.5476190476190477,2.4547247886657715,0.5149322748184204
0.9518185257911682,0.4357490837574005,0.5160694420337677,0.4427608251571655,0.47619047619047616,1.7914210557937622,0.5815624594688416
0.9128397703170776,0.3963931202888489,0.5164466500282288,0.37477508187294006,0.5238095238095238,1.7847459316253662,0.5115191340446472
0.9569807648658752,0.38420426845550537,0.5727764964103699,0.3815648853778839,0.5476190476190477,1.9011378288269043,0.5169001221656799
0.9712300300598145,0.40595772862434387,0.5652723014354706,0.4156276285648346,0.5714285714285714,2.00520920753479,0.5535156726837158
0.927650511264801,0.41898056864738464,0.5086699426174164,0.4231691062450409,0.5,2.3114898204803467,0.5472711324691772
0.9908493161201477,0.3820015788078308,0.6088477373123169,0.3979000747203827,0.47619047619047616,2.649793863296509,0.540287971496582
0.9423139095306396,0.3769882917404175,0.5653256177902222,0.36868518590927124,0.5,2.385375499725342,0.5051354169845581
0.8760983943939209,0.45121586322784424,0.42488253116607666,0.44028031826019287,0.5238095238095238,2.4276821613311768,0.5834856033325195
0.9906871318817139,0.3793090581893921,0.6113780736923218,0.3991529643535614,0.5476190476190477,2.2229440212249756,0.5273769497871399
0.9988890290260315,0.3468473255634308,0.6520417034626007,0.34978505969047546,0.5238095238095238,2.1054563522338867,0.47567975521087646
0.9912891387939453,0.3689142167568207,0.6223749220371246,0.38483181595802307,0.5476190476190477,2.4517016410827637,0.5191220045089722
0.9209202527999878,0.3931810259819031,0.5277392268180847,0.3833589255809784,0.6190476190476191,2.5971007347106934,0.5200443267822266
0.9294997453689575,0.3889786899089813,0.5405210554599762,0.39198991656303406,0.6428571428571428,2.0624403953552246,0.5306505560874939
0.9622235298156738,0.3854442238807678,0.576779305934906,0.3861875832080841,0.45238095238095233,2.2926604747772217,0.5217296481132507
1.0077793598175049,0.35260096192359924,0.6551783978939056,0.3706889748573303,0.5952380952380952,2.458855390548706,0.5031617283821106
0.9421746730804443,0.42793717980384827,0.5142374932765961,0.41388067603111267,0.5476190476190477,2.5035626888275146,0.5492486953735352
1.0306261777877808,0.3565571904182434,0.6740689873695374,0.3649003207683563,0.45238095238095233,2.5248615741729736,0.4963853359222412
0.9590569138526917,0.40616562962532043,0.5528912842273712,0.42346125841140747,0.7142857142857143,2.4320573806762695,0.5608987808227539
0.9593794941902161,0.3875521421432495,0.5718273520469666,0.3909805119037628,0.5238095238095238,1.9734933376312256,0.53363436460495
0.9730067253112793,0.3857906460762024,0.5872160792350769,0.3846416175365448,0.45238095238095233,2.3694562911987305,0.5255083441734314
0.9298866987228394,0.3849741518497467,0.5449125468730927,0.40173104405403137,0.5476190476190477,2.2877249717712402,0.5363254547119141
0.8740328550338745,0.4513474702835083,0.4226853847503662,0.4373985826969147,0.45238095238095233,2.1971962451934814,0.5771040916442871
0.9337964653968811,0.41852638125419617,0.5152700841426849,0.4223634898662567,0.47619047619047616,1.8916599750518799,0.5566989779472351
0.941248893737793,0.42220526933670044,0.5190436244010925,0.42338672280311584,0.6428571428571428,2.416642904281616,0.558381199836731
0.9486273527145386,0.38299402594566345,0.5656333267688751,0.39365845918655396,0.6190476190476191,2.5329601764678955,0.5193106532096863
0.9690424203872681,0.4038409888744354,0.5652014315128326,0.40363773703575134,0.5476190476190477,2.6185550689697266,0.5479553937911987
0.950168251991272,0.3810448944568634,0.5691233575344086,0.39873772859573364,0.47619047619047616,2.355247974395752,0.5309146642684937
0.9648424386978149,0.38249579071998596,0.582346647977829,0.39062556624412537,0.40476190476190477,2.4178266525268555,0.5244767665863037
0.9506498575210571,0.40611404180526733,0.5445358157157898,0.4249851405620575,0.5714285714285714,2.508626937866211,0.5644119381904602
0.9194157123565674,0.42510491609573364,0.49431079626083374,0.42802268266677856,0.5238095238095238,2.307190179824829,0.5557846426963806
0.9801340699195862,0.3847145438194275,0.5954195261001587,0.3909240961074829,0.5952380952380952,2.086442708969116,0.517780065536499
0.9566469788551331,0.3991319239139557,0.5575150549411774,0.3999483287334442,0.5238095238095238,2.264040231704712,0.5228688716888428
0.9362515211105347,0.4201739430427551,0.5160775780677795,0.4282068908214569,0.5714285714285714,1.7511579990386963,0.563518762588501
0.9494487047195435,0.40008416771888733,0.5493645370006561,0.4113554358482361,0.47619047619047616,2.458789587020874,0.5385733842849731
0.9196928143501282,0.4370134770870209,0.4826793372631073,0.43340563774108887,0.5238095238095238,2.5685267448425293,0.5698338747024536
0.9019472599029541,0.41092541813850403,0.4910218417644501,0.4118410348892212,0.5714285714285714,2.5110599994659424,0.5544483065605164
0.9560626149177551,0.42183545231819153,0.5342271625995636,0.42656511068344116,0.5,2.565500020980835,0.5506436824798584
0.9942262172698975,0.3827130198478699,0.6115131974220276,0.3995261788368225,0.5476190476190477,2.2085325717926025,0.5235989689826965
0.9426493644714355,0.4212735891342163,0.5213757753372192,0.42788752913475037,0.5,2.6351053714752197,0.559964120388031
0.9464577436447144,0.4031587243080139,0.5432990193367004,0.40712639689445496,0.5714285714285714,2.7589774131774902,0.5334665775299072
0.9238011240959167,0.4015404284000397,0.5222606956958771,0.41852861642837524,0.6190476190476191,1.9076472520828247,0.5586260557174683
0.9725677371025085,0.3685392737388611,0.6040284633636475,0.39275553822517395,0.5952380952380952,2.436312437057495,0.5251023769378662
0.9936234951019287,0.40250274538993835,0.5911207497119904,0.4111974835395813,0.47619047619047616,2.0309128761291504,0.5492246747016907
0.9692361354827881,0.3943742513656616,0.5748618841171265,0.40208956599235535,0.5238095238095238,2.3659160137176514,0.5404512882232666
0.9537020325660706,0.42609819769859314,0.5276038348674774,0.42248085141181946,0.5,2.0705721378326416,0.5564204454421997
0.987628161907196,0.390664666891098,0.596963495016098,0.4001937806606293,0.5,2.5608508586883545,0.5437867045402527
0.9342270493507385,0.39462777972221375,0.5395992696285248,0.39951422810554504,0.5238095238095238,2.4970054626464844,0.5307767391204834
0.9858023524284363,0.39342936873435974,0.5923729836940765,0.38761618733406067,0.5476190476190477,2.3206944465637207,0.5231063961982727
0.900632381439209,0.44946664571762085,0.45116573572158813,0.45428431034088135,0.5952380952380952,1.8736344575881958,0.5884717106819153
0.9750299453735352,0.39379897713661194,0.5812309682369232,0.4071425795555115,0.5,1.9582587480545044,0.5518221259117126
0.9266021251678467,0.4211369454860687,0.505465179681778,0.42476150393486023,0.5714285714285714,2.324939727783203,0.5609891414642334
0.9341877698898315,0.4175467789173126,0.5166409909725189,0.422799676656723,0.5714285714285714,2.5638482570648193,0.5505173206329346
0.9561760425567627,0.4011528193950653,0.5550232231616974,0.4007698893547058,0.5,2.2871155738830566,0.5365481376647949
0.9959890246391296,0.389571875333786,0.6064171493053436,0.4025755226612091,0.5238095238095238,2.210562229156494,0.5362836718559265
0.9661428332328796,0.3630771040916443,0.6030657291412354,0.3616386353969574,0.5952380952380952,2.1367576122283936,0.49404773116111755
0.9605646133422852,0.38168370723724365,0.5788809061050415,0.3972218930721283,0.5714285714285714,2.3709492683410645,0.5261997580528259
0.9683979749679565,0.40751615166664124,0.5608818233013153,0.40206044912338257,0.5476190476190477,1.8326696157455444,0.5374870300292969
0.9274613857269287,0.39654335379600525,0.5309180319309235,0.40157926082611084,0.5238095238095238,2.296983480453491,0.5402239561080933
0.9189550876617432,0.3853470981121063,0.5336079895496368,0.3865928053855896,0.5714285714285714,2.722691297531128,0.5185865759849548
0.9359341263771057,0.3738764822483063,0.5620576441287994,0.38257113099098206,0.5,2.688563108444214,0.512816846370697
0.9156895279884338,0.404621958732605,0.5110675692558289,0.4078609049320221,0.5714285714285714,2.1314032077789307,0.5358000993728638
0.9601919651031494,0.3983842432498932,0.5618077218532562,0.4065086543560028,0.5714285714285714,1.4957948923110962,0.5289790034294128
0.9419741630554199,0.39689773321151733,0.5450764298439026,0.3886083960533142,0.5952380952380952,2.2620606422424316,0.5231670141220093
0.9050352573394775,0.4127034842967987,0.49233177304267883,0.4162385165691376,0.5476190476190477,2.626037120819092,0.543704092502594
0.9391184449195862,0.35790693759918213,0.581211507320404,0.3713000416755676,0.5714285714285714,2.6054575443267822,0.5078270435333252
0.9563144445419312,0.4059460759162903,0.5503683686256409,0.39631518721580505,0.5238095238095238,2.0838632583618164,0.5337780714035034
0.9550284147262573,0.3839062452316284,0.5711221694946289,0.37806424498558044,0.40476190476190477,2.0308659076690674,0.5148768424987793
0.8882904648780823,0.44011956453323364,0.44817090034484863,0.42281073331832886,0.5238095238095238,2.7764246463775635,0.5567240715026855
0.943836510181427,0.3868132531642914,0.5570232570171356,0.40288230776786804,0.5,2.264643430709839,0.5383524298667908
0.9107365608215332,0.4248914122581482,0.485845148563385,0.4144009053707123,0.5714285714285714,2.5648417472839355,0.5458922386169434
0.9426630735397339,0.42944470047950745,0.5132183730602264,0.41935405135154724,0.5714285714285714,1.6777945756912231,0.5390446782112122
0.9541743397712708,0.4367080628871918,0.517466276884079,0.4267977178096771,0.5238095238095238,1.6752971410751343,0.5601203441619873
0.9125288724899292,0.45102161169052124,0.46150726079940796,0.4360124170780182,0.47619047619047616,2.093914747238159,0.5626612901687622
0.9521437287330627,0.4118015468120575,0.5403421819210052,0.4082145094871521,0.5,1.9732775688171387,0.5429924726486206
0.9661275148391724,0.39444664120674133,0.571680873632431,0.3948062062263489,0.47619047619047616,2.0937681198120117,0.5341705083847046
0.9573298692703247,0.3906453251838684,0.5666845440864563,0.3973924517631531,0.45238095238095233,2.079319715499878,0.5380663275718689
0.9319214820861816,0.3949049413204193,0.5370165407657623,0.3909083902835846,0.5,2.264415979385376,0.5250966548919678
0.8748354911804199,0.4329533576965332,0.4418821334838867,0.4299173653125763,0.5714285714285714,1.7190462350845337,0.562947154045105
0.9296970963478088,0.4352077543735504,0.4944893419742584,0.43303364515304565,0.38095238095238093,2.1895689964294434,0.5687685012817383
1.6042886972427368,0.6024608016014099,1.001827895641327,0.5059131979942322,0.5238095238095238,2.0596587657928467,0.7433252930641174
1.5250470638275146,0.6009816527366638,0.9240654110908508,0.5009817481040955,0.5476190476190477,1.9616925716400146,0.7505688071250916
1.5605885982513428,0.5838426947593689,0.9767459034919739,0.4829443097114563,0.5476190476190477,1.6318962574005127,0.7073130011558533
1.4989649057388306,0.5539237260818481,0.9450411796569824,0.46022552251815796,0.47619047619047616,1.9918009042739868,0.7079375386238098
1.4788835048675537,0.4921817183494568,0.9867017865180969,0.44047242403030396,0.5952380952380952,1.587027668952942,0.645906388759613
1.411303997039795,0.4610118865966797,0.9502921104431152,0.4343010485172272,0.47619047619047616,2.055104970932007,0.5983116030693054
1.4251834154129028,0.5000849962234497,0.9250984191894531,0.4123065173625946,0.5476190476190477,2.080613136291504,0.626964271068573
1.253806710243225,0.4757172465324402,0.7780894637107849,0.4072870910167694,0.5476190476190477,1.90122389793396,0.6246945261955261
1.2048604488372803,0.5833040475845337,0.6215564012527466,0.4065057337284088,0.5952380952380952,1.9125257730484009,0.6131178140640259
1.1433618068695068,0.5047652125358582,0.6385965943336487,0.444705992937088,0.4285714285714286,2.2193708419799805,0.6332996487617493
1.1292647123336792,0.4845545291900635,0.6447101831436157,0.3773215413093567,0.5238095238095238,1.9771935939788818,0.5564833879470825
1.1209295988082886,0.36497944593429565,0.7559501528739929,0.33951082825660706,0.5476190476190477,1.8359729051589966,0.5068085193634033
0.9898130297660828,0.5551509261131287,0.4346621036529541,0.4109856188297272,0.5476190476190477,2.278947353363037,0.5891713500022888
1.0597971677780151,0.41191986203193665,0.6478773057460785,0.35570868849754333,0.5238095238095238,2.0736467838287354,0.509619951248169
1.0193326473236084,0.4193412959575653,0.5999913513660431,0.35101252794265747,0.5476190476190477,1.9839515686035156,0.5263350605964661
1.0420842170715332,0.3810352087020874,0.6610490083694458,0.3559147119522095,0.5476190476190477,1.7791101932525635,0.5206107497215271
1.0375921726226807,0.40850791335105896,0.6290842592716217,0.39494234323501587,0.5,2.398759603500366,0.5740219950675964
1.0317646265029907,0.3939377963542938,0.6378268301486969,0.3693176805973053,0.5952380952380952,2.040646553039551,0.5665374994277954
1.1256660223007202,0.3454766869544983,0.7801893353462219,0.3359844386577606,0.5476190476190477,2.0691261291503906,0.520310640335083
1.0038968324661255,0.4296787679195404,0.5742180645465851,0.39605993032455444,0.5952380952380952,2.067563533782959,0.5913141965866089
1.10319983959198,0.5868766903877258,0.5163231492042542,0.4289853870868683,0.47619047619047616,2.137482166290283,0.5886910557746887
1.1222730875015259,0.37790003418922424,0.7443730533123016,0.37950918078422546,0.45238095238095233,2.342802047729492,0.5690673589706421
1.117802381515503,0.4570459723472595,0.6607564091682434,0.43817999958992004,0.3571428571428571,1.8305333852767944,0.6490854024887085
1.1754004955291748,0.3755701780319214,0.7998303174972534,0.39288291335105896,0.5238095238095238,1.9366707801818848,0.5869905352592468
1.0422325134277344,0.6213898658752441,0.42084264755249023,0.5005719065666199,0.5238095238095238,1.5626987218856812,0.6441788077354431
1.0869882106781006,0.4289783835411072,0.6580098271369934,0.4527938663959503,0.5238095238095238,2.058323860168457,0.6566886901855469
1.0981924533843994,0.4450130760669708,0.6531793773174286,0.4307761788368225,0.5,2.088613748550415,0.6376399993896484
1.2793887853622437,0.5477941036224365,0.7315946817398071,0.49566400051116943,0.45238095238095233,2.180886745452881,0.6465687155723572
1.2048695087432861,0.5463473200798035,0.6585221886634827,0.46930745244026184,0.5,2.041855812072754,0.634655773639679
1.2200660705566406,0.5580229163169861,0.6620431542396545,0.4880054295063019,0.38095238095238093,2.1895055770874023,0.6415095329284668
1.160057544708252,0.5572741627693176,0.6027833819389343,0.49145156145095825,0.45238095238095233,2.2990689277648926,0.6515740156173706
1.101660132408142,0.43659383058547974,0.6650663018226624,0.4640217423439026,0.5238095238095238,2.1749260425567627,0.6704410910606384
1.143711805343628,0.39172282814979553,0.7519889771938324,0.426617294549942,0.5476190476190477,2.0393874645233154,0.6283323168754578
1.1674230098724365,0.4626716375350952,0.7047513723373413,0.4389439523220062,0.5714285714285714,1.9411828517913818,0.6479257345199585
1.211089849472046,0.5143755078315735,0.6967143416404724,0.42661628127098083,0.5,1.9141312837600708,0.564353883266449
1.160175085067749,0.525223970413208,0.634951114654541,0.3935874104499817,0.5,2.0420992374420166,0.5368525981903076
1.179608941078186,0.4963485300540924,0.6832604110240936,0.3845791220664978,0.5714285714285714,2.165123462677002,0.5208640098571777
1.1564925909042358,0.5187473297119141,0.6377452611923218,0.3888862431049347,0.5238095238095238,2.47227144241333,0.5152114033699036
1.0757882595062256,0.5308350324630737,0.5449532270431519,0.4173228442668915,0.5238095238095238,2.289132833480835,0.5452134609222412
1.1694846153259277,0.5207634568214417,0.6487211585044861,0.3969215750694275,0.45238095238095233,2.3118677139282227,0.5215404033660889
1.1146526336669922,0.47678712010383606,0.6378655135631561,0.34313881397247314,0.5,2.0005440711975098,0.5282880663871765
1.1114816665649414,0.5358285903930664,0.575653076171875,0.38827231526374817,0.45238095238095233,2.374013662338257,0.5493185520172119
1.1910537481307983,0.4989355206489563,0.692118227481842,0.36193782091140747,0.5,1.9558357000350952,0.48955661058425903
1.099055290222168,0.5259339809417725,0.5731213092803955,0.3715701401233673,0.5238095238095238,1.997893214225769,0.5546178221702576
1.1216245889663696,0.5244981646537781,0.5971264243125916,0.3804144263267517,0.47619047619047616,2.2569191455841064,0.5434061884880066
1.1234455108642578,0.5443575382232666,0.5790879726409912,0.4065444767475128,0.5238095238095238,1.957983136177063,0.5792750120162964
1.134204387664795,0.5114259123802185,0.6227784752845764,0.38141196966171265,0.40476190476190477,1.861337661743164,0.5436816215515137
1.1694072484970093,0.5384351015090942,0.630972146987915,0.38956111669540405,0.38095238095238093,1.8546513319015503,0.557620644569397
1.0473191738128662,0.5789415240287781,0.46837764978408813,0.4294242858886719,0.45238095238095233,1.913347601890564,0.5835808515548706
1.0043225288391113,0.5659658312797546,0.4383566975593567,0.43319931626319885,0.47619047619047616,2.0148191452026367,0.5961099863052368
1.1819523572921753,0.5174742937088013,0.664478063583374,0.4254065155982971,0.45238095238095233,1.7945318222045898,0.6098041534423828
1.2076890468597412,0.5680411458015442,0.639647901058197,0.4501931667327881,0.40476190476190477,1.6881886720657349,0.6224772930145264
1.1580007076263428,0.553836464881897,0.6041642427444458,0.4564116597175598,0.40476190476190477,2.0834736824035645,0.6227130889892578
1.1171969175338745,0.5891158580780029,0.5280810594558716,0.476144403219223,0.5,2.047545909881592,0.6228688359260559
1.2034451961517334,0.50031578540802,0.7031294107437134,0.397969126701355,0.40476190476190477,2.398240327835083,0.5492649078369141
1.1555111408233643,0.5123549699783325,0.6431561708450317,0.416593462228775,0.45238095238095233,2.4458088874816895,0.5816552639007568
1.168251633644104,0.5112498998641968,0.6570017337799072,0.4384208917617798,0.5238095238095238,2.3058836460113525,0.6190293431282043
1.198723554611206,0.44518864154815674,0.7535349130630493,0.40982750058174133,0.5,1.7828046083450317,0.5727598071098328
1.2064688205718994,0.5629337430000305,0.6435350775718689,0.46201977133750916,0.4285714285714286,2.183880567550659,0.5919203758239746
1.2288129329681396,0.5072674751281738,0.7215454578399658,0.41088029742240906,0.5,2.1227686405181885,0.5743464231491089
1.2548344135284424,0.46846485137939453,0.7863695621490479,0.40162986516952515,0.47619047619047616,2.242173671722412,0.5703437924385071
1.1923904418945312,0.5679703950881958,0.6244200468063354,0.4759790897369385,0.40476190476190477,2.3068394660949707,0.6020885705947876
1.2093048095703125,0.5730151534080505,0.636289656162262,0.4745657444000244,0.47619047619047616,1.658581256866455,0.5902941823005676
1.2023330926895142,0.5532266497612,0.6491064429283142,0.4522811770439148,0.5238095238095238,2.4540512561798096,0.5916434526443481
1.1563923358917236,0.5090810656547546,0.647311270236969,0.4398519992828369,0.4285714285714286,2.36272931098938,0.5986749529838562
1.2116646766662598,0.4940406382083893,0.7176240384578705,0.42430341243743896,0.45238095238095233,2.242004871368408,0.5699562430381775
1.2115838527679443,0.457760751247406,0.7538231015205383,0.3894452452659607,0.47619047619047616,1.5690038204193115,0.5443726181983948
1.187108039855957,0.5461841821670532,0.6409238576889038,0.4316040277481079,0.4285714285714286,2.0808680057525635,0.5717399716377258
1.1908692121505737,0.5231739282608032,0.6676952838897705,0.4176178276538849,0.45238095238095233,2.151118755340576,0.5772674679756165
1.172977089881897,0.5624086260795593,0.6105684638023376,0.47320836782455444,0.5238095238095238,2.44704008102417,0.6169299483299255
1.1494243144989014,0.475803941488266,0.6736203730106354,0.4210132658481598,0.45238095238095233,1.5781675577163696,0.5491580963134766
1.206148624420166,0.4268449544906616,0.7793036699295044,0.34915515780448914,0.47619047619047616,2.5400524139404297,0.5182152986526489
1.103684902191162,0.5364087820053101,0.567276120185852,0.4086841642856598,0.47619047619047616,2.157388687133789,0.5666136741638184
1.1647366285324097,0.5254896879196167,0.639246940612793,0.4206829369068146,0.38095238095238093,2.0977017879486084,0.5633255243301392
1.1238218545913696,0.5252805948257446,0.598541259765625,0.42214736342430115,0.4285714285714286,2.269512414932251,0.5456383228302002
1.0894981622695923,0.5258424282073975,0.5636557340621948,0.42179742455482483,0.45238095238095233,2.2248053550720215,0.5485206842422485
1.1713237762451172,0.4901312589645386,0.6811925172805786,0.3876851201057434,0.5476190476190477,2.2652106285095215,0.52634197473526
1.079588532447815,0.5252148509025574,0.5543736815452576,0.4444446861743927,0.4285714285714286,2.0353305339813232,0.6059064865112305
1.1267890930175781,0.4831276834011078,0.6436614096164703,0.4085371196269989,0.5238095238095238,2.294231414794922,0.5726178884506226
1.1180994510650635,0.4987950623035431,0.6193043887615204,0.44373399019241333,0.4285714285714286,2.04974365234375,0.5998099446296692
1.1265132427215576,0.5090914964675903,0.6174217462539673,0.4375990629196167,0.45238095238095233,2.3146090507507324,0.5797698497772217
1.0443081855773926,0.5329954028129578,0.5113127827644348,0.4254266321659088,0.4285714285714286,2.046894073486328,0.5902562141418457
1.0743542909622192,0.5087411403656006,0.5656131505966187,0.4191909730434418,0.5,2.037883758544922,0.5642217397689819
1.1543102264404297,0.48431530594825745,0.6699949204921722,0.4120142161846161,0.5238095238095238,2.1907150745391846,0.5818947553634644
1.1609004735946655,0.46997883915901184,0.6909216344356537,0.38619765639305115,0.40476190476190477,2.22457218170166,0.5554141402244568
1.1032806634902954,0.451802521944046,0.6514781415462494,0.36515286564826965,0.47619047619047616,1.648868441581726,0.553038477897644
1.08447265625,0.4964058995246887,0.5880667567253113,0.38302257657051086,0.5,1.7971712350845337,0.5389396548271179
1.1806185245513916,0.47094014286994934,0.7096783816814423,0.39244428277015686,0.5714285714285714,2.523334503173828,0.5268663167953491
1.1886463165283203,0.5009753704071045,0.6876709461212158,0.42315804958343506,0.4285714285714286,2.38124418258667,0.5855249166488647
1.1458877325057983,0.49329549074172974,0.6525922417640686,0.4120408594608307,0.45238095238095233,2.155536413192749,0.5410861968994141
1.0967953205108643,0.4990571439266205,0.5977381765842438,0.4057922959327698,0.5476190476190477,1.7471034526824951,0.54071444272995
1.1582450866699219,0.4977594316005707,0.6604856550693512,0.4027896523475647,0.47619047619047616,2.019646406173706,0.5627167224884033
1.1358840465545654,0.49771881103515625,0.6381652355194092,0.408671498298645,0.38095238095238093,2.0833747386932373,0.5371686220169067
1.1465113162994385,0.5062088966369629,0.6403024196624756,0.40800049901008606,0.5,2.0933420658111572,0.5222457051277161
1.2057865858078003,0.48035359382629395,0.7254329919815063,0.39266741275787354,0.5476190476190477,1.7214717864990234,0.5027998685836792
1.1318049430847168,0.5027559995651245,0.6290489435195923,0.412607878446579,0.47619047619047616,1.7452452182769775,0.5474453568458557
1.2679649591445923,0.43442878127098083,0.8335361778736115,0.33918946981430054,0.47619047619047616,1.749763011932373,0.48264220356941223
1.108721137046814,0.49725809693336487,0.6114630401134491,0.39854273200035095,0.5,1.911885380744934,0.5144858360290527
1.2474122047424316,0.46090298891067505,0.7865092158317566,0.3537971079349518,0.3571428571428571,2.4602205753326416,0.5109765529632568
1.2358999252319336,0.4854865074157715,0.7504134178161621,0.3992019295692444,0.5,2.380246162414551,0.5350023508071899
1.2494169473648071,0.45152801275253296,0.7978889346122742,0.3590299189090729,0.4285714285714286,2.0757904052734375,0.5221844911575317
1.199196219444275,0.4941197335720062,0.7050764858722687,0.4048646092414856,0.47619047619047616,2.252883195877075,0.5485530495643616
1.205786108970642,0.46671226620674133,0.7390738427639008,0.38797906041145325,0.45238095238095233,1.8851958513259888,0.5025045871734619
1.2071598768234253,0.467822402715683,0.7393374741077423,0.38000354170799255,0.40476190476190477,2.3085289001464844,0.4932933747768402
1.2479041814804077,0.4363076686859131,0.8115965127944946,0.3622068464756012,0.5952380952380952,2.4113175868988037,0.4748554229736328
1.126605749130249,0.5123025178909302,0.6143032312393188,0.39373907446861267,0.5,1.821714997291565,0.5353895425796509
1.0845580101013184,0.5314478278160095,0.5531101822853088,0.45583319664001465,0.47619047619047616,2.2812082767486572,0.5848643183708191
1.2730579376220703,0.45852288603782654,0.8145350515842438,0.37060439586639404,0.45238095238095233,1.934114933013916,0.5046878457069397
1.1967964172363281,0.4681845009326935,0.7286119163036346,0.3604887127876282,0.40476190476190477,1.5737253427505493,0.5061675906181335
1.0864312648773193,0.5347139835357666,0.5517172813415527,0.421966016292572,0.5,1.8476927280426025,0.5378273129463196
1.117724895477295,0.5432713627815247,0.5744535326957703,0.4336130619049072,0.3571428571428571,1.6774754524230957,0.5777237415313721
1.2440389394760132,0.4734092056751251,0.7706297338008881,0.378966748714447,0.47619047619047616,2.365825891494751,0.5111962556838989
1.2312021255493164,0.4923410415649414,0.738861083984375,0.4042823910713196,0.45238095238095233,2.3387069702148438,0.5320236086845398
1.2269833087921143,0.500847578048706,0.7261357307434082,0.4200345575809479,0.45238095238095233,1.8598251342773438,0.5556554198265076
1.2111610174179077,0.5307280421257019,0.6804329752922058,0.434501588344574,0.33333333333333337,1.6832071542739868,0.5705012679100037
1.3002219200134277,0.44991549849510193,0.8503064215183258,0.36503392457962036,0.33333333333333337,2.283419609069824,0.49293065071105957
1.2323739528656006,0.4813714027404785,0.7510025501251221,0.3942757546901703,0.5238095238095238,2.2155649662017822,0.4975312650203705
1.2161166667938232,0.5040475726127625,0.7120690941810608,0.41881415247917175,0.5714285714285714,2.323557138442993,0.5538491606712341
1.3176864385604858,0.45662814378738403,0.8610582947731018,0.36491793394088745,0.5238095238095238,1.921227216720581,0.5038846731185913
1.1443771123886108,0.5504670143127441,0.5939100980758667,0.4391370713710785,0.47619047619047616,2.338243246078491,0.5494793653488159
1.2477960586547852,0.5097898840904236,0.7380061745643616,0.40990307927131653,0.47619047619047616,1.759522557258606,0.5482385158538818
1.1928062438964844,0.5165096521377563,0.676296591758728,0.41647201776504517,0.45238095238095233,2.253502607345581,0.5237041711807251
1.330016851425171,0.4650973081588745,0.8649195432662964,0.37421900033950806,0.5,2.3839783668518066,0.5016229748725891
1.2288601398468018,0.5064985156059265,0.7223616242408752,0.4142003357410431,0.45238095238095233,2.176844358444214,0.5508456230163574
1.2012312412261963,0.5262407064437866,0.6749905347824097,0.4424188733100891,0.5238095238095238,2.5714221000671387,0.5725566148757935
1.2589423656463623,0.5072503089904785,0.7516920566558838,0.41064128279685974,0.47619047619047616,2.806483745574951,0.5394676923751831
1.2674230337142944,0.5404322147369385,0.726990818977356,0.4229772686958313,0.5,2.0494258403778076,0.5278959274291992
1.1725395917892456,0.5578856468200684,0.6146539449691772,0.4499277174472809,0.45238095238095233,2.128216505050659,0.5758681297302246
1.2340888977050781,0.5158313512802124,0.7182575464248657,0.4101177752017975,0.5238095238095238,2.089548110961914,0.5138515830039978
1.267560362815857,0.5041797161102295,0.7633806467056274,0.41305142641067505,0.47619047619047616,2.4336020946502686,0.550342857837677
1.184935212135315,0.5385112762451172,0.6464239358901978,0.4117075502872467,0.47619047619047616,1.754503846168518,0.53361976146698
1.207610011100769,0.47617730498313904,0.73143270611763,0.34905049204826355,0.40476190476190477,2.486754894256592,0.4964504837989807
1.301881194114685,0.5029503703117371,0.798930823802948,0.4003359079360962,0.47619047619047616,2.619936943054199,0.5210221409797668
1.2923253774642944,0.491275429725647,0.8010499477386475,0.39968621730804443,0.45238095238095233,2.061793565750122,0.5210853815078735
1.2186065912246704,0.5601129531860352,0.6584936380386353,0.44133317470550537,0.33333333333333337,2.1130645275115967,0.5747470855712891
1.2683348655700684,0.5246226787567139,0.7437121868133545,0.4266389012336731,0.38095238095238093,2.2258827686309814,0.5665807127952576
1.2820640802383423,0.4705379009246826,0.8115261793136597,0.46053799986839294,0.45238095238095233,2.1142642498016357,0.5541740655899048
1.2261412143707275,0.5473406314849854,0.6788005828857422,0.4476715624332428,0.5,2.0006232261657715,0.5773860812187195
1.245012879371643,0.46855729818344116,0.7764555811882019,0.4492228627204895,0.40476190476190477,1.9368860721588135,0.5811131596565247
1.2714570760726929,0.5471558570861816,0.7243012189865112,0.42880967259407043,0.4285714285714286,2.0944321155548096,0.5341089367866516
1.2961325645446777,0.49548301100730896,0.8006495535373688,0.38926684856414795,0.47619047619047616,1.9085012674331665,0.5072161555290222
1.3338704109191895,0.4315375089645386,0.9023329019546509,0.4076012074947357,0.38095238095238093,2.067436933517456,0.5320839881896973
1.22649085521698,0.5385274887084961,0.6879633665084839,0.4496358633041382,0.5,2.357928991317749,0.5731246471405029
1.1328798532485962,0.5916869044303894,0.5411929488182068,0.45806923508644104,0.4285714285714286,2.1404590606689453,0.5690664052963257
1.3225911855697632,0.5261762738227844,0.7964149117469788,0.42647573351860046,0.45238095238095233,2.3095157146453857,0.5405911803245544
1.2919888496398926,0.53611159324646,0.7558772563934326,0.43293121457099915,0.40476190476190477,2.2447280883789062,0.5436022281646729
1.2118995189666748,0.5776188373565674,0.6342806816101074,0.4617106318473816,0.38095238095238093,2.3925323486328125,0.577511727809906
1.2332147359848022,0.5463773012161255,0.6868374347686768,0.4465928077697754,0.47619047619047616,2.2716598510742188,0.56695157289505
1.2203285694122314,0.5521724224090576,0.6681561470031738,0.46333369612693787,0.45238095238095233,2.0849268436431885,0.570870578289032
1.2959812879562378,0.5306348204612732,0.7653464674949646,0.4337550401687622,0.4285714285714286,1.8532153367996216,0.5393353700637817
1.2042611837387085,0.5834764838218689,0.6207846999168396,0.4297041893005371,0.47619047619047616,2.2362160682678223,0.5467859506607056
1.1239194869995117,0.5313453674316406,0.5925741195678711,0.5013341307640076,0.5476190476190477,2.244706630706787,0.6121478080749512
1.2885968685150146,0.4666953384876251,0.8219015300273895,0.4369286596775055,0.3571428571428571,1.7584679126739502,0.5585254430770874
1.2999273538589478,0.5198615193367004,0.7800658345222473,0.4179086983203888,0.45238095238095233,2.0036509037017822,0.5529488325119019
1.3242008686065674,0.5053178071975708,0.8188830614089966,0.40191808342933655,0.5238095238095238,2.157698154449463,0.5025042295455933
1.2670090198516846,0.5433456301689148,0.7236633896827698,0.43326154351234436,0.3571428571428571,1.6517360210418701,0.5541749000549316
1.2302974462509155,0.5593321323394775,0.670965313911438,0.45733726024627686,0.5952380952380952,2.3081369400024414,0.5804936289787292
1.1501938104629517,0.6001465916633606,0.5500472187995911,0.4927438497543335,0.4285714285714286,2.5244336128234863,0.6155843734741211
1.1398729085922241,0.586065411567688,0.5538074970245361,0.47841429710388184,0.5,1.9987622499465942,0.5886715650558472
1.1299567222595215,0.5923864841461182,0.5375702381134033,0.4866265058517456,0.47619047619047616,2.4035844802856445,0.5904420018196106
1.2384724617004395,0.46355751156806946,0.77491495013237,0.43286192417144775,0.47619047619047616,2.056297779083252,0.5505412220954895
1.2388561964035034,0.48960474133491516,0.7492514550685883,0.36630871891975403,0.45238095238095233,2.238935947418213,0.4959706664085388
1.2322802543640137,0.5358262062072754,0.6964540481567383,0.4177619218826294,0.40476190476190477,2.1388919353485107,0.5348660945892334
1.1743431091308594,0.5853004455566406,0.5890426635742188,0.4797384738922119,0.38095238095238093,1.9247667789459229,0.6040668487548828
1.2197974920272827,0.5494797229766846,0.6703177690505981,0.4455300271511078,0.5952380952380952,1.6360704898834229,0.5524485111236572
1.1666210889816284,0.5616394877433777,0.6049816012382507,0.46915116906166077,0.47619047619047616,1.7405591011047363,0.5914309024810791
1.2345489263534546,0.5520435571670532,0.6825053691864014,0.46706661581993103,0.5,1.9743475914001465,0.5886610150337219
1.1448370218276978,0.5799768567085266,0.5648601651191711,0.47561320662498474,0.45238095238095233,1.7343708276748657,0.5925601124763489
1.2501049041748047,0.5321407318115234,0.7179641723632812,0.43280136585235596,0.5476190476190477,2.2069013118743896,0.5725147724151611
1.275346279144287,0.5431838035583496,0.7321624755859375,0.42940622568130493,0.3571428571428571,2.3210337162017822,0.550169825553894
1.2593200206756592,0.5317186117172241,0.7276014089584351,0.4348576068878174,0.47619047619047616,2.4314868450164795,0.5599967837333679
1.2731178998947144,0.5047246217727661,0.7683932781219482,0.4008176028728485,0.47619047619047616,2.293309450149536,0.5140901803970337
1.3077061176300049,0.502291202545166,0.8054149150848389,0.404926598072052,0.45238095238095233,2.3356730937957764,0.5368185043334961
1.2523624897003174,0.519412100315094,0.7329503893852234,0.4059521555900574,0.4285714285714286,1.7396538257598877,0.5332788228988647
1.2198551893234253,0.5264618992805481,0.6933932900428772,0.4352135956287384,0.5,1.8531641960144043,0.5585241317749023
1.186628818511963,0.5450515151023865,0.6415773034095764,0.4478828012943268,0.47619047619047616,2.177478075027466,0.5767126083374023
1.1293222904205322,0.5848580598831177,0.5444642305374146,0.48498570919036865,0.4285714285714286,2.0917396545410156,0.6132372617721558
1.2520849704742432,0.519154965877533,0.7329300045967102,0.428148478269577,0.47619047619047616,2.529975652694702,0.5669968128204346
1.2673301696777344,0.4788619577884674,0.788468211889267,0.39984431862831116,0.4285714285714286,2.295924663543701,0.537540853023529
1.1036051511764526,0.5499444007873535,0.5536607503890991,0.424348920583725,0.47619047619047616,2.129706859588623,0.5435633659362793
1.1093536615371704,0.5790438652038574,0.530309796333313,0.47563570737838745,0.4285714285714286,1.8816267251968384,0.6181089282035828
1.2233566045761108,0.5197453498840332,0.7036112546920776,0.4429759383201599,0.40476190476190477,2.082775354385376,0.5745868682861328
1.1987146139144897,0.5164875388145447,0.6822270750999451,0.44103696942329407,0.47619047619047616,2.0496737957000732,0.5825856328010559
1.2823748588562012,0.4643731713294983,0.8180016875267029,0.3952055275440216,0.4285714285714286,2.430765151977539,0.5228292346000671
1.215456247329712,0.49111872911453247,0.7243375182151794,0.414969265460968,0.5,2.0033276081085205,0.5372100472450256
1.1610010862350464,0.533833384513855,0.6271677017211914,0.45200666785240173,0.5,2.0352890491485596,0.5993772745132446
1.2081764936447144,0.5117371678352356,0.6964393258094788,0.42328080534935,0.3571428571428571,1.9120091199874878,0.5890659093856812
1.237949252128601,0.4753049910068512,0.7626442611217499,0.4034794270992279,0.40476190476190477,2.1160378456115723,0.5448204278945923
1.1128897666931152,0.5096789598464966,0.6032108068466187,0.4180977940559387,0.47619047619047616,2.071978807449341,0.5841915011405945
1.0913147926330566,0.5026249289512634,0.5886898636817932,0.4174671471118927,0.5476190476190477,2.2222723960876465,0.5637494921684265
1.103212833404541,0.5062031745910645,0.5970096588134766,0.4301549196243286,0.47619047619047616,2.180739641189575,0.5868298411369324
1.1642262935638428,0.4589530825614929,0.7052732110023499,0.4097525477409363,0.5,2.2412946224212646,0.5597261190414429
1.1222209930419922,0.4820621609687805,0.6401588320732117,0.4297550320625305,0.4285714285714286,2.306455373764038,0.5955542325973511
1.1227604150772095,0.4913804829120636,0.6313799321651459,0.4283457100391388,0.47619047619047616,1.9648730754852295,0.593714714050293
1.1059733629226685,0.4850783348083496,0.6208950281143188,0.4094613194465637,0.5,1.7643526792526245,0.5680156350135803
1.185571551322937,0.47368091344833374,0.7118906378746033,0.42935195565223694,0.5476190476190477,,0.5635789632797241
1.1398258209228516,0.4236978590488434,0.7161279618740082,0.37887632846832275,0.45238095238095233,,0.5373017191886902
1.0823968648910522,0.4409725069999695,0.6414243578910828,0.37685519456863403,0.5,,0.5251173377037048
1.16421377658844,0.4628552496433258,0.7013585269451141,0.4155162572860718,0.5,,0.5582435727119446
1.0658860206604004,0.5300896167755127,0.5357964038848877,0.4709741175174713,0.5476190476190477,,0.5975438952445984
1.2133729457855225,0.4612198770046234,0.752153068780899,0.40291789174079895,0.38095238095238093,,0.5466805100440979
1.167112946510315,0.4966966211795807,0.6704163253307343,0.4386809468269348,0.5,,0.5662705898284912
1.119122862815857,0.5260391235351562,0.5930837392807007,0.46661263704299927,0.47619047619047616,,0.5865951776504517
1.194464087486267,0.4921935796737671,0.7022705078125,0.4390975534915924,0.47619047619047616,,0.5633409023284912
1.140308141708374,0.5010223388671875,0.6392858028411865,0.44212913513183594,0.5952380952380952,,0.5493120551109314


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/7_agent_zero_shot_from_5_policy/attn_ent/GraphMaskExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
2.482189893722534,2.4953620433807373,-0.013172149658203125,0.6496553421020508,0.1428571428571429,2.6457512378692627,0.7693044543266296
2.4509780406951904,2.476149082183838,-0.02517104148864746,0.6544849276542664,0.023809523809523836,3.464101552963257,0.7754075527191162
2.386922597885132,2.482140064239502,-0.09521746635437012,0.6595003604888916,0.30952380952380953,5.385164737701416,0.7814416289329529
2.4481759071350098,2.377183675765991,0.07099223136901855,0.6354073286056519,1.0,0.0,0.766554594039917
2.3885536193847656,2.4064903259277344,-0.01793670654296875,0.6340935826301575,1.0,5.916079998016357,0.7724024653434753
2.3583085536956787,2.397167205810547,-0.038858652114868164,0.6346851587295532,0.16666666666666663,5.916079998016357,0.7806617617607117
2.371415853500366,2.3694815635681152,0.0019342899322509766,0.6271119117736816,1.0,5.656854152679443,0.7666609883308411
2.358839511871338,2.3488645553588867,0.009974956512451172,0.6161519885063171,0.23809523809523814,3.7416574954986572,0.7666104435920715
2.3280553817749023,2.348991870880127,-0.02093648910522461,0.617309033870697,0.09523809523809523,6.164413928985596,0.7680380344390869
2.3135361671447754,2.330707550048828,-0.017171382904052734,0.6031153202056885,1.0,6.0,0.7610474824905396
2.305455446243286,2.2877726554870605,0.017682790756225586,0.5798060894012451,0.1428571428571429,6.0,0.7494567036628723
2.2545902729034424,2.2988383769989014,-0.044248104095458984,0.588452935218811,1.0,6.082762718200684,0.7399588227272034
2.241774559020996,2.20780873298645,0.0339658260345459,0.5580054521560669,0.11904761904761907,2.6457512378692627,0.7213634252548218
2.176604986190796,2.1855156421661377,-0.008910655975341797,0.5450431704521179,0.04761904761904767,3.464101552963257,0.7073466777801514
2.1285245418548584,2.1352739334106445,-0.006749391555786133,0.531198263168335,0.2857142857142857,4.123105525970459,0.6885625123977661
2.0930240154266357,2.091170310974121,0.0018537044525146484,0.4994828999042511,0.11904761904761907,6.082762718200684,0.6478235721588135
2.078134298324585,2.042464017868042,0.03567028045654297,0.4888928532600403,1.0,4.582575798034668,0.630146861076355
2.0563108921051025,2.00317645072937,0.05313444137573242,0.47677165269851685,0.5,4.4721360206604,0.6044706106185913
1.9859338998794556,1.9975706338882446,-0.011636734008789062,0.47319158911705017,0.023809523809523836,3.605551242828369,0.5939053297042847
1.9454703330993652,1.9400712251663208,0.005399107933044434,0.4641716480255127,0.2857142857142857,5.4772257804870605,0.5821239352226257
1.8881328105926514,1.9137173891067505,-0.02558457851409912,0.4579992890357971,1.0,0.0,0.5757654905319214
1.8832765817642212,1.8766461610794067,0.006630420684814453,0.4525715112686157,1.0,6.244997978210449,0.5678869485855103
1.8515383005142212,1.8680639266967773,-0.016525626182556152,0.4721459150314331,0.0714285714285714,6.244997978210449,0.6181504726409912
1.8546311855316162,1.813881516456604,0.04074966907501221,0.4735996723175049,1.0,5.656854152679443,0.6177312135696411
1.8139878511428833,1.8176113367080688,-0.003623485565185547,0.4843917787075043,0.23809523809523814,3.464101552963257,0.6466341018676758
1.7929621934890747,1.787816047668457,0.005146145820617676,0.49497973918914795,0.04761904761904767,6.324555397033691,0.667448878288269
1.7630667686462402,1.7526960372924805,0.010370731353759766,0.5043689608573914,1.0,0.0,0.6805180311203003
1.715154767036438,1.7002490758895874,0.014905691146850586,0.5253617167472839,1.0,0.0,0.7060834169387817
1.66189706325531,1.6627953052520752,-0.0008982419967651367,0.5233462452888489,1.0,6.324555397033691,0.6990311145782471
1.594671368598938,1.6166141033172607,-0.021942734718322754,0.5252324342727661,0.04761904761904767,3.1622776985168457,0.6977059841156006
1.5609115362167358,1.5668189525604248,-0.005907416343688965,0.5209897756576538,0.19047619047619047,3.316624879837036,0.6887868046760559
1.5306380987167358,1.5046532154083252,0.025984883308410645,0.5209957361221313,0.0714285714285714,4.123105525970459,0.6837241649627686
1.4748471975326538,1.4744174480438232,0.0004297494888305664,0.5229284763336182,0.33333333333333337,4.0,0.6866824626922607
1.4396731853485107,1.4392383098602295,0.00043487548828125,0.5271742343902588,0.04761904761904767,6.324555397033691,0.6915292143821716
1.412872552871704,1.415855050086975,-0.002982497215270996,0.5288078784942627,1.0,6.324555397033691,0.6961284875869751
1.3740708827972412,1.3829578161239624,-0.008886933326721191,0.5269514918327332,0.04761904761904767,2.4494898319244385,0.6996904611587524
1.3514831066131592,1.3198339939117432,0.031649112701416016,0.5262549519538879,0.09523809523809523,6.164413928985596,0.7035220265388489
1.2641929388046265,1.291831374168396,-0.02763843536376953,0.5207166075706482,1.0,0.0,0.6981001496315002
1.2269136905670166,1.2250192165374756,0.0018944740295410156,0.5147956013679504,1.0,5.196152210235596,0.6919521689414978
1.193499207496643,1.1679716110229492,0.025527596473693848,0.5143303871154785,0.3571428571428571,3.7416574954986572,0.6949674487113953
1.124840259552002,1.1600064039230347,-0.035166144371032715,0.5559194684028625,0.0714285714285714,6.244997978210449,0.7341405153274536
1.1287155151367188,1.1168239116668701,0.011891603469848633,0.5820655822753906,1.0,5.916079998016357,0.7717939019203186
1.1018974781036377,1.0910309553146362,0.010866522789001465,0.607991635799408,0.16666666666666663,5.916079998016357,0.7964893579483032
1.0838990211486816,1.1072626113891602,-0.023363590240478516,0.6179585456848145,1.0,6.244997978210449,0.7963396310806274
1.0803152322769165,1.1178600788116455,-0.037544846534729004,0.6069573163986206,0.0714285714285714,1.7320507764816284,0.7819092273712158
1.0775575637817383,1.121054768562317,-0.04349720478057861,0.6113946437835693,0.09523809523809523,2.6457512378692627,0.7778288125991821
1.1060137748718262,1.0963551998138428,0.009658575057983398,0.6207786798477173,0.0714285714285714,6.244997978210449,0.7797209024429321
1.0725451707839966,1.116552710533142,-0.04400753974914551,0.6381766200065613,1.0,6.324555397033691,0.7863840460777283
1.0845383405685425,1.070831298828125,0.01370704174041748,0.648330807685852,0.04761904761904767,6.324555397033691,0.7873163819313049
1.046100378036499,1.0490963459014893,-0.0029959678649902344,0.636942982673645,1.0,6.324555397033691,0.7810256481170654
1.0123026371002197,1.0205674171447754,-0.008264780044555664,0.6695052981376648,0.04761904761904767,3.0,0.822992742061615
1.022112488746643,1.031432867050171,-0.009320378303527832,0.7023637294769287,0.16666666666666663,3.1622776985168457,0.8663093447685242
1.0492409467697144,1.025159478187561,0.02408146858215332,0.7021926045417786,0.2142857142857143,2.6457512378692627,0.8756014704704285
1.0362606048583984,1.0528417825698853,-0.016581177711486816,0.7136167883872986,0.1428571428571429,3.0,0.8872933983802795
1.0363737344741821,1.0585567951202393,-0.02218306064605713,0.7031660676002502,0.26190476190476186,3.605551242828369,0.8799403309822083
1.0467289686203003,1.04950749874115,-0.0027785301208496094,0.7277931571006775,0.1428571428571429,6.0,0.9004265666007996
1.043105125427246,1.050187587738037,-0.007082462310791016,0.7198799252510071,1.0,6.082762718200684,0.8920836448669434
1.0390833616256714,1.0417449474334717,-0.002661585807800293,0.7347262501716614,0.11904761904761907,2.8284270763397217,0.9012503623962402
1.032233715057373,1.0312221050262451,0.0010116100311279297,0.759225606918335,0.0714285714285714,3.316624879837036,0.9172972440719604
1.0111058950424194,1.0383307933807373,-0.02722489833831787,0.7588726282119751,0.23809523809523814,3.316624879837036,0.915529727935791
1.0376003980636597,1.001245141029358,0.03635525703430176,0.7572482228279114,0.023809523809523836,2.6457512378692627,0.912000298500061
1.0215336084365845,1.0104422569274902,0.011091351509094238,0.767350971698761,0.1428571428571429,3.1622776985168457,0.9193302392959595
1.0118005275726318,1.0113385915756226,0.00046193599700927734,0.7699684500694275,0.09523809523809523,3.605551242828369,0.9194388389587402
1.0021432638168335,1.0236549377441406,-0.02151167392730713,0.7766403555870056,0.2142857142857143,3.1622776985168457,0.925234854221344
1.0296132564544678,1.0339021682739258,-0.004288911819458008,0.7919585108757019,0.16666666666666663,2.4494898319244385,0.9376225471496582
1.0118423700332642,1.011614441871643,0.00022792816162109375,0.7912290692329407,0.023809523809523836,6.4031243324279785,0.9356616735458374
1.0179742574691772,1.0134987831115723,0.0044754743576049805,0.7980585694313049,1.0,0.0,0.9378121495246887
1.0219806432724,1.0222097635269165,-0.00022912025451660156,0.7959821224212646,1.0,6.244997978210449,0.9347336888313293
1.0262553691864014,1.037412405014038,-0.011157035827636719,0.8124856352806091,0.0714285714285714,6.244997978210449,0.9447407722473145
1.0431315898895264,1.0488795042037964,-0.0057479143142700195,0.7965044379234314,1.0,0.0,0.9301793575286865
1.0619901418685913,1.0528005361557007,0.009189605712890625,0.8075387477874756,1.0,6.4031243324279785,0.9382061958312988
1.0842336416244507,1.0838645696640015,0.00036907196044921875,0.8033913373947144,0.023809523809523836,1.4142135381698608,0.9339950680732727
1.089302897453308,1.0822780132293701,0.007024884223937988,0.7928570508956909,0.023809523809523836,6.4031243324279785,0.9219942092895508
1.083014726638794,1.1186621189117432,-0.03564739227294922,0.8110596537590027,1.0,5.74456262588501,0.9340108036994934
1.1064708232879639,1.1234474182128906,-0.016976594924926758,0.8031511902809143,0.2142857142857143,4.582575798034668,0.9256647229194641
1.1276859045028687,1.1267904043197632,0.0008955001831054688,0.7988404035568237,0.2857142857142857,3.605551242828369,0.9218674302101135
1.1241300106048584,1.149831771850586,-0.02570176124572754,0.8042221665382385,0.023809523809523836,3.464101552963257,0.9238329529762268
1.12068510055542,1.1641864776611328,-0.04350137710571289,0.8056585192680359,0.26190476190476186,3.1622776985168457,0.9239526987075806
1.1246626377105713,1.1795637607574463,-0.054901123046875,0.8135124444961548,0.11904761904761907,2.4494898319244385,0.9294959902763367
1.1566853523254395,1.1661955118179321,-0.009510159492492676,0.8104458451271057,0.023809523809523836,6.4031243324279785,0.925586998462677
1.1690717935562134,1.161195993423462,0.007875800132751465,0.8154687285423279,1.0,6.480740547180176,0.9311301708221436
1.1420730352401733,1.1920303106307983,-0.049957275390625,0.8209316730499268,0.0,3.872983455657959,0.9342849254608154
1.1704840660095215,1.1803009510040283,-0.009816884994506836,0.8122832179069519,0.3571428571428571,5.196152210235596,0.9304105639457703
1.1961281299591064,1.173293948173523,0.022834181785583496,0.8175005316734314,1.0,6.0,0.9340376853942871
1.1910169124603271,1.19423246383667,-0.0032155513763427734,0.8194506764411926,0.1428571428571429,2.2360680103302,0.9331858158111572
1.1871922016143799,1.1996757984161377,-0.012483596801757812,0.81745845079422,0.023809523809523836,6.4031243324279785,0.9331313967704773
1.1970748901367188,1.198771357536316,-0.001696467399597168,0.8214426636695862,1.0,6.164413928985596,0.9349745512008667
1.2035545110702515,1.1890188455581665,0.014535665512084961,0.8224966526031494,0.09523809523809523,2.8284270763397217,0.9394813179969788
1.1772695779800415,1.1987003087997437,-0.02143073081970215,0.8308828473091125,0.09523809523809523,2.6457512378692627,0.9498273134231567
1.1957151889801025,1.174088716506958,0.02162647247314453,0.8325865864753723,0.0714285714285714,2.0,0.9534813165664673
1.1800611019134521,1.1758043766021729,0.004256725311279297,0.8363498449325562,0.11904761904761907,2.2360680103302,0.9616510272026062
1.1621263027191162,1.1693428754806519,-0.0072165727615356445,0.8408864736557007,0.09523809523809523,2.2360680103302,0.9741218090057373
1.154675841331482,1.1482609510421753,0.006414890289306641,0.829197108745575,0.023809523809523836,6.4031243324279785,0.9722493290901184
1.1288206577301025,1.1469086408615112,-0.01808798313140869,0.8187111616134644,1.0,5.830951690673828,0.9693513512611389
1.1152515411376953,1.1473140716552734,-0.032062530517578125,0.8265818953514099,0.19047619047619047,3.316624879837036,0.9778401255607605
1.126354694366455,1.134313941001892,-0.007959246635437012,0.8076395392417908,0.0714285714285714,2.4494898319244385,0.9637497663497925
1.1293530464172363,1.133233904838562,-0.0038808584213256836,0.8146787881851196,0.0714285714285714,2.4494898319244385,0.9704742431640625
1.1386804580688477,1.1261552572250366,0.012525200843811035,0.8066936731338501,0.0714285714285714,6.244997978210449,0.9635062217712402
1.1481826305389404,1.1157091856002808,0.03247344493865967,0.7990806102752686,1.0,6.324555397033691,0.9539682865142822
1.1165732145309448,1.1463078260421753,-0.02973461151123047,0.7993074655532837,0.04761904761904767,2.4494898319244385,0.9551536440849304
1.1474592685699463,1.119004487991333,0.02845478057861328,0.804578959941864,0.09523809523809523,6.164413928985596,0.9586578607559204
1.1515285968780518,1.131251335144043,0.02027726173400879,0.7788038849830627,1.0,6.164413928985596,0.9354795217514038
1.156746506690979,1.1714237928390503,-0.014677286148071289,0.7951746582984924,0.09523809523809523,3.464101552963257,0.953493595123291
1.1900784969329834,1.1818504333496094,0.008228063583374023,0.7884497046470642,0.19047619047619047,5.830951690673828,0.9484521150588989
1.2199996709823608,1.1945152282714844,0.025484442710876465,0.7857309579849243,1.0,6.4031243324279785,0.9445698857307434
1.2292075157165527,1.2273740768432617,0.0018334388732910156,0.7783980965614319,0.023809523809523836,3.1622776985168457,0.937650740146637
1.2424564361572266,1.2456058263778687,-0.00314939022064209,0.7659794092178345,0.26190476190476186,5.5677642822265625,0.922206699848175
1.2519601583480835,1.262855887413025,-0.010895729064941406,0.7677334547042847,1.0,6.244997978210449,0.9239201545715332
1.268639087677002,1.273057222366333,-0.004418134689331055,0.7669121623039246,0.0714285714285714,2.4494898319244385,0.9224874377250671
1.274082899093628,1.2893853187561035,-0.015302419662475586,0.7546531558036804,0.11904761904761907,3.1622776985168457,0.9075562357902527
1.3001325130462646,1.2857593297958374,0.014373183250427246,0.762658953666687,0.16666666666666663,4.242640495300293,0.913369357585907
1.3004366159439087,1.2914292812347412,0.00900733470916748,0.7577053308486938,0.26190476190476186,3.316624879837036,0.9062220454216003
1.3027281761169434,1.2905088663101196,0.01221930980682373,0.7597686648368835,0.09523809523809523,2.2360680103302,0.9083858728408813
1.2966464757919312,1.293982744216919,0.002663731575012207,0.7506763339042664,0.023809523809523836,2.4494898319244385,0.9002363085746765
1.2933645248413086,1.2887113094329834,0.004653215408325195,0.7446361780166626,0.11904761904761907,6.082762718200684,0.8967419266700745
1.2815700769424438,1.2893383502960205,-0.00776827335357666,0.7337073087692261,1.0,6.082762718200684,0.8923642635345459
1.2831659317016602,1.2748346328735352,0.008331298828125,0.7341073155403137,0.11904761904761907,2.2360680103302,0.8947010636329651
1.2745922803878784,1.2671502828598022,0.007441997528076172,0.7252859473228455,0.0,2.6457512378692627,0.8905894756317139
1.2584112882614136,1.2645525932312012,-0.006141304969787598,0.7176940441131592,0.16666666666666663,3.1622776985168457,0.8900777697563171
1.2568657398223877,1.2496864795684814,0.00717926025390625,0.7058084011077881,0.0714285714285714,4.242640495300293,0.8829718828201294
1.237937569618225,1.265405297279358,-0.027467727661132812,0.6829468011856079,0.3571428571428571,5.196152210235596,0.8664695620536804
1.261431336402893,1.2514946460723877,0.009936690330505371,0.6860915422439575,1.0,6.4031243324279785,0.873123049736023
1.2512367963790894,1.2473909854888916,0.003845810890197754,0.6802886128425598,0.023809523809523836,6.4031243324279785,0.875465989112854
1.2502468824386597,1.249718189239502,0.0005286931991577148,0.6718116998672485,1.0,6.480740547180176,0.8710566163063049
1.2549374103546143,1.2470916509628296,0.007845759391784668,0.6645227670669556,0.0,1.4142135381698608,0.8657436966896057
1.2593058347702026,1.2474262714385986,0.011879563331604004,0.6561582088470459,0.04761904761904767,2.4494898319244385,0.8586812019348145
1.2413889169692993,1.2664493322372437,-0.025060415267944336,0.6458800435066223,0.09523809523809523,2.6457512378692627,0.8712946176528931
1.2459683418273926,1.2540415525436401,-0.008073210716247559,0.6305080652236938,0.0714285714285714,3.464101552963257,0.8532251715660095
1.2481447458267212,1.2612289190292358,-0.013084173202514648,0.6490879058837891,0.26190476190476186,3.464101552963257,0.8730177879333496
1.2595583200454712,1.2466024160385132,0.012955904006958008,0.6392132639884949,0.023809523809523836,1.7320507764816284,0.8565933704376221
1.253028392791748,1.2535713911056519,-0.0005429983139038086,0.640791118144989,0.04761904761904767,6.324555397033691,0.8679009079933167
1.2463624477386475,1.2604550123214722,-0.014092564582824707,0.645827054977417,1.0,0.0,0.8744202256202698
1.2484289407730103,1.2653106451034546,-0.016881704330444336,0.620299220085144,1.0,6.324555397033691,0.8549643158912659
1.2594183683395386,1.258899450302124,0.0005189180374145508,0.6267249584197998,0.04761904761904767,6.324555397033691,0.8570517301559448
1.2616075277328491,1.2652164697647095,-0.0036089420318603516,0.6332643032073975,1.0,5.74456262588501,0.8625171780586243
1.2693294286727905,1.2670501470565796,0.0022792816162109375,0.6197702288627625,0.2142857142857143,2.8284270763397217,0.8513650298118591
1.2857569456100464,1.2632215023040771,0.02253544330596924,0.6196660399436951,0.023809523809523836,2.6457512378692627,0.8449001908302307
1.2691154479980469,1.2935227155685425,-0.024407267570495605,0.6171835660934448,0.1428571428571429,3.316624879837036,0.8531008958816528
1.2918221950531006,1.2799345254898071,0.011887669563293457,0.6109505891799927,0.16666666666666663,5.916079998016357,0.8366692662239075
1.2996511459350586,1.2865241765975952,0.013126969337463379,0.6160974502563477,1.0,6.164413928985596,0.8447449803352356
1.2993929386138916,1.29759681224823,0.001796126365661621,0.6155914664268494,0.09523809523809523,3.316624879837036,0.8410331606864929
1.288630485534668,1.3143246173858643,-0.02569413185119629,0.6234947443008423,0.16666666666666663,3.1622776985168457,0.866669774055481
1.2893469333648682,1.326416254043579,-0.03706932067871094,0.6208460927009583,0.26190476190476186,3.464101552963257,0.8682981729507446
1.3063464164733887,1.3201930522918701,-0.013846635818481445,0.6295933127403259,0.0714285714285714,2.4494898319244385,0.8861603736877441
1.3164818286895752,1.322757363319397,-0.006275534629821777,0.632520318031311,0.11904761904761907,6.082762718200684,0.9136736989021301
1.3256347179412842,1.325660228729248,-2.5510787963867188e-05,0.644521176815033,1.0,5.830951690673828,0.9300799369812012
1.3496968746185303,1.3148036003112793,0.03489327430725098,0.6567491292953491,0.19047619047619047,5.830951690673828,0.9451044797897339
1.3407511711120605,1.3412120342254639,-0.0004608631134033203,0.6655047535896301,1.0,6.4031243324279785,0.9509673118591309
1.3569986820220947,1.345609188079834,0.011389493942260742,0.6688324213027954,0.023809523809523836,1.4142135381698608,0.9541162252426147
1.358688473701477,1.3617236614227295,-0.0030351877212524414,0.6765217185020447,0.023809523809523836,6.4031243324279785,0.9603471755981445
1.3723986148834229,1.3631205558776855,0.009278059005737305,0.6811405420303345,1.0,6.082762718200684,0.9590367078781128
1.3653995990753174,1.375954270362854,-0.010554671287536621,0.681765615940094,0.11904761904761907,4.123105525970459,0.9567022919654846
1.3767553567886353,1.3723254203796387,0.004429936408996582,0.684912383556366,0.33333333333333337,3.464101552963257,0.9552953243255615
1.3863251209259033,1.366207242012024,0.020117878913879395,0.6837689876556396,0.04761904761904767,3.7416574954986572,0.9555463790893555
1.3641935586929321,1.3929657936096191,-0.02877223491668701,0.6832107901573181,0.2857142857142857,5.4772257804870605,0.9574171304702759
1.363944411277771,1.3939861059188843,-0.03004169464111328,0.6888628602027893,1.0,6.244997978210449,0.9547984004020691
1.36659836769104,1.3937214612960815,-0.027123093605041504,0.6866530179977417,0.0714285714285714,2.0,0.9555050134658813
1.3960939645767212,1.3638262748718262,0.03226768970489502,0.686363935470581,0.023809523809523836,6.4031243324279785,0.9549012184143066
1.3795841932296753,1.3816343545913696,-0.002050161361694336,0.6893055438995361,1.0,5.916079998016357,0.9510155320167542
1.37787926197052,1.3827283382415771,-0.004849076271057129,0.6893795728683472,0.16666666666666663,2.8284270763397217,0.9552472233772278
1.365221381187439,1.3939348459243774,-0.028713464736938477,0.689349889755249,0.023809523809523836,3.316624879837036,0.9545228481292725
1.3880079984664917,1.3712661266326904,0.01674187183380127,0.6890179514884949,0.23809523809523814,3.464101552963257,0.9517077207565308
1.379400372505188,1.3780732154846191,0.0013271570205688477,0.6875326037406921,0.09523809523809523,2.0,0.9517881274223328
1.3549538850784302,1.3990626335144043,-0.04410874843597412,0.6863027811050415,0.09523809523809523,6.164413928985596,0.9542222023010254
1.3766189813613892,1.3772292137145996,-0.0006102323532104492,0.6879635453224182,1.0,5.830951690673828,0.9564407467842102
1.3706603050231934,1.3817944526672363,-0.011134147644042969,0.687644362449646,0.19047619047619047,2.8284270763397217,0.9556347727775574
1.3750821352005005,1.3727881908416748,0.0022939443588256836,0.6897979974746704,0.0,2.4494898319244385,0.9542929530143738
1.3840569257736206,1.357653021812439,0.02640390396118164,0.6871257424354553,0.1428571428571429,6.0,0.955062210559845
1.3650240898132324,1.3717615604400635,-0.006737470626831055,0.6869204640388489,1.0,5.916079998016357,0.9526826739311218
1.3844999074935913,1.3447537422180176,0.03974616527557373,0.6888692378997803,0.16666666666666663,2.8284270763397217,0.950634777545929
1.3684085607528687,1.355365514755249,0.013043045997619629,0.6860991716384888,0.0714285714285714,2.0,0.9514635801315308
1.3523088693618774,1.3681644201278687,-0.01585555076599121,0.6893687844276428,0.023809523809523836,6.4031243324279785,0.9512736797332764
1.3480972051620483,1.366074800491333,-0.017977595329284668,0.6871702671051025,1.0,6.164413928985596,0.9500818252563477
1.344168782234192,1.3617504835128784,-0.017581701278686523,0.6871531009674072,0.09523809523809523,2.6457512378692627,0.9499971866607666
1.3621293306350708,1.3378361463546753,0.024293184280395508,0.6896159052848816,0.0714285714285714,2.2360680103302,0.9492454528808594
1.3545819520950317,1.3362246751785278,0.018357276916503906,0.6880608797073364,0.04761904761904767,6.324555397033691,0.9507138133049011
1.335608959197998,1.3466237783432007,-0.011014819145202637,0.6884234547615051,1.0,6.324555397033691,0.9476566910743713
1.333863615989685,1.340908408164978,-0.007044792175292969,0.6869528889656067,0.04761904761904767,6.324555397033691,0.9524943828582764
1.3262157440185547,1.3499735593795776,-0.02375781536102295,0.6862425208091736,1.0,5.74456262588501,0.9479818344116211
1.3348010778427124,1.3359923362731934,-0.001191258430480957,0.6886060833930969,0.2142857142857143,2.6457512378692627,0.9464230537414551
1.3470549583435059,1.3303569555282593,0.016698002815246582,0.6899935007095337,0.04761904761904767,6.324555397033691,0.9486752152442932
1.3367949724197388,1.336361289024353,0.0004336833953857422,0.6879569292068481,1.0,0.0,0.9489248991012573
1.3378245830535889,1.3365330696105957,0.001291513442993164,0.6871835589408875,1.0,6.164413928985596,0.9520471096038818
1.3376058340072632,1.3371570110321045,0.0004488229751586914,0.6881994605064392,0.09523809523809523,6.164413928985596,0.9476507902145386
1.3196055889129639,1.3571646213531494,-0.03755903244018555,0.6851767301559448,1.0,5.291502475738525,0.9475715160369873
1.3438527584075928,1.3339250087738037,0.009927749633789062,0.6887109279632568,0.33333333333333337,3.872983455657959,0.9456143379211426
1.3402584791183472,1.3377996683120728,0.002458810806274414,0.6886939406394958,0.023809523809523836,3.1622776985168457,0.945816695690155
1.3364713191986084,1.3437836170196533,-0.007312297821044922,0.6876294612884521,0.26190476190476186,5.5677642822265625,0.9490655064582825
1.3389419317245483,1.3438977003097534,-0.004955768585205078,0.6874046921730042,1.0,6.4031243324279785,0.9520436525344849
1.344102144241333,1.3396830558776855,0.004419088363647461,0.6888784766197205,0.023809523809523836,6.4031243324279785,0.9488904476165771
1.3523598909378052,1.3339964151382446,0.018363475799560547,0.6896950602531433,1.0,5.5677642822265625,0.9481875896453857
1.3411517143249512,1.3465187549591064,-0.0053670406341552734,0.6878267526626587,0.26190476190476186,2.8284270763397217,0.948602557182312
1.3434396982192993,1.3457890748977661,-0.002349376678466797,0.6888766884803772,0.0714285714285714,2.2360680103302,0.9496670961380005
1.349840760231018,1.3416639566421509,0.008176803588867188,0.6892573237419128,0.04761904761904767,1.7320507764816284,0.9474814534187317
1.3446840047836304,1.34867262840271,-0.00398862361907959,0.6886588335037231,0.023809523809523836,2.6457512378692627,0.9520441293716431
1.3405070304870605,1.3546404838562012,-0.014133453369140625,0.6886419653892517,0.19047619047619047,3.0,0.9496894478797913
1.351945400238037,1.3461138010025024,0.005831599235534668,0.6889308094978333,0.023809523809523836,2.6457512378692627,0.9561226963996887
1.349733829498291,1.3503416776657104,-0.0006078481674194336,0.6875759363174438,0.1428571428571429,6.0,0.9537277817726135
1.3507493734359741,1.3512227535247803,-0.00047338008880615234,0.690010666847229,1.0,0.0,0.9515925645828247
1.3409680128097534,1.364997148513794,-0.024029135704040527,0.6871836185455322,1.0,5.830951690673828,0.9533007740974426
1.3501203060150146,1.3570587635040283,-0.006938457489013672,0.6895703673362732,0.19047619047619047,2.6457512378692627,0.954495906829834
1.3531938791275024,1.357892632484436,-0.004698753356933594,0.6885950565338135,0.023809523809523836,6.4031243324279785,0.9536692500114441
1.3596786260604858,1.352988600730896,0.006690025329589844,0.6891034245491028,1.0,6.164413928985596,0.9544606804847717
1.3479599952697754,1.366559624671936,-0.018599629402160645,0.6878027319908142,0.09523809523809523,1.7320507764816284,0.9542592763900757
1.3654534816741943,1.3515620231628418,0.013891458511352539,0.6897200345993042,0.0714285714285714,2.0,0.9552698135375977
1.3578780889511108,1.3607275485992432,-0.0028494596481323242,0.6869575381278992,0.023809523809523836,6.4031243324279785,0.9543197154998779
1.3786594867706299,1.3422653675079346,0.03639411926269531,0.6907966136932373,1.0,6.244997978210449,0.9516735076904297
1.3575489521026611,1.3626443147659302,-0.005095362663269043,0.6876276731491089,0.0714285714285714,2.0,0.9544284343719482
1.363515019416809,1.3577494621276855,0.005765557289123535,0.6874598264694214,0.023809523809523836,3.0,0.9549670219421387
1.3555357456207275,1.3661563396453857,-0.010620594024658203,0.6868321299552917,0.23809523809523814,5.656854152679443,0.9528377056121826
1.3692291975021362,1.3512141704559326,0.018015027046203613,0.6874632239341736,1.0,5.916079998016357,0.9522022008895874
1.3694368600845337,1.3492273092269897,0.020209550857543945,0.6859838962554932,0.16666666666666663,3.605551242828369,0.9550142884254456
1.3724067211151123,1.347167730331421,0.025238990783691406,0.6882290244102478,0.1428571428571429,2.6457512378692627,0.9463311433792114
1.356129765510559,1.361079454421997,-0.004949688911437988,0.6851343512535095,0.023809523809523836,1.7320507764816284,0.9512969851493835
1.3643786907196045,1.3503836393356323,0.013995051383972168,0.6845947504043579,0.04761904761904767,6.324555397033691,0.950145959854126
1.3584113121032715,1.3523894548416138,0.006021857261657715,0.6816570162773132,1.0,6.324555397033691,0.9539159536361694
1.3527295589447021,1.3520666360855103,0.0006629228591918945,0.680677592754364,0.04761904761904767,3.1622776985168457,0.9537622928619385
1.349100947380066,1.3490201234817505,8.082389831542969e-05,0.6799785494804382,0.19047619047619047,2.8284270763397217,0.9520722031593323
1.3505113124847412,1.3394192457199097,0.011092066764831543,0.679477334022522,0.0,2.0,0.9527072906494141
1.328324317932129,1.3516205549240112,-0.023296236991882324,0.675800621509552,0.09523809523809523,2.4494898319244385,0.9541193246841431
1.3362956047058105,1.3323054313659668,0.00399017333984375,0.6774156093597412,0.1428571428571429,6.0,0.9526739120483398
1.327422857284546,1.3300445079803467,-0.0026216506958007812,0.6761785745620728,1.0,6.324555397033691,0.955585241317749
1.329202651977539,1.3151565790176392,0.014046072959899902,0.6769804358482361,0.04761904761904767,6.324555397033691,0.9513189196586609
1.3058865070343018,1.3242892026901245,-0.018402695655822754,0.6742502450942993,1.0,0.0,0.9502887725830078
1.3184689283370972,1.2957167625427246,0.02275216579437256,0.6772362589836121,1.0,0.0,0.9477105140686035
1.3014047145843506,1.2979393005371094,0.003465414047241211,0.6768447756767273,1.0,0.0,0.9447467923164368
1.2828783988952637,1.2998913526535034,-0.017012953758239746,0.6731752753257751,1.0,5.74456262588501,0.9537990093231201
1.2923344373703003,1.2748970985412598,0.017437338829040527,0.673157274723053,0.2142857142857143,3.1622776985168457,0.9484308958053589
1.2824358940124512,1.2751538753509521,0.0072820186614990234,0.6709074378013611,0.023809523809523836,1.7320507764816284,0.955788254737854
1.2874923944473267,1.2616103887557983,0.02588200569152832,0.6724493503570557,0.04761904761904767,2.4494898319244385,0.9483374357223511
1.2631542682647705,1.277227759361267,-0.014073491096496582,0.6690523028373718,0.09523809523809523,2.2360680103302,0.946453332901001
1.2511894702911377,1.2805222272872925,-0.029332756996154785,0.6678228974342346,0.023809523809523836,1.4142135381698608,0.9490888714790344
1.2658544778823853,1.2567157745361328,0.009138703346252441,0.6686164140701294,0.023809523809523836,2.8284270763397217,0.9508635997772217
1.2496793270111084,1.2665519714355469,-0.016872644424438477,0.6681988835334778,0.16666666666666663,2.6457512378692627,0.9487334489822388
1.2574411630630493,1.254971981048584,0.002469182014465332,0.6685311794281006,0.04761904761904767,6.324555397033691,0.9495130777359009
1.2465596199035645,1.2586368322372437,-0.0120772123336792,0.6665539741516113,1.0,6.324555397033691,0.9510079026222229
1.2544163465499878,1.2472248077392578,0.0071915388107299805,0.6681836843490601,0.04761904761904767,1.7320507764816284,0.9420397877693176
1.2469902038574219,1.2505450248718262,-0.003554821014404297,0.6664290428161621,0.023809523809523836,4.0,0.9455225467681885
1.250518798828125,1.243626594543457,0.006892204284667969,0.6677761673927307,0.3571428571428571,4.0,0.9407153129577637
1.2549844980239868,1.2365491390228271,0.018435359001159668,0.6650455594062805,0.023809523809523836,3.316624879837036,0.9471482038497925
1.2519041299819946,1.2366060018539429,0.015298128128051758,0.6659116744995117,0.23809523809523814,2.4494898319244385,0.9423653483390808
1.246252417564392,1.238490104675293,0.007762312889099121,0.6652511954307556,0.19047619047619047,5.830951690673828,0.9403865337371826
1.243983268737793,1.23779296875,0.006190299987792969,0.6628955006599426,1.0,6.164413928985596,0.941348671913147
1.250831127166748,1.2293974161148071,0.021433711051940918,0.6629446148872375,0.09523809523809523,3.0,0.9383306503295898
1.2373548746109009,1.2384397983551025,-0.0010849237442016602,0.6623843908309937,0.26190476190476186,4.242640495300293,0.9401165246963501
1.245110273361206,1.2282166481018066,0.016893625259399414,0.6631249189376831,0.16666666666666663,5.916079998016357,0.937335729598999
1.231252670288086,1.2390445470809937,-0.007791876792907715,0.661329984664917,1.0,6.244997978210449,0.9413985013961792
1.2278993129730225,1.2387561798095703,-0.010856866836547852,0.6584391593933105,0.0714285714285714,6.244997978210449,0.9352471232414246
1.2285761833190918,1.2358156442642212,-0.0072394609451293945,0.657444179058075,1.0,4.358899116516113,0.9337580800056458
1.2334142923355103,1.2263864278793335,0.007027864456176758,0.659550130367279,0.5476190476190477,4.690415859222412,0.934583306312561
1.222071886062622,1.2334535121917725,-0.01138162612915039,0.6578036546707153,0.023809523809523836,2.0,0.935132622718811
1.2133173942565918,1.2379863262176514,-0.02466893196105957,0.6539633870124817,0.0714285714285714,6.244997978210449,0.9303843379020691
1.221089243888855,1.2286840677261353,-0.0075948238372802734,0.6562122702598572,1.0,0.0,0.9313412308692932
1.221426248550415,1.2228666543960571,-0.0014404058456420898,0.6589998602867126,1.0,0.0,0.9343136548995972
1.2107797861099243,1.2318652868270874,-0.021085500717163086,0.6512526273727417,1.0,5.916079998016357,0.9296767115592957
1.2196768522262573,1.2189958095550537,0.0006810426712036133,0.6587626338005066,0.16666666666666663,5.916079998016357,0.9337176084518433
1.2197701930999756,1.2169119119644165,0.002858281135559082,0.6601349115371704,1.0,0.0,0.9308769106864929
1.2115435600280762,1.2227238416671753,-0.011180281639099121,0.6586918234825134,1.0,6.0,0.9307045936584473
1.217099905014038,1.214845895767212,0.002254009246826172,0.6601879000663757,0.1428571428571429,2.6457512378692627,0.9312817454338074
1.2138197422027588,1.2156939506530762,-0.0018742084503173828,0.6595939993858337,0.023809523809523836,2.4494898319244385,0.9316983222961426
1.2130135297775269,1.2151658535003662,-0.0021523237228393555,0.6589540243148804,0.11904761904761907,3.316624879837036,0.9274599552154541
1.220051646232605,1.2068495750427246,0.013202071189880371,0.6625058650970459,0.1428571428571429,6.0,0.9312451481819153
1.2283381223678589,1.1971697807312012,0.031168341636657715,0.6653788089752197,1.0,0.0,0.9290943741798401
1.2097591161727905,1.21356201171875,-0.0038028955459594727,0.6581166386604309,1.0,0.0,0.9268978238105774
1.2014563083648682,1.2201907634735107,-0.018734455108642578,0.656047523021698,1.0,5.74456262588501,0.9286187291145325
1.2090709209442139,1.2117092609405518,-0.0026383399963378906,0.66213458776474,0.2142857142857143,5.74456262588501,0.9287773370742798
1.2213047742843628,1.1990575790405273,0.02224719524383545,0.6632582545280457,1.0,5.916079998016357,0.9309877157211304
1.2012481689453125,1.2170337438583374,-0.015785574913024902,0.6584646105766296,0.16666666666666663,3.872983455657959,0.9283090829849243
1.2169888019561768,1.2013912200927734,0.01559758186340332,0.6619548797607422,0.19047619047619047,3.0,0.9259939193725586
1.2093307971954346,1.2080817222595215,0.001249074935913086,0.6646127700805664,0.0714285714285714,2.8284270763397217,0.9292932748794556
1.2018978595733643,1.215330958366394,-0.013433098793029785,0.659677267074585,0.11904761904761907,6.082762718200684,0.9291983842849731
1.2144367694854736,1.202351450920105,0.012085318565368652,0.6662790179252625,1.0,0.0,0.9288885593414307
1.2154059410095215,1.2007683515548706,0.014637589454650879,0.6672790050506592,1.0,6.4031243324279785,0.9280367493629456
1.228205680847168,1.1871246099472046,0.04108107089996338,0.6684125065803528,0.023809523809523836,3.0,0.9275100231170654
1.2050435543060303,1.2101753950119019,-0.005131840705871582,0.6638315916061401,0.23809523809523814,4.0,0.9252090454101562
1.2066199779510498,1.2088038921356201,-0.0021839141845703125,0.661097526550293,0.1428571428571429,3.316624879837036,0.933072566986084
1.1974215507507324,1.2186448574066162,-0.02122330665588379,0.6617092490196228,0.11904761904761907,2.8284270763397217,0.9271426200866699
1.2111629247665405,1.2049601078033447,0.006202816963195801,0.665709912776947,0.0714285714285714,6.244997978210449,0.9276680946350098
1.1989258527755737,1.2178503274917603,-0.018924474716186523,0.6608997583389282,1.0,6.244997978210449,0.9302342534065247
1.199584722518921,1.2186272144317627,-0.019042491912841797,0.6591591835021973,0.0714285714285714,6.244997978210449,0.9244368672370911
1.2187762260437012,1.2005409002304077,0.018235325813293457,0.6707454919815063,1.0,4.0,0.9293763637542725
1.2037317752838135,1.2142549753189087,-0.010523200035095215,0.6638806462287903,0.6190476190476191,4.0,0.9263386726379395
1.2166988849639893,1.2025035619735718,0.01419532299041748,0.6664189696311951,1.0,4.242640495300293,0.9255066514015198
1.230920433998108,1.1920197010040283,0.03890073299407959,0.6713413596153259,0.5714285714285714,5.196152210235596,0.9264295101165771
1.2080879211425781,1.2116332054138184,-0.0035452842712402344,0.6678392887115479,0.0714285714285714,6.244997978210449,0.927627444267273
1.212228775024414,1.2108304500579834,0.001398324966430664,0.6652456521987915,1.0,6.4031243324279785,0.9280769228935242
1.2125002145767212,1.2125353813171387,-3.516674041748047e-05,0.662804901599884,0.023809523809523836,1.4142135381698608,0.9209951162338257
1.212510585784912,1.2147024869918823,-0.002191901206970215,0.6631126403808594,0.023809523809523836,1.7320507764816284,0.9234071969985962
1.213875651359558,1.2158094644546509,-0.0019338130950927734,0.6691888570785522,0.04761904761904767,6.324555397033691,0.9342916011810303
1.219896674156189,1.212325096130371,0.007571578025817871,0.6690080761909485,1.0,5.5677642822265625,0.9335857629776001
1.2201011180877686,1.2146838903427124,0.005417227745056152,0.6706051230430603,0.26190476190476186,5.5677642822265625,0.9279047250747681
1.2173418998718262,1.2189892530441284,-0.001647353172302246,0.6706040501594543,1.0,6.324555397033691,0.9281948804855347
1.2100121974945068,1.2292182445526123,-0.01920604705810547,0.6631943583488464,0.04761904761904767,2.8284270763397217,0.9303973913192749
1.217283010482788,1.224806308746338,-0.007523298263549805,0.6700864434242249,0.19047619047619047,3.464101552963257,0.9284358024597168
1.2246811389923096,1.2183488607406616,0.006332278251647949,0.6709482669830322,0.23809523809523814,5.656854152679443,0.9255023002624512
1.2275117635726929,1.2181285619735718,0.009383201599121094,0.6684492230415344,1.0,0.0,0.9277060627937317
1.2249473333358765,1.2225539684295654,0.002393364906311035,0.6707730889320374,1.0,5.4772257804870605,0.9286815524101257
1.2362511157989502,1.2157363891601562,0.020514726638793945,0.6710773706436157,0.2857142857142857,5.4772257804870605,0.9327946901321411
1.2330904006958008,1.2210499048233032,0.012040495872497559,0.6688842177391052,1.0,6.324555397033691,0.9276268482208252
1.2353630065917969,1.2218270301818848,0.01353597640991211,0.6697511076927185,0.04761904761904767,4.123105525970459,0.9345141053199768
1.222764492034912,1.238565444946289,-0.015800952911376953,0.6624540090560913,0.3571428571428571,5.196152210235596,0.929776668548584
1.2251313924789429,1.240720510482788,-0.015589118003845215,0.6589679718017578,1.0,6.324555397033691,0.9237844347953796
1.215771198272705,1.2511422634124756,-0.03537106513977051,0.6600338220596313,0.04761904761904767,2.2360680103302,0.9280468225479126
1.2368935346603394,1.2345044612884521,0.002389073371887207,0.6735866069793701,0.0714285714285714,2.6457512378692627,0.9362307786941528
1.2471234798431396,1.2282919883728027,0.018831491470336914,0.6723635792732239,0.09523809523809523,3.1622776985168457,0.9322422742843628
1.2274494171142578,1.249050498008728,-0.021601080894470215,0.6696137189865112,0.1428571428571429,2.2360680103302,0.9388478994369507
1.23749577999115,1.2437885999679565,-0.006292819976806641,0.6718060970306396,0.16666666666666663,2.4494898319244385,0.9391565918922424
1.247038722038269,1.238390326499939,0.008648395538330078,0.6689140796661377,0.11904761904761907,6.082762718200684,0.930937647819519
1.244705080986023,1.2454490661621094,-0.0007439851760864258,0.6710525751113892,1.0,0.0,0.9312653541564941
1.2511909008026123,1.2445569038391113,0.0066339969635009766,0.6691821217536926,1.0,5.5677642822265625,0.9296736717224121
1.2503629922866821,1.2514948844909668,-0.001131892204284668,0.6740062832832336,0.26190476190476186,3.464101552963257,0.9360140562057495
1.2540557384490967,1.2537767887115479,0.0002789497375488281,0.6756224036216736,0.023809523809523836,3.0,0.9377480745315552
1.2509303092956543,1.2609411478042603,-0.010010838508605957,0.6676242351531982,0.19047619047619047,2.8284270763397217,0.9339002370834351
1.250006914138794,1.267586350440979,-0.01757943630218506,0.6690128445625305,0.09523809523809523,2.2360680103302,0.9385831356048584
1.2660788297653198,1.258535385131836,0.007543444633483887,0.6782071590423584,0.023809523809523836,1.7320507764816284,0.9462095499038696
1.2620296478271484,1.2670954465866089,-0.005065798759460449,0.6764870285987854,0.04761904761904767,1.7320507764816284,0.9398756623268127
1.2695324420928955,1.2643808126449585,0.005151629447937012,0.6721486449241638,0.023809523809523836,6.4031243324279785,0.9348312616348267
1.268882155418396,1.2717922925949097,-0.002910137176513672,0.6759593486785889,1.0,6.244997978210449,0.9370830655097961
1.2678231000900269,1.2787647247314453,-0.010941624641418457,0.672412633895874,0.0714285714285714,2.4494898319244385,0.9398019313812256
1.2771470546722412,1.2737526893615723,0.0033943653106689453,0.6775926947593689,0.0714285714285714,6.244997978210449,0.9467712640762329
1.270277976989746,1.2852951288223267,-0.015017151832580566,0.675657331943512,1.0,6.244997978210449,0.9498469829559326
1.2909519672393799,1.270735502243042,0.02021646499633789,0.6756304502487183,0.0714285714285714,4.4721360206604,0.9351859092712402
1.287513017654419,1.2798666954040527,0.007646322250366211,0.6773484349250793,0.5,4.4721360206604,0.943074107170105
1.2794862985610962,1.2940788269042969,-0.014592528343200684,0.6673054099082947,0.023809523809523836,3.316624879837036,0.944313645362854
1.2902151346206665,1.2873990535736084,0.0028160810470581055,0.6792786717414856,0.23809523809523814,4.242640495300293,0.9501821398735046
1.2814691066741943,1.3003524541854858,-0.018883347511291504,0.6743641495704651,0.19047619047619047,3.316624879837036,0.951424241065979
1.2952932119369507,1.2906129360198975,0.004680275917053223,0.6695626378059387,0.0714285714285714,2.2360680103302,0.9404986500740051
1.294346809387207,1.2958288192749023,-0.0014820098876953125,0.6780275106430054,0.04761904761904767,6.324555397033691,0.9550137519836426
1.307368516921997,1.2894682884216309,0.01790022850036621,0.6701721549034119,1.0,0.0,0.9336181879043579
1.3013123273849487,1.300581693649292,0.0007306337356567383,0.679217517375946,1.0,5.099019527435303,0.9393631219863892
1.3017488718032837,1.3043313026428223,-0.0025824308395385742,0.6781732439994812,0.38095238095238093,5.099019527435303,0.9479509592056274
1.3164994716644287,1.2952256202697754,0.02127385139465332,0.6786234974861145,1.0,0.0,0.9506035447120667
1.303403377532959,1.3116298913955688,-0.008226513862609863,0.6744484305381775,1.0,0.0,0.9450405836105347
1.3174324035644531,1.3038170337677002,0.01361536979675293,0.6806154847145081,1.0,0.0,0.9471803903579712
1.317164421081543,1.3083124160766602,0.008852005004882812,0.6797346472740173,1.0,4.242640495300293,0.9490746259689331
1.313018560409546,1.318068027496338,-0.005049467086791992,0.6785290837287903,0.5714285714285714,4.795831680297852,0.9453689455986023
1.3188213109970093,1.3175532817840576,0.0012680292129516602,0.6728550791740417,0.023809523809523836,6.4031243324279785,0.9473567008972168
1.3176053762435913,1.3233028650283813,-0.005697488784790039,0.6816214323043823,1.0,6.4031243324279785,0.9526360630989075
1.322553277015686,1.3230398893356323,-0.00048661231994628906,0.6745177507400513,0.023809523809523836,2.2360680103302,0.9439892768859863
1.3289906978607178,1.320704460144043,0.008286237716674805,0.6761605143547058,0.09523809523809523,2.6457512378692627,0.946023166179657
1.3384817838668823,1.3154531717300415,0.02302861213684082,0.6797529458999634,0.0714285714285714,2.2360680103302,0.9457501173019409
1.3294355869293213,1.3296239376068115,-0.00018835067749023438,0.6727102994918823,0.04761904761904767,2.0,0.9453438520431519
1.3349844217300415,1.3281792402267456,0.0068051815032958984,0.6813119053840637,0.04761904761904767,2.0,0.9587209224700928
1.3245224952697754,1.3424279689788818,-0.017905473709106445,0.6771050095558167,0.04761904761904767,3.1622776985168457,0.9557435512542725
1.3386757373809814,1.3327481746673584,0.005927562713623047,0.6805016994476318,0.19047619047619047,2.8284270763397217,0.9578286409378052
1.3411228656768799,1.3348129987716675,0.006309866905212402,0.6752293109893799,0.09523809523809523,6.164413928985596,0.9492117762565613
1.339148759841919,1.3406574726104736,-0.0015087127685546875,0.6788951754570007,1.0,6.324555397033691,0.9583193063735962
1.3465038537979126,1.336553692817688,0.00995016098022461,0.6805345416069031,0.04761904761904767,3.464101552963257,0.9501253962516785
1.3515126705169678,1.3359858989715576,0.015526771545410156,0.6807850003242493,0.23809523809523814,5.656854152679443,0.9484877586364746
1.3521586656570435,1.3391634225845337,0.012995243072509766,0.6808776259422302,1.0,6.480740547180176,0.9519232511520386
1.351381540298462,1.3438533544540405,0.007528185844421387,0.6779786944389343,0.0,3.605551242828369,0.9487495422363281
1.3561559915542603,1.344447374343872,0.011708617210388184,0.6761912107467651,0.30952380952380953,3.464101552963257,0.9512020945549011
1.3498176336288452,1.3556828498840332,-0.005865216255187988,0.6829555034637451,0.023809523809523836,6.4031243324279785,0.9606665372848511
1.3497647047042847,1.358961820602417,-0.009197115898132324,0.6783167123794556,1.0,0.0,0.954107940196991
1.3536804914474487,1.3616832494735718,-0.008002758026123047,0.6750702261924744,1.0,6.244997978210449,0.9484520554542542
1.3575955629348755,1.3615458011627197,-0.003950238227844238,0.6767938733100891,0.0714285714285714,6.244997978210449,0.9543417096138
1.3527296781539917,1.3732030391693115,-0.020473361015319824,0.6770275831222534,1.0,5.4772257804870605,0.950858473777771
1.3662902116775513,1.3624554872512817,0.0038347244262695312,0.6810846924781799,0.2857142857142857,3.464101552963257,0.949059784412384
1.3585823774337769,1.3757221698760986,-0.017139792442321777,0.6756399273872375,0.2857142857142857,5.4772257804870605,0.9479840397834778
1.3746198415756226,1.3636367321014404,0.010983109474182129,0.682300865650177,1.0,5.5677642822265625,0.9551496505737305
1.363721251487732,1.377198576927185,-0.013477325439453125,0.6817532181739807,0.26190476190476186,5.5677642822265625,0.9605683088302612
1.3693498373031616,1.3750313520431519,-0.005681514739990234,0.6826943159103394,1.0,6.164413928985596,0.9564563632011414
1.3712979555130005,1.3794200420379639,-0.008122086524963379,0.6734386086463928,0.09523809523809523,2.0,0.9451931715011597
1.3763184547424316,1.3796123266220093,-0.0032938718795776367,0.6753876805305481,0.0,6.480740547180176,0.9482594728469849
1.3847278356552124,1.37644362449646,0.008284211158752441,0.6825896501541138,1.0,6.164413928985596,0.9537864327430725
1.3911656141281128,1.3765368461608887,0.014628767967224121,0.6839714646339417,0.09523809523809523,6.164413928985596,0.9601002335548401
1.384035348892212,1.3843491077423096,-0.00031375885009765625,0.6824649572372437,1.0,6.4031243324279785,0.9529978632926941
1.389807939529419,1.38235342502594,0.007454514503479004,0.680981457233429,0.023809523809523836,2.8284270763397217,0.9525240659713745
1.3928868770599365,1.3834636211395264,0.009423255920410156,0.6799439191818237,0.2142857142857143,5.74456262588501,0.9523059129714966
1.385319471359253,1.3955925703048706,-0.010273098945617676,0.6800858974456787,1.0,0.0,0.9498471021652222
1.393635630607605,1.390816330909729,0.0028192996978759766,0.6828250288963318,1.0,6.244997978210449,0.953143298625946
1.3917237520217896,1.3969550132751465,-0.005231261253356934,0.6838526129722595,0.0714285714285714,2.2360680103302,0.9566855430603027
1.4001410007476807,1.3917381763458252,0.008402824401855469,0.686435878276825,0.04761904761904767,2.4494898319244385,0.9537787437438965
1.4046111106872559,1.3933182954788208,0.011292815208435059,0.6862035393714905,0.09523809523809523,6.164413928985596,0.9521573185920715
1.3945587873458862,1.410373330116272,-0.015814542770385742,0.6845503449440002,1.0,5.196152210235596,0.9542647004127502
1.4051792621612549,1.3996299505233765,0.005549311637878418,0.6906020641326904,0.3571428571428571,3.605551242828369,0.9485716819763184
1.4012329578399658,1.4020707607269287,-0.0008378028869628906,0.6895642876625061,0.1428571428571429,2.8284270763397217,0.9498783349990845
1.395229458808899,1.4068739414215088,-0.011644482612609863,0.6956883072853088,0.09523809523809523,3.0,0.9532973766326904
1.4039334058761597,1.3934342861175537,0.010499119758605957,0.7000482678413391,0.16666666666666663,5.916079998016357,0.9470705986022949
1.3975567817687988,1.3910664319992065,0.006490349769592285,0.703963577747345,1.0,0.0,0.9526724815368652
1.3965641260147095,1.3794583082199097,0.017105817794799805,0.7079176306724548,1.0,6.480740547180176,0.9480487704277039
1.3808690309524536,1.3845709562301636,-0.003701925277709961,0.710211992263794,0.0,4.0,0.9513742327690125
1.3719624280929565,1.3718883991241455,7.402896881103516e-05,0.7133771777153015,0.38095238095238093,4.582575798034668,0.9441195130348206
1.3481696844100952,1.3722245693206787,-0.024054884910583496,0.7117323279380798,0.2142857142857143,3.1622776985168457,0.9479711055755615
1.340808391571045,1.3582985401153564,-0.017490148544311523,0.7160640954971313,0.023809523809523836,3.605551242828369,0.9486358165740967
1.3421193361282349,1.3394418954849243,0.002677440643310547,0.719507098197937,0.33333333333333337,5.291502475738525,0.9441307783126831
1.3333280086517334,1.326585054397583,0.006742954254150391,0.7214022278785706,1.0,5.385164737701416,0.9408787488937378
1.3314061164855957,1.312157392501831,0.01924872398376465,0.7182201147079468,0.30952380952380953,3.7416574954986572,0.9435197710990906
1.322065830230713,1.3092892169952393,0.012776613235473633,0.7194687724113464,0.16666666666666663,4.795831680297852,0.9425085783004761
1.3160853385925293,1.3171355724334717,-0.0010502338409423828,0.7166483998298645,0.38095238095238093,4.358899116516113,0.9472888112068176
1.3076717853546143,1.3285903930664062,-0.020918607711791992,0.7156948447227478,0.0714285714285714,6.244997978210449,0.9483480453491211
1.3422476053237915,1.3018745183944702,0.04037308692932129,0.716012179851532,1.0,6.082762718200684,0.9441782236099243
1.3308286666870117,1.3207546472549438,0.010074019432067871,0.71286940574646,0.11904761904761907,6.082762718200684,0.9492470026016235
1.3099535703659058,1.3438230752944946,-0.03386950492858887,0.712084949016571,1.0,6.4031243324279785,0.9445019960403442
1.3150575160980225,1.3208792209625244,-0.005821704864501953,0.7088194489479065,0.023809523809523836,6.4031243324279785,0.9457201957702637
1.2891700267791748,1.3377732038497925,-0.048603177070617676,0.7040426135063171,1.0,6.244997978210449,0.9451954960823059
1.3192853927612305,1.3062477111816406,0.013037681579589844,0.7001830339431763,0.0714285714285714,4.4721360206604,0.941527247428894
1.3078858852386475,1.3155275583267212,-0.0076416730880737305,0.6944814920425415,0.5476190476190477,4.123105525970459,0.9457693696022034
1.324815034866333,1.2949426174163818,0.029872417449951172,0.6917267441749573,0.47619047619047616,6.480740547180176,0.9442422986030579
1.6504729986190796,1.632719874382019,0.017753124237060547,0.8174105882644653,1.0,2.2360680103302,0.9674597382545471
1.6537458896636963,1.6009870767593384,0.05275881290435791,0.8034597635269165,0.0,3.464101552963257,0.9600329399108887
1.6056628227233887,1.6516684293746948,-0.04600560665130615,0.8025089502334595,0.11904761904761907,2.8284270763397217,0.9635661244392395
1.6400723457336426,1.6275027990341187,0.012569546699523926,0.779013991355896,0.16666666666666663,1.4142135381698608,0.9570009112358093
1.6405103206634521,1.6440742015838623,-0.0035638809204101562,0.7636856436729431,0.023809523809523836,0.0,0.9550544023513794
1.6711041927337646,1.6322358846664429,0.03886830806732178,0.7460998892784119,0.023809523809523836,1.4142135381698608,0.9522343873977661
1.7132259607315063,1.6287771463394165,0.08444881439208984,0.7359691858291626,0.023809523809523836,3.316624879837036,0.9528160691261292
1.7071541547775269,1.6580537557601929,0.049100399017333984,0.725512683391571,0.023809523809523836,5.4772257804870605,0.9529359936714172
1.7108252048492432,1.6826424598693848,0.0281827449798584,0.7132685780525208,0.2857142857142857,6.4031243324279785,0.9515524506568909
1.7246266603469849,1.694280743598938,0.030345916748046875,0.703302264213562,1.0,1.7320507764816284,0.9511637687683105
1.7237350940704346,1.7234516143798828,0.0002834796905517578,0.6978331804275513,0.023809523809523836,2.8284270763397217,0.9500642418861389
1.7340494394302368,1.7378536462783813,-0.0038042068481445312,0.6954418420791626,0.04761904761904767,2.6457512378692627,0.9510031342506409
1.7058206796646118,1.768776535987854,-0.06295585632324219,0.6884471774101257,0.1428571428571429,4.898979663848877,0.9503045678138733
1.7391353845596313,1.7417190074920654,-0.002583622932434082,0.6868242025375366,0.023809523809523836,4.898979663848877,0.9476539492607117
1.7194615602493286,1.7408223152160645,-0.02136075496673584,0.6778063178062439,0.5476190476190477,6.4031243324279785,0.9467516541481018
1.710272192955017,1.7178411483764648,-0.007568955421447754,0.6672220826148987,0.023809523809523836,6.324555397033691,0.9431464672088623
1.696008563041687,1.692686915397644,0.0033216476440429688,0.6582098007202148,1.0,3.605551242828369,0.9420275688171387
1.681830644607544,1.6654456853866577,0.01638495922088623,0.6401225924491882,0.04761904761904767,5.385164737701416,0.9402890205383301
1.6605870723724365,1.6639125347137451,-0.0033254623413085938,0.6326043605804443,0.30952380952380953,6.324555397033691,0.9278808236122131
1.6489509344100952,1.656348705291748,-0.007397770881652832,0.6297582983970642,1.0,1.7320507764816284,0.9280089139938354
1.6351388692855835,1.6276947259902954,0.007444143295288086,0.619459331035614,0.04761904761904767,4.123105525970459,0.9025546908378601
1.608700156211853,1.6031116247177124,0.005588531494140625,0.6106444597244263,0.023809523809523836,3.7416574954986572,0.8858388662338257
1.5829131603240967,1.5875598192214966,-0.004646658897399902,0.6113426685333252,0.38095238095238093,2.0,0.8690500855445862
1.5752005577087402,1.581244945526123,-0.0060443878173828125,0.610224187374115,0.09523809523809523,1.7320507764816284,0.8583212494850159
1.5731539726257324,1.5675384998321533,0.0056154727935791016,0.6088592410087585,0.0,6.244997978210449,0.8559486865997314
1.5750302076339722,1.5610166788101196,0.014013528823852539,0.6049917936325073,0.0714285714285714,6.324555397033691,0.8583385944366455
1.5594773292541504,1.5697991847991943,-0.010321855545043945,0.6113941073417664,1.0,1.7320507764816284,0.8639391660690308
1.5627048015594482,1.5574018955230713,0.005302906036376953,0.6114141345024109,0.04761904761904767,1.4142135381698608,0.8625404238700867
1.5506417751312256,1.5595189332962036,-0.008877158164978027,0.6140990257263184,0.023809523809523836,1.7320507764816284,0.8574246168136597
1.5460032224655151,1.5477938652038574,-0.0017906427383422852,0.6080449223518372,0.023809523809523836,6.324555397033691,0.8485814929008484
1.5371073484420776,1.5405713319778442,-0.0034639835357666016,0.6145694255828857,0.04761904761904767,6.4031243324279785,0.8441548943519592
1.5252920389175415,1.5195469856262207,0.005745053291320801,0.6083437204360962,1.0,3.605551242828369,0.8347494006156921
1.4954243898391724,1.5144816637039185,-0.019057273864746094,0.6154533624649048,0.023809523809523836,5.4772257804870605,0.8311468362808228
1.4915897846221924,1.49573814868927,-0.004148364067077637,0.6110033988952637,0.2857142857142857,6.4031243324279785,0.823602557182312
1.4686732292175293,1.487096905708313,-0.01842367649078369,0.6212784051895142,1.0,1.4142135381698608,0.8257550001144409
1.4636337757110596,1.4738069772720337,-0.010173201560974121,0.615643322467804,0.023809523809523836,1.4142135381698608,0.8160412907600403
1.472865343093872,1.4785093069076538,-0.005643963813781738,0.6187483072280884,0.023809523809523836,4.358899116516113,0.8134206533432007
1.4737778902053833,1.4799342155456543,-0.006156325340270996,0.6067051887512207,0.023809523809523836,4.898979663848877,0.794876754283905
1.4751603603363037,1.485056757926941,-0.009896397590637207,0.6168592572212219,0.4285714285714286,6.4031243324279785,0.800779402256012
1.4740735292434692,1.4842461347579956,-0.010172605514526367,0.6227244138717651,1.0,1.7320507764816284,0.7923475503921509
1.4809061288833618,1.4716906547546387,0.009215474128723145,0.6022375822067261,0.023809523809523836,6.324555397033691,0.7548186779022217
1.4785257577896118,1.4729316234588623,0.005594134330749512,0.6131309270858765,0.04761904761904767,0.0,0.7503994703292847
1.4689313173294067,1.4877783060073853,-0.018846988677978516,0.6216250658035278,1.0,6.480740547180176,0.7544397711753845
1.478278398513794,1.4675849676132202,0.01069343090057373,0.6175680160522461,1.0,2.0,0.7550927996635437
1.4727143049240112,1.4707785844802856,0.001935720443725586,0.6211633682250977,0.0,2.4494898319244385,0.7574867606163025
1.4843183755874634,1.4657208919525146,0.01859748363494873,0.6217018365859985,0.09523809523809523,2.0,0.7565694451332092
1.4833180904388428,1.4819411039352417,0.0013769865036010742,0.635532557964325,0.04761904761904767,3.316624879837036,0.7694898843765259
1.4887502193450928,1.4821617603302002,0.006588459014892578,0.6269292235374451,0.09523809523809523,5.916079998016357,0.7622408270835876
1.4843703508377075,1.4906878471374512,-0.006317496299743652,0.6496235728263855,0.16666666666666663,0.0,0.781493067741394
1.4664323329925537,1.4488098621368408,0.01762247085571289,0.6220834255218506,1.0,5.830951690673828,0.7523472309112549
1.456203818321228,1.4461476802825928,0.010056138038635254,0.6330429315567017,1.0,5.830951690673828,0.7612832188606262
1.4532370567321777,1.435230016708374,0.01800704002380371,0.6281363368034363,0.19047619047619047,6.480740547180176,0.754614531993866
1.4405133724212646,1.4299646615982056,0.010548710823059082,0.6254945993423462,1.0,1.0,0.7481178641319275
1.4350894689559937,1.4265791177749634,0.008510351181030273,0.6206566095352173,0.0,6.4031243324279785,0.7446738481521606
1.4140866994857788,1.4349819421768188,-0.02089524269104004,0.6149275302886963,0.023809523809523836,0.0,0.740049421787262
1.412392258644104,1.430052399635315,-0.017660140991210938,0.6208559274673462,1.0,5.656854152679443,0.7404852509498596
1.415698766708374,1.4231464862823486,-0.007447719573974609,0.6120546460151672,1.0,3.605551242828369,0.7237613201141357
1.4251991510391235,1.4157146215438843,0.009484529495239258,0.6124292612075806,0.23809523809523814,6.244997978210449,0.7188259363174438
1.4271517992019653,1.4193462133407593,0.007805585861206055,0.6177966594696045,0.0714285714285714,6.082762718200684,0.7154856324195862
1.430588960647583,1.4259873628616333,0.004601597785949707,0.6160376667976379,1.0,6.082762718200684,0.7141836881637573
1.4331499338150024,1.438233733177185,-0.005083799362182617,0.6310452222824097,0.11904761904761907,6.4031243324279785,0.7254967093467712
1.4443824291229248,1.4423450231552124,0.0020374059677124023,0.6372448205947876,1.0,2.2360680103302,0.7370142340660095
1.4289242029190063,1.460996389389038,-0.03207218647003174,0.6683701276779175,0.023809523809523836,6.164413928985596,0.7773996591567993
1.439395785331726,1.44119131565094,-0.0017955303192138672,0.6967882513999939,0.09523809523809523,0.0,0.8269620537757874
1.449966549873352,1.4225704669952393,0.027396082878112793,0.7124761939048767,1.0,6.324555397033691,0.8566526770591736
1.4406473636627197,1.4228663444519043,0.01778101921081543,0.7544819712638855,1.0,2.2360680103302,0.9022555351257324
1.4211413860321045,1.43107271194458,-0.009931325912475586,0.7891917824745178,0.04761904761904767,3.0,0.929853618144989
1.4174678325653076,1.4205902814865112,-0.0031224489212036133,0.8032184839248657,0.0714285714285714,6.0,0.9389887452125549
1.4057881832122803,1.4153892993927002,-0.009601116180419922,0.8166625499725342,0.1428571428571429,0.0,0.9464766979217529
1.4282208681106567,1.373643398284912,0.05457746982574463,0.825739324092865,1.0,0.0,0.9510011672973633
1.3895097970962524,1.3990380764007568,-0.009528279304504395,0.8247902989387512,1.0,0.0,0.9489326477050781
1.3904370069503784,1.3767074346542358,0.013729572296142578,0.8181875944137573,1.0,5.5677642822265625,0.9432384967803955
1.3578287363052368,1.3904662132263184,-0.03263747692108154,0.8300293684005737,1.0,5.5677642822265625,0.949949324131012
1.3697504997253418,1.3639332056045532,0.005817294120788574,0.8086999654769897,0.26190476190476186,6.4031243324279785,0.9324401617050171
1.363667368888855,1.3470540046691895,0.016613364219665527,0.812690794467926,1.0,2.0,0.9331037402153015
1.3629670143127441,1.3317874670028687,0.03117954730987549,0.8135058879852295,0.023809523809523836,4.0,0.9348796010017395
1.3246574401855469,1.3502440452575684,-0.025586605072021484,0.7900235652923584,0.0714285714285714,4.0,0.9124759435653687
1.3153269290924072,1.3371338844299316,-0.021806955337524414,0.7959185242652893,0.30952380952380953,2.6457512378692627,0.9131565690040588
1.3064029216766357,1.3360722064971924,-0.02966928482055664,0.7788738012313843,0.11904761904761907,2.0,0.8950034976005554
1.3192247152328491,1.3088563680648804,0.01036834716796875,0.7916740775108337,0.04761904761904767,3.0,0.9079192876815796
1.3163001537322998,1.2905124425888062,0.025787711143493652,0.7971422076225281,0.04761904761904767,5.916079998016357,0.9125492572784424
1.3027442693710327,1.2868374586105347,0.015906810760498047,0.804457426071167,0.16666666666666663,6.4031243324279785,0.9174849987030029
1.2866047620773315,1.2745635509490967,0.012041211128234863,0.8188275694847107,1.0,3.7416574954986572,0.9294353723526001
1.2671104669570923,1.260201096534729,0.006909370422363281,0.8308047652244568,0.023809523809523836,5.385164737701416,0.9421766400337219
1.228922724723816,1.2652661800384521,-0.03634345531463623,0.8240841031074524,0.30952380952380953,6.324555397033691,0.9376087784767151
1.2584625482559204,1.207509994506836,0.05095255374908447,0.8336077928543091,1.0,6.324555397033691,0.9499576091766357
1.2204532623291016,1.2129350900650024,0.007518172264099121,0.8300081491470337,0.04761904761904767,0.0,0.9471757411956787
1.192497968673706,1.2010372877120972,-0.008539319038391113,0.8265698552131653,1.0,6.324555397033691,0.9429967403411865
1.1709295511245728,1.17412269115448,-0.0031931400299072266,0.834581196308136,1.0,1.7320507764816284,0.9470824003219604
1.1666446924209595,1.1270160675048828,0.03962862491607666,0.7989819645881653,0.04761904761904767,2.0,0.904316246509552
1.115081787109375,1.1124848127365112,0.0025969743728637695,0.7960888147354126,0.023809523809523836,6.244997978210449,0.9007158875465393
1.060258150100708,1.1024755239486694,-0.042217373847961426,0.7979906797409058,0.0714285714285714,6.324555397033691,0.8990980386734009
1.0463579893112183,1.0535986423492432,-0.007240653038024902,0.7924434542655945,1.0,2.0,0.8932490348815918
1.0369532108306885,1.0208086967468262,0.016144514083862305,0.798055112361908,0.04761904761904767,3.316624879837036,0.9015714526176453
1.005568027496338,1.0272176265716553,-0.021649599075317383,0.796459436416626,0.04761904761904767,4.123105525970459,0.9002540111541748
1.004778265953064,1.012080192565918,-0.007301926612854004,0.7945660352706909,0.2142857142857143,3.605551242828369,0.9001339077949524
1.0008554458618164,1.0018603801727295,-0.001004934310913086,0.794563353061676,0.23809523809523814,6.244997978210449,0.9039996862411499
0.9940505027770996,0.9933512806892395,0.0006992220878601074,0.8023235201835632,0.0714285714285714,6.244997978210449,0.9189480543136597
0.9711893796920776,1.0049519538879395,-0.033762574195861816,0.8070420026779175,1.0,2.2360680103302,0.9303420186042786
0.9707701206207275,0.9906769394874573,-0.019906818866729736,0.7968443632125854,0.0714285714285714,3.1622776985168457,0.9170445203781128
0.9744669795036316,0.9758023023605347,-0.0013353228569030762,0.7955947518348694,0.04761904761904767,3.1622776985168457,0.9166264533996582
0.9801570773124695,0.9604400396347046,0.019717037677764893,0.7945007681846619,0.19047619047619047,2.6457512378692627,0.9220951795578003
0.9662535786628723,0.9677118062973022,-0.0014582276344299316,0.7857722640037537,0.1428571428571429,3.1622776985168457,0.9098000526428223
0.9588366746902466,0.9762077927589417,-0.01737111806869507,0.7926890254020691,0.0714285714285714,2.8284270763397217,0.9176440238952637
0.9717366695404053,0.9626737833023071,0.009062886238098145,0.795048177242279,0.16666666666666663,3.1622776985168457,0.9177021980285645
0.9678657054901123,0.9660950303077698,0.0017706751823425293,0.7947050333023071,0.023809523809523836,3.316624879837036,0.9118965864181519
0.9640305638313293,0.9699934720993042,-0.0059629082679748535,0.7991161942481995,0.2142857142857143,2.0,0.9100910425186157
0.9688971042633057,0.9764708280563354,-0.007573723793029785,0.8029442429542542,0.04761904761904767,6.324555397033691,0.9156510829925537
0.9756350517272949,0.9796243906021118,-0.0039893388748168945,0.8011816143989563,0.04761904761904767,0.0,0.915896475315094
0.9873368740081787,0.965918242931366,0.021418631076812744,0.8159443140029907,1.0,6.244997978210449,0.9201143980026245
0.985018789768219,0.9712243676185608,0.013794422149658203,0.8164688348770142,1.0,2.6457512378692627,0.9238126873970032
0.9961478114128113,0.97657310962677,0.01957470178604126,0.8151538372039795,0.0714285714285714,2.4494898319244385,0.9208251237869263
0.9948315620422363,0.9839088916778564,0.010922670364379883,0.8170467615127563,0.09523809523809523,4.242640495300293,0.9160864949226379
0.9972676038742065,0.9958912134170532,0.0013763904571533203,0.8133497834205627,0.04761904761904767,4.4721360206604,0.9171723127365112
0.995334267616272,1.0147712230682373,-0.019436955451965332,0.8153150677680969,0.38095238095238093,5.830951690673828,0.9179092645645142
1.0109177827835083,1.0194311141967773,-0.008513331413269043,0.8134499788284302,0.19047619047619047,6.4031243324279785,0.9183540344238281
1.0220656394958496,1.0182552337646484,0.003810405731201172,0.8135064244270325,1.0,1.4142135381698608,0.9183175563812256
1.0359246730804443,1.0223515033721924,0.013573169708251953,0.8083735108375549,0.023809523809523836,1.4142135381698608,0.9153765439987183
1.0265387296676636,1.0213508605957031,0.005187869071960449,0.8093189597129822,0.023809523809523836,2.8284270763397217,0.9151127338409424
1.0210907459259033,1.0313091278076172,-0.010218381881713867,0.8085800409317017,0.023809523809523836,5.74456262588501,0.9159218072891235
1.0325355529785156,1.0150043964385986,0.017531156539916992,0.8126088976860046,0.2142857142857143,0.0,0.919009268283844
1.0344958305358887,1.029184341430664,0.005311489105224609,0.805043637752533,1.0,5.74456262588501,0.9145983457565308
1.02948796749115,1.0260534286499023,0.0034345388412475586,0.8036207556724548,1.0,5.74456262588501,0.9122750163078308
1.021389365196228,1.0238118171691895,-0.0024224519729614258,0.803047239780426,0.2142857142857143,6.244997978210449,0.9122958183288574
1.0274626016616821,1.0239028930664062,0.003559708595275879,0.7938399910926819,1.0,4.0,0.9018532037734985
1.0288294553756714,1.013980746269226,0.014848709106445312,0.8019419312477112,0.0714285714285714,4.0,0.9084469079971313
1.0258686542510986,1.016174554824829,0.009694099426269531,0.7917944192886353,0.3571428571428571,1.4142135381698608,0.900479793548584
1.0198497772216797,1.0287628173828125,-0.008913040161132812,0.7884170413017273,0.023809523809523836,2.2360680103302,0.8988648056983948
1.0257662534713745,1.0281175374984741,-0.0023512840270996094,0.7942663431167603,0.023809523809523836,2.2360680103302,0.9027406573295593
1.0142465829849243,1.0281405448913574,-0.013893961906433105,0.7880041599273682,0.09523809523809523,2.6457512378692627,0.897330641746521
1.0175012350082397,1.0219354629516602,-0.00443422794342041,0.7883138060569763,0.2142857142857143,6.324555397033691,0.8970004916191101
1.0303236246109009,1.0253593921661377,0.004964232444763184,0.7915648221969604,0.04761904761904767,6.244997978210449,0.8981607556343079
1.0189692974090576,1.0218089818954468,-0.00283968448638916,0.7913028597831726,1.0,2.4494898319244385,0.8985331654548645
1.0109232664108276,1.0305286645889282,-0.019605398178100586,0.7860233187675476,0.0714285714285714,2.6457512378692627,0.8959504961967468
1.015928030014038,1.0322062969207764,-0.01627826690673828,0.77848219871521,0.0714285714285714,3.0,0.8886173963546753
1.0270830392837524,1.017143726348877,0.009939312934875488,0.7917554378509521,0.09523809523809523,2.8284270763397217,0.8977953791618347
1.0218935012817383,1.0423237085342407,-0.02043020725250244,0.7805641889572144,0.11904761904761907,2.2360680103302,0.8935210704803467
1.0176935195922852,1.02889883518219,-0.011205315589904785,0.7829210758209229,0.0714285714285714,2.2360680103302,0.892600417137146
1.0188448429107666,1.0301315784454346,-0.011286735534667969,0.7816759347915649,0.04761904761904767,2.0,0.8929799199104309
1.0197107791900635,1.0299115180969238,-0.010200738906860352,0.7837226390838623,0.0714285714285714,1.0,0.8935829401016235
1.0285085439682007,1.0228826999664307,0.0056258440017700195,0.7886594533920288,0.023809523809523836,1.4142135381698608,0.8940956592559814
1.0396716594696045,1.0135753154754639,0.026096343994140625,0.7937771081924438,0.0,4.358899116516113,0.8977206349372864
1.023621916770935,1.0316990613937378,-0.008077144622802734,0.7876414060592651,0.04761904761904767,4.582575798034668,0.8987223505973816
1.0431947708129883,1.0116877555847168,0.031507015228271484,0.7889841794967651,0.5,5.5677642822265625,0.8938730955123901
1.0213758945465088,1.0345720052719116,-0.013196110725402832,0.7775233387947083,1.0,3.316624879837036,0.8871067762374878
1.0252214670181274,1.0319031476974487,-0.006681680679321289,0.7829970121383667,0.26190476190476186,1.0,0.893622875213623
1.0338486433029175,1.0231367349624634,0.010711908340454102,0.7865408658981323,0.0,6.4031243324279785,0.8976899981498718
1.0210291147232056,1.0391384363174438,-0.01810932159423828,0.7824028730392456,0.023809523809523836,5.916079998016357,0.892749547958374
1.028883695602417,1.0323549509048462,-0.0034712553024291992,0.7859281897544861,1.0,3.0,0.8978627920150757
1.0248024463653564,1.0369727611541748,-0.01217031478881836,0.7740991115570068,0.16666666666666663,6.324555397033691,0.8867620229721069
1.0345373153686523,1.0292445421218872,0.005292773246765137,0.778988778591156,0.04761904761904767,0.0,0.887520432472229
1.0351777076721191,1.0314985513687134,0.0036791563034057617,0.7788122296333313,1.0,6.244997978210449,0.8945997357368469
1.0409433841705322,1.0252816677093506,0.01566171646118164,0.7851282954216003,1.0,6.244997978210449,0.8925454616546631
1.0254547595977783,1.0430717468261719,-0.017616987228393555,0.7733687162399292,0.0714285714285714,5.5677642822265625,0.8887656331062317
1.0389118194580078,1.0314663648605347,0.0074454545974731445,0.7804530262947083,1.0,3.7416574954986572,0.8902600407600403
1.0356104373931885,1.035872459411621,-0.0002620220184326172,0.7790985703468323,0.26190476190476186,5.5677642822265625,0.890612781047821
1.0342910289764404,1.041014552116394,-0.006723523139953613,0.7707710862159729,0.26190476190476186,6.0,0.8864791989326477
1.0407041311264038,1.0352712869644165,0.005432844161987305,0.7726358771324158,1.0,2.6457512378692627,0.8853451013565063
1.0301523208618164,1.049045205116272,-0.018892884254455566,0.7683769464492798,0.1428571428571429,3.0,0.8844340443611145
1.0468809604644775,1.0309901237487793,0.015890836715698242,0.7753015756607056,0.023809523809523836,5.830951690673828,0.8865175247192383
1.0447107553482056,1.0341227054595947,0.01058804988861084,0.7764920592308044,0.19047619047619047,0.0,0.8891675472259521
1.0425280332565308,1.0385220050811768,0.004006028175354004,0.7753902673721313,1.0,6.324555397033691,0.8879450559616089
1.0424103736877441,1.0407443046569824,0.0016660690307617188,0.7774743437767029,1.0,2.6457512378692627,0.8904861211776733
1.050978183746338,1.03336763381958,0.017610549926757812,0.7786228060722351,0.04761904761904767,6.082762718200684,0.8881400227546692
1.041024088859558,1.0453388690948486,-0.004314780235290527,0.7650783061981201,0.11904761904761907,0.0,0.884104311466217
1.0407450199127197,1.0472825765609741,-0.0065375566482543945,0.7648390531539917,1.0,0.0,0.8802635669708252
1.055717945098877,1.0341880321502686,0.0215299129486084,0.7707882523536682,1.0,6.324555397033691,0.8830674290657043
1.032752275466919,1.0575052499771118,-0.02475297451019287,0.7546401619911194,1.0,4.582575798034668,0.8725947141647339
1.039425253868103,1.0520762205123901,-0.01265096664428711,0.7610899209976196,0.04761904761904767,4.795831680297852,0.8781124949455261
1.0474390983581543,1.044472098350525,0.0029670000076293945,0.7662588357925415,0.45238095238095233,5.916079998016357,0.8810870051383972
1.0526803731918335,1.039172887802124,0.013507485389709473,0.7697836756706238,1.0,2.8284270763397217,0.8837526440620422
1.048680067062378,1.046097993850708,0.002582073211669922,0.7620235085487366,0.16666666666666663,6.244997978210449,0.8772948384284973
1.052352786064148,1.047389030456543,0.0049637556076049805,0.760494589805603,0.0714285714285714,6.480740547180176,0.8793230652809143
1.0488085746765137,1.0492854118347168,-0.000476837158203125,0.7649186849594116,1.0,0.0,0.8820925951004028
1.0436652898788452,1.0581376552581787,-0.014472365379333496,0.7575051784515381,0.0,6.480740547180176,0.8785977959632874
1.0438523292541504,1.053956389427185,-0.010104060173034668,0.7527002692222595,0.0,6.480740547180176,0.8734691739082336
1.0551292896270752,1.0435349941253662,0.011594295501708984,0.764979898929596,1.0,6.480740547180176,0.878989040851593
1.04114830493927,1.0580130815505981,-0.016864776611328125,0.751478374004364,0.0,6.164413928985596,0.8696496486663818
1.0437943935394287,1.053259015083313,-0.009464621543884277,0.7522280216217041,1.0,2.4494898319244385,0.8733940124511719
1.0491912364959717,1.05186128616333,-0.0026700496673583984,0.757464587688446,0.09523809523809523,2.2360680103302,0.8746464848518372
1.0540390014648438,1.0486387014389038,0.005400300025939941,0.7607033848762512,0.04761904761904767,2.8284270763397217,0.8784876465797424
1.0588271617889404,1.0430492162704468,0.015777945518493652,0.7613584399223328,0.0714285714285714,2.4494898319244385,0.8769210577011108
1.0558710098266602,1.0516574382781982,0.004213571548461914,0.7569801211357117,0.11904761904761907,6.4031243324279785,0.8734104037284851
1.0636812448501587,1.0391603708267212,0.0245208740234375,0.7656934857368469,0.023809523809523836,6.324555397033691,0.8821163773536682
1.0539467334747314,1.05182683467865,0.002119898796081543,0.7525824904441833,1.0,1.7320507764816284,0.8722046613693237
1.049447774887085,1.0622001886367798,-0.012752413749694824,0.7454298138618469,0.04761904761904767,2.8284270763397217,0.8668860197067261
1.0544352531433105,1.054372787475586,6.246566772460938e-05,0.7459738850593567,0.023809523809523836,2.8284270763397217,0.8664770722389221
1.0535930395126343,1.0555949211120605,-0.0020018815994262695,0.748173177242279,0.16666666666666663,1.4142135381698608,0.8686926960945129
1.0538548231124878,1.0561569929122925,-0.0023021697998046875,0.7458535432815552,0.023809523809523836,2.2360680103302,0.8658660054206848
1.056606411933899,1.0546448230743408,0.0019615888595581055,0.75076824426651,0.023809523809523836,3.605551242828369,0.8685066103935242
1.0551332235336304,1.0556505918502808,-0.0005173683166503906,0.740767240524292,0.09523809523809523,5.74456262588501,0.8627328872680664
1.054265022277832,1.058529019355774,-0.0042639970779418945,0.7447141408920288,0.2142857142857143,6.324555397033691,0.866809606552124
1.0528961420059204,1.061765193939209,-0.008869051933288574,0.7428467273712158,1.0,2.2360680103302,0.8647381067276001
1.0545566082000732,1.054248332977295,0.0003082752227783203,0.7458701729774475,0.04761904761904767,6.244997978210449,0.8658948540687561
1.0552666187286377,1.0540480613708496,0.001218557357788086,0.7422851920127869,0.0714285714285714,6.244997978210449,0.8657448887825012
1.065706729888916,1.042779803276062,0.022926926612854004,0.7509306073188782,1.0,2.2360680103302,0.8686841130256653
1.050195574760437,1.0573028326034546,-0.007107257843017578,0.734951376914978,0.0714285714285714,3.1622776985168457,0.8584551811218262
1.0456205606460571,1.060269832611084,-0.014649271965026855,0.7312437295913696,0.04761904761904767,4.123105525970459,0.854505717754364
1.0580346584320068,1.0482321977615356,0.009802460670471191,0.7446229457855225,0.19047619047619047,5.74456262588501,0.865442156791687
1.0479662418365479,1.059112787246704,-0.01114654541015625,0.7296302318572998,0.2142857142857143,0.0,0.853306233882904
1.055222988128662,1.051787257194519,0.0034357309341430664,0.7354611158370972,1.0,6.324555397033691,0.8561007976531982
1.059523582458496,1.0482314825057983,0.011292099952697754,0.7368223071098328,1.0,2.8284270763397217,0.8586057424545288
1.0429303646087646,1.0590713024139404,-0.01614093780517578,0.7284446954727173,0.04761904761904767,2.6457512378692627,0.8515375852584839
1.0420129299163818,1.0606268644332886,-0.01861393451690674,0.720528781414032,0.1428571428571429,2.6457512378692627,0.8453577756881714
1.0495707988739014,1.0501708984375,-0.0006000995635986328,0.7277855277061462,0.023809523809523836,6.0,0.851334810256958
1.047580599784851,1.0466690063476562,0.0009115934371948242,0.7251003384590149,0.1428571428571429,6.164413928985596,0.8490231037139893
1.0350896120071411,1.053339958190918,-0.018250346183776855,0.7127624750137329,1.0,2.2360680103302,0.8377745151519775
1.037043571472168,1.0453686714172363,-0.00832509994506836,0.7143124938011169,0.09523809523809523,2.4494898319244385,0.8387616276741028
1.0394558906555176,1.038498878479004,0.0009570121765136719,0.7147608399391174,0.0714285714285714,2.8284270763397217,0.8394399881362915
1.0303014516830444,1.0314116477966309,-0.0011101961135864258,0.7070697546005249,0.0714285714285714,6.082762718200684,0.8310919404029846
1.0247721672058105,1.0238583087921143,0.0009138584136962891,0.6936331987380981,0.11904761904761907,6.4031243324279785,0.8197596669197083
1.014060378074646,1.0195435285568237,-0.005483150482177734,0.6853587627410889,1.0,3.605551242828369,0.8086038827896118
1.0107280015945435,1.0136409997940063,-0.0029129981994628906,0.6702567934989929,0.023809523809523836,3.1622776985168457,0.7956424951553345
1.0114946365356445,1.0061976909637451,0.005296945571899414,0.6663612723350525,0.2857142857142857,1.7320507764816284,0.7863157391548157
1.0005770921707153,1.0112621784210205,-0.010685086250305176,0.6596415042877197,0.04761904761904767,6.4031243324279785,0.7795377969741821
1.011818289756775,0.9968110918998718,0.015007197856903076,0.6680853366851807,0.023809523809523836,6.4031243324279785,0.785309910774231
1.0056942701339722,0.9999123811721802,0.005781888961791992,0.6631811857223511,1.0,2.2360680103302,0.7838395833969116
1.0055745840072632,1.0001457929611206,0.005428791046142578,0.661849856376648,0.023809523809523836,2.6457512378692627,0.7882426381111145
1.00852370262146,0.9996851682662964,0.008838534355163574,0.6749457716941833,0.09523809523809523,2.2360680103302,0.8063161969184875
1.0089462995529175,1.0002403259277344,0.008705973625183105,0.6783610582351685,0.11904761904761907,1.4142135381698608,0.8264452815055847
1.012526273727417,0.998770534992218,0.013755738735198975,0.6811944842338562,0.0,2.0,0.8453659415245056
1.0045031309127808,1.0107861757278442,-0.0062830448150634766,0.7017115354537964,0.04761904761904767,2.0,0.8791821599006653
0.9980307221412659,1.019874095916748,-0.021843373775482178,0.7036911249160767,0.04761904761904767,2.6457512378692627,0.891066312789917
1.0146934986114502,1.0075740814208984,0.007119417190551758,0.7261039614677429,0.04761904761904767,3.0,0.907809853553772
1.0225839614868164,1.0021052360534668,0.02047872543334961,0.733619749546051,0.16666666666666663,4.4721360206604,0.9065035581588745
1.0178704261779785,1.012362003326416,0.0055084228515625,0.7411330342292786,0.2857142857142857,4.4721360206604,0.9120861887931824
1.0216690301895142,1.0167871713638306,0.004881858825683594,0.7492859959602356,0.4285714285714286,2.8284270763397217,0.9145016670227051
1.0218861103057861,1.0239163637161255,-0.0020302534103393555,0.7562805414199829,0.04761904761904767,2.4494898319244385,0.9195539951324463
1.0334264039993286,1.0212385654449463,0.012187838554382324,0.757402241230011,0.1428571428571429,1.0,0.9158055782318115
1.027020812034607,1.0318278074264526,-0.004806995391845703,0.7641503214836121,0.0,6.4031243324279785,0.9260034561157227
1.0429000854492188,1.0298351049423218,0.013064980506896973,0.7614299654960632,0.023809523809523836,6.480740547180176,0.9167848229408264
1.0457781553268433,1.0368913412094116,0.00888681411743164,0.7630164623260498,1.0,2.4494898319244385,0.9194850921630859
1.0406460762023926,1.0507653951644897,-0.010119318962097168,0.7608153223991394,0.0,3.0,0.9212422370910645
1.0474967956542969,1.05447518825531,-0.006978392601013184,0.763451874256134,0.1428571428571429,1.7320507764816284,0.9215889573097229
1.0503426790237427,1.05983567237854,-0.009492993354797363,0.7673242092132568,0.0714285714285714,3.1622776985168457,0.9262844324111938
1.061143159866333,1.0573031902313232,0.0038399696350097656,0.7731878161430359,0.09523809523809523,2.8284270763397217,0.9307337999343872
1.056364893913269,1.0659254789352417,-0.009560585021972656,0.7748705148696899,0.1428571428571429,3.464101552963257,0.9335763454437256
1.0668374300003052,1.0679972171783447,-0.0011597871780395508,0.7641090750694275,0.09523809523809523,3.464101552963257,0.9232093691825867
1.076008677482605,1.0712060928344727,0.004802584648132324,0.759661853313446,0.19047619047619047,5.4772257804870605,0.9178745150566101
1.0799052715301514,1.0764349699020386,0.003470301628112793,0.7504895329475403,0.2857142857142857,0.0,0.9108953475952148
1.0852657556533813,1.0862740278244019,-0.0010082721710205078,0.763661801815033,1.0,0.0,0.9243217706680298
1.0946521759033203,1.0906970500946045,0.00395512580871582,0.7627231478691101,1.0,0.0,0.9241890907287598
1.088585615158081,1.1126888990402222,-0.024103283882141113,0.7295063734054565,1.0,0.0,0.8954946398735046
1.1057217121124268,1.107430338859558,-0.0017086267471313477,0.7381860613822937,1.0,0.0,0.9084630012512207
1.1192619800567627,1.1275780200958252,-0.0083160400390625,0.7201541066169739,1.0,5.916079998016357,0.8879386186599731
1.1275601387023926,1.1296701431274414,-0.002110004425048828,0.7106554508209229,1.0,2.6457512378692627,0.888270378112793
1.1386926174163818,1.1397380828857422,-0.0010454654693603516,0.7023434042930603,0.16666666666666663,3.605551242828369,0.8839786648750305
1.148341417312622,1.1456000804901123,0.0027413368225097656,0.691750705242157,0.0,3.872983455657959,0.8753278851509094
1.1480010747909546,1.1545330286026,-0.006531953811645508,0.6953280568122864,0.30952380952380953,2.0,0.8838024735450745
1.1537976264953613,1.144078016281128,0.009719610214233398,0.7120188474655151,0.09523809523809523,3.464101552963257,0.8982260823249817
1.148353099822998,1.141577124595642,0.006775975227355957,0.6793578267097473,0.1428571428571429,3.316624879837036,0.8768118619918823
1.1355093717575073,1.1411105394363403,-0.005601167678833008,0.6690175533294678,0.23809523809523814,2.2360680103302,0.8696988224983215
1.1355409622192383,1.1241331100463867,0.011407852172851562,0.6943018436431885,0.023809523809523836,1.7320507764816284,0.8841884136199951
1.128447413444519,1.1169688701629639,0.011478543281555176,0.6975246071815491,0.09523809523809523,1.4142135381698608,0.887207567691803
1.1247109174728394,1.1102327108383179,0.014478206634521484,0.7000154852867126,0.023809523809523836,3.0,0.8898332715034485
1.1167504787445068,1.1174383163452148,-0.0006878376007080078,0.7047059535980225,0.0714285714285714,3.1622776985168457,0.8880165815353394
1.1176737546920776,1.1269328594207764,-0.00925910472869873,0.7018735408782959,0.23809523809523814,2.4494898319244385,0.8827536702156067
1.1326429843902588,1.116024374961853,0.01661860942840576,0.7166971564292908,0.0,2.6457512378692627,0.8981526494026184
1.123324990272522,1.1257920265197754,-0.002467036247253418,0.7131251692771912,0.1428571428571429,3.1622776985168457,0.8920532464981079
1.1178133487701416,1.132583498954773,-0.014770150184631348,0.7132136821746826,0.0714285714285714,3.605551242828369,0.8900927305221558
1.1188052892684937,1.1329970359802246,-0.014191746711730957,0.7215412259101868,0.16666666666666663,3.1622776985168457,0.8938744068145752
1.1188392639160156,1.1323237419128418,-0.013484477996826172,0.7197426557540894,0.19047619047619047,6.164413928985596,0.8901149034500122
1.1266889572143555,1.125089168548584,0.0015997886657714844,0.7345110774040222,0.09523809523809523,0.0,0.9006859660148621
1.1312954425811768,1.119430422782898,0.011865019798278809,0.7354822754859924,1.0,6.324555397033691,0.9023609757423401
1.1243202686309814,1.124439001083374,-0.00011873245239257812,0.7277438044548035,1.0,6.324555397033691,0.8950470685958862
1.1223129034042358,1.12651526927948,-0.004202365875244141,0.7420293688774109,0.04761904761904767,6.164413928985596,0.9081655740737915
1.1246246099472046,1.1233832836151123,0.0012413263320922852,0.7388315796852112,1.0,1.7320507764816284,0.9067142009735107
1.1167216300964355,1.1298707723617554,-0.013149142265319824,0.7390116453170776,0.09523809523809523,6.244997978210449,0.9053418636322021
1.1323018074035645,1.1143155097961426,0.017986297607421875,0.7490532994270325,0.0714285714285714,6.324555397033691,0.9116379022598267
1.1212794780731201,1.1196237802505493,0.0016556978225708008,0.7517039775848389,1.0,1.7320507764816284,0.9177506566047668
1.1097427606582642,1.1351680755615234,-0.025425314903259277,0.7303805947303772,0.04761904761904767,6.4031243324279785,0.8978909254074097
1.129148244857788,1.1148264408111572,0.01432180404663086,0.7418845295906067,0.023809523809523836,5.5677642822265625,0.9074738025665283
1.1228525638580322,1.1212671995162964,0.0015853643417358398,0.7351526021957397,1.0,3.605551242828369,0.9034731984138489
1.1274831295013428,1.1167244911193848,0.010758638381958008,0.7484377026557922,0.26190476190476186,2.6457512378692627,0.9133766889572144
1.1208597421646118,1.1175166368484497,0.0033431053161621094,0.7584736347198486,0.1428571428571429,6.4031243324279785,0.9243080019950867
1.1091028451919556,1.1303017139434814,-0.02119886875152588,0.7517381906509399,0.023809523809523836,6.244997978210449,0.9175356030464172
1.1220810413360596,1.1187708377838135,0.0033102035522460938,0.7324793934822083,1.0,2.0,0.8991886377334595
1.1236183643341064,1.1169971227645874,0.006621241569519043,0.7424566149711609,0.0714285714285714,1.4142135381698608,0.9067623615264893
1.1251745223999023,1.1164191961288452,0.008755326271057129,0.7401083707809448,0.0714285714285714,2.0,0.9053178429603577
1.1211345195770264,1.119447112083435,0.0016874074935913086,0.7341795563697815,0.11904761904761907,6.4031243324279785,0.8987695574760437
1.1313555240631104,1.107154369354248,0.024201154708862305,0.7355296611785889,0.023809523809523836,6.082762718200684,0.9017342329025269
1.1155920028686523,1.1235029697418213,-0.007910966873168945,0.7420085072517395,1.0,2.6457512378692627,0.910869836807251
1.1146912574768066,1.1248923540115356,-0.010201096534729004,0.736195981502533,0.11904761904761907,6.324555397033691,0.9057445526123047
1.120551347732544,1.1155203580856323,0.005030989646911621,0.7424500584602356,0.04761904761904767,6.244997978210449,0.908755898475647
1.114540934562683,1.1249945163726807,-0.010453581809997559,0.7373773455619812,1.0,3.316624879837036,0.9048862457275391
1.1291369199752808,1.1075981855392456,0.021538734436035156,0.7388777136802673,0.0714285714285714,2.6457512378692627,0.9053089022636414
1.1243946552276611,1.1125974655151367,0.011797189712524414,0.7480608224868774,0.19047619047619047,6.4031243324279785,0.9141448140144348
1.1193854808807373,1.1166760921478271,0.0027093887329101562,0.7479010820388794,0.023809523809523836,6.324555397033691,0.912204384803772
1.124489426612854,1.1137951612472534,0.010694265365600586,0.746419370174408,1.0,6.324555397033691,0.9117152094841003
1.1285189390182495,1.1089133024215698,0.019605636596679688,0.7471796274185181,0.04761904761904767,6.244997978210449,0.9119671583175659
1.1316636800765991,1.106216311454773,0.025447368621826172,0.7468268871307373,1.0,6.244997978210449,0.9134941697120667
1.1113076210021973,1.1264750957489014,-0.015167474746704102,0.733235776424408,0.0714285714285714,0.0,0.9007733464241028
1.1192858219146729,1.1183841228485107,0.0009016990661621094,0.7438209056854248,1.0,0.0,0.911222517490387
1.1130590438842773,1.1235978603363037,-0.010538816452026367,0.7382546067237854,1.0,5.74456262588501,0.9049395322799683
1.1160738468170166,1.1218231916427612,-0.005749344825744629,0.7374325394630432,1.0,3.1622776985168457,0.9036877155303955
1.1141674518585205,1.1215476989746094,-0.007380247116088867,0.7455511689186096,0.2142857142857143,2.8284270763397217,0.9120281338691711
1.1078191995620728,1.1287274360656738,-0.020908236503601074,0.7231026291847229,0.023809523809523836,2.6457512378692627,0.8914171457290649
1.1180423498153687,1.119030475616455,-0.0009881258010864258,0.7332502603530884,0.16666666666666663,1.7320507764816284,0.9000867605209351
1.1104085445404053,1.1262496709823608,-0.015841126441955566,0.7265414595603943,0.0,4.690415859222412,0.8947064280509949
1.121752381324768,1.1156816482543945,0.006070733070373535,0.7375170588493347,0.0714285714285714,4.795831680297852,0.9066447019577026
1.1203075647354126,1.1172798871994019,0.003027677536010742,0.7402346134185791,0.45238095238095233,2.6457512378692627,0.9082260727882385
1.1139211654663086,1.1232264041900635,-0.009305238723754883,0.7333945631980896,0.1428571428571429,1.0,0.9052441716194153
1.1227476596832275,1.1143989562988281,0.008348703384399414,0.7421427965164185,0.023809523809523836,6.480740547180176,0.9077519178390503
1.1159321069717407,1.120439887046814,-0.004507780075073242,0.7297795414924622,0.0,6.082762718200684,0.8972519636154175
1.1195048093795776,1.1161463260650635,0.00335848331451416,0.7327802181243896,1.0,3.872983455657959,0.9011122584342957
1.110448956489563,1.124975323677063,-0.0145263671875,0.738988995552063,0.11904761904761907,3.316624879837036,0.905529260635376
1.1256890296936035,1.1111655235290527,0.014523506164550781,0.7471171021461487,0.23809523809523814,3.316624879837036,0.9118846654891968
1.1143970489501953,1.119162917137146,-0.004765868186950684,0.7208611965179443,0.023809523809523836,5.656854152679443,0.8893962502479553
1.1175435781478882,1.1192339658737183,-0.0016903877258300781,0.7324078679084778,0.23809523809523814,0.0,0.9020220637321472
1.11983323097229,1.113839864730835,0.005993366241455078,0.7417425513267517,1.0,0.0,0.9089751243591309
1.1270493268966675,1.1092572212219238,0.017792105674743652,0.7371933460235596,1.0,5.385164737701416,0.902710497379303
1.1164242029190063,1.119835376739502,-0.0034111738204956055,0.738667368888855,1.0,3.464101552963257,0.9058623313903809
1.1117419004440308,1.123508334159851,-0.011766433715820312,0.7450905442237854,0.30952380952380953,2.2360680103302,0.9123104214668274
1.113644003868103,1.1204169988632202,-0.0067729949951171875,0.7230417132377625,0.0714285714285714,2.0,0.894005537033081
1.1194019317626953,1.116105556488037,0.003296375274658203,0.734723687171936,0.04761904761904767,1.4142135381698608,0.902694046497345
1.1185201406478882,1.1181720495224,0.00034809112548828125,0.7398346662521362,0.04761904761904767,1.4142135381698608,0.9066421389579773
1.1189523935317993,1.1158405542373657,0.0031118392944335938,0.748066782951355,0.0,6.324555397033691,0.9144057035446167
1.1229218244552612,1.113337516784668,0.009584307670593262,0.7428613901138306,0.04761904761904767,5.291502475738525,0.9085413217544556
1.1214239597320557,1.1120691299438477,0.009354829788208008,0.7284881472587585,1.0,3.316624879837036,0.892532229423523
1.1157445907592773,1.12057626247406,-0.004831671714782715,0.7363684177398682,0.33333333333333337,2.4494898319244385,0.90256667137146
1.1137531995773315,1.121485710144043,-0.007732510566711426,0.7442671060562134,0.16666666666666663,6.4031243324279785,0.9099425077438354
1.1121059656143188,1.1239023208618164,-0.011796355247497559,0.7473184466362,0.023809523809523836,6.244997978210449,0.9149062037467957
1.1124649047851562,1.1219924688339233,-0.00952756404876709,0.7461273074150085,1.0,6.244997978210449,0.9161995649337769
1.1208714246749878,1.1161340475082397,0.004737377166748047,0.7444435954093933,0.0714285714285714,0.0,0.9093788862228394
1.132254958152771,1.1016619205474854,0.030593037605285645,0.7509592771530151,1.0,6.4031243324279785,0.9165719747543335
1.1220372915267944,1.114546298980713,0.007490992546081543,0.7348513007164001,1.0,2.4494898319244385,0.9005560874938965
1.1107858419418335,1.1261107921600342,-0.015324950218200684,0.7283536791801453,0.023809523809523836,5.916079998016357,0.8957381248474121
1.1287922859191895,1.1076176166534424,0.02117466926574707,0.7348807454109192,0.16666666666666663,6.4031243324279785,0.9014326930046082
1.124961495399475,1.111664056777954,0.013297438621520996,0.7437903881072998,1.0,2.2360680103302,0.9120340347290039
1.1272040605545044,1.107666254043579,0.019537806510925293,0.7411829829216003,0.023809523809523836,6.164413928985596,0.9109578728675842
1.1105504035949707,1.1250988245010376,-0.014548420906066895,0.7313686013221741,0.09523809523809523,6.164413928985596,0.8985711932182312
1.124169111251831,1.1120843887329102,0.012084722518920898,0.72818922996521,1.0,2.0,0.8972495794296265
1.1238211393356323,1.1123278141021729,0.011493325233459473,0.7372220158576965,0.09523809523809523,6.480740547180176,0.9023135900497437
1.123216986656189,1.113864541053772,0.009352445602416992,0.740618884563446,0.0,0.0,0.9098595380783081
1.109808325767517,1.123714804649353,-0.013906478881835938,0.7456403374671936,1.0,5.5677642822265625,0.9125884175300598
1.1224427223205566,1.1145654916763306,0.007877230644226074,0.7365460991859436,1.0,5.5677642822265625,0.9020374417304993
1.1185142993927002,1.114577054977417,0.003937244415283203,0.7275803685188293,0.26190476190476186,5.5677642822265625,0.8926156163215637
1.1163495779037476,1.1183834075927734,-0.002033829689025879,0.7391985654830933,1.0,5.5677642822265625,0.9091196656227112
1.1225260496139526,1.1132044792175293,0.00932157039642334,0.7431046962738037,0.26190476190476186,6.324555397033691,0.9104400873184204
1.1097517013549805,1.1271514892578125,-0.01739978790283203,0.7361284494400024,1.0,1.7320507764816284,0.9052796363830566
1.1236088275909424,1.1115776300430298,0.012031197547912598,0.7409587502479553,0.04761904761904767,3.0,0.909747838973999
1.1236621141433716,1.1125521659851074,0.01110994815826416,0.7444363832473755,0.023809523809523836,3.1622776985168457,0.9097037315368652
1.1136038303375244,1.1225446462631226,-0.008940815925598145,0.7263149619102478,0.19047619047619047,6.324555397033691,0.8952775001525879
1.1230182647705078,1.113098382949829,0.009919881820678711,0.7317991852760315,0.04761904761904767,6.0,0.8968476057052612
1.111489176750183,1.1238895654678345,-0.012400388717651367,0.7258990406990051,1.0,2.8284270763397217,0.8946096301078796
1.1199994087219238,1.1167306900024414,0.003268718719482422,0.7336915135383606,0.1428571428571429,2.2360680103302,0.8990704417228699
1.1058611869812012,1.1305536031723022,-0.024692416191101074,0.7384539842605591,0.04761904761904767,6.244997978210449,0.9058210253715515
1.102174162864685,1.1345291137695312,-0.03235495090484619,0.7244880199432373,0.0714285714285714,6.0,0.8973883390426636
1.1177451610565186,1.118290901184082,-0.0005457401275634766,0.7448068261146545,1.0,3.1622776985168457,0.9115979671478271
1.1090056896209717,1.1268720626831055,-0.01786637306213379,0.7361918091773987,0.1428571428571429,6.164413928985596,0.9015771746635437
1.1214359998703003,1.1153068542480469,0.006129145622253418,0.7446281909942627,0.09523809523809523,0.0,0.9124976992607117
1.125084638595581,1.108643889427185,0.016440749168395996,0.7291456460952759,1.0,5.830951690673828,0.8982934951782227
1.1192593574523926,1.1174242496490479,0.0018351078033447266,0.7365284562110901,1.0,3.316624879837036,0.9015202522277832
1.125544548034668,1.1109813451766968,0.014563202857971191,0.7360436916351318,0.19047619047619047,6.082762718200684,0.9017291069030762
1.1116867065429688,1.1246552467346191,-0.01296854019165039,0.7334439158439636,0.11904761904761907,6.164413928985596,0.9025924205780029
1.1218470335006714,1.1149762868881226,0.006870746612548828,0.7349594831466675,1.0,2.6457512378692627,0.9034673571586609
1.126153826713562,1.1099421977996826,0.016211628913879395,0.7481592893600464,0.09523809523809523,3.1622776985168457,0.9149859547615051
1.1183851957321167,1.117919683456421,0.0004655122756958008,0.7415384650230408,0.16666666666666663,6.244997978210449,0.9100844860076904
1.108464002609253,1.1279562711715698,-0.019492268562316895,0.7368397116661072,0.0714285714285714,6.4031243324279785,0.9072593450546265
1.1246297359466553,1.1107978820800781,0.013831853866577148,0.7521143555641174,1.0,3.0,0.9170576333999634
1.1312917470932007,1.1044882535934448,0.02680349349975586,0.7475106716156006,0.023809523809523836,2.8284270763397217,0.9147923588752747
1.1150436401367188,1.1206955909729004,-0.005651950836181641,0.7403466701507568,0.19047619047619047,2.0,0.9097143411636353
1.1239641904830933,1.1090697050094604,0.014894485473632812,0.7327703833580017,0.0,2.4494898319244385,0.8985954523086548
1.1283940076828003,1.1090162992477417,0.019377708435058594,0.7408879995346069,0.09523809523809523,3.1622776985168457,0.9092460870742798
1.1157770156860352,1.120890498161316,-0.005113482475280762,0.7375591993331909,0.04761904761904767,2.6457512378692627,0.9059087634086609
1.1109519004821777,1.1238669157028198,-0.01291501522064209,0.748073399066925,0.19047619047619047,2.0,0.9147205948829651
1.1100343465805054,1.125862717628479,-0.015828371047973633,0.7288400530815125,0.0714285714285714,3.464101552963257,0.8983330726623535
1.1261053085327148,1.1090282201766968,0.017077088356018066,0.7518366575241089,0.023809523809523836,3.1622776985168457,0.9187055230140686
1.113571047782898,1.1220029592514038,-0.00843191146850586,0.728018581867218,0.26190476190476186,3.605551242828369,0.8972198367118835
1.1082450151443481,1.1284089088439941,-0.020163893699645996,0.7327341437339783,0.0714285714285714,3.464101552963257,0.9027166962623596
1.1134545803070068,1.1225111484527588,-0.009056568145751953,0.7448627352714539,0.23809523809523814,1.7320507764816284,0.9121338129043579
1.1196763515472412,1.115485668182373,0.004190683364868164,0.7371631860733032,0.04761904761904767,1.7320507764816284,0.9062970280647278
1.1141459941864014,1.1194911003112793,-0.00534510612487793,0.7494941353797913,0.023809523809523836,6.164413928985596,0.9177601337432861
1.1256730556488037,1.111129641532898,0.014543414115905762,0.7364844083786011,0.09523809523809523,0.0,0.90379399061203
1.1068857908248901,1.1282018423080444,-0.021316051483154297,0.7293356657028198,1.0,6.4031243324279785,0.8999811410903931
1.1230615377426147,1.113708257675171,0.009353280067443848,0.737070620059967,1.0,6.4031243324279785,0.9020050764083862
1.1220046281814575,1.1142405271530151,0.007764101028442383,0.7384050488471985,0.023809523809523836,0.0,0.9059758186340332
1.1082639694213867,1.1287224292755127,-0.020458459854125977,0.729501485824585,1.0,0.0,0.9004080891609192
1.117092490196228,1.120104193687439,-0.0030117034912109375,0.7406359314918518,1.0,6.4031243324279785,0.906044602394104
1.132729172706604,1.1013189554214478,0.03141021728515625,0.7344744205474854,1.0,2.2360680103302,0.9017448425292969
1.1263309717178345,1.108401894569397,0.0179290771484375,0.7372981905937195,0.023809523809523836,2.0,0.9046517610549927
1.117928385734558,1.116895079612732,0.0010333061218261719,0.7352951169013977,0.09523809523809523,6.480740547180176,0.9043932557106018
1.1210103034973145,1.1161526441574097,0.004857659339904785,0.7386728525161743,0.0,6.244997978210449,0.9065786600112915
1.1068874597549438,1.1295771598815918,-0.02268970012664795,0.729056715965271,1.0,6.244997978210449,0.8983710408210754
1.1211578845977783,1.1149718761444092,0.006186008453369141,0.7305449843406677,0.0714285714285714,5.291502475738525,0.8995862007141113
1.1191339492797852,1.1180282831192017,0.001105666160583496,0.7380107045173645,1.0,3.1622776985168457,0.9047322273254395
1.116428256034851,1.1185433864593506,-0.0021151304244995117,0.7343116402626038,0.33333333333333337,6.164413928985596,0.9018765091896057
1.1125338077545166,1.1241306066513062,-0.01159679889678955,0.7369548678398132,0.09523809523809523,6.0,0.9056355357170105
1.1027674674987793,1.132931113243103,-0.03016364574432373,0.7316374182701111,1.0,3.1622776985168457,0.9012247323989868
1.1160364151000977,1.1202421188354492,-0.0042057037353515625,0.7278786301612854,0.1428571428571429,2.2360680103302,0.8965279459953308
1.1184918880462646,1.1184077262878418,8.416175842285156e-05,0.7375792264938354,0.09523809523809523,3.1622776985168457,0.905318558216095
1.1027578115463257,1.1268776655197144,-0.024119853973388672,0.7392327785491943,0.023809523809523836,5.74456262588501,0.9097154140472412
1.1310784816741943,1.1061537265777588,0.024924755096435547,0.7459388971328735,0.2142857142857143,6.164413928985596,0.9131922721862793
1.1189062595367432,1.1180620193481445,0.0008442401885986328,0.735042154788971,1.0,2.6457512378692627,0.9029349088668823
1.1108698844909668,1.1251959800720215,-0.014326095581054688,0.7356963753700256,0.09523809523809523,6.244997978210449,0.906385064125061
1.1217091083526611,1.1143196821212769,0.007389426231384277,0.7501083612442017,0.0714285714285714,6.4031243324279785,0.9161781072616577
1.114630937576294,1.119951844215393,-0.005320906639099121,0.7420238852500916,1.0,6.4031243324279785,0.9095317721366882
1.119686245918274,1.1153614521026611,0.004324793815612793,0.7312718629837036,0.023809523809523836,6.4031243324279785,0.8977464437484741
1.114266037940979,1.1210405826568604,-0.006774544715881348,0.7397257089614868,1.0,1.4142135381698608,0.9098027348518372
1.0349395275115967,1.0565272569656372,-0.021587729454040527,0.8249785900115967,1.0,2.2360680103302,0.9999345541000366
1.050527572631836,1.0673176050186157,-0.016790032386779785,0.8094241619110107,0.023809523809523836,2.8284270763397217,0.9993954300880432
1.0824010372161865,1.0770928859710693,0.0053081512451171875,0.7844302654266357,0.023809523809523836,3.0,0.9959218502044678
1.104067325592041,1.1148288249969482,-0.010761499404907227,0.7737200856208801,0.09523809523809523,4.242640495300293,0.9916074275970459
1.146032691001892,1.1393800973892212,0.0066525936126708984,0.7631015181541443,0.09523809523809523,3.464101552963257,0.9867329597473145
1.1865339279174805,1.178720474243164,0.007813453674316406,0.7544332146644592,0.2142857142857143,3.464101552963257,0.983111560344696
1.2288637161254883,1.2371509075164795,-0.008287191390991211,0.7489643692970276,0.2142857142857143,3.316624879837036,0.9772566556930542
1.2706266641616821,1.2908588647842407,-0.020232200622558594,0.7402034997940063,0.0714285714285714,2.2360680103302,0.9795201420783997
1.310189127922058,1.3158986568450928,-0.005709528923034668,0.7398213148117065,0.2142857142857143,1.7320507764816284,0.9680763483047485
1.3382847309112549,1.3367761373519897,0.0015085935592651367,0.7346906065940857,0.04761904761904767,6.324555397033691,0.963738203048706
1.3598941564559937,1.3394181728363037,0.02047598361968994,0.7293499708175659,0.0714285714285714,6.324555397033691,0.9364808797836304
1.3409326076507568,1.347955346107483,-0.007022738456726074,0.7222663164138794,0.04761904761904767,1.7320507764816284,0.9204994440078735
1.319762945175171,1.3157060146331787,0.0040569305419921875,0.7112395167350769,1.0,6.4031243324279785,0.8935521245002747
1.3204563856124878,1.3028696775436401,0.017586708068847656,0.710917592048645,0.04761904761904767,6.4031243324279785,0.9021492600440979
1.307033896446228,1.30231511592865,0.004718780517578125,0.7196942567825317,0.023809523809523836,6.4031243324279785,0.9162386655807495
1.280871868133545,1.2905241250991821,-0.009652256965637207,0.7313713431358337,1.0,6.082762718200684,0.926587700843811
1.2752197980880737,1.2660506963729858,0.00916910171508789,0.7463892698287964,0.023809523809523836,6.082762718200684,0.9240350723266602
1.2494362592697144,1.2529189586639404,-0.0034826993942260742,0.7556613087654114,1.0,6.244997978210449,0.9129788875579834
1.2280174493789673,1.236947774887085,-0.008930325508117676,0.750643789768219,0.11904761904761907,6.244997978210449,0.9099056720733643
1.2191082239151,1.2442231178283691,-0.025114893913269043,0.74638831615448,1.0,6.4031243324279785,0.9100190997123718
1.2442915439605713,1.2145495414733887,0.029742002487182617,0.740859866142273,0.0714285714285714,2.0,0.9122591614723206
1.2721402645111084,1.2380061149597168,0.0341341495513916,0.7385780215263367,1.0,1.4142135381698608,0.9177267551422119
1.293636679649353,1.286562442779541,0.007074236869812012,0.7411973476409912,0.023809523809523836,6.4031243324279785,0.9275450706481934
1.3068875074386597,1.3332146406173706,-0.026327133178710938,0.7483932375907898,0.0714285714285714,5.385164737701416,0.9396853446960449
1.3409925699234009,1.3340907096862793,0.006901860237121582,0.753119170665741,0.023809523809523836,3.464101552963257,0.9498792290687561
1.322710394859314,1.3583312034606934,-0.035620808601379395,0.7615558505058289,1.0,6.4031243324279785,0.9628643989562988
1.3177261352539062,1.3350064754486084,-0.01728034019470215,0.765044093132019,0.30952380952380953,6.4031243324279785,0.9644385576248169
1.3546229600906372,1.3104243278503418,0.04419863224029541,0.7833739519119263,0.023809523809523836,1.7320507764816284,0.977152943611145
1.328305721282959,1.3452699184417725,-0.016964197158813477,0.7847762703895569,1.0,2.4494898319244385,0.9736394882202148
1.3548729419708252,1.3362491130828857,0.018623828887939453,0.7945067286491394,0.023809523809523836,2.0,0.9774414896965027
1.3564687967300415,1.3581287860870361,-0.001659989356994629,0.7910221815109253,0.04761904761904767,6.480740547180176,0.9746764302253723
1.3730601072311401,1.3574845790863037,0.015575528144836426,0.8010119795799255,0.09523809523809523,6.082762718200684,0.9814549088478088
1.3513789176940918,1.3960903882980347,-0.04471147060394287,0.8046005964279175,0.0,2.6457512378692627,0.9828544855117798
1.3818882703781128,1.4047621488571167,-0.022873878479003906,0.8161532878875732,1.0,6.324555397033691,0.9920834302902222
1.370688557624817,1.449184775352478,-0.07849621772766113,0.817979633808136,0.11904761904761907,0.0,0.992558479309082
1.4612526893615723,1.3762661218643188,0.08498656749725342,0.8024328947067261,0.04761904761904767,6.244997978210449,0.9960315227508545
1.3985501527786255,1.4451833963394165,-0.046633243560791016,0.8190017342567444,1.0,6.244997978210449,0.9959408640861511
1.4176462888717651,1.4101271629333496,0.007519125938415527,0.8079136610031128,1.0,0.0,0.9958456754684448
1.39667546749115,1.3900706768035889,0.006604790687561035,0.807395339012146,0.0714285714285714,0.0,0.9971230030059814
1.387501835823059,1.3452500104904175,0.0422518253326416,0.7982857823371887,1.0,6.244997978210449,0.994794487953186
1.3133541345596313,1.3676077127456665,-0.054253578186035156,0.8147915601730347,1.0,6.244997978210449,0.996335506439209
1.3114341497421265,1.3335803747177124,-0.022146224975585938,0.8077957034111023,1.0,6.164413928985596,0.9945250153541565
1.3054910898208618,1.2962405681610107,0.009250521659851074,0.8045670390129089,0.0714285714285714,6.164413928985596,0.9912639856338501
1.253142237663269,1.2970377206802368,-0.04389548301696777,0.8088743090629578,1.0,6.324555397033691,0.9911745190620422
1.2348788976669312,1.286613941192627,-0.0517350435256958,0.8104912042617798,0.09523809523809523,2.2360680103302,0.9885922074317932
1.2388343811035156,1.2346504926681519,0.0041838884353637695,0.7921632528305054,1.0,6.244997978210449,0.9765103459358215
1.1923065185546875,1.223573923110962,-0.031267404556274414,0.7795253992080688,0.04761904761904767,0.0,0.9649232625961304
1.163975715637207,1.1823031902313232,-0.01832747459411621,0.7570540904998779,0.0714285714285714,6.0,0.9480344653129578
1.1662023067474365,1.1090776920318604,0.05712461471557617,0.7292360663414001,1.0,6.0,0.9253207445144653
1.129073143005371,1.0884442329406738,0.040628910064697266,0.7179648876190186,1.0,6.4031243324279785,0.9096064567565918
1.0841389894485474,1.0731251239776611,0.01101386547088623,0.7107468247413635,0.1428571428571429,2.2360680103302,0.9091857075691223
1.0746760368347168,1.0349650382995605,0.03971099853515625,0.6995968222618103,1.0,2.4494898319244385,0.8845489025115967
1.0341792106628418,1.0304816961288452,0.003697514533996582,0.7022958993911743,0.023809523809523836,6.480740547180176,0.908053994178772
0.9947783946990967,1.042362928390503,-0.04758453369140625,0.7174136638641357,0.1428571428571429,6.4031243324279785,0.9348019361495972
1.0240134000778198,0.9987703561782837,0.025243043899536133,0.7112436890602112,0.0,6.4031243324279785,0.9317740201950073
1.0252423286437988,1.0045807361602783,0.020661592483520508,0.7216680645942688,1.0,0.0,0.9447651505470276
1.0240520238876343,1.0175926685333252,0.006459355354309082,0.7237195372581482,0.023809523809523836,6.244997978210449,0.952238142490387
1.0242992639541626,1.0132004022598267,0.011098861694335938,0.7150970697402954,1.0,2.0,0.943953275680542
1.0397661924362183,0.9930587410926819,0.04670745134353638,0.7216114401817322,1.0,6.4031243324279785,0.9469417333602905
1.0179805755615234,1.0019776821136475,0.016002893447875977,0.729790985584259,0.0714285714285714,6.324555397033691,0.9500882625579834
1.002813696861267,1.0104516744613647,-0.007637977600097656,0.7339544892311096,0.023809523809523836,6.324555397033691,0.9638028740882874
1.0135910511016846,0.9960734844207764,0.017517566680908203,0.723300576210022,1.0,0.0,0.970264196395874
1.0349493026733398,0.9900925755500793,0.0448567271232605,0.7398856282234192,0.04761904761904767,0.0,0.9734499454498291
1.022867202758789,1.015814185142517,0.007053017616271973,0.7395826578140259,1.0,6.244997978210449,0.9821780323982239
1.0230759382247925,1.0256789922714233,-0.0026030540466308594,0.736446738243103,1.0,2.8284270763397217,0.9799613952636719
0.9855425953865051,1.0712913274765015,-0.08574873208999634,0.7403680086135864,1.0,2.8284270763397217,0.9784942865371704
1.007851481437683,1.0498179197311401,-0.04196643829345703,0.7618125081062317,0.0714285714285714,6.4031243324279785,0.9894258379936218
1.0335807800292969,1.0480310916900635,-0.014450311660766602,0.7554193735122681,0.16666666666666663,6.324555397033691,0.986061692237854
1.0003122091293335,1.0695370435714722,-0.06922483444213867,0.7653871774673462,0.023809523809523836,2.6457512378692627,0.9885421395301819
1.0556787252426147,1.0373339653015137,0.018344759941101074,0.7593181729316711,1.0,2.8284270763397217,0.9888170957565308
1.0392061471939087,1.0589081048965454,-0.01970195770263672,0.762090802192688,0.04761904761904767,2.0,0.987593948841095
1.0607050657272339,1.0428211688995361,0.017883896827697754,0.754405677318573,0.11904761904761907,2.8284270763397217,0.9893195629119873
1.0765159130096436,1.017958641052246,0.05855727195739746,0.7445068955421448,0.0714285714285714,4.0,0.9876378178596497
1.0315264463424683,1.0718441009521484,-0.040317654609680176,0.766284167766571,0.023809523809523836,5.74456262588501,0.9919489026069641
1.0393714904785156,1.0611177682876587,-0.021746277809143066,0.7579179406166077,0.16666666666666663,5.830951690673828,0.9891901016235352
1.0337985754013062,1.0528160333633423,-0.019017457962036133,0.7561997175216675,0.2142857142857143,3.316624879837036,0.9897772073745728
1.0359885692596436,1.0574034452438354,-0.021414875984191895,0.7583359479904175,1.0,2.0,0.9870847463607788
1.0022988319396973,1.073222041130066,-0.07092320919036865,0.7599757313728333,0.19047619047619047,6.4031243324279785,0.9880763292312622
1.0203585624694824,1.0570790767669678,-0.03672051429748535,0.7731713056564331,0.0714285714285714,5.916079998016357,0.9899115562438965
1.0439097881317139,1.0319304466247559,0.011979341506958008,0.7511385679244995,0.023809523809523836,3.1622776985168457,0.9887939691543579
1.0531108379364014,1.0233925580978394,0.02971827983856201,0.7610394954681396,1.0,4.0,0.991020679473877
1.027458906173706,1.0537645816802979,-0.026305675506591797,0.7639855146408081,0.16666666666666663,4.690415859222412,0.990992546081543
1.0251080989837646,1.060349702835083,-0.03524160385131836,0.7677057981491089,0.0714285714285714,3.464101552963257,0.9904442429542542
1.0468418598175049,1.0480738878250122,-0.0012320280075073242,0.7616671323776245,0.40476190476190477,5.5677642822265625,0.9904090762138367
1.053276777267456,1.0444860458374023,0.008790731430053711,0.7617926001548767,0.11904761904761907,0.0,0.9915167689323425
1.0636203289031982,1.0366309881210327,0.026989340782165527,0.7605096697807312,0.26190476190476186,6.324555397033691,0.9912049174308777
1.0391566753387451,1.058301329612732,-0.019144654273986816,0.7658836245536804,1.0,2.6457512378692627,0.9904986023902893
1.0706223249435425,1.0302209854125977,0.040401339530944824,0.7611832022666931,1.0,6.082762718200684,0.9916449189186096
1.0677776336669922,1.0321474075317383,0.035630226135253906,0.7492492198944092,0.04761904761904767,5.656854152679443,0.9860206842422485
1.0763221979141235,1.0276501178741455,0.04867208003997803,0.7428728342056274,0.11904761904761907,3.464101552963257,0.9821048974990845
1.056417465209961,1.0353851318359375,0.021032333374023438,0.7542160749435425,1.0,2.6457512378692627,0.9869875907897949
1.0675543546676636,1.01633882522583,0.051215529441833496,0.7524332404136658,0.23809523809523814,2.4494898319244385,0.9883024096488953
1.012805700302124,1.0571693181991577,-0.04436361789703369,0.763446033000946,0.04761904761904767,3.1622776985168457,0.9881148338317871
0.9953276515007019,1.0567744970321655,-0.06144684553146362,0.7606191039085388,0.11904761904761907,3.316624879837036,0.9857763051986694
0.9712159633636475,1.0568736791610718,-0.08565771579742432,0.7542216777801514,0.023809523809523836,2.4494898319244385,0.9816105961799622
1.0160951614379883,0.9948988556861877,0.021196305751800537,0.7550203204154968,0.2142857142857143,2.4494898319244385,0.9885066747665405
1.0007073879241943,0.9821928143501282,0.018514573574066162,0.7285630702972412,0.09523809523809523,2.6457512378692627,0.971764087677002
0.9745336771011353,0.9809767603874207,-0.0064430832862854,0.746329128742218,0.09523809523809523,2.0,0.9855788946151733
0.9694854617118835,0.9651162624359131,0.004369199275970459,0.728984534740448,0.1428571428571429,6.4031243324279785,0.9743500351905823
0.9773189425468445,0.9264564514160156,0.05086249113082886,0.7071831822395325,0.0714285714285714,5.099019527435303,0.9659609794616699
0.9390414357185364,0.9408993721008301,-0.0018579363822937012,0.7157905101776123,0.023809523809523836,1.7320507764816284,0.9636150598526001
0.9179104566574097,0.9382354021072388,-0.0203249454498291,0.7000696063041687,1.0,1.7320507764816284,0.9503310918807983
0.9202395677566528,0.9292624592781067,-0.009022891521453857,0.6942365765571594,0.38095238095238093,2.6457512378692627,0.9346601366996765
1.8427670001983643,1.8729722499847412,-0.030205249786376953,0.6886244416236877,0.04761904761904767,3.0,0.9443802833557129
1.81783127784729,1.8606739044189453,-0.04284262657165527,0.6755130290985107,0.023809523809523836,5.830951690673828,0.9411184191703796
1.8077930212020874,1.8694086074829102,-0.061615586280822754,0.6684992909431458,0.04761904761904767,5.385164737701416,0.9400693774223328
1.8945316076278687,1.7905641794204712,0.10396742820739746,0.6427357196807861,0.11904761904761907,3.872983455657959,0.9274214506149292
1.8578450679779053,1.8309425115585327,0.02690255641937256,0.6408419013023376,0.19047619047619047,5.0,0.9281812310218811
1.8549153804779053,1.8402239084243774,0.014691472053527832,0.6343811750411987,1.0,4.795831680297852,0.9236420392990112
1.7586748600006104,1.9417905807495117,-0.18311572074890137,0.6527411937713623,0.30952380952380953,6.324555397033691,0.9316874742507935
1.8194352388381958,1.8868905305862427,-0.06745529174804688,0.634199857711792,0.04761904761904767,6.164413928985596,0.9205120801925659
1.856382131576538,1.8525108098983765,0.003871321678161621,0.6191418766975403,0.5476190476190477,2.2360680103302,0.9057571291923523
1.83330500125885,1.8739300966262817,-0.04062509536743164,0.619799792766571,0.04761904761904767,3.605551242828369,0.8858202695846558
1.8717485666275024,1.8641078472137451,0.007640719413757324,0.6047302484512329,1.0,3.7416574954986572,0.8603771924972534
1.8738218545913696,1.9369291067123413,-0.06310725212097168,0.6076182126998901,0.09523809523809523,2.0,0.8463545441627502
1.9725345373153687,1.8881314992904663,0.08440303802490234,0.5876058340072632,0.023809523809523836,2.0,0.8296085596084595
1.9167481660842896,1.9992585182189941,-0.08251035213470459,0.6027138829231262,0.2857142857142857,6.324555397033691,0.8198581337928772
2.0201306343078613,2.037933588027954,-0.017802953720092773,0.6130678057670593,0.04761904761904767,6.164413928985596,0.8308926224708557
2.065805435180664,2.094893455505371,-0.02908802032470703,0.640892744064331,0.04761904761904767,6.164413928985596,0.8672520518302917
2.107732057571411,2.1153407096862793,-0.007608652114868164,0.661381721496582,0.04761904761904767,5.830951690673828,0.8870389461517334
2.121551275253296,2.112534999847412,0.009016275405883789,0.688802182674408,1.0,3.7416574954986572,0.9106046557426453
2.114095687866211,2.116034507751465,-0.0019388198852539062,0.6943838000297546,0.09523809523809523,2.4494898319244385,0.9196361303329468
2.101297616958618,2.1028378009796143,-0.0015401840209960938,0.7091726660728455,1.0,1.4142135381698608,0.9242315888404846
2.078376293182373,2.0887906551361084,-0.010414361953735352,0.7091099619865417,0.19047619047619047,6.324555397033691,0.9245185852050781
2.07889723777771,2.0421571731567383,0.03674006462097168,0.6876807808876038,0.1428571428571429,6.480740547180176,0.9195898771286011
2.0248897075653076,2.0463805198669434,-0.021490812301635742,0.6935842037200928,0.0,6.480740547180176,0.9181246757507324
2.014317512512207,2.0030295848846436,0.011287927627563477,0.678429365158081,0.04761904761904767,6.164413928985596,0.9098408222198486
1.9834375381469727,1.9766169786453247,0.006820559501647949,0.666766345500946,1.0,6.164413928985596,0.8973361253738403
1.9579882621765137,1.9368058443069458,0.02118241786956787,0.6430577635765076,0.0,5.830951690673828,0.8814865350723267
1.9276723861694336,1.921988844871521,0.005683541297912598,0.6207394599914551,1.0,3.0,0.8655319213867188
1.89276123046875,1.9052833318710327,-0.012522101402282715,0.6171806454658508,0.09523809523809523,3.605551242828369,0.8473271131515503
1.8756755590438843,1.8670880794525146,0.008587479591369629,0.5801241993904114,1.0,4.123105525970459,0.826509416103363
1.8487974405288696,1.8362863063812256,0.012511134147644043,0.5538370013237,0.19047619047619047,3.1622776985168457,0.7963758707046509
1.825350046157837,1.8047900199890137,0.020560026168823242,0.5324530601501465,0.023809523809523836,3.464101552963257,0.7742908000946045
1.793088674545288,1.800502061843872,-0.007413387298583984,0.5186640620231628,0.2857142857142857,2.8284270763397217,0.7568830847740173
1.7910544872283936,1.7895921468734741,0.0014623403549194336,0.5025217533111572,0.2142857142857143,2.2360680103302,0.7353365421295166
1.78993558883667,1.7933952808380127,-0.0034596920013427734,0.48609694838523865,0.26190476190476186,1.4142135381698608,0.7314216494560242
1.8015722036361694,1.7963616847991943,0.005210518836975098,0.487255722284317,0.023809523809523836,3.1622776985168457,0.7358686923980713
1.8165206909179688,1.806958794593811,0.009561896324157715,0.47708144783973694,0.16666666666666663,5.656854152679443,0.7275639772415161
1.8169927597045898,1.8385298252105713,-0.021537065505981445,0.4776696264743805,0.04761904761904767,6.082762718200684,0.7250373363494873
1.8416086435317993,1.8503249883651733,-0.008716344833374023,0.47549766302108765,0.0,2.8284270763397217,0.7311627864837646
1.8655996322631836,1.8612422943115234,0.004357337951660156,0.4779892861843109,0.23809523809523814,2.8284270763397217,0.7305527329444885
1.882629156112671,1.8830331563949585,-0.00040400028228759766,0.4836810231208801,1.0,6.4031243324279785,0.7519274353981018
1.8953086137771606,1.8978967666625977,-0.0025881528854370117,0.48456382751464844,0.11904761904761907,6.244997978210449,0.7356144189834595
1.9204696416854858,1.9071896076202393,0.013280034065246582,0.4804156422615051,0.16666666666666663,2.0,0.7311071753501892
1.945363998413086,1.910917043685913,0.03444695472717285,0.475765585899353,0.023809523809523836,3.7416574954986572,0.7224313616752625
1.9501054286956787,1.9380600452423096,0.01204538345336914,0.48359036445617676,1.0,4.582575798034668,0.7330389618873596
1.9519498348236084,1.9627491235733032,-0.010799288749694824,0.4928820729255676,0.0714285714285714,3.872983455657959,0.7510101199150085
1.9579535722732544,1.9803822040557861,-0.02242863178253174,0.500477135181427,0.023809523809523836,2.6457512378692627,0.7637709379196167
1.9768776893615723,1.9836115837097168,-0.006733894348144531,0.49161019921302795,0.30952380952380953,3.1622776985168457,0.7345594763755798
1.9840408563613892,1.9934539794921875,-0.00941312313079834,0.49846500158309937,0.47619047619047616,3.464101552963257,0.7431743741035461
1.985918641090393,1.9985567331314087,-0.012638092041015625,0.4998549222946167,0.16666666666666663,1.7320507764816284,0.7465760707855225
1.998522162437439,1.9997973442077637,-0.001275181770324707,0.506767988204956,0.0,2.4494898319244385,0.7576869130134583
2.004538059234619,2.002349615097046,0.002188444137573242,0.513505756855011,0.23809523809523814,6.082762718200684,0.7718361616134644
1.9969022274017334,2.006861925125122,-0.009959697723388672,0.5181454420089722,0.04761904761904767,6.0,0.7707975506782532
1.982887864112854,2.00730037689209,-0.02441251277923584,0.5250725150108337,0.023809523809523836,6.0,0.7786362767219543
1.9727891683578491,1.982897400856018,-0.010108232498168945,0.5276241302490234,0.11904761904761907,0.0,0.7790306806564331
1.9457803964614868,1.9512860774993896,-0.005505681037902832,0.52400141954422,1.0,6.324555397033691,0.7756751179695129
1.9299291372299194,1.9044280052185059,0.025501132011413574,0.5290263891220093,0.1428571428571429,1.7320507764816284,0.7736126184463501
1.8749308586120605,1.9023847579956055,-0.027453899383544922,0.5270675420761108,1.0,6.4031243324279785,0.7606698274612427
1.8597676753997803,1.846642255783081,0.013125419616699219,0.5175414085388184,1.0,0.0,0.7522648572921753
1.7931933403015137,1.8399667739868164,-0.046773433685302734,0.524617075920105,0.04761904761904767,4.582575798034668,0.748782753944397
1.773108720779419,1.7884352207183838,-0.015326499938964844,0.5192255973815918,0.023809523809523836,3.464101552963257,0.7343598008155823
1.771882176399231,1.7273942232131958,0.044487953186035156,0.5089209079742432,1.0,4.795831680297852,0.7164247035980225
1.7073578834533691,1.72214674949646,-0.01478886604309082,0.5290160775184631,1.0,0.0,0.7398451566696167
1.677810549736023,1.6938790082931519,-0.016068458557128906,0.5234560370445251,0.5,6.4031243324279785,0.7355563640594482
1.6530932188034058,1.6620486974716187,-0.00895547866821289,0.5088415741920471,0.45238095238095233,2.8284270763397217,0.7149832844734192
1.61549711227417,1.6364721059799194,-0.02097499370574951,0.508318305015564,1.0,5.916079998016357,0.7100089192390442
1.5872251987457275,1.5870569944381714,0.00016820430755615234,0.49933987855911255,1.0,0.0,0.6973323225975037
1.539610743522644,1.5433058738708496,-0.0036951303482055664,0.496753066778183,0.023809523809523836,0.0,0.6946123838424683
1.5039706230163574,1.4861358404159546,0.017834782600402832,0.4769960641860962,0.16666666666666663,0.0,0.6653074622154236
1.451279878616333,1.452414631843567,-0.0011347532272338867,0.47431549429893494,1.0,0.0,0.6567707061767578
1.388785719871521,1.425268292427063,-0.03648257255554199,0.48133137822151184,1.0,6.324555397033691,0.6609777808189392
1.3825790882110596,1.3677257299423218,0.014853358268737793,0.461763858795166,1.0,6.324555397033691,0.6388223171234131
1.3361451625823975,1.3591053485870361,-0.022960186004638672,0.4684862494468689,1.0,5.916079998016357,0.6445772051811218
1.347267746925354,1.3389487266540527,0.00831902027130127,0.4866234362125397,1.0,3.464101552963257,0.6738291382789612
1.3479312658309937,1.307748556137085,0.04018270969390869,0.48440757393836975,0.04761904761904767,6.082762718200684,0.664020299911499
1.3317207098007202,1.3258918523788452,0.005828857421875,0.49815621972084045,1.0,6.4031243324279785,0.6914857625961304
1.3250141143798828,1.3320801258087158,-0.007066011428833008,0.5169085264205933,0.16666666666666663,1.4142135381698608,0.7111442685127258
1.3184711933135986,1.34723699092865,-0.02876579761505127,0.5243715643882751,0.11904761904761907,2.2360680103302,0.7260990738868713
1.3036589622497559,1.3441210985183716,-0.04046213626861572,0.5704305768013,1.0,4.358899116516113,0.7760856747627258
1.3279145956039429,1.335376262664795,-0.007461667060852051,0.578411340713501,0.023809523809523836,4.242640495300293,0.7913452982902527
1.2980363368988037,1.345970869064331,-0.047934532165527344,0.6015884280204773,0.023809523809523836,5.916079998016357,0.8187498450279236
1.2983722686767578,1.3386975526809692,-0.040325284004211426,0.5948688387870789,0.09523809523809523,6.082762718200684,0.8144775032997131
1.3188862800598145,1.33095121383667,-0.012064933776855469,0.6120250225067139,0.3571428571428571,6.082762718200684,0.8451829552650452
1.3160247802734375,1.3307265043258667,-0.0147017240524292,0.6351151466369629,0.16666666666666663,0.0,0.8664219975471497
1.3554844856262207,1.3026336431503296,0.05285084247589111,0.5884440541267395,1.0,6.082762718200684,0.8175377249717712
1.3230514526367188,1.3557552099227905,-0.03270375728607178,0.6348342895507812,0.11904761904761907,6.082762718200684,0.8575041890144348
1.366323709487915,1.3327118158340454,0.03361189365386963,0.5998663902282715,1.0,0.0,0.8152821660041809
1.3555922508239746,1.3619428873062134,-0.0063506364822387695,0.6292563676834106,1.0,0.0,0.8404260873794556
1.3774152994155884,1.3549247980117798,0.022490501403808594,0.6001141667366028,0.11904761904761907,6.4031243324279785,0.8046725392341614
1.385982632637024,1.3549644947052002,0.03101813793182373,0.5981918573379517,1.0,5.656854152679443,0.8091762065887451
1.3775168657302856,1.364134430885315,0.013382434844970703,0.589906632900238,1.0,5.656854152679443,0.8019096851348877
1.3699548244476318,1.3883187770843506,-0.01836395263671875,0.6088494062423706,1.0,1.4142135381698608,0.8238521814346313
1.3831727504730225,1.3714643716812134,0.011708378791809082,0.5707171559333801,0.023809523809523836,6.4031243324279785,0.787544846534729
1.383197546005249,1.3741596937179565,0.00903785228729248,0.5796140432357788,0.7380952380952381,6.082762718200684,0.8003934025764465
1.3703638315200806,1.3916841745376587,-0.021320343017578125,0.5619299411773682,0.023809523809523836,6.082762718200684,0.7818500995635986
1.3872822523117065,1.3891302347183228,-0.001847982406616211,0.5454295873641968,0.023809523809523836,6.244997978210449,0.775434672832489
1.387302041053772,1.3941242694854736,-0.00682222843170166,0.5352393388748169,1.0,6.244997978210449,0.7693846225738525
1.376491665840149,1.4089747667312622,-0.03248310089111328,0.5336530208587646,0.11904761904761907,0.0,0.7758740186691284
1.4214180707931519,1.364966630935669,0.05645143985748291,0.487909734249115,1.0,6.4031243324279785,0.7381678223609924
1.391357183456421,1.4127296209335327,-0.021372437477111816,0.5071274042129517,0.0714285714285714,6.4031243324279785,0.7599045038223267
1.4048621654510498,1.4122987985610962,-0.007436633110046387,0.49704957008361816,1.0,0.0,0.7625356912612915
1.4110023975372314,1.4153141975402832,-0.004311800003051758,0.49395284056663513,1.0,6.0,0.764889657497406
1.4253984689712524,1.4208462238311768,0.004552245140075684,0.48695483803749084,0.023809523809523836,5.0,0.7732844948768616
1.4228488206863403,1.4247478246688843,-0.0018990039825439453,0.4868648648262024,1.0,5.099019527435303,0.7786113619804382
1.432045817375183,1.4300802946090698,0.0019655227661132812,0.4816156327724457,1.0,4.690415859222412,0.7632616758346558
1.4290164709091187,1.4447591304779053,-0.01574265956878662,0.4841075837612152,0.1428571428571429,4.582575798034668,0.7663033604621887
1.4426802396774292,1.442655324935913,2.491474151611328e-05,0.4867230951786041,0.6428571428571428,4.123105525970459,0.7653941512107849
1.4563764333724976,1.4556013345718384,0.0007750988006591797,0.4919300973415375,0.2142857142857143,3.7416574954986572,0.7499640583992004
1.4749058485031128,1.4797917604446411,-0.00488591194152832,0.5019235610961914,0.30952380952380953,4.898979663848877,0.7410042881965637
1.5167828798294067,1.4800431728363037,0.03673970699310303,0.5031557083129883,0.4285714285714286,5.196152210235596,0.714763879776001
1.5016673803329468,1.5141150951385498,-0.012447714805603027,0.5220622420310974,0.023809523809523836,4.0,0.7237861752510071
1.5199114084243774,1.5185664892196655,0.001344919204711914,0.5295372009277344,0.30952380952380953,5.656854152679443,0.7050849199295044
1.5379835367202759,1.5131398439407349,0.024843692779541016,0.5340794324874878,0.5952380952380952,6.324555397033691,0.7100160121917725
1.5367854833602905,1.5300288200378418,0.0067566633224487305,0.5461086630821228,0.1428571428571429,1.7320507764816284,0.7142237424850464
1.5350654125213623,1.5305266380310059,0.004538774490356445,0.5523566603660583,0.23809523809523814,6.4031243324279785,0.7108118534088135
1.5044175386428833,1.5493406057357788,-0.04492306709289551,0.5618524551391602,1.0,5.74456262588501,0.7187435030937195
1.5354514122009277,1.5237174034118652,0.0117340087890625,0.5549062490463257,0.04761904761904767,5.74456262588501,0.7154213190078735
1.5206912755966187,1.5137498378753662,0.006941437721252441,0.5699014663696289,0.023809523809523836,0.0,0.7301329374313354
1.5070531368255615,1.522844672203064,-0.01579153537750244,0.5576704740524292,1.0,0.0,0.7186748385429382
1.5255169868469238,1.4968714714050293,0.02864551544189453,0.5644512176513672,0.2142857142857143,0.0,0.7304043173789978
1.513873815536499,1.4819453954696655,0.031928420066833496,0.553662896156311,1.0,0.0,0.7189428806304932
1.4812110662460327,1.4920289516448975,-0.010817885398864746,0.5367863178253174,1.0,6.244997978210449,0.7002411484718323
1.4690743684768677,1.4703952074050903,-0.0013208389282226562,0.520491361618042,1.0,2.0,0.6957308650016785
1.442726731300354,1.4638539552688599,-0.02112722396850586,0.5135697722434998,1.0,6.4031243324279785,0.6876073479652405
1.40992271900177,1.4442534446716309,-0.03433072566986084,0.5007793307304382,1.0,6.324555397033691,0.683506429195404
1.388119101524353,1.408495306968689,-0.020376205444335938,0.4876883327960968,0.0714285714285714,2.0,0.6765242218971252
1.3866852521896362,1.360436201095581,0.026249051094055176,0.47536444664001465,0.023809523809523836,6.324555397033691,0.6545433402061462
1.3824788331985474,1.3093106746673584,0.07316815853118896,0.46217262744903564,1.0,5.291502475738525,0.6392343640327454
1.336546778678894,1.316067099571228,0.020479679107666016,0.46095210313796997,0.04761904761904767,4.242640495300293,0.6565290689468384
1.3212394714355469,1.301131248474121,0.02010822296142578,0.4620102345943451,0.04761904761904767,2.6457512378692627,0.6553131341934204
1.292620301246643,1.3080238103866577,-0.015403509140014648,0.4697493612766266,1.0,6.244997978210449,0.6676415205001831
1.31484055519104,1.282885193824768,0.03195536136627197,0.4545024633407593,0.33333333333333337,0.0,0.6578152775764465
1.2778385877609253,1.2835739850997925,-0.0057353973388671875,0.462108314037323,0.09523809523809523,0.0,0.6690524220466614
1.2709250450134277,1.2837721109390259,-0.012847065925598145,0.46737080812454224,0.0714285714285714,0.0,0.6721526980400085
1.2970876693725586,1.2582581043243408,0.03882956504821777,0.4529378414154053,1.0,0.0,0.6585046052932739
1.2714717388153076,1.2661349773406982,0.005336761474609375,0.4650004804134369,1.0,6.082762718200684,0.669998049736023
1.277777075767517,1.2542141675949097,0.023562908172607422,0.46201813220977783,1.0,3.605551242828369,0.6633994579315186
1.267859935760498,1.2725696563720703,-0.004709720611572266,0.4587935507297516,1.0,2.6457512378692627,0.6710723042488098
1.2639411687850952,1.2736917734146118,-0.009750604629516602,0.46557801961898804,1.0,2.6457512378692627,0.6764923930168152
1.281829833984375,1.2479407787322998,0.033889055252075195,0.46787673234939575,0.11904761904761907,4.123105525970459,0.6617262363433838
1.2556720972061157,1.2781003713607788,-0.022428274154663086,0.46910953521728516,0.23809523809523814,4.795831680297852,0.6804682612419128
1.2664273977279663,1.2850961685180664,-0.018668770790100098,0.46079304814338684,0.11904761904761907,6.0,0.6771390438079834
1.286041498184204,1.2485345602035522,0.037506937980651855,0.47443902492523193,0.04761904761904767,6.0,0.6755884885787964
1.2736620903015137,1.2770931720733643,-0.003431081771850586,0.48099780082702637,0.45238095238095233,0.0,0.7091495394706726
1.2603449821472168,1.28811514377594,-0.027770161628723145,0.4860057234764099,1.0,6.4031243324279785,0.7271060347557068
1.294147253036499,1.2670977115631104,0.027049541473388672,0.4926721453666687,0.1428571428571429,1.7320507764816284,0.727022111415863
1.2625999450683594,1.2969584465026855,-0.03435850143432617,0.5031991600990295,1.0,2.2360680103302,0.7626647353172302
1.2963701486587524,1.2675471305847168,0.028823018074035645,0.506890058517456,1.0,2.2360680103302,0.7635967135429382
1.2819551229476929,1.283159613609314,-0.0012044906616210938,0.5171887874603271,0.023809523809523836,3.1622776985168457,0.7762578129768372
1.2703911066055298,1.292763113975525,-0.022372007369995117,0.5208994746208191,0.04761904761904767,3.872983455657959,0.7969557046890259
1.300860047340393,1.2646793127059937,0.036180734634399414,0.520855724811554,0.0714285714285714,3.316624879837036,0.7838272452354431
1.2811005115509033,1.2948076725006104,-0.013707160949707031,0.5425821542739868,0.09523809523809523,2.6457512378692627,0.7990705370903015
1.2439485788345337,1.3136858940124512,-0.06973731517791748,0.5366856455802917,0.1428571428571429,6.082762718200684,0.8122919797897339
1.2842110395431519,1.2688260078430176,0.015385031700134277,0.5350446105003357,0.2142857142857143,0.0,0.7943904995918274
1.2583431005477905,1.2910306453704834,-0.03268754482269287,0.5438871383666992,0.04761904761904767,0.0,0.7990440130233765
1.2830371856689453,1.2676348686218262,0.01540231704711914,0.5398897528648376,0.11904761904761907,6.0,0.7896912693977356
1.2373244762420654,1.3100907802581787,-0.07276630401611328,0.5403802990913391,1.0,6.0,0.815698504447937
1.2730891704559326,1.2735495567321777,-0.0004603862762451172,0.5457424521446228,1.0,0.0,0.806140124797821
1.2660303115844727,1.2680689096450806,-0.00203859806060791,0.5427890419960022,1.0,6.082762718200684,0.8010105490684509
1.2854859828948975,1.2458521127700806,0.039633870124816895,0.5445559024810791,0.1428571428571429,6.082762718200684,0.7890225648880005
1.2695631980895996,1.2629057168960571,0.0066574811935424805,0.5532410740852356,1.0,0.0,0.7970009446144104
1.2506349086761475,1.2838382720947266,-0.0332033634185791,0.5504654049873352,1.0,6.324555397033691,0.8155015110969543
1.2628579139709473,1.2741758823394775,-0.011317968368530273,0.5553097724914551,0.11904761904761907,5.099019527435303,0.8059253096580505
1.2699092626571655,1.2600513696670532,0.009857892990112305,0.5570886135101318,1.0,5.196152210235596,0.7997862100601196
1.27619206905365,1.2408294677734375,0.0353626012802124,0.5661346912384033,1.0,2.6457512378692627,0.7973490357398987
1.251224398612976,1.258140206336975,-0.0069158077239990234,0.5762203335762024,0.04761904761904767,3.1622776985168457,0.8119882345199585
1.2463951110839844,1.2543823719024658,-0.007987260818481445,0.5858522653579712,0.5714285714285714,5.656854152679443,0.8168850541114807
1.239762544631958,1.2532809972763062,-0.013518452644348145,0.593092143535614,0.0714285714285714,6.4031243324279785,0.8247025609016418
1.238594889640808,1.2457807064056396,-0.007185816764831543,0.598275363445282,0.09523809523809523,1.7320507764816284,0.825721800327301
1.23980712890625,1.241530179977417,-0.0017230510711669922,0.6056773066520691,0.23809523809523814,2.6457512378692627,0.8318006992340088
1.24203360080719,1.2537962198257446,-0.011762619018554688,0.6280490756034851,1.0,3.0,0.8465851545333862
1.2621558904647827,1.2332416772842407,0.028914213180541992,0.6195472478866577,0.023809523809523836,1.7320507764816284,0.8334904909133911
1.2402935028076172,1.239704966545105,0.000588536262512207,0.6413724422454834,0.09523809523809523,2.2360680103302,0.8544947504997253
1.2433885335922241,1.252183198928833,-0.008794665336608887,0.6265029907226562,0.2142857142857143,6.164413928985596,0.8388732671737671
1.2337843179702759,1.243625521659851,-0.009841203689575195,0.6556529998779297,0.04761904761904767,6.324555397033691,0.8639165759086609
1.2277168035507202,1.2639671564102173,-0.03625035285949707,0.6335040926933289,0.023809523809523836,1.7320507764816284,0.8504506945610046
1.2237951755523682,1.24349045753479,-0.019695281982421875,0.6595720648765564,0.09523809523809523,2.0,0.864886999130249
1.2349460124969482,1.2297104597091675,0.005235552787780762,0.6719405651092529,1.0,6.244997978210449,0.8692500591278076
1.2368110418319702,1.2398161888122559,-0.0030051469802856445,0.686109721660614,0.04761904761904767,6.4031243324279785,0.8800647854804993
1.2261736392974854,1.238472580909729,-0.012298941612243652,0.6789194345474243,0.023809523809523836,6.4031243324279785,0.8770403861999512
1.2400277853012085,1.2220276594161987,0.018000125885009766,0.6953409314155579,0.0714285714285714,6.244997978210449,0.8849523067474365
1.2206897735595703,1.2422173023223877,-0.021527528762817383,0.6833096742630005,1.0,3.0,0.8763201236724854
1.2312040328979492,1.2345789670944214,-0.003374934196472168,0.689351499080658,0.023809523809523836,5.830951690673828,0.8813655376434326
1.2362596988677979,1.2310587167739868,0.005200982093811035,0.6978598833084106,1.0,6.324555397033691,0.8835381269454956
1.2343385219573975,1.2329998016357422,0.0013387203216552734,0.6978663206100464,0.0714285714285714,6.324555397033691,0.8850703835487366
1.2333580255508423,1.2374470233917236,-0.004088997840881348,0.6874819397926331,0.19047619047619047,0.0,0.883474588394165
1.2408010959625244,1.2329717874526978,0.00782930850982666,0.6958922147750854,1.0,0.0,0.8845661878585815
1.2262734174728394,1.2516560554504395,-0.025382637977600098,0.6804895997047424,0.04761904761904767,6.082762718200684,0.8729754090309143
1.2384698390960693,1.250160813331604,-0.011690974235534668,0.6800054907798767,1.0,2.6457512378692627,0.8723644018173218
1.2415565252304077,1.2440800666809082,-0.0025235414505004883,0.6940096616744995,1.0,6.324555397033691,0.8837279081344604
1.23443603515625,1.258237361907959,-0.023801326751708984,0.6870830059051514,1.0,6.4031243324279785,0.8792573809623718
1.2484796047210693,1.2462867498397827,0.002192854881286621,0.6844373941421509,0.11904761904761907,2.0,0.8788006901741028
1.2540805339813232,1.245757818222046,0.008322715759277344,0.687567949295044,0.04761904761904767,2.2360680103302,0.8799718022346497
1.2447718381881714,1.2625089883804321,-0.017737150192260742,0.6718677282333374,1.0,6.164413928985596,0.8712972402572632
1.2603708505630493,1.2525068521499634,0.007863998413085938,0.6838859915733337,0.023809523809523836,6.0,0.8764975070953369
1.2552541494369507,1.2657979726791382,-0.0105438232421875,0.6828370690345764,0.0714285714285714,6.0,0.874415397644043
1.2843568325042725,1.2487683296203613,0.03558850288391113,0.6901994347572327,0.09523809523809523,0.0,0.8807538151741028
1.2716526985168457,1.2716643810272217,-1.1682510375976562e-05,0.6742794513702393,1.0,6.082762718200684,0.8717692494392395
1.2814069986343384,1.2781481742858887,0.003258824348449707,0.6725742816925049,0.1428571428571429,2.6457512378692627,0.8743569850921631
1.2861279249191284,1.289170503616333,-0.00304257869720459,0.6734139919281006,1.0,6.324555397033691,0.8646728992462158
1.2901750802993774,1.301587462425232,-0.011412382125854492,0.65777587890625,1.0,6.164413928985596,0.8628541827201843
1.2928440570831299,1.3134335279464722,-0.020589470863342285,0.6621274352073669,0.11904761904761907,6.164413928985596,0.8629811406135559
1.310684084892273,1.306520700454712,0.004163384437561035,0.6661399006843567,0.04761904761904767,6.244997978210449,0.8699986934661865
1.3249062299728394,1.3010876178741455,0.023818612098693848,0.674163281917572,1.0,6.244997978210449,0.8747054934501648
1.3047341108322144,1.3287529945373535,-0.02401888370513916,0.6530488133430481,0.09523809523809523,6.082762718200684,0.8616277575492859
1.312118411064148,1.3271636962890625,-0.01504528522491455,0.6612500548362732,1.0,2.4494898319244385,0.8676894307136536
1.3190563917160034,1.3222997188568115,-0.0032433271408081055,0.6578407287597656,0.0714285714285714,6.4031243324279785,0.8634467124938965
1.3110263347625732,1.3303649425506592,-0.019338607788085938,0.6531879305839539,1.0,6.4031243324279785,0.8608563542366028
1.3217757940292358,1.3201253414154053,0.0016504526138305664,0.65436190366745,0.11904761904761907,3.316624879837036,0.8653695583343506
1.3317654132843018,1.3107621669769287,0.021003246307373047,0.6682013273239136,0.023809523809523836,3.605551242828369,0.8729348182678223
1.3234163522720337,1.3166755437850952,0.0067408084869384766,0.6612712740898132,1.0,2.8284270763397217,0.8714333176612854
1.3019075393676758,1.3356711864471436,-0.03376364707946777,0.6490225791931152,0.023809523809523836,5.5677642822265625,0.8604458570480347
1.3158719539642334,1.3193105459213257,-0.003438591957092285,0.6504491567611694,0.23809523809523814,0.0,0.8603529930114746
1.3089654445648193,1.3237919807434082,-0.014826536178588867,0.6527174711227417,0.0714285714285714,6.4031243324279785,0.8615307807922363
1.3012561798095703,1.3324978351593018,-0.031241655349731445,0.643776535987854,0.26190476190476186,2.6457512378692627,0.8579736948013306
1.337127923965454,1.295752763748169,0.041375160217285156,0.6663649082183838,1.0,6.0,0.8725250959396362
1.3089420795440674,1.3174282312393188,-0.008486151695251465,0.6501278281211853,1.0,0.0,0.8611321449279785
1.2955069541931152,1.3323217630386353,-0.03681480884552002,0.6377661824226379,0.023809523809523836,0.0,0.8513354659080505
1.310483694076538,1.3142532110214233,-0.003769516944885254,0.6429263949394226,0.1428571428571429,6.4031243324279785,0.8592074513435364
1.3079875707626343,1.3150675296783447,-0.007079958915710449,0.6463088989257812,1.0,1.4142135381698608,0.8567863702774048
1.2976293563842773,1.3253439664840698,-0.02771461009979248,0.6426814198493958,1.0,2.0,0.8520783185958862
1.330951452255249,1.298714518547058,0.03223693370819092,0.6642431616783142,1.0,6.244997978210449,0.8646266460418701
1.3116939067840576,1.3090202808380127,0.002673625946044922,0.6487912535667419,0.023809523809523836,0.0,0.8594279885292053
1.3233096599578857,1.2976211309432983,0.025688529014587402,0.6604641675949097,0.023809523809523836,6.164413928985596,0.8685880899429321
1.2979730367660522,1.321997880935669,-0.0240248441696167,0.6373368501663208,0.0714285714285714,6.164413928985596,0.8525964617729187
1.3091522455215454,1.3093794584274292,-0.00022721290588378906,0.6457946300506592,1.0,6.082762718200684,0.8546911478042603
1.3122000694274902,1.3052910566329956,0.006909012794494629,0.6497870683670044,1.0,6.082762718200684,0.8555055856704712
1.3285465240478516,1.2878086566925049,0.04073786735534668,0.6485517024993896,0.09523809523809523,6.4031243324279785,0.8592063188552856
1.3202847242355347,1.2973006963729858,0.022984027862548828,0.6492841243743896,1.0,2.8284270763397217,0.8552263975143433
1.306749939918518,1.3036028146743774,0.003147125244140625,0.6400541663169861,0.11904761904761907,5.916079998016357,0.8550394773483276
1.306248426437378,1.3009306192398071,0.005317807197570801,0.64308100938797,1.0,5.196152210235596,0.8515474200248718
1.3040281534194946,1.306393027305603,-0.0023648738861083984,0.6344919204711914,0.023809523809523836,4.123105525970459,0.8530380129814148
1.3026357889175415,1.3027063608169556,-7.05718994140625e-05,0.6308299899101257,0.16666666666666663,3.1622776985168457,0.8429329991340637
1.3012497425079346,1.3016060590744019,-0.00035631656646728516,0.635171115398407,1.0,6.0,0.8463748693466187
1.2985706329345703,1.3026611804962158,-0.004090547561645508,0.6253126859664917,0.3571428571428571,6.4031243324279785,0.8372952938079834
1.2997897863388062,1.2991987466812134,0.0005910396575927734,0.6257236003875732,0.09523809523809523,6.4031243324279785,0.838699460029602
1.2854353189468384,1.3146251440048218,-0.0291898250579834,0.6137809157371521,0.1428571428571429,0.0,0.8342753052711487
1.2988420724868774,1.2976956367492676,0.0011464357376098633,0.6223505735397339,1.0,0.0,0.8367116451263428
1.2954957485198975,1.2994024753570557,-0.003906726837158203,0.6143555045127869,0.023809523809523836,6.324555397033691,0.8252041935920715
1.3100086450576782,1.2843672037124634,0.025641441345214844,0.6222187876701355,1.0,2.6457512378692627,0.8349274396896362
1.2881882190704346,1.3061633110046387,-0.0179750919342041,0.6101900935173035,1.0,2.0,0.8229716420173645
1.3004595041275024,1.2943620681762695,0.00609743595123291,0.6043126583099365,1.0,3.605551242828369,0.82168048620224
1.307708740234375,1.285173773765564,0.022534966468811035,0.6108075380325317,0.04761904761904767,5.656854152679443,0.8211649656295776
1.2864919900894165,1.3050127029418945,-0.018520712852478027,0.6007406711578369,0.11904761904761907,6.4031243324279785,0.8111611008644104
1.315854549407959,1.2756803035736084,0.040174245834350586,0.6038558483123779,0.0714285714285714,6.4031243324279785,0.8144930005073547
1.2941468954086304,1.2972019910812378,-0.003055095672607422,0.5957738757133484,0.23809523809523814,0.0,0.8034376502037048
1.3059548139572144,1.284597396850586,0.021357417106628418,0.5919733047485352,1.0,5.830951690673828,0.8068514466285706
1.289019227027893,1.3044214248657227,-0.01540219783782959,0.5820451974868774,0.023809523809523836,5.830951690673828,0.8022130131721497
1.298776626586914,1.295906901359558,0.002869725227355957,0.5842245221138,1.0,6.4031243324279785,0.7948724031448364
1.2975356578826904,1.2985295057296753,-0.0009938478469848633,0.5758930444717407,1.0,6.4031243324279785,0.789958655834198
1.2962639331817627,1.301458716392517,-0.0051947832107543945,0.5728649497032166,0.19047619047619047,6.324555397033691,0.7832121253013611
1.3048336505889893,1.2982434034347534,0.00659024715423584,0.5685765147209167,1.0,2.2360680103302,0.7811990976333618
1.3072006702423096,1.2990678548812866,0.00813281536102295,0.5655901432037354,0.023809523809523836,2.0,0.773693859577179
1.294852614402771,1.3174748420715332,-0.022622227668762207,0.5566343665122986,1.0,2.6457512378692627,0.768202543258667
1.3111644983291626,1.3066914081573486,0.004473090171813965,0.5531632304191589,0.04761904761904767,3.0,0.7678991556167603
1.3124912977218628,1.3111523389816284,0.001338958740234375,0.5587089657783508,0.0714285714285714,1.7320507764816284,0.7716875672340393
1.329038381576538,1.3013229370117188,0.027715444564819336,0.5666227340698242,0.023809523809523836,6.324555397033691,0.7802937030792236
1.3026357889175415,1.326393723487854,-0.0237579345703125,0.5583430528640747,0.1428571428571429,6.244997978210449,0.7898704409599304
1.3215951919555664,1.3130943775177002,0.008500814437866211,0.5741307735443115,0.0714285714285714,6.244997978210449,0.8071329593658447
1.3033852577209473,1.3369492292404175,-0.033563971519470215,0.5658838152885437,0.04761904761904767,5.916079998016357,0.822167694568634
1.3189054727554321,1.3219562768936157,-0.0030508041381835938,0.5841416120529175,1.0,2.6457512378692627,0.8410699367523193
1.3175735473632812,1.3273025751113892,-0.00972902774810791,0.5852833986282349,0.0714285714285714,1.7320507764816284,0.8501702547073364
1.3252742290496826,1.3248525857925415,0.0004216432571411133,0.5918443202972412,1.0,1.7320507764816284,0.8540162444114685
1.3105900287628174,1.3386625051498413,-0.028072476387023926,0.5982758402824402,0.16666666666666663,2.4494898319244385,0.8546386957168579
1.3190115690231323,1.3301160335540771,-0.011104464530944824,0.5949702262878418,0.04761904761904767,2.2360680103302,0.8599355220794678
1.3240998983383179,1.3300502300262451,-0.005950331687927246,0.6002460718154907,0.023809523809523836,1.4142135381698608,0.8680365681648254
1.3279060125350952,1.3266689777374268,0.001237034797668457,0.6113387942314148,0.04761904761904767,1.4142135381698608,0.8705612421035767
1.3364301919937134,1.323432207107544,0.012997984886169434,0.6145157814025879,0.09523809523809523,6.4031243324279785,0.8691662549972534
1.3321597576141357,1.3277473449707031,0.004412412643432617,0.6148918271064758,0.023809523809523836,5.5677642822265625,0.8728647828102112
1.3312145471572876,1.3334174156188965,-0.0022028684616088867,0.6116162538528442,0.023809523809523836,3.464101552963257,0.8728606104850769
1.3362479209899902,1.3322200775146484,0.004027843475341797,0.6164305210113525,0.023809523809523836,1.7320507764816284,0.8689530491828918
1.328930377960205,1.3410378694534302,-0.012107491493225098,0.6120352149009705,1.0,1.0,0.8668358325958252
1.326202392578125,1.3458949327468872,-0.019692540168762207,0.6175994277000427,0.26190476190476186,6.4031243324279785,0.8695595860481262
1.3411527872085571,1.3340214490890503,0.007131338119506836,0.6194863319396973,0.023809523809523836,6.324555397033691,0.8705660700798035
1.3499635457992554,1.327690601348877,0.022272944450378418,0.6209144592285156,0.04761904761904767,2.6457512378692627,0.8743546605110168
1.327396035194397,1.3513121604919434,-0.023916125297546387,0.6152616739273071,0.023809523809523836,5.74456262588501,0.8700118064880371
1.348366618156433,1.3323062658309937,0.016060352325439453,0.6260261535644531,1.0,0.0,0.8756872415542603
1.3238399028778076,1.3620036840438843,-0.03816378116607666,0.6091327667236328,0.04761904761904767,6.0,0.869098961353302
1.3378592729568481,1.3438800573349,-0.006020784378051758,0.6183831691741943,0.2142857142857143,6.0,0.8690799474716187
1.340051531791687,1.3435837030410767,-0.0035321712493896484,0.619330108165741,1.0,5.385164737701416,0.8707377910614014
1.3472217321395874,1.3384451866149902,0.008776545524597168,0.622126042842865,1.0,4.582575798034668,0.8723382949829102
1.3307957649230957,1.356350302696228,-0.025554537773132324,0.61320960521698,0.1428571428571429,5.656854152679443,0.868521511554718
1.3432848453521729,1.3466912508010864,-0.0034064054489135742,0.6197004318237305,1.0,0.0,0.8740752339363098
1.3606159687042236,1.3321222066879272,0.028493762016296387,0.6269264221191406,0.30952380952380953,6.244997978210449,0.8749638199806213
1.3433841466903687,1.3451554775238037,-0.0017713308334350586,0.6248044967651367,0.23809523809523814,6.244997978210449,0.8734036087989807
1.3467048406600952,1.3370862007141113,0.009618639945983887,0.6214301586151123,1.0,5.099019527435303,0.8717299103736877
1.3426110744476318,1.3342187404632568,0.008392333984375,0.6264137029647827,1.0,5.099019527435303,0.8738019466400146
1.3358529806137085,1.3360321521759033,-0.00017917156219482422,0.6322389841079712,0.0714285714285714,6.4031243324279785,0.8730391263961792
1.3350576162338257,1.3320691585540771,0.002988457679748535,0.6336090564727783,1.0,6.4031243324279785,0.8749321699142456
1.3307125568389893,1.331803560256958,-0.00109100341796875,0.6347882747650146,0.38095238095238093,0.0,0.8749096989631653
1.3361538648605347,1.3227379322052002,0.013415932655334473,0.6393337249755859,1.0,0.0,0.876936674118042
1.3246773481369019,1.3323283195495605,-0.007650971412658691,0.6399946212768555,0.023809523809523836,0.0,0.8768525123596191
1.320878267288208,1.3356871604919434,-0.014808893203735352,0.6414241790771484,1.0,6.164413928985596,0.8749548196792603
1.3313724994659424,1.324839472770691,0.006533026695251465,0.6488303542137146,1.0,2.4494898319244385,0.8801015019416809
1.327187180519104,1.3275518417358398,-0.00036466121673583984,0.6530369520187378,1.0,6.324555397033691,0.8798773884773254
1.3252415657043457,1.3270602226257324,-0.0018186569213867188,0.6558763980865479,1.0,6.082762718200684,0.8838545083999634
1.3223252296447754,1.3278326988220215,-0.005507469177246094,0.6598445177078247,0.09523809523809523,2.4494898319244385,0.8814660906791687
1.319779634475708,1.32880437374115,-0.009024739265441895,0.6688896417617798,0.04761904761904767,1.4142135381698608,0.8877431750297546
1.311025619506836,1.3331902027130127,-0.022164583206176758,0.6666720509529114,1.0,1.4142135381698608,0.8860732913017273
1.3112057447433472,1.3295502662658691,-0.018344521522521973,0.6764861941337585,0.11904761904761907,3.7416574954986572,0.8902734518051147
1.3280785083770752,1.3086447715759277,0.01943373680114746,0.6908528208732605,0.023809523809523836,5.385164737701416,0.8987804651260376
1.3200920820236206,1.3140575885772705,0.006034493446350098,0.6931784749031067,0.023809523809523836,4.690415859222412,0.8976433277130127
1.3127663135528564,1.319810390472412,-0.007044076919555664,0.6925680637359619,0.023809523809523836,4.123105525970459,0.8964165449142456
1.3065178394317627,1.320875644683838,-0.014357805252075195,0.6976225972175598,0.30952380952380953,5.916079998016357,0.8968173861503601
1.305185317993164,1.3187532424926758,-0.013567924499511719,0.7024542093276978,1.0,6.4031243324279785,0.8975119590759277
1.3201125860214233,1.3029193878173828,0.017193198204040527,0.7123982310295105,0.47619047619047616,6.4031243324279785,0.9045825004577637
1.2983074188232422,1.3254303932189941,-0.027122974395751953,0.7048981785774231,0.16666666666666663,6.082762718200684,0.8988595008850098
1.3044532537460327,1.3187243938446045,-0.014271140098571777,0.7131346464157104,1.0,2.8284270763397217,0.9023464918136597
1.3023900985717773,1.3222692012786865,-0.01987910270690918,0.7165462374687195,0.023809523809523836,6.244997978210449,0.9028711915016174
1.3077704906463623,1.3180893659591675,-0.010318875312805176,0.7192227244377136,1.0,0.0,0.905764102935791
1.3145450353622437,1.3156416416168213,-0.0010966062545776367,0.720666766166687,0.11904761904761907,6.244997978210449,0.9067538380622864
1.3117607831954956,1.3241188526153564,-0.01235806941986084,0.7219151258468628,0.0714285714285714,2.0,0.9076259136199951
1.327624797821045,1.3134956359863281,0.014129161834716797,0.7270264029502869,1.0,6.244997978210449,0.9100607633590698
1.3426377773284912,1.3064756393432617,0.03616213798522949,0.7283310294151306,1.0,4.898979663848877,0.9130974411964417
1.3320454359054565,1.3249651193618774,0.0070803165435791016,0.7237963080406189,0.0714285714285714,3.464101552963257,0.9094805717468262
1.33258855342865,1.333983063697815,-0.001394510269165039,0.7220986485481262,0.0714285714285714,6.0,0.907961905002594
1.3287675380706787,1.3450818061828613,-0.016314268112182617,0.7189452648162842,1.0,6.4031243324279785,0.906283974647522
1.3426483869552612,1.3382076025009155,0.004440784454345703,0.7176527380943298,0.4285714285714286,6.4031243324279785,0.9082513451576233
1.3424137830734253,1.344530701637268,-0.0021169185638427734,0.7131113409996033,0.1428571428571429,0.0,0.9082967638969421
1.347326397895813,1.3552426099777222,-0.00791621208190918,0.7106706500053406,1.0,0.0,0.9073231816291809
1.3428235054016113,1.3834948539733887,-0.040671348571777344,0.6958268284797668,0.023809523809523836,0.0,0.9020364284515381
1.3916361331939697,1.3494819402694702,0.04215419292449951,0.7084590196609497,1.0,5.830951690673828,0.9107714295387268
1.3763982057571411,1.3765664100646973,-0.00016820430755615234,0.6973059177398682,1.0,3.0,0.9055345058441162
1.3967840671539307,1.3567309379577637,0.04005312919616699,0.7020041942596436,1.0,3.316624879837036,0.9100244045257568
1.3834441900253296,1.366542935371399,0.016901254653930664,0.6969400644302368,1.0,4.898979663848877,0.9090737104415894
1.3701139688491821,1.3754675388336182,-0.005353569984436035,0.6911605000495911,0.19047619047619047,5.291502475738525,0.9040117859840393
1.3801681995391846,1.362019419670105,0.01814877986907959,0.6933159232139587,0.023809523809523836,5.4772257804870605,0.9086296558380127
1.3763600587844849,1.3612757921218872,0.015084266662597656,0.6891019344329834,0.23809523809523814,3.316624879837036,0.9062827825546265
1.3596993684768677,1.375466227531433,-0.01576685905456543,0.6853132843971252,0.33333333333333337,6.244997978210449,0.903492271900177
1.363335371017456,1.369262933731079,-0.005927562713623047,0.6828024983406067,1.0,0.0,0.9025900363922119
1.3507000207901,1.3805758953094482,-0.029875874519348145,0.6764926314353943,0.2857142857142857,5.916079998016357,0.8992483615875244
1.3604563474655151,1.368273138999939,-0.007816791534423828,0.6831929087638855,0.0714285714285714,2.0,0.9025121927261353
1.3629872798919678,1.364447832107544,-0.0014605522155761719,0.6848297715187073,1.0,3.7416574954986572,0.9039981365203857
1.3780972957611084,1.3501830101013184,0.02791428565979004,0.6901351809501648,1.0,3.316624879837036,0.9073479771614075
1.3750470876693726,1.3510754108428955,0.02397167682647705,0.6876910328865051,0.16666666666666663,3.0,0.907088577747345
1.3530497550964355,1.370377779006958,-0.01732802391052246,0.6820448637008667,0.11904761904761907,3.0,0.9013672471046448
1.3651829957962036,1.3606336116790771,0.004549384117126465,0.6858011484146118,0.2142857142857143,2.4494898319244385,0.9048981666564941
1.3582450151443481,1.3671396970748901,-0.008894681930541992,0.6824933886528015,0.04761904761904767,3.316624879837036,0.902957558631897
1.36002516746521,1.366746425628662,-0.0067212581634521484,0.6797083020210266,0.16666666666666663,5.916079998016357,0.900468647480011
1.354714274406433,1.3717950582504272,-0.01708078384399414,0.6787224411964417,0.04761904761904767,0.0,0.9018939137458801
1.3720662593841553,1.353228211402893,0.018838047981262207,0.6854637861251831,0.09523809523809523,6.324555397033691,0.9075480103492737
1.3680453300476074,1.3583225011825562,0.00972282886505127,0.6823567748069763,0.16666666666666663,3.0,0.9030811190605164
1.3534928560256958,1.3735072612762451,-0.020014405250549316,0.6783597469329834,1.0,2.0,0.9008620381355286
1.3580480813980103,1.368879795074463,-0.010831713676452637,0.68004310131073,1.0,1.0,0.9032169580459595
1.3581140041351318,1.370105504989624,-0.011991500854492188,0.6778165698051453,0.04761904761904767,6.324555397033691,0.9021718502044678
1.3624837398529053,1.365073323249817,-0.002589583396911621,0.681212306022644,0.16666666666666663,6.324555397033691,0.9030585885047913
1.3585753440856934,1.3686341047286987,-0.010058760643005371,0.6824513673782349,0.0714285714285714,2.2360680103302,0.9027720093727112
1.3746262788772583,1.3527816534042358,0.02184462547302246,0.6840081810951233,0.04761904761904767,6.244997978210449,0.9056272506713867
1.3694599866867065,1.3575485944747925,0.011911392211914062,0.6837381720542908,1.0,6.4031243324279785,0.9038828015327454
1.364559292793274,1.3628084659576416,0.0017508268356323242,0.6856302618980408,0.04761904761904767,3.316624879837036,0.904222846031189
1.36503005027771,1.361648678779602,0.00338137149810791,0.6821170449256897,0.0714285714285714,5.656854152679443,0.9039255380630493
1.3664660453796387,1.3609589338302612,0.005507111549377441,0.6830077767372131,1.0,0.0,0.9032765030860901
1.3522247076034546,1.3743363618850708,-0.02211165428161621,0.6769852042198181,0.023809523809523836,0.0,0.8983887434005737
1.3629704713821411,1.3641631603240967,-0.0011926889419555664,0.6837494969367981,0.23809523809523814,0.0,0.9043693542480469
1.3601489067077637,1.367159366607666,-0.007010459899902344,0.6783109903335571,1.0,0.0,0.9011856913566589
1.368513822555542,1.3587568998336792,0.009756922721862793,0.6818789839744568,1.0,6.164413928985596,0.9032146334648132
1.3647100925445557,1.361246943473816,0.003463149070739746,0.6842064261436462,1.0,3.7416574954986572,0.9037364721298218
1.35453462600708,1.3728528022766113,-0.01831817626953125,0.6770065426826477,1.0,4.123105525970459,0.8994057178497314
1.3642581701278687,1.3631447553634644,0.0011134147644042969,0.6822303533554077,1.0,2.0,0.9039294123649597
1.363517165184021,1.3630231618881226,0.0004940032958984375,0.6864103078842163,0.09523809523809523,6.4031243324279785,0.9044907689094543
1.3764607906341553,1.351260781288147,0.0252000093460083,0.6874914765357971,0.33333333333333337,6.244997978210449,0.9073421359062195
1.3693774938583374,1.3578133583068848,0.011564135551452637,0.6815494894981384,0.11904761904761907,5.0,0.9036072492599487
1.352149486541748,1.3755003213882446,-0.023350834846496582,0.6769434213638306,0.023809523809523836,5.0,0.9001975655555725
1.3629132509231567,1.3638852834701538,-0.0009720325469970703,0.6798669695854187,1.0,2.8284270763397217,0.9024783968925476
1.3523328304290771,1.3734132051467896,-0.021080374717712402,0.6801174879074097,0.0714285714285714,3.464101552963257,0.9018440842628479
1.3675730228424072,1.3601555824279785,0.007417440414428711,0.6854415535926819,0.6666666666666667,3.464101552963257,0.9040869474411011
1.3577524423599243,1.370134949684143,-0.01238250732421875,0.676526665687561,0.11904761904761907,2.2360680103302,0.8994002342224121
1.359658122062683,1.3677679300308228,-0.008109807968139648,0.677007794380188,0.0714285714285714,3.872983455657959,0.9002701044082642
1.3617234230041504,1.3658159971237183,-0.004092574119567871,0.6779443025588989,0.26190476190476186,2.2360680103302,0.9016468524932861
1.365883469581604,1.3612867593765259,0.004596710205078125,0.6801823377609253,0.2142857142857143,6.164413928985596,0.9032758474349976
1.354459285736084,1.3738030195236206,-0.01934373378753662,0.6760556697845459,0.33333333333333337,0.0,0.8996537923812866
1.3768419027328491,1.3481696844100952,0.028672218322753906,0.6896995306015015,0.023809523809523836,6.244997978210449,0.9089487791061401
1.3703935146331787,1.3572837114334106,0.013109803199768066,0.6871845722198486,0.09523809523809523,2.6457512378692627,0.9060827493667603
1.383078694343567,1.3447209596633911,0.03835773468017578,0.6878849267959595,1.0,6.0,0.9068414568901062
1.3612931966781616,1.3645087480545044,-0.0032155513763427734,0.6769722700119019,1.0,6.244997978210449,0.9017699956893921
1.3708213567733765,1.357622504234314,0.0131988525390625,0.6832299828529358,0.0714285714285714,6.244997978210449,0.9051204919815063
1.3622647523880005,1.3652774095535278,-0.0030126571655273438,0.6796697974205017,0.1428571428571429,6.4031243324279785,0.9030733704566956
1.3683345317840576,1.3574143648147583,0.010920166969299316,0.6803669333457947,1.0,6.4031243324279785,0.9031592011451721
1.3621855974197388,1.3653771877288818,-0.0031915903091430664,0.6808041930198669,0.0714285714285714,6.324555397033691,0.9028011560440063
1.3482658863067627,1.3730008602142334,-0.024734973907470703,0.6792007088661194,1.0,1.7320507764816284,0.9027878642082214
1.3686397075653076,1.3581594228744507,0.010480284690856934,0.6776440739631653,0.023809523809523836,6.4031243324279785,0.9029048085212708
1.355583667755127,1.3716157674789429,-0.016032099723815918,0.6779350638389587,1.0,6.4031243324279785,0.9008017182350159
1.3668709993362427,1.360400915145874,0.006470084190368652,0.6829721331596375,0.04761904761904767,1.4142135381698608,0.9038777947425842
1.3691071271896362,1.3585835695266724,0.010523557662963867,0.684454619884491,0.023809523809523836,1.7320507764816284,0.9049447774887085
1.3482404947280884,1.378603458404541,-0.030362963676452637,0.6749166250228882,1.0,6.324555397033691,0.8996067643165588
1.3629752397537231,1.3642957210540771,-0.001320481300354004,0.6823738217353821,0.023809523809523836,5.916079998016357,0.9034905433654785
1.3621249198913574,1.3651536703109741,-0.0030287504196166992,0.679407000541687,0.023809523809523836,5.916079998016357,0.9035223722457886
1.359861969947815,1.366912603378296,-0.007050633430480957,0.6794860363006592,0.04761904761904767,0.0,0.9002251625061035
1.3666549921035767,1.3608791828155518,0.005775809288024902,0.6821256875991821,1.0,0.0,0.9041355848312378
1.361100673675537,1.3666335344314575,-0.00553286075592041,0.6806090474128723,0.16666666666666663,6.324555397033691,0.902642548084259
1.3608537912368774,1.366330862045288,-0.0054770708084106445,0.6807555556297302,1.0,1.7320507764816284,0.9031189680099487
1.3469034433364868,1.3768144845962524,-0.029911041259765625,0.677086591720581,1.0,6.244997978210449,0.8997429013252258
1.3567966222763062,1.3690924644470215,-0.012295842170715332,0.6792269945144653,1.0,6.244997978210449,0.9034572839736938
1.3560036420822144,1.3711447715759277,-0.015141129493713379,0.6795384883880615,0.04761904761904767,6.244997978210449,0.9006736278533936
1.3643076419830322,1.362406611442566,0.0019010305404663086,0.6797038316726685,0.0714285714285714,0.0,0.9013496041297913
1.3648964166641235,1.3621954917907715,0.0027009248733520508,0.6823567152023315,1.0,0.0,0.9033356308937073
1.3578283786773682,1.3697322607040405,-0.011903882026672363,0.6772298216819763,0.0714285714285714,6.082762718200684,0.8994618058204651
1.3605446815490723,1.3668080568313599,-0.006263375282287598,0.6783425211906433,1.0,3.0,0.9002640843391418
1.352359652519226,1.3754297494888306,-0.023070096969604492,0.6718451976776123,1.0,2.8284270763397217,0.8965256810188293
1.3600128889083862,1.3671491146087646,-0.007136225700378418,0.677641749382019,1.0,2.2360680103302,0.9022616147994995
2.6214706897735596,2.5888798236846924,0.03259086608886719,0.7653566598892212,1.0,2.2360680103302,0.9435959458351135
2.523799419403076,2.5403988361358643,-0.016599416732788086,0.7645984292030334,0.11904761904761907,2.4494898319244385,0.9473738670349121
2.5126826763153076,2.5052385330200195,0.007444143295288086,0.7600826025009155,0.09523809523809523,1.7320507764816284,0.945624053478241
2.505763292312622,2.5063564777374268,-0.0005931854248046875,0.7610315084457397,0.09523809523809523,1.0,0.9474176168441772
2.508939027786255,2.502169609069824,0.006769418716430664,0.75631183385849,0.023809523809523836,2.2360680103302,0.9445663690567017
2.5140748023986816,2.4958877563476562,0.01818704605102539,0.754098653793335,0.09523809523809523,3.316624879837036,0.9440385699272156
2.5080180168151855,2.499831199645996,0.008186817169189453,0.752426028251648,0.04761904761904767,2.6457512378692627,0.943379282951355
2.5001673698425293,2.5070981979370117,-0.006930828094482422,0.7502566576004028,0.023809523809523836,6.4031243324279785,0.9448082447052002
2.5080947875976562,2.497450590133667,0.010644197463989258,0.7444706559181213,0.0,0.0,0.9424112439155579
2.495450258255005,2.505916118621826,-0.010465860366821289,0.7395548224449158,0.11904761904761907,6.082762718200684,0.942726194858551
2.4886393547058105,2.49407696723938,-0.005437612533569336,0.7339540719985962,0.1428571428571429,6.082762718200684,0.9410380125045776
2.472565174102783,2.477738618850708,-0.005173444747924805,0.7270196676254272,0.023809523809523836,6.324555397033691,0.9378925561904907
2.463947296142578,2.4659085273742676,-0.001961231231689453,0.7198106646537781,1.0,6.324555397033691,0.9366511106491089
2.4511728286743164,2.4581844806671143,-0.0070116519927978516,0.7123075127601624,1.0,5.830951690673828,0.9337015748023987
2.442206859588623,2.4422194957733154,-1.2636184692382812e-05,0.7028841376304626,0.11904761904761907,3.0,0.9285331964492798
2.4348208904266357,2.430041790008545,0.00477910041809082,0.6935537457466125,1.0,6.4031243324279785,0.9238717555999756
2.4175710678100586,2.420987367630005,-0.003416299819946289,0.6842391490936279,0.04761904761904767,0.0,0.9171772003173828
2.40437650680542,2.400609254837036,0.003767251968383789,0.670973002910614,1.0,6.164413928985596,0.9071652889251709
2.3857219219207764,2.38551664352417,0.0002052783966064453,0.6614977121353149,0.19047619047619047,6.164413928985596,0.8934834599494934
2.365121364593506,2.368718385696411,-0.0035970211029052734,0.6493517160415649,0.023809523809523836,5.916079998016357,0.8821374773979187
2.345557689666748,2.3504557609558105,-0.0048980712890625,0.6380341649055481,1.0,5.916079998016357,0.8759971857070923
2.337149143218994,2.3252580165863037,0.01189112663269043,0.6160236597061157,1.0,5.830951690673828,0.8713476657867432
2.307835817337036,2.3231306076049805,-0.015294790267944336,0.6234527826309204,0.09523809523809523,5.830951690673828,0.8684602975845337
2.299921751022339,2.2968926429748535,0.0030291080474853516,0.6127952933311462,1.0,6.0,0.8648707866668701
2.285637378692627,2.2710120677948,0.014625310897827148,0.5897056460380554,0.16666666666666663,2.6457512378692627,0.8630535006523132
2.2661819458007812,2.240175247192383,0.026006698608398438,0.5810757875442505,1.0,1.4142135381698608,0.8576269745826721
2.242194652557373,2.2194154262542725,0.022779226303100586,0.5733429193496704,0.19047619047619047,1.7320507764816284,0.8580842018127441
2.2126150131225586,2.2060065269470215,0.006608486175537109,0.5699276328086853,1.0,3.0,0.8582189083099365
2.1876461505889893,2.184079647064209,0.0035665035247802734,0.5621690154075623,0.1428571428571429,2.8284270763397217,0.852914571762085
2.1579179763793945,2.1665594577789307,-0.008641481399536133,0.5568962097167969,0.023809523809523836,3.1622776985168457,0.8514813780784607
2.1357803344726562,2.1531331539154053,-0.017352819442749023,0.5496730804443359,0.023809523809523836,1.4142135381698608,0.8449434638023376
2.122835159301758,2.1276111602783203,-0.0047760009765625,0.539067268371582,0.04761904761904767,1.4142135381698608,0.8359648585319519
2.1048951148986816,2.093674898147583,0.011220216751098633,0.5285413861274719,0.16666666666666663,2.0,0.823285698890686
2.0734920501708984,2.0700676441192627,0.003424406051635742,0.5184314846992493,0.2142857142857143,2.6457512378692627,0.8103380799293518
2.0453672409057617,2.0407052040100098,0.004662036895751953,0.5103800892829895,0.023809523809523836,2.0,0.7965551614761353
2.029801607131958,1.9809576272964478,0.048843979835510254,0.49627387523651123,0.023809523809523836,4.582575798034668,0.776174008846283
1.9542865753173828,1.9771840572357178,-0.02289748191833496,0.4920254051685333,0.023809523809523836,4.4721360206604,0.7712582349777222
1.9121402502059937,1.9360442161560059,-0.023903965950012207,0.4820948541164398,0.0714285714285714,1.7320507764816284,0.7551835775375366
1.8825572729110718,1.8787771463394165,0.0037801265716552734,0.4711758494377136,0.09523809523809523,2.6457512378692627,0.7424255013465881
1.83693265914917,1.835139513015747,0.0017931461334228516,0.4628288745880127,0.04761904761904767,3.1622776985168457,0.7364121079444885
1.7762246131896973,1.8096603155136108,-0.033435702323913574,0.45542359352111816,0.45238095238095233,3.0,0.7292035222053528
1.7453978061676025,1.7312692403793335,0.014128565788269043,0.4449548125267029,0.023809523809523836,1.0,0.715396523475647
1.6824380159378052,1.67885422706604,0.0035837888717651367,0.4401703178882599,0.04761904761904767,6.4031243324279785,0.7048770189285278
1.6313412189483643,1.619905710220337,0.011435508728027344,0.4408944845199585,0.11904761904761907,6.4031243324279785,0.6954675316810608
1.598487138748169,1.57785165309906,0.020635485649108887,0.4459694027900696,0.2142857142857143,3.605551242828369,0.6944295763969421
1.5581458806991577,1.558427095413208,-0.00028121471405029297,0.4532264471054077,0.0,3.605551242828369,0.699619710445404
1.5227681398391724,1.542168378829956,-0.01940023899078369,0.4599570631980896,0.023809523809523836,1.4142135381698608,0.7046855092048645
1.501184105873108,1.5157802104949951,-0.014596104621887207,0.4662872850894928,1.0,6.4031243324279785,0.7091675400733948
1.4808812141418457,1.4869487285614014,-0.006067514419555664,0.46920639276504517,0.023809523809523836,6.244997978210449,0.7086511254310608
1.4605002403259277,1.449884057044983,0.010616183280944824,0.470923513174057,0.2857142857142857,6.244997978210449,0.7092300653457642
1.3904424905776978,1.407099962234497,-0.016657471656799316,0.46591031551361084,0.023809523809523836,6.082762718200684,0.7007750272750854
1.3337894678115845,1.3369858264923096,-0.0031963586807250977,0.4576256275177002,0.023809523809523836,6.082762718200684,0.6897329688072205
1.295530915260315,1.2805633544921875,0.014967560768127441,0.45330193638801575,1.0,0.0,0.684448778629303
1.245497703552246,1.2606875896453857,-0.015189886093139648,0.4532959461212158,0.0714285714285714,0.0,0.6878306865692139
1.217323899269104,1.2292828559875488,-0.011958956718444824,0.4595118463039398,1.0,0.0,0.6972734928131104
1.216660976409912,1.2002875804901123,0.016373395919799805,0.4621608555316925,0.11904761904761907,6.082762718200684,0.7006415724754333
1.174232006072998,1.2171211242675781,-0.04288911819458008,0.46887651085853577,1.0,6.082762718200684,0.7015034556388855
1.1586683988571167,1.1960514783859253,-0.037383079528808594,0.47297072410583496,1.0,6.0,0.7042526602745056
1.140873670578003,1.1506303548812866,-0.009756684303283691,0.47382205724716187,1.0,2.8284270763397217,0.7050079703330994
1.1280114650726318,1.1222991943359375,0.005712270736694336,0.47122472524642944,1.0,3.0,0.6976032853126526
1.1200034618377686,1.096024990081787,0.023978471755981445,0.47076109051704407,0.11904761904761907,3.316624879837036,0.6975043416023254
1.1036604642868042,1.0822620391845703,0.021398425102233887,0.4716896414756775,1.0,3.872983455657959,0.6978927850723267
1.0710108280181885,1.0754952430725098,-0.004484415054321289,0.47114041447639465,0.1428571428571429,2.4494898319244385,0.6954692602157593
1.0683525800704956,1.0539700984954834,0.014382481575012207,0.47343379259109497,0.19047619047619047,4.123105525970459,0.6972471475601196
1.0585570335388184,1.0368924140930176,0.02166461944580078,0.4783441424369812,0.023809523809523836,3.605551242828369,0.6984416246414185
1.0302984714508057,1.0571664571762085,-0.026867985725402832,0.47465136647224426,0.2857142857142857,4.582575798034668,0.6870241761207581
1.0291417837142944,1.0371274948120117,-0.007985711097717285,0.48520731925964355,0.11904761904761907,0.0,0.6903159618377686
1.0228617191314697,1.012071132659912,0.010790586471557617,0.4936373829841614,0.023809523809523836,6.164413928985596,0.6877566576004028
1.0113883018493652,1.0056836605072021,0.005704641342163086,0.4938185214996338,0.4285714285714286,2.4494898319244385,0.6795914173126221
0.9995580911636353,0.9939129948616028,0.005645096302032471,0.5024504661560059,0.5,2.8284270763397217,0.6740370392799377
0.983117401599884,0.9821811318397522,0.0009362697601318359,0.5014751553535461,1.0,2.2360680103302,0.6677104830741882
0.9784178733825684,0.9633424282073975,0.015075445175170898,0.5088912844657898,1.0,6.244997978210449,0.6658934354782104
0.9567192792892456,0.9661022424697876,-0.009382963180541992,0.5083217620849609,0.09523809523809523,0.0,0.6654924154281616
0.942402720451355,0.9637660980224609,-0.021363377571105957,0.5114898085594177,0.1428571428571429,6.324555397033691,0.6671971678733826
0.9499508142471313,0.9440469741821289,0.005903840065002441,0.5228934288024902,0.04761904761904767,3.0,0.6712780594825745
0.946937084197998,0.941328763961792,0.005608320236206055,0.533470630645752,0.0714285714285714,5.916079998016357,0.680397093296051
0.973291277885437,0.9186552166938782,0.05463606119155884,0.5553686618804932,1.0,6.4031243324279785,0.6971434354782104
0.9650937914848328,0.9316849708557129,0.03340882062911987,0.5588550567626953,1.0,4.242640495300293,0.7111445069313049
0.9400855898857117,0.9608172178268433,-0.020731627941131592,0.5652186870574951,0.04761904761904767,4.123105525970459,0.7328393459320068
0.9438134431838989,0.9673177003860474,-0.023504257202148438,0.5788100361824036,0.16666666666666663,2.4494898319244385,0.7767899036407471
0.9592984318733215,0.9691731333732605,-0.009874701499938965,0.6216140985488892,1.0,1.7320507764816284,0.8420729041099548
0.9731038212776184,0.9755608439445496,-0.0024570226669311523,0.6632103323936462,0.023809523809523836,1.4142135381698608,0.8934828639030457
0.982478678226471,0.9805217981338501,0.0019568800926208496,0.6968686580657959,0.40476190476190477,1.7320507764816284,0.9203829765319824
0.9859747886657715,0.9916518330574036,-0.00567704439163208,0.7027243375778198,0.09523809523809523,1.7320507764816284,0.9260802865028381
0.9709407687187195,1.0127179622650146,-0.041777193546295166,0.725000262260437,0.04761904761904767,3.0,0.939703643321991
0.9941174983978271,0.9977136850357056,-0.003596186637878418,0.738722026348114,0.023809523809523836,3.605551242828369,0.9478173851966858
0.9883719682693481,1.004193663597107,-0.01582169532775879,0.7410361170768738,0.023809523809523836,5.5677642822265625,0.9485381245613098
0.9807028770446777,1.0121468305587769,-0.03144395351409912,0.750939130783081,0.04761904761904767,6.4031243324279785,0.9559513330459595
0.9885475039482117,1.0034239292144775,-0.01487642526626587,0.7557366490364075,0.0714285714285714,2.4494898319244385,0.9597222805023193
1.0125463008880615,0.9830600023269653,0.02948629856109619,0.7585482001304626,0.23809523809523814,3.0,0.9617410898208618
1.0010793209075928,1.0103107690811157,-0.00923144817352295,0.7551708817481995,0.26190476190476186,2.8284270763397217,0.9598946571350098
1.0147027969360352,1.0259032249450684,-0.011200428009033203,0.7469305396080017,1.0,4.123105525970459,0.9568039178848267
1.034482479095459,1.0506174564361572,-0.016134977340698242,0.7458604574203491,0.023809523809523836,5.385164737701416,0.9576023817062378
1.06390380859375,1.0672515630722046,-0.00334775447845459,0.7435609698295593,0.11904761904761907,6.324555397033691,0.9577479362487793
1.092768669128418,1.093091368675232,-0.00032269954681396484,0.7329593896865845,0.09523809523809523,2.2360680103302,0.9514997005462646
1.1215580701828003,1.1229709386825562,-0.0014128684997558594,0.7294723391532898,0.19047619047619047,2.4494898319244385,0.9503042101860046
1.1277292966842651,1.1740449666976929,-0.046315670013427734,0.709467351436615,0.30952380952380953,5.916079998016357,0.9406572580337524
1.1974692344665527,1.1711515188217163,0.026317715644836426,0.7239287495613098,1.0,6.480740547180176,0.9421818256378174
1.1986420154571533,1.2298476696014404,-0.03120565414428711,0.7185243964195251,0.04761904761904767,1.7320507764816284,0.9383132457733154
1.2385647296905518,1.2503697872161865,-0.011805057525634766,0.6948350071907043,0.0714285714285714,2.2360680103302,0.9110600352287292
1.2737334966659546,1.2737364768981934,-2.9802322387695312e-06,0.683312714099884,0.16666666666666663,2.0,0.8924895524978638
1.2779101133346558,1.3084161281585693,-0.030506014823913574,0.6757000088691711,1.0,2.2360680103302,0.8752420544624329
1.3090530633926392,1.3037793636322021,0.005273699760437012,0.671614408493042,0.0,2.4494898319244385,0.8582137227058411
1.3104826211929321,1.3223135471343994,-0.011830925941467285,0.650786280632019,0.0714285714285714,1.7320507764816284,0.839648962020874
1.3184528350830078,1.3163368701934814,0.002115964889526367,0.6467698216438293,0.04761904761904767,1.7320507764816284,0.8296863436698914
1.3083512783050537,1.3173490762710571,-0.008997797966003418,0.6295919418334961,0.04761904761904767,1.7320507764816284,0.8188499808311462
1.3226836919784546,1.2935662269592285,0.029117465019226074,0.6227952837944031,0.0714285714285714,4.4721360206604,0.8094885945320129
1.2991164922714233,1.2918834686279297,0.007233023643493652,0.6157006621360779,0.0714285714285714,4.358899116516113,0.8070881366729736
1.2820461988449097,1.2858572006225586,-0.0038110017776489258,0.6129878163337708,0.0,6.244997978210449,0.8104105591773987
1.270016074180603,1.274940848350525,-0.004924774169921875,0.6093541979789734,0.0714285714285714,5.916079998016357,0.8068452477455139
1.2672491073608398,1.2544969320297241,0.012752175331115723,0.612175703048706,0.0,2.8284270763397217,0.8076568841934204
1.2405409812927246,1.2611340284347534,-0.02059304714202881,0.6116525530815125,0.47619047619047616,2.0,0.8139287829399109
1.2372339963912964,1.2459553480148315,-0.008721351623535156,0.6088848114013672,0.0714285714285714,2.4494898319244385,0.8112369775772095
1.2349990606307983,1.2395826578140259,-0.004583597183227539,0.6165661215782166,1.0,2.2360680103302,0.8155081868171692
1.2470957040786743,1.2230557203292847,0.02403998374938965,0.6233405470848083,0.16666666666666663,2.2360680103302,0.8189476728439331
1.2168903350830078,1.2523562908172607,-0.03546595573425293,0.6218966245651245,0.023809523809523836,6.244997978210449,0.820840060710907
1.2310949563980103,1.23996901512146,-0.008874058723449707,0.6268000602722168,0.0714285714285714,6.082762718200684,0.8260909914970398
1.2298882007598877,1.2446985244750977,-0.014810323715209961,0.6182757616043091,0.0714285714285714,2.2360680103302,0.817504346370697
1.2272926568984985,1.2531464099884033,-0.025853753089904785,0.6205167770385742,0.04761904761904767,1.4142135381698608,0.8216920495033264
1.2469215393066406,1.2379963397979736,0.008925199508666992,0.6160871982574463,0.0714285714285714,2.4494898319244385,0.8140981793403625
1.2384480237960815,1.2514876127243042,-0.013039588928222656,0.617344319820404,1.0,3.1622776985168457,0.819533109664917
1.2403366565704346,1.2460657358169556,-0.005729079246520996,0.6173607110977173,0.11904761904761907,2.6457512378692627,0.8145191073417664
1.254116415977478,1.2344682216644287,0.019648194313049316,0.6230829954147339,0.0,6.244997978210449,0.8192282319068909
1.258682131767273,1.2266794443130493,0.03200268745422363,0.6217905282974243,0.04761904761904767,6.324555397033691,0.8179696798324585
1.2477097511291504,1.2340264320373535,0.013683319091796875,0.6123864650726318,0.1428571428571429,2.2360680103302,0.8090507984161377
1.239508867263794,1.236212134361267,0.0032967329025268555,0.6081702709197998,0.09523809523809523,6.082762718200684,0.8093839883804321
1.241621494293213,1.2318414449691772,0.009780049324035645,0.6206216812133789,0.0714285714285714,0.0,0.8174499273300171
1.2226940393447876,1.246072769165039,-0.023378729820251465,0.5913342237472534,1.0,0.0,0.7986198663711548
1.2487599849700928,1.2158781290054321,0.032881855964660645,0.6137272119522095,0.04761904761904767,6.480740547180176,0.8086687922477722
1.2133498191833496,1.2508398294448853,-0.037490010261535645,0.5998522639274597,0.11904761904761907,6.480740547180176,0.805605947971344
1.2488410472869873,1.208842158317566,0.03999888896942139,0.6070001125335693,1.0,6.164413928985596,0.8025768399238586
1.2223538160324097,1.2287415266036987,-0.0063877105712890625,0.6157640814781189,1.0,6.164413928985596,0.8127261996269226
1.2255901098251343,1.2203519344329834,0.005238175392150879,0.6120181083679199,1.0,0.0,0.808331310749054
1.2262623310089111,1.215599536895752,0.01066279411315918,0.6064144372940063,0.0,5.656854152679443,0.8000637292861938
1.2328333854675293,1.2067745923995972,0.02605879306793213,0.6045866012573242,1.0,5.656854152679443,0.8006198406219482
1.229196548461914,1.2086399793624878,0.02055656909942627,0.5970972180366516,0.09523809523809523,5.5677642822265625,0.7888708710670471
1.2278594970703125,1.20735764503479,0.02050185203552246,0.6136451959609985,1.0,3.316624879837036,0.8049241304397583
1.2236783504486084,1.209084153175354,0.014594197273254395,0.6067111492156982,1.0,1.7320507764816284,0.7998911142349243
1.2050007581710815,1.224708080291748,-0.019707322120666504,0.6056918501853943,0.23809523809523814,2.2360680103302,0.8018509745597839
1.2105529308319092,1.2138173580169678,-0.0032644271850585938,0.6023454666137695,1.0,3.0,0.7978077530860901
1.20951247215271,1.2097049951553345,-0.00019252300262451172,0.6064485907554626,0.26190476190476186,5.916079998016357,0.798119306564331
1.1998589038848877,1.2088543176651,-0.008995413780212402,0.5971826910972595,0.0,6.324555397033691,0.7882283329963684
1.2071032524108887,1.19847571849823,0.008627533912658691,0.6089972853660583,0.0714285714285714,2.4494898319244385,0.7986055612564087
1.2035233974456787,1.1964147090911865,0.0071086883544921875,0.6063498854637146,0.04761904761904767,2.2360680103302,0.794569730758667
1.195265769958496,1.1933536529541016,0.0019121170043945312,0.598148763179779,0.16666666666666663,3.1622776985168457,0.785399317741394
1.1925442218780518,1.1867706775665283,0.0057735443115234375,0.6012123823165894,1.0,3.7416574954986572,0.7887226343154907
1.189848780632019,1.1774883270263672,0.012360453605651855,0.6055319905281067,0.04761904761904767,3.872983455657959,0.7920862436294556
1.176783800125122,1.186591386795044,-0.009807586669921875,0.596674382686615,0.09523809523809523,5.656854152679443,0.7871140241622925
1.1672838926315308,1.1806812286376953,-0.01339733600616455,0.5959137082099915,0.023809523809523836,0.0,0.781022846698761
1.1582269668579102,1.1817773580551147,-0.02355039119720459,0.5898498892784119,0.2142857142857143,0.0,0.7874166369438171
1.167528748512268,1.167925238609314,-0.00039649009704589844,0.6054456233978271,0.11904761904761907,6.244997978210449,0.7937804460525513
1.1735366582870483,1.1568989753723145,0.016637682914733887,0.6010452508926392,0.23809523809523814,2.0,0.7980469465255737
1.156449556350708,1.176472544670105,-0.020022988319396973,0.6099932789802551,1.0,2.6457512378692627,0.8115216493606567
1.1843314170837402,1.1454098224639893,0.03892159461975098,0.6195880770683289,1.0,2.6457512378692627,0.8216258883476257
1.1687848567962646,1.1682391166687012,0.0005457401275634766,0.6175545454025269,1.0,2.0,0.8241126537322998
1.1819958686828613,1.1645516157150269,0.017444252967834473,0.6293315887451172,0.0714285714285714,2.4494898319244385,0.8456498384475708
1.1742457151412964,1.1792820692062378,-0.005036354064941406,0.6349377036094666,0.023809523809523836,6.244997978210449,0.8636467456817627
1.1775296926498413,1.1992566585540771,-0.02172696590423584,0.6495954394340515,0.1428571428571429,5.5677642822265625,0.8818472623825073
1.197341799736023,1.2008798122406006,-0.0035380125045776367,0.6690799593925476,0.023809523809523836,4.795831680297852,0.8937948942184448
1.2083762884140015,1.19478178024292,0.013594508171081543,0.6933449506759644,0.0714285714285714,3.464101552963257,0.9077790379524231
1.2147287130355835,1.2003008127212524,0.014427900314331055,0.7007784247398376,0.0714285714285714,2.8284270763397217,0.9082728028297424
1.2133188247680664,1.2089040279388428,0.004414796829223633,0.6969053745269775,1.0,3.1622776985168457,0.9117327928543091
1.2008329629898071,1.2282979488372803,-0.027464985847473145,0.6967810392379761,0.26190476190476186,1.7320507764816284,0.9099987149238586
1.2151057720184326,1.2209376096725464,-0.0058318376541137695,0.7009637355804443,0.2857142857142857,0.0,0.9152027368545532
1.2271513938903809,1.214468002319336,0.012683391571044922,0.7029703259468079,0.0,6.4031243324279785,0.9153523445129395
1.2391972541809082,1.2080473899841309,0.031149864196777344,0.7099928259849548,0.19047619047619047,0.0,0.923965334892273
1.2325910329818726,1.2249921560287476,0.007598876953125,0.7111296057701111,0.04761904761904767,5.916079998016357,0.9233080148696899
1.2387892007827759,1.225142478942871,0.013646721839904785,0.719668447971344,0.023809523809523836,3.316624879837036,0.9268084168434143
1.2285696268081665,1.2388970851898193,-0.010327458381652832,0.7161793112754822,0.023809523809523836,2.6457512378692627,0.9239850640296936
1.2346267700195312,1.2360374927520752,-0.0014107227325439453,0.7215616106987,1.0,2.6457512378692627,0.9266389608383179
1.2311086654663086,1.2380421161651611,-0.006933450698852539,0.7240068316459656,1.0,6.324555397033691,0.9275276064872742
1.2355542182922363,1.2321346998214722,0.00341951847076416,0.7318052649497986,0.16666666666666663,5.656854152679443,0.9284794926643372
1.2270309925079346,1.2326782941818237,-0.00564730167388916,0.7232227921485901,0.09523809523809523,5.656854152679443,0.9281066060066223
1.2355666160583496,1.2302205562591553,0.005346059799194336,0.7388325333595276,0.11904761904761907,6.324555397033691,0.9306560158729553
1.2209519147872925,1.2359955310821533,-0.01504361629486084,0.7492849230766296,0.04761904761904767,1.4142135381698608,0.9413629770278931
1.210386037826538,1.2352015972137451,-0.02481555938720703,0.7516770958900452,1.0,6.480740547180176,0.9349043369293213
1.2027373313903809,1.2271125316619873,-0.024375200271606445,0.7453691959381104,0.23809523809523814,6.324555397033691,0.9340722560882568
1.2093920707702637,1.2097514867782593,-0.00035941600799560547,0.7688044905662537,1.0,6.324555397033691,0.9548128843307495
1.1864694356918335,1.2093050479888916,-0.022835612297058105,0.7549566626548767,0.04761904761904767,6.4031243324279785,0.9419708847999573
1.1922962665557861,1.1787456274032593,0.013550639152526855,0.7690708637237549,0.0,1.0,0.9535523653030396
1.1600154638290405,1.183863878250122,-0.023848414421081543,0.7658551335334778,1.0,3.7416574954986572,0.9516193270683289
1.14862060546875,1.1519125699996948,-0.0032919645309448242,0.7610870003700256,0.04761904761904767,5.291502475738525,0.9496064782142639
1.1395090818405151,1.1260544061660767,0.013454675674438477,0.7639162540435791,1.0,6.4031243324279785,0.9455650448799133
1.1080851554870605,1.1053608655929565,0.002724289894104004,0.7709086537361145,0.023809523809523836,2.4494898319244385,0.9587048292160034
1.082064151763916,1.099647045135498,-0.01758289337158203,0.7461029291152954,0.0,6.082762718200684,0.9363320469856262
1.084517002105713,1.075683832168579,0.008833169937133789,0.7565830945968628,0.33333333333333337,6.244997978210449,0.9446438550949097
1.075522780418396,1.0658512115478516,0.009671568870544434,0.7649887800216675,1.0,6.244997978210449,0.9513738751411438
1.0585445165634155,1.0591514110565186,-0.0006068944931030273,0.7710949182510376,0.023809523809523836,6.0,0.9578044414520264
1.0543807744979858,1.0413494110107422,0.013031363487243652,0.7926332950592041,0.11904761904761907,6.0,0.9730072617530823
1.033817172050476,1.0532786846160889,-0.019461512565612793,0.7742710709571838,1.0,6.480740547180176,0.9568398594856262
1.0466951131820679,1.0349037647247314,0.011791348457336426,0.8041283488273621,0.0714285714285714,6.480740547180176,0.9786777496337891
1.0354795455932617,1.039393663406372,-0.0039141178131103516,0.7963129281997681,1.0,0.0,0.9692896604537964
1.0354324579238892,1.0390651226043701,-0.003632664680480957,0.8150947093963623,0.1428571428571429,0.0,0.9829829335212708
1.030542254447937,1.0414693355560303,-0.010927081108093262,0.8102282881736755,1.0,6.324555397033691,0.9769172668457031
1.024271011352539,1.044006586074829,-0.01973557472229004,0.8086880445480347,0.0,1.7320507764816284,0.9747582674026489
1.0306118726730347,1.0349470376968384,-0.004335165023803711,0.8155531287193298,1.0,6.4031243324279785,0.977363109588623
1.0337433815002441,1.0291693210601807,0.0045740604400634766,0.8169316053390503,1.0,5.5677642822265625,0.9800471067428589
1.0301953554153442,1.0393590927124023,-0.009163737297058105,0.8201605081558228,1.0,5.385164737701416,0.9821675419807434
1.0391910076141357,1.0317161083221436,0.0074748992919921875,0.8129664063453674,0.04761904761904767,4.4721360206604,0.9756036996841431
1.036558985710144,1.0376665592193604,-0.0011075735092163086,0.821401834487915,0.023809523809523836,2.8284270763397217,0.9820582866668701
1.0383137464523315,1.032459020614624,0.0058547258377075195,0.8185262084007263,1.0,1.0,0.9811950922012329
1.024237871170044,1.0442472696304321,-0.020009398460388184,0.8119271397590637,0.26190476190476186,6.4031243324279785,0.9756931066513062
1.0362476110458374,1.0261310338974,0.0101165771484375,0.8161993622779846,0.4285714285714286,6.324555397033691,0.975732147693634
1.0304818153381348,1.033576488494873,-0.0030946731567382812,0.8081166744232178,0.19047619047619047,1.4142135381698608,0.9728906154632568
1.0382277965545654,1.0221278667449951,0.016099929809570312,0.8217373490333557,0.0,2.4494898319244385,0.981093168258667
1.0394060611724854,1.0169235467910767,0.02248251438140869,0.8120852112770081,0.023809523809523836,2.8284270763397217,0.9732444286346436
1.0307941436767578,1.0199339389801025,0.010860204696655273,0.8145443201065063,1.0,3.1622776985168457,0.9746933579444885
1.0179952383041382,1.0295641422271729,-0.011568903923034668,0.8201624155044556,0.04761904761904767,2.2360680103302,0.98017418384552
1.0393011569976807,0.9983468651771545,0.04095429182052612,0.8156790137290955,0.04761904761904767,5.74456262588501,0.9643166661262512
1.027458906173706,1.0049737691879272,0.02248513698577881,0.8265721797943115,0.09523809523809523,6.164413928985596,0.9807339906692505
1.028895616531372,0.9950398206710815,0.03385579586029053,0.813602089881897,0.09523809523809523,2.4494898319244385,0.9648053646087646
1.0173641443252563,0.9992823600769043,0.01808178424835205,0.8159124255180359,0.1428571428571429,2.0,0.9675686955451965
1.007239580154419,1.0104743242263794,-0.0032347440719604492,0.8111117482185364,0.2142857142857143,1.7320507764816284,0.9709975123405457
1.0085660219192505,1.020000696182251,-0.011434674263000488,0.8096978664398193,1.0,2.8284270763397217,0.9737306833267212
1.0236644744873047,1.0198638439178467,0.003800630569458008,0.8219703435897827,0.09523809523809523,6.4031243324279785,0.9764224886894226
1.03507399559021,1.020552396774292,0.014521598815917969,0.81275475025177,0.04761904761904767,6.164413928985596,0.967527449131012
1.0525568723678589,1.0213279724121094,0.03122889995574951,0.8218496441841125,0.1428571428571429,3.0,0.9797479510307312
1.0429068803787231,1.0392918586730957,0.0036150217056274414,0.8138407468795776,0.16666666666666663,5.830951690673828,0.9776227474212646
1.0608654022216797,1.0403612852096558,0.020504117012023926,0.80975741147995,0.023809523809523836,0.0,0.9735277891159058
1.054643154144287,1.0650171041488647,-0.010373950004577637,0.7976000905036926,1.0,5.916079998016357,0.965573787689209
1.0725754499435425,1.0581501722335815,0.014425277709960938,0.8079189658164978,0.09523809523809523,3.0,0.9719889760017395
2.4986960887908936,2.469029664993286,0.029666423797607422,0.7450248599052429,0.0714285714285714,1.7320507764816284,0.8834144473075867
2.4736149311065674,2.4758431911468506,-0.002228260040283203,0.757419764995575,0.19047619047619047,3.1622776985168457,0.8823978304862976
2.4561355113983154,2.45670485496521,-0.0005693435668945312,0.7470970749855042,1.0,3.316624879837036,0.8720002174377441
2.437563419342041,2.429440975189209,0.008122444152832031,0.7290259599685669,1.0,1.4142135381698608,0.8602310419082642
2.4071857929229736,2.4170892238616943,-0.009903430938720703,0.7157691717147827,0.16666666666666663,6.480740547180176,0.8466269969940186
2.3837637901306152,2.401876926422119,-0.018113136291503906,0.6998375654220581,0.04761904761904767,0.0,0.8327147364616394
2.3624258041381836,2.3719072341918945,-0.009481430053710938,0.6869587302207947,0.023809523809523836,6.082762718200684,0.8193856477737427
2.3366503715515137,2.3278415203094482,0.00880885124206543,0.6736675500869751,0.2142857142857143,2.8284270763397217,0.8122832775115967
2.2932496070861816,2.292340040206909,0.0009095668792724609,0.6631666421890259,0.04761904761904767,6.244997978210449,0.8097718954086304
2.2488582134246826,2.2327182292938232,0.016139984130859375,0.6487830281257629,0.0,6.480740547180176,0.805580735206604
2.1993355751037598,2.1731224060058594,0.02621316909790039,0.6387493014335632,1.0,1.0,0.8091796040534973
2.161125898361206,2.173180103302002,-0.012054204940795898,0.6323164701461792,1.0,2.2360680103302,0.8125895261764526
2.1305975914001465,2.150331497192383,-0.019733905792236328,0.6242594718933105,0.11904761904761907,2.6457512378692627,0.8138072490692139
2.094355821609497,2.0954086780548096,-0.0010528564453125,0.6129446029663086,0.0714285714285714,2.2360680103302,0.8128158450126648
2.033918619155884,2.035161256790161,-0.0012426376342773438,0.6034290194511414,1.0,3.0,0.8126694560050964
1.9598523378372192,1.9723451137542725,-0.012492775917053223,0.5935583114624023,0.0,2.0,0.8058146238327026
1.8965353965759277,1.9036020040512085,-0.007066607475280762,0.583187460899353,0.023809523809523836,2.4494898319244385,0.7930911779403687
1.8384500741958618,1.8416064977645874,-0.003156423568725586,0.5684324502944946,0.1428571428571429,3.0,0.7740638256072998
1.7822980880737305,1.7831186056137085,-0.0008205175399780273,0.5657649040222168,0.023809523809523836,2.2360680103302,0.7683360576629639
1.7284454107284546,1.7521476745605469,-0.023702263832092285,0.5573865175247192,0.1428571428571429,6.4031243324279785,0.7625312209129333
1.7186594009399414,1.7158702611923218,0.002789139747619629,0.5521708726882935,0.0714285714285714,0.0,0.7618361115455627
1.7150895595550537,1.6863962411880493,0.028693318367004395,0.5488252639770508,0.023809523809523836,6.324555397033691,0.7658985257148743
1.6943036317825317,1.676410436630249,0.017893195152282715,0.5490411520004272,0.11904761904761907,6.324555397033691,0.7691674828529358
1.6897408962249756,1.6562007665634155,0.03354012966156006,0.5429790616035461,0.09523809523809523,6.324555397033691,0.7621734738349915
1.6519850492477417,1.6706353425979614,-0.018650293350219727,0.5447767972946167,0.023809523809523836,2.0,0.7728636860847473
1.667057752609253,1.6635851860046387,0.003472566604614258,0.5352131128311157,1.0,2.0,0.7664240598678589
1.6471308469772339,1.641929268836975,0.005201578140258789,0.5383201837539673,1.0,2.4494898319244385,0.7799042463302612
1.6341537237167358,1.6269587278366089,0.007194995880126953,0.5283643007278442,0.04761904761904767,2.8284270763397217,0.7740187048912048
1.594423770904541,1.6007603406906128,-0.006336569786071777,0.5224794745445251,1.0,2.8284270763397217,0.770572304725647
1.5585007667541504,1.5602517127990723,-0.001750946044921875,0.513435959815979,0.04761904761904767,3.1622776985168457,0.7623437643051147
1.5010262727737427,1.5056942701339722,-0.004667997360229492,0.5033565759658813,0.04761904761904767,5.830951690673828,0.7572344541549683
1.4212666749954224,1.4465733766555786,-0.02530670166015625,0.4820815622806549,0.04761904761904767,0.0,0.7354856729507446
1.3744862079620361,1.384177565574646,-0.009691357612609863,0.46039047837257385,0.09523809523809523,6.244997978210449,0.7093459367752075
1.3334392309188843,1.3282124996185303,0.005226731300354004,0.45397621393203735,0.09523809523809523,4.123105525970459,0.7151015400886536
1.287336826324463,1.3171977996826172,-0.029860973358154297,0.44561177492141724,0.09523809523809523,4.242640495300293,0.7159979343414307
1.2661488056182861,1.2641538381576538,0.0019949674606323242,0.4392031729221344,0.19047619047619047,3.464101552963257,0.7147650122642517
1.2325795888900757,1.2243202924728394,0.008259296417236328,0.43211501836776733,1.0,2.2360680103302,0.7074021100997925
1.190016746520996,1.1925334930419922,-0.0025167465209960938,0.43035638332366943,1.0,6.244997978210449,0.7057059407234192
1.1488265991210938,1.1481783390045166,0.0006482601165771484,0.4242291748523712,0.0714285714285714,6.0,0.6995919346809387
1.1349472999572754,1.0885425806045532,0.04640471935272217,0.42163410782814026,0.38095238095238093,6.0,0.7017229795455933
1.0784804821014404,1.0767772197723389,0.0017032623291015625,0.42166540026664734,0.23809523809523814,5.74456262588501,0.706043541431427
1.066415548324585,1.0615211725234985,0.004894375801086426,0.4274781346321106,0.04761904761904767,2.8284270763397217,0.7241126894950867
1.086249828338623,1.0938745737075806,-0.0076247453689575195,0.4485437870025635,0.0714285714285714,1.4142135381698608,0.7766371369361877
1.1244319677352905,1.152066946029663,-0.02763497829437256,0.4846499562263489,1.0,2.6457512378692627,0.8371827602386475
1.17497718334198,1.1886744499206543,-0.013697266578674316,0.5097479224205017,0.1428571428571429,6.0,0.8532860279083252
1.2073949575424194,1.2166438102722168,-0.009248852729797363,0.5212821960449219,1.0,0.0,0.8580706715583801
1.2499597072601318,1.241099238395691,0.008860468864440918,0.5315083861351013,0.2142857142857143,6.244997978210449,0.8625579476356506
1.2730166912078857,1.2795331478118896,-0.006516456604003906,0.5440992712974548,0.023809523809523836,3.1622776985168457,0.8709582090377808
1.2986916303634644,1.3160526752471924,-0.017361044883728027,0.5553315281867981,0.023809523809523836,3.464101552963257,0.8831073641777039
1.339066743850708,1.3387926816940308,0.0002740621566772461,0.5633050799369812,0.1428571428571429,2.2360680103302,0.8980468511581421
1.3782631158828735,1.357244849205017,0.021018266677856445,0.5763171315193176,1.0,2.2360680103302,0.9203226566314697
1.3990389108657837,1.3795114755630493,0.019527435302734375,0.5825846791267395,1.0,3.316624879837036,0.932427167892456
1.3975262641906738,1.412105917930603,-0.0145796537399292,0.5931808352470398,0.0714285714285714,3.7416574954986572,0.9403607845306396
1.4069149494171143,1.4386237859725952,-0.03170883655548096,0.6076644659042358,0.16666666666666663,2.8284270763397217,0.9510681629180908
1.445600986480713,1.4306738376617432,0.014927148818969727,0.6176328659057617,0.11904761904761907,6.324555397033691,0.9528667330741882
1.4646040201187134,1.4448449611663818,0.019759058952331543,0.6316279172897339,0.04761904761904767,0.0,0.9480844736099243
1.454985499382019,1.4678980112075806,-0.012912511825561523,0.6456960439682007,0.0714285714285714,0.0,0.935144305229187
1.4512649774551392,1.4641625881195068,-0.012897610664367676,0.6587303280830383,0.19047619047619047,6.324555397033691,0.9284808039665222
1.430967926979065,1.4776562452316284,-0.04668831825256348,0.6890477538108826,0.1428571428571429,3.1622776985168457,0.9419615268707275
1.4379733800888062,1.4570248126983643,-0.019051432609558105,0.6952143311500549,0.04761904761904767,3.316624879837036,0.9465261697769165
1.4111716747283936,1.4398903846740723,-0.02871870994567871,0.7103939652442932,1.0,6.244997978210449,0.9557972550392151
1.4018810987472534,1.3897688388824463,0.012112259864807129,0.7016780376434326,1.0,6.4031243324279785,0.9407069683074951
1.340099811553955,1.3814339637756348,-0.04133415222167969,0.7370752692222595,1.0,1.0,0.9531577229499817
1.3414232730865479,1.324678659439087,0.016744613647460938,0.7242254614830017,0.04761904761904767,1.0,0.9429523348808289
1.3334555625915527,1.2930113077163696,0.040444254875183105,0.7310232520103455,0.19047619047619047,1.4142135381698608,0.940692663192749
1.3083194494247437,1.2915689945220947,0.016750454902648926,0.7391721606254578,0.0714285714285714,1.0,0.9398285746574402
1.3031206130981445,1.27660071849823,0.02651989459991455,0.7397803664207458,1.0,2.0,0.9369500279426575
1.2651315927505493,1.2933757305145264,-0.02824413776397705,0.748025119304657,0.023809523809523836,2.2360680103302,0.9437653422355652
1.2615747451782227,1.2727545499801636,-0.011179804801940918,0.7510904669761658,0.0,1.4142135381698608,0.9355593323707581
1.2561973333358765,1.2538635730743408,0.0023337602615356445,0.7559937238693237,0.023809523809523836,2.0,0.9352421760559082
1.2638351917266846,1.2263777256011963,0.03745746612548828,0.756825864315033,0.023809523809523836,6.244997978210449,0.9322898387908936
1.2261589765548706,1.2406672239303589,-0.014508247375488281,0.7599833607673645,0.0,6.4031243324279785,0.940375566482544
1.2321407794952393,1.2080154418945312,0.024125337600708008,0.7588863968849182,0.09523809523809523,1.7320507764816284,0.9320545792579651
1.1976814270019531,1.2132279872894287,-0.015546560287475586,0.7609626054763794,0.023809523809523836,6.324555397033691,0.9366995096206665
1.2141990661621094,1.1791703701019287,0.035028696060180664,0.761119544506073,0.023809523809523836,6.244997978210449,0.9304793477058411
1.1740984916687012,1.2089548110961914,-0.034856319427490234,0.7607517838478088,0.0714285714285714,3.872983455657959,0.9297321438789368
1.1786543130874634,1.192197561264038,-0.013543248176574707,0.7599714398384094,1.0,3.872983455657959,0.9239834547042847
1.1801135540008545,1.181179404258728,-0.0010658502578735352,0.7605416774749756,0.023809523809523836,2.6457512378692627,0.9215410351753235
1.192041277885437,1.177754282951355,0.014286994934082031,0.7649466395378113,0.04761904761904767,2.6457512378692627,0.9187211990356445
1.195933222770691,1.1801961660385132,0.015737056732177734,0.7704983353614807,1.0,2.2360680103302,0.9246035218238831
1.18122136592865,1.2033106088638306,-0.022089242935180664,0.7768251299858093,0.0714285714285714,2.0,0.9266583323478699
1.200014591217041,1.1887239217758179,0.011290669441223145,0.7833410501480103,0.38095238095238093,4.4721360206604,0.934158205986023
1.2132699489593506,1.1772087812423706,0.03606116771697998,0.7874940037727356,0.023809523809523836,4.690415859222412,0.9362003207206726
1.1817216873168945,1.2069263458251953,-0.02520465850830078,0.797618567943573,0.1428571428571429,0.0,0.9384850263595581
1.1852216720581055,1.1981542110443115,-0.012932538986206055,0.7948427796363831,0.023809523809523836,6.324555397033691,0.9352725744247437
1.1878092288970947,1.196824312210083,-0.009015083312988281,0.7974303960800171,0.09523809523809523,2.8284270763397217,0.9320945739746094
1.2032972574234009,1.1794575452804565,0.023839712142944336,0.802227795124054,0.0,3.316624879837036,0.9352524876594543
1.1816272735595703,1.20661199092865,-0.02498471736907959,0.8169241547584534,0.47619047619047616,2.2360680103302,0.9393016695976257
1.185509204864502,1.2208473682403564,-0.03533816337585449,0.8333677649497986,1.0,6.480740547180176,0.9482083320617676
1.2187172174453735,1.2250752449035645,-0.006358027458190918,0.8373691439628601,1.0,6.164413928985596,0.9591935276985168
1.2360126972198486,1.252379298210144,-0.01636660099029541,0.8502441644668579,0.04761904761904767,1.7320507764816284,0.9597693085670471
1.2625160217285156,1.2675131559371948,-0.004997134208679199,0.8508298397064209,0.1428571428571429,1.4142135381698608,0.9539874792098999
1.2855758666992188,1.2764334678649902,0.009142398834228516,0.8353668451309204,0.11904761904761907,1.4142135381698608,0.9527339935302734
1.2919248342514038,1.2847851514816284,0.007139682769775391,0.8420935869216919,0.0,6.4031243324279785,0.9648416042327881
1.3022760152816772,1.2928142547607422,0.009461760520935059,0.8443728089332581,1.0,6.082762718200684,0.9691487550735474
1.3040196895599365,1.3139605522155762,-0.009940862655639648,0.840121328830719,0.09523809523809523,2.6457512378692627,0.9686647653579712
1.3446881771087646,1.3184258937835693,0.026262283325195312,0.8229796886444092,0.023809523809523836,2.4494898319244385,0.9609444737434387
1.3499420881271362,1.3363672494888306,0.013574838638305664,0.8103392720222473,0.023809523809523836,3.7416574954986572,0.9600973129272461
1.3609830141067505,1.3188002109527588,0.0421828031539917,0.778099775314331,0.023809523809523836,4.242640495300293,0.951098620891571
1.3362663984298706,1.3346525430679321,0.0016138553619384766,0.7636898756027222,1.0,4.123105525970459,0.9507487416267395
1.344591498374939,1.305082082748413,0.03950941562652588,0.7313750386238098,0.11904761904761907,4.4721360206604,0.9327763319015503
1.2824236154556274,1.3388832807540894,-0.056459665298461914,0.7204278111457825,0.04761904761904767,2.6457512378692627,0.9299214482307434
1.2829900979995728,1.3164474964141846,-0.033457398414611816,0.7071969509124756,0.09523809523809523,2.2360680103302,0.9218050837516785
1.2669215202331543,1.3074101209640503,-0.040488600730895996,0.6956005692481995,0.23809523809523814,2.0,0.9126923084259033
1.2918050289154053,1.2888110876083374,0.002993941307067871,0.6816450953483582,0.2857142857142857,6.4031243324279785,0.9026587605476379
1.3158624172210693,1.311245322227478,0.004617094993591309,0.6801988482475281,0.3571428571428571,0.0,0.903619647026062
1.3366072177886963,1.34049391746521,-0.003886699676513672,0.687885046005249,0.11904761904761907,6.324555397033691,0.9079775810241699
1.3468968868255615,1.3649241924285889,-0.018027305603027344,0.6821730732917786,0.04761904761904767,3.872983455657959,0.9122416973114014
1.3645581007003784,1.3823453187942505,-0.01778721809387207,0.68318772315979,0.0714285714285714,4.4721360206604,0.9141490459442139
1.3775447607040405,1.385408878326416,-0.007864117622375488,0.6881518959999084,0.023809523809523836,5.916079998016357,0.911679744720459
1.3811357021331787,1.3695145845413208,0.01162111759185791,0.6866501569747925,1.0,6.4031243324279785,0.9131456017494202
1.3607592582702637,1.3562077283859253,0.004551529884338379,0.6930652260780334,1.0,2.6457512378692627,0.9152523875236511
1.3230781555175781,1.3292499780654907,-0.006171822547912598,0.6805600523948669,0.04761904761904767,2.8284270763397217,0.8925501108169556
1.290281891822815,1.2850184440612793,0.0052634477615356445,0.6650797128677368,0.30952380952380953,2.0,0.8632210493087769
1.2317140102386475,1.2274936437606812,0.004220366477966309,0.6766126155853271,0.16666666666666663,6.324555397033691,0.8599210977554321
1.1727834939956665,1.1520648002624512,0.020718693733215332,0.6939912438392639,1.0,6.082762718200684,0.8624390363693237
1.1288713216781616,1.1136083602905273,0.015262961387634277,0.7096723318099976,0.023809523809523836,3.7416574954986572,0.8617116212844849
1.0997092723846436,1.1103804111480713,-0.010671138763427734,0.7204969525337219,0.1428571428571429,2.6457512378692627,0.8716118931770325
1.0879064798355103,1.0922527313232422,-0.004346251487731934,0.7302955985069275,0.04761904761904767,4.242640495300293,0.8752802610397339
1.0947853326797485,1.0779273509979248,0.01685798168182373,0.7211291193962097,0.04761904761904767,6.324555397033691,0.872826874256134
1.0805383920669556,1.089102029800415,-0.008563637733459473,0.7161936163902283,1.0,6.0,0.8723067045211792
1.071810245513916,1.1048846244812012,-0.033074378967285156,0.6989446878433228,0.11904761904761907,2.6457512378692627,0.8615300059318542
1.1044052839279175,1.0831183195114136,0.021286964416503906,0.6804011464118958,0.26190476190476186,2.0,0.8598272800445557
1.091644525527954,1.1137737035751343,-0.022129178047180176,0.6961928606033325,0.38095238095238093,4.123105525970459,0.8735682964324951
1.1222119331359863,1.0854605436325073,0.036751389503479004,0.6835123300552368,0.04761904761904767,3.605551242828369,0.8752357363700867
1.0891507863998413,1.113450288772583,-0.0242995023727417,0.6783145666122437,1.0,6.244997978210449,0.8677856922149658
1.1111087799072266,1.0898088216781616,0.02129995822906494,0.6856448650360107,0.1428571428571429,5.916079998016357,0.8782917857170105
1.0974204540252686,1.1058721542358398,-0.008451700210571289,0.6812055110931396,0.023809523809523836,5.916079998016357,0.8779192566871643
1.0839229822158813,1.1166963577270508,-0.032773375511169434,0.6672555208206177,0.0714285714285714,6.082762718200684,0.8737410306930542
1.097059726715088,1.1166808605194092,-0.01962113380432129,0.6680810451507568,0.33333333333333337,6.082762718200684,0.8842426538467407
1.109333872795105,1.0912773609161377,0.018056511878967285,0.669447660446167,0.0714285714285714,5.5677642822265625,0.8860641121864319
1.1087762117385864,1.0954787731170654,0.013297438621520996,0.6659926176071167,1.0,4.242640495300293,0.8866303563117981
1.0992084741592407,1.098153829574585,0.0010546445846557617,0.6661815047264099,0.16666666666666663,3.1622776985168457,0.8950659036636353
1.0992201566696167,1.0901710987091064,0.009049057960510254,0.6608408689498901,1.0,3.1622776985168457,0.8907108902931213
1.1060124635696411,1.0794813632965088,0.026531100273132324,0.6576359868049622,0.11904761904761907,6.244997978210449,0.8893817067146301
1.0779106616973877,1.0972975492477417,-0.019386887550354004,0.650054931640625,1.0,6.244997978210449,0.8831973075866699
1.0768269300460815,1.0940748453140259,-0.017247915267944336,0.659691333770752,0.26190476190476186,2.8284270763397217,0.8922243714332581
1.0883868932724,1.085166573524475,0.0032203197479248047,0.6716448664665222,0.16666666666666663,3.464101552963257,0.8920383453369141
1.0846258401870728,1.073643684387207,0.010982155799865723,0.6728684902191162,0.16666666666666663,4.242640495300293,0.9005662798881531
1.0660994052886963,1.0864286422729492,-0.02032923698425293,0.6767989993095398,0.0714285714285714,3.1622776985168457,0.9057188034057617
1.0895541906356812,1.05806565284729,0.03148853778839111,0.7157509922981262,1.0,2.0,0.9306348562240601
1.0598703622817993,1.0851930379867554,-0.025322675704956055,0.7086456418037415,0.0714285714285714,1.7320507764816284,0.9292882084846497
1.0647443532943726,1.0818476676940918,-0.01710331439971924,0.7275454998016357,0.11904761904761907,1.7320507764816284,0.9344660043716431
1.0779688358306885,1.0780963897705078,-0.00012755393981933594,0.7350836396217346,0.2142857142857143,6.244997978210449,0.9387655854225159
1.0742213726043701,1.0724220275878906,0.0017993450164794922,0.7496507167816162,0.2142857142857143,6.164413928985596,0.9441217184066772
1.048620581626892,1.1169157028198242,-0.06829512119293213,0.7465090155601501,0.023809523809523836,3.316624879837036,0.952191948890686
1.0826067924499512,1.0709375143051147,0.011669278144836426,0.7622089982032776,0.0714285714285714,3.1622776985168457,0.9518332481384277
1.0820395946502686,1.0694704055786133,0.012569189071655273,0.7538859248161316,0.0,2.6457512378692627,0.9474791288375854
1.0715116262435913,1.0746915340423584,-0.00317990779876709,0.7674952149391174,0.0714285714285714,6.0,0.9529690742492676
1.0750120878219604,1.0710293054580688,0.0039827823638916016,0.7436246275901794,1.0,6.244997978210449,0.9421201944351196
1.065922737121582,1.0887360572814941,-0.02281332015991211,0.7497842311859131,0.09523809523809523,1.7320507764816284,0.9451934695243835
1.0609409809112549,1.0922973155975342,-0.0313563346862793,0.7521118521690369,0.2142857142857143,2.4494898319244385,0.9436719417572021
1.0807827711105347,1.0654222965240479,0.015360474586486816,0.75566565990448,0.023809523809523836,3.1622776985168457,0.9452806711196899
1.0841288566589355,1.06233549118042,0.021793365478515625,0.7562423944473267,0.1428571428571429,2.8284270763397217,0.946831464767456
1.093679666519165,1.0595186948776245,0.03416097164154053,0.7466281056404114,1.0,2.2360680103302,0.9435849189758301
1.0893224477767944,1.0493617057800293,0.03996074199676514,0.7502924799919128,0.0714285714285714,6.4031243324279785,0.9455183148384094
1.0600390434265137,1.1022380590438843,-0.042199015617370605,0.743182897567749,0.04761904761904767,6.480740547180176,0.9381802678108215
1.0855953693389893,1.0468239784240723,0.03877139091491699,0.7497402429580688,0.1428571428571429,1.7320507764816284,0.9431989789009094
1.0764734745025635,1.0616153478622437,0.014858126640319824,0.7479566931724548,0.09523809523809523,6.244997978210449,0.9409174919128418
1.0465744733810425,1.092057704925537,-0.04548323154449463,0.7532334923744202,0.09523809523809523,6.324555397033691,0.9456697106361389
1.0679105520248413,1.0652129650115967,0.002697587013244629,0.7390345931053162,0.023809523809523836,1.7320507764816284,0.9398884773254395
1.0788853168487549,1.0647821426391602,0.014103174209594727,0.7457770705223083,1.0,6.4031243324279785,0.9449806213378906
1.0853372812271118,1.0714311599731445,0.013906121253967285,0.7569646239280701,0.0,5.916079998016357,0.9524433016777039
1.060758352279663,1.075988531112671,-0.015230178833007812,0.7385597825050354,0.0714285714285714,3.872983455657959,0.940647304058075
1.0742708444595337,1.0929453372955322,-0.018674492835998535,0.7420204281806946,1.0,2.8284270763397217,0.9436237215995789
1.0612634420394897,1.0859744548797607,-0.024711012840270996,0.7464049458503723,0.04761904761904767,2.0,0.9403367042541504
1.1018495559692383,1.045827031135559,0.0560225248336792,0.7460548877716064,0.023809523809523836,6.324555397033691,0.9412567019462585
1.0807139873504639,1.0638759136199951,0.01683807373046875,0.7382405400276184,1.0,6.480740547180176,0.9387720227241516
1.0817317962646484,1.0695749521255493,0.012156844139099121,0.7464646100997925,0.16666666666666663,1.4142135381698608,0.9431060552597046
1.0809667110443115,1.069693922996521,0.011272788047790527,0.7426331043243408,0.19047619047619047,3.316624879837036,0.9394098520278931
1.1004018783569336,1.0437771081924438,0.056624770164489746,0.747027575969696,0.04761904761904767,4.4721360206604,0.9418256282806396
1.0821119546890259,1.0544642210006714,0.027647733688354492,0.7451319098472595,0.04761904761904767,3.872983455657959,0.9405280351638794
1.0776772499084473,1.0612971782684326,0.01638007164001465,0.7433258891105652,1.0,6.164413928985596,0.9401834607124329
1.0607972145080566,1.0774627923965454,-0.01666557788848877,0.7525524497032166,0.0,0.0,0.9450436234474182
1.0540093183517456,1.0836375951766968,-0.029628276824951172,0.747270405292511,0.04761904761904767,6.164413928985596,0.9431252479553223
1.0814740657806396,1.0567632913589478,0.024710774421691895,0.7459210753440857,0.2142857142857143,2.8284270763397217,0.9422327876091003
1.077455997467041,1.059290885925293,0.018165111541748047,0.7578462958335876,0.26190476190476186,2.6457512378692627,0.9461265206336975
1.0669745206832886,1.0689791440963745,-0.0020046234130859375,0.7456305623054504,0.09523809523809523,6.244997978210449,0.9415606260299683
1.0748471021652222,1.0830459594726562,-0.008198857307434082,0.7437750101089478,1.0,6.4031243324279785,0.9444340467453003
1.0848417282104492,1.057753086090088,0.027088642120361328,0.7554684281349182,1.0,6.4031243324279785,0.9465182423591614
1.0971039533615112,1.0510714054107666,0.04603254795074463,0.7497521638870239,0.09523809523809523,0.0,0.9448969960212708
1.078202247619629,1.0637431144714355,0.01445913314819336,0.7524167895317078,0.09523809523809523,6.4031243324279785,0.9450147151947021
1.0789642333984375,1.0659804344177246,0.01298379898071289,0.7516295909881592,0.0714285714285714,1.7320507764816284,0.9454563856124878
1.0831267833709717,1.0538663864135742,0.02926039695739746,0.7512634992599487,1.0,2.4494898319244385,0.9443828463554382
1.07773756980896,1.058482050895691,0.019255518913269043,0.740981936454773,0.023809523809523836,6.164413928985596,0.9374075531959534
1.068331241607666,1.074529767036438,-0.006198525428771973,0.746448278427124,1.0,0.0,0.9391055107116699
1.0523664951324463,1.0884344577789307,-0.036067962646484375,0.7484855055809021,1.0,6.324555397033691,0.9433031678199768
1.0623815059661865,1.0721073150634766,-0.009725809097290039,0.7467390298843384,0.023809523809523836,6.324555397033691,0.9430177211761475
1.07118821144104,1.0647103786468506,0.006477832794189453,0.7436441779136658,0.04761904761904767,0.0,0.9412727952003479
1.0763801336288452,1.0765752792358398,-0.0001951456069946289,0.7568002939224243,0.09523809523809523,0.0,0.9500021934509277
1.0797407627105713,1.0636433362960815,0.016097426414489746,0.7377657294273376,1.0,0.0,0.9365571141242981
1.0680845975875854,1.0739960670471191,-0.005911469459533691,0.7431914806365967,1.0,6.480740547180176,0.9412649869918823
1.0709947347640991,1.0656569004058838,0.005337834358215332,0.7508715391159058,0.04761904761904767,6.480740547180176,0.9459754824638367
1.05403733253479,1.080920934677124,-0.026883602142333984,0.7445451617240906,1.0,6.164413928985596,0.9409897923469543
1.0751761198043823,1.0645211935043335,0.010654926300048828,0.7507660984992981,1.0,2.2360680103302,0.9433214664459229
1.081323266029358,1.0627070665359497,0.018616199493408203,0.7465800642967224,1.0,6.4031243324279785,0.9416825771331787
1.0956004858016968,1.0441217422485352,0.05147874355316162,0.7408052682876587,1.0,0.0,0.9375739097595215
1.081142783164978,1.066038727760315,0.015104055404663086,0.7459304332733154,0.0,6.480740547180176,0.9406149387359619
1.0894917249679565,1.0763946771621704,0.013097047805786133,0.7450451254844666,1.0,6.480740547180176,0.9444085955619812
1.0749256610870361,1.0653791427612305,0.009546518325805664,0.7520448565483093,0.09523809523809523,6.082762718200684,0.9436509013175964
1.0857336521148682,1.0662046670913696,0.019528985023498535,0.7401713132858276,0.023809523809523836,3.605551242828369,0.9408167600631714
1.0467519760131836,1.1081727743148804,-0.06142079830169678,0.7580596804618835,1.0,3.605551242828369,0.9480400681495667
1.0530341863632202,1.0847430229187012,-0.03170883655548096,0.7479369640350342,1.0,6.082762718200684,0.9426043629646301
1.079071044921875,1.0576585531234741,0.02141249179840088,0.7501486539840698,0.0,6.4031243324279785,0.9438477158546448
1.0848619937896729,1.0510019063949585,0.033860087394714355,0.7502694725990295,1.0,6.4031243324279785,0.9431325793266296
1.0805789232254028,1.0568263530731201,0.023752570152282715,0.7549973130226135,0.11904761904761907,5.916079998016357,0.9453786015510559
1.0827076435089111,1.0591015815734863,0.023606061935424805,0.7317777872085571,0.19047619047619047,2.8284270763397217,0.9354114532470703
1.0647163391113281,1.0713136196136475,-0.006597280502319336,0.7584572434425354,0.11904761904761907,6.4031243324279785,0.9468396902084351
1.102647304534912,1.0391157865524292,0.06353151798248291,0.7443589568138123,1.0,0.0,0.9407047033309937
1.077730417251587,1.091184139251709,-0.01345372200012207,0.7501100301742554,0.023809523809523836,6.4031243324279785,0.9421334266662598
1.055612564086914,1.0823373794555664,-0.026724815368652344,0.7381840944290161,1.0,3.316624879837036,0.9405362606048584
1.067646861076355,1.067919135093689,-0.0002722740173339844,0.7424129247665405,0.16666666666666663,5.656854152679443,0.9387819170951843
1.0792680978775024,1.064522624015808,0.014745473861694336,0.7451526522636414,0.023809523809523836,0.0,0.9416148662567139
1.0922342538833618,1.060799479484558,0.03143477439880371,0.7439528107643127,1.0,6.244997978210449,0.9428621530532837
1.0651757717132568,1.074041724205017,-0.008865952491760254,0.7435070276260376,1.0,2.2360680103302,0.9391666650772095
1.0461241006851196,1.094247817993164,-0.048123717308044434,0.7482758164405823,0.023809523809523836,6.324555397033691,0.9423086047172546
1.0658416748046875,1.0742895603179932,-0.008447885513305664,0.7437854409217834,0.23809523809523814,6.082762718200684,0.9399293065071106
1.0490304231643677,1.0900049209594727,-0.04097449779510498,0.7492955923080444,1.0,6.082762718200684,0.9422666430473328
1.09096097946167,1.0575696229934692,0.033391356468200684,0.7430763840675354,1.0,0.0,0.9377986788749695
1.0846054553985596,1.063231348991394,0.021374106407165527,0.7460439801216125,0.0714285714285714,5.4772257804870605,0.9451171159744263
1.051301121711731,1.0909676551818848,-0.03966653347015381,0.7390888333320618,0.04761904761904767,4.123105525970459,0.9367893934249878
1.0750796794891357,1.0618412494659424,0.01323843002319336,0.7477589249610901,1.0,3.464101552963257,0.9416249394416809
1.0667273998260498,1.0704448223114014,-0.0037174224853515625,0.7460925579071045,0.11904761904761907,1.7320507764816284,0.9437263011932373
1.0881251096725464,1.0824558734893799,0.005669236183166504,0.7482090592384338,1.0,2.2360680103302,0.942324161529541
1.0878957509994507,1.0647690296173096,0.023126721382141113,0.74199378490448,1.0,6.4031243324279785,0.9382669925689697
1.0755561590194702,1.061819076538086,0.013737082481384277,0.7484052181243896,0.2857142857142857,0.0,0.9431885480880737
1.0819460153579712,1.060729742050171,0.021216273307800293,0.7521660327911377,0.26190476190476186,6.082762718200684,0.9425414204597473
1.0660895109176636,1.0940463542938232,-0.027956843376159668,0.7467243671417236,0.023809523809523836,3.0,0.9443923234939575
1.0798935890197754,1.0559698343276978,0.023923754692077637,0.7543793320655823,0.09523809523809523,2.4494898319244385,0.9455145001411438
1.0525434017181396,1.0828732252120972,-0.03032982349395752,0.7495640516281128,0.023809523809523836,2.8284270763397217,0.9431195259094238
1.0798386335372925,1.0828924179077148,-0.0030537843704223633,0.7434296011924744,1.0,6.164413928985596,0.9416748285293579
1.055106520652771,1.0861897468566895,-0.031083226203918457,0.7577696442604065,1.0,0.0,0.9475542306900024
1.0728269815444946,1.066019892692566,0.006807088851928711,0.7592272162437439,0.11904761904761907,6.082762718200684,0.9461434483528137
1.074979543685913,1.0642297267913818,0.01074981689453125,0.7415527701377869,0.09523809523809523,6.082762718200684,0.9361055493354797
1.0754599571228027,1.063754916191101,0.01170504093170166,0.7511407136917114,0.09523809523809523,6.244997978210449,0.9447418451309204
1.0619916915893555,1.0929744243621826,-0.03098273277282715,0.7583882808685303,0.09523809523809523,6.244997978210449,0.9458957314491272
1.0413814783096313,1.100643515586853,-0.05926203727722168,0.7548657655715942,1.0,6.324555397033691,0.9470236897468567
1.073840618133545,1.0652883052825928,0.008552312850952148,0.7399742007255554,1.0,2.8284270763397217,0.9402285814285278
1.074834942817688,1.062700629234314,0.012134313583374023,0.7501275539398193,0.11904761904761907,5.830951690673828,0.9454953670501709
1.0583330392837524,1.088833212852478,-0.030500173568725586,0.7538712620735168,1.0,0.0,0.9466733932495117
1.0593452453613281,1.084073543548584,-0.02472829818725586,0.755595326423645,0.0714285714285714,6.164413928985596,0.9461689591407776
1.0664665699005127,1.070256233215332,-0.003789663314819336,0.7438138127326965,1.0,6.164413928985596,0.9401567578315735
1.063734769821167,1.0754690170288086,-0.011734247207641602,0.7507740259170532,0.04761904761904767,6.324555397033691,0.9440794587135315
1.0630314350128174,1.0821728706359863,-0.019141435623168945,0.7435553073883057,0.19047619047619047,2.2360680103302,0.9388048648834229
1.068723440170288,1.0823999643325806,-0.01367652416229248,0.7518927454948425,1.0,2.0,0.9481168985366821
1.090131163597107,1.0515788793563843,0.038552284240722656,0.7388367056846619,1.0,6.082762718200684,0.9373996257781982
1.0638004541397095,1.0805449485778809,-0.016744494438171387,0.7492372393608093,0.09523809523809523,0.0,0.9435504078865051
1.065117597579956,1.0712721347808838,-0.006154537200927734,0.7577885985374451,1.0,6.082762718200684,0.9483053684234619
1.0464527606964111,1.0990582704544067,-0.052605509757995605,0.7554171085357666,0.04761904761904767,2.8284270763397217,0.947630763053894
1.0734305381774902,1.0618462562561035,0.011584281921386719,0.7509922385215759,0.0714285714285714,4.242640495300293,0.9450661540031433
1.059192180633545,1.0754454135894775,-0.016253232955932617,0.7486226558685303,0.11904761904761907,3.872983455657959,0.9426904916763306
1.0572113990783691,1.0845017433166504,-0.02729034423828125,0.7551552057266235,1.0,6.324555397033691,0.9442502856254578
1.0707991123199463,1.0708589553833008,-5.984306335449219e-05,0.7534511089324951,1.0,0.0,0.944100558757782
1.069505214691162,1.0697517395019531,-0.0002465248107910156,0.7423855066299438,0.11904761904761907,6.4031243324279785,0.940214216709137
1.0442531108856201,1.0909616947174072,-0.04670858383178711,0.735242486000061,0.11904761904761907,3.316624879837036,0.9398597478866577
1.0722233057022095,1.0777842998504639,-0.0055609941482543945,0.7463120222091675,0.30952380952380953,3.464101552963257,0.9404696226119995
1.0735281705856323,1.065049648284912,0.008478522300720215,0.7498354315757751,0.04761904761904767,6.324555397033691,0.9457669258117676
1.069040298461914,1.0689467191696167,9.357929229736328e-05,0.7467470765113831,1.0,5.830951690673828,0.9408127069473267
1.0871140956878662,1.0529589653015137,0.03415513038635254,0.7433521747589111,1.0,3.1622776985168457,0.9393059015274048
1.0487778186798096,1.0871318578720093,-0.03835403919219971,0.7465826869010925,0.023809523809523836,6.0,0.9444623589515686
1.051519513130188,1.0913032293319702,-0.03978371620178223,0.7567381262779236,0.23809523809523814,0.0,0.9516183137893677
1.0798133611679077,1.0602471828460693,0.01956617832183838,0.7557204365730286,0.04761904761904767,6.4031243324279785,0.943644642829895
1.067784309387207,1.0706676244735718,-0.002883315086364746,0.7420129179954529,1.0,2.6457512378692627,0.9378263354301453
1.0643455982208252,1.0725115537643433,-0.008165955543518066,0.7533537149429321,0.19047619047619047,2.6457512378692627,0.9442068338394165
1.07704758644104,1.082513451576233,-0.005465865135192871,0.753530740737915,0.1428571428571429,1.7320507764816284,0.946044921875
1.065981388092041,1.0708154439926147,-0.0048340559005737305,0.7500940561294556,1.0,1.7320507764816284,0.9425538778305054
1.0762534141540527,1.0679848194122314,0.008268594741821289,0.747852087020874,1.0,3.605551242828369,0.9417921304702759
1.050675630569458,1.0991849899291992,-0.04850935935974121,0.7515167593955994,0.023809523809523836,3.605551242828369,0.9434365034103394
1.0590639114379883,1.080578088760376,-0.021514177322387695,0.7501091361045837,0.1428571428571429,1.4142135381698608,0.9430369138717651
1.0780266523361206,1.0693072080612183,0.008719444274902344,0.7506803870201111,0.023809523809523836,1.7320507764816284,0.9458985328674316
1.070051908493042,1.0700079202651978,4.398822784423828e-05,0.7451624274253845,0.04761904761904767,2.8284270763397217,0.9404605031013489
1.0578724145889282,1.093371033668518,-0.035498619079589844,0.746812105178833,0.023809523809523836,2.4494898319244385,0.9436696767807007
1.0744932889938354,1.064660906791687,0.009832382202148438,0.7590686082839966,0.2857142857142857,2.2360680103302,0.9459764361381531
1.0749144554138184,1.0706677436828613,0.004246711730957031,0.7580915689468384,0.023809523809523836,3.0,0.9466874599456787
1.0887359380722046,1.0664002895355225,0.02233564853668213,0.7430412769317627,0.023809523809523836,2.2360680103302,0.9393616318702698
1.0682741403579712,1.0676108598709106,0.0006632804870605469,0.7525685429573059,0.09523809523809523,2.4494898319244385,0.945208728313446
1.0969364643096924,1.0498080253601074,0.04712843894958496,0.7554918527603149,0.09523809523809523,2.0,0.9457247853279114
1.062730073928833,1.0753238201141357,-0.012593746185302734,0.7526209950447083,0.04761904761904767,6.4031243324279785,0.9464088082313538
1.0724480152130127,1.0710080862045288,0.0014399290084838867,0.7490809559822083,0.0714285714285714,6.164413928985596,0.9440233111381531
1.1041851043701172,1.037976622581482,0.06620848178863525,0.7432115077972412,0.1428571428571429,2.8284270763397217,0.9394670724868774
1.0852031707763672,1.0632004737854004,0.022002696990966797,0.7518395781517029,0.0714285714285714,6.0,0.9431731700897217
1.0563256740570068,1.0806443691253662,-0.024318695068359375,0.7480264902114868,0.0714285714285714,6.164413928985596,0.9440718293190002
1.0966272354125977,1.0414403676986694,0.05518686771392822,0.7462292909622192,0.023809523809523836,4.242640495300293,0.9404289126396179
1.054490566253662,1.080672264099121,-0.026181697845458984,0.7425380945205688,1.0,3.7416574954986572,0.9410935044288635
1.0914201736450195,1.0682501792907715,0.023169994354248047,0.7459618449211121,0.09523809523809523,1.0,0.9438307881355286
1.0523293018341064,1.0896410942077637,-0.03731179237365723,0.7542988061904907,0.1428571428571429,6.4031243324279785,0.9507219195365906
1.0754770040512085,1.0707794427871704,0.004697561264038086,0.7454826235771179,1.0,6.082762718200684,0.9387127161026001
1.081726312637329,1.0680283308029175,0.013697981834411621,0.7450129985809326,0.09523809523809523,6.082762718200684,0.9378118515014648
1.0659174919128418,1.0741239786148071,-0.008206486701965332,0.7549659609794617,0.33333333333333337,5.74456262588501,0.9464455842971802
1.0566872358322144,1.0880693197250366,-0.031382083892822266,0.7552908658981323,0.0,5.74456262588501,0.9474793076515198
1.0671554803848267,1.0779913663864136,-0.010835886001586914,0.7448184490203857,0.023809523809523836,0.0,0.943112850189209
1.0972344875335693,1.047188401222229,0.05004608631134033,0.7400068044662476,1.0,4.4721360206604,0.9373663663864136
1.0485434532165527,1.0984605550765991,-0.04991710186004639,0.7378119230270386,0.11904761904761907,4.4721360206604,0.9387756586074829
1.083922266960144,1.052916407585144,0.031005859375,0.7537146210670471,1.0,0.0,0.943780779838562
1.0945262908935547,1.075439691543579,0.019086599349975586,0.7502231001853943,0.2142857142857143,0.0,0.9429124593734741
1.0618107318878174,1.0719376802444458,-0.010126948356628418,0.7622851133346558,1.0,6.244997978210449,0.9478456377983093
1.0890048742294312,1.0674580335617065,0.02154684066772461,0.7473013997077942,1.0,2.0,0.9400067329406738
1.0860605239868164,1.0523908138275146,0.03366971015930176,0.754628598690033,0.5238095238095238,2.4494898319244385,0.9449068903923035
1.0695397853851318,1.0665653944015503,0.002974390983581543,0.7533811926841736,1.0,6.082762718200684,0.9478354454040527
1.080644965171814,1.0552048683166504,0.025440096855163574,0.7427538633346558,1.0,6.4031243324279785,0.9407633543014526
1.0924527645111084,1.0686421394348145,0.023810625076293945,0.7381455898284912,1.0,1.4142135381698608,0.9359050989151001
1.0557055473327637,1.0796369314193726,-0.023931384086608887,0.7549334168434143,0.0714285714285714,2.2360680103302,0.9469015598297119
1.0795189142227173,1.064578890800476,0.014940023422241211,0.7478038668632507,0.023809523809523836,2.0,0.9438822865486145
1.069711446762085,1.0744287967681885,-0.004717350006103516,0.7526108026504517,0.11904761904761907,1.4142135381698608,0.9453881978988647
1.059006690979004,1.0796905755996704,-0.020683884620666504,0.7482126951217651,1.0,2.2360680103302,0.942915141582489
1.0629459619522095,1.0721392631530762,-0.0091933012008667,0.7479005455970764,0.023809523809523836,3.605551242828369,0.9444066882133484
1.0645948648452759,1.0745526552200317,-0.00995779037475586,0.7419731616973877,0.023809523809523836,2.8284270763397217,0.9404765963554382
1.076218843460083,1.0731914043426514,0.0030274391174316406,0.7382273077964783,0.09523809523809523,1.7320507764816284,0.935901403427124
1.06834077835083,1.06742525100708,0.00091552734375,0.7505064606666565,0.0,2.0,0.9440737962722778
1.0855528116226196,1.0551013946533203,0.030451416969299316,0.7445157766342163,0.04761904761904767,2.0,0.9420455098152161
1.0635688304901123,1.1006214618682861,-0.03705263137817383,0.7528069615364075,0.0714285714285714,1.4142135381698608,0.9438734650611877
1.0692728757858276,1.073713779449463,-0.004440903663635254,0.7472578287124634,0.23809523809523814,1.7320507764816284,0.940168023109436
1.0801982879638672,1.056838035583496,0.023360252380371094,0.7518385648727417,0.04761904761904767,2.0,0.9438288807868958
1.0722368955612183,1.0683964490890503,0.0038404464721679688,0.7536071538925171,0.023809523809523836,2.6457512378692627,0.9478127360343933
1.075256109237671,1.069671392440796,0.005584716796875,0.7421364188194275,0.0714285714285714,6.082762718200684,0.9400507211685181
1.0615957975387573,1.088667631149292,-0.027071833610534668,0.7322295308113098,0.023809523809523836,6.4031243324279785,0.935792088508606
1.0550669431686401,1.080606460571289,-0.025539517402648926,0.7480471134185791,0.023809523809523836,2.2360680103302,0.9432461857795715
1.0705022811889648,1.0683420896530151,0.002160191535949707,0.745076596736908,0.04761904761904767,2.8284270763397217,0.9423773884773254
1.0868072509765625,1.0712307691574097,0.015576481819152832,0.7511208653450012,0.04761904761904767,3.872983455657959,0.9437092542648315
1.0839416980743408,1.0592635869979858,0.02467811107635498,0.7485211491584778,0.11904761904761907,3.316624879837036,0.9411942958831787
1.0841811895370483,1.060248851776123,0.023932337760925293,0.75023353099823,1.0,5.4772257804870605,0.946921706199646
1.0554457902908325,1.080202579498291,-0.024756789207458496,0.7503489851951599,0.023809523809523836,5.0,0.9439457654953003
1.0701793432235718,1.0741710662841797,-0.00399172306060791,0.7375258207321167,0.09523809523809523,6.4031243324279785,0.9407763481140137
1.0751521587371826,1.0669234991073608,0.008228659629821777,0.7521246075630188,0.19047619047619047,6.4031243324279785,0.9462546110153198
1.0557162761688232,1.0799387693405151,-0.024222493171691895,0.7482739090919495,0.16666666666666663,1.4142135381698608,0.9430348873138428
1.0909459590911865,1.044881820678711,0.046064138412475586,0.7530630230903625,0.09523809523809523,1.4142135381698608,0.9437786340713501
1.063733696937561,1.0739856958389282,-0.010251998901367188,0.7446850538253784,0.6190476190476191,6.4031243324279785,0.9401317834854126
1.09600830078125,1.0440961122512817,0.05191218852996826,0.7453043460845947,0.023809523809523836,6.480740547180176,0.9415156245231628
1.0705950260162354,1.0766464471817017,-0.006051421165466309,0.745813250541687,1.0,2.0,0.9410380125045776
1.0855672359466553,1.0542066097259521,0.031360626220703125,0.7453535795211792,0.023809523809523836,2.0,0.9411569237709045
1.0595018863677979,1.0798325538635254,-0.02033066749572754,0.7531248331069946,0.023809523809523836,0.0,0.9462532997131348
1.0667003393173218,1.0993082523345947,-0.03260791301727295,0.7451551556587219,0.023809523809523836,6.480740547180176,0.9411810636520386
1.0714882612228394,1.0812013149261475,-0.009713053703308105,0.7523319125175476,1.0,5.4772257804870605,0.9421553611755371
1.076902985572815,1.060381531715393,0.016521453857421875,0.7468012571334839,0.0,5.4772257804870605,0.9434117078781128
1.0829578638076782,1.0877413749694824,-0.004783511161804199,0.7548162341117859,0.09523809523809523,0.0,0.9491996765136719
1.0647495985031128,1.0783112049102783,-0.013561606407165527,0.7437892556190491,0.0,6.244997978210449,0.9381710290908813
1.0634353160858154,1.1118991374969482,-0.04846382141113281,0.7414981722831726,0.0,2.2360680103302,0.941490650177002
1.0574086904525757,1.0766459703445435,-0.019237279891967773,0.7483937740325928,1.0,3.0,0.9427691698074341
1.0962414741516113,1.0519791841506958,0.04426229000091553,0.7393705248832703,0.2857142857142857,2.6457512378692627,0.9376561641693115
1.1039146184921265,1.0641134977340698,0.03980112075805664,0.7438405752182007,1.0,1.4142135381698608,0.9387884736061096
1.0931791067123413,1.0844300985336304,0.008749008178710938,0.7425668835639954,1.0,4.358899116516113,0.9383055567741394
1.0838234424591064,1.070380687713623,0.013442754745483398,0.7488725185394287,0.0714285714285714,5.0,0.9419645071029663
1.06646728515625,1.0716097354888916,-0.0051424503326416016,0.7461710572242737,0.04761904761904767,0.0,0.9413803219795227
1.0771969556808472,1.0635604858398438,0.013636469841003418,0.7486318349838257,0.16666666666666663,0.0,0.9431930184364319
1.052320122718811,1.0897397994995117,-0.037419676780700684,0.7501268982887268,0.0,5.385164737701416,0.948750376701355
1.083216667175293,1.0563910007476807,0.026825666427612305,0.7459126114845276,0.04761904761904767,4.123105525970459,0.9412859678268433
1.089591383934021,1.0536551475524902,0.03593623638153076,0.7422046065330505,0.40476190476190477,6.164413928985596,0.9390683174133301
1.0554864406585693,1.0822944641113281,-0.02680802345275879,0.7501488327980042,1.0,6.244997978210449,0.9426188468933105
1.0819977521896362,1.0539836883544922,0.028014063835144043,0.7465254068374634,1.0,6.244997978210449,0.9430516958236694
1.0500463247299194,1.08817458152771,-0.03812825679779053,0.7531057596206665,1.0,0.0,0.9445276856422424
1.0848926305770874,1.062550663948059,0.02234196662902832,0.7394660115242004,0.30952380952380953,0.0,0.9399216771125793
1.0962762832641602,1.0554802417755127,0.04079604148864746,0.7554147243499756,0.09523809523809523,0.0,0.9450757503509521
1.0721015930175781,1.06437087059021,0.007730722427368164,0.7431030869483948,1.0,6.480740547180176,0.9396206736564636
1.0532633066177368,1.08060884475708,-0.02734553813934326,0.7434402704238892,0.0714285714285714,6.480740547180176,0.9412344694137573
1.0770161151885986,1.0662168264389038,0.010799288749694824,0.7520400881767273,1.0,0.0,0.9432855844497681
1.0926146507263184,1.063948154449463,0.02866649627685547,0.7475560307502747,1.0,6.164413928985596,0.9434806704521179
1.0601638555526733,1.0762758255004883,-0.01611196994781494,0.7448567152023315,1.0,4.0,0.9432008862495422
1.071539282798767,1.0758147239685059,-0.0042754411697387695,0.7556516528129578,1.0,4.0,0.9449196457862854
1.0550103187561035,1.08145010471344,-0.026439785957336426,0.7441433668136597,0.0,5.830951690673828,0.9389421939849854
1.061957836151123,1.073872447013855,-0.011914610862731934,0.7470409870147705,1.0,0.0,0.9413606524467468
1.0644779205322266,1.0710033178329468,-0.006525397300720215,0.7397995591163635,1.0,5.5677642822265625,0.9367454648017883
1.0946247577667236,1.0680683851242065,0.02655637264251709,0.7487978339195251,0.09523809523809523,3.464101552963257,0.9426948428153992
1.0587290525436401,1.0831350088119507,-0.024405956268310547,0.7528592944145203,0.2857142857142857,6.4031243324279785,0.9458901882171631
1.0859315395355225,1.0578162670135498,0.028115272521972656,0.7536290287971497,0.19047619047619047,6.082762718200684,0.9460113048553467
1.0520943403244019,1.084514856338501,-0.03242051601409912,0.7421187162399292,1.0,2.6457512378692627,0.9418259263038635
1.0909020900726318,1.0497257709503174,0.04117631912231445,0.7371851205825806,1.0,6.324555397033691,0.9378957748413086
1.0623220205307007,1.0864545106887817,-0.024132490158081055,0.7461943030357361,0.26190476190476186,0.0,0.9429057240486145
1.075068712234497,1.0691380500793457,0.005930662155151367,0.7498786449432373,0.023809523809523836,5.656854152679443,0.944653332233429
1.074009656906128,1.0777308940887451,-0.0037212371826171875,0.7486745715141296,1.0,3.7416574954986572,0.9424421191215515
1.0587047338485718,1.0795974731445312,-0.020892739295959473,0.7562114000320435,0.11904761904761907,6.164413928985596,0.9441172480583191
1.0876448154449463,1.0555925369262695,0.03205227851867676,0.7568880915641785,0.04761904761904767,0.0,0.9449416995048523
1.051182746887207,1.0893601179122925,-0.03817737102508545,0.7408338785171509,1.0,0.0,0.9376786351203918
1.0756745338439941,1.060579776763916,0.015094757080078125,0.7442405819892883,1.0,6.4031243324279785,0.939497172832489
1.066977858543396,1.0905529260635376,-0.0235750675201416,0.7512004375457764,0.23809523809523814,4.242640495300293,0.9442833662033081
1.0513591766357422,1.08912193775177,-0.03776276111602783,0.7491662502288818,0.09523809523809523,4.4721360206604,0.9420682787895203
1.0791490077972412,1.0636570453643799,0.015491962432861328,0.7475029230117798,1.0,3.7416574954986572,0.944100558757782
1.0592578649520874,1.0896530151367188,-0.030395150184631348,0.7390401363372803,1.0,3.605551242828369,0.9445608854293823
1.069064974784851,1.0698070526123047,-0.0007420778274536133,0.7459961771965027,1.0,3.0,0.9410752058029175
1.0600398778915405,1.0870641469955444,-0.027024269104003906,0.7461510300636292,0.023809523809523836,6.082762718200684,0.9444382786750793
1.0575705766677856,1.080094814300537,-0.022524237632751465,0.7439892888069153,0.45238095238095233,6.244997978210449,0.9403268694877625
1.0839269161224365,1.0657457113265991,0.018181204795837402,0.7351579070091248,0.0714285714285714,3.605551242828369,0.9398863315582275
1.0678346157073975,1.0725011825561523,-0.004666566848754883,0.7596613168716431,0.26190476190476186,3.464101552963257,0.9490923881530762
1.0951141119003296,1.0488591194152832,0.04625499248504639,0.7549957036972046,0.09523809523809523,6.324555397033691,0.9480855464935303
1.0807174444198608,1.0559052228927612,0.02481222152709961,0.7482564449310303,0.11904761904761907,0.0,0.941859245300293
1.0631945133209229,1.095908522605896,-0.032714009284973145,0.7431590557098389,1.0,6.164413928985596,0.9378516674041748
1.0593112707138062,1.0917997360229492,-0.032488465309143066,0.746458113193512,0.0714285714285714,2.6457512378692627,0.9451906085014343
1.0685644149780273,1.0743788480758667,-0.0058144330978393555,0.7485395073890686,0.23809523809523814,2.4494898319244385,0.9406091570854187
1.0637470483779907,1.081039309501648,-0.017292261123657227,0.7491658926010132,0.04761904761904767,3.316624879837036,0.9435763359069824
1.0518087148666382,1.0873130559921265,-0.03550434112548828,0.7464123368263245,1.0,4.690415859222412,0.943723201751709
1.0578826665878296,1.091365933418274,-0.033483266830444336,0.753247857093811,1.0,4.0,0.9469285607337952
1.0780657529830933,1.069709300994873,0.008356451988220215,0.7521096467971802,0.09523809523809523,2.4494898319244385,0.9454110264778137
1.088416576385498,1.0560678243637085,0.03234875202178955,0.7436007261276245,0.0714285714285714,1.4142135381698608,0.9409356713294983
1.0570670366287231,1.0833386182785034,-0.026271581649780273,0.7513073682785034,0.0714285714285714,1.7320507764816284,0.942420482635498
1.1104506254196167,1.0280781984329224,0.08237242698669434,0.7563380599021912,0.19047619047619047,0.0,0.9451261758804321
1.0751721858978271,1.0690603256225586,0.006111860275268555,0.751775324344635,0.33333333333333337,6.480740547180176,0.9420009851455688
1.0532186031341553,1.0963329076766968,-0.043114304542541504,0.7428737878799438,0.19047619047619047,1.4142135381698608,0.9456426501274109
1.0605477094650269,1.0935570001602173,-0.03300929069519043,0.7596167325973511,0.09523809523809523,2.2360680103302,0.9483479261398315
1.050007700920105,1.0930795669555664,-0.043071866035461426,0.756969153881073,0.04761904761904767,6.082762718200684,0.9451091289520264
1.0996140241622925,1.0417851209640503,0.05782890319824219,0.7526203393936157,0.023809523809523836,5.656854152679443,0.9439235925674438
1.1801810264587402,1.1507477760314941,0.029433250427246094,0.6044038534164429,1.0,5.656854152679443,0.7441255450248718
1.1778920888900757,1.1769435405731201,0.0009485483169555664,0.6576956510543823,1.0,6.4031243324279785,0.7731612920761108
1.2004222869873047,1.1991260051727295,0.0012962818145751953,0.6889559030532837,0.0,3.0,0.8105723261833191
1.2311757802963257,1.1893991231918335,0.04177665710449219,0.6967446804046631,0.04761904761904767,5.830951690673828,0.8171959519386292
1.21484375,1.2108830213546753,0.003960728645324707,0.723107635974884,0.11904761904761907,6.4031243324279785,0.8540472388267517
1.203153371810913,1.2004753351211548,0.0026780366897583008,0.7334343194961548,1.0,4.123105525970459,0.8712811470031738
1.2128310203552246,1.1586236953735352,0.05420732498168945,0.7005621194839478,0.23809523809523814,3.7416574954986572,0.8297680020332336
1.1945027112960815,1.144255518913269,0.0502471923828125,0.6956530809402466,1.0,2.8284270763397217,0.8297383785247803
1.1691982746124268,1.128459095954895,0.04073917865753174,0.7064774632453918,0.023809523809523836,2.4494898319244385,0.8374618887901306
1.1252659559249878,1.1426066160202026,-0.017340660095214844,0.7427504062652588,0.19047619047619047,2.6457512378692627,0.883355438709259
1.1408913135528564,1.106398582458496,0.03449273109436035,0.7222525477409363,1.0,2.4494898319244385,0.8708279728889465
1.122092604637146,1.1081500053405762,0.013942599296569824,0.7405790686607361,0.023809523809523836,3.7416574954986572,0.9018934965133667
1.1003068685531616,1.102678894996643,-0.0023720264434814453,0.7534391283988953,0.38095238095238093,3.464101552963257,0.9140320420265198
1.0775656700134277,1.074567198753357,0.0029984712600708008,0.744774580001831,0.04761904761904767,3.605551242828369,0.9082643389701843
1.0561015605926514,1.0453413724899292,0.010760188102722168,0.7232929468154907,0.1428571428571429,3.0,0.8947473764419556
1.0523111820220947,1.0241127014160156,0.0281984806060791,0.7042093873023987,0.0,2.2360680103302,0.8750192523002625
1.040858268737793,1.017392635345459,0.023465633392333984,0.6928271651268005,0.16666666666666663,6.324555397033691,0.8669991493225098
1.0204795598983765,1.033829689025879,-0.013350129127502441,0.6985811591148376,0.2142857142857143,0.0,0.8786419630050659
1.0124443769454956,1.040257453918457,-0.027813076972961426,0.7122766375541687,0.11904761904761907,6.0,0.8924633860588074
1.0594977140426636,0.9943214058876038,0.06517630815505981,0.6730707883834839,0.16666666666666663,3.316624879837036,0.8567932844161987
1.0464967489242554,1.0129245519638062,0.03357219696044922,0.6869029402732849,0.1428571428571429,2.6457512378692627,0.8756754994392395
1.039434790611267,1.0105035305023193,0.028931260108947754,0.7000405192375183,0.0714285714285714,6.324555397033691,0.8940455913543701
1.0446339845657349,1.0121158361434937,0.03251814842224121,0.7103936672210693,0.04761904761904767,6.4031243324279785,0.9137961268424988
1.0122748613357544,1.0476564168930054,-0.03538155555725098,0.7267604470252991,1.0,1.4142135381698608,0.9377400875091553
1.0610300302505493,1.0062639713287354,0.054766058921813965,0.7030392289161682,1.0,1.4142135381698608,0.9132320880889893
1.057358980178833,1.0185538530349731,0.03880512714385986,0.718360960483551,0.1428571428571429,6.4031243324279785,0.9183943271636963
1.0632405281066895,1.032257318496704,0.03098320960998535,0.7227030396461487,0.11904761904761907,6.324555397033691,0.921145498752594
1.0626678466796875,1.0611008405685425,0.0015670061111450195,0.7267228960990906,0.04761904761904767,6.324555397033691,0.9225121140480042
1.0959768295288086,1.058830738067627,0.03714609146118164,0.7226925492286682,1.0,6.4031243324279785,0.9229531288146973
1.0746821165084839,1.1093130111694336,-0.03463089466094971,0.7224910259246826,0.023809523809523836,6.4031243324279785,0.9297457337379456
1.1188340187072754,1.0911768674850464,0.027657151222229004,0.7040849924087524,0.023809523809523836,6.4031243324279785,0.9198862314224243
1.1190085411071777,1.1133012771606445,0.005707263946533203,0.6997829675674438,0.023809523809523836,1.7320507764816284,0.9237925410270691
1.1054109334945679,1.1393365859985352,-0.033925652503967285,0.6977469325065613,1.0,3.1622776985168457,0.9345681667327881
1.120432734489441,1.1368017196655273,-0.016368985176086426,0.6925036311149597,0.04761904761904767,2.8284270763397217,0.9323180317878723
1.149661660194397,1.1351040601730347,0.014557600021362305,0.6824228167533875,1.0,6.164413928985596,0.9214833378791809
1.1573214530944824,1.1581037044525146,-0.0007822513580322266,0.6752398610115051,0.023809523809523836,6.324555397033691,0.9308760166168213
1.1636900901794434,1.1769769191741943,-0.013286828994750977,0.6740249991416931,1.0,2.8284270763397217,0.9361814260482788
1.1841275691986084,1.1852232217788696,-0.0010956525802612305,0.6732858419418335,0.023809523809523836,6.0,0.9387416839599609
1.1962350606918335,1.1941401958465576,0.002094864845275879,0.6775174736976624,0.04761904761904767,6.324555397033691,0.9460504651069641
1.204262375831604,1.2065242528915405,-0.0022618770599365234,0.6766787171363831,0.19047619047619047,6.324555397033691,0.9447345733642578
1.2125059366226196,1.204566478729248,0.007939457893371582,0.6790176033973694,0.09523809523809523,6.324555397033691,0.941735029220581
1.2127974033355713,1.2122344970703125,0.0005629062652587891,0.6784421801567078,1.0,4.0,0.9366632699966431
1.2074021100997925,1.2260500192642212,-0.01864790916442871,0.6856957077980042,0.04761904761904767,4.242640495300293,0.9351369142532349
1.2145732641220093,1.2147537469863892,-0.0001804828643798828,0.6984484195709229,0.1428571428571429,6.324555397033691,0.9293186664581299
1.2078500986099243,1.2132796049118042,-0.005429506301879883,0.7149313688278198,1.0,6.244997978210449,0.9334729313850403
1.2033615112304688,1.2030681371688843,0.00029337406158447266,0.7364116907119751,0.04761904761904767,3.0,0.9433344602584839
1.1866165399551392,1.1982135772705078,-0.011597037315368652,0.7489402294158936,1.0,3.872983455657959,0.9434143304824829
1.1857194900512695,1.177746295928955,0.007973194122314453,0.7682283520698547,0.04761904761904767,6.082762718200684,0.9487831592559814
1.1692150831222534,1.1693035364151,-8.845329284667969e-05,0.7717511653900146,0.38095238095238093,0.0,0.942815363407135
1.1493631601333618,1.157966136932373,-0.00860297679901123,0.7811112999916077,0.04761904761904767,6.324555397033691,0.9434328675270081
1.1342744827270508,1.1336151361465454,0.0006593465805053711,0.7819010019302368,1.0,1.7320507764816284,0.9343569278717041
1.1035388708114624,1.1218655109405518,-0.018326640129089355,0.7903167009353638,0.0714285714285714,6.4031243324279785,0.9376884698867798
1.0878137350082397,1.0974053144454956,-0.00959157943725586,0.793700098991394,0.23809523809523814,6.324555397033691,0.9338091015815735
1.0722421407699585,1.0761921405792236,-0.003949999809265137,0.8042308688163757,0.11904761904761907,6.324555397033691,0.9398764371871948
1.0525294542312622,1.0714190006256104,-0.018889546394348145,0.804713785648346,1.0,6.4031243324279785,0.9338589310646057
1.046476125717163,1.0530650615692139,-0.006588935852050781,0.8040816783905029,1.0,3.1622776985168457,0.932266891002655
1.044466495513916,1.0571054220199585,-0.01263892650604248,0.796172022819519,0.04761904761904767,5.74456262588501,0.9268176555633545
1.0553014278411865,1.0535390377044678,0.00176239013671875,0.7861778140068054,0.023809523809523836,6.244997978210449,0.9196524620056152
1.0673140287399292,1.058027744293213,0.009286284446716309,0.7794606685638428,1.0,6.244997978210449,0.9151542782783508
1.0688931941986084,1.0786480903625488,-0.00975489616394043,0.7698894739151001,0.04761904761904767,6.324555397033691,0.9119913578033447
1.0916190147399902,1.105696678161621,-0.01407766342163086,0.7801802754402161,1.0,1.4142135381698608,0.9227645397186279
1.1162023544311523,1.112030029296875,0.004172325134277344,0.7695252895355225,0.023809523809523836,1.0,0.9155288934707642
1.1397055387496948,1.1314592361450195,0.008246302604675293,0.7749907970428467,0.2142857142857143,1.7320507764816284,0.9244497418403625
1.174687385559082,1.1354166269302368,0.039270758628845215,0.7710621356964111,1.0,1.7320507764816284,0.9163854718208313
1.1703420877456665,1.1821820735931396,-0.011839985847473145,0.7764960527420044,0.0714285714285714,1.4142135381698608,0.929297924041748
1.2007139921188354,1.1965583562850952,0.004155635833740234,0.7815968990325928,1.0,6.4031243324279785,0.9337714314460754
1.2121434211730957,1.2229421138763428,-0.01079869270324707,0.7790162563323975,0.04761904761904767,5.0,0.9360390305519104
1.2417558431625366,1.226888656616211,0.014867186546325684,0.7776814103126526,0.0,4.242640495300293,0.935694694519043
1.2364180088043213,1.272978663444519,-0.036560654640197754,0.7699223756790161,0.023809523809523836,6.4031243324279785,0.9340553879737854
1.3077553510665894,1.2574505805969238,0.05030477046966553,0.7569610476493835,0.04761904761904767,6.164413928985596,0.9283735156059265
1.3138890266418457,1.3399436473846436,-0.02605462074279785,0.7556708455085754,0.023809523809523836,2.2360680103302,0.9283868670463562
1.3604083061218262,1.3809459209442139,-0.020537614822387695,0.7489326596260071,0.023809523809523836,1.4142135381698608,0.9216305613517761
1.4366395473480225,1.3959927558898926,0.04064679145812988,0.7507389783859253,1.0,6.4031243324279785,0.9286763668060303
1.4527719020843506,1.470192790031433,-0.01742088794708252,0.7538101077079773,0.40476190476190477,5.5677642822265625,0.9184461832046509
1.5127575397491455,1.4785819053649902,0.03417563438415527,0.7529534697532654,0.023809523809523836,3.872983455657959,0.9183197617530823
1.5164124965667725,1.5365699529647827,-0.020157456398010254,0.7625386714935303,1.0,6.164413928985596,0.9255999326705933
1.5428099632263184,1.5147334337234497,0.028076529502868652,0.7556012272834778,0.09523809523809523,6.4031243324279785,0.9269218444824219
1.5410161018371582,1.5252958536148071,0.015720248222351074,0.7633009552955627,0.023809523809523836,6.4031243324279785,0.9280390739440918
1.5128133296966553,1.5407538414001465,-0.02794051170349121,0.7626160383224487,0.023809523809523836,0.0,0.9291661381721497
1.5246261358261108,1.5084689855575562,0.016157150268554688,0.7569572925567627,1.0,6.4031243324279785,0.9302645325660706
1.5388034582138062,1.4763004779815674,0.06250298023223877,0.7726771831512451,0.26190476190476186,6.4031243324279785,0.9370900392532349
1.5129591226577759,1.4700230360031128,0.042936086654663086,0.7642768025398254,0.09523809523809523,5.830951690673828,0.9362788200378418
1.471678614616394,1.4764618873596191,-0.004783272743225098,0.7673280239105225,1.0,5.830951690673828,0.9408026337623596
1.4685533046722412,1.4555027484893799,0.013050556182861328,0.7557446360588074,0.023809523809523836,6.4031243324279785,0.9396835565567017
1.448704481124878,1.4479645490646362,0.0007399320602416992,0.7523666620254517,1.0,2.0,0.9423161149024963
1.4486616849899292,1.430302381515503,0.01835930347442627,0.7453601956367493,1.0,3.1622776985168457,0.9427435398101807
1.4162704944610596,1.458990216255188,-0.04271972179412842,0.7523083090782166,0.023809523809523836,3.605551242828369,0.9461513161659241
1.4525609016418457,1.4287142753601074,0.02384662628173828,0.7503621578216553,1.0,3.7416574954986572,0.9444829821586609
1.4166120290756226,1.4557117223739624,-0.039099693298339844,0.7411104440689087,0.19047619047619047,5.656854152679443,0.9389351606369019
1.4624134302139282,1.415614366531372,0.04679906368255615,0.7440186738967896,1.0,5.916079998016357,0.9466562271118164
1.4263737201690674,1.466317057609558,-0.03994333744049072,0.7435766458511353,0.023809523809523836,5.916079998016357,0.9439314007759094
1.467769980430603,1.4310322999954224,0.036737680435180664,0.739636242389679,0.0714285714285714,0.0,0.9399628639221191
1.451082706451416,1.4596683979034424,-0.008585691452026367,0.7396268248558044,0.2142857142857143,6.480740547180176,0.9391036629676819
1.4214428663253784,1.4685823917388916,-0.047139525413513184,0.7721191644668579,0.09523809523809523,0.0,0.9519717693328857
1.444761037826538,1.4770758152008057,-0.03231477737426758,0.7563000321388245,0.23809523809523814,2.8284270763397217,0.9444024562835693
1.4597080945968628,1.470820665359497,-0.011112570762634277,0.7410911917686462,1.0,3.605551242828369,0.9399853348731995
1.4644888639450073,1.4644604921340942,2.8371810913085938e-05,0.7491112351417542,0.16666666666666663,6.082762718200684,0.9442604184150696
1.4711552858352661,1.4681681394577026,0.0029871463775634766,0.7562739849090576,1.0,5.196152210235596,0.9484584927558899
1.460802674293518,1.486242651939392,-0.025439977645874023,0.755862295627594,1.0,4.358899116516113,0.9457032680511475
1.4358807802200317,1.50503408908844,-0.0691533088684082,0.7558099627494812,0.0,6.164413928985596,0.9460288286209106
1.4828410148620605,1.4667812585830688,0.0160597562789917,0.7536143660545349,0.0,0.0,0.9427752494812012
1.5058237314224243,1.4438197612762451,0.0620039701461792,0.7502358555793762,0.19047619047619047,6.0,0.9461520314216614
1.506946325302124,1.444205641746521,0.06274068355560303,0.7437041401863098,0.11904761904761907,6.0,0.9413090944290161
1.4816268682479858,1.4657939672470093,0.015832901000976562,0.7445577383041382,1.0,6.244997978210449,0.9455062747001648
1.4646451473236084,1.4856200218200684,-0.02097487449645996,0.7554524540901184,0.3571428571428571,2.0,0.9432209134101868
1.4781162738800049,1.4748742580413818,0.003242015838623047,0.751337468624115,0.09523809523809523,4.123105525970459,0.9450974464416504
1.517917513847351,1.424566388130188,0.09335112571716309,0.7446890473365784,1.0,4.898979663848877,0.9478941559791565
1.4979350566864014,1.4553838968276978,0.04255115985870361,0.746114194393158,1.0,0.0,0.9422773122787476
1.4949090480804443,1.45973539352417,0.035173654556274414,0.7456291913986206,0.1428571428571429,0.0,0.9460591077804565
1.4551483392715454,1.500252366065979,-0.045104026794433594,0.7395597696304321,1.0,5.291502475738525,0.9388846158981323
1.4788219928741455,1.4828959703445435,-0.004073977470397949,0.7506261467933655,0.0714285714285714,3.605551242828369,0.9408345222473145
1.4700168371200562,1.4882279634475708,-0.01821112632751465,0.7538265585899353,0.023809523809523836,4.0,0.9434105157852173
1.4980027675628662,1.468446135520935,0.029556632041931152,0.7487128973007202,0.4285714285714286,3.316624879837036,0.9415395855903625
1.4973423480987549,1.4659427404403687,0.03139960765838623,0.7496641874313354,1.0,3.7416574954986572,0.9405184388160706
1.4646275043487549,1.4913232326507568,-0.026695728302001953,0.7529395222663879,1.0,3.872983455657959,0.9430640935897827
1.4786362648010254,1.4743106365203857,0.0043256282806396484,0.7341911196708679,1.0,3.464101552963257,0.9391236305236816
1.4824968576431274,1.478556513786316,0.0039403438568115234,0.7411205172538757,0.33333333333333337,4.123105525970459,0.9405643939971924
1.4793978929519653,1.4871777296066284,-0.007779836654663086,0.738833487033844,0.0714285714285714,4.898979663848877,0.9437441825866699
1.4981894493103027,1.4584585428237915,0.03973090648651123,0.7478695511817932,0.30952380952380953,3.872983455657959,0.9494709968566895
1.4444140195846558,1.5149105787277222,-0.0704965591430664,0.7382362484931946,0.2857142857142857,5.5677642822265625,0.9392005801200867
1.4720631837844849,1.4933937788009644,-0.021330595016479492,0.745634913444519,0.04761904761904767,6.324555397033691,0.9413179159164429
1.5013538599014282,1.4368308782577515,0.06452298164367676,0.7496274709701538,0.30952380952380953,1.7320507764816284,0.9496839642524719
1.501205563545227,1.4547795057296753,0.04642605781555176,0.7406935095787048,0.023809523809523836,1.4142135381698608,0.941395103931427
1.4402024745941162,1.5107194185256958,-0.07051694393157959,0.7382982969284058,0.4285714285714286,6.4031243324279785,0.9349272847175598
1.5128670930862427,1.4174295663833618,0.09543752670288086,0.7296237349510193,0.1428571428571429,6.082762718200684,0.9325628280639648
1.485573649406433,1.4581084251403809,0.027465224266052246,0.7289733290672302,0.26190476190476186,2.8284270763397217,0.926321268081665
1.4256104230880737,1.4983807802200317,-0.07277035713195801,0.7376372218132019,1.0,2.0,0.938240647315979
1.4566855430603027,1.4768555164337158,-0.020169973373413086,0.7240222096443176,0.04761904761904767,6.244997978210449,0.923243522644043
1.5004878044128418,1.4170806407928467,0.08340716361999512,0.7321452498435974,0.023809523809523836,0.0,0.9242342710494995
1.4963048696517944,1.4109386205673218,0.08536624908447266,0.7293588519096375,0.023809523809523836,6.082762718200684,0.9329447746276855
1.4717472791671753,1.4421085119247437,0.02963876724243164,0.7121401429176331,1.0,6.082762718200684,0.9212659001350403
1.44215989112854,1.4606108665466309,-0.01845097541809082,0.72086501121521,0.11904761904761907,5.196152210235596,0.9250832200050354
1.4536858797073364,1.4356082677841187,0.018077611923217773,0.7012098431587219,0.0714285714285714,5.196152210235596,0.9090287685394287
1.481574296951294,1.4154489040374756,0.06612539291381836,0.6868262887001038,0.0714285714285714,6.244997978210449,0.9032022953033447
1.4217361211776733,1.4668751955032349,-0.04513907432556152,0.712495744228363,1.0,3.316624879837036,0.9208911061286926
1.4635345935821533,1.4238287210464478,0.039705872535705566,0.6947801113128662,1.0,3.0,0.9041224122047424
1.4480973482131958,1.4197916984558105,0.028305649757385254,0.7070701122283936,0.11904761904761907,6.4031243324279785,0.917366087436676
1.4501665830612183,1.4081475734710693,0.042019009590148926,0.6697696447372437,1.0,6.0,0.8888275027275085
1.3549906015396118,1.4717129468917847,-0.11672234535217285,0.6923478245735168,0.3571428571428571,2.8284270763397217,0.9011273384094238
1.3691128492355347,1.4644582271575928,-0.0953453779220581,0.6957236528396606,1.0,4.0,0.9045372009277344
1.439619779586792,1.3995915651321411,0.04002821445465088,0.6832075715065002,0.0714285714285714,5.4772257804870605,0.8961688876152039
1.4094998836517334,1.4213407039642334,-0.0118408203125,0.6845482587814331,0.19047619047619047,0.0,0.8963848352432251
1.3726357221603394,1.436795949935913,-0.06416022777557373,0.6766542792320251,0.023809523809523836,6.164413928985596,0.8894208669662476
1.4025505781173706,1.3961546421051025,0.006395936012268066,0.6625689268112183,1.0,3.316624879837036,0.877857506275177
1.3969157934188843,1.3848698139190674,0.012045979499816895,0.6463909149169922,0.1428571428571429,5.916079998016357,0.8693368434906006
1.361031413078308,1.4027860164642334,-0.04175460338592529,0.660713791847229,0.09523809523809523,6.0,0.8779342174530029
1.3825294971466064,1.3517998456954956,0.03072965145111084,0.6568312048912048,0.2857142857142857,2.0,0.8737689852714539
1.298888087272644,1.4068244695663452,-0.10793638229370117,0.6528981328010559,1.0,6.164413928985596,0.8779679536819458
1.3112387657165527,1.3754655122756958,-0.06422674655914307,0.6498801112174988,1.0,6.164413928985596,0.8751161694526672
1.3408458232879639,1.3254201412200928,0.015425682067871094,0.6210597157478333,0.09523809523809523,6.164413928985596,0.8539685606956482
1.2531087398529053,1.3586742877960205,-0.10556554794311523,0.6170058250427246,0.16666666666666663,6.324555397033691,0.842021107673645
1.3263335227966309,1.288550853729248,0.03778266906738281,0.6248936057090759,1.0,2.0,0.8519136309623718
1.3340951204299927,1.255886435508728,0.07820868492126465,0.6245477199554443,0.1428571428571429,2.0,0.8475496768951416
1.2664155960083008,1.3096137046813965,-0.0431981086730957,0.6311720609664917,0.09523809523809523,6.164413928985596,0.8613446354866028
1.304000735282898,1.249375820159912,0.05462491512298584,0.6064214706420898,1.0,6.324555397033691,0.8419786691665649
1.3182506561279297,1.2295995950698853,0.08865106105804443,0.6010352969169617,0.09523809523809523,6.324555397033691,0.8454753756523132
1.3545156717300415,1.2326486110687256,0.12186706066131592,0.6069434881210327,1.0,4.795831680297852,0.8669692873954773
1.2206332683563232,1.319769263267517,-0.09913599491119385,0.6347578763961792,0.04761904761904767,4.0,0.902321994304657
1.2378367185592651,1.2741050720214844,-0.03626835346221924,0.64505934715271,0.04761904761904767,6.244997978210449,0.91850745677948
1.2354837656021118,1.274686574935913,-0.03920280933380127,0.6494233012199402,0.09523809523809523,0.0,0.9318646192550659
1.2704452276229858,1.2266091108322144,0.043836116790771484,0.647506594657898,1.0,6.324555397033691,0.9260607361793518
1.2581937313079834,1.240796685218811,0.017397046089172363,0.6529504656791687,0.04761904761904767,2.8284270763397217,0.9259621500968933
1.2547839879989624,1.249703049659729,0.0050809383392333984,0.6618633270263672,1.0,3.316624879837036,0.9288222789764404
1.2477624416351318,1.25755774974823,-0.009795308113098145,0.6829752326011658,0.45238095238095233,6.082762718200684,0.9500945806503296
1.2406461238861084,1.2603371143341064,-0.019690990447998047,0.6824051141738892,0.0714285714285714,5.74456262588501,0.9405791759490967
1.2461163997650146,1.2273367643356323,0.018779635429382324,0.6726046800613403,1.0,3.1622776985168457,0.9314482808113098
1.2556356191635132,1.2309478521347046,0.024687767028808594,0.6882744431495667,1.0,1.4142135381698608,0.9424063563346863
1.2593517303466797,1.2124661207199097,0.04688560962677002,0.7099791169166565,0.04761904761904767,1.7320507764816284,0.9496515989303589
1.2133060693740845,1.2491042613983154,-0.03579819202423096,0.7024997472763062,0.23809523809523814,6.324555397033691,0.9476531147956848
1.2137794494628906,1.2273101806640625,-0.013530731201171875,0.6898266077041626,0.11904761904761907,6.244997978210449,0.9312924146652222
1.2122642993927002,1.2357243299484253,-0.023460030555725098,0.7028622031211853,1.0,6.244997978210449,0.949526846408844
1.2043465375900269,1.2310341596603394,-0.0266876220703125,0.7093256711959839,0.2142857142857143,5.916079998016357,0.9493476748466492
1.215498447418213,1.2162983417510986,-0.0007998943328857422,0.693338930606842,0.023809523809523836,5.916079998016357,0.9346755743026733
1.1886310577392578,1.2314506769180298,-0.04281961917877197,0.7022866606712341,0.023809523809523836,6.4031243324279785,0.9455816745758057
1.1991305351257324,1.2118513584136963,-0.012720823287963867,0.719380795955658,0.04761904761904767,3.0,0.9521366357803345
1.2110084295272827,1.180802583694458,0.030205845832824707,0.7003472447395325,1.0,2.8284270763397217,0.9295660257339478
1.1724306344985962,1.2095037698745728,-0.03707313537597656,0.7058144211769104,0.0714285714285714,2.8284270763397217,0.9442991018295288
1.1757218837738037,1.194850206375122,-0.01912832260131836,0.6956958174705505,1.0,3.0,0.9376309514045715
1.173651933670044,1.1911306381225586,-0.01747870445251465,0.704059362411499,0.16666666666666663,2.0,0.9348335266113281
1.1656633615493774,1.1805932521820068,-0.014929890632629395,0.7015513181686401,1.0,3.1622776985168457,0.9380898475646973
1.1570565700531006,1.188886046409607,-0.03182947635650635,0.7148734927177429,0.023809523809523836,3.464101552963257,0.9466775059700012
1.1854161024093628,1.1611738204956055,0.024242281913757324,0.709861695766449,0.19047619047619047,3.1622776985168457,0.9404639005661011
1.1594812870025635,1.1802057027816772,-0.02072441577911377,0.7193986773490906,0.0,5.916079998016357,0.9491702914237976
1.1892812252044678,1.14109468460083,0.048186540603637695,0.6900976896286011,0.19047619047619047,0.0,0.9270581007003784
1.1917071342468262,1.1293524503707886,0.0623546838760376,0.6960377097129822,0.023809523809523836,6.4031243324279785,0.9323093295097351
1.1614513397216797,1.1625069379806519,-0.001055598258972168,0.6986204385757446,0.0714285714285714,1.7320507764816284,0.9323410987854004
1.1773955821990967,1.1357245445251465,0.041671037673950195,0.6963183283805847,0.2142857142857143,6.324555397033691,0.9284578561782837
1.1724953651428223,1.1341068744659424,0.03838849067687988,0.6888290643692017,0.16666666666666663,0.0,0.9231781959533691
1.1736221313476562,1.1218726634979248,0.051749467849731445,0.6784012913703918,0.16666666666666663,0.0,0.8981480598449707
1.1608357429504395,1.1352629661560059,0.025572776794433594,0.7026110291481018,1.0,0.0,0.9346163272857666
1.1238811016082764,1.1540467739105225,-0.030165672302246094,0.689454972743988,1.0,6.4031243324279785,0.9296284317970276
1.136121392250061,1.1259057521820068,0.0102156400680542,0.6581473350524902,0.023809523809523836,6.4031243324279785,0.8805477619171143
1.1351754665374756,1.1177904605865479,0.017385005950927734,0.6694435477256775,0.04761904761904767,4.582575798034668,0.9099475741386414
1.1313316822052002,1.1068357229232788,0.024495959281921387,0.6620845198631287,1.0,4.582575798034668,0.901210367679596
1.135316014289856,1.0857133865356445,0.049602627754211426,0.6557607650756836,1.0,0.0,0.89256751537323
1.1210901737213135,1.0840067863464355,0.03708338737487793,0.6510988473892212,1.0,0.0,0.886320948600769
1.106584906578064,1.0787526369094849,0.0278322696685791,0.6484085321426392,1.0,5.916079998016357,0.8959994912147522
1.081922173500061,1.0904887914657593,-0.008566617965698242,0.6438347101211548,0.023809523809523836,2.8284270763397217,0.8850701451301575
1.0508296489715576,1.102436900138855,-0.05160725116729736,0.648293673992157,1.0,6.4031243324279785,0.901828408241272
1.0765608549118042,1.0634030103683472,0.013157844543457031,0.6454769372940063,0.5,6.324555397033691,0.8960769176483154
1.0767457485198975,1.0430561304092407,0.03368961811065674,0.619734525680542,1.0,3.1622776985168457,0.8490464091300964
1.0388802289962769,1.0628089904785156,-0.02392876148223877,0.6396247744560242,1.0,5.656854152679443,0.9024702310562134
1.0669797658920288,1.0258684158325195,0.04111135005950928,0.6230674982070923,1.0,6.4031243324279785,0.8575883507728577
1.0253582000732422,1.052755355834961,-0.02739715576171875,0.6217864751815796,0.16666666666666663,6.4031243324279785,0.8655115962028503
1.0389399528503418,1.0295974016189575,0.009342551231384277,0.6269671320915222,0.023809523809523836,6.082762718200684,0.880691647529602
1.0302555561065674,1.0327800512313843,-0.0025244951248168945,0.6204999089241028,1.0,2.4494898319244385,0.8709061741828918
1.0098981857299805,1.0437672138214111,-0.033869028091430664,0.6223454475402832,0.04761904761904767,2.2360680103302,0.8786896467208862
1.0202422142028809,1.019739031791687,0.0005031824111938477,0.6286736726760864,0.23809523809523814,6.324555397033691,0.8888198137283325
1.0287622213363647,1.0042293071746826,0.02453291416168213,0.6344337463378906,1.0,6.324555397033691,0.8878389596939087
1.0156986713409424,1.0122370719909668,0.003461599349975586,0.6233757734298706,0.023809523809523836,6.324555397033691,0.8664233088493347
0.9839182496070862,1.029322862625122,-0.04540461301803589,0.6280854344367981,1.0,0.0,0.8820178508758545
0.9934278726577759,1.0099115371704102,-0.016483664512634277,0.6264182925224304,0.11904761904761907,6.0,0.8752918839454651
0.990601658821106,1.0004655122756958,-0.009863853454589844,0.6282866597175598,0.0714285714285714,2.8284270763397217,0.8833376169204712
0.9975070953369141,0.9829998016357422,0.014507293701171875,0.6246508359909058,0.04761904761904767,6.324555397033691,0.8685283660888672
0.9940413236618042,0.9768553972244263,0.01718592643737793,0.619996964931488,1.0,6.324555397033691,0.8575643301010132
0.9930420517921448,0.9660677909851074,0.026974260807037354,0.6219242811203003,0.04761904761904767,6.324555397033691,0.8787328600883484
0.9803476333618164,0.9659753441810608,0.014372289180755615,0.6254518628120422,1.0,0.0,0.8709209561347961
0.9147542119026184,1.0031932592391968,-0.08843904733657837,0.6276808977127075,1.0,0.0,0.8809762597084045
0.9386780858039856,0.9736577272415161,-0.03497964143753052,0.6238698959350586,0.1428571428571429,6.244997978210449,0.8759041428565979
0.9661102294921875,0.9407089948654175,0.02540123462677002,0.623111367225647,0.04761904761904767,1.7320507764816284,0.8656846880912781
0.9178340435028076,0.9788265228271484,-0.06099247932434082,0.6295393109321594,1.0,6.480740547180176,0.8940784335136414
0.9608420133590698,0.9329190254211426,0.027922987937927246,0.6290460824966431,0.04761904761904767,0.0,0.8741469979286194
0.9272276163101196,0.9492650032043457,-0.022037386894226074,0.6271889805793762,1.0,6.0,0.879199206829071
0.9318071603775024,0.9390296936035156,-0.007222533226013184,0.6287907361984253,1.0,6.0,0.8723683953285217
0.910057544708252,0.9568740725517273,-0.04681652784347534,0.6312814950942993,1.0,6.0,0.879292368888855
0.8874996900558472,0.9745031595230103,-0.08700346946716309,0.636309027671814,0.0714285714285714,3.464101552963257,0.8947645425796509
0.9405223727226257,0.9280176758766174,0.0125046968460083,0.6292423009872437,0.0,6.0,0.8805992603302002
0.9372583031654358,0.9266998171806335,0.010558485984802246,0.6242859363555908,1.0,6.4031243324279785,0.8775498270988464
0.8725793361663818,0.9858601689338684,-0.11328083276748657,0.6371039152145386,1.0,6.4031243324279785,0.8957383036613464
0.9398932456970215,0.9472823739051819,-0.0073891282081604,0.635042130947113,0.1428571428571429,0.0,0.8831942677497864
0.9705273509025574,0.9110808968544006,0.05944645404815674,0.6299630999565125,1.0,6.324555397033691,0.8780272603034973
0.8918900489807129,0.9845160245895386,-0.09262597560882568,0.6402415037155151,0.1428571428571429,6.324555397033691,0.9003820419311523
0.9690579175949097,0.9165927767753601,0.05246514081954956,0.6350644826889038,0.1428571428571429,6.4031243324279785,0.8793049454689026
0.9766041040420532,0.9210777878761292,0.05552631616592407,0.6373738050460815,1.0,3.1622776985168457,0.8856099247932434
0.9188229441642761,0.9745991826057434,-0.055776238441467285,0.6392010450363159,0.023809523809523836,3.605551242828369,0.9008029103279114
0.9613019824028015,0.9360502362251282,0.02525174617767334,0.6393386125564575,1.0,4.0,0.8960665464401245
0.9474915266036987,0.9581053853034973,-0.010613858699798584,0.6434609293937683,1.0,4.123105525970459,0.9009319543838501
0.9547939300537109,0.9652239084243774,-0.010429978370666504,0.6379522681236267,0.04761904761904767,6.082762718200684,0.8887119889259338
0.9539897441864014,0.972579300403595,-0.018589556217193604,0.6397785544395447,1.0,6.480740547180176,0.8921356797218323
0.9911292195320129,0.935768187046051,0.055361032485961914,0.6382328271865845,0.023809523809523836,3.872983455657959,0.8902729153633118
0.9619754552841187,0.9764834046363831,-0.014507949352264404,0.6470306515693665,0.2142857142857143,5.196152210235596,0.9092274308204651
0.9855650067329407,0.9638183116912842,0.021746695041656494,0.6405819654464722,0.09523809523809523,0.0,0.8948070406913757
0.9226969480514526,1.027522087097168,-0.10482513904571533,0.6506676077842712,0.2857142857142857,6.324555397033691,0.911664605140686
0.9556943774223328,1.0079753398895264,-0.052280962467193604,0.6527417302131653,0.11904761904761907,2.4494898319244385,0.9228207468986511
0.9765926599502563,0.9957744479179382,-0.019181787967681885,0.6480426788330078,1.0,2.4494898319244385,0.9045907855033875
0.9698688387870789,1.0074623823165894,-0.0375935435295105,0.6492230892181396,0.0,2.0,0.905830442905426
1.0114597082138062,0.9682040810585022,0.043255627155303955,0.6403056383132935,0.3571428571428571,2.4494898319244385,0.8925970792770386
0.9914100766181946,0.9965075254440308,-0.005097448825836182,0.6495184302330017,1.0,2.4494898319244385,0.9059374928474426
0.9358569979667664,1.0609251260757446,-0.12506812810897827,0.6571354269981384,1.0,3.1622776985168457,0.9139615893363953
0.9593377709388733,1.0297130346298218,-0.07037526369094849,0.6468165516853333,0.04761904761904767,6.164413928985596,0.9117060303688049
0.9994578957557678,1.0057580471038818,-0.006300151348114014,0.6445815563201904,0.09523809523809523,6.4031243324279785,0.8970946073532104
0.9985630512237549,1.0147523880004883,-0.0161893367767334,0.652213454246521,0.04761904761904767,3.0,0.9088714122772217
0.9803504943847656,1.0332857370376587,-0.052935242652893066,0.655787467956543,0.04761904761904767,4.690415859222412,0.921947181224823
1.0078837871551514,1.004327654838562,0.0035561323165893555,0.6420621871948242,0.09523809523809523,5.196152210235596,0.8886570930480957
1.0172761678695679,1.0084340572357178,0.008842110633850098,0.639054536819458,0.19047619047619047,6.244997978210449,0.8932888507843018
0.966407299041748,1.0522980690002441,-0.0858907699584961,0.6536524891853333,0.09523809523809523,5.830951690673828,0.9175971746444702
0.992912769317627,1.0507715940475464,-0.057858824729919434,0.6537920236587524,1.0,5.830951690673828,0.9219567775726318
0.9944950342178345,1.0411045551300049,-0.04660952091217041,0.653359591960907,0.023809523809523836,6.480740547180176,0.9009812474250793
1.0727802515029907,0.959108829498291,0.11367142200469971,0.6358273029327393,0.19047619047619047,6.480740547180176,0.8831849098205566
1.0148425102233887,1.0294111967086792,-0.014568686485290527,0.6498873829841614,0.5714285714285714,6.4031243324279785,0.9025957584381104
1.0223069190979004,1.0203015804290771,0.002005338668823242,0.6476655006408691,0.0714285714285714,6.4031243324279785,0.9054823517799377
1.0313493013381958,1.019303321838379,0.012045979499816895,0.6466849446296692,1.0,6.480740547180176,0.8954256772994995
1.0418962240219116,1.0101068019866943,0.031789422035217285,0.6462200880050659,0.19047619047619047,6.480740547180176,0.898912250995636
1.029482126235962,1.0170153379440308,0.012466788291931152,0.6525075435638428,1.0,0.0,0.9141136407852173
0.9950800538063049,1.0530974864959717,-0.05801743268966675,0.6532987952232361,0.0,0.0,0.9038130640983582
1.0292627811431885,1.0324257612228394,-0.003162980079650879,0.64937424659729,1.0,0.0,0.9001278877258301
1.0358030796051025,1.022926688194275,0.012876391410827637,0.6542836427688599,0.023809523809523836,6.244997978210449,0.9070420265197754
1.0231853723526,1.0400203466415405,-0.01683497428894043,0.6556083559989929,1.0,2.2360680103302,0.9116913676261902
1.0409786701202393,1.0218777656555176,0.01910090446472168,0.6458694338798523,0.0,3.872983455657959,0.9047117233276367
1.0145230293273926,1.0481613874435425,-0.0336383581161499,0.6591047644615173,1.0,3.872983455657959,0.9141610264778137
1.0536651611328125,1.0067203044891357,0.04694485664367676,0.6447150707244873,1.0,2.2360680103302,0.8895604014396667
1.0127356052398682,1.0432571172714233,-0.030521512031555176,0.6597421169281006,1.0,3.1622776985168457,0.9313498139381409
1.0326080322265625,1.0280359983444214,0.004572033882141113,0.6474553942680359,1.0,4.0,0.8942111134529114
1.0290868282318115,1.039132833480835,-0.010046005249023438,0.646539568901062,0.0714285714285714,6.082762718200684,0.8983123898506165
1.0258097648620605,1.040339469909668,-0.014529705047607422,0.6561896800994873,0.04761904761904767,6.324555397033691,0.9091690182685852
1.0202734470367432,1.0442930459976196,-0.024019598960876465,0.6538557410240173,0.30952380952380953,1.7320507764816284,0.9084757566452026
1.0605725049972534,0.9978561997413635,0.06271630525588989,0.6462694406509399,0.09523809523809523,1.4142135381698608,0.8968671560287476
1.0532586574554443,1.0029982328414917,0.05026042461395264,0.6450505256652832,0.023809523809523836,1.0,0.8971571922302246
1.0396523475646973,1.0300757884979248,0.009576559066772461,0.6495800018310547,0.26190476190476186,1.4142135381698608,0.9054818153381348
1.043744683265686,1.02252197265625,0.021222710609436035,0.6413177847862244,0.11904761904761907,6.324555397033691,0.8979912996292114
1.041209101676941,1.0273988246917725,0.013810276985168457,0.6492061018943787,1.0,6.4031243324279785,0.9054869413375854
1.0512785911560059,1.0184929370880127,0.032785654067993164,0.6461676955223083,0.04761904761904767,4.242640495300293,0.8901218175888062
1.0288265943527222,1.0383968353271484,-0.00957024097442627,0.6497313380241394,0.023809523809523836,4.795831680297852,0.9011476039886475
1.0183002948760986,1.042588710784912,-0.024288415908813477,0.6498337984085083,0.023809523809523836,5.656854152679443,0.9055898785591125
1.02880859375,1.0424078702926636,-0.013599276542663574,0.65277099609375,0.0,3.316624879837036,0.9016314744949341
1.038528323173523,1.028462290763855,0.010066032409667969,0.6522285342216492,0.04761904761904767,3.0,0.9044842720031738
1.0472681522369385,1.024590253829956,0.022677898406982422,0.6502603888511658,1.0,5.656854152679443,0.9026454091072083
1.0661852359771729,1.0004591941833496,0.06572604179382324,0.6448578238487244,0.023809523809523836,6.244997978210449,0.8977275490760803
1.0400702953338623,1.032628059387207,0.0074422359466552734,0.6503124237060547,0.45238095238095233,6.244997978210449,0.9134594202041626
1.019176959991455,1.0438406467437744,-0.024663686752319336,0.645858108997345,1.0,6.480740547180176,0.9033806324005127
1.0179144144058228,1.0542227029800415,-0.03630828857421875,0.6548603773117065,0.23809523809523814,2.6457512378692627,0.9125328660011292
1.0494384765625,1.0169041156768799,0.03253436088562012,0.6406973600387573,0.023809523809523836,5.916079998016357,0.8923385143280029
1.0657601356506348,1.001694679260254,0.06406545639038086,0.6450042724609375,0.23809523809523814,5.830951690673828,0.9010379314422607
1.0443850755691528,1.0278013944625854,0.016583681106567383,0.6466664671897888,1.0,3.605551242828369,0.8953499794006348
1.0176024436950684,1.05354642868042,-0.03594398498535156,0.6592941284179688,0.0714285714285714,3.1622776985168457,0.9213636517524719
1.024129033088684,1.0536357164382935,-0.029506683349609375,0.6594721078872681,1.0,2.6457512378692627,0.9179798364639282
1.0592198371887207,1.0111198425292969,0.04809999465942383,0.6453801989555359,0.0,3.1622776985168457,0.8911480903625488
1.010324239730835,1.0632318258285522,-0.052907586097717285,0.6560279130935669,0.16666666666666663,3.316624879837036,0.9112740755081177
1.0467792749404907,1.0259034633636475,0.02087581157684326,0.6458446979522705,1.0,3.464101552963257,0.9069200754165649
1.0536377429962158,1.0242538452148438,0.02938389778137207,0.6449393630027771,0.19047619047619047,1.4142135381698608,0.9040634036064148
1.0336544513702393,1.0459935665130615,-0.012339115142822266,0.6554053425788879,0.11904761904761907,6.4031243324279785,0.9193145036697388
1.0586838722229004,1.0185283422470093,0.04015552997589111,0.6486908197402954,0.11904761904761907,6.244997978210449,0.9013769030570984
1.026718020439148,1.0503249168395996,-0.02360689640045166,0.6585214138031006,0.19047619047619047,2.2360680103302,0.9233608841896057
1.0379743576049805,1.0403869152069092,-0.002412557601928711,0.6466186046600342,0.04761904761904767,3.872983455657959,0.9031751155853271
1.0652718544006348,1.022098422050476,0.04317343235015869,0.6473492980003357,0.26190476190476186,5.196152210235596,0.9026309847831726
1.0174320936203003,1.058027982711792,-0.0405958890914917,0.656254768371582,0.023809523809523836,5.916079998016357,0.9234850406646729
1.04619300365448,1.0269945859909058,0.01919841766357422,0.6491908431053162,0.023809523809523836,3.1622776985168457,0.8952409029006958
1.043071985244751,1.0453017950057983,-0.0022298097610473633,0.6529132127761841,1.0,1.7320507764816284,0.9044561386108398
1.053938627243042,1.0277141332626343,0.026224493980407715,0.6480436325073242,0.0714285714285714,3.464101552963257,0.8949114680290222
1.0152323246002197,1.063251256942749,-0.0480189323425293,0.6577739715576172,0.04761904761904767,4.358899116516113,0.9169661998748779
1.0710577964782715,1.0013850927352905,0.06967270374298096,0.646716833114624,0.3571428571428571,5.916079998016357,0.9118880033493042
1.0372203588485718,1.0480787754058838,-0.010858416557312012,0.6548558473587036,1.0,6.164413928985596,0.9095855951309204
1.0612252950668335,1.0183149576187134,0.04291033744812012,0.6395348906517029,0.16666666666666663,3.464101552963257,0.903170645236969
1.0558750629425049,1.0255504846572876,0.030324578285217285,0.6517263650894165,0.0714285714285714,3.1622776985168457,0.8996543884277344
1.034664511680603,1.0318228006362915,0.0028417110443115234,0.6541738510131836,0.0,2.0,0.9010267853736877
1.047682523727417,1.0305782556533813,0.017104268074035645,0.6490732431411743,0.2857142857142857,2.0,0.8995288014411926
1.0212639570236206,1.0600664615631104,-0.038802504539489746,0.6614518165588379,0.16666666666666663,2.0,0.9236677289009094
1.0624216794967651,1.0209262371063232,0.041495442390441895,0.6460856199264526,1.0,6.324555397033691,0.898223876953125
1.0341238975524902,1.0465764999389648,-0.01245260238647461,0.6546270251274109,0.09523809523809523,6.324555397033691,0.918406069278717
1.0383203029632568,1.0445451736450195,-0.006224870681762695,0.650619387626648,0.19047619047619047,6.324555397033691,0.9114008545875549
1.0640654563903809,1.0211684703826904,0.04289698600769043,0.6528365015983582,0.04761904761904767,6.324555397033691,0.901681125164032
1.0556573867797852,1.0297731161117554,0.025884270668029785,0.6522506475448608,0.04761904761904767,1.7320507764816284,0.9138279557228088
1.0042380094528198,1.0628477334976196,-0.058609724044799805,0.6659011244773865,0.04761904761904767,2.6457512378692627,0.9399682283401489
1.0632299184799194,1.0194662809371948,0.04376363754272461,0.6453224420547485,0.04761904761904767,4.123105525970459,0.9027159214019775
1.0515542030334473,1.029465675354004,0.02208852767944336,0.646601676940918,1.0,4.582575798034668,0.8974271416664124
1.0451953411102295,1.036863088607788,0.008332252502441406,0.6519962549209595,0.04761904761904767,4.242640495300293,0.9150163531303406
1.0632110834121704,1.021156907081604,0.042054176330566406,0.6471537351608276,1.0,4.0,0.9043004512786865
1.0271499156951904,1.0517475605010986,-0.024597644805908203,0.6598676443099976,0.04761904761904767,2.2360680103302,0.9276272058486938
1.0505927801132202,1.0339787006378174,0.016614079475402832,0.6495081186294556,0.023809523809523836,3.316624879837036,0.909356415271759
1.0537408590316772,1.033914566040039,0.019826292991638184,0.6529507040977478,0.1428571428571429,3.605551242828369,0.910300612449646
1.0501776933670044,1.0312509536743164,0.01892673969268799,0.6483253836631775,0.40476190476190477,2.6457512378692627,0.8956426382064819
1.0373612642288208,1.051753282546997,-0.01439201831817627,0.651767909526825,0.1428571428571429,3.1622776985168457,0.9098607301712036
1.0741357803344727,1.0104249715805054,0.06371080875396729,0.6440694332122803,0.2857142857142857,2.8284270763397217,0.8979315757751465
1.0506172180175781,1.0383892059326172,0.012228012084960938,0.6489157676696777,0.09523809523809523,3.316624879837036,0.9050657153129578
1.044909954071045,1.0364106893539429,0.00849926471710205,0.6462018489837646,0.023809523809523836,2.0,0.9018406867980957
1.0664081573486328,1.0182923078536987,0.04811584949493408,0.6468965411186218,0.23809523809523814,2.0,0.9018086194992065
1.0330555438995361,1.053175449371338,-0.020119905471801758,0.6589540839195251,0.16666666666666663,6.4031243324279785,0.9163445234298706
1.0432122945785522,1.0412688255310059,0.0019434690475463867,0.6530812382698059,0.19047619047619047,6.244997978210449,0.9076484441757202
1.0277396440505981,1.044101357460022,-0.016361713409423828,0.6586605906486511,0.04761904761904767,2.0,0.9184252023696899
1.0415172576904297,1.0422173738479614,-0.0007001161575317383,0.6566950082778931,0.23809523809523814,2.2360680103302,0.9114840626716614
1.0490434169769287,1.0315308570861816,0.01751255989074707,0.651236891746521,0.023809523809523836,6.164413928985596,0.8967881798744202
1.0145694017410278,1.0684630870819092,-0.05389368534088135,0.661151111125946,0.0714285714285714,6.480740547180176,0.9195674061775208
1.024405837059021,1.0638015270233154,-0.039395689964294434,0.6553966403007507,0.023809523809523836,2.2360680103302,0.9135335087776184
1.032387614250183,1.054648995399475,-0.022261381149291992,0.6605760455131531,1.0,4.690415859222412,0.9173576235771179
1.0451759099960327,1.041261911392212,0.003913998603820801,0.647419273853302,0.0714285714285714,5.0,0.9065966606140137
1.06714928150177,1.0151337385177612,0.05201554298400879,0.6448797583580017,0.023809523809523836,0.0,0.8973565101623535
1.0335183143615723,1.0405426025390625,-0.007024288177490234,0.6495089530944824,0.09523809523809523,6.324555397033691,0.8956605792045593
1.0249563455581665,1.058603048324585,-0.03364670276641846,0.6597861051559448,1.0,2.8284270763397217,0.9201338291168213
1.0329782962799072,1.0524648427963257,-0.019486546516418457,0.653066098690033,0.0,3.0,0.9164307713508606
1.045731544494629,1.0336973667144775,0.012034177780151367,0.646929919719696,0.11904761904761907,6.244997978210449,0.8956887722015381
1.0873935222625732,0.9851189255714417,0.10227459669113159,0.6403927206993103,0.40476190476190477,6.324555397033691,0.8883973360061646
1.0540235042572021,1.0277912616729736,0.026232242584228516,0.6488819122314453,1.0,2.0,0.9123018383979797
1.0587509870529175,1.023789405822754,0.034961581230163574,0.6462819576263428,1.0,6.324555397033691,0.8964829444885254
1.037467122077942,1.0539811849594116,-0.016514062881469727,0.6598894000053406,0.04761904761904767,0.0,0.9194416999816895
1.051218867301941,1.0281790494918823,0.023039817810058594,0.6430513262748718,0.1428571428571429,0.0,0.88804030418396
0.9602310657501221,1.111558437347412,-0.15132737159729004,0.6712765097618103,0.0714285714285714,6.480740547180176,0.9395953416824341
1.0547608137130737,1.0335382223129272,0.021222591400146484,0.650009036064148,1.0,6.480740547180176,0.9051408767700195
1.0482629537582397,1.0365612506866455,0.011701703071594238,0.6520116329193115,0.04761904761904767,6.0,0.9026583433151245
1.0253567695617676,1.063019037246704,-0.03766226768493652,0.6596262454986572,0.04761904761904767,2.0,0.9179743528366089
1.0100107192993164,1.068322777748108,-0.058312058448791504,0.6619513630867004,1.0,2.8284270763397217,0.9291321039199829
1.0227749347686768,1.0610682964324951,-0.03829336166381836,0.6560600996017456,1.0,2.4494898319244385,0.9219335317611694
1.0317810773849487,1.0547994375228882,-0.023018360137939453,0.6594268083572388,1.0,6.480740547180176,0.9151538610458374
1.0405895709991455,1.0460795164108276,-0.005489945411682129,0.6565820574760437,0.0,5.196152210235596,0.9168204069137573
1.0485222339630127,1.039045810699463,0.009476423263549805,0.6582977771759033,1.0,4.358899116516113,0.9185630083084106
1.066290020942688,1.0133312940597534,0.05295872688293457,0.6502437591552734,0.1428571428571429,4.0,0.9125424027442932
1.0328539609909058,1.0503244400024414,-0.017470479011535645,0.6573317646980286,0.04761904761904767,4.358899116516113,0.924447238445282
1.0796425342559814,1.000184416770935,0.07945811748504639,0.6395019292831421,0.1428571428571429,6.082762718200684,0.8889219164848328
1.0304840803146362,1.0570238828659058,-0.02653980255126953,0.6558899283409119,0.0,0.0,0.9175916910171509
0.9931067228317261,1.0929412841796875,-0.09983456134796143,0.6601530313491821,1.0,0.0,0.9222573041915894
1.0530790090560913,1.0313466787338257,0.021732330322265625,0.655005156993866,0.3571428571428571,6.4031243324279785,0.9101955890655518
1.0097556114196777,1.0656613111495972,-0.055905699729919434,0.6582809686660767,0.19047619047619047,4.242640495300293,0.9249674081802368
1.0564786195755005,1.0223228931427002,0.03415572643280029,0.6458479166030884,0.33333333333333337,5.0,0.8993362188339233
0.9962816834449768,1.0782753229141235,-0.08199363946914673,0.6597196459770203,0.11904761904761907,6.0,0.9276466369628906
1.0353610515594482,1.0556323528289795,-0.02027130126953125,0.6547648906707764,1.0,3.7416574954986572,0.9059038758277893
1.0298632383346558,1.0525182485580444,-0.022655010223388672,0.6529132723808289,1.0,3.7416574954986572,0.9221105575561523
1.0597264766693115,1.0319210290908813,0.027805447578430176,0.6518154144287109,1.0,6.0,0.9081547856330872
1.041569709777832,1.037169337272644,0.004400372505187988,0.6426647901535034,0.023809523809523836,0.0,0.8951884508132935
1.061124324798584,1.0262792110443115,0.03484511375427246,0.6478430032730103,0.40476190476190477,6.0,0.901840090751648
1.047020673751831,1.0394752025604248,0.00754547119140625,0.6513274908065796,1.0,1.4142135381698608,0.899898886680603
1.051514983177185,1.03714919090271,0.014365792274475098,0.6497914791107178,0.1428571428571429,3.1622776985168457,0.9104342460632324
1.062553882598877,1.026233196258545,0.03632068634033203,0.6497172117233276,0.19047619047619047,3.316624879837036,0.90964275598526
1.0641882419586182,1.0211706161499023,0.04301762580871582,0.6476579904556274,0.1428571428571429,3.464101552963257,0.908371090888977
1.0336841344833374,1.0475659370422363,-0.013881802558898926,0.6546481847763062,1.0,3.316624879837036,0.9037185907363892
1.0329114198684692,1.0531020164489746,-0.02019059658050537,0.6569942831993103,1.0,6.0,0.9180054664611816
1.011169195175171,1.076439619064331,-0.06527042388916016,0.661310613155365,0.1428571428571429,6.480740547180176,0.9201720952987671
1.066003680229187,1.0166881084442139,0.049315571784973145,0.6471030712127686,0.19047619047619047,6.480740547180176,0.8963060975074768
1.073123812675476,1.0142720937728882,0.05885171890258789,0.6423770785331726,0.09523809523809523,5.196152210235596,0.8945289850234985
1.0153048038482666,1.0686112642288208,-0.0533064603805542,0.6599218845367432,0.16666666666666663,3.872983455657959,0.9191542863845825
1.0313618183135986,1.055431604385376,-0.024069786071777344,0.6574002504348755,0.11904761904761907,1.7320507764816284,0.9204362034797668
1.0442347526550293,1.044553518295288,-0.00031876564025878906,0.657678484916687,0.1428571428571429,2.4494898319244385,0.9222276210784912
1.0390914678573608,1.0477954149246216,-0.008703947067260742,0.6516437530517578,1.0,6.082762718200684,0.9068952202796936
1.0382558107376099,1.049791932106018,-0.011536121368408203,0.6566072702407837,0.0,6.244997978210449,0.898222029209137
1.021200180053711,1.0605137348175049,-0.039313554763793945,0.6626527309417725,1.0,2.4494898319244385,0.9308222532272339
1.0687462091445923,1.018441915512085,0.050304293632507324,0.648995578289032,0.3571428571428571,2.8284270763397217,0.8986414670944214
1.0262848138809204,1.0688961744308472,-0.04261136054992676,0.6554276943206787,0.04761904761904767,2.0,0.9099262952804565
1.024976372718811,1.055793285369873,-0.03081691265106201,0.663329541683197,0.023809523809523836,2.4494898319244385,0.9290534853935242
1.035616397857666,1.0455594062805176,-0.009943008422851562,0.6498538851737976,0.11904761904761907,2.6457512378692627,0.8963170051574707
1.048632264137268,1.0346354246139526,0.01399683952331543,0.6543325781822205,1.0,5.916079998016357,0.9133760929107666
1.038021445274353,1.048859715461731,-0.01083827018737793,0.6545895338058472,0.0714285714285714,6.0,0.9081245064735413
1.8716199398040771,1.9596329927444458,-0.08801305294036865,0.7511113882064819,0.0,5.099019527435303,0.8748328685760498
1.8813025951385498,1.827662467956543,0.053640127182006836,0.7330994009971619,0.1428571428571429,4.4721360206604,0.8527149558067322
1.8108584880828857,1.8175928592681885,-0.006734371185302734,0.7250441312789917,0.04761904761904767,6.164413928985596,0.8421036005020142
1.782222032546997,1.775416374206543,0.0068056583404541016,0.7204490303993225,0.04761904761904767,6.480740547180176,0.8378521203994751
1.745598554611206,1.7930068969726562,-0.047408342361450195,0.7176377177238464,0.09523809523809523,2.0,0.8342331647872925
1.7370495796203613,1.7501389980316162,-0.013089418411254883,0.7126157879829407,0.16666666666666663,3.1622776985168457,0.8309081792831421
1.6545462608337402,1.7677602767944336,-0.11321401596069336,0.7107605338096619,1.0,6.0,0.8315156698226929
1.7043176889419556,1.6973435878753662,0.0069741010665893555,0.7057715654373169,0.1428571428571429,6.4031243324279785,0.8302379250526428
1.6640723943710327,1.7056947946548462,-0.04162240028381348,0.7004560828208923,0.47619047619047616,3.1622776985168457,0.8307041525840759
1.7014390230178833,1.647706151008606,0.053732872009277344,0.695864737033844,0.09523809523809523,3.605551242828369,0.8301216959953308
1.6685576438903809,1.6682499647140503,0.0003076791763305664,0.6890661120414734,1.0,2.2360680103302,0.8306716680526733
1.6420624256134033,1.6589462757110596,-0.01688385009765625,0.6805188655853271,0.0,6.4031243324279785,0.8306082487106323
1.632301688194275,1.6243878602981567,0.007913827896118164,0.67033851146698,0.09523809523809523,5.830951690673828,0.8252893686294556
1.6482634544372559,1.6168142557144165,0.031449198722839355,0.670120894908905,0.1428571428571429,5.830951690673828,0.8269973993301392
1.5916942358016968,1.5905855894088745,0.0011086463928222656,0.6600692272186279,1.0,5.916079998016357,0.8043068051338196
1.5921863317489624,1.6170804500579834,-0.024894118309020996,0.665068507194519,0.023809523809523836,5.916079998016357,0.8040583729743958
1.65439772605896,1.6266052722930908,0.02779245376586914,0.6900988221168518,0.26190476190476186,6.324555397033691,0.8400066494941711
1.64841628074646,1.6349425315856934,0.013473749160766602,0.7260233163833618,0.09523809523809523,1.7320507764816284,0.8781790733337402
1.6780034303665161,1.6397364139556885,0.03826701641082764,0.7356244921684265,0.023809523809523836,2.6457512378692627,0.8914576172828674
1.6775813102722168,1.6796149015426636,-0.0020335912704467773,0.7486436367034912,1.0,6.164413928985596,0.9050509929656982
1.6618510484695435,1.7103937864303589,-0.04854273796081543,0.7750979065895081,0.19047619047619047,5.916079998016357,0.9276396036148071
1.6903711557388306,1.6887624263763428,0.001608729362487793,0.7753216028213501,1.0,3.464101552963257,0.9288547039031982
1.7102645635604858,1.6667910814285278,0.04347348213195801,0.775867760181427,0.16666666666666663,2.6457512378692627,0.9306004047393799
1.6819709539413452,1.6729263067245483,0.009044647216796875,0.7964652180671692,1.0,2.6457512378692627,0.9446628093719482
1.694481372833252,1.633104681968689,0.06137669086456299,0.79893958568573,0.04761904761904767,4.242640495300293,0.9529176950454712
1.681667447090149,1.575725793838501,0.10594165325164795,0.7689999938011169,0.0714285714285714,4.123105525970459,0.9239899516105652
1.5586063861846924,1.6142611503601074,-0.05565476417541504,0.7849633097648621,0.09523809523809523,4.4721360206604,0.9357572793960571
1.5149095058441162,1.5093694925308228,0.005540013313293457,0.7634392380714417,1.0,3.0,0.9167560338973999
1.43175208568573,1.4104282855987549,0.021323800086975098,0.7378202676773071,0.16666666666666663,5.916079998016357,0.8854670524597168
1.3288902044296265,1.3164825439453125,0.012407660484313965,0.7078476548194885,0.11904761904761907,6.082762718200684,0.8545891642570496
1.2344225645065308,1.2734332084655762,-0.03901064395904541,0.7047027945518494,0.04761904761904767,4.242640495300293,0.8404584527015686
1.2103065252304077,1.2064144611358643,0.003892064094543457,0.6928870677947998,0.11904761904761907,5.196152210235596,0.8389099836349487
1.2237895727157593,1.206714153289795,0.017075419425964355,0.6954925060272217,0.3571428571428571,6.244997978210449,0.8534514307975769
1.224927544593811,1.2337242364883423,-0.00879669189453125,0.7098672389984131,0.47619047619047616,2.2360680103302,0.8751303553581238
1.2800127267837524,1.2243592739105225,0.05565345287322998,0.7311384081840515,0.04761904761904767,2.0,0.9069067239761353
1.2511191368103027,1.273370623588562,-0.022251486778259277,0.7528621554374695,0.16666666666666663,6.324555397033691,0.9224989414215088
1.2727937698364258,1.2727928161621094,9.5367431640625e-07,0.7620754837989807,1.0,6.324555397033691,0.9233595132827759
1.3150734901428223,1.2923325300216675,0.022740960121154785,0.7647753357887268,0.11904761904761907,2.6457512378692627,0.9294701218605042
1.3012919425964355,1.3378411531448364,-0.03654921054840088,0.7793775796890259,0.3571428571428571,6.082762718200684,0.933952808380127
1.3309719562530518,1.3213155269622803,0.009656429290771484,0.7717600464820862,1.0,6.244997978210449,0.9265053868293762
1.3247783184051514,1.3344223499298096,-0.009644031524658203,0.7841384410858154,0.0714285714285714,3.605551242828369,0.9316263794898987
1.3427519798278809,1.3150653839111328,0.027686595916748047,0.773913562297821,0.04761904761904767,3.1622776985168457,0.9249544739723206
1.3138694763183594,1.3319361209869385,-0.0180666446685791,0.7886117100715637,0.04761904761904767,2.2360680103302,0.9322496652603149
1.3338748216629028,1.3047630786895752,0.029111742973327637,0.79456627368927,1.0,2.6457512378692627,0.9215891361236572
1.2974449396133423,1.315245270729065,-0.017800331115722656,0.813849687576294,0.04761904761904767,2.2360680103302,0.9504404067993164
1.2828813791275024,1.3039978742599487,-0.02111649513244629,0.8121721148490906,0.11904761904761907,2.2360680103302,0.9481852650642395
1.2719972133636475,1.2828209400177002,-0.010823726654052734,0.8234248757362366,1.0,2.4494898319244385,0.954627513885498
1.2454057931900024,1.2690925598144531,-0.023686766624450684,0.827351987361908,0.0714285714285714,2.4494898319244385,0.9584982991218567
1.2363859415054321,1.2308292388916016,0.005556702613830566,0.827735960483551,0.23809523809523814,6.324555397033691,0.9579525589942932
1.2178165912628174,1.2063252925872803,0.01149129867553711,0.8375993371009827,0.04761904761904767,4.4721360206604,0.9648599624633789
1.2046051025390625,1.18955659866333,0.015048503875732422,0.8476067185401917,0.0714285714285714,4.795831680297852,0.9711782932281494
1.170662760734558,1.1926589012145996,-0.021996140480041504,0.8491635918617249,0.09523809523809523,6.4031243324279785,0.9750316739082336
1.1536836624145508,1.1662585735321045,-0.012574911117553711,0.8575844764709473,0.023809523809523836,6.324555397033691,0.9812048673629761
1.1314287185668945,1.1376595497131348,-0.006230831146240234,0.8532587289810181,0.09523809523809523,6.324555397033691,0.9800316095352173
1.1144498586654663,1.10537588596344,0.009073972702026367,0.8430182933807373,0.09523809523809523,5.830951690673828,0.9748584032058716
1.0983926057815552,1.0905824899673462,0.007810115814208984,0.8239799737930298,0.04761904761904767,2.6457512378692627,0.9623637199401855
1.094423770904541,1.1026973724365234,-0.008273601531982422,0.8258421421051025,1.0,2.8284270763397217,0.9632978439331055
1.1055512428283691,1.1005361080169678,0.005015134811401367,0.8175596594810486,0.5238095238095238,3.0,0.9563305974006653
1.0866165161132812,1.1343053579330444,-0.047688841819763184,0.8278066515922546,0.023809523809523836,3.0,0.9641149640083313
1.1275992393493652,1.111760139465332,0.015839099884033203,0.8180299401283264,1.0,5.74456262588501,0.9598918557167053
1.1251864433288574,1.1269927024841309,-0.0018062591552734375,0.8191686868667603,0.04761904761904767,5.74456262588501,0.9588568806648254
1.1199352741241455,1.1345888376235962,-0.014653563499450684,0.8230612277984619,1.0,5.74456262588501,0.9608145356178284
1.1223063468933105,1.128306269645691,-0.005999922752380371,0.8265374302864075,0.19047619047619047,6.244997978210449,0.9638171195983887
1.1288187503814697,1.118101954460144,0.010716795921325684,0.8245352506637573,0.0714285714285714,6.244997978210449,0.9640917778015137
1.1175167560577393,1.1099563837051392,0.007560372352600098,0.8120015263557434,0.16666666666666663,5.196152210235596,0.9563479423522949
1.09646737575531,1.102706789970398,-0.006239414215087891,0.8015063405036926,0.04761904761904767,5.196152210235596,0.9466314911842346
1.0872560739517212,1.0912054777145386,-0.003949403762817383,0.8056947588920593,0.2142857142857143,0.0,0.9492102265357971
1.102947473526001,1.0701627731323242,0.03278470039367676,0.7830992341041565,1.0,5.291502475738525,0.932346522808075
1.0806210041046143,1.093459963798523,-0.012838959693908691,0.7830403447151184,0.2142857142857143,3.872983455657959,0.9270074367523193
1.1051498651504517,1.0847595930099487,0.02039027214050293,0.7718495726585388,1.0,3.1622776985168457,0.9174095392227173
1.087058186531067,1.1158472299575806,-0.028789043426513672,0.7811732888221741,0.0714285714285714,3.0,0.9271235466003418
1.1087958812713623,1.1067615747451782,0.002034306526184082,0.7763960957527161,1.0,6.324555397033691,0.9299793839454651
1.1157970428466797,1.1115996837615967,0.004197359085083008,0.7865139842033386,0.3571428571428571,0.0,0.9415167570114136
1.1120103597640991,1.1221988201141357,-0.010188460350036621,0.7899612784385681,1.0,0.0,0.9491010904312134
1.1217459440231323,1.1180871725082397,0.003658771514892578,0.7965794205665588,1.0,6.0,0.9544895887374878
1.1282843351364136,1.11329984664917,0.014984488487243652,0.806694746017456,0.33333333333333337,2.6457512378692627,0.9648497700691223
1.1229572296142578,1.1196295022964478,0.0033277273178100586,0.8164516091346741,0.0714285714285714,6.244997978210449,0.9707671999931335
1.1193856000900269,1.120977759361267,-0.0015921592712402344,0.818439781665802,0.16666666666666663,6.164413928985596,0.9681440591812134
1.1257686614990234,1.1125701665878296,0.013198494911193848,0.8179471492767334,0.04761904761904767,6.164413928985596,0.9685837030410767
1.1118590831756592,1.1220319271087646,-0.010172843933105469,0.8097406029701233,1.0,5.74456262588501,0.9603431224822998
1.1204414367675781,1.1038106679916382,0.01663076877593994,0.8153483867645264,1.0,5.74456262588501,0.9632881879806519
1.0928819179534912,1.1216810941696167,-0.02879917621612549,0.8287074565887451,1.0,5.74456262588501,0.9680865406990051
1.1012133359909058,1.110621452331543,-0.009408116340637207,0.8212653994560242,0.1428571428571429,3.0,0.9663949012756348
1.101699709892273,1.1017528772354126,-5.316734313964844e-05,0.8167900443077087,0.0714285714285714,1.4142135381698608,0.9610605835914612
1.0945299863815308,1.1092495918273926,-0.014719605445861816,0.8294935822486877,1.0,1.7320507764816284,0.9732944369316101
1.1035537719726562,1.1058714389801025,-0.002317667007446289,0.8284350633621216,0.09523809523809523,6.244997978210449,0.9721990823745728
1.110054850578308,1.1032017469406128,0.0068531036376953125,0.8269677758216858,1.0,0.0,0.9709348678588867
1.1246416568756104,1.1034703254699707,0.02117133140563965,0.8170697093009949,0.2142857142857143,0.0,0.9660285115242004
1.1322910785675049,1.112020492553711,0.020270586013793945,0.8167415857315063,1.0,0.0,0.9672699570655823
1.1259479522705078,1.1399595737457275,-0.014011621475219727,0.8121771216392517,0.2142857142857143,6.164413928985596,0.9627695083618164
1.140681505203247,1.1459441184997559,-0.005262613296508789,0.8080912828445435,0.0,2.6457512378692627,0.9607046842575073
1.159706711769104,1.1447113752365112,0.014995336532592773,0.8079817295074463,0.04761904761904767,6.244997978210449,0.9651161432266235
1.158057689666748,1.1621922254562378,-0.004134535789489746,0.8013831973075867,0.0714285714285714,6.244997978210449,0.9629908204078674
1.159212350845337,1.172381043434143,-0.013168692588806152,0.7919169068336487,1.0,3.0,0.9593578577041626
1.1616684198379517,1.1659696102142334,-0.004301190376281738,0.7988630533218384,1.0,3.605551242828369,0.9619022607803345
1.1830496788024902,1.1444225311279297,0.03862714767456055,0.7977220416069031,1.0,5.916079998016357,0.9497912526130676
1.1719290018081665,1.1506198644638062,0.02130913734436035,0.7940078973770142,1.0,6.082762718200684,0.952094554901123
1.1539732217788696,1.1633563041687012,-0.009383082389831543,0.7977994084358215,0.09523809523809523,6.082762718200684,0.9574218392372131
1.1427793502807617,1.1683672666549683,-0.025587916374206543,0.7962347269058228,0.0714285714285714,6.164413928985596,0.9591419696807861
1.162397027015686,1.1457769870758057,0.01662003993988037,0.793318510055542,1.0,2.4494898319244385,0.9595048427581787
1.1332770586013794,1.1697535514831543,-0.0364764928817749,0.8004792928695679,0.0714285714285714,6.324555397033691,0.9666905403137207
1.1322940587997437,1.1643195152282715,-0.03202545642852783,0.7893539071083069,0.1428571428571429,6.082762718200684,0.9579346776008606
1.1433658599853516,1.1462258100509644,-0.002859950065612793,0.790188193321228,0.16666666666666663,3.464101552963257,0.9570271968841553
1.1456245183944702,1.135280966758728,0.010343551635742188,0.7946642637252808,1.0,5.5677642822265625,0.9644217491149902
1.1410077810287476,1.12980318069458,0.01120460033416748,0.790499746799469,0.11904761904761907,0.0,0.9579743146896362
1.1496556997299194,1.1157480478286743,0.03390765190124512,0.7944315671920776,1.0,6.244997978210449,0.9639803171157837
1.1304757595062256,1.1254630088806152,0.0050127506256103516,0.7937456369400024,0.09523809523809523,1.4142135381698608,0.9673238396644592
1.1110663414001465,1.1302751302719116,-0.019208788871765137,0.7940866351127625,0.04761904761904767,2.0,0.9682214856147766
1.1184964179992676,1.1170371770858765,0.0014592409133911133,0.7841081023216248,1.0,6.4031243324279785,0.9635118246078491
1.1165436506271362,1.1089051961898804,0.007638454437255859,0.7820622324943542,0.11904761904761907,5.916079998016357,0.9652488827705383
1.100902795791626,1.1176989078521729,-0.016796112060546875,0.7828601002693176,0.26190476190476186,5.916079998016357,0.9648038744926453
1.0980918407440186,1.111588954925537,-0.013497114181518555,0.7747576832771301,1.0,6.324555397033691,0.9602320790290833
1.084586501121521,1.1150197982788086,-0.030433297157287598,0.7850176095962524,1.0,6.324555397033691,0.9658100008964539
1.0970128774642944,1.0950684547424316,0.001944422721862793,0.7708117365837097,0.0714285714285714,6.164413928985596,0.9622323513031006
1.1031708717346191,1.08291757106781,0.020253300666809082,0.776443362236023,0.0714285714285714,2.2360680103302,0.9671943187713623
1.0967472791671753,1.0822715759277344,0.014475703239440918,0.7700724005699158,0.023809523809523836,1.7320507764816284,0.9627128839492798
1.0865497589111328,1.085065245628357,0.001484513282775879,0.78000807762146,1.0,2.0,0.9705491662025452
1.0853074789047241,1.0785918235778809,0.006715655326843262,0.7713592052459717,0.16666666666666663,6.324555397033691,0.9642369747161865
1.0661505460739136,1.0889085531234741,-0.022758007049560547,0.7691089510917664,1.0,6.0,0.9644150733947754
1.0643868446350098,1.0782904624938965,-0.013903617858886719,0.7619470953941345,0.04761904761904767,2.6457512378692627,0.9579751491546631
1.052639365196228,1.080324411392212,-0.027685046195983887,0.7663527727127075,1.0,2.8284270763397217,0.9607645869255066
1.0494965314865112,1.0757490396499634,-0.02625250816345215,0.7649871706962585,0.09523809523809523,3.1622776985168457,0.9596959352493286
1.0496547222137451,1.0684614181518555,-0.01880669593811035,0.7673561573028564,0.023809523809523836,2.0,0.96135413646698
1.0470184087753296,1.0678328275680542,-0.02081441879272461,0.7720028758049011,0.04761904761904767,2.0,0.9660766124725342
1.0473994016647339,1.0605372190475464,-0.0131378173828125,0.7689710855484009,0.04761904761904767,1.7320507764816284,0.9658610820770264
1.0634641647338867,1.0398259162902832,0.023638248443603516,0.770720362663269,1.0,2.2360680103302,0.9679911136627197
1.0553125143051147,1.044157862663269,0.011154651641845703,0.7562958002090454,0.1428571428571429,6.082762718200684,0.9571949243545532
1.028729796409607,1.0660909414291382,-0.03736114501953125,0.7576611638069153,0.023809523809523836,5.385164737701416,0.9541817307472229
1.0524542331695557,1.0387042760849,0.013749957084655762,0.764680802822113,0.16666666666666663,2.8284270763397217,0.9629818797111511
1.0336514711380005,1.0499061346054077,-0.016254663467407227,0.7687256932258606,0.0714285714285714,3.1622776985168457,0.9635979533195496
1.0355894565582275,1.0474786758422852,-0.011889219284057617,0.7589471340179443,0.023809523809523836,2.0,0.9559317231178284
1.0271685123443604,1.0547072887420654,-0.027538776397705078,0.7566855549812317,0.0714285714285714,2.6457512378692627,0.9541752934455872
1.0314635038375854,1.0498517751693726,-0.01838827133178711,0.761887788772583,0.04761904761904767,3.1622776985168457,0.9575507640838623
1.0560548305511475,1.0263303518295288,0.029724478721618652,0.7667075991630554,0.11904761904761907,6.164413928985596,0.9637666344642639
1.062741994857788,1.017512559890747,0.045229434967041016,0.7643665075302124,1.0,5.916079998016357,0.960951566696167
1.0395334959030151,1.0432709455490112,-0.0037374496459960938,0.7560133337974548,0.30952380952380953,3.7416574954986572,0.9505606293678284
1.0508781671524048,1.025033712387085,0.025844454765319824,0.7494022250175476,0.16666666666666663,2.0,0.9478917121887207
1.040597915649414,1.0353888273239136,0.005209088325500488,0.7730047702789307,0.0714285714285714,3.872983455657959,0.9599931240081787
1.0277838706970215,1.0424751043319702,-0.01469123363494873,0.7654563188552856,0.023809523809523836,3.316624879837036,0.9533991813659668
1.0381325483322144,1.0271539688110352,0.0109785795211792,0.7699986696243286,0.1428571428571429,2.2360680103302,0.9581015706062317
1.0226210355758667,1.029173493385315,-0.006552457809448242,0.7600524425506592,0.09523809523809523,6.164413928985596,0.9520236253738403
1.0173346996307373,1.0208066701889038,-0.003471970558166504,0.7553189992904663,1.0,6.0,0.9531956315040588
0.994928240776062,1.0287656784057617,-0.03383743762969971,0.7597066760063171,0.16666666666666663,2.6457512378692627,0.9536148309707642
0.9960243701934814,1.0156134366989136,-0.01958906650543213,0.7566083669662476,0.16666666666666663,3.316624879837036,0.9519543647766113
1.0066277980804443,0.995833158493042,0.010794639587402344,0.7514278292655945,0.11904761904761907,4.123105525970459,0.9461081624031067
0.9930201768875122,0.9948872327804565,-0.001867055892944336,0.7425602674484253,0.23809523809523814,3.316624879837036,0.9397792816162109
0.9565974473953247,0.9981929063796997,-0.041595458984375,0.7079302072525024,0.023809523809523836,1.7320507764816284,0.915041983127594
0.9653506278991699,0.97442626953125,-0.009075641632080078,0.6848132610321045,0.09523809523809523,6.244997978210449,0.8907475471496582
0.9453869462013245,0.9804431200027466,-0.03505617380142212,0.6525346636772156,1.0,0.0,0.8591371178627014
0.9671931266784668,0.9769183993339539,-0.00972527265548706,0.621102511882782,0.1428571428571429,5.656854152679443,0.8313862085342407
0.9720671772956848,0.9823853373527527,-0.010318160057067871,0.6166509985923767,0.023809523809523836,3.605551242828369,0.8148928284645081
0.9784479737281799,0.9852674007415771,-0.006819427013397217,0.6304869055747986,0.23809523809523814,1.7320507764816284,0.8189173340797424
0.9790899157524109,1.0058822631835938,-0.02679234743118286,0.6209474802017212,0.26190476190476186,6.480740547180176,0.8061960935592651
1.0160796642303467,0.9983280897140503,0.017751574516296387,0.6209621429443359,0.0,0.0,0.8063240647315979
1.0227737426757812,1.0149303674697876,0.007843375205993652,0.6350950598716736,0.0714285714285714,5.916079998016357,0.8345563411712646
1.0392277240753174,1.0202165842056274,0.01901113986968994,0.6433486342430115,1.0,5.916079998016357,0.8671771883964539
1.0343488454818726,1.043314814567566,-0.00896596908569336,0.6556633114814758,1.0,0.0,0.8906504511833191
1.0512480735778809,1.0493977069854736,0.0018503665924072266,0.6599681377410889,0.23809523809523814,6.164413928985596,0.9017737507820129
1.0518019199371338,1.0656312704086304,-0.013829350471496582,0.6663135886192322,0.0714285714285714,3.0,0.9147005677223206
1.059863567352295,1.0725308656692505,-0.012667298316955566,0.6823674440383911,0.0,4.582575798034668,0.9122602939605713
1.0632792711257935,1.0840554237365723,-0.02077615261077881,0.6852331757545471,1.0,5.830951690673828,0.9058172106742859
1.0745161771774292,1.081200361251831,-0.0066841840744018555,0.6966913938522339,1.0,6.164413928985596,0.9155638217926025
1.0905872583389282,1.0738556385040283,0.016731619834899902,0.6920784711837769,0.16666666666666663,3.872983455657959,0.9092013835906982
1.0801563262939453,1.0901142358779907,-0.00995790958404541,0.6950098872184753,1.0,3.0,0.9084770083427429
1.0829977989196777,1.092039704322815,-0.009041905403137207,0.690979540348053,1.0,2.0,0.904935896396637
1.0770915746688843,1.099387526512146,-0.02229595184326172,0.6878198981285095,0.09523809523809523,2.2360680103302,0.9008532762527466
1.0911954641342163,1.0830209255218506,0.008174538612365723,0.6835913062095642,0.30952380952380953,2.0,0.903231680393219
1.085005283355713,1.0883845090866089,-0.003379225730895996,0.6936350464820862,0.19047619047619047,3.316624879837036,0.908587634563446
1.0965486764907837,1.075627326965332,0.02092134952545166,0.7008740901947021,1.0,4.0,0.926683783531189
1.0823053121566772,1.0861154794692993,-0.0038101673126220703,0.7007144093513489,0.09523809523809523,3.1622776985168457,0.9136186838150024
1.0984556674957275,1.0611966848373413,0.03725898265838623,0.7057797908782959,0.26190476190476186,5.830951690673828,0.9148446917533875
1.0751283168792725,1.0767263174057007,-0.0015980005264282227,0.6794342398643494,0.04761904761904767,0.0,0.9010143876075745
1.062209129333496,1.0823845863342285,-0.020175457000732422,0.689276397228241,0.04761904761904767,0.0,0.9082148671150208
1.0802385807037354,1.0590509176254272,0.021187663078308105,0.6848345398902893,0.0714285714285714,0.0,0.9149174690246582
1.06460702419281,1.0718424320220947,-0.007235407829284668,0.6782839894294739,0.023809523809523836,6.4031243324279785,0.9064865708351135
1.0780507326126099,1.0528523921966553,0.02519834041595459,0.6859045624732971,0.23809523809523814,6.4031243324279785,0.913523256778717
1.0660486221313477,1.0639530420303345,0.0020955801010131836,0.6830555200576782,0.1428571428571429,5.916079998016357,0.9141519069671631
1.084843397140503,1.044086217880249,0.040757179260253906,0.6957877278327942,0.19047619047619047,5.916079998016357,0.9288595914840698
1.0778138637542725,1.051381230354309,0.02643263339996338,0.684655487537384,1.0,5.74456262588501,0.9253063797950745
1.0761274099349976,1.055419683456421,0.02070772647857666,0.679202139377594,1.0,5.196152210235596,0.9365053772926331
1.0669939517974854,1.0691618919372559,-0.002167940139770508,0.6892569661140442,1.0,4.898979663848877,0.9308544993400574
1.0647152662277222,1.076456069946289,-0.011740803718566895,0.6862980127334595,1.0,6.244997978210449,0.9342175126075745
1.934527039527893,1.8986111879348755,0.03591585159301758,0.8150791525840759,1.0,6.244997978210449,0.9994974136352539
1.8803825378417969,1.8605661392211914,0.01981639862060547,0.799759030342102,0.023809523809523836,6.324555397033691,0.9988903999328613
1.8274993896484375,1.8216882944107056,0.005811095237731934,0.7894637584686279,1.0,1.7320507764816284,0.9975321888923645
1.7909791469573975,1.751486897468567,0.039492249488830566,0.7846413254737854,0.16666666666666663,1.0,0.994742214679718
1.7136566638946533,1.7469017505645752,-0.033245086669921875,0.7936705946922302,1.0,6.480740547180176,0.994814932346344
1.6939561367034912,1.688973069190979,0.004983067512512207,0.7874058485031128,0.2142857142857143,5.656854152679443,0.991509199142456
1.6400610208511353,1.6798676252365112,-0.03980660438537598,0.7916125059127808,0.4285714285714286,3.1622776985168457,0.9913795590400696
1.6447912454605103,1.6411994695663452,0.003591775894165039,0.7801511287689209,1.0,6.480740547180176,0.9865136742591858
1.6328864097595215,1.6707205772399902,-0.03783416748046875,0.780968427658081,0.0714285714285714,6.244997978210449,0.9833800792694092
1.6795439720153809,1.6385475397109985,0.040996432304382324,0.7636067867279053,1.0,2.4494898319244385,0.9729185700416565
1.659231424331665,1.6630797386169434,-0.0038483142852783203,0.7580689191818237,0.04761904761904767,2.2360680103302,0.9649405479431152
1.6623722314834595,1.656208872795105,0.006163358688354492,0.7454232573509216,0.023809523809523836,2.2360680103302,0.9549303650856018
1.6484367847442627,1.6578396558761597,-0.009402871131896973,0.732378363609314,0.0,3.464101552963257,0.94884192943573
1.6438361406326294,1.6476552486419678,-0.003819108009338379,0.7157450318336487,1.0,3.316624879837036,0.9292173385620117
1.6341885328292847,1.6489624977111816,-0.014773964881896973,0.6990498900413513,0.23809523809523814,1.7320507764816284,0.9272173643112183
1.6428171396255493,1.6373897790908813,0.005427360534667969,0.6848351359367371,0.0,2.2360680103302,0.9248678088188171
1.6399312019348145,1.638656735420227,0.0012744665145874023,0.6803942322731018,1.0,6.164413928985596,0.9272673726081848
1.6607861518859863,1.6359330415725708,0.024853110313415527,0.6788941025733948,0.0714285714285714,6.324555397033691,0.9327902793884277
1.6260521411895752,1.6513969898223877,-0.0253448486328125,0.6826192736625671,0.0714285714285714,3.0,0.9296562671661377
1.6258546113967896,1.6441763639450073,-0.018321752548217773,0.6885272264480591,0.04761904761904767,3.0,0.9302241206169128
1.6244407892227173,1.592009425163269,0.03243136405944824,0.6833755373954773,0.0714285714285714,3.7416574954986572,0.9302743673324585
1.5438677072525024,1.5587458610534668,-0.014878153800964355,0.6721246838569641,0.2142857142857143,2.8284270763397217,0.9219924807548523
1.5456651449203491,1.5169188976287842,0.02874624729156494,0.6671167612075806,0.04761904761904767,1.4142135381698608,0.9256773591041565
1.5034819841384888,1.5304540395736694,-0.026972055435180664,0.6704952120780945,0.023809523809523836,6.324555397033691,0.9306817054748535
1.5361279249191284,1.5020736455917358,0.03405427932739258,0.6733008623123169,0.09523809523809523,0.0,0.9377412796020508
1.5123151540756226,1.5137526988983154,-0.001437544822692871,0.6792666912078857,1.0,6.244997978210449,0.9353131055831909
1.5160365104675293,1.521735668182373,-0.00569915771484375,0.6870691776275635,0.04761904761904767,2.4494898319244385,0.9386100769042969
1.5000720024108887,1.492138385772705,0.007933616638183594,0.6868361234664917,0.2142857142857143,3.0,0.9303070306777954
1.5076028108596802,1.5243631601333618,-0.01676034927368164,0.6964991688728333,0.19047619047619047,3.605551242828369,0.9376417398452759
1.4869061708450317,1.494451642036438,-0.00754547119140625,0.6939243078231812,0.19047619047619047,5.916079998016357,0.9292340278625488
1.526623010635376,1.5343745946884155,-0.007751584053039551,0.7114475965499878,0.0,6.164413928985596,0.9443603754043579
1.4961491823196411,1.4893971681594849,0.00675201416015625,0.7054587602615356,0.04761904761904767,2.6457512378692627,0.9308927655220032
1.544130563735962,1.550728678703308,-0.006598114967346191,0.724141001701355,1.0,6.244997978210449,0.9552537798881531
1.4892369508743286,1.4750865697860718,0.014150381088256836,0.7124036550521851,1.0,6.164413928985596,0.9322613477706909
1.5624110698699951,1.5579943656921387,0.004416704177856445,0.739921510219574,0.0714285714285714,6.164413928985596,0.9686528444290161
1.4747674465179443,1.4539250135421753,0.020842432975769043,0.7189669013023376,0.0714285714285714,5.5677642822265625,0.9366572499275208
1.5654103755950928,1.5786763429641724,-0.01326596736907959,0.7548478245735168,0.1428571428571429,3.605551242828369,0.9795007705688477
1.4865059852600098,1.4503825902938843,0.03612339496612549,0.7239975333213806,0.16666666666666663,2.4494898319244385,0.9400984644889832
1.5607202053070068,1.5483115911483765,0.012408614158630371,0.7513371109962463,1.0,2.0,0.9745143055915833
1.4701350927352905,1.4736236333847046,-0.0034885406494140625,0.7329272031784058,0.09523809523809523,2.2360680103302,0.9408196210861206
1.5188744068145752,1.5456966161727905,-0.026822209358215332,0.7601001262664795,0.0714285714285714,6.244997978210449,0.9662790894508362
1.471479892730713,1.4780791997909546,-0.006599307060241699,0.7412874102592468,1.0,5.74456262588501,0.9411674737930298
1.5345110893249512,1.5223886966705322,0.012122392654418945,0.758544385433197,0.09523809523809523,3.605551242828369,0.9652295112609863
1.4990986585617065,1.476177453994751,0.022921204566955566,0.7472280859947205,1.0,3.0,0.9440518021583557
1.513007402420044,1.5006202459335327,0.01238715648651123,0.7517164945602417,0.26190476190476186,3.464101552963257,0.9478106498718262
1.5083043575286865,1.4873164892196655,0.020987868309020996,0.7626288533210754,0.04761904761904767,2.8284270763397217,0.9638236165046692
1.460602879524231,1.4684863090515137,-0.007883429527282715,0.7537298798561096,0.09523809523809523,2.6457512378692627,0.9326744079589844
1.511552095413208,1.4978278875350952,0.013724207878112793,0.7790769934654236,0.04761904761904767,2.8284270763397217,0.9798407554626465
1.4510141611099243,1.4538196325302124,-0.002805471420288086,0.7675865888595581,0.0714285714285714,2.2360680103302,0.9474858045578003
1.4777475595474243,1.4651795625686646,0.012567996978759766,0.7829911708831787,1.0,2.0,0.9733451008796692
1.4356869459152222,1.4266695976257324,0.009017348289489746,0.7795737385749817,0.2142857142857143,2.0,0.9633954763412476
1.3996034860610962,1.4151235818862915,-0.015520095825195312,0.7872294187545776,0.1428571428571429,2.0,0.9674707651138306
1.3796199560165405,1.3978266716003418,-0.01820671558380127,0.7855069637298584,0.11904761904761907,6.4031243324279785,0.969592273235321
1.3689218759536743,1.35297429561615,0.015947580337524414,0.7756184935569763,0.16666666666666663,0.0,0.9731550812721252
1.3318356275558472,1.3357495069503784,-0.00391387939453125,0.7743610739707947,0.023809523809523836,0.0,0.9766255617141724
1.2995102405548096,1.3225339651107788,-0.02302372455596924,0.7771779298782349,0.1428571428571429,6.244997978210449,0.9821516871452332
1.2933547496795654,1.3024466037750244,-0.009091854095458984,0.7719263434410095,0.04761904761904767,2.8284270763397217,0.9850320816040039
1.2896265983581543,1.273712158203125,0.015914440155029297,0.7581751942634583,0.0714285714285714,6.082762718200684,0.9860931634902954
1.2601780891418457,1.264939546585083,-0.004761457443237305,0.7577292919158936,0.023809523809523836,6.164413928985596,0.9872491359710693
1.2454159259796143,1.2437371015548706,0.0016788244247436523,0.7467697858810425,0.0714285714285714,2.6457512378692627,0.9856475591659546
1.2308995723724365,1.2235428094863892,0.007356762886047363,0.7390322089195251,0.023809523809523836,2.0,0.9824673533439636
1.2174383401870728,1.2153211832046509,0.002117156982421875,0.7339011430740356,1.0,2.4494898319244385,0.9801031351089478
1.2091624736785889,1.1951497793197632,0.014012694358825684,0.7213456630706787,1.0,2.6457512378692627,0.9766442179679871
1.1916172504425049,1.1920349597930908,-0.0004177093505859375,0.707673966884613,1.0,2.2360680103302,0.9696827530860901
1.1763027906417847,1.1989601850509644,-0.022657394409179688,0.7011331915855408,0.0714285714285714,2.4494898319244385,0.9562008380889893
1.190138816833496,1.1983745098114014,-0.008235692977905273,0.6936873197555542,0.11904761904761907,3.1622776985168457,0.9495263695716858
1.198157548904419,1.1925179958343506,0.005639553070068359,0.6869219541549683,1.0,3.316624879837036,0.9454236626625061
1.191280722618103,1.1914663314819336,-0.0001856088638305664,0.6895678639411926,0.09523809523809523,2.6457512378692627,0.9460885524749756
1.1935291290283203,1.1800562143325806,0.013472914695739746,0.6910258531570435,0.0714285714285714,3.7416574954986572,0.9555109739303589
1.1695126295089722,1.1844143867492676,-0.01490175724029541,0.7010862231254578,0.0714285714285714,3.464101552963257,0.9670087695121765
1.1578689813613892,1.1742422580718994,-0.016373276710510254,0.7089335918426514,0.0714285714285714,6.244997978210449,0.975292980670929
1.1602035760879517,1.1544349193572998,0.0057686567306518555,0.710756242275238,0.09523809523809523,0.0,0.9790226221084595
1.1562811136245728,1.1502050161361694,0.00607609748840332,0.7142212390899658,0.023809523809523836,0.0,0.9813001155853271
1.1516180038452148,1.1495418548583984,0.0020761489868164062,0.7226914167404175,0.11904761904761907,6.164413928985596,0.9854901432991028
1.14860200881958,1.1523290872573853,-0.0037270784378051758,0.7270306944847107,0.2142857142857143,6.164413928985596,0.9891534447669983
1.1522445678710938,1.168116807937622,-0.01587224006652832,0.7308210730552673,0.04761904761904767,0.0,0.9864082932472229
1.1750946044921875,1.1720826625823975,0.003011941909790039,0.7342495322227478,0.11904761904761907,6.0,0.9883235692977905
1.192901372909546,1.181730031967163,0.011171340942382812,0.7346936464309692,0.2142857142857143,6.0,0.9863324165344238
1.2090373039245605,1.1939843893051147,0.0150529146194458,0.7390711307525635,0.0714285714285714,0.0,0.9944651126861572
1.2202285528182983,1.2134263515472412,0.006802201271057129,0.7392105460166931,1.0,6.4031243324279785,0.9935662746429443
1.2326570749282837,1.2294203042984009,0.0032367706298828125,0.7378420233726501,1.0,2.4494898319244385,0.99467933177948
1.2457096576690674,1.241361141204834,0.0043485164642333984,0.7341620922088623,1.0,2.4494898319244385,0.993635892868042
1.2595784664154053,1.2489038705825806,0.010674595832824707,0.73460853099823,0.09523809523809523,1.7320507764816284,0.996914267539978
1.2629711627960205,1.2593493461608887,0.003621816635131836,0.7308534979820251,1.0,3.316624879837036,0.9964982867240906
1.2640421390533447,1.2706483602523804,-0.0066062211990356445,0.7286471128463745,1.0,3.7416574954986572,0.9972329139709473
1.2693958282470703,1.272057056427002,-0.0026612281799316406,0.7259741425514221,0.1428571428571429,3.1622776985168457,0.9966675043106079
1.262580394744873,1.2795157432556152,-0.016935348510742188,0.7251744866371155,1.0,2.8284270763397217,0.9981833696365356
1.275363802909851,1.2654920816421509,0.009871721267700195,0.7226753830909729,1.0,2.6457512378692627,0.9977519512176514
1.2715593576431274,1.2666609287261963,0.004898428916931152,0.7220286130905151,0.023809523809523836,6.324555397033691,0.9970908761024475
1.2706040143966675,1.267715334892273,0.0028886795043945312,0.7215853333473206,0.11904761904761907,0.0,0.9971635341644287
1.2792105674743652,1.2620460987091064,0.01716446876525879,0.7212569713592529,0.023809523809523836,5.5677642822265625,0.997367262840271
1.2733922004699707,1.2689720392227173,0.004420161247253418,0.7222316265106201,0.04761904761904767,3.0,0.9974656105041504
1.2717126607894897,1.2695201635360718,0.0021924972534179688,0.7233505845069885,0.2142857142857143,6.164413928985596,0.9966424107551575
1.274179458618164,1.2647833824157715,0.009396076202392578,0.7236193418502808,0.16666666666666663,0.0,0.9958903193473816
1.2752609252929688,1.260475516319275,0.014785408973693848,0.7229936122894287,0.0714285714285714,0.0,0.9947876930236816
1.2793794870376587,1.2531591653823853,0.026220321655273438,0.7223479151725769,0.11904761904761907,0.0,0.9936338067054749
1.2666252851486206,1.2597806453704834,0.006844639778137207,0.7221843600273132,0.04761904761904767,0.0,0.9923754334449768
1.2700645923614502,1.2485612630844116,0.021503329277038574,0.7189906239509583,1.0,5.5677642822265625,0.9920552372932434
1.2536712884902954,1.2627108097076416,-0.009039521217346191,0.7234516739845276,1.0,3.464101552963257,0.9928290843963623
1.2624711990356445,1.2547301054000854,0.007741093635559082,0.7257654070854187,0.26190476190476186,3.0,0.9936110973358154
1.262563705444336,1.251747488975525,0.010816216468811035,0.7275401949882507,0.09523809523809523,4.795831680297852,0.9941827654838562
1.2545064687728882,1.256885051727295,-0.0023785829544067383,0.7303812503814697,1.0,4.358899116516113,0.9953513145446777
1.262328028678894,1.2556625604629517,0.006665468215942383,0.7315962910652161,1.0,6.164413928985596,0.9961192607879639
1.25482177734375,1.2642834186553955,-0.009461641311645508,0.7341792583465576,1.0,6.244997978210449,0.9971987009048462
1.2689552307128906,1.2565449476242065,0.012410283088684082,0.7340570688247681,1.0,3.0,0.9975781440734863
1.2541874647140503,1.267783522605896,-0.013596057891845703,0.7341321110725403,1.0,2.6457512378692627,0.997808575630188
1.2401759624481201,1.2728404998779297,-0.03266453742980957,0.73275226354599,0.26190476190476186,2.0,0.9979739785194397
1.2512868642807007,1.2576051950454712,-0.006318330764770508,0.7305715084075928,0.023809523809523836,3.1622776985168457,0.9977925419807434
1.2479169368743896,1.25018310546875,-0.0022661685943603516,0.7276095747947693,0.19047619047619047,2.0,0.9972872734069824
1.238909125328064,1.2470448017120361,-0.008135676383972168,0.7224462628364563,0.3571428571428571,2.4494898319244385,0.9957751035690308
1.2277123928070068,1.241829752922058,-0.01411736011505127,0.7056986689567566,0.09523809523809523,6.244997978210449,0.9892842173576355
1.2232040166854858,1.2322039604187012,-0.008999943733215332,0.7023820281028748,1.0,6.244997978210449,0.9839904308319092
1.2212847471237183,1.214720368385315,0.00656437873840332,0.6852841973304749,0.0714285714285714,6.244997978210449,0.969393253326416
1.2054392099380493,1.2046623229980469,0.0007768869400024414,0.6707741618156433,0.1428571428571429,0.0,0.9533345699310303
1.1846745014190674,1.1988182067871094,-0.014143705368041992,0.6603406071662903,0.023809523809523836,5.830951690673828,0.9391710162162781
1.1958197355270386,1.1979289054870605,-0.0021091699600219727,0.6810734868049622,0.0714285714285714,3.1622776985168457,0.9613564610481262
1.2053629159927368,1.2006146907806396,0.004748225212097168,0.7030161619186401,0.16666666666666663,2.6457512378692627,0.9738388657569885
1.2020450830459595,1.21223783493042,-0.01019275188446045,0.704456090927124,0.0714285714285714,2.2360680103302,0.9660881161689758
1.2186514139175415,1.2032650709152222,0.015386343002319336,0.7033999562263489,0.0714285714285714,1.4142135381698608,0.9729710221290588
1.2153671979904175,1.210526704788208,0.004840493202209473,0.7013041973114014,1.0,1.7320507764816284,0.9652972221374512
1.1995618343353271,1.221717357635498,-0.0221555233001709,0.7013235688209534,0.0714285714285714,1.4142135381698608,0.9617249965667725
1.214270830154419,1.2070797681808472,0.007191061973571777,0.6994404196739197,1.0,2.4494898319244385,0.9639889001846313
1.2015694379806519,1.2152185440063477,-0.0136491060256958,0.6977402567863464,1.0,6.082762718200684,0.955235481262207
1.2009289264678955,1.2167576551437378,-0.015828728675842285,0.6980175375938416,0.19047619047619047,6.164413928985596,0.9549815654754639
1.204587459564209,1.2114835977554321,-0.0068961381912231445,0.6978735327720642,0.04761904761904767,2.0,0.9550725817680359
1.2082056999206543,1.2085336446762085,-0.0003279447555541992,0.697602391242981,0.11904761904761907,3.464101552963257,0.954730749130249
1.2052010297775269,1.2118735313415527,-0.006672501564025879,0.6973774433135986,0.0,6.0,0.9545775055885315
1.2155436277389526,1.2026256322860718,0.01291799545288086,0.6965972781181335,0.04761904761904767,0.0,0.957256019115448
1.2138853073120117,1.2055953741073608,0.008289933204650879,0.696607768535614,0.023809523809523836,6.0,0.9568362236022949
1.2138125896453857,1.2076952457427979,0.006117343902587891,0.6983831524848938,0.023809523809523836,3.872983455657959,0.9583152532577515
1.2194448709487915,1.2055506706237793,0.013894200325012207,0.6981177926063538,0.11904761904761907,3.316624879837036,0.9579141736030579
1.209407091140747,1.2222330570220947,-0.012825965881347656,0.7014352679252625,1.0,6.164413928985596,0.9625335335731506
1.2151939868927002,1.2212108373641968,-0.006016850471496582,0.7013562321662903,0.09523809523809523,5.916079998016357,0.9621475338935852
1.2168724536895752,1.2206556797027588,-0.0037832260131835938,0.7008312940597534,0.1428571428571429,5.916079998016357,0.9645033478736877
1.2165580987930298,1.2246311902999878,-0.008073091506958008,0.7026966214179993,0.1428571428571429,6.0,0.9647314548492432
1.2334139347076416,1.2100093364715576,0.023404598236083984,0.7004083395004272,1.0,3.0,0.9684854745864868
1.228663444519043,1.2179983854293823,0.010665059089660645,0.7005711793899536,1.0,6.082762718200684,0.9669592976570129
1.2198848724365234,1.2292380332946777,-0.009353160858154297,0.7052876353263855,0.1428571428571429,0.0,0.9685612320899963
1.2330280542373657,1.2171318531036377,0.015896201133728027,0.6996987462043762,0.2142857142857143,0.0,0.9645139575004578
1.2247493267059326,1.2304573059082031,-0.005707979202270508,0.7031673789024353,0.09523809523809523,6.0,0.9692671298980713
1.2208094596862793,1.2383148670196533,-0.017505407333374023,0.7043254971504211,1.0,6.0,0.9707120656967163
1.234170913696289,1.2286159992218018,0.005554914474487305,0.7027970552444458,0.16666666666666663,0.0,0.97081458568573
1.2332733869552612,1.2394949197769165,-0.0062215328216552734,0.705830454826355,1.0,6.4031243324279785,0.9747454524040222
1.2287189960479736,1.2494162321090698,-0.02069723606109619,0.7066792249679565,0.1428571428571429,1.0,0.9748721122741699
1.2491825819015503,1.2286121845245361,0.02057039737701416,0.7033377289772034,0.11904761904761907,2.0,0.975324273109436
1.2419548034667969,1.2438477277755737,-0.0018929243087768555,0.7061420679092407,1.0,2.2360680103302,0.9781904816627502
1.2430305480957031,1.2472482919692993,-0.004217743873596191,0.7071154713630676,1.0,2.2360680103302,0.9794781804084778
1.2534003257751465,1.2431390285491943,0.010261297225952148,0.7032994031906128,1.0,6.164413928985596,0.9783587455749512
1.252253770828247,1.248551845550537,0.003701925277709961,0.7047216892242432,0.1428571428571429,6.244997978210449,0.9782556295394897
1.2532970905303955,1.2522951364517212,0.0010019540786743164,0.7062081098556519,1.0,2.4494898319244385,0.9808964729309082
1.2516827583312988,1.2576444149017334,-0.00596165657043457,0.7065821886062622,1.0,1.7320507764816284,0.9814704656600952
1.2505130767822266,1.2611430883407593,-0.010630011558532715,0.7076281309127808,0.023809523809523836,1.7320507764816284,0.981708824634552
1.268104076385498,1.2466953992843628,0.021408677101135254,0.7060204744338989,0.0,1.7320507764816284,0.9838740825653076
1.2530428171157837,1.2639381885528564,-0.010895371437072754,0.7079921960830688,0.09523809523809523,1.7320507764816284,0.982097864151001
1.2604069709777832,1.2572330236434937,0.0031739473342895508,0.7087264657020569,0.023809523809523836,6.4031243324279785,0.9838701486587524
1.2581427097320557,1.2600510120391846,-0.0019083023071289062,0.7067339420318604,0.09523809523809523,5.74456262588501,0.9833885431289673
1.2591723203659058,1.260002851486206,-0.000830531120300293,0.7083565592765808,1.0,5.74456262588501,0.9850922226905823
1.2633018493652344,1.2580687999725342,0.005233049392700195,0.7082939743995667,0.0714285714285714,6.480740547180176,0.9850762486457825
1.2578816413879395,1.2624832391738892,-0.004601597785949707,0.7067405581474304,0.0714285714285714,6.480740547180176,0.9836679697036743
1.2627586126327515,1.2576327323913574,0.005125880241394043,0.7073280215263367,0.0,6.324555397033691,0.9850733876228333
1.2550632953643799,1.2634351253509521,-0.008371829986572266,0.7090112566947937,0.0714285714285714,6.324555397033691,0.9844647645950317
1.2472193241119385,1.2707456350326538,-0.023526310920715332,0.7085354924201965,0.04761904761904767,6.324555397033691,0.9841386675834656
1.2640738487243652,1.2555185556411743,0.008555293083190918,0.7065414786338806,0.023809523809523836,2.0,0.9841877222061157
1.2589776515960693,1.2611618041992188,-0.002184152603149414,0.7093684673309326,1.0,6.164413928985596,0.9857847094535828
1.2581679821014404,1.2590030431747437,-0.0008350610733032227,0.7102875113487244,0.2142857142857143,5.0,0.9873641133308411
1.2528351545333862,1.2681831121444702,-0.015347957611083984,0.70992511510849,1.0,5.0,0.9852405190467834
1.2548516988754272,1.266998291015625,-0.012146592140197754,0.7076493501663208,0.0,5.916079998016357,0.9852434396743774
1.2732045650482178,1.2493412494659424,0.02386331558227539,0.7076672315597534,1.0,3.872983455657959,0.9872199892997742
1.2500746250152588,1.2732415199279785,-0.023166894912719727,0.709713339805603,0.04761904761904767,3.464101552963257,0.9859932661056519
1.2626713514328003,1.261488914489746,0.0011824369430541992,0.7082334756851196,1.0,3.316624879837036,0.9856213331222534
1.2554291486740112,1.2700018882751465,-0.014572739601135254,0.7082194089889526,0.04761904761904767,1.0,0.9850239753723145
1.2617563009262085,1.2638963460922241,-0.002140045166015625,0.7077871561050415,0.09523809523809523,2.0,0.985508918762207
1.2688369750976562,1.256641149520874,0.012195825576782227,0.7083556652069092,1.0,2.2360680103302,0.9869990348815918
1.2474365234375,1.2768563032150269,-0.029419779777526855,0.709730863571167,0.40476190476190477,3.605551242828369,0.9858834743499756
1.258888602256775,1.2648953199386597,-0.006006717681884766,0.7083895802497864,1.0,5.4772257804870605,0.9867208003997803
1.2619659900665283,1.260058045387268,0.001907944679260254,0.7067146897315979,0.16666666666666663,0.0,0.9844611287117004
1.2548691034317017,1.2673012018203735,-0.012432098388671875,0.7089812159538269,0.19047619047619047,6.4031243324279785,0.9863197207450867
1.2590593099594116,1.2624363899230957,-0.003377079963684082,0.7082627415657043,0.23809523809523814,1.4142135381698608,0.9864585399627686
1.266447901725769,1.2538667917251587,0.012581110000610352,0.7080758213996887,0.023809523809523836,2.6457512378692627,0.9871533513069153
1.2631220817565918,1.2588813304901123,0.004240751266479492,0.7065137028694153,0.0,6.0,0.9870126247406006
1.2597002983093262,1.2619270086288452,-0.002226710319519043,0.7067583799362183,0.09523809523809523,6.082762718200684,0.9862233996391296
1.2562655210494995,1.265080451965332,-0.00881493091583252,0.7081607580184937,0.023809523809523836,6.082762718200684,0.9869163036346436
1.2651985883712769,1.2542024850845337,0.010996103286743164,0.705321729183197,0.2857142857142857,6.480740547180176,0.9847166538238525
1.2675546407699585,1.2548421621322632,0.012712478637695312,0.7071743607521057,1.0,4.358899116516113,0.9874860644340515
1.26676607131958,1.2548882961273193,0.011877775192260742,0.7068093419075012,1.0,4.795831680297852,0.9876357913017273
1.256234884262085,1.2656047344207764,-0.009369850158691406,0.7069230675697327,0.023809523809523836,0.0,0.9872448444366455
1.2592509984970093,1.262467622756958,-0.0032166242599487305,0.7059634327888489,0.023809523809523836,0.0,0.9864856600761414
1.2488466501235962,1.2721476554870605,-0.023301005363464355,0.7084671854972839,0.1428571428571429,6.164413928985596,0.9869821071624756
1.2510123252868652,1.2688777446746826,-0.017865419387817383,0.7086203098297119,1.0,6.164413928985596,0.9877392649650574
1.2582247257232666,1.2613474130630493,-0.003122687339782715,0.7072850465774536,0.11904761904761907,6.480740547180176,0.9876048564910889
1.2632654905319214,1.2559508085250854,0.0073146820068359375,0.7073017358779907,1.0,3.316624879837036,0.9880616664886475
1.2437883615493774,1.2743879556655884,-0.030599594116210938,0.7106752991676331,0.0,2.8284270763397217,0.9887462854385376
1.2507766485214233,1.2650563716888428,-0.014279723167419434,0.7090912461280823,0.45238095238095233,6.244997978210449,0.9891720414161682
1.2583279609680176,1.2547664642333984,0.0035614967346191406,0.7050408124923706,1.0,5.74456262588501,0.9874570369720459
1.2512333393096924,1.2612216472625732,-0.00998830795288086,0.7077106833457947,1.0,5.74456262588501,0.9882351160049438
1.2594289779663086,1.2523369789123535,0.007091999053955078,0.7063228487968445,1.0,6.244997978210449,0.9888761043548584
1.2378480434417725,1.2711679935455322,-0.033319950103759766,0.7093684673309326,0.09523809523809523,2.4494898319244385,0.9884774684906006
1.2646530866622925,1.2420681715011597,0.022584915161132812,0.7080351114273071,1.0,3.464101552963257,0.9905940890312195
1.2485864162445068,1.2571815252304077,-0.008595108985900879,0.706757128238678,0.0,3.1622776985168457,0.9881789088249207
1.2677844762802124,1.2365753650665283,0.031209111213684082,0.7066983580589294,0.26190476190476186,6.244997978210449,0.9904874563217163
1.2626923322677612,1.2405389547348022,0.022153377532958984,0.7040888071060181,0.0714285714285714,6.324555397033691,0.9885127544403076
1.247589349746704,1.2543483972549438,-0.006759047508239746,0.7073649168014526,1.0,3.1622776985168457,0.9893901348114014
1.2540569305419922,1.2461764812469482,0.007880449295043945,0.708454966545105,0.2142857142857143,3.0,0.9905393123626709
1.2570730447769165,1.2424249649047852,0.014648079872131348,0.7078291177749634,1.0,2.4494898319244385,0.9901782274246216
1.2454124689102173,1.252229928970337,-0.006817460060119629,0.707855761051178,0.0714285714285714,2.6457512378692627,0.9896446466445923
1.2532249689102173,1.2441374063491821,0.009087562561035156,0.7094476222991943,0.0714285714285714,6.324555397033691,0.9908209443092346
1.248232126235962,1.2481896877288818,4.2438507080078125e-05,0.7084867358207703,0.2142857142857143,6.244997978210449,0.9905691742897034
1.2476019859313965,1.2474546432495117,0.00014734268188476562,0.7080786824226379,0.0714285714285714,3.1622776985168457,0.989943265914917
1.2563567161560059,1.2364517450332642,0.0199049711227417,0.7076682448387146,1.0,2.4494898319244385,0.99127197265625
1.2475019693374634,1.2447270154953003,0.002774953842163086,0.7081913352012634,0.04761904761904767,1.7320507764816284,0.9903559684753418
1.2440776824951172,1.2457278966903687,-0.0016502141952514648,0.7086972594261169,0.19047619047619047,6.324555397033691,0.9905064702033997
1.2480270862579346,1.240800380706787,0.007226705551147461,0.7071821093559265,0.023809523809523836,5.830951690673828,0.9901619553565979
1.2385085821151733,1.2476036548614502,-0.009095072746276855,0.7080126404762268,0.11904761904761907,3.605551242828369,0.989647626876831
1.2314229011535645,1.253138542175293,-0.021715641021728516,0.7092679142951965,0.04761904761904767,5.196152210235596,0.9899541735649109
1.231764793395996,1.2510675191879272,-0.019302725791931152,0.7078385949134827,1.0,5.656854152679443,0.9894832372665405
1.24248206615448,1.2399481534957886,0.0025339126586914062,0.7086067795753479,0.0714285714285714,3.316624879837036,0.9902577996253967
1.245383620262146,1.2352911233901978,0.010092496871948242,0.7072526812553406,0.16666666666666663,2.6457512378692627,0.990813136100769
1.2340214252471924,1.2449619770050049,-0.0109405517578125,0.7091736197471619,0.023809523809523836,6.164413928985596,0.9908711910247803
1.240826964378357,1.2366398572921753,0.004187107086181641,0.7085019946098328,0.04761904761904767,5.099019527435303,0.9908778071403503
1.230696439743042,1.2449554204940796,-0.014258980751037598,0.7086789608001709,1.0,5.099019527435303,0.9906130433082581
1.2420628070831299,1.2306666374206543,0.011396169662475586,0.7084794640541077,0.19047619047619047,6.324555397033691,0.9910181760787964
1.2376269102096558,1.2341547012329102,0.0034722089767456055,0.7092434167861938,0.3571428571428571,1.7320507764816284,0.9913411140441895
1.2375774383544922,1.2318997383117676,0.005677700042724609,0.708270251750946,1.0,1.4142135381698608,0.9908496737480164
1.2420545816421509,1.2256240844726562,0.01643049716949463,0.708892285823822,0.23809523809523814,2.6457512378692627,0.9917699098587036
1.2256544828414917,1.2399556636810303,-0.014301180839538574,0.7082980871200562,0.0714285714285714,2.6457512378692627,0.9910798668861389
1.2197985649108887,1.2427252531051636,-0.022926688194274902,0.7074038982391357,0.09523809523809523,2.4494898319244385,0.9899818301200867
1.2307525873184204,1.230217695236206,0.0005348920822143555,0.7089617848396301,1.0,2.0,0.9914371371269226
1.2327913045883179,1.2256215810775757,0.0071697235107421875,0.7088920474052429,0.38095238095238093,2.8284270763397217,0.9917346835136414
1.2176740169525146,1.239849328994751,-0.022175312042236328,0.7102348208427429,1.0,2.8284270763397217,0.9907220005989075
1.2355221509933472,1.2203593254089355,0.015162825584411621,0.7075642347335815,0.04761904761904767,2.0,0.9918540716171265
1.2380733489990234,1.2159146070480347,0.02215874195098877,0.7095154523849487,0.023809523809523836,2.4494898319244385,0.9925417900085449
1.2323906421661377,1.2204841375350952,0.01190650463104248,0.7081934213638306,0.023809523809523836,2.0,0.9923792481422424
1.2185238599777222,1.2323087453842163,-0.01378488540649414,0.7108480930328369,0.1428571428571429,3.872983455657959,0.992379367351532
1.2249878644943237,1.2245830297470093,0.0004048347473144531,0.7106635570526123,0.0714285714285714,3.872983455657959,0.992646336555481
1.2077339887619019,1.2389907836914062,-0.031256794929504395,0.7106480002403259,0.0714285714285714,1.7320507764816284,0.9914034605026245
1.2174440622329712,1.228875756263733,-0.011431694030761719,0.709690511226654,0.023809523809523836,2.6457512378692627,0.9923074841499329
1.2248033285140991,1.2199122905731201,0.004891037940979004,0.7090147733688354,0.16666666666666663,3.464101552963257,0.9926464557647705
1.2293556928634644,1.2133430242538452,0.01601266860961914,0.7099687457084656,0.023809523809523836,2.8284270763397217,0.9932237863540649
1.2154945135116577,1.2260364294052124,-0.010541915893554688,0.7113006114959717,0.0714285714285714,2.4494898319244385,0.9924172163009644
1.2288968563079834,1.211155891418457,0.017740964889526367,0.7106033563613892,0.0714285714285714,1.7320507764816284,0.9929854869842529
1.2209794521331787,1.2164058685302734,0.0045735836029052734,0.7103935480117798,0.023809523809523836,2.6457512378692627,0.9934419393539429
1.2211127281188965,1.2161343097686768,0.0049784183502197266,0.7108151316642761,0.33333333333333337,2.6457512378692627,0.9931021332740784
1.209769606590271,1.2257906198501587,-0.016021013259887695,0.7096532583236694,0.023809523809523836,2.6457512378692627,0.9929282665252686
1.216556191444397,1.217609167098999,-0.0010529756546020508,0.710970938205719,0.04761904761904767,2.2360680103302,0.993309736251831
1.214124321937561,1.2185190916061401,-0.0043947696685791016,0.7113692760467529,0.16666666666666663,3.605551242828369,0.9933201670646667
1.2099417448043823,1.2202913761138916,-0.010349631309509277,0.7117816805839539,0.11904761904761907,5.5677642822265625,0.9935480356216431
1.2123031616210938,1.217750906944275,-0.005447745323181152,0.7127235531806946,0.11904761904761907,6.324555397033691,0.9935360550880432
1.2100695371627808,1.2177236080169678,-0.007654070854187012,0.7120278477668762,0.023809523809523836,6.324555397033691,0.9935504794120789
1.2168688774108887,1.2080967426300049,0.008772134780883789,0.7126256227493286,0.04761904761904767,0.0,0.9941604137420654
1.2180393934249878,1.2077375650405884,0.010301828384399414,0.7108752727508545,0.11904761904761907,6.082762718200684,0.9937237501144409
1.210789442062378,1.2131422758102417,-0.0023528337478637695,0.7129096388816833,0.1428571428571429,2.8284270763397217,0.9938815236091614
1.2073734998703003,1.2150310277938843,-0.007657527923583984,0.7130934000015259,0.023809523809523836,6.244997978210449,0.9940034747123718
1.2084922790527344,1.212144374847412,-0.0036520957946777344,0.71329665184021,0.09523809523809523,6.244997978210449,0.9937897324562073
1.2082160711288452,1.2113336324691772,-0.0031175613403320312,0.7133017778396606,0.26190476190476186,6.244997978210449,0.9940106868743896
1.2046329975128174,1.2133800983428955,-0.008747100830078125,0.7143903970718384,1.0,6.324555397033691,0.9940061569213867
1.2141814231872559,1.2016829252243042,0.01249849796295166,0.7146403193473816,0.04761904761904767,6.324555397033691,0.9946796298027039
1.2015228271484375,1.2136046886444092,-0.01208186149597168,0.7146320939064026,1.0,0.0,0.9940807819366455
1.2087827920913696,1.2053520679473877,0.0034307241439819336,0.7144497632980347,1.0,0.0,0.9944112300872803
1.2054553031921387,1.2075361013412476,-0.0020807981491088867,0.7148069739341736,0.11904761904761907,0.0,0.9944969415664673
1.215806484222412,1.1951664686203003,0.020640015602111816,0.714038074016571,0.0714285714285714,0.0,0.9948837161064148
1.1961735486984253,1.213817834854126,-0.017644286155700684,0.7159217000007629,1.0,6.244997978210449,0.9944034814834595
1.207594871520996,1.200883150100708,0.006711721420288086,0.7158581018447876,0.0714285714285714,6.244997978210449,0.994509220123291
1.2001636028289795,1.2052242755889893,-0.005060672760009766,0.7149273157119751,1.0,0.0,0.9943686127662659
1.205696940422058,1.199465274810791,0.00623166561126709,0.7157725095748901,0.04761904761904767,6.082762718200684,0.9947487115859985
1.2084131240844727,1.1955370903015137,0.012876033782958984,0.7153628468513489,1.0,2.6457512378692627,0.9951090812683105
1.202660083770752,1.200219750404358,0.002440333366394043,0.7158372402191162,1.0,2.6457512378692627,0.9948120713233948
1.2063534259796143,1.1945823431015015,0.011771082878112793,0.7165353298187256,1.0,2.2360680103302,0.9951510429382324
1.2044206857681274,1.195692539215088,0.00872814655303955,0.7166138291358948,1.0,2.6457512378692627,0.9951664209365845
1.2034329175949097,1.1953964233398438,0.008036494255065918,0.7176759243011475,1.0,6.082762718200684,0.995223343372345
1.1969807147979736,1.1996344327926636,-0.0026537179946899414,0.718072772026062,0.0714285714285714,6.164413928985596,0.995242714881897
1.1968281269073486,1.198225975036621,-0.001397848129272461,0.7169114947319031,1.0,6.164413928985596,0.9949608445167542
1.1816924810409546,1.211472988128662,-0.02978050708770752,0.7189950346946716,1.0,6.164413928985596,0.9950183033943176
1.197458028793335,1.194980263710022,0.0024777650833129883,0.7183195948600769,0.11904761904761907,2.4494898319244385,0.9948969483375549
1.191232442855835,1.19969642162323,-0.00846397876739502,0.7190977334976196,0.04761904761904767,6.324555397033691,0.9952200651168823
1.1957367658615112,1.1929893493652344,0.0027474164962768555,0.7189298868179321,0.11904761904761907,0.0,0.9953895807266235
1.1877636909484863,1.1990493535995483,-0.011285662651062012,0.7193895578384399,0.04761904761904767,0.0,0.995417594909668
1.1759960651397705,1.2071566581726074,-0.031160593032836914,0.7189646363258362,0.11904761904761907,6.4031243324279785,0.9949918389320374
1.201651930809021,1.1809967756271362,0.020655155181884766,0.718453049659729,1.0,2.4494898319244385,0.9955645203590393
1.1916372776031494,1.188463568687439,0.0031737089157104492,0.718585729598999,0.09523809523809523,2.4494898319244385,0.9952026605606079
1.1808627843856812,1.1996796131134033,-0.018816828727722168,0.7183480858802795,1.0,2.4494898319244385,0.9946115612983704
1.1853731870651245,1.1918684244155884,-0.006495237350463867,0.7192376255989075,0.09523809523809523,2.6457512378692627,0.9953943490982056
1.1900444030761719,1.1849544048309326,0.005089998245239258,0.718345582485199,0.04761904761904767,6.0,0.9953849911689758
1.178223967552185,1.1948456764221191,-0.016621708869934082,0.7192490696907043,1.0,6.164413928985596,0.9954046010971069
1.1849613189697266,1.1866034269332886,-0.0016421079635620117,0.7190867066383362,1.0,6.164413928985596,0.9955500364303589
1.187827706336975,1.182687759399414,0.005139946937561035,0.7195413112640381,1.0,0.0,0.9956634044647217
1.178403615951538,1.1905732154846191,-0.012169599533081055,0.7199816107749939,0.023809523809523836,0.0,0.9955868721008301
1.1785863637924194,1.1892120838165283,-0.010625720024108887,0.71932452917099,0.11904761904761907,6.0,0.9953417778015137
1.1873663663864136,1.1793540716171265,0.00801229476928711,0.7196787595748901,0.0714285714285714,2.6457512378692627,0.9956462383270264
1.1743868589401245,1.1898648738861084,-0.015478014945983887,0.7189579606056213,0.0714285714285714,6.4031243324279785,0.9954755902290344
1.1808799505233765,1.182128667831421,-0.0012487173080444336,0.7202860713005066,0.1428571428571429,6.0,0.9955651760101318
1.1904795169830322,1.1718881130218506,0.01859140396118164,0.719424307346344,1.0,3.7416574954986572,0.9954308271408081
1.1758034229278564,1.1859002113342285,-0.01009678840637207,0.7198609709739685,0.09523809523809523,3.1622776985168457,0.9954248666763306
1.1839202642440796,1.1764097213745117,0.007510542869567871,0.7206516861915588,1.0,4.0,0.995725154876709
1.176264762878418,1.181833028793335,-0.005568265914916992,0.7211339473724365,1.0,4.123105525970459,0.9956719875335693
1.1795670986175537,1.1788322925567627,0.0007348060607910156,0.720069944858551,1.0,3.605551242828369,0.9953652024269104
1.1808066368103027,1.1778526306152344,0.0029540061950683594,0.7201610803604126,0.1428571428571429,3.0,0.9953991770744324
1.189161777496338,1.1680516004562378,0.021110177040100098,0.7206825613975525,0.023809523809523836,3.1622776985168457,0.9954919815063477
1.1780751943588257,1.1793739795684814,-0.0012987852096557617,0.7211750745773315,1.0,3.872983455657959,0.9953529238700867
1.1860021352767944,1.1709544658660889,0.015047669410705566,0.7212515473365784,0.1428571428571429,6.0,0.9956806898117065
1.177152156829834,1.176674246788025,0.00047791004180908203,0.721221387386322,0.19047619047619047,0.0,0.9953705072402954
1.1823804378509521,1.1723785400390625,0.010001897811889648,0.7179981470108032,0.04761904761904767,0.0,0.9941108226776123
1.184321641921997,1.1703760623931885,0.013945579528808594,0.7197391390800476,0.33333333333333337,6.164413928985596,0.9946199059486389
1.1733543872833252,1.1814782619476318,-0.00812387466430664,0.7207742929458618,0.11904761904761907,3.316624879837036,0.9948277473449707
1.1667823791503906,1.188348650932312,-0.021566271781921387,0.7184067368507385,0.19047619047619047,3.0,0.9934771656990051
1.1788889169692993,1.1749017238616943,0.0039871931076049805,0.7221158146858215,0.023809523809523836,3.605551242828369,0.994890034198761
1.1816571950912476,1.1722227334976196,0.00943446159362793,0.7210956811904907,0.2142857142857143,3.872983455657959,0.9946295022964478
1.174654245376587,1.1774495840072632,-0.0027953386306762695,0.7192263007164001,0.1428571428571429,6.324555397033691,0.9938369989395142
1.172565221786499,1.1781409978866577,-0.005575776100158691,0.7187002301216125,1.0,6.244997978210449,0.9932267665863037
1.1703810691833496,1.1780146360397339,-0.007633566856384277,0.7220560908317566,1.0,1.7320507764816284,0.9944106936454773
1.1757625341415405,1.1706570386886597,0.005105495452880859,0.7222731709480286,1.0,6.480740547180176,0.9943282604217529
1.1813112497329712,1.165048360824585,0.01626288890838623,0.7216618061065674,0.09523809523809523,5.5677642822265625,0.9939097166061401
1.170087218284607,1.1750004291534424,-0.004913210868835449,0.7210217714309692,0.16666666666666663,4.123105525970459,0.9934552311897278
1.1742000579833984,1.1692599058151245,0.004940152168273926,0.7224439382553101,0.04761904761904767,3.316624879837036,0.9935808181762695
1.170990228652954,1.1689748764038086,0.002015352249145508,0.721276581287384,0.30952380952380953,1.4142135381698608,0.9932134747505188
1.169414758682251,1.1685867309570312,0.0008280277252197266,0.7181557416915894,0.04761904761904767,2.4494898319244385,0.9916106462478638
1.1627027988433838,1.1738731861114502,-0.011170387268066406,0.7203331589698792,1.0,2.6457512378692627,0.9922968149185181
1.1701589822769165,1.1642674207687378,0.005891561508178711,0.7208876013755798,0.0714285714285714,2.8284270763397217,0.9920263886451721
1.1645276546478271,1.1652990579605103,-0.0007714033126831055,0.7228043675422668,0.0,2.6457512378692627,0.9923374056816101
1.173598289489746,1.151595950126648,0.022002339363098145,0.7209373712539673,1.0,1.4142135381698608,0.9913366436958313
1.1528891324996948,1.1660547256469727,-0.013165593147277832,0.721460223197937,0.26190476190476186,1.7320507764816284,0.9904954433441162
1.1656196117401123,1.1463415622711182,0.01927804946899414,0.7172169089317322,0.19047619047619047,2.0,0.988187313079834
1.1578783988952637,1.1499754190444946,0.007902979850769043,0.7206212878227234,0.0714285714285714,2.0,0.9890492558479309
1.1542526483535767,1.1486098766326904,0.0056427717208862305,0.7166771292686462,0.023809523809523836,1.4142135381698608,0.9860702157020569
1.15850830078125,1.1381109952926636,0.020397305488586426,0.7283011078834534,0.11904761904761907,2.2360680103302,0.9893521070480347
1.1414546966552734,1.1476833820343018,-0.00622868537902832,0.7235996127128601,0.09523809523809523,3.7416574954986572,0.9871561527252197
1.1407033205032349,1.1464004516601562,-0.005697131156921387,0.7222744226455688,0.09523809523809523,3.872983455657959,0.9847250580787659
1.145625352859497,1.1424401998519897,0.0031851530075073242,0.7269500494003296,0.0714285714285714,1.7320507764816284,0.9859722256660461
1.143536925315857,1.1491684913635254,-0.005631566047668457,0.7257254719734192,0.023809523809523836,6.4031243324279785,0.9842406511306763
1.1567591428756714,1.1428552865982056,0.01390385627746582,0.732850193977356,0.04761904761904767,6.0,0.9858598709106445
1.1579432487487793,1.1532753705978394,0.004667878150939941,0.7335533499717712,0.04761904761904767,3.0,0.9854824542999268
1.1576582193374634,1.1649136543273926,-0.007255434989929199,0.7327125072479248,0.04761904761904767,2.6457512378692627,0.9839497208595276
1.1518810987472534,1.1819156408309937,-0.030034542083740234,0.7373035550117493,0.09523809523809523,3.1622776985168457,0.9855430722236633
1.169809341430664,1.175232172012329,-0.005422830581665039,0.7230919599533081,0.023809523809523836,3.464101552963257,0.9775964617729187
1.1907851696014404,1.1762796640396118,0.014505505561828613,0.7410233616828918,0.30952380952380953,6.164413928985596,0.9845880270004272
1.1750696897506714,1.1949971914291382,-0.019927501678466797,0.7365185022354126,0.04761904761904767,5.656854152679443,0.9836169481277466
1.1924386024475098,1.1972719430923462,-0.004833340644836426,0.7374500632286072,0.023809523809523836,4.123105525970459,0.9840765595436096
1.2125937938690186,1.2024952173233032,0.010098576545715332,0.7429181933403015,1.0,2.6457512378692627,0.9862585663795471
1.2275447845458984,1.2170991897583008,0.010445594787597656,0.7392712831497192,0.1428571428571429,3.0,0.9865338802337646
1.2156444787979126,1.2522404193878174,-0.036595940589904785,0.7346060872077942,0.16666666666666663,2.2360680103302,0.9844282269477844
1.2500431537628174,1.2372709512710571,0.012772202491760254,0.7390066385269165,0.04761904761904767,6.324555397033691,0.9882270693778992
1.253690242767334,1.2459839582443237,0.007706284523010254,0.7358217835426331,0.19047619047619047,5.74456262588501,0.9875298142433167
1.249793529510498,1.2621358633041382,-0.012342333793640137,0.7327109575271606,0.09523809523809523,5.74456262588501,0.9873467683792114
1.2527313232421875,1.26552152633667,-0.012790203094482422,0.7318443655967712,1.0,5.916079998016357,0.9885459542274475
1.2666070461273193,1.255326747894287,0.011280298233032227,0.7319839000701904,0.23809523809523814,5.916079998016357,0.9902615547180176
1.2642402648925781,1.2586498260498047,0.0055904388427734375,0.7301396727561951,0.16666666666666663,6.082762718200684,0.9893613457679749
1.2666507959365845,1.2582058906555176,0.008444905281066895,0.7307413816452026,0.09523809523809523,2.2360680103302,0.9907095432281494
1.2611525058746338,1.2634143829345703,-0.0022618770599365234,0.7283688187599182,0.11904761904761907,1.4142135381698608,0.9897405505180359
1.2656018733978271,1.2566230297088623,0.008978843688964844,0.7307647466659546,0.04761904761904767,2.4494898319244385,0.9922658801078796
1.2643711566925049,1.254636526107788,0.009734630584716797,0.7303074598312378,1.0,2.0,0.9922110438346863
1.2598779201507568,1.2568140029907227,0.0030639171600341797,0.7277223467826843,0.2142857142857143,1.4142135381698608,0.990918755531311
1.2622569799423218,1.2496857643127441,0.012571215629577637,0.7269527316093445,1.0,6.324555397033691,0.991010844707489
1.2396663427352905,1.270768165588379,-0.03110182285308838,0.724795937538147,0.16666666666666663,5.5677642822265625,0.9885101914405823
1.2467628717422485,1.2610876560211182,-0.014324784278869629,0.728611171245575,1.0,3.464101552963257,0.9916669726371765
1.2474725246429443,1.2593790292739868,-0.01190650463104248,0.7269715070724487,0.11904761904761907,2.6457512378692627,0.9909632802009583
1.2394318580627441,1.263326644897461,-0.023894786834716797,0.7258453965187073,0.0,3.464101552963257,0.9905568361282349
1.2528682947158813,1.2501938343048096,0.0026744604110717773,0.7273291945457458,0.04761904761904767,5.656854152679443,0.992194414138794
1.250912070274353,1.2493482828140259,0.0015637874603271484,0.7242456674575806,0.09523809523809523,6.082762718200684,0.9907450675964355
1.2556822299957275,1.2420510053634644,0.013631224632263184,0.7289828062057495,0.0,2.4494898319244385,0.9931141138076782
1.2486910820007324,1.2487373352050781,-4.6253204345703125e-05,0.7279643416404724,0.04761904761904767,2.0,0.9925953149795532
1.2504370212554932,1.2449219226837158,0.005515098571777344,0.7277170419692993,1.0,2.0,0.9924262762069702
1.2487934827804565,1.2453746795654297,0.0034188032150268555,0.7238373160362244,0.26190476190476186,6.4031243324279785,0.9904143214225769
1.2570998668670654,1.2337491512298584,0.02335071563720703,0.7263906002044678,0.2142857142857143,0.0,0.9920696020126343
1.246999740600586,1.244842529296875,0.0021572113037109375,0.7282355427742004,0.04761904761904767,5.916079998016357,0.9928163290023804
1.255580186843872,1.2326812744140625,0.02289891242980957,0.7248088717460632,0.23809523809523814,2.4494898319244385,0.9915400147438049
1.2422630786895752,1.2463722229003906,-0.00410914421081543,0.7238299250602722,1.0,1.4142135381698608,0.9903571009635925
1.240058183670044,1.2478630542755127,-0.00780487060546875,0.7256339192390442,0.11904761904761907,6.4031243324279785,0.9913836121559143
1.256786584854126,1.2288713455200195,0.027915239334106445,0.7286946773529053,0.023809523809523836,0.0,0.9935632944107056
1.2433754205703735,1.2431141138076782,0.0002613067626953125,0.7272831201553345,0.0714285714285714,0.0,0.9924772381782532
1.249694585800171,1.2356055974960327,0.014088988304138184,0.7264919877052307,0.023809523809523836,6.324555397033691,0.9920095205307007
1.2355625629425049,1.2474052906036377,-0.011842727661132812,0.7228286266326904,1.0,2.4494898319244385,0.9898343682289124
1.2332563400268555,1.2492645978927612,-0.01600825786590576,0.7264344692230225,1.0,2.6457512378692627,0.9918661713600159
1.2406799793243408,1.2411978244781494,-0.0005178451538085938,0.7271589636802673,0.16666666666666663,2.4494898319244385,0.992506742477417
1.2394530773162842,1.2397983074188232,-0.0003452301025390625,0.7285373210906982,0.023809523809523836,6.4031243324279785,0.9929372072219849
1.2319653034210205,1.2484420537948608,-0.016476750373840332,0.7250624299049377,0.023809523809523836,3.1622776985168457,0.9909889101982117
1.2519515752792358,1.2254345417022705,0.026517033576965332,0.7214781045913696,1.0,5.916079998016357,0.9893031120300293
1.2380595207214355,1.2388801574707031,-0.0008206367492675781,0.7251103520393372,1.0,5.830951690673828,0.9910134077072144
1.240324854850769,1.2374281883239746,0.0028966665267944336,0.7226483821868896,1.0,2.6457512378692627,0.9899731278419495
1.2371716499328613,1.2408523559570312,-0.003680706024169922,0.725408673286438,0.04761904761904767,2.6457512378692627,0.9911419153213501
1.2348731756210327,1.242024302482605,-0.007151126861572266,0.726061999797821,0.09523809523809523,3.464101552963257,0.9916251301765442
1.2318826913833618,1.2446008920669556,-0.01271820068359375,0.7266896367073059,0.11904761904761907,2.4494898319244385,0.9918630123138428
1.2272194623947144,1.2469861507415771,-0.019766688346862793,0.7247685790061951,0.023809523809523836,1.7320507764816284,0.9906503558158875
1.228986382484436,1.2460720539093018,-0.017085671424865723,0.7251057028770447,1.0,1.7320507764816284,0.9909942150115967
2.213926315307617,2.1662757396698,0.04765057563781738,0.7351022958755493,0.0714285714285714,6.324555397033691,0.9511876106262207
2.1049964427948,2.094405174255371,0.010591268539428711,0.7371100187301636,0.16666666666666663,6.164413928985596,0.9496819972991943
2.040860652923584,2.0278007984161377,0.013059854507446289,0.7315168976783752,1.0,3.0,0.9415286183357239
1.9947431087493896,2.0147547721862793,-0.02001166343688965,0.729036271572113,0.19047619047619047,6.082762718200684,0.933524489402771
2.009666919708252,1.975071907043457,0.03459501266479492,0.7175409197807312,0.023809523809523836,6.0,0.9212877154350281
1.9991041421890259,1.9956398010253906,0.003464341163635254,0.7137299180030823,0.1428571428571429,2.8284270763397217,0.9091143608093262
1.9993785619735718,2.0132951736450195,-0.013916611671447754,0.7087089419364929,0.1428571428571429,3.872983455657959,0.8995966911315918
2.027104139328003,2.0119519233703613,0.015152215957641602,0.692234456539154,0.04761904761904767,3.7416574954986572,0.8901021480560303
2.0297932624816895,2.035274028778076,-0.005480766296386719,0.6925100684165955,0.023809523809523836,2.2360680103302,0.8839967250823975
2.0545058250427246,2.04902982711792,0.0054759979248046875,0.6816232204437256,0.04761904761904767,6.164413928985596,0.8767904043197632
2.0597290992736816,2.061913251876831,-0.002184152603149414,0.6722235083580017,1.0,0.0,0.868066132068634
2.0696444511413574,2.0627598762512207,0.006884574890136719,0.65691077709198,0.09523809523809523,0.0,0.855381190776825
2.0719728469848633,2.0740931034088135,-0.0021202564239501953,0.6420683860778809,0.11904761904761907,5.0,0.8386667966842651
2.083156108856201,2.0913190841674805,-0.008162975311279297,0.6383149027824402,1.0,5.0,0.8408287763595581
2.1246097087860107,2.087092399597168,0.03751730918884277,0.6177459955215454,0.1428571428571429,6.244997978210449,0.8262965679168701
2.1283299922943115,2.1264443397521973,0.0018856525421142578,0.6108940243721008,0.04761904761904767,6.244997978210449,0.8349785208702087
2.140733480453491,2.137385368347168,0.003348112106323242,0.6012338399887085,0.30952380952380953,6.082762718200684,0.840615451335907
2.1420798301696777,2.1628589630126953,-0.020779132843017578,0.5990390777587891,0.023809523809523836,3.0,0.8519890308380127
2.1600892543792725,2.163039445877075,-0.0029501914978027344,0.5939885377883911,0.09523809523809523,6.164413928985596,0.8575909733772278
2.1518378257751465,2.1838996410369873,-0.03206181526184082,0.596277117729187,1.0,6.324555397033691,0.8687493801116943
2.1705565452575684,2.1660096645355225,0.0045468807220458984,0.5925726294517517,1.0,1.4142135381698608,0.8753481507301331
2.1683292388916016,2.1579902172088623,0.010339021682739258,0.5907690525054932,1.0,3.316624879837036,0.8826563358306885
2.143967628479004,2.168515205383301,-0.024547576904296875,0.5953552722930908,0.40476190476190477,2.4494898319244385,0.8905213475227356
2.1460821628570557,2.1467299461364746,-0.0006477832794189453,0.5907741785049438,1.0,3.7416574954986572,0.8928093910217285
2.1340878009796143,2.146216869354248,-0.012129068374633789,0.593538761138916,0.0714285714285714,2.8284270763397217,0.8951817750930786
2.1274938583374023,2.1274771690368652,1.6689300537109375e-05,0.5916313529014587,1.0,3.7416574954986572,0.897932767868042
2.108978271484375,2.118232488632202,-0.009254217147827148,0.5936779379844666,0.11904761904761907,3.0,0.9023052453994751
2.095888137817383,2.106097936630249,-0.010209798812866211,0.59275221824646,0.09523809523809523,1.4142135381698608,0.900727391242981
2.081594705581665,2.0868613719940186,-0.005266666412353516,0.5922619104385376,1.0,6.480740547180176,0.9036171436309814
2.0476396083831787,2.0416371822357178,0.0060024261474609375,0.5852203369140625,0.04761904761904767,6.324555397033691,0.9008951783180237
2.0356128215789795,2.0318331718444824,0.0037796497344970703,0.5841926336288452,0.0,6.324555397033691,0.9001560211181641
2.0161266326904297,1.995847225189209,0.020279407501220703,0.5791828036308289,0.26190476190476186,0.0,0.8959160447120667
1.977643370628357,1.9880032539367676,-0.010359883308410645,0.5799261927604675,0.26190476190476186,0.0,0.8942829370498657
1.9509515762329102,1.9659717082977295,-0.015020132064819336,0.5770239233970642,0.0714285714285714,6.244997978210449,0.8874609470367432
1.94187331199646,1.930335521697998,0.011537790298461914,0.5725493431091309,0.2142857142857143,6.244997978210449,0.8801863789558411
1.923967719078064,1.9107238054275513,0.013243913650512695,0.5755147337913513,0.16666666666666663,0.0,0.875601053237915
1.8933507204055786,1.8724114894866943,0.020939230918884277,0.5680913329124451,0.04761904761904767,6.0,0.8698027729988098
1.820163369178772,1.8357402086257935,-0.015576839447021484,0.5649189352989197,0.0,6.0,0.866860568523407
1.775357961654663,1.8251893520355225,-0.049831390380859375,0.5668835043907166,1.0,6.244997978210449,0.8688313961029053
1.7534743547439575,1.7519490718841553,0.001525282859802246,0.5692139863967896,0.04761904761904767,2.2360680103302,0.8704087734222412
1.6843444108963013,1.7137385606765747,-0.029394149780273438,0.5772464275360107,1.0,6.324555397033691,0.8665392994880676
1.6685339212417603,1.6433125734329224,0.02522134780883789,0.587983250617981,1.0,6.082762718200684,0.8596394658088684
1.6058088541030884,1.6409885883331299,-0.035179734230041504,0.5840123891830444,1.0,3.0,0.850722074508667
1.5967934131622314,1.5843827724456787,0.012410640716552734,0.580147385597229,0.0714285714285714,2.4494898319244385,0.8426527380943298
1.557146430015564,1.559337854385376,-0.0021914243698120117,0.5754349827766418,1.0,6.324555397033691,0.8341261148452759
1.518824815750122,1.5160528421401978,0.0027719736099243164,0.5664781332015991,1.0,0.0,0.8248802423477173
1.4822171926498413,1.4900213479995728,-0.007804155349731445,0.5606786012649536,0.1428571428571429,4.358899116516113,0.8206179738044739
1.4596527814865112,1.466629147529602,-0.00697636604309082,0.5508149862289429,1.0,4.358899116516113,0.8169463276863098
1.4335068464279175,1.4565846920013428,-0.023077845573425293,0.5478487014770508,0.0714285714285714,0.0,0.822273313999176
1.4302297830581665,1.4033130407333374,0.0269167423248291,0.5468289256095886,0.04761904761904767,6.164413928985596,0.8292070031166077
1.3655484914779663,1.3677648305892944,-0.002216339111328125,0.54097980260849,1.0,4.582575798034668,0.8338661789894104
1.2961742877960205,1.2860386371612549,0.010135650634765625,0.536746621131897,0.11904761904761907,3.872983455657959,0.8323180675506592
1.2404495477676392,1.2423665523529053,-0.0019170045852661133,0.5673846006393433,0.09523809523809523,6.324555397033691,0.8538506627082825
1.2158148288726807,1.2350385189056396,-0.019223690032958984,0.5756577849388123,0.04761904761904767,6.324555397033691,0.8660041689872742
1.2381314039230347,1.239823818206787,-0.0016924142837524414,0.5780278444290161,1.0,2.4494898319244385,0.874459445476532
1.2521564960479736,1.2499653100967407,0.00219118595123291,0.585559606552124,1.0,2.4494898319244385,0.8803932070732117
1.2482050657272339,1.246558666229248,0.0016463994979858398,0.6055616140365601,0.5476190476190477,4.795831680297852,0.9033700823783875
1.2331202030181885,1.2671831846237183,-0.034062981605529785,0.6279712915420532,1.0,4.358899116516113,0.9251371622085571
1.2389744520187378,1.2639999389648438,-0.025025486946105957,0.6461466550827026,1.0,3.7416574954986572,0.936867892742157
1.2547187805175781,1.2544749975204468,0.00024378299713134766,0.666564404964447,0.09523809523809523,3.7416574954986572,0.9560904502868652
1.2445039749145508,1.263813853263855,-0.0193098783493042,0.6793512105941772,0.40476190476190477,0.0,0.961810827255249
1.2589662075042725,1.252069354057312,0.006896853446960449,0.6843702793121338,0.04761904761904767,0.0,0.9616925716400146
1.2428486347198486,1.270392894744873,-0.027544260025024414,0.6897760629653931,1.0,5.4772257804870605,0.9654355645179749
1.25154709815979,1.2532672882080078,-0.0017201900482177734,0.6891031861305237,0.04761904761904767,5.4772257804870605,0.9615254402160645
1.2312896251678467,1.2461223602294922,-0.014832735061645508,0.6788842082023621,0.1428571428571429,6.082762718200684,0.9466736912727356
1.2142763137817383,1.2071986198425293,0.007077693939208984,0.6651397943496704,0.0,3.316624879837036,0.9210648536682129
1.169372320175171,1.1869176626205444,-0.017545342445373535,0.6561748385429382,0.5476190476190477,2.4494898319244385,0.9041984677314758
1.1515488624572754,1.1439350843429565,0.007613778114318848,0.6458468437194824,1.0,2.2360680103302,0.8930637836456299
1.113186240196228,1.1161645650863647,-0.0029783248901367188,0.6407131552696228,0.6666666666666667,1.7320507764816284,0.896177351474762
1.1094443798065186,1.0745751857757568,0.03486919403076172,0.6321898698806763,1.0,1.0,0.8882673978805542
1.0778796672821045,1.0809366703033447,-0.0030570030212402344,0.6246899962425232,1.0,2.0,0.8845351934432983
1.0571094751358032,1.071075201034546,-0.013965725898742676,0.6176013350486755,1.0,6.244997978210449,0.8761134147644043
1.0401149988174438,1.0620478391647339,-0.02193284034729004,0.6093019843101501,0.2857142857142857,5.830951690673828,0.8717714548110962
1.0430868864059448,1.0423154830932617,0.0007714033126831055,0.6028035283088684,1.0,3.605551242828369,0.8704206943511963
1.0330023765563965,1.0414294004440308,-0.008427023887634277,0.6045058369636536,0.11904761904761907,4.123105525970459,0.8785701990127563
1.0040804147720337,1.0467283725738525,-0.04264795780181885,0.6096121072769165,0.1428571428571429,3.0,0.8936671018600464
1.02018141746521,1.0054831504821777,0.014698266983032227,0.6160117387771606,0.04761904761904767,4.242640495300293,0.8914864659309387
1.0274312496185303,0.9912797808647156,0.0361514687538147,0.6181904077529907,0.0714285714285714,4.4721360206604,0.887172281742096
1.0115975141525269,1.0064185857772827,0.005178928375244141,0.6224632263183594,0.0,3.7416574954986572,0.8947755098342896
1.0087659358978271,1.006715178489685,0.00205075740814209,0.6242390871047974,0.023809523809523836,3.316624879837036,0.8850309252738953
1.0091867446899414,1.021400809288025,-0.012214064598083496,0.6329606771469116,0.0714285714285714,2.2360680103302,0.8924279808998108
1.0491913557052612,1.0122461318969727,0.036945223808288574,0.6413065195083618,1.0,3.0,0.8918713331222534
1.0255017280578613,1.0432878732681274,-0.017786145210266113,0.65150386095047,0.19047619047619047,2.6457512378692627,0.8951103091239929
1.0428012609481812,1.0433378219604492,-0.0005365610122680664,0.6599835157394409,0.3571428571428571,1.7320507764816284,0.8988621234893799
1.035031795501709,1.0763887166976929,-0.04135692119598389,0.6681554317474365,0.1428571428571429,1.7320507764816284,0.8967360258102417
1.0608104467391968,1.063989520072937,-0.0031790733337402344,0.6709888577461243,0.0714285714285714,6.4031243324279785,0.8967462182044983
1.0739505290985107,1.0750960111618042,-0.001145482063293457,0.6762985587120056,0.45238095238095233,6.324555397033691,0.8980899453163147
1.1088812351226807,1.0777029991149902,0.03117823600769043,0.6788491010665894,0.11904761904761907,1.0,0.8972633481025696
1.1079185009002686,1.1057523488998413,0.002166152000427246,0.684866726398468,0.2142857142857143,1.4142135381698608,0.8992364406585693
1.1142665147781372,1.1380313634872437,-0.023764848709106445,0.6901842951774597,0.04761904761904767,1.4142135381698608,0.8974478840827942
1.119678020477295,1.1741465330123901,-0.054468512535095215,0.6999494433403015,0.0714285714285714,2.6457512378692627,0.9052845239639282
1.1884979009628296,1.1531461477279663,0.03535175323486328,0.6981615424156189,0.1428571428571429,2.6457512378692627,0.9076317548751831
1.1964030265808105,1.1875782012939453,0.008824825286865234,0.7065231204032898,0.023809523809523836,6.4031243324279785,0.9127370119094849
1.2036603689193726,1.2240862846374512,-0.020425915718078613,0.7086743712425232,0.04761904761904767,6.324555397033691,0.9136959314346313
1.2463831901550293,1.2305333614349365,0.015849828720092773,0.7147249579429626,0.023809523809523836,6.324555397033691,0.9190089702606201
1.2682149410247803,1.2562164068222046,0.011998534202575684,0.7188901305198669,1.0,6.4031243324279785,0.9205754399299622
1.3091082572937012,1.252967357635498,0.056140899658203125,0.7134532332420349,0.04761904761904767,2.8284270763397217,0.9137197732925415
1.2791026830673218,1.303644061088562,-0.024541378021240234,0.7479616403579712,0.023809523809523836,3.0,0.9412885904312134
1.2825933694839478,1.3259738683700562,-0.0433804988861084,0.7376776337623596,0.023809523809523836,2.4494898319244385,0.9279688596725464
1.303882122039795,1.3182485103607178,-0.014366388320922852,0.7566888928413391,0.023809523809523836,6.164413928985596,0.9427028894424438
1.2744908332824707,1.3540921211242676,-0.07960128784179688,0.7857329249382019,0.1428571428571429,0.0,0.9733783006668091
1.3178075551986694,1.3137595653533936,0.004047989845275879,0.7658325433731079,0.023809523809523836,6.4031243324279785,0.9617352485656738
1.3522412776947021,1.2707569599151611,0.08148431777954102,0.7377108931541443,1.0,1.4142135381698608,0.9370386600494385
1.2785942554473877,1.333850622177124,-0.05525636672973633,0.7810613512992859,0.04761904761904767,2.4494898319244385,0.9849849939346313
1.2562310695648193,1.3365881443023682,-0.08035707473754883,0.7815266847610474,1.0,3.1622776985168457,0.976164698600769
1.2897526025772095,1.3099498748779297,-0.020197272300720215,0.7627600431442261,0.023809523809523836,2.8284270763397217,0.9704888463020325
1.3073463439941406,1.2889573574066162,0.018388986587524414,0.7594662308692932,0.16666666666666663,6.244997978210449,0.9597645401954651
1.2919197082519531,1.3076390027999878,-0.015719294548034668,0.757715106010437,0.04761904761904767,0.0,0.9488547444343567
1.3062041997909546,1.301439881324768,0.0047643184661865234,0.7726272940635681,0.09523809523809523,5.656854152679443,0.9641947746276855
1.3036351203918457,1.3093657493591309,-0.005730628967285156,0.7514175772666931,1.0,5.656854152679443,0.9293279647827148
1.3127872943878174,1.2975152730941772,0.015272021293640137,0.749627411365509,1.0,6.082762718200684,0.9233834743499756
1.277746558189392,1.3323825597763062,-0.05463600158691406,0.7632448673248291,0.023809523809523836,2.6457512378692627,0.9356334209442139
1.308272123336792,1.2901185750961304,0.01815354824066162,0.7464864253997803,0.023809523809523836,6.324555397033691,0.9200308918952942
1.2608983516693115,1.3305721282958984,-0.06967377662658691,0.772125780582428,0.11904761904761907,5.5677642822265625,0.9427601099014282
1.2567424774169922,1.325122594833374,-0.06838011741638184,0.7862727642059326,0.11904761904761907,3.605551242828369,0.9570744633674622
1.2938857078552246,1.276078701019287,0.0178070068359375,0.7787750959396362,0.0714285714285714,1.7320507764816284,0.9572272300720215
1.2821050882339478,1.27398681640625,0.008118271827697754,0.7547534108161926,1.0,1.4142135381698608,0.923958957195282
1.2392728328704834,1.300940990447998,-0.06166815757751465,0.7731503248214722,1.0,1.4142135381698608,0.9323636889457703
1.294959545135498,1.2387938499450684,0.05616569519042969,0.7545710206031799,0.23809523809523814,2.0,0.9227069020271301
1.2680728435516357,1.249709963798523,0.018362879753112793,0.7710554003715515,1.0,2.6457512378692627,0.9366650581359863
1.2818734645843506,1.2325042486190796,0.049369215965270996,0.7620592713356018,0.11904761904761907,1.7320507764816284,0.926281213760376
1.2481639385223389,1.260319709777832,-0.012155771255493164,0.7705288529396057,0.04761904761904767,1.7320507764816284,0.9337822794914246
1.2401511669158936,1.2581220865249634,-0.017970919609069824,0.7774525284767151,1.0,2.0,0.9376846551895142
1.2464613914489746,1.2590463161468506,-0.012584924697875977,0.7732170820236206,0.26190476190476186,2.2360680103302,0.9322593808174133
1.2569153308868408,1.2363499402999878,0.020565390586853027,0.7692471146583557,0.04761904761904767,2.6457512378692627,0.931739330291748
1.2619149684906006,1.2374404668807983,0.024474501609802246,0.7758864164352417,0.023809523809523836,2.4494898319244385,0.9347860217094421
1.2455981969833374,1.2604979276657104,-0.014899730682373047,0.7739802002906799,0.023809523809523836,6.324555397033691,0.9363468289375305
1.253613829612732,1.240254282951355,0.013359546661376953,0.7689362168312073,0.023809523809523836,0.0,0.9313875436782837
1.2552169561386108,1.2444156408309937,0.010801315307617188,0.7815567851066589,0.11904761904761907,6.0,0.9419741630554199
1.231760859489441,1.2568787336349487,-0.025117874145507812,0.7814152836799622,0.04761904761904767,6.0,0.9394465088844299
1.2364548444747925,1.2509793043136597,-0.014524459838867188,0.7773721218109131,0.023809523809523836,0.0,0.937368631362915
1.239103078842163,1.2379870414733887,0.001116037368774414,0.7605177164077759,0.04761904761904767,5.916079998016357,0.9237030744552612
1.2279419898986816,1.267520785331726,-0.039578795433044434,0.7731708884239197,0.04761904761904767,5.916079998016357,0.9394623637199402
1.2322582006454468,1.221554160118103,0.01070404052734375,0.75986248254776,0.0714285714285714,0.0,0.9238601326942444
1.220630407333374,1.226174235343933,-0.005543828010559082,0.7717285752296448,0.09523809523809523,0.0,0.9336654543876648
1.2217323780059814,1.2135051488876343,0.008227229118347168,0.7792714238166809,0.04761904761904767,0.0,0.9405336976051331
1.1971487998962402,1.225366473197937,-0.028217673301696777,0.7712466716766357,1.0,0.0,0.932009220123291
1.2032181024551392,1.203646183013916,-0.00042808055877685547,0.7744799256324768,1.0,6.324555397033691,0.9359708428382874
1.2094390392303467,1.196298360824585,0.013140678405761719,0.7723273038864136,0.1428571428571429,3.605551242828369,0.9331854581832886
1.2153546810150146,1.1851439476013184,0.03021073341369629,0.7816116809844971,1.0,5.5677642822265625,0.9403440356254578
1.1948235034942627,1.2123429775238037,-0.017519474029541016,0.7790652513504028,1.0,5.196152210235596,0.9406781196594238
1.199113368988037,1.189279317855835,0.009834051132202148,0.7826843857765198,0.16666666666666663,4.123105525970459,0.9409582614898682
1.1939798593521118,1.1934791803359985,0.0005006790161132812,0.7786247134208679,1.0,6.324555397033691,0.9367376565933228
1.190111517906189,1.1890493631362915,0.001062154769897461,0.7825057506561279,1.0,6.324555397033691,0.9390788078308105
1.188180685043335,1.2009226083755493,-0.012741923332214355,0.7835566997528076,1.0,3.872983455657959,0.9422693848609924
1.1786880493164062,1.219217300415039,-0.04052925109863281,0.7862651944160461,1.0,4.690415859222412,0.9505823254585266
1.1620382070541382,1.180796504020691,-0.018758296966552734,0.7798634171485901,1.0,3.464101552963257,0.9380742907524109
1.1630995273590088,1.1904772520065308,-0.027377724647521973,0.783594012260437,0.04761904761904767,5.5677642822265625,0.942792534828186
1.1862972974777222,1.1555982828140259,0.03069901466369629,0.7864555716514587,0.26190476190476186,6.324555397033691,0.9451181292533875
1.151551604270935,1.1832308769226074,-0.03167927265167236,0.7847828269004822,1.0,6.324555397033691,0.9455547332763672
1.176499843597412,1.1682134866714478,0.008286356925964355,0.7872822284698486,0.3571428571428571,0.0,0.9453203082084656
1.184121012687683,1.1455302238464355,0.03859078884124756,0.7856118679046631,0.04761904761904767,6.4031243324279785,0.945065975189209
1.153583288192749,1.1620609760284424,-0.00847768783569336,0.7775198817253113,1.0,1.7320507764816284,0.9370964765548706
1.1710784435272217,1.1438202857971191,0.02725815773010254,0.7830943465232849,0.04761904761904767,1.7320507764816284,0.9424607753753662
1.14677894115448,1.166461706161499,-0.019682765007019043,0.7801995873451233,0.30952380952380953,6.4031243324279785,0.9407274127006531
1.1489918231964111,1.159403681755066,-0.010411858558654785,0.78340083360672,0.26190476190476186,0.0,0.945636510848999
1.1521039009094238,1.1509950160980225,0.0011088848114013672,0.7811587452888489,0.26190476190476186,5.291502475738525,0.9451435804367065
1.1374711990356445,1.1604077816009521,-0.022936582565307617,0.7769501805305481,1.0,3.7416574954986572,0.9384182691574097
1.1455340385437012,1.1461924314498901,-0.0006583929061889648,0.7814812064170837,0.04761904761904767,3.872983455657959,0.9405758380889893
1.1143497228622437,1.1683276891708374,-0.05397796630859375,0.7817628383636475,1.0,2.2360680103302,0.9426859021186829
1.1506563425064087,1.124894380569458,0.025761961936950684,0.781696081161499,1.0,4.0,0.9416881203651428
1.1512377262115479,1.1200203895568848,0.031217336654663086,0.7793797254562378,0.023809523809523836,4.242640495300293,0.9389804005622864
1.1419914960861206,1.1252120733261108,0.016779422760009766,0.7831797003746033,0.04761904761904767,5.291502475738525,0.9436658024787903
1.1270606517791748,1.1340714693069458,-0.007010817527770996,0.7846336960792542,0.023809523809523836,5.74456262588501,0.9432504773139954
1.1409530639648438,1.1136929988861084,0.02726006507873535,0.7837613224983215,1.0,3.0,0.9417881965637207
1.114466667175293,1.1332647800445557,-0.018798112869262695,0.7871755361557007,1.0,3.1622776985168457,0.9456644654273987
1.1353775262832642,1.1093997955322266,0.025977730751037598,0.7869206070899963,0.33333333333333337,3.0,0.9424142837524414
1.1225671768188477,1.1175793409347534,0.004987835884094238,0.7902849912643433,0.19047619047619047,2.0,0.9463061094284058
1.1198490858078003,1.1163305044174194,0.0035185813903808594,0.791958212852478,0.16666666666666663,1.4142135381698608,0.9452134966850281
1.089809775352478,1.1412875652313232,-0.051477789878845215,0.7977648973464966,0.09523809523809523,2.2360680103302,0.9525595307350159
1.1152818202972412,1.1111427545547485,0.004139065742492676,0.7964794635772705,0.33333333333333337,2.2360680103302,0.9469494819641113
1.1151974201202393,1.1029325723648071,0.012264847755432129,0.7978180646896362,0.33333333333333337,2.8284270763397217,0.9460911750793457
1.100990891456604,1.1081316471099854,-0.007140755653381348,0.7983156442642212,1.0,5.916079998016357,0.9472058415412903
1.0877468585968018,1.1123133897781372,-0.02456653118133545,0.8030409216880798,0.2142857142857143,0.0,0.9515118598937988
1.0708826780319214,1.1238422393798828,-0.052959561347961426,0.8148108124732971,0.09523809523809523,6.244997978210449,0.9653903841972351
1.0877768993377686,1.1002798080444336,-0.012502908706665039,0.8116697669029236,0.1428571428571429,3.605551242828369,0.9548137187957764
1.0977795124053955,1.0793719291687012,0.018407583236694336,0.8125264644622803,0.0714285714285714,3.7416574954986572,0.9526119828224182
1.0794475078582764,1.095278263092041,-0.01583075523376465,0.8196141719818115,0.023809523809523836,2.8284270763397217,0.9615231156349182
1.0686324834823608,1.0989298820495605,-0.030297398567199707,0.8271296620368958,0.023809523809523836,6.324555397033691,0.969959557056427
1.09270441532135,1.0672529935836792,0.0254514217376709,0.8276001214981079,0.09523809523809523,0.0,0.9626344442367554
1.0832254886627197,1.0783499479293823,0.004875540733337402,0.8337212204933167,0.023809523809523836,6.082762718200684,0.9711936712265015
1.053999900817871,1.1035773754119873,-0.04957747459411621,0.8506889939308167,0.16666666666666663,3.1622776985168457,0.9840524792671204
1.0823934078216553,1.0812431573867798,0.0011502504348754883,0.8508803844451904,1.0,3.1622776985168457,0.9793017506599426
1.0854815244674683,1.083238124847412,0.0022433996200561523,0.8595463037490845,1.0,5.74456262588501,0.9839017987251282
1.0954068899154663,1.0761644840240479,0.019242405891418457,0.8602773547172546,0.0714285714285714,6.324555397033691,0.9820424318313599
1.0727630853652954,1.1007561683654785,-0.027993083000183105,0.8669996857643127,0.23809523809523814,1.7320507764816284,0.988457202911377
1.1038798093795776,1.0772610902786255,0.02661871910095215,0.8667757511138916,0.1428571428571429,3.872983455657959,0.9844570159912109
1.1073813438415527,1.0816072225570679,0.025774121284484863,0.8687077760696411,0.04761904761904767,3.316624879837036,0.9823977947235107
1.0771780014038086,1.1193042993545532,-0.04212629795074463,0.8680399656295776,1.0,4.123105525970459,0.9874261021614075
1.0826858282089233,1.1244492530822754,-0.04176342487335205,0.865705668926239,1.0,4.690415859222412,0.976229727268219
1.0888696908950806,1.1308512687683105,-0.04198157787322998,0.8689568042755127,0.11904761904761907,3.605551242828369,0.9850999712944031
1.1208771467208862,1.1122848987579346,0.00859224796295166,0.8646767139434814,0.11904761904761907,4.0,0.9729350209236145
1.1196202039718628,1.1287634372711182,-0.009143233299255371,0.8587210774421692,0.2142857142857143,3.7416574954986572,0.9693759679794312
1.1326777935028076,1.1302646398544312,0.002413153648376465,0.8543070554733276,1.0,3.0,0.9569241404533386
1.1580498218536377,1.1171092987060547,0.04094052314758301,0.8479864001274109,0.04761904761904767,6.0,0.9478554725646973
1.1612985134124756,1.126105785369873,0.03519272804260254,0.8422815799713135,0.023809523809523836,5.291502475738525,0.938141405582428
1.1474683284759521,1.1550978422164917,-0.007629513740539551,0.8412346243858337,0.33333333333333337,4.4721360206604,0.9432133436203003
1.173276662826538,1.1416925191879272,0.03158414363861084,0.8286488056182861,0.11904761904761907,4.123105525970459,0.9219340085983276
1.1480735540390015,1.1767113208770752,-0.02863776683807373,0.8325061202049255,0.47619047619047616,3.7416574954986572,0.9390574097633362
1.1874662637710571,1.1547374725341797,0.03272879123687744,0.8053539991378784,0.19047619047619047,2.2360680103302,0.8856806755065918
1.1851526498794556,1.168283462524414,0.016869187355041504,0.8188318014144897,0.11904761904761907,2.8284270763397217,0.9222127795219421
1.1764330863952637,1.1891835927963257,-0.012750506401062012,0.8127853274345398,0.26190476190476186,2.2360680103302,0.9192767143249512
1.1987100839614868,1.2125078439712524,-0.013797760009765625,0.820502519607544,0.16666666666666663,4.795831680297852,0.9474303722381592
1.2060966491699219,1.1899259090423584,0.016170740127563477,0.8100670576095581,0.1428571428571429,4.582575798034668,0.9205134510993958
1.2058391571044922,1.203867793083191,0.0019713640213012695,0.8060609698295593,1.0,5.74456262588501,0.9207451939582825
1.2114708423614502,1.2168890237808228,-0.005418181419372559,0.7984644174575806,0.33333333333333337,0.0,0.906234085559845
1.206588625907898,1.2264549732208252,-0.019866347312927246,0.8015322089195251,0.1428571428571429,6.244997978210449,0.9231631755828857
1.223466396331787,1.235848307609558,-0.012381911277770996,0.8030574917793274,0.30952380952380953,2.2360680103302,0.9278928637504578
1.237605094909668,1.220628261566162,0.01697683334350586,0.7986009120941162,0.023809523809523836,2.6457512378692627,0.9282927513122559
1.226460337638855,1.2329785823822021,-0.006518244743347168,0.7947794795036316,0.09523809523809523,2.4494898319244385,0.9156705737113953
1.243533968925476,1.2256815433502197,0.017852425575256348,0.7948667407035828,0.09523809523809523,1.4142135381698608,0.9254172444343567
1.2443469762802124,1.2248789072036743,0.019468069076538086,0.7956088781356812,0.0714285714285714,6.4031243324279785,0.9259476661682129
1.2302494049072266,1.2503907680511475,-0.0201413631439209,0.7931424975395203,0.5238095238095238,6.082762718200684,0.9157512187957764
1.2222294807434082,1.2656683921813965,-0.04343891143798828,0.7953775525093079,0.2142857142857143,6.082762718200684,0.9272198677062988
1.2499220371246338,1.236198902130127,0.013723134994506836,0.7930437326431274,1.0,6.4031243324279785,0.9256412386894226
1.253324270248413,1.2391927242279053,0.014131546020507812,0.7903034090995789,1.0,2.2360680103302,0.9164080619812012
1.249245524406433,1.2746694087982178,-0.025423884391784668,0.7898570895195007,0.0714285714285714,4.0,0.9073898196220398
1.2388979196548462,1.2681318521499634,-0.029233932495117188,0.792215883731842,0.09523809523809523,5.4772257804870605,0.9208557605743408
1.2527624368667603,1.2701900005340576,-0.017427563667297363,0.7897034883499146,0.11904761904761907,6.4031243324279785,0.9122998714447021
1.2627629041671753,1.251355767250061,0.011407136917114258,0.7937163710594177,0.023809523809523836,2.0,0.9298025965690613
1.2569984197616577,1.2570338249206543,-3.540515899658203e-05,0.7917000651359558,0.023809523809523836,6.244997978210449,0.922214150428772
1.2365185022354126,1.281372308731079,-0.044853806495666504,0.7976393103599548,1.0,6.4031243324279785,0.9367061257362366
1.2563462257385254,1.2651232481002808,-0.008777022361755371,0.7955146431922913,0.11904761904761907,2.0,0.9309914112091064
1.2534955739974976,1.2726514339447021,-0.01915585994720459,0.7885786890983582,1.0,6.244997978210449,0.9089949727058411
1.2594249248504639,1.2702690362930298,-0.010844111442565918,0.7914960384368896,0.023809523809523836,0.0,0.9160405993461609
1.255617380142212,1.265531301498413,-0.009913921356201172,0.7953602075576782,0.09523809523809523,6.480740547180176,0.9329302906990051
1.2572211027145386,1.2666149139404297,-0.009393811225891113,0.7896490693092346,0.2857142857142857,1.0,0.9125273823738098
1.249698519706726,1.2729642391204834,-0.023265719413757324,0.798483669757843,1.0,2.0,0.9415719509124756
1.2708721160888672,1.2563475370407104,0.014524579048156738,0.790744423866272,0.023809523809523836,6.082762718200684,0.9177656173706055
1.2667553424835205,1.2527942657470703,0.013961076736450195,0.7961379885673523,0.0714285714285714,4.690415859222412,0.9370010495185852
1.2743667364120483,1.2528400421142578,0.021526694297790527,0.7922828793525696,1.0,4.4721360206604,0.9241970777511597
1.2729365825653076,1.2564365863800049,0.016499996185302734,0.7913896441459656,0.023809523809523836,6.164413928985596,0.9171463251113892
1.288308024406433,1.2486989498138428,0.03960907459259033,0.7923448085784912,0.0714285714285714,0.0,0.9274093508720398
1.2602299451828003,1.2649471759796143,-0.004717230796813965,0.7921934723854065,1.0,0.0,0.9215856790542603
1.266262412071228,1.258143663406372,0.008118748664855957,0.7929129004478455,1.0,6.324555397033691,0.9243844151496887
1.258062720298767,1.2757737636566162,-0.01771104335784912,0.7933398485183716,0.0,6.324555397033691,0.9233183860778809
1.2685037851333618,1.2671258449554443,0.0013779401779174805,0.7902733087539673,0.023809523809523836,5.196152210235596,0.9178675413131714
1.2758804559707642,1.2563738822937012,0.01950657367706299,0.7933737635612488,0.11904761904761907,3.7416574954986572,0.9299120903015137
1.2615408897399902,1.2757325172424316,-0.014191627502441406,0.792352557182312,1.0,6.4031243324279785,0.9187753200531006
1.2696666717529297,1.2531976699829102,0.01646900177001953,0.7936832308769226,0.47619047619047616,0.0,0.9263749122619629
1.265866994857788,1.264124870300293,0.0017421245574951172,0.7907131314277649,0.09523809523809523,6.244997978210449,0.9181420803070068
1.2589585781097412,1.275520920753479,-0.016562342643737793,0.7923492789268494,1.0,1.4142135381698608,0.9185483455657959
1.260428786277771,1.2633638381958008,-0.002935051918029785,0.7957084774971008,1.0,2.2360680103302,0.932014524936676
1.2693934440612793,1.2558739185333252,0.013519525527954102,0.7897472977638245,1.0,3.0,0.9136715531349182
1.261429786682129,1.2696412801742554,-0.008211493492126465,0.792937159538269,0.04761904761904767,2.6457512378692627,0.9185463786125183
1.262794017791748,1.2660300731658936,-0.003236055374145508,0.7912453413009644,1.0,3.605551242828369,0.9187045693397522
1.272499680519104,1.257078766822815,0.015420913696289062,0.7894851565361023,0.3571428571428571,3.464101552963257,0.9160177707672119
1.2705283164978027,1.2531814575195312,0.017346858978271484,0.796894907951355,0.023809523809523836,3.1622776985168457,0.9369946718215942
1.243902564048767,1.2953977584838867,-0.05149519443511963,0.7953118085861206,1.0,2.8284270763397217,0.9226932525634766
1.2600648403167725,1.2619560956954956,-0.0018912553787231445,0.7871125936508179,1.0,3.0,0.9004628658294678
1.2804549932479858,1.2550691366195679,0.02538585662841797,0.7934342622756958,0.0714285714285714,3.872983455657959,0.9285984635353088
1.269761562347412,1.2574478387832642,0.01231372356414795,0.7909849882125854,0.023809523809523836,4.582575798034668,0.9184072017669678
1.2706819772720337,1.2533501386642456,0.017331838607788086,0.7903043031692505,0.09523809523809523,3.7416574954986572,0.9172121286392212
1.261797547340393,1.2620197534561157,-0.00022220611572265625,0.7914156317710876,0.11904761904761907,3.0,0.9173309206962585
1.262703776359558,1.2722549438476562,-0.009551167488098145,0.792931318283081,0.04761904761904767,6.4031243324279785,0.9266157150268555
1.2482980489730835,1.2863565683364868,-0.03805851936340332,0.791154146194458,0.26190476190476186,6.164413928985596,0.9134069681167603
1.2560620307922363,1.2667826414108276,-0.010720610618591309,0.7928401231765747,0.0714285714285714,6.164413928985596,0.922903835773468
1.286956548690796,1.2428677082061768,0.04408884048461914,0.7915833592414856,0.16666666666666663,6.164413928985596,0.923100471496582
1.2802174091339111,1.263090968132019,0.01712644100189209,0.7943241000175476,0.023809523809523836,6.164413928985596,0.9340049624443054
1.2681363821029663,1.2626416683197021,0.00549471378326416,0.7958061695098877,0.19047619047619047,5.196152210235596,0.9357926845550537
1.272001028060913,1.2578363418579102,0.01416468620300293,0.7908532023429871,0.40476190476190477,4.123105525970459,0.9164158701896667
1.261531114578247,1.2821471691131592,-0.02061605453491211,0.7960631251335144,0.2857142857142857,4.242640495300293,0.9242512583732605
1.2770370244979858,1.2613705396652222,0.015666484832763672,0.7885941863059998,0.19047619047619047,3.316624879837036,0.9135884046554565
1.2610386610031128,1.260650873184204,0.0003877878189086914,0.7955227494239807,0.023809523809523836,3.605551242828369,0.9327640533447266
1.2815865278244019,1.2489922046661377,0.03259432315826416,0.789084792137146,1.0,2.4494898319244385,0.9126812815666199
1.258481740951538,1.274250864982605,-0.015769124031066895,0.7939940094947815,0.09523809523809523,2.2360680103302,0.925801157951355
1.2617088556289673,1.2631077766418457,-0.001398921012878418,0.7952330708503723,1.0,2.4494898319244385,0.9337779879570007
1.276171088218689,1.2567155361175537,0.019455552101135254,0.7881879210472107,0.09523809523809523,6.244997978210449,0.911953330039978
1.2763980627059937,1.2424379587173462,0.03396010398864746,0.7859259247779846,1.0,6.0,0.9034075736999512
1.2584421634674072,1.2661081552505493,-0.00766599178314209,0.7915355563163757,0.3571428571428571,3.1622776985168457,0.9186354279518127
1.2632230520248413,1.2611585855484009,0.0020644664764404297,0.7932922840118408,0.23809523809523814,2.0,0.9250953197479248
1.2632973194122314,1.260332465171814,0.0029648542404174805,0.789854109287262,0.23809523809523814,3.316624879837036,0.9140775203704834
1.2594600915908813,1.2603564262390137,-0.0008963346481323242,0.7967826724052429,0.26190476190476186,1.0,0.9361410140991211
1.2663025856018066,1.2755813598632812,-0.00927877426147461,0.7978197336196899,0.04761904761904767,4.582575798034668,0.9337703585624695
1.2707135677337646,1.2516809701919556,0.019032597541809082,0.7905958890914917,0.09523809523809523,4.358899116516113,0.9167726039886475
1.266527771949768,1.2587631940841675,0.007764577865600586,0.7881163358688354,0.0714285714285714,3.605551242828369,0.9082576632499695
1.264208197593689,1.2679980993270874,-0.0037899017333984375,0.7935174107551575,0.0714285714285714,3.316624879837036,0.9248486161231995
1.2615766525268555,1.2699517011642456,-0.008375048637390137,0.7920048832893372,1.0,5.656854152679443,0.9158689379692078
1.2568786144256592,1.2691569328308105,-0.012278318405151367,0.7928209900856018,0.1428571428571429,0.0,0.920575737953186
1.2680402994155884,1.2544782161712646,0.01356208324432373,0.7915995717048645,0.19047619047619047,6.164413928985596,0.9195790886878967
1.2612093687057495,1.2680248022079468,-0.006815433502197266,0.7939449548721313,0.1428571428571429,2.2360680103302,0.9262709617614746
1.27204167842865,1.2565689086914062,0.015472769737243652,0.7916392087936401,0.11904761904761907,6.4031243324279785,0.9194241166114807
1.2695263624191284,1.262558937072754,0.006967425346374512,0.7893053889274597,0.09523809523809523,6.164413928985596,0.9133210182189941
1.2504345178604126,1.2717435359954834,-0.0213090181350708,0.7943021655082703,0.40476190476190477,2.6457512378692627,0.9282509088516235
1.2612969875335693,1.284759759902954,-0.023462772369384766,0.7976416349411011,0.2857142857142857,2.4494898319244385,0.9288645386695862
1.2545572519302368,1.2696216106414795,-0.015064358711242676,0.7902342081069946,0.023809523809523836,5.916079998016357,0.9142161011695862
1.2588207721710205,1.2673193216323853,-0.008498549461364746,0.7925671339035034,0.23809523809523814,6.4031243324279785,0.9255357980728149
1.272958517074585,1.254399061203003,0.01855945587158203,0.7979128360748291,1.0,6.4031243324279785,0.941144585609436
1.2905679941177368,1.247673749923706,0.04289424419403076,0.7967936992645264,1.0,5.74456262588501,0.9444552063941956
1.2554445266723633,1.2715452909469604,-0.016100764274597168,0.7944649457931519,0.09523809523809523,3.316624879837036,0.9279587864875793
1.2490992546081543,1.2738704681396484,-0.02477121353149414,0.7933693528175354,0.023809523809523836,6.324555397033691,0.9241401553153992
1.2730318307876587,1.2601417303085327,0.012890100479125977,0.7965629696846008,1.0,0.0,0.9386575222015381
1.2734425067901611,1.2690675258636475,0.004374980926513672,0.793997585773468,0.09523809523809523,6.324555397033691,0.931533694267273
1.2646799087524414,1.262420654296875,0.0022592544555664062,0.7942055463790894,0.0714285714285714,2.4494898319244385,0.9220035076141357
1.2662670612335205,1.2669806480407715,-0.0007135868072509766,0.7899943590164185,0.16666666666666663,3.0,0.9167091250419617
1.2607825994491577,1.259552001953125,0.0012305974960327148,0.7865890264511108,1.0,6.082762718200684,0.9006377458572388
1.2591540813446045,1.2666547298431396,-0.007500648498535156,0.7924288511276245,0.023809523809523836,5.291502475738525,0.9187014698982239
1.2750489711761475,1.2505193948745728,0.024529576301574707,0.795145571231842,1.0,5.291502475738525,0.9312771558761597
1.2657514810562134,1.2598705291748047,0.005880951881408691,0.7946620583534241,0.2142857142857143,6.4031243324279785,0.9300353527069092
1.2741374969482422,1.2540442943572998,0.020093202590942383,0.7901481986045837,0.04761904761904767,1.7320507764816284,0.9163079261779785
1.2649645805358887,1.2560172080993652,0.008947372436523438,0.7893055081367493,1.0,3.0,0.915408730506897
1.2521908283233643,1.2706607580184937,-0.018469929695129395,0.7969318628311157,1.0,5.916079998016357,0.9408527612686157
1.2690571546554565,1.2563488483428955,0.012708306312561035,0.7907306551933289,0.04761904761904767,6.244997978210449,0.9158912301063538
1.2648296356201172,1.2711330652236938,-0.00630342960357666,0.7888081669807434,0.09523809523809523,2.4494898319244385,0.907846212387085
1.2603294849395752,1.2585597038269043,0.0017697811126708984,0.794614851474762,0.11904761904761907,2.4494898319244385,0.9297387599945068
1.2586160898208618,1.2801958322525024,-0.021579742431640625,0.7940660119056702,1.0,2.4494898319244385,0.9222670197486877
1.2756890058517456,1.2558797597885132,0.019809246063232422,0.7925779223442078,0.33333333333333337,6.244997978210449,0.9279675483703613
1.2777988910675049,1.2555923461914062,0.022206544876098633,0.792091429233551,1.0,6.164413928985596,0.9242841601371765
1.2614688873291016,1.2793495655059814,-0.017880678176879883,0.7889836430549622,0.023809523809523836,6.164413928985596,0.9045792818069458
1.2661710977554321,1.2717838287353516,-0.005612730979919434,0.7901435494422913,0.04761904761904767,0.0,0.9062806367874146
1.2713569402694702,1.2553621530532837,0.015994787216186523,0.793669581413269,0.16666666666666663,6.4031243324279785,0.9278724789619446
1.2629332542419434,1.2684210538864136,-0.005487799644470215,0.7918978333473206,1.0,1.7320507764816284,0.9196823239326477
1.2635501623153687,1.2686678171157837,-0.005117654800415039,0.7917279601097107,0.0714285714285714,1.7320507764816284,0.9140974283218384
1.263747215270996,1.2694705724716187,-0.005723357200622559,0.792914092540741,0.0714285714285714,2.0,0.9196969866752625
1.2868499755859375,1.2504698038101196,0.03638017177581787,0.7916057109832764,0.0714285714285714,3.0,0.9247391819953918
1.2840601205825806,1.251905918121338,0.032154202461242676,0.793925940990448,0.0714285714285714,3.0,0.932295560836792
1.2449063062667847,1.2777857780456543,-0.03287947177886963,0.7973150610923767,1.0,6.4031243324279785,0.9361639618873596
1.2540966272354126,1.2686790227890015,-0.014582395553588867,0.7971585392951965,0.09523809523809523,0.0,0.9374711513519287
1.2703568935394287,1.254515528678894,0.015841364860534668,0.7905344367027283,1.0,6.164413928985596,0.9172020554542542
1.2720285654067993,1.2532804012298584,0.018748164176940918,0.791990339756012,1.0,6.164413928985596,0.9213656187057495
1.2718576192855835,1.2530574798583984,0.01880013942718506,0.789794385433197,0.023809523809523836,0.0,0.91416996717453
1.2604717016220093,1.2618684768676758,-0.001396775245666504,0.7914270758628845,0.04761904761904767,6.4031243324279785,0.9215379357337952
1.265669345855713,1.2733086347579956,-0.007639288902282715,0.7923557758331299,0.11904761904761907,1.7320507764816284,0.9133380651473999
1.2542915344238281,1.2845655679702759,-0.030274033546447754,0.7951244711875916,0.023809523809523836,2.0,0.925475001335144
1.2663378715515137,1.253420352935791,0.012917518615722656,0.7912312746047974,0.19047619047619047,6.324555397033691,0.9212642908096313
1.2861289978027344,1.2677181959152222,0.018410801887512207,0.7981430292129517,0.023809523809523836,6.0,0.9510151743888855
1.264701247215271,1.268563151359558,-0.0038619041442871094,0.793699324131012,1.0,3.0,0.9278421401977539
1.266762614250183,1.2574965953826904,0.009266018867492676,0.7899115681648254,1.0,2.2360680103302,0.914798378944397
1.2766379117965698,1.251577377319336,0.025060534477233887,0.7858492136001587,0.09523809523809523,6.324555397033691,0.9014723896980286
1.260037899017334,1.2763066291809082,-0.01626873016357422,0.800876259803772,1.0,6.324555397033691,0.9429879188537598
1.2661924362182617,1.259536623954773,0.0066558122634887695,0.7889245748519897,1.0,6.324555397033691,0.912035346031189
1.254930019378662,1.271306037902832,-0.016376018524169922,0.7880121469497681,0.023809523809523836,6.324555397033691,0.9046385288238525
1.2694125175476074,1.2522268295288086,0.017185688018798828,0.7898777723312378,0.04761904761904767,1.7320507764816284,0.9158731698989868
1.2671430110931396,1.2788503170013428,-0.011707305908203125,0.7969496846199036,0.04761904761904767,1.4142135381698608,0.9293240308761597
1.2592254877090454,1.2697701454162598,-0.010544657707214355,0.7934337854385376,1.0,6.4031243324279785,0.9309566020965576
1.2617237567901611,1.2649955749511719,-0.003271818161010742,0.7910696268081665,0.1428571428571429,6.324555397033691,0.9168197512626648
1.2667121887207031,1.25710129737854,0.009610891342163086,0.7901512980461121,0.0714285714285714,4.0,0.9156138896942139
1.267524003982544,1.2558038234710693,0.01172018051147461,0.7884403467178345,0.04761904761904767,5.291502475738525,0.9040523767471313
1.2592482566833496,1.2719066143035889,-0.012658357620239258,0.7919819951057434,1.0,6.164413928985596,0.9193944931030273
1.2693630456924438,1.2534642219543457,0.015898823738098145,0.7885439991950989,0.04761904761904767,3.0,0.9115954041481018
1.2544054985046387,1.2790005207061768,-0.024595022201538086,0.7942683696746826,1.0,2.4494898319244385,0.9208047389984131
1.2656558752059937,1.2555155754089355,0.010140299797058105,0.7897316217422485,0.04761904761904767,2.6457512378692627,0.9138315916061401
1.2912194728851318,1.2514832019805908,0.039736270904541016,0.7895883917808533,0.023809523809523836,3.1622776985168457,0.9187423586845398
1.2642319202423096,1.262960433959961,0.0012714862823486328,0.7930044531822205,0.023809523809523836,3.1622776985168457,0.9237564206123352
1.2574212551116943,1.2734202146530151,-0.0159989595413208,0.7946111559867859,1.0,3.316624879837036,0.9240227937698364
1.2676749229431152,1.2551441192626953,0.012530803680419922,0.7933365106582642,0.04761904761904767,3.7416574954986572,0.9263258576393127
1.2693135738372803,1.2514762878417969,0.0178372859954834,0.7909742593765259,0.33333333333333337,3.7416574954986572,0.920809805393219
1.2579493522644043,1.2624633312225342,-0.004513978958129883,0.79261314868927,1.0,6.082762718200684,0.92079758644104
1.2790753841400146,1.2587015628814697,0.020373821258544922,0.7919185161590576,0.09523809523809523,6.164413928985596,0.9176958799362183
1.2537225484848022,1.2811195850372314,-0.0273970365524292,0.7945992946624756,0.11904761904761907,2.0,0.9262182712554932
1.258777141571045,1.2752691507339478,-0.016492009162902832,0.7930757403373718,0.023809523809523836,6.164413928985596,0.9179105758666992
1.2565973997116089,1.2715691328048706,-0.014971733093261719,0.7956205606460571,0.19047619047619047,0.0,0.9300695657730103
1.2906403541564941,1.2494323253631592,0.04120802879333496,0.7983686327934265,0.09523809523809523,6.4031243324279785,0.9475588798522949
1.2809361219406128,1.2542656660079956,0.026670455932617188,0.7887599468231201,0.1428571428571429,2.4494898319244385,0.915347695350647
1.2666356563568115,1.2593069076538086,0.00732874870300293,0.7924064993858337,0.11904761904761907,2.8284270763397217,0.9210463762283325
1.2811388969421387,1.2578344345092773,0.023304462432861328,0.7935664653778076,0.2142857142857143,3.0,0.9330392479896545
1.2907633781433105,1.2479664087295532,0.042796969413757324,0.7905439138412476,0.11904761904761907,3.464101552963257,0.9240333437919617
1.2680422067642212,1.255930781364441,0.012111425399780273,0.7892957329750061,1.0,3.316624879837036,0.9108211398124695
1.293839931488037,1.2478832006454468,0.04595673084259033,0.7891082167625427,0.09523809523809523,5.916079998016357,0.9172765612602234
1.2678196430206299,1.2540879249572754,0.013731718063354492,0.789523184299469,0.09523809523809523,6.244997978210449,0.9110832810401917
1.252868890762329,1.2701072692871094,-0.017238378524780273,0.791879415512085,1.0,6.244997978210449,0.9206205606460571
1.2572640180587769,1.271877646446228,-0.014613628387451172,0.791369616985321,1.0,6.324555397033691,0.9185099601745605
1.2685368061065674,1.2549539804458618,0.013582825660705566,0.7867375016212463,0.023809523809523836,6.324555397033691,0.906034529209137
1.2688522338867188,1.2581027746200562,0.010749459266662598,0.7895389795303345,0.11904761904761907,6.164413928985596,0.9115346670150757
1.2583720684051514,1.2741727828979492,-0.01580071449279785,0.7979298233985901,0.0714285714285714,3.7416574954986572,0.9368944764137268
1.276395559310913,1.2525112628936768,0.023884296417236328,0.7867103815078735,0.19047619047619047,3.464101552963257,0.9032320976257324
1.2610822916030884,1.2639175653457642,-0.0028352737426757812,0.7877947092056274,0.09523809523809523,2.2360680103302,0.9060273766517639
1.257251262664795,1.2649879455566406,-0.007736682891845703,0.7922797799110413,0.16666666666666663,6.244997978210449,0.9215851426124573
1.2773947715759277,1.2559564113616943,0.0214383602142334,0.7921208143234253,1.0,6.4031243324279785,0.9252539277076721
1.2593739032745361,1.2773950099945068,-0.018021106719970703,0.7979450821876526,0.0714285714285714,1.4142135381698608,0.9334125518798828
1.2719687223434448,1.247930884361267,0.024037837982177734,0.7928383350372314,1.0,1.4142135381698608,0.9270041584968567
1.2654823064804077,1.2697018384933472,-0.004219532012939453,0.7908928394317627,0.04761904761904767,6.4031243324279785,0.9211289882659912
1.2793328762054443,1.2490862607955933,0.030246615409851074,0.7913177609443665,1.0,5.099019527435303,0.9221521019935608
1.2469823360443115,1.2747993469238281,-0.0278170108795166,0.7908691763877869,0.09523809523809523,5.099019527435303,0.9167675971984863
1.2598984241485596,1.2687935829162598,-0.008895158767700195,0.7918527126312256,0.23809523809523814,5.74456262588501,0.9180092811584473
1.2811408042907715,1.241292953491211,0.03984785079956055,0.7936646342277527,0.09523809523809523,5.74456262588501,0.9285460114479065
1.2682218551635742,1.2617136240005493,0.006508231163024902,0.7904917001724243,0.0714285714285714,0.0,0.9149987697601318
1.2620718479156494,1.2655359506607056,-0.0034641027450561523,0.7921881079673767,1.0,6.244997978210449,0.9212749600410461
1.2696380615234375,1.2722041606903076,-0.002566099166870117,0.7919357419013977,0.023809523809523836,2.2360680103302,0.927335262298584
1.272642731666565,1.260313868522644,0.012328863143920898,0.7898026704788208,0.023809523809523836,2.0,0.9168413877487183
1.2840471267700195,1.251668930053711,0.032378196716308594,0.7920472621917725,0.023809523809523836,2.8284270763397217,0.9186891317367554
1.2586992979049683,1.2642598152160645,-0.005560517311096191,0.790118396282196,1.0,2.6457512378692627,0.9162173867225647
1.2619272470474243,1.2597906589508057,0.0021365880966186523,0.7945419549942017,0.38095238095238093,6.4031243324279785,0.9325571656227112
1.25266695022583,1.2725026607513428,-0.019835710525512695,0.7922111749649048,1.0,0.0,0.9160139560699463
1.2547496557235718,1.273455023765564,-0.018705368041992188,0.7947043776512146,0.2142857142857143,0.0,0.9253222942352295
1.264536738395691,1.2682816982269287,-0.003744959831237793,0.7950731515884399,1.0,6.082762718200684,0.9354530572891235
1.2659767866134644,1.2581651210784912,0.0078116655349731445,0.7894628643989563,1.0,6.082762718200684,0.9136388897895813
1.2598967552185059,1.2655694484710693,-0.0056726932525634766,0.7962518930435181,0.0714285714285714,5.916079998016357,0.9362279772758484
1.2759970426559448,1.2577838897705078,0.01821315288543701,0.7909883856773376,0.04761904761904767,5.916079998016357,0.9163089990615845
1.2647655010223389,1.2748359441757202,-0.010070443153381348,0.7930846810340881,0.04761904761904767,,0.9186654090881348
1.2645659446716309,1.2668654918670654,-0.0022995471954345703,0.7930387854576111,0.1428571428571429,,0.9269879460334778
1.2750179767608643,1.2550697326660156,0.019948244094848633,0.790833055973053,0.023809523809523836,,0.9205174446105957
1.254347324371338,1.278303623199463,-0.023956298828125,0.7938069701194763,1.0,,0.923303484916687
1.2802298069000244,1.2458423376083374,0.03438746929168701,0.7974922060966492,1.0,,0.9407774209976196
1.2661852836608887,1.2667255401611328,-0.0005402565002441406,0.792295515537262,1.0,,0.9190003871917725
1.2719526290893555,1.2666572332382202,0.005295395851135254,0.7880520224571228,0.11904761904761907,,0.9039251208305359
1.2599897384643555,1.266100525856018,-0.006110787391662598,0.7947426438331604,1.0,,0.9282918572425842
1.2703853845596313,1.2509102821350098,0.019475102424621582,0.7907474040985107,0.16666666666666663,,0.9192931652069092
1.2669397592544556,1.2555783987045288,0.011361360549926758,0.7918006777763367,1.0,,0.9230577349662781


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/7_agent_zero_shot_from_5_policy/attn_ent/eval_metrics_rand_trials_envs_10.csv <==
Scenario,Explainer,FidPlus,FidMinus,DeltaFid,CharScore,Unfaithfulness,Sparsity,Stability,stdevFidPlus,stdevFidMinus,stdevDeltaFid,stdevCharScore,stdevUnfaithfulness,stdevSparsity,stdevStability,lenFidPlus,lenFidMinus,lenDeltaFid,lenCharScore,lenUnfaithfulness,lenSparsity,lenStability,MeanFidPlus,MeanFidMinus,MeanDeltaFid,MeanCharScore,MeanUnfaithfulness,MeanSparsity,MeanStability,stdevMeanFidPlus,stdevMeanFidMinus,stdevMeanDeltaFid,stdevMeanCharScore,stdevMeanUnfaithfulness,stdevMeanSparsity,stdevMeanStability,lenMeanFidPlus,lenMeanFidMinus,lenMeanDeltaFid,lenMeanCharScore,lenMeanUnfaithfulness,lenMeanSparsity,lenMeanStability
navigation,GraphMaskExplainer,1.2646169250400818,1.2650092905574568,-0.0003923655173750929,-0.8065082152338259,0.7011203598151623,0.38356402890223734,3.945391899070413,0.2603121882246606,0.26021360820361694,0.02401809288079583,1.1240216758297674,0.08127173988874925,0.4158307297019889,2.102804530906313,3282,3282,3282,3282,3282,3282,3272,1.2572147486991099,1.2577713385243356,-0.0005565898252257169,-0.7920336762221535,0.7059923298187075,0.38151844763306325,3.9588208861277745,0.09976401051838402,0.10006012705352554,0.0011742711769536535,0.3809661867454009,0.049652770890787776,0.030960361273176817,0.18246363887561823,10,10,10,10,10,10,10
navigation,AttentionExplainer,1.1583094819580084,0.5712117709346535,0.5870977110233551,0.5992843990140726,0.3693106903689275,0.8762972655897482,0.016584891470385606,0.2281905367943262,0.20033333095172434,0.36195232194991994,0.2669432359365134,0.15311703006197916,0.02495182158755207,0.017894955627842577,3166,3166,3166,3166,3166,3166,3156,1.1347778970756568,0.5955497082389365,0.5392281888367202,0.5628445033282411,0.38257107117889905,0.8793316369852819,0.019512611977359588,0.16004610472445147,0.13681762893501476,0.27481294171497417,0.18188326609257127,0.12091041490043265,0.01453829439521349,0.01117358549911457,10,10,10,10,10,10,10
navigation,GNNExplainer,1.1799518231605448,0.4892832758620996,0.6906685472984452,0.6987226962552145,0.4655511889577664,0.46962141707778543,2.129885162806893,0.20643085324030977,0.09487484830320556,0.17071014237061205,0.0881510333583702,0.10096004095916232,0.07621800808308735,0.32515782647133623,2693,2693,2693,2693,2693,2693,2683,1.2196880559551124,0.5020193839692083,0.7176686719859041,0.69260585510074,0.4768748941319924,0.46635396745792923,2.1161649465151933,0.12153609815302423,0.05408202897061647,0.08970865606825486,0.043216037186230426,0.06064336179376072,0.024860731967775742,0.12428830180460257,10,10,10,10,10,10,10
navigation,DummyExplainer,0.7914564966923058,0.7851602123698204,0.006296284322485444,0.21802974082599436,0.5735473668004251,0.5009636977702332,2.6418566599827047,0.22109392438324443,0.22546314368159767,0.2678770477623663,1.1336795979420136,0.12705385284624368,0.07791568067452741,0.24582594399904684,2693,2693,2693,2693,2693,2693,2683,0.8166579221282767,0.8133861436327425,0.0032717784955341132,0.16886072747461045,0.5878964019476753,0.5015799413162677,2.640283209705103,0.08551457831179418,0.08936755208934886,0.011382463018390531,0.22858542539413843,0.0615537357551318,0.004951857550579434,0.021711817142093984,10,10,10,10,10,10,10


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/7_agent_zero_shot_from_5_policy/attn_ent/performance_numbers.csv <==
EpisodeReward,Makespan,Success Rate,"No Collisions Rate, Collision Rate"
9.642149925231934,400,0,1,0.0
8.562421798706055,400,0,1,0.0
6.173737525939941,104,1,1,0.0
12.516172409057617,400,0,1,0.0
12.159266471862793,222,1,1,0.0
9.396326065063477,400,0,1,0.0
6.9920854568481445,400,0,0,0.02499999850988388
8.43051815032959,183,1,1,0.0
10.69383716583252,383,1,1,0.0
8.309261322021484,400,0,1,0.0
9.642148971557617,400,0,1,0.0
10.738310813903809,118,1,1,0.0
10.254880905151367,297,1,1,0.0
7.378649711608887,400,0,1,0.0
2.5196447372436523,400,0,0,0.044999998062849045
1.9260530471801758,323,1,0,0.08359132707118988
5.986361026763916,400,0,0,0.0024999999441206455
11.343886375427246,229,1,1,0.0
4.178969383239746,400,0,1,0.0
7.917513370513916,209,1,1,0.0
9.642147064208984,400,0,1,0.0
10.04590892791748,203,1,1,0.0
11.072660446166992,207,1,1,0.0
8.003283500671387,400,0,0,0.014999999664723873
10.89003849029541,125,1,1,0.0
8.27879524230957,176,1,1,0.0
10.431806564331055,186,1,1,0.0
7.951242923736572,400,0,1,0.0
8.575374603271484,400,0,1,0.0
6.821981430053711,206,1,1,0.0
9.642149925231934,400,0,1,0.0
10.045906066894531,203,1,1,0.0
11.072661399841309,207,1,1,0.0
8.003284454345703,400,0,0,0.014999999664723873
10.89004135131836,125,1,1,0.0
8.278796195983887,176,1,1,0.0
10.431806564331055,186,1,1,0.0
7.95124626159668,400,0,1,0.0
8.575377464294434,400,0,1,0.0
6.8219780921936035,206,1,1,0.0


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/7_agent_zero_shot_from_5_policy/no_attn_ent/AttentionExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
0.8560997247695923,1.8747636079788208,-1.0186638832092285,0.7849393486976624,0.9761904761904762,0.09083127230405807,0.9366870522499084
0.8279798626899719,2.006483793258667,-1.178503930568695,0.8227686285972595,1.0,0.046778663992881775,0.9290702939033508
0.8398757576942444,2.0154788494110107,-1.1756030917167664,0.8630169630050659,1.0,0.025322645902633667,0.9668488502502441
0.8474395275115967,2.0103414058685303,-1.1629018783569336,0.893740177154541,1.0,0.021547609940171242,0.9883841276168823
0.8195046186447144,1.9606070518493652,-1.1411024332046509,0.8916313052177429,1.0,0.02706294320523739,0.9860628247261047
0.815801203250885,1.9385361671447754,-1.1227349638938904,0.9025007486343384,1.0,0.0268700011074543,0.9946389198303223
0.788141667842865,1.8879289627075195,-1.0997872948646545,0.899549663066864,1.0,0.033123888075351715,0.9952488541603088
0.7606651186943054,1.838761329650879,-1.0780962109565735,0.8974348306655884,1.0,0.03639528155326843,0.9969443082809448
0.7178083658218384,1.7771430015563965,-1.059334635734558,0.8913966417312622,1.0,0.04022407531738281,0.9972646236419678
0.6668873429298401,1.7098296880722046,-1.0429423451423645,0.881650447845459,1.0,0.039706576615571976,0.996366560459137
0.6260215640068054,1.65303373336792,-1.0270121693611145,0.8709504008293152,1.0,0.03841633349657059,0.9929318428039551
0.6025757193565369,1.6044704914093018,-1.001894772052765,0.8633680939674377,1.0,0.03931066393852234,0.9906553030014038
0.5790894627571106,1.5524382591247559,-0.9733487963676453,0.8572223782539368,1.0,0.04390016943216324,0.9897415637969971
0.5422946214675903,1.5015137195587158,-0.9592190980911255,0.8467751741409302,1.0,0.0422072559595108,0.9840550422668457
0.5034935474395752,1.461081862449646,-0.9575883150100708,0.8299171328544617,1.0,0.04009135812520981,0.9708306789398193
0.46861937642097473,1.425770878791809,-0.9571515023708344,0.8161975145339966,1.0,0.03849560767412186,0.9542567133903503
0.4520877003669739,1.4096901416778564,-0.9576024413108826,0.8071509003639221,1.0,0.03365135192871094,0.9362411499023438
0.44240957498550415,1.3837848901748657,-0.9413753151893616,0.794201135635376,1.0,0.0322912260890007,0.9210721254348755
0.42919081449508667,1.368802547454834,-0.9396117329597473,0.7918974161148071,1.0,0.03043275512754917,0.9118521213531494
0.4199613034725189,1.34774649143219,-0.927785187959671,0.785358190536499,1.0,0.028778718784451485,0.9018680453300476
0.42536410689353943,1.3439584970474243,-0.9185943901538849,0.7866347432136536,1.0,0.025964483618736267,0.896099865436554
0.44127774238586426,1.3342602252960205,-0.8929824829101562,0.7839120030403137,1.0,0.02469382993876934,0.890288233757019
0.4485713541507721,1.326037883758545,-0.8774665296077728,0.7800325751304626,1.0,0.023533063009381294,0.8815222382545471
0.44428446888923645,1.3107556104660034,-0.866471141576767,0.773293137550354,1.0,0.022566771134734154,0.8716421127319336
0.43022069334983826,1.2988449335098267,-0.8686242401599884,0.7710825204849243,1.0,0.02347295917570591,0.8697410821914673
0.41743704676628113,1.2857369184494019,-0.8682998716831207,0.7628918886184692,1.0,0.02659623883664608,0.8660560846328735
0.4085373282432556,1.2734702825546265,-0.8649329543113708,0.7454208731651306,1.0,0.025902917608618736,0.8613505363464355
0.4029029309749603,1.268517017364502,-0.8656140863895416,0.7322412729263306,0.9761904761904762,0.02484351396560669,0.8635424375534058
0.40139448642730713,1.280211091041565,-0.8788166046142578,0.723545253276825,0.9761904761904762,0.024340912699699402,0.8664351105690002
0.40350934863090515,1.273397445678711,-0.8698880970478058,0.7158070802688599,0.9761904761904762,0.023506704717874527,0.8650485277175903
0.413288414478302,1.2593207359313965,-0.8460323214530945,0.7111918926239014,0.9761904761904762,0.02372794970870018,0.86244136095047
0.42750272154808044,1.2475475072860718,-0.8200447857379913,0.7119658589363098,0.9761904761904762,0.022237777709960938,0.8616856336593628
0.44479379057884216,1.2417175769805908,-0.7969237864017487,0.7160478830337524,0.9761904761904762,0.020864363759756088,0.8624409437179565
0.4608846604824066,1.2392739057540894,-0.7783892452716827,0.7184717059135437,0.9761904761904762,0.02315671369433403,0.858159601688385
0.47785264253616333,1.238345980644226,-0.7604933381080627,0.7212360501289368,0.9761904761904762,0.02366677112877369,0.8544715046882629
0.4934006631374359,1.2409381866455078,-0.7475375235080719,0.7252670526504517,0.9761904761904762,0.023930206894874573,0.8553510308265686
0.5063626170158386,1.2489408254623413,-0.7425782084465027,0.7311442494392395,0.9761904761904762,0.02764536440372467,0.8612070679664612
0.517059326171875,1.2548844814300537,-0.7378251552581787,0.7377279996871948,0.9761904761904762,0.02915981225669384,0.8699095845222473
0.527224063873291,1.25128173828125,-0.724057674407959,0.7428487539291382,0.9761904761904762,0.02793024480342865,0.8780553340911865
0.5366989970207214,1.2436014413833618,-0.7069024443626404,0.7486485838890076,0.9761904761904762,0.027065804228186607,0.886210024356842
0.5472519397735596,1.2379350662231445,-0.690683126449585,0.7574546337127686,0.9761904761904762,0.029084615409374237,0.895768940448761
0.5651177763938904,1.2370058298110962,-0.6718880534172058,0.769597589969635,0.9761904761904762,0.029630467295646667,0.9072297215461731
0.5759351849555969,1.2382144927978516,-0.6622793078422546,0.7827414274215698,0.9761904761904762,0.029294364154338837,0.9182524681091309
0.5822139978408813,1.2409489154815674,-0.658734917640686,0.7949517369270325,0.9761904761904762,0.028348658233880997,0.926948070526123
0.5844734311103821,1.2450315952301025,-0.6605581641197205,0.8039458394050598,0.9761904761904762,0.0282970629632473,0.9316619038581848
0.5850837230682373,1.251845121383667,-0.6667613983154297,0.8095815181732178,0.9761904761904762,0.02878558076918125,0.9334002137184143
0.5908134579658508,1.2524616718292236,-0.6616482138633728,0.8071892857551575,0.9761904761904762,0.028304867446422577,0.9307100772857666
0.5946177244186401,1.2481839656829834,-0.6535662412643433,0.8023641109466553,0.9761904761904762,0.02673608437180519,0.9285132884979248
0.597258985042572,1.2363241910934448,-0.6390652060508728,0.7949725985527039,0.9761904761904762,0.029147708788514137,0.926933765411377
0.6001269817352295,1.2205383777618408,-0.6204113960266113,0.7879579663276672,0.9761904761904762,0.028922636061906815,0.9295544624328613
0.6035054326057434,1.202553153038025,-0.5990477204322815,0.7803739905357361,0.9761904761904762,0.029306238517165184,0.9346671104431152
0.621224582195282,1.1852463483810425,-0.5640217661857605,0.7715276479721069,0.9761904761904762,0.0291631780564785,0.9381958246231079
0.6449724435806274,1.1687185764312744,-0.523746132850647,0.7608351111412048,0.9761904761904762,0.02848161943256855,0.938315212726593
0.6693187952041626,1.1546409130096436,-0.48532211780548096,0.7505255341529846,0.9761904761904762,0.027371689677238464,0.9355751276016235
0.6882302761077881,1.1394370794296265,-0.4512068033218384,0.7379134893417358,0.9761904761904762,0.0279806237667799,0.9279055595397949
0.6997271776199341,1.1296690702438354,-0.42994189262390137,0.7293795347213745,0.9761904761904762,0.029207466170191765,0.9215761423110962
0.7075216770172119,1.1182124614715576,-0.4106907844543457,0.7203918695449829,0.9761904761904762,0.030238691717386246,0.9115296006202698
0.7112182974815369,1.1044114828109741,-0.39319318532943726,0.7129150032997131,0.9761904761904762,0.0315142497420311,0.9011545777320862
0.7101324796676636,1.0884120464324951,-0.37827956676483154,0.7058589458465576,0.9761904761904762,0.03305641934275627,0.8911030292510986
0.7038032412528992,1.0704392194747925,-0.3666359782218933,0.7008622288703918,0.9761904761904762,0.033632900565862656,0.8849517107009888
0.6942810416221619,1.0506904125213623,-0.35640937089920044,0.6951454877853394,0.9761904761904762,0.0324462354183197,0.8813043832778931
0.6817062497138977,1.0264520645141602,-0.34474581480026245,0.6861884593963623,0.9761904761904762,0.03250332549214363,0.8752360343933105
0.6656100749969482,0.9973950982093811,-0.33178502321243286,0.6770282983779907,0.9761904761904762,0.03205090016126633,0.8675854206085205
0.6507810354232788,0.9705470204353333,-0.31976598501205444,0.6678917407989502,0.9761904761904762,0.033789511770009995,0.8573285937309265
0.635090708732605,0.9392973184585571,-0.30420660972595215,0.6539744138717651,0.9523809523809523,0.03556733578443527,0.839279294013977
0.6208198070526123,0.9061287641525269,-0.28530895709991455,0.634235680103302,0.9523809523809523,0.03540311008691788,0.8116174936294556
0.612764835357666,0.8780748248100281,-0.26530998945236206,0.6126454472541809,0.9523809523809523,0.03437352553009987,0.7773575186729431
0.6101102828979492,0.8551758527755737,-0.2450655698776245,0.5911235809326172,0.9523809523809523,0.03417491540312767,0.743818998336792
0.6074323654174805,0.8533359169960022,-0.24590355157852173,0.5691365003585815,0.9523809523809523,0.03425658866763115,0.714954137802124
0.6094236373901367,0.8589770793914795,-0.24955344200134277,0.5563852190971375,0.9523809523809523,0.031436122953891754,0.698480486869812
0.6132032871246338,0.86701500415802,-0.25381171703338623,0.5625087022781372,0.9523809523809523,0.030983731150627136,0.7036122679710388
0.6237055659294128,0.8861784934997559,-0.262472927570343,0.5846468210220337,0.9285714285714286,0.028877481818199158,0.724906861782074
0.6411871314048767,0.9169542193412781,-0.27576708793640137,0.6141372919082642,0.9285714285714286,0.02684151381254196,0.7532964944839478
0.6625388264656067,0.9631619453430176,-0.3006231188774109,0.6401290893554688,0.9285714285714286,0.02578090876340866,0.7768242955207825
0.6804304718971252,1.0096648931503296,-0.32923442125320435,0.6602045297622681,0.9047619047619048,0.024658124893903732,0.7921109795570374
0.6918242573738098,1.052722692489624,-0.3608984351158142,0.674679696559906,0.9047619047619048,0.024141084402799606,0.8009124994277954
0.698353111743927,1.0881359577178955,-0.3897828459739685,0.686234712600708,0.9047619047619048,0.024003678932785988,0.8065135478973389
0.7052342891693115,1.1122081279754639,-0.40697383880615234,0.6984069347381592,0.9047619047619048,0.021491240710020065,0.8130776286125183
0.7139565944671631,1.139283537864685,-0.425326943397522,0.7120916247367859,0.9047619047619048,0.021398210898041725,0.8212540149688721
0.7217384576797485,1.15994393825531,-0.4382054805755615,0.7223249673843384,0.9047619047619048,0.02149832993745804,0.82657390832901
0.7379000782966614,1.1756091117858887,-0.4377090334892273,0.7299230694770813,0.9047619047619048,0.017321819439530373,0.829513669013977
0.7477356791496277,1.2103182077407837,-0.462582528591156,0.7356265187263489,0.9047619047619048,0.018159834668040276,0.8304356336593628
0.7687355279922485,1.2629536390304565,-0.494218111038208,0.7379347681999207,0.9047619047619048,0.02029499225318432,0.829166829586029
0.8206719160079956,1.305152416229248,-0.48448050022125244,0.738786518573761,0.9047619047619048,0.018387742340564728,0.8273078203201294
0.8388914465904236,1.3329293727874756,-0.494037926197052,0.7371380925178528,0.9047619047619048,0.013592228293418884,0.8247824311256409
0.8472363352775574,1.3419183492660522,-0.4946820139884949,0.733310341835022,0.9047619047619048,0.01333740446716547,0.8209761381149292
0.8475457429885864,1.3399055004119873,-0.4923597574234009,0.7274960279464722,0.9047619047619048,0.013016006909310818,0.8161118626594543
0.8473632335662842,1.3216991424560547,-0.4743359088897705,0.720756471157074,0.9047619047619048,0.014908697456121445,0.8109457492828369
0.8347740769386292,1.2995386123657227,-0.4647645354270935,0.713338315486908,0.9047619047619048,0.015752799808979034,0.8062859773635864
0.8189821839332581,1.2755177021026611,-0.4565355181694031,0.7078600525856018,0.9285714285714286,0.01711852103471756,0.8028652667999268
0.8029700517654419,1.252471923828125,-0.4495018720626831,0.7046259641647339,0.9285714285714286,0.016846774145960808,0.8005548119544983
0.789680540561676,1.2334431409835815,-0.4437626004219055,0.7035127878189087,0.9285714285714286,0.01906321570277214,0.7995325922966003
0.7837322354316711,1.2148739099502563,-0.4311416745185852,0.7036927938461304,0.9285714285714286,0.021998250856995583,0.7995269298553467
0.7841883897781372,1.196372389793396,-0.4121840000152588,0.7043929696083069,0.9285714285714286,0.023426061496138573,0.8000088334083557
0.787558913230896,1.178018569946289,-0.39045965671539307,0.7040804028511047,0.9285714285714286,0.02351572923362255,0.8007985949516296
0.7925831079483032,1.1554794311523438,-0.3628963232040405,0.7023001909255981,0.9285714285714286,0.022887103259563446,0.8017801642417908
0.7972695827484131,1.133115291595459,-0.3358457088470459,0.6997495889663696,0.9285714285714286,0.022375524044036865,0.8030293583869934
0.7990323901176453,1.1154611110687256,-0.3164287209510803,0.6971282362937927,0.9285714285714286,0.021430399268865585,0.8042462468147278
0.7984611988067627,1.1043428182601929,-0.3058816194534302,0.696121096611023,0.9285714285714286,0.02089547924697399,0.8048838376998901
0.7954931855201721,1.0980312824249268,-0.30253809690475464,0.6973041892051697,0.9047619047619048,0.02076459676027298,0.805419385433197
0.7979902625083923,1.0946823358535767,-0.2966920733451843,0.7010000944137573,0.9047619047619048,0.026667334139347076,0.806296169757843
0.8085253834724426,1.094704031944275,-0.2861786484718323,0.7107284069061279,0.9047619047619048,0.031766850501298904,0.8074527382850647
0.8155030608177185,1.0936119556427002,-0.2781088948249817,0.7276964783668518,0.9047619047619048,0.037728868424892426,0.80893874168396
0.8257864117622375,1.0964627265930176,-0.27067631483078003,0.7406160235404968,0.9047619047619048,0.0433339886367321,0.8107144236564636
0.8399070501327515,1.0920387506484985,-0.25213170051574707,0.744701623916626,0.9047619047619048,0.04157629609107971,0.812371015548706
0.8530148267745972,1.07686185836792,-0.22384703159332275,0.746991753578186,0.9047619047619048,0.04049535468220711,0.8137676119804382
0.8664960861206055,1.05905282497406,-0.1925567388534546,0.7487605214118958,0.9047619047619048,0.03921685740351677,0.8150880336761475
0.880202054977417,1.040655493736267,-0.1604534387588501,0.7488685250282288,0.9047619047619048,0.038348205387592316,0.8156604170799255
0.8946627378463745,1.0230684280395508,-0.12840569019317627,0.747943639755249,0.9047619047619048,0.03427363932132721,0.8152784705162048
0.9097960591316223,1.0082615613937378,-0.09846550226211548,0.7464584708213806,0.9285714285714286,0.03210769221186638,0.8137745261192322
0.9243891835212708,0.9962447285652161,-0.07185554504394531,0.7450778484344482,0.9285714285714286,0.03174217790365219,0.8124215006828308
0.9384784698486328,0.9838955998420715,-0.04541712999343872,0.7427950501441956,0.9285714285714286,0.028111714869737625,0.8110628724098206
0.9498103857040405,0.9703512191772461,-0.020540833473205566,0.7386234998703003,0.9285714285714286,0.02631470002233982,0.8100225925445557
0.9571314454078674,0.9516737461090088,0.005457699298858643,0.7233806252479553,0.9285714285714286,0.023000385612249374,0.8057979345321655
0.9587653875350952,0.9281516671180725,0.030613720417022705,0.6904617547988892,0.9285714285714286,0.02090032584965229,0.786818265914917
0.9554518461227417,0.9016579389572144,0.053793907165527344,0.6564028859138489,0.9285714285714286,0.019352762028574944,0.7593077421188354
0.9476724863052368,0.8738614916801453,0.07381099462509155,0.6185712814331055,0.9285714285714286,0.018420083448290825,0.7203914523124695
0.9370527863502502,0.8490681052207947,0.08798468112945557,0.5956258773803711,0.9285714285714286,0.01744673028588295,0.6821627020835876
0.9273975491523743,0.8413082361221313,0.08608931303024292,0.5902870893478394,0.9285714285714286,0.017026303336024284,0.671675443649292
0.9254094958305359,0.8399494886398315,0.08546000719070435,0.5919055938720703,0.9285714285714286,0.016718760132789612,0.6724486947059631
0.9523419141769409,0.8330591917037964,0.11928272247314453,0.5893185138702393,0.9285714285714286,0.017190048471093178,0.6638363599777222
0.9818374514579773,0.8158140778541565,0.1660233736038208,0.5827032327651978,0.9285714285714286,0.019071150571107864,0.6450879573822021
1.007995843887329,0.8031657338142395,0.2048301100730896,0.5839693546295166,0.9285714285714286,0.017850805073976517,0.6405966877937317
1.0238946676254272,0.807371199131012,0.21652346849441528,0.5895709991455078,0.9285714285714286,0.01701463758945465,0.645124614238739
1.0333714485168457,0.8236013650894165,0.2097700834274292,0.5966757535934448,0.9285714285714286,0.018039651215076447,0.6536874771118164
1.039451003074646,0.8394462466239929,0.20000475645065308,0.60418701171875,0.9285714285714286,0.020238913595676422,0.6643991470336914
1.0480842590332031,0.8535005450248718,0.1945837140083313,0.6107522249221802,0.9285714285714286,0.02120801992714405,0.6743652820587158
1.058838129043579,0.8648694753646851,0.19396865367889404,0.6158804297447205,0.9285714285714286,0.02143455296754837,0.6825149059295654
1.0702030658721924,0.8733864426612854,0.19681662321090698,0.6204637289047241,0.9047619047619048,0.021519264206290245,0.6892621517181396
1.077115774154663,0.8792945146560669,0.1978212594985962,0.625385582447052,0.9047619047619048,0.024005908519029617,0.695751428604126
1.0816640853881836,0.8856635093688965,0.1960005760192871,0.6309804916381836,0.9047619047619048,0.024347199127078056,0.7030149698257446
1.0817155838012695,0.8964244723320007,0.1852911114692688,0.6379817724227905,0.9047619047619048,0.02441844716668129,0.7113457918167114
1.0801165103912354,0.9092925190925598,0.17082399129867554,0.6449980139732361,0.9047619047619048,0.022623475641012192,0.7193060517311096
1.0819939374923706,0.9267511367797852,0.15524280071258545,0.6514475345611572,0.9047619047619048,0.019934356212615967,0.7264648675918579
1.0860904455184937,0.9501526951789856,0.13593775033950806,0.6573779582977295,0.9047619047619048,0.018393749371170998,0.7332956194877625
1.0934858322143555,0.9718575477600098,0.1216282844543457,0.6622024774551392,0.9047619047619048,0.017356904223561287,0.7394708395004272
1.1049960851669312,0.9909981489181519,0.1139979362487793,0.6661770939826965,0.9047619047619048,0.017636723816394806,0.7448564767837524
1.118628978729248,1.0063499212265015,0.11227905750274658,0.668707549571991,0.9047619047619048,0.016912054270505905,0.7485239505767822
1.132321834564209,1.0192530155181885,0.11306881904602051,0.6691984534263611,0.9047619047619048,0.01585688628256321,0.7493069767951965
1.1439800262451172,1.0295021533966064,0.11447787284851074,0.6677619814872742,0.9047619047619048,0.015107323415577412,0.7460426688194275
1.153416633605957,1.0373497009277344,0.11606693267822266,0.6645472645759583,0.9047619047619048,0.013710622675716877,0.7376412749290466
1.1608517169952393,1.043487787246704,0.11736392974853516,0.6612696647644043,0.9047619047619048,0.012676432728767395,0.7267148494720459
1.1673725843429565,1.0485374927520752,0.11883509159088135,0.6610829830169678,0.9047619047619048,0.01162834744900465,0.7215922474861145
1.1746281385421753,1.0533872842788696,0.12124085426330566,0.6666702032089233,0.9047619047619048,0.01098664477467537,0.7267568111419678
1.1838363409042358,1.0588743686676025,0.1249619722366333,0.6766847968101501,0.9047619047619048,0.010555127635598183,0.7380120754241943
1.1965488195419312,1.0671782493591309,0.1293705701828003,0.687550961971283,0.9047619047619048,0.009952234104275703,0.7496441602706909
1.2103999853134155,1.076559066772461,0.1338409185409546,0.6963637471199036,0.9047619047619048,0.0077799586579203606,0.7586358189582825
1.2215726375579834,1.084755778312683,0.1368168592453003,0.7023012042045593,0.9047619047619048,0.005895206704735756,0.7646544575691223
1.2281700372695923,1.0902864933013916,0.13788354396820068,0.7053483128547668,0.9047619047619048,0.004676157142966986,0.7679122090339661
1.22870671749115,1.0928726196289062,0.13583409786224365,0.7065016031265259,0.9047619047619048,0.004495079163461924,0.7693491578102112
1.2257747650146484,1.0932903289794922,0.13248443603515625,0.7066324949264526,0.9047619047619048,0.004144513513892889,0.7696701884269714
1.2211475372314453,1.0928362607955933,0.12831127643585205,0.7065451741218567,0.9047619047619048,0.0038017197512090206,0.7696359157562256
1.2163225412368774,1.0926368236541748,0.12368571758270264,0.7068333029747009,0.9047619047619048,0.0035281877499073744,0.7698133587837219
1.212397813796997,1.0929572582244873,0.11944055557250977,0.707625687122345,0.9047619047619048,0.003365000244230032,0.7703792452812195
1.2101916074752808,1.0940858125686646,0.11610579490661621,0.7088199257850647,0.9047619047619048,0.003278307616710663,0.7713062167167664
1.2100270986557007,1.0960516929626465,0.1139754056930542,0.7102316617965698,0.9047619047619048,0.003282886929810047,0.7724810838699341
1.2119826078414917,1.0990498065948486,0.11293280124664307,0.711670994758606,0.9047619047619048,0.0034572675358504057,0.7737854719161987
1.21510648727417,1.1020921468734741,0.1130143404006958,0.7129319906234741,0.9047619047619048,0.0034730893094092607,0.7750580310821533
1.2181023359298706,1.1039040088653564,0.11419832706451416,0.7138702869415283,0.9047619047619048,0.0033311136066913605,0.7761123776435852
1.220882773399353,1.105147361755371,0.11573541164398193,0.7143915891647339,0.9047619047619048,0.0032273693941533566,0.7767980098724365
1.222572922706604,1.105161190032959,0.11741173267364502,0.7144858837127686,0.9047619047619048,0.0031252210028469563,0.7770779728889465
1.2229636907577515,1.1041003465652466,0.11886334419250488,0.7143384218215942,0.9047619047619048,0.003665260039269924,0.7771071195602417
1.2225048542022705,1.1024823188781738,0.12002253532409668,0.7140668630599976,0.9047619047619048,0.0036487053148448467,0.7770072221755981
1.221505880355835,1.100823163986206,0.1206827163696289,0.7138864398002625,0.9047619047619048,0.0035567262675613165,0.7769482731819153
1.2204779386520386,1.0994288921356201,0.12104904651641846,0.7139286398887634,0.9047619047619048,0.0035013393498957157,0.7770345211029053
1.2199903726577759,1.0986416339874268,0.12134873867034912,0.7142234444618225,0.9047619047619048,0.00355244311504066,0.7773017287254333
1.2204184532165527,1.0984892845153809,0.12192916870117188,0.7147196531295776,0.9047619047619048,0.0036552208475768566,0.7777417898178101
1.221867322921753,1.098960041999817,0.12290728092193604,0.7153350710868835,0.9047619047619048,0.0035834042355418205,0.778300404548645
1.2240257263183594,1.0998585224151611,0.12416720390319824,0.715992271900177,0.9047619047619048,0.0032080193050205708,0.7789055109024048
1.2262306213378906,1.1005090475082397,0.12572157382965088,0.7166207432746887,0.9047619047619048,0.003242332022637129,0.7794734835624695
1.2285908460617065,1.101112723350525,0.12747812271118164,0.7171322107315063,0.9047619047619048,0.0031767154578119516,0.7799280285835266
1.230676293373108,1.1014699935913086,0.12920629978179932,0.7174923419952393,0.9047619047619048,0.0029353944119066,0.7802515625953674
1.2319611310958862,1.1011836528778076,0.1307774782180786,0.717710554599762,0.9047619047619048,0.0028140018694102764,0.7804433703422546
1.232424020767212,1.1001899242401123,0.1322340965270996,0.71781325340271,0.9047619047619048,0.0027532868552953005,0.7805160284042358
1.2322685718536377,1.0986669063568115,0.13360166549682617,0.7178605794906616,0.9047619047619048,0.0026944514829665422,0.7805185914039612
1.231819987297058,1.0969282388687134,0.13489174842834473,0.7179161906242371,0.9047619047619048,0.002631032606586814,0.780509352684021
1.2314324378967285,1.0953119993209839,0.13612043857574463,0.7180268168449402,0.9047619047619048,0.002550823148339987,0.7805368304252625
1.2314306497573853,1.094057559967041,0.13737308979034424,0.7182217240333557,0.9047619047619048,0.002471687737852335,0.7806388735771179
1.2319554090499878,1.0933421850204468,0.13861322402954102,0.7184764742851257,0.8809523809523809,0.002384403022006154,0.7808032631874084
1.2329660654067993,1.093167781829834,0.13979828357696533,0.7187619805335999,0.8809523809523809,0.002268414944410324,0.7810143828392029
1.2342725992202759,1.0933573246002197,0.14091527462005615,0.719045102596283,0.8809523809523809,0.002104152226820588,0.781248152256012
1.2355990409851074,1.0936297178268433,0.14196932315826416,0.7192925214767456,0.8809523809523809,0.0021346472203731537,0.7814726233482361
1.2368383407592773,1.0938647985458374,0.14297354221343994,0.7194724678993225,0.8809523809523809,0.0027230747509747744,0.7816575169563293
1.2379014492034912,1.0938222408294678,0.14407920837402344,0.7195445895195007,0.8809523809523809,0.002541064750403166,0.7817830443382263
1.2384074926376343,1.0932663679122925,0.1451411247253418,0.7195472121238708,0.8809523809523809,0.002460251562297344,0.7818532586097717
1.2384504079818726,1.092252492904663,0.14619791507720947,0.7195025682449341,0.8809523809523809,0.002434713998809457,0.7818630933761597
1.238227367401123,1.0909823179244995,0.14724504947662354,0.7194467782974243,0.8809523809523809,0.002435056259855628,0.7818347215652466
1.2379635572433472,1.0896971225738525,0.14826643466949463,0.7194147706031799,0.8809523809523809,0.002431311644613743,0.7818011045455933
1.2378581762313843,1.0886338949203491,0.14922428131103516,0.7194317579269409,0.8809523809523809,0.0024204414803534746,0.7817937135696411
1.2380521297454834,1.0879573822021484,0.15009474754333496,0.7195019125938416,0.8809523809523809,0.06528890877962112,0.7818289399147034
0.4823290705680847,2.2024145126342773,-1.7200854420661926,0.8830607533454895,0.9523809523809523,0.038702454417943954,0.9923569560050964
0.5010890960693359,2.2817091941833496,-1.7806200981140137,0.8954182267189026,0.9523809523809523,0.022576436400413513,0.9965201020240784
0.5141434073448181,2.265115976333618,-1.7509725689888,0.890073835849762,0.9523809523809523,0.018435165286064148,0.994307816028595
0.5179652571678162,2.19637393951416,-1.678408682346344,0.8784186840057373,0.9523809523809523,0.017689233645796776,0.9912337064743042
0.5166487097740173,2.129441261291504,-1.6127925515174866,0.8697187304496765,0.9523809523809523,0.022794099524617195,0.9866430163383484
0.5170074105262756,2.0681092739105225,-1.5511018633842468,0.8674691319465637,0.9523809523809523,0.02820194885134697,0.9804039597511292
0.5212909579277039,2.007854461669922,-1.486563503742218,0.868431806564331,0.9523809523809523,0.034517429769039154,0.9722134470939636
0.5460814833641052,1.9529262781143188,-1.4068447947502136,0.8661614656448364,0.9523809523809523,0.03594387695193291,0.9618616700172424
0.5619993209838867,1.8923542499542236,-1.330354928970337,0.8598688244819641,0.9523809523809523,0.03540318086743355,0.9502028226852417
0.5673294067382812,1.8314504623413086,-1.2641210556030273,0.8529393076896667,0.9523809523809523,0.03906966745853424,0.9391499161720276
0.5685173869132996,1.7617055177688599,-1.1931881308555603,0.8403351306915283,0.9523809523809523,0.041986133903265,0.9308886528015137
0.6004689335823059,1.6894965171813965,-1.0890275835990906,0.8224183320999146,0.9523809523809523,0.042310502380132675,0.9186778664588928
0.6132608652114868,1.6163246631622314,-1.0030637979507446,0.8219777941703796,0.9523809523809523,0.039475925266742706,0.9089999198913574
0.6219013929367065,1.5506449937820435,-0.9287436008453369,0.8357203602790833,0.9285714285714286,0.04483811929821968,0.9149537086486816
0.6348575353622437,1.511115550994873,-0.8762580156326294,0.8467919826507568,0.9285714285714286,0.04586691036820412,0.918641209602356
0.6364148855209351,1.4709290266036987,-0.8345141410827637,0.8612979650497437,0.9285714285714286,0.04894145578145981,0.9348755478858948
0.6728954911231995,1.4620252847671509,-0.7891297936439514,0.8722530007362366,0.9285714285714286,0.04734915494918823,0.9350903630256653
0.6890912652015686,1.4695967435836792,-0.7805054783821106,0.8610235452651978,0.9285714285714286,0.046302806586027145,0.9254725575447083
0.6815392374992371,1.4664818048477173,-0.7849425673484802,0.842635989189148,0.9285714285714286,0.043355148285627365,0.9152835011482239
0.6893376111984253,1.4490644931793213,-0.759726881980896,0.8318820595741272,0.9285714285714286,0.04717273265123367,0.9121356010437012
0.6850559115409851,1.4179818630218506,-0.7329259514808655,0.828823983669281,0.9285714285714286,0.04642306640744209,0.9191051721572876
0.6905575394630432,1.3840844631195068,-0.6935269236564636,0.8236533999443054,0.9285714285714286,0.04361666366457939,0.9309282302856445
0.7220156788825989,1.380232572555542,-0.6582168936729431,0.8245459198951721,0.9285714285714286,0.03967771306633949,0.9427030682563782
0.7498676180839539,1.4109424352645874,-0.6610748171806335,0.8365519642829895,0.9285714285714286,0.03698231279850006,0.9515422582626343
0.7419270873069763,1.41350519657135,-0.6715781092643738,0.8476999402046204,0.9285714285714286,0.034391775727272034,0.9556318521499634
0.7144350409507751,1.3994637727737427,-0.6850287318229675,0.8570281863212585,0.9047619047619048,0.03510982543230057,0.9589483141899109
0.6762546300888062,1.3773680925369263,-0.7011134624481201,0.8630996942520142,0.9047619047619048,0.03470581769943237,0.9544546008110046
0.6359545588493347,1.3615270853042603,-0.7255725264549255,0.8648245930671692,0.9047619047619048,0.0326373353600502,0.9490653872489929
0.6191766858100891,1.3549363613128662,-0.7357596755027771,0.8604432940483093,0.9047619047619048,0.030384104698896408,0.9461312294006348
0.6195806860923767,1.357714056968689,-0.7381333708763123,0.8571648597717285,0.9047619047619048,0.03139100968837738,0.9466186165809631
0.6223567128181458,1.372687578201294,-0.7503308653831482,0.8598917126655579,0.9047619047619048,0.03296242654323578,0.9566108584403992
0.6459515690803528,1.399668574333191,-0.7537170052528381,0.8622732758522034,0.9047619047619048,0.03455547243356705,0.9702832698822021
0.6807916760444641,1.433085322380066,-0.7522936463356018,0.8602594137191772,0.9047619047619048,0.03762863203883171,0.9807313084602356
0.723740816116333,1.4697030782699585,-0.7459622621536255,0.8582533597946167,0.9047619047619048,0.03941395878791809,0.985276997089386
0.7832878828048706,1.5033913850784302,-0.7201035022735596,0.8664880990982056,0.9047619047619048,0.04034457728266716,0.9860025644302368
0.8410961031913757,1.514795184135437,-0.6736990809440613,0.8730860948562622,0.9047619047619048,0.04025349020957947,0.9799125790596008
0.8694101572036743,1.4959803819656372,-0.6265702247619629,0.869275689125061,0.8809523809523809,0.04002602770924568,0.9648392796516418
0.8802271485328674,1.4569917917251587,-0.5767646431922913,0.8590547442436218,0.8809523809523809,0.04085107520222664,0.9456350207328796
0.915969729423523,1.420721411705017,-0.5047516822814941,0.8467062711715698,0.9047619047619048,0.045347560197114944,0.9284236431121826
0.9759202599525452,1.3880606889724731,-0.412140429019928,0.8363019824028015,0.9047619047619048,0.05015786737203598,0.9169526100158691
1.0250927209854126,1.363371729850769,-0.33827900886535645,0.8299551606178284,0.9047619047619048,0.04690885171294212,0.9094727039337158
1.0637624263763428,1.3492493629455566,-0.28548693656921387,0.8252269625663757,0.9047619047619048,0.047857124358415604,0.9038980007171631
1.0890312194824219,1.3495547771453857,-0.26052355766296387,0.8192192316055298,0.9047619047619048,0.048552680760622025,0.8985641002655029
1.103310227394104,1.3554279804229736,-0.25211775302886963,0.8114663362503052,0.9047619047619048,0.047739237546920776,0.8957581520080566
1.13583505153656,1.3584398031234741,-0.22260475158691406,0.7997410893440247,0.9047619047619048,0.04430145025253296,0.89280766248703
1.153733491897583,1.3559095859527588,-0.20217609405517578,0.7906776070594788,0.9047619047619048,0.03859490156173706,0.888792097568512
1.1588783264160156,1.3394486904144287,-0.18057036399841309,0.7816489338874817,0.9047619047619048,0.0323612205684185,0.8828659057617188
1.1746220588684082,1.3005597591400146,-0.12593770027160645,0.7695786356925964,0.9047619047619048,0.03155769780278206,0.8705270290374756
1.1783870458602905,1.2719141244888306,-0.09352707862854004,0.7588770985603333,0.9047619047619048,0.03418958932161331,0.8499575257301331
1.1667461395263672,1.235758662223816,-0.06901252269744873,0.7478354573249817,0.9047619047619048,0.03882266953587532,0.8272011280059814
1.1475886106491089,1.1948564052581787,-0.047267794609069824,0.7359135150909424,0.9047619047619048,0.039496712386608124,0.806486964225769
1.1455943584442139,1.1491087675094604,-0.003514409065246582,0.7246478199958801,0.9047619047619048,0.03658728301525116,0.7924079298973083
1.142985224723816,1.109475016593933,0.03351020812988281,0.7174292206764221,0.9047619047619048,0.035828426480293274,0.788709282875061
1.139183521270752,1.0828527212142944,0.05633080005645752,0.7101288437843323,0.9047619047619048,0.032623857259750366,0.7851038575172424
1.1324714422225952,1.060573935508728,0.07189750671386719,0.7031918168067932,0.9047619047619048,0.028404178097844124,0.7825703024864197
1.1250027418136597,1.0465964078903198,0.07840633392333984,0.6967403292655945,0.9285714285714286,0.0251633208245039,0.7813553214073181
1.1188157796859741,1.0370941162109375,0.08172166347503662,0.6896224617958069,0.9285714285714286,0.02210843935608864,0.7804223299026489
1.1172691583633423,1.031875491142273,0.08539366722106934,0.6824119091033936,0.9285714285714286,0.02215566486120224,0.7797151207923889
1.1224535703659058,1.0300084352493286,0.09244513511657715,0.6768524050712585,0.9285714285714286,0.023651430383324623,0.7790518403053284
1.1268370151519775,1.031653881072998,0.09518313407897949,0.6719847321510315,0.9047619047619048,0.023220526054501534,0.7759286165237427
1.1253035068511963,1.0346603393554688,0.09064316749572754,0.6694024801254272,0.9047619047619048,0.027182191610336304,0.7750747203826904
1.1256166696548462,1.041611909866333,0.08400475978851318,0.6667101979255676,0.9047619047619048,0.027465980499982834,0.7709413766860962
1.125607967376709,1.0481271743774414,0.07748079299926758,0.6667100787162781,0.8809523809523809,0.02723909728229046,0.7675248980522156
1.1252715587615967,1.0510821342468262,0.07418942451477051,0.6676062345504761,0.8809523809523809,0.026268908753991127,0.7623708248138428
1.1250557899475098,1.053350806236267,0.07170498371124268,0.6714870929718018,0.8809523809523809,0.027456624433398247,0.761080801486969
1.1236456632614136,1.057506799697876,0.0661388635635376,0.6784660816192627,0.8809523809523809,0.027687035501003265,0.7630820870399475
1.1142839193344116,1.0693973302841187,0.04488658905029297,0.6889870762825012,0.8809523809523809,0.029508741572499275,0.7680173516273499
1.0985753536224365,1.087275505065918,0.011299848556518555,0.7025929093360901,0.8809523809523809,0.030668877065181732,0.7763624787330627
1.0880253314971924,1.1020760536193848,-0.014050722122192383,0.7184154987335205,0.8809523809523809,0.02985108457505703,0.7901387810707092
1.0819011926651,1.1192309856414795,-0.037329792976379395,0.7368627190589905,0.8809523809523809,0.02897152677178383,0.8096224665641785
1.0735981464385986,1.1349785327911377,-0.06138038635253906,0.7512804865837097,0.8809523809523809,0.028797315433621407,0.8229833841323853
1.0630122423171997,1.145365595817566,-0.08235335350036621,0.7591263651847839,0.8809523809523809,0.02729373797774315,0.8263164758682251
1.0521758794784546,1.153562068939209,-0.1013861894607544,0.7639635801315308,0.8809523809523809,0.025307977572083473,0.8265540599822998
1.045719027519226,1.1688960790634155,-0.12317705154418945,0.7691171765327454,0.8809523809523809,0.02395031787455082,0.8314883708953857
1.0339622497558594,1.1816908121109009,-0.1477285623550415,0.7721558213233948,0.8809523809523809,0.022469546645879745,0.836864173412323
1.0239300727844238,1.1953438520431519,-0.17141377925872803,0.7738741636276245,0.8809523809523809,0.022549955174326897,0.8415400981903076
1.0135029554367065,1.204840064048767,-0.19133710861206055,0.7742167115211487,0.8809523809523809,0.02352466993033886,0.8441393971443176
1.0121872425079346,1.2221729755401611,-0.20998573303222656,0.7741644382476807,0.8809523809523809,0.02529265731573105,0.8456512689590454
1.003011703491211,1.2245309352874756,-0.22151923179626465,0.7734432816505432,0.8809523809523809,0.02576439641416073,0.8459485173225403
0.9916818141937256,1.218828797340393,-0.22714698314666748,0.7710571885108948,0.8809523809523809,0.027145542204380035,0.8442407250404358
0.9841788411140442,1.214290976524353,-0.23011213541030884,0.7647570967674255,0.8809523809523809,0.02993895299732685,0.8384072780609131
0.9729675054550171,1.2197301387786865,-0.24676263332366943,0.7517670392990112,0.8809523809523809,0.032150935381650925,0.8263815641403198
0.9538899660110474,1.223559856414795,-0.26966989040374756,0.7333880662918091,0.8809523809523809,0.032772377133369446,0.806945264339447
0.9170976877212524,1.2185600996017456,-0.30146241188049316,0.7206894755363464,0.8809523809523809,0.0318387970328331,0.7939557433128357
0.8968415260314941,1.2011635303497314,-0.3043220043182373,0.7145756483078003,0.8809523809523809,0.034321896731853485,0.7921522259712219
0.8844887018203735,1.1776633262634277,-0.2931746244430542,0.7174585461616516,0.8809523809523809,0.033655066043138504,0.806151270866394
0.8728116154670715,1.1651310920715332,-0.29231947660446167,0.7297502756118774,0.8809523809523809,0.031678661704063416,0.8327406644821167
0.8554148077964783,1.1609907150268555,-0.3055759072303772,0.7430710196495056,0.8809523809523809,0.029886379837989807,0.855427622795105
0.8432012796401978,1.1542301177978516,-0.3110288381576538,0.7558448314666748,0.9047619047619048,0.02712852880358696,0.8725119233131409
0.8430610299110413,1.1469815969467163,-0.30392056703567505,0.7688433527946472,0.9047619047619048,0.02455766871571541,0.8875263929367065
0.8419213891029358,1.134114146232605,-0.2921927571296692,0.7807021737098694,0.8809523809523809,0.025129815563559532,0.8989019989967346
0.8436759114265442,1.1177599430084229,-0.27408403158187866,0.7909319996833801,0.8809523809523809,0.023267416283488274,0.9076857566833496
0.8556910157203674,1.0985422134399414,-0.24285119771957397,0.8005761504173279,0.8809523809523809,0.021038997918367386,0.9163296818733215
0.8947802782058716,1.0782469511032104,-0.18346667289733887,0.8064476847648621,0.8809523809523809,0.019261930137872696,0.922523558139801
0.9301177859306335,1.080572485923767,-0.15045469999313354,0.8081775903701782,0.8809523809523809,0.01757156476378441,0.9239593148231506
0.9570408463478088,1.0888652801513672,-0.13182443380355835,0.8078054785728455,0.8809523809523809,0.018755128607153893,0.9224711060523987
0.9798877835273743,1.1024225950241089,-0.12253481149673462,0.8092005848884583,0.8809523809523809,0.019978107884526253,0.9222212433815002
0.9977434277534485,1.114771842956543,-0.11702841520309448,0.8115541338920593,0.8809523809523809,0.019801920279860497,0.9236289858818054
1.0098470449447632,1.1189706325531006,-0.1091235876083374,0.8124826550483704,0.8809523809523809,0.02137257158756256,0.924227774143219
1.0199062824249268,1.1189044713974,-0.09899818897247314,0.8124053478240967,0.8809523809523809,0.02246844582259655,0.9237795472145081
1.026631236076355,1.1161774396896362,-0.08954620361328125,0.8094702363014221,0.8809523809523809,0.023140285164117813,0.9213877320289612
1.0286290645599365,1.111180067062378,-0.0825510025024414,0.8031924962997437,0.8809523809523809,0.023073706775903702,0.9164358973503113
1.022519826889038,1.1012635231018066,-0.07874369621276855,0.793695867061615,0.8809523809523809,0.023762701079249382,0.9088893532752991
1.0117781162261963,1.089737892150879,-0.07795977592468262,0.7825531363487244,0.8809523809523809,0.022464903071522713,0.8996099233627319
0.9982686042785645,1.0773768424987793,-0.07910823822021484,0.7712908387184143,0.8809523809523809,0.021206622943282127,0.8897978067398071
0.985410749912262,1.0688042640686035,-0.08339351415634155,0.762006938457489,0.8809523809523809,0.018928926438093185,0.8806014060974121
0.9753153920173645,1.0672123432159424,-0.09189695119857788,0.7554205060005188,0.8809523809523809,0.017560305073857307,0.8722759485244751
0.9691172242164612,1.0709044933319092,-0.101787269115448,0.7505253553390503,0.9047619047619048,0.017744243144989014,0.8639299273490906
0.9534691572189331,1.065988302230835,-0.11251914501190186,0.7404693961143494,0.9047619047619048,0.015588369220495224,0.8517385721206665
0.926328182220459,1.0504571199417114,-0.12412893772125244,0.7210718989372253,0.9047619047619048,0.015876563265919685,0.8287956118583679
0.9231287240982056,1.0326756238937378,-0.10954689979553223,0.6964844465255737,0.9047619047619048,0.015142814256250858,0.7873333096504211
0.9821396470069885,1.0203640460968018,-0.03822439908981323,0.6776163578033447,0.9047619047619048,0.014186481013894081,0.74635249376297
1.0202856063842773,1.0150132179260254,0.005272388458251953,0.6702293753623962,0.9047619047619048,0.013831140473484993,0.7323009371757507
1.0359519720077515,1.0129443407058716,0.023007631301879883,0.6678330898284912,0.9047619047619048,0.013755829073488712,0.7319735288619995
1.0343821048736572,1.005255937576294,0.02912616729736328,0.66276615858078,0.9047619047619048,0.013052240945398808,0.7311450839042664
1.026510238647461,0.991341233253479,0.035169005393981934,0.6543258428573608,0.9047619047619048,0.01371748372912407,0.7275133728981018
1.023271083831787,0.9769331812858582,0.046337902545928955,0.6469695568084717,0.9047619047619048,0.013597539626061916,0.7238976955413818
1.0133490562438965,0.9660041332244873,0.04734492301940918,0.6439248919487,0.9047619047619048,0.01351349987089634,0.7233356833457947
1.0024855136871338,0.9628132581710815,0.039672255516052246,0.6464349031448364,0.9047619047619048,0.012251963838934898,0.7274693846702576
0.9969463348388672,0.970478355884552,0.026467978954315186,0.655530571937561,0.9047619047619048,0.01285845972597599,0.7379852533340454
1.0102428197860718,0.9920182824134827,0.01822453737258911,0.666878342628479,0.9047619047619048,0.012385708279907703,0.7470651865005493
1.032336950302124,1.0141805410385132,0.01815640926361084,0.675565779209137,0.9047619047619048,0.013621370308101177,0.7513031363487244
1.0534915924072266,1.0399984121322632,0.013493180274963379,0.6797769665718079,0.9047619047619048,0.013845325447618961,0.7510653138160706
1.0620893239974976,1.0589606761932373,0.003128647804260254,0.6800154447555542,0.9047619047619048,0.01381959393620491,0.7483290433883667
1.0542646646499634,1.0652633905410767,-0.010998725891113281,0.6775116324424744,0.9047619047619048,0.013774941675364971,0.7446005940437317
1.0357903242111206,1.058660626411438,-0.022870302200317383,0.6730932593345642,0.9047619047619048,0.01383337564766407,0.7402927875518799
1.0150566101074219,1.0424820184707642,-0.027425408363342285,0.6678516864776611,0.9047619047619048,0.012866559438407421,0.736190140247345
0.9965746998786926,1.022060513496399,-0.0254858136177063,0.663623571395874,0.8809523809523809,0.013176435604691505,0.7336753010749817
0.9892206192016602,1.0015922784805298,-0.012371659278869629,0.6609379649162292,0.8809523809523809,0.015271957963705063,0.7327353954315186
0.9845175743103027,0.9854069352149963,-0.0008893609046936035,0.6596110463142395,0.8809523809523809,0.018303515389561653,0.7325957417488098
0.9841593503952026,0.9743174314498901,0.0098419189453125,0.6606867909431458,0.8809523809523809,0.02047647535800934,0.7339285612106323
0.9883738160133362,0.9691437482833862,0.01923006772994995,0.6637780666351318,0.8809523809523809,0.020376192405819893,0.7356367707252502
0.9998631477355957,0.9673600196838379,0.03250312805175781,0.6675843000411987,0.8809523809523809,0.02050880901515484,0.7365197539329529
1.0113749504089355,0.9649897217750549,0.046385228633880615,0.669808030128479,0.8809523809523809,0.021337086334824562,0.7350634932518005
1.0211429595947266,0.9596417546272278,0.06150120496749878,0.6695409417152405,0.8809523809523809,0.023984307423233986,0.7312086820602417
1.0292224884033203,0.9497215151786804,0.07950097322463989,0.6666557192802429,0.8809523809523809,0.024727489799261093,0.7251463532447815
1.0356602668762207,0.9352992177009583,0.10036104917526245,0.6612540483474731,0.8809523809523809,0.025164710357785225,0.7176080942153931
1.041580319404602,0.918369472026825,0.1232108473777771,0.6540867686271667,0.8809523809523809,0.02541307918727398,0.7095402479171753
1.050232172012329,0.899644136428833,0.1505880355834961,0.6455807089805603,0.8809523809523809,0.025553464889526367,0.7013037204742432
1.0620895624160767,0.880495548248291,0.18159401416778564,0.6357837915420532,0.8809523809523809,0.025519099086523056,0.6927348971366882
1.0724542140960693,0.8615339994430542,0.21092021465301514,0.6248514652252197,0.8809523809523809,0.02472630701959133,0.6836219429969788
1.080582618713379,0.8434976935386658,0.23708492517471313,0.6134532690048218,0.8809523809523809,0.023328570649027824,0.6736472249031067
1.0856026411056519,0.828256368637085,0.2573462724685669,0.6023927927017212,0.8809523809523809,0.022205965593457222,0.66249680519104
1.087193489074707,0.8177875280380249,0.26940596103668213,0.5923964977264404,0.8809523809523809,0.020615944638848305,0.651207447052002
1.0892841815948486,0.8122257590293884,0.2770584225654602,0.5834181308746338,0.8809523809523809,0.018898574635386467,0.6410762667655945
1.0884785652160645,0.8065611124038696,0.2819174528121948,0.5747129321098328,0.8809523809523809,0.017454294487833977,0.6321287155151367
1.0812667608261108,0.7983399629592896,0.2829267978668213,0.5649212002754211,0.8809523809523809,0.017277732491493225,0.6234245300292969
1.0709987878799438,0.7850440144538879,0.2859547734260559,0.5526139736175537,0.8809523809523809,0.017168402671813965,0.6144812703132629
1.0565789937973022,0.7692473530769348,0.28733164072036743,0.5373409390449524,0.8809523809523809,0.017484286800026894,0.6046742796897888
1.0450764894485474,0.754365086555481,0.2907114028930664,0.5230269432067871,0.8809523809523809,0.017980674281716347,0.5949501395225525
1.039809226989746,0.7427294850349426,0.29707974195480347,0.5125191807746887,0.8809523809523809,0.016221007332205772,0.5877556800842285
1.0390843152999878,0.7348818182945251,0.30420249700546265,0.5053905248641968,0.8809523809523809,0.013931315392255783,0.5829235911369324
1.0390996932983398,0.729712724685669,0.3093869686126709,0.5015168190002441,0.8809523809523809,0.013393553905189037,0.5803384780883789
1.0404936075210571,0.7237017154693604,0.3167918920516968,0.5002601742744446,0.8809523809523809,0.012951431795954704,0.5798969268798828
1.0515466928482056,0.7189152836799622,0.3326314091682434,0.5015769004821777,0.8809523809523809,0.013590045273303986,0.5815598964691162
1.0687644481658936,0.7278328537940979,0.34093159437179565,0.505437970161438,0.8809523809523809,0.013505437411367893,0.5856305360794067
1.0854374170303345,0.7432346940040588,0.34220272302627563,0.5116991400718689,0.8809523809523809,0.016296235844492912,0.592036247253418
1.0997519493103027,0.7570562958717346,0.3426956534385681,0.5194686055183411,0.8809523809523809,0.016204779967665672,0.5992997884750366
1.11058509349823,0.7676303386688232,0.34295475482940674,0.5285323858261108,0.8809523809523809,0.01576445810496807,0.6061212420463562
1.1181257963180542,0.7747288346290588,0.34339696168899536,0.5376545786857605,0.8809523809523809,0.014933557249605656,0.6113303303718567
1.1229709386825562,0.7786734700202942,0.34429746866226196,0.5458943247795105,0.8809523809523809,0.014462328515946865,0.6148614287376404
1.1264567375183105,0.7802255153656006,0.34623122215270996,0.552659273147583,0.8571428571428572,0.028204573318362236,0.6171550154685974
1.1306384801864624,0.7812038064002991,0.34943467378616333,0.5579594969749451,0.8571428571428572,0.03280965983867645,0.6187323331832886
1.1402020454406738,0.7809388041496277,0.35926324129104614,0.5629879832267761,0.8571428571428572,0.03156637027859688,0.6200790405273438
1.1553781032562256,0.782056987285614,0.3733211159706116,0.5664850473403931,0.8571428571428572,0.029317766427993774,0.6209662556648254
1.175271987915039,0.7868050336837769,0.3884669542312622,0.5684331655502319,0.8571428571428572,0.026215335354208946,0.6214038133621216
1.1982847452163696,0.7946533560752869,0.40363138914108276,0.5689337253570557,0.8571428571428572,0.025345532223582268,0.621204137802124
1.2217339277267456,0.8050218224525452,0.41671210527420044,0.5688754916191101,0.8571428571428572,0.020575959235429764,0.6208264827728271
1.24284029006958,0.8139675855636597,0.4288727045059204,0.5684726238250732,0.8571428571428572,0.016822194680571556,0.620293378829956
1.2568910121917725,0.8195856809616089,0.4373053312301636,0.5678402185440063,0.8571428571428572,0.013873593881726265,0.6195867657661438
1.262923240661621,0.8200031518936157,0.44292008876800537,0.566128671169281,0.8571428571428572,0.03779194504022598,0.6180540323257446
1.2636945247650146,0.8177629709243774,0.4459315538406372,0.5643044114112854,0.8571428571428572,0.02868022583425045,0.6166144609451294
0.6661776304244995,1.168859839439392,-0.5026822090148926,0.6947028636932373,0.9047619047619048,0.024485832080245018,0.8238064050674438
0.6404632925987244,1.170817255973816,-0.5303539633750916,0.6790527701377869,0.9047619047619048,0.022846296429634094,0.8072388768196106
0.6169103980064392,1.2016324996948242,-0.584722101688385,0.6814530491828918,0.9047619047619048,0.02138630859553814,0.8127191662788391
0.6068424582481384,1.2478251457214355,-0.6409826874732971,0.6993650794029236,0.9047619047619048,0.021966151893138885,0.8381668329238892
0.6153172850608826,1.2922897338867188,-0.6769724488258362,0.723478376865387,0.9285714285714286,0.024446116760373116,0.8666071891784668
0.6249649524688721,1.30889892578125,-0.6839339733123779,0.7299209833145142,0.9047619047619048,0.0284311193972826,0.8669100403785706
0.6378329992294312,1.3010871410369873,-0.6632541418075562,0.7080164551734924,0.9047619047619048,0.031047848984599113,0.825892984867096
0.6542015075683594,1.2680705785751343,-0.6138690710067749,0.6804210543632507,0.9047619047619048,0.03238470107316971,0.7782158255577087
0.6645216345787048,1.233711838722229,-0.5691902041435242,0.6627269983291626,0.9047619047619048,0.03625482693314552,0.74944669008255
0.6480850577354431,1.2249037027359009,-0.5768186450004578,0.6599467396736145,0.9047619047619048,0.04096103832125664,0.7489367723464966
0.6561811566352844,1.216944932937622,-0.5607637763023376,0.6609318852424622,0.9047619047619048,0.04235544800758362,0.7593502402305603
0.6869319677352905,1.2034587860107422,-0.5165268182754517,0.6624321341514587,0.9047619047619048,0.03893304616212845,0.7659832835197449
0.7337194681167603,1.2102235555648804,-0.4765040874481201,0.6549599766731262,0.9047619047619048,0.03592866659164429,0.7618454694747925
0.7641882300376892,1.2134034633636475,-0.44921523332595825,0.6573538184165955,0.9047619047619048,0.033386047929525375,0.7733455300331116
0.8276695609092712,1.2151925563812256,-0.38752299547195435,0.665759801864624,0.9047619047619048,0.02866535447537899,0.7869606614112854
0.8974274396896362,1.2017704248428345,-0.30434298515319824,0.670165479183197,0.9047619047619048,0.026033785194158554,0.7981326580047607
0.9546881318092346,1.1717755794525146,-0.21708744764328003,0.6742995381355286,0.9047619047619048,0.026748383417725563,0.8092299103736877
0.9856808185577393,1.1464656591415405,-0.16078484058380127,0.6829169988632202,0.9047619047619048,0.03340235352516174,0.8224165439605713
0.996417224407196,1.1165491342544556,-0.12013190984725952,0.6918825507164001,0.9047619047619048,0.036317694932222366,0.8374200463294983
0.9905858039855957,1.08272123336792,-0.09213542938232422,0.6933961510658264,0.9047619047619048,0.032297320663928986,0.8477448225021362
0.9756183624267578,1.0488778352737427,-0.07325947284698486,0.6362423300743103,0.9047619047619048,0.03599172458052635,0.8102521300315857
0.9698612689971924,1.030792236328125,-0.06093096733093262,0.6115562915802002,0.9047619047619048,0.03549150004982948,0.7851712703704834
0.95374995470047,1.0189586877822876,-0.06520873308181763,0.6074342131614685,0.9047619047619048,0.03236496448516846,0.7887478470802307
0.9411850571632385,1.0085355043411255,-0.06735044717788696,0.6010268330574036,0.9047619047619048,0.02938595414161682,0.7899083495140076
0.9307801127433777,0.9962952733039856,-0.06551516056060791,0.5916862487792969,0.9047619047619048,0.031009403988718987,0.7905433177947998
0.9262404441833496,1.0001105070114136,-0.07387006282806396,0.5976794958114624,0.9047619047619048,0.027978001162409782,0.825362503528595
0.9300353527069092,0.9941310882568359,-0.06409573554992676,0.5929723978042603,0.9047619047619048,0.027250563725829124,0.8358929753303528
0.9381663203239441,0.9774466753005981,-0.03928035497665405,0.5790731906890869,0.9047619047619048,0.037921562790870667,0.8233011960983276
0.9733068943023682,0.9543356895446777,0.01897120475769043,0.5626078844070435,0.9047619047619048,0.031543850898742676,0.7981119751930237
1.0205156803131104,0.9281755685806274,0.09234011173248291,0.5526966452598572,0.9047619047619048,0.024516288191080093,0.7775903344154358
1.0589208602905273,0.9051487445831299,0.15377211570739746,0.5458101034164429,0.9047619047619048,0.02541542984545231,0.7672774195671082
1.080597162246704,0.905961275100708,0.1746358871459961,0.5374234914779663,0.9285714285714286,0.023221535608172417,0.7558503746986389
1.0980439186096191,0.9093447327613831,0.18869918584823608,0.5342381596565247,0.9285714285714286,0.02188616245985031,0.7490085959434509
1.1162066459655762,0.9082083702087402,0.20799827575683594,0.5368314981460571,0.9285714285714286,0.020821772515773773,0.747515082359314
1.1389200687408447,0.90407395362854,0.2348461151123047,0.5420029163360596,0.9285714285714286,0.021135978400707245,0.7485001683235168
1.1761993169784546,0.900180995464325,0.27601832151412964,0.5493110418319702,0.9285714285714286,0.022470438852906227,0.7516113519668579
1.203393816947937,0.9011498093605042,0.30224400758743286,0.558173656463623,0.9285714285714286,0.022684289142489433,0.7574909925460815
1.2149536609649658,0.9010809659957886,0.31387269496917725,0.5663225650787354,0.9285714285714286,0.025066697970032692,0.7630444169044495
1.2138522863388062,0.8958966732025146,0.3179556131362915,0.573997974395752,0.9285714285714286,0.027673032134771347,0.7690580487251282
1.2046613693237305,0.8846812844276428,0.31998008489608765,0.5803412199020386,0.9285714285714286,0.028435004875063896,0.7727951407432556
1.1927486658096313,0.8676109313964844,0.325137734413147,0.5841782689094543,0.9285714285714286,0.035012371838092804,0.7713635563850403
1.1815931797027588,0.8491226434707642,0.33247053623199463,0.5844044089317322,0.9285714285714286,0.03520578145980835,0.7655345797538757
1.1689690351486206,0.8350481390953064,0.3339208960533142,0.5808514356613159,0.9047619047619048,0.034152209758758545,0.7558882832527161
1.1583971977233887,0.8411756157875061,0.31722158193588257,0.5755285620689392,0.9047619047619048,0.032326094806194305,0.7422662973403931
1.1535565853118896,0.8631032109260559,0.29045337438583374,0.573291540145874,0.9047619047619048,0.02830277755856514,0.7255831956863403
1.1433334350585938,0.8949503898620605,0.2483830451965332,0.5830214023590088,0.9047619047619048,0.02569810301065445,0.7201663255691528
1.1371378898620605,0.9422608613967896,0.194877028465271,0.6066147685050964,0.9047619047619048,0.02470237948000431,0.7288262248039246
1.125449776649475,0.984305739402771,0.1411440372467041,0.6309959292411804,0.9047619047619048,0.027732694521546364,0.7453243732452393
1.1115285158157349,1.0198371410369873,0.09169137477874756,0.6499849557876587,0.9047619047619048,0.029713885858654976,0.7637309432029724
1.09466552734375,1.0488524436950684,0.04581308364868164,0.6606552004814148,0.9047619047619048,0.030816081911325455,0.7748239636421204
1.080596685409546,1.0747168064117432,0.005879878997802734,0.6685855388641357,0.8809523809523809,0.03175356239080429,0.784667432308197
1.0685794353485107,1.0929553508758545,-0.02437591552734375,0.669538140296936,0.8809523809523809,0.03283742070198059,0.7911115884780884
1.0563530921936035,1.1053495407104492,-0.0489964485168457,0.661378026008606,0.8809523809523809,0.03280171379446983,0.7928460240364075
1.0425214767456055,1.1146204471588135,-0.07209897041320801,0.6435832977294922,0.9047619047619048,0.03280562534928322,0.7824267745018005
1.0359838008880615,1.123533010482788,-0.08754920959472656,0.6243319511413574,0.9047619047619048,0.0342385359108448,0.7573121786117554
1.0332578420639038,1.140263557434082,-0.10700571537017822,0.6204173564910889,0.9047619047619048,0.03602490574121475,0.7548311352729797
1.0352085828781128,1.1691057682037354,-0.13389718532562256,0.6337103247642517,0.9047619047619048,0.035319115966558456,0.7834070324897766
1.0529065132141113,1.1934597492218018,-0.14055323600769043,0.6517701148986816,0.9047619047619048,0.034222181886434555,0.8129686117172241
1.0711636543273926,1.2117947340011597,-0.1406310796737671,0.6621705889701843,0.9047619047619048,0.03272014483809471,0.8261434435844421
1.0883123874664307,1.2235463857650757,-0.13523399829864502,0.6615272760391235,0.9047619047619048,0.03216598555445671,0.8240476250648499
1.1072440147399902,1.2316807508468628,-0.12443673610687256,0.655667245388031,0.9047619047619048,0.02879219502210617,0.8126920461654663
1.127421259880066,1.237534999847412,-0.11011373996734619,0.6554913520812988,0.9047619047619048,0.02517050877213478,0.8050631284713745
1.1498959064483643,1.2431750297546387,-0.09327912330627441,0.6676328182220459,0.9047619047619048,0.023910295218229294,0.8044877648353577
1.1774847507476807,1.2480882406234741,-0.07060348987579346,0.6768690943717957,0.9047619047619048,0.022106654942035675,0.7974544167518616
1.1996517181396484,1.2383407354354858,-0.0386890172958374,0.6666842103004456,0.9047619047619048,0.020099204033613205,0.7842351794242859
1.2107441425323486,1.20860755443573,0.0021365880966186523,0.6178256273269653,0.9047619047619048,0.015031173825263977,0.7366406917572021
1.2240076065063477,1.194481611251831,0.0295259952545166,0.5802509188652039,0.9047619047619048,0.011751323938369751,0.6914992928504944
1.250772476196289,1.1995562314987183,0.0512162446975708,0.5670249462127686,0.9047619047619048,0.008543645031750202,0.6738003492355347
1.2781367301940918,1.206480622291565,0.07165610790252686,0.560395359992981,0.9047619047619048,0.00719885528087616,0.6648203730583191
1.2970843315124512,1.2071905136108398,0.08989381790161133,0.5508250594139099,0.9047619047619048,0.006685640197247267,0.6516050696372986
1.307401418685913,1.2085243463516235,0.09887707233428955,0.5465880632400513,0.9047619047619048,0.008485992439091206,0.6459916234016418
1.3133065700531006,1.2124695777893066,0.10083699226379395,0.5476342439651489,0.9047619047619048,0.009331137873232365,0.6491968035697937
1.3154258728027344,1.2249263525009155,0.09049952030181885,0.5514895915985107,0.9047619047619048,0.01060901116579771,0.6573435068130493
1.3124866485595703,1.236629843711853,0.07585680484771729,0.5556640625,0.9047619047619048,0.009553938172757626,0.6656281352043152
1.3050974607467651,1.2475054264068604,0.057592034339904785,0.5588721632957458,0.9047619047619048,0.007762280758470297,0.6715760827064514
1.294119119644165,1.2599115371704102,0.03420758247375488,0.5622518062591553,0.9047619047619048,0.006386078428477049,0.6769267320632935
1.281743049621582,1.2725484371185303,0.009194612503051758,0.5665249824523926,0.9047619047619048,0.0059880889020860195,0.682680070400238
1.2692008018493652,1.2834290266036987,-0.014228224754333496,0.571995198726654,0.9047619047619048,0.0058073317632079124,0.6889101266860962
1.2579407691955566,1.2919162511825562,-0.03397548198699951,0.5784717798233032,0.9047619047619048,0.005889877676963806,0.6949700713157654
1.247736930847168,1.2975037097930908,-0.04976677894592285,0.5856761336326599,0.9047619047619048,0.006163871847093105,0.7008053660392761
1.239635944366455,1.3011101484298706,-0.06147420406341553,0.5930595397949219,0.9047619047619048,0.0061505758203566074,0.7064841389656067
1.2336934804916382,1.3038825988769531,-0.07018911838531494,0.6001163721084595,0.9047619047619048,0.006025946699082851,0.7122088670730591
1.2297914028167725,1.3060762882232666,-0.07628488540649414,0.6062872409820557,0.9047619047619048,0.005956023931503296,0.7178483605384827
1.226470708847046,1.3082927465438843,-0.08182203769683838,0.611588716506958,0.9047619047619048,0.006041036453098059,0.7234669327735901
1.224375605583191,1.3110703229904175,-0.08669471740722656,0.6158720850944519,0.9047619047619048,0.006293602753430605,0.728777289390564
1.2238128185272217,1.3144880533218384,-0.0906752347946167,0.6189917922019958,0.9047619047619048,0.006952989846467972,0.7333769202232361
1.2235523462295532,1.3172526359558105,-0.09370028972625732,0.6209318041801453,0.9047619047619048,0.007321588695049286,0.736859917640686
1.223809838294983,1.3200352191925049,-0.09622538089752197,0.6222586035728455,0.9047619047619048,0.007635592482984066,0.7394694089889526
1.223170280456543,1.3234705924987793,-0.10030031204223633,0.6237647533416748,0.9047619047619048,0.007830198854207993,0.7416940927505493
1.2221620082855225,1.3274590969085693,-0.10529708862304688,0.6259977221488953,0.9047619047619048,0.008043224923312664,0.7441512942314148
1.2208282947540283,1.332221269607544,-0.11139297485351562,0.6291816234588623,0.9047619047619048,0.008503027260303497,0.747047483921051
1.2189534902572632,1.337839961051941,-0.11888647079467773,0.6333906650543213,0.9047619047619048,0.010378201492130756,0.7504851818084717
1.2164127826690674,1.3443015813827515,-0.12788879871368408,0.638537585735321,0.9047619047619048,0.011317040771245956,0.7544776797294617
1.2133293151855469,1.3507916927337646,-0.13746237754821777,0.6441875696182251,0.9047619047619048,0.011830322444438934,0.7587187886238098
1.2097258567810059,1.355119228363037,-0.14539337158203125,0.6495789289474487,0.9047619047619048,0.012393491342663765,0.7626506686210632
1.2055519819259644,1.3592543601989746,-0.15370237827301025,0.6554067134857178,0.9047619047619048,0.012023656629025936,0.7669079899787903
1.2005438804626465,1.3625811338424683,-0.16203725337982178,0.6614983677864075,0.9047619047619048,0.012997409328818321,0.7711978554725647
1.1955933570861816,1.3658119440078735,-0.1702185869216919,0.6676077246665955,0.9047619047619048,0.014979982748627663,0.7753220200538635
1.192197322845459,1.3724267482757568,-0.18022942543029785,0.6746518611907959,0.9047619047619048,0.01526427548378706,0.7803707718849182
1.1889768838882446,1.37934148311615,-0.19036459922790527,0.6820532083511353,0.9047619047619048,0.015790747478604317,0.7859908938407898
1.1832249164581299,1.3827077150344849,-0.19948279857635498,0.6884139180183411,0.9047619047619048,0.016164345666766167,0.7908551096916199
1.1766963005065918,1.3872902393341064,-0.21059393882751465,0.6948106288909912,0.9047619047619048,0.01710924506187439,0.7960435748100281
1.1695659160614014,1.3988258838653564,-0.22925996780395508,0.7015296220779419,0.9047619047619048,0.017641158774495125,0.8019474148750305
1.1620454788208008,1.4108643531799316,-0.24881887435913086,0.7084563374519348,0.9047619047619048,0.017525115981698036,0.8085444569587708
1.158801794052124,1.42323637008667,-0.2644345760345459,0.7155271172523499,0.9047619047619048,0.01861654408276081,0.8159695267677307
1.1601834297180176,1.4360849857330322,-0.27590155601501465,0.7229653000831604,0.9047619047619048,0.01915953867137432,0.8244219422340393
1.1639430522918701,1.4518169164657593,-0.28787386417388916,0.7317893505096436,0.9047619047619048,0.020161164924502373,0.835675835609436
1.1678930521011353,1.4678694009780884,-0.2999763488769531,0.7415598630905151,0.9047619047619048,0.01980883814394474,0.8491631150245667
1.1715160608291626,1.4835928678512573,-0.3120768070220947,0.752077043056488,0.9047619047619048,0.02029312402009964,0.8637412190437317
1.1758517026901245,1.5001499652862549,-0.32429826259613037,0.7631343007087708,0.9047619047619048,0.02358640730381012,0.878445029258728
1.1839760541915894,1.520232081413269,-0.3362560272216797,0.7748232483863831,0.9047619047619048,0.02729061059653759,0.8919331431388855
1.193162202835083,1.5418933629989624,-0.3487311601638794,0.7866854071617126,0.9047619047619048,0.029609333723783493,0.9015281796455383
1.2028754949569702,1.56334388256073,-0.36046838760375977,0.7975037097930908,0.9047619047619048,0.029057368636131287,0.9070369601249695
1.2132394313812256,1.5824496746063232,-0.36921024322509766,0.8062008619308472,0.9047619047619048,0.029924854636192322,0.9094021916389465
1.2250362634658813,1.5998955965042114,-0.3748593330383301,0.8125832676887512,0.8809523809523809,0.03128496930003166,0.9091459512710571
1.2366926670074463,1.612769365310669,-0.37607669830322266,0.8155157566070557,0.8809523809523809,0.03437447547912598,0.9063661098480225
1.2490615844726562,1.623777151107788,-0.37471556663513184,0.8168822526931763,0.8809523809523809,0.037718117237091064,0.9030345678329468
1.2620970010757446,1.631813883781433,-0.3697168827056885,0.8162011504173279,0.8809523809523809,0.04071097820997238,0.8994042873382568
1.2763879299163818,1.6374315023422241,-0.3610435724258423,0.8141515254974365,0.8809523809523809,0.04188181832432747,0.8958679437637329
1.2919197082519531,1.6392560005187988,-0.3473362922668457,0.8108353018760681,0.8809523809523809,0.039209406822919846,0.8925195932388306
1.3071473836898804,1.6355022192001343,-0.3283548355102539,0.8068394064903259,0.8809523809523809,0.036273293197155,0.890250027179718
1.318674921989441,1.622557520866394,-0.3038825988769531,0.8023501038551331,0.8809523809523809,0.034219399094581604,0.8890626430511475
1.3237311840057373,1.5973923206329346,-0.27366113662719727,0.797751784324646,0.8809523809523809,0.03248342126607895,0.8878539204597473
1.3311506509780884,1.5655338764190674,-0.234383225440979,0.7939633131027222,0.8809523809523809,0.02319525182247162,0.8866583108901978
1.3440598249435425,1.5354639291763306,-0.19140410423278809,0.7919120192527771,0.8809523809523809,0.02054438181221485,0.8846026062965393
1.354785680770874,1.5094454288482666,-0.15465974807739258,0.7891907095909119,0.8809523809523809,0.01832541823387146,0.8791464567184448
1.361756682395935,1.4896905422210693,-0.12793385982513428,0.7848208546638489,0.8809523809523809,0.013772149570286274,0.8689911961555481
1.3665136098861694,1.473223328590393,-0.10670971870422363,0.7793968915939331,0.9047619047619048,0.010901398956775665,0.8568243384361267
1.370285153388977,1.4596989154815674,-0.08941376209259033,0.7749069929122925,0.9047619047619048,0.008766050450503826,0.8498386144638062
1.3725790977478027,1.4481637477874756,-0.07558465003967285,0.7710430026054382,0.9047619047619048,0.0073660435155034065,0.8488548994064331
1.3754706382751465,1.4381262063980103,-0.06265556812286377,0.768435537815094,0.9047619047619048,0.006699187681078911,0.8506482839584351
1.3780254125595093,1.4299464225769043,-0.05192101001739502,0.7673839926719666,0.9047619047619048,0.006887158378958702,0.8526241183280945
1.3790746927261353,1.423621416091919,-0.04454672336578369,0.7681518793106079,0.9047619047619048,0.0071787419728934765,0.8538681268692017
1.3771967887878418,1.420093297958374,-0.04289650917053223,0.770473837852478,0.9047619047619048,0.007054622750729322,0.8550234436988831
1.3732593059539795,1.4176671504974365,-0.04440784454345703,0.7730599641799927,0.9047619047619048,0.008063732646405697,0.8562658429145813
1.3677345514297485,1.4150861501693726,-0.04735159873962402,0.7746543288230896,0.9047619047619048,0.009013600647449493,0.857151985168457
1.3606797456741333,1.4116441011428833,-0.05096435546875,0.7744625806808472,0.9047619047619048,0.009386532939970493,0.8570802211761475
1.3537790775299072,1.4094198942184448,-0.0556408166885376,0.772948145866394,0.9047619047619048,0.00837932713329792,0.8568817377090454
1.3477718830108643,1.4070326089859009,-0.05926072597503662,0.769656240940094,0.9047619047619048,0.007606448605656624,0.855453610420227
1.3423532247543335,1.402860164642334,-0.06050693988800049,0.7643280625343323,0.9047619047619048,0.007490374147891998,0.8519374132156372
1.336423635482788,1.3969312906265259,-0.06050765514373779,0.7575932741165161,0.9047619047619048,0.007336660288274288,0.8466907739639282
1.329537034034729,1.3901069164276123,-0.0605698823928833,0.7500838041305542,0.9047619047619048,0.007208612281829119,0.840164065361023
1.3226828575134277,1.3832398653030396,-0.060557007789611816,0.7423965930938721,0.9047619047619048,0.007557785604149103,0.8328254222869873
1.3157297372817993,1.3771833181381226,-0.06145358085632324,0.7351087927818298,0.9047619047619048,0.00782016757875681,0.8252142071723938
1.3079432249069214,1.3726017475128174,-0.064658522605896,0.7286906838417053,0.8809523809523809,0.008111247792840004,0.8178315758705139
1.2996649742126465,1.369616985321045,-0.06995201110839844,0.7233524918556213,0.8809523809523809,0.009787212125957012,0.8110820651054382
1.291208267211914,1.3677048683166504,-0.07649660110473633,0.7189590334892273,0.8809523809523809,0.011639093048870564,0.8049830794334412
1.2825742959976196,1.3663537502288818,-0.08377945423126221,0.7153485417366028,0.8809523809523809,0.0123595604673028,0.7994540333747864
1.2739179134368896,1.3654072284698486,-0.09148931503295898,0.7126163244247437,0.8809523809523809,0.012251906096935272,0.7946087718009949
1.2645189762115479,1.3642220497131348,-0.09970307350158691,0.7105149030685425,0.8809523809523809,0.012520448304712772,0.7902137041091919
1.2550567388534546,1.3620854616165161,-0.10702872276306152,0.7082598805427551,0.8809523809523809,0.012777716852724552,0.7851974368095398
1.2452491521835327,1.3582209348678589,-0.11297178268432617,0.7051348090171814,0.8809523809523809,0.011496235616505146,0.7789248824119568
1.2349982261657715,1.3525383472442627,-0.11754012107849121,0.7010692954063416,0.8809523809523809,0.00892312079668045,0.7714890241622925
1.2246243953704834,1.3453316688537598,-0.12070727348327637,0.6964690089225769,0.8809523809523809,0.008333515375852585,0.7636668086051941
1.2161425352096558,1.3378247022628784,-0.12168216705322266,0.6922693848609924,0.8809523809523809,0.007440283894538879,0.7566860914230347
1.2202732563018799,1.330288290977478,-0.11001503467559814,0.6887880563735962,0.8809523809523809,0.00666638882830739,0.7511299848556519
1.2245240211486816,1.3235670328140259,-0.09904301166534424,0.6867095828056335,0.8809523809523809,0.007229420356452465,0.7479633092880249
1.2289289236068726,1.3238614797592163,-0.09493255615234375,0.6857547163963318,0.8809523809523809,0.006429046858102083,0.7468120455741882
1.2342021465301514,1.3323843479156494,-0.09818220138549805,0.6857188940048218,0.8809523809523809,0.005835164804011583,0.7471399903297424
1.238485336303711,1.34072744846344,-0.102242112159729,0.6861900687217712,0.8809523809523809,0.005236269906163216,0.7484098672866821
1.24248206615448,1.3478500843048096,-0.10536801815032959,0.68679279088974,0.8809523809523809,0.004774271044880152,0.749941885471344
1.2460131645202637,1.3538086414337158,-0.10779547691345215,0.687371015548706,0.8809523809523809,0.004406678956001997,0.7514485120773315
1.2491319179534912,1.3587254285812378,-0.10959351062774658,0.6878964304924011,0.8809523809523809,0.004247160162776709,0.7528284788131714
1.2519253492355347,1.3627432584762573,-0.11081790924072266,0.6883942484855652,0.8809523809523809,0.004132261034101248,0.7541424036026001
1.2544453144073486,1.3661153316497803,-0.11167001724243164,0.6889041662216187,0.8809523809523809,0.004039315972477198,0.755433976650238
1.2567133903503418,1.368855357170105,-0.11214196681976318,0.6893762946128845,0.8809523809523809,0.003953712061047554,0.7566365003585815
1.2588304281234741,1.3710297346115112,-0.11219930648803711,0.689772367477417,0.8809523809523809,0.0038333996199071407,0.757728636264801
1.2608518600463867,1.3727139234542847,-0.11186206340789795,0.6900332570075989,0.8809523809523809,0.0038282927125692368,0.75868159532547
1.262781023979187,1.3739323616027832,-0.11115133762359619,0.6901423931121826,0.8809523809523809,0.0038226470351219177,0.7594637274742126
1.2646265029907227,1.3749417066574097,-0.11031520366668701,0.6902072429656982,0.8809523809523809,0.003813134040683508,0.7601996064186096
1.2663426399230957,1.3757253885269165,-0.1093827486038208,0.6901723146438599,0.8809523809523809,0.0037970873527228832,0.7607795596122742
1.26791250705719,1.3763405084609985,-0.1084280014038086,0.6900535225868225,0.8809523809523809,0.003791920142248273,0.7612153887748718
1.2693012952804565,1.376847743988037,-0.10754644870758057,0.6898839473724365,0.8809523809523809,0.003789747366681695,0.7615347504615784
1.2704294919967651,1.3773359060287476,-0.10690641403198242,0.6897243857383728,0.8809523809523809,0.003790413960814476,0.7617892026901245
1.2713615894317627,1.3778098821640015,-0.10644829273223877,0.6895710229873657,0.8809523809523809,0.003791728988289833,0.7619859576225281
1.2721080780029297,1.378293752670288,-0.1061856746673584,0.6894346475601196,0.8809523809523809,0.0036781011149287224,0.7621458172798157
1.2727043628692627,1.378806710243225,-0.1061023473739624,0.6893184781074524,0.8809523809523809,0.0036349110305309296,0.7622789740562439
1.2731595039367676,1.3793418407440186,-0.10618233680725098,0.689215362071991,0.8809523809523809,0.0036671943962574005,0.762397050857544
1.2735192775726318,1.3798576593399048,-0.10633838176727295,0.6891211867332458,0.8809523809523809,0.0036976279225200415,0.7625073790550232
1.2737326622009277,1.3801676034927368,-0.10643494129180908,0.6889531016349792,0.8809523809523809,0.0037181805819272995,0.7625375986099243
1.273790717124939,1.380397081375122,-0.1066063642501831,0.6887989640235901,0.8809523809523809,0.0036899035330861807,0.7625533938407898
1.273708701133728,1.3806424140930176,-0.10693371295928955,0.6886812448501587,0.8809523809523809,0.0036903461441397667,0.7625718712806702
1.2735040187835693,1.3809624910354614,-0.10745847225189209,0.6885987520217896,0.8809523809523809,0.003678780049085617,0.7625972628593445
1.2733885049819946,1.3811275959014893,-0.10773909091949463,0.6885092258453369,0.8809523809523809,0.00367688643746078,0.7626243233680725
1.2731895446777344,1.381400227546692,-0.10821068286895752,0.6884519457817078,0.8809523809523809,0.003677481086924672,0.7626641988754272
1.2729548215866089,1.3816741704940796,-0.1087193489074707,0.6883986592292786,0.8809523809523809,0.0036803197581321,0.7627047300338745
1.2726434469223022,1.3819764852523804,-0.10933303833007812,0.6883509755134583,0.8809523809523809,0.004028491210192442,0.7627454400062561
1.2722667455673218,1.382265567779541,-0.10999882221221924,0.6883005499839783,0.8809523809523809,0.004071265924721956,0.7627834677696228
1.2718307971954346,1.3825300931930542,-0.11069929599761963,0.6882466077804565,0.8809523809523809,0.004075849428772926,0.7628183960914612
1.2712010145187378,1.382839560508728,-0.11163854598999023,0.6882002949714661,0.8809523809523809,0.004081507679075003,0.7628523111343384
1.2705268859863281,1.383114218711853,-0.1125873327255249,0.6881497502326965,0.8809523809523809,0.004134223330765963,0.7628819942474365
1.2698228359222412,1.383371114730835,-0.11354827880859375,0.6880998015403748,0.8809523809523809,0.0041906265541911125,0.7629089951515198
1.2689794301986694,1.3833585977554321,-0.1143791675567627,0.6880143284797668,0.8809523809523809,0.004220578353852034,0.76291823387146
1.2680282592773438,1.3832097053527832,-0.11518144607543945,0.6879259347915649,0.8809523809523809,0.0042371805757284164,0.7629238963127136
1.2670711278915405,1.3831465244293213,-0.11607539653778076,0.6878725290298462,0.8809523809523809,0.004247643053531647,0.7629446387290955
1.2661609649658203,1.3832299709320068,-0.11706900596618652,0.6878539323806763,0.8809523809523809,0.004256941843777895,0.762983500957489
1.2653127908706665,1.383457899093628,-0.11814510822296143,0.6878568530082703,0.8809523809523809,0.004984608385711908,0.7630356550216675
1.2645193338394165,1.3837933540344238,-0.11927402019500732,0.6878650188446045,0.8809523809523809,0.004978998564183712,0.7630948424339294
1.2637513875961304,1.3842037916183472,-0.1204524040222168,0.6878678798675537,0.8809523809523809,0.004967915825545788,0.7631537914276123
1.262694001197815,1.384795069694519,-0.1221010684967041,0.6878777146339417,0.8809523809523809,0.005053089465945959,0.7632124423980713
1.2616691589355469,1.385246992111206,-0.12357783317565918,0.6878436207771301,0.8809523809523809,0.005096049513667822,0.7632504105567932
1.2605831623077393,1.3850467205047607,-0.12446355819702148,0.6875506043434143,0.8809523809523809,0.005097904708236456,0.7630913257598877
1.259495735168457,1.3847384452819824,-0.1252427101135254,0.6873300671577454,0.8809523809523809,0.005071848165243864,0.7629773616790771
1.2584505081176758,1.3845235109329224,-0.12607300281524658,0.6871869564056396,0.8809523809523809,0.005034969188272953,0.7629071474075317
1.2574899196624756,1.3844963312149048,-0.1270064115524292,0.687109649181366,0.8809523809523809,0.004995882511138916,0.7628732919692993
1.2566322088241577,1.3846758604049683,-0.12804365158081055,0.6870787143707275,0.8809523809523809,0.00495756883174181,0.7628675699234009
1.2558677196502686,1.3850229978561401,-0.12915527820587158,0.6870710849761963,0.8809523809523809,0.00492764450609684,0.7628803849220276
1.2551625967025757,1.3854707479476929,-0.1303081512451172,0.6870678663253784,0.8809523809523809,0.004894872196018696,0.7629023194313049
1.2544845342636108,1.3859554529190063,-0.1314709186553955,0.6870569586753845,0.8809523809523809,0.00487551698461175,0.7629236578941345
1.2538038492202759,1.3863976001739502,-0.13259375095367432,0.6870297193527222,0.8809523809523809,0.004857404623180628,0.7629390954971313
1.253101110458374,1.386780858039856,-0.13367974758148193,0.6869921088218689,0.8809523809523809,0.004704529885202646,0.7629500031471252
1.2523750066757202,1.3870978355407715,-0.13472282886505127,0.686950147151947,0.8809523809523809,0.004350648261606693,0.7629597187042236
1.251634120941162,1.3873589038848877,-0.13572478294372559,0.6869092583656311,0.8809523809523809,0.00436018081381917,0.7629706859588623
1.2508513927459717,1.3876398801803589,-0.1367884874343872,0.6868839859962463,0.8809523809523809,0.004365397151559591,0.7629892826080322
1.2499771118164062,1.388042688369751,-0.13806557655334473,0.6868914365768433,0.8809523809523809,0.004369144327938557,0.7630235552787781
1.24912428855896,1.3883740901947021,-0.1392498016357422,0.6868969798088074,0.8809523809523809,0.004373005125671625,0.7630676627159119
1.2482846975326538,1.3886851072311401,-0.14040040969848633,0.6869018077850342,0.8809523809523809,0.004377612844109535,0.7631194591522217
1.247457504272461,1.388983130455017,-0.14152562618255615,0.6869033575057983,0.8809523809523809,0.004382841754704714,0.7631765604019165
1.2466405630111694,1.3892638683319092,-0.14262330532073975,0.6868994235992432,0.8809523809523809,0.004388592671602964,0.7632372975349426
1.2458332777023315,1.3895220756530762,-0.14368879795074463,0.6868888735771179,0.8809523809523809,0.004397354554384947,0.7632983922958374
1.2450370788574219,1.3897634744644165,-0.14472639560699463,0.6868755221366882,0.8809523809523809,0.00439914595335722,0.7633631825447083
1.24425208568573,1.3899942636489868,-0.14574217796325684,0.6868623495101929,0.8809523809523809,0.004069832153618336,0.7634333968162537
1.2434927225112915,1.3902459144592285,-0.146753191947937,0.6868579983711243,0.8809523809523809,0.004094481002539396,0.7635124325752258
1.2427457571029663,1.3904931545257568,-0.14774739742279053,0.6868559718132019,0.8809523809523809,0.0041185105219483376,0.7636000514030457
1.2419661283493042,1.3910737037658691,-0.14910757541656494,0.6868965029716492,0.8809523809523809,0.004115161020308733,0.7637091279029846
1.2412505149841309,1.39146888256073,-0.15021836757659912,0.6869127154350281,0.8809523809523809,0.004260246176272631,0.7638224959373474
1.2405433654785156,1.3918617963790894,-0.15131843090057373,0.6869351267814636,0.8809523809523809,0.004263708367943764,0.763949453830719
1.2398093938827515,1.3924466371536255,-0.15263724327087402,0.6869898438453674,0.8809523809523809,0.004288678988814354,0.7640920877456665
1.2390568256378174,1.3932234048843384,-0.154166579246521,0.6870766878128052,0.8809523809523809,0.004313931800425053,0.7642505764961243
1.2383668422698975,1.3938897848129272,-0.15552294254302979,0.6871458888053894,0.8809523809523809,0.004339388571679592,0.7644187211990356
1.2376867532730103,1.3949216604232788,-0.15723490715026855,0.6872158646583557,0.8809523809523809,0.004364729393273592,0.7645942568778992
1.2370067834854126,1.395948886871338,-0.1589421033859253,0.6872848868370056,0.8809523809523809,0.004389854148030281,0.7647749185562134
1.2363210916519165,1.39696204662323,-0.16064095497131348,0.6873534321784973,0.8809523809523809,0.0051345787942409515,0.7649604678153992
1.235626220703125,1.3979536294937134,-0.16232740879058838,0.6874220967292786,0.8809523809523809,0.005168290343135595,0.765152096748352
1.2349224090576172,1.398922085762024,-0.16399967670440674,0.6874924898147583,0.8809523809523809,0.005129228811711073,0.7653511762619019
1.2340248823165894,1.3998645544052124,-0.16583967208862305,0.6875646710395813,0.8809523809523809,0.005105888471007347,0.7655580043792725
1.2329533100128174,1.400447964668274,-0.16749465465545654,0.6875942945480347,0.8809523809523809,0.005164514295756817,0.7657582759857178
1.2319835424423218,1.400984287261963,-0.1690007448196411,0.6876279711723328,0.8809523809523809,0.00523162167519331,0.7659698128700256
1.231101393699646,1.4012843370437622,-0.1701829433441162,0.6875547766685486,0.8809523809523809,0.005271724425256252,0.7661011815071106
1.230318546295166,1.4015209674835205,-0.1712024211883545,0.6874926686286926,0.8809523809523809,0.005296006333082914,0.766245424747467
1.2296342849731445,1.4018776416778564,-0.17224335670471191,0.6874932050704956,0.8809523809523809,0.005310668144375086,0.7664424180984497
1.2290427684783936,1.4023690223693848,-0.1733262538909912,0.6875331401824951,0.8809523809523809,0.005596972070634365,0.7666717171669006
1.2285279035568237,1.4029648303985596,-0.17443692684173584,0.6875954866409302,0.8809523809523809,0.005858184304088354,0.7669235467910767
1.2280651330947876,1.403633713722229,-0.1755685806274414,0.6876726746559143,0.8809523809523809,0.005832592956721783,0.7671969532966614
1.2275969982147217,1.4043489694595337,-0.176751971244812,0.687759280204773,0.8809523809523809,0.005804892163723707,0.7674881219863892
1.2271249294281006,1.4050695896148682,-0.17794466018676758,0.6878520846366882,0.8809523809523809,0.0057761273346841335,0.767794668674469
1.2266825437545776,1.405770182609558,-0.17908763885498047,0.687951922416687,0.8809523809523809,0.005737772211432457,0.7681166529655457
1.2262600660324097,1.4064610004425049,-0.18020093441009521,0.6880630850791931,0.8809523809523809,0.00584375998005271,0.7684563994407654
1.2258516550064087,1.4071335792541504,-0.1812819242477417,0.6881857514381409,0.8809523809523809,0.0059936377219855785,0.7688149213790894
1.2253761291503906,1.4071495532989502,-0.18177342414855957,0.6880510449409485,0.8809523809523809,0.006048601120710373,0.7689729928970337
1.2248514890670776,1.4066137075424194,-0.1817622184753418,0.6878387331962585,0.8809523809523809,0.006034808699041605,0.7690708041191101
1.2243664264678955,1.4061176776885986,-0.18175125122070312,0.687792956829071,0.8809523809523809,0.005747357849031687,0.7692959308624268
1.2239996194839478,1.4059081077575684,-0.1819084882736206,0.6879006028175354,0.8809523809523809,0.005643409676849842,0.7696393132209778
1.2237801551818848,1.406134843826294,-0.18235468864440918,0.6881321668624878,0.8809523809523809,0.0056094517931342125,0.7700851559638977
1.2236560583114624,1.406785249710083,-0.1831291913986206,0.6884373426437378,0.8809523809523809,0.005582321900874376,0.7705905437469482
1.2236571311950684,1.407595157623291,-0.18393802642822266,0.6887544989585876,0.8809523809523809,0.005662331823259592,0.7711288332939148
1.2237401008605957,1.4084535837173462,-0.1847134828567505,0.689064621925354,0.8809523809523809,0.005662994459271431,0.7716876864433289
1.223838448524475,1.4093157052993774,-0.18547725677490234,0.6893707513809204,0.8809523809523809,0.0055851382203400135,0.7722643613815308
1.2239453792572021,1.4100492000579834,-0.18610382080078125,0.6896568536758423,0.8809523809523809,0.0055265240371227264,0.7728451490402222
1.2237173318862915,1.4102723598480225,-0.18655502796173096,0.68988436460495,0.8809523809523809,0.0054575600661337376,0.7734134793281555
1.2234835624694824,1.4103401899337769,-0.18685662746429443,0.6901286840438843,0.8809523809523809,0.005426018498837948,0.7740020155906677
1.2231101989746094,1.4100860357284546,-0.18697583675384521,0.690363347530365,0.8809523809523809,0.005322759505361319,0.7746067643165588
1.2229417562484741,1.4099124670028687,-0.18697071075439453,0.6906478404998779,0.8809523809523809,0.005565098952502012,0.7752531170845032
1.2229763269424438,1.409893274307251,-0.18691694736480713,0.6909729838371277,0.8809523809523809,0.005623282864689827,0.7759373188018799
1.222765326499939,1.4105206727981567,-0.18775534629821777,0.6913983225822449,0.8809523809523809,0.0056659020483493805,0.7766703367233276
1.2225052118301392,1.4110780954360962,-0.18857288360595703,0.6917993426322937,0.8809523809523809,0.005693718325346708,0.777420163154602
1.222266674041748,1.4114272594451904,-0.18916058540344238,0.6921562552452087,0.8809523809523809,0.005717741325497627,0.7781721949577332
1.2220213413238525,1.411650538444519,-0.1896291971206665,0.6924912929534912,0.8809523809523809,0.005753086414188147,0.7789269089698792
1.2217612266540527,1.4117825031280518,-0.19002127647399902,0.692821741104126,0.8809523809523809,0.005921019706875086,0.7796884179115295
1.2215360403060913,1.411812663078308,-0.1902766227722168,0.6931561827659607,0.8809523809523809,0.005970827303826809,0.7804621458053589
1.2211376428604126,1.4119476079940796,-0.190809965133667,0.6935398578643799,0.8809523809523809,0.006039735395461321,0.7812561392784119
1.2201954126358032,1.4124561548233032,-0.1922607421875,0.6940144300460815,0.8809523809523809,0.0061964066699147224,0.7820964455604553
1.2193716764450073,1.4126559495925903,-0.193284273147583,0.6944712400436401,0.8809523809523809,0.00634795892983675,0.7829744815826416
1.2185977697372437,1.412738561630249,-0.19414079189300537,0.6948649883270264,0.8809523809523809,0.00646509462967515,0.7837648987770081
1.2178176641464233,1.4128724336624146,-0.1950547695159912,0.6952712535858154,0.8809523809523809,0.006560963578522205,0.7845607995986938
1.2170960903167725,1.4128797054290771,-0.1957836151123047,0.6956617832183838,0.8809523809523809,0.006639006547629833,0.7853795886039734
1.2163902521133423,1.4129163026809692,-0.19652605056762695,0.6960495114326477,0.8809523809523809,0.006704720202833414,0.7862042784690857
1.215683937072754,1.4129360914230347,-0.19725215435028076,0.6964185237884521,0.8809523809523809,0.006967952474951744,0.7870189547538757
1.2149733304977417,1.41292405128479,-0.19795072078704834,0.6967694759368896,0.8809523809523809,0.007177362218499184,0.7878215312957764
1.2142565250396729,1.412898302078247,-0.19864177703857422,0.6971140503883362,0.8809523809523809,0.0072272541001439095,0.788616955280304
1.2135541439056396,1.4128152132034302,-0.19926106929779053,0.6974469423294067,0.8809523809523809,0.007269249297678471,0.7894083261489868
1.2128674983978271,1.4127050638198853,-0.1998375654220581,0.6977803707122803,0.8809523809523809,0.007325372193008661,0.7902006506919861
1.2121816873550415,1.412603497505188,-0.20042181015014648,0.6981288194656372,0.8809523809523809,0.0073944637551903725,0.7909995913505554
1.2115446329116821,1.412458062171936,-0.2009134292602539,0.6984904408454895,0.8809523809523809,0.007673249114304781,0.7918070554733276
1.2108986377716064,1.4122272729873657,-0.20132863521575928,0.6988180875778198,0.8809523809523809,0.007606895174831152,0.7925593256950378
1.2102077007293701,1.4119791984558105,-0.20177149772644043,0.6991432905197144,0.8809523809523809,0.007612340617924929,0.7932927012443542
1.2094838619232178,1.4119696617126465,-0.2024857997894287,0.6995486617088318,0.8809523809523809,0.007632907945662737,0.7940847277641296
1.2087162733078003,1.4119541645050049,-0.2032378911972046,0.6999719142913818,0.8809523809523809,0.0076631284318864346,0.7948976755142212
1.2079298496246338,1.4118826389312744,-0.20395278930664062,0.700382649898529,0.8809523809523809,0.006917008198797703,0.7956945300102234
1.2071278095245361,1.4117323160171509,-0.20460450649261475,0.7007806897163391,0.8809523809523809,0.006746675353497267,0.7964705228805542
1.2062958478927612,1.4115086793899536,-0.20521283149719238,0.7011738419532776,0.8809523809523809,0.006807027384638786,0.7972392439842224
1.2053534984588623,1.4114892482757568,-0.20613574981689453,0.7016386389732361,0.8809523809523809,0.00702032633125782,0.7980226278305054
1.2043408155441284,1.4114171266555786,-0.2070763111114502,0.702113926410675,0.8809523809523809,0.006860025227069855,0.7988067865371704
1.2033013105392456,1.4112814664840698,-0.20798015594482422,0.7025792598724365,0.8809523809523809,0.007384401746094227,0.7995832562446594
1.2023066282272339,1.4111038446426392,-0.20879721641540527,0.7030100226402283,0.8809523809523809,0.007570180110633373,0.8003342747688293
1.2013370990753174,1.4098351001739502,-0.2084980010986328,0.703044593334198,0.8809523809523809,0.0076240114867687225,0.8007493615150452
1.2003722190856934,1.4083764553070068,-0.20800423622131348,0.7031328082084656,0.8809523809523809,0.007403729483485222,0.8012098670005798
1.1994452476501465,1.4068971872329712,-0.2074519395828247,0.7032824158668518,0.8809523809523809,0.006771493703126907,0.8017042875289917
1.19845712184906,1.4045350551605225,-0.2060779333114624,0.7030856013298035,0.8809523809523809,0.006610844284296036,0.8018820881843567
1.1975288391113281,1.402319073677063,-0.20479023456573486,0.7030922770500183,0.8809523809523809,0.006233774591237307,0.8022029995918274
1.1973748207092285,1.4005637168884277,-0.20318889617919922,0.7032796740531921,0.8809523809523809,0.0064252265729010105,0.8026388883590698
1.1972932815551758,1.399455189704895,-0.20216190814971924,0.7036526799201965,0.8809523809523809,0.007764813490211964,0.803185224533081
1.1970716714859009,1.399273157119751,-0.2022014856338501,0.7042115330696106,0.8809523809523809,0.007873410359025002,0.8038341403007507
1.1971081495285034,1.3992923498153687,-0.20218420028686523,0.7047299146652222,0.8809523809523809,0.007819347083568573,0.8044806122779846
1.1971739530563354,1.4002330303192139,-0.20305907726287842,0.7053695321083069,0.8809523809523809,0.007815633900463581,0.8052026033401489
1.1969654560089111,1.4006179571151733,-0.2036525011062622,0.705824077129364,0.8809523809523809,0.008143298327922821,0.8058379292488098
1.196420669555664,1.4004658460617065,-0.20404517650604248,0.706152617931366,0.8809523809523809,0.008208153769373894,0.8063844442367554
1.1958121061325073,1.4004566669464111,-0.2046445608139038,0.7065409421920776,0.8809523809523809,0.008299781940877438,0.8069435358047485
1.195275068283081,1.400877833366394,-0.205602765083313,0.7070043087005615,0.8809523809523809,0.007799018640071154,0.8075253963470459
1.194809913635254,1.4014288187026978,-0.20661890506744385,0.7074505686759949,0.8809523809523809,0.007976255379617214,0.8080853819847107
1.1943953037261963,1.4019449949264526,-0.20754969120025635,0.7078031897544861,0.8809523809523809,0.007908941246569157,0.8085787296295166
1.1935455799102783,1.4018234014511108,-0.20827782154083252,0.7078149318695068,0.8809523809523809,0.007914203219115734,0.8088095784187317
1.1924066543579102,1.4010075330734253,-0.20860087871551514,0.7076457142829895,0.8809523809523809,0.008008708246052265,0.8088967800140381
1.190964937210083,1.3998749256134033,-0.2089099884033203,0.7075921893119812,0.8809523809523809,0.008112292736768723,0.8091103434562683
1.1894611120224,1.3990181684494019,-0.20955705642700195,0.7076744437217712,0.8809523809523809,0.008322371169924736,0.8094332814216614
1.1880823373794556,1.3989288806915283,-0.21084654331207275,0.7078689932823181,0.8809523809523809,0.008636370301246643,0.8098328113555908
1.1870850324630737,1.3992420434951782,-0.2121570110321045,0.7078534960746765,0.8809523809523809,0.009285997599363327,0.8101205229759216
1.1862194538116455,1.3995660543441772,-0.21334660053253174,0.707447350025177,0.8809523809523809,0.011491135694086552,0.810116708278656
1.1850570440292358,1.39980947971344,-0.2147524356842041,0.706749677658081,0.8809523809523809,0.011603589169681072,0.8098657131195068
1.1833436489105225,1.3992340564727783,-0.21589040756225586,0.7056330442428589,0.8809523809523809,0.011858763173222542,0.8092858791351318
1.181191086769104,1.3992544412612915,-0.2180633544921875,0.7047373056411743,0.8809523809523809,0.012282757088541985,0.8088700175285339
1.1789344549179077,1.3994295597076416,-0.2204951047897339,0.7038142681121826,0.8809523809523809,0.012750698253512383,0.8084388375282288
1.1766223907470703,1.3999091386795044,-0.22328674793243408,0.7027655243873596,0.8809523809523809,0.0132049061357975,0.8079106211662292
1.174451231956482,1.400581955909729,-0.22613072395324707,0.7014521360397339,0.8809523809523809,0.012742793187499046,0.8071244359016418
1.1720249652862549,1.4011462926864624,-0.22912132740020752,0.6995915770530701,0.8809523809523809,0.011978104710578918,0.805749773979187
1.1689693927764893,1.4000890254974365,-0.23111963272094727,0.6967718601226807,0.8809523809523809,0.012907302007079124,0.8034051060676575
1.1651208400726318,1.3958687782287598,-0.23074793815612793,0.6934319138526917,0.8809523809523809,0.01321983989328146,0.8004411458969116
1.1612879037857056,1.387585997581482,-0.22629809379577637,0.690139889717102,0.8809523809523809,0.013224917463958263,0.7971039414405823
1.1586167812347412,1.379894495010376,-0.22127771377563477,0.6876190900802612,0.8809523809523809,0.013114487752318382,0.794072687625885
1.1562544107437134,1.3730062246322632,-0.2167518138885498,0.6854046583175659,0.8809523809523809,0.013750171288847923,0.7911046743392944
1.1535252332687378,1.3666529655456543,-0.2131277322769165,0.6831971406936646,0.8809523809523809,0.013879789039492607,0.7879409193992615
1.148719310760498,1.361772060394287,-0.21305274963378906,0.6815515756607056,0.8809523809523809,0.014148782938718796,0.7859087586402893
1.143928050994873,1.3571146726608276,-0.2131866216659546,0.679608941078186,0.8809523809523809,0.015670180320739746,0.7833925485610962
1.1386330127716064,1.35211980342865,-0.21348679065704346,0.6769692897796631,0.8809523809523809,0.015736442059278488,0.7802018523216248
1.1327742338180542,1.3472450971603394,-0.21447086334228516,0.674076497554779,0.8809523809523809,0.016086889430880547,0.7766847014427185
1.1258223056793213,1.3461962938308716,-0.2203739881515503,0.6716093420982361,0.8809523809523809,0.01565414108335972,0.7742825746536255
1.1191476583480835,1.3473541736602783,-0.22820651531219482,0.6687806844711304,0.8809523809523809,0.015010886825621128,0.771346926689148
1.1129353046417236,1.348056435585022,-0.23512113094329834,0.6653991937637329,0.8809523809523809,0.013083853758871555,0.7678152918815613
1.107122778892517,1.346804141998291,-0.23968136310577393,0.6632111668586731,0.8809523809523809,0.011865503154695034,0.7653053402900696
1.1014512777328491,1.343950629234314,-0.24249935150146484,0.6623177528381348,0.8809523809523809,0.012114393524825573,0.7637488842010498
1.101840853691101,1.3367606401443481,-0.23491978645324707,0.6655833125114441,0.8809523809523809,0.012137842364609241,0.7661468982696533
1.11116623878479,1.3270872831344604,-0.2159210443496704,0.669508159160614,0.8809523809523809,0.011992675252258778,0.7680870294570923
1.1192597150802612,1.3183319568634033,-0.1990722417831421,0.673529863357544,0.8809523809523809,0.011535948142409325,0.769964873790741
1.1248085498809814,1.3120464086532593,-0.18723785877227783,0.6767240762710571,0.8809523809523809,0.011498784646391869,0.7713460326194763
1.131317138671875,1.3116352558135986,-0.18031811714172363,0.6801367402076721,0.8809523809523809,0.010384345427155495,0.774128794670105
1.134775161743164,1.318390130996704,-0.18361496925354004,0.6826675534248352,0.8809523809523809,0.00979679822921753,0.7766199707984924
1.1400185823440552,1.3262062072753906,-0.18618762493133545,0.6855229735374451,0.8809523809523809,0.009578002616763115,0.7804853320121765
1.143624186515808,1.3325283527374268,-0.18890416622161865,0.6879147291183472,0.8809523809523809,0.007687317673116922,0.7839154005050659
1.1463403701782227,1.3374825716018677,-0.19114220142364502,0.6899732947349548,0.8809523809523809,0.007776943501085043,0.786950409412384
1.152334213256836,1.3398678302764893,-0.18753361701965332,0.6925033330917358,0.8809523809523809,0.007967929355800152,0.7904230952262878
1.1564563512802124,1.3377996683120728,-0.18134331703186035,0.6945158243179321,0.8809523809523809,0.006538266781717539,0.7925017476081848
1.1585382223129272,1.336031198501587,-0.17749297618865967,0.69625324010849,0.8809523809523809,0.007649239618331194,0.7942987680435181
1.1608402729034424,1.3357034921646118,-0.17486321926116943,0.6981872320175171,0.8809523809523809,0.009805168025195599,0.796639621257782
1.1641260385513306,1.3320467472076416,-0.16792070865631104,0.7000256776809692,0.8809523809523809,0.008281850256025791,0.7985597848892212
1.1703239679336548,1.3197458982467651,-0.14942193031311035,0.7014321088790894,0.8809523809523809,0.009777002036571503,0.7994429469108582
1.1700611114501953,1.3060253858566284,-0.1359642744064331,0.7013722062110901,0.8809523809523809,0.011396091431379318,0.7984859347343445
1.172555923461914,1.300026774406433,-0.12747085094451904,0.7028867602348328,0.8809523809523809,0.01357207354158163,0.8007662892341614
1.1715755462646484,1.2921184301376343,-0.12054288387298584,0.7043476700782776,0.8809523809523809,0.01581026241183281,0.8023934960365295
1.1704295873641968,1.2869404554367065,-0.11651086807250977,0.7063614726066589,0.8809523809523809,0.014607024379074574,0.8046582341194153
1.1694860458374023,1.28380286693573,-0.11431682109832764,0.7088825106620789,0.8809523809523809,0.017150919884443283,0.8074718713760376
1.1687332391738892,1.283013105392456,-0.1142798662185669,0.712002694606781,0.8809523809523809,0.018757987767457962,0.810931921005249
1.1686233282089233,1.2885029315948486,-0.11987960338592529,0.71560138463974,0.8809523809523809,0.018706534057855606,0.8152350187301636
1.1690555810928345,1.2927731275558472,-0.1237175464630127,0.7193737626075745,0.8571428571428572,0.01720074750483036,0.8194360136985779
1.1715896129608154,1.2970001697540283,-0.1254105567932129,0.7235302329063416,0.8571428571428572,0.021564174443483353,0.8238251805305481
1.1748625040054321,1.302417278289795,-0.1275547742843628,0.7278091311454773,0.8571428571428572,0.02194131910800934,0.8278523087501526
1.1814197301864624,1.3119747638702393,-0.13055503368377686,0.7329521775245667,0.8571428571428572,0.02184486761689186,0.831929624080658
1.1839035749435425,1.3141523599624634,-0.1302487850189209,0.7368418574333191,0.8571428571428572,0.02192767709493637,0.8337603211402893
1.184827446937561,1.3165887594223022,-0.1317613124847412,0.7404153347015381,0.8571428571428572,0.026778453961014748,0.834419310092926
1.1841866970062256,1.3200269937515259,-0.1358402967453003,0.7435773015022278,0.8571428571428572,0.026858171448111534,0.8339601755142212
1.182207703590393,1.323961853981018,-0.141754150390625,0.7462627291679382,0.8571428571428572,0.024588676169514656,0.8327601552009583
1.1933320760726929,1.3230701684951782,-0.12973809242248535,0.7480654120445251,0.8571428571428572,0.02536567859351635,0.8310096263885498
1.2164666652679443,1.3221447467803955,-0.10567808151245117,0.7487083673477173,0.8571428571428572,0.025831792503595352,0.8287073373794556
1.24045729637146,1.324231505393982,-0.08377420902252197,0.7485653162002563,0.8571428571428572,0.026995304971933365,0.825366735458374
1.2630629539489746,1.3246567249298096,-0.06159377098083496,0.7476068139076233,0.8571428571428572,0.03546178340911865,0.8214195966720581
1.2820286750793457,1.3215911388397217,-0.03956246376037598,0.746056318283081,0.8571428571428572,0.03565986827015877,0.8171891570091248
1.298602819442749,1.3164608478546143,-0.017858028411865234,0.7435248494148254,0.8571428571428572,0.035867705941200256,0.8126850724220276
1.3115240335464478,1.3101801872253418,0.001343846321105957,0.739340603351593,0.8809523809523809,0.03905303031206131,0.8076208829879761
1.3222575187683105,1.303020715713501,0.01923680305480957,0.7329843640327454,0.8809523809523809,0.03966648504137993,0.8011935949325562
1.3309874534606934,1.296787977218628,0.03419947624206543,0.7269471883773804,0.8809523809523809,0.041395530104637146,0.7952461838722229
1.339429497718811,1.2884554862976074,0.05097401142120361,0.7217425107955933,0.8809523809523809,0.04154154285788536,0.7904516458511353
1.3473734855651855,1.278688907623291,0.06868457794189453,0.7160800099372864,0.8809523809523809,0.039882998913526535,0.7854904532432556
1.3553715944290161,1.2650046348571777,0.09036695957183838,0.7086918354034424,0.8809523809523809,0.039655961096286774,0.7789471745491028
1.3614038228988647,1.246225118637085,0.11517870426177979,0.7022587060928345,0.8571428571428572,0.03710843250155449,0.7733170986175537
1.3659409284591675,1.2216298580169678,0.1443110704421997,0.6973671317100525,0.8571428571428572,0.03392311930656433,0.7692520618438721
1.3694854974746704,1.1932313442230225,0.17625415325164795,0.6938145756721497,0.8571428571428572,0.031725816428661346,0.7664773464202881
1.3710600137710571,1.1665074825286865,0.2045525312423706,0.6914961934089661,0.8571428571428572,0.02786964923143387,0.7647777795791626
1.3701847791671753,1.1436623334884644,0.22652244567871094,0.6900740265846252,0.8571428571428572,0.023608984425663948,0.7636573314666748
1.3673069477081299,1.1233363151550293,0.24397063255310059,0.6889802813529968,0.8571428571428572,0.021240109577775,0.7628357410430908
1.3617628812789917,1.1073859930038452,0.2543768882751465,0.6874372959136963,0.8571428571428572,0.06741885840892792,0.7622030377388
1.3542168140411377,1.0951557159423828,0.2590610980987549,0.6839492321014404,0.8571428571428572,0.05192694067955017,0.7614439725875854
1.3448481559753418,1.0874136686325073,0.2574344873428345,0.6787655353546143,0.8571428571428572,0.04250674322247505,0.7604746222496033
0.48731356859207153,1.4063048362731934,-0.9189912676811218,0.828576385974884,0.9047619047619048,0.03851386532187462,0.8934536576271057
0.5600354671478271,1.4155824184417725,-0.8555469512939453,0.8567183613777161,0.9047619047619048,0.03967193886637688,0.9164250493049622
0.6220247149467468,1.3951056003570557,-0.7730808854103088,0.8621180653572083,0.9047619047619048,0.0369657538831234,0.9173074960708618
0.6715922951698303,1.3551678657531738,-0.6835755705833435,0.858470618724823,0.9047619047619048,0.03814254328608513,0.9131863713264465
0.7094700932502747,1.3107553720474243,-0.6012852787971497,0.8556933999061584,0.9047619047619048,0.03724250569939613,0.9186973571777344
0.7380345463752747,1.2653191089630127,-0.527284562587738,0.8557024598121643,0.9047619047619048,0.03733901306986809,0.9366223812103271
0.7560513019561768,1.216164469718933,-0.46011316776275635,0.8526396155357361,0.9047619047619048,0.03712247312068939,0.9512776136398315
0.76654452085495,1.1826103925704956,-0.41606587171554565,0.84292072057724,0.9047619047619048,0.037146277725696564,0.9552515149116516
0.7667883038520813,1.1496282815933228,-0.38283997774124146,0.8280807733535767,0.9047619047619048,0.03973974287509918,0.9506194591522217
0.7661950588226318,1.122183084487915,-0.3559880256652832,0.8117989897727966,0.9047619047619048,0.03523286059498787,0.9423350095748901
0.8033525943756104,1.1010860204696655,-0.2977334260940552,0.797627329826355,0.9047619047619048,0.033456336706876755,0.934075117111206
0.8664116859436035,1.070141077041626,-0.20372939109802246,0.7852312326431274,0.9047619047619048,0.033663056790828705,0.9182088375091553
0.9010197520256042,1.016990303993225,-0.11597055196762085,0.7658002376556396,0.9047619047619048,0.03170206397771835,0.882705569267273
0.9354081749916077,0.9586303234100342,-0.023222148418426514,0.7469130158424377,0.9047619047619048,0.029676098376512527,0.8576184511184692
0.9639131426811218,0.9153215289115906,0.04859161376953125,0.7361117601394653,0.9047619047619048,0.02907635271549225,0.856594979763031
0.9884024858474731,0.8840687870979309,0.10433369874954224,0.7284085750579834,0.9047619047619048,0.028032515197992325,0.8623435497283936
1.0175423622131348,0.8628140091896057,0.15472835302352905,0.717063844203949,0.9047619047619048,0.026703588664531708,0.8674409985542297
1.0507780313491821,0.8537271022796631,0.19705092906951904,0.7085638642311096,0.9047619047619048,0.024798646569252014,0.873410701751709
1.0778735876083374,0.8469208478927612,0.23095273971557617,0.6967669129371643,0.9047619047619048,0.023559950292110443,0.8717803955078125
1.1035374402999878,0.8418987989425659,0.2616386413574219,0.6823350787162781,0.9047619047619048,0.025640597566962242,0.8642430305480957
1.1357486248016357,0.8422501087188721,0.29349851608276367,0.6705691814422607,0.9047619047619048,0.027410145848989487,0.8557964563369751
1.1689738035202026,0.8487852811813354,0.3201885223388672,0.6625811457633972,0.9047619047619048,0.028579551726579666,0.8464592695236206
1.2043665647506714,0.864210307598114,0.3401562571525574,0.6547425389289856,0.9047619047619048,0.03111976385116577,0.8332313299179077
1.2446905374526978,0.8795410990715027,0.36514943838119507,0.6461583375930786,0.9047619047619048,0.032574623823165894,0.8150396943092346
1.2798492908477783,0.8959546089172363,0.383894681930542,0.6327979564666748,0.9047619047619048,0.032022520899772644,0.7872783541679382
1.293959617614746,0.9079551696777344,0.3860044479370117,0.619350254535675,0.9047619047619048,0.02736700139939785,0.7556740045547485
1.2873692512512207,0.906154215335846,0.38121503591537476,0.6063175201416016,0.9047619047619048,0.02168429084122181,0.7332674264907837
1.2771419286727905,0.904098391532898,0.3730435371398926,0.5930492877960205,0.9047619047619048,0.021095965057611465,0.7214774489402771
1.2534205913543701,0.8978908061981201,0.35552978515625,0.5762494206428528,0.9047619047619048,0.01988503895699978,0.7112224102020264
1.2232418060302734,0.8801255226135254,0.34311628341674805,0.5512790679931641,0.9047619047619048,0.01896456629037857,0.6927570700645447
1.1984491348266602,0.8554032444953918,0.3430458903312683,0.5265141129493713,0.9047619047619048,0.01823660358786583,0.6743062138557434
1.1840423345565796,0.838530957698822,0.34551137685775757,0.5160125494003296,0.9047619047619048,0.01863815262913704,0.6677863597869873
1.1718041896820068,0.8247171640396118,0.347087025642395,0.5143730640411377,0.9047619047619048,0.019254619255661964,0.6657832860946655
1.1598236560821533,0.8117820024490356,0.3480416536331177,0.5161895155906677,0.9047619047619048,0.019173020496964455,0.6637672781944275
1.1477915048599243,0.7975744605064392,0.3502170443534851,0.5166572332382202,0.9047619047619048,0.01885790005326271,0.6584475040435791
1.1363002061843872,0.7838770151138306,0.35242319107055664,0.5149197578430176,0.9285714285714286,0.018836135044693947,0.6504316329956055
1.1263208389282227,0.7784887552261353,0.3478320837020874,0.512768030166626,0.9285714285714286,0.01892003044486046,0.6422091722488403
1.1153380870819092,0.7749406695365906,0.3403974175453186,0.5112208724021912,0.9285714285714286,0.019071929156780243,0.6344301700592041
1.1028170585632324,0.7698100209236145,0.3330070376396179,0.510775089263916,0.9285714285714286,0.020441194996237755,0.6278271079063416
1.0895440578460693,0.7632915377616882,0.3262525200843811,0.5123422741889954,0.9285714285714286,0.019217368215322495,0.623908519744873
1.076306700706482,0.7567554712295532,0.3195512294769287,0.5155409574508667,0.9285714285714286,0.01859353855252266,0.6217744946479797
1.0636723041534424,0.7503028512001038,0.3133694529533386,0.5193485617637634,0.9285714285714286,0.018719632178544998,0.6202977299690247
1.0513910055160522,0.742791473865509,0.3085995316505432,0.5217859148979187,0.9285714285714286,0.01845213770866394,0.6178553700447083
1.0401233434677124,0.7359064221382141,0.3042169213294983,0.5243879556655884,0.9285714285714286,0.017709167674183846,0.6170654296875
1.0290908813476562,0.7278541326522827,0.30123674869537354,0.5261006355285645,0.9285714285714286,0.017191903665661812,0.6171182990074158
1.018009066581726,0.7183988094329834,0.2996102571487427,0.5262469053268433,0.9285714285714286,0.017580164596438408,0.6177801489830017
1.0056111812591553,0.7149145007133484,0.2906966805458069,0.526456356048584,0.9285714285714286,0.017096534371376038,0.6193453669548035
0.9920371174812317,0.7179566621780396,0.27408045530319214,0.5271611213684082,0.9285714285714286,0.01673133671283722,0.6217860579490662
0.9756830930709839,0.7185900807380676,0.25709301233291626,0.5308408737182617,0.9285714285714286,0.017411163076758385,0.6297017931938171
0.9534738659858704,0.7243767976760864,0.22909706830978394,0.5446726679801941,0.9285714285714286,0.017493214458227158,0.6520625948905945
0.9604215621948242,0.7303330898284912,0.230088472366333,0.5599746108055115,0.9285714285714286,0.017191587015986443,0.6698523163795471
0.9679933190345764,0.7244208455085754,0.24357247352600098,0.5550488233566284,0.9285714285714286,0.01758403889834881,0.6668163537979126
0.9660593867301941,0.7135194540023804,0.2525399327278137,0.538841187953949,0.9285714285714286,0.017202770337462425,0.6576799750328064
0.9629640579223633,0.7076961398124695,0.2552679181098938,0.5221544504165649,0.9285714285714286,0.017131205648183823,0.6481546759605408
0.9559186100959778,0.700900673866272,0.2550179362297058,0.5119532942771912,0.9285714285714286,0.017004387453198433,0.6408504843711853
0.9516063928604126,0.692916214466095,0.2586901783943176,0.5017257928848267,0.9285714285714286,0.017195623368024826,0.6317335367202759
0.9463251233100891,0.683545708656311,0.2627794146537781,0.49397218227386475,0.9285714285714286,0.017019188031554222,0.623344361782074
0.94102942943573,0.6760419011116028,0.2649875283241272,0.48831209540367126,0.9285714285714286,0.0170479454100132,0.6155295372009277
0.9335015416145325,0.6732636094093323,0.2602379322052002,0.48536813259124756,0.9285714285714286,0.017467839643359184,0.6098201870918274
0.9233251810073853,0.674835741519928,0.24848943948745728,0.484332799911499,0.9285714285714286,0.017412299290299416,0.6056364178657532
0.9110247492790222,0.6786710619926453,0.23235368728637695,0.48499512672424316,0.9285714285714286,0.01660754531621933,0.6040897369384766
0.8981094360351562,0.6839661002159119,0.21414333581924438,0.4872879385948181,0.9285714285714286,0.014774187467992306,0.6053504943847656
0.8836624026298523,0.6897441744804382,0.19391822814941406,0.49190783500671387,0.9285714285714286,0.015960510820150375,0.6097356677055359
0.8679506182670593,0.6949838995933533,0.17296671867370605,0.49770843982696533,0.9285714285714286,0.015886835753917694,0.6155917048454285
0.8534364104270935,0.7011111974716187,0.15232521295547485,0.5062764286994934,0.9285714285714286,0.016775986179709435,0.6247491836547852
0.8421064615249634,0.7093819379806519,0.13272452354431152,0.5176609754562378,0.9285714285714286,0.01714503951370716,0.6370198726654053
0.8333805203437805,0.7182604074478149,0.11512011289596558,0.5306586623191833,0.9285714285714286,0.01760224811732769,0.6507059335708618
0.8263788819313049,0.7287842631340027,0.09759461879730225,0.5450612306594849,0.9285714285714286,0.015516919083893299,0.6646525859832764
0.8200319409370422,0.7372890710830688,0.08274286985397339,0.5568816065788269,0.9285714285714286,0.014997732825577259,0.675956130027771
0.8152211308479309,0.7484215497970581,0.0667995810508728,0.5683382749557495,0.9047619047619048,0.014427137561142445,0.685947835445404
0.8116161227226257,0.7625423669815063,0.049073755741119385,0.5794180631637573,0.9047619047619048,0.013416939415037632,0.6950322985649109
0.822292149066925,0.7822611331939697,0.04003101587295532,0.5921198129653931,0.9047619047619048,0.013232143595814705,0.7038487792015076
0.8350837826728821,0.8051053285598755,0.029978454113006592,0.6049993634223938,0.9047619047619048,0.014516483061015606,0.7116178870201111
0.8566495776176453,0.8310383558273315,0.02561122179031372,0.6181778311729431,0.9047619047619048,0.014368207193911076,0.7196316123008728
0.8791831135749817,0.8570626378059387,0.02212047576904297,0.6297953724861145,0.9047619047619048,0.014436000026762486,0.7265485525131226
0.9026840925216675,0.8826079964637756,0.020076096057891846,0.6402431726455688,0.9047619047619048,0.015310756862163544,0.7328537702560425
0.9248822331428528,0.9076937437057495,0.01718848943710327,0.6493586301803589,0.9047619047619048,0.014984386041760445,0.7382766008377075
0.9445062279701233,0.9304591417312622,0.014047086238861084,0.655694305896759,0.9047619047619048,0.014515279792249203,0.7416014075279236
0.9621679186820984,0.9505879282951355,0.01157999038696289,0.660071611404419,0.9047619047619048,0.014870192855596542,0.7437360882759094
0.9773781895637512,0.9671910405158997,0.010187149047851562,0.6631715297698975,0.9047619047619048,0.014932764694094658,0.7449926733970642
0.9916677474975586,0.9811761379241943,0.010491609573364258,0.6655237078666687,0.9047619047619048,0.015591828152537346,0.7456247210502625
1.0037903785705566,0.9928975105285645,0.010892868041992188,0.667946994304657,0.9047619047619048,0.015640459954738617,0.7464675307273865
1.0111650228500366,0.9997103810310364,0.011454641819000244,0.6702309250831604,0.9047619047619048,0.015154772438108921,0.7474901676177979
1.0160201787948608,1.0035196542739868,0.012500524520874023,0.6728699207305908,0.9285714285714286,0.015401816926896572,0.7493439316749573
1.0190240144729614,1.006423830986023,0.012600183486938477,0.676339328289032,0.9285714285714286,0.014202977530658245,0.752476155757904
1.0212820768356323,1.0103223323822021,0.010959744453430176,0.6809149384498596,0.9285714285714286,0.01538803055882454,0.7571429014205933
1.023006796836853,1.0130823850631714,0.00992441177368164,0.6859120726585388,0.9285714285714286,0.014045322313904762,0.7632983326911926
1.0229359865188599,1.0152841806411743,0.007651805877685547,0.6923808455467224,0.9285714285714286,0.014174509793519974,0.7713119387626648
1.0297527313232422,1.021615982055664,0.008136749267578125,0.7015175223350525,0.9285714285714286,0.01374804973602295,0.7831688523292542
1.0316146612167358,1.0246798992156982,0.006934762001037598,0.7109246850013733,0.9285714285714286,0.013165539130568504,0.7945488691329956
1.041178584098816,1.0320966243743896,0.00908195972442627,0.7227474451065063,0.9285714285714286,0.012624521739780903,0.8080841302871704
1.0509151220321655,1.0486490726470947,0.0022660493850708008,0.7364693880081177,0.9285714285714286,0.012131144292652607,0.8231631517410278
1.0606296062469482,1.0684212446212769,-0.007791638374328613,0.7526987791061401,0.9285714285714286,0.01331737358123064,0.8406522274017334
1.069406270980835,1.088186502456665,-0.018780231475830078,0.7674372792243958,0.9285714285714286,0.013215230777859688,0.8560507297515869
1.0745518207550049,1.104843258857727,-0.030291438102722168,0.7803319096565247,0.9285714285714286,0.013162334449589252,0.8688275814056396
1.0782480239868164,1.1199870109558105,-0.04173898696899414,0.7913179993629456,0.9285714285714286,0.012003079988062382,0.8791010975837708
1.0807764530181885,1.1339998245239258,-0.053223371505737305,0.8000479936599731,0.9285714285714286,0.011544715613126755,0.8867908716201782
1.0852080583572388,1.1468894481658936,-0.061681389808654785,0.8068667054176331,0.9285714285714286,0.014069969765841961,0.8926682472229004
1.089040994644165,1.1587437391281128,-0.06970274448394775,0.8116876482963562,0.9285714285714286,0.014586091972887516,0.896735668182373
1.0958317518234253,1.1690329313278198,-0.07320117950439453,0.8143513798713684,0.9285714285714286,0.01216544397175312,0.8991528153419495
1.1024144887924194,1.1778582334518433,-0.07544374465942383,0.8153288960456848,0.9285714285714286,0.010597503744065762,0.9003483057022095
1.1113446950912476,1.1870335340499878,-0.07568883895874023,0.8146044015884399,0.9285714285714286,0.009541242383420467,0.9001029133796692
1.120437502861023,1.19669771194458,-0.07626020908355713,0.8126620054244995,0.9285714285714286,0.00923153106123209,0.8985837697982788
1.1280111074447632,1.2049225568771362,-0.07691144943237305,0.8097410798072815,0.9285714285714286,0.008525241166353226,0.8965513110160828
1.130979061126709,1.2082165479660034,-0.07723748683929443,0.8051807284355164,0.9285714285714286,0.008533247746527195,0.8930042386054993
1.1320416927337646,1.2059359550476074,-0.07389426231384277,0.7991634607315063,0.9285714285714286,0.008257749490439892,0.8880618214607239
1.129582166671753,1.2022119760513306,-0.07262980937957764,0.7926709055900574,0.9285714285714286,0.007238422520458698,0.882322371006012
1.1263673305511475,1.1964768171310425,-0.07010948657989502,0.7862229943275452,0.9285714285714286,0.007094192318618298,0.8768250346183777
1.1234393119812012,1.189483404159546,-0.06604409217834473,0.7799508571624756,0.9285714285714286,0.0070250919088721275,0.871481716632843
1.1213922500610352,1.1814886331558228,-0.0600963830947876,0.77382892370224,0.9285714285714286,0.007037997245788574,0.8663060665130615
1.1179598569869995,1.170717716217041,-0.052757859230041504,0.7673947811126709,0.9285714285714286,0.00704673957079649,0.860522449016571
1.1145052909851074,1.1598039865493774,-0.04529869556427002,0.7611982226371765,0.9285714285714286,0.007705044932663441,0.854665219783783
1.111100435256958,1.1496119499206543,-0.03851151466369629,0.7552565932273865,0.9285714285714286,0.007577103562653065,0.8488212823867798
1.1073369979858398,1.1395106315612793,-0.03217363357543945,0.7494557499885559,0.9285714285714286,0.007764611858874559,0.8429326415061951
1.1024588346481323,1.1290340423583984,-0.026575207710266113,0.743486762046814,0.9285714285714286,0.009611548855900764,0.8366655707359314
1.0974632501602173,1.1178232431411743,-0.02035999298095703,0.7374069690704346,0.9285714285714286,0.01033288799226284,0.8301674723625183
1.093683123588562,1.1072657108306885,-0.013582587242126465,0.7312962412834167,0.9523809523809523,0.011276538483798504,0.8235551714897156
1.0901577472686768,1.0965362787246704,-0.006378531455993652,0.7246169447898865,0.9523809523809523,0.011196617968380451,0.8164814710617065
1.087000846862793,1.0854872465133667,0.0015136003494262695,0.7179287672042847,0.9523809523809523,0.011081086471676826,0.809486985206604
1.0843141078948975,1.0738115310668945,0.01050257682800293,0.7110380530357361,0.9523809523809523,0.010679531842470169,0.8022668361663818
1.0808497667312622,1.0606924295425415,0.020157337188720703,0.7038733959197998,0.9523809523809523,0.010709566995501518,0.7946392297744751
1.0784943103790283,1.048482060432434,0.03001224994659424,0.697228729724884,0.9523809523809523,0.011545282788574696,0.7876436114311218
1.0775913000106812,1.035176396369934,0.04241490364074707,0.6910854578018188,0.9523809523809523,0.011145884171128273,0.7814689874649048
1.076958417892456,1.021989107131958,0.05496931076049805,0.68489009141922,0.9523809523809523,0.01121065765619278,0.7754614949226379
1.0750715732574463,1.0081790685653687,0.06689250469207764,0.6780349612236023,0.9523809523809523,0.011349448002874851,0.7688696980476379
1.0702890157699585,0.9927538633346558,0.07753515243530273,0.6703940033912659,0.9523809523809523,0.011553970165550709,0.7612084150314331
1.0655763149261475,0.983094334602356,0.0824819803237915,0.662886381149292,0.9523809523809523,0.01238045934587717,0.7537403702735901
1.0609725713729858,0.9716127514839172,0.0893598198890686,0.6554444432258606,0.9523809523809523,0.012612971477210522,0.7461006045341492
1.056035041809082,0.9567013382911682,0.09933370351791382,0.6476796269416809,0.9523809523809523,0.013838672079145908,0.7377858757972717
1.0494575500488281,0.9401524662971497,0.10930508375167847,0.6399058103561401,0.9285714285714286,0.014106440357863903,0.7282677888870239
1.0434117317199707,0.9218641519546509,0.12154757976531982,0.6323274970054626,0.9285714285714286,0.014543609693646431,0.7180816531181335
1.036447525024414,0.9032121300697327,0.1332353949546814,0.6251217126846313,0.9285714285714286,0.014484547078609467,0.706923246383667
1.0278300046920776,0.8839460015296936,0.14388400316238403,0.6185903549194336,0.9285714285714286,0.014093991369009018,0.6954153180122375
1.0201201438903809,0.8652852177619934,0.15483492612838745,0.6131642460823059,0.9285714285714286,0.013878017663955688,0.6850282549858093
1.0132191181182861,0.8465293645858765,0.16668975353240967,0.6093355417251587,0.9285714285714286,0.013940262608230114,0.6773455739021301
1.0062497854232788,0.829538881778717,0.17671090364456177,0.6087250709533691,0.9285714285714286,0.014741232618689537,0.6755614876747131
0.9985642433166504,0.8373075723648071,0.16125667095184326,0.6136019825935364,0.9285714285714286,0.0171151552349329,0.6829837560653687
0.9897988438606262,0.846531093120575,0.14326775074005127,0.6261513829231262,0.9285714285714286,0.01717396453022957,0.7004892826080322
0.9807963967323303,0.8576512336730957,0.12314516305923462,0.646131694316864,0.9285714285714286,0.018171368166804314,0.7239593863487244
0.9717811346054077,0.8780517578125,0.09372937679290771,0.6706565618515015,0.9285714285714286,0.017571216449141502,0.7470659613609314
0.961260974407196,0.899825394153595,0.061435580253601074,0.6902940273284912,0.9285714285714286,0.016881059855222702,0.7625680565834045
0.9624148011207581,0.9173551797866821,0.04505962133407593,0.7002736926078796,0.9285714285714286,0.015951290726661682,0.7706597447395325
0.9775253534317017,0.9329794049263,0.04454594850540161,0.7039981484413147,0.9285714285714286,0.01531242486089468,0.7752736210823059
0.9964209198951721,0.9491122364997864,0.04730868339538574,0.7052043080329895,0.9285714285714286,0.015036700293421745,0.7780945897102356
1.0150673389434814,0.9657576680183411,0.04930967092514038,0.706338107585907,0.9047619047619048,0.015024777501821518,0.780093252658844
1.0338468551635742,0.9815177917480469,0.052329063415527344,0.7085215449333191,0.9047619047619048,0.014270702376961708,0.7823461294174194
1.052220344543457,0.9961244463920593,0.056095898151397705,0.7126435041427612,0.9047619047619048,0.012967213988304138,0.7858346700668335
1.0694522857666016,1.011387825012207,0.05806446075439453,0.7183314561843872,0.9047619047619048,0.01259876973927021,0.7904869914054871
1.0835819244384766,1.0286381244659424,0.05494379997253418,0.7247869968414307,0.9047619047619048,0.014112632721662521,0.7957755923271179
1.0945870876312256,1.041443109512329,0.053143978118896484,0.7315281629562378,0.8809523809523809,0.013228513300418854,0.8014243841171265
1.1024044752120972,1.0504149198532104,0.05198955535888672,0.7380438446998596,0.8809523809523809,0.013381749391555786,0.8070014119148254
1.1062209606170654,1.0548183917999268,0.05140256881713867,0.7443521022796631,0.8809523809523809,0.013094497844576836,0.8124134540557861
1.106252670288086,1.053828239440918,0.05242443084716797,0.7504640817642212,0.8809523809523809,0.013457021676003933,0.8174704313278198
1.105239748954773,1.0522499084472656,0.052989840507507324,0.756469190120697,0.8809523809523809,0.013957655988633633,0.8221719264984131
1.1042695045471191,1.0511410236358643,0.05312848091125488,0.7622287273406982,0.8809523809523809,0.013654700480401516,0.826422929763794
1.1031723022460938,1.0514360666275024,0.05173623561859131,0.7671210765838623,0.8809523809523809,0.016677308827638626,0.8297712206840515
1.101888656616211,1.0525577068328857,0.049330949783325195,0.7708281874656677,0.8809523809523809,0.01614057645201683,0.8320642709732056
1.100691556930542,1.0537465810775757,0.04694497585296631,0.7729759812355042,0.8809523809523809,0.014634464867413044,0.8331835865974426
1.099738597869873,1.0564831495285034,0.04325544834136963,0.7739515900611877,0.8809523809523809,0.018036939203739166,0.8334581851959229
1.100541114807129,1.0581753253936768,0.04236578941345215,0.7737138867378235,0.8809523809523809,0.018419118598103523,0.8330140709877014
1.1057461500167847,1.0590790510177612,0.04666709899902344,0.7727611064910889,0.8809523809523809,0.01790289394557476,0.8321613073348999
1.1098544597625732,1.0593900680541992,0.05046439170837402,0.7715586423873901,0.8809523809523809,0.017517080530524254,0.8311752676963806
1.1140365600585938,1.0601379871368408,0.05389857292175293,0.7705289721488953,0.8809523809523809,0.014700605534017086,0.8304112553596497
1.117697834968567,1.0620391368865967,0.055658698081970215,0.7699145078659058,0.8809523809523809,0.01363688800483942,0.830112874507904
1.1213996410369873,1.0654411315917969,0.05595850944519043,0.7696085572242737,0.8809523809523809,0.012832174077630043,0.8302755951881409
1.1256201267242432,1.0694117546081543,0.05620837211608887,0.7692239284515381,0.8809523809523809,0.011104383505880833,0.8306766748428345
1.1291708946228027,1.072786808013916,0.05638408660888672,0.7684620022773743,0.8809523809523809,0.009557349607348442,0.8308998346328735
1.1346162557601929,1.0762040615081787,0.05841219425201416,0.7669880986213684,0.8809523809523809,0.009281189180910587,0.8307629227638245
1.1410531997680664,1.0787760019302368,0.06227719783782959,0.764298141002655,0.8809523809523809,0.007583592552691698,0.8299323320388794
1.1479134559631348,1.081127405166626,0.06678605079650879,0.7603688836097717,0.8809523809523809,0.006782903801649809,0.8282581567764282
1.1543346643447876,1.083078145980835,0.07125651836395264,0.7556156516075134,0.8809523809523809,0.006111651659011841,0.8258939981460571
1.1598583459854126,1.0838042497634888,0.07605409622192383,0.7505771517753601,0.8809523809523809,0.005705079063773155,0.8231971859931946
1.1636223793029785,1.084333896636963,0.07928848266601562,0.7465125918388367,0.8809523809523809,0.00519088190048933,0.8209712505340576
1.1657333374023438,1.083884835243225,0.08184850215911865,0.7433920502662659,0.8809523809523809,0.00499541824683547,0.819284975528717
1.1665931940078735,1.0817515850067139,0.08484160900115967,0.7409274578094482,0.8809523809523809,0.004871716257184744,0.8179964423179626
1.1664385795593262,1.0789028406143188,0.08753573894500732,0.7390939593315125,0.8809523809523809,0.005174954887479544,0.8170508146286011
1.1657862663269043,1.0761746168136597,0.08961164951324463,0.7378069162368774,0.8809523809523809,0.0059577482752501965,0.8163522481918335
1.1652294397354126,1.0738847255706787,0.09134471416473389,0.736840009689331,0.8809523809523809,0.005471491254866123,0.8157510161399841
1.1650886535644531,1.0722742080688477,0.09281444549560547,0.7360220551490784,0.8809523809523809,0.005255671683698893,0.8151291608810425
1.165729284286499,1.0713224411010742,0.0944068431854248,0.7351620197296143,0.8809523809523809,0.006538134999573231,0.8143932819366455
1.1670045852661133,1.0697613954544067,0.09724318981170654,0.7333824038505554,0.8809523809523809,0.007352328393608332,0.8128725290298462
1.1684930324554443,1.068670392036438,0.09982264041900635,0.7315667867660522,0.8809523809523809,0.008017601445317268,0.8111779093742371
1.170185923576355,1.066850185394287,0.10333573818206787,0.7291468381881714,0.8809523809523809,0.007704665884375572,0.8088484406471252
1.1727803945541382,1.0643386840820312,0.10844171047210693,0.7265351414680481,0.8809523809523809,0.007513940334320068,0.8064205646514893
1.1760261058807373,1.0617430210113525,0.11428308486938477,0.7241658568382263,0.8809523809523809,0.00731451204046607,0.8043258190155029
1.1794267892837524,1.0591572523117065,0.1202695369720459,0.7220809459686279,0.8571428571428572,0.006993222050368786,0.8025130033493042
1.1825175285339355,1.0565382242202759,0.12597930431365967,0.7203133702278137,0.8571428571428572,0.0069041782990098,0.800938069820404
1.1851320266723633,1.0537201166152954,0.13141191005706787,0.7187809348106384,0.8571428571428572,0.006783267483115196,0.7995036840438843
1.1874512434005737,1.0506501197814941,0.1368011236190796,0.7174267172813416,0.8571428571428572,0.006617681588977575,0.7981308102607727
1.189494013786316,1.0474255084991455,0.1420685052871704,0.7162746787071228,0.8571428571428572,0.006646812427788973,0.7968075275421143
1.191450595855713,1.0441701412200928,0.14728045463562012,0.7152365446090698,0.8571428571428572,0.006755275651812553,0.7954795360565186
1.1933544874191284,1.0409554243087769,0.15239906311035156,0.7142508625984192,0.8571428571428572,0.006680923048406839,0.7940985560417175
1.1952823400497437,1.0377944707870483,0.1574878692626953,0.7132905125617981,0.8571428571428572,0.0063910954631865025,0.7926545739173889
1.197780966758728,1.033726453781128,0.1640545129776001,0.7120577096939087,0.8571428571428572,0.006274705287069082,0.7909975647926331
1.2004687786102295,1.0296461582183838,0.1708226203918457,0.7107506990432739,0.8571428571428572,0.005977373570203781,0.7891682386398315
1.2030071020126343,1.025534987449646,0.17747211456298828,0.7093602418899536,0.8571428571428572,0.005611316300928593,0.7871605157852173
1.2053608894348145,1.021852970123291,0.18350791931152344,0.7081935405731201,0.8571428571428572,0.005237659439444542,0.7853426337242126
1.2073893547058105,1.0183296203613281,0.18905973434448242,0.7071741819381714,0.8571428571428572,0.0049129449762403965,0.7837013006210327
1.2090909481048584,1.0150961875915527,0.19399476051330566,0.7063536047935486,0.8571428571428572,0.004304392728954554,0.7822638154029846
1.2103397846221924,1.011985182762146,0.1983546018600464,0.705677330493927,0.8571428571428572,0.00394745497033,0.781025767326355
1.2111505270004272,1.0089209079742432,0.20222961902618408,0.7051108479499817,0.8571428571428572,0.0038886615075170994,0.7799700498580933
1.21149480342865,1.0058557987213135,0.20563900470733643,0.7046193480491638,0.8571428571428572,0.0032358046155422926,0.77907794713974
1.2121111154556274,1.0028314590454102,0.20927965641021729,0.7042075991630554,0.8571428571428572,0.0027401065453886986,0.7783146500587463
1.2135846614837646,0.9999459385871887,0.21363872289657593,0.7038585543632507,0.8571428571428572,0.002285036025568843,0.7776464819908142
1.2149046659469604,0.997218668460846,0.2176859974861145,0.7035303711891174,0.8571428571428572,0.0018495816038921475,0.7770354747772217
1.2160718441009521,0.9949453473091125,0.2211264967918396,0.7032760977745056,0.8571428571428572,0.001563780358992517,0.7764772772789001
1.2172527313232422,0.993206799030304,0.22404593229293823,0.7030569314956665,0.8571428571428572,0.0012912917882204056,0.7759432196617126
1.2184587717056274,0.9919966459274292,0.22646212577819824,0.7028310298919678,0.8571428571428572,0.0010415040887892246,0.7754080891609192
1.2195895910263062,0.991213321685791,0.22837626934051514,0.7025706171989441,0.8571428571428572,0.0008513941429555416,0.7748607993125916
1.2205076217651367,0.9906692504882812,0.22983837127685547,0.7022703289985657,0.8571428571428572,0.0007140591624192894,0.774314284324646
1.2213009595870972,0.9902874231338501,0.23101353645324707,0.7019526958465576,0.8571428571428572,0.0005955818924121559,0.7737908959388733
1.2218881845474243,0.9899722933769226,0.2319158911705017,0.7016356587409973,0.8571428571428572,0.0004985081613995135,0.7733103036880493
1.2221466302871704,0.9896486401557922,0.23249799013137817,0.7013466954231262,0.8571428571428572,0.00042127008782699704,0.7728912830352783
1.2222849130630493,0.9893137812614441,0.23297113180160522,0.7011001110076904,0.8571428571428572,0.000360239326255396,0.7725455164909363
1.2223230600357056,0.9889805912971497,0.2333424687385559,0.7009007930755615,0.8571428571428572,0.0003106157819274813,0.7722727060317993
1.2222973108291626,0.9886705875396729,0.23362672328948975,0.7007468938827515,0.8571428571428572,0.0002682648482732475,0.7720638513565063
1.222246527671814,0.9884068965911865,0.23383963108062744,0.7006334066390991,0.8571428571428572,0.00023060140665620565,0.7719072699546814
1.2222048044204712,0.9882075786590576,0.23399722576141357,0.7005516290664673,0.8571428571428572,0.0001944203395396471,0.771789014339447
1.2221945524215698,0.9880799055099487,0.2341146469116211,0.7004916667938232,0.8571428571428572,0.00016299531853292137,0.7716959118843079
1.2222247123718262,0.9880210161209106,0.23420369625091553,0.700444757938385,0.8571428571428572,0.00013866073277313262,0.7716181874275208
1.2222905158996582,0.9880167245864868,0.2342737913131714,0.7004023790359497,0.8571428571428572,0.0001150357275037095,0.7715476155281067
1.2223756313323975,0.9880483150482178,0.2343273162841797,0.7003610134124756,0.8571428571428572,9.547163062961772e-05,0.7714818716049194
1.2224657535552979,0.9880938529968262,0.23437190055847168,0.7003175020217896,0.8571428571428572,7.961116352817044e-05,0.7714189291000366
1.222549319267273,0.9881369471549988,0.23441237211227417,0.7002727389335632,0.8571428571428572,6.71958114253357e-05,0.7713598608970642
1.2226128578186035,0.9881643056869507,0.23444855213165283,0.7002280354499817,0.8571428571428572,5.7909524912247434e-05,0.7713064551353455
1.2226521968841553,0.988170862197876,0.2344813346862793,0.7001869082450867,0.8571428571428572,5.084971780888736e-05,0.7712609171867371
1.2226694822311401,0.9881588220596313,0.2345106601715088,0.7001520991325378,0.8571428571428572,4.51935593446251e-05,0.7712245583534241
1.2226709127426147,0.988135039806366,0.23453587293624878,0.700126051902771,0.8571428571428572,4.046854519401677e-05,0.7711984515190125
1.2226656675338745,0.9881086945533752,0.23455697298049927,0.7001091837882996,0.8571428571428572,3.593540895963088e-05,0.7711817622184753
1.2226616144180298,0.9880872964859009,0.2345743179321289,0.7000998854637146,0.8571428571428572,3.173032746417448e-05,0.7711719274520874
1.2226636409759521,0.9880760908126831,0.23458755016326904,0.7000963091850281,0.8571428571428572,2.7473544832901098e-05,0.7711670994758606
1.2226742506027222,0.9880767464637756,0.23459750413894653,0.700095534324646,0.8571428571428572,2.3505697754444554e-05,0.7711643576622009
1.2226920127868652,0.9880865216255188,0.23460549116134644,0.7000948786735535,0.8571428571428572,1.975782106455881e-05,0.7711614966392517
1.2227139472961426,0.9881022572517395,0.23461169004440308,0.7000928521156311,0.8571428571428572,1.6444271750515327e-05,0.7711575031280518
1.2227363586425781,0.9881191849708557,0.2346171736717224,0.7000887989997864,0.8571428571428572,1.3754211977357045e-05,0.7711519598960876
1.2227568626403809,0.9881339073181152,0.23462295532226562,0.7000834345817566,0.8571428571428572,1.1486893527035136e-05,0.7711455821990967
1.2227725982666016,0.9881443977355957,0.23462820053100586,0.7000776529312134,0.8571428571428572,9.797950042411685e-06,0.7711390256881714
1.2227839231491089,0.988150417804718,0.23463350534439087,0.7000725865364075,0.8571428571428572,8.402792445849627e-06,0.7711338400840759
1.2227915525436401,0.9881526827812195,0.23463886976242065,0.7000685930252075,0.8571428571428572,7.303000984393293e-06,0.7711296677589417
1.2227963209152222,0.9881530404090881,0.23464328050613403,0.7000666260719299,0.8571428571428572,6.512992058560485e-06,0.7711275815963745
1.2227996587753296,0.9881525039672852,0.23464715480804443,0.7000656723976135,0.8571428571428572,5.768498340330552e-06,0.7711265683174133
1.2228024005889893,0.9881523847579956,0.23465001583099365,0.7000656723976135,0.8571428571428572,5.184046131034847e-06,0.7711265683174133
1.2228045463562012,0.9881529808044434,0.2346515655517578,0.7000665068626404,0.8571428571428572,4.5914748625364155e-06,0.771127462387085
1.2228069305419922,0.9881540536880493,0.23465287685394287,0.7000669836997986,0.8571428571428572,4.054523742524907e-06,0.7711279392242432
1.2228096723556519,0.9881558418273926,0.23465383052825928,0.7000673413276672,0.8571428571428572,3.556013325578533e-06,0.7711283564567566
1.2228121757507324,0.9881573915481567,0.23465478420257568,0.700067400932312,0.8571428571428572,2.9875106974941446e-06,0.7711285352706909
1.2228147983551025,0.9881589412689209,0.23465585708618164,0.700067400932312,0.8571428571428572,2.557282414272777e-06,0.7711285352706909
1.2228178977966309,0.9881611466407776,0.23465675115585327,0.7000673413276672,0.8571428571428572,2.122706519003259e-06,0.7711283564567566
1.2228208780288696,0.9881631731987,0.23465770483016968,0.7000673413276672,0.8571428571428572,1.8308545577383484e-06,0.771128237247467
1.2228236198425293,0.9881650805473328,0.23465853929519653,0.7000672221183777,0.8571428571428572,1.3941338465883746e-06,0.7711278796195984
1.222826361656189,0.9881669878959656,0.2346593737602234,0.7000672817230225,0.8571428571428572,1.2298155525058974e-06,0.7711277604103088
1.2228286266326904,0.9881690144538879,0.2346596121788025,0.7000672817230225,0.8571428571428572,1.0026508334703976e-06,0.7711277604103088
1.2228307723999023,0.9881705045700073,0.23466026782989502,0.7000671625137329,0.8571428571428572,9.325742098553746e-07,0.771127462387085
1.2228320837020874,0.9881712198257446,0.23466086387634277,0.7000669240951538,0.8571428571428572,8.193749181373278e-07,0.7711273431777954
1.2228325605392456,0.9881713390350342,0.23466122150421143,0.7000664472579956,0.8571428571428572,8.412906709054369e-07,0.7711269855499268
1.2228323221206665,0.9881711006164551,0.23466122150421143,0.7000661492347717,0.8571428571428572,7.851364784983161e-07,0.7711268067359924
1.2228320837020874,0.9881706237792969,0.23466145992279053,0.7000660300254822,0.8571428571428572,6.859711447759764e-07,0.771126925945282
1.2228320837020874,0.9881702661514282,0.23466181755065918,0.7000662088394165,0.8571428571428572,5.971245400360203e-07,0.7711270451545715
1.2228320837020874,0.9881700277328491,0.23466205596923828,0.700066328048706,0.8571428571428572,4.10992186061776e-07,0.7711271643638611
1.222832441329956,0.9881705045700073,0.23466193675994873,0.7000667452812195,0.8571428571428572,4.244236606609775e-07,0.771127462387085
1.222833514213562,0.9881713390350342,0.23466217517852783,0.7000671625137329,0.8571428571428572,3.519536733165296e-07,0.7711277604103088
1.2228344678878784,0.988172173500061,0.23466229438781738,0.7000671625137329,0.8571428571428572,2.719731639899692e-07,0.7711277604103088
1.2228350639343262,0.988172709941864,0.23466235399246216,0.7000671625137329,0.8571428571428572,3.2973292718452285e-07,0.7711275815963745
1.2228355407714844,0.988173246383667,0.23466229438781738,0.7000669836997986,0.8571428571428572,2.08668907930587e-07,0.7711275815963745
1.2228357791900635,0.9881733655929565,0.23466241359710693,0.700066864490509,0.8571428571428572,1.9688754093749594e-07,0.7711275219917297
1.222835898399353,0.988173246383667,0.23466265201568604,0.7000667452812195,0.8571428571428572,2.8480280889198184e-07,0.7711273431777954
1.2228353023529053,0.988172709941864,0.23466259241104126,0.7000667452812195,0.8571428571428572,1.9800955897153472e-07,0.771127462387085
1.2228350639343262,0.9881722927093506,0.23466277122497559,0.7000666260719299,0.8571428571428572,2.3758158818054653e-07,0.7711273431777954
1.2228351831436157,0.9881722927093506,0.23466289043426514,0.7000668048858643,0.8571428571428572,2.179425848680694e-07,0.7711275815963745
1.2228353023529053,0.9881724119186401,0.23466289043426514,0.7000669240951538,0.8571428571428572,1.773829580997699e-07,0.7711275815963745
1.2228357791900635,0.988172709941864,0.23466306924819946,0.7000669836997986,0.8571428571428572,2.141238297781456e-07,0.7711277604103088
1.2228361368179321,0.9881733655929565,0.23466277122497559,0.7000671625137329,0.8571428571428572,2.5723139174260723e-07,0.7711278796195984
1.2228363752365112,0.9881736636161804,0.2346627116203308,0.7000672221183777,0.8571428571428572,2.0632802488762536e-07,0.7711277604103088
1.2228367328643799,0.9881739616394043,0.23466277122497559,0.7000671625137329,0.8571428571428572,1.876772728337528e-07,0.7711277604103088
1.2228367328643799,0.9881736636161804,0.23466306924819946,0.700066864490509,0.8571428571428572,1.7538238239467319e-07,0.7711275219917297
1.2228361368179321,0.9881733655929565,0.23466277122497559,0.7000668048858643,0.8571428571428572,1.2045717312503257e-07,0.7711275219917297
1.2228361368179321,0.9881733059883118,0.23466283082962036,0.700066864490509,0.8571428571428572,1.1820277734386764e-07,0.7711275219917297
1.2228361368179321,0.9881730675697327,0.23466306924819946,0.700066864490509,0.8571428571428572,5.310737094532669e-08,0.7711275815963745
1.2228363752365112,0.9881733655929565,0.2346630096435547,0.7000669836997986,0.8571428571428572,1.198028485305258e-07,0.7711275815963745
1.2228367328643799,0.9881735444068909,0.234663188457489,0.7000669240951538,0.8571428571428572,1.167510461641541e-07,0.7711275815963745
1.2228367328643799,0.9881736636161804,0.23466306924819946,0.7000669836997986,0.8571428571428572,1.0106300152301628e-07,0.7711276412010193
1.2228363752365112,0.9881735444068909,0.23466283082962036,0.7000669836997986,0.8571428571428572,7.029868953623009e-08,0.7711275815963745
1.2228363752365112,0.9881735444068909,0.23466283082962036,0.700066864490509,0.8571428571428572,8.079393154503123e-08,0.7711275815963745
1.2228363752365112,0.9881735444068909,0.23466283082962036,0.7000669240951538,0.8571428571428572,7.694306702887843e-08,0.7711275815963745
1.2228367328643799,0.9881736636161804,0.23466306924819946,0.7000669240951538,0.8571428571428572,8.395637252078814e-08,0.7711275815963745
1.2228364944458008,0.9881736636161804,0.23466283082962036,0.700066864490509,0.8571428571428572,8.429532272202778e-08,0.7711275815963745
1.2228363752365112,0.9881736040115356,0.23466277122497559,0.7000669240951538,0.8571428571428572,6.591906753783405e-08,0.7711275815963745
1.2228364944458008,0.9881736040115356,0.23466289043426514,0.7000669836997986,0.8571428571428572,5.5006516674893646e-08,0.7711275815963745
1.2228364944458008,0.9881735444068909,0.2346629500389099,0.700066864490509,0.8571428571428572,8.071707213730406e-08,0.7711275219917297
1.2228367328643799,0.9881737232208252,0.2346630096435547,0.700066864490509,0.8571428571428572,8.994651068405801e-08,0.7711275815963745
1.2228367328643799,0.9881737232208252,0.2346630096435547,0.700066864490509,0.8571428571428572,8.627610270650621e-08,0.7711275219917297
1.2228367328643799,0.9881737232208252,0.2346630096435547,0.700066864490509,0.8571428571428572,1.0745218048668903e-07,0.771127462387085
1.2228367328643799,0.9881736636161804,0.23466306924819946,0.700066864490509,0.8571428571428572,4.329746161602088e-08,0.7711275219917297
1.2228363752365112,0.9881736636161804,0.2346627116203308,0.700066864490509,0.8571428571428572,7.881981645141423e-08,0.7711275219917297
1.2228364944458008,0.9881736040115356,0.23466289043426514,0.700066864490509,0.8571428571428572,7.503891197302437e-08,0.7711275219917297
1.2228364944458008,0.9881736636161804,0.23466283082962036,0.700066864490509,0.8571428571428572,8.867424838854276e-08,0.771127462387085
1.2228367328643799,0.9881736636161804,0.23466306924819946,0.700066864490509,0.8571428571428572,5.373954437004613e-08,0.7711275219917297
1.2228363752365112,0.9881736040115356,0.23466277122497559,0.700066864490509,0.8571428571428572,9.906063525022546e-08,0.7711275815963745
1.2228367328643799,0.9881736636161804,0.23466306924819946,0.7000669836997986,0.8571428571428572,6.557231557735577e-08,0.7711275815963745
1.2228367328643799,0.9881736636161804,0.23466306924819946,0.7000669240951538,0.8571428571428572,1.569416667734913e-07,0.7711275815963745
1.2228363752365112,0.9881735444068909,0.23466283082962036,0.700066864490509,0.8571428571428572,1.1822776713188432e-07,0.7711275219917297
1.2228367328643799,0.9881736636161804,0.23466306924819946,0.7000669240951538,0.8571428571428572,4.797529484790175e-08,0.7711275815963745
1.2228367328643799,0.9881738424301147,0.23466289043426514,0.7000669240951538,0.8571428571428572,9.244008936093451e-08,0.7711275815963745
1.2228364944458008,0.9881736636161804,0.23466283082962036,0.700066864490509,0.8571428571428572,9.056801530960001e-08,0.7711275219917297
1.2228367328643799,0.9881737232208252,0.2346630096435547,0.700066864490509,0.8571428571428572,8.809698215372919e-08,0.7711275815963745
1.2228367328643799,0.9881737232208252,0.2346630096435547,0.700066864490509,0.8571428571428572,8.793634265202854e-08,0.7711275219917297
1.2228364944458008,0.9881736636161804,0.23466283082962036,0.700066864490509,0.8571428571428572,5.597241070631753e-08,0.7711275219917297
1.2228367328643799,0.9881736636161804,0.23466306924819946,0.700066864490509,0.8571428571428572,5.756522725164359e-08,0.7711275815963745
1.2228367328643799,0.9881737232208252,0.2346630096435547,0.700066864490509,0.8571428571428572,6.367311300436995e-08,0.7711275815963745
1.2228364944458008,0.9881737232208252,0.23466277122497559,0.700066864490509,0.8571428571428572,8.019148367566231e-08,0.7711275219917297
1.2228364944458008,0.9881736636161804,0.23466283082962036,0.700066864490509,0.8571428571428572,8.249898542089795e-08,0.7711275219917297
1.2228367328643799,0.98817378282547,0.2346629500389099,0.7000669240951538,0.8571428571428572,7.161693105217637e-08,0.7711275815963745
1.2228367328643799,0.9881736636161804,0.23466306924819946,0.700066864490509,0.8571428571428572,1.0029208397099865e-07,0.7711275815963745
1.2228367328643799,0.9881737232208252,0.2346630096435547,0.700066864490509,0.8571428571428572,1.2289929429698532e-07,0.7711275815963745
1.2228364944458008,0.9881736040115356,0.23466289043426514,0.7000669240951538,0.8571428571428572,1.3198931014812842e-07,0.7711275219917297
1.2228367328643799,0.98817378282547,0.2346629500389099,0.700066864490509,0.8571428571428572,1.198447137085168e-07,0.7711275815963745
1.2228367328643799,0.9881736040115356,0.23466312885284424,0.7000669836997986,0.8571428571428572,1.2701910634405067e-07,0.7711275219917297
1.2228367328643799,0.9881737232208252,0.2346630096435547,0.700066864490509,0.8571428571428572,1.0439981679155608e-07,0.7711275219917297
1.2228364944458008,0.9881736636161804,0.23466283082962036,0.700066864490509,0.8571428571428572,5.8374418188122945e-08,0.7711275219917297
1.2228367328643799,0.9881736636161804,0.23466306924819946,0.7000669836997986,0.8571428571428572,2.320216019313648e-08,0.7711275815963745
1.2228367328643799,0.9881736636161804,0.23466306924819946,0.700066864490509,0.8571428571428572,6.77879654631397e-08,0.771127462387085
1.2228364944458008,0.9881736040115356,0.23466289043426514,0.700066864490509,0.8571428571428572,8.92597000756723e-08,0.7711275219917297
1.2228364944458008,0.9881736636161804,0.23466283082962036,0.7000669240951538,0.8571428571428572,9.192965677584652e-08,0.7711275815963745
1.2228364944458008,0.9881736636161804,0.23466283082962036,0.700066864490509,0.8571428571428572,8.621733371683149e-08,0.7711275219917297
1.2228363752365112,0.9881736040115356,0.23466277122497559,0.700066864490509,0.8571428571428572,4.3851350994827953e-08,0.7711275815963745
1.2228363752365112,0.9881735444068909,0.23466283082962036,0.700066864490509,0.8571428571428572,8.316455080148444e-08,0.7711275815963745
1.2228363752365112,0.9881735444068909,0.23466283082962036,0.700066864490509,0.8571428571428572,8.101569903828931e-08,0.7711275219917297
1.2228364944458008,0.9881736040115356,0.23466289043426514,0.700066864490509,0.8571428571428572,7.014658365278592e-08,0.7711275815963745
1.2228364944458008,0.9881735444068909,0.2346629500389099,0.7000669240951538,0.8571428571428572,8.565844211716467e-08,0.7711275815963745
1.2228364944458008,0.9881736040115356,0.23466289043426514,0.7000669240951538,0.8571428571428572,7.05006257817331e-08,0.7711275815963745
1.2228363752365112,0.9881735444068909,0.23466283082962036,0.700066864490509,0.8571428571428572,1.20789522384257e-07,0.7711275815963745
1.2228364944458008,0.9881736040115356,0.23466289043426514,0.7000669240951538,0.8571428571428572,1.053626377256478e-07,0.7711275815963745
1.2228367328643799,0.9881735444068909,0.234663188457489,0.7000669240951538,0.8571428571428572,1.0092852420484633e-07,0.7711275815963745
1.2228364944458008,0.9881736636161804,0.23466283082962036,0.7000669836997986,0.8571428571428572,9.879292406367313e-08,0.7711275815963745
1.2228367328643799,0.9881735444068909,0.234663188457489,0.7000669240951538,0.8571428571428572,7.032256377215163e-08,0.7711275219917297
1.2228367328643799,0.9881736040115356,0.23466312885284424,0.7000669240951538,0.8571428571428572,9.616328355832593e-08,0.7711275815963745
1.2228363752365112,0.9881736040115356,0.23466277122497559,0.7000669240951538,0.8571428571428572,1.0627080371250486e-07,0.7711275815963745
1.2228367328643799,0.9881735444068909,0.234663188457489,0.7000669240951538,0.8571428571428572,1.0035189745849493e-07,0.7711275815963745
1.2228363752365112,0.9881735444068909,0.23466283082962036,0.7000669836997986,0.8571428571428572,7.87601095453283e-08,0.7711275815963745
1.2228367328643799,0.9881736040115356,0.23466312885284424,0.7000669836997986,0.8571428571428572,1.1555251688832868e-07,0.7711275815963745
1.2228364944458008,0.9881735444068909,0.2346629500389099,0.7000669240951538,0.8571428571428572,1.026717129093413e-07,0.7711275815963745
1.2228364944458008,0.9881735444068909,0.2346629500389099,0.700066864490509,0.8571428571428572,1.266510025743628e-07,0.7711275815963745
1.2228367328643799,0.9881736040115356,0.23466312885284424,0.7000669240951538,0.8571428571428572,1.410013226177398e-07,0.7711275815963745
1.2228367328643799,0.9881735444068909,0.234663188457489,0.700066864490509,0.8571428571428572,8.476186508232786e-08,0.7711275219917297
1.2228363752365112,0.9881734848022461,0.23466289043426514,0.700066864490509,0.8571428571428572,1.0159423169397996e-07,0.7711275219917297
1.2228364944458008,0.9881735444068909,0.2346629500389099,0.700066864490509,0.8571428571428572,1.1162499191641473e-07,0.7711275219917297
1.2228367328643799,0.9881735444068909,0.234663188457489,0.7000669240951538,0.8571428571428572,1.2142245964241738e-07,0.7711275815963745
1.2228364944458008,0.9881735444068909,0.2346629500389099,0.7000669240951538,0.8571428571428572,1.1339617600469865e-07,0.7711275219917297
1.2228364944458008,0.9881735444068909,0.2346629500389099,0.7000669240951538,0.8571428571428572,1.54617083580888e-07,0.7711275815963745
1.2228364944458008,0.9881735444068909,0.2346629500389099,0.7000669240951538,0.8571428571428572,1.0163904562432435e-07,0.7711275815963745
1.2228364944458008,0.9881736040115356,0.23466289043426514,0.700066864490509,0.8571428571428572,9.989926752496103e-08,0.7711275815963745
1.2228367328643799,0.9881736040115356,0.23466312885284424,0.700066864490509,0.8571428571428572,7.375698629630278e-08,0.7711275219917297
1.2228363752365112,0.9881734848022461,0.23466289043426514,0.700066864490509,0.8571428571428572,1.0861557342423112e-07,0.7711275815963745
1.2228363752365112,0.9881735444068909,0.23466283082962036,0.700066864490509,0.8571428571428572,7.925549283527289e-08,0.7711275815963745
1.2228363752365112,0.9881734848022461,0.23466289043426514,0.700066864490509,0.8571428571428572,1.2559912931919825e-07,0.7711275815963745
1.2228363752365112,0.9881735444068909,0.23466283082962036,0.700066864490509,0.8571428571428572,8.618717117769847e-08,0.7711275219917297
1.2228363752365112,0.9881733059883118,0.23466306924819946,0.700066864490509,0.8571428571428572,1.1049525028283824e-07,0.7711275219917297
1.2228363752365112,0.9881733655929565,0.2346630096435547,0.7000669240951538,0.8571428571428572,1.1716171144371401e-07,0.7711275219917297
1.2228363752365112,0.9881734848022461,0.23466289043426514,0.700066864490509,0.8571428571428572,9.054885907744392e-08,0.7711275219917297
1.2228363752365112,0.9881734848022461,0.23466289043426514,0.7000669240951538,0.8571428571428572,8.826953035168117e-08,0.7711275815963745
1.2228363752365112,0.9881733655929565,0.2346630096435547,0.700066864490509,0.8571428571428572,1.21946058584399e-07,0.7711275815963745
1.2228363752365112,0.9881733655929565,0.2346630096435547,0.7000669240951538,0.8571428571428572,1.2683523209489067e-07,0.7711275815963745
1.2228363752365112,0.9881733655929565,0.2346630096435547,0.700066864490509,0.8571428571428572,1.010581556215584e-07,0.7711275815963745
1.2228363752365112,0.9881734848022461,0.23466289043426514,0.700066864490509,0.8571428571428572,5.2504212533222017e-08,0.7711275815963745
1.2228363752365112,0.9881734848022461,0.23466289043426514,0.7000669240951538,0.8571428571428572,8.110531268812338e-08,0.7711276412010193
1.2228363752365112,0.9881733059883118,0.23466306924819946,0.700066864490509,0.8571428571428572,7.473777685618188e-08,0.7711275815963745
1.2228363752365112,0.9881733655929565,0.2346630096435547,0.7000669240951538,0.8571428571428572,9.785166810161172e-08,0.7711275815963745
1.2228363752365112,0.9881734848022461,0.23466289043426514,0.7000669836997986,0.8571428571428572,1.1687973966445497e-07,0.7711276412010193
1.2228363752365112,0.9881734848022461,0.23466289043426514,0.7000669240951538,0.8571428571428572,4.918846840951119e-08,0.7711275815963745
1.2228363752365112,0.9881735444068909,0.23466283082962036,0.700066864490509,0.8571428571428572,1.0627759650105872e-07,0.7711275815963745
1.2228362560272217,0.9881733059883118,0.2346629500389099,0.7000669240951538,0.8571428571428572,7.514286437526607e-08,0.7711275815963745
1.2228363752365112,0.9881733655929565,0.2346630096435547,0.7000669836997986,0.8571428571428572,1.5379704620954726e-07,0.7711276412010193
1.2228363752365112,0.9881734848022461,0.23466289043426514,0.7000669240951538,0.8571428571428572,1.0351479318160273e-07,0.7711275219917297
1.2228364944458008,0.9881735444068909,0.2346629500389099,0.7000669836997986,0.8571428571428572,1.0886618895256106e-07,0.7711276412010193
1.2228363752365112,0.9881734848022461,0.23466289043426514,0.700066864490509,0.8571428571428572,1.0170159470135332e-07,0.7711275815963745
1.2228363752365112,0.9881734848022461,0.23466289043426514,0.7000669240951538,0.8571428571428572,9.81568604174754e-08,0.7711275815963745
1.2228364944458008,0.9881734848022461,0.2346630096435547,0.7000669240951538,0.8571428571428572,1.0872321354327141e-07,0.7711275815963745
1.2228364944458008,0.9881734848022461,0.2346630096435547,0.700066864490509,0.8571428571428572,8.586452793224453e-08,0.7711275219917297
1.2228363752365112,0.9881734848022461,0.23466289043426514,0.7000669240951538,0.8571428571428572,1.0620855306342492e-07,0.7711275815963745
1.2228363752365112,0.9881733655929565,0.2346630096435547,0.700066864490509,0.8571428571428572,9.102814857442354e-08,0.7711275815963745
1.2228363752365112,0.9881735444068909,0.23466283082962036,0.7000669240951538,0.8571428571428572,1.1522332243885103e-07,0.7711275815963745
1.2228364944458008,0.9881735444068909,0.2346629500389099,0.7000669240951538,0.8571428571428572,1.171493622109665e-07,0.7711275815963745
1.2228363752365112,0.9881733655929565,0.2346630096435547,0.7000669240951538,0.8571428571428572,1.040705086552407e-07,0.7711275815963745
1.2228363752365112,0.9881733655929565,0.2346630096435547,0.700066864490509,0.8571428571428572,1.2472305854771548e-07,0.7711275815963745
1.2228363752365112,0.9881733655929565,0.2346630096435547,0.700066864490509,0.8571428571428572,1.3913691532252415e-07,0.7711275815963745
1.2228364944458008,0.9881735444068909,0.2346629500389099,0.7000669836997986,0.8571428571428572,8.667807094298041e-08,0.7711276412010193
1.2228363752365112,0.9881733655929565,0.2346630096435547,0.7000669240951538,0.8571428571428572,9.819382285058964e-08,0.7711275815963745
1.2228363752365112,0.9881733655929565,0.2346630096435547,0.700066864490509,0.8571428571428572,1.1603159322248757e-07,0.7711275815963745
1.2228363752365112,0.9881734848022461,0.23466289043426514,0.700066864490509,0.8571428571428572,1.3173331581128878e-07,0.7711275815963745
1.2228363752365112,0.9881733059883118,0.23466306924819946,0.7000669240951538,0.8571428571428572,1.2794504300472909e-07,0.7711275815963745
1.2228363752365112,0.9881733655929565,0.2346630096435547,0.7000669240951538,0.8571428571428572,5.959008930744858e-08,0.7711276412010193
1.2228362560272217,0.9881734848022461,0.23466277122497559,0.7000669240951538,0.8571428571428572,8.881443847030823e-08,0.7711275815963745
1.2228363752365112,0.9881733655929565,0.2346630096435547,0.7000669240951538,0.8571428571428572,1.0791760018946661e-07,0.7711275815963745
1.2228363752365112,0.9881734848022461,0.23466289043426514,0.7000669240951538,0.8571428571428572,1.3203090531987982e-07,0.7711276412010193
1.2228363752365112,0.9881733655929565,0.2346630096435547,0.700066864490509,0.8571428571428572,1.1306367042607235e-07,0.7711275815963745
1.2228363752365112,0.9881734848022461,0.23466289043426514,0.7000669836997986,0.8571428571428572,0.032606516033411026,0.7711275815963745
1.2228363752365112,0.9881733655929565,0.2346630096435547,0.700066864490509,0.8571428571428572,0.02187075838446617,0.7711275219917297
1.2228363752365112,0.9881735444068909,0.23466283082962036,0.7000669836997986,0.8571428571428572,0.019982608035206795,0.7711276412010193
1.2228363752365112,0.9881733655929565,0.2346630096435547,0.700066864490509,0.8571428571428572,0.01866176538169384,0.7711275815963745
0.8657287359237671,1.165237307548523,-0.29950857162475586,0.7870557904243469,0.9761904761904762,0.017590302973985672,0.8855989575386047
0.8564091324806213,1.194205641746521,-0.33779650926589966,0.7875434160232544,0.9761904761904762,0.019432857632637024,0.9002134203910828
0.848829984664917,1.1879675388336182,-0.33913755416870117,0.7634464502334595,0.9761904761904762,0.02152666263282299,0.8894458413124084
0.8383564352989197,1.1615161895751953,-0.32315975427627563,0.7313498258590698,0.9761904761904762,0.020900022238492966,0.8707095980644226
0.8208869099617004,1.119455099105835,-0.2985681891441345,0.6995066404342651,0.9761904761904762,0.020989807322621346,0.8483070731163025
0.8005661368370056,1.0664772987365723,-0.26591116189956665,0.6739385724067688,0.9761904761904762,0.021458705887198448,0.8267987370491028
0.7794955372810364,1.0092408657073975,-0.22974532842636108,0.6605316400527954,0.9761904761904762,0.02267276868224144,0.8215106725692749
0.7579166889190674,0.9526574611663818,-0.19474077224731445,0.6527102589607239,0.9761904761904762,0.022512143477797508,0.8290552496910095
0.738119900226593,0.9053812623023987,-0.16726136207580566,0.6452207565307617,0.9761904761904762,0.0228616613894701,0.838726282119751
0.7197887301445007,0.858549177646637,-0.13876044750213623,0.6396145224571228,0.9761904761904762,0.023645786568522453,0.8472377061843872
0.7001439929008484,0.81022709608078,-0.11008310317993164,0.634998619556427,0.9761904761904762,0.022895753383636475,0.8504602313041687
0.684942364692688,0.7899845838546753,-0.1050422191619873,0.6308761835098267,0.9761904761904762,0.022912347689270973,0.847187876701355
0.67744380235672,0.7752543687820435,-0.09781056642532349,0.6246507167816162,0.9761904761904762,0.027081038802862167,0.8358179330825806
0.6694777607917786,0.7594500184059143,-0.08997225761413574,0.6122264862060547,0.9761904761904762,0.03113064542412758,0.8182592988014221
0.6584426164627075,0.7415708899497986,-0.08312827348709106,0.5938037633895874,0.9761904761904762,0.03191731870174408,0.7979660630226135
0.6501790881156921,0.7466124892234802,-0.09643340110778809,0.576123833656311,0.9761904761904762,0.03113902546465397,0.7818403840065002
0.6446998119354248,0.7557356953620911,-0.11103588342666626,0.564032256603241,0.9761904761904762,0.029635941609740257,0.7716977000236511
0.6201044321060181,0.7667866349220276,-0.14668220281600952,0.558630645275116,0.9761904761904762,0.02968476340174675,0.7673857808113098
0.5819777250289917,0.7714666724205017,-0.18948894739151,0.5622116327285767,0.9761904761904762,0.030234025791287422,0.7679966688156128
0.5503720045089722,0.7767649292945862,-0.226392924785614,0.5728920698165894,0.9761904761904762,0.031886257231235504,0.76827472448349
0.5407702922821045,0.7886921763420105,-0.247921884059906,0.58856201171875,0.9761904761904762,0.033578790724277496,0.7659924626350403
0.5434631705284119,0.8082836866378784,-0.26482051610946655,0.6066598892211914,0.9761904761904762,0.03377225995063782,0.7628228068351746
0.5543472766876221,0.8372120261192322,-0.2828647494316101,0.6264781355857849,0.9761904761904762,0.035968050360679626,0.7593990564346313
0.5715456008911133,0.8755767345428467,-0.3040311336517334,0.6449811458587646,0.9761904761904762,0.03830898180603981,0.7556254863739014
0.5932977199554443,0.9156844019889832,-0.3223866820335388,0.6618516445159912,0.9761904761904762,0.039321523159742355,0.7555717825889587
0.6216103434562683,0.9596925377845764,-0.3380821943283081,0.6795254349708557,0.9761904761904762,0.039802152663469315,0.7626096606254578
0.6518356204032898,1.0020595788955688,-0.35022395849227905,0.6968710422515869,0.9761904761904762,0.04035813361406326,0.7746978998184204
0.6863865256309509,1.0489726066589355,-0.3625860810279846,0.715175986289978,0.9523809523809523,0.047624606639146805,0.7926362156867981
0.7166106700897217,1.0882983207702637,-0.371687650680542,0.7354000210762024,0.9523809523809523,0.04678807035088539,0.8160841464996338
0.7490702867507935,1.137982964515686,-0.3889126777648926,0.7591341733932495,0.9523809523809523,0.043552640825510025,0.8419253826141357
0.7867719531059265,1.190789818763733,-0.4040178656578064,0.7881228923797607,0.9523809523809523,0.046216290444135666,0.8662358522415161
0.8262844681739807,1.2375940084457397,-0.41130954027175903,0.8118722438812256,0.9523809523809523,0.04727724567055702,0.8798254132270813
0.8775518536567688,1.2220796346664429,-0.3445277810096741,0.8257924318313599,0.9523809523809523,0.04391835257411003,0.889785647392273
0.9201954007148743,1.2129924297332764,-0.2927970290184021,0.8332012891769409,0.9523809523809523,0.04313639923930168,0.897503137588501
0.9626476168632507,1.2675895690917969,-0.30494195222854614,0.8526708483695984,0.9285714285714286,0.042767658829689026,0.9139154553413391
0.9873034954071045,1.2863008975982666,-0.2989974021911621,0.8656882047653198,0.9285714285714286,0.04424440488219261,0.9291985630989075
0.9952012896537781,1.2587525844573975,-0.2635512948036194,0.8642642498016357,0.9285714285714286,0.0454057902097702,0.9386979341506958
1.0053086280822754,1.268880844116211,-0.26357221603393555,0.8709394931793213,0.9285714285714286,0.043411508202552795,0.9507160782814026
1.0153660774230957,1.28856360912323,-0.2731975317001343,0.8853967189788818,0.9285714285714286,0.037962835282087326,0.9604557752609253
1.0279139280319214,1.3011565208435059,-0.2732425928115845,0.9020645618438721,0.9285714285714286,0.03586254268884659,0.9673104286193848
1.040979266166687,1.3107982873916626,-0.2698190212249756,0.9145485162734985,0.9047619047619048,0.03354456648230553,0.973774790763855
1.0520689487457275,1.3207356929779053,-0.26866674423217773,0.9216986298561096,0.9047619047619048,0.0312948115170002,0.9770064353942871
1.052896499633789,1.3235070705413818,-0.2706105709075928,0.9217156171798706,0.9047619047619048,0.02840057574212551,0.975318968296051
1.042062759399414,1.3244619369506836,-0.28239917755126953,0.9178994297981262,0.9047619047619048,0.02639133669435978,0.9694010615348816
1.0289108753204346,1.3265612125396729,-0.2976503372192383,0.912534236907959,0.9047619047619048,0.025584397837519646,0.9601408243179321
1.0401206016540527,1.3305853605270386,-0.29046475887298584,0.906064510345459,0.9047619047619048,0.025954466313123703,0.9499189257621765
1.064948558807373,1.3369032144546509,-0.27195465564727783,0.8991305828094482,0.9047619047619048,0.02456260472536087,0.9408881664276123
1.0915316343307495,1.346594214439392,-0.2550625801086426,0.8909704685211182,0.9047619047619048,0.022255776450037956,0.9335967302322388
1.1164432764053345,1.353055715560913,-0.2366124391555786,0.8792167901992798,0.9047619047619048,0.021092522889375687,0.926745593547821
1.1359021663665771,1.355312466621399,-0.21941030025482178,0.8618155121803284,0.8809523809523809,0.018808256834745407,0.9161614179611206
1.146939992904663,1.3490175008773804,-0.20207750797271729,0.8408581018447876,0.8809523809523809,0.019029492512345314,0.895815372467041
1.152309775352478,1.333443284034729,-0.18113350868225098,0.824992299079895,0.8809523809523809,0.021506957709789276,0.8739783763885498
1.1612805128097534,1.3166577816009521,-0.15537726879119873,0.8207079768180847,0.8809523809523809,0.023224974051117897,0.8718969225883484
1.1740833520889282,1.3053706884384155,-0.1312873363494873,0.8180891871452332,0.8809523809523809,0.021965419873595238,0.8676803112030029
1.1832756996154785,1.3048731088638306,-0.12159740924835205,0.8211031556129456,0.8809523809523809,0.02168053574860096,0.871188759803772
1.1951662302017212,1.2993758916854858,-0.10420966148376465,0.8283472657203674,0.8809523809523809,0.019606731832027435,0.8826327919960022
1.2205588817596436,1.279916763305664,-0.05935788154602051,0.8275839686393738,0.8809523809523809,0.013502826914191246,0.8782855868339539
1.2641664743423462,1.259137749671936,0.005028724670410156,0.8232049345970154,0.8809523809523809,0.010580010712146759,0.8644119501113892
1.2993638515472412,1.2547420263290405,0.044621825218200684,0.8269230127334595,0.8809523809523809,0.008898701518774033,0.8661621809005737
1.306383490562439,1.26230788230896,0.044075608253479004,0.8437502980232239,0.8809523809523809,0.006642235442996025,0.888192892074585
1.305790662765503,1.2774326801300049,0.028357982635498047,0.8645203709602356,0.8809523809523809,0.005026174243539572,0.9127990007400513
1.3011085987091064,1.2994602918624878,0.0016483068466186523,0.8831196427345276,0.8809523809523809,0.004538588225841522,0.9327608346939087
1.2938244342803955,1.323432445526123,-0.02960801124572754,0.8977959156036377,0.8809523809523809,0.004987810272723436,0.9478440284729004
1.2825506925582886,1.3483774662017822,-0.06582677364349365,0.9111663699150085,0.8809523809523809,0.005677123088389635,0.9613514542579651
1.2657817602157593,1.3683578968048096,-0.10257613658905029,0.9192997813224792,0.8809523809523809,0.006696233991533518,0.9698564410209656
1.2470674514770508,1.375098466873169,-0.12803101539611816,0.9174848794937134,0.8809523809523809,0.008005938492715359,0.9698760509490967
1.232973575592041,1.369905948638916,-0.136932373046875,0.9097738862037659,0.8809523809523809,0.009444031864404678,0.9646655321121216
1.2264798879623413,1.3595433235168457,-0.1330634355545044,0.9038435816764832,0.8809523809523809,0.010015624575316906,0.9597718715667725
1.227599024772644,1.3493590354919434,-0.12176001071929932,0.9031124114990234,0.8809523809523809,0.009717199951410294,0.9581351280212402
1.2337357997894287,1.3423705101013184,-0.10863471031188965,0.9064081907272339,0.8809523809523809,0.011005621403455734,0.95965576171875
1.2402347326278687,1.3393841981887817,-0.09914946556091309,0.9106199145317078,0.8809523809523809,0.011149713769555092,0.9624889492988586
1.2439348697662354,1.3389097452163696,-0.09497487545013428,0.9138427972793579,0.8809523809523809,0.010732976719737053,0.9651463627815247
1.2438400983810425,1.3399988412857056,-0.09615874290466309,0.9160559177398682,0.8809523809523809,0.010312853381037712,0.9673482775688171
1.2408167123794556,1.3425250053405762,-0.1017082929611206,0.9177058339118958,0.8809523809523809,0.010547177866101265,0.9692230224609375
1.2370489835739136,1.3447307348251343,-0.1076817512512207,0.9188010692596436,0.8809523809523809,0.010498704388737679,0.9707853198051453
1.2333252429962158,1.3468571901321411,-0.11353194713592529,0.9196035861968994,0.8809523809523809,0.010330968536436558,0.9721018075942993
1.229773759841919,1.3469735383987427,-0.11719977855682373,0.9199978709220886,0.8809523809523809,0.010598963126540184,0.9730957746505737
1.2316690683364868,1.352920651435852,-0.12125158309936523,0.9202696084976196,0.8809523809523809,0.01041324157267809,0.9738610982894897
1.2282319068908691,1.346474289894104,-0.11824238300323486,0.9196033477783203,0.8809523809523809,0.010423561558127403,0.974079966545105
1.2291713953018188,1.3464100360870361,-0.11723864078521729,0.9191532731056213,0.8809523809523809,0.01030670665204525,0.9742662310600281
1.231902003288269,1.3491578102111816,-0.1172558069229126,0.9184353947639465,0.8809523809523809,0.010155530646443367,0.974166214466095
1.2283645868301392,1.3399317264556885,-0.11156713962554932,0.9169232845306396,0.8809523809523809,0.009871681220829487,0.9735625386238098
1.2332080602645874,1.346390962600708,-0.1131829023361206,0.9155945777893066,0.8809523809523809,0.009314877912402153,0.9727861881256104
1.2296662330627441,1.3354394435882568,-0.1057732105255127,0.9133244156837463,0.8809523809523809,0.009163126349449158,0.9715353846549988
1.233642816543579,1.3384202718734741,-0.10477745532989502,0.9109877347946167,0.8809523809523809,0.008845693431794643,0.9699870944023132
1.229795217514038,1.3249801397323608,-0.09518492221832275,0.9080249667167664,0.8809523809523809,0.00836715567857027,0.9681695103645325
1.232389211654663,1.3225910663604736,-0.09020185470581055,0.9048457145690918,0.8809523809523809,0.007960637100040913,0.9659853577613831
1.2326385974884033,1.31486976146698,-0.08223116397857666,0.9011815786361694,0.8809523809523809,0.007395849097520113,0.9635282754898071
1.2317204475402832,1.3045401573181152,-0.07281970977783203,0.897354006767273,0.8809523809523809,0.006171157583594322,0.9609108567237854
1.233458161354065,1.2979646921157837,-0.06450653076171875,0.8930959701538086,0.8809523809523809,0.006105379667133093,0.9579055905342102
1.234985113143921,1.2912677526474,-0.056282639503479004,0.8885086178779602,0.8809523809523809,0.005927149672061205,0.9546383619308472
1.2365355491638184,1.2854974269866943,-0.04896187782287598,0.8836268186569214,0.8809523809523809,0.006029290147125721,0.9511205554008484
1.2383105754852295,1.2829666137695312,-0.04465603828430176,0.8784739971160889,0.8809523809523809,0.005975156556814909,0.947384238243103
1.239999771118164,1.2808994054794312,-0.04089963436126709,0.8730698823928833,0.8809523809523809,0.0060101901181042194,0.9433302879333496
1.2412793636322021,1.2793726921081543,-0.03809332847595215,0.8674110174179077,0.8809523809523809,0.0060976468957960606,0.9388196468353271
1.241829514503479,1.2772846221923828,-0.03545510768890381,0.8620044589042664,0.8809523809523809,0.006152224261313677,0.9343582391738892
1.2429109811782837,1.274829387664795,-0.03191840648651123,0.8568233847618103,0.8809523809523809,0.006135097239166498,0.9301749467849731
1.2447965145111084,1.2725696563720703,-0.027773141860961914,0.8517170548439026,0.8809523809523809,0.006473690737038851,0.9262562990188599
1.24668550491333,1.2714232206344604,-0.02473771572113037,0.8469898104667664,0.8809523809523809,0.006952912546694279,0.9227944016456604
1.2489360570907593,1.2709414958953857,-0.022005438804626465,0.8425699472427368,0.8809523809523809,0.007387704215943813,0.9199116230010986
1.252376914024353,1.271045446395874,-0.018668532371520996,0.838460385799408,0.8809523809523809,0.00782670360058546,0.9178475141525269
1.2562298774719238,1.2733871936798096,-0.017157316207885742,0.8339502811431885,0.8809523809523809,0.008156769908964634,0.9157499074935913
1.260251760482788,1.2760432958602905,-0.01579153537750244,0.8287748694419861,0.8809523809523809,0.007459346204996109,0.913338840007782
1.2643104791641235,1.2770733833312988,-0.012762904167175293,0.8225377202033997,0.8809523809523809,0.0060007087886333466,0.910078763961792
1.2674554586410522,1.2781647443771362,-0.010709285736083984,0.8158867359161377,0.8809523809523809,0.006912295240908861,0.9056757688522339
1.2694530487060547,1.2783154249191284,-0.00886237621307373,0.8089380860328674,0.8809523809523809,0.007257139775902033,0.8992785215377808
1.2702252864837646,1.278022289276123,-0.0077970027923583984,0.8015995621681213,0.8809523809523809,0.009815523400902748,0.8898007273674011
1.2695298194885254,1.2757091522216797,-0.006179332733154297,0.7938814759254456,0.8809523809523809,0.009579237550497055,0.8767191171646118
1.2674092054367065,1.269613265991211,-0.0022040605545043945,0.7860821485519409,0.8809523809523809,0.00904796551913023,0.8607142567634583
1.2646064758300781,1.2618088722229004,0.0027976036071777344,0.7798426747322083,0.8809523809523809,0.009167436510324478,0.8462430834770203
1.2612526416778564,1.25313401222229,0.008118629455566406,0.7746438384056091,0.8809523809523809,0.010057463310658932,0.8337922692298889
1.2590034008026123,1.242613434791565,0.016389966011047363,0.7690311670303345,0.8809523809523809,0.009942756034433842,0.8213686347007751
1.2569233179092407,1.2323062419891357,0.02461707592010498,0.7639687657356262,0.8809523809523809,0.01049584336578846,0.8104546070098877
1.253308892250061,1.2258739471435547,0.027434945106506348,0.760647177696228,0.8809523809523809,0.010650132782757282,0.8039199709892273
1.2489664554595947,1.2201530933380127,0.02881336212158203,0.7581580281257629,0.8809523809523809,0.01029968447983265,0.8000873327255249
1.244411826133728,1.2149053812026978,0.029506444931030273,0.7561167478561401,0.8809523809523809,0.009776529856026173,0.7982089519500732
1.240495204925537,1.2089807987213135,0.03151440620422363,0.7538058161735535,0.8571428571428572,0.009296262636780739,0.7966837286949158
1.2368725538253784,1.2022866010665894,0.03458595275878906,0.7510945796966553,0.8571428571428572,0.008980494923889637,0.7955585718154907
1.2331993579864502,1.1939771175384521,0.03922224044799805,0.7481470704078674,0.8571428571428572,0.009050675667822361,0.7950389385223389
1.229163408279419,1.185613989830017,0.043549418449401855,0.7457672953605652,0.8571428571428572,0.01072568167001009,0.7954493165016174
1.2254078388214111,1.17983877658844,0.04556906223297119,0.7440917491912842,0.8571428571428572,0.01016981340944767,0.7967880368232727
1.2249501943588257,1.1773713827133179,0.04757881164550781,0.7430019974708557,0.8571428571428572,0.010428125970065594,0.7989529371261597
1.2263257503509521,1.1774996519088745,0.04882609844207764,0.7420400977134705,0.8571428571428572,0.00994896050542593,0.8011633157730103
1.2263858318328857,1.177577257156372,0.04880857467651367,0.7411000728607178,0.8571428571428572,0.009652837179601192,0.8030779957771301
1.2257964611053467,1.1811790466308594,0.044617414474487305,0.7415703535079956,0.8571428571428572,0.01041624415665865,0.806574285030365
1.2255600690841675,1.1847647428512573,0.040795326232910156,0.7427057027816772,0.8571428571428572,0.011484905146062374,0.8097098469734192
1.2253296375274658,1.1877788305282593,0.03755080699920654,0.7442446351051331,0.8571428571428572,0.011923626065254211,0.812172532081604
1.2268104553222656,1.1958885192871094,0.03092193603515625,0.7472067475318909,0.8571428571428572,0.012539350427687168,0.8147860169410706
1.2279789447784424,1.205358862876892,0.022620081901550293,0.7503804564476013,0.8571428571428572,0.01515969168394804,0.8169520497322083
1.2257781028747559,1.213107705116272,0.012670397758483887,0.7533989548683167,0.8571428571428572,0.018809868022799492,0.8186026215553284
1.2207876443862915,1.2206369638442993,0.0001506805419921875,0.7566197514533997,0.8571428571428572,0.0196030642837286,0.8200861215591431
1.213754415512085,1.2278603315353394,-0.014105916023254395,0.7600024938583374,0.8571428571428572,0.01922585628926754,0.8215723633766174
1.207141399383545,1.2350279092788696,-0.027886509895324707,0.7636846303939819,0.8809523809523809,0.02011469192802906,0.8231889605522156
1.2007392644882202,1.245121717453003,-0.044382452964782715,0.7682898640632629,0.8809523809523809,0.021172523498535156,0.8258644342422485
1.1946710348129272,1.2591912746429443,-0.06452023983001709,0.7742831110954285,0.8809523809523809,0.022269906476140022,0.8300909399986267
1.1882970333099365,1.272122859954834,-0.08382582664489746,0.7806555032730103,0.8809523809523809,0.022725125774741173,0.8340165615081787
1.1837337017059326,1.287049651145935,-0.10331594944000244,0.7873350381851196,0.8809523809523809,0.023440061137080193,0.8386560678482056
1.177823781967163,1.3000428676605225,-0.12221908569335938,0.7923198342323303,0.8809523809523809,0.023855585604906082,0.8425171971321106
1.1702011823654175,1.308905839920044,-0.13870465755462646,0.794747531414032,0.8809523809523809,0.02360159531235695,0.8444494605064392
1.1618480682373047,1.314634084701538,-0.1527860164642334,0.7959152460098267,0.8809523809523809,0.022479213774204254,0.845253050327301
1.1536133289337158,1.3193119764328003,-0.16569864749908447,0.7971281409263611,0.8809523809523809,0.022721219807863235,0.8458061814308167
1.1451313495635986,1.3232275247573853,-0.17809617519378662,0.7986017465591431,0.8809523809523809,0.02282693423330784,0.8462639451026917
1.1362475156784058,1.327258586883545,-0.19101107120513916,0.800854504108429,0.8809523809523809,0.0213437732309103,0.8468298316001892
1.1264111995697021,1.3314026594161987,-0.20499145984649658,0.8037996888160706,0.8809523809523809,0.01909528113901615,0.8474255204200745
1.1151413917541504,1.3322217464447021,-0.21708035469055176,0.807081401348114,0.8809523809523809,0.01754796877503395,0.847927451133728
1.1046788692474365,1.33443021774292,-0.2297513484954834,0.810661256313324,0.8809523809523809,0.016859231516718864,0.8496517539024353
1.0950783491134644,1.3384023904800415,-0.24332404136657715,0.8145924806594849,0.8809523809523809,0.01678508147597313,0.8524459004402161
1.0850545167922974,1.336598515510559,-0.2515439987182617,0.8172730207443237,0.8809523809523809,0.017610982060432434,0.8542531132698059
1.0752373933792114,1.3277802467346191,-0.2525428533554077,0.8193543553352356,0.8809523809523809,0.018338069319725037,0.8555657863616943
1.0656330585479736,1.312793493270874,-0.2471604347229004,0.8206141591072083,0.8809523809523809,0.01863773725926876,0.8562618494033813
1.0552146434783936,1.296553611755371,-0.24133896827697754,0.8214471936225891,0.8809523809523809,0.021828509867191315,0.8568724393844604
1.0460857152938843,1.2793970108032227,-0.23331129550933838,0.8224714994430542,0.8809523809523809,0.02454587072134018,0.8576208353042603
1.0394651889801025,1.261857271194458,-0.22239208221435547,0.8229309320449829,0.8809523809523809,0.02663624845445156,0.8583757281303406
1.0437182188034058,1.2429355382919312,-0.1992173194885254,0.8221701979637146,0.8809523809523809,0.026971101760864258,0.8589239716529846
1.0571417808532715,1.2218623161315918,-0.1647205352783203,0.8201249241828918,0.8809523809523809,0.024753399193286896,0.8593529462814331
1.0757709741592407,1.20073401927948,-0.12496304512023926,0.8139601945877075,0.8809523809523809,0.023405028507113457,0.8586953282356262
1.0935982465744019,1.1791927814483643,-0.0855945348739624,0.8022577166557312,0.8809523809523809,0.022032512351870537,0.8538610339164734
1.1002097129821777,1.1603933572769165,-0.06018364429473877,0.7866172194480896,0.8809523809523809,0.021370209753513336,0.8403084874153137
1.1010230779647827,1.1452769041061401,-0.04425382614135742,0.7704362273216248,0.8809523809523809,0.020263053476810455,0.8185738325119019
1.10086190700531,1.1321375370025635,-0.03127562999725342,0.7583490610122681,0.8809523809523809,0.015681281685829163,0.7992041110992432
1.100999355316162,1.1206878423690796,-0.01968848705291748,0.7563589811325073,0.8809523809523809,0.014047338627278805,0.7951380610466003
1.1018693447113037,1.1310629844665527,-0.029193639755249023,0.7655484676361084,0.8809523809523809,0.016426779329776764,0.8062454462051392
1.1043301820755005,1.144081950187683,-0.03975176811218262,0.7806556224822998,0.8809523809523809,0.01557132601737976,0.8227514028549194
1.1076596975326538,1.156463861465454,-0.04880416393280029,0.79445880651474,0.8809523809523809,0.015221425332129002,0.8358139395713806
1.109270691871643,1.1677789688110352,-0.05850827693939209,0.8066948652267456,0.8809523809523809,0.012261818163096905,0.8454862236976624
1.1095478534698486,1.1775946617126465,-0.06804680824279785,0.8143332004547119,0.8809523809523809,0.012172180227935314,0.8504504561424255
1.1100528240203857,1.1863322257995605,-0.0762794017791748,0.8179439902305603,0.8809523809523809,0.011572225950658321,0.8524788618087769
1.110745906829834,1.194036841392517,-0.0832909345626831,0.8195640444755554,0.8809523809523809,0.010317826643586159,0.8533554673194885
1.111761450767517,1.2007536888122559,-0.08899223804473877,0.8203274011611938,0.8809523809523809,0.010349255055189133,0.8538233041763306
1.1122453212738037,1.206404209136963,-0.09415888786315918,0.8207647204399109,0.8809523809523809,0.01033155806362629,0.8541603684425354
1.113150954246521,1.2115198373794556,-0.09836888313293457,0.8210812211036682,0.8809523809523809,0.011146417818963528,0.8544961810112
1.1136175394058228,1.2167527675628662,-0.10313522815704346,0.8214313983917236,0.8809523809523809,0.012250772677361965,0.8548595905303955
1.1136581897735596,1.2216041088104248,-0.10794591903686523,0.8217677474021912,0.8809523809523809,0.011877606622874737,0.8551795482635498
1.1135897636413574,1.226122498512268,-0.11253273487091064,0.8220908641815186,0.8809523809523809,0.010239643044769764,0.8554596304893494
1.1135998964309692,1.230396032333374,-0.11679613590240479,0.8223726749420166,0.8809523809523809,0.005944824777543545,0.8556867241859436
1.1136822700500488,1.2344728708267212,-0.12079060077667236,0.822609007358551,0.8809523809523809,0.006507330574095249,0.8558610677719116
1.1134675741195679,1.238484263420105,-0.1250166893005371,0.8228409290313721,0.8809523809523809,0.0068528009578585625,0.8559995889663696
1.1158368587493896,1.2403738498687744,-0.12453699111938477,0.8224987387657166,0.8571428571428572,0.006621887907385826,0.8558267951011658
1.1229918003082275,1.2378497123718262,-0.11485791206359863,0.8208261728286743,0.8571428571428572,0.006483822129666805,0.8549319505691528
1.1284955739974976,1.2338331937789917,-0.10533761978149414,0.8187771439552307,0.8571428571428572,0.006197839509695768,0.8536610007286072
1.1306772232055664,1.2297115325927734,-0.09903430938720703,0.8171244859695435,0.8571428571428572,0.006250152364373207,0.852404773235321
1.131100058555603,1.2267249822616577,-0.09562492370605469,0.8159950375556946,0.8571428571428572,0.0061055198311805725,0.8512766361236572
1.1305124759674072,1.225471019744873,-0.09495854377746582,0.8153296709060669,0.8571428571428572,0.006124605890363455,0.8503682613372803
1.1305652856826782,1.225806713104248,-0.09524142742156982,0.8148403763771057,0.8571428571428572,0.006066823378205299,0.8495942950248718
1.1292777061462402,1.2276601791381836,-0.09838247299194336,0.814555287361145,0.8571428571428572,0.005880497861653566,0.8490250110626221
1.1270350217819214,1.2302721738815308,-0.10323715209960938,0.8143463730812073,0.8571428571428572,0.005951446946710348,0.8485957384109497
1.1254825592041016,1.23119056224823,-0.10570800304412842,0.8132684230804443,0.8571428571428572,0.006047953385859728,0.8477014899253845
1.1241017580032349,1.2302130460739136,-0.10611128807067871,0.8116708993911743,0.8571428571428572,0.005760052241384983,0.8464968204498291
1.121133804321289,1.2292970418930054,-0.10816323757171631,0.8103564977645874,0.8571428571428572,0.005132198333740234,0.8454543352127075
1.1171358823776245,1.2286590337753296,-0.11152315139770508,0.8094302415847778,0.8571428571428572,0.004476109053939581,0.8446210026741028
1.1124663352966309,1.2288017272949219,-0.11633539199829102,0.808800995349884,0.8571428571428572,0.004327968694269657,0.8439897894859314
1.1071890592575073,1.2302744388580322,-0.1230853796005249,0.8085027933120728,0.8571428571428572,0.0039806305430829525,0.8436238765716553
1.1013234853744507,1.232883095741272,-0.1315596103668213,0.8085035085678101,0.8571428571428572,0.004357441794127226,0.8436197638511658
1.095129370689392,1.2363598346710205,-0.14123046398162842,0.8088753819465637,0.8571428571428572,0.003727768315002322,0.8440920114517212
1.0890233516693115,1.2399318218231201,-0.1509084701538086,0.8093276619911194,0.8571428571428572,0.0030797228682786226,0.8446263074874878
1.0837891101837158,1.2427456378936768,-0.15895652770996094,0.8094238638877869,0.8571428571428572,0.002976082731038332,0.8449016809463501
1.079880714416504,1.2450042963027954,-0.1651235818862915,0.8093242049217224,0.8571428571428572,0.007800132967531681,0.8450123071670532
1.0809859037399292,1.2465006113052368,-0.16551470756530762,0.8090534806251526,0.8571428571428572,0.011957787908613682,0.8449684381484985
1.0817461013793945,1.2468070983886719,-0.16506099700927734,0.8084673285484314,0.8571428571428572,0.018394917249679565,0.8446869254112244
1.082844614982605,1.2469439506530762,-0.1640993356704712,0.8079608678817749,0.8571428571428572,0.02151678316295147,0.8444057703018188
1.0845626592636108,1.2472137212753296,-0.16265106201171875,0.8075897097587585,0.8571428571428572,0.02048083022236824,0.8442018032073975
1.0868253707885742,1.2474744319915771,-0.16064906120300293,0.8072102665901184,0.8571428571428572,0.019459405913949013,0.8440470099449158
1.0894654989242554,1.2467854022979736,-0.15731990337371826,0.8066180348396301,0.8571428571428572,0.018757760524749756,0.8438506722450256
1.091925859451294,1.2432005405426025,-0.1512746810913086,0.8053157925605774,0.8571428571428572,0.018279483541846275,0.8432828783988953
1.0944483280181885,1.2362693548202515,-0.141821026802063,0.8038214445114136,0.8809523809523809,0.016927102580666542,0.8427104353904724
1.0964300632476807,1.2262769937515259,-0.12984693050384521,0.8021736741065979,0.8809523809523809,0.016421332955360413,0.8421387076377869
1.0984227657318115,1.214640498161316,-0.1162177324295044,0.8003838062286377,0.8809523809523809,0.016176342964172363,0.8415464758872986
1.100862979888916,1.2035598754882812,-0.10269689559936523,0.7988453507423401,0.8809523809523809,0.015789635479450226,0.841002345085144
1.1040353775024414,1.194514513015747,-0.09047913551330566,0.7980421781539917,0.8809523809523809,0.022262532263994217,0.8405827879905701
1.106701374053955,1.187598466873169,-0.08089709281921387,0.7977970242500305,0.8809523809523809,0.022233115509152412,0.8402975797653198
1.109181523323059,1.1815450191497803,-0.07236349582672119,0.7976323366165161,0.8809523809523809,0.02139529027044773,0.8400791883468628
1.1117382049560547,1.175655722618103,-0.06391751766204834,0.7972121834754944,0.8809523809523809,0.01931454800069332,0.839897871017456
1.1142420768737793,1.1695001125335693,-0.05525803565979004,0.7962860465049744,0.8809523809523809,0.019760778173804283,0.8397080302238464
1.1178439855575562,1.1618492603302002,-0.04400527477264404,0.7946149706840515,0.8809523809523809,0.02247372269630432,0.8394161462783813
1.1209737062454224,1.152774453163147,-0.03180074691772461,0.7915970087051392,0.8809523809523809,0.022208714857697487,0.8384494185447693
1.124239206314087,1.1440056562423706,-0.01976644992828369,0.7880573868751526,0.8809523809523809,0.021119358018040657,0.8370925784111023
1.1266217231750488,1.1360517740249634,-0.00943005084991455,0.7844952344894409,0.8809523809523809,0.01965651661157608,0.8354071974754333
1.1298444271087646,1.1289721727371216,0.0008722543716430664,0.7812778949737549,0.8809523809523809,0.01831694319844246,0.8334638476371765
1.1352126598358154,1.1226967573165894,0.012515902519226074,0.7787259817123413,0.8809523809523809,0.016248611733317375,0.8311364650726318
1.1404021978378296,1.1170358657836914,0.023366332054138184,0.7764191031455994,0.8571428571428572,0.013988004997372627,0.828437864780426
1.144891619682312,1.111995816230774,0.032895803451538086,0.77382892370224,0.8571428571428572,0.013188815675675869,0.8252795934677124
1.148329734802246,1.107422113418579,0.04090762138366699,0.7707434296607971,0.8571428571428572,0.01487196795642376,0.8216723203659058
1.150651454925537,1.1028532981872559,0.04779815673828125,0.7672175765037537,0.8571428571428572,0.017059246078133583,0.8176794648170471
1.1516196727752686,1.098022699356079,0.05359697341918945,0.7633421421051025,0.8571428571428572,0.020303815603256226,0.8133499026298523
1.1515004634857178,1.09244966506958,0.059050798416137695,0.7591840624809265,0.8571428571428572,0.019631611183285713,0.8087152242660522
1.1511520147323608,1.086317777633667,0.06483423709869385,0.7549623847007751,0.8571428571428572,0.018651023507118225,0.8039461970329285
1.1521282196044922,1.0803862810134888,0.07174193859100342,0.7508994936943054,0.8571428571428572,0.01827959716320038,0.7991982102394104
1.15590238571167,1.0752633810043335,0.08063900470733643,0.7469685673713684,0.8571428571428572,0.019107438623905182,0.7944729924201965
1.1613672971725464,1.070374846458435,0.09099245071411133,0.7429512143135071,0.8571428571428572,0.018391558900475502,0.7896973490715027
1.166812777519226,1.0655466318130493,0.10126614570617676,0.7391036748886108,0.8571428571428572,0.017964953556656837,0.785257875919342
1.1720173358917236,1.060689926147461,0.1113274097442627,0.7357620000839233,0.8571428571428572,0.01694883406162262,0.7815203070640564
1.1770418882369995,1.0557016134262085,0.12134027481079102,0.7330852746963501,0.8571428571428572,0.015662727877497673,0.7786225080490112
1.1817222833633423,1.0492312908172607,0.13249099254608154,0.7306506037712097,0.8571428571428572,0.014313635416328907,0.7760973572731018
1.1864947080612183,1.0461020469665527,0.14039266109466553,0.7291120290756226,0.8571428571428572,0.012107117101550102,0.7745257019996643
1.1914100646972656,1.0445175170898438,0.14689254760742188,0.7282041907310486,0.8571428571428572,0.009316064417362213,0.7736379504203796
1.1959950923919678,1.0429900884628296,0.15300500392913818,0.727817177772522,0.8571428571428572,0.08576811850070953,0.7733803391456604
1.199288249015808,1.0413687229156494,0.1579195261001587,0.7280632257461548,0.8571428571428572,0.06799402832984924,0.7739654779434204
1.2008605003356934,1.0405104160308838,0.16035008430480957,0.7298054099082947,0.8571428571428572,0.06535407155752182,0.7764078378677368
1.1995081901550293,1.0405139923095703,0.15899419784545898,0.7336280345916748,0.8571428571428572,0.0601668618619442,0.7812216877937317
1.1974406242370605,1.0415904521942139,0.15585017204284668,0.7398296594619751,0.8571428571428572,0.04611927643418312,0.7882050275802612
1.031468152999878,1.2990045547485352,-0.2675364017486572,0.7604659795761108,0.9523809523809523,0.02774534560739994,0.899760365486145
1.0035778284072876,1.3626261949539185,-0.35904836654663086,0.7637401819229126,0.9523809523809523,0.022689253091812134,0.9177849888801575
0.9441130757331848,1.36282217502594,-0.4187090992927551,0.7414773106575012,0.9523809523809523,0.02381204627454281,0.9139512181282043
0.888511061668396,1.3442317247390747,-0.4557206630706787,0.7023472189903259,0.9523809523809523,0.02434392459690571,0.8870482444763184
0.8166207075119019,1.2965219020843506,-0.47990119457244873,0.655386745929718,0.9523809523809523,0.022131843492388725,0.833692193031311
0.7501442432403564,1.248024821281433,-0.49788057804107666,0.6261467933654785,0.9761904761904762,0.02205401286482811,0.7984573841094971
0.7172549366950989,1.2302794456481934,-0.5130245089530945,0.6204800009727478,0.9761904761904762,0.023043246939778328,0.7997774481773376
0.6981418132781982,1.206136703491211,-0.5079948902130127,0.6178296804428101,0.9761904761904762,0.02391103282570839,0.8038746118545532
0.6874043345451355,1.1785964965820312,-0.49119216203689575,0.6095989346504211,0.9761904761904762,0.026521211490035057,0.8035988211631775
0.6814934015274048,1.149311900138855,-0.4678184986114502,0.6053142547607422,0.9761904761904762,0.02358420565724373,0.8072119355201721
0.6863325834274292,1.1201058626174927,-0.4337732791900635,0.612532377243042,0.9761904761904762,0.021658804267644882,0.8215848803520203
0.6895440220832825,1.0912330150604248,-0.40168899297714233,0.6326907277107239,0.9761904761904762,0.02097008191049099,0.8448883295059204
0.6867155432701111,1.0566082000732422,-0.3698926568031311,0.6558825373649597,1.0,0.020286938175559044,0.8706228137016296
0.6850976347923279,1.0785109996795654,-0.39341336488723755,0.6770594716072083,1.0,0.019971240311861038,0.898222029209137
0.6746276617050171,1.1068240404129028,-0.43219637870788574,0.6988701224327087,1.0,0.019795292988419533,0.9251440167427063
0.6676470041275024,1.1270296573638916,-0.45938265323638916,0.7180198431015015,1.0,0.018541445955634117,0.9468057155609131
0.6763455867767334,1.1615298986434937,-0.48518431186676025,0.7371052503585815,1.0,0.018849359825253487,0.9635534882545471
0.6805393695831299,1.1933330297470093,-0.5127936601638794,0.7497292160987854,1.0,0.018056804314255714,0.9725794792175293
0.6802228093147278,1.2069936990737915,-0.5267708897590637,0.7568480372428894,1.0,0.01633741334080696,0.9761069416999817
0.6865917444229126,1.2146886587142944,-0.5280969142913818,0.7590872049331665,1.0,0.016774598509073257,0.9750234484672546
0.6907633543014526,1.2184089422225952,-0.5276455879211426,0.7568992972373962,1.0,0.01783788576722145,0.9693452715873718
0.7000095248222351,1.2282170057296753,-0.5282074809074402,0.7601161599159241,1.0,0.01800902932882309,0.9661062955856323
0.7087088227272034,1.242969036102295,-0.5342602133750916,0.7611440420150757,1.0,0.01938132382929325,0.9657448530197144
0.7196610569953918,1.250832438468933,-0.5311713814735413,0.7578839063644409,1.0,0.01917095109820366,0.9637551307678223
0.7270556688308716,1.2697627544403076,-0.542707085609436,0.7498852014541626,1.0,0.019157469272613525,0.9573929309844971
0.7419500946998596,1.2919654846191406,-0.550015389919281,0.739082396030426,1.0,0.017195256426930428,0.9449636936187744
0.758579671382904,1.3071120977401733,-0.5485324263572693,0.7254912853240967,1.0,0.015151304192841053,0.926675021648407
0.7745101451873779,1.3247026205062866,-0.5501924753189087,0.7140781283378601,1.0,0.014363836497068405,0.9096212983131409
0.7840601801872253,1.3566739559173584,-0.5726137757301331,0.7128664255142212,1.0,0.01423954963684082,0.9083402752876282
0.7928457856178284,1.3796733617782593,-0.5868275761604309,0.7103140354156494,1.0,0.015024331398308277,0.9037833213806152
0.8001201152801514,1.381577968597412,-0.5814578533172607,0.7103697061538696,1.0,0.013576342724263668,0.9016627073287964
0.8092101812362671,1.3851631879806519,-0.5759530067443848,0.7105518579483032,1.0,0.013505402952432632,0.8979893922805786
0.8167158961296082,1.3947278261184692,-0.5780119299888611,0.7116350531578064,1.0,0.013593988493084908,0.8944138288497925
0.8252593874931335,1.4072787761688232,-0.5820193886756897,0.7131603956222534,1.0,0.01615726575255394,0.8906968235969543
0.8359577059745789,1.4233382940292358,-0.587380588054657,0.7176678776741028,1.0,0.01639961637556553,0.8899790048599243
0.8487555384635925,1.4390126466751099,-0.5902571082115173,0.7231621146202087,1.0,0.017243172973394394,0.891176700592041
0.8584508895874023,1.4515570402145386,-0.5931061506271362,0.7296916246414185,1.0,0.01859620213508606,0.8942223191261292
0.8669610023498535,1.455713152885437,-0.5887521505355835,0.734139084815979,1.0,0.02094302698969841,0.8963173627853394
0.8720971941947937,1.4642255306243896,-0.592128336429596,0.7349354028701782,1.0,0.020582575350999832,0.8985574245452881
0.8671146631240845,1.4734055995941162,-0.6062909364700317,0.7371155619621277,1.0,0.027652842923998833,0.9023744463920593
0.8579806089401245,1.474887728691101,-0.6169071197509766,0.7367185354232788,1.0,0.031496454030275345,0.9056875109672546
0.8563708662986755,1.4746394157409668,-0.6182685494422913,0.7352999448776245,1.0,0.032635126262903214,0.9080014228820801
0.8578985929489136,1.4695370197296143,-0.6116384267807007,0.7335793972015381,1.0,0.039247870445251465,0.9104028940200806
0.8535453677177429,1.456357717514038,-0.6028123497962952,0.7294297814369202,1.0,0.04081852734088898,0.912922203540802
0.853254497051239,1.4496427774429321,-0.5963882803916931,0.727678120136261,1.0,0.041564203798770905,0.917385458946228
0.861382007598877,1.4487957954406738,-0.5874137878417969,0.7259121537208557,0.9761904761904762,0.0404939167201519,0.9198863506317139
0.8731416463851929,1.4496787786483765,-0.5765371322631836,0.7217901945114136,0.9761904761904762,0.040037963539361954,0.9140179753303528
0.8796086311340332,1.4316784143447876,-0.5520697832107544,0.7120879292488098,0.9761904761904762,0.041491903364658356,0.8984986543655396
0.8891750574111938,1.4256348609924316,-0.5364598035812378,0.7061718106269836,0.9761904761904762,0.04164211452007294,0.887019693851471
0.9002878069877625,1.431178331375122,-0.5308905243873596,0.7059559226036072,0.9761904761904762,0.04026225581765175,0.8870177865028381
0.9144837856292725,1.4372295141220093,-0.5227457284927368,0.709455132484436,0.9761904761904762,0.037873271852731705,0.8912400007247925
0.9227614402770996,1.4427913427352905,-0.5200299024581909,0.7131272554397583,0.9523809523809523,0.035298608243465424,0.894445538520813
0.9250265955924988,1.4471303224563599,-0.5221037268638611,0.7168636918067932,0.9523809523809523,0.03410086780786514,0.8961663842201233
0.9296966791152954,1.4456671476364136,-0.5159704685211182,0.7208777070045471,0.9523809523809523,0.031912676990032196,0.8959968686103821
0.9301965832710266,1.4358829259872437,-0.505686342716217,0.7238585948944092,0.9523809523809523,0.031793318688869476,0.8931973576545715
0.928011953830719,1.4236266613006592,-0.4956147074699402,0.7275903224945068,0.9523809523809523,0.030871938914060593,0.8888583183288574
0.9319479465484619,1.42445969581604,-0.4925117492675781,0.7338551878929138,0.9285714285714286,0.02918100729584694,0.8849806785583496
0.9393417835235596,1.4331988096237183,-0.4938570261001587,0.7373983263969421,0.9285714285714286,0.026812369003891945,0.8793647289276123
0.9374014139175415,1.4341495037078857,-0.49674808979034424,0.7348438501358032,0.9285714285714286,0.0257731806486845,0.8722834587097168
0.9248566627502441,1.4164832830429077,-0.4916266202926636,0.7191709280014038,0.9285714285714286,0.02509390003979206,0.8546248078346252
0.9196044206619263,1.3874680995941162,-0.46786367893218994,0.6938273310661316,0.9285714285714286,0.024841874837875366,0.8336732387542725
0.9295649528503418,1.381020426750183,-0.4514554738998413,0.6790978908538818,0.9285714285714286,0.0262362752109766,0.8226600885391235
0.9490310549736023,1.3745919466018677,-0.4255608916282654,0.6727902293205261,0.9285714285714286,0.024942900985479355,0.8169226050376892
0.9873067140579224,1.363939642906189,-0.3766329288482666,0.6684098839759827,0.9285714285714286,0.02751213312149048,0.8131590485572815
1.0497914552688599,1.3608639240264893,-0.3110724687576294,0.6574684977531433,0.9285714285714286,0.029652731493115425,0.8064329028129578
1.0928692817687988,1.3327388763427734,-0.2398695945739746,0.6193971037864685,0.9285714285714286,0.030680423602461815,0.7610131502151489
1.1157360076904297,1.3020747900009155,-0.18633878231048584,0.5966707468032837,0.9285714285714286,0.029508309438824654,0.7298721671104431
1.1187752485275269,1.2757841348648071,-0.15700888633728027,0.5862429738044739,0.9285714285714286,0.03272263705730438,0.71555495262146
1.1150398254394531,1.249538779258728,-0.1344989538192749,0.5794532299041748,0.9285714285714286,0.0356084406375885,0.7074734568595886
1.111414909362793,1.2316864728927612,-0.12027156352996826,0.5787206888198853,0.9285714285714286,0.03519037738442421,0.7048126459121704
1.1087000370025635,1.216111660003662,-0.10741162300109863,0.582180380821228,0.9285714285714286,0.04466906562447548,0.7061302065849304
1.102648138999939,1.1938503980636597,-0.0912022590637207,0.5844919085502625,0.9285714285714286,0.02738388068974018,0.707527220249176
1.0887311697006226,1.1599187850952148,-0.07118761539459229,0.5810884833335876,0.9285714285714286,0.02818363532423973,0.7057234048843384
1.07395339012146,1.1272414922714233,-0.05328810214996338,0.5779186487197876,0.9285714285714286,0.021442703902721405,0.7054724097251892
1.0558228492736816,1.0974215269088745,-0.04159867763519287,0.5763546228408813,0.9285714285714286,0.022306445986032486,0.7055246829986572
1.04047429561615,1.0651785135269165,-0.0247042179107666,0.5722116827964783,0.9285714285714286,0.019159866496920586,0.7006456255912781
1.0387568473815918,1.0465384721755981,-0.007781624794006348,0.5823378562927246,0.9285714285714286,0.02614019811153412,0.7013317942619324
1.0124332904815674,0.988466739654541,0.023966550827026367,0.5610071420669556,0.9285714285714286,0.023019814863801003,0.6788236498832703
1.000299334526062,0.9643534421920776,0.035945892333984375,0.5586484670639038,0.9285714285714286,0.03728220611810684,0.6724967360496521
1.0028266906738281,0.9461973905563354,0.056629300117492676,0.5605559945106506,0.9285714285714286,0.03516814857721329,0.6721585392951965
0.972217857837677,0.9295642375946045,0.04265362024307251,0.5621645450592041,0.9285714285714286,0.05481315031647682,0.6782965064048767
0.9831939935684204,0.9345095157623291,0.04868447780609131,0.5716440677642822,0.9285714285714286,0.05096546187996864,0.6906336545944214
0.9362667798995972,0.9247689247131348,0.011497855186462402,0.5769158601760864,0.9285714285714286,0.06703078746795654,0.70316082239151
0.9633410573005676,0.9388516545295715,0.024489402770996094,0.5926458239555359,0.9285714285714286,0.05946560949087143,0.7178967595100403
0.8861579895019531,0.9248055219650269,-0.03864753246307373,0.5967063307762146,0.9285714285714286,0.07008036971092224,0.729006826877594
0.9531634449958801,0.9624286890029907,-0.009265244007110596,0.6197669506072998,0.9285714285714286,0.06183389201760292,0.7445492148399353
0.8415886163711548,0.9318025708198547,-0.09021395444869995,0.6161165237426758,0.9285714285714286,0.07085315138101578,0.7496193647384644
0.9521867632865906,0.996219277381897,-0.044032514095306396,0.6506068706512451,0.9285714285714286,0.06314396113157272,0.771824300289154
0.8297966718673706,0.9587945938110352,-0.12899792194366455,0.6449247598648071,0.9523809523809523,0.07281965017318726,0.7762386202812195
0.9426324963569641,1.0510958433151245,-0.1084633469581604,0.6838185787200928,0.9285714285714286,0.0651286393404007,0.8000048995018005
0.8200666308403015,1.007138729095459,-0.18707209825515747,0.6806338429450989,0.9285714285714286,0.07116252183914185,0.8064705729484558
0.9394098520278931,1.1115511655807495,-0.17214131355285645,0.7190886735916138,0.9047619047619048,0.059870582073926926,0.8272264003753662
0.8292186260223389,1.0694878101348877,-0.24026918411254883,0.7181494832038879,0.9285714285714286,0.0682794377207756,0.8337945342063904
0.959247887134552,1.197577714920044,-0.23832982778549194,0.7532587647438049,0.8809523809523809,0.06126704066991806,0.8491550087928772
0.8618199825286865,1.1662378311157227,-0.30441784858703613,0.7504456639289856,0.9047619047619048,0.07135217636823654,0.8536105751991272
0.9891975522041321,1.296870231628418,-0.3076726794242859,0.7723971009254456,0.8809523809523809,0.06188878417015076,0.8592708110809326
0.8900063633918762,1.2337101697921753,-0.3437038064002991,0.7698721289634705,0.9047619047619048,0.06831806153059006,0.8658366799354553
1.01034414768219,1.3493268489837646,-0.3389827013015747,0.7832699418067932,0.8809523809523809,0.05736324191093445,0.864206075668335
0.9201951622962952,1.277841567993164,-0.3576464056968689,0.7884300947189331,0.9047619047619048,0.06044667959213257,0.8771926760673523
1.0464801788330078,1.3888556957244873,-0.3423755168914795,0.792733907699585,0.9047619047619048,0.050739679485559464,0.8691565990447998
0.9486806392669678,1.3066418170928955,-0.35796117782592773,0.8048489093780518,0.9047619047619048,0.05298876017332077,0.8865088224411011
1.066748023033142,1.416593313217163,-0.349845290184021,0.799178957939148,0.9047619047619048,0.04292057454586029,0.8705203533172607
0.9728522300720215,1.336582064628601,-0.3637298345565796,0.81754469871521,0.9047619047619048,0.050625164061784744,0.8920269012451172
1.0761319398880005,1.4379689693450928,-0.3618370294570923,0.8049541115760803,0.9047619047619048,0.03494226559996605,0.8708582520484924
0.9893255829811096,1.3624894618988037,-0.3731638789176941,0.8269383907318115,0.9047619047619048,0.04505906626582146,0.8950324058532715
1.0742729902267456,1.450924038887024,-0.3766510486602783,0.8106319308280945,0.9047619047619048,0.026634743437170982,0.8719781041145325
0.9978095293045044,1.3853806257247925,-0.3875710964202881,0.8323582410812378,0.9047619047619048,0.038887541741132736,0.8953886032104492
1.0680179595947266,1.4618752002716064,-0.3938572406768799,0.8171950578689575,0.9047619047619048,0.027159621939063072,0.8744497895240784
0.9974467754364014,1.3990570306777954,-0.40161025524139404,0.8409954905509949,0.9047619047619048,0.03898407146334648,0.9004886150360107
1.0575058460235596,1.4778087139129639,-0.4203028678894043,0.8268683552742004,0.9047619047619048,0.027987230569124222,0.8812750577926636
1.0096607208251953,1.4320846796035767,-0.42242395877838135,0.8519008755683899,0.9047619047619048,0.03631298616528511,0.9089711308479309
1.0590306520462036,1.4985591173171997,-0.4395284652709961,0.8439985513687134,0.9047619047619048,0.02315499261021614,0.8995593786239624
1.0314232110977173,1.4694355726242065,-0.43801236152648926,0.8695039749145508,0.9047619047619048,0.02800900489091873,0.9237448573112488
1.0725650787353516,1.52749502658844,-0.4549299478530884,0.8622657060623169,0.9047619047619048,0.023751724511384964,0.9156914353370667
1.058042287826538,1.5082594156265259,-0.4502171277999878,0.8836483955383301,0.9047619047619048,0.02663036808371544,0.934747576713562
1.0815762281417847,1.5431172847747803,-0.4615410566329956,0.8737135529518127,0.9047619047619048,0.029880236834287643,0.9224194288253784
1.0780078172683716,1.5250961780548096,-0.447088360786438,0.882805585861206,0.9047619047619048,0.029703103005886078,0.9335467219352722
1.0946029424667358,1.5410734415054321,-0.4464704990386963,0.8772188425064087,0.9047619047619048,0.033410873264074326,0.9266124963760376
1.1008981466293335,1.5365010499954224,-0.43560290336608887,0.8811360001564026,0.9047619047619048,0.035831741988658905,0.9329441785812378
1.1062006950378418,1.5418823957443237,-0.43568170070648193,0.8804833889007568,0.9047619047619048,0.03685029223561287,0.9314935207366943
1.1075773239135742,1.5411641597747803,-0.43358683586120605,0.8833906054496765,0.9047619047619048,0.03928963094949722,0.9354389905929565
1.1086640357971191,1.5406326055526733,-0.4319685697555542,0.8862305283546448,0.9047619047619048,0.04185955971479416,0.938022792339325
1.1057748794555664,1.5416395664215088,-0.4358646869659424,0.8882627487182617,0.8809523809523809,0.04038042947649956,0.9378634095191956
1.1013516187667847,1.536961317062378,-0.43560969829559326,0.8926081657409668,0.8809523809523809,0.038558054715394974,0.9419212937355042
1.0972626209259033,1.5295661687850952,-0.4323035478591919,0.8980435132980347,0.8809523809523809,0.037058670073747635,0.9474762678146362
1.092487096786499,1.5188268423080444,-0.4263397455215454,0.9036749005317688,0.8809523809523809,0.036532726138830185,0.9530525803565979
1.0862085819244385,1.506240963935852,-0.4200323820114136,0.9087619781494141,0.9047619047619048,0.034082088619470596,0.9594120979309082
1.0937856435775757,1.5022565126419067,-0.40847086906433105,0.9097066521644592,0.9047619047619048,0.03374715894460678,0.9681748151779175
1.10813307762146,1.5099154710769653,-0.40178239345550537,0.9095828533172607,0.9047619047619048,0.03256656602025032,0.9756590127944946
1.1233978271484375,1.5246427059173584,-0.4012448787689209,0.9135375022888184,0.9047619047619048,0.030532998964190483,0.9832103252410889
1.1408089399337769,1.5364489555358887,-0.3956400156021118,0.9175039529800415,0.9047619047619048,0.030995404347777367,0.9879370927810669
1.15944504737854,1.5427194833755493,-0.3832744359970093,0.9194687604904175,0.9047619047619048,0.031721081584692,0.9891968965530396
1.1768845319747925,1.543243169784546,-0.3663586378097534,0.9182434678077698,0.9047619047619048,0.03322720527648926,0.9866004586219788
1.1937644481658936,1.5374425649642944,-0.3436781167984009,0.9122565984725952,0.9047619047619048,0.03093773126602173,0.9784905314445496
1.2080872058868408,1.5271484851837158,-0.319061279296875,0.9018635749816895,0.9047619047619048,0.029693255200982094,0.9646078944206238
1.2179275751113892,1.5181896686553955,-0.30026209354400635,0.8926177024841309,0.9285714285714286,0.028098860755562782,0.9506780505180359
1.2174689769744873,1.5034966468811035,-0.2860276699066162,0.8869245052337646,0.9285714285714286,0.02768133394420147,0.9414532780647278
1.20791757106781,1.4873855113983154,-0.27946794033050537,0.8877684473991394,0.9285714285714286,0.028620373457670212,0.9414350390434265
1.195765495300293,1.4651844501495361,-0.26941895484924316,0.8928561806678772,0.9285714285714286,0.028546543791890144,0.9478161931037903
1.1823561191558838,1.4361109733581543,-0.2537548542022705,0.8973333239555359,0.9285714285714286,0.0301526952534914,0.9535205960273743
1.1619975566864014,1.4038125276565552,-0.2418149709701538,0.8986455202102661,0.9285714285714286,0.027643440291285515,0.9565056562423706
1.139111876487732,1.3768292665481567,-0.2377173900604248,0.8978301286697388,0.9285714285714286,0.02440367452800274,0.9574485421180725
1.1080330610275269,1.3520742654800415,-0.24404120445251465,0.8959961533546448,0.9285714285714286,0.02318093739449978,0.9574849605560303
1.0749702453613281,1.3257538080215454,-0.2507835626602173,0.8901565074920654,0.9285714285714286,0.02227865532040596,0.954552412033081
1.0486822128295898,1.2987076044082642,-0.2500253915786743,0.8788425922393799,0.9285714285714286,0.02561814710497856,0.9482274055480957
1.0290119647979736,1.2738407850265503,-0.24482882022857666,0.8647639751434326,0.9285714285714286,0.027270721271634102,0.9397037029266357
1.0152685642242432,1.2503985166549683,-0.2351299524307251,0.8524649739265442,0.9285714285714286,0.026439817622303963,0.9321751594543457
1.005019187927246,1.22640860080719,-0.22138941287994385,0.8418343663215637,0.9285714285714286,0.025439251214265823,0.9260113835334778
0.9961588382720947,1.2011293172836304,-0.20497047901153564,0.8302580118179321,0.9285714285714286,0.021292300894856453,0.9194742441177368
0.989601194858551,1.1736392974853516,-0.18403810262680054,0.817184329032898,0.9285714285714286,0.020724114030599594,0.9129973649978638
0.9873820543289185,1.1502958536148071,-0.16291379928588867,0.802283525466919,0.9285714285714286,0.02172752656042576,0.9061590433120728
0.9846872091293335,1.1326591968536377,-0.1479719877243042,0.7897513508796692,0.9285714285714286,0.023267118260264397,0.9002495408058167
0.9778977036476135,1.1123768091201782,-0.1344791054725647,0.7790840268135071,0.9285714285714286,0.024380024522542953,0.8938223123550415
0.9668879508972168,1.0865466594696045,-0.1196587085723877,0.7672058343887329,0.9285714285714286,0.02497139945626259,0.8855246305465698
0.9484930634498596,1.0550599098205566,-0.10656684637069702,0.7535005807876587,0.9285714285714286,0.0246560201048851,0.8764994740486145
0.9272855520248413,1.017590045928955,-0.09030449390411377,0.7377760410308838,0.9047619047619048,0.02506634220480919,0.8664281368255615
0.9030003547668457,0.9755140542984009,-0.07251369953155518,0.7211472988128662,0.9047619047619048,0.024741986766457558,0.855397641658783
0.8752706050872803,0.9317825436592102,-0.05651193857192993,0.7039747834205627,0.9047619047619048,0.024600418284535408,0.8416162133216858
0.8510151505470276,0.8867777585983276,-0.03576260805130005,0.6868997812271118,0.9047619047619048,0.024234231561422348,0.8257889151573181
0.839339554309845,0.8636568188667297,-0.024317264556884766,0.6699696183204651,0.9047619047619048,0.02466835081577301,0.8088979125022888
0.8294156193733215,0.8475536704063416,-0.01813805103302002,0.6533806920051575,0.9047619047619048,0.024494601413607597,0.7912984490394592
0.8295382261276245,0.8360969424247742,-0.006558716297149658,0.6373289227485657,0.9047619047619048,0.024826373904943466,0.7724401354789734
0.8327681422233582,0.8250338435173035,0.0077342987060546875,0.6231196522712708,0.9047619047619048,0.023199262097477913,0.7542041540145874
0.8402597308158875,0.8143001198768616,0.02595961093902588,0.6116663217544556,0.9047619047619048,0.022161882370710373,0.7385722994804382
0.8529834151268005,0.8052055835723877,0.04777783155441284,0.6032731533050537,0.9047619047619048,0.0203951857984066,0.7270368933677673
0.8699030876159668,0.7953976988792419,0.07450538873672485,0.5965396761894226,0.9047619047619048,0.018459605053067207,0.718263566493988
0.8884935975074768,0.7859184145927429,0.10257518291473389,0.5910652875900269,0.9047619047619048,0.016652431339025497,0.7120277285575867
0.9078755974769592,0.7741315960884094,0.1337440013885498,0.585697591304779,0.9047619047619048,0.014851607382297516,0.7073757648468018
0.924375593662262,0.7608892321586609,0.16348636150360107,0.5803346633911133,0.9047619047619048,0.013567998073995113,0.7041276693344116
0.9365019798278809,0.7470301389694214,0.18947184085845947,0.5749564170837402,0.9047619047619048,0.01230477076023817,0.7022169828414917
0.9458116292953491,0.734704852104187,0.2111067771911621,0.5692200660705566,0.9047619047619048,0.011864494532346725,0.7011179327964783
0.9534415006637573,0.7243933081626892,0.22904819250106812,0.5626981854438782,0.9047619047619048,0.010955996811389923,0.7005533576011658
0.9601422548294067,0.7154372334480286,0.24470502138137817,0.5538794994354248,0.9047619047619048,0.011297126300632954,0.6998039484024048
0.9650721549987793,0.7070382237434387,0.2580339312553406,0.5419119596481323,0.9047619047619048,0.010991882532835007,0.6980255842208862
0.9693806171417236,0.6995609998703003,0.26981961727142334,0.5288013815879822,0.9047619047619048,0.010443857870995998,0.6955445408821106
0.9727349877357483,0.6945159435272217,0.2782190442085266,0.5173483490943909,0.9047619047619048,0.010131855495274067,0.6929935812950134
0.9752485156059265,0.6903778910636902,0.28487062454223633,0.5080645680427551,0.9047619047619048,0.009979509748518467,0.6895333528518677
0.9773554801940918,0.6877454519271851,0.28961002826690674,0.5002175569534302,0.9047619047619048,0.009654792957007885,0.6837342381477356
0.9804286956787109,0.6840649247169495,0.2963637709617615,0.49311524629592896,0.9047619047619048,0.009155262261629105,0.6743876934051514
0.9833610653877258,0.678989052772522,0.30437201261520386,0.4864181876182556,0.9047619047619048,0.00861769262701273,0.6617647409439087
0.9852409958839417,0.6727335453033447,0.3125074505805969,0.48007261753082275,0.9047619047619048,0.007996847853064537,0.6475121378898621
0.9864679574966431,0.6658247113227844,0.32064324617385864,0.4741319417953491,0.9047619047619048,0.007659293711185455,0.6335069537162781
0.9873321056365967,0.6596031188964844,0.3277289867401123,0.46911248564720154,0.9047619047619048,0.007467113435268402,0.6221741437911987
0.9884063601493835,0.6540550589561462,0.3343513011932373,0.4644620418548584,0.9047619047619048,0.007581755518913269,0.6129698157310486
0.9897624850273132,0.649182915687561,0.3405795693397522,0.45993053913116455,0.9047619047619048,0.007500006351619959,0.605440080165863
0.9912412166595459,0.6448707580566406,0.3463704586029053,0.45545488595962524,0.9047619047619048,0.006945515051484108,0.5992717742919922
0.9925244450569153,0.6410390734672546,0.35148537158966064,0.4510658383369446,0.9047619047619048,0.0065575637854635715,0.5941349267959595
0.9935920834541321,0.6374422907829285,0.3561497926712036,0.4468704164028168,0.9047619047619048,0.006046737544238567,0.5898699164390564
0.9941012859344482,0.6337325572967529,0.3603687286376953,0.4430440068244934,0.9047619047619048,0.005636942107230425,0.5865386724472046
0.9938323497772217,0.6297457814216614,0.3640865683555603,0.4396841526031494,0.9047619047619048,0.005518889520317316,0.5839900970458984
0.992979109287262,0.6258691549301147,0.3671099543571472,0.43695297837257385,0.9047619047619048,0.005480835679918528,0.5821763873100281
0.9914901256561279,0.6224725246429443,0.3690176010131836,0.43498510122299194,0.9047619047619048,0.005465422756969929,0.5810301899909973
0.9893819689750671,0.6195513010025024,0.3698306679725647,0.4336708188056946,0.9047619047619048,0.005387224722653627,0.5804136991500854
0.9870938062667847,0.6199353337287903,0.3671584725379944,0.4329097867012024,0.9047619047619048,0.0052370307967066765,0.580245852470398
0.9849616885185242,0.6209490895271301,0.36401259899139404,0.43246975541114807,0.8809523809523809,0.005059338174760342,0.5803755521774292
0.9832595586776733,0.6218305826187134,0.36142897605895996,0.43217170238494873,0.8809523809523809,0.005014992319047451,0.5806686282157898
0.9819108247756958,0.6229104399681091,0.35900038480758667,0.43189987540245056,0.8809523809523809,0.005137982778251171,0.5810193419456482
0.9809535145759583,0.6242725849151611,0.3566809296607971,0.43155622482299805,0.8809523809523809,0.00735505623742938,0.5813724398612976
0.9803662896156311,0.6258649826049805,0.35450130701065063,0.4310527741909027,0.8809523809523809,0.0069850231520831585,0.58164381980896
0.9802947044372559,0.6285209655761719,0.351773738861084,0.4306512475013733,0.8809523809523809,0.006450782064348459,0.5823895931243896
0.9802931547164917,0.6312096118927002,0.3490835428237915,0.42973384261131287,0.8809523809523809,0.006211502011865377,0.5825249552726746
0.9802313446998596,0.6339334845542908,0.34629786014556885,0.4283417761325836,0.8809523809523809,0.006561532616615295,0.5818340182304382
0.9800159931182861,0.6365023851394653,0.3435136079788208,0.42655864357948303,0.8809523809523809,0.006140833720564842,0.5800710916519165
0.9799481630325317,0.6380298137664795,0.34191834926605225,0.4247532784938812,0.8809523809523809,0.005804361309856176,0.5771737098693848
0.980048656463623,0.6396416425704956,0.34040701389312744,0.42287153005599976,0.8809523809523809,0.005392296705394983,0.5732860565185547
0.9817965030670166,0.6414860486984253,0.3403104543685913,0.42106324434280396,0.8809523809523809,0.005006043240427971,0.5685515403747559
0.9834057092666626,0.643508791923523,0.33989691734313965,0.41952475905418396,0.8809523809523809,0.004831069614738226,0.5632657408714294
0.9849464297294617,0.6455015540122986,0.3394448757171631,0.4183792471885681,0.8809523809523809,0.0045006731525063515,0.5577418804168701
0.9864550828933716,0.6475884914398193,0.33886659145355225,0.4175858795642853,0.8809523809523809,0.004468417260795832,0.5522271990776062
0.9876925349235535,0.6496341824531555,0.33805835247039795,0.4171296954154968,0.8809523809523809,0.004143932834267616,0.546914279460907
0.9886164665222168,0.6514000296592712,0.33721643686294556,0.416944295167923,0.8809523809523809,0.0034444185439497232,0.5420199632644653
0.9891037940979004,0.6529473066329956,0.3361564874649048,0.41710227727890015,0.8809523809523809,0.003002833342179656,0.5378473997116089
0.9889228940010071,0.6541767120361328,0.33474618196487427,0.4176408350467682,0.9047619047619048,0.003188525792211294,0.5345017313957214
0.9882528781890869,0.654951810836792,0.3333010673522949,0.41842830181121826,0.9047619047619048,0.0032281388994306326,0.5320140719413757
0.9872376918792725,0.6551918983459473,0.3320457935333252,0.41942134499549866,0.9047619047619048,0.0029798229224979877,0.5303503274917603
0.9858965873718262,0.6551778316497803,0.3307187557220459,0.4206479787826538,0.8809523809523809,0.002789377002045512,0.5295321345329285
0.9842436909675598,0.655141294002533,0.32910239696502686,0.42213764786720276,0.8809523809523809,0.0026431349106132984,0.529564619064331
0.9824204444885254,0.6546643376350403,0.3277561068534851,0.4235647916793823,0.8809523809523809,0.0025454775895923376,0.5300076007843018
0.9802900552749634,0.654418408870697,0.32587164640426636,0.42486512660980225,0.8809523809523809,0.002369738882407546,0.530656099319458
0.9777499437332153,0.6581645011901855,0.3195854425430298,0.42601901292800903,0.8809523809523809,0.0021617675665766,0.5314277410507202
0.9748396873474121,0.6611279249191284,0.3137117624282837,0.42704418301582336,0.8809523809523809,0.0022512483410537243,0.5323036909103394
0.971647322177887,0.6634727716445923,0.3081745505332947,0.42796406149864197,0.8809523809523809,0.0021042139269411564,0.5332789421081543
0.9683575630187988,0.6652733087539673,0.30308425426483154,0.42879822850227356,0.8809523809523809,0.06061697006225586,0.5343437194824219
0.9650766253471375,0.6666402220726013,0.29843640327453613,0.42955461144447327,0.8809523809523809,0.0577133372426033,0.5354679226875305
0.9618207812309265,0.6676964163780212,0.2941243648529053,0.4302608072757721,0.8809523809523809,0.029744407162070274,0.5366258025169373
0.9586222767829895,0.668548047542572,0.2900742292404175,0.4309448003768921,0.8809523809523809,0.027840472757816315,0.5377929210662842
0.9555985331535339,0.6691715121269226,0.28642702102661133,0.431561142206192,0.8809523809523809,0.025418143719434738,0.5389097332954407
0.9527667164802551,0.6697418093681335,0.2830249071121216,0.43216967582702637,0.8809523809523809,0.024185393005609512,0.5400410890579224
0.7054001092910767,1.374827265739441,-0.6694271564483643,0.7971731424331665,0.9523809523809523,0.022277260199189186,0.877661406993866
0.6275293231010437,1.416054606437683,-0.7885252833366394,0.8076349496841431,0.9523809523809523,0.02175118215382099,0.8727680444717407
0.6597127914428711,1.4014732837677002,-0.7417604923248291,0.8100670576095581,0.9523809523809523,0.02189713902771473,0.8582473397254944
0.6587679982185364,1.4017475843429565,-0.7429795861244202,0.8114964962005615,0.9523809523809523,0.022429997101426125,0.8503546118736267
0.6824812293052673,1.3823333978652954,-0.6998521685600281,0.8142725825309753,0.9523809523809523,0.022488214075565338,0.8517170548439026
0.6974804997444153,1.3707091808319092,-0.6732286810874939,0.8182247877120972,0.9523809523809523,0.022415027022361755,0.8577907085418701
0.7088366746902466,1.3680975437164307,-0.6592608690261841,0.8222612142562866,0.9523809523809523,0.02102670632302761,0.8655041456222534
0.7088605165481567,1.3669524192810059,-0.6580919027328491,0.8255122303962708,0.9523809523809523,0.023638907819986343,0.8727166652679443
0.7074680924415588,1.356644868850708,-0.6491767764091492,0.8274742364883423,0.9523809523809523,0.03717540577054024,0.8778833150863647
0.6992162466049194,1.3443834781646729,-0.6451672315597534,0.8282350301742554,0.9523809523809523,0.02505430206656456,0.8805787563323975
0.6855607628822327,1.3265396356582642,-0.6409788727760315,0.8277410268783569,0.9523809523809523,0.026611626148223877,0.8800888657569885
0.6691871285438538,1.3072407245635986,-0.6380535960197449,0.8254769444465637,0.9523809523809523,0.029916750267148018,0.8756831288337708
0.6512433886528015,1.2904328107833862,-0.6391894221305847,0.8235296010971069,0.9523809523809523,0.02999149262905121,0.8695199489593506
0.6348366141319275,1.277998447418213,-0.6431618332862854,0.8210795521736145,0.9523809523809523,0.028612278401851654,0.8622841835021973
0.6281927227973938,1.2703909873962402,-0.6421982645988464,0.8193050026893616,0.9523809523809523,0.028304383158683777,0.8559978604316711
0.6592872142791748,1.2597931623458862,-0.6005059480667114,0.8058217167854309,0.9523809523809523,0.03051671013236046,0.841445803642273
0.6449254155158997,1.226117730140686,-0.5811923146247864,0.8006719946861267,0.9523809523809523,0.02975257858633995,0.8354246616363525
0.6285924911499023,1.201490044593811,-0.5728975534439087,0.7940829396247864,0.9523809523809523,0.029092956334352493,0.8294137120246887
0.6302239894866943,1.1829159259796143,-0.5526919364929199,0.7863051891326904,0.9523809523809523,0.02891284041106701,0.8230417966842651
0.6361517310142517,1.16847562789917,-0.5323238968849182,0.7760475277900696,0.9523809523809523,0.028156455606222153,0.8151467442512512
0.6330132484436035,1.1495987176895142,-0.5165854692459106,0.7702521085739136,0.9523809523809523,0.028074461966753006,0.8116955161094666
0.6267544627189636,1.137164831161499,-0.5104103684425354,0.7614047527313232,0.9523809523809523,0.02860802225768566,0.8063251972198486
0.6586922407150269,1.1143556833267212,-0.45566344261169434,0.7423985004425049,0.9523809523809523,0.02862628363072872,0.7934052348136902
0.6910545229911804,1.0863714218139648,-0.3953168988227844,0.7214546799659729,0.9523809523809523,0.027013024315238,0.7757142782211304
0.7200223803520203,1.0624141693115234,-0.3423917889595032,0.7053393125534058,0.9523809523809523,0.027260206639766693,0.7587639093399048
0.7395803332328796,1.0410711765289307,-0.301490843296051,0.6936351656913757,0.9523809523809523,0.025451038032770157,0.7448588013648987
0.7527109980583191,1.0182527303695679,-0.2655417323112488,0.6837658286094666,0.9523809523809523,0.02468985505402088,0.7327388525009155
0.7638757824897766,0.9852334856987,-0.22135770320892334,0.6733402609825134,0.9523809523809523,0.024414081126451492,0.7205988764762878
0.7789602875709534,0.9539871215820312,-0.17502683401107788,0.6543899774551392,0.9523809523809523,0.02643834985792637,0.7018644213676453
0.7982617616653442,0.9308174848556519,-0.13255572319030762,0.6351569294929504,0.9285714285714286,0.02459421381354332,0.6830605864524841
0.8137127161026001,0.908618688583374,-0.09490597248077393,0.6214576959609985,0.9285714285714286,0.024305343627929688,0.6690319776535034
0.8237956762313843,0.8917665481567383,-0.067970871925354,0.6144996881484985,0.9285714285714286,0.02610786259174347,0.6610872745513916
0.8177870512008667,0.8962238430976868,-0.07843679189682007,0.6150528788566589,0.9285714285714286,0.028333641588687897,0.661204993724823
0.8046325445175171,0.9061464071273804,-0.10151386260986328,0.6171241998672485,0.9285714285714286,0.027726881206035614,0.6650184988975525
0.7896977066993713,0.9172961711883545,-0.12759846448898315,0.615875244140625,0.9047619047619048,0.02776504121720791,0.6674801111221313
0.7748693227767944,0.9360214471817017,-0.16115212440490723,0.6127864718437195,0.9047619047619048,0.027284469455480576,0.6683634519577026
0.7498859167098999,0.9585593342781067,-0.2086734175682068,0.6081675291061401,0.9047619047619048,0.02680845744907856,0.6658808588981628
0.7148587107658386,0.9731171727180481,-0.2582584619522095,0.595956563949585,0.9047619047619048,0.027537716552615166,0.6539118885993958
0.6808876395225525,0.97893226146698,-0.2980446219444275,0.5761451721191406,0.9047619047619048,0.029052628204226494,0.6325668692588806
0.6405747532844543,0.9816484451293945,-0.3410736918449402,0.5583299398422241,0.9047619047619048,0.03041389212012291,0.612430214881897
0.604584813117981,0.9824584722518921,-0.37787365913391113,0.5425719618797302,0.9047619047619048,0.03220245987176895,0.5936003923416138
0.5756953358650208,0.996515154838562,-0.42081981897354126,0.5265263915061951,0.9047619047619048,0.035467278212308884,0.5742682218551636
0.5808138847351074,1.0167624950408936,-0.43594861030578613,0.5126717686653137,0.9047619047619048,0.03664069622755051,0.5579003095626831
0.5834788680076599,1.0368521213531494,-0.4533732533454895,0.5038789510726929,0.9047619047619048,0.041279781609773636,0.5501212477684021
0.5747870206832886,1.045395851135254,-0.47060883045196533,0.4994341731071472,0.9047619047619048,0.043740227818489075,0.5484851002693176
0.565561056137085,1.0578453540802002,-0.49228429794311523,0.49882447719573975,0.9047619047619048,0.04317861795425415,0.548195481300354
0.5519651770591736,1.073817253112793,-0.5218520760536194,0.5008019208908081,0.8809523809523809,0.041683800518512726,0.5464910864830017
0.5267744064331055,1.0982593297958374,-0.5714849233627319,0.5038449764251709,0.9047619047619048,0.040198344737291336,0.5410104393959045
0.5336057543754578,1.1310350894927979,-0.5974293351173401,0.5131404995918274,0.9047619047619048,0.0373268723487854,0.5454312562942505
0.5404283404350281,1.152547836303711,-0.6121194958686829,0.5288020372390747,0.9047619047619048,0.0336211696267128,0.5712354183197021
0.5373217463493347,1.1763464212417603,-0.6390246748924255,0.5423369407653809,0.9047619047619048,0.030646225437521935,0.5930933356285095
0.5423102378845215,1.2185410261154175,-0.676230788230896,0.5584624409675598,0.9047619047619048,0.02885160967707634,0.6089920401573181
0.5611125826835632,1.2575759887695312,-0.696463406085968,0.5761268138885498,0.9047619047619048,0.028518542647361755,0.6162413954734802
0.5832679271697998,1.2991012334823608,-0.715833306312561,0.589134693145752,0.9047619047619048,0.032182786613702774,0.6188830137252808
0.6052737236022949,1.3367373943328857,-0.7314636707305908,0.596651554107666,0.9047619047619048,0.029274076223373413,0.620667576789856
0.6345691084861755,1.3656240701675415,-0.731054961681366,0.6002986431121826,0.9047619047619048,0.02661808766424656,0.621938169002533
0.6662538051605225,1.3866760730743408,-0.7204222679138184,0.6026037335395813,0.9047619047619048,0.02298801764845848,0.6236087083816528
0.6941524147987366,1.4002931118011475,-0.7061406970024109,0.604465663433075,0.9047619047619048,0.020573357120156288,0.6254789233207703
0.7180105447769165,1.4096776247024536,-0.6916670799255371,0.6061798334121704,0.9047619047619048,0.018570663407444954,0.6274539232254028
0.7379609942436218,1.413753867149353,-0.6757928729057312,0.6079161763191223,0.9047619047619048,0.016725318506360054,0.6296560168266296
0.7581676840782166,1.422402262687683,-0.6642345786094666,0.6098278760910034,0.9047619047619048,0.016235215589404106,0.6322579383850098
0.7759029269218445,1.424885630607605,-0.6489827036857605,0.6118473410606384,0.9047619047619048,0.018358370289206505,0.6352266669273376
0.7950284481048584,1.4253040552139282,-0.6302756071090698,0.6133898496627808,0.9047619047619048,0.019890274852514267,0.6379656195640564
0.8175861239433289,1.4266530275344849,-0.609066903591156,0.6144824028015137,0.9047619047619048,0.020302312448620796,0.6404907703399658
0.845047652721405,1.4278243780136108,-0.5827767252922058,0.6150892376899719,0.9047619047619048,0.020363302901387215,0.6429142355918884
0.8784958124160767,1.428104281425476,-0.5496084690093994,0.6150020956993103,0.9047619047619048,0.02051485702395439,0.6451961398124695
0.9149764776229858,1.4247974157333374,-0.5098209381103516,0.6133725643157959,0.9047619047619048,0.020517729222774506,0.6452820897102356
0.9440482258796692,1.4182974100112915,-0.4742491841316223,0.6097368001937866,0.9047619047619048,0.020281286910176277,0.6415026187896729
0.9538195729255676,1.4124729633331299,-0.45865339040756226,0.60673588514328,0.9285714285714286,0.019649144262075424,0.6378424167633057
0.950816810131073,1.4084103107452393,-0.45759350061416626,0.6044542193412781,0.9285714285714286,0.01826006919145584,0.6350016593933105
0.9414610862731934,1.404862642288208,-0.46340155601501465,0.6022894978523254,0.9285714285714286,0.01664961874485016,0.6321367621421814
0.929844081401825,1.400285243988037,-0.47044116258621216,0.6000574827194214,0.9285714285714286,0.01490289717912674,0.6287110447883606
0.9183663129806519,1.392425775527954,-0.47405946254730225,0.5978195667266846,0.9285714285714286,0.014523353427648544,0.6246640086174011
0.9085188508033752,1.3846027851104736,-0.4760839343070984,0.5963718295097351,0.9285714285714286,0.013961020857095718,0.6212695240974426
0.9027523994445801,1.3775641918182373,-0.4748117923736572,0.5954080820083618,0.9285714285714286,0.013328845612704754,0.6182635426521301
0.9007534980773926,1.3694336414337158,-0.46868014335632324,0.5946446657180786,0.9285714285714286,0.012665906921029091,0.6151461005210876
0.9018419981002808,1.3619520664215088,-0.460110068321228,0.5952017307281494,0.9285714285714286,0.012839988805353642,0.6135323643684387
0.9030163288116455,1.3560786247253418,-0.4530622959136963,0.5970110297203064,0.9285714285714286,0.013531344011425972,0.6141031980514526
0.902296781539917,1.3496617078781128,-0.4473649263381958,0.5996125340461731,0.9285714285714286,0.013567605055868626,0.6161928176879883
0.9004126787185669,1.3577183485031128,-0.4573056697845459,0.602756142616272,0.9285714285714286,0.013600023463368416,0.6193573474884033
0.8983307480812073,1.363106369972229,-0.46477562189102173,0.6060907244682312,0.9285714285714286,0.013257925398647785,0.6229207515716553
0.9023646116256714,1.3659409284591675,-0.4635763168334961,0.60951167345047,0.9285714285714286,0.014361967332661152,0.6266935467720032
0.9082098603248596,1.368212342262268,-0.46000248193740845,0.6133355498313904,0.9523809523809523,0.01501548569649458,0.6311987042427063
0.914478063583374,1.369218349456787,-0.4547402858734131,0.6172260642051697,0.9523809523809523,0.015135657973587513,0.6357160806655884
0.9200682640075684,1.3687068223953247,-0.44863855838775635,0.6207674741744995,0.9523809523809523,0.016866661608219147,0.6397318840026855
0.925073504447937,1.3686834573745728,-0.44360995292663574,0.6243683695793152,0.9523809523809523,0.01827138476073742,0.6439798474311829
0.9293935894966125,1.3694121837615967,-0.44001859426498413,0.6280043721199036,0.9523809523809523,0.018848635256290436,0.6483417749404907
0.9345853328704834,1.367896318435669,-0.43331098556518555,0.6318701505661011,0.9523809523809523,0.019008345901966095,0.6532222628593445
0.9378854036331177,1.3666995763778687,-0.428814172744751,0.6361302137374878,0.9523809523809523,0.021147530525922775,0.6591475605964661
0.9387538433074951,1.3657667636871338,-0.42701292037963867,0.6401216387748718,0.9523809523809523,0.02316366694867611,0.6647986173629761
0.938704788684845,1.3628350496292114,-0.42413026094436646,0.6438062191009521,0.9523809523809523,0.02245197258889675,0.6701549291610718
0.9399147033691406,1.3577988147735596,-0.41788411140441895,0.6486430168151855,0.9523809523809523,0.021965904161334038,0.6785761713981628
0.9408289194107056,1.348135232925415,-0.4073063135147095,0.6534965634346008,0.9523809523809523,0.02190401963889599,0.6874758005142212
0.9372003674507141,1.3356261253356934,-0.39842575788497925,0.6579666137695312,0.9523809523809523,0.025325605645775795,0.6956571936607361
0.9309097528457642,1.3185954093933105,-0.3876856565475464,0.6619022488594055,0.9523809523809523,0.024956198409199715,0.7025668621063232
0.9300740361213684,1.3016537427902222,-0.37157970666885376,0.6651235818862915,0.9523809523809523,0.023075992241501808,0.708063542842865
0.9268910884857178,1.297431468963623,-0.3705403804779053,0.6681851148605347,0.9523809523809523,0.023421049118041992,0.7126762270927429
0.9249431490898132,1.2892754077911377,-0.36433225870132446,0.670000433921814,0.9523809523809523,0.02180323377251625,0.7150534987449646
0.9193968772888184,1.2753746509552002,-0.35597777366638184,0.6711193323135376,0.9523809523809523,0.022964423522353172,0.7163342237472534
0.916998565196991,1.2674912214279175,-0.3504926562309265,0.6720702648162842,0.9523809523809523,0.022158540785312653,0.7171376347541809
0.9204453229904175,1.2646448612213135,-0.344199538230896,0.6723080277442932,0.9523809523809523,0.021908164024353027,0.7175106406211853
0.9225936532020569,1.2554384469985962,-0.3328447937965393,0.6709482073783875,0.9523809523809523,0.021594682708382607,0.7174351811408997
0.922257661819458,1.23838210105896,-0.31612443923950195,0.6683105230331421,0.9523809523809523,0.023111071437597275,0.7169433236122131
0.9194163084030151,1.2188576459884644,-0.2994413375854492,0.6653303503990173,0.9523809523809523,0.025107024237513542,0.7158215045928955
0.9224331378936768,1.202113151550293,-0.2796800136566162,0.6609193682670593,0.9523809523809523,0.02809857577085495,0.7133706212043762
0.9257521629333496,1.187477707862854,-0.2617255449295044,0.6545698642730713,0.9523809523809523,0.02778017520904541,0.7087714672088623
0.9333754181861877,1.170762538909912,-0.23738712072372437,0.646802544593811,0.9523809523809523,0.030695004388689995,0.701826274394989
0.9419150352478027,1.1531121730804443,-0.2111971378326416,0.6395562291145325,0.9523809523809523,0.03217538818717003,0.6941598057746887
0.9522729516029358,1.1392221450805664,-0.18694919347763062,0.633258581161499,0.9523809523809523,0.0340149812400341,0.6870835423469543
0.9627043604850769,1.122252345085144,-0.15954798460006714,0.6275755167007446,0.9523809523809523,0.038318462669849396,0.6807184815406799
0.9696093201637268,1.0981601476669312,-0.12855082750320435,0.6218068599700928,0.9523809523809523,0.04243456572294235,0.6747838854789734
0.9780949354171753,1.0704182386398315,-0.09232330322265625,0.6161260604858398,0.9523809523809523,0.0396924689412117,0.6693216562271118
0.9822608232498169,1.0415856838226318,-0.05932486057281494,0.6103466749191284,0.9523809523809523,0.03878393396735191,0.6641641855239868
0.9846742153167725,1.0116573572158813,-0.026983141899108887,0.6046100854873657,0.9523809523809523,0.038593340665102005,0.6597083806991577
0.9844250679016113,0.9841799736022949,0.00024509429931640625,0.5987065434455872,0.9523809523809523,0.03968032822012901,0.6562798619270325
0.9830061197280884,0.9593661427497864,0.023639976978302002,0.5929805636405945,0.9285714285714286,0.04006515070796013,0.6543617248535156
0.9800640344619751,0.9352957010269165,0.044768333435058594,0.5874784588813782,0.9285714285714286,0.04013774171471596,0.6535343527793884
0.9761296510696411,0.9100707769393921,0.06605887413024902,0.5820447206497192,0.9047619047619048,0.04156988859176636,0.6528717279434204
0.974306583404541,0.8905619382858276,0.08374464511871338,0.5760976672172546,0.9047619047619048,0.04076778516173363,0.6507369875907898
0.9726870059967041,0.8803992867469788,0.09228771924972534,0.5693925023078918,0.9047619047619048,0.036617279052734375,0.6465377807617188
0.9717624187469482,0.8711188435554504,0.1006435751914978,0.5619378089904785,0.8809523809523809,0.034153517335653305,0.6403619647026062
0.9724178910255432,0.864698052406311,0.10771983861923218,0.553991973400116,0.8809523809523809,0.03297395259141922,0.6328972578048706
0.9746336936950684,0.8623343110084534,0.11229938268661499,0.5455949902534485,0.8809523809523809,0.030927486717700958,0.6245402097702026
0.9768861532211304,0.8687569499015808,0.10812920331954956,0.536799967288971,0.8809523809523809,0.027005158364772797,0.6156024932861328
0.9778860807418823,0.877180814743042,0.10070526599884033,0.5273810625076294,0.8809523809523809,0.023291541263461113,0.6056112051010132
0.9752497673034668,0.8858643770217896,0.08938539028167725,0.517647385597229,0.8809523809523809,0.020570365712046623,0.5949251055717468
0.9756840467453003,0.8966069221496582,0.07907712459564209,0.5076807737350464,0.8809523809523809,0.018898962065577507,0.5845235586166382
0.9772340655326843,0.9094034433364868,0.06783062219619751,0.4970935881137848,0.8809523809523809,0.018059417605400085,0.5743550658226013
0.9876106977462769,0.9197642803192139,0.06784641742706299,0.4857615828514099,0.8809523809523809,0.017939375713467598,0.5638615489006042
1.0224108695983887,0.9273995161056519,0.09501135349273682,0.4766750931739807,0.8809523809523809,0.01845517009496689,0.5565809011459351
1.0541194677352905,0.9416877627372742,0.11243170499801636,0.47596561908721924,0.8809523809523809,0.019599558785557747,0.5576829314231873
1.0761250257492065,0.9539340138435364,0.12219101190567017,0.4806101322174072,0.8809523809523809,0.022968769073486328,0.5608242154121399
1.0896528959274292,0.9581097364425659,0.13154315948486328,0.47869673371315,0.8809523809523809,0.026336289942264557,0.555103600025177
1.096583604812622,0.9518460035324097,0.1447376012802124,0.4684291183948517,0.8809523809523809,0.02570163831114769,0.5413607954978943
1.115872859954834,0.9382339119911194,0.1776389479637146,0.4546671211719513,0.8809523809523809,0.024247748777270317,0.52339768409729
1.1315065622329712,0.9177135229110718,0.21379303932189941,0.44021129608154297,0.8809523809523809,0.022761579602956772,0.50313401222229
1.1456959247589111,0.8890244960784912,0.2566714286804199,0.4265034794807434,0.8809523809523809,0.02120538428425789,0.4820999503135681
1.1602410078048706,0.8594354391098022,0.30080556869506836,0.41540053486824036,0.8809523809523809,0.02019631676375866,0.46327221393585205
1.1756680011749268,0.8340381979942322,0.3416298031806946,0.40909692645072937,0.8809523809523809,0.019486630335450172,0.45081624388694763
1.191148281097412,0.8255582451820374,0.36559003591537476,0.40779048204421997,0.8809523809523809,0.018329724669456482,0.4467470645904541
1.2061622142791748,0.8348695039749146,0.37129271030426025,0.40961962938308716,0.8809523809523809,0.01799137517809868,0.44871848821640015
1.2179813385009766,0.8405678868293762,0.37741345167160034,0.41256868839263916,0.8809523809523809,0.01770642027258873,0.45296868681907654
1.2260578870773315,0.842823326587677,0.38323456048965454,0.41571933031082153,0.8809523809523809,0.017411330714821815,0.45780259370803833
1.2305713891983032,0.8421608209609985,0.3884105682373047,0.4189104437828064,0.8809523809523809,0.01810446009039879,0.4629010558128357
1.2326748371124268,0.8457849025726318,0.3868899345397949,0.4220346212387085,0.8809523809523809,0.017444053664803505,0.4680456519126892
1.2369685173034668,0.8466395735740662,0.39032894372940063,0.4251437485218048,0.8809523809523809,0.017589570954442024,0.47313371300697327
1.2443289756774902,0.8414748311042786,0.40285414457321167,0.42797690629959106,0.8809523809523809,0.01747111976146698,0.47774821519851685
1.2482435703277588,0.834608793258667,0.4136347770690918,0.43065008521080017,0.8809523809523809,0.018495555967092514,0.48175597190856934
1.251298189163208,0.8316118121147156,0.41968637704849243,0.4330826699733734,0.8809523809523809,0.018296891823410988,0.4850018322467804
1.2533416748046875,0.8274953961372375,0.42584627866744995,0.4351772665977478,0.8809523809523809,0.01752782054245472,0.48743385076522827
1.2545738220214844,0.8225314617156982,0.43204236030578613,0.43690645694732666,0.8809523809523809,0.01494548562914133,0.48910021781921387
1.2550972700119019,0.817330002784729,0.43776726722717285,0.43843531608581543,0.8809523809523809,0.013681220822036266,0.49043187499046326
1.2554916143417358,0.8118141889572144,0.4436774253845215,0.4397989511489868,0.8809523809523809,0.01781921274960041,0.49156415462493896
1.2550172805786133,0.8049127459526062,0.4501045346260071,0.4409538209438324,0.8809523809523809,0.01665295660495758,0.49261006712913513
1.2547590732574463,0.7971827983856201,0.45757627487182617,0.44134071469306946,0.8809523809523809,0.014958895742893219,0.49260905385017395
1.255510687828064,0.7909024357795715,0.46460825204849243,0.44207435846328735,0.8809523809523809,0.014469648711383343,0.49310067296028137
1.2577013969421387,0.786217987537384,0.47148340940475464,0.4433480501174927,0.8809523809523809,0.013973462395370007,0.49426859617233276
1.2633249759674072,0.7836469411849976,0.47967803478240967,0.4456435739994049,0.8809523809523809,0.013293123804032803,0.49656903743743896
1.2720062732696533,0.7836828827857971,0.4883233904838562,0.4486105740070343,0.8809523809523809,0.013374446891248226,0.4993685185909271
1.2806153297424316,0.7834418416023254,0.4971734881401062,0.44996127486228943,0.8809523809523809,0.011600641533732414,0.5003809928894043
1.2869659662246704,0.7838972806930542,0.5030686855316162,0.45154041051864624,0.8571428571428572,0.011470651254057884,0.502065122127533
1.2908273935317993,0.7845612168312073,0.506266176700592,0.453266441822052,0.8571428571428572,0.010325445793569088,0.5040838122367859
1.2934521436691284,0.7848852872848511,0.5085668563842773,0.45468956232070923,0.8571428571428572,0.009303953498601913,0.5057234764099121
1.2955734729766846,0.7851020693778992,0.5104714035987854,0.45601019263267517,0.8571428571428572,0.007876531220972538,0.5071241855621338
1.2972878217697144,0.7858331203460693,0.511454701423645,0.45754632353782654,0.8571428571428572,0.008482544682919979,0.5085048675537109
1.2990440130233765,0.7860630750656128,0.5129809379577637,0.45865291357040405,0.8571428571428572,0.008322813548147678,0.5094680190086365
1.3022927045822144,0.78767991065979,0.5146127939224243,0.4598604142665863,0.8571428571428572,0.008216630667448044,0.5104639530181885
1.3045401573181152,0.7896105051040649,0.5149296522140503,0.4613003730773926,0.8571428571428572,0.00799155980348587,0.5116395950317383
1.3068853616714478,0.7923743724822998,0.514510989189148,0.46290406584739685,0.8571428571428572,0.008412458933889866,0.5129507184028625
1.3091413974761963,0.7957130074501038,0.5134283900260925,0.4645710289478302,0.8571428571428572,0.008945122361183167,0.5143861770629883
1.3120428323745728,0.8001720309257507,0.511870801448822,0.46628355979919434,0.8571428571428572,0.006537432782351971,0.5159763693809509
1.3134970664978027,0.8028870224952698,0.510610044002533,0.4678047299385071,0.8571428571428572,0.007350391708314419,0.5176777839660645
1.312785029411316,0.8047391176223755,0.5080459117889404,0.4693293869495392,0.8571428571428572,0.007790486328303814,0.5194652080535889
1.3168305158615112,0.8057554960250854,0.5110750198364258,0.47079554200172424,0.8571428571428572,0.006697495002299547,0.5212494134902954
1.3215553760528564,0.8057390451431274,0.515816330909729,0.4719845652580261,0.8571428571428572,0.005301476921886206,0.522890031337738
1.3245446681976318,0.803788423538208,0.5207562446594238,0.4730762839317322,0.8571428571428572,0.006545783951878548,0.5245838165283203
1.326517939567566,0.8017175197601318,0.5248004198074341,0.47464850544929504,0.8571428571428572,0.008973686024546623,0.5266327261924744
1.331225037574768,0.8031026721000671,0.5281223654747009,0.47659730911254883,0.8571428571428572,0.013344238512217999,0.5288172960281372
1.335089921951294,0.8062702417373657,0.5288196802139282,0.4788857102394104,0.8571428571428572,0.01210455410182476,0.531063973903656
1.3370062112808228,0.8104719519615173,0.5265342593193054,0.48128634691238403,0.8571428571428572,0.011602173559367657,0.5331904292106628
1.3375895023345947,0.8164458870887756,0.5211436152458191,0.48366713523864746,0.8571428571428572,0.015602923929691315,0.5351216793060303
1.3361564874649048,0.8243849873542786,0.5117715001106262,0.4860908091068268,0.8571428571428572,0.014208936132490635,0.5369459986686707
1.3329792022705078,0.8339405655860901,0.4990386366844177,0.48868659138679504,0.8571428571428572,0.012978398241102695,0.5388040542602539
1.3430405855178833,0.8437302112579346,0.49931037425994873,0.4914667010307312,0.8571428571428572,0.01187090016901493,0.5407232642173767
1.353945255279541,0.8513268232345581,0.5026184320449829,0.4943750500679016,0.8571428571428572,0.01071191020309925,0.5426809191703796
1.364080786705017,0.8582578897476196,0.5058228969573975,0.4970325529575348,0.8571428571428572,0.009632186964154243,0.5444653034210205
1.3742518424987793,0.8653431534767151,0.5089086890220642,0.4997142255306244,0.8571428571428572,0.048803552985191345,0.5462521910667419
1.3857687711715698,0.8727444410324097,0.5130243301391602,0.5027778744697571,0.8571428571428572,0.02829103171825409,0.5482602119445801
1.3951271772384644,0.8790470361709595,0.5160801410675049,0.505790650844574,0.8571428571428572,0.02053494192659855,0.5502415895462036
1.4012898206710815,0.8833147287368774,0.5179750919342041,0.5086413621902466,0.8571428571428572,0.017829474061727524,0.5521301031112671
1.4037203788757324,0.8845692276954651,0.5191511511802673,0.5110390782356262,0.8571428571428572,0.015133338049054146,0.5537559390068054
1.402612566947937,0.8827675580978394,0.5198450088500977,0.51288902759552,0.8571428571428572,0.012292602099478245,0.5550618171691895
1.3989262580871582,0.8781155347824097,0.5208107233047485,0.5139506459236145,0.8571428571428572,0.01315678283572197,0.5558926463127136
0.4055057466030121,1.3398184776306152,-0.9343127310276031,0.7720052599906921,0.9761904761904762,0.01338462345302105,0.892994225025177
0.3973385989665985,1.3502908945083618,-0.9529522955417633,0.762808084487915,0.9761904761904762,0.0156383253633976,0.8861349821090698
0.39500096440315247,1.3522493839263916,-0.9572484195232391,0.7689036726951599,0.9761904761904762,0.01861581578850746,0.8887747526168823
0.3925747275352478,1.3430554866790771,-0.9504807591438293,0.7787279486656189,0.9761904761904762,0.019063688814640045,0.8992930054664612
0.38913506269454956,1.325702428817749,-0.9365673661231995,0.7874161005020142,0.9761904761904762,0.020812133327126503,0.9098148941993713
0.38409149646759033,1.3063404560089111,-0.9222489595413208,0.7945814728736877,0.9761904761904762,0.02130432054400444,0.9205355644226074
0.37695595622062683,1.2816524505615234,-0.9046964943408966,0.7991143465042114,0.9761904761904762,0.02036050148308277,0.9305588006973267
0.3676516115665436,1.2516324520111084,-0.8839808404445648,0.8011348247528076,0.9761904761904762,0.023519014939665794,0.9410584568977356
0.3563040494918823,1.222176432609558,-0.8658723831176758,0.7999220490455627,0.9761904761904762,0.026537921279668808,0.949723482131958
0.3439576327800751,1.186251163482666,-0.8422935307025909,0.7908073663711548,0.9761904761904762,0.027766669169068336,0.9542261958122253
0.3306397795677185,1.1472653150558472,-0.8166255354881287,0.7786715030670166,0.9761904761904762,0.028366778045892715,0.9562622904777527
0.3156183958053589,1.1081476211547852,-0.7925292253494263,0.7690397500991821,0.9761904761904762,0.029116621240973473,0.9520813226699829
0.2963079810142517,1.0724681615829468,-0.7761601805686951,0.7603300213813782,0.9761904761904762,0.030336739495396614,0.9509475231170654
0.28455162048339844,1.043520212173462,-0.7589685916900635,0.7291596531867981,0.9761904761904762,0.031025080010294914,0.9205464124679565
0.2897375822067261,1.0198220014572144,-0.7300844192504883,0.6998482346534729,0.9761904761904762,0.02757544443011284,0.8653733730316162
0.3026880621910095,1.042262315750122,-0.7395742535591125,0.7018364071846008,0.9761904761904762,0.024082958698272705,0.8961303234100342
0.31291863322257996,1.0601831674575806,-0.7472645342350006,0.7077619433403015,0.9761904761904762,0.019997967407107353,0.9175332188606262
0.3247844874858856,1.0685955286026,-0.7438110411167145,0.6985684037208557,0.9761904761904762,0.019052712246775627,0.9075164794921875
0.34747567772865295,1.0651111602783203,-0.7176354825496674,0.6800039410591125,0.9761904761904762,0.017531346529722214,0.8795731663703918
0.38739877939224243,1.0505379438400269,-0.6631391644477844,0.6698164343833923,0.9761904761904762,0.015412680804729462,0.8623377084732056
0.41503825783729553,1.0458487272262573,-0.6308104693889618,0.6753110289573669,0.9761904761904762,0.010754778981208801,0.8706675171852112
0.43429678678512573,1.031635046005249,-0.5973382592201233,0.6674891114234924,0.9761904761904762,0.008741079829633236,0.8696510791778564
0.4806812107563019,1.0220270156860352,-0.5413458049297333,0.6548173427581787,0.9761904761904762,0.00808725692331791,0.8630593419075012
0.5469781756401062,1.0344842672348022,-0.48750609159469604,0.6548817157745361,0.9761904761904762,0.008630040101706982,0.8596559762954712
0.5929706692695618,1.046950340270996,-0.4539796710014343,0.6623877882957458,0.9761904761904762,0.008863979950547218,0.8630045652389526
0.6112481951713562,1.051140308380127,-0.43989211320877075,0.6643900871276855,0.9761904761904762,0.009109146893024445,0.8633883595466614
0.6047388315200806,1.048336148262024,-0.44359731674194336,0.661426842212677,0.9523809523809523,0.009614765644073486,0.8629382252693176
0.5907104015350342,1.0442918539047241,-0.45358145236968994,0.6555978655815125,0.9523809523809523,0.0099002281203866,0.8596680760383606
0.5768386125564575,1.0383186340332031,-0.4614800214767456,0.6493166089057922,0.9523809523809523,0.009617140516638756,0.854174017906189
0.5665687918663025,1.0309008359909058,-0.46433204412460327,0.6439467668533325,0.9523809523809523,0.009302841499447823,0.8502054810523987
0.5601560473442078,1.0237224102020264,-0.4635663628578186,0.6415653228759766,0.9523809523809523,0.009244385175406933,0.8521498441696167
0.5554115176200867,1.0159008502960205,-0.46048933267593384,0.6423355937004089,0.9523809523809523,0.009504075162112713,0.8593588471412659
0.5523409843444824,1.0070394277572632,-0.45469844341278076,0.64533531665802,0.9523809523809523,0.009868018329143524,0.8684521317481995
0.5511932373046875,0.9965307712554932,-0.44533753395080566,0.6488711833953857,0.9523809523809523,0.010234211571514606,0.8759962320327759
0.5485575199127197,0.9992710947990417,-0.450713574886322,0.6513955593109131,0.9523809523809523,0.010626083239912987,0.88127601146698
0.5435802340507507,1.0056729316711426,-0.46209269762039185,0.6517773866653442,0.9523809523809523,0.011427932418882847,0.8842141032218933
0.5367166996002197,1.0071313381195068,-0.4704146385192871,0.6498429179191589,0.9523809523809523,0.012644519098103046,0.8851196765899658
0.5283802151679993,1.0031956434249878,-0.4748154282569885,0.6452067494392395,0.9523809523809523,0.013962804339826107,0.8836818933486938
0.5189675688743591,0.9948689341545105,-0.47590136528015137,0.6378634572029114,0.9523809523809523,0.015247472561895847,0.879218578338623
0.5099754929542542,0.9852422475814819,-0.4752667546272278,0.6292060017585754,0.9761904761904762,0.016035011038184166,0.8713650703430176
0.5082070231437683,0.9734624028205872,-0.46525537967681885,0.6196916699409485,0.9761904761904762,0.016514012590050697,0.860742449760437
0.5094021558761597,0.9614512324333191,-0.4520490765571594,0.6100195646286011,0.9761904761904762,0.01712072640657425,0.8481358289718628
0.5082800984382629,0.9505489468574524,-0.44226884841918945,0.6012998819351196,0.9761904761904762,0.016655966639518738,0.8354947566986084
0.5043386220932007,0.9426212906837463,-0.43828266859054565,0.5947460532188416,0.9761904761904762,0.01691535860300064,0.8247477412223816
0.4968818426132202,0.9374515414237976,-0.4405696988105774,0.5897758603096008,0.9761904761904762,0.017584748566150665,0.8148768544197083
0.49562007188796997,0.9374497532844543,-0.4418296813964844,0.5878210067749023,0.9761904761904762,0.020496191456913948,0.8071004748344421
0.49335482716560364,0.9425089955329895,-0.44915416836738586,0.5887316465377808,0.9761904761904762,0.022151563316583633,0.8012163639068604
0.4912644326686859,0.9525490403175354,-0.4612846076488495,0.5932219624519348,0.9761904761904762,0.02261906862258911,0.799248993396759
0.4930465817451477,0.9671062231063843,-0.4740596413612366,0.600820779800415,0.9761904761904762,0.022532835602760315,0.8001118302345276
0.4912446141242981,0.981519341468811,-0.49027472734451294,0.6091876029968262,0.9761904761904762,0.023474659770727158,0.8013416528701782
0.48910802602767944,0.9964011311531067,-0.5072931051254272,0.618543267250061,0.9761904761904762,0.024382825940847397,0.8033431768417358
0.4877167344093323,1.011394739151001,-0.5236780047416687,0.6294053196907043,0.9761904761904762,0.025705115869641304,0.8057356476783752
0.4895566701889038,1.0274999141693115,-0.5379432439804077,0.6419844031333923,0.9761904761904762,0.026130452752113342,0.8093193173408508
0.489717036485672,1.046369194984436,-0.556652158498764,0.6584410071372986,0.9761904761904762,0.02652723342180252,0.8174421191215515
0.4855266809463501,1.0653109550476074,-0.5797842741012573,0.6747859120368958,0.9761904761904762,0.028192397207021713,0.8264010548591614
0.4834045171737671,1.080390214920044,-0.5969856977462769,0.6893998980522156,0.9761904761904762,0.02817310020327568,0.8346806168556213
0.48875391483306885,1.0910332202911377,-0.6022793054580688,0.7021743655204773,0.9761904761904762,0.028642605990171432,0.8424913287162781
0.49568477272987366,1.098124623298645,-0.6024398505687714,0.713276743888855,0.9761904761904762,0.02727811597287655,0.8506590127944946
0.5032286047935486,1.1010936498641968,-0.5978650450706482,0.7221639752388,0.9761904761904762,0.02727341279387474,0.8590046167373657
0.5105382204055786,1.1018471717834473,-0.5913089513778687,0.7298440337181091,0.9761904761904762,0.027459632605314255,0.8675304055213928
0.5194323062896729,1.1018320322036743,-0.5823997259140015,0.7361450791358948,0.9761904761904762,0.02965138480067253,0.8753501772880554
0.5289196372032166,1.1032729148864746,-0.5743532776832581,0.7407175302505493,0.9761904761904762,0.02907218597829342,0.881615161895752
0.5368542671203613,1.102616548538208,-0.5657622814178467,0.7429643869400024,0.9761904761904762,0.0274649690836668,0.8851072192192078
0.5491244196891785,1.1051208972930908,-0.5559964776039124,0.7440696954727173,0.9523809523809523,0.025658948346972466,0.8868832588195801
0.5628018975257874,1.1097954511642456,-0.5469935536384583,0.7442929744720459,0.9523809523809523,0.022305864840745926,0.8877379298210144
0.5763980150222778,1.1158099174499512,-0.5394119024276733,0.7441980242729187,0.9523809523809523,0.019847072660923004,0.888264536857605
0.5899340510368347,1.122673749923706,-0.5327396988868713,0.7444279789924622,0.9523809523809523,0.01742345094680786,0.8897961378097534
0.6038053035736084,1.1281025409698486,-0.5242972373962402,0.744490385055542,0.9523809523809523,0.014056512154638767,0.891869068145752
0.6174818873405457,1.1314512491226196,-0.513969361782074,0.7435949444770813,0.9523809523809523,0.012014957144856453,0.8932753801345825
0.62884920835495,1.1325783729553223,-0.5037291646003723,0.7422251105308533,0.9523809523809523,0.010479656979441643,0.8947881460189819
0.63701331615448,1.1316841840744019,-0.4946708679199219,0.7404526472091675,0.9523809523809523,0.00941957626491785,0.8962098360061646
0.6437684893608093,1.1289639472961426,-0.48519545793533325,0.7379917502403259,0.9523809523809523,0.008542543277144432,0.8966408371925354
0.6446237564086914,1.1241806745529175,-0.4795569181442261,0.7348974347114563,0.9523809523809523,0.007793228141963482,0.8954577445983887
0.6409107446670532,1.1191096305847168,-0.4781988859176636,0.7322055697441101,0.9523809523809523,0.007248236797749996,0.8926780223846436
0.6341649889945984,1.1166168451309204,-0.482451856136322,0.7291758060455322,0.9523809523809523,0.006956344470381737,0.8873016238212585
0.6346286535263062,1.120254397392273,-0.4856257438659668,0.7254796624183655,0.9523809523809523,0.0063421158120036125,0.8786011338233948
0.6352014541625977,1.122236728668213,-0.48703527450561523,0.7220873236656189,0.9523809523809523,0.005736381281167269,0.8693395853042603
0.6365883350372314,1.123186469078064,-0.4865981340408325,0.7193363904953003,0.9523809523809523,0.0057713245041668415,0.8611261248588562
0.6404894590377808,1.1233385801315308,-0.48284912109375,0.716866672039032,0.9523809523809523,0.005737826693803072,0.8539997339248657
0.6431805491447449,1.1225093603134155,-0.47932881116867065,0.7144302725791931,0.9523809523809523,0.005607076454907656,0.8474090099334717
0.6447598934173584,1.120190143585205,-0.4754302501678467,0.7118995785713196,0.9523809523809523,0.005556349642574787,0.8410702347755432
0.6457857489585876,1.11689031124115,-0.47110456228256226,0.7094234824180603,0.9523809523809523,0.005505621433258057,0.8348154425621033
0.6461915969848633,1.1160459518432617,-0.46985435485839844,0.7068520784378052,0.9523809523809523,0.0054437145590782166,0.8285152316093445
0.6471702456474304,1.1154770851135254,-0.46830683946609497,0.7046794295310974,0.9523809523809523,0.005277886521071196,0.8228725790977478
0.6488851308822632,1.1144201755523682,-0.465535044670105,0.7025383710861206,0.9523809523809523,0.0053057558834552765,0.8175523281097412
0.6505610942840576,1.1139819622039795,-0.4634208679199219,0.7006418108940125,0.9523809523809523,0.0052520534954965115,0.8125061392784119
0.6521875262260437,1.1141465902328491,-0.4619590640068054,0.6988154649734497,0.9523809523809523,0.005175117403268814,0.8076421022415161
0.6538794636726379,1.1151816844940186,-0.4613022208213806,0.6972130537033081,0.9523809523809523,0.00505226431414485,0.8032634258270264
0.65556800365448,1.1167834997177124,-0.4612154960632324,0.6957486867904663,0.9523809523809523,0.004775657784193754,0.7993711829185486
0.6571846008300781,1.1185330152511597,-0.46134841442108154,0.6943356990814209,0.9523809523809523,0.004436851013451815,0.7959330677986145
0.6585820913314819,1.1201705932617188,-0.4615885019302368,0.6929570436477661,0.9523809523809523,0.004418952390551567,0.7929795980453491
0.6599500179290771,1.1224533319473267,-0.4625033140182495,0.6915127038955688,0.9523809523809523,0.004244477953761816,0.7903841733932495
0.6611460447311401,1.1245723962783813,-0.4634263515472412,0.6901178956031799,0.9523809523809523,0.004129351116716862,0.7882310748100281
0.6621158123016357,1.126216173171997,-0.46410036087036133,0.6888374090194702,0.9523809523809523,0.004184029996395111,0.7866042256355286
0.6629213690757751,1.1273772716522217,-0.46445590257644653,0.6876822113990784,0.9523809523809523,0.004519105888903141,0.7854815721511841
0.6632837653160095,1.1279654502868652,-0.4646816849708557,0.6866812109947205,0.9523809523809523,0.00454581156373024,0.7849245667457581
0.6636004447937012,1.1282966136932373,-0.46469616889953613,0.6858425736427307,0.9523809523809523,0.004587403032928705,0.7847906351089478
0.6638610363006592,1.128473162651062,-0.46461212635040283,0.6851551532745361,0.9523809523809523,0.004694345407187939,0.7850164175033569
0.6640639305114746,1.1285066604614258,-0.46444272994995117,0.6845877170562744,0.9523809523809523,0.004595337435603142,0.7855204343795776
0.6642486453056335,1.1285202503204346,-0.464271605014801,0.6841342449188232,0.9523809523809523,0.004734900314360857,0.786285936832428
0.6643297076225281,1.1283531188964844,-0.4640234112739563,0.6838390827178955,0.9523809523809523,0.004813846200704575,0.7873734831809998
0.6643173694610596,1.128600001335144,-0.4642826318740845,0.6838770508766174,0.9523809523809523,0.004774151369929314,0.788776159286499
0.6642773747444153,1.1293917894363403,-0.46511441469192505,0.6842008233070374,0.9523809523809523,0.004836734849959612,0.7904343008995056
0.6640562415122986,1.1302378177642822,-0.46618157625198364,0.6846669316291809,0.9523809523809523,0.004968332592397928,0.7922812104225159
0.6635948419570923,1.131324052810669,-0.46772921085357666,0.6853258013725281,0.9523809523809523,0.005198096390813589,0.7943398952484131
0.6627745032310486,1.1323788166046143,-0.4696043133735657,0.6860702037811279,0.9523809523809523,0.005549957975745201,0.7966119647026062
0.6618136167526245,1.1332483291625977,-0.47143471240997314,0.6867605447769165,0.9523809523809523,0.005822384264320135,0.7988845109939575
0.6606361269950867,1.1339629888534546,-0.4733268618583679,0.6875602006912231,0.9523809523809523,0.006175803020596504,0.8012852072715759
0.6593669056892395,1.1349214315414429,-0.47555452585220337,0.6887974143028259,0.9523809523809523,0.006544958800077438,0.8042091727256775
0.6580836772918701,1.1361112594604492,-0.4780275821685791,0.6903324723243713,0.9523809523809523,0.006730909459292889,0.8074720501899719
0.6582286953926086,1.1380928754806519,-0.4798641800880432,0.6924887895584106,0.9523809523809523,0.007130744867026806,0.8114588260650635
0.6584942936897278,1.140863299369812,-0.48236900568008423,0.6952831149101257,0.9523809523809523,0.007300078868865967,0.8161775469779968
0.6586942672729492,1.1440644264221191,-0.4853701591491699,0.6983271837234497,0.9523809523809523,0.0074124871753156185,0.821109414100647
0.6586062908172607,1.1475253105163574,-0.4889190196990967,0.701546847820282,0.9523809523809523,0.0073415301740169525,0.8261427283287048
0.6581684350967407,1.1510876417160034,-0.4929192066192627,0.7048482298851013,0.9523809523809523,0.007220347877591848,0.8311991095542908
0.6572911739349365,1.1545466184616089,-0.49725544452667236,0.708232581615448,0.9523809523809523,0.008652561344206333,0.8362513184547424
0.6559416055679321,1.1585568189620972,-0.502615213394165,0.7117847204208374,0.9523809523809523,0.009250542148947716,0.8412467837333679
0.6535552740097046,1.1622822284698486,-0.508726954460144,0.7149997353553772,0.9523809523809523,0.009513229131698608,0.8458617329597473
0.6499501466751099,1.1658873558044434,-0.5159372091293335,0.7174917459487915,0.9523809523809523,0.009643495082855225,0.8496180176734924
0.645812451839447,1.1682437658309937,-0.5224313139915466,0.7196000218391418,0.9523809523809523,0.010147174820303917,0.8530465364456177
0.6415988802909851,1.168861746788025,-0.5272628664970398,0.7216233611106873,0.9523809523809523,0.010338276624679565,0.8563681244850159
0.6371709704399109,1.167264461517334,-0.5300934910774231,0.7232502698898315,0.9523809523809523,0.010511921718716621,0.8592817187309265
0.6326438784599304,1.165138840675354,-0.5324949622154236,0.724586546421051,0.9523809523809523,0.010882211849093437,0.8618035912513733
0.6284711360931396,1.1634434461593628,-0.5349723100662231,0.7259158492088318,0.9523809523809523,0.011307431384921074,0.8642236590385437
0.6250612735748291,1.1628162860870361,-0.537755012512207,0.7274314761161804,0.9523809523809523,0.01208554022014141,0.8670010566711426
0.623482346534729,1.162647008895874,-0.539164662361145,0.7284507155418396,0.9523809523809523,0.013427411206066608,0.8695260286331177
0.6215492486953735,1.1624538898468018,-0.5409046411514282,0.7288915514945984,0.9523809523809523,0.014268675819039345,0.8715829849243164
0.6194747686386108,1.1621241569519043,-0.5426493883132935,0.7290231585502625,0.9523809523809523,0.014552856795489788,0.8736507296562195
0.6169917583465576,1.1621406078338623,-0.5451488494873047,0.7290825247764587,0.9523809523809523,0.014520855620503426,0.8758124113082886
0.6141697764396667,1.1618441343307495,-0.5476743578910828,0.7291916608810425,0.9523809523809523,0.01457442156970501,0.8780077695846558
0.6108493804931641,1.1614426374435425,-0.5505932569503784,0.7289288640022278,0.9523809523809523,0.015172929503023624,0.8796022534370422
0.6071264743804932,1.160922646522522,-0.5537961721420288,0.7290250658988953,0.9523809523809523,0.014932326972484589,0.8812353610992432
0.603498637676239,1.1600468158721924,-0.5565481781959534,0.7292425036430359,0.9523809523809523,0.015032537281513214,0.8824979662895203
0.5999550819396973,1.1583549976348877,-0.5583999156951904,0.7296555638313293,0.9523809523809523,0.01458378229290247,0.8834155201911926
0.5957475900650024,1.1556800603866577,-0.5599324703216553,0.7297323942184448,0.9523809523809523,0.014314306899905205,0.8835442662239075
0.5906059145927429,1.1539381742477417,-0.5633322596549988,0.729454755783081,0.9523809523809523,0.015501347370445728,0.8827829360961914
0.5852733850479126,1.1593151092529297,-0.5740417242050171,0.7297391295433044,0.9523809523809523,0.016852278262376785,0.8817534446716309
0.5799561738967896,1.1674747467041016,-0.587518572807312,0.7295647263526917,0.9523809523809523,0.01805642992258072,0.8795222043991089
0.5750648379325867,1.170027732849121,-0.5949628949165344,0.7296016812324524,0.9523809523809523,0.019231537356972694,0.8767213821411133
0.5700632333755493,1.1691908836364746,-0.5991276502609253,0.7296193838119507,0.9523809523809523,0.019907647743821144,0.8732767701148987
0.5659847855567932,1.16848886013031,-0.6025040745735168,0.7301394939422607,0.9523809523809523,0.023582907393574715,0.8698775768280029
0.5623673796653748,1.1668564081192017,-0.6044890284538269,0.7322294116020203,0.9523809523809523,0.024392327293753624,0.8683064579963684
0.5599895715713501,1.1675605773925781,-0.607571005821228,0.7356850504875183,0.9523809523809523,0.024559354409575462,0.8678081631660461
0.5581077933311462,1.1696728467941284,-0.6115650534629822,0.7392151951789856,0.9523809523809523,0.025280140340328217,0.8678783178329468
0.5559094548225403,1.1727278232574463,-0.616818368434906,0.7420135140419006,0.9523809523809523,0.027737731114029884,0.8675042390823364
0.5537805557250977,1.1803569793701172,-0.6265764236450195,0.7452202439308167,0.9523809523809523,0.02677099034190178,0.8674458265304565
0.5500195026397705,1.187345027923584,-0.6373255252838135,0.7487810850143433,0.9523809523809523,0.025343293324112892,0.8685809969902039
0.5441396236419678,1.195962905883789,-0.6518232822418213,0.7522440552711487,0.9523809523809523,0.025173136964440346,0.8697686791419983
0.5378655195236206,1.209349513053894,-0.6714839935302734,0.7554484605789185,0.9523809523809523,0.024533815681934357,0.8715207576751709
0.5305118560791016,1.2229609489440918,-0.6924490928649902,0.7586374878883362,0.9523809523809523,0.02500951662659645,0.873004674911499
0.5279507040977478,1.2375600337982178,-0.70960932970047,0.7619767785072327,0.9523809523809523,0.029436185956001282,0.8736131191253662
0.5280707478523254,1.254233717918396,-0.7261629700660706,0.7654268741607666,0.9523809523809523,0.03058605082333088,0.8742302656173706
0.5285003781318665,1.2700395584106445,-0.7415391802787781,0.7703208327293396,0.9523809523809523,0.03173443302512169,0.8785690069198608
0.5318441390991211,1.2843059301376343,-0.7524617910385132,0.7755314111709595,0.9523809523809523,0.03102525882422924,0.8823404908180237
0.5376889109611511,1.2999473810195923,-0.7622584700584412,0.780581533908844,0.9523809523809523,0.031524624675512314,0.8846030831336975
0.5445265173912048,1.3184921741485596,-0.7739656567573547,0.7859250903129578,0.9523809523809523,0.03215813636779785,0.8866629600524902
0.5512759685516357,1.3379368782043457,-0.78666090965271,0.7910879850387573,0.9523809523809523,0.03207138553261757,0.8882935047149658
0.5570570230484009,1.3569319248199463,-0.7998749017715454,0.7953134775161743,0.9523809523809523,0.033585019409656525,0.8900490403175354
0.5607420802116394,1.3802677392959595,-0.8195256590843201,0.8038709759712219,0.9523809523809523,0.03302424028515816,0.8980581164360046
0.5648890733718872,1.4023042917251587,-0.8374152183532715,0.8117276430130005,0.9285714285714286,0.03371288627386093,0.9054185748100281
0.5699459314346313,1.4252649545669556,-0.8553190231323242,0.8198455572128296,0.9047619047619048,0.03460721671581268,0.9124476909637451
0.5744598507881165,1.445595622062683,-0.8711357712745667,0.8264414072036743,0.9047619047619048,0.03453119471669197,0.9176599979400635
0.5793213248252869,1.4649913311004639,-0.885670006275177,0.8321231603622437,0.8809523809523809,0.03431158512830734,0.9217608571052551
0.5873157382011414,1.4852160215377808,-0.8979002833366394,0.8375330567359924,0.8809523809523809,0.03196103498339653,0.9254224300384521
0.6114504933357239,1.509833574295044,-0.8983830809593201,0.8450557589530945,0.8809523809523809,0.028507141396403313,0.9304413795471191
0.6419481635093689,1.5363481044769287,-0.8943999409675598,0.8533419966697693,0.8809523809523809,0.02651817537844181,0.9367366433143616
0.6773501038551331,1.5646145343780518,-0.8872644305229187,0.8627418279647827,0.9047619047619048,0.024997379630804062,0.9434052109718323
0.7187105417251587,1.5906596183776855,-0.8719490766525269,0.8702646493911743,0.9047619047619048,0.024649271741509438,0.9480761289596558
0.7661779522895813,1.6073249578475952,-0.8411470055580139,0.872687041759491,0.9047619047619048,0.02301454171538353,0.9486990571022034
0.8187668919563293,1.6169542074203491,-0.7981873154640198,0.8706222176551819,0.9047619047619048,0.020970558747649193,0.9454330205917358
0.8741518259048462,1.6209014654159546,-0.7467496395111084,0.865222692489624,0.9047619047619048,0.01972416415810585,0.9394329190254211
0.9288641214370728,1.6232057809829712,-0.6943416595458984,0.8593437671661377,0.9047619047619048,0.01833938993513584,0.9331797361373901
0.9806457757949829,1.6260058879852295,-0.6453601121902466,0.8544851541519165,0.9047619047619048,0.01669306308031082,0.9281294941902161
1.0265897512435913,1.631478190422058,-0.6048884391784668,0.8518430590629578,0.9047619047619048,0.015673227608203888,0.9255364537239075
1.0667139291763306,1.635698914527893,-0.5689849853515625,0.8496034145355225,0.9047619047619048,0.015137426555156708,0.9236735105514526
1.1018940210342407,1.6394144296646118,-0.5375204086303711,0.8481630086898804,0.9047619047619048,0.01437343843281269,0.9225877523422241
1.1317325830459595,1.6471425294876099,-0.5154099464416504,0.8492567539215088,0.9047619047619048,0.0139427175745368,0.9236234426498413
1.1575363874435425,1.6577837467193604,-0.5002473592758179,0.8517218232154846,0.9047619047619048,0.01421996857970953,0.9256842732429504
1.1779961585998535,1.6711729764938354,-0.49317681789398193,0.8551156520843506,0.9047619047619048,0.014448456466197968,0.9283884763717651
1.1929490566253662,1.6833356618881226,-0.49038660526275635,0.857853889465332,0.9047619047619048,0.013844705186784267,0.9304192662239075
1.2009005546569824,1.6902365684509277,-0.4893360137939453,0.8597046136856079,0.9047619047619048,0.014618931338191032,0.9314408302307129
1.2023122310638428,1.6929659843444824,-0.49065375328063965,0.8594613075256348,0.9047619047619048,0.014828492887318134,0.9304928779602051
1.1989872455596924,1.6913038492202759,-0.4923166036605835,0.8576743006706238,0.9047619047619048,0.015408530831336975,0.9281622171401978
1.1925157308578491,1.6823829412460327,-0.4898672103881836,0.8540723919868469,0.9047619047619048,0.016037631779909134,0.9243330955505371
1.18454909324646,1.6680840253829956,-0.48353493213653564,0.8495453596115112,0.9047619047619048,0.01654527522623539,0.9196894764900208
1.1767457723617554,1.6518890857696533,-0.47514331340789795,0.8449925184249878,0.9047619047619048,0.01725439913570881,0.9150143265724182
1.1693947315216064,1.6334103345870972,-0.4640156030654907,0.8404036164283752,0.9047619047619048,0.017928216606378555,0.9103871583938599
1.1623246669769287,1.6094945669174194,-0.4471698999404907,0.8354041576385498,0.9047619047619048,0.018974322825670242,0.9055159687995911
1.156597375869751,1.5887397527694702,-0.43214237689971924,0.8314084410667419,0.9047619047619048,0.019377339631319046,0.9020835757255554
1.1521514654159546,1.5697782039642334,-0.4176267385482788,0.827828586101532,0.9047619047619048,0.02034289948642254,0.8994959592819214
1.1478824615478516,1.5534508228302002,-0.40556836128234863,0.824440062046051,0.9047619047619048,0.02078954502940178,0.8971590995788574
1.1446540355682373,1.539981484413147,-0.39532744884490967,0.82059645652771,0.9047619047619048,0.020387884229421616,0.8945003747940063
1.1424570083618164,1.5291342735290527,-0.38667726516723633,0.8165357112884521,0.9047619047619048,0.021981647238135338,0.8918036222457886
1.1410002708435059,1.519728422164917,-0.37872815132141113,0.8124054670333862,0.9047619047619048,0.02225218340754509,0.8892114162445068
1.1396607160568237,1.511643648147583,-0.3719829320907593,0.8084428310394287,0.9047619047619048,0.022633705288171768,0.8869659304618835
1.1368846893310547,1.5053774118423462,-0.3684927225112915,0.8051478862762451,0.9047619047619048,0.021843373775482178,0.8854572772979736
1.133195161819458,1.493853211402893,-0.36065804958343506,0.8003841042518616,0.9047619047619048,0.022456258535385132,0.8830482363700867
1.1279065608978271,1.4820083379745483,-0.3541017770767212,0.796943724155426,0.9047619047619048,0.02354813553392887,0.8821429014205933
1.1211942434310913,1.4760781526565552,-0.35488390922546387,0.7958734631538391,0.9047619047619048,0.02301524393260479,0.8836939930915833
1.1131244897842407,1.4707729816436768,-0.35764849185943604,0.7967773675918579,0.9047619047619048,0.022716235369443893,0.887453556060791
1.1037299633026123,1.4646464586257935,-0.36091649532318115,0.796894907951355,0.9047619047619048,0.02327711135149002,0.8905647993087769
1.0929888486862183,1.4580833911895752,-0.36509454250335693,0.7969858050346375,0.9047619047619048,0.025936424732208252,0.8935158848762512
1.0815246105194092,1.453183650970459,-0.3716590404510498,0.7980702519416809,0.9285714285714286,0.02611149661242962,0.896706759929657
1.0699477195739746,1.4488667249679565,-0.37891900539398193,0.7997573018074036,0.9047619047619048,0.025313155725598335,0.8990899920463562
1.0598061084747314,1.4442962408065796,-0.38449013233184814,0.801324725151062,0.9047619047619048,0.024074822664260864,0.8996350765228271
1.0510036945343018,1.4382308721542358,-0.3872271776199341,0.8028414249420166,0.9047619047619048,0.023524627089500427,0.8987146615982056
1.0435278415679932,1.4331425428390503,-0.38961470127105713,0.805005669593811,0.9047619047619048,0.02315123938024044,0.8976941108703613
1.0393145084381104,1.4300382137298584,-0.39072370529174805,0.8074434995651245,0.9047619047619048,0.02246520295739174,0.8975459933280945
1.0385422706604004,1.433173656463623,-0.39463138580322266,0.810840904712677,0.9047619047619048,0.021934369578957558,0.899590015411377
1.0419011116027832,1.4471850395202637,-0.40528392791748047,0.8158408999443054,0.9047619047619048,0.021123168990015984,0.904518723487854
1.0479921102523804,1.4623295068740845,-0.4143373966217041,0.8211691975593567,0.9047619047619048,0.01971638761460781,0.9103406667709351
1.057502031326294,1.4761120080947876,-0.41860997676849365,0.8264688849449158,0.9047619047619048,0.01757437363266945,0.916166365146637
1.0707221031188965,1.4866818189620972,-0.4159597158432007,0.8309689164161682,0.9285714285714286,0.015618809498846531,0.9208185076713562
1.0821471214294434,1.4947723150253296,-0.41262519359588623,0.8344285488128662,0.9285714285714286,0.015387826599180698,0.9239786863327026
1.0921939611434937,1.500670075416565,-0.4084761142730713,0.8369458913803101,0.9285714285714286,0.014856011606752872,0.9259880781173706
1.1001465320587158,1.503309965133667,-0.40316343307495117,0.8381808400154114,0.9285714285714286,0.014380445703864098,0.9267321825027466
1.1059011220932007,1.5021408796310425,-0.3962397575378418,0.8381897211074829,0.9285714285714286,0.013815725222229958,0.926490843296051
1.109844446182251,1.4991294145584106,-0.38928496837615967,0.837996780872345,0.9047619047619048,0.013116001151502132,0.926105260848999
1.1116647720336914,1.4945095777511597,-0.38284480571746826,0.8379743695259094,0.9047619047619048,0.012761942110955715,0.925915539264679
1.1101635694503784,1.4879661798477173,-0.37780261039733887,0.838834822177887,0.9047619047619048,0.012991450726985931,0.92647385597229
1.1039814949035645,1.4784566164016724,-0.3744751214981079,0.8397690057754517,0.9047619047619048,0.012536175549030304,0.9266152381896973
1.0967273712158203,1.4685778617858887,-0.37185049057006836,0.8414251208305359,0.9047619047619048,0.012091100215911865,0.9269080758094788
1.0895012617111206,1.4597814083099365,-0.3702801465988159,0.8440483808517456,0.9047619047619048,0.012257399037480354,0.9276087880134583
1.082756519317627,1.4527513980865479,-0.3699948787689209,0.847523033618927,0.9047619047619048,0.011467309668660164,0.9287678003311157
1.0765273571014404,1.4476224184036255,-0.37109506130218506,0.8515387177467346,0.9047619047619048,0.011384636163711548,0.9302438497543335
1.0721153020858765,1.4451981782913208,-0.37308287620544434,0.8557559847831726,0.9047619047619048,0.011257395148277283,0.9319168925285339
1.0682063102722168,1.4446940422058105,-0.37648773193359375,0.8600591421127319,0.9047619047619048,0.011337853968143463,0.9337711930274963
1.0649256706237793,1.4457114934921265,-0.38078582286834717,0.8642295598983765,0.9047619047619048,0.011014766059815884,0.9356385469436646
1.0630682706832886,1.4485031366348267,-0.3854348659515381,0.86798495054245,0.9047619047619048,0.010522543452680111,0.9373185634613037
1.0623525381088257,1.4529776573181152,-0.39062511920928955,0.8711986541748047,0.9047619047619048,0.0107521191239357,0.9387586116790771
1.0614562034606934,1.457659363746643,-0.3962031602859497,0.8738473057746887,0.9047619047619048,0.011634228751063347,0.9399000406265259
1.0603501796722412,1.4627035856246948,-0.4023534059524536,0.8761003017425537,0.9047619047619048,0.011629348620772362,0.9407477378845215
1.0596792697906494,1.46808660030365,-0.4084073305130005,0.8779309391975403,0.9047619047619048,0.011848356574773788,0.941311240196228
1.0593950748443604,1.4738482236862183,-0.4144531488418579,0.8793230056762695,0.9047619047619048,0.013899979181587696,0.9416018724441528
1.0586168766021729,1.4796624183654785,-0.42104554176330566,0.8804783821105957,0.9047619047619048,0.013832548633217812,0.9417465925216675
1.0581417083740234,1.4851129055023193,-0.4269711971282959,0.881037712097168,0.9047619047619048,0.013864715583622456,0.9416033029556274
1.0583359003067017,1.4908446073532104,-0.4325087070465088,0.881142258644104,0.9047619047619048,0.015173514373600483,0.9412306547164917
1.0575823783874512,1.4948744773864746,-0.43729209899902344,0.880912184715271,0.9047619047619048,0.014982701279222965,0.9406725168228149
1.0557374954223633,1.496533751487732,-0.44079625606536865,0.8804523348808289,0.9047619047619048,0.015192713588476181,0.9399133920669556
1.0536600351333618,1.4973212480545044,-0.4436612129211426,0.8801246285438538,0.9047619047619048,0.015076829120516777,0.9392312169075012
1.051816701889038,1.497533917427063,-0.4457172155380249,0.879890501499176,0.9047619047619048,0.015271272510290146,0.9386391639709473
1.0486958026885986,1.495249629020691,-0.4465538263320923,0.8792935013771057,0.9047619047619048,0.01506129652261734,0.9377058148384094
1.045706033706665,1.491868495941162,-0.44616246223449707,0.8787443041801453,0.9047619047619048,0.013673569075763226,0.9368760585784912
1.043595790863037,1.4881542921066284,-0.4445585012435913,0.8782788515090942,0.9047619047619048,0.013452410697937012,0.9362179636955261
1.0421761274337769,1.4849083423614502,-0.44273221492767334,0.877765953540802,0.9047619047619048,0.013370019383728504,0.9356957674026489
1.0426439046859741,1.4829118251800537,-0.4402679204940796,0.8768943548202515,0.9047619047619048,0.013595642521977425,0.935183048248291
1.0433319807052612,1.4815809726715088,-0.43824899196624756,0.8759219646453857,0.9047619047619048,0.014585689641535282,0.9347044229507446
1.0448522567749023,1.4804295301437378,-0.43557727336883545,0.8747328519821167,0.9047619047619048,0.014318648725748062,0.9341327548027039
1.0473356246948242,1.4799481630325317,-0.4326125383377075,0.8735161423683167,0.9047619047619048,0.013598717749118805,0.9334976077079773
1.050626277923584,1.4804564714431763,-0.4298301935195923,0.8725648522377014,0.9047619047619048,0.01304597593843937,0.9330293536186218
1.0539534091949463,1.4820374250411987,-0.42808401584625244,0.871713399887085,0.9047619047619048,0.013025518506765366,0.9325795769691467
1.057453989982605,1.4839065074920654,-0.42645251750946045,0.8707883954048157,0.9047619047619048,0.012819338589906693,0.9320443272590637
1.0609310865402222,1.4854308366775513,-0.4244997501373291,0.869562029838562,0.9047619047619048,0.012893498875200748,0.9312168955802917
1.06416916847229,1.4865936040878296,-0.42242443561553955,0.8681748509407043,0.9047619047619048,0.012577390298247337,0.9302394390106201
1.0673388242721558,1.4875123500823975,-0.4201735258102417,0.8667458295822144,0.9047619047619048,0.012511116452515125,0.9291974902153015
1.070605993270874,1.4882785081863403,-0.4176725149154663,0.8653271794319153,0.9047619047619048,0.015066917985677719,0.9281401634216309
1.074417233467102,1.4892632961273193,-0.4148460626602173,0.8637442588806152,0.9047619047619048,0.01524207554757595,0.9269950985908508
1.0784568786621094,1.4903351068496704,-0.41187822818756104,0.8618353605270386,0.9047619047619048,0.014224967919290066,0.9256445169448853
1.08224356174469,1.490909218788147,-0.40866565704345703,0.8598795533180237,0.9047619047619048,0.013790800236165524,0.9242537617683411
1.085727572441101,1.4908207654953003,-0.4050931930541992,0.8577634692192078,0.9047619047619048,0.013500004075467587,0.9226834177970886
1.0882965326309204,1.4893618822097778,-0.4010653495788574,0.855368971824646,0.9047619047619048,0.013322810642421246,0.9208134412765503
1.0905044078826904,1.4868149757385254,-0.39631056785583496,0.8528145551681519,0.9047619047619048,0.013261488638818264,0.9188352823257446
1.0926010608673096,1.4841569662094116,-0.39155590534210205,0.8502680659294128,0.8809523809523809,0.012888990342617035,0.9168568253517151
1.0941708087921143,1.4804952144622803,-0.386324405670166,0.8477451205253601,0.8809523809523809,0.012637194246053696,0.9148766994476318
1.096238374710083,1.4765487909317017,-0.38031041622161865,0.8456323146820068,0.8809523809523809,0.012798884883522987,0.9132214188575745
1.0994963645935059,1.4746257066726685,-0.3751293420791626,0.8436775803565979,0.8809523809523809,0.012576736509799957,0.9118133187294006
1.1033828258514404,1.4733898639678955,-0.3700070381164551,0.8410384654998779,0.8809523809523809,0.012018959037959576,0.9100109338760376
1.106937289237976,1.4703510999679565,-0.36341381072998047,0.8380716443061829,0.8809523809523809,0.013260061852633953,0.9079798460006714
1.1099348068237305,1.465639591217041,-0.35570478439331055,0.8352671265602112,0.8809523809523809,0.014742941595613956,0.9060402512550354
1.112198829650879,1.459485411643982,-0.347286581993103,0.8322163224220276,0.8809523809523809,0.014952479861676693,0.9038957357406616
1.1138147115707397,1.4520026445388794,-0.33818793296813965,0.8285939693450928,0.8809523809523809,0.015094042755663395,0.9013060331344604
1.1144417524337769,1.4434869289398193,-0.3290451765060425,0.8248250484466553,0.8809523809523809,0.015165715478360653,0.8986297845840454
1.1146756410598755,1.4345966577529907,-0.31992101669311523,0.8209766745567322,0.8809523809523809,0.015484895557165146,0.8959301710128784
1.114473819732666,1.4257413148880005,-0.3112674951553345,0.8171206712722778,0.8809523809523809,0.015771713107824326,0.8932204246520996
1.1140536069869995,1.4169228076934814,-0.30286920070648193,0.8132990598678589,0.8809523809523809,0.014742226339876652,0.8905206918716431
1.1136295795440674,1.4079221487045288,-0.2942925691604614,0.8094539046287537,0.8809523809523809,0.015471580438315868,0.8877983689308167
1.1127487421035767,1.399708867073059,-0.2869601249694824,0.8058661222457886,0.8809523809523809,0.018015388399362564,0.8851211071014404
1.1117477416992188,1.3921828269958496,-0.28043508529663086,0.8022420406341553,0.9047619047619048,0.018816985189914703,0.8821866512298584
1.1104426383972168,1.3830616474151611,-0.27261900901794434,0.7979066371917725,0.9047619047619048,0.018520303070545197,0.878401517868042
1.108742594718933,1.3734081983566284,-0.2646656036376953,0.7938863635063171,0.9047619047619048,0.01966477744281292,0.874671995639801
1.1068408489227295,1.3643887042999268,-0.25754785537719727,0.7903825044631958,0.9047619047619048,0.02215859666466713,0.8712051510810852
1.1050621271133423,1.353481411933899,-0.24841928482055664,0.7862434983253479,0.9047619047619048,0.02159566432237625,0.8671917915344238
1.1036514043807983,1.3402142524719238,-0.2365628480911255,0.7824015021324158,0.9047619047619048,0.021747402846813202,0.8632867932319641
1.102372407913208,1.3287830352783203,-0.2264106273651123,0.7800958156585693,0.9047619047619048,0.021445760503411293,0.8610146045684814
1.1023600101470947,1.3217270374298096,-0.21936702728271484,0.7782732844352722,0.9047619047619048,0.020700501278042793,0.8592773675918579
1.1032850742340088,1.3170124292373657,-0.21372735500335693,0.7772647738456726,0.9047619047619048,0.019992893561720848,0.8584228754043579
1.1050862073898315,1.3137996196746826,-0.20871341228485107,0.7772448658943176,0.9047619047619048,0.019297465682029724,0.8587253093719482
1.1077735424041748,1.3118207454681396,-0.20404720306396484,0.7780873775482178,0.9047619047619048,0.018432190641760826,0.860167384147644
1.1111643314361572,1.3083003759384155,-0.1971360445022583,0.778583824634552,0.9047619047619048,0.01719924621284008,0.8615556955337524
1.1150403022766113,1.3044685125350952,-0.1894282102584839,0.7793430685997009,0.9047619047619048,0.017066534608602524,0.8633830547332764
1.1201685667037964,1.3000385761260986,-0.17987000942230225,0.780262291431427,0.9047619047619048,0.01673175022006035,0.8655019998550415
1.1252621412277222,1.2949881553649902,-0.16972601413726807,0.7811540961265564,0.9047619047619048,0.01636943779885769,0.867885410785675
1.1302425861358643,1.288984775543213,-0.15874218940734863,0.7820996642112732,0.9047619047619048,0.01655391789972782,0.8705254793167114
1.136157512664795,1.282191276550293,-0.14603376388549805,0.7831310033798218,0.9047619047619048,0.01868622936308384,0.8734243512153625
1.1441214084625244,1.275392770767212,-0.1312713623046875,0.7842734456062317,0.9047619047619048,0.020436013117432594,0.8765879273414612
1.1508756875991821,1.2682701349258423,-0.11739444732666016,0.7856741547584534,0.9047619047619048,0.02459302730858326,0.8800588250160217
1.1559423208236694,1.259482741355896,-0.10354042053222656,0.7883789539337158,0.9047619047619048,0.02772843837738037,0.8850628137588501
1.1593375205993652,1.2502063512802124,-0.09086883068084717,0.7913450598716736,0.9047619047619048,0.03216177597641945,0.8896282911300659
1.161642074584961,1.241586446762085,-0.07994437217712402,0.7938907146453857,0.9047619047619048,0.0318043977022171,0.8926246762275696
1.163602590560913,1.2338128089904785,-0.07021021842956543,0.795644223690033,0.8809523809523809,0.03156958147883415,0.8936780095100403
1.1659916639328003,1.2244271039962769,-0.05843544006347656,0.7967499494552612,0.8809523809523809,0.03138390928506851,0.8930581212043762
1.16908860206604,1.2138065099716187,-0.04471790790557861,0.7971340417861938,0.8809523809523809,0.02982213906943798,0.8904911279678345
1.1729085445404053,1.2039730548858643,-0.031064510345458984,0.7970749139785767,0.8809523809523809,0.027230871841311455,0.8863376379013062
1.1784322261810303,1.194122314453125,-0.015690088272094727,0.7964838147163391,0.8809523809523809,0.026675688102841377,0.8810561299324036
1.184957504272461,1.1878199577331543,-0.0028624534606933594,0.7960326671600342,0.8809523809523809,0.025174163281917572,0.8763048052787781
1.1951251029968262,1.1817777156829834,0.013347387313842773,0.7959513068199158,0.8809523809523809,0.02259126678109169,0.8719487190246582
1.2067991495132446,1.1769142150878906,0.029884934425354004,0.796475350856781,0.8809523809523809,0.02064482308924198,0.8690798282623291
1.2196593284606934,1.172323226928711,0.04733610153198242,0.7968195676803589,0.8809523809523809,0.015517485328018665,0.8661391139030457
1.2332146167755127,1.1668767929077148,0.06633782386779785,0.7962622046470642,0.8809523809523809,0.012213820591568947,0.8616690635681152
1.245949625968933,1.159191608428955,0.08675801753997803,0.7947238087654114,0.8809523809523809,0.009802945889532566,0.8557582497596741
1.2561218738555908,1.1515483856201172,0.10457348823547363,0.7930254340171814,0.8809523809523809,0.010621477849781513,0.8506521582603455
1.2641013860702515,1.1453990936279297,0.11870229244232178,0.7919800877571106,0.8809523809523809,0.01161270309239626,0.8480456471443176
1.2673540115356445,1.1458467245101929,0.12150728702545166,0.7936102151870728,0.8809523809523809,0.011855779215693474,0.8514107465744019
1.2783849239349365,1.1564291715621948,0.1219557523727417,0.8087045550346375,0.8809523809523809,0.0076492358930408955,0.876007080078125
1.3074041604995728,1.1727802753448486,0.13462388515472412,0.8339466452598572,0.8809523809523809,0.005404014140367508,0.904371440410614
1.32938551902771,1.1869068145751953,0.14247870445251465,0.8440859913825989,0.8571428571428572,0.0029129299800843,0.9114790558815002
1.3402749300003052,1.1917122602462769,0.14856266975402832,0.8407936692237854,0.8571428571428572,0.0025636579375714064,0.9098992347717285
1.3415000438690186,1.1893900632858276,0.15210998058319092,0.8340476751327515,0.8571428571428572,0.0024517991114407778,0.9063738584518433
1.3362361192703247,1.1823010444641113,0.15393507480621338,0.8285494446754456,0.8571428571428572,0.002109833527356386,0.9028369784355164
1.3264774084091187,1.1707290410995483,0.1557483673095703,0.8228487372398376,0.8571428571428572,0.0017034379998221993,0.8978162407875061
1.3159626722335815,1.156368613243103,0.15959405899047852,0.8173019289970398,0.8809523809523809,0.0012634608428925276,0.8918154835700989
1.3063175678253174,1.1455674171447754,0.160750150680542,0.81479412317276,0.8809523809523809,0.0009416649118065834,0.8879973888397217
1.300362467765808,1.1393234729766846,0.16103899478912354,0.8140903115272522,0.8809523809523809,0.0008304921793751419,0.8861191868782043
1.297421932220459,1.1377594470977783,0.15966248512268066,0.8145641684532166,0.8809523809523809,0.0008456818177364767,0.8854642510414124
1.2963416576385498,1.138950228691101,0.15739142894744873,0.8149832487106323,0.8809523809523809,0.0008483429555781186,0.8848358392715454
1.2964003086090088,1.1407458782196045,0.1556544303894043,0.8147851824760437,0.8571428571428572,0.0007891238783486187,0.883853554725647
1.2969448566436768,1.1422677040100098,0.154677152633667,0.8143190145492554,0.8571428571428572,0.0006811135681346059,0.8828903436660767
1.2975749969482422,1.1430604457855225,0.15451455116271973,0.814035177230835,0.8571428571428572,0.0005635992274619639,0.8823190927505493
1.2981880903244019,1.1431255340576172,0.15506255626678467,0.8141552805900574,0.8571428571428572,0.000473821914056316,0.8822762966156006
1.2987992763519287,1.1427595615386963,0.15603971481323242,0.814670979976654,0.8571428571428572,0.00042734306771308184,0.882697582244873
1.299498438835144,1.14235258102417,0.15714585781097412,0.8154451251029968,0.8571428571428572,0.0004109700967092067,0.883415937423706
1.3003649711608887,1.1422181129455566,0.15814685821533203,0.8163021206855774,0.8571428571428572,0.00040014131809584796,0.8842418193817139
1.3014297485351562,1.1425631046295166,0.15886664390563965,0.8170883655548096,0.8571428571428572,0.0003780060214921832,0.8850131034851074
1.3026630878448486,1.1434381008148193,0.1592249870300293,0.8176971673965454,0.8571428571428572,0.0003389555204194039,0.885616660118103
1.3040025234222412,1.1447522640228271,0.15925025939941406,0.8180843591690063,0.8571428571428572,0.00028675535577349365,0.886001467704773
1.3053144216537476,1.1463069915771484,0.15900743007659912,0.8182393908500671,0.8571428571428572,0.00022854450799059123,0.8861521482467651
1.3064682483673096,1.1478853225708008,0.1585829257965088,0.8181940317153931,0.8571428571428572,0.00017385392857249826,0.88609778881073
1.3073641061782837,1.1492913961410522,0.15807271003723145,0.8180034160614014,0.8571428571428572,0.00013342330930754542,0.8858922719955444
1.3079475164413452,1.1503833532333374,0.1575641632080078,0.8177291750907898,0.8571428571428572,0.00011370884021744132,0.885598361492157
1.3082081079483032,1.1510860919952393,0.15712201595306396,0.8174272179603577,0.8571428571428572,0.0001101825837395154,0.8852746486663818
1.3081791400909424,1.151391863822937,0.15678727626800537,0.8171413540840149,0.8571428571428572,0.0001107436983147636,0.8849683403968811
1.3079237937927246,1.1513441801071167,0.1565796136856079,0.8168994188308716,0.8809523809523809,0.00010665486479410902,0.884710431098938
1.3075217008590698,1.1510200500488281,0.1565016508102417,0.8167141675949097,0.8809523809523809,9.584006329532713e-05,0.8845162391662598
1.307056188583374,1.1505132913589478,0.15654289722442627,0.8165866732597351,0.8809523809523809,7.913966692285612e-05,0.8843878507614136
1.306600570678711,1.1499179601669312,0.15668261051177979,0.8165096640586853,0.8809523809523809,5.986689939163625e-05,0.8843181729316711
1.306212067604065,1.1493167877197266,0.15689527988433838,0.8164723515510559,0.8809523809523809,4.2347153794253245e-05,0.8842948079109192
1.3059284687042236,1.1487767696380615,0.1571516990661621,0.8164622783660889,0.8809523809523809,3.269726948929019e-05,0.8843032717704773
1.3057663440704346,1.1483447551727295,0.15742158889770508,0.8164689540863037,0.8809523809523809,3.288007792434655e-05,0.8843302726745605
1.3057265281677246,1.1480470895767212,0.15767943859100342,0.8164829611778259,0.8809523809523809,3.763894346775487e-05,0.8843639492988586
1.305793285369873,1.1478900909423828,0.15790319442749023,0.8164978623390198,0.8809523809523809,4.0684193663764745e-05,0.8843958973884583
1.3059418201446533,1.1478630304336548,0.15807878971099854,0.8165090084075928,0.8809523809523809,4.068447378813289e-05,0.8844199776649475
1.3061412572860718,1.147943139076233,0.15819811820983887,0.8165146708488464,0.8809523809523809,3.727969669853337e-05,0.8844336271286011
1.3063602447509766,1.1480975151062012,0.1582627296447754,0.8165128827095032,0.8809523809523809,3.115539584541693e-05,0.8844354152679443
1.306570291519165,1.148292064666748,0.158278226852417,0.8165048956871033,0.8809523809523809,2.4002354621188715e-05,0.8844268918037415
1.3067500591278076,1.1484928131103516,0.15825724601745605,0.8164910078048706,0.8809523809523809,1.729724317556247e-05,0.8844096064567566
1.3068832159042358,1.148672342300415,0.1582108736038208,0.8164737224578857,0.8809523809523809,1.268307096324861e-05,0.8843868970870972
1.3069652318954468,1.148810625076294,0.15815460681915283,0.8164543509483337,0.8809523809523809,1.196427365357522e-05,0.8843615651130676
1.3069965839385986,1.1488975286483765,0.15809905529022217,0.8164354562759399,0.8809523809523809,1.298695588047849e-05,0.8843369483947754
1.3069835901260376,1.148930311203003,0.15805327892303467,0.8164183497428894,0.8809523809523809,1.3785767805529758e-05,0.8843151926994324
1.3069374561309814,1.1489148139953613,0.15802264213562012,0.8164039254188538,0.8809523809523809,1.3675274203706067e-05,0.8842975497245789
1.3068712949752808,1.1488604545593262,0.1580108404159546,0.8163923621177673,0.8809523809523809,1.2075970516889356e-05,0.8842847347259521
1.3067965507507324,1.1487807035446167,0.15801584720611572,0.8163840770721436,0.8809523809523809,9.770965334610082e-06,0.8842765688896179
1.3067245483398438,1.1486886739730835,0.15803587436676025,0.8163779973983765,0.8809523809523809,6.9122079366934486e-06,0.8842722177505493
1.3066641092300415,1.1485965251922607,0.15806758403778076,0.8163734674453735,0.8809523809523809,4.523001734924037e-06,0.8842703700065613
1.3066191673278809,1.1485146284103394,0.1581045389175415,0.8163701891899109,0.8809523809523809,3.477699237919296e-06,0.8842703700065613
1.3065935373306274,1.1484501361846924,0.15814340114593506,0.816366970539093,0.8809523809523809,3.917825779353734e-06,0.8842707276344299
1.3065862655639648,1.1484062671661377,0.15817999839782715,0.8163636922836304,0.8809523809523809,5.031115961173782e-06,0.8842707276344299
1.3065946102142334,1.1483839750289917,0.1582106351852417,0.8163602948188782,0.8809523809523809,5.4878769333299715e-06,0.8842699527740479
1.3066153526306152,1.1483811140060425,0.15823423862457275,0.8163565397262573,0.8809523809523809,5.255774794932222e-06,0.8842682838439941
1.3066433668136597,1.148394227027893,0.1582491397857666,0.816352903842926,0.8809523809523809,4.787857051269384e-06,0.884265661239624
1.3066747188568115,1.1484178304672241,0.1582568883895874,0.8163489103317261,0.8809523809523809,3.916748482879484e-06,0.8842622637748718
1.3067041635513306,1.148446798324585,0.1582573652267456,0.8163455128669739,0.8809523809523809,2.702508027141448e-06,0.8842585682868958
1.3067293167114258,1.1484766006469727,0.15825271606445312,0.8163429498672485,0.8809523809523809,2.0475997644098243e-06,0.8842552304267883
1.3067480325698853,1.1485027074813843,0.15824532508850098,0.8163407444953918,0.8809523809523809,1.707614615042985e-06,0.8842521905899048
1.306759238243103,1.1485227346420288,0.15823650360107422,0.8163394331932068,0.8809523809523809,1.6327397815985023e-06,0.8842498064041138
1.306762933731079,1.1485350131988525,0.15822792053222656,0.816338837146759,0.8809523809523809,2.0129541553615127e-06,0.8842482566833496
1.3067606687545776,1.1485393047332764,0.15822136402130127,0.816338837146759,0.8809523809523809,2.09339987122803e-06,0.884247362613678
1.3067535161972046,1.1485366821289062,0.15821683406829834,0.8163394331932068,0.8809523809523809,1.898301775327127e-06,0.8842474818229675
1.3067431449890137,1.1485284566879272,0.15821468830108643,0.8163402080535889,0.8809523809523809,1.5335300531660323e-06,0.884247899055481
1.3067326545715332,1.1485168933868408,0.15821576118469238,0.8163408637046814,0.8809523809523809,1.2504257256296114e-06,0.8842486143112183
1.3067221641540527,1.1485037803649902,0.1582183837890625,0.8163415789604187,0.8809523809523809,8.867592100614274e-07,0.8842495083808899
1.3067134618759155,1.1484909057617188,0.15822255611419678,0.8163418173789978,0.8809523809523809,6.457512427004986e-07,0.8842502236366272
1.3067066669464111,1.1484798192977905,0.1582268476486206,0.8163419365882874,0.8809523809523809,5.922809123148909e-07,0.8842507600784302
1.3067035675048828,1.1484713554382324,0.1582322120666504,0.8163414597511292,0.8809523809523809,7.165252782215248e-07,0.884250819683075
1.3067023754119873,1.1484659910202026,0.15823638439178467,0.8163408637046814,0.8809523809523809,9.594756420483463e-07,0.8842505216598511
1.3067041635513306,1.1484639644622803,0.1582401990890503,0.816339910030365,0.8809523809523809,8.078329756244784e-07,0.8842499852180481
1.3067073822021484,1.1484646797180176,0.15824270248413086,0.816338837146759,0.8809523809523809,8.516888669873879e-07,0.884249210357666
1.3067115545272827,1.1484675407409668,0.15824401378631592,0.8163378834724426,0.8809523809523809,6.401463679139852e-07,0.8842483758926392
1.3067162036895752,1.1484715938568115,0.15824460983276367,0.8163368105888367,0.8809523809523809,5.467862820296432e-07,0.8842473030090332
1.3067201375961304,1.148476004600525,0.15824413299560547,0.8163359761238098,0.8809523809523809,5.049478204455227e-07,0.8842464089393616
1.3067240715026855,1.1484802961349487,0.15824377536773682,0.8163353204727173,0.8809523809523809,4.5441760221365257e-07,0.8842455744743347
1.3067262172698975,1.1484841108322144,0.1582421064376831,0.8163349032402039,0.8809523809523809,0.06300751119852066,0.8842450976371765
1.3067277669906616,1.148486614227295,0.1582411527633667,0.8163348436355591,0.8809523809523809,0.057870689779520035,0.8842447400093079
1.306727647781372,1.1484876871109009,0.1582399606704712,0.8163349628448486,0.8809523809523809,0.05470452457666397,0.8842447996139526
1.3067270517349243,1.1484880447387695,0.15823900699615479,0.816335141658783,0.8809523809523809,0.05544078350067139,0.8842447996139526
1.3067259788513184,1.1484870910644531,0.15823888778686523,0.8163354396820068,0.8809523809523809,0.05193234235048294,0.8842450976371765
1.3067238330841064,1.1484856605529785,0.15823817253112793,0.8163357973098755,0.8809523809523809,0.049571797251701355,0.8842455148696899
1.3067224025726318,1.1484836339950562,0.15823876857757568,0.8163360953330994,0.8809523809523809,0.05356024578213692,0.884245753288269
1.3067214488983154,1.1484819650650024,0.158239483833313,0.8163362741470337,0.8809523809523809,0.05426565930247307,0.8842460513114929
0.6280979514122009,1.4350117444992065,-0.8069137930870056,0.8001400232315063,0.9047619047619048,0.05501699820160866,0.9694420695304871
0.6362492442131042,1.4322985410690308,-0.7960492968559265,0.7852351069450378,0.9285714285714286,0.05558217316865921,0.9429547786712646
0.661815881729126,1.4193642139434814,-0.7575483322143555,0.7878690361976624,0.9285714285714286,0.050247177481651306,0.9265773892402649
0.6846112608909607,1.4050052165985107,-0.72039395570755,0.7934018969535828,0.9047619047619048,0.05179842561483383,0.9277472496032715
0.713728129863739,1.3967509269714355,-0.6830227971076965,0.7838326692581177,0.9047619047619048,0.055682722479104996,0.9106748104095459
0.7662449479103088,1.3993440866470337,-0.6330991387367249,0.8134628534317017,0.9285714285714286,0.049173567444086075,0.9227269291877747
0.8063549399375916,1.3876862525939941,-0.5813313126564026,0.8498384356498718,0.9285714285714286,0.044149722903966904,0.9523168802261353
0.8345445394515991,1.3716882467269897,-0.5371437072753906,0.8778534531593323,0.9523809523809523,0.04628956690430641,0.9723840951919556
0.8849182724952698,1.359968662261963,-0.4750503897666931,0.8901911377906799,0.9523809523809523,0.0415891669690609,0.9763885736465454
0.9439167976379395,1.376186490058899,-0.4322696924209595,0.9032579660415649,0.9285714285714286,0.037376996129751205,0.9818363785743713
0.9839750528335571,1.4234492778778076,-0.4394742250442505,0.912021279335022,0.9285714285714286,0.034072715789079666,0.9866657853126526
1.0021196603775024,1.4442318677902222,-0.4421122074127197,0.9091004133224487,0.9285714285714286,0.030246328562498093,0.9844765663146973
0.9975414872169495,1.4441313743591309,-0.4465898871421814,0.9063140749931335,0.9285714285714286,0.028784941881895065,0.9813969731330872
0.9953943490982056,1.4339419603347778,-0.43854761123657227,0.9063776135444641,0.9285714285714286,0.028100350871682167,0.977706789970398
0.9863973259925842,1.4260390996932983,-0.4396417737007141,0.9095168113708496,0.9285714285714286,0.028097977861762047,0.975398600101471
0.9731107950210571,1.422790288925171,-0.44967949390411377,0.9157910346984863,0.9285714285714286,0.02769945003092289,0.976727306842804
0.9670607447624207,1.415854811668396,-0.44879406690597534,0.916633129119873,0.9285714285714286,0.03147158771753311,0.9723359942436218
0.983903706073761,1.4314194917678833,-0.4475157856941223,0.9155275821685791,0.9285714285714286,0.0367707833647728,0.9665747284889221
0.9999963641166687,1.4302510023117065,-0.43025463819503784,0.9156651496887207,0.9285714285714286,0.0376252755522728,0.9677923917770386
1.021507978439331,1.4328410625457764,-0.4113330841064453,0.9137123823165894,0.9285714285714286,0.03712758794426918,0.96931391954422
1.0353909730911255,1.442656397819519,-0.40726542472839355,0.9103809595108032,0.9285714285714286,0.03550378233194351,0.9704322814941406
1.0533396005630493,1.4674584865570068,-0.4141188859939575,0.9034866094589233,0.9285714285714286,0.03488108143210411,0.9687569737434387
1.0669742822647095,1.4769408702850342,-0.4099665880203247,0.8905714154243469,0.9285714285714286,0.032857026904821396,0.9624457359313965
1.0794308185577393,1.4667571783065796,-0.38732635974884033,0.86543208360672,0.9285714285714286,0.030382275581359863,0.9465060234069824
1.0850825309753418,1.4460593461990356,-0.36097681522369385,0.8281370401382446,0.9285714285714286,0.02777486853301525,0.9112186431884766
1.0740866661071777,1.412513256072998,-0.3384265899658203,0.798109769821167,0.9285714285714286,0.025144366547465324,0.8712148666381836
1.0346592664718628,1.3582022190093994,-0.3235429525375366,0.7772104144096375,0.9285714285714286,0.024465037509799004,0.8461776971817017
0.9911060929298401,1.2912726402282715,-0.3001665472984314,0.7526842951774597,0.9285714285714286,0.023619787767529488,0.8277942538261414
0.9582074880599976,1.2302203178405762,-0.2720128297805786,0.7304164171218872,0.9285714285714286,0.024145908653736115,0.8123253583908081
0.9309595227241516,1.1647595167160034,-0.2337999939918518,0.7096280455589294,0.9285714285714286,0.02421032078564167,0.7976107001304626
0.9052601456642151,1.0921987295150757,-0.1869385838508606,0.6872413158416748,0.9285714285714286,0.02299117110669613,0.7807744145393372
0.879935085773468,1.0308356285095215,-0.15090054273605347,0.646758496761322,0.9285714285714286,0.021102499216794968,0.7580206990242004
0.855940580368042,0.9817016124725342,-0.1257610321044922,0.5882354974746704,0.9047619047619048,0.023397384211421013,0.6948415637016296
0.8349822759628296,0.960031270980835,-0.12504899501800537,0.5585026144981384,0.9047619047619048,0.02398984134197235,0.6439222693443298
0.8130805492401123,0.9609748125076294,-0.1478942632675171,0.5610784292221069,0.9047619047619048,0.02751140110194683,0.6593425273895264
0.8164132833480835,0.9654983282089233,-0.14908504486083984,0.5797994136810303,0.9047619047619048,0.028071440756320953,0.6774259209632874
0.8167997598648071,0.9634199738502502,-0.14662021398544312,0.589397132396698,0.9047619047619048,0.027469150722026825,0.6725953221321106
0.8135077953338623,0.9558382034301758,-0.14233040809631348,0.590328574180603,0.9047619047619048,0.026380568742752075,0.6626655459403992
0.8073241710662842,0.9474332332611084,-0.14010906219482422,0.5933294296264648,0.9047619047619048,0.024826042354106903,0.659955620765686
0.8020737767219543,0.947952926158905,-0.14587914943695068,0.6027668714523315,0.9047619047619048,0.02180103026330471,0.6676065325737
0.7986246347427368,0.9424071311950684,-0.14378249645233154,0.6166380047798157,0.9047619047619048,0.020090186968445778,0.6827865839004517
0.7945454716682434,0.9325383305549622,-0.13799285888671875,0.6300036907196045,0.9047619047619048,0.019675930961966515,0.7002273201942444
0.7897806763648987,0.9263783693313599,-0.13659769296646118,0.6391862034797668,0.9047619047619048,0.019864575937390327,0.7162420153617859
0.7849591374397278,0.9254887700080872,-0.14052963256835938,0.640619158744812,0.9047619047619048,0.019784478470683098,0.7263842225074768
0.7894455194473267,0.9312308430671692,-0.14178532361984253,0.6368814706802368,0.8809523809523809,0.019008297473192215,0.731040358543396
0.794624924659729,0.9416497945785522,-0.14702486991882324,0.6361681222915649,0.8809523809523809,0.0189063623547554,0.7367236614227295
0.7995887994766235,0.9551913738250732,-0.1556025743484497,0.6454371213912964,0.8809523809523809,0.019768908619880676,0.7498794794082642
0.813809335231781,0.9718916416168213,-0.15808230638504028,0.6634666919708252,0.8809523809523809,0.02364722266793251,0.7701818346977234
0.8355466723442078,0.9886623620986938,-0.15311568975448608,0.6808721423149109,0.8809523809523809,0.021216074004769325,0.7884910106658936
0.8584701418876648,1.0036954879760742,-0.14522534608840942,0.6930456757545471,0.8809523809523809,0.01850876584649086,0.80076003074646
0.8768919706344604,1.0116633176803589,-0.13477134704589844,0.6979990601539612,0.8809523809523809,0.01533581968396902,0.8053709268569946
0.8897411227226257,1.0103695392608643,-0.12062841653823853,0.698489248752594,0.8809523809523809,0.012932365760207176,0.8048475980758667
0.895279586315155,1.0000414848327637,-0.10476189851760864,0.6965625286102295,0.8809523809523809,0.01223409827798605,0.8016806244850159
0.8965994715690613,0.9807721376419067,-0.08417266607284546,0.6928618550300598,0.8809523809523809,0.012436270713806152,0.7970916628837585
0.8974509239196777,0.9557592272758484,-0.058308303356170654,0.6890125870704651,0.8809523809523809,0.011887550354003906,0.7927510738372803
0.9026101231575012,0.9327301979064941,-0.03012007474899292,0.6865860223770142,0.8809523809523809,0.011720014736056328,0.7901431918144226
0.9136914014816284,0.9184128046035767,-0.004721403121948242,0.6864641308784485,0.8809523809523809,0.011456972919404507,0.7902689576148987
0.9295570850372314,0.9124400615692139,0.017117023468017578,0.6878124475479126,0.8809523809523809,0.011388049460947514,0.7921945452690125
0.9493805766105652,0.9128996729850769,0.03648090362548828,0.6892892718315125,0.8809523809523809,0.012114102020859718,0.7950316071510315
0.9708765149116516,0.9202859997749329,0.05059051513671875,0.6917689442634583,0.8809523809523809,0.012416708283126354,0.8002111315727234
0.9915202856063843,0.9329516887664795,0.058568596839904785,0.696404755115509,0.8809523809523809,0.013218513689935207,0.8100472688674927
1.0084800720214844,0.9498862028121948,0.05859386920928955,0.7023422122001648,0.8809523809523809,0.012509076856076717,0.822309672832489
1.0210984945297241,0.9637150764465332,0.05738341808319092,0.7063696980476379,0.8809523809523809,0.012193824164569378,0.8306588530540466
1.0284227132797241,0.9721314907073975,0.05629122257232666,0.7063820958137512,0.8809523809523809,0.013890502043068409,0.8327464461326599
1.0340614318847656,0.9734853506088257,0.06057608127593994,0.7011939883232117,0.8809523809523809,0.014892352744936943,0.8278934359550476
1.0399260520935059,0.9695826172828674,0.07034343481063843,0.6914092302322388,0.8809523809523809,0.014303021132946014,0.8160597085952759
1.047015905380249,0.9608784317970276,0.08613747358322144,0.6789553165435791,0.8809523809523809,0.013304236344993114,0.7992506623268127
1.048201560974121,0.949681282043457,0.09852027893066406,0.6712551712989807,0.8809523809523809,0.01322407741099596,0.7901145219802856
1.039106845855713,0.9406580924987793,0.0984487533569336,0.6684557199478149,0.8809523809523809,0.015331780537962914,0.7884371876716614
1.0212113857269287,0.9417562484741211,0.07945513725280762,0.6724878549575806,0.8809523809523809,0.01955687254667282,0.7942073345184326
1.036693811416626,0.9583732485771179,0.07832056283950806,0.6895509958267212,0.8809523809523809,0.020469514653086662,0.8099871277809143
1.0766867399215698,0.9920817017555237,0.08460503816604614,0.7110670208930969,0.8809523809523809,0.020470237359404564,0.8224527835845947
1.1144975423812866,1.0250988006591797,0.08939874172210693,0.7191784977912903,0.8809523809523809,0.018378984183073044,0.8218381404876709
1.1316092014312744,1.0365465879440308,0.09506261348724365,0.7209112048149109,0.8809523809523809,0.021306434646248817,0.8176238536834717
1.1309689283370972,1.0286338329315186,0.10233509540557861,0.7178443074226379,0.8809523809523809,0.02114975079894066,0.811774492263794
1.1224002838134766,1.0121197700500488,0.11028051376342773,0.7103431224822998,0.8809523809523809,0.020758306607604027,0.803847074508667
1.1115741729736328,0.9938595294952393,0.11771464347839355,0.7007596492767334,0.8809523809523809,0.018667172640562057,0.7943623661994934
1.101157546043396,0.9754836559295654,0.12567389011383057,0.6897351741790771,0.8809523809523809,0.017250875011086464,0.7832318544387817
1.0928778648376465,0.9576231837272644,0.13525468111038208,0.6779212355613708,0.8809523809523809,0.02092548832297325,0.771396815776825
1.0845603942871094,0.941031277179718,0.14352911710739136,0.6664979457855225,0.8809523809523809,0.023550884798169136,0.7607044577598572
1.0781729221343994,0.9270455241203308,0.1511273980140686,0.6557782888412476,0.8809523809523809,0.021902944892644882,0.7508231401443481
1.0799254179000854,0.9218583106994629,0.15806710720062256,0.648327112197876,0.8809523809523809,0.021832162514328957,0.7422706484794617
1.090065598487854,0.9241944551467896,0.16587114334106445,0.6373941898345947,0.8809523809523809,0.01916291005909443,0.7244731187820435
1.1106886863708496,0.9346814751625061,0.1760072112083435,0.6251940131187439,0.8809523809523809,0.01737976260483265,0.699543833732605
1.1323741674423218,0.9488726258277893,0.18350154161453247,0.6156004667282104,0.8809523809523809,0.017786536365747452,0.6771509051322937
1.1498479843139648,0.9636714458465576,0.18617653846740723,0.612960696220398,0.8571428571428572,0.016744451597332954,0.6682867407798767
1.1606004238128662,0.9793263077735901,0.18127411603927612,0.6181445121765137,0.8571428571428572,0.015836970880627632,0.6743370294570923
1.1676853895187378,0.9917305111885071,0.1759548783302307,0.6316201686859131,0.8571428571428572,0.013635918498039246,0.6913339495658875
1.1730031967163086,1.0005078315734863,0.17249536514282227,0.6487733125686646,0.8571428571428572,0.012160751968622208,0.707927405834198
1.1748557090759277,1.006075382232666,0.16878032684326172,0.6627114415168762,0.8571428571428572,0.010432991199195385,0.7154759168624878
1.1747468709945679,1.0112568140029907,0.16349005699157715,0.6729198694229126,0.8571428571428572,0.010213441215455532,0.718464195728302
1.1732325553894043,1.0152952671051025,0.15793728828430176,0.6807287931442261,0.8571428571428572,0.008553805761039257,0.7216598391532898
1.172707438468933,1.0207163095474243,0.1519911289215088,0.6885692477226257,0.8571428571428572,0.008527369238436222,0.7276557087898254
1.1755728721618652,1.0287468433380127,0.14682602882385254,0.6974846124649048,0.8571428571428572,0.008573365397751331,0.735782265663147
1.1812372207641602,1.0386481285095215,0.14258909225463867,0.7064005136489868,0.8571428571428572,0.008108929730951786,0.7437131404876709
1.198516845703125,1.0474942922592163,0.1510225534439087,0.7130503058433533,0.8571428571428572,0.007558833342045546,0.7483445405960083
1.215880274772644,1.0543259382247925,0.16155433654785156,0.7179357409477234,0.8571428571428572,0.005741483997553587,0.7511389851570129
1.23105788230896,1.0599095821380615,0.17114830017089844,0.7221011519432068,0.8571428571428572,0.056754812598228455,0.7536267042160034
1.2394230365753174,1.0649667978286743,0.17445623874664307,0.7254785895347595,0.8571428571428572,0.047827910631895065,0.7563940286636353
1.2417436838150024,1.070136308670044,0.1716073751449585,0.728597104549408,0.8571428571428572,0.03449409827589989,0.7594559788703918
1.2377251386642456,1.0706937313079834,0.1670314073562622,0.7315213084220886,0.8571428571428572,0.028082164004445076,0.7626689076423645
1.2304438352584839,1.0679728984832764,0.16247093677520752,0.734727144241333,0.8571428571428572,0.024990644305944443,0.7656697630882263
1.2298784255981445,1.06574285030365,0.16413557529449463,0.741890013217926,0.8571428571428572,0.02245737612247467,0.7719458341598511
1.2379118204116821,1.072434902191162,0.16547691822052002,0.7587063908576965,0.8571428571428572,0.02078930102288723,0.7856777906417847
1.2565408945083618,1.0919606685638428,0.16458022594451904,0.7754954695701599,0.8571428571428572,0.02454080805182457,0.7966120839118958
1.277962565422058,1.1171420812606812,0.16082048416137695,0.7836586236953735,0.8571428571428572,0.025005877017974854,0.8017719388008118
1.2095146179199219,1.5568469762802124,-0.3473323583602905,0.9419757723808289,0.8809523809523809,0.03072676807641983,0.9695475697517395
1.2213153839111328,1.6892714500427246,-0.4679560661315918,0.9481068253517151,0.8809523809523809,0.03406252712011337,0.9774311184883118
1.240473985671997,1.7834092378616333,-0.5429352521896362,0.9457210302352905,0.9047619047619048,0.03353999927639961,0.9833713173866272
1.249312162399292,1.8289533853530884,-0.5796412229537964,0.9389356374740601,0.9047619047619048,0.037385184317827225,0.9849780201911926
1.2493523359298706,1.84786856174469,-0.5985162258148193,0.9303305745124817,0.9047619047619048,0.04553623124957085,0.9841001033782959
1.2452605962753296,1.8506484031677246,-0.605387806892395,0.917680561542511,0.9047619047619048,0.05335405096411705,0.9810567498207092
1.2402845621109009,1.8365484476089478,-0.5962638854980469,0.9007290005683899,0.9047619047619048,0.048883236944675446,0.9758001565933228
1.240986704826355,1.8138939142227173,-0.5729072093963623,0.877423882484436,0.9285714285714286,0.03435854986310005,0.9676983952522278
1.2464258670806885,1.8139060735702515,-0.567480206489563,0.8535026907920837,0.9285714285714286,0.024514470249414444,0.9540755748748779
1.2506710290908813,1.8116410970687866,-0.5609700679779053,0.8344791531562805,0.9285714285714286,0.028276553377509117,0.9392533302307129
1.227185606956482,1.7809877395629883,-0.5538021326065063,0.8153896927833557,0.9285714285714286,0.04195338860154152,0.925937831401825
1.1885126829147339,1.7538315057754517,-0.5653188228607178,0.798180878162384,0.9285714285714286,0.022412126883864403,0.9151622653007507
1.132800579071045,1.7134133577346802,-0.5806127786636353,0.7899677157402039,0.9285714285714286,0.027264056727290154,0.9130541086196899
1.0565022230148315,1.64708411693573,-0.5905818939208984,0.7862568497657776,0.9523809523809523,0.025615479797124863,0.9124836921691895
0.9693763852119446,1.5745190382003784,-0.6051426529884338,0.7832199335098267,0.9523809523809523,0.02567744255065918,0.9101443886756897
0.8924500346183777,1.521194577217102,-0.6287445425987244,0.7800359129905701,0.9285714285714286,0.02318567782640457,0.9031637907028198
0.8662171363830566,1.4652358293533325,-0.5990186929702759,0.7777385115623474,0.9285714285714286,0.02413919009268284,0.8973361849784851
0.8612962961196899,1.4291813373565674,-0.5678850412368774,0.7759711146354675,0.9285714285714286,0.02483440563082695,0.8934299349784851
0.8638300895690918,1.4079536199569702,-0.5441235303878784,0.7770649194717407,0.9285714285714286,0.02592434734106064,0.8921903371810913
0.8597327470779419,1.4026200771331787,-0.5428873300552368,0.7778992056846619,0.9285714285714286,0.027804886922240257,0.8882267475128174
0.8727270364761353,1.401252269744873,-0.5285252332687378,0.7751331925392151,0.9285714285714286,0.028704697266221046,0.8769720196723938
0.8707572221755981,1.4586738348007202,-0.5879166126251221,0.7884486317634583,0.9285714285714286,0.03149258345365524,0.882282555103302
0.8955751657485962,1.5076245069503784,-0.6120493412017822,0.8121753334999084,0.9285714285714286,0.03549531102180481,0.8965575695037842
0.9137322902679443,1.534875512123108,-0.6211432218551636,0.8242296576499939,0.9285714285714286,0.03548021614551544,0.902051568031311
0.9382925629615784,1.5686756372451782,-0.6303830742835999,0.8342157602310181,0.9285714285714286,0.03539512678980827,0.9047924280166626
0.9730380177497864,1.6226786375045776,-0.6496406197547913,0.8561365604400635,0.9047619047619048,0.033313244581222534,0.9166333675384521
1.0036647319793701,1.6663978099822998,-0.6627330780029297,0.8742757439613342,0.9047619047619048,0.03439081087708473,0.9280346632003784
1.031599521636963,1.7014014720916748,-0.6698019504547119,0.8855440020561218,0.9285714285714286,0.03601350635290146,0.9363226890563965
1.060646414756775,1.7335835695266724,-0.6729371547698975,0.8944132924079895,0.9285714285714286,0.033081721514463425,0.9433455467224121
1.0844449996948242,1.7528337240219116,-0.6683887243270874,0.8992305397987366,0.9285714285714286,0.029450340196490288,0.9482948780059814
1.1008141040802002,1.7559044361114502,-0.65509033203125,0.8994099497795105,0.9285714285714286,0.03006840869784355,0.9509361982345581
1.113399624824524,1.7438541650772095,-0.6304545402526855,0.8963781595230103,0.9285714285714286,0.02835661545395851,0.9525864124298096
1.123543381690979,1.7204104661941528,-0.5968670845031738,0.8894089460372925,0.9285714285714286,0.02479819767177105,0.9530539512634277
1.130828857421875,1.7103725671768188,-0.5795437097549438,0.8848764300346375,0.9523809523809523,0.025458335876464844,0.9523607492446899
1.1366496086120605,1.707435965538025,-0.5707863569259644,0.8827967643737793,0.9523809523809523,0.026458505541086197,0.950386643409729
1.140823483467102,1.702307939529419,-0.5614844560623169,0.8789345026016235,0.9523809523809523,0.02432378940284252,0.9455695152282715
1.143634557723999,1.6939971446990967,-0.5503625869750977,0.8732836842536926,0.9523809523809523,0.024181073531508446,0.9390676617622375
1.1469361782073975,1.6721709966659546,-0.5252348184585571,0.8640759587287903,0.9523809523809523,0.024461276829242706,0.9311363101005554
1.1466623544692993,1.642555832862854,-0.4958934783935547,0.8530670404434204,0.9285714285714286,0.024681610986590385,0.9220415949821472
1.1436699628829956,1.613518238067627,-0.46984827518463135,0.8417864441871643,0.9285714285714286,0.025028474628925323,0.909762978553772
1.1388355493545532,1.5853928327560425,-0.44655728340148926,0.8310266733169556,0.9285714285714286,0.025360483676195145,0.8954890370368958
1.1314208507537842,1.5590870380401611,-0.42766618728637695,0.8211244940757751,0.9285714285714286,0.024163590744137764,0.880353569984436
1.1210912466049194,1.5326151847839355,-0.4115239381790161,0.8121135234832764,0.9285714285714286,0.025286801159381866,0.8658910393714905
1.1101970672607422,1.50959312915802,-0.39939606189727783,0.8061091899871826,0.9285714285714286,0.025078481063246727,0.8579166531562805
1.1029857397079468,1.5059605836868286,-0.40297484397888184,0.8007734417915344,0.9285714285714286,0.023788733407855034,0.8518067002296448
1.0948320627212524,1.5007431507110596,-0.40591108798980713,0.7962777614593506,0.9285714285714286,0.023805804550647736,0.848378598690033
1.0870612859725952,1.4922665357589722,-0.40520524978637695,0.7922168970108032,0.9285714285714286,0.024912575259804726,0.8464245200157166
1.0799400806427002,1.4801875352859497,-0.4002474546432495,0.7877058386802673,0.9285714285714286,0.023550283163785934,0.8435179591178894
1.075735330581665,1.4662244319915771,-0.3904891014099121,0.782720685005188,0.9285714285714286,0.020502712577581406,0.8383389711380005
1.0735695362091064,1.450620412826538,-0.37705087661743164,0.7762449979782104,0.9285714285714286,0.02024138905107975,0.8291518688201904
1.0696557760238647,1.436657428741455,-0.36700165271759033,0.7700032591819763,0.9285714285714286,0.018735922873020172,0.8189795613288879
1.0625176429748535,1.4302276372909546,-0.3677099943161011,0.7671898603439331,0.9285714285714286,0.01646936684846878,0.8129040598869324
1.05308997631073,1.4237143993377686,-0.3706244230270386,0.7713229656219482,0.9285714285714286,0.015045526437461376,0.8151666522026062
1.0396255254745483,1.4314837455749512,-0.39185822010040283,0.7812767624855042,0.9285714285714286,0.014279166236519814,0.8238874673843384
1.027505874633789,1.4385570287704468,-0.4110511541366577,0.7958164811134338,0.9285714285714286,0.01585206761956215,0.8372558951377869
1.0168260335922241,1.4411208629608154,-0.4242948293685913,0.8132284879684448,0.9285714285714286,0.01570732146501541,0.8530975580215454
1.00910222530365,1.4402611255645752,-0.4311589002609253,0.8334959745407104,0.9285714285714286,0.014894147403538227,0.8711268305778503
0.9989452958106995,1.4358818531036377,-0.43693655729293823,0.8505262732505798,0.9285714285714286,0.014018542133271694,0.885201096534729
0.987130880355835,1.4324167966842651,-0.4452859163284302,0.8637591004371643,0.9285714285714286,0.013951126486063004,0.8955927491188049
0.9725318551063538,1.4307070970535278,-0.4581752419471741,0.8746790885925293,0.9285714285714286,0.01424641814082861,0.904405415058136
0.9531555771827698,1.4323608875274658,-0.47920531034469604,0.8826957941055298,0.9285714285714286,0.0134230712428689,0.9113513827323914
0.9331141114234924,1.4370038509368896,-0.5038897395133972,0.8871367573738098,0.9285714285714286,0.012722380459308624,0.9164958596229553
0.9108965992927551,1.441331148147583,-0.5304345488548279,0.8877994418144226,0.9285714285714286,0.012388179078698158,0.9194204807281494
0.8899227380752563,1.4374394416809082,-0.5475167036056519,0.8828030228614807,0.9285714285714286,0.012119981460273266,0.9185034036636353
0.8737157583236694,1.425148606300354,-0.5514328479766846,0.875275194644928,0.9285714285714286,0.01237302552908659,0.9147812724113464
0.8698184490203857,1.4084817171096802,-0.5386632680892944,0.8666144013404846,0.9285714285714286,0.013355936855077744,0.9089629650115967
0.8698704242706299,1.3920193910598755,-0.5221489667892456,0.8587180972099304,0.9285714285714286,0.014517789706587791,0.9030778408050537
0.8703936338424683,1.3759567737579346,-0.5055631399154663,0.8523013591766357,0.9285714285714286,0.01439586840569973,0.8986716866493225
0.869782567024231,1.3595715761184692,-0.4897890090942383,0.8475664854049683,0.9285714285714286,0.013293162919580936,0.8968065977096558
0.8677083849906921,1.3440059423446655,-0.4762975573539734,0.8449347019195557,0.9285714285714286,0.012100943364202976,0.898226261138916
0.8624045848846436,1.330883264541626,-0.4684786796569824,0.846043050289154,0.9285714285714286,0.011214054189622402,0.905876636505127
0.854388952255249,1.3241204023361206,-0.4697314500808716,0.8583337664604187,0.9285714285714286,0.010611854493618011,0.9272587895393372
0.8762643933296204,1.3217673301696777,-0.4455029368400574,0.8776081204414368,0.9285714285714286,0.010147328488528728,0.9490183591842651
0.9002256989479065,1.3131111860275269,-0.41288548707962036,0.8754090070724487,0.9285714285714286,0.009814823977649212,0.9492287635803223
0.9141291379928589,1.2985695600509644,-0.38444042205810547,0.8452447056770325,0.9285714285714286,0.009427251294255257,0.9256857633590698
0.9198061227798462,1.284788966178894,-0.36498284339904785,0.8189430832862854,0.9285714285714286,0.009448360651731491,0.8984538912773132
0.9218052625656128,1.2729754447937012,-0.3511701822280884,0.8065580129623413,0.9285714285714286,0.009788871742784977,0.8852837085723877
0.923786461353302,1.2618674039840698,-0.3380809426307678,0.7976067662239075,0.9285714285714286,0.01021276693791151,0.87705397605896
0.9269648194313049,1.251183032989502,-0.324218213558197,0.7910386323928833,0.9285714285714286,0.011208001524209976,0.8717162609100342
0.9307786822319031,1.2414700984954834,-0.3106914162635803,0.7864342331886292,0.9285714285714286,0.01195018645375967,0.8689154386520386
0.9340072274208069,1.2335995435714722,-0.2995923161506653,0.7833569049835205,0.9285714285714286,0.01237576361745596,0.8680624961853027
0.9363627433776855,1.2269457578659058,-0.2905830144882202,0.7808882594108582,0.9285714285714286,0.01356881856918335,0.8681345582008362
0.936927855014801,1.2215458154678345,-0.28461796045303345,0.7788347005844116,0.9285714285714286,0.013391977176070213,0.8687874674797058
0.9424918293952942,1.2169603109359741,-0.27446848154067993,0.7769955396652222,0.9285714285714286,0.013460378162562847,0.8697192072868347
0.9486867785453796,1.2140100002288818,-0.2653232216835022,0.7754529714584351,0.9285714285714286,0.013911456800997257,0.8708154559135437
0.9537060856819153,1.210802435874939,-0.2570963501930237,0.773242712020874,0.9285714285714286,0.014919476583600044,0.8710484504699707
0.9581547379493713,1.2056159973144531,-0.2474612593650818,0.7695982456207275,0.9285714285714286,0.01699301227927208,0.8697777390480042
0.9623230695724487,1.1987241506576538,-0.23640108108520508,0.7636763453483582,0.9285714285714286,0.017912663519382477,0.8661253452301025
0.9674431085586548,1.1920616626739502,-0.2246185541152954,0.7568073868751526,0.9285714285714286,0.01893775165081024,0.8614304065704346
0.9722739458084106,1.1867308616638184,-0.21445691585540771,0.7496758103370667,0.9285714285714286,0.016742857173085213,0.8561623692512512
0.977287769317627,1.1824530363082886,-0.20516526699066162,0.7417712807655334,0.9285714285714286,0.015790561214089394,0.849984884262085
0.9823212623596191,1.1776409149169922,-0.19531965255737305,0.732931911945343,0.9285714285714286,0.015915870666503906,0.8428364992141724
0.9870017170906067,1.166359305381775,-0.1793575882911682,0.7230653166770935,0.9285714285714286,0.016142498701810837,0.8347793221473694
0.9923819303512573,1.1505510807037354,-0.15816915035247803,0.7099176049232483,0.9285714285714286,0.01674848236143589,0.8236687183380127
0.9961981773376465,1.1367428302764893,-0.14054465293884277,0.6986387968063354,0.9285714285714286,0.017915140837430954,0.8139026165008545
0.9997813701629639,1.1239104270935059,-0.12412905693054199,0.6861266493797302,0.9285714285714286,0.019443968310952187,0.8028889894485474
1.0018761157989502,1.1116974353790283,-0.10982131958007812,0.673698365688324,0.9285714285714286,0.021302400156855583,0.7920952439308167
1.0038403272628784,1.101425051689148,-0.09758472442626953,0.6615374088287354,0.9285714285714286,0.022415222600102425,0.7815642952919006
1.0076242685317993,1.0993175506591797,-0.09169328212738037,0.6520556211471558,0.9285714285714286,0.02345401979982853,0.7742793560028076
1.0097832679748535,1.090355396270752,-0.08057212829589844,0.6398126482963562,0.9285714285714286,0.025760769844055176,0.7649033665657043
1.007572054862976,1.075666904449463,-0.06809484958648682,0.6273126602172852,0.9285714285714286,0.02622470073401928,0.7551504969596863
1.0046452283859253,1.0587987899780273,-0.05415356159210205,0.6117511987686157,0.9285714285714286,0.026387011632323265,0.7416104078292847
1.0056260824203491,1.042021632194519,-0.03639554977416992,0.5957999229431152,0.9285714285714286,0.027491634711623192,0.7267636060714722
1.006277084350586,1.029919981956482,-0.023642897605895996,0.5825865268707275,0.9285714285714286,0.02959677390754223,0.7141773700714111
1.0104811191558838,1.0234490633010864,-0.012967944145202637,0.5733002424240112,0.9285714285714286,0.030054641887545586,0.7056311368942261
1.0177204608917236,1.0163979530334473,0.0013225078582763672,0.5655400156974792,0.9285714285714286,0.029593853279948235,0.6981793642044067
1.0248494148254395,1.009368896484375,0.015480518341064453,0.5574571490287781,0.9285714285714286,0.03096422180533409,0.6894811987876892
1.0303618907928467,1.0032552480697632,0.027106642723083496,0.5491833686828613,0.9285714285714286,0.03216349333524704,0.6798972487449646
1.0334010124206543,0.9995214343070984,0.03387957811355591,0.542411744594574,0.9285714285714286,0.031258583068847656,0.6712800860404968
1.0353091955184937,0.9982069134712219,0.03710228204727173,0.5390527844429016,0.9285714285714286,0.03149566054344177,0.6655025482177734
1.0371768474578857,1.0028342008590698,0.03434264659881592,0.5402328372001648,0.9285714285714286,0.03348022699356079,0.664215087890625
1.0402400493621826,1.0083699226379395,0.031870126724243164,0.5413323044776917,0.9047619047619048,0.03326015919446945,0.6625260710716248
1.0437082052230835,1.0106693506240845,0.03303885459899902,0.539300262928009,0.9047619047619048,0.030168041586875916,0.6568340063095093
1.04705810546875,1.010801076889038,0.036257028579711914,0.5372840166091919,0.8809523809523809,0.026884255930781364,0.6510499119758606
1.0494989156723022,1.0096949338912964,0.03980398178100586,0.5351840853691101,0.8809523809523809,0.02604815550148487,0.644947350025177
1.0515170097351074,1.014388084411621,0.03712892532348633,0.5344987511634827,0.9047619047619048,0.026563869789242744,0.6404865384101868
1.0533069372177124,1.0177208185195923,0.03558611869812012,0.5354635715484619,0.9047619047619048,0.02634451724588871,0.6387392282485962
1.0562055110931396,1.02028226852417,0.03592324256896973,0.5381391644477844,0.9047619047619048,0.025122694671154022,0.6404690146446228
1.0621706247329712,1.029442310333252,0.03272831439971924,0.5443884134292603,0.9047619047619048,0.026491213589906693,0.6481653451919556
1.0700196027755737,1.041715145111084,0.028304457664489746,0.5553469657897949,0.9047619047619048,0.023817796260118484,0.6626936197280884
1.0777837038040161,1.0547115802764893,0.023072123527526855,0.5720398426055908,0.9047619047619048,0.022496582940220833,0.6837342977523804
1.0848164558410645,1.071374535560608,0.013441920280456543,0.5975632071495056,0.9047619047619048,0.02082068845629692,0.7122086882591248
1.101540446281433,1.093484878540039,0.008055567741394043,0.6308714151382446,0.9047619047619048,0.01882009580731392,0.7431457042694092
1.1341458559036255,1.1146361827850342,0.01950967311859131,0.6599974036216736,0.8809523809523809,0.01958770863711834,0.7648990750312805
1.163511037826538,1.1293343305587769,0.03417670726776123,0.6829946041107178,0.8809523809523809,0.020171156153082848,0.778201162815094
1.1856575012207031,1.131834864616394,0.05382263660430908,0.6980956196784973,0.8809523809523809,0.021777471527457237,0.7839081883430481
1.2025502920150757,1.1277374029159546,0.0748128890991211,0.7039223313331604,0.8809523809523809,0.020464889705181122,0.7820970416069031
1.2149226665496826,1.1214282512664795,0.09349441528320312,0.7052174210548401,0.8809523809523809,0.017900729551911354,0.7773271799087524
1.2251427173614502,1.1092653274536133,0.11587738990783691,0.7036948800086975,0.8809523809523809,0.01670924760401249,0.7711768746376038
1.232993483543396,1.1042097806930542,0.1287837028503418,0.7040178179740906,0.8809523809523809,0.018593983724713326,0.7682165503501892
1.2380377054214478,1.1000986099243164,0.13793909549713135,0.7030493021011353,0.8809523809523809,0.018287548795342445,0.7654101848602295
1.2427549362182617,1.098413109779358,0.1443418264389038,0.7007506489753723,0.8809523809523809,0.017121590673923492,0.7624112963676453
1.2447395324707031,1.0976347923278809,0.14710474014282227,0.6968237161636353,0.8809523809523809,0.018158461898565292,0.7590315341949463
1.2450547218322754,1.09645414352417,0.14860057830810547,0.6918669939041138,0.8809523809523809,0.018942100927233696,0.75614333152771
1.2388619184494019,1.0916714668273926,0.14719045162200928,0.6872218251228333,0.8809523809523809,0.018762104213237762,0.7533906102180481
1.2235162258148193,1.0868867635726929,0.13662946224212646,0.6860097050666809,0.8809523809523809,0.019562916830182076,0.7514482736587524
1.211820125579834,1.081270456314087,0.13054966926574707,0.6874106526374817,0.8809523809523809,0.020406758412718773,0.7506015300750732
1.2228641510009766,1.0804328918457031,0.14243125915527344,0.6895757913589478,0.8809523809523809,0.019700676202774048,0.7516455054283142
1.2333478927612305,1.081717610359192,0.15163028240203857,0.6905839443206787,0.8809523809523809,0.020032724365592003,0.7527954578399658
1.2403703927993774,1.082593321800232,0.1577770709991455,0.6900874972343445,0.9047619047619048,0.020397795364260674,0.7532865405082703
1.2432231903076172,1.0797780752182007,0.1634451150894165,0.6882112622261047,0.9047619047619048,0.021143551915884018,0.7537062764167786
1.2460873126983643,1.074920892715454,0.17116641998291016,0.6862638592720032,0.9047619047619048,0.020876668393611908,0.7549854516983032
1.2482967376708984,1.0694100856781006,0.17888665199279785,0.6855961084365845,0.9047619047619048,0.020723950117826462,0.7582590579986572
1.2494878768920898,1.0636132955551147,0.1858745813369751,0.6859034895896912,0.9047619047619048,0.020865976810455322,0.7624853253364563
1.254008173942566,1.0605601072311401,0.19344806671142578,0.6858744025230408,0.9047619047619048,0.02063271775841713,0.7663196325302124
1.257628083229065,1.0582774877548218,0.19935059547424316,0.6859115958213806,0.9047619047619048,0.02161293663084507,0.7705060839653015
1.2596877813339233,1.0582160949707031,0.20147168636322021,0.6867584586143494,0.9047619047619048,0.02332129515707493,0.7751619815826416
1.2612717151641846,1.0620439052581787,0.19922780990600586,0.689197301864624,0.9047619047619048,0.023181959986686707,0.7802204489707947
1.2608569860458374,1.0654433965682983,0.19541358947753906,0.6929498910903931,0.9047619047619048,0.023778675124049187,0.7851874232292175
1.257079005241394,1.068841814994812,0.18823719024658203,0.6969955563545227,0.9047619047619048,0.024400897324085236,0.789596438407898
1.2494096755981445,1.0666879415512085,0.18272173404693604,0.701379656791687,0.9285714285714286,0.025299983099102974,0.7940291166305542
1.2405608892440796,1.064429759979248,0.17613112926483154,0.704211950302124,0.9285714285714286,0.024767205119132996,0.7967928647994995
1.2321281433105469,1.0623929500579834,0.16973519325256348,0.7055537700653076,0.9285714285714286,0.023136967793107033,0.7980462908744812
1.2238876819610596,1.0607517957687378,0.16313588619232178,0.7063072919845581,0.9285714285714286,0.021544400602579117,0.7982891201972961
1.2171181440353394,1.0590651035308838,0.15805304050445557,0.7071627378463745,0.9285714285714286,0.020801614969968796,0.7986173033714294
1.2093818187713623,1.0539095401763916,0.1554722785949707,0.7089248895645142,0.9285714285714286,0.022011427208781242,0.8003594875335693
1.2025017738342285,1.0498720407485962,0.15262973308563232,0.7116072773933411,0.9285714285714286,0.019900577142834663,0.8031848669052124
1.1946394443511963,1.0445671081542969,0.15007233619689941,0.7152008414268494,0.9285714285714286,0.01888922229409218,0.8069180846214294
1.1859185695648193,1.0366562604904175,0.14926230907440186,0.7194889783859253,0.9285714285714286,0.017919084057211876,0.811506986618042
1.1785008907318115,1.0310133695602417,0.14748752117156982,0.7240523099899292,0.9285714285714286,0.01728973537683487,0.8170629739761353
1.1722264289855957,1.0332940816879272,0.13893234729766846,0.7283914089202881,0.9285714285714286,0.01641782559454441,0.8242369890213013
1.1674187183380127,1.0353901386260986,0.13202857971191406,0.73257976770401,0.9285714285714286,0.01677015982568264,0.8330656290054321
1.1656522750854492,1.0388500690460205,0.1268022060394287,0.7371658682823181,0.9285714285714286,0.01708693988621235,0.8432141542434692
1.1673104763031006,1.043420672416687,0.12388980388641357,0.7411843538284302,0.9285714285714286,0.016505705192685127,0.8535381555557251
1.1687997579574585,1.0477402210235596,0.12105953693389893,0.7449154257774353,0.9285714285714286,0.015862375497817993,0.8637386560440063
1.1693928241729736,1.0498262643814087,0.11956655979156494,0.7480708956718445,0.9285714285714286,0.01681319624185562,0.8730607032775879
1.168479561805725,1.0528767108917236,0.11560285091400146,0.7498623132705688,0.9285714285714286,0.01671520620584488,0.8802309632301331
1.1661720275878906,1.0542869567871094,0.11188507080078125,0.750161349773407,0.9285714285714286,0.01632455550134182,0.885765552520752
1.1625810861587524,1.054633617401123,0.1079474687576294,0.7507173418998718,0.9285714285714286,0.019400035962462425,0.890617847442627
1.1572023630142212,1.0542385578155518,0.10296380519866943,0.7513104677200317,0.9285714285714286,0.022210953757166862,0.8938319683074951
1.1518990993499756,1.0542429685592651,0.09765613079071045,0.7524474859237671,0.9285714285714286,0.022829975932836533,0.8956174850463867
1.1519949436187744,1.0544312000274658,0.0975637435913086,0.7528225183486938,0.9285714285714286,0.02271532639861107,0.8951914310455322
1.1517870426177979,1.0519623756408691,0.09982466697692871,0.7501786947250366,0.9285714285714286,0.024187641218304634,0.8913061022758484
1.1486949920654297,1.0474534034729004,0.1012415885925293,0.7457790970802307,0.9285714285714286,0.028004594147205353,0.8851953744888306
1.1456016302108765,1.0437729358673096,0.1018286943435669,0.7415364384651184,0.9285714285714286,0.028408346697688103,0.8785955309867859
1.1437536478042603,1.0407379865646362,0.10301566123962402,0.7382217049598694,0.9285714285714286,0.028053952381014824,0.8724781274795532
1.1422629356384277,1.0372278690338135,0.10503506660461426,0.7340314388275146,0.9285714285714286,0.02921099215745926,0.8654036521911621
1.1410143375396729,1.0332250595092773,0.10778927803039551,0.7287905812263489,0.9285714285714286,0.02993679605424404,0.8573263883590698
1.1413965225219727,1.027815580368042,0.11358094215393066,0.7229459285736084,0.9285714285714286,0.030863752588629723,0.8484513163566589
1.1406129598617554,1.0232963562011719,0.1173166036605835,0.7167779207229614,0.9285714285714286,0.0317055843770504,0.8401286005973816
1.1411092281341553,1.0197808742523193,0.12132835388183594,0.7110999226570129,0.9285714285714286,0.03267683833837509,0.8327354788780212
1.1480555534362793,1.0157970190048218,0.13225853443145752,0.7057175040245056,0.9285714285714286,0.034145161509513855,0.8260385394096375
1.1602587699890137,1.022867202758789,0.1373915672302246,0.7015202045440674,0.9047619047619048,0.036538202315568924,0.821615993976593
1.1753019094467163,1.036129117012024,0.13917279243469238,0.6952804923057556,0.9047619047619048,0.04034800827503204,0.8178072571754456
1.1912792921066284,1.0487924814224243,0.1424868106842041,0.6918984055519104,0.9047619047619048,0.03886518254876137,0.8180087208747864
1.2096571922302246,1.0626037120819092,0.14705348014831543,0.6943983435630798,0.9047619047619048,0.0370735228061676,0.8231950998306274
1.2260754108428955,1.0733579397201538,0.1527174711227417,0.6972731351852417,0.9047619047619048,0.03628810867667198,0.8265100717544556
1.2390327453613281,1.0759878158569336,0.16304492950439453,0.6988826990127563,0.9047619047619048,0.03755960986018181,0.8288699984550476
1.250771403312683,1.0705068111419678,0.18026459217071533,0.7001402378082275,0.9047619047619048,0.038395095616579056,0.8289161324501038
1.2603734731674194,1.0540775060653687,0.20629596710205078,0.6987154483795166,0.9047619047619048,0.03419240564107895,0.8243311643600464
1.2694125175476074,1.030256986618042,0.23915553092956543,0.6952642798423767,0.9047619047619048,0.033014990389347076,0.8166013956069946
1.2792176008224487,1.0028437376022339,0.27637386322021484,0.6889426708221436,0.9047619047619048,0.027377048507332802,0.805805504322052
1.2897886037826538,0.9763323068618774,0.31345629692077637,0.6805643439292908,0.9047619047619048,0.016317063942551613,0.7931709885597229
1.3032883405685425,0.951286792755127,0.3520015478134155,0.6699890494346619,0.9047619047619048,0.01376530434936285,0.7797529101371765
1.3173835277557373,0.9304836988449097,0.38689982891082764,0.6575512886047363,0.9047619047619048,0.012572081759572029,0.766609787940979
1.3279260396957397,0.9138751029968262,0.4140509366989136,0.642629861831665,0.9047619047619048,0.011761684902012348,0.7532057166099548
1.33440101146698,0.8990894556045532,0.43531155586242676,0.6250936388969421,0.9047619047619048,0.01086464710533619,0.7408379316329956
1.3511983156204224,0.8850004076957703,0.4661979079246521,0.6022984385490417,0.9047619047619048,0.009983278810977936,0.7205955386161804
1.363776683807373,0.8714817762374878,0.49229490756988525,0.576651394367218,0.9047619047619048,0.009403255768120289,0.6844450235366821
1.3707518577575684,0.857313334941864,0.5134385228157043,0.5545445084571838,0.8809523809523809,0.008228957653045654,0.6466501951217651
1.369413137435913,0.8442547917366028,0.5251583456993103,0.5404232740402222,0.8809523809523809,0.008450536988675594,0.623249888420105
1.357887864112854,0.8475910425186157,0.5102968215942383,0.5350018739700317,0.8809523809523809,0.009110560640692711,0.6136044263839722
1.3352307081222534,0.8566645979881287,0.47856611013412476,0.5363922119140625,0.8809523809523809,0.009381216019392014,0.6119352579116821
1.305498719215393,0.8698678016662598,0.4356309175491333,0.541118323802948,0.8809523809523809,0.008312726393342018,0.6131076812744141
1.2837116718292236,0.8779407739639282,0.4057708978652954,0.5467774868011475,0.8809523809523809,0.00719462288543582,0.6149722933769226
1.27080237865448,0.8808738589286804,0.38992851972579956,0.5524737238883972,0.8809523809523809,,0.6175851225852966
1.2654125690460205,0.8819135427474976,0.38349902629852295,0.5580935478210449,0.8809523809523809,,0.6209431886672974
1.2657169103622437,0.8849831223487854,0.38073378801345825,0.5637177228927612,0.8809523809523809,,0.6247228980064392
1.2676130533218384,0.8909565210342407,0.37665653228759766,0.5686905384063721,0.8809523809523809,,0.6278678774833679
1.2673038244247437,0.9002658724784851,0.36703795194625854,0.5726757049560547,0.8809523809523809,,0.6299540996551514
1.27072012424469,0.9119406938552856,0.3587794303894043,0.5756036043167114,0.8809523809523809,,0.6307821273803711
1.2722324132919312,0.9232552647590637,0.34897714853286743,0.5774858593940735,0.8809523809523809,,0.6305428743362427
1.2709776163101196,0.930835485458374,0.3401421308517456,0.5782532691955566,0.8809523809523809,,0.6294655203819275
1.273514747619629,0.9322942495346069,0.341220498085022,0.5777565240859985,0.8809523809523809,,0.6275932192802429
1.2703111171722412,0.9283674359321594,0.3419436812400818,0.5763185024261475,0.8809523809523809,,0.6254860162734985


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/7_agent_zero_shot_from_5_policy/no_attn_ent/DummyExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
1.5458821058273315,2.144796848297119,-0.5989147424697876,0.89007568359375,0.5238095238095238,2.3243260383605957,0.9794285297393799
1.3176383972167969,1.635671854019165,-0.31803345680236816,0.8274175524711609,0.47619047619047616,2.592289686203003,0.8707954287528992
1.4623234272003174,1.425137996673584,0.0371854305267334,0.6421539187431335,0.5238095238095238,2.5598559379577637,0.8653525114059448
1.4037182331085205,1.1502599716186523,0.25345826148986816,0.6056227684020996,0.5,2.7979631423950195,0.7549002766609192
1.326444149017334,1.5349622964859009,-0.2085181474685669,0.8533257246017456,0.6428571428571428,2.817831039428711,0.9371705055236816
1.5920236110687256,1.3320146799087524,0.26000893115997314,0.7448412179946899,0.40476190476190477,2.5198798179626465,0.9009180665016174
1.5178769826889038,0.8240610361099243,0.6938159465789795,0.5880290269851685,0.47619047619047616,2.5920822620391846,0.8192502856254578
1.2757811546325684,0.9841080904006958,0.29167306423187256,0.6440367698669434,0.5238095238095238,2.667382001876831,0.8330900073051453
1.4100067615509033,1.0186704397201538,0.3913363218307495,0.6205801367759705,0.5952380952380952,2.469383716583252,0.804116427898407
0.9691203236579895,1.196491003036499,-0.22737067937850952,0.8405835032463074,0.5,2.399428367614746,0.958625316619873
1.0092029571533203,1.369992971420288,-0.3607900142669678,0.7311106324195862,0.6666666666666667,2.9048960208892822,0.8454349040985107
1.3572793006896973,0.8586074709892273,0.49867182970046997,0.6213272213935852,0.47619047619047616,2.6813063621520996,0.7987110018730164
1.112581491470337,1.245410680770874,-0.1328291893005371,0.744231641292572,0.5238095238095238,2.0601022243499756,0.8817745447158813
1.2270573377609253,1.3849225044250488,-0.15786516666412354,0.7790634036064148,0.4285714285714286,2.594060182571411,0.9398028254508972
1.210779070854187,0.8718951940536499,0.3388838768005371,0.47972115874290466,0.3571428571428571,2.5342936515808105,0.694939911365509
1.0249122381210327,0.9908405542373657,0.03407168388366699,0.7392911314964294,0.5238095238095238,2.8286359310150146,0.8928827047348022
0.9329841136932373,1.4015858173370361,-0.46860170364379883,0.7605069279670715,0.6428571428571428,2.5951437950134277,0.9257352352142334
1.0834330320358276,0.9215663075447083,0.16186672449111938,0.6523150205612183,0.47619047619047616,2.496201515197754,0.8251241445541382
1.0936734676361084,0.9236374497413635,0.17003601789474487,0.6410740613937378,0.5476190476190477,2.318591594696045,0.8973534107208252
1.176117181777954,1.2183302640914917,-0.0422130823135376,0.7707399129867554,0.5476190476190477,2.580960750579834,0.914395809173584
1.0138051509857178,1.1744121313095093,-0.1606069803237915,0.7402810454368591,0.5714285714285714,2.3885576725006104,0.9420779347419739
1.3168771266937256,0.9530960321426392,0.3637810945510864,0.5805788040161133,0.47619047619047616,2.3443398475646973,0.7660094499588013
1.1703144311904907,0.9277024269104004,0.24261200428009033,0.5816301703453064,0.5952380952380952,2.5502336025238037,0.7468385100364685
1.1383962631225586,1.1505476236343384,-0.012151360511779785,0.6779987215995789,0.47619047619047616,2.7297048568725586,0.8982589840888977
1.0230538845062256,0.7807673215866089,0.2422865629196167,0.5744180083274841,0.5,2.8356828689575195,0.7827498316764832
1.1577056646347046,1.1230015754699707,0.03470408916473389,0.6235197186470032,0.5,3.1996448040008545,0.779352068901062
1.2554479837417603,1.2221893072128296,0.033258676528930664,0.7130506038665771,0.45238095238095233,2.693085193634033,0.8913577198982239
1.0947802066802979,1.09145987033844,0.00332033634185791,0.6075305938720703,0.40476190476190477,2.5021615028381348,0.7618758678436279
1.4417916536331177,0.7910870909690857,0.650704562664032,0.6049784421920776,0.40476190476190477,2.7591638565063477,0.7820345163345337
1.0812137126922607,1.1568880081176758,-0.07567429542541504,0.7157385945320129,0.40476190476190477,2.314964532852173,0.9065964818000793
0.6730381846427917,1.5093451738357544,-0.8363069891929626,0.7939366102218628,0.45238095238095233,3.180731773376465,0.9072856903076172
1.0352964401245117,1.0522737503051758,-0.016977310180664062,0.7002261281013489,0.5952380952380952,2.9606711864471436,0.9078681468963623
1.1556938886642456,1.0289748907089233,0.12671899795532227,0.5759637355804443,0.6666666666666667,3.2080228328704834,0.7942707538604736
1.1869667768478394,0.9260509610176086,0.2609158158302307,0.5864107608795166,0.40476190476190477,2.6322948932647705,0.8488538265228271
0.7800203561782837,1.2113299369812012,-0.4313095808029175,0.6599828600883484,0.45238095238095233,2.261213779449463,0.803628146648407
0.9617838859558105,1.2639524936676025,-0.302168607711792,0.741044819355011,0.4285714285714286,2.908661127090454,0.9302971959114075
0.8514180779457092,1.3070518970489502,-0.45563381910324097,0.6883928775787354,0.5,2.890399932861328,0.8294265270233154
0.9384937882423401,1.0205326080322266,-0.08203881978988647,0.6642074584960938,0.5,3.0152597427368164,0.9217722415924072
1.37645423412323,0.7663127779960632,0.6101414561271667,0.4608972370624542,0.5,2.599595308303833,0.6876548528671265
0.8826524615287781,1.1852587461471558,-0.3026062846183777,0.649276614189148,0.5,2.681016683578491,0.8678030967712402
1.2147860527038574,0.8771492838859558,0.3376367688179016,0.5688615441322327,0.45238095238095233,2.752744436264038,0.7895029783248901
1.1607029438018799,0.7521945238113403,0.40850841999053955,0.5068061947822571,0.47619047619047616,2.5326201915740967,0.8378990888595581
0.8230162858963013,1.381588339805603,-0.5585720539093018,0.7087246179580688,0.6190476190476191,2.8028647899627686,0.8842712044715881
1.014479160308838,1.0574432611465454,-0.04296410083770752,0.5676464438438416,0.47619047619047616,2.5773868560791016,0.7503384351730347
0.9748714566230774,1.0673424005508423,-0.09247094392776489,0.5925582051277161,0.6666666666666667,2.674588203430176,0.7690975069999695
1.339699149131775,0.7995243668556213,0.5401747822761536,0.5168921947479248,0.4285714285714286,2.7921180725097656,0.7212188839912415
1.1925504207611084,1.0127171277999878,0.1798332929611206,0.596422553062439,0.5238095238095238,2.531289577484131,0.7540280818939209
1.152672290802002,1.1303995847702026,0.022272706031799316,0.6338642835617065,0.38095238095238093,2.8098554611206055,0.8013373017311096
0.76881343126297,1.2574114799499512,-0.4885980486869812,0.7393338680267334,0.5952380952380952,2.699146032333374,0.904580295085907
0.9192700386047363,0.9058433771133423,0.013426661491394043,0.49850165843963623,0.4285714285714286,2.4740195274353027,0.7611318826675415
1.1572015285491943,0.9633505344390869,0.19385099411010742,0.6170361042022705,0.5,2.995633363723755,0.820271909236908
0.8931519985198975,1.165063738822937,-0.27191174030303955,0.7035924792289734,0.5,3.021322727203369,0.8563472032546997
1.2525951862335205,0.580646812915802,0.6719483733177185,0.40503498911857605,0.4285714285714286,2.915799379348755,0.596748948097229
1.3706899881362915,0.717119574546814,0.6535704135894775,0.49159303307533264,0.6190476190476191,2.775334358215332,0.6684528589248657
0.8115499019622803,1.0254276990890503,-0.21387779712677002,0.6663709878921509,0.5238095238095238,2.287170171737671,0.8764751553535461
0.8639724254608154,1.013299822807312,-0.14932739734649658,0.7018244862556458,0.5,2.70601487159729,0.9050288200378418
0.6874091625213623,1.0330641269683838,-0.3456549644470215,0.6996208429336548,0.40476190476190477,2.7151265144348145,0.8569923639297485
1.5476418733596802,0.784930944442749,0.7627109289169312,0.5166158080101013,0.47619047619047616,2.382111072540283,0.7643083333969116
0.9822174310684204,0.9953119158744812,-0.013094484806060791,0.596846878528595,0.4285714285714286,2.1721084117889404,0.7760655879974365
0.8089719414710999,1.0285497903823853,-0.2195778489112854,0.7164038419723511,0.47619047619047616,2.527094841003418,0.8862562775611877
0.845514178276062,1.0420701503753662,-0.1965559720993042,0.5471954345703125,0.33333333333333337,2.396777391433716,0.7278239727020264
0.9028521180152893,1.1774896383285522,-0.27463752031326294,0.7338035106658936,0.5476190476190477,2.740813732147217,0.8776377439498901
0.8706001043319702,1.4720922708511353,-0.601492166519165,0.7942554354667664,0.6190476190476191,2.7452425956726074,0.9315764307975769
0.852634072303772,1.162222146987915,-0.30958807468414307,0.6134694218635559,0.5714285714285714,2.8400914669036865,0.7450351119041443
0.8906077146530151,1.0151194334030151,-0.12451171875,0.6263225674629211,0.4285714285714286,2.8308966159820557,0.7837598323822021
1.061032772064209,0.8623397350311279,0.19869303703308105,0.6490945816040039,0.47619047619047616,2.5698976516723633,0.7992657423019409
1.2499198913574219,0.6987215280532837,0.5511983633041382,0.532666027545929,0.3571428571428571,2.491631507873535,0.7334648370742798
0.7656576037406921,1.091758131980896,-0.32610052824020386,0.6582180261611938,0.5714285714285714,2.7063097953796387,0.8009731769561768
1.1487013101577759,0.9368698000907898,0.21183151006698608,0.5910729169845581,0.5,2.989952802658081,0.7517493367195129
1.0238714218139648,0.7655687928199768,0.25830262899398804,0.6067633032798767,0.40476190476190477,3.0040740966796875,0.8302295207977295
1.1044833660125732,0.8835461735725403,0.22093719244003296,0.6040882468223572,0.6190476190476191,2.9550487995147705,0.7690064907073975
0.8516048789024353,0.7894083261489868,0.062196552753448486,0.6132781505584717,0.6428571428571428,2.6987390518188477,0.8547269105911255
1.1313138008117676,0.9094443321228027,0.22186946868896484,0.5767838954925537,0.5238095238095238,2.4504520893096924,0.7716439962387085
1.4791980981826782,0.5970272421836853,0.8821708559989929,0.41079968214035034,0.6190476190476191,2.624959945678711,0.6109734773635864
0.9286004900932312,0.9804866909980774,-0.05188620090484619,0.734058141708374,0.40476190476190477,2.3315060138702393,0.8343535661697388
0.829772412776947,1.005228877067566,-0.1754564642906189,0.6282423138618469,0.5714285714285714,2.7208259105682373,0.7790089845657349
1.1040418148040771,0.5831875205039978,0.5208542943000793,0.5060951709747314,0.5476190476190477,2.630519390106201,0.740151047706604
0.9879206418991089,0.916923999786377,0.07099664211273193,0.6273791193962097,0.30952380952380953,2.61788010597229,0.8208425045013428
1.0965204238891602,0.9324508905410767,0.1640695333480835,0.6330591440200806,0.5476190476190477,2.9228034019470215,0.820024311542511
0.7205754518508911,1.1120072603225708,-0.3914318084716797,0.7304709553718567,0.40476190476190477,2.0716941356658936,0.8781436681747437
0.6436812877655029,1.259053111076355,-0.615371823310852,0.6827555298805237,0.2142857142857143,2.8697564601898193,0.8255797624588013
1.0171451568603516,1.2128561735153198,-0.19571101665496826,0.8145564198493958,0.5476190476190477,2.353304147720337,0.9244062304496765
1.2018587589263916,0.7739174365997314,0.42794132232666016,0.5897148847579956,0.5238095238095238,2.362823486328125,0.7942752242088318
0.7187535166740417,1.325059413909912,-0.6063058972358704,0.7990654110908508,0.5714285714285714,2.8965933322906494,0.9325060844421387
1.2576900720596313,0.9147869348526001,0.34290313720703125,0.6402889490127563,0.5714285714285714,2.6463122367858887,0.7862461805343628
1.0427900552749634,1.2347149848937988,-0.19192492961883545,0.7167869806289673,0.4285714285714286,2.5920944213867188,0.8202999830245972
0.8964913487434387,1.2543179988861084,-0.3578266501426697,0.8099539279937744,0.38095238095238093,2.627711534500122,0.9303980469703674
1.266855239868164,1.0376789569854736,0.22917628288269043,0.7011018991470337,0.47619047619047616,2.461010217666626,0.8896401524543762
1.1711597442626953,0.8027900457382202,0.3683696985244751,0.5051884055137634,0.5952380952380952,2.6757659912109375,0.6775499582290649
1.1434459686279297,0.934085488319397,0.20936048030853271,0.6648939847946167,0.47619047619047616,2.5796000957489014,0.8380025029182434
0.9699880480766296,1.004469871520996,-0.034481823444366455,0.6622675061225891,0.38095238095238093,2.1375651359558105,0.8381624817848206
1.0593748092651367,0.7001916766166687,0.359183132648468,0.5234926342964172,0.3571428571428571,2.624185085296631,0.7676514983177185
0.982380211353302,1.292493224143982,-0.31011301279067993,0.7345930933952332,0.45238095238095233,2.5857577323913574,0.865730881690979
1.1275159120559692,0.7760310769081116,0.35148483514785767,0.543703556060791,0.40476190476190477,2.3201115131378174,0.7217268347740173
0.9444524645805359,1.0278863906860352,-0.08343392610549927,0.6851953864097595,0.5476190476190477,2.7532458305358887,0.8159163594245911
0.9702245593070984,1.126778483390808,-0.15655392408370972,0.5997927188873291,0.5,2.5840015411376953,0.7893039584159851
1.0723475217819214,1.1778970956802368,-0.10554957389831543,0.7626577019691467,0.40476190476190477,2.5759332180023193,0.9317059516906738
0.9133937358856201,1.068735122680664,-0.15534138679504395,0.6250513792037964,0.5,2.5594210624694824,0.8042329549789429
1.0407739877700806,1.0661786794662476,-0.025404691696166992,0.7600880265235901,0.5238095238095238,2.584059715270996,0.9176419377326965
1.1256781816482544,0.7580715417861938,0.36760663986206055,0.562589168548584,0.47619047619047616,2.49406099319458,0.7929947972297668
0.9541503190994263,0.9817577004432678,-0.027607381343841553,0.5957194566726685,0.6190476190476191,2.9934394359588623,0.7649969458580017
0.8446096777915955,0.5511800646781921,0.2934296131134033,0.4316917359828949,0.4285714285714286,2.6862945556640625,0.6663786768913269
1.145399808883667,1.092508316040039,0.05289149284362793,0.7205129265785217,0.4285714285714286,2.943203926086426,0.890489935874939
1.031800627708435,0.9529391527175903,0.07886147499084473,0.6467378735542297,0.47619047619047616,2.338712692260742,0.7781206369400024
0.912641704082489,1.0063923597335815,-0.09375065565109253,0.5835980176925659,0.5714285714285714,2.5295426845550537,0.7685679197311401
0.9073271751403809,1.1724790334701538,-0.26515185832977295,0.6108606457710266,0.5476190476190477,2.897982358932495,0.7475735545158386
1.1511837244033813,0.939765989780426,0.21141773462295532,0.6869794130325317,0.6190476190476191,2.8181376457214355,0.8222694993019104
0.8441687226295471,1.02009916305542,-0.1759304404258728,0.7396605014801025,0.40476190476190477,2.235051393508911,0.8999003171920776
1.0196733474731445,0.8314850926399231,0.18818825483322144,0.6631404161453247,0.5952380952380952,2.827256679534912,0.8584019541740417
0.816748857498169,1.0425342321395874,-0.22578537464141846,0.6679421067237854,0.5476190476190477,2.561427354812622,0.8562861084938049
1.0091687440872192,0.9937089681625366,0.015459775924682617,0.651259183883667,0.47619047619047616,3.029315233230591,0.8425562977790833
1.0151362419128418,0.8960731625556946,0.11906307935714722,0.7178682684898376,0.5,2.20224666595459,0.9079311490058899
1.064610481262207,0.7448139786720276,0.31979650259017944,0.6272245645523071,0.4285714285714286,2.4415650367736816,0.7925938367843628
1.2103757858276367,0.7893097400665283,0.4210660457611084,0.5867719054222107,0.4285714285714286,2.3569746017456055,0.8100824952125549
0.8829799294471741,0.9147220253944397,-0.031742095947265625,0.6414578557014465,0.5,2.974864959716797,0.8085888624191284
0.9033503532409668,0.7520548105239868,0.15129554271697998,0.5219031572341919,0.5952380952380952,2.812232494354248,0.7203725576400757
0.8223491907119751,0.8488085865974426,-0.02645939588546753,0.6053445339202881,0.4285714285714286,2.469181537628174,0.7459437847137451
0.8634438514709473,0.869361937046051,-0.00591808557510376,0.5630338191986084,0.6428571428571428,2.7205746173858643,0.7569044828414917
0.7695404291152954,0.894929051399231,-0.12538862228393555,0.6573734283447266,0.45238095238095233,2.6334471702575684,0.8081726431846619
0.7561600804328918,0.8800175786018372,-0.12385749816894531,0.5630874633789062,0.47619047619047616,2.523536205291748,0.7206578850746155
0.839453935623169,0.9944319725036621,-0.15497803688049316,0.666553795337677,0.45238095238095233,2.6108102798461914,0.8257582187652588
0.8711041212081909,0.9858794212341309,-0.11477530002593994,0.662444531917572,0.4285714285714286,2.82843279838562,0.8385842442512512
0.9580090045928955,0.967879056930542,-0.009870052337646484,0.5869167447090149,0.5476190476190477,2.6643452644348145,0.7241313457489014
0.948026716709137,1.0656275749206543,-0.11760085821151733,0.7298370599746704,0.6428571428571428,2.6526758670806885,0.8446682691574097
0.9983186721801758,0.8142532706260681,0.18406540155410767,0.6029637455940247,0.5476190476190477,2.696925401687622,0.7510656118392944
1.2029266357421875,0.9230120182037354,0.27991461753845215,0.5439263582229614,0.5238095238095238,2.637803077697754,0.7507715821266174
1.0431407690048218,0.8123690485954285,0.2307717204093933,0.4823606014251709,0.5952380952380952,2.9994993209838867,0.6642172336578369
0.8054236769676208,1.2636048793792725,-0.4581812024116516,0.7980931401252747,0.5714285714285714,2.8631210327148438,0.8859124779701233
1.0387645959854126,0.9390857815742493,0.09967881441116333,0.5372434258460999,0.5714285714285714,2.6184513568878174,0.6899234652519226
1.2697107791900635,0.9050113558769226,0.36469942331314087,0.5354778170585632,0.40476190476190477,2.6242055892944336,0.6937174201011658
0.8517893552780151,0.7396153211593628,0.11217403411865234,0.5346729159355164,0.38095238095238093,2.5951087474823,0.6856429576873779
1.141903042793274,0.8041950464248657,0.3377079963684082,0.5740286111831665,0.5238095238095238,2.6493165493011475,0.7094916105270386
0.8364270329475403,0.9597512483596802,-0.12332421541213989,0.6329401731491089,0.6666666666666667,2.6321096420288086,0.7714661955833435
0.799446165561676,1.0372977256774902,-0.2378515601158142,0.6587123870849609,0.5238095238095238,2.5163145065307617,0.8216076493263245
1.0109894275665283,0.9105799794197083,0.10040944814682007,0.5565373301506042,0.2857142857142857,2.364966630935669,0.7092638611793518
0.9172727465629578,0.8835937976837158,0.03367894887924194,0.6371405720710754,0.40476190476190477,2.615180492401123,0.8052319884300232
1.1504762172698975,0.875593364238739,0.27488285303115845,0.5809181928634644,0.5238095238095238,2.6546807289123535,0.73626309633255
0.9318259358406067,1.0118305683135986,-0.08000463247299194,0.6587332487106323,0.5,2.6930980682373047,0.779569685459137
1.184548020362854,0.7754765152931213,0.40907150506973267,0.4812338650226593,0.5,3.017085075378418,0.6276800632476807
0.9591795206069946,0.6353036165237427,0.32387590408325195,0.44934090971946716,0.5476190476190477,2.6858115196228027,0.5985262989997864
0.9892191886901855,0.8288792371749878,0.16033995151519775,0.5008745789527893,0.5238095238095238,3.039071798324585,0.6511256694793701
0.7928122282028198,0.9519756436347961,-0.15916341543197632,0.6223759651184082,0.45238095238095233,2.8846378326416016,0.7291417717933655
1.004499912261963,1.0361177921295166,-0.03161787986755371,0.5527303814888,0.33333333333333337,2.7392141819000244,0.6797325015068054
0.9788724780082703,0.693408191204071,0.2854642868041992,0.39547282457351685,0.5952380952380952,2.1636886596679688,0.5323255062103271
0.9743174314498901,0.8060225248336792,0.16829490661621094,0.4941519796848297,0.40476190476190477,2.608449697494507,0.5990153551101685
1.028466820716858,0.945436954498291,0.0830298662185669,0.5550026893615723,0.2857142857142857,2.5601589679718018,0.6761406064033508
1.078948736190796,1.078065037727356,0.0008836984634399414,0.6942145228385925,0.5238095238095238,2.8594820499420166,0.8048794865608215
0.9006668925285339,0.9584214687347412,-0.057754576206207275,0.5763564109802246,0.47619047619047616,2.627763509750366,0.6701346039772034
1.024621605873108,1.0138486623764038,0.010772943496704102,0.6945889592170715,0.5952380952380952,2.4610488414764404,0.8223990201950073
1.019906759262085,1.0557637214660645,-0.03585696220397949,0.6415190100669861,0.5476190476190477,2.2870543003082275,0.7909706830978394
0.9956953525543213,0.8638678193092346,0.13182753324508667,0.5615333914756775,0.5714285714285714,2.0996875762939453,0.6694542169570923
0.9549704194068909,0.8545835018157959,0.10038691759109497,0.5593036413192749,0.5952380952380952,2.6920101642608643,0.6266689300537109
0.9427859783172607,1.0790343284606934,-0.13624835014343262,0.6882961988449097,0.5952380952380952,2.5133373737335205,0.8015059232711792
1.048563003540039,0.7718862891197205,0.2766767144203186,0.498050719499588,0.38095238095238093,2.8073487281799316,0.6032886505126953
1.105092167854309,0.8359648585319519,0.2691273093223572,0.5591287612915039,0.5476190476190477,2.363252878189087,0.6980137228965759
1.1281414031982422,1.0310137271881104,0.09712767601013184,0.678939163684845,0.6428571428571428,2.1174306869506836,0.7976965308189392
0.9631224870681763,0.9309473037719727,0.03217518329620361,0.5629613399505615,0.4285714285714286,2.2181992530822754,0.6978832483291626
1.1569128036499023,0.8411909341812134,0.31572186946868896,0.49643293023109436,0.5238095238095238,2.6173694133758545,0.5859082341194153
0.8704068660736084,1.1453920602798462,-0.2749851942062378,0.7899618744850159,0.5238095238095238,2.947920083999634,0.8919788599014282
0.9134196043014526,1.1525688171386719,-0.23914921283721924,0.7318459153175354,0.5,2.768500566482544,0.8136178851127625
0.7876788377761841,1.1315648555755615,-0.34388601779937744,0.7273687720298767,0.5238095238095238,2.53129243850708,0.8160726428031921
1.0159872770309448,0.9187647700309753,0.09722250699996948,0.591794490814209,0.45238095238095233,2.3974692821502686,0.7404496669769287
0.9485341906547546,0.84087073802948,0.10766345262527466,0.5252040028572083,0.45238095238095233,2.499051332473755,0.6084610223770142
0.8902747631072998,1.2357739210128784,-0.3454991579055786,0.772204577922821,0.5952380952380952,2.434804677963257,0.8579345345497131
0.8035957217216492,0.9312056303024292,-0.12760990858078003,0.6080060005187988,0.5952380952380952,2.3767011165618896,0.7246218323707581
1.2230403423309326,0.7509435415267944,0.4720968008041382,0.42696622014045715,0.5238095238095238,2.7162492275238037,0.5551432371139526
1.0777332782745361,0.7548025846481323,0.3229306936264038,0.47976988554000854,0.5238095238095238,2.742452621459961,0.5709192156791687
1.1597508192062378,0.7885701656341553,0.3711806535720825,0.46295031905174255,0.5,3.085676431655884,0.5696138143539429
0.8875697255134583,1.0606207847595215,-0.17305105924606323,0.6838644742965698,0.45238095238095233,2.8211328983306885,0.7560206055641174
1.0856984853744507,0.9040569067001343,0.1816415786743164,0.5613460540771484,0.40476190476190477,2.140462875366211,0.6937168836593628
1.0235342979431152,0.9048490524291992,0.11868524551391602,0.539119303226471,0.47619047619047616,3.009164571762085,0.6598862409591675
0.89715576171875,1.2736204862594604,-0.37646472454071045,0.8155480623245239,0.5238095238095238,3.12976336479187,0.9031887054443359
0.9743102192878723,1.1640162467956543,-0.18970602750778198,0.7202388644218445,0.4285714285714286,2.5478832721710205,0.8263024091720581
0.8313478231430054,0.9635131359100342,-0.1321653127670288,0.6643956899642944,0.4285714285714286,2.809617757797241,0.761379599571228
0.9053685665130615,0.8315721750259399,0.07379639148712158,0.5214136838912964,0.4285714285714286,2.6360154151916504,0.6039566993713379
0.9223385453224182,0.9796836376190186,-0.05734509229660034,0.5932872891426086,0.5714285714285714,2.429469347000122,0.6886587738990784
0.9188765287399292,1.2098181247711182,-0.29094159603118896,0.763815701007843,0.5476190476190477,2.5245022773742676,0.8670522570610046
1.0367854833602905,0.8778949975967407,0.1588904857635498,0.5510646104812622,0.5476190476190477,2.811509132385254,0.656417191028595
0.7098766565322876,1.0115989446640015,-0.30172228813171387,0.6634957790374756,0.5238095238095238,2.1738204956054688,0.7787802219390869
0.7939943671226501,0.9814491868019104,-0.18745481967926025,0.6429436206817627,0.45238095238095233,2.354393243789673,0.7592788934707642
1.0251168012619019,0.8762798309326172,0.14883697032928467,0.5471690893173218,0.5714285714285714,2.9062702655792236,0.6781834959983826
0.8455613851547241,0.7826200723648071,0.06294131278991699,0.4884587824344635,0.5238095238095238,2.918384552001953,0.6049607396125793
1.2212786674499512,0.619008481502533,0.6022701859474182,0.35541850328445435,0.5476190476190477,2.8282740116119385,0.46820321679115295
1.0102465152740479,0.9864872694015503,0.02375924587249756,0.5724329352378845,0.5,2.6557486057281494,0.7098540663719177
0.8383148908615112,1.1880948543548584,-0.34977996349334717,0.7562687993049622,0.4285714285714286,2.7442641258239746,0.8207276463508606
0.9876243472099304,1.0502374172210693,-0.06261307001113892,0.6734146475791931,0.5,2.5880415439605713,0.7801688313484192
0.9618716835975647,1.0452111959457397,-0.08333951234817505,0.6841593384742737,0.5476190476190477,2.4604063034057617,0.8029575943946838
1.0059540271759033,0.9291353821754456,0.07681864500045776,0.5937496423721313,0.40476190476190477,2.455765962600708,0.7079077959060669
1.026570200920105,1.0583200454711914,-0.031749844551086426,0.679749071598053,0.45238095238095233,2.608245611190796,0.8087817430496216
0.8816663026809692,0.8137440085411072,0.06792229413986206,0.4542620778083801,0.5238095238095238,2.966125726699829,0.5589900016784668
1.8527653217315674,2.0416934490203857,-0.18892812728881836,0.772296130657196,0.5952380952380952,2.9984383583068848,0.8795214295387268
1.9302335977554321,1.6464909315109253,0.28374266624450684,0.7907388806343079,0.4285714285714286,2.6316864490509033,0.8217365741729736
1.6128449440002441,1.6653666496276855,-0.052521705627441406,0.7121835350990295,0.47619047619047616,2.6817615032196045,0.827592670917511
2.0630269050598145,1.6313763856887817,0.4316505193710327,0.7568188309669495,0.40476190476190477,2.9800004959106445,0.8590078949928284
1.6946133375167847,1.9280109405517578,-0.23339760303497314,0.7793282270431519,0.5714285714285714,2.315437078475952,0.9216469526290894
2.1537423133850098,1.5111110210418701,0.6426312923431396,0.7745044231414795,0.40476190476190477,2.3823835849761963,0.9131128191947937
1.7056233882904053,1.7567254304885864,-0.05110204219818115,0.76869136095047,0.38095238095238093,2.7082061767578125,0.9037443995475769
1.5353978872299194,1.964720368385315,-0.4293224811553955,0.7213746309280396,0.38095238095238093,2.6995902061462402,0.8983863592147827
1.6118701696395874,1.6423481702804565,-0.03047800064086914,0.7825165390968323,0.4285714285714286,2.6441612243652344,0.9128521680831909
1.506332278251648,1.9537081718444824,-0.4473758935928345,0.7435487508773804,0.6190476190476191,2.9625604152679443,0.8982401490211487
1.4783082008361816,1.4588760137557983,0.0194321870803833,0.7079201340675354,0.4285714285714286,2.7649481296539307,0.7934024333953857
1.403246283531189,1.6755105257034302,-0.2722642421722412,0.6746575236320496,0.5476190476190477,2.460902452468872,0.8369886875152588
1.676155924797058,1.4871500730514526,0.18900585174560547,0.6255329847335815,0.47619047619047616,2.649395704269409,0.7856804728507996
1.6422456502914429,1.2445868253707886,0.3976588249206543,0.5785582661628723,0.38095238095238093,2.6677474975585938,0.7772200107574463
1.1737240552902222,1.473141074180603,-0.29941701889038086,0.6430193185806274,0.5476190476190477,2.7726128101348877,0.8199159502983093
1.427876353263855,1.2417433261871338,0.1861330270767212,0.5516217947006226,0.5476190476190477,2.771568536758423,0.7354909181594849
1.306260585784912,1.468779444694519,-0.16251885890960693,0.6174415349960327,0.5476190476190477,2.645122766494751,0.7637483477592468
1.3163509368896484,1.2861181497573853,0.030232787132263184,0.6448665857315063,0.5,2.327049970626831,0.8099896907806396
1.6208865642547607,1.0847420692443848,0.536144495010376,0.5990697145462036,0.6190476190476191,2.646265983581543,0.7304220795631409
1.3252016305923462,1.2322715520858765,0.09293007850646973,0.6713364124298096,0.45238095238095233,2.3329622745513916,0.7806233167648315
1.1135927438735962,1.1529712677001953,-0.03937852382659912,0.5360426902770996,0.5238095238095238,2.294090986251831,0.6315488815307617
1.3278884887695312,1.0785613059997559,0.2493271827697754,0.665763258934021,0.45238095238095233,2.6874232292175293,0.8659138679504395
0.8020644783973694,1.0216636657714844,-0.219599187374115,0.5522742867469788,0.45238095238095233,3.0107555389404297,0.8187636137008667
1.4241280555725098,1.015574336051941,0.40855371952056885,0.63055419921875,0.5714285714285714,2.7715961933135986,0.7945753335952759
0.8034546971321106,1.0958186388015747,-0.2923639416694641,0.604037880897522,0.38095238095238093,2.51737380027771,0.8183907866477966
0.7784467339515686,1.0829944610595703,-0.3045477271080017,0.6434634327888489,0.47619047619047616,2.6355879306793213,0.8027699589729309
0.7123225927352905,1.089208960533142,-0.37688636779785156,0.561165988445282,0.5714285714285714,2.925553798675537,0.808638870716095
0.8826447129249573,1.1679013967514038,-0.28525668382644653,0.6888895630836487,0.45238095238095233,2.496870994567871,0.8455702066421509
0.9522883296012878,0.8496628403663635,0.10262548923492432,0.5179135799407959,0.5476190476190477,2.3948092460632324,0.6726362705230713
0.9085301160812378,1.25424325466156,-0.34571313858032227,0.5925147533416748,0.5952380952380952,2.514376163482666,0.7871404886245728
0.8074866533279419,0.8811928629875183,-0.07370620965957642,0.5952494740486145,0.5952380952380952,2.9264047145843506,0.7594979405403137
0.8223158717155457,0.8123953342437744,0.00992053747177124,0.5098155736923218,0.4285714285714286,2.9778754711151123,0.6650799512863159
1.0123381614685059,0.908673882484436,0.10366427898406982,0.6242185831069946,0.5238095238095238,2.469177484512329,0.7419689893722534
0.7434337735176086,1.2507349252700806,-0.5073011517524719,0.678165853023529,0.45238095238095233,2.2783310413360596,0.7755411863327026
0.7673033475875854,1.011974811553955,-0.24467146396636963,0.6809257864952087,0.5476190476190477,2.770811080932617,0.8016887307167053
0.8918216228485107,0.8362758159637451,0.055545806884765625,0.5738905668258667,0.5952380952380952,2.7616961002349854,0.7867284417152405
0.8022172451019287,1.0092235803604126,-0.2070063352584839,0.6062570810317993,0.40476190476190477,2.574183702468872,0.7612111568450928
1.2398422956466675,0.7780908942222595,0.46175140142440796,0.6249196529388428,0.47619047619047616,2.4368817806243896,0.7895175814628601
0.7106205821037292,0.9457716941833496,-0.23515111207962036,0.46453893184661865,0.40476190476190477,2.3963820934295654,0.6715486645698547
0.8808398246765137,0.9085597991943359,-0.027719974517822266,0.5616509914398193,0.5714285714285714,2.6752443313598633,0.6675173044204712
0.9421959519386292,0.8778362274169922,0.06435972452163696,0.5555758476257324,0.45238095238095233,2.8280158042907715,0.6319901347160339
1.0138550996780396,0.7169118523597717,0.2969432473182678,0.5145090222358704,0.5476190476190477,2.76753306388855,0.617723286151886
0.813648521900177,1.072980284690857,-0.25933176279067993,0.5764179229736328,0.5476190476190477,2.795910358428955,0.7492510080337524
0.9896471500396729,0.9684262871742249,0.021220862865447998,0.5410850048065186,0.4285714285714286,2.7441179752349854,0.6888270974159241
1.179686188697815,0.9252297878265381,0.25445640087127686,0.6427395343780518,0.6666666666666667,2.5910377502441406,0.7694559693336487
1.0092766284942627,0.9731454849243164,0.03613114356994629,0.5841323137283325,0.5952380952380952,2.1983635425567627,0.7629987597465515
1.0999599695205688,0.7947537302970886,0.3052062392234802,0.5081511735916138,0.5952380952380952,2.5963423252105713,0.6566654443740845
1.0010312795639038,0.7166950702667236,0.2843362092971802,0.49543553590774536,0.47619047619047616,2.5471622943878174,0.6266837120056152
0.9899576306343079,0.8218602538108826,0.1680973768234253,0.5518798828125,0.40476190476190477,2.7804925441741943,0.7226783633232117
1.1728047132492065,1.0443075895309448,0.12849712371826172,0.6549517512321472,0.38095238095238093,2.828066825866699,0.8509743809700012
0.6836525201797485,1.3642295598983765,-0.6805770397186279,0.6893840432167053,0.45238095238095233,2.7283904552459717,0.8321243524551392
0.9136751294136047,1.3640878200531006,-0.45041269063949585,0.7358635663986206,0.5238095238095238,2.7758123874664307,0.869123101234436
0.9455605745315552,1.2821097373962402,-0.33654916286468506,0.7387641072273254,0.6190476190476191,2.5411131381988525,0.8519149422645569
1.1786625385284424,1.1696598529815674,0.009002685546875,0.7734524011611938,0.38095238095238093,2.647219181060791,0.913328230381012
1.032996654510498,1.0613056421279907,-0.028308987617492676,0.5914408564567566,0.5952380952380952,2.633791923522949,0.7267002463340759
1.1855425834655762,0.8723248243331909,0.31321775913238525,0.5570018291473389,0.5714285714285714,2.6734137535095215,0.6982426047325134
1.403882384300232,1.213535189628601,0.19034719467163086,0.6709453463554382,0.3571428571428571,2.5176711082458496,0.8048436641693115
1.10905921459198,1.035954236984253,0.07310497760772705,0.6340148448944092,0.5714285714285714,3.1757452487945557,0.7573654055595398
1.148893117904663,1.021440863609314,0.12745225429534912,0.6724629998207092,0.40476190476190477,2.754232883453369,0.8043700456619263
1.1250331401824951,1.0953987836837769,0.02963435649871826,0.7009747624397278,0.4285714285714286,2.4558279514312744,0.7738057374954224
1.1474508047103882,0.9860503077507019,0.16140049695968628,0.6197758913040161,0.38095238095238093,2.0035693645477295,0.7350528240203857
1.077858328819275,1.1717592477798462,-0.09390091896057129,0.7045136094093323,0.6190476190476191,2.6790835857391357,0.8059271574020386
0.8904750347137451,0.9988942742347717,-0.10841923952102661,0.6464470624923706,0.47619047619047616,2.806198835372925,0.7704592347145081
0.9392756223678589,1.1151862144470215,-0.1759105920791626,0.7537881731987,0.4285714285714286,2.4486939907073975,0.8716648817062378
0.9174719452857971,1.3548636436462402,-0.4373916983604431,0.7632779479026794,0.5238095238095238,2.546356201171875,0.8518863916397095
1.3107846975326538,0.9829791188240051,0.3278055787086487,0.6087858080863953,0.45238095238095233,2.057003974914551,0.7001006603240967
0.967375636100769,1.1799410581588745,-0.21256542205810547,0.6926096081733704,0.5476190476190477,2.6512792110443115,0.8249624967575073
1.060770869255066,1.2778668403625488,-0.2170959711074829,0.7923620939254761,0.4285714285714286,2.787865400314331,0.8984052538871765
1.194010615348816,0.8646664619445801,0.32934415340423584,0.614135205745697,0.5,2.736600637435913,0.7849448323249817
0.8553894758224487,0.9706454873085022,-0.11525601148605347,0.6076282858848572,0.47619047619047616,2.7316527366638184,0.7910131216049194
1.2326881885528564,1.1544203758239746,0.07826781272888184,0.6007057428359985,0.47619047619047616,2.717420816421509,0.6826752424240112
1.2994177341461182,0.9195550084114075,0.3798627257347107,0.5933324098587036,0.3571428571428571,2.8127710819244385,0.7342985272407532
0.8961451649665833,1.02901029586792,-0.13286513090133667,0.6347607970237732,0.5476190476190477,2.480092763900757,0.7181407809257507
1.1653785705566406,1.0979359149932861,0.06744265556335449,0.6157981753349304,0.6190476190476191,2.8025705814361572,0.7477028965950012
0.8240774273872375,1.2191212177276611,-0.3950437903404236,0.6981135010719299,0.5,2.495086431503296,0.7665241956710815
1.167568564414978,1.0417550802230835,0.12581348419189453,0.6909028887748718,0.38095238095238093,2.524911642074585,0.8210886120796204
1.2192914485931396,0.927467942237854,0.29182350635528564,0.5210331678390503,0.45238095238095233,2.547736644744873,0.6649639010429382
1.0583962202072144,1.3633581399917603,-0.3049619197845459,0.6897855997085571,0.5,2.412470579147339,0.8044360280036926
1.1490888595581055,1.0021892786026,0.14689958095550537,0.6608375906944275,0.3571428571428571,2.7774977684020996,0.7498117685317993
1.2218801975250244,0.8915866017341614,0.33029359579086304,0.47129788994789124,0.40476190476190477,2.5083906650543213,0.6588224172592163
1.073143482208252,1.1438602209091187,-0.0707167387008667,0.660042941570282,0.5,2.8400697708129883,0.7877083420753479
1.243662714958191,1.0798137187957764,0.16384899616241455,0.4916560649871826,0.4285714285714286,2.574240207672119,0.6245810985565186
1.4584420919418335,1.0731134414672852,0.38532865047454834,0.6369081735610962,0.5238095238095238,2.975529909133911,0.7829020619392395
1.277123212814331,0.8386083245277405,0.4385148882865906,0.5097331404685974,0.5238095238095238,2.4556922912597656,0.6677359342575073
1.2397987842559814,1.0212477445602417,0.21855103969573975,0.6306889653205872,0.6428571428571428,2.387070894241333,0.7193008661270142
1.137539267539978,1.2082700729370117,-0.07073080539703369,0.6920362114906311,0.5714285714285714,2.2446799278259277,0.8066514134407043
1.1405048370361328,0.9392377734184265,0.2012670636177063,0.6900485754013062,0.45238095238095233,2.7571468353271484,0.8476169109344482
1.1808913946151733,1.3308216333389282,-0.14993023872375488,0.7794411778450012,0.5952380952380952,2.47411847114563,0.8640943169593811
1.5697351694107056,0.9895642995834351,0.5801708698272705,0.6405166387557983,0.5714285714285714,2.661646842956543,0.7484094500541687
1.2045122385025024,1.1719605922698975,0.03255164623260498,0.7084198594093323,0.47619047619047616,2.6236989498138428,0.8329938650131226
1.0822670459747314,1.2979968786239624,-0.21572983264923096,0.7966030836105347,0.4285714285714286,2.6601550579071045,0.8839744329452515
1.365460991859436,0.9442863464355469,0.42117464542388916,0.6349465847015381,0.45238095238095233,3.0567338466644287,0.754416286945343
1.262096881866455,1.2092255353927612,0.05287134647369385,0.7355369925498962,0.4285714285714286,2.339395761489868,0.8809734582901001
1.1715677976608276,1.2016147375106812,-0.030046939849853516,0.5049686431884766,0.5714285714285714,2.769348621368408,0.6183298826217651
1.626441478729248,1.0150275230407715,0.6114139556884766,0.777190625667572,0.4285714285714286,2.611201286315918,0.8927105665206909
1.2719084024429321,1.245055913925171,0.02685248851776123,0.6116893887519836,0.5238095238095238,2.587381601333618,0.6844523549079895
1.1586006879806519,1.038522720336914,0.12007796764373779,0.7247621417045593,0.5,2.359421968460083,0.8638415932655334
0.9229328632354736,1.2466809749603271,-0.3237481117248535,0.7569803595542908,0.5714285714285714,2.8291707038879395,0.8693249821662903
1.1083958148956299,1.550835132598877,-0.44243931770324707,0.8928473591804504,0.5,2.4663503170013428,0.9515054225921631
1.3688178062438965,0.8689573407173157,0.4998604655265808,0.5318520665168762,0.5,2.646977186203003,0.6523922681808472
1.354956865310669,1.0821908712387085,0.27276599407196045,0.5552770495414734,0.5952380952380952,2.3102402687072754,0.6729843020439148
1.0673328638076782,1.224741816520691,-0.1574089527130127,0.6844395399093628,0.5476190476190477,2.772324562072754,0.8035042881965637
1.1981053352355957,1.244502067565918,-0.046396732330322266,0.651480495929718,0.47619047619047616,2.4229342937469482,0.7791150808334351
1.434274435043335,1.1202151775360107,0.3140592575073242,0.6447523832321167,0.5476190476190477,2.528211832046509,0.7324322462081909
1.6085501909255981,0.7905199527740479,0.8180302381515503,0.4745621085166931,0.45238095238095233,2.733043909072876,0.6114110946655273
1.0431407690048218,1.250212550163269,-0.20707178115844727,0.6371246576309204,0.47619047619047616,2.662038803100586,0.7517706751823425
1.4042640924453735,0.9593207836151123,0.44494330883026123,0.5697782039642334,0.47619047619047616,2.443772315979004,0.7086437940597534
1.16128408908844,1.2448877096176147,-0.0836036205291748,0.6920624375343323,0.5476190476190477,2.7868893146514893,0.7987750172615051
1.6071181297302246,0.9518609642982483,0.6552571654319763,0.5720893740653992,0.47619047619047616,2.5881690979003906,0.7146526575088501
1.3998830318450928,1.0944877862930298,0.305395245552063,0.6820555329322815,0.6428571428571428,2.737419843673706,0.7459588646888733
1.2502079010009766,1.1059077978134155,0.14430010318756104,0.5895038843154907,0.45238095238095233,2.904920816421509,0.6628187894821167
1.2453820705413818,0.9541013240814209,0.29128074645996094,0.593967080116272,0.40476190476190477,3.0841121673583984,0.7141302824020386
1.1211992502212524,1.264127492904663,-0.14292824268341064,0.7449747920036316,0.5476190476190477,3.0999670028686523,0.8111905455589294
1.2295494079589844,1.0788989067077637,0.1506505012512207,0.5832680463790894,0.40476190476190477,2.962899923324585,0.6820687055587769
1.2671869993209839,1.2330158948898315,0.034171104431152344,0.5845191478729248,0.45238095238095233,2.8053412437438965,0.7238706946372986
0.9100134968757629,1.4189038276672363,-0.5088903307914734,0.779055655002594,0.6428571428571428,2.607804298400879,0.8841300010681152
1.3914740085601807,1.1365256309509277,0.25494837760925293,0.7474223375320435,0.5952380952380952,2.527039051055908,0.8601738214492798
1.1691910028457642,1.1043281555175781,0.06486284732818604,0.6656152606010437,0.5714285714285714,2.5168087482452393,0.8248811960220337
1.1653735637664795,1.113387942314148,0.05198562145233154,0.6997312307357788,0.45238095238095233,2.7802062034606934,0.7900359630584717
1.0760847330093384,1.1144863367080688,-0.03840160369873047,0.6099209785461426,0.5714285714285714,3.055009365081787,0.7403286695480347
1.2817339897155762,0.8620764017105103,0.4196575880050659,0.6597651243209839,0.4285714285714286,2.6556291580200195,0.7611637711524963
1.0222039222717285,1.00869882106781,0.013505101203918457,0.5671712756156921,0.5952380952380952,2.6439199447631836,0.6435882449150085
0.8590943813323975,1.5534058809280396,-0.6943114995956421,0.9231464266777039,0.5238095238095238,2.513148307800293,0.9749526977539062
1.202269434928894,1.2754595279693604,-0.07319009304046631,0.7789146304130554,0.5952380952380952,3.065739631652832,0.8818669319152832
1.0096625089645386,1.1393855810165405,-0.12972307205200195,0.7075942158699036,0.5,2.459782361984253,0.8529462218284607
1.0585418939590454,1.2514843940734863,-0.19294250011444092,0.7218632102012634,0.5,2.4090945720672607,0.8595435619354248
1.2060959339141846,1.0167549848556519,0.18934094905853271,0.6918532848358154,0.38095238095238093,2.5450782775878906,0.8271409869194031
1.0177875757217407,1.1622247695922852,-0.14443719387054443,0.635222852230072,0.3571428571428571,2.3119311332702637,0.7434071898460388
1.3848482370376587,1.0174883604049683,0.36735987663269043,0.6183211803436279,0.40476190476190477,2.5681755542755127,0.733984112739563
1.292380928993225,1.0258196592330933,0.26656126976013184,0.7420019507408142,0.5714285714285714,2.1791014671325684,0.8726215362548828
1.0286321640014648,0.9689691066741943,0.05966305732727051,0.5643024444580078,0.5238095238095238,2.6721935272216797,0.7311126589775085
1.0833667516708374,1.1121525764465332,-0.0287858247756958,0.6219356656074524,0.5,2.4748754501342773,0.7291443943977356
0.8643697500228882,1.1610654592514038,-0.2966957092285156,0.6214825510978699,0.5238095238095238,2.9797580242156982,0.7441576719284058
1.1130187511444092,1.1385104656219482,-0.025491714477539062,0.6321263313293457,0.38095238095238093,2.5659892559051514,0.7520210146903992
0.7756850719451904,1.082129716873169,-0.3064446449279785,0.5697755813598633,0.5952380952380952,2.4595398902893066,0.6611679792404175
1.1936314105987549,0.9332358241081238,0.2603955864906311,0.6277812719345093,0.5,2.7136380672454834,0.7949613928794861
1.4762481451034546,0.7142475247383118,0.7620006203651428,0.438213586807251,0.47619047619047616,2.671053409576416,0.6030491590499878
1.1675975322723389,0.9101386070251465,0.2574589252471924,0.629136860370636,0.45238095238095233,2.175947666168213,0.7540032863616943
0.9785968065261841,1.0021806955337524,-0.02358388900756836,0.749862015247345,0.5238095238095238,2.3175501823425293,0.8949010372161865
1.0223877429962158,1.222351312637329,-0.19996356964111328,0.7683996558189392,0.45238095238095233,2.871467113494873,0.8983224034309387
1.063865303993225,1.197069525718689,-0.13320422172546387,0.749867856502533,0.5476190476190477,2.796206474304199,0.8514474034309387
1.0156759023666382,1.1163833141326904,-0.10070741176605225,0.721714437007904,0.6666666666666667,2.8566641807556152,0.8128479719161987
0.8639032244682312,1.2596566677093506,-0.3957534432411194,0.6620227694511414,0.47619047619047616,2.6852006912231445,0.7641741633415222
0.9659411907196045,1.1341880559921265,-0.16824686527252197,0.7943286299705505,0.4285714285714286,2.691804885864258,0.9015253782272339
0.9704667329788208,1.1616616249084473,-0.19119489192962646,0.6608209609985352,0.5952380952380952,2.748744010925293,0.766463041305542
0.8860460519790649,0.9240937829017639,-0.038047730922698975,0.5319808125495911,0.47619047619047616,2.413311004638672,0.640742301940918
0.9536411762237549,1.2165769338607788,-0.2629357576370239,0.7349998354911804,0.5952380952380952,2.546431064605713,0.8360990881919861
1.0084542036056519,1.1454399824142456,-0.13698577880859375,0.6667476892471313,0.5714285714285714,2.410524606704712,0.843919575214386
0.842805027961731,1.1391347646713257,-0.2963297367095947,0.6372756958007812,0.6428571428571428,2.6531288623809814,0.733017086982727
1.2288753986358643,0.9600939750671387,0.2687814235687256,0.5756058096885681,0.5476190476190477,2.728037118911743,0.7438076734542847
1.1622459888458252,0.9396888613700867,0.22255712747573853,0.49935224652290344,0.47619047619047616,2.8158695697784424,0.6433643102645874
1.0738900899887085,0.9978119134902954,0.07607817649841309,0.5852134227752686,0.5,2.868643045425415,0.7123059034347534
0.8803368210792542,1.0008903741836548,-0.12055355310440063,0.6981344819068909,0.38095238095238093,2.641571044921875,0.8447320461273193
1.0055841207504272,0.9906173348426819,0.014966785907745361,0.6588581800460815,0.5,2.447150230407715,0.8160817623138428
0.9785972833633423,0.9812434315681458,-0.002646148204803467,0.49061837792396545,0.45238095238095233,2.548684597015381,0.6761968731880188
1.0748343467712402,1.0249708890914917,0.049863457679748535,0.6446492671966553,0.45238095238095233,2.9085190296173096,0.7915276288986206
0.9630141258239746,1.0899934768676758,-0.12697935104370117,0.6082800030708313,0.5714285714285714,2.7537810802459717,0.7555249929428101
1.0581382513046265,0.8547905683517456,0.20334768295288086,0.527625322341919,0.5,2.3435230255126953,0.6823045015335083
0.9058014154434204,0.895373523235321,0.010427892208099365,0.5514509677886963,0.40476190476190477,2.714205503463745,0.6820904016494751
1.1396921873092651,0.9050127267837524,0.2346794605255127,0.5568913817405701,0.4285714285714286,2.518315076828003,0.70856112241745
0.7489307522773743,1.044330358505249,-0.29539960622787476,0.6162090301513672,0.5476190476190477,2.6981441974639893,0.7510297298431396
0.8751528859138489,1.379586935043335,-0.5044340491294861,0.8031010031700134,0.5476190476190477,2.5947976112365723,0.8900721669197083
1.0173596143722534,0.8922111988067627,0.12514841556549072,0.6592350006103516,0.45238095238095233,2.2509825229644775,0.7544281482696533
0.9926656484603882,1.1308937072753906,-0.13822805881500244,0.6710595488548279,0.4285714285714286,2.790574789047241,0.7618406414985657
1.078526496887207,1.1175637245178223,-0.039037227630615234,0.6860858201980591,0.5238095238095238,2.698091506958008,0.7445064783096313
1.1755284070968628,0.9090834856033325,0.2664449214935303,0.5603621006011963,0.5714285714285714,2.53351092338562,0.6798071265220642
0.9399377703666687,1.0259602069854736,-0.08602243661880493,0.6762180924415588,0.4285714285714286,2.4689035415649414,0.7279732823371887
1.0298939943313599,1.1001605987548828,-0.07026660442352295,0.6244641542434692,0.5714285714285714,2.470414400100708,0.7632158398628235
1.087295651435852,1.0033668279647827,0.08392882347106934,0.7038466334342957,0.3571428571428571,2.531440496444702,0.8068409562110901
1.2301983833312988,0.8704401850700378,0.359758198261261,0.48036155104637146,0.5,2.9107627868652344,0.5814244747161865
1.2352442741394043,0.9569655060768127,0.27827876806259155,0.5684813857078552,0.4285714285714286,2.133636474609375,0.746857762336731
1.1499762535095215,1.0134782791137695,0.13649797439575195,0.563850462436676,0.5,2.5336921215057373,0.7086036205291748
1.1269869804382324,1.2570984363555908,-0.1301114559173584,0.6428611874580383,0.5714285714285714,2.3906610012054443,0.7628056406974792
0.9500687122344971,1.2764461040496826,-0.32637739181518555,0.7032239437103271,0.5,2.4847042560577393,0.786737859249115
1.292098045349121,0.9489232897758484,0.3431747555732727,0.5559580326080322,0.40476190476190477,2.7817330360412598,0.6830976605415344
0.8981003761291504,1.1150155067443848,-0.21691513061523438,0.626911997795105,0.47619047619047616,2.776543378829956,0.7216848134994507
0.9092580676078796,1.2049336433410645,-0.2956755757331848,0.6970785856246948,0.5476190476190477,2.7142138481140137,0.7848262190818787
1.193313479423523,0.9072320461273193,0.2860814332962036,0.6006959676742554,0.4285714285714286,3.2220494747161865,0.7039379477500916
1.0234951972961426,1.0598734617233276,-0.03637826442718506,0.5047582387924194,0.40476190476190477,3.086988925933838,0.6304592490196228
1.096815586090088,1.0211981534957886,0.07561743259429932,0.5998377799987793,0.5238095238095238,2.6417417526245117,0.7219523191452026
1.4336163997650146,0.9124414324760437,0.521174967288971,0.5134040713310242,0.45238095238095233,2.439972400665283,0.6284284591674805
1.1205917596817017,0.8751482963562012,0.2454434633255005,0.5767055749893188,0.5952380952380952,2.4426004886627197,0.6857834458351135
0.9802363514900208,1.5110695362091064,-0.5308331847190857,0.8450766205787659,0.6666666666666667,2.9200572967529297,0.9105440974235535
1.0033128261566162,1.094306468963623,-0.09099364280700684,0.6253711581230164,0.5952380952380952,2.367611885070801,0.7263753414154053
1.140496015548706,1.180881142616272,-0.04038512706756592,0.6782165765762329,0.5952380952380952,2.3407747745513916,0.7836326956748962
1.2539986371994019,1.1476119756698608,0.10638666152954102,0.6140553951263428,0.5476190476190477,3.1218695640563965,0.7124044895172119
1.013770341873169,1.2522495985031128,-0.23847925662994385,0.733485996723175,0.6428571428571428,3.054860830307007,0.8198506832122803
0.9959327578544617,0.9599621891975403,0.03597056865692139,0.5924602746963501,0.33333333333333337,2.5537216663360596,0.6898562908172607
0.5580927729606628,1.447454810142517,-0.8893620371818542,0.8277386426925659,0.6666666666666667,2.5581552982330322,0.9222642183303833
1.261727213859558,1.0846304893493652,0.17709672451019287,0.6081975698471069,0.40476190476190477,2.880983352661133,0.7279794216156006
0.9664710164070129,1.1078919172286987,-0.1414209008216858,0.6393600702285767,0.6190476190476191,2.4416050910949707,0.7371925711631775
1.0592145919799805,0.9204062223434448,0.13880836963653564,0.5597609281539917,0.5238095238095238,2.407336473464966,0.7124501466751099
1.0563715696334839,1.2519947290420532,-0.19562315940856934,0.7404886484146118,0.47619047619047616,2.949568033218384,0.8258750438690186
1.0021989345550537,0.9684699773788452,0.033728957176208496,0.6064551472663879,0.4285714285714286,2.685529947280884,0.6703832149505615
1.0147769451141357,1.1975196599960327,-0.18274271488189697,0.7170290350914001,0.5476190476190477,2.642099618911743,0.7994610071182251
1.359620451927185,0.8199800848960876,0.5396403670310974,0.4253338575363159,0.6190476190476191,2.6080641746520996,0.5549057722091675
0.9858368635177612,1.17854642868042,-0.1927095651626587,0.7235434055328369,0.5,2.7882206439971924,0.8205017447471619
1.2227489948272705,0.9176816940307617,0.3050673007965088,0.5658460855484009,0.38095238095238093,2.244912624359131,0.6474249958992004
1.2035536766052246,0.8630535006523132,0.3405001759529114,0.4573320746421814,0.5,2.498889923095703,0.5707624554634094
1.0984625816345215,1.09184730052948,0.006615281105041504,0.5714175701141357,0.45238095238095233,2.672968864440918,0.6515900492668152
0.862544596195221,1.5143215656280518,-0.6517769694328308,0.8789128065109253,0.5,2.483181953430176,0.9204432368278503
1.1784790754318237,1.0706250667572021,0.10785400867462158,0.5897209048271179,0.5,2.282837152481079,0.6861059069633484
0.9878239631652832,1.2090885639190674,-0.22126460075378418,0.7014362812042236,0.5714285714285714,2.895134449005127,0.7849758863449097
0.724734365940094,1.3514201641082764,-0.6266857981681824,0.7405408024787903,0.5,2.7640535831451416,0.8320983052253723
1.3786108493804932,0.8339728116989136,0.5446380376815796,0.4657743573188782,0.5714285714285714,2.892881155014038,0.5551210641860962
1.0389271974563599,1.3427703380584717,-0.3038431406021118,0.7853133678436279,0.6190476190476191,2.469154119491577,0.8467157483100891
1.2497477531433105,0.802880048751831,0.4468677043914795,0.4352705478668213,0.40476190476190477,2.479379415512085,0.5797165036201477
1.1240376234054565,1.0300450325012207,0.09399259090423584,0.5609549880027771,0.47619047619047616,2.234898805618286,0.6926673054695129
1.2923637628555298,0.9989420175552368,0.29342174530029297,0.5610941052436829,0.47619047619047616,2.7845404148101807,0.6816845536231995
1.0172051191329956,1.1157147884368896,-0.09850966930389404,0.7490419149398804,0.5238095238095238,2.4280502796173096,0.8482967615127563
1.1867530345916748,1.0596516132354736,0.12710142135620117,0.5566427707672119,0.4285714285714286,2.7703702449798584,0.6999346613883972
1.1362907886505127,1.220754623413086,-0.08446383476257324,0.6806265115737915,0.5,2.5422229766845703,0.7476750612258911
1.0741169452667236,1.1677216291427612,-0.0936046838760376,0.6139684915542603,0.5714285714285714,2.581557273864746,0.7243275046348572
1.0420178174972534,1.1934754848480225,-0.15145766735076904,0.652123749256134,0.5238095238095238,2.5846104621887207,0.714542031288147
0.9672704935073853,1.1958882808685303,-0.22861778736114502,0.7010365128517151,0.4285714285714286,2.8827624320983887,0.7875396609306335
1.385674238204956,0.9315135478973389,0.4541606903076172,0.5382057428359985,0.45238095238095233,3.1093742847442627,0.6567395925521851
1.056739330291748,0.8428871035575867,0.21385222673416138,0.4778967797756195,0.38095238095238093,2.833836078643799,0.5960988998413086
1.3510645627975464,0.9421440958976746,0.4089204668998718,0.4879230260848999,0.5238095238095238,2.716188430786133,0.6223682165145874
1.15762197971344,1.0010613203048706,0.15656065940856934,0.600579559803009,0.5952380952380952,2.585702657699585,0.6535300016403198
1.0876855850219727,1.0740249156951904,0.013660669326782227,0.5915529727935791,0.5714285714285714,2.824678421020508,0.6976794004440308
0.9889007806777954,1.1099170446395874,-0.12101626396179199,0.5906245708465576,0.5,2.578794240951538,0.7106199860572815
1.3426988124847412,0.9201250076293945,0.4225738048553467,0.5598463416099548,0.5714285714285714,2.5799083709716797,0.6485570073127747
1.1281254291534424,0.9222947955131531,0.2058306336402893,0.5491400361061096,0.5952380952380952,2.412951946258545,0.6332454085350037
0.9053182601928711,1.2664411067962646,-0.36112284660339355,0.7302854657173157,0.6666666666666667,2.6110661029815674,0.8385149240493774
1.3812605142593384,0.7225329875946045,0.6587275266647339,0.47306880354881287,0.5952380952380952,2.208146810531616,0.5811731219291687
0.884521484375,1.3735862970352173,-0.4890648126602173,0.7512943148612976,0.5238095238095238,2.5070700645446777,0.838067889213562
0.9174151420593262,1.1925500631332397,-0.2751349210739136,0.6639391183853149,0.5,2.5917372703552246,0.7956680655479431
1.3479278087615967,0.9130241274833679,0.43490368127822876,0.6107541918754578,0.40476190476190477,2.6700351238250732,0.7236247658729553
1.3474663496017456,0.9796726107597351,0.3677937388420105,0.5447140336036682,0.47619047619047616,2.724273443222046,0.6923298239707947
0.8411794900894165,1.1160112619400024,-0.27483177185058594,0.62071293592453,0.5714285714285714,2.59222149848938,0.6982433199882507
1.191365122795105,0.9168678522109985,0.27449727058410645,0.4900241196155548,0.4285714285714286,2.653900623321533,0.6343501210212708
1.3512898683547974,0.9860239624977112,0.3652659058570862,0.6019093990325928,0.4285714285714286,2.906416416168213,0.6870933175086975
1.1444079875946045,1.095088005065918,0.04931998252868652,0.5935319662094116,0.5238095238095238,2.877368211746216,0.7125109434127808
0.9618861675262451,1.1665494441986084,-0.20466327667236328,0.6035427451133728,0.5952380952380952,2.6930840015411377,0.6844978928565979
1.1569230556488037,1.1561603546142578,0.0007627010345458984,0.6023963093757629,0.40476190476190477,2.4898126125335693,0.7319437265396118
0.896533727645874,1.2594432830810547,-0.36290955543518066,0.6616329550743103,0.47619047619047616,3.2732677459716797,0.765268087387085
1.1748255491256714,0.8649259805679321,0.30989956855773926,0.4819662570953369,0.5238095238095238,2.3475027084350586,0.5919896960258484
1.3810447454452515,1.0565022230148315,0.3245425224304199,0.5577990412712097,0.5238095238095238,2.1839630603790283,0.7206234335899353
1.0879359245300293,0.9664708971977234,0.12146502733230591,0.6349738240242004,0.5238095238095238,2.7108612060546875,0.7286089658737183
1.1132055521011353,1.0694167613983154,0.043788790702819824,0.6418188214302063,0.5238095238095238,2.4022023677825928,0.7284485101699829
1.0344561338424683,1.0273159742355347,0.007140159606933594,0.5769239664077759,0.5,2.281667470932007,0.6861044764518738
1.2802233695983887,1.2685847282409668,0.011638641357421875,0.7581972479820251,0.5476190476190477,2.5214743614196777,0.8303138017654419
1.0637836456298828,0.9857372045516968,0.07804644107818604,0.5923755168914795,0.45238095238095233,2.9425671100616455,0.6828671097755432
0.9925723075866699,1.1417596340179443,-0.14918732643127441,0.7168596386909485,0.6666666666666667,2.509244441986084,0.858319878578186
1.079487681388855,1.2823628187179565,-0.20287513732910156,0.6987248659133911,0.5476190476190477,2.52836537361145,0.8354432582855225
1.0686947107315063,1.2198129892349243,-0.15111827850341797,0.6667627096176147,0.47619047619047616,2.9081671237945557,0.8060481548309326
1.191853404045105,1.167448878288269,0.024404525756835938,0.6878892779350281,0.5476190476190477,2.469101667404175,0.7736073136329651
1.24471914768219,1.1586754322052002,0.08604371547698975,0.7308796644210815,0.38095238095238093,2.608438730239868,0.8230335116386414
0.9229298830032349,1.396256923675537,-0.47332704067230225,0.8420268893241882,0.47619047619047616,3.232706069946289,0.9020717144012451
1.2661519050598145,0.9777432084083557,0.28840869665145874,0.6217374801635742,0.5,2.6709177494049072,0.7420838475227356
1.0335859060287476,1.229291319847107,-0.19570541381835938,0.7014023661613464,0.5714285714285714,3.1467385292053223,0.8502161502838135
1.220609188079834,1.085274577140808,0.13533461093902588,0.5444270372390747,0.5476190476190477,2.920775890350342,0.6955562829971313
1.091983675956726,1.3435511589050293,-0.2515674829483032,0.7510057687759399,0.5238095238095238,2.9591119289398193,0.8524135947227478
1.0972741842269897,1.2035508155822754,-0.10627663135528564,0.7010294198989868,0.6428571428571428,2.7002980709075928,0.8426358103752136
1.0519688129425049,0.9922754168510437,0.05969339609146118,0.6578211188316345,0.5952380952380952,2.334594249725342,0.7920825481414795
1.1408113241195679,1.3555725812911987,-0.21476125717163086,0.7311809659004211,0.5476190476190477,2.4001517295837402,0.8170545697212219
1.070826530456543,1.3345619440078735,-0.26373541355133057,0.7459993958473206,0.6190476190476191,2.4811599254608154,0.8274043202400208
1.1405744552612305,1.1280605792999268,0.012513875961303711,0.7148454189300537,0.5,2.587258815765381,0.8637362122535706
1.1558929681777954,1.2185713052749634,-0.06267833709716797,0.7591437101364136,0.5476190476190477,2.4075474739074707,0.8925727009773254
1.292470932006836,1.2668538093566895,0.025617122650146484,0.7440149188041687,0.45238095238095233,2.3469743728637695,0.9028313755989075
1.1892470121383667,1.023972988128662,0.1652740240097046,0.687275230884552,0.5238095238095238,2.3113884925842285,0.7868106365203857
0.9904049634933472,1.2703996896743774,-0.2799947261810303,0.7290419340133667,0.5476190476190477,2.405550003051758,0.8078429102897644
1.1478570699691772,1.2310619354248047,-0.08320486545562744,0.8224517703056335,0.33333333333333337,2.935514211654663,0.8914225697517395
0.9116374850273132,1.207240104675293,-0.29560261964797974,0.6641778349876404,0.47619047619047616,2.835782527923584,0.7654795050621033
0.5434760451316833,1.480871319770813,-0.9373952746391296,0.9109414219856262,0.6428571428571428,2.750521421432495,0.9725838303565979
1.2354010343551636,1.3480603694915771,-0.11265933513641357,0.8076637387275696,0.5238095238095238,2.972616672515869,0.9066580533981323
1.135782241821289,1.0940515995025635,0.041730642318725586,0.630115270614624,0.5238095238095238,2.5063626766204834,0.7371224164962769
1.1809433698654175,1.149735927581787,0.03120744228363037,0.7024168372154236,0.5238095238095238,2.2200984954833984,0.8296018838882446
1.1184699535369873,1.2318501472473145,-0.11338019371032715,0.7409313917160034,0.5,2.7298574447631836,0.8395113348960876
0.8734384775161743,1.2057465314865112,-0.3323080539703369,0.7359491586685181,0.5238095238095238,2.6484339237213135,0.865953266620636
0.8958880305290222,1.3225221633911133,-0.42663413286209106,0.7399615049362183,0.45238095238095233,2.799450159072876,0.8625070452690125
1.0555799007415771,1.0125815868377686,0.042998313903808594,0.6076085567474365,0.5952380952380952,2.7598719596862793,0.7637302875518799
1.3098715543746948,0.9268616437911987,0.3830099105834961,0.5771468877792358,0.33333333333333337,2.6358063220977783,0.7302953600883484
1.013932466506958,1.1179203987121582,-0.1039879322052002,0.623372495174408,0.38095238095238093,2.5948715209960938,0.7219062447547913
1.2129074335098267,1.0588778257369995,0.15402960777282715,0.6878942847251892,0.45238095238095233,2.853752374649048,0.8251546025276184
1.0578947067260742,1.2080719470977783,-0.1501772403717041,0.7703353762626648,0.5,2.552323818206787,0.8623902201652527
1.2239006757736206,1.0577305555343628,0.1661701202392578,0.664599597454071,0.6190476190476191,2.4623730182647705,0.8243138194084167
1.1077848672866821,0.920606791973114,0.18717807531356812,0.5402888059616089,0.5714285714285714,2.661065101623535,0.6982813477516174
0.937626838684082,1.281287670135498,-0.343660831451416,0.8344942331314087,0.6666666666666667,3.0870516300201416,0.9214950203895569
0.8891963958740234,1.0739070177078247,-0.18471062183380127,0.5378602147102356,0.5,3.2098917961120605,0.653091311454773
1.0605690479278564,1.0738805532455444,-0.013311505317687988,0.623900830745697,0.5714285714285714,1.8754130601882935,0.7320513129234314
0.9940751194953918,1.4118168354034424,-0.41774171590805054,0.8666440844535828,0.5,2.4529924392700195,0.9313817024230957
0.7933514714241028,1.1277153491973877,-0.3343638777732849,0.7221019268035889,0.5952380952380952,2.2690703868865967,0.8009663224220276
1.25766122341156,0.7339329123497009,0.5237283110618591,0.5604546070098877,0.5476190476190477,2.6301684379577637,0.7135695219039917
1.0061441659927368,1.1857903003692627,-0.17964613437652588,0.7631246447563171,0.5238095238095238,2.7822320461273193,0.8604850769042969
1.1936250925064087,1.119506597518921,0.07411849498748779,0.680160403251648,0.6666666666666667,2.4622716903686523,0.7917318940162659
1.1969507932662964,0.7831997275352478,0.4137510657310486,0.5249883532524109,0.5,2.509213924407959,0.6742954850196838
1.112485647201538,1.2777150869369507,-0.1652294397354126,0.6765526533126831,0.5714285714285714,2.410548448562622,0.7557869553565979
0.8998953104019165,1.0544404983520508,-0.15454518795013428,0.5899554491043091,0.5,2.728764533996582,0.7072052359580994
1.1678223609924316,1.1279834508895874,0.03983891010284424,0.7222046256065369,0.38095238095238093,2.5486228466033936,0.8663175106048584
0.9530653953552246,1.1984981298446655,-0.24543273448944092,0.7458017468452454,0.45238095238095233,2.49786114692688,0.8625873327255249
1.2818083763122559,1.1148531436920166,0.16695523262023926,0.6723974943161011,0.5714285714285714,2.375379800796509,0.7720129489898682
1.4013751745224,0.7099249958992004,0.6914501786231995,0.4692229628562927,0.4285714285714286,2.3715317249298096,0.6312625408172607
1.0778658390045166,1.0820293426513672,-0.004163503646850586,0.6959858536720276,0.47619047619047616,2.704880952835083,0.8421574234962463
1.0171724557876587,1.1184407472610474,-0.10126829147338867,0.6255027055740356,0.5476190476190477,2.8712093830108643,0.7094759345054626
1.1120142936706543,1.1735740900039673,-0.06155979633331299,0.7430827617645264,0.33333333333333337,2.902959108352661,0.8518683910369873
1.1465141773223877,1.30056631565094,-0.15405213832855225,0.7334290146827698,0.47619047619047616,2.690600872039795,0.8584588170051575
1.2712887525558472,1.2254369258880615,0.045851826667785645,0.7862271070480347,0.6428571428571428,2.6011946201324463,0.8596554398536682
1.1170982122421265,1.1366053819656372,-0.019507169723510742,0.786540687084198,0.4285714285714286,2.192225933074951,0.8932045698165894
1.1969209909439087,1.1778582334518433,0.01906275749206543,0.8309935927391052,0.5952380952380952,2.8337461948394775,0.9381468892097473
0.70329749584198,1.387255311012268,-0.6839578151702881,0.8200535178184509,0.6428571428571428,2.6211421489715576,0.8958770036697388
1.2913408279418945,0.9370081424713135,0.35433268547058105,0.6544052362442017,0.5238095238095238,2.4575114250183105,0.7923277020454407
1.1952152252197266,0.9482720494270325,0.2469431757926941,0.5652936697006226,0.5714285714285714,2.52693247795105,0.7110564708709717
1.132739543914795,1.1414068937301636,-0.008667349815368652,0.69748854637146,0.6904761904761905,2.4263761043548584,0.8452041149139404
0.7962926030158997,1.3188178539276123,-0.5225252509117126,0.7503301501274109,0.45238095238095233,2.5726394653320312,0.8333117961883545
1.2646201848983765,0.9151225090026855,0.3494976758956909,0.6512918472290039,0.45238095238095233,2.6787078380584717,0.7842540144920349
0.7893345952033997,1.261007308959961,-0.4716727137565613,0.8155902028083801,0.5238095238095238,2.7821052074432373,0.9248506426811218
0.9186862111091614,1.1063644886016846,-0.1876782774925232,0.6628967523574829,0.5714285714285714,2.9270880222320557,0.8277605772018433
1.0229110717773438,0.9500378370285034,0.07287323474884033,0.6505496501922607,0.5,2.5277347564697266,0.7782446146011353
1.1447639465332031,0.7314342856407166,0.4133296608924866,0.3973371088504791,0.5,2.8108601570129395,0.5633267164230347
1.270418643951416,0.9283109307289124,0.34210771322250366,0.5979999899864197,0.47619047619047616,2.5551633834838867,0.7713435292243958
0.8812408447265625,1.2907606363296509,-0.4095197916030884,0.7741567492485046,0.5476190476190477,2.3175175189971924,0.870979905128479
1.103384017944336,1.1497490406036377,-0.04636502265930176,0.6907622814178467,0.5476190476190477,2.6029410362243652,0.8203935027122498
1.0249961614608765,1.1571102142333984,-0.13211405277252197,0.7017330527305603,0.5,2.5425832271575928,0.8354901075363159
0.7993371486663818,1.291703701019287,-0.4923665523529053,0.7832778096199036,0.45238095238095233,2.591967821121216,0.878010094165802
0.9745848774909973,1.0946487188339233,-0.12006384134292603,0.6526468992233276,0.5714285714285714,2.68351149559021,0.7768617272377014
0.9468143582344055,0.9602834582328796,-0.013469099998474121,0.6160357594490051,0.47619047619047616,2.399468421936035,0.7582155466079712
1.1374945640563965,0.9686729311943054,0.16882163286209106,0.5459191799163818,0.45238095238095233,2.537421226501465,0.6498584747314453
0.9959288835525513,0.9594649076461792,0.03646397590637207,0.5804920196533203,0.3571428571428571,2.887727737426758,0.6986202597618103
0.9674973487854004,0.9360200762748718,0.031477272510528564,0.5659424662590027,0.5,2.354586601257324,0.6973980665206909
0.9663954973220825,1.2625449895858765,-0.29614949226379395,0.7063923478126526,0.5476190476190477,2.392246961593628,0.8294205069541931
0.8119778037071228,1.3335272073745728,-0.52154940366745,0.7335525751113892,0.5476190476190477,2.647300958633423,0.7938288450241089
1.0316492319107056,1.0500919818878174,-0.018442749977111816,0.5792104005813599,0.6428571428571428,2.8005499839782715,0.6875590085983276
1.3059942722320557,1.0997745990753174,0.20621967315673828,0.6325677037239075,0.5476190476190477,2.248601198196411,0.7553006410598755
1.1464481353759766,0.8823021650314331,0.26414597034454346,0.550915002822876,0.5,2.329375982284546,0.6680635809898376
0.801425576210022,1.3279370069503784,-0.5265114307403564,0.8399270176887512,0.5,2.508721351623535,0.9126547574996948
1.3343039751052856,0.8267619013786316,0.507542073726654,0.507148027420044,0.4285714285714286,2.843048095703125,0.6404129862785339
1.3897576332092285,0.9157805442810059,0.47397708892822266,0.5313800573348999,0.45238095238095233,2.6915624141693115,0.6558839678764343
0.9105380177497864,1.267260193824768,-0.3567221760749817,0.7929053902626038,0.6190476190476191,2.819753408432007,0.8514032959938049
1.2093015909194946,1.0958842039108276,0.11341738700866699,0.6762272119522095,0.5,2.5993459224700928,0.7938749194145203
1.1432607173919678,0.9234243631362915,0.21983635425567627,0.5852037668228149,0.5,2.8572375774383545,0.669956624507904
1.2380352020263672,1.1267497539520264,0.11128544807434082,0.6615482568740845,0.38095238095238093,3.019230604171753,0.7987471222877502
1.4058502912521362,0.9079996347427368,0.4978506565093994,0.5126059651374817,0.47619047619047616,2.4221279621124268,0.6644147038459778
1.091109037399292,0.8273109793663025,0.2637980580329895,0.5269435048103333,0.47619047619047616,2.3059604167938232,0.6580309271812439
1.1499017477035522,1.1105518341064453,0.039349913597106934,0.6476237773895264,0.5238095238095238,2.6385343074798584,0.7654991745948792
1.2084697484970093,0.8749701976776123,0.333499550819397,0.5668854713439941,0.45238095238095233,1.948495626449585,0.6784451603889465
0.9512612819671631,1.1660864353179932,-0.21482515335083008,0.6736435294151306,0.45238095238095233,2.604565382003784,0.7849627137184143
0.9746344685554504,0.9810805916786194,-0.006446123123168945,0.5800323486328125,0.5952380952380952,2.682603120803833,0.6950510740280151
1.1593265533447266,0.9223849773406982,0.23694157600402832,0.548386812210083,0.5238095238095238,2.6197495460510254,0.658787190914154
1.0548181533813477,1.225395679473877,-0.1705775260925293,0.6633370518684387,0.5476190476190477,2.9474058151245117,0.7475168108940125
1.2678511142730713,1.0600650310516357,0.20778608322143555,0.6785681843757629,0.40476190476190477,2.8153133392333984,0.8137720227241516
1.0180847644805908,1.01389479637146,0.004189968109130859,0.65007483959198,0.45238095238095233,2.0639827251434326,0.748884916305542
1.0780638456344604,1.031701922416687,0.04636192321777344,0.6065791845321655,0.5,2.773686647415161,0.7172734141349792
1.3086780309677124,1.072598934173584,0.23607909679412842,0.6341434717178345,0.4285714285714286,3.039231061935425,0.7700031399726868
1.0385328531265259,0.9553570747375488,0.08317577838897705,0.5400110483169556,0.5476190476190477,2.9489922523498535,0.6739113926887512
1.1070599555969238,0.851368248462677,0.2556917071342468,0.5090465545654297,0.38095238095238093,2.521275043487549,0.6275618672370911
1.3128204345703125,0.8856030702590942,0.42721736431121826,0.5047865509986877,0.45238095238095233,2.5246834754943848,0.624190628528595
0.9293426275253296,1.1479047536849976,-0.21856212615966797,0.720445454120636,0.5714285714285714,2.8260388374328613,0.8104197978973389
0.9694927930831909,1.1116260290145874,-0.14213323593139648,0.6754862666130066,0.5476190476190477,2.007143020629883,0.7867190837860107
1.2352635860443115,1.1885457038879395,0.04671788215637207,0.7561681270599365,0.5238095238095238,2.4943623542785645,0.8408223390579224
0.9283355474472046,1.0912590026855469,-0.16292345523834229,0.6687847971916199,0.6904761904761905,3.036318063735962,0.7766849398612976
1.0336564779281616,1.2558144330978394,-0.22215795516967773,0.7073453068733215,0.6190476190476191,3.0170984268188477,0.8250303864479065
1.0829671621322632,1.1507737636566162,-0.06780660152435303,0.680587112903595,0.5,2.960026741027832,0.7842180132865906
0.6576153635978699,1.275348424911499,-0.6177330613136292,0.7571907639503479,0.6190476190476191,1.842336654663086,0.8278576731681824
1.0674736499786377,1.0472168922424316,0.020256757736206055,0.6039556860923767,0.5238095238095238,2.4901857376098633,0.725022554397583
1.0399036407470703,1.2358874082565308,-0.19598376750946045,0.7307212352752686,0.5952380952380952,2.457080364227295,0.8165391087532043
1.0112440586090088,0.8549831509590149,0.1562609076499939,0.4887177348136902,0.5476190476190477,2.4528510570526123,0.621865451335907
1.00197172164917,1.3464324474334717,-0.34446072578430176,0.7605240941047668,0.47619047619047616,2.5872039794921875,0.8316963911056519
1.0909775495529175,0.9713350534439087,0.11964249610900879,0.5424596071243286,0.5238095238095238,2.7838656902313232,0.6805658936500549
1.0146807432174683,1.1391655206680298,-0.12448477745056152,0.6578315496444702,0.5,2.4224207401275635,0.7403941750526428
1.0827147960662842,1.0972188711166382,-0.014504075050354004,0.6488741636276245,0.5714285714285714,2.820788621902466,0.7404062151908875
1.2235946655273438,1.2049509286880493,0.018643736839294434,0.7470522522926331,0.5238095238095238,2.595491886138916,0.8541315793991089
1.0314607620239258,1.168707251548767,-0.1372464895248413,0.6955545544624329,0.5714285714285714,2.5638644695281982,0.7681067585945129
1.1865710020065308,1.0868051052093506,0.09976589679718018,0.6759060621261597,0.47619047619047616,2.2884981632232666,0.7773074507713318
1.2863510847091675,1.0713783502578735,0.21497273445129395,0.7004701495170593,0.45238095238095233,2.697972297668457,0.8180964589118958
1.1009663343429565,0.9162969589233398,0.1846693754196167,0.5151254534721375,0.5,2.2204339504241943,0.6385034918785095
1.0101850032806396,1.3539236783981323,-0.3437386751174927,0.8158230185508728,0.5952380952380952,2.270794630050659,0.8901729583740234
0.976756751537323,1.0653419494628906,-0.08858519792556763,0.5838111042976379,0.5714285714285714,2.6067168712615967,0.6752728819847107
0.9011343717575073,1.277064561843872,-0.37593019008636475,0.7449026703834534,0.47619047619047616,2.581202268600464,0.8357258439064026
0.9816489219665527,1.0365746021270752,-0.05492568016052246,0.6256187558174133,0.3571428571428571,2.8455843925476074,0.7488721609115601
0.9853783845901489,0.8099938631057739,0.175384521484375,0.5165607929229736,0.38095238095238093,2.73053240776062,0.6398351788520813
1.1668999195098877,1.0083167552947998,0.1585831642150879,0.648934006690979,0.45238095238095233,2.4186573028564453,0.7566160559654236
0.8519695997238159,0.9491711854934692,-0.09720158576965332,0.5991712808609009,0.5238095238095238,2.698316812515259,0.6942707300186157
1.1765923500061035,0.8963185548782349,0.28027379512786865,0.5072597861289978,0.5238095238095238,3.122162342071533,0.6233181357383728
1.2038965225219727,0.9788853526115417,0.2250111699104309,0.559762179851532,0.4285714285714286,2.28178071975708,0.689903199672699
0.9386529922485352,1.1219838857650757,-0.18333089351654053,0.6203007698059082,0.6666666666666667,2.485738515853882,0.7475928068161011
1.0085033178329468,1.1101688146591187,-0.10166549682617188,0.7570778727531433,0.6428571428571428,2.486844539642334,0.8634951114654541
1.2190338373184204,1.119842290878296,0.09919154644012451,0.7256114482879639,0.5,2.7913639545440674,0.8401642441749573
1.1194645166397095,1.1190357208251953,0.00042879581451416016,0.687383234500885,0.5,2.7949347496032715,0.7957378029823303
0.997833788394928,1.194831132888794,-0.19699734449386597,0.6957958340644836,0.5238095238095238,3.0333003997802734,0.7642717957496643
1.0067449808120728,1.1532323360443115,-0.14648735523223877,0.6745671033859253,0.5714285714285714,2.8222386837005615,0.7638768553733826
0.9948939085006714,1.2673534154891968,-0.2724595069885254,0.7547080516815186,0.5476190476190477,2.4855074882507324,0.8332043886184692
0.7741624712944031,0.9568589329719543,-0.18269646167755127,0.6988487839698792,0.3571428571428571,2.3244383335113525,0.7964446544647217
0.997290849685669,1.3376433849334717,-0.34035253524780273,0.7688642740249634,0.45238095238095233,2.3991713523864746,0.8560901880264282
1.4505678415298462,1.0352380275726318,0.41532981395721436,0.5649800896644592,0.38095238095238093,2.6104865074157715,0.7130463123321533
1.1314306259155273,0.8987901210784912,0.23264050483703613,0.5916837453842163,0.4285714285714286,2.901658773422241,0.7047706246376038
1.138176679611206,0.9910935163497925,0.14708316326141357,0.6080200672149658,0.5476190476190477,2.79692006111145,0.760322630405426
1.113573431968689,1.0417842864990234,0.07178914546966553,0.6585585474967957,0.47619047619047616,2.5687620639801025,0.7731817364692688
1.043491005897522,1.0124170780181885,0.031073927879333496,0.5571677684783936,0.45238095238095233,2.222012758255005,0.6750831007957458
1.390026569366455,0.9313451647758484,0.4586814045906067,0.5668242573738098,0.5238095238095238,2.630959987640381,0.7120478749275208
1.0896644592285156,1.1546272039413452,-0.06496274471282959,0.7020364999771118,0.38095238095238093,2.8433752059936523,0.8186752200126648
1.165293574333191,1.1507599353790283,0.014533638954162598,0.799005389213562,0.5,2.170403480529785,0.8732802271842957
1.1922049522399902,0.9124343991279602,0.27977055311203003,0.6350533962249756,0.5238095238095238,2.2022435665130615,0.7447622418403625
1.0819789171218872,0.9424851536750793,0.13949376344680786,0.5108033418655396,0.5,2.3236806392669678,0.6452022790908813
1.3141558170318604,1.0427491664886475,0.2714066505432129,0.6198002099990845,0.5,2.8027913570404053,0.7459716200828552
1.1200765371322632,0.9946306347846985,0.1254459023475647,0.614983081817627,0.45238095238095233,2.4721617698669434,0.7676647901535034
0.9677948951721191,1.2170467376708984,-0.2492518424987793,0.6110503673553467,0.5952380952380952,2.6800482273101807,0.7060251832008362
0.9308949708938599,1.3750550746917725,-0.4441601037979126,0.7683668732643127,0.5476190476190477,2.949598789215088,0.8418216109275818
1.1211923360824585,0.823245644569397,0.2979466915130615,0.5204291939735413,0.5,2.9070093631744385,0.6621907353401184
1.2525975704193115,1.512121558189392,-0.25952398777008057,0.718213677406311,0.4285714285714286,2.527082681655884,0.8562071323394775
1.0581406354904175,1.7240118980407715,-0.665871262550354,0.814491331577301,0.47619047619047616,2.677715539932251,0.9438809156417847
1.350359559059143,1.1349748373031616,0.21538472175598145,0.6439784169197083,0.5238095238095238,2.4434049129486084,0.7871764302253723
1.0305626392364502,1.2612831592559814,-0.23072052001953125,0.605836808681488,0.4285714285714286,2.2600932121276855,0.8237985968589783
1.0379542112350464,0.9731122851371765,0.06484192609786987,0.6735183000564575,0.5952380952380952,2.583876132965088,0.8346615433692932
1.2930099964141846,1.0339529514312744,0.25905704498291016,0.6627955436706543,0.3571428571428571,2.443962812423706,0.9104815125465393
0.9905837178230286,0.892177164554596,0.09840655326843262,0.6747844219207764,0.47619047619047616,2.1504926681518555,0.9273449182510376
1.349789023399353,1.233460783958435,0.11632823944091797,0.6165159940719604,0.3571428571428571,2.371262550354004,0.7503516674041748
1.1432863473892212,1.1655263900756836,-0.022240042686462402,0.6845208406448364,0.4285714285714286,2.187851905822754,0.9182630181312561
0.5991309285163879,1.2829608917236328,-0.6838299632072449,0.7599198818206787,0.5714285714285714,3.1035165786743164,0.9011629819869995
0.9652605056762695,0.8873624801635742,0.07789802551269531,0.5575864315032959,0.5952380952380952,2.500211238861084,0.8522158265113831
1.300554633140564,0.8550938963890076,0.4454607367515564,0.6493414640426636,0.5238095238095238,2.729757070541382,0.8640921711921692
0.8946599960327148,1.1324691772460938,-0.2378091812133789,0.674005925655365,0.5238095238095238,2.6241304874420166,0.7998911142349243
1.215998649597168,0.8974277377128601,0.31857091188430786,0.6008991599082947,0.3571428571428571,2.1385955810546875,0.8339037299156189
1.0285630226135254,0.968873143196106,0.059689879417419434,0.6555666327476501,0.6428571428571428,2.6399354934692383,0.9348186254501343
0.9790867567062378,0.9721766114234924,0.006910145282745361,0.6337570548057556,0.5,2.758244514465332,0.8061035871505737
1.182431936264038,1.0739822387695312,0.10844969749450684,0.7370736598968506,0.47619047619047616,2.8343422412872314,0.8619707226753235
1.1317436695098877,0.9063265919685364,0.22541707754135132,0.537891149520874,0.45238095238095233,2.5582454204559326,0.7757823467254639
1.2582221031188965,1.1549898386001587,0.10323226451873779,0.7090415358543396,0.5476190476190477,2.637544631958008,0.8895366191864014
1.3217896223068237,0.8906585574150085,0.4311310648918152,0.5703444480895996,0.4285714285714286,2.8441712856292725,0.8097236752510071
1.3555556535720825,1.0304465293884277,0.3251091241836548,0.7325957417488098,0.47619047619047616,2.879260540008545,0.8174904584884644
0.896675169467926,0.8826558589935303,0.014019310474395752,0.5231755971908569,0.5952380952380952,2.7913477420806885,0.8400188088417053
1.0320738554000854,1.106882929801941,-0.07480907440185547,0.5806355476379395,0.47619047619047616,2.43330717086792,0.8189646601676941
1.392604947090149,1.0348021984100342,0.35780274868011475,0.6404156684875488,0.5714285714285714,2.370546579360962,0.7922651767730713
1.378777265548706,1.243082880973816,0.13569438457489014,0.6873522400856018,0.47619047619047616,3.1761746406555176,0.810932457447052
0.7729277014732361,1.470118761062622,-0.697191059589386,0.8618087768554688,0.6904761904761905,2.617709159851074,0.959072470664978
1.1598167419433594,1.531731367111206,-0.3719146251678467,0.8238703608512878,0.5476190476190477,2.460236072540283,0.9228969812393188
1.0519834756851196,1.2304372787475586,-0.17845380306243896,0.6184119582176208,0.45238095238095233,2.909339427947998,0.8587099313735962
1.1489629745483398,1.1595170497894287,-0.010554075241088867,0.6323625445365906,0.5714285714285714,2.6877803802490234,0.7867050766944885
1.2822586297988892,1.2882689237594604,-0.006010293960571289,0.6840428113937378,0.5,2.71392822265625,0.8524345755577087
0.8834338188171387,1.5483620166778564,-0.6649281978607178,0.7684997916221619,0.5238095238095238,2.5642237663269043,0.8153998851776123
1.130135416984558,1.3962702751159668,-0.2661348581314087,0.80461585521698,0.5952380952380952,2.7799484729766846,0.8778761625289917
0.8238743543624878,1.2912096977233887,-0.4673353433609009,0.6677610874176025,0.5238095238095238,2.8835034370422363,0.7839685678482056
0.9118258953094482,1.5192453861236572,-0.607419490814209,0.7878256440162659,0.6428571428571428,2.5321288108825684,0.8886043429374695
0.9412657022476196,1.3311970233917236,-0.389931321144104,0.7081245183944702,0.5,2.6865522861480713,0.9101173877716064
1.0135931968688965,1.0432078838348389,-0.029614686965942383,0.6007480025291443,0.6428571428571428,2.8454580307006836,0.7707559466362
0.9205319881439209,1.6472351551055908,-0.7267031669616699,0.8552106618881226,0.5,2.7620275020599365,0.9834368228912354
1.137902021408081,1.1131656169891357,0.024736404418945312,0.7536583542823792,0.47619047619047616,2.872833490371704,0.9012105464935303
1.702087163925171,1.1413847208023071,0.5607024431228638,0.675931990146637,0.38095238095238093,2.5107009410858154,0.8488673567771912
1.0558862686157227,1.237762212753296,-0.18187594413757324,0.6863915324211121,0.47619047619047616,2.093416452407837,0.8460967540740967
1.6253892183303833,0.836907148361206,0.7884820699691772,0.5746180415153503,0.3571428571428571,2.4650959968566895,0.7785484194755554
1.1760869026184082,1.7933104038238525,-0.6172235012054443,0.8826974630355835,0.5,2.2117018699645996,0.9908890724182129
1.2606751918792725,1.260131597518921,0.0005435943603515625,0.7621434330940247,0.6428571428571428,2.4122118949890137,0.9078851938247681
1.1760650873184204,1.1055530309677124,0.07051205635070801,0.6741759777069092,0.47619047619047616,2.4567198753356934,0.8489385843276978
0.7645733952522278,1.4553501605987549,-0.6907767653465271,0.6888332962989807,0.45238095238095233,2.7319939136505127,0.8036259412765503
1.2265174388885498,0.9955592155456543,0.2309582233428955,0.7036787271499634,0.47619047619047616,2.967292308807373,0.8719369173049927
1.3500200510025024,1.2872358560562134,0.06278419494628906,0.7312145829200745,0.40476190476190477,2.706573963165283,0.8922761678695679
1.137078046798706,1.3283737897872925,-0.19129574298858643,0.71764075756073,0.4285714285714286,2.775211811065674,0.850612998008728
1.1732720136642456,0.8106605410575867,0.36261147260665894,0.5738201141357422,0.5238095238095238,2.412104606628418,0.7983433604240417
1.0767242908477783,1.0945768356323242,-0.0178525447845459,0.6888741254806519,0.5,2.5338900089263916,0.8414795994758606
1.537133812904358,0.8669342994689941,0.6701995134353638,0.6010866165161133,0.5238095238095238,2.9663782119750977,0.7805248498916626
1.0445914268493652,1.1293890476226807,-0.08479762077331543,0.6884060502052307,0.6190476190476191,3.0099000930786133,0.8243743777275085
1.3570287227630615,0.7876170873641968,0.5694116353988647,0.5942032933235168,0.4285714285714286,2.7402970790863037,0.692234218120575
1.5303852558135986,0.7509209513664246,0.7794643044471741,0.5594853758811951,0.6666666666666667,1.9459749460220337,0.7466321587562561
1.0745759010314941,1.0795888900756836,-0.005012989044189453,0.6900644898414612,0.5,3.0325818061828613,0.8122632503509521
1.093211054801941,1.2341361045837402,-0.14092504978179932,0.6473862528800964,0.5,2.86323881149292,0.8080077767372131
0.7995684742927551,1.0125678777694702,-0.2129994034767151,0.621722936630249,0.5,2.6050398349761963,0.7648266553878784
1.0794055461883545,1.2717809677124023,-0.19237542152404785,0.7080591320991516,0.5952380952380952,2.9492084980010986,0.8140918612480164
1.1297553777694702,0.8275145292282104,0.30224084854125977,0.537294864654541,0.5476190476190477,2.8302533626556396,0.7033199667930603
0.8940029740333557,1.31682288646698,-0.42281991243362427,0.7639432549476624,0.33333333333333337,2.892714023590088,0.8638758659362793
0.7623113989830017,1.1558021306991577,-0.393490731716156,0.6149904131889343,0.5,3.164210319519043,0.7833133339881897
1.1381324529647827,0.9532482624053955,0.1848841905593872,0.5690978169441223,0.5,2.650996685028076,0.7930658459663391
0.6497630476951599,1.4379178285598755,-0.7881547808647156,0.724120557308197,0.4285714285714286,2.392312526702881,0.8396909236907959
1.1680495738983154,0.9836632013320923,0.18438637256622314,0.5722638964653015,0.38095238095238093,2.8327653408050537,0.7102854251861572
0.5687301158905029,1.3986018896102905,-0.8298717737197876,0.6283727884292603,0.5238095238095238,2.617741346359253,0.7414222955703735
0.9644687175750732,0.8978492617607117,0.06661945581436157,0.5407513976097107,0.2857142857142857,3.143775463104248,0.6484090089797974
0.6667059659957886,0.9883987307548523,-0.3216927647590637,0.6148056983947754,0.6666666666666667,2.7786319255828857,0.7356027364730835
0.9311235547065735,0.7389747500419617,0.19214880466461182,0.5219664573669434,0.5238095238095238,2.702446460723877,0.7523620128631592
0.8423441052436829,0.9387041926383972,-0.09636008739471436,0.7357916235923767,0.5238095238095238,2.7045767307281494,0.8467205166816711
0.670218825340271,0.8509451746940613,-0.18072634935379028,0.47821488976478577,0.5238095238095238,2.3706767559051514,0.6430041193962097
0.7295011878013611,0.8679426908493042,-0.13844150304794312,0.5986490249633789,0.5714285714285714,2.4239144325256348,0.7116778492927551
0.6567825675010681,0.8862245678901672,-0.22944200038909912,0.514089047908783,0.47619047619047616,2.9423019886016846,0.7108808159828186
0.8415523767471313,1.0045063495635986,-0.16295397281646729,0.6246737241744995,0.4285714285714286,2.9202418327331543,0.7466035485267639
0.6166782379150391,1.1317641735076904,-0.5150859355926514,0.6431089639663696,0.5238095238095238,2.7079360485076904,0.7930231690406799
0.8654958605766296,0.8202426433563232,0.045253217220306396,0.5581166744232178,0.4285714285714286,2.794896364212036,0.7852774858474731
1.1681761741638184,0.646874189376831,0.5213019847869873,0.564292311668396,0.5,2.9169082641601562,0.7287901639938354
0.8431736826896667,0.8833038210868835,-0.0401301383972168,0.521877110004425,0.38095238095238093,2.368342638015747,0.7041172385215759
0.6727402806282043,0.9064350724220276,-0.23369479179382324,0.4853699207305908,0.4285714285714286,2.735956907272339,0.745083212852478
0.9825794100761414,0.9232772588729858,0.05930215120315552,0.564853310585022,0.38095238095238093,2.7061636447906494,0.7035581469535828
0.8417056202888489,0.8061736226081848,0.03553199768066406,0.6793119311332703,0.5714285714285714,2.679054021835327,0.8022175431251526
1.4197787046432495,0.7210919260978699,0.6986867785453796,0.5452292561531067,0.4285714285714286,2.3959808349609375,0.7025325298309326
0.7476242780685425,0.9910665154457092,-0.24344223737716675,0.5781266689300537,0.4285714285714286,3.2087748050689697,0.8015583753585815
0.9344688057899475,0.9314127564430237,0.003056049346923828,0.5232151746749878,0.5,2.860258102416992,0.6995142102241516
1.0151925086975098,0.8800857663154602,0.13510674238204956,0.5310580134391785,0.5476190476190477,2.816107988357544,0.7595479488372803
0.8612704277038574,0.9156543016433716,-0.05438387393951416,0.5815138220787048,0.47619047619047616,2.7675209045410156,0.7891197800636292
1.0397378206253052,1.0260794162750244,0.013658404350280762,0.6920931339263916,0.6190476190476191,2.5517313480377197,0.8598276376724243
1.0443166494369507,0.9703768491744995,0.07393980026245117,0.6808992624282837,0.5,2.2470998764038086,0.8142107725143433
0.7691575288772583,1.126905918121338,-0.3577483892440796,0.6600126028060913,0.5,2.2698636054992676,0.853528618812561
0.8432849049568176,1.0699528455734253,-0.22666794061660767,0.6702806353569031,0.5238095238095238,2.4131550788879395,0.8387706875801086
1.1553372144699097,1.0023456811904907,0.15299153327941895,0.5909820795059204,0.45238095238095233,2.4754109382629395,0.8177406787872314
1.2836987972259521,0.9715321063995361,0.312166690826416,0.630400538444519,0.47619047619047616,2.3897647857666016,0.845193088054657
1.0120295286178589,1.1663235425949097,-0.15429401397705078,0.6234959363937378,0.5714285714285714,3.0368494987487793,0.8126732110977173
0.8865443468093872,1.0819640159606934,-0.19541966915130615,0.7509912848472595,0.40476190476190477,2.716196060180664,0.8732808232307434
1.4031596183776855,0.7029270529747009,0.7002325654029846,0.4387566149234772,0.3571428571428571,2.989179849624634,0.6351830959320068
0.7987299561500549,1.040393352508545,-0.24166339635849,0.6624540686607361,0.5476190476190477,2.7738635540008545,0.7725598216056824
0.9354352951049805,1.0403039455413818,-0.10486865043640137,0.530766487121582,0.47619047619047616,3.418588399887085,0.6723180413246155
1.0683101415634155,0.9217602014541626,0.14654994010925293,0.5498985648155212,0.45238095238095233,2.9671528339385986,0.6505793333053589
1.2445305585861206,0.7222684025764465,0.5222621560096741,0.4582509398460388,0.5714285714285714,2.8386805057525635,0.5778381824493408
0.9196434617042542,0.9893444180488586,-0.06970095634460449,0.7494584321975708,0.5238095238095238,2.441469430923462,0.8433935642242432
1.3227100372314453,1.1494617462158203,0.173248291015625,0.7354295253753662,0.5476190476190477,2.8184022903442383,0.8030580878257751
0.9452837705612183,1.2779165506362915,-0.33263278007507324,0.7716358304023743,0.5476190476190477,2.4042160511016846,0.8567606210708618
1.0880494117736816,0.6678847670555115,0.42016464471817017,0.5031372308731079,0.40476190476190477,2.7022414207458496,0.6675063967704773
1.053523302078247,1.2153011560440063,-0.16177785396575928,0.7644659280776978,0.47619047619047616,2.8788583278656006,0.9351742267608643
0.9629421830177307,1.157530665397644,-0.19458848237991333,0.776694655418396,0.47619047619047616,2.655949115753174,0.8748276829719543
0.7791425585746765,1.1550474166870117,-0.3759048581123352,0.7395710349082947,0.4285714285714286,2.4869306087493896,0.8786594271659851
1.1263225078582764,1.2531782388687134,-0.126855731010437,0.6842610836029053,0.6428571428571428,2.4329946041107178,0.8560423254966736
0.9267146587371826,1.0996767282485962,-0.17296206951141357,0.5769637823104858,0.5714285714285714,2.6581380367279053,0.7789068818092346
1.06387460231781,1.0769556760787964,-0.013081073760986328,0.6702810525894165,0.47619047619047616,2.1782636642456055,0.8152869343757629
1.0156522989273071,1.2584766149520874,-0.24282431602478027,0.673138439655304,0.5,2.958425760269165,0.8357316851615906
1.2413647174835205,0.7405258417129517,0.5008388757705688,0.6718083024024963,0.47619047619047616,2.8336548805236816,0.8640106916427612
1.230808138847351,0.8242701888084412,0.4065379500389099,0.6974497437477112,0.5476190476190477,2.718223810195923,0.8195596933364868
1.5548077821731567,0.9410768747329712,0.6137309074401855,0.6458508968353271,0.47619047619047616,2.93942928314209,0.7599389553070068
1.14815092086792,1.0894616842269897,0.058689236640930176,0.6207430958747864,0.5238095238095238,2.5935633182525635,0.7948537468910217
1.0836411714553833,1.1042842864990234,-0.020643115043640137,0.6760600805282593,0.5476190476190477,2.426513433456421,0.8500425219535828
0.9551761150360107,1.1565593481063843,-0.20138323307037354,0.686028778553009,0.6190476190476191,2.7658989429473877,0.8429351449012756
1.1699962615966797,1.2023756504058838,-0.0323793888092041,0.6585400700569153,0.5238095238095238,2.637248992919922,0.802366316318512
1.086464762687683,1.2282366752624512,-0.14177191257476807,0.7577124834060669,0.5238095238095238,2.727081060409546,0.8594163656234741
1.474432349205017,0.8760769367218018,0.5983554124832153,0.596681535243988,0.5476190476190477,2.859312057495117,0.7784620523452759
0.890967845916748,1.2395662069320679,-0.3485983610153198,0.7021396160125732,0.5952380952380952,2.817338466644287,0.8383000493049622
0.9678430557250977,1.4981646537780762,-0.5303215980529785,0.7112411856651306,0.5238095238095238,2.439654588699341,0.8318836688995361
1.631618618965149,0.9892751574516296,0.6423434615135193,0.5537408590316772,0.38095238095238093,3.100389003753662,0.7550456523895264
1.1307599544525146,1.2974134683609009,-0.16665351390838623,0.8207408785820007,0.5238095238095238,2.8049402236938477,0.9083781838417053
1.1889866590499878,1.048520565032959,0.1404660940170288,0.7124140858650208,0.4285714285714286,2.6473162174224854,0.835335910320282
1.3517755270004272,1.0879076719284058,0.2638678550720215,0.7936930060386658,0.6428571428571428,3.0990841388702393,0.886232852935791
0.7803066372871399,1.34813392162323,-0.5678272843360901,0.711338222026825,0.7142857142857143,2.9707698822021484,0.8581559658050537
1.4634193181991577,1.0895185470581055,0.37390077114105225,0.712528645992279,0.4285714285714286,2.6084532737731934,0.826983630657196
1.071709156036377,1.0922527313232422,-0.020543575286865234,0.6906252503395081,0.5476190476190477,2.762132167816162,0.790230929851532
1.0879089832305908,1.4951107501983643,-0.40720176696777344,0.8170253038406372,0.5,2.780961275100708,0.9330340623855591
1.030639886856079,1.2357723712921143,-0.20513248443603516,0.7061115503311157,0.5,2.4042904376983643,0.8787052035331726
1.1447031497955322,1.0224632024765015,0.12223994731903076,0.6353788375854492,0.38095238095238093,2.464125633239746,0.8274695873260498
1.1218817234039307,1.0853602886199951,0.03652143478393555,0.6836534738540649,0.4285714285714286,2.811459541320801,0.8147165179252625
1.1104143857955933,1.0684692859649658,0.04194509983062744,0.7046020030975342,0.5238095238095238,2.411566972732544,0.8751484751701355
1.2482432126998901,0.8999882340431213,0.3482549786567688,0.5500630736351013,0.38095238095238093,2.6103522777557373,0.736278235912323
1.0426818132400513,1.2372028827667236,-0.19452106952667236,0.7265517711639404,0.6428571428571428,2.6939241886138916,0.8534484505653381
1.0359190702438354,1.0884990692138672,-0.05257999897003174,0.7240263819694519,0.45238095238095233,2.4527761936187744,0.9118595719337463
1.1591299772262573,0.84769207239151,0.3114379048347473,0.545339822769165,0.47619047619047616,2.299307346343994,0.744201123714447
1.1259007453918457,1.06943678855896,0.05646395683288574,0.7374864816665649,0.5,2.8089990615844727,0.9050281047821045
1.073265552520752,1.0345412492752075,0.038724303245544434,0.7230055332183838,0.4285714285714286,2.845702886581421,0.8798692226409912
1.2490077018737793,0.7330777049064636,0.5159299969673157,0.6077138781547546,0.45238095238095233,2.9614224433898926,0.733776867389679
1.0518450736999512,0.9728365540504456,0.07900851964950562,0.6756189465522766,0.3571428571428571,2.6862199306488037,0.7740088701248169
0.9334118366241455,1.3300938606262207,-0.3966820240020752,0.7421061396598816,0.5714285714285714,2.938918352127075,0.8818772435188293
1.5243602991104126,0.7329116463661194,0.7914486527442932,0.5478051900863647,0.3571428571428571,2.794982671737671,0.6994004845619202
1.2429556846618652,0.9108582139015198,0.33209747076034546,0.6288614273071289,0.45238095238095233,2.9468789100646973,0.7715774774551392
1.0438573360443115,1.0720618963241577,-0.02820456027984619,0.5961489081382751,0.5,2.154439687728882,0.7406037449836731
0.9085493683815002,1.0382181406021118,-0.12966877222061157,0.7692213654518127,0.45238095238095233,2.9416921138763428,0.9047262072563171
1.2498310804367065,1.0798306465148926,0.17000043392181396,0.654875636100769,0.47619047619047616,2.8098292350769043,0.7768755555152893
1.1381806135177612,1.012130618095398,0.12604999542236328,0.6419565081596375,0.5714285714285714,2.7046151161193848,0.8261009454727173
1.0789176225662231,0.9826608300209045,0.0962567925453186,0.6637662053108215,0.47619047619047616,2.773484706878662,0.8409361243247986
0.8658158779144287,1.2556605339050293,-0.3898446559906006,0.6796290874481201,0.5476190476190477,2.8837833404541016,0.7885674238204956
1.240527868270874,1.1693406105041504,0.07118725776672363,0.6722231507301331,0.47619047619047616,2.5940771102905273,0.8257754445075989
0.9941588640213013,1.1097112894058228,-0.11555242538452148,0.7860817313194275,0.5476190476190477,2.391836166381836,0.9209345579147339
1.1657015085220337,0.8295572996139526,0.33614420890808105,0.550376832485199,0.40476190476190477,2.5503933429718018,0.7054731845855713
0.8289086818695068,1.4566181898117065,-0.6277095079421997,0.7802484631538391,0.7380952380952381,2.70176362991333,0.9380857348442078
1.3848596811294556,0.9486213326454163,0.4362383484840393,0.6322677731513977,0.5238095238095238,3.036119222640991,0.8182200789451599
1.1740792989730835,1.15678870677948,0.017290592193603516,0.7238944172859192,0.5952380952380952,2.660856008529663,0.8553124666213989
1.2197377681732178,1.1244157552719116,0.09532201290130615,0.6868038773536682,0.5476190476190477,2.843822717666626,0.8333002328872681
1.169755220413208,1.229928731918335,-0.06017351150512695,0.6597846150398254,0.47619047619047616,2.573131799697876,0.7991174459457397
0.8174511194229126,1.233437418937683,-0.4159862995147705,0.7250891923904419,0.5238095238095238,2.407851219177246,0.8960930705070496
1.2669942378997803,0.8483270406723022,0.418667197227478,0.6310064792633057,0.5476190476190477,2.418940544128418,0.8393647074699402
1.2370089292526245,0.9231742024421692,0.3138347268104553,0.6567463278770447,0.47619047619047616,2.5035195350646973,0.8174952864646912
1.1962732076644897,0.7986924648284912,0.39758074283599854,0.6307172179222107,0.47619047619047616,2.886991024017334,0.8192363381385803
1.1975237131118774,1.0751699209213257,0.12235379219055176,0.7742173075675964,0.4285714285714286,2.6003921031951904,0.935271143913269
1.1138228178024292,1.1124305725097656,0.0013922452926635742,0.708699107170105,0.5238095238095238,2.3531811237335205,0.8616712689399719
1.1715366840362549,1.1988757848739624,-0.02733910083770752,0.7825363278388977,0.4285714285714286,2.4864916801452637,0.9004284143447876
1.0158448219299316,1.0147725343704224,0.0010722875595092773,0.729941725730896,0.6428571428571428,2.8524794578552246,0.913799524307251
1.3333531618118286,0.7760514616966248,0.5573017001152039,0.5427252650260925,0.45238095238095233,2.6220827102661133,0.7226701974868774
1.0298912525177002,1.0340248346328735,-0.00413358211517334,0.7633561491966248,0.5952380952380952,2.3790624141693115,0.8898096680641174
0.9902012944221497,0.9296737909317017,0.060527503490448,0.65425044298172,0.5238095238095238,2.4377079010009766,0.8508099317550659
1.0532668828964233,1.161781668663025,-0.10851478576660156,0.7514724135398865,0.4285714285714286,2.586233615875244,0.8762097358703613
1.095178246498108,1.0438154935836792,0.05136275291442871,0.6630282402038574,0.40476190476190477,2.3405537605285645,0.804966390132904
0.882739782333374,0.9179385900497437,-0.03519880771636963,0.5889278650283813,0.47619047619047616,2.6565637588500977,0.7683793902397156
0.8486875295639038,1.1392922401428223,-0.29060471057891846,0.7862201929092407,0.5476190476190477,2.7209434509277344,0.8904664516448975
1.1175975799560547,0.9533577561378479,0.1642398238182068,0.6925879716873169,0.45238095238095233,2.8851561546325684,0.8241785764694214
0.9511748552322388,1.0818246603012085,-0.13064980506896973,0.5928466320037842,0.4285714285714286,2.266840696334839,0.7482299208641052
0.9860766530036926,1.2783489227294922,-0.29227226972579956,0.6454228162765503,0.5714285714285714,2.472590208053589,0.7750130891799927
0.7928839325904846,1.2375638484954834,-0.4446799159049988,0.7725067734718323,0.5,2.7590951919555664,0.8560354709625244
0.9328661561012268,1.0531388521194458,-0.120272696018219,0.6403664350509644,0.6666666666666667,2.7650530338287354,0.7724635601043701
1.1346471309661865,1.0593823194503784,0.0752648115158081,0.6810616254806519,0.5714285714285714,2.6938064098358154,0.8480942845344543
1.0154392719268799,0.8101174831390381,0.2053217887878418,0.5763522386550903,0.5714285714285714,2.503267526626587,0.7796152234077454
0.9921072125434875,1.295492172241211,-0.3033849596977234,0.6629459261894226,0.45238095238095233,2.3849382400512695,0.7854809165000916
0.8160822987556458,1.2457234859466553,-0.4296411871910095,0.6481921076774597,0.5952380952380952,2.7128915786743164,0.7420490384101868
1.3275840282440186,0.8365190029144287,0.49106502532958984,0.5822977423667908,0.47619047619047616,2.809267997741699,0.6972779035568237
0.824593722820282,0.9034596085548401,-0.0788658857345581,0.6508674025535583,0.47619047619047616,2.6826093196868896,0.7481426000595093
0.8405824303627014,1.1484991312026978,-0.30791670083999634,0.7299014925956726,0.5,2.2524495124816895,0.8373514413833618
1.007368803024292,1.0216634273529053,-0.014294624328613281,0.5936629772186279,0.6666666666666667,2.2129838466644287,0.7722159028053284
0.8892137408256531,0.951683759689331,-0.06247001886367798,0.5909707546234131,0.5,2.1801371574401855,0.6735960841178894
0.971202552318573,1.0486505031585693,-0.07744795083999634,0.678817629814148,0.5238095238095238,2.7659099102020264,0.8056479692459106
1.0297260284423828,1.0834771394729614,-0.05375111103057861,0.6122052073478699,0.47619047619047616,2.815866708755493,0.7263121008872986
0.8739787936210632,1.1215230226516724,-0.24754422903060913,0.6577669382095337,0.5476190476190477,2.760580539703369,0.7841957807540894
0.8960124850273132,0.8710657358169556,0.024946749210357666,0.6010189056396484,0.45238095238095233,2.9374682903289795,0.7744434475898743
0.9679993391036987,0.9723738431930542,-0.004374504089355469,0.5620593428611755,0.40476190476190477,2.7220611572265625,0.7049991488456726
1.0955626964569092,0.826206386089325,0.26935631036758423,0.4545578360557556,0.6428571428571428,2.683485269546509,0.6130523085594177
0.9497427940368652,0.952947199344635,-0.0032044053077697754,0.5720745921134949,0.4285714285714286,2.6081438064575195,0.7408052086830139
1.0119996070861816,0.8482927083969116,0.16370689868927002,0.5864481329917908,0.5238095238095238,2.980266571044922,0.696577250957489
1.2048585414886475,0.7562103867530823,0.4486481547355652,0.5036178827285767,0.5,2.5704212188720703,0.6209951639175415
1.1213918924331665,0.9720523357391357,0.14933955669403076,0.570551335811615,0.5238095238095238,2.29408597946167,0.7277505397796631
0.9138981699943542,1.0549590587615967,-0.14106088876724243,0.5731333494186401,0.30952380952380953,2.4891347885131836,0.7076831459999084
1.0647130012512207,1.0931388139724731,-0.02842581272125244,0.6713226437568665,0.33333333333333337,2.291346311569214,0.7654412388801575
0.9209859371185303,1.061407446861267,-0.14042150974273682,0.6271161437034607,0.5,2.717116355895996,0.762937605381012
1.06788969039917,0.6547821760177612,0.4131075143814087,0.45407259464263916,0.3571428571428571,2.754363775253296,0.5640603303909302
0.9355435967445374,1.1082253456115723,-0.1726817488670349,0.7042744755744934,0.5714285714285714,2.9744980335235596,0.7846189141273499
1.0146772861480713,0.9884200096130371,0.02625727653503418,0.5407966375350952,0.5714285714285714,2.917760133743286,0.7061777710914612
1.4381749629974365,0.8376954197883606,0.6004795432090759,0.48119696974754333,0.5238095238095238,2.9280846118927,0.6569889187812805
1.0245031118392944,1.0277646780014038,-0.003261566162109375,0.5666530132293701,0.5952380952380952,2.504481792449951,0.7415338754653931
0.9501002430915833,1.0941081047058105,-0.1440078616142273,0.6989128589630127,0.40476190476190477,2.494837522506714,0.7850142121315002
1.0089937448501587,1.1811199188232422,-0.1721261739730835,0.6851800680160522,0.5952380952380952,2.8324315547943115,0.8128450512886047
1.0987465381622314,0.6697307825088501,0.42901575565338135,0.3875063359737396,0.5476190476190477,2.426339864730835,0.49693062901496887
1.114964485168457,1.0985301733016968,0.016434311866760254,0.6885742545127869,0.5714285714285714,2.6241345405578613,0.7877591252326965
1.2583836317062378,0.9060812592506409,0.3523023724555969,0.5849018096923828,0.45238095238095233,2.7048697471618652,0.7048447728157043
0.8822791576385498,1.1992216110229492,-0.3169424533843994,0.7013231515884399,0.47619047619047616,2.460280656814575,0.8137301206588745
1.1203203201293945,1.0947273969650269,0.025592923164367676,0.5815833806991577,0.33333333333333337,2.761784076690674,0.6990043520927429
1.1848483085632324,1.0480509996414185,0.13679730892181396,0.6067622900009155,0.38095238095238093,2.6390044689178467,0.720647394657135
0.9157395958900452,1.1737112998962402,-0.25797170400619507,0.6409711837768555,0.45238095238095233,3.0867998600006104,0.7123910784721375
1.4143385887145996,1.0360819101333618,0.3782566785812378,0.6782939434051514,0.47619047619047616,2.648282527923584,0.7761860489845276
1.0008710622787476,1.150918960571289,-0.1500478982925415,0.724366307258606,0.5,2.6748294830322266,0.8439357280731201
1.1999468803405762,0.9245526790618896,0.2753942012786865,0.5807160139083862,0.47619047619047616,2.797706127166748,0.6639043092727661
1.2572576999664307,1.0380439758300781,0.21921372413635254,0.5567602515220642,0.45238095238095233,2.615612268447876,0.6486009359359741
1.160662055015564,1.1284204721450806,0.0322415828704834,0.6799286603927612,0.5714285714285714,2.386923313140869,0.7862688302993774
1.1669952869415283,1.3475968837738037,-0.1806015968322754,0.7684184908866882,0.5,2.9263579845428467,0.8561947345733643
1.1080546379089355,1.0976651906967163,0.010389447212219238,0.53200364112854,0.5238095238095238,2.667243003845215,0.6332976818084717
1.2577675580978394,1.1523360013961792,0.10543155670166016,0.6468421220779419,0.33333333333333337,1.9877088069915771,0.7455651164054871
0.9236957430839539,1.3581100702285767,-0.4344143271446228,0.7434645295143127,0.5238095238095238,2.837766647338867,0.8230765461921692
0.7759602069854736,1.3132625818252563,-0.5373023748397827,0.7977730631828308,0.5476190476190477,2.480607748031616,0.8478549718856812
1.1788899898529053,1.355770468711853,-0.17688047885894775,0.7375110387802124,0.6190476190476191,2.466639995574951,0.8134937882423401
1.2229994535446167,1.2505223751068115,-0.027522921562194824,0.7028190493583679,0.38095238095238093,2.3893399238586426,0.8056390285491943
1.1152855157852173,1.372771978378296,-0.2574864625930786,0.7096506357192993,0.47619047619047616,2.8005731105804443,0.7917473912239075
0.8681626915931702,1.3916434049606323,-0.5234807133674622,0.7077150940895081,0.5952380952380952,2.62674880027771,0.7972723245620728
0.9614825248718262,1.340700387954712,-0.37921786308288574,0.6839936375617981,0.5476190476190477,2.759270191192627,0.7784105539321899
1.2605464458465576,0.7673386335372925,0.49320781230926514,0.492222398519516,0.4285714285714286,2.46513295173645,0.6059626340866089
1.4622749090194702,1.0840073823928833,0.3782675266265869,0.6369722485542297,0.3571428571428571,2.7790887355804443,0.7136898636817932
0.9903222322463989,1.1095571517944336,-0.11923491954803467,0.6672762632369995,0.4285714285714286,3.0163960456848145,0.7848368883132935
1.1612629890441895,1.2076091766357422,-0.046346187591552734,0.7107549905776978,0.45238095238095233,3.186732530593872,0.796768069267273
1.301032304763794,0.7063702344894409,0.594662070274353,0.45306164026260376,0.40476190476190477,2.8897433280944824,0.6069580316543579
0.9240365028381348,1.4347461462020874,-0.5107096433639526,0.7245556712150574,0.5476190476190477,2.617398738861084,0.832065761089325
1.3642820119857788,0.7752379179000854,0.5890440940856934,0.440291166305542,0.5238095238095238,2.7128541469573975,0.560558021068573
1.2216928005218506,1.0417582988739014,0.17993450164794922,0.6423482894897461,0.47619047619047616,2.4161593914031982,0.7484696507453918
1.1457241773605347,0.9427179098129272,0.20300626754760742,0.5791608691215515,0.4285714285714286,2.692560911178589,0.6777026653289795
0.9914414286613464,1.0809860229492188,-0.08954459428787231,0.6242445111274719,0.4285714285714286,2.7970547676086426,0.7589265704154968
1.0533227920532227,1.453680157661438,-0.40035736560821533,0.8035900592803955,0.5476190476190477,2.2704966068267822,0.8717316389083862
0.9760375618934631,1.3704931735992432,-0.39445561170578003,0.6265576481819153,0.5714285714285714,2.51297926902771,0.7069810032844543
1.2052464485168457,0.8553532958030701,0.34989315271377563,0.5430019497871399,0.45238095238095233,2.8873722553253174,0.6773220300674438
1.1884520053863525,1.087091326713562,0.10136067867279053,0.6828111410140991,0.47619047619047616,2.8299975395202637,0.7651669979095459
0.9643661379814148,1.4343582391738892,-0.46999210119247437,0.7505630254745483,0.38095238095238093,2.9028589725494385,0.8127507567405701
1.1913275718688965,1.2684433460235596,-0.07711577415466309,0.6609603762626648,0.5476190476190477,2.554198980331421,0.7822464108467102
1.1817009449005127,1.1260257959365845,0.05567514896392822,0.6235231757164001,0.5238095238095238,2.845324993133545,0.7367734313011169
1.073958158493042,1.3486748933792114,-0.27471673488616943,0.7789413332939148,0.47619047619047616,2.798576593399048,0.8539444804191589
1.1653668880462646,0.9942578077316284,0.17110908031463623,0.582030713558197,0.38095238095238093,2.3963119983673096,0.6454631686210632
0.8321871161460876,1.2566035985946655,-0.4244164824485779,0.6399849653244019,0.45238095238095233,2.3711037635803223,0.7732147574424744
0.9991303086280823,1.24843168258667,-0.24930137395858765,0.6222151517868042,0.4285714285714286,2.4228947162628174,0.7741158604621887
1.0517412424087524,1.2029731273651123,-0.15123188495635986,0.7732182145118713,0.5714285714285714,2.9302942752838135,0.8352940082550049
1.1730568408966064,1.280293345451355,-0.10723650455474854,0.6912280917167664,0.38095238095238093,2.6767561435699463,0.7417871356010437
0.7558758854866028,1.351225733757019,-0.5953498482704163,0.7022438645362854,0.47619047619047616,2.72525954246521,0.7685771584510803
1.1556898355484009,1.2732045650482178,-0.1175147294998169,0.6930306553840637,0.5476190476190477,2.3964343070983887,0.771909773349762
1.3229265213012695,1.0831598043441772,0.23976671695709229,0.55123370885849,0.4285714285714286,2.449032783508301,0.6745830178260803
1.0381150245666504,1.2615878582000732,-0.22347283363342285,0.6847537159919739,0.47619047619047616,2.410587787628174,0.819913923740387
1.2193533182144165,1.0228859186172485,0.19646739959716797,0.5950396656990051,0.7619047619047619,2.589862585067749,0.6943515539169312
1.1686549186706543,1.222562313079834,-0.05390739440917969,0.6655954718589783,0.6428571428571428,2.5961098670959473,0.7488594651222229
1.0813956260681152,1.4231641292572021,-0.3417685031890869,0.7449999451637268,0.5714285714285714,2.5794501304626465,0.79897141456604
1.0395158529281616,1.2763890027999878,-0.23687314987182617,0.6714355945587158,0.47619047619047616,3.0075831413269043,0.7493103742599487
1.250866413116455,1.0609641075134277,0.18990230560302734,0.669043779373169,0.47619047619047616,3.2539803981781006,0.7902066111564636
1.2720565795898438,1.2950949668884277,-0.023038387298583984,0.6863580942153931,0.5952380952380952,2.9930214881896973,0.7582099437713623
0.7537279725074768,1.5745569467544556,-0.8208289742469788,0.781201958656311,0.5952380952380952,2.704319953918457,0.8970590233802795
1.170474886894226,1.270308256149292,-0.09983336925506592,0.688729465007782,0.5952380952380952,2.3912501335144043,0.7571408748626709
1.4655550718307495,1.0646216869354248,0.4009333848953247,0.5934597253799438,0.38095238095238093,2.5526304244995117,0.68534255027771
1.1432894468307495,1.1542072296142578,-0.0109177827835083,0.6233046650886536,0.40476190476190477,2.5403075218200684,0.7489343881607056
1.1551309823989868,1.3748608827590942,-0.21972990036010742,0.7216126918792725,0.5,2.718427896499634,0.7987197041511536
1.3393845558166504,0.9525219202041626,0.3868626356124878,0.5820946097373962,0.47619047619047616,2.4304323196411133,0.6852578520774841
1.2355058193206787,0.9935913681983948,0.24191445112228394,0.6647766828536987,0.40476190476190477,2.297891855239868,0.7540016770362854
0.9564524292945862,1.0155645608901978,-0.05911213159561157,0.5862347483634949,0.40476190476190477,2.564840078353882,0.707879900932312
1.0493322610855103,1.3616759777069092,-0.3123437166213989,0.7245522141456604,0.5,2.577165365219116,0.7846125364303589
1.076988935470581,1.1963980197906494,-0.11940908432006836,0.7096670866012573,0.40476190476190477,2.871854066848755,0.8182145953178406
1.2339363098144531,0.7883865237236023,0.44554978609085083,0.5601323246955872,0.45238095238095233,2.3152272701263428,0.6579301357269287
1.2012220621109009,1.0569570064544678,0.1442650556564331,0.7030314207077026,0.47619047619047616,2.859292507171631,0.7810303568840027
1.4233194589614868,0.901232898235321,0.5220865607261658,0.5676112771034241,0.4285714285714286,2.5518171787261963,0.6737234592437744
1.086281657218933,1.2226154804229736,-0.13633382320404053,0.7601335644721985,0.5476190476190477,2.7269256114959717,0.858887791633606
1.1172752380371094,1.0239633321762085,0.09331190586090088,0.5756556987762451,0.4285714285714286,2.778672933578491,0.6735816597938538
0.8285353779792786,0.9748667478561401,-0.14633136987686157,0.5812172889709473,0.38095238095238093,2.7281758785247803,0.7038481831550598
1.1363375186920166,1.066374659538269,0.06996285915374756,0.6522200703620911,0.45238095238095233,2.9688167572021484,0.7400674223899841
1.0568299293518066,1.166306495666504,-0.10947656631469727,0.6880441904067993,0.40476190476190477,2.959824323654175,0.759486973285675
0.8796061277389526,1.2562193870544434,-0.3766132593154907,0.6958755850791931,0.5714285714285714,3.1459789276123047,0.7618022561073303
1.0224783420562744,0.8143808245658875,0.20809751749038696,0.5161164402961731,0.38095238095238093,2.6585068702697754,0.6095565557479858
1.0553950071334839,1.1986324787139893,-0.14323747158050537,0.6554310321807861,0.6190476190476191,2.8391425609588623,0.7427491545677185
1.079277753829956,1.106323003768921,-0.027045249938964844,0.6403833627700806,0.47619047619047616,2.7518110275268555,0.7214744091033936
1.3713738918304443,1.2983025312423706,0.07307136058807373,0.7570921778678894,0.6190476190476191,2.701451539993286,0.9589704275131226
1.1694684028625488,1.2156814336776733,-0.04621303081512451,0.7785528302192688,0.5238095238095238,2.3557305335998535,0.8835879564285278
1.540016531944275,1.2156481742858887,0.32436835765838623,0.7164881825447083,0.40476190476190477,2.7688333988189697,0.8986788392066956
1.2819889783859253,1.4751206636428833,-0.193131685256958,0.8120938539505005,0.45238095238095233,2.725797176361084,0.9993197917938232
1.3507364988327026,1.3276580572128296,0.023078441619873047,0.7698691487312317,0.6666666666666667,2.2094783782958984,0.9332528114318848
1.2605605125427246,1.2367700338363647,0.023790478706359863,0.7748027443885803,0.45238095238095233,2.4553864002227783,0.9710944294929504
0.9886343479156494,1.4199130535125732,-0.43127870559692383,0.7669007778167725,0.5238095238095238,2.3727667331695557,0.8980448842048645
1.0419774055480957,1.4231020212173462,-0.3811246156692505,0.8375198245048523,0.47619047619047616,2.888521432876587,0.9910867214202881
1.247439980506897,1.2905806303024292,-0.04314064979553223,0.7269622683525085,0.5238095238095238,2.7474541664123535,0.9251244068145752
1.4167927503585815,1.220894455909729,0.19589829444885254,0.7533442378044128,0.45238095238095233,2.5220632553100586,0.9845831394195557
1.4619067907333374,1.0435779094696045,0.4183288812637329,0.614771842956543,0.5,2.822962760925293,0.8609350323677063
1.1525524854660034,1.1983528137207031,-0.04580032825469971,0.6800776124000549,0.4285714285714286,3.1474030017852783,0.8939180374145508
1.3525326251983643,1.1274995803833008,0.22503304481506348,0.6673756241798401,0.5,2.766875743865967,0.8559191823005676
1.402402639389038,1.2307008504867554,0.17170178890228271,0.6863073706626892,0.5476190476190477,2.7611565589904785,0.8363890051841736
1.211888074874878,1.2261195182800293,-0.014231443405151367,0.6364991664886475,0.4285714285714286,2.652886152267456,0.8075454235076904
1.2504143714904785,1.1390817165374756,0.11133265495300293,0.6093091368675232,0.5952380952380952,2.479320526123047,0.6526117324829102
1.3419517278671265,1.1313291788101196,0.21062254905700684,0.6379126310348511,0.4285714285714286,2.686051845550537,0.8477696180343628
1.041906714439392,1.2729663848876953,-0.23105967044830322,0.7002073526382446,0.45238095238095233,2.553356409072876,0.7703958749771118
1.022413969039917,1.278887152671814,-0.256473183631897,0.7286867499351501,0.5952380952380952,2.7386443614959717,0.8760648965835571
1.2667220830917358,1.1681010723114014,0.09862101078033447,0.5703117847442627,0.4285714285714286,2.797966480255127,0.6872677206993103
1.276494026184082,0.9280598163604736,0.3484342098236084,0.578079879283905,0.5238095238095238,2.7196242809295654,0.7774545550346375
1.1671749353408813,1.1123936176300049,0.054781317710876465,0.6023150682449341,0.5238095238095238,3.0908401012420654,0.7428187727928162
1.1590973138809204,0.9823408722877502,0.17675644159317017,0.5373572707176208,0.47619047619047616,2.934122085571289,0.7165219783782959
1.1779417991638184,0.9318833351135254,0.24605846405029297,0.6208648681640625,0.45238095238095233,2.9107189178466797,0.7748162746429443
1.004350185394287,0.8829582929611206,0.1213918924331665,0.6470513343811035,0.40476190476190477,2.5907034873962402,0.8360918760299683
0.8942505121231079,1.1456689834594727,-0.25141847133636475,0.7315587401390076,0.5238095238095238,2.313112258911133,0.8272096514701843
1.0451351404190063,0.8679630160331726,0.17717212438583374,0.5240364074707031,0.3571428571428571,2.9678821563720703,0.7447956800460815
1.4709912538528442,0.7836543917655945,0.6873368620872498,0.5290826559066772,0.47619047619047616,2.690485715866089,0.7415300011634827
0.9857184886932373,1.2101554870605469,-0.22443699836730957,0.7614063620567322,0.5714285714285714,2.6968657970428467,0.8597367405891418
1.0355050563812256,1.2264344692230225,-0.19092941284179688,0.7064916491508484,0.5952380952380952,2.358447551727295,0.838388204574585
0.9869948029518127,0.9982367157936096,-0.011241912841796875,0.6716669201850891,0.47619047619047616,2.753797769546509,0.8286813497543335
1.131394386291504,0.9205682277679443,0.21082615852355957,0.630756139755249,0.47619047619047616,2.5878396034240723,0.8063690066337585
0.6986935138702393,1.236554741859436,-0.5378612279891968,0.6075479984283447,0.5952380952380952,2.361245632171631,0.7273306250572205
1.3528722524642944,0.9306841492652893,0.4221881031990051,0.4705350995063782,0.45238095238095233,2.7475316524505615,0.6284370422363281
1.1365575790405273,0.9801638126373291,0.15639376640319824,0.5921900868415833,0.45238095238095233,2.3430042266845703,0.7899483442306519
0.9593431949615479,0.9663383364677429,-0.006995141506195068,0.5187551975250244,0.6428571428571428,2.4744205474853516,0.7391340732574463
0.9684138894081116,1.0190629959106445,-0.05064910650253296,0.5825097560882568,0.45238095238095233,2.5999631881713867,0.782759964466095
1.1495757102966309,1.1190617084503174,0.030514001846313477,0.675146758556366,0.5,2.450394630432129,0.7566730380058289
1.0884121656417847,0.7836423516273499,0.3047698140144348,0.5332157015800476,0.38095238095238093,2.387471914291382,0.7264963388442993
0.9165791273117065,1.23781156539917,-0.3212324380874634,0.8308894634246826,0.47619047619047616,2.4276211261749268,0.9193826913833618
0.646345853805542,1.0880239009857178,-0.4416780471801758,0.698474645614624,0.6428571428571428,2.4679954051971436,0.8634926080703735
1.2537368535995483,1.1221730709075928,0.13156378269195557,0.7576437592506409,0.4285714285714286,2.7215917110443115,0.9047682881355286
0.9586754441261292,1.1298198699951172,-0.17114442586898804,0.7909486889839172,0.33333333333333337,2.179980754852295,0.9610099792480469
1.183290719985962,1.074846625328064,0.10844409465789795,0.6888090372085571,0.45238095238095233,2.5730135440826416,0.8700951337814331
1.1505056619644165,1.037585735321045,0.11291992664337158,0.5135383605957031,0.38095238095238093,2.338489055633545,0.6992855668067932
1.0138425827026367,1.1218054294586182,-0.10796284675598145,0.686545729637146,0.6190476190476191,2.592489004135132,0.8363534808158875
0.7719408273696899,1.197111964225769,-0.4251711368560791,0.6921652555465698,0.5238095238095238,2.6035335063934326,0.8361166715621948
1.4535080194473267,0.9485787153244019,0.5049293041229248,0.583707332611084,0.5238095238095238,2.6631827354431152,0.7584769129753113
0.9672623872756958,1.1059311628341675,-0.13866877555847168,0.6284246444702148,0.5,2.7373666763305664,0.7824136018753052
0.9217036366462708,1.0484734773635864,-0.12676984071731567,0.7443774342536926,0.47619047619047616,2.7025370597839355,0.871178150177002
1.3272291421890259,0.8132466077804565,0.5139825344085693,0.5914545059204102,0.47619047619047616,2.55370831489563,0.8079906702041626
1.057490348815918,1.3233811855316162,-0.26589083671569824,0.8141434788703918,0.3571428571428571,2.7234768867492676,0.9259074330329895
0.9332365989685059,1.075562596321106,-0.1423259973526001,0.6759795546531677,0.7142857142857143,2.4707984924316406,0.825224757194519
0.9885227084159851,1.2788738012313843,-0.29035109281539917,0.819133996963501,0.5476190476190477,2.2182443141937256,0.9287863969802856
1.0671806335449219,0.9949754476547241,0.07220518589019775,0.6855343580245972,0.5714285714285714,2.6506283283233643,0.8249632120132446
0.946631908416748,1.1694488525390625,-0.22281694412231445,0.7929472327232361,0.6190476190476191,2.68841290473938,0.94843989610672
1.3144946098327637,1.0453212261199951,0.26917338371276855,0.6368577480316162,0.5714285714285714,2.410574197769165,0.818743109703064
1.1834224462509155,1.0487339496612549,0.13468849658966064,0.6697615385055542,0.5714285714285714,2.840813159942627,0.8501532077789307
1.0504196882247925,1.27437162399292,-0.22395193576812744,0.6635139584541321,0.47619047619047616,2.7595949172973633,0.83792644739151
0.9757105112075806,1.3749209642410278,-0.39921045303344727,0.8766686916351318,0.5476190476190477,3.12749981880188,0.9581153988838196
1.2541401386260986,1.0468699932098389,0.20727014541625977,0.5243944525718689,0.5952380952380952,2.810119867324829,0.7315175533294678
1.1529552936553955,1.103210687637329,0.049744606018066406,0.800148606300354,0.5,2.6895439624786377,0.8896017074584961
1.365960955619812,1.1520640850067139,0.21389687061309814,0.7144457101821899,0.45238095238095233,2.6062088012695312,0.9162079095840454
0.9587963819503784,1.2086032629013062,-0.24980688095092773,0.7358759045600891,0.5238095238095238,2.515928030014038,0.8888619542121887
1.1295273303985596,1.072637915611267,0.05688941478729248,0.6151064038276672,0.5952380952380952,2.6110002994537354,0.8236501216888428
1.1122443675994873,1.3210262060165405,-0.20878183841705322,0.7463354468345642,0.5,2.8648674488067627,0.8937508463859558
1.1355934143066406,1.3502334356307983,-0.21464002132415771,0.8167628049850464,0.4285714285714286,2.946105718612671,0.9433268308639526
1.4985319375991821,0.8636387586593628,0.6348931789398193,0.590624988079071,0.5,2.90728759765625,0.7656301856040955
1.1906269788742065,1.2974872589111328,-0.10686028003692627,0.7479681372642517,0.5476190476190477,2.3156180381774902,0.9024968147277832
1.1788346767425537,0.9557190537452698,0.22311562299728394,0.7206107974052429,0.4285714285714286,2.6410000324249268,0.9091614484786987
1.0030465126037598,1.2056944370269775,-0.20264792442321777,0.6486358046531677,0.6428571428571428,2.5957813262939453,0.85048907995224
0.9779196381568909,1.2490592002868652,-0.27113956212997437,0.7205110788345337,0.5238095238095238,2.444523334503174,0.8661776185035706
1.0776931047439575,1.337116003036499,-0.2594228982925415,0.7142578363418579,0.5714285714285714,2.6039042472839355,0.87457674741745
0.7891882658004761,1.3651212453842163,-0.5759329795837402,0.6980002522468567,0.3571428571428571,2.405036211013794,0.7879710793495178
1.2418315410614014,1.2875640392303467,-0.04573249816894531,0.824508547782898,0.6190476190476191,2.3121211528778076,0.9173816442489624
1.0777876377105713,1.1542682647705078,-0.07648062705993652,0.6999490261077881,0.5952380952380952,2.4906344413757324,0.8219788074493408
1.2626564502716064,1.1601017713546753,0.10255467891693115,0.6770948171615601,0.5,2.8703787326812744,0.8754898309707642
1.1050032377243042,1.1203515529632568,-0.015348315238952637,0.605729877948761,0.5,2.322148084640503,0.7657204866409302
1.4880627393722534,1.423744559288025,0.06431818008422852,0.7896032929420471,0.6428571428571428,2.8745899200439453,0.8529085516929626
1.2163718938827515,1.145228624343872,0.0711432695388794,0.7493765950202942,0.4285714285714286,2.532008171081543,0.8364140391349792
0.9786347150802612,1.4133412837982178,-0.43470656871795654,0.7541763782501221,0.47619047619047616,2.309056282043457,0.8366894125938416
0.9762330055236816,1.1442610025405884,-0.16802799701690674,0.7460814118385315,0.3571428571428571,2.658447504043579,0.861502468585968
1.1320996284484863,1.0969010591506958,0.03519856929779053,0.664013147354126,0.4285714285714286,2.526813507080078,0.8118851780891418
1.3262462615966797,0.7574095129966736,0.5688367486000061,0.6790043115615845,0.40476190476190477,2.8043673038482666,0.8256939649581909
1.3343558311462402,1.204073429107666,0.13028240203857422,0.694970965385437,0.5238095238095238,2.7676548957824707,0.7691729664802551
1.368689775466919,0.8628560900688171,0.5058336853981018,0.6175224184989929,0.33333333333333337,2.5987977981567383,0.7714517712593079
1.4760650396347046,1.1015965938568115,0.37446844577789307,0.6156860589981079,0.47619047619047616,2.685418128967285,0.7585799694061279
0.6993152499198914,1.0321757793426514,-0.33286052942276,0.6077457666397095,0.5238095238095238,2.6531076431274414,0.7401827573776245
0.960641622543335,1.5897215604782104,-0.6290799379348755,0.8161824345588684,0.45238095238095233,3.051642417907715,0.9158636331558228
1.0254086256027222,1.0285040140151978,-0.003095388412475586,0.677568256855011,0.5238095238095238,2.4664411544799805,0.7554908990859985
1.0927246809005737,1.198870062828064,-0.10614538192749023,0.653997540473938,0.40476190476190477,2.6973443031311035,0.7372820377349854
1.043888807296753,1.1187790632247925,-0.07489025592803955,0.6353252530097961,0.5476190476190477,2.9956305027008057,0.7363468408584595
1.3406251668930054,0.9630433320999146,0.3775818347930908,0.6217667460441589,0.3571428571428571,2.7944226264953613,0.8038550019264221
0.9819795489311218,0.8078110814094543,0.17416846752166748,0.6028207540512085,0.5238095238095238,3.0094170570373535,0.8028504848480225
0.9513788819313049,1.1124168634414673,-0.16103798151016235,0.6424875259399414,0.5476190476190477,3.1670050621032715,0.8501595258712769
0.8464802503585815,1.1784911155700684,-0.3320108652114868,0.7094307541847229,0.5238095238095238,2.596214771270752,0.7952600717544556
0.9286764860153198,1.2668778896331787,-0.3382014036178589,0.7616366744041443,0.6666666666666667,2.68351411819458,0.8765653371810913
1.2134461402893066,0.995367705821991,0.21807843446731567,0.6383416652679443,0.5238095238095238,2.7500479221343994,0.7791084051132202
0.9573103785514832,1.267726182937622,-0.3104158043861389,0.6824886798858643,0.5,2.5824241638183594,0.8578592538833618
1.1052032709121704,1.0592644214630127,0.045938849449157715,0.6900959610939026,0.26190476190476186,1.7657912969589233,0.8218799233436584
1.0343843698501587,1.1790870428085327,-0.14470267295837402,0.6792518496513367,0.5238095238095238,2.7679171562194824,0.8226784467697144
1.0405243635177612,1.2758392095565796,-0.23531484603881836,0.6634576916694641,0.45238095238095233,2.6547818183898926,0.7471981644630432
1.158973217010498,0.9738463163375854,0.1851269006729126,0.5565897822380066,0.47619047619047616,2.494542360305786,0.7704166173934937
0.9728214144706726,1.143836259841919,-0.17101484537124634,0.689721941947937,0.5238095238095238,2.486370801925659,0.9300645589828491
1.1197129487991333,1.2547380924224854,-0.13502514362335205,0.593073308467865,0.5714285714285714,2.963419198989868,0.7548431754112244
0.8231784701347351,1.183661937713623,-0.36048346757888794,0.6900177597999573,0.45238095238095233,2.7037129402160645,0.8179249167442322
0.927535355091095,1.1040576696395874,-0.17652231454849243,0.6582094430923462,0.6190476190476191,2.674804449081421,0.76776522397995
0.9325195550918579,1.1567437648773193,-0.22422420978546143,0.6913315057754517,0.40476190476190477,2.5262560844421387,0.9250742197036743
1.1714038848876953,1.0825490951538086,0.08885478973388672,0.6521146297454834,0.5714285714285714,2.43241024017334,0.8018468022346497
0.7723286747932434,1.238175868988037,-0.4658471941947937,0.6277727484703064,0.47619047619047616,3.0021326541900635,0.8037574291229248
1.1342324018478394,1.2428630590438843,-0.10863065719604492,0.6392548084259033,0.5238095238095238,2.6975882053375244,0.8115352392196655
1.150508165359497,1.1263035535812378,0.024204611778259277,0.6153562068939209,0.3571428571428571,2.6627588272094727,0.7653939723968506
1.1587520837783813,1.0522162914276123,0.10653579235076904,0.65165776014328,0.47619047619047616,2.648937702178955,0.7807843685150146
1.2296422719955444,1.2241301536560059,0.005512118339538574,0.7106675505638123,0.5238095238095238,2.562683582305908,0.8522639870643616
1.1166188716888428,1.2565618753433228,-0.13994300365447998,0.7785152792930603,0.5714285714285714,2.0323684215545654,0.8551477789878845
1.3589532375335693,1.1637519598007202,0.19520127773284912,0.7096534371376038,0.30952380952380953,2.5724868774414062,0.8616368174552917
1.1364004611968994,1.2084659337997437,-0.07206547260284424,0.690028965473175,0.47619047619047616,2.3420753479003906,0.774128258228302
1.267021656036377,1.2727798223495483,-0.005758166313171387,0.6578769087791443,0.5952380952380952,2.706759214401245,0.8348977565765381
1.5080357789993286,1.004544734954834,0.5034910440444946,0.7053881287574768,0.5,2.4187119007110596,0.8957637548446655
1.3863574266433716,1.2935106754302979,0.09284675121307373,0.7125903964042664,0.4285714285714286,2.9480714797973633,0.84662264585495
1.2734283208847046,1.0279821157455444,0.24544620513916016,0.5463674068450928,0.5238095238095238,2.5848824977874756,0.7053306698799133
1.2520554065704346,0.9349566698074341,0.3170987367630005,0.6536822319030762,0.5714285714285714,2.4380507469177246,0.8068087697029114
1.2253801822662354,1.0815632343292236,0.14381694793701172,0.6624257564544678,0.6190476190476191,2.7194929122924805,0.7887004017829895
0.981774091720581,1.1805503368377686,-0.1987762451171875,0.5699621438980103,0.5476190476190477,2.983917474746704,0.7099910974502563
1.0074520111083984,1.3380473852157593,-0.33059537410736084,0.6942287087440491,0.5,2.340024709701538,0.8117983937263489
1.3546851873397827,1.018293857574463,0.3363913297653198,0.6696510910987854,0.4285714285714286,2.5716960430145264,0.8141621351242065
1.0820260047912598,1.352371335029602,-0.2703453302383423,0.7905365228652954,0.6190476190476191,2.9135873317718506,0.9299886226654053
1.3019970655441284,1.0239052772521973,0.27809178829193115,0.689565122127533,0.47619047619047616,2.592195749282837,0.8410264253616333
0.9340873956680298,1.3435742855072021,-0.40948688983917236,0.6820486783981323,0.5238095238095238,2.5175890922546387,0.8004034757614136
1.1655175685882568,1.216624140739441,-0.05110657215118408,0.7221742868423462,0.4285714285714286,2.6082985401153564,0.9081185460090637
1.2549024820327759,1.0315907001495361,0.22331178188323975,0.597553014755249,0.5,2.654851198196411,0.7822107672691345
1.1106534004211426,1.2491965293884277,-0.13854312896728516,0.7326887845993042,0.5238095238095238,2.3744306564331055,0.890627920627594
1.3735016584396362,1.0584567785263062,0.3150448799133301,0.70918208360672,0.38095238095238093,2.4287850856781006,0.8639237880706787
0.9470254778862,1.4467673301696777,-0.4997418522834778,0.7902168035507202,0.6904761904761905,2.4952375888824463,0.9219284057617188
1.0918641090393066,1.058860182762146,0.033003926277160645,0.7565962672233582,0.40476190476190477,2.4018280506134033,0.9053813815116882
1.0833178758621216,0.925957977771759,0.15735989809036255,0.60903000831604,0.40476190476190477,2.734412670135498,0.7673377394676208
1.0890659093856812,0.9235033988952637,0.16556251049041748,0.5333598256111145,0.40476190476190477,2.9685144424438477,0.7287471294403076
1.0648398399353027,0.8787584900856018,0.18608134984970093,0.48483216762542725,0.5476190476190477,2.566924571990967,0.6486448645591736
0.9045596122741699,1.1920517683029175,-0.28749215602874756,0.7333653569221497,0.5238095238095238,2.4511659145355225,0.8091923594474792
0.8704495429992676,1.2416542768478394,-0.3712047338485718,0.7498711347579956,0.47619047619047616,2.8206915855407715,0.8679504990577698
0.9226629137992859,1.1322431564331055,-0.20958024263381958,0.6199685335159302,0.5,2.4592630863189697,0.7240521311759949
0.9752658009529114,1.0445460081100464,-0.06928020715713501,0.5867449045181274,0.5714285714285714,2.267570972442627,0.6715801954269409
0.9499843120574951,1.1424914598464966,-0.19250714778900146,0.7183701992034912,0.5,2.5641629695892334,0.776879608631134
1.2708501815795898,0.876287043094635,0.39456313848495483,0.6811987161636353,0.47619047619047616,2.692129611968994,0.8115323185920715
1.0495574474334717,0.9906209111213684,0.05893653631210327,0.6315061450004578,0.5,2.3903675079345703,0.6987521648406982
1.1916404962539673,1.0668718814849854,0.12476861476898193,0.7061839699745178,0.5,2.5504581928253174,0.8506114482879639
1.0590543746948242,1.1825205087661743,-0.1234661340713501,0.7205064296722412,0.5476190476190477,2.816988468170166,0.8941982388496399
1.2407597303390503,0.7792075872421265,0.46155214309692383,0.5236469507217407,0.47619047619047616,2.792369842529297,0.6219193935394287
0.9558630585670471,0.8329305052757263,0.1229325532913208,0.5449473857879639,0.5476190476190477,2.5666072368621826,0.727194607257843
1.2485275268554688,0.9491448402404785,0.29938268661499023,0.5860946774482727,0.47619047619047616,3.041599750518799,0.7021297216415405
1.0583350658416748,1.1305416822433472,-0.07220661640167236,0.7701805830001831,0.45238095238095233,3.0373265743255615,0.9080605506896973
1.0726360082626343,1.2593637704849243,-0.18672776222229004,0.7901977300643921,0.4285714285714286,2.5643301010131836,0.8987018465995789
1.1352965831756592,1.0012905597686768,0.13400602340698242,0.6825489401817322,0.38095238095238093,2.364882230758667,0.7769385576248169
1.0592542886734009,1.1389267444610596,-0.07967245578765869,0.7029405236244202,0.4285714285714286,2.6837892532348633,0.7921979427337646
1.186370849609375,1.0447479486465454,0.1416229009628296,0.6569206714630127,0.5714285714285714,2.2402830123901367,0.8240697383880615
1.1767172813415527,1.0820448398590088,0.09467244148254395,0.6923919320106506,0.4285714285714286,2.112262010574341,0.8192092776298523
0.8739782571792603,1.156974196434021,-0.28299593925476074,0.7502205967903137,0.5,2.4227705001831055,0.8846961855888367
0.7724267840385437,1.0969957113265991,-0.3245689272880554,0.6447200179100037,0.5714285714285714,2.343456745147705,0.8112345933914185
1.2399728298187256,0.8724052906036377,0.3675675392150879,0.5128096342086792,0.45238095238095233,2.5506300926208496,0.6609360575675964
1.4670863151550293,0.8615028262138367,0.6055834889411926,0.6408882141113281,0.3571428571428571,2.576341152191162,0.771197497844696
0.884550154209137,1.2585738897323608,-0.3740237355232239,0.7448861002922058,0.47619047619047616,2.397803783416748,0.8497440218925476
0.9764878749847412,1.0684034824371338,-0.09191560745239258,0.5955790281295776,0.6190476190476191,2.260786294937134,0.6724402904510498
1.0635669231414795,0.978955864906311,0.08461105823516846,0.5406935214996338,0.6190476190476191,2.275545120239258,0.7261480689048767
0.9042778611183167,1.3754771947860718,-0.4711993336677551,0.8083926439285278,0.5476190476190477,2.435061454772949,0.8959158658981323
0.8881133794784546,1.1503443717956543,-0.2622309923171997,0.7394536137580872,0.40476190476190477,2.608947277069092,0.8739762306213379
1.1295619010925293,1.0464566946029663,0.08310520648956299,0.6225364208221436,0.5,2.4241251945495605,0.781752347946167
1.332550048828125,0.9817651510238647,0.35078489780426025,0.5603005290031433,0.4285714285714286,2.6239640712738037,0.6908312439918518
0.9539531469345093,1.333473801612854,-0.3795206546783447,0.7462791800498962,0.5476190476190477,2.7441864013671875,0.8500927686691284
0.8518278002738953,1.0108416080474854,-0.1590138077735901,0.7162008881568909,0.5714285714285714,2.6283466815948486,0.8869956135749817
0.9742596745491028,1.0235193967819214,-0.049259722232818604,0.6554243564605713,0.5714285714285714,2.3912465572357178,0.8337935209274292
1.396461009979248,0.9145381450653076,0.48192286491394043,0.5688422322273254,0.47619047619047616,2.682316780090332,0.6744360327720642
0.9563341736793518,1.1082652807235718,-0.15193110704421997,0.65134596824646,0.5238095238095238,2.632018804550171,0.755158007144928
0.926863968372345,1.1756222248077393,-0.2487582564353943,0.7171134352684021,0.5,2.482012987136841,0.8378154635429382
1.245050311088562,0.9177467226982117,0.32730358839035034,0.576495349407196,0.33333333333333337,2.416783571243286,0.731708824634552
1.2884777784347534,0.7815399765968323,0.5069378018379211,0.5062029957771301,0.5714285714285714,2.464945077896118,0.645989179611206
1.1621795892715454,0.8596045970916748,0.3025749921798706,0.5890477895736694,0.5,2.771036386489868,0.7202476263046265
1.0122873783111572,1.0953134298324585,-0.08302605152130127,0.6460817456245422,0.45238095238095233,3.0578179359436035,0.7531558871269226
1.0856529474258423,1.1257165670394897,-0.04006361961364746,0.6643332242965698,0.47619047619047616,2.5361721515655518,0.8128946423530579
1.2035068273544312,1.2000502347946167,0.003456592559814453,0.6868811845779419,0.5952380952380952,2.4321231842041016,0.8545280694961548
1.0982660055160522,1.1475647687911987,-0.049298763275146484,0.7567622661590576,0.47619047619047616,2.5576224327087402,0.8604916334152222
1.165921688079834,1.0757120847702026,0.09020960330963135,0.6182387471199036,0.4285714285714286,2.552567958831787,0.778293788433075
1.1409026384353638,1.1178243160247803,0.023078322410583496,0.7023115754127502,0.5476190476190477,2.7865164279937744,0.7905026078224182
1.1330757141113281,1.128905177116394,0.004170536994934082,0.7049916386604309,0.5952380952380952,3.070131301879883,0.7724419832229614
1.1186808347702026,1.0055863857269287,0.11309444904327393,0.6138712763786316,0.5238095238095238,2.768747568130493,0.7579320073127747
1.0203094482421875,0.9590985774993896,0.06121087074279785,0.5918943285942078,0.38095238095238093,2.745820999145508,0.6518043875694275
1.2622209787368774,0.9356030225753784,0.326617956161499,0.5817452669143677,0.5476190476190477,2.4926536083221436,0.7364691495895386
0.8519513607025146,1.1896448135375977,-0.337693452835083,0.7178284525871277,0.5,2.515491247177124,0.8833745718002319
1.0141892433166504,1.0211291313171387,-0.006939888000488281,0.5765280723571777,0.47619047619047616,2.6236369609832764,0.6854639649391174
1.0220006704330444,1.2422292232513428,-0.22022855281829834,0.7425204515457153,0.6428571428571428,2.8787894248962402,0.8375886678695679
1.0241278409957886,1.1006760597229004,-0.07654821872711182,0.6598522067070007,0.47619047619047616,2.6065361499786377,0.7740738987922668
1.1507372856140137,0.9182131886482239,0.2325240969657898,0.619463324546814,0.47619047619047616,2.382905960083008,0.7320888042449951
1.1137239933013916,1.048189640045166,0.06553435325622559,0.7421596050262451,0.45238095238095233,2.4445033073425293,0.861824095249176
0.8655439615249634,1.1007616519927979,-0.23521769046783447,0.6737221479415894,0.6190476190476191,2.3659167289733887,0.79472815990448
0.9024388790130615,0.9209276437759399,-0.018488764762878418,0.5740636587142944,0.5238095238095238,2.8092589378356934,0.7345145344734192
1.1234610080718994,1.1267870664596558,-0.0033260583877563477,0.7406067252159119,0.5476190476190477,2.4079840183258057,0.8781553506851196
1.0428756475448608,1.0579605102539062,-0.01508486270904541,0.6095115542411804,0.6904761904761905,2.132925033569336,0.7520641684532166
0.9291564226150513,1.1964119672775269,-0.2672555446624756,0.6952012181282043,0.5952380952380952,2.5367562770843506,0.7934879660606384
0.9917598962783813,1.0364772081375122,-0.04471731185913086,0.7119196653366089,0.5238095238095238,2.818103075027466,0.8374902009963989
1.080580472946167,0.7415796518325806,0.3390008211135864,0.5875722765922546,0.5238095238095238,2.2345499992370605,0.7647790312767029
0.7027857899665833,1.4133228063583374,-0.7105370163917542,0.8023250699043274,0.7142857142857143,3.127257823944092,0.9082198143005371
1.220381498336792,0.7347327470779419,0.4856487512588501,0.454723984003067,0.40476190476190477,2.686271905899048,0.6455576419830322
1.208404541015625,0.9907029867172241,0.21770155429840088,0.6770721673965454,0.5714285714285714,2.3059306144714355,0.7808560132980347
1.2119454145431519,0.9405787587165833,0.2713666558265686,0.5900216102600098,0.5238095238095238,2.7861835956573486,0.7289322018623352
1.188232421875,1.0275322198867798,0.16070020198822021,0.6667684316635132,0.5476190476190477,2.85996150970459,0.787977397441864
1.3877899646759033,0.9037767648696899,0.4840131998062134,0.6767016053199768,0.5476190476190477,2.884875535964966,0.7600463032722473
1.2670581340789795,1.0747778415679932,0.19228029251098633,0.6174426078796387,0.5476190476190477,2.7496776580810547,0.7426502108573914
1.0024746656417847,1.051084280014038,-0.04860961437225342,0.6020940542221069,0.45238095238095233,2.209825038909912,0.7119663953781128
0.8578062057495117,1.1318295001983643,-0.27402329444885254,0.7203294038772583,0.5,2.422044038772583,0.8336822390556335
0.802765965461731,1.2541370391845703,-0.45137107372283936,0.7909083962440491,0.5238095238095238,2.4444987773895264,0.8682610392570496
1.0305578708648682,0.9892416596412659,0.041316211223602295,0.597453236579895,0.6904761904761905,2.5250461101531982,0.7534610033035278
1.123779535293579,1.1146308183670044,0.009148716926574707,0.6804802417755127,0.5714285714285714,2.3502726554870605,0.8045080900192261
1.1388581991195679,0.9277898073196411,0.21106839179992676,0.7858364582061768,0.3571428571428571,2.4484245777130127,0.8641253113746643
1.1615681648254395,1.0463521480560303,0.11521601676940918,0.7349844574928284,0.47619047619047616,2.9708259105682373,0.8251435160636902
0.847676157951355,1.0720857381820679,-0.2244095802307129,0.7355597615242004,0.5,2.6744070053100586,0.8441938757896423
1.3996479511260986,0.88542240858078,0.5142255425453186,0.5892053842544556,0.5714285714285714,2.7217721939086914,0.7376284003257751
1.0814423561096191,0.8213664889335632,0.2600758671760559,0.6011843681335449,0.5238095238095238,2.6073157787323,0.7257559895515442
1.2647539377212524,1.0486681461334229,0.2160857915878296,0.7382122278213501,0.40476190476190477,2.7581021785736084,0.8391417264938354
1.2217192649841309,1.0028339624404907,0.21888530254364014,0.6370036005973816,0.4285714285714286,3.08583927154541,0.8226714730262756
0.9686594009399414,1.0708959102630615,-0.10223650932312012,0.6653617024421692,0.47619047619047616,2.7399559020996094,0.7606174945831299
1.086055040359497,1.1621707677841187,-0.07611572742462158,0.8030734658241272,0.47619047619047616,2.399622917175293,0.8960583806037903
0.9669695496559143,0.9842386841773987,-0.017269134521484375,0.6821768879890442,0.5714285714285714,2.641568422317505,0.8033066987991333
1.2440156936645508,0.9515713453292847,0.2924443483352661,0.5726232528686523,0.5476190476190477,2.1917366981506348,0.6835864782333374
0.7593942880630493,1.0748392343521118,-0.3154449462890625,0.6384754180908203,0.5476190476190477,2.6987228393554688,0.7828606367111206
1.019293189048767,0.9495136141777039,0.06977957487106323,0.7395099997520447,0.47619047619047616,2.5885415077209473,0.8565308451652527
0.7979639172554016,1.270159363746643,-0.47219544649124146,0.7366186380386353,0.6190476190476191,2.277629852294922,0.813822329044342
0.9753109216690063,1.074766755104065,-0.0994558334350586,0.6294702887535095,0.5476190476190477,2.525736093521118,0.7783113121986389
1.1276075839996338,0.9503706097602844,0.17723697423934937,0.5739344358444214,0.45238095238095233,2.709428071975708,0.7733118534088135
1.0937813520431519,0.8808752298355103,0.2129061222076416,0.5225338339805603,0.40476190476190477,2.3379149436950684,0.6313581466674805
0.8920989036560059,1.058760404586792,-0.16666150093078613,0.6047664880752563,0.47619047619047616,2.5014359951019287,0.7466307282447815
1.2601631879806519,0.8858740925788879,0.3742890954017639,0.5666503310203552,0.38095238095238093,2.912456750869751,0.7814770340919495
0.8558189868927002,1.102621078491211,-0.24680209159851074,0.655791699886322,0.45238095238095233,2.70095157623291,0.836215615272522
0.9022648334503174,1.281785249710083,-0.3795204162597656,0.74290931224823,0.5,2.6870288848876953,0.8533795475959778
0.9752928018569946,0.8788326978683472,0.09646010398864746,0.6067676544189453,0.5476190476190477,2.645617961883545,0.7647539377212524
1.1324234008789062,1.059261679649353,0.07316172122955322,0.6863973140716553,0.5238095238095238,2.678971529006958,0.8315804600715637
1.073001742362976,0.9976817965507507,0.07531994581222534,0.6497349143028259,0.5,2.7807257175445557,0.7782215476036072
1.0220263004302979,1.0621507167816162,-0.04012441635131836,0.6871908903121948,0.47619047619047616,3.0333046913146973,0.8289644122123718
0.9246597290039062,0.9013658761978149,0.02329385280609131,0.5743663311004639,0.40476190476190477,2.8692967891693115,0.7525004148483276
0.7962334752082825,1.2571752071380615,-0.46094173192977905,0.770559549331665,0.45238095238095233,3.013392686843872,0.9312116503715515
0.9530342221260071,1.1689445972442627,-0.21591037511825562,0.7862208485603333,0.6190476190476191,3.226339817047119,0.9094624519348145
0.9561262130737305,1.0909841060638428,-0.1348578929901123,0.6213539838790894,0.38095238095238093,2.822366952896118,0.7671118378639221
0.8440086841583252,1.1209723949432373,-0.2769637107849121,0.6735679507255554,0.47619047619047616,2.6851747035980225,0.8265973329544067
0.9168521165847778,1.2008349895477295,-0.28398287296295166,0.7225512266159058,0.5476190476190477,2.3089499473571777,0.8078306913375854
1.052311658859253,0.9420744180679321,0.1102372407913208,0.6188406348228455,0.5,2.7005162239074707,0.7062142491340637
1.2656105756759644,1.0199695825576782,0.24564099311828613,0.6529240012168884,0.47619047619047616,2.2985990047454834,0.7845577001571655
1.0295413732528687,0.8399835824966431,0.18955779075622559,0.46360161900520325,0.47619047619047616,2.7682948112487793,0.6429518461227417
0.9204908013343811,1.2364060878753662,-0.3159152865409851,0.6556186079978943,0.45238095238095233,2.3935232162475586,0.7933019399642944
1.0937992334365845,1.1108355522155762,-0.0170363187789917,0.6554561853408813,0.5714285714285714,2.158231735229492,0.7874204516410828
1.1118134260177612,0.8833521008491516,0.22846132516860962,0.6527976989746094,0.5238095238095238,2.6076266765594482,0.7875115871429443
1.0082449913024902,1.0869066715240479,-0.07866168022155762,0.6710999608039856,0.5476190476190477,2.6324117183685303,0.7765778303146362
1.1491764783859253,0.9530655145645142,0.19611096382141113,0.6131484508514404,0.5238095238095238,2.8263142108917236,0.701308012008667
1.1356273889541626,0.9907196164131165,0.14490777254104614,0.6306957602500916,0.47619047619047616,3.0427842140197754,0.7225257158279419
0.9214699864387512,1.1804461479187012,-0.25897616147994995,0.7505075931549072,0.5238095238095238,2.945525884628296,0.8314405679702759
1.0634660720825195,1.0847434997558594,-0.021277427673339844,0.6183943152427673,0.5238095238095238,2.661038875579834,0.7763818502426147
1.2171523571014404,1.1273709535598755,0.08978140354156494,0.6769728064537048,0.5476190476190477,2.482043743133545,0.7826045751571655
1.1945728063583374,0.9627487063407898,0.2318241000175476,0.5711884498596191,0.5476190476190477,3.0272960662841797,0.7079192996025085
1.2361513376235962,1.0352277755737305,0.20092356204986572,0.6017287373542786,0.3571428571428571,2.85402250289917,0.784706711769104
1.0626674890518188,0.9877912402153015,0.07487624883651733,0.6923118233680725,0.3571428571428571,2.445185899734497,0.8156344890594482
1.0035922527313232,1.0234177112579346,-0.019825458526611328,0.6323074698448181,0.4285714285714286,2.5975492000579834,0.7584799528121948
1.1761038303375244,0.9748589992523193,0.20124483108520508,0.6200801730155945,0.40476190476190477,2.5509064197540283,0.7494124174118042
1.155618667602539,0.9802752137184143,0.17534345388412476,0.647191047668457,0.4285714285714286,2.5487723350524902,0.8111478686332703
0.9952288269996643,1.1189184188842773,-0.12368959188461304,0.7830778956413269,0.40476190476190477,2.597602367401123,0.847061276435852
1.032569408416748,1.202953577041626,-0.17038416862487793,0.7213376760482788,0.5,2.9013547897338867,0.8767604827880859
1.0554335117340088,1.0720328092575073,-0.016599297523498535,0.6503108143806458,0.5476190476190477,3.361644983291626,0.7375904321670532
0.8487622141838074,1.0625981092453003,-0.21383589506149292,0.7132004499435425,0.47619047619047616,3.0256576538085938,0.8667151927947998
0.9308101534843445,1.2708683013916016,-0.3400581479072571,0.7937355637550354,0.40476190476190477,2.739168643951416,0.9069415926933289
1.1856584548950195,0.8055299520492554,0.38012850284576416,0.46599340438842773,0.4285714285714286,2.8433609008789062,0.6348298192024231
1.1072367429733276,1.150093674659729,-0.04285693168640137,0.6864094138145447,0.47619047619047616,3.3969833850860596,0.7634789943695068
1.2802073955535889,0.9331127405166626,0.34709465503692627,0.5681450963020325,0.45238095238095233,2.564951181411743,0.7424528002738953
0.8183107972145081,1.0955959558486938,-0.2772851586341858,0.655488908290863,0.45238095238095233,2.810548782348633,0.8334360718727112
1.1449140310287476,1.1281160116195679,0.016798019409179688,0.6494161486625671,0.5476190476190477,2.6004974842071533,0.7588402032852173
1.3194804191589355,0.7988695502281189,0.5206108689308167,0.5874764323234558,0.40476190476190477,2.480476140975952,0.7630456686019897
0.9934898018836975,1.0202617645263672,-0.026771962642669678,0.7374597191810608,0.4285714285714286,2.4798734188079834,0.8910274505615234
1.0582716464996338,1.1193299293518066,-0.06105828285217285,0.7555505037307739,0.45238095238095233,2.5597620010375977,0.9091281890869141
0.8624793887138367,1.0151760578155518,-0.1526966691017151,0.6347982287406921,0.4285714285714286,2.4471256732940674,0.7828902006149292
1.0557740926742554,1.0992640256881714,-0.043489933013916016,0.7229447960853577,0.5238095238095238,2.65242075920105,0.8538702726364136
1.0992565155029297,1.1966960430145264,-0.09743952751159668,0.7289379835128784,0.5714285714285714,2.3591949939727783,0.8455318212509155
1.051067590713501,1.1381762027740479,-0.08710861206054688,0.7411291599273682,0.47619047619047616,2.4641153812408447,0.8120144605636597
0.6959062814712524,1.1471925973892212,-0.45128631591796875,0.8004763722419739,0.6428571428571428,2.6767070293426514,0.9030957818031311
1.0023820400238037,1.2453243732452393,-0.24294233322143555,0.8247187733650208,0.5,2.3615732192993164,0.9206544756889343
1.1008840799331665,0.930742621421814,0.17014145851135254,0.6709721684455872,0.5714285714285714,2.8110265731811523,0.7667329907417297
0.9790904521942139,1.2367713451385498,-0.25768089294433594,0.6793004274368286,0.5714285714285714,2.624420166015625,0.784524142742157
1.069461703300476,1.1459988355636597,-0.0765371322631836,0.6677429676055908,0.5238095238095238,2.353254795074463,0.7775896787643433
0.9985789060592651,0.9637864232063293,0.03479248285293579,0.5874840617179871,0.5238095238095238,2.7834463119506836,0.771794855594635
0.9266579747200012,1.1015475988388062,-0.17488962411880493,0.6073520183563232,0.5476190476190477,2.5497519969940186,0.7284246683120728
1.0402177572250366,1.0226366519927979,0.01758110523223877,0.6884254813194275,0.5238095238095238,2.4956963062286377,0.7780460119247437
1.0464662313461304,0.8102245926856995,0.2362416386604309,0.5878833532333374,0.5952380952380952,2.7038071155548096,0.7570530772209167
1.1132705211639404,1.131911039352417,-0.018640518188476562,0.7569779753684998,0.5,2.795602798461914,0.8468758463859558
1.0387767553329468,0.9808748960494995,0.057901859283447266,0.6150801777839661,0.30952380952380953,2.652161121368408,0.7462839484214783
0.935692310333252,1.232515573501587,-0.29682326316833496,0.738705575466156,0.5476190476190477,2.654090404510498,0.8281905651092529
0.7542842030525208,1.1577939987182617,-0.40350979566574097,0.6880711913108826,0.45238095238095233,2.4578049182891846,0.8098556399345398
0.939293622970581,1.0444891452789307,-0.10519552230834961,0.5995613932609558,0.5714285714285714,2.3507049083709717,0.7163963913917542
0.8670859336853027,0.9857527017593384,-0.11866676807403564,0.6370532512664795,0.4285714285714286,2.348670482635498,0.7824252247810364
1.0786789655685425,0.8861151337623596,0.19256383180618286,0.6554321646690369,0.5,2.7236993312835693,0.7652295231819153
1.0672187805175781,1.144372582435608,-0.07715380191802979,0.7164485454559326,0.5714285714285714,2.788529396057129,0.8265345692634583
1.0368733406066895,0.9442501664161682,0.09262317419052124,0.5538517236709595,0.5,2.43733811378479,0.7079451680183411
1.1711704730987549,1.0881803035736084,0.08299016952514648,0.6387926340103149,0.38095238095238093,2.537827491760254,0.7677628993988037
1.1766867637634277,1.1087169647216797,0.06796979904174805,0.747509777545929,0.40476190476190477,2.3161776065826416,0.8290517926216125
1.1283414363861084,0.9114132523536682,0.21692818403244019,0.49526381492614746,0.5,2.0699429512023926,0.6093875765800476
0.9305644035339355,1.2484052181243896,-0.3178408145904541,0.6893351674079895,0.6666666666666667,2.553417682647705,0.8059331178665161
0.9971990585327148,0.969306230545044,0.0278928279876709,0.6222436428070068,0.5476190476190477,2.87432861328125,0.752944827079773
0.9069730639457703,0.9173815250396729,-0.010408461093902588,0.6143090724945068,0.40476190476190477,2.7246906757354736,0.7539553046226501
1.1975643634796143,0.8903781175613403,0.3071862459182739,0.5918020606040955,0.4285714285714286,2.3608031272888184,0.7414422631263733
0.8472391963005066,1.0815703868865967,-0.2343311905860901,0.7276939749717712,0.38095238095238093,2.396904468536377,0.8954786062240601
0.8083794713020325,1.3313624858856201,-0.5229830145835876,0.8473466634750366,0.47619047619047616,2.2204513549804688,0.9322159886360168
1.093396544456482,0.7739590406417847,0.31943750381469727,0.46070170402526855,0.4285714285714286,2.563286066055298,0.5980536341667175
1.0083892345428467,1.0849567651748657,-0.07656753063201904,0.7472211718559265,0.5238095238095238,2.6193008422851562,0.8312124609947205
1.1959223747253418,0.9221343994140625,0.2737879753112793,0.5830236673355103,0.5238095238095238,3.01904559135437,0.6991676688194275
1.0840158462524414,1.0333075523376465,0.05070829391479492,0.6367976665496826,0.5,2.70761775970459,0.7173101305961609
1.0115782022476196,1.0655187368392944,-0.053940534591674805,0.726032555103302,0.45238095238095233,2.679135322570801,0.8353989720344543
0.9957557916641235,0.9487244486808777,0.04703134298324585,0.6096800565719604,0.33333333333333337,2.8525619506835938,0.7911072373390198
0.8850754499435425,1.2570387125015259,-0.3719632625579834,0.7748028039932251,0.5714285714285714,2.775827646255493,0.8890665769577026
1.1383166313171387,0.9777500629425049,0.1605665683746338,0.6618260145187378,0.47619047619047616,2.234835386276245,0.7773898243904114
0.9038249254226685,1.150984287261963,-0.24715936183929443,0.7505470514297485,0.5952380952380952,2.881409168243408,0.8872988820075989
0.7577121257781982,1.1891765594482422,-0.43146443367004395,0.6909663677215576,0.5238095238095238,2.8508429527282715,0.7910080552101135
1.2473580837249756,0.8948665857315063,0.35249149799346924,0.6057442426681519,0.5,2.6487700939178467,0.7120315432548523
1.065873622894287,1.0298888683319092,0.03598475456237793,0.6501488089561462,0.5,2.9282901287078857,0.7429762482643127
0.8501693606376648,1.053342580795288,-0.2031732201576233,0.5891483426094055,0.5238095238095238,3.101468086242676,0.7154697775840759
1.1790132522583008,1.016183853149414,0.16282939910888672,0.7005646824836731,0.5238095238095238,2.5007967948913574,0.8015987873077393
0.9508097767829895,1.14592707157135,-0.1951172947883606,0.7478510737419128,0.47619047619047616,2.9024088382720947,0.8446834683418274
1.1138137578964233,1.208783507347107,-0.0949697494506836,0.6816326975822449,0.38095238095238093,2.606315851211548,0.7562047243118286
1.1387543678283691,0.9003450274467468,0.23840934038162231,0.6074922680854797,0.5,2.4292287826538086,0.7518389225006104
1.2228254079818726,0.9732877016067505,0.24953770637512207,0.63559889793396,0.5476190476190477,2.4705958366394043,0.7580269575119019
0.858037531375885,1.2108585834503174,-0.3528210520744324,0.7772902250289917,0.45238095238095233,2.646545171737671,0.8659161329269409
0.9102044105529785,1.116125464439392,-0.20592105388641357,0.690744936466217,0.5714285714285714,2.8919477462768555,0.79297935962677
0.9625704288482666,1.1787947416305542,-0.2162243127822876,0.7827333807945251,0.45238095238095233,2.6608150005340576,0.8962679505348206
0.8746901750564575,1.0804033279418945,-0.205713152885437,0.6428698301315308,0.47619047619047616,2.9900145530700684,0.7541571259498596
0.7482425570487976,1.130326271057129,-0.3820837140083313,0.6896125674247742,0.47619047619047616,2.753223419189453,0.8182080388069153
0.9802668690681458,1.1629165410995483,-0.1826496720314026,0.7633715271949768,0.5238095238095238,2.6901135444641113,0.822447657585144
1.050316333770752,1.102447748184204,-0.05213141441345215,0.6120249629020691,0.45238095238095233,2.5561134815216064,0.7184512615203857
0.9996048808097839,1.050060749053955,-0.05045586824417114,0.6473004817962646,0.45238095238095233,2.6072804927825928,0.7522369623184204
1.161444902420044,0.9220492243766785,0.23939567804336548,0.6284105181694031,0.5714285714285714,2.888214349746704,0.794731855392456
1.0625089406967163,0.9574612379074097,0.10504770278930664,0.6071579456329346,0.5476190476190477,2.7186295986175537,0.7547959089279175
0.8266299962997437,1.1893583536148071,-0.3627283573150635,0.7964307069778442,0.5238095238095238,2.958667278289795,0.8990967273712158
1.197365641593933,0.994814395904541,0.2025512456893921,0.6445236206054688,0.5,2.5793354511260986,0.7988710999488831
0.9389632344245911,1.2650115489959717,-0.3260483145713806,0.8435348868370056,0.6666666666666667,2.3251969814300537,0.942885160446167
1.3264673948287964,0.9127109050750732,0.41375648975372314,0.6522762775421143,0.45238095238095233,2.698101758956909,0.8186659216880798
1.0649762153625488,0.9275752902030945,0.13740092515945435,0.5835636258125305,0.5714285714285714,2.357150077819824,0.7540781497955322
1.1645734310150146,0.9114198684692383,0.25315356254577637,0.5190114378929138,0.38095238095238093,2.5076160430908203,0.6240668296813965
1.081437110900879,0.9554848670959473,0.12595224380493164,0.6157165765762329,0.5476190476190477,2.615511417388916,0.7805776000022888
1.1340556144714355,1.308103084564209,-0.17404747009277344,0.7746277451515198,0.47619047619047616,2.273566484451294,0.8676449060440063
1.1010109186172485,1.0810651779174805,0.019945740699768066,0.6044002771377563,0.47619047619047616,2.553372621536255,0.7402818202972412
1.1082910299301147,1.1548116207122803,-0.04652059078216553,0.7720442414283752,0.5714285714285714,2.5940780639648438,0.913967490196228
1.1254093647003174,0.8650429248809814,0.26036643981933594,0.5115238428115845,0.5,2.567471981048584,0.7144880890846252
0.8246541619300842,1.0856883525848389,-0.26103419065475464,0.7103738188743591,0.6428571428571428,2.8107874393463135,0.8676592111587524
1.1489310264587402,0.8202340602874756,0.32869696617126465,0.5887030959129333,0.40476190476190477,2.947194814682007,0.7610514760017395
0.7631460428237915,1.2023887634277344,-0.43924272060394287,0.7687846422195435,0.5952380952380952,2.4400317668914795,0.8421574234962463
1.1329560279846191,1.194675087928772,-0.06171905994415283,0.7495827078819275,0.45238095238095233,2.7231059074401855,0.8534219264984131
1.249473214149475,1.0654536485671997,0.1840195655822754,0.7503427863121033,0.5,2.3000335693359375,0.8712469935417175
0.7597915530204773,1.2901219129562378,-0.5303303599357605,0.7764646410942078,0.47619047619047616,2.4903481006622314,0.9108282327651978
0.869012713432312,1.0832418203353882,-0.21422910690307617,0.6973875761032104,0.45238095238095233,2.6734213829040527,0.80988609790802
1.1426961421966553,0.9378396272659302,0.2048565149307251,0.5623871684074402,0.5238095238095238,3.2914323806762695,0.7283144593238831
1.0361559391021729,0.9182083010673523,0.11794763803482056,0.5634862780570984,0.5,2.4905216693878174,0.7242063879966736
1.12305748462677,1.1384527683258057,-0.015395283699035645,0.6824730634689331,0.45238095238095233,2.981205940246582,0.8164025545120239
0.937507152557373,1.5117621421813965,-0.5742549896240234,0.8051304221153259,0.7142857142857143,2.6959028244018555,0.8677341341972351
0.9668076038360596,1.144797921180725,-0.17799031734466553,0.7396727800369263,0.45238095238095233,3.0071756839752197,0.8898588418960571
1.277902364730835,0.8896582722663879,0.388244092464447,0.5577995181083679,0.5,2.917393207550049,0.7569403052330017
1.0024266242980957,1.1736630201339722,-0.17123639583587646,0.7260912656784058,0.5238095238095238,2.4270951747894287,0.8790674805641174
1.1429890394210815,0.9516498446464539,0.19133919477462769,0.5264387130737305,0.5,2.6810555458068848,0.6661577224731445
0.8423923254013062,1.2924553155899048,-0.45006299018859863,0.7517607808113098,0.45238095238095233,2.784799814224243,0.8342398405075073
0.8638730645179749,1.1982771158218384,-0.3344040513038635,0.8650838136672974,0.38095238095238093,2.5892038345336914,0.932601809501648
0.8478668928146362,1.0478805303573608,-0.2000136375427246,0.6524279713630676,0.5,2.408231496810913,0.7525175213813782
1.094988465309143,1.0030794143676758,0.09190905094146729,0.5749058127403259,0.4285714285714286,2.6917951107025146,0.6676822900772095
0.9522349834442139,1.2477988004684448,-0.29556381702423096,0.7561557292938232,0.6428571428571428,2.180983781814575,0.8963602781295776
1.0359704494476318,1.1182756423950195,-0.0823051929473877,0.7049005627632141,0.4285714285714286,2.4764668941497803,0.795551598072052
0.7771463990211487,1.1036180257797241,-0.32647162675857544,0.7629321813583374,0.33333333333333337,2.5355615615844727,0.8524506688117981
1.2855974435806274,1.0263851881027222,0.2592122554779053,0.7879607677459717,0.40476190476190477,2.40639328956604,0.8803426027297974
1.3255863189697266,0.8589306473731995,0.4666556715965271,0.5531356930732727,0.5476190476190477,2.808070421218872,0.7453444600105286
1.2654014825820923,0.7662100195884705,0.4991914629936218,0.47129642963409424,0.5,2.7628376483917236,0.570081353187561
1.0709203481674194,0.871285617351532,0.19963473081588745,0.6265019774436951,0.45238095238095233,2.446725845336914,0.7825766801834106
0.816607654094696,1.1661388874053955,-0.34953123331069946,0.6895644664764404,0.6428571428571428,2.175027847290039,0.7626283764839172
1.1744933128356934,0.9285084009170532,0.24598491191864014,0.6857367157936096,0.6190476190476191,2.392390489578247,0.84983229637146
0.8868466019630432,1.1484074592590332,-0.26156085729599,0.6634169816970825,0.5714285714285714,2.42753005027771,0.7924007773399353
0.9939401745796204,0.9129066467285156,0.08103352785110474,0.5514149069786072,0.3571428571428571,2.5306649208068848,0.7530113458633423
1.0610378980636597,0.9608796238899231,0.10015827417373657,0.6131461262702942,0.4285714285714286,2.3229475021362305,0.7131626009941101
0.8110281825065613,1.0790163278579712,-0.2679881453514099,0.6516995429992676,0.5,2.116999864578247,0.7325485944747925
0.8523326516151428,1.1550195217132568,-0.302686870098114,0.7433710694313049,0.4285714285714286,2.656869411468506,0.8733233213424683
1.0422214269638062,1.151620626449585,-0.10939919948577881,0.672377347946167,0.5238095238095238,2.7692208290100098,0.7841103672981262
1.1983590126037598,0.9077471494674683,0.2906118631362915,0.4608168601989746,0.45238095238095233,2.7343616485595703,0.6643363833427429
1.1365708112716675,1.0435221195220947,0.09304869174957275,0.6114460229873657,0.5952380952380952,2.854382276535034,0.7994727492332458
1.1938648223876953,1.2179465293884277,-0.024081707000732422,0.7805297374725342,0.45238095238095233,2.964094877243042,0.8905072212219238
0.9857462644577026,0.97385573387146,0.011890530586242676,0.5286628007888794,0.5952380952380952,2.876952648162842,0.609073281288147
1.1273454427719116,1.129794955253601,-0.002449512481689453,0.7148036360740662,0.5714285714285714,2.525644302368164,0.7841891050338745
1.237422227859497,1.1382067203521729,0.09921550750732422,0.6987308263778687,0.4285714285714286,2.671651840209961,0.8215028643608093
1.18265962600708,1.055561900138855,0.1270977258682251,0.6068986058235168,0.38095238095238093,2.7187061309814453,0.7203786373138428
1.2754137516021729,1.0316908359527588,0.24372291564941406,0.7424303889274597,0.5238095238095238,2.7276010513305664,0.8540866374969482
0.9835327863693237,0.8184252977371216,0.16510748863220215,0.5087317228317261,0.45238095238095233,3.043461322784424,0.701879620552063
0.9594160318374634,1.1358188390731812,-0.17640280723571777,0.7056438326835632,0.45238095238095233,2.467714548110962,0.7659912705421448
1.1302924156188965,1.2828638553619385,-0.152571439743042,0.7850664854049683,0.47619047619047616,2.7403724193573,0.8866483569145203
1.052557110786438,1.0659551620483398,-0.013398051261901855,0.6270255446434021,0.45238095238095233,2.913944959640503,0.7792133092880249
1.1902947425842285,1.0976980924606323,0.09259665012359619,0.6203824877738953,0.4285714285714286,2.377619981765747,0.760976254940033
1.0136125087738037,1.3018696308135986,-0.2882571220397949,0.7152994871139526,0.6666666666666667,2.432016134262085,0.8589460849761963
0.7070509195327759,1.3924901485443115,-0.6854392290115356,0.7848131060600281,0.5,2.0450522899627686,0.8838754892349243
0.6588537693023682,1.1570985317230225,-0.4982447624206543,0.7219399809837341,0.5238095238095238,2.774456262588501,0.8380560278892517
1.0968502759933472,0.9325636029243469,0.16428667306900024,0.6028327941894531,0.4285714285714286,3.117931842803955,0.7219296097755432
1.236011028289795,0.9877316951751709,0.24827933311462402,0.5436438918113708,0.45238095238095233,2.5812087059020996,0.7009871602058411
1.1223243474960327,0.9298619031906128,0.19246244430541992,0.5885791778564453,0.47619047619047616,2.7092909812927246,0.7821848392486572
1.0676217079162598,1.2501251697540283,-0.18250346183776855,0.7346662878990173,0.6428571428571428,2.2359423637390137,0.8106803297996521
1.0061514377593994,1.195634126663208,-0.1894826889038086,0.6526512503623962,0.3571428571428571,2.2477827072143555,0.7824165225028992
1.1474595069885254,1.062497615814209,0.0849618911743164,0.6577892303466797,0.40476190476190477,2.457749605178833,0.7743293642997742
0.8617541790008545,1.4373692274093628,-0.5756150484085083,0.7559580206871033,0.45238095238095233,2.775254726409912,0.9022262096405029
1.2964245080947876,1.2279751300811768,0.06844937801361084,0.8465353846549988,0.5952380952380952,2.3909318447113037,0.9685319662094116
0.881701648235321,1.196082353591919,-0.3143807053565979,0.8118942975997925,0.5238095238095238,2.0974862575531006,0.9794423580169678
1.1399807929992676,1.0441402196884155,0.09584057331085205,0.7109816670417786,0.5,2.553112030029297,0.9272249937057495
0.8679800629615784,1.549464464187622,-0.6814844012260437,0.8551254868507385,0.5,3.1032605171203613,0.9471100568771362
1.6782013177871704,0.7126142382621765,0.9655870795249939,0.7488320469856262,0.47619047619047616,2.7996461391448975,0.9100490808486938
1.2395638227462769,1.2003344297409058,0.039229393005371094,0.8508449792861938,0.5238095238095238,2.217755079269409,0.9734365940093994
1.1949517726898193,1.1703124046325684,0.024639368057250977,0.8078329563140869,0.6428571428571428,3.0756311416625977,0.9707720875740051
1.1585936546325684,0.8651601672172546,0.2934334874153137,0.6278289556503296,0.5,2.6387486457824707,0.801086962223053
0.7866146564483643,1.294525146484375,-0.5079104900360107,0.7914173007011414,0.47619047619047616,2.6802656650543213,0.9183440208435059
0.998806357383728,0.7868518233299255,0.2119545340538025,0.6279460787773132,0.45238095238095233,2.880134344100952,0.8125693798065186
0.740759015083313,1.0248819589614868,-0.28412294387817383,0.6896883845329285,0.6190476190476191,2.3630945682525635,0.8650804758071899
1.1061300039291382,0.9085305333137512,0.19759947061538696,0.6008535623550415,0.40476190476190477,2.4958786964416504,0.8256872892379761
0.7986204028129578,1.0316977500915527,-0.23307734727859497,0.7203728556632996,0.5476190476190477,2.628398895263672,0.9095124006271362
0.8880734443664551,0.878528356552124,0.009545087814331055,0.6565865278244019,0.40476190476190477,2.891824245452881,0.8346447348594666
1.0426098108291626,0.5131742358207703,0.5294355750083923,0.4488877058029175,0.45238095238095233,2.711641550064087,0.6030138731002808
1.109357237815857,0.8222434520721436,0.2871137857437134,0.5364739894866943,0.5952380952380952,2.6623411178588867,0.7215287685394287
0.697790265083313,0.9875330924987793,-0.2897428274154663,0.6790981888771057,0.38095238095238093,2.7202632427215576,0.8733000755310059
0.8982365131378174,0.5908309817314148,0.3074055314064026,0.4886555075645447,0.5476190476190477,2.7292728424072266,0.6384561061859131
0.753072202205658,0.8878628015518188,-0.1347905993461609,0.6889600157737732,0.38095238095238093,2.68068528175354,0.8351799249649048
1.1265323162078857,0.5696262121200562,0.5569061040878296,0.42320308089256287,0.5238095238095238,3.116154432296753,0.5417104363441467
1.0065683126449585,0.8263351321220398,0.1802331805229187,0.5595341324806213,0.5238095238095238,2.9401023387908936,0.7060152292251587
1.1966512203216553,0.8448408246040344,0.35181039571762085,0.5774843692779541,0.38095238095238093,2.6579086780548096,0.7529628276824951
0.9873390793800354,1.2797695398330688,-0.29243046045303345,0.6780679225921631,0.5238095238095238,2.9600586891174316,0.8398380875587463
1.035090684890747,0.9615060091018677,0.0735846757888794,0.6776369214057922,0.6190476190476191,2.174943208694458,0.8158868551254272
0.9762946963310242,1.2827173471450806,-0.3064226508140564,0.6941224932670593,0.5238095238095238,2.5997626781463623,0.7906212210655212
1.1786311864852905,1.1505130529403687,0.028118133544921875,0.7059029340744019,0.40476190476190477,2.872432231903076,0.843108057975769
1.1454960107803345,0.9567328095436096,0.18876320123672485,0.5989317297935486,0.5238095238095238,2.485473871231079,0.7469556331634521
0.9745557308197021,0.9683436155319214,0.006212115287780762,0.5730012059211731,0.5,2.876969814300537,0.7396519184112549
1.2018076181411743,1.0887811183929443,0.11302649974822998,0.6631593108177185,0.5238095238095238,2.631718397140503,0.8416911363601685
1.0491544008255005,0.8937775492668152,0.1553768515586853,0.6609208583831787,0.5952380952380952,2.624757766723633,0.8144099712371826
0.9890533685684204,0.9565495252609253,0.03250384330749512,0.582394003868103,0.5238095238095238,2.7627055644989014,0.6810294985771179
1.1663999557495117,1.1112220287322998,0.055177927017211914,0.7001103758811951,0.5,2.6553778648376465,0.8261387944221497
1.0753147602081299,1.1288421154022217,-0.0535273551940918,0.7107236385345459,0.7857142857142857,2.5369486808776855,0.8426048159599304
0.9627297520637512,1.0753473043441772,-0.11261755228042603,0.6979091167449951,0.5,2.132204532623291,0.8354613780975342
1.1233124732971191,1.1072802543640137,0.01603221893310547,0.6410232782363892,0.47619047619047616,2.446970224380493,0.8014460206031799
1.159204363822937,0.9043897390365601,0.25481462478637695,0.545218288898468,0.5238095238095238,2.5444319248199463,0.694283664226532
1.2802817821502686,1.0030617713928223,0.2772200107574463,0.6327612400054932,0.4285714285714286,2.744767665863037,0.6996208429336548
1.0619395971298218,1.1799120903015137,-0.1179724931716919,0.7205324769020081,0.5,2.106088399887085,0.799277663230896
1.1286711692810059,1.3431098461151123,-0.21443867683410645,0.7647371888160706,0.47619047619047616,2.5486180782318115,0.8534066677093506
0.777068018913269,1.1548069715499878,-0.37773895263671875,0.6992324590682983,0.5476190476190477,2.891810178756714,0.8093622922897339
1.2155357599258423,0.9671255350112915,0.24841022491455078,0.6733919382095337,0.4285714285714286,2.813896894454956,0.7651589512825012
1.1349079608917236,1.2065906524658203,-0.07168269157409668,0.7263463139533997,0.3571428571428571,2.5521421432495117,0.8273931741714478
0.8483103513717651,1.1591567993164062,-0.3108464479446411,0.7598661780357361,0.40476190476190477,2.4099981784820557,0.8668252825737
1.227433204650879,1.1357437372207642,0.09168946743011475,0.7628678679466248,0.5,2.279339551925659,0.8474814891815186
0.9794061183929443,0.886120617389679,0.09328550100326538,0.5929626822471619,0.5238095238095238,2.221658706665039,0.6641292572021484
0.9788287281990051,1.2679271697998047,-0.28909844160079956,0.8598329424858093,0.6190476190476191,2.627227544784546,0.9264839887619019
1.2401741743087769,0.8300638794898987,0.4101102948188782,0.5054655075073242,0.6190476190476191,2.5221521854400635,0.6120821237564087
1.007756233215332,1.1801445484161377,-0.17238831520080566,0.6691490411758423,0.5,2.653108596801758,0.8003838062286377
1.3969111442565918,0.8115001916885376,0.5854109525680542,0.6251239776611328,0.3571428571428571,2.743067741394043,0.7525961399078369
0.9598180651664734,0.9651692509651184,-0.0053511857986450195,0.5451476573944092,0.38095238095238093,3.08328914642334,0.6471490859985352
1.1470961570739746,1.123050332069397,0.024045825004577637,0.6885082125663757,0.5714285714285714,2.8854548931121826,0.794438898563385
1.3313086032867432,0.980725884437561,0.35058271884918213,0.6290147304534912,0.5238095238095238,2.527330160140991,0.7306256890296936
0.956195592880249,1.0578694343566895,-0.10167384147644043,0.677288293838501,0.5952380952380952,2.6918296813964844,0.7682119607925415
0.9709542393684387,1.3125643730163574,-0.3416101336479187,0.8134886026382446,0.45238095238095233,2.4873437881469727,0.912844181060791
0.9029790759086609,1.0210736989974976,-0.11809462308883667,0.7644354104995728,0.4285714285714286,2.461149215698242,0.8467656970024109
1.147275447845459,1.1151204109191895,0.03215503692626953,0.765573263168335,0.6190476190476191,2.6580042839050293,0.8585658073425293
1.0158641338348389,1.1108678579330444,-0.09500372409820557,0.7210618257522583,0.47619047619047616,2.752655267715454,0.8314435482025146
1.2876447439193726,0.8804283142089844,0.4072164297103882,0.5645207166671753,0.47619047619047616,2.6287550926208496,0.6735217571258545
1.1087921857833862,1.2142994403839111,-0.1055072546005249,0.7641991972923279,0.40476190476190477,2.635896921157837,0.8310269117355347
1.1016933917999268,1.2481887340545654,-0.14649534225463867,0.7232357263565063,0.5,2.7929487228393555,0.8014684915542603
1.0691157579421997,0.8541325330734253,0.21498322486877441,0.5696911215782166,0.5714285714285714,2.309420108795166,0.7042700052261353
1.1675653457641602,1.1891417503356934,-0.021576404571533203,0.7901409864425659,0.3571428571428571,2.6023647785186768,0.8877525925636292
0.8919193148612976,1.0958106517791748,-0.2038913369178772,0.6913118958473206,0.6190476190476191,2.3612539768218994,0.8211638331413269
0.9576413631439209,1.3591655492782593,-0.4015241861343384,0.7631911039352417,0.5714285714285714,2.5110116004943848,0.850909411907196
1.297580361366272,1.0532928705215454,0.24428749084472656,0.7205513119697571,0.5714285714285714,2.3518850803375244,0.839382529258728
1.190377116203308,0.8919146656990051,0.298462450504303,0.6429870128631592,0.5,2.354522466659546,0.7528305649757385
1.1240432262420654,0.9461856484413147,0.17785757780075073,0.6020275950431824,0.5476190476190477,2.5318219661712646,0.7683797478675842
0.9219208359718323,1.0922178030014038,-0.17029696702957153,0.7312065362930298,0.5238095238095238,2.850848913192749,0.8086785078048706
1.1423890590667725,1.0447114706039429,0.09767758846282959,0.6000792980194092,0.5238095238095238,2.1908109188079834,0.700985848903656
1.129033088684082,1.190398097038269,-0.06136500835418701,0.7459890246391296,0.5952380952380952,2.7317492961883545,0.8677481412887573
1.2171950340270996,1.018834114074707,0.19836091995239258,0.6678870320320129,0.38095238095238093,2.7948811054229736,0.8150036931037903
1.0241930484771729,0.9710884094238281,0.05310463905334473,0.6293620467185974,0.40476190476190477,2.4944748878479004,0.7160608768463135
1.2430864572525024,1.043776035308838,0.19931042194366455,0.6389309167861938,0.5714285714285714,2.6612493991851807,0.7713876366615295
1.2262407541275024,0.8835122585296631,0.34272849559783936,0.6839258670806885,0.3571428571428571,2.843094825744629,0.7632009983062744
0.9250044822692871,1.2983570098876953,-0.3733525276184082,0.679181694984436,0.40476190476190477,2.782179832458496,0.7658950686454773
1.165987253189087,1.2532787322998047,-0.08729147911071777,0.7594853639602661,0.47619047619047616,2.698392152786255,0.8553664684295654
1.125937819480896,1.2573859691619873,-0.1314481496810913,0.7658964395523071,0.5,3.1030068397521973,0.859113335609436
1.0958096981048584,1.2066612243652344,-0.11085152626037598,0.7723044157028198,0.3571428571428571,2.5423877239227295,0.847497284412384
0.9439152479171753,1.28594970703125,-0.3420344591140747,0.7742907404899597,0.5,3.045379638671875,0.891496479511261
1.223393201828003,0.860122561454773,0.36327064037323,0.6116006374359131,0.45238095238095233,2.701728105545044,0.7040790915489197
1.4613192081451416,0.7637701630592346,0.697549045085907,0.5002760291099548,0.5238095238095238,3.069922924041748,0.556681752204895
1.2250264883041382,0.954079806804657,0.2709466814994812,0.6617224216461182,0.40476190476190477,2.886896848678589,0.8176096081733704
1.1315160989761353,0.9338353276252747,0.1976807713508606,0.6417202353477478,0.5,2.1277151107788086,0.7407673597335815
1.0954746007919312,1.18694269657135,-0.09146809577941895,0.8061184287071228,0.5714285714285714,2.2900381088256836,0.8805848956108093
1.2542524337768555,1.0177618265151978,0.23649060726165771,0.7745607495307922,0.5714285714285714,2.572178602218628,0.8637063503265381
1.0827487707138062,1.0336230993270874,0.04912567138671875,0.7414457201957703,0.38095238095238093,2.461663007736206,0.82069331407547
1.2640798091888428,0.992263674736023,0.2718161344528198,0.6440452933311462,0.5476190476190477,2.638340711593628,0.795607328414917
1.2176254987716675,1.0193023681640625,0.19832313060760498,0.658598780632019,0.45238095238095233,2.371312141418457,0.7957102060317993
1.0805225372314453,1.0139445066452026,0.06657803058624268,0.602607250213623,0.45238095238095233,2.4458253383636475,0.7303124070167542
1.307063102722168,0.7044201493263245,0.6026429533958435,0.5080134272575378,0.4285714285714286,2.3384251594543457,0.6229116320610046
1.4289746284484863,0.925257682800293,0.5037169456481934,0.6551364660263062,0.4285714285714286,2.6370694637298584,0.7641865015029907
1.142015814781189,1.1111739873886108,0.030841827392578125,0.7730043530464172,0.47619047619047616,2.5358574390411377,0.8367542624473572
1.0386791229248047,1.1722393035888672,-0.1335601806640625,0.724032461643219,0.45238095238095233,2.6654067039489746,0.8536055684089661
1.170913577079773,1.0298641920089722,0.14104938507080078,0.6691310405731201,0.5714285714285714,2.349944591522217,0.7838194966316223
1.1510863304138184,1.0676316022872925,0.08345472812652588,0.7390422224998474,0.5476190476190477,2.541008472442627,0.784462034702301
0.9552944898605347,1.3468016386032104,-0.3915071487426758,0.8183180093765259,0.6666666666666667,2.509007453918457,0.8819714188575745
0.913246214389801,1.0650333166122437,-0.15178710222244263,0.7344070672988892,0.7380952380952381,2.6692097187042236,0.8443189263343811
1.2712777853012085,0.875709593296051,0.39556819200515747,0.6708144545555115,0.5,2.4780564308166504,0.7482073307037354
1.10663902759552,0.9528476595878601,0.1537913680076599,0.5675595998764038,0.40476190476190477,2.549461603164673,0.7380162477493286
1.1450086832046509,1.0852957963943481,0.059712886810302734,0.6700257062911987,0.5238095238095238,2.651533842086792,0.758869469165802
1.0390434265136719,1.1866085529327393,-0.14756512641906738,0.794232964515686,0.5238095238095238,2.7126500606536865,0.8878426551818848
1.149080753326416,0.9176151156425476,0.2314656376838684,0.6075695753097534,0.5476190476190477,2.7105185985565186,0.6840401291847229
1.042328119277954,1.0264780521392822,0.015850067138671875,0.698108434677124,0.5476190476190477,2.938546657562256,0.7872993350028992
1.3290095329284668,1.0909266471862793,0.2380828857421875,0.689033567905426,0.5238095238095238,2.6555705070495605,0.8463224768638611
1.0755908489227295,1.160917043685913,-0.0853261947631836,0.7746676206588745,0.30952380952380953,2.385258197784424,0.91694575548172
1.0847936868667603,1.104838252067566,-0.020044565200805664,0.7346214652061462,0.5238095238095238,2.6679465770721436,0.8380791544914246
0.9008453488349915,1.1779932975769043,-0.27714794874191284,0.726053774356842,0.5714285714285714,2.639716863632202,0.8322160840034485
1.1314955949783325,1.168212652206421,-0.03671705722808838,0.7275686860084534,0.6666666666666667,2.1088836193084717,0.801593005657196
0.9630832672119141,1.1039066314697266,-0.1408233642578125,0.7218936681747437,0.4285714285714286,2.6303040981292725,0.7968475222587585
1.2293412685394287,1.151487946510315,0.07785332202911377,0.735241174697876,0.5238095238095238,2.5142712593078613,0.83364337682724
1.0782465934753418,1.239312767982483,-0.1610661745071411,0.7389925122261047,0.45238095238095233,2.5403242111206055,0.8428522944450378
1.169440507888794,0.798786461353302,0.37065404653549194,0.5346434116363525,0.5,2.7348172664642334,0.6658719182014465
1.04982328414917,1.0941678285598755,-0.044344544410705566,0.67170649766922,0.6428571428571428,2.8630881309509277,0.7931707501411438
0.9118118286132812,1.2551320791244507,-0.34332025051116943,0.7601031064987183,0.7380952380952381,3.018296480178833,0.8881103992462158
0.9018908143043518,1.2593274116516113,-0.3574365973472595,0.7630225419998169,0.5476190476190477,2.934755325317383,0.8374837636947632
1.187174677848816,1.0344116687774658,0.1527630090713501,0.7337732911109924,0.47619047619047616,2.4902522563934326,0.8540517687797546
0.9681139588356018,1.317673683166504,-0.3495597243309021,0.7975570559501648,0.47619047619047616,2.6805837154388428,0.8887021541595459
0.6291162967681885,1.1614935398101807,-0.5323772430419922,0.6950801014900208,0.5476190476190477,2.8634157180786133,0.7827247977256775
1.3188679218292236,1.0798966884613037,0.23897123336791992,0.7436162829399109,0.47619047619047616,2.6958110332489014,0.8797793388366699
1.3501389026641846,1.1534980535507202,0.19664084911346436,0.7366535067558289,0.3571428571428571,2.6613245010375977,0.8433752655982971
1.1719697713851929,1.0664973258972168,0.10547244548797607,0.6465839743614197,0.5,2.5276429653167725,0.7289602160453796
1.287381887435913,1.0091103315353394,0.27827155590057373,0.7268009781837463,0.3571428571428571,2.4766361713409424,0.8328240513801575
1.055790662765503,1.2727129459381104,-0.21692228317260742,0.7421436905860901,0.5714285714285714,2.7052295207977295,0.9083980321884155
1.0424485206604004,1.0288569927215576,0.013591527938842773,0.6499592661857605,0.38095238095238093,2.8387019634246826,0.7303193211555481
0.9998456239700317,1.2238730192184448,-0.22402739524841309,0.8076508641242981,0.5,2.4601128101348877,0.901584267616272
1.069291591644287,1.0378574132919312,0.03143417835235596,0.690288245677948,0.45238095238095233,2.7838656902313232,0.7725967764854431
0.9831596612930298,1.0391143560409546,-0.055954694747924805,0.728911280632019,0.5,2.2208070755004883,0.8380207419395447
1.1749943494796753,1.0054749250411987,0.16951942443847656,0.6949942708015442,0.4285714285714286,2.285447120666504,0.798483669757843
1.3203182220458984,1.1215121746063232,0.1988060474395752,0.7301861643791199,0.38095238095238093,2.9002699851989746,0.8402904868125916
1.0410783290863037,1.0030760765075684,0.03800225257873535,0.6799808144569397,0.4285714285714286,3.023709774017334,0.8167663216590881
1.0661548376083374,1.195879340171814,-0.12972450256347656,0.7207356095314026,0.47619047619047616,2.3650410175323486,0.869549036026001
1.0166033506393433,1.222123384475708,-0.20552003383636475,0.8123342394828796,0.47619047619047616,2.4982635974884033,0.8852037191390991
0.9932770729064941,1.136539101600647,-0.14326202869415283,0.7866944670677185,0.5476190476190477,2.839627504348755,0.8782205581665039
0.8573528528213501,1.3845564126968384,-0.5272035598754883,0.7842620015144348,0.5238095238095238,2.5603766441345215,0.8289801478385925
1.3169441223144531,1.1828196048736572,0.1341245174407959,0.823775053024292,0.45238095238095233,2.4340291023254395,0.8918130993843079
1.0784473419189453,1.3166651725769043,-0.23821783065795898,0.892952561378479,0.4285714285714286,2.3202762603759766,0.953336238861084
1.0881240367889404,1.206808090209961,-0.11868405342102051,0.6833003163337708,0.47619047619047616,2.2760534286499023,0.7788165211677551
1.1907329559326172,1.153132438659668,0.03760051727294922,0.7381055355072021,0.47619047619047616,2.6711208820343018,0.8609277606010437
1.249713659286499,1.1267699003219604,0.12294375896453857,0.6843963861465454,0.6190476190476191,2.068263530731201,0.7730094790458679
1.1827881336212158,1.033071756362915,0.14971637725830078,0.6701342463493347,0.5952380952380952,2.775820732116699,0.8125417232513428
1.0365694761276245,1.1416664123535156,-0.10509693622589111,0.7190671563148499,0.7142857142857143,2.3636956214904785,0.8104074001312256
1.1925206184387207,1.1647306680679321,0.027789950370788574,0.7775083780288696,0.47619047619047616,2.607916831970215,0.8642081022262573
1.0491938591003418,1.0371437072753906,0.012050151824951172,0.5962207317352295,0.5,2.3896384239196777,0.7073744535446167
1.1680128574371338,1.1650385856628418,0.002974271774291992,0.767884373664856,0.47619047619047616,2.5835137367248535,0.8601081371307373
1.1519689559936523,1.1452219486236572,0.006747007369995117,0.717644989490509,0.5238095238095238,2.8092591762542725,0.8045193552970886
0.9024736285209656,1.347858190536499,-0.44538456201553345,0.881630003452301,0.6190476190476191,2.58040189743042,0.9371931552886963
1.1414434909820557,1.2003800868988037,-0.05893659591674805,0.7802954316139221,0.5238095238095238,2.8073720932006836,0.8779258728027344
0.9653506278991699,1.3274242877960205,-0.3620736598968506,0.8247107863426208,0.5,2.5429604053497314,0.9009748101234436
0.9754241108894348,0.8372936844825745,0.13813042640686035,0.5793706178665161,0.5476190476190477,3.0861775875091553,0.682390570640564
0.7404032349586487,1.361707329750061,-0.6213040947914124,0.8022156953811646,0.45238095238095233,2.7509114742279053,0.9129071235656738
0.9174597263336182,0.9920111298561096,-0.07455140352249146,0.5790268182754517,0.6428571428571428,2.447648525238037,0.7291971445083618
1.0427054166793823,0.9186384677886963,0.12406694889068604,0.5969793200492859,0.4285714285714286,2.8390390872955322,0.7259010672569275
1.1811529397964478,1.2767367362976074,-0.09558379650115967,0.7875162363052368,0.5,2.7101361751556396,0.8929475545883179
0.9702967405319214,1.2171804904937744,-0.24688374996185303,0.7899481058120728,0.40476190476190477,2.854433536529541,0.8938454389572144
1.200711965560913,0.8632981181144714,0.33741384744644165,0.5510501265525818,0.5476190476190477,2.6184580326080322,0.6817811131477356
1.0250521898269653,1.1934127807617188,-0.16836059093475342,0.8284876346588135,0.47619047619047616,2.533734083175659,0.8836484551429749
1.2458610534667969,1.1574610471725464,0.08840000629425049,0.717491865158081,0.45238095238095233,2.7677557468414307,0.8118777871131897
0.929898738861084,1.1046351194381714,-0.1747363805770874,0.6902733445167542,0.5476190476190477,2.6055848598480225,0.8104689717292786
1.3007392883300781,1.0784392356872559,0.22230005264282227,0.6547784805297852,0.4285714285714286,2.3106160163879395,0.7734670042991638
0.9800551533699036,1.2556869983673096,-0.275631844997406,0.689461350440979,0.5714285714285714,2.430272340774536,0.7921865582466125
1.0856565237045288,0.9500983357429504,0.13555818796157837,0.6407046318054199,0.5476190476190477,2.8580307960510254,0.7630947828292847
0.8934804797172546,1.1623799800872803,-0.26889950037002563,0.7121341228485107,0.30952380952380953,2.6291770935058594,0.8175485134124756
1.1675224304199219,1.0324968099594116,0.13502562046051025,0.5631306171417236,0.5238095238095238,2.899534225463867,0.6920025944709778
1.1405236721038818,0.9676445722579956,0.17287909984588623,0.6819954514503479,0.45238095238095233,2.7888782024383545,0.7537069916725159
1.3667367696762085,0.8467308282852173,0.5200059413909912,0.6365868449211121,0.5238095238095238,2.640187978744507,0.7500413656234741
0.9266048669815063,1.0522112846374512,-0.12560641765594482,0.7000506520271301,0.47619047619047616,3.027252197265625,0.7704751491546631
1.343188762664795,1.0162924528121948,0.3268963098526001,0.6508272886276245,0.4285714285714286,2.0992419719696045,0.7526459097862244
1.0058720111846924,1.272039771080017,-0.2661677598953247,0.7752640843391418,0.4285714285714286,2.671379566192627,0.8833415508270264
1.3889988660812378,0.868507444858551,0.5204914212226868,0.5943437814712524,0.5714285714285714,2.647549867630005,0.6948933005332947
0.8698813319206238,1.234612226486206,-0.3647308945655823,0.7684566378593445,0.45238095238095233,3.072495460510254,0.8930832147598267
0.9045931696891785,1.10304594039917,-0.19845277070999146,0.6301272511482239,0.5714285714285714,2.6941988468170166,0.7154665589332581
1.2221020460128784,1.2119642496109009,0.010137796401977539,0.7745281457901001,0.5,2.255605459213257,0.883125364780426
1.0122311115264893,1.3652434349060059,-0.3530123233795166,0.7727388739585876,0.5476190476190477,2.6749372482299805,0.8523450493812561
0.7350203394889832,1.3326256275177002,-0.597605288028717,0.7315836548805237,0.5476190476190477,2.6239638328552246,0.8935381770133972
1.1831681728363037,0.8373285531997681,0.34583961963653564,0.5482931137084961,0.40476190476190477,2.746593475341797,0.7074928879737854
0.8202790021896362,1.376665472984314,-0.5563864707946777,0.7667686939239502,0.5476190476190477,2.343825340270996,0.862385630607605
1.1774080991744995,1.0596909523010254,0.11771714687347412,0.7214050889015198,0.5,2.5272610187530518,0.8249314427375793
1.4079307317733765,0.7092552781105042,0.6986754536628723,0.5008206367492676,0.47619047619047616,2.4200801849365234,0.6087352633476257
1.2332406044006348,0.9312812089920044,0.30195939540863037,0.6539896726608276,0.5,2.1612343788146973,0.7294390797615051
1.1187323331832886,1.0356696844100952,0.08306264877319336,0.708748996257782,0.45238095238095233,2.364946126937866,0.8320026993751526
0.9551637172698975,1.0722413063049316,-0.11707758903503418,0.7426173090934753,0.5,3.025085926055908,0.8656570315361023
1.3082795143127441,0.8434132933616638,0.4648662209510803,0.5189769268035889,0.40476190476190477,2.95166277885437,0.6739740967750549
1.0903723239898682,1.0581955909729004,0.03217673301696777,0.6358522772789001,0.6190476190476191,2.7804038524627686,0.7768262624740601
1.1683838367462158,1.1236517429351807,0.044732093811035156,0.6984930634498596,0.4285714285714286,2.8438851833343506,0.7904239892959595
1.038625717163086,1.2963571548461914,-0.25773143768310547,0.8118476271629333,0.45238095238095233,2.0466837882995605,0.9201833605766296
1.1305897235870361,0.9265778064727783,0.2040119171142578,0.6237637996673584,0.5,2.74186110496521,0.7787161469459534
0.9826441407203674,1.1054550409317017,-0.12281090021133423,0.7264039516448975,0.5476190476190477,2.5074539184570312,0.8689008951187134
1.605620265007019,0.7619487643241882,0.8436715006828308,0.5539597868919373,0.47619047619047616,2.43064022064209,0.7092157006263733
0.9888392090797424,1.197808861732483,-0.20896965265274048,0.7786232233047485,0.40476190476190477,2.4883077144622803,0.8798877596855164
1.3565256595611572,1.0491931438446045,0.30733251571655273,0.6973803639411926,0.38095238095238093,2.876465082168579,0.8308157324790955
0.8182327151298523,1.2643121480941772,-0.44607943296432495,0.775399923324585,0.5952380952380952,2.7101221084594727,0.9094500541687012
0.8072174787521362,1.6269240379333496,-0.8197065591812134,0.8097108602523804,0.5714285714285714,2.9687695503234863,0.9157559871673584
1.1387919187545776,1.1612573862075806,-0.02246546745300293,0.6758169531822205,0.45238095238095233,2.2888572216033936,0.7893137335777283
0.9995818138122559,1.1548017263412476,-0.1552199125289917,0.7338525652885437,0.47619047619047616,2.7058887481689453,0.813765287399292
1.2087211608886719,1.0299935340881348,0.1787276268005371,0.679197371006012,0.5,2.4696719646453857,0.7828738689422607
1.3619229793548584,0.8272078037261963,0.5347151756286621,0.5525656938552856,0.45238095238095233,2.6872811317443848,0.7048088312149048
0.9820972681045532,1.1022757291793823,-0.1201784610748291,0.6759363412857056,0.5238095238095238,2.5474348068237305,0.7952402234077454
0.9002699851989746,1.462441325187683,-0.5621713399887085,0.8174452185630798,0.5476190476190477,2.56923246383667,0.9048147201538086
1.002427577972412,0.8996107578277588,0.10281682014465332,0.5620501041412354,0.5476190476190477,2.398498296737671,0.683296799659729
1.2865478992462158,1.1643494367599487,0.12219846248626709,0.7606035470962524,0.5238095238095238,2.4182326793670654,0.8879914879798889
1.0263786315917969,1.102127194404602,-0.07574856281280518,0.7279234528541565,0.6190476190476191,2.9015631675720215,0.8565437197685242
1.459434151649475,1.0663409233093262,0.3930932283401489,0.7118839025497437,0.40476190476190477,2.710416316986084,0.8050046563148499
1.1183350086212158,0.9408242106437683,0.1775107979774475,0.6382108926773071,0.47619047619047616,2.1837220191955566,0.7522076368331909
0.9844671487808228,1.079750657081604,-0.09528350830078125,0.6760718822479248,0.33333333333333337,2.288266658782959,0.8021913766860962
1.302365779876709,0.9188940525054932,0.3834717273712158,0.6651780605316162,0.5,2.6176235675811768,0.7250653505325317
1.0526251792907715,1.2673355340957642,-0.21471035480499268,0.8329592347145081,0.6428571428571428,2.189404010772705,0.911318302154541
1.254037857055664,0.9184590578079224,0.3355787992477417,0.6481019258499146,0.5714285714285714,2.4128293991088867,0.7803094387054443
0.9269609451293945,1.1465625762939453,-0.21960163116455078,0.6572197675704956,0.47619047619047616,2.4947376251220703,0.7584770917892456
0.9953280091285706,1.3439571857452393,-0.3486291766166687,0.796684980392456,0.5238095238095238,3.0239949226379395,0.8682907819747925
0.6643524169921875,1.0050331354141235,-0.34068071842193604,0.6358265280723572,0.7142857142857143,3.0815236568450928,0.7341404557228088
1.013966679573059,1.2108945846557617,-0.19692790508270264,0.6734852194786072,0.6190476190476191,2.8038108348846436,0.8169088959693909
1.0047835111618042,1.3671791553497314,-0.36239564418792725,0.8459474444389343,0.5476190476190477,2.2426846027374268,0.9037343263626099
1.0723240375518799,1.0566613674163818,0.015662670135498047,0.6624749302864075,0.40476190476190477,2.515232563018799,0.7918649911880493
1.2572609186172485,1.035653829574585,0.22160708904266357,0.6417306065559387,0.47619047619047616,2.7096598148345947,0.761385977268219
0.8280851244926453,1.3409799337387085,-0.5128948092460632,0.7648137211799622,0.38095238095238093,2.5438711643218994,0.8992969989776611
0.9770986437797546,1.0218032598495483,-0.0447046160697937,0.6353625655174255,0.47619047619047616,3.0101559162139893,0.7563651204109192
1.4321846961975098,0.8133350610733032,0.6188496351242065,0.5651869773864746,0.5714285714285714,2.848041296005249,0.71381014585495
1.121527075767517,1.1631463766098022,-0.041619300842285156,0.7751676440238953,0.5952380952380952,2.671893358230591,0.8823238015174866
1.3077205419540405,0.9477677345275879,0.35995280742645264,0.6019927859306335,0.4285714285714286,2.0995264053344727,0.7182171940803528
1.177966833114624,1.1717352867126465,0.006231546401977539,0.7186981439590454,0.5,2.805708646774292,0.8217808604240417
1.1661183834075928,0.9772281646728516,0.1888902187347412,0.7422072291374207,0.47619047619047616,2.8085362911224365,0.8292113542556763
1.2381134033203125,0.9097546339035034,0.3283587694168091,0.6502866744995117,0.4285714285714286,3.2098569869995117,0.7505925297737122
1.2565635442733765,1.0356003046035767,0.2209632396697998,0.7337597608566284,0.5238095238095238,2.2778561115264893,0.8412119150161743
1.1532806158065796,1.1149120330810547,0.0383685827255249,0.8084790706634521,0.5714285714285714,2.681203603744507,0.917202353477478
1.2538886070251465,1.0246798992156982,0.22920870780944824,0.7248594164848328,0.5952380952380952,2.3239710330963135,0.8388144969940186
1.126267433166504,1.0939724445343018,0.03229498863220215,0.6879847645759583,0.5952380952380952,2.4322891235351562,0.7293723225593567
0.9089365601539612,1.127136468887329,-0.21819990873336792,0.789779543876648,0.5714285714285714,2.535783052444458,0.880911111831665
1.1357769966125488,1.1778042316436768,-0.04202723503112793,0.7778365015983582,0.4285714285714286,2.960045099258423,0.8639417886734009
1.3722851276397705,0.9248550534248352,0.4474300742149353,0.6867437958717346,0.47619047619047616,2.166543483734131,0.8087922930717468
0.9725016355514526,1.0718557834625244,-0.09935414791107178,0.7111760973930359,0.5238095238095238,2.717719554901123,0.8288668394088745
1.0497105121612549,1.3295179605484009,-0.279807448387146,0.839888334274292,0.6190476190476191,2.6185994148254395,0.8979265689849854
1.21815824508667,1.1161458492279053,0.10201239585876465,0.7613264322280884,0.5476190476190477,2.545614719390869,0.8367804884910583
0.9904830455780029,1.1023893356323242,-0.11190629005432129,0.7342565059661865,0.45238095238095233,2.95957612991333,0.8323988318443298
1.3146733045578003,1.0083084106445312,0.30636489391326904,0.6627615690231323,0.30952380952380953,2.235521078109741,0.7433463335037231
1.2609878778457642,0.7639992833137512,0.49698859453201294,0.5380146503448486,0.5,2.7108426094055176,0.6954765915870667
1.0722286701202393,1.2348254919052124,-0.16259682178497314,0.7903767228126526,0.4285714285714286,2.4257972240448,0.8509977459907532
1.1107226610183716,1.0058724880218506,0.104850172996521,0.6535500288009644,0.5,3.0310168266296387,0.741473913192749
1.1942412853240967,1.0953556299209595,0.09888565540313721,0.6548117399215698,0.6190476190476191,2.584099531173706,0.748769223690033
1.097080111503601,0.8651276230812073,0.2319524884223938,0.585741400718689,0.5476190476190477,3.0858402252197266,0.7014790773391724
1.271784782409668,0.6685886979103088,0.6031960844993591,0.531987190246582,0.47619047619047616,2.6379268169403076,0.668282687664032
1.0264763832092285,1.123857855796814,-0.09738147258758545,0.7462880611419678,0.6190476190476191,2.187992811203003,0.8264123201370239
0.8371698260307312,1.0539829730987549,-0.21681314706802368,0.7122600078582764,0.45238095238095233,2.638456344604492,0.8105757832527161
1.0351831912994385,1.0986727476119995,-0.06348955631256104,0.7132493257522583,0.5238095238095238,2.7711386680603027,0.801776111125946
1.0791062116622925,0.9836789965629578,0.09542721509933472,0.6542136073112488,0.5,2.6011037826538086,0.7210887670516968
0.946840763092041,1.181971788406372,-0.23513102531433105,0.760077178478241,0.5238095238095238,1.966265320777893,0.890741229057312
0.8431354761123657,1.2246718406677246,-0.3815363645553589,0.8498550653457642,0.5476190476190477,2.546464204788208,0.9291120171546936
1.037143349647522,0.8323479890823364,0.20479536056518555,0.5529490113258362,0.47619047619047616,2.5594913959503174,0.7065271735191345
1.1803169250488281,1.0174521207809448,0.1628648042678833,0.6439568996429443,0.6190476190476191,2.676964521408081,0.7537497282028198
1.2593541145324707,1.2176746129989624,0.0416795015335083,0.8264645338058472,0.5,2.56503963470459,0.9032014012336731
1.4923866987228394,0.7032581567764282,0.7891285419464111,0.5081413984298706,0.47619047619047616,2.570735454559326,0.6394146680831909
1.0318987369537354,1.1582783460617065,-0.1263796091079712,0.7084007859230042,0.45238095238095233,2.6518468856811523,0.8289582133293152
0.8030872941017151,0.9407075047492981,-0.137620210647583,0.6741803288459778,0.5714285714285714,2.887235164642334,0.8009322285652161
1.049954891204834,1.0612000226974487,-0.011245131492614746,0.6476015448570251,0.45238095238095233,2.9658989906311035,0.7809051871299744
1.1631516218185425,1.2545098066329956,-0.09135818481445312,0.8231381773948669,0.5714285714285714,2.7160654067993164,0.9016019105911255
0.8404935598373413,1.1460542678833008,-0.3055607080459595,0.7346828579902649,0.4285714285714286,2.65395450592041,0.8670538663864136
1.1815565824508667,1.2469757795333862,-0.06541919708251953,0.7591336369514465,0.47619047619047616,2.8555405139923096,0.898526668548584
1.079674243927002,1.24031662940979,-0.16064238548278809,0.7507880330085754,0.5238095238095238,2.3805623054504395,0.8705155849456787
1.2071245908737183,1.1925880908966064,0.014536499977111816,0.7129102945327759,0.5238095238095238,2.6702077388763428,0.8388922214508057
1.2359237670898438,1.1544338464736938,0.0814899206161499,0.735714852809906,0.5238095238095238,2.7205307483673096,0.810133695602417
0.7611227631568909,1.1241414546966553,-0.3630186915397644,0.7130781412124634,0.45238095238095233,2.9611809253692627,0.790422260761261
0.9819328188896179,0.7908257246017456,0.19110709428787231,0.5315861105918884,0.47619047619047616,2.8665504455566406,0.632836639881134
1.0461758375167847,1.3127106428146362,-0.26653480529785156,0.8112941980361938,0.45238095238095233,2.685896635055542,0.9384150505065918
1.4099376201629639,0.9416748285293579,0.46826279163360596,0.70448899269104,0.5476190476190477,2.7360363006591797,0.780535101890564
1.1436554193496704,1.2684221267700195,-0.12476670742034912,0.7773352265357971,0.5238095238095238,2.9609715938568115,0.8462288975715637
1.110879898071289,1.0879758596420288,0.022904038429260254,0.6536926627159119,0.45238095238095233,2.781309127807617,0.7770497798919678
1.1770976781845093,1.0007014274597168,0.17639625072479248,0.6269527673721313,0.5952380952380952,2.8854458332061768,0.7511986494064331
1.3447602987289429,0.923715353012085,0.4210449457168579,0.6014931797981262,0.40476190476190477,3.0840611457824707,0.7360035181045532
1.3424947261810303,1.0244992971420288,0.31799542903900146,0.6943382620811462,0.45238095238095233,2.6341493129730225,0.7825286984443665
0.9020034670829773,1.1926112174987793,-0.290607750415802,0.7682081460952759,0.5476190476190477,2.45782732963562,0.8776873350143433
1.2134958505630493,1.0798969268798828,0.1335989236831665,0.7283403277397156,0.4285714285714286,2.7618160247802734,0.8476746082305908
1.047729730606079,1.1221106052398682,-0.07438087463378906,0.7163954973220825,0.5714285714285714,2.5218985080718994,0.7765824198722839
1.163065791130066,1.0005085468292236,0.16255724430084229,0.6981297731399536,0.47619047619047616,2.4134225845336914,0.7920690774917603
0.7680824995040894,0.8988224267959595,-0.13073992729187012,0.6268143653869629,0.5714285714285714,2.3432321548461914,0.7583186626434326
1.0656070709228516,1.202376127243042,-0.13676905632019043,0.6825363039970398,0.5238095238095238,2.7939677238464355,0.7966078519821167
1.0687775611877441,1.2645294666290283,-0.19575190544128418,0.8196389675140381,0.5476190476190477,2.483050584793091,0.8909607529640198
0.7528263330459595,1.3867599964141846,-0.6339336633682251,0.7967920899391174,0.5952380952380952,2.8176894187927246,0.8844438195228577
1.2188389301300049,0.817602276802063,0.4012366533279419,0.5983946919441223,0.47619047619047616,2.474156618118286,0.7221896648406982
0.8554588556289673,1.286048412322998,-0.43058955669403076,0.8657201528549194,0.6190476190476191,2.4766156673431396,0.9110590219497681
0.9722915887832642,1.0606977939605713,-0.08840620517730713,0.7187048196792603,0.30952380952380953,2.430046319961548,0.8048714399337769
1.2039155960083008,0.9227086305618286,0.28120696544647217,0.6245525479316711,0.45238095238095233,2.2032506465911865,0.7273776531219482
0.8948303461074829,1.290766954421997,-0.39593660831451416,0.8020349740982056,0.5952380952380952,2.7786171436309814,0.8931442499160767
1.2831577062606812,0.8468542695045471,0.43630343675613403,0.5097325444221497,0.47619047619047616,2.362757444381714,0.6693857908248901
0.9732829928398132,1.030433177947998,-0.057150185108184814,0.75916588306427,0.4285714285714286,2.5447473526000977,0.8503409624099731
1.1716456413269043,0.957281768321991,0.21436387300491333,0.6096421480178833,0.5238095238095238,2.8020012378692627,0.7159255146980286
1.360880970954895,1.0819320678710938,0.27894890308380127,0.6430217623710632,0.3571428571428571,2.621744394302368,0.790476381778717
1.129219889640808,1.1650989055633545,-0.03587901592254639,0.7156201601028442,0.6190476190476191,2.2031521797180176,0.7994051575660706
1.2763580083847046,0.9787214398384094,0.29763656854629517,0.660524308681488,0.5,2.831171989440918,0.7918461561203003
1.04324209690094,1.2162622213363647,-0.1730201244354248,0.797881543636322,0.4285714285714286,2.361027240753174,0.8964551091194153
1.2943031787872314,1.0126078128814697,0.2816953659057617,0.6379634737968445,0.45238095238095233,2.7899675369262695,0.7620216608047485
0.9886714220046997,1.043601155281067,-0.05492973327636719,0.7311241626739502,0.5238095238095238,2.9205362796783447,0.8782318234443665
1.226697564125061,0.7854271531105042,0.4412704110145569,0.491048663854599,0.47619047619047616,2.791632652282715,0.6355899572372437
0.8708971738815308,1.2660259008407593,-0.3951287269592285,0.8375059366226196,0.45238095238095233,2.344693422317505,0.9341097474098206
1.1323925256729126,1.1333929300308228,-0.0010004043579101562,0.7276154160499573,0.5,2.607727289199829,0.8482610583305359
1.1704068183898926,1.100877285003662,0.06952953338623047,0.7498072981834412,0.5714285714285714,2.5563793182373047,0.8912122845649719
1.2904467582702637,0.8997348546981812,0.3907119035720825,0.6071025729179382,0.4285714285714286,2.3649744987487793,0.7434801459312439
0.9602728486061096,1.1043781042099,-0.14410525560379028,0.7343258261680603,0.5238095238095238,2.868407964706421,0.8529704213142395
1.0884170532226562,1.122337818145752,-0.0339207649230957,0.6102775931358337,0.5238095238095238,2.63486647605896,0.742267370223999
1.1941925287246704,1.1907376050949097,0.003454923629760742,0.7714304327964783,0.4285714285714286,2.7233352661132812,0.8684756755828857
1.1110795736312866,1.1395225524902344,-0.028442978858947754,0.7270311117172241,0.5,2.9949259757995605,0.8575359582901001
1.4043952226638794,0.86128169298172,0.5431135296821594,0.49678170680999756,0.5476190476190477,2.645921468734741,0.6756941676139832
1.0954276323318481,1.1325803995132446,-0.037152767181396484,0.8371275663375854,0.45238095238095233,2.63995361328125,0.9129911661148071
1.1676548719406128,1.0694990158081055,0.09815585613250732,0.7484563589096069,0.4285714285714286,3.0525975227355957,0.8273051977157593
1.2028357982635498,1.3910945653915405,-0.18825876712799072,0.809303343296051,0.5476190476190477,2.7331061363220215,0.896888017654419
0.8616591095924377,1.2365421056747437,-0.3748829960823059,0.774416983127594,0.45238095238095233,2.5745370388031006,0.8298766613006592
1.178063988685608,1.0879285335540771,0.09013545513153076,0.7146613597869873,0.40476190476190477,2.610673666000366,0.8375975489616394
1.1004260778427124,1.0651593208312988,0.035266757011413574,0.7167299389839172,0.47619047619047616,2.820845365524292,0.8077846169471741
0.9975606799125671,1.0809929370880127,-0.08343225717544556,0.6664466857910156,0.6428571428571428,2.728755235671997,0.7576981782913208
1.2125167846679688,0.9511383771896362,0.2613784074783325,0.5790316462516785,0.4285714285714286,3.0267035961151123,0.693352460861206
1.2075546979904175,1.007031798362732,0.20052289962768555,0.6591449975967407,0.40476190476190477,2.438544988632202,0.7762574553489685
0.7375900149345398,0.8002815842628479,-0.0626915693283081,0.5760842561721802,0.5714285714285714,2.1775166988372803,0.6712702512741089
1.4359910488128662,0.8777649998664856,0.5582260489463806,0.664828896522522,0.30952380952380953,3.0680055618286133,0.7742179036140442
1.1278574466705322,0.9648472666740417,0.16301017999649048,0.656670868396759,0.4285714285714286,2.9666082859039307,0.7459632754325867
1.0865542888641357,1.0089362859725952,0.07761800289154053,0.6291319131851196,0.5,2.924283504486084,0.7600610256195068
1.1308873891830444,0.8703875541687012,0.26049983501434326,0.6505204439163208,0.5,2.8716440200805664,0.749170184135437
1.2059502601623535,1.197614312171936,0.00833594799041748,0.7603085041046143,0.4285714285714286,2.5997374057769775,0.8304573893547058
0.80710768699646,1.2919280529022217,-0.4848203659057617,0.7740024328231812,0.5952380952380952,2.605983018875122,0.8684569001197815
1.1492117643356323,1.237210988998413,-0.08799922466278076,0.7944005131721497,0.5476190476190477,2.4972026348114014,0.8647493124008179
1.0139163732528687,1.0903857946395874,-0.07646942138671875,0.6852373480796814,0.38095238095238093,2.5854218006134033,0.7586318850517273
0.9942334294319153,1.1096298694610596,-0.11539644002914429,0.6570825576782227,0.38095238095238093,2.609495162963867,0.7624489665031433
0.8463851809501648,1.160702109336853,-0.31431692838668823,0.6497600674629211,0.6190476190476191,2.4076144695281982,0.808775007724762
1.4589035511016846,0.9306570291519165,0.5282465219497681,0.6495425701141357,0.5,2.493257761001587,0.7406917214393616
1.111104965209961,1.14579176902771,-0.03468680381774902,0.6516996622085571,0.5476190476190477,2.5938022136688232,0.7613903880119324
1.0920100212097168,1.1331087350845337,-0.041098713874816895,0.7365594506263733,0.5238095238095238,3.1403229236602783,0.838234007358551
0.8747274279594421,1.2807879447937012,-0.40606051683425903,0.8833425045013428,0.5476190476190477,3.2943899631500244,0.9492465853691101
1.0937116146087646,1.2160072326660156,-0.12229561805725098,0.8469242453575134,0.7142857142857143,2.864325523376465,0.9116985201835632
0.9603594541549683,1.4308925867080688,-0.4705331325531006,0.7641723155975342,0.6666666666666667,3.410888195037842,0.8445615172386169
1.1215449571609497,1.198323130607605,-0.07677817344665527,0.7047956585884094,0.5476190476190477,2.789166212081909,0.7979352474212646
1.1807548999786377,1.0587128400802612,0.12204205989837646,0.6710848212242126,0.47619047619047616,2.3972327709198,0.7421919107437134
0.923312246799469,1.0216985940933228,-0.09838634729385376,0.6720903515815735,0.38095238095238093,2.765062093734741,0.8031179308891296
0.7755695581436157,1.190389633178711,-0.4148200750350952,0.7896267175674438,0.5714285714285714,2.6215503215789795,0.8422769904136658
1.370534062385559,1.0668554306030273,0.30367863178253174,0.7922971248626709,0.5,2.6864125728607178,0.8989365696907043
1.2483406066894531,1.0067138671875,0.24162673950195312,0.7220408916473389,0.5476190476190477,2.4376697540283203,0.7923144102096558
1.1632946729660034,1.1659986972808838,-0.002704024314880371,0.7577059864997864,0.5,2.8063108921051025,0.8691849708557129
0.8622379899024963,1.1567367315292358,-0.2944987416267395,0.7602086663246155,0.5,2.6965181827545166,0.8764893412590027
1.2413488626480103,0.8515509366989136,0.3897979259490967,0.5738822221755981,0.4285714285714286,3.057499885559082,0.6335341334342957
1.0357427597045898,1.2575201988220215,-0.22177743911743164,0.7612809538841248,0.6428571428571428,2.620804786682129,0.8379133939743042
1.1939306259155273,1.1197630167007446,0.07416760921478271,0.6992322206497192,0.6190476190476191,2.79703688621521,0.7665809988975525
1.4194570779800415,0.8197559714317322,0.5997011065483093,0.5426739454269409,0.5714285714285714,2.6037518978118896,0.658803403377533
1.1954389810562134,1.1093686819076538,0.08607029914855957,0.7201270461082458,0.5476190476190477,2.6619858741760254,0.8501701951026917
1.0674471855163574,1.1595286130905151,-0.09208142757415771,0.7394039630889893,0.5952380952380952,2.513902425765991,0.8346561193466187
1.0823577642440796,0.9867601990699768,0.09559756517410278,0.6241090893745422,0.6190476190476191,2.942115306854248,0.7861691117286682
1.3332130908966064,0.952362060546875,0.38085103034973145,0.5909666419029236,0.47619047619047616,2.283839225769043,0.6832413077354431
1.1693369150161743,1.0548380613327026,0.11449885368347168,0.686328649520874,0.47619047619047616,2.5916907787323,0.7897397875785828
1.2835781574249268,0.9472098350524902,0.3363683223724365,0.6970340609550476,0.4285714285714286,2.399256944656372,0.792249858379364
1.2555272579193115,1.1090387105941772,0.14648854732513428,0.688299834728241,0.47619047619047616,2.409085988998413,0.8155362010002136
1.3494632244110107,0.8771876096725464,0.47227561473846436,0.5628401637077332,0.5,3.0813560485839844,0.6929039359092712
1.3410418033599854,0.8723874688148499,0.4686543345451355,0.6634368896484375,0.38095238095238093,2.304370164871216,0.7618830800056458
1.1188554763793945,1.073630690574646,0.045224785804748535,0.7045489549636841,0.5952380952380952,2.6517810821533203,0.8022578358650208
1.2281326055526733,1.0360645055770874,0.19206809997558594,0.6232226490974426,0.40476190476190477,2.3422207832336426,0.706440806388855
1.3659274578094482,1.125177264213562,0.24075019359588623,0.7351763248443604,0.4285714285714286,2.497936487197876,0.8799033761024475
0.944162130355835,1.2705323696136475,-0.3263702392578125,0.8494466543197632,0.47619047619047616,2.4625582695007324,0.9337274432182312
1.2876495122909546,0.9925143718719482,0.29513514041900635,0.6849333643913269,0.5,2.54880428314209,0.7792341709136963
0.7683349847793579,1.2408111095428467,-0.47247612476348877,0.7467023730278015,0.6428571428571428,2.808851480484009,0.8188644647598267
0.9923638105392456,1.2085884809494019,-0.21622467041015625,0.7968820929527283,0.47619047619047616,2.597043752670288,0.8762300610542297
1.211863398551941,1.0772607326507568,0.13460266590118408,0.7158287167549133,0.5476190476190477,2.515164852142334,0.7888391017913818
1.0304489135742188,1.217721700668335,-0.1872727870941162,0.7704164385795593,0.6904761904761905,2.3298580646514893,0.8570951819419861
0.9715819358825684,0.9862933158874512,-0.014711380004882812,0.6820676922798157,0.45238095238095233,3.0334062576293945,0.7992948889732361
0.8062008619308472,1.2649223804473877,-0.4587215185165405,0.8126943707466125,0.47619047619047616,2.8546385765075684,0.8874049186706543
1.041968584060669,1.1422638893127441,-0.1002953052520752,0.7721951007843018,0.6666666666666667,2.644472122192383,0.8608566522598267
1.1049479246139526,1.0600627660751343,0.04488515853881836,0.6105309724807739,0.5,2.178088903427124,0.726954996585846
0.7590367794036865,1.5672515630722046,-0.8082147836685181,0.8600494265556335,0.5238095238095238,2.3497731685638428,0.9470644593238831
1.1357234716415405,1.0053517818450928,0.13037168979644775,0.6863647103309631,0.47619047619047616,2.676365613937378,0.79767245054245
0.8419612646102905,1.1369047164916992,-0.2949434518814087,0.796822726726532,0.5238095238095238,2.639256477355957,0.8629514575004578
1.282097339630127,0.9043117761611938,0.3777855634689331,0.6537804007530212,0.5714285714285714,2.8207952976226807,0.7963334918022156
1.12737238407135,1.0359930992126465,0.09137928485870361,0.8143028616905212,0.5238095238095238,2.4753901958465576,0.8827358484268188
1.1224123239517212,1.2420203685760498,-0.11960804462432861,0.802586019039154,0.5476190476190477,2.469866991043091,0.9169948101043701
1.0391874313354492,1.2240841388702393,-0.18489670753479004,0.7201223969459534,0.5476190476190477,2.137098789215088,0.8379566669464111
1.1527936458587646,0.9879451394081116,0.16484850645065308,0.6655769348144531,0.5476190476190477,2.76235294342041,0.7614681124687195
1.2573829889297485,1.0507705211639404,0.2066124677658081,0.7225412726402283,0.5,2.476729154586792,0.7815340161323547
1.1821174621582031,1.1313440799713135,0.05077338218688965,0.7290385365486145,0.5,2.4455552101135254,0.8628039360046387
1.1670880317687988,1.0837230682373047,0.08336496353149414,0.6583230495452881,0.40476190476190477,2.5397095680236816,0.7293426990509033
0.9886806011199951,1.130587100982666,-0.1419064998626709,0.743518590927124,0.6190476190476191,2.117392063140869,0.8481466174125671
1.0565425157546997,1.0792903900146484,-0.02274787425994873,0.7206017374992371,0.5476190476190477,2.4001686573028564,0.7891634702682495
0.8924981951713562,1.23036789894104,-0.33786970376968384,0.7128932476043701,0.5714285714285714,2.492915153503418,0.8123611807823181
1.0467461347579956,0.9966877698898315,0.05005836486816406,0.6531627774238586,0.5,2.514094352722168,0.7346597909927368
0.8202610611915588,1.275346279144287,-0.45508521795272827,0.8555691838264465,0.40476190476190477,2.5631494522094727,0.9247777462005615
1.0397878885269165,1.3486353158950806,-0.30884742736816406,0.8188773989677429,0.6190476190476191,2.0431578159332275,0.8817198872566223
1.2778966426849365,1.1491132974624634,0.12878334522247314,0.7025007605552673,0.5,2.97967791557312,0.838164210319519
1.208027720451355,0.9813408851623535,0.22668683528900146,0.659405529499054,0.5714285714285714,2.69332218170166,0.7473181486129761
1.0736653804779053,0.8020180463790894,0.2716473340988159,0.4724949598312378,0.5476190476190477,2.57466983795166,0.6118959784507751
0.9835975170135498,0.9736706018447876,0.009926915168762207,0.649470329284668,0.5238095238095238,2.5658092498779297,0.754855215549469
1.4442847967147827,1.0887904167175293,0.3554943799972534,0.6911569237709045,0.47619047619047616,2.3950915336608887,0.7872387170791626
1.0832538604736328,1.1158102750778198,-0.03255641460418701,0.7406275868415833,0.45238095238095233,2.7930281162261963,0.8488203287124634
1.1823586225509644,1.0072765350341797,0.17508208751678467,0.6481273174285889,0.47619047619047616,2.406567335128784,0.74956876039505
1.0574549436569214,1.202025055885315,-0.14457011222839355,0.7943776845932007,0.45238095238095233,2.112969398498535,0.886085569858551
1.3684382438659668,0.9921514987945557,0.37628674507141113,0.654262900352478,0.5238095238095238,2.3163392543792725,0.7734277248382568
1.126650094985962,1.1058311462402344,0.02081894874572754,0.7374774217605591,0.40476190476190477,2.4248440265655518,0.8347752690315247
1.041318655014038,1.3166885375976562,-0.27536988258361816,0.8249931931495667,0.5714285714285714,3.1214563846588135,0.930248498916626
1.0106866359710693,1.2067372798919678,-0.19605064392089844,0.6694979071617126,0.45238095238095233,2.5948948860168457,0.8132532835006714
1.0463852882385254,0.9260862469673157,0.12029904127120972,0.5606061220169067,0.40476190476190477,3.1623494625091553,0.6650957465171814
0.9858613014221191,1.2449958324432373,-0.25913453102111816,0.8226069211959839,0.6190476190476191,2.9345929622650146,0.9155240058898926
1.2140721082687378,0.9914950132369995,0.22257709503173828,0.6505319476127625,0.4285714285714286,2.765813112258911,0.8167921900749207
1.1888725757598877,1.1067904233932495,0.08208215236663818,0.8065779805183411,0.45238095238095233,2.2828376293182373,0.9138891696929932
0.9431639313697815,1.210510492324829,-0.2673465609550476,0.761300802230835,0.5952380952380952,2.545361280441284,0.8199586272239685
1.1772267818450928,0.8236629366874695,0.3535638451576233,0.528806209564209,0.45238095238095233,2.7526893615722656,0.6710807681083679
1.0365139245986938,1.0614776611328125,-0.024963736534118652,0.7948164343833923,0.5714285714285714,3.139275312423706,0.8759852051734924
1.1237506866455078,1.0640015602111816,0.05974912643432617,0.7550899982452393,0.6428571428571428,2.675921678543091,0.8291361927986145
1.106473684310913,0.860798180103302,0.24567550420761108,0.5214042663574219,0.5476190476190477,2.8673081398010254,0.6647204756736755
0.9614925980567932,0.759811282157898,0.20168131589889526,0.8202201724052429,0.45238095238095233,2.7308552265167236,0.8900197148323059
0.9518786072731018,1.1310545206069946,-0.17917591333389282,0.8519681096076965,0.45238095238095233,2.096116304397583,0.9417129755020142
0.9154131412506104,1.0166313648223877,-0.10121822357177734,0.7531808614730835,0.47619047619047616,2.0301098823547363,0.8572088479995728
0.8333461880683899,0.9146038889884949,-0.08125770092010498,0.7477791905403137,0.5238095238095238,2.563690185546875,0.8911954760551453
0.8079259395599365,0.9677072167396545,-0.15978127717971802,0.8193363547325134,0.47619047619047616,2.8057901859283447,0.94441157579422
1.070571780204773,0.7222534418106079,0.34831833839416504,0.6758925914764404,0.40476190476190477,2.626352310180664,0.7485916018486023
0.8903747200965881,1.0756316184997559,-0.18525689840316772,0.846914529800415,0.5238095238095238,2.9195661544799805,0.89594966173172
1.0427571535110474,0.8860124349594116,0.15674471855163574,0.7456161379814148,0.5952380952380952,2.3175384998321533,0.8387799859046936
0.8768754005432129,0.806308925151825,0.07056647539138794,0.896503210067749,0.40476190476190477,2.5066444873809814,0.9908655881881714
1.0667027235031128,1.1566709280014038,-0.08996820449829102,0.9133394956588745,0.5714285714285714,2.8587920665740967,0.9617090821266174
0.974053680896759,1.0591552257537842,-0.08510154485702515,0.7408017516136169,0.47619047619047616,2.9004123210906982,0.8516903519630432
1.2055392265319824,0.8253535628318787,0.38018566370010376,0.7858923673629761,0.45238095238095233,2.8428330421447754,0.8882648348808289
0.8026303052902222,0.9982767701148987,-0.1956464648246765,0.7773815393447876,0.5476190476190477,2.1235849857330322,0.8849085569381714
0.899616003036499,1.1001169681549072,-0.2005009651184082,0.8489994406700134,0.45238095238095233,2.66452693939209,0.9395411610603333
1.1488176584243774,1.025044322013855,0.12377333641052246,0.8561679124832153,0.3571428571428571,2.2609996795654297,0.9229153394699097
0.6762441992759705,0.9567188024520874,-0.28047460317611694,0.6699123978614807,0.6428571428571428,2.5718510150909424,0.8031423091888428
1.420318841934204,0.9042771458625793,0.5160416960716248,0.7762483358383179,0.26190476190476186,2.7669036388397217,0.9328575134277344
0.8774654269218445,1.5402926206588745,-0.66282719373703,0.8551905751228333,0.5714285714285714,2.12772798538208,0.9186897277832031
1.3042407035827637,0.9510791301727295,0.3531615734100342,0.6468199491500854,0.5714285714285714,2.615924119949341,0.8091915845870972
0.8551300168037415,1.1303497552871704,-0.27521973848342896,0.7400662899017334,0.5476190476190477,2.3252100944519043,0.9314521551132202
1.3373359441757202,0.8753004670143127,0.46203547716140747,0.6030340194702148,0.5,2.958338499069214,0.8028602004051208
1.099684238433838,0.9544647336006165,0.14521950483322144,0.8180641531944275,0.45238095238095233,2.270909070968628,0.9067726135253906
0.9222419261932373,1.0231702327728271,-0.10092830657958984,0.6891327500343323,0.5238095238095238,2.7031383514404297,0.8245581984519958
0.7641969919204712,1.064542531967163,-0.3003455400466919,0.7491370439529419,0.45238095238095233,2.907860517501831,0.8906146883964539
1.0087131261825562,0.9566769599914551,0.052036166191101074,0.717162549495697,0.5238095238095238,2.590643882751465,0.8944407105445862
0.6735703945159912,1.0969165563583374,-0.4233461618423462,0.7350416779518127,0.5238095238095238,2.6230409145355225,0.9330126643180847
0.8006503582000732,0.9054450988769531,-0.10479474067687988,0.6579131484031677,0.40476190476190477,2.4100444316864014,0.8140562772750854
1.1146259307861328,1.1762721538543701,-0.061646223068237305,0.8707738518714905,0.47619047619047616,2.825188636779785,0.9264963865280151
1.2793699502944946,0.8581770658493042,0.42119288444519043,0.6632510423660278,0.47619047619047616,2.1935946941375732,0.8803852796554565
0.9042172431945801,1.4006491899490356,-0.49643194675445557,0.8509941697120667,0.47619047619047616,2.797595739364624,0.9430863857269287
0.957603931427002,1.3838390111923218,-0.4262350797653198,0.7906762957572937,0.6190476190476191,2.5912139415740967,0.9683094620704651
1.0360078811645508,1.1246249675750732,-0.08861708641052246,0.7620205283164978,0.26190476190476186,2.574052572250366,0.8953189849853516
1.06632661819458,1.1521587371826172,-0.08583211898803711,0.7934671640396118,0.5952380952380952,2.0634729862213135,0.8969766497612
1.0781387090682983,1.2061593532562256,-0.12802064418792725,0.8064354658126831,0.5,2.5217676162719727,0.9448795914649963
1.051311731338501,1.3646483421325684,-0.3133366107940674,0.7934393286705017,0.5,2.4369001388549805,0.9714169502258301
1.0116323232650757,1.1991784572601318,-0.18754613399505615,0.8143886923789978,0.6428571428571428,2.3782033920288086,0.9447028040885925
0.8930693864822388,1.0607688426971436,-0.16769945621490479,0.6118535995483398,0.5,2.5753285884857178,0.7679804563522339
0.9904642701148987,1.2074724435806274,-0.21700817346572876,0.7768756747245789,0.6190476190476191,2.5730254650115967,0.9309900999069214
0.6967436075210571,1.5367573499679565,-0.8400137424468994,0.8282703757286072,0.47619047619047616,2.64315128326416,0.9232211709022522
1.2258824110031128,0.7673252820968628,0.45855712890625,0.5683344006538391,0.47619047619047616,2.2890865802764893,0.7527310848236084
1.0918457508087158,1.324103832244873,-0.23225808143615723,0.7943034768104553,0.5,2.9652299880981445,0.8741297721862793
1.1534703969955444,0.7975031137466431,0.35596728324890137,0.5944173336029053,0.5952380952380952,3.2373239994049072,0.7866957783699036
1.2505022287368774,1.066258192062378,0.1842440366744995,0.7899336218833923,0.5238095238095238,2.7374463081359863,0.9157658815383911
1.1221710443496704,1.317056655883789,-0.19488561153411865,0.7740973234176636,0.5714285714285714,2.989304780960083,0.905693769454956
1.008599877357483,1.27426016330719,-0.26566028594970703,0.6994379758834839,0.4285714285714286,2.6407477855682373,0.8370060324668884
1.0031169652938843,1.2323756217956543,-0.22925865650177002,0.7767312526702881,0.47619047619047616,2.3751399517059326,0.8586976528167725
1.2963411808013916,0.8530313968658447,0.4433097839355469,0.5518732070922852,0.45238095238095233,2.6258883476257324,0.7401012182235718
1.219655990600586,0.950169563293457,0.2694864273071289,0.6448835730552673,0.38095238095238093,2.6325879096984863,0.7574833631515503
1.2516891956329346,0.7949761152267456,0.45671308040618896,0.5290200114250183,0.6190476190476191,3.002004861831665,0.6585811972618103
1.18478262424469,0.752048909664154,0.4327337145805359,0.5124428868293762,0.40476190476190477,2.8978257179260254,0.6521161794662476
1.0278233289718628,0.8734694123268127,0.15435391664505005,0.6210854649543762,0.47619047619047616,2.852095603942871,0.7662196755409241
1.223433256149292,0.8555426001548767,0.3678906559944153,0.597031831741333,0.4285714285714286,2.7579452991485596,0.7146222591400146
0.8673097491264343,1.262229323387146,-0.39491957426071167,0.6827448010444641,0.47619047619047616,2.366143226623535,0.7974708080291748
1.2174612283706665,0.9016628861427307,0.3157983422279358,0.6115949153900146,0.5,2.7053346633911133,0.7064656019210815
0.9013077616691589,1.1260133981704712,-0.22470563650131226,0.648676335811615,0.5476190476190477,2.2660233974456787,0.7369316816329956
0.7933648228645325,0.9473645687103271,-0.15399974584579468,0.5685118436813354,0.40476190476190477,2.47908353805542,0.726952314376831
0.8195459246635437,1.1439335346221924,-0.3243876099586487,0.626518964767456,0.6190476190476191,2.6235110759735107,0.764501690864563
1.0161899328231812,0.9840240478515625,0.03216588497161865,0.5923763513565063,0.45238095238095233,2.389704465866089,0.7384575009346008
0.8977282643318176,1.0625876188278198,-0.1648593544960022,0.6712793111801147,0.6428571428571428,2.533019781112671,0.766192615032196
1.0855140686035156,1.10434889793396,-0.018834829330444336,0.6621758937835693,0.6190476190476191,2.6169281005859375,0.7441564798355103
0.900684118270874,0.9635966420173645,-0.06291252374649048,0.6715303659439087,0.6190476190476191,2.817547082901001,0.7521408200263977
0.8510600328445435,1.001834750175476,-0.15077471733093262,0.6221785545349121,0.5476190476190477,2.815387487411499,0.6954845786094666
0.9997460842132568,1.147501826286316,-0.14775574207305908,0.7255794405937195,0.47619047619047616,2.5911142826080322,0.7919529676437378
0.9341224431991577,1.2746062278747559,-0.34048378467559814,0.7287101149559021,0.5238095238095238,2.442443370819092,0.793110191822052
0.7713887691497803,1.315427303314209,-0.5440385341644287,0.7868778109550476,0.47619047619047616,2.475403070449829,0.8512868285179138
1.1684058904647827,0.8593592643737793,0.3090466260910034,0.6019536852836609,0.5,2.7829489707946777,0.7021750211715698
1.1332314014434814,0.7435895204544067,0.3896418809890747,0.5577753782272339,0.3571428571428571,2.8521316051483154,0.6683016419410706
1.235194444656372,1.089711308479309,0.145483136177063,0.6782751679420471,0.40476190476190477,2.5953094959259033,0.7759384512901306
1.0226593017578125,1.0021673440933228,0.020491957664489746,0.6241967082023621,0.6190476190476191,2.5254695415496826,0.7624619603157043
0.8042466640472412,1.0071109533309937,-0.20286428928375244,0.7059091925621033,0.5714285714285714,2.802650213241577,0.7850908637046814
0.9459869265556335,0.9058166742324829,0.040170252323150635,0.5554177165031433,0.47619047619047616,2.8152568340301514,0.7031190395355225
0.8519724607467651,1.1935280561447144,-0.3415555953979492,0.641722559928894,0.5,2.4927899837493896,0.7524288296699524
1.0099133253097534,1.1796101331710815,-0.16969680786132812,0.6776831746101379,0.5,2.658748149871826,0.7727299928665161
1.0366339683532715,0.8467889428138733,0.1898450255393982,0.5208581686019897,0.47619047619047616,2.579638957977295,0.6448695659637451
0.9860957264900208,1.0139154195785522,-0.027819693088531494,0.5850626230239868,0.4285714285714286,2.644437789916992,0.7297685146331787
1.2447181940078735,0.9690302014350891,0.2756879925727844,0.5948545932769775,0.5,2.5722339153289795,0.7285577654838562
1.0558909177780151,0.9356827735900879,0.12020814418792725,0.5937964916229248,0.40476190476190477,2.8187153339385986,0.7514708638191223
0.9732922315597534,1.1149243116378784,-0.141632080078125,0.6983619928359985,0.5952380952380952,2.4416534900665283,0.7904239296913147
1.0135291814804077,1.0214245319366455,-0.007895350456237793,0.6359111666679382,0.5238095238095238,2.379068374633789,0.778588593006134
1.060734510421753,0.9313870072364807,0.12934750318527222,0.6242850422859192,0.5,2.81792950630188,0.7587520480155945
1.0125304460525513,1.0599504709243774,-0.04742002487182617,0.6936365962028503,0.5476190476190477,2.7079267501831055,0.747056782245636
1.3387806415557861,0.806600034236908,0.5321806073188782,0.5767006278038025,0.5,2.5152764320373535,0.703188955783844
1.151070475578308,1.0359437465667725,0.11512672901153564,0.5796747207641602,0.5952380952380952,2.462352991104126,0.6929692029953003
1.1787934303283691,0.729586660861969,0.44920676946640015,0.5264431238174438,0.4285714285714286,2.524407148361206,0.6478959918022156
1.0912904739379883,0.983373761177063,0.10791671276092529,0.5814506411552429,0.6428571428571428,2.5064945220947266,0.6899325251579285
1.205686092376709,0.8755596280097961,0.33012646436691284,0.5966909527778625,0.5,2.8001887798309326,0.7409419417381287
0.7085078954696655,1.2876944541931152,-0.5791865587234497,0.6230361461639404,0.6666666666666667,2.1733598709106445,0.745359480381012
0.5732744932174683,1.1463391780853271,-0.5730646848678589,0.6698662042617798,0.5476190476190477,2.6470255851745605,0.7507935762405396
0.9694076776504517,1.0414433479309082,-0.07203567028045654,0.5673779845237732,0.4285714285714286,2.683924674987793,0.7076827883720398
1.0606105327606201,0.9254096150398254,0.13520091772079468,0.5528736710548401,0.5,2.116880178451538,0.6869913339614868
0.9360500574111938,1.215161919593811,-0.2791118621826172,0.6947275996208191,0.6666666666666667,2.799135208129883,0.741851270198822
0.8592760562896729,1.2359304428100586,-0.37665438652038574,0.6849353313446045,0.38095238095238093,2.5471386909484863,0.7951911091804504
1.3086676597595215,0.8345566391944885,0.47411102056503296,0.6275671720504761,0.40476190476190477,2.5038304328918457,0.7354703545570374
0.9229377508163452,1.0974663496017456,-0.1745285987854004,0.668048083782196,0.5238095238095238,2.8218724727630615,0.7463487386703491
1.2570654153823853,0.6970892548561096,0.5599761605262756,0.520940899848938,0.45238095238095233,2.627586841583252,0.6411623358726501
0.9775645732879639,1.0004823207855225,-0.022917747497558594,0.5405661463737488,0.45238095238095233,2.836655378341675,0.6775925159454346
1.1294989585876465,1.0365548133850098,0.09294414520263672,0.6358578205108643,0.4285714285714286,2.5654196739196777,0.7062150835990906
1.1743475198745728,0.8127312064170837,0.361616313457489,0.5281804800033569,0.47619047619047616,3.1754279136657715,0.6549282073974609
0.7989211678504944,1.4561116695404053,-0.6571905016899109,0.776894748210907,0.5,2.9738378524780273,0.8409198522567749
1.1147140264511108,0.9145761728286743,0.20013785362243652,0.5723060965538025,0.45238095238095233,2.7345287799835205,0.7088225483894348
0.8064541220664978,1.099811315536499,-0.2933571934700012,0.6205443143844604,0.5,2.69004487991333,0.7225266098976135
1.2637470960617065,1.0156203508377075,0.24812674522399902,0.5772360563278198,0.5476190476190477,2.602292060852051,0.6984648108482361
0.8680071830749512,0.7796076536178589,0.08839952945709229,0.42777833342552185,0.6190476190476191,2.254765510559082,0.6248618960380554
0.7324057221412659,1.1846942901611328,-0.45228856801986694,0.625302255153656,0.5714285714285714,2.806774854660034,0.7245082259178162
0.8768190145492554,1.0958389043807983,-0.21901988983154297,0.6863797307014465,0.4285714285714286,2.6556646823883057,0.8102157711982727
0.8935471177101135,1.146125316619873,-0.2525781989097595,0.6074239611625671,0.47619047619047616,2.832031488418579,0.7382063269615173
1.4438693523406982,0.8587301969528198,0.5851391553878784,0.613882839679718,0.4285714285714286,2.7334675788879395,0.7545627355575562
1.0773441791534424,1.0389994382858276,0.038344740867614746,0.5613545179367065,0.5952380952380952,2.648841381072998,0.667769193649292
1.3297948837280273,0.8556076884269714,0.4741871953010559,0.5622156262397766,0.5,2.7792718410491943,0.6618061065673828
0.9463459253311157,1.139816164970398,-0.19347023963928223,0.6346525549888611,0.5476190476190477,3.0404725074768066,0.7183893918991089
1.238005518913269,0.9013150334358215,0.3366904854774475,0.5876440405845642,0.5714285714285714,3.198010206222534,0.671681821346283
1.0177606344223022,0.9940198659896851,0.023740768432617188,0.6217204332351685,0.5476190476190477,3.295809745788574,0.680665135383606
1.1081985235214233,0.932594895362854,0.17560362815856934,0.6153650283813477,0.3571428571428571,3.137798309326172,0.7228776216506958
0.9895413517951965,0.9832624197006226,0.006278932094573975,0.6052532196044922,0.45238095238095233,2.624124765396118,0.7267633676528931
0.7948458194732666,1.2635009288787842,-0.4686551094055176,0.6547589302062988,0.5238095238095238,2.6669890880584717,0.7274067401885986
0.8421007990837097,1.1579101085662842,-0.31580930948257446,0.6413745880126953,0.47619047619047616,2.5772669315338135,0.7078294157981873
1.058552861213684,1.2483947277069092,-0.1898418664932251,0.7170045375823975,0.5952380952380952,2.905186176300049,0.7946264147758484
1.0707759857177734,1.0469930171966553,0.023782968521118164,0.6161229014396667,0.5476190476190477,2.9181089401245117,0.7171943187713623
1.0145989656448364,1.230143427848816,-0.2155444622039795,0.6751286387443542,0.47619047619047616,2.856973171234131,0.7910293936729431
0.7520009875297546,1.3107765913009644,-0.5587756037712097,0.7159413695335388,0.6190476190476191,2.967919111251831,0.8382421731948853
1.1107276678085327,0.9789325594902039,0.13179510831832886,0.7555920481681824,0.5238095238095238,2.9315555095672607,0.8378494381904602
1.0074986219406128,0.8978645205497742,0.10963410139083862,0.5154093503952026,0.45238095238095233,2.4520981311798096,0.6426897048950195
1.1584991216659546,0.7891309261322021,0.36936819553375244,0.48260512948036194,0.6190476190476191,2.7378599643707275,0.6327674984931946
1.241905927658081,0.7097584009170532,0.5321475267410278,0.49292197823524475,0.40476190476190477,2.538066864013672,0.6031201481819153
1.1819521188735962,1.006763219833374,0.17518889904022217,0.6270692348480225,0.45238095238095233,2.762606143951416,0.7295584082603455
1.0186526775360107,1.105229139328003,-0.08657646179199219,0.6039144396781921,0.5238095238095238,2.5419301986694336,0.7527902722358704
1.064954400062561,0.7850454449653625,0.2799089550971985,0.5093816518783569,0.5238095238095238,2.396787405014038,0.6201774477958679
0.6995704174041748,1.1711286306381226,-0.47155821323394775,0.7615059018135071,0.6190476190476191,2.9180612564086914,0.8549128174781799
0.8553045988082886,1.127550482749939,-0.2722458839416504,0.5743436217308044,0.5238095238095238,3.125586748123169,0.7043974995613098
1.065255045890808,1.22602117061615,-0.1607661247253418,0.7392829060554504,0.5238095238095238,2.826645851135254,0.8230344653129578
1.2940759658813477,0.837319552898407,0.4567564129829407,0.5218856334686279,0.5,2.5634474754333496,0.6403453350067139
1.0602149963378906,1.1499192714691162,-0.08970427513122559,0.7633393406867981,0.5476190476190477,2.933486223220825,0.832455039024353
0.8888105154037476,1.0912604331970215,-0.20244991779327393,0.6952399015426636,0.4285714285714286,3.2919416427612305,0.7934058904647827
1.065408706665039,1.0781810283660889,-0.012772321701049805,0.6006821393966675,0.5238095238095238,2.865267753601074,0.7029127478599548
1.1411542892456055,0.9301755428314209,0.21097874641418457,0.542039692401886,0.45238095238095233,3.08145809173584,0.6880797147750854
1.162179708480835,0.6511862874031067,0.5109934210777283,0.5070759057998657,0.47619047619047616,2.5121071338653564,0.6473585367202759
1.2059168815612793,0.9363616108894348,0.2695552706718445,0.5777232646942139,0.47619047619047616,2.7067508697509766,0.7149202823638916
0.9424903392791748,1.2660318613052368,-0.323541522026062,0.6623681783676147,0.5476190476190477,2.6474008560180664,0.7508450150489807
0.8165813684463501,1.2954295873641968,-0.4788482189178467,0.7642782926559448,0.5476190476190477,2.5450544357299805,0.8065642714500427
0.9396049976348877,1.2934703826904297,-0.353865385055542,0.7298216223716736,0.4285714285714286,2.892712354660034,0.7918702363967896
0.9711974263191223,0.9559500217437744,0.0152474045753479,0.7715970873832703,0.5,3.0177972316741943,0.8361025452613831
1.1582891941070557,0.8212360143661499,0.33705317974090576,0.48870065808296204,0.5714285714285714,3.1228041648864746,0.6452767252922058
1.0556650161743164,0.8516286611557007,0.20403635501861572,0.6402263641357422,0.5238095238095238,2.77789568901062,0.7391954660415649
0.8934288024902344,1.0133205652236938,-0.11989176273345947,0.6961081624031067,0.5714285714285714,2.6943442821502686,0.8026996850967407
0.8091718554496765,1.11567223072052,-0.3065003752708435,0.6551789045333862,0.5238095238095238,2.323427200317383,0.7922833561897278
0.9312525391578674,1.1981595754623413,-0.2669070363044739,0.7148249745368958,0.5476190476190477,2.363605260848999,0.8066713213920593
1.049879550933838,0.880212664604187,0.16966688632965088,0.5879597663879395,0.38095238095238093,2.754591941833496,0.7015476822853088
0.8054212927818298,1.390824556350708,-0.5854032635688782,0.7166104912757874,0.47619047619047616,2.8145787715911865,0.799341082572937
0.9813094139099121,1.2090381383895874,-0.2277287244796753,0.6069695353507996,0.5,2.722144365310669,0.740836501121521
1.0448901653289795,0.744703471660614,0.3001866936683655,0.5376845598220825,0.45238095238095233,2.7032456398010254,0.6774125695228577
1.1029646396636963,1.1908234357833862,-0.08785879611968994,0.7010105848312378,0.45238095238095233,2.2842159271240234,0.7994735240936279
1.126434087753296,0.9129288196563721,0.21350526809692383,0.6022871732711792,0.4285714285714286,2.588820219039917,0.7288239598274231
1.1215895414352417,1.0309028625488281,0.09068667888641357,0.5791614055633545,0.5714285714285714,2.989192008972168,0.654005229473114
1.3018755912780762,0.6753092408180237,0.6265663504600525,0.42028146982192993,0.45238095238095233,3.2991843223571777,0.5795351266860962
0.823458731174469,1.1684340238571167,-0.3449752926826477,0.8019649386405945,0.5238095238095238,2.9908077716827393,0.8626256585121155
0.7198032736778259,1.2137123346328735,-0.4939090609550476,0.7486050128936768,0.5714285714285714,2.319498300552368,0.8432596921920776
1.1289167404174805,1.0410300493240356,0.08788669109344482,0.714085042476654,0.5238095238095238,2.7349536418914795,0.7747953534126282
0.834161102771759,0.962509036064148,-0.12834793329238892,0.6424118280410767,0.3571428571428571,2.905482769012451,0.7940531969070435
1.1928226947784424,1.0283682346343994,0.16445446014404297,0.6713129281997681,0.5,2.8632848262786865,0.7814544439315796
1.1088757514953613,0.9442158937454224,0.16465985774993896,0.5478150248527527,0.45238095238095233,3.066584587097168,0.6802670359611511
0.816638708114624,1.2601280212402344,-0.44348931312561035,0.6511251330375671,0.45238095238095233,2.5989174842834473,0.7566381096839905
1.229868769645691,0.914881706237793,0.31498706340789795,0.5858979225158691,0.5476190476190477,2.389373302459717,0.7344392538070679
0.9785940647125244,0.9149599671363831,0.06363409757614136,0.4995129108428955,0.6190476190476191,3.0451154708862305,0.667537271976471
0.7322271466255188,1.1525309085845947,-0.4203037619590759,0.6868094801902771,0.45238095238095233,2.360384941101074,0.8002870082855225
1.1910171508789062,0.9470436573028564,0.2439734935760498,0.6131942272186279,0.40476190476190477,2.855302095413208,0.7331159114837646
0.9824956655502319,0.6924940347671509,0.29000163078308105,0.4547502100467682,0.5238095238095238,2.6434154510498047,0.5759115219116211
1.0780811309814453,1.1903291940689087,-0.11224806308746338,0.6808302998542786,0.5238095238095238,2.7137556076049805,0.8112915754318237
1.057133436203003,1.1877381801605225,-0.13060474395751953,0.635771632194519,0.45238095238095233,2.7873470783233643,0.7400089502334595
0.9560099244117737,1.1747374534606934,-0.21872752904891968,0.6669796705245972,0.5952380952380952,2.6318845748901367,0.7688392400741577
1.0153605937957764,1.043313980102539,-0.027953386306762695,0.6995051503181458,0.5952380952380952,2.891472339630127,0.7736605405807495
0.8768936395645142,1.2111029624938965,-0.3342093229293823,0.6613633632659912,0.47619047619047616,2.7456631660461426,0.7334672808647156
1.1531391143798828,0.9498640298843384,0.20327508449554443,0.5947339534759521,0.38095238095238093,2.926560163497925,0.7496292591094971
1.054706335067749,0.8604167103767395,0.19428962469100952,0.6367153525352478,0.4285714285714286,2.48199725151062,0.7212640643119812
1.013227105140686,1.0919592380523682,-0.07873213291168213,0.6008565425872803,0.5714285714285714,2.7994062900543213,0.7370244860649109
1.0245275497436523,0.8431264162063599,0.18140113353729248,0.514708936214447,0.5952380952380952,2.4590086936950684,0.6648002862930298
1.036076307296753,0.9430128335952759,0.09306347370147705,0.614395022392273,0.5952380952380952,2.712972640991211,0.6929065585136414
1.158782720565796,1.1300214529037476,0.02876126766204834,0.651925802230835,0.40476190476190477,1.9445821046829224,0.7497098445892334
0.9488803744316101,1.1577898263931274,-0.20890945196151733,0.6709234118461609,0.5714285714285714,2.4460737705230713,0.7657894492149353
1.1238120794296265,0.9765719175338745,0.14724016189575195,0.6168376207351685,0.45238095238095233,2.96024227142334,0.7060812711715698
1.23099684715271,0.8516610860824585,0.37933576107025146,0.5561141967773438,0.5,2.949958086013794,0.7057884931564331
0.8680804967880249,0.977878749370575,-0.10979825258255005,0.643787682056427,0.5476190476190477,2.5153908729553223,0.732564389705658
1.2896342277526855,0.908505916595459,0.38112831115722656,0.6635671854019165,0.3571428571428571,2.811840534210205,0.7661694288253784
1.273514986038208,1.0461366176605225,0.22737836837768555,0.648163914680481,0.5952380952380952,2.7337961196899414,0.7560361623764038
1.0843138694763184,0.848254382610321,0.23605948686599731,0.5131756067276001,0.30952380952380953,2.2608120441436768,0.6406415104866028
1.1637290716171265,0.8402121663093567,0.3235169053077698,0.63161700963974,0.5476190476190477,2.1911611557006836,0.6994631290435791
0.9881173968315125,1.192137598991394,-0.2040202021598816,0.6497804522514343,0.5,2.7244958877563477,0.7405713200569153
0.9997418522834778,0.8602860569953918,0.13945579528808594,0.5608036518096924,0.5476190476190477,2.8689827919006348,0.6572487950325012
0.8746246099472046,0.9994814991950989,-0.12485688924789429,0.6323103904724121,0.6666666666666667,2.9799017906188965,0.737212598323822
0.797951877117157,1.2333601713180542,-0.4354082942008972,0.6972644329071045,0.5952380952380952,2.550537586212158,0.8158844709396362
1.0018272399902344,0.9358752965927124,0.06595194339752197,0.589970052242279,0.5476190476190477,2.473507881164551,0.6800709962844849
0.7742398381233215,1.2749254703521729,-0.5006856322288513,0.7148367166519165,0.5714285714285714,2.546830177307129,0.8137956857681274
1.205596923828125,0.719961941242218,0.485634982585907,0.5430127382278442,0.5,2.4745066165924072,0.659641683101654
0.8361178040504456,1.0351274013519287,-0.19900959730148315,0.7186410427093506,0.5714285714285714,2.6641197204589844,0.8144148588180542
0.9457276463508606,1.243028163909912,-0.2973005175590515,0.6450799703598022,0.47619047619047616,2.7939250469207764,0.759132444858551
0.7983200550079346,0.9125524163246155,-0.11423236131668091,0.6523263454437256,0.5,2.2263917922973633,0.7333338856697083
1.1926370859146118,1.0179580450057983,0.17467904090881348,0.5474816560745239,0.5,2.1786282062530518,0.673134446144104
1.264495849609375,0.7704785466194153,0.4940173029899597,0.501497745513916,0.5714285714285714,2.594370126724243,0.6558998823165894
0.6920688152313232,1.0201170444488525,-0.3280482292175293,0.526340663433075,0.5476190476190477,2.6171908378601074,0.6307100057601929
1.156507968902588,0.9615181684494019,0.19498980045318604,0.5870235562324524,0.5476190476190477,2.589980363845825,0.714268147945404
1.056938886642456,1.0627959966659546,-0.005857110023498535,0.621749758720398,0.5714285714285714,2.7268176078796387,0.7072283625602722
1.1140661239624023,0.6748805642127991,0.43918555974960327,0.48607686161994934,0.5,3.051238775253296,0.6220800280570984
0.9995778203010559,0.971799910068512,0.027777910232543945,0.5948843359947205,0.5,2.9048757553100586,0.6805441379547119
0.8253806233406067,1.1384233236312866,-0.31304270029067993,0.6985542178153992,0.45238095238095233,2.7840776443481445,0.8033789992332458
1.0167486667633057,1.096333384513855,-0.07958471775054932,0.608102023601532,0.5238095238095238,2.7379562854766846,0.7618494629859924
1.1835589408874512,0.9347318410873413,0.24882709980010986,0.576282262802124,0.5,2.531111478805542,0.6876135468482971
1.442919373512268,0.808651864528656,0.6342675089836121,0.5299403667449951,0.40476190476190477,3.062836170196533,0.6062415242195129
0.8448067307472229,1.2157261371612549,-0.370919406414032,0.7303327322006226,0.5952380952380952,2.638148546218872,0.8426185250282288
0.7866945862770081,1.1164491176605225,-0.3297545313835144,0.6176879405975342,0.5238095238095238,2.803046226501465,0.7341901063919067
0.8104181885719299,1.216421127319336,-0.406002938747406,0.6829169392585754,0.5714285714285714,2.9861130714416504,0.8072479963302612
1.044908881187439,0.9219442009925842,0.12296468019485474,0.581889271736145,0.47619047619047616,2.9463021755218506,0.7016798257827759
1.0442413091659546,1.155836820602417,-0.1115955114364624,0.6788931488990784,0.47619047619047616,2.5412421226501465,0.7810031771659851
1.0407395362854004,0.7256658673286438,0.3150736689567566,0.4477475881576538,0.5238095238095238,2.0248100757598877,0.6269843578338623
0.7423716187477112,1.021416187286377,-0.27904456853866577,0.6472337245941162,0.5238095238095238,2.6969261169433594,0.7910486459732056
1.1944100856781006,0.8946707248687744,0.29973936080932617,0.5955382585525513,0.3571428571428571,2.6505117416381836,0.7177125811576843
1.0396769046783447,0.9171210527420044,0.12255585193634033,0.6094608306884766,0.5,2.9036495685577393,0.7512477040290833
1.0330750942230225,0.9575766324996948,0.07549846172332764,0.7177159190177917,0.4285714285714286,2.771923780441284,0.783663809299469
1.0344456434249878,1.1300671100616455,-0.09562146663665771,0.6021448373794556,0.45238095238095233,2.607003688812256,0.7155575156211853
0.7775517106056213,1.2034286260604858,-0.4258769154548645,0.7278721928596497,0.5,2.3939998149871826,0.8021690249443054
0.8435825705528259,1.1176396608352661,-0.2740570902824402,0.6003686785697937,0.5952380952380952,3.173327684402466,0.6900581121444702
1.0453181266784668,1.0945535898208618,-0.04923546314239502,0.6532079577445984,0.5,2.830777883529663,0.7677961587905884
0.8993281126022339,1.307269811630249,-0.40794169902801514,0.6850603818893433,0.6428571428571428,2.2582855224609375,0.7685710787773132
0.9658410549163818,1.4273953437805176,-0.46155428886413574,0.7233098149299622,0.6190476190476191,2.1420717239379883,0.78557288646698
1.0325303077697754,1.0391592979431152,-0.006628990173339844,0.6504677534103394,0.4285714285714286,2.2900359630584717,0.7621228098869324
1.148991584777832,1.0008010864257812,0.14819049835205078,0.5982842445373535,0.5,2.545943021774292,0.7238426804542542
0.9671893119812012,1.2297887802124023,-0.26259946823120117,0.7539805173873901,0.5476190476190477,2.5051727294921875,0.8247790932655334
1.011297583580017,1.0606064796447754,-0.0493088960647583,0.6101753115653992,0.5238095238095238,2.6918365955352783,0.7083945870399475
1.2193952798843384,1.0302761793136597,0.1891191005706787,0.6214684844017029,0.3571428571428571,2.848942756652832,0.7446552515029907
1.0831953287124634,1.2186774015426636,-0.1354820728302002,0.7243890166282654,0.47619047619047616,2.461862802505493,0.8020037412643433
1.1985734701156616,0.7301430106163025,0.46843045949935913,0.4999900460243225,0.4285714285714286,2.225090980529785,0.6537322998046875
1.0113773345947266,1.0552160739898682,-0.0438387393951416,0.5333412885665894,0.5238095238095238,2.5274274349212646,0.6864511370658875
1.1914904117584229,1.0623959302902222,0.12909448146820068,0.6980693340301514,0.38095238095238093,2.587951898574829,0.770362138748169
0.9845111966133118,1.1130636930465698,-0.12855249643325806,0.6062976717948914,0.5,2.4978408813476562,0.7071360349655151
1.289109468460083,0.8069608211517334,0.4821486473083496,0.5396488904953003,0.4285714285714286,2.8394579887390137,0.6795665621757507
1.035991907119751,1.2186253070831299,-0.1826333999633789,0.7394548654556274,0.5476190476190477,2.861473798751831,0.8299335241317749
1.1909523010253906,0.8304405808448792,0.3605117201805115,0.5525912642478943,0.6666666666666667,2.2226834297180176,0.6388795971870422
1.1618499755859375,1.036625623703003,0.12522435188293457,0.6171371340751648,0.3571428571428571,2.5962400436401367,0.7577551603317261
1.0608493089675903,0.8371582627296448,0.22369104623794556,0.5718915462493896,0.5,2.7412941455841064,0.6875010132789612
0.8852155208587646,1.1880425214767456,-0.30282700061798096,0.7573825716972351,0.5238095238095238,3.0591914653778076,0.8308417201042175
0.9239905476570129,0.9254376888275146,-0.001447141170501709,0.5999820828437805,0.38095238095238093,2.5407400131225586,0.7380321025848389
1.0980687141418457,0.7908986806869507,0.307170033454895,0.5412410497665405,0.3571428571428571,2.658041477203369,0.6542966365814209
1.0718293190002441,1.0541977882385254,0.01763153076171875,0.5739121437072754,0.4285714285714286,3.066291570663452,0.6640479564666748
1.0097668170928955,1.0372848510742188,-0.027518033981323242,0.6294034719467163,0.5,2.4935765266418457,0.7355925440788269
1.1626155376434326,0.8502453565597534,0.3123701810836792,0.5830590724945068,0.5238095238095238,2.5048398971557617,0.707797646522522
1.1992146968841553,1.0313994884490967,0.1678152084350586,0.5853574275970459,0.5,3.0835671424865723,0.6881940960884094
0.9358755350112915,0.9753745198249817,-0.039498984813690186,0.7075253129005432,0.4285714285714286,2.739457845687866,0.7873104810714722
0.9887223839759827,1.1974533796310425,-0.20873099565505981,0.6405720114707947,0.6904761904761905,2.8277769088745117,0.7263238430023193
0.9952455163002014,1.2050426006317139,-0.20979708433151245,0.6550290584564209,0.5,2.6954526901245117,0.7695353031158447
0.9166969060897827,1.1107257604599,-0.1940288543701172,0.7358319163322449,0.5476190476190477,2.671424150466919,0.828058123588562
1.0343620777130127,0.8217306733131409,0.21263140439987183,0.46666720509529114,0.6428571428571428,2.9147119522094727,0.6192905306816101
1.248970866203308,0.7190272212028503,0.5299436450004578,0.48796790838241577,0.5476190476190477,2.391265869140625,0.579152524471283
1.3064472675323486,0.8984163403511047,0.4080309271812439,0.6543633937835693,0.4285714285714286,2.6056480407714844,0.7535211443901062
0.9489022493362427,0.9512912034988403,-0.0023889541625976562,0.6135600805282593,0.5952380952380952,2.5449652671813965,0.7046393752098083
0.9557334184646606,1.2214958667755127,-0.26576244831085205,0.6670976877212524,0.4285714285714286,2.5464823246002197,0.7670291662216187
1.3199810981750488,0.9694421291351318,0.350538969039917,0.58784019947052,0.47619047619047616,2.7947170734405518,0.6968900561332703
0.7708237767219543,0.999201774597168,-0.22837799787521362,0.7095974683761597,0.40476190476190477,2.6483819484710693,0.7821771502494812
1.2525824308395386,0.8273365497589111,0.42524588108062744,0.5739549994468689,0.38095238095238093,2.4327032566070557,0.6696359515190125
1.0885752439498901,0.8447310924530029,0.2438441514968872,0.4613319933414459,0.5238095238095238,2.5913848876953125,0.6026203036308289
1.0676239728927612,1.102389931678772,-0.03476595878601074,0.6450173258781433,0.47619047619047616,2.4996042251586914,0.7637588381767273
0.7624078392982483,1.1686142683029175,-0.4062064290046692,0.672463059425354,0.47619047619047616,2.486917495727539,0.7625923752784729
0.9650051593780518,0.9234483242034912,0.04155683517456055,0.6237798929214478,0.40476190476190477,2.5221784114837646,0.7435373067855835
1.1735813617706299,0.9182697534561157,0.25531160831451416,0.6289314031600952,0.5238095238095238,2.745899200439453,0.7355163097381592
0.8086725473403931,1.1576753854751587,-0.3490028381347656,0.6229036450386047,0.5,2.68805193901062,0.7081918120384216
1.078959584236145,1.008100986480713,0.07085859775543213,0.5294982194900513,0.4285714285714286,2.373288154602051,0.6563017964363098
1.043144941329956,1.151664137840271,-0.10851919651031494,0.6551214456558228,0.5714285714285714,2.206468343734741,0.7605075240135193
1.0845832824707031,0.9974288940429688,0.08715438842773438,0.5654348134994507,0.40476190476190477,2.6084203720092773,0.6437077522277832
1.265862226486206,0.8643978834152222,0.4014643430709839,0.5077089667320251,0.45238095238095233,2.6981899738311768,0.6855676174163818
0.824032723903656,0.9672127366065979,-0.1431800127029419,0.6214563846588135,0.5476190476190477,2.6152029037475586,0.7347642779350281
0.9905158877372742,1.1340588331222534,-0.14354294538497925,0.6772969365119934,0.5238095238095238,2.897449493408203,0.8046414852142334
0.7894060015678406,1.06582772731781,-0.2764217257499695,0.6871563196182251,0.5238095238095238,2.6979894638061523,0.7890355587005615
0.8626972436904907,1.0537773370742798,-0.19108009338378906,0.6766206622123718,0.4285714285714286,2.8393120765686035,0.7508666515350342
0.9627863168716431,0.824759840965271,0.13802647590637207,0.4988495409488678,0.5476190476190477,2.5487451553344727,0.6545448303222656
0.8330074548721313,0.8109873533248901,0.02202010154724121,0.525536835193634,0.45238095238095233,2.655611991882324,0.6681811809539795
1.124859094619751,0.9837250709533691,0.14113402366638184,0.6745428442955017,0.5,2.2001492977142334,0.7428338527679443
1.1789681911468506,0.9579088687896729,0.22105932235717773,0.5308292508125305,0.45238095238095233,2.689176559448242,0.6827980875968933
0.9159933924674988,1.0146973133087158,-0.09870392084121704,0.6191177368164062,0.5238095238095238,2.885791301727295,0.7459942102432251
0.7186381816864014,1.248470664024353,-0.5298324823379517,0.7343641519546509,0.5238095238095238,2.6781082153320312,0.8405621647834778
1.1315662860870361,1.0512254238128662,0.08034086227416992,0.5361464023590088,0.38095238095238093,2.189439296722412,0.6640611886978149
0.9252505302429199,0.8406803607940674,0.08457016944885254,0.48648717999458313,0.5238095238095238,2.5706162452697754,0.5936793684959412
0.6644309759140015,1.262009859085083,-0.5975788831710815,0.7370066046714783,0.5,2.5906498432159424,0.8182396292686462
1.013576865196228,1.1741650104522705,-0.16058814525604248,0.6902350187301636,0.5476190476190477,2.749598741531372,0.7691624164581299
0.9439290761947632,0.9047589898109436,0.03917008638381958,0.6573314666748047,0.4285714285714286,2.8073232173919678,0.7903668880462646
1.0624969005584717,1.0454742908477783,0.01702260971069336,0.7309747934341431,0.5714285714285714,2.8480045795440674,0.8330258131027222
0.9479166269302368,1.1138805150985718,-0.16596388816833496,0.7136409282684326,0.5476190476190477,2.593564510345459,0.8218554258346558
1.1303666830062866,1.0205581188201904,0.10980856418609619,0.5741702914237976,0.5476190476190477,2.243738889694214,0.720933198928833
1.075984001159668,1.0689351558685303,0.007048845291137695,0.6461405158042908,0.6190476190476191,2.6755571365356445,0.7332811951637268
0.9107446670532227,1.0491442680358887,-0.13839960098266602,0.5455610156059265,0.6190476190476191,2.715123414993286,0.6763483285903931
1.0618491172790527,1.1565444469451904,-0.0946953296661377,0.6400915384292603,0.40476190476190477,3.0094993114471436,0.7153719067573547
0.7521459460258484,1.2523149251937866,-0.5001689791679382,0.7003689408302307,0.6428571428571428,2.7755680084228516,0.8092381954193115
1.1055046319961548,0.8596884608268738,0.245816171169281,0.44607967138290405,0.5,2.5329995155334473,0.642602801322937
0.9802358150482178,0.9620266556739807,0.01820915937423706,0.5870206952095032,0.5,2.669147253036499,0.7081790566444397
1.0018221139907837,1.1123623847961426,-0.11054027080535889,0.6291646957397461,0.5238095238095238,2.6735143661499023,0.786304235458374
0.9413101673126221,1.0647590160369873,-0.12344884872436523,0.7437048554420471,0.6190476190476191,2.3328373432159424,0.8169857263565063
0.896026611328125,1.2351512908935547,-0.3391246795654297,0.6907797455787659,0.5714285714285714,2.5309581756591797,0.7844460606575012
1.0188745260238647,0.9727955460548401,0.04607897996902466,0.5928918123245239,0.5238095238095238,2.4444971084594727,0.7204440832138062
0.994279146194458,1.0482453107833862,-0.05396616458892822,0.5729897618293762,0.5,2.5043721199035645,0.7397032380104065
1.0571907758712769,1.1027346849441528,-0.04554390907287598,0.6556164026260376,0.5714285714285714,2.8603835105895996,0.7530542612075806
1.0535123348236084,1.1298153400421143,-0.07630300521850586,0.6034252643585205,0.5,2.8054637908935547,0.7523321509361267
0.9729843139648438,1.0272889137268066,-0.05430459976196289,0.585779070854187,0.6190476190476191,2.9223406314849854,0.7383415699005127
0.9561160206794739,0.9708552360534668,-0.01473921537399292,0.5712817311286926,0.5,2.6086833477020264,0.736665666103363
0.9295904040336609,1.0589131116867065,-0.12932270765304565,0.7209027409553528,0.47619047619047616,2.9357962608337402,0.8143002986907959
0.8381320238113403,1.1098312139511108,-0.2716991901397705,0.6218430399894714,0.5952380952380952,2.5544188022613525,0.7567288279533386
0.9594114422798157,1.0859171152114868,-0.12650567293167114,0.7746071219444275,0.6666666666666667,2.610055685043335,0.8312771916389465
1.1312494277954102,0.7486642003059387,0.38258522748947144,0.44538623094558716,0.6904761904761905,2.9845101833343506,0.6202770471572876
1.0805829763412476,1.0631589889526367,0.01742398738861084,0.6179822683334351,0.4285714285714286,2.553605794906616,0.7274975180625916
0.933249831199646,1.0419124364852905,-0.10866260528564453,0.6122964024543762,0.5952380952380952,2.8619155883789062,0.7463659048080444
1.0195331573486328,1.017592191696167,0.0019409656524658203,0.5448296070098877,0.5,3.0276098251342773,0.7064557671546936
1.148618459701538,1.0204211473464966,0.1281973123550415,0.6554303169250488,0.40476190476190477,3.08247709274292,0.7738786935806274
1.2173304557800293,0.8102768063545227,0.4070536494255066,0.5961043834686279,0.40476190476190477,2.5564002990722656,0.7315547466278076
0.7315231561660767,1.2760781049728394,-0.5445549488067627,0.6621302366256714,0.5476190476190477,2.0252482891082764,0.8120954036712646
1.0689122676849365,1.0206835269927979,0.04822874069213867,0.5897068381309509,0.5,2.6349353790283203,0.7452036142349243
1.01119863986969,1.18533194065094,-0.17413330078125,0.6608095169067383,0.5952380952380952,2.7497851848602295,0.7554016709327698
0.8610613942146301,1.1002906560897827,-0.2392292618751526,0.7140259146690369,0.5,2.7872002124786377,0.8308135867118835
0.9906212091445923,1.0409462451934814,-0.05032503604888916,0.7050703167915344,0.45238095238095233,2.53240704536438,0.7673800587654114
1.043448805809021,1.0141626596450806,0.02928614616394043,0.6912410259246826,0.4285714285714286,2.823702812194824,0.8031854033470154
1.0931352376937866,0.9769213199615479,0.11621391773223877,0.6396360397338867,0.30952380952380953,2.4845519065856934,0.7335793972015381
0.7471786737442017,1.24299955368042,-0.49582087993621826,0.6546759009361267,0.40476190476190477,2.487764835357666,0.8107370138168335
0.9207488298416138,1.0664653778076172,-0.14571654796600342,0.7375972270965576,0.5,2.2750351428985596,0.8022829294204712
1.1185457706451416,0.8675789833068848,0.25096678733825684,0.6644260883331299,0.5476190476190477,2.888396739959717,0.7533493638038635
1.1232187747955322,0.8878105878829956,0.23540818691253662,0.5435658693313599,0.47619047619047616,2.380305528640747,0.6832852959632874
0.8074633479118347,1.0205168724060059,-0.21305352449417114,0.576617956161499,0.5476190476190477,3.0002124309539795,0.6456105709075928
1.0758458375930786,1.1466642618179321,-0.07081842422485352,0.6725242137908936,0.5952380952380952,2.506431818008423,0.7717917561531067
1.1747357845306396,0.9833136200904846,0.19142216444015503,0.5535448789596558,0.47619047619047616,2.5939314365386963,0.6174935102462769
0.9365769028663635,0.9527211785316467,-0.016144275665283203,0.5759666562080383,0.5952380952380952,2.520512342453003,0.7059694528579712
1.2957178354263306,0.859656572341919,0.4360612630844116,0.5463985800743103,0.47619047619047616,2.6479897499084473,0.6606168150901794
1.1670347452163696,0.9067742228507996,0.26026052236557007,0.60408616065979,0.47619047619047616,2.388378381729126,0.687960684299469
0.962411105632782,1.095887541770935,-0.13347643613815308,0.7354527115821838,0.6190476190476191,2.8303277492523193,0.800345242023468
1.4320132732391357,0.6389589309692383,0.7930543422698975,0.36793920397758484,0.5,2.2562108039855957,0.5079318284988403
0.8595835566520691,1.1102755069732666,-0.2506919503211975,0.5869244337081909,0.45238095238095233,2.4521572589874268,0.7252408266067505
1.0859454870224,0.9441899061203003,0.1417555809020996,0.6681910157203674,0.47619047619047616,2.9278452396392822,0.7486899495124817
0.9623026847839355,1.0297555923461914,-0.06745290756225586,0.6525915861129761,0.5476190476190477,2.8727481365203857,0.7860897779464722
1.2673580646514893,1.0128012895584106,0.2545567750930786,0.5405632853507996,0.5,2.3419198989868164,0.7023618817329407
1.0411456823349,1.1825768947601318,-0.14143121242523193,0.6163124442100525,0.5,2.5851199626922607,0.7226004004478455
1.0478209257125854,0.9547984600067139,0.09302246570587158,0.6276553273200989,0.45238095238095233,2.861794948577881,0.7439839243888855
1.2513916492462158,0.852279543876648,0.39911210536956787,0.6108999252319336,0.4285714285714286,2.717252254486084,0.7190327048301697
1.0761884450912476,0.961227536201477,0.11496090888977051,0.6861446499824524,0.45238095238095233,2.662734270095825,0.7567123174667358
0.8597739934921265,1.0401794910430908,-0.18040549755096436,0.5470966696739197,0.5952380952380952,2.7780497074127197,0.7074707746505737
0.9890815019607544,1.1419254541397095,-0.15284395217895508,0.5949945449829102,0.5714285714285714,2.8019676208496094,0.7337335348129272
1.1419296264648438,0.731459379196167,0.41047024726867676,0.510680615901947,0.40476190476190477,2.4324874877929688,0.6239725351333618
0.9118713140487671,1.1769336462020874,-0.2650623321533203,0.6166750192642212,0.4285714285714286,2.7031612396240234,0.8017372488975525
1.1089807748794556,0.8055838942527771,0.30339688062667847,0.4520334303379059,0.47619047619047616,2.8582077026367188,0.5956360101699829
0.9989984631538391,1.1017487049102783,-0.10275024175643921,0.7789825797080994,0.40476190476190477,2.5509378910064697,0.8559070825576782
1.0897767543792725,0.8874790072441101,0.20229774713516235,0.5672552585601807,0.4285714285714286,2.779406785964966,0.7060858011245728
1.0952253341674805,0.9100437760353088,0.18518155813217163,0.6227532625198364,0.47619047619047616,2.2129645347595215,0.7193900942802429
1.170677900314331,0.8224661946296692,0.34821170568466187,0.5284084677696228,0.47619047619047616,2.3046865463256836,0.6125051379203796
0.991877555847168,1.068682074546814,-0.076804518699646,0.578381359577179,0.5476190476190477,2.770925998687744,0.6527683138847351
0.9281255602836609,1.183834433555603,-0.25570887327194214,0.554848313331604,0.5238095238095238,2.380000114440918,0.6647593975067139
0.9400654435157776,1.206844687461853,-0.26677924394607544,0.7123139500617981,0.5952380952380952,2.6430821418762207,0.7623754739761353
0.9517909288406372,1.0097428560256958,-0.057951927185058594,0.5895886421203613,0.5,2.8355350494384766,0.7049986124038696
0.870453417301178,1.1773700714111328,-0.30691665410995483,0.6165582537651062,0.5238095238095238,2.926267385482788,0.763105034828186
0.9021918773651123,1.1859540939331055,-0.28376221656799316,0.6310379505157471,0.5238095238095238,2.770416498184204,0.7676318287849426
1.0367627143859863,0.936992883682251,0.09976983070373535,0.5705794095993042,0.4285714285714286,2.4526968002319336,0.6595884561538696
1.2079006433486938,1.0184108018875122,0.18948984146118164,0.6366080641746521,0.47619047619047616,2.7319934368133545,0.7756879329681396
0.8308172821998596,1.0750426054000854,-0.24422532320022583,0.7351246476173401,0.5952380952380952,2.810011148452759,0.8343988656997681
0.9245995283126831,0.8775418400764465,0.04705768823623657,0.6348714828491211,0.47619047619047616,2.984884023666382,0.7275260090827942
0.7656570076942444,1.073144555091858,-0.3074875473976135,0.6294296979904175,0.3571428571428571,2.3240551948547363,0.7544044852256775
0.9342210292816162,0.7678043246269226,0.1664167046546936,0.5301401615142822,0.30952380952380953,2.7367491722106934,0.6742643117904663
1.1339879035949707,0.8523105978965759,0.2816773056983948,0.6011794209480286,0.47619047619047616,2.765765428543091,0.7010973691940308
0.8130243420600891,1.137214183807373,-0.32418984174728394,0.5793443918228149,0.6666666666666667,2.9015278816223145,0.6813148260116577
0.9548694491386414,1.297182321548462,-0.34231287240982056,0.7040889263153076,0.5,2.7959771156311035,0.7640928626060486
0.9968249201774597,1.1282037496566772,-0.13137882947921753,0.688342273235321,0.6190476190476191,2.8821113109588623,0.7634484767913818
0.6633528470993042,1.2144008874893188,-0.5510480403900146,0.6428917050361633,0.47619047619047616,2.828059196472168,0.7657786011695862
1.2867141962051392,0.8785240054130554,0.40819019079208374,0.5405876040458679,0.5238095238095238,2.5798819065093994,0.686116099357605
1.0138921737670898,1.2426745891571045,-0.22878241539001465,0.7572857141494751,0.5238095238095238,2.652714967727661,0.8217609524726868
1.200582504272461,0.857917308807373,0.3426651954650879,0.5591500997543335,0.5714285714285714,2.643233299255371,0.704488217830658
1.1238583326339722,1.072735071182251,0.05112326145172119,0.6557048559188843,0.5238095238095238,2.499262809753418,0.8101904988288879
0.913676381111145,1.3447182178497314,-0.4310418367385864,0.694671094417572,0.5476190476190477,2.840489387512207,0.7946198582649231
0.9754599332809448,1.1526163816452026,-0.1771564483642578,0.6470428705215454,0.3571428571428571,2.9452872276306152,0.794211745262146
0.837128221988678,1.351535439491272,-0.514407217502594,0.6310679912567139,0.5238095238095238,2.444659471511841,0.7300059795379639
0.8524520993232727,1.096839427947998,-0.24438732862472534,0.7062273621559143,0.5476190476190477,2.674347162246704,0.7601417899131775
1.4061200618743896,0.6174810528755188,0.7886390089988708,0.4161204695701599,0.38095238095238093,2.534255027770996,0.5738394260406494
0.8435429930686951,1.455047369003296,-0.6115043759346008,0.7603832483291626,0.5476190476190477,2.553943634033203,0.8321855068206787
1.0700595378875732,1.1439002752304077,-0.07384073734283447,0.6030673980712891,0.5238095238095238,2.8288886547088623,0.7149267792701721
0.9208398461341858,1.0524961948394775,-0.13165634870529175,0.6323301196098328,0.5952380952380952,2.909672975540161,0.7909756302833557
1.1122902631759644,0.9121909141540527,0.20009934902191162,0.5309476256370544,0.5,3.0153796672821045,0.6877418160438538
1.180117130279541,0.9769636392593384,0.20315349102020264,0.5958691835403442,0.47619047619047616,2.946704626083374,0.7302777767181396
1.1375176906585693,1.1456209421157837,-0.008103251457214355,0.6180330514907837,0.6190476190476191,2.6480140686035156,0.737822949886322
1.1085871458053589,0.9856263995170593,0.12296074628829956,0.6343104839324951,0.45238095238095233,2.6951045989990234,0.75095534324646
0.8874795436859131,1.0716149806976318,-0.18413543701171875,0.6169822812080383,0.5238095238095238,2.445200204849243,0.7259296774864197
1.1031272411346436,1.052331805229187,0.05079543590545654,0.6934468746185303,0.5238095238095238,2.8224422931671143,0.7703554034233093
0.9938479661941528,0.9096568822860718,0.08419108390808105,0.4662908613681793,0.4285714285714286,2.5780081748962402,0.5932645797729492
1.0871423482894897,0.772216260433197,0.3149260878562927,0.49204325675964355,0.47619047619047616,2.804258108139038,0.6448143720626831
1.0010883808135986,1.1294091939926147,-0.1283208131790161,0.6126921772956848,0.5476190476190477,3.0016908645629883,0.7413426041603088
0.8258529901504517,1.2066446542739868,-0.38079166412353516,0.6573061347007751,0.5714285714285714,1.8803695440292358,0.7362874150276184
1.0594767332077026,0.7818465828895569,0.27763015031814575,0.5833200216293335,0.47619047619047616,2.502326250076294,0.6806350946426392
0.9825961589813232,1.0617278814315796,-0.07913172245025635,0.6705734133720398,0.5952380952380952,2.897037982940674,0.7665501236915588
0.8729121685028076,1.2312487363815308,-0.35833656787872314,0.7327126264572144,0.5238095238095238,2.5387816429138184,0.808480441570282
1.1786928176879883,0.9912741780281067,0.1874186396598816,0.5429661870002747,0.5,2.7683260440826416,0.6353058218955994
0.9366686940193176,1.2235660552978516,-0.28689736127853394,0.6954200863838196,0.5476190476190477,2.5600316524505615,0.8149437308311462
1.16098952293396,0.7808870673179626,0.3801024556159973,0.48498353362083435,0.5476190476190477,2.431520700454712,0.6161155700683594
1.322361946105957,0.8539870381355286,0.46837490797042847,0.5701203346252441,0.40476190476190477,2.577345132827759,0.6803914308547974
1.078873634338379,0.839539110660553,0.23933452367782593,0.5407520532608032,0.45238095238095233,2.862246036529541,0.6625185012817383
0.7931683659553528,0.6074390411376953,0.18572932481765747,0.44404059648513794,0.47619047619047616,2.865312337875366,0.6296389102935791
0.9684462547302246,0.6589335203170776,0.309512734413147,0.5408282279968262,0.4285714285714286,2.6571786403656006,0.6448138952255249
0.8959630131721497,0.968910813331604,-0.07294780015945435,0.5833169221878052,0.5,2.6742546558380127,0.730880081653595
1.173314094543457,0.9457705616950989,0.22754353284835815,0.6275742650032043,0.5,2.560516595840454,0.7177717089653015
0.8640826344490051,0.9482446312904358,-0.08416199684143066,0.6705361604690552,0.6190476190476191,2.853761672973633,0.773354172706604
0.9456883072853088,1.0155143737792969,-0.06982606649398804,0.6418243646621704,0.6190476190476191,3.0799758434295654,0.7362092733383179
0.7878095507621765,1.1911368370056152,-0.4033272862434387,0.6614038944244385,0.5952380952380952,2.8434994220733643,0.7733048796653748
0.9780226349830627,1.0656754970550537,-0.08765286207199097,0.7220865488052368,0.45238095238095233,2.655819892883301,0.809026837348938
1.241991639137268,1.5158941745758057,-0.2739025354385376,0.8789765238761902,0.5476190476190477,3.0262386798858643,0.9852595925331116
1.2163013219833374,1.259687066078186,-0.04338574409484863,0.849082350730896,0.4285714285714286,2.8148744106292725,0.9631022214889526
1.2895230054855347,1.2612147331237793,0.02830827236175537,0.6953522562980652,0.5238095238095238,3.0024256706237793,0.8277344107627869
1.4798356294631958,1.0088474750518799,0.4709881544113159,0.7363718748092651,0.38095238095238093,2.1656267642974854,0.9500647783279419
0.9427188038825989,0.9882488250732422,-0.04553002119064331,0.6822222471237183,0.3571428571428571,2.306196689605713,0.8929546475410461
1.1899306774139404,0.984693169593811,0.2052375078201294,0.7802947163581848,0.6428571428571428,2.75339412689209,0.9010778665542603
0.9840980768203735,1.2991119623184204,-0.3150138854980469,0.8384822010993958,0.47619047619047616,2.5725209712982178,0.9487411975860596
0.6825109720230103,1.4236829280853271,-0.7411719560623169,0.7783797383308411,0.6428571428571428,2.8045802116394043,0.8864932060241699
1.3767002820968628,0.9880896210670471,0.3886106610298157,0.735171377658844,0.33333333333333337,2.5991251468658447,0.8740397095680237
0.929198145866394,1.1223312616348267,-0.19313311576843262,0.6925408244132996,0.45238095238095233,2.7289557456970215,0.9142985343933105
1.1850820779800415,0.992215633392334,0.19286644458770752,0.6788615584373474,0.5238095238095238,3.024451732635498,0.8652607202529907
1.0971391201019287,0.8457854390144348,0.2513536810874939,0.5749802589416504,0.5,2.8385684490203857,0.8428837656974792
0.8176348209381104,1.2586711645126343,-0.4410363435745239,0.694709837436676,0.5476190476190477,2.604475975036621,0.8257397413253784
0.79981529712677,1.0558836460113525,-0.2560683488845825,0.8298546075820923,0.5,2.5351767539978027,0.9537668824195862
1.0468683242797852,1.0804026126861572,-0.03353428840637207,0.8077743649482727,0.40476190476190477,2.194528341293335,0.9280781745910645
1.208184838294983,0.8164049983024597,0.3917798399925232,0.6247667670249939,0.45238095238095233,2.4670276641845703,0.8768294453620911
1.053583025932312,1.0990632772445679,-0.04548025131225586,0.7427117824554443,0.6428571428571428,2.5297696590423584,0.9395552277565002
1.1260689496994019,0.9980024099349976,0.1280665397644043,0.6515045166015625,0.47619047619047616,2.773005485534668,0.8656445145606995
0.8625791072845459,1.2988630533218384,-0.4362839460372925,0.711448073387146,0.4285714285714286,2.315269708633423,0.9093204140663147
1.4066061973571777,0.9890716075897217,0.41753458976745605,0.6552298665046692,0.30952380952380953,2.4261474609375,0.8780285716056824
1.1188300848007202,1.344859004020691,-0.2260289192199707,0.7570273876190186,0.5714285714285714,2.6066501140594482,0.8925487399101257
0.9584701061248779,1.2916074991226196,-0.3331373929977417,0.7066792249679565,0.5952380952380952,2.6675639152526855,0.8741269111633301
0.6027382016181946,1.428672432899475,-0.8259342312812805,0.7623210549354553,0.5476190476190477,2.9263405799865723,0.9098697900772095
1.160285234451294,0.9076241254806519,0.2526611089706421,0.5405592322349548,0.5476190476190477,3.001011371612549,0.7482039332389832
0.944622278213501,1.208935022354126,-0.264312744140625,0.6584104895591736,0.6428571428571428,2.6603641510009766,0.8684188723564148
1.2096319198608398,1.0819618701934814,0.1276700496673584,0.6646906137466431,0.40476190476190477,2.702772855758667,0.8712456822395325
1.6773552894592285,0.5621394515037537,1.1152158379554749,0.4797363579273224,0.5,2.6282222270965576,0.6561043858528137
1.2928680181503296,1.0756127834320068,0.21725523471832275,0.7037262320518494,0.5714285714285714,2.703124761581421,0.8771789073944092
0.7802924513816833,1.5722376108169556,-0.7919451594352722,0.7615969181060791,0.5476190476190477,3.151348829269409,0.8844769597053528
1.4038302898406982,0.9958235025405884,0.40800678730010986,0.6783352494239807,0.4285714285714286,3.059988260269165,0.8145660758018494
1.0243096351623535,1.3818790912628174,-0.35756945610046387,0.6786323189735413,0.5952380952380952,2.438204050064087,0.8228518962860107
0.5663967132568359,1.3465831279754639,-0.7801864147186279,0.6514562368392944,0.5238095238095238,2.3955798149108887,0.846047580242157
1.2427555322647095,1.1591289043426514,0.0836266279220581,0.6398360729217529,0.6190476190476191,2.821661949157715,0.8017216324806213
0.9610799551010132,1.1892070770263672,-0.228127121925354,0.6026265025138855,0.38095238095238093,2.7277133464813232,0.7449648976325989
0.8497618436813354,1.2000935077667236,-0.3503316640853882,0.7345033884048462,0.5714285714285714,2.293154239654541,0.9132816195487976
1.3004815578460693,0.8032187223434448,0.4972628355026245,0.5542517900466919,0.5714285714285714,2.726195812225342,0.7374098896980286
1.0778268575668335,1.2931445837020874,-0.2153177261352539,0.6910684108734131,0.4285714285714286,2.6687848567962646,0.8611393570899963
1.2293975353240967,0.9500935673713684,0.27930396795272827,0.5875171422958374,0.5714285714285714,2.7145345211029053,0.7716067433357239
1.2411983013153076,0.8411449790000916,0.40005332231521606,0.583962619304657,0.40476190476190477,2.3754944801330566,0.7788016200065613
0.781877338886261,1.5948271751403809,-0.8129498362541199,0.7829421758651733,0.6428571428571428,2.1596691608428955,0.8729074597358704
1.1509841680526733,1.1659208536148071,-0.014936685562133789,0.7250156998634338,0.6190476190476191,2.8417394161224365,0.9287760853767395
1.1495301723480225,0.9402055740356445,0.20932459831237793,0.5654491782188416,0.5476190476190477,2.5856566429138184,0.7276116013526917
1.1350550651550293,1.2645708322525024,-0.12951576709747314,0.7237449884414673,0.45238095238095233,2.9242568016052246,0.9326193332672119
1.3897697925567627,0.9984957575798035,0.39127403497695923,0.6796115040779114,0.6428571428571428,2.847025156021118,0.8980088233947754
1.0858047008514404,1.235108733177185,-0.14930403232574463,0.7298195958137512,0.5714285714285714,2.455170154571533,0.9069086313247681
0.9119937419891357,1.1794753074645996,-0.26748156547546387,0.6949946284294128,0.5238095238095238,2.6791579723358154,0.8957227468490601
0.9259673953056335,1.0605714321136475,-0.13460403680801392,0.5736497044563293,0.5952380952380952,2.758620023727417,0.7607204914093018
1.0768393278121948,0.9784881472587585,0.09835118055343628,0.6308507919311523,0.5238095238095238,2.81638503074646,0.757938027381897
1.0327420234680176,0.9592224359512329,0.07351958751678467,0.6900926232337952,0.5476190476190477,2.715726852416992,0.8484302759170532
0.7236567735671997,0.899767279624939,-0.17611050605773926,0.6742579340934753,0.4285714285714286,2.7566606998443604,0.8768032789230347
1.008044719696045,0.9714914560317993,0.036553263664245605,0.6660028696060181,0.45238095238095233,2.519070625305176,0.8554512858390808
0.9866669178009033,0.8387690186500549,0.1478978991508484,0.5424928069114685,0.5476190476190477,2.8132450580596924,0.7810622453689575
0.9434528946876526,1.207242488861084,-0.2637895941734314,0.6981049180030823,0.4285714285714286,2.767948627471924,0.8636924624443054
0.9294372797012329,1.0019512176513672,-0.07251393795013428,0.8123447299003601,0.5476190476190477,2.778313398361206,0.9559416770935059
1.1979702711105347,0.9401758313179016,0.25779443979263306,0.6679083108901978,0.47619047619047616,2.315351963043213,0.8692352175712585
0.8105229139328003,1.184991717338562,-0.3744688034057617,0.7136979699134827,0.47619047619047616,2.3159711360931396,0.8721192479133606
1.315599799156189,0.7895562648773193,0.5260435342788696,0.6491342782974243,0.5476190476190477,2.998885154724121,0.8782956600189209
0.8932929039001465,1.0258634090423584,-0.13257050514221191,0.7127460837364197,0.5238095238095238,2.716464042663574,0.9135008454322815
1.02199125289917,1.1220887899398804,-0.10009753704071045,0.6658227443695068,0.5714285714285714,2.545565366744995,0.8170974850654602
0.8957492709159851,0.965008556842804,-0.06925928592681885,0.5553101897239685,0.40476190476190477,2.68814754486084,0.7693439722061157
0.9062864184379578,1.130069375038147,-0.2237829566001892,0.6141190528869629,0.45238095238095233,2.9552366733551025,0.7971850037574768
0.9675734043121338,1.2447583675384521,-0.27718496322631836,0.7442466616630554,0.5,2.337006092071533,0.9242007732391357
0.7372247576713562,1.4432264566421509,-0.7060016989707947,0.790368914604187,0.5952380952380952,2.4733521938323975,0.896024763584137
1.3278591632843018,0.7197614312171936,0.6080977320671082,0.5208999514579773,0.40476190476190477,2.8314919471740723,0.7974141240119934
0.9991225004196167,1.2024567127227783,-0.20333421230316162,0.7336767911911011,0.6666666666666667,2.7538604736328125,0.8759838342666626
1.132162094116211,0.9638929963111877,0.1682690978050232,0.5824582576751709,0.3571428571428571,2.8645763397216797,0.821297287940979
1.3093311786651611,1.0896652936935425,0.21966588497161865,0.6462222337722778,0.4285714285714286,3.0678274631500244,0.7531847357749939
1.0472534894943237,1.2532057762145996,-0.20595228672027588,0.7029239535331726,0.4285714285714286,2.4767651557922363,0.8315213322639465
1.105257511138916,1.0943248271942139,0.010932683944702148,0.6804607510566711,0.38095238095238093,2.514666795730591,0.8201034665107727
0.849882960319519,1.3042007684707642,-0.4543178081512451,0.6762831807136536,0.5,2.8261077404022217,0.7982181906700134
0.7707191109657288,1.092590093612671,-0.32187098264694214,0.597298800945282,0.5476190476190477,2.604722738265991,0.702605128288269
0.9132760167121887,1.293379783630371,-0.3801037669181824,0.6850699186325073,0.47619047619047616,2.661628484725952,0.8125914931297302
1.260757327079773,0.8270372748374939,0.43372005224227905,0.569881796836853,0.2857142857142857,2.651003360748291,0.7755973935127258
0.8410996198654175,1.212984323501587,-0.37188470363616943,0.740858256816864,0.5476190476190477,2.544002056121826,0.8677178621292114
1.3038562536239624,0.8010355234146118,0.5028207302093506,0.5668047666549683,0.5476190476190477,2.6153206825256348,0.753278911113739
0.7523056268692017,1.2549349069595337,-0.502629280090332,0.6000990271568298,0.5238095238095238,3.088174343109131,0.7199585437774658
0.809974730014801,0.9800715446472168,-0.17009681463241577,0.6128126978874207,0.4285714285714286,3.063708543777466,0.7316234111785889
0.91832435131073,0.7880865931510925,0.13023775815963745,0.5165945291519165,0.5238095238095238,3.2027645111083984,0.7679398059844971
0.9432500004768372,0.9808071255683899,-0.037557125091552734,0.5510887503623962,0.45238095238095233,2.9457757472991943,0.7149749994277954
0.9521795511245728,0.8756394982337952,0.07654005289077759,0.5117878317832947,0.5,2.7019741535186768,0.7284246683120728
0.8435688614845276,1.0157034397125244,-0.17213457822799683,0.5425282716751099,0.47619047619047616,2.882498025894165,0.691841721534729
0.9704156517982483,0.8386325240135193,0.131783127784729,0.5029076337814331,0.40476190476190477,2.9204914569854736,0.6705867052078247
0.876821756362915,0.8978285789489746,-0.02100682258605957,0.5482642650604248,0.5476190476190477,2.3390564918518066,0.7119625806808472
0.9337242841720581,0.8808990120887756,0.05282527208328247,0.5888954401016235,0.3571428571428571,2.470823287963867,0.7632056474685669
1.1392468214035034,0.7469414472579956,0.3923053741455078,0.5117886066436768,0.6190476190476191,2.3759517669677734,0.7490330934524536
0.8059292435646057,1.101678729057312,-0.2957494854927063,0.6407177448272705,0.4285714285714286,2.664135694503784,0.8287710547447205
1.0371850728988647,1.018800973892212,0.018384099006652832,0.6546726226806641,0.5238095238095238,2.736682415008545,0.7980213761329651
0.7382434010505676,1.2147960662841797,-0.47655266523361206,0.6397848129272461,0.5476190476190477,2.7710013389587402,0.7396022081375122
1.2769105434417725,0.7803137898445129,0.4965967535972595,0.6072506904602051,0.5,2.6913838386535645,0.7346359491348267
0.9352496862411499,1.043559193611145,-0.10830950736999512,0.6321079730987549,0.5952380952380952,3.1322197914123535,0.7653113007545471
0.7932646870613098,0.9894206523895264,-0.19615596532821655,0.5406405925750732,0.40476190476190477,2.7088592052459717,0.6764868497848511
0.9241668581962585,0.8181750774383545,0.10599178075790405,0.4839209318161011,0.45238095238095233,3.0380396842956543,0.6931361556053162
0.6763162016868591,1.0039069652557373,-0.3275907635688782,0.6693699955940247,0.5476190476190477,2.786166191101074,0.8242372870445251
0.8983566164970398,0.932915449142456,-0.03455883264541626,0.6432031989097595,0.5238095238095238,2.8250820636749268,0.795439600944519
1.0745471715927124,0.9272215962409973,0.1473255753517151,0.5819112658500671,0.6666666666666667,2.4140608310699463,0.7814487218856812
0.9182748794555664,0.8745542764663696,0.04372060298919678,0.5009231567382812,0.5238095238095238,2.413008689880371,0.6963463425636292
0.7907265424728394,1.1841280460357666,-0.39340150356292725,0.6884832978248596,0.47619047619047616,2.6870648860931396,0.791426420211792
0.7655574679374695,1.0389145612716675,-0.273357093334198,0.6349911093711853,0.47619047619047616,2.7280776500701904,0.7737422585487366
0.7305983901023865,1.1076488494873047,-0.3770504593849182,0.5818856954574585,0.47619047619047616,2.458221912384033,0.6615520715713501
0.8980472087860107,0.9153680801391602,-0.017320871353149414,0.5041192173957825,0.5714285714285714,2.7142491340637207,0.6779478788375854
1.0959303379058838,0.7857242822647095,0.3102060556411743,0.5919054746627808,0.5952380952380952,2.925119638442993,0.7191268801689148
0.9128850102424622,1.0115622282028198,-0.09867721796035767,0.6002818942070007,0.5238095238095238,2.9082281589508057,0.8076440691947937
0.9670706391334534,0.7575527429580688,0.20951789617538452,0.5111345648765564,0.45238095238095233,2.759490489959717,0.6894776821136475
0.8924203515052795,1.0067708492279053,-0.11435049772262573,0.6885876059532166,0.4285714285714286,2.896876096725464,0.8381069898605347
0.6756395697593689,0.8770297169685364,-0.20139014720916748,0.5770435333251953,0.5714285714285714,2.332070827484131,0.7674590349197388
0.9245820045471191,1.0411838293075562,-0.11660182476043701,0.6640045046806335,0.5,2.4882051944732666,0.7773844003677368
1.1084321737289429,0.6604902148246765,0.44794195890426636,0.5381187796592712,0.5476190476190477,2.365783214569092,0.6749170422554016
0.7846726179122925,1.0635652542114258,-0.2788926362991333,0.6128607988357544,0.5238095238095238,2.4950218200683594,0.7695079445838928
0.8255110383033752,0.9188638925552368,-0.09335285425186157,0.6225631237030029,0.45238095238095233,2.179798126220703,0.8085578083992004
1.0713385343551636,0.7619670033454895,0.3093715310096741,0.603937566280365,0.3571428571428571,2.3430631160736084,0.7453786134719849
0.7020128965377808,0.8889244794845581,-0.18691158294677734,0.5772905349731445,0.45238095238095233,2.9004671573638916,0.6914142370223999
0.9205529689788818,0.8886666893959045,0.031886279582977295,0.628402590751648,0.5952380952380952,3.054295063018799,0.7945895791053772
1.051715612411499,0.7335140109062195,0.31820160150527954,0.4791548550128937,0.47619047619047616,2.7930619716644287,0.6321591138839722
0.8058842420578003,0.8938736915588379,-0.0879894495010376,0.6036700010299683,0.45238095238095233,2.269444227218628,0.7484990954399109
0.8400962352752686,1.1429100036621094,-0.3028137683868408,0.652472198009491,0.5952380952380952,2.4864001274108887,0.7693379521369934
0.7201883792877197,1.1572500467300415,-0.4370616674423218,0.6887266039848328,0.5476190476190477,2.3039193153381348,0.8037455677986145
0.9498772621154785,1.0082365274429321,-0.05835926532745361,0.6372875571250916,0.5952380952380952,2.4168126583099365,0.8202641606330872
0.776035487651825,0.8522331714630127,-0.07619768381118774,0.4897918701171875,0.5238095238095238,2.9948959350585938,0.655331552028656
1.0288422107696533,0.8536587357521057,0.1751834750175476,0.576976478099823,0.5476190476190477,2.6311049461364746,0.7507377862930298
0.8710967302322388,0.8797202110290527,-0.008623480796813965,0.4980839490890503,0.3571428571428571,2.651616334915161,0.6369625329971313
0.9345247149467468,0.9274851083755493,0.00703960657119751,0.6013913154602051,0.45238095238095233,2.902348518371582,0.737177312374115
0.8834046125411987,0.7560780048370361,0.1273266077041626,0.5298627614974976,0.47619047619047616,2.690291166305542,0.6869055032730103
1.0524042844772339,0.8623614311218262,0.19004285335540771,0.5282205939292908,0.6428571428571428,2.5846006870269775,0.7021000385284424
0.9779130816459656,0.7729136943817139,0.2049993872642517,0.5372854471206665,0.47619047619047616,2.673633575439453,0.7145721912384033
0.8202870488166809,0.9755246043205261,-0.15523755550384521,0.5820452570915222,0.47619047619047616,2.436328172683716,0.6950290203094482
0.9886091351509094,0.8660928010940552,0.12251633405685425,0.5511705875396729,0.5476190476190477,2.3107428550720215,0.6962061524391174
0.8076069355010986,0.8171942234039307,-0.009587287902832031,0.5712752938270569,0.40476190476190477,2.8893017768859863,0.6951549053192139
1.0462005138397217,0.8198496103286743,0.22635090351104736,0.495821088552475,0.5,2.427694082260132,0.6769227385520935
0.9793661832809448,1.0056679248809814,-0.02630174160003662,0.6028505563735962,0.5952380952380952,3.1207008361816406,0.7382227182388306
1.0176857709884644,0.9522721767425537,0.06541359424591064,0.5821306705474854,0.5714285714285714,3.144547700881958,0.7184963822364807
1.1018626689910889,0.7722389101982117,0.3296237587928772,0.4903465807437897,0.5714285714285714,2.7200205326080322,0.6762681603431702
0.9704147577285767,0.7974230051040649,0.17299175262451172,0.4949742257595062,0.45238095238095233,2.443030834197998,0.6938540935516357
0.8721993565559387,0.865044116973877,0.007155239582061768,0.5450234413146973,0.5476190476190477,3.159144878387451,0.6635611057281494
0.9613191485404968,0.8103566765785217,0.1509624719619751,0.5329731106758118,0.6428571428571428,2.617612361907959,0.6404826641082764
1.0579266548156738,0.9176139831542969,0.14031267166137695,0.5226446986198425,0.4285714285714286,2.6366772651672363,0.6498134136199951
1.0982286930084229,0.9562713503837585,0.1419573426246643,0.5517808198928833,0.5,2.350637435913086,0.6833030581474304
0.9223326444625854,0.9874222874641418,-0.0650896430015564,0.569879412651062,0.6190476190476191,2.422717571258545,0.7296426296234131
0.8292152881622314,1.0998077392578125,-0.27059245109558105,0.6653784513473511,0.5238095238095238,2.9099550247192383,0.7892968654632568
0.8846100568771362,0.6457971334457397,0.23881292343139648,0.5266936421394348,0.47619047619047616,3.0439295768737793,0.6623299717903137
1.0182647705078125,0.8404597043991089,0.1778050661087036,0.5293960571289062,0.38095238095238093,3.24627685546875,0.6341535449028015
0.8876040577888489,0.9389963746070862,-0.051392316818237305,0.47707265615463257,0.45238095238095233,2.764666795730591,0.6840406060218811
0.9889359474182129,1.1100976467132568,-0.12116169929504395,0.6052020788192749,0.6190476190476191,2.4437317848205566,0.7267598509788513
1.045352578163147,1.0116420984268188,0.033710479736328125,0.6437963843345642,0.5476190476190477,2.9648821353912354,0.760564386844635
1.0055620670318604,0.8678901195526123,0.13767194747924805,0.4793657660484314,0.47619047619047616,2.9897940158843994,0.62794429063797
0.8557326197624207,1.116495132446289,-0.2607625126838684,0.6982110142707825,0.4285714285714286,3.037980318069458,0.8215983510017395
0.9142868518829346,1.031057357788086,-0.11677050590515137,0.6105613708496094,0.47619047619047616,2.621581554412842,0.7205252051353455
0.8239845633506775,0.9091730713844299,-0.08518850803375244,0.5527924299240112,0.5476190476190477,2.4454307556152344,0.7036880850791931
0.8834003210067749,0.8857247829437256,-0.0023244619369506836,0.6041119694709778,0.47619047619047616,2.6883695125579834,0.744924008846283
1.0556167364120483,0.7007734179496765,0.3548433184623718,0.4233974814414978,0.45238095238095233,1.973699688911438,0.6015418171882629
1.0806550979614258,0.9931468963623047,0.0875082015991211,0.5365080833435059,0.5476190476190477,2.386889934539795,0.6986657977104187
0.9509705305099487,0.910759449005127,0.04021108150482178,0.5244120359420776,0.5952380952380952,2.530277967453003,0.6675456762313843
1.0771929025650024,0.8562639355659485,0.22092896699905396,0.5217567682266235,0.5952380952380952,2.4358925819396973,0.6949359774589539
1.1237257719039917,0.9715669751167297,0.15215879678726196,0.5493497252464294,0.40476190476190477,2.4585494995117188,0.7017986178398132
1.0139875411987305,0.9928714632987976,0.02111607789993286,0.5402445793151855,0.33333333333333337,2.6379804611206055,0.6760669946670532
0.9570935368537903,1.0025298595428467,-0.045436322689056396,0.6016886234283447,0.47619047619047616,2.507204055786133,0.7031435370445251
1.103666067123413,0.9655681252479553,0.13809794187545776,0.6499975919723511,0.5,2.487116813659668,0.7779303193092346
0.8799839615821838,1.0817506313323975,-0.20176666975021362,0.6189606785774231,0.5952380952380952,2.695288896560669,0.7409056425094604
0.9679476618766785,0.9672909379005432,0.0006567239761352539,0.5948969125747681,0.5714285714285714,2.9264564514160156,0.7536479830741882
1.094330072402954,0.8323724269866943,0.26195764541625977,0.46559396386146545,0.47619047619047616,2.9126346111297607,0.5874518752098083
0.9204578995704651,0.9916683435440063,-0.07121044397354126,0.5971872210502625,0.4285714285714286,2.7285590171813965,0.7601339221000671
0.9133108258247375,1.1697744131088257,-0.25646358728408813,0.6845447421073914,0.6190476190476191,2.354037046432495,0.790454626083374
0.9866962432861328,1.0346263647079468,-0.047930121421813965,0.606647789478302,0.4285714285714286,2.31718373298645,0.760785698890686
1.1348693370819092,0.9623116254806519,0.17255771160125732,0.5099189281463623,0.5476190476190477,2.103363037109375,0.6523715853691101
1.012439250946045,0.9219405055046082,0.09049874544143677,0.5190481543540955,0.40476190476190477,2.413881778717041,0.7050692439079285
1.1090809106826782,0.8106648921966553,0.29841601848602295,0.5198653936386108,0.40476190476190477,2.710933208465576,0.6507009863853455
1.0280780792236328,1.0024877786636353,0.02559030055999756,0.597712516784668,0.5,2.774909496307373,0.705377459526062
0.9539306163787842,0.5934383273124695,0.3604922890663147,0.38308921456336975,0.5476190476190477,2.4477386474609375,0.5507552027702332
0.9043165445327759,0.8376757502555847,0.06664079427719116,0.42813798785209656,0.5714285714285714,2.8530588150024414,0.5581763386726379
0.8991934657096863,1.0677822828292847,-0.1685888171195984,0.5693491101264954,0.4285714285714286,2.675581455230713,0.682488739490509
0.7169850468635559,0.9703891277313232,-0.25340408086776733,0.5222219228744507,0.6190476190476191,2.3235790729522705,0.6736810803413391
0.811432957649231,1.040331482887268,-0.2288985252380371,0.5614753365516663,0.5714285714285714,2.5447568893432617,0.6547975540161133
0.8006011843681335,1.0398762226104736,-0.2392750382423401,0.5631118416786194,0.40476190476190477,2.527580738067627,0.6577641367912292
0.8446555733680725,0.9619690179824829,-0.1173134446144104,0.5533630847930908,0.40476190476190477,2.995556354522705,0.6862203478813171
0.7926278710365295,0.7977344989776611,-0.005106627941131592,0.49410462379455566,0.5952380952380952,2.510831117630005,0.5840628743171692
0.8908907771110535,0.9708876609802246,-0.07999688386917114,0.5072356462478638,0.5952380952380952,2.592759370803833,0.6212270855903625
0.7497921586036682,0.9395842552185059,-0.18979209661483765,0.5371590852737427,0.45238095238095233,2.644606828689575,0.6564040184020996
0.8176895380020142,1.1484320163726807,-0.3307424783706665,0.6949604749679565,0.45238095238095233,2.379000186920166,0.8082720637321472
0.9760737419128418,0.8926657438278198,0.08340799808502197,0.45934489369392395,0.6190476190476191,2.740957021713257,0.5679123401641846
0.9929769039154053,0.9027491807937622,0.09022772312164307,0.3545375168323517,0.6190476190476191,2.94799542427063,0.4843544065952301
1.035185694694519,0.88939368724823,0.14579200744628906,0.45965510606765747,0.45238095238095233,2.5045199394226074,0.5941892862319946
0.9352694153785706,1.0196059942245483,-0.08433657884597778,0.5174329876899719,0.4285714285714286,2.475247621536255,0.6192581057548523
0.9631420373916626,0.8783043622970581,0.08483767509460449,0.4588281214237213,0.5476190476190477,2.5244367122650146,0.6327127814292908
0.97419273853302,1.1164376735687256,-0.14224493503570557,0.6329127550125122,0.45238095238095233,2.084150791168213,0.7375088334083557
1.1071707010269165,0.877760112285614,0.2294105887413025,0.4734036922454834,0.47619047619047616,2.475752353668213,0.5925979614257812
0.8895745277404785,1.0695428848266602,-0.17996835708618164,0.5249240398406982,0.5714285714285714,2.8482704162597656,0.6296428442001343
0.8145034909248352,0.8432274460792542,-0.028723955154418945,0.4354434013366699,0.33333333333333337,2.946148157119751,0.5445475578308105
0.9634467959403992,1.0755356550216675,-0.11208885908126831,0.5117741823196411,0.5714285714285714,2.7013258934020996,0.6487806439399719
1.0237877368927002,0.8226488828659058,0.20113885402679443,0.4089083969593048,0.5,2.5486085414886475,0.5708562731742859
1.0182304382324219,0.8176285624504089,0.20060187578201294,0.4500400125980377,0.5,2.526496171951294,0.5889101028442383
0.8395224213600159,0.8108047842979431,0.028717637062072754,0.4106820821762085,0.47619047619047616,2.752462387084961,0.5251954197883606
0.937140166759491,0.9246848225593567,0.012455344200134277,0.42384448647499084,0.5476190476190477,2.402449607849121,0.5609707832336426
0.953049898147583,0.9041633605957031,0.04888653755187988,0.46242374181747437,0.3571428571428571,2.3801236152648926,0.584608256816864
0.9823909997940063,0.8204778432846069,0.16191315650939941,0.46650588512420654,0.38095238095238093,2.296607494354248,0.5982624292373657
1.0670241117477417,0.9525564908981323,0.11446762084960938,0.5290323495864868,0.5,2.5190508365631104,0.6296089887619019
0.822301983833313,1.1227681636810303,-0.3004661798477173,0.4932372570037842,0.5238095238095238,2.9415717124938965,0.6254313588142395
1.1296460628509521,0.8188248872756958,0.31082117557525635,0.4153156578540802,0.5476190476190477,2.7323150634765625,0.5277343392372131
1.023600697517395,0.9332559108734131,0.09034478664398193,0.4590243399143219,0.4285714285714286,2.4349441528320312,0.5849418044090271
0.9667848348617554,0.6842935085296631,0.2824913263320923,0.32568517327308655,0.45238095238095233,2.5691933631896973,0.49768197536468506
0.9695156812667847,0.8536331653594971,0.1158825159072876,0.43462204933166504,0.5,2.4746627807617188,0.5497860908508301
1.18622624874115,0.7965003252029419,0.389725923538208,0.40155771374702454,0.47619047619047616,2.606715440750122,0.4961901009082794
1.0327177047729492,0.7320999503135681,0.3006177544593811,0.38380497694015503,0.47619047619047616,2.725121259689331,0.5094895362854004
0.8934216499328613,0.8877464532852173,0.005675196647644043,0.5428531765937805,0.4285714285714286,2.612046480178833,0.6472732424736023
0.892869770526886,0.8724428415298462,0.020426928997039795,0.45590940117836,0.3571428571428571,2.2994134426116943,0.582277238368988
0.8951940536499023,1.0258983373641968,-0.13070428371429443,0.5256749987602234,0.5238095238095238,2.2824106216430664,0.652772843837738
0.9092958569526672,1.0649560689926147,-0.1556602120399475,0.5986030101776123,0.47619047619047616,2.7515811920166016,0.6930440664291382
1.0581965446472168,0.8301717042922974,0.22802484035491943,0.41825631260871887,0.4285714285714286,2.9036147594451904,0.541614830493927
0.813029944896698,0.9482155442237854,-0.1351855993270874,0.5221455693244934,0.45238095238095233,2.728832721710205,0.6590856909751892
0.7343260049819946,1.15666663646698,-0.42234063148498535,0.57184898853302,0.45238095238095233,2.529435873031616,0.7286052107810974
0.8519027233123779,0.9102184772491455,-0.05831575393676758,0.5408223867416382,0.45238095238095233,2.5058794021606445,0.6613479852676392
0.6857296228408813,0.6977123618125916,-0.011982738971710205,0.4819890260696411,0.45238095238095233,2.989891290664673,0.5932468771934509
0.8999013900756836,0.8436270952224731,0.05627429485321045,0.4355010986328125,0.45238095238095233,2.6404340267181396,0.5492912530899048
1.0827689170837402,0.8053798079490662,0.2773891091346741,0.44604185223579407,0.5714285714285714,2.3457727432250977,0.5709094405174255
0.8073416352272034,0.9642184376716614,-0.156876802444458,0.4866689443588257,0.5476190476190477,2.9390335083007812,0.628460168838501
1.0696754455566406,0.8035275936126709,0.2661478519439697,0.4383690357208252,0.40476190476190477,2.342836618423462,0.5624755620956421
1.1116150617599487,1.037348985671997,0.07426607608795166,0.5456566214561462,0.5476190476190477,2.783369779586792,0.644805908203125
0.7832790613174438,0.9244439601898193,-0.1411648988723755,0.5787898302078247,0.5238095238095238,2.439779758453369,0.7018063068389893
0.9692419767379761,0.9218777418136597,0.047364234924316406,0.5272411108016968,0.5476190476190477,2.7706942558288574,0.6532232165336609
0.8932626843452454,1.0988460779190063,-0.205583393573761,0.578007161617279,0.6666666666666667,2.206796646118164,0.7013646960258484
0.9919378757476807,0.964567244052887,0.0273706316947937,0.5299679636955261,0.6904761904761905,2.494523048400879,0.6843569874763489
0.9813280701637268,0.9691464304924011,0.012181639671325684,0.595554530620575,0.3571428571428571,2.8143961429595947,0.7459520697593689
0.7572153806686401,1.1183334589004517,-0.3611180782318115,0.5790677070617676,0.5238095238095238,2.8748764991760254,0.675990641117096
1.042946219444275,0.7452812790870667,0.29766494035720825,0.4287046492099762,0.4285714285714286,2.6204941272735596,0.5414566397666931
0.87888503074646,0.9070336818695068,-0.028148651123046875,0.46506956219673157,0.5,2.4353370666503906,0.5889789462089539
0.817158579826355,1.1144585609436035,-0.29729998111724854,0.5783277750015259,0.5952380952380952,2.7630443572998047,0.6430944800376892
0.7853296995162964,0.7522700428962708,0.033059656620025635,0.3879169225692749,0.5238095238095238,2.547872543334961,0.513643741607666
0.9986183643341064,0.8561004996299744,0.14251786470413208,0.49564918875694275,0.40476190476190477,2.4927315711975098,0.6006290912628174
1.0347120761871338,0.9982487559318542,0.03646332025527954,0.5426923036575317,0.4285714285714286,2.8060083389282227,0.6617099046707153
0.9549400210380554,0.9393565654754639,0.015583455562591553,0.4906086027622223,0.5,2.450282335281372,0.6189937591552734
0.9784875512123108,0.9302452802658081,0.048242270946502686,0.5312976837158203,0.38095238095238093,2.924435615539551,0.6647437214851379
0.8074837327003479,0.9326993823051453,-0.12521564960479736,0.5512365698814392,0.4285714285714286,2.4642276763916016,0.6996108293533325
1.1109884977340698,0.6696445345878601,0.4413439631462097,0.3423722982406616,0.5476190476190477,2.468050003051758,0.4979434907436371
1.0641251802444458,0.7283720374107361,0.3357531428337097,0.419132262468338,0.40476190476190477,2.5046496391296387,0.5742753744125366
0.9172945618629456,0.9362165331840515,-0.018921971321105957,0.5037047863006592,0.4285714285714286,2.251727819442749,0.6277239322662354
1.0118234157562256,0.6723451018333435,0.3394783139228821,0.3697633147239685,0.23809523809523814,2.0123326778411865,0.5032814145088196
0.756271243095398,1.0718891620635986,-0.3156179189682007,0.5633960366249084,0.5238095238095238,2.158923387527466,0.6861017942428589
0.9560679197311401,0.9871840476989746,-0.031116127967834473,0.539834201335907,0.4285714285714286,2.8833837509155273,0.6234004497528076
0.8911129236221313,1.1492658853530884,-0.25815296173095703,0.6085182428359985,0.6428571428571428,2.3447251319885254,0.7233003973960876
1.1033351421356201,0.7911587953567505,0.31217634677886963,0.4705650806427002,0.4285714285714286,2.48892879486084,0.591439962387085
0.7835789322853088,1.0253667831420898,-0.241787850856781,0.4942553639411926,0.5476190476190477,2.19002366065979,0.6057837605476379
0.8343232274055481,1.052904486656189,-0.21858125925064087,0.6118962168693542,0.7142857142857143,2.083200693130493,0.6969088315963745
0.8773604035377502,0.8746517896652222,0.002708613872528076,0.4540380835533142,0.5952380952380952,2.385812997817993,0.5637317299842834
1.0137494802474976,0.9988735318183899,0.014875948429107666,0.6261165142059326,0.5714285714285714,2.954421043395996,0.7304169535636902
0.963973343372345,0.8453436493873596,0.11862969398498535,0.514441967010498,0.5,2.4169602394104004,0.6508206129074097
0.8572008609771729,0.9579750299453735,-0.10077416896820068,0.4878063499927521,0.5,2.8081042766571045,0.626213788986206
0.8507586717605591,1.048567533493042,-0.1978088617324829,0.6055459976196289,0.45238095238095233,2.4476664066314697,0.7119821310043335
0.972751259803772,0.9738253355026245,-0.001074075698852539,0.538165271282196,0.5238095238095238,2.6502792835235596,0.6717646718025208
0.8363062739372253,0.9127895832061768,-0.07648330926895142,0.44568899273872375,0.4285714285714286,2.5805346965789795,0.5476778745651245
0.8161606192588806,0.608529269695282,0.20763134956359863,0.41240057349205017,0.40476190476190477,2.8779139518737793,0.5167987942695618
0.8841425180435181,0.9979586601257324,-0.11381614208221436,0.6471234560012817,0.5238095238095238,2.3354122638702393,0.7671710848808289
0.7056954503059387,0.9474382996559143,-0.24174284934997559,0.5821489691734314,0.5714285714285714,2.4906740188598633,0.7197825908660889
0.9734418392181396,0.8584715723991394,0.11497026681900024,0.4778764843940735,0.47619047619047616,3.0818848609924316,0.6154506206512451
0.9688165187835693,0.7852102518081665,0.18360626697540283,0.442324161529541,0.47619047619047616,3.168492317199707,0.5884166955947876
0.8726314306259155,0.8265864253044128,0.046045005321502686,0.4751981198787689,0.5476190476190477,2.6630585193634033,0.5634171962738037
0.9113442897796631,1.0942966938018799,-0.1829524040222168,0.6036057472229004,0.47619047619047616,2.9635915756225586,0.6788725256919861
0.9782565832138062,1.0047500133514404,-0.026493430137634277,0.48774632811546326,0.4285714285714286,2.5284197330474854,0.5771379470825195
0.8741704821586609,1.0631109476089478,-0.18894046545028687,0.5402258634567261,0.5476190476190477,2.5751864910125732,0.643873393535614
0.8420159816741943,0.897685170173645,-0.055669188499450684,0.44059789180755615,0.6190476190476191,2.6693477630615234,0.5601724982261658
0.91739422082901,1.037449836730957,-0.12005561590194702,0.5429312586784363,0.45238095238095233,2.807295322418213,0.6694290041923523
0.985477089881897,0.8097392916679382,0.17573779821395874,0.397417277097702,0.5238095238095238,2.658531904220581,0.5142503976821899
0.9097808003425598,0.8305917382240295,0.07918906211853027,0.39691588282585144,0.6190476190476191,2.9510443210601807,0.533555805683136
1.0231071710586548,0.8457604050636292,0.17734676599502563,0.4795471131801605,0.47619047619047616,2.503173828125,0.6051496863365173
0.973818838596344,0.9984710812568665,-0.02465224266052246,0.5893371105194092,0.47619047619047616,2.5274393558502197,0.7003336548805237
1.147148609161377,0.7612402439117432,0.3859083652496338,0.37433257699012756,0.33333333333333337,2.762803792953491,0.5102602243423462
0.7613427639007568,0.9674272537231445,-0.2060844898223877,0.5710821151733398,0.5,2.39699649810791,0.677379846572876
0.7764139771461487,0.8673383593559265,-0.09092438220977783,0.44637471437454224,0.5476190476190477,2.5911028385162354,0.5696794390678406
0.9877400398254395,0.8802730441093445,0.10746699571609497,0.4437369704246521,0.4285714285714286,2.751572847366333,0.6059717535972595
1.047459602355957,0.7225627303123474,0.3248968720436096,0.3581785559654236,0.5,2.448256015777588,0.479173481464386
0.9288450479507446,0.8146454095840454,0.11419963836669922,0.4522499442100525,0.6666666666666667,2.874953508377075,0.5586140155792236
1.18740713596344,0.7633655071258545,0.42404162883758545,0.36929038166999817,0.40476190476190477,2.4988667964935303,0.48626798391342163
1.0080899000167847,0.8436839580535889,0.1644059419631958,0.46845465898513794,0.5238095238095238,2.157914876937866,0.6243380308151245
0.8779044151306152,1.093319296836853,-0.2154148817062378,0.554679811000824,0.5476190476190477,2.5551321506500244,0.6532250642776489
1.1519639492034912,0.8649522066116333,0.2870117425918579,0.4542537033557892,0.5,2.921739101409912,0.6047950983047485
1.0041958093643188,0.9332797527313232,0.0709160566329956,0.4788494408130646,0.5,2.584977388381958,0.5785030722618103
0.6780609488487244,0.9389103651046753,-0.2608494162559509,0.4313477873802185,0.5714285714285714,2.998887538909912,0.6088113188743591
1.1854114532470703,0.7140735983848572,0.47133785486221313,0.3782278895378113,0.45238095238095233,2.9350485801696777,0.5234600305557251
0.8882933259010315,0.8262852430343628,0.0620080828666687,0.44565680623054504,0.40476190476190477,2.799861431121826,0.5574855804443359
1.033293604850769,0.8807393908500671,0.1525542140007019,0.5322405099868774,0.4285714285714286,2.501645565032959,0.6557036638259888
0.7238070964813232,1.0391607284545898,-0.3153536319732666,0.4994170069694519,0.5476190476190477,2.5176265239715576,0.5825451612472534
0.9835278391838074,0.6965768933296204,0.286950945854187,0.30760595202445984,0.5476190476190477,2.4235169887542725,0.4488600790500641
0.9122761487960815,0.8520570993423462,0.06021904945373535,0.376797080039978,0.5,3.141839027404785,0.5473904609680176
0.928775429725647,0.8468331098556519,0.08194231986999512,0.4085889458656311,0.5,2.599510908126831,0.5440921187400818
1.075979471206665,0.7616350054740906,0.31434446573257446,0.3715164065361023,0.3571428571428571,2.4539763927459717,0.4826505780220032
1.0413960218429565,0.8510965704917908,0.19029945135116577,0.46531060338020325,0.5476190476190477,2.807194232940674,0.6007675528526306
1.1543159484863281,0.6934799551963806,0.4608359932899475,0.39477166533470154,0.38095238095238093,2.5110416412353516,0.5162203907966614
1.052105188369751,0.934593915939331,0.11751127243041992,0.5421375036239624,0.5238095238095238,2.383228302001953,0.6636260151863098
0.7813850045204163,0.8125908970832825,-0.03120589256286621,0.43571996688842773,0.38095238095238093,2.6936233043670654,0.5219730138778687
1.0707544088363647,0.9294126629829407,0.14134174585342407,0.45178836584091187,0.5238095238095238,2.9770328998565674,0.595657467842102
0.961199164390564,0.9886912107467651,-0.027492046356201172,0.5774243474006653,0.5714285714285714,3.0747904777526855,0.7060240507125854
1.049103021621704,0.935754120349884,0.11334890127182007,0.5242471098899841,0.5476190476190477,2.7477145195007324,0.6790157556533813
0.9802134037017822,0.9353711009025574,0.044842302799224854,0.46944960951805115,0.40476190476190477,2.466461658477783,0.5774996280670166
0.7365235090255737,1.0905741453170776,-0.3540506362915039,0.5784912109375,0.5476190476190477,2.408275842666626,0.6698142290115356
0.7276076674461365,1.0099626779556274,-0.28235501050949097,0.5534637570381165,0.5,2.6807289123535156,0.6378410458564758
0.9088023900985718,0.8115012645721436,0.09730112552642822,0.38623908162117004,0.6190476190476191,2.6825244426727295,0.499350368976593
1.093542456626892,0.8507149815559387,0.24282747507095337,0.46128493547439575,0.47619047619047616,2.6886937618255615,0.5599110722541809
0.8400231003761292,1.11907958984375,-0.27905648946762085,0.5948540568351746,0.5952380952380952,2.439586639404297,0.691913902759552
1.0881779193878174,0.8575289249420166,0.23064899444580078,0.500898003578186,0.30952380952380953,2.7900571823120117,0.6205947995185852
1.0130165815353394,0.9645950198173523,0.04842156171798706,0.5291213989257812,0.6190476190476191,2.7669785022735596,0.6527004241943359
0.9968171715736389,0.9641887545585632,0.032628417015075684,0.5052405595779419,0.47619047619047616,3.109896183013916,0.6308157444000244
0.8102793097496033,0.9934947490692139,-0.1832154393196106,0.527793288230896,0.45238095238095233,2.316823720932007,0.6420577168464661
0.6404005289077759,0.8892920017242432,-0.24889147281646729,0.5135370492935181,0.5238095238095238,2.759690284729004,0.6370275020599365
0.7416383028030396,0.9538017511367798,-0.21216344833374023,0.524688184261322,0.4285714285714286,2.415501832962036,0.65129554271698
0.9593380689620972,1.068249225616455,-0.10891115665435791,0.5705046057701111,0.47619047619047616,2.8247087001800537,0.6854156851768494
0.9843587875366211,0.7818610668182373,0.2024977207183838,0.3903481066226959,0.5476190476190477,2.3526651859283447,0.5093997716903687
1.0709352493286133,0.8245341181755066,0.2464011311531067,0.4691551923751831,0.4285714285714286,2.5837810039520264,0.5861565470695496
1.0096774101257324,0.6986778378486633,0.3109995722770691,0.3645092248916626,0.40476190476190477,2.8820743560791016,0.4967835247516632
0.9324100017547607,0.7583538293838501,0.17405617237091064,0.3827071487903595,0.33333333333333337,2.2349815368652344,0.5142772197723389
1.2480367422103882,0.8423015475273132,0.40573519468307495,0.45533278584480286,0.4285714285714286,2.717644453048706,0.5716949701309204
0.99313884973526,0.9305112361907959,0.06262761354446411,0.4998091161251068,0.40476190476190477,2.4643075466156006,0.6188288927078247
1.1933932304382324,0.8086965084075928,0.38469672203063965,0.43192750215530396,0.30952380952380953,2.80865216255188,0.5855488181114197
0.9736958146095276,0.8697028160095215,0.1039929986000061,0.4647958278656006,0.40476190476190477,2.9908435344696045,0.5937380790710449
0.978940486907959,1.0186688899993896,-0.039728403091430664,0.5869729518890381,0.5238095238095238,2.4613308906555176,0.6776357889175415
0.9090607166290283,0.9355915784835815,-0.026530861854553223,0.45115047693252563,0.47619047619047616,2.4548375606536865,0.570802628993988
0.7335885167121887,1.1074004173278809,-0.37381190061569214,0.529463529586792,0.6666666666666667,2.4583168029785156,0.6392787098884583
0.7512131333351135,0.863899827003479,-0.11268669366836548,0.4954392910003662,0.38095238095238093,2.8679659366607666,0.5872259140014648
0.8605130314826965,1.076507568359375,-0.21599453687667847,0.5332462787628174,0.6428571428571428,2.831599235534668,0.6621204614639282
0.8403627276420593,1.0270150899887085,-0.18665236234664917,0.5444400906562805,0.45238095238095233,2.7214903831481934,0.6468321084976196
1.023876667022705,0.9119400978088379,0.11193656921386719,0.5082753300666809,0.6190476190476191,2.452028512954712,0.6495901346206665
0.9970166683197021,1.0286407470703125,-0.03162407875061035,0.4683421850204468,0.5476190476190477,1.9888566732406616,0.5715392231941223
0.9224278926849365,0.8643844723701477,0.05804342031478882,0.49220046401023865,0.5476190476190477,2.8033108711242676,0.603155791759491
0.9645133018493652,0.9597898721694946,0.0047234296798706055,0.5781688690185547,0.47619047619047616,2.776151418685913,0.6671451330184937
0.9129363894462585,0.9057466387748718,0.007189750671386719,0.5885865092277527,0.5952380952380952,2.288853645324707,0.7177043557167053
0.9585230946540833,0.9313987493515015,0.027124345302581787,0.4676225483417511,0.5714285714285714,3.006516456604004,0.6123991012573242
0.8346534371376038,0.8972893357276917,-0.06263589859008789,0.5667213201522827,0.5476190476190477,2.83130145072937,0.6796687245368958
1.0523359775543213,0.920199990272522,0.13213598728179932,0.4687667191028595,0.6428571428571428,2.6354808807373047,0.5814821720123291
0.9974572658538818,0.6514877080917358,0.345969557762146,0.3442077040672302,0.5238095238095238,2.0907201766967773,0.48577526211738586
0.8649938106536865,1.0371078252792358,-0.17211401462554932,0.5753805637359619,0.45238095238095233,2.2748730182647705,0.6829255223274231
0.8227145075798035,1.0168781280517578,-0.19416362047195435,0.588581383228302,0.45238095238095233,2.552431106567383,0.6912421584129333
1.067523717880249,0.8427099585533142,0.22481375932693481,0.4704877436161041,0.45238095238095233,2.445878028869629,0.5922486186027527
0.9082208871841431,0.9391404986381531,-0.03091961145401001,0.48236480355262756,0.47619047619047616,2.525169610977173,0.608785092830658
0.9167982339859009,0.961566686630249,-0.044768452644348145,0.4796176850795746,0.6428571428571428,2.187920093536377,0.6066766977310181
0.9484993815422058,0.6625264883041382,0.2859728932380676,0.34625378251075745,0.4285714285714286,2.7078771591186523,0.4610358476638794
0.8592798709869385,0.8776710033416748,-0.018391132354736328,0.47241759300231934,0.5,2.4840917587280273,0.6129478812217712
0.9806063771247864,0.9353523254394531,0.04525405168533325,0.4803793430328369,0.47619047619047616,2.6983885765075684,0.5993937253952026
0.9292556643486023,1.0466344356536865,-0.11737877130508423,0.5843983888626099,0.3571428571428571,2.5958750247955322,0.681624174118042
0.8177445530891418,0.9504269361495972,-0.13268238306045532,0.4718858003616333,0.47619047619047616,2.1509194374084473,0.5825079083442688
0.7984378337860107,1.0222523212432861,-0.2238144874572754,0.5365369915962219,0.5238095238095238,2.358762741088867,0.6439298987388611
0.7364470958709717,0.9048188328742981,-0.16837173700332642,0.5174692273139954,0.5238095238095238,2.6025335788726807,0.6230304837226868
1.033259630203247,0.9490697383880615,0.08418989181518555,0.4899917542934418,0.5714285714285714,2.532499074935913,0.6165951490402222
0.9329890012741089,0.8276047110557556,0.10538429021835327,0.5269966721534729,0.5714285714285714,2.7813560962677,0.6542552709579468
0.9206092357635498,0.9105594158172607,0.010049819946289062,0.5393732786178589,0.38095238095238093,3.0048115253448486,0.6768195629119873
0.7807815074920654,0.8926718235015869,-0.11189031600952148,0.5439757108688354,0.5238095238095238,2.747166156768799,0.6601579785346985
1.0541893243789673,0.7151951193809509,0.33899420499801636,0.35653290152549744,0.5,2.7976150512695312,0.5067178606987
0.8496332764625549,1.050785779953003,-0.201152503490448,0.566192626953125,0.38095238095238093,2.731785297393799,0.6662905216217041
0.83619225025177,0.7895864844322205,0.04660576581954956,0.4551146626472473,0.5238095238095238,2.67699933052063,0.5808133482933044
1.006601095199585,0.9512160420417786,0.055385053157806396,0.46673107147216797,0.33333333333333337,2.7435715198516846,0.6037867665290833
1.0418932437896729,0.9550893306732178,0.08680391311645508,0.468095600605011,0.5238095238095238,2.3632683753967285,0.6010202169418335
0.899249792098999,1.0576995611190796,-0.15844976902008057,0.6048232913017273,0.5952380952380952,2.302096366882324,0.71258944272995
1.056422233581543,0.9012535214424133,0.15516871213912964,0.5044782757759094,0.6428571428571428,2.6064491271972656,0.6180844306945801
0.96683669090271,1.0241671800613403,-0.05733048915863037,0.5594126582145691,0.5238095238095238,3.029743194580078,0.693327009677887
1.013740062713623,0.9651677012443542,0.0485723614692688,0.5283432006835938,0.5238095238095238,2.6277854442596436,0.6399291157722473
0.9627239108085632,1.1000648736953735,-0.1373409628868103,0.6237710118293762,0.4285714285714286,2.5790345668792725,0.7295094132423401
1.0117700099945068,0.8146041631698608,0.197165846824646,0.46572184562683105,0.45238095238095233,2.5125670433044434,0.5791950225830078
1.109407663345337,0.9011083841323853,0.20829927921295166,0.5898277163505554,0.5,2.6761655807495117,0.7003368735313416
0.975998044013977,0.9255825877189636,0.05041545629501343,0.513521671295166,0.45238095238095233,2.817072868347168,0.6375047564506531
0.9004403352737427,0.9817205667495728,-0.08128023147583008,0.4881668984889984,0.5476190476190477,2.605870008468628,0.6510083675384521
0.9374697208404541,0.9939024448394775,-0.05643272399902344,0.5371608734130859,0.47619047619047616,2.7238869667053223,0.6547904014587402
0.7838610410690308,0.8529483079910278,-0.06908726692199707,0.5885634422302246,0.4285714285714286,2.2892777919769287,0.702157735824585
0.754726231098175,0.9478919506072998,-0.19316571950912476,0.5708618760108948,0.5476190476190477,3.2029213905334473,0.6749653220176697
1.0435532331466675,0.8567731976509094,0.18678003549575806,0.45136624574661255,0.4285714285714286,2.7974722385406494,0.5422460436820984
0.6433910727500916,0.9525656700134277,-0.3091745972633362,0.5243251919746399,0.6190476190476191,2.230308771133423,0.6176530718803406
0.9436333775520325,0.8498051166534424,0.09382826089859009,0.41846999526023865,0.47619047619047616,1.767774224281311,0.5458095073699951
0.8907629251480103,0.8726670145988464,0.01809591054916382,0.5084876418113708,0.5238095238095238,2.27305269241333,0.6208523511886597
1.0222450494766235,0.9731603860855103,0.04908466339111328,0.5946148633956909,0.47619047619047616,2.1148595809936523,0.7002779245376587
0.9431851506233215,0.8670879602432251,0.07609719038009644,0.5079972743988037,0.5476190476190477,2.5944337844848633,0.6529955267906189
1.1689174175262451,0.7591733336448669,0.4097440838813782,0.41978687047958374,0.47619047619047616,2.2089991569519043,0.5657689571380615
1.026028037071228,0.9231547117233276,0.10287332534790039,0.4732655882835388,0.5,2.268446922302246,0.6194996237754822
0.9750540852546692,1.0914113521575928,-0.11635726690292358,0.539147675037384,0.38095238095238093,2.9090425968170166,0.6383463144302368
1.064388394355774,1.0056625604629517,0.058725833892822266,0.5777730941772461,0.4285714285714286,3.276978015899658,0.6895691752433777
1.023848533630371,0.9273198246955872,0.09652870893478394,0.5484444499015808,0.33333333333333337,3.014920711517334,0.6627957820892334
0.9557185769081116,0.9781225919723511,-0.022404015064239502,0.5222480893135071,0.5476190476190477,3.089552164077759,0.6411814093589783
0.8605713844299316,0.9994068741798401,-0.13883548974990845,0.5382201075553894,0.5952380952380952,2.9190523624420166,0.6329053640365601
0.9401272535324097,1.0624439716339111,-0.12231671810150146,0.5417730808258057,0.45238095238095233,2.313396453857422,0.6508397459983826
1.0406404733657837,0.9326736927032471,0.10796678066253662,0.5182320475578308,0.5,2.330336809158325,0.6226812601089478
1.0401374101638794,0.8612647652626038,0.17887264490127563,0.5445878505706787,0.38095238095238093,2.5526041984558105,0.641349196434021
0.9416983723640442,0.9312297105789185,0.010468661785125732,0.4489193260669708,0.5238095238095238,2.395951509475708,0.5718490481376648
1.0160398483276367,0.9370537400245667,0.07898610830307007,0.46239936351776123,0.5714285714285714,2.6671059131622314,0.6305539011955261
0.9752368927001953,1.0123047828674316,-0.03706789016723633,0.6068523526191711,0.45238095238095233,2.6646294593811035,0.7250441312789917
0.7417160272598267,0.8057798147201538,-0.06406378746032715,0.4789241552352905,0.45238095238095233,2.546396017074585,0.6199071407318115
1.1342718601226807,0.8373744487762451,0.29689741134643555,0.3626086413860321,0.6666666666666667,2.7791197299957275,0.49698689579963684
0.7143853902816772,1.0857946872711182,-0.3714092969894409,0.5675302147865295,0.6428571428571428,2.178845167160034,0.6794008016586304
0.9039628505706787,1.027694582939148,-0.12373173236846924,0.615836501121521,0.45238095238095233,2.6461992263793945,0.7375103831291199
0.8988312482833862,0.8840957283973694,0.014735519886016846,0.4686518609523773,0.5952380952380952,3.0382239818573,0.597825288772583
0.7360920310020447,0.956221878528595,-0.2201298475265503,0.49592286348342896,0.45238095238095233,2.828199863433838,0.6241658926010132
0.9456329941749573,1.040903925895691,-0.09527093172073364,0.575390636920929,0.5,2.161921501159668,0.6977824568748474
0.8648480176925659,0.8774884343147278,-0.012640416622161865,0.4498671889305115,0.5476190476190477,1.9289411306381226,0.5876919031143188
0.6777481436729431,0.8758823275566101,-0.198134183883667,0.435470849275589,0.5476190476190477,2.7844035625457764,0.6076760292053223
0.8766234517097473,0.9443789124488831,-0.06775546073913574,0.5088557004928589,0.5,2.6372334957122803,0.6430800557136536
0.8696005344390869,0.9999848008155823,-0.13038426637649536,0.583357036113739,0.5476190476190477,2.3848206996917725,0.7151447534561157
1.2376058101654053,0.6780129671096802,0.5595928430557251,0.3941398859024048,0.45238095238095233,2.290816068649292,0.4949203133583069
1.0601271390914917,0.8219247460365295,0.23820239305496216,0.4290066361427307,0.30952380952380953,2.330684185028076,0.5606569647789001
1.0389716625213623,0.9554266929626465,0.08354496955871582,0.5145994424819946,0.4285714285714286,2.1623215675354004,0.6291972994804382
0.6705885529518127,0.8297738432884216,-0.1591852903366089,0.46598777174949646,0.5476190476190477,2.8309824466705322,0.5738868713378906
0.9997563362121582,1.0204763412475586,-0.02072000503540039,0.5583717226982117,0.5,2.5907528400421143,0.6729772686958313
0.9750664830207825,0.9074361324310303,0.0676303505897522,0.44992029666900635,0.5238095238095238,2.8093414306640625,0.5703954696655273
0.8051446080207825,0.9737733006477356,-0.16862869262695312,0.5192261934280396,0.6190476190476191,2.593309164047241,0.6185280680656433
1.110459327697754,0.7152883410453796,0.39517098665237427,0.3717038333415985,0.47619047619047616,2.580461025238037,0.47104305028915405
0.8979209065437317,0.9441430568695068,-0.046222150325775146,0.5746839046478271,0.5714285714285714,2.989706516265869,0.7040360569953918
1.119786262512207,0.940925121307373,0.17886114120483398,0.40660038590431213,0.5714285714285714,2.4017457962036133,0.5452953577041626
0.7315609455108643,0.9513018727302551,-0.21974092721939087,0.5413520336151123,0.5476190476190477,2.7383780479431152,0.6681540608406067
1.4920099973678589,1.6205755472183228,-0.12856554985046387,0.735518217086792,0.5238095238095238,2.4864583015441895,0.8573324084281921
1.5209553241729736,1.7725967168807983,-0.2516413927078247,0.7892530560493469,0.6190476190476191,2.3797900676727295,0.9072838425636292
1.3194942474365234,1.5434718132019043,-0.22397756576538086,0.7523371577262878,0.5,2.7064871788024902,0.8616964221000671
1.2997088432312012,1.493721604347229,-0.19401276111602783,0.7379072904586792,0.5,2.888882875442505,0.8815737366676331
1.1685986518859863,1.6404331922531128,-0.47183454036712646,0.8108041286468506,0.5,2.663036823272705,0.9649279713630676
1.518470048904419,1.3065376281738281,0.21193242073059082,0.7798060178756714,0.40476190476190477,2.3312485218048096,0.9653123021125793
1.2268215417861938,1.244006633758545,-0.017185091972351074,0.6741335988044739,0.45238095238095233,2.3077232837677,0.8218657374382019
1.0852854251861572,0.9914800524711609,0.09380537271499634,0.7188209891319275,0.3571428571428571,2.8209786415100098,0.9074278473854065
1.0606679916381836,1.0908347368240356,-0.03016674518585205,0.6263492703437805,0.5,2.607084035873413,0.8244956135749817
1.1513748168945312,1.5031076669692993,-0.35173285007476807,0.7192396521568298,0.5476190476190477,2.6098690032958984,0.9016554951667786
1.21931791305542,0.9636958241462708,0.25562208890914917,0.6828945875167847,0.5238095238095238,2.49843692779541,0.9062525629997253
1.438768982887268,1.388879656791687,0.049889326095581055,0.7646146416664124,0.4285714285714286,2.328606605529785,0.9612911939620972
1.0350849628448486,1.2395464181900024,-0.2044614553451538,0.7515418529510498,0.4285714285714286,3.0998618602752686,0.9574536085128784
1.1030670404434204,1.1514896154403687,-0.04842257499694824,0.615498960018158,0.40476190476190477,3.0519769191741943,0.8254126310348511
1.1338075399398804,0.8278108835220337,0.3059966564178467,0.6011762619018555,0.33333333333333337,2.628636121749878,0.7900391817092896
0.7889209389686584,1.3621350526809692,-0.5732141137123108,0.8071463108062744,0.40476190476190477,2.845334768295288,0.9426727294921875
0.9684408903121948,1.3850914239883423,-0.41665053367614746,0.7342236638069153,0.40476190476190477,2.346611976623535,0.9197681546211243
0.9766080379486084,1.3446236848831177,-0.3680156469345093,0.7804794907569885,0.5476190476190477,2.3297817707061768,0.9325560331344604
1.198573350906372,1.0248502492904663,0.17372310161590576,0.6628435850143433,0.5952380952380952,2.9599769115448,0.8973398208618164
0.9556896090507507,1.3145252466201782,-0.3588356375694275,0.6769887804985046,0.6190476190476191,3.2172234058380127,0.8527539372444153
0.9763942360877991,0.8828322887420654,0.09356194734573364,0.617798924446106,0.5476190476190477,3.220306873321533,0.8032625913619995
0.8962057828903198,1.183185338973999,-0.2869795560836792,0.6933152079582214,0.5,2.9988150596618652,0.8545494675636292
0.8328192830085754,1.1909512281417847,-0.35813194513320923,0.6788564324378967,0.45238095238095233,2.9479727745056152,0.8752921223640442
1.016408920288086,0.9585028290748596,0.05790609121322632,0.6357801556587219,0.45238095238095233,2.38181471824646,0.8210066556930542
1.0416817665100098,1.0560810565948486,-0.014399290084838867,0.6075320243835449,0.40476190476190477,2.920186758041382,0.8248667120933533
1.0104897022247314,1.262984037399292,-0.25249433517456055,0.6530148983001709,0.5714285714285714,2.5327634811401367,0.8558569550514221
1.4558579921722412,1.2671923637390137,0.18866562843322754,0.6770517826080322,0.6190476190476191,2.5357601642608643,0.8533174991607666
1.0841550827026367,1.0265177488327026,0.05763733386993408,0.5956471562385559,0.47619047619047616,2.582002639770508,0.8217980861663818
1.188834547996521,1.056949496269226,0.13188505172729492,0.520121693611145,0.6190476190476191,2.8099024295806885,0.8211809396743774
1.2742522954940796,1.0154194831848145,0.25883281230926514,0.636877179145813,0.3571428571428571,2.67472767829895,0.8101957440376282
1.058190107345581,1.210433840751648,-0.1522437334060669,0.6679085493087769,0.5,2.900347948074341,0.8722688555717468
1.1950829029083252,1.2261395454406738,-0.031056642532348633,0.6500520706176758,0.47619047619047616,2.9031922817230225,0.8567666411399841
1.1078755855560303,1.0690168142318726,0.038858771324157715,0.5818785429000854,0.5238095238095238,2.592780590057373,0.8031982183456421
1.1975616216659546,1.1275804042816162,0.06998121738433838,0.6427945494651794,0.3571428571428571,2.348545789718628,0.8446335196495056
1.1166694164276123,1.02751886844635,0.08915054798126221,0.6302858591079712,0.5476190476190477,2.6012072563171387,0.8378052115440369
0.9586783051490784,1.3669229745864868,-0.40824466943740845,0.6719827055931091,0.6428571428571428,2.8378562927246094,0.8593696355819702
1.0693143606185913,1.2795265913009644,-0.21021223068237305,0.5797498226165771,0.5952380952380952,2.4426259994506836,0.7534618973731995
1.0523386001586914,1.2540087699890137,-0.20167016983032227,0.6288644671440125,0.5,2.9073593616485596,0.767981767654419
1.4754799604415894,0.9395012855529785,0.5359786748886108,0.5072471499443054,0.45238095238095233,2.90734601020813,0.7750713229179382
1.0393239259719849,1.1559680700302124,-0.11664414405822754,0.6442943811416626,0.5952380952380952,2.6784827709198,0.9017360210418701
1.0038822889328003,1.1562323570251465,-0.1523500680923462,0.6272539496421814,0.5,2.8433704376220703,0.8199277520179749
1.3124408721923828,1.1008862257003784,0.2115546464920044,0.6161583662033081,0.45238095238095233,2.6870076656341553,0.8952261209487915
1.1280142068862915,0.9239408373832703,0.20407336950302124,0.5113996863365173,0.47619047619047616,2.4041378498077393,0.7613629102706909
0.8171953558921814,1.2685186862945557,-0.45132333040237427,0.653249204158783,0.5952380952380952,2.701050043106079,0.9043680429458618
1.2787907123565674,1.2337186336517334,0.045072078704833984,0.7849438786506653,0.45238095238095233,2.740365505218506,0.886402428150177
0.9719513058662415,0.9108809232711792,0.061070382595062256,0.5059996247291565,0.5,2.4235098361968994,0.7813485264778137
1.1609805822372437,1.0507158041000366,0.11026477813720703,0.5280113220214844,0.4285714285714286,2.4523420333862305,0.8007123470306396
1.1687530279159546,1.1255773305892944,0.043175697326660156,0.5839702486991882,0.5476190476190477,2.375006914138794,0.7577911615371704
1.0905903577804565,1.2018377780914307,-0.11124742031097412,0.5709627270698547,0.4285714285714286,2.424783229827881,0.8049376606941223
1.09978187084198,0.925366222858429,0.17441564798355103,0.5614057779312134,0.47619047619047616,2.513094663619995,0.7610212564468384
0.8881460428237915,1.2368617057800293,-0.3487156629562378,0.665583610534668,0.5,2.9472146034240723,0.8444069027900696
1.3224056959152222,1.0452041625976562,0.2772015333175659,0.532637894153595,0.40476190476190477,2.7747321128845215,0.7430369853973389
0.9520614147186279,0.9944866895675659,-0.04242527484893799,0.515697717666626,0.4285714285714286,3.1758763790130615,0.7478106021881104
1.1144776344299316,1.1937068700790405,-0.07922923564910889,0.5727394223213196,0.45238095238095233,2.669711112976074,0.7307497262954712
0.8943291902542114,1.1257541179656982,-0.23142492771148682,0.5347905158996582,0.6190476190476191,2.462634325027466,0.7490266561508179
1.0359807014465332,1.3416438102722168,-0.3056631088256836,0.710060715675354,0.40476190476190477,2.9191291332244873,0.8978410959243774
0.9865348935127258,1.4810363054275513,-0.49450141191482544,0.6739469170570374,0.47619047619047616,2.5070464611053467,0.8094179034233093
1.1859650611877441,1.184070348739624,0.0018947124481201172,0.590205192565918,0.5476190476190477,2.7747271060943604,0.8022524118423462
1.0782976150512695,1.2708524465560913,-0.19255483150482178,0.6781473755836487,0.5,2.3800270557403564,0.8705087304115295
1.2246623039245605,1.097211241722107,0.1274510622024536,0.4953758120536804,0.5,2.422776222229004,0.6784948706626892
1.2409069538116455,0.9036966562271118,0.3372102975845337,0.6036609411239624,0.5238095238095238,3.0211384296417236,0.8289873003959656
1.0091873407363892,1.0099973678588867,-0.0008100271224975586,0.48671993613243103,0.5952380952380952,2.8476758003234863,0.7047341465950012
1.0875743627548218,1.239957332611084,-0.1523829698562622,0.6327379941940308,0.5476190476190477,2.4815635681152344,0.8144621253013611
1.2977988719940186,1.2011170387268066,0.09668183326721191,0.7907583713531494,0.47619047619047616,2.428596019744873,0.8987703919410706
1.0984163284301758,1.1526254415512085,-0.054209113121032715,0.6204221844673157,0.45238095238095233,2.381495475769043,0.8243070840835571
1.1957201957702637,1.1419912576675415,0.05372893810272217,0.4696301221847534,0.5,2.58746337890625,0.636035680770874
1.044354796409607,1.2891823053359985,-0.2448275089263916,0.7706758379936218,0.6428571428571428,2.726123094558716,0.901926577091217
1.2293851375579834,1.102968454360962,0.12641668319702148,0.6261634826660156,0.5714285714285714,2.750748872756958,0.8005041480064392
1.1274878978729248,1.0509696006774902,0.07651829719543457,0.5885562896728516,0.45238095238095233,2.810091495513916,0.7710503339767456
1.0313823223114014,0.7717896699905396,0.2595926523208618,0.49147161841392517,0.5952380952380952,2.55072021484375,0.7104093432426453
1.2896909713745117,1.1513830423355103,0.13830792903900146,0.6130985617637634,0.47619047619047616,2.6808218955993652,0.8270599246025085
1.3187596797943115,0.992236316204071,0.3265233635902405,0.5231227278709412,0.45238095238095233,2.907139539718628,0.6977516412734985
0.9584830403327942,1.0992467403411865,-0.14076370000839233,0.6177960634231567,0.5,2.5028977394104004,0.7778003215789795
1.0289881229400635,0.7999803423881531,0.2290077805519104,0.4477575421333313,0.5,2.786372423171997,0.6377412676811218
0.9490445256233215,1.2095980644226074,-0.2605535387992859,0.6835405230522156,0.45238095238095233,2.260378122329712,0.8933430314064026
0.9198678135871887,0.9992053508758545,-0.07933753728866577,0.5688400864601135,0.5238095238095238,2.523610830307007,0.7980378270149231
1.15171217918396,0.5660204291343689,0.5856917500495911,0.38324883580207825,0.5,2.6966371536254883,0.6596496105194092
1.085631012916565,0.9251311421394348,0.16049987077713013,0.5205172896385193,0.5238095238095238,2.617281913757324,0.7559468746185303
1.0550050735473633,1.1628570556640625,-0.10785198211669922,0.5824832916259766,0.5476190476190477,2.5667757987976074,0.7237480878829956
1.0522449016571045,1.0926411151885986,-0.04039621353149414,0.5436645150184631,0.40476190476190477,2.3280529975891113,0.7106788754463196
1.0027151107788086,0.9344056248664856,0.068309485912323,0.44734978675842285,0.5,2.6118834018707275,0.6469440460205078
1.1799864768981934,1.085841178894043,0.09414529800415039,0.6020025610923767,0.5,3.069697618484497,0.7325469851493835
0.938759982585907,1.1496081352233887,-0.2108481526374817,0.6690623164176941,0.5,2.4270026683807373,0.8089245557785034
1.3427650928497314,1.015234351158142,0.32753074169158936,0.6524409055709839,0.45238095238095233,2.468550682067871,0.796502411365509
0.9060232639312744,0.7801463603973389,0.12587690353393555,0.433296263217926,0.45238095238095233,2.9994094371795654,0.6670603156089783
0.7606678605079651,1.265400767326355,-0.5047329068183899,0.6979288458824158,0.5714285714285714,2.564800977706909,0.7983260750770569
1.1190330982208252,0.8762332201004028,0.24279987812042236,0.4789004325866699,0.6190476190476191,2.5442698001861572,0.7100089192390442
0.8718308210372925,0.8862224817276001,-0.014391660690307617,0.491852343082428,0.3571428571428571,2.739471673965454,0.6242117285728455
1.3814985752105713,0.67995285987854,0.7015457153320312,0.39240679144859314,0.6190476190476191,2.829343318939209,0.5718153715133667
1.1238094568252563,1.2048368453979492,-0.08102738857269287,0.6596569418907166,0.40476190476190477,2.69283127784729,0.7603442072868347
0.8874717950820923,0.9729512333869934,-0.08547943830490112,0.5343248248100281,0.5238095238095238,2.3596978187561035,0.6533104777336121
0.9364936947822571,1.063659906387329,-0.12716621160507202,0.5586878657341003,0.47619047619047616,2.559448719024658,0.6940643191337585
0.7770201563835144,1.1220295429229736,-0.34500938653945923,0.5476569533348083,0.5238095238095238,2.561875820159912,0.6631726622581482
1.1635870933532715,0.9533039331436157,0.21028316020965576,0.5481767654418945,0.4285714285714286,2.5592541694641113,0.6942659020423889
0.927101731300354,1.0174353122711182,-0.09033358097076416,0.6083171367645264,0.5,2.9146203994750977,0.789840042591095
0.8609338402748108,1.0972963571548462,-0.2363625168800354,0.5512361526489258,0.5,2.807403326034546,0.6757155060768127
1.101475715637207,0.8900366425514221,0.2114390730857849,0.48613011837005615,0.6904761904761905,2.461421489715576,0.6427754163742065
0.9882004857063293,1.305124282836914,-0.3169237971305847,0.6785959601402283,0.5238095238095238,3.0015556812286377,0.8027547001838684
1.1994208097457886,1.28414785861969,-0.08472704887390137,0.7385692000389099,0.6428571428571428,2.6296074390411377,0.8763444423675537
1.1403186321258545,1.1131328344345093,0.027185797691345215,0.6737468242645264,0.45238095238095233,2.4598300457000732,0.7889379262924194
1.278501033782959,1.1444964408874512,0.1340045928955078,0.6858076453208923,0.45238095238095233,2.6083264350891113,0.8042285442352295
1.0577799081802368,1.0517204999923706,0.006059408187866211,0.5836479067802429,0.47619047619047616,2.6349289417266846,0.7459646463394165
0.7924523949623108,0.8917046189308167,-0.09925222396850586,0.49716484546661377,0.45238095238095233,2.7259438037872314,0.6571839451789856
1.0735409259796143,0.7758205533027649,0.29772037267684937,0.4160941541194916,0.5476190476190477,2.873460531234741,0.5730241537094116
0.7276841402053833,1.1774734258651733,-0.44978928565979004,0.5786420702934265,0.5952380952380952,2.4887564182281494,0.8030847907066345
0.9872229695320129,1.033489465713501,-0.04626649618148804,0.5895038843154907,0.26190476190476186,2.5693020820617676,0.7357337474822998
0.878368616104126,0.8933520317077637,-0.014983415603637695,0.5030036568641663,0.4285714285714286,2.6541807651519775,0.6500184535980225
1.0309650897979736,0.9860297441482544,0.04493534564971924,0.5020948648452759,0.5,2.566822052001953,0.6098131537437439
0.7386367321014404,1.1240357160568237,-0.3853989839553833,0.5505334734916687,0.45238095238095233,3.2250638008117676,0.7213923931121826
1.1598690748214722,0.8108645081520081,0.3490045666694641,0.5146266222000122,0.45238095238095233,3.1069633960723877,0.6853429079055786
0.9943545460700989,0.8852341771125793,0.10912036895751953,0.5918653011322021,0.45238095238095233,2.858729839324951,0.737343430519104
1.0997447967529297,0.8343526721000671,0.26539212465286255,0.49573224782943726,0.45238095238095233,2.369605541229248,0.6079962849617004
1.2212644815444946,1.0325324535369873,0.18873202800750732,0.45264512300491333,0.47619047619047616,2.736781358718872,0.5847219824790955
0.6865894794464111,1.0634186267852783,-0.3768291473388672,0.6407411098480225,0.5238095238095238,2.7810754776000977,0.8556494116783142
1.2756950855255127,1.1169296503067017,0.15876543521881104,0.6093522906303406,0.5238095238095238,2.7366230487823486,0.7693374752998352
1.1311055421829224,0.9208175539970398,0.21028798818588257,0.5200597643852234,0.5476190476190477,2.7184383869171143,0.7211543917655945
0.9706076383590698,0.9348934292793274,0.03571420907974243,0.6306015253067017,0.5714285714285714,2.5747549533843994,0.7555631399154663
1.2990894317626953,1.1542224884033203,0.144866943359375,0.7020763754844666,0.5,2.7331533432006836,0.8246843218803406
0.9316789507865906,1.3106062412261963,-0.3789272904396057,0.7004318833351135,0.5,2.845456838607788,0.8045328259468079
1.1032583713531494,1.1912087202072144,-0.08795034885406494,0.6985615491867065,0.4285714285714286,2.5058135986328125,0.8222977519035339
0.8605306148529053,0.8452003002166748,0.015330314636230469,0.4629363417625427,0.38095238095238093,2.67618465423584,0.6051667332649231
0.9533783793449402,1.123896837234497,-0.17051845788955688,0.7126726508140564,0.40476190476190477,2.914510726928711,0.8670060634613037
0.9224583506584167,1.1541965007781982,-0.2317381501197815,0.6732852458953857,0.5714285714285714,2.807852029800415,0.7711764574050903
0.8870900273323059,1.0257376432418823,-0.13864761590957642,0.590772271156311,0.5,2.2440898418426514,0.7728469371795654
1.087935209274292,0.7365943789482117,0.3513408303260803,0.42835286259651184,0.5,2.4014341831207275,0.6401337385177612
0.9218952059745789,1.0920348167419434,-0.1701396107673645,0.6924353241920471,0.5,2.6924984455108643,0.9082653522491455
1.053735613822937,1.0113756656646729,0.04235994815826416,0.6126292943954468,0.5238095238095238,2.8443777561187744,0.7812761068344116
0.9966903924942017,1.0325751304626465,-0.035884737968444824,0.5623008012771606,0.45238095238095233,2.674586772918701,0.749660849571228
1.4407274723052979,0.7645609974861145,0.6761664748191833,0.5123190879821777,0.4285714285714286,2.561847686767578,0.7008096575737
1.321388602256775,1.067430853843689,0.25395774841308594,0.6085925102233887,0.5714285714285714,2.484264850616455,0.7780665755271912
1.274898886680603,1.086148738861084,0.18875014781951904,0.6198524832725525,0.47619047619047616,2.719027280807495,0.6993740797042847
0.9807194471359253,1.0348854064941406,-0.05416595935821533,0.6714246273040771,0.47619047619047616,2.80180025100708,0.8381145000457764
1.4237446784973145,1.0850855112075806,0.3386591672897339,0.6672384142875671,0.5952380952380952,2.9079134464263916,0.8600810170173645
1.0875896215438843,1.3353763818740845,-0.2477867603302002,0.7584136724472046,0.4285714285714286,2.6335396766662598,0.8744602799415588
1.3507188558578491,1.0461843013763428,0.30453455448150635,0.7050869464874268,0.5,2.6406283378601074,0.8020601868629456
1.3615800142288208,0.8987205624580383,0.46285945177078247,0.5905278325080872,0.5714285714285714,2.475165367126465,0.8544079661369324
1.141676425933838,1.0878617763519287,0.05381464958190918,0.6652703285217285,0.4285714285714286,2.854262113571167,0.8510115742683411
1.387823462486267,0.9550634622573853,0.43276000022888184,0.49486762285232544,0.6190476190476191,2.8559319972991943,0.6158321499824524
1.040842890739441,0.8085997700691223,0.2322431206703186,0.5058697462081909,0.45238095238095233,2.54906964302063,0.6849929690361023
1.4449676275253296,0.8465377688407898,0.5984298586845398,0.396562784910202,0.38095238095238093,2.763185739517212,0.539971113204956
0.947840690612793,1.3481268882751465,-0.4002861976623535,0.6734640002250671,0.45238095238095233,2.6388373374938965,0.7603582143783569
1.3210830688476562,0.8425434231758118,0.4785396456718445,0.5368973612785339,0.5238095238095238,2.906226634979248,0.6774231195449829
1.0919883251190186,0.9473284482955933,0.1446598768234253,0.5206534266471863,0.5952380952380952,2.7746691703796387,0.6883757710456848
1.0998777151107788,0.9672146439552307,0.1326630711555481,0.4857962727546692,0.45238095238095233,2.8306784629821777,0.6524277925491333
0.9497908353805542,0.8005783557891846,0.14921247959136963,0.4226911962032318,0.5,2.6563313007354736,0.5775743722915649
1.1868200302124023,1.1416682004928589,0.04515182971954346,0.6020644307136536,0.5952380952380952,3.251434564590454,0.6664161682128906
0.8021929860115051,1.151884913444519,-0.3496919274330139,0.5083858966827393,0.5476190476190477,3.2592523097991943,0.6497743129730225
0.905774712562561,0.8208439350128174,0.08493077754974365,0.5831575393676758,0.4285714285714286,3.0294017791748047,0.7001633048057556
0.6816381216049194,1.2340011596679688,-0.5523630380630493,0.5392167568206787,0.5476190476190477,2.456134557723999,0.6777998208999634
1.2762084007263184,0.8100804686546326,0.4661279320716858,0.5084680318832397,0.3571428571428571,2.540217876434326,0.6240170001983643
1.1999324560165405,1.2831077575683594,-0.08317530155181885,0.5762672424316406,0.5476190476190477,2.402919054031372,0.683468222618103
0.9328274726867676,1.018913745880127,-0.08608627319335938,0.45774680376052856,0.3571428571428571,2.5653188228607178,0.5801173448562622
1.0723881721496582,1.0258936882019043,0.046494483947753906,0.6237893104553223,0.4285714285714286,2.186630964279175,0.7255508899688721
0.8177542090415955,1.2387809753417969,-0.4210267663002014,0.5760786533355713,0.6190476190476191,2.3122825622558594,0.6948603987693787
0.8808897137641907,1.1648938655853271,-0.2840041518211365,0.5425119996070862,0.38095238095238093,2.9188973903656006,0.6573410034179688
1.0108387470245361,1.4205302000045776,-0.4096914529800415,0.6997010111808777,0.5714285714285714,2.508178949356079,0.785507082939148
1.2322778701782227,1.1328493356704712,0.09942853450775146,0.554356575012207,0.40476190476190477,2.3668534755706787,0.6818463802337646
1.0919255018234253,0.9680484533309937,0.12387704849243164,0.46952760219573975,0.5,2.905109167098999,0.5706492066383362
1.1591293811798096,1.0343700647354126,0.12475931644439697,0.5305125713348389,0.3571428571428571,2.814464807510376,0.6540848612785339
1.2022247314453125,0.8419082760810852,0.3603164553642273,0.3788693845272064,0.47619047619047616,2.7297887802124023,0.4747406244277954
1.2031673192977905,0.7200906276702881,0.48307669162750244,0.3360578119754791,0.5,2.7512574195861816,0.4920741319656372
1.1397788524627686,1.2660354375839233,-0.12625658512115479,0.6420394778251648,0.5238095238095238,2.7400691509246826,0.7106935977935791
0.7760666608810425,1.047114372253418,-0.2710477113723755,0.5948449969291687,0.45238095238095233,2.5341358184814453,0.6819682717323303
1.1507288217544556,0.8616648316383362,0.2890639901161194,0.4144916832447052,0.5238095238095238,2.883126735687256,0.5599119067192078
1.1983299255371094,1.0781244039535522,0.12020552158355713,0.6057087182998657,0.38095238095238093,2.8818411827087402,0.7015122175216675
1.036400556564331,1.0057649612426758,0.030635595321655273,0.4085122048854828,0.47619047619047616,2.8674044609069824,0.5305155515670776
1.0803625583648682,1.2970548868179321,-0.21669232845306396,0.7201150059700012,0.5714285714285714,2.5705227851867676,0.8150588870048523
0.7852796912193298,1.5064308643341064,-0.7211511731147766,0.6326872110366821,0.5238095238095238,2.7046148777008057,0.7595542669296265
1.1624388694763184,1.0250842571258545,0.13735461235046387,0.5543450713157654,0.5952380952380952,2.5185623168945312,0.6073311567306519
1.3432269096374512,1.0230110883712769,0.3202158212661743,0.6174420118331909,0.5,2.661304473876953,0.7141892313957214
0.7665198445320129,1.3067591190338135,-0.5402392745018005,0.655360221862793,0.5238095238095238,2.4499564170837402,0.7600632309913635
1.222375512123108,1.1890124082565308,0.03336310386657715,0.48330050706863403,0.4285714285714286,2.522357702255249,0.5971642732620239
1.1172116994857788,0.9463143348693848,0.17089736461639404,0.5038906335830688,0.6666666666666667,2.627046823501587,0.6307648420333862
1.3565622568130493,0.7877591848373413,0.568803071975708,0.4029725193977356,0.45238095238095233,2.518998384475708,0.5246743559837341
0.9139803051948547,1.386184811592102,-0.4722045063972473,0.6856802701950073,0.40476190476190477,2.4812939167022705,0.790409505367279
1.0611391067504883,0.9258997440338135,0.1352393627166748,0.46364861726760864,0.5238095238095238,2.0086770057678223,0.6037671566009521
1.0788800716400146,1.3197981119155884,-0.24091804027557373,0.5600939989089966,0.47619047619047616,2.1123366355895996,0.6505264639854431
1.2257121801376343,1.080371379852295,0.14534080028533936,0.639560341835022,0.45238095238095233,2.6505167484283447,0.7214425802230835
1.1055240631103516,1.0485854148864746,0.05693864822387695,0.502619206905365,0.5238095238095238,2.8026225566864014,0.6170694828033447
0.8918823003768921,1.1138005256652832,-0.2219182252883911,0.48567286133766174,0.5476190476190477,2.1192264556884766,0.6069515943527222
1.119197130203247,1.1366480588912964,-0.017450928688049316,0.567710816860199,0.47619047619047616,2.3540446758270264,0.7100959420204163
1.1262787580490112,1.3867536783218384,-0.26047492027282715,0.6712987422943115,0.5714285714285714,2.482816457748413,0.7566356062889099
1.03645658493042,1.1212726831436157,-0.0848160982131958,0.4889180660247803,0.6190476190476191,2.7689085006713867,0.5812612771987915
1.1984623670578003,0.5620768070220947,0.6363855600357056,0.26743265986442566,0.5,2.6516318321228027,0.3929308354854584
0.9593685865402222,1.1550114154815674,-0.19564282894134521,0.5974798202514648,0.6190476190476191,2.641489028930664,0.697849452495575
0.9847187995910645,1.0693137645721436,-0.0845949649810791,0.46107643842697144,0.5,2.910968780517578,0.5584515929222107
1.040679931640625,1.2452239990234375,-0.2045440673828125,0.6803867220878601,0.4285714285714286,2.8315436840057373,0.790488064289093
0.7733537554740906,1.1611698865890503,-0.3878161311149597,0.6714856624603271,0.5476190476190477,3.119182586669922,0.7485612034797668
0.9733105301856995,1.121845006942749,-0.14853447675704956,0.5449600219726562,0.47619047619047616,2.8416941165924072,0.6600006818771362
0.9459469318389893,1.0793390274047852,-0.1333920955657959,0.4456179141998291,0.5,2.2844934463500977,0.6186798214912415
1.0994296073913574,0.918860912322998,0.18056869506835938,0.4945567846298218,0.5238095238095238,2.5920374393463135,0.6226928234100342
0.7202077507972717,1.1285407543182373,-0.4083330035209656,0.5260619521141052,0.5238095238095238,2.4784603118896484,0.6813883185386658
1.0427963733673096,0.9157547950744629,0.12704157829284668,0.4562438130378723,0.5,2.0185775756835938,0.5722569227218628
1.149469256401062,0.8092320561408997,0.34023720026016235,0.5019955635070801,0.5,2.0535764694213867,0.6098756194114685
1.0797843933105469,1.0381957292556763,0.041588664054870605,0.6702533960342407,0.5,2.497326612472534,0.7654953598976135
0.9386606812477112,1.0912951231002808,-0.15263444185256958,0.5125983953475952,0.5238095238095238,2.680393934249878,0.6427227258682251
1.0398281812667847,0.6610772609710693,0.37875092029571533,0.3300362527370453,0.30952380952380953,2.3788650035858154,0.47757062315940857
1.2065997123718262,0.9053795337677002,0.301220178604126,0.5193464159965515,0.47619047619047616,2.63148832321167,0.6359373331069946
0.9215107560157776,0.9252246022224426,-0.003713846206665039,0.6201764345169067,0.5,2.9482791423797607,0.7397359013557434
1.067935824394226,1.191561222076416,-0.12362539768218994,0.7339752912521362,0.5476190476190477,2.242279052734375,0.818984866142273
0.9453625679016113,1.0466413497924805,-0.10127878189086914,0.6671338677406311,0.5952380952380952,2.513129472732544,0.7244213819503784
0.7846552729606628,1.0263128280639648,-0.241657555103302,0.4985942244529724,0.5476190476190477,2.4271786212921143,0.6302362680435181
0.9555657505989075,1.134926676750183,-0.17936092615127563,0.7237311005592346,0.40476190476190477,2.750699996948242,0.8106029629707336
0.7085931301116943,1.2864456176757812,-0.5778524875640869,0.6682441830635071,0.5238095238095238,2.354144811630249,0.747322678565979
1.0008528232574463,0.9637506008148193,0.03710222244262695,0.519439160823822,0.5952380952380952,2.7344841957092285,0.6007243990898132
1.1303871870040894,0.9178251028060913,0.21256208419799805,0.4106215834617615,0.45238095238095233,2.1857411861419678,0.49091750383377075
0.9792401790618896,0.8367880582809448,0.14245212078094482,0.3597310781478882,0.45238095238095233,2.6252403259277344,0.4684225022792816
1.199326753616333,0.737911581993103,0.46141517162323,0.33177241683006287,0.5238095238095238,2.5442862510681152,0.45882704854011536
1.0858250856399536,0.9946444630622864,0.09118062257766724,0.5033888220787048,0.6190476190476191,2.771857738494873,0.6203974485397339
1.574520230293274,0.7428992390632629,0.831620991230011,0.31944963335990906,0.5476190476190477,2.698390007019043,0.4220050275325775
0.996504008769989,1.0850244760513306,-0.08852046728134155,0.525120735168457,0.45238095238095233,2.9865658283233643,0.6560863852500916
1.070116400718689,0.9351534843444824,0.13496291637420654,0.43387749791145325,0.5714285714285714,2.713913679122925,0.5361540913581848
0.9894431829452515,0.9953014254570007,-0.005858242511749268,0.48781493306159973,0.38095238095238093,2.823378562927246,0.6031306982040405
0.8174402117729187,1.1310919523239136,-0.3136517405509949,0.6310284733772278,0.4285714285714286,2.584750175476074,0.7392111420631409
1.3323471546173096,0.6782167553901672,0.6541303992271423,0.30418452620506287,0.2857142857142857,2.8092832565307617,0.4149783253669739
1.131453037261963,0.990363359451294,0.14108967781066895,0.5052725076675415,0.40476190476190477,2.3714635372161865,0.6044431924819946
0.9653842449188232,1.2260167598724365,-0.2606325149536133,0.681929349899292,0.5476190476190477,2.157418727874756,0.7535038590431213
0.8248794078826904,1.1707199811935425,-0.34584057331085205,0.5153446197509766,0.6428571428571428,2.4799787998199463,0.6126893162727356
1.0067042112350464,1.2164843082427979,-0.20978009700775146,0.5437170267105103,0.5476190476190477,1.9437801837921143,0.6150470972061157
0.6555590033531189,1.0984148979187012,-0.4428558945655823,0.5643057227134705,0.6428571428571428,2.3191659450531006,0.6486301422119141
1.2776875495910645,0.9399127960205078,0.33777475357055664,0.4452427327632904,0.38095238095238093,2.4298675060272217,0.5037927031517029
1.0677934885025024,1.2191064357757568,-0.1513129472732544,0.5891637802124023,0.5476190476190477,2.5474765300750732,0.6682308912277222
1.2098729610443115,1.0568203926086426,0.15305256843566895,0.729512095451355,0.4285714285714286,1.9374709129333496,0.8204966187477112
0.9207049608230591,0.941218376159668,-0.020513415336608887,0.456099271774292,0.45238095238095233,3.0246052742004395,0.572849452495575
1.0241279602050781,0.929938793182373,0.09418916702270508,0.4757038652896881,0.5238095238095238,3.137831211090088,0.551508367061615
1.003258228302002,1.0699994564056396,-0.0667412281036377,0.5270140767097473,0.5476190476190477,2.2128753662109375,0.6657631397247314
1.231262445449829,0.907974123954773,0.32328832149505615,0.4640313386917114,0.5,2.6295266151428223,0.6025623679161072
0.9656725525856018,1.1445367336273193,-0.17886418104171753,0.6426370143890381,0.40476190476190477,2.3867344856262207,0.7368296384811401
0.8968590497970581,1.0056266784667969,-0.10876762866973877,0.6848456263542175,0.5714285714285714,2.6503186225891113,0.7628742456436157
1.2531894445419312,0.9334285855293274,0.31976085901260376,0.5583298206329346,0.5,2.8068060874938965,0.6678298711776733
0.7638217210769653,1.0743716955184937,-0.3105499744415283,0.6261365413665771,0.5,2.604982852935791,0.7272841334342957
0.7410643696784973,1.0474416017532349,-0.30637723207473755,0.6616053581237793,0.45238095238095233,2.5068047046661377,0.7250438332557678
0.8980504870414734,1.1306374073028564,-0.23258692026138306,0.46839988231658936,0.5238095238095238,3.025728464126587,0.5619504451751709
1.4219855070114136,0.7484342455863953,0.6735512614250183,0.40659186244010925,0.3571428571428571,2.30720853805542,0.4958255887031555
0.9752781987190247,0.9586895704269409,0.01658862829208374,0.5013925433158875,0.5,3.167410373687744,0.6212491989135742
0.978202223777771,0.9987783432006836,-0.020576119422912598,0.3584185838699341,0.45238095238095233,3.193906784057617,0.5161582231521606
1.1275087594985962,0.7612476944923401,0.3662610650062561,0.5223811268806458,0.6190476190476191,3.110065221786499,0.6134767532348633
1.3181264400482178,0.6251609921455383,0.6929654479026794,0.30649614334106445,0.40476190476190477,2.818420171737671,0.3993985950946808
0.8556543588638306,1.337891697883606,-0.4822373390197754,0.6101434230804443,0.6666666666666667,2.7870266437530518,0.6970004439353943
0.9345871210098267,1.0224322080612183,-0.0878450870513916,0.537666916847229,0.4285714285714286,2.7913715839385986,0.670220136642456
1.0728774070739746,0.9669105410575867,0.10596686601638794,0.40787169337272644,0.47619047619047616,2.6444895267486572,0.5457708835601807
0.5912263989448547,1.3575226068496704,-0.7662962079048157,0.6929571032524109,0.6428571428571428,2.472856044769287,0.7639130353927612
1.3547066450119019,0.9094839692115784,0.4452226758003235,0.5937379598617554,0.4285714285714286,2.485684633255005,0.6815815567970276
1.0528795719146729,0.9075672626495361,0.14531230926513672,0.5563638806343079,0.47619047619047616,2.6298134326934814,0.636021614074707
1.2752318382263184,0.958127498626709,0.3171043395996094,0.5021844506263733,0.5476190476190477,2.2282662391662598,0.6043662428855896
0.8236097693443298,1.2564005851745605,-0.4327908158302307,0.5860538482666016,0.5714285714285714,2.5598831176757812,0.723304033279419
0.8135315775871277,1.0282793045043945,-0.21474772691726685,0.46618837118148804,0.5,2.9258861541748047,0.5541362762451172
1.1603831052780151,0.8505098223686218,0.3098732829093933,0.4338504374027252,0.33333333333333337,3.0320193767547607,0.5279568433761597
1.163950800895691,0.7490681409835815,0.4148826599121094,0.308311402797699,0.5238095238095238,2.768977403640747,0.4517696499824524
1.0939997434616089,0.9998606443405151,0.09413909912109375,0.744098424911499,0.45238095238095233,2.6200737953186035,0.7930705547332764
1.2557178735733032,0.5737817883491516,0.6819360852241516,0.3074164390563965,0.45238095238095233,2.9305317401885986,0.3991859555244446
1.065667748451233,0.631714940071106,0.43395280838012695,0.26585671305656433,0.6904761904761905,2.9427216053009033,0.39075472950935364
1.3053346872329712,0.5700667500495911,0.7352679371833801,0.24936287105083466,0.5476190476190477,2.4528377056121826,0.35675615072250366
0.849134087562561,1.0244979858398438,-0.17536389827728271,0.5925359725952148,0.4285714285714286,2.340374231338501,0.661159873008728
0.8011276721954346,1.139255166053772,-0.3381274938583374,0.5974345207214355,0.40476190476190477,2.9386870861053467,0.7075899839401245
0.8628931641578674,0.7723290920257568,0.0905640721321106,0.4862881600856781,0.4285714285714286,2.397937536239624,0.5601168870925903
0.6817528009414673,1.2999123334884644,-0.6181595325469971,0.6730980277061462,0.6190476190476191,2.788943290710449,0.7592785954475403
0.9704237580299377,0.9314444065093994,0.03897935152053833,0.5209600925445557,0.47619047619047616,2.8526971340179443,0.6177934408187866
1.3259351253509521,0.5684607028961182,0.757474422454834,0.27546030282974243,0.5238095238095238,2.3418993949890137,0.36563846468925476
0.8607561588287354,1.2551147937774658,-0.39435863494873047,0.4699590802192688,0.5,2.6075634956359863,0.5997646450996399
1.1828303337097168,0.9779438972473145,0.20488643646240234,0.6231016516685486,0.5238095238095238,2.482394218444824,0.7208663821220398
1.1958844661712646,0.8057602047920227,0.39012426137924194,0.4232776463031769,0.5476190476190477,2.5423154830932617,0.4907783269882202
1.3477624654769897,0.7991463541984558,0.5486161112785339,0.4336099922657013,0.3571428571428571,2.4414148330688477,0.5343663692474365
1.0659910440444946,0.8921588659286499,0.17383217811584473,0.520362377166748,0.47619047619047616,2.9510035514831543,0.5874693393707275
0.9292652010917664,0.9288972616195679,0.00036793947219848633,0.45311427116394043,0.45238095238095233,2.4780735969543457,0.560991644859314
1.1525884866714478,1.1244169473648071,0.028171539306640625,0.6174724102020264,0.5476190476190477,2.5664427280426025,0.7111748456954956
1.2697492837905884,0.7848910689353943,0.4848582148551941,0.39720937609672546,0.5238095238095238,2.6807029247283936,0.4716075658798218
1.488964557647705,0.6910896897315979,0.7978748679161072,0.42233359813690186,0.45238095238095233,2.8279836177825928,0.5553257465362549
0.9330183863639832,1.1214561462402344,-0.18843775987625122,0.5480573773384094,0.5,2.4995338916778564,0.6402000784873962
0.6535025835037231,1.2217364311218262,-0.568233847618103,0.606155276298523,0.5952380952380952,2.6963164806365967,0.6991347074508667
1.0921791791915894,0.9825242161750793,0.10965496301651001,0.5358416438102722,0.45238095238095233,2.60973858833313,0.6380617618560791
0.8691115379333496,0.8387280106544495,0.030383527278900146,0.4115033447742462,0.40476190476190477,2.809319496154785,0.48421773314476013
1.0174146890640259,0.858436107635498,0.15897858142852783,0.5430702567100525,0.45238095238095233,2.549896240234375,0.6447699666023254
0.7382410764694214,1.157630443572998,-0.41938936710357666,0.5240427255630493,0.5476190476190477,2.6580231189727783,0.6260244250297546
1.2834930419921875,0.7131261229515076,0.5703669190406799,0.3270910978317261,0.45238095238095233,2.734834671020508,0.4514191448688507
0.7621875405311584,1.0137226581573486,-0.2515351176261902,0.49235600233078003,0.6666666666666667,2.435368299484253,0.5631424188613892
0.6899763941764832,1.1306068897247314,-0.4406304955482483,0.5708999037742615,0.5238095238095238,1.9717986583709717,0.6815735101699829
0.6542400121688843,1.4003281593322754,-0.7460881471633911,0.6290205717086792,0.5476190476190477,2.582345485687256,0.7523829936981201
1.0400135517120361,0.9370216131210327,0.10299193859100342,0.6193538904190063,0.3571428571428571,2.5219666957855225,0.7200269103050232
0.9968540072441101,1.0482335090637207,-0.051379501819610596,0.63355952501297,0.38095238095238093,2.503735065460205,0.7359632849693298
0.955773115158081,1.0969605445861816,-0.14118742942810059,0.41282540559768677,0.7380952380952381,2.8291995525360107,0.5062533617019653
1.1356340646743774,0.983584463596344,0.15204960107803345,0.5434790849685669,0.4285714285714286,2.544330358505249,0.6451174020767212
0.965944766998291,1.0528608560562134,-0.08691608905792236,0.5128592252731323,0.6428571428571428,2.349296808242798,0.6339647173881531
1.0042332410812378,1.15852689743042,-0.15429365634918213,0.5823591351509094,0.6428571428571428,2.649001359939575,0.6854269504547119
1.2053139209747314,0.8870640397071838,0.3182498812675476,0.5272570848464966,0.5,2.2953507900238037,0.6523868441581726
1.1492841243743896,0.941946268081665,0.2073378562927246,0.49367010593414307,0.45238095238095233,2.3466947078704834,0.6318218111991882
0.6889820694923401,1.0864471197128296,-0.3974650502204895,0.7047390341758728,0.47619047619047616,2.432889223098755,0.7829080820083618
1.12419593334198,0.9799121618270874,0.14428377151489258,0.44658663868904114,0.47619047619047616,2.8394007682800293,0.5460785627365112
0.9829088449478149,1.224913239479065,-0.24200439453125,0.5574904680252075,0.5952380952380952,2.5574164390563965,0.6648809313774109
1.0940368175506592,0.6917057633399963,0.40233105421066284,0.3358100354671478,0.5476190476190477,2.675823211669922,0.4455377161502838
0.9645684957504272,1.247114896774292,-0.28254640102386475,0.6325448155403137,0.5238095238095238,2.58984375,0.7411271929740906
0.9958258271217346,1.0582468509674072,-0.06242102384567261,0.5193248987197876,0.5238095238095238,2.75532865524292,0.6224778294563293
0.8853435516357422,0.9322139620780945,-0.046870410442352295,0.43711698055267334,0.5714285714285714,3.0135433673858643,0.5600773096084595
0.9262369871139526,1.2051076889038086,-0.27887070178985596,0.7281257510185242,0.5952380952380952,2.923311471939087,0.8090187311172485
0.6577574014663696,1.005355715751648,-0.3475983142852783,0.5631006360054016,0.47619047619047616,2.5383152961730957,0.661965548992157
1.1419453620910645,0.9720996022224426,0.16984575986862183,0.5883625149726868,0.47619047619047616,3.0575168132781982,0.677728533744812
0.861702561378479,1.0913398265838623,-0.2296372652053833,0.5625805854797363,0.40476190476190477,2.9448959827423096,0.6528410315513611
0.7577365636825562,1.2557823657989502,-0.49804580211639404,0.590560793876648,0.45238095238095233,2.5846738815307617,0.6859662532806396
1.304086685180664,0.9295107126235962,0.37457597255706787,0.46271824836730957,0.47619047619047616,2.6183619499206543,0.5930380821228027
0.8828682899475098,0.6943508386611938,0.18851745128631592,0.2576228976249695,0.5476190476190477,2.8879480361938477,0.3590194582939148
1.216456413269043,1.0319422483444214,0.18451416492462158,0.5931723713874817,0.5,2.58091402053833,0.6946505308151245
0.6561230421066284,0.950206458568573,-0.2940834164619446,0.5005695819854736,0.5714285714285714,2.383669137954712,0.6043856739997864
0.73766028881073,0.7440626621246338,-0.006402373313903809,0.40904977917671204,0.40476190476190477,2.581305980682373,0.5031513571739197
0.9793009757995605,0.8527922034263611,0.12650877237319946,0.5074368119239807,0.5,2.968994140625,0.6357851028442383
0.9787750840187073,0.8307498097419739,0.1480252742767334,0.5629996061325073,0.5714285714285714,2.553738832473755,0.6461231112480164
0.9323145151138306,1.054144263267517,-0.12182974815368652,0.6284596920013428,0.5476190476190477,2.4476799964904785,0.7116503119468689
0.9717696309089661,1.1493099927902222,-0.1775403618812561,0.6631143093109131,0.5,2.106870412826538,0.7361447215080261
0.9217224717140198,0.8689376711845398,0.05278480052947998,0.3811696171760559,0.47619047619047616,2.973600387573242,0.5113444328308105
0.9946658611297607,0.60671067237854,0.3879551887512207,0.32829442620277405,0.5952380952380952,2.6079931259155273,0.4608418047428131
0.8773077726364136,0.9679962992668152,-0.09068852663040161,0.4675988554954529,0.5714285714285714,2.5883779525756836,0.5761716365814209
0.9970825910568237,1.044520378112793,-0.04743778705596924,0.5364412069320679,0.45238095238095233,2.7553627490997314,0.6285871863365173
1.1342252492904663,0.8333122134208679,0.3009130358695984,0.363574355840683,0.45238095238095233,2.655409336090088,0.48593154549598694
0.8898619413375854,1.134590744972229,-0.24472880363464355,0.5896610021591187,0.45238095238095233,2.3719799518585205,0.6703292727470398
0.7530046701431274,1.2663999795913696,-0.5133953094482422,0.6950586438179016,0.5476190476190477,2.8164761066436768,0.7978060841560364
0.9808001518249512,0.8610535264015198,0.1197466254234314,0.46285924315452576,0.4285714285714286,2.887971878051758,0.5494784116744995
1.1088805198669434,1.0406630039215088,0.06821751594543457,0.5322810411453247,0.47619047619047616,2.7521724700927734,0.6041530966758728
1.07794189453125,1.048050045967102,0.02989184856414795,0.5127831697463989,0.33333333333333337,2.7323720455169678,0.6404902935028076
0.894755482673645,0.9867852330207825,-0.09202975034713745,0.5527411699295044,0.5238095238095238,2.730278491973877,0.6461432576179504
0.7690851092338562,0.9704043865203857,-0.20131927728652954,0.40671104192733765,0.40476190476190477,2.500211715698242,0.5033052563667297
0.8092713952064514,1.0313571691513062,-0.22208577394485474,0.5160515904426575,0.5238095238095238,2.8164918422698975,0.6220988035202026
0.7947598099708557,0.8320878148078918,-0.03732800483703613,0.39216992259025574,0.6666666666666667,2.763718605041504,0.5369759798049927
1.3423740863800049,0.9873552918434143,0.3550187945365906,0.5823143124580383,0.45238095238095233,2.5338101387023926,0.7022541165351868
1.0888636112213135,1.0511698722839355,0.03769373893737793,0.5360500812530518,0.5714285714285714,2.6123619079589844,0.6433912515640259
0.9137080907821655,0.7491524815559387,0.1645556092262268,0.45410022139549255,0.4285714285714286,2.344395875930786,0.550945520401001
0.8053819537162781,1.1626709699630737,-0.35728901624679565,0.5975704193115234,0.6428571428571428,2.4002227783203125,0.6817061305046082
0.8986396789550781,0.9586291313171387,-0.05998945236206055,0.5042712688446045,0.38095238095238093,2.239659547805786,0.5994579195976257
0.9408798813819885,1.107479214668274,-0.1665993332862854,0.5915109515190125,0.5238095238095238,2.3520877361297607,0.6980048418045044
1.0916355848312378,1.0038390159606934,0.08779656887054443,0.4539487957954407,0.47619047619047616,2.563663959503174,0.5256156325340271
1.0332244634628296,1.0313981771469116,0.0018262863159179688,0.500290036201477,0.5,2.615208148956299,0.6074391603469849
1.3032331466674805,0.8843377828598022,0.4188953638076782,0.5204741954803467,0.47619047619047616,2.397407054901123,0.579910159111023
0.8908749222755432,0.7560322880744934,0.1348426342010498,0.3465029299259186,0.5714285714285714,2.7671444416046143,0.46794524788856506
0.8673416376113892,1.1483045816421509,-0.2809629440307617,0.5544242858886719,0.5,2.522641658782959,0.6681326627731323
1.0714678764343262,0.9022253751754761,0.1692425012588501,0.5012404918670654,0.6428571428571428,2.7683141231536865,0.5849874019622803
1.4752618074417114,0.8211745023727417,0.6540873050689697,0.38516679406166077,0.4285714285714286,2.880206346511841,0.5336764454841614
1.2158393859863281,0.8082837462425232,0.40755563974380493,0.3870082199573517,0.5,2.4102721214294434,0.4957813322544098
1.188597559928894,0.6320597529411316,0.5565378069877625,0.4101525545120239,0.45238095238095233,2.2712907791137695,0.5115061402320862
0.7622288465499878,1.0871762037277222,-0.3249473571777344,0.5345136523246765,0.5476190476190477,2.8660035133361816,0.7039533853530884
0.8157864809036255,1.1999297142028809,-0.38414323329925537,0.7279614806175232,0.6190476190476191,2.5972208976745605,0.8137250542640686
0.8729363083839417,1.030036449432373,-0.1571001410484314,0.45868781208992004,0.5714285714285714,2.461378574371338,0.5707573294639587
0.8535717725753784,0.9563644528388977,-0.10279268026351929,0.5055856108665466,0.4285714285714286,2.607624053955078,0.6094329953193665
0.9767329692840576,0.8552055954933167,0.12152737379074097,0.47260892391204834,0.5238095238095238,2.690775156021118,0.5720078349113464
0.9254475235939026,0.8495455384254456,0.07590198516845703,0.3804391026496887,0.47619047619047616,2.825556755065918,0.5128079652786255
0.7456086874008179,1.0822069644927979,-0.33659827709198,0.5215259194374084,0.6428571428571428,2.5917508602142334,0.6165859699249268
0.7880414128303528,0.9078651666641235,-0.11982375383377075,0.44769492745399475,0.5238095238095238,2.7663016319274902,0.563835084438324
0.7733022570610046,1.085965633392334,-0.31266337633132935,0.6449975967407227,0.5,2.659785747528076,0.7153751254081726
1.0524204969406128,0.9534800052642822,0.09894049167633057,0.5446761250495911,0.5,2.5113673210144043,0.6320156455039978
0.8774839043617249,1.2575372457504272,-0.3800533413887024,0.6375322341918945,0.5,2.652123212814331,0.7058972120285034
1.004508376121521,1.0267739295959473,-0.02226555347442627,0.6121122241020203,0.5,2.97859525680542,0.7120872139930725
0.9316760897636414,1.0252673625946045,-0.09359127283096313,0.7063739895820618,0.4285714285714286,2.4436302185058594,0.7672077417373657
0.7914694547653198,0.9748408794403076,-0.1833714246749878,0.4503268599510193,0.47619047619047616,2.7338693141937256,0.5524660348892212
1.37944495677948,0.7957867383956909,0.5836582183837891,0.3702909052371979,0.47619047619047616,2.8499867916107178,0.45891818404197693
0.8500742316246033,0.8528921008110046,-0.002817869186401367,0.475848913192749,0.4285714285714286,2.6347811222076416,0.5821446180343628
1.1724679470062256,0.8207066059112549,0.3517613410949707,0.41801419854164124,0.5,2.4789342880249023,0.5199722647666931
1.0313653945922852,0.7747304439544678,0.2566349506378174,0.3168908655643463,0.4285714285714286,2.581634998321533,0.432069331407547
0.9384443163871765,1.2738977670669556,-0.33545345067977905,0.6214789152145386,0.45238095238095233,2.1746044158935547,0.7404807806015015
0.8925402760505676,0.8950470685958862,-0.0025067925453186035,0.4735743999481201,0.6190476190476191,2.6390483379364014,0.5395480394363403
0.8667141795158386,1.0568971633911133,-0.19018298387527466,0.521685779094696,0.5,2.692356824874878,0.6258102655410767
0.9986127018928528,0.8734372854232788,0.12517541646957397,0.42933282256126404,0.5952380952380952,2.698934316635132,0.5461417436599731
0.7694714069366455,0.9970433712005615,-0.22757196426391602,0.5935084223747253,0.5238095238095238,2.66764497756958,0.6671558618545532
0.9879323840141296,1.0522645711898804,-0.06433218717575073,0.6094045639038086,0.5476190476190477,2.4151413440704346,0.6815051436424255
0.8724126815795898,1.0706757307052612,-0.1982630491256714,0.6350166201591492,0.45238095238095233,2.426434278488159,0.7058972120285034
1.181782603263855,0.689568281173706,0.4922143220901489,0.3156293034553528,0.38095238095238093,3.0674242973327637,0.4229635000228882
1.0724009275436401,0.7839489579200745,0.2884519696235657,0.40752336382865906,0.40476190476190477,2.5274760723114014,0.48706892132759094
1.0061030387878418,1.0489780902862549,-0.042875051498413086,0.5679343938827515,0.4285714285714286,2.8156633377075195,0.6836915612220764
0.7846288084983826,1.2349390983581543,-0.45031028985977173,0.6431223154067993,0.45238095238095233,2.8333840370178223,0.7333217859268188
0.8168370723724365,0.8831655383110046,-0.06632846593856812,0.5116424560546875,0.45238095238095233,2.992953062057495,0.5942937135696411
0.9218398332595825,0.9015279412269592,0.02031189203262329,0.563636064529419,0.6666666666666667,2.7810893058776855,0.6402320861816406
0.8207280039787292,0.9411856532096863,-0.12045764923095703,0.5508614778518677,0.4285714285714286,2.762963056564331,0.6520519256591797
0.8823046684265137,0.810546338558197,0.07175832986831665,0.4745195508003235,0.45238095238095233,2.471897602081299,0.6134059429168701
0.8096224069595337,0.9299077987670898,-0.12028539180755615,0.4795073866844177,0.5238095238095238,2.4571964740753174,0.6147472858428955
1.0934512615203857,1.002152442932129,0.09129881858825684,0.42910701036453247,0.47619047619047616,2.6043410301208496,0.5604755282402039
0.9583154320716858,1.0349739789962769,-0.07665854692459106,0.5983613729476929,0.47619047619047616,2.9772391319274902,0.6951912045478821
0.7952774167060852,0.9052565097808838,-0.10997909307479858,0.43921446800231934,0.45238095238095233,2.6101977825164795,0.5601302981376648
0.9300984144210815,1.03102707862854,-0.1009286642074585,0.7042081952095032,0.5,2.506692886352539,0.7685721516609192
1.1374709606170654,1.1359422206878662,0.0015287399291992188,0.6365041732788086,0.45238095238095233,2.570608615875244,0.7345888018608093
1.1530680656433105,1.2116615772247314,-0.0585935115814209,0.6522895693778992,0.5714285714285714,2.4423067569732666,0.7500954866409302
0.9547483325004578,1.0450770854949951,-0.09032875299453735,0.7228163480758667,0.4285714285714286,2.5448243618011475,0.8154677748680115
0.7958959937095642,1.210444450378418,-0.41454845666885376,0.5579168796539307,0.5476190476190477,2.69260573387146,0.6619879603385925
1.242821216583252,0.9160588383674622,0.3267623782157898,0.5036398768424988,0.5476190476190477,2.718118190765381,0.5963867902755737
0.9429723620414734,0.751750648021698,0.1912217140197754,0.49493110179901123,0.33333333333333337,1.8245878219604492,0.5672675967216492
0.8775597214698792,1.0944267511367798,-0.21686702966690063,0.6310158967971802,0.45238095238095233,2.3554627895355225,0.7199926972389221
1.0882083177566528,0.9508378505706787,0.13737046718597412,0.622591495513916,0.47619047619047616,2.556732654571533,0.6997621059417725
0.9277161359786987,1.1557852029800415,-0.22806906700134277,0.5371979475021362,0.5238095238095238,2.4428317546844482,0.6156448721885681
1.0664583444595337,0.9719253182411194,0.0945330262184143,0.6087273955345154,0.45238095238095233,2.3723015785217285,0.6927010416984558
0.8477231860160828,0.8744142651557922,-0.026691079139709473,0.5031158924102783,0.5714285714285714,2.4637088775634766,0.5720289349555969
0.7053881287574768,0.8884882926940918,-0.183100163936615,0.5073568820953369,0.47619047619047616,2.5755867958068848,0.6257572174072266
0.6034924387931824,0.8935586810112,-0.2900662422180176,0.4541866183280945,0.5476190476190477,2.5588979721069336,0.5781943798065186
0.8865002393722534,1.082316517829895,-0.1958162784576416,0.6523969173431396,0.5714285714285714,2.580538511276245,0.7428592443466187
0.9433786869049072,1.0186793804168701,-0.07530069351196289,0.6027976274490356,0.6428571428571428,2.1617870330810547,0.6981121301651001
1.3752106428146362,0.6483334898948669,0.7268771529197693,0.33078569173812866,0.4285714285714286,3.0051329135894775,0.454698383808136
0.9396993517875671,0.9683777093887329,-0.02867835760116577,0.5880315899848938,0.4285714285714286,2.441488742828369,0.6753104329109192
1.1441855430603027,1.089249610900879,0.05493593215942383,0.6670215129852295,0.45238095238095233,2.580939531326294,0.7284029722213745
0.7486950159072876,1.3774144649505615,-0.6287194490432739,0.812207818031311,0.5238095238095238,2.8077354431152344,0.8794765472412109
0.8300089240074158,1.1588282585144043,-0.3288193345069885,0.7113684415817261,0.45238095238095233,2.2040534019470215,0.7568818926811218
1.0744935274124146,1.0017669200897217,0.07272660732269287,0.49506571888923645,0.38095238095238093,1.9788063764572144,0.5635672211647034
1.0586224794387817,1.2292046546936035,-0.17058217525482178,0.670789897441864,0.47619047619047616,2.3015191555023193,0.8018658757209778
1.1054483652114868,0.9044464230537415,0.20100194215774536,0.45754244923591614,0.5238095238095238,2.861368179321289,0.547970712184906
1.0958929061889648,1.215286135673523,-0.1193932294845581,0.7410560250282288,0.38095238095238093,2.9687142372131348,0.8212961554527283
0.579669713973999,1.3424344062805176,-0.7627646923065186,0.6572290658950806,0.6428571428571428,2.6501059532165527,0.7647606134414673
1.6092658042907715,1.9158964157104492,-0.30663061141967773,0.8265745639801025,0.45238095238095233,2.4515833854675293,0.9372689723968506
1.6916240453720093,1.7840631008148193,-0.09243905544281006,0.7903979420661926,0.4285714285714286,2.550206422805786,0.935895562171936
1.893438696861267,1.5054136514663696,0.38802504539489746,0.771127462387085,0.38095238095238093,2.893606185913086,0.9777871966362
1.6226012706756592,1.3058499097824097,0.3167513608932495,0.7062243223190308,0.45238095238095233,2.5239028930664062,0.8142672181129456
1.561187982559204,1.138681173324585,0.42250680923461914,0.6284757852554321,0.5,2.219188928604126,0.8002806305885315
1.6965651512145996,1.1991345882415771,0.49743056297302246,0.7596060037612915,0.40476190476190477,2.7374796867370605,0.9324263334274292
1.3672505617141724,1.6277042627334595,-0.2604537010192871,0.7881689667701721,0.47619047619047616,2.937080144882202,0.9191420078277588
1.4116489887237549,1.6553711891174316,-0.24372220039367676,0.8659270405769348,0.6190476190476191,2.3273003101348877,0.958202064037323
1.3354681730270386,1.4346482753753662,-0.09918010234832764,0.6690122485160828,0.5238095238095238,2.5740065574645996,0.795939564704895
1.5365160703659058,1.368831992149353,0.16768407821655273,0.741115152835846,0.3571428571428571,2.7511870861053467,0.8690249919891357
1.2761690616607666,1.393127202987671,-0.1169581413269043,0.7662166953086853,0.4285714285714286,2.8788137435913086,0.877937912940979
1.1912171840667725,1.6992520093917847,-0.5080348253250122,0.8422006368637085,0.5952380952380952,2.9593446254730225,0.9451814293861389
1.269690990447998,1.2635782957077026,0.00611269474029541,0.669723629951477,0.5,2.65045166015625,0.860166609287262
0.9917041659355164,1.5538628101348877,-0.5621586441993713,0.8585847020149231,0.5476190476190477,2.759077310562134,0.9623737931251526
1.3217052221298218,1.0564448833465576,0.26526033878326416,0.5590667724609375,0.47619047619047616,2.389292001724243,0.6919819116592407
1.3376500606536865,1.243789553642273,0.09386050701141357,0.7823458313941956,0.5238095238095238,2.6550710201263428,0.9057695865631104
1.3076958656311035,1.0901416540145874,0.2175542116165161,0.7154601216316223,0.5476190476190477,2.6953883171081543,0.8850529789924622
1.3556525707244873,1.1395410299301147,0.21611154079437256,0.7199035882949829,0.5238095238095238,2.77115797996521,0.8174440264701843
1.020445704460144,1.269885778427124,-0.24944007396697998,0.6913429498672485,0.45238095238095233,2.3674371242523193,0.8476820588111877
1.3313928842544556,1.1364785432815552,0.1949143409729004,0.6858523488044739,0.40476190476190477,2.588893413543701,0.8933742046356201
1.0763468742370605,1.2522201538085938,-0.1758732795715332,0.6548899412155151,0.6904761904761905,2.2954912185668945,0.7714143395423889
1.1847628355026245,1.128969669342041,0.055793166160583496,0.6470135450363159,0.5238095238095238,2.5066606998443604,0.8222757577896118
1.0302834510803223,1.259440302848816,-0.22915685176849365,0.7862129807472229,0.5952380952380952,2.624311923980713,0.8937761187553406
1.1888751983642578,1.1227577924728394,0.06611740589141846,0.6509799957275391,0.47619047619047616,2.9528934955596924,0.8228254914283752
1.0844929218292236,0.9516304135322571,0.13286250829696655,0.7217622399330139,0.40476190476190477,2.9666309356689453,0.8469703197479248
1.0174163579940796,1.2509832382202148,-0.23356688022613525,0.7725378274917603,0.47619047619047616,2.1388654708862305,0.8455674052238464
1.032645583152771,1.043625831604004,-0.01098024845123291,0.5767104029655457,0.38095238095238093,2.126026153564453,0.7437283992767334
0.8901705741882324,1.0203922986984253,-0.13022172451019287,0.6475138068199158,0.40476190476190477,2.6944000720977783,0.8143113255500793
1.1521514654159546,1.028002142906189,0.12414932250976562,0.6764706373214722,0.5,2.8127763271331787,0.8767973184585571
1.1329926252365112,0.7824212908744812,0.35057133436203003,0.5396620631217957,0.45238095238095233,2.745156764984131,0.7814233303070068
0.9414056539535522,1.2658576965332031,-0.3244520425796509,0.7610766887664795,0.6428571428571428,2.390124797821045,0.8757433891296387
0.8775951266288757,0.6567351818084717,0.22085994482040405,0.500228762626648,0.45238095238095233,2.5313973426818848,0.5992534756660461
0.9679038524627686,1.0529696941375732,-0.08506584167480469,0.7908152341842651,0.5238095238095238,2.6316418647766113,0.8798258900642395
1.0228147506713867,0.895409107208252,0.12740564346313477,0.6800378561019897,0.5238095238095238,2.3026373386383057,0.8579400777816772
1.1985218524932861,0.7329521775245667,0.4655696749687195,0.5777454376220703,0.40476190476190477,2.3374881744384766,0.7314038872718811
1.0129451751708984,0.6163994073867798,0.39654576778411865,0.6080086827278137,0.33333333333333337,2.2447867393493652,0.7831151485443115
0.9142466187477112,0.7889143228530884,0.1253322958946228,0.6091634631156921,0.5,2.3703620433807373,0.8335850834846497
1.1851723194122314,0.8413101434707642,0.3438621759414673,0.6586859822273254,0.5952380952380952,2.8051652908325195,0.7503849267959595
1.0134222507476807,1.1473779678344727,-0.133955717086792,0.8067459464073181,0.5714285714285714,2.5453925132751465,0.9175841212272644
0.9808007478713989,0.8910430669784546,0.08975768089294434,0.6839443445205688,0.5714285714285714,2.8185653686523438,0.8636242747306824
1.1692026853561401,0.8232843279838562,0.34591835737228394,0.7154541611671448,0.5952380952380952,3.1224634647369385,0.8709529042243958
1.125756025314331,1.0185658931732178,0.10719013214111328,0.7890494465827942,0.5238095238095238,2.8569705486297607,0.8895688056945801
0.9246096611022949,1.1937538385391235,-0.2691441774368286,0.8188930749893188,0.5238095238095238,2.807864189147949,0.9251586198806763
0.8632291555404663,1.090111255645752,-0.22688210010528564,0.6411250233650208,0.5238095238095238,2.51293683052063,0.7838994860649109
1.2721315622329712,1.0218713283538818,0.25026023387908936,0.6133701205253601,0.5238095238095238,2.5234479904174805,0.7402619123458862
1.1983722448349,1.0045676231384277,0.19380462169647217,0.603410542011261,0.5476190476190477,2.59785532951355,0.7232791185379028
0.9697151780128479,1.207801103591919,-0.23808592557907104,0.7268562912940979,0.5,2.4985363483428955,0.8456388711929321
1.1820428371429443,0.9483122825622559,0.23373055458068848,0.6006163954734802,0.5952380952380952,2.636611223220825,0.7576712965965271
1.2533061504364014,1.1111387014389038,0.14216744899749756,0.654192328453064,0.5714285714285714,3.267881155014038,0.8053352236747742
0.9712212681770325,1.405443787574768,-0.4342225193977356,0.6563774347305298,0.6190476190476191,2.749805212020874,0.7543442845344543
1.1113946437835693,1.0774272680282593,0.03396737575531006,0.6989888548851013,0.47619047619047616,2.7920799255371094,0.802245557308197
1.103630781173706,1.1945571899414062,-0.0909264087677002,0.7637835741043091,0.5476190476190477,3.0336787700653076,0.9048874378204346
1.1603344678878784,1.0786631107330322,0.08167135715484619,0.7696963548660278,0.40476190476190477,2.4639344215393066,0.8966339826583862
1.184545874595642,1.2399202585220337,-0.0553743839263916,0.6958283185958862,0.4285714285714286,2.7394261360168457,0.8208381533622742
1.1288259029388428,1.0042890310287476,0.12453687191009521,0.6708168387413025,0.5238095238095238,2.734405040740967,0.7429071068763733
1.198378086090088,0.8773179054260254,0.3210601806640625,0.5625150203704834,0.40476190476190477,2.714848041534424,0.6879482865333557
0.9521918892860413,1.3081517219543457,-0.35595983266830444,0.749197781085968,0.5952380952380952,3.1772024631500244,0.8743861317634583
0.962644100189209,0.8744175434112549,0.0882265567779541,0.7370539307594299,0.5476190476190477,3.156428337097168,0.8430818915367126
1.0811400413513184,1.1256232261657715,-0.044483184814453125,0.688995897769928,0.5476190476190477,2.4057085514068604,0.8660398721694946
1.010488510131836,1.3613409996032715,-0.35085248947143555,0.7945103049278259,0.6428571428571428,2.926386594772339,0.8617842197418213
1.0721992254257202,0.9429235458374023,0.12927567958831787,0.6265625357627869,0.5238095238095238,2.4073703289031982,0.7952366471290588
1.270294427871704,0.9664385914802551,0.303855836391449,0.6554663777351379,0.5238095238095238,2.3462111949920654,0.7831422686576843
1.112644910812378,1.21210515499115,-0.09946024417877197,0.7887791991233826,0.5952380952380952,3.1825101375579834,0.8424353003501892
1.0709102153778076,0.959389865398407,0.11152034997940063,0.7004207372665405,0.30952380952380953,2.6232244968414307,0.8532010912895203
1.0252379179000854,0.9959183931350708,0.02931952476501465,0.5823274850845337,0.5,2.372894048690796,0.7622485756874084
1.3822613954544067,1.0275835990905762,0.35467779636383057,0.6638227701187134,0.45238095238095233,2.841507911682129,0.8462039828300476
1.0309672355651855,0.8070986866950989,0.22386854887008667,0.5697119235992432,0.45238095238095233,3.1581132411956787,0.7494062781333923
1.1148560047149658,0.9988357424736023,0.11602026224136353,0.6421759128570557,0.5,2.9101333618164062,0.7988275289535522
0.9675511121749878,0.9035750031471252,0.06397610902786255,0.6368157863616943,0.5238095238095238,2.615251064300537,0.814424455165863
1.0629191398620605,1.0201785564422607,0.042740583419799805,0.7274351716041565,0.5,2.61572265625,0.8748696446418762
1.2407073974609375,0.9740709066390991,0.2666364908218384,0.6086410880088806,0.5238095238095238,2.9715206623077393,0.8069475889205933
0.9472581744194031,1.0173277854919434,-0.07006961107254028,0.706068217754364,0.47619047619047616,2.96321177482605,0.8346303105354309
0.8365823030471802,1.2002959251403809,-0.3637136220932007,0.8914803266525269,0.4285714285714286,2.4422149658203125,0.9684605598449707
1.0588595867156982,0.7310559153556824,0.32780367136001587,0.49162033200263977,0.47619047619047616,2.477254867553711,0.6895273923873901
1.2705048322677612,1.023314356803894,0.2471904754638672,0.6665446162223816,0.5952380952380952,3.2003822326660156,0.8417856097221375
1.5206272602081299,0.8656304478645325,0.6549968123435974,0.5474691390991211,0.3571428571428571,2.7969558238983154,0.6928727626800537
1.143174409866333,0.9338477253913879,0.20932668447494507,0.5339717864990234,0.45238095238095233,2.8492329120635986,0.653950572013855
1.351607084274292,0.9418756365776062,0.4097314476966858,0.5646992921829224,0.5238095238095238,3.086606740951538,0.6939747929573059
0.8168155550956726,1.272996187210083,-0.4561806321144104,0.668502151966095,0.6666666666666667,2.675382375717163,0.7789523601531982
1.1690300703048706,0.7914945483207703,0.37753552198410034,0.5404371619224548,0.40476190476190477,2.427408218383789,0.6968601942062378
1.2186558246612549,1.0344594717025757,0.1841963529586792,0.6091344952583313,0.4285714285714286,2.7534656524658203,0.6788016557693481
1.241392731666565,1.16079843044281,0.08059430122375488,0.6595141291618347,0.5,2.8461265563964844,0.7671037912368774
0.9563784599304199,1.2551698684692383,-0.29879140853881836,0.7152634263038635,0.5952380952380952,2.806600332260132,0.7981477975845337
1.1632047891616821,1.1198179721832275,0.04338681697845459,0.6327881217002869,0.5714285714285714,3.519709348678589,0.7079360485076904
1.2274360656738281,0.9228094816207886,0.30462658405303955,0.6018498539924622,0.45238095238095233,2.897676944732666,0.753070592880249
1.14298415184021,1.1298630237579346,0.01312112808227539,0.6335638165473938,0.45238095238095233,2.6971662044525146,0.7896460890769958
1.2413711547851562,0.9327397346496582,0.30863142013549805,0.6536133885383606,0.5238095238095238,2.4473414421081543,0.7781170010566711
1.1575411558151245,1.0915571451187134,0.06598401069641113,0.6080428957939148,0.5952380952380952,2.979077100753784,0.7583644986152649
0.9061692953109741,1.105804204940796,-0.19963490962982178,0.6720227003097534,0.47619047619047616,2.929717779159546,0.8137417435646057
1.04511559009552,0.8442900776863098,0.2008255124092102,0.4842280447483063,0.47619047619047616,2.378749132156372,0.6787418723106384
0.9715808033943176,1.1396175622940063,-0.16803675889968872,0.6810125708580017,0.5238095238095238,2.6062979698181152,0.7620765566825867
1.138196587562561,1.3542397022247314,-0.2160431146621704,0.791619598865509,0.5238095238095238,2.7478764057159424,0.895052969455719
1.1551756858825684,1.1036611795425415,0.051514506340026855,0.6116943359375,0.5476190476190477,2.5158567428588867,0.7269116044044495
1.0071558952331543,1.0413635969161987,-0.034207701683044434,0.6384360790252686,0.47619047619047616,2.701117992401123,0.7633942365646362
1.1967238187789917,0.9881802201271057,0.208543598651886,0.6767567992210388,0.2857142857142857,2.9835731983184814,0.83515864610672
1.1683628559112549,0.6882712841033936,0.48009157180786133,0.4238893389701843,0.4285714285714286,3.11305832862854,0.5689425468444824
0.8836175799369812,1.4070016145706177,-0.5233840346336365,0.7100254893302917,0.5476190476190477,3.410250425338745,0.8078367710113525
1.1411356925964355,1.102532148361206,0.03860354423522949,0.7050274610519409,0.5714285714285714,2.738764524459839,0.8444307446479797
1.0363976955413818,1.1232885122299194,-0.0868908166885376,0.7172310948371887,0.38095238095238093,2.665703535079956,0.8721225261688232
0.7529957294464111,1.1082382202148438,-0.3552424907684326,0.7883637547492981,0.40476190476190477,2.1495189666748047,0.9082596302032471
0.7405303716659546,1.1662105321884155,-0.42568016052246094,0.6122447848320007,0.4285714285714286,2.2297277450561523,0.7160549759864807
0.7818959355354309,1.2738463878631592,-0.49195045232772827,0.5960916876792908,0.5952380952380952,2.6351981163024902,0.6757768392562866
1.0872910022735596,1.1525830030441284,-0.06529200077056885,0.6188567280769348,0.45238095238095233,2.6862080097198486,0.762274444103241
0.8087244629859924,0.9905555248260498,-0.18183106184005737,0.5171083211898804,0.47619047619047616,2.935490131378174,0.6204155087471008
1.2986633777618408,0.8257514834403992,0.47291189432144165,0.6222872734069824,0.47619047619047616,3.0223960876464844,0.7320934534072876
1.0396093130111694,0.9731308817863464,0.066478431224823,0.5398181676864624,0.6428571428571428,2.802277088165283,0.6608842015266418
0.7727030515670776,1.134129524230957,-0.3614264726638794,0.7351577281951904,0.5476190476190477,2.8530666828155518,0.8491896390914917
0.9859788417816162,1.1272300481796265,-0.14125120639801025,0.6762101650238037,0.47619047619047616,2.5333564281463623,0.7664450407028198
1.2076984643936157,1.00521981716156,0.20247864723205566,0.5805661678314209,0.47619047619047616,2.981471061706543,0.7073398232460022
0.7529996633529663,1.2636103630065918,-0.5106106996536255,0.7660380005836487,0.47619047619047616,2.5433578491210938,0.8727685809135437
1.1962013244628906,1.039383888244629,0.15681743621826172,0.6426271796226501,0.2857142857142857,2.3502931594848633,0.724547803401947
1.321484088897705,0.9095332026481628,0.41195088624954224,0.5231201648712158,0.4285714285714286,2.356910467147827,0.6679899096488953
1.1247285604476929,1.143151044845581,-0.018422484397888184,0.6813798546791077,0.38095238095238093,2.695342779159546,0.8018152713775635
0.8486112356185913,1.0658761262893677,-0.21726489067077637,0.6109246015548706,0.5,2.513502836227417,0.7884384989738464
1.1033722162246704,1.0168110132217407,0.08656120300292969,0.6189441084861755,0.45238095238095233,2.7782392501831055,0.7481086254119873
1.0997262001037598,1.0254273414611816,0.07429885864257812,0.5714374780654907,0.5238095238095238,2.286867618560791,0.7415920495986938
1.152077317237854,1.1392982006072998,0.0127791166305542,0.739568829536438,0.5,2.708714008331299,0.8452579975128174
1.0422699451446533,1.1979602575302124,-0.15569031238555908,0.7162667512893677,0.5952380952380952,2.7781829833984375,0.8413276076316833
1.1098307371139526,0.9724661111831665,0.13736462593078613,0.5322239995002747,0.5,2.3511393070220947,0.6216456890106201
0.7458288669586182,1.108994722366333,-0.36316585540771484,0.6895158290863037,0.6666666666666667,2.4471490383148193,0.8177975416183472
1.1688909530639648,1.1254905462265015,0.04340040683746338,0.6584156155586243,0.45238095238095233,2.5188028812408447,0.7749437689781189
1.1996558904647827,0.6241534352302551,0.5755024552345276,0.39455825090408325,0.3571428571428571,2.535975933074951,0.48589909076690674
1.0885286331176758,0.8918946385383606,0.19663399457931519,0.4879484474658966,0.38095238095238093,2.730707883834839,0.6412326693534851
1.1669374704360962,1.064239740371704,0.10269773006439209,0.5889605283737183,0.40476190476190477,2.78216290473938,0.6878846883773804
1.100955605506897,1.2262701988220215,-0.1253145933151245,0.7421120405197144,0.5,2.3066089153289795,0.8515943884849548
1.1983394622802734,0.6594808101654053,0.5388586521148682,0.47537750005722046,0.5238095238095238,2.6574506759643555,0.6183774471282959
1.0147316455841064,1.1629695892333984,-0.148237943649292,0.7664464116096497,0.6190476190476191,2.834810495376587,0.8382852077484131
1.058874487876892,1.3179577589035034,-0.25908327102661133,0.8118430972099304,0.45238095238095233,2.4231643676757812,0.9369680881500244
1.166878342628479,1.16129732131958,0.005581021308898926,0.6650608777999878,0.45238095238095233,2.2641327381134033,0.7494708895683289
1.0424295663833618,1.1023677587509155,-0.05993819236755371,0.6720336675643921,0.5,2.6279983520507812,0.8309900164604187
1.3061127662658691,1.0843782424926758,0.22173452377319336,0.5610548853874207,0.40476190476190477,2.8984148502349854,0.7331506013870239
1.2077192068099976,1.055138349533081,0.1525808572769165,0.6452497243881226,0.5952380952380952,2.8071889877319336,0.7791789174079895
1.0307621955871582,1.1838096380233765,-0.15304744243621826,0.5970895290374756,0.5952380952380952,2.9411916732788086,0.6771953105926514
1.0762989521026611,0.9709137082099915,0.10538524389266968,0.6042429208755493,0.5714285714285714,2.8205714225769043,0.7277153730392456
0.9574935436248779,1.052703619003296,-0.09521007537841797,0.7326115369796753,0.47619047619047616,2.8969216346740723,0.8509716391563416
0.8909979462623596,1.2402024269104004,-0.34920448064804077,0.6629482507705688,0.4285714285714286,2.566720485687256,0.7534013986587524
0.9676200747489929,1.0973575115203857,-0.12973743677139282,0.6090225577354431,0.47619047619047616,2.5029797554016113,0.763731837272644
1.086350679397583,1.2933815717697144,-0.20703089237213135,0.7110430002212524,0.47619047619047616,2.4698262214660645,0.8295015692710876
1.0271544456481934,0.8615005016326904,0.16565394401550293,0.588240921497345,0.5238095238095238,2.240830183029175,0.7699707746505737
1.1844297647476196,0.8788716793060303,0.30555808544158936,0.45709776878356934,0.5714285714285714,2.616140842437744,0.5778056979179382
0.9908018708229065,1.1214830875396729,-0.13068121671676636,0.6202343702316284,0.38095238095238093,2.730560064315796,0.7002672553062439
0.981155514717102,1.3260834217071533,-0.34492790699005127,0.8339183330535889,0.47619047619047616,2.595799684524536,0.898066520690918
1.0518553256988525,1.1369011402130127,-0.08504581451416016,0.6407639980316162,0.5238095238095238,2.6561882495880127,0.7212726473808289
1.4042543172836304,0.8558360934257507,0.5484182238578796,0.5092511177062988,0.5238095238095238,2.6464216709136963,0.6442131996154785
0.8514425158500671,1.0076491832733154,-0.1562066674232483,0.6170971393585205,0.5714285714285714,2.695004463195801,0.7382296323776245
0.9402820467948914,1.332536220550537,-0.39225417375564575,0.7823651432991028,0.5,2.8960978984832764,0.8733255863189697
1.0873178243637085,1.3179172277450562,-0.23059940338134766,0.7366253137588501,0.40476190476190477,2.462164878845215,0.8614709377288818
0.9254119396209717,1.3745143413543701,-0.44910240173339844,0.6557475924491882,0.5714285714285714,2.536572217941284,0.7770542502403259
1.1689298152923584,1.1023008823394775,0.06662893295288086,0.5918218493461609,0.5952380952380952,2.6640117168426514,0.7442379593849182
0.8973780870437622,1.2449153661727905,-0.3475372791290283,0.7625902891159058,0.47619047619047616,2.509971857070923,0.8566874861717224
0.9003289937973022,1.3758217096328735,-0.4754927158355713,0.7812505960464478,0.5,2.64467453956604,0.849230945110321
1.1305577754974365,1.0074766874313354,0.12308108806610107,0.67116379737854,0.45238095238095233,2.497190475463867,0.7946799993515015
0.7410373091697693,1.1760270595550537,-0.4349897503852844,0.6853724718093872,0.5,2.8836536407470703,0.786222517490387
1.0997756719589233,0.8617303967475891,0.23804527521133423,0.488219290971756,0.5952380952380952,2.75413179397583,0.6356468200683594
1.0933719873428345,0.9085280299186707,0.18484395742416382,0.5955809354782104,0.40476190476190477,3.240203380584717,0.7182154059410095
1.1037758588790894,0.9717193245887756,0.13205653429031372,0.653937041759491,0.5238095238095238,2.486116886138916,0.7928828597068787
1.0426300764083862,1.188537836074829,-0.14590775966644287,0.6903528571128845,0.5,2.3350484371185303,0.7750400900840759
1.0610167980194092,1.0133150815963745,0.04770171642303467,0.6094744801521301,0.5238095238095238,2.785087823867798,0.7659217715263367
1.0013502836227417,1.1136589050292969,-0.11230862140655518,0.6605709791183472,0.5,2.639000177383423,0.8339623212814331
1.4022587537765503,1.0150885581970215,0.3871701955795288,0.6456053853034973,0.4285714285714286,2.738914966583252,0.7646423578262329
1.0583183765411377,1.0326218605041504,0.025696516036987305,0.6495340466499329,0.5,2.0816640853881836,0.7641388177871704
0.9465513825416565,1.1589702367782593,-0.21241885423660278,0.6770309805870056,0.47619047619047616,2.872174024581909,0.7602110505104065
1.021412968635559,0.817663848400116,0.20374912023544312,0.6337859034538269,0.4285714285714286,2.224186897277832,0.7624615430831909
1.1892695426940918,0.9862030744552612,0.20306646823883057,0.5552911162376404,0.47619047619047616,2.792515993118286,0.715013325214386
0.9666245579719543,1.2768363952636719,-0.31021183729171753,0.7721995711326599,0.4285714285714286,2.5932319164276123,0.8943345546722412
1.141550898551941,1.0670099258422852,0.07454097270965576,0.6044413447380066,0.5952380952380952,2.5022072792053223,0.787587583065033
0.9488183856010437,1.1718628406524658,-0.22304445505142212,0.6723372936248779,0.5238095238095238,2.350710153579712,0.7459127902984619
1.1105279922485352,1.1977523565292358,-0.08722436428070068,0.6721480488777161,0.5,2.7345755100250244,0.7661470174789429
0.9841486811637878,1.1418620347976685,-0.15771335363388062,0.6885718107223511,0.40476190476190477,2.3470096588134766,0.842604398727417
0.9657745957374573,0.9610375165939331,0.00473707914352417,0.5102628469467163,0.40476190476190477,2.537466049194336,0.6734851002693176
1.0542585849761963,1.2229832410812378,-0.1687246561050415,0.6046946048736572,0.5952380952380952,3.009791374206543,0.697100043296814
0.9559503793716431,1.3038533926010132,-0.3479030132293701,0.6408242583274841,0.5238095238095238,2.6600282192230225,0.7227614521980286
1.2672457695007324,1.0021371841430664,0.265108585357666,0.5720646381378174,0.5238095238095238,2.8893816471099854,0.6893080472946167
1.1486473083496094,0.9821802377700806,0.1664670705795288,0.644263505935669,0.5,2.4961605072021484,0.7512486577033997
1.1212985515594482,1.2336652278900146,-0.1123666763305664,0.8012517094612122,0.5,2.146205425262451,0.8569145798683167
0.9895616173744202,1.1459171772003174,-0.15635555982589722,0.6785320043563843,0.6190476190476191,2.340579032897949,0.8120731115341187
1.2231049537658691,1.1794095039367676,0.04369544982910156,0.7284964323043823,0.4285714285714286,2.757478713989258,0.8309017419815063
1.207431435585022,0.9482024312019348,0.25922900438308716,0.6382318735122681,0.40476190476190477,2.8605940341949463,0.7760739922523499
1.1543442010879517,1.1271946430206299,0.027149558067321777,0.749320924282074,0.3571428571428571,2.7179114818573,0.8918951153755188
1.011792778968811,1.0310544967651367,-0.019261717796325684,0.6158751249313354,0.5238095238095238,2.255021333694458,0.7120705246925354
0.8817509412765503,1.3556246757507324,-0.47387373447418213,0.7428967356681824,0.5,2.4211418628692627,0.8281370401382446
1.2388235330581665,1.0602506399154663,0.1785728931427002,0.6951666474342346,0.6428571428571428,2.5904977321624756,0.8227630257606506
1.1663678884506226,0.9306443333625793,0.2357235550880432,0.572288453578949,0.5476190476190477,2.6912448406219482,0.7352350950241089
0.9809427261352539,1.099704623222351,-0.11876189708709717,0.6213340163230896,0.5952380952380952,2.617025136947632,0.7347909808158875
1.2904938459396362,1.0458306074142456,0.24466323852539062,0.6596546173095703,0.47619047619047616,2.7826619148254395,0.78960120677948
0.9415944814682007,1.089179277420044,-0.14758479595184326,0.8047696948051453,0.5476190476190477,2.306548595428467,0.9144852757453918
1.05606210231781,1.2074363231658936,-0.1513742208480835,0.8254411220550537,0.45238095238095233,2.750575065612793,0.9308860301971436
0.9781534671783447,1.0715053081512451,-0.09335184097290039,0.7082642316818237,0.45238095238095233,2.5543925762176514,0.8186318874359131
0.936878502368927,1.203460454940796,-0.2665819525718689,0.6360540390014648,0.4285714285714286,2.754354953765869,0.7474426627159119
0.9917079210281372,1.2661314010620117,-0.2744234800338745,0.7867165803909302,0.6190476190476191,2.600179433822632,0.861775279045105
0.8149484395980835,1.241839051246643,-0.42689061164855957,0.6873643398284912,0.45238095238095233,2.3960511684417725,0.7873967289924622
1.0692919492721558,1.0029356479644775,0.06635630130767822,0.6406974196434021,0.5,2.3551909923553467,0.7843624353408813
1.1152898073196411,1.079534888267517,0.03575491905212402,0.6514346599578857,0.5238095238095238,2.44496488571167,0.7710339426994324
1.074812650680542,1.153529167175293,-0.07871651649475098,0.6114091873168945,0.5476190476190477,2.7117044925689697,0.7211735248565674
1.2720617055892944,1.029453158378601,0.24260854721069336,0.6045787930488586,0.45238095238095233,3.0115480422973633,0.7417036294937134
1.124438762664795,1.029012680053711,0.09542608261108398,0.5481403470039368,0.40476190476190477,2.6227915287017822,0.6556361317634583
1.1490617990493774,1.1001900434494019,0.048871755599975586,0.6885206699371338,0.5,2.2952821254730225,0.8356583714485168
1.3474544286727905,0.6310907602310181,0.7163636684417725,0.4861434996128082,0.5,2.7470295429229736,0.6288808584213257
1.1238903999328613,0.8894079923629761,0.23448240756988525,0.6247923970222473,0.4285714285714286,2.434150218963623,0.798044741153717
1.0329835414886475,0.9597265720367432,0.0732569694519043,0.49051302671432495,0.5952380952380952,2.529099464416504,0.638806164264679
1.0393047332763672,1.1345821619033813,-0.09527742862701416,0.6619094610214233,0.5476190476190477,2.38040828704834,0.8054905533790588
1.2618725299835205,1.076735496520996,0.18513703346252441,0.7273523211479187,0.45238095238095233,2.9111900329589844,0.8236687779426575
1.1021904945373535,0.9652688503265381,0.13692164421081543,0.6066855192184448,0.45238095238095233,2.623689889907837,0.78989577293396
1.0009430646896362,1.1083424091339111,-0.1073993444442749,0.6551975607872009,0.5,2.672950029373169,0.7837516069412231
1.2456676959991455,1.132810354232788,0.11285734176635742,0.6696190237998962,0.5238095238095238,2.676215410232544,0.7785467505455017
1.1652450561523438,1.232873797416687,-0.06762874126434326,0.6522587537765503,0.5476190476190477,2.745742082595825,0.7804399132728577
1.2137465476989746,1.1447194814682007,0.06902706623077393,0.6389520168304443,0.5238095238095238,2.662389039993286,0.8034533262252808
1.4060286283493042,1.010715126991272,0.3953135013580322,0.6426361203193665,0.4285714285714286,2.5590829849243164,0.7829463481903076
1.315088152885437,1.0664163827896118,0.2486717700958252,0.6842328310012817,0.5,3.1703643798828125,0.7950185537338257
1.1655404567718506,1.0784233808517456,0.08711707592010498,0.6047617197036743,0.5238095238095238,2.798631191253662,0.729573667049408
1.1485151052474976,0.8806688189506531,0.2678462862968445,0.6540272831916809,0.5,2.7530345916748047,0.8122357130050659
1.333361268043518,1.056822657585144,0.276538610458374,0.5563474297523499,0.6666666666666667,2.794987440109253,0.7064839005470276
1.2103021144866943,1.0749356746673584,0.13536643981933594,0.5096709728240967,0.4285714285714286,2.5684547424316406,0.644331693649292
0.9478365778923035,1.2856740951538086,-0.3378375172615051,0.8149483799934387,0.5714285714285714,2.7800142765045166,0.9038666486740112
0.8620303273200989,1.1255749464035034,-0.26354461908340454,0.730060875415802,0.5,2.442821741104126,0.8101738691329956
0.9822872877120972,1.3255585432052612,-0.34327125549316406,0.7313796877861023,0.5952380952380952,2.4971983432769775,0.8440988063812256
1.0157407522201538,1.2823007106781006,-0.2665599584579468,0.7706021070480347,0.45238095238095233,2.5965404510498047,0.8726156949996948
1.1006841659545898,1.130768060684204,-0.030083894729614258,0.7200555205345154,0.47619047619047616,2.6895971298217773,0.8461865186691284
0.9156844615936279,0.9686660766601562,-0.05298161506652832,0.7121323347091675,0.47619047619047616,2.691349506378174,0.8465028405189514
1.2280853986740112,1.0441099405288696,0.1839754581451416,0.7077863812446594,0.38095238095238093,2.373159885406494,0.8396461009979248
1.2576154470443726,0.9312363266944885,0.32637912034988403,0.7685538530349731,0.38095238095238093,2.6438512802124023,0.8852221369743347
1.198944330215454,0.8301160335540771,0.36882829666137695,0.5642740726470947,0.45238095238095233,2.5164482593536377,0.7104006409645081
1.2237169742584229,1.2507991790771484,-0.027082204818725586,0.7847153544425964,0.45238095238095233,2.6302852630615234,0.8918440341949463
1.2067970037460327,1.157461166381836,0.04933583736419678,0.6980927586555481,0.5238095238095238,2.4465720653533936,0.8451648354530334
0.9300000667572021,1.1205310821533203,-0.19053101539611816,0.6876471638679504,0.5476190476190477,2.4955649375915527,0.7887230515480042
0.9646011590957642,1.2944000959396362,-0.32979893684387207,0.7757850289344788,0.38095238095238093,2.738302230834961,0.882009744644165
0.9990155696868896,1.056593656539917,-0.057578086853027344,0.6309164762496948,0.6428571428571428,2.334106683731079,0.7780217528343201
0.961837649345398,1.1688566207885742,-0.20701897144317627,0.7256223559379578,0.4285714285714286,2.756971836090088,0.8400902152061462
1.106239676475525,1.0260928869247437,0.08014678955078125,0.6275138258934021,0.45238095238095233,2.9219233989715576,0.8051711916923523
0.9279798269271851,0.8750298619270325,0.05294996500015259,0.6233360171318054,0.5476190476190477,2.5936691761016846,0.769224226474762
1.1825942993164062,0.9659072756767273,0.21668702363967896,0.6031056642532349,0.5,2.632054328918457,0.7291092276573181
1.249153971672058,0.9154678583145142,0.33368611335754395,0.5745223760604858,0.5,2.5260913372039795,0.7504307627677917
1.1702216863632202,1.0455503463745117,0.1246713399887085,0.6413757801055908,0.30952380952380953,2.85217022895813,0.7792753577232361
1.0848197937011719,1.095657229423523,-0.010837435722351074,0.6718881726264954,0.4285714285714286,2.583209991455078,0.7871736884117126
1.1128257513046265,1.0885511636734009,0.024274587631225586,0.6157235503196716,0.4285714285714286,2.611185073852539,0.7424647808074951
0.8810527920722961,1.0492439270019531,-0.16819113492965698,0.5515819787979126,0.40476190476190477,2.6811273097991943,0.6633228063583374
1.0693714618682861,0.9932047128677368,0.07616674900054932,0.6982967257499695,0.47619047619047616,2.6867194175720215,0.8160690069198608
0.8287833333015442,0.9711670875549316,-0.14238375425338745,0.5711590051651001,0.45238095238095233,2.4877846240997314,0.6857275366783142
1.0557172298431396,1.0349634885787964,0.02075374126434326,0.5790399312973022,0.38095238095238093,2.7813942432403564,0.7378498315811157
1.1412814855575562,1.0627555847167969,0.07852590084075928,0.7294939756393433,0.40476190476190477,2.5619053840637207,0.8546572327613831
1.0143256187438965,1.0213258266448975,-0.0070002079010009766,0.6357177495956421,0.5238095238095238,2.254650354385376,0.7673242688179016
1.0723154544830322,1.0315823554992676,0.04073309898376465,0.6433989405632019,0.5238095238095238,2.370175361633301,0.7691361904144287
0.969685435295105,1.0298019647598267,-0.06011652946472168,0.6668427586555481,0.5714285714285714,2.503140449523926,0.8112334609031677
1.214287281036377,0.5413793325424194,0.6729079484939575,0.374058336019516,0.4285714285714286,2.6593117713928223,0.5327849388122559
1.2443609237670898,0.9915781021118164,0.25278282165527344,0.5819898843765259,0.47619047619047616,2.683535099029541,0.6942924857139587
0.8881328701972961,1.225104570388794,-0.3369717001914978,0.6709228754043579,0.5238095238095238,3.099916696548462,0.8064306974411011
0.7231531739234924,1.072718858718872,-0.34956568479537964,0.6875417828559875,0.38095238095238093,2.8220105171203613,0.8296834826469421
1.2559975385665894,0.8815012574195862,0.3744962811470032,0.535686731338501,0.47619047619047616,2.7098612785339355,0.6824052929878235
1.161333680152893,0.7054405808448792,0.4558930993080139,0.5138739943504333,0.5,2.653245449066162,0.6589881777763367
1.1627273559570312,1.0941332578659058,0.06859409809112549,0.6304088830947876,0.4285714285714286,2.8032066822052,0.7325093746185303
1.2607134580612183,0.8311375379562378,0.42957592010498047,0.49788928031921387,0.38095238095238093,2.7259345054626465,0.6428489685058594
1.056226134300232,1.0964564085006714,-0.04023027420043945,0.6966503858566284,0.45238095238095233,2.4731435775756836,0.8063175082206726
1.1483548879623413,1.063722848892212,0.0846320390701294,0.6288001537322998,0.5714285714285714,2.65248966217041,0.7208586931228638
1.0647169351577759,1.1655361652374268,-0.10081923007965088,0.6312916874885559,0.6190476190476191,2.4718151092529297,0.6925665140151978
0.6515417098999023,1.3611903190612793,-0.709648609161377,0.7242382764816284,0.5238095238095238,2.611222982406616,0.8074320554733276
1.146112322807312,0.8746430277824402,0.2714692950248718,0.4267014265060425,0.40476190476190477,2.06954288482666,0.5393479466438293
0.7630795240402222,1.074294090270996,-0.3112145662307739,0.6884974241256714,0.5238095238095238,2.7284743785858154,0.778053879737854
1.0443357229232788,0.9775443077087402,0.06679141521453857,0.523478627204895,0.40476190476190477,2.7066001892089844,0.6139284372329712
1.1261619329452515,1.0766762495040894,0.04948568344116211,0.7063587307929993,0.45238095238095233,2.6097443103790283,0.7977308034896851
1.1036022901535034,0.9734118580818176,0.1301904320716858,0.5777819156646729,0.6190476190476191,2.761812210083008,0.7062550783157349
1.2354999780654907,0.8754575848579407,0.36004239320755005,0.536892294883728,0.45238095238095233,2.6797032356262207,0.627417802810669
1.0028923749923706,0.8187631368637085,0.1841292381286621,0.6513283848762512,0.40476190476190477,2.945922374725342,0.6967280507087708
1.0785739421844482,1.248913049697876,-0.17033910751342773,0.7357264161109924,0.6428571428571428,2.582491397857666,0.813735842704773
1.2426776885986328,1.102694034576416,0.1399836540222168,0.5534103512763977,0.5238095238095238,2.9356601238250732,0.662067174911499
1.3031338453292847,0.9848267436027527,0.318307101726532,0.5781864523887634,0.5714285714285714,2.781238079071045,0.6162923574447632
0.826475977897644,1.3200544118881226,-0.4935784339904785,0.842056930065155,0.5714285714285714,2.883791208267212,0.8910948634147644
1.140777349472046,1.0350682735443115,0.10570907592773438,0.646345317363739,0.5714285714285714,2.499847650527954,0.7570809125900269
1.1037251949310303,1.044449806213379,0.05927538871765137,0.6035032272338867,0.5476190476190477,2.8120665550231934,0.7330611348152161
1.5463329553604126,0.7651860117912292,0.7811469435691833,0.36062946915626526,0.5476190476190477,2.5815823078155518,0.4864077568054199
1.0936263799667358,1.1555660963058472,-0.06193971633911133,0.6365442276000977,0.5714285714285714,2.484949827194214,0.7656880617141724
1.0582988262176514,1.3936890363693237,-0.33539021015167236,0.7890055775642395,0.5952380952380952,2.7702319622039795,0.8539365530014038
1.042283535003662,0.955597460269928,0.08668607473373413,0.6071217656135559,0.40476190476190477,2.872875213623047,0.6891098618507385
0.9108301401138306,1.133589744567871,-0.22275960445404053,0.7426964640617371,0.6428571428571428,2.806520462036133,0.8210741877555847
1.1778522729873657,1.089548110961914,0.08830416202545166,0.5958685874938965,0.5,2.3556110858917236,0.6520242691040039
1.0600194931030273,1.327481746673584,-0.26746225357055664,0.8153656721115112,0.5476190476190477,2.7904810905456543,0.8817592859268188
0.8415466547012329,1.227629542350769,-0.38608288764953613,0.7891528606414795,0.5714285714285714,2.8413054943084717,0.8489078879356384
1.3615796566009521,0.9101276993751526,0.45145195722579956,0.5719179511070251,0.4285714285714286,2.181324005126953,0.708138644695282
1.0447497367858887,1.2823295593261719,-0.2375798225402832,0.7210119366645813,0.47619047619047616,2.9594528675079346,0.8308019042015076
1.2922742366790771,0.9619598984718323,0.3303143382072449,0.5849191546440125,0.5,3.0234181880950928,0.6879295706748962
1.2630808353424072,1.0162293910980225,0.24685144424438477,0.6070339679718018,0.6428571428571428,2.789625883102417,0.7235699892044067
1.138560175895691,0.8237995505332947,0.31476062536239624,0.5084596872329712,0.5238095238095238,2.927358388900757,0.595016360282898
1.062309741973877,1.445316195487976,-0.3830064535140991,0.7750499248504639,0.47619047619047616,2.575592041015625,0.8306702375411987
0.8872041702270508,1.4953548908233643,-0.6081507205963135,0.8372337222099304,0.5952380952380952,2.737293243408203,0.8835609555244446
1.0571573972702026,1.189469575881958,-0.13231217861175537,0.6929570436477661,0.5714285714285714,2.4814608097076416,0.76484215259552
0.8918179273605347,1.0997036695480347,-0.2078857421875,0.6312844753265381,0.3571428571428571,2.5515518188476562,0.7240961194038391
1.0309425592422485,0.9953687787055969,0.03557378053665161,0.651715874671936,0.5,2.5103909969329834,0.7554875016212463
0.8488821387290955,1.4123365879058838,-0.5634544491767883,0.8301385045051575,0.6428571428571428,2.5730979442596436,0.89803147315979
1.0051841735839844,1.1349037885665894,-0.12971961498260498,0.6453605890274048,0.47619047619047616,2.5862574577331543,0.7475982904434204
1.0873494148254395,1.0207674503326416,0.06658196449279785,0.7132279872894287,0.5952380952380952,2.1403958797454834,0.7997949719429016
1.1258764266967773,1.2421348094940186,-0.11625838279724121,0.6777828931808472,0.5238095238095238,2.58528733253479,0.7713375687599182
1.2389962673187256,1.0303137302398682,0.20868253707885742,0.6085861921310425,0.45238095238095233,2.194159984588623,0.6876951456069946
0.9813480973243713,1.1783167123794556,-0.19696861505508423,0.6948593258857727,0.5714285714285714,2.6549088954925537,0.7666639685630798
1.32496976852417,1.001808762550354,0.3231610059738159,0.6007933020591736,0.5476190476190477,2.5876476764678955,0.6918720602989197
1.3079954385757446,0.6087872982025146,0.69920814037323,0.3739069998264313,0.47619047619047616,2.7591943740844727,0.46360325813293457
1.343991756439209,1.1008169651031494,0.24317479133605957,0.6977651715278625,0.45238095238095233,2.4904191493988037,0.779066801071167
1.0913124084472656,1.126332402229309,-0.03501999378204346,0.5529997944831848,0.5952380952380952,2.4727327823638916,0.6802516579627991
1.1650803089141846,0.8997812271118164,0.26529908180236816,0.6836180090904236,0.47619047619047616,2.867449998855591,0.7675234079360962
1.2000831365585327,1.0708296298980713,0.12925350666046143,0.6785682439804077,0.45238095238095233,2.9325459003448486,0.7462764978408813
0.9895356893539429,1.1422817707061768,-0.1527460813522339,0.656853437423706,0.5476190476190477,2.8890271186828613,0.7314111590385437
1.3124364614486694,0.9511988759040833,0.3612375855445862,0.40715962648391724,0.5,2.7076256275177,0.5383456945419312
1.030078411102295,1.2774639129638672,-0.24738550186157227,0.6427262425422668,0.5,3.148411989212036,0.7302645444869995
1.1448520421981812,0.8803410530090332,0.26451098918914795,0.4930697977542877,0.5238095238095238,2.401878595352173,0.6165357828140259
1.3367435932159424,1.0180022716522217,0.3187413215637207,0.7029473185539246,0.5,2.9373018741607666,0.7943779230117798
1.2344353199005127,1.0892614126205444,0.14517390727996826,0.6169127225875854,0.5714285714285714,2.913999557495117,0.7100040316581726
1.062337875366211,1.1168426275253296,-0.05450475215911865,0.5962511301040649,0.5952380952380952,2.6469075679779053,0.6574231386184692
0.9973263740539551,1.021620273590088,-0.024293899536132812,0.6885868310928345,0.5476190476190477,2.659017562866211,0.7785602807998657
1.054190754890442,1.0039538145065308,0.05023694038391113,0.5688215494155884,0.5238095238095238,2.857027292251587,0.7053081393241882
1.112727165222168,1.0583300590515137,0.0543971061706543,0.6209079623222351,0.47619047619047616,2.4713597297668457,0.7146267294883728
1.2876709699630737,1.060981273651123,0.22668969631195068,0.6195626258850098,0.5,2.569817304611206,0.7015584111213684
1.1572483777999878,0.9926225543022156,0.16462582349777222,0.724189817905426,0.5238095238095238,2.7769484519958496,0.8247140049934387
1.2883281707763672,1.1573593616485596,0.13096880912780762,0.6641075015068054,0.45238095238095233,3.381744384765625,0.7299113869667053
0.9198815226554871,1.374701738357544,-0.4548202157020569,0.8049418926239014,0.40476190476190477,2.569859027862549,0.8826174736022949
0.9898371696472168,1.3236122131347656,-0.33377504348754883,0.8058165311813354,0.47619047619047616,2.7866508960723877,0.8891441226005554
1.1211888790130615,0.9584804773330688,0.16270840167999268,0.6107613444328308,0.6190476190476191,2.5507686138153076,0.730080246925354
0.9748473167419434,1.2590454816818237,-0.28419816493988037,0.6298954486846924,0.5,2.5094451904296875,0.7277504801750183
1.2400082349777222,1.0752508640289307,0.1647573709487915,0.5811737775802612,0.4285714285714286,2.2608656883239746,0.6986488699913025
1.1348762512207031,1.222937822341919,-0.08806157112121582,0.8131635785102844,0.5952380952380952,2.391939640045166,0.8612867593765259
1.311142921447754,1.1055642366409302,0.20557868480682373,0.6869831681251526,0.5,2.576552391052246,0.7850448489189148
1.2233633995056152,0.9560453295707703,0.26731806993484497,0.59639573097229,0.5,2.642808437347412,0.679573118686676
1.2491652965545654,1.1084368228912354,0.14072847366333008,0.6075639724731445,0.45238095238095233,2.3738157749176025,0.698464035987854
0.8703243136405945,1.1689977645874023,-0.29867345094680786,0.7133758664131165,0.5476190476190477,2.6559946537017822,0.7975782155990601
1.2771786451339722,0.9065963625907898,0.3705822825431824,0.5011947154998779,0.4285714285714286,2.453871011734009,0.64471435546875
1.10878586769104,0.8299255967140198,0.27886027097702026,0.5501854419708252,0.5714285714285714,2.828003168106079,0.6365483999252319
0.9382350444793701,1.2575874328613281,-0.319352388381958,0.7535189986228943,0.5476190476190477,2.494502305984497,0.8382331728935242
1.0592552423477173,1.0591628551483154,9.238719940185547e-05,0.644054114818573,0.40476190476190477,2.567640542984009,0.7620952725410461
1.018912672996521,1.1581149101257324,-0.13920223712921143,0.598008394241333,0.40476190476190477,2.6057183742523193,0.6934107542037964
1.1021037101745605,1.135530948638916,-0.03342723846435547,0.5962632894515991,0.5238095238095238,2.656890392303467,0.7019107341766357
0.9791660904884338,1.1296290159225464,-0.15046292543411255,0.5959867238998413,0.47619047619047616,2.5826821327209473,0.6746065616607666
1.4571324586868286,0.8828986287117004,0.5742338299751282,0.582086980342865,0.5,3.028520345687866,0.6912594437599182
0.8197267055511475,0.8985772132873535,-0.07885050773620605,0.6116496324539185,0.40476190476190477,2.6142115592956543,0.7085456252098083
0.8114622831344604,1.3495919704437256,-0.5381296873092651,0.8258526921272278,0.5238095238095238,3.199378728866577,0.8816527128219604
1.42091703414917,0.9820019006729126,0.4389151334762573,0.5426892042160034,0.45238095238095233,2.9518494606018066,0.6571348905563354
1.199279546737671,1.1417713165283203,0.057508230209350586,0.6313194036483765,0.5714285714285714,2.509084701538086,0.7265738844871521
1.4235156774520874,0.9326186180114746,0.4908970594406128,0.6699262857437134,0.38095238095238093,2.4758524894714355,0.7420812845230103
1.260484218597412,0.8263425230979919,0.43414169549942017,0.5341374278068542,0.45238095238095233,2.5057623386383057,0.6660271883010864
1.1352348327636719,1.1599773168563843,-0.024742484092712402,0.6466784477233887,0.5,3.1976211071014404,0.7599430680274963
1.1208314895629883,1.0964196920394897,0.024411797523498535,0.6530163288116455,0.5238095238095238,2.4131598472595215,0.7656703591346741
0.972975492477417,0.9146431684494019,0.05833232402801514,0.5707604885101318,0.47619047619047616,2.808605909347534,0.6730300784111023
0.9109328389167786,1.1059921979904175,-0.19505935907363892,0.6469008326530457,0.47619047619047616,2.691800117492676,0.7485939860343933
1.2396827936172485,1.0039823055267334,0.23570048809051514,0.5703107118606567,0.30952380952380953,2.4145724773406982,0.6984151601791382
1.0097638368606567,1.1118481159210205,-0.10208427906036377,0.667129635810852,0.5476190476190477,2.6961283683776855,0.7749674916267395
1.1558958292007446,1.2989938259124756,-0.14309799671173096,0.7568209171295166,0.5238095238095238,2.7356181144714355,0.8663049936294556
1.0400190353393555,1.2285881042480469,-0.1885690689086914,0.6495493054389954,0.47619047619047616,2.640331983566284,0.7410666942596436
1.2126775979995728,1.0776995420455933,0.1349780559539795,0.6071690320968628,0.40476190476190477,2.731879472732544,0.6938958764076233
1.0414313077926636,1.0883476734161377,-0.04691636562347412,0.6510105133056641,0.6190476190476191,2.724177598953247,0.7547044157981873
0.8351377844810486,0.8830776214599609,-0.047939836978912354,0.7471602559089661,0.6428571428571428,2.6195809841156006,0.7854620218276978
0.7115086317062378,1.0607103109359741,-0.34920167922973633,0.7796418070793152,0.45238095238095233,2.488868474960327,0.8342573046684265
1.1965627670288086,1.322141408920288,-0.1255786418914795,0.9435059428215027,0.45238095238095233,2.6816070079803467,0.9835039377212524
1.0030522346496582,1.1522729396820068,-0.14922070503234863,0.9270928502082825,0.5,2.5999984741210938,0.9845434427261353
1.5947203636169434,1.0108963251113892,0.5838240385055542,0.760536789894104,0.45238095238095233,2.469677448272705,0.83881014585495
0.926120400428772,0.9410403370857239,-0.014919936656951904,0.8460134863853455,0.4285714285714286,2.2708580493927,0.9195554852485657
0.6626821756362915,1.6088902950286865,-0.946208119392395,0.7445670366287231,0.47619047619047616,2.7308688163757324,0.9068379998207092
0.9943342804908752,1.0745598077774048,-0.08022552728652954,0.7190296649932861,0.45238095238095233,2.3936002254486084,0.8626523613929749
1.4801219701766968,0.9026486873626709,0.5774732828140259,0.7165436148643494,0.40476190476190477,2.6682815551757812,0.8000184893608093
0.8827934861183167,1.3333297967910767,-0.45053631067276,0.7615293264389038,0.6666666666666667,2.691250801086426,0.8380458950996399
1.6297343969345093,1.237196445465088,0.3925379514694214,0.8036876916885376,0.4285714285714286,2.6922357082366943,0.9070153832435608
1.2849100828170776,1.052956461906433,0.23195362091064453,0.761238157749176,0.45238095238095233,2.1993870735168457,0.9009652733802795
1.2420015335083008,1.4056142568588257,-0.1636127233505249,0.729436457157135,0.4285714285714286,2.4731876850128174,0.842833936214447
1.0292510986328125,1.3962054252624512,-0.36695432662963867,0.7676876783370972,0.5238095238095238,2.5160341262817383,0.8886759877204895
0.9076515436172485,1.4483506679534912,-0.5406991243362427,0.7008697390556335,0.5952380952380952,3.03153920173645,0.8001635074615479
1.0632857084274292,1.568108081817627,-0.5048223733901978,0.8182617425918579,0.40476190476190477,2.8606207370758057,0.9500637054443359
1.2923119068145752,1.4860265254974365,-0.19371461868286133,0.7332279086112976,0.45238095238095233,2.3451032638549805,0.898157000541687
1.2731822729110718,1.2948411703109741,-0.021658897399902344,0.7293204069137573,0.40476190476190477,2.1510982513427734,0.8361830115318298
1.3019802570343018,1.1550991535186768,0.146881103515625,0.7487527132034302,0.4285714285714286,2.341425895690918,0.8357447385787964
1.3214430809020996,1.2817776203155518,0.03966546058654785,0.7826789021492004,0.6428571428571428,2.592674970626831,0.9066685438156128
1.163538932800293,1.3907592296600342,-0.2272202968597412,0.7753593325614929,0.5714285714285714,2.5475244522094727,0.9342522621154785
1.079047441482544,1.3684861660003662,-0.28943872451782227,0.8765456676483154,0.5714285714285714,2.9255826473236084,0.9593971967697144
1.5165314674377441,0.9076377749443054,0.6088936924934387,0.7224215269088745,0.40476190476190477,2.7724294662475586,0.82567298412323
1.2391293048858643,1.0258516073226929,0.2132776975631714,0.655380129814148,0.5,2.7052652835845947,0.785122275352478
0.8473846316337585,1.2139490842819214,-0.36656445264816284,0.6497175097465515,0.5714285714285714,2.4525933265686035,0.7717803120613098
1.1459555625915527,0.974339485168457,0.1716160774230957,0.7768694758415222,0.5,2.4839532375335693,0.9327319264411926
1.3585549592971802,1.2541602849960327,0.10439467430114746,0.7408496737480164,0.38095238095238093,2.670971393585205,0.8697164058685303
1.3170095682144165,0.797190248966217,0.5198193192481995,0.515582799911499,0.33333333333333337,2.8822503089904785,0.681766927242279
1.3226350545883179,0.9585524201393127,0.3640826344490051,0.6158096790313721,0.4285714285714286,2.4092519283294678,0.7521782517433167
1.3344645500183105,0.9598888158798218,0.37457573413848877,0.6760496497154236,0.33333333333333337,2.880897045135498,0.7776064276695251
1.2564799785614014,0.9823533296585083,0.27412664890289307,0.6010664105415344,0.45238095238095233,2.3645544052124023,0.7822657227516174
1.1695717573165894,1.221790075302124,-0.05221831798553467,0.7207760214805603,0.5238095238095238,2.715790033340454,0.8496404886245728
1.3012330532073975,1.187833547592163,0.11339950561523438,0.6568635106086731,0.5,2.6738667488098145,0.8643112778663635
1.013012409210205,1.6069155931472778,-0.5939031839370728,0.7603347301483154,0.6190476190476191,2.6635279655456543,0.8883076906204224
1.2958768606185913,1.3200385570526123,-0.024161696434020996,0.7415351271629333,0.40476190476190477,2.6898300647735596,0.8704530596733093
0.9777308702468872,1.7067052125930786,-0.7289743423461914,0.7693261504173279,0.5,1.9465078115463257,0.8841200470924377
1.0863103866577148,1.2678817510604858,-0.181571364402771,0.6918297410011292,0.5476190476190477,2.926017999649048,0.8305954337120056
0.856794536113739,1.3502599000930786,-0.4934653639793396,0.7010732889175415,0.5238095238095238,2.8916141986846924,0.8751884698867798
1.2124290466308594,1.0030393600463867,0.20938968658447266,0.5917844176292419,0.47619047619047616,2.91148042678833,0.8057425618171692
1.2668179273605347,1.1906085014343262,0.0762094259262085,0.5614743828773499,0.5238095238095238,2.4864606857299805,0.7590116858482361
0.9538902044296265,1.124534010887146,-0.17064380645751953,0.5795198678970337,0.6666666666666667,2.7626760005950928,0.7322148084640503
0.9638786911964417,1.0929350852966309,-0.1290563941001892,0.6930626630783081,0.5238095238095238,2.7470695972442627,0.8533678650856018
1.1151484251022339,1.251617193222046,-0.136468768119812,0.730121374130249,0.5714285714285714,2.73518705368042,0.8682955503463745
0.7205554842948914,1.531119465827942,-0.8105639815330505,0.7990497946739197,0.5238095238095238,2.580793857574463,0.9187641739845276
1.0422402620315552,1.179769515991211,-0.13752925395965576,0.7339081168174744,0.4285714285714286,2.3582704067230225,0.8658895492553711
0.715756356716156,1.2684786319732666,-0.5527222752571106,0.721538245677948,0.47619047619047616,2.879072427749634,0.8138419985771179
1.001338005065918,1.1152735948562622,-0.11393558979034424,0.641309916973114,0.5476190476190477,2.210080146789551,0.7598746418952942
0.9209783673286438,1.0144023895263672,-0.09342402219772339,0.6745021343231201,0.47619047619047616,2.467712163925171,0.7962696552276611
0.8641684651374817,1.4195303916931152,-0.5553619265556335,0.7681753635406494,0.5,2.7046539783477783,0.838371992111206
1.0229837894439697,0.9114978313446045,0.11148595809936523,0.6466863751411438,0.45238095238095233,2.8224453926086426,0.77053302526474
0.7492534518241882,1.2209707498550415,-0.47171729803085327,0.7935642600059509,0.6190476190476191,2.6761088371276855,0.8966781497001648
0.8447697162628174,1.2613434791564941,-0.41657376289367676,0.7279325723648071,0.5714285714285714,2.6546742916107178,0.8111051321029663
0.9113941788673401,0.7273582220077515,0.18403595685958862,0.5762614011764526,0.38095238095238093,2.8188960552215576,0.7199362516403198
0.6555099487304688,1.0424264669418335,-0.38691651821136475,0.5908061861991882,0.5238095238095238,2.9349634647369385,0.7183825969696045
0.5755513906478882,1.2110012769699097,-0.6354498863220215,0.7102677822113037,0.47619047619047616,2.9197781085968018,0.8044936060905457
1.004130482673645,0.8393288254737854,0.16480165719985962,0.574969470500946,0.5476190476190477,2.7205240726470947,0.7159851789474487
1.2445449829101562,0.8117558360099792,0.432789146900177,0.6321834325790405,0.5238095238095238,2.7662384510040283,0.7197244167327881
0.8861060738563538,0.8227495551109314,0.06335651874542236,0.5370113253593445,0.5,2.6403696537017822,0.7045114040374756
0.7121737599372864,1.1139541864395142,-0.4017804265022278,0.7670541405677795,0.38095238095238093,2.677083969116211,0.8745688199996948
0.8253786563873291,0.7887580990791321,0.03662055730819702,0.5423848032951355,0.5714285714285714,2.5911953449249268,0.6811501979827881
1.3090500831604004,0.8367849588394165,0.4722651243209839,0.6041699647903442,0.5238095238095238,2.4880707263946533,0.7863286137580872
1.0219480991363525,0.5912606120109558,0.43068748712539673,0.5089781880378723,0.4285714285714286,2.4026665687561035,0.648758053779602
0.6732584238052368,0.9194468259811401,-0.24618840217590332,0.5857955813407898,0.45238095238095233,2.4000556468963623,0.6834518909454346
0.8677865862846375,0.9306999444961548,-0.06291335821151733,0.6850977540016174,0.45238095238095233,2.8100686073303223,0.7928327918052673
0.8394310474395752,1.0374314785003662,-0.19800043106079102,0.5988473296165466,0.5,2.7008893489837646,0.735705554485321
0.821354329586029,0.8497242331504822,-0.028369903564453125,0.6369084715843201,0.47619047619047616,2.638108015060425,0.8349199891090393
1.2004274129867554,0.9062124490737915,0.29421496391296387,0.49748995900154114,0.45238095238095233,2.6104867458343506,0.6430737972259521
0.9238419532775879,1.1418683528900146,-0.21802639961242676,0.785577654838562,0.5714285714285714,2.1659281253814697,0.8819067478179932
1.1442285776138306,0.916217565536499,0.22801101207733154,0.6758530735969543,0.3571428571428571,2.177708864212036,0.8424733281135559
1.2925668954849243,0.781018853187561,0.5115480422973633,0.4756457209587097,0.45238095238095233,2.684532403945923,0.6386440396308899
1.0192888975143433,0.9717685580253601,0.047520339488983154,0.5580112338066101,0.5476190476190477,2.9893388748168945,0.6799046397209167
1.0568220615386963,0.970274806022644,0.08654725551605225,0.6230227947235107,0.5476190476190477,2.92103910446167,0.7750253081321716
0.9292588829994202,1.4289571046829224,-0.4996982216835022,0.7917176485061646,0.5714285714285714,3.2074027061462402,0.8986504673957825
0.8478270173072815,1.0307464599609375,-0.182919442653656,0.6585133671760559,0.5,3.0590262413024902,0.8291456699371338
0.7141563892364502,0.8738937973976135,-0.15973740816116333,0.5435411930084229,0.4285714285714286,2.235814094543457,0.6579195857048035
1.2686573266983032,0.6339454650878906,0.6347118616104126,0.4395798444747925,0.5238095238095238,2.6617484092712402,0.6198388338088989
0.7608551383018494,1.1012649536132812,-0.3404098153114319,0.7211672067642212,0.5952380952380952,2.5664308071136475,0.8780560493469238
1.0263975858688354,1.0158729553222656,0.010524630546569824,0.6743472218513489,0.5238095238095238,2.440725803375244,0.8280665874481201
0.6585386395454407,1.1257556676864624,-0.46721702814102173,0.7671681642532349,0.45238095238095233,2.6911373138427734,0.9051015973091125
1.1047840118408203,1.0306590795516968,0.07412493228912354,0.6824311017990112,0.5,3.0096797943115234,0.8305198550224304
0.96446692943573,0.9855092763900757,-0.021042346954345703,0.611958384513855,0.5952380952380952,2.369760751724243,0.7285348773002625
1.0807143449783325,0.7935728430747986,0.28714150190353394,0.5707615613937378,0.5238095238095238,2.914443254470825,0.7221464514732361
0.9823114275932312,1.3301204442977905,-0.3478090167045593,0.7512348294258118,0.40476190476190477,2.602675676345825,0.8709933757781982
0.8724513053894043,1.3304909467697144,-0.45803964138031006,0.7203658819198608,0.5238095238095238,2.975799322128296,0.8216589093208313
1.1147135496139526,1.1222604513168335,-0.007546901702880859,0.6964600682258606,0.5238095238095238,2.1977882385253906,0.8078982830047607
0.8481575846672058,0.7977849841117859,0.05037260055541992,0.49621155858039856,0.5476190476190477,2.379512310028076,0.6137697100639343
1.2297004461288452,0.8212695717811584,0.40843087434768677,0.45247066020965576,0.45238095238095233,2.888789653778076,0.623965859413147
0.8950745463371277,0.8861904740333557,0.008884072303771973,0.6390053033828735,0.5,2.413149833679199,0.7734082341194153
1.0745023488998413,0.8276705145835876,0.24683183431625366,0.6035985946655273,0.45238095238095233,2.707275390625,0.7232152819633484
0.9966648817062378,1.309835433959961,-0.31317055225372314,0.7296308279037476,0.38095238095238093,2.5919528007507324,0.8109570145606995
0.8847729563713074,1.1787270307540894,-0.293954074382782,0.6973469853401184,0.5,2.3675355911254883,0.7887312173843384
1.1624488830566406,0.8228433132171631,0.33960556983947754,0.5432279109954834,0.38095238095238093,2.6364877223968506,0.6278417110443115
1.1007986068725586,0.8316873908042908,0.2691112160682678,0.5350430011749268,0.45238095238095233,2.833866834640503,0.6220590472221375
0.88077712059021,0.9295017123222351,-0.048724591732025146,0.629795491695404,0.40476190476190477,2.5063600540161133,0.7081714272499084
1.0532801151275635,0.8962315320968628,0.15704858303070068,0.7144917249679565,0.4285714285714286,2.439818859100342,0.835578203201294
0.9275777339935303,1.1517311334609985,-0.22415339946746826,0.7674115300178528,0.4285714285714286,2.6228482723236084,0.870496392250061
0.9801017642021179,1.0782694816589355,-0.09816771745681763,0.6803147792816162,0.5952380952380952,2.72232985496521,0.7530589699745178
0.8526679873466492,1.0701287984848022,-0.21746081113815308,0.6977993249893188,0.47619047619047616,2.7927048206329346,0.778063952922821
1.0288143157958984,1.084876537322998,-0.05606222152709961,0.6626220941543579,0.45238095238095233,2.6526501178741455,0.8354531526565552
1.2373332977294922,0.8322687745094299,0.40506452322006226,0.5438008308410645,0.45238095238095233,2.1281960010528564,0.7042897343635559
0.9968443512916565,1.1922600269317627,-0.1954156756401062,0.8069385886192322,0.47619047619047616,2.3784072399139404,0.9090660810470581
1.277008295059204,0.8424222469329834,0.4345860481262207,0.5284237265586853,0.6190476190476191,2.3938424587249756,0.6566667556762695
1.0213654041290283,1.079058289527893,-0.057692885398864746,0.6696103811264038,0.45238095238095233,2.7645089626312256,0.7331444621086121
0.9826309084892273,0.8283507227897644,0.1542801856994629,0.5344893336296082,0.45238095238095233,2.9155030250549316,0.681161642074585
1.0330500602722168,1.1361937522888184,-0.10314369201660156,0.6991404294967651,0.5238095238095238,2.596484661102295,0.7923926115036011
0.8282926082611084,1.245186686515808,-0.4168940782546997,0.7482293844223022,0.5714285714285714,2.636585235595703,0.8181998133659363
0.9341345429420471,1.0344040393829346,-0.10026949644088745,0.730756402015686,0.5238095238095238,2.7794125080108643,0.8281019926071167
1.16436767578125,0.9161202907562256,0.24824738502502441,0.6375749707221985,0.5,3.0870444774627686,0.7590116858482361
1.1443372964859009,0.7679660320281982,0.37637126445770264,0.5651010870933533,0.5476190476190477,2.896357774734497,0.6681150794029236
0.7296085953712463,1.1546674966812134,-0.42505890130996704,0.7744932770729065,0.45238095238095233,2.949432134628296,0.862548828125
0.846733808517456,1.0595999956130981,-0.2128661870956421,0.664537787437439,0.5,2.533280849456787,0.7499321103096008
1.0674221515655518,1.014039158821106,0.0533829927444458,0.6075361967086792,0.5238095238095238,1.7364903688430786,0.712324321269989
1.0237114429473877,0.8906129002571106,0.1330985426902771,0.5879842638969421,0.40476190476190477,2.2484560012817383,0.7059902548789978
0.9475389719009399,1.0608066320419312,-0.11326766014099121,0.6314456462860107,0.6190476190476191,2.7968244552612305,0.7252699732780457
1.0673822164535522,1.2279163599014282,-0.16053414344787598,0.7400137186050415,0.45238095238095233,2.887813091278076,0.8742649555206299
1.0736711025238037,1.0305655002593994,0.0431056022644043,0.641140878200531,0.6190476190476191,3.071885108947754,0.7442287802696228
1.0772311687469482,0.9050352573394775,0.1721959114074707,0.5384742021560669,0.47619047619047616,2.8286561965942383,0.6600918173789978
1.0954747200012207,1.0584110021591187,0.03706371784210205,0.667228639125824,0.4285714285714286,2.9306819438934326,0.7407774329185486
1.1797637939453125,0.7981374859809875,0.38162630796432495,0.5726298689842224,0.5238095238095238,2.775087594985962,0.7120155692100525
0.9540199041366577,0.8953574299812317,0.058662474155426025,0.5779714584350586,0.6666666666666667,3.049367666244507,0.647098958492279
1.3162708282470703,1.0283479690551758,0.28792285919189453,0.6590380668640137,0.5238095238095238,2.986466646194458,0.7359324097633362
1.317332148551941,0.8686129450798035,0.44871920347213745,0.5043123364448547,0.45238095238095233,2.359771251678467,0.6534442901611328
0.7515109777450562,1.2714271545410156,-0.5199161767959595,0.734684407711029,0.5476190476190477,2.4882590770721436,0.8001026511192322
1.0031468868255615,1.1827129125595093,-0.17956602573394775,0.7045643329620361,0.47619047619047616,2.552868604660034,0.7766282558441162
0.6691640019416809,1.0970823764801025,-0.42791837453842163,0.7822039723396301,0.47619047619047616,2.1530203819274902,0.8549090623855591
0.8044708967208862,0.9761497378349304,-0.1716788411140442,0.701172411441803,0.45238095238095233,2.2155439853668213,0.8059185743331909
0.9793311953544617,0.8979792594909668,0.08135193586349487,0.6367771625518799,0.5238095238095238,2.919922113418579,0.7139711976051331
1.1869560480117798,0.9851782917976379,0.20177775621414185,0.6218776702880859,0.5238095238095238,2.614885091781616,0.7220045328140259
1.009181022644043,0.8246675729751587,0.18451344966888428,0.6115517020225525,0.45238095238095233,2.414308786392212,0.7121937274932861
0.9664440155029297,0.9227667450904846,0.04367727041244507,0.6304346919059753,0.5,2.6786725521087646,0.760283887386322
0.8297069668769836,1.3455671072006226,-0.5158601403236389,0.8290761113166809,0.5952380952380952,2.6264052391052246,0.8913894295692444
0.6816533207893372,1.3174221515655518,-0.6357688307762146,0.7701218724250793,0.5,2.7949728965759277,0.854939877986908
1.0813696384429932,1.1295312643051147,-0.04816162586212158,0.646779477596283,0.45238095238095233,2.869462728500366,0.7205470204353333
0.9330583810806274,1.1819782257080078,-0.24891984462738037,0.6775392889976501,0.5,2.5236082077026367,0.7450928092002869
1.1167198419570923,0.9827238917350769,0.13399595022201538,0.5845083594322205,0.5238095238095238,2.5360288619995117,0.7550117373466492
1.1584641933441162,0.8425636887550354,0.3159005045890808,0.5958238840103149,0.5,2.9092981815338135,0.6881771683692932
1.23102605342865,0.9259169101715088,0.3051091432571411,0.6470286846160889,0.47619047619047616,2.4609413146972656,0.7415682673454285
0.9794032573699951,1.2918527126312256,-0.31244945526123047,0.7313454151153564,0.6428571428571428,2.4082508087158203,0.7723129391670227
1.1329114437103271,1.0660679340362549,0.06684350967407227,0.721058189868927,0.5476190476190477,2.449491262435913,0.7985351085662842
1.039900302886963,1.1312249898910522,-0.09132468700408936,0.6000503897666931,0.5714285714285714,2.7404966354370117,0.7066040635108948
1.0582131147384644,0.9690305590629578,0.08918255567550659,0.6047577261924744,0.6190476190476191,2.865194082260132,0.7019219994544983
0.9284437894821167,1.050964593887329,-0.1225208044052124,0.7235509753227234,0.45238095238095233,2.4039134979248047,0.8093366026878357
0.9288488626480103,1.271532416343689,-0.3426835536956787,0.814410388469696,0.5476190476190477,2.540178060531616,0.8900517225265503
1.077547311782837,1.0907264947891235,-0.013179183006286621,0.6494758129119873,0.47619047619047616,2.507260322570801,0.7475506067276001
0.9712932109832764,1.1282962560653687,-0.15700304508209229,0.7067592740058899,0.45238095238095233,2.569904327392578,0.79334956407547
1.1057864427566528,0.9568210244178772,0.14896541833877563,0.6391522884368896,0.47619047619047616,2.774178981781006,0.7917405366897583
0.9734295010566711,1.207770586013794,-0.2343410849571228,0.7411385178565979,0.5,2.8771448135375977,0.8167498111724854
0.9028921127319336,1.2892273664474487,-0.38633525371551514,0.7930372953414917,0.40476190476190477,2.7893803119659424,0.8722834587097168
1.093540906906128,0.7733271718025208,0.3202137351036072,0.4507935643196106,0.5476190476190477,2.7820677757263184,0.5457100868225098
0.8738586902618408,1.1435563564300537,-0.2696976661682129,0.7672330141067505,0.5952380952380952,3.0102803707122803,0.8178526759147644
0.9031785130500793,1.0320899486541748,-0.12891143560409546,0.7128297686576843,0.5,2.8431923389434814,0.8096544146537781
1.2141895294189453,1.1784120798110962,0.03577744960784912,0.7381064891815186,0.47619047619047616,2.680112600326538,0.8372521996498108
1.1732935905456543,0.902128279209137,0.27116531133651733,0.5098165273666382,0.6190476190476191,2.675997734069824,0.6114044189453125
0.9906485080718994,1.081557035446167,-0.09090852737426758,0.673414945602417,0.5476190476190477,2.353180408477783,0.7356401681900024
1.312386155128479,0.7940983176231384,0.5182878375053406,0.4803452789783478,0.45238095238095233,2.281277894973755,0.5763667821884155
0.6644324660301208,1.4535454511642456,-0.7891129851341248,0.9050240516662598,0.6666666666666667,2.7207279205322266,0.9512579441070557
1.1200810670852661,1.0082898139953613,0.11179125308990479,0.6225866675376892,0.5238095238095238,2.424804210662842,0.7269057631492615
0.9250637888908386,0.879389762878418,0.045674026012420654,0.6064838767051697,0.5952380952380952,2.4360737800598145,0.7218178510665894
1.4234696626663208,0.7357044816017151,0.6877651810646057,0.5132319331169128,0.40476190476190477,2.60886812210083,0.6504819989204407
0.7855677008628845,1.3803585767745972,-0.5947908759117126,0.8350759744644165,0.5238095238095238,2.793236494064331,0.9089051485061646
0.6189444065093994,1.3698017597198486,-0.7508573532104492,0.866199791431427,0.5,2.9885430335998535,0.93925541639328
0.6760258078575134,1.2606980800628662,-0.5846722722053528,0.7727949619293213,0.5714285714285714,2.945141077041626,0.8453860878944397
1.0642199516296387,0.9626854062080383,0.10153454542160034,0.6210300326347351,0.40476190476190477,3.008884906768799,0.7374101877212524
0.9306405186653137,0.9709210395812988,-0.04028052091598511,0.6552513837814331,0.4285714285714286,2.9162344932556152,0.7749365568161011
0.7258192896842957,1.386137843132019,-0.6603185534477234,0.8534340262413025,0.5476190476190477,2.614532470703125,0.9094076752662659
1.034643292427063,1.0098949670791626,0.02474832534790039,0.6264829039573669,0.4285714285714286,2.3651769161224365,0.7099149227142334
1.084591269493103,1.0888688564300537,-0.004277586936950684,0.6584839820861816,0.47619047619047616,3.047523260116577,0.7414014935493469
1.0887362957000732,1.095994234085083,-0.007257938385009766,0.6771200895309448,0.47619047619047616,2.9347808361053467,0.7650514841079712
1.2258448600769043,0.691043496131897,0.5348013639450073,0.4744882881641388,0.5476190476190477,2.6729376316070557,0.5712115168571472
1.1402628421783447,0.8842163681983948,0.25604647397994995,0.58131343126297,0.5,2.62636661529541,0.7188165783882141
1.0930042266845703,1.1099298000335693,-0.016925573348999023,0.686444103717804,0.45238095238095233,2.802133321762085,0.7706508040428162
0.8919426202774048,1.2313207387924194,-0.33937811851501465,0.8118332624435425,0.5714285714285714,2.420679807662964,0.8868319392204285
0.7435608506202698,1.2822250127792358,-0.5386641621589661,0.7613622546195984,0.40476190476190477,2.509925127029419,0.8375836610794067
0.8979149460792542,1.0558048486709595,-0.15788990259170532,0.6461103558540344,0.4285714285714286,2.841165781021118,0.7678574919700623
0.8362882137298584,1.2822480201721191,-0.44595980644226074,0.7680723071098328,0.5714285714285714,2.690164804458618,0.8523217439651489
0.6820458173751831,1.1783645153045654,-0.4963186979293823,0.8108426332473755,0.5714285714285714,2.3768210411071777,0.838182270526886
1.1794495582580566,0.8952064514160156,0.284243106842041,0.5716791152954102,0.45238095238095233,2.8276445865631104,0.6785953044891357
1.018355369567871,1.131861686706543,-0.11350631713867188,0.7277616858482361,0.4285714285714286,3.097994327545166,0.8260197043418884
0.7133651375770569,1.1227096319198608,-0.40934449434280396,0.7194597125053406,0.5238095238095238,2.5122854709625244,0.7649161219596863
0.8606599569320679,0.9761537313461304,-0.1154937744140625,0.6603201627731323,0.5476190476190477,2.238605499267578,0.6935967803001404
1.115944743156433,0.7052732110023499,0.41067153215408325,0.49973830580711365,0.5476190476190477,2.625135898590088,0.5907647609710693
1.0397436618804932,1.0455100536346436,-0.005766391754150391,0.5940383076667786,0.5,2.649200439453125,0.6970141530036926
0.7168392539024353,1.1214386224746704,-0.4045993685722351,0.7311171293258667,0.45238095238095233,2.708949327468872,0.787372887134552
1.0948251485824585,1.014405369758606,0.08041977882385254,0.6722919344902039,0.5476190476190477,2.505495548248291,0.784038245677948
0.61243736743927,1.2591828107833862,-0.6467454433441162,0.8369893431663513,0.47619047619047616,2.703617811203003,0.9044190049171448
0.8633741140365601,0.9421515464782715,-0.07877743244171143,0.5957510471343994,0.5714285714285714,3.120114326477051,0.7174409031867981
0.8036407828330994,1.0519418716430664,-0.24830108880996704,0.7102733254432678,0.6428571428571428,2.540038585662842,0.8023187518119812
0.9768750071525574,0.8883717656135559,0.08850324153900146,0.6366880536079407,0.40476190476190477,2.4661056995391846,0.7488922476768494
1.0650765895843506,0.6619555354118347,0.40312105417251587,0.4309092164039612,0.5,2.843306303024292,0.5607211589813232
1.127671241760254,0.8402165174484253,0.2874547243118286,0.5423585176467896,0.5476190476190477,2.7146925926208496,0.6277639865875244
0.9676727056503296,0.9856600761413574,-0.017987370491027832,0.6734325885772705,0.5476190476190477,2.6831178665161133,0.766609787940979
1.1061757802963257,1.1051620244979858,0.0010137557983398438,0.7624576687812805,0.5476190476190477,2.575080394744873,0.8208426237106323
0.6715447306632996,1.187051773071289,-0.5155070424079895,0.7315949201583862,0.5238095238095238,2.3509597778320312,0.8167569637298584
1.1778818368911743,0.8205441236495972,0.35733771324157715,0.5164926648139954,0.47619047619047616,2.419965982437134,0.6609835028648376
1.0014641284942627,0.9979823231697083,0.0034818053245544434,0.6228958368301392,0.4285714285714286,2.645538091659546,0.7364820837974548
1.1086710691452026,1.0902059078216553,0.018465161323547363,0.631064772605896,0.5476190476190477,2.66725492477417,0.7264620661735535
0.8058313131332397,1.053011178970337,-0.24717986583709717,0.6704272627830505,0.5714285714285714,2.7626688480377197,0.768625020980835
0.8426231741905212,1.3510403633117676,-0.5084171891212463,0.8472335338592529,0.5714285714285714,2.9621541500091553,0.9223828315734863
1.2150540351867676,0.7455291152000427,0.46952491998672485,0.4522862732410431,0.30952380952380953,2.6690189838409424,0.5745900273323059
0.9311871528625488,1.021459698677063,-0.09027254581451416,0.6626050472259521,0.40476190476190477,2.480680465698242,0.7102994322776794
1.1488052606582642,0.9286131858825684,0.2201920747756958,0.6264681220054626,0.40476190476190477,2.6682584285736084,0.7487673163414001
1.072914481163025,1.0022845268249512,0.07062995433807373,0.655782163143158,0.5,2.2137491703033447,0.7391524910926819
0.7060605883598328,1.1690412759780884,-0.4629806876182556,0.8589871525764465,0.5,2.287600517272949,0.9376246929168701
1.0182156562805176,0.9030212163925171,0.11519443988800049,0.6332274675369263,0.5238095238095238,2.734016180038452,0.7037867307662964
1.1736786365509033,0.8519675135612488,0.32171112298965454,0.5358248949050903,0.6190476190476191,2.656114339828491,0.6356712579727173
0.9621176719665527,1.0393292903900146,-0.07721161842346191,0.7405346632003784,0.6666666666666667,2.5295989513397217,0.8510371446609497
0.8180080652236938,1.3513039350509644,-0.5332958698272705,0.8416429758071899,0.5,2.5189549922943115,0.9001032710075378
1.0909024477005005,0.9328182339668274,0.1580842137336731,0.6908547878265381,0.5,2.2596545219421387,0.7817351222038269
1.103040099143982,1.0806457996368408,0.022394299507141113,0.6872788071632385,0.5238095238095238,2.5758533477783203,0.7589123249053955
1.0756206512451172,0.8591150045394897,0.21650564670562744,0.6106465458869934,0.5952380952380952,2.747042655944824,0.6909355521202087
0.9501404762268066,1.07358980178833,-0.12344932556152344,0.6948440074920654,0.38095238095238093,2.8903591632843018,0.7841465473175049
0.9453896284103394,1.0460565090179443,-0.10066688060760498,0.6987658143043518,0.40476190476190477,3.3619136810302734,0.7810715436935425
0.9075911641120911,0.8809238076210022,0.026667356491088867,0.5845721364021301,0.5238095238095238,2.4962620735168457,0.7031263709068298
0.9151808619499207,1.0678255558013916,-0.15264469385147095,0.6913673281669617,0.5476190476190477,2.8380589485168457,0.7601016163825989
0.9289992451667786,0.8085597157478333,0.12043952941894531,0.5613521933555603,0.45238095238095233,2.934739351272583,0.6457822918891907
0.8350193500518799,0.9403567314147949,-0.10533738136291504,0.66338050365448,0.5714285714285714,2.4099392890930176,0.7297980785369873
0.9258602261543274,1.106260895729065,-0.18040066957473755,0.6927412748336792,0.5476190476190477,2.7249789237976074,0.7825859785079956
1.1583750247955322,0.719303548336029,0.4390714764595032,0.503382682800293,0.5476190476190477,2.493673801422119,0.6080524325370789
1.2457441091537476,0.8177696466445923,0.4279744625091553,0.48944583535194397,0.47619047619047616,2.356443166732788,0.5737490057945251
1.0900373458862305,0.9059708714485168,0.18406647443771362,0.6058806777000427,0.4285714285714286,2.914113998413086,0.7031870484352112
1.112391471862793,0.5996276140213013,0.5127638578414917,0.3669012486934662,0.47619047619047616,3.006014585494995,0.48370999097824097
1.0558160543441772,1.138556957244873,-0.0827409029006958,0.7151662111282349,0.5952380952380952,2.449859857559204,0.8053233027458191
0.854225218296051,1.0482553243637085,-0.19403010606765747,0.6981607675552368,0.45238095238095233,2.2347588539123535,0.7724613547325134
1.0284614562988281,0.8848557472229004,0.14360570907592773,0.6172946691513062,0.5,2.2922394275665283,0.6921610236167908
0.9378455281257629,0.9791299104690552,-0.041284382343292236,0.6753215193748474,0.45238095238095233,2.5232410430908203,0.7556149959564209
0.9058908224105835,1.2344062328338623,-0.3285154104232788,0.7414378523826599,0.5,2.729318380355835,0.8381839990615845
1.0699217319488525,0.9231283068656921,0.1467934250831604,0.5844001173973083,0.5476190476190477,2.958108901977539,0.6989148259162903
1.0966529846191406,1.112541913986206,-0.01588892936706543,0.6558637022972107,0.5714285714285714,2.5885283946990967,0.7580845355987549
1.0569417476654053,0.9185121655464172,0.13842958211898804,0.6169422268867493,0.5476190476190477,2.7139739990234375,0.6940991878509521
0.996533989906311,1.2686305046081543,-0.27209651470184326,0.7922436594963074,0.4285714285714286,2.6350700855255127,0.8656678199768066
1.069411039352417,1.0755611658096313,-0.0061501264572143555,0.7488048672676086,0.5,2.513314723968506,0.8320930004119873
1.0626635551452637,0.9597231149673462,0.10294044017791748,0.6356212496757507,0.5952380952380952,2.5019896030426025,0.7222195267677307
0.9491406083106995,1.0252681970596313,-0.07612758874893188,0.7592133283615112,0.5,2.900203227996826,0.8286756873130798
0.9124577641487122,0.9637857675552368,-0.05132800340652466,0.6379072070121765,0.5476190476190477,2.7947793006896973,0.6852312684059143
0.9628425240516663,0.9531446099281311,0.009697914123535156,0.6338073015213013,0.5,2.631527900695801,0.7299357056617737
1.04259192943573,0.9290991425514221,0.11349278688430786,0.5872944593429565,0.6190476190476191,2.6805007457733154,0.6500946283340454
1.0584408044815063,0.9694250226020813,0.08901578187942505,0.7190284132957458,0.4285714285714286,2.617410659790039,0.8251012563705444
0.992796778678894,1.0318716764450073,-0.03907489776611328,0.6946154236793518,0.5476190476190477,2.2064690589904785,0.7858408689498901
1.017391562461853,0.838927686214447,0.178463876247406,0.5505295395851135,0.40476190476190477,2.321475028991699,0.6316010355949402
0.8803278803825378,0.9143438935279846,-0.03401601314544678,0.5380500555038452,0.47619047619047616,2.579002857208252,0.6507526636123657
1.0771238803863525,1.0170965194702148,0.060027360916137695,0.6942374110221863,0.5476190476190477,2.733016014099121,0.789782702922821
1.1992558240890503,0.6577091217041016,0.5415467023849487,0.4719376862049103,0.5476190476190477,2.9860892295837402,0.5807774066925049
1.151682734489441,0.8154657483100891,0.3362169861793518,0.5468125343322754,0.5238095238095238,2.748697519302368,0.6292198300361633
0.9076306819915771,1.0217807292938232,-0.1141500473022461,0.6865765452384949,0.47619047619047616,2.8050129413604736,0.7943604588508606
1.1838078498840332,0.8041356205940247,0.37967222929000854,0.4895228445529938,0.5714285714285714,2.2971322536468506,0.5963352918624878
0.925868034362793,1.0436829328536987,-0.11781489849090576,0.5988689661026001,0.38095238095238093,2.9612863063812256,0.7011354565620422
0.8061068654060364,1.1437578201293945,-0.33765095472335815,0.7897909879684448,0.5,2.3804214000701904,0.8781812191009521
0.8949224352836609,1.101212501525879,-0.20629006624221802,0.7198593020439148,0.38095238095238093,2.9325268268585205,0.8019747138023376
0.9201003909111023,1.087759256362915,-0.16765886545181274,0.6955744624137878,0.5238095238095238,2.8262791633605957,0.7948983311653137
0.8788058757781982,1.2610304355621338,-0.38222455978393555,0.8087149262428284,0.6190476190476191,2.6631762981414795,0.8903578519821167
0.8545213937759399,1.1833959817886353,-0.3288745880126953,0.8428434729576111,0.5238095238095238,2.616914749145508,0.9039565920829773
0.9061408042907715,0.935880720615387,-0.02973991632461548,0.6732423305511475,0.5714285714285714,2.72237491607666,0.7682703733444214
1.0270439386367798,1.094761610031128,-0.06771767139434814,0.7078081369400024,0.5952380952380952,2.825713872909546,0.7738466858863831
1.0375938415527344,0.8083416223526001,0.22925221920013428,0.5628442764282227,0.45238095238095233,2.5673890113830566,0.6508434414863586
0.934573233127594,1.1291322708129883,-0.1945590376853943,0.7091496586799622,0.47619047619047616,2.51627254486084,0.7925630807876587
0.9925644993782043,1.0674138069152832,-0.07484930753707886,0.7672197222709656,0.5714285714285714,2.8642940521240234,0.830407440662384
1.0010966062545776,0.9074586033821106,0.09363800287246704,0.6007537841796875,0.45238095238095233,2.9360690116882324,0.6787940263748169
0.9934784770011902,1.058959722518921,-0.06548124551773071,0.6962749361991882,0.5952380952380952,2.646279811859131,0.7991316914558411
1.0784120559692383,1.0385456085205078,0.03986644744873047,0.6891767382621765,0.47619047619047616,2.659335136413574,0.7864745259284973
0.9730636477470398,1.065600872039795,-0.09253722429275513,0.6536600589752197,0.5,2.7453341484069824,0.7491138577461243
1.0703775882720947,1.023807406425476,0.04657018184661865,0.6760287880897522,0.4285714285714286,2.9696054458618164,0.7620012760162354
1.2017052173614502,0.8102726340293884,0.39143258333206177,0.5619826316833496,0.4285714285714286,2.7765920162200928,0.6863681077957153
0.8598757982254028,1.1485016345977783,-0.2886258363723755,0.7280360460281372,0.5714285714285714,2.7438786029815674,0.811370313167572
1.2044132947921753,1.011171579360962,0.19324171543121338,0.6346148252487183,0.38095238095238093,2.3180477619171143,0.7221235632896423
1.0742584466934204,0.9747210741043091,0.09953737258911133,0.7504918575286865,0.38095238095238093,2.458538770675659,0.8356320858001709
0.9032070636749268,0.9878365993499756,-0.08462953567504883,0.7125428318977356,0.47619047619047616,2.5262866020202637,0.8038140535354614
1.0212351083755493,0.8683519959449768,0.1528831124305725,0.6762879490852356,0.5,2.7251315116882324,0.7538445591926575
1.0252068042755127,0.7517217993736267,0.273485004901886,0.4705372154712677,0.5238095238095238,2.664201021194458,0.6050016283988953
0.9072567820549011,0.9897158741950989,-0.08245909214019775,0.6436636447906494,0.5,2.639434576034546,0.7183405160903931
1.01638925075531,1.0539913177490234,-0.03760206699371338,0.6720935702323914,0.47619047619047616,2.5376999378204346,0.7642475366592407
0.9018534421920776,0.983273983001709,-0.08142054080963135,0.6046667098999023,0.5952380952380952,2.917325496673584,0.6861554384231567
0.8542543649673462,1.121415615081787,-0.2671612501144409,0.6940897703170776,0.5,2.633061170578003,0.751001238822937
0.8658961057662964,0.866304874420166,-0.0004087686538696289,0.5495689511299133,0.47619047619047616,2.643301486968994,0.6748312711715698
0.9406425952911377,1.1033968925476074,-0.16275429725646973,0.7033187747001648,0.47619047619047616,2.657888174057007,0.797768235206604
0.957001805305481,0.9557496905326843,0.0012521147727966309,0.6608827114105225,0.45238095238095233,2.60874342918396,0.7550106644630432
0.9417052865028381,1.024889588356018,-0.08318430185317993,0.6383135914802551,0.45238095238095233,2.912160873413086,0.7272053360939026
0.9228697419166565,1.060873031616211,-0.13800328969955444,0.7376843094825745,0.30952380952380953,3.140859603881836,0.8361095786094666
0.893799901008606,1.0000509023666382,-0.10625100135803223,0.6955066323280334,0.5238095238095238,2.751624822616577,0.8058786988258362
1.0334450006484985,0.9505631923675537,0.08288180828094482,0.6668851375579834,0.5952380952380952,2.468667984008789,0.749055027961731
1.1941008567810059,0.8452690839767456,0.34883177280426025,0.5641037821769714,0.5952380952380952,2.460761070251465,0.6604490280151367
1.263679027557373,0.7658709287643433,0.4978080987930298,0.48518311977386475,0.40476190476190477,2.364497184753418,0.5896834135055542
0.8090329766273499,0.921596348285675,-0.1125633716583252,0.6644675731658936,0.5,2.5183663368225098,0.7393818497657776
0.8403098583221436,1.1566901206970215,-0.31638026237487793,0.7674628496170044,0.40476190476190477,2.4142909049987793,0.8552830815315247
1.2581820487976074,0.7730646729469299,0.4851173758506775,0.516021192073822,0.5476190476190477,2.7371304035186768,0.622661292552948
0.8029350638389587,1.0828131437301636,-0.27987807989120483,0.7327438592910767,0.5952380952380952,2.773413896560669,0.7768003344535828
1.2573105096817017,0.6097583174705505,0.6475521922111511,0.39551621675491333,0.5,2.980144500732422,0.5188243985176086
1.0116246938705444,0.9095614552497864,0.10206323862075806,0.544843316078186,0.5,2.8682873249053955,0.6539713144302368
0.9352289438247681,1.0507735013961792,-0.11554455757141113,0.7491351962089539,0.38095238095238093,2.809522867202759,0.8224753141403198
1.2044718265533447,0.8278961777687073,0.37657564878463745,0.6073903441429138,0.4285714285714286,2.581639528274536,0.6924774646759033
0.9756342172622681,0.8523422479629517,0.1232919692993164,0.6024582982063293,0.5952380952380952,3.2572085857391357,0.7038027048110962
1.2011469602584839,0.8061541318893433,0.3949928283691406,0.5343466997146606,0.40476190476190477,2.9408202171325684,0.6377401351928711
1.0060335397720337,0.8417764902114868,0.16425704956054688,0.563926637172699,0.5952380952380952,2.615557909011841,0.622272789478302
0.6691381335258484,1.1798510551452637,-0.5107129216194153,0.7248336672782898,0.5238095238095238,2.894073486328125,0.767052412033081
1.1261643171310425,0.9129745364189148,0.21318978071212769,0.66404128074646,0.47619047619047616,2.8757121562957764,0.7762383222579956
1.0348243713378906,0.9307574033737183,0.10406696796417236,0.5494906306266785,0.47619047619047616,3.020082473754883,0.6658152341842651
1.1673227548599243,0.7971206903457642,0.37020206451416016,0.5958999395370483,0.47619047619047616,2.7788095474243164,0.6825721859931946
0.6008279323577881,0.9755859971046448,-0.3747580647468567,0.6698006391525269,0.4285714285714286,2.5689620971679688,0.7677247524261475
0.8483942747116089,1.1832611560821533,-0.33486688137054443,0.7570814490318298,0.6190476190476191,2.699786901473999,0.8082394003868103
1.0623102188110352,0.9942739605903625,0.06803625822067261,0.6786075234413147,0.40476190476190477,2.323178768157959,0.7842240929603577
1.0240205526351929,1.0925004482269287,-0.06847989559173584,0.725376307964325,0.6904761904761905,2.6229159832000732,0.7929766774177551
0.7250601053237915,1.2558573484420776,-0.5307972431182861,0.8219718337059021,0.45238095238095233,2.6630921363830566,0.8990278840065002
0.8837766647338867,1.0197253227233887,-0.13594865798950195,0.6079524159431458,0.5952380952380952,2.779184579849243,0.6941150426864624
0.9725220799446106,1.1509959697723389,-0.17847388982772827,0.691478431224823,0.47619047619047616,2.709285259246826,0.7685726881027222
1.2027266025543213,0.9748607873916626,0.2278658151626587,0.6154730319976807,0.5476190476190477,2.573967933654785,0.7087195515632629
1.1296186447143555,0.9901280403137207,0.13949060440063477,0.7041596174240112,0.5952380952380952,2.8926429748535156,0.7906450629234314
0.9601494073867798,0.9188950657844543,0.04125434160232544,0.5268814563751221,0.45238095238095233,2.8670055866241455,0.6351942420005798
1.10848069190979,1.0501952171325684,0.05828547477722168,0.6553257703781128,0.5,2.5915160179138184,0.7309620976448059
1.0186588764190674,1.0677776336669922,-0.049118757247924805,0.6495079398155212,0.5714285714285714,2.7958102226257324,0.7359774708747864
0.8372778296470642,1.060172200202942,-0.22289437055587769,0.725631833076477,0.4285714285714286,2.1933324337005615,0.8218169808387756
1.167135238647461,0.8455271124839783,0.32160812616348267,0.5272912383079529,0.47619047619047616,2.500701904296875,0.5997280478477478
0.9067882299423218,1.1509119272232056,-0.2441236972808838,0.8187878131866455,0.6904761904761905,2.556330680847168,0.8814560174942017
0.8724653124809265,1.0585182905197144,-0.18605297803878784,0.6834126710891724,0.40476190476190477,2.5859992504119873,0.7604089379310608
0.8968860507011414,1.0000488758087158,-0.10316282510757446,0.7661687135696411,0.45238095238095233,2.4531145095825195,0.8384994864463806
0.7982175946235657,1.1910679340362549,-0.3928503394126892,0.7845662236213684,0.45238095238095233,2.6738030910491943,0.8489448428153992
1.1383662223815918,0.7739204168319702,0.3644458055496216,0.5263209342956543,0.38095238095238093,2.4546732902526855,0.615820050239563
1.0396660566329956,0.9544573426246643,0.0852087140083313,0.6815008521080017,0.6428571428571428,2.5852248668670654,0.7648295164108276
0.9759343862533569,1.2029454708099365,-0.2270110845565796,0.8067435026168823,0.5,2.785792112350464,0.8984885215759277
0.9358357191085815,0.9951106309890747,-0.059274911880493164,0.629447340965271,0.45238095238095233,2.942751884460449,0.7015693187713623
0.99104243516922,1.1353238821029663,-0.14428144693374634,0.7572178244590759,0.47619047619047616,2.7984492778778076,0.8457504510879517
0.9292418956756592,1.1420115232467651,-0.21276962757110596,0.6832067370414734,0.47619047619047616,1.9545750617980957,0.7498824596405029
1.098998785018921,0.841778576374054,0.25722020864486694,0.5646088123321533,0.5238095238095238,2.2948110103607178,0.6468207240104675
1.1578458547592163,0.7299860119819641,0.4278598427772522,0.49997997283935547,0.45238095238095233,2.480623722076416,0.5705056190490723
0.877730131149292,1.0409975051879883,-0.1632673740386963,0.6705597639083862,0.4285714285714286,2.1044020652770996,0.7629976868629456
1.010009765625,0.9785313606262207,0.0314784049987793,0.6435785293579102,0.5476190476190477,2.679941415786743,0.7381792664527893
1.0086277723312378,1.1673004627227783,-0.15867269039154053,0.7888520359992981,0.5238095238095238,2.750011682510376,0.8659855723381042
0.8987751603126526,1.1293649673461914,-0.23058980703353882,0.7865223288536072,0.5476190476190477,2.6133410930633545,0.8694093227386475
0.8273962736129761,1.0900533199310303,-0.2626570463180542,0.6198056936264038,0.47619047619047616,2.8125834465026855,0.6918847560882568
0.7864187955856323,1.0236698389053345,-0.23725104331970215,0.7375230193138123,0.6190476190476191,2.9013123512268066,0.834632933139801
1.1532620191574097,0.8620551228523254,0.29120689630508423,0.5824575424194336,0.6190476190476191,2.6257548332214355,0.6979029774665833
0.9747921824455261,0.8983741402626038,0.07641804218292236,0.6359346508979797,0.6190476190476191,2.9634084701538086,0.7283564209938049
1.0398595333099365,0.8324183225631714,0.20744121074676514,0.5510540008544922,0.5476190476190477,2.5356802940368652,0.676085889339447
0.8716559410095215,1.1140912771224976,-0.24243533611297607,0.7060598731040955,0.40476190476190477,2.909733295440674,0.8059330582618713
1.0684324502944946,0.9533250331878662,0.11510741710662842,0.6636123657226562,0.47619047619047616,2.8077778816223145,0.7366058230400085
1.2528327703475952,0.8969770073890686,0.3558557629585266,0.5356441736221313,0.47619047619047616,2.957660675048828,0.6168444156646729
1.0220001935958862,0.9525168538093567,0.06948333978652954,0.6694361567497253,0.5714285714285714,3.1472151279449463,0.7514858841896057
0.8024436235427856,1.1863998174667358,-0.3839561939239502,0.7781849503517151,0.47619047619047616,2.6091105937957764,0.8458122611045837
0.857305109500885,1.160894751548767,-0.3035896420478821,0.7134667038917542,0.5,2.6022322177886963,0.7928170561790466
0.9301620721817017,0.8062031269073486,0.12395894527435303,0.5251433849334717,0.5476190476190477,2.621758222579956,0.5928587317466736
0.9696584939956665,0.8976635932922363,0.07199490070343018,0.6458215713500977,0.45238095238095233,2.269073724746704,0.7623018622398376
1.0799198150634766,0.9476698040962219,0.13225001096725464,0.6025503277778625,0.47619047619047616,2.4114482402801514,0.6705838441848755
0.9028971791267395,1.0928013324737549,-0.18990415334701538,0.6633937954902649,0.5714285714285714,2.8221094608306885,0.7779767513275146
0.9487001299858093,0.9906530380249023,-0.04195290803909302,0.6741306185722351,0.5238095238095238,3.025630235671997,0.740788996219635
0.7433689832687378,1.0802682638168335,-0.3368992805480957,0.7009387612342834,0.5238095238095238,2.9686005115509033,0.7764628529548645
0.883411169052124,1.2547962665557861,-0.3713850975036621,0.8129205107688904,0.47619047619047616,2.9290382862091064,0.892922043800354
0.9415796399116516,0.9868732690811157,-0.04529362916946411,0.6474223136901855,0.6190476190476191,2.704869508743286,0.7536095380783081
0.9003833532333374,1.1690571308135986,-0.26867377758026123,0.7399446964263916,0.5238095238095238,2.723616361618042,0.8244673609733582
0.942609429359436,1.0165531635284424,-0.07394373416900635,0.6885284781455994,0.5,2.9321117401123047,0.7575024962425232
1.2276157140731812,0.8620379567146301,0.365577757358551,0.5654218792915344,0.45238095238095233,2.653573989868164,0.6954824924468994
0.950127899646759,1.0773353576660156,-0.1272074580192566,0.7279456853866577,0.5238095238095238,2.7029869556427,0.8224169015884399
1.205502986907959,0.9430362582206726,0.2624667286872864,0.6496963500976562,0.5952380952380952,2.4353671073913574,0.7613893747329712
0.8942824006080627,0.8310386538505554,0.06324374675750732,0.5579296350479126,0.5238095238095238,2.857679605484009,0.6367910504341125
1.0010480880737305,1.0373845100402832,-0.036336421966552734,0.5927107930183411,0.40476190476190477,2.1107146739959717,0.701833188533783
1.013217568397522,0.970712423324585,0.04250514507293701,0.5589756369590759,0.6904761904761905,2.570664882659912,0.6316612362861633
1.2508238554000854,0.8305779099464417,0.4202459454536438,0.577931821346283,0.40476190476190477,2.6370346546173096,0.6922865509986877
0.9323478937149048,1.0371655225753784,-0.10481762886047363,0.6424483060836792,0.5714285714285714,2.7287344932556152,0.7300007939338684
1.1014212369918823,0.9814273715019226,0.11999386548995972,0.6038943529129028,0.5,2.3453922271728516,0.6981505751609802
1.0607664585113525,0.8488468527793884,0.2119196057319641,0.4778611660003662,0.5714285714285714,2.616058826446533,0.549730658531189
1.0264698266983032,0.7808621525764465,0.2456076741218567,0.5158259272575378,0.4285714285714286,2.1404991149902344,0.6521725654602051
0.9610217213630676,0.8677710294723511,0.09325069189071655,0.534773588180542,0.5714285714285714,2.9980170726776123,0.6512671709060669
1.1292020082473755,1.0669262409210205,0.06227576732635498,0.6375401020050049,0.40476190476190477,2.65728759765625,0.7325994968414307
1.1262657642364502,0.9401822686195374,0.18608349561691284,0.6673590540885925,0.47619047619047616,2.5623135566711426,0.7547447085380554
1.0365484952926636,0.9439016580581665,0.09264683723449707,0.6925937533378601,0.5714285714285714,3.177772283554077,0.7874324321746826
0.759486734867096,1.1282031536102295,-0.36871641874313354,0.6568121314048767,0.5952380952380952,2.4683611392974854,0.7449426054954529
0.8749229311943054,0.9412543773651123,-0.06633144617080688,0.6704810261726379,0.5,2.523094654083252,0.7399262189865112
0.9698411226272583,0.8653002381324768,0.1045408844947815,0.5714060068130493,0.5714285714285714,2.554720640182495,0.6687904596328735
0.8011261820793152,1.2309688329696655,-0.42984265089035034,0.8350584506988525,0.5476190476190477,2.8566336631774902,0.8925251960754395
0.9134005308151245,1.036924123764038,-0.12352359294891357,0.7014045119285583,0.45238095238095233,2.650575876235962,0.7933374643325806
1.0207351446151733,1.0160833597183228,0.004651784896850586,0.6951592564582825,0.38095238095238093,3.108457326889038,0.7682545781135559
1.0602350234985352,0.9366782307624817,0.12355679273605347,0.7085816264152527,0.5714285714285714,2.5871078968048096,0.8069179058074951
0.9754462242126465,0.9716148376464844,0.0038313865661621094,0.7131094336509705,0.6190476190476191,2.5677683353424072,0.7734448909759521
0.7788808345794678,1.1530816555023193,-0.37420082092285156,0.7616632580757141,0.5,2.9237582683563232,0.8271442651748657
1.161665916442871,0.8892897367477417,0.2723761796951294,0.5960094332695007,0.45238095238095233,2.7208945751190186,0.6779558062553406
0.9496945142745972,0.954379141330719,-0.004684627056121826,0.6157617568969727,0.40476190476190477,2.619213104248047,0.701919436454773
0.47072938084602356,1.3297803401947021,-0.8590509593486786,0.8741562962532043,0.5714285714285714,2.6946053504943848,0.9310578107833862
1.02847421169281,0.8289037942886353,0.1995704174041748,0.5594512820243835,0.5238095238095238,2.8191325664520264,0.6937709450721741
0.9976454377174377,1.0363870859146118,-0.03874164819717407,0.6748780012130737,0.4285714285714286,2.251689910888672,0.7799769639968872
0.8071959614753723,1.2391160726547241,-0.4319201111793518,0.7484598755836487,0.47619047619047616,1.9536638259887695,0.8191016316413879
0.9214314222335815,1.0473421812057495,-0.12591075897216797,0.6963527202606201,0.40476190476190477,2.740657091140747,0.7611141800880432
0.8284093141555786,1.1637818813323975,-0.33537256717681885,0.734815239906311,0.6428571428571428,2.6602416038513184,0.8145712614059448
1.0808709859848022,1.0416179895401,0.03925299644470215,0.7087572813034058,0.4285714285714286,2.4139528274536133,0.7998883724212646
0.714175820350647,1.1150823831558228,-0.4009065628051758,0.7413419485092163,0.45238095238095233,2.617206335067749,0.8358885049819946
1.099007487297058,0.9818549156188965,0.11715257167816162,0.6947383284568787,0.47619047619047616,2.6294362545013428,0.7922505140304565
0.8296225666999817,1.1534335613250732,-0.32381099462509155,0.717546284198761,0.6190476190476191,2.4201548099517822,0.814487874507904
1.11784029006958,0.8298041224479675,0.28803616762161255,0.5835739374160767,0.38095238095238093,2.2153842449188232,0.6327416896820068
1.3867084980010986,0.8478238582611084,0.5388846397399902,0.5740475654602051,0.5,2.7994041442871094,0.6877895593643188
1.135048270225525,0.7355905175209045,0.39945775270462036,0.5203762054443359,0.33333333333333337,2.7534916400909424,0.5886713266372681
1.1490072011947632,0.9086312055587769,0.24037599563598633,0.6222466230392456,0.47619047619047616,2.566192626953125,0.729877233505249
0.9986431002616882,0.9361615777015686,0.06248152256011963,0.6125174760818481,0.5952380952380952,2.5811233520507812,0.7283650040626526
0.8694788813591003,1.1113829612731934,-0.24190407991409302,0.7481274008750916,0.5714285714285714,2.4295525550842285,0.8424705862998962
0.9509003758430481,1.1789497137069702,-0.22804933786392212,0.8170406222343445,0.5,,0.9087769985198975
0.9411980509757996,1.0937340259552002,-0.15253597497940063,0.7484085559844971,0.7619047619047619,,0.8127302527427673
0.720808744430542,1.1703251600265503,-0.4495164155960083,0.6961132287979126,0.5238095238095238,,0.7529391646385193
1.1628949642181396,0.812320351600647,0.3505746126174927,0.5256870985031128,0.45238095238095233,,0.6336511969566345
0.7299825549125671,1.2199018001556396,-0.4899192452430725,0.8285998106002808,0.6428571428571428,,0.9095553159713745
1.0285872220993042,0.9140158295631409,0.11457139253616333,0.5582422614097595,0.38095238095238093,,0.647096574306488
0.6772192716598511,1.141073226928711,-0.46385395526885986,0.8415808081626892,0.45238095238095233,,0.898509681224823
1.0258302688598633,0.9774723649024963,0.04835790395736694,0.661979615688324,0.38095238095238093,,0.7778974771499634
0.8797553181648254,0.8070827722549438,0.07267254590988159,0.6056904792785645,0.5476190476190477,,0.7013827562332153
0.7035530209541321,1.1107730865478516,-0.4072200655937195,0.7562559843063354,0.4285714285714286,,0.8430301547050476


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/7_agent_zero_shot_from_5_policy/no_attn_ent/GNNExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
2.260601043701172,1.2168536186218262,1.0437474250793457,0.7439737915992737,0.45238095238095233,1.6570366621017456,0.8151251077651978
2.113995313644409,1.0856434106826782,1.028351902961731,0.7368549108505249,0.4285714285714286,1.1331313848495483,0.8565866351127625
2.0250067710876465,1.0198034048080444,1.005203366279602,0.771371066570282,0.4285714285714286,1.268425464630127,0.8761951923370361
2.1278042793273926,0.953490138053894,1.1743141412734985,0.7398188710212708,0.33333333333333337,1.0168402194976807,0.8906903266906738
2.0458388328552246,0.8639219999313354,1.1819168329238892,0.689529299736023,0.38095238095238093,1.1901378631591797,0.8506351709365845
1.9745646715164185,0.5821617841720581,1.3924028873443604,0.516084611415863,0.45238095238095233,1.095482587814331,0.7648504972457886
1.7921631336212158,0.7805139422416687,1.0116491913795471,0.6024017333984375,0.45238095238095233,1.1214338541030884,0.8712304830551147
1.8001325130462646,0.769513726234436,1.0306187868118286,0.6027897596359253,0.40476190476190477,1.1209145784378052,0.8827509880065918
1.7120574712753296,0.7495817542076111,0.9624757170677185,0.6031063795089722,0.5238095238095238,1.3905736207962036,0.820704996585846
1.752915859222412,0.6741434335708618,1.0787724256515503,0.5969924330711365,0.45238095238095233,1.271947979927063,0.867693305015564
1.6370991468429565,0.5703691840171814,1.0667299628257751,0.5447356700897217,0.5,1.4007384777069092,0.8339280486106873
1.5343003273010254,0.6659008264541626,0.8683995008468628,0.595509946346283,0.5,1.3884555101394653,0.8822328448295593
1.5835078954696655,0.45774829387664795,1.1257596015930176,0.4125300645828247,0.5476190476190477,1.1466071605682373,0.7372347116470337
1.6446335315704346,0.3441391885280609,1.3004943430423737,0.35430341958999634,0.5476190476190477,1.0442546606063843,0.7176783084869385
1.4886393547058105,0.4162622392177582,1.0723771154880524,0.38546285033226013,0.5,0.9624613523483276,0.7013482451438904
1.6097913980484009,0.4349202513694763,1.1748711466789246,0.4156457185745239,0.5,1.238844871520996,0.7104780077934265
1.4609334468841553,0.37763604521751404,1.0832974016666412,0.35509076714515686,0.5952380952380952,1.249943733215332,0.7639511823654175
1.6205986738204956,0.2746939957141876,1.345904678106308,0.3101918399333954,0.5476190476190477,1.098700761795044,0.6715746521949768
1.5623265504837036,0.43443968892097473,1.1278868615627289,0.4252099096775055,0.5476190476190477,1.0109381675720215,0.6908412575721741
1.4719805717468262,0.4876733124256134,0.9843072593212128,0.46019619703292847,0.5238095238095238,1.0642132759094238,0.7357839941978455
1.5586848258972168,0.36443522572517395,1.1942496001720428,0.39382514357566833,0.5476190476190477,1.2211997509002686,0.7267709970474243
1.5660256147384644,0.3361061215400696,1.2299194931983948,0.3550834059715271,0.45238095238095233,1.3826582431793213,0.6249912977218628
1.61139976978302,0.32377323508262634,1.2876265347003937,0.3562285006046295,0.45238095238095233,1.0722739696502686,0.6488422751426697
1.5800986289978027,0.3655126690864563,1.2145859599113464,0.36118680238723755,0.47619047619047616,1.0280648469924927,0.7020516991615295
1.6110633611679077,0.3613155484199524,1.2497478127479553,0.3747064769268036,0.47619047619047616,1.2964437007904053,0.6487452983856201
1.6674784421920776,0.3112143874168396,1.356264054775238,0.3245030343532562,0.5714285714285714,1.1749885082244873,0.6439069509506226
1.6854653358459473,0.3785302937030792,1.306935042142868,0.3378814160823822,0.5714285714285714,1.1413332223892212,0.6549994349479675
1.6498738527297974,0.3384409248828888,1.3114329278469086,0.3082770109176636,0.47619047619047616,0.9534931182861328,0.5861790180206299
1.772515892982483,0.312777042388916,1.459738850593567,0.2832561731338501,0.5476190476190477,0.8271760940551758,0.5721911787986755
1.784494161605835,0.31706491112709045,1.4674292504787445,0.2599589228630066,0.5,1.335972785949707,0.5250872373580933
1.6161099672317505,0.46562156081199646,1.150488406419754,0.37628018856048584,0.5952380952380952,1.5108755826950073,0.6119449138641357
1.6834303140640259,0.4380861222743988,1.245344191789627,0.3628530204296112,0.47619047619047616,1.4844944477081299,0.6540605425834656
1.7404229640960693,0.3564366102218628,1.3839863538742065,0.29695460200309753,0.5,1.0460597276687622,0.5974005460739136
1.765337586402893,0.32135045528411865,1.4439871311187744,0.29145461320877075,0.5714285714285714,1.3136265277862549,0.576319694519043
1.678257703781128,0.3948226869106293,1.2834350168704987,0.3357228934764862,0.5238095238095238,1.0868685245513916,0.6450223326683044
1.7298614978790283,0.4114286005496979,1.3184328973293304,0.3390725255012512,0.5,1.3889707326889038,0.6492651700973511
1.7018402814865112,0.37291356921195984,1.3289267122745514,0.3178032636642456,0.38095238095238093,1.1558008193969727,0.5964509844779968
1.7723283767700195,0.32521018385887146,1.447118192911148,0.26846498250961304,0.5238095238095238,1.265102744102478,0.5197970271110535
1.6423040628433228,0.43243709206581116,1.2098669707775116,0.3417460322380066,0.5476190476190477,1.2089002132415771,0.6460354328155518
1.7162928581237793,0.3908021152019501,1.3254907429218292,0.3073813021183014,0.5238095238095238,0.9199320673942566,0.5802809596061707
1.7433758974075317,0.32070392370224,1.4226719737052917,0.25188589096069336,0.45238095238095233,1.1691652536392212,0.47361233830451965
1.6989493370056152,0.3283348083496094,1.3706145286560059,0.2617710530757904,0.47619047619047616,1.2494251728057861,0.46415194869041443
1.70399808883667,0.3083277642726898,1.39567032456398,0.23479697108268738,0.4285714285714286,1.1308209896087646,0.4394887089729309
1.5935577154159546,0.32204335927963257,1.271514356136322,0.24822033941745758,0.40476190476190477,1.2768535614013672,0.45262420177459717
1.7096352577209473,0.296983927488327,1.4126513302326202,0.21217356622219086,0.5238095238095238,1.5047153234481812,0.3933922350406647
1.4562503099441528,0.3271658420562744,1.1290844678878784,0.23275867104530334,0.5238095238095238,1.3859184980392456,0.44106271862983704
1.6605925559997559,0.3089466989040375,1.3516458570957184,0.23727461695671082,0.45238095238095233,1.0876035690307617,0.42149680852890015
1.5628983974456787,0.24511604011058807,1.3177823573350906,0.18337002396583557,0.47619047619047616,1.282974362373352,0.32599982619285583
1.5315320491790771,0.3274845480918884,1.2040475010871887,0.25083887577056885,0.5,1.0737613439559937,0.40844258666038513
1.5151400566101074,0.3665170967578888,1.1486229598522186,0.2606516480445862,0.47619047619047616,1.2204608917236328,0.4484342038631439
1.3802517652511597,0.35327285528182983,1.0269789099693298,0.26536470651626587,0.5,1.0342353582382202,0.47943606972694397
1.4417500495910645,0.3821614980697632,1.0595885515213013,0.3076096177101135,0.5238095238095238,1.3600597381591797,0.550134539604187
1.4207669496536255,0.3842979371547699,1.0364690124988556,0.31219759583473206,0.4285714285714286,1.1303285360336304,0.5131806135177612
1.4151549339294434,0.3945022523403168,1.0206526815891266,0.31846994161605835,0.47619047619047616,1.0176483392715454,0.5164639949798584
1.3014628887176514,0.4185027480125427,0.8829601407051086,0.33602574467658997,0.5238095238095238,0.9645213484764099,0.5679078102111816
1.5230642557144165,0.356319397687912,1.1667448580265045,0.29488036036491394,0.5,1.034720778465271,0.47838860750198364
1.5775951147079468,0.4473394751548767,1.13025563955307,0.29976367950439453,0.5,1.2606648206710815,0.49159306287765503
1.593322515487671,0.39104148745536804,1.2022810280323029,0.3223227262496948,0.5,1.057507872581482,0.5368976593017578
1.3447840213775635,0.43841099739074707,0.9063730239868164,0.33933961391448975,0.47619047619047616,1.3400099277496338,0.5657100081443787
1.336632490158081,0.4303635060787201,0.906268984079361,0.31242257356643677,0.45238095238095233,1.1412395238876343,0.545367419719696
1.462894082069397,0.3804700970649719,1.082423985004425,0.325296014547348,0.45238095238095233,1.0170811414718628,0.5423471331596375
1.4048645496368408,0.4578450620174408,0.9470194876194,0.36920487880706787,0.47619047619047616,1.3759453296661377,0.6155694723129272
1.3026622533798218,0.5276002883911133,0.7750619649887085,0.373676598072052,0.6190476190476191,1.633543848991394,0.6245120763778687
1.3356176614761353,0.403819739818573,0.9317979216575623,0.373847097158432,0.5476190476190477,1.4991676807403564,0.6381078958511353
1.504859209060669,0.3780871629714966,1.1267720460891724,0.35764506459236145,0.45238095238095233,1.5517081022262573,0.624395489692688
1.395117163658142,0.4216923415660858,0.9734248220920563,0.3632855713367462,0.5952380952380952,1.3045622110366821,0.6282963752746582
1.331124186515808,0.46629205346107483,0.8648321330547333,0.3724449872970581,0.47619047619047616,1.2613500356674194,0.6512478590011597
1.2787079811096191,0.3923105299472809,0.8863974511623383,0.3265628218650818,0.5476190476190477,1.1816089153289795,0.5630138516426086
1.3974348306655884,0.34722426533699036,1.050210565328598,0.3744751513004303,0.5238095238095238,1.2822349071502686,0.6335331201553345
1.4136837720870972,0.3640628159046173,1.0496209561824799,0.3824877142906189,0.47619047619047616,1.5406463146209717,0.6519174575805664
1.3602973222732544,0.37996989488601685,0.9803274273872375,0.346640408039093,0.5714285714285714,1.619250774383545,0.6004320383071899
1.3341858386993408,0.39280039072036743,0.9413854479789734,0.3953562080860138,0.5476190476190477,1.6615722179412842,0.6640611886978149
1.3599207401275635,0.38030773401260376,0.9796130061149597,0.3755994141101837,0.5238095238095238,1.6707924604415894,0.6382352113723755
1.3458751440048218,0.282194584608078,1.0636805593967438,0.31773629784584045,0.5,1.835355520248413,0.5594543814659119
1.3217588663101196,0.31430965662002563,1.007449209690094,0.30824053287506104,0.5,1.7478222846984863,0.5420100688934326
1.4004826545715332,0.3745259642601013,1.0259566903114319,0.32634252309799194,0.5952380952380952,2.0398082733154297,0.5546207427978516
1.4353913068771362,0.3647823631763458,1.0706089437007904,0.35782548785209656,0.47619047619047616,1.1923085451126099,0.5563406944274902
1.374306082725525,0.27056199312210083,1.103744089603424,0.3715071976184845,0.5238095238095238,1.6798534393310547,0.5952913761138916
1.4388145208358765,0.3569170832633972,1.0818974375724792,0.32886695861816406,0.45238095238095233,1.079294204711914,0.5395241975784302
1.4280588626861572,0.34855419397354126,1.079504668712616,0.37851226329803467,0.5,1.3738501071929932,0.5858173370361328
1.4784072637557983,0.4123930335044861,1.0660142302513123,0.47072452306747437,0.5238095238095238,1.4530565738677979,0.6828120350837708
1.537947177886963,0.3787345290184021,1.1592126488685608,0.3874562978744507,0.45238095238095233,1.5121742486953735,0.5960959792137146
1.5373069047927856,0.3976879417896271,1.1396189630031586,0.41446030139923096,0.47619047619047616,1.5600686073303223,0.6265285015106201
1.6648575067520142,0.4681154191493988,1.1967420876026154,0.41049712896347046,0.5714285714285714,1.5852315425872803,0.6267659664154053
1.63887619972229,0.4843767285346985,1.1544994711875916,0.3936831057071686,0.47619047619047616,1.6731555461883545,0.6190382242202759
1.6003838777542114,0.6081822514533997,0.9922016263008118,0.41974371671676636,0.5714285714285714,1.4098864793777466,0.6417036056518555
1.5109009742736816,0.576400101184845,0.9345008730888367,0.4134179651737213,0.47619047619047616,1.4044677019119263,0.6509515643119812
1.5290621519088745,0.5950257778167725,0.934036374092102,0.408822625875473,0.5238095238095238,1.6899528503417969,0.6396659016609192
1.5668185949325562,0.5118052959442139,1.0550132989883423,0.38962018489837646,0.5,1.4804487228393555,0.645512044429779
1.5840386152267456,0.5258290767669678,1.0582095384597778,0.40924951434135437,0.5714285714285714,1.1453683376312256,0.641992449760437
1.5677015781402588,0.5214476585388184,1.0462539196014404,0.40055638551712036,0.5714285714285714,1.0744025707244873,0.6559628248214722
1.5510823726654053,0.4398571848869324,1.111225187778473,0.3505094647407532,0.5476190476190477,1.0057270526885986,0.6096760630607605
1.5034486055374146,0.4760794937610626,1.027369111776352,0.3988250494003296,0.5476190476190477,1.3275450468063354,0.647754967212677
1.501510739326477,0.4589213728904724,1.0425893664360046,0.4127873182296753,0.47619047619047616,1.5380563735961914,0.6578428149223328
1.4670337438583374,0.47013217210769653,0.9969015717506409,0.364928662776947,0.5238095238095238,1.5051628351211548,0.5740108489990234
1.451117753982544,0.5149924755096436,0.9361252784729004,0.4201115369796753,0.47619047619047616,1.4069852828979492,0.6543920040130615
1.4910404682159424,0.511817216873169,0.9792232513427734,0.42318156361579895,0.5,1.7130329608917236,0.6542891263961792
1.4537081718444824,0.5573897957801819,0.8963183760643005,0.43725255131721497,0.5476190476190477,1.7764517068862915,0.6547955870628357
1.5414564609527588,0.5457767844200134,0.9956796765327454,0.4191567301750183,0.4285714285714286,1.575771689414978,0.6561991572380066
1.4352586269378662,0.4977138340473175,0.9375447928905487,0.4072119891643524,0.5476190476190477,1.54555082321167,0.6399289965629578
1.4019653797149658,0.49242085218429565,0.9095445275306702,0.40091851353645325,0.45238095238095233,1.146518349647522,0.6400060653686523
1.4957762956619263,0.5207551121711731,0.9750211834907532,0.41159024834632874,0.5,1.6086512804031372,0.6519778966903687
1.4680426120758057,0.503387451171875,0.9646551609039307,0.42090144753456116,0.5,1.3545740842819214,0.6375200152397156
1.4561477899551392,0.5179826021194458,0.9381651878356934,0.406424880027771,0.5476190476190477,1.6131806373596191,0.6256101131439209
1.460762858390808,0.5082025527954102,0.952560305595398,0.4258098006248474,0.5,1.1673288345336914,0.6478192210197449
1.375463843345642,0.5431608557701111,0.832302987575531,0.4505378305912018,0.5714285714285714,1.9354462623596191,0.6777160167694092
1.3893767595291138,0.5109888315200806,0.8783879280090332,0.43528375029563904,0.5476190476190477,1.9886268377304077,0.6601508259773254
1.338556170463562,0.4284427762031555,0.9101133942604065,0.40318700671195984,0.5,1.4646811485290527,0.6330311894416809
1.4221259355545044,0.5224062204360962,0.8997197151184082,0.4216340184211731,0.5476190476190477,1.5033373832702637,0.6499012112617493
1.341938853263855,0.50440514087677,0.837533712387085,0.4157799780368805,0.5476190476190477,1.6933660507202148,0.6460695266723633
1.4395555257797241,0.46006593108177185,0.9794895946979523,0.4223307967185974,0.5476190476190477,1.4059311151504517,0.6398590803146362
1.4289491176605225,0.4846898317337036,0.9442592859268188,0.41438743472099304,0.5952380952380952,1.6794273853302002,0.6316980123519897
1.44651198387146,0.4478510022163391,0.9986609816551208,0.41809743642807007,0.47619047619047616,1.6590112447738647,0.6267253756523132
1.4190324544906616,0.4752112925052643,0.9438211619853973,0.42906928062438965,0.5238095238095238,1.3615206480026245,0.6237727999687195
1.3904874324798584,0.4990852475166321,0.8914021849632263,0.4370162785053253,0.5714285714285714,1.3757054805755615,0.6336607933044434
1.3541061878204346,0.5036947131156921,0.8504114747047424,0.4243622422218323,0.5238095238095238,1.4813367128372192,0.6280088424682617
1.3327051401138306,0.49899402260780334,0.8337111175060272,0.4055463969707489,0.5714285714285714,2.0134310722351074,0.6129476428031921
1.4170252084732056,0.4649740755558014,0.9520511329174042,0.40005263686180115,0.5476190476190477,1.852005124092102,0.6111635565757751
1.3944880962371826,0.4356682300567627,0.9588198661804199,0.3801833689212799,0.5,1.640130639076233,0.58562833070755
1.3375164270401,0.4812004566192627,0.8563159704208374,0.3917994201183319,0.5714285714285714,1.717915654182434,0.5789937973022461
1.3183667659759521,0.5215451121330261,0.796821653842926,0.3983578383922577,0.5,0.9371345639228821,0.5910943150520325
1.3231719732284546,0.5059909224510193,0.8171810507774353,0.3944481909275055,0.5,1.8341001272201538,0.5714462995529175
1.4164448976516724,0.4815618097782135,0.9348830878734589,0.37766730785369873,0.47619047619047616,1.715293288230896,0.557939887046814
1.4579293727874756,0.4842589199542999,0.9736704528331757,0.3668436110019684,0.47619047619047616,1.578426718711853,0.5239123702049255
1.4198310375213623,0.5011031627655029,0.9187278747558594,0.369125634431839,0.5952380952380952,1.904134750366211,0.5339440107345581
1.432218313217163,0.5177756547927856,0.9144426584243774,0.3713049292564392,0.5476190476190477,1.3575407266616821,0.5239851474761963
1.4139786958694458,0.5425366759300232,0.8714420199394226,0.3836599886417389,0.5952380952380952,1.8913859128952026,0.5457640886306763
1.4595201015472412,0.5043995976448059,0.9551205039024353,0.3590606451034546,0.5952380952380952,1.679841160774231,0.5370954871177673
1.3904317617416382,0.562248170375824,0.8281835913658142,0.399894654750824,0.5476190476190477,1.8677191734313965,0.5545068979263306
1.4555062055587769,0.5474250912666321,0.9080811142921448,0.4011869728565216,0.45238095238095233,1.745389461517334,0.5640912055969238
1.407386064529419,0.5707684755325317,0.8366175889968872,0.4106491208076477,0.5714285714285714,1.6292040348052979,0.5563852787017822
1.4046947956085205,0.5581057071685791,0.8465890884399414,0.40353357791900635,0.5952380952380952,1.6076860427856445,0.556064248085022
1.3862477540969849,0.5854403972625732,0.8008073568344116,0.4309711754322052,0.5476190476190477,1.8847572803497314,0.5962914824485779
1.3641868829727173,0.5687952041625977,0.7953916788101196,0.4199007451534271,0.5714285714285714,1.6357306241989136,0.5869144201278687
1.3637709617614746,0.5690993070602417,0.7946716547012329,0.41769009828567505,0.6190476190476191,1.415054440498352,0.5950865149497986
1.4139126539230347,0.5523192882537842,0.8615933656692505,0.3938475549221039,0.5476190476190477,1.6143525838851929,0.5548003315925598
1.411756992340088,0.5486430525779724,0.8631139397621155,0.3968692123889923,0.5238095238095238,1.764290690422058,0.5790340900421143
1.367303490638733,0.5756906867027283,0.7916128039360046,0.40823474526405334,0.5952380952380952,1.7665022611618042,0.590411365032196
1.4068070650100708,0.5701249837875366,0.8366820812225342,0.405664324760437,0.5238095238095238,1.90078604221344,0.5797500610351562
1.3883191347122192,0.5812682509422302,0.807050883769989,0.4022733271121979,0.4285714285714286,1.6864564418792725,0.5753920674324036
1.4382694959640503,0.5585775375366211,0.8796919584274292,0.365580290555954,0.47619047619047616,1.8181253671646118,0.5403668284416199
1.328334093093872,0.5830458998680115,0.7452881932258606,0.3848995566368103,0.5952380952380952,1.2834051847457886,0.5395995378494263
1.3340356349945068,0.6203703284263611,0.7136653065681458,0.3865051567554474,0.5714285714285714,2.0238161087036133,0.5362597107887268
1.3940223455429077,0.5623685717582703,0.8316537737846375,0.3556181490421295,0.5714285714285714,1.9374973773956299,0.4842710793018341
1.3590260744094849,0.5903376936912537,0.7686883807182312,0.3622223138809204,0.5,1.592103123664856,0.501774787902832
1.3749092817306519,0.5677789449691772,0.8071303367614746,0.35619404911994934,0.5,1.6598762273788452,0.48302921652793884
1.3449511528015137,0.6077865362167358,0.7371646165847778,0.3708147406578064,0.5,1.6543142795562744,0.5183025598526001
1.403746247291565,0.5976289510726929,0.8061172962188721,0.36750543117523193,0.5,1.8297276496887207,0.5001224875450134
1.372851014137268,0.6219688653945923,0.7508821487426758,0.38544267416000366,0.5238095238095238,1.5896637439727783,0.5171210169792175
1.3564064502716064,0.6450269818305969,0.7113794684410095,0.39030200242996216,0.5,1.7496662139892578,0.5356557369232178
1.3726996183395386,0.6067565083503723,0.7659431099891663,0.3759242594242096,0.6190476190476191,1.8209861516952515,0.5158886909484863
1.3772711753845215,0.5956843495368958,0.7815868258476257,0.36647552251815796,0.5,1.1914767026901245,0.5032856464385986
1.3795586824417114,0.5800095796585083,0.7995491027832031,0.3614388406276703,0.4285714285714286,1.839426040649414,0.5028478503227234
1.3717137575149536,0.6111618280410767,0.760551929473877,0.38377898931503296,0.45238095238095233,1.9636591672897339,0.5310028791427612
1.4402581453323364,0.5482936501502991,0.8919644951820374,0.3356631100177765,0.5714285714285714,1.7858554124832153,0.4706515073776245
1.3606274127960205,0.6121898889541626,0.7484375238418579,0.3866862952709198,0.45238095238095233,1.6127007007598877,0.5253590941429138
1.4302629232406616,0.5415484309196472,0.8887144923210144,0.3277648687362671,0.5238095238095238,1.5584728717803955,0.4628787040710449
1.4122987985610962,0.5653640627861023,0.8469347357749939,0.3537679612636566,0.5238095238095238,1.766552448272705,0.4864650368690491
1.401518702507019,0.6062833666801453,0.7952353358268738,0.38974297046661377,0.5714285714285714,1.7421118021011353,0.5231992602348328
1.4266793727874756,0.5760176777839661,0.8506616950035095,0.366950124502182,0.5714285714285714,0.8189233541488647,0.4859192669391632
1.4110227823257446,0.5743082165718079,0.8367145657539368,0.3595382869243622,0.5238095238095238,1.2264461517333984,0.487701416015625
1.436996579170227,0.5771524310112,0.8598441481590271,0.364570289850235,0.5476190476190477,1.4140019416809082,0.49295100569725037
1.4142804145812988,0.5906267166137695,0.8236536979675293,0.36206021904945374,0.47619047619047616,1.7820740938186646,0.5055468082427979
1.3903934955596924,0.593719482421875,0.7966740131378174,0.37538033723831177,0.5,1.5689826011657715,0.5136606693267822
1.4020909070968628,0.5842536091804504,0.8178372979164124,0.37308093905448914,0.5238095238095238,2.004138231277466,0.5059149861335754
1.3924996852874756,0.5919525027275085,0.800547182559967,0.3707906901836395,0.45238095238095233,1.8460701704025269,0.5087629556655884
1.4115506410598755,0.5663840770721436,0.8451665639877319,0.36003291606903076,0.5714285714285714,2.031071662902832,0.48587483167648315
1.3581452369689941,0.6227072477340698,0.7354379892349243,0.39234593510627747,0.5,1.7028687000274658,0.5216293931007385
1.3437073230743408,0.6032538414001465,0.7404534816741943,0.3716564476490021,0.5,1.383363962173462,0.5123997926712036
1.3912612199783325,0.5998377203941345,0.791423499584198,0.3688172996044159,0.47619047619047616,1.5060133934020996,0.5092774629592896
1.4120773077011108,0.6064772009849548,0.805600106716156,0.3862690329551697,0.45238095238095233,1.3987566232681274,0.5128812789916992
1.4366908073425293,0.5614057779312134,0.8752850294113159,0.3517110049724579,0.5476190476190477,1.5816558599472046,0.4788070321083069
1.378686785697937,0.5983788967132568,0.7803078889846802,0.3750135600566864,0.4285714285714286,1.609004259109497,0.503799319267273
1.3927057981491089,0.5797093510627747,0.8129964470863342,0.359361469745636,0.47619047619047616,1.452621340751648,0.4981481432914734
1.3311270475387573,0.5889451503753662,0.7421818971633911,0.37605518102645874,0.5238095238095238,1.7325600385665894,0.5100661516189575
1.4215229749679565,0.5691588521003723,0.8523641228675842,0.3571065068244934,0.47619047619047616,1.2853368520736694,0.4874596893787384
1.3642605543136597,0.5684586763381958,0.7958018779754639,0.3606213331222534,0.47619047619047616,1.325386881828308,0.49517694115638733
1.380419135093689,0.5708793997764587,0.8095397353172302,0.3777220845222473,0.5,1.533120036125183,0.4961386024951935
1.41841721534729,0.5504021644592285,0.8680150508880615,0.3548697829246521,0.40476190476190477,1.4824835062026978,0.47983527183532715
1.4649661779403687,0.5342479944229126,0.930718183517456,0.34224948287010193,0.5,1.7962206602096558,0.46489179134368896
1.3605633974075317,0.5817539095878601,0.7788094878196716,0.36330005526542664,0.5238095238095238,1.7291055917739868,0.5019607543945312
1.4324314594268799,0.5618224143981934,0.8706090450286865,0.3598877489566803,0.5476190476190477,1.7488347291946411,0.47968602180480957
1.38713800907135,0.590214729309082,0.7969232797622681,0.3654640316963196,0.47619047619047616,1.8146474361419678,0.5047747492790222
1.437102198600769,0.5547417402267456,0.8823604583740234,0.35775867104530334,0.45238095238095233,1.732866883277893,0.4782765507698059
1.3557038307189941,0.6030104756355286,0.7526933550834656,0.38101136684417725,0.4285714285714286,1.7341231107711792,0.5115607976913452
1.4247969388961792,0.5720205307006836,0.8527764081954956,0.3574398159980774,0.5,1.924456238746643,0.49476757645606995
1.4097040891647339,0.5689749121665955,0.8407291769981384,0.36006486415863037,0.4285714285714286,1.750672459602356,0.49509111046791077
1.418373703956604,0.567068338394165,0.851305365562439,0.36058133840560913,0.47619047619047616,1.6948469877243042,0.4857800304889679
1.3649600744247437,0.5693122148513794,0.7956478595733643,0.36391565203666687,0.5476190476190477,1.5298069715499878,0.4934993088245392
1.3487378358840942,0.601378858089447,0.7473589777946472,0.3741472363471985,0.4285714285714286,1.140105128288269,0.5207724571228027
2.591843605041504,0.6587716937065125,1.9330719113349915,0.6299814581871033,0.45238095238095233,1.093656063079834,0.6945247054100037
2.3530728816986084,0.8563356995582581,1.4967371821403503,0.689961850643158,0.3571428571428571,0.9739720225334167,0.7877984642982483
2.2058370113372803,0.8666593432426453,1.339177668094635,0.6285741329193115,0.40476190476190477,1.2818514108657837,0.7220078110694885
2.352263927459717,0.743461549282074,1.6088023781776428,0.6067754626274109,0.3571428571428571,0.9456888437271118,0.7049652934074402
2.4524505138397217,0.6746491193771362,1.7778013944625854,0.5638538599014282,0.40476190476190477,0.8499163389205933,0.6485832929611206
2.279557228088379,0.7867212891578674,1.4928359389305115,0.6185359954833984,0.4285714285714286,1.2069286108016968,0.7104771733283997
2.229797840118408,0.8226497769355774,1.4071480631828308,0.6047922968864441,0.40476190476190477,1.2192192077636719,0.6636353731155396
2.3238046169281006,0.6724787354469299,1.6513258814811707,0.5346583127975464,0.47619047619047616,1.3110980987548828,0.6124348044395447
2.2892353534698486,0.6978627443313599,1.5913726091384888,0.5728477239608765,0.38095238095238093,1.07258141040802,0.6697444319725037
2.2591207027435303,0.6285719275474548,1.6305487751960754,0.5526924729347229,0.3571428571428571,0.9820768237113953,0.6729909777641296
1.9559457302093506,0.7390943169593811,1.2168514132499695,0.5341364741325378,0.45238095238095233,0.9948723912239075,0.6545378565788269
1.979095220565796,0.6818488240242004,1.2972463965415955,0.4485108256340027,0.3571428571428571,1.1943392753601074,0.5913540720939636
2.1321277618408203,0.6245768070220947,1.5075509548187256,0.40877097845077515,0.33333333333333337,0.9978024363517761,0.5525987148284912
1.9423466920852661,0.5304160714149475,1.4119306206703186,0.3688543736934662,0.4285714285714286,1.1105103492736816,0.4962230622768402
1.8626409769058228,0.48276984691619873,1.379871129989624,0.3333524465560913,0.33333333333333337,1.3226418495178223,0.47538718581199646
1.8568156957626343,0.4737696647644043,1.38304603099823,0.2605918049812317,0.3571428571428571,0.9086308479309082,0.3996460735797882
1.7188901901245117,0.39283210039138794,1.3260580897331238,0.22944015264511108,0.47619047619047616,1.4448117017745972,0.39007076621055603
1.7152228355407715,0.43180325627326965,1.2834195792675018,0.23102034628391266,0.5238095238095238,1.4194166660308838,0.3983706831932068
1.8065274953842163,0.3630717098712921,1.4434557855129242,0.2176474779844284,0.38095238095238093,1.2158902883529663,0.3766283690929413
1.6279679536819458,0.3850949704647064,1.2428729832172394,0.2230658233165741,0.47619047619047616,1.0017849206924438,0.36700206995010376
1.6495081186294556,0.4173293709754944,1.2321787476539612,0.24783508479595184,0.5476190476190477,1.0061601400375366,0.3906286358833313
1.5984104871749878,0.3524472415447235,1.2459632456302643,0.2276708483695984,0.40476190476190477,1.5086709260940552,0.3540877103805542
1.59951651096344,0.4209367334842682,1.1785797774791718,0.25332337617874146,0.5,1.4786831140518188,0.32767826318740845
1.6101548671722412,0.4547930061817169,1.1553618609905243,0.35836562514305115,0.45238095238095233,1.4430569410324097,0.46987318992614746
1.6133657693862915,0.36765801906585693,1.2457077503204346,0.3166631758213043,0.40476190476190477,1.3591864109039307,0.43908584117889404
1.6439191102981567,0.4025372266769409,1.2413818836212158,0.34691447019577026,0.47619047619047616,1.6158050298690796,0.4561542868614197
1.5769102573394775,0.47393935918807983,1.1029708981513977,0.3836071789264679,0.5476190476190477,1.6518752574920654,0.5213261842727661
1.608380913734436,0.4343016743659973,1.1740792393684387,0.3503049612045288,0.5,1.6285393238067627,0.5084953308105469
1.4860371351242065,0.3640403151512146,1.121996819972992,0.2697561979293823,0.40476190476190477,1.4019179344177246,0.45823341608047485
1.5263800621032715,0.4742244482040405,1.052155613899231,0.4309815764427185,0.5238095238095238,1.7679864168167114,0.6083537936210632
1.213470458984375,0.3757210075855255,0.8377494513988495,0.30896055698394775,0.47619047619047616,2.0512008666992188,0.5369683504104614
1.4120690822601318,0.40059730410575867,1.0114717781543732,0.3311804533004761,0.5476190476190477,1.8437939882278442,0.5679198503494263
1.1826876401901245,0.42271140217781067,0.7599762380123138,0.31828147172927856,0.38095238095238093,1.5666823387145996,0.4662896692752838
1.2267826795578003,0.3595322370529175,0.8672504425048828,0.25349727272987366,0.47619047619047616,1.989952802658081,0.3839348554611206
1.209660291671753,0.3334924280643463,0.8761678636074066,0.309492826461792,0.5238095238095238,2.36326265335083,0.4201921820640564
1.1689119338989258,0.4550009071826935,0.7139110267162323,0.38736575841903687,0.5476190476190477,2.087247848510742,0.5109855532646179
0.9846604466438293,0.3492012917995453,0.6354591548442841,0.2839769721031189,0.4285714285714286,1.773167371749878,0.3599352240562439
1.1193673610687256,0.3673378527164459,0.7520295083522797,0.27998360991477966,0.5238095238095238,1.9715758562088013,0.3784481883049011
1.0704470872879028,0.2593475580215454,0.8110995292663574,0.24816107749938965,0.6190476190476191,1.9507977962493896,0.3481825888156891
1.0305737257003784,0.39474961161613464,0.6358241140842438,0.32562127709388733,0.47619047619047616,1.784234881401062,0.5428851842880249
1.0623557567596436,0.33552396297454834,0.7268317937850952,0.24753816425800323,0.5952380952380952,1.720886468887329,0.33693423867225647
1.222457766532898,0.40111368894577026,0.8213440775871277,0.33233675360679626,0.5,1.1624078750610352,0.4026712477207184
1.0088576078414917,0.39416635036468506,0.6146912574768066,0.2842184603214264,0.6190476190476191,1.8802682161331177,0.3981665372848511
1.0005927085876465,0.42700204253196716,0.5735906660556793,0.2787508964538574,0.5952380952380952,1.7445909976959229,0.4426460862159729
1.2784496545791626,0.45593905448913574,0.8225106000900269,0.3386801779270172,0.5476190476190477,2.2105553150177,0.43200525641441345
1.1843966245651245,0.43252018094062805,0.7518764436244965,0.27644938230514526,0.5714285714285714,1.7176830768585205,0.40260425209999084
1.209984302520752,0.45033130049705505,0.7596530020236969,0.31471729278564453,0.5,1.6229891777038574,0.4178219437599182
1.1156924962997437,0.4790818989276886,0.636610597372055,0.30333930253982544,0.38095238095238093,1.734125018119812,0.4503076374530792
1.2551430463790894,0.43999043107032776,0.8151526153087616,0.32163819670677185,0.5714285714285714,1.7262961864471436,0.45029425621032715
1.3466373682022095,0.4431256651878357,0.9035117030143738,0.32386285066604614,0.45238095238095233,1.651959776878357,0.43788278102874756
1.366787314414978,0.42878034710884094,0.9380069673061371,0.32060813903808594,0.47619047619047616,1.709895372390747,0.43267735838890076
1.2160824537277222,0.48456111550331116,0.731521338224411,0.3125106990337372,0.5476190476190477,1.4748122692108154,0.4425179958343506
1.4238121509552002,0.4087180197238922,1.015094131231308,0.2998293340206146,0.5238095238095238,1.6450918912887573,0.3763067424297333
1.3964616060256958,0.4870542287826538,0.909407377243042,0.3207995891571045,0.45238095238095233,1.3114945888519287,0.42984479665756226
1.4253567457199097,0.548923671245575,0.8764330744743347,0.34540995955467224,0.5,1.1267145872116089,0.47628548741340637
1.5362064838409424,0.4908924698829651,1.0453140139579773,0.2963000535964966,0.47619047619047616,1.378727912902832,0.4231719374656677
1.5792710781097412,0.47042813897132874,1.1088429391384125,0.21528473496437073,0.5238095238095238,1.4272085428237915,0.32810211181640625
1.601397156715393,0.40011557936668396,1.201281577348709,0.20594996213912964,0.47619047619047616,1.3105392456054688,0.31303972005844116
1.5216866731643677,0.5356232523918152,0.9860634207725525,0.2609829604625702,0.5,1.4668048620224,0.3893456757068634
1.4960169792175293,0.5193426012992859,0.9766743779182434,0.26466071605682373,0.5,1.845028042793274,0.3994118869304657
1.5503934621810913,0.5273235440254211,1.0230699181556702,0.25115588307380676,0.5238095238095238,1.8674430847167969,0.419395387172699
1.4939392805099487,0.5053622126579285,0.9885770678520203,0.28054651618003845,0.5476190476190477,1.5691934823989868,0.4895104765892029
1.4028569459915161,0.6546300053596497,0.7482269406318665,0.3529999852180481,0.5238095238095238,1.6068689823150635,0.5767478942871094
1.4463019371032715,0.5611998438835144,0.8851020932197571,0.29423776268959045,0.5,1.540981411933899,0.5118700265884399
1.4437594413757324,0.6500981450080872,0.7936612963676453,0.41691938042640686,0.6190476190476191,1.7071776390075684,0.6252069473266602
1.3322639465332031,0.7337645888328552,0.5984993577003479,0.4661187529563904,0.47619047619047616,1.41144597530365,0.6757426857948303
1.4938056468963623,0.6343498229980469,0.8594558238983154,0.39775025844573975,0.45238095238095233,1.3337301015853882,0.6560344696044922
1.5265029668807983,0.6566888689994812,0.8698140978813171,0.43109995126724243,0.5238095238095238,1.6507837772369385,0.6764093637466431
1.5339246988296509,0.6582581996917725,0.8756664991378784,0.3997785747051239,0.47619047619047616,1.2783448696136475,0.6432477235794067
1.4640148878097534,0.7866027355194092,0.6774121522903442,0.46497830748558044,0.5714285714285714,1.662659764289856,0.6934053897857666
1.5432686805725098,0.7117201089859009,0.8315485715866089,0.43387770652770996,0.47619047619047616,1.7111552953720093,0.6763571500778198
1.5450021028518677,0.6927601099014282,0.8522419929504395,0.42982691526412964,0.5,1.294143557548523,0.6769548058509827
1.5589767694473267,0.802854597568512,0.7561221718788147,0.4844702184200287,0.5476190476190477,1.3863463401794434,0.7011239528656006
1.5835450887680054,0.5720616579055786,1.0114834308624268,0.3713568449020386,0.5238095238095238,1.379847764968872,0.5745407938957214
1.4129960536956787,0.7110955715179443,0.7019004821777344,0.4210844933986664,0.6190476190476191,1.2835403680801392,0.6347492933273315
1.4371960163116455,0.6661194562911987,0.7710765600204468,0.35862356424331665,0.4285714285714286,1.165723443031311,0.5540894269943237
1.400165319442749,0.7383943796157837,0.6617709398269653,0.4231601655483246,0.5,1.4038516283035278,0.6170036196708679
1.611799716949463,0.8221040964126587,0.7896956205368042,0.431865930557251,0.5,1.454797625541687,0.6330453157424927
1.549598217010498,0.6681646704673767,0.8814335465431213,0.410981684923172,0.5476190476190477,1.5334216356277466,0.5925549864768982
1.5656930208206177,0.6692460179328918,0.8964470028877258,0.3490804433822632,0.5476190476190477,1.760246992111206,0.5642329454421997
1.4898570775985718,0.7248955368995667,0.7649615406990051,0.4217539429664612,0.47619047619047616,1.7151820659637451,0.6085765361785889
1.4553725719451904,0.7151380777359009,0.7402344942092896,0.34470245242118835,0.5,1.5763647556304932,0.5309839248657227
1.5614125728607178,0.8214390873908997,0.7399734854698181,0.4050191044807434,0.5476190476190477,1.1323353052139282,0.5987491607666016
1.5975512266159058,0.6389893293380737,0.958561897277832,0.3666283190250397,0.5476190476190477,1.5883870124816895,0.5289267897605896
1.4749122858047485,0.8178755044937134,0.6570367813110352,0.4681253731250763,0.5714285714285714,1.43178391456604,0.624737560749054
1.4339817762374878,0.8758304715156555,0.5581513047218323,0.5406615734100342,0.5476190476190477,1.3631962537765503,0.7137734889984131
1.3902043104171753,0.8916047215461731,0.4985995888710022,0.47146329283714294,0.5952380952380952,1.601432204246521,0.6244798898696899
1.4334073066711426,0.8900704383850098,0.5433368682861328,0.5232283473014832,0.5238095238095238,1.152948260307312,0.6770250201225281
1.6461169719696045,0.6294678449630737,1.0166491270065308,0.3649523854255676,0.5238095238095238,1.5386549234390259,0.529040515422821
1.6015435457229614,0.6732906699180603,0.9282528758049011,0.4058440923690796,0.5476190476190477,1.5564664602279663,0.5678889751434326
1.6527577638626099,0.7987860441207886,0.8539717197418213,0.38771966099739075,0.5714285714285714,1.646549940109253,0.5799332857131958
1.6221550703048706,0.7374559640884399,0.8846991062164307,0.399692565202713,0.5238095238095238,1.6624566316604614,0.5796664357185364
1.6400378942489624,0.8433797955513,0.7966580986976624,0.4776209592819214,0.5714285714285714,1.7474342584609985,0.6537925004959106
1.600683569908142,0.8165659308433533,0.7841176390647888,0.42662936449050903,0.5476190476190477,1.792405366897583,0.6263686418533325
1.6969959735870361,0.782423198223114,0.9145727753639221,0.38796108961105347,0.5238095238095238,1.7295222282409668,0.5264722108840942
1.673417568206787,0.6859520673751831,0.987465500831604,0.37310492992401123,0.5714285714285714,1.6923832893371582,0.5395933389663696
1.531010389328003,0.7363343834877014,0.7946760058403015,0.3695138692855835,0.5952380952380952,1.6709308624267578,0.5471551418304443
1.637143611907959,0.7255262732505798,0.9116173386573792,0.40146195888519287,0.5714285714285714,1.5090622901916504,0.5721937417984009
1.6436089277267456,0.8085604310035706,0.835048496723175,0.448325514793396,0.5952380952380952,1.6013308763504028,0.6262108087539673
1.574039340019226,0.7275885343551636,0.8464508056640625,0.4048214852809906,0.5952380952380952,1.6787426471710205,0.5701797008514404
1.6578586101531982,0.7276591062545776,0.9301995038986206,0.388396292924881,0.5,1.4526106119155884,0.5599088668823242
1.5993889570236206,0.71834796667099,0.8810409903526306,0.38711896538734436,0.5714285714285714,1.6995110511779785,0.5546159744262695
1.5592010021209717,0.760155975818634,0.7990450263023376,0.4112762212753296,0.5238095238095238,1.6545512676239014,0.5919026732444763
1.6294115781784058,0.8122032284736633,0.8172083497047424,0.44099462032318115,0.5238095238095238,1.8420463800430298,0.6033183336257935
1.6045165061950684,0.7437708973884583,0.8607456088066101,0.3936521112918854,0.47619047619047616,1.812409520149231,0.563410758972168
1.5712482929229736,0.7509543895721436,0.8202939033508301,0.4166339337825775,0.5714285714285714,1.7612009048461914,0.5718349814414978
1.686196208000183,0.697101354598999,0.9890948534011841,0.42440634965896606,0.5476190476190477,1.3484989404678345,0.5826714634895325
1.6566859483718872,0.6484200954437256,1.0082658529281616,0.4004426896572113,0.5238095238095238,2.0251879692077637,0.5366318225860596
1.671521782875061,0.730824887752533,0.9406968951225281,0.3864864408969879,0.5476190476190477,1.8497772216796875,0.5661496520042419
1.6204026937484741,0.7209492921829224,0.8994534015655518,0.4295382797718048,0.40476190476190477,1.418729305267334,0.580828845500946
1.6660925149917603,0.630466878414154,1.0356256365776062,0.3720020651817322,0.47619047619047616,1.2196404933929443,0.540123701095581
1.6397855281829834,0.6757795214653015,0.9640060067176819,0.37077829241752625,0.5714285714285714,1.4840998649597168,0.5465177893638611
1.6951824426651,0.7396247386932373,0.9555577039718628,0.37824851274490356,0.5238095238095238,1.657588005065918,0.5579006671905518
1.7099429368972778,0.6048222780227661,1.1051206588745117,0.3122047185897827,0.5,1.519412875175476,0.47756871581077576
1.722443699836731,0.7651504874229431,0.9572932124137878,0.4125289022922516,0.5238095238095238,1.6992000341415405,0.6098736524581909
1.631137490272522,0.5952584147453308,1.0358790755271912,0.31981587409973145,0.5238095238095238,1.407518744468689,0.47711995244026184
1.5664513111114502,0.7075161337852478,0.8589351773262024,0.4265350103378296,0.5952380952380952,1.6570696830749512,0.6031523942947388
1.6931777000427246,0.5915328860282898,1.1016448140144348,0.35255786776542664,0.6428571428571428,1.866278886795044,0.523155152797699
1.631658911705017,0.6773503422737122,0.9543085694313049,0.4118705987930298,0.5476190476190477,1.7598999738693237,0.5571559071540833
1.642469882965088,0.6277358531951904,1.0147340297698975,0.3750508725643158,0.5238095238095238,1.672846794128418,0.5309141874313354
1.6463062763214111,0.6701833605766296,0.9761229157447815,0.3754948675632477,0.5476190476190477,1.6875300407409668,0.5446773767471313
1.5145939588546753,0.7161949872970581,0.7983989715576172,0.383749395608902,0.5,1.4777095317840576,0.5660576820373535
1.6929892301559448,0.4991639256477356,1.1938253045082092,0.30322110652923584,0.5238095238095238,2.0651230812072754,0.45790591835975647
1.6686203479766846,0.689846396446228,0.9787739515304565,0.3882150948047638,0.5952380952380952,1.8713650703430176,0.580447793006897
1.595649242401123,0.7986401319503784,0.7970091104507446,0.43962782621383667,0.47619047619047616,1.5025584697723389,0.6194674968719482
1.581111192703247,0.766424298286438,0.8146868944168091,0.3998240828514099,0.5714285714285714,1.3387819528579712,0.6011766791343689
1.5607998371124268,0.7595779299736023,0.8012219071388245,0.4253230392932892,0.5714285714285714,0.9732611179351807,0.6112526655197144
1.6051143407821655,0.5909404158592224,1.0141739249229431,0.35731807351112366,0.5,1.2973048686981201,0.5303703546524048
1.5272291898727417,0.5832836031913757,0.943945586681366,0.35914796590805054,0.5952380952380952,1.5957658290863037,0.5221741199493408
1.637011170387268,0.701155960559845,0.9358552098274231,0.38944491744041443,0.5714285714285714,1.4194380044937134,0.5768383741378784
1.4970355033874512,0.7177370190620422,0.7792984843254089,0.4000653028488159,0.47619047619047616,1.2304002046585083,0.5810255408287048
1.6470764875411987,0.6165134310722351,1.0305630564689636,0.36818793416023254,0.5714285714285714,1.370536208152771,0.5395841598510742
1.51559579372406,0.6166524887084961,0.898943305015564,0.37080487608909607,0.6190476190476191,2.074949264526367,0.5312575697898865
1.5569288730621338,0.6365153789520264,0.9204134941101074,0.3433879017829895,0.5714285714285714,1.8726556301116943,0.5199136137962341
1.5428506135940552,0.5543894171714783,0.9884611964225769,0.3346749246120453,0.5,1.3601617813110352,0.5081881284713745
1.5566980838775635,0.6760625243186951,0.8806355595588684,0.3695634603500366,0.5476190476190477,1.7909432649612427,0.5584269165992737
1.5847185850143433,0.6687549948692322,0.9159635901451111,0.38097241520881653,0.47619047619047616,1.8298892974853516,0.5835596323013306
1.6008918285369873,0.6731954216957092,0.9276964068412781,0.3829204738140106,0.47619047619047616,1.7117469310760498,0.5787809491157532
1.546622633934021,0.7072885632514954,0.8393340706825256,0.40071094036102295,0.5476190476190477,1.706532597541809,0.6049476861953735
1.6314711570739746,0.5899168252944946,1.04155433177948,0.35323795676231384,0.5476190476190477,1.7948811054229736,0.5254773497581482
1.6058886051177979,0.5843170881271362,1.0215715169906616,0.3393724858760834,0.5714285714285714,1.1006057262420654,0.5133744478225708
1.4938852787017822,0.7434157133102417,0.7504695653915405,0.40865233540534973,0.5476190476190477,1.4821454286575317,0.595277726650238
1.4140325784683228,0.7396448254585266,0.6743877530097961,0.42261335253715515,0.6190476190476191,1.5000821352005005,0.6001604795455933
1.5699973106384277,0.5576993227005005,1.0122979879379272,0.35681256651878357,0.5,0.9230315089225769,0.5310900807380676
1.4681555032730103,0.7276577353477478,0.7404977679252625,0.4249589145183563,0.5714285714285714,1.2701010704040527,0.6270235776901245
1.5376931428909302,0.6689420938491821,0.868751049041748,0.36960023641586304,0.5238095238095238,1.8502197265625,0.5704951286315918
1.5875416994094849,0.6747599244117737,0.9127817749977112,0.39773479104042053,0.5,1.7119520902633667,0.5948255062103271
1.4872456789016724,0.6891049146652222,0.7981407642364502,0.38311898708343506,0.5238095238095238,1.4590915441513062,0.5693079233169556
1.4426430463790894,0.7076026797294617,0.7350403666496277,0.4081375300884247,0.6190476190476191,1.2137278318405151,0.6057488918304443
1.584663987159729,0.6723024845123291,0.9123615026473999,0.37718647718429565,0.5476190476190477,1.4322302341461182,0.5847196578979492
1.5322223901748657,0.6167556643486023,0.9154667258262634,0.368435800075531,0.5238095238095238,1.6671119928359985,0.5530307292938232
1.5471059083938599,0.5672721266746521,0.9798337817192078,0.3591849207878113,0.5476190476190477,1.6368738412857056,0.5402559638023376
1.578492522239685,0.6051667928695679,0.9733257293701172,0.3472285568714142,0.47619047619047616,1.164757490158081,0.5433770418167114
1.520763874053955,0.6119697093963623,0.9087941646575928,0.35505515336990356,0.5952380952380952,1.5867016315460205,0.5292354822158813
1.530200481414795,0.6516780853271484,0.8785223960876465,0.3449360728263855,0.5714285714285714,1.814650058746338,0.5537395477294922
1.51234769821167,0.7034152150154114,0.8089324831962585,0.38826310634613037,0.5238095238095238,1.6646910905838013,0.5917854309082031
1.515195608139038,0.7506077289581299,0.7645878791809082,0.4116162359714508,0.38095238095238093,1.5600261688232422,0.6267222166061401
1.5234094858169556,0.7126436829566956,0.81076580286026,0.3956681489944458,0.5238095238095238,1.4980098009109497,0.6010342836380005
1.5056283473968506,0.6393335461616516,0.866294801235199,0.35588210821151733,0.5,1.897320032119751,0.5445830821990967
1.5281814336776733,0.6920994520187378,0.8360819816589355,0.3637177050113678,0.47619047619047616,1.473242163658142,0.5574663877487183
1.4891905784606934,0.7253240346908569,0.7638665437698364,0.3834931552410126,0.5952380952380952,1.578478455543518,0.5689796209335327
1.537706732749939,0.6840836405754089,0.85362309217453,0.36052003502845764,0.5714285714285714,0.8393101692199707,0.5234362483024597
1.4781291484832764,0.6395414471626282,0.8385877013206482,0.32978567481040955,0.5714285714285714,1.0154788494110107,0.4871147871017456
1.478908896446228,0.6903316974639893,0.7885771989822388,0.35587045550346375,0.5476190476190477,1.3433655500411987,0.5135399103164673
1.4835058450698853,0.6880375146865845,0.7954683303833008,0.34629976749420166,0.5714285714285714,1.4044256210327148,0.5032232999801636
1.4348527193069458,0.6111308932304382,0.8237218260765076,0.3190138041973114,0.5,1.2718713283538818,0.45111602544784546
1.5674346685409546,0.6716573238372803,0.8957773447036743,0.3479745090007782,0.47619047619047616,1.5107923746109009,0.4836060106754303
1.5481113195419312,0.7056530117988586,0.8424583077430725,0.3687968850135803,0.5,1.6884517669677734,0.5148597955703735
1.5848288536071777,0.5708621740341187,1.013966679573059,0.2951364517211914,0.5,1.437475323677063,0.43432095646858215
1.5545384883880615,0.5298705697059631,1.0246679186820984,0.27362290024757385,0.4285714285714286,1.0926166772842407,0.390446275472641
1.6159815788269043,0.5740082859992981,1.0419732928276062,0.3128281831741333,0.5,1.1021188497543335,0.4417192339897156
1.6053770780563354,0.6575201153755188,0.9478569626808167,0.31945890188217163,0.5238095238095238,1.6246122121810913,0.47137847542762756
1.5422323942184448,0.5600996613502502,0.9821327328681946,0.3080011308193207,0.5238095238095238,1.6544607877731323,0.4221445620059967
1.603438138961792,0.6092098951339722,0.9942282438278198,0.33630993962287903,0.47619047619047616,1.3987197875976562,0.45200398564338684
1.5637459754943848,0.6749570369720459,0.8887889385223389,0.3553486764431,0.45238095238095233,1.6278916597366333,0.5043441653251648
1.5493758916854858,0.5859448313713074,0.9634310603141785,0.3109041154384613,0.5238095238095238,1.6959879398345947,0.4374469220638275
1.5802310705184937,0.625720739364624,0.9545103311538696,0.3341805338859558,0.5952380952380952,1.5505053997039795,0.46333831548690796
1.5757781267166138,0.5801581144332886,0.9956200122833252,0.3041263520717621,0.45238095238095233,1.6592518091201782,0.42945727705955505
1.5676167011260986,0.6060281991958618,0.9615885019302368,0.31229400634765625,0.5,1.8321759700775146,0.43859127163887024
1.5290168523788452,0.668519914150238,0.8604969382286072,0.3439655900001526,0.5238095238095238,1.5530426502227783,0.4860461950302124
1.567644715309143,0.6154258251190186,0.9522188901901245,0.3281494081020355,0.47619047619047616,1.454807162284851,0.44894295930862427
1.5644853115081787,0.6050130724906921,0.9594722390174866,0.3305014669895172,0.5476190476190477,1.6069934368133545,0.4554065465927124
1.5845789909362793,0.5814709067344666,1.0031080842018127,0.293300986289978,0.5238095238095238,1.6972908973693848,0.4094279110431671
1.51914381980896,0.6032346487045288,0.9159091711044312,0.30781373381614685,0.5,1.5885906219482422,0.4380984604358673
1.545192003250122,0.6085280179977417,0.9366639852523804,0.3341389298439026,0.5,1.8333712816238403,0.4521256387233734
1.5665791034698486,0.6469266414642334,0.9196524620056152,0.32941746711730957,0.45238095238095233,1.582133173942566,0.4472395181655884
1.5943121910095215,0.6522089242935181,0.9421032667160034,0.34902423620224,0.5238095238095238,1.4950531721115112,0.4889090359210968
1.6123502254486084,0.6983796954154968,0.9139705300331116,0.35365334153175354,0.5,1.7616111040115356,0.5042027235031128
1.6742205619812012,0.6071982383728027,1.0670223236083984,0.30192726850509644,0.47619047619047616,1.9097185134887695,0.4351307451725006
1.61947500705719,0.6224931478500366,0.9969818592071533,0.3396833837032318,0.5,1.5991857051849365,0.4590807259082794
1.5536150932312012,0.5431922078132629,1.0104228854179382,0.2666895389556885,0.5238095238095238,1.0599496364593506,0.3753435015678406
1.5830409526824951,0.6838344931602478,0.8992064595222473,0.34959161281585693,0.5476190476190477,1.1540019512176514,0.4800708591938019
1.558573603630066,0.6826645135879517,0.8759090900421143,0.3503340482711792,0.5476190476190477,1.189179539680481,0.5069974660873413
1.5995033979415894,0.6163484454154968,0.9831549525260925,0.33383065462112427,0.5238095238095238,1.544319748878479,0.46087417006492615
1.5481330156326294,0.7029107809066772,0.8452222347259521,0.3547796607017517,0.5476190476190477,1.050447940826416,0.5039843916893005
1.5800367593765259,0.5763481855392456,1.0036885738372803,0.321268767118454,0.5,1.8270282745361328,0.42945435643196106
1.5492609739303589,0.6804627776145935,0.8687981963157654,0.3544829487800598,0.5238095238095238,1.6760815382003784,0.5002383589744568
1.596671223640442,0.6899133920669556,0.9067578315734863,0.3488783538341522,0.5238095238095238,1.5454665422439575,0.49211305379867554
1.5771939754486084,0.6708563566207886,0.9063376188278198,0.35696902871131897,0.4285714285714286,1.741709589958191,0.4927505850791931
1.556810736656189,0.6863821744918823,0.8704285621643066,0.3419681787490845,0.5476190476190477,1.6134896278381348,0.4986081123352051
1.5949245691299438,0.5944769382476807,1.0004476308822632,0.3415171205997467,0.45238095238095233,1.7950903177261353,0.45647281408309937
1.6251963376998901,0.5953370928764343,1.0298592448234558,0.32001230120658875,0.5476190476190477,1.1962462663650513,0.4469760060310364
1.582161784172058,0.6016278266906738,0.9805339574813843,0.3425655663013458,0.5238095238095238,1.7348600625991821,0.4649662971496582
1.5956263542175293,0.5801447629928589,1.0154815912246704,0.3246985971927643,0.47619047619047616,1.6240419149398804,0.44273433089256287
1.5835297107696533,0.6287711262702942,0.9547585844993591,0.3415732681751251,0.5,1.4862018823623657,0.47305434942245483
1.5422031879425049,0.7758282423019409,0.766374945640564,0.3944280743598938,0.5238095238095238,1.502359390258789,0.5595787167549133
1.5685036182403564,0.7246355414390564,0.8438680768013,0.3628193140029907,0.5476190476190477,1.6152347326278687,0.5246467590332031
1.5790685415267944,0.6664484143257141,0.9126201272010803,0.3433820903301239,0.5476190476190477,1.1903525590896606,0.4830075204372406
1.6150745153427124,0.6743823885917664,0.940692126750946,0.3461412191390991,0.47619047619047616,1.0237640142440796,0.4945477247238159
1.5754477977752686,0.6885378360748291,0.8869099617004395,0.3483034372329712,0.5476190476190477,0.9166656732559204,0.5006469488143921
1.583964467048645,0.6991641521453857,0.8848003149032593,0.35136061906814575,0.5714285714285714,1.0654388666152954,0.4962044060230255
1.6278764009475708,0.6865348219871521,0.9413415789604187,0.35840922594070435,0.5238095238095238,1.5272859334945679,0.502420961856842
1.6166093349456787,0.6786974668502808,0.937911868095398,0.3648463189601898,0.5476190476190477,1.3543812036514282,0.49490511417388916
1.5851342678070068,0.7698643803596497,0.8152698874473572,0.39584168791770935,0.4285714285714286,1.9229822158813477,0.5395369529724121
1.575092077255249,0.6256353259086609,0.9494567513465881,0.3183118999004364,0.5,1.6622313261032104,0.4558789134025574
1.59319007396698,0.7376980185508728,0.8554920554161072,0.3764616549015045,0.45238095238095233,1.7315571308135986,0.5277981758117676
1.5328305959701538,0.6988947987556458,0.8339357972145081,0.37653762102127075,0.5238095238095238,1.5239893198013306,0.5125935077667236
1.6379343271255493,0.6689752340316772,0.9689590930938721,0.34792560338974,0.47619047619047616,1.7695412635803223,0.4975818693637848
1.6181658506393433,0.5967415571212769,1.0214242935180664,0.3041185140609741,0.5238095238095238,1.341185212135315,0.43496957421302795
1.623055338859558,0.5953524708747864,1.0277028679847717,0.3010042905807495,0.5238095238095238,1.582688808441162,0.44165319204330444
1.6272845268249512,0.683028519153595,0.9442560076713562,0.33260059356689453,0.5238095238095238,1.5250205993652344,0.4935455620288849
1.6106740236282349,0.5953066945075989,1.015367329120636,0.3136066198348999,0.5,1.6343213319778442,0.4376765489578247
1.63924241065979,0.6352483630180359,1.0039940476417542,0.3460526764392853,0.5238095238095238,1.9002028703689575,0.46843579411506653
1.5895419120788574,0.687892496585846,0.9016494154930115,0.35432493686676025,0.5238095238095238,1.6756466627120972,0.4995354413986206
1.6248910427093506,0.7145102620124817,0.9103807806968689,0.3667963743209839,0.40476190476190477,1.5035617351531982,0.5141639113426208
1.5759291648864746,0.7789887189865112,0.7969404458999634,0.4006776213645935,0.5952380952380952,1.7731056213378906,0.5598948001861572
1.570351481437683,0.72722989320755,0.8431215882301331,0.3778010308742523,0.5476190476190477,1.5818687677383423,0.5216671228408813
1.6145265102386475,0.6581504344940186,0.9563760757446289,0.3404276669025421,0.47619047619047616,1.8615469932556152,0.487100750207901
1.613539218902588,0.6426258087158203,0.9709134101867676,0.3622526526451111,0.45238095238095233,1.3474972248077393,0.48960185050964355
1.5956532955169678,0.682290256023407,0.9133630394935608,0.3653826415538788,0.5,1.151980996131897,0.5087324380874634
1.6135684251785278,0.6459261178970337,0.9676423072814941,0.33653149008750916,0.5476190476190477,1.4398959875106812,0.49106350541114807
1.6748881340026855,0.5920718908309937,1.082816243171692,0.32609930634498596,0.5238095238095238,1.4200576543807983,0.46273118257522583
1.580186367034912,0.6998403668403625,0.8803460001945496,0.35734429955482483,0.47619047619047616,0.9739891290664673,0.4976902902126312
1.6532295942306519,0.6234850287437439,1.029744565486908,0.3390316665172577,0.5,1.632895827293396,0.488433301448822
1.639319896697998,0.7022181749343872,0.9371017217636108,0.36490318179130554,0.5,1.5100829601287842,0.5277984142303467
1.6385043859481812,0.6084200739860535,1.0300843119621277,0.3278028070926666,0.5714285714285714,1.3913042545318604,0.4642755091190338
1.5943392515182495,0.6480404734611511,0.9462987780570984,0.34665778279304504,0.5238095238095238,1.2774441242218018,0.5104628801345825
1.645648717880249,0.7103598713874817,0.9352888464927673,0.381430447101593,0.5714285714285714,1.2586489915847778,0.5427888631820679
1.605882167816162,0.6627420783042908,0.9431400895118713,0.37084609270095825,0.5714285714285714,1.4563004970550537,0.5202599763870239
1.5689618587493896,0.6626307964324951,0.9063310623168945,0.35574713349342346,0.5952380952380952,1.2769525051116943,0.5103743076324463
1.582401156425476,0.6709216833114624,0.9114794731140137,0.37326738238334656,0.5476190476190477,0.9922774434089661,0.5310953855514526
1.6355712413787842,0.7074748277664185,0.9280964136123657,0.3772521913051605,0.5476190476190477,1.06746506690979,0.5505439043045044
1.641460657119751,0.6892157196998596,0.9522449374198914,0.346887469291687,0.5476190476190477,1.4245967864990234,0.5170160531997681
1.5949257612228394,0.613178551197052,0.9817472100257874,0.36337214708328247,0.5238095238095238,1.37981379032135,0.5187985897064209
1.6175525188446045,0.6274509429931641,0.9901015758514404,0.3265928328037262,0.5476190476190477,1.4866151809692383,0.48227110505104065
1.6224071979522705,0.7224724888801575,0.899934709072113,0.38511422276496887,0.5476190476190477,1.5453788042068481,0.5703160166740417
1.6665513515472412,0.5840368270874023,1.0825145244598389,0.32243308424949646,0.4285714285714286,1.676210641860962,0.4822801351547241
1.629126787185669,0.7007970213890076,0.9283297657966614,0.3670167028903961,0.5,1.537184476852417,0.5417237281799316
1.6359046697616577,0.6200693845748901,1.0158352851867676,0.3504442572593689,0.5,1.1119943857192993,0.5118948221206665
1.6066420078277588,0.6556336283683777,0.9510083794593811,0.3752043843269348,0.5476190476190477,1.5574475526809692,0.5399513244628906
1.6198960542678833,0.6259788870811462,0.9939171671867371,0.37298136949539185,0.5476190476190477,1.5548077821731567,0.5356895923614502
1.648434042930603,0.702839195728302,0.945594847202301,0.38745078444480896,0.47619047619047616,1.4733370542526245,0.5681332349777222
1.5902397632598877,0.7769035696983337,0.813336193561554,0.4252082407474518,0.47619047619047616,1.838869333267212,0.616905927658081
1.6653834581375122,0.6295443773269653,1.0358390808105469,0.33376845717430115,0.5238095238095238,1.66768479347229,0.503180205821991
1.5949848890304565,0.7728469371795654,0.8221379518508911,0.42890796065330505,0.5238095238095238,1.2036317586898804,0.6147993803024292
1.6242461204528809,0.7072698473930359,0.916976273059845,0.3867180645465851,0.5476190476190477,1.2449016571044922,0.5732883810997009
1.6010102033615112,0.7492066025733948,0.8518036007881165,0.4267534911632538,0.5238095238095238,1.3929028511047363,0.6087744235992432
1.6801745891571045,0.6690494418144226,1.0111251473426819,0.3745664060115814,0.47619047619047616,1.7961914539337158,0.5678545236587524
1.6449168920516968,0.6351087093353271,1.0098081827163696,0.37165364623069763,0.45238095238095233,1.6235827207565308,0.5537946224212646
1.6542237997055054,0.62534499168396,1.0288788080215454,0.35438695549964905,0.5238095238095238,1.2353520393371582,0.5332227945327759
1.6559289693832397,0.7258320450782776,0.9300969243049622,0.4224117398262024,0.5476190476190477,1.137946605682373,0.613081157207489
1.6233106851577759,0.6994712948799133,0.9238393902778625,0.39674296975135803,0.5,1.1472551822662354,0.5862211585044861
1.6265934705734253,0.6490635275840759,0.9775299429893494,0.3828270137310028,0.5476190476190477,1.7976000308990479,0.5637015104293823
1.605251669883728,0.6679311990737915,0.9373204708099365,0.4053553640842438,0.5476190476190477,2.0362327098846436,0.5943257808685303
1.5565850734710693,0.6905813813209534,0.866003692150116,0.427085816860199,0.47619047619047616,1.6106574535369873,0.6021178364753723
1.636067271232605,0.6328685283660889,1.0031987428665161,0.37871095538139343,0.5,1.4989888668060303,0.5527819991111755
1.5834394693374634,0.6388997435569763,0.9445397257804871,0.4051772952079773,0.47619047619047616,1.82840895652771,0.5892402529716492
1.65878164768219,0.6435518264770508,1.0152298212051392,0.3694963753223419,0.5952380952380952,1.7627382278442383,0.553814172744751
1.6334351301193237,0.6697843074798584,0.9636508226394653,0.39836400747299194,0.45238095238095233,1.3098212480545044,0.5846773386001587
1.5994023084640503,0.7358670830726624,0.8635352253913879,0.44135817885398865,0.5714285714285714,1.4257726669311523,0.6337502598762512
1.6143176555633545,0.6776095032691956,0.9367081522941589,0.4036690592765808,0.5714285714285714,1.6464312076568604,0.5940684676170349
1.6190513372421265,0.6239901781082153,0.9950611591339111,0.3956604599952698,0.5,1.397602915763855,0.5895082950592041
1.6330569982528687,0.7132424712181091,0.9198145270347595,0.4346652925014496,0.5238095238095238,1.5753390789031982,0.6241112947463989
1.6152642965316772,0.6462143659591675,0.9690499305725098,0.4036666452884674,0.5238095238095238,1.5304354429244995,0.5899600982666016
1.5805389881134033,0.7299659252166748,0.8505730628967285,0.4358457922935486,0.5238095238095238,2.0415494441986084,0.6162485480308533
1.5837348699569702,0.6390352249145508,0.9446996450424194,0.43043994903564453,0.5714285714285714,1.7937935590744019,0.6132862567901611
1.6138837337493896,0.6841647624969482,0.9297189712524414,0.4367958605289459,0.40476190476190477,1.4386779069900513,0.6136543154716492
1.5980075597763062,0.6596753001213074,0.9383322596549988,0.4199143350124359,0.5476190476190477,1.9812034368515015,0.59088134765625
1.6630828380584717,0.5747398734092712,1.0883429646492004,0.37119004130363464,0.5238095238095238,2.1236395835876465,0.5505228042602539
1.6486610174179077,0.601736843585968,1.0469241738319397,0.39318549633026123,0.5238095238095238,1.413289189338684,0.5620277523994446
1.567267894744873,0.7031199336051941,0.864147961139679,0.4507993459701538,0.5238095238095238,1.6481845378875732,0.6307453513145447
1.6735625267028809,0.6274080276489258,1.046154499053955,0.40446773171424866,0.47619047619047616,1.505525827407837,0.5863783955574036
1.6533684730529785,0.5895673632621765,1.063801109790802,0.3702442944049835,0.5238095238095238,1.1844003200531006,0.5571573376655579
1.5656379461288452,0.6764740347862244,0.8891639113426208,0.429684042930603,0.5,1.6841777563095093,0.5908071994781494
1.597570776939392,0.7044499516487122,0.8931208252906799,0.4536915719509125,0.5714285714285714,2.3183093070983887,0.6441435217857361
1.575156569480896,0.6131755709648132,0.9619809985160828,0.38306495547294617,0.5,1.6882132291793823,0.5572363138198853
1.540302038192749,0.7513959407806396,0.7889060974121094,0.48629775643348694,0.40476190476190477,1.493300437927246,0.6735959649085999
1.4592969417572021,0.7419590353965759,0.7173379063606262,0.4541531503200531,0.5238095238095238,1.34943687915802,0.6277450919151306
1.500708818435669,0.6750762462615967,0.8256325721740723,0.4444085359573364,0.5952380952380952,1.3775116205215454,0.6307153701782227
1.4574092626571655,0.7574271559715271,0.6999821066856384,0.4832785725593567,0.5476190476190477,1.3887572288513184,0.6587743759155273
1.506152868270874,0.6787903904914856,0.8273624777793884,0.45360738039016724,0.5,1.2955386638641357,0.6410733461380005
1.559687852859497,0.7347255945205688,0.8249622583389282,0.458904892206192,0.5238095238095238,1.5297436714172363,0.663591742515564
1.5789282321929932,0.6912406086921692,0.887687623500824,0.47576335072517395,0.5476190476190477,1.4600223302841187,0.6666696071624756
1.5825302600860596,0.7274209260940552,0.8551093339920044,0.45753806829452515,0.5238095238095238,1.4828455448150635,0.6449193358421326
1.6038918495178223,0.6866553425788879,0.9172365069389343,0.42138245701789856,0.4285714285714286,1.4959172010421753,0.6147846579551697
1.6365501880645752,0.667680561542511,0.9688696265220642,0.44502022862434387,0.5476190476190477,1.4753868579864502,0.6450579166412354
1.5079938173294067,0.6791515946388245,0.8288422226905823,0.4382323622703552,0.5476190476190477,1.5804100036621094,0.6151215434074402
1.6205238103866577,0.6414251327514648,0.9790986776351929,0.417024701833725,0.5,1.2029662132263184,0.6074507832527161
1.4944605827331543,0.7443393468856812,0.7501212358474731,0.47849732637405396,0.47619047619047616,1.7551143169403076,0.6774055361747742
1.5348573923110962,0.6601211428642273,0.8747362494468689,0.43385985493659973,0.47619047619047616,1.6706805229187012,0.6262305974960327
1.6338231563568115,0.6610338091850281,0.9727893471717834,0.42865699529647827,0.47619047619047616,1.7313038110733032,0.6201200485229492
1.5523886680603027,0.7263615131378174,0.8260271549224854,0.48110002279281616,0.5,1.8949912786483765,0.6850886940956116
1.6042288541793823,0.6630274057388306,0.9412014484405518,0.44495120644569397,0.45238095238095233,1.7044459581375122,0.6451660394668579
1.47175133228302,0.7297379970550537,0.7420133352279663,0.4719472825527191,0.5714285714285714,1.5713807344436646,0.6700078248977661
1.4654923677444458,0.6900098323822021,0.7754825353622437,0.45136016607284546,0.5238095238095238,1.551909327507019,0.6454027891159058
1.485764980316162,0.7624565958976746,0.7233083844184875,0.4977937936782837,0.47619047619047616,1.7234301567077637,0.6978611350059509
1.5298988819122314,0.6744875311851501,0.8554113507270813,0.46806153655052185,0.5476190476190477,1.9207204580307007,0.6602038145065308
1.447257399559021,0.7679266333580017,0.6793307662010193,0.5198616981506348,0.5,1.8592034578323364,0.7169686555862427
1.5074255466461182,0.7202249765396118,0.7872005701065063,0.4792027771472931,0.47619047619047616,1.6786969900131226,0.6888803243637085
1.6046364307403564,0.7367615103721619,0.8678749203681946,0.4906478822231293,0.5,1.6473027467727661,0.6970131993293762
1.4571291208267212,0.762678325176239,0.6944507956504822,0.5094953775405884,0.5,1.622968077659607,0.7083030939102173
1.508433222770691,0.7238852977752686,0.7845479249954224,0.4975525438785553,0.47619047619047616,2.029208183288574,0.6812789440155029
1.4762994050979614,0.710006058216095,0.7662933468818665,0.4712103605270386,0.5238095238095238,1.7939791679382324,0.6582517623901367
1.4416855573654175,0.8055936694145203,0.6360918879508972,0.5252940058708191,0.47619047619047616,1.776781439781189,0.7270104885101318
1.473894715309143,0.7764914631843567,0.6974032521247864,0.49388983845710754,0.47619047619047616,1.9483516216278076,0.6861308217048645
1.4768372774124146,0.738384485244751,0.7384527921676636,0.46915924549102783,0.4285714285714286,1.3737962245941162,0.665745198726654
1.4783920049667358,0.7372580170631409,0.741133987903595,0.4654737710952759,0.47619047619047616,1.5541813373565674,0.654259443283081
1.383552074432373,0.8256350755691528,0.5579169988632202,0.5183842182159424,0.5238095238095238,2.19486403465271,0.7220698595046997
1.3655189275741577,0.8257452249526978,0.53977370262146,0.5149893760681152,0.5952380952380952,2.1293609142303467,0.7127444744110107
1.4125233888626099,0.7892752885818481,0.6232481002807617,0.4777483344078064,0.47619047619047616,1.7338947057724,0.6848605275154114
1.4374234676361084,0.779452383518219,0.6579710841178894,0.4670793116092682,0.45238095238095233,1.5292917490005493,0.6638363599777222
1.32640540599823,0.859736442565918,0.466668963432312,0.5288188457489014,0.6190476190476191,2.242022752761841,0.7255750298500061
1.402367115020752,0.7530893683433533,0.6492777466773987,0.45807209610939026,0.5476190476190477,2.1135334968566895,0.6277636289596558
1.4718579053878784,0.8133873343467712,0.6584705710411072,0.46948808431625366,0.5238095238095238,1.315325379371643,0.650044858455658
1.5036940574645996,0.7705747485160828,0.7331193089485168,0.4639679491519928,0.45238095238095233,1.4228249788284302,0.6337372064590454
1.5197919607162476,0.8532460331916809,0.6665459275245667,0.4800068736076355,0.5238095238095238,1.5761076211929321,0.6676343083381653
1.5514931678771973,0.8812561631202698,0.6702370047569275,0.49282002449035645,0.4285714285714286,1.8538514375686646,0.6779709458351135
1.5952495336532593,0.8681285381317139,0.7271209955215454,0.48278290033340454,0.45238095238095233,1.765577793121338,0.6656106114387512
1.6163502931594849,0.8923195600509644,0.7240307331085205,0.502130925655365,0.4285714285714286,1.2103123664855957,0.6962347626686096
1.618942141532898,0.8601716160774231,0.7587705254554749,0.4676087498664856,0.5476190476190477,1.3840246200561523,0.6727671027183533
1.6240525245666504,0.8548957109451294,0.769156813621521,0.47262483835220337,0.47619047619047616,1.8576855659484863,0.6698200106620789
1.5713196992874146,0.8659332990646362,0.7053864002227783,0.4952337145805359,0.47619047619047616,1.5647836923599243,0.659587562084198
1.5839158296585083,0.8666660189628601,0.7172498106956482,0.4934842586517334,0.5,1.713673710823059,0.6798977255821228
1.5669090747833252,0.8649017810821533,0.7020072937011719,0.49909189343452454,0.5,1.84999680519104,0.6893049478530884
1.50132417678833,0.9148688316345215,0.5864553451538086,0.5378072261810303,0.47619047619047616,1.3277103900909424,0.7099515795707703
1.518702745437622,0.8884819746017456,0.6302207708358765,0.522070050239563,0.5476190476190477,2.0575568675994873,0.7058173418045044
1.5440914630889893,0.8365359902381897,0.7075554728507996,0.46846237778663635,0.5,1.7170038223266602,0.6538335680961609
1.538588047027588,0.8867856860160828,0.6518023610115051,0.5217731595039368,0.45238095238095233,1.779466986656189,0.6923445463180542
1.5601222515106201,0.8476964831352234,0.7124257683753967,0.4808419346809387,0.45238095238095233,1.863301396369934,0.6562775373458862
1.5820109844207764,0.8492347002029419,0.7327762842178345,0.47748813033103943,0.45238095238095233,1.9012928009033203,0.6498605608940125
1.5520941019058228,0.861605167388916,0.6904889345169067,0.49745306372642517,0.45238095238095233,1.8855146169662476,0.6802955865859985
1.5565155744552612,0.8637768030166626,0.6927387714385986,0.49350181221961975,0.40476190476190477,1.3690904378890991,0.6712547540664673
1.5866615772247314,0.8399849534034729,0.7466766238212585,0.46912944316864014,0.5,1.311655044555664,0.655573844909668
1.5504109859466553,0.8570984601974487,0.6933125257492065,0.49115779995918274,0.45238095238095233,1.7437912225723267,0.6790139675140381
1.5011619329452515,0.8548162579536438,0.6463456749916077,0.4913884103298187,0.5,1.786521553993225,0.668893575668335
1.5490162372589111,0.8499743938446045,0.6990418434143066,0.47813716530799866,0.47619047619047616,1.5269484519958496,0.6613420248031616
1.5241588354110718,0.884424090385437,0.6397347450256348,0.5153371691703796,0.4285714285714286,1.5674827098846436,0.694126546382904
1.5205187797546387,0.8895724415779114,0.6309463381767273,0.5175421237945557,0.5238095238095238,1.8446544408798218,0.7017249464988708
1.5286495685577393,0.894067645072937,0.6345819234848022,0.5264879465103149,0.4285714285714286,1.6032094955444336,0.7123556733131409
1.530067801475525,0.8558439612388611,0.6742238402366638,0.49288398027420044,0.5476190476190477,1.3347740173339844,0.6731859445571899
1.5489981174468994,0.8537963032722473,0.6952018141746521,0.48805516958236694,0.5,1.5948654413223267,0.6589057445526123
1.551817536354065,0.8521787524223328,0.6996387839317322,0.49032294750213623,0.5238095238095238,2.285181760787964,0.657016932964325
1.5202637910842896,0.8906100392341614,0.6296537518501282,0.5158069729804993,0.5238095238095238,2.3911170959472656,0.691452145576477
1.530983567237854,0.8860790133476257,0.6449045538902283,0.516137421131134,0.4285714285714286,2.030973196029663,0.6874939203262329
1.5323678255081177,0.9050911664962769,0.6272766590118408,0.5342692732810974,0.5,1.9146353006362915,0.7138383984565735
1.5029431581497192,0.8056393265724182,0.697303831577301,0.48472288250923157,0.47619047619047616,1.6816588640213013,0.6513344049453735
1.5886138677597046,0.8403640985488892,0.7482497692108154,0.480025053024292,0.47619047619047616,1.7807068824768066,0.6431514620780945
1.567436695098877,0.848850667476654,0.7185860276222229,0.4809195399284363,0.47619047619047616,2.0077524185180664,0.660801351070404
1.5892605781555176,0.8757453560829163,0.7135152220726013,0.5252606868743896,0.4285714285714286,1.569547176361084,0.7065621614456177
1.60294508934021,0.8318951725959778,0.7710499167442322,0.47132086753845215,0.47619047619047616,1.7710299491882324,0.6534931063652039
1.5959800481796265,0.8474781513214111,0.7485018968582153,0.49249136447906494,0.47619047619047616,1.7732312679290771,0.6678249835968018
1.5319874286651611,0.8694435358047485,0.6625438928604126,0.5012173652648926,0.45238095238095233,1.401828646659851,0.6731580495834351
1.506343126296997,0.8928073048591614,0.6135358214378357,0.5227446556091309,0.45238095238095233,1.6344510316848755,0.7066164612770081
1.501084566116333,0.9215860962867737,0.5794984698295593,0.5528895258903503,0.45238095238095233,1.8349723815917969,0.73714280128479
1.5872136354446411,0.8523963093757629,0.7348173260688782,0.483402281999588,0.47619047619047616,1.8657045364379883,0.6683172583580017
1.575478196144104,0.8414865136146545,0.7339916825294495,0.47458282113075256,0.47619047619047616,2.0023162364959717,0.6566617488861084
1.5283950567245483,0.8495287299156189,0.6788663268089294,0.4845123589038849,0.45238095238095233,2.307436466217041,0.6744664311408997
1.5231397151947021,0.8807603120803833,0.6423794031143188,0.5174252986907959,0.5,1.638952374458313,0.6870003342628479
1.5235097408294678,0.884061872959137,0.6394478678703308,0.5175918936729431,0.5238095238095238,1.3649734258651733,0.6958504319190979
1.5582321882247925,0.8572211265563965,0.701011061668396,0.4910593330860138,0.5952380952380952,1.2674980163574219,0.6695569753646851
1.538251280784607,0.8504818677902222,0.6877694129943848,0.48834794759750366,0.47619047619047616,1.7040694952011108,0.6698881387710571
1.5777506828308105,0.848552942276001,0.7291977405548096,0.48133090138435364,0.45238095238095233,1.9419468641281128,0.6702449321746826
1.551369309425354,0.8735648989677429,0.6778044104576111,0.504129946231842,0.5,1.9085612297058105,0.6878297328948975
1.57231605052948,0.8615567684173584,0.7107592821121216,0.49137192964553833,0.5,1.749359369277954,0.6649581789970398
1.561297059059143,0.8540769815444946,0.7072200775146484,0.48952344059944153,0.47619047619047616,1.7113059759140015,0.67336106300354
1.5645521879196167,0.8668683171272278,0.6976838707923889,0.49168506264686584,0.4285714285714286,1.2237231731414795,0.6961156725883484
1.4856816530227661,0.811292290687561,0.6743893623352051,0.4704684615135193,0.5238095238095238,1.348523497581482,0.6559889912605286
1.5686975717544556,0.866202712059021,0.7024948596954346,0.5029580593109131,0.47619047619047616,1.6278388500213623,0.6746329069137573
1.566342830657959,0.8717270493507385,0.6946157813072205,0.5095194578170776,0.47619047619047616,1.8041244745254517,0.6954201459884644
1.6017372608184814,0.8498287796974182,0.7519084811210632,0.48815426230430603,0.4285714285714286,1.800368070602417,0.6729427576065063
1.5837032794952393,0.8589568138122559,0.7247464656829834,0.495614618062973,0.45238095238095233,2.0694680213928223,0.6756048798561096
1.5953612327575684,0.8236238956451416,0.7717373371124268,0.4732119143009186,0.47619047619047616,1.8384965658187866,0.6430825591087341
1.5884922742843628,0.8605538010597229,0.7279384732246399,0.4954737424850464,0.38095238095238093,1.7294553518295288,0.6723016500473022
1.4825226068496704,0.8750035762786865,0.6075190305709839,0.5055050253868103,0.5238095238095238,1.5929350852966309,0.6823020577430725
1.5625224113464355,0.8439100980758667,0.7186123132705688,0.4882451891899109,0.45238095238095233,1.674957513809204,0.6591648459434509
1.522578477859497,0.8386690020561218,0.6839094758033752,0.4745727479457855,0.45238095238095233,1.836698293685913,0.65443354845047
1.5782865285873413,0.838369607925415,0.7399169206619263,0.4697508215904236,0.40476190476190477,1.3210152387619019,0.6463831067085266
1.5365042686462402,0.8644475936889648,0.6720566749572754,0.49898695945739746,0.5238095238095238,1.3082494735717773,0.6802889108657837
1.5363606214523315,0.8788673281669617,0.6574932932853699,0.5207210779190063,0.47619047619047616,1.7031934261322021,0.7080754041671753
1.5412793159484863,0.8603805303573608,0.6808987855911255,0.4977037012577057,0.47619047619047616,1.812766194343567,0.6696192026138306
1.5352357625961304,0.8391560912132263,0.696079671382904,0.4760168194770813,0.5238095238095238,1.7775640487670898,0.664343535900116
1.5348364114761353,0.8567026853561401,0.6781337261199951,0.492127925157547,0.4285714285714286,1.716850996017456,0.6529523134231567
1.5898686647415161,0.8559280633926392,0.733940601348877,0.49064454436302185,0.40476190476190477,1.6576179265975952,0.6768448352813721
1.568392276763916,0.8399821519851685,0.7284101247787476,0.4750140905380249,0.45238095238095233,1.7338310480117798,0.6680724024772644
1.5617283582687378,0.838603138923645,0.7231252193450928,0.47060275077819824,0.5476190476190477,1.7580125331878662,0.6419879198074341
1.6040955781936646,0.8386842608451843,0.7654113173484802,0.4759211540222168,0.45238095238095233,1.9828237295150757,0.6602089405059814
1.5371534824371338,0.8642594814300537,0.6728940010070801,0.49328547716140747,0.5238095238095238,1.9525153636932373,0.6814101934432983
1.46859610080719,0.9238980412483215,0.5446980595588684,0.5498652458190918,0.40476190476190477,1.4591916799545288,0.7326847314834595
1.4790014028549194,0.9167245030403137,0.5622768998146057,0.5328008532524109,0.5,1.7234922647476196,0.7081884741783142
1.4961678981781006,0.8435488343238831,0.6526190638542175,0.6661741137504578,0.5,1.5643471479415894,0.8384944796562195
1.3217310905456543,0.5339799523353577,0.7877511382102966,0.3739154636859894,0.5476190476190477,1.9557965993881226,0.5601968765258789
1.4433324337005615,0.5903121829032898,0.8530202507972717,0.4510062336921692,0.47619047619047616,1.755218505859375,0.68728107213974
1.4726941585540771,0.40833577513694763,1.0643583834171295,0.3428259491920471,0.5,1.541293740272522,0.5496139526367188
1.3326315879821777,0.737066388130188,0.5955651998519897,0.48954641819000244,0.5952380952380952,1.6267226934432983,0.6810411810874939
1.5169254541397095,0.29762575030326843,1.219299703836441,0.283328115940094,0.40476190476190477,1.7961089611053467,0.5117872953414917
1.193657398223877,0.6659749746322632,0.5276824235916138,0.526549756526947,0.5714285714285714,1.7030807733535767,0.8236521482467651
1.2721216678619385,0.64052814245224,0.6315935254096985,0.5227231979370117,0.4285714285714286,1.8862605094909668,0.8286398649215698
1.1858566999435425,0.681785523891449,0.5040711760520935,0.5193833708763123,0.5238095238095238,1.395652174949646,0.803195595741272
1.3551278114318848,0.39504966139793396,0.9600781500339508,0.4165813624858856,0.38095238095238093,1.6267366409301758,0.7877725958824158
1.4316736459732056,0.6057959794998169,0.8258776664733887,0.5117291212081909,0.38095238095238093,1.4362682104110718,0.7851660251617432
1.289466381072998,0.4874124825000763,0.8020538985729218,0.4579960107803345,0.5238095238095238,1.413456678390503,0.8140127062797546
1.123847246170044,0.7158941626548767,0.40795308351516724,0.5898483395576477,0.45238095238095233,1.233871579170227,0.8933283686637878
1.5101516246795654,0.4743773937225342,1.0357742309570312,0.4852789342403412,0.45238095238095233,0.9145217537879944,0.8024231195449829
1.355739712715149,0.5397929549217224,0.8159467577934265,0.5357183218002319,0.5,1.1943566799163818,0.8219797015190125
1.4822707176208496,0.490260511636734,0.9920102059841156,0.49195483326911926,0.5,1.18825364112854,0.8099760413169861
1.4782741069793701,0.5542715191841125,0.9240025877952576,0.4793615937232971,0.4285714285714286,1.3729267120361328,0.7328988909721375
1.5070501565933228,0.39576178789138794,1.1112883687019348,0.4111863970756531,0.45238095238095233,1.3234251737594604,0.7215021848678589
1.4370731115341187,0.3845636546611786,1.05250945687294,0.3409745991230011,0.4285714285714286,1.6447700262069702,0.6602513790130615
1.4288493394851685,0.4966825246810913,0.9321668148040771,0.47295641899108887,0.5476190476190477,1.0789064168930054,0.7772632837295532
1.6157361268997192,0.5501355528831482,1.065600574016571,0.43964651226997375,0.45238095238095233,1.3483459949493408,0.7261097431182861
1.3860052824020386,0.6084340214729309,0.7775712609291077,0.46445775032043457,0.5714285714285714,1.2951505184173584,0.720723032951355
1.4947816133499146,0.559542179107666,0.9352394342422485,0.4501737058162689,0.5,1.3629212379455566,0.713545560836792
1.5070379972457886,0.19586609303951263,1.311171904206276,0.26221227645874023,0.47619047619047616,1.6255104541778564,0.5951398611068726
1.6223270893096924,0.44049814343452454,1.1818289458751678,0.34611621499061584,0.5,1.1077336072921753,0.598246693611145
1.5604472160339355,0.6940858960151672,0.8663613200187683,0.446710467338562,0.5238095238095238,1.6623988151550293,0.693924605846405
1.6699519157409668,0.3732002079486847,1.296751707792282,0.3490617573261261,0.5952380952380952,1.4155234098434448,0.6937693357467651
1.7220653295516968,0.3434111773967743,1.3786541521549225,0.33825814723968506,0.47619047619047616,1.4579145908355713,0.6469844579696655
1.670851469039917,0.43423014879226685,1.2366213202476501,0.3175937235355377,0.5238095238095238,1.1352732181549072,0.5831148624420166
1.6873236894607544,0.5316677093505859,1.1556559801101685,0.3942050337791443,0.5952380952380952,1.2287251949310303,0.5955935716629028
1.792373776435852,0.25363388657569885,1.5387398898601532,0.2623515725135803,0.5,1.049034595489502,0.48419156670570374
1.8181476593017578,0.22385632991790771,1.59429132938385,0.2769288718700409,0.5238095238095238,1.351870059967041,0.5537561178207397
1.6268436908721924,0.3894942104816437,1.2373494803905487,0.4203241467475891,0.5714285714285714,1.3595890998840332,0.7116624712944031
1.8669483661651611,0.3885572850704193,1.4783910810947418,0.41466909646987915,0.47619047619047616,1.4564199447631836,0.7361766695976257
1.872864842414856,0.30389031767845154,1.5689745247364044,0.2847585380077362,0.45238095238095233,0.9695788025856018,0.5337265729904175
1.80837881565094,0.36851465702056885,1.439864158630371,0.28278160095214844,0.47619047619047616,1.1386181116104126,0.533000648021698
1.818306565284729,0.2951842248439789,1.5231223404407501,0.32536521553993225,0.47619047619047616,1.342729091644287,0.6155921816825867
1.9689593315124512,0.22256381809711456,1.7463955134153366,0.30311092734336853,0.47619047619047616,1.0755153894424438,0.6115157008171082
1.7583891153335571,0.23091880977153778,1.5274703055620193,0.30109870433807373,0.5476190476190477,1.1350417137145996,0.6334449052810669
1.779721975326538,0.19559112191200256,1.5841308534145355,0.2949729859828949,0.5476190476190477,1.572203278541565,0.6237838268280029
1.6819249391555786,0.2787781357765198,1.4031468033790588,0.3304540812969208,0.47619047619047616,1.2118409872055054,0.6393769383430481
1.7693994045257568,0.30661994218826294,1.462779462337494,0.3791709244251251,0.5238095238095238,1.40543794631958,0.6239959001541138
1.727142095565796,0.2878187596797943,1.4393233358860016,0.3522006571292877,0.45238095238095233,1.3278392553329468,0.6688222289085388
1.8263267278671265,0.28882861137390137,1.537498116493225,0.36227336525917053,0.47619047619047616,1.289125680923462,0.6572427749633789
1.760146141052246,0.3480793535709381,1.412066787481308,0.41191592812538147,0.6190476190476191,0.9559028148651123,0.6883910298347473
1.7184953689575195,0.21505244076251984,1.5034429281949997,0.31913337111473083,0.5476190476190477,0.9075548052787781,0.6659032702445984
1.8051806688308716,0.3332899808883667,1.4718906879425049,0.38744062185287476,0.47619047619047616,1.28264319896698,0.6645467281341553
1.7000858783721924,0.2805417776107788,1.4195441007614136,0.34361961483955383,0.45238095238095233,1.3634878396987915,0.6736794710159302
1.6636523008346558,0.18897157907485962,1.4746807217597961,0.3043328821659088,0.5714285714285714,1.0822882652282715,0.6574810743331909
1.7842748165130615,0.2603674829006195,1.523907333612442,0.3103657364845276,0.5714285714285714,1.3978667259216309,0.5695063471794128
1.7396330833435059,0.36216866970062256,1.3774644136428833,0.3644433319568634,0.5238095238095238,1.1393018960952759,0.7019193768501282
1.7520151138305664,0.28962576389312744,1.462389349937439,0.30232492089271545,0.5238095238095238,1.6184735298156738,0.5835957527160645
1.5551068782806396,0.36879050731658936,1.1863163709640503,0.39660364389419556,0.5952380952380952,1.3986402750015259,0.6385697722434998
1.6920082569122314,0.23696865141391754,1.455039605498314,0.281973659992218,0.45238095238095233,1.4485036134719849,0.5712497234344482
1.7010987997055054,0.2534697651863098,1.4476290345191956,0.27442190051078796,0.5714285714285714,1.3691412210464478,0.5490177273750305
1.6383846998214722,0.16050004959106445,1.4778846502304077,0.25054556131362915,0.5238095238095238,1.3216192722320557,0.5547846555709839
1.6596547365188599,0.207105815410614,1.4525489211082458,0.24923075735569,0.5238095238095238,1.1441400051116943,0.5569621324539185
1.6983520984649658,0.2838645577430725,1.4144875407218933,0.30194777250289917,0.5238095238095238,1.0816802978515625,0.554939866065979
1.6127761602401733,0.17745546996593475,1.4353206902742386,0.2976871430873871,0.6428571428571428,1.3775084018707275,0.584039568901062
1.554086446762085,0.22333237528800964,1.3307540714740753,0.2907174825668335,0.5238095238095238,1.2424466609954834,0.5872316360473633
1.457894206047058,0.2865089774131775,1.1713852286338806,0.3097938597202301,0.5238095238095238,1.1943782567977905,0.6198412775993347
1.611519694328308,0.2699928879737854,1.3415268063545227,0.28720685839653015,0.47619047619047616,1.2723537683486938,0.5620040893554688
1.5821706056594849,0.2329283207654953,1.3492422848939896,0.2547653615474701,0.5,1.1223978996276855,0.5275064706802368
1.5538439750671387,0.280741423368454,1.2731025516986847,0.27799490094184875,0.5714285714285714,1.5127867460250854,0.5501827597618103
1.4694324731826782,0.32880228757858276,1.1406301856040955,0.28335973620414734,0.47619047619047616,1.5224626064300537,0.539709746837616
1.4264627695083618,0.27534574270248413,1.1511170268058777,0.22827215492725372,0.5714285714285714,1.482078194618225,0.46917495131492615
1.3301384449005127,0.3283166289329529,1.0018218159675598,0.26930323243141174,0.47619047619047616,1.409503698348999,0.5357248187065125
1.3592016696929932,0.23645657300949097,1.1227450966835022,0.1851995289325714,0.45238095238095233,1.6193219423294067,0.35263147950172424
1.2134360074996948,0.19584983587265015,1.0175861716270447,0.1628795862197876,0.5,1.2186797857284546,0.33898770809173584
1.2751089334487915,0.26933664083480835,1.0057722926139832,0.16465120017528534,0.5714285714285714,1.0228654146194458,0.3183813989162445
1.152499794960022,0.25323939323425293,0.899260401725769,0.18397556245326996,0.6190476190476191,1.1192545890808105,0.3228464722633362
1.052045226097107,0.2743109464645386,0.7777342796325684,0.16118355095386505,0.6190476190476191,0.975310742855072,0.30205023288726807
1.1559405326843262,0.2439083755016327,0.9120321571826935,0.15256667137145996,0.5952380952380952,1.2597414255142212,0.2630448043346405
1.1890798807144165,0.24377331137657166,0.9453065693378448,0.16175372898578644,0.5714285714285714,1.4937516450881958,0.30020377039909363
1.233639121055603,0.2927473783493042,0.9408917427062988,0.19546538591384888,0.6428571428571428,1.4038444757461548,0.37068429589271545
1.1834684610366821,0.23878762125968933,0.9446808397769928,0.18411371111869812,0.5238095238095238,1.000184178352356,0.32317104935646057
1.2057323455810547,0.31483548879623413,0.8908968567848206,0.24078357219696045,0.45238095238095233,1.2247109413146973,0.3769019842147827
1.3238896131515503,0.2585880160331726,1.0653015971183777,0.18931284546852112,0.5952380952380952,1.3681193590164185,0.34583398699760437
1.2746591567993164,0.27597665786743164,0.9986824989318848,0.20353229343891144,0.5952380952380952,1.170324444770813,0.33488166332244873
1.4088432788848877,0.3111700415611267,1.097673237323761,0.21976372599601746,0.5476190476190477,1.3046576976776123,0.39505907893180847
1.3536726236343384,0.3037334084510803,1.049939215183258,0.22345282137393951,0.5476190476190477,1.0952436923980713,0.4005357623100281
1.416359782218933,0.26401466131210327,1.1523451209068298,0.19523587822914124,0.6190476190476191,1.466302514076233,0.3721120059490204
1.4117857217788696,0.38808149099349976,1.0237042307853699,0.2690697908401489,0.5952380952380952,1.280584454536438,0.47375205159187317
1.4031388759613037,0.31928348541259766,1.083855390548706,0.23302289843559265,0.6190476190476191,1.3002582788467407,0.476980984210968
1.2965126037597656,0.48922669887542725,0.8072859048843384,0.3369547426700592,0.5952380952380952,1.2473706007003784,0.4891950190067291
1.379809856414795,0.37356293201446533,1.0062469244003296,0.2583436667919159,0.5476190476190477,1.282287359237671,0.48036032915115356
1.3312757015228271,0.2506350576877594,1.0806406438350677,0.2827741801738739,0.5476190476190477,0.974717378616333,0.4587097465991974
1.4580711126327515,0.3716983199119568,1.0863727927207947,0.2886756658554077,0.5,1.3116258382797241,0.5550310015678406
1.4640012979507446,0.30922406911849976,1.1547772288322449,0.2600112855434418,0.5714285714285714,1.3876869678497314,0.507050633430481
1.4429925680160522,0.3695695996284485,1.0734229683876038,0.29077160358428955,0.5,1.2881253957748413,0.5638238787651062
1.2368074655532837,0.5047739744186401,0.7320334911346436,0.43824103474617004,0.5476190476190477,1.369510531425476,0.6593204736709595
1.4606038331985474,0.48738351464271545,0.9732203185558319,0.3783921003341675,0.47619047619047616,1.2749919891357422,0.613010048866272
1.5455479621887207,0.506388783454895,1.0391591787338257,0.3560815155506134,0.5952380952380952,1.1351748704910278,0.5770188570022583
1.4889243841171265,0.46043047308921814,1.0284939110279083,0.3621014356613159,0.5476190476190477,1.0394834280014038,0.6036014556884766
1.5056259632110596,0.44583916664123535,1.0597867965698242,0.41228732466697693,0.5,1.0625792741775513,0.6114867329597473
1.52134370803833,0.49573856592178345,1.0256051421165466,0.4259822964668274,0.45238095238095233,1.5339871644973755,0.6650184988975525
1.565146565437317,0.4918835759162903,1.0732629895210266,0.3544013202190399,0.47619047619047616,1.5225802659988403,0.5699222087860107
1.5166724920272827,0.49220433831214905,1.0244681537151337,0.4112445116043091,0.40476190476190477,1.7033262252807617,0.5871270895004272
1.503616452217102,0.305595725774765,1.198020726442337,0.25519686937332153,0.45238095238095233,1.539085865020752,0.4104849696159363
1.547078013420105,0.3809888958930969,1.166089117527008,0.3064182996749878,0.38095238095238093,1.5973196029663086,0.4788946509361267
1.4930554628372192,0.5459160804748535,0.9471393823623657,0.49084433913230896,0.5238095238095238,1.4787417650222778,0.6550626754760742
1.7148969173431396,0.42365995049476624,1.2912369668483734,0.3875216245651245,0.47619047619047616,1.415061116218567,0.5871971845626831
1.6844885349273682,0.49772536754608154,1.1867631673812866,0.4746967852115631,0.45238095238095233,1.7030212879180908,0.6616111993789673
1.538887619972229,0.48476773500442505,1.054119884967804,0.4325965344905853,0.4285714285714286,1.3686004877090454,0.6586114168167114
1.5214697122573853,0.7244852781295776,0.7969844341278076,0.5850157141685486,0.5238095238095238,1.1815674304962158,0.7575977444648743
1.6046754121780396,0.32721683382987976,1.2774585783481598,0.32457417249679565,0.5238095238095238,0.9867553114891052,0.5097549557685852
1.6942403316497803,0.6794019341468811,1.0148383975028992,0.511354923248291,0.5,1.278001070022583,0.7438713312149048
1.6685330867767334,0.6001412868499756,1.0683917999267578,0.5127821564674377,0.47619047619047616,1.5281263589859009,0.7419760823249817
1.6906278133392334,0.5118147730827332,1.1788130402565002,0.41502514481544495,0.5476190476190477,1.5006533861160278,0.6448352932929993
1.440203309059143,0.688210666179657,0.7519926428794861,0.5384865999221802,0.4285714285714286,1.509680986404419,0.7847422361373901
1.6883777379989624,0.6068532466888428,1.0815244913101196,0.4811406433582306,0.5238095238095238,1.4977426528930664,0.7508857250213623
1.4831818342208862,0.6439694762229919,0.8392123579978943,0.4696275293827057,0.45238095238095233,1.3759485483169556,0.751147985458374
1.6311002969741821,0.6026795506477356,1.0284207463264465,0.5041383504867554,0.5,1.4782747030258179,0.7265454530715942
1.3616317510604858,0.6211222410202026,0.7405095100402832,0.5338336229324341,0.5952380952380952,1.1750900745391846,0.710949718952179
1.580551266670227,0.6856090426445007,0.8949422240257263,0.5245949625968933,0.47619047619047616,1.0736018419265747,0.734495997428894
1.5643622875213623,0.6295641660690308,0.9347981214523315,0.5093181729316711,0.6190476190476191,1.474178433418274,0.7346303462982178
1.6117383241653442,0.43967297673225403,1.1720653474330902,0.39353224635124207,0.5238095238095238,1.3308475017547607,0.6362940073013306
1.6898243427276611,0.6256317496299744,1.0641925930976868,0.4882902204990387,0.5238095238095238,0.8286276459693909,0.7189735770225525
1.7886680364608765,0.5971572995185852,1.1915107369422913,0.4694846272468567,0.5,1.0905983448028564,0.6997765302658081
1.7607228755950928,0.7100093364715576,1.0507135391235352,0.48943033814430237,0.5476190476190477,0.8043018579483032,0.700368344783783
1.7419601678848267,0.7446569204330444,0.9973032474517822,0.5169797539710999,0.5476190476190477,0.9991024732589722,0.7407931089401245
1.7933379411697388,0.6512784957885742,1.1420594453811646,0.4599744379520416,0.47619047619047616,1.2035746574401855,0.711114227771759
1.721753478050232,0.6540793776512146,1.0676741003990173,0.5013152956962585,0.5,1.3191503286361694,0.7347736954689026
1.6852542161941528,0.6835914254188538,1.001662790775299,0.49298036098480225,0.5,1.3525406122207642,0.6908544301986694
1.5892174243927002,0.624922513961792,0.9642949104309082,0.46552354097366333,0.5238095238095238,1.539574384689331,0.6799177527427673
1.6972956657409668,0.7153353095054626,0.9819603562355042,0.5076560378074646,0.5238095238095238,1.4073724746704102,0.7000216245651245
1.5751978158950806,0.6610124111175537,0.9141854047775269,0.5133481025695801,0.5,1.082815170288086,0.7014928460121155
1.582189917564392,0.6102930307388306,0.9718968868255615,0.4847608804702759,0.45238095238095233,1.0952423810958862,0.7014859318733215
1.6223829984664917,0.6435552835464478,0.978827714920044,0.4852338135242462,0.6190476190476191,1.1944459676742554,0.7054625153541565
1.7540479898452759,0.6154868602752686,1.1385611295700073,0.47799044847488403,0.5476190476190477,1.0859570503234863,0.7216581702232361
1.6520345211029053,0.6270241141319275,1.0250104069709778,0.486198365688324,0.5238095238095238,1.1805733442306519,0.7289265990257263
1.5903953313827515,0.615498960018158,0.9748963713645935,0.4897008240222931,0.5238095238095238,1.1178596019744873,0.7124913334846497
1.733375072479248,0.5534519553184509,1.1799231171607971,0.4500138759613037,0.45238095238095233,1.2027395963668823,0.7011861205101013
1.6617348194122314,0.59347003698349,1.0682647824287415,0.4631277918815613,0.5476190476190477,1.3420095443725586,0.710119903087616
1.607759714126587,0.6314997673034668,0.9762599468231201,0.47052526473999023,0.5476190476190477,1.368497610092163,0.7568562626838684
1.471206784248352,0.5914916396141052,0.8797151446342468,0.46638622879981995,0.45238095238095233,1.1998003721237183,0.7041200995445251
1.6402381658554077,0.5455772280693054,1.0946609377861023,0.44251883029937744,0.5238095238095238,1.2432652711868286,0.6735376119613647
1.593130350112915,0.6177680492401123,0.9753623008728027,0.4756212532520294,0.5,1.5382429361343384,0.7120465040206909
1.537327527999878,0.49049705266952515,1.0468304753303528,0.4178597629070282,0.5714285714285714,1.1225109100341797,0.660212516784668
1.499032735824585,0.48620063066482544,1.0128321051597595,0.4231853783130646,0.5476190476190477,1.14207124710083,0.6710383892059326
1.5642865896224976,0.6694532632827759,0.8948333263397217,0.5045037269592285,0.47619047619047616,1.2594714164733887,0.7295379042625427
1.5803065299987793,0.5951836109161377,0.9851229190826416,0.4846697151660919,0.5238095238095238,1.3754587173461914,0.7268064022064209
1.5104738473892212,0.672809362411499,0.8376644849777222,0.5355498194694519,0.5,1.4112242460250854,0.7928572297096252
1.5386385917663574,0.6063253879547119,0.9323132038116455,0.4951366186141968,0.5,1.1371984481811523,0.7294345498085022
1.650354266166687,0.5858816504478455,1.0644726157188416,0.4841112494468689,0.5952380952380952,1.0276557207107544,0.7252245545387268
1.5267006158828735,0.5399951934814453,0.9867054224014282,0.46427518129348755,0.5476190476190477,1.073808193206787,0.7153772711753845
1.6486884355545044,0.6310164928436279,1.0176719427108765,0.5121616721153259,0.47619047619047616,1.138671875,0.7738699316978455
1.526313304901123,0.6135004162788391,0.9128128886222839,0.5105433464050293,0.5238095238095238,1.5482603311538696,0.7744909524917603
1.5617144107818604,0.6523939371109009,0.9093204736709595,0.5050339698791504,0.47619047619047616,1.420224905014038,0.7624104619026184
1.5771803855895996,0.5318292379379272,1.0453511476516724,0.47687268257141113,0.5238095238095238,1.3241021633148193,0.7444658875465393
1.575165033340454,0.6545073986053467,0.9206576347351074,0.5042610168457031,0.47619047619047616,1.1893337965011597,0.7392365336418152
1.5602577924728394,0.6854499578475952,0.8748078346252441,0.5488206148147583,0.47619047619047616,0.8761231303215027,0.7957525849342346
1.557788372039795,0.6963706612586975,0.8614177107810974,0.5658504366874695,0.5,1.2307238578796387,0.7987716197967529
1.5937917232513428,0.6711060404777527,0.9226856827735901,0.559449315071106,0.5238095238095238,1.153416395187378,0.7923460602760315
1.5645755529403687,0.6310532689094543,0.9335222840309143,0.5344212055206299,0.5476190476190477,0.9938846230506897,0.7725374698638916
1.5185245275497437,0.6660106182098389,0.8525139093399048,0.5341426134109497,0.5238095238095238,1.1043909788131714,0.7824656963348389
1.553702712059021,0.64442378282547,0.909278929233551,0.5412091612815857,0.5,1.008156657218933,0.7801940441131592
1.4965895414352417,0.5836250185966492,0.9129645228385925,0.48301658034324646,0.5,0.8759765028953552,0.7024568319320679
1.5821765661239624,0.7004938721656799,0.8816826939582825,0.5635898113250732,0.5714285714285714,1.1355260610580444,0.7925999760627747
1.5133880376815796,0.5287353992462158,0.9846526384353638,0.4923146963119507,0.5,1.2632817029953003,0.7325724959373474
1.5867810249328613,0.6172897815704346,0.9694912433624268,0.5383614301681519,0.5,1.5468311309814453,0.786793053150177
1.6052721738815308,0.6907669305801392,0.9145052433013916,0.5503977537155151,0.45238095238095233,1.3726400136947632,0.8142688274383545
1.5417084693908691,0.6631949543952942,0.878513514995575,0.546322762966156,0.47619047619047616,1.648158311843872,0.810764491558075
1.5851343870162964,0.588953971862793,0.9961804151535034,0.5063092112541199,0.5952380952380952,1.5431873798370361,0.7449131608009338
1.5715234279632568,0.596657395362854,0.9748660326004028,0.5109686851501465,0.5,1.3631529808044434,0.7439653277397156
1.5643162727355957,0.6263971328735352,0.9379191398620605,0.5123945474624634,0.5238095238095238,1.1608699560165405,0.7582196593284607
1.5945605039596558,0.591378927230835,1.0031815767288208,0.4619700312614441,0.45238095238095233,1.3878668546676636,0.7067734599113464
1.4931334257125854,0.5953208804130554,0.89781254529953,0.5105911493301392,0.47619047619047616,1.1839855909347534,0.7658432722091675
1.576022744178772,0.594578742980957,0.9814440011978149,0.507915735244751,0.47619047619047616,1.4010635614395142,0.7405529618263245
1.4780272245407104,0.6529316306114197,0.8250955939292908,0.5215539932250977,0.5,1.4925851821899414,0.75395667552948
1.5803641080856323,0.604400098323822,0.9759640097618103,0.4719018042087555,0.5238095238095238,1.4217734336853027,0.7005211710929871
1.5509780645370483,0.6025367975234985,0.9484412670135498,0.4757785201072693,0.45238095238095233,1.3700717687606812,0.7040069699287415
1.4250038862228394,0.683395504951477,0.7416083812713623,0.5765587091445923,0.45238095238095233,1.6666746139526367,0.8122740983963013
1.4978801012039185,0.6220986843109131,0.8757814168930054,0.48512494564056396,0.47619047619047616,1.7220755815505981,0.6868535876274109
1.504184603691101,0.5029248595237732,1.0012597441673279,0.4275146722793579,0.5,1.5407466888427734,0.6324276328086853
1.4981292486190796,0.5623525381088257,0.9357767105102539,0.45259106159210205,0.5238095238095238,1.7577831745147705,0.6683018803596497
1.49028742313385,0.7271744012832642,0.7631130218505859,0.5548028349876404,0.5238095238095238,1.9996635913848877,0.7816389799118042
1.4246866703033447,0.5810260772705078,0.8436605930328369,0.4761352837085724,0.5476190476190477,1.8972256183624268,0.6877272725105286
1.421871542930603,0.6797510385513306,0.7421205043792725,0.4812822937965393,0.5476190476190477,1.7914096117019653,0.6397091746330261
1.5266566276550293,0.6000860929489136,0.9265705347061157,0.44245320558547974,0.5238095238095238,1.3561075925827026,0.6261904835700989
1.3307138681411743,0.7036095261573792,0.6271043419837952,0.5694568157196045,0.5238095238095238,1.5904604196548462,0.7671874165534973
1.5403378009796143,0.6112711429595947,0.9290666580200195,0.4679175913333893,0.4285714285714286,1.72990882396698,0.6308140158653259
1.4519667625427246,0.6544128656387329,0.7975538969039917,0.4720565676689148,0.47619047619047616,1.2409175634384155,0.6259903907775879
1.4166978597640991,0.6612412929534912,0.7554565668106079,0.4736658036708832,0.5952380952380952,1.4109615087509155,0.6460492014884949
1.3707215785980225,0.7351806163787842,0.6355409622192383,0.5230358839035034,0.5476190476190477,1.8123208284378052,0.6956647038459778
1.361212134361267,0.7389825582504272,0.6222295761108398,0.5520557165145874,0.5476190476190477,1.6605415344238281,0.7072274684906006
1.4348502159118652,0.71930330991745,0.7155469059944153,0.5398787260055542,0.47619047619047616,1.6725871562957764,0.7017802000045776
1.276962161064148,0.6950763463973999,0.581885814666748,0.5343438982963562,0.5476190476190477,1.648032307624817,0.6997534036636353
1.3733047246932983,0.6981116533279419,0.6751930713653564,0.4914990961551666,0.5,1.474075436592102,0.6530416011810303
1.3845959901809692,0.7163199186325073,0.6682760715484619,0.5066357851028442,0.5238095238095238,1.3935843706130981,0.6613730788230896
1.3768126964569092,0.722757875919342,0.6540548205375671,0.531888484954834,0.5238095238095238,1.7281954288482666,0.6639270782470703
1.3833024501800537,0.7632535099983215,0.6200489401817322,0.5328546762466431,0.40476190476190477,1.6244820356369019,0.6921733021736145
1.3602391481399536,0.7500802278518677,0.6101589202880859,0.545563817024231,0.5476190476190477,1.670341968536377,0.6809399127960205
1.3464492559432983,0.6671434044837952,0.6793058514595032,0.5578755140304565,0.4285714285714286,1.4553236961364746,0.6879257559776306
1.3950623273849487,0.731544554233551,0.6635177731513977,0.537900447845459,0.47619047619047616,1.517869472503662,0.6942848563194275
1.3953574895858765,0.6907604932785034,0.704596996307373,0.48888638615608215,0.5238095238095238,1.5078015327453613,0.6203424334526062
1.3817425966262817,0.7307320237159729,0.6510105729103088,0.5260882377624512,0.45238095238095233,1.36588454246521,0.6479900479316711
1.3648860454559326,0.6511643528938293,0.7137216925621033,0.49753737449645996,0.5,1.6587897539138794,0.6417102217674255
1.3723485469818115,0.7915768027305603,0.5807717442512512,0.5565096139907837,0.5238095238095238,1.5383424758911133,0.6754252910614014
1.410336971282959,0.7649399638175964,0.6453970074653625,0.5676847696304321,0.5238095238095238,1.0947933197021484,0.7067663073539734
1.4538187980651855,0.71647709608078,0.7373417019844055,0.5201184153556824,0.47619047619047616,1.3951849937438965,0.6483271718025208
1.4677456617355347,0.7490746974945068,0.7186709642410278,0.5452073812484741,0.45238095238095233,1.5305248498916626,0.674778163433075
1.458277940750122,0.7507489323616028,0.7075290083885193,0.5357747673988342,0.5,1.867403268814087,0.6735790967941284
1.473474383354187,0.7540384531021118,0.7194359302520752,0.5638940930366516,0.47619047619047616,1.5581251382827759,0.6985586881637573
1.4911538362503052,0.7252689599990845,0.7658848762512207,0.4893995523452759,0.45238095238095233,1.7931551933288574,0.6316325068473816
1.514456868171692,0.7884824275970459,0.725974440574646,0.5705782175064087,0.38095238095238093,1.918081521987915,0.6933485269546509
1.4972845315933228,0.7626301646232605,0.7346543669700623,0.583450973033905,0.45238095238095233,1.3638590574264526,0.7005184292793274
1.5520014762878418,0.7653144001960754,0.7866870760917664,0.5600471496582031,0.30952380952380953,1.3117141723632812,0.6745345592498779
1.5080287456512451,0.6472641229629517,0.8607646226882935,0.52260422706604,0.45238095238095233,1.689345359802246,0.6468324661254883
1.5290480852127075,0.7817813754081726,0.7472667098045349,0.5751556754112244,0.40476190476190477,1.6193211078643799,0.6944652795791626
1.5801595449447632,0.747872531414032,0.8322870135307312,0.5399764180183411,0.4285714285714286,1.345347285270691,0.6777650713920593
1.5974012613296509,0.7635131478309631,0.8338881134986877,0.5291597247123718,0.4285714285714286,1.2790857553482056,0.6592330932617188
1.5465672016143799,0.6378515958786011,0.9087156057357788,0.47141098976135254,0.5476190476190477,1.2133324146270752,0.6205617785453796
1.6895142793655396,0.7809792160987854,0.9085350632667542,0.5805820226669312,0.40476190476190477,1.6036125421524048,0.7085933089256287
1.624522089958191,0.8394037485122681,0.7851183414459229,0.5809377431869507,0.38095238095238093,1.3384391069412231,0.7163102030754089
1.6772706508636475,0.8111274838447571,0.8661431670188904,0.6147040724754333,0.40476190476190477,1.4114391803741455,0.7277695536613464
1.6319297552108765,0.8425324559211731,0.7893972992897034,0.6103560328483582,0.5,1.6078397035598755,0.7303770780563354
1.7551813125610352,0.8025074601173401,0.9526738524436951,0.5920925140380859,0.45238095238095233,1.5344549417495728,0.7212603688240051
1.6957899332046509,0.8386396765708923,0.8571502566337585,0.5883527994155884,0.4285714285714286,1.3741682767868042,0.7103163003921509
1.77406644821167,0.7848865389823914,0.9891799092292786,0.5606859922409058,0.45238095238095233,1.612444281578064,0.7055658102035522
1.6225594282150269,0.7912464737892151,0.8313129544258118,0.5831029415130615,0.3571428571428571,1.5741623640060425,0.7179542779922485
1.6502346992492676,0.7414311170578003,0.9088035821914673,0.5651963353157043,0.47619047619047616,1.5605392456054688,0.6979606747627258
1.7012550830841064,0.8494846224784851,0.8517704606056213,0.5913190245628357,0.4285714285714286,1.5979171991348267,0.7139946222305298
1.6117132902145386,0.8057978749275208,0.8059154152870178,0.5628349184989929,0.4285714285714286,1.6905912160873413,0.6745672821998596
1.6890109777450562,0.7938904166221619,0.8951205611228943,0.5396350622177124,0.47619047619047616,1.4962753057479858,0.6741320490837097
1.70100736618042,0.8250714540481567,0.8759359121322632,0.5893214344978333,0.38095238095238093,1.8776096105575562,0.7101536393165588
1.6410651206970215,0.7695068717002869,0.8715582489967346,0.5399971008300781,0.5,1.3524680137634277,0.6735854744911194
1.7023438215255737,0.8191954493522644,0.8831483721733093,0.5710617899894714,0.47619047619047616,1.5421295166015625,0.6844680309295654
1.643256425857544,0.7474180459976196,0.8958383798599243,0.5557368397712708,0.4285714285714286,1.79518461227417,0.6868504285812378
1.7012871503829956,0.7006818056106567,1.0006053447723389,0.5148693919181824,0.40476190476190477,1.6356345415115356,0.6389010548591614
1.648586630821228,0.8689131736755371,0.7796734571456909,0.5860576629638672,0.40476190476190477,1.094579815864563,0.6998821496963501
1.7094743251800537,0.7334262728691101,0.9760480523109436,0.5230675339698792,0.40476190476190477,1.352147102355957,0.6553404331207275
1.7111629247665405,0.8501055836677551,0.8610573410987854,0.5565012097358704,0.47619047619047616,1.4528186321258545,0.6760342121124268
1.655640721321106,0.7756456732749939,0.8799950480461121,0.5410870313644409,0.4285714285714286,1.3261595964431763,0.6622644662857056
1.6970895528793335,0.8542945981025696,0.8427949547767639,0.5831264853477478,0.4285714285714286,1.7408239841461182,0.7083144783973694
1.7774909734725952,0.7989245057106018,0.9785664677619934,0.5532411336898804,0.40476190476190477,1.6928738355636597,0.6792846918106079
1.702849268913269,0.820942223072052,0.881907045841217,0.5502433776855469,0.5,1.6468738317489624,0.66938316822052
1.7555058002471924,0.8165146112442017,0.9389911890029907,0.5481584072113037,0.40476190476190477,1.867891788482666,0.6722924113273621
1.6379092931747437,0.8823750615119934,0.7555342316627502,0.5839041471481323,0.47619047619047616,1.7352945804595947,0.7024306058883667
1.7974565029144287,0.7810357809066772,1.0164207220077515,0.539270281791687,0.38095238095238093,1.4906286001205444,0.6608887910842896
1.7155224084854126,0.7601194977760315,0.9554029107093811,0.5459595918655396,0.40476190476190477,0.9330817461013794,0.6750126481056213
1.7343753576278687,0.822822630405426,0.9115527272224426,0.5574489235877991,0.4285714285714286,1.5306589603424072,0.6801207661628723
1.7002090215682983,0.8503565192222595,0.8498525023460388,0.5652092099189758,0.38095238095238093,1.2093579769134521,0.6832327246665955
1.7265644073486328,0.8466614484786987,0.8799029588699341,0.5710245966911316,0.45238095238095233,1.7329206466674805,0.6904138922691345
1.6821788549423218,0.8711552619934082,0.8110235929489136,0.579272449016571,0.38095238095238093,1.766188383102417,0.7000265717506409
1.6487128734588623,0.8850493431091309,0.7636635303497314,0.5786546468734741,0.47619047619047616,1.338541030883789,0.6984192132949829
1.70933198928833,0.8359280824661255,0.8734039068222046,0.5707648396492004,0.4285714285714286,1.1058584451675415,0.6847468614578247
1.674660325050354,0.797301709651947,0.877358615398407,0.556587815284729,0.4285714285714286,1.3474795818328857,0.6734039783477783
1.7084078788757324,0.7384965419769287,0.9699113368988037,0.5175851583480835,0.4285714285714286,1.6073505878448486,0.6446898579597473
1.764135479927063,0.8198035359382629,0.9443319439888,0.5492345690727234,0.38095238095238093,1.7972921133041382,0.6696707010269165
1.634779453277588,0.8876100778579712,0.7471693754196167,0.5710313320159912,0.5238095238095238,1.450703740119934,0.683806836605072
1.7478615045547485,0.8571792244911194,0.8906822800636292,0.5804826021194458,0.47619047619047616,1.5339601039886475,0.6901713609695435
1.723562479019165,0.8573358654975891,0.8662266135215759,0.5578061938285828,0.45238095238095233,1.652820110321045,0.667069137096405
1.681099772453308,0.8742936253547668,0.8068061470985413,0.5675443410873413,0.45238095238095233,1.3972152471542358,0.6808878183364868
1.7343130111694336,0.8546903133392334,0.8796226978302002,0.5649752020835876,0.3571428571428571,1.6905139684677124,0.6752277612686157
1.7849849462509155,0.8335902094841003,0.9513947367668152,0.5512358546257019,0.45238095238095233,1.734169840812683,0.6661112904548645
1.650728464126587,0.7991517186164856,0.8515767455101013,0.5570365786552429,0.47619047619047616,1.3991304636001587,0.673098623752594
1.8160784244537354,0.8337228894233704,0.982355535030365,0.5733551383018494,0.4285714285714286,1.5685501098632812,0.6857039332389832
1.642055869102478,0.7995712161064148,0.8424846529960632,0.5518523454666138,0.4285714285714286,1.4010728597640991,0.6694087386131287
1.6097350120544434,0.8965738415718079,0.7131611704826355,0.5839045643806458,0.38095238095238093,1.4983742237091064,0.6848021745681763
1.7129642963409424,0.8412241339683533,0.8717401623725891,0.5739620923995972,0.47619047619047616,1.503961443901062,0.6732301115989685
1.727101445198059,0.8638672828674316,0.8632341623306274,0.5808205008506775,0.5238095238095238,1.304574966430664,0.6824052333831787
1.6401790380477905,0.9136822819709778,0.7264967560768127,0.5886768102645874,0.47619047619047616,1.6004207134246826,0.6945225596427917
1.6890406608581543,0.8860459923744202,0.8029946684837341,0.5863690376281738,0.47619047619047616,1.4756346940994263,0.6858015656471252
1.7001501321792603,0.861548125743866,0.8386020064353943,0.573009192943573,0.45238095238095233,1.4121626615524292,0.6748538613319397
1.5819288492202759,0.7972668409347534,0.7846620082855225,0.5431633591651917,0.5714285714285714,1.3201966285705566,0.6638548970222473
1.688579797744751,0.8406375646591187,0.8479422330856323,0.5737065076828003,0.45238095238095233,1.3615506887435913,0.6836034655570984
1.6885708570480347,0.7612854838371277,0.927285373210907,0.5403364300727844,0.4285714285714286,1.7020843029022217,0.6488383412361145
1.6503517627716064,0.7549715638160706,0.8953801989555359,0.5333638787269592,0.40476190476190477,1.510072946548462,0.652436375617981
1.6223822832107544,0.8974871635437012,0.7248951196670532,0.5940179824829102,0.45238095238095233,1.5216184854507446,0.698546290397644
1.6044758558273315,0.8747049570083618,0.7297708988189697,0.6041812896728516,0.47619047619047616,1.9705357551574707,0.6967507600784302
1.6855169534683228,0.8377139568328857,0.847802996635437,0.5956295132637024,0.5,1.7639824151992798,0.696082353591919
1.54776930809021,0.7950348258018494,0.7527344822883606,0.568950355052948,0.5238095238095238,1.2506208419799805,0.6872867345809937
1.7026101350784302,0.8137809634208679,0.8888291716575623,0.571074903011322,0.5,1.235257625579834,0.6733397245407104
1.6143072843551636,0.7571443915367126,0.8571628928184509,0.5504868030548096,0.45238095238095233,1.2987943887710571,0.665104866027832
1.5720770359039307,0.8571535348892212,0.7149235010147095,0.5663935542106628,0.4285714285714286,1.7308893203735352,0.6735498309135437
1.5956977605819702,0.8286524415016174,0.7670453190803528,0.5591173768043518,0.47619047619047616,1.63265061378479,0.6704723238945007
1.6105200052261353,0.7936717867851257,0.8168482184410095,0.5716556906700134,0.5,1.537209391593933,0.6880443096160889
1.588765025138855,0.7452651858329773,0.8434998393058777,0.5226202011108398,0.38095238095238093,1.9852960109710693,0.641304612159729
1.6047910451889038,0.8068505525588989,0.7979404926300049,0.5385894775390625,0.4285714285714286,1.9265228509902954,0.6390244960784912
1.647396445274353,0.8086163401603699,0.8387801051139832,0.5489249229431152,0.47619047619047616,1.69249427318573,0.654354453086853
1.4615070819854736,0.7904489040374756,0.671058177947998,0.5635489225387573,0.5,1.4236501455307007,0.6791037321090698
1.589499831199646,0.8711962699890137,0.7183035612106323,0.6014246344566345,0.45238095238095233,1.6161178350448608,0.6984937191009521
1.5815997123718262,0.9049378037452698,0.6766619086265564,0.6578099727630615,0.45238095238095233,1.0526933670043945,0.8345081210136414
1.3734523057937622,0.5290915966033936,0.8443607091903687,0.6052500009536743,0.5238095238095238,1.7543327808380127,0.8699482679367065
1.306406855583191,0.4699019193649292,0.8365049362182617,0.5307677388191223,0.5476190476190477,1.2599748373031616,0.8327257633209229
1.416804552078247,0.5523471832275391,0.864457368850708,0.5351189970970154,0.40476190476190477,1.4194353818893433,0.8525626063346863
1.3765904903411865,0.5471718311309814,0.8294186592102051,0.5347625613212585,0.40476190476190477,1.3928567171096802,0.8664124608039856
1.332729697227478,0.4378064274787903,0.8949232697486877,0.5085868835449219,0.45238095238095233,1.5019947290420532,0.8417952656745911
1.4001100063323975,0.5913846492767334,0.8087253570556641,0.5378104448318481,0.5,1.579566240310669,0.8694920539855957
1.3705036640167236,0.5306226015090942,0.8398810625076294,0.5065035820007324,0.5238095238095238,1.7977999448776245,0.8432824611663818
1.3963919878005981,0.5117493867874146,0.8846426010131836,0.5514243245124817,0.47619047619047616,1.6571953296661377,0.9492969512939453
1.4968172311782837,0.5393604636192322,0.9574567675590515,0.5420201420783997,0.5,1.1425392627716064,0.9524210691452026
1.5356171131134033,0.6061180830001831,0.9294990301132202,0.5228734016418457,0.38095238095238093,1.466916561126709,0.9243127107620239
1.5328996181488037,0.7858215570449829,0.7470780611038208,0.5789018869400024,0.38095238095238093,1.37269926071167,0.9468954801559448
1.5402750968933105,0.7412145733833313,0.7990605235099792,0.5144817233085632,0.5238095238095238,0.9508273005485535,0.8679007291793823
1.572813630104065,0.7955411076545715,0.7772725224494934,0.4810474216938019,0.5,1.493402361869812,0.8013947010040283
1.487212061882019,0.5830150842666626,0.9041969776153564,0.4006167948246002,0.5238095238095238,1.8753060102462769,0.7071796655654907
1.4732356071472168,0.42465436458587646,1.0485812425613403,0.31293782591819763,0.45238095238095233,1.6938620805740356,0.5682422518730164
1.508707880973816,0.4569243788719177,1.0517835021018982,0.33067676424980164,0.45238095238095233,1.6218104362487793,0.5942503213882446
1.4858685731887817,0.7676870226860046,0.7181815505027771,0.4116074740886688,0.45238095238095233,1.459014892578125,0.6288480162620544
1.384666085243225,0.6109063625335693,0.7737597227096558,0.4217483699321747,0.47619047619047616,1.3387079238891602,0.5891834497451782
1.4114869832992554,0.48150771856307983,0.9299792647361755,0.29305773973464966,0.5,1.5021424293518066,0.5257410407066345
1.4240490198135376,0.5855845808982849,0.8384644389152527,0.36099469661712646,0.4285714285714286,1.5077872276306152,0.592995822429657
1.3918782472610474,0.6010564565658569,0.7908217906951904,0.3764764964580536,0.45238095238095233,1.4922293424606323,0.6188547015190125
1.3321999311447144,0.3836172819137573,0.948582649230957,0.31523481011390686,0.47619047619047616,1.8384509086608887,0.5495543479919434
1.4150338172912598,0.4140095114707947,1.001024305820465,0.27367183566093445,0.5,1.7506530284881592,0.514706015586853
1.397783637046814,0.44686856865882874,0.9509150683879852,0.2852575480937958,0.45238095238095233,1.6207243204116821,0.5324414968490601
1.2538654804229736,0.2882518172264099,0.9656136631965637,0.2187625616788864,0.45238095238095233,1.5784862041473389,0.4191717207431793
1.435070276260376,0.5975112915039062,0.8375589847564697,0.3740025758743286,0.5,1.9492851495742798,0.5894428491592407
1.2539231777191162,0.4443233609199524,0.8095998167991638,0.3725040555000305,0.5476190476190477,1.6200584173202515,0.6374568939208984
1.3793584108352661,0.6300312876701355,0.7493271231651306,0.48064595460891724,0.47619047619047616,1.4861462116241455,0.7332996726036072
1.4284113645553589,0.5563852787017822,0.8720260858535767,0.33671271800994873,0.5,1.339666485786438,0.622069776058197
1.381353735923767,0.5443362593650818,0.8370174765586853,0.3776279389858246,0.5,1.6245172023773193,0.6840264797210693
1.2961556911468506,0.4306625723838806,0.86549311876297,0.2936622202396393,0.45238095238095233,1.7850100994110107,0.5480931997299194
1.3442891836166382,0.44447463750839233,0.8998145461082458,0.3575442135334015,0.5,1.6465593576431274,0.6770649552345276
1.2645587921142578,0.3731580078601837,0.8914007842540741,0.3203919529914856,0.47619047619047616,1.276669979095459,0.6057448387145996
1.2786816358566284,0.4220278859138489,0.8566537499427795,0.3451065421104431,0.4285714285714286,0.9688211679458618,0.6318310499191284
1.2634257078170776,0.36485493183135986,0.8985707759857178,0.30459102988243103,0.5238095238095238,1.4096029996871948,0.5441476106643677
1.2449123859405518,0.32812488079071045,0.9167875051498413,0.27960699796676636,0.5,1.5100618600845337,0.5689029097557068
1.2198939323425293,0.4113146960735321,0.8085792362689972,0.3229549527168274,0.45238095238095233,1.6309629678726196,0.6190647482872009
1.3656715154647827,0.4788750112056732,0.8867965042591095,0.3445464074611664,0.45238095238095233,1.6403909921646118,0.6613700985908508
1.2311592102050781,0.4391283392906189,0.7920308709144592,0.40747231245040894,0.47619047619047616,1.524458885192871,0.6867622137069702
1.350650668144226,0.5174433588981628,0.8332073092460632,0.4749496579170227,0.45238095238095233,1.5149803161621094,0.7531126737594604
1.3327032327651978,0.4633104205131531,0.8693928122520447,0.4485468864440918,0.40476190476190477,1.6711586713790894,0.7107567191123962
1.1969616413116455,0.6480962634086609,0.5488653779029846,0.4543896019458771,0.40476190476190477,1.6652580499649048,0.7342612147331238
1.2999576330184937,0.4482661485671997,0.851691484451294,0.4025086760520935,0.47619047619047616,1.4598335027694702,0.6761780381202698
1.3558496236801147,0.4846228361129761,0.8712267875671387,0.3818416893482208,0.38095238095238093,1.2442524433135986,0.6970682740211487
1.2004274129867554,0.6137617826461792,0.5866656303405762,0.4508870840072632,0.45238095238095233,1.1665802001953125,0.730198323726654
1.2364176511764526,0.46083730459213257,0.7755803465843201,0.3901289403438568,0.47619047619047616,1.20358145236969,0.6783177852630615
1.3091827630996704,0.48207369446754456,0.8271090686321259,0.4752701222896576,0.47619047619047616,1.4348878860473633,0.7261285185813904
1.3727078437805176,0.4298941195011139,0.9428137242794037,0.42046692967414856,0.45238095238095233,1.40719735622406,0.6903806924819946
1.239184021949768,0.45346522331237793,0.7857187986373901,0.4328977167606354,0.5,1.5596007108688354,0.6871790289878845
1.352163553237915,0.5117067098617554,0.8404568433761597,0.41384807229042053,0.45238095238095233,1.1374726295471191,0.6901200413703918
1.2379870414733887,0.4498097896575928,0.7881772518157959,0.40902072191238403,0.45238095238095233,1.5911390781402588,0.6461966633796692
1.3692861795425415,0.5631779432296753,0.8061082363128662,0.43244683742523193,0.45238095238095233,1.3697296380996704,0.7256681323051453
1.400762915611267,0.4765605330467224,0.9242023825645447,0.4324008524417877,0.45238095238095233,1.3536758422851562,0.6768001914024353
1.4172909259796143,0.583574652671814,0.8337162733078003,0.5561105608940125,0.45238095238095233,1.6001956462860107,0.7815806865692139
1.2453842163085938,0.6190764904022217,0.6263077259063721,0.4792407751083374,0.5238095238095238,1.7607271671295166,0.7076205015182495
1.4400357007980347,0.5127472281455994,0.9272884726524353,0.44313734769821167,0.40476190476190477,1.7518224716186523,0.6725262999534607
1.2830638885498047,0.47220486402511597,0.8108590245246887,0.46625596284866333,0.47619047619047616,1.7520473003387451,0.678325891494751
1.4487073421478271,0.7344105839729309,0.7142967581748962,0.5498401522636414,0.38095238095238093,1.6510918140411377,0.7435041069984436
1.2347207069396973,0.5797984004020691,0.6549223065376282,0.472438246011734,0.45238095238095233,1.4384230375289917,0.6983736157417297
1.3677095174789429,0.5948318839073181,0.7728776335716248,0.5595707893371582,0.47619047619047616,1.5209847688674927,0.7308902144432068
1.215875506401062,0.5016047954559326,0.7142707109451294,0.4830556809902191,0.38095238095238093,1.427280306816101,0.6841399073600769
1.5156751871109009,0.5772146582603455,0.9384605288505554,0.5755165219306946,0.38095238095238093,1.3344610929489136,0.7426273226737976
1.379077672958374,0.47919607162475586,0.8998816013336182,0.3910956084728241,0.45238095238095233,1.157823920249939,0.6379217505455017
1.449210524559021,0.6558907628059387,0.7933197617530823,0.5234887599945068,0.5,1.7664471864700317,0.7376366257667542
1.3184257745742798,0.5661265254020691,0.7522992491722107,0.5187760591506958,0.5,1.8554915189743042,0.694041907787323
1.354075312614441,0.5912067890167236,0.7628685235977173,0.5050716996192932,0.4285714285714286,1.4771915674209595,0.7023770213127136
1.2750710248947144,0.6243740320205688,0.6506969928741455,0.5547425746917725,0.5,1.70308518409729,0.7531543374061584
1.5202082395553589,0.7143642902374268,0.8058439493179321,0.5833945274353027,0.45238095238095233,1.4202970266342163,0.7414505481719971
1.2678991556167603,0.642566442489624,0.6253327131271362,0.5887836813926697,0.45238095238095233,1.2790449857711792,0.7880557179450989
1.4950262308120728,0.6406090259552002,0.8544172048568726,0.5187090039253235,0.4285714285714286,1.5174720287322998,0.7572837471961975
1.2784422636032104,0.6769583821296692,0.6014838814735413,0.5199658870697021,0.47619047619047616,1.78239905834198,0.7316356301307678
1.5118682384490967,0.6801425814628601,0.8317256569862366,0.5677078366279602,0.4285714285714286,1.6428056955337524,0.7224794626235962
1.1950005292892456,0.7373886704444885,0.4576118588447571,0.5692821145057678,0.5476190476190477,1.9593300819396973,0.72899329662323
1.4463948011398315,0.6055901050567627,0.8408046960830688,0.5138447880744934,0.40476190476190477,1.918688416481018,0.6998060345649719
1.2815930843353271,0.6260677576065063,0.6555253267288208,0.542759120464325,0.4285714285714286,1.2488279342651367,0.7194349765777588
1.5669610500335693,0.7030571699142456,0.8639038801193237,0.5758355259895325,0.38095238095238093,1.6250123977661133,0.7343114614486694
1.3097357749938965,0.7174410223960876,0.5922947525978088,0.49397820234298706,0.5,1.465423345565796,0.7580687999725342
1.4911681413650513,0.6716991662979126,0.8194689750671387,0.5455230474472046,0.40476190476190477,1.5896018743515015,0.6971510052680969
1.3403890132904053,0.6126583814620972,0.7277306318283081,0.4879154562950134,0.45238095238095233,1.7205939292907715,0.6872918605804443
1.4165310859680176,0.7891112565994263,0.6274198293685913,0.6243152022361755,0.5,1.3572214841842651,0.7839763164520264
1.3002341985702515,0.5951964855194092,0.7050377130508423,0.45734795928001404,0.5,1.3804906606674194,0.6343793272972107
1.5483851432800293,0.6541814804077148,0.8942036628723145,0.5393232107162476,0.40476190476190477,1.5512751340866089,0.7233426570892334
1.3611451387405396,0.5747407674789429,0.7864043712615967,0.44592365622520447,0.45238095238095233,1.540079116821289,0.6133012175559998
1.4007678031921387,0.6354579329490662,0.7653098702430725,0.5003857612609863,0.5238095238095238,1.6498123407363892,0.6938388347625732
1.3717237710952759,0.7366111278533936,0.6351126432418823,0.5498634576797485,0.4285714285714286,1.4994122982025146,0.7095604538917542
1.5397120714187622,0.5912159085273743,0.9484961628913879,0.4892628490924835,0.40476190476190477,0.8150249123573303,0.6374185085296631
1.409900188446045,0.6446515917778015,0.7652485966682434,0.4741136133670807,0.5238095238095238,1.7156569957733154,0.6113018989562988
1.416957139968872,0.8354217410087585,0.5815353989601135,0.6256250739097595,0.4285714285714286,1.7680442333221436,0.791761577129364
1.3528159856796265,0.6738115549087524,0.679004430770874,0.5091407895088196,0.38095238095238093,1.9675527811050415,0.6585180163383484
1.4315791130065918,0.6940155625343323,0.7375635504722595,0.5454092025756836,0.45238095238095233,1.8880889415740967,0.7039287090301514
1.3602213859558105,0.4064250886440277,0.9537962973117828,0.3360903859138489,0.45238095238095233,1.5267071723937988,0.5227445363998413
1.4556792974472046,0.5520305633544922,0.9036487340927124,0.5021225214004517,0.5,1.6290810108184814,0.6933907866477966
1.3867939710617065,0.5236823558807373,0.8631116151809692,0.43492913246154785,0.45238095238095233,1.72078537940979,0.5881778597831726
1.4009366035461426,0.5630452036857605,0.8378913998603821,0.5056091547012329,0.45238095238095233,1.2754676342010498,0.6593506336212158
1.4083737134933472,0.6142197847366333,0.7941539287567139,0.5581600666046143,0.47619047619047616,0.848273754119873,0.7715913653373718
1.3151596784591675,0.48118793964385986,0.8339717388153076,0.44825759530067444,0.33333333333333337,1.7518231868743896,0.6486160159111023
1.4011081457138062,0.5248603820800781,0.876247763633728,0.4918561577796936,0.45238095238095233,1.3582252264022827,0.6639112830162048
1.3623508214950562,0.6687121987342834,0.6936386227607727,0.5756561756134033,0.5238095238095238,1.6836893558502197,0.7805524468421936
1.3727878332138062,0.564175009727478,0.8086128234863281,0.4943358898162842,0.5,1.9859240055084229,0.677362859249115
1.4819148778915405,0.47833746671676636,1.0035774111747742,0.46475711464881897,0.3571428571428571,2.1169166564941406,0.6210634112358093
1.413943886756897,0.4256957471370697,0.9882481396198273,0.4501776695251465,0.45238095238095233,1.7003825902938843,0.661587119102478
1.394755244255066,0.49100440740585327,0.9037508368492126,0.45653003454208374,0.5238095238095238,1.7970831394195557,0.6702999472618103
1.443834900856018,0.6741443872451782,0.7696905136108398,0.5398954153060913,0.47619047619047616,1.8836510181427002,0.7469833493232727
1.3545745611190796,0.4161141812801361,0.9384603798389435,0.4302515387535095,0.4285714285714286,1.4494985342025757,0.6488714218139648
1.4221413135528564,0.5831121802330017,0.8390291333198547,0.5051372647285461,0.47619047619047616,1.635282278060913,0.7454367280006409
1.3619266748428345,0.6133182048797607,0.7486084699630737,0.5505161285400391,0.5714285714285714,1.804430603981018,0.836051881313324
1.27568519115448,0.470477432012558,0.805207759141922,0.46134790778160095,0.5476190476190477,1.4961310625076294,0.6679231524467468
1.3887343406677246,0.5319849848747253,0.8567493557929993,0.4929405152797699,0.5238095238095238,1.304064393043518,0.7429982423782349
1.558072805404663,0.7296222448348999,0.8284505605697632,0.6068536639213562,0.5476190476190477,1.643166184425354,0.750779390335083
1.6098036766052246,0.68479323387146,0.9250104427337646,0.5277361869812012,0.47619047619047616,1.7170706987380981,0.6985911130905151
1.554693579673767,0.7401086688041687,0.8145849108695984,0.5578434467315674,0.5238095238095238,1.2310588359832764,0.7477771639823914
1.631351351737976,0.5315070152282715,1.0998443365097046,0.5278598666191101,0.45238095238095233,1.3514841794967651,0.6929412484169006
1.54995858669281,0.6809523105621338,0.8690062761306763,0.5367500185966492,0.5238095238095238,1.5151968002319336,0.7282959222793579
1.7327349185943604,0.7547589540481567,0.9779759645462036,0.5621728301048279,0.5,1.7651939392089844,0.7882007956504822
1.7057393789291382,0.7288872599601746,0.9768521189689636,0.5197590589523315,0.5714285714285714,1.565449595451355,0.766383945941925
1.6995340585708618,0.5589051246643066,1.1406289339065552,0.5157383680343628,0.5952380952380952,1.4087839126586914,0.6981070041656494
1.6180633306503296,0.646535336971283,0.9715279936790466,0.5203761458396912,0.5476190476190477,1.3473188877105713,0.7163598537445068
1.6505200862884521,0.7383614778518677,0.9121586084365845,0.6685730218887329,0.45238095238095233,1.5101871490478516,0.8682607412338257
1.7055079936981201,0.7364271879196167,0.9690808057785034,0.5767477750778198,0.47619047619047616,1.6283446550369263,0.837435781955719
1.6831551790237427,0.5169206261634827,1.16623455286026,0.47595396637916565,0.47619047619047616,1.4501521587371826,0.6798023581504822
1.6014249324798584,0.6255700588226318,0.9758548736572266,0.5273296236991882,0.47619047619047616,1.3281290531158447,0.7402439713478088
1.6631646156311035,0.6693533658981323,0.9938112497329712,0.5467008352279663,0.5238095238095238,1.4591403007507324,0.737727701663971
1.7060942649841309,0.6760337948799133,1.0300604701042175,0.5167402029037476,0.5238095238095238,1.3907711505889893,0.7165294885635376
1.6836007833480835,0.7109144330024719,0.9726863503456116,0.5294221639633179,0.5238095238095238,1.1999337673187256,0.7029001712799072
1.6744951009750366,0.6341953277587891,1.0402997732162476,0.48709946870803833,0.5,1.4436396360397339,0.6827594637870789
1.6570236682891846,0.7443212866783142,0.9127023816108704,0.5421490669250488,0.5238095238095238,1.430893063545227,0.7806862592697144
1.6807314157485962,0.7692951560020447,0.9114362597465515,0.55792635679245,0.45238095238095233,1.508154034614563,0.774936318397522
1.5818026065826416,0.46511057019233704,1.1166920363903046,0.39261528849601746,0.45238095238095233,1.4507638216018677,0.5733897089958191
1.6322904825210571,0.6730169057846069,0.9592735767364502,0.5132697820663452,0.5238095238095238,1.8120520114898682,0.6763224005699158
1.5852717161178589,0.7012024521827698,0.8840692639350891,0.5096803307533264,0.45238095238095233,1.3119137287139893,0.7008383274078369
1.5843827724456787,0.6716532111167908,0.9127295613288879,0.5195567011833191,0.5714285714285714,1.213152289390564,0.6887579560279846
1.4559149742126465,0.7393438220024109,0.7165711522102356,0.5100622177124023,0.5476190476190477,1.4072099924087524,0.7733175754547119
1.51549232006073,0.7433273196220398,0.7721650004386902,0.5457622408866882,0.5714285714285714,1.4395772218704224,0.7085531949996948
1.4122233390808105,0.7144045233726501,0.6978188157081604,0.4895806610584259,0.5952380952380952,1.5757092237472534,0.6492792367935181
1.43764328956604,0.6535298228263855,0.7841134667396545,0.4513165056705475,0.5952380952380952,1.527225375175476,0.580986499786377
1.4957756996154785,0.6296653151512146,0.8661103844642639,0.43868961930274963,0.5,1.7130521535873413,0.573032021522522
1.4564692974090576,0.6564667820930481,0.8000025153160095,0.47597450017929077,0.6190476190476191,1.5570800304412842,0.6707567572593689
1.4677523374557495,0.580655574798584,0.8870967626571655,0.43553680181503296,0.5238095238095238,1.3522526025772095,0.5863909721374512
1.5353223085403442,0.7503632307052612,0.784959077835083,0.5061044692993164,0.6190476190476191,1.1127636432647705,0.7111141085624695
1.4491275548934937,0.6043405532836914,0.8447870016098022,0.4781351387500763,0.5,1.553075909614563,0.6174468994140625
1.4122662544250488,0.6101784110069275,0.8020878434181213,0.46595317125320435,0.5,1.6149344444274902,0.6868506073951721
1.4061428308486938,0.6166778802871704,0.7894649505615234,0.4653327763080597,0.6190476190476191,1.5514246225357056,0.688210129737854
1.3908512592315674,0.5779773592948914,0.812873899936676,0.4998868405818939,0.5952380952380952,1.5775691270828247,0.6465480327606201
1.4459797143936157,0.629048228263855,0.8169314861297607,0.5513975024223328,0.5,1.5758169889450073,0.7061179280281067
1.5019490718841553,0.605623722076416,0.8963253498077393,0.5085434913635254,0.5,1.5331597328186035,0.6591839790344238
1.4999643564224243,0.6816704273223877,0.8182939291000366,0.5083789825439453,0.5,1.7725886106491089,0.717868447303772
1.3349312543869019,0.6060660481452942,0.7288652062416077,0.5188972353935242,0.5,1.4322741031646729,0.6579820513725281
1.3848694562911987,0.5903975963592529,0.7944718599319458,0.4910520315170288,0.6190476190476191,1.3566720485687256,0.6328709721565247
1.4168082475662231,0.6055367588996887,0.8112714886665344,0.49846768379211426,0.5476190476190477,1.6417723894119263,0.6610418558120728
1.3561021089553833,0.6224274635314941,0.7336746454238892,0.4855550527572632,0.5714285714285714,1.6110036373138428,0.6932894587516785
1.4571927785873413,0.7673980593681335,0.6897947192192078,0.5057566165924072,0.5952380952380952,1.6728204488754272,0.7027197480201721
1.414298176765442,0.5678439736366272,0.8464542031288147,0.4550747871398926,0.5952380952380952,1.3760095834732056,0.6009764075279236
1.4195741415023804,0.6507015228271484,0.7688726186752319,0.5199408531188965,0.5714285714285714,1.6686071157455444,0.671947717666626
1.373717188835144,0.7288110256195068,0.6449061632156372,0.5676907896995544,0.5476190476190477,1.5669742822647095,0.7040954828262329
1.4080274105072021,0.6668073534965515,0.7412200570106506,0.5377864837646484,0.5714285714285714,1.792824149131775,0.6953715085983276
1.4004226922988892,0.5627334117889404,0.8376892805099487,0.47081464529037476,0.5952380952380952,1.4174622297286987,0.614241898059845
1.4028089046478271,0.5693346858024597,0.8334742188453674,0.4748421609401703,0.47619047619047616,1.2805840969085693,0.6101730465888977
1.3865834474563599,0.5907158851623535,0.7958675622940063,0.5051276087760925,0.5,1.0922396183013916,0.6450239419937134
1.4208037853240967,0.5550999045372009,0.8657038807868958,0.4745557904243469,0.47619047619047616,1.4762516021728516,0.6080262660980225
1.388757586479187,0.5370649099349976,0.8516926765441895,0.46464431285858154,0.5238095238095238,1.427703857421875,0.6155697107315063
1.366439700126648,0.6476181745529175,0.7188215255737305,0.5366512537002563,0.6190476190476191,1.2015191316604614,0.6670944690704346
1.3494999408721924,0.5693713426589966,0.7801285982131958,0.4713040888309479,0.6428571428571428,1.0398797988891602,0.620517373085022
1.429396390914917,0.6143714785575867,0.8150249123573303,0.5121099352836609,0.5238095238095238,1.2217283248901367,0.6402645111083984
1.417809009552002,0.5086133480072021,0.9091956615447998,0.4156497120857239,0.5476190476190477,1.504241704940796,0.5482689142227173
1.401716709136963,0.6641583442687988,0.7375583648681641,0.5311596989631653,0.5476190476190477,1.5494580268859863,0.6744622588157654
1.4448695182800293,0.5798566341400146,0.8650128841400146,0.4765493869781494,0.5476190476190477,1.32747483253479,0.6283158659934998
1.411344289779663,0.6003517508506775,0.8109925389289856,0.48984551429748535,0.5238095238095238,1.3206899166107178,0.6387749910354614
1.3762128353118896,0.6088073253631592,0.7674055099487305,0.4976988732814789,0.5952380952380952,1.749622106552124,0.6338332295417786
1.4274662733078003,0.7171348929405212,0.710331380367279,0.5053490400314331,0.5,2.05314564704895,0.6925547122955322
1.3897576332092285,0.5703799724578857,0.8193776607513428,0.4785260260105133,0.45238095238095233,1.3657267093658447,0.6397744417190552
1.342155933380127,0.6295377612113953,0.7126181721687317,0.5190784335136414,0.5714285714285714,1.3604427576065063,0.658413290977478
1.42379629611969,0.7256891131401062,0.6981071829795837,0.544277548789978,0.5476190476190477,1.442628264427185,0.7299315333366394
1.3376152515411377,0.5611134171485901,0.7765018343925476,0.4720446467399597,0.5238095238095238,1.3765817880630493,0.6130164265632629
1.406330943107605,0.5037140250205994,0.9026169180870056,0.43936291337013245,0.5,1.206839680671692,0.5871230959892273
1.3799471855163574,0.5134924054145813,0.8664547801017761,0.46522068977355957,0.5476190476190477,1.3104106187820435,0.596937894821167
1.3816310167312622,0.6158669590950012,0.765764057636261,0.5069985389709473,0.5714285714285714,1.2319509983062744,0.6190088987350464
1.4223742485046387,0.5647379755973816,0.8576362729072571,0.47096335887908936,0.5714285714285714,1.6334975957870483,0.6146466732025146
1.3743466138839722,0.6328262686729431,0.741520345211029,0.5386013984680176,0.5714285714285714,1.336973786354065,0.6813595294952393
1.3539217710494995,0.6182193756103516,0.735702395439148,0.5020122528076172,0.6190476190476191,1.163074254989624,0.6497758030891418
1.3753124475479126,0.5245907306671143,0.8507217168807983,0.46348077058792114,0.5476190476190477,1.1228846311569214,0.5903898477554321
1.4075884819030762,0.5808982253074646,0.8266902565956116,0.4722096920013428,0.5238095238095238,1.7548890113830566,0.6349923610687256
1.3611184358596802,0.7240794897079468,0.6370389461517334,0.5688012838363647,0.5476190476190477,1.619350552558899,0.7251956462860107
1.3349366188049316,0.5071516036987305,0.8277850151062012,0.43483415246009827,0.5714285714285714,1.4234181642532349,0.5799577832221985
1.3939765691757202,0.5093563199043274,0.8846202492713928,0.4486897587776184,0.5714285714285714,1.7455217838287354,0.5809513330459595
1.3610069751739502,0.5866371989250183,0.7743697762489319,0.5137447714805603,0.5238095238095238,1.632295846939087,0.6444047093391418
1.388192057609558,0.535018801689148,0.8531732559204102,0.4699520170688629,0.5238095238095238,1.353269338607788,0.609805703163147
1.3626049757003784,0.6331679821014404,0.729436993598938,0.533400297164917,0.5476190476190477,1.4380494356155396,0.6649839878082275
1.3676257133483887,0.5740593075752258,0.7935664057731628,0.4557076692581177,0.5714285714285714,1.3675388097763062,0.5953645706176758
1.3601466417312622,0.5930694937705994,0.7670771479606628,0.4968533515930176,0.5952380952380952,1.5323783159255981,0.6213176250457764
1.3663185834884644,0.5563361644744873,0.809982419013977,0.4833914339542389,0.5714285714285714,1.5048772096633911,0.6265866756439209
1.377224087715149,0.5538401007652283,0.8233839869499207,0.46596893668174744,0.5714285714285714,1.6997090578079224,0.605044960975647
1.4846426248550415,0.6845744252204895,0.800068199634552,0.5132598876953125,0.5,1.2050946950912476,0.6848730444908142
1.3547265529632568,0.6009615659713745,0.7537649869918823,0.5106503367424011,0.5238095238095238,1.4635511636734009,0.6471750736236572
1.3751379251480103,0.6201432347297668,0.7549946904182434,0.5078049898147583,0.5,1.5210472345352173,0.6512800455093384
1.4204894304275513,0.5588942766189575,0.8615951538085938,0.4537856876850128,0.5,1.3448048830032349,0.6126822829246521
1.4095368385314941,0.5697712302207947,0.8397656083106995,0.47904112935066223,0.5952380952380952,1.538112759590149,0.6199291348457336
1.3950741291046143,0.5665507912635803,0.8285233378410339,0.4862588942050934,0.5714285714285714,1.4603718519210815,0.6225236058235168
1.365946888923645,0.5917606353759766,0.7741862535476685,0.4993722438812256,0.5714285714285714,1.412465214729309,0.639605700969696
1.3957698345184326,0.6107072830200195,0.7850625514984131,0.48854339122772217,0.5476190476190477,1.4986114501953125,0.6887037754058838
1.3910585641860962,0.5010226964950562,0.89003586769104,0.4486268162727356,0.5,1.798054814338684,0.5758584141731262
1.3395674228668213,0.5311951637268066,0.8083722591400146,0.45740586519241333,0.5,1.4836242198944092,0.5994409322738647
1.3978722095489502,0.5246767401695251,0.873195469379425,0.4567301273345947,0.5238095238095238,1.5710725784301758,0.5972335338592529
1.315788984298706,0.5742357969284058,0.7415531873703003,0.507847011089325,0.5238095238095238,1.4723341464996338,0.6420735120773315
1.3257560729980469,0.5644663572311401,0.7612897157669067,0.4869665205478668,0.5238095238095238,1.4299428462982178,0.6263227462768555
1.3718968629837036,0.6270295977592468,0.7448672652244568,0.5125811696052551,0.5476190476190477,1.4993853569030762,0.651235044002533
1.321394681930542,0.5846661329269409,0.7367285490036011,0.4796460270881653,0.5952380952380952,1.5067979097366333,0.62758868932724
1.3684552907943726,0.549933135509491,0.8185221552848816,0.4536654055118561,0.5238095238095238,1.272125482559204,0.6034607887268066
1.383440375328064,0.611127495765686,0.7723128795623779,0.48716652393341064,0.5714285714285714,1.4857717752456665,0.6266024112701416
1.324087142944336,0.599664032459259,0.7244231104850769,0.5106716752052307,0.6190476190476191,1.8318239450454712,0.6492765545845032
1.4042856693267822,0.5516950488090515,0.8525906205177307,0.44664913415908813,0.6428571428571428,1.6062945127487183,0.6098467111587524
1.3985464572906494,0.5920194387435913,0.8065270185470581,0.5102865695953369,0.5238095238095238,1.7399033308029175,0.6404983401298523
1.4293025732040405,0.698434591293335,0.7308679819107056,0.5021005272865295,0.5952380952380952,1.5485923290252686,0.6965897679328918
1.3802564144134521,0.5647748112678528,0.8154816031455994,0.4669410288333893,0.5,1.5038543939590454,0.6198790073394775
1.437239408493042,0.6616137623786926,0.7756256461143494,0.4930628836154938,0.6190476190476191,1.5251646041870117,0.6981818675994873
1.3717011213302612,0.4729748070240021,0.8987263143062592,0.43612661957740784,0.5238095238095238,1.5653836727142334,0.5691632628440857
1.3252795934677124,0.6054059267044067,0.7198736667633057,0.4884263277053833,0.5476190476190477,1.5686389207839966,0.6458361148834229
1.304460048675537,0.5329095721244812,0.7715504765510559,0.45865654945373535,0.5714285714285714,1.5820852518081665,0.5950304865837097
1.3974391222000122,0.5904521942138672,0.806986927986145,0.48984798789024353,0.5238095238095238,1.6939789056777954,0.6303108334541321
1.3514626026153564,0.5200431942939758,0.8314194083213806,0.4464496374130249,0.6190476190476191,1.448561429977417,0.5792538523674011
1.3341556787490845,0.5501774549484253,0.7839782238006592,0.4680384695529938,0.5,1.8558275699615479,0.6155912280082703
1.374494194984436,0.5102251172065735,0.8642690777778625,0.4124789535999298,0.5238095238095238,1.4768778085708618,0.5647565126419067
1.4002469778060913,0.5172239542007446,0.8830230236053467,0.39917701482772827,0.5476190476190477,1.3220423460006714,0.5478992462158203
1.3744447231292725,0.5335888862609863,0.8408558368682861,0.4501612186431885,0.5714285714285714,1.5337427854537964,0.5998633503913879
1.4404782056808472,0.6895664930343628,0.7509117126464844,0.5146204233169556,0.5238095238095238,1.714033603668213,0.6924563050270081
1.432201862335205,0.5537773966789246,0.8784244656562805,0.4515441060066223,0.6428571428571428,1.0009613037109375,0.5932855606079102
1.3326469659805298,0.5145424604415894,0.8181045055389404,0.45130905508995056,0.5714285714285714,1.1168292760849,0.5841025710105896
1.3327349424362183,0.5951415300369263,0.737593412399292,0.49371474981307983,0.5952380952380952,1.257456660270691,0.6342945098876953
1.3153513669967651,0.5515763163566589,0.7637750506401062,0.47166207432746887,0.5238095238095238,2.123486280441284,0.6179445385932922
1.352340817451477,0.5446566343307495,0.8076841831207275,0.4411816895008087,0.6190476190476191,1.7235182523727417,0.5860347747802734
1.417385458946228,0.5256977081298828,0.8916877508163452,0.43819084763526917,0.5952380952380952,0.9676223993301392,0.5776642560958862
1.34447181224823,0.5435658693313599,0.8009059429168701,0.47007209062576294,0.5714285714285714,1.4966462850570679,0.6034168004989624
1.3639801740646362,0.4962795078754425,0.8677006661891937,0.43178027868270874,0.5476190476190477,1.1643704175949097,0.580127477645874
1.3600198030471802,0.5650671124458313,0.7949526906013489,0.47101321816444397,0.5,1.2616627216339111,0.6130039691925049
1.3961650133132935,0.5029807090759277,0.8931843042373657,0.42318257689476013,0.5714285714285714,1.3915802240371704,0.5614671111106873
1.3790684938430786,0.5575244426727295,0.8215440511703491,0.4649590253829956,0.5714285714285714,1.425572156906128,0.6150200366973877
1.3281266689300537,0.5024613738059998,0.825665295124054,0.4481898844242096,0.5714285714285714,1.422986388206482,0.5797616243362427
1.3858991861343384,0.5204315185546875,0.8654676675796509,0.46913060545921326,0.5476190476190477,1.28061044216156,0.6035932302474976
1.3650431632995605,0.5761213302612305,0.7889218330383301,0.46714967489242554,0.5952380952380952,1.686240315437317,0.5990092754364014
1.3778043985366821,0.5580055713653564,0.8197988271713257,0.45845866203308105,0.6190476190476191,1.702794075012207,0.6196020841598511
1.3806239366531372,0.5267711877822876,0.8538527488708496,0.4471047818660736,0.5714285714285714,1.1969128847122192,0.5840262770652771
1.351773977279663,0.4535754323005676,0.8981985449790955,0.3846984803676605,0.5714285714285714,1.330857515335083,0.5244610905647278
1.3490756750106812,0.597393274307251,0.7516824007034302,0.4662531018257141,0.5476190476190477,1.4074909687042236,0.6051425933837891
1.3225218057632446,0.5413148403167725,0.7812069654464722,0.4676233232021332,0.5714285714285714,1.6154687404632568,0.6101834774017334
1.4087903499603271,0.5408127903938293,0.8679775595664978,0.4136950671672821,0.6428571428571428,1.521409273147583,0.6288021206855774
1.3311265707015991,0.5099205374717712,0.8212060332298279,0.4247414767742157,0.5476190476190477,1.4138753414154053,0.5773866176605225
1.3477399349212646,0.5961276888847351,0.7516122460365295,0.48148974776268005,0.6190476190476191,1.577541708946228,0.6245870590209961
1.3193237781524658,0.6189226508140564,0.7004011273384094,0.5093177556991577,0.5714285714285714,1.2340131998062134,0.6602939963340759
1.3219572305679321,0.4944172203540802,0.8275400102138519,0.42375579476356506,0.5476190476190477,1.6451445817947388,0.5712198615074158
1.4073830842971802,0.6651622653007507,0.7422208189964294,0.5035463571548462,0.5476190476190477,1.5728180408477783,0.6879151463508606
1.435295820236206,0.5708872079849243,0.8644086122512817,0.4818722605705261,0.5476190476190477,1.2944189310073853,0.6220173835754395
1.3293874263763428,0.5422580242156982,0.7871294021606445,0.4517737925052643,0.5952380952380952,1.0027376413345337,0.6078317761421204
1.3645901679992676,0.46037721633911133,0.9042129516601562,0.3913208246231079,0.5238095238095238,1.3545804023742676,0.5540556907653809
1.3170390129089355,0.5646900534629822,0.7523489594459534,0.43848490715026855,0.6190476190476191,1.4413660764694214,0.5786913633346558
1.3625236749649048,0.5630732178688049,0.7994504570960999,0.4426789879798889,0.5714285714285714,1.2079215049743652,0.5861406326293945
1.4533509016036987,0.6549198031425476,0.7984310984611511,0.4767845869064331,0.5476190476190477,1.0497509241104126,0.6962030529975891
1.3656315803527832,0.5582612156867981,0.8073703646659851,0.4516659080982208,0.6190476190476191,1.4409518241882324,0.6522793769836426
1.3620402812957764,0.5462712645530701,0.8157690167427063,0.44364747405052185,0.6428571428571428,1.4575594663619995,0.5879634022712708
1.3655470609664917,0.47209781408309937,0.8934492468833923,0.3917157053947449,0.5952380952380952,1.4212448596954346,0.5404184460639954
1.346209168434143,0.5345470309257507,0.8116621375083923,0.4394594728946686,0.5476190476190477,1.398311734199524,0.5787423849105835
1.3045458793640137,0.5849074125289917,0.719638466835022,0.46686846017837524,0.6190476190476191,1.97052800655365,0.6223503351211548
1.349806308746338,0.6106441020965576,0.7391622066497803,0.49969038367271423,0.6190476190476191,1.261170744895935,0.641077995300293
1.3668068647384644,0.47553569078445435,0.89127117395401,0.41461747884750366,0.5714285714285714,1.4096333980560303,0.5651976466178894
1.3673110008239746,0.47408849000930786,0.8932225108146667,0.40345415472984314,0.5476190476190477,1.7093793153762817,0.561623215675354
1.4173685312271118,0.6345623731613159,0.7828061580657959,0.4968566298484802,0.5476190476190477,1.7486234903335571,0.6695224642753601
1.3357203006744385,0.4877980947494507,0.8479222059249878,0.4127728044986725,0.5714285714285714,1.747802972793579,0.5592937469482422
1.3835479021072388,0.5056571960449219,0.8778907060623169,0.4133879542350769,0.5952380952380952,1.381125807762146,0.5608956217765808
1.3549188375473022,0.5358733534812927,0.8190454840660095,0.4521940052509308,0.5238095238095238,1.406930685043335,0.5878554582595825
1.3306910991668701,0.46397721767425537,0.8667138814926147,0.42447009682655334,0.5714285714285714,1.1520277261734009,0.5770695805549622
1.3770601749420166,0.6163520812988281,0.7607080936431885,0.48548394441604614,0.5714285714285714,1.192541480064392,0.6465555429458618
1.3838337659835815,0.5299919843673706,0.8538417816162109,0.4503813087940216,0.5476190476190477,1.1462743282318115,0.5774285793304443
1.3257421255111694,0.5462514162063599,0.7794907093048096,0.43023741245269775,0.5952380952380952,1.6523654460906982,0.576908528804779
1.3569668531417847,0.4504581093788147,0.90650874376297,0.36846837401390076,0.5476190476190477,1.6012542247772217,0.5274529457092285
1.347991704940796,0.4941302537918091,0.8538614511489868,0.40047797560691833,0.5714285714285714,1.4607703685760498,0.5420008897781372
1.361732006072998,0.5817382335662842,0.7799937725067139,0.47099417448043823,0.5714285714285714,1.5600701570510864,0.6134197115898132
1.331246018409729,0.49771955609321594,0.8335264623165131,0.4154049754142761,0.47619047619047616,1.7117869853973389,0.5604135394096375
1.4635685682296753,0.6523672938346863,0.811201274394989,0.49315398931503296,0.5714285714285714,1.6484662294387817,0.672136127948761
1.3850499391555786,0.5460719466209412,0.8389779925346375,0.44443583488464355,0.5476190476190477,1.6312682628631592,0.5970096588134766
1.3722853660583496,0.5909104347229004,0.7813749313354492,0.48318251967430115,0.6190476190476191,1.3989289999008179,0.6631458401679993
1.352462887763977,0.479758083820343,0.872704803943634,0.3971182107925415,0.47619047619047616,1.3017243146896362,0.5598999261856079
1.412656545639038,0.5065838098526001,0.906072735786438,0.4008009135723114,0.5,1.2709028720855713,0.5956876873970032
1.3494699001312256,0.5625258684158325,0.7869440317153931,0.4740131199359894,0.5952380952380952,1.30961275100708,0.6100918054580688
1.3644429445266724,0.4802239239215851,0.8842190206050873,0.418327271938324,0.5476190476190477,1.3863824605941772,0.581131100654602
1.3679986000061035,0.592922568321228,0.7750760316848755,0.4819837510585785,0.5476190476190477,1.4477702379226685,0.6389668583869934
1.317979097366333,0.47800135612487793,0.8399777412414551,0.41001221537590027,0.5238095238095238,1.2719067335128784,0.5519063472747803
1.3834072351455688,0.5964754223823547,0.7869318127632141,0.48536399006843567,0.5952380952380952,1.4961788654327393,0.6370784640312195
1.3610529899597168,0.5899912118911743,0.7710617780685425,0.4662032127380371,0.5476190476190477,1.6317247152328491,0.62596595287323
1.3474171161651611,0.554195761680603,0.7932213544845581,0.4676992893218994,0.5714285714285714,1.7166184186935425,0.605647087097168
1.3714548349380493,0.5519165992736816,0.8195382356643677,0.4610581398010254,0.6190476190476191,1.7559233903884888,0.6177834272384644
1.4225090742111206,0.6743410229682922,0.7481680512428284,0.4908965229988098,0.5476190476190477,1.2511951923370361,0.6724411249160767
1.3332271575927734,0.560981035232544,0.7722461223602295,0.45630335807800293,0.5714285714285714,1.4899511337280273,0.6035265326499939
1.329798936843872,0.46142199635505676,0.8683769404888153,0.37823906540870667,0.5952380952380952,1.2615846395492554,0.5348367094993591
1.47455632686615,0.6460208296775818,0.8285354971885681,0.49053242802619934,0.5238095238095238,1.4893056154251099,0.6621303558349609
1.3683613538742065,0.465160995721817,0.9032003581523895,0.38309091329574585,0.5238095238095238,1.5212805271148682,0.543066143989563
1.291778564453125,0.5487925410270691,0.7429860234260559,0.4530646800994873,0.5,1.9281305074691772,0.6013339757919312
1.359568476676941,0.4307200014591217,0.9288484752178192,0.3687651753425598,0.5476190476190477,1.6789697408676147,0.5019587874412537
1.436562180519104,0.6657130718231201,0.7708491086959839,0.5013277530670166,0.6428571428571428,1.438828706741333,0.6831144094467163
1.3498157262802124,0.5136094093322754,0.836206316947937,0.44665321707725525,0.5,1.337275743484497,0.6202605366706848
1.3469494581222534,0.5082669258117676,0.8386825323104858,0.3991354703903198,0.5476190476190477,1.7396568059921265,0.5510362982749939
1.3505457639694214,0.44639018177986145,0.9041555821895599,0.36802977323532104,0.5476190476190477,1.5394569635391235,0.5219340324401855
1.4129410982131958,0.5175953507423401,0.8953457474708557,0.41611388325691223,0.47619047619047616,1.3368382453918457,0.5801528692245483
1.3721891641616821,0.46762847900390625,0.9045606851577759,0.3827379643917084,0.5714285714285714,1.6647028923034668,0.5420677065849304
1.3479374647140503,0.4521089494228363,0.895828515291214,0.37940505146980286,0.5,1.7911043167114258,0.5257770419120789
1.3478825092315674,0.4437784254550934,0.904104083776474,0.35588473081588745,0.5714285714285714,1.6824469566345215,0.5339621901512146
1.3871471881866455,0.4945501685142517,0.8925970196723938,0.4012959599494934,0.5,1.3668946027755737,0.5518795251846313
1.3603475093841553,0.500417947769165,0.8599295616149902,0.40532487630844116,0.5476190476190477,1.075778841972351,0.5701790452003479
1.3689063787460327,0.4719656705856323,0.8969407081604004,0.4029420018196106,0.5952380952380952,1.5759679079055786,0.5480706691741943
1.4390326738357544,0.6897088289260864,0.749323844909668,0.5160745978355408,0.5238095238095238,1.4930297136306763,0.6874334812164307
1.3735543489456177,0.41258805990219116,0.9609662890434265,0.3550959825515747,0.5714285714285714,1.4343347549438477,0.5019699931144714
1.3437291383743286,0.4591961205005646,0.884533017873764,0.37726929783821106,0.5714285714285714,1.6985644102096558,0.5073235034942627
1.4360086917877197,0.5775288343429565,0.8584798574447632,0.48446059226989746,0.5,1.8041326999664307,0.6502741575241089
1.4460984468460083,0.5741666555404663,0.871931791305542,0.4497223198413849,0.5714285714285714,1.3297853469848633,0.6334288120269775
1.3813966512680054,0.45304301381111145,0.9283536374568939,0.38260239362716675,0.5714285714285714,1.2844579219818115,0.5238527655601501
1.4178481101989746,0.5224736332893372,0.8953744769096375,0.41875478625297546,0.5714285714285714,1.8151260614395142,0.5972137451171875
1.3559025526046753,0.4564564824104309,0.8994460701942444,0.37959495186805725,0.5238095238095238,1.5003941059112549,0.533611536026001
1.352481484413147,0.48243674635887146,0.8700447380542755,0.402505487203598,0.5476190476190477,1.412201166152954,0.5426216125488281
1.4125601053237915,0.628649115562439,0.7839109897613525,0.4813567101955414,0.5714285714285714,1.348724603652954,0.6200282573699951
1.3992403745651245,0.5053740739822388,0.8938663005828857,0.4044700860977173,0.5238095238095238,1.5092785358428955,0.556219220161438
1.3987987041473389,0.5067228674888611,0.8920758366584778,0.4078679382801056,0.5714285714285714,1.6684223413467407,0.5700972080230713
1.3630309104919434,0.4168572723865509,0.9461736381053925,0.3579268753528595,0.5476190476190477,1.5243054628372192,0.5112183094024658
1.3978760242462158,0.4367130398750305,0.9611629843711853,0.3717128336429596,0.5238095238095238,1.6351312398910522,0.5101499557495117
1.4347889423370361,0.4976706802845001,0.937118262052536,0.4161790907382965,0.5714285714285714,1.8020647764205933,0.5645338296890259
1.4033461809158325,0.6139079928398132,0.7894381880760193,0.4816203713417053,0.5952380952380952,1.2011677026748657,0.6577308177947998
1.3575224876403809,0.5141035914421082,0.8434188961982727,0.4266590178012848,0.5952380952380952,1.2962340116500854,0.5974430441856384
1.3657891750335693,0.4513225853443146,0.9144665896892548,0.3829728662967682,0.5238095238095238,1.5118138790130615,0.5549541711807251
1.38197922706604,0.43968093395233154,0.9422982931137085,0.3840993046760559,0.5,1.4404513835906982,0.5300533771514893
1.3870606422424316,0.41340550780296326,0.9736551344394684,0.36637943983078003,0.5476190476190477,1.2388688325881958,0.5280867218971252
1.4055546522140503,0.44957295060157776,0.9559817016124725,0.37929943203926086,0.4285714285714286,1.8121248483657837,0.5547522902488708
1.4008911848068237,0.4873867928981781,0.9135043919086456,0.40587928891181946,0.5476190476190477,1.5904991626739502,0.5578786730766296
1.4136837720870972,0.5028977394104004,0.9107860326766968,0.40325745940208435,0.5952380952380952,1.3537018299102783,0.5666936635971069
1.4087411165237427,0.438218891620636,0.9705222249031067,0.380392849445343,0.5476190476190477,1.7886942625045776,0.5644536018371582
1.3867233991622925,0.5078200697898865,0.878903329372406,0.43051886558532715,0.5476190476190477,1.872620940208435,0.615590512752533
1.3613364696502686,0.4280351996421814,0.9333012700080872,0.37644872069358826,0.5952380952380952,1.3024265766143799,0.5430304408073425
1.366457223892212,0.4554618000984192,0.9109954237937927,0.3929654657840729,0.5952380952380952,1.5589048862457275,0.5637091994285583
1.3364614248275757,0.5539984107017517,0.782463014125824,0.43876150250434875,0.47619047619047616,1.3337370157241821,0.6311408877372742
1.4276729822158813,0.4725422263145447,0.9551307559013367,0.39936715364456177,0.5714285714285714,2.0804591178894043,0.5700692534446716
1.4116843938827515,0.45414456725120544,0.957539826631546,0.38763728737831116,0.5238095238095238,1.4873706102371216,0.5691320896148682
1.3963639736175537,0.42756572365760803,0.9687982499599457,0.38318684697151184,0.4285714285714286,1.4457380771636963,0.56978440284729
1.3887879848480225,0.4218346178531647,0.9669533669948578,0.3694944679737091,0.47619047619047616,1.5274080038070679,0.5527597665786743
1.37913179397583,0.4660753011703491,0.913056492805481,0.3842150866985321,0.5714285714285714,1.4400047063827515,0.5944051742553711
1.4138036966323853,0.41137489676475525,1.00242879986763,0.351921021938324,0.5,1.3864116668701172,0.5587921142578125
1.4592649936676025,0.40047332644462585,1.0587916672229767,0.3603527247905731,0.38095238095238093,1.3644423484802246,0.5427559018135071
1.4730312824249268,0.612093448638916,0.8609378337860107,0.5007988810539246,0.5,1.824178695678711,0.7072077989578247
1.4115691184997559,0.46949324011802673,0.9420758783817291,0.38477960228919983,0.5238095238095238,1.3235303163528442,0.6008971333503723
1.3687148094177246,0.42602255940437317,0.9426922500133514,0.39014020562171936,0.47619047619047616,1.226393461227417,0.5905287265777588
1.4288185834884644,0.4658263325691223,0.962992250919342,0.40943753719329834,0.5952380952380952,1.5122750997543335,0.5930624008178711
1.4020103216171265,0.4048837423324585,0.997126579284668,0.3543844521045685,0.5,1.5433074235916138,0.5784816145896912
1.414015531539917,0.4116154611110687,1.0024000704288483,0.367747038602829,0.45238095238095233,1.7395524978637695,0.573817253112793
1.4210801124572754,0.40927889943122864,1.0118012130260468,0.3695024847984314,0.5476190476190477,1.3857725858688354,0.5862225890159607
1.440651535987854,0.39552026987075806,1.045131266117096,0.3512900769710541,0.45238095238095233,1.4299219846725464,0.5477856993675232
1.423966884613037,0.44951561093330383,0.9744512736797333,0.38439589738845825,0.47619047619047616,1.7529370784759521,0.5977576971054077
1.5302680730819702,0.6696494221687317,0.8606186509132385,0.5021905303001404,0.5238095238095238,1.4936212301254272,0.7371781468391418
1.5191304683685303,0.6348792910575867,0.8842511773109436,0.5067822337150574,0.47619047619047616,1.658782720565796,0.7249683141708374
1.485139012336731,0.3666762113571167,1.1184628009796143,0.30684614181518555,0.40476190476190477,1.7735602855682373,0.4996461272239685
1.4850351810455322,0.6788578629493713,0.8061773180961609,0.513572096824646,0.5238095238095238,1.8303766250610352,0.7549934983253479
1.4909507036209106,0.4522818326950073,1.0386688709259033,0.35879090428352356,0.45238095238095233,1.7672475576400757,0.5783212184906006
1.4226899147033691,0.43703651428222656,0.9856534004211426,0.3675459325313568,0.5,1.643703818321228,0.5959219932556152
1.4572597742080688,0.4388844966888428,1.018375277519226,0.3833608031272888,0.5,1.8151335716247559,0.6003641486167908
1.50676429271698,0.6875764727592468,0.8191878199577332,0.5121470093727112,0.5476190476190477,1.5907176733016968,0.7525032758712769
1.4158316850662231,0.4359775483608246,0.9798541367053986,0.3862151503562927,0.5,1.8483808040618896,0.6115583181381226
1.428239107131958,0.4444836676120758,0.9837554395198822,0.3732190430164337,0.5476190476190477,1.1902772188186646,0.5982259511947632
1.4582606554031372,0.5014259815216064,0.9568346738815308,0.41037240624427795,0.47619047619047616,1.1566928625106812,0.6527847647666931
1.5794967412948608,0.5472743511199951,1.0322223901748657,0.429490327835083,0.47619047619047616,1.5959093570709229,0.6595671772956848
1.456579566001892,0.4333173334598541,1.023262232542038,0.36954396963119507,0.5238095238095238,1.6975197792053223,0.583613395690918
1.469467043876648,0.45473790168762207,1.0147291421890259,0.38847431540489197,0.47619047619047616,1.2541022300720215,0.6040319204330444
1.479602336883545,0.38961684703826904,1.0899854898452759,0.3498886823654175,0.47619047619047616,1.867919683456421,0.5749276280403137
1.4862573146820068,0.7157688736915588,0.770488440990448,0.5328590273857117,0.45238095238095233,1.6453286409378052,0.7710283994674683
1.4795957803726196,0.4144838750362396,1.06511190533638,0.35570013523101807,0.47619047619047616,1.820581316947937,0.5822860598564148
1.512315273284912,0.5525097846984863,0.9598054885864258,0.4155082106590271,0.47619047619047616,1.7699968814849854,0.6532306671142578
1.558276653289795,0.37777844071388245,1.1804982125759125,0.33049407601356506,0.40476190476190477,1.3566392660140991,0.5405086278915405
1.5393930673599243,0.5115671157836914,1.027825951576233,0.41271674633026123,0.5238095238095238,1.7916122674942017,0.6610674262046814
1.4764925241470337,0.5003191828727722,0.9761733412742615,0.4120241105556488,0.5476190476190477,1.6383702754974365,0.6527401208877563
1.514799952507019,0.7047512531280518,0.8100486993789673,0.5244689583778381,0.5,1.2242971658706665,0.7540528178215027
1.5596063137054443,0.4228493273258209,1.1367569863796234,0.3693390190601349,0.45238095238095233,1.5216739177703857,0.5807603597640991
1.5581088066101074,0.6903612017631531,0.8677476048469543,0.5102623701095581,0.40476190476190477,1.9532318115234375,0.7408127188682556
1.5737923383712769,0.6584900617599487,0.9153022766113281,0.5280336737632751,0.45238095238095233,2.1539254188537598,0.6999289393424988
1.568576455116272,0.7229112982749939,0.8456651568412781,0.5363704562187195,0.4285714285714286,1.8479238748550415,0.768916666507721
1.587395429611206,0.5749145746231079,1.0124808549880981,0.4554417133331299,0.47619047619047616,1.7474802732467651,0.7214493155479431
1.500414252281189,0.7798088192939758,0.7206054329872131,0.5777063369750977,0.47619047619047616,1.179238200187683,0.8137390613555908
1.5753997564315796,0.6761194467544556,0.899280309677124,0.5556444525718689,0.5,1.3266263008117676,0.7194635272026062
1.5923157930374146,0.4748311936855316,1.117484599351883,0.37432703375816345,0.5476190476190477,1.126595377922058,0.6056532859802246
1.562547206878662,0.5506541132926941,1.011893093585968,0.4306180775165558,0.5,1.5529117584228516,0.6363312602043152
1.5176270008087158,0.571498692035675,0.9461283087730408,0.4270070791244507,0.5952380952380952,1.2203726768493652,0.6463140845298767
1.5476425886154175,0.6532388925552368,0.8944036960601807,0.5483576655387878,0.5,1.0236496925354004,0.7081292271614075
1.5180057287216187,0.6258609294891357,0.8921447992324829,0.4968903660774231,0.47619047619047616,1.1553820371627808,0.7055045962333679
1.544710636138916,0.5352209210395813,1.0094897150993347,0.42156025767326355,0.47619047619047616,1.6666556596755981,0.6229387521743774
1.5550678968429565,0.6874199509620667,0.8676479458808899,0.553284764289856,0.5238095238095238,1.616294264793396,0.726200520992279
1.5692107677459717,0.46817684173583984,1.1010339260101318,0.3669661283493042,0.5238095238095238,1.408879041671753,0.601483166217804
1.488806962966919,0.6454660892486572,0.8433408737182617,0.5243076682090759,0.5238095238095238,1.2543056011199951,0.6675029993057251
1.5297638177871704,0.5399619340896606,0.9898018836975098,0.40189486742019653,0.5476190476190477,1.7864980697631836,0.6296399235725403
1.5469061136245728,0.6177560687065125,0.9291500449180603,0.4637666344642639,0.5476190476190477,1.503273367881775,0.6749465465545654
1.4423855543136597,0.552147626876831,0.8902379274368286,0.42029255628585815,0.5714285714285714,1.43581223487854,0.6244837045669556
1.4884594678878784,0.5637826919555664,0.924676775932312,0.44710269570350647,0.5476190476190477,1.603834629058838,0.6717144846916199
1.496967077255249,0.7822409868240356,0.7147260904312134,0.5350403189659119,0.47619047619047616,1.3713642358779907,0.7623001337051392
1.4710127115249634,0.47433900833129883,0.9966737031936646,0.36919254064559937,0.5,1.2927051782608032,0.5583441853523254
1.442314624786377,0.5951608419418335,0.8471537828445435,0.5235852599143982,0.47619047619047616,1.1998847723007202,0.6553997993469238
1.4915107488632202,0.6324183940887451,0.8590923547744751,0.5138309001922607,0.5238095238095238,1.227643609046936,0.6631190776824951
1.4954382181167603,0.4519309401512146,1.0435072779655457,0.3654930293560028,0.5238095238095238,1.632657766342163,0.5559666752815247
1.4805604219436646,0.4763714373111725,1.004188984632492,0.3810925781726837,0.5714285714285714,2.0733156204223633,0.5586603283882141
1.6326314210891724,0.5893439650535583,1.043287456035614,0.744644284248352,0.40476190476190477,1.6280243396759033,0.9152346253395081
1.640834927558899,0.5900061726570129,1.050828754901886,0.6591796875,0.47619047619047616,1.9357717037200928,0.8834659457206726
1.59494948387146,0.5867511630058289,1.008198320865631,0.7136203646659851,0.4285714285714286,1.5882587432861328,0.9086486101150513
1.5096983909606934,0.6909887194633484,0.818709671497345,0.6758562326431274,0.5476190476190477,1.943314552307129,0.9021580219268799
1.5893219709396362,0.5559502840042114,1.0333716869354248,0.6800513863563538,0.5952380952380952,1.8920466899871826,0.8933373093605042
1.6172711849212646,0.5268740653991699,1.0903971195220947,0.582122266292572,0.5714285714285714,1.6352620124816895,0.8255406022071838
1.6105462312698364,0.5282058715820312,1.0823403596878052,0.5818471908569336,0.5476190476190477,1.5342061519622803,0.8258154988288879
1.5069621801376343,0.5324038863182068,0.9745582938194275,0.5825554132461548,0.6428571428571428,1.5118248462677002,0.8036695718765259
1.4465460777282715,0.49392232298851013,0.9526237547397614,0.559593141078949,0.5,1.6529228687286377,0.7722610831260681
1.4844850301742554,0.39975836873054504,1.0847266614437103,0.46921026706695557,0.5476190476190477,1.6051833629608154,0.696117103099823
1.3560019731521606,0.5691096782684326,0.786892294883728,0.5324183106422424,0.5952380952380952,1.7759621143341064,0.7545309662818909
1.3109548091888428,0.5744861960411072,0.7364686131477356,0.5141956210136414,0.5714285714285714,1.9239705801010132,0.7193458080291748
1.3016380071640015,0.5473743677139282,0.7542636394500732,0.47005799412727356,0.5952380952380952,1.617937445640564,0.6881043910980225
1.2875380516052246,0.47398704290390015,0.8135510087013245,0.4303600788116455,0.47619047619047616,1.8186193704605103,0.6279393434524536
1.228239893913269,0.4958742558956146,0.7323656380176544,0.3887792229652405,0.5238095238095238,1.8864699602127075,0.5571799278259277
1.2781254053115845,0.46436983346939087,0.8137555718421936,0.3498649001121521,0.5,1.8839836120605469,0.5261774063110352
1.2104237079620361,0.40403908491134644,0.8063846230506897,0.34444233775138855,0.5714285714285714,1.276415228843689,0.5100371241569519
1.2503368854522705,0.4062250256538391,0.8441118597984314,0.325146347284317,0.47619047619047616,1.5303831100463867,0.47533664107322693
1.1793725490570068,0.43696609139442444,0.7424064576625824,0.3097289800643921,0.4285714285714286,1.2571321725845337,0.45240363478660583
1.2184399366378784,0.4781952202320099,0.7402447164058685,0.3626028001308441,0.40476190476190477,2.0615382194519043,0.514286458492279
1.3011541366577148,0.4460377097129822,0.8551164269447327,0.36187943816185,0.6190476190476191,1.6754461526870728,0.5035423040390015
1.3076450824737549,0.5400038957595825,0.7676411867141724,0.4459824860095978,0.6190476190476191,1.6240284442901611,0.5924309492111206
1.4057996273040771,0.5995866656303406,0.8062129616737366,0.4622223675251007,0.5476190476190477,1.3475154638290405,0.6295862197875977
1.5262397527694702,0.608260452747345,0.9179793000221252,0.462263822555542,0.5952380952380952,1.4431864023208618,0.5853153467178345
1.5436843633651733,0.6794905066490173,0.864193856716156,0.47681689262390137,0.5238095238095238,1.4164376258850098,0.6229051947593689
1.5985522270202637,0.823268711566925,0.7752835154533386,0.5485553741455078,0.6428571428571428,1.2788722515106201,0.7020646929740906
1.6532361507415771,0.6807147264480591,0.9725214242935181,0.4725145697593689,0.47619047619047616,1.6735999584197998,0.6190730929374695
1.5943704843521118,0.7267670035362244,0.8676034808158875,0.4756805896759033,0.5714285714285714,1.7226523160934448,0.6165587902069092
1.610479474067688,0.6896278262138367,0.9208516478538513,0.45619210600852966,0.5476190476190477,1.4147759675979614,0.6165440082550049
1.6133314371109009,0.6686562895774841,0.9446751475334167,0.45591801404953003,0.6190476190476191,1.838394284248352,0.6278021931648254
1.5088120698928833,0.6972981095314026,0.8115139603614807,0.48890402913093567,0.5952380952380952,1.7657599449157715,0.6643513441085815
1.5736956596374512,0.7242799401283264,0.8494157195091248,0.49570900201797485,0.5238095238095238,1.7557390928268433,0.6846814751625061
1.5571755170822144,0.7037307620048523,0.8534447550773621,0.5146817564964294,0.47619047619047616,1.495864748954773,0.70201575756073
1.6567445993423462,0.7239288687705994,0.9328157305717468,0.5261532664299011,0.5,1.7552672624588013,0.7050226330757141
1.63529372215271,0.7338828444480896,0.9014108777046204,0.5307810306549072,0.47619047619047616,1.4919160604476929,0.6962645649909973
1.703646183013916,0.7630253434181213,0.9406208395957947,0.5303906798362732,0.5238095238095238,1.8505390882492065,0.7087863087654114
1.5462536811828613,0.7921001315116882,0.7541535496711731,0.5648829340934753,0.5476190476190477,1.6641377210617065,0.7449995279312134
1.5704067945480347,0.6564843654632568,0.9139224290847778,0.49609655141830444,0.5952380952380952,1.5587390661239624,0.6077949404716492
1.5549415349960327,0.8180571794509888,0.736884355545044,0.5693058967590332,0.5476190476190477,1.4342916011810303,0.7219182848930359
1.5708125829696655,0.7145863771438599,0.8562262058258057,0.5094459056854248,0.5238095238095238,1.4097565412521362,0.6632893681526184
1.5673096179962158,0.7528043985366821,0.8145052194595337,0.5384991765022278,0.5,1.7433854341506958,0.6976063847541809
1.5709922313690186,0.7593182325363159,0.8116739988327026,0.534445583820343,0.5714285714285714,1.6516005992889404,0.685867428779602
1.5817617177963257,0.7555863857269287,0.826175332069397,0.5314518213272095,0.5476190476190477,1.295811653137207,0.6886622905731201
1.5409693717956543,0.7201786637306213,0.820790708065033,0.5322040915489197,0.5,1.57916259765625,0.6809009909629822
1.6062196493148804,0.7180982232093811,0.8881214261054993,0.515539288520813,0.5,1.7908473014831543,0.6794169545173645
1.527696132659912,0.721479594707489,0.8062165379524231,0.5290377736091614,0.5476190476190477,1.6638314723968506,0.6907519698143005
1.6119102239608765,0.7174087762832642,0.8945014476776123,0.5254380702972412,0.5952380952380952,1.7310009002685547,0.6861651539802551
1.5689302682876587,0.7085883021354675,0.8603419661521912,0.5236027240753174,0.5714285714285714,1.3127501010894775,0.6890978217124939
1.5903016328811646,0.6870823502540588,0.9032192826271057,0.5031750798225403,0.5952380952380952,1.1590576171875,0.6652202010154724
1.5426287651062012,0.7345045208930969,0.8081242442131042,0.5538723468780518,0.5714285714285714,1.4991286993026733,0.7026386857032776
1.486258864402771,0.8064560294151306,0.6798028349876404,0.5907065272331238,0.5476190476190477,1.209040880203247,0.7395152449607849
1.6448215246200562,0.7575145959854126,0.8873069286346436,0.5589836835861206,0.5476190476190477,1.4445265531539917,0.7159329056739807
1.5436975955963135,0.7827290296554565,0.7609685659408569,0.5488933324813843,0.5714285714285714,2.0169003009796143,0.7073028087615967
1.4964319467544556,0.8199445605278015,0.676487386226654,0.6011607646942139,0.5476190476190477,1.95759916305542,0.7339707016944885
1.5693700313568115,0.7756756544113159,0.7936943769454956,0.5551817417144775,0.5476190476190477,1.9825198650360107,0.7080273032188416
1.6116617918014526,0.7167403697967529,0.8949214220046997,0.520348072052002,0.5714285714285714,1.5612199306488037,0.6821499466896057
1.575832486152649,0.7563620209693909,0.8194704651832581,0.563817024230957,0.47619047619047616,1.9404113292694092,0.7118114829063416
1.5352665185928345,0.8090384006500244,0.7262281179428101,0.57163405418396,0.5238095238095238,1.9299414157867432,0.7273939251899719
1.5810915231704712,0.7527714967727661,0.8283200263977051,0.5397871136665344,0.5238095238095238,1.6932405233383179,0.6874099373817444
1.5946755409240723,0.7290662527084351,0.8656092882156372,0.5488766431808472,0.5,1.6789844036102295,0.705862820148468
1.497209072113037,0.7557520270347595,0.7414570450782776,0.559497594833374,0.4285714285714286,1.8659849166870117,0.7094963788986206
1.4148091077804565,0.779003918170929,0.6358051896095276,0.5891262888908386,0.3571428571428571,1.7022461891174316,0.7150288224220276
1.4804948568344116,0.6996249556541443,0.7808699011802673,0.5413490533828735,0.5238095238095238,2.061760425567627,0.6768965125083923
1.4923300743103027,0.810087263584137,0.6822428107261658,0.5916992425918579,0.5476190476190477,1.847023606300354,0.7382255792617798
1.5664392709732056,0.7788955569267273,0.7875437140464783,0.5555542707443237,0.5714285714285714,1.4205559492111206,0.7157414555549622
1.5998080968856812,0.7903321385383606,0.8094759583473206,0.5584047436714172,0.5714285714285714,1.6165003776550293,0.7151315212249756
1.6083868741989136,0.7721912264823914,0.8361956477165222,0.5419639348983765,0.47619047619047616,1.3402496576309204,0.7008653879165649
1.5452882051467896,0.7377499938011169,0.8075382113456726,0.5368919372558594,0.5238095238095238,1.58510160446167,0.6969379782676697
1.584488034248352,0.7779232859611511,0.8065647482872009,0.5726093053817749,0.45238095238095233,1.8623008728027344,0.7303752303123474
1.6195670366287231,0.7881039381027222,0.831463098526001,0.5486131906509399,0.4285714285714286,1.371220350265503,0.7199780941009521
1.507628083229065,0.8282772302627563,0.6793508529663086,0.5792449712753296,0.5476190476190477,1.3764606714248657,0.7281111478805542
1.504723310470581,0.8483027219772339,0.6564205884933472,0.6025446653366089,0.5476190476190477,1.19147527217865,0.7444706559181213
1.634424090385437,0.79319167137146,0.841232419013977,0.5725072026252747,0.5714285714285714,1.0446176528930664,0.7317807078361511
1.5540297031402588,0.8252723813056946,0.7287573218345642,0.5770257115364075,0.5238095238095238,1.2033066749572754,0.7300664782524109
1.6003077030181885,0.8092764616012573,0.7910312414169312,0.5705599784851074,0.5714285714285714,1.3178285360336304,0.7253936529159546
1.5377061367034912,0.7283006906509399,0.8094054460525513,0.5329994559288025,0.5,1.4455658197402954,0.6720422506332397
1.532618761062622,0.7494695782661438,0.7831491827964783,0.5547701716423035,0.5476190476190477,1.682581901550293,0.6913846135139465
1.5460679531097412,0.7995818257331848,0.7464861273765564,0.5543880462646484,0.5,1.9135057926177979,0.7180317640304565
1.5198558568954468,0.83597332239151,0.6838825345039368,0.5857551097869873,0.5238095238095238,1.32552969455719,0.738569974899292
1.5583657026290894,0.7636253833770752,0.7947403192520142,0.5527614951133728,0.5238095238095238,1.491152286529541,0.7163875102996826
1.5707900524139404,0.7452803254127502,0.8255097270011902,0.5406966805458069,0.5238095238095238,1.789377212524414,0.6968242526054382
1.5543793439865112,0.8240534067153931,0.7303259372711182,0.588769257068634,0.5476190476190477,1.6247607469558716,0.7282737493515015
1.5404731035232544,0.8368595838546753,0.7036135196685791,0.581403911113739,0.5952380952380952,1.645134687423706,0.735763430595398
1.600238561630249,0.7515579462051392,0.8486806154251099,0.5109865665435791,0.5,1.641178846359253,0.6738260388374329
1.5297189950942993,0.8198477625846863,0.709871232509613,0.587205171585083,0.5,1.3248463869094849,0.733001172542572
1.5902597904205322,0.7839362025260925,0.8063235878944397,0.5467140674591064,0.5,1.6369293928146362,0.7146815061569214
1.5672128200531006,0.8044987320899963,0.7627140879631042,0.5581735968589783,0.5952380952380952,1.8594878911972046,0.7247507572174072
1.5514521598815918,0.8458541035652161,0.7055980563163757,0.5963163375854492,0.4285714285714286,1.4067631959915161,0.7417214512825012
1.5714908838272095,0.8184840679168701,0.7530068159103394,0.5764704942703247,0.47619047619047616,1.58806574344635,0.7335320115089417
1.6026501655578613,0.797173261642456,0.8054769039154053,0.5583142638206482,0.5476190476190477,1.8493943214416504,0.7100146412849426
1.5568732023239136,0.7893649935722351,0.7675082087516785,0.5399718880653381,0.5476190476190477,1.2761456966400146,0.7055214643478394
1.5484607219696045,0.819378137588501,0.7290825843811035,0.5773571133613586,0.5476190476190477,1.5774409770965576,0.7294206023216248
1.5823922157287598,0.7923616170883179,0.7900305986404419,0.5528373122215271,0.5,1.7109097242355347,0.7109655737876892
1.5195449590682983,0.8521837592124939,0.6673611998558044,0.6012935042381287,0.5238095238095238,1.8995583057403564,0.7612915635108948
1.5616439580917358,0.7361657619476318,0.825478196144104,0.5514079332351685,0.5476190476190477,1.2306840419769287,0.678510844707489
1.5522202253341675,0.8093790411949158,0.7428411841392517,0.5715166330337524,0.5714285714285714,1.3631936311721802,0.7147315144538879
1.5236480236053467,0.7798274159431458,0.7438206076622009,0.5909994840621948,0.5,1.5217418670654297,0.7103403210639954
1.5718010663986206,0.8191223740577698,0.7526786923408508,0.573910117149353,0.5238095238095238,1.581834077835083,0.730981171131134
1.5554616451263428,0.810930073261261,0.7445315718650818,0.5621220469474792,0.5476190476190477,1.76966392993927,0.72085040807724
1.5633224248886108,0.832314133644104,0.7310082912445068,0.5856726765632629,0.5714285714285714,2.0413315296173096,0.745466947555542
1.6064894199371338,0.8087624907493591,0.7977269291877747,0.5798563957214355,0.47619047619047616,1.441176176071167,0.7308644652366638
1.591590404510498,0.8202963471412659,0.7712940573692322,0.5819252133369446,0.5238095238095238,1.6481620073318481,0.7385359406471252
1.6089129447937012,0.7951672077178955,0.8137457370758057,0.5511963367462158,0.47619047619047616,1.596113681793213,0.7125363945960999
1.6061805486679077,0.7765911221504211,0.8295894265174866,0.5775184631347656,0.5,1.6116948127746582,0.7197010517120361
1.5983964204788208,0.8115250468254089,0.7868713736534119,0.5659315586090088,0.5714285714285714,1.478325605392456,0.7312906384468079
1.600218415260315,0.8036686778068542,0.7965497374534607,0.5691275596618652,0.5476190476190477,1.6167898178100586,0.7352028489112854
1.5168133974075317,0.8319193720817566,0.6848940253257751,0.5880057215690613,0.5238095238095238,1.5419951677322388,0.7380754351615906
1.5311310291290283,0.842766523361206,0.6883645057678223,0.5820285677909851,0.5238095238095238,1.8360282182693481,0.736653208732605
1.5614546537399292,0.8305711150169373,0.7308835387229919,0.591804027557373,0.5952380952380952,1.4752404689788818,0.7461274862289429
1.5622994899749756,0.7890129685401917,0.7732865214347839,0.5581943392753601,0.5476190476190477,1.741585373878479,0.7171490788459778
1.6083894968032837,0.7731429934501648,0.8352465033531189,0.5591904520988464,0.47619047619047616,1.7366224527359009,0.7139765024185181
1.586312174797058,0.7995908856391907,0.7867212891578674,0.5699083805084229,0.5238095238095238,1.504744529724121,0.724551796913147
1.6108933687210083,0.8333661556243896,0.7775272130966187,0.6098131537437439,0.6190476190476191,1.7086585760116577,0.7512558698654175
1.5859156847000122,0.8243348002433777,0.7615808844566345,0.5982272028923035,0.6190476190476191,1.7356292009353638,0.7537158131599426
1.5364668369293213,0.8444989323616028,0.6919679045677185,0.5970490574836731,0.47619047619047616,1.86543869972229,0.7456838488578796
1.6377041339874268,0.740391194820404,0.8973129391670227,0.5099171996116638,0.5714285714285714,1.7259864807128906,0.6803650259971619
1.5669089555740356,0.804202139377594,0.7627068161964417,0.566925048828125,0.5476190476190477,1.4940102100372314,0.7324177026748657
1.6059529781341553,0.7585461735725403,0.847406804561615,0.5645264983177185,0.4285714285714286,1.588950753211975,0.7263294458389282
1.5497647523880005,0.7915974259376526,0.7581673264503479,0.5822811126708984,0.5,1.741439700126648,0.7415105700492859
1.5680874586105347,0.8296582102775574,0.7384292483329773,0.5978143811225891,0.5,1.5695470571517944,0.7367218732833862
1.542181372642517,0.8395078182220459,0.7026735544204712,0.5897760391235352,0.5238095238095238,1.6674327850341797,0.7424827218055725
1.5594216585159302,0.8386755585670471,0.7207460999488831,0.6025396585464478,0.5714285714285714,1.7007288932800293,0.7636629343032837
1.5339666604995728,0.8353551030158997,0.6986115574836731,0.5924384593963623,0.5,1.6582584381103516,0.7445431351661682
1.6265437602996826,0.8036506175994873,0.8228931427001953,0.5662311911582947,0.45238095238095233,1.839249610900879,0.7325012683868408
1.5060752630233765,0.8805102109909058,0.6255650520324707,0.6232030391693115,0.5,1.6783050298690796,0.7657395601272583
1.6893022060394287,0.7831581830978394,0.9061440229415894,0.5631139278411865,0.5238095238095238,1.1034775972366333,0.7307797074317932
1.577518343925476,0.8178470730781555,0.7596712708473206,0.5790047645568848,0.47619047619047616,1.4834316968917847,0.7401663064956665
1.5818506479263306,0.8350703120231628,0.7467803359031677,0.6128265261650085,0.5476190476190477,1.7555776834487915,0.7691286206245422
1.5794962644577026,0.8052980303764343,0.7741982340812683,0.5729161500930786,0.45238095238095233,1.242391586303711,0.7206429839134216
1.575732946395874,0.8066178560256958,0.7691150903701782,0.5814420580863953,0.5476190476190477,1.9086635112762451,0.7421004772186279
1.5837713479995728,0.8137875199317932,0.7699838280677795,0.5965073108673096,0.6190476190476191,1.5844306945800781,0.740754246711731
1.5857616662979126,0.7948389649391174,0.7909227013587952,0.5750131011009216,0.5238095238095238,1.0959562063217163,0.7212981581687927
1.6656699180603027,0.7459669709205627,0.91970294713974,0.5327934622764587,0.5714285714285714,1.138615369796753,0.7009121179580688
1.5892870426177979,0.8064800500869751,0.7828069925308228,0.5766159892082214,0.5476190476190477,1.4980963468551636,0.7225743532180786
1.646978497505188,0.7700087428092957,0.8769697546958923,0.5527021288871765,0.45238095238095233,0.9538294672966003,0.7180182933807373
1.5621119737625122,0.8146849274635315,0.7474270462989807,0.5796176791191101,0.5238095238095238,1.0874909162521362,0.7371333837509155
1.5716054439544678,0.8135109543800354,0.7580944895744324,0.5985962748527527,0.5476190476190477,1.4299100637435913,0.7461001873016357
1.5957871675491333,0.7984110116958618,0.7973761558532715,0.5728940963745117,0.5238095238095238,1.433720350265503,0.7364022731781006
1.5807127952575684,0.8191607594490051,0.7615520358085632,0.5901735424995422,0.5714285714285714,1.275080919265747,0.746428906917572
1.5493053197860718,0.8088104128837585,0.7404949069023132,0.5881584882736206,0.5238095238095238,1.5809099674224854,0.7391144037246704
1.5519134998321533,0.8121309876441956,0.7397825121879578,0.5798050165176392,0.5476190476190477,1.606229543685913,0.7404693961143494
1.5986672639846802,0.8066644072532654,0.7920028567314148,0.5751286745071411,0.5,1.6975082159042358,0.7328745126724243
1.6099961996078491,0.7804672718048096,0.8295289278030396,0.5640067458152771,0.5,1.6757570505142212,0.7245417237281799
1.5545719861984253,0.812700092792511,0.7418718934059143,0.5903623700141907,0.47619047619047616,1.6210888624191284,0.7500149011611938
1.5506644248962402,0.7491549253463745,0.8015094995498657,0.5756691694259644,0.5714285714285714,1.4223458766937256,0.7400587797164917
1.4499659538269043,0.8127521872520447,0.6372137665748596,0.6181528568267822,0.5476190476190477,1.0147290229797363,0.763374924659729
1.5851988792419434,0.8364255428314209,0.7487733364105225,0.5908721089363098,0.45238095238095233,1.6074467897415161,0.7472532987594604
1.555295705795288,0.7591264247894287,0.7961692810058594,0.5688761472702026,0.45238095238095233,1.7426127195358276,0.7265249490737915
1.5500978231430054,0.8150418400764465,0.7350559830665588,0.5834169387817383,0.5476190476190477,1.5251132249832153,0.7394375205039978
1.5883408784866333,0.7916954755783081,0.7966454029083252,0.5668625831604004,0.5238095238095238,1.8112083673477173,0.715618908405304
1.565448522567749,0.7830088138580322,0.7824397087097168,0.5736801028251648,0.5952380952380952,1.2445136308670044,0.7278063893318176
1.5813076496124268,0.8009430170059204,0.7803646326065063,0.5523456335067749,0.5238095238095238,1.509200930595398,0.7136379480361938
1.6011704206466675,0.8192151784896851,0.7819552421569824,0.5904127359390259,0.5,1.721773624420166,0.7466618418693542
1.6552767753601074,0.782677412033081,0.8725993633270264,0.5381505489349365,0.5,1.723947286605835,0.7024574875831604
1.5691877603530884,0.8197693228721619,0.7494184374809265,0.5936275720596313,0.5476190476190477,1.2313878536224365,0.7579128742218018
1.4987199306488037,0.8346781134605408,0.6640418171882629,0.6076281666755676,0.5714285714285714,1.4149706363677979,0.7620776891708374
1.554461121559143,0.8453729152679443,0.7090882062911987,0.6133124828338623,0.47619047619047616,1.4963185787200928,0.7716891169548035
1.5189664363861084,0.8275131583213806,0.6914532780647278,0.5944391489028931,0.5,1.8887534141540527,0.7413964867591858
1.5049649477005005,0.8050426840782166,0.6999222636222839,0.5760986804962158,0.6190476190476191,1.4514588117599487,0.7219582200050354
1.581876516342163,0.7716072201728821,0.810269296169281,0.5665762424468994,0.5476190476190477,1.5970245599746704,0.7341936230659485
1.5268620252609253,0.7477976679801941,0.7790643572807312,0.5682450532913208,0.5,1.231986165046692,0.7210233211517334
1.6397817134857178,0.7713959813117981,0.8683857321739197,0.5521950125694275,0.5238095238095238,1.144985318183899,0.6991739869117737
1.528389573097229,0.7457742094993591,0.7826153635978699,0.5634453296661377,0.5238095238095238,1.1207832098007202,0.6883269548416138
1.5607545375823975,0.7277448773384094,0.833009660243988,0.5457262992858887,0.5238095238095238,1.8406405448913574,0.6854705214500427
1.5274604558944702,0.7545971274375916,0.7728633284568787,0.5618975162506104,0.5238095238095238,1.8774313926696777,0.7199851870536804
1.5977180004119873,0.7640060782432556,0.8337119221687317,0.5593996047973633,0.5714285714285714,1.6573106050491333,0.7170745730400085
1.6266194581985474,0.7609231472015381,0.8656963109970093,0.5463662147521973,0.5238095238095238,1.8913930654525757,0.7163535952568054
1.5818955898284912,0.8028318285942078,0.7790637612342834,0.5736889243125916,0.5238095238095238,1.5089131593704224,0.7406891584396362
1.5250496864318848,0.8484932780265808,0.676556408405304,0.6182379126548767,0.5238095238095238,1.736572265625,0.7696617841720581
1.6258660554885864,0.8005239367485046,0.8253421187400818,0.5753464102745056,0.5238095238095238,1.5939291715621948,0.7388070821762085
1.5855841636657715,0.7233785390853882,0.8622056245803833,0.5496614575386047,0.5,1.7411274909973145,0.6816418766975403
1.5842939615249634,0.8262068629264832,0.7580870985984802,0.592632532119751,0.47619047619047616,1.9036896228790283,0.7497988939285278
1.5958142280578613,0.7926771640777588,0.8031370639801025,0.5781813859939575,0.5238095238095238,1.8201854228973389,0.7334818243980408
1.558549165725708,0.8128849267959595,0.7456642389297485,0.5857794880867004,0.47619047619047616,1.7093164920806885,0.7316227555274963
1.5000749826431274,0.8715245723724365,0.6285504102706909,0.6208672523498535,0.5,1.3053853511810303,0.7610020041465759
1.501885175704956,0.7418368458747864,0.7600483298301697,0.5590060949325562,0.5238095238095238,1.6177819967269897,0.6926242709159851
1.6026583909988403,0.8285097479820251,0.7741486430168152,0.587410569190979,0.5476190476190477,1.276086449623108,0.744012713432312
1.5230103731155396,0.8427298665046692,0.6802805066108704,0.6222890019416809,0.5,1.0429562330245972,0.7750287652015686
1.6430565118789673,0.7646198868751526,0.8784366250038147,0.5480844974517822,0.47619047619047616,1.6502047777175903,0.7048817276954651
1.6085225343704224,0.7733362317085266,0.8351863026618958,0.5653941631317139,0.5476190476190477,1.3970271348953247,0.7226701974868774
1.605088710784912,0.8127259016036987,0.7923628091812134,0.5791977643966675,0.5,0.8571835160255432,0.7393203973770142
1.6166540384292603,0.7588596940040588,0.8577943444252014,0.5498219728469849,0.5952380952380952,1.744483470916748,0.7107807397842407
1.633995532989502,0.7691894769668579,0.864806056022644,0.5484018325805664,0.5714285714285714,1.519347906112671,0.7112403512001038
1.5734851360321045,0.7239606380462646,0.8495244979858398,0.5571225881576538,0.45238095238095233,1.8961378335952759,0.6895132660865784
1.5880168676376343,0.798322319984436,0.7896945476531982,0.5824092626571655,0.5476190476190477,1.4634521007537842,0.7384081482887268
1.5948299169540405,0.7996119260787964,0.7952179908752441,0.5815717577934265,0.5238095238095238,0.99641352891922,0.7401049733161926
1.5145938396453857,0.8004555106163025,0.7141383290290833,0.5757278203964233,0.5476190476190477,2.047377824783325,0.7316855192184448
1.5841604471206665,0.8134887218475342,0.7706717252731323,0.588357150554657,0.47619047619047616,1.8637453317642212,0.7361310124397278
1.5614864826202393,0.8062259554862976,0.7552605271339417,0.573443591594696,0.5,1.6455998420715332,0.7355775237083435
1.5924468040466309,0.7965490221977234,0.7958977818489075,0.56280118227005,0.5238095238095238,1.7395055294036865,0.7216247916221619
1.6155532598495483,0.759443461894989,0.8561097979545593,0.5434056520462036,0.47619047619047616,1.354380488395691,0.697403609752655
1.563417673110962,0.8511870503425598,0.7122306227684021,0.6088029742240906,0.5476190476190477,1.8009816408157349,0.7627740502357483
1.5703608989715576,0.839049220085144,0.7313116788864136,0.5984129309654236,0.5238095238095238,1.6615017652511597,0.7423098683357239
1.5058175325393677,0.775187611579895,0.7306299209594727,0.5798518657684326,0.5,1.623051404953003,0.7332028150558472
1.5336897373199463,0.8318032026290894,0.7018865346908569,0.6079000234603882,0.6428571428571428,1.1999866962432861,0.7608126997947693
1.591802716255188,0.8455795645713806,0.7462231516838074,0.6127842664718628,0.5476190476190477,1.660314917564392,0.7549535036087036
1.6271891593933105,0.8053978681564331,0.8217912912368774,0.589949905872345,0.4285714285714286,1.8368407487869263,0.750705897808075
1.5064934492111206,0.7129716277122498,0.7935218214988708,0.5359434485435486,0.5476190476190477,1.7989948987960815,0.6712115406990051
1.6337049007415771,0.839714765548706,0.7939901351928711,0.6074330806732178,0.5476190476190477,1.6040326356887817,0.7661807537078857
1.5773653984069824,0.8287150859832764,0.748650312423706,0.6051496863365173,0.5,1.3161965608596802,0.7494871020317078
1.6019413471221924,0.7895743250846863,0.8123670220375061,0.5877577066421509,0.5714285714285714,1.362328052520752,0.7415104508399963
1.565126657485962,0.7987819910049438,0.7663446664810181,0.589206337928772,0.5238095238095238,1.5997289419174194,0.7403965592384338
1.5811032056808472,0.7783349752426147,0.8027682304382324,0.5676025152206421,0.5,1.4641706943511963,0.7232374548912048
1.6006706953048706,0.750859797000885,0.8498108983039856,0.5757832527160645,0.5476190476190477,1.49836003780365,0.7395023107528687
1.5562751293182373,0.7981483936309814,0.7581267356872559,0.5844481587409973,0.5238095238095238,1.6324748992919922,0.7394636273384094
1.5125230550765991,0.8385378122329712,0.6739852428436279,0.6106734275817871,0.5476190476190477,1.1181222200393677,0.7765335440635681
1.5489550828933716,0.8513237833976746,0.697631299495697,0.6201579570770264,0.47619047619047616,1.5368595123291016,0.7712596654891968
1.6055909395217896,0.7894331216812134,0.8161578178405762,0.5709508657455444,0.47619047619047616,1.6641876697540283,0.7244221568107605
1.5937085151672363,0.859771728515625,0.7339367866516113,0.6232701539993286,0.5714285714285714,1.3614758253097534,0.778532862663269
1.659450888633728,0.7561824917793274,0.9032683968544006,0.5461167097091675,0.4285714285714286,1.8293592929840088,0.7132591605186462
1.6041573286056519,0.7837268710136414,0.8204304575920105,0.5731993913650513,0.47619047619047616,1.7304357290267944,0.7252845168113708
1.5502171516418457,0.835345447063446,0.7148717045783997,0.6077759265899658,0.5,1.333870530128479,0.7650784254074097
1.6595609188079834,0.7664520144462585,0.8931089043617249,0.558508038520813,0.5,1.6853299140930176,0.7213520407676697
1.6076058149337769,0.7750709056854248,0.832534909248352,0.573570728302002,0.5476190476190477,1.9807871580123901,0.7263042330741882
1.634381651878357,0.783185601234436,0.8511960506439209,0.5546639561653137,0.5,1.699016809463501,0.7163788080215454
1.5282198190689087,0.8270491361618042,0.7011706829071045,0.5839872360229492,0.6666666666666667,1.6939555406570435,0.7480299472808838
1.6452969312667847,0.7840511798858643,0.8612457513809204,0.5606182217597961,0.5476190476190477,1.8523058891296387,0.7159087657928467
1.5991789102554321,0.785274088382721,0.8139048218727112,0.5635234117507935,0.5,1.7242501974105835,0.7332862019538879
1.5661836862564087,0.7851244807243347,0.781059205532074,0.580641508102417,0.5,1.0836939811706543,0.72551429271698
1.5991171598434448,0.7791818976402283,0.8199352622032166,0.5632818937301636,0.5,1.681549072265625,0.7255932688713074
1.4997812509536743,0.7341902852058411,0.7655909657478333,0.5560716390609741,0.5,1.8033068180084229,0.7168596982955933
1.65969717502594,0.8111725449562073,0.8485246300697327,0.5816682577133179,0.40476190476190477,1.3866682052612305,0.7342866063117981
1.5687229633331299,0.8092741370201111,0.7594488263130188,0.5903604030609131,0.5238095238095238,0.8100965023040771,0.7435609698295593
1.6281514167785645,0.8271152377128601,0.8010361790657043,0.5923680067062378,0.5476190476190477,1.2217340469360352,0.7433702349662781
1.5402318239212036,0.8147192597389221,0.7255125641822815,0.5939468741416931,0.45238095238095233,1.1465901136398315,0.7537146806716919
1.5349642038345337,0.8102444410324097,0.724719762802124,0.5967621803283691,0.5714285714285714,1.3755055665969849,0.7589930295944214
1.5596985816955566,0.8206408619880676,0.739057719707489,0.5928760766983032,0.5238095238095238,1.3831214904785156,0.7376300692558289
1.5852638483047485,0.8104841113090515,0.774779736995697,0.5904233455657959,0.47619047619047616,1.6750291585922241,0.755143404006958
1.5683869123458862,0.8003502488136292,0.7680366635322571,0.5788094401359558,0.47619047619047616,1.5412776470184326,0.7452007532119751
1.6463673114776611,0.7664220929145813,0.8799452185630798,0.5556151270866394,0.45238095238095233,1.5116993188858032,0.7163441777229309
1.6321806907653809,0.78719162940979,0.8449890613555908,0.5716733932495117,0.5476190476190477,1.7779611349105835,0.7344792485237122
1.5248901844024658,0.7380078434944153,0.7868823409080505,0.5564385652542114,0.5238095238095238,1.6087547540664673,0.6998235583305359
1.5590574741363525,0.8125508427619934,0.7465066313743591,0.5860143899917603,0.47619047619047616,1.5580430030822754,0.745257556438446
1.6220967769622803,0.7922083139419556,0.8298884630203247,0.5761145949363708,0.5238095238095238,1.7078715562820435,0.7337756752967834
1.5530312061309814,0.8123313188552856,0.7406998872756958,0.5937709808349609,0.5714285714285714,1.58161199092865,0.7378827929496765
1.4798967838287354,0.8274359107017517,0.6524608731269836,0.6115320920944214,0.5,1.0869554281234741,0.7431780099868774
1.5780740976333618,0.8239511847496033,0.7541229128837585,0.5897073745727539,0.5952380952380952,1.7592660188674927,0.75028395652771
1.5823533535003662,0.8328874707221985,0.7494658827781677,0.5954843759536743,0.45238095238095233,1.838473916053772,0.7464393973350525
1.627548098564148,0.7982351183891296,0.8293129801750183,0.5697683095932007,0.3571428571428571,1.6038196086883545,0.7217966318130493
1.6450116634368896,0.7371657490730286,0.9078459143638611,0.514596164226532,0.5238095238095238,1.4323241710662842,0.6785827279090881
1.6508170366287231,0.7527506351470947,0.8980664014816284,0.5349392294883728,0.47619047619047616,1.6329396963119507,0.6911760568618774
1.6598742008209229,0.7827455401420593,0.8771286606788635,0.5609230995178223,0.47619047619047616,1.5343518257141113,0.7247287631034851
1.5842490196228027,0.7926056981086731,0.7916433215141296,0.5798152685165405,0.5476190476190477,1.4227876663208008,0.7400408387184143
1.6426208019256592,0.8058745861053467,0.8367462158203125,0.57778000831604,0.47619047619047616,1.7583948373794556,0.7271817326545715
1.6023753881454468,0.8082842230796814,0.7940911650657654,0.5958196520805359,0.47619047619047616,1.7172490358352661,0.7553198933601379
1.5641409158706665,0.8099388480186462,0.7542020678520203,0.5955390334129333,0.5476190476190477,1.3834271430969238,0.7454333901405334
1.5976978540420532,0.7864895462989807,0.8112083077430725,0.5640041828155518,0.5952380952380952,1.1004217863082886,0.7225795984268188
1.67002272605896,0.7942995429039001,0.8757231831550598,0.5644612312316895,0.5,1.692767858505249,0.7172196507453918
1.6235047578811646,0.8192847371101379,0.8042200207710266,0.5971155166625977,0.5714285714285714,1.8908730745315552,0.753131628036499
1.5832602977752686,0.8214730024337769,0.7617872953414917,0.5844985842704773,0.5,1.2590985298156738,0.7348911166191101
1.6168906688690186,0.77174973487854,0.8451409339904785,0.5418475866317749,0.5476190476190477,1.8120088577270508,0.7011746168136597
1.5820585489273071,0.7834017872810364,0.7986567616462708,0.5765263438224792,0.5,1.6387944221496582,0.7337638735771179
1.6542538404464722,0.8048766851425171,0.8493771553039551,0.5754673480987549,0.4285714285714286,1.6107611656188965,0.7378212809562683
1.569043517112732,0.8096325397491455,0.7594109773635864,0.5688559412956238,0.5714285714285714,1.7130306959152222,0.719194769859314
1.613730549812317,0.8401917815208435,0.7735387682914734,0.5987119674682617,0.5476190476190477,1.5105304718017578,0.7497330904006958
1.628580927848816,0.7611399292945862,0.8674409985542297,0.5399223566055298,0.5238095238095238,0.9582756161689758,0.6845639944076538
1.5925465822219849,0.7857897877693176,0.8067567944526672,0.5663055181503296,0.5476190476190477,1.4866318702697754,0.7202125787734985
1.6258492469787598,0.8005538582801819,0.8252953886985779,0.5718801021575928,0.5952380952380952,1.5525474548339844,0.733345091342926
1.5796329975128174,0.8170890212059021,0.7625439763069153,0.5886527895927429,0.5714285714285714,1.4792447090148926,0.7507458329200745
1.5441559553146362,0.7106225490570068,0.8335334062576294,0.5307265520095825,0.47619047619047616,1.6466608047485352,0.6662634611129761
1.5986244678497314,0.8002684712409973,0.7983559966087341,0.5662672519683838,0.5,1.3582755327224731,0.7222996354103088
1.6188312768936157,0.7643496990203857,0.85448157787323,0.5484318733215332,0.5238095238095238,1.5754913091659546,0.6957887411117554
1.556425929069519,0.7758902311325073,0.7805356979370117,0.575730562210083,0.40476190476190477,1.8031755685806274,0.7365736365318298
1.5780946016311646,0.818825364112854,0.7592692375183105,0.6007512807846069,0.5,1.353093147277832,0.758602499961853
1.6213619709014893,0.7644485831260681,0.8569133877754211,0.5696600079536438,0.45238095238095233,1.6879916191101074,0.7277582883834839
1.5733752250671387,0.7866598963737488,0.7867153286933899,0.5666455030441284,0.5238095238095238,2.176104784011841,0.7338152527809143
1.657560110092163,0.7981711030006409,0.8593890070915222,0.5671563744544983,0.5238095238095238,1.6583564281463623,0.7233327031135559
1.6220643520355225,0.8264171481132507,0.7956472039222717,0.5912261009216309,0.5,1.7586476802825928,0.7504273056983948
1.6259150505065918,0.7577999234199524,0.8681151270866394,0.552414059638977,0.5,1.497852087020874,0.7091524004936218
1.5580464601516724,0.8278874158859253,0.7301590442657471,0.5863391757011414,0.47619047619047616,1.4746034145355225,0.7428763508796692
1.6210306882858276,0.8101347088813782,0.8108959794044495,0.5809954404830933,0.4285714285714286,1.5764014720916748,0.7295660376548767
1.618566870689392,0.7717909216880798,0.8467759490013123,0.5612763166427612,0.5476190476190477,1.4559160470962524,0.729231595993042
1.6308095455169678,0.7896875739097595,0.8411219716072083,0.5862361788749695,0.5952380952380952,1.5468144416809082,0.7265285849571228
1.5434459447860718,0.8446089029312134,0.6988370418548584,0.6114141941070557,0.6190476190476191,1.5963882207870483,0.7456918358802795
1.6133663654327393,0.8018189072608948,0.8115474581718445,0.5828001499176025,0.5238095238095238,1.7225000858306885,0.7488592863082886
1.5610926151275635,0.7918882966041565,0.769204318523407,0.5747907161712646,0.5238095238095238,1.4647506475448608,0.7355862259864807
1.5757486820220947,0.8155378103256226,0.7602108716964722,0.5990174412727356,0.4285714285714286,1.161821961402893,0.7479658722877502
1.631641149520874,0.7981098294258118,0.8335313200950623,0.5763931274414062,0.5238095238095238,1.6712772846221924,0.7332592606544495
1.6330702304840088,0.8241461515426636,0.8089240789413452,0.5807996988296509,0.5714285714285714,1.5655878782272339,0.7481687664985657
1.5381125211715698,0.8147347569465637,0.7233777642250061,0.6042367815971375,0.5952380952380952,1.6250640153884888,0.75620436668396
1.5912394523620605,0.7966859340667725,0.7945535182952881,0.5786766409873962,0.5952380952380952,1.2009268999099731,0.7447232007980347
1.5788697004318237,0.8071281909942627,0.771741509437561,0.5802010893821716,0.5714285714285714,1.1976898908615112,0.7376894354820251
1.6080067157745361,0.7923197150230408,0.8156870007514954,0.5766018033027649,0.5476190476190477,1.141516089439392,0.7257188558578491
1.5526349544525146,0.8104026317596436,0.7422323226928711,0.5874394178390503,0.45238095238095233,1.5640562772750854,0.739252507686615
1.5812116861343384,0.7894639372825623,0.7917477488517761,0.5821551084518433,0.5,1.8705850839614868,0.7182987928390503
1.6122081279754639,0.7885138988494873,0.8236942291259766,0.5692734122276306,0.5476190476190477,1.107641339302063,0.731911301612854
1.5868538618087769,0.7799270153045654,0.8069268465042114,0.5721995234489441,0.5714285714285714,1.8942532539367676,0.7214662432670593
1.5819952487945557,0.8032496571540833,0.7787455916404724,0.5871400237083435,0.6190476190476191,1.7137590646743774,0.75631183385849
1.4910902976989746,0.8188598155975342,0.6722304821014404,0.604400098323822,0.5238095238095238,1.7515537738800049,0.7448877692222595
1.5557326078414917,0.8157245516777039,0.7400080561637878,0.593701183795929,0.5238095238095238,1.7670495510101318,0.7546531558036804
1.6205486059188843,0.8181400895118713,0.8024085164070129,0.586026132106781,0.5238095238095238,1.6156208515167236,0.7376291751861572
1.613634467124939,0.7817801237106323,0.8318543434143066,0.5756242275238037,0.5,1.6144726276397705,0.7292678356170654
1.5178529024124146,0.8240877985954285,0.6937651038169861,0.6092673540115356,0.5714285714285714,2.009943723678589,0.7381706833839417
1.6129405498504639,0.8008310198783875,0.8121095299720764,0.5850663185119629,0.5,1.317254900932312,0.7410349249839783
1.5681437253952026,0.8544624447822571,0.7136812806129456,0.6138412952423096,0.45238095238095233,1.5601098537445068,0.7528906464576721
1.6228768825531006,0.7820087671279907,0.8408681154251099,0.5713307857513428,0.5,0.65523362159729,0.7254742383956909
1.5613080263137817,0.7896056771278381,0.7717023491859436,0.5828184485435486,0.5476190476190477,1.6071337461471558,0.7444604635238647
1.550392746925354,0.7544452548027039,0.7959474921226501,0.5525010824203491,0.47619047619047616,1.384589433670044,0.7098340392112732
1.6694848537445068,0.7966187596321106,0.8728660941123962,0.5667873620986938,0.5476190476190477,1.30703866481781,0.7353089451789856
1.502092719078064,0.8506920337677002,0.6514006853103638,0.6141872406005859,0.5476190476190477,1.6040245294570923,0.7743956446647644
1.4969340562820435,0.860288679599762,0.6366453766822815,0.6259765028953552,0.5714285714285714,1.6180074214935303,0.7714336514472961
1.622819423675537,0.7795702219009399,0.8432492017745972,0.5615782737731934,0.5238095238095238,1.1624733209609985,0.7210692167282104
1.5794819593429565,0.827456533908844,0.7520254254341125,0.6002745628356934,0.5238095238095238,2.0645787715911865,0.7477471828460693
1.502378225326538,0.8558919429779053,0.6464862823486328,0.6064428687095642,0.6428571428571428,2.036269187927246,0.7608858346939087
1.6562548875808716,0.7954214215278625,0.860833466053009,0.5594422221183777,0.5714285714285714,1.3040145635604858,0.7251881957054138
1.6291128396987915,0.770581841468811,0.8585309982299805,0.5678480863571167,0.5476190476190477,1.320922613143921,0.7265389561653137
1.604479432106018,0.8188257813453674,0.7856536507606506,0.5844461917877197,0.5238095238095238,1.4151766300201416,0.741915762424469
1.534118890762329,0.8380890488624573,0.6960298418998718,0.612585723400116,0.45238095238095233,1.279161810874939,0.7590094208717346
1.6140466928482056,0.7690338492393494,0.8450128436088562,0.5534021854400635,0.5238095238095238,1.249380111694336,0.7145439982414246
1.5917675495147705,0.7933302521705627,0.7984372973442078,0.5730522871017456,0.5714285714285714,1.3397400379180908,0.7223455905914307
1.612699270248413,0.7656673789024353,0.8470318913459778,0.5347636938095093,0.5476190476190477,1.4521965980529785,0.6980636119842529
1.6221174001693726,0.7840684056282043,0.8380489945411682,0.5701159834861755,0.5476190476190477,1.232327938079834,0.7355610728263855
1.6482300758361816,0.7796466946601868,0.8685833811759949,0.562231719493866,0.5238095238095238,1.8399653434753418,0.7259655594825745
1.652698278427124,0.7578062415122986,0.8948920369148254,0.5468398928642273,0.5476190476190477,1.670657753944397,0.7132282853126526
1.6035704612731934,0.8068124651908875,0.7967579960823059,0.5810450315475464,0.5,0.7752960920333862,0.7349493503570557
1.5663727521896362,0.8430339694023132,0.723338782787323,0.5970442295074463,0.5476190476190477,1.9871865510940552,0.7574794292449951
1.545093297958374,0.8182075023651123,0.7268857955932617,0.5920096635818481,0.5,1.9294949769973755,0.7522804737091064
1.6360572576522827,0.8080649971961975,0.8279922604560852,0.5764944553375244,0.5714285714285714,1.6192206144332886,0.736181914806366
1.6846601963043213,0.7775000333786011,0.9071601629257202,0.5514771938323975,0.5476190476190477,1.102554440498352,0.7135133147239685
1.6140944957733154,0.7685800790786743,0.8455144166946411,0.5553501844406128,0.5714285714285714,1.3692338466644287,0.7232659459114075
1.5812323093414307,0.8081179261207581,0.7731143832206726,0.5796303749084473,0.4285714285714286,1.9337903261184692,0.7328820824623108
1.6587806940078735,0.7847049236297607,0.8740757703781128,0.5627435445785522,0.47619047619047616,1.755818247795105,0.7160502076148987
1.5842257738113403,0.8132849335670471,0.7709408402442932,0.5816783308982849,0.5,2.3108251094818115,0.7385111451148987
1.5991803407669067,0.8025323748588562,0.7966479659080505,0.5854734778404236,0.5476190476190477,2.176532745361328,0.7461777329444885
1.611141562461853,0.7845989465713501,0.8265426158905029,0.5623841285705566,0.47619047619047616,1.543922781944275,0.7107477784156799
1.5666639804840088,0.7213879227638245,0.8452760577201843,0.5392377972602844,0.5,1.4995073080062866,0.6691057085990906
1.518442988395691,0.8349848389625549,0.683458149433136,0.6046093702316284,0.5714285714285714,1.7080357074737549,0.7569037079811096
1.5577919483184814,0.7516247034072876,0.8061672449111938,0.5646319389343262,0.2857142857142857,1.5155282020568848,0.7219498753547668
1.4874006509780884,0.8425052762031555,0.6448953747749329,0.6006163358688354,0.6190476190476191,1.8215230703353882,0.7564428448677063
1.6125752925872803,0.7763380408287048,0.8362372517585754,0.5629594922065735,0.5476190476190477,1.9317580461502075,0.7171242833137512
1.5153623819351196,0.8172003030776978,0.6981620788574219,0.5990192890167236,0.5238095238095238,1.9298361539840698,0.7377271056175232
1.5715090036392212,0.7886075377464294,0.7829014658927917,0.5844202041625977,0.45238095238095233,1.6231093406677246,0.7438663840293884
1.5170226097106934,0.8234209418296814,0.693601667881012,0.6111940741539001,0.5714285714285714,1.687928318977356,0.7663690447807312
1.572689175605774,0.7580495476722717,0.8146396279335022,0.5706185102462769,0.47619047619047616,1.578908920288086,0.714241623878479
1.6088896989822388,0.795438826084137,0.8134508728981018,0.5728473663330078,0.5,1.4993550777435303,0.7310636043548584
1.5973321199417114,0.8000447750091553,0.7972873449325562,0.5717479586601257,0.5476190476190477,1.9290190935134888,0.7360727190971375
1.650025725364685,0.7826780676841736,0.8673476576805115,0.5441882014274597,0.45238095238095233,2.0219573974609375,0.7061394453048706
1.5644354820251465,0.8061432242393494,0.7582922577857971,0.5867633819580078,0.5476190476190477,1.9878830909729004,0.7400122284889221
1.633497714996338,0.8007273077964783,0.8327704071998596,0.595930814743042,0.5,1.9543567895889282,0.7542020082473755
1.657051682472229,0.8201888203620911,0.8368628621101379,0.5864288210868835,0.45238095238095233,1.5839431285858154,0.7494361400604248
1.5682305097579956,0.8403713703155518,0.7278591394424438,0.6022986173629761,0.5,1.3599729537963867,0.7500814199447632
1.6299809217453003,0.7948744893074036,0.8351064324378967,0.5716415643692017,0.40476190476190477,1.878158688545227,0.7300251722335815
1.5864880084991455,0.8139613270759583,0.7725266814231873,0.5926681756973267,0.5476190476190477,1.8326250314712524,0.7521048188209534
1.5876271724700928,0.8192476034164429,0.7683795690536499,0.595798909664154,0.45238095238095233,1.9894105195999146,0.7298311591148376
1.618996500968933,0.8021154999732971,0.816881000995636,0.5765570998191833,0.5476190476190477,1.485911250114441,0.7310402989387512
1.6294530630111694,0.8081892132759094,0.82126384973526,0.5967284440994263,0.45238095238095233,1.482010841369629,0.7517185807228088
1.6086031198501587,0.8161531090736389,0.7924500107765198,0.5875775814056396,0.47619047619047616,1.6168867349624634,0.7591210603713989
1.6361463069915771,0.8009920716285706,0.8351542353630066,0.5683809518814087,0.5476190476190477,1.377590298652649,0.730696976184845
1.6212478876113892,0.7923154234886169,0.8289324641227722,0.5647730231285095,0.5,1.6871193647384644,0.7169268131256104
1.6001898050308228,0.7836102247238159,0.8165795803070068,0.5740271806716919,0.5714285714285714,1.6172471046447754,0.7320005297660828
1.616321086883545,0.8173062801361084,0.7990148067474365,0.5935823917388916,0.47619047619047616,1.4213511943817139,0.7491346597671509
1.498815655708313,0.8753422498703003,0.6234734058380127,0.6492084860801697,0.5238095238095238,1.7825946807861328,0.7988983392715454
1.5974040031433105,0.7608144879341125,0.836589515209198,0.5551689863204956,0.45238095238095233,1.6988402605056763,0.7065213322639465
1.5602425336837769,0.7736194133758545,0.7866231203079224,0.5759925842285156,0.47619047619047616,1.432020664215088,0.709088921546936
1.5750305652618408,0.8070997595787048,0.767930805683136,0.585392415523529,0.5476190476190477,1.620422124862671,0.7487742304801941
1.630887508392334,0.795261561870575,0.835625946521759,0.5792276263237,0.5238095238095238,1.3373336791992188,0.7369797825813293
1.5259686708450317,0.8247963786125183,0.7011722922325134,0.5993959307670593,0.5238095238095238,1.3686965703964233,0.7505809664726257
1.5370155572891235,0.8450184464454651,0.6919971108436584,0.609198808670044,0.5238095238095238,1.1446551084518433,0.7666386961936951
1.497625470161438,0.874291718006134,0.623333752155304,0.6315054297447205,0.47619047619047616,1.7524484395980835,0.7798157930374146
1.6446443796157837,0.788939893245697,0.8557044863700867,0.5625677108764648,0.5238095238095238,1.4433928728103638,0.7212428450584412
1.5541082620620728,0.8605076670646667,0.693600594997406,0.6105667352676392,0.5714285714285714,1.5094331502914429,0.7557889223098755
1.6622565984725952,0.7712303400039673,0.8910262584686279,0.5571264028549194,0.5238095238095238,1.3791396617889404,0.7183889746665955
1.6260349750518799,0.8245239853858948,0.8015109896659851,0.5874333381652832,0.5238095238095238,1.670082926750183,0.7497851848602295
1.5485014915466309,0.8249765634536743,0.7235249280929565,0.602776288986206,0.5714285714285714,1.8469887971878052,0.7488930821418762
1.5852195024490356,0.8127360939979553,0.7724834084510803,0.5893961787223816,0.5,1.6951829195022583,0.7468467950820923
1.587715983390808,0.8175357580184937,0.7701802253723145,0.6021995544433594,0.45238095238095233,1.74404776096344,0.7447493672370911
1.6760998964309692,0.7991403937339783,0.876959502696991,0.5643492937088013,0.4285714285714286,1.5905702114105225,0.7352759838104248
1.5382230281829834,0.7522783875465393,0.7859446406364441,0.571467399597168,0.47619047619047616,1.7047076225280762,0.691331684589386
1.6421972513198853,0.7931710481643677,0.8490262031555176,0.5747990012168884,0.5238095238095238,1.609887957572937,0.72855144739151
1.5700924396514893,0.7997011542320251,0.7703912854194641,0.5791789889335632,0.47619047619047616,1.4063549041748047,0.7400264143943787
1.5827964544296265,0.7738958597183228,0.8089005947113037,0.5664472579956055,0.47619047619047616,1.7076503038406372,0.7104105353355408
1.6547884941101074,0.8089665174484253,0.8458219766616821,0.5805795192718506,0.5476190476190477,1.6269173622131348,0.7277120351791382
1.54140043258667,0.8105490803718567,0.7308513522148132,0.5928314328193665,0.5476190476190477,1.2443264722824097,0.7470192313194275
1.5708280801773071,0.8005725741386414,0.7702555060386658,0.5821322202682495,0.5238095238095238,1.4962867498397827,0.7331963181495667
1.5112673044204712,0.8525126576423645,0.6587546467781067,0.6188609004020691,0.4285714285714286,1.5962623357772827,0.773441731929779
1.6641658544540405,0.7812541127204895,0.882911741733551,0.5608065724372864,0.5476190476190477,1.7224396467208862,0.7159910798072815
1.5625256299972534,0.8322620987892151,0.7302635312080383,0.6043335199356079,0.47619047619047616,1.524638056755066,0.7630099654197693
1.5684828758239746,0.7394569516181946,0.82902592420578,0.5615575313568115,0.5476190476190477,1.780548334121704,0.6924358606338501
1.5913891792297363,0.8130713105201721,0.7783178687095642,0.5803642272949219,0.5238095238095238,1.429636836051941,0.7281674146652222
1.5719345808029175,0.8188120722770691,0.7531225085258484,0.5868082046508789,0.5238095238095238,1.684496521949768,0.7248978018760681
1.570322871208191,0.7192180752754211,0.8511047959327698,0.5575096011161804,0.5476190476190477,1.4246681928634644,0.6861404180526733
1.605272889137268,0.8010939955711365,0.8041788935661316,0.5995442867279053,0.5238095238095238,1.5350922346115112,0.7619286179542542
1.6347402334213257,0.7787139415740967,0.856026291847229,0.5516074895858765,0.5476190476190477,1.318281650543213,0.713946521282196
1.6693989038467407,0.77866530418396,0.8907335996627808,0.5538689494132996,0.5,1.7450435161590576,0.711458146572113
1.5834403038024902,0.7779684662818909,0.8054718375205994,0.570061206817627,0.5476190476190477,1.7732549905776978,0.7226185202598572
1.601004719734192,0.8019103407859802,0.7990943789482117,0.5800405740737915,0.5238095238095238,1.8378857374191284,0.7350722551345825
1.6429566144943237,0.8147202730178833,0.8282363414764404,0.5809409618377686,0.5,1.5265717506408691,0.7379152178764343
1.596665620803833,0.8064616918563843,0.7902039289474487,0.5836008191108704,0.5714285714285714,1.5096464157104492,0.7368773221969604
1.5692964792251587,0.761521577835083,0.8077749013900757,0.57636958360672,0.5,1.2586699724197388,0.7418954968452454
1.5270260572433472,0.8321210741996765,0.6949049830436707,0.5983471274375916,0.5,1.5685017108917236,0.7362730503082275
1.5545668601989746,0.8419021964073181,0.7126646637916565,0.6148137450218201,0.5952380952380952,1.7874600887298584,0.7673207521438599
1.641375184059143,0.7746861577033997,0.8666890263557434,0.5598148107528687,0.5476190476190477,1.5603851079940796,0.7192786335945129
1.6158289909362793,0.8036045432090759,0.8122244477272034,0.57978355884552,0.5238095238095238,1.4329650402069092,0.716999351978302
1.4598103761672974,0.7528784275054932,0.7069319486618042,0.56862872838974,0.5238095238095238,1.6374199390411377,0.7205638289451599
1.6339715719223022,0.7618902921676636,0.8720812797546387,0.546455442905426,0.5714285714285714,1.712548017501831,0.7130041718482971
1.5272771120071411,0.8360251188278198,0.6912519931793213,0.6055790185928345,0.47619047619047616,1.834469199180603,0.7600458860397339
1.673949122428894,0.768593966960907,0.9053551554679871,0.54982990026474,0.4285714285714286,1.788480520248413,0.7141347527503967
1.653692603111267,0.7521841526031494,0.9015084505081177,0.5320772528648376,0.5,1.6675294637680054,0.6866589784622192
1.63858962059021,0.7754654288291931,0.8631241917610168,0.5482751131057739,0.5714285714285714,1.7645745277404785,0.7057505249977112
1.2484543323516846,0.500959038734436,0.7474952936172485,0.7166575193405151,0.2142857142857143,1.5872658491134644,0.7855700254440308
1.1599611043930054,0.5820528268814087,0.5779082775115967,0.6947829723358154,0.2142857142857143,1.419582724571228,0.7477997541427612
1.1336243152618408,0.6318888664245605,0.5017354488372803,0.7913019061088562,0.2857142857142857,1.7627726793289185,0.8750258088111877
1.2977606058120728,0.6099576354026794,0.6878029704093933,0.7568196058273315,0.11904761904761907,1.8425476551055908,0.8265238404273987
1.3356398344039917,0.6148433685302734,0.7207964658737183,0.7994805574417114,0.2142857142857143,2.375454902648926,0.8511009812355042
1.4345229864120483,0.6536633968353271,0.7808595895767212,0.7741711735725403,0.09523809523809523,2.0184648036956787,0.8234862685203552
1.2373409271240234,0.677737832069397,0.5596030950546265,0.8427838087081909,0.19047619047619047,2.0123157501220703,0.9062283635139465
1.346624732017517,0.7066172957420349,0.6400074362754822,0.9378718137741089,0.26190476190476186,1.572627067565918,0.9799935817718506
1.4472689628601074,0.6523154377937317,0.7949535250663757,0.8704567551612854,0.16666666666666663,1.6350287199020386,0.9162057042121887
1.3735848665237427,0.6424999237060547,0.731084942817688,0.8811418414115906,0.2142857142857143,2.0176146030426025,0.9489544034004211
1.4311665296554565,0.6972583532333374,0.7339081764221191,0.8229019045829773,0.19047619047619047,1.730301856994629,0.8815968036651611
1.420812726020813,0.6945892572402954,0.7262234687805176,0.8085501790046692,0.16666666666666663,1.8300670385360718,0.8918231129646301
1.2538259029388428,0.7285115718841553,0.5253143310546875,0.7889217734336853,0.45238095238095233,1.635541558265686,0.9426575899124146
1.4386197328567505,0.6144378781318665,0.824181854724884,0.7340790033340454,0.38095238095238093,1.949564814567566,0.8979007005691528
1.416106104850769,0.6866686940193176,0.7294374108314514,0.7789422273635864,0.3571428571428571,1.6922032833099365,0.9227385520935059
1.4962632656097412,0.6636480689048767,0.8326151967048645,0.744875967502594,0.30952380952380953,1.209256649017334,0.9491329193115234
1.6026021242141724,0.7103917002677917,0.8922104239463806,0.7152422666549683,0.3571428571428571,1.5077087879180908,0.9489261507987976
1.4599852561950684,0.6941646337509155,0.7658206224441528,0.7119478583335876,0.40476190476190477,1.746409296989441,0.9495559334754944
1.42683744430542,0.7198763489723206,0.7069610953330994,0.6576122045516968,0.40476190476190477,1.651275634765625,0.8625472784042358
1.4667418003082275,0.7095211744308472,0.7572206258773804,0.5788682103157043,0.4285714285714286,1.5479258298873901,0.8238950967788696
1.435072422027588,0.6489837169647217,0.7860887050628662,0.5684566497802734,0.4285714285714286,1.3858760595321655,0.8198824524879456
1.4424893856048584,0.5758154988288879,0.8666738867759705,0.5078029632568359,0.4285714285714286,1.6477149724960327,0.7506524920463562
1.4652838706970215,0.5634678602218628,0.9018160104751587,0.5350191593170166,0.5,1.4513695240020752,0.8148456811904907
1.4839069843292236,0.5448841452598572,0.9390228390693665,0.4908168911933899,0.38095238095238093,1.6905275583267212,0.7615308165550232
1.2909557819366455,0.551127016544342,0.7398287653923035,0.5515213012695312,0.5238095238095238,1.7092227935791016,0.8250033855438232
1.3413890600204468,0.6352899074554443,0.7060991525650024,0.5763477683067322,0.40476190476190477,1.9476473331451416,0.8482047915458679
1.4890341758728027,0.6032285690307617,0.885805606842041,0.5354670286178589,0.4285714285714286,1.6793354749679565,0.8122443556785583
1.559027910232544,0.6650936007499695,0.8939343094825745,0.5758078694343567,0.40476190476190477,1.8530946969985962,0.8440811038017273
1.5799442529678345,0.701356828212738,0.8785874247550964,0.5989032983779907,0.45238095238095233,1.7612088918685913,0.8536648154258728
1.5603773593902588,0.7143951654434204,0.8459821939468384,0.6198819279670715,0.40476190476190477,1.7492761611938477,0.8709019422531128
1.475053071975708,0.631290853023529,0.843762218952179,0.5814456939697266,0.3571428571428571,1.1980407238006592,0.8359901309013367
1.6767064332962036,0.6936302781105042,0.9830761551856995,0.593346357345581,0.4285714285714286,1.6891326904296875,0.843394935131073
1.6464171409606934,0.7254827618598938,0.9209343791007996,0.6236907839775085,0.38095238095238093,1.9282419681549072,0.868291437625885
1.660025715827942,0.7239099144935608,0.9361158013343811,0.6205260753631592,0.47619047619047616,1.472383737564087,0.8627429008483887
1.5856826305389404,0.7581307888031006,0.8275518417358398,0.6445630192756653,0.5238095238095238,1.8072162866592407,0.879566490650177
1.5977404117584229,0.7572188973426819,0.840521514415741,0.6251829266548157,0.47619047619047616,1.7810072898864746,0.8645146489143372
1.5850030183792114,0.7510536909103394,0.8339493274688721,0.6194323301315308,0.38095238095238093,1.827027440071106,0.8586621284484863
1.5307625532150269,0.671475350856781,0.8592872023582458,0.5616793036460876,0.5238095238095238,1.789515495300293,0.8094756603240967
1.6146575212478638,0.74980628490448,0.8648512363433838,0.5816958546638489,0.45238095238095233,2.264103412628174,0.8270153403282166
1.6142176389694214,0.7683509588241577,0.8458666801452637,0.576507568359375,0.30952380952380953,1.8313374519348145,0.7891589999198914
1.6342442035675049,0.7731285691261292,0.8611156344413757,0.5591443181037903,0.4285714285714286,1.4164797067642212,0.8136850595474243
1.4363137483596802,0.8336433172225952,0.602670431137085,0.614370584487915,0.4285714285714286,1.9009028673171997,0.8206127285957336
1.5759203433990479,0.7896625399589539,0.786257803440094,0.5783314108848572,0.38095238095238093,1.9353618621826172,0.8094637989997864
1.5609184503555298,0.8372420072555542,0.7236764430999756,0.6088705062866211,0.3571428571428571,1.4224907159805298,0.8241081833839417
1.4971014261245728,0.7202423810958862,0.7768590450286865,0.5399650931358337,0.45238095238095233,1.3704349994659424,0.7655155062675476
1.5134543180465698,0.7057891488075256,0.8076651692390442,0.5484527349472046,0.47619047619047616,1.4715193510055542,0.7557209730148315
1.5630013942718506,0.7214623093605042,0.8415390849113464,0.5310104489326477,0.47619047619047616,1.824556589126587,0.7507348656654358
1.509775996208191,0.7842618227005005,0.7255141735076904,0.5618740320205688,0.5,2.0097262859344482,0.7749696969985962
1.5389448404312134,0.7672917246818542,0.7716531157493591,0.5592256784439087,0.40476190476190477,2.1722190380096436,0.7357566356658936
1.5522983074188232,0.7426248788833618,0.8096734285354614,0.5419634580612183,0.4285714285714286,2.111461877822876,0.7153528928756714
1.4568848609924316,0.6939752101898193,0.7629096508026123,0.545255184173584,0.38095238095238093,1.3955293893814087,0.7097082734107971
1.565793752670288,0.7613885402679443,0.8044052124023438,0.549086332321167,0.33333333333333337,1.8475147485733032,0.7256189584732056
1.45321786403656,0.7166534662246704,0.7365643978118896,0.5641368627548218,0.30952380952380953,1.6169410943984985,0.7431827783584595
1.520723581314087,0.74190753698349,0.7788160443305969,0.5301320552825928,0.38095238095238093,1.67848801612854,0.6980611681938171
1.4254109859466553,0.7849482297897339,0.6404627561569214,0.5698462724685669,0.38095238095238093,1.5271598100662231,0.715444803237915
1.4596256017684937,0.7345029711723328,0.7251226305961609,0.5288102030754089,0.38095238095238093,1.8807690143585205,0.6879120469093323
1.4085649251937866,0.6768352389335632,0.7317296862602234,0.5250426530838013,0.4285714285714286,1.6941426992416382,0.6779277920722961
1.6206916570663452,0.6877557039260864,0.9329359531402588,0.4825208783149719,0.3571428571428571,1.7833795547485352,0.6515725255012512
1.4760773181915283,0.7436343431472778,0.7324429750442505,0.5422305464744568,0.47619047619047616,1.9773008823394775,0.6699502468109131
1.5032755136489868,0.7425759434700012,0.7606995701789856,0.528823733329773,0.4285714285714286,1.6537442207336426,0.6494447588920593
1.5123732089996338,0.6464852690696716,0.8658879399299622,0.48465070128440857,0.45238095238095233,1.3932515382766724,0.6141241192817688
1.5018502473831177,0.7699228525161743,0.7319273948669434,0.5473952293395996,0.4285714285714286,1.5554914474487305,0.6858229041099548
1.499300241470337,0.6938579678535461,0.8054422736167908,0.5086430907249451,0.3571428571428571,1.2926355600357056,0.6677777171134949
1.5539891719818115,0.6885300278663635,0.865459144115448,0.5023194551467896,0.45238095238095233,1.563071370124817,0.6404669880867004
1.4899115562438965,0.771588921546936,0.7183226346969604,0.5455784201622009,0.38095238095238093,1.1661956310272217,0.6757453083992004
1.5289607048034668,0.70949387550354,0.8194668292999268,0.5130193829536438,0.45238095238095233,1.1805981397628784,0.6578235626220703
1.5134062767028809,0.7289859652519226,0.7844203114509583,0.5319289565086365,0.33333333333333337,1.1212542057037354,0.6660218238830566
1.5247418880462646,0.7235997319221497,0.801142156124115,0.5343897938728333,0.4285714285714286,1.7528156042099,0.6644710898399353
1.5220223665237427,0.7703567743301392,0.7516655921936035,0.5443909764289856,0.40476190476190477,1.7627474069595337,0.6769181489944458
1.6089491844177246,0.6865910291671753,0.9223581552505493,0.4891435205936432,0.3571428571428571,1.4501245021820068,0.6442263722419739
1.4918626546859741,0.6638254523277283,0.8280372023582458,0.5044608116149902,0.4285714285714286,1.5961236953735352,0.6251174807548523
1.5750387907028198,0.7188904881477356,0.8561483025550842,0.5059870481491089,0.45238095238095233,1.3577885627746582,0.6490251421928406
1.4544624090194702,0.7903864979743958,0.6640759110450745,0.5487703680992126,0.5,1.4445912837982178,0.6916972398757935
1.5377620458602905,0.7014628052711487,0.8362992405891418,0.5199210047721863,0.33333333333333337,1.2028672695159912,0.6502789258956909
1.4592763185501099,0.6958864331245422,0.7633898854255676,0.5164350271224976,0.47619047619047616,1.7349773645401,0.6880724430084229
1.4729636907577515,0.7613074779510498,0.7116562128067017,0.5511144399642944,0.4285714285714286,1.5996527671813965,0.6790727972984314
1.541501522064209,0.716363251209259,0.82513827085495,0.5243510007858276,0.38095238095238093,1.3299328088760376,0.6615059971809387
1.474143147468567,0.774397075176239,0.6997460722923279,0.5485810041427612,0.40476190476190477,1.6639901399612427,0.703002393245697
1.497527003288269,0.6520622372627258,0.8454647660255432,0.4976399540901184,0.45238095238095233,1.8593976497650146,0.6520625948905945
1.5165947675704956,0.7612009644508362,0.7553938031196594,0.5543739795684814,0.45238095238095233,1.8735600709915161,0.6807761788368225
1.5472267866134644,0.7663987278938293,0.780828058719635,0.532202422618866,0.38095238095238093,1.523392915725708,0.6773205399513245
1.508384346961975,0.7443349361419678,0.7640494108200073,0.5295543074607849,0.45238095238095233,1.9025622606277466,0.6728391051292419
1.577360987663269,0.7439406514167786,0.8334203362464905,0.5306217670440674,0.3571428571428571,1.7542359828948975,0.658614993095398
1.5613933801651,0.7437998056411743,0.8175935745239258,0.511035144329071,0.38095238095238093,1.5200597047805786,0.6735802292823792
1.5297037363052368,0.7050939798355103,0.8246097564697266,0.5159779787063599,0.33333333333333337,1.6701356172561646,0.6530817747116089
1.5333219766616821,0.746258020401001,0.7870639562606812,0.5315842032432556,0.45238095238095233,1.6268534660339355,0.6567824482917786
1.4818390607833862,0.7819374799728394,0.6999015808105469,0.5426644086837769,0.45238095238095233,1.957142949104309,0.6842986345291138
1.4350941181182861,0.7902718782424927,0.6448222398757935,0.5665656328201294,0.45238095238095233,1.725935935974121,0.7021519541740417
1.547643780708313,0.7325578927993774,0.8150858879089355,0.515060544013977,0.40476190476190477,1.7866538763046265,0.6583056449890137
1.495326280593872,0.7630938291549683,0.7322324514389038,0.5440625548362732,0.47619047619047616,1.4733539819717407,0.6937130093574524
1.4883936643600464,0.7144063115119934,0.773987352848053,0.5099098682403564,0.5,1.5576642751693726,0.6469466686248779
1.4992728233337402,0.7606784701347351,0.7385943531990051,0.5438063144683838,0.38095238095238093,1.6751044988632202,0.6780145168304443
1.5146501064300537,0.7452561855316162,0.7693939208984375,0.5410858392715454,0.33333333333333337,1.5840331315994263,0.6781109571456909
1.4761813879013062,0.789872407913208,0.6863089799880981,0.5648770332336426,0.3571428571428571,1.696768045425415,0.6805757880210876
1.5316014289855957,0.7582280039787292,0.7733734250068665,0.5497790575027466,0.38095238095238093,1.1275111436843872,0.6863871216773987
1.5835403203964233,0.7421380877494812,0.8414022326469421,0.5220444798469543,0.38095238095238093,1.63401460647583,0.6676234006881714
1.4676822423934937,0.800895094871521,0.6667871475219727,0.5724896192550659,0.4285714285714286,1.8475555181503296,0.6928898096084595
1.563704013824463,0.7344240546226501,0.8292799592018127,0.5307821035385132,0.38095238095238093,1.650973916053772,0.6641834378242493
1.4975783824920654,0.7645041942596436,0.7330741882324219,0.5514634251594543,0.38095238095238093,1.6558681726455688,0.6685134768486023
1.5493229627609253,0.7266973853111267,0.8226255774497986,0.5223510265350342,0.40476190476190477,1.519559383392334,0.6534110903739929
1.4953855276107788,0.7831116914749146,0.7122738361358643,0.5505325794219971,0.40476190476190477,1.8217806816101074,0.6868704557418823
1.5697215795516968,0.7266830801963806,0.8430384993553162,0.5176714062690735,0.33333333333333337,1.3804124593734741,0.6576250791549683
1.480848789215088,0.7781105637550354,0.7027382254600525,0.5595604181289673,0.38095238095238093,1.3037745952606201,0.6684905886650085
1.4645558595657349,0.7860863208770752,0.6784695386886597,0.5475579500198364,0.40476190476190477,2.096627712249756,0.6853688955307007
1.5045466423034668,0.7590333223342896,0.7455133199691772,0.5430974960327148,0.38095238095238093,1.8722116947174072,0.6709254384040833
1.5596668720245361,0.7560810446739197,0.8035858273506165,0.5235881805419922,0.40476190476190477,1.8385189771652222,0.6590739488601685
1.5306659936904907,0.7654879689216614,0.7651780247688293,0.5498042106628418,0.33333333333333337,1.7285089492797852,0.69032222032547
1.4509665966033936,0.7940292954444885,0.656937301158905,0.5631491541862488,0.4285714285714286,1.6103119850158691,0.6968044638633728
1.5491703748703003,0.6935763955116272,0.8555939793586731,0.5204828381538391,0.3571428571428571,1.3412221670150757,0.6499958038330078
1.4905426502227783,0.7595179677009583,0.7310246825218201,0.5465470552444458,0.3571428571428571,1.4137797355651855,0.6801177859306335
1.476702094078064,0.7893249988555908,0.6873770952224731,0.568495512008667,0.3571428571428571,1.3617340326309204,0.6945095658302307
1.5309840440750122,0.688330352306366,0.8426536917686462,0.5127406120300293,0.4285714285714286,1.592718482017517,0.63686203956604
1.5440260171890259,0.7049987316131592,0.8390272855758667,0.5154477953910828,0.2857142857142857,1.8493943214416504,0.6605364084243774
1.5214694738388062,0.7098285555839539,0.8116409182548523,0.5310091972351074,0.38095238095238093,1.690643310546875,0.6521779894828796
1.4474698305130005,0.7259311079978943,0.7215387225151062,0.5394319891929626,0.3571428571428571,1.645113468170166,0.6507490873336792
1.4464993476867676,0.7984195351600647,0.6480798125267029,0.5598844289779663,0.4285714285714286,1.639936923980713,0.6867120265960693
1.5280662775039673,0.6310641765594482,0.897002100944519,0.4673509895801544,0.4285714285714286,1.8499699831008911,0.6006391644477844
1.5430538654327393,0.7645245790481567,0.7785292863845825,0.5535399317741394,0.3571428571428571,1.7071304321289062,0.6828190088272095
1.5130170583724976,0.7373009920120239,0.7757160663604736,0.522304892539978,0.38095238095238093,1.4018110036849976,0.6722866892814636
1.559018850326538,0.7328904271125793,0.8261284232139587,0.5057399272918701,0.4285714285714286,1.5759986639022827,0.6563602685928345
1.5275070667266846,0.6980393528938293,0.8294677138328552,0.5116116404533386,0.4285714285714286,1.9520740509033203,0.6452935338020325
1.4888702630996704,0.755075216293335,0.7337950468063354,0.5437673330307007,0.3571428571428571,1.5445009469985962,0.6791719794273376
1.5295151472091675,0.6745127439498901,0.8550024032592773,0.5028254985809326,0.38095238095238093,1.6342788934707642,0.6389204263687134
1.5353543758392334,0.7368196845054626,0.7985346913337708,0.5401929616928101,0.40476190476190477,1.404392957687378,0.6679885983467102
1.5825246572494507,0.6783975958824158,0.9041270613670349,0.49318554997444153,0.38095238095238093,1.8095728158950806,0.637965977191925
1.492571234703064,0.7660616636276245,0.7265095710754395,0.5634762048721313,0.30952380952380953,1.5411580801010132,0.6858845353126526
1.5343005657196045,0.7164332866668701,0.8178672790527344,0.5257136821746826,0.3571428571428571,1.5063706636428833,0.6588379144668579
1.4907556772232056,0.7726976275444031,0.7180580496788025,0.5403662323951721,0.4285714285714286,1.8059388399124146,0.6834717392921448
1.5160672664642334,0.7480528354644775,0.7680144309997559,0.5274736881256104,0.3571428571428571,1.5537666082382202,0.6684889197349548
1.4941325187683105,0.7679622173309326,0.7261703014373779,0.5453811883926392,0.3571428571428571,0.9337023496627808,0.690683126449585
1.5463627576828003,0.7168169617652893,0.829545795917511,0.5113316774368286,0.4285714285714286,1.6292403936386108,0.6576623916625977
1.519631266593933,0.689020574092865,0.8306106925010681,0.49914416670799255,0.47619047619047616,1.5507547855377197,0.6440958380699158
1.4232227802276611,0.6914840936660767,0.7317386865615845,0.5143394470214844,0.40476190476190477,1.8819999694824219,0.6572036147117615
1.564332127571106,0.6947208046913147,0.8696113228797913,0.49594348669052124,0.38095238095238093,1.353736162185669,0.6269023418426514
1.4976575374603271,0.6408492922782898,0.8568082451820374,0.4737141728401184,0.45238095238095233,1.5406438112258911,0.6522120237350464
1.5245850086212158,0.7162322402000427,0.8083527684211731,0.5211608409881592,0.38095238095238093,1.4921739101409912,0.6596038341522217
1.577608585357666,0.7276049256324768,0.8500036597251892,0.5181452631950378,0.3571428571428571,1.751505970954895,0.659372091293335
1.509470820426941,0.6512886881828308,0.8581821322441101,0.48773086071014404,0.40476190476190477,1.4295436143875122,0.6142135858535767
1.4827265739440918,0.7517135143280029,0.7310130596160889,0.5442237854003906,0.45238095238095233,1.2458629608154297,0.6785995364189148
1.479827642440796,0.7700476050376892,0.7097800374031067,0.542365312576294,0.47619047619047616,1.345682978630066,0.6889246702194214
1.5584189891815186,0.6865913271903992,0.8718276619911194,0.5209194421768188,0.38095238095238093,1.6349101066589355,0.6498912572860718
1.5109076499938965,0.7494294047355652,0.7614782452583313,0.5549473762512207,0.33333333333333337,1.6721094846725464,0.6734937429428101
1.5244797468185425,0.7197157144546509,0.8047640323638916,0.521960973739624,0.45238095238095233,1.7231504917144775,0.6559723615646362
1.5346834659576416,0.720085859298706,0.8145976066589355,0.5280307531356812,0.33333333333333337,1.2646621465682983,0.6695994734764099
1.5123040676116943,0.7580562233924866,0.7542478442192078,0.539045512676239,0.38095238095238093,1.4911671876907349,0.6715055704116821
1.497503638267517,0.6693536639213562,0.8281499743461609,0.5013453960418701,0.4285714285714286,1.2584788799285889,0.6308264136314392
1.5396816730499268,0.7575566172599792,0.7821250557899475,0.538695752620697,0.3571428571428571,1.0722272396087646,0.6699398756027222
1.44667387008667,0.6642763018608093,0.7823975682258606,0.489823579788208,0.4285714285714286,1.6155084371566772,0.6394867897033691
1.5587519407272339,0.7189396023750305,0.8398123383522034,0.5170171856880188,0.38095238095238093,1.815122365951538,0.6560124158859253
1.5339863300323486,0.7467268705368042,0.7872594594955444,0.5365462899208069,0.3571428571428571,1.7046668529510498,0.665816068649292
1.532743215560913,0.7200997471809387,0.8126434683799744,0.5152338743209839,0.4285714285714286,1.8527649641036987,0.6624469757080078
1.5259159803390503,0.7532302141189575,0.7726857662200928,0.5271859169006348,0.38095238095238093,1.594339370727539,0.6693893671035767
1.5166562795639038,0.7211011052131653,0.7955551743507385,0.5229807496070862,0.45238095238095233,1.0678662061691284,0.664118230342865
1.5399229526519775,0.7368139624595642,0.8031089901924133,0.5343903303146362,0.3571428571428571,1.4686940908432007,0.666552722454071
1.5059744119644165,0.7492963671684265,0.75667804479599,0.5395714640617371,0.40476190476190477,1.7629352807998657,0.6727530360221863
1.4577269554138184,0.7820297479629517,0.6756972074508667,0.5534317493438721,0.38095238095238093,1.5275068283081055,0.688030481338501
1.5337598323822021,0.7052878141403198,0.8284720182418823,0.5231879353523254,0.38095238095238093,2.06591534614563,0.651737630367279
1.569068431854248,0.6920268535614014,0.8770415782928467,0.5065137147903442,0.3571428571428571,1.7290652990341187,0.6422383785247803
1.5945512056350708,0.707503080368042,0.8870481252670288,0.4977913200855255,0.40476190476190477,1.0374031066894531,0.6371831297874451
1.4805808067321777,0.7508966326713562,0.7296841740608215,0.5400797724723816,0.47619047619047616,1.3912962675094604,0.6657425165176392
1.4834238290786743,0.7733213305473328,0.7101024985313416,0.5376582145690918,0.4285714285714286,1.758086919784546,0.6842384934425354
1.5181472301483154,0.7534326910972595,0.7647145390510559,0.5284026861190796,0.30952380952380953,1.4159266948699951,0.6614081263542175
1.611606240272522,0.7323643565177917,0.8792418837547302,0.49679461121559143,0.33333333333333337,1.5826975107192993,0.6685482263565063
1.5748752355575562,0.7016471028327942,0.873228132724762,0.5038796067237854,0.4285714285714286,2.0472323894500732,0.6418164372444153
1.5114415884017944,0.7425008416175842,0.7689407467842102,0.5397052764892578,0.45238095238095233,1.5691791772842407,0.6546549201011658
1.568599820137024,0.7312678098678589,0.837332010269165,0.5179986357688904,0.3571428571428571,1.8804322481155396,0.6582373380661011
1.5089623928070068,0.7321045994758606,0.7768577933311462,0.53367018699646,0.40476190476190477,1.3841363191604614,0.6588268280029297
1.5758545398712158,0.6827808618545532,0.8930736780166626,0.5000163912773132,0.47619047619047616,1.8807815313339233,0.6361273527145386
1.5684415102005005,0.7332760095596313,0.8351655006408691,0.5316225290298462,0.33333333333333337,1.6502952575683594,0.661317765712738
1.5376535654067993,0.7510414719581604,0.7866120934486389,0.5379807949066162,0.33333333333333337,1.7002921104431152,0.6715562343597412
1.422814965248108,0.7269197702407837,0.6958951950073242,0.5523813962936401,0.33333333333333337,1.3608946800231934,0.6910709142684937
1.5516955852508545,0.7494305372238159,0.8022650480270386,0.5171579718589783,0.3571428571428571,1.1518672704696655,0.6743729710578918
1.51439368724823,0.738547682762146,0.775846004486084,0.5349771976470947,0.40476190476190477,0.9275432825088501,0.6680771112442017
1.5244709253311157,0.756174623966217,0.7682963013648987,0.5483010411262512,0.33333333333333337,1.3414084911346436,0.6653567552566528
1.4911010265350342,0.7483343482017517,0.7427666783332825,0.5451409816741943,0.45238095238095233,1.7443294525146484,0.6841109991073608
1.5243961811065674,0.7499102354049683,0.7744859457015991,0.5380017161369324,0.45238095238095233,1.5232479572296143,0.6731980443000793
1.451065182685852,0.7746049761772156,0.6764602065086365,0.5426196455955505,0.38095238095238093,1.5950556993484497,0.6744648218154907
1.528801441192627,0.7508414387702942,0.7779600024223328,0.534288227558136,0.40476190476190477,1.2833939790725708,0.6678645610809326
1.591491460800171,0.729648768901825,0.861842691898346,0.5164827108383179,0.30952380952380953,1.3145984411239624,0.6532824635505676
1.5222386121749878,0.7620938420295715,0.7601447701454163,0.5334045886993408,0.40476190476190477,1.9694699048995972,0.6822916865348816
1.4625991582870483,0.6881682872772217,0.7744308710098267,0.5127105116844177,0.3571428571428571,1.6084482669830322,0.670724093914032
1.5539687871932983,0.7339836359024048,0.8199851512908936,0.5171234607696533,0.38095238095238093,1.4761344194412231,0.6667486429214478
1.5684382915496826,0.7120565176010132,0.8563817739486694,0.5019528865814209,0.3571428571428571,1.6491684913635254,0.6554071307182312
1.5193463563919067,0.7635356783866882,0.7558106780052185,0.5397822856903076,0.38095238095238093,1.5003657341003418,0.6758177876472473
1.5433157682418823,0.7195669412612915,0.8237488269805908,0.5152753591537476,0.40476190476190477,1.8405357599258423,0.6582760810852051
1.4646631479263306,0.757125198841095,0.7075379490852356,0.5450650453567505,0.4285714285714286,1.636489987373352,0.6685882210731506
1.5179413557052612,0.7272730469703674,0.7906683087348938,0.5253918766975403,0.4285714285714286,1.5013293027877808,0.6665233969688416
1.5014139413833618,0.7330480813980103,0.7683658599853516,0.5319401621818542,0.4285714285714286,1.3165291547775269,0.6681475043296814
1.533375859260559,0.731100857257843,0.8022750020027161,0.5346754789352417,0.40476190476190477,1.536948561668396,0.6732435822486877
1.535539150238037,0.7150118947029114,0.8205272555351257,0.5264244675636292,0.3571428571428571,1.7154486179351807,0.6664201617240906
1.4467116594314575,0.7749413847923279,0.6717702746391296,0.539860188961029,0.47619047619047616,1.60642409324646,0.6657028198242188
1.553696870803833,0.7461007833480835,0.8075960874557495,0.5265397429466248,0.33333333333333337,1.5911355018615723,0.6679683327674866
1.554305911064148,0.7282909750938416,0.8260149359703064,0.5246726870536804,0.3571428571428571,1.8940075635910034,0.6591365337371826
1.5374573469161987,0.7485868334770203,0.7888705134391785,0.5294330716133118,0.3571428571428571,1.5753661394119263,0.6791478991508484
1.5560632944107056,0.7369670271873474,0.8190962672233582,0.52521151304245,0.3571428571428571,1.752290964126587,0.6692572236061096
1.5266708135604858,0.7157976627349854,0.8108731508255005,0.530545711517334,0.38095238095238093,1.6102819442749023,0.6595730185508728
1.5538303852081299,0.74105304479599,0.8127773404121399,0.5333380103111267,0.30952380952380953,1.6447371244430542,0.6667380928993225
1.5409653186798096,0.7085211873054504,0.8324441313743591,0.5095201730728149,0.40476190476190477,1.552947998046875,0.6581219434738159
1.4845635890960693,0.7483447790145874,0.7362188100814819,0.538801372051239,0.40476190476190477,1.5256091356277466,0.6677852869033813
1.5421273708343506,0.7314749360084534,0.8106524348258972,0.5279108285903931,0.4285714285714286,1.2950809001922607,0.6649630069732666
1.5569552183151245,0.7360222935676575,0.820932924747467,0.5175145864486694,0.30952380952380953,1.2536300420761108,0.6586641073226929
1.4301210641860962,0.7086632251739502,0.721457839012146,0.5220768451690674,0.38095238095238093,1.443079948425293,0.6670441031455994
1.5679481029510498,0.6894986629486084,0.8784494400024414,0.5105836987495422,0.40476190476190477,1.3570786714553833,0.6353918313980103
1.4630820751190186,0.7841178178787231,0.6789642572402954,0.5621283650398254,0.33333333333333337,1.5162923336029053,0.6994322538375854
1.4496580362319946,0.7713746428489685,0.6782833933830261,0.5440396070480347,0.45238095238095233,1.3685953617095947,0.6802046298980713
1.5438530445098877,0.6684834957122803,0.8753695487976074,0.48733195662498474,0.3571428571428571,1.6124757528305054,0.6163715720176697
1.5591928958892822,0.6793670058250427,0.8798258900642395,0.5124022364616394,0.40476190476190477,2.061276435852051,0.6448290944099426
1.5289162397384644,0.7357975840568542,0.7931186556816101,0.5248123407363892,0.47619047619047616,1.7595871686935425,0.6511745452880859
1.52064847946167,0.7330129146575928,0.7876355648040771,0.5256068706512451,0.40476190476190477,1.4236054420471191,0.6622589826583862
1.5383837223052979,0.7239230871200562,0.8144606351852417,0.5256733298301697,0.40476190476190477,1.6314594745635986,0.6607397794723511
1.4578877687454224,0.6682855486869812,0.7896022200584412,0.4975767433643341,0.40476190476190477,1.8655879497528076,0.6488625407218933
1.4879134893417358,0.7695277333259583,0.7183857560157776,0.5347322821617126,0.33333333333333337,1.6702631711959839,0.6684450507164001
1.559589147567749,0.6882765889167786,0.8713125586509705,0.5071290135383606,0.3571428571428571,1.5832489728927612,0.639257550239563
1.4762769937515259,0.7546519041061401,0.7216250896453857,0.5498031973838806,0.4285714285714286,1.4465768337249756,0.6844733357429504
1.526493787765503,0.715279757976532,0.811214029788971,0.5181468725204468,0.4285714285714286,1.4521018266677856,0.6571881771087646
1.4991123676300049,0.7332408428192139,0.765871524810791,0.5227185487747192,0.4285714285714286,1.9193265438079834,0.6675805449485779
1.4916141033172607,0.7730263471603394,0.7185877561569214,0.5386878848075867,0.3571428571428571,1.3917661905288696,0.6741245985031128
1.5098875761032104,0.7630518674850464,0.7468357086181641,0.539797306060791,0.33333333333333337,1.4437551498413086,0.6656400561332703
1.460081934928894,0.7585667371749878,0.7015151977539062,0.5597931146621704,0.38095238095238093,1.4316432476043701,0.6780830025672913
1.5830856561660767,0.7040732502937317,0.879012405872345,0.5146178007125854,0.3571428571428571,1.4446187019348145,0.6450802087783813
1.5385981798171997,0.7025960087776184,0.8360021710395813,0.5105908513069153,0.38095238095238093,1.5383048057556152,0.6408140063285828
1.426734209060669,0.76044762134552,0.6662865877151489,0.5409963726997375,0.5952380952380952,1.4838221073150635,0.6835192441940308
1.5760332345962524,0.7408995032310486,0.8351337313652039,0.5099743604660034,0.38095238095238093,1.488045573234558,0.6685766577720642
1.517522931098938,0.7615397572517395,0.7559831738471985,0.5428154468536377,0.33333333333333337,1.656174898147583,0.675217866897583
1.539817452430725,0.7504778504371643,0.7893396019935608,0.5292472243309021,0.38095238095238093,1.774466872215271,0.6791384816169739
1.5164453983306885,0.7531377673149109,0.7633076310157776,0.5295166969299316,0.4285714285714286,1.7552416324615479,0.6743226647377014
1.5586216449737549,0.7126314043998718,0.8459902405738831,0.5135754942893982,0.33333333333333337,1.5729551315307617,0.6437031626701355
1.539793610572815,0.7585386633872986,0.7812549471855164,0.537411093711853,0.33333333333333337,1.7751251459121704,0.6738167405128479
1.5034977197647095,0.7570987343788147,0.7463989853858948,0.5479017496109009,0.40476190476190477,1.926988959312439,0.6754260659217834
1.3811211585998535,0.809468686580658,0.5716524720191956,0.5764687061309814,0.3571428571428571,1.5684268474578857,0.6976472735404968
1.5491596460342407,0.7535832524299622,0.7955763936042786,0.5319168567657471,0.38095238095238093,1.4516594409942627,0.6787220239639282
1.548993468284607,0.7446467876434326,0.8043466806411743,0.5112582445144653,0.4285714285714286,1.7770369052886963,0.6547895669937134
1.5848439931869507,0.6897904872894287,0.895053505897522,0.513681173324585,0.30952380952380953,1.4792431592941284,0.635706901550293
1.541447401046753,0.7625576257705688,0.7788897752761841,0.5450245141983032,0.3571428571428571,2.2211790084838867,0.6820349097251892
1.488122820854187,0.7818191647529602,0.7063036561012268,0.5479728579521179,0.3571428571428571,1.56061589717865,0.6773134469985962
1.5284959077835083,0.7375481724739075,0.7909477353096008,0.5199863314628601,0.38095238095238093,1.9324597120285034,0.6666032671928406
1.5326192378997803,0.732824981212616,0.7997942566871643,0.5258672833442688,0.4285714285714286,1.3653818368911743,0.6713359355926514
1.4552348852157593,0.7612763047218323,0.693958580493927,0.545232892036438,0.3571428571428571,1.388427495956421,0.6799818277359009
1.5442655086517334,0.7243307828903198,0.8199347257614136,0.5318374037742615,0.38095238095238093,1.8057159185409546,0.6594706773757935
1.4793448448181152,0.7965194582939148,0.6828253865242004,0.5675610303878784,0.26190476190476186,1.6594268083572388,0.6995889544487
1.5312687158584595,0.697853684425354,0.8334150314331055,0.5174791216850281,0.30952380952380953,1.448294758796692,0.6468697786331177
1.5607949495315552,0.7281016111373901,0.832693338394165,0.5236212611198425,0.3571428571428571,1.5654168128967285,0.6524540185928345
1.559303879737854,0.7033765316009521,0.8559273481369019,0.5015720129013062,0.40476190476190477,1.5664340257644653,0.6445044279098511
1.5600651502609253,0.6902953386306763,0.869769811630249,0.4948020577430725,0.4285714285714286,1.5751463174819946,0.626883864402771
1.5446656942367554,0.7049144506454468,0.8397512435913086,0.5062626004219055,0.38095238095238093,1.9811352491378784,0.6461871266365051
1.538145661354065,0.7222808003425598,0.8158648610115051,0.5249163508415222,0.4285714285714286,1.6687918901443481,0.6619136333465576
1.527912974357605,0.7098556756973267,0.8180572986602783,0.5257079005241394,0.45238095238095233,1.1414704322814941,0.6448627710342407
1.5579344034194946,0.721289873123169,0.8366445302963257,0.5112981796264648,0.3571428571428571,1.6027950048446655,0.6666934490203857
1.5183141231536865,0.7614079117774963,0.7569062113761902,0.5421959161758423,0.47619047619047616,1.5642120838165283,0.6923405528068542
1.430648684501648,0.6925045251846313,0.7381441593170166,0.5107812285423279,0.40476190476190477,1.374503493309021,0.6416208148002625
1.5516184568405151,0.7264265418052673,0.8251919150352478,0.5241978764533997,0.3571428571428571,1.7468292713165283,0.6539713144302368
1.5441906452178955,0.7296931743621826,0.8144974708557129,0.511896550655365,0.3571428571428571,1.6074320077896118,0.6589406132698059
1.5166863203048706,0.7474464774131775,0.7692398428916931,0.5237816572189331,0.38095238095238093,1.4786463975906372,0.6746033430099487
1.5503427982330322,0.7057449221611023,0.8445978760719299,0.5163679122924805,0.38095238095238093,1.6450518369674683,0.6542630195617676
1.4841959476470947,0.7635256052017212,0.7206703424453735,0.5546926259994507,0.38095238095238093,1.5090596675872803,0.6757816672325134
1.4925789833068848,0.7681073546409607,0.7244716286659241,0.5419013500213623,0.38095238095238093,1.4039241075515747,0.673517107963562
1.5042126178741455,0.7582690715789795,0.745943546295166,0.5458573698997498,0.40476190476190477,1.2112109661102295,0.6732118129730225
1.4575040340423584,0.7555180191993713,0.7019860148429871,0.5456204414367676,0.38095238095238093,1.3017892837524414,0.6751515865325928
1.521423578262329,0.7347437143325806,0.7866798639297485,0.5390568375587463,0.38095238095238093,0.8496159911155701,0.6701673865318298
1.4839962720870972,0.7692573666572571,0.7147389054298401,0.5407843589782715,0.38095238095238093,0.9683786630630493,0.6845783591270447
1.5195180177688599,0.7579964399337769,0.761521577835083,0.5378938913345337,0.38095238095238093,1.6025203466415405,0.679944634437561
1.5888726711273193,0.689844012260437,0.8990286588668823,0.50041264295578,0.3571428571428571,1.806302547454834,0.6281563639640808
1.494862675666809,0.7657939791679382,0.7290686964988708,0.5326567888259888,0.38095238095238093,1.3072340488433838,0.6609920859336853
1.51482093334198,0.7611299157142639,0.7536910176277161,0.5242114067077637,0.47619047619047616,1.8805116415023804,0.6842276453971863
1.548304796218872,0.7313433289527893,0.8169614672660828,0.5251601338386536,0.45238095238095233,1.9719916582107544,0.6631782650947571
1.4937398433685303,0.7731322646141052,0.720607578754425,0.5548684000968933,0.40476190476190477,1.392672061920166,0.6837970018386841
1.5539137125015259,0.7449875473976135,0.8089261651039124,0.5329126715660095,0.3571428571428571,1.9525789022445679,0.6757128834724426
1.5253710746765137,0.7234219312667847,0.801949143409729,0.5257930755615234,0.38095238095238093,1.973982572555542,0.6566195487976074
1.571689248085022,0.7125962972640991,0.8590929508209229,0.5143804550170898,0.4285714285714286,1.6183315515518188,0.6477090716362
1.5084365606307983,0.7307066321372986,0.7777299284934998,0.5187543630599976,0.40476190476190477,1.7611961364746094,0.6575763821601868
1.4958646297454834,0.6560510396957397,0.8398135900497437,0.5084857940673828,0.40476190476190477,1.2938956022262573,0.649387538433075
1.5287271738052368,0.7351472973823547,0.7935798764228821,0.5426018834114075,0.30952380952380953,1.356735110282898,0.6671356558799744
1.5765539407730103,0.7262213826179504,0.8503325581550598,0.5101384520530701,0.38095238095238093,1.5434569120407104,0.6528940200805664
1.4276105165481567,0.7082176804542542,0.7193928360939026,0.5155074596405029,0.45238095238095233,1.643741488456726,0.6780663728713989
1.5036097764968872,0.7616477608680725,0.7419620156288147,0.522597074508667,0.47619047619047616,1.4382553100585938,0.690418004989624
1.5507534742355347,0.7007337212562561,0.8500197529792786,0.5227265357971191,0.38095238095238093,1.277719259262085,0.648784339427948
1.4737147092819214,0.7414669394493103,0.7322477698326111,0.5355421900749207,0.4285714285714286,1.5468246936798096,0.6708039045333862
1.5026253461837769,0.7872732281684875,0.7153521180152893,0.557401180267334,0.3571428571428571,1.9396650791168213,0.6962147355079651
1.5460467338562012,0.7215099930763245,0.8245367407798767,0.5115648508071899,0.40476190476190477,1.7217234373092651,0.6513751149177551
1.5002436637878418,0.7412278652191162,0.7590157985687256,0.5280932784080505,0.40476190476190477,1.6025094985961914,0.6685602068901062
1.54890775680542,0.7189420461654663,0.8299657106399536,0.5353729724884033,0.38095238095238093,1.7302017211914062,0.6552026271820068
1.547803521156311,0.7491553425788879,0.7986481785774231,0.5273016691207886,0.38095238095238093,1.841537356376648,0.68045973777771
1.5786057710647583,0.7063933610916138,0.8722124099731445,0.5255117416381836,0.30952380952380953,1.3960022926330566,0.6534196138381958
1.502947449684143,0.6936247944831848,0.8093226552009583,0.5016199350357056,0.45238095238095233,1.6432729959487915,0.6391180753707886
1.5072559118270874,0.7491572499275208,0.7580986618995667,0.5202404260635376,0.4285714285714286,1.8666613101959229,0.6654390096664429
1.4571346044540405,0.7596447467803955,0.697489857673645,0.5338653326034546,0.5476190476190477,1.7840220928192139,0.6622381210327148
1.5578826665878296,0.6906148791313171,0.8672677874565125,0.5136981010437012,0.38095238095238093,1.8921102285385132,0.6432247161865234
1.5143396854400635,0.7723815441131592,0.7419581413269043,0.5230766534805298,0.47619047619047616,1.8468663692474365,0.6733249425888062
1.4994752407073975,0.6284188032150269,0.8710564374923706,0.4735453426837921,0.4285714285714286,1.5959465503692627,0.6219258308410645
1.5615589618682861,0.6928147077560425,0.8687442541122437,0.5133076310157776,0.2857142857142857,1.4833018779754639,0.6422727108001709
1.5483556985855103,0.7240026593208313,0.824353039264679,0.5096471309661865,0.38095238095238093,1.7421684265136719,0.6663435101509094
1.4828908443450928,0.7418278455734253,0.7410629987716675,0.5455712080001831,0.3571428571428571,1.7387923002243042,0.6596283316612244
1.544402003288269,0.7595632076263428,0.7848387956619263,0.5221841335296631,0.45238095238095233,1.5140663385391235,0.6800830960273743
1.5449326038360596,0.7305842041969299,0.8143483996391296,0.5248157978057861,0.38095238095238093,1.696828007698059,0.659035861492157
1.5356706380844116,0.6929919719696045,0.8426786661148071,0.49643710255622864,0.38095238095238093,1.7148672342300415,0.6363641023635864
1.5749894380569458,0.7256726026535034,0.8493168354034424,0.5162093639373779,0.3571428571428571,1.751185417175293,0.6652987003326416
1.4985716342926025,0.7471649050712585,0.751406729221344,0.5292866230010986,0.40476190476190477,1.578223466873169,0.6713281869888306
1.5465025901794434,0.7056954503059387,0.8408071398735046,0.5195751190185547,0.3571428571428571,2.037689447402954,0.6519947052001953
1.5256487131118774,0.7008990049362183,0.8247497081756592,0.5075750946998596,0.45238095238095233,1.8271194696426392,0.6488656401634216
1.584678053855896,0.688040018081665,0.896638035774231,0.5010857582092285,0.40476190476190477,1.4160821437835693,0.6370944380760193
1.4735348224639893,0.7849079966545105,0.6886268258094788,0.5483862161636353,0.47619047619047616,1.1110483407974243,0.6703531742095947
1.5739279985427856,0.7304612994194031,0.8434666991233826,0.5144492387771606,0.45238095238095233,1.5795758962631226,0.6697420477867126
1.5658127069473267,0.7476658225059509,0.8181468844413757,0.5189131498336792,0.38095238095238093,1.810775876045227,0.675896942615509
1.4159481525421143,0.6854315996170044,0.7305165529251099,0.5261399149894714,0.3571428571428571,1.0956372022628784,0.6488401889801025
1.51308274269104,0.7578604817390442,0.7552222609519958,0.5334030985832214,0.33333333333333337,1.680995225906372,0.6735826730728149
1.5228908061981201,0.7538723349571228,0.7690184712409973,0.521643340587616,0.38095238095238093,1.6033282279968262,0.6763296723365784
1.499112844467163,0.7182260751724243,0.7808867692947388,0.5236856341362,0.45238095238095233,1.678057074546814,0.6565689444541931
1.5538771152496338,0.6971363425254822,0.8567407727241516,0.506741464138031,0.38095238095238093,1.97454833984375,0.6478184461593628
1.4732491970062256,0.7660443782806396,0.7072048187255859,0.549137532711029,0.4285714285714286,1.9720253944396973,0.6824572682380676
1.5444449186325073,0.7408573627471924,0.8035875558853149,0.5298900008201599,0.3571428571428571,1.4107728004455566,0.6695998311042786
1.4910608530044556,0.774240255355835,0.7168205976486206,0.5500468015670776,0.47619047619047616,1.2365477085113525,0.6882719397544861
1.4942559003829956,0.6618790626525879,0.8323768377304077,0.4969460070133209,0.40476190476190477,1.8876456022262573,0.6424180865287781
1.4845821857452393,0.77524334192276,0.7093388438224792,0.5456339120864868,0.4285714285714286,1.8658334016799927,0.6830807328224182
1.5081881284713745,0.7022392153739929,0.8059489130973816,0.5144088864326477,0.4285714285714286,1.378791332244873,0.6468698382377625
1.6191811561584473,0.6732649207115173,0.9459162354469299,0.4899541735649109,0.38095238095238093,1.6240692138671875,0.6314728856086731
1.540900707244873,0.7214662432670593,0.8194344639778137,0.5088651776313782,0.4285714285714286,1.8447555303573608,0.6628393530845642
1.5009454488754272,0.7717207074165344,0.7292247414588928,0.5385244488716125,0.40476190476190477,1.79193115234375,0.6938040256500244
1.5221058130264282,0.7437561750411987,0.7783496379852295,0.5302133560180664,0.40476190476190477,1.899930715560913,0.6675174236297607
1.5743215084075928,0.702368438243866,0.8719530701637268,0.515788197517395,0.3571428571428571,1.9454834461212158,0.6499748229980469
1.5232064723968506,0.7117076516151428,0.8114988207817078,0.5190837979316711,0.45238095238095233,1.931397795677185,0.6466213464736938
1.5776047706604004,0.7381411790847778,0.8394635915756226,0.5098497271537781,0.40476190476190477,1.3865267038345337,0.6574228405952454
1.515838384628296,0.7241750955581665,0.7916632890701294,0.5217575430870056,0.47619047619047616,1.4209325313568115,0.6487890481948853
1.5403943061828613,0.7182363867759705,0.8221579194068909,0.5061131715774536,0.38095238095238093,1.3132296800613403,0.6543967127799988
1.50498366355896,0.7699042558670044,0.7350794076919556,0.5540577173233032,0.33333333333333337,1.3156970739364624,0.683718740940094
1.513494849205017,0.6864758729934692,0.8270189762115479,0.5106527805328369,0.40476190476190477,1.6029260158538818,0.6425420641899109
1.4988161325454712,0.7299054265022278,0.7689107060432434,0.5356985926628113,0.3571428571428571,1.7906826734542847,0.6686269044876099
1.4700138568878174,0.6457474827766418,0.8242663741111755,0.48233509063720703,0.4285714285714286,1.000429391860962,0.6244587898254395
1.5488321781158447,0.7492401599884033,0.7995920181274414,0.5143658518791199,0.4285714285714286,1.5258365869522095,0.6516570448875427
1.411413311958313,0.665919303894043,0.74549400806427,0.4971730709075928,0.45238095238095233,1.506693959236145,0.6551507711410522
1.5103000402450562,0.7520120739936829,0.7582879662513733,0.5282666087150574,0.47619047619047616,1.5814107656478882,0.6651990413665771
1.4902819395065308,0.6507713198661804,0.8395106196403503,0.49246564507484436,0.3571428571428571,1.3979310989379883,0.6394755840301514
1.436571478843689,0.7893957495689392,0.6471757292747498,0.5512310266494751,0.47619047619047616,1.295891523361206,0.6870354413986206
1.5383299589157104,0.7354656457901001,0.8028643131256104,0.5114197731018066,0.38095238095238093,1.5249567031860352,0.6712443828582764
1.475856900215149,0.7582509517669678,0.7176059484481812,0.5512079000473022,0.40476190476190477,1.4618514776229858,0.670464277267456
1.5694749355316162,0.7201559543609619,0.8493189811706543,0.4977911114692688,0.4285714285714286,1.5233668088912964,0.6462405323982239
1.4920142889022827,0.731505811214447,0.7605084776878357,0.5335143208503723,0.38095238095238093,1.2981375455856323,0.6678571105003357
1.5633350610733032,0.668154776096344,0.8951802849769592,0.4923795461654663,0.47619047619047616,1.7003639936447144,0.6336926817893982
1.5369656085968018,0.7117784023284912,0.8251872062683105,0.5181983113288879,0.4285714285714286,1.6766515970230103,0.6520906686782837
1.5182331800460815,0.6889172196388245,0.8293159604072571,0.5119027495384216,0.4285714285714286,1.7074748277664185,0.6516416072845459
1.5418747663497925,0.7377168536186218,0.8041579127311707,0.5213081240653992,0.38095238095238093,1.5934643745422363,0.6792406439781189
1.5420955419540405,0.7120128870010376,0.8300826549530029,0.5163776278495789,0.38095238095238093,1.7259838581085205,0.6553220152854919
1.5180585384368896,0.7318118214607239,0.7862467169761658,0.529568612575531,0.4285714285714286,1.705693006515503,0.6603253483772278
1.5862830877304077,0.7242368459701538,0.8620462417602539,0.5134832262992859,0.3571428571428571,1.4103267192840576,0.6540679931640625
1.4901999235153198,0.7532932758331299,0.7369066476821899,0.5428830981254578,0.3571428571428571,1.3733795881271362,0.6728740930557251
1.4825222492218018,0.7736734747886658,0.708848774433136,0.5408094525337219,0.30952380952380953,1.808365821838379,0.676497220993042
1.42428457736969,0.7952361702919006,0.6290484070777893,0.5686143040657043,0.40476190476190477,1.3088921308517456,0.7047374248504639
1.491444706916809,0.7865053415298462,0.7049393653869629,0.5501779913902283,0.3571428571428571,1.7044169902801514,0.6826022267341614
1.5180195569992065,0.7529065012931824,0.7651130557060242,0.5228293538093567,0.4285714285714286,2.2845606803894043,0.6849494576454163
1.498320460319519,0.7573138475418091,0.74100661277771,0.5490015149116516,0.3571428571428571,2.0667293071746826,0.6715924739837646
1.4699655771255493,0.7667965292930603,0.703169047832489,0.5348272323608398,0.45238095238095233,1.8629413843154907,0.6875760555267334
1.5006859302520752,0.7664015889167786,0.7342843413352966,0.5551214218139648,0.38095238095238093,1.3092684745788574,0.6719602346420288
1.553025722503662,0.7419317960739136,0.8110939264297485,0.5397263765335083,0.33333333333333337,1.1165475845336914,0.6649779081344604
1.4992550611495972,0.7632566690444946,0.7359983921051025,0.5473267436027527,0.45238095238095233,1.608809471130371,0.6819320917129517
1.5264006853103638,0.7587788701057434,0.7676218152046204,0.5273697376251221,0.33333333333333337,1.4954490661621094,0.6755254864692688
1.5562807321548462,0.6464495658874512,0.909831166267395,0.47706449031829834,0.3571428571428571,1.5817757844924927,0.6274458169937134
1.5532971620559692,0.7298996448516846,0.8233975172042847,0.5007979273796082,0.40476190476190477,1.1589945554733276,0.6668334603309631
1.5513371229171753,0.723771870136261,0.8275652527809143,0.5138076543807983,0.4285714285714286,1.450344443321228,0.6528283953666687
1.4652589559555054,0.7840788960456848,0.6811800599098206,0.5466660857200623,0.4285714285714286,1.6978670358657837,0.6760451197624207
1.473415732383728,0.7376672029495239,0.7357485294342041,0.5060504078865051,0.5,1.4899508953094482,0.6524609327316284
1.5062947273254395,0.6716741919517517,0.8346205353736877,0.4958692789077759,0.3571428571428571,1.3735793828964233,0.6262472867965698
1.5559734106063843,0.6980656385421753,0.857907772064209,0.5138403177261353,0.38095238095238093,1.4822943210601807,0.6598621606826782
1.5422369241714478,0.7200972437858582,0.8221396803855896,0.516002357006073,0.40476190476190477,1.4035956859588623,0.6501790881156921
1.5049779415130615,0.7444843053817749,0.7604936361312866,0.5376256704330444,0.45238095238095233,1.3973485231399536,0.6747985482215881
1.5399107933044434,0.7317344546318054,0.8081763386726379,0.5268598794937134,0.33333333333333337,1.6861252784729004,0.668605625629425
1.555540919303894,0.7354173064231873,0.8201236128807068,0.5146206617355347,0.3571428571428571,1.583836555480957,0.6667512059211731
1.4965981245040894,0.7876660823822021,0.7089320421218872,0.5635581612586975,0.33333333333333337,1.4486372470855713,0.6945136189460754
1.513871669769287,0.7312828302383423,0.7825888395309448,0.5200188159942627,0.45238095238095233,1.7992061376571655,0.6574256420135498
1.4621399641036987,0.7857977151870728,0.676342248916626,0.5545470714569092,0.38095238095238093,1.6667158603668213,0.6757610440254211
1.4447182416915894,0.5728409886360168,0.8718772530555725,0.44962048530578613,0.45238095238095233,0.9689953327178955,0.5790581703186035
1.5107065439224243,0.7654559016227722,0.7452506422996521,0.5386444330215454,0.3571428571428571,1.5900310277938843,0.6690542101860046
1.5074656009674072,0.7862330079078674,0.7212325930595398,0.5551926493644714,0.40476190476190477,1.7198430299758911,0.6905031800270081
1.587658166885376,0.6842297315597534,0.9034284353256226,0.49384936690330505,0.40476190476190477,2.012359142303467,0.6362866163253784
1.515258550643921,0.7535639405250549,0.761694610118866,0.5274202823638916,0.38095238095238093,1.5155360698699951,0.6531513929367065
1.5607812404632568,0.7353235483169556,0.8254576921463013,0.5185369253158569,0.40476190476190477,1.5084718465805054,0.6618069410324097
1.5145279169082642,0.7319061756134033,0.7826217412948608,0.5244762897491455,0.38095238095238093,1.5061739683151245,0.6569859981536865
1.5746138095855713,0.6960945725440979,0.8785192370414734,0.5039552450180054,0.38095238095238093,1.72440505027771,0.634904146194458
1.5393544435501099,0.710448145866394,0.8289062976837158,0.5238960981369019,0.38095238095238093,1.6124569177627563,0.6480461359024048
1.58058500289917,0.7327152490615845,0.8478697538375854,0.5092005729675293,0.33333333333333337,1.864213466644287,0.6609522700309753
1.557729959487915,0.7111380100250244,0.8465919494628906,0.5264735221862793,0.38095238095238093,1.7105512619018555,0.6512303352355957
1.5230977535247803,0.7388586401939392,0.7842391133308411,0.5342184901237488,0.38095238095238093,1.442550778388977,0.6598185300827026
1.5629017353057861,0.7411972284317017,0.8217045068740845,0.5106232166290283,0.40476190476190477,1.7838714122772217,0.6673833131790161
1.5419124364852905,0.7035042643547058,0.8384081721305847,0.509544849395752,0.3571428571428571,1.72981858253479,0.6545574069023132
1.4769595861434937,0.7657210826873779,0.7112385034561157,0.5432066321372986,0.33333333333333337,1.4975433349609375,0.6698500514030457
1.5224595069885254,0.7660075426101685,0.7564519643783569,0.5542287826538086,0.33333333333333337,1.2759819030761719,0.6824091672897339
1.5505682229995728,0.7045484781265259,0.8460197448730469,0.5128276944160461,0.38095238095238093,1.4910391569137573,0.6458327770233154
1.4681134223937988,0.7878860235214233,0.6802273988723755,0.5547646284103394,0.45238095238095233,1.8436217308044434,0.6818528771400452
1.5044550895690918,0.7271167635917664,0.7773383259773254,0.5209280848503113,0.3571428571428571,1.445253849029541,0.666008472442627
1.558363676071167,0.6692065000534058,0.8891571760177612,0.4877968728542328,0.38095238095238093,1.086194634437561,0.628288984298706
1.4913935661315918,0.7367171049118042,0.7546764612197876,0.5292546153068542,0.4285714285714286,1.4840552806854248,0.6610223054885864
1.4825366735458374,0.7505146265029907,0.7320220470428467,0.5354682803153992,0.5,1.4411062002182007,0.6741536259651184
1.5175858736038208,0.7535054683685303,0.7640804052352905,0.5327272415161133,0.40476190476190477,1.85708749294281,0.6697055101394653
1.4678270816802979,0.6941652894020081,0.7736617922782898,0.5185230374336243,0.40476190476190477,1.588447093963623,0.6440613269805908
1.5252407789230347,0.7466508746147156,0.7785899043083191,0.5371371507644653,0.40476190476190477,1.6111456155776978,0.6609567403793335
1.439592719078064,0.6742011904716492,0.7653915286064148,0.4949675500392914,0.4285714285714286,1.4247947931289673,0.6260496973991394
1.5373364686965942,0.7216283679008484,0.8157081007957458,0.510421633720398,0.40476190476190477,1.4217363595962524,0.6500232219696045
1.4892041683197021,0.7193042635917664,0.7698999047279358,0.5248777270317078,0.45238095238095233,1.297140121459961,0.6562789082527161
1.592309832572937,0.7294226288795471,0.8628872036933899,0.4986084997653961,0.38095238095238093,1.0669938325881958,0.660547137260437
1.4821544885635376,0.7619808912277222,0.7201735973358154,0.5310989618301392,0.40476190476190477,1.1500436067581177,0.6678712368011475
1.538774013519287,0.7618809342384338,0.7768930792808533,0.5308012962341309,0.33333333333333337,1.2938839197158813,0.6722608804702759
1.9094563722610474,0.7509968876838684,1.158459484577179,0.7826666235923767,0.45238095238095233,1.33737051486969,0.9377615451812744
1.568674921989441,0.6917387843132019,0.876936137676239,0.6737371683120728,0.5238095238095238,1.3563464879989624,0.892175018787384
1.6162066459655762,0.5604001879692078,1.0558064579963684,0.6041426062583923,0.47619047619047616,1.2206809520721436,0.8560269474983215
1.463381052017212,0.5281010270118713,0.9352800250053406,0.5933958292007446,0.5714285714285714,1.183189868927002,0.8605396747589111
1.4859071969985962,0.5015145540237427,0.9843926429748535,0.574842095375061,0.5,1.0311111211776733,0.831663191318512
1.486448884010315,0.5365097522735596,0.9499391317367554,0.5144590139389038,0.5,1.1617391109466553,0.7087222933769226
1.6367889642715454,0.37815630435943604,1.2586326599121094,0.474761962890625,0.5476190476190477,1.1748665571212769,0.7574049830436707
1.5437626838684082,0.382763534784317,1.1609991490840912,0.4642462730407715,0.5238095238095238,1.2245911359786987,0.7362470030784607
1.5795953273773193,0.4019852578639984,1.177610069513321,0.5255527496337891,0.4285714285714286,1.2748079299926758,0.8008541464805603
1.455573558807373,0.34769394993782043,1.1078796088695526,0.4469396471977234,0.5476190476190477,1.1310659646987915,0.7249729037284851
1.4538027048110962,0.34347018599510193,1.1103325188159943,0.44999006390571594,0.5238095238095238,1.0128308534622192,0.7217642068862915
1.505285382270813,0.30790773034095764,1.1973776519298553,0.43737849593162537,0.5,1.3052960634231567,0.7093865871429443
1.359735369682312,0.3594716191291809,1.000263750553131,0.4477975368499756,0.5714285714285714,1.4671937227249146,0.7276176810264587
1.5232360363006592,0.284895122051239,1.2383409142494202,0.40976208448410034,0.47619047619047616,1.3793630599975586,0.6672676801681519
1.3761725425720215,0.3352099061012268,1.0409626364707947,0.40947964787483215,0.5,1.4933444261550903,0.6771848797798157
1.4661457538604736,0.30588531494140625,1.1602604389190674,0.41165024042129517,0.5238095238095238,1.360798716545105,0.6533469557762146
1.5964916944503784,0.29593905806541443,1.300552636384964,0.39714372158050537,0.5238095238095238,1.5671342611312866,0.6566432118415833
1.5837374925613403,0.27706071734428406,1.3066767752170563,0.42135345935821533,0.5476190476190477,1.3965883255004883,0.6740550398826599
1.5393837690353394,0.2796272933483124,1.259756475687027,0.39184004068374634,0.5476190476190477,1.2034449577331543,0.7129037976264954
1.621512532234192,0.3068610429763794,1.3146514892578125,0.46414533257484436,0.5238095238095238,1.2062689065933228,0.8019683361053467
1.6099804639816284,0.3261331617832184,1.28384730219841,0.45863547921180725,0.5,0.9452621936798096,0.7985265851020813
1.7446902990341187,0.32342416048049927,1.4212661385536194,0.447561651468277,0.5714285714285714,1.1639626026153564,0.7509697675704956
1.6641680002212524,0.3665481507778168,1.2976198494434357,0.44706064462661743,0.5,1.281636357307434,0.7441173791885376
1.6086560487747192,0.42054858803749084,1.1881074607372284,0.47999486327171326,0.5952380952380952,1.287952184677124,0.7709899544715881
1.6961647272109985,0.3154006004333496,1.380764126777649,0.39123788475990295,0.5238095238095238,1.37831711769104,0.6643403172492981
1.7207353115081787,0.4167119562625885,1.3040233552455902,0.4652583599090576,0.5,1.17949378490448,0.7136046290397644
1.7142574787139893,0.36470988392829895,1.3495475947856903,0.45026183128356934,0.47619047619047616,1.434289574623108,0.6649945974349976
1.6752935647964478,0.31149888038635254,1.3637946844100952,0.42971310019493103,0.5,1.4275039434432983,0.6159974336624146
1.7980695962905884,0.3483632504940033,1.449706345796585,0.40258029103279114,0.5476190476190477,1.6957186460494995,0.6166149973869324
1.6709954738616943,0.40860217809677124,1.262393295764923,0.4589542746543884,0.5,1.8183282613754272,0.6505727171897888
1.5457273721694946,0.5129952430725098,1.0327321290969849,0.45122912526130676,0.6428571428571428,1.4931565523147583,0.6523001790046692
1.5976777076721191,0.41264399886131287,1.1850337088108063,0.4686983823776245,0.5476190476190477,1.4351316690444946,0.6675660610198975
1.6326302289962769,0.4045620262622833,1.2280682027339935,0.3882851004600525,0.45238095238095233,1.6449568271636963,0.5162214636802673
1.560341477394104,0.34575554728507996,1.214585930109024,0.3847730755805969,0.47619047619047616,1.370352029800415,0.5509781837463379
1.507248044013977,0.4131214916706085,1.0941265523433685,0.471506267786026,0.47619047619047616,1.2145655155181885,0.6518911719322205
1.5004276037216187,0.45197969675064087,1.0484479069709778,0.45933544635772705,0.45238095238095233,1.3898195028305054,0.6679403781890869
1.5429775714874268,0.39877763390541077,1.144199937582016,0.445321649312973,0.5238095238095238,1.4099160432815552,0.6249307990074158
1.5128575563430786,0.3599488437175751,1.1529087126255035,0.4206792414188385,0.47619047619047616,1.6434217691421509,0.6299508213996887
1.5025439262390137,0.4048011004924774,1.0977428257465363,0.4503951370716095,0.5,1.458080530166626,0.6534687280654907
1.520564317703247,0.4267948567867279,1.0937694609165192,0.41837844252586365,0.5238095238095238,1.0441144704818726,0.6215974688529968
1.5094000101089478,0.47022849321365356,1.0391715168952942,0.43848687410354614,0.5,1.6801799535751343,0.686318576335907
1.4543492794036865,0.5147281885147095,0.939621090888977,0.47835397720336914,0.5238095238095238,1.472856044769287,0.7071928381919861
1.485144853591919,0.5471558570861816,0.9379889965057373,0.4756321907043457,0.5476190476190477,1.7200380563735962,0.7108661532402039
1.410488247871399,0.5975427031517029,0.812945544719696,0.4772390127182007,0.5238095238095238,1.6123042106628418,0.772938072681427
1.3768712282180786,0.6095980405807495,0.7672731876373291,0.4687780737876892,0.5476190476190477,1.3984286785125732,0.7829194664955139
1.326412558555603,0.5319526195526123,0.7944599390029907,0.48021167516708374,0.5,1.2080050706863403,0.7852364182472229
1.407038927078247,0.44368743896484375,0.9633514881134033,0.44962263107299805,0.5238095238095238,1.8250089883804321,0.711145281791687
1.2674497365951538,0.5622841715812683,0.7051655650138855,0.5218479037284851,0.4285714285714286,1.9634133577346802,0.7845947742462158
1.254737138748169,0.501397967338562,0.7533391714096069,0.4151449501514435,0.5,1.3365447521209717,0.6786152720451355
1.306322693824768,0.6289647221565247,0.6773579716682434,0.5563659071922302,0.4285714285714286,1.406092882156372,0.7759277820587158
1.2810657024383545,0.5216061472892761,0.7594595551490784,0.4473889470100403,0.5238095238095238,1.2168558835983276,0.7181739211082458
1.280531406402588,0.5416375994682312,0.7388938069343567,0.5495803356170654,0.5,1.5836786031723022,0.8126455545425415
1.2654809951782227,0.5482375025749207,0.717243492603302,0.5358445644378662,0.5238095238095238,1.9977431297302246,0.7808921337127686
1.2747713327407837,0.668003499507904,0.6067678332328796,0.49656713008880615,0.5714285714285714,1.699749231338501,0.7600663900375366
1.3965610265731812,0.5959005355834961,0.8006604909896851,0.5589310526847839,0.45238095238095233,1.357155680656433,0.8030492067337036
1.2788206338882446,0.5461378693580627,0.7326827645301819,0.5310641527175903,0.5238095238095238,1.4694923162460327,0.7888895273208618
1.3254592418670654,0.6190756559371948,0.7063835859298706,0.5421199202537537,0.5476190476190477,1.2808704376220703,0.7996156215667725
1.3733370304107666,0.5647299885749817,0.8086070418357849,0.5490891337394714,0.4285714285714286,1.4837630987167358,0.8042165040969849
1.3701766729354858,0.5004779696464539,0.869698703289032,0.4937860071659088,0.5238095238095238,1.5139120817184448,0.7438637018203735
1.3845473527908325,0.6965475678443909,0.6879997849464417,0.5655865669250488,0.4285714285714286,1.5287643671035767,0.8000022172927856
1.365670084953308,0.6572396755218506,0.7084304094314575,0.5665576457977295,0.5238095238095238,1.4470887184143066,0.8195196986198425
1.3422436714172363,0.5658971667289734,0.7763465046882629,0.43511801958084106,0.45238095238095233,1.3539760112762451,0.684402346611023
1.361171007156372,0.7664610743522644,0.5947099328041077,0.6016021966934204,0.5714285714285714,1.4313957691192627,0.852582573890686
1.4027187824249268,0.5552135705947876,0.8475052118301392,0.5022217631340027,0.4285714285714286,2.0495407581329346,0.7555468678474426
1.3620550632476807,0.7874246835708618,0.5746303796768188,0.6003484725952148,0.5476190476190477,1.8846181631088257,0.8373845219612122
1.3801265954971313,0.6516621112823486,0.7284644842147827,0.5389369130134583,0.5,1.4993646144866943,0.767004132270813
1.3341566324234009,0.6621951460838318,0.6719614863395691,0.5663645267486572,0.40476190476190477,1.5790681838989258,0.7858113050460815
1.3758313655853271,0.764356255531311,0.6114751100540161,0.6032704710960388,0.47619047619047616,1.4211947917938232,0.8417165279388428
1.378221869468689,0.7240574955940247,0.6541643738746643,0.5671762824058533,0.5238095238095238,1.9219365119934082,0.8035325407981873
1.3054547309875488,0.7637237906455994,0.5417309403419495,0.5664324760437012,0.5238095238095238,1.97926664352417,0.802179217338562
1.3621010780334473,0.7256230115890503,0.636478066444397,0.5419819355010986,0.5,1.3732434511184692,0.7855884432792664
1.432637095451355,0.5526902675628662,0.8799468278884888,0.4160986542701721,0.47619047619047616,1.2552684545516968,0.6703628897666931
1.4156931638717651,0.7568437457084656,0.6588494181632996,0.5502264499664307,0.40476190476190477,1.3424983024597168,0.7885777950286865
1.3254047632217407,0.6700647473335266,0.6553400158882141,0.4896578788757324,0.5238095238095238,1.4847071170806885,0.7371658682823181
1.3048275709152222,0.5741953253746033,0.7306322455406189,0.4210611879825592,0.5,1.113415241241455,0.6781447529792786
1.352321982383728,0.6933456063270569,0.6589763760566711,0.5186091661453247,0.5,1.2447516918182373,0.7552057504653931
1.3232958316802979,0.6948303580284119,0.628465473651886,0.5014114379882812,0.5,1.903395414352417,0.7515474557876587
1.2541306018829346,0.6383521556854248,0.6157784461975098,0.46366217732429504,0.5476190476190477,1.781982660293579,0.7067762613296509
1.1792182922363281,0.6789085268974304,0.5003097653388977,0.4387865662574768,0.5238095238095238,1.7405688762664795,0.6673322916030884
1.2821030616760254,0.5292165875434875,0.7528864741325378,0.364576131105423,0.5,1.7073184251785278,0.5977808237075806
1.1673755645751953,0.6010848879814148,0.5662906765937805,0.3960359990596771,0.5952380952380952,1.6139825582504272,0.611286997795105
1.2127110958099365,0.7033298015594482,0.5093812942504883,0.4517269432544708,0.5238095238095238,1.6858471632003784,0.6986610293388367
1.238844633102417,0.5804473161697388,0.6583973169326782,0.3897378742694855,0.5,1.629343032836914,0.6108540892601013
1.2040760517120361,0.6645708084106445,0.5395052433013916,0.4365535378456116,0.5238095238095238,1.4184623956680298,0.6716068983078003
1.2345088720321655,0.5670050382614136,0.667503833770752,0.39170965552330017,0.5,2.0389394760131836,0.6163329482078552
1.3206024169921875,0.6090853810310364,0.7115170359611511,0.3893068730831146,0.5,1.7977373600006104,0.6290441751480103
1.2805652618408203,0.5903105735778809,0.6902546882629395,0.36541324853897095,0.5714285714285714,1.590261459350586,0.5721156597137451
1.2576655149459839,0.6572933197021484,0.6003721952438354,0.417268842458725,0.47619047619047616,1.5006227493286133,0.6466390490531921
1.2718197107315063,0.5826504826545715,0.6891692280769348,0.3736477196216583,0.47619047619047616,1.6885218620300293,0.593066930770874
1.3046902418136597,0.5945757627487183,0.7101144790649414,0.3682267367839813,0.5476190476190477,1.5528277158737183,0.5971692800521851
1.3230507373809814,0.60213702917099,0.7209137082099915,0.3873337507247925,0.5476190476190477,1.7116326093673706,0.6236039996147156
1.2653166055679321,0.6460174918174744,0.6192991137504578,0.4087880253791809,0.38095238095238093,1.8083208799362183,0.6180359721183777
1.4463088512420654,0.6498052477836609,0.7965036034584045,0.44069328904151917,0.4285714285714286,1.8200472593307495,0.6557005047798157
1.1511902809143066,0.7023674249649048,0.44882285594940186,0.46531441807746887,0.38095238095238093,1.8597700595855713,0.6937563419342041
1.2964472770690918,0.6609737277030945,0.6354735493659973,0.41960275173187256,0.47619047619047616,1.648527979850769,0.6546003818511963
1.1405844688415527,0.6904866695404053,0.45009779930114746,0.45346808433532715,0.45238095238095233,1.7249643802642822,0.6589370965957642
1.399648904800415,0.6489342451095581,0.7507146596908569,0.4217439889907837,0.4285714285714286,1.6455354690551758,0.6495866775512695
1.3029091358184814,0.7089145183563232,0.5939946174621582,0.4726146459579468,0.4285714285714286,1.8082233667373657,0.6880914568901062
1.1218448877334595,0.7090123295783997,0.4128325581550598,0.4366180896759033,0.5952380952380952,1.2853217124938965,0.6332234144210815
1.2234923839569092,0.6915646195411682,0.531927764415741,0.44456613063812256,0.47619047619047616,1.1818994283676147,0.6835763454437256
1.2435681819915771,0.6070153713226318,0.6365528106689453,0.43355488777160645,0.4285714285714286,1.7653844356536865,0.6433331966400146
1.255462646484375,0.698502779006958,0.556959867477417,0.4674879014492035,0.40476190476190477,1.3127751350402832,0.6968445181846619
1.2939351797103882,0.6334216594696045,0.6605135202407837,0.4515576660633087,0.47619047619047616,1.4307193756103516,0.6548516154289246
1.1498353481292725,0.6391443014144897,0.5106910467147827,0.5209953784942627,0.5,1.5081576108932495,0.6798454523086548
1.1560642719268799,0.5617969632148743,0.5942673087120056,0.4019356071949005,0.5714285714285714,1.4987587928771973,0.608879804611206
1.238663911819458,0.6299871206283569,0.6086767911911011,0.4256245195865631,0.5238095238095238,1.86814284324646,0.6268571019172668
1.2332146167755127,0.6602842807769775,0.5729303359985352,0.4375383257865906,0.4285714285714286,1.2444652318954468,0.6244620680809021
1.1458215713500977,0.7593289017677307,0.38649266958236694,0.5036678314208984,0.5238095238095238,1.763018012046814,0.702767014503479
1.1713961362838745,0.7193358540534973,0.4520602822303772,0.49761250615119934,0.5238095238095238,1.8215827941894531,0.6960995197296143
1.187421441078186,0.67765873670578,0.509762704372406,0.4541236162185669,0.47619047619047616,1.7408729791641235,0.6580469012260437
1.2452830076217651,0.6797018647193909,0.5655811429023743,0.4551830589771271,0.45238095238095233,1.738811731338501,0.6526268720626831
1.2205228805541992,0.6938664317131042,0.526656448841095,0.46036580204963684,0.5476190476190477,1.3659404516220093,0.6492063403129578
1.1526401042938232,0.7186477184295654,0.4339923858642578,0.4832978844642639,0.4285714285714286,1.4569040536880493,0.6619409918785095
1.1754939556121826,0.6895422339439392,0.4859517216682434,0.46735310554504395,0.4285714285714286,1.2187511920928955,0.6647882461547852
1.2385940551757812,0.6781536936759949,0.5604403614997864,0.4615369141101837,0.5238095238095238,1.4713493585586548,0.6689943671226501
1.1364734172821045,0.6011426448822021,0.5353307723999023,0.4059680104255676,0.45238095238095233,1.536042332649231,0.5839689373970032
1.2503163814544678,0.6244398951530457,0.6258764863014221,0.43251729011535645,0.4285714285714286,1.5379716157913208,0.6190789937973022
1.1093435287475586,0.6388875842094421,0.47045594453811646,0.4426356256008148,0.5238095238095238,1.7057735919952393,0.6148294806480408
1.2507482767105103,0.6485750079154968,0.6021732687950134,0.4323748052120209,0.47619047619047616,1.6470973491668701,0.6245850920677185
1.2589185237884521,0.6415225863456726,0.6173959374427795,0.4138844609260559,0.5714285714285714,1.3169327974319458,0.6021084189414978
1.3147709369659424,0.6664667129516602,0.6483042240142822,0.4452793598175049,0.47619047619047616,1.4231245517730713,0.6337757110595703
1.302567958831787,0.6950796842575073,0.6074882745742798,0.47150981426239014,0.4285714285714286,1.6064205169677734,0.6597023010253906
1.3590047359466553,0.6072961091995239,0.7517086267471313,0.4044658839702606,0.47619047619047616,1.165833592414856,0.5936903953552246
1.270058274269104,0.6399905681610107,0.6300677061080933,0.44988828897476196,0.47619047619047616,1.502143383026123,0.6329371929168701
1.3115018606185913,0.596174955368042,0.7153269052505493,0.425434947013855,0.40476190476190477,1.6516263484954834,0.6057142615318298
1.2233844995498657,0.7288193106651306,0.4945651888847351,0.4816475510597229,0.5238095238095238,1.5561468601226807,0.6627635955810547
1.2403578758239746,0.6804841756820679,0.5598737001419067,0.44333115220069885,0.5,1.5307916402816772,0.626416802406311
1.2920063734054565,0.6954081058502197,0.5965982675552368,0.474484384059906,0.4285714285714286,1.5682638883590698,0.6541717052459717
1.2687174081802368,0.7057397961616516,0.5629776120185852,0.4894494414329529,0.5,1.7841832637786865,0.6680558919906616
1.1952855587005615,0.5952114462852478,0.6000741124153137,0.4448080360889435,0.47619047619047616,2.2026238441467285,0.6166216731071472
1.3124477863311768,0.6807491183280945,0.6316986680030823,0.46402788162231445,0.47619047619047616,1.9720429182052612,0.6451444625854492
1.3709319829940796,0.640512228012085,0.7304197549819946,0.42772164940834045,0.4285714285714286,1.8247661590576172,0.6032541990280151
1.337802767753601,0.6430181860923767,0.6947845816612244,0.4175378978252411,0.5238095238095238,1.5783206224441528,0.5667327642440796
1.4085873365402222,0.6998274922370911,0.7087598443031311,0.4363025426864624,0.45238095238095233,1.1936460733413696,0.6015033721923828
1.2958287000656128,0.7050766348838806,0.5907520651817322,0.43293824791908264,0.4285714285714286,1.8022444248199463,0.5880413055419922
1.1897236108779907,0.7428290843963623,0.4468945264816284,0.4530150294303894,0.5714285714285714,1.6652498245239258,0.6070446968078613
1.247804880142212,0.6739150881767273,0.5738897919654846,0.4336569905281067,0.38095238095238093,1.5238550901412964,0.5786268711090088
1.2845077514648438,0.7204169034957886,0.5640908479690552,0.4292227327823639,0.5,1.8702418804168701,0.5832512974739075
1.382210373878479,0.6034920811653137,0.7787182927131653,0.4294181168079376,0.3571428571428571,1.9151891469955444,0.5726470947265625
1.3419013023376465,0.667997419834137,0.6739038825035095,0.3976858854293823,0.5238095238095238,1.9061700105667114,0.5395095348358154
1.3547457456588745,0.6088079214096069,0.7459378242492676,0.4057798981666565,0.4285714285714286,1.7843289375305176,0.5506889224052429
1.3501633405685425,0.5711040496826172,0.7790592908859253,0.39249154925346375,0.47619047619047616,1.4242634773254395,0.5310928225517273
1.2340320348739624,0.6856167912483215,0.5484152436256409,0.4093545079231262,0.47619047619047616,1.4070050716400146,0.5647141933441162
1.3402920961380005,0.5945650935173035,0.745727002620697,0.40480226278305054,0.45238095238095233,1.4000834226608276,0.5462863445281982
1.3517569303512573,0.6277185678482056,0.7240383625030518,0.4225711226463318,0.45238095238095233,1.7217143774032593,0.5737636089324951
1.314589262008667,0.6287910342216492,0.6857982277870178,0.4359820485115051,0.5238095238095238,1.4684938192367554,0.602357804775238
1.4032009840011597,0.5977968573570251,0.8054041266441345,0.40971049666404724,0.47619047619047616,1.0999504327774048,0.5670316219329834
1.3552249670028687,0.6361978054046631,0.7190271615982056,0.4031355082988739,0.45238095238095233,1.5810917615890503,0.5649639964103699
1.3715405464172363,0.615919828414917,0.7556207180023193,0.38653266429901123,0.5238095238095238,1.640930414199829,0.5476294755935669
1.290708065032959,0.7704626321792603,0.5202454328536987,0.41190823912620544,0.5,1.2990740537643433,0.5766327977180481
1.3647562265396118,0.6277067065238953,0.7370495200157166,0.38163474202156067,0.5238095238095238,1.6487189531326294,0.5633447170257568
1.412732481956482,0.5885518193244934,0.8241806626319885,0.35250556468963623,0.4285714285714286,1.4147117137908936,0.5282155275344849
1.3263574838638306,0.785305380821228,0.5410521030426025,0.4547358751296997,0.47619047619047616,1.698511004447937,0.6206006407737732
1.3376492261886597,0.5984567999839783,0.7391924262046814,0.3777708411216736,0.5,1.4173755645751953,0.54039466381073
1.3399841785430908,0.616524338722229,0.7234598398208618,0.37787601351737976,0.4285714285714286,1.6885411739349365,0.5548421144485474
1.4080108404159546,0.5937232971191406,0.814287543296814,0.35530760884284973,0.5,1.588817834854126,0.5212427377700806
1.304509162902832,0.6395752429962158,0.6649339199066162,0.38364559412002563,0.5238095238095238,1.7363216876983643,0.5727828145027161
1.3213303089141846,0.6298025846481323,0.6915277242660522,0.40171322226524353,0.4285714285714286,1.6971409320831299,0.5691744089126587
1.2863569259643555,0.7385156154632568,0.5478413105010986,0.4393075406551361,0.5238095238095238,1.8239755630493164,0.6249058842658997
1.2523140907287598,0.6083712577819824,0.6439428329467773,0.3863995373249054,0.5,1.717000126838684,0.5488399863243103
1.3550344705581665,0.5753185153007507,0.7797159552574158,0.35921213030815125,0.5238095238095238,2.079766035079956,0.5000590682029724
1.2194041013717651,0.6072743535041809,0.6121297478675842,0.4041196405887604,0.47619047619047616,1.9883038997650146,0.5622873306274414
1.2633415460586548,0.616536021232605,0.6468055248260498,0.39279431104660034,0.5,1.7766848802566528,0.5802721381187439
1.2514556646347046,0.7616226077079773,0.4898330569267273,0.43076688051223755,0.5238095238095238,1.7863141298294067,0.6364229917526245
1.187193751335144,0.6751623749732971,0.5120313763618469,0.4282897114753723,0.5238095238095238,2.1160659790039062,0.6075103282928467
1.2596133947372437,0.6443958282470703,0.6152175664901733,0.4163733422756195,0.4285714285714286,1.4821075201034546,0.5912617444992065
1.2240930795669556,0.736861526966095,0.4872315526008606,0.4158324599266052,0.47619047619047616,1.4444241523742676,0.5837290287017822
1.2515008449554443,0.6446310877799988,0.6068697571754456,0.4028926193714142,0.40476190476190477,1.7545396089553833,0.5764776468276978
1.2203164100646973,0.729373037815094,0.49094337224960327,0.39380112290382385,0.5476190476190477,1.7290955781936646,0.5642111897468567
1.2495924234390259,0.6331918835639954,0.6164005398750305,0.40388840436935425,0.45238095238095233,1.4522907733917236,0.5521737933158875
1.2187819480895996,0.657520592212677,0.5612613558769226,0.38826650381088257,0.45238095238095233,1.6042275428771973,0.5551193356513977
1.2114615440368652,0.6630429029464722,0.5484186410903931,0.35443225502967834,0.5476190476190477,1.640619158744812,0.4825209379196167
1.1176613569259644,0.7092460989952087,0.4084152579307556,0.36111071705818176,0.45238095238095233,1.1950165033340454,0.5054899454116821
1.1964348554611206,0.700204610824585,0.49623024463653564,0.36776649951934814,0.5,1.4898229837417603,0.5125969648361206
1.2834841012954712,0.6735724210739136,0.6099116802215576,0.3714365065097809,0.4285714285714286,1.497621774673462,0.5041728019714355
1.2724908590316772,0.7379551529884338,0.5345357060432434,0.41399332880973816,0.45238095238095233,1.3740572929382324,0.5483176112174988
1.2916065454483032,0.7393545508384705,0.5522519946098328,0.4081927537918091,0.4285714285714286,1.6144864559173584,0.5379084348678589
1.2537248134613037,0.6992930173873901,0.5544317960739136,0.4094459116458893,0.45238095238095233,1.4419976472854614,0.5518919229507446
1.3879008293151855,0.6893231868743896,0.6985776424407959,0.3829035460948944,0.5,1.9926038980484009,0.5096204876899719
1.3864033222198486,0.6432549953460693,0.7431483268737793,0.3891865611076355,0.45238095238095233,1.7238729000091553,0.5284250974655151
1.3387103080749512,0.6563522219657898,0.6823580861091614,0.4032396078109741,0.45238095238095233,1.0875438451766968,0.5556439757347107
1.2692675590515137,0.6492291688919067,0.6200383901596069,0.3983258306980133,0.5,1.8995013236999512,0.5259376764297485
1.3224241733551025,0.7006412148475647,0.6217829585075378,0.3830918073654175,0.47619047619047616,1.6532220840454102,0.5106112957000732
1.3126001358032227,0.7331724762916565,0.5794276595115662,0.3993893265724182,0.47619047619047616,1.7206906080245972,0.5241866707801819
1.3663325309753418,0.7142546772956848,0.652077853679657,0.3847294747829437,0.5238095238095238,1.688914179801941,0.5104397535324097
1.2807362079620361,0.7342129349708557,0.5465232729911804,0.40379980206489563,0.38095238095238093,1.922096848487854,0.5306268334388733
1.3266024589538574,0.5988199710845947,0.7277824878692627,0.36718302965164185,0.40476190476190477,1.8496692180633545,0.48629674315452576
1.2279666662216187,0.7299932837486267,0.49797338247299194,0.3927237093448639,0.40476190476190477,2.075899124145508,0.5229632258415222
1.2723886966705322,0.6534094214439392,0.618979275226593,0.3970085084438324,0.5238095238095238,1.489647388458252,0.53789222240448
1.24623441696167,0.6521703600883484,0.5940640568733215,0.38363200426101685,0.5238095238095238,1.4059633016586304,0.5180620551109314
1.2529512643814087,0.7191672921180725,0.5337839722633362,0.37761110067367554,0.45238095238095233,1.6941204071044922,0.4949409067630768
1.2920031547546387,0.6191482543945312,0.6728549003601074,0.37315213680267334,0.40476190476190477,1.5667511224746704,0.5017527937889099
1.3122873306274414,0.7013170123100281,0.6109703183174133,0.39041370153427124,0.45238095238095233,1.4760388135910034,0.5140575170516968
1.3250689506530762,0.7203248739242554,0.6047440767288208,0.3896220922470093,0.47619047619047616,1.7898061275482178,0.5085517764091492
1.2574992179870605,0.6453975439071655,0.612101674079895,0.3957468271255493,0.45238095238095233,1.7922500371932983,0.5333868265151978
1.2937695980072021,0.614460289478302,0.6793093085289001,0.3723125755786896,0.40476190476190477,1.778464436531067,0.5044830441474915
1.332749605178833,0.6064471006393433,0.7263025045394897,0.3664732277393341,0.45238095238095233,1.2071614265441895,0.5004787445068359
1.2673486471176147,0.7278908491134644,0.5394577980041504,0.3966203033924103,0.47619047619047616,1.6661694049835205,0.5253822207450867
1.334962248802185,0.6968733072280884,0.6380889415740967,0.38884368538856506,0.45238095238095233,1.696881651878357,0.5045278072357178
1.3595927953720093,0.6082123517990112,0.751380443572998,0.36902859807014465,0.4285714285714286,1.4933230876922607,0.5005981922149658
1.3375217914581299,0.6399449110031128,0.6975768804550171,0.3866351544857025,0.38095238095238093,1.4404441118240356,0.5371204614639282
1.327227234840393,0.7150532007217407,0.6121740341186523,0.3912329375743866,0.40476190476190477,1.6985527276992798,0.5111574530601501
1.277090072631836,0.6108197569847107,0.6662703156471252,0.37611982226371765,0.5238095238095238,1.0197532176971436,0.5011556148529053
1.2971380949020386,0.5978162288665771,0.6993218660354614,0.3644493818283081,0.5238095238095238,1.7786005735397339,0.49572691321372986
1.3317781686782837,0.5882786512374878,0.7434995174407959,0.35567939281463623,0.40476190476190477,2.35553240776062,0.48743686079978943
1.2616264820098877,0.7274682521820068,0.5341582298278809,0.3798145651817322,0.45238095238095233,2.1820449829101562,0.5100167989730835
1.3283894062042236,0.6910876631736755,0.6373017430305481,0.37998321652412415,0.47619047619047616,1.9137378931045532,0.5006394386291504
1.343868613243103,0.6646983027458191,0.6791703104972839,0.36714786291122437,0.5,0.9226356744766235,0.4926068186759949
1.2730478048324585,0.639345109462738,0.6337026953697205,0.38525834679603577,0.5238095238095238,1.5620429515838623,0.5192083120346069
1.264380693435669,0.6342412233352661,0.6301394701004028,0.3872380554676056,0.47619047619047616,1.6572824716567993,0.5125269293785095
1.2628531455993652,0.6663497090339661,0.5965034365653992,0.4027699828147888,0.5238095238095238,1.9992694854736328,0.5419443249702454
1.308398723602295,0.6890442967414856,0.6193544268608093,0.3776768445968628,0.40476190476190477,1.6562981605529785,0.49899446964263916
1.282195806503296,0.6182228326797485,0.6639729738235474,0.38091450929641724,0.40476190476190477,1.358555555343628,0.4977424144744873
1.3424632549285889,0.5993012189865112,0.7431620359420776,0.36096853017807007,0.4285714285714286,1.7816085815429688,0.5004311203956604
1.3075995445251465,0.6253728270530701,0.6822267174720764,0.37558606266975403,0.4285714285714286,1.106813669204712,0.5079821944236755
1.2051515579223633,0.6444811820983887,0.5606703758239746,0.3899666965007782,0.5476190476190477,1.1552637815475464,0.5185403227806091
1.2974933385849,0.6191362142562866,0.6783571243286133,0.3784017860889435,0.5,2.1054396629333496,0.5162637233734131
1.3365594148635864,0.6385524868965149,0.6980069279670715,0.3828238546848297,0.40476190476190477,1.8420295715332031,0.524036169052124
1.2875874042510986,0.6480237245559692,0.6395636796951294,0.38357532024383545,0.38095238095238093,1.4966882467269897,0.5211259722709656
1.3748011589050293,0.6887451410293579,0.6860560178756714,0.3779037892818451,0.3571428571428571,1.421238899230957,0.49802088737487793
1.3380215167999268,0.6232702136039734,0.7147513031959534,0.3800419270992279,0.5476190476190477,1.5881983041763306,0.5073802471160889
1.2853424549102783,0.7070320844650269,0.5783103704452515,0.38795205950737,0.5238095238095238,1.6212998628616333,0.5091782808303833
1.3261618614196777,0.7023184299468994,0.6238434314727783,0.383964866399765,0.45238095238095233,1.6952167749404907,0.5094267129898071
1.269083857536316,0.656622052192688,0.6124618053436279,0.3997041881084442,0.45238095238095233,1.441908836364746,0.5470873713493347
1.2850803136825562,0.6403767466545105,0.6447035670280457,0.3927570879459381,0.45238095238095233,1.2287999391555786,0.5253920555114746
1.2843103408813477,0.7493125796318054,0.5349977612495422,0.39531344175338745,0.5,1.8689128160476685,0.5333292484283447
1.2608249187469482,0.6909103989601135,0.5699145197868347,0.38976138830184937,0.5,1.6102017164230347,0.5114692449569702
1.3275861740112305,0.633802592754364,0.6937835812568665,0.38554543256759644,0.47619047619047616,1.6367549896240234,0.5236207246780396
1.2586761713027954,0.6379942297935486,0.6206819415092468,0.3866783380508423,0.47619047619047616,1.798423171043396,0.5188695192337036
1.3276464939117432,0.6982677578926086,0.6293787360191345,0.37633422017097473,0.5,1.917331337928772,0.4963884949684143
1.2668652534484863,0.7003172039985657,0.5665480494499207,0.39036521315574646,0.47619047619047616,1.211512565612793,0.5187331438064575
1.2761664390563965,0.6436935663223267,0.6324728727340698,0.38486382365226746,0.45238095238095233,1.2843743562698364,0.5258582830429077
1.2681740522384644,0.6630617380142212,0.6051123142242432,0.39705270528793335,0.4285714285714286,1.2674803733825684,0.5286698937416077
1.3316781520843506,0.5936100482940674,0.7380681037902832,0.3615991771221161,0.47619047619047616,1.9310886859893799,0.4958060383796692
1.3006188869476318,0.6154330372810364,0.6851858496665955,0.3672775626182556,0.45238095238095233,1.905919075012207,0.5115095376968384
1.2081799507141113,0.7055409550666809,0.5026389956474304,0.4059763252735138,0.47619047619047616,1.7233890295028687,0.5642144083976746
1.3289382457733154,0.6898818612098694,0.639056384563446,0.3853113353252411,0.45238095238095233,1.4479053020477295,0.5141415596008301
1.4259426593780518,0.6635832786560059,0.7623593807220459,0.36899569630622864,0.5238095238095238,1.8133715391159058,0.49768006801605225
1.2777296304702759,0.7321625351905823,0.5455670952796936,0.3863481283187866,0.4285714285714286,1.7047345638275146,0.521371603012085
1.3188893795013428,0.6365772485733032,0.6823121309280396,0.3800010085105896,0.45238095238095233,2.1505188941955566,0.5113790035247803
1.2659143209457397,0.6301240921020508,0.635790228843689,0.38835814595222473,0.5,1.7934788465499878,0.5242461562156677
1.3143022060394287,0.7100733518600464,0.6042288541793823,0.391211599111557,0.5,1.6272176504135132,0.5193291902542114
1.3493430614471436,0.6080840229988098,0.7412590384483337,0.36223629117012024,0.4285714285714286,1.3890182971954346,0.5026777982711792
1.3243961334228516,0.6990537047386169,0.6253424286842346,0.3857603967189789,0.45238095238095233,1.969800591468811,0.5161211490631104
1.232796549797058,0.7170093059539795,0.5157872438430786,0.3869129717350006,0.4285714285714286,1.8960416316986084,0.5038194060325623
1.3238855600357056,0.6729695200920105,0.6509160399436951,0.370382159948349,0.4285714285714286,1.857723355293274,0.492316871881485
1.2354310750961304,0.6457439661026001,0.5896871089935303,0.38737908005714417,0.4285714285714286,1.855926513671875,0.5292925238609314
1.3196214437484741,0.6329382658004761,0.686683177947998,0.3791731595993042,0.40476190476190477,1.5818912982940674,0.5185158252716064
1.34713613986969,0.6874887347221375,0.6596474051475525,0.3847824037075043,0.40476190476190477,0.9671474695205688,0.5047944188117981
1.3659145832061768,0.6756178140640259,0.6902967691421509,0.38364824652671814,0.45238095238095233,1.5036202669143677,0.5153656005859375
1.2677950859069824,0.7323877215385437,0.5354073643684387,0.4003586173057556,0.45238095238095233,1.3658546209335327,0.528822124004364
1.3262012004852295,0.6014403700828552,0.7247608304023743,0.3651575446128845,0.45238095238095233,1.7903200387954712,0.49407729506492615
1.262529730796814,0.6419978141784668,0.6205319166183472,0.39073726534843445,0.45238095238095233,1.6926573514938354,0.5396984219551086
1.291959285736084,0.6099756360054016,0.6819836497306824,0.37921708822250366,0.5952380952380952,1.7852503061294556,0.520620584487915
1.2996466159820557,0.7197660207748413,0.5798805952072144,0.3992678225040436,0.45238095238095233,2.094442844390869,0.5193883776664734
1.3329663276672363,0.6321975588798523,0.700768768787384,0.37516871094703674,0.40476190476190477,1.6290802955627441,0.5136051177978516
1.3319402933120728,0.6997992992401123,0.6321409940719604,0.38110074400901794,0.5238095238095238,1.2987511157989502,0.5143322944641113
1.2840876579284668,0.6710503697395325,0.6130372881889343,0.3984629511833191,0.5,1.8205877542495728,0.5471774935722351
1.3226559162139893,0.7432237863540649,0.5794321298599243,0.4057691693305969,0.47619047619047616,1.8964327573776245,0.5227025747299194
1.289146065711975,0.6134331226348877,0.6757129430770874,0.38328614830970764,0.5238095238095238,1.1384166479110718,0.5133505463600159
1.2939956188201904,0.6959652304649353,0.5980303883552551,0.38124150037765503,0.4285714285714286,2.152712106704712,0.5077788233757019
1.317176103591919,0.7288070917129517,0.5883690118789673,0.3993501365184784,0.45238095238095233,1.3888262510299683,0.5255872011184692
1.3526666164398193,0.666542649269104,0.6861239671707153,0.3716152310371399,0.45238095238095233,1.6587064266204834,0.4979760944843292
1.2522428035736084,0.6296240091323853,0.6226187944412231,0.379910409450531,0.5,1.7404463291168213,0.5164769887924194
1.234354853630066,0.7340500950813293,0.5003047585487366,0.39024707674980164,0.5476190476190477,1.8713195323944092,0.5149122476577759
1.3062095642089844,0.6937682628631592,0.6124413013458252,0.3845101296901703,0.4285714285714286,1.3552820682525635,0.4993256628513336
1.3239285945892334,0.5969077348709106,0.7270208597183228,0.35814064741134644,0.5,1.0788733959197998,0.4809657037258148
1.3188728094100952,0.6217297911643982,0.697143018245697,0.3876804709434509,0.33333333333333337,1.4881000518798828,0.5270057916641235
1.293108582496643,0.7076075077056885,0.5855010747909546,0.3849206566810608,0.4285714285714286,1.4286246299743652,0.5058767199516296
1.3488606214523315,0.7115858197212219,0.6372748017311096,0.377226859331131,0.3571428571428571,1.3723443746566772,0.49708232283592224
1.3251441717147827,0.694113552570343,0.6310306191444397,0.39237862825393677,0.45238095238095233,1.7482446432113647,0.5132721066474915
1.2750506401062012,0.722007691860199,0.5530429482460022,0.3935229480266571,0.45238095238095233,1.9904173612594604,0.5217933058738708
1.3134803771972656,0.6232929229736328,0.6901874542236328,0.3762979209423065,0.3571428571428571,1.7219656705856323,0.5022375583648682
1.355363130569458,0.6118297576904297,0.7435333728790283,0.3693288564682007,0.4285714285714286,1.3428831100463867,0.49797189235687256
1.3202035427093506,0.6323747038841248,0.6878288388252258,0.381029337644577,0.47619047619047616,1.2725027799606323,0.5042821764945984
1.3256113529205322,0.6365790367126465,0.6890323162078857,0.38996583223342896,0.3571428571428571,1.4418129920959473,0.5275611281394958
1.2652021646499634,0.6251512765884399,0.6400508880615234,0.38153567910194397,0.4285714285714286,1.6194024085998535,0.5224173665046692
1.2483240365982056,0.6442779898643494,0.6040460467338562,0.3956097364425659,0.45238095238095233,1.6483941078186035,0.5250870585441589
1.3480654954910278,0.663730263710022,0.6843352317810059,0.38946133852005005,0.5,1.4445292949676514,0.5264322757720947
1.3363802433013916,0.5978854298591614,0.7384948134422302,0.36460694670677185,0.45238095238095233,1.4925357103347778,0.4947294592857361
1.278045415878296,0.7056910991668701,0.5723543167114258,0.38544970750808716,0.47619047619047616,1.9339886903762817,0.5024791359901428
1.3592212200164795,0.6942285895347595,0.66499263048172,0.3788013160228729,0.4285714285714286,1.8839892148971558,0.5093916058540344
1.3551523685455322,0.6239379048347473,0.7312144637107849,0.3703237771987915,0.5238095238095238,1.8254368305206299,0.49598801136016846
1.2860220670700073,0.6733778715133667,0.6126441955566406,0.3890002369880676,0.4285714285714286,1.7450170516967773,0.5363470315933228
1.335048794746399,0.6832997798919678,0.6517490148544312,0.3735213577747345,0.4285714285714286,1.6972547769546509,0.4931820034980774
1.3111704587936401,0.720060408115387,0.5911100506782532,0.395087331533432,0.5476190476190477,1.8993706703186035,0.5240994691848755
1.2837556600570679,0.6568604707717896,0.6268951892852783,0.3922364413738251,0.5,1.8111659288406372,0.5210373401641846
1.2479156255722046,0.7065833210945129,0.5413323044776917,0.38357028365135193,0.5476190476190477,1.8414890766143799,0.514330267906189
1.2469935417175293,0.7450463175773621,0.5019472241401672,0.39182740449905396,0.47619047619047616,1.8328931331634521,0.526258111000061
1.2469247579574585,0.6023147702217102,0.6446099877357483,0.37288370728492737,0.45238095238095233,2.1941092014312744,0.5044419765472412
1.3333286046981812,0.692851722240448,0.6404768824577332,0.3759283423423767,0.45238095238095233,1.9583306312561035,0.495335191488266
1.3493105173110962,0.6796119809150696,0.6696985363960266,0.368435800075531,0.38095238095238093,2.0809543132781982,0.4923272132873535
1.3019804954528809,0.7384723424911499,0.563508152961731,0.40792831778526306,0.5238095238095238,1.8032445907592773,0.5239572525024414
1.3186553716659546,0.6395864486694336,0.679068922996521,0.38857975602149963,0.45238095238095233,1.939191460609436,0.526720404624939
1.272864580154419,0.6819213628768921,0.5909432172775269,0.38189899921417236,0.38095238095238093,1.4039620161056519,0.5172396302223206
1.3468934297561646,0.6125810146331787,0.7343124151229858,0.3634132146835327,0.38095238095238093,1.4444643259048462,0.5047512054443359
1.2615231275558472,0.7649837136268616,0.4965394139289856,0.4034310281276703,0.47619047619047616,1.6773910522460938,0.5433822870254517
1.2938026189804077,0.7042955756187439,0.5895070433616638,0.37847861647605896,0.5,1.830776572227478,0.49894222617149353
1.3671516180038452,0.5975605249404907,0.7695910930633545,0.3644290268421173,0.45238095238095233,0.8766868114471436,0.4918849766254425
1.2741197347640991,0.628731369972229,0.6453883647918701,0.38218265771865845,0.4285714285714286,1.5815778970718384,0.5145055651664734
1.3744996786117554,0.588582456111908,0.7859172224998474,0.36222442984580994,0.38095238095238093,1.5593496561050415,0.49764373898506165
1.273018717765808,0.6257342100143433,0.6472845077514648,0.3811841607093811,0.5,1.3506683111190796,0.5225412845611572
1.3262790441513062,0.7051241397857666,0.6211549043655396,0.3809954524040222,0.40476190476190477,1.109320044517517,0.5199065208435059
1.3042703866958618,0.682962954044342,0.6213074326515198,0.3733305335044861,0.47619047619047616,0.9173889756202698,0.49513179063796997
1.3286187648773193,0.7095806002616882,0.6190381646156311,0.39191243052482605,0.45238095238095233,1.6701457500457764,0.5155391693115234
1.2872695922851562,0.6349894404411316,0.6522801518440247,0.38438481092453003,0.47619047619047616,1.9060189723968506,0.522727906703949
1.3043031692504883,0.6824337840080261,0.6218693852424622,0.38079342246055603,0.47619047619047616,1.4707555770874023,0.4998723566532135
1.3143147230148315,0.636829674243927,0.6774850487709045,0.38165873289108276,0.5,1.2962455749511719,0.5227658152580261
1.2402559518814087,0.7221034169197083,0.5181525349617004,0.39412930607795715,0.45238095238095233,1.838952898979187,0.5182721018791199
1.3100847005844116,0.6835903525352478,0.6264943480491638,0.3858093321323395,0.4285714285714286,1.6334354877471924,0.4980085492134094
1.282884120941162,0.6371566653251648,0.6457274556159973,0.3829606771469116,0.45238095238095233,1.6973768472671509,0.5155130624771118
1.251173973083496,0.7258591055870056,0.5253148674964905,0.39933907985687256,0.47619047619047616,1.5662579536437988,0.5242087841033936
1.3233695030212402,0.6235277056694031,0.6998417973518372,0.3709319531917572,0.47619047619047616,1.6514767408370972,0.5042976140975952
1.2868304252624512,0.6614009737968445,0.6254294514656067,0.3918231129646301,0.45238095238095233,1.9678257703781128,0.5207006335258484
1.2552341222763062,0.6314861178398132,0.6237480044364929,0.3798936605453491,0.4285714285714286,2.0525882244110107,0.5144758820533752
1.2707383632659912,0.7179883122444153,0.5527500510215759,0.4057830572128296,0.47619047619047616,2.076085090637207,0.527564287185669
1.2578953504562378,0.6193983554840088,0.638496994972229,0.3649665415287018,0.47619047619047616,1.5273268222808838,0.5034992098808289
1.3623536825180054,0.6787598133087158,0.6835938692092896,0.3817394971847534,0.4285714285714286,2.0903682708740234,0.5105881690979004
1.2633583545684814,0.7162918448448181,0.5470665097236633,0.3929063677787781,0.40476190476190477,1.8847062587738037,0.5179917216300964
1.3551772832870483,0.6916911602020264,0.663486123085022,0.37866029143333435,0.47619047619047616,1.208585500717163,0.5112651586532593
1.318763256072998,0.626990795135498,0.6917724609375,0.37838733196258545,0.47619047619047616,1.224941372871399,0.5163013339042664
1.2572758197784424,0.6836713552474976,0.5736044645309448,0.3845490515232086,0.4285714285714286,1.6229593753814697,0.5116322636604309
1.3294298648834229,0.6991188526153564,0.6303110122680664,0.38484323024749756,0.4285714285714286,1.7504554986953735,0.4995650351047516
1.324965000152588,0.6011375784873962,0.7238274216651917,0.37056758999824524,0.4285714285714286,1.9278844594955444,0.5048203468322754
1.2293903827667236,0.7056750059127808,0.5237153768539429,0.3965459167957306,0.5,1.3851571083068848,0.519736647605896
1.2923206090927124,0.7118971943855286,0.5804234147071838,0.38699284195899963,0.47619047619047616,1.5678762197494507,0.5160652995109558
1.2684552669525146,0.6433021426200867,0.625153124332428,0.38508379459381104,0.45238095238095233,1.54079008102417,0.5259679555892944
1.2971843481063843,0.628844678401947,0.6683396697044373,0.3771578371524811,0.45238095238095233,1.4627184867858887,0.5083277225494385
1.3012077808380127,0.7049800753593445,0.5962277054786682,0.3864108622074127,0.5,1.8610587120056152,0.5192523002624512
1.3386921882629395,0.6557486653327942,0.6829435229301453,0.35830745100975037,0.4285714285714286,1.6223877668380737,0.4817785620689392
1.1829628944396973,0.7026089429855347,0.4803539514541626,0.41667109727859497,0.5714285714285714,1.4524770975112915,0.5441596508026123
1.3431037664413452,0.5951732993125916,0.7479304671287537,0.3701130449771881,0.5476190476190477,1.6446585655212402,0.4922853112220764
1.2624659538269043,0.6988680362701416,0.5635979175567627,0.37728506326675415,0.45238095238095233,1.5157524347305298,0.4968366026878357
1.3351805210113525,0.588718056678772,0.7464624643325806,0.3585117757320404,0.40476190476190477,1.6430407762527466,0.49616506695747375
1.3343144655227661,0.5882005095481873,0.7461139559745789,0.3646567165851593,0.40476190476190477,1.6233071088790894,0.5018280744552612
1.2935739755630493,0.667429506778717,0.6261444687843323,0.4024050533771515,0.5,1.4761470556259155,0.5392600297927856
1.3034464120864868,0.690112829208374,0.6133335828781128,0.37246787548065186,0.45238095238095233,1.775804042816162,0.4940585494041443
1.2862260341644287,0.630685567855835,0.6555404663085938,0.38192617893218994,0.45238095238095233,1.9406013488769531,0.5143876671791077
1.2105422019958496,0.6555466651916504,0.5549955368041992,0.37620532512664795,0.5238095238095238,1.6377133131027222,0.5197634696960449
1.2970938682556152,0.702459454536438,0.5946344137191772,0.39056187868118286,0.45238095238095233,1.6276183128356934,0.5121487975120544
1.3104273080825806,0.6564252972602844,0.6540020108222961,0.393149197101593,0.33333333333333337,2.247668504714966,0.5329580307006836
1.2984540462493896,0.6253275275230408,0.6731265187263489,0.36661407351493835,0.47619047619047616,1.9460277557373047,0.5062456130981445
1.2261701822280884,0.6164886355400085,0.6096815466880798,0.35274508595466614,0.5,1.1226643323898315,0.49779224395751953
1.3218529224395752,0.6331426501274109,0.6887102723121643,0.37930387258529663,0.40476190476190477,1.8858859539031982,0.5177194476127625
1.347214937210083,0.5992127656936646,0.7480021715164185,0.36535483598709106,0.38095238095238093,1.4838907718658447,0.4936969578266144
1.2900614738464355,0.6233800649642944,0.6666814088821411,0.37718528509140015,0.5714285714285714,1.582632303237915,0.5117393136024475
1.2926499843597412,0.6316646933555603,0.6609852910041809,0.38477811217308044,0.4285714285714286,1.6307755708694458,0.5212017297744751
1.308630347251892,0.6455523371696472,0.6630780100822449,0.38285523653030396,0.40476190476190477,1.4715112447738647,0.5208377242088318
1.3001418113708496,0.6796743273735046,0.620467483997345,0.37012094259262085,0.47619047619047616,1.8394948244094849,0.48618826270103455
1.3465603590011597,0.6909433007240295,0.6556170582771301,0.37414276599884033,0.5476190476190477,1.5611636638641357,0.4955141544342041
1.2880268096923828,0.64173823595047,0.6462885737419128,0.389487087726593,0.4285714285714286,1.751739263534546,0.538367748260498
1.349352478981018,0.6767224073410034,0.6726300716400146,0.3794630467891693,0.4285714285714286,1.7203543186187744,0.5021228790283203
1.3035368919372559,0.6756213903427124,0.6279155015945435,0.3773832619190216,0.47619047619047616,1.3955011367797852,0.49378684163093567
1.3712962865829468,0.7213832139968872,0.6499130725860596,0.38911139965057373,0.47619047619047616,1.7062163352966309,0.5187340974807739
1.2968453168869019,0.6177124381065369,0.679132878780365,0.3836970627307892,0.45238095238095233,1.7323815822601318,0.5100801587104797
1.2686316967010498,0.5987601280212402,0.6698715686798096,0.3673762083053589,0.45238095238095233,1.9604989290237427,0.4989584982395172
1.327240228652954,0.5823186635971069,0.7449215650558472,0.36117297410964966,0.45238095238095233,1.5242711305618286,0.49071913957595825
1.2734402418136597,0.6305874586105347,0.642852783203125,0.3767625689506531,0.40476190476190477,1.681876301765442,0.5232905745506287
1.306901216506958,0.6339066624641418,0.6729945540428162,0.3828217387199402,0.47619047619047616,1.665968894958496,0.5158366560935974
1.2185249328613281,0.6645294427871704,0.5539954900741577,0.39036092162132263,0.47619047619047616,1.3923403024673462,0.532174289226532
1.3132556676864624,0.636975884437561,0.6762797832489014,0.37759336829185486,0.4285714285714286,1.882198452949524,0.5152273178100586
1.3137810230255127,0.6190860271453857,0.694694995880127,0.37551558017730713,0.38095238095238093,1.7543073892593384,0.5118234157562256
1.2640380859375,0.64888995885849,0.61514812707901,0.3938036561012268,0.5,1.643409013748169,0.5328076481819153
1.2915033102035522,0.6175791025161743,0.6739242076873779,0.37238213419914246,0.5238095238095238,1.972118854522705,0.49536338448524475
1.3363862037658691,0.6206462383270264,0.7157399654388428,0.3671052157878876,0.45238095238095233,1.1771420240402222,0.5046426653862
1.2890857458114624,0.6364048719406128,0.6526808738708496,0.38508808612823486,0.45238095238095233,1.9705926179885864,0.5217453837394714
1.2798192501068115,0.6964909434318542,0.5833283066749573,0.38281646370887756,0.45238095238095233,1.6347875595092773,0.4962623119354248
1.2840423583984375,0.6332171559333801,0.6508252024650574,0.37455371022224426,0.45238095238095233,1.73260498046875,0.5165208578109741
1.2799656391143799,0.6582674384117126,0.6216982007026672,0.39329394698143005,0.4285714285714286,1.6019682884216309,0.5325990319252014
1.301722526550293,0.7032907009124756,0.5984318256378174,0.3818526566028595,0.4285714285714286,1.4953038692474365,0.5058977007865906
1.3391343355178833,0.6788045763969421,0.6603297591209412,0.3778018355369568,0.45238095238095233,1.7367331981658936,0.512047529220581
1.3258683681488037,0.6742886900901794,0.6515796780586243,0.37595507502555847,0.45238095238095233,2.2377469539642334,0.499611496925354
1.2541754245758057,0.72306889295578,0.5311065316200256,0.3952382206916809,0.4285714285714286,1.8703172206878662,0.5138481259346008
1.3082761764526367,0.6067747473716736,0.7015014290809631,0.37289178371429443,0.45238095238095233,1.7021958827972412,0.5084905624389648
1.3543188571929932,0.6224139928817749,0.7319048643112183,0.37414422631263733,0.40476190476190477,1.7219314575195312,0.5136855244636536
1.2806202173233032,0.6592655181884766,0.6213546991348267,0.3939858376979828,0.45238095238095233,1.5813875198364258,0.5328449606895447
1.262990951538086,0.6903004050254822,0.5726905465126038,0.3845790922641754,0.47619047619047616,1.6502605676651,0.49928563833236694
1.2590187788009644,0.6782335042953491,0.5807852745056152,0.41349276900291443,0.47619047619047616,1.6003637313842773,0.5515363216400146
1.3015460968017578,0.5850057005882263,0.7165403962135315,0.3524863123893738,0.45238095238095233,1.7971311807632446,0.4786204695701599
1.268731713294983,0.7221815586090088,0.5465501546859741,0.37888118624687195,0.5238095238095238,1.8679759502410889,0.5053410530090332
1.247780203819275,0.6370300650596619,0.610750138759613,0.38783925771713257,0.47619047619047616,1.9540307521820068,0.523626446723938
1.303330659866333,0.6835556626319885,0.6197749972343445,0.3835529685020447,0.47619047619047616,1.5903990268707275,0.5060999393463135
1.2874736785888672,0.6916802525520325,0.5957934260368347,0.3720861077308655,0.47619047619047616,1.5426822900772095,0.48977312445640564
1.2745132446289062,0.7194874882698059,0.5550257563591003,0.3988855481147766,0.5714285714285714,1.2004613876342773,0.5303077101707458
1.2304432392120361,0.7146082520484924,0.5158349871635437,0.388801634311676,0.5,1.330580472946167,0.5002232789993286
1.2614372968673706,0.733869731426239,0.5275675654411316,0.4000672996044159,0.47619047619047616,1.892354130744934,0.5229496955871582
1.3111870288848877,0.6191147565841675,0.6920722723007202,0.3746107816696167,0.4285714285714286,1.7027316093444824,0.514056384563446
1.29935622215271,0.7000272870063782,0.5993289351463318,0.3853321373462677,0.40476190476190477,1.8870106935501099,0.49844878911972046
1.3398239612579346,0.6518845558166504,0.6879394054412842,0.38774892687797546,0.40476190476190477,1.529646873474121,0.5255976915359497
1.2567147016525269,0.6511093378067017,0.6056053638458252,0.3862746059894562,0.5476190476190477,1.389589548110962,0.5293210744857788
1.2856382131576538,0.6323760747909546,0.6532621383666992,0.3845509886741638,0.5238095238095238,1.9692481756210327,0.5084072947502136
1.3297841548919678,0.7116367816925049,0.6181473731994629,0.38953545689582825,0.40476190476190477,1.8467576503753662,0.5165688395500183
1.2994450330734253,0.682177722454071,0.6172673106193542,0.4131109416484833,0.47619047619047616,1.512133240699768,0.5400488376617432
1.2796478271484375,0.6506584882736206,0.6289893388748169,0.38994553685188293,0.45238095238095233,1.308471918106079,0.5371564030647278
1.3123373985290527,0.6228516101837158,0.6894857883453369,0.38025420904159546,0.5,1.4604054689407349,0.5036823749542236
1.294603705406189,0.6055946350097656,0.6890090703964233,0.371588796377182,0.4285714285714286,1.1414741277694702,0.507835865020752
1.3197437524795532,0.6268236041069031,0.6929201483726501,0.3718731105327606,0.40476190476190477,1.2664754390716553,0.5149600505828857
1.2186397314071655,0.7503974437713623,0.4682422876358032,0.40093883872032166,0.45238095238095233,1.1784456968307495,0.5422500371932983
1.2864969968795776,0.6630297899246216,0.623467206954956,0.3970144987106323,0.4285714285714286,1.1829228401184082,0.5432159900665283
1.983425259590149,1.0132153034210205,0.9702099561691284,0.6903752088546753,0.5,1.4490454196929932,0.8737075328826904
1.922675371170044,0.7833441495895386,1.1393312215805054,0.6513549089431763,0.45238095238095233,1.3321146965026855,0.8288578391075134
1.8370009660720825,0.7871821522712708,1.0498188138008118,0.6356111764907837,0.45238095238095233,1.1147443056106567,0.8403955698013306
1.954210877418518,0.7284114956855774,1.2257993817329407,0.6066911816596985,0.45238095238095233,1.128731369972229,0.8289551138877869
1.8605026006698608,0.6424952745437622,1.2180073261260986,0.5790197849273682,0.38095238095238093,1.1627167463302612,0.8209145069122314
1.7319962978363037,0.5640871524810791,1.1679091453552246,0.526984453201294,0.40476190476190477,1.6783902645111084,0.7895632386207581
1.4899365901947021,0.5893610119819641,0.900575578212738,0.5456112027168274,0.45238095238095233,1.4324655532836914,0.834074854850769
1.5241743326187134,0.5432602763175964,0.9809140563011169,0.5116450786590576,0.47619047619047616,1.0639194250106812,0.8489742875099182
1.7339656352996826,0.4621872305870056,1.271778404712677,0.45317724347114563,0.30952380952380953,1.1308813095092773,0.7775701880455017
1.720654010772705,0.3840182423591614,1.3366357684135437,0.42382022738456726,0.45238095238095233,1.4530304670333862,0.7789276838302612
1.653573751449585,0.43511009216308594,1.218463659286499,0.4713314473628998,0.47619047619047616,1.696679949760437,0.8136276602745056
1.680578351020813,0.3072168827056885,1.3733614683151245,0.3783333897590637,0.4285714285714286,1.4230870008468628,0.7263614535331726
1.500097393989563,0.3560279309749603,1.1440694630146027,0.4325188398361206,0.5238095238095238,1.2308331727981567,0.7948366403579712
1.4511500597000122,0.4432627260684967,1.0078873336315155,0.4385348856449127,0.40476190476190477,1.4073704481124878,0.7581160068511963
1.6517890691757202,0.39393970370292664,1.2578493654727936,0.4501059055328369,0.4285714285714286,1.174181342124939,0.7630115151405334
1.3831833600997925,0.40294215083122253,0.98024120926857,0.4673077464103699,0.5476190476190477,1.2151010036468506,0.8305873274803162
1.6532787084579468,0.4306216537952423,1.2226570546627045,0.4516909718513489,0.47619047619047616,1.1866546869277954,0.7685500383377075
1.4393502473831177,0.45056939125061035,0.9887808561325073,0.4559558629989624,0.5,1.4406585693359375,0.7494152784347534
1.4195091724395752,0.38232311606407166,1.0371860563755035,0.45466798543930054,0.5,1.2889442443847656,0.7922122478485107
1.4665948152542114,0.32715731859207153,1.13943749666214,0.44145387411117554,0.6666666666666667,1.4341320991516113,0.8042736649513245
1.5107558965682983,0.3208499550819397,1.1899059414863586,0.4146864116191864,0.5476190476190477,1.431674599647522,0.7714077234268188
1.4545280933380127,0.3678886592388153,1.0866394340991974,0.41419726610183716,0.45238095238095233,1.2735106945037842,0.7373934388160706
1.522873044013977,0.3700975179672241,1.152775526046753,0.4082968831062317,0.5238095238095238,1.0420335531234741,0.7654667496681213
1.5001202821731567,0.26220405101776123,1.2379162311553955,0.37574413418769836,0.47619047619047616,1.2301133871078491,0.756485641002655
1.4460593461990356,0.4351743161678314,1.0108850300312042,0.3942748010158539,0.45238095238095233,1.405237078666687,0.7238851189613342
1.5885497331619263,0.3379157483577728,1.2506339848041534,0.3522937595844269,0.5714285714285714,1.299920678138733,0.7242223620414734
1.4350485801696777,0.4957868158817291,0.9392617642879486,0.41400665044784546,0.5476190476190477,1.0547455549240112,0.6905068159103394
1.6346977949142456,0.3485817015171051,1.2861160933971405,0.3569704592227936,0.47619047619047616,1.5362321138381958,0.7336414456367493
1.5852372646331787,0.5374133586883545,1.0478239059448242,0.4128793478012085,0.5,1.276369333267212,0.7002031803131104
1.7420217990875244,0.5073911547660828,1.2346306443214417,0.3751421272754669,0.5,1.4252078533172607,0.7137519717216492
1.568141222000122,0.5014541149139404,1.0666871070861816,0.39595115184783936,0.5714285714285714,1.5990763902664185,0.705613911151886
1.7111830711364746,0.5279914140701294,1.1831916570663452,0.3864157795906067,0.5238095238095238,1.3615081310272217,0.7303984761238098
1.604722499847412,0.4328990578651428,1.1718234419822693,0.35156938433647156,0.5714285714285714,1.2697641849517822,0.6165504455566406
1.6541688442230225,0.4825163185596466,1.1716525256633759,0.3516755998134613,0.5,1.080365777015686,0.6636054515838623
1.550223708152771,0.4391065239906311,1.11111718416214,0.3568144738674164,0.5,1.5430428981781006,0.5685906410217285
1.5165561437606812,0.3628576993942261,1.153698444366455,0.3598262369632721,0.5238095238095238,1.2297707796096802,0.6947442293167114
1.507333517074585,0.32819196581840515,1.1791415512561798,0.36124980449676514,0.45238095238095233,0.9722456932067871,0.7015544176101685
1.4890848398208618,0.31030210852622986,1.178782731294632,0.32083696126937866,0.47619047619047616,1.2438509464263916,0.5555105209350586
1.5589215755462646,0.361459881067276,1.1974616944789886,0.3455863296985626,0.47619047619047616,1.0473839044570923,0.6568053364753723
1.582659363746643,0.4499858617782593,1.1326735019683838,0.3729884922504425,0.5238095238095238,1.1518460512161255,0.6757932305335999
1.527645468711853,0.5007831454277039,1.0268623232841492,0.39965471625328064,0.3571428571428571,1.4167211055755615,0.7289116382598877
1.5665123462677002,0.42545074224472046,1.1410616040229797,0.3743607699871063,0.5,1.4042129516601562,0.7083227038383484
1.5479282140731812,0.550502598285675,0.9974256157875061,0.4133569002151489,0.45238095238095233,1.2576285600662231,0.6900495886802673
1.6403977870941162,0.43258315324783325,1.207814633846283,0.3844684958457947,0.5714285714285714,1.184269905090332,0.6978160738945007
1.5648119449615479,0.40310683846473694,1.161705106496811,0.3711625635623932,0.5238095238095238,1.141052007675171,0.6991419196128845
1.5027836561203003,0.5214927196502686,0.9812909364700317,0.3995448648929596,0.40476190476190477,1.440645694732666,0.677727997303009
1.5822430849075317,0.4023643136024475,1.1798787713050842,0.38212528824806213,0.5238095238095238,1.5923092365264893,0.6823669672012329
1.4541184902191162,0.3018396496772766,1.1522788405418396,0.34228813648223877,0.5476190476190477,1.6646324396133423,0.6133828163146973
1.6266367435455322,0.38922393321990967,1.2374128103256226,0.34620627760887146,0.5,1.119605541229248,0.6380500793457031
1.5060193538665771,0.4888271689414978,1.0171921849250793,0.39444079995155334,0.5476190476190477,0.969389021396637,0.6872969269752502
1.3623069524765015,0.3389274775981903,1.0233794748783112,0.36454737186431885,0.45238095238095233,1.2075412273406982,0.6519239544868469
1.4650521278381348,0.41655057668685913,1.0485015511512756,0.37722963094711304,0.5714285714285714,1.3530086278915405,0.6735457181930542
1.500535488128662,0.3774784803390503,1.1230570077896118,0.36104634404182434,0.5714285714285714,1.2354545593261719,0.674187958240509
1.3196178674697876,0.34862443804740906,0.9709934294223785,0.34364572167396545,0.47619047619047616,1.152470588684082,0.6713268160820007
1.4971297979354858,0.4082161784172058,1.08891361951828,0.3739645183086395,0.5238095238095238,1.4014308452606201,0.69120192527771
1.4740290641784668,0.480551540851593,0.9934775233268738,0.3927030861377716,0.5,1.1979740858078003,0.6980778574943542
1.3861916065216064,0.2914988100528717,1.0946927964687347,0.3429563343524933,0.5714285714285714,1.2903112173080444,0.6418972015380859
1.4534746408462524,0.43752267956733704,1.0159519612789154,0.4018247425556183,0.5238095238095238,1.4297544956207275,0.7110684514045715
1.4863649606704712,0.4462137818336487,1.0401511788368225,0.3931179940700531,0.5714285714285714,1.3942103385925293,0.7107492089271545
1.418932557106018,0.3144780397415161,1.104454517364502,0.3315110206604004,0.5238095238095238,1.125726342201233,0.6452096700668335
1.48623526096344,0.3718870282173157,1.1143482327461243,0.36757776141166687,0.45238095238095233,1.3630707263946533,0.6567273139953613
1.4605748653411865,0.3277696967124939,1.1328051686286926,0.3479600250720978,0.4285714285714286,1.4913908243179321,0.6721226572990417
1.4725576639175415,0.3776208460330963,1.0949368178844452,0.3308182656764984,0.5238095238095238,1.1921817064285278,0.6532076001167297
1.3523077964782715,0.34821397066116333,1.0040938258171082,0.37625056505203247,0.5238095238095238,1.5562469959259033,0.673690676689148
1.4710794687271118,0.46359068155288696,1.0074887871742249,0.4180985987186432,0.5476190476190477,1.2303704023361206,0.7189986705780029
1.4272370338439941,0.4520041048526764,0.9752329289913177,0.38760459423065186,0.5,1.38619065284729,0.702795147895813
1.3856579065322876,0.507255494594574,0.8784024119377136,0.43540072441101074,0.5238095238095238,1.6866885423660278,0.7355614304542542
1.5062596797943115,0.44046124815940857,1.065798431634903,0.4161854386329651,0.5476190476190477,1.178976058959961,0.700502336025238
1.433807134628296,0.3928297162055969,1.040977418422699,0.39846792817115784,0.45238095238095233,1.7838503122329712,0.6622611880302429
1.3595298528671265,0.4562245011329651,0.9033053517341614,0.3860563635826111,0.45238095238095233,1.623467206954956,0.6664503812789917
1.4467605352401733,0.44465672969818115,1.0021038055419922,0.39505264163017273,0.5952380952380952,1.8383686542510986,0.6925867795944214
1.2949053049087524,0.3778286874294281,0.9170766174793243,0.34188929200172424,0.5238095238095238,1.3377560377120972,0.640120267868042
1.3612000942230225,0.4517110586166382,0.9094890356063843,0.3627634644508362,0.5714285714285714,1.7390835285186768,0.6624377369880676
1.299612045288086,0.43369796872138977,0.8659140765666962,0.3634639084339142,0.45238095238095233,1.7691696882247925,0.640227198600769
1.3117088079452515,0.39059314131736755,0.9211156666278839,0.32542410492897034,0.5,1.3422949314117432,0.6130620241165161
1.381678819656372,0.3504239618778229,1.0312548577785492,0.3007439970970154,0.40476190476190477,1.8113845586776733,0.601494550704956
1.2591056823730469,0.40237024426460266,0.8567354381084442,0.3151780068874359,0.5714285714285714,1.4169844388961792,0.6059123873710632
1.2774813175201416,0.47191447019577026,0.8055668473243713,0.37879759073257446,0.5238095238095238,1.5260857343673706,0.6497056484222412
1.2958425283432007,0.3119276762008667,0.983914852142334,0.2664320170879364,0.5952380952380952,1.628287672996521,0.538435697555542
1.259652018547058,0.318347692489624,0.9413043260574341,0.2740274667739868,0.5714285714285714,1.2185070514678955,0.5432950854301453
1.3188018798828125,0.31681716442108154,1.001984715461731,0.27238142490386963,0.5952380952380952,1.6465907096862793,0.548538327217102
1.3858592510223389,0.2695116400718689,1.11634761095047,0.24036933481693268,0.5,1.4536973237991333,0.49354425072669983
1.421353816986084,0.3045702874660492,1.1167835295200348,0.25358152389526367,0.5,1.6336581707000732,0.4795913100242615
1.3600815534591675,0.2290576696395874,1.13102388381958,0.2155042141675949,0.5952380952380952,1.884047269821167,0.4432757496833801
1.3387361764907837,0.3249138593673706,1.013822317123413,0.24849474430084229,0.5238095238095238,1.8125747442245483,0.462608277797699
1.241890549659729,0.311259925365448,0.930630624294281,0.2470649778842926,0.5476190476190477,1.9025613069534302,0.46460986137390137
1.2771925926208496,0.31665319204330444,0.9605394005775452,0.2518133819103241,0.5238095238095238,1.5857208967208862,0.46083787083625793
1.3905876874923706,0.22637106478214264,1.164216622710228,0.1909545361995697,0.5238095238095238,1.3590775728225708,0.3647560775279999
1.3836719989776611,0.33178600668907166,1.0518859922885895,0.2243291139602661,0.5,1.2438746690750122,0.4030310809612274
1.186010718345642,0.3893071413040161,0.796703577041626,0.26060327887535095,0.6428571428571428,1.5255954265594482,0.4608152508735657
1.230894684791565,0.3999709188938141,0.8309237658977509,0.25522956252098083,0.6190476190476191,1.4845236539840698,0.43199118971824646
1.322495937347412,0.5007489919662476,0.8217469453811646,0.3326302766799927,0.5714285714285714,1.4524006843566895,0.4350021779537201
1.29811429977417,0.3046473562717438,0.9934669435024261,0.21819284558296204,0.5476190476190477,1.3395472764968872,0.38982093334198
1.3532785177230835,0.3718975782394409,0.9813809394836426,0.26492276787757874,0.6190476190476191,1.5752774477005005,0.45709648728370667
1.2812572717666626,0.3293468654155731,0.9519104063510895,0.23975719511508942,0.45238095238095233,1.5748984813690186,0.4250739812850952
1.3610738515853882,0.33967775106430054,1.0213961005210876,0.2428097277879715,0.5476190476190477,1.508368968963623,0.4346732497215271
1.2207577228546143,0.34896519780158997,0.8717925250530243,0.2343388795852661,0.5238095238095238,1.398655652999878,0.4262792766094208
1.4070910215377808,0.48507189750671387,0.9220191240310669,0.32246944308280945,0.5476190476190477,1.4357448816299438,0.5445310473442078
1.4009896516799927,0.4086552858352661,0.9923343658447266,0.2717932462692261,0.47619047619047616,1.4173641204833984,0.48742446303367615
1.2443814277648926,0.39927515387535095,0.8451062738895416,0.2555680572986603,0.5238095238095238,1.6738895177841187,0.4373382329940796
1.4024691581726074,0.42028892040252686,0.9821802377700806,0.2715417444705963,0.47619047619047616,1.5330510139465332,0.4870671033859253
1.353167176246643,0.4212627708911896,0.9319044053554535,0.2779078483581543,0.40476190476190477,1.0472694635391235,0.5203959941864014
1.3360470533370972,0.43095648288726807,0.9050905704498291,0.2846252918243408,0.5,1.6790419816970825,0.5172382593154907
1.4759306907653809,0.3553033173084259,1.120627373456955,0.20598389208316803,0.40476190476190477,1.3729057312011719,0.4282793402671814
1.3398627042770386,0.5058553814888,0.8340073227882385,0.2981644570827484,0.47619047619047616,1.1787832975387573,0.5399976968765259
1.3833867311477661,0.3846093714237213,0.9987773597240448,0.23417210578918457,0.5238095238095238,1.5130175352096558,0.47284796833992004
1.3162286281585693,0.4427199959754944,0.873508632183075,0.269008606672287,0.45238095238095233,1.5519893169403076,0.5080841779708862
1.352908730506897,0.44084790349006653,0.9120608270168304,0.2592114806175232,0.5,1.758345365524292,0.49041831493377686
1.4079375267028809,0.3647061586380005,1.0432313680648804,0.1957247406244278,0.45238095238095233,1.6944829225540161,0.3830932676792145
1.2805111408233643,0.40746453404426575,0.8730466067790985,0.21683192253112793,0.45238095238095233,1.5855834484100342,0.4255514442920685
1.3233733177185059,0.4223853647708893,0.9009879529476166,0.23759526014328003,0.47619047619047616,1.1183091402053833,0.4577384889125824
1.3685252666473389,0.4791548252105713,0.8893704414367676,0.28442585468292236,0.5,1.6078908443450928,0.5185658931732178
1.1972424983978271,0.3953632116317749,0.8018792867660522,0.23332443833351135,0.5476190476190477,1.3079336881637573,0.44197016954421997
1.3668485879898071,0.41085830330848694,0.9559902846813202,0.2533333897590637,0.5,1.6141163110733032,0.45749276876449585
1.3035399913787842,0.4191039800643921,0.8844360113143921,0.2582876980304718,0.5,1.1368428468704224,0.5036954283714294
1.301276683807373,0.39355775713920593,0.9077189266681671,0.2543482780456543,0.5,1.407426118850708,0.49869054555892944
1.2411459684371948,0.368429571390152,0.8727163970470428,0.23598375916481018,0.5714285714285714,1.0622444152832031,0.4796753227710724
1.2285079956054688,0.39663851261138916,0.8318694829940796,0.2676238715648651,0.5238095238095238,1.1482998132705688,0.5176862478256226
1.2505018711090088,0.440273642539978,0.8102282285690308,0.2559826970100403,0.5952380952380952,1.0480101108551025,0.4880814850330353
1.2682945728302002,0.40661683678627014,0.86167773604393,0.25885969400405884,0.5476190476190477,1.165775179862976,0.5002544522285461
1.220149040222168,0.3797374367713928,0.8404116034507751,0.23349234461784363,0.5238095238095238,1.2861920595169067,0.461338609457016
1.342107892036438,0.30443182587623596,1.037676066160202,0.22788406908512115,0.6190476190476191,1.4344269037246704,0.4743834137916565
1.3607853651046753,0.40773290395736694,0.9530524611473083,0.2756253182888031,0.5714285714285714,0.9044786691665649,0.5453804731369019
1.4060533046722412,0.43515118956565857,0.9709021151065826,0.30654412508010864,0.47619047619047616,0.8067374229431152,0.6109510660171509
1.3282407522201538,0.4301203787326813,0.8981203734874725,0.28299182653427124,0.5,1.0444270372390747,0.5574162602424622
1.3755825757980347,0.3741290271282196,1.001453548669815,0.30856597423553467,0.5,1.1539208889007568,0.5910499095916748
1.4712059497833252,0.43978503346443176,1.0314209163188934,0.3077312409877777,0.5,1.1996177434921265,0.586585283279419
1.3601224422454834,0.42694273591041565,0.9331797063350677,0.329391211271286,0.5714285714285714,1.3231432437896729,0.6220348477363586
1.4808651208877563,0.42057526111602783,1.0602898597717285,0.30947479605674744,0.47619047619047616,1.7956408262252808,0.6070657968521118
1.4424326419830322,0.5275473594665527,0.9148852825164795,0.37546306848526,0.47619047619047616,1.6481645107269287,0.6708393692970276
1.5351980924606323,0.4743739366531372,1.0608241558074951,0.32936322689056396,0.5238095238095238,1.3712002038955688,0.6056395769119263
1.5959324836730957,0.4861680567264557,1.10976442694664,0.35673245787620544,0.47619047619047616,1.1945503950119019,0.6586068272590637
1.5373159646987915,0.44099289178848267,1.0963230729103088,0.3243585526943207,0.45238095238095233,1.1415976285934448,0.5945908427238464
1.6087448596954346,0.4208664000034332,1.1878784596920013,0.33976033329963684,0.47619047619047616,1.8416266441345215,0.6267615556716919
1.4800227880477905,0.48587146401405334,0.9941513240337372,0.34201616048812866,0.5238095238095238,1.7022454738616943,0.616415798664093
1.6550705432891846,0.5277040004730225,1.127366542816162,0.3822363018989563,0.5,1.4289591312408447,0.6602413654327393
1.5819584131240845,0.49017953872680664,1.0917788743972778,0.34244054555892944,0.5,1.2088370323181152,0.6140196919441223
1.6370965242385864,0.43178826570510864,1.2053082585334778,0.3105026185512543,0.5238095238095238,1.847516655921936,0.5872094035148621
1.6327083110809326,0.42687779664993286,1.2058305144309998,0.2990592122077942,0.5238095238095238,1.6789158582687378,0.5707664489746094
1.5795613527297974,0.41480523347854614,1.1647561192512512,0.2861718237400055,0.45238095238095233,1.4260928630828857,0.565974235534668
1.536842942237854,0.5322035551071167,1.0046393871307373,0.3158159852027893,0.5238095238095238,1.7505711317062378,0.5368125438690186
1.5586646795272827,0.4308476746082306,1.1278170049190521,0.23302233219146729,0.47619047619047616,1.7829372882843018,0.4418489933013916
1.4322775602340698,0.3116703927516937,1.120607167482376,0.16373763978481293,0.5238095238095238,1.4123820066452026,0.3280666470527649
1.42257559299469,0.343218594789505,1.079356998205185,0.16886724531650543,0.5476190476190477,1.667504072189331,0.3205723166465759
1.399244785308838,0.42075470089912415,0.9784900844097137,0.2191055566072464,0.5714285714285714,0.9715591669082642,0.38841474056243896
1.360484004020691,0.43525630235671997,0.925227701663971,0.21776330471038818,0.5476190476190477,1.439761996269226,0.38306400179862976
1.3705562353134155,0.49225643277168274,0.8782998025417328,0.22259461879730225,0.5476190476190477,1.5683109760284424,0.37672966718673706
1.431409478187561,0.513022243976593,0.918387234210968,0.23003381490707397,0.47619047619047616,1.4895803928375244,0.38572975993156433
1.3075166940689087,0.5168535113334656,0.7906631827354431,0.2340472936630249,0.5714285714285714,1.4285486936569214,0.3718923032283783
1.4964216947555542,0.5211383104324341,0.9752833843231201,0.23440581560134888,0.47619047619047616,1.5762660503387451,0.3793945610523224
1.4788368940353394,0.46887439489364624,1.0099624991416931,0.21491862833499908,0.47619047619047616,1.4099587202072144,0.3543376326560974
1.4762240648269653,0.5336498618125916,0.9425742030143738,0.26902660727500916,0.5238095238095238,1.2675625085830688,0.40735021233558655
1.4961984157562256,0.46623772382736206,1.0299606919288635,0.22427469491958618,0.5238095238095238,1.0995432138442993,0.3472575843334198
1.4744322299957275,0.49824342131614685,0.9761888086795807,0.23300255835056305,0.47619047619047616,1.405211091041565,0.3644944429397583
1.5572727918624878,0.5301954746246338,1.027077317237854,0.2544207274913788,0.5714285714285714,1.3105101585388184,0.3824618458747864
1.542038083076477,0.4908568263053894,1.0511812567710876,0.20440909266471863,0.5476190476190477,1.5161805152893066,0.32475364208221436
1.6159560680389404,0.525161862373352,1.0907942056655884,0.2553354501724243,0.47619047619047616,1.7510648965835571,0.37309548258781433
1.4915224313735962,0.5727779269218445,0.9187445044517517,0.2455851137638092,0.4285714285714286,1.3551688194274902,0.3659241795539856
1.4577418565750122,0.577502965927124,0.8802388906478882,0.195128932595253,0.5476190476190477,1.4450345039367676,0.32552796602249146
1.5143173933029175,0.6047253012657166,0.9095920920372009,0.24099767208099365,0.5714285714285714,1.4794913530349731,0.3915773332118988
1.6062281131744385,0.5204824209213257,1.0857456922531128,0.23912160098552704,0.5238095238095238,1.61582350730896,0.3507603406906128
1.5903090238571167,0.5050776600837708,1.085231363773346,0.21807463467121124,0.47619047619047616,1.6815643310546875,0.33879634737968445
1.5538476705551147,0.5562226176261902,0.9976250529289246,0.24419596791267395,0.45238095238095233,1.6168725490570068,0.36825814843177795
1.501850962638855,0.5693087577819824,0.9325422048568726,0.23645047843456268,0.5,1.5407801866531372,0.36321327090263367
1.6334763765335083,0.5363566279411316,1.0971197485923767,0.21168917417526245,0.4285714285714286,1.4464411735534668,0.34831002354621887
1.4789096117019653,0.5932177305221558,0.8856918811798096,0.2355758398771286,0.45238095238095233,1.5391982793807983,0.3732224404811859
1.607325792312622,0.5932733416557312,1.0140524506568909,0.2603799104690552,0.47619047619047616,1.1898342370986938,0.39717236161231995
1.6315817832946777,0.5073785781860352,1.1242032051086426,0.21894019842147827,0.5238095238095238,1.8007395267486572,0.3383822739124298
1.5326370000839233,0.5647544860839844,0.967882513999939,0.22882987558841705,0.5238095238095238,1.6515027284622192,0.3608352839946747
1.6134370565414429,0.552169680595398,1.061267375946045,0.2617824077606201,0.4285714285714286,1.1651376485824585,0.38500693440437317
1.668423056602478,0.5363643765449524,1.1320586800575256,0.24370957911014557,0.4285714285714286,1.2028708457946777,0.3675896227359772
1.4937291145324707,0.5967714786529541,0.8969576358795166,0.2430504858493805,0.4285714285714286,1.2873454093933105,0.3803408443927765
1.4587374925613403,0.5629299879074097,0.8958075046539307,0.22718417644500732,0.47619047619047616,1.0548357963562012,0.35281434655189514
1.6505495309829712,0.6142906546592712,1.0362588763237,0.2432190328836441,0.5238095238095238,1.5521281957626343,0.3840509355068207
1.3941500186920166,0.5404311418533325,0.8537188768386841,0.20847050845623016,0.5,1.0285152196884155,0.3302239179611206
1.6094155311584473,0.5711080431938171,1.0383074879646301,0.25269967317581177,0.47619047619047616,1.3457458019256592,0.37400609254837036
1.6224534511566162,0.588397204875946,1.0340562462806702,0.23975397646427155,0.5,1.5064878463745117,0.3748726546764374
1.6077754497528076,0.5917951464653015,1.015980303287506,0.25840649008750916,0.5476190476190477,1.5793066024780273,0.38231363892555237
1.6979066133499146,0.6370289325714111,1.0608776807785034,0.2709270417690277,0.45238095238095233,1.3019728660583496,0.41301873326301575
1.5266422033309937,0.6093973517417908,0.9172448515892029,0.2621585726737976,0.5476190476190477,1.3809529542922974,0.40370744466781616
1.5859566926956177,0.6967610120773315,0.8891956806182861,0.305120050907135,0.5238095238095238,1.436718463897705,0.43072453141212463
1.6185463666915894,0.5550112128257751,1.0635351538658142,0.2280430942773819,0.5,1.5970864295959473,0.3574981093406677
1.6323379278182983,0.6421334743499756,0.9902044534683228,0.2677070200443268,0.5,1.0298702716827393,0.411579430103302
1.4392606019973755,0.5218915343284607,0.9173690676689148,0.2036711573600769,0.45238095238095233,1.630776047706604,0.3318558931350708
1.5392050743103027,0.6403323411941528,0.8988727331161499,0.27166491746902466,0.5476190476190477,0.8849014639854431,0.4246974587440491
1.3814003467559814,0.5558599233627319,0.8255404233932495,0.23994246125221252,0.47619047619047616,1.4397610425949097,0.37554532289505005
1.5921064615249634,0.6248099207878113,0.9672965407371521,0.2849574685096741,0.45238095238095233,1.070313811302185,0.42321664094924927
1.6127095222473145,0.6154799461364746,0.9972295761108398,0.27201610803604126,0.47619047619047616,1.5906189680099487,0.42930182814598083
1.570114016532898,0.6508442163467407,0.9192698001861572,0.312221497297287,0.4285714285714286,1.736064076423645,0.4635699391365051
1.581276297569275,0.563419759273529,1.0178565382957458,0.2658425271511078,0.47619047619047616,1.6964346170425415,0.40547046065330505
1.3462787866592407,0.5722997188568115,0.7739790678024292,0.281607449054718,0.5476190476190477,1.5378888845443726,0.42372310161590576
1.5111610889434814,0.6352365016937256,0.8759245872497559,0.3161604106426239,0.47619047619047616,1.4038622379302979,0.4513583481311798
1.501572847366333,0.6116747260093689,0.8898981213569641,0.3164788782596588,0.47619047619047616,1.6056127548217773,0.4590083062648773
1.5656474828720093,0.5155600309371948,1.0500874519348145,0.25784891843795776,0.45238095238095233,1.6991655826568604,0.412173330783844
1.5773667097091675,0.5383661985397339,1.0390005111694336,0.2820180654525757,0.45238095238095233,1.6825004816055298,0.43963590264320374
1.4941753149032593,0.5809735059738159,0.9132018089294434,0.3183594346046448,0.5714285714285714,1.7014330625534058,0.4830029010772705
1.515411138534546,0.6074665784835815,0.9079445600509644,0.32558566331863403,0.4285714285714286,1.9584052562713623,0.4972257614135742
1.5474694967269897,0.5245463252067566,1.0229231715202332,0.2707214951515198,0.40476190476190477,1.01212739944458,0.43715912103652954
1.555126667022705,0.5569835901260376,0.9981430768966675,0.2989577054977417,0.4285714285714286,1.1849647760391235,0.46814435720443726
1.5445959568023682,0.6426698565483093,0.9019261002540588,0.3264985978603363,0.47619047619047616,1.4606420993804932,0.4823116660118103
1.5183855295181274,0.566020131111145,0.9523653984069824,0.2951086163520813,0.5952380952380952,1.8887856006622314,0.4394625723361969
1.5418076515197754,0.630467414855957,0.9113402366638184,0.31546422839164734,0.45238095238095233,1.6104425191879272,0.4558020234107971
1.6197197437286377,0.6251619458198547,0.994557797908783,0.2981804609298706,0.4285714285714286,1.5478579998016357,0.43496984243392944
1.6053006649017334,0.7251591086387634,0.88014155626297,0.3369232714176178,0.47619047619047616,1.6566534042358398,0.4480442404747009
1.6317012310028076,0.7221893072128296,0.909511923789978,0.3387047350406647,0.5,1.8920013904571533,0.47755706310272217
1.633033037185669,0.7330701947212219,0.899962842464447,0.33966466784477234,0.47619047619047616,1.6323541402816772,0.45641472935676575
1.5890501737594604,0.6272843480110168,0.9617658257484436,0.2957812249660492,0.45238095238095233,1.535321831703186,0.45470789074897766
1.5745962858200073,0.7328985929489136,0.8416976928710938,0.3400976061820984,0.47619047619047616,1.0015933513641357,0.46024441719055176
1.446710228919983,0.573512077331543,0.8731981515884399,0.27467453479766846,0.5238095238095238,1.6754307746887207,0.3972777724266052
1.644194483757019,0.6709484457969666,0.9732460379600525,0.30313578248023987,0.45238095238095233,1.7559705972671509,0.444363534450531
1.6519039869308472,0.6475684642791748,1.0043355226516724,0.29480600357055664,0.5,1.6745015382766724,0.432012677192688
1.6078013181686401,0.6703426241874695,0.9374586939811707,0.31168946623802185,0.47619047619047616,1.6383204460144043,0.43323713541030884
1.5870869159698486,0.6713501214981079,0.9157367944717407,0.31019729375839233,0.45238095238095233,1.425778865814209,0.45895886421203613
1.3308855295181274,0.5337924361228943,0.7970930933952332,0.26137885451316833,0.45238095238095233,1.9735612869262695,0.3942528963088989
1.5965101718902588,0.5972241163253784,0.9992860555648804,0.27083829045295715,0.47619047619047616,1.6075592041015625,0.40083378553390503
1.5273070335388184,0.6467081308364868,0.8805989027023315,0.2933840751647949,0.5,1.4564423561096191,0.42170125246047974
1.455504059791565,0.6650713682174683,0.7904326915740967,0.3112389147281647,0.47619047619047616,1.6295034885406494,0.4173697531223297
1.5732640027999878,0.6936572790145874,0.8796067237854004,0.3344866931438446,0.45238095238095233,1.5107269287109375,0.48028722405433655
1.6157078742980957,0.6256683468818665,0.9900395274162292,0.29277878999710083,0.47619047619047616,1.3491640090942383,0.40006086230278015
1.5117452144622803,0.6848195791244507,0.8269256353378296,0.32159245014190674,0.4285714285714286,1.4436979293823242,0.42304524779319763
1.5578538179397583,0.7137354016304016,0.8441184163093567,0.34482303261756897,0.45238095238095233,1.5858383178710938,0.4581090211868286
1.6390607357025146,0.7200807929039001,0.9189799427986145,0.32345983386039734,0.40476190476190477,1.3834153413772583,0.4584297239780426
1.5547739267349243,0.69685298204422,0.8579209446907043,0.320387065410614,0.5,1.3067771196365356,0.42763739824295044
1.52609121799469,0.7057532072067261,0.8203380107879639,0.32611918449401855,0.47619047619047616,1.7894357442855835,0.43695729970932007
1.649398684501648,0.6455805897712708,1.0038180947303772,0.2928422689437866,0.40476190476190477,1.6022114753723145,0.4159160554409027
1.4259110689163208,0.48495593667030334,0.9409551322460175,0.23481115698814392,0.4285714285714286,1.396018624305725,0.3623669743537903
1.6135715246200562,0.6293932199478149,0.9841783046722412,0.29205521941185,0.47619047619047616,1.668434977531433,0.412462055683136
1.55695641040802,0.6608698964118958,0.8960865139961243,0.29251325130462646,0.5,1.7431424856185913,0.403647243976593
1.565340280532837,0.6449910998344421,0.9203491806983948,0.2922918200492859,0.5238095238095238,1.452921748161316,0.4051022231578827
1.4853551387786865,0.6458020210266113,0.8395531177520752,0.30831027030944824,0.5,2.046109914779663,0.39862191677093506
1.5463992357254028,0.6631224155426025,0.8832768201828003,0.3011091947555542,0.47619047619047616,1.8055049180984497,0.41217392683029175
1.6103299856185913,0.6553754806518555,0.9549545049667358,0.29466891288757324,0.5,1.311247706413269,0.39674046635627747
1.61432945728302,0.6269617080688477,0.9873677492141724,0.2957191467285156,0.4285714285714286,1.3778926134109497,0.4180261790752411
1.6195600032806396,0.6494373083114624,0.9701226949691772,0.29149913787841797,0.4285714285714286,1.577202320098877,0.40181979537010193
1.6032944917678833,0.6612730026245117,0.9420214891433716,0.2994144558906555,0.47619047619047616,1.4253804683685303,0.4036161005496979
1.4022128582000732,0.5434044003486633,0.8588084578514099,0.2838778793811798,0.45238095238095233,1.7707674503326416,0.40813687443733215
1.5362080335617065,0.684266209602356,0.8519418239593506,0.31202563643455505,0.5714285714285714,1.8983327150344849,0.43899762630462646
1.55826735496521,0.6640106439590454,0.8942567110061646,0.3016817271709442,0.38095238095238093,2.0939815044403076,0.39537543058395386
1.5192478895187378,0.6674818396568298,0.851766049861908,0.2959709167480469,0.5476190476190477,1.7944501638412476,0.39880993962287903
1.575009822845459,0.6358585357666016,0.9391512870788574,0.27569517493247986,0.45238095238095233,2.018563747406006,0.38205304741859436
1.4250303506851196,0.7479528784751892,0.6770774722099304,0.34916767477989197,0.5,1.6922411918640137,0.4901576638221741
1.593098521232605,0.6257386207580566,0.9673599004745483,0.2918507754802704,0.4285714285714286,1.6407983303070068,0.41018956899642944
1.5996448993682861,0.6145006418228149,0.9851442575454712,0.2762998342514038,0.4285714285714286,1.6129920482635498,0.3758809268474579
1.5928893089294434,0.6429101824760437,0.9499791264533997,0.28512245416641235,0.47619047619047616,1.6033381223678589,0.39277562499046326
1.5382428169250488,0.6469553709030151,0.8912874460220337,0.29873931407928467,0.45238095238095233,1.5926307439804077,0.4210898280143738
1.6470304727554321,0.6083896160125732,1.0386408567428589,0.27465057373046875,0.47619047619047616,1.6513323783874512,0.3855176866054535
1.4097111225128174,0.4936658442020416,0.9160452783107758,0.24688556790351868,0.45238095238095233,1.5213513374328613,0.3703159987926483
1.5421168804168701,0.6624393463134766,0.8796775341033936,0.2937706410884857,0.47619047619047616,1.4974005222320557,0.40770280361175537
1.6538255214691162,0.6313573122024536,1.0224682092666626,0.29382792115211487,0.4285714285714286,1.8015798330307007,0.41783273220062256
1.5611172914505005,0.6390844583511353,0.9220328330993652,0.28717246651649475,0.40476190476190477,1.7337764501571655,0.3833726644515991
1.5503371953964233,0.6713886857032776,0.8789485096931458,0.3000440001487732,0.4285714285714286,1.3049004077911377,0.422741562128067
1.6202806234359741,0.5717991590499878,1.0484814643859863,0.2684114873409271,0.3571428571428571,1.3765156269073486,0.35931888222694397
1.582872986793518,0.6135002970695496,0.9693726897239685,0.2614349126815796,0.45238095238095233,1.6188689470291138,0.3721044659614563
1.28813898563385,0.5890375971794128,0.6991013884544373,0.32694095373153687,0.5,1.9671300649642944,0.44462379813194275
1.5698648691177368,0.6238964200019836,0.9459684491157532,0.28399670124053955,0.5238095238095238,1.5395488739013672,0.39316943287849426
1.5859639644622803,0.6478124856948853,0.938151478767395,0.3050267696380615,0.47619047619047616,1.4644280672073364,0.41506943106651306
1.5166577100753784,0.6645035147666931,0.8521541953086853,0.30753859877586365,0.38095238095238093,1.1152716875076294,0.40276283025741577
1.5249863862991333,0.6531837582588196,0.8718026280403137,0.2999807298183441,0.5,1.2645690441131592,0.3997184932231903
1.5273960828781128,0.6795662641525269,0.8478298187255859,0.3102244734764099,0.4285714285714286,1.922155499458313,0.4337768852710724
1.4678763151168823,0.5040673613548279,0.9638089537620544,0.263131320476532,0.5,1.5141242742538452,0.39287957549095154
1.307288408279419,0.5584279298782349,0.7488604784011841,0.29716038703918457,0.5,1.290399432182312,0.4039675295352936
1.468869924545288,0.6447492837905884,0.8241206407546997,0.3148016929626465,0.38095238095238093,1.5584231615066528,0.42238375544548035
1.5638134479522705,0.6057614088058472,0.9580520391464233,0.2800031900405884,0.45238095238095233,1.7773650884628296,0.3922227919101715
1.6198601722717285,0.568622887134552,1.0512372851371765,0.25450924038887024,0.47619047619047616,1.2640066146850586,0.3745785057544708
1.5952900648117065,0.6131107211112976,0.9821793437004089,0.2850688099861145,0.45238095238095233,1.9419403076171875,0.3926066756248474
1.5359994173049927,0.6419140696525574,0.8940853476524353,0.2939339578151703,0.45238095238095233,1.9720333814620972,0.4076831042766571
1.5547808408737183,0.6132978796958923,0.9414829611778259,0.27992504835128784,0.5,1.8948383331298828,0.3751133680343628
1.487585425376892,0.6491085290908813,0.8384768962860107,0.29195910692214966,0.47619047619047616,1.1846367120742798,0.396184504032135
1.5082297325134277,0.670013964176178,0.8382157683372498,0.30505669116973877,0.5238095238095238,2.058115243911743,0.41429516673088074
1.5023430585861206,0.6591367721557617,0.8432062864303589,0.30073466897010803,0.5,1.9402952194213867,0.41620609164237976
1.5716395378112793,0.6169695258140564,0.9546700119972229,0.28630563616752625,0.4285714285714286,1.6768243312835693,0.3907793164253235
1.563301682472229,0.6407395601272583,0.9225621223449707,0.2923763394355774,0.45238095238095233,1.8802627325057983,0.39469143748283386
1.4821007251739502,0.6651238203048706,0.8169769048690796,0.30276137590408325,0.40476190476190477,1.7282474040985107,0.4074743986129761
1.520843744277954,0.6735329031944275,0.8473108410835266,0.30994802713394165,0.5,1.7008415460586548,0.4189620316028595
1.4783742427825928,0.706981897354126,0.7713923454284668,0.31669482588768005,0.47619047619047616,1.717016339302063,0.43352070450782776
1.43333899974823,0.694733738899231,0.738605260848999,0.3160090446472168,0.5238095238095238,1.7549140453338623,0.4299135208129883
1.5193241834640503,0.6172231435775757,0.9021010398864746,0.2762271761894226,0.45238095238095233,1.3827944993972778,0.3761204481124878
1.383555293083191,0.6995688080787659,0.683986485004425,0.3165057897567749,0.47619047619047616,1.8006435632705688,0.41968193650245667
1.474632978439331,0.7162560224533081,0.758376955986023,0.32900866866111755,0.5238095238095238,1.647489070892334,0.46424493193626404
1.5687404870986938,0.6271116137504578,0.9416288733482361,0.27318790555000305,0.3571428571428571,1.2016072273254395,0.38055384159088135
1.4044181108474731,0.6796118021011353,0.7248063087463379,0.3140525817871094,0.5,1.7549519538879395,0.4055343568325043
1.5128945112228394,0.6481612324714661,0.8647332787513733,0.2938818633556366,0.5476190476190477,2.059887409210205,0.3897506892681122
1.6259163618087769,0.5972696542739868,1.02864670753479,0.26979923248291016,0.40476190476190477,1.8712552785873413,0.3676522970199585
1.405855655670166,0.5343500971794128,0.8715055584907532,0.28386184573173523,0.47619047619047616,1.8891427516937256,0.38992437720298767
1.307396650314331,0.5640789270401001,0.743317723274231,0.2998899817466736,0.45238095238095233,1.5818533897399902,0.4118019938468933
1.2981314659118652,0.5635039210319519,0.7346275448799133,0.29901498556137085,0.5714285714285714,1.5991369485855103,0.41505277156829834
1.453985571861267,0.678787112236023,0.7751984596252441,0.3169631361961365,0.45238095238095233,1.2494990825653076,0.4249912202358246
1.5142570734024048,0.6166079640388489,0.8976491093635559,0.2933487296104431,0.4285714285714286,1.477746844291687,0.40182918310165405
1.353310227394104,0.5522372722625732,0.8010729551315308,0.28479158878326416,0.5,1.8070564270019531,0.40152397751808167
1.4368120431900024,0.6413254141807556,0.7954866290092468,0.29803186655044556,0.45238095238095233,1.756685733795166,0.3859492838382721
1.4231971502304077,0.7237770557403564,0.6994200944900513,0.336518794298172,0.5714285714285714,1.7499054670333862,0.4579983651638031
1.557340145111084,0.6274317502975464,0.9299083948135376,0.29093343019485474,0.47619047619047616,1.6389116048812866,0.395169198513031
1.419339656829834,0.7343012094497681,0.6850384473800659,0.3382733166217804,0.5,1.7048965692520142,0.4704936146736145
1.541318655014038,0.6074302196502686,0.9338884353637695,0.2701070308685303,0.45238095238095233,2.1115260124206543,0.36705687642097473
1.5693076848983765,0.6157779693603516,0.9535297155380249,0.2868154048919678,0.47619047619047616,2.030764579772949,0.3757944405078888
1.5444468259811401,0.6193571090698242,0.9250897169113159,0.28715312480926514,0.5238095238095238,1.6587154865264893,0.3885780870914459
1.558205485343933,0.6255108118057251,0.932694673538208,0.28593316674232483,0.3571428571428571,1.9689091444015503,0.39441168308258057
1.570893406867981,0.6131197214126587,0.9577736854553223,0.27818378806114197,0.40476190476190477,1.7320367097854614,0.3853272795677185
1.4407812356948853,0.6521083116531372,0.788672924041748,0.307589054107666,0.5,1.963040828704834,0.4204220175743103
1.455485463142395,0.6856939196586609,0.7697915434837341,0.3095482587814331,0.47619047619047616,1.6164711713790894,0.40710559487342834
1.4611560106277466,0.6482316851615906,0.812924325466156,0.2949729859828949,0.5238095238095238,1.762000322341919,0.40465041995048523
1.4761875867843628,0.6576370596885681,0.8185505270957947,0.304857075214386,0.5238095238095238,1.9273157119750977,0.3951954245567322
1.5087964534759521,0.646493673324585,0.8623027801513672,0.2946329116821289,0.47619047619047616,1.7279882431030273,0.3963461220264435
1.4946449995040894,0.6562221646308899,0.8384228348731995,0.30084115266799927,0.5476190476190477,1.7839288711547852,0.4187890589237213
1.4816535711288452,0.6604320406913757,0.8212215304374695,0.30057641863822937,0.4285714285714286,1.6881237030029297,0.39037665724754333
1.4915668964385986,0.6310726404190063,0.8604942560195923,0.2929748296737671,0.45238095238095233,1.2758396863937378,0.3913070857524872
1.5415825843811035,0.6272324919700623,0.9143500924110413,0.29332005977630615,0.47619047619047616,1.4513157606124878,0.3877975046634674
1.4564852714538574,0.6795000433921814,0.776985228061676,0.3061470091342926,0.5238095238095238,1.6934971809387207,0.42442986369132996
1.4662290811538696,0.6363273859024048,0.8299016952514648,0.2889590263366699,0.47619047619047616,1.7357951402664185,0.4094083905220032
1.4181768894195557,0.6646425724029541,0.7535343170166016,0.31257399916648865,0.47619047619047616,1.704646110534668,0.4200614094734192
1.5504984855651855,0.6240388751029968,0.9264596104621887,0.29159459471702576,0.4285714285714286,1.9042859077453613,0.390222430229187
1.4822266101837158,0.6623315215110779,0.8198950886726379,0.2965925931930542,0.5476190476190477,1.77689790725708,0.40323689579963684
1.2826333045959473,0.5767818689346313,0.7058514356613159,0.31040772795677185,0.5,1.7541823387145996,0.426406592130661
1.5637261867523193,0.5952641367912292,0.9684620499610901,0.2811760902404785,0.45238095238095233,1.6874943971633911,0.3901175856590271
1.4919811487197876,0.6327590346336365,0.8592221140861511,0.3040544390678406,0.5,1.7979882955551147,0.4173884689807892
1.4331203699111938,0.6791117191314697,0.7540086507797241,0.32206687331199646,0.4285714285714286,2.0355818271636963,0.4305265545845032
1.4119833707809448,0.6445185542106628,0.767464816570282,0.2960922420024872,0.5238095238095238,1.8757543563842773,0.3971439301967621
1.388351559638977,0.5691326856613159,0.8192188739776611,0.2957497239112854,0.5,1.5841808319091797,0.39752689003944397
1.435563564300537,0.6868630051612854,0.7487005591392517,0.32147374749183655,0.47619047619047616,1.4303590059280396,0.42644059658050537
1.5514777898788452,0.6110308766365051,0.9404469132423401,0.26027214527130127,0.45238095238095233,1.669399380683899,0.3583970367908478
1.479703426361084,0.6513335108757019,0.8283699154853821,0.28365007042884827,0.45238095238095233,1.6278212070465088,0.38130658864974976
1.4648852348327637,0.6615764498710632,0.8033087849617004,0.3041140139102936,0.5,1.317530870437622,0.4030391275882721
1.4062005281448364,0.5212230682373047,0.8849774599075317,0.26544874906539917,0.5,1.5127230882644653,0.38084080815315247
1.5014046430587769,0.6721180081367493,0.8292866349220276,0.30761438608169556,0.4285714285714286,1.4805142879486084,0.4156129062175751
1.409652829170227,0.6165461540222168,0.7931066751480103,0.3044661581516266,0.45238095238095233,1.6070146560668945,0.409941166639328
1.5184258222579956,0.5967983603477478,0.9216274619102478,0.2760425806045532,0.45238095238095233,1.7837514877319336,0.3722468316555023
1.5544499158859253,0.6024281978607178,0.9520217180252075,0.27150899171829224,0.5,1.3538635969161987,0.3592432141304016
1.4684711694717407,0.6567997336387634,0.8116714358329773,0.2975582480430603,0.4285714285714286,1.641542911529541,0.3990153670310974
1.445670247077942,0.623412549495697,0.8222576975822449,0.2824350595474243,0.47619047619047616,1.1730353832244873,0.3800641894340515
1.482224941253662,0.6570929884910583,0.8251319527626038,0.3005352020263672,0.5,1.551774501800537,0.3978956937789917
1.5282715559005737,0.6264484524726868,0.901823103427887,0.29360419511795044,0.40476190476190477,1.8467029333114624,0.3973553478717804
1.5160349607467651,0.6045620441436768,0.9114729166030884,0.2791862487792969,0.5,1.6313390731811523,0.37265050411224365
1.4527885913848877,0.6193654537200928,0.8334231376647949,0.2865840494632721,0.47619047619047616,1.7264349460601807,0.3912879526615143
1.5525919198989868,0.5997478365898132,0.9528440833091736,0.28197208046913147,0.5,1.8338357210159302,0.37691083550453186
1.517686367034912,0.6339098215103149,0.8837765455245972,0.2985834777355194,0.45238095238095233,1.9151891469955444,0.38560953736305237
1.5439810752868652,0.6048208475112915,0.9391602277755737,0.2704523205757141,0.5238095238095238,1.653381109237671,0.384240061044693
1.5098880529403687,0.6292204260826111,0.8806676268577576,0.2814200818538666,0.5,1.536274790763855,0.3723374009132385
1.5351723432540894,0.5995669364929199,0.9356054067611694,0.27317702770233154,0.4285714285714286,2.018427848815918,0.3682273328304291
1.502652883529663,0.6331546306610107,0.8694982528686523,0.2901431620121002,0.5,1.8096951246261597,0.39283812046051025
1.5182257890701294,0.6021307110786438,0.9160950779914856,0.2768654227256775,0.5714285714285714,1.946071982383728,0.3740178644657135
1.4284356832504272,0.6626933217048645,0.7657423615455627,0.3140195608139038,0.6190476190476191,1.9005001783370972,0.4170911908149719
1.4349042177200317,0.6449403762817383,0.7899638414382935,0.29033178091049194,0.5,1.808067798614502,0.37583163380622864
1.3920975923538208,0.6674862504005432,0.7246113419532776,0.2932127118110657,0.5476190476190477,1.6797118186950684,0.38784661889076233
1.4306236505508423,0.6529984474182129,0.7776252031326294,0.31154119968414307,0.5476190476190477,1.2921136617660522,0.4170384705066681
1.5250424146652222,0.6217985153198242,0.903243899345398,0.2894379198551178,0.5238095238095238,1.8316570520401,0.3879817724227905
1.4161628484725952,0.545901894569397,0.8702609539031982,0.28009745478630066,0.47619047619047616,1.39389967918396,0.3721024692058563
1.4808557033538818,0.5868195295333862,0.8940361738204956,0.28110751509666443,0.5714285714285714,1.7110158205032349,0.37822800874710083
1.473005771636963,0.6388232111930847,0.8341825604438782,0.2990795373916626,0.47619047619047616,1.9988036155700684,0.4063887894153595
1.5078469514846802,0.5887867212295532,0.919060230255127,0.26885637640953064,0.5238095238095238,2.241190195083618,0.3502257466316223
1.5316026210784912,0.5980058908462524,0.9335967302322388,0.2756976783275604,0.45238095238095233,2.186479091644287,0.38161930441856384
1.503690242767334,0.6387540698051453,0.8649361729621887,0.28732404112815857,0.5,2.146556854248047,0.38669148087501526
1.4488654136657715,0.6101974248886108,0.8386679887771606,0.28050875663757324,0.45238095238095233,1.7499622106552124,0.3802100718021393
1.466810941696167,0.6274765133857727,0.8393344283103943,0.28940311074256897,0.40476190476190477,1.8746025562286377,0.3860599398612976
1.3292219638824463,0.5602132678031921,0.7690086960792542,0.29723724722862244,0.5,1.5160466432571411,0.411689817905426
1.4389326572418213,0.6555154323577881,0.7834172248840332,0.29108116030693054,0.5,1.6503337621688843,0.39351847767829895
1.5140948295593262,0.5426243543624878,0.9714704751968384,0.25506293773651123,0.47619047619047616,1.6352708339691162,0.3457154631614685
1.4741731882095337,0.6776612401008606,0.7965119481086731,0.3039463460445404,0.47619047619047616,1.4793219566345215,0.41954055428504944
1.5301989316940308,0.5749434232711792,0.9552555084228516,0.2581294775009155,0.47619047619047616,1.5974119901657104,0.3507104218006134
1.4348646402359009,0.6304190754890442,0.8044455647468567,0.29638421535491943,0.47619047619047616,1.911950707435608,0.3897787034511566
1.3314223289489746,0.5617534518241882,0.7696688771247864,0.2768455445766449,0.5238095238095238,1.6028215885162354,0.36502188444137573
1.531766414642334,0.6014820337295532,0.9302843809127808,0.2816956043243408,0.4285714285714286,1.881950855255127,0.37689244747161865
1.427659273147583,0.6379432678222656,0.7897160053253174,0.29138943552970886,0.5,1.485358476638794,0.39730221033096313
1.454975962638855,0.6760988831520081,0.7788770794868469,0.31065458059310913,0.5,1.5353996753692627,0.42618024349212646
1.5144597291946411,0.619739830493927,0.8947198987007141,0.285500168800354,0.5238095238095238,1.4995453357696533,0.389070063829422
1.5462082624435425,0.5918623208999634,0.9543459415435791,0.26945844292640686,0.47619047619047616,2.061352491378784,0.3680039644241333
1.5162080526351929,0.6007556915283203,0.9154523611068726,0.27255484461784363,0.4285714285714286,1.396457314491272,0.3651105761528015
1.5121287107467651,0.6097221374511719,0.9024065732955933,0.28387564420700073,0.47619047619047616,1.2002614736557007,0.3727109730243683
1.5023186206817627,0.6536535620689392,0.8486650586128235,0.2992085814476013,0.45238095238095233,1.73056161403656,0.40676406025886536
1.4701756238937378,0.5956323742866516,0.8745432496070862,0.26555335521698,0.5238095238095238,1.6303186416625977,0.3722878396511078
1.4858317375183105,0.5972508788108826,0.888580858707428,0.28786101937294006,0.5476190476190477,1.8213473558425903,0.3902261555194855
1.4931339025497437,0.6143296957015991,0.8788042068481445,0.2791416049003601,0.47619047619047616,1.9317123889923096,0.38708505034446716
1.4774221181869507,0.6251455545425415,0.8522765636444092,0.28714337944984436,0.45238095238095233,2.1201870441436768,0.3899405300617218
1.4454632997512817,0.6616672873497009,0.7837960124015808,0.30755582451820374,0.5238095238095238,2.1877222061157227,0.4167739450931549
1.4516680240631104,0.662805438041687,0.7888625860214233,0.3109230399131775,0.5,2.156363010406494,0.4182453453540802
1.4487426280975342,0.6573607325553894,0.7913818955421448,0.3055046796798706,0.4285714285714286,1.6433099508285522,0.4080860912799835
1.445948839187622,0.6376931667327881,0.808255672454834,0.2951739430427551,0.47619047619047616,1.595704436302185,0.3957546353340149
1.4332836866378784,0.6472381949424744,0.786045491695404,0.3000987768173218,0.5238095238095238,1.7615960836410522,0.4050253927707672
1.5059617757797241,0.6049086451530457,0.9010531306266785,0.2629856467247009,0.5,1.4272540807724,0.35681992769241333
1.459122896194458,0.6339099407196045,0.8252129554748535,0.2854342758655548,0.5238095238095238,1.4916515350341797,0.3709504306316376
1.3829461336135864,0.6421347856521606,0.7408113479614258,0.28323328495025635,0.40476190476190477,2.124790906906128,0.37197262048721313
1.4710137844085693,0.6181661486625671,0.8528476357460022,0.2860874831676483,0.5,1.5261532068252563,0.3898214101791382
1.4779328107833862,0.6212092638015747,0.8567235469818115,0.2845819294452667,0.45238095238095233,1.905626654624939,0.3968156576156616
1.5228397846221924,0.6108046770095825,0.9120351076126099,0.27795109152793884,0.5,1.6786484718322754,0.3927336037158966
1.5209767818450928,0.590589165687561,0.9303876161575317,0.2756979465484619,0.5238095238095238,1.6324388980865479,0.36721381545066833
1.5646528005599976,0.6007391810417175,0.96391361951828,0.2787506580352783,0.47619047619047616,1.6394422054290771,0.3740089237689972
1.5315719842910767,0.6045765280723572,0.9269954562187195,0.2835734486579895,0.45238095238095233,1.579726219177246,0.39572009444236755
1.3894684314727783,0.6736382246017456,0.7158302068710327,0.3134921193122864,0.5476190476190477,1.0839016437530518,0.4175015389919281
1.489784598350525,0.6286870837211609,0.861097514629364,0.28839412331581116,0.47619047619047616,1.6845080852508545,0.3754838705062866
1.4555729627609253,0.6342477798461914,0.8213251829147339,0.29603272676467896,0.5238095238095238,1.8736565113067627,0.4013340175151825
1.4494017362594604,0.6429157257080078,0.8064860105514526,0.30218377709388733,0.4285714285714286,1.4335980415344238,0.4115629494190216
1.2746320962905884,0.5605109930038452,0.7141211032867432,0.30058082938194275,0.5952380952380952,1.8888533115386963,0.40834373235702515
1.4169480800628662,0.62323397397995,0.7937141060829163,0.2954972982406616,0.5238095238095238,1.1391199827194214,0.4036058187484741
1.311663031578064,0.5601630210876465,0.7515000104904175,0.2833033800125122,0.5,1.090837001800537,0.38452786207199097
1.4467918872833252,0.6245973110198975,0.8221945762634277,0.28741613030433655,0.5238095238095238,1.1278475522994995,0.3791296184062958
1.375921368598938,0.5569863319396973,0.8189350366592407,0.29453110694885254,0.47619047619047616,1.0450489521026611,0.4210816025733948
1.5500447750091553,0.5943509340286255,0.9556938409805298,0.2747688293457031,0.47619047619047616,1.1852902173995972,0.373701274394989
1.4666448831558228,0.6126314401626587,0.8540134429931641,0.2744465172290802,0.47619047619047616,1.223087191581726,0.37363919615745544
1.4468005895614624,0.6547648906707764,0.792035698890686,0.2966214120388031,0.4285714285714286,1.4363843202590942,0.38968899846076965
1.3969420194625854,0.644436240196228,0.7525057792663574,0.30857059359550476,0.5714285714285714,1.4426002502441406,0.4122292101383209
2.328296422958374,0.7781776189804077,1.5501188039779663,0.6127558946609497,0.5476190476190477,1.1770340204238892,0.7748288512229919
2.4281346797943115,0.7497678995132446,1.678366780281067,0.5910516977310181,0.5476190476190477,1.4590933322906494,0.8081501722335815
2.213331937789917,0.723689615726471,1.489642322063446,0.5489988327026367,0.5952380952380952,1.3237355947494507,0.7710283994674683
2.1372058391571045,0.6696797013282776,1.467526137828827,0.5154245495796204,0.47619047619047616,1.5567957162857056,0.7874061465263367
2.0375192165374756,0.6761211156845093,1.3613981008529663,0.4891454577445984,0.5238095238095238,1.442456841468811,0.7258287072181702
1.960296630859375,0.7412307262420654,1.2190659046173096,0.5121437907218933,0.47619047619047616,1.360320806503296,0.7548540830612183
1.9636727571487427,0.6575869917869568,1.3060857653617859,0.45172008872032166,0.5476190476190477,1.3560073375701904,0.6978136301040649
1.8126131296157837,0.67310631275177,1.1395068168640137,0.4826836884021759,0.5238095238095238,1.1711163520812988,0.7795001864433289
1.8164626359939575,0.654593825340271,1.1618688106536865,0.4743204712867737,0.5476190476190477,1.2506071329116821,0.7309151887893677
1.6975709199905396,0.4991045892238617,1.1984663307666779,0.4067029058933258,0.5714285714285714,1.5324193239212036,0.6753281354904175
1.7317181825637817,0.49135151505470276,1.240366667509079,0.4216373860836029,0.47619047619047616,1.5726860761642456,0.6983285546302795
1.7301833629608154,0.4605956971645355,1.26958766579628,0.41259223222732544,0.6190476190476191,1.5990780591964722,0.6497496366500854
1.7296470403671265,0.4960022270679474,1.233644813299179,0.4628017544746399,0.47619047619047616,1.5874996185302734,0.7304922342300415
1.651739239692688,0.5721866488456726,1.0795525908470154,0.4992387592792511,0.6428571428571428,1.3756252527236938,0.7390729784965515
1.5357643365859985,0.4434158205986023,1.0923485159873962,0.43652260303497314,0.5,1.6744229793548584,0.7383841872215271
1.6303374767303467,0.452056348323822,1.1782811284065247,0.42158716917037964,0.5476190476190477,1.4306210279464722,0.6765217185020447
1.6639751195907593,0.4407363831996918,1.2232387363910675,0.40269216895103455,0.5714285714285714,1.2880476713180542,0.6920515298843384
1.5876781940460205,0.4215022623538971,1.1661759316921234,0.4035189747810364,0.6190476190476191,1.56021249294281,0.6790202856063843
1.6008732318878174,0.49537473917007446,1.105498492717743,0.40102675557136536,0.5238095238095238,1.4845390319824219,0.6780038475990295
1.5116822719573975,0.5666226744651794,0.945059597492218,0.40435540676116943,0.5714285714285714,1.2985326051712036,0.687997043132782
1.5132193565368652,0.44859182834625244,1.0646275281906128,0.38225996494293213,0.6190476190476191,1.2187745571136475,0.6423414945602417
1.716957449913025,0.402912437915802,1.314045011997223,0.3745574653148651,0.5476190476190477,1.439043402671814,0.5961856842041016
1.4906331300735474,0.41708382964134216,1.0735493004322052,0.36146247386932373,0.5952380952380952,1.4538084268569946,0.6138931512832642
1.5676876306533813,0.40934500098228455,1.1583426296710968,0.39396411180496216,0.5952380952380952,1.4307734966278076,0.6297609210014343
1.4881365299224854,0.43702855706214905,1.0511079728603363,0.3682621121406555,0.6190476190476191,1.357668399810791,0.5851664543151855
1.441941499710083,0.5194324254989624,0.9225090742111206,0.3705803453922272,0.5238095238095238,1.3711990118026733,0.594018816947937
1.4254319667816162,0.48888230323791504,0.9365496635437012,0.38854891061782837,0.5,1.2642440795898438,0.6041955947875977
1.408039927482605,0.422476589679718,0.985563337802887,0.35383111238479614,0.6190476190476191,1.485609769821167,0.5674294829368591
1.1732946634292603,0.43746501207351685,0.7358296513557434,0.3457488417625427,0.5714285714285714,1.8093984127044678,0.532207190990448
1.2276543378829956,0.37002646923065186,0.8576278686523438,0.34272703528404236,0.5,1.4997745752334595,0.5250110626220703
1.1454925537109375,0.5356111526489258,0.6098814010620117,0.348591685295105,0.6190476190476191,2.1977570056915283,0.5114505887031555
1.271385669708252,0.412939190864563,0.858446478843689,0.36314666271209717,0.5238095238095238,1.7917530536651611,0.5764095783233643
1.315244436264038,0.3906554579734802,0.9245889782905579,0.3721338212490082,0.5476190476190477,1.8190479278564453,0.5788018703460693
1.251165747642517,0.3264305591583252,0.9247351884841919,0.34860679507255554,0.5,1.595683217048645,0.5603047609329224
1.1891294717788696,0.44392240047454834,0.7452070713043213,0.40319007635116577,0.5952380952380952,1.2031669616699219,0.6239483952522278
1.1664108037948608,0.39006131887435913,0.7763494849205017,0.417499840259552,0.5238095238095238,1.5506974458694458,0.6464327573776245
1.2418041229248047,0.47891396284103394,0.7628901600837708,0.4302414655685425,0.5714285714285714,1.2498161792755127,0.663542628288269
1.1140196323394775,0.3700489401817322,0.7439706921577454,0.4255112111568451,0.47619047619047616,1.3451452255249023,0.6332713961601257
1.2185509204864502,0.43284669518470764,0.7857042253017426,0.4352370500564575,0.40476190476190477,1.204423427581787,0.649527370929718
1.1328983306884766,0.4725811779499054,0.6603171527385712,0.48093754053115845,0.5476190476190477,1.1181986331939697,0.6952206492424011
1.1787251234054565,0.5196986198425293,0.6590265035629272,0.46438324451446533,0.38095238095238093,1.4950368404388428,0.6738211512565613
1.1955628395080566,0.3943687379360199,0.8011941015720367,0.4786869287490845,0.4285714285714286,1.2256120443344116,0.6799423098564148
1.296473741531372,0.5670546889305115,0.7294190526008606,0.470664918422699,0.45238095238095233,1.5699176788330078,0.6543383598327637
1.2678391933441162,0.4261273741722107,0.8417118191719055,0.43325090408325195,0.5,1.8840069770812988,0.6075582504272461
1.3376708030700684,0.5857435464859009,0.7519272565841675,0.4378189146518707,0.5238095238095238,1.488483190536499,0.6228023767471313
1.349968671798706,0.5693033337593079,0.7806653380393982,0.4308086335659027,0.5,1.6663668155670166,0.6203100085258484
1.4353854656219482,0.5888700485229492,0.846515417098999,0.41576045751571655,0.5,1.3788920640945435,0.6085740327835083
1.5319238901138306,0.6807228326797485,0.851201057434082,0.4226381480693817,0.45238095238095233,1.7466473579406738,0.6383431553840637
1.5029758214950562,0.7250784635543823,0.7778973579406738,0.46188250184059143,0.5714285714285714,1.7476340532302856,0.6469890475273132
1.4801108837127686,0.7537596821784973,0.7263512015342712,0.47185635566711426,0.5714285714285714,1.2601252794265747,0.648119330406189
1.489804983139038,0.75755774974823,0.7322472333908081,0.4936586022377014,0.5,1.6563663482666016,0.6772345304489136
1.4151203632354736,0.5369597673416138,0.8781605958938599,0.37649497389793396,0.47619047619047616,1.7065815925598145,0.5142313838005066
1.5171751976013184,0.7257945537567139,0.7913806438446045,0.46595463156700134,0.5238095238095238,1.5005476474761963,0.6485370993614197
1.5085152387619019,0.7321265935897827,0.7763886451721191,0.4725361168384552,0.5238095238095238,1.4389362335205078,0.6797659397125244
1.4582734107971191,0.7783387303352356,0.6799346804618835,0.5117530822753906,0.5,1.4142098426818848,0.7409869432449341
1.516708254814148,0.6543058753013611,0.8624023795127869,0.4466836750507355,0.45238095238095233,1.3279129266738892,0.6499571800231934
1.4323341846466064,0.6724565625190735,0.759877622127533,0.47754910588264465,0.5714285714285714,1.523054599761963,0.6455609798431396
1.4528863430023193,0.7253871560096741,0.7274991869926453,0.5113008618354797,0.5,1.5471633672714233,0.6981773972511292
1.4755102396011353,0.6784650683403015,0.7970451712608337,0.4665124714374542,0.5,1.4378125667572021,0.6668974161148071
1.3221864700317383,0.8236048817634583,0.49858158826828003,0.623099148273468,0.5238095238095238,1.3285213708877563,0.768399178981781
1.3638163805007935,0.6044694781303406,0.7593469023704529,0.4107581079006195,0.4285714285714286,1.3230316638946533,0.6253366470336914
1.4882559776306152,0.6881094574928284,0.8001465201377869,0.4350989758968353,0.5238095238095238,1.0316113233566284,0.6350592374801636
1.449945092201233,0.6923226714134216,0.7576224207878113,0.46668198704719543,0.47619047619047616,1.174741268157959,0.6931292414665222
1.3946865797042847,0.5309188365936279,0.8637677431106567,0.42475810647010803,0.5476190476190477,1.4434406757354736,0.6068122386932373
1.4985463619232178,0.7665746212005615,0.7319717407226562,0.4942794144153595,0.45238095238095233,1.3257611989974976,0.7117959856987
1.513049840927124,0.6849756836891174,0.8280741572380066,0.4867142140865326,0.47619047619047616,1.5415374040603638,0.7228633165359497
1.4710114002227783,0.7518829703330994,0.719128429889679,0.5245973467826843,0.5,1.849289059638977,0.7562795877456665
1.4538060426712036,0.75410395860672,0.6997020840644836,0.5275413990020752,0.5476190476190477,1.541453242301941,0.751022219657898
1.3908041715621948,0.6053546667098999,0.7854495048522949,0.49713048338890076,0.5238095238095238,1.581005334854126,0.7485150694847107
1.389565110206604,0.7302542328834534,0.6593108773231506,0.6070383191108704,0.47619047619047616,1.7576972246170044,0.8200305700302124
1.4298352003097534,0.6908050179481506,0.7390301823616028,0.502872884273529,0.5238095238095238,1.4312357902526855,0.7321531176567078
1.374366283416748,0.6552888751029968,0.7190774083137512,0.5005128979682922,0.47619047619047616,1.389155387878418,0.6660279035568237
1.494768738746643,0.6474713087081909,0.8472974300384521,0.5089653730392456,0.4285714285714286,1.4646695852279663,0.6962392330169678
1.3472658395767212,0.7700285315513611,0.5772373080253601,0.5356349945068359,0.47619047619047616,1.3634700775146484,0.7266926169395447
1.5319443941116333,0.5988863706588745,0.9330580234527588,0.4634835720062256,0.4285714285714286,1.841927409172058,0.6428902745246887
1.3910619020462036,0.6703179478645325,0.7207439541816711,0.4820782244205475,0.5,1.729426383972168,0.6647536754608154
1.4863429069519043,0.6588568091392517,0.8274860978126526,0.4977480471134186,0.4285714285714286,1.6413644552230835,0.6791507601737976
1.4141061305999756,0.6825602650642395,0.7315458655357361,0.4420246481895447,0.45238095238095233,1.4126657247543335,0.6173565983772278
1.4418120384216309,0.5839222073554993,0.8578898310661316,0.47896653413772583,0.47619047619047616,1.1052590608596802,0.6372906565666199
1.3387662172317505,0.6308801174163818,0.7078860998153687,0.4268978238105774,0.5,1.2307579517364502,0.5863134860992432
1.507850170135498,0.6848668456077576,0.8229833245277405,0.4393767714500427,0.38095238095238093,1.606168508529663,0.6084941625595093
1.4364956617355347,0.7201544642448425,0.7163411974906921,0.44726261496543884,0.4285714285714286,1.4701249599456787,0.6053406000137329
1.3882979154586792,0.7313136458396912,0.656984269618988,0.4361816942691803,0.3571428571428571,1.7363560199737549,0.5954074859619141
1.4185900688171387,0.6619002819061279,0.7566897869110107,0.4177408516407013,0.5,1.5789854526519775,0.5838675498962402
1.4294657707214355,0.7009265422821045,0.728539228439331,0.5299117565155029,0.47619047619047616,1.629136562347412,0.6701241135597229
1.301634430885315,0.6440678834915161,0.6575665473937988,0.43138545751571655,0.47619047619047616,1.1293169260025024,0.5799649357795715
1.472204566001892,0.6779011487960815,0.7943034172058105,0.4347585439682007,0.47619047619047616,0.6197859048843384,0.602908730506897
1.4446978569030762,0.7374395132064819,0.7072583436965942,0.4424326419830322,0.5714285714285714,1.6985522508621216,0.6134589910507202
1.4025291204452515,0.76884925365448,0.6336798667907715,0.44788888096809387,0.5,1.6147820949554443,0.6259424090385437
1.4516397714614868,0.7096925973892212,0.7419471740722656,0.43368491530418396,0.4285714285714286,1.3372998237609863,0.605484664440155
1.3837225437164307,0.7939723134040833,0.5897502303123474,0.4649321138858795,0.5714285714285714,1.317122220993042,0.6429363489151001
1.412512183189392,0.7741142511367798,0.6383979320526123,0.5651589632034302,0.4285714285714286,1.519490122795105,0.7194632291793823
1.3649907112121582,0.5863350033760071,0.7786557078361511,0.435520738363266,0.45238095238095233,1.7818845510482788,0.587791383266449
1.3820630311965942,0.641829252243042,0.7402337789535522,0.4355813264846802,0.5,1.6262903213500977,0.5961888432502747
1.4525030851364136,0.7540131211280823,0.6984899640083313,0.4543314278125763,0.5,1.1547493934631348,0.6188383102416992
1.4372361898422241,0.7104424238204956,0.7267937660217285,0.41981637477874756,0.5,1.3145476579666138,0.5879780650138855
1.4282137155532837,0.6086852550506592,0.8195284605026245,0.39469876885414124,0.4285714285714286,1.4893932342529297,0.568001389503479
1.4760979413986206,0.7208787202835083,0.7552192211151123,0.4507032632827759,0.47619047619047616,1.8806211948394775,0.6080934405326843
1.4521152973175049,0.6969250440597534,0.7551902532577515,0.42463812232017517,0.47619047619047616,1.7399537563323975,0.5837579965591431
1.4205552339553833,0.6204294562339783,0.800125777721405,0.4122258424758911,0.38095238095238093,1.5002305507659912,0.5711217522621155
1.4837137460708618,0.654139518737793,0.8295742273330688,0.417792946100235,0.38095238095238093,1.2651207447052002,0.5838958621025085
1.352372407913208,0.6685405373573303,0.6838318705558777,0.41738027334213257,0.47619047619047616,1.388746976852417,0.5779838562011719
1.4298175573349,0.6618899703025818,0.7679275870323181,0.5294364094734192,0.45238095238095233,1.6230632066726685,0.6769828200340271
1.4083211421966553,0.7862349152565002,0.622086226940155,0.46034079790115356,0.5238095238095238,1.7446874380111694,0.6430109143257141
1.4040874242782593,0.6439958810806274,0.7600915431976318,0.4112530052661896,0.45238095238095233,1.6992684602737427,0.5851982235908508
1.4608076810836792,0.6382863521575928,0.8225213289260864,0.43118080496788025,0.4285714285714286,1.7560062408447266,0.5824984312057495
1.4990700483322144,0.5956857800483704,0.903384268283844,0.43758371472358704,0.5,1.7135721445083618,0.6044577360153198
1.4012609720230103,0.7711397409439087,0.6301212310791016,0.5544697642326355,0.45238095238095233,1.7015130519866943,0.6932043433189392
1.4856311082839966,0.7568441033363342,0.7287870049476624,0.47050192952156067,0.45238095238095233,1.8121355772018433,0.6370622515678406
1.3007882833480835,0.6362017393112183,0.6645865440368652,0.4301578998565674,0.4285714285714286,1.415817141532898,0.5826684236526489
1.4822946786880493,0.7701455950737,0.7121490836143494,0.4520534873008728,0.47619047619047616,1.601011037826538,0.6112167835235596
1.4330962896347046,0.6443338394165039,0.7887624502182007,0.41536208987236023,0.4285714285714286,1.8164160251617432,0.580722451210022
1.4141583442687988,0.6622442603111267,0.7519140839576721,0.467144250869751,0.5238095238095238,1.7357394695281982,0.6383845806121826
1.4169878959655762,0.5989121794700623,0.8180757164955139,0.4155619442462921,0.40476190476190477,1.3709754943847656,0.5819105505943298
1.4024163484573364,0.7066687345504761,0.6957476139068604,0.435619980096817,0.47619047619047616,1.5344085693359375,0.5923750400543213
1.4378665685653687,0.6148732304573059,0.8229933381080627,0.4189359247684479,0.40476190476190477,1.6285954713821411,0.5621581077575684
1.4349170923233032,0.657059371471405,0.7778577208518982,0.4557911455631256,0.45238095238095233,1.4117069244384766,0.633562445640564
1.4443405866622925,0.7535999417304993,0.6907406449317932,0.5202436447143555,0.40476190476190477,1.4416368007659912,0.6731333136558533
1.4928115606307983,0.7131081819534302,0.7797033786773682,0.4439283609390259,0.47619047619047616,1.4348880052566528,0.6179912090301514
1.3870017528533936,0.6683211922645569,0.7186805605888367,0.4278319478034973,0.45238095238095233,1.3683786392211914,0.6160141825675964
1.459290862083435,0.5927615165710449,0.8665293455123901,0.4046939015388489,0.4285714285714286,1.4838799238204956,0.5683770179748535
1.4735229015350342,0.6860384345054626,0.7874844670295715,0.4437742531299591,0.40476190476190477,1.1436012983322144,0.6141155958175659
1.4660347700119019,0.739759087562561,0.7262756824493408,0.47106772661209106,0.4285714285714286,1.4630699157714844,0.6380807757377625
1.3582154512405396,0.6563847064971924,0.7018307447433472,0.43898850679397583,0.47619047619047616,1.4065792560577393,0.613020658493042
1.499921441078186,0.7719395756721497,0.7279818654060364,0.47913825511932373,0.5238095238095238,1.4523441791534424,0.6560280919075012
1.4591466188430786,0.738053560256958,0.7210930585861206,0.46384796500205994,0.47619047619047616,1.589876413345337,0.634392261505127
1.5102699995040894,0.6216285228729248,0.8886414766311646,0.4142591059207916,0.5,1.2142494916915894,0.5784997344017029
1.4526591300964355,0.6213620901107788,0.8312970399856567,0.449173241853714,0.45238095238095233,1.203479528427124,0.6010414958000183
1.4376490116119385,0.6270233392715454,0.8106256723403931,0.42970460653305054,0.40476190476190477,1.6142619848251343,0.6023456454277039
1.5010534524917603,0.6997097730636597,0.8013436794281006,0.4410688877105713,0.5,2.07606840133667,0.6094309091567993
1.3901264667510986,0.6082437634468079,0.7818827033042908,0.4197617769241333,0.47619047619047616,1.7844092845916748,0.5666000247001648
1.4132497310638428,0.6940023303031921,0.7192474007606506,0.4922078251838684,0.47619047619047616,1.0948123931884766,0.6541811227798462
1.4888091087341309,0.7089141011238098,0.779895007610321,0.44022059440612793,0.5238095238095238,1.4215747117996216,0.5988888144493103
1.4932968616485596,0.6936073899269104,0.7996894717216492,0.4497624337673187,0.4285714285714286,1.0181288719177246,0.613290548324585
1.5236947536468506,0.7478047013282776,0.775890052318573,0.4600837826728821,0.47619047619047616,1.4378101825714111,0.6272972226142883
1.481792688369751,0.770362913608551,0.7114297747612,0.4541865885257721,0.47619047619047616,1.4375063180923462,0.6318572163581848
1.463451623916626,0.6333940029144287,0.8300576210021973,0.4265379309654236,0.45238095238095233,1.742034673690796,0.5820730328559875
1.412112832069397,0.7429417371749878,0.6691710948944092,0.44625261425971985,0.47619047619047616,1.6889797449111938,0.6072708964347839
1.4879679679870605,0.6160485744476318,0.8719193935394287,0.45598891377449036,0.45238095238095233,1.8065887689590454,0.6082469820976257
1.4222538471221924,0.6745215058326721,0.7477323412895203,0.4283471703529358,0.47619047619047616,1.4960720539093018,0.5884822010993958
1.4018727540969849,0.667117714881897,0.7347550392150879,0.4358047544956207,0.47619047619047616,1.489222764968872,0.6057390570640564
1.4148690700531006,0.6579052209854126,0.756963849067688,0.4757218360900879,0.5,1.5143438577651978,0.628182053565979
1.453720211982727,0.7519152760505676,0.7018049359321594,0.46876421570777893,0.5238095238095238,1.6788610219955444,0.623488187789917
1.4701988697052002,0.7686724066734314,0.7015264630317688,0.47037309408187866,0.5,1.3670752048492432,0.6399939060211182
1.4369654655456543,0.750828206539154,0.6861372590065002,0.4565723240375519,0.40476190476190477,1.3010246753692627,0.6213713884353638
1.4208699464797974,0.6458563804626465,0.7750135660171509,0.46043357253074646,0.4285714285714286,1.4202771186828613,0.6122734546661377
1.4278340339660645,0.7516328692436218,0.6762011647224426,0.46506017446517944,0.38095238095238093,1.723874568939209,0.6345941424369812
1.3630889654159546,0.7736185193061829,0.5894704461097717,0.47736525535583496,0.6190476190476191,1.1511056423187256,0.6440317034721375
1.4627330303192139,0.718428373336792,0.7443046569824219,0.44938433170318604,0.47619047619047616,1.2242251634597778,0.6174744963645935
1.4647905826568604,0.6082518696784973,0.856538712978363,0.42573466897010803,0.47619047619047616,1.8468836545944214,0.5823206901550293
1.4914976358413696,0.695654571056366,0.7958430647850037,0.442915678024292,0.47619047619047616,1.6702860593795776,0.6088709235191345
1.4526374340057373,0.6396024823188782,0.8130349516868591,0.43012499809265137,0.4285714285714286,1.4072399139404297,0.6048519015312195
1.5458401441574097,0.6779958605766296,0.86784428358078,0.44786620140075684,0.47619047619047616,1.6917434930801392,0.6175951361656189
1.452480435371399,0.5569583177566528,0.8955221176147461,0.4267732799053192,0.45238095238095233,1.337429165840149,0.5757044553756714
1.5009270906448364,0.7283087372779846,0.7726183533668518,0.44915834069252014,0.5,1.572305679321289,0.6198443174362183
1.506616234779358,0.7133920192718506,0.7932242155075073,0.45133429765701294,0.4285714285714286,1.4924219846725464,0.61424320936203
1.4108366966247559,0.6089224815368652,0.8019142150878906,0.4185619652271271,0.5476190476190477,1.3665376901626587,0.5796031951904297
1.3846288919448853,0.7683412432670593,0.6162876486778259,0.4690453112125397,0.5238095238095238,1.6858919858932495,0.6406987309455872
1.4616954326629639,0.6734402775764465,0.7882551550865173,0.48679080605506897,0.45238095238095233,1.6666886806488037,0.650911808013916
1.4260375499725342,0.7502232193946838,0.6758143305778503,0.4524783194065094,0.45238095238095233,1.1284979581832886,0.6292468309402466
1.4375298023223877,0.6981803774833679,0.7393494248390198,0.494998574256897,0.47619047619047616,1.4937947988510132,0.6504606604576111
1.504423975944519,0.6998783349990845,0.8045456409454346,0.43898195028305054,0.45238095238095233,1.5441205501556396,0.608703076839447
1.4299758672714233,0.7088449597358704,0.721130907535553,0.4430905878543854,0.5,1.656456470489502,0.5959972739219666
1.46465265750885,0.7537986636161804,0.7108539938926697,0.4664953351020813,0.4285714285714286,1.7483677864074707,0.6418344974517822
1.5090206861495972,0.718112051486969,0.7909086346626282,0.45594972372055054,0.47619047619047616,1.5718028545379639,0.62225741147995
1.4164364337921143,0.6190884709358215,0.7973479628562927,0.432461142539978,0.5,1.7235342264175415,0.5978302955627441
1.48884916305542,0.5999158620834351,0.8889333009719849,0.4500797986984253,0.4285714285714286,1.837180256843567,0.6030739545822144
1.3333522081375122,0.7409247159957886,0.5924274921417236,0.4645150303840637,0.5238095238095238,1.5203913450241089,0.6175861358642578
1.4225099086761475,0.7010340094566345,0.7214758992195129,0.4759608209133148,0.47619047619047616,1.5602946281433105,0.6402939558029175
1.438381552696228,0.6344413757324219,0.8039401769638062,0.4529816210269928,0.5714285714285714,1.4886831045150757,0.610842227935791
1.470138430595398,0.6876715421676636,0.7824668884277344,0.4533222019672394,0.5476190476190477,1.6048812866210938,0.6070889830589294
1.3597276210784912,0.6363261342048645,0.7234014868736267,0.4391004145145416,0.47619047619047616,1.6576529741287231,0.5868625640869141
1.4229838848114014,0.746117353439331,0.6768665313720703,0.4656520485877991,0.47619047619047616,1.767349362373352,0.6386817693710327
1.5343315601348877,0.6869350075721741,0.8473965525627136,0.4446457624435425,0.45238095238095233,1.539882779121399,0.6223700046539307
1.4428696632385254,0.7413718104362488,0.7014978528022766,0.4601035714149475,0.5,1.4065496921539307,0.6192733645439148
1.4424008131027222,0.711330771446228,0.7310700416564941,0.46991124749183655,0.38095238095238093,1.5140011310577393,0.6283009648323059
1.4793857336044312,0.6962063312530518,0.7831794023513794,0.451903760433197,0.3571428571428571,1.3918594121932983,0.6215263605117798
1.4522818326950073,0.6516358852386475,0.8006459474563599,0.4618912637233734,0.47619047619047616,1.5080547332763672,0.6182012557983398
1.4337793588638306,0.7051557302474976,0.728623628616333,0.45697522163391113,0.47619047619047616,1.8221721649169922,0.6234647631645203
1.5109285116195679,0.6801174283027649,0.830811083316803,0.45115411281585693,0.47619047619047616,1.607676386833191,0.6195619702339172
1.3758656978607178,0.6956287622451782,0.6802369356155396,0.47444406151771545,0.5,1.7755792140960693,0.6494951248168945
1.4833720922470093,0.6977235674858093,0.7856485247612,0.4541983902454376,0.45238095238095233,1.6901397705078125,0.6206636428833008
1.4678056240081787,0.6190202832221985,0.8487853407859802,0.4405035376548767,0.4285714285714286,1.6577730178833008,0.6023645401000977
1.4991796016693115,0.6530739068984985,0.846105694770813,0.4327990412712097,0.5,1.3387231826782227,0.5940921306610107
1.4298847913742065,0.580234944820404,0.8496498465538025,0.4144948720932007,0.4285714285714286,1.4511650800704956,0.5660998821258545
1.5022228956222534,0.7261431217193604,0.7760797739028931,0.476056843996048,0.47619047619047616,1.4832963943481445,0.6395400166511536
1.3437806367874146,0.7932386994361877,0.5505419373512268,0.4848991334438324,0.47619047619047616,1.2913306951522827,0.6475818157196045
1.3622376918792725,0.7726044058799744,0.5896332859992981,0.4752963185310364,0.5,1.5439120531082153,0.643290638923645
1.4735325574874878,0.6220632791519165,0.8514692783355713,0.4506371021270752,0.45238095238095233,1.7305610179901123,0.6076241731643677
1.5324606895446777,0.7132475972175598,0.8192130923271179,0.4658363461494446,0.45238095238095233,1.4860472679138184,0.638496994972229
1.3358656167984009,0.7788307070732117,0.5570349097251892,0.4783516824245453,0.5,1.395660400390625,0.6406758427619934
1.4325039386749268,0.5959216356277466,0.8365823030471802,0.425851434469223,0.45238095238095233,1.4621076583862305,0.5906624794006348
1.5107486248016357,0.6779187321662903,0.8328298926353455,0.4393720030784607,0.4285714285714286,1.0187422037124634,0.6095870137214661
1.5009790658950806,0.5922009944915771,0.9087780714035034,0.44700562953948975,0.47619047619047616,1.079567551612854,0.6041135191917419
1.485162615776062,0.7151968479156494,0.7699657678604126,0.4679616093635559,0.40476190476190477,1.123576283454895,0.6420692801475525
1.5302568674087524,0.6945192217826843,0.8357376456260681,0.4620416462421417,0.4285714285714286,1.495124101638794,0.6251611709594727
1.4104868173599243,0.6312314867973328,0.7792553305625916,0.446555495262146,0.45238095238095233,1.6863325834274292,0.6221987009048462
1.4505943059921265,0.7056097388267517,0.7449845671653748,0.4801863431930542,0.5,1.8817161321640015,0.6360187530517578
1.4873026609420776,0.6758081912994385,0.8114944696426392,0.4630514085292816,0.5,1.6236807107925415,0.6221532225608826
1.4090543985366821,0.6331232190132141,0.775931179523468,0.44394153356552124,0.5,1.6032880544662476,0.5994031429290771
1.2601054906845093,0.7494606375694275,0.5106448531150818,0.46771377325057983,0.5,1.6106377840042114,0.6204078197479248
1.3952797651290894,0.6571012735366821,0.7381784915924072,0.4775804877281189,0.45238095238095233,1.445388913154602,0.6303173899650574
1.3754452466964722,0.7314223051071167,0.6440229415893555,0.46643513441085815,0.45238095238095233,1.1035552024841309,0.6312471628189087
1.4743373394012451,0.7402262091636658,0.7341111302375793,0.47864294052124023,0.45238095238095233,1.2953094244003296,0.6542929410934448
1.3645087480545044,0.7311049699783325,0.6334037780761719,0.47813528776168823,0.5,1.0916422605514526,0.6246065497398376
1.3863402605056763,0.6338640451431274,0.7524762153625488,0.45614707469940186,0.5,1.6923408508300781,0.6284317970275879
1.4397013187408447,0.6853018403053284,0.7543994784355164,0.45471110939979553,0.47619047619047616,1.5035868883132935,0.6169002652168274
1.3930577039718628,0.7251955270767212,0.6678621768951416,0.47686395049095154,0.5238095238095238,1.6336448192596436,0.6457844972610474
1.4731396436691284,0.7282251715660095,0.7449144721031189,0.49486497044563293,0.4285714285714286,1.5514187812805176,0.6686218976974487
1.4430168867111206,0.6674874424934387,0.7755294442176819,0.4881194531917572,0.47619047619047616,1.3987494707107544,0.6395461559295654
1.476473093032837,0.6819350123405457,0.7945380806922913,0.4617074131965637,0.47619047619047616,1.4481686353683472,0.6309709548950195
1.4247885942459106,0.6316764950752258,0.7931120991706848,0.4733753502368927,0.5,1.413514494895935,0.6297795176506042
1.348660945892334,0.6563905477523804,0.6922703981399536,0.4722647964954376,0.4285714285714286,1.2697080373764038,0.6339670419692993
1.378330945968628,0.6943031549453735,0.6840277910232544,0.46925050020217896,0.4285714285714286,1.5336365699768066,0.6293266415596008
1.4708009958267212,0.6358095407485962,0.834991455078125,0.48164790868759155,0.47619047619047616,1.3772958517074585,0.6339055895805359
1.4391140937805176,0.5922970175743103,0.8468170762062073,0.434190034866333,0.45238095238095233,1.3972830772399902,0.6002699136734009
1.3706715106964111,0.7149128317832947,0.6557586789131165,0.4709712862968445,0.45238095238095233,1.5437705516815186,0.6367762088775635
1.350856900215149,0.6982656717300415,0.6525912284851074,0.46434491872787476,0.45238095238095233,1.7145967483520508,0.6361868977546692
1.4610482454299927,0.6529359221458435,0.8081123232841492,0.4482690393924713,0.5,1.7524731159210205,0.6139487028121948
1.3550945520401,0.6782633662223816,0.6768311858177185,0.45152246952056885,0.47619047619047616,1.7894903421401978,0.622835099697113
1.3859938383102417,0.7352561354637146,0.6507377028465271,0.48448657989501953,0.45238095238095233,1.4712066650390625,0.6508514285087585
1.4642540216445923,0.7175142168998718,0.7467398047447205,0.46158912777900696,0.47619047619047616,1.5887359380722046,0.6332358121871948
1.4019538164138794,0.7422534227371216,0.6597003936767578,0.48026740550994873,0.47619047619047616,1.257735013961792,0.6399754285812378
1.3833163976669312,0.6849241852760315,0.6983922123908997,0.49725186824798584,0.4285714285714286,1.5148323774337769,0.6673024892807007
1.3487675189971924,0.5875942707061768,0.7611732482910156,0.41889363527297974,0.4285714285714286,1.4302515983581543,0.5744480490684509
1.384917140007019,0.7285020351409912,0.6564151048660278,0.46515119075775146,0.5,1.0146589279174805,0.634602963924408
1.353386402130127,0.7447292804718018,0.6086571216583252,0.485922634601593,0.45238095238095233,1.5514940023422241,0.6504341959953308
1.3899188041687012,0.6846895813941956,0.7052292227745056,0.4795191287994385,0.5952380952380952,1.6649549007415771,0.6395338177680969
1.381257176399231,0.6132522821426392,0.7680048942565918,0.43553322553634644,0.45238095238095233,1.7633508443832397,0.597515344619751
1.4234360456466675,0.6290240287780762,0.7944120168685913,0.46184638142585754,0.4285714285714286,1.5970913171768188,0.6303070783615112
1.3497735261917114,0.7140020728111267,0.6357714533805847,0.5053330659866333,0.5,1.1760878562927246,0.6710131764411926
1.3473308086395264,0.7407497763633728,0.6065810322761536,0.4971669018268585,0.5238095238095238,1.4226773977279663,0.6558741927146912
1.3706450462341309,0.6272832751274109,0.74336177110672,0.4359736740589142,0.4285714285714286,1.2187813520431519,0.6092050671577454
1.4213417768478394,0.6695691347122192,0.7517726421356201,0.4713115990161896,0.47619047619047616,1.310564637184143,0.6543800830841064
1.366413950920105,0.6508428454399109,0.7155711054801941,0.46011245250701904,0.47619047619047616,1.888003945350647,0.6207088828086853
1.2763569355010986,0.7981216311454773,0.47823530435562134,0.504074215888977,0.5,1.58274245262146,0.6837442517280579
1.31742262840271,0.7132130265235901,0.6042096018791199,0.4695449769496918,0.5714285714285714,1.6595284938812256,0.6309891939163208
1.3387936353683472,0.6123052835464478,0.7264883518218994,0.4375084638595581,0.5,1.4377349615097046,0.6044666767120361
1.3074538707733154,0.7801911234855652,0.5272627472877502,0.47985246777534485,0.5238095238095238,1.5569907426834106,0.6590608358383179
1.360351324081421,0.7325856685638428,0.6277656555175781,0.4627205431461334,0.4285714285714286,1.79369056224823,0.6352603435516357
1.4623857736587524,0.6967494487762451,0.7656363248825073,0.4563480317592621,0.47619047619047616,1.7581902742385864,0.6242970824241638
1.4549123048782349,0.7363964319229126,0.7185158729553223,0.4653502404689789,0.47619047619047616,1.6708966493606567,0.6401818990707397
1.404991626739502,0.668860673904419,0.736130952835083,0.481632798910141,0.5,1.550033450126648,0.6444073915481567
1.4120413064956665,0.6831390261650085,0.728902280330658,0.4505673944950104,0.40476190476190477,1.7167060375213623,0.630113959312439
1.4407598972320557,0.7625019550323486,0.678257942199707,0.4666152596473694,0.40476190476190477,1.8921198844909668,0.6584381461143494
1.3755643367767334,0.7157365679740906,0.6598277688026428,0.4866958558559418,0.5,2.0961780548095703,0.6613534092903137
1.3996838331222534,0.6251273155212402,0.7745565176010132,0.4170043170452118,0.4285714285714286,1.9757474660873413,0.5827707648277283
1.3701475858688354,0.6814712285995483,0.6886763572692871,0.4523943066596985,0.3571428571428571,1.8166439533233643,0.6062144637107849
1.4614841938018799,0.7569171786308289,0.704567015171051,0.4566883444786072,0.45238095238095233,1.7202028036117554,0.6238480806350708
1.3963805437088013,0.7814484238624573,0.614932119846344,0.46428993344306946,0.5,1.490964651107788,0.6296905875205994
1.3949991464614868,0.7681630253791809,0.6268361210823059,0.4479033946990967,0.5476190476190477,1.5498178005218506,0.6085900664329529
1.492754578590393,0.6647831201553345,0.8279714584350586,0.4109138548374176,0.45238095238095233,1.541526198387146,0.5589690208435059
1.4187605381011963,0.6545310020446777,0.7642295360565186,0.4035511612892151,0.5476190476190477,1.7647199630737305,0.5518943667411804
1.5413724184036255,0.7528008222579956,0.7885715961456299,0.4186788499355316,0.47619047619047616,1.5899537801742554,0.5850271582603455
1.3643196821212769,0.6286715269088745,0.7356481552124023,0.41915518045425415,0.47619047619047616,1.4735625982284546,0.5560339689254761
1.3740403652191162,0.7420620322227478,0.6319783329963684,0.45539140701293945,0.38095238095238093,1.7168956995010376,0.595755398273468
1.477751612663269,0.7726484537124634,0.7051031589508057,0.42981886863708496,0.4285714285714286,1.424784779548645,0.5901269316673279
1.4357649087905884,0.7980488538742065,0.6377160549163818,0.4393967390060425,0.45238095238095233,1.0996061563491821,0.5942975878715515
1.5491187572479248,0.7809041142463684,0.7682146430015564,0.4419918954372406,0.40476190476190477,1.2227365970611572,0.5897016525268555
1.463193416595459,0.821781575679779,0.6414118409156799,0.4543295204639435,0.3571428571428571,1.321207880973816,0.6133869290351868
1.4525493383407593,0.8282929062843323,0.624256432056427,0.4645722210407257,0.3571428571428571,1.2021269798278809,0.6259645819664001
1.5186561346054077,0.7970715165138245,0.7215846180915833,0.4433148503303528,0.5,1.7813364267349243,0.5964149832725525
1.531603455543518,0.8124037384986877,0.7191997170448303,0.4727671146392822,0.38095238095238093,1.7300409078598022,0.6200975775718689
1.5047560930252075,0.8530129194259644,0.6517431735992432,0.4676567614078522,0.38095238095238093,1.806718111038208,0.6162707209587097
1.5394213199615479,0.832035481929779,0.7073858380317688,0.46825727820396423,0.5476190476190477,1.5728389024734497,0.6124803423881531
1.55194890499115,0.8503437638282776,0.7016051411628723,0.4823108911514282,0.4285714285714286,1.703788161277771,0.6270879507064819
1.4455302953720093,0.7528561353683472,0.6926741600036621,0.48959052562713623,0.45238095238095233,1.9648903608322144,0.6295169591903687
1.5140920877456665,0.7897303700447083,0.7243617177009583,0.48261532187461853,0.45238095238095233,1.8801636695861816,0.6271102428436279
1.5329290628433228,0.8826925158500671,0.6502365469932556,0.5135763883590698,0.45238095238095233,1.7812490463256836,0.6531651616096497
1.433925747871399,0.8454890847206116,0.5884366631507874,0.5110025405883789,0.47619047619047616,1.7589184045791626,0.641286313533783
1.4341728687286377,0.8067625761032104,0.6274102926254272,0.5086682438850403,0.5,1.4763472080230713,0.652150571346283
1.5122618675231934,0.8678610920906067,0.6444007754325867,0.5006067156791687,0.47619047619047616,1.6856292486190796,0.6562245488166809
1.5176469087600708,0.8915014863014221,0.6261454224586487,0.5160741209983826,0.45238095238095233,1.983214020729065,0.673747718334198
1.5290827751159668,0.8788102865219116,0.6502724885940552,0.5013040900230408,0.40476190476190477,1.710964560508728,0.6408162117004395
1.5037294626235962,0.8732789158821106,0.6304505467414856,0.5077369809150696,0.47619047619047616,1.640152096748352,0.6508753895759583
1.586506724357605,0.8235962390899658,0.7629104852676392,0.4760863780975342,0.38095238095238093,1.5039548873901367,0.6169471144676208
1.56257963180542,0.82652348279953,0.7360561490058899,0.4803980588912964,0.38095238095238093,1.0993646383285522,0.6221359968185425
1.5038044452667236,0.7789670825004578,0.7248373627662659,0.48217248916625977,0.4285714285714286,1.8657150268554688,0.6257986426353455
1.5671098232269287,0.8446759581565857,0.722433865070343,0.48417776823043823,0.45238095238095233,1.6022396087646484,0.6305339336395264
1.5434240102767944,0.8676295876502991,0.6757944226264954,0.48047566413879395,0.45238095238095233,1.4100680351257324,0.6242855191230774
1.484013319015503,0.8592692017555237,0.6247441172599792,0.4995870888233185,0.45238095238095233,1.5243275165557861,0.6439126133918762
1.4989324808120728,0.7886427640914917,0.710289716720581,0.47115007042884827,0.47619047619047616,1.5279484987258911,0.6201541423797607
1.4233759641647339,0.7298290133476257,0.6935469508171082,0.48089995980262756,0.5,1.3513120412826538,0.6240372061729431
1.519451379776001,0.8079192638397217,0.7115321159362793,0.49665555357933044,0.4285714285714286,1.4997187852859497,0.643600344657898
1.5814054012298584,0.7992171049118042,0.7821882963180542,0.4553608298301697,0.45238095238095233,1.7415881156921387,0.6039506793022156
1.517858862876892,0.8619773387908936,0.6558815240859985,0.4875713884830475,0.4285714285714286,1.6901408433914185,0.6391661763191223
1.608815312385559,0.8281935453414917,0.7806217670440674,0.46106937527656555,0.4285714285714286,1.9539000988006592,0.610085666179657
1.619673490524292,0.8258727788925171,0.7938007116317749,0.47467949986457825,0.40476190476190477,1.7406158447265625,0.6239805221557617
1.532167911529541,0.8472016453742981,0.6849662661552429,0.478191614151001,0.47619047619047616,1.8839328289031982,0.6238434910774231
1.5576633214950562,0.7482931017875671,0.809370219707489,0.467059850692749,0.40476190476190477,1.931005597114563,0.6113303303718567
1.5353541374206543,0.8469536304473877,0.6884005069732666,0.4727204442024231,0.5238095238095238,1.8211164474487305,0.6217692494392395
1.5904446840286255,0.8270749449729919,0.7633697390556335,0.4687063694000244,0.45238095238095233,1.4310147762298584,0.6113988757133484
1.527982473373413,0.8653871417045593,0.6625953316688538,0.49759894609451294,0.47619047619047616,1.8169236183166504,0.644856870174408
1.5431859493255615,0.8696975708007812,0.6734883785247803,0.4982048571109772,0.4285714285714286,1.8610986471176147,0.6453169584274292
1.5406851768493652,0.7706928849220276,0.7699922919273376,0.4640224277973175,0.45238095238095233,1.590994954109192,0.602920413017273
1.5424816608428955,0.894045889377594,0.6484357714653015,0.5090262293815613,0.4285714285714286,1.7159425020217896,0.6473982334136963
1.5129963159561157,0.8833457827568054,0.6296505331993103,0.5069819688796997,0.45238095238095233,1.5996836423873901,0.6518841981887817
1.5437325239181519,0.8056873083114624,0.7380452156066895,0.45377278327941895,0.5,1.7029882669448853,0.5985634922981262
1.5280816555023193,0.8458317518234253,0.682249903678894,0.47836440801620483,0.38095238095238093,1.8277921676635742,0.6217493414878845
1.5480706691741943,0.8733475804328918,0.6747230887413025,0.501501202583313,0.47619047619047616,1.5673677921295166,0.6512740254402161
1.4958837032318115,0.8784734606742859,0.6174102425575256,0.516631007194519,0.45238095238095233,1.5099570751190186,0.6762398481369019
1.5529266595840454,0.8466693758964539,0.7062572836875916,0.4776245951652527,0.40476190476190477,1.5005367994308472,0.625844419002533
1.5527607202529907,0.8957511782646179,0.6570095419883728,0.5169758200645447,0.4285714285714286,1.6601574420928955,0.6588189601898193
1.4396826028823853,0.8560580015182495,0.5836246013641357,0.48844361305236816,0.47619047619047616,1.6460213661193848,0.6382490396499634
1.6357285976409912,0.7972022294998169,0.8385263681411743,0.4532344937324524,0.40476190476190477,1.5302530527114868,0.6033908724784851
1.5303786993026733,0.7568866610527039,0.7734920382499695,0.45891791582107544,0.47619047619047616,1.4878138303756714,0.6078425645828247
1.5670697689056396,0.7463477253913879,0.8207220435142517,0.4655161201953888,0.38095238095238093,1.2651655673980713,0.6084848642349243
1.5313671827316284,0.8473283648490906,0.6840388178825378,0.4896889626979828,0.45238095238095233,1.6653556823730469,0.6321319937705994
1.5089133977890015,0.7973043322563171,0.7116090655326843,0.49494433403015137,0.45238095238095233,1.5436902046203613,0.6505556106567383
1.6527800559997559,0.8279581665992737,0.8248218894004822,0.467190682888031,0.4285714285714286,1.2718796730041504,0.6156677603721619
1.5667378902435303,0.8381113409996033,0.728626549243927,0.49598729610443115,0.45238095238095233,1.7521231174468994,0.6325627565383911
1.467130184173584,0.8140846490859985,0.6530455350875854,0.5014780163764954,0.47619047619047616,1.583282232284546,0.6411160230636597
1.538650631904602,0.8500751852989197,0.6885754466056824,0.4889574944972992,0.40476190476190477,1.856857180595398,0.6320055723190308
1.5791233777999878,0.7966362237930298,0.782487154006958,0.4902459383010864,0.4285714285714286,1.4790409803390503,0.6309704184532166
1.5653027296066284,0.8498565554618835,0.7154461741447449,0.4646010994911194,0.45238095238095233,1.5673240423202515,0.6184617877006531
1.5174130201339722,0.8585926294326782,0.658820390701294,0.49412956833839417,0.5,1.5383720397949219,0.6379604339599609
1.4699788093566895,0.8211990594863892,0.6487797498703003,0.5147560238838196,0.40476190476190477,1.071115255355835,0.656696617603302
1.5244901180267334,0.8448616862297058,0.6796284317970276,0.4791124761104584,0.45238095238095233,1.1058599948883057,0.6257826089859009
1.58296799659729,0.8222078680992126,0.7607601284980774,0.475594162940979,0.47619047619047616,1.012799620628357,0.6196786761283875
1.5228573083877563,0.7649362087249756,0.7579210996627808,0.4756856858730316,0.45238095238095233,1.8179948329925537,0.6231783032417297
1.5442330837249756,0.8751041293144226,0.669128954410553,0.5101764798164368,0.38095238095238093,1.5402048826217651,0.6530075073242188
1.5762156248092651,0.8451125621795654,0.7311030626296997,0.4832385778427124,0.40476190476190477,1.3258190155029297,0.6443367004394531
1.5191293954849243,0.8370596170425415,0.6820697784423828,0.4809877872467041,0.45238095238095233,1.0726958513259888,0.6202768087387085
1.5484769344329834,0.7827875018119812,0.7656894326210022,0.4650958776473999,0.5,0.8595014810562134,0.6199124455451965
1.5482652187347412,0.8338614702224731,0.7144037485122681,0.47955283522605896,0.45238095238095233,1.1796241998672485,0.6176242828369141
1.532072901725769,0.8605725765228271,0.6715003252029419,0.4821200668811798,0.47619047619047616,1.7260692119598389,0.6338316202163696
1.5538274049758911,0.8337924480438232,0.7200349569320679,0.48379501700401306,0.4285714285714286,1.4668290615081787,0.6307708024978638
1.4903595447540283,0.9036675095558167,0.5866920351982117,0.5280598998069763,0.47619047619047616,1.4265090227127075,0.6865741014480591
1.6383250951766968,0.854333758354187,0.7839913368225098,0.4812866449356079,0.38095238095238093,1.3987349271774292,0.6423406600952148
1.559068202972412,0.8564271330833435,0.7026410698890686,0.4878166913986206,0.47619047619047616,1.4436012506484985,0.6512882113456726
1.5133641958236694,0.8594771027565002,0.6538870930671692,0.4940517246723175,0.5,1.7467663288116455,0.6431153416633606
1.5859311819076538,0.8173622488975525,0.7685689330101013,0.465999960899353,0.4285714285714286,1.2813864946365356,0.6229762434959412
1.560003399848938,0.8819399476051331,0.6780634522438049,0.5181155204772949,0.47619047619047616,1.7901082038879395,0.6775957345962524
1.5618889331817627,0.8904882669448853,0.6714006662368774,0.5280203223228455,0.5,1.3924570083618164,0.6742221117019653
1.6281627416610718,0.8560189008712769,0.7721438407897949,0.48914361000061035,0.5,1.3518410921096802,0.6522216796875
1.512813925743103,0.9021717309951782,0.6106421947479248,0.5478051900863647,0.45238095238095233,1.2179275751113892,0.69887375831604
1.516194462776184,0.8962140083312988,0.6199804544448853,0.5257723331451416,0.45238095238095233,1.6953200101852417,0.6796180605888367
1.493018388748169,0.830524742603302,0.6624936461448669,0.5177704691886902,0.47619047619047616,1.9363104104995728,0.6793099045753479
1.5462543964385986,0.7760487198829651,0.7702056765556335,0.4929355978965759,0.38095238095238093,1.6401526927947998,0.6507983207702637
1.5346081256866455,0.8416768908500671,0.6929312348365784,0.5175290107727051,0.47619047619047616,1.415023922920227,0.6684649586677551
1.5861878395080566,0.8538678288459778,0.7323200106620789,0.48573195934295654,0.5238095238095238,1.6379146575927734,0.6468241810798645
1.5667729377746582,0.8811393976211548,0.6856335401535034,0.5174698233604431,0.4285714285714286,1.6363276243209839,0.6756951808929443
1.49382483959198,0.8037764430046082,0.6900483965873718,0.5095828175544739,0.47619047619047616,1.1694234609603882,0.651283860206604
1.5455774068832397,0.8690733909606934,0.6765040159225464,0.5087370872497559,0.4285714285714286,1.1591936349868774,0.678172767162323
1.6109349727630615,0.8473926186561584,0.7635423541069031,0.5063163042068481,0.47619047619047616,1.4293659925460815,0.6645067930221558
1.2479755878448486,0.4109991490840912,0.8369764387607574,0.6113355159759521,0.2857142857142857,1.3902100324630737,0.6822513937950134
1.298998236656189,0.3744383752346039,0.9245598614215851,0.6432586908340454,0.38095238095238093,1.5258041620254517,0.7245305180549622
1.2528131008148193,0.41087111830711365,0.8419419825077057,0.6652572154998779,0.2857142857142857,1.1053059101104736,0.7322585582733154
1.314915657043457,0.41226592659950256,0.9026497304439545,0.6877955198287964,0.40476190476190477,1.6776175498962402,0.7669926285743713
1.2706507444381714,0.3904498219490051,0.8802009224891663,0.6632143259048462,0.4285714285714286,1.3011671304702759,0.7237476706504822
1.2837413549423218,0.41717907786369324,0.8665622770786285,0.6622365117073059,0.38095238095238093,1.3234437704086304,0.7223723530769348
1.2710322141647339,0.45920422673225403,0.8118279874324799,0.6584914326667786,0.47619047619047616,1.3912237882614136,0.7251673340797424
1.3878629207611084,0.4605208933353424,0.927342027425766,0.6670739650726318,0.40476190476190477,1.4633203744888306,0.7422562837600708
1.4752177000045776,0.5255295038223267,0.949688196182251,0.6955692768096924,0.40476190476190477,1.5541614294052124,0.7707946300506592
1.3362953662872314,0.5599901080131531,0.7763052582740784,0.6512105464935303,0.38095238095238093,1.5973773002624512,0.7340354323387146
1.4842652082443237,0.5759229063987732,0.9083423018455505,0.6399608850479126,0.33333333333333337,1.6707051992416382,0.7193524837493896
1.548590898513794,0.6589756011962891,0.8896152973175049,0.6364502310752869,0.33333333333333337,1.3010542392730713,0.7211369276046753
1.6780754327774048,0.6245192289352417,1.053556203842163,0.6084706783294678,0.30952380952380953,1.3715897798538208,0.688480794429779
1.4872881174087524,0.5707300901412964,0.916558027267456,0.612421452999115,0.4285714285714286,0.8998417258262634,0.7089239954948425
1.4535746574401855,0.7053745985031128,0.7482000589370728,0.6602298617362976,0.3571428571428571,1.7314308881759644,0.7453153729438782
1.6591989994049072,0.5719411373138428,1.0872578620910645,0.6224011778831482,0.30952380952380953,2.1356141567230225,0.7030484676361084
1.6293984651565552,0.5584883093833923,1.0709101557731628,0.592951774597168,0.38095238095238093,1.5780366659164429,0.6764404773712158
1.5772961378097534,0.6031039357185364,0.974192202091217,0.6272129416465759,0.5,1.070203423500061,0.7186629772186279
1.7090480327606201,0.5351756811141968,1.1738723516464233,0.6084293723106384,0.3571428571428571,1.2446048259735107,0.7099232077598572
1.6175869703292847,0.5362837910652161,1.0813031792640686,0.5740561485290527,0.40476190476190477,1.6154955625534058,0.6769924759864807
1.6974178552627563,0.482414186000824,1.2150036692619324,0.5339131355285645,0.3571428571428571,1.13666832447052,0.6738678812980652
1.5610709190368652,0.5526782870292664,1.0083926320075989,0.6332178115844727,0.40476190476190477,1.134712815284729,0.739557147026062
1.6633226871490479,0.5487446188926697,1.1145780682563782,0.6002644300460815,0.3571428571428571,1.478186011314392,0.7881656885147095
1.6083036661148071,0.5899969339370728,1.0183067321777344,0.662979245185852,0.38095238095238093,1.2776833772659302,0.8650491237640381
1.5896179676055908,0.5377414226531982,1.0518765449523926,0.5049797892570496,0.40476190476190477,1.4979579448699951,0.700683057308197
1.6263130903244019,0.5100631713867188,1.116249918937683,0.580310583114624,0.38095238095238093,1.1945520639419556,0.7444455623626709
1.5815846920013428,0.599208652973175,0.9823760390281677,0.5441641807556152,0.40476190476190477,1.2732654809951782,0.7114503383636475
1.5250308513641357,0.559893012046814,0.9651378393173218,0.5362316966056824,0.40476190476190477,1.428941249847412,0.677712619304657
1.5681041479110718,0.4945979416370392,1.0735062062740326,0.5156816244125366,0.40476190476190477,1.359288215637207,0.6647192239761353
1.486059308052063,0.6485639810562134,0.8374953269958496,0.6223768591880798,0.40476190476190477,1.3675999641418457,0.7446760535240173
1.5650708675384521,0.7345002889633179,0.8305705785751343,0.621042013168335,0.4285714285714286,1.3875019550323486,0.7659701108932495
1.6399152278900146,0.7313739657402039,0.9085412621498108,0.6470643281936646,0.5476190476190477,1.5518194437026978,0.776962161064148
1.796236515045166,0.6555665135383606,1.1406700015068054,0.5585257411003113,0.40476190476190477,1.3928992748260498,0.729982316493988
1.673397183418274,0.7206141948699951,0.9527829885482788,0.5628091096878052,0.47619047619047616,1.3419803380966187,0.6991416811943054
1.6554890871047974,0.7195446491241455,0.9359444379806519,0.5683016777038574,0.47619047619047616,1.0440008640289307,0.746484637260437
1.805649995803833,0.6805854439735413,1.1250645518302917,0.5441781282424927,0.5,1.099135160446167,0.7214800119400024
1.745762586593628,0.7526655793190002,0.9930970072746277,0.5177484750747681,0.5238095238095238,1.638769507408142,0.6876614093780518
1.7519534826278687,0.708469569683075,1.0434839129447937,0.4804403781890869,0.5238095238095238,1.47024667263031,0.6969386339187622
1.7232459783554077,0.6820787787437439,1.0411671996116638,0.48050832748413086,0.5476190476190477,1.0946639776229858,0.7300279140472412
1.7190566062927246,0.6625498533248901,1.0565067529678345,0.45508313179016113,0.5238095238095238,1.6938879489898682,0.6600073575973511
1.4211381673812866,0.7072626352310181,0.7138755321502686,0.46485352516174316,0.5,1.9894673824310303,0.6485248804092407
1.5058387517929077,0.6185786128044128,0.8872601389884949,0.4591660797595978,0.5,1.6027029752731323,0.6097524762153625
1.4621707201004028,0.5880070924758911,0.8741636276245117,0.41908299922943115,0.5,1.455553650856018,0.5675718784332275
1.5637295246124268,0.49481824040412903,1.0689112842082977,0.4200061559677124,0.5238095238095238,1.4009373188018799,0.551139771938324
1.5455669164657593,0.48239266872406006,1.0631742477416992,0.4047471880912781,0.45238095238095233,1.7230569124221802,0.5526020526885986
1.5142436027526855,0.486543208360672,1.0277003943920135,0.38925936818122864,0.5476190476190477,1.7102818489074707,0.5389766693115234
1.5833375453948975,0.5031459331512451,1.0801916122436523,0.4321359694004059,0.5238095238095238,1.8358829021453857,0.5610997676849365
1.6216622591018677,0.46110135316848755,1.1605609059333801,0.4077205955982208,0.47619047619047616,1.8828752040863037,0.5340708494186401
1.6224154233932495,0.4238508939743042,1.1985645294189453,0.3843024969100952,0.5,2.0501227378845215,0.514945924282074
1.5293011665344238,0.5138092041015625,1.0154919624328613,0.4275968670845032,0.45238095238095233,2.2320845127105713,0.5360068678855896
1.4850033521652222,0.4572484493255615,1.0277549028396606,0.3829954266548157,0.5476190476190477,1.58726167678833,0.48862606287002563
1.451203465461731,0.47798609733581543,0.9732173681259155,0.39308634400367737,0.5952380952380952,1.737005591392517,0.515250563621521
1.4690511226654053,0.42606696486473083,1.0429841578006744,0.3805070221424103,0.5238095238095238,1.7825267314910889,0.4840538501739502
1.4522488117218018,0.37637677788734436,1.0758720338344574,0.3761068880558014,0.5238095238095238,1.8403064012527466,0.4987369477748871
1.4213107824325562,0.3575504422187805,1.0637603402137756,0.36777743697166443,0.5952380952380952,2.038933038711548,0.486560583114624
1.4569859504699707,0.36339491605758667,1.093591034412384,0.37509316205978394,0.5238095238095238,1.925163745880127,0.4981471002101898
1.461844563484192,0.32802844047546387,1.133816123008728,0.36174696683883667,0.47619047619047616,1.6943093538284302,0.4933754503726959
1.4159795045852661,0.3409730792045593,1.0750064253807068,0.3754378855228424,0.5,1.9777899980545044,0.49243512749671936
1.4541078805923462,0.27992260456085205,1.1741852760314941,0.3430217504501343,0.5476190476190477,1.2632747888565063,0.4887927174568176
1.352591633796692,0.33044105768203735,1.0221505761146545,0.34391409158706665,0.5238095238095238,1.8065221309661865,0.47745442390441895
1.4758421182632446,0.3427235186100006,1.133118599653244,0.35358279943466187,0.5476190476190477,0.9642133116722107,0.49537166953086853
1.417091727256775,0.35755273699760437,1.0595389902591705,0.35631972551345825,0.5952380952380952,1.6832705736160278,0.5034171938896179
1.3633320331573486,0.38874688744544983,0.9745851457118988,0.382040798664093,0.5476190476190477,1.9559041261672974,0.5225488543510437
1.3175287246704102,0.3776373267173767,0.9398913979530334,0.27617785334587097,0.6666666666666667,1.8752155303955078,0.41678735613822937
1.3103197813034058,0.39083558320999146,0.9194841980934143,0.3043040633201599,0.5,1.7476892471313477,0.47428098320961
1.313581109046936,0.4722016453742981,0.8413794636726379,0.35704275965690613,0.5,1.5652108192443848,0.49289315938949585
1.3321350812911987,0.4478219151496887,0.88431316614151,0.3155488967895508,0.47619047619047616,1.8193074464797974,0.5061134696006775
1.4928559064865112,0.4678404927253723,1.025015413761139,0.3159506022930145,0.5238095238095238,1.7656649351119995,0.4893702566623688
1.4550158977508545,0.5182280540466309,0.9367878437042236,0.3382886052131653,0.47619047619047616,1.2394410371780396,0.507064700126648
1.4924207925796509,0.4529598355293274,1.0394609570503235,0.29539889097213745,0.5,1.603859543800354,0.4597362279891968
1.543799877166748,0.4725229740142822,1.0712769031524658,0.30872195959091187,0.4285714285714286,1.546212911605835,0.48718228936195374
1.56134831905365,0.5747067928314209,0.986641526222229,0.37341636419296265,0.40476190476190477,1.947560429573059,0.5665031671524048
1.4940216541290283,0.6394880414009094,0.8545336127281189,0.3896947205066681,0.5476190476190477,1.7513796091079712,0.5666850805282593
1.5793424844741821,0.5633025169372559,1.0160399675369263,0.37301427125930786,0.5,1.6448394060134888,0.5556122064590454
1.4819740056991577,0.5825529098510742,0.8994210958480835,0.37223538756370544,0.5714285714285714,1.6282516717910767,0.5559135675430298
1.474829077720642,0.4061940610408783,1.0686350166797638,0.27097102999687195,0.5714285714285714,1.5284018516540527,0.47783246636390686
1.3894671201705933,0.46868738532066345,0.9207797348499298,0.30162036418914795,0.40476190476190477,1.610525131225586,0.4989317059516907
1.4588485956192017,0.46467870473861694,0.9941698908805847,0.3089081943035126,0.47619047619047616,1.9530645608901978,0.49918389320373535
1.4788973331451416,0.4398026764392853,1.0390946567058563,0.2767423689365387,0.5238095238095238,2.060959577560425,0.4667122960090637
1.5474140644073486,0.4900064468383789,1.0574076175689697,0.32414841651916504,0.47619047619047616,1.5530574321746826,0.4939570426940918
1.5115256309509277,0.5138059854507446,0.9977196455001831,0.3325768709182739,0.5238095238095238,1.5906745195388794,0.5320834517478943
1.478210210800171,0.48849380016326904,0.9897164106369019,0.30613458156585693,0.4285714285714286,1.5481793880462646,0.501578152179718
1.4879564046859741,0.4809420108795166,1.0070143938064575,0.2903535068035126,0.47619047619047616,1.4042543172836304,0.49032118916511536
1.492964267730713,0.5318650007247925,0.9610992670059204,0.3253850042819977,0.5,1.5055407285690308,0.5121387243270874
1.5183711051940918,0.42630061507225037,1.0920704901218414,0.2560853660106659,0.5,1.963914394378662,0.4419497847557068
1.43097984790802,0.4531886577606201,0.9777911901473999,0.27564138174057007,0.47619047619047616,1.6323374509811401,0.46134284138679504
1.4209418296813965,0.5026593208312988,0.9182825088500977,0.3066099286079407,0.4285714285714286,1.2929260730743408,0.5205565690994263
1.431878685951233,0.6375298500061035,0.7943488359451294,0.3907828629016876,0.4285714285714286,1.6209214925765991,0.5822018980979919
1.451773762702942,0.5820283889770508,0.8697453737258911,0.356190025806427,0.3571428571428571,1.3984801769256592,0.5437251329421997
1.4837756156921387,0.4100271165370941,1.0737484991550446,0.23243872821331024,0.40476190476190477,1.2071915864944458,0.41167429089546204
1.4489703178405762,0.4597611725330353,0.9892091453075409,0.2718714475631714,0.4285714285714286,1.8208781480789185,0.46346890926361084
1.4255226850509644,0.4707590639591217,0.9547636210918427,0.28177496790885925,0.45238095238095233,1.5632880926132202,0.4685629606246948
1.455154538154602,0.43829888105392456,1.0168556571006775,0.25667962431907654,0.4285714285714286,1.4898948669433594,0.4290528893470764
1.4394198656082153,0.4164430797100067,1.0229767858982086,0.22585393488407135,0.5,1.6836607456207275,0.3777494728565216
1.40842866897583,0.4884805977344513,0.9199480712413788,0.2812599539756775,0.3571428571428571,1.347455620765686,0.45075517892837524
1.456786036491394,0.4821326732635498,0.9746533632278442,0.26036331057548523,0.47619047619047616,1.5773870944976807,0.4028836786746979
1.4258028268814087,0.42895424365997314,0.9968485832214355,0.24599969387054443,0.45238095238095233,1.2350836992263794,0.41092708706855774
1.4355942010879517,0.41561082005500793,1.0199833810329437,0.23836617171764374,0.38095238095238093,1.6047356128692627,0.39979326725006104
1.444935917854309,0.4951109290122986,0.9498249888420105,0.29235562682151794,0.45238095238095233,1.7906396389007568,0.4592515826225281
1.4751330614089966,0.4815135896205902,0.9936194717884064,0.29115381836891174,0.5,1.7971038818359375,0.43515896797180176
1.493914008140564,0.5133144855499268,0.9805995225906372,0.31040769815444946,0.47619047619047616,1.7068365812301636,0.47204649448394775
1.5023518800735474,0.4554029405117035,1.0469489395618439,0.26507195830345154,0.40476190476190477,1.8747763633728027,0.43042445182800293
1.4517076015472412,0.5830681920051575,0.8686394095420837,0.33767253160476685,0.5,1.4306942224502563,0.5128920674324036
1.540381669998169,0.49118638038635254,1.0491952896118164,0.29265129566192627,0.4285714285714286,1.726381540298462,0.4449915885925293
1.4175183773040771,0.6097409129142761,0.807777464389801,0.3634067475795746,0.5,1.8161464929580688,0.5376501679420471
1.4473963975906372,0.5535414218902588,0.8938549757003784,0.3302232325077057,0.4285714285714286,1.2114263772964478,0.5148579478263855
1.4463750123977661,0.5539725422859192,0.8924024701118469,0.3483099639415741,0.5,1.4409552812576294,0.5074722766876221
1.505664587020874,0.4932769238948822,1.0123876631259918,0.3060266077518463,0.45238095238095233,1.791127324104309,0.476961225271225
1.485765814781189,0.5177118182182312,0.9680539965629578,0.3386012017726898,0.3571428571428571,1.4776662588119507,0.5059670805931091
1.4963675737380981,0.48811131715774536,1.0082562565803528,0.3044774532318115,0.5,2.100192070007324,0.4714844226837158
1.4853252172470093,0.5247814059257507,0.9605438113212585,0.34537920355796814,0.4285714285714286,2.010305166244507,0.5140227675437927
1.4860584735870361,0.46698084473609924,1.019077628850937,0.2976234555244446,0.4285714285714286,1.9293094873428345,0.4650612771511078
1.4632399082183838,0.5760926008224487,0.8871473073959351,0.3371070325374603,0.45238095238095233,1.6633119583129883,0.49443191289901733
1.5398671627044678,0.593420684337616,0.9464464783668518,0.36055901646614075,0.4285714285714286,1.4217942953109741,0.5053516626358032
1.5182563066482544,0.4991714060306549,1.0190849006175995,0.3135618269443512,0.45238095238095233,1.749246597290039,0.4678014814853668
1.512060284614563,0.5837906002998352,0.9282696843147278,0.3394606411457062,0.5,1.723023533821106,0.5011708736419678
1.4838436841964722,0.5512008666992188,0.9326428174972534,0.33065587282180786,0.5,1.816439151763916,0.4914427399635315
1.5114948749542236,0.5103315711021423,1.0011633038520813,0.30292949080467224,0.38095238095238093,1.7009927034378052,0.4524672031402588
1.532231092453003,0.5555555820465088,0.9766755104064941,0.3373912572860718,0.5,1.8358216285705566,0.49775397777557373
1.4862419366836548,0.5135438442230225,0.9726980924606323,0.3259120583534241,0.3571428571428571,1.8432111740112305,0.47516757249832153
1.520922064781189,0.5225721597671509,0.9983499050140381,0.323212593793869,0.45238095238095233,1.7810769081115723,0.46960943937301636
1.5264090299606323,0.5224937200546265,1.0039153099060059,0.32224151492118835,0.40476190476190477,1.4797356128692627,0.4788135290145874
1.493367075920105,0.5850714445114136,0.9082956314086914,0.36718127131462097,0.5238095238095238,1.2577714920043945,0.5225914716720581
1.4807077646255493,0.592105507850647,0.8886022567749023,0.35401901602745056,0.45238095238095233,1.8911744356155396,0.4885958433151245
1.4540823698043823,0.561371386051178,0.8927109837532043,0.35067451000213623,0.47619047619047616,1.36823308467865,0.5086154341697693
1.4763243198394775,0.5679992437362671,0.9083250761032104,0.35451003909111023,0.4285714285714286,1.698413372039795,0.5136795043945312
1.489233374595642,0.554719865322113,0.934513509273529,0.33435457944869995,0.38095238095238093,1.5668050050735474,0.4893437325954437
1.496401309967041,0.5404403805732727,0.9559609293937683,0.3343012034893036,0.45238095238095233,1.6553212404251099,0.4842548370361328
1.4987255334854126,0.5248574614524841,0.9738680720329285,0.3253416419029236,0.4285714285714286,1.785207986831665,0.4672256410121918
1.5278465747833252,0.5208700299263,1.0069765448570251,0.3251781463623047,0.45238095238095233,1.6896072626113892,0.48237520456314087
1.4945380687713623,0.5169404745101929,0.9775975942611694,0.3298930525779724,0.45238095238095233,1.5645606517791748,0.48463666439056396
1.4993246793746948,0.5602644681930542,0.9390602111816406,0.36025145649909973,0.5238095238095238,1.6349681615829468,0.5176759362220764
1.4826910495758057,0.5807905197143555,0.9019005298614502,0.35886603593826294,0.5238095238095238,1.6132113933563232,0.5218924880027771
1.4466221332550049,0.6566540002822876,0.7899681329727173,0.41208773851394653,0.3571428571428571,1.801537036895752,0.5365180969238281
1.5315988063812256,0.5674662590026855,0.96413254737854,0.3583592474460602,0.40476190476190477,1.6106994152069092,0.5084760189056396
1.5192439556121826,0.5489196181297302,0.9703243374824524,0.3450974225997925,0.38095238095238093,2.1945252418518066,0.4835030138492584
1.4785511493682861,0.621742844581604,0.8568083047866821,0.3748210370540619,0.47619047619047616,1.690142273902893,0.5253349542617798
1.3994648456573486,0.6206402778625488,0.7788245677947998,0.37749093770980835,0.4285714285714286,1.872011423110962,0.5180591344833374
1.482919454574585,0.6287171840667725,0.8542022705078125,0.39139363169670105,0.45238095238095233,1.7855846881866455,0.5357457399368286
1.5159413814544678,0.5713988542556763,0.9445425271987915,0.35824790596961975,0.4285714285714286,1.9479626417160034,0.500324547290802
1.4911521673202515,0.6315454840660095,0.8596066832542419,0.38588520884513855,0.40476190476190477,1.5464729070663452,0.5295697450637817
1.5252890586853027,0.5730341672897339,0.9522548913955688,0.3657969832420349,0.45238095238095233,1.5664353370666504,0.5051311254501343
1.43520188331604,0.6686109900474548,0.7665908932685852,0.4191384017467499,0.45238095238095233,1.966294765472412,0.5942935347557068
1.4643046855926514,0.6208993792533875,0.8434053063392639,0.38724902272224426,0.45238095238095233,1.9418854713439941,0.532039999961853
1.4363808631896973,0.6551226377487183,0.781258225440979,0.42396342754364014,0.38095238095238093,1.755262851715088,0.5827158689498901
1.50066077709198,0.6138589382171631,0.8868018388748169,0.3842219114303589,0.38095238095238093,1.7289384603500366,0.5329582095146179
1.4773125648498535,0.659152626991272,0.8181599378585815,0.41763097047805786,0.40476190476190477,1.6892112493515015,0.5813384056091309
1.4781239032745361,0.5836785435676575,0.8944453597068787,0.35763829946517944,0.40476190476190477,1.5011603832244873,0.5050888061523438
1.5394355058670044,0.5933876037597656,0.9460479021072388,0.3721522390842438,0.38095238095238093,1.5734350681304932,0.5222992300987244
1.4567806720733643,0.6363767981529236,0.8204038739204407,0.38810995221138,0.47619047619047616,2.1577205657958984,0.5347952246665955
1.3931888341903687,0.6510692834854126,0.742119550704956,0.39263346791267395,0.45238095238095233,1.814610481262207,0.5215699076652527
1.4443583488464355,0.6472133994102478,0.7971449494361877,0.41325053572654724,0.40476190476190477,2.172372579574585,0.5685243606567383
1.4309611320495605,0.6482131481170654,0.7827479839324951,0.419557124376297,0.33333333333333337,2.2610855102539062,0.5658660531044006
1.5100549459457397,0.597486674785614,0.9125682711601257,0.36710211634635925,0.40476190476190477,1.741974115371704,0.5277246236801147
1.4803802967071533,0.6048972606658936,0.8754830360412598,0.3902004361152649,0.45238095238095233,1.3612377643585205,0.5364260673522949
1.3983901739120483,0.6354140043258667,0.7629761695861816,0.41402390599250793,0.45238095238095233,1.6852434873580933,0.5677509307861328
1.4917752742767334,0.6190611720085144,0.872714102268219,0.3848385214805603,0.40476190476190477,1.780472993850708,0.5455201268196106
1.3982897996902466,0.6255146265029907,0.7727751731872559,0.406961590051651,0.40476190476190477,1.2852935791015625,0.5587133169174194
1.4460681676864624,0.6134270429611206,0.8326411247253418,0.3889612555503845,0.40476190476190477,1.7857552766799927,0.5419880151748657
1.4626364707946777,0.5983332991600037,0.8643031716346741,0.3794565498828888,0.40476190476190477,1.9803153276443481,0.5180320739746094
1.4728108644485474,0.6000377535820007,0.8727731108665466,0.38836929202079773,0.45238095238095233,1.402713656425476,0.5429068803787231
1.4927585124969482,0.633196234703064,0.8595622777938843,0.4044373333454132,0.45238095238095233,1.7623194456100464,0.5460140109062195
1.4635252952575684,0.6021100878715515,0.8614152073860168,0.3906398117542267,0.33333333333333337,1.1470229625701904,0.5319057703018188
1.4999231100082397,0.5761898756027222,0.9237332344055176,0.38043174147605896,0.45238095238095233,1.3836249113082886,0.5193080902099609
1.415910005569458,0.6449053883552551,0.7710046172142029,0.4257369339466095,0.45238095238095233,1.770388126373291,0.5601004362106323
1.473877191543579,0.6103381514549255,0.8635390400886536,0.39240244030952454,0.45238095238095233,2.101539373397827,0.5328046083450317
1.432525396347046,0.6044440269470215,0.8280813694000244,0.3896566331386566,0.45238095238095233,1.4992936849594116,0.5185859799385071
1.4580334424972534,0.6011192202568054,0.856914222240448,0.37713927030563354,0.5,1.3428852558135986,0.5144752860069275
1.4407979249954224,0.6394508481025696,0.8013470768928528,0.4182594120502472,0.38095238095238093,1.681452751159668,0.5592968463897705
1.4533566236495972,0.6189674735069275,0.8343891501426697,0.3938397169113159,0.4285714285714286,1.8080133199691772,0.5283530354499817
1.4282984733581543,0.6134690046310425,0.8148294687271118,0.4057252109050751,0.38095238095238093,1.5941810607910156,0.5299659967422485
1.4063137769699097,0.617279052734375,0.7890347242355347,0.4070056080818176,0.38095238095238093,1.7404676675796509,0.5420265197753906
1.4096380472183228,0.6316666007041931,0.7779714465141296,0.4175482392311096,0.40476190476190477,1.7672152519226074,0.5496727228164673
1.4765455722808838,0.5865562558174133,0.8899893164634705,0.37239745259284973,0.47619047619047616,1.8923008441925049,0.5036124587059021
1.4109050035476685,0.6268026232719421,0.7841023802757263,0.4123035967350006,0.40476190476190477,1.9956998825073242,0.5372318029403687
1.4452472925186157,0.598082423210144,0.8471648693084717,0.3987191617488861,0.3571428571428571,1.25906503200531,0.5212184190750122
1.4135124683380127,0.5826224088668823,0.8308900594711304,0.3757955729961395,0.3571428571428571,1.7532588243484497,0.5014989376068115
1.4139903783798218,0.5613404512405396,0.8526499271392822,0.37971076369285583,0.47619047619047616,1.6396371126174927,0.5057307481765747
1.3465609550476074,0.5735834836959839,0.7729774713516235,0.39717763662338257,0.45238095238095233,1.583530306816101,0.5234346389770508
1.3938363790512085,0.5590496063232422,0.8347867727279663,0.39483460783958435,0.38095238095238093,1.618371605873108,0.5051547884941101
1.3949297666549683,0.5568485260009766,0.8380812406539917,0.3947334587574005,0.40476190476190477,1.6947848796844482,0.5097600221633911
1.3474515676498413,0.5909671783447266,0.7564843893051147,0.41761794686317444,0.40476190476190477,2.0902576446533203,0.5439226627349854
1.3984700441360474,0.5739104151725769,0.8245596289634705,0.3853716254234314,0.40476190476190477,2.0146331787109375,0.5140081644058228
1.4078601598739624,0.5907667875289917,0.8170933723449707,0.4114076793193817,0.45238095238095233,1.675980806350708,0.5290045142173767
1.3902957439422607,0.5371406674385071,0.8531550765037537,0.3877500891685486,0.40476190476190477,1.49345862865448,0.49729591608047485
1.3648228645324707,0.5577116012573242,0.8071112632751465,0.40984639525413513,0.40476190476190477,1.6699188947677612,0.5171835422515869
1.3441691398620605,0.5949537754058838,0.7492153644561768,0.42852216958999634,0.47619047619047616,2.4092257022857666,0.5502579808235168
1.408942461013794,0.5479314923286438,0.8610109686851501,0.38306060433387756,0.45238095238095233,1.8810532093048096,0.5103815793991089
1.3950656652450562,0.5741680860519409,0.8208975791931152,0.40121743083000183,0.4285714285714286,1.9254220724105835,0.520135760307312
1.4308525323867798,0.5571089386940002,0.8737435936927795,0.3880637288093567,0.38095238095238093,2.1192197799682617,0.5068919658660889
1.4106978178024292,0.5605822801589966,0.8501155376434326,0.38329675793647766,0.33333333333333337,1.861189603805542,0.5068292617797852
1.4242099523544312,0.5686445832252502,0.8555653691291809,0.4008527100086212,0.40476190476190477,2.1143746376037598,0.5261991024017334
1.449086308479309,0.544463574886322,0.9046227335929871,0.37769708037376404,0.38095238095238093,1.7029788494110107,0.48399248719215393
1.3834694623947144,0.5525332689285278,0.8309361934661865,0.37765803933143616,0.26190476190476186,1.6307135820388794,0.4980274438858032
1.419071078300476,0.5739654898643494,0.8451055884361267,0.3954841196537018,0.33333333333333337,1.8027044534683228,0.5138307213783264
1.393044114112854,0.5420886278152466,0.8509554862976074,0.3872767686843872,0.5238095238095238,2.163804292678833,0.499131977558136
1.3764145374298096,0.5650537014007568,0.8113608360290527,0.3841360807418823,0.30952380952380953,1.9905873537063599,0.5065339207649231
1.3382010459899902,0.5901467800140381,0.7480542659759521,0.40635186433792114,0.45238095238095233,1.7910218238830566,0.535343587398529
1.441752552986145,0.5427711606025696,0.8989813923835754,0.3654016852378845,0.3571428571428571,1.8773688077926636,0.4877966344356537
1.4140762090682983,0.5668790936470032,0.8471971154212952,0.39010336995124817,0.40476190476190477,2.0341358184814453,0.5119956731796265
1.4183372259140015,0.5567725300788879,0.8615646958351135,0.3948743939399719,0.33333333333333337,2.1249139308929443,0.507925271987915
1.421180009841919,0.5630984306335449,0.858081579208374,0.39003628492355347,0.47619047619047616,1.9885202646255493,0.5108823776245117
1.3635042905807495,0.5793699026107788,0.7841343879699707,0.4152563810348511,0.45238095238095233,1.612861156463623,0.5414913296699524
1.4053291082382202,0.572264552116394,0.8330645561218262,0.40183165669441223,0.38095238095238093,1.6868624687194824,0.5152594447135925
1.3910496234893799,0.5548021793365479,0.836247444152832,0.3881603479385376,0.2857142857142857,1.8898512125015259,0.5119912624359131
1.3835270404815674,0.5617270469665527,0.8217999935150146,0.38550010323524475,0.38095238095238093,1.872559666633606,0.5081363320350647
1.357672095298767,0.5768072009086609,0.7808648943901062,0.41119274497032166,0.5,1.7598897218704224,0.5344511866569519
1.41649329662323,0.5622826814651489,0.854210615158081,0.37920549511909485,0.38095238095238093,1.491170048713684,0.4967271387577057
1.400347113609314,0.5644972324371338,0.8358498811721802,0.39562466740608215,0.38095238095238093,1.7950396537780762,0.5174758434295654
1.349820852279663,0.5915302634239197,0.7582905888557434,0.4083710014820099,0.4285714285714286,1.4913891553878784,0.5309646725654602
1.3691890239715576,0.5438839793205261,0.8253050446510315,0.36978986859321594,0.4285714285714286,1.752470850944519,0.49651631712913513
1.4131582975387573,0.5384052395820618,0.8747530579566956,0.3713749051094055,0.40476190476190477,2.3315649032592773,0.48392534255981445
1.3513015508651733,0.5905396938323975,0.7607618570327759,0.4120071530342102,0.3571428571428571,1.920303463935852,0.5399729609489441
1.4093759059906006,0.5453600883483887,0.8640158176422119,0.38470473885536194,0.40476190476190477,2.3787546157836914,0.4972430169582367
1.3871031999588013,0.5617677569389343,0.8253354430198669,0.3971463143825531,0.4285714285714286,2.074816942214966,0.5199594497680664
1.3642728328704834,0.5711468458175659,0.7931259870529175,0.4022592008113861,0.38095238095238093,1.546190619468689,0.5223273038864136
1.3770002126693726,0.5574764013290405,0.819523811340332,0.3887632489204407,0.4285714285714286,1.5452951192855835,0.5100339651107788
1.408729910850525,0.5493449568748474,0.8593849539756775,0.37717050313949585,0.33333333333333337,2.0821917057037354,0.5022835731506348
1.3343408107757568,0.5607770681381226,0.7735637426376343,0.40050452947616577,0.5,2.2450497150421143,0.5211188197135925
1.4257298707962036,0.5536605715751648,0.8720692992210388,0.3739425837993622,0.45238095238095233,2.11630916595459,0.49219515919685364
1.4023106098175049,0.5372126698493958,0.8650979399681091,0.3759819269180298,0.38095238095238093,1.9204106330871582,0.48738986253738403
1.407642126083374,0.5719219446182251,0.8357201814651489,0.3969547152519226,0.38095238095238093,2.071046829223633,0.5232278108596802
1.3351671695709229,0.5975204706192017,0.7376466989517212,0.41515395045280457,0.47619047619047616,1.2637358903884888,0.5402162671089172
1.4073736667633057,0.5816551446914673,0.8257185220718384,0.38960543274879456,0.33333333333333337,1.374177098274231,0.5162212252616882
1.3887852430343628,0.5549687147140503,0.8338165283203125,0.3860638737678528,0.45238095238095233,1.5324549674987793,0.505151629447937
1.4066078662872314,0.5682326555252075,0.8383752107620239,0.40231531858444214,0.5,2.2324812412261963,0.5257377028465271
1.3972209692001343,0.5699024796485901,0.8273184895515442,0.40956738591194153,0.38095238095238093,2.2817537784576416,0.520038366317749
1.3770558834075928,0.5339180827140808,0.843137800693512,0.37102657556533813,0.3571428571428571,1.754478096961975,0.48527246713638306
1.328373670578003,0.5686914920806885,0.7596821784973145,0.392738938331604,0.38095238095238093,1.7587454319000244,0.517004132270813
1.3241400718688965,0.596420168876648,0.7277199029922485,0.4202248752117157,0.40476190476190477,1.8984676599502563,0.5404267311096191
1.384881854057312,0.5261160135269165,0.8587658405303955,0.3824908137321472,0.4285714285714286,1.7823655605316162,0.4874071180820465
1.3653568029403687,0.5695297122001648,0.7958270907402039,0.4030785858631134,0.5,1.908380389213562,0.5208050012588501
1.400998830795288,0.5480269193649292,0.8529719114303589,0.3826797306537628,0.38095238095238093,1.7825510501861572,0.5059923529624939
1.4037292003631592,0.5486257076263428,0.8551034927368164,0.3895089030265808,0.4285714285714286,1.5101821422576904,0.4972952604293823
1.3874995708465576,0.5499557256698608,0.8375438451766968,0.37717267870903015,0.47619047619047616,2.0489890575408936,0.49800312519073486
1.4406613111495972,0.5496436953544617,0.8910176157951355,0.36345043778419495,0.3571428571428571,1.9337047338485718,0.4912457764148712
1.3705757856369019,0.5716739892959595,0.7989017963409424,0.4050634503364563,0.47619047619047616,1.3419225215911865,0.5241828560829163
1.3599317073822021,0.5976847410202026,0.7622469663619995,0.4193533658981323,0.45238095238095233,1.9894328117370605,0.5469447374343872
1.3668591976165771,0.5492085814476013,0.8176506161689758,0.38179078698158264,0.4285714285714286,1.6488898992538452,0.5046623945236206
1.3942675590515137,0.5965520143508911,0.7977155447006226,0.4033448100090027,0.30952380952380953,1.965173602104187,0.5296050906181335
1.3952165842056274,0.5378393530845642,0.8573772311210632,0.374594122171402,0.38095238095238093,2.2475266456604004,0.4951859414577484
1.3874943256378174,0.5631629228591919,0.8243314027786255,0.3938145935535431,0.45238095238095233,1.909166932106018,0.5118438601493835
1.3498820066452026,0.567962110042572,0.7819198966026306,0.38718706369400024,0.4285714285714286,1.617772102355957,0.514859676361084
1.3820534944534302,0.5751324892044067,0.8069210052490234,0.40041154623031616,0.5,1.699765920639038,0.5204688310623169
1.3777978420257568,0.5304796695709229,0.847318172454834,0.36448952555656433,0.3571428571428571,1.931422472000122,0.4793452322483063
1.374398112297058,0.5814599990844727,0.7929381132125854,0.41090863943099976,0.3571428571428571,1.7541686296463013,0.5378731489181519
1.3686327934265137,0.5467442274093628,0.8218885660171509,0.3817196786403656,0.4285714285714286,1.5305203199386597,0.499131977558136
1.3946974277496338,0.5872473120689392,0.8074501156806946,0.40657517313957214,0.33333333333333337,1.7474048137664795,0.5304877758026123
1.4139267206192017,0.5302216410636902,0.8837050795555115,0.37004825472831726,0.33333333333333337,1.510673999786377,0.48428094387054443
1.3728907108306885,0.5726122260093689,0.8002784848213196,0.4033814072608948,0.45238095238095233,1.9230400323867798,0.523415207862854
1.3624844551086426,0.5500251054763794,0.8124593496322632,0.39746803045272827,0.5238095238095238,2.0449507236480713,0.5188679099082947
1.4139882326126099,0.573825478553772,0.8401627540588379,0.3929261565208435,0.40476190476190477,1.7423102855682373,0.5160565376281738
1.4208042621612549,0.5558996796607971,0.8649045825004578,0.37538522481918335,0.5,1.8589214086532593,0.4947880506515503
1.4290353059768677,0.5760531425476074,0.8529821634292603,0.38002103567123413,0.40476190476190477,1.4446437358856201,0.5060977339744568
1.4135652780532837,0.5628808736801147,0.850684404373169,0.389182448387146,0.38095238095238093,1.6730979681015015,0.5045906901359558
1.4428613185882568,0.533109188079834,0.9097521305084229,0.3451506197452545,0.45238095238095233,1.6283786296844482,0.46304693818092346
1.353777289390564,0.5493162274360657,0.8044610619544983,0.381967157125473,0.45238095238095233,1.1563384532928467,0.5017092823982239
1.3509125709533691,0.5871619582176208,0.7637506127357483,0.42110785841941833,0.45238095238095233,1.7180966138839722,0.537004828453064
1.356615662574768,0.5883321762084961,0.768283486366272,0.41655775904655457,0.4285714285714286,1.9151525497436523,0.5339840650558472
1.370378851890564,0.5702211260795593,0.8001577258110046,0.3975924849510193,0.40476190476190477,1.9809327125549316,0.5139502286911011
1.3877826929092407,0.5662883520126343,0.8214943408966064,0.38073891401290894,0.45238095238095233,1.6659536361694336,0.493641197681427
1.3869612216949463,0.5814980864524841,0.8054631352424622,0.4067738652229309,0.45238095238095233,1.4551231861114502,0.520439088344574
1.4008281230926514,0.5710422396659851,0.8297858834266663,0.4019632637500763,0.33333333333333337,1.2963427305221558,0.5235804915428162
1.3873323202133179,0.5761595964431763,0.8111727237701416,0.3973865211009979,0.38095238095238093,1.8490192890167236,0.5232765674591064
1.3510595560073853,0.566494882106781,0.7845646739006042,0.39929527044296265,0.4285714285714286,1.3839250802993774,0.5189691185951233
1.3884838819503784,0.5553682446479797,0.8331156373023987,0.39022740721702576,0.40476190476190477,1.4827932119369507,0.5035773515701294
1.3843315839767456,0.5742449164390564,0.8100866675376892,0.40524858236312866,0.5,1.523677945137024,0.5257842540740967
1.3607242107391357,0.5620697736740112,0.7986544370651245,0.38209936022758484,0.45238095238095233,1.3710658550262451,0.5155279040336609
1.3504879474639893,0.6055278778076172,0.7449600696563721,0.4267657399177551,0.3571428571428571,1.6673904657363892,0.5434221625328064
1.4068799018859863,0.5116784572601318,0.8952014446258545,0.35465148091316223,0.40476190476190477,1.9937705993652344,0.47140172123908997
1.4115455150604248,0.565212607383728,0.8463329076766968,0.38369423151016235,0.45238095238095233,1.928554654121399,0.5109758377075195
1.369723916053772,0.5562621355056763,0.8134617805480957,0.38938358426094055,0.5,1.6561651229858398,0.5067872405052185
1.3808963298797607,0.5660503506660461,0.8148459792137146,0.38419201970100403,0.40476190476190477,1.6834008693695068,0.5073001980781555
1.4047034978866577,0.5568074584007263,0.8478960394859314,0.38995158672332764,0.45238095238095233,1.3371511697769165,0.5036661624908447
1.3741824626922607,0.59859699010849,0.7755854725837708,0.41220685839653015,0.45238095238095233,2.0471653938293457,0.5427089929580688
1.3532055616378784,0.5683401823043823,0.7848653793334961,0.40342196822166443,0.38095238095238093,1.9273723363876343,0.523956298828125
1.3707730770111084,0.5511494874954224,0.819623589515686,0.3766998052597046,0.4285714285714286,1.8266844749450684,0.49945712089538574
1.3434053659439087,0.6372402906417847,0.706165075302124,0.44762757420539856,0.5,1.8726506233215332,0.5787586569786072
1.416331171989441,0.5376558303833008,0.8786753416061401,0.36993125081062317,0.45238095238095233,1.5799391269683838,0.48866328597068787
1.3966723680496216,0.5567868947982788,0.8398854732513428,0.382976233959198,0.3571428571428571,1.8186908960342407,0.5066139101982117
1.411759614944458,0.5320909023284912,0.8796687126159668,0.3703276216983795,0.45238095238095233,1.6639155149459839,0.4876982569694519
1.3799644708633423,0.5549860000610352,0.8249784708023071,0.3798575699329376,0.40476190476190477,1.8444902896881104,0.504942774772644
1.383389949798584,0.5436426401138306,0.8397473096847534,0.3920477628707886,0.45238095238095233,1.883865475654602,0.5018622875213623
1.3949811458587646,0.5443239808082581,0.8506571650505066,0.38731497526168823,0.4285714285714286,1.659176230430603,0.5000820159912109
1.4267808198928833,0.5574716925621033,0.86930912733078,0.37452754378318787,0.45238095238095233,1.480293869972229,0.4842306077480316
1.4095693826675415,0.5537604093551636,0.8558089733123779,0.3899216949939728,0.2857142857142857,1.745728850364685,0.5033086538314819
1.3419195413589478,0.580708920955658,0.7612106204032898,0.4177981913089752,0.47619047619047616,1.9803240299224854,0.5385004281997681
1.3534455299377441,0.592960000038147,0.7604855298995972,0.4158223867416382,0.45238095238095233,1.7950565814971924,0.5482601523399353
1.4112476110458374,0.5420321226119995,0.8692154884338379,0.36515429615974426,0.47619047619047616,2.0618462562561035,0.48841914534568787
1.3877497911453247,0.546825647354126,0.8409241437911987,0.36595824360847473,0.4285714285714286,1.7067768573760986,0.4885924458503723
1.4001065492630005,0.5189806818962097,0.8811258673667908,0.3574167788028717,0.4285714285714286,1.693962812423706,0.4746992588043213
1.392047643661499,0.5862464904785156,0.8058011531829834,0.40385302901268005,0.40476190476190477,2.0835745334625244,0.5229883193969727
1.3984812498092651,0.5377044677734375,0.8607767820358276,0.3776305317878723,0.40476190476190477,1.7618237733840942,0.49023446440696716
1.4093258380889893,0.5426921248435974,0.8666337132453918,0.3783220648765564,0.40476190476190477,1.7541584968566895,0.4921666383743286
1.356798768043518,0.5385016798973083,0.8182970881462097,0.3813725709915161,0.3571428571428571,1.8764400482177734,0.5029679536819458
1.3959816694259644,0.5847719311714172,0.8112097382545471,0.399967223405838,0.38095238095238093,1.96892511844635,0.5160156488418579
1.3708497285842896,0.5655925273895264,0.8052572011947632,0.4001370966434479,0.38095238095238093,2.177389621734619,0.5123980045318604
1.3543572425842285,0.564856767654419,0.7895004749298096,0.3904654383659363,0.3571428571428571,1.5882424116134644,0.5070997476577759
1.4041516780853271,0.5566452145576477,0.8475064635276794,0.37978294491767883,0.40476190476190477,2.0255753993988037,0.5024318099021912
1.448444128036499,0.5422269701957703,0.9062171578407288,0.3596304655075073,0.45238095238095233,1.9709306955337524,0.48503097891807556
1.4799323081970215,0.5357546806335449,0.9441776275634766,0.3601280450820923,0.40476190476190477,1.9879564046859741,0.4765123426914215
1.38437819480896,0.5687772035598755,0.8156009912490845,0.39162948727607727,0.40476190476190477,1.5898164510726929,0.5146496295928955
1.3724278211593628,0.5737144947052002,0.7987133264541626,0.3897382318973541,0.38095238095238093,1.6787558794021606,0.5246304273605347
1.4128373861312866,0.5611739158630371,0.8516634702682495,0.3803471624851227,0.38095238095238093,1.360202431678772,0.5013680458068848
1.4013465642929077,0.5425582528114319,0.8587883114814758,0.3846490979194641,0.5,1.7220033407211304,0.49645641446113586
1.369330644607544,0.5413170456886292,0.8280135989189148,0.3608511984348297,0.3571428571428571,1.7567297220230103,0.48303258419036865
1.3648194074630737,0.5940763354301453,0.7707430720329285,0.41858163475990295,0.45238095238095233,1.6398193836212158,0.5406187772750854
1.3372043371200562,0.6001267433166504,0.7370775938034058,0.4235728979110718,0.5476190476190477,2.178342580795288,0.5435428619384766
1.4233521223068237,0.5852503776550293,0.8381017446517944,0.39633461833000183,0.33333333333333337,2.337247610092163,0.5175565481185913
1.3848055601119995,0.5738074779510498,0.8109980821609497,0.3934412896633148,0.26190476190476186,2.263134002685547,0.5204582810401917
1.4020230770111084,0.5754236578941345,0.8265994191169739,0.4004252552986145,0.47619047619047616,1.9706072807312012,0.5251048803329468
1.3499505519866943,0.5516182780265808,0.7983322739601135,0.3857589364051819,0.5,1.5026514530181885,0.5081011652946472
1.4081066846847534,0.5746041536331177,0.8335025310516357,0.38759785890579224,0.40476190476190477,2.2079973220825195,0.5146276354789734
1.3803019523620605,0.6101589202880859,0.7701430320739746,0.4202260375022888,0.4285714285714286,1.908729076385498,0.5453914403915405
1.3957931995391846,0.5652411580085754,0.8305520415306091,0.3847612738609314,0.3571428571428571,1.8573356866836548,0.5123026371002197
1.4093934297561646,0.5533830523490906,0.856010377407074,0.37746772170066833,0.47619047619047616,1.616059422492981,0.49786537885665894
1.425017237663269,0.5522834062576294,0.8727338314056396,0.3823338449001312,0.40476190476190477,1.5173078775405884,0.4984014332294464
1.3971035480499268,0.5712780356407166,0.8258255124092102,0.3838891088962555,0.33333333333333337,2.0098769664764404,0.5016375780105591
1.3897022008895874,0.5432690382003784,0.846433162689209,0.371883362531662,0.33333333333333337,1.8905655145645142,0.4838557839393616
1.4720609188079834,0.5312819480895996,0.9407789707183838,0.36104851961135864,0.45238095238095233,1.5230792760849,0.47572845220565796
1.3913518190383911,0.5547568202018738,0.8365949988365173,0.3889569938182831,0.38095238095238093,1.9890861511230469,0.5097352862358093
1.4447534084320068,0.5722269415855408,0.8725264668464661,0.3869195878505707,0.38095238095238093,1.5331323146820068,0.5048587918281555
1.405422329902649,0.5546877980232239,0.850734531879425,0.37124907970428467,0.30952380952380953,1.4114972352981567,0.4941796064376831
1.3795901536941528,0.5554355978965759,0.8241545557975769,0.39592796564102173,0.45238095238095233,1.6745789051055908,0.5076125860214233
1.405953049659729,0.5602320432662964,0.8457210063934326,0.3936120867729187,0.40476190476190477,1.6672422885894775,0.5089742541313171
1.4066061973571777,0.5602111220359802,0.8463950753211975,0.3832531273365021,0.5,2.1408467292785645,0.5062364339828491
1.383887767791748,0.5670546293258667,0.8168331384658813,0.39640551805496216,0.38095238095238093,1.8409470319747925,0.5231175422668457
1.408678412437439,0.5725002288818359,0.836178183555603,0.3929504156112671,0.38095238095238093,1.7252293825149536,0.5172415971755981
1.3874061107635498,0.5597343444824219,0.8276717662811279,0.3866431415081024,0.2857142857142857,1.8279144763946533,0.5058990716934204
1.4127670526504517,0.5573577284812927,0.8554093241691589,0.38001954555511475,0.33333333333333337,1.9974383115768433,0.5073999166488647
1.4020230770111084,0.5488278865814209,0.8531951904296875,0.3750097453594208,0.38095238095238093,2.195403814315796,0.4967021346092224
1.4046329259872437,0.5553476810455322,0.8492852449417114,0.3982551693916321,0.40476190476190477,1.8219363689422607,0.5137935876846313
1.4002021551132202,0.5511966943740845,0.8490054607391357,0.3937281668186188,0.38095238095238093,1.570035696029663,0.5056775808334351
1.3512214422225952,0.5790499448776245,0.7721714973449707,0.39599958062171936,0.4285714285714286,1.531973958015442,0.5115679502487183
1.3755837678909302,0.5723093748092651,0.803274393081665,0.40078094601631165,0.38095238095238093,1.8922981023788452,0.5190565586090088
1.3397711515426636,0.5595502257347107,0.7802209258079529,0.39932453632354736,0.5238095238095238,2.1099538803100586,0.5234459042549133
1.3447988033294678,0.5904996991157532,0.7542991042137146,0.42111074924468994,0.4285714285714286,1.7584961652755737,0.5462789535522461
1.344023585319519,0.5911928415298462,0.7528307437896729,0.4193330705165863,0.5476190476190477,1.7006200551986694,0.5381812453269958
1.3842847347259521,0.556929349899292,0.8273553848266602,0.3790362477302551,0.38095238095238093,1.5169988870620728,0.5092645287513733
1.3825231790542603,0.5571362376213074,0.8253869414329529,0.4037303328514099,0.33333333333333337,2.016329050064087,0.5233761668205261
1.395614743232727,0.5646068453788757,0.8310078978538513,0.3948940932750702,0.45238095238095233,2.097506284713745,0.5071064829826355
1.374372124671936,0.5744702219963074,0.7999019026756287,0.4032879173755646,0.40476190476190477,1.5966062545776367,0.5174477696418762
1.3956526517868042,0.5504772663116455,0.8451753854751587,0.37466222047805786,0.45238095238095233,2.1227662563323975,0.49194371700286865
1.3955944776535034,0.5736333131790161,0.8219611644744873,0.3995179235935211,0.45238095238095233,2.0722384452819824,0.5238721370697021
1.3864643573760986,0.5556079149246216,0.830856442451477,0.3830181956291199,0.38095238095238093,1.9575409889221191,0.5092613697052002
1.411698818206787,0.5512051582336426,0.8604936599731445,0.394320547580719,0.4285714285714286,1.8046703338623047,0.5124581456184387
1.3905891180038452,0.5620698928833008,0.8285192251205444,0.3892749547958374,0.45238095238095233,1.9090300798416138,0.5021857023239136
1.3959647417068481,0.5778263807296753,0.8181383609771729,0.3992958664894104,0.47619047619047616,1.507107138633728,0.5264800190925598
1.4243615865707397,0.569773256778717,0.8545883297920227,0.3863404393196106,0.45238095238095233,1.7001700401306152,0.5041757822036743
1.380710244178772,0.5660756826400757,0.8146345615386963,0.40612176060676575,0.30952380952380953,1.8265323638916016,0.5154708027839661
1.3342844247817993,0.6134660243988037,0.7208184003829956,0.42742377519607544,0.5,1.4674062728881836,0.552661657333374
1.357683539390564,0.5698525905609131,0.7878309488296509,0.40396445989608765,0.47619047619047616,1.9466142654418945,0.5271209478378296
1.3353784084320068,0.5747635960578918,0.760614812374115,0.4066549837589264,0.40476190476190477,1.9685238599777222,0.5299340486526489
1.4063467979431152,0.5642989873886108,0.8420478105545044,0.39799413084983826,0.4285714285714286,1.8664551973342896,0.523461639881134
1.3932827711105347,0.5644811391830444,0.8288016319274902,0.4014754891395569,0.38095238095238093,2.056304454803467,0.5179058909416199
1.3675768375396729,0.5756543874740601,0.7919224500656128,0.3977271318435669,0.47619047619047616,1.9304583072662354,0.5158512592315674
1.4189183712005615,0.5559134483337402,0.8630049228668213,0.3636223375797272,0.3571428571428571,1.718871831893921,0.48900532722473145
1.3744059801101685,0.5781943798065186,0.7962116003036499,0.41530972719192505,0.4285714285714286,1.7550467252731323,0.5300477147102356
1.4051274061203003,0.5440226197242737,0.8611047863960266,0.38458123803138733,0.38095238095238093,1.4847420454025269,0.5020336508750916
1.420196294784546,0.5373243093490601,0.8828719854354858,0.37068238854408264,0.47619047619047616,2.0983994007110596,0.48248282074928284
1.3767534494400024,0.5383359789848328,0.8384174704551697,0.3856259882450104,0.4285714285714286,1.7434797286987305,0.4950948655605316
1.4210807085037231,0.5600427389144897,0.8610379695892334,0.3796382546424866,0.4285714285714286,1.9088960886001587,0.49410444498062134
1.3877683877944946,0.5545449256896973,0.8332234621047974,0.37704065442085266,0.3571428571428571,1.2549597024917603,0.5026645064353943
1.402527928352356,0.5569882988929749,0.8455396294593811,0.3877870440483093,0.40476190476190477,1.9314295053482056,0.4949963390827179
1.4105572700500488,0.6087929606437683,0.8017643094062805,0.4037998914718628,0.33333333333333337,1.8447084426879883,0.5323331952095032
1.4376797676086426,0.5469502806663513,0.8907294869422913,0.37206342816352844,0.40476190476190477,1.6101635694503784,0.48696959018707275
1.3629225492477417,0.5577864646911621,0.8051360845565796,0.38812872767448425,0.3571428571428571,1.4492969512939453,0.5168473720550537
1.3710271120071411,0.5639439821243286,0.8070831298828125,0.39075639843940735,0.38095238095238093,1.7650638818740845,0.5133337378501892
1.3815239667892456,0.5636007785797119,0.8179231882095337,0.3940803110599518,0.40476190476190477,1.78986656665802,0.5120586156845093
1.4390637874603271,0.5543312430381775,0.8847325444221497,0.3747508227825165,0.40476190476190477,2.0543947219848633,0.4972575902938843
1.4346731901168823,0.5440366268157959,0.8906365633010864,0.36617353558540344,0.3571428571428571,2.101381301879883,0.48897799849510193
1.4272297620773315,0.5370044112205505,0.890225350856781,0.37554991245269775,0.45238095238095233,2.3763015270233154,0.4911344349384308
1.370919108390808,0.5528432726860046,0.8180758357048035,0.38212165236473083,0.47619047619047616,2.094580888748169,0.4968959093093872
1.3986108303070068,0.575127899646759,0.8234829306602478,0.397973895072937,0.45238095238095233,2.1433486938476562,0.5116117596626282
1.4069050550460815,0.5194117426872253,0.8874933123588562,0.3599329888820648,0.3571428571428571,1.9012287855148315,0.47680407762527466
1.379025936126709,0.566573441028595,0.812452495098114,0.39802587032318115,0.4285714285714286,1.6575044393539429,0.5217617750167847
1.3662360906600952,0.5681676864624023,0.7980684041976929,0.39137038588523865,0.45238095238095233,1.7749868631362915,0.519199788570404
1.3876198530197144,0.5629976987838745,0.8246221542358398,0.39790675044059753,0.40476190476190477,1.8713445663452148,0.5217607617378235
1.3856408596038818,0.5573624968528748,0.8282783627510071,0.37644192576408386,0.5,2.171950578689575,0.5029581785202026
1.3884509801864624,0.5076277852058411,0.8808231949806213,0.36612778902053833,0.3571428571428571,2.250941753387451,0.477168470621109
1.3424804210662842,0.583479106426239,0.7590013146400452,0.40834033489227295,0.47619047619047616,2.086869716644287,0.5344650745391846
1.37208890914917,0.5640157461166382,0.8080731630325317,0.39980894327163696,0.30952380952380953,2.000035285949707,0.506950318813324
1.3953701257705688,0.5909447073936462,0.8044254183769226,0.4001888036727905,0.30952380952380953,1.9369804859161377,0.5272535681724548
1.4080601930618286,0.566496729850769,0.8415634632110596,0.3897174000740051,0.45238095238095233,2.18587589263916,0.5102254748344421
1.3511532545089722,0.6103853583335876,0.7407678961753845,0.4238746464252472,0.40476190476190477,2.2000644207000732,0.5563098192214966
1.4218909740447998,0.5457776188850403,0.8761133551597595,0.3674989640712738,0.40476190476190477,1.880311131477356,0.49082034826278687
1.3908683061599731,0.5535765290260315,0.8372917771339417,0.37986570596694946,0.33333333333333337,1.5457696914672852,0.5078785419464111
1.389525294303894,0.585605800151825,0.8039194941520691,0.40021154284477234,0.40476190476190477,1.8302043676376343,0.5283938646316528
1.3767597675323486,0.5705336928367615,0.8062260746955872,0.3894493877887726,0.5238095238095238,1.8704867362976074,0.5072125196456909
1.418628454208374,0.6005337238311768,0.8180947303771973,0.4179953336715698,0.5,,0.5371519923210144
1.38023042678833,0.5924369692802429,0.7877934575080872,0.4143790900707245,0.45238095238095233,,0.534796953201294
1.3845945596694946,0.5634288787841797,0.8211656808853149,0.38652268052101135,0.45238095238095233,,0.5054155588150024
1.395105004310608,0.5594210028648376,0.8356840014457703,0.3807884752750397,0.33333333333333337,,0.4994305968284607
1.4233734607696533,0.5476627349853516,0.8757107257843018,0.37677642703056335,0.26190476190476186,,0.4934065341949463
1.3755099773406982,0.5450417995452881,0.8304681777954102,0.3833707869052887,0.4285714285714286,,0.49235811829566956
1.395635724067688,0.5638450980186462,0.8317906260490417,0.38474783301353455,0.45238095238095233,,0.5122718811035156
1.418332576751709,0.5463865399360657,0.8719460368156433,0.37536054849624634,0.4285714285714286,,0.4911320209503174
1.3713544607162476,0.5918803215026855,0.779474139213562,0.41109398007392883,0.40476190476190477,,0.539496123790741
1.3868201971054077,0.5540582537651062,0.8327619433403015,0.39333659410476685,0.4285714285714286,,0.5085526704788208


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/7_agent_zero_shot_from_5_policy/no_attn_ent/GraphMaskExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
1.9900761842727661,2.0134494304656982,-0.02337324619293213,0.832173764705658,0.11904761904761907,2.2360680103302,0.9538723230361938
1.8173080682754517,1.8335914611816406,-0.016283392906188965,0.8219200372695923,0.04761904761904767,2.0,0.9647501111030579
1.7689841985702515,1.8134512901306152,-0.04446709156036377,0.813330352306366,0.09523809523809523,2.0,0.9664053916931152
1.7806599140167236,1.7404077053070068,0.0402522087097168,0.808902382850647,0.0,1.0,0.9710186719894409
1.6809850931167603,1.6970676183700562,-0.0160825252532959,0.8131587505340576,0.023809523809523836,4.123105525970459,0.9768573641777039
1.6430217027664185,1.6609197854995728,-0.017898082733154297,0.8200750946998596,0.4285714285714286,4.898979663848877,0.9822512269020081
1.58829665184021,1.5924159288406372,-0.004119277000427246,0.8202179074287415,1.0,5.656854152679443,0.9867239594459534
1.5356141328811646,1.5329645872116089,0.002649545669555664,0.815750777721405,0.23809523809523814,3.316624879837036,0.9824219942092896
1.4553264379501343,1.4659912586212158,-0.010664820671081543,0.8021095991134644,0.11904761904761907,6.082762718200684,0.9744243621826172
1.3688462972640991,1.3840659856796265,-0.015219688415527344,0.7763710618019104,1.0,6.082762718200684,0.9546564817428589
1.3041472434997559,1.2952073812484741,0.008939862251281738,0.7366353869438171,0.11904761904761907,2.4494898319244385,0.927686333656311
1.2112610340118408,1.2514798641204834,-0.04021883010864258,0.722271203994751,0.023809523809523836,3.316624879837036,0.913097620010376
1.1614832878112793,1.1610934734344482,0.0003898143768310547,0.6782378554344177,0.23809523809523814,3.316624879837036,0.9036239385604858
1.086562991142273,1.087137222290039,-0.0005742311477661133,0.6495214700698853,0.023809523809523836,2.0,0.8935576677322388
1.045686960220337,1.0510661602020264,-0.005379199981689453,0.6365879774093628,0.0714285714285714,3.464101552963257,0.8830140233039856
1.037042260169983,1.0220057964324951,0.015036463737487793,0.6161080598831177,0.2142857142857143,5.74456262588501,0.8636839389801025
1.0397216081619263,1.0259010791778564,0.013820528984069824,0.6213974356651306,1.0,5.656854152679443,0.8673540353775024
1.03860604763031,1.0100126266479492,0.02859342098236084,0.6101621389389038,0.23809523809523814,3.1622776985168457,0.8432593941688538
1.028157114982605,1.0373471975326538,-0.009190082550048828,0.6415983438491821,0.1428571428571429,4.123105525970459,0.8700084686279297
1.0459907054901123,1.05862295627594,-0.012632250785827637,0.6556271910667419,0.3571428571428571,5.196152210235596,0.8799334764480591
1.0858529806137085,1.0882765054702759,-0.002423524856567383,0.6666454076766968,1.0,0.0,0.890059769153595
1.1168893575668335,1.119171380996704,-0.0022820234298706055,0.679115355014801,1.0,6.4031243324279785,0.8921427726745605
1.1608383655548096,1.1378040313720703,0.023034334182739258,0.6728113889694214,0.023809523809523836,1.0,0.8910155892372131
1.1531782150268555,1.1883981227874756,-0.03521990776062012,0.7015327215194702,0.0,1.4142135381698608,0.9033825397491455
1.198912501335144,1.1798559427261353,0.01905655860900879,0.6761696934700012,0.04761904761904767,1.7320507764816284,0.888318657875061
1.2122395038604736,1.2146373987197876,-0.002397894859313965,0.6805932521820068,0.023809523809523836,6.4031243324279785,0.8898577690124512
1.2532362937927246,1.258392333984375,-0.005156040191650391,0.6811198592185974,1.0,0.0,0.8865607380867004
1.2901066541671753,1.3045545816421509,-0.014447927474975586,0.696530282497406,1.0,6.324555397033691,0.8904283046722412
1.3481358289718628,1.3525826930999756,-0.004446864128112793,0.6908775568008423,0.04761904761904767,2.6457512378692627,0.8819469213485718
1.3994015455245972,1.385840892791748,0.013560652732849121,0.6725791692733765,0.11904761904761907,3.0,0.8582413196563721
1.4299442768096924,1.430793046951294,-0.0008487701416015625,0.6863240599632263,0.09523809523809523,6.164413928985596,0.8795208930969238
1.450499415397644,1.4585002660751343,-0.008000850677490234,0.6658298969268799,1.0,6.082762718200684,0.8460872173309326
1.4748196601867676,1.4866766929626465,-0.011857032775878906,0.664456307888031,0.11904761904761907,3.464101552963257,0.8454477190971375
1.5083235502243042,1.5018744468688965,0.006449103355407715,0.6649067401885986,0.16666666666666663,5.916079998016357,0.847271203994751
1.5163829326629639,1.5347126722335815,-0.018329739570617676,0.6799454092979431,1.0,0.0,0.8663915395736694
1.5385345220565796,1.5432451963424683,-0.004710674285888672,0.6683558821678162,1.0,6.4031243324279785,0.8471058011054993
1.5654579401016235,1.5518966913223267,0.013561248779296875,0.6687463521957397,0.023809523809523836,2.0,0.8526919484138489
1.5756850242614746,1.581905484199524,-0.006220459938049316,0.6787245273590088,0.0714285714285714,2.2360680103302,0.864748477935791
1.6127581596374512,1.593125581741333,0.019632577896118164,0.6670011878013611,0.04761904761904767,1.7320507764816284,0.8510937094688416
1.6378591060638428,1.611965298652649,0.025893807411193848,0.6622468829154968,0.023809523809523836,1.7320507764816284,0.8463677167892456
1.6268566846847534,1.6597932577133179,-0.03293657302856445,0.7023546695709229,0.04761904761904767,6.324555397033691,0.8908257484436035
1.6718825101852417,1.6510156393051147,0.020866870880126953,0.6822207570075989,1.0,6.164413928985596,0.8655617833137512
1.6857913732528687,1.6675938367843628,0.01819753646850586,0.6840100884437561,0.09523809523809523,6.164413928985596,0.8630942106246948
1.6852009296417236,1.6947599649429321,-0.009559035301208496,0.6925407648086548,1.0,5.0,0.8682986497879028
1.690702199935913,1.7176097631454468,-0.02690756320953369,0.7029908299446106,0.40476190476190477,4.358899116516113,0.8711755275726318
1.7174590826034546,1.7217124700546265,-0.004253387451171875,0.6989805698394775,0.04761904761904767,2.0,0.8489945530891418
1.7234894037246704,1.721705675125122,0.0017837285995483398,0.6850264668464661,0.04761904761904767,1.4142135381698608,0.8427550196647644
1.7039754390716553,1.74281644821167,-0.03884100914001465,0.7046454548835754,0.0,1.7320507764816284,0.8567386865615845
1.7310881614685059,1.739150047302246,-0.008061885833740234,0.6884703040122986,0.0714285714285714,2.4494898319244385,0.8432167768478394
1.7508842945098877,1.7411744594573975,0.009709835052490234,0.6757762432098389,0.0714285714285714,2.0,0.8220956921577454
1.7609273195266724,1.7601579427719116,0.0007693767547607422,0.6883209943771362,0.023809523809523836,2.4494898319244385,0.8406890630722046
1.7685346603393555,1.7887492179870605,-0.020214557647705078,0.7157933712005615,0.11904761904761907,3.1622776985168457,0.871574878692627
1.7996591329574585,1.7896666526794434,0.009992480278015137,0.6951135993003845,0.30952380952380953,3.872983455657959,0.8487170338630676
1.8079850673675537,1.824305772781372,-0.01632070541381836,0.7107526063919067,0.19047619047619047,3.464101552963257,0.8691848516464233
1.8283207416534424,1.8382047414779663,-0.009883999824523926,0.705799400806427,0.19047619047619047,3.316624879837036,0.8623011112213135
1.8432588577270508,1.8428040742874146,0.00045478343963623047,0.7028442025184631,0.11904761904761907,6.082762718200684,0.8556549549102783
1.8451206684112549,1.860580563545227,-0.015459895133972168,0.7096526026725769,1.0,5.916079998016357,0.8682507276535034
1.8622832298278809,1.8682706356048584,-0.005987405776977539,0.7102620601654053,0.16666666666666663,2.8284270763397217,0.8658326864242554
1.8652383089065552,1.8771770000457764,-0.011938691139221191,0.7128052115440369,0.023809523809523836,1.4142135381698608,0.8691847324371338
1.8714513778686523,1.8769547939300537,-0.005503416061401367,0.7131673097610474,0.023809523809523836,3.0,0.8709007501602173
1.8755111694335938,1.8754583597183228,5.2809715270996094e-05,0.7152217030525208,0.19047619047619047,3.7416574954986572,0.8733795881271362
1.8693844079971313,1.8781309127807617,-0.008746504783630371,0.7226358652114868,0.1428571428571429,3.1622776985168457,0.8883610367774963
1.879705548286438,1.8755817413330078,0.004123806953430176,0.7255408763885498,0.09523809523809523,3.1622776985168457,0.8915387392044067
1.8795720338821411,1.8781156539916992,0.0014563798904418945,0.734052836894989,0.1428571428571429,4.242640495300293,0.9032737612724304
1.8755639791488647,1.8815553188323975,-0.005991339683532715,0.741719126701355,0.33333333333333337,3.7416574954986572,0.91391521692276
1.888718843460083,1.8635584115982056,0.02516043186187744,0.7350454926490784,0.04761904761904767,1.4142135381698608,0.9082700610160828
1.8742767572402954,1.864213228225708,0.010063529014587402,0.7372033596038818,0.0,0.0,0.9143117070198059
1.864783525466919,1.8719332218170166,-0.007149696350097656,0.7471830248832703,0.0,1.4142135381698608,0.9180668592453003
1.8585606813430786,1.8701460361480713,-0.011585354804992676,0.746369481086731,0.04761904761904767,6.324555397033691,0.9209562540054321
1.848663091659546,1.8632060289382935,-0.014542937278747559,0.7461191415786743,1.0,6.324555397033691,0.9154244065284729
1.8455102443695068,1.8469890356063843,-0.0014787912368774414,0.7382741570472717,0.04761904761904767,1.7320507764816284,0.8969332575798035
1.833603024482727,1.8427667617797852,-0.009163737297058105,0.7420471906661987,0.023809523809523836,6.4031243324279785,0.8963359594345093
1.8401509523391724,1.819080114364624,0.02107083797454834,0.7346060872077942,1.0,0.0,0.8708128929138184
1.8187897205352783,1.8177025318145752,0.001087188720703125,0.7443295121192932,1.0,6.164413928985596,0.8844058513641357
1.8034173250198364,1.8096224069595337,-0.006205081939697266,0.7462171912193298,0.09523809523809523,2.6457512378692627,0.881122350692749
1.8062325716018677,1.7914705276489258,0.014762043952941895,0.7410399913787842,0.0714285714285714,6.244997978210449,0.8676232099533081
1.7980170249938965,1.7972455024719238,0.0007715225219726562,0.7527204155921936,1.0,6.164413928985596,0.8794624209403992
1.802027940750122,1.8036874532699585,-0.0016595125198364258,0.7636291980743408,0.09523809523809523,3.1622776985168457,0.8908051252365112
1.7941135168075562,1.8048878908157349,-0.010774374008178711,0.7762029767036438,0.19047619047619047,5.830951690673828,0.9028578400611877
1.7924444675445557,1.8039028644561768,-0.011458396911621094,0.7822971940040588,1.0,0.0,0.9084184169769287
1.8036015033721924,1.7936413288116455,0.009960174560546875,0.7812530398368835,1.0,6.4031243324279785,0.8995477557182312
1.7711795568466187,1.7769967317581177,-0.0058171749114990234,0.779620349407196,0.023809523809523836,2.8284270763397217,0.9010027647018433
1.7374858856201172,1.7293248176574707,0.008161067962646484,0.7515698075294495,0.16666666666666663,5.916079998016357,0.8835335373878479
1.6952518224716187,1.6936143636703491,0.0016374588012695312,0.7205241918563843,1.0,6.244997978210449,0.854744017124176
1.6582287549972534,1.665006160736084,-0.006777405738830566,0.7040892839431763,0.0714285714285714,1.4142135381698608,0.8443834781646729
1.6467087268829346,1.6395795345306396,0.007129192352294922,0.7050098776817322,0.023809523809523836,6.4031243324279785,0.8566902279853821
1.64613676071167,1.6420503854751587,0.0040863752365112305,0.7081047296524048,1.0,6.244997978210449,0.8701208233833313
1.650560736656189,1.6532928943634033,-0.0027321577072143555,0.7164599895477295,0.0714285714285714,2.4494898319244385,0.8800692558288574
1.6651781797409058,1.6717711687088013,-0.006592988967895508,0.7239280343055725,0.0714285714285714,2.8284270763397217,0.8837161064147949
1.6921133995056152,1.700581431388855,-0.008468031883239746,0.740740954875946,0.11904761904761907,3.0,0.9074921607971191
1.7158414125442505,1.729071021080017,-0.013229608535766602,0.7557892203330994,0.19047619047619047,3.0,0.9262526631355286
1.750739574432373,1.7387375831604004,0.012001991271972656,0.7631065845489502,0.023809523809523836,2.2360680103302,0.9297056794166565
1.7618532180786133,1.7628816366195679,-0.0010284185409545898,0.7749454379081726,0.09523809523809523,6.164413928985596,0.9467063546180725
1.7726389169692993,1.770098090171814,0.0025408267974853516,0.7822511792182922,1.0,6.0,0.9556806087493896
1.7747818231582642,1.766607403755188,0.008174419403076172,0.7771417498588562,0.1428571428571429,2.6457512378692627,0.9403017163276672
1.7619823217391968,1.7698898315429688,-0.007907509803771973,0.7912136316299438,0.023809523809523836,2.6457512378692627,0.9669842720031738
1.7640153169631958,1.7589542865753174,0.005061030387878418,0.7852059006690979,0.1428571428571429,3.0,0.9533525109291077
1.761726975440979,1.7587449550628662,0.002982020378112793,0.792449414730072,0.0714285714285714,6.244997978210449,0.9652668833732605
1.7511532306671143,1.768947958946228,-0.01779472827911377,0.7972272038459778,1.0,6.4031243324279785,0.9726067185401917
1.7572801113128662,1.7654657363891602,-0.008185625076293945,0.796614944934845,0.023809523809523836,1.4142135381698608,0.9698446989059448
1.765683889389038,1.7624914646148682,0.003192424774169922,0.7943102121353149,0.0714285714285714,6.244997978210449,0.9615200757980347
1.7627664804458618,1.7804632186889648,-0.017696738243103027,0.8131872415542603,1.0,6.4031243324279785,0.984770655632019
1.7843708992004395,1.7834446430206299,0.0009262561798095703,0.8029887676239014,0.023809523809523836,3.1622776985168457,0.9676083326339722
1.7988312244415283,1.7930078506469727,0.005823373794555664,0.8105044960975647,0.2142857142857143,5.74456262588501,0.9736504554748535
1.80515718460083,1.7997779846191406,0.005379199981689453,0.8123757243156433,1.0,0.0,0.9720551371574402
1.8079053163528442,1.8075573444366455,0.00034797191619873047,0.8183314800262451,1.0,6.164413928985596,0.9776923656463623
1.8024616241455078,1.8138618469238281,-0.011400222778320312,0.8244531750679016,0.09523809523809523,6.164413928985596,0.9826272130012512
1.8087124824523926,1.8072549104690552,0.0014575719833374023,0.8201937079429626,1.0,6.164413928985596,0.9757784008979797
1.809335708618164,1.8075838088989258,0.0017518997192382812,0.8199268579483032,0.09523809523809523,2.8284270763397217,0.9724870324134827
1.8016345500946045,1.809941053390503,-0.008306503295898438,0.823104202747345,0.1428571428571429,3.316624879837036,0.976355791091919
1.8057559728622437,1.7984557151794434,0.007300257682800293,0.8193155527114868,0.11904761904761907,3.872983455657959,0.9666514992713928
1.8007652759552002,1.7947102785110474,0.006054997444152832,0.8210029006004333,0.38095238095238093,4.0,0.9682492017745972
1.7980678081512451,1.7889314889907837,0.009136319160461426,0.8183531165122986,0.0,1.4142135381698608,0.961716890335083
1.789434552192688,1.7911707162857056,-0.0017361640930175781,0.8193060159683228,0.04761904761904767,2.0,0.9649925827980042
1.7844467163085938,1.7940350770950317,-0.009588360786437988,0.8202745318412781,0.04761904761904767,1.7320507764816284,0.9667888879776001
1.7870173454284668,1.7919421195983887,-0.004924774169921875,0.813162624835968,0.023809523809523836,2.2360680103302,0.9591285586357117
1.7966606616973877,1.7882623672485352,0.008398294448852539,0.8077059984207153,0.09523809523809523,2.4494898319244385,0.9553435444831848
1.796059012413025,1.7973445653915405,-0.001285552978515625,0.803821325302124,0.04761904761904767,3.464101552963257,0.9568976163864136
1.7927762269973755,1.7771559953689575,0.015620231628417969,0.7887089848518372,0.2857142857142857,3.872983455657959,0.9376905560493469
1.7736241817474365,1.7768316268920898,-0.0032074451446533203,0.7888163924217224,0.0714285714285714,4.795831680297852,0.9393559694290161
1.7772023677825928,1.8011524677276611,-0.02395009994506836,0.793028712272644,0.47619047619047616,4.690415859222412,0.9290310144424438
1.799033284187317,1.8306185007095337,-0.0315852165222168,0.8094608783721924,1.0,6.164413928985596,0.9409297704696655
1.8155051469802856,1.7971696853637695,0.018335461616516113,0.7996631264686584,0.09523809523809523,6.164413928985596,0.9263589382171631
1.783933401107788,1.7694975137710571,0.014435887336730957,0.7964183688163757,1.0,6.324555397033691,0.933764636516571
1.7519475221633911,1.7484021186828613,0.003545403480529785,0.7898327112197876,0.04761904761904767,6.324555397033691,0.9355652928352356
1.7283856868743896,1.7424033880233765,-0.014017701148986816,0.7838791608810425,1.0,6.082762718200684,0.9385746717453003
1.7372957468032837,1.7183105945587158,0.01898515224456787,0.7531835436820984,0.11904761904761907,3.1622776985168457,0.9081913232803345
1.7274296283721924,1.7213246822357178,0.006104946136474609,0.7521016001701355,0.11904761904761907,3.605551242828369,0.9095760583877563
1.7365946769714355,1.7047324180603027,0.03186225891113281,0.7505232095718384,0.2857142857142857,3.605551242828369,0.9059339761734009
1.7161251306533813,1.7172832489013672,-0.0011581182479858398,0.7646995782852173,0.023809523809523836,1.4142135381698608,0.9237463474273682
1.7329155206680298,1.7057983875274658,0.027117133140563965,0.7685968279838562,0.023809523809523836,6.4031243324279785,0.9178817272186279
1.7425057888031006,1.7023674249649048,0.0401383638381958,0.7796037197113037,1.0,0.0,0.9219824075698853
1.7160022258758545,1.7384978532791138,-0.022495627403259277,0.7890937924385071,1.0,0.0,0.9290381073951721
1.7312865257263184,1.7275235652923584,0.003762960433959961,0.7901209592819214,1.0,0.0,0.9259910583496094
1.7263133525848389,1.7268180847167969,-0.0005047321319580078,0.7923794388771057,1.0,6.0,0.928017258644104
1.723249912261963,1.7161601781845093,0.007089734077453613,0.7699429392814636,0.1428571428571429,2.0,0.9044099450111389
1.6992716789245605,1.7191991806030273,-0.019927501678466797,0.7725722193717957,0.04761904761904767,2.4494898319244385,0.9122000336647034
1.692891240119934,1.703639268875122,-0.010748028755187988,0.7478963732719421,0.09523809523809523,1.7320507764816284,0.8794934749603271
1.6838853359222412,1.6902700662612915,-0.006384730339050293,0.7475787997245789,0.0714285714285714,2.4494898319244385,0.8817622661590576
1.666103720664978,1.685728669166565,-0.019624948501586914,0.750453531742096,0.0714285714285714,2.2360680103302,0.884296178817749
1.6677559614181519,1.6593211889266968,0.008434772491455078,0.7446843385696411,0.04761904761904767,2.0,0.8745632767677307
1.670274019241333,1.6323987245559692,0.03787529468536377,0.7470859289169312,0.04761904761904767,3.464101552963257,0.8743270039558411
1.6345219612121582,1.6449536085128784,-0.010431647300720215,0.7572267651557922,0.23809523809523814,3.316624879837036,0.8882572054862976
1.645221471786499,1.6252919435501099,0.01992952823638916,0.7686447501182556,0.023809523809523836,2.0,0.8970109224319458
1.6191799640655518,1.6365717649459839,-0.01739180088043213,0.7713168263435364,0.0714285714285714,6.244997978210449,0.899692177772522
1.6152032613754272,1.6240366697311401,-0.00883340835571289,0.7721792459487915,1.0,5.830951690673828,0.8990709781646729
1.6030287742614746,1.6064640283584595,-0.0034352540969848633,0.7741814255714417,0.19047619047619047,5.830951690673828,0.9009172320365906
1.599900722503662,1.5903035402297974,0.009597182273864746,0.7616053819656372,1.0,6.4031243324279785,0.887557864189148
1.591731309890747,1.583300232887268,0.008431077003479004,0.7539254426956177,0.023809523809523836,1.4142135381698608,0.8807930946350098
1.5752501487731934,1.591172695159912,-0.01592254638671875,0.7545764446258545,0.0714285714285714,6.244997978210449,0.8816602230072021
1.5711334943771362,1.5944448709487915,-0.023311376571655273,0.7575187087059021,1.0,6.244997978210449,0.8841870427131653
1.582653522491455,1.5875264406204224,-0.004872918128967285,0.7518261075019836,0.0714285714285714,3.464101552963257,0.8795667290687561
1.5873194932937622,1.5924609899520874,-0.005141496658325195,0.7554997205734253,0.30952380952380953,3.605551242828369,0.8813992738723755
1.5954327583312988,1.5965677499771118,-0.0011349916458129883,0.7543595433235168,0.0,2.6457512378692627,0.8792099952697754
1.6027737855911255,1.6006112098693848,0.0021625757217407227,0.7537933588027954,0.16666666666666663,5.916079998016357,0.8814031481742859
1.609372615814209,1.603592038154602,0.005780577659606934,0.7550905346870422,1.0,6.244997978210449,0.8804698586463928
1.6096795797348022,1.6060025691986084,0.0036770105361938477,0.7549297213554382,0.0714285714285714,6.244997978210449,0.8815673589706421
1.6064363718032837,1.605840802192688,0.0005955696105957031,0.7578871250152588,1.0,0.0,0.8834412097930908
1.605040431022644,1.6013306379318237,0.0037097930908203125,0.755562961101532,1.0,5.4772257804870605,0.8830122947692871
1.5929352045059204,1.6051408052444458,-0.01220560073852539,0.7577828764915466,0.2857142857142857,5.4772257804870605,0.8861842751502991
1.5944737195968628,1.596176266670227,-0.0017025470733642578,0.7498926520347595,1.0,6.244997978210449,0.8791377544403076
1.5952039957046509,1.5908005237579346,0.004403471946716309,0.751586377620697,0.0714285714285714,2.2360680103302,0.8789907693862915
1.5963481664657593,1.5876332521438599,0.008714914321899414,0.7484472393989563,0.04761904761904767,2.4494898319244385,0.8781410455703735
1.5968939065933228,1.5926851034164429,0.004208803176879883,0.7444746494293213,0.1428571428571429,6.0,0.8754809498786926
1.589209794998169,1.599361777305603,-0.010151982307434082,0.7521165013313293,1.0,6.244997978210449,0.8803484439849854
1.5929278135299683,1.6009957790374756,-0.008067965507507324,0.7507054805755615,0.0714285714285714,1.7320507764816284,0.8798797726631165
1.598031759262085,1.6009838581085205,-0.002952098846435547,0.7524992227554321,0.0,1.4142135381698608,0.8816291689872742
1.5986078977584839,1.6036721467971802,-0.005064249038696289,0.7527711987495422,0.04761904761904767,6.324555397033691,0.881982147693634
1.604288935661316,1.5988699197769165,0.005419015884399414,0.7468317151069641,1.0,6.324555397033691,0.8765733242034912
1.597247838973999,1.6060978174209595,-0.00884997844696045,0.7544354796409607,0.04761904761904767,2.0,0.8846028447151184
1.6006838083267212,1.6016747951507568,-0.0009909868240356445,0.7481420040130615,0.04761904761904767,3.1622776985168457,0.8797440528869629
1.5927090644836426,1.6070221662521362,-0.014313101768493652,0.7500166296958923,0.19047619047619047,5.830951690673828,0.8822962045669556
1.6037620306015015,1.5940773487091064,0.00968468189239502,0.7440759539604187,1.0,6.244997978210449,0.8770711421966553
1.6007124185562134,1.5958244800567627,0.004887938499450684,0.744222104549408,0.0714285714285714,2.0,0.8781024813652039
1.6004745960235596,1.5962004661560059,0.004274129867553711,0.7474690675735474,0.0714285714285714,2.2360680103302,0.8795793652534485
1.5925275087356567,1.604876160621643,-0.012348651885986328,0.7488710284233093,0.04761904761904767,1.7320507764816284,0.8821346759796143
1.6001083850860596,1.598717212677002,0.0013911724090576172,0.742854654788971,0.023809523809523836,2.0,0.8769810795783997
1.591133952140808,1.6090384721755981,-0.01790452003479004,0.7480238676071167,0.0714285714285714,6.244997978210449,0.8833386898040771
1.5995322465896606,1.6024729013442993,-0.002940654754638672,0.743514358997345,1.0,5.291502475738525,0.8788979649543762
1.609220266342163,1.5943559408187866,0.014864325523376465,0.7410156726837158,0.33333333333333337,3.872983455657959,0.8758620023727417
1.6034528017044067,1.6002719402313232,0.003180861473083496,0.743170440196991,0.023809523809523836,1.0,0.8800867795944214
1.6091228723526,1.595238208770752,0.013884663581848145,0.7382134795188904,0.0,6.480740547180176,0.8761011362075806
1.5913426876068115,1.6114861965179443,-0.020143508911132812,0.7429025173187256,1.0,6.082762718200684,0.8812095522880554
1.6017974615097046,1.6015089750289917,0.0002884864807128906,0.7418814301490784,0.11904761904761907,6.082762718200684,0.8786612749099731
1.602729320526123,1.5986424684524536,0.004086852073669434,0.7343214750289917,1.0,5.656854152679443,0.8726903796195984
1.612165927886963,1.5894761085510254,0.0226898193359375,0.7337011098861694,0.23809523809523814,3.464101552963257,0.8732867240905762
1.602627158164978,1.5998502969741821,0.0027768611907958984,0.7410253286361694,0.04761904761904767,3.872983455657959,0.8791559338569641
1.601754069328308,1.6014516353607178,0.00030243396759033203,0.7364987134933472,0.40476190476190477,5.0,0.876557469367981
1.5896729230880737,1.6152164936065674,-0.025543570518493652,0.7436444759368896,1.0,0.0,0.8861826658248901
1.6045031547546387,1.6026698350906372,0.0018333196640014648,0.7391358017921448,1.0,5.916079998016357,0.8809152245521545
1.7507487535476685,1.7446680068969727,0.006080746650695801,0.8844667673110962,1.0,5.916079998016357,0.9997810125350952
1.5917809009552002,1.5845215320587158,0.007259368896484375,0.8720203638076782,0.16666666666666663,0.0,0.9980247020721436
1.5139367580413818,1.5191712379455566,-0.005234479904174805,0.8636001348495483,1.0,6.324555397033691,0.9914671182632446
1.4542088508605957,1.4550594091415405,-0.0008505582809448242,0.8559948205947876,1.0,3.7416574954986572,0.9876044988632202
1.4525078535079956,1.4263818264007568,0.02612602710723877,0.852639377117157,0.04761904761904767,5.291502475738525,0.9881770610809326
1.4653570652008057,1.4530051946640015,0.0123518705368042,0.8472038507461548,0.33333333333333337,6.4031243324279785,0.9793742299079895
1.4551358222961426,1.4784709215164185,-0.02333509922027588,0.8273847103118896,1.0,2.6457512378692627,0.9538355469703674
1.4765535593032837,1.4568854570388794,0.019668102264404297,0.8230236172676086,0.023809523809523836,6.0,0.9454179406166077
1.473669171333313,1.4988852739334106,-0.025216102600097656,0.8326447606086731,0.1428571428571429,6.244997978210449,0.9487248063087463
1.5173125267028809,1.5318379402160645,-0.014525413513183594,0.8464123010635376,1.0,2.0,0.9547589421272278
1.5826499462127686,1.5729836225509644,0.0096663236618042,0.8619840145111084,0.0714285714285714,1.7320507764816284,0.957334041595459
1.598394751548767,1.5877059698104858,0.01068878173828125,0.8613482713699341,0.023809523809523836,6.324555397033691,0.9580715894699097
1.673744797706604,1.6731469631195068,0.000597834587097168,0.8778222799301147,0.04761904761904767,6.082762718200684,0.9618790745735168
1.7369129657745361,1.7368298768997192,8.308887481689453e-05,0.8812401294708252,1.0,2.4494898319244385,0.9613845348358154
1.7993063926696777,1.8015788793563843,-0.002272486686706543,0.8844342231750488,0.11904761904761907,2.0,0.9579898715019226
1.846160650253296,1.8456557989120483,0.0005048513412475586,0.8784158229827881,0.023809523809523836,1.7320507764816284,0.952616810798645
1.8694894313812256,1.8880667686462402,-0.01857733726501465,0.8715226054191589,0.0714285714285714,1.7320507764816284,0.9471205472946167
1.907912254333496,1.8952345848083496,0.012677669525146484,0.8641703724861145,0.0,2.6457512378692627,0.9381206035614014
1.9352221488952637,1.939134955406189,-0.003912806510925293,0.8646174073219299,0.0714285714285714,6.164413928985596,0.9342259168624878
1.9454854726791382,1.9453611373901367,0.00012433528900146484,0.8604762554168701,0.09523809523809523,5.0,0.9304846525192261
1.9671452045440674,1.9621789455413818,0.004966259002685547,0.8614217638969421,1.0,3.872983455657959,0.9293342232704163
1.9683256149291992,1.9779157638549805,-0.00959014892578125,0.8622291088104248,0.40476190476190477,1.4142135381698608,0.9319861531257629
1.9947447776794434,1.9794988632202148,0.015245914459228516,0.8599107265472412,0.04761904761904767,2.0,0.9277899861335754
1.990849494934082,1.9760819673538208,0.01476752758026123,0.8576832413673401,0.0,2.6457512378692627,0.9298338890075684
1.9579044580459595,1.9609172344207764,-0.0030127763748168945,0.8507822155952454,0.09523809523809523,2.2360680103302,0.9282470941543579
1.9213992357254028,1.9396568536758423,-0.018257617950439453,0.8475745320320129,0.0714285714285714,2.2360680103302,0.9260830879211426
1.9115873575210571,1.9237867593765259,-0.01219940185546875,0.8424206376075745,0.04761904761904767,2.6457512378692627,0.9231493473052979
1.89687180519104,1.8998814821243286,-0.0030096769332885742,0.8349506258964539,0.11904761904761907,2.2360680103302,0.9178019165992737
1.866133689880371,1.8728164434432983,-0.006682753562927246,0.8303073644638062,0.04761904761904767,3.0,0.9172372817993164
1.847066879272461,1.8565797805786133,-0.009512901306152344,0.8301414847373962,0.0714285714285714,3.1622776985168457,0.920083224773407
1.8646419048309326,1.8500587940216064,0.014583110809326172,0.832187294960022,0.19047619047619047,1.7320507764816284,0.9245195984840393
1.8808482885360718,1.8714510202407837,0.009397268295288086,0.8440033197402954,0.04761904761904767,6.4031243324279785,0.9361287951469421
1.8974218368530273,1.8956376314163208,0.001784205436706543,0.8509701490402222,0.023809523809523836,6.4031243324279785,0.943104088306427
1.8965116739273071,1.903305172920227,-0.006793498992919922,0.8497434854507446,1.0,1.4142135381698608,0.9478419423103333
1.9102541208267212,1.8782507181167603,0.03200340270996094,0.8426836729049683,0.023809523809523836,2.4494898319244385,0.9527866244316101
1.8756211996078491,1.8949798345565796,-0.01935863494873047,0.8443950414657593,0.023809523809523836,3.7416574954986572,0.9572656750679016
1.8597397804260254,1.8773832321166992,-0.017643451690673828,0.8259181380271912,0.11904761904761907,3.316624879837036,0.958621084690094
1.842760682106018,1.843671202659607,-0.0009105205535888672,0.7962605953216553,0.2142857142857143,2.2360680103302,0.9371916055679321
1.8270851373672485,1.8089107275009155,0.018174409866333008,0.7718199491500854,0.09523809523809523,1.4142135381698608,0.9061412811279297
1.8151670694351196,1.8167515993118286,-0.0015845298767089844,0.7768215537071228,0.023809523809523836,1.4142135381698608,0.9162242412567139
1.813269853591919,1.8104047775268555,0.0028650760650634766,0.7748709321022034,0.023809523809523836,2.6457512378692627,0.9232316017150879
1.7968941926956177,1.8018074035644531,-0.004913210868835449,0.7762552499771118,0.023809523809523836,6.0,0.9261679649353027
1.7815990447998047,1.781771183013916,-0.00017213821411132812,0.7794548273086548,0.1428571428571429,6.244997978210449,0.9268684387207031
1.7661259174346924,1.7578970193862915,0.008228898048400879,0.7619415521621704,1.0,2.0,0.9065771102905273
1.7443290948867798,1.7359219789505005,0.008407115936279297,0.765633761882782,0.0714285714285714,2.8284270763397217,0.9073789119720459
1.7102841138839722,1.7142139673233032,-0.003929853439331055,0.7798436284065247,0.023809523809523836,2.8284270763397217,0.9147239923477173
1.6912940740585327,1.6890079975128174,0.002286076545715332,0.7858284711837769,0.16666666666666663,2.2360680103302,0.9318184852600098
1.667784571647644,1.6600632667541504,0.007721304893493652,0.7969262599945068,0.023809523809523836,2.2360680103302,0.9457221031188965
1.6539971828460693,1.65231192111969,0.0016852617263793945,0.7995904684066772,0.09523809523809523,1.7320507764816284,0.9423267841339111
1.6399807929992676,1.6499950885772705,-0.01001429557800293,0.7945907711982727,0.023809523809523836,3.1622776985168457,0.9328981637954712
1.64705228805542,1.641324758529663,0.005727529525756836,0.776114821434021,0.04761904761904767,3.316624879837036,0.9047031998634338
1.635964035987854,1.641711950302124,-0.0057479143142700195,0.7716743350028992,0.23809523809523814,2.4494898319244385,0.894377589225769
1.6398184299468994,1.6378817558288574,0.0019366741180419922,0.7736889123916626,0.0714285714285714,6.244997978210449,0.8957979083061218
1.6314777135849,1.6397234201431274,-0.008245706558227539,0.7960197329521179,0.0714285714285714,6.4031243324279785,0.9185737371444702
1.6325279474258423,1.6131840944290161,0.019343852996826172,0.8019415736198425,1.0,2.2360680103302,0.9257040619850159
1.5960947275161743,1.6131824254989624,-0.017087697982788086,0.8234571814537048,0.023809523809523836,2.4494898319244385,0.9475151896476746
1.5820149183273315,1.5789836645126343,0.0030312538146972656,0.8256127834320068,0.09523809523809523,2.2360680103302,0.9493711590766907
1.5626646280288696,1.55433988571167,0.008324742317199707,0.8430091738700867,0.04761904761904767,2.0,0.9606938362121582
1.5417319536209106,1.543036699295044,-0.0013047456741333008,0.8516600728034973,0.0714285714285714,2.8284270763397217,0.9658783078193665
1.538216471672058,1.526307463645935,0.011909008026123047,0.8571327328681946,0.023809523809523836,5.916079998016357,0.9673705697059631
1.517310380935669,1.5345748662948608,-0.017264485359191895,0.8590366244316101,0.16666666666666663,5.4772257804870605,0.9656001329421997
1.5298243761062622,1.5222448110580444,0.0075795650482177734,0.8520511388778687,1.0,3.605551242828369,0.9579578638076782
1.5303255319595337,1.545100450515747,-0.014774918556213379,0.847253143787384,0.2857142857142857,6.4031243324279785,0.9517243504524231
1.550498366355896,1.560001015663147,-0.009502649307250977,0.8388519883155823,0.023809523809523836,6.324555397033691,0.9415031671524048
1.5714253187179565,1.580003261566162,-0.008577942848205566,0.8288651704788208,1.0,1.4142135381698608,0.9345533847808838
1.5990713834762573,1.5897514820098877,0.009319901466369629,0.8195138573646545,0.04761904761904767,6.164413928985596,0.9231491684913635
1.6068788766860962,1.607918620109558,-0.001039743423461914,0.8146937489509583,0.09523809523809523,6.4031243324279785,0.9157620668411255
1.6222927570343018,1.6147429943084717,0.007549762725830078,0.803390383720398,1.0,2.2360680103302,0.8973281383514404
1.6367459297180176,1.6233564615249634,0.0133894681930542,0.8061444759368896,0.023809523809523836,2.2360680103302,0.8913899064064026
1.6339623928070068,1.646936058998108,-0.012973666191101074,0.8128553628921509,0.09523809523809523,2.6457512378692627,0.8922904133796692
1.6471421718597412,1.6476207971572876,-0.0004786252975463867,0.806774914264679,0.023809523809523836,3.316624879837036,0.8787838220596313
1.6644033193588257,1.6553986072540283,0.009004712104797363,0.8083334565162659,0.1428571428571429,2.4494898319244385,0.8755704760551453
1.6764580011367798,1.6728184223175049,0.0036395788192749023,0.8080794215202332,0.11904761904761907,6.4031243324279785,0.8750115036964417
1.6802257299423218,1.6745359897613525,0.005689740180969238,0.8039783835411072,0.023809523809523836,4.898979663848877,0.8770736455917358
1.673948049545288,1.6706010103225708,0.003347039222717285,0.798206090927124,1.0,4.898979663848877,0.8742133975028992
1.6790579557418823,1.6656005382537842,0.013457417488098145,0.7829822897911072,0.4285714285714286,6.164413928985596,0.8645067811012268
1.6862462759017944,1.6765660047531128,0.00968027114868164,0.7898191809654236,1.0,6.164413928985596,0.8797177076339722
1.7025253772735596,1.6956608295440674,0.0068645477294921875,0.7837437987327576,0.09523809523809523,6.324555397033691,0.870641827583313
1.7219377756118774,1.7226852178573608,-0.0007474422454833984,0.8050128221511841,1.0,1.7320507764816284,0.9074727892875671
1.7378005981445312,1.7448025941848755,-0.007001996040344238,0.814435601234436,0.04761904761904767,6.4031243324279785,0.9183474183082581
1.7477750778198242,1.7417960166931152,0.005979061126708984,0.8361693024635315,0.023809523809523836,0.0,0.9370232224464417
1.7299256324768066,1.7326581478118896,-0.002732515335083008,0.8347112536430359,1.0,0.0,0.9390910267829895
1.7059417963027954,1.7144933938980103,-0.008551597595214844,0.8442249894142151,1.0,6.082762718200684,0.9473116993904114
1.6906975507736206,1.6854442358016968,0.005253314971923828,0.8477524518966675,1.0,2.4494898319244385,0.9518345594406128
1.6792302131652832,1.667303204536438,0.011927008628845215,0.8601937294006348,0.11904761904761907,1.7320507764816284,0.9609147310256958
1.6730482578277588,1.6631261110305786,0.009922146797180176,0.863696277141571,0.023809523809523836,6.164413928985596,0.9661453366279602
1.6664456129074097,1.6741193532943726,-0.007673740386962891,0.8721092939376831,0.09523809523809523,0.0,0.9726237058639526
1.6822491884231567,1.6695164442062378,0.012732744216918945,0.8711057305335999,1.0,6.4031243324279785,0.9732773900032043
1.6832025051116943,1.6796715259552002,0.0035309791564941406,0.8683927059173584,1.0,2.0,0.9739052057266235
1.679321050643921,1.689350962638855,-0.010029911994934082,0.8657442927360535,0.023809523809523836,3.605551242828369,0.9724436402320862
1.6762681007385254,1.6845632791519165,-0.008295178413391113,0.8583889007568359,0.0714285714285714,5.656854152679443,0.9707770943641663
1.6768600940704346,1.6790385246276855,-0.0021784305572509766,0.8527772426605225,0.23809523809523814,5.0,0.9710969924926758
1.6714736223220825,1.677574872970581,-0.006101250648498535,0.8601253032684326,1.0,4.242640495300293,0.9831019043922424
1.667423129081726,1.6664119958877563,0.0010111331939697266,0.8631532192230225,0.40476190476190477,2.2360680103302,0.9901982545852661
1.660904049873352,1.657158613204956,0.003745436668395996,0.8680552244186401,0.0714285714285714,2.4494898319244385,0.9916481971740723
1.6515315771102905,1.6547868251800537,-0.0032552480697631836,0.8703047037124634,0.09523809523809523,6.324555397033691,0.992674708366394
1.6458697319030762,1.651048183441162,-0.0051784515380859375,0.8691879510879517,0.04761904761904767,6.4031243324279785,0.9926741719245911
1.6488953828811646,1.639532208442688,0.009363174438476562,0.871117353439331,1.0,2.0,0.992358922958374
1.6348530054092407,1.6454107761383057,-0.010557770729064941,0.8762305378913879,0.023809523809523836,1.7320507764816284,0.9930275678634644
1.6399368047714233,1.6371413469314575,0.0027954578399658203,0.8733998537063599,0.0714285714285714,6.324555397033691,0.993294358253479
1.645102620124817,1.6300591230392456,0.015043497085571289,0.8745995163917542,0.04761904761904767,5.74456262588501,0.9930164813995361
1.637559175491333,1.637572169303894,-1.2993812561035156e-05,0.8766393661499023,1.0,3.464101552963257,0.9939283132553101
1.6342004537582397,1.6421067714691162,-0.007906317710876465,0.8758669495582581,0.2142857142857143,2.6457512378692627,0.9936747550964355
1.6415021419525146,1.6371105909347534,0.0043915510177612305,0.8736180067062378,0.0714285714285714,2.0,0.9920753240585327
1.6360503435134888,1.6465481519699097,-0.010497808456420898,0.8736517429351807,0.09523809523809523,1.4142135381698608,0.9923330545425415
1.6408206224441528,1.6456440687179565,-0.004823446273803711,0.8717089891433716,0.0,2.0,0.9909818172454834
1.6445574760437012,1.6475913524627686,-0.003033876419067383,0.8693561553955078,0.04761904761904767,6.324555397033691,0.9897285103797913
1.657914638519287,1.6394203901290894,0.018494248390197754,0.8671995997428894,0.04761904761904767,6.480740547180176,0.9867303371429443
1.6485302448272705,1.65853750705719,-0.010007262229919434,0.8699957132339478,1.0,3.464101552963257,0.9876242280006409
1.6651146411895752,1.6521642208099365,0.012950420379638672,0.8725829720497131,0.0,3.316624879837036,0.9867701530456543
1.6618940830230713,1.6668645143508911,-0.004970431327819824,0.87319016456604,0.2857142857142857,3.1622776985168457,0.985278844833374
1.673815369606018,1.6683076620101929,0.005507707595825195,0.8695361614227295,0.023809523809523836,5.74456262588501,0.9816101789474487
1.664369821548462,1.6834012269973755,-0.019031405448913574,0.8664872646331787,0.2142857142857143,6.324555397033691,0.9777304530143738
1.6750305891036987,1.67399263381958,0.0010379552841186523,0.8582919239997864,1.0,3.1622776985168457,0.9683312177658081
1.666697382926941,1.675158143043518,-0.008460760116577148,0.8547461628913879,0.04761904761904767,3.0,0.9616690278053284
1.6679960489273071,1.6637390851974487,0.0042569637298583984,0.8441470861434937,0.19047619047619047,2.4494898319244385,0.9492127299308777
1.662140130996704,1.6622191667556763,-7.903575897216797e-05,0.833454966545105,0.023809523809523836,2.4494898319244385,0.9348949193954468
1.6529078483581543,1.6736462116241455,-0.02073836326599121,0.8244641423225403,0.11904761904761907,6.4031243324279785,0.9210876226425171
1.675068736076355,1.6680197715759277,0.007048964500427246,0.8226349949836731,0.023809523809523836,6.244997978210449,0.9148381352424622
1.7064204216003418,1.7048590183258057,0.0015614032745361328,0.8296826481819153,1.0,2.6457512378692627,0.9208199977874756
1.7432894706726074,1.7527801990509033,-0.009490728378295898,0.8431330323219299,0.0714285714285714,3.316624879837036,0.9362717866897583
1.7834773063659668,1.7893483638763428,-0.0058710575103759766,0.8608367443084717,0.1428571428571429,2.6457512378692627,0.9558563232421875
1.8109235763549805,1.7922453880310059,0.01867818832397461,0.8669476509094238,0.11904761904761907,1.4142135381698608,0.9620704650878906
1.7904279232025146,1.7944047451019287,-0.0039768218994140625,0.8711220026016235,0.04761904761904767,2.2360680103302,0.9652163982391357
1.767279863357544,1.7787381410598755,-0.011458277702331543,0.8705124855041504,0.0,6.082762718200684,0.9676576852798462
1.7509843111038208,1.7533817291259766,-0.0023974180221557617,0.8751576542854309,0.11904761904761907,6.324555397033691,0.9711182117462158
1.7295256853103638,1.743083119392395,-0.01355743408203125,0.8747225999832153,1.0,3.1622776985168457,0.9727896451950073
1.7240819931030273,1.7303212881088257,-0.00623929500579834,0.8769465684890747,0.04761904761904767,3.0,0.9738144874572754
1.7263035774230957,1.722341537475586,0.003962039947509766,0.8784760236740112,0.19047619047619047,2.0,0.9746103286743164
1.7300227880477905,1.719390630722046,0.010632157325744629,0.879905104637146,0.0714285714285714,6.4031243324279785,0.9763585329055786
1.73368239402771,1.7208647727966309,0.012817621231079102,0.8806059956550598,0.023809523809523836,6.0,0.9754011034965515
1.7400262355804443,1.7192966938018799,0.020729541778564453,0.8778418302536011,1.0,2.6457512378692627,0.9729866981506348
1.7307511568069458,1.7329022884368896,-0.0021511316299438477,0.8783984184265137,0.1428571428571429,6.244997978210449,0.9740277528762817
1.7280030250549316,1.737890362739563,-0.009887337684631348,0.8777492642402649,0.0714285714285714,5.385164737701416,0.9731640815734863
1.731429100036621,1.7359203100204468,-0.004491209983825684,0.877869188785553,1.0,3.605551242828369,0.9728357791900635
1.728206992149353,1.7403104305267334,-0.012103438377380371,0.8750661015510559,0.30952380952380953,1.7320507764816284,0.9713762998580933
1.7407933473587036,1.7299623489379883,0.010830998420715332,0.8745228052139282,0.04761904761904767,2.0,0.9705960750579834
1.7346583604812622,1.7394161224365234,-0.0047577619552612305,0.8767638802528381,0.023809523809523836,6.244997978210449,0.9722847938537598
1.7320477962493896,1.7438234090805054,-0.011775612831115723,0.8760809898376465,0.0714285714285714,6.480740547180176,0.9716170430183411
1.7336785793304443,1.74380362033844,-0.010125041007995605,0.8769489526748657,1.0,6.480740547180176,0.9721670746803284
1.7386127710342407,1.7384026050567627,0.00021016597747802734,0.8765328526496887,0.0,0.0,0.972126305103302
1.7276558876037598,1.747668743133545,-0.020012855529785156,0.8810244798660278,1.0,0.0,0.9749096632003784
1.7353531122207642,1.7370039224624634,-0.0016508102416992188,0.8747259378433228,1.0,0.0,0.9696639776229858
1.7335374355316162,1.7375404834747314,-0.004003047943115234,0.8759640455245972,1.0,5.385164737701416,0.9725882411003113
1.7316412925720215,1.7373607158660889,-0.005719423294067383,0.878447413444519,1.0,5.385164737701416,0.9733713865280151
1.7407232522964478,1.728442907333374,0.01228034496307373,0.8763353228569031,0.30952380952380953,0.0,0.9725205898284912
1.7412430047988892,1.7277052402496338,0.013537764549255371,0.8784276843070984,1.0,6.324555397033691,0.9734243154525757
1.7406744956970215,1.7283233404159546,0.012351155281066895,0.8751748204231262,1.0,2.4494898319244385,0.9721171259880066
1.7340766191482544,1.7372348308563232,-0.0031582117080688477,0.8786308169364929,0.04761904761904767,3.0,0.9735749363899231
1.7351393699645996,1.7360947132110596,-0.0009553432464599609,0.874337375164032,0.09523809523809523,3.0,0.9716683030128479
1.7440905570983887,1.7271084785461426,0.016982078552246094,0.8745627403259277,0.11904761904761907,6.164413928985596,0.9721488952636719
1.7375603914260864,1.73384428024292,0.003716111183166504,0.8769752383232117,0.09523809523809523,6.0,0.9731466174125671
1.7370257377624512,1.7339192628860474,0.0031064748764038086,0.8792613744735718,1.0,2.4494898319244385,0.9735914468765259
1.729358434677124,1.7403676509857178,-0.01100921630859375,0.8756909370422363,0.1428571428571429,2.0,0.9721019268035889
1.733987808227539,1.7361221313476562,-0.0021343231201171875,0.8761270642280579,0.04761904761904767,2.2360680103302,0.9713385701179504
1.7365946769714355,1.7331048250198364,0.003489851951599121,0.8798457980155945,0.09523809523809523,2.4494898319244385,0.9738276600837708
1.7341581583023071,1.735593318939209,-0.0014351606369018555,0.8769960999488831,0.023809523809523836,3.605551242828369,0.9725121259689331
1.7283729314804077,1.741037130355835,-0.012664198875427246,0.8790338039398193,0.11904761904761907,5.099019527435303,0.9729945063591003
1.7473739385604858,1.7211220264434814,0.026251912117004395,0.8776718974113464,0.38095238095238093,5.916079998016357,0.9726732969284058
1.7341790199279785,1.7348332405090332,-0.0006542205810546875,0.872934877872467,1.0,5.0,0.9691564440727234
1.7356131076812744,1.7332053184509277,0.0024077892303466797,0.8778868317604065,0.16666666666666663,4.4721360206604,0.9719847440719604
1.7335174083709717,1.7362719774246216,-0.0027545690536499023,0.8780189156532288,0.4285714285714286,6.0,0.972832202911377
1.735899567604065,1.733416199684143,0.002483367919921875,0.8759303689002991,0.1428571428571429,0.0,0.9723317623138428
1.7289702892303467,1.7401678562164307,-0.011197566986083984,0.8765031695365906,1.0,0.0,0.9721550941467285
1.7374742031097412,1.731826901435852,0.00564730167388916,0.87764573097229,1.0,6.164413928985596,0.9732167720794678
1.7322273254394531,1.7373251914978027,-0.005097866058349609,0.8783876299858093,1.0,2.6457512378692627,0.9729316830635071
1.733616828918457,1.735388994216919,-0.001772165298461914,0.8748536705970764,0.09523809523809523,3.605551242828369,0.9713454246520996
1.7397687435150146,1.7284808158874512,0.011287927627563477,0.8781685829162598,0.11904761904761907,3.316624879837036,0.9727667570114136
1.7305189371109009,1.738054871559143,-0.0075359344482421875,0.8788129091262817,0.19047619047619047,2.8284270763397217,0.9729381799697876
1.7297526597976685,1.7378674745559692,-0.008114814758300781,0.8790676593780518,0.0714285714285714,2.4494898319244385,0.9728527069091797
1.7400906085968018,1.7271032333374023,0.012987375259399414,0.874052882194519,0.11904761904761907,1.7320507764816284,0.9709324836730957
1.7351124286651611,1.7324855327606201,0.0026268959045410156,0.8758041262626648,0.023809523809523836,2.2360680103302,0.9724133610725403
1.7386260032653809,1.7292530536651611,0.009372949600219727,0.8776543140411377,0.04761904761904767,2.0,0.9727085828781128
1.7347745895385742,1.7336124181747437,0.0011621713638305664,0.8788553476333618,0.0714285714285714,1.4142135381698608,0.9730789065361023
1.730393648147583,1.7373054027557373,-0.006911754608154297,0.877113938331604,0.023809523809523836,6.4031243324279785,0.9731103181838989
1.7342445850372314,1.73390531539917,0.00033926963806152344,0.8771244287490845,0.023809523809523836,6.164413928985596,0.971757173538208
1.735729694366455,1.7325726747512817,0.00315701961517334,0.8765476942062378,1.0,3.605551242828369,0.9720364212989807
1.7447911500930786,1.722838044166565,0.021953105926513672,0.8750249743461609,0.09523809523809523,5.385164737701416,0.971480131149292
1.7385611534118652,1.728590488433838,0.009970664978027344,0.8780191540718079,0.30952380952380953,0.0,0.9725821018218994
1.728455662727356,1.7383168935775757,-0.009861230850219727,0.878149688243866,1.0,6.164413928985596,0.9720065593719482
1.7315232753753662,1.7361783981323242,-0.004655122756958008,0.8780190348625183,1.0,2.2360680103302,0.9732144474983215
1.7335178852081299,1.7337056398391724,-0.00018775463104248047,0.8751835823059082,0.09523809523809523,3.316624879837036,0.9717767238616943
1.7266765832901,1.7407305240631104,-0.014053940773010254,0.8757506608963013,0.023809523809523836,3.7416574954986572,0.9715697765350342
1.7411810159683228,1.7260075807571411,0.01517343521118164,0.8775849342346191,0.23809523809523814,2.6457512378692627,0.9725399613380432
1.733496069908142,1.7340898513793945,-0.0005937814712524414,0.8757935166358948,0.09523809523809523,6.244997978210449,0.971632719039917
1.730395793914795,1.7372022867202759,-0.006806492805480957,0.8773847818374634,0.0714285714285714,5.656854152679443,0.9723759889602661
1.7307453155517578,1.7363749742507935,-0.0056296586990356445,0.8775704503059387,1.0,5.656854152679443,0.9719735980033875
1.7275311946868896,1.739111304283142,-0.011580109596252441,0.8801756501197815,0.23809523809523814,0.0,0.9729390144348145
1.7321361303329468,1.735074758529663,-0.0029386281967163086,0.8771604299545288,1.0,0.0,0.97185879945755
1.7440553903579712,1.722445011138916,0.021610379219055176,0.8746163845062256,1.0,6.324555397033691,0.971210241317749
1.7311887741088867,1.7355494499206543,-0.004360675811767578,0.8780021667480469,1.0,2.2360680103302,0.9723531603813171
1.7412028312683105,1.7259639501571655,0.01523888111114502,0.8761540651321411,0.04761904761904767,2.0,0.9712372422218323
1.7338919639587402,1.7328301668167114,0.0010617971420288086,0.8726369738578796,0.0714285714285714,6.4031243324279785,0.969099223613739
1.7468191385269165,1.7197520732879639,0.027067065238952637,0.8762881755828857,0.023809523809523836,0.0,0.9707185626029968
1.7385587692260742,1.7284505367279053,0.010108232498168945,0.8760949969291687,1.0,0.0,0.9711920619010925
1.7295113801956177,1.7380363941192627,-0.00852501392364502,0.8763992786407471,1.0,6.244997978210449,0.9719288349151611
1.7346614599227905,1.7327111959457397,0.0019502639770507812,0.8763558864593506,1.0,2.2360680103302,0.9720867872238159
1.7336547374725342,1.7339179515838623,-0.000263214111328125,0.8768828511238098,0.0714285714285714,6.324555397033691,0.9717035889625549
1.7333862781524658,1.7341009378433228,-0.0007146596908569336,0.8739330768585205,0.04761904761904767,0.0,0.9697022438049316
1.730910301208496,1.7366783618927002,-0.0057680606842041016,0.8760933876037598,1.0,6.244997978210449,0.9716036319732666
1.7299840450286865,1.7374824285507202,-0.007498383522033691,0.878254234790802,1.0,2.4494898319244385,0.9720617532730103
1.7383525371551514,1.728958249092102,0.009394288063049316,0.8736519813537598,0.0714285714285714,2.6457512378692627,0.9700429439544678
1.7338764667510986,1.7334811687469482,0.0003952980041503906,0.8742533326148987,0.0714285714285714,3.0,0.9702668190002441
1.7389400005340576,1.7283613681793213,0.010578632354736328,0.8706095814704895,0.09523809523809523,6.082762718200684,0.9682499766349792
1.7447834014892578,1.7219616174697876,0.022821784019470215,0.872005045413971,0.11904761904761907,6.4031243324279785,0.9692659378051758
1.7364684343338013,1.7305511236190796,0.00591731071472168,0.8778685331344604,1.0,3.7416574954986572,0.9721795916557312
1.7295233011245728,1.7367769479751587,-0.0072536468505859375,0.8778986930847168,0.023809523809523836,5.385164737701416,0.9718391299247742
1.7360007762908936,1.7318662405014038,0.004134535789489746,0.875613272190094,0.30952380952380953,0.0,0.9707276225090027
1.7323508262634277,1.734755516052246,-0.0024046897888183594,0.8769625425338745,1.0,6.0,0.9721644520759583
1.7353715896606445,1.7322874069213867,0.0030841827392578125,0.8754554390907288,1.0,3.0,0.9715214371681213
1.7300893068313599,1.737515926361084,-0.007426619529724121,0.8757309913635254,0.1428571428571429,2.6457512378692627,0.9703328013420105
1.726792812347412,1.7402775287628174,-0.013484716415405273,0.876966118812561,0.0714285714285714,2.4494898319244385,0.9703514575958252
1.72701096534729,1.7405343055725098,-0.013523340225219727,0.8754344582557678,0.09523809523809523,2.6457512378692627,0.9713996052742004
1.7265533208847046,1.7412205934524536,-0.014667272567749023,0.8738813996315002,0.04761904761904767,2.6457512378692627,0.9703575372695923
1.730748176574707,1.736999273300171,-0.006251096725463867,0.8774834871292114,0.11904761904761907,1.7320507764816284,0.9711775779724121
1.735666036605835,1.732527256011963,0.0031387805938720703,0.8708420991897583,0.04761904761904767,1.0,0.9682624340057373
1.7334123849868774,1.7343181371688843,-0.0009057521820068359,0.8744245767593384,0.023809523809523836,6.480740547180176,0.9700579643249512
1.7401385307312012,1.7281805276870728,0.011958003044128418,0.8716878890991211,0.0,0.0,0.9687076807022095
1.7287360429763794,1.7394542694091797,-0.010718226432800293,0.875655472278595,1.0,0.0,0.9709465503692627
1.7332077026367188,1.7346503734588623,-0.0014426708221435547,0.8750830292701721,1.0,6.0,0.9702670574188232
1.733885407447815,1.7338019609451294,8.344650268554688e-05,0.87592613697052,1.0,2.6457512378692627,0.9708975553512573
1.7461926937103271,1.7210612297058105,0.0251314640045166,0.8740269541740417,0.1428571428571429,4.582575798034668,0.9697200655937195
1.728073239326477,1.7386009693145752,-0.010527729988098145,0.8734172582626343,0.023809523809523836,4.358899116516113,0.9697936773300171
1.7282525300979614,1.7395069599151611,-0.011254429817199707,0.8745406270027161,0.47619047619047616,6.4031243324279785,0.9699416756629944
1.7301679849624634,1.7373483180999756,-0.007180333137512207,0.8748680949211121,0.023809523809523836,6.164413928985596,0.9705649018287659
1.7324669361114502,1.7349885702133179,-0.0025216341018676758,0.8747479915618896,1.0,3.1622776985168457,0.971093475818634
1.7347415685653687,1.7327191829681396,0.002022385597229004,0.871671736240387,0.09523809523809523,6.0,0.9685015678405762
1.7353678941726685,1.731401801109314,0.003966093063354492,0.8705397248268127,0.1428571428571429,0.0,0.9690540432929993
1.7319389581680298,1.7354625463485718,-0.003523588180541992,0.8738055229187012,1.0,6.4031243324279785,0.9700466394424438
1.7326393127441406,1.7343435287475586,-0.0017042160034179688,0.8736225366592407,1.0,2.4494898319244385,0.9692270159721375
1.7356173992156982,1.7314732074737549,0.004144191741943359,0.8749342560768127,0.023809523809523836,3.1622776985168457,0.9695873856544495
1.73779296875,1.7289930582046509,0.008799910545349121,0.8752634525299072,0.11904761904761907,2.8284270763397217,0.9707380533218384
1.726928472518921,1.7398321628570557,-0.012903690338134766,0.8748822212219238,0.16666666666666663,1.7320507764816284,0.9700403213500977
1.7329961061477661,1.7327303886413574,0.0002657175064086914,0.8701952695846558,0.023809523809523836,1.7320507764816284,0.9688338041305542
1.7235612869262695,1.7425286769866943,-0.018967390060424805,0.8755332827568054,0.04761904761904767,2.2360680103302,0.9703590273857117
1.7314449548721313,1.734901785850525,-0.0034568309783935547,0.8716036677360535,0.023809523809523836,2.6457512378692627,0.9690806865692139
1.7283583879470825,1.7379536628723145,-0.009595274925231934,0.8724608421325684,0.09523809523809523,1.0,0.9693710207939148
1.7356653213500977,1.7306649684906006,0.00500035285949707,0.8722901344299316,0.0714285714285714,2.4494898319244385,0.969250500202179
1.7364459037780762,1.7299449443817139,0.006500959396362305,0.8731223940849304,0.04761904761904767,6.164413928985596,0.9689322710037231
1.7223501205444336,1.743512511253357,-0.02116239070892334,0.8765344619750977,0.09523809523809523,6.082762718200684,0.9706712961196899
1.735175609588623,1.730945348739624,0.0042302608489990234,0.8711364269256592,1.0,4.690415859222412,0.9677683115005493
1.7320172786712646,1.7339001893997192,-0.0018829107284545898,0.8713610172271729,0.11904761904761907,4.0,0.9685027003288269
1.732540249824524,1.7334448099136353,-0.0009045600891113281,0.8745420575141907,0.40476190476190477,6.4031243324279785,0.9696676135063171
1.7363163232803345,1.7294774055480957,0.0068389177322387695,0.872981071472168,0.023809523809523836,0.0,0.9689176082611084
1.7324252128601074,1.7334548234939575,-0.0010296106338500977,0.8745076656341553,1.0,0.0,0.9704005718231201
1.746752142906189,1.7178955078125,0.028856635093688965,0.8736774325370789,1.0,6.0,0.9698346257209778
1.7360432147979736,1.728867530822754,0.0071756839752197266,0.8735151886940002,1.0,2.6457512378692627,0.9706639051437378
1.742370367050171,1.7226002216339111,0.019770145416259766,0.8736751079559326,0.1428571428571429,1.7320507764816284,0.9692822098731995
1.7283326387405396,1.7366788387298584,-0.008346199989318848,0.8753918409347534,0.023809523809523836,2.4494898319244385,0.9701864719390869
1.7281630039215088,1.7367734909057617,-0.00861048698425293,0.8728365898132324,0.04761904761904767,3.1622776985168457,0.9697562456130981
1.7360845804214478,1.728814721107483,0.007269859313964844,0.8732749819755554,0.1428571428571429,2.4494898319244385,0.9696203470230103
1.7310705184936523,1.732824683189392,-0.001754164695739746,0.8739796280860901,0.09523809523809523,2.4494898319244385,0.9696570634841919
1.740212082862854,1.7239142656326294,0.01629781723022461,0.8713037967681885,0.04761904761904767,6.164413928985596,0.9685147404670715
1.7349846363067627,1.7288535833358765,0.0061310529708862305,0.8731400966644287,0.09523809523809523,6.324555397033691,0.9703167080879211
1.7264933586120605,1.7376914024353027,-0.011198043823242188,0.8747617602348328,1.0,2.4494898319244385,0.9707474708557129
1.7368144989013672,1.727374792098999,0.009439706802368164,0.8742944002151489,0.04761904761904767,4.4721360206604,0.9698053598403931
1.7252744436264038,1.7379372119903564,-0.012662768363952637,0.8739314675331116,0.1428571428571429,5.291502475738525,0.9697118997573853
1.7250112295150757,1.7390167713165283,-0.014005541801452637,0.8744500279426575,0.33333333333333337,0.0,0.9698363542556763
1.7379260063171387,1.7261745929718018,0.011751413345336914,0.8720614910125732,1.0,6.244997978210449,0.9685914516448975
1.7313209772109985,1.7325530052185059,-0.0012320280075073242,0.8722794651985168,1.0,6.244997978210449,0.9690011143684387
1.7323827743530273,1.7311891317367554,0.0011936426162719727,0.8731704354286194,0.0714285714285714,6.4031243324279785,0.9690502882003784
1.740110158920288,1.7234135866165161,0.016696572303771973,0.8715181946754456,1.0,1.7320507764816284,0.967807948589325
1.73475980758667,1.7287613153457642,0.005998492240905762,0.8731679916381836,0.023809523809523836,1.4142135381698608,0.9697915315628052
1.7375789880752563,1.725417137145996,0.012161850929260254,0.8714895844459534,0.04761904761904767,6.480740547180176,0.9678028225898743
1.7277259826660156,1.7357091903686523,-0.007983207702636719,0.8725334405899048,0.0,5.5677642822265625,0.968518853187561
1.7309404611587524,1.7324175834655762,-0.0014771223068237305,0.8731713891029358,1.0,3.464101552963257,0.9688370823860168
1.7330008745193481,1.7296468019485474,0.0033540725708007812,0.8742483854293823,0.26190476190476186,6.4031243324279785,0.9702447652816772
1.7394709587097168,1.7233059406280518,0.01616501808166504,0.8706768155097961,0.023809523809523836,6.324555397033691,0.9677789211273193
1.7303811311721802,1.732732892036438,-0.0023517608642578125,0.8738582134246826,1.0,1.7320507764816284,0.9695181846618652
1.7391064167022705,1.7240053415298462,0.015101075172424316,0.8731168508529663,0.04761904761904767,6.4031243324279785,0.9691773056983948
1.7280888557434082,1.7345807552337646,-0.006491899490356445,0.8728834390640259,0.023809523809523836,0.0,0.9688422679901123
1.7323628664016724,1.7307716608047485,0.0015912055969238281,0.873080313205719,1.0,6.324555397033691,0.9687952995300293
1.7215816974639893,1.7401167154312134,-0.01853501796722412,0.8744843602180481,1.0,6.324555397033691,0.9704640507698059
1.7377294301986694,1.7249867916107178,0.01274263858795166,0.8721652030944824,0.04761904761904767,0.0,0.968959629535675
1.7279713153839111,1.7351300716400146,-0.007158756256103516,0.8729375600814819,1.0,6.4031243324279785,0.9688283801078796
1.7341439723968506,1.728635311126709,0.0055086612701416016,0.8733953237533569,1.0,2.8284270763397217,0.9694387316703796
1.7345317602157593,1.7283214330673218,0.0062103271484375,0.8724562525749207,0.023809523809523836,3.0,0.9689644575119019
1.7297805547714233,1.733241319656372,-0.0034607648849487305,0.8732666969299316,0.16666666666666663,6.324555397033691,0.9690788984298706
1.7378649711608887,1.7246980667114258,0.01316690444946289,0.8721433281898499,0.04761904761904767,6.164413928985596,0.9694340229034424
1.7334718704223633,1.7290064096450806,0.004465460777282715,0.8724103569984436,1.0,2.2360680103302,0.9688406586647034
1.7270143032073975,1.735642433166504,-0.008628129959106445,0.874758780002594,0.09523809523809523,2.6457512378692627,0.970008909702301
1.723395824432373,1.7393742799758911,-0.015978455543518066,0.8748819231987,0.023809523809523836,6.0,0.9706190824508667
1.7232794761657715,1.7394170761108398,-0.01613759994506836,0.874934196472168,0.1428571428571429,6.164413928985596,0.9706213474273682
1.72293221950531,1.7392854690551758,-0.016353249549865723,0.8725628852844238,1.0,2.2360680103302,0.9695368409156799
1.7334508895874023,1.7286207675933838,0.004830121994018555,0.8716843724250793,0.09523809523809523,3.0,0.9680028557777405
1.7367652654647827,1.725616455078125,0.011148810386657715,0.8727995753288269,0.0714285714285714,6.0,0.9695868492126465
1.7376705408096313,1.7248873710632324,0.012783169746398926,0.8732956647872925,0.1428571428571429,0.0,0.9695037007331848
1.7303037643432617,1.7318555116653442,-0.0015517473220825195,0.870159924030304,1.0,6.244997978210449,0.9669380187988281
1.735875129699707,1.7260099649429321,0.009865164756774902,0.8671714663505554,1.0,2.0,0.9654371738433838
1.7318203449249268,1.7300653457641602,0.0017549991607666016,0.8726387619972229,0.0714285714285714,6.4031243324279785,0.9690961837768555
1.7260764837265015,1.7361478805541992,-0.010071396827697754,0.8731877207756042,0.023809523809523836,6.4031243324279785,0.9684363603591919
1.7293286323547363,1.7335593700408936,-0.0042307376861572266,0.8732268810272217,1.0,3.316624879837036,0.968904972076416
1.7396355867385864,1.7219066619873047,0.01772892475128174,0.8704319596290588,0.023809523809523836,3.316624879837036,0.9675817489624023
1.7244476079940796,1.7382608652114868,-0.013813257217407227,0.8732854127883911,0.23809523809523814,6.4031243324279785,0.969244658946991
1.7312192916870117,1.7309192419052124,0.0003000497817993164,0.870446503162384,0.023809523809523836,0.0,0.9681001305580139
1.735226035118103,1.7274938821792603,0.0077321529388427734,0.8714552521705627,1.0,0.0,0.9681311249732971
1.7336286306381226,1.7283083200454712,0.005320310592651367,0.8738372325897217,1.0,5.830951690673828,0.9707928895950317
1.730147361755371,1.7322628498077393,-0.002115488052368164,0.8740304112434387,1.0,2.8284270763397217,0.9699974656105042
1.7282356023788452,1.7343202829360962,-0.0060846805572509766,0.8754624128341675,0.19047619047619047,6.324555397033691,0.970710813999176
1.736660361289978,1.7256759405136108,0.010984420776367188,0.8737974762916565,0.04761904761904767,0.0,0.9695969223976135
1.72334623336792,1.739280104637146,-0.015933871269226074,0.8732806444168091,1.0,5.4772257804870605,0.9690549373626709
1.7304497957229614,1.7320587635040283,-0.0016089677810668945,0.8728466629981995,1.0,2.8284270763397217,0.9692198038101196
1.7263413667678833,1.7362061738967896,-0.00986480712890625,0.8719756603240967,0.2857142857142857,3.0,0.9684109687805176
1.7233822345733643,1.7391929626464844,-0.015810728073120117,0.873665452003479,0.1428571428571429,2.0,0.9693688154220581
1.733053207397461,1.7292895317077637,0.0037636756896972656,0.8736373782157898,0.0714285714285714,2.6457512378692627,0.9701297283172607
1.7254157066345215,1.7365391254425049,-0.011123418807983398,0.8754549622535706,0.023809523809523836,2.4494898319244385,0.9704824686050415
1.729394555091858,1.7332909107208252,-0.003896355628967285,0.8742164373397827,0.1428571428571429,1.0,0.9694494009017944
1.727285385131836,1.7354589700698853,-0.008173584938049316,0.8739811182022095,0.0,2.0,0.9696885347366333
1.7368559837341309,1.7256711721420288,0.01118481159210205,0.8744809031486511,0.023809523809523836,3.0,0.9699459075927734
1.728533387184143,1.7336353063583374,-0.005101919174194336,0.874489963054657,0.0714285714285714,2.2360680103302,0.9693598747253418
1.7356466054916382,1.7265840768814087,0.009062528610229492,0.871869683265686,0.1428571428571429,6.082762718200684,0.9681775569915771
1.7308804988861084,1.7313377857208252,-0.0004572868347167969,0.8731463551521301,0.11904761904761907,6.0,0.9698436260223389
1.7341325283050537,1.7283704280853271,0.0057621002197265625,0.8716694712638855,1.0,2.6457512378692627,0.9685053825378418
1.726609468460083,1.7357518672943115,-0.009142398834228516,0.8729355931282043,0.1428571428571429,2.6457512378692627,0.9699795842170715
1.7384549379348755,1.7238781452178955,0.01457679271697998,0.8708388805389404,0.023809523809523836,2.6457512378692627,0.9677574038505554
1.7403678894042969,1.7215839624404907,0.018783926963806152,0.8723942041397095,0.1428571428571429,2.0,0.9694689512252808
1.734668254852295,1.7278497219085693,0.006818532943725586,0.8733986616134644,0.023809523809523836,6.082762718200684,0.9693255424499512
1.7336561679840088,1.729000449180603,0.004655718803405762,0.8742124438285828,0.11904761904761907,0.0,0.9700375199317932
1.7263966798782349,1.7359563112258911,-0.00955963134765625,0.8738881945610046,1.0,6.0,0.969733715057373
1.7349138259887695,1.7276300191879272,0.007283806800842285,0.8731807470321655,1.0,3.872983455657959,0.9692038297653198
1.7239501476287842,1.7378507852554321,-0.01390063762664795,0.8737733960151672,0.1428571428571429,3.605551242828369,0.9700545072555542
1.7203598022460938,1.7417112588882446,-0.02135145664215088,0.8730132579803467,0.26190476190476186,2.8284270763397217,0.9692494869232178
1.732560634613037,1.7298550605773926,0.0027055740356445312,0.8736858367919922,0.04761904761904767,3.1622776985168457,0.9690925478935242
1.7353909015655518,1.72719144821167,0.008199453353881836,0.8733031153678894,0.1428571428571429,2.2360680103302,0.9696035385131836
1.730713129043579,1.7316477298736572,-0.000934600830078125,0.8732658624649048,0.09523809523809523,6.4031243324279785,0.9686468839645386
1.7176480293273926,1.7445144653320312,-0.026866436004638672,0.8743903040885925,0.023809523809523836,0.0,0.9693236947059631
1.7356609106063843,1.7265266180038452,0.009134292602539062,0.8687029480934143,1.0,0.0,0.9657634496688843
1.7439619302749634,1.718043327331543,0.02591860294342041,0.8710029125213623,1.0,6.0,0.9680831432342529
1.726386547088623,1.7361568212509155,-0.00977027416229248,0.8745905160903931,1.0,6.0,0.9700124859809875
1.726550817489624,1.7358295917510986,-0.00927877426147461,0.8713465929031372,0.1428571428571429,0.0,0.9684489965438843
1.7305808067321777,1.7316726446151733,-0.0010918378829956055,0.8721022605895996,1.0,6.4031243324279785,0.9687297940254211
1.7272350788116455,1.7350974082946777,-0.007862329483032227,0.8741276860237122,1.0,1.4142135381698608,0.9697844386100769
1.733299732208252,1.7290349006652832,0.00426483154296875,0.8729031682014465,0.023809523809523836,2.4494898319244385,0.9696978330612183
1.7331689596176147,1.729154348373413,0.00401461124420166,0.8710387349128723,0.023809523809523836,3.316624879837036,0.9675105214118958
1.7281067371368408,1.7342911958694458,-0.0061844587326049805,0.8740402460098267,0.11904761904761907,6.0,0.9694948792457581
1.7335267066955566,1.7290875911712646,0.004439115524291992,0.8723788261413574,0.1428571428571429,6.244997978210449,0.9687782526016235
1.727803349494934,1.734760046005249,-0.006956696510314941,0.8723231554031372,1.0,3.464101552963257,0.968941867351532
1.7402864694595337,1.7216569185256958,0.01862955093383789,0.8695691227912903,0.0714285714285714,3.7416574954986572,0.9677119851112366
1.7350478172302246,1.727527141571045,0.0075206756591796875,0.8710079789161682,0.2142857142857143,2.8284270763397217,0.9680758714675903
1.7350066900253296,1.7272549867630005,0.0077517032623291016,0.8715202212333679,0.2142857142857143,6.244997978210449,0.9688445925712585
1.7277299165725708,1.7346540689468384,-0.006924152374267578,0.8760488033294678,0.0714285714285714,6.324555397033691,0.9702227711677551
1.7297425270080566,1.7328988313674927,-0.003156304359436035,0.8741060495376587,1.0,1.7320507764816284,0.9698031544685364
1.7309762239456177,1.7316747903823853,-0.0006985664367675781,0.873088002204895,0.04761904761904767,1.4142135381698608,0.9692466259002686
1.725786566734314,1.7368055582046509,-0.011018991470336914,0.8736482858657837,0.023809523809523836,2.0,0.9693194627761841
1.7315125465393066,1.7311677932739258,0.0003447532653808594,0.8727930784225464,0.023809523809523836,2.2360680103302,0.9690962433815002
1.7285655736923218,1.7338658571243286,-0.005300283432006836,0.874017596244812,0.11904761904761907,2.4494898319244385,0.9700064659118652
1.7309200763702393,1.7307770252227783,0.0001430511474609375,0.8723207712173462,0.0,3.1622776985168457,0.9677330851554871
1.735459327697754,1.7269216775894165,0.008537650108337402,0.8719370365142822,0.1428571428571429,2.0,0.9686048030853271
1.7309234142303467,1.7316080331802368,-0.0006846189498901367,0.8725610971450806,0.09523809523809523,4.4721360206604,0.9690978527069092
1.7328824996948242,1.7294734716415405,0.0034090280532836914,0.8726875185966492,0.04761904761904767,4.4721360206604,0.9685624837875366
1.7290678024291992,1.7336260080337524,-0.004558205604553223,0.8740330338478088,0.47619047619047616,2.8284270763397217,0.9696036577224731
1.7253271341323853,1.7362252473831177,-0.010898113250732422,0.8751835823059082,0.0,2.8284270763397217,0.9700342416763306
1.728751301765442,1.733370304107666,-0.004619002342224121,0.8750903010368347,0.19047619047619047,2.4494898319244385,0.9706469178199768
1.7300357818603516,1.7326874732971191,-0.002651691436767578,0.8729760646820068,0.04761904761904767,2.6457512378692627,0.9692844152450562
1.731263518333435,1.731076955795288,0.00018656253814697266,0.8726016879081726,0.09523809523809523,2.8284270763397217,0.9695369601249695
1.730455994606018,1.7319855690002441,-0.0015295743942260742,0.8744421005249023,0.11904761904761907,3.1622776985168457,0.9700952768325806
1.731634497642517,1.7308703660964966,0.0007641315460205078,0.8733365535736084,0.16666666666666663,0.0,0.9688422679901123
1.7216291427612305,1.7404851913452148,-0.018856048583984375,0.8734930753707886,0.0714285714285714,2.2360680103302,0.9701018333435059
1.7290154695510864,1.733546495437622,-0.0045310258865356445,0.8747913241386414,0.0714285714285714,2.0,0.9696288108825684
1.7273578643798828,1.7341794967651367,-0.006821632385253906,0.8720045685768127,0.04761904761904767,6.324555397033691,0.9698231816291809
1.7282578945159912,1.7340692281723022,-0.005811333656311035,0.8714214563369751,0.04761904761904767,6.480740547180176,0.9689425230026245
1.7278646230697632,1.7342770099639893,-0.006412386894226074,0.8711932897567749,1.0,1.7320507764816284,0.9686144590377808
1.7279305458068848,1.7343484163284302,-0.00641787052154541,0.8709616661071777,0.0,2.6457512378692627,0.9681798815727234
1.7346993684768677,1.7277566194534302,0.0069427490234375,0.8720613718032837,0.0714285714285714,4.4721360206604,0.968854546546936
1.7354851961135864,1.726755142211914,0.008730053901672363,0.8715388178825378,0.09523809523809523,5.099019527435303,0.969098687171936
1.7280899286270142,1.7342053651809692,-0.006115436553955078,0.8735357522964478,0.38095238095238093,5.916079998016357,0.9698813557624817
1.7286195755004883,1.73398756980896,-0.00536799430847168,0.8728153705596924,1.0,5.916079998016357,0.9686425924301147
1.7305642366409302,1.731244444847107,-0.0006802082061767578,0.871968150138855,0.16666666666666663,5.916079998016357,0.9683895707130432
1.732972502708435,1.7295488119125366,0.0034236907958984375,0.8729274272918701,1.0,5.916079998016357,0.9694596529006958
1.7297815084457397,1.7322509288787842,-0.0024694204330444336,0.8743911385536194,0.16666666666666663,0.0,0.969658613204956
1.7281337976455688,1.7342250347137451,-0.0060912370681762695,0.8747427463531494,1.0,6.0,0.9702197313308716
1.7332464456558228,1.7292776107788086,0.00396883487701416,0.8743787407875061,1.0,6.0,0.9691940546035767
1.728227972984314,1.7327406406402588,-0.004512667655944824,0.8751387596130371,0.1428571428571429,0.0,0.968998908996582
1.7270159721374512,1.7353712320327759,-0.008355259895324707,0.8715010285377502,1.0,0.0,0.968639075756073
1.7322704792022705,1.7300233840942383,0.0022470951080322266,0.8731878995895386,1.0,6.164413928985596,0.9700937271118164
1.734575867652893,1.7274385690689087,0.007137298583984375,0.871401309967041,1.0,2.8284270763397217,0.9684813022613525
1.7319045066833496,1.7306623458862305,0.0012421607971191406,0.8737345337867737,0.09523809523809523,2.4494898319244385,0.9690564274787903
1.728809118270874,1.733699917793274,-0.004890799522399902,0.8757538795471191,0.09523809523809523,2.4494898319244385,0.9705867767333984
1.7299038171768188,1.7322072982788086,-0.002303481101989746,0.8737287521362305,0.09523809523809523,2.0,0.9692025780677795
1.7248789072036743,1.7376108169555664,-0.01273190975189209,0.8746564984321594,0.04761904761904767,3.0,0.9699916839599609
1.7308766841888428,1.7305246591567993,0.00035202503204345703,0.8728225231170654,0.09523809523809523,5.916079998016357,0.9699656963348389
1.7342567443847656,1.7280696630477905,0.006187081336975098,0.8722892999649048,0.16666666666666663,6.244997978210449,0.968559980392456
1.7251478433609009,1.736997365951538,-0.011849522590637207,0.8750914335250854,1.0,3.1622776985168457,0.9702779054641724
1.7339040040969849,1.7287927865982056,0.005111217498779297,0.8738967776298523,0.0714285714285714,5.74456262588501,0.9697704911231995
1.7387338876724243,1.722450852394104,0.016283035278320312,0.8751248121261597,0.2142857142857143,6.324555397033691,0.9700281620025635
1.731999397277832,1.7299623489379883,0.00203704833984375,0.8735721707344055,1.0,6.324555397033691,0.9695237278938293
1.7300667762756348,1.732183814048767,-0.0021170377731323242,0.8722601532936096,0.04761904761904767,6.4031243324279785,0.9687649607658386
1.7164759635925293,1.7448698282241821,-0.028393864631652832,0.8748771548271179,1.0,2.0,0.97016841173172
1.722235918045044,1.7400381565093994,-0.01780223846435547,0.8758150339126587,0.023809523809523836,2.6457512378692627,0.9705761671066284
1.7288767099380493,1.733536958694458,-0.004660248756408691,0.8726584911346436,0.0714285714285714,2.8284270763397217,0.9690523743629456
1.737770676612854,1.7241787910461426,0.013591885566711426,0.8712704181671143,0.09523809523809523,6.164413928985596,0.9689679145812988
1.7326314449310303,1.7297987937927246,0.002832651138305664,0.873121440410614,0.09523809523809523,0.0,0.9695699214935303
1.7248570919036865,1.736983060836792,-0.012125968933105469,0.8711812496185303,1.0,6.4031243324279785,0.9677644968032837
1.742605447769165,1.7197651863098145,0.022840261459350586,0.8723909854888916,1.0,1.7320507764816284,0.9688923954963684
1.731831669807434,1.7303574085235596,0.0014742612838745117,0.8724648356437683,0.023809523809523836,2.8284270763397217,0.9699341058731079
1.7320671081542969,1.7301721572875977,0.0018949508666992188,0.8723783493041992,0.04761904761904767,3.7416574954986572,0.9695652723312378
1.7241079807281494,1.7377946376800537,-0.013686656951904297,0.8755283951759338,0.19047619047619047,2.4494898319244385,0.9693068265914917
1.7297823429107666,1.7324042320251465,-0.002621889114379883,0.8749960660934448,0.1428571428571429,3.872983455657959,0.9697462916374207
1.728318452835083,1.7337052822113037,-0.005386829376220703,0.8710063695907593,0.0,5.5677642822265625,0.9681253433227539
1.0993269681930542,1.0902811288833618,0.009045839309692383,0.5706299543380737,0.09523809523809523,6.082762718200684,0.8188985586166382
1.0733407735824585,1.0730853080749512,0.0002554655075073242,0.5742403864860535,0.26190476190476186,2.4494898319244385,0.8051988482475281
1.0705080032348633,1.0748060941696167,-0.004298090934753418,0.6030200719833374,1.0,1.4142135381698608,0.8101097345352173
1.0947332382202148,1.109370470046997,-0.014637231826782227,0.6590960621833801,0.11904761904761907,1.4142135381698608,0.8369187116622925
1.148477554321289,1.1766364574432373,-0.028158903121948242,0.7109066247940063,0.023809523809523836,6.4031243324279785,0.8730422854423523
1.2633166313171387,1.2743966579437256,-0.011080026626586914,0.7603294253349304,0.023809523809523836,5.74456262588501,0.8901422023773193
1.2884955406188965,1.2972469329833984,-0.008751392364501953,0.786465585231781,0.023809523809523836,3.464101552963257,0.909832775592804
1.327757716178894,1.3222776651382446,0.005480051040649414,0.8120788335800171,1.0,6.244997978210449,0.9203796982765198
1.435848593711853,1.4318230152130127,0.004025578498840332,0.8840859532356262,0.2142857142857143,0.0,0.9546571969985962
1.5640171766281128,1.5637037754058838,0.0003134012222290039,0.9341858625411987,0.0714285714285714,0.0,0.9752062559127808
1.670314073562622,1.6597418785095215,0.010572195053100586,0.9522761106491089,1.0,6.082762718200684,0.9838369488716125
1.695045828819275,1.696967601776123,-0.0019217729568481445,0.9540740847587585,1.0,2.4494898319244385,0.9870918989181519
1.698414921760559,1.6869139671325684,0.011500954627990723,0.9475718140602112,1.0,3.1622776985168457,0.9868167638778687
1.689096212387085,1.687627911567688,0.0014683008193969727,0.9418910145759583,0.11904761904761907,5.74456262588501,0.9862762689590454
1.6688235998153687,1.6789209842681885,-0.010097384452819824,0.9198706746101379,0.023809523809523836,6.480740547180176,0.978000283241272
1.653153896331787,1.6445735692977905,0.008580327033996582,0.8830200433731079,0.2142857142857143,3.0,0.9576642513275146
1.611060619354248,1.6252774000167847,-0.014216780662536621,0.8491662740707397,1.0,4.123105525970459,0.9289810061454773
1.5814242362976074,1.5972249507904053,-0.01580071449279785,0.8174442648887634,0.0,5.656854152679443,0.8919345736503601
1.5970293283462524,1.5753346681594849,0.021694660186767578,0.7946659922599792,0.2142857142857143,6.0,0.8812092542648315
1.605318307876587,1.596373438835144,0.008944869041442871,0.8086584806442261,0.23809523809523814,2.6457512378692627,0.9099591374397278
1.6014617681503296,1.6110872030258179,-0.009625434875488281,0.8247359395027161,1.0,2.4494898319244385,0.9295397400856018
1.608024001121521,1.6079775094985962,4.649162292480469e-05,0.8321239948272705,0.1428571428571429,6.082762718200684,0.9335974454879761
1.6076565980911255,1.6071995496749878,0.0004570484161376953,0.8288593888282776,0.023809523809523836,0.0,0.9275326728820801
1.6112579107284546,1.610063910484314,0.001194000244140625,0.8210679888725281,0.11904761904761907,0.0,0.9190753102302551
1.6258699893951416,1.6270251274108887,-0.0011551380157470703,0.8244097828865051,1.0,6.4031243324279785,0.9219513535499573
1.6361851692199707,1.6277669668197632,0.00841820240020752,0.8184985518455505,1.0,2.8284270763397217,0.9168248176574707
1.617431402206421,1.6224639415740967,-0.005032539367675781,0.8039065599441528,1.0,5.916079998016357,0.9090985059738159
1.6128432750701904,1.6161571741104126,-0.003313899040222168,0.7906512022018433,0.023809523809523836,6.4031243324279785,0.9002254009246826
1.6004669666290283,1.604577660560608,-0.00411069393157959,0.7737595438957214,0.16666666666666663,1.7320507764816284,0.8861442804336548
1.5887612104415894,1.5934971570968628,-0.0047359466552734375,0.7643554210662842,1.0,6.324555397033691,0.8797985911369324
1.572923183441162,1.5814708471298218,-0.008547663688659668,0.7593681216239929,0.023809523809523836,6.324555397033691,0.8748767375946045
1.5697935819625854,1.5655028820037842,0.0042906999588012695,0.7510884404182434,0.04761904761904767,2.0,0.869800329208374
1.5647965669631958,1.572467565536499,-0.007670998573303223,0.7576373815536499,1.0,2.0,0.8748790621757507
1.5737226009368896,1.5705395936965942,0.00318300724029541,0.7519684433937073,0.04761904761904767,1.7320507764816284,0.8690929412841797
1.5810027122497559,1.5693047046661377,0.011698007583618164,0.7529569268226624,0.04761904761904767,2.2360680103302,0.8710397481918335
1.5769261121749878,1.573683500289917,0.0032426118850708008,0.7575815320014954,0.04761904761904767,2.2360680103302,0.8764370083808899
1.5764390230178833,1.5698155164718628,0.006623506546020508,0.7606064081192017,0.023809523809523836,2.6457512378692627,0.8803297877311707
1.5764542818069458,1.5715340375900269,0.004920244216918945,0.7664967179298401,0.09523809523809523,2.6457512378692627,0.8855488300323486
1.5668281316757202,1.5844969749450684,-0.017668843269348145,0.7784397006034851,0.023809523809523836,2.0,0.895941972732544
1.5811550617218018,1.5780104398727417,0.0031446218490600586,0.7766926288604736,0.1428571428571429,2.0,0.891838550567627
1.5841506719589233,1.5843051671981812,-0.0001544952392578125,0.776825487613678,0.023809523809523836,3.316624879837036,0.8912506699562073
1.5991946458816528,1.6039634943008423,-0.004768848419189453,0.7849516272544861,0.0714285714285714,4.123105525970459,0.8973495960235596
1.6042838096618652,1.6150825023651123,-0.01079869270324707,0.786032497882843,0.023809523809523836,4.582575798034668,0.8954644203186035
1.619271159172058,1.6099388599395752,0.00933229923248291,0.7809556126594543,0.23809523809523814,3.316624879837036,0.8899099230766296
1.6093162298202515,1.6213123798370361,-0.011996150016784668,0.775130033493042,0.2142857142857143,2.8284270763397217,0.8872668743133545
1.6116222143173218,1.6097859144210815,0.0018362998962402344,0.7721852660179138,0.33333333333333337,1.0,0.8833502531051636
1.6041361093521118,1.6027110815048218,0.001425027847290039,0.7671353816986084,0.16666666666666663,1.7320507764816284,0.8797156810760498
1.6064355373382568,1.5971401929855347,0.009295344352722168,0.7644640207290649,0.023809523809523836,2.8284270763397217,0.8759812116622925
1.593302607536316,1.6023328304290771,-0.00903022289276123,0.7694498896598816,0.0,6.082762718200684,0.8807855844497681
1.5944817066192627,1.5920153856277466,0.0024663209915161133,0.7678683996200562,0.0714285714285714,0.0,0.8800432085990906
1.5942646265029907,1.5847468376159668,0.009517788887023926,0.7661988735198975,0.11904761904761907,0.0,0.877999484539032
1.5934265851974487,1.5849719047546387,0.008454680442810059,0.7711653113365173,1.0,0.0,0.8848581314086914
1.5910048484802246,1.5821309089660645,0.008873939514160156,0.7659422755241394,1.0,6.480740547180176,0.8829112648963928
1.5877221822738647,1.5965653657913208,-0.008843183517456055,0.7661398649215698,1.0,2.0,0.8845614194869995
1.5982301235198975,1.6102312803268433,-0.0120011568069458,0.7712138295173645,1.0,2.4494898319244385,0.8870818614959717
1.6184579133987427,1.622058391571045,-0.003600478172302246,0.7767132520675659,0.0,3.872983455657959,0.8935816884040833
1.630260944366455,1.635103464126587,-0.004842519760131836,0.7788441777229309,0.09523809523809523,5.0,0.898527204990387
1.6470615863800049,1.6417357921600342,0.005325794219970703,0.7858952283859253,0.04761904761904767,5.830951690673828,0.9032710790634155
1.6599524021148682,1.6507585048675537,0.009193897247314453,0.7886708974838257,0.40476190476190477,3.872983455657959,0.9050180315971375
1.6730769872665405,1.6723333597183228,0.0007436275482177734,0.7956858277320862,1.0,3.605551242828369,0.9111707210540771
1.6819665431976318,1.690292477607727,-0.008325934410095215,0.8046260476112366,0.19047619047619047,3.1622776985168457,0.9232417941093445
1.7080419063568115,1.6957290172576904,0.012312889099121094,0.8109280467033386,0.16666666666666663,3.464101552963257,0.9270613789558411
1.714099645614624,1.719840407371521,-0.005740761756896973,0.8229920864105225,0.1428571428571429,3.1622776985168457,0.9401143193244934
1.726963996887207,1.7312508821487427,-0.0042868852615356445,0.8298628926277161,0.1428571428571429,2.8284270763397217,0.9479479789733887
1.7385388612747192,1.7442185878753662,-0.005679726600646973,0.839741051197052,0.23809523809523814,2.0,0.956472635269165
1.7475864887237549,1.7550537586212158,-0.0074672698974609375,0.8449352979660034,0.1428571428571429,3.464101552963257,0.9598311185836792
1.7603833675384521,1.759681224822998,0.0007021427154541016,0.8469563126564026,0.04761904761904767,3.605551242828369,0.9626800417900085
1.7570338249206543,1.7877788543701172,-0.03074502944946289,0.8540437817573547,0.04761904761904767,1.7320507764816284,0.9669438004493713
1.7788969278335571,1.7899751663208008,-0.011078238487243652,0.8496854305267334,0.23809523809523814,2.4494898319244385,0.9667869210243225
1.785871148109436,1.800047516822815,-0.014176368713378906,0.8524969816207886,0.0714285714285714,3.872983455657959,0.9710004329681396
1.7936582565307617,1.802945613861084,-0.009287357330322266,0.8511607646942139,0.04761904761904767,3.7416574954986572,0.9722034931182861
1.7936497926712036,1.802172064781189,-0.008522272109985352,0.8501089811325073,0.09523809523809523,6.244997978210449,0.9728134274482727
1.8095265626907349,1.7782628536224365,0.03126370906829834,0.8488562703132629,0.26190476190476186,6.164413928985596,0.9699699282646179
1.785408616065979,1.787750005722046,-0.0023413896560668945,0.8467068076133728,0.0714285714285714,6.164413928985596,0.9685793519020081
1.7810695171356201,1.7800941467285156,0.0009753704071044922,0.8361135721206665,1.0,6.0,0.9621922969818115
1.7712346315383911,1.7688547372817993,0.002379894256591797,0.810830295085907,0.09523809523809523,6.0,0.9359849095344543
1.757559895515442,1.7655335664749146,-0.007973670959472656,0.8020856380462646,1.0,6.324555397033691,0.9241011738777161
1.7886922359466553,1.7822438478469849,0.00644838809967041,0.8306310176849365,0.1428571428571429,1.7320507764816284,0.9446686506271362
1.8305871486663818,1.8264288902282715,0.0041582584381103516,0.8510783314704895,1.0,6.4031243324279785,0.9554028511047363
1.8431189060211182,1.8503628969192505,-0.007243990898132324,0.8561678528785706,0.04761904761904767,6.324555397033691,0.9553079605102539
1.8405873775482178,1.8321609497070312,0.008426427841186523,0.8487737774848938,0.023809523809523836,6.324555397033691,0.9484208226203918
1.8249435424804688,1.813961148262024,0.010982394218444824,0.8375038504600525,1.0,6.082762718200684,0.9381152391433716
1.807710886001587,1.8044850826263428,0.0032258033752441406,0.8376601338386536,0.04761904761904767,6.082762718200684,0.9383742213249207
1.7966188192367554,1.7925705909729004,0.0040482282638549805,0.8349966406822205,1.0,6.244997978210449,0.9386080503463745
1.7878162860870361,1.7889561653137207,-0.0011398792266845703,0.838355302810669,0.11904761904761907,2.4494898319244385,0.9418598413467407
1.7838938236236572,1.7816154956817627,0.0022783279418945312,0.8381906151771545,1.0,2.4494898319244385,0.9410572052001953
1.779790997505188,1.7746912240982056,0.005099773406982422,0.8421083092689514,0.0714285714285714,2.6457512378692627,0.946085512638092
1.7707223892211914,1.7734533548355103,-0.0027309656143188477,0.8399761319160461,0.0714285714285714,2.2360680103302,0.9441578984260559
1.7651760578155518,1.7689763307571411,-0.0038002729415893555,0.836567759513855,0.0714285714285714,1.7320507764816284,0.9390488862991333
1.769923448562622,1.7624114751815796,0.0075119733810424805,0.8320387601852417,0.1428571428571429,2.0,0.9378471374511719
1.7615060806274414,1.769439458847046,-0.007933378219604492,0.829865038394928,0.023809523809523836,1.7320507764816284,0.9367119669914246
1.766548752784729,1.7663127183914185,0.00023603439331054688,0.8317833542823792,0.04761904761904767,6.4031243324279785,0.9383887052536011
1.7711297273635864,1.7663217782974243,0.004807949066162109,0.829272449016571,0.04761904761904767,4.795831680297852,0.9361873865127563
1.7734861373901367,1.77077054977417,0.002715587615966797,0.8321977853775024,0.023809523809523836,4.690415859222412,0.9374377727508545
1.7805988788604736,1.7702146768569946,0.010384202003479004,0.8345214128494263,1.0,6.244997978210449,0.9394193887710571
1.7817249298095703,1.7767748832702637,0.004950046539306641,0.8327791094779968,0.45238095238095233,0.0,0.937903881072998
1.7730945348739624,1.789860725402832,-0.01676619052886963,0.8345698714256287,0.0714285714285714,5.196152210235596,0.9405176043510437
1.7882827520370483,1.7780320644378662,0.010250687599182129,0.8335966467857361,1.0,5.196152210235596,0.9382191300392151
1.7877618074417114,1.7783777713775635,0.00938403606414795,0.836891233921051,1.0,0.0,0.9408848881721497
1.7906217575073242,1.7726786136627197,0.017943143844604492,0.8331390619277954,0.3571428571428571,6.4031243324279785,0.9369254112243652
1.7814850807189941,1.7774053812026978,0.004079699516296387,0.8378088474273682,1.0,1.4142135381698608,0.9419655799865723
1.7723495960235596,1.7807109355926514,-0.008361339569091797,0.8368657827377319,1.0,2.0,0.9430115818977356
1.7715020179748535,1.7780405282974243,-0.006538510322570801,0.8354179263114929,0.023809523809523836,3.316624879837036,0.9395781755447388
1.7665952444076538,1.7803537845611572,-0.013758540153503418,0.8358317017555237,0.023809523809523836,3.316624879837036,0.9403606653213501
1.7710537910461426,1.7748944759368896,-0.0038406848907470703,0.832029402256012,0.0714285714285714,2.2360680103302,0.9369128346443176
1.775079369544983,1.771749496459961,0.0033298730850219727,0.832706093788147,0.19047619047619047,1.0,0.9380474090576172
1.7770599126815796,1.7716727256774902,0.0053871870040893555,0.8331970572471619,0.11904761904761907,2.8284270763397217,0.9387812614440918
1.7790566682815552,1.7717316150665283,0.0073250532150268555,0.8354774117469788,0.0,3.316624879837036,0.9402015209197998
1.7801051139831543,1.7729886770248413,0.007116436958312988,0.8348950147628784,0.023809523809523836,2.4494898319244385,0.9407567977905273
1.7777234315872192,1.7770891189575195,0.000634312629699707,0.8356572985649109,0.16666666666666663,2.4494898319244385,0.9411768913269043
1.7712481021881104,1.7841953039169312,-0.0129472017288208,0.832546055316925,0.1428571428571429,6.0,0.9363173246383667
1.7728855609893799,1.783167839050293,-0.010282278060913086,0.83439040184021,0.0,0.0,0.9395873546600342
1.7787953615188599,1.7771016359329224,0.0016937255859375,0.834541380405426,0.1428571428571429,6.4031243324279785,0.9386745095252991
1.7720518112182617,1.7828412055969238,-0.01078939437866211,0.8352306485176086,1.0,3.7416574954986572,0.9399381279945374
1.776618242263794,1.778778076171875,-0.0021598339080810547,0.8348633646965027,1.0,5.385164737701416,0.9388751983642578
1.7769713401794434,1.7784477472305298,-0.0014764070510864258,0.8356526494026184,0.023809523809523836,5.74456262588501,0.939108669757843
1.7855982780456543,1.7693474292755127,0.0162508487701416,0.833870530128479,0.30952380952380953,3.1622776985168457,0.9374246597290039
1.7803640365600586,1.77450430393219,0.005859732627868652,0.8369166851043701,1.0,3.0,0.9420895576477051
1.7803384065628052,1.7739861011505127,0.0063523054122924805,0.8378317952156067,0.2142857142857143,3.0,0.9414578080177307
1.7728259563446045,1.7810413837432861,-0.00821542739868164,0.8366720080375671,0.023809523809523836,1.7320507764816284,0.9413374066352844
1.7748483419418335,1.7780559062957764,-0.003207564353942871,0.8365653157234192,0.19047619047619047,6.324555397033691,0.9427406191825867
1.766688346862793,1.7869282960891724,-0.020239949226379395,0.8349259495735168,0.023809523809523836,6.4031243324279785,0.9394109845161438
1.7739555835723877,1.7792365550994873,-0.005280971527099609,0.8376309275627136,0.04761904761904767,2.4494898319244385,0.9436979293823242
1.782970905303955,1.7710157632827759,0.0119551420211792,0.8342577815055847,1.0,2.4494898319244385,0.9386062622070312
1.7755361795425415,1.77894926071167,-0.003413081169128418,0.8321573138237,0.023809523809523836,3.872983455657959,0.9368451237678528
1.7771239280700684,1.7778419256210327,-0.0007179975509643555,0.8382977843284607,0.11904761904761907,5.4772257804870605,0.9428106546401978
1.7837530374526978,1.7719073295593262,0.011845707893371582,0.8367254137992859,0.0714285714285714,6.0,0.9415876269340515
1.7826553583145142,1.7733933925628662,0.00926196575164795,0.8341060280799866,0.2857142857142857,3.316624879837036,0.9393786191940308
1.7759201526641846,1.7802070379257202,-0.0042868852615356445,0.8387838006019592,1.0,2.8284270763397217,0.9436527490615845
1.7807356119155884,1.7751375436782837,0.0055980682373046875,0.8383943438529968,0.1428571428571429,2.6457512378692627,0.9435137510299683
1.7823363542556763,1.7740767002105713,0.00825965404510498,0.8347665071487427,0.11904761904761907,6.164413928985596,0.9385231137275696
1.7801485061645508,1.7764029502868652,0.003745555877685547,0.8370171785354614,0.0714285714285714,0.0,0.9413400292396545
1.7835190296173096,1.772700548171997,0.0108184814453125,0.836896538734436,0.09523809523809523,0.0,0.9424067139625549
1.781489372253418,1.7747130393981934,0.006776332855224609,0.8382064700126648,1.0,6.480740547180176,0.9424881935119629
1.7740672826766968,1.7818958759307861,-0.007828593254089355,0.8332933783531189,1.0,3.872983455657959,0.936259388923645
1.7852568626403809,1.770906925201416,0.014349937438964844,0.8342648148536682,1.0,5.196152210235596,0.9379675388336182
1.7805039882659912,1.7753678560256958,0.00513613224029541,0.8328621983528137,0.0,6.4031243324279785,0.9363523125648499
1.7761831283569336,1.7797660827636719,-0.0035829544067382812,0.837340772151947,0.3571428571428571,1.4142135381698608,0.9424835443496704
1.7780733108520508,1.7782762050628662,-0.0002028942108154297,0.8322455286979675,1.0,6.4031243324279785,0.9362691044807434
1.7778383493423462,1.7787765264511108,-0.0009381771087646484,0.8368695974349976,0.023809523809523836,6.244997978210449,0.9414350986480713
1.7714052200317383,1.7843778133392334,-0.012972593307495117,0.8338543176651001,0.023809523809523836,1.7320507764816284,0.9381008148193359
1.779905080795288,1.7768852710723877,0.0030198097229003906,0.8355931639671326,1.0,3.316624879837036,0.9404329061508179
1.783564805984497,1.77296781539917,0.010596990585327148,0.8368288278579712,0.0714285714285714,3.464101552963257,0.9417363405227661
1.7778211832046509,1.7791705131530762,-0.001349329948425293,0.8362634181976318,0.0,2.0,0.9412362575531006
1.7834361791610718,1.7735408544540405,0.00989532470703125,0.8346189856529236,0.26190476190476186,2.0,0.9388693571090698
1.7783429622650146,1.77848219871521,-0.0001392364501953125,0.8364312052726746,0.023809523809523836,2.0,0.9416683316230774
1.7826602458953857,1.7739500999450684,0.008710145950317383,0.8382410407066345,0.0714285714285714,6.244997978210449,0.9420439600944519
1.777199387550354,1.7798672914505005,-0.0026679039001464844,0.835500180721283,0.023809523809523836,6.164413928985596,0.9398894906044006
1.776558518409729,1.780165433883667,-0.0036069154739379883,0.8357763886451721,0.0714285714285714,2.2360680103302,0.9405986666679382
1.771033763885498,1.785475730895996,-0.014441967010498047,0.8338796496391296,1.0,2.2360680103302,0.9391146898269653
1.7708637714385986,1.7858024835586548,-0.014938712120056152,0.8371257185935974,0.09523809523809523,2.8284270763397217,0.9418794512748718
1.7801356315612793,1.775372862815857,0.004762768745422363,0.8358865976333618,0.023809523809523836,6.164413928985596,0.9385015368461609
1.7816483974456787,1.7749395370483398,0.006708860397338867,0.8359331488609314,0.09523809523809523,6.4031243324279785,0.9404844045639038
1.7845832109451294,1.7716413736343384,0.012941837310791016,0.8368979096412659,0.09523809523809523,2.6457512378692627,0.9404435157775879
1.781816840171814,1.77475905418396,0.007057785987854004,0.8356698155403137,1.0,6.0,0.9403845071792603
1.7752259969711304,1.7805675268173218,-0.005341529846191406,0.8358515501022339,0.023809523809523836,0.0,0.9396969676017761
1.7754188776016235,1.7804656028747559,-0.005046725273132324,0.8329170942306519,0.1428571428571429,5.0,0.9383384585380554
1.7711483240127563,1.7849992513656616,-0.013850927352905273,0.8369778990745544,1.0,5.0,0.9416716694831848
1.7812509536743164,1.774570107460022,0.006680846214294434,0.8394709229469299,1.0,6.324555397033691,0.9436505436897278
1.779017448425293,1.777021884918213,0.001995563507080078,0.8357752561569214,0.40476190476190477,2.8284270763397217,0.9400221109390259
1.7856160402297974,1.7703710794448853,0.01524496078491211,0.8353317975997925,1.0,3.1622776985168457,0.9400331974029541
1.7814198732376099,1.77424955368042,0.007170319557189941,0.8310896754264832,0.04761904761904767,6.164413928985596,0.9350109696388245
1.779092788696289,1.775917649269104,0.0031751394271850586,0.8367947340011597,0.1428571428571429,0.0,0.9396955370903015
1.7811431884765625,1.7744983434677124,0.006644845008850098,0.8347146511077881,0.09523809523809523,4.358899116516113,0.9385877847671509
1.77479887008667,1.7808716297149658,-0.0060727596282958984,0.8352567553520203,1.0,4.898979663848877,0.9402926564216614
1.779008388519287,1.7755656242370605,0.0034427642822265625,0.8353667855262756,1.0,4.4721360206604,0.9388354420661926
1.771583080291748,1.7835350036621094,-0.011951923370361328,0.8347165584564209,0.5476190476190477,4.795831680297852,0.9390489459037781
1.7755262851715088,1.7793285846710205,-0.0038022994995117188,0.8386500477790833,0.023809523809523836,0.0,0.9427306056022644
1.7731194496154785,1.7814171314239502,-0.00829768180847168,0.8328527808189392,0.45238095238095233,6.324555397033691,0.9369089007377625
1.7694118022918701,1.784510612487793,-0.015098810195922852,0.8347355723381042,1.0,2.2360680103302,0.940758466720581
1.7685132026672363,1.7857248783111572,-0.0172116756439209,0.8360928893089294,1.0,2.2360680103302,0.9418003559112549
1.773122787475586,1.7812048196792603,-0.008082032203674316,0.8340921998023987,0.04761904761904767,3.0,0.9397647380828857
1.7802422046661377,1.7738351821899414,0.006407022476196289,0.8322865962982178,0.0714285714285714,2.8284270763397217,0.9366203546524048
1.7842317819595337,1.7700634002685547,0.014168381690979004,0.835591733455658,0.04761904761904767,3.1622776985168457,0.9397934675216675
1.7871686220169067,1.7673512697219849,0.019817352294921875,0.8331034779548645,0.16666666666666663,1.7320507764816284,0.9383299946784973
1.7694991827011108,1.784024715423584,-0.014525532722473145,0.8346138596534729,0.2142857142857143,1.7320507764816284,0.9379737377166748
1.7733492851257324,1.7808473110198975,-0.007498025894165039,0.8339883685112,0.023809523809523836,1.4142135381698608,0.9388137459754944
1.7803741693496704,1.7736002206802368,0.006773948669433594,0.8358826041221619,0.04761904761904767,2.8284270763397217,0.9401547908782959
1.779090404510498,1.7751916646957397,0.0038987398147583008,0.8323488831520081,0.023809523809523836,5.916079998016357,0.9375747442245483
1.7663596868515015,1.7869895696640015,-0.0206298828125,0.8302981853485107,0.023809523809523836,6.4031243324279785,0.9356621503829956
1.7750844955444336,1.7786694765090942,-0.0035849809646606445,0.8345242142677307,0.16666666666666663,6.4031243324279785,0.9393860101699829
1.7786504030227661,1.7745332717895508,0.004117131233215332,0.8371253609657288,1.0,6.324555397033691,0.9425173401832581
1.7773946523666382,1.775210976600647,0.002183675765991211,0.8320897221565247,0.023809523809523836,6.324555397033691,0.9370738863945007
1.7732205390930176,1.7798010110855103,-0.006580471992492676,0.8330196142196655,1.0,6.324555397033691,0.9373648762702942
1.7756081819534302,1.7770735025405884,-0.0014653205871582031,0.832732081413269,0.04761904761904767,6.324555397033691,0.9373465776443481
1.7831242084503174,1.7696056365966797,0.013518571853637695,0.8320392370223999,1.0,6.164413928985596,0.9375364184379578
1.7713186740875244,1.780911922454834,-0.00959324836730957,0.834445595741272,0.04761904761904767,2.0,0.9404561519622803
1.781757116317749,1.770769476890564,0.010987639427185059,0.8333818316459656,1.0,6.480740547180176,0.9392568469047546
1.7784874439239502,1.7736326456069946,0.004854798316955566,0.8297755718231201,0.09523809523809523,0.0,0.9362208843231201
1.7784318923950195,1.7739598751068115,0.004472017288208008,0.83441561460495,0.0,6.324555397033691,0.9396694898605347
1.7715024948120117,1.7807998657226562,-0.009297370910644531,0.8353391885757446,1.0,2.2360680103302,0.9400351643562317
1.773632287979126,1.7779791355133057,-0.0043468475341796875,0.8319194316864014,1.0,3.1622776985168457,0.9386242628097534
1.7727313041687012,1.7790254354476929,-0.006294131278991699,0.8316076397895813,0.04761904761904767,3.0,0.9378029108047485
1.7782434225082397,1.773725986480713,0.0045174360275268555,0.8329841494560242,0.11904761904761907,3.1622776985168457,0.9381957054138184
1.7751141786575317,1.7763959169387817,-0.00128173828125,0.8369932770729065,0.16666666666666663,2.4494898319244385,0.9411492347717285
1.775650143623352,1.7756274938583374,2.2649765014648438e-05,0.8318132758140564,0.1428571428571429,3.0,0.9379429817199707
1.7678399085998535,1.7839040756225586,-0.016064167022705078,0.832856297492981,0.09523809523809523,3.0,0.9380318522453308
1.7770073413848877,1.7742414474487305,0.0027658939361572266,0.8322860598564148,0.04761904761904767,2.6457512378692627,0.9382176399230957
1.7809507846832275,1.7703628540039062,0.010587930679321289,0.8307856917381287,0.16666666666666663,2.0,0.9371054768562317
1.7737785577774048,1.7772841453552246,-0.0035055875778198242,0.8309110999107361,0.19047619047619047,2.4494898319244385,0.9357788562774658
1.7857195138931274,1.7640376091003418,0.021681904792785645,0.8328233957290649,0.023809523809523836,6.244997978210449,0.9370177388191223
1.7796852588653564,1.7700986862182617,0.009586572647094727,0.8353883624076843,0.0714285714285714,0.0,0.9389174580574036
1.7714383602142334,1.7791444063186646,-0.007706046104431152,0.836435079574585,0.0714285714285714,0.0,0.9419077038764954
1.768104910850525,1.7826367616653442,-0.014531850814819336,0.8337107300758362,1.0,6.4031243324279785,0.9393187761306763
1.7741620540618896,1.7763381004333496,-0.002176046371459961,0.8351181149482727,1.0,1.7320507764816284,0.9408918023109436
1.781781792640686,1.7687368392944336,0.013044953346252441,0.8327314257621765,1.0,1.0,0.9384266138076782
1.7813135385513306,1.7684723138809204,0.012841224670410156,0.8300799131393433,0.023809523809523836,1.7320507764816284,0.9350440502166748
1.7750399112701416,1.774737000465393,0.00030291080474853516,0.8348309993743896,0.04761904761904767,6.164413928985596,0.939222514629364
1.7780972719192505,1.771609902381897,0.006487369537353516,0.835722804069519,0.023809523809523836,6.324555397033691,0.9406218528747559
1.7759844064712524,1.7733863592147827,0.0025980472564697266,0.8340240716934204,0.09523809523809523,4.0,0.9384280443191528
1.7787182331085205,1.770728349685669,0.007989883422851562,0.8289166688919067,1.0,4.0,0.9358475804328918
1.7799997329711914,1.7691221237182617,0.010877609252929688,0.8302499651908875,0.04761904761904767,3.464101552963257,0.935492992401123
1.7725005149841309,1.7767407894134521,-0.004240274429321289,0.8334154486656189,0.33333333333333337,4.795831680297852,0.9392034411430359
1.7765029668807983,1.7730220556259155,0.0034809112548828125,0.8317763805389404,0.09523809523809523,3.872983455657959,0.937085747718811
1.7709596157073975,1.7784037590026855,-0.007444143295288086,0.8308626413345337,0.33333333333333337,3.464101552963257,0.9362987279891968
1.773423671722412,1.775823712348938,-0.002400040626525879,0.8325012922286987,0.30952380952380953,3.0,0.9386325478553772
1.7757081985473633,1.7734490633010864,0.0022591352462768555,0.8308733701705933,0.09523809523809523,1.4142135381698608,0.9372692704200745
1.778489112854004,1.7703907489776611,0.008098363876342773,0.831250011920929,0.19047619047619047,1.4142135381698608,0.9363135099411011
1.7771592140197754,1.7714228630065918,0.005736351013183594,0.830246090888977,0.023809523809523836,6.4031243324279785,0.93598872423172
1.7659189701080322,1.7823165655136108,-0.016397595405578613,0.8328223824501038,0.023809523809523836,0.0,0.9392157196998596
1.768803596496582,1.7799983024597168,-0.011194705963134766,0.8310712575912476,0.023809523809523836,6.4031243324279785,0.9368246793746948
1.7761149406433105,1.77254056930542,0.003574371337890625,0.8298863768577576,1.0,1.7320507764816284,0.9363024234771729
1.7756974697113037,1.7721163034439087,0.0035811662673950195,0.8328842520713806,1.0,2.2360680103302,0.9372469186782837
1.7668603658676147,1.781351089477539,-0.014490723609924316,0.8351576924324036,0.023809523809523836,6.244997978210449,0.9410812258720398
1.7731614112854004,1.7750542163848877,-0.0018928050994873047,0.8342620730400085,0.04761904761904767,6.164413928985596,0.9404497742652893
1.7858541011810303,1.7622658014297485,0.02358829975128174,0.8300670981407166,0.0714285714285714,6.164413928985596,0.9360264539718628
1.7812920808792114,1.7666237354278564,0.01466834545135498,0.8302709460258484,1.0,5.916079998016357,0.936141848564148
1.777477741241455,1.7701468467712402,0.007330894470214844,0.8340405225753784,0.09523809523809523,5.916079998016357,0.9387380480766296
1.7759838104248047,1.772009253501892,0.003974556922912598,0.8314136862754822,1.0,6.244997978210449,0.9376612305641174
1.7704863548278809,1.77720046043396,-0.0067141056060791016,0.8322961926460266,0.16666666666666663,1.7320507764816284,0.9383156895637512
1.772690773010254,1.7750173807144165,-0.0023266077041625977,0.8308858275413513,1.0,6.480740547180176,0.9367809891700745
1.7720391750335693,1.7755541801452637,-0.003515005111694336,0.8318423628807068,0.0714285714285714,6.324555397033691,0.9384805560112
1.7639050483703613,1.7830121517181396,-0.01910710334777832,0.8311379551887512,0.0,3.464101552963257,0.9369494915008545
1.7781345844268799,1.7690120935440063,0.009122490882873535,0.8315297961235046,1.0,5.656854152679443,0.9367267489433289
1.7695599794387817,1.777857780456543,-0.00829780101776123,0.8332703113555908,0.04761904761904767,6.4031243324279785,0.9395278096199036
1.7777506113052368,1.768998384475708,0.008752226829528809,0.8314564824104309,0.23809523809523814,1.7320507764816284,0.9363735914230347
1.7709990739822388,1.7762537002563477,-0.005254626274108887,0.8323186039924622,1.0,3.7416574954986572,0.9381409287452698
1.7725261449813843,1.7746353149414062,-0.0021091699600219727,0.8338106870651245,0.023809523809523836,4.123105525970459,0.9399229288101196
1.7836391925811768,1.7631086111068726,0.0205305814743042,0.8341028094291687,0.04761904761904767,1.0,0.9395615458488464
1.773552656173706,1.7728378772735596,0.0007147789001464844,0.834028959274292,0.38095238095238093,6.480740547180176,0.9406229257583618
1.7743964195251465,1.7722991704940796,0.0020972490310668945,0.8311229944229126,0.023809523809523836,6.4031243324279785,0.9364174008369446
1.7809786796569824,1.765613317489624,0.015365362167358398,0.8332318067550659,0.0,2.0,0.9403639435768127
1.7700321674346924,1.7765765190124512,-0.006544351577758789,0.8331323862075806,1.0,6.082762718200684,0.9398398399353027
1.7734832763671875,1.77292799949646,0.0005552768707275391,0.8309657573699951,0.023809523809523836,6.244997978210449,0.9360931515693665
1.7673616409301758,1.7789329290390015,-0.011571288108825684,0.8312878012657166,0.11904761904761907,3.0,0.9382386207580566
1.7714860439300537,1.7747070789337158,-0.0032210350036621094,0.8339325785636902,1.0,5.830951690673828,0.9403858780860901
1.7775081396102905,1.7680327892303467,0.009475350379943848,0.8314283490180969,0.0714285714285714,0.0,0.936322808265686
1.7760759592056274,1.7699978351593018,0.006078124046325684,0.8302766680717468,0.19047619047619047,0.0,0.9371830224990845
1.774095892906189,1.7718157768249512,0.002280116081237793,0.8291497826576233,1.0,0.0,0.9349915981292725
1.7757277488708496,1.770199179649353,0.005528569221496582,0.8293289542198181,1.0,6.4031243324279785,0.9347151517868042
1.773453950881958,1.7723106145858765,0.001143336296081543,0.831973671913147,1.0,2.0,0.9392557144165039
1.7735921144485474,1.7722479104995728,0.0013442039489746094,0.8330395817756653,1.0,6.244997978210449,0.9391079545021057
1.7598011493682861,1.7856355905532837,-0.02583444118499756,0.8280097246170044,0.023809523809523836,0.0,0.9348050951957703
1.7729898691177368,1.7725754976272583,0.0004143714904785156,0.8333762884140015,0.0714285714285714,6.324555397033691,0.9401846528053284
1.7741758823394775,1.7713923454284668,0.002783536911010742,0.8311468958854675,1.0,6.324555397033691,0.9370429515838623
1.7761871814727783,1.769660234451294,0.006526947021484375,0.8322687745094299,1.0,6.082762718200684,0.938291072845459
1.770939588546753,1.7746827602386475,-0.0037431716918945312,0.8339353799819946,0.04761904761904767,3.872983455657959,0.9399659633636475
1.7709002494812012,1.7746988534927368,-0.0037986040115356445,0.830784261226654,1.0,5.4772257804870605,0.937242329120636
1.7706084251403809,1.7737061977386475,-0.0030977725982666016,0.835171639919281,0.11904761904761907,0.0,0.9416525363922119
1.7757278680801392,1.7696130275726318,0.006114840507507324,0.832205057144165,0.2857142857142857,6.324555397033691,0.9387943148612976
1.7714109420776367,1.7739003896713257,-0.002489447593688965,0.8303043246269226,1.0,6.324555397033691,0.9368817806243896
1.775987982749939,1.7689197063446045,0.007068276405334473,0.835151731967926,1.0,0.0,0.9417456388473511
1.7731584310531616,1.7719604969024658,0.0011979341506958008,0.8286222815513611,0.04761904761904767,0.0,0.9353058934211731
1.7688127756118774,1.775933861732483,-0.007121086120605469,0.8338788151741028,1.0,0.0,0.938677966594696
1.762755036354065,1.78216552734375,-0.01941049098968506,0.8301149606704712,1.0,0.0,0.936139702796936
1.7712838649749756,1.7735730409622192,-0.0022891759872436523,0.8321201205253601,1.0,6.164413928985596,0.9390165209770203
1.7682833671569824,1.7759056091308594,-0.007622241973876953,0.8293875455856323,1.0,2.4494898319244385,0.9372347593307495
1.7714378833770752,1.7733255624771118,-0.001887679100036621,0.834562361240387,1.0,1.4142135381698608,0.9406182765960693
1.7733120918273926,1.7714266777038574,0.0018854141235351562,0.8289368748664856,0.09523809523809523,6.480740547180176,0.9353631734848022
1.7755571603775024,1.7690621614456177,0.006494998931884766,0.8313859701156616,0.04761904761904767,0.0,0.9380719661712646
1.7758264541625977,1.7686163187026978,0.007210135459899902,0.8297498822212219,0.0,0.0,0.9357496500015259
1.7757394313812256,1.7686727046966553,0.0070667266845703125,0.831031858921051,1.0,0.0,0.9365679025650024
1.7732768058776855,1.771073818206787,0.0022029876708984375,0.8314177989959717,1.0,5.74456262588501,0.9376606941223145
1.7779484987258911,1.7662327289581299,0.01171576976776123,0.827849268913269,1.0,3.1622776985168457,0.9338870048522949
1.7704174518585205,1.7740005254745483,-0.003583073616027832,0.8317280411720276,1.0,6.4031243324279785,0.9382911920547485
1.7729425430297852,1.7700653076171875,0.0028772354125976562,0.8318639397621155,0.2142857142857143,6.324555397033691,0.9398242831230164
1.7810837030410767,1.7628436088562012,0.01824009418487549,0.8314393162727356,0.023809523809523836,6.324555397033691,0.9372895956039429
1.7686964273452759,1.775346279144287,-0.0066498517990112305,0.8330424427986145,1.0,6.244997978210449,0.9386361241340637
1.768902063369751,1.7746193408966064,-0.005717277526855469,0.8340011239051819,0.04761904761904767,3.464101552963257,0.9387159943580627
1.770198941230774,1.7735942602157593,-0.0033953189849853516,0.8304067850112915,1.0,5.74456262588501,0.9379993677139282
1.7772951126098633,1.7661556005477905,0.011139512062072754,0.8311716318130493,0.0714285714285714,0.0,0.9371238350868225
1.7696449756622314,1.7737904787063599,-0.004145503044128418,0.8316637277603149,0.2142857142857143,6.324555397033691,0.9386156797409058
1.7675632238388062,1.776292085647583,-0.008728861808776855,0.8337017893791199,1.0,6.324555397033691,0.940179169178009
1.7739253044128418,1.7698264122009277,0.0040988922119140625,0.8340195417404175,1.0,6.4031243324279785,0.9403236508369446
1.7716896533966064,1.7714978456497192,0.00019180774688720703,0.8267949223518372,0.04761904761904767,2.4494898319244385,0.9336245656013489
1.779200553894043,1.7634636163711548,0.015736937522888184,0.8325510621070862,1.0,6.082762718200684,0.9374162554740906
1.7728171348571777,1.7707329988479614,0.0020841360092163086,0.83095782995224,0.023809523809523836,0.0,0.937359094619751
1.7708173990249634,1.7725746631622314,-0.0017572641372680664,0.8299592137336731,0.11904761904761907,6.244997978210449,0.9372151494026184
1.7670528888702393,1.7763969898223877,-0.009344100952148438,0.8322660326957703,1.0,3.316624879837036,0.938251793384552
1.772068977355957,1.771236777305603,0.0008322000503540039,0.8312808871269226,1.0,3.316624879837036,0.9376711845397949
1.7680530548095703,1.7750391960144043,-0.006986141204833984,0.8317901492118835,0.0714285714285714,3.0,0.9390314817428589
1.770871639251709,1.7722629308700562,-0.001391291618347168,0.8319050073623657,0.19047619047619047,2.4494898319244385,0.93744957447052
1.7789182662963867,1.7636194229125977,0.015298843383789062,0.8296239376068115,0.0714285714285714,6.324555397033691,0.9353724122047424
1.771175742149353,1.7712340354919434,-5.829334259033203e-05,0.8328098654747009,0.1428571428571429,0.0,0.9379699230194092
1.7723584175109863,1.769986629486084,0.0023717880249023438,0.8282625079154968,0.04761904761904767,6.164413928985596,0.934212863445282
1.7743043899536133,1.7686436176300049,0.0056607723236083984,0.8303683400154114,1.0,4.358899116516113,0.9368688464164734
1.7810741662979126,1.76142156124115,0.019652605056762695,0.8303815722465515,1.0,5.196152210235596,0.9359202980995178
1.769974708557129,1.7724385261535645,-0.002463817596435547,0.8321837186813354,0.09523809523809523,6.324555397033691,0.9380876421928406
1.7648335695266724,1.7779048681259155,-0.013071298599243164,0.8311814069747925,0.3571428571428571,1.7320507764816284,0.9377152323722839
1.7742921113967896,1.7682054042816162,0.00608670711517334,0.8299845457077026,1.0,6.4031243324279785,0.9360702037811279
1.7680171728134155,1.7740709781646729,-0.006053805351257324,0.8268946409225464,0.04761904761904767,0.0,0.935020923614502
1.779428482055664,1.763283371925354,0.01614511013031006,0.8305302262306213,0.023809523809523836,5.916079998016357,0.9378297328948975
1.7761282920837402,1.7663772106170654,0.009751081466674805,0.834402859210968,1.0,5.916079998016357,0.9415841102600098
1.7722078561782837,1.7703231573104858,0.0018846988677978516,0.8273077607154846,1.0,5.830951690673828,0.9343522191047668
1.7687320709228516,1.7738127708435059,-0.005080699920654297,0.8321789503097534,0.16666666666666663,5.830951690673828,0.9384629726409912
1.7710524797439575,1.7708054780960083,0.00024700164794921875,0.8273941874504089,1.0,6.164413928985596,0.934999942779541
1.7763056755065918,1.7661536931991577,0.010151982307434082,0.8338548541069031,0.19047619047619047,2.2360680103302,0.9399724006652832
1.770469069480896,1.7718271017074585,-0.0013580322265625,0.831888735294342,1.0,2.0,0.9376000165939331
1.7719193696975708,1.7699671983718872,0.0019521713256835938,0.829843282699585,0.09523809523809523,2.4494898319244385,0.9378715753555298
1.7708134651184082,1.7714564800262451,-0.0006430149078369141,0.8327205181121826,0.0714285714285714,3.464101552963257,0.938592255115509
1.7748370170593262,1.7672600746154785,0.007576942443847656,0.8329874277114868,0.023809523809523836,2.8284270763397217,0.9390107989311218
1.7717119455337524,1.770677089691162,0.001034855842590332,0.8324767351150513,0.11904761904761907,6.4031243324279785,0.9395565986633301
1.7697525024414062,1.7724699974060059,-0.0027174949645996094,0.8323596119880676,0.16666666666666663,6.4031243324279785,0.9384888410568237
1.7727177143096924,1.769344687461853,0.0033730268478393555,0.8330633640289307,0.023809523809523836,1.0,0.9390196800231934
1.7719541788101196,1.7699503898620605,0.002003788948059082,0.8334702849388123,1.0,2.2360680103302,0.9393165111541748
1.7627744674682617,1.779244065284729,-0.016469597816467285,0.833322286605835,0.023809523809523836,4.0,0.939250648021698
1.7780790328979492,1.7639104127883911,0.014168620109558105,0.8308521509170532,0.0,4.242640495300293,0.937292754650116
1.766322374343872,1.7754110097885132,-0.009088635444641113,0.8296982049942017,0.11904761904761907,2.8284270763397217,0.9355355501174927
1.7640159130096436,1.778119444847107,-0.014103531837463379,0.8317825794219971,0.3571428571428571,2.4494898319244385,0.9382057785987854
1.7653394937515259,1.775790810585022,-0.010451316833496094,0.8333376049995422,0.11904761904761907,6.082762718200684,0.9410849809646606
1.7642896175384521,1.7772819995880127,-0.012992382049560547,0.8307816386222839,0.0714285714285714,6.244997978210449,0.9383535385131836
1.7731897830963135,1.7682647705078125,0.0049250125885009766,0.8288447260856628,0.11904761904761907,2.2360680103302,0.9348413348197937
1.7719738483428955,1.769357681274414,0.0026161670684814453,0.826227068901062,1.0,6.324555397033691,0.9337455630302429
1.77664053440094,1.7649980783462524,0.0116424560546875,0.8326895833015442,0.0714285714285714,0.0,0.938509464263916
1.7718623876571655,1.7691683769226074,0.0026940107345581055,0.83182692527771,0.04761904761904767,6.244997978210449,0.9369633793830872
1.7763023376464844,1.7655348777770996,0.010767459869384766,0.8290602564811707,1.0,2.8284270763397217,0.9366772770881653
1.7711405754089355,1.7702611684799194,0.0008794069290161133,0.828702986240387,1.0,2.8284270763397217,0.9359843134880066
1.7773222923278809,1.7636423110961914,0.013679981231689453,0.8320995569229126,0.0714285714285714,2.0,0.9378959536552429
1.7659296989440918,1.7756421566009521,-0.009712457656860352,0.8338969945907593,0.11904761904761907,1.4142135381698608,0.9404451251029968
1.7670934200286865,1.773060917854309,-0.005967497825622559,0.8296288251876831,0.0714285714285714,2.6457512378692627,0.9337306022644043
1.780840516090393,1.7600997686386108,0.020740747451782227,0.8336304426193237,0.023809523809523836,5.830951690673828,0.9407112002372742
1.7672922611236572,1.774012804031372,-0.006720542907714844,0.831305205821991,0.023809523809523836,6.4031243324279785,0.9382084012031555
1.7715272903442383,1.7699366807937622,0.0015906095504760742,0.8290217518806458,0.19047619047619047,6.4031243324279785,0.9355151653289795
1.7771217823028564,1.76437246799469,0.012749314308166504,0.8286598324775696,1.0,6.244997978210449,0.9356414079666138
1.7679460048675537,1.773158311843872,-0.005212306976318359,0.8270083069801331,0.023809523809523836,6.244997978210449,0.9340954422950745
1.7734194993972778,1.7672994136810303,0.006120085716247559,0.8318754434585571,1.0,5.830951690673828,0.9373161792755127
1.7648439407348633,1.7757911682128906,-0.010947227478027344,0.8320482969284058,0.0714285714285714,5.830951690673828,0.9367771148681641
1.7698090076446533,1.7711290121078491,-0.0013200044631958008,0.8329914808273315,1.0,6.324555397033691,0.9393500089645386
1.7759439945220947,1.7653104066848755,0.010633587837219238,0.8290582895278931,0.19047619047619047,3.1622776985168457,0.9365031123161316
1.771730661392212,1.7688474655151367,0.0028831958770751953,0.8319317102432251,1.0,2.8284270763397217,0.9385318756103516
1.7672467231750488,1.7736800909042358,-0.006433367729187012,0.834481418132782,0.04761904761904767,2.6457512378692627,0.9406867623329163
1.7762236595153809,1.7649993896484375,0.01122426986694336,0.8314210176467896,0.19047619047619047,6.082762718200684,0.9380343556404114
1.7778236865997314,1.7616276741027832,0.016196012496948242,0.8342223763465881,0.04761904761904767,5.385164737701416,0.9384765625
1.7707513570785522,1.7696843147277832,0.001067042350769043,0.8337158560752869,0.11904761904761907,3.7416574954986572,0.939376175403595
1.7795822620391846,1.761451005935669,0.018131256103515625,0.8303914666175842,1.0,6.4031243324279785,0.9378069043159485
1.769580364227295,1.7713791131973267,-0.0017987489700317383,0.8325058221817017,0.30952380952380953,0.0,0.9396446347236633
1.7634912729263306,1.777380108833313,-0.013888835906982422,0.8306487798690796,0.023809523809523836,0.0,0.9380094408988953
1.770700216293335,1.770189642906189,0.0005105733871459961,0.8321634531021118,1.0,6.4031243324279785,0.9383150935173035
1.7713463306427002,1.7694752216339111,0.0018711090087890625,0.8302105665206909,1.0,6.4031243324279785,0.9371090531349182
1.7652636766433716,1.7755757570266724,-0.010312080383300781,0.8292482495307922,1.0,6.324555397033691,0.935982882976532
1.7739758491516113,1.7664766311645508,0.007499217987060547,0.8288701176643372,0.023809523809523836,6.324555397033691,0.9352666735649109
1.7764320373535156,1.7636829614639282,0.012749075889587402,0.8263911008834839,1.0,6.0,0.9322613477706909
1.7710025310516357,1.7691304683685303,0.0018720626831054688,0.8300853371620178,0.04761904761904767,1.4142135381698608,0.9360104203224182
1.7747550010681152,1.76557195186615,0.009183049201965332,0.8302556872367859,1.0,3.464101552963257,0.9373365640640259
1.7778961658477783,1.7619348764419556,0.015961289405822754,0.8337823748588562,0.1428571428571429,3.316624879837036,0.939484715461731
1.7724599838256836,1.7680442333221436,0.004415750503540039,0.8335350751876831,0.09523809523809523,2.8284270763397217,0.939601719379425
1.7716456651687622,1.7688920497894287,0.002753615379333496,0.8338753581047058,0.19047619047619047,2.0,0.9402047991752625
1.7654566764831543,1.7737184762954712,-0.008261799812316895,0.8281251788139343,0.0714285714285714,4.690415859222412,0.936917781829834
1.774512767791748,1.7658393383026123,0.008673429489135742,0.8295152187347412,0.16666666666666663,3.872983455657959,0.9363452792167664
1.767594814300537,1.7729623317718506,-0.0053675174713134766,0.8316807150840759,0.2142857142857143,3.316624879837036,0.9383125305175781
1.7701703310012817,1.7699694633483887,0.0002008676528930664,0.8296528458595276,0.3571428571428571,3.7416574954986572,0.9378437995910645
1.763999104499817,1.7753956317901611,-0.011396527290344238,0.8360970616340637,0.1428571428571429,3.1622776985168457,0.9414364695549011
1.7723841667175293,1.7676632404327393,0.004720926284790039,0.8341020941734314,0.11904761904761907,6.4031243324279785,0.9406845569610596
1.7700891494750977,1.7700469493865967,4.220008850097656e-05,0.8290397524833679,0.2142857142857143,0.0,0.936872124671936
1.772009015083313,1.7683238983154297,0.0036851167678833008,0.8314068913459778,0.023809523809523836,6.164413928985596,0.9386429786682129
1.7673265933990479,1.7729095220565796,-0.005582928657531738,0.8290318846702576,1.0,2.0,0.9353782534599304
1.7731143236160278,1.7659659385681152,0.007148385047912598,0.8320167064666748,1.0,1.4142135381698608,0.937070906162262
1.7708542346954346,1.7693806886672974,0.001473546028137207,0.8312689661979675,0.09523809523809523,6.480740547180176,0.937773585319519
1.7711081504821777,1.7692313194274902,0.0018768310546875,0.8313184976577759,0.04761904761904767,0.0,0.9383047819137573
1.7739441394805908,1.7660075426101685,0.007936596870422363,0.8314312100410461,0.0,6.4031243324279785,0.9380071759223938
1.7616292238235474,1.777819275856018,-0.016190052032470703,0.8331171274185181,1.0,6.4031243324279785,0.9407954216003418
1.7749274969100952,1.765040636062622,0.009886860847473145,0.8318020701408386,1.0,6.4031243324279785,0.9381877779960632
1.7719857692718506,1.7679851055145264,0.004000663757324219,0.8283053636550903,0.023809523809523836,1.0,0.9357491731643677
1.7757245302200317,1.7636137008666992,0.01211082935333252,0.8318264484405518,1.0,0.0,0.9374081492424011
1.766446590423584,1.7733769416809082,-0.006930351257324219,0.8288267850875854,0.023809523809523836,6.480740547180176,0.9360095858573914
1.7705119848251343,1.7693506479263306,0.001161336898803711,0.832405149936676,0.0,6.244997978210449,0.9389309883117676
1.771620750427246,1.7683900594711304,0.0032306909561157227,0.8306406736373901,0.0,6.244997978210449,0.9380803108215332
1.771511197090149,1.7683879137039185,0.0031232833862304688,0.8303043246269226,1.0,0.0,0.9368098378181458
1.7728853225708008,1.7670289278030396,0.0058563947677612305,0.8316101431846619,0.0714285714285714,0.0,0.9385173320770264
1.7720792293548584,1.7673215866088867,0.00475764274597168,0.8333126306533813,1.0,0.0,0.9398152828216553
1.7704670429229736,1.7692915201187134,0.001175522804260254,0.8299072980880737,1.0,5.916079998016357,0.9368026852607727
1.7717307806015015,1.7680343389511108,0.003696441650390625,0.830328106880188,1.0,5.916079998016357,0.9368312358856201
1.7664705514907837,1.7729419469833374,-0.006471395492553711,0.8330898880958557,1.0,6.4031243324279785,0.9405239224433899
1.773076057434082,1.766109585762024,0.0069664716720581055,0.8309462666511536,0.16666666666666663,6.4031243324279785,0.9383678436279297
1.7770345211029053,1.762843132019043,0.014191389083862305,0.8306738138198853,1.0,0.0,0.9379415512084961
1.7769954204559326,1.7627427577972412,0.014252662658691406,0.8326682448387146,0.023809523809523836,6.324555397033691,0.9397709369659424
1.7741817235946655,1.7655205726623535,0.008661150932312012,0.8295901417732239,1.0,6.324555397033691,0.9367053508758545
1.765092134475708,1.7740596532821655,-0.00896751880645752,0.830925703048706,1.0,0.0,0.9369981288909912
1.7688488960266113,1.7705376148223877,-0.0016887187957763672,0.8327285051345825,0.04761904761904767,5.74456262588501,0.9398057460784912
1.7664591073989868,1.7731297016143799,-0.006670594215393066,0.834750235080719,1.0,4.242640495300293,0.9413384199142456
1.7724716663360596,1.7664577960968018,0.0060138702392578125,0.8320408463478088,1.0,4.582575798034668,0.9375882744789124
1.7571673393249512,1.7810473442077637,-0.0238800048828125,0.8304536938667297,0.2142857142857143,5.099019527435303,0.9386220574378967
1.779576063156128,1.7599120140075684,0.01966404914855957,0.8321499228477478,0.26190476190476186,6.082762718200684,0.9393801689147949
1.7740041017532349,1.7652919292449951,0.008712172508239746,0.8288847804069519,0.38095238095238093,2.4494898319244385,0.9356271028518677
1.7616832256317139,1.7776795625686646,-0.015996336936950684,0.8329830765724182,1.0,6.4031243324279785,0.9401007294654846
1.7734133005142212,1.7656378746032715,0.007775425910949707,0.8296005725860596,0.11904761904761907,6.082762718200684,0.9360063076019287
1.770546317100525,1.768865942955017,0.0016803741455078125,0.8308403491973877,0.023809523809523836,2.2360680103302,0.9384658336639404
1.7774484157562256,1.7615907192230225,0.015857696533203125,0.829779326915741,1.0,6.324555397033691,0.9374263286590576
1.7719826698303223,1.7671751976013184,0.004807472229003906,0.8348638415336609,0.11904761904761907,6.4031243324279785,0.9414095878601074
2.0127439498901367,2.013481616973877,-0.0007376670837402344,0.7932225465774536,0.0714285714285714,2.0,0.9337863922119141
1.9673892259597778,1.9659830331802368,0.0014061927795410156,0.810332715511322,0.04761904761904767,3.872983455657959,0.9304439425468445
1.9823342561721802,1.9633623361587524,0.018971920013427734,0.8203656673431396,1.0,5.4772257804870605,0.9329797029495239
1.961767315864563,1.9847173690795898,-0.022950053215026855,0.837380051612854,0.023809523809523836,6.164413928985596,0.9450822472572327
1.9528939723968506,1.975561499595642,-0.022667527198791504,0.8261083364486694,0.0714285714285714,3.605551242828369,0.932828962802887
1.94405996799469,1.954545497894287,-0.010485529899597168,0.8229382038116455,0.2857142857142857,3.1622776985168457,0.9237205982208252
1.9581315517425537,1.9607874155044556,-0.0026558637619018555,0.8580494523048401,1.0,1.4142135381698608,0.9553532600402832
1.9761959314346313,1.970576286315918,0.005619645118713379,0.8746163845062256,0.09523809523809523,2.2360680103302,0.96812504529953
1.9823955297470093,1.9757027626037598,0.006692767143249512,0.887693464756012,0.2142857142857143,6.164413928985596,0.9735175967216492
1.97712242603302,1.9533743858337402,0.023748040199279785,0.8877959251403809,0.023809523809523836,6.244997978210449,0.9705716967582703
1.969151496887207,1.9643980264663696,0.004753470420837402,0.8879104852676392,0.023809523809523836,2.4494898319244385,0.9667660593986511
1.9647176265716553,1.9491760730743408,0.015541553497314453,0.8863713145256042,0.09523809523809523,6.244997978210449,0.9654019474983215
1.9240490198135376,1.9512053728103638,-0.027156352996826172,0.8695329427719116,1.0,6.244997978210449,0.9601179361343384
1.8912887573242188,1.9030402898788452,-0.011751532554626465,0.8491023182868958,0.0714285714285714,3.464101552963257,0.9455298185348511
1.833656907081604,1.8452959060668945,-0.011638998985290527,0.8324905633926392,0.0714285714285714,3.7416574954986572,0.9392536878585815
1.7922658920288086,1.785601258277893,0.006664633750915527,0.8136410117149353,1.0,2.6457512378692627,0.9298228025436401
1.74654221534729,1.7624903917312622,-0.015948176383972168,0.80183345079422,0.0714285714285714,1.4142135381698608,0.9217925667762756
1.7711267471313477,1.7681008577346802,0.0030258893966674805,0.8016701936721802,0.2142857142857143,2.4494898319244385,0.9133080244064331
1.8122934103012085,1.8163905143737793,-0.004097104072570801,0.8144170641899109,0.11904761904761907,2.2360680103302,0.919438362121582
1.8640592098236084,1.8743846416473389,-0.010325431823730469,0.8254998326301575,0.04761904761904767,3.872983455657959,0.9217198491096497
1.9054609537124634,1.889858603477478,0.015602350234985352,0.8302530646324158,0.04761904761904767,3.605551242828369,0.9247286915779114
1.8895550966262817,1.8885526657104492,0.0010024309158325195,0.8304868936538696,0.1428571428571429,2.4494898319244385,0.9252570867538452
1.8643412590026855,1.8577519655227661,0.006589293479919434,0.8220073580741882,0.0714285714285714,2.8284270763397217,0.9244828224182129
1.8308087587356567,1.8307783603668213,3.039836883544922e-05,0.8265138864517212,0.33333333333333337,2.8284270763397217,0.9317489266395569
1.8053276538848877,1.8053795099258423,-5.1856040954589844e-05,0.8245493173599243,0.0714285714285714,2.0,0.9335060119628906
1.7863526344299316,1.7946279048919678,-0.008275270462036133,0.8307897448539734,0.0714285714285714,2.2360680103302,0.9374224543571472
1.7794756889343262,1.8140332698822021,-0.03455758094787598,0.8396127223968506,0.16666666666666663,1.7320507764816284,0.9428256750106812
1.7935973405838013,1.811187505722046,-0.01759016513824463,0.8529381155967712,0.0714285714285714,2.4494898319244385,0.9513714909553528
1.8027381896972656,1.7978219985961914,0.004916191101074219,0.8642538189888,0.023809523809523836,2.4494898319244385,0.9572867155075073
1.7875007390975952,1.8028688430786133,-0.015368103981018066,0.8747644424438477,0.09523809523809523,1.4142135381698608,0.9636447429656982
1.7855678796768188,1.7841418981552124,0.0014259815216064453,0.8777334690093994,0.023809523809523836,6.4031243324279785,0.9661675095558167
1.7833009958267212,1.7580558061599731,0.025245189666748047,0.8797327876091003,0.11904761904761907,6.4031243324279785,0.9681358337402344
1.7714656591415405,1.769763708114624,0.001701951026916504,0.8904157876968384,0.023809523809523836,6.4031243324279785,0.9748336672782898
1.7624566555023193,1.7394582033157349,0.022998452186584473,0.8896301984786987,0.023809523809523836,6.4031243324279785,0.9751431941986084
1.7347078323364258,1.7155640125274658,0.01914381980895996,0.8824560046195984,1.0,1.4142135381698608,0.9728466272354126
1.7205688953399658,1.6809613704681396,0.03960752487182617,0.8595636487007141,0.023809523809523836,6.4031243324279785,0.9611627459526062
1.6746857166290283,1.6943315267562866,-0.0196458101272583,0.8605257272720337,1.0,0.0,0.961006224155426
1.6554640531539917,1.6814042329788208,-0.0259401798248291,0.8553815484046936,0.023809523809523836,0.0,0.9564347267150879
1.6455448865890503,1.6527668237686157,-0.00722193717956543,0.8347941040992737,0.023809523809523836,6.244997978210449,0.9421813488006592
1.595569133758545,1.660882830619812,-0.06531369686126709,0.8262091279029846,1.0,2.8284270763397217,0.9366269111633301
1.6231153011322021,1.5925824642181396,0.0305328369140625,0.7978001832962036,1.0,3.7416574954986572,0.9121479988098145
1.6153699159622192,1.5686455965042114,0.04672431945800781,0.7922952175140381,1.0,3.0,0.906130850315094
1.5834964513778687,1.5677307844161987,0.015765666961669922,0.7745921611785889,0.0714285714285714,1.7320507764816284,0.8924442529678345
1.5673539638519287,1.572714924812317,-0.005360960960388184,0.7742775678634644,0.16666666666666663,6.4031243324279785,0.8918381333351135
1.569616675376892,1.5359513759613037,0.03366529941558838,0.7680743336677551,0.16666666666666663,5.74456262588501,0.8818264007568359
1.5382229089736938,1.5100754499435425,0.028147459030151367,0.7302075028419495,0.04761904761904767,3.316624879837036,0.8364368677139282
1.5003975629806519,1.4935747385025024,0.006822824478149414,0.7331369519233704,0.023809523809523836,6.324555397033691,0.8381189703941345
1.5208430290222168,1.4938791990280151,0.02696382999420166,0.7335367798805237,1.0,4.898979663848877,0.8375357389450073
1.5424710512161255,1.5215634107589722,0.02090764045715332,0.7446004152297974,0.2142857142857143,4.358899116516113,0.8564409613609314
1.5536819696426392,1.5553619861602783,-0.0016800165176391602,0.7623215913772583,0.04761904761904767,2.0,0.8753266334533691
1.5722519159317017,1.579535961151123,-0.007284045219421387,0.7759134769439697,1.0,3.1622776985168457,0.8865067362785339
1.5806974172592163,1.6005107164382935,-0.01981329917907715,0.7819650173187256,0.4285714285714286,2.8284270763397217,0.890944242477417
1.6069146394729614,1.5974184274673462,0.009496212005615234,0.7978459000587463,0.11904761904761907,1.7320507764816284,0.9038339853286743
1.602272629737854,1.6095467805862427,-0.007274150848388672,0.8048478960990906,0.023809523809523836,3.316624879837036,0.9126132130622864
1.6068485975265503,1.5873658657073975,0.019482731819152832,0.804717481136322,0.2142857142857143,5.74456262588501,0.9102278351783752
1.5807210206985474,1.5824400186538696,-0.0017189979553222656,0.8199468851089478,0.023809523809523836,0.0,0.9256386756896973
1.5682947635650635,1.5667684078216553,0.0015263557434082031,0.8088214993476868,0.04761904761904767,6.164413928985596,0.9164214730262756
1.5527483224868774,1.5507417917251587,0.00200653076171875,0.815274178981781,0.2142857142857143,6.164413928985596,0.9228253364562988
1.5415297746658325,1.5397945642471313,0.0017352104187011719,0.810045063495636,1.0,6.4031243324279785,0.9193823933601379
1.5483478307724,1.517677664756775,0.030670166015625,0.8181354403495789,1.0,3.1622776985168457,0.9260329008102417
1.548417568206787,1.50957453250885,0.03884303569793701,0.8231709599494934,0.09523809523809523,3.0,0.9285350441932678
1.5359256267547607,1.5275810956954956,0.008344531059265137,0.8307823538780212,1.0,2.2360680103302,0.9316083192825317
1.5341124534606934,1.546752691268921,-0.012640237808227539,0.8413076996803284,0.023809523809523836,2.0,0.9386388659477234
1.5380651950836182,1.556170105934143,-0.018104910850524902,0.8438413143157959,0.2142857142857143,1.4142135381698608,0.9396690130233765
1.5641858577728271,1.5449267625808716,0.019259095191955566,0.8475599884986877,0.04761904761904767,6.244997978210449,0.9414631724357605
1.5549581050872803,1.5714447498321533,-0.016486644744873047,0.863653302192688,0.0714285714285714,0.0,0.951256513595581
1.5696359872817993,1.567033290863037,0.002602696418762207,0.8482509255409241,0.023809523809523836,0.0,0.9422957301139832
1.5884979963302612,1.575735330581665,0.012762665748596191,0.8711438179016113,0.0714285714285714,5.74456262588501,0.9553704261779785
1.5909454822540283,1.6022006273269653,-0.011255145072937012,0.8673923015594482,1.0,5.74456262588501,0.9542048573493958
1.6053804159164429,1.6099084615707397,-0.004528045654296875,0.8682516813278198,1.0,0.0,0.9542943835258484
1.6133973598480225,1.6215804815292358,-0.008183121681213379,0.8662360310554504,1.0,5.74456262588501,0.9532577395439148
1.6259793043136597,1.6183003187179565,0.007678985595703125,0.8586032390594482,0.2142857142857143,5.74456262588501,0.9478755593299866
1.6232966184616089,1.6337101459503174,-0.010413527488708496,0.853545069694519,1.0,5.385164737701416,0.9458993077278137
1.6217246055603027,1.6163783073425293,0.0053462982177734375,0.8547137379646301,1.0,5.385164737701416,0.9462374448776245
1.617866039276123,1.6173110008239746,0.0005550384521484375,0.8471781015396118,0.2142857142857143,6.0,0.9420485496520996
1.6109479665756226,1.611451268196106,-0.0005033016204833984,0.8496649265289307,1.0,2.6457512378692627,0.9441381096839905
1.6104060411453247,1.6030815839767456,0.0073244571685791016,0.8455968499183655,0.30952380952380953,2.4494898319244385,0.9407551884651184
1.5780730247497559,1.6261380910873413,-0.04806506633758545,0.842985212802887,1.0,1.7320507764816284,0.941521942615509
1.5922789573669434,1.6013805866241455,-0.009101629257202148,0.8420349359512329,0.1428571428571429,6.324555397033691,0.9385584592819214
1.5831586122512817,1.5979923009872437,-0.014833688735961914,0.8451039791107178,0.11904761904761907,6.0,0.9409465789794922
1.5750443935394287,1.5942460298538208,-0.01920163631439209,0.828826367855072,0.023809523809523836,4.358899116516113,0.9295743107795715
1.5881950855255127,1.5749132633209229,0.013281822204589844,0.8378153443336487,0.04761904761904767,3.7416574954986572,0.9340691566467285
1.5921086072921753,1.5817185640335083,0.010390043258666992,0.8455445766448975,1.0,1.7320507764816284,0.9399135112762451
1.5858864784240723,1.5869309902191162,-0.0010445117950439453,0.8440278768539429,0.1428571428571429,6.324555397033691,0.9391663074493408
1.5885424613952637,1.57789945602417,0.01064300537109375,0.8392078280448914,0.30952380952380953,6.244997978210449,0.9340230822563171
1.5644363164901733,1.6023480892181396,-0.03791177272796631,0.8350340127944946,0.023809523809523836,6.244997978210449,0.9333184361457825
1.572077989578247,1.598645806312561,-0.026567816734313965,0.8389971256256104,0.04761904761904767,6.082762718200684,0.9355580806732178
1.5612953901290894,1.6114678382873535,-0.05017244815826416,0.8408087491989136,1.0,2.2360680103302,0.9374459981918335
1.5948331356048584,1.5847684144973755,0.01006472110748291,0.8480159640312195,0.0714285714285714,1.7320507764816284,0.9402332305908203
1.6049829721450806,1.5828883647918701,0.02209460735321045,0.8524118661880493,1.0,1.7320507764816284,0.9431715607643127
1.5926860570907593,1.6042183637619019,-0.011532306671142578,0.8491804599761963,0.11904761904761907,2.0,0.9416422843933105
1.61143159866333,1.59200918674469,0.019422411918640137,0.8563310503959656,0.04761904761904767,1.7320507764816284,0.94505774974823
1.608443021774292,1.5989325046539307,0.009510517120361328,0.857694685459137,0.023809523809523836,2.0,0.9465271830558777
1.6051198244094849,1.607467770576477,-0.0023479461669921875,0.8572286367416382,0.04761904761904767,3.1622776985168457,0.9458516836166382
1.604022741317749,1.6111924648284912,-0.0071697235107421875,0.8593958616256714,0.04761904761904767,5.74456262588501,0.9469174146652222
1.6034425497055054,1.6173031330108643,-0.013860583305358887,0.8594650030136108,0.023809523809523836,6.324555397033691,0.9464879631996155
1.6123872995376587,1.6151014566421509,-0.0027141571044921875,0.8625607490539551,0.0714285714285714,6.324555397033691,0.9475889801979065
1.632804274559021,1.60392165184021,0.028882622718811035,0.8654437065124512,0.2142857142857143,0.0,0.9486566185951233
1.6232696771621704,1.6241014003753662,-0.0008317232131958008,0.8623542785644531,1.0,0.0,0.9468150734901428
1.6148455142974854,1.6420252323150635,-0.027179718017578125,0.8594202995300293,0.04761904761904767,5.74456262588501,0.9451920986175537
1.6345419883728027,1.6372100114822388,-0.002668023109436035,0.8607276082038879,1.0,3.1622776985168457,0.9448294639587402
1.6380540132522583,1.635954737663269,0.002099275588989258,0.8613336086273193,1.0,6.4031243324279785,0.944807767868042
1.6655688285827637,1.6205745935440063,0.044994235038757324,0.8653130531311035,1.0,5.830951690673828,0.9465008974075317
1.6386268138885498,1.6468487977981567,-0.008221983909606934,0.8571808934211731,0.2142857142857143,3.464101552963257,0.9421407580375671
1.6220844984054565,1.6618096828460693,-0.03972518444061279,0.855054497718811,0.023809523809523836,2.6457512378692627,0.9413741827011108
1.6346324682235718,1.6496939659118652,-0.015061497688293457,0.854043185710907,1.0,2.4494898319244385,0.9406185746192932
1.6300112009048462,1.6560956239700317,-0.026084423065185547,0.8565490245819092,0.19047619047619047,2.6457512378692627,0.9420378804206848
1.6362431049346924,1.6443082094192505,-0.008065104484558105,0.8538461327552795,0.1428571428571429,6.0,0.9404668807983398
1.6227997541427612,1.652919888496399,-0.030120134353637695,0.8538779020309448,0.11904761904761907,6.324555397033691,0.9410574436187744
1.6364084482192993,1.6383740901947021,-0.001965641975402832,0.8597304821014404,0.023809523809523836,2.8284270763397217,0.9440115690231323
1.6480587720870972,1.628210425376892,0.019848346710205078,0.8551899790763855,0.1428571428571429,6.0,0.94102543592453
1.6400269269943237,1.6395095586776733,0.0005173683166503906,0.8593876361846924,1.0,6.082762718200684,0.9435423612594604
1.6337710618972778,1.6497223377227783,-0.01595127582550049,0.8601855039596558,0.04761904761904767,2.8284270763397217,0.9436757564544678
1.6499981880187988,1.6395834684371948,0.010414719581604004,0.8594285845756531,0.1428571428571429,2.8284270763397217,0.9423858523368835
1.6468356847763062,1.6486107110977173,-0.0017750263214111328,0.8571505546569824,1.0,1.4142135381698608,0.9408504962921143
1.650946855545044,1.6490223407745361,0.0019245147705078125,0.8574627041816711,0.11904761904761907,6.4031243324279785,0.9408047795295715
1.6449061632156372,1.6560503244400024,-0.011144161224365234,0.8555663824081421,0.16666666666666663,6.480740547180176,0.9393191337585449
1.6456466913223267,1.654690146446228,-0.009043455123901367,0.8541152477264404,0.023809523809523836,1.4142135381698608,0.9379199147224426
1.6557317972183228,1.6405621767044067,0.015169620513916016,0.8585847020149231,0.023809523809523836,6.324555397033691,0.9397173523902893
1.6304165124893188,1.6590368747711182,-0.028620362281799316,0.8489444255828857,1.0,5.74456262588501,0.9339701533317566
1.650378942489624,1.6309980154037476,0.019380927085876465,0.8534122705459595,0.0,3.0,0.9357117414474487
1.626062273979187,1.643928050994873,-0.017865777015686035,0.8524389863014221,0.04761904761904767,1.7320507764816284,0.9348095655441284
1.6181951761245728,1.6431697607040405,-0.024974584579467773,0.8418720960617065,1.0,3.872983455657959,0.9281578660011292
1.6169613599777222,1.6341382265090942,-0.01717686653137207,0.8492437601089478,0.2142857142857143,4.0,0.9324862957000732
1.6176865100860596,1.6227209568023682,-0.005034446716308594,0.8398048281669617,0.04761904761904767,1.7320507764816284,0.9255849719047546
1.5973068475723267,1.628192663192749,-0.030885815620422363,0.840789258480072,0.023809523809523836,1.7320507764816284,0.9262149333953857
1.6056400537490845,1.609071135520935,-0.003431081771850586,0.8426474332809448,0.33333333333333337,2.0,0.9266369938850403
1.5987155437469482,1.6004137992858887,-0.0016982555389404297,0.8348965048789978,0.04761904761904767,1.7320507764816284,0.9209863543510437
1.5858081579208374,1.5963636636734009,-0.010555505752563477,0.8308686017990112,0.023809523809523836,6.4031243324279785,0.9175479412078857
1.5746381282806396,1.5868185758590698,-0.012180447578430176,0.824170708656311,0.04761904761904767,6.324555397033691,0.91176438331604
1.587565302848816,1.5432018041610718,0.04436349868774414,0.830549418926239,0.04761904761904767,2.2360680103302,0.9150674343109131
1.567893385887146,1.533342957496643,0.03455042839050293,0.8267848491668701,0.023809523809523836,6.244997978210449,0.911867618560791
1.5571210384368896,1.5322400331497192,0.02488100528717041,0.8245886564254761,1.0,6.244997978210449,0.9094891548156738
1.5441633462905884,1.5423897504806519,0.0017735958099365234,0.8182643055915833,0.04761904761904767,1.7320507764816284,0.9030817747116089
1.5472359657287598,1.5446622371673584,0.002573728561401367,0.8176128268241882,0.0714285714285714,2.2360680103302,0.9019911885261536
1.5421048402786255,1.5429977178573608,-0.0008928775787353516,0.8115406632423401,1.0,2.4494898319244385,0.8971000909805298
1.5443168878555298,1.5267611742019653,0.017555713653564453,0.8224672675132751,0.0714285714285714,2.4494898319244385,0.9043759107589722
1.5264109373092651,1.5303857326507568,-0.003974795341491699,0.81350177526474,0.09523809523809523,2.4494898319244385,0.8980711698532104
1.5295530557632446,1.5240590572357178,0.0054939985275268555,0.8216598629951477,0.023809523809523836,6.244997978210449,0.9038330912590027
1.5327410697937012,1.5338462591171265,-0.001105189323425293,0.8328349590301514,0.11904761904761907,6.324555397033691,0.9108392000198364
1.5458089113235474,1.5358003377914429,0.010008573532104492,0.8292500972747803,0.0714285714285714,2.2360680103302,0.9077783823013306
1.5485641956329346,1.5544884204864502,-0.005924224853515625,0.8280051350593567,0.0714285714285714,6.244997978210449,0.9068217277526855
1.5573254823684692,1.5713587999343872,-0.014033317565917969,0.8321349620819092,1.0,6.164413928985596,0.9090994000434875
1.5580576658248901,1.568132996559143,-0.01007533073425293,0.8312181830406189,0.04761904761904767,3.0,0.9092636704444885
1.562831997871399,1.5697762966156006,-0.00694429874420166,0.8327839970588684,0.0714285714285714,3.464101552963257,0.9098453521728516
1.5735136270523071,1.5573705434799194,0.016143083572387695,0.8205233216285706,1.0,3.0,0.9013576507568359
1.5649224519729614,1.5638068914413452,0.001115560531616211,0.822035551071167,0.09523809523809523,6.480740547180176,0.9039413332939148
1.5636875629425049,1.5612537860870361,0.00243377685546875,0.8319440484046936,0.11904761904761907,0.0,0.9113854169845581
1.56007719039917,1.5639935731887817,-0.003916382789611816,0.8278768062591553,0.2142857142857143,5.830951690673828,0.908536434173584
1.5578243732452393,1.576839804649353,-0.01901543140411377,0.8307130336761475,0.0,5.830951690673828,0.910118579864502
1.5883947610855103,1.5785661935806274,0.009828567504882812,0.8275905251502991,1.0,0.0,0.908518373966217
1.5891345739364624,1.593522310256958,-0.0043877363204956055,0.8250283598899841,1.0,5.830951690673828,0.9066646099090576
1.601779580116272,1.5834572315216064,0.018322348594665527,0.8257672786712646,0.19047619047619047,2.6457512378692627,0.9049533009529114
1.6034091711044312,1.588335394859314,0.015073776245117188,0.8212520480155945,1.0,1.7320507764816284,0.9027866125106812
1.6145110130310059,1.619273066520691,-0.004762053489685059,0.824380099773407,1.0,2.4494898319244385,0.9025041460990906
1.6431487798690796,1.6390845775604248,0.004064202308654785,0.8232104778289795,0.19047619047619047,6.324555397033691,0.9002954363822937
1.6521896123886108,1.6428110599517822,0.009378552436828613,0.8211044669151306,0.023809523809523836,0.0,0.8963437080383301
1.652269721031189,1.6426376104354858,0.009632110595703125,0.8183918595314026,0.09523809523809523,0.0,0.8930115699768066
1.6615350246429443,1.647599697113037,0.013935327529907227,0.8056244254112244,0.04761904761904767,6.0,0.8842445611953735
1.6288983821868896,1.6630377769470215,-0.034139394760131836,0.817118227481842,1.0,2.6457512378692627,0.8913853764533997
1.646504282951355,1.653485655784607,-0.006981372833251953,0.8084259629249573,1.0,3.0,0.8854618668556213
1.6584771871566772,1.6525615453720093,0.005915641784667969,0.8013833165168762,1.0,3.7416574954986572,0.8800051808357239
1.6667752265930176,1.661923885345459,0.004851341247558594,0.8080998659133911,0.1428571428571429,2.6457512378692627,0.8830759525299072
1.6755750179290771,1.6688464879989624,0.006728529930114746,0.8055424094200134,0.023809523809523836,6.4031243324279785,0.8840476274490356
1.6809035539627075,1.6667494773864746,0.01415407657623291,0.7989421486854553,0.19047619047619047,0.0,0.8832235336303711
1.6644175052642822,1.6703693866729736,-0.005951881408691406,0.8019686341285706,0.1428571428571429,6.244997978210449,0.8919286727905273
1.6361578702926636,1.6512802839279175,-0.015122413635253906,0.800457775592804,0.023809523809523836,1.4142135381698608,0.8970814943313599
1.62555730342865,1.6102573871612549,0.01529991626739502,0.7783458232879639,1.0,1.4142135381698608,0.883360743522644
1.5848151445388794,1.6054574251174927,-0.02064228057861328,0.7801358103752136,1.0,1.7320507764816284,0.8940156102180481
1.5908366441726685,1.5724159479141235,0.018420696258544922,0.7763363718986511,0.0714285714285714,2.2360680103302,0.8932769298553467
1.572861909866333,1.5911707878112793,-0.01830887794494629,0.7956236004829407,0.023809523809523836,6.244997978210449,0.9059128761291504
1.5898059606552124,1.5759046077728271,0.013901352882385254,0.8119285106658936,0.023809523809523836,5.5677642822265625,0.914749026298523
1.6056339740753174,1.5663918256759644,0.03924214839935303,0.8207741379737854,0.04761904761904767,3.7416574954986572,0.9202576875686646
1.5833956003189087,1.5662575960159302,0.017138004302978516,0.8244639039039612,0.0714285714285714,1.0,0.9246475100517273
1.5871371030807495,1.5618317127227783,0.02530539035797119,0.8222623467445374,1.0,2.4494898319244385,0.9236496686935425
1.5755900144577026,1.5792447328567505,-0.0036547183990478516,0.8364355564117432,0.26190476190476186,2.4494898319244385,0.9339923858642578
1.6007336378097534,1.5626920461654663,0.03804159164428711,0.8249791860580444,0.0714285714285714,2.0,0.9273886680603027
1.5931555032730103,1.5855907201766968,0.0075647830963134766,0.8371504545211792,0.04761904761904767,2.4494898319244385,0.9365838170051575
1.6055988073349,1.5918580293655396,0.013740777969360352,0.8370150327682495,0.09523809523809523,2.6457512378692627,0.935840368270874
1.608642339706421,1.6149317026138306,-0.006289362907409668,0.8464763164520264,0.04761904761904767,2.0,0.9430497288703918
1.6288799047470093,1.624267816543579,0.004612088203430176,0.850756049156189,0.04761904761904767,3.1622776985168457,0.9460465312004089
1.641856074333191,1.6425464153289795,-0.0006903409957885742,0.8534699082374573,0.09523809523809523,3.316624879837036,0.9470235109329224
1.6582962274551392,1.657157301902771,0.001138925552368164,0.8577887415885925,0.0714285714285714,2.4494898319244385,0.9492923617362976
1.6613185405731201,1.680021047592163,-0.01870250701904297,0.859269917011261,0.023809523809523836,2.6457512378692627,0.948262095451355
1.6763161420822144,1.683087706565857,-0.006771564483642578,0.8503502607345581,0.2142857142857143,2.2360680103302,0.9413599967956543
1.6829949617385864,1.6852513551712036,-0.0022563934326171875,0.8417273759841919,0.04761904761904767,2.4494898319244385,0.9345981478691101
1.685417890548706,1.6837208271026611,0.0016970634460449219,0.8326994180679321,0.09523809523809523,3.1622776985168457,0.9280102252960205
1.6819952726364136,1.6783044338226318,0.0036908388137817383,0.8217936158180237,0.0714285714285714,2.6457512378692627,0.9222298264503479
1.6651818752288818,1.6850483417510986,-0.019866466522216797,0.8255668878555298,0.04761904761904767,1.4142135381698608,0.927538275718689
1.6741889715194702,1.6697328090667725,0.004456162452697754,0.8098114728927612,0.09523809523809523,1.4142135381698608,0.9198355674743652
1.6707490682601929,1.6694560050964355,0.0012930631637573242,0.8022257089614868,0.1428571428571429,6.4031243324279785,0.9179590940475464
1.6689565181732178,1.6760026216506958,-0.007046103477478027,0.8071414232254028,0.023809523809523836,6.0,0.924638569355011
1.6783729791641235,1.677314043045044,0.0010589361190795898,0.7997687458992004,0.023809523809523836,2.6457512378692627,0.9231569170951843
1.682601809501648,1.6887894868850708,-0.0061876773834228516,0.7987362146377563,0.023809523809523836,1.4142135381698608,0.9254883527755737
1.685016393661499,1.707729458808899,-0.022713065147399902,0.8045191168785095,1.0,6.4031243324279785,0.9355571866035461
1.6991556882858276,1.7170801162719727,-0.01792442798614502,0.8047165274620056,0.1428571428571429,5.4772257804870605,0.9398418068885803
1.7301698923110962,1.706865668296814,0.023304224014282227,0.7939547300338745,0.023809523809523836,3.316624879837036,0.93707674741745
1.7150983810424805,1.7377960681915283,-0.02269768714904785,0.8152426481246948,0.023809523809523836,2.2360680103302,0.9552788734436035
1.7276859283447266,1.7369483709335327,-0.009262442588806152,0.8117209076881409,1.0,3.0,0.9567384719848633
1.7330948114395142,1.7349815368652344,-0.0018867254257202148,0.8120713829994202,0.2857142857142857,6.082762718200684,0.9588993787765503
1.7396137714385986,1.7277801036834717,0.011833667755126953,0.8149376511573792,0.023809523809523836,6.4031243324279785,0.96306973695755
1.747238278388977,1.7195874452590942,0.027650833129882812,0.8103271722793579,0.09523809523809523,6.4031243324279785,0.9604132771492004
1.7513706684112549,1.7104820013046265,0.04088866710662842,0.8080142140388489,0.11904761904761907,0.0,0.9590578675270081
1.7286020517349243,1.7271236181259155,0.001478433609008789,0.8285561203956604,1.0,0.0,0.9721654653549194
1.721042275428772,1.7234830856323242,-0.002440810203552246,0.8304808735847473,0.023809523809523836,5.74456262588501,0.9715405106544495
1.709953784942627,1.7138097286224365,-0.0038559436798095703,0.8376424312591553,1.0,3.605551242828369,0.9752367734909058
1.7064167261123657,1.6830847263336182,0.02333199977874756,0.8352604508399963,1.0,6.0,0.9736672043800354
1.6749911308288574,1.6813377141952515,-0.006346583366394043,0.8365949988365173,1.0,5.830951690673828,0.9726605415344238
1.6506236791610718,1.6676948070526123,-0.017071127891540527,0.8479835391044617,0.2142857142857143,3.464101552963257,0.9804160594940186
1.6358720064163208,1.6408220529556274,-0.004950046539306641,0.8417732119560242,0.1428571428571429,2.6457512378692627,0.979743480682373
1.6314078569412231,1.6272542476654053,0.004153609275817871,0.8432186245918274,1.0,3.1622776985168457,0.9810789823532104
1.6218205690383911,1.6394869089126587,-0.017666339874267578,0.8494473099708557,0.19047619047619047,2.0,0.9826785326004028
1.6139434576034546,1.6391370296478271,-0.02519357204437256,0.8464025855064392,0.09523809523809523,6.244997978210449,0.9821451902389526
1.612568736076355,1.6222447156906128,-0.009675979614257812,0.8390671014785767,0.26190476190476186,5.4772257804870605,0.9800218343734741
1.6160110235214233,1.597499132156372,0.01851189136505127,0.837971568107605,0.023809523809523836,3.605551242828369,0.9827373027801514
1.5955225229263306,1.5875235795974731,0.007998943328857422,0.8322690725326538,0.0714285714285714,1.4142135381698608,0.9798246622085571
1.5814539194107056,1.5785564184188843,0.002897500991821289,0.8308967351913452,1.0,6.4031243324279785,0.9796105027198792
1.5590415000915527,1.5807201862335205,-0.021678686141967773,0.831825315952301,0.2857142857142857,0.0,0.9798448085784912
1.5612109899520874,1.5624916553497314,-0.001280665397644043,0.8255972266197205,0.023809523809523836,6.4031243324279785,0.9770272374153137
1.5599294900894165,1.5495617389678955,0.010367751121520996,0.8195556998252869,0.023809523809523836,1.7320507764816284,0.9740121364593506
1.559823751449585,1.5420594215393066,0.01776432991027832,0.8180697560310364,1.0,2.2360680103302,0.972137451171875
1.5544025897979736,1.546753168106079,0.007649421691894531,0.8173248767852783,1.0,1.7320507764816284,0.9679303169250488
1.560184121131897,1.5453999042510986,0.01478421688079834,0.8167727589607239,0.023809523809523836,2.4494898319244385,0.9647071361541748
1.5659215450286865,1.5465630292892456,0.019358515739440918,0.8203551173210144,0.09523809523809523,6.0,0.9625160098075867
1.549630880355835,1.572265386581421,-0.022634506225585938,0.8246027231216431,0.023809523809523836,0.0,0.9600619077682495
1.5723412036895752,1.5579324960708618,0.014408707618713379,0.8264672160148621,0.04761904761904767,6.4031243324279785,0.9604194164276123
1.5681456327438354,1.569530725479126,-0.0013850927352905273,0.8301755785942078,0.1428571428571429,1.7320507764816284,0.9603949189186096
1.5698233842849731,1.5738471746444702,-0.00402379035949707,0.8341898322105408,1.0,6.324555397033691,0.9623461365699768
1.5689245462417603,1.581468105316162,-0.012543559074401855,0.8381763696670532,1.0,6.4031243324279785,0.9629223942756653
1.5765036344528198,1.5826517343521118,-0.006148099899291992,0.8375317454338074,0.023809523809523836,1.7320507764816284,0.9636491537094116
1.5853396654129028,1.5878087282180786,-0.0024690628051757812,0.8434900641441345,0.04761904761904767,6.324555397033691,0.9664508104324341
1.595981478691101,1.588671088218689,0.007310390472412109,0.8462747931480408,1.0,0.0,0.9682361483573914
1.5876917839050293,1.6021229028701782,-0.014431118965148926,0.8475049138069153,0.023809523809523836,6.324555397033691,0.9690189957618713
1.5947716236114502,1.5961296558380127,-0.0013580322265625,0.846539318561554,0.04761904761904767,2.8284270763397217,0.9680281281471252
1.6040769815444946,1.5893200635910034,0.014756917953491211,0.8484970331192017,1.0,2.8284270763397217,0.9684120416641235
1.6061161756515503,1.5895469188690186,0.01656925678253174,0.8489388227462769,1.0,1.7320507764816284,0.9694363474845886
1.6055909395217896,1.6031851768493652,0.0024057626724243164,0.853216290473938,0.04761904761904767,2.8284270763397217,0.9702628254890442
1.6189606189727783,1.5985157489776611,0.020444869995117188,0.8562325239181519,0.1428571428571429,3.0,0.9701490998268127
1.6220020055770874,1.6032507419586182,0.01875126361846924,0.8581129908561707,0.04761904761904767,2.0,0.970506489276886
1.6269943714141846,1.6063026189804077,0.020691752433776855,0.8593921661376953,0.023809523809523836,3.0,0.9709587693214417
1.6218739748001099,1.6187177896499634,0.0031561851501464844,0.8619564771652222,0.16666666666666663,5.916079998016357,0.9713575839996338
1.6178916692733765,1.6286145448684692,-0.010722875595092773,0.8620669841766357,0.04761904761904767,5.916079998016357,0.970870316028595
1.6125510931015015,1.6429845094680786,-0.03043341636657715,0.867979884147644,0.04761904761904767,3.464101552963257,0.9726806879043579
1.6480555534362793,1.6136895418167114,0.03436601161956787,0.8674059510231018,0.16666666666666663,2.6457512378692627,0.9722645282745361
1.6412149667739868,1.6287654638290405,0.012449502944946289,0.8702447414398193,1.0,4.123105525970459,0.9730396270751953
1.6389451026916504,1.639451265335083,-0.0005061626434326172,0.8735544681549072,0.16666666666666663,4.123105525970459,0.9748308062553406
1.6374049186706543,1.6514071226119995,-0.014002203941345215,0.8730463981628418,0.11904761904761907,2.2360680103302,0.9749892354011536
1.651739478111267,1.6471904516220093,0.0045490264892578125,0.8746697902679443,0.09523809523809523,1.4142135381698608,0.9777562618255615
1.6420094966888428,1.6654012203216553,-0.0233917236328125,0.875898540019989,0.30952380952380953,2.2360680103302,0.9773012399673462
1.669906735420227,1.6470959186553955,0.022810816764831543,0.8729640245437622,0.09523809523809523,2.8284270763397217,0.9766461253166199
1.6631207466125488,1.6604177951812744,0.002702951431274414,0.8747308254241943,0.023809523809523836,2.0,0.9788501262664795
1.6493637561798096,1.6716870069503784,-0.022323250770568848,0.8709753751754761,0.023809523809523836,1.7320507764816284,0.9745512008666992
1.6529631614685059,1.6592488288879395,-0.006285667419433594,0.8649641275405884,0.1428571428571429,2.8284270763397217,0.9685838222503662
1.6429506540298462,1.658719778060913,-0.015769124031066895,0.8600733876228333,0.04761904761904767,2.8284270763397217,0.9603655338287354
1.6670764684677124,1.633861780166626,0.033214688301086426,0.8522714972496033,0.04761904761904767,6.324555397033691,0.9484258890151978
1.6672769784927368,1.642077922821045,0.025199055671691895,0.8500258326530457,0.023809523809523836,1.7320507764816284,0.9422076344490051
1.651050090789795,1.6777920722961426,-0.026741981506347656,0.851322591304779,0.16666666666666663,1.4142135381698608,0.9389289021492004
1.6696244478225708,1.6863815784454346,-0.01675713062286377,0.8489304184913635,0.023809523809523836,6.4031243324279785,0.9324671030044556
2.0578315258026123,2.0646870136260986,-0.006855487823486328,0.8946205377578735,1.0,6.164413928985596,0.9800975322723389
1.9638010263442993,1.97286057472229,-0.009059548377990723,0.8889133334159851,0.04761904761904767,2.2360680103302,0.9872891902923584
1.9171152114868164,1.935961365699768,-0.01884615421295166,0.8827861547470093,0.023809523809523836,1.4142135381698608,0.9889311790466309
1.9209003448486328,1.9044280052185059,0.016472339630126953,0.876388430595398,0.023809523809523836,1.4142135381698608,0.9880845546722412
1.9035181999206543,1.9240281581878662,-0.020509958267211914,0.8700529336929321,1.0,1.4142135381698608,0.9837548136711121
1.8849996328353882,1.904374122619629,-0.019374489784240723,0.8507014513015747,0.09523809523809523,6.4031243324279785,0.9644085168838501
1.9135127067565918,1.9086138010025024,0.0048989057540893555,0.8539774417877197,0.023809523809523836,6.244997978210449,0.9628827571868896
1.9490610361099243,1.9724727869033813,-0.02341175079345703,0.8620374202728271,0.023809523809523836,6.244997978210449,0.9619339108467102
1.9777473211288452,1.986510992050171,-0.008763670921325684,0.8643251061439514,0.023809523809523836,6.244997978210449,0.9552376866340637
1.977215051651001,1.984292984008789,-0.007077932357788086,0.8663777112960815,0.023809523809523836,2.0,0.9490248560905457
1.9577308893203735,1.9668055772781372,-0.009074687957763672,0.8667117357254028,1.0,1.7320507764816284,0.9440248608589172
1.9420220851898193,1.941145420074463,0.0008766651153564453,0.8697052001953125,0.0714285714285714,2.2360680103302,0.9445480108261108
1.9165980815887451,1.9144999980926514,0.00209808349609375,0.8722139596939087,1.0,6.244997978210449,0.9416273832321167
1.8937932252883911,1.903235673904419,-0.009442448616027832,0.8761120438575745,0.0714285714285714,6.082762718200684,0.9416824579238892
1.8727837800979614,1.864406943321228,0.008376836776733398,0.8751379251480103,0.023809523809523836,2.8284270763397217,0.941795825958252
1.8386882543563843,1.8210117816925049,0.017676472663879395,0.8708748817443848,0.04761904761904767,2.4494898319244385,0.9406667947769165
1.7651408910751343,1.7781782150268555,-0.013037323951721191,0.8673808574676514,0.0714285714285714,1.7320507764816284,0.9347267746925354
1.7141720056533813,1.7138687372207642,0.0003032684326171875,0.8622939586639404,1.0,2.0,0.935224711894989
1.6599799394607544,1.6607840061187744,-0.0008040666580200195,0.8517468571662903,0.11904761904761907,6.324555397033691,0.933279275894165
1.6194409132003784,1.628790259361267,-0.009349346160888672,0.8502320051193237,0.11904761904761907,5.385164737701416,0.9389000535011292
1.6104485988616943,1.5877498388290405,0.02269876003265381,0.8369924426078796,0.023809523809523836,5.385164737701416,0.9319754242897034
1.5796383619308472,1.601804494857788,-0.022166132926940918,0.8530042767524719,0.04761904761904767,6.480740547180176,0.9429150819778442
1.5816632509231567,1.6069203615188599,-0.025257110595703125,0.8534817099571228,0.04761904761904767,1.0,0.9423155784606934
1.6184505224227905,1.6076699495315552,0.010780572891235352,0.8542681336402893,1.0,6.4031243324279785,0.9428184628486633
1.6139276027679443,1.6240507364273071,-0.010123133659362793,0.8604618310928345,0.30952380952380953,6.4031243324279785,0.9449517726898193
1.6249028444290161,1.6473820209503174,-0.02247917652130127,0.8758880496025085,1.0,2.6457512378692627,0.9528220295906067
1.6573233604431152,1.6624754667282104,-0.005152106285095215,0.8628561496734619,0.0,6.0,0.9391058683395386
1.6979893445968628,1.679624080657959,0.01836526393890381,0.8532742261886597,0.023809523809523836,6.324555397033691,0.9267060160636902
1.7240724563598633,1.7205290794372559,0.003543376922607422,0.8519636392593384,1.0,6.324555397033691,0.9239650964736938
1.7364799976348877,1.7679955959320068,-0.03151559829711914,0.8624136447906494,0.023809523809523836,6.082762718200684,0.9309189915657043
1.7929106950759888,1.7789490222930908,0.01396167278289795,0.8344191908836365,0.1428571428571429,6.082762718200684,0.9015704989433289
1.8043506145477295,1.824430227279663,-0.020079612731933594,0.8419274091720581,1.0,0.0,0.9047516584396362
1.824277639389038,1.8323978185653687,-0.008120179176330566,0.8459470272064209,0.04761904761904767,5.830951690673828,0.9061402082443237
1.8206697702407837,1.8447405099868774,-0.02407073974609375,0.8511759042739868,1.0,3.605551242828369,0.9125961065292358
1.8501396179199219,1.8361883163452148,0.013951301574707031,0.8583094477653503,0.11904761904761907,2.0,0.9266464114189148
1.8419885635375977,1.8638343811035156,-0.02184581756591797,0.8772023916244507,1.0,2.2360680103302,0.9492899179458618
1.8407847881317139,1.85659921169281,-0.01581442356109619,0.8903811573982239,1.0,0.0,0.9672368168830872
1.8609013557434082,1.8222612142562866,0.03864014148712158,0.9041907787322998,0.19047619047619047,1.4142135381698608,0.9787400960922241
1.821904182434082,1.8331596851348877,-0.011255502700805664,0.9138479828834534,0.11904761904761907,2.2360680103302,0.9854843616485596
1.814347505569458,1.8022006750106812,0.012146830558776855,0.9201511144638062,0.11904761904761907,2.6457512378692627,0.9882696270942688
1.7748512029647827,1.7947111129760742,-0.019859910011291504,0.9239603877067566,0.0,6.324555397033691,0.991425096988678
1.7616792917251587,1.7595820426940918,0.0020972490310668945,0.9284056425094604,0.0,0.0,0.9926789999008179
1.7392091751098633,1.7428791522979736,-0.0036699771881103516,0.931190550327301,0.04761904761904767,6.4031243324279785,0.9929192662239075
1.7139652967453003,1.7150002717971802,-0.0010349750518798828,0.9321193695068359,0.11904761904761907,2.8284270763397217,0.992093563079834
1.6971877813339233,1.6819148063659668,0.015272974967956543,0.9321211576461792,0.04761904761904767,5.916079998016357,0.9906073212623596
1.6743950843811035,1.6747910976409912,-0.0003960132598876953,0.931023359298706,1.0,6.244997978210449,0.9892891645431519
1.6670387983322144,1.6647204160690308,0.0023183822631835938,0.9322753548622131,1.0,2.6457512378692627,0.9881272315979004
1.6470664739608765,1.6488356590270996,-0.0017691850662231445,0.9306499361991882,0.023809523809523836,3.464101552963257,0.9873300790786743
1.623124599456787,1.632879376411438,-0.009754776954650879,0.9283382892608643,0.16666666666666663,4.242640495300293,0.986021876335144
1.6124097108840942,1.6026206016540527,0.009789109230041504,0.930713951587677,1.0,5.4772257804870605,0.9866803288459778
1.6040751934051514,1.570522665977478,0.03355252742767334,0.9293586611747742,0.0714285714285714,5.74456262588501,0.9859524965286255
1.581403136253357,1.556649088859558,0.024754047393798828,0.9324023723602295,0.1428571428571429,2.4494898319244385,0.9871402978897095
1.5585955381393433,1.5417910814285278,0.01680445671081543,0.9340669512748718,0.1428571428571429,3.464101552963257,0.9881308078765869
1.5362945795059204,1.5303846597671509,0.005909919738769531,0.9350802302360535,0.2857142857142857,3.1622776985168457,0.9878818988800049
1.5143440961837769,1.533422589302063,-0.019078493118286133,0.937605619430542,1.0,3.7416574954986572,0.9895892143249512
1.5193822383880615,1.523525595664978,-0.004143357276916504,0.9393552541732788,0.2142857142857143,5.385164737701416,0.9908041954040527
1.5151056051254272,1.5253008604049683,-0.010195255279541016,0.9426954984664917,0.11904761904761907,6.244997978210449,0.9921530485153198
1.5266005992889404,1.5234405994415283,0.0031599998474121094,0.9459880590438843,0.26190476190476186,6.244997978210449,0.9939129948616028
1.5293362140655518,1.5318681001663208,-0.002531886100769043,0.9473341703414917,0.023809523809523836,5.099019527435303,0.9949755668640137
1.544662356376648,1.5439486503601074,0.0007137060165405273,0.9515603184700012,0.30952380952380953,4.123105525970459,0.9964149594306946
1.5450841188430786,1.5703240633010864,-0.025239944458007812,0.9527276158332825,1.0,1.4142135381698608,0.9969184398651123
1.5635288953781128,1.5762430429458618,-0.012714147567749023,0.9543080925941467,0.0714285714285714,1.7320507764816284,0.997507631778717
1.5780664682388306,1.5851590633392334,-0.007092595100402832,0.9549586772918701,1.0,6.324555397033691,0.997658908367157
1.5889708995819092,1.5884429216384888,0.0005279779434204102,0.9555646181106567,0.38095238095238093,5.5677642822265625,0.9977091550827026
1.6196850538253784,1.5820897817611694,0.037595272064208984,0.9547314643859863,0.023809523809523836,5.5677642822265625,0.9975533485412598
1.6147208213806152,1.5850129127502441,0.029707908630371094,0.9547309875488281,0.023809523809523836,6.4031243324279785,0.9974691867828369
1.5962859392166138,1.6124259233474731,-0.016139984130859375,0.9533594846725464,0.04761904761904767,6.4031243324279785,0.9972507953643799
1.6181570291519165,1.5977075099945068,0.020449519157409668,0.9553176760673523,1.0,6.480740547180176,0.9972290992736816
1.6091197729110718,1.604980230331421,0.004139542579650879,0.9548840522766113,0.26190476190476186,2.8284270763397217,0.9972977638244629
1.595481514930725,1.6105903387069702,-0.015108823776245117,0.9545820355415344,1.0,5.830951690673828,0.9971318244934082
1.6047122478485107,1.5933724641799927,0.011339783668518066,0.9537774920463562,0.023809523809523836,0.0,0.9970505833625793
1.602065920829773,1.596775770187378,0.0052901506423950195,0.9559533596038818,1.0,5.830951690673828,0.9972751140594482
1.5920822620391846,1.611507773399353,-0.019425511360168457,0.9562500715255737,0.0,2.8284270763397217,0.9975460767745972
1.5931029319763184,1.611276388168335,-0.0181734561920166,0.9560558199882507,0.19047619047619047,3.1622776985168457,0.9973669648170471
1.6107795238494873,1.6086255311965942,0.0021539926528930664,0.9549096822738647,1.0,3.316624879837036,0.9975210428237915
1.6083085536956787,1.6174763441085815,-0.009167790412902832,0.9553037881851196,1.0,1.7320507764816284,0.9972997903823853
1.6097674369812012,1.6176419258117676,-0.007874488830566406,0.9559746384620667,0.19047619047619047,1.4142135381698608,0.9976203441619873
1.6128259897232056,1.6238281726837158,-0.011002182960510254,0.9566740989685059,0.0,1.7320507764816284,0.9973656535148621
1.616097331047058,1.6181403398513794,-0.002043008804321289,0.9555924534797668,0.23809523809523814,1.7320507764816284,0.9977099895477295
1.6279114484786987,1.6125445365905762,0.015366911888122559,0.9555999636650085,0.023809523809523836,1.0,0.9979845285415649
1.6306897401809692,1.6123090982437134,0.01838064193725586,0.9554392099380493,0.04761904761904767,2.6457512378692627,0.9979057908058167
1.6258289813995361,1.6234525442123413,0.0023764371871948242,0.9554719924926758,0.0,3.0,0.9976093173027039
1.6332182884216309,1.624235987663269,0.008982300758361816,0.9546011686325073,0.0714285714285714,3.1622776985168457,0.9977947473526001
1.6251221895217896,1.6348700523376465,-0.009747862815856934,0.9534812569618225,0.0,3.1622776985168457,0.9974966645240784
1.6379910707473755,1.644267201423645,-0.006276130676269531,0.9531854391098022,0.023809523809523836,2.8284270763397217,0.9975627064704895
1.6666775941848755,1.6397444009780884,0.02693319320678711,0.9522461891174316,0.1428571428571429,2.4494898319244385,0.9976452589035034
1.644921064376831,1.670680284500122,-0.025759220123291016,0.9492643475532532,0.0714285714285714,2.0,0.9971338510513306
1.6620603799819946,1.646966576576233,0.015093803405761719,0.9493117332458496,0.16666666666666663,3.1622776985168457,0.9973891377449036
1.6468619108200073,1.6401798725128174,0.006682038307189941,0.9436221122741699,0.0714285714285714,3.1622776985168457,0.9968193769454956
1.6191033124923706,1.6331191062927246,-0.014015793800354004,0.9417012929916382,0.11904761904761907,3.316624879837036,0.9964668154716492
1.6208242177963257,1.6009249687194824,0.01989924907684326,0.9407132863998413,0.023809523809523836,2.6457512378692627,0.9969062805175781
1.5994991064071655,1.5995463132858276,-4.7206878662109375e-05,0.9373679161071777,0.0714285714285714,2.0,0.9964966773986816
1.6012729406356812,1.581896424293518,0.019376516342163086,0.935631275177002,0.16666666666666663,2.6457512378692627,0.9962981343269348
1.6029900312423706,1.5701794624328613,0.03281056880950928,0.93677818775177,0.11904761904761907,3.7416574954986572,0.9964939951896667
1.5863581895828247,1.5766454935073853,0.009712696075439453,0.9363675117492676,0.1428571428571429,2.8284270763397217,0.9966046810150146
1.5860095024108887,1.568841814994812,0.01716768741607666,0.9333449006080627,0.023809523809523836,1.4142135381698608,0.9966712594032288
1.5838841199874878,1.565077543258667,0.0188065767288208,0.9341251254081726,0.0714285714285714,6.480740547180176,0.9968540668487549
1.5723716020584106,1.5769449472427368,-0.004573345184326172,0.9342782497406006,0.23809523809523814,6.480740547180176,0.9969278573989868
1.5837247371673584,1.5698297023773193,0.013895034790039062,0.93473881483078,0.1428571428571429,2.6457512378692627,0.9968201518058777
1.5893889665603638,1.568813443183899,0.020575523376464844,0.9338265657424927,0.04761904761904767,3.0,0.9969888925552368
1.585342526435852,1.5733529329299927,0.011989593505859375,0.9340043067932129,0.0,2.2360680103302,0.997226357460022
1.5717352628707886,1.5816222429275513,-0.009886980056762695,0.9307804107666016,1.0,3.0,0.9962176084518433
1.5734761953353882,1.5743647813796997,-0.0008885860443115234,0.930273711681366,0.0,4.582575798034668,0.9961963891983032
1.5659321546554565,1.577189326286316,-0.011257171630859375,0.9318048357963562,0.16666666666666663,4.358899116516113,0.9968369603157043
1.5623033046722412,1.5736221075057983,-0.011318802833557129,0.9257600903511047,0.04761904761904767,5.830951690673828,0.9961069822311401
1.5521889925003052,1.5732320547103882,-0.021043062210083008,0.9268236756324768,0.0714285714285714,2.8284270763397217,0.9963781237602234
1.5479276180267334,1.5688711404800415,-0.020943522453308105,0.9224642515182495,0.1428571428571429,1.4142135381698608,0.9959824681282043
1.5464917421340942,1.5593003034591675,-0.012808561325073242,0.922227680683136,0.5476190476190477,2.0,0.996857225894928
1.5374242067337036,1.5585720539093018,-0.021147847175598145,0.9207711219787598,1.0,6.324555397033691,0.9961403608322144
1.545593500137329,1.5475401878356934,-0.0019466876983642578,0.9169852137565613,0.19047619047619047,6.0,0.9955754280090332
1.5391764640808105,1.5350440740585327,0.004132390022277832,0.9166433811187744,0.0,6.0,0.996110737323761
1.53690505027771,1.5324994325637817,0.004405617713928223,0.9122430682182312,0.04761904761904767,6.4031243324279785,0.9954805970191956
1.5358260869979858,1.5297694206237793,0.006056666374206543,0.9115703105926514,0.04761904761904767,3.316624879837036,0.9958088994026184
1.5249831676483154,1.5391358137130737,-0.0141526460647583,0.90987229347229,1.0,3.1622776985168457,0.9956302642822266
1.5348514318466187,1.5325392484664917,0.002312183380126953,0.9081168174743652,0.1428571428571429,3.7416574954986572,0.9954408407211304
1.5355772972106934,1.5335670709609985,0.0020102262496948242,0.9071846008300781,1.0,2.6457512378692627,0.9950318336486816
1.5306801795959473,1.5377905368804932,-0.0071103572845458984,0.9061233401298523,0.023809523809523836,2.2360680103302,0.9941393136978149
1.5411735773086548,1.523437261581421,0.017736315727233887,0.9060198068618774,0.23809523809523814,1.0,0.9939595460891724
1.5456315279006958,1.5297884941101074,0.01584303379058838,0.9079015851020813,0.2857142857142857,3.605551242828369,0.994795024394989
1.5450958013534546,1.5478978157043457,-0.0028020143508911133,0.9084402322769165,0.04761904761904767,5.4772257804870605,0.9945986866950989
1.542399525642395,1.566245675086975,-0.023846149444580078,0.9091596603393555,0.11904761904761907,6.082762718200684,0.9941917657852173
1.5695759057998657,1.5602021217346191,0.009373784065246582,0.9106873273849487,0.0,2.6457512378692627,0.9941293597221375
1.5731114149093628,1.576147198677063,-0.0030357837677001953,0.9106048345565796,0.023809523809523836,2.0,0.993213415145874
1.5964868068695068,1.5690762996673584,0.027410507202148438,0.9092890024185181,0.2857142857142857,6.324555397033691,0.9916884899139404
1.5839711427688599,1.606616497039795,-0.02264535427093506,0.9122403860092163,1.0,6.164413928985596,0.9920790195465088
1.6042706966400146,1.6100181341171265,-0.005747437477111816,0.9157105088233948,0.11904761904761907,6.164413928985596,0.9929267764091492
1.6130716800689697,1.6173319816589355,-0.00426030158996582,0.9141583442687988,0.04761904761904767,6.324555397033691,0.9912675023078918
1.6213014125823975,1.6173012256622314,0.004000186920166016,0.9158584475517273,0.04761904761904767,1.7320507764816284,0.9918308854103088
1.6169283390045166,1.630872130393982,-0.013943791389465332,0.9150388836860657,1.0,2.0,0.9906176328659058
1.620275616645813,1.637036919593811,-0.016761302947998047,0.9152536392211914,0.09523809523809523,6.244997978210449,0.991234540939331
1.632834792137146,1.6326422691345215,0.00019252300262451172,0.9110963344573975,1.0,5.916079998016357,0.9877067804336548
1.6371214389801025,1.6343508958816528,0.002770543098449707,0.9135046601295471,0.04761904761904767,3.1622776985168457,0.9895269274711609
1.6430420875549316,1.6355105638504028,0.007531523704528809,0.9102519154548645,0.023809523809523836,3.316624879837036,0.9876735210418701
1.6360021829605103,1.64296555519104,-0.006963372230529785,0.9101165533065796,0.0714285714285714,3.605551242828369,0.9879875779151917
1.6425306797027588,1.6392494440078735,0.003281235694885254,0.9054027199745178,1.0,3.872983455657959,0.986102819442749
1.6418392658233643,1.6425433158874512,-0.0007040500640869141,0.9030712842941284,0.16666666666666663,2.2360680103302,0.985232412815094
1.6408722400665283,1.6468794345855713,-0.006007194519042969,0.8975384831428528,0.2142857142857143,2.0,0.9835978150367737
1.6431803703308105,1.6439530849456787,-0.0007727146148681641,0.8934561014175415,0.04761904761904767,3.0,0.9822490215301514
1.6451958417892456,1.6372042894363403,0.007991552352905273,0.8878971934318542,0.26190476190476186,3.1622776985168457,0.97916579246521
1.6399528980255127,1.6367785930633545,0.003174304962158203,0.8805249333381653,0.09523809523809523,4.795831680297852,0.9750118255615234
1.6384748220443726,1.6257082223892212,0.012766599655151367,0.8700295090675354,0.023809523809523836,4.242640495300293,0.9689575433731079
1.6215713024139404,1.6252726316452026,-0.003701329231262207,0.8610928654670715,0.0714285714285714,1.4142135381698608,0.963698148727417
1.6243302822113037,1.6077067852020264,0.016623497009277344,0.8473118543624878,0.1428571428571429,2.2360680103302,0.954025387763977
1.6059433221817017,1.6158196926116943,-0.009876370429992676,0.8348385095596313,0.09523809523809523,2.2360680103302,0.9452129006385803
1.6048775911331177,1.611456036567688,-0.0065784454345703125,0.820137619972229,0.45238095238095233,2.0,0.934720516204834
1.6056715250015259,1.613044261932373,-0.007372736930847168,0.8081653118133545,0.023809523809523836,2.4494898319244385,0.9268504977226257
1.6026146411895752,1.6226246356964111,-0.020009994506835938,0.7953522205352783,0.023809523809523836,6.244997978210449,0.9191635847091675
1.6208417415618896,1.6152938604354858,0.005547881126403809,0.779666006565094,0.09523809523809523,6.324555397033691,0.9101106524467468
1.6234806776046753,1.6262215375900269,-0.0027408599853515625,0.7696163058280945,0.023809523809523836,1.7320507764816284,0.9051805734634399
1.628012776374817,1.6329635381698608,-0.004950761795043945,0.7546504139900208,0.0714285714285714,3.0,0.8942296504974365
1.6418412923812866,1.6227548122406006,0.019086480140686035,0.740273118019104,0.0714285714285714,5.830951690673828,0.8859608173370361
1.6335432529449463,1.6278977394104004,0.0056455135345458984,0.7300062775611877,1.0,6.480740547180176,0.8792120218276978
1.6330569982528687,1.6230061054229736,0.01005089282989502,0.7163068056106567,0.04761904761904767,6.480740547180176,0.8658818006515503
1.6232713460922241,1.6263524293899536,-0.003081083297729492,0.7069613933563232,0.023809523809523836,0.0,0.8604051470756531
1.616500973701477,1.6252589225769043,-0.008757948875427246,0.7017939686775208,0.19047619047619047,6.324555397033691,0.8576927781105042
1.6152186393737793,1.6184630393981934,-0.0032444000244140625,0.6945727467536926,1.0,1.7320507764816284,0.8556182384490967
1.6103416681289673,1.6210646629333496,-0.010722994804382324,0.6906026005744934,0.0,1.4142135381698608,0.8554401993751526
1.611121654510498,1.6233292818069458,-0.012207627296447754,0.6840096116065979,1.0,1.7320507764816284,0.8537092804908752
1.6095830202102661,1.6250898838043213,-0.015506863594055176,0.6814860105514526,1.0,2.8284270763397217,0.8551064729690552
1.6279597282409668,1.6087238788604736,0.019235849380493164,0.6779332756996155,0.04761904761904767,3.316624879837036,0.8567095398902893
1.6107237339019775,1.6272684335708618,-0.016544699668884277,0.6761240363121033,0.023809523809523836,3.7416574954986572,0.8541637063026428
1.6366708278656006,1.599859356880188,0.0368114709854126,0.6654254794120789,0.023809523809523836,3.7416574954986572,0.8548135161399841
1.6340969800949097,1.6091316938400269,0.024965286254882812,0.6712243556976318,0.04761904761904767,1.7320507764816284,0.8593867421150208
1.6167141199111938,1.6301733255386353,-0.013459205627441406,0.6712350249290466,0.23809523809523814,3.464101552963257,0.859169602394104
1.6142865419387817,1.6335850954055786,-0.019298553466796875,0.6731630563735962,0.023809523809523836,5.4772257804870605,0.8711676597595215
1.6199431419372559,1.630635380744934,-0.010692238807678223,0.6788255572319031,0.30952380952380953,0.0,0.8783743381500244
1.6265276670455933,1.6249432563781738,0.0015844106674194336,0.6714168787002563,0.023809523809523836,6.164413928985596,0.8734402656555176
1.6244690418243408,1.6270586252212524,-0.002589583396911621,0.6718935370445251,0.04761904761904767,3.7416574954986572,0.876449465751648
1.6288117170333862,1.6235662698745728,0.0052454471588134766,0.6680464148521423,0.2857142857142857,4.0,0.8743184208869934
1.6329604387283325,1.6218030452728271,0.011157393455505371,0.670850396156311,1.0,6.480740547180176,0.8753730654716492
1.631224274635315,1.626304030418396,0.004920244216918945,0.6734879016876221,1.0,5.656854152679443,0.8742396235466003
1.6336452960968018,1.6265673637390137,0.007077932357788086,0.6699593663215637,0.09523809523809523,3.1622776985168457,0.8640289306640625
1.6286232471466064,1.632014513015747,-0.003391265869140625,0.6743946671485901,0.38095238095238093,2.4494898319244385,0.8636765480041504
1.6469422578811646,1.6133248805999756,0.033617377281188965,0.6713582277297974,0.0,3.316624879837036,0.8581716418266296
1.6454617977142334,1.6184629201889038,0.02699887752532959,0.6745712161064148,1.0,5.5677642822265625,0.8554291129112244
1.6321629285812378,1.63306725025177,-0.0009043216705322266,0.6763392090797424,0.23809523809523814,6.0,0.8523104786872864
1.6371400356292725,1.6295545101165771,0.0075855255126953125,0.6824595928192139,0.1428571428571429,6.0,0.8547199964523315
1.6209052801132202,1.6440287828445435,-0.023123502731323242,0.6876892447471619,0.0,5.74456262588501,0.8552966713905334
1.6309187412261963,1.6322052478790283,-0.0012865066528320312,0.689054548740387,0.26190476190476186,2.8284270763397217,0.854937732219696
1.6321057081222534,1.6294400691986084,0.0026656389236450195,0.6923468112945557,1.0,2.2360680103302,0.8530193567276001
1.634407877922058,1.6280827522277832,0.006325125694274902,0.6959630250930786,0.1428571428571429,6.164413928985596,0.8565868735313416
1.6139243841171265,1.6434895992279053,-0.02956521511077881,0.7003510594367981,1.0,6.324555397033691,0.8546311259269714
1.624942421913147,1.634440541267395,-0.009498119354248047,0.7034701108932495,0.2142857142857143,2.6457512378692627,0.8548700213432312
1.6332100629806519,1.6288400888442993,0.004369974136352539,0.7067167162895203,0.023809523809523836,2.4494898319244385,0.8552520275115967
1.624223232269287,1.6412988901138306,-0.017075657844543457,0.709574818611145,0.09523809523809523,6.4031243324279785,0.8563521504402161
1.6291691064834595,1.6414787769317627,-0.012309670448303223,0.7084213495254517,1.0,0.0,0.8566220998764038
1.6395258903503418,1.6399372816085815,-0.0004113912582397461,0.7105225920677185,0.04761904761904767,0.0,0.8580277562141418
1.639719843864441,1.6444345712661743,-0.0047147274017333984,0.7113863229751587,0.11904761904761907,5.656854152679443,0.8577378988265991
1.6383092403411865,1.653611421585083,-0.015302181243896484,0.714705765247345,0.023809523809523836,5.656854152679443,0.860024631023407
1.6465880870819092,1.6500252485275269,-0.0034371614456176758,0.7142792344093323,1.0,5.0,0.859837532043457
1.6517413854599,1.650073766708374,0.001667618751525879,0.714736819267273,1.0,5.0,0.8610243797302246
1.6645210981369019,1.6432013511657715,0.02131974697113037,0.7172811627388,1.0,6.480740547180176,0.8617191910743713
1.664608120918274,1.6516916751861572,0.0129164457321167,0.7186443209648132,0.23809523809523814,2.8284270763397217,0.862451434135437
1.6572468280792236,1.6667020320892334,-0.009455204010009766,0.7235678434371948,1.0,2.6457512378692627,0.8664758205413818
1.660723328590393,1.6710048913955688,-0.010281562805175781,0.7245156764984131,0.40476190476190477,6.4031243324279785,0.8667639493942261
1.6792995929718018,1.6578059196472168,0.02149367332458496,0.725859522819519,1.0,0.0,0.86830073595047
1.6543563604354858,1.6873157024383545,-0.03295934200286865,0.7265914082527161,0.0,6.480740547180176,0.8686444163322449
1.676505208015442,1.6727508306503296,0.0037543773651123047,0.7279843091964722,0.19047619047619047,1.7320507764816284,0.8699575662612915
1.6793628931045532,1.675243854522705,0.0041190385818481445,0.7280382513999939,0.023809523809523836,6.244997978210449,0.8708425760269165
1.6802324056625366,1.6795947551727295,0.0006376504898071289,0.7346723675727844,1.0,6.244997978210449,0.8760982751846313
1.6741759777069092,1.691948652267456,-0.017772674560546875,0.733850359916687,1.0,2.8284270763397217,0.8754324913024902
1.6825963258743286,1.6902287006378174,-0.0076323747634887695,0.7346509099006653,0.0,2.8284270763397217,0.8751705884933472
1.6844956874847412,1.6950706243515015,-0.010574936866760254,0.7359874844551086,0.0714285714285714,6.4031243324279785,0.8782351016998291
1.698500156402588,1.6884194612503052,0.010080695152282715,0.7396835684776306,1.0,0.0,0.8816148042678833
1.6958801746368408,1.6971288919448853,-0.0012487173080444336,0.7409277558326721,0.0714285714285714,6.324555397033691,0.8831784725189209
1.6943062543869019,1.704406499862671,-0.010100245475769043,0.7424443364143372,0.16666666666666663,6.324555397033691,0.8822659254074097
1.710754156112671,1.6940335035324097,0.01672065258026123,0.7467575669288635,0.023809523809523836,6.4031243324279785,0.8898177742958069
1.7064223289489746,1.7032588720321655,0.003163456916809082,0.748430073261261,1.0,1.7320507764816284,0.8903306722640991
1.7087467908859253,1.7053416967391968,0.0034050941467285156,0.7524610757827759,1.0,2.4494898319244385,0.8943992853164673
1.7112220525741577,1.7059980630874634,0.005223989486694336,0.7512474656105042,0.04761904761904767,2.6457512378692627,0.8887104988098145
1.7202266454696655,1.700170874595642,0.020055770874023438,0.756259560585022,1.0,6.244997978210449,0.8979997634887695
1.7172837257385254,1.7057225704193115,0.011561155319213867,0.7579299211502075,0.023809523809523836,6.164413928985596,0.898512065410614
1.716254472732544,1.7078700065612793,0.008384466171264648,0.7626840472221375,0.04761904761904767,2.2360680103302,0.9051399827003479
1.7115062475204468,1.71491277217865,-0.003406524658203125,0.7611913084983826,0.09523809523809523,6.244997978210449,0.9004774689674377
1.7097550630569458,1.7175554037094116,-0.00780034065246582,0.7649883031845093,0.0714285714285714,5.830951690673828,0.9062453508377075
1.7128710746765137,1.7151074409484863,-0.0022363662719726562,0.7661386728286743,1.0,5.830951690673828,0.9046801328659058
1.7211735248565674,1.7075849771499634,0.013588547706604004,0.7662819027900696,0.09523809523809523,6.324555397033691,0.9043052196502686
1.7091193199157715,1.7198896408081055,-0.010770320892333984,0.7740955948829651,0.0714285714285714,2.0,0.9124068021774292
1.720089316368103,1.7081143856048584,0.011974930763244629,0.77077317237854,1.0,6.324555397033691,0.9083754420280457
1.7235724925994873,1.704405426979065,0.019167065620422363,0.7724478840827942,0.19047619047619047,0.0,0.907301127910614
1.7147270441055298,1.7124879360198975,0.0022391080856323242,0.7753328680992126,1.0,6.244997978210449,0.9110785126686096
1.7102874517440796,1.7166484594345093,-0.0063610076904296875,0.7790178656578064,0.04761904761904767,3.316624879837036,0.9152405858039856
1.7138358354568481,1.7128307819366455,0.0010050535202026367,0.7797256708145142,0.04761904761904767,3.316624879837036,0.9153290390968323
1.7156877517700195,1.7106378078460693,0.005049943923950195,0.7807691693305969,1.0,2.6457512378692627,0.9149759411811829
1.722333312034607,1.7026504278182983,0.019682884216308594,0.778826117515564,1.0,6.164413928985596,0.9120551347732544
1.716467261314392,1.7084985971450806,0.007968664169311523,0.7833956480026245,0.0714285714285714,6.4031243324279785,0.916366696357727
1.7199758291244507,1.7039439678192139,0.016031861305236816,0.7781496644020081,0.19047619047619047,6.4031243324279785,0.9071313738822937
1.7055283784866333,1.7172424793243408,-0.01171410083770752,0.7817648649215698,0.0714285714285714,6.324555397033691,0.9132788777351379
1.7082031965255737,1.7134852409362793,-0.005282044410705566,0.7808519601821899,0.09523809523809523,2.0,0.9102441072463989
1.7165651321411133,1.700284719467163,0.016280412673950195,0.7787730693817139,1.0,6.324555397033691,0.9111259579658508
1.712401032447815,1.7017282247543335,0.010672807693481445,0.7765176892280579,0.023809523809523836,0.0,0.9071789383888245
1.701279878616333,1.7098618745803833,-0.008581995964050293,0.7815577387809753,1.0,0.0,0.9134575128555298
1.7094924449920654,1.6995187997817993,0.009973645210266113,0.7760061621665955,0.04761904761904767,6.324555397033691,0.9085259437561035
1.7007793188095093,1.7054728269577026,-0.004693508148193359,0.7754218578338623,0.04761904761904767,6.324555397033691,0.909395694732666
1.7032643556594849,1.700929880142212,0.0023344755172729492,0.7737467288970947,1.0,6.0,0.9081335663795471
1.7114043235778809,1.6908695697784424,0.020534753799438477,0.7698519825935364,1.0,2.4494898319244385,0.9026590585708618
1.6905624866485596,1.7083300352096558,-0.01776754856109619,0.774656355381012,1.0,1.7320507764816284,0.9103549122810364
1.6969449520111084,1.7014158964157104,-0.004470944404602051,0.7663500905036926,0.04761904761904767,3.605551242828369,0.8988021016120911
1.706592082977295,1.6896920204162598,0.016900062561035156,0.7646269202232361,1.0,3.316624879837036,0.9001303315162659
1.6933772563934326,1.7009108066558838,-0.007533550262451172,0.7621451020240784,0.1428571428571429,1.7320507764816284,0.8957393169403076
1.6974186897277832,1.6950196027755737,0.0023990869522094727,0.760104238986969,0.0,6.324555397033691,0.895105242729187
1.7018245458602905,1.6887725591659546,0.013051986694335938,0.7610757350921631,0.0714285714285714,6.4031243324279785,0.8972110748291016
1.6902755498886108,1.6993062496185303,-0.009030699729919434,0.7622874975204468,0.23809523809523814,1.0,0.9013972282409668
1.6910289525985718,1.6975153684616089,-0.006486415863037109,0.7611016035079956,0.023809523809523836,1.7320507764816284,0.8994402885437012
1.7031399011611938,1.684253215789795,0.018886685371398926,0.756646990776062,0.04761904761904767,2.0,0.8919649720191956
1.695759654045105,1.691291093826294,0.004468560218811035,0.754511296749115,1.0,6.4031243324279785,0.8896733522415161
1.6906752586364746,1.6961944103240967,-0.00551915168762207,0.7565215826034546,0.023809523809523836,0.0,0.8929076194763184
1.6934990882873535,1.6930125951766968,0.0004864931106567383,0.7534478306770325,0.0,6.4031243324279785,0.888285219669342
1.698078989982605,1.6868523359298706,0.011226654052734375,0.7523499131202698,0.0714285714285714,1.7320507764816284,0.8891963958740234
1.6981109380722046,1.6849801540374756,0.013130784034729004,0.7494246959686279,0.023809523809523836,6.324555397033691,0.8856588006019592
1.6869221925735474,1.6961473226547241,-0.009225130081176758,0.7497686743736267,1.0,6.480740547180176,0.8831034302711487
1.6920125484466553,1.6919416189193726,7.092952728271484e-05,0.7521117925643921,1.0,3.872983455657959,0.8876522779464722
1.68602454662323,1.6994611024856567,-0.013436555862426758,0.7523156404495239,0.023809523809523836,5.099019527435303,0.8865464329719543
1.6914868354797363,1.6976243257522583,-0.006137490272521973,0.7528911232948303,0.04761904761904767,5.196152210235596,0.8870429992675781
1.6934425830841064,1.699804663658142,-0.0063620805740356445,0.7554057240486145,1.0,5.830951690673828,0.8886225819587708
1.6997720003128052,1.6968363523483276,0.002935647964477539,0.7536019682884216,0.0,3.0,0.884489119052887
1.6973270177841187,1.7014960050582886,-0.004168987274169922,0.7576149702072144,0.3571428571428571,3.316624879837036,0.8908765316009521
1.6951755285263062,1.7058638334274292,-0.010688304901123047,0.7574526071548462,0.3571428571428571,4.242640495300293,0.8880065679550171
1.6974751949310303,1.7046464681625366,-0.007171273231506348,0.757159411907196,1.0,4.0,0.8858933448791504
1.702572226524353,1.6999280452728271,0.002644181251525879,0.7583250403404236,0.19047619047619047,3.872983455657959,0.8854091167449951
1.7014161348342896,1.7018980979919434,-0.0004819631576538086,0.7603005170822144,0.023809523809523836,2.8284270763397217,0.8891361951828003
1.696569561958313,1.7064343690872192,-0.00986480712890625,0.7602072358131409,0.23809523809523814,2.2360680103302,0.8856402039527893
1.7022182941436768,1.7012083530426025,0.0010099411010742188,0.759484589099884,0.19047619047619047,2.0,0.8847971558570862
1.7013477087020874,1.7022011280059814,-0.000853419303894043,0.7610776424407959,0.19047619047619047,6.480740547180176,0.8863269686698914
1.7078598737716675,1.6965155601501465,0.011344313621520996,0.7622107267379761,0.16666666666666663,6.0,0.886081337928772
1.7141594886779785,1.6907429695129395,0.023416519165039062,0.7598657011985779,0.023809523809523836,3.316624879837036,0.8835182785987854
1.7084327936172485,1.6999768018722534,0.008455991744995117,0.7610347270965576,0.09523809523809523,3.464101552963257,0.8830448389053345
1.6982476711273193,1.7123209238052368,-0.01407325267791748,0.7644354104995728,0.0,3.1622776985168457,0.883600115776062
1.706632375717163,1.7063641548156738,0.0002682209014892578,0.7636044025421143,1.0,6.082762718200684,0.8809531331062317
1.697848916053772,1.717789888381958,-0.019940972328186035,0.7649444937705994,0.1428571428571429,6.244997978210449,0.8828662633895874
1.7081849575042725,1.7100735902786255,-0.0018886327743530273,0.7621992826461792,0.11904761904761907,2.6457512378692627,0.8796839714050293
1.712085485458374,1.7093507051467896,0.0027347803115844727,0.761656641960144,0.16666666666666663,2.4494898319244385,0.878719687461853
1.71736478805542,1.7064565420150757,0.010908246040344238,0.7618333101272583,0.11904761904761907,2.0,0.8787166476249695
1.714056134223938,1.7100952863693237,0.003960847854614258,0.7606202363967896,1.0,1.7320507764816284,0.8779685497283936
1.719663143157959,1.7035354375839233,0.016127705574035645,0.7597514986991882,0.0714285714285714,2.8284270763397217,0.8767614960670471
1.7123444080352783,1.7107322216033936,0.0016121864318847656,0.7589324116706848,0.09523809523809523,3.1622776985168457,0.8763402700424194
1.7109962701797485,1.7133625745773315,-0.002366304397583008,0.759344756603241,0.04761904761904767,3.1622776985168457,0.876876175403595
1.7049400806427002,1.719906210899353,-0.014966130256652832,0.7601919770240784,0.04761904761904767,1.0,0.8764113187789917
1.7087018489837646,1.7192901372909546,-0.010588288307189941,0.7609549164772034,0.023809523809523836,0.0,0.8794918656349182
1.7246620655059814,1.7112116813659668,0.013450384140014648,0.7609859704971313,0.16666666666666663,2.0,0.8781573176383972
1.7276718616485596,1.7187819480895996,0.008889913558959961,0.7609755396842957,0.26190476190476186,1.4142135381698608,0.8768919110298157
1.733016014099121,1.7240400314331055,0.008975982666015625,0.762861967086792,0.023809523809523836,1.7320507764816284,0.8813268542289734
1.7304136753082275,1.7389748096466064,-0.008561134338378906,0.7645955681800842,0.0,2.2360680103302,0.8802530169487
1.7314324378967285,1.749253273010254,-0.01782083511352539,0.7677665948867798,0.0,1.7320507764816284,0.8855603337287903
1.7440829277038574,1.7481627464294434,-0.0040798187255859375,0.763492226600647,0.09523809523809523,6.4031243324279785,0.880244255065918
1.7490956783294678,1.754180908203125,-0.0050852298736572266,0.7651021480560303,0.04761904761904767,6.164413928985596,0.8820716142654419
1.7602136135101318,1.7521449327468872,0.008068680763244629,0.7672315835952759,0.023809523809523836,2.2360680103302,0.8888688087463379
1.7509177923202515,1.7685165405273438,-0.017598748207092285,0.7672657370567322,0.09523809523809523,2.2360680103302,0.887134313583374
1.7541428804397583,1.7716383934020996,-0.01749551296234131,0.7678986191749573,0.023809523809523836,2.4494898319244385,0.8892989158630371
1.7660447359085083,1.7661205530166626,-7.581710815429688e-05,0.7668275237083435,1.0,3.872983455657959,0.8967667818069458
1.7811037302017212,1.7548599243164062,0.02624380588531494,0.7619861364364624,0.09523809523809523,3.7416574954986572,0.8920235633850098
1.7540916204452515,1.7874761819839478,-0.03338456153869629,0.766194760799408,0.023809523809523836,1.4142135381698608,0.8992725610733032
1.772754430770874,1.7775013446807861,-0.004746913909912109,0.7660139799118042,0.09523809523809523,2.2360680103302,0.9006221294403076
1.7835804224014282,1.7751872539520264,0.008393168449401855,0.7666321396827698,0.04761904761904767,3.316624879837036,0.9060760736465454
1.786486029624939,1.7835156917572021,0.0029703378677368164,0.7676006555557251,0.30952380952380953,2.8284270763397217,0.9112011790275574
1.7915397882461548,1.790008306503296,0.0015314817428588867,0.7660612463951111,0.023809523809523836,6.4031243324279785,0.9124642014503479
1.7970467805862427,1.7971636056900024,-0.00011682510375976562,0.7677568793296814,0.023809523809523836,0.0,0.9164720773696899
1.806018352508545,1.7989723682403564,0.0070459842681884766,0.7669615149497986,0.09523809523809523,5.830951690673828,0.9171932935714722
1.8118364810943604,1.8037630319595337,0.00807344913482666,0.7661123871803284,0.16666666666666663,5.830951690673828,0.9203510284423828
1.8123878240585327,1.8119611740112305,0.0004266500473022461,0.768444836139679,0.023809523809523836,0.0,0.9263981580734253
1.8209136724472046,1.8108216524124146,0.010092020034790039,0.7675329446792603,1.0,6.244997978210449,0.9260203838348389
1.8160057067871094,1.818364143371582,-0.0023584365844726562,0.7687209248542786,1.0,2.6457512378692627,0.9304926991462708
1.8131802082061768,1.8211164474487305,-0.007936239242553711,0.7681686282157898,0.19047619047619047,2.2360680103302,0.9297653436660767
1.8094758987426758,1.8221731185913086,-0.012697219848632812,0.7681013345718384,1.0,6.082762718200684,0.9309332370758057
1.7995469570159912,1.8239753246307373,-0.024428367614746094,0.7700812816619873,1.0,6.324555397033691,0.9342762231826782
1.8196431398391724,1.7997684478759766,0.0198746919631958,0.7645063996315002,0.0714285714285714,1.4142135381698608,0.9253317713737488
1.8061954975128174,1.8066749572753906,-0.0004794597625732422,0.761001706123352,0.09523809523809523,3.605551242828369,0.9232378602027893
1.8073909282684326,1.799847960472107,0.007542967796325684,0.7609304785728455,0.11904761904761907,3.872983455657959,0.9232812523841858
1.7953746318817139,1.8046655654907227,-0.009290933609008789,0.7588168978691101,1.0,6.324555397033691,0.923363447189331
1.7872400283813477,1.807256817817688,-0.020016789436340332,0.7596743702888489,0.04761904761904767,5.656854152679443,0.9266001582145691
1.7955124378204346,1.7966554164886475,-0.0011429786682128906,0.7568422555923462,0.0,3.316624879837036,0.9262533783912659
1.7895041704177856,1.7991857528686523,-0.0096815824508667,0.7529911398887634,0.30952380952380953,6.4031243324279785,0.9240103960037231
1.7935677766799927,1.7932696342468262,0.0002981424331665039,0.7515121698379517,0.04761904761904767,6.480740547180176,0.922307550907135
1.7884618043899536,1.795638084411621,-0.0071762800216674805,0.7461692690849304,1.0,6.480740547180176,0.9235951900482178
1.7994242906570435,1.7896062135696411,0.009818077087402344,0.7462165951728821,0.23809523809523814,0.0,0.9268920421600342
1.8028985261917114,1.7950416803359985,0.00785684585571289,0.7498794794082642,0.023809523809523836,6.324555397033691,0.9392373561859131
1.7928937673568726,1.8111025094985962,-0.018208742141723633,0.7489516735076904,1.0,2.2360680103302,0.9393413662910461
1.8082914352416992,1.794716477394104,0.013574957847595215,0.7467209696769714,0.0,2.2360680103302,0.9406336545944214
1.8022562265396118,1.7956044673919678,0.006651759147644043,0.7476931214332581,1.0,1.7320507764816284,0.9434168338775635
1.7963577508926392,1.7925812005996704,0.00377655029296875,0.7463142275810242,1.0,2.4494898319244385,0.942971408367157
1.7856441736221313,1.791638731956482,-0.005994558334350586,0.7471180558204651,0.04761904761904767,6.082762718200684,0.9500042200088501
1.7851793766021729,1.782735824584961,0.002443552017211914,0.7454086542129517,0.0714285714285714,6.244997978210449,0.9485270380973816
1.7795144319534302,1.7741843461990356,0.005330085754394531,0.7458195090293884,0.04761904761904767,2.0,0.9520451426506042
1.7709670066833496,1.7729275226593018,-0.0019605159759521484,0.7500666379928589,0.023809523809523836,2.0,0.9547320008277893
1.7696224451065063,1.7672687768936157,0.002353668212890625,0.7499074339866638,0.11904761904761907,2.4494898319244385,0.9580981731414795
1.7690160274505615,1.757349967956543,0.011666059494018555,0.7498449683189392,1.0,3.1622776985168457,0.9574223756790161
1.7443571090698242,1.77104914188385,-0.02669203281402588,0.7545467615127563,0.0714285714285714,2.6457512378692627,0.96357661485672
1.7588894367218018,1.7379707098007202,0.020918726921081543,0.7558403611183167,0.023809523809523836,2.2360680103302,0.9627211689949036
1.7338159084320068,1.745812177658081,-0.011996269226074219,0.7648867964744568,0.0714285714285714,2.4494898319244385,0.9662045240402222
1.7371302843093872,1.7425894737243652,-0.005459189414978027,0.7693213820457458,0.0714285714285714,1.4142135381698608,0.9638444781303406
1.7356736660003662,1.751604437828064,-0.015930771827697754,0.7731086611747742,0.16666666666666663,1.4142135381698608,0.9588230848312378
1.7424778938293457,1.75160551071167,-0.009127616882324219,0.7801177501678467,0.0,6.4031243324279785,0.9646098613739014
1.7419675588607788,1.7512457370758057,-0.009278178215026855,0.7813857197761536,0.11904761904761907,6.4031243324279785,0.9624783992767334
1.7435472011566162,1.7519161701202393,-0.008368968963623047,0.7810372710227966,0.023809523809523836,1.0,0.9595128297805786
1.7532485723495483,1.7373054027557373,0.015943169593811035,0.7760962247848511,0.023809523809523836,1.4142135381698608,0.9528536796569824
1.7496552467346191,1.7326405048370361,0.017014741897583008,0.7776750922203064,0.023809523809523836,3.1622776985168457,0.953180193901062
1.728348970413208,1.7346570491790771,-0.006308078765869141,0.7842938899993896,1.0,5.656854152679443,0.9613649845123291
1.713568091392517,1.7278395891189575,-0.01427149772644043,0.7805556654930115,0.023809523809523836,0.0,0.9590847492218018
1.710871934890747,1.707387089729309,0.0034848451614379883,0.7781204581260681,0.04761904761904767,6.0,0.9582459926605225
1.6868096590042114,1.7026349306106567,-0.015825271606445312,0.7776325941085815,0.0,2.6457512378692627,0.9577589631080627
1.698461890220642,1.6800932884216309,0.01836860179901123,0.7753813862800598,0.23809523809523814,1.4142135381698608,0.956893801689148
1.6837823390960693,1.6884243488311768,-0.004642009735107422,0.7867096662521362,1.0,2.6457512378692627,0.9672669172286987
1.677666187286377,1.6844172477722168,-0.006751060485839844,0.7918306589126587,1.0,6.0,0.9696166515350342
1.6641119718551636,1.6804392337799072,-0.016327261924743652,0.7976463437080383,0.1428571428571429,6.480740547180176,0.9698127508163452
1.6605145931243896,1.6545120477676392,0.006002545356750488,0.8011160492897034,0.023809523809523836,2.6457512378692627,0.9695003032684326
1.6427429914474487,1.6391664743423462,0.003576517105102539,0.8052131533622742,0.023809523809523836,3.464101552963257,0.9682167768478394
1.6174025535583496,1.642377495765686,-0.024974942207336426,0.8098944425582886,0.1428571428571429,2.8284270763397217,0.9646538496017456
1.6202456951141357,1.6272499561309814,-0.007004261016845703,0.8152865171432495,1.0,2.6457512378692627,0.9644854664802551
1.612282633781433,1.6287297010421753,-0.016447067260742188,0.8154895901679993,0.0,6.164413928985596,0.9631291031837463
1.6153502464294434,1.625699758529663,-0.010349512100219727,0.8192984461784363,0.16666666666666663,6.324555397033691,0.9641056060791016
1.6147078275680542,1.6310999393463135,-0.016392111778259277,0.8222817778587341,0.11904761904761907,1.7320507764816284,0.9679808616638184
1.6322076320648193,1.6233327388763428,0.008874893188476562,0.8246511220932007,0.0714285714285714,2.2360680103302,0.9694246053695679
1.6360653638839722,1.6367640495300293,-0.0006986856460571289,0.8286179900169373,0.09523809523809523,2.4494898319244385,0.9735723733901978
1.6626694202423096,1.6356360912322998,0.027033329010009766,0.8330538868904114,1.0,3.464101552963257,0.9781591892242432
1.6605250835418701,1.6629072427749634,-0.0023821592330932617,0.8335683941841125,0.04761904761904767,5.4772257804870605,0.9770038723945618
1.6713076829910278,1.675085425376892,-0.003777742385864258,0.836309552192688,0.023809523809523836,6.324555397033691,0.9805727601051331
1.6799368858337402,1.6888824701309204,-0.008945584297180176,0.8374346494674683,0.09523809523809523,1.0,0.9807806015014648
1.6850017309188843,1.7058255672454834,-0.02082383632659912,0.839554488658905,0.04761904761904767,3.316624879837036,0.9816973209381104
1.718839168548584,1.6944273710250854,0.024411797523498535,0.8420292735099792,0.2857142857142857,3.605551242828369,0.9825409054756165
1.713358759880066,1.720557451248169,-0.007198691368103027,0.8447467684745789,1.0,6.244997978210449,0.9849669933319092
1.7323179244995117,1.7204909324645996,0.01182699203491211,0.8466954827308655,0.04761904761904767,6.324555397033691,0.9859416484832764
1.7343919277191162,1.7333862781524658,0.0010056495666503906,0.8492410182952881,0.0714285714285714,2.2360680103302,0.9852461814880371
1.7459402084350586,1.733285903930664,0.012654304504394531,0.8505722284317017,0.23809523809523814,2.2360680103302,0.9867148399353027
1.7514243125915527,1.7362284660339355,0.015195846557617188,0.8521522879600525,0.0714285714285714,3.464101552963257,0.9857578873634338
1.750600814819336,1.7425199747085571,0.008080840110778809,0.8567901253700256,1.0,3.0,0.9877721667289734
1.7454078197479248,1.7494560480117798,-0.0040482282638549805,0.8580983281135559,0.04761904761904767,6.082762718200684,0.9875337481498718
1.744673728942871,1.7515380382537842,-0.006864309310913086,0.8602044582366943,0.0714285714285714,0.0,0.9883953332901001
1.7526203393936157,1.7457587718963623,0.006861567497253418,0.862658679485321,0.19047619047619047,0.0,0.9897751808166504
1.7621381282806396,1.735703468322754,0.026434659957885742,0.8648748993873596,0.09523809523809523,6.4031243324279785,0.9896858334541321
1.7639743089675903,1.7410197257995605,0.022954583168029785,0.8667093515396118,0.11904761904761907,1.4142135381698608,0.9905148148536682
1.7540994882583618,1.7568485736846924,-0.0027490854263305664,0.8669549822807312,1.0,6.4031243324279785,0.9897907972335815
1.7609984874725342,1.7569743394851685,0.004024147987365723,0.8677965402603149,1.0,6.480740547180176,0.9896536469459534
1.7628815174102783,1.7618520259857178,0.0010294914245605469,0.8691182136535645,1.0,2.6457512378692627,0.9900679588317871
1.7616831064224243,1.7676923274993896,-0.006009221076965332,0.8686335682868958,0.023809523809523836,3.316624879837036,0.9906725883483887
1.7610973119735718,1.7723877429962158,-0.011290431022644043,0.8687945604324341,0.023809523809523836,2.2360680103302,0.990858256816864
1.763568639755249,1.7770599126815796,-0.013491272926330566,0.8705849647521973,1.0,2.8284270763397217,0.9908281564712524
1.7600288391113281,1.7840383052825928,-0.02400946617126465,0.8720266819000244,0.0,2.4494898319244385,0.9916646480560303
1.7757484912872314,1.7657419443130493,0.010006546974182129,0.8733861446380615,0.16666666666666663,6.4031243324279785,0.9923946857452393
1.7729887962341309,1.7630510330200195,0.009937763214111328,0.8730989098548889,0.09523809523809523,6.244997978210449,0.9919856190681458
1.765403151512146,1.7645419836044312,0.0008611679077148438,0.8731864094734192,0.023809523809523836,6.244997978210449,0.9921959638595581
1.7705289125442505,1.7524396181106567,0.01808929443359375,0.8744878768920898,0.16666666666666663,6.082762718200684,0.992220401763916
1.7599302530288696,1.7586122751235962,0.0013179779052734375,0.8747490048408508,0.023809523809523836,2.4494898319244385,0.992133617401123
1.7559404373168945,1.7601760625839233,-0.004235625267028809,0.8731001019477844,1.0,6.4031243324279785,0.9916766285896301
1.748329758644104,1.769349455833435,-0.021019697189331055,0.8724942207336426,0.0714285714285714,5.830951690673828,0.991394579410553
1.7652649879455566,1.7568931579589844,0.008371829986572266,0.8708951473236084,1.0,3.0,0.9906461834907532
1.7602431774139404,1.7647286653518677,-0.004485487937927246,0.8720558881759644,0.11904761904761907,2.0,0.9909361600875854
1.7571768760681152,1.7673308849334717,-0.010154008865356445,0.868462085723877,0.023809523809523836,2.8284270763397217,0.9896750450134277
1.7634119987487793,1.7538623809814453,0.009549617767333984,0.8656052350997925,1.0,3.316624879837036,0.9888197183609009
1.7440261840820312,1.7596745491027832,-0.015648365020751953,0.8617618083953857,0.19047619047619047,3.605551242828369,0.9879075288772583
1.744189739227295,1.744330644607544,-0.00014090538024902344,0.8567249178886414,0.023809523809523836,2.4494898319244385,0.987389862537384
1.7428884506225586,1.7347530126571655,0.008135437965393066,0.8494622707366943,0.0714285714285714,5.916079998016357,0.9859539270401001
1.7381925582885742,1.7355992794036865,0.0025932788848876953,0.8426783680915833,0.2142857142857143,5.916079998016357,0.9855747818946838
1.734947681427002,1.7400341033935547,-0.005086421966552734,0.8391128778457642,0.04761904761904767,5.916079998016357,0.9828194379806519
1.741706132888794,1.7358331680297852,0.005872964859008789,0.8307972550392151,0.26190476190476186,5.916079998016357,0.9819160103797913
1.7311017513275146,1.7454429864883423,-0.014341235160827637,0.8247656226158142,0.16666666666666663,5.656854152679443,0.9804229736328125
1.7443304061889648,1.7408298254013062,0.0035005807876586914,0.8150812387466431,1.0,6.164413928985596,0.9811625480651855
1.7575422525405884,1.7392382621765137,0.018303990364074707,0.8047890067100525,0.16666666666666663,6.164413928985596,0.9800536632537842
1.7558108568191528,1.7552863359451294,0.0005245208740234375,0.7912197709083557,1.0,6.4031243324279785,0.9742851853370667
1.7500401735305786,1.7622787952423096,-0.012238621711730957,0.7772579789161682,0.16666666666666663,1.4142135381698608,0.9682627320289612
2.256021499633789,2.246074676513672,0.009946823120117188,0.9094555377960205,0.23809523809523814,1.0,0.9938965439796448
2.14797306060791,2.1673858165740967,-0.019412755966186523,0.9006877541542053,1.0,6.324555397033691,0.9934489727020264
2.090250015258789,2.0942928791046143,-0.004042863845825195,0.8984816670417786,0.09523809523809523,6.244997978210449,0.9931702613830566
2.034897565841675,2.050419569015503,-0.015522003173828125,0.9036000370979309,1.0,2.0,0.9975590705871582
2.006030797958374,2.0056979656219482,0.00033283233642578125,0.905261754989624,0.023809523809523836,3.1622776985168457,0.9974290728569031
1.976500153541565,1.9788442850112915,-0.0023441314697265625,0.904130756855011,0.023809523809523836,5.74456262588501,0.997848391532898
1.957221269607544,1.9511958360671997,0.006025433540344238,0.9040822982788086,0.04761904761904767,6.4031243324279785,0.9970062971115112
1.9398971796035767,1.9277796745300293,0.012117505073547363,0.8976932764053345,1.0,6.4031243324279785,0.9946529269218445
1.9039298295974731,1.9227113723754883,-0.018781542778015137,0.8917027115821838,0.0714285714285714,6.164413928985596,0.9902902841567993
1.9168154001235962,1.9090712070465088,0.007744193077087402,0.8898625373840332,0.023809523809523836,3.1622776985168457,0.9823203682899475
1.8947196006774902,1.8979021310806274,-0.003182530403137207,0.8901122212409973,0.2142857142857143,6.0,0.9711378812789917
1.866837739944458,1.8607487678527832,0.006088972091674805,0.8804371953010559,1.0,6.082762718200684,0.9610829949378967
1.8290514945983887,1.8182439804077148,0.010807514190673828,0.8755093216896057,0.023809523809523836,3.0,0.9568269848823547
1.7898979187011719,1.7936596870422363,-0.003761768341064453,0.8663598895072937,1.0,2.2360680103302,0.9489899277687073
1.783401608467102,1.7999913692474365,-0.016589760780334473,0.8632149696350098,0.09523809523809523,2.2360680103302,0.9420018792152405
1.8006006479263306,1.7970564365386963,0.0035442113876342773,0.8526613116264343,0.1428571428571429,1.0,0.9290710091590881
1.790440320968628,1.7938390970230103,-0.0033987760543823242,0.8435131311416626,1.0,3.0,0.9209209084510803
1.7938816547393799,1.80679190158844,-0.012910246849060059,0.8423421382904053,0.11904761904761907,3.0,0.9356813430786133
1.7966521978378296,1.809810757637024,-0.013158559799194336,0.8540509939193726,0.09523809523809523,2.4494898319244385,0.9599078297615051
1.7933967113494873,1.8031470775604248,-0.0097503662109375,0.8548189401626587,0.11904761904761907,6.244997978210449,0.9523947238922119
1.7448488473892212,1.751104474067688,-0.006255626678466797,0.8544772267341614,0.0,6.324555397033691,0.9415191411972046
1.6885943412780762,1.6791669130325317,0.009427428245544434,0.844821035861969,0.023809523809523836,2.0,0.9253993034362793
1.6601301431655884,1.652401089668274,0.007729053497314453,0.8461300134658813,0.19047619047619047,2.0,0.9229313731193542
1.6737462282180786,1.6580941677093506,0.015652060508728027,0.8532820343971252,0.0714285714285714,2.2360680103302,0.9338862895965576
1.6805137395858765,1.6739823818206787,0.006531357765197754,0.8683435916900635,0.0714285714285714,6.4031243324279785,0.9532181620597839
1.7007977962493896,1.708526372909546,-0.00772857666015625,0.8866539597511292,1.0,6.4031243324279785,0.9683240056037903
1.6979384422302246,1.70828115940094,-0.010342717170715332,0.8925457000732422,0.04761904761904767,6.4031243324279785,0.9737726449966431
1.7215824127197266,1.713672161102295,0.00791025161743164,0.8908385038375854,0.04761904761904767,6.4031243324279785,0.9746949672698975
1.6926171779632568,1.6949037313461304,-0.002286553382873535,0.8883121013641357,0.09523809523809523,1.4142135381698608,0.9749565124511719
1.6982368230819702,1.6980823278427124,0.0001544952392578125,0.8941641449928284,0.023809523809523836,3.0,0.9796303510665894
1.6739033460617065,1.6575148105621338,0.016388535499572754,0.8860833048820496,1.0,3.0,0.9778149127960205
1.6647616624832153,1.6544206142425537,0.010341048240661621,0.8888241052627563,0.023809523809523836,6.4031243324279785,0.9807581901550293
1.6289551258087158,1.6396123170852661,-0.010657191276550293,0.8899164795875549,1.0,0.0,0.9820290803909302
1.6474394798278809,1.6439176797866821,0.0035218000411987305,0.8923102021217346,0.023809523809523836,6.4031243324279785,0.9828988909721375
1.6282199621200562,1.6311743259429932,-0.0029543638229370117,0.8975515365600586,0.023809523809523836,1.4142135381698608,0.9821670651435852
1.6098062992095947,1.6178505420684814,-0.008044242858886719,0.8972780108451843,0.19047619047619047,2.0,0.9807612299919128
1.5831634998321533,1.5898104906082153,-0.006646990776062012,0.8854614496231079,0.023809523809523836,2.2360680103302,0.9778692126274109
1.5621302127838135,1.5495442152023315,0.012585997581481934,0.8668544292449951,1.0,2.0,0.9740267395973206
1.5472298860549927,1.5542809963226318,-0.00705111026763916,0.8573917150497437,1.0,0.0,0.9717456102371216
1.5380053520202637,1.5375800132751465,0.0004253387451171875,0.8451243042945862,0.023809523809523836,2.0,0.9676864147186279
1.5422542095184326,1.5387223958969116,0.003531813621520996,0.8404431939125061,0.023809523809523836,3.605551242828369,0.964624285697937
1.5442091226577759,1.5506150722503662,-0.006405949592590332,0.8382912278175354,0.0714285714285714,4.0,0.9612405896186829
1.5529320240020752,1.5638000965118408,-0.010868072509765625,0.8227186799049377,0.09523809523809523,2.2360680103302,0.9506001472473145
1.5780867338180542,1.5781551599502563,-6.842613220214844e-05,0.8190981149673462,0.04761904761904767,1.0,0.9481065273284912
1.5731232166290283,1.5854567289352417,-0.012333512306213379,0.8103834986686707,0.04761904761904767,2.2360680103302,0.9415095448493958
1.5791525840759277,1.559966802597046,0.019185781478881836,0.7952834963798523,0.04761904761904767,2.8284270763397217,0.9373924136161804
1.5640041828155518,1.5491364002227783,0.014867782592773438,0.7854349613189697,0.26190476190476186,3.464101552963257,0.9362565875053406
1.5414360761642456,1.5413049459457397,0.00013113021850585938,0.766985297203064,0.11904761904761907,5.830951690673828,0.9264443516731262
1.5298084020614624,1.5294197797775269,0.0003886222839355469,0.7631445527076721,0.0,6.4031243324279785,0.9246463775634766
1.517066240310669,1.524762749671936,-0.00769650936126709,0.7608984708786011,0.023809523809523836,6.4031243324279785,0.9208612442016602
1.5096553564071655,1.5170891284942627,-0.007433772087097168,0.7624813914299011,0.09523809523809523,0.0,0.9203305244445801
1.508381962776184,1.5033820867538452,0.004999876022338867,0.7666338682174683,0.09523809523809523,5.830951690673828,0.9238315224647522
1.494637131690979,1.5093591213226318,-0.014721989631652832,0.77339106798172,0.19047619047619047,2.2360680103302,0.9308944940567017
1.4955918788909912,1.4948774576187134,0.000714421272277832,0.7706010341644287,1.0,2.0,0.931403398513794
1.4991166591644287,1.4913074970245361,0.007809162139892578,0.7671567797660828,0.023809523809523836,2.2360680103302,0.9335529208183289
1.5008503198623657,1.4960464239120483,0.004803895950317383,0.7743316888809204,1.0,2.2360680103302,0.9390254020690918
1.5021030902862549,1.5107511281967163,-0.008648037910461426,0.7743480205535889,1.0,6.4031243324279785,0.9319757223129272
1.5234321355819702,1.5182406902313232,0.005191445350646973,0.7808806300163269,0.19047619047619047,6.244997978210449,0.9339442253112793
1.5423835515975952,1.5389301776885986,0.003453373908996582,0.7870243191719055,0.0714285714285714,2.4494898319244385,0.9272136688232422
1.5658965110778809,1.556414008140564,0.009482502937316895,0.79322749376297,0.023809523809523836,2.6457512378692627,0.9322589039802551
1.5782392024993896,1.583400011062622,-0.005160808563232422,0.7966062426567078,0.09523809523809523,6.164413928985596,0.9211956262588501
1.594990849494934,1.5949647426605225,2.6106834411621094e-05,0.8036403059959412,0.023809523809523836,0.0,0.9258344173431396
1.6008812189102173,1.6063426733016968,-0.005461454391479492,0.8146007061004639,1.0,6.4031243324279785,0.9341927170753479
1.6043851375579834,1.6115630865097046,-0.007177948951721191,0.8174965977668762,0.0714285714285714,6.4031243324279785,0.9356000423431396
1.6139873266220093,1.6100573539733887,0.0039299726486206055,0.824912428855896,0.0714285714285714,0.0,0.9423222541809082
1.6124284267425537,1.6160082817077637,-0.003579854965209961,0.8222766518592834,0.09523809523809523,6.4031243324279785,0.9343178272247314
1.6144421100616455,1.6156851053237915,-0.001242995262145996,0.834903359413147,1.0,2.0,0.945845365524292
1.6136109828948975,1.6178033351898193,-0.004192352294921875,0.831978440284729,1.0,2.0,0.939555287361145
1.6145360469818115,1.6181485652923584,-0.003612518310546875,0.8338545560836792,0.023809523809523836,6.4031243324279785,0.9408765435218811
1.6134235858917236,1.6177659034729004,-0.004342317581176758,0.8368237018585205,1.0,6.0,0.9406194686889648
1.6204354763031006,1.6101043224334717,0.010331153869628906,0.8364548087120056,1.0,3.0,0.9412153363227844
1.6151211261749268,1.6143453121185303,0.0007758140563964844,0.8313553333282471,0.023809523809523836,2.6457512378692627,0.9343191385269165
1.61320960521698,1.614985704421997,-0.0017760992050170898,0.8325623869895935,0.0714285714285714,6.480740547180176,0.9375364184379578
1.6084303855895996,1.6181540489196777,-0.009723663330078125,0.829079806804657,0.023809523809523836,6.324555397033691,0.9268637299537659
1.6094268560409546,1.6148641109466553,-0.005437254905700684,0.8267682194709778,1.0,1.4142135381698608,0.9268522262573242
1.612026572227478,1.6111266613006592,0.0008999109268188477,0.827372670173645,0.1428571428571429,3.0,0.9282971024513245
1.6112052202224731,1.61326003074646,-0.0020548105239868164,0.8246603608131409,0.16666666666666663,3.316624879837036,0.9243992567062378
1.6190940141677856,1.607576608657837,0.01151740550994873,0.8102704882621765,0.0,3.1622776985168457,0.9115662574768066
1.6170108318328857,1.6134706735610962,0.0035401582717895508,0.8090155720710754,1.0,3.316624879837036,0.907980740070343
1.6176022291183472,1.6180368661880493,-0.00043463706970214844,0.8068455457687378,0.04761904761904767,6.4031243324279785,0.9060736894607544
1.619115948677063,1.6213713884353638,-0.0022554397583007812,0.8044041991233826,0.0,6.324555397033691,0.9039590358734131
1.62633216381073,1.6195318698883057,0.006800293922424316,0.7972918748855591,0.2142857142857143,2.4494898319244385,0.8947062492370605
1.6218063831329346,1.6286486387252808,-0.006842255592346191,0.7912359833717346,0.1428571428571429,2.2360680103302,0.8879849314689636
1.6240746974945068,1.6297725439071655,-0.005697846412658691,0.7897844910621643,0.23809523809523814,6.4031243324279785,0.8841206431388855
1.6248120069503784,1.6307032108306885,-0.005891203880310059,0.7857124209403992,0.023809523809523836,0.0,0.8785764575004578
1.6218911409378052,1.6276726722717285,-0.00578153133392334,0.7790754437446594,1.0,6.4031243324279785,0.870385468006134
1.6215070486068726,1.6201022863388062,0.0014047622680664062,0.773486852645874,0.04761904761904767,3.316624879837036,0.8657587766647339
1.6183117628097534,1.6243488788604736,-0.006037116050720215,0.772194504737854,0.1428571428571429,5.656854152679443,0.8632560968399048
1.6224509477615356,1.6164761781692505,0.005974769592285156,0.7686159014701843,0.023809523809523836,0.0,0.8592749834060669
1.6103873252868652,1.6230052709579468,-0.012617945671081543,0.771266758441925,1.0,0.0,0.8616684675216675
1.6157701015472412,1.6088507175445557,0.006919384002685547,0.7644414305686951,1.0,6.324555397033691,0.8574975728988647
1.6114546060562134,1.602710247039795,0.008744359016418457,0.7611084580421448,0.023809523809523836,6.324555397033691,0.8543707132339478
1.6038533449172974,1.6003843545913696,0.0034689903259277344,0.7595949769020081,0.23809523809523814,6.4031243324279785,0.8539595007896423
1.6001325845718384,1.5932763814926147,0.006856203079223633,0.7573053240776062,1.0,1.4142135381698608,0.850577712059021
1.5909165143966675,1.5938642024993896,-0.002947688102722168,0.7590578198432922,1.0,6.4031243324279785,0.8543098568916321
1.5963655710220337,1.594575047492981,0.0017905235290527344,0.7666614651679993,1.0,6.4031243324279785,0.8601871728897095
1.603877305984497,1.6009862422943115,0.002891063690185547,0.7825465798377991,0.04761904761904767,3.0,0.8770922422409058
1.6024712324142456,1.6176403760910034,-0.015169143676757812,0.8003114461898804,1.0,5.830951690673828,0.8903565406799316
1.6194711923599243,1.6175224781036377,0.001948714256286621,0.8092952370643616,0.023809523809523836,6.4031243324279785,0.8993735313415527
1.6231133937835693,1.633466124534607,-0.010352730751037598,0.8160020709037781,0.023809523809523836,1.4142135381698608,0.9041484594345093
1.6320298910140991,1.6388485431671143,-0.006818652153015137,0.8155377507209778,1.0,6.4031243324279785,0.9044959545135498
1.647314190864563,1.6284081935882568,0.018905997276306152,0.8129900693893433,0.023809523809523836,0.0,0.9018971920013428
1.6329132318496704,1.6383024454116821,-0.005389213562011719,0.8148829936981201,0.19047619047619047,6.244997978210449,0.8997041583061218
1.633725643157959,1.6268633604049683,0.006862282752990723,0.8115056157112122,1.0,3.0,0.8979523777961731
1.6279784440994263,1.617594838142395,0.01038360595703125,0.8117254376411438,0.023809523809523836,2.6457512378692627,0.8941784501075745
1.6060729026794434,1.6208308935165405,-0.014757990837097168,0.8145896792411804,0.023809523809523836,2.2360680103302,0.8970261216163635
1.605902075767517,1.5967544317245483,0.00914764404296875,0.8097550868988037,1.0,6.164413928985596,0.8917361497879028
1.5916856527328491,1.5976691246032715,-0.005983471870422363,0.8117523789405823,1.0,6.164413928985596,0.8944178223609924
1.5926026105880737,1.6011335849761963,-0.008530974388122559,0.8154471516609192,0.0714285714285714,2.6457512378692627,0.899153470993042
1.5948244333267212,1.6074436902999878,-0.012619256973266602,0.8200350403785706,0.1428571428571429,6.244997978210449,0.9055388569831848
1.6084542274475098,1.5992876291275024,0.009166598320007324,0.8169077634811401,0.023809523809523836,5.5677642822265625,0.9066740274429321
1.5991251468658447,1.6101620197296143,-0.011036872863769531,0.8219698667526245,0.09523809523809523,3.1622776985168457,0.9129786491394043
1.6134856939315796,1.5943776369094849,0.019108057022094727,0.8155496120452881,1.0,3.872983455657959,0.9084694981575012
1.6016348600387573,1.6099194288253784,-0.008284568786621094,0.8211787343025208,0.09523809523809523,4.582575798034668,0.9181237816810608
1.6106085777282715,1.6053860187530518,0.0052225589752197266,0.8183372616767883,0.0714285714285714,6.082762718200684,0.9157727956771851
1.6080385446548462,1.606971263885498,0.0010672807693481445,0.8232222199440002,1.0,0.0,0.9210144281387329
1.6130744218826294,1.599737286567688,0.013337135314941406,0.815674901008606,0.26190476190476186,6.4031243324279785,0.912580668926239
1.5991041660308838,1.601922631263733,-0.002818465232849121,0.8179567456245422,0.023809523809523836,2.0,0.9130411744117737
1.5852062702178955,1.6065372228622437,-0.021330952644348145,0.8244257569313049,0.38095238095238093,2.6457512378692627,0.9201061129570007
1.588694453239441,1.5912474393844604,-0.0025529861450195312,0.810515820980072,0.11904761904761907,3.1622776985168457,0.8963793516159058
1.5789223909378052,1.5841621160507202,-0.005239725112915039,0.8143948316574097,1.0,4.0,0.8947355151176453
1.5749858617782593,1.5725185871124268,0.0024672746658325195,0.8134821653366089,1.0,3.316624879837036,0.8915021419525146
1.5811389684677124,1.5739632844924927,0.0071756839752197266,0.8173483610153198,0.023809523809523836,6.4031243324279785,0.8951155543327332
1.5786477327346802,1.585232138633728,-0.0065844058990478516,0.8289517164230347,0.0714285714285714,5.916079998016357,0.9116764068603516
1.591153860092163,1.5809972286224365,0.010156631469726562,0.8418142199516296,0.09523809523809523,4.0,0.9343404769897461
1.5923664569854736,1.5924896001815796,-0.00012314319610595703,0.8625443577766418,0.1428571428571429,4.358899116516113,0.9577053785324097
1.594238042831421,1.6003940105438232,-0.006155967712402344,0.8665322065353394,0.23809523809523814,4.898979663848877,0.9598353505134583
1.5953490734100342,1.6064155101776123,-0.011066436767578125,0.8874607086181641,0.023809523809523836,0.0,0.9707858562469482
1.5982478857040405,1.6059718132019043,-0.0077239274978637695,0.8904896378517151,1.0,6.082762718200684,0.973204493522644
1.6005604267120361,1.604009747505188,-0.0034493207931518555,0.8921085596084595,0.16666666666666663,3.1622776985168457,0.9745347499847412
1.5968974828720093,1.606934666633606,-0.01003718376159668,0.8961830735206604,0.2142857142857143,6.082762718200684,0.9755504131317139
1.598624348640442,1.6038377285003662,-0.005213379859924316,0.8976641297340393,0.4285714285714286,6.244997978210449,0.9760797023773193
1.5906918048858643,1.6058475971221924,-0.015155792236328125,0.9023619294166565,1.0,6.244997978210449,0.9777251482009888
1.5989247560501099,1.5942414999008179,0.004683256149291992,0.9015582203865051,1.0,6.4031243324279785,0.9750831127166748
1.5906460285186768,1.6002743244171143,-0.0096282958984375,0.9017589688301086,0.11904761904761907,1.7320507764816284,0.9775410294532776
1.5966088771820068,1.5919009447097778,0.004707932472229004,0.9020060300827026,0.11904761904761907,6.324555397033691,0.9761300086975098
1.5959837436676025,1.594274878501892,0.0017088651657104492,0.9011398553848267,1.0,0.0,0.9746108651161194
1.6031442880630493,1.5900665521621704,0.013077735900878906,0.9022948145866394,0.0714285714285714,6.164413928985596,0.9750452637672424
1.5962508916854858,1.601097583770752,-0.004846692085266113,0.9074404835700989,1.0,3.0,0.9761916995048523
1.604185700416565,1.597898006439209,0.006287693977355957,0.9067941904067993,0.023809523809523836,3.605551242828369,0.9758538007736206
1.6091645956039429,1.598813772201538,0.010350823402404785,0.9078122973442078,0.04761904761904767,3.7416574954986572,0.9758569598197937
1.6039451360702515,1.6093363761901855,-0.005391240119934082,0.9102562665939331,1.0,2.6457512378692627,0.9771450757980347
1.6089303493499756,1.6087849140167236,0.00014543533325195312,0.9120426774024963,1.0,3.7416574954986572,0.9783326983451843
1.6103311777114868,1.6116493940353394,-0.001318216323852539,0.9138075113296509,0.09523809523809523,5.5677642822265625,0.9776637554168701
1.6171486377716064,1.6075598001480103,0.009588837623596191,0.9144649505615234,0.11904761904761907,6.324555397033691,0.977287769317627
1.611333966255188,1.614661455154419,-0.003327488899230957,0.9170932769775391,0.19047619047619047,4.582575798034668,0.9796684980392456
1.6107741594314575,1.6133462190628052,-0.0025720596313476562,0.9187239408493042,0.1428571428571429,3.872983455657959,0.9799120426177979
1.613430380821228,1.6130377054214478,0.00039267539978027344,0.9212483167648315,0.0714285714285714,3.605551242828369,0.980811595916748
1.6100140810012817,1.6135239601135254,-0.0035098791122436523,0.9205904603004456,0.26190476190476186,6.082762718200684,0.979340136051178
1.6130273342132568,1.6131750345230103,-0.00014770030975341797,0.9236785173416138,1.0,0.0,0.982158899307251
1.6100077629089355,1.6128069162368774,-0.0027991533279418945,0.9244116544723511,0.04761904761904767,5.656854152679443,0.9802931547164917
1.6116913557052612,1.6131575107574463,-0.0014661550521850586,0.9270632863044739,0.45238095238095233,3.1622776985168457,0.983116865158081
1.612087607383728,1.615106463432312,-0.0030188560485839844,0.92557692527771,0.23809523809523814,2.8284270763397217,0.982142448425293
1.6092232465744019,1.6163314580917358,-0.007108211517333984,0.9269569516181946,0.11904761904761907,5.830951690673828,0.9818441867828369
1.6167142391204834,1.6131064891815186,0.0036077499389648438,0.9278922080993652,1.0,6.4031243324279785,0.9835734963417053
1.6208889484405518,1.6120575666427612,0.008831381797790527,0.9285608530044556,1.0,1.7320507764816284,0.9821193218231201
1.6150771379470825,1.6193567514419556,-0.004279613494873047,0.9314119219779968,0.23809523809523814,6.324555397033691,0.9834952354431152
1.6192567348480225,1.6126629114151,0.006593823432922363,0.9285275936126709,0.0,6.324555397033691,0.9800926446914673
1.6174496412277222,1.6208440065383911,-0.0033943653106689453,0.932323157787323,0.19047619047619047,1.7320507764816284,0.9844694137573242
1.6189106702804565,1.6218359470367432,-0.002925276756286621,0.9330719709396362,1.0,1.4142135381698608,0.9841615557670593
1.6205534934997559,1.6226691007614136,-0.002115607261657715,0.9358064532279968,0.023809523809523836,2.2360680103302,0.9846432209014893
1.616726040840149,1.6227936744689941,-0.006067633628845215,0.9365853071212769,0.04761904761904767,6.164413928985596,0.9860056042671204
1.620147466659546,1.6249686479568481,-0.004821181297302246,0.9367331266403198,1.0,5.916079998016357,0.984468936920166
1.6125636100769043,1.631893515586853,-0.01932990550994873,0.9379604458808899,0.04761904761904767,5.916079998016357,0.9860264658927917
1.6160619258880615,1.6298202276229858,-0.013758301734924316,0.9387640953063965,0.023809523809523836,6.244997978210449,0.9862309098243713
1.6129162311553955,1.632386326789856,-0.01947009563446045,0.9392651319503784,0.023809523809523836,6.244997978210449,0.9861825108528137
1.6103652715682983,1.63234281539917,-0.021977543830871582,0.9416829943656921,0.09523809523809523,6.480740547180176,0.9871578812599182
1.6223489046096802,1.6263777017593384,-0.004028797149658203,0.942046046257019,1.0,3.7416574954986572,0.98699551820755
1.6232430934906006,1.626494288444519,-0.003251194953918457,0.9430601000785828,0.16666666666666663,5.291502475738525,0.9858980774879456
1.6318713426589966,1.6193816661834717,0.012489676475524902,0.942967414855957,1.0,6.4031243324279785,0.9868993759155273
1.6197035312652588,1.6320880651474,-0.012384533882141113,0.9445850253105164,0.0714285714285714,1.7320507764816284,0.9877558350563049
1.6273046731948853,1.6261528730392456,0.0011518001556396484,0.9431424140930176,1.0,6.324555397033691,0.9860110282897949
1.6236090660095215,1.6316510438919067,-0.008041977882385254,0.945049524307251,0.0,6.4031243324279785,0.9868592023849487
1.6318937540054321,1.6217395067214966,0.010154247283935547,0.9450641870498657,0.33333333333333337,2.0,0.9854093194007874
1.6263810396194458,1.6319109201431274,-0.005529880523681641,0.9461904168128967,1.0,2.0,0.987274706363678
1.6328082084655762,1.62796151638031,0.004846692085266113,0.946591854095459,0.023809523809523836,2.0,0.9865540266036987
1.6275933980941772,1.6367679834365845,-0.009174585342407227,0.9487046003341675,0.04761904761904767,1.4142135381698608,0.9871332049369812
1.6371368169784546,1.6291989088058472,0.007937908172607422,0.9501736164093018,1.0,2.4494898319244385,0.9875777363777161
1.6304888725280762,1.6393781900405884,-0.008889317512512207,0.9504839777946472,0.023809523809523836,3.0,0.9881158471107483
1.634299635887146,1.6343241930007935,-2.4557113647460938e-05,0.9502912759780884,0.0714285714285714,2.2360680103302,0.9879523515701294
1.634944200515747,1.6378597021102905,-0.002915501594543457,0.9510443806648254,0.023809523809523836,3.0,0.9877339005470276
1.6324063539505005,1.640620470046997,-0.008214116096496582,0.9514191746711731,0.0714285714285714,3.605551242828369,0.9875633120536804
1.6444646120071411,1.629279375076294,0.015185236930847168,0.9513745307922363,0.023809523809523836,5.74456262588501,0.9875961542129517
1.634393334388733,1.6405689716339111,-0.006175637245178223,0.9523108601570129,0.16666666666666663,6.4031243324279785,0.9874892234802246
1.6428648233413696,1.6319280862808228,0.010936737060546875,0.9525194764137268,0.09523809523809523,1.4142135381698608,0.9863436222076416
1.6404997110366821,1.6347476243972778,0.005752086639404297,0.9503646492958069,0.0714285714285714,3.464101552963257,0.9876327514648438
1.6465245485305786,1.6285773515701294,0.01794719696044922,0.9540603160858154,0.23809523809523814,3.605551242828369,0.9870181083679199
1.6351457834243774,1.6361329555511475,-0.0009871721267700195,0.9527328014373779,0.2142857142857143,6.324555397033691,0.986160159111023
1.6399933099746704,1.6330466270446777,0.006946682929992676,0.9540343284606934,1.0,6.480740547180176,0.9863640666007996
1.6322468519210815,1.638576626777649,-0.006329774856567383,0.9537606239318848,0.023809523809523836,6.480740547180176,0.9879539012908936
1.6295421123504639,1.6403945684432983,-0.010852456092834473,0.9545702934265137,0.023809523809523836,0.0,0.9877296686172485
1.636489987373352,1.6332041025161743,0.0032858848571777344,0.9546372294425964,0.26190476190476186,6.4031243324279785,0.9866445064544678
1.6332038640975952,1.6340049505233765,-0.00080108642578125,0.9540932774543762,0.04761904761904767,2.0,0.9875904321670532
1.6239876747131348,1.644436240196228,-0.02044856548309326,0.9551236629486084,1.0,2.0,0.9875906705856323
1.6316815614700317,1.637313961982727,-0.0056324005126953125,0.9555355310440063,0.0,2.8284270763397217,0.9869604706764221
1.6363455057144165,1.6290299892425537,0.007315516471862793,0.9548704028129578,1.0,2.4494898319244385,0.9866272807121277
1.6322569847106934,1.6323297023773193,-7.271766662597656e-05,0.9552233219146729,1.0,3.1622776985168457,0.9861509203910828
1.6343787908554077,1.6265435218811035,0.0078352689743042,0.9556946754455566,0.023809523809523836,3.7416574954986572,0.9853552579879761
1.6342122554779053,1.6262322664260864,0.007979989051818848,0.9560649991035461,0.0714285714285714,3.0,0.9863052368164062
1.6278917789459229,1.629120945930481,-0.0012291669845581055,0.9566055536270142,0.023809523809523836,2.4494898319244385,0.9865391254425049
1.6259831190109253,1.626898169517517,-0.0009150505065917969,0.9553710222244263,0.16666666666666663,2.4494898319244385,0.9859035611152649
1.627545952796936,1.6256651878356934,0.0018807649612426758,0.9568226933479309,0.023809523809523836,2.2360680103302,0.9863592982292175
1.627834677696228,1.6217588186264038,0.006075859069824219,0.9570618271827698,0.2142857142857143,6.4031243324279785,0.9861246347427368
1.616675615310669,1.6298367977142334,-0.013161182403564453,0.9570438861846924,0.11904761904761907,6.324555397033691,0.9867317080497742
1.6168354749679565,1.62534499168396,-0.008509516716003418,0.957237720489502,0.09523809523809523,1.7320507764816284,0.9860341548919678
1.6223628520965576,1.6154513359069824,0.006911516189575195,0.9575626254081726,0.04761904761904767,2.2360680103302,0.9860609769821167
1.6154215335845947,1.6206529140472412,-0.005231380462646484,0.9572396278381348,0.09523809523809523,2.0,0.9865394830703735
1.6185338497161865,1.616045594215393,0.002488255500793457,0.9573105573654175,0.023809523809523836,1.4142135381698608,0.9865244030952454
1.6168626546859741,1.6174150705337524,-0.0005524158477783203,0.9559243321418762,1.0,4.358899116516113,0.9855390787124634
1.6198657751083374,1.6123385429382324,0.0075272321701049805,0.9574942588806152,0.04761904761904767,4.795831680297852,0.9848450422286987
1.6199891567230225,1.6116483211517334,0.008340835571289062,0.9569051265716553,0.023809523809523836,6.164413928985596,0.9848424792289734
1.6131154298782349,1.6169111728668213,-0.0037957429885864258,0.9572293162345886,0.09523809523809523,2.4494898319244385,0.9856840968132019
1.6101481914520264,1.6197818517684937,-0.009633660316467285,0.9568254351615906,0.04761904761904767,2.8284270763397217,0.9842272400856018
1.6067758798599243,1.620469570159912,-0.013693690299987793,0.9574163556098938,0.0,3.1622776985168457,0.9850325584411621
1.6174557209014893,1.6118663549423218,0.0055893659591674805,0.9578741788864136,0.45238095238095233,2.0,0.9848287105560303
1.6096930503845215,1.6159967184066772,-0.006303668022155762,0.9590513110160828,1.0,3.1622776985168457,0.985431969165802
1.6176501512527466,1.6076626777648926,0.009987473487854004,0.9587054252624512,0.09523809523809523,4.4721360206604,0.9851129055023193
1.6120456457138062,1.6115061044692993,0.0005395412445068359,0.9592078924179077,0.04761904761904767,5.099019527435303,0.9854878187179565
1.6046067476272583,1.6171725988388062,-0.012565851211547852,0.9579861760139465,0.1428571428571429,6.244997978210449,0.9862152338027954
1.611550211906433,1.6133167743682861,-0.0017665624618530273,0.9601014852523804,0.09523809523809523,6.244997978210449,0.9858649373054504
1.610294222831726,1.6152218580245972,-0.004927635192871094,0.9605100154876709,0.04761904761904767,6.082762718200684,0.9863028526306152
1.613747477531433,1.611253261566162,0.002494215965270996,0.9610997438430786,0.19047619047619047,6.082762718200684,0.9869412183761597
1.6144020557403564,1.61030113697052,0.004100918769836426,0.9621260762214661,0.38095238095238093,6.164413928985596,0.986850917339325
1.61683988571167,1.6042402982711792,0.012599587440490723,0.962969183921814,1.0,2.8284270763397217,0.9872188568115234
1.6066834926605225,1.6103941202163696,-0.003710627555847168,0.9634968042373657,0.0714285714285714,6.164413928985596,0.9877591133117676
1.6075254678726196,1.6035916805267334,0.0039337873458862305,0.963708221912384,1.0,6.4031243324279785,0.9884505271911621
1.6047731637954712,1.5937422513961792,0.011030912399291992,0.9640265703201294,0.11904761904761907,6.4031243324279785,0.9878442287445068
1.5958583354949951,1.5917538404464722,0.004104495048522949,0.9646025896072388,1.0,5.830951690673828,0.9887208938598633
1.5877137184143066,1.5848032236099243,0.0029104948043823242,0.9641487002372742,0.09523809523809523,3.0,0.9893657565116882
1.5746465921401978,1.581106424331665,-0.006459832191467285,0.9634548425674438,0.09523809523809523,6.4031243324279785,0.9888136386871338
1.578054666519165,1.565256953239441,0.012797713279724121,0.9605686068534851,1.0,0.0,0.988361656665802
1.5690820217132568,1.561011791229248,0.008070230484008789,0.9597082734107971,0.023809523809523836,6.4031243324279785,0.987984299659729
1.5574984550476074,1.5625499486923218,-0.0050514936447143555,0.9595484733581543,1.0,1.7320507764816284,0.9882999658584595
1.5532957315444946,1.563128113746643,-0.009832382202148438,0.9552117586135864,0.19047619047619047,6.324555397033691,0.9876928925514221
1.5644428730010986,1.551334261894226,0.013108611106872559,0.9553185105323792,0.023809523809523836,0.0,0.9864401817321777
1.5509594678878784,1.5653035640716553,-0.014344096183776855,0.9545692205429077,1.0,6.324555397033691,0.9875367283821106
1.560532808303833,1.5596845149993896,0.0008482933044433594,0.9544069766998291,1.0,3.605551242828369,0.9872424602508545
1.5624951124191284,1.5580353736877441,0.004459738731384277,0.9504296779632568,0.023809523809523836,5.5677642822265625,0.9851780533790588
1.5601979494094849,1.5686897039413452,-0.008491754531860352,0.9507341384887695,0.04761904761904767,0.0,0.9868748188018799
1.5700021982192993,1.563849925994873,0.0061522722244262695,0.9505411386489868,1.0,6.4031243324279785,0.9864400029182434
1.5696457624435425,1.569100022315979,0.0005457401275634766,0.9459710717201233,1.0,1.4142135381698608,0.9845450520515442
1.573593258857727,1.5758588314056396,-0.0022655725479125977,0.9473972320556641,0.04761904761904767,6.4031243324279785,0.9864548444747925
1.578946828842163,1.5806814432144165,-0.001734614372253418,0.947614848613739,0.26190476190476186,0.0,0.9868872761726379
1.5834568738937378,1.5869930982589722,-0.003536224365234375,0.9438372254371643,1.0,6.324555397033691,0.9858493804931641
1.5827949047088623,1.596946358680725,-0.014151453971862793,0.9422330856323242,1.0,1.7320507764816284,0.9846035242080688
1.5849223136901855,1.604205846786499,-0.019283533096313477,0.9430975914001465,0.023809523809523836,6.4031243324279785,0.9865162968635559
1.599038004875183,1.6001379489898682,-0.0010999441146850586,0.9421587586402893,0.023809523809523836,0.0,0.9864268898963928
1.6097606420516968,1.5911389589309692,0.01862168312072754,0.9421816468238831,1.0,0.0,0.9864829778671265
1.6049094200134277,1.607313871383667,-0.002404451370239258,0.9393841624259949,1.0,5.916079998016357,0.9877815842628479
1.6194651126861572,1.5978971719741821,0.021567940711975098,0.9332171678543091,0.04761904761904767,2.8284270763397217,0.9823004603385925
1.6175217628479004,1.601021409034729,0.016500353813171387,0.9371177554130554,0.023809523809523836,5.74456262588501,0.9862726330757141
1.6119500398635864,1.620086908340454,-0.008136868476867676,0.9319078326225281,1.0,6.4031243324279785,0.9855577349662781
1.619116187095642,1.6164957284927368,0.0026204586029052734,0.9290619492530823,1.0,3.0,0.98551344871521
1.6207205057144165,1.6165719032287598,0.004148602485656738,0.9331002235412598,1.0,5.099019527435303,0.9883729815483093
1.6286137104034424,1.6139947175979614,0.014618992805480957,0.9274407029151917,0.16666666666666663,4.898979663848877,0.9856875538825989
1.62702214717865,1.619260549545288,0.007761597633361816,0.9274625778198242,0.2142857142857143,6.0,0.987380862236023
1.6249886751174927,1.6270296573638916,-0.0020409822463989258,0.9280473589897156,1.0,3.1622776985168457,0.9892673492431641
1.621631383895874,1.6338719129562378,-0.01224052906036377,0.9298173785209656,0.023809523809523836,3.1622776985168457,0.9905155897140503
1.633156418800354,1.6288455724716187,0.0043108463287353516,0.9309784770011902,0.19047619047619047,6.324555397033691,0.9914766550064087
1.6383899450302124,1.6315020322799683,0.006887912750244141,0.9303692579269409,0.4285714285714286,6.324555397033691,0.9916706681251526
1.6418954133987427,1.6338735818862915,0.008021831512451172,0.9302814602851868,1.0,1.7320507764816284,0.9917048215866089
1.6431289911270142,1.6342755556106567,0.008853435516357422,0.9300587773323059,0.1428571428571429,1.7320507764816284,0.9915812015533447
1.6357334852218628,1.6444427967071533,-0.008709311485290527,0.9296553730964661,0.19047619047619047,4.0,0.9915658235549927
1.6406874656677246,1.6378397941589355,0.0028476715087890625,0.9254786968231201,0.04761904761904767,3.7416574954986572,0.9900420904159546
1.6326844692230225,1.6438384056091309,-0.011153936386108398,0.9267712235450745,1.0,2.2360680103302,0.990435779094696
1.6358133554458618,1.6448915004730225,-0.009078145027160645,0.92332923412323,0.04761904761904767,2.8284270763397217,0.9891859292984009
1.6449981927871704,1.6367802619934082,0.008217930793762207,0.9225026965141296,0.023809523809523836,3.0,0.988013744354248
1.6350605487823486,1.6499593257904053,-0.01489877700805664,0.9225633144378662,0.04761904761904767,6.0,0.9885127544403076
1.6426929235458374,1.6488388776779175,-0.006145954132080078,0.9201341271400452,0.33333333333333337,0.0,0.9867885112762451
1.6418969631195068,1.6517177820205688,-0.009820818901062012,0.919492781162262,0.04761904761904767,6.324555397033691,0.9864168763160706
1.6493661403656006,1.6493070125579834,5.91278076171875e-05,0.9199795722961426,0.11904761904761907,2.2360680103302,0.9862786531448364
1.6435199975967407,1.661252498626709,-0.01773250102996826,0.9188638925552368,0.16666666666666663,2.0,0.9861660003662109
1.6474854946136475,1.6557751893997192,-0.008289694786071777,0.9142664670944214,0.1428571428571429,6.4031243324279785,0.9838336110115051
1.6506794691085815,1.6503721475601196,0.00030732154846191406,0.9155917167663574,1.0,6.4031243324279785,0.9833106994628906
1.6539645195007324,1.648339867591858,0.005624651908874512,0.9130793213844299,1.0,1.7320507764816284,0.9820681214332581
1.6375619173049927,1.6604607105255127,-0.02289879322052002,0.917691707611084,0.04761904761904767,2.0,0.9847363233566284
1.6494625806808472,1.652371883392334,-0.0029093027114868164,0.9175201654434204,0.0714285714285714,1.4142135381698608,0.9839421510696411
1.6501799821853638,1.656967282295227,-0.006787300109863281,0.9171593189239502,0.023809523809523836,2.2360680103302,0.9840277433395386
1.6681181192398071,1.6476858854293823,0.020432233810424805,0.9178131818771362,1.0,2.8284270763397217,0.9839707612991333
1.659044623374939,1.664862036705017,-0.005817413330078125,0.919523298740387,0.023809523809523836,5.916079998016357,0.9857033491134644
1.6582181453704834,1.6689380407333374,-0.010719895362854004,0.9200614094734192,0.04761904761904767,6.324555397033691,0.9862980842590332
1.6704366207122803,1.660929799079895,0.009506821632385254,0.9220401644706726,0.04761904761904767,6.324555397033691,0.9864156246185303
1.6640536785125732,1.6684836149215698,-0.004429936408996582,0.9236029386520386,0.09523809523809523,6.082762718200684,0.9876806735992432
1.661093831062317,1.670508623123169,-0.00941479206085205,0.9238396286964417,0.023809523809523836,2.6457512378692627,0.9874829053878784
1.6643195152282715,1.6624025106430054,0.0019170045852661133,0.9284231662750244,0.16666666666666663,2.0,0.9899898767471313
1.652175784111023,1.6711896657943726,-0.01901388168334961,0.9288473725318909,1.0,2.8284270763397217,0.9901874661445618
1.6568819284439087,1.661246418952942,-0.004364490509033203,0.9304271936416626,0.04761904761904767,2.4494898319244385,0.9908247590065002
1.6658161878585815,1.6407359838485718,0.025080204010009766,0.9339001774787903,1.0,6.480740547180176,0.9907219409942627
1.6497036218643188,1.6578561067581177,-0.008152484893798828,0.9321274757385254,0.11904761904761907,6.164413928985596,0.9912665486335754
1.65237295627594,1.6497950553894043,0.0025779008865356445,0.9332805871963501,0.04761904761904767,2.2360680103302,0.9915257096290588
1.639492154121399,1.6573100090026855,-0.01781785488128662,0.9337417483329773,0.04761904761904767,3.0,0.9919831156730652
1.6577399969100952,1.638232946395874,0.01950705051422119,0.9350606799125671,0.1428571428571429,3.1622776985168457,0.9917255640029907
1.63790762424469,1.6519396305084229,-0.01403200626373291,0.9371631145477295,0.0,1.7320507764816284,0.9931653141975403
1.6527599096298218,1.644213080406189,0.008546829223632812,0.9368842840194702,1.0,1.4142135381698608,0.9923443794250488
1.64223313331604,1.6548658609390259,-0.01263272762298584,0.936607837677002,0.09523809523809523,0.0,0.9924413561820984
1.6464078426361084,1.6524192094802856,-0.006011366844177246,0.9366752505302429,0.023809523809523836,1.7320507764816284,0.992354154586792
1.6399509906768799,1.6589226722717285,-0.018971681594848633,0.9374607801437378,0.19047619047619047,6.324555397033691,0.9927959442138672
1.6479665040969849,1.6523727178573608,-0.0044062137603759766,0.9370875954627991,0.04761904761904767,6.082762718200684,0.992480456829071
1.6573415994644165,1.6428678035736084,0.014473795890808105,0.9358714818954468,0.023809523809523836,6.082762718200684,0.991885244846344
1.648488163948059,1.6543009281158447,-0.0058127641677856445,0.9359843134880066,0.023809523809523836,0.0,0.9921146631240845
1.6568446159362793,1.6473604440689087,0.009484171867370605,0.9367916584014893,0.023809523809523836,6.324555397033691,0.9924450516700745
1.658264398574829,1.6436607837677002,0.014603614807128906,0.9358443021774292,0.04761904761904767,1.4142135381698608,0.991997480392456
1.6496388912200928,1.6543258428573608,-0.004686951637268066,0.9364328980445862,1.0,1.7320507764816284,0.9927393198013306
1.6518845558166504,1.6530133485794067,-0.0011287927627563477,0.9344629049301147,0.11904761904761907,2.0,0.9918310642242432
1.6476242542266846,1.6576920747756958,-0.01006782054901123,0.936021089553833,1.0,6.4031243324279785,0.9924900531768799
1.6445444822311401,1.6566493511199951,-0.01210486888885498,0.9354171752929688,1.0,0.0,0.9922424554824829
1.6547911167144775,1.6509432792663574,0.003847837448120117,0.9366154670715332,0.04761904761904767,0.0,0.9923149347305298
1.643409013748169,1.662079930305481,-0.01867091655731201,0.93592768907547,0.0,6.4031243324279785,0.9925953149795532
1.653249979019165,1.650278925895691,0.002971053123474121,0.9380420446395874,0.0714285714285714,2.2360680103302,0.9932256937026978
1.6577200889587402,1.6469773054122925,0.010742783546447754,0.9364222288131714,0.023809523809523836,3.316624879837036,0.9920395016670227
1.6495329141616821,1.6563228368759155,-0.0067899227142333984,0.9351832270622253,1.0,6.082762718200684,0.9921978116035461
1.6526110172271729,1.6538007259368896,-0.0011897087097167969,0.9359398484230042,1.0,6.082762718200684,0.9926073551177979
1.6483312845230103,1.6579846143722534,-0.009653329849243164,0.9364440441131592,1.0,2.4494898319244385,0.9925147294998169
1.6584446430206299,1.6454426050186157,0.01300203800201416,0.9367721080780029,0.023809523809523836,2.8284270763397217,0.9922729730606079
1.65424644947052,1.6535345315933228,0.0007119178771972656,0.9364584684371948,0.1428571428571429,6.082762718200684,0.9924365282058716
1.6456142663955688,1.661372423171997,-0.015758156776428223,0.9348770380020142,0.11904761904761907,6.164413928985596,0.9922089576721191
1.6562646627426147,1.6513651609420776,0.004899501800537109,0.9356473088264465,1.0,6.164413928985596,0.9924502968788147
1.6572282314300537,1.6513561010360718,0.005872130393981934,0.936103880405426,0.11904761904761907,5.656854152679443,0.9922145009040833
1.6589690446853638,1.6461749076843262,0.012794137001037598,0.9365856647491455,0.0714285714285714,4.242640495300293,0.99205082654953
1.6562446355819702,1.65177583694458,0.004468798637390137,0.9372736215591431,0.11904761904761907,3.1622776985168457,0.9925898313522339
1.6482977867126465,1.659898281097412,-0.011600494384765625,0.936593234539032,1.0,6.0,0.9927443265914917
1.6587506532669067,1.6496574878692627,0.009093165397644043,0.9377429485321045,0.09523809523809523,5.656854152679443,0.9927144050598145
1.6539053916931152,1.6525362730026245,0.0013691186904907227,0.935870349407196,1.0,2.8284270763397217,0.9924682378768921
1.6575024127960205,1.6519654989242554,0.005536913871765137,0.9362512230873108,0.23809523809523814,1.7320507764816284,0.992338240146637
1.645004391670227,1.6625744104385376,-0.017570018768310547,0.935896098613739,0.19047619047619047,6.4031243324279785,0.9923447370529175
1.6446411609649658,1.6629759073257446,-0.01833474636077881,0.9371027946472168,0.1428571428571429,0.0,0.9931185841560364
1.658216953277588,1.6485559940338135,0.009660959243774414,0.9373291730880737,1.0,6.324555397033691,0.9928861856460571
1.6549468040466309,1.6536481380462646,0.001298666000366211,0.9363417625427246,0.23809523809523814,6.324555397033691,0.9923389554023743
1.651548147201538,1.656761646270752,-0.005213499069213867,0.9365516304969788,0.04761904761904767,6.4031243324279785,0.9927845001220703
1.6619499921798706,1.6470156908035278,0.014934301376342773,0.9363503456115723,0.023809523809523836,6.4031243324279785,0.9921613335609436
1.648984432220459,1.6611026525497437,-0.012118220329284668,0.935326874256134,1.0,5.830951690673828,0.9924192428588867
1.657788634300232,1.6467386484146118,0.011049985885620117,0.936927855014801,1.0,4.0,0.9927610158920288
1.656552791595459,1.6529489755630493,0.003603816032409668,0.9377415776252747,0.04761904761904767,5.099019527435303,0.9926746487617493
1.6565457582473755,1.6531521081924438,0.0033936500549316406,0.9365770220756531,1.0,0.0,0.992476224899292
1.6515038013458252,1.6589535474777222,-0.007449746131896973,0.9358798861503601,0.023809523809523836,0.0,0.9924973249435425
1.6534637212753296,1.6572171449661255,-0.0037534236907958984,0.9358599781990051,1.0,6.4031243324279785,0.9922091960906982
1.652320146560669,1.6582878828048706,-0.00596773624420166,0.9369617700576782,0.19047619047619047,6.4031243324279785,0.992801308631897
1.6620067358016968,1.6481053829193115,0.013901352882385254,0.9376808404922485,0.38095238095238093,6.480740547180176,0.9927498698234558
1.657008409500122,1.6474392414093018,0.009569168090820312,0.9370516538619995,1.0,1.7320507764816284,0.9919029474258423
1.6601169109344482,1.6500314474105835,0.010085463523864746,0.9368598461151123,1.0,3.872983455657959,0.9924237132072449
1.6558003425598145,1.654273271560669,0.0015270709991455078,0.9360763430595398,1.0,3.464101552963257,0.9922218918800354
1.6585824489593506,1.650681972503662,0.007900476455688477,0.9364408254623413,0.023809523809523836,2.2360680103302,0.9922850728034973
1.6508220434188843,1.6581555604934692,-0.007333517074584961,0.9365389347076416,1.0,4.0,0.9923912882804871
1.6520224809646606,1.6588833332061768,-0.006860852241516113,0.9371996521949768,0.0,5.0,0.9927789568901062
1.6440904140472412,1.6638247966766357,-0.01973438262939453,0.9342591166496277,0.0714285714285714,0.0,0.9920973777770996
1.6540344953536987,1.6567537784576416,-0.002719283103942871,0.9363420009613037,0.2857142857142857,6.4031243324279785,0.992514967918396
1.661637544631958,1.6474871635437012,0.014150381088256836,0.9370602369308472,0.09523809523809523,2.0,0.9925597310066223
1.656411051750183,1.651106595993042,0.005304455757141113,0.9361550807952881,0.023809523809523836,2.2360680103302,0.9924608469009399
1.6610039472579956,1.6475939750671387,0.013409972190856934,0.9360150098800659,0.40476190476190477,6.324555397033691,0.9918767809867859
1.655953288078308,1.6551026105880737,0.000850677490234375,0.9373129606246948,1.0,5.385164737701416,0.9926507472991943
1.6559547185897827,1.6535773277282715,0.0023773908615112305,0.9355274438858032,1.0,4.242640495300293,0.9922771453857422
1.6534574031829834,1.6581711769104004,-0.004713773727416992,0.9364142417907715,0.023809523809523836,6.082762718200684,0.992451548576355
1.6483384370803833,1.660906434059143,-0.012567996978759766,0.9389034509658813,0.0714285714285714,6.244997978210449,0.9934571385383606
1.6498606204986572,1.6593642234802246,-0.009503602981567383,0.9386650323867798,0.04761904761904767,2.2360680103302,0.9933609962463379
1.6651161909103394,1.6450676918029785,0.02004849910736084,0.9360974431037903,1.0,2.4494898319244385,0.9920384883880615
1.6607228517532349,1.648895502090454,0.011827349662780762,0.9380879402160645,0.30952380952380953,6.164413928985596,0.9926096200942993
1.6597075462341309,1.6506375074386597,0.009070038795471191,0.9369106888771057,0.11904761904761907,0.0,0.9923950433731079
1.6584794521331787,1.6481949090957642,0.01028454303741455,0.9376624226570129,1.0,6.244997978210449,0.9922600388526917
1.644419550895691,1.664427399635315,-0.020007848739624023,0.9364715218544006,0.0714285714285714,1.4142135381698608,0.9930684566497803
1.6608856916427612,1.6486790180206299,0.012206673622131348,0.9376084208488464,0.04761904761904767,1.7320507764816284,0.9925225973129272
1.6541857719421387,1.6556363105773926,-0.0014505386352539062,0.9357503056526184,0.09523809523809523,2.2360680103302,0.9922876954078674
1.6573402881622314,1.6525293588638306,0.004810929298400879,0.9375407695770264,1.0,2.4494898319244385,0.9927895665168762
1.654024600982666,1.656848430633545,-0.0028238296508789062,0.9371076822280884,1.0,6.082762718200684,0.992755651473999
1.656211495399475,1.6552928686141968,0.0009186267852783203,0.9365020990371704,0.0714285714285714,6.082762718200684,0.9924518465995789
1.6612499952316284,1.6471667289733887,0.014083266258239746,0.9362127184867859,0.023809523809523836,6.082762718200684,0.9917105436325073
1.6559334993362427,1.6543409824371338,0.0015925168991088867,0.9370942115783691,0.04761904761904767,6.082762718200684,0.992414116859436
1.6399779319763184,1.6686478853225708,-0.02866995334625244,0.9378172755241394,0.16666666666666663,2.6457512378692627,0.9934335947036743
1.6520228385925293,1.6577292680740356,-0.005706429481506348,0.9373106956481934,0.11904761904761907,6.324555397033691,0.9929559230804443
1.6515438556671143,1.6589558124542236,-0.007411956787109375,0.936369001865387,1.0,4.795831680297852,0.9924929738044739
1.6553986072540283,1.6557475328445435,-0.0003489255905151367,0.936623215675354,0.11904761904761907,4.690415859222412,0.9924727082252502
1.6606374979019165,1.6502975225448608,0.010339975357055664,0.936150312423706,1.0,2.4494898319244385,0.9922240376472473
1.6566746234893799,1.6538602113723755,0.0028144121170043945,0.9377592206001282,0.11904761904761907,2.2360680103302,0.9925834536552429
1.6543689966201782,1.6558841466903687,-0.0015151500701904297,0.9367432594299316,0.04761904761904767,1.7320507764816284,0.9927055239677429
1.6518568992614746,1.6587319374084473,-0.006875038146972656,0.9355162382125854,1.0,2.6457512378692627,0.9921025037765503
1.6504806280136108,1.6581696271896362,-0.007688999176025391,0.9370232820510864,0.45238095238095233,4.123105525970459,0.9928658604621887
1.6549097299575806,1.654133677482605,0.0007760524749755859,0.9378563165664673,0.0714285714285714,5.385164737701416,0.9923471212387085
1.6575590372085571,1.6530966758728027,0.0044623613357543945,0.9363603591918945,0.0714285714285714,0.0,0.992344856262207
1.6537152528762817,1.6576663255691528,-0.003951072692871094,0.9368984699249268,0.04761904761904767,6.082762718200684,0.9926192760467529
1.6601693630218506,1.6485188007354736,0.011650562286376953,0.9371764063835144,0.023809523809523836,2.6457512378692627,0.9919298887252808
1.6499826908111572,1.6606558561325073,-0.010673165321350098,0.9371638894081116,0.1428571428571429,3.1622776985168457,0.9927874207496643
1.653887152671814,1.6566697359085083,-0.002782583236694336,0.9376518130302429,0.30952380952380953,3.7416574954986572,0.9930213093757629
1.6512084007263184,1.6602380275726318,-0.009029626846313477,0.9377237558364868,1.0,4.358899116516113,0.9928933382034302
1.6642321348190308,1.6464285850524902,0.017803549766540527,0.9382277727127075,1.0,4.795831680297852,0.9924117922782898
1.650711178779602,1.6590889692306519,-0.008377790451049805,0.9369645118713379,0.11904761904761907,2.2360680103302,0.9929983019828796
1.6545350551605225,1.657077431678772,-0.0025423765182495117,0.9378215074539185,0.04761904761904767,2.6457512378692627,0.9930649399757385
1.6398872137069702,1.6706230640411377,-0.03073585033416748,0.9379910230636597,0.23809523809523814,2.4494898319244385,0.99336838722229
1.6512370109558105,1.6605839729309082,-0.009346961975097656,0.9372036457061768,0.1428571428571429,4.242640495300293,0.9926357269287109
1.6569181680679321,1.6546036005020142,0.0023145675659179688,0.9379782676696777,0.5476190476190477,4.358899116516113,0.992843508720398
1.6544358730316162,1.6549630165100098,-0.0005271434783935547,0.936954140663147,0.04761904761904767,2.0,0.9925299286842346
1.6462048292160034,1.663255214691162,-0.01705038547515869,0.9382267594337463,0.0714285714285714,2.0,0.9933850765228271
1.6537474393844604,1.6575394868850708,-0.0037920475006103516,0.9378361701965332,0.09523809523809523,3.872983455657959,0.9928683042526245
1.6478139162063599,1.6638487577438354,-0.016034841537475586,0.9371697902679443,0.04761904761904767,3.872983455657959,0.993063747882843
1.6583501100540161,1.6536037921905518,0.0047463178634643555,0.9377829432487488,0.38095238095238093,2.4494898319244385,0.992967963218689
1.6618244647979736,1.6474862098693848,0.014338254928588867,0.9393512010574341,0.0714285714285714,2.4494898319244385,0.9931862354278564
1.6513630151748657,1.6597492694854736,-0.00838625431060791,0.9367883801460266,0.11904761904761907,5.74456262588501,0.9928058385848999
1.649889588356018,1.6597397327423096,-0.009850144386291504,0.9375081658363342,0.023809523809523836,0.0,0.993202805519104
1.6577798128128052,1.654585599899292,0.0031942129135131836,0.9378244876861572,0.33333333333333337,0.0,0.9929183721542358
1.6618211269378662,1.6428210735321045,0.01900005340576172,0.9401423931121826,0.023809523809523836,0.0,0.9926887154579163
1.6598179340362549,1.6450937986373901,0.014724135398864746,0.9378863573074341,0.11904761904761907,0.0,0.9919249415397644
2.928905963897705,2.919325828552246,0.009580135345458984,0.9045186042785645,0.2142857142857143,6.324555397033691,0.9753492474555969
2.8860840797424316,2.884850263595581,0.001233816146850586,0.8904733657836914,0.2142857142857143,6.324555397033691,0.9668711423873901
2.841494560241699,2.8504221439361572,-0.008927583694458008,0.8702612519264221,1.0,6.324555397033691,0.9468910098075867
2.798967123031616,2.8030543327331543,-0.004087209701538086,0.8549912571907043,1.0,2.6457512378692627,0.9241505265235901
2.7814528942108154,2.770798444747925,0.010654449462890625,0.8404162526130676,1.0,6.082762718200684,0.9187433123588562
2.739863395690918,2.7585461139678955,-0.01868271827697754,0.8305502533912659,1.0,5.74456262588501,0.9123526811599731
2.724762201309204,2.687514066696167,0.03724813461303711,0.8103674650192261,1.0,5.74456262588501,0.9042826294898987
2.7112345695495605,2.6838457584381104,0.027388811111450195,0.7977103590965271,0.04761904761904767,5.916079998016357,0.9014759659767151
2.666158437728882,2.6571521759033203,0.009006261825561523,0.7915892004966736,1.0,2.8284270763397217,0.89536452293396
2.5710256099700928,2.5871036052703857,-0.01607799530029297,0.7693354487419128,0.04761904761904767,6.4031243324279785,0.869409441947937
2.5281147956848145,2.534459114074707,-0.006344318389892578,0.7550035715103149,0.11904761904761907,6.164413928985596,0.8538922071456909
2.5164637565612793,2.5312743186950684,-0.014810562133789062,0.7557846307754517,1.0,2.2360680103302,0.842156708240509
2.518573760986328,2.506098747253418,0.012475013732910156,0.7561951875686646,0.2142857142857143,6.4031243324279785,0.8497249484062195
2.5017106533050537,2.498006582260132,0.003704071044921875,0.7615687847137451,1.0,6.164413928985596,0.8625130653381348
2.4521594047546387,2.4577407836914062,-0.005581378936767578,0.7649272680282593,0.16666666666666663,2.2360680103302,0.8717395067214966
2.404049873352051,2.406541347503662,-0.002491474151611328,0.7648864984512329,0.023809523809523836,1.7320507764816284,0.8815772533416748
2.387871265411377,2.3784470558166504,0.009424209594726562,0.7752343416213989,1.0,2.6457512378692627,0.8900833129882812
2.3781580924987793,2.3637616634368896,0.014396429061889648,0.7890576124191284,0.09523809523809523,6.082762718200684,0.8857141733169556
2.353766679763794,2.345149517059326,0.008617162704467773,0.7929462790489197,0.023809523809523836,6.164413928985596,0.8923411965370178
2.30907940864563,2.3083741664886475,0.0007052421569824219,0.7944832444190979,1.0,2.6457512378692627,0.8942148089408875
2.251065492630005,2.2745866775512695,-0.02352118492126465,0.7977525591850281,0.09523809523809523,6.244997978210449,0.893203616142273
2.218653678894043,2.2193610668182373,-0.0007073879241943359,0.7965176105499268,0.023809523809523836,0.0,0.8953452706336975
2.1780929565429688,2.1776065826416016,0.0004863739013671875,0.7938021421432495,0.04761904761904767,6.324555397033691,0.8879173994064331
2.146862506866455,2.1373672485351562,0.009495258331298828,0.7923460602760315,0.11904761904761907,6.324555397033691,0.8788535594940186
2.1105406284332275,2.103273630142212,0.007266998291015625,0.7923587560653687,1.0,6.244997978210449,0.8665634989738464
2.076807737350464,2.0753839015960693,0.0014238357543945312,0.801156759262085,0.09523809523809523,6.244997978210449,0.8668391704559326
2.0558834075927734,2.0584959983825684,-0.002612590789794922,0.8142436742782593,0.0714285714285714,6.480740547180176,0.8742648363113403
2.040647268295288,2.034865140914917,0.005782127380371094,0.824974775314331,1.0,2.4494898319244385,0.8817811012268066
2.026548385620117,2.02592134475708,0.0006270408630371094,0.8409683704376221,1.0,2.2360680103302,0.8930163979530334
2.0173985958099365,2.018148422241211,-0.0007498264312744141,0.8568059802055359,0.04761904761904767,1.7320507764816284,0.9066568613052368
2.006209373474121,2.0051567554473877,0.0010526180267333984,0.8670316934585571,1.0,1.0,0.9163923859596252
1.9835431575775146,1.992966890335083,-0.00942373275756836,0.8811761140823364,0.0714285714285714,6.4031243324279785,0.9272264242172241
1.9788949489593506,1.9787368774414062,0.00015807151794433594,0.8878159523010254,1.0,5.830951690673828,0.9317695498466492
1.9720252752304077,1.9708625078201294,0.0011627674102783203,0.8961156010627747,0.0,3.0,0.937730610370636
1.9561846256256104,1.9693825244903564,-0.013197898864746094,0.908793568611145,0.1428571428571429,6.4031243324279785,0.9482553601264954
1.9576112031936646,1.9458420276641846,0.01176917552947998,0.9139550924301147,0.0714285714285714,6.324555397033691,0.9543514251708984
1.9398531913757324,1.9336912631988525,0.006161928176879883,0.9249900579452515,0.0,6.324555397033691,0.9630745053291321
1.9296613931655884,1.915433645248413,0.014227747917175293,0.9328024983406067,0.023809523809523836,6.0,0.969890832901001
1.908379077911377,1.9142563343048096,-0.005877256393432617,0.9476058483123779,1.0,3.605551242828369,0.981598973274231
1.8969228267669678,1.8987364768981934,-0.001813650131225586,0.9501234889030457,0.19047619047619047,3.605551242828369,0.9828975200653076
1.8947526216506958,1.8716366291046143,0.023115992546081543,0.9432200193405151,0.023809523809523836,3.464101552963257,0.9815393686294556
1.8608276844024658,1.877709984779358,-0.01688230037689209,0.9476482272148132,1.0,1.0,0.985400915145874
1.8541274070739746,1.8563998937606812,-0.002272486686706543,0.9416458010673523,0.04761904761904767,6.244997978210449,0.984677791595459
1.8262629508972168,1.8518311977386475,-0.025568246841430664,0.9391568899154663,1.0,5.916079998016357,0.9863721132278442
1.8162389993667603,1.824645757675171,-0.008406758308410645,0.9301718473434448,0.1428571428571429,5.916079998016357,0.9848875999450684
1.804265022277832,1.7860593795776367,0.018205642700195312,0.9110686182975769,0.3571428571428571,6.4031243324279785,0.9782122373580933
1.7614730596542358,1.7661793231964111,-0.004706263542175293,0.8997383713722229,0.19047619047619047,6.4031243324279785,0.9766699075698853
1.7221596240997314,1.7372132539749146,-0.015053629875183105,0.8784843683242798,0.09523809523809523,6.324555397033691,0.9717426300048828
1.6839567422866821,1.6908009052276611,-0.006844162940979004,0.8538209199905396,0.0714285714285714,1.0,0.9635266065597534
1.6561733484268188,1.6641432046890259,-0.007969856262207031,0.8285580277442932,1.0,6.244997978210449,0.9503295421600342
1.6445631980895996,1.631578803062439,0.012984395027160645,0.8133150339126587,0.16666666666666663,6.082762718200684,0.9363701939582825
1.615000605583191,1.6305793523788452,-0.015578746795654297,0.7953429818153381,1.0,3.7416574954986572,0.9156315922737122
1.6137627363204956,1.6092978715896606,0.004464864730834961,0.7926790118217468,0.023809523809523836,5.74456262588501,0.9161850214004517
1.606217861175537,1.5894066095352173,0.016811251640319824,0.7831284999847412,1.0,6.324555397033691,0.9016580581665039
1.5853819847106934,1.5819547176361084,0.003427267074584961,0.7839687466621399,0.04761904761904767,2.0,0.8985875248908997
1.5802918672561646,1.568061113357544,0.012230753898620605,0.7756704688072205,0.0714285714285714,3.464101552963257,0.8861818313598633
1.56912100315094,1.55333411693573,0.01578688621520996,0.7751399278640747,1.0,3.605551242828369,0.8854180574417114
1.5524249076843262,1.5446503162384033,0.0077745914459228516,0.7682934403419495,0.11904761904761907,1.0,0.8739249110221863
1.5383456945419312,1.5303950309753418,0.007950663566589355,0.764031171798706,0.2142857142857143,6.324555397033691,0.8742038011550903
1.5278946161270142,1.5045169591903687,0.023377656936645508,0.7446173429489136,1.0,0.0,0.8639475703239441
1.514408826828003,1.483379602432251,0.031029224395751953,0.7281016111373901,0.04761904761904767,5.656854152679443,0.8579214811325073
1.487758994102478,1.467155933380127,0.020603060722351074,0.7154373526573181,0.04761904761904767,3.316624879837036,0.851746141910553
1.443125605583191,1.4631911516189575,-0.0200655460357666,0.7130261659622192,0.23809523809523814,6.4031243324279785,0.8512576222419739
1.4377940893173218,1.4125676155090332,0.025226473808288574,0.6933177709579468,0.0714285714285714,6.244997978210449,0.8214576244354248
1.4150574207305908,1.3999040126800537,0.01515340805053711,0.6986032128334045,0.04761904761904767,6.244997978210449,0.8305127620697021
1.4205571413040161,1.3938310146331787,0.026726126670837402,0.7353454828262329,1.0,0.0,0.8518707752227783
1.4162474870681763,1.3974348306655884,0.01881265640258789,0.7452624440193176,1.0,6.164413928985596,0.8526982069015503
1.407283067703247,1.406904935836792,0.0003781318664550781,0.7473944425582886,0.23809523809523814,3.1622776985168457,0.8539778590202332
1.411272406578064,1.429976224899292,-0.018703818321228027,0.7486825585365295,0.023809523809523836,2.4494898319244385,0.8589197397232056
1.4493590593338013,1.433792233467102,0.015566825866699219,0.7413733601570129,1.0,5.656854152679443,0.8568583726882935
1.4458967447280884,1.4565192461013794,-0.010622501373291016,0.7402563691139221,0.0714285714285714,5.74456262588501,0.8596713542938232
1.4531457424163818,1.4574408531188965,-0.0042951107025146484,0.7366880774497986,1.0,5.74456262588501,0.8548219799995422
1.4691730737686157,1.4523717164993286,0.01680135726928711,0.7297137379646301,1.0,6.480740547180176,0.8399261832237244
1.4567452669143677,1.475572943687439,-0.01882767677307129,0.7311707139015198,0.09523809523809523,1.0,0.836758553981781
1.4711250066757202,1.4753552675247192,-0.0042302608489990234,0.7405645251274109,0.1428571428571429,6.4031243324279785,0.8371229767799377
1.4696489572525024,1.477232575416565,-0.0075836181640625,0.751851499080658,0.23809523809523814,6.164413928985596,0.8368957042694092
1.466697096824646,1.4734114408493042,-0.006714344024658203,0.768771767616272,1.0,3.605551242828369,0.8472810983657837
1.4662277698516846,1.4653782844543457,0.0008494853973388672,0.7816868424415588,0.2142857142857143,3.0,0.854085385799408
1.4555500745773315,1.469916582107544,-0.014366507530212402,0.7871288657188416,1.0,6.480740547180176,0.8532467484474182
1.462097406387329,1.4492613077163696,0.012836098670959473,0.7868559956550598,0.0,0.0,0.8539096713066101
1.440515160560608,1.4516743421554565,-0.011159181594848633,0.7825377583503723,0.023809523809523836,5.830951690673828,0.8479756116867065
1.4342561960220337,1.4527487754821777,-0.018492579460144043,0.7830125689506531,1.0,5.830951690673828,0.8465598225593567
1.4376251697540283,1.434139609336853,0.003485560417175293,0.762210488319397,0.09523809523809523,0.0,0.8386722803115845
1.4304554462432861,1.4255852699279785,0.004870176315307617,0.7390198111534119,0.2142857142857143,6.4031243324279785,0.8156845569610596
1.435400366783142,1.4332220554351807,0.0021783113479614258,0.7304413914680481,0.0,1.4142135381698608,0.7976949214935303
1.4582321643829346,1.4570024013519287,0.0012297630310058594,0.7615777254104614,1.0,6.4031243324279785,0.8396695256233215
1.470528244972229,1.478070616722107,-0.00754237174987793,0.7954588532447815,1.0,0.0,0.8541319966316223
1.489121675491333,1.4836232662200928,0.005498409271240234,0.8044584393501282,0.19047619047619047,6.324555397033691,0.8604242205619812
1.4991379976272583,1.4921647310256958,0.0069732666015625,0.8166769742965698,1.0,1.7320507764816284,0.8774627447128296
1.4998164176940918,1.5008076429367065,-0.000991225242614746,0.8260272145271301,1.0,6.4031243324279785,0.8893743753433228
1.5043140649795532,1.5011537075042725,0.0031603574752807617,0.8288600444793701,0.023809523809523836,6.0,0.8952008485794067
1.500057339668274,1.5022025108337402,-0.0021451711654663086,0.8352524042129517,0.023809523809523836,2.2360680103302,0.9033604264259338
1.5029622316360474,1.494992971420288,0.007969260215759277,0.8390869498252869,1.0,2.2360680103302,0.9078961610794067
1.4953123331069946,1.4950535297393799,0.0002588033676147461,0.839063286781311,1.0,6.164413928985596,0.9054551720619202
1.4921191930770874,1.4901641607284546,0.0019550323486328125,0.8339864611625671,0.04761904761904767,6.164413928985596,0.9037158489227295
1.4884003400802612,1.484660029411316,0.0037403106689453125,0.8332100510597229,0.023809523809523836,6.164413928985596,0.9105297923088074
1.4829756021499634,1.4806830883026123,0.0022925138473510742,0.8321263790130615,1.0,0.0,0.9062281250953674
1.4780433177947998,1.477379560470581,0.00066375732421875,0.8270516991615295,0.1428571428571429,0.0,0.8995705246925354
1.4719288349151611,1.4806867837905884,-0.008757948875427246,0.8206807971000671,0.023809523809523836,5.5677642822265625,0.8988196849822998
1.4818766117095947,1.4809935092926025,0.0008831024169921875,0.8240095376968384,0.09523809523809523,5.5677642822265625,0.9008921384811401
1.5015873908996582,1.5046143531799316,-0.0030269622802734375,0.8210021257400513,1.0,0.0,0.896887481212616
1.538887858390808,1.534317135810852,0.004570722579956055,0.822203516960144,0.09523809523809523,6.4031243324279785,0.8979950547218323
1.56548011302948,1.5666762590408325,-0.001196146011352539,0.8139064311981201,1.0,6.4031243324279785,0.893058180809021
1.5809597969055176,1.581438422203064,-0.0004786252975463867,0.8081778287887573,1.0,6.082762718200684,0.8914923667907715
1.5859657526016235,1.5709102153778076,0.015055537223815918,0.806471586227417,1.0,2.4494898319244385,0.8908816576004028
1.5625356435775757,1.5674632787704468,-0.004927635192871094,0.7932644486427307,0.26190476190476186,6.4031243324279785,0.884857714176178
1.5402354001998901,1.5428473949432373,-0.002611994743347168,0.7551901936531067,1.0,6.164413928985596,0.8572937250137329
1.5248669385910034,1.5222915410995483,0.002575397491455078,0.7170999646186829,1.0,2.4494898319244385,0.8150500059127808
1.5145983695983887,1.510903000831604,0.003695368766784668,0.7130536437034607,0.023809523809523836,6.324555397033691,0.8071627020835876
1.5122219324111938,1.5194553136825562,-0.007233381271362305,0.7131293416023254,1.0,5.916079998016357,0.8086039423942566
1.5115177631378174,1.5210481882095337,-0.009530425071716309,0.7226450443267822,0.11904761904761907,3.7416574954986572,0.8210934400558472
1.5206639766693115,1.5036553144454956,0.017008662223815918,0.7379709482192993,0.023809523809523836,4.358899116516113,0.8375081419944763
1.5041935443878174,1.5052815675735474,-0.0010880231857299805,0.7467437982559204,1.0,4.0,0.8488429188728333
1.4976439476013184,1.4922022819519043,0.0054416656494140625,0.7487169504165649,0.09523809523809523,6.324555397033691,0.8487445712089539
1.48531174659729,1.4844597578048706,0.0008519887924194336,0.7474392652511597,0.04761904761904767,6.0,0.8462552428245544
1.4763134717941284,1.4779032468795776,-0.0015897750854492188,0.7575657963752747,1.0,3.0,0.8514573574066162
1.4716383218765259,1.469336748123169,0.0023015737533569336,0.7661253809928894,0.16666666666666663,2.2360680103302,0.8547664284706116
1.4697428941726685,1.4699712991714478,-0.00022840499877929688,0.7643274664878845,0.16666666666666663,6.324555397033691,0.8536554574966431
1.4682725667953491,1.4766186475753784,-0.008346080780029297,0.765795111656189,0.33333333333333337,6.164413928985596,0.8545244336128235
1.4821436405181885,1.478898525238037,0.003245115280151367,0.7786524891853333,0.04761904761904767,2.4494898319244385,0.8609548807144165
1.4932363033294678,1.4854614734649658,0.007774829864501953,0.78813636302948,1.0,6.0,0.866230845451355
1.4987553358078003,1.5020371675491333,-0.003281831741333008,0.8023123145103455,0.1428571428571429,5.74456262588501,0.8748327493667603
1.509670376777649,1.5093321800231934,0.0003381967544555664,0.8080083131790161,0.0714285714285714,3.605551242828369,0.8776121735572815
1.517620325088501,1.5241340398788452,-0.006513714790344238,0.8155276775360107,0.04761904761904767,4.582575798034668,0.8825399279594421
1.5365004539489746,1.527880072593689,0.008620381355285645,0.8264434337615967,1.0,5.385164737701416,0.8875854015350342
1.5438388586044312,1.543907642364502,-6.878376007080078e-05,0.8361330628395081,0.09523809523809523,5.830951690673828,0.8943183422088623
1.5581759214401245,1.5564428567886353,0.0017330646514892578,0.8419567346572876,0.1428571428571429,6.164413928985596,0.8972943425178528
1.5716607570648193,1.5675711631774902,0.0040895938873291016,0.8467002511024475,1.0,3.1622776985168457,0.8999503254890442
1.5809272527694702,1.576261281967163,0.004665970802307129,0.8501101136207581,0.2142857142857143,4.4721360206604,0.901553750038147
1.5802950859069824,1.5848028659820557,-0.004507780075073242,0.8565636277198792,0.2857142857142857,4.898979663848877,0.9073057770729065
1.5883010625839233,1.5855987071990967,0.00270235538482666,0.8561342358589172,0.5,0.0,0.9057115316390991
1.5840188264846802,1.593253254890442,-0.009234428405761719,0.8628596067428589,0.19047619047619047,6.244997978210449,0.9124004244804382
1.5917028188705444,1.5941922664642334,-0.002489447593688965,0.855476975440979,1.0,6.244997978210449,0.9051452875137329
1.5989903211593628,1.5991549491882324,-0.0001646280288696289,0.8547967672348022,0.09523809523809523,6.082762718200684,0.9047874212265015
1.6052623987197876,1.6034655570983887,0.0017968416213989258,0.8513915538787842,0.1428571428571429,2.4494898319244385,0.9025136828422546
1.6086050271987915,1.6092873811721802,-0.0006823539733886719,0.8510196208953857,0.4285714285714286,2.2360680103302,0.9007890820503235
1.615139126777649,1.61345374584198,0.0016853809356689453,0.8486891984939575,1.0,2.2360680103302,0.9002161026000977
1.6271077394485474,1.6208299398422241,0.006277799606323242,0.8386026620864868,1.0,1.4142135381698608,0.8919957280158997
1.6431854963302612,1.6303114891052246,0.012874007225036621,0.8374236226081848,0.0714285714285714,6.4031243324279785,0.8902287483215332
1.646167278289795,1.6443190574645996,0.0018482208251953125,0.8316599726676941,1.0,6.164413928985596,0.8873570561408997
1.65125572681427,1.6456129550933838,0.0056427717208862305,0.8155423402786255,0.11904761904761907,6.164413928985596,0.8755007386207581
1.644200086593628,1.6434204578399658,0.0007796287536621094,0.7983977794647217,0.023809523809523836,6.4031243324279785,0.8662251234054565
1.6243188381195068,1.6237202882766724,0.0005985498428344727,0.7729522585868835,0.09523809523809523,2.2360680103302,0.85176020860672
1.590611219406128,1.6052402257919312,-0.014629006385803223,0.7579509615898132,0.023809523809523836,6.164413928985596,0.8412982821464539
1.5774365663528442,1.573889970779419,0.003546595573425293,0.7388103008270264,0.023809523809523836,5.5677642822265625,0.8281435370445251
1.5611385107040405,1.5596871376037598,0.0014513731002807617,0.7350035905838013,1.0,4.582575798034668,0.8268604874610901
1.551063060760498,1.551867961883545,-0.000804901123046875,0.7334713339805603,0.09523809523809523,3.1622776985168457,0.8260576725006104
1.550052523612976,1.5454076528549194,0.004644870758056641,0.7335407137870789,1.0,2.8284270763397217,0.8265082836151123
1.5454623699188232,1.5505720376968384,-0.005109667778015137,0.7437113523483276,0.023809523809523836,2.2360680103302,0.8346296548843384
1.5533162355422974,1.5454457998275757,0.00787043571472168,0.7432323098182678,0.09523809523809523,6.4031243324279785,0.8333089351654053
1.547839879989624,1.5482399463653564,-0.0004000663757324219,0.7488790154457092,1.0,6.4031243324279785,0.8404086232185364
1.540313959121704,1.5473099946975708,-0.006996035575866699,0.7526019215583801,0.26190476190476186,6.4031243324279785,0.8412433862686157
1.5433579683303833,1.5409951210021973,0.002362847328186035,0.7510862946510315,0.23809523809523814,6.082762718200684,0.840457558631897
1.536251425743103,1.5452252626419067,-0.008973836898803711,0.7582395076751709,0.09523809523809523,6.082762718200684,0.844825804233551
1.540326714515686,1.5378869771957397,0.002439737319946289,0.754665732383728,0.09523809523809523,0.0,0.8437666296958923
1.5428059101104736,1.5388184785842896,0.003987431526184082,0.7565646767616272,0.023809523809523836,0.0,0.8459204435348511
1.5435796976089478,1.5444893836975098,-0.0009096860885620117,0.7597610950469971,1.0,0.0,0.8488084077835083
1.5481938123703003,1.5458788871765137,0.002314925193786621,0.7607547640800476,0.023809523809523836,6.164413928985596,0.8496290445327759
1.548916220664978,1.5506253242492676,-0.0017091035842895508,0.7633277177810669,1.0,2.2360680103302,0.851485013961792
1.554827332496643,1.5437686443328857,0.011058688163757324,0.7548705339431763,0.11904761904761907,3.1622776985168457,0.8460171222686768
1.5535629987716675,1.544256567955017,0.00930643081665039,0.7550728917121887,1.0,3.464101552963257,0.8466059565544128
1.5491009950637817,1.54619300365448,0.002907991409301758,0.754156231880188,1.0,4.123105525970459,0.8474883437156677
1.5431469678878784,1.5527865886688232,-0.009639620780944824,0.7585342526435852,1.0,5.291502475738525,0.8513129949569702
1.5490659475326538,1.5444048643112183,0.004661083221435547,0.7477050423622131,1.0,4.690415859222412,0.8451449871063232
1.541450023651123,1.5491023063659668,-0.00765228271484375,0.7489817142486572,0.09523809523809523,4.690415859222412,0.8466096520423889
1.5383470058441162,1.5450941324234009,-0.006747126579284668,0.7468863129615784,0.023809523809523836,0.0,0.8472975492477417
1.5384122133255005,1.5448222160339355,-0.006410002708435059,0.7439430356025696,0.2142857142857143,5.916079998016357,0.8459110856056213
1.5437943935394287,1.5414377450942993,0.0023566484451293945,0.7422804236412048,0.0714285714285714,5.916079998016357,0.8437048196792603
1.5468398332595825,1.5472161769866943,-0.0003763437271118164,0.7402684688568115,0.33333333333333337,6.082762718200684,0.8432490825653076
1.5522557497024536,1.552282452583313,-2.6702880859375e-05,0.7410314083099365,1.0,6.082762718200684,0.8446536660194397
1.5617402791976929,1.5533612966537476,0.008378982543945312,0.7373175024986267,0.47619047619047616,5.099019527435303,0.838972806930542
1.5659434795379639,1.5629163980484009,0.0030270814895629883,0.7408791780471802,1.0,4.4721360206604,0.8434987664222717
1.566964864730835,1.5721782445907593,-0.005213379859924316,0.7416389584541321,1.0,2.4494898319244385,0.8424888253211975
1.57068932056427,1.5767548084259033,-0.006065487861633301,0.7446000576019287,0.16666666666666663,6.164413928985596,0.8416165113449097
1.5763671398162842,1.571239948272705,0.0051271915435791016,0.7417168021202087,1.0,6.244997978210449,0.834149956703186
1.569888949394226,1.5773651599884033,-0.007476210594177246,0.750294029712677,0.11904761904761907,6.244997978210449,0.8386551141738892
1.5699447393417358,1.5699143409729004,3.039836883544922e-05,0.7570565342903137,1.0,0.0,0.8427656888961792
1.5616422891616821,1.5602566003799438,0.0013856887817382812,0.7536945939064026,0.38095238095238093,5.74456262588501,0.8381466269493103
1.5406404733657837,1.5516289472579956,-0.010988473892211914,0.7571477293968201,0.09523809523809523,3.1622776985168457,0.8451202511787415
1.5294488668441772,1.5356637239456177,-0.00621485710144043,0.7532389163970947,0.09523809523809523,2.4494898319244385,0.84470534324646
1.532244324684143,1.5332831144332886,-0.0010387897491455078,0.7622464895248413,1.0,6.082762718200684,0.8520358800888062
1.549407720565796,1.5459061861038208,0.0035015344619750977,0.7777319550514221,0.0714285714285714,6.244997978210449,0.8634031414985657
1.5772267580032349,1.5731627941131592,0.004063963890075684,0.7999729514122009,1.0,2.8284270763397217,0.876089870929718
1.6004341840744019,1.5961171388626099,0.004317045211791992,0.80430006980896,1.0,2.8284270763397217,0.8766300082206726
1.608764410018921,1.6068216562271118,0.001942753791809082,0.7891262173652649,0.2142857142857143,4.582575798034668,0.866719126701355
1.6063530445098877,1.6060429811477661,0.00031006336212158203,0.7733452916145325,0.023809523809523836,2.8284270763397217,0.8566886782646179
1.594305157661438,1.5930367708206177,0.0012683868408203125,0.7566125392913818,0.11904761904761907,5.656854152679443,0.8448156714439392
1.574480414390564,1.5783206224441528,-0.003840208053588867,0.7446426749229431,1.0,0.0,0.8352317214012146
1.5572458505630493,1.5600775480270386,-0.002831697463989258,0.7388216257095337,0.0714285714285714,4.0,0.8325319886207581
1.5398967266082764,1.5506616830825806,-0.0107649564743042,0.7386952042579651,0.11904761904761907,4.0,0.833875834941864
1.5404537916183472,1.5329900979995728,0.007463693618774414,0.7379381656646729,0.16666666666666663,0.0,0.8349440097808838
1.5391628742218018,1.5319225788116455,0.00724029541015625,0.7458312511444092,0.33333333333333337,6.4031243324279785,0.8409698009490967
1.5449601411819458,1.5366663932800293,0.008293747901916504,0.7508322596549988,0.23809523809523814,6.4031243324279785,0.8431727886199951
1.5457031726837158,1.5553098917007446,-0.009606719017028809,0.7691323757171631,1.0,5.656854152679443,0.8580325841903687
1.5670686960220337,1.5581916570663452,0.008877038955688477,0.7698360085487366,1.0,2.6457512378692627,0.8557778000831604
1.5751196146011353,1.5689269304275513,0.006192684173583984,0.7702496647834778,0.6190476190476191,2.4494898319244385,0.8537095785140991
1.5708024501800537,1.5844473838806152,-0.013644933700561523,0.7799537181854248,1.0,1.4142135381698608,0.8635154366493225
1.5788997411727905,1.5766462087631226,0.0022535324096679688,0.768415629863739,1.0,2.2360680103302,0.8531684279441833
1.5663069486618042,1.5832222700119019,-0.016915321350097656,0.7665600180625916,0.023809523809523836,3.1622776985168457,0.8535381555557251
1.5653218030929565,1.5712504386901855,-0.005928635597229004,0.7577324509620667,1.0,2.6457512378692627,0.8465849161148071
1.555727481842041,1.5695769786834717,-0.013849496841430664,0.7584311366081238,0.23809523809523814,3.0,0.8502036929130554
1.555437445640564,1.5613863468170166,-0.005948901176452637,0.7570909857749939,0.11904761904761907,2.8284270763397217,0.8483617305755615
1.5556360483169556,1.5551294088363647,0.0005066394805908203,0.7511381506919861,0.023809523809523836,3.872983455657959,0.843899130821228
1.5506139993667603,1.5593841075897217,-0.008770108222961426,0.7538595795631409,0.023809523809523836,3.0,0.8428913354873657
1.5626862049102783,1.5484353303909302,0.014250874519348145,0.7513843774795532,0.09523809523809523,4.358899116516113,0.8415368795394897
1.562059760093689,1.549601435661316,0.012458324432373047,0.7558261156082153,0.1428571428571429,3.316624879837036,0.8434366583824158
1.5576512813568115,1.5603638887405396,-0.0027126073837280273,0.7596262097358704,0.023809523809523836,4.242640495300293,0.8484582304954529
1.5652579069137573,1.558398723602295,0.006859183311462402,0.7612746953964233,0.19047619047619047,5.291502475738525,0.8487557172775269
1.5605714321136475,1.5644785165786743,-0.0039070844650268555,0.7614962458610535,0.09523809523809523,5.830951690673828,0.8495621085166931
1.5678658485412598,1.5590256452560425,0.008840203285217285,0.758167028427124,0.26190476190476186,3.0,0.8468367457389832
1.5686546564102173,1.5597177743911743,0.008936882019042969,0.7593775987625122,0.09523809523809523,2.6457512378692627,0.8484414219856262
1.563189148902893,1.562508463859558,0.0006806850433349609,0.7597166299819946,0.3571428571428571,6.0,0.848093569278717
1.5698765516281128,1.5560317039489746,0.013844847679138184,0.7554871439933777,0.09523809523809523,0.0,0.844082772731781
1.5662122964859009,1.5558183193206787,0.010393977165222168,0.7545868754386902,0.33333333333333337,6.4031243324279785,0.8444033265113831
1.5544164180755615,1.5655254125595093,-0.011108994483947754,0.7589231729507446,1.0,1.7320507764816284,0.8485807776451111
1.5580905675888062,1.5602039098739624,-0.00211334228515625,0.7574549317359924,0.19047619047619047,2.8284270763397217,0.8481338620185852
1.561625599861145,1.5546382665634155,0.006987333297729492,0.7541460394859314,0.023809523809523836,6.0,0.8467569947242737
1.561968445777893,1.5534886121749878,0.008479833602905273,0.752601683139801,0.1428571428571429,6.082762718200684,0.8425275683403015
1.5626853704452515,1.5535714626312256,0.009113907814025879,0.7505404949188232,1.0,4.795831680297852,0.8394973278045654
1.562604546546936,1.554374098777771,0.008230447769165039,0.7564230561256409,1.0,4.4721360206604,0.8462076783180237
1.5539109706878662,1.5632624626159668,-0.009351491928100586,0.7597401738166809,0.023809523809523836,5.4772257804870605,0.8488657474517822
1.560327172279358,1.5578958988189697,0.0024312734603881836,0.7570468783378601,0.04761904761904767,0.0,0.846932590007782
1.5664936304092407,1.5516663789749146,0.014827251434326172,0.7517136931419373,0.1428571428571429,5.099019527435303,0.8400431871414185
1.5604053735733032,1.5603848695755005,2.0503997802734375e-05,0.7568408846855164,1.0,2.4494898319244385,0.8459399938583374
1.5550848245620728,1.5646872520446777,-0.00960242748260498,0.7643176317214966,0.11904761904761907,3.316624879837036,0.853053629398346
1.5574374198913574,1.5607198476791382,-0.0032824277877807617,0.7568140625953674,0.5238095238095238,6.4031243324279785,0.8453401923179626
1.5626294612884521,1.5564684867858887,0.0061609745025634766,0.7534347772598267,0.2857142857142857,6.164413928985596,0.8429477214813232
1.5590006113052368,1.5598427057266235,-0.0008420944213867188,0.7595734000205994,1.0,3.605551242828369,0.8492804169654846
1.557726263999939,1.559820532798767,-0.002094268798828125,0.7586506605148315,1.0,3.1622776985168457,0.8485205769538879
1.5545588731765747,1.562059760093689,-0.007500886917114258,0.7568581700325012,0.38095238095238093,6.4031243324279785,0.8471105098724365
1.5579246282577515,1.5572178363800049,0.000706791877746582,0.7545279860496521,0.23809523809523814,6.082762718200684,0.8448442220687866
1.5607941150665283,1.5540574789047241,0.006736636161804199,0.7539262175559998,0.023809523809523836,2.4494898319244385,0.8441709280014038
1.5536366701126099,1.5613199472427368,-0.007683277130126953,0.7564281821250916,1.0,6.4031243324279785,0.8473216891288757
1.5534579753875732,1.5625587701797485,-0.009100794792175293,0.7565136551856995,0.09523809523809523,6.082762718200684,0.846173882484436
1.5584938526153564,1.555976390838623,0.0025174617767333984,0.7549071907997131,0.2142857142857143,3.0,0.8458002805709839
1.556046962738037,1.5578992366790771,-0.001852273941040039,0.7551847696304321,0.023809523809523836,3.0,0.8468062877655029
1.5534948110580444,1.5638386011123657,-0.010343790054321289,0.7586199045181274,1.0,3.0,0.8460274338722229
1.5625447034835815,1.557463526725769,0.0050811767578125,0.7609533667564392,0.11904761904761907,6.164413928985596,0.8517911434173584
1.5537914037704468,1.5622342824935913,-0.008442878723144531,0.7614386677742004,0.023809523809523836,4.898979663848877,0.8497915863990784
1.558251976966858,1.5558651685714722,0.002386808395385742,0.7554077506065369,1.0,2.8284270763397217,0.8439859747886658
1.5552077293395996,1.5590989589691162,-0.0038912296295166016,0.7536090016365051,0.11904761904761907,4.242640495300293,0.8438218235969543
1.5607153177261353,1.5531851053237915,0.00753021240234375,0.752103865146637,0.09523809523809523,3.0,0.8411858677864075
1.5545670986175537,1.5608763694763184,-0.0063092708587646484,0.7543695569038391,0.11904761904761907,6.244997978210449,0.8435183167457581
1.5604825019836426,1.5532187223434448,0.007263779640197754,0.7527221441268921,0.09523809523809523,6.0,0.844128429889679
1.5586960315704346,1.5539120435714722,0.004783987998962402,0.752341091632843,1.0,2.6457512378692627,0.8432349562644958
1.5586477518081665,1.5536869764328003,0.004960775375366211,0.7547129392623901,0.4285714285714286,1.4142135381698608,0.8454949259757996
1.553014874458313,1.5635981559753418,-0.010583281517028809,0.7565018534660339,0.38095238095238093,2.0,0.8449777960777283
1.5506036281585693,1.5610908269882202,-0.010487198829650879,0.7556208372116089,0.1428571428571429,6.244997978210449,0.8461937308311462
1.5568034648895264,1.554640531539917,0.002162933349609375,0.7540066242218018,0.0714285714285714,6.244997978210449,0.8430802822113037
1.5515860319137573,1.5621744394302368,-0.010588407516479492,0.7569391131401062,1.0,4.582575798034668,0.8464340567588806
1.5514556169509888,1.5620300769805908,-0.01057446002960205,0.7583746314048767,0.1428571428571429,3.872983455657959,0.8468368053436279
1.5597978830337524,1.552406907081604,0.0073909759521484375,0.7529626488685608,0.023809523809523836,5.916079998016357,0.8448666334152222
1.555570363998413,1.5556728839874268,-0.00010251998901367188,0.7560997605323792,0.023809523809523836,0.0,0.8472017645835876
1.5559499263763428,1.5557230710983276,0.00022685527801513672,0.7529722452163696,0.0714285714285714,6.082762718200684,0.8423364162445068
1.5584450960159302,1.5525039434432983,0.005941152572631836,0.7567562460899353,1.0,4.242640495300293,0.8467506766319275
1.5550096035003662,1.5594422817230225,-0.00443267822265625,0.7580026984214783,0.0714285714285714,3.7416574954986572,0.845751941204071
1.557348370552063,1.554490566253662,0.002857804298400879,0.7529371380805969,0.4285714285714286,5.916079998016357,0.8434241414070129
1.558367133140564,1.5525439977645874,0.0058231353759765625,0.7538692355155945,0.16666666666666663,5.830951690673828,0.8444498777389526
1.551153302192688,1.5603169202804565,-0.009163618087768555,0.756182849407196,1.0,5.830951690673828,0.8462772965431213
1.5590479373931885,1.5516769886016846,0.007370948791503906,0.7504669427871704,1.0,0.0,0.8413616418838501
1.5661671161651611,1.547188401222229,0.01897871494293213,0.7498395442962646,0.11904761904761907,6.324555397033691,0.8417928218841553
1.5516842603683472,1.5606873035430908,-0.009003043174743652,0.7558695077896118,0.3571428571428571,6.324555397033691,0.8453237414360046
1.5514527559280396,1.5606006383895874,-0.009147882461547852,0.7571600675582886,0.16666666666666663,5.0,0.8459567427635193
1.5526463985443115,1.557618260383606,-0.004971861839294434,0.7543279528617859,1.0,5.0,0.8443852066993713
1.5481833219528198,1.5678783655166626,-0.019695043563842773,0.7604234218597412,0.19047619047619047,0.0,0.8472732305526733
1.5518524646759033,1.558580994606018,-0.006728529930114746,0.7574169039726257,1.0,6.324555397033691,0.8478224873542786
1.551963448524475,1.557971715927124,-0.006008267402648926,0.7566302418708801,1.0,6.324555397033691,0.8470636606216431
1.5504429340362549,1.5587594509124756,-0.008316516876220703,0.756665050983429,0.04761904761904767,6.164413928985596,0.8458721041679382
1.5490249395370483,1.5620653629302979,-0.013040423393249512,0.7569827437400818,1.0,2.4494898319244385,0.8442391157150269
1.560947299003601,1.5507102012634277,0.01023709774017334,0.7538841962814331,0.40476190476190477,2.2360680103302,0.845646321773529
1.551493525505066,1.5582164525985718,-0.006722927093505859,0.7560087442398071,1.0,6.244997978210449,0.8457226157188416
1.5553088188171387,1.555389642715454,-8.082389831542969e-05,0.7569539546966553,1.0,6.082762718200684,0.8483805060386658
1.5594251155853271,1.5492714643478394,0.010153651237487793,0.7497078776359558,0.04761904761904767,6.082762718200684,0.8396576046943665
1.5565096139907837,1.5527691841125488,0.0037404298782348633,0.7544575929641724,1.0,6.082762718200684,0.8455970287322998
1.553604245185852,1.5549763441085815,-0.0013720989227294922,0.7552512884140015,0.09523809523809523,6.082762718200684,0.8443208932876587
1.5512491464614868,1.5545361042022705,-0.0032869577407836914,0.7519978284835815,0.04761904761904767,5.916079998016357,0.843976616859436
1.5474575757980347,1.5611845254898071,-0.013726949691772461,0.7558680772781372,0.0714285714285714,3.1622776985168457,0.8453758955001831
1.5556398630142212,1.5524628162384033,0.003177046775817871,0.7544649839401245,1.0,2.0,0.8457260727882385
1.5543156862258911,1.5546611547470093,-0.00034546852111816406,0.752697229385376,0.11904761904761907,6.4031243324279785,0.8431165218353271
1.552850604057312,1.5557972192764282,-0.002946615219116211,0.753314197063446,1.0,4.795831680297852,0.8438066244125366
1.55813467502594,1.5491464138031006,0.008988261222839355,0.7504380345344543,0.11904761904761907,4.795831680297852,0.8411204218864441
1.5535578727722168,1.5526963472366333,0.0008615255355834961,0.7525314688682556,1.0,3.0,0.8445650935173035
1.5528331995010376,1.5549311637878418,-0.0020979642868041992,0.7546766996383667,0.16666666666666663,6.082762718200684,0.8444533944129944
1.5539788007736206,1.5532463788986206,0.000732421875,0.7533075213432312,0.0714285714285714,0.0,0.8443546891212463
1.5587581396102905,1.5520540475845337,0.006704092025756836,0.7548719644546509,0.023809523809523836,5.916079998016357,0.8467867970466614
1.5557366609573364,1.5515382289886475,0.004198431968688965,0.7516095638275146,1.0,2.8284270763397217,0.8431688547134399
1.5454429388046265,1.5627198219299316,-0.017276883125305176,0.7574436664581299,0.45238095238095233,1.4142135381698608,0.8480976819992065
1.5502244234085083,1.555735468864441,-0.005511045455932617,0.7574759125709534,0.09523809523809523,2.2360680103302,0.8464887738227844
1.554164171218872,1.5548542737960815,-0.0006901025772094727,0.756239652633667,0.11904761904761907,2.4494898319244385,0.8483791947364807
1.5467218160629272,1.5628169775009155,-0.01609516143798828,0.7555962800979614,1.0,5.830951690673828,0.84364253282547
1.5508884191513062,1.555356502532959,-0.004468083381652832,0.7526500225067139,1.0,5.099019527435303,0.8430958986282349
1.5455806255340576,1.560667872428894,-0.015087246894836426,0.7562260031700134,0.16666666666666663,4.0,0.8463661074638367
1.5590832233428955,1.5467865467071533,0.012296676635742188,0.7499964833259583,0.023809523809523836,2.2360680103302,0.8429771661758423
1.5543240308761597,1.5511205196380615,0.0032035112380981445,0.7478520274162292,0.023809523809523836,3.605551242828369,0.8387379050254822
1.560624361038208,1.5470422506332397,0.013582110404968262,0.7495211362838745,0.09523809523809523,5.4772257804870605,0.8400952219963074
1.5538228750228882,1.551389217376709,0.0024336576461791992,0.7536895275115967,0.19047619047619047,6.244997978210449,0.8434368371963501
1.5490320920944214,1.5559295415878296,-0.006897449493408203,0.7521833777427673,1.0,2.6457512378692627,0.8430426716804504
1.5506165027618408,1.5544275045394897,-0.0038110017776489258,0.753229022026062,0.38095238095238093,6.164413928985596,0.8447725176811218
1.5467878580093384,1.5573546886444092,-0.0105668306350708,0.7543014883995056,0.09523809523809523,5.74456262588501,0.843862771987915
1.5494840145111084,1.5552414655685425,-0.005757451057434082,0.7532573938369751,0.023809523809523836,3.0,0.8438984751701355
1.5495121479034424,1.5544668436050415,-0.004954695701599121,0.7512646317481995,0.2857142857142857,3.464101552963257,0.8423816561698914
1.5451589822769165,1.5597795248031616,-0.014620542526245117,0.7537410259246826,1.0,2.0,0.8439989686012268
1.5497668981552124,1.554827332496643,-0.005060434341430664,0.7552432417869568,0.0714285714285714,4.0,0.8430861234664917
1.5519633293151855,1.5526082515716553,-0.0006449222564697266,0.74922114610672,0.09523809523809523,4.242640495300293,0.8395925164222717
1.5510022640228271,1.5529732704162598,-0.001971006393432617,0.7503184080123901,1.0,2.0,0.8409389853477478
1.5507214069366455,1.5520529747009277,-0.0013315677642822266,0.7476159930229187,0.2142857142857143,0.0,0.8389512300491333
1.553023099899292,1.5518172979354858,0.0012058019638061523,0.7537121176719666,0.04761904761904767,3.464101552963257,0.8464620113372803
1.5567060708999634,1.5466896295547485,0.010016441345214844,0.74727463722229,0.23809523809523814,6.0,0.8398622870445251
1.5500909090042114,1.5533188581466675,-0.0032279491424560547,0.7544819116592407,0.23809523809523814,6.0,0.8451895117759705
1.551349401473999,1.5516129732131958,-0.00026357173919677734,0.7520173788070679,0.1428571428571429,6.0,0.8430262207984924
1.549774408340454,1.553615927696228,-0.0038415193557739258,0.7514220476150513,0.2857142857142857,6.164413928985596,0.8419602513313293
1.5544931888580322,1.5484851598739624,0.006008028984069824,0.7470336556434631,0.23809523809523814,2.2360680103302,0.8374990820884705
1.562485933303833,1.5407159328460693,0.021770000457763672,0.744851291179657,0.23809523809523814,6.082762718200684,0.8364332914352417
1.551026701927185,1.552396297454834,-0.0013695955276489258,0.7565571069717407,0.1428571428571429,6.164413928985596,0.8481696844100952
1.5491974353790283,1.5534660816192627,-0.004268646240234375,0.7515882849693298,1.0,2.4494898319244385,0.8421240448951721
1.5577722787857056,1.5464730262756348,0.0112992525100708,0.749275267124176,0.1428571428571429,6.324555397033691,0.8411789536476135
1.5540879964828491,1.549119472503662,0.004968523979187012,0.7494746446609497,1.0,4.582575798034668,0.8414788842201233
1.5530303716659546,1.5484815835952759,0.004548788070678711,0.7494719624519348,0.09523809523809523,4.4721360206604,0.8426344990730286
1.5609339475631714,1.5429764986038208,0.017957448959350586,0.7480026483535767,0.11904761904761907,6.4031243324279785,0.8396230340003967
1.548404574394226,1.5540331602096558,-0.0056285858154296875,0.7538877725601196,1.0,0.0,0.8448368310928345
1.5404140949249268,1.5623470544815063,-0.02193295955657959,0.7567687630653381,0.09523809523809523,6.324555397033691,0.8472699522972107
1.5497742891311646,1.5517151355743408,-0.0019408464431762695,0.749965250492096,0.04761904761904767,6.324555397033691,0.8411422371864319
1.54841947555542,1.552135944366455,-0.0037164688110351562,0.749970555305481,1.0,6.324555397033691,0.8429620265960693
1.5548441410064697,1.5484366416931152,0.006407499313354492,0.7497013807296753,0.5,3.1622776985168457,0.8419221043586731
1.5480396747589111,1.5511281490325928,-0.0030884742736816406,0.7519600987434387,0.023809523809523836,5.830951690673828,0.84245765209198
1.5468491315841675,1.5547325611114502,-0.007883429527282715,0.7515469193458557,1.0,5.4772257804870605,0.8435693979263306
1.5437026023864746,1.5578510761260986,-0.014148473739624023,0.7553703188896179,1.0,2.8284270763397217,0.8452564477920532
1.5458351373672485,1.5548681020736694,-0.009032964706420898,0.7488486170768738,0.04761904761904767,6.164413928985596,0.840070903301239
1.5554614067077637,1.5449011325836182,0.010560274124145508,0.7503297328948975,1.0,5.830951690673828,0.8417558073997498
1.5577960014343262,1.5435446500778198,0.014251351356506348,0.7456935048103333,0.04761904761904767,5.830951690673828,0.8395387530326843
1.5496602058410645,1.5513941049575806,-0.0017338991165161133,0.7490828037261963,0.19047619047619047,0.0,0.840736985206604
1.5442742109298706,1.5569974184036255,-0.012723207473754883,0.7522901296615601,1.0,6.0,0.8421118855476379
1.5547080039978027,1.5460429191589355,0.008665084838867188,0.7497941851615906,0.2857142857142857,6.0,0.8409591913223267
1.5487949848175049,1.5527044534683228,-0.003909468650817871,0.7482350468635559,0.09523809523809523,0.0,0.8415509462356567
1.5481798648834229,1.5530905723571777,-0.004910707473754883,0.7533882856369019,1.0,5.4772257804870605,0.84407639503479
1.5503517389297485,1.54983389377594,0.0005178451538085938,0.7469087839126587,0.19047619047619047,5.4772257804870605,0.8397217392921448
1.5505956411361694,1.5498096942901611,0.0007859468460083008,0.7495777010917664,1.0,5.916079998016357,0.8402955532073975
1.5466049909591675,1.5536850690841675,-0.007080078125,0.7524930834770203,1.0,3.0,0.8447368144989014
1.5540907382965088,1.5465466976165771,0.007544040679931641,0.7467173337936401,0.1428571428571429,2.4494898319244385,0.8386121988296509
1.544432520866394,1.5539191961288452,-0.009486675262451172,0.7554497122764587,1.0,3.0,0.8448500037193298
1.5521538257598877,1.5474755764007568,0.004678249359130859,0.7503625154495239,1.0,2.8284270763397217,0.8423610925674438
1.5550282001495361,1.5471528768539429,0.007875323295593262,0.7508172392845154,0.2857142857142857,6.244997978210449,0.8417236804962158
1.5478471517562866,1.5522555112838745,-0.004408359527587891,0.7493661046028137,1.0,6.480740547180176,0.8391978740692139
1.5486245155334473,1.5517258644104004,-0.003101348876953125,0.7500046491622925,0.16666666666666663,1.7320507764816284,0.8431317806243896
1.5503532886505127,1.5497959852218628,0.0005573034286499023,0.7499282360076904,0.04761904761904767,2.8284270763397217,0.8415600657463074
1.5502151250839233,1.5504393577575684,-0.00022423267364501953,0.7447155714035034,0.09523809523809523,3.1622776985168457,0.8355905413627625
1.5455031394958496,1.5542892217636108,-0.00878608226776123,0.7511590123176575,0.11904761904761907,6.082762718200684,0.842944860458374
1.545946717262268,1.5545612573623657,-0.008614540100097656,0.7495002150535583,0.0714285714285714,6.324555397033691,0.8406204581260681
1.551543116569519,1.5493080615997314,0.0022350549697875977,0.7474887371063232,1.0,2.0,0.8404023051261902
1.555446743965149,1.5458885431289673,0.00955820083618164,0.7499983310699463,0.0,6.0,0.8412591814994812
1.5455902814865112,1.553857684135437,-0.008267402648925781,0.7530919909477234,0.0714285714285714,0.0,0.8453438878059387
1.5491598844528198,1.550289511680603,-0.0011296272277832031,0.7498838305473328,0.11904761904761907,6.0,0.8413349390029907
1.552412748336792,1.5471813678741455,0.005231380462646484,0.7470911145210266,0.11904761904761907,2.8284270763397217,0.8402853608131409
1.5484856367111206,1.5515646934509277,-0.003079056739807129,0.7542101144790649,1.0,1.7320507764816284,0.8456986546516418
1.5500990152359009,1.5483707189559937,0.0017282962799072266,0.751084566116333,0.04761904761904767,6.4031243324279785,0.8424252867698669
1.5519746541976929,1.5472486019134521,0.004726052284240723,0.7466496825218201,0.1428571428571429,6.0,0.8381478786468506
1.5548325777053833,1.5436509847640991,0.01118159294128418,0.7459628582000732,1.0,6.0,0.8392657041549683
1.5569512844085693,1.5441709756851196,0.012780308723449707,0.7499604821205139,1.0,5.830951690673828,0.8432231545448303
1.548692226409912,1.5499975681304932,-0.0013053417205810547,0.7502609491348267,0.1428571428571429,3.464101552963257,0.8433210253715515
1.5499693155288696,1.548793077468872,0.0011762380599975586,0.7482016086578369,0.04761904761904767,2.4494898319244385,0.8397215604782104
1.5410206317901611,1.5580450296401978,-0.01702439785003662,0.756493330001831,0.023809523809523836,2.0,0.8468148708343506
1.559280276298523,1.5407426357269287,0.01853764057159424,0.7439401149749756,1.0,6.324555397033691,0.8361939191818237
1.5559161901474,1.5440821647644043,0.011834025382995605,0.7469119429588318,0.1428571428571429,0.0,0.8386663198471069
1.5519949197769165,1.546913504600525,0.0050814151763916016,0.7470282316207886,1.0,0.0,0.8395667672157288
1.546191930770874,1.5544676780700684,-0.008275747299194336,0.7498795390129089,0.19047619047619047,0.0,0.839960515499115
1.5514978170394897,1.5471713542938232,0.004326462745666504,0.7464584112167358,0.09523809523809523,0.0,0.8383204936981201
1.544124722480774,1.555008053779602,-0.010883331298828125,0.7533641457557678,0.04761904761904767,6.244997978210449,0.8449918627738953
1.5475904941558838,1.5501593351364136,-0.002568840980529785,0.7489206194877625,0.04761904761904767,2.6457512378692627,0.8400129675865173
1.5529454946517944,1.5439599752426147,0.008985519409179688,0.7458977103233337,1.0,6.164413928985596,0.839785635471344
1.5582164525985718,1.5421464443206787,0.016070008277893066,0.7445147633552551,1.0,5.916079998016357,0.8382813930511475
1.547924280166626,1.550567388534546,-0.002643108367919922,0.7493549585342407,1.0,5.916079998016357,0.8409062027931213
1.5555773973464966,1.5436909198760986,0.01188647747039795,0.744764506816864,1.0,0.0,0.8367863297462463
1.5482524633407593,1.5506396293640137,-0.0023871660232543945,0.749657392501831,1.0,0.0,0.8419662714004517
1.5437480211257935,1.5546777248382568,-0.010929703712463379,0.7521647810935974,0.0714285714285714,0.0,0.844242513179779
1.5435758829116821,1.5561586618423462,-0.012582778930664062,0.7548009157180786,0.09523809523809523,6.4031243324279785,0.845905601978302
1.5548440217971802,1.5442487001419067,0.010595321655273438,0.7462760806083679,1.0,1.4142135381698608,0.8386041522026062
1.5542532205581665,1.5451236963272095,0.009129524230957031,0.7451556324958801,0.16666666666666663,2.4494898319244385,0.8385207653045654
1.5550636053085327,1.543646216392517,0.011417388916015625,0.7471921443939209,1.0,2.4494898319244385,0.840165376663208
1.5516085624694824,1.54769766330719,0.0039108991622924805,0.7498190402984619,1.0,2.8284270763397217,0.8427756428718567
1.5500504970550537,1.5487914085388184,0.0012590885162353516,0.7485718131065369,1.0,6.082762718200684,0.8403940796852112
1.544567584991455,1.5564583539962769,-0.011890769004821777,0.7532546520233154,1.0,0.0,0.8418192267417908
1.5445170402526855,1.551470160484314,-0.006953120231628418,0.7493356466293335,0.023809523809523836,0.0,0.8431841135025024
1.5434191226959229,1.5549681186676025,-0.011548995971679688,0.7524611353874207,0.0714285714285714,6.082762718200684,0.8442966341972351
1.5452622175216675,1.5546704530715942,-0.009408235549926758,0.7505713105201721,0.0714285714285714,2.4494898319244385,0.8406718969345093
1.542052149772644,1.555199146270752,-0.01314699649810791,0.7514079213142395,0.0714285714285714,6.4031243324279785,0.8444658517837524
1.5446813106536865,1.5517582893371582,-0.00707697868347168,0.7479623556137085,0.11904761904761907,6.244997978210449,0.840820848941803
1.5489012002944946,1.5511116981506348,-0.0022104978561401367,0.7530720829963684,1.0,6.244997978210449,0.8454550504684448
1.561378002166748,1.5384348630905151,0.02294313907623291,0.7439519762992859,1.0,0.0,0.8357968926429749
1.5451388359069824,1.5550755262374878,-0.009936690330505371,0.7495673298835754,1.0,0.0,0.8401528000831604
1.5499879121780396,1.54817533493042,0.001812577247619629,0.7490906119346619,0.11904761904761907,6.480740547180176,0.8399414420127869
1.5530766248703003,1.5451691150665283,0.007907509803771973,0.7463304400444031,0.023809523809523836,1.7320507764816284,0.8405574560165405
1.552425742149353,1.5454124212265015,0.0070133209228515625,0.745335042476654,1.0,2.4494898319244385,0.8383190035820007
1.5467313528060913,1.552754521369934,-0.0060231685638427734,0.7493098378181458,0.0714285714285714,6.4031243324279785,0.8391855359077454
1.5498124361038208,1.5485020875930786,0.0013103485107421875,0.7481804490089417,1.0,1.7320507764816284,0.8399917483329773
1.550432562828064,1.5482105016708374,0.0022220611572265625,0.7526625394821167,1.0,6.324555397033691,0.8456958532333374
1.558510184288025,1.5413061380386353,0.01720404624938965,0.745191752910614,1.0,5.916079998016357,0.8367903232574463
1.549129843711853,1.5477404594421387,0.0013893842697143555,0.74919593334198,0.0,5.916079998016357,0.8393976092338562
1.5423704385757446,1.5564854145050049,-0.014114975929260254,0.7553622126579285,0.0714285714285714,6.4031243324279785,0.8450478315353394
1.5474393367767334,1.549657940864563,-0.00221860408782959,0.7491977214813232,0.11904761904761907,1.4142135381698608,0.8415709733963013
1.798642635345459,1.8063091039657593,-0.007666468620300293,0.7657034993171692,1.0,1.7320507764816284,0.955371081829071
1.779842734336853,1.7997331619262695,-0.019890427589416504,0.7781586050987244,0.023809523809523836,1.7320507764816284,0.9655268788337708
1.787411093711853,1.771319031715393,0.01609206199645996,0.7848082184791565,0.04761904761904767,2.0,0.9699764847755432
1.7488197088241577,1.737683892250061,0.01113581657409668,0.7848077416419983,1.0,3.316624879837036,0.9641411900520325
1.702209711074829,1.6893622875213623,0.012847423553466797,0.7740733623504639,0.16666666666666663,3.872983455657959,0.9498414993286133
1.6807076930999756,1.6640212535858154,0.016686439514160156,0.7778887152671814,1.0,2.8284270763397217,0.9400507807731628
1.6508972644805908,1.6704869270324707,-0.019589662551879883,0.7832629680633545,0.023809523809523836,6.4031243324279785,0.9434707164764404
1.6447765827178955,1.654085397720337,-0.009308815002441406,0.7966079115867615,0.023809523809523836,6.244997978210449,0.9547593593597412
1.628840684890747,1.6529706716537476,-0.02412998676300049,0.809995710849762,0.04761904761904767,2.2360680103302,0.9651951789855957
1.6394400596618652,1.6346381902694702,0.0048018693923950195,0.8230296969413757,0.023809523809523836,6.324555397033691,0.973564624786377
1.6395812034606934,1.627275824546814,0.012305378913879395,0.8354219794273376,0.0714285714285714,6.4031243324279785,0.9816580414772034
1.6286638975143433,1.626298189163208,0.002365708351135254,0.8388475775718689,0.19047619047619047,6.4031243324279785,0.9859071969985962
1.603971242904663,1.6212929487228394,-0.01732170581817627,0.8232104182243347,0.16666666666666663,5.830951690673828,0.9655075669288635
1.588880181312561,1.590694785118103,-0.0018146038055419922,0.8258325457572937,0.023809523809523836,3.0,0.9545853734016418
1.6025636196136475,1.5910555124282837,0.01150810718536377,0.8751489520072937,1.0,6.4031243324279785,0.9930868148803711
1.5689098834991455,1.5705599784851074,-0.001650094985961914,0.8803222179412842,0.0714285714285714,0.0,0.9944165349006653
1.5634018182754517,1.5635648965835571,-0.00016307830810546875,0.8609152436256409,0.04761904761904767,6.4031243324279785,0.9861553311347961
1.5298702716827393,1.5522583723068237,-0.022388100624084473,0.8135985732078552,1.0,2.4494898319244385,0.9534979462623596
1.5402036905288696,1.5399459600448608,0.00025773048400878906,0.7691301703453064,0.023809523809523836,2.6457512378692627,0.8890695571899414
1.5721553564071655,1.5789076089859009,-0.0067522525787353516,0.8271983861923218,1.0,3.1622776985168457,0.9371298551559448
1.6240077018737793,1.6274235248565674,-0.003415822982788086,0.8558414578437805,0.19047619047619047,3.1622776985168457,0.9452915191650391
1.6454936265945435,1.6483880281448364,-0.0028944015502929688,0.8515628576278687,0.023809523809523836,6.324555397033691,0.9335454702377319
1.6654611825942993,1.642637014389038,0.02282416820526123,0.8536545038223267,1.0,6.324555397033691,0.9366199374198914
1.652014136314392,1.669256329536438,-0.0172421932220459,0.8643436431884766,1.0,2.2360680103302,0.9464373588562012
1.6691783666610718,1.6684200763702393,0.0007582902908325195,0.8637089729309082,0.023809523809523836,1.7320507764816284,0.9440999031066895
1.666806697845459,1.6616740226745605,0.0051326751708984375,0.8612020015716553,0.11904761904761907,2.4494898319244385,0.9418622255325317
1.6484321355819702,1.6605647802352905,-0.012132644653320312,0.8622796535491943,0.04761904761904767,1.7320507764816284,0.9424334168434143
1.6420491933822632,1.6562966108322144,-0.014247417449951172,0.8629724383354187,0.19047619047619047,1.4142135381698608,0.9422717094421387
1.63931143283844,1.640296220779419,-0.000984787940979004,0.8636276125907898,0.04761904761904767,1.7320507764816284,0.9426863789558411
1.6302297115325928,1.6322788000106812,-0.002049088478088379,0.8585363030433655,1.0,2.6457512378692627,0.935061514377594
1.622667908668518,1.6280745267868042,-0.005406618118286133,0.8540781140327454,0.04761904761904767,2.2360680103302,0.9274460077285767
1.6288808584213257,1.6353684663772583,-0.006487607955932617,0.85221928358078,0.11904761904761907,6.324555397033691,0.924995481967926
1.6445742845535278,1.6590235233306885,-0.014449238777160645,0.8503309488296509,0.09523809523809523,0.0,0.9206897616386414
1.680001139640808,1.6735434532165527,0.006457686424255371,0.8454201817512512,0.04761904761904767,6.082762718200684,0.9154739379882812
1.697608470916748,1.7034574747085571,-0.005849003791809082,0.8473936319351196,0.023809523809523836,2.6457512378692627,0.9148982167243958
1.714624047279358,1.7351877689361572,-0.020563721656799316,0.8554430603981018,0.023809523809523836,2.4494898319244385,0.9193843603134155
1.75184166431427,1.748989462852478,0.002852201461791992,0.8618384003639221,0.04761904761904767,2.2360680103302,0.9246339797973633
1.7776522636413574,1.7650569677352905,0.012595295906066895,0.8610808849334717,0.11904761904761907,6.4031243324279785,0.9249558448791504
1.774878740310669,1.7973815202713013,-0.022502779960632324,0.8723509311676025,0.04761904761904767,6.082762718200684,0.9326819181442261
1.8213316202163696,1.7960784435272217,0.02525317668914795,0.8714445233345032,1.0,2.6457512378692627,0.9340763092041016
1.816701889038086,1.8171722888946533,-0.0004703998565673828,0.8723045587539673,1.0,3.316624879837036,0.9339752793312073
1.8238401412963867,1.8382744789123535,-0.014434337615966797,0.8760784268379211,0.11904761904761907,3.872983455657959,0.9332064390182495
1.857003927230835,1.8735424280166626,-0.016538500785827637,0.8789517283439636,0.04761904761904767,3.1622776985168457,0.9355289936065674
1.923833966255188,1.9099432229995728,0.013890743255615234,0.890232264995575,0.09523809523809523,6.324555397033691,0.9547510743141174
1.9669604301452637,1.977076530456543,-0.010116100311279297,0.9012044072151184,0.023809523809523836,6.324555397033691,0.9730534553527832
2.0180978775024414,2.011975049972534,0.0061228275299072266,0.9104925394058228,1.0,2.0,0.9822003841400146
2.0443758964538574,2.0467734336853027,-0.0023975372314453125,0.9136767387390137,0.11904761904761907,1.7320507764816284,0.984382688999176
2.0593113899230957,2.0766263008117676,-0.017314910888671875,0.9141089916229248,0.04761904761904767,2.2360680103302,0.9837557077407837
2.0807178020477295,2.0852322578430176,-0.004514455795288086,0.9140651226043701,0.2142857142857143,6.164413928985596,0.9829771518707275
2.0891849994659424,2.0858612060546875,0.003323793411254883,0.9133551120758057,0.19047619047619047,6.4031243324279785,0.9823533892631531
2.081242322921753,2.096679449081421,-0.015437126159667969,0.9126092195510864,0.04761904761904767,2.4494898319244385,0.9816004037857056
2.0940513610839844,2.0958573818206787,-0.001806020736694336,0.9145432114601135,1.0,2.2360680103302,0.9833959341049194
2.120504856109619,2.0982677936553955,0.022237062454223633,0.9158870577812195,0.04761904761904767,6.480740547180176,0.9846983551979065
2.1342179775238037,2.124191999435425,0.010025978088378906,0.916543185710907,0.04761904761904767,5.656854152679443,0.9841417074203491
2.1398797035217285,2.151545524597168,-0.011665821075439453,0.914465069770813,0.023809523809523836,3.0,0.9808580279350281
2.1580958366394043,2.1590752601623535,-0.0009794235229492188,0.907163143157959,0.09523809523809523,2.8284270763397217,0.9714668989181519
2.1648616790771484,2.171537399291992,-0.00667572021484375,0.9079527854919434,1.0,2.8284270763397217,0.9700151681900024
2.1914918422698975,2.2139153480529785,-0.022423505783081055,0.9214202761650085,0.023809523809523836,1.4142135381698608,0.9803934693336487
2.2292604446411133,2.2474591732025146,-0.018198728561401367,0.9197396039962769,0.11904761904761907,6.4031243324279785,0.9777567386627197
2.265242576599121,2.2668275833129883,-0.0015850067138671875,0.9313145875930786,0.0,0.0,0.9850709438323975
2.2758538722991943,2.259213447570801,0.016640424728393555,0.9122798442840576,1.0,6.4031243324279785,0.9712555408477783
2.2441604137420654,2.2410879135131836,0.003072500228881836,0.8996351957321167,0.23809523809523814,2.0,0.961769163608551
2.1962780952453613,2.21087384223938,-0.014595746994018555,0.876589298248291,0.023809523809523836,6.244997978210449,0.9457696080207825
2.1591529846191406,2.156450033187866,0.002702951431274414,0.8676608800888062,0.16666666666666663,0.0,0.9439250230789185
2.09680438041687,2.1021780967712402,-0.005373716354370117,0.848936140537262,0.023809523809523836,6.244997978210449,0.9322807192802429
2.035720109939575,2.0285463333129883,0.007173776626586914,0.8338054418563843,0.023809523809523836,2.4494898319244385,0.9227482676506042
1.9964087009429932,1.9745171070098877,0.02189159393310547,0.8158354163169861,1.0,6.244997978210449,0.9107540845870972
1.9667103290557861,1.9754152297973633,-0.008704900741577148,0.8292164206504822,1.0,6.244997978210449,0.9234619736671448
1.9593430757522583,1.9856657981872559,-0.02632272243499756,0.8413779735565186,0.023809523809523836,2.6457512378692627,0.9302493929862976
2.0035693645477295,1.9625756740570068,0.040993690490722656,0.8460773825645447,0.0714285714285714,3.316624879837036,0.9301684498786926
1.9856773614883423,1.9904634952545166,-0.004786133766174316,0.8559783101081848,1.0,2.4494898319244385,0.9371680021286011
2.0000150203704834,1.9897502660751343,0.010264754295349121,0.865631103515625,1.0,4.123105525970459,0.9398346543312073
1.9952669143676758,1.979384183883667,0.01588273048400879,0.852667510509491,0.0714285714285714,3.872983455657959,0.9296134114265442
1.9529833793640137,1.9733052253723145,-0.02032184600830078,0.8636228442192078,0.0714285714285714,3.0,0.9415245652198792
1.928516149520874,1.9196577072143555,0.008858442306518555,0.8491916060447693,1.0,1.7320507764816284,0.9294863343238831
1.865626573562622,1.881285309791565,-0.01565873622894287,0.8543711304664612,0.0714285714285714,2.2360680103302,0.9366220235824585
1.813362717628479,1.8112521171569824,0.002110600471496582,0.8501445651054382,0.1428571428571429,2.8284270763397217,0.9334140419960022
1.7254167795181274,1.7469167709350586,-0.021499991416931152,0.8622284531593323,0.11904761904761907,4.898979663848877,0.9445250630378723
1.6481425762176514,1.6389261484146118,0.00921642780303955,0.8665420413017273,0.023809523809523836,4.795831680297852,0.9503073692321777
1.5547910928726196,1.5640215873718262,-0.009230494499206543,0.878042459487915,0.4285714285714286,2.8284270763397217,0.9613555073738098
1.5106055736541748,1.4931284189224243,0.01747715473175049,0.8817727565765381,0.16666666666666663,3.0,0.9660026431083679
1.4870641231536865,1.4908968210220337,-0.003832697868347168,0.8785414695739746,0.04761904761904767,1.7320507764816284,0.965783953666687
1.5041354894638062,1.492755651473999,0.011379837989807129,0.8743158578872681,0.023809523809523836,1.4142135381698608,0.9633069634437561
1.5078150033950806,1.5039010047912598,0.003913998603820801,0.8663206696510315,0.09523809523809523,6.4031243324279785,0.9581559300422668
1.517300009727478,1.4992560148239136,0.018043994903564453,0.8616164922714233,0.09523809523809523,0.0,0.9545075297355652
1.5040348768234253,1.5135306119918823,-0.009495735168457031,0.8559074997901917,0.47619047619047616,6.324555397033691,0.9508238434791565
1.5176323652267456,1.5061380863189697,0.011494278907775879,0.8512688279151917,0.0714285714285714,2.6457512378692627,0.9481154084205627
1.5330177545547485,1.4968703985214233,0.036147356033325195,0.8552790284156799,0.2142857142857143,2.8284270763397217,0.9501757621765137
1.5112183094024658,1.526445984840393,-0.015227675437927246,0.8533557057380676,0.04761904761904767,2.8284270763397217,0.9499656558036804
1.525433897972107,1.51631498336792,0.009118914604187012,0.8563884496688843,0.023809523809523836,3.0,0.9520946145057678
1.5269958972930908,1.520453929901123,0.0065419673919677734,0.8541734218597412,0.023809523809523836,2.6457512378692627,0.9501538872718811
1.5161134004592896,1.5247801542282104,-0.008666753768920898,0.8550333380699158,1.0,6.082762718200684,0.9513769149780273
1.517683506011963,1.5188156366348267,-0.0011321306228637695,0.8515105843544006,1.0,6.164413928985596,0.9489960670471191
1.514241099357605,1.5242177248001099,-0.009976625442504883,0.8467304110527039,0.04761904761904767,6.164413928985596,0.9464356899261475
1.5134060382843018,1.5110422372817993,0.0023638010025024414,0.848414957523346,0.16666666666666663,5.291502475738525,0.9473167061805725
1.4900715351104736,1.5300472974777222,-0.039975762367248535,0.8477090001106262,0.023809523809523836,3.872983455657959,0.9475777745246887
1.5150891542434692,1.505608081817627,0.009481072425842285,0.8435737490653992,0.16666666666666663,6.082762718200684,0.9449046850204468
1.516007661819458,1.5020116567611694,0.013996005058288574,0.8403914570808411,0.04761904761904767,6.4031243324279785,0.9420603513717651
1.5027498006820679,1.5140060186386108,-0.011256217956542969,0.8421254754066467,0.11904761904761907,2.0,0.943864643573761
1.5187631845474243,1.5080313682556152,0.010731816291809082,0.8388674855232239,1.0,2.6457512378692627,0.9407069683074951
1.518296480178833,1.5099624395370483,0.008334040641784668,0.8330519795417786,0.09523809523809523,2.8284270763397217,0.9376457929611206
1.5164316892623901,1.5184473991394043,-0.00201570987701416,0.8396936058998108,1.0,2.4494898319244385,0.9420742988586426
1.515207052230835,1.523260474205017,-0.008053421974182129,0.8395230770111084,0.33333333333333337,2.6457512378692627,0.9424595832824707
1.522349238395691,1.52327299118042,-0.0009237527847290039,0.8354398012161255,0.11904761904761907,3.1622776985168457,0.9395201802253723
1.5318001508712769,1.5233094692230225,0.008490681648254395,0.8368116021156311,1.0,2.8284270763397217,0.9407058954238892
1.5190250873565674,1.5366533994674683,-0.01762831211090088,0.8400135636329651,0.023809523809523836,2.2360680103302,0.943179726600647
1.5338155031204224,1.5263320207595825,0.007483482360839844,0.8349650502204895,0.0714285714285714,2.8284270763397217,0.940268337726593
1.5353257656097412,1.5311830043792725,0.00414276123046875,0.835595428943634,0.09523809523809523,2.4494898319244385,0.9403220415115356
1.5505999326705933,1.5243891477584839,0.026210784912109375,0.8344681859016418,0.09523809523809523,2.0,0.9392516016960144
1.5408955812454224,1.5425382852554321,-0.0016427040100097656,0.8383432030677795,0.04761904761904767,2.4494898319244385,0.9422488212585449
1.545757532119751,1.5507261753082275,-0.0049686431884765625,0.8403028845787048,0.11904761904761907,2.4494898319244385,0.9433286786079407
1.5595036745071411,1.5431591272354126,0.016344547271728516,0.8351063132286072,0.11904761904761907,6.324555397033691,0.9403179883956909
1.5530563592910767,1.5596510171890259,-0.006594657897949219,0.843908429145813,0.0714285714285714,6.082762718200684,0.9462203979492188
1.5585474967956543,1.5626389980316162,-0.004091501235961914,0.8436101078987122,0.09523809523809523,3.464101552963257,0.9458661079406738
1.5537265539169312,1.5749765634536743,-0.021250009536743164,0.8482199311256409,0.09523809523809523,4.0,0.9482123255729675
1.5607200860977173,1.5760103464126587,-0.015290260314941406,0.8489237427711487,0.04761904761904767,4.358899116516113,0.9488587975502014
1.5911072492599487,1.55107843875885,0.04002881050109863,0.8362249732017517,0.04761904761904767,6.0,0.9400534629821777
1.5616562366485596,1.5803437232971191,-0.01868748664855957,0.8501818776130676,0.09523809523809523,6.4031243324279785,0.949853241443634
1.5774787664413452,1.5703376531600952,0.00714111328125,0.8449977040290833,0.04761904761904767,2.4494898319244385,0.9460045695304871
1.5795012712478638,1.5771019458770752,0.0023993253707885742,0.8457700610160828,1.0,6.082762718200684,0.9462016820907593
1.5649923086166382,1.5933305025100708,-0.028338193893432617,0.8529733419418335,0.11904761904761907,5.656854152679443,0.950046718120575
1.5813267230987549,1.579917073249817,0.0014096498489379883,0.8477302193641663,0.16666666666666663,5.656854152679443,0.9468485116958618
1.5900307893753052,1.5751125812530518,0.014918208122253418,0.8475967049598694,0.3571428571428571,6.4031243324279785,0.9474307894706726
1.5950486660003662,1.5762618780136108,0.01878678798675537,0.845589816570282,0.1428571428571429,2.0,0.9457193613052368
1.5713880062103271,1.6003636121749878,-0.028975605964660645,0.8565080165863037,1.0,2.6457512378692627,0.9523766040802002
1.5839030742645264,1.5912400484085083,-0.007336974143981934,0.8529912829399109,0.023809523809523836,2.8284270763397217,0.9496786594390869
1.5970580577850342,1.5817550420761108,0.01530301570892334,0.8505709767341614,0.11904761904761907,2.6457512378692627,0.9483267068862915
1.5886045694351196,1.5929409265518188,-0.004336357116699219,0.8536039590835571,1.0,2.4494898319244385,0.9499167203903198
1.59345281124115,1.5895863771438599,0.003866434097290039,0.8535934090614319,0.23809523809523814,2.0,0.9499585628509521
1.5891674757003784,1.594241976737976,-0.005074501037597656,0.8550633192062378,1.0,6.244997978210449,0.9506689310073853
1.596759557723999,1.5859272480010986,0.01083230972290039,0.8502390384674072,0.023809523809523836,6.480740547180176,0.9471427202224731
1.5908585786819458,1.5926105976104736,-0.001752018928527832,0.8552246689796448,0.0714285714285714,6.480740547180176,0.9505594968795776
1.5765912532806396,1.6054109334945679,-0.028819680213928223,0.8617525100708008,0.1428571428571429,6.244997978210449,0.953963577747345
1.5884970426559448,1.5943281650543213,-0.005831122398376465,0.8563705682754517,0.04761904761904767,6.244997978210449,0.9510019421577454
1.587215781211853,1.5954958200454712,-0.008280038833618164,0.8570085763931274,0.11904761904761907,0.0,0.951296865940094
1.597022294998169,1.5854898691177368,0.011532425880432129,0.8540365099906921,0.023809523809523836,6.244997978210449,0.9493317604064941
1.5879056453704834,1.5944628715515137,-0.0065572261810302734,0.8577388525009155,0.0714285714285714,6.244997978210449,0.9513295292854309
1.5911109447479248,1.5905214548110962,0.0005894899368286133,0.8557062745094299,1.0,0.0,0.9497522115707397
1.5816501379013062,1.5988233089447021,-0.017173171043395996,0.8575393557548523,0.0,0.0,0.9505352973937988
1.5835115909576416,1.5951563119888306,-0.011644721031188965,0.8587425947189331,1.0,5.099019527435303,0.9509689211845398
1.574867606163025,1.6028218269348145,-0.02795422077178955,0.8611552715301514,0.0714285714285714,3.7416574954986572,0.9528724551200867
1.5917025804519653,1.5851686000823975,0.006533980369567871,0.8552773594856262,1.0,2.4494898319244385,0.9487674832344055
1.600263237953186,1.5753952264785767,0.024868011474609375,0.8519881367683411,1.0,3.1622776985168457,0.9468491077423096
1.5781651735305786,1.5967423915863037,-0.018577218055725098,0.8591400384902954,0.0714285714285714,2.6457512378692627,0.9507158398628235
1.584940791130066,1.5889877080917358,-0.004046916961669922,0.8556429147720337,1.0,6.4031243324279785,0.9488272666931152
1.5844885110855103,1.5881367921829224,-0.0036482810974121094,0.8569076061248779,1.0,5.830951690673828,0.949190616607666
1.5869114398956299,1.5848699808120728,0.002041459083557129,0.8551470041275024,1.0,3.872983455657959,0.9483083486557007
1.590064525604248,1.5804795026779175,0.009585022926330566,0.8536131978034973,0.38095238095238093,3.1622776985168457,0.9466698169708252
1.5798815488815308,1.58975088596344,-0.00986933708190918,0.8573964834213257,0.04761904761904767,6.244997978210449,0.949094295501709
1.5900261402130127,1.5786375999450684,0.011388540267944336,0.8546921014785767,0.09523809523809523,5.5677642822265625,0.9465897083282471
1.5931799411773682,1.574654459953308,0.01852548122406006,0.8531708121299744,0.1428571428571429,3.7416574954986572,0.9460013508796692
1.5730935335159302,1.594103217124939,-0.02100968360900879,0.860628604888916,0.023809523809523836,6.244997978210449,0.9503933191299438
1.5949078798294067,1.5706127882003784,0.02429509162902832,0.8523067235946655,1.0,0.0,0.9451155662536621
1.5943653583526611,1.5704766511917114,0.023888707160949707,0.8521067500114441,0.19047619047619047,0.0,0.9446507096290588
1.589111089706421,1.5746620893478394,0.014449000358581543,0.8529437184333801,0.16666666666666663,0.0,0.9449897408485413
1.5818994045257568,1.58025062084198,0.0016487836837768555,0.857136070728302,0.0714285714285714,6.4031243324279785,0.9470515251159668
1.5754133462905884,1.5853031873703003,-0.009889841079711914,0.8560405969619751,1.0,2.0,0.9466854333877563
1.5786949396133423,1.5814112424850464,-0.0027163028717041016,0.8560935258865356,0.26190476190476186,2.0,0.9467008113861084
1.58061683177948,1.5785114765167236,0.0021053552627563477,0.8558322787284851,0.0714285714285714,2.4494898319244385,0.9464876055717468
1.5828739404678345,1.5756837129592896,0.007190227508544922,0.8547884225845337,1.0,4.123105525970459,0.945350170135498
1.579166293144226,1.5792347192764282,-6.842613220214844e-05,0.8572089076042175,1.0,5.0,0.9467241168022156
1.5838285684585571,1.5742313861846924,0.009597182273864746,0.8570675253868103,1.0,3.1622776985168457,0.9464769959449768
1.5815743207931519,1.5762264728546143,0.005347847938537598,0.8506649732589722,1.0,2.0,0.9425369501113892
1.575674295425415,1.58208167552948,-0.006407380104064941,0.8565136790275574,0.023809523809523836,6.244997978210449,0.9454123377799988
1.5687576532363892,1.5876495838165283,-0.01889193058013916,0.8562790751457214,0.0714285714285714,6.244997978210449,0.9454019069671631
1.5828375816345215,1.5725988149642944,0.01023876667022705,0.8509765863418579,0.023809523809523836,3.1622776985168457,0.942010760307312
1.5713809728622437,1.58283269405365,-0.01145172119140625,0.8578689098358154,0.11904761904761907,3.316624879837036,0.9460854530334473
1.572783350944519,1.579902172088623,-0.007118821144104004,0.8547989726066589,0.38095238095238093,5.830951690673828,0.9441215395927429
1.5754272937774658,1.5763822793960571,-0.0009549856185913086,0.8546503782272339,0.2142857142857143,6.324555397033691,0.9440585970878601
1.5608960390090942,1.5897800922393799,-0.028884053230285645,0.8602641224861145,0.023809523809523836,6.324555397033691,0.9476854801177979
1.5764683485031128,1.5733667612075806,0.0031015872955322266,0.8543276190757751,0.0714285714285714,0.0,0.9439390301704407
1.577760100364685,1.570984125137329,0.006775975227355957,0.8545810580253601,1.0,0.0,0.9434396624565125
1.5763252973556519,1.5721384286880493,0.004186868667602539,0.8549396395683289,0.0714285714285714,6.4031243324279785,0.9432376027107239
1.5854802131652832,1.561401128768921,0.024079084396362305,0.8535096645355225,0.16666666666666663,2.6457512378692627,0.9423218369483948
1.5796549320220947,1.565995693206787,0.013659238815307617,0.8531293272972107,0.19047619047619047,2.6457512378692627,0.9417222142219543
1.5635606050491333,1.5814478397369385,-0.017887234687805176,0.8576662540435791,1.0,6.4031243324279785,0.9449242353439331
1.5631595849990845,1.5807958841323853,-0.01763629913330078,0.8600960373878479,0.04761904761904767,0.0,0.946216881275177
1.5624319314956665,1.580633521080017,-0.018201589584350586,0.8580381274223328,1.0,6.4031243324279785,0.9446004629135132
1.5695677995681763,1.5726474523544312,-0.003079652786254883,0.8566562533378601,1.0,1.7320507764816284,0.94398432970047
1.5744808912277222,1.5683544874191284,0.00612640380859375,0.8536626696586609,1.0,3.0,0.9418904781341553
1.5887476205825806,1.5554720163345337,0.033275604248046875,0.8524344563484192,0.023809523809523836,2.8284270763397217,0.9408046007156372
1.5778367519378662,1.5680134296417236,0.009823322296142578,0.8541787266731262,0.1428571428571429,6.4031243324279785,0.9427073001861572
1.5771434307098389,1.5699735879898071,0.007169842720031738,0.8580431938171387,0.023809523809523836,0.0,0.9444377422332764
1.5808722972869873,1.5666537284851074,0.014218568801879883,0.855634868144989,1.0,6.324555397033691,0.9429100751876831
1.5631486177444458,1.58430814743042,-0.02115952968597412,0.859135627746582,1.0,1.4142135381698608,0.9452663064002991
1.5639153718948364,1.5830671787261963,-0.019151806831359863,0.859236478805542,0.023809523809523836,6.324555397033691,0.9451806545257568
1.5731347799301147,1.5732065439224243,-7.176399230957031e-05,0.8569940328598022,0.04761904761904767,0.0,0.9433066844940186
1.5739610195159912,1.5714563131332397,0.002504706382751465,0.8567327857017517,0.16666666666666663,5.656854152679443,0.943388044834137
1.5659595727920532,1.5785571336746216,-0.01259756088256836,0.8612322807312012,0.023809523809523836,3.7416574954986572,0.9463372826576233
1.5781223773956299,1.5659626722335815,0.01215970516204834,0.8581915497779846,1.0,3.316624879837036,0.9443590641021729
1.5784660577774048,1.5654457807540894,0.01302027702331543,0.856195867061615,1.0,1.7320507764816284,0.9433413743972778
1.5679408311843872,1.5757797956466675,-0.007838964462280273,0.8589096665382385,0.04761904761904767,6.324555397033691,0.9447633624076843
1.5732760429382324,1.5699998140335083,0.003276228904724121,0.8585336804389954,0.04761904761904767,6.4031243324279785,0.9438310861587524
1.5675092935562134,1.5752851963043213,-0.00777590274810791,0.8593330979347229,1.0,1.4142135381698608,0.9445300698280334
1.5856250524520874,1.5565630197525024,0.02906203269958496,0.8540078997612,1.0,2.2360680103302,0.9417372345924377
1.5733720064163208,1.568715214729309,0.004656791687011719,0.8613393902778625,0.23809523809523814,6.0,0.9456274509429932
1.5791125297546387,1.5623804330825806,0.016732096672058105,0.8577600717544556,0.23809523809523814,0.0,0.943577766418457
1.5764702558517456,1.5645673274993896,0.011902928352355957,0.8608499765396118,0.023809523809523836,6.4031243324279785,0.945253849029541
1.5862408876419067,1.5538113117218018,0.03242957592010498,0.8593012094497681,0.04761904761904767,4.690415859222412,0.9443485140800476
1.5692245960235596,1.5703076124191284,-0.0010830163955688477,0.8612560033798218,1.0,4.358899116516113,0.9452215433120728
1.5676771402359009,1.5714428424835205,-0.003765702247619629,0.8626736402511597,0.023809523809523836,0.0,0.9462324380874634
1.5806962251663208,1.557461142539978,0.023235082626342773,0.8587666153907776,0.023809523809523836,6.4031243324279785,0.9439675807952881
1.5745512247085571,1.5635011196136475,0.011050105094909668,0.8621111512184143,0.1428571428571429,1.4142135381698608,0.9460333585739136
1.558894395828247,1.5778634548187256,-0.018969058990478516,0.8682810664176941,1.0,6.4031243324279785,0.94905024766922
1.5667439699172974,1.5702675580978394,-0.003523588180541992,0.8662074208259583,1.0,0.0,0.9480219483375549
1.5688601732254028,1.5677483081817627,0.0011118650436401367,0.8662400841712952,0.023809523809523836,6.244997978210449,0.9484059810638428
1.5535485744476318,1.5832898616790771,-0.029741287231445312,0.8693172931671143,0.5476190476190477,6.244997978210449,0.9499217867851257
1.5614087581634521,1.575913667678833,-0.01450490951538086,0.8655425310134888,1.0,6.082762718200684,0.9474232792854309
1.566748857498169,1.5703198909759521,-0.003571033477783203,0.8677142262458801,1.0,2.2360680103302,0.9484145641326904
1.5648977756500244,1.5724035501480103,-0.00750577449798584,0.8658761978149414,0.023809523809523836,1.7320507764816284,0.9481106400489807
1.5694986581802368,1.5675336122512817,0.001965045928955078,0.8661375641822815,0.023809523809523836,3.0,0.9477282762527466
1.5796970129013062,1.556333303451538,0.023363709449768066,0.8641884922981262,1.0,3.872983455657959,0.9464619159698486
1.5653215646743774,1.5697290897369385,-0.004407525062561035,0.8669727444648743,1.0,5.916079998016357,0.9472818970680237
1.5711919069290161,1.5632675886154175,0.007924318313598633,0.8615423440933228,0.0714285714285714,5.656854152679443,0.9446364045143127
1.5767409801483154,1.556947112083435,0.01979386806488037,0.8634326457977295,1.0,3.464101552963257,0.9458529353141785
1.5634407997131348,1.569365382194519,-0.005924582481384277,0.8677353858947754,0.11904761904761907,2.8284270763397217,0.9483986496925354
1.568428635597229,1.5636649131774902,0.0047637224197387695,0.8668414354324341,0.0,2.8284270763397217,0.9479125738143921
1.5654540061950684,1.5656086206436157,-0.00015461444854736328,0.8693097829818726,0.0714285714285714,3.0,0.9487767219543457
1.5630230903625488,1.5660117864608765,-0.0029886960983276367,0.8685132265090942,0.23809523809523814,6.082762718200684,0.9484032392501831
1.553885817527771,1.5726044178009033,-0.018718600273132324,0.8699799180030823,0.16666666666666663,6.480740547180176,0.9495599865913391
1.560583472251892,1.5633164644241333,-0.002732992172241211,0.8718644976615906,1.0,0.0,0.9496524333953857
1.553118109703064,1.5694531202316284,-0.016335010528564453,0.871572732925415,0.23809523809523814,1.7320507764816284,0.9499222040176392
1.5580254793167114,1.5633809566497803,-0.005355477333068848,0.8714755773544312,0.1428571428571429,2.0,0.9503081440925598
1.5551456212997437,1.5644543170928955,-0.009308695793151855,0.8695393800735474,0.04761904761904767,2.0,0.9487172961235046
1.5645415782928467,1.5540120601654053,0.010529518127441406,0.8710891604423523,0.1428571428571429,2.2360680103302,0.949506402015686
1.5605758428573608,1.5563418865203857,0.004233956336975098,0.8712227940559387,0.11904761904761907,4.123105525970459,0.9496766924858093
1.5621895790100098,1.553545355796814,0.0086442232131958,0.8722518682479858,1.0,3.872983455657959,0.9495179653167725
1.5564801692962646,1.558032512664795,-0.0015523433685302734,0.8712961077690125,0.0,3.464101552963257,0.9496833682060242
1.5535781383514404,1.559745192527771,-0.006167054176330566,0.8726233243942261,0.0,2.6457512378692627,0.9503726959228516
1.5577415227890015,1.5539238452911377,0.0038176774978637695,0.8704590797424316,0.0714285714285714,2.0,0.9487299919128418
1.5669561624526978,1.5431050062179565,0.02385115623474121,0.869681179523468,0.023809523809523836,2.6457512378692627,0.9481419324874878
1.5461267232894897,1.5629395246505737,-0.016812801361083984,0.8762528300285339,0.0714285714285714,3.316624879837036,0.9521881341934204
1.554916501045227,1.552883505821228,0.0020329952239990234,0.8734418749809265,0.04761904761904767,2.6457512378692627,0.9508441090583801
1.5533697605133057,1.5535204410552979,-0.0001506805419921875,0.8771218061447144,0.3571428571428571,1.4142135381698608,0.9520750641822815
1.5512889623641968,1.5551310777664185,-0.0038421154022216797,0.8756986260414124,0.1428571428571429,2.2360680103302,0.951500654220581
1.5461615324020386,1.55933678150177,-0.013175249099731445,0.8754609227180481,0.1428571428571429,2.4494898319244385,0.9517908096313477
1.5415602922439575,1.5626177787780762,-0.021057486534118652,0.8752944469451904,0.0714285714285714,1.4142135381698608,0.9510807991027832
1.5561195611953735,1.5477339029312134,0.008385658264160156,0.8752111196517944,0.0714285714285714,1.7320507764816284,0.9514991641044617
1.5553104877471924,1.547061562538147,0.00824892520904541,0.8791196346282959,0.1428571428571429,2.0,0.9533024430274963
1.5489846467971802,1.552822470664978,-0.0038378238677978516,0.876535177230835,0.11904761904761907,3.0,0.952497124671936
1.5477550029754639,1.5533690452575684,-0.005614042282104492,0.8755383491516113,0.04761904761904767,3.605551242828369,0.9513489007949829
1.561194658279419,1.5388301610946655,0.022364497184753418,0.878517210483551,0.0,3.0,0.9525876045227051
1.5535224676132202,1.5460575819015503,0.007464885711669922,0.8760997653007507,0.11904761904761907,3.1622776985168457,0.9513694047927856
1.5529228448867798,1.5459245443344116,0.006998300552368164,0.8772369027137756,0.023809523809523836,6.082762718200684,0.9523363709449768
1.54695725440979,1.551161289215088,-0.0042040348052978516,0.8777445554733276,0.023809523809523836,6.480740547180176,0.9522233605384827
1.542803168296814,1.5534676313400269,-0.01066446304321289,0.8772871494293213,0.04761904761904767,1.4142135381698608,0.9513643980026245
1.5403715372085571,1.5556747913360596,-0.015303254127502441,0.8806692361831665,0.04761904761904767,2.8284270763397217,0.9537709355354309
1.5422885417938232,1.552588939666748,-0.010300397872924805,0.8800781965255737,0.16666666666666663,6.0,0.9536793231964111
1.5597443580627441,1.5339198112487793,0.025824546813964844,0.8790937662124634,0.1428571428571429,6.4031243324279785,0.952721893787384
1.5472748279571533,1.5462552309036255,0.001019597053527832,0.8784997463226318,0.16666666666666663,3.464101552963257,0.9529246091842651
1.5366231203079224,1.5560780763626099,-0.0194549560546875,0.880791962146759,0.11904761904761907,3.1622776985168457,0.9534939527511597
1.5456477403640747,1.546475887298584,-0.0008281469345092773,0.8798708915710449,1.0,6.244997978210449,0.9536511898040771
1.5420165061950684,1.5498634576797485,-0.007846951484680176,0.8793584108352661,0.0,0.0,0.9528133273124695
1.5416127443313599,1.5506213903427124,-0.009008646011352539,0.878861665725708,0.04761904761904767,6.4031243324279785,0.952808678150177
1.5545942783355713,1.538145661354065,0.016448616981506348,0.877724826335907,0.1428571428571429,1.7320507764816284,0.9512574672698975
1.553758978843689,1.5391701459884644,0.01458883285522461,0.8800788521766663,1.0,2.2360680103302,0.9532259702682495
1.5406544208526611,1.5513606071472168,-0.010706186294555664,0.8796391487121582,0.023809523809523836,2.4494898319244385,0.9527145624160767
1.5436724424362183,1.5481091737747192,-0.0044367313385009766,0.8812825083732605,0.26190476190476186,2.4494898319244385,0.9534152150154114
1.5432140827178955,1.5476406812667847,-0.00442659854888916,0.8789165019989014,0.0714285714285714,2.4494898319244385,0.9517765641212463
1.540919542312622,1.5489126443862915,-0.007993102073669434,0.8799252510070801,1.0,6.244997978210449,0.9526942372322083
1.5474079847335815,1.5412884950637817,0.006119489669799805,0.8830870389938354,1.0,5.656854152679443,0.9550966024398804
1.542852759361267,1.5455166101455688,-0.002663850784301758,0.8798280954360962,0.023809523809523836,4.242640495300293,0.9532250165939331
1.5458807945251465,1.5419752597808838,0.0039055347442626953,0.879497766494751,0.04761904761904767,3.1622776985168457,0.952548086643219
1.541090726852417,1.5464990139007568,-0.005408287048339844,0.8806338310241699,0.0714285714285714,6.324555397033691,0.9531193375587463
1.5491496324539185,1.5364758968353271,0.012673735618591309,0.8781407475471497,0.0714285714285714,0.0,0.951658308506012
1.545305609703064,1.5411492586135864,0.004156351089477539,0.8786894083023071,0.0714285714285714,6.082762718200684,0.951827883720398
1.5520758628845215,1.534157395362854,0.01791846752166748,0.8795057535171509,0.0714285714285714,3.0,0.952634334564209
1.5401066541671753,1.5457555055618286,-0.00564885139465332,0.882233202457428,1.0,2.2360680103302,0.9531008005142212
1.5474916696548462,1.538476824760437,0.00901484489440918,0.8810911774635315,0.23809523809523814,1.7320507764816284,0.9525948166847229
1.5463364124298096,1.5392450094223022,0.007091403007507324,0.8782715797424316,0.19047619047619047,2.4494898319244385,0.9518625736236572
1.543761968612671,1.5420421361923218,0.001719832420349121,0.8806837797164917,0.04761904761904767,4.358899116516113,0.9525284767150879
1.5311092138290405,1.5540566444396973,-0.02294743061065674,0.8812294602394104,1.0,4.123105525970459,0.9525766372680664
1.5450471639633179,1.5405927896499634,0.004454374313354492,0.8805267810821533,1.0,2.0,0.9525721669197083
1.5456433296203613,1.5407696962356567,0.00487363338470459,0.8814043998718262,0.11904761904761907,1.7320507764816284,0.95279860496521
1.5250784158706665,1.5601134300231934,-0.035035014152526855,0.8808581829071045,0.09523809523809523,2.8284270763397217,0.95249342918396
1.542384386062622,1.5438592433929443,-0.0014748573303222656,0.8814311027526855,0.023809523809523836,2.4494898319244385,0.9524178504943848
1.5348505973815918,1.5515055656433105,-0.01665496826171875,0.8825234174728394,0.04761904761904767,6.4031243324279785,0.9538887143135071
1.5342637300491333,1.5512832403182983,-0.01701951026916504,0.8831773996353149,0.09523809523809523,6.324555397033691,0.9532081484794617
1.5581281185150146,1.527910590171814,0.030217528343200684,0.8783279061317444,0.3571428571428571,1.7320507764816284,0.9513795375823975
1.536933183670044,1.5494221448898315,-0.012488961219787598,0.8816717863082886,0.09523809523809523,3.464101552963257,0.9536275863647461
1.5382291078567505,1.548014760017395,-0.009785652160644531,0.8822775483131409,0.04761904761904767,5.385164737701416,0.953428328037262
1.55332350730896,1.5327938795089722,0.020529627799987793,0.8800740242004395,0.0714285714285714,6.4031243324279785,0.9525772333145142
1.545837640762329,1.5400625467300415,0.005775094032287598,0.8795168995857239,0.11904761904761907,4.0,0.9517847299575806
1.5376794338226318,1.5479060411453247,-0.010226607322692871,0.8828229904174805,0.023809523809523836,3.872983455657959,0.9533616900444031
1.5556679964065552,1.5293928384780884,0.026275157928466797,0.879932165145874,1.0,6.324555397033691,0.9522176384925842
1.5418254137039185,1.543555498123169,-0.0017300844192504883,0.8820110559463501,0.04761904761904767,6.480740547180176,0.9532802700996399
1.5325974225997925,1.5524652004241943,-0.019867777824401855,0.8814274072647095,0.023809523809523836,1.0,0.9529380798339844
1.5535752773284912,1.5319225788116455,0.021652698516845703,0.878836452960968,0.30952380952380953,1.4142135381698608,0.9514460563659668
1.5382405519485474,1.5478146076202393,-0.009574055671691895,0.8784873485565186,1.0,2.4494898319244385,0.9510135650634766
1.5413228273391724,1.5452967882156372,-0.003973960876464844,0.8813737034797668,0.023809523809523836,2.4494898319244385,0.952727198600769
1.5527783632278442,1.5334705114364624,0.019307851791381836,0.8804097175598145,0.40476190476190477,2.8284270763397217,0.9524133801460266
1.5457432270050049,1.5405412912368774,0.005201935768127441,0.8818657994270325,0.04761904761904767,3.1622776985168457,0.953194797039032
1.5434802770614624,1.5428601503372192,0.0006201267242431641,0.8807709813117981,1.0,2.2360680103302,0.9523866176605225
1.5477526187896729,1.5370304584503174,0.010722160339355469,0.876948893070221,0.0,1.7320507764816284,0.9504149556159973
1.54684317111969,1.5383585691452026,0.008484601974487305,0.8810480833053589,0.023809523809523836,6.4031243324279785,0.9519135355949402
1.5465977191925049,1.5382393598556519,0.008358359336853027,0.8797829747200012,0.023809523809523836,6.324555397033691,0.9514590501785278
1.5277653932571411,1.5563567876815796,-0.028591394424438477,0.878345787525177,0.11904761904761907,2.2360680103302,0.9510512948036194
1.5483537912368774,1.5346413850784302,0.013712406158447266,0.8802568912506104,0.023809523809523836,6.244997978210449,0.9523321986198425
1.5382424592971802,1.5451502799987793,-0.006907820701599121,0.8800802826881409,0.16666666666666663,0.0,0.950661301612854
1.534665584564209,1.5491502285003662,-0.014484643936157227,0.8786325454711914,0.0714285714285714,5.4772257804870605,0.9507738351821899
1.5415254831314087,1.5427464246749878,-0.0012209415435791016,0.878983736038208,0.04761904761904767,5.4772257804870605,0.9510036706924438
1.5425235033035278,1.5420472621917725,0.0004762411117553711,0.8802348971366882,0.023809523809523836,0.0,0.9516483545303345
1.54257071018219,1.5419756174087524,0.0005950927734375,0.8811341524124146,1.0,6.244997978210449,0.9517574906349182
1.526789903640747,1.557081937789917,-0.030292034149169922,0.8830013275146484,0.04761904761904767,3.464101552963257,0.9526105523109436
1.537780523300171,1.5472111701965332,-0.009430646896362305,0.8818548321723938,0.0714285714285714,3.0,0.9525419473648071
1.5363982915878296,1.5484728813171387,-0.012074589729309082,0.8799598217010498,1.0,6.324555397033691,0.950927734375
1.5454119443893433,1.539320707321167,0.0060912370681762695,0.8786221146583557,1.0,5.385164737701416,0.9509258270263672
1.5408645868301392,1.5430604219436646,-0.0021958351135253906,0.8799501061439514,0.2857142857142857,3.316624879837036,0.9510247707366943
1.550549030303955,1.5321623086929321,0.01838672161102295,0.8749571442604065,1.0,6.324555397033691,0.9490812420845032
1.5456063747406006,1.537636160850525,0.007970213890075684,0.8789131045341492,1.0,6.082762718200684,0.9506569504737854
1.541929841041565,1.5408557653427124,0.001074075698852539,0.877380907535553,0.0714285714285714,2.4494898319244385,0.949301540851593
1.550338864326477,1.5321204662322998,0.018218398094177246,0.8773203492164612,0.2142857142857143,2.8284270763397217,0.9493792653083801
1.5392022132873535,1.5433422327041626,-0.004140019416809082,0.8784691095352173,0.04761904761904767,3.0,0.9499367475509644
1.5439047813415527,1.5386137962341309,0.005290985107421875,0.8791344165802002,1.0,3.1622776985168457,0.950217068195343
1.5383683443069458,1.544126272201538,-0.005757927894592285,0.8810231685638428,0.30952380952380953,6.324555397033691,0.9513707160949707
1.5575306415557861,1.530515432357788,0.027015209197998047,0.8771162629127502,0.04761904761904767,0.0,0.9487786889076233
1.5326802730560303,1.548378348350525,-0.01569807529449463,0.880630612373352,1.0,0.0,0.9512026906013489
1.5393903255462646,1.5413364171981812,-0.001946091651916504,0.8810797929763794,0.11904761904761907,0.0,0.951092541217804
1.5527523756027222,1.5270520448684692,0.02570033073425293,0.8775241374969482,0.023809523809523836,5.830951690673828,0.9498286843299866
1.5538157224655151,1.5249621868133545,0.028853535652160645,0.874977171421051,0.16666666666666663,3.1622776985168457,0.9481035470962524
1.5480738878250122,1.531036138534546,0.01703774929046631,0.8763400912284851,0.19047619047619047,3.0,0.9490659236907959
1.546812653541565,1.5393202304840088,0.007492423057556152,0.8805289268493652,0.04761904761904767,3.1622776985168457,0.9512661695480347
1.537501573562622,1.5405004024505615,-0.002998828887939453,0.8795388340950012,1.0,2.4494898319244385,0.9513972401618958
1.5375611782073975,1.5400322675704956,-0.0024710893630981445,0.8797049522399902,1.0,1.0,0.9505102038383484
1.544859766960144,1.5329493284225464,0.011910438537597656,0.8774207234382629,1.0,1.7320507764816284,0.9490602612495422
1.5359240770339966,1.5428298711776733,-0.006905794143676758,0.8798716068267822,1.0,1.4142135381698608,0.9503875970840454
1.5453124046325684,1.5415027141571045,0.003809690475463867,0.8774203062057495,0.19047619047619047,3.0,0.9495911598205566
1.534260630607605,1.5479357242584229,-0.013675093650817871,0.8813742399215698,0.04761904761904767,2.8284270763397217,0.9515818357467651
1.5402032136917114,1.543668270111084,-0.0034650564193725586,0.8777871131896973,0.16666666666666663,1.7320507764816284,0.9500156044960022
1.5450317859649658,1.53822660446167,0.0068051815032958984,0.8789107799530029,0.0714285714285714,6.4031243324279785,0.9502573013305664
1.5448777675628662,1.539442777633667,0.005434989929199219,0.8782964944839478,0.0714285714285714,6.324555397033691,0.9500670433044434
1.5396192073822021,1.5456243753433228,-0.0060051679611206055,0.8803854584693909,0.04761904761904767,6.324555397033691,0.9514756798744202
1.5457663536071777,1.5416210889816284,0.004145264625549316,0.8770321011543274,0.023809523809523836,0.0,0.9490929245948792
1.547908067703247,1.5448050498962402,0.003103017807006836,0.8783109784126282,0.023809523809523836,6.4031243324279785,0.9495514035224915
1.529059886932373,1.558386206626892,-0.029326319694519043,0.8809181451797485,0.19047619047619047,6.4031243324279785,0.9509741067886353
1.537904143333435,1.5539424419403076,-0.01603829860687256,0.8799757957458496,0.04761904761904767,5.74456262588501,0.9505818486213684
1.5335838794708252,1.5556381940841675,-0.022054314613342285,0.8799856901168823,0.023809523809523836,3.316624879837036,0.9507536888122559
1.545975923538208,1.5445772409439087,0.0013986825942993164,0.8783619999885559,1.0,6.164413928985596,0.9503885507583618
1.5394757986068726,1.5524064302444458,-0.012930631637573242,0.8801705837249756,0.04761904761904767,6.4031243324279785,0.9510186314582825
1.5431312322616577,1.5493220090866089,-0.006190776824951172,0.8779113292694092,1.0,1.7320507764816284,0.9492201805114746
1.5437407493591309,1.5500093698501587,-0.006268620491027832,0.8790984153747559,1.0,6.324555397033691,0.9500852823257446
1.5526143312454224,1.5409990549087524,0.011615276336669922,0.8777340650558472,0.023809523809523836,6.480740547180176,0.9500147104263306
1.5433694124221802,1.5509251356124878,-0.007555723190307617,0.8777925372123718,1.0,1.7320507764816284,0.9488855600357056
1.5438886880874634,1.5509858131408691,-0.007097125053405762,0.8775773644447327,0.2142857142857143,6.244997978210449,0.9493108987808228
1.5437966585159302,1.5518085956573486,-0.008011937141418457,0.8789555430412292,0.09523809523809523,6.4031243324279785,0.9505221247673035
1.5510448217391968,1.5446107387542725,0.006434082984924316,0.8763497471809387,1.0,1.7320507764816284,0.9488520622253418
1.5594500303268433,1.537419080734253,0.022030949592590332,0.8756080269813538,0.023809523809523836,2.0,0.9488369226455688
1.5485273599624634,1.5492262840270996,-0.0006989240646362305,0.8781665563583374,0.04761904761904767,6.324555397033691,0.9501594305038452
1.5539336204528809,1.544858455657959,0.009075164794921875,0.8767196536064148,1.0,0.0,0.9493224024772644
1.543590784072876,1.5557900667190552,-0.0121992826461792,0.8788913488388062,0.0,6.4031243324279785,0.9505622386932373
1.5462462902069092,1.5537177324295044,-0.007471442222595215,0.8778589963912964,0.0714285714285714,1.7320507764816284,0.949537992477417
1.5480374097824097,1.5522938966751099,-0.004256486892700195,0.8770438432693481,1.0,3.872983455657959,0.9489042162895203
1.56139075756073,1.5389126539230347,0.022478103637695312,0.8736878633499146,0.023809523809523836,4.4721360206604,0.9470129609107971
1.5460001230239868,1.5551339387893677,-0.00913381576538086,0.8782714009284973,0.04761904761904767,3.7416574954986572,0.9499596357345581
1.547810673713684,1.5531357526779175,-0.0053250789642333984,0.8778974413871765,0.04761904761904767,1.4142135381698608,0.9487683176994324
1.5425535440444946,1.5592352151870728,-0.016681671142578125,0.8778886795043945,1.0,3.1622776985168457,0.9492061138153076
1.5453228950500488,1.5569864511489868,-0.011663556098937988,0.8783711194992065,1.0,3.1622776985168457,0.9504223465919495
1.5489705801010132,1.5540426969528198,-0.005072116851806641,0.8778254985809326,0.023809523809523836,3.1622776985168457,0.9499329328536987
1.5538229942321777,1.5493204593658447,0.004502534866333008,0.8739457130432129,0.04761904761904767,3.0,0.947425365447998
1.5548535585403442,1.5493894815444946,0.005464076995849609,0.877116322517395,0.3571428571428571,2.2360680103302,0.9493668675422668
1.5478864908218384,1.5566519498825073,-0.008765459060668945,0.8759437799453735,0.30952380952380953,1.0,0.9482366442680359
1.557422161102295,1.5484429597854614,0.008979201316833496,0.875827968120575,0.023809523809523836,1.4142135381698608,0.948645293712616
1.5499686002731323,1.5566540956497192,-0.006685495376586914,0.8775730729103088,0.023809523809523836,1.7320507764816284,0.9500210881233215
1.557375431060791,1.5498944520950317,0.007480978965759277,0.8761005997657776,0.2142857142857143,1.4142135381698608,0.9486204981803894
1.5533417463302612,1.5546355247497559,-0.001293778419494629,0.8768671154975891,0.11904761904761907,2.0,0.949476957321167
1.5559598207473755,1.552489161491394,0.0034706592559814453,0.8766871690750122,0.11904761904761907,2.8284270763397217,0.9490933418273926
1.5482374429702759,1.5607362985610962,-0.012498855590820312,0.8771386742591858,0.09523809523809523,2.4494898319244385,0.948952317237854
1.5642828941345215,1.5448682308197021,0.019414663314819336,0.8740940690040588,0.023809523809523836,2.0,0.9475436806678772
1.5523432493209839,1.5576752424240112,-0.005331993103027344,0.8759062886238098,0.0,2.6457512378692627,0.9488385319709778
1.5535521507263184,1.5574556589126587,-0.003903508186340332,0.876632034778595,0.04761904761904767,3.605551242828369,0.9492143392562866
1.5493299961090088,1.562184453010559,-0.012854456901550293,0.8777276277542114,0.023809523809523836,3.7416574954986572,0.9497838020324707
1.5557674169540405,1.5563328266143799,-0.0005654096603393555,0.8765314221382141,0.023809523809523836,1.4142135381698608,0.9491661787033081
1.5599267482757568,1.5528700351715088,0.007056713104248047,0.8748266100883484,0.0714285714285714,3.0,0.948159396648407
1.5509673357009888,1.5624215602874756,-0.011454224586486816,0.8772338032722473,0.11904761904761907,4.358899116516113,0.9495794177055359
1.553402304649353,1.560210108757019,-0.006807804107666016,0.875688374042511,0.023809523809523836,3.605551242828369,0.9479600787162781
1.5496656894683838,1.5645078420639038,-0.01484215259552002,0.8762109279632568,0.11904761904761907,2.0,0.9483204483985901
1.5525673627853394,1.5620448589324951,-0.009477496147155762,0.8762791156768799,0.04761904761904767,1.7320507764816284,0.9491080045700073
1.5581490993499756,1.5568681955337524,0.0012809038162231445,0.8750680088996887,0.30952380952380953,1.0,0.9485943913459778
1.5480492115020752,1.5674740076065063,-0.019424796104431152,0.8770471811294556,0.023809523809523836,6.480740547180176,0.9493424892425537
1.5597466230392456,1.5565202236175537,0.0032263994216918945,0.8748448491096497,0.023809523809523836,6.4031243324279785,0.9489750862121582
1.5429673194885254,1.5735594034194946,-0.03059208393096924,0.8774309754371643,0.19047619047619047,6.4031243324279785,0.9497400522232056
1.5573111772537231,1.5605162382125854,-0.0032050609588623047,0.8754487633705139,0.26190476190476186,0.0,0.9487837553024292
1.5529730319976807,1.5647215843200684,-0.011748552322387695,0.8748165369033813,0.04761904761904767,6.0,0.9481965899467468
1.5584825277328491,1.5595333576202393,-0.0010508298873901367,0.8736968636512756,0.04761904761904767,2.8284270763397217,0.9476116895675659
1.551377534866333,1.5661762952804565,-0.014798760414123535,0.8753209114074707,0.023809523809523836,1.7320507764816284,0.9494434595108032
1.558315634727478,1.5604890584945679,-0.0021734237670898438,0.8750542402267456,0.0,0.0,0.9487404823303223
1.5569826364517212,1.5620439052581787,-0.0050612688064575195,0.8749269247055054,1.0,1.0,0.9483885765075684
1.5644551515579224,1.5548546314239502,0.009600520133972168,0.874458909034729,0.023809523809523836,1.4142135381698608,0.9485479593276978
1.5480672121047974,1.57131826877594,-0.023251056671142578,0.875638484954834,1.0,3.464101552963257,0.949043333530426
1.5709956884384155,1.5495970249176025,0.02139866352081299,0.8723226189613342,1.0,3.0,0.9475212693214417
1.5669395923614502,1.554444670677185,0.012494921684265137,0.8734637498855591,0.1428571428571429,1.7320507764816284,0.9480370283126831
1.569942593574524,1.552161693572998,0.01778090000152588,0.872143030166626,0.04761904761904767,3.872983455657959,0.9467249512672424
1.5635613203048706,1.558876633644104,0.0046846866607666016,0.8728208541870117,0.023809523809523836,4.358899116516113,0.9472419023513794
1.5534833669662476,1.569165825843811,-0.015682458877563477,0.8760297298431396,0.023809523809523836,4.358899116516113,0.9494458436965942
1.5619988441467285,1.5622355937957764,-0.00023674964904785156,0.8741453886032104,0.0,1.7320507764816284,0.948030948638916
1.5589592456817627,1.5656752586364746,-0.006716012954711914,0.8751275539398193,0.04761904761904767,3.316624879837036,0.9487468600273132
1.5571428537368774,1.5683156251907349,-0.011172771453857422,0.8746291995048523,0.23809523809523814,4.242640495300293,0.9483669996261597
1.5638877153396606,1.5624157190322876,0.0014719963073730469,0.873483419418335,0.023809523809523836,3.1622776985168457,0.9475829005241394
1.5549521446228027,1.571687936782837,-0.01673579216003418,0.8749056458473206,0.04761904761904767,1.7320507764816284,0.9485533833503723
2.641822338104248,2.65659761428833,-0.014775276184082031,0.8710339069366455,0.30952380952380953,6.4031243324279785,0.9271756410598755
2.5815131664276123,2.5867748260498047,-0.005261659622192383,0.8737736344337463,0.04761904761904767,6.324555397033691,0.929541826248169
2.561338186264038,2.5550222396850586,0.006315946578979492,0.8799775242805481,0.45238095238095233,2.8284270763397217,0.9355438947677612
2.527923107147217,2.5117597579956055,0.016163349151611328,0.8848409652709961,0.04761904761904767,2.8284270763397217,0.9359985589981079
2.466085910797119,2.469222068786621,-0.003136157989501953,0.8854480981826782,0.023809523809523836,1.7320507764816284,0.9350718259811401
2.4063220024108887,2.4154958724975586,-0.009173870086669922,0.8692330121994019,0.23809523809523814,3.464101552963257,0.9149253964424133
2.38773512840271,2.380420684814453,0.007314443588256836,0.8646007776260376,0.19047619047619047,3.7416574954986572,0.9036513566970825
2.3735084533691406,2.378678798675537,-0.005170345306396484,0.8649612665176392,0.04761904761904767,2.8284270763397217,0.8968425989151001
2.3792545795440674,2.375779390335083,0.003475189208984375,0.8771511316299438,0.023809523809523836,3.605551242828369,0.9149357676506042
2.371847629547119,2.384467124938965,-0.012619495391845703,0.9091691970825195,1.0,5.830951690673828,0.9655078053474426
2.38362455368042,2.3797378540039062,0.003886699676513672,0.9270641803741455,0.04761904761904767,6.4031243324279785,0.9807230234146118
2.360562562942505,2.329641819000244,0.030920743942260742,0.9308992624282837,0.1428571428571429,2.8284270763397217,0.9848225116729736
2.2860612869262695,2.286731243133545,-0.0006699562072753906,0.931747555732727,0.04761904761904767,3.464101552963257,0.9894701838493347
2.221217632293701,2.223252296447754,-0.0020346641540527344,0.9271426200866699,0.023809523809523836,4.0,0.9933817982673645
2.1606268882751465,2.1544129848480225,0.0062139034271240234,0.9154766201972961,0.26190476190476186,5.5677642822265625,0.9951320886611938
2.0961668491363525,2.0838639736175537,0.012302875518798828,0.9009329080581665,0.0714285714285714,6.4031243324279785,0.9949499368667603
2.0298361778259277,2.0117833614349365,0.01805281639099121,0.8843904137611389,0.11904761904761907,3.316624879837036,0.9918177723884583
1.9493402242660522,1.944573163986206,0.004767060279846191,0.8687632083892822,0.19047619047619047,3.464101552963257,0.9863279461860657
1.8631017208099365,1.8533260822296143,0.009775638580322266,0.8485152125358582,1.0,1.7320507764816284,0.9755135178565979
1.7663850784301758,1.7913480997085571,-0.024963021278381348,0.8355373740196228,0.023809523809523836,6.4031243324279785,0.9656007289886475
1.7519994974136353,1.7282557487487793,0.023743748664855957,0.828281581401825,0.16666666666666663,6.4031243324279785,0.9640734791755676
1.7268270254135132,1.7277114391326904,-0.0008844137191772461,0.8443389534950256,0.11904761904761907,3.872983455657959,0.9732287526130676
1.7005937099456787,1.7155001163482666,-0.01490640640258789,0.8620172739028931,0.26190476190476186,4.0,0.978919267654419
1.7038006782531738,1.6828217506408691,0.020978927612304688,0.8694659471511841,1.0,3.0,0.9832839965820312
1.6640573740005493,1.6844321489334106,-0.020374774932861328,0.8899084329605103,0.023809523809523836,5.74456262588501,0.9894200563430786
1.6376681327819824,1.6542370319366455,-0.016568899154663086,0.8944810032844543,0.23809523809523814,0.0,0.9900617599487305
1.6059153079986572,1.6053012609481812,0.0006140470504760742,0.8919855952262878,0.04761904761904767,0.0,0.988574206829071
1.5573183298110962,1.5373109579086304,0.02000737190246582,0.8949548006057739,0.023809523809523836,0.0,0.987742006778717
1.4688516855239868,1.4690964221954346,-0.0002447366714477539,0.889265239238739,1.0,6.244997978210449,0.9873554110527039
1.4096009731292725,1.4268501996994019,-0.017249226570129395,0.8829886317253113,0.023809523809523836,3.464101552963257,0.9852887392044067
1.3770042657852173,1.384011149406433,-0.00700688362121582,0.8736866116523743,0.38095238095238093,3.1622776985168457,0.9843708276748657
1.3456683158874512,1.3482224941253662,-0.002554178237915039,0.8663079142570496,0.0,6.4031243324279785,0.9822807908058167
1.3231054544448853,1.3146262168884277,0.00847923755645752,0.8611153364181519,0.2142857142857143,5.099019527435303,0.978354811668396
1.2902227640151978,1.308688759803772,-0.01846599578857422,0.8538323044776917,1.0,3.1622776985168457,0.9749657511711121
1.303599238395691,1.308998465538025,-0.005399227142333984,0.847177267074585,1.0,3.316624879837036,0.9697078466415405
1.3316866159439087,1.3270834684371948,0.004603147506713867,0.8420718908309937,1.0,2.4494898319244385,0.9627081155776978
1.3847949504852295,1.3841241598129272,0.0006707906723022461,0.8453224301338196,1.0,2.4494898319244385,0.9641071557998657
1.4568374156951904,1.4622838497161865,-0.005446434020996094,0.8476353287696838,0.0714285714285714,2.4494898319244385,0.9670042991638184
1.5201208591461182,1.5177239179611206,0.0023969411849975586,0.8428834080696106,0.2142857142857143,2.6457512378692627,0.9621453285217285
1.5499895811080933,1.5496019124984741,0.0003876686096191406,0.8373552560806274,0.023809523809523836,1.0,0.9455976486206055
1.5728213787078857,1.5713967084884644,0.0014246702194213867,0.8348686695098877,1.0,1.7320507764816284,0.9322510361671448
1.6003849506378174,1.584192156791687,0.01619279384613037,0.8393184542655945,0.38095238095238093,1.7320507764816284,0.9245469570159912
1.6153112649917603,1.6194370985031128,-0.004125833511352539,0.8477696180343628,0.23809523809523814,6.4031243324279785,0.9234114289283752
1.6401699781417847,1.6396610736846924,0.0005089044570922852,0.858691394329071,0.023809523809523836,0.0,0.9343510270118713
1.6661372184753418,1.6522351503372192,0.013902068138122559,0.8684530854225159,0.16666666666666663,6.244997978210449,0.9435575008392334
1.6786773204803467,1.6831189393997192,-0.004441618919372559,0.8781089782714844,0.023809523809523836,2.0,0.9533033967018127
1.6989785432815552,1.7053395509719849,-0.0063610076904296875,0.8880479335784912,0.11904761904761907,2.6457512378692627,0.9617987275123596
1.718679666519165,1.718402624130249,0.0002770423889160156,0.8978602886199951,0.04761904761904767,3.464101552963257,0.9689468145370483
1.727353811264038,1.7369219064712524,-0.009568095207214355,0.9049649834632874,0.023809523809523836,3.464101552963257,0.975217342376709
1.741236925125122,1.7337334156036377,0.007503509521484375,0.9115614891052246,0.04761904761904767,1.4142135381698608,0.9798508286476135
1.7360963821411133,1.736964464187622,-0.0008680820465087891,0.9130803942680359,0.023809523809523836,1.0,0.9819519519805908
1.729874849319458,1.732663631439209,-0.0027887821197509766,0.9134863615036011,1.0,2.4494898319244385,0.9830284714698792
1.7282078266143799,1.7178494930267334,0.010358333587646484,0.9152370691299438,1.0,3.0,0.9839012026786804
1.715760588645935,1.7155348062515259,0.0002257823944091797,0.9114990234375,0.0714285714285714,6.0,0.9828081727027893
1.698125958442688,1.7174866199493408,-0.019360661506652832,0.9093430638313293,0.023809523809523836,6.082762718200684,0.9822075366973877
1.7040992975234985,1.6970540285110474,0.007045269012451172,0.9053339958190918,0.1428571428571429,6.082762718200684,0.9809194803237915
1.6941128969192505,1.6939185857772827,0.00019431114196777344,0.9009664058685303,0.23809523809523814,6.244997978210449,0.979134738445282
1.6853467226028442,1.690518856048584,-0.005172133445739746,0.8986307382583618,0.04761904761904767,6.244997978210449,0.9775916934013367
1.6832622289657593,1.6799582242965698,0.003304004669189453,0.8955304026603699,0.0,6.082762718200684,0.9759253263473511
1.6797646284103394,1.6696223020553589,0.010142326354980469,0.894743025302887,0.023809523809523836,3.316624879837036,0.9768238663673401
1.6608691215515137,1.6761418581008911,-0.015272736549377441,0.8924750089645386,0.11904761904761907,6.0,0.9739890098571777
1.665920376777649,1.6616415977478027,0.004278779029846191,0.8913747668266296,0.1428571428571429,6.480740547180176,0.9746972918510437
1.6607862710952759,1.6618542671203613,-0.0010679960250854492,0.8900638818740845,1.0,6.480740547180176,0.973046064376831
1.667359709739685,1.654556155204773,0.01280355453491211,0.8886521458625793,0.11904761904761907,5.196152210235596,0.973162055015564
1.6662744283676147,1.659462332725525,0.006812095642089844,0.8876705169677734,1.0,3.464101552963257,0.9711630344390869
1.6607426404953003,1.6696339845657349,-0.00889134407043457,0.8859611749649048,0.0714285714285714,3.0,0.9694716930389404
1.6629538536071777,1.6785718202590942,-0.015617966651916504,0.8859177231788635,1.0,2.6457512378692627,0.9678807258605957
1.676635503768921,1.676988124847412,-0.00035262107849121094,0.8859034180641174,0.11904761904761907,2.4494898319244385,0.9685763120651245
1.679398775100708,1.6825255155563354,-0.0031267404556274414,0.8845791816711426,0.1428571428571429,1.7320507764816284,0.9658878445625305
1.689998745918274,1.6843401193618774,0.005658626556396484,0.8823988437652588,1.0,3.316624879837036,0.9656931757926941
1.6954118013381958,1.6884995698928833,0.0069122314453125,0.8825697898864746,0.0,5.5677642822265625,0.965491771697998
1.6925605535507202,1.6961101293563843,-0.0035495758056640625,0.8839098215103149,1.0,6.082762718200684,0.965951681137085
1.6966664791107178,1.6956541538238525,0.0010123252868652344,0.8823924660682678,0.3571428571428571,3.0,0.9654094576835632
1.7029376029968262,1.6907241344451904,0.012213468551635742,0.8823357224464417,0.16666666666666663,6.164413928985596,0.9661456942558289
1.7007814645767212,1.6984574794769287,0.0023239850997924805,0.882820188999176,0.1428571428571429,6.480740547180176,0.9651587009429932
1.7049850225448608,1.703599452972412,0.0013855695724487305,0.8800873756408691,0.11904761904761907,2.2360680103302,0.9640048146247864
1.7087647914886475,1.708553433418274,0.00021135807037353516,0.8814054131507874,0.023809523809523836,6.082762718200684,0.965614378452301
1.710387110710144,1.7154521942138672,-0.0050650835037231445,0.8824734687805176,0.04761904761904767,6.324555397033691,0.9671821594238281
1.718747854232788,1.716293454170227,0.002454400062561035,0.8811313509941101,0.26190476190476186,1.7320507764816284,0.966773271560669
1.7316592931747437,1.7196952104568481,0.011964082717895508,0.8800756931304932,1.0,2.0,0.9660657048225403
1.741603970527649,1.7245891094207764,0.01701486110687256,0.8804950714111328,0.11904761904761907,6.244997978210449,0.9659621715545654
1.7494256496429443,1.7348302602767944,0.014595389366149902,0.8812190890312195,0.09523809523809523,6.244997978210449,0.9666522145271301
1.7458196878433228,1.7566686868667603,-0.0108489990234375,0.8752325773239136,1.0,2.2360680103302,0.9634332656860352
1.7573304176330566,1.755592942237854,0.0017374753952026367,0.8729355931282043,0.0,0.0,0.9620006084442139
1.7604765892028809,1.7628322839736938,-0.0023556947708129883,0.8676012754440308,0.11904761904761907,2.2360680103302,0.9604407548904419
1.7710754871368408,1.7712838649749756,-0.00020837783813476562,0.8737754821777344,1.0,4.4721360206604,0.9653082489967346
1.780407428741455,1.777738332748413,0.002669095993041992,0.8717554807662964,0.04761904761904767,5.0,0.9660899043083191
1.787249207496643,1.7822370529174805,0.005012154579162598,0.8678876161575317,0.023809523809523836,5.74456262588501,0.9623178243637085
1.7887662649154663,1.7888672351837158,-0.00010097026824951172,0.8685958385467529,0.0714285714285714,3.316624879837036,0.9637371897697449
1.8043123483657837,1.7926985025405884,0.011613845825195312,0.8715370893478394,1.0,3.464101552963257,0.9649941921234131
1.8080192804336548,1.8163466453552246,-0.008327364921569824,0.8678223490715027,0.0714285714285714,2.2360680103302,0.9644207954406738
1.8347597122192383,1.8197829723358154,0.014976739883422852,0.8734186887741089,0.04761904761904767,6.4031243324279785,0.9672504663467407
1.840436339378357,1.8421814441680908,-0.0017451047897338867,0.8736879825592041,0.04761904761904767,6.0,0.9654959440231323
1.8491977453231812,1.8558188676834106,-0.006621122360229492,0.8752339482307434,0.0714285714285714,3.316624879837036,0.9670310616493225
1.8593292236328125,1.8608380556106567,-0.0015088319778442383,0.8780930638313293,0.40476190476190477,6.082762718200684,0.9674847722053528
1.866005301475525,1.8599984645843506,0.006006836891174316,0.8779719471931458,1.0,6.4031243324279785,0.9675207734107971
1.8650437593460083,1.8572088479995728,0.007834911346435547,0.8795531392097473,0.2142857142857143,1.0,0.9670906662940979
1.8560634851455688,1.8575748205184937,-0.0015113353729248047,0.8829429745674133,0.19047619047619047,2.6457512378692627,0.9704864025115967
1.8474830389022827,1.8571816682815552,-0.009698629379272461,0.8814203143119812,0.09523809523809523,2.8284270763397217,0.9726828336715698
1.844557285308838,1.8558446168899536,-0.011287331581115723,0.8814483284950256,0.023809523809523836,3.316624879837036,0.9697549343109131
1.8510956764221191,1.8473424911499023,0.003753185272216797,0.88462233543396,1.0,2.0,0.9712640643119812
1.8442435264587402,1.8546764850616455,-0.010432958602905273,0.8865385055541992,0.1428571428571429,2.6457512378692627,0.9733072519302368
1.8432202339172363,1.84958815574646,-0.006367921829223633,0.8861220479011536,0.11904761904761907,3.7416574954986572,0.9730579257011414
1.8440394401550293,1.8408435583114624,0.0031958818435668945,0.8865393400192261,1.0,3.0,0.9723699688911438
1.8399778604507446,1.8317716121673584,0.00820624828338623,0.8875551819801331,0.023809523809523836,2.0,0.9732658863067627
1.8245344161987305,1.8318078517913818,-0.007273435592651367,0.8851474523544312,0.0,6.164413928985596,0.971257746219635
1.8117072582244873,1.8168635368347168,-0.005156278610229492,0.8835121393203735,0.16666666666666663,6.082762718200684,0.9725081324577332
1.795424222946167,1.7981023788452148,-0.0026781558990478516,0.8816691040992737,0.16666666666666663,2.6457512378692627,0.9732043743133545
1.7752699851989746,1.7822706699371338,-0.00700068473815918,0.8777936100959778,0.09523809523809523,3.1622776985168457,0.9727612137794495
1.7753269672393799,1.7555155754089355,0.019811391830444336,0.8730556964874268,0.09523809523809523,3.0,0.9753693342208862
1.749402403831482,1.7666797637939453,-0.01727735996246338,0.871773898601532,0.11904761904761907,2.8284270763397217,0.9773207306861877
1.7580339908599854,1.7559993267059326,0.0020346641540527344,0.8664348721504211,0.2142857142857143,2.8284270763397217,0.9770106077194214
1.7543745040893555,1.7511990070343018,0.003175497055053711,0.8643808960914612,0.0,2.4494898319244385,0.9760648608207703
1.756050705909729,1.744611144065857,0.01143956184387207,0.8633978962898254,0.09523809523809523,1.7320507764816284,0.9782333970069885
1.745338797569275,1.756028175354004,-0.010689377784729004,0.8587784767150879,1.0,6.0,0.9770013689994812
1.7437632083892822,1.7586692571640015,-0.014906048774719238,0.855939507484436,0.11904761904761907,6.480740547180176,0.974278450012207
1.7483865022659302,1.754077672958374,-0.005691170692443848,0.8575426340103149,0.04761904761904767,1.4142135381698608,0.9758179187774658
1.7589092254638672,1.7491623163223267,0.009746909141540527,0.8576884269714355,0.19047619047619047,3.316624879837036,0.9724279642105103
1.7606656551361084,1.757408857345581,0.0032567977905273438,0.855026364326477,0.0714285714285714,3.1622776985168457,0.9721299409866333
1.7619984149932861,1.7667348384857178,-0.004736423492431641,0.8555404543876648,0.11904761904761907,2.4494898319244385,0.9696361422538757
1.7692915201187134,1.7716623544692993,-0.0023708343505859375,0.8551145792007446,0.0714285714285714,2.4494898319244385,0.9664691686630249
1.7784383296966553,1.776434302330017,0.0020040273666381836,0.8558246493339539,0.0714285714285714,2.6457512378692627,0.9649895429611206
1.7769556045532227,1.7898725271224976,-0.012916922569274902,0.8600020408630371,0.1428571428571429,6.164413928985596,0.9665141701698303
1.795136570930481,1.775853157043457,0.019283413887023926,0.858778715133667,1.0,6.082762718200684,0.9637328386306763
1.785752296447754,1.7819410562515259,0.0038112401962280273,0.858733057975769,0.0,2.8284270763397217,0.9620108604431152
1.7808109521865845,1.7854626178741455,-0.004651665687561035,0.8606982231140137,0.04761904761904767,2.2360680103302,0.9624097347259521
1.7819372415542603,1.779456377029419,0.0024808645248413086,0.8528442978858948,0.2142857142857143,1.7320507764816284,0.9568344354629517
1.7759130001068115,1.7797327041625977,-0.003819704055786133,0.8525165915489197,0.0714285714285714,2.0,0.956225574016571
1.7633496522903442,1.7854009866714478,-0.022051334381103516,0.8516756892204285,0.0714285714285714,6.244997978210449,0.9554927349090576
1.773958444595337,1.7710978984832764,0.002860546112060547,0.852631151676178,0.0714285714285714,0.0,0.9560104608535767
1.7778161764144897,1.7646479606628418,0.01316821575164795,0.8503316044807434,0.09523809523809523,6.244997978210449,0.9535739421844482
1.764513611793518,1.7724509239196777,-0.007937312126159668,0.8537289500236511,1.0,2.6457512378692627,0.9554439783096313
1.7654298543930054,1.766224980354309,-0.0007951259613037109,0.8543215394020081,0.11904761904761907,2.2360680103302,0.9551984667778015
1.762914776802063,1.7629671096801758,-5.233287811279297e-05,0.8547971248626709,0.0714285714285714,2.6457512378692627,0.9547964930534363
1.7637255191802979,1.7587770223617554,0.0049484968185424805,0.8550036549568176,0.04761904761904767,2.0,0.9543583393096924
1.7612886428833008,1.7589303255081177,0.0023583173751831055,0.8538450002670288,0.023809523809523836,2.4494898319244385,0.9521574974060059
1.7570009231567383,1.7555924654006958,0.0014084577560424805,0.8505223393440247,0.0714285714285714,6.164413928985596,0.9486794471740723
1.7463862895965576,1.7612755298614502,-0.014889240264892578,0.8458727598190308,1.0,6.244997978210449,0.9437686800956726
1.7504303455352783,1.7525182962417603,-0.0020879507064819336,0.8469651937484741,1.0,3.316624879837036,0.9434626698493958
1.7441987991333008,1.7543998956680298,-0.010201096534729004,0.8419538736343384,0.0714285714285714,5.4772257804870605,0.9383369088172913
1.7449169158935547,1.747162938117981,-0.0022460222244262695,0.8369136452674866,0.09523809523809523,0.0,0.9329415559768677
1.7453386783599854,1.7425721883773804,0.0027664899826049805,0.8386015295982361,0.11904761904761907,0.0,0.9332512617111206
1.7445851564407349,1.740403652191162,0.004181504249572754,0.8362963795661926,0.04761904761904767,0.0,0.9308521151542664
1.7452969551086426,1.739315390586853,0.005981564521789551,0.8377630710601807,0.04761904761904767,6.324555397033691,0.9306729435920715
1.74196195602417,1.7437506914138794,-0.0017887353897094727,0.84173983335495,0.09523809523809523,6.324555397033691,0.932589054107666
1.7476897239685059,1.7409669160842896,0.006722807884216309,0.8356936573982239,1.0,6.4031243324279785,0.925967812538147
1.7498853206634521,1.7409642934799194,0.008921027183532715,0.8339101076126099,0.0714285714285714,2.2360680103302,0.9238202571868896
1.750830054283142,1.7375797033309937,0.013250350952148438,0.833148181438446,0.2857142857142857,6.164413928985596,0.920850396156311
1.7335587739944458,1.7542670965194702,-0.020708322525024414,0.8357638716697693,1.0,6.244997978210449,0.9217403531074524
1.7490812540054321,1.737452507019043,0.01162874698638916,0.8261069059371948,1.0,2.0,0.9109237194061279
1.7368452548980713,1.7495561838150024,-0.012710928916931152,0.8288423418998718,1.0,1.4142135381698608,0.912000298500061
1.7434875965118408,1.7449662685394287,-0.0014786720275878906,0.8240692019462585,1.0,1.7320507764816284,0.9059855937957764
1.7316536903381348,1.7546682357788086,-0.023014545440673828,0.8232527375221252,0.04761904761904767,2.4494898319244385,0.9045960903167725
1.7482967376708984,1.739811897277832,0.008484840393066406,0.8217491507530212,1.0,6.164413928985596,0.9023483395576477
1.7477662563323975,1.7442188262939453,0.0035474300384521484,0.8174219727516174,0.023809523809523836,6.4031243324279785,0.897714376449585
1.7492924928665161,1.747314214706421,0.001978278160095215,0.818719744682312,0.09523809523809523,1.0,0.89897620677948
1.7507336139678955,1.7487068176269531,0.002026796340942383,0.8199859261512756,1.0,1.7320507764816284,0.9009419679641724
1.7403345108032227,1.7613779306411743,-0.02104341983795166,0.8208884596824646,0.0714285714285714,2.4494898319244385,0.903257429599762
1.752804160118103,1.7513415813446045,0.0014625787734985352,0.8190250992774963,0.023809523809523836,2.2360680103302,0.9028105735778809
1.7549974918365479,1.756617784500122,-0.0016202926635742188,0.8202361464500427,0.023809523809523836,3.0,0.9044457077980042
1.7446835041046143,1.7706586122512817,-0.02597510814666748,0.8214318752288818,0.04761904761904767,2.0,0.9059844613075256
1.7526910305023193,1.7688593864440918,-0.01616835594177246,0.8253282904624939,0.09523809523809523,6.4031243324279785,0.9102942943572998
1.7629363536834717,1.7618354558944702,0.0011008977890014648,0.8284012079238892,1.0,0.0,0.9145369529724121
1.7626022100448608,1.7649911642074585,-0.0023889541625976562,0.8308147192001343,0.023809523809523836,6.244997978210449,0.9179831147193909
1.7711517810821533,1.7611417770385742,0.010010004043579102,0.8322125673294067,0.0,1.7320507764816284,0.918648362159729
1.7604767084121704,1.7713429927825928,-0.010866284370422363,0.8351186513900757,0.0714285714285714,2.4494898319244385,0.9209901690483093
1.75168776512146,1.7637313604354858,-0.012043595314025879,0.8376062512397766,0.0714285714285714,2.6457512378692627,0.9232493042945862
1.7569291591644287,1.7434892654418945,0.01343989372253418,0.8382593393325806,0.1428571428571429,3.464101552963257,0.923892617225647
1.7322617769241333,1.7512649297714233,-0.01900315284729004,0.8429805040359497,0.0714285714285714,1.0,0.9255421757698059
1.7388216257095337,1.7316408157348633,0.00718080997467041,0.8419216275215149,0.023809523809523836,6.324555397033691,0.9250760078430176
1.737332820892334,1.7171348333358765,0.02019798755645752,0.8408756852149963,1.0,6.244997978210449,0.9254343509674072
1.7221282720565796,1.718904733657837,0.0032235383987426758,0.8437655568122864,1.0,2.6457512378692627,0.9255315661430359
1.7238914966583252,1.7196404933929443,0.004251003265380859,0.8478747606277466,0.0714285714285714,2.2360680103302,0.9319769740104675
1.732956051826477,1.7338473796844482,-0.0008913278579711914,0.8515183329582214,0.04761904761904767,4.898979663848877,0.9308944940567017
1.7547610998153687,1.7445652484893799,0.01019585132598877,0.8551378846168518,0.09523809523809523,5.291502475738525,0.9340274930000305
1.769808053970337,1.7668981552124023,0.0029098987579345703,0.8606220483779907,0.2142857142857143,6.4031243324279785,0.9392598867416382
1.793426275253296,1.7814630270004272,0.011963248252868652,0.868234395980835,0.0714285714285714,0.0,0.9480888247489929
1.8066225051879883,1.8044464588165283,0.002176046371459961,0.8763554692268372,0.04761904761904767,6.164413928985596,0.9557045102119446
1.8168566226959229,1.8323469161987305,-0.015490293502807617,0.8868138194084167,1.0,2.2360680103302,0.9646880030632019
1.8508729934692383,1.8406585454940796,0.010214447975158691,0.893836498260498,0.0714285714285714,1.0,0.9717482328414917
1.8618673086166382,1.867489218711853,-0.005621910095214844,0.8986607193946838,0.09523809523809523,2.4494898319244385,0.9764583110809326
1.879994511604309,1.87155282497406,0.008441686630249023,0.8977378606796265,0.0714285714285714,6.0,0.9786065816879272
1.8740590810775757,1.876226544380188,-0.0021674633026123047,0.8930001854896545,0.6428571428571428,6.164413928985596,0.9794244766235352
1.8633513450622559,1.861395001411438,0.001956343650817871,0.8772103190422058,0.023809523809523836,2.0,0.9755244255065918
1.8664780855178833,1.8376095294952393,0.028868556022644043,0.8534532785415649,1.0,1.7320507764816284,0.9640424251556396
1.8453108072280884,1.8548059463500977,-0.009495139122009277,0.8480303883552551,1.0,1.4142135381698608,0.9608209729194641
1.858054757118225,1.8653794527053833,-0.007324695587158203,0.8504837155342102,0.09523809523809523,2.8284270763397217,0.9669711589813232
1.8707075119018555,1.8609949350357056,0.009712576866149902,0.8565170168876648,0.023809523809523836,4.123105525970459,0.9763007164001465
1.8562333583831787,1.8665761947631836,-0.010342836380004883,0.8636977672576904,0.0,3.1622776985168457,0.9811602830886841
1.850170612335205,1.8496136665344238,0.00055694580078125,0.8665801286697388,0.1428571428571429,1.4142135381698608,0.9816700220108032
1.8322482109069824,1.8228627443313599,0.009385466575622559,0.8604860901832581,1.0,0.0,0.9707280993461609
1.806067943572998,1.803279995918274,0.002787947654724121,0.8533234000205994,0.09523809523809523,2.0,0.9614765644073486
1.792669415473938,1.7844054698944092,0.008263945579528809,0.8498641848564148,0.04761904761904767,6.164413928985596,0.9596623182296753
1.7714296579360962,1.7753812074661255,-0.003951549530029297,0.8482386469841003,0.023809523809523836,0.0,0.9579492807388306
1.7532594203948975,1.774470567703247,-0.02121114730834961,0.848850429058075,0.0714285714285714,6.244997978210449,0.9590266346931458
1.7694141864776611,1.7524440288543701,0.016970157623291016,0.8343809843063354,0.26190476190476186,2.2360680103302,0.9526917934417725
1.7532066106796265,1.763306736946106,-0.010100126266479492,0.8316837549209595,0.19047619047619047,6.324555397033691,0.9504707455635071
1.7649469375610352,1.7460137605667114,0.01893317699432373,0.8305605053901672,0.04761904761904767,0.0,0.9497424960136414
1.7502226829528809,1.7522122859954834,-0.001989603042602539,0.8245309591293335,0.0,6.164413928985596,0.9436877369880676
1.7425376176834106,1.7355579137802124,0.006979703903198242,0.8236949443817139,0.0,2.4494898319244385,0.928496241569519
1.7444859743118286,1.7348886728286743,0.009597301483154297,0.8169161677360535,0.09523809523809523,3.872983455657959,0.9240310788154602
1.7403066158294678,1.7516692876815796,-0.011362671852111816,0.8227089643478394,1.0,3.872983455657959,0.9300196766853333
1.7453941106796265,1.7595198154449463,-0.014125704765319824,0.8284096121788025,1.0,2.2360680103302,0.9375048279762268
1.7454410791397095,1.7648489475250244,-0.01940786838531494,0.8240233659744263,0.0714285714285714,2.4494898319244385,0.9347448945045471
1.7456918954849243,1.7612032890319824,-0.015511393547058105,0.8243148922920227,0.04761904761904767,1.7320507764816284,0.9460556507110596
1.7575480937957764,1.7323975563049316,0.025150537490844727,0.8067952990531921,1.0,3.0,0.9346528053283691
1.7381774187088013,1.737693428993225,0.0004839897155761719,0.815552830696106,1.0,3.872983455657959,0.9399712681770325
1.729748249053955,1.741482138633728,-0.01173388957977295,0.8090838193893433,0.09523809523809523,3.464101552963257,0.9330976605415344
1.7300968170166016,1.7390351295471191,-0.008938312530517578,0.8058071732521057,0.04761904761904767,3.605551242828369,0.9254816770553589
1.7308388948440552,1.7374322414398193,-0.00659334659576416,0.8138039112091064,0.30952380952380953,2.4494898319244385,0.930323600769043
1.7247658967971802,1.7381316423416138,-0.013365745544433594,0.8116102814674377,0.04761904761904767,6.244997978210449,0.9253548383712769
1.7357454299926758,1.7150893211364746,0.020656108856201172,0.7998679876327515,0.11904761904761907,6.4031243324279785,0.9125535488128662
1.724130630493164,1.7087807655334473,0.015349864959716797,0.7978346943855286,0.023809523809523836,1.7320507764816284,0.9067325592041016
1.7104792594909668,1.6984387636184692,0.012040495872497559,0.7917284369468689,0.04761904761904767,2.0,0.8988328576087952
1.6954435110092163,1.685064673423767,0.010378837585449219,0.7900679707527161,0.16666666666666663,2.8284270763397217,0.8973336219787598
1.6699824333190918,1.681078314781189,-0.011095881462097168,0.7863703370094299,0.23809523809523814,2.6457512378692627,0.8944107294082642
1.6632908582687378,1.6563563346862793,0.006934523582458496,0.7880663275718689,0.23809523809523814,2.2360680103302,0.904158890247345
1.6511359214782715,1.6543415784835815,-0.0032056570053100586,0.7888906598091125,0.0714285714285714,2.2360680103302,0.9116519689559937
1.6456997394561768,1.6545711755752563,-0.00887143611907959,0.7968940138816833,0.0714285714285714,6.4031243324279785,0.9231752157211304
1.6473628282546997,1.6457067728042603,0.0016560554504394531,0.7955133318901062,1.0,6.324555397033691,0.9271390438079834
1.6464217901229858,1.6417232751846313,0.004698514938354492,0.7948625087738037,0.023809523809523836,2.0,0.9317124485969543
1.6405316591262817,1.636665940284729,0.0038657188415527344,0.7952641844749451,0.04761904761904767,6.324555397033691,0.935362696647644
1.6342768669128418,1.6288073062896729,0.005469560623168945,0.7933760285377502,0.04761904761904767,4.358899116516113,0.9353482723236084
1.6332882642745972,1.6194031238555908,0.013885140419006348,0.7938290238380432,0.1428571428571429,5.0,0.9378110766410828
1.6214054822921753,1.6244474649429321,-0.003041982650756836,0.7944888472557068,0.023809523809523836,3.0,0.9398842453956604
1.6213586330413818,1.6182599067687988,0.003098726272583008,0.7960287928581238,0.09523809523809523,5.916079998016357,0.9419031739234924
1.6193138360977173,1.6173824071884155,0.0019314289093017578,0.7997412085533142,0.023809523809523836,6.244997978210449,0.9455289840698242
1.6165223121643066,1.6168595552444458,-0.00033724308013916016,0.7998564839363098,1.0,2.6457512378692627,0.9474451541900635
1.6171225309371948,1.6180669069290161,-0.0009443759918212891,0.800649106502533,0.04761904761904767,2.6457512378692627,0.9480509757995605
1.6200735569000244,1.6192948818206787,0.0007786750793457031,0.8029477596282959,0.04761904761904767,3.1622776985168457,0.9488407969474792
1.6230156421661377,1.6220576763153076,0.0009579658508300781,0.8007215857505798,1.0,2.4494898319244385,0.9466546773910522
1.6313116550445557,1.6239352226257324,0.007376432418823242,0.7997149229049683,0.5476190476190477,4.242640495300293,0.9445114731788635
1.6317957639694214,1.6330934762954712,-0.0012977123260498047,0.7994264960289001,0.04761904761904767,5.0,0.9431336522102356
1.642689824104309,1.6290451288223267,0.013644695281982422,0.7993562817573547,0.16666666666666663,6.324555397033691,0.9419735670089722
1.6330809593200684,1.6393494606018066,-0.006268501281738281,0.797349214553833,1.0,4.123105525970459,0.9387096166610718
1.6363657712936401,1.637327790260315,-0.0009620189666748047,0.7959994077682495,0.0714285714285714,4.795831680297852,0.9386378526687622
1.623667597770691,1.6509209871292114,-0.027253389358520508,0.7983171939849854,0.09523809523809523,0.0,0.9379866123199463
1.6455937623977661,1.6239972114562988,0.021596550941467285,0.7925562262535095,0.16666666666666663,6.244997978210449,0.9370304346084595
1.6343272924423218,1.6287877559661865,0.005539536476135254,0.7972070574760437,0.0714285714285714,1.7320507764816284,0.9402099847793579
1.6341147422790527,1.6238512992858887,0.010263442993164062,0.7924810647964478,0.0714285714285714,3.1622776985168457,0.937335729598999
1.6214549541473389,1.6312493085861206,-0.009794354438781738,0.796216607093811,0.40476190476190477,3.7416574954986572,0.9406748414039612
1.6292259693145752,1.6203105449676514,0.008915424346923828,0.7940192818641663,1.0,6.0,0.9401808977127075
1.627196192741394,1.6211228370666504,0.006073355674743652,0.7961853742599487,0.04761904761904767,6.164413928985596,0.9416032433509827
1.6230581998825073,1.6242365837097168,-0.0011783838272094727,0.798679530620575,0.45238095238095233,2.2360680103302,0.9438470602035522
1.6232117414474487,1.6234551668167114,-0.0002434253692626953,0.7992345690727234,1.0,2.0,0.9434083104133606
1.6303120851516724,1.6140084266662598,0.016303658485412598,0.7959104776382446,1.0,3.1622776985168457,0.9419738054275513
1.6194535493850708,1.6222450733184814,-0.0027915239334106445,0.7981263995170593,0.0714285714285714,3.464101552963257,0.9438904523849487
1.618949055671692,1.6197611093521118,-0.0008120536804199219,0.7953466773033142,0.04761904761904767,1.4142135381698608,0.9407139420509338
1.6207306385040283,1.6157753467559814,0.004955291748046875,0.7991670966148376,0.2857142857142857,6.4031243324279785,0.9432008266448975
1.6215039491653442,1.6129344701766968,0.008569478988647461,0.7951080203056335,0.1428571428571429,5.385164737701416,0.9400885701179504
1.617012858390808,1.614978551864624,0.002034306526184082,0.7977394461631775,1.0,3.7416574954986572,0.9412606954574585
1.6192394495010376,1.6083405017852783,0.010898947715759277,0.797352135181427,0.09523809523809523,1.4142135381698608,0.940200686454773
1.6058260202407837,1.6166940927505493,-0.010868072509765625,0.7984869480133057,0.16666666666666663,2.2360680103302,0.9395339488983154
1.6067923307418823,1.6105600595474243,-0.003767728805541992,0.7987805008888245,0.2142857142857143,6.164413928985596,0.9399081468582153
1.606926441192627,1.6046278476715088,0.002298593521118164,0.8025407195091248,0.30952380952380953,5.916079998016357,0.9425508379936218
1.5979830026626587,1.6075177192687988,-0.009534716606140137,0.805074155330658,0.023809523809523836,2.8284270763397217,0.9424269795417786
1.594215750694275,1.6033852100372314,-0.009169459342956543,0.8048279285430908,0.023809523809523836,1.7320507764816284,0.9423127174377441
1.6032315492630005,1.588772177696228,0.014459371566772461,0.8060020804405212,1.0,6.324555397033691,0.9432452321052551
1.5931923389434814,1.5933469533920288,-0.00015461444854736328,0.8121469020843506,0.30952380952380953,6.244997978210449,0.9447345733642578
1.5891536474227905,1.5897969007492065,-0.0006432533264160156,0.8121302127838135,0.023809523809523836,2.4494898319244385,0.9421799778938293
1.5959686040878296,1.5758308172225952,0.020137786865234375,0.8150418996810913,0.023809523809523836,6.244997978210449,0.9421020746231079
1.5824154615402222,1.5884898900985718,-0.006074428558349609,0.8202553391456604,0.09523809523809523,6.244997978210449,0.9439156651496887
1.5901541709899902,1.5771085023880005,0.013045668601989746,0.8212204575538635,1.0,6.244997978210449,0.9418371319770813
1.5779739618301392,1.5861183404922485,-0.008144378662109375,0.8225157856941223,0.16666666666666663,0.0,0.9407975077629089
1.5711417198181152,1.5919595956802368,-0.020817875862121582,0.8237558603286743,0.023809523809523836,6.164413928985596,0.938517153263092
1.5766907930374146,1.5868709087371826,-0.010180115699768066,0.8257011771202087,0.04761904761904767,2.8284270763397217,0.9372637867927551
1.5870928764343262,1.5808379650115967,0.006254911422729492,0.825795590877533,1.0,6.0,0.936134397983551
1.594855785369873,1.5766561031341553,0.018199682235717773,0.8259155750274658,0.0714285714285714,6.0,0.9331072568893433
1.5919400453567505,1.5859625339508057,0.005977511405944824,0.8307887315750122,0.0714285714285714,2.6457512378692627,0.9377724528312683
1.5860048532485962,1.5979583263397217,-0.011953473091125488,0.8278829455375671,1.0,2.6457512378692627,0.933225154876709
1.5963969230651855,1.598909616470337,-0.002512693405151367,0.8321243524551392,0.0714285714285714,5.830951690673828,0.9360607266426086
1.5968449115753174,1.601288914680481,-0.004444003105163574,0.8312740921974182,1.0,5.4772257804870605,0.9356725215911865
1.6046957969665527,1.6028707027435303,0.001825094223022461,0.8266910910606384,1.0,3.7416574954986572,0.9305439591407776
1.6108019351959229,1.604952096939087,0.0058498382568359375,0.8283055424690247,0.09523809523809523,1.7320507764816284,0.9330360889434814
1.6115622520446777,1.6127420663833618,-0.001179814338684082,0.8301708102226257,0.1428571428571429,6.244997978210449,0.9332315325737
1.6179646253585815,1.6136021614074707,0.00436246395111084,0.833753228187561,1.0,0.0,0.9345038533210754
1.6222559213638306,1.6162350177764893,0.006020903587341309,0.8322917222976685,0.1428571428571429,5.74456262588501,0.932351291179657
1.6245015859603882,1.6184395551681519,0.006062030792236328,0.8347455263137817,0.023809523809523836,5.74456262588501,0.9347275495529175
1.631019115447998,1.619696021080017,0.011323094367980957,0.8346967101097107,0.19047619047619047,6.164413928985596,0.9340315461158752
1.6292136907577515,1.6270710229873657,0.002142667770385742,0.8334285020828247,1.0,2.0,0.9326220154762268
1.6373130083084106,1.622290015220642,0.015022993087768555,0.835616409778595,0.2857142857142857,1.4142135381698608,0.9328694939613342
1.6307806968688965,1.6308512687683105,-7.05718994140625e-05,0.8374154567718506,0.04761904761904767,2.4494898319244385,0.9347899556159973
1.6305270195007324,1.63105046749115,-0.0005234479904174805,0.8383209705352783,0.0714285714285714,3.1622776985168457,0.9353572726249695
1.62708580493927,1.6360598802566528,-0.008974075317382812,0.8423659801483154,1.0,6.0,0.9367260932922363
1.6353288888931274,1.6286925077438354,0.006636381149291992,0.8407793641090393,1.0,6.244997978210449,0.9355872869491577
1.6334737539291382,1.6326172351837158,0.0008565187454223633,0.8447140455245972,0.2142857142857143,3.0,0.9371813535690308
1.6304879188537598,1.6374531984329224,-0.006965279579162598,0.8442394137382507,1.0,2.6457512378692627,0.9371610283851624
1.6345210075378418,1.6374520063400269,-0.0029309988021850586,0.8443716168403625,0.09523809523809523,2.2360680103302,0.936233401298523
1.636886477470398,1.6383100748062134,-0.0014235973358154297,0.8480805158615112,0.0,1.7320507764816284,0.9401203393936157
1.6468050479888916,1.6300041675567627,0.016800880432128906,0.8482509255409241,0.04761904761904767,2.8284270763397217,0.9391589164733887
1.6369837522506714,1.639874815940857,-0.002891063690185547,0.8474308252334595,0.09523809523809523,2.8284270763397217,0.9367998242378235
1.64399254322052,1.634344220161438,0.009648323059082031,0.8476553559303284,0.1428571428571429,4.123105525970459,0.9390785694122314
1.6398844718933105,1.6380302906036377,0.0018541812896728516,0.8495376706123352,1.0,4.0,0.9415558576583862
1.6445940732955933,1.6333256959915161,0.011268377304077148,0.8458516597747803,0.0714285714285714,3.464101552963257,0.9417755007743835
1.6406128406524658,1.6427475214004517,-0.00213468074798584,0.8484246134757996,0.1428571428571429,2.4494898319244385,0.9420792460441589
1.6459680795669556,1.642594814300537,0.003373265266418457,0.847909152507782,0.0714285714285714,6.0,0.9413882493972778
1.6530593633651733,1.641069769859314,0.011989593505859375,0.8475959300994873,0.04761904761904767,6.244997978210449,0.9426475763320923
1.638985514640808,1.6598926782608032,-0.020907163619995117,0.8442657589912415,0.023809523809523836,6.244997978210449,0.9392094612121582
1.6481623649597168,1.6569688320159912,-0.008806467056274414,0.8440565466880798,0.16666666666666663,6.244997978210449,0.9395714998245239
1.6554522514343262,1.6510426998138428,0.0044095516204833984,0.8466183543205261,0.023809523809523836,2.0,0.9433983564376831
1.6536152362823486,1.653542160987854,7.30752944946289e-05,0.8399657607078552,0.38095238095238093,6.4031243324279785,0.9380420446395874
1.6473639011383057,1.6644465923309326,-0.017082691192626953,0.8417561650276184,0.1428571428571429,5.291502475738525,0.9388028979301453
1.6631548404693604,1.6607849597930908,0.0023698806762695312,0.8442122340202332,0.23809523809523814,3.872983455657959,0.9400089979171753
1.6766060590744019,1.6705501079559326,0.006055951118469238,0.8398644924163818,0.1428571428571429,2.8284270763397217,0.9383981227874756
1.6797966957092285,1.687394380569458,-0.007597684860229492,0.8394283652305603,1.0,5.5677642822265625,0.9366309642791748
1.6861153841018677,1.6896131038665771,-0.0034977197647094727,0.829755961894989,0.0714285714285714,6.324555397033691,0.9300557971000671
1.6927168369293213,1.6890404224395752,0.0036764144897460938,0.8242564797401428,1.0,2.4494898319244385,0.9271133542060852
1.6898669004440308,1.6931480169296265,-0.003281116485595703,0.8208685517311096,0.0714285714285714,2.6457512378692627,0.9264788627624512
1.69623601436615,1.688002347946167,0.00823366641998291,0.8149873614311218,0.023809523809523836,6.244997978210449,0.9252469539642334
1.693782925605774,1.6943517923355103,-0.0005688667297363281,0.814287006855011,1.0,6.4031243324279785,0.9260905385017395
1.698418378829956,1.6953107118606567,0.0031076669692993164,0.8104651570320129,0.33333333333333337,2.8284270763397217,0.9234612584114075
1.6947360038757324,1.7052960395812988,-0.010560035705566406,0.8132880330085754,0.023809523809523836,2.8284270763397217,0.9277248978614807
1.698520302772522,1.7075814008712769,-0.009061098098754883,0.8139561414718628,0.16666666666666663,3.0,0.9276028275489807
2.612628936767578,2.6071133613586426,0.005515575408935547,0.8614761233329773,0.26190476190476186,2.6457512378692627,0.986960768699646
2.4171345233917236,2.433608055114746,-0.01647353172302246,0.8410236239433289,1.0,3.316624879837036,0.9778433442115784
2.260694980621338,2.2638461589813232,-0.0031511783599853516,0.8223935961723328,0.04761904761904767,4.0,0.962085485458374
2.105586290359497,2.1160154342651367,-0.010429143905639648,0.7932968735694885,0.09523809523809523,1.7320507764816284,0.9483779072761536
2.1350808143615723,2.136486768722534,-0.001405954360961914,0.8104504942893982,0.0714285714285714,3.0,0.9449917078018188
2.033125400543213,2.026449203491211,0.006676197052001953,0.8031660318374634,1.0,2.4494898319244385,0.9473073482513428
2.0462467670440674,2.060431480407715,-0.014184713363647461,0.8170440196990967,0.023809523809523836,6.324555397033691,0.9436032772064209
1.9737762212753296,1.9504578113555908,0.02331840991973877,0.8105546832084656,0.16666666666666663,5.099019527435303,0.939883828163147
1.9853880405426025,1.9915273189544678,-0.006139278411865234,0.8293043375015259,0.16666666666666663,3.872983455657959,0.9336106777191162
1.9019092321395874,1.8889716863632202,0.012937545776367188,0.815942108631134,0.09523809523809523,6.4031243324279785,0.9285939335823059
1.9530833959579468,1.9546217918395996,-0.001538395881652832,0.836348831653595,0.0714285714285714,6.244997978210449,0.9288533926010132
1.8858953714370728,1.897985816001892,-0.012090444564819336,0.8374593257904053,0.23809523809523814,2.6457512378692627,0.9340083599090576
1.904191493988037,1.9072673320770264,-0.003075838088989258,0.8546083569526672,0.1428571428571429,2.6457512378692627,0.9491087198257446
1.8806891441345215,1.873557448387146,0.007131695747375488,0.8692275881767273,0.11904761904761907,6.4031243324279785,0.9685581922531128
1.8544527292251587,1.854519248008728,-6.651878356933594e-05,0.8786990642547607,0.09523809523809523,6.164413928985596,0.9766747951507568
1.8308221101760864,1.8222999572753906,0.0085221529006958,0.8849563598632812,0.04761904761904767,1.7320507764816284,0.9819762706756592
1.8191405534744263,1.8070294857025146,0.012111067771911621,0.8873118162155151,1.0,3.464101552963257,0.9811569452285767
1.7903892993927002,1.7993332147598267,-0.008943915367126465,0.8897453546524048,0.38095238095238093,3.7416574954986572,0.9827138781547546
1.7806349992752075,1.7844454050064087,-0.003810405731201172,0.8910722732543945,0.023809523809523836,6.244997978210449,0.9859983325004578
1.7688870429992676,1.7772828340530396,-0.008395791053771973,0.8960124850273132,1.0,0.0,0.9883462190628052
1.759742259979248,1.761257529258728,-0.0015152692794799805,0.8988621830940247,0.0714285714285714,6.324555397033691,0.992709219455719
1.7409957647323608,1.7533169984817505,-0.012321233749389648,0.9004777669906616,0.1428571428571429,6.324555397033691,0.9945203065872192
1.741821050643921,1.7366039752960205,0.005217075347900391,0.8918607234954834,0.023809523809523836,6.324555397033691,0.9895551204681396
1.7319234609603882,1.7357789278030396,-0.003855466842651367,0.8885909914970398,1.0,1.7320507764816284,0.9880515933036804
1.7397305965423584,1.7303893566131592,0.009341239929199219,0.8717352151870728,0.09523809523809523,2.4494898319244385,0.9745839834213257
1.7673856019973755,1.7615580558776855,0.005827546119689941,0.8659100532531738,0.023809523809523836,3.0,0.9726834297180176
1.8006765842437744,1.7822587490081787,0.018417835235595703,0.8697343468666077,0.26190476190476186,6.324555397033691,0.9763835072517395
1.8409323692321777,1.8101564645767212,0.030775904655456543,0.8623652458190918,0.0714285714285714,6.324555397033691,0.9665819406509399
1.8671289682388306,1.8532426357269287,0.013886332511901855,0.8604588508605957,1.0,6.324555397033691,0.9675775766372681
1.8975872993469238,1.8758798837661743,0.02170741558074951,0.864508867263794,1.0,6.324555397033691,0.9764564037322998
1.9081647396087646,1.909009337425232,-0.0008445978164672852,0.8578664660453796,0.04761904761904767,1.7320507764816284,0.9707791805267334
1.904833436012268,1.9404616355895996,-0.03562819957733154,0.8480290174484253,1.0,1.0,0.9599759578704834
1.9351630210876465,1.926947832107544,0.008215188980102539,0.8313470482826233,0.04761904761904767,2.0,0.938014805316925
1.9203381538391113,1.9450139999389648,-0.024675846099853516,0.8244001269340515,0.023809523809523836,2.0,0.9148223400115967
1.931208848953247,1.92378568649292,0.0074231624603271484,0.7966423630714417,0.16666666666666663,2.2360680103302,0.8744770288467407
1.9593833684921265,1.962113618850708,-0.002730250358581543,0.8114417791366577,0.04761904761904767,1.7320507764816284,0.8966220617294312
1.9766044616699219,1.9731221199035645,0.003482341766357422,0.8166316747665405,1.0,1.7320507764816284,0.914653480052948
1.958322525024414,1.9844670295715332,-0.02614450454711914,0.8339959383010864,0.04761904761904767,6.4031243324279785,0.9359529614448547
1.9455420970916748,1.9579461812973022,-0.012404084205627441,0.8294565081596375,1.0,6.4031243324279785,0.9406543970108032
1.9374864101409912,1.924393892288208,0.013092517852783203,0.8288276791572571,0.04761904761904767,1.4142135381698608,0.9517388939857483
1.9128754138946533,1.932206630706787,-0.01933121681213379,0.8202840685844421,0.023809523809523836,2.0,0.950974702835083
1.917160987854004,1.9145479202270508,0.002613067626953125,0.8216742277145386,0.0,2.0,0.9559135437011719
1.880316138267517,1.9297949075698853,-0.049478769302368164,0.8334745168685913,0.09523809523809523,2.0,0.9654844999313354
1.8923354148864746,1.8659099340438843,0.026425480842590332,0.8124509453773499,0.09523809523809523,6.244997978210449,0.9575512409210205
1.8473635911941528,1.8492958545684814,-0.0019322633743286133,0.8030360341072083,0.023809523809523836,6.4031243324279785,0.9483205676078796
1.8338708877563477,1.8320084810256958,0.0018624067306518555,0.797332227230072,0.04761904761904767,1.4142135381698608,0.9417868256568909
1.7918121814727783,1.7981635332107544,-0.006351351737976074,0.7762987017631531,0.023809523809523836,2.6457512378692627,0.9300307035446167
1.7457869052886963,1.7301526069641113,0.01563429832458496,0.7151941061019897,1.0,2.6457512378692627,0.8636782765388489
1.7161169052124023,1.7086764574050903,0.007440447807312012,0.6966881155967712,0.023809523809523836,2.4494898319244385,0.8483084440231323
1.7035558223724365,1.6989291906356812,0.004626631736755371,0.7259528636932373,0.023809523809523836,2.4494898319244385,0.8853269815444946
1.7126365900039673,1.7113310098648071,0.0013055801391601562,0.750777006149292,0.0714285714285714,2.6457512378692627,0.9010617733001709
1.7211641073226929,1.7246776819229126,-0.0035135746002197266,0.7581334710121155,0.023809523809523836,2.2360680103302,0.9088183045387268
1.7209210395812988,1.7300535440444946,-0.0091325044631958,0.7686577439308167,0.0714285714285714,6.4031243324279785,0.9196804761886597
1.7367509603500366,1.727600336074829,0.00915062427520752,0.7619442343711853,1.0,6.244997978210449,0.9055060148239136
1.7451121807098389,1.7381258010864258,0.006986379623413086,0.7620276808738708,0.023809523809523836,3.7416574954986572,0.9030235409736633
1.7425528764724731,1.740896463394165,0.0016564130783081055,0.7648274898529053,0.023809523809523836,3.605551242828369,0.8976619839668274
1.7352012395858765,1.738970398902893,-0.0037691593170166016,0.770339846611023,0.1428571428571429,1.7320507764816284,0.8871680498123169
1.714308500289917,1.718349575996399,-0.004041075706481934,0.7793075442314148,0.0714285714285714,1.7320507764816284,0.8834524750709534
1.6903551816940308,1.6999856233596802,-0.009630441665649414,0.7921385169029236,0.0714285714285714,1.7320507764816284,0.8953855633735657
1.688066005706787,1.689365267753601,-0.0012992620468139648,0.8037718534469604,0.0714285714285714,1.0,0.9057642221450806
1.6717751026153564,1.6815234422683716,-0.009748339653015137,0.8115856051445007,0.09523809523809523,1.4142135381698608,0.9123475551605225
1.668297290802002,1.6649463176727295,0.003350973129272461,0.8221462965011597,0.023809523809523836,2.0,0.9269694089889526
1.6690386533737183,1.6744987964630127,-0.005460143089294434,0.8284599184989929,1.0,2.6457512378692627,0.9312542080879211
1.6812608242034912,1.6825684309005737,-0.0013076066970825195,0.8422654867172241,0.0714285714285714,3.605551242828369,0.9425400495529175
1.701068639755249,1.697386622428894,0.0036820173263549805,0.8478611707687378,0.26190476190476186,2.4494898319244385,0.9438173770904541
1.7163963317871094,1.7070609331130981,0.00933539867401123,0.8493292927742004,0.04761904761904767,6.164413928985596,0.9449135065078735
1.7075673341751099,1.7126425504684448,-0.005075216293334961,0.8526604771614075,0.023809523809523836,6.480740547180176,0.9476705193519592
1.718644142150879,1.7195005416870117,-0.0008563995361328125,0.8543503880500793,0.04761904761904767,1.4142135381698608,0.9521380066871643
1.6936193704605103,1.7012187242507935,-0.007599353790283203,0.8682105541229248,0.023809523809523836,2.2360680103302,0.9624428749084473
1.6723893880844116,1.6757045984268188,-0.0033152103424072266,0.870038628578186,0.0,2.2360680103302,0.9652785062789917
1.6734949350357056,1.6686835289001465,0.004811406135559082,0.8766632676124573,0.04761904761904767,2.4494898319244385,0.9708455204963684
1.6445144414901733,1.648209810256958,-0.003695368766784668,0.8790661096572876,0.04761904761904767,2.6457512378692627,0.9727723598480225
1.620298981666565,1.6336082220077515,-0.013309240341186523,0.8793522715568542,0.16666666666666663,2.2360680103302,0.973921000957489
1.5950332880020142,1.6006217002868652,-0.005588412284851074,0.8773711919784546,0.1428571428571429,2.4494898319244385,0.9742952585220337
1.5875664949417114,1.5773508548736572,0.0102156400680542,0.8880892395973206,0.09523809523809523,3.605551242828369,0.9798727631568909
1.574521780014038,1.569083571434021,0.00543820858001709,0.893506646156311,1.0,5.74456262588501,0.9809539318084717
1.5680180788040161,1.5746136903762817,-0.006595611572265625,0.8892971277236938,0.0,5.916079998016357,0.9784373044967651
1.5721760988235474,1.5698564052581787,0.0023196935653686523,0.894769549369812,0.04761904761904767,3.316624879837036,0.9797722101211548
1.5883616209030151,1.5709501504898071,0.017411470413208008,0.8963659405708313,0.0714285714285714,2.6457512378692627,0.9772859811782837
1.5825226306915283,1.5879490375518799,-0.0054264068603515625,0.8894241452217102,0.04761904761904767,6.082762718200684,0.9729429483413696
1.5812299251556396,1.5822070837020874,-0.000977158546447754,0.8811060190200806,0.09523809523809523,6.164413928985596,0.9666110873222351
1.5794092416763306,1.588448405265808,-0.009039163589477539,0.8750081062316895,0.0714285714285714,3.7416574954986572,0.9582699537277222
1.5798593759536743,1.580483317375183,-0.0006239414215087891,0.8654623031616211,0.04761904761904767,2.8284270763397217,0.9445906281471252
1.5676747560501099,1.5787907838821411,-0.01111602783203125,0.8575999736785889,0.09523809523809523,2.4494898319244385,0.93898606300354
1.562667727470398,1.5797313451766968,-0.017063617706298828,0.8617209196090698,0.2142857142857143,2.4494898319244385,0.9483857750892639
1.5781149864196777,1.579492211341858,-0.0013772249221801758,0.8640822172164917,1.0,3.0,0.9463463425636292
1.5747349262237549,1.5841052532196045,-0.00937032699584961,0.8646690249443054,0.16666666666666663,2.8284270763397217,0.954461395740509
1.5888421535491943,1.5852495431900024,0.0035926103591918945,0.8691183924674988,0.09523809523809523,2.0,0.9621108174324036
1.5834294557571411,1.5901377201080322,-0.006708264350891113,0.8709003329277039,0.11904761904761907,6.244997978210449,0.9675281643867493
1.5943549871444702,1.5860711336135864,0.008283853530883789,0.8727220296859741,1.0,6.244997978210449,0.9701958894729614
1.5954623222351074,1.5950263738632202,0.00043594837188720703,0.8745030164718628,0.09523809523809523,1.4142135381698608,0.9774733185768127
1.6027413606643677,1.5968538522720337,0.005887508392333984,0.8746559619903564,0.23809523809523814,3.0,0.9806879758834839
1.6010020971298218,1.5981167554855347,0.0028853416442871094,0.8716489672660828,0.04761904761904767,3.605551242828369,0.9808151125907898
1.6021008491516113,1.5946236848831177,0.007477164268493652,0.8656770586967468,0.09523809523809523,2.6457512378692627,0.9788111448287964
1.598202109336853,1.593517780303955,0.004684329032897949,0.8619003891944885,0.04761904761904767,2.4494898319244385,0.9815470576286316
1.60039222240448,1.5953595638275146,0.005032658576965332,0.8510494828224182,0.16666666666666663,2.2360680103302,0.9797505140304565
1.6037907600402832,1.625019907951355,-0.021229147911071777,0.8570329546928406,0.023809523809523836,6.4031243324279785,0.9826412796974182
1.6457325220108032,1.648025393486023,-0.0022928714752197266,0.8520154356956482,0.0714285714285714,0.0,0.9810426235198975
1.6856235265731812,1.6741759777069092,0.011447548866271973,0.8484975099563599,1.0,5.830951690673828,0.9735999703407288
1.7306723594665527,1.706895112991333,0.023777246475219727,0.8332936763763428,0.0714285714285714,3.1622776985168457,0.9434664249420166
1.7467830181121826,1.7562536001205444,-0.009470582008361816,0.8245043158531189,0.023809523809523836,3.0,0.9194029569625854
1.7631839513778687,1.7818893194198608,-0.018705368041992188,0.8284682035446167,0.19047619047619047,2.6457512378692627,0.9308959245681763
1.7712615728378296,1.7724275588989258,-0.0011659860610961914,0.8321529030799866,0.11904761904761907,1.4142135381698608,0.9378451108932495
1.7726478576660156,1.7725999355316162,4.792213439941406e-05,0.8298831582069397,0.04761904761904767,6.324555397033691,0.9400538206100464
1.770767331123352,1.7736839056015015,-0.002916574478149414,0.8304948210716248,0.09523809523809523,5.74456262588501,0.9428178668022156
1.7776848077774048,1.7650738954544067,0.012610912322998047,0.8326054215431213,0.023809523809523836,2.8284270763397217,0.946683406829834
1.7591320276260376,1.7693743705749512,-0.010242342948913574,0.833389401435852,1.0,3.464101552963257,0.9492205381393433
1.7540382146835327,1.7541850805282593,-0.0001468658447265625,0.8339958786964417,1.0,3.605551242828369,0.9498223066329956
1.7418712377548218,1.742988109588623,-0.0011168718338012695,0.8320799469947815,0.19047619047619047,2.0,0.9436577558517456
1.7144992351531982,1.7254005670547485,-0.010901331901550293,0.8219290375709534,0.04761904761904767,6.324555397033691,0.9292511940002441
1.6955039501190186,1.6966408491134644,-0.0011368989944458008,0.8111668229103088,0.16666666666666663,6.4031243324279785,0.9104127883911133
1.6731998920440674,1.673805594444275,-0.0006057024002075195,0.7885236144065857,0.0,1.4142135381698608,0.8875805735588074
1.6491893529891968,1.6653045415878296,-0.016115188598632812,0.7671123743057251,0.04761904761904767,6.4031243324279785,0.8669222593307495
1.6537806987762451,1.6499638557434082,0.003816843032836914,0.745186448097229,1.0,5.656854152679443,0.852660596370697
1.6543279886245728,1.6572970151901245,-0.002969026565551758,0.7268603444099426,0.2142857142857143,5.656854152679443,0.8368578553199768
1.6876356601715088,1.687808632850647,-0.0001729726791381836,0.7268463373184204,0.023809523809523836,6.082762718200684,0.8393579125404358
1.728257417678833,1.7207266092300415,0.007530808448791504,0.7286950945854187,0.26190476190476186,2.6457512378692627,0.8387631177902222
1.749255895614624,1.758851170539856,-0.009595274925231934,0.7315937280654907,0.04761904761904767,2.4494898319244385,0.8401081562042236
1.767388939857483,1.7767362594604492,-0.009347319602966309,0.7338541150093079,0.04761904761904767,2.2360680103302,0.846524178981781
1.7787518501281738,1.774200677871704,0.0045511722564697266,0.7395035624504089,1.0,2.2360680103302,0.8519731760025024
1.7634024620056152,1.779345989227295,-0.015943527221679688,0.7471081018447876,0.023809523809523836,6.164413928985596,0.8577793836593628
1.7607109546661377,1.7676446437835693,-0.006933689117431641,0.7514210939407349,0.023809523809523836,0.0,0.8624199628829956
1.7513384819030762,1.7685961723327637,-0.0172576904296875,0.757246732711792,1.0,6.164413928985596,0.8667199611663818
1.7495067119598389,1.758491039276123,-0.00898432731628418,0.7625258564949036,0.23809523809523814,6.164413928985596,0.8712379336357117
1.753159523010254,1.7399426698684692,0.013216853141784668,0.76348477602005,1.0,5.385164737701416,0.8698263764381409
1.7336366176605225,1.7413674592971802,-0.007730841636657715,0.7756458520889282,0.11904761904761907,3.7416574954986572,0.879790186882019
1.7159329652786255,1.7288728952407837,-0.012939929962158203,0.7769009470939636,0.04761904761904767,2.2360680103302,0.8780583143234253
1.698219656944275,1.699365258216858,-0.0011456012725830078,0.778486967086792,0.09523809523809523,3.464101552963257,0.8793161511421204
1.66512930393219,1.6593811511993408,0.005748152732849121,0.7732582688331604,0.023809523809523836,3.872983455657959,0.8748059272766113
1.622446894645691,1.6202336549758911,0.0022132396697998047,0.7486485242843628,0.09523809523809523,2.0,0.8563262820243835
1.6100589036941528,1.6125236749649048,-0.002464771270751953,0.7273399829864502,1.0,3.316624879837036,0.8391791582107544
1.6231218576431274,1.6148693561553955,0.008252501487731934,0.7136147618293762,1.0,3.872983455657959,0.8261454701423645
1.623387098312378,1.6362544298171997,-0.012867331504821777,0.7152177691459656,0.09523809523809523,2.4494898319244385,0.8309401869773865
1.646694540977478,1.6437386274337769,0.002955913543701172,0.7152665257453918,1.0,6.244997978210449,0.8296869993209839
1.6657646894454956,1.6650655269622803,0.000699162483215332,0.7227180004119873,0.30952380952380953,0.0,0.8335705399513245
1.6915593147277832,1.688992977142334,0.0025663375854492188,0.7308849692344666,0.023809523809523836,6.324555397033691,0.8391764163970947
1.7113922834396362,1.710553765296936,0.0008385181427001953,0.7433847188949585,0.09523809523809523,6.324555397033691,0.850317656993866
1.7180142402648926,1.7223541736602783,-0.004339933395385742,0.7473441958427429,0.2857142857142857,6.082762718200684,0.8504056334495544
1.7191622257232666,1.7228102684020996,-0.003648042678833008,0.7546293139457703,0.11904761904761907,2.2360680103302,0.8595633506774902
1.7137383222579956,1.7175565958023071,-0.0038182735443115234,0.7632749080657959,0.0714285714285714,1.0,0.8679231405258179
1.7040659189224243,1.7058546543121338,-0.0017887353897094727,0.7609153985977173,0.19047619047619047,2.2360680103302,0.8664937615394592
1.6894711256027222,1.6963871717453003,-0.006916046142578125,0.7548412680625916,0.16666666666666663,2.8284270763397217,0.861412525177002
1.6892305612564087,1.6781951189041138,0.011035442352294922,0.7500613331794739,0.0714285714285714,2.4494898319244385,0.8604284524917603
1.6731712818145752,1.6858899593353271,-0.012718677520751953,0.7480324506759644,1.0,6.324555397033691,0.858191967010498
1.6815121173858643,1.6772106885910034,0.00430142879486084,0.7438162565231323,1.0,6.244997978210449,0.8562897443771362
1.6873571872711182,1.6781518459320068,0.009205341339111328,0.7394758462905884,0.04761904761904767,6.244997978210449,0.84880131483078
1.6890422105789185,1.691892385482788,-0.002850174903869629,0.7444201707839966,1.0,0.0,0.8543752431869507
1.6937910318374634,1.703003168106079,-0.009212136268615723,0.7445175647735596,0.11904761904761907,6.324555397033691,0.8528769612312317
1.7027493715286255,1.711675763130188,-0.0089263916015625,0.7519084811210632,0.0,2.4494898319244385,0.8587431907653809
1.7166318893432617,1.709410548210144,0.007221341133117676,0.7555650472640991,0.023809523809523836,2.4494898319244385,0.8620749115943909
1.7153725624084473,1.7159751653671265,-0.0006026029586791992,0.7566940188407898,0.09523809523809523,6.324555397033691,0.8620766401290894
1.7128854990005493,1.715789556503296,-0.002904057502746582,0.7582842111587524,0.09523809523809523,6.4031243324279785,0.8631407618522644
1.7127572298049927,1.7096669673919678,0.0030902624130249023,0.758590817451477,0.04761904761904767,1.4142135381698608,0.8632400035858154
1.7050672769546509,1.7080672979354858,-0.003000020980834961,0.7611805200576782,1.0,6.4031243324279785,0.8691951036453247
1.69869065284729,1.706778883934021,-0.008088231086730957,0.7527683973312378,0.0714285714285714,6.164413928985596,0.8595436811447144
1.703180193901062,1.696832537651062,0.00634765625,0.7516021132469177,1.0,3.464101552963257,0.8598249554634094
1.6936782598495483,1.704493761062622,-0.01081550121307373,0.7552952170372009,1.0,3.316624879837036,0.8644764423370361
1.7025607824325562,1.6973541975021362,0.005206584930419922,0.754230797290802,0.04761904761904767,2.4494898319244385,0.862165629863739
1.6960463523864746,1.7056525945663452,-0.009606242179870605,0.7558942437171936,0.09523809523809523,1.7320507764816284,0.8631526231765747
1.7037460803985596,1.6990283727645874,0.004717707633972168,0.7579384446144104,0.04761904761904767,6.324555397033691,0.8646634817123413
1.7075085639953613,1.697721004486084,0.009787559509277344,0.7572433948516846,1.0,0.0,0.8665977120399475
1.7000452280044556,1.7059435844421387,-0.0058983564376831055,0.7570005655288696,0.023809523809523836,6.480740547180176,0.8634268045425415
1.7066479921340942,1.6975038051605225,0.009144186973571777,0.7616608738899231,0.023809523809523836,1.0,0.8686127662658691
1.6930807828903198,1.7068718671798706,-0.013791084289550781,0.7611968517303467,1.0,6.4031243324279785,0.8682458400726318
1.702417016029358,1.6949981451034546,0.00741887092590332,0.7591947913169861,0.09523809523809523,6.164413928985596,0.8645521402359009
1.689298152923584,1.7040446996688843,-0.014746546745300293,0.7622824311256409,0.19047619047619047,6.164413928985596,0.8662922978401184
1.7051068544387817,1.683660864830017,0.02144598960876465,0.7642490267753601,0.0714285714285714,5.291502475738525,0.8698012828826904
1.6974596977233887,1.690589427947998,0.006870269775390625,0.7593699097633362,0.0714285714285714,3.872983455657959,0.863991379737854
1.7008177042007446,1.6838164329528809,0.01700127124786377,0.7619024515151978,0.04761904761904767,6.4031243324279785,0.8670810461044312
1.692267656326294,1.6902586221694946,0.0020090341567993164,0.7630398869514465,1.0,6.082762718200684,0.8657393455505371
1.689254879951477,1.6914235353469849,-0.0021686553955078125,0.7643669843673706,1.0,2.6457512378692627,0.8683861494064331
1.6863409280776978,1.6943621635437012,-0.008021235466003418,0.767398476600647,0.0,2.8284270763397217,0.8708304166793823
1.6873255968093872,1.694297194480896,-0.006971597671508789,0.7667986750602722,0.023809523809523836,6.0,0.8709369897842407
1.6854826211929321,1.6951749324798584,-0.00969231128692627,0.7644957304000854,1.0,6.244997978210449,0.8680483102798462
1.6905537843704224,1.69260573387146,-0.0020519495010375977,0.7717674970626831,0.09523809523809523,3.0,0.8748446702957153
1.6898349523544312,1.6937531232833862,-0.003918170928955078,0.7734056711196899,1.0,5.656854152679443,0.8759556412696838
1.6933201551437378,1.6894500255584717,0.0038701295852661133,0.7717437148094177,0.33333333333333337,5.5677642822265625,0.872333288192749
1.6950234174728394,1.688301920890808,0.00672149658203125,0.7758670449256897,0.023809523809523836,4.0,0.8777839541435242
1.6899635791778564,1.6940982341766357,-0.004134654998779297,0.7781487107276917,1.0,6.082762718200684,0.8794240951538086
1.6868139505386353,1.697564721107483,-0.010750770568847656,0.7746489644050598,0.11904761904761907,6.324555397033691,0.8749914765357971
1.692822813987732,1.6946743726730347,-0.0018515586853027344,0.7818666696548462,0.04761904761904767,6.324555397033691,0.8823449611663818
1.6965168714523315,1.6965049505233765,1.1920928955078125e-05,0.778965175151825,0.1428571428571429,0.0,0.879697859287262
1.702752947807312,1.6948320865631104,0.00792086124420166,0.7806381583213806,1.0,6.4031243324279785,0.8813484907150269
1.70270836353302,1.7044776678085327,-0.0017693042755126953,0.7791853547096252,0.0714285714285714,2.8284270763397217,0.8795912861824036
1.7082887887954712,1.7088091373443604,-0.0005203485488891602,0.7826284766197205,0.23809523809523814,3.0,0.8838850259780884
1.7126113176345825,1.7125064134597778,0.0001049041748046875,0.7887942790985107,1.0,3.1622776985168457,0.8889586925506592
1.7186444997787476,1.7159700393676758,0.0026744604110717773,0.7842090129852295,0.26190476190476186,3.464101552963257,0.8850678205490112
1.725538969039917,1.7152131795883179,0.010325789451599121,0.7884302735328674,0.11904761904761907,1.4142135381698608,0.8882384300231934
1.7267887592315674,1.7191061973571777,0.0076825618743896484,0.785109281539917,1.0,1.7320507764816284,0.8856632113456726
1.7251065969467163,1.7257628440856934,-0.0006562471389770508,0.7871010899543762,0.04761904761904767,3.464101552963257,0.8881649971008301
1.7291803359985352,1.7272123098373413,0.0019680261611938477,0.7885698676109314,1.0,3.316624879837036,0.8871859312057495
1.7350683212280273,1.7291148900985718,0.005953431129455566,0.7868019342422485,1.0,2.0,0.8878135681152344
1.735137701034546,1.7356371879577637,-0.0004994869232177734,0.7883304357528687,0.023809523809523836,6.164413928985596,0.8882778882980347
1.7358295917510986,1.7366561889648438,-0.0008265972137451172,0.7872787714004517,0.16666666666666663,0.0,0.8878077268600464
1.7296080589294434,1.7405797243118286,-0.010971665382385254,0.7876249551773071,0.04761904761904767,5.385164737701416,0.8881855607032776
1.7409440279006958,1.733762264251709,0.007181763648986816,0.7867410778999329,0.23809523809523814,4.123105525970459,0.8904234170913696
1.7469220161437988,1.733417272567749,0.013504743576049805,0.7898836731910706,0.04761904761904767,2.2360680103302,0.8908839821815491
1.7484104633331299,1.7374268770217896,0.010983586311340332,0.7872747778892517,0.0,1.7320507764816284,0.8899204134941101
1.7461360692977905,1.7424700260162354,0.0036660432815551758,0.7905542254447937,0.0714285714285714,4.123105525970459,0.8920799493789673
1.7466539144515991,1.7397706508636475,0.00688326358795166,0.7914822697639465,0.26190476190476186,4.4721360206604,0.892393946647644
1.7407584190368652,1.7449805736541748,-0.00422215461730957,0.7901185154914856,0.04761904761904767,2.2360680103302,0.8884688019752502
1.744917392730713,1.7418475151062012,0.0030698776245117188,0.7932921051979065,0.09523809523809523,1.7320507764816284,0.8930235505104065
1.7386984825134277,1.744197964668274,-0.005499482154846191,0.7929304242134094,1.0,1.4142135381698608,0.8941093683242798
1.7379484176635742,1.746747374534607,-0.008798956871032715,0.7908430695533752,1.0,2.2360680103302,0.891071617603302
1.7508659362792969,1.7438584566116333,0.007007479667663574,0.7944273352622986,0.30952380952380953,3.316624879837036,0.8975862264633179
1.7517056465148926,1.7563480138778687,-0.004642367362976074,0.7976065278053284,0.09523809523809523,2.4494898319244385,0.8985840678215027
1.7590525150299072,1.7620681524276733,-0.0030156373977661133,0.7969406843185425,0.023809523809523836,6.4031243324279785,0.8992549180984497
1.7716443538665771,1.7576848268508911,0.013959527015686035,0.7959663271903992,0.04761904761904767,6.0,0.8978322744369507
1.7635345458984375,1.7681604623794556,-0.004625916481018066,0.7955389618873596,0.45238095238095233,6.0,0.9007152318954468
1.7648711204528809,1.765478253364563,-0.0006071329116821289,0.7954918146133423,0.0714285714285714,0.0,0.9031173586845398
1.7637834548950195,1.7630258798599243,0.0007575750350952148,0.7956392168998718,0.04761904761904767,6.082762718200684,0.9009574055671692
1.7637956142425537,1.7648425102233887,-0.001046895980834961,0.7937095761299133,0.023809523809523836,2.6457512378692627,0.9001832008361816
1.7711422443389893,1.7591899633407593,0.01195228099822998,0.7923992872238159,0.023809523809523836,2.8284270763397217,0.9032947421073914
1.7775236368179321,1.7534878253936768,0.02403581142425537,0.7905293703079224,0.09523809523809523,2.2360680103302,0.9026325345039368
1.7688112258911133,1.7640817165374756,0.004729509353637695,0.786758303642273,0.16666666666666663,6.4031243324279785,0.8970084190368652
1.771721601486206,1.7618354558944702,0.00988614559173584,0.786000669002533,0.023809523809523836,0.0,0.8957338929176331
1.7669084072113037,1.767477035522461,-0.0005686283111572266,0.7812302708625793,1.0,0.0,0.8942006826400757
1.7749652862548828,1.7570689916610718,0.017896294593811035,0.7778240442276001,0.1428571428571429,5.916079998016357,0.8940725326538086
1.766842246055603,1.7632720470428467,0.0035701990127563477,0.7717514634132385,1.0,2.6457512378692627,0.8893027305603027
1.7560218572616577,1.7705028057098389,-0.014480948448181152,0.7698162198066711,1.0,1.7320507764816284,0.8868720531463623
1.7622112035751343,1.7607041597366333,0.0015070438385009766,0.7647488117218018,0.11904761904761907,2.8284270763397217,0.8855799436569214
1.7587281465530396,1.7579740285873413,0.0007541179656982422,0.760348379611969,0.04761904761904767,3.0,0.8793500065803528
1.7481943368911743,1.7606406211853027,-0.012446284294128418,0.7543609142303467,0.1428571428571429,6.164413928985596,0.8764869570732117
1.7459369897842407,1.7462695837020874,-0.0003325939178466797,0.7480922937393188,0.023809523809523836,6.4031243324279785,0.8705976605415344
1.7308623790740967,1.737372636795044,-0.006510257720947266,0.740569531917572,1.0,6.4031243324279785,0.8664374351501465
1.7150073051452637,1.7253228425979614,-0.010315537452697754,0.7354318499565125,1.0,6.324555397033691,0.8600875735282898
1.7020487785339355,1.7030447721481323,-0.0009959936141967773,0.7320215106010437,1.0,3.7416574954986572,0.8594565391540527
1.6889870166778564,1.6838456392288208,0.0051413774490356445,0.724889874458313,0.16666666666666663,3.605551242828369,0.8508320450782776
1.6747114658355713,1.6744734048843384,0.00023806095123291016,0.7174919843673706,0.0,2.4494898319244385,0.8469730615615845
1.6802430152893066,1.6654115915298462,0.01483142375946045,0.7086714506149292,0.0714285714285714,3.464101552963257,0.8359970450401306
1.6867283582687378,1.6680541038513184,0.018674254417419434,0.7084330916404724,0.11904761904761907,3.464101552963257,0.8352617025375366
1.6846463680267334,1.6841139793395996,0.0005323886871337891,0.709675133228302,0.09523809523809523,5.916079998016357,0.8342903256416321
1.6980959177017212,1.6852432489395142,0.012852668762207031,0.7106147408485413,1.0,6.324555397033691,0.8342220187187195
1.707466959953308,1.6914722919464111,0.015994668006896973,0.7120683193206787,0.023809523809523836,2.6457512378692627,0.8330045938491821
1.7124162912368774,1.703142762184143,0.009273529052734375,0.7167583703994751,1.0,3.7416574954986572,0.8364232182502747
1.7179372310638428,1.7125078439712524,0.005429387092590332,0.7215617895126343,0.04761904761904767,5.74456262588501,0.8419691324234009
1.7230467796325684,1.7173824310302734,0.005664348602294922,0.7239881157875061,0.2857142857142857,6.164413928985596,0.8445649743080139
1.7210323810577393,1.722210168838501,-0.0011777877807617188,0.7251595258712769,0.023809523809523836,6.164413928985596,0.8434091806411743
1.7209138870239258,1.716095209121704,0.00481867790222168,0.7230064868927002,0.11904761904761907,6.4031243324279785,0.841510534286499
1.7095831632614136,1.7145345211029053,-0.004951357841491699,0.7216346859931946,0.16666666666666663,1.4142135381698608,0.8398678302764893
1.702684998512268,1.7070790529251099,-0.004394054412841797,0.7222621440887451,0.16666666666666663,1.7320507764816284,0.8435844779014587
1.6970750093460083,1.7001492977142334,-0.0030742883682250977,0.7196100354194641,1.0,1.4142135381698608,0.8404799103736877
1.6891191005706787,1.7002898454666138,-0.011170744895935059,0.7179433703422546,0.04761904761904767,6.480740547180176,0.8417245149612427
1.6860268115997314,1.7028430700302124,-0.016816258430480957,0.7155465483665466,0.11904761904761907,0.0,0.8364946246147156
1.700050711631775,1.6941133737564087,0.005937337875366211,0.7166115641593933,0.2142857142857143,6.082762718200684,0.8388858437538147
1.7053790092468262,1.6961463689804077,0.009232640266418457,0.7151246666908264,1.0,2.4494898319244385,0.8326877951622009
1.7056788206100464,1.7037843465805054,0.0018944740295410156,0.7160650491714478,0.09523809523809523,3.316624879837036,0.8361639380455017
1.710294246673584,1.7073719501495361,0.0029222965240478516,0.719576895236969,1.0,3.605551242828369,0.8412717580795288
1.7099496126174927,1.711902379989624,-0.0019527673721313477,0.7186291813850403,0.023809523809523836,6.082762718200684,0.8352776765823364
1.7209992408752441,1.700854778289795,0.02014446258544922,0.7218400835990906,0.023809523809523836,6.164413928985596,0.8437982797622681
1.714181661605835,1.705075740814209,0.009105920791625977,0.7204769849777222,0.04761904761904767,6.164413928985596,0.8415058851242065
1.7136178016662598,1.7014565467834473,0.0121612548828125,0.719558596611023,0.0,5.656854152679443,0.8405140042304993
1.7014248371124268,1.7092798948287964,-0.007855057716369629,0.7208085656166077,1.0,3.1622776985168457,0.8415729999542236
1.6952593326568604,1.711116909980774,-0.015857577323913574,0.7180354595184326,1.0,1.0,0.8359421491622925
1.706697702407837,1.6986079216003418,0.008089780807495117,0.7178229689598083,0.11904761904761907,2.4494898319244385,0.8383275866508484
1.7007842063903809,1.7038302421569824,-0.0030460357666015625,0.715121328830719,0.023809523809523836,3.7416574954986572,0.8344312310218811
1.7059859037399292,1.7001415491104126,0.0058443546295166016,0.719022810459137,0.23809523809523814,5.385164737701416,0.8394445776939392
1.709971308708191,1.698070764541626,0.011900544166564941,0.7183968424797058,0.11904761904761907,6.480740547180176,0.839064359664917
1.71369206905365,1.6956080198287964,0.018084049224853516,0.7179215550422668,1.0,2.8284270763397217,0.8348612189292908
1.710599422454834,1.7018550634384155,0.008744359016418457,0.718346893787384,0.09523809523809523,3.7416574954986572,0.8386486768722534
1.7082310914993286,1.7048954963684082,0.00333559513092041,0.7193198800086975,1.0,2.2360680103302,0.8400266170501709
1.7006754875183105,1.7120572328567505,-0.011381745338439941,0.7216666340827942,0.23809523809523814,1.0,0.8414837718009949
1.7139660120010376,1.6976391077041626,0.016326904296875,0.7220709919929504,0.0,1.4142135381698608,0.8463107943534851
1.6998207569122314,1.711496114730835,-0.011675357818603516,0.7205592393875122,0.023809523809523836,1.4142135381698608,0.8443015217781067
1.7136059999465942,1.6964010000228882,0.017204999923706055,0.716847836971283,0.11904761904761907,6.164413928985596,0.8370908498764038
1.70526921749115,1.7044596672058105,0.0008095502853393555,0.7173410654067993,0.30952380952380953,0.0,0.8381296396255493
1.7020961046218872,1.7075198888778687,-0.005423784255981445,0.7208264470100403,1.0,0.0,0.8430211544036865
1.6870296001434326,1.7208728790283203,-0.033843278884887695,0.7204105854034424,0.0,6.324555397033691,0.8426125645637512
1.7089606523513794,1.6996961832046509,0.009264469146728516,0.7192930579185486,0.19047619047619047,2.4494898319244385,0.8399207592010498
1.695332407951355,1.7137399911880493,-0.018407583236694336,0.7161867618560791,0.1428571428571429,4.0,0.8340904712677002
1.7011176347732544,1.7092243432998657,-0.008106708526611328,0.7199782133102417,0.023809523809523836,5.4772257804870605,0.8430339694023132
1.715114951133728,1.6957238912582397,0.01939105987548828,0.7178335785865784,0.0,6.082762718200684,0.8370903730392456
1.714371681213379,1.6964818239212036,0.017889857292175293,0.7177948355674744,0.04761904761904767,2.6457512378692627,0.8390446305274963
1.712042212486267,1.6978479623794556,0.014194250106811523,0.7208574414253235,0.09523809523809523,2.4494898319244385,0.8421621918678284
1.7149674892425537,1.695512056350708,0.019455432891845703,0.7192589044570923,1.0,6.324555397033691,0.8382099866867065
1.7095410823822021,1.701812505722046,0.00772857666015625,0.7194970846176147,1.0,5.916079998016357,0.8395426869392395
1.7077538967132568,1.7033034563064575,0.004450440406799316,0.7201159596443176,1.0,3.464101552963257,0.8419257998466492
1.7119956016540527,1.6984457969665527,0.0135498046875,0.7185394167900085,0.04761904761904767,6.082762718200684,0.839678943157196
1.6963322162628174,1.7130987644195557,-0.01676654815673828,0.7210613489151001,0.09523809523809523,6.244997978210449,0.8409904837608337
1.6971156597137451,1.712979793548584,-0.015864133834838867,0.7197156548500061,0.2857142857142857,2.2360680103302,0.8406084775924683
1.7055574655532837,1.7046189308166504,0.0009385347366333008,0.7167196869850159,1.0,1.7320507764816284,0.8345133066177368
1.7076860666275024,1.7024422883987427,0.005243778228759766,0.7186890244483948,0.11904761904761907,1.4142135381698608,0.8371822237968445
1.7107027769088745,1.6998165845870972,0.010886192321777344,0.7208887934684753,0.09523809523809523,1.4142135381698608,0.8432772755622864
1.7138702869415283,1.6961266994476318,0.017743587493896484,0.7212378978729248,0.04761904761904767,3.464101552963257,0.8446842432022095
1.7098442316055298,1.70133376121521,0.008510470390319824,0.7196451425552368,1.0,4.123105525970459,0.8410412073135376
1.708267331123352,1.7024863958358765,0.005780935287475586,0.7208716869354248,0.16666666666666663,3.1622776985168457,0.8415969014167786
1.7075859308242798,1.7031095027923584,0.004476428031921387,0.7177808284759521,0.11904761904761907,6.0,0.83895343542099
1.714419960975647,1.6952742338180542,0.019145727157592773,0.7171497941017151,1.0,5.830951690673828,0.8372375965118408
1.697882056236267,1.7123185396194458,-0.014436483383178711,0.718336820602417,0.0714285714285714,3.316624879837036,0.8389819860458374
1.704487681388855,1.7059482336044312,-0.0014605522155761719,0.7190444469451904,0.04761904761904767,2.0,0.8412413001060486
1.7089308500289917,1.7017334699630737,0.007197380065917969,0.7207170724868774,0.023809523809523836,2.0,0.8423793315887451
1.7008168697357178,1.7090308666229248,-0.008213996887207031,0.7220839858055115,0.023809523809523836,2.2360680103302,0.8463975787162781
1.7026684284210205,1.7075085639953613,-0.00484013557434082,0.7165279984474182,0.023809523809523836,2.2360680103302,0.835028886795044
1.7059918642044067,1.70456063747406,0.0014312267303466797,0.7183210253715515,0.26190476190476186,6.244997978210449,0.8382424116134644
1.7078760862350464,1.7026665210723877,0.005209565162658691,0.7208319306373596,0.1428571428571429,6.4031243324279785,0.8413845896720886
1.7071768045425415,1.703144907951355,0.0040318965911865234,0.719694972038269,0.1428571428571429,2.8284270763397217,0.8420501351356506
1.703987717628479,1.7068928480148315,-0.002905130386352539,0.7188559174537659,1.0,2.8284270763397217,0.8396536111831665
1.6965168714523315,1.7140370607376099,-0.01752018928527832,0.7199721932411194,0.19047619047619047,3.1622776985168457,0.8416902422904968
1.7105371952056885,1.699679970741272,0.010857224464416504,0.7204877138137817,0.0714285714285714,3.1622776985168457,0.840585470199585
1.7023845911026,1.708598017692566,-0.00621342658996582,0.7194041013717651,0.023809523809523836,6.4031243324279785,0.8401805758476257
1.6957957744598389,1.714260458946228,-0.01846468448638916,0.7188168168067932,0.0714285714285714,6.164413928985596,0.840140163898468
1.6933034658432007,1.716691017150879,-0.023387551307678223,0.7198513746261597,0.04761904761904767,6.164413928985596,0.8409537672996521
1.7079635858535767,1.702032446861267,0.00593113899230957,0.7161447405815125,0.0714285714285714,6.164413928985596,0.8369476199150085
1.7181607484817505,1.691890835762024,0.026269912719726562,0.7195906043052673,1.0,2.2360680103302,0.8395274877548218
1.7004138231277466,1.7102338075637817,-0.009819984436035156,0.7202922701835632,0.023809523809523836,2.0,0.841912031173706
1.7118343114852905,1.697960376739502,0.013873934745788574,0.7162948250770569,0.16666666666666663,2.4494898319244385,0.8342799544334412
1.7072631120681763,1.7028294801712036,0.004433631896972656,0.72169029712677,0.023809523809523836,1.4142135381698608,0.8452459573745728
1.7026923894882202,1.7079921960830688,-0.005299806594848633,0.7179831862449646,0.2142857142857143,6.4031243324279785,0.8387243151664734
1.7109287977218628,1.6986881494522095,0.01224064826965332,0.7200268507003784,0.023809523809523836,6.244997978210449,0.8435724973678589
1.7019093036651611,1.708738088607788,-0.006828784942626953,0.7195560336112976,1.0,6.244997978210449,0.8383545279502869
1.7087371349334717,1.7010760307312012,0.007661104202270508,0.7178601026535034,0.09523809523809523,6.324555397033691,0.839922308921814
1.7044596672058105,1.7063621282577515,-0.001902461051940918,0.7209199070930481,1.0,1.7320507764816284,0.8421874642372131
1.7069283723831177,1.704006552696228,0.0029218196868896484,0.7206459641456604,0.09523809523809523,6.4031243324279785,0.8426327109336853
1.7037322521209717,1.7071503400802612,-0.0034180879592895508,0.7204276919364929,0.023809523809523836,6.164413928985596,0.8432127833366394
1.715856671333313,1.6941269636154175,0.021729707717895508,0.7179957032203674,0.11904761904761907,3.1622776985168457,0.8389509916305542
1.7172452211380005,1.6925638914108276,0.02468132972717285,0.7177754044532776,0.023809523809523836,3.464101552963257,0.8383472561836243
1.7060153484344482,1.7045429944992065,0.0014723539352416992,0.718934953212738,0.023809523809523836,2.0,0.839033842086792
1.705093264579773,1.704527497291565,0.0005657672882080078,0.7186064124107361,1.0,2.2360680103302,0.8352220058441162
1.7141889333724976,1.6949642896652222,0.01922464370727539,0.7185537219047546,0.0714285714285714,6.244997978210449,0.838460385799408
1.7108454704284668,1.699020504951477,0.011824965476989746,0.7209193706512451,1.0,0.0,0.843738853931427
1.7070422172546387,1.7036526203155518,0.003389596939086914,0.7189515233039856,0.04761904761904767,0.0,0.8383792042732239
1.711574912071228,1.6987929344177246,0.012781977653503418,0.7184156775474548,0.023809523809523836,6.244997978210449,0.8368788361549377
1.7116974592208862,1.6989445686340332,0.012752890586853027,0.7181893587112427,1.0,6.244997978210449,0.8386828899383545
1.702340006828308,1.7078750133514404,-0.005535006523132324,0.7181610465049744,0.09523809523809523,5.830951690673828,0.8397343754768372
1.7011257410049438,1.7097615003585815,-0.008635759353637695,0.7210057377815247,0.23809523809523814,3.316624879837036,0.842965841293335
1.7119059562683105,1.6965577602386475,0.015348196029663086,0.718805193901062,0.04761904761904767,2.6457512378692627,0.8360368609428406
1.7067638635635376,1.7034202814102173,0.0033435821533203125,0.7201668620109558,0.04761904761904767,2.8284270763397217,0.8437179923057556
1.7035280466079712,1.706363558769226,-0.002835512161254883,0.7169618010520935,0.0714285714285714,6.0,0.8364630341529846
1.69807767868042,1.712602972984314,-0.014525294303894043,0.7207232713699341,1.0,0.0,0.8414581418037415
1.7033582925796509,1.7069084644317627,-0.0035501718521118164,0.7197042107582092,1.0,0.0,0.8390964865684509
1.7105432748794556,1.698839545249939,0.011703729629516602,0.7210571765899658,1.0,0.0,0.8424621820449829
1.7042820453643799,1.7066727876663208,-0.002390742301940918,0.7210875153541565,0.0714285714285714,6.164413928985596,0.8433224558830261
1.7034798860549927,1.707027792930603,-0.0035479068756103516,0.7174530625343323,1.0,6.164413928985596,0.8361852169036865
1.701287031173706,1.7092244625091553,-0.007937431335449219,0.7213873267173767,0.19047619047619047,5.385164737701416,0.844188392162323
1.7052007913589478,1.7056258916854858,-0.00042510032653808594,0.7196320295333862,0.11904761904761907,3.7416574954986572,0.8387941718101501
1.7035727500915527,1.7076303958892822,-0.004057645797729492,0.7203364968299866,0.04761904761904767,6.4031243324279785,0.8413234949111938
1.7056070566177368,1.705147385597229,0.0004596710205078125,0.7180836200714111,0.1428571428571429,6.480740547180176,0.8389398455619812
1.6987351179122925,1.7119982242584229,-0.013263106346130371,0.7197996377944946,1.0,6.480740547180176,0.8412668108940125
1.6965782642364502,1.7138932943344116,-0.017315030097961426,0.7215898036956787,1.0,6.082762718200684,0.8442298173904419
1.7182048559188843,1.6921597719192505,0.02604508399963379,0.7189846634864807,1.0,6.082762718200684,0.839920699596405
1.7003083229064941,1.709905743598938,-0.009597420692443848,0.7170202136039734,1.0,6.164413928985596,0.8356090784072876
1.6962239742279053,1.7141557931900024,-0.017931818962097168,0.7195684909820557,0.09523809523809523,2.2360680103302,0.8403752446174622
1.7014585733413696,1.7090427875518799,-0.007584214210510254,0.7221691012382507,1.0,2.2360680103302,0.8435651659965515
1.7012673616409302,1.709108591079712,-0.007841229438781738,0.7196444272994995,0.30952380952380953,3.7416574954986572,0.8415459394454956
1.70872962474823,1.7022089958190918,0.006520628929138184,0.7191807627677917,0.023809523809523836,3.316624879837036,0.8386812806129456
1.695981740951538,1.713879108428955,-0.017897367477416992,0.7218691110610962,1.0,3.316624879837036,0.8421983122825623
1.7135108709335327,1.6965689659118652,0.01694190502166748,0.7178342342376709,0.0,5.196152210235596,0.8352183103561401
1.7040126323699951,1.7059863805770874,-0.001973748207092285,0.719539999961853,1.0,4.4721360206604,0.8431775569915771
1.7061502933502197,1.704352617263794,0.0017976760864257812,0.7180079817771912,0.11904761904761907,2.6457512378692627,0.838114321231842
1.7146533727645874,1.6953099966049194,0.01934337615966797,0.7176256775856018,1.0,2.8284270763397217,0.8391744494438171
1.7078100442886353,1.7028907537460327,0.004919290542602539,0.7205069065093994,0.09523809523809523,6.164413928985596,0.8437613248825073
1.7020000219345093,1.7089813947677612,-0.006981372833251953,0.7197322249412537,0.023809523809523836,6.480740547180176,0.8396942019462585
1.7045637369155884,1.7056326866149902,-0.0010689496994018555,0.7199636101722717,0.09523809523809523,1.4142135381698608,0.8419698476791382
1.695135474205017,1.7149759531021118,-0.019840478897094727,0.7190454602241516,0.2857142857142857,6.324555397033691,0.8398825526237488
1.6998165845870972,1.7109681367874146,-0.011151552200317383,0.7185065746307373,0.16666666666666663,6.244997978210449,0.8382483124732971
1.6990126371383667,1.7115437984466553,-0.012531161308288574,0.7208055853843689,0.09523809523809523,1.4142135381698608,0.8447034358978271
1.6991902589797974,1.7109577655792236,-0.01176750659942627,0.7231251001358032,0.5952380952380952,1.7320507764816284,0.8469973206520081
1.7009015083312988,1.7091785669326782,-0.008277058601379395,0.7175823450088501,0.2142857142857143,1.7320507764816284,0.8362438082695007
1.7007147073745728,1.7092753648757935,-0.008560657501220703,0.7166665196418762,0.09523809523809523,6.4031243324279785,0.8357970714569092
1.6972144842147827,1.7129498720169067,-0.015735387802124023,0.7189680337905884,0.09523809523809523,6.082762718200684,0.8396210074424744
1.6951193809509277,1.7141249179840088,-0.019005537033081055,0.7188919186592102,1.0,3.872983455657959,0.8364325761795044
1.6964268684387207,1.714180588722229,-0.0177537202835083,0.7213069796562195,0.0,5.656854152679443,0.8434736728668213
1.708024263381958,1.70270574092865,0.0053185224533081055,0.7181679606437683,0.04761904761904767,6.4031243324279785,0.836704432964325
1.7019689083099365,1.708555817604065,-0.006586909294128418,0.7198408246040344,1.0,3.0,0.8393938541412354
1.7113877534866333,1.6990231275558472,0.012364625930786133,0.7209294438362122,0.0714285714285714,3.1622776985168457,0.8432785272598267
1.7061163187026978,1.7039923667907715,0.0021239519119262695,0.7204213738441467,0.023809523809523836,2.4494898319244385,0.8419601321220398
1.7035914659500122,1.7064845561981201,-0.00289309024810791,0.7192085981369019,0.04761904761904767,6.164413928985596,0.8408666849136353
1.710267186164856,1.699645757675171,0.010621428489685059,0.7213894724845886,0.023809523809523836,6.324555397033691,0.8448880910873413
1.7019459009170532,1.7091659307479858,-0.007220029830932617,0.7208641171455383,1.0,2.4494898319244385,0.8427831530570984
1.7090641260147095,1.7014354467391968,0.007628679275512695,0.7196663618087769,0.11904761904761907,3.464101552963257,0.8396850824356079
1.7052677869796753,1.704834222793579,0.0004335641860961914,0.7200146317481995,0.23809523809523814,2.6457512378692627,0.8420575261116028
1.701464295387268,1.7080626487731934,-0.006598353385925293,0.7227509617805481,1.0,2.6457512378692627,0.8457310199737549
1.6928493976593018,1.7167898416519165,-0.023940443992614746,0.7232475876808167,0.023809523809523836,2.6457512378692627,0.8455905318260193
1.6966170072555542,1.7133938074111938,-0.01677680015563965,0.7173201441764832,0.19047619047619047,2.2360680103302,0.8354328870773315
1.7120827436447144,1.6979782581329346,0.014104485511779785,0.7179375886917114,0.04761904761904767,6.164413928985596,0.8370815515518188
1.7011862993240356,1.7083348035812378,-0.0071485042572021484,0.7200343608856201,0.09523809523809523,6.4031243324279785,0.8426677584648132
1.7030144929885864,1.7075997591018677,-0.00458526611328125,0.7181943655014038,1.0,3.0,0.8384896516799927
1.7091400623321533,1.701096773147583,0.008043289184570312,0.7206838130950928,0.04761904761904767,3.464101552963257,0.8428882360458374
1.7156773805618286,1.6936453580856323,0.02203202247619629,0.7192703485488892,0.1428571428571429,3.0,0.8403313755989075
1.7111932039260864,1.698731780052185,0.012461423873901367,0.7166203260421753,0.1428571428571429,2.4494898319244385,0.8352301716804504
1.709519624710083,1.6990714073181152,0.010448217391967773,0.7168716192245483,0.023809523809523836,6.244997978210449,0.8391829133033752
1.693405270576477,1.7162595987319946,-0.022854328155517578,0.7207437753677368,0.1428571428571429,0.0,0.8449914455413818
1.7052346467971802,1.7052960395812988,-6.139278411865234e-05,0.7162514328956604,0.023809523809523836,6.164413928985596,0.8342711925506592
1.7087476253509521,1.7008274793624878,0.007920145988464355,0.7196361422538757,0.09523809523809523,2.0,0.8383653163909912
1.7016481161117554,1.7083114385604858,-0.006663322448730469,0.7189700603485107,1.0,6.480740547180176,0.8417052030563354
1.708410620689392,1.7007489204406738,0.007661700248718262,0.7179152965545654,0.023809523809523836,6.244997978210449,0.8416864275932312
1.6983832120895386,1.7117905616760254,-0.013407349586486816,0.7172400951385498,0.23809523809523814,2.4494898319244385,0.8367003798484802
1.7045108079910278,1.706173300743103,-0.0016624927520751953,0.7183505892753601,0.04761904761904767,1.4142135381698608,0.8395206928253174
1.7043923139572144,1.7065736055374146,-0.0021812915802001953,0.718042254447937,0.16666666666666663,3.1622776985168457,0.837164044380188
1.7070130109786987,1.703094244003296,0.003918766975402832,0.7204582095146179,0.0714285714285714,,0.8434134721755981
1.6979215145111084,1.7118885517120361,-0.013967037200927734,0.7174714207649231,1.0,,0.8360210061073303
1.700337290763855,1.7102223634719849,-0.009885072708129883,0.7194454073905945,1.0,,0.8411114811897278
1.6998226642608643,1.7099405527114868,-0.010117888450622559,0.7157148718833923,0.09523809523809523,,0.8340756893157959
1.7033631801605225,1.706973671913147,-0.0036104917526245117,0.719944179058075,0.0,,0.8415929675102234
1.7115728855133057,1.6983692646026611,0.013203620910644531,0.7208980321884155,1.0,,0.8427661657333374
1.695267915725708,1.7151048183441162,-0.019836902618408203,0.7193862795829773,0.0714285714285714,,0.8417507410049438
1.7125248908996582,1.6969225406646729,0.015602350234985352,0.7163914442062378,0.0714285714285714,,0.8381880521774292
1.7112364768981934,1.699518084526062,0.011718392372131348,0.7197223901748657,0.0714285714285714,,0.8408797383308411
1.707690715789795,1.7021547555923462,0.0055359601974487305,0.7226396799087524,0.16666666666666663,,0.8458256125450134


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/7_agent_zero_shot_from_5_policy/no_attn_ent/eval_metrics_rand_trials_envs_10.csv <==
Scenario,Explainer,FidPlus,FidMinus,DeltaFid,CharScore,Unfaithfulness,Sparsity,Stability,stdevFidPlus,stdevFidMinus,stdevDeltaFid,stdevCharScore,stdevUnfaithfulness,stdevSparsity,stdevStability,lenFidPlus,lenFidMinus,lenDeltaFid,lenCharScore,lenUnfaithfulness,lenSparsity,lenStability,MeanFidPlus,MeanFidMinus,MeanDeltaFid,MeanCharScore,MeanUnfaithfulness,MeanSparsity,MeanStability,stdevMeanFidPlus,stdevMeanFidMinus,stdevMeanDeltaFid,stdevMeanCharScore,stdevMeanUnfaithfulness,stdevMeanSparsity,stdevMeanStability,lenMeanFidPlus,lenMeanFidMinus,lenMeanDeltaFid,lenMeanCharScore,lenMeanUnfaithfulness,lenMeanSparsity,lenMeanStability
navigation,GraphMaskExplainer,1.6805469975353429,1.6806442101282153,-9.721259287252946e-05,-2.33334740801865,0.8281804235147907,0.3471742101455101,3.807337063328945,0.15016947711728626,0.1501855340398937,0.011745157477804405,0.8158371324483878,0.0659403494627961,0.40710019216281446,2.086124099619432,3554,3554,3554,3554,3554,3554,3544,1.678698329843863,1.6788388043162363,-0.00014047447237344946,-2.3266893227874514,0.824471526217679,0.34465389181365913,3.798692618530189,0.04948290903608101,0.04912860024073542,0.0006549562423197046,0.21875036292313527,0.049964015495969794,0.044706885457334464,0.1723173211362557,10,10,10,10,10,10,10
navigation,AttentionExplainer,1.0365498202900334,1.1689478276842344,-0.13239800739420104,-0.28264047300495254,0.712310530983597,0.9042449194442878,0.017788236170820287,0.23209843590336274,0.23876279383790722,0.337216109944444,9.366400824674312,0.1071159821617718,0.035723079247670195,0.0129448561024956,2533,2533,2533,2533,2533,2533,2523,1.0187432345103173,1.1601143980456479,-0.1413711635353305,-0.12909232659176578,0.7095166944435757,0.9058413103256636,0.01988508173384539,0.1079296619803503,0.09828990242063272,0.1315357920561364,1.1250152623598357,0.06102438521312701,0.018216433285390927,0.006309789857501146,10,10,10,10,10,10,10
navigation,GNNExplainer,1.4811627028788004,0.634879841880599,0.8462828609982015,0.5698464311001094,0.44184893509566503,0.47865648613363926,1.5590337132520393,0.14125312549238653,0.1406905136307607,0.17119716515092573,0.17616546757605098,0.10309978361947342,0.06895108070527839,0.27061963557856344,3611,3611,3611,3611,3611,3611,3601,1.4839120143586666,0.6274833729402365,0.8564286414184301,0.5787204231572806,0.4395535839117151,0.48059437930471327,1.5485781001818577,0.07852036344896873,0.09134651866545125,0.09564874467009472,0.1150683954321894,0.07670593379667093,0.041628923022522586,0.08922994586865746,10,10,10,10,10,10,10
navigation,DummyExplainer,1.0503816074841044,1.0508040733464172,-0.0004224658623127289,-0.21594419116944052,0.6349982971243501,0.5007121098231594,2.6396580479668765,0.18298966800449612,0.18338700775424888,0.2787166480503242,0.6629528704707102,0.10559800492665347,0.07701902602243976,0.24406366439441884,3611,3611,3611,3611,3611,3611,3601,1.050760225524613,1.049613791353537,0.0011464341710758995,-0.21640165333387584,0.635422639423787,0.5004073932645996,2.6404131979916436,0.05162788635922576,0.048848461696969436,0.01841257876466375,0.1178725389794388,0.04844474133286505,0.003597456635984736,0.01639162697311058,10,10,10,10,10,10,10


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/7_agent_zero_shot_from_5_policy/no_attn_ent/performance_numbers.csv <==
EpisodeReward,Makespan,Success Rate,"No Collisions Rate, Collision Rate"
9.642822265625,191,1,1,0.0
5.931048393249512,400,0,1,0.0
1.1723554134368896,400,0,0,0.004999999888241291
8.330892562866211,259,1,1,0.0
8.38247299194336,400,0,1,0.0
9.468011856079102,400,0,1,0.0
5.509133815765381,400,0,0,0.01249999925494194
6.790337085723877,400,0,1,0.0
10.412920951843262,314,1,1,0.0
11.444881439208984,400,0,1,0.0
9.642818450927734,191,1,1,0.0
10.754255294799805,173,1,1,0.0
10.217753410339355,392,1,1,0.0
7.4014787673950195,400,0,1,0.0
-6.385731220245361,241,1,0,0.2033195197582245
9.101232528686523,229,1,0,0.008733624592423439
3.909118175506592,194,1,0,0.08762886375188828
11.310686111450195,400,0,1,0.0
6.139915943145752,107,1,1,0.0
3.346038579940796,216,1,0,0.07407407462596893
9.642818450927734,191,1,1,0.0
7.761613368988037,400,0,0,0.022499999031424522
9.159975051879883,284,1,0,0.0211267601698637
5.584592819213867,400,0,1,0.0
3.9262866973876953,400,0,0,0.004999999888241291
6.364793300628662,400,0,1,0.0
8.508952140808105,400,0,0,0.004999999888241291
7.943827152252197,400,0,1,0.0
7.003401279449463,346,1,0,0.017341040074825287
9.535896301269531,400,0,1,0.0
9.64282512664795,191,1,1,0.0
7.761617183685303,400,0,0,0.022499999031424522
9.159972190856934,284,1,0,0.0211267601698637
5.584590435028076,400,0,1,0.0
3.9262876510620117,400,0,0,0.004999999888241291
6.364796161651611,400,0,1,0.0
8.508952140808105,400,0,0,0.004999999888241291
7.94382381439209,400,0,1,0.0
7.003403186798096,346,1,0,0.017341040074825287
9.535896301269531,400,0,1,0.0


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/8_agent_zero_shot_larger_env_from_5_policy/attn_ent/AttentionExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
1.068773627281189,0.7628618478775024,0.3059117794036865,0.6077191829681396,0.9107142857142857,0.06404676288366318,0.7184808254241943
1.0582380294799805,0.7652706503868103,0.29296737909317017,0.6252948045730591,0.9107142857142857,0.04812691733241081,0.72617506980896
1.0391290187835693,0.7689270973205566,0.2702019214630127,0.6327153444290161,0.9107142857142857,0.0447106771171093,0.7305576801300049
1.010193943977356,0.7742052674293518,0.23598867654800415,0.6336246728897095,0.9107142857142857,0.04798178747296333,0.7366200685501099
0.9753768444061279,0.7824552059173584,0.19292163848876953,0.6312817931175232,0.9285714285714286,0.05263759568333626,0.742933452129364
0.9484601020812988,0.7902578115463257,0.15820229053497314,0.6281962394714355,0.9285714285714286,0.058243267238140106,0.7477928400039673
0.9178615212440491,0.7948131561279297,0.12304836511611938,0.6236767768859863,0.9285714285714286,0.06244151294231415,0.749628484249115
0.8861925005912781,0.7909543514251709,0.09523814916610718,0.6156997680664062,0.9285714285714286,0.06558310985565186,0.748765230178833
0.855672299861908,0.7758775353431702,0.07979476451873779,0.6042335033416748,0.9285714285714286,0.06925971060991287,0.7454010248184204
0.8328337073326111,0.7589229345321655,0.07391077280044556,0.5938740968704224,0.9285714285714286,0.0643858015537262,0.7406855821609497
0.8113319873809814,0.7404886484146118,0.07084333896636963,0.5820873975753784,0.9464285714285714,0.0643300861120224,0.7311781048774719
0.7894105315208435,0.7110663652420044,0.07834416627883911,0.5627007484436035,0.9464285714285714,0.05820877477526665,0.7108781337738037
0.7612469792366028,0.6777483224868774,0.08349865674972534,0.5380023717880249,0.9464285714285714,0.04787905886769295,0.6837431192398071
0.7394931316375732,0.6457480192184448,0.09374511241912842,0.5126482248306274,0.9464285714285714,0.04140414670109749,0.6566532850265503
0.7328883409500122,0.6278904676437378,0.10499787330627441,0.49790236353874207,0.9464285714285714,0.044326718896627426,0.6412851810455322
0.7356489896774292,0.6199225187301636,0.11572647094726562,0.49115628004074097,0.9464285714285714,0.04319089651107788,0.6316626071929932
0.7395539283752441,0.6176201105117798,0.12193381786346436,0.4848869740962982,0.9464285714285714,0.036933235824108124,0.6192250847816467
0.7456457614898682,0.6205266118049622,0.125119149684906,0.47758620977401733,0.9464285714285714,0.03909635171294212,0.6041340827941895
0.7477267384529114,0.6265162229537964,0.12121051549911499,0.47272399067878723,0.9464285714285714,0.035420820116996765,0.5904308557510376
0.7448590993881226,0.6359871029853821,0.10887199640274048,0.47395801544189453,0.9464285714285714,0.034606337547302246,0.5846320986747742
0.7399269342422485,0.6453313231468201,0.09459561109542847,0.48051372170448303,0.9464285714285714,0.03297168016433716,0.5864018201828003
0.7404909133911133,0.6564622521400452,0.08402866125106812,0.4893597364425659,0.9464285714285714,0.029202226549386978,0.5917164087295532
0.758975625038147,0.6678482890129089,0.09112733602523804,0.4976842403411865,0.9285714285714286,0.029325980693101883,0.5971378087997437
0.7730845212936401,0.6780346632003784,0.09504985809326172,0.5030733942985535,0.9285714285714286,0.03052270971238613,0.6007229089736938
0.7829951047897339,0.6846063137054443,0.09838879108428955,0.5063338279724121,0.9107142857142857,0.030681045725941658,0.6023438572883606
0.7900106906890869,0.6897495985031128,0.10026109218597412,0.5086945295333862,0.9107142857142857,0.03225750848650932,0.6036292314529419
0.7955665588378906,0.6932399272918701,0.10232663154602051,0.510175883769989,0.9107142857142857,0.03922468423843384,0.6046169400215149
0.7971387505531311,0.6965657472610474,0.10057300329208374,0.5139258503913879,0.9107142857142857,0.03476930037140846,0.6073139905929565
0.7972061634063721,0.7001326084136963,0.09707355499267578,0.5197939872741699,0.9107142857142857,0.034943852573633194,0.6114704608917236
0.7956283688545227,0.6999549865722656,0.09567338228225708,0.5244186520576477,0.9107142857142857,0.0377839058637619,0.6148931980133057
0.7925029993057251,0.6974140405654907,0.09508895874023438,0.5285971164703369,0.9285714285714286,0.03845421224832535,0.6181008815765381
0.7874414920806885,0.6923434138298035,0.09509807825088501,0.5318547487258911,0.9464285714285714,0.035831138491630554,0.6197754144668579
0.784497857093811,0.6884250044822693,0.09607285261154175,0.5347110033035278,0.9464285714285714,0.03256407380104065,0.6218538284301758
0.784162700176239,0.6866028904914856,0.09755980968475342,0.5362841486930847,0.9464285714285714,0.03461870178580284,0.6235373616218567
0.7856786251068115,0.6831229329109192,0.10255569219589233,0.5343623757362366,0.9285714285714286,0.03802535682916641,0.6217864751815796
0.7897575497627258,0.6761143803596497,0.11364316940307617,0.5290061235427856,0.9285714285714286,0.04028751328587532,0.6159418225288391
0.7975804805755615,0.6692930459976196,0.1282874345779419,0.5242258310317993,0.9285714285714286,0.040991250425577164,0.6120835542678833
0.8031771183013916,0.663325309753418,0.13985180854797363,0.5177770256996155,0.9285714285714286,0.04705491289496422,0.609700083732605
0.8061112761497498,0.6570719480514526,0.14903932809829712,0.4952755868434906,0.9285714285714286,0.049138374626636505,0.5960459113121033
0.8084359169006348,0.6514959335327148,0.15693998336791992,0.46820205450057983,0.9285714285714286,0.04795137420296669,0.5657491087913513
0.8077757358551025,0.6653447151184082,0.14243102073669434,0.4899897873401642,0.9107142857142857,0.04577704519033432,0.5925025939941406
0.8043370246887207,0.6806514263153076,0.12368559837341309,0.5084891319274902,0.9107142857142857,0.04261021316051483,0.6102467775344849
0.8031004667282104,0.693592369556427,0.10950809717178345,0.5134680867195129,0.9107142857142857,0.04630286991596222,0.6148878931999207
0.805876612663269,0.7019648551940918,0.10391175746917725,0.5117039084434509,0.9107142857142857,0.0447189062833786,0.6145663261413574
0.8064131736755371,0.7093998193740845,0.09701335430145264,0.5080055594444275,0.9107142857142857,0.04223573952913284,0.6126871705055237
0.8035324811935425,0.715219259262085,0.08831322193145752,0.5025445818901062,0.9107142857142857,0.04141140729188919,0.6092058420181274
0.797033965587616,0.7182558178901672,0.07877814769744873,0.49436309933662415,0.9107142857142857,0.03962058946490288,0.6024911403656006
0.7888431549072266,0.7178745269775391,0.0709686279296875,0.48370087146759033,0.9107142857142857,0.049868468195199966,0.5926035642623901
0.7764612436294556,0.7098609209060669,0.06660032272338867,0.4654664397239685,0.9107142857142857,0.05743766203522682,0.5751082897186279
0.7831171154975891,0.7047099471092224,0.0784071683883667,0.44911783933639526,0.8928571428571429,0.05464686453342438,0.5596787333488464
0.7895558476448059,0.7075347304344177,0.08202111721038818,0.4414312541484833,0.8928571428571429,0.05018261820077896,0.5548210144042969
0.7944893836975098,0.7062483429908752,0.08824104070663452,0.4386788606643677,0.8928571428571429,0.04397478327155113,0.5563055276870728
0.8068504929542542,0.7013026475906372,0.10554784536361694,0.43450379371643066,0.8928571428571429,0.038133710622787476,0.5561012029647827
0.8197941780090332,0.6927872896194458,0.1270068883895874,0.42741668224334717,0.8928571428571429,0.03286197781562805,0.5526005625724792
0.8324697017669678,0.6816291213035583,0.15084058046340942,0.41842120885849,0.8928571428571429,0.02937183529138565,0.545409083366394
0.8479293584823608,0.6787353754043579,0.16919398307800293,0.4090486764907837,0.8928571428571429,0.026269059628248215,0.536009669303894
0.8655734062194824,0.6756071448326111,0.18996626138687134,0.4029232859611511,0.8928571428571429,0.02315376326441765,0.5281940698623657
0.8853281736373901,0.6731694936752319,0.2121586799621582,0.4001416563987732,0.8928571428571429,0.021320564672350883,0.5236711502075195
0.9039232730865479,0.6705807447433472,0.23334252834320068,0.4005869925022125,0.8928571428571429,0.020864862948656082,0.5238733291625977
0.9176064729690552,0.6670950651168823,0.25051140785217285,0.4025545120239258,0.8928571428571429,0.019959140568971634,0.527775764465332
0.926702618598938,0.6662341356277466,0.2604684829711914,0.4054739773273468,0.8928571428571429,0.021518930792808533,0.5338305234909058
0.9331152439117432,0.6727853417396545,0.2603299021720886,0.40883737802505493,0.8928571428571429,0.022708959877490997,0.5412681102752686
0.9379037022590637,0.6793279647827148,0.2585757374763489,0.4122898578643799,0.8928571428571429,0.023069582879543304,0.5490915179252625
0.9428529739379883,0.6850378513336182,0.2578151226043701,0.41551631689071655,0.8928571428571429,0.026058770716190338,0.556552529335022
0.9476014375686646,0.6904801726341248,0.2571212649345398,0.4181481897830963,0.8928571428571429,0.02903256006538868,0.5627812743186951
0.9538400173187256,0.6960736513137817,0.25776636600494385,0.42063575983047485,0.875,0.03009946644306183,0.5681945085525513
0.9601189494132996,0.7040847539901733,0.2560341954231262,0.4235682487487793,0.8928571428571429,0.03296791762113571,0.5735654830932617
0.9672479629516602,0.7109246850013733,0.25632327795028687,0.4258328676223755,0.8928571428571429,0.031828947365283966,0.5775156021118164
0.9728460311889648,0.7185357809066772,0.2543102502822876,0.42744314670562744,0.8928571428571429,0.030269846320152283,0.5796432495117188
0.9753866791725159,0.7272957563400269,0.248090922832489,0.4288100004196167,0.8928571428571429,0.029844453558325768,0.580695390701294
0.9793627858161926,0.7332310676574707,0.24613171815872192,0.42827072739601135,0.8928571428571429,0.03184639662504196,0.5790259838104248
0.9840315580368042,0.7369241714477539,0.2471073865890503,0.42731213569641113,0.8928571428571429,0.03406006470322609,0.5760643482208252
0.9891183376312256,0.7394465804100037,0.24967175722122192,0.42674189805984497,0.8928571428571429,0.033100854605436325,0.5736351013183594
0.9946813583374023,0.7415505051612854,0.25313085317611694,0.4269059896469116,0.8928571428571429,0.02508542872965336,0.572722315788269
0.9999713897705078,0.7437866926193237,0.2561846971511841,0.42832717299461365,0.8928571428571429,0.02456650696694851,0.5730230808258057
1.0053222179412842,0.7481611967086792,0.257161021232605,0.42942556738853455,0.8928571428571429,0.020354101434350014,0.5741380453109741
1.0102550983428955,0.7555696964263916,0.2546854019165039,0.43092024326324463,0.8928571428571429,0.02044839784502983,0.5762417316436768
1.013777256011963,0.7625620365142822,0.25121521949768066,0.43407806754112244,0.8928571428571429,0.02307766117155552,0.5804446339607239
1.0167070627212524,0.767893373966217,0.2488136887550354,0.4377582371234894,0.8928571428571429,0.021050674840807915,0.5860322713851929
1.0196778774261475,0.7723153829574585,0.24736249446868896,0.4418913424015045,0.8928571428571429,0.02169540710747242,0.5923033952713013
1.0237164497375488,0.7783284187316895,0.24538803100585938,0.4484277367591858,0.8928571428571429,0.02187415212392807,0.5998413562774658
1.029030680656433,0.7867769002914429,0.24225378036499023,0.4551158547401428,0.8928571428571429,0.028287557885050774,0.6069265007972717
1.0358374118804932,0.7962043285369873,0.23963308334350586,0.46075910329818726,0.8928571428571429,0.027154389768838882,0.6152675151824951
1.0398309230804443,0.8070796728134155,0.2327512502670288,0.4646463692188263,0.8928571428571429,0.03129023686051369,0.6236107349395752
1.0431705713272095,0.8167052268981934,0.2264653444290161,0.46839672327041626,0.8928571428571429,0.03169070556759834,0.6315805912017822
1.044446587562561,0.8262613415718079,0.21818524599075317,0.4709967374801636,0.8928571428571429,0.030223140493035316,0.6376653909683228
1.0427026748657227,0.8362506628036499,0.20645201206207275,0.4726356863975525,0.8928571428571429,0.03169186785817146,0.6416552066802979
1.037217617034912,0.845245361328125,0.1919722557067871,0.4698031544685364,0.8928571428571429,0.03261621668934822,0.6403918266296387
1.0288398265838623,0.8530478477478027,0.17579197883605957,0.4640790820121765,0.8928571428571429,0.02949870005249977,0.6342416405677795
1.0200223922729492,0.8607205152511597,0.15930187702178955,0.4608633816242218,0.8928571428571429,0.028711065649986267,0.6284836530685425
1.0092310905456543,0.8696906566619873,0.139540433883667,0.459653377532959,0.8928571428571429,0.025524558499455452,0.624104380607605
1.0130319595336914,0.8802745938301086,0.13275736570358276,0.4614450931549072,0.8928571428571429,0.0291940625756979,0.6233834624290466
1.0230340957641602,0.8881880044937134,0.13484609127044678,0.46189266443252563,0.8928571428571429,0.02742667682468891,0.6207836270332336
1.031572699546814,0.89522385597229,0.13634884357452393,0.46305084228515625,0.8928571428571429,0.030880581587553024,0.6192599534988403
1.0376782417297363,0.8954976797103882,0.14218056201934814,0.4622955322265625,0.8928571428571429,0.02863374352455139,0.6167382001876831
1.0413751602172852,0.8925821781158447,0.14879298210144043,0.46069255471229553,0.8928571428571429,0.03222358226776123,0.6140497922897339
1.0503290891647339,0.8855634927749634,0.1647655963897705,0.4582267701625824,0.8928571428571429,0.030947009101510048,0.6110273599624634
1.0577551126480103,0.8766448497772217,0.18111026287078857,0.4541155993938446,0.8928571428571429,0.028608150780200958,0.6074869632720947
1.0638235807418823,0.868109941482544,0.19571363925933838,0.4496229290962219,0.8928571428571429,0.025345362722873688,0.6036568880081177
1.069089651107788,0.8606105446815491,0.208479106426239,0.44445544481277466,0.8928571428571429,0.021906135603785515,0.5986021757125854
1.0735470056533813,0.8539692163467407,0.21957778930664062,0.43920737504959106,0.8928571428571429,0.018908236175775528,0.5939679145812988
1.0764307975769043,0.8492081761360168,0.22722262144088745,0.4342690110206604,0.8928571428571429,0.01574547402560711,0.5894219875335693
1.077305793762207,0.8460889458656311,0.23121684789657593,0.43054622411727905,0.8928571428571429,0.01317819394171238,0.5854889750480652
1.0776379108428955,0.8421788215637207,0.2354590892791748,0.4270150065422058,0.8928571428571429,0.013255045749247074,0.580502986907959
1.0766961574554443,0.8384712934494019,0.23822486400604248,0.42264026403427124,0.8928571428571429,0.01213674433529377,0.5734559893608093
1.0749651193618774,0.8344979882240295,0.2404671311378479,0.41733425855636597,0.8928571428571429,0.011238820850849152,0.5645813941955566
1.072675347328186,0.830620288848877,0.24205505847930908,0.4123104214668274,0.8928571428571429,0.010884464718401432,0.5558592677116394
1.0701297521591187,0.8266599178314209,0.24346983432769775,0.40801167488098145,0.8928571428571429,0.01081016007810831,0.5484891533851624
1.0673829317092896,0.8231364488601685,0.2442464828491211,0.4047890901565552,0.8928571428571429,0.011474655009806156,0.5427111983299255
1.0635690689086914,0.8209472894668579,0.2426217794418335,0.4027821123600006,0.8928571428571429,0.011262261308729649,0.5389863848686218
1.059753656387329,0.8187689185142517,0.2409847378730774,0.40123292803764343,0.8928571428571429,0.01040615327656269,0.5361902713775635
1.0562870502471924,0.8163166046142578,0.23997044563293457,0.3998280167579651,0.8928571428571429,0.011016303673386574,0.533798098564148
1.0525093078613281,0.8141712546348572,0.23833805322647095,0.39876216650009155,0.8928571428571429,0.011755064129829407,0.5319969654083252
1.0487079620361328,0.812480092048645,0.2362278699874878,0.39809805154800415,0.8928571428571429,0.01145643275231123,0.5307708978652954
1.04525625705719,0.8105875253677368,0.23466873168945312,0.39747095108032227,0.8928571428571429,0.011329401284456253,0.5296648740768433
1.0423595905303955,0.8075456619262695,0.23481392860412598,0.39628082513809204,0.8928571428571429,0.010669548064470291,0.5281488299369812
1.0391769409179688,0.8034201860427856,0.2357567548751831,0.3948495388031006,0.8928571428571429,0.015257899649441242,0.5265907049179077
1.034781575202942,0.8001912832260132,0.2345902919769287,0.3941904306411743,0.8928571428571429,0.01687983050942421,0.5260988473892212
1.0302468538284302,0.7959005832672119,0.23434627056121826,0.39334967732429504,0.8928571428571429,0.01687820628285408,0.5257465839385986
1.0262775421142578,0.7918598651885986,0.23441767692565918,0.3928195834159851,0.8928571428571429,0.020234303548932076,0.5256122350692749
1.0242719650268555,0.7848907113075256,0.23938125371932983,0.3908437192440033,0.8928571428571429,0.021053489297628403,0.5243801474571228
1.0243629217147827,0.7784522771835327,0.24591064453125,0.38948535919189453,0.8928571428571429,0.02129301428794861,0.5237512588500977
1.0239977836608887,0.7728868722915649,0.25111091136932373,0.3886924386024475,0.8928571428571429,0.021433666348457336,0.5234735608100891
1.023374319076538,0.7674382925033569,0.25593602657318115,0.3879789710044861,0.8928571428571429,0.02010311745107174,0.5232176780700684
1.0232044458389282,0.761578381061554,0.26162606477737427,0.3870394825935364,0.9107142857142857,0.022064272314310074,0.5229146480560303
1.0234018564224243,0.7561142444610596,0.26728761196136475,0.38610655069351196,0.9107142857142857,0.029090723022818565,0.5223088264465332
1.0226194858551025,0.7520939111709595,0.27052557468414307,0.38654130697250366,0.9107142857142857,0.031183436512947083,0.5230696201324463
1.0244693756103516,0.7482693195343018,0.2762000560760498,0.3868892192840576,0.9107142857142857,0.029687078669667244,0.523193895816803
1.0291801691055298,0.7451683282852173,0.2840118408203125,0.3874408006668091,0.9107142857142857,0.029189718887209892,0.5231741070747375
1.034473180770874,0.7419841289520264,0.29248905181884766,0.3875701129436493,0.8928571428571429,0.028656121343374252,0.5223736763000488
1.039910912513733,0.7386687994003296,0.3012421131134033,0.38736313581466675,0.8928571428571429,0.028074948117136955,0.5210140943527222
1.045271635055542,0.7348703145980835,0.3104013204574585,0.3867511749267578,0.8928571428571429,0.02705865167081356,0.5190345048904419
1.0501222610473633,0.7310678958892822,0.31905436515808105,0.38606536388397217,0.8928571428571429,0.026474682614207268,0.5169806480407715
1.0544040203094482,0.7270105481147766,0.32739347219467163,0.38515177369117737,0.8928571428571429,0.02812669798731804,0.5146812796592712
1.0582468509674072,0.7211653590202332,0.3370814919471741,0.38313740491867065,0.8928571428571429,0.02760382927954197,0.5112590789794922
1.0608524084091187,0.7136410474777222,0.3472113609313965,0.38016125559806824,0.8928571428571429,0.024792121723294258,0.5070720314979553
1.0620394945144653,0.7058573365211487,0.35618215799331665,0.37688493728637695,0.8928571428571429,0.022980879992246628,0.5032374858856201
1.0618444681167603,0.6981105804443359,0.3637338876724243,0.3736577033996582,0.8928571428571429,0.022137507796287537,0.5001080632209778
1.060631275177002,0.689984917640686,0.3706463575363159,0.37008994817733765,0.8928571428571429,0.0198516845703125,0.4975571632385254
1.0580267906188965,0.6820849180221558,0.3759418725967407,0.3661494255065918,0.8928571428571429,0.018296685069799423,0.4956686198711395
1.054561972618103,0.6767400503158569,0.3778219223022461,0.36202472448349,0.8928571428571429,0.018900401890277863,0.4943591356277466
1.0509510040283203,0.672236442565918,0.37871456146240234,0.3573361039161682,0.8928571428571429,0.016728509217500687,0.4927481710910797
1.0462594032287598,0.6680313944816589,0.37822800874710083,0.3529045879840851,0.8928571428571429,0.015042081475257874,0.49076908826828003
1.0408271551132202,0.6641379594802856,0.37668919563293457,0.3487919569015503,0.8928571428571429,0.01289387233555317,0.4881829619407654
1.0347023010253906,0.6606661081314087,0.37403619289398193,0.34509027004241943,0.8928571428571429,0.011143878102302551,0.485143780708313
1.028038501739502,0.657746434211731,0.370292067527771,0.3419046103954315,0.8928571428571429,0.01072530448436737,0.4819996953010559
1.0214180946350098,0.6547529697418213,0.3666651248931885,0.3389813303947449,0.8928571428571429,0.00928420852869749,0.47857749462127686
1.0146920680999756,0.6519687175750732,0.36272335052490234,0.3364208936691284,0.8928571428571429,0.00828250590711832,0.4752514958381653
1.0078672170639038,0.649407148361206,0.35846006870269775,0.3342549800872803,0.8928571428571429,0.007789593655616045,0.47215309739112854
1.0023627281188965,0.6469428539276123,0.3554198741912842,0.3324718773365021,0.8928571428571429,0.007050588261336088,0.4693247675895691
1.0036282539367676,0.6446296572685242,0.3589985966682434,0.33110320568084717,0.8928571428571429,0.006688757333904505,0.46690940856933594
1.004410982131958,0.6422728300094604,0.36213815212249756,0.330026239156723,0.8928571428571429,0.006081389728933573,0.4647519290447235
1.0047169923782349,0.639835774898529,0.3648812174797058,0.3292008638381958,0.8928571428571429,0.00555449491366744,0.46283549070358276
1.0049824714660645,0.637532114982605,0.3674503564834595,0.32882916927337646,0.8928571428571429,0.005322196055203676,0.46138328313827515
1.0051357746124268,0.6353028416633606,0.36983293294906616,0.3287482261657715,0.8928571428571429,0.004992516711354256,0.4602784812450409
1.0051642656326294,0.6331583261489868,0.3720059394836426,0.3288946747779846,0.8928571428571429,0.004743261728435755,0.45946645736694336
1.0049951076507568,0.6311557292938232,0.3738393783569336,0.329267680644989,0.8928571428571429,0.004728400148451328,0.458956778049469
1.004655361175537,0.629263699054718,0.3753916621208191,0.3298267722129822,0.8928571428571429,0.004519794601947069,0.4586825966835022
1.004105567932129,0.6274975538253784,0.3766080141067505,0.33054691553115845,0.8928571428571429,0.004135794471949339,0.45862531661987305
1.0039124488830566,0.6259068846702576,0.3780055642127991,0.33142194151878357,0.8928571428571429,0.004046418238431215,0.45880404114723206
1.0051392316818237,0.6243979930877686,0.3807412385940552,0.3323874771595001,0.8928571428571429,0.00413863081485033,0.4591119885444641
1.0060479640960693,0.623052179813385,0.3829957842826843,0.3335117697715759,0.8928571428571429,0.004166906233876944,0.45959001779556274
1.006737232208252,0.621802031993866,0.384935200214386,0.3347189128398895,0.8928571428571429,0.004263802897185087,0.4601340889930725
1.0072131156921387,0.6206437349319458,0.38656938076019287,0.3359895944595337,0.8928571428571429,0.005345379002392292,0.4607211947441101
1.0074609518051147,0.6196978092193604,0.3877631425857544,0.33743816614151,0.8928571428571429,0.005024243611842394,0.46142345666885376
1.0075600147247314,0.6188223361968994,0.38873767852783203,0.338874876499176,0.8928571428571429,0.004864812828600407,0.4620959162712097
1.0074543952941895,0.6178856492042542,0.3895687460899353,0.34021368622779846,0.8928571428571429,0.004746946971863508,0.4626471996307373
1.0070772171020508,0.616701602935791,0.39037561416625977,0.34135329723358154,0.8928571428571429,0.004691308829933405,0.4629286825656891
1.0066142082214355,0.6154385209083557,0.39117568731307983,0.34244513511657715,0.8928571428571429,0.004607824608683586,0.4631533622741699
1.0060641765594482,0.6141499280929565,0.3919142484664917,0.34350892901420593,0.8928571428571429,0.004466520622372627,0.4633411765098572
1.0054185390472412,0.6128540635108948,0.39256447553634644,0.3445395529270172,0.8928571428571429,0.004356450401246548,0.46348100900650024
1.004617691040039,0.6113988161087036,0.39321887493133545,0.34543362259864807,0.8928571428571429,0.00424499437212944,0.46342334151268005
1.0037940740585327,0.609939455986023,0.39385461807250977,0.3463137745857239,0.8928571428571429,0.004136581905186176,0.4633471369743347
1.0029418468475342,0.6085052490234375,0.3944365978240967,0.3471813201904297,0.8928571428571429,0.004029988311231136,0.46325570344924927
1.0020551681518555,0.607114315032959,0.3949408531188965,0.3480411767959595,0.8928571428571429,0.004031543619930744,0.46315616369247437
1.0011311769485474,0.6056929230690002,0.3954382538795471,0.34887975454330444,0.8928571428571429,0.0037880102172493935,0.46303820610046387
1.0001850128173828,0.6043589115142822,0.3958261013031006,0.34969562292099,0.8928571428571429,0.0036132086534053087,0.4629145860671997
0.999201774597168,0.6030519604682922,0.39614981412887573,0.3504655957221985,0.8928571428571429,0.003401289228349924,0.4627673923969269
0.9981105923652649,0.6013702154159546,0.3967403769493103,0.35098105669021606,0.8928571428571429,0.003171803429722786,0.4624793827533722
0.9969773292541504,0.5998304486274719,0.39714688062667847,0.35161301493644714,0.8928571428571429,0.003053724067285657,0.462296724319458
0.9958750009536743,0.5984479188919067,0.3974270820617676,0.3522953987121582,0.8928571428571429,0.0029498941730707884,0.46216070652008057
0.9948290586471558,0.5971224308013916,0.39770662784576416,0.3529435992240906,0.8928571428571429,0.002849782584235072,0.4620168209075928
0.9938320517539978,0.5958505868911743,0.3979814648628235,0.3535629212856293,0.8928571428571429,0.003454594174399972,0.46187037229537964
0.9928691387176514,0.594465970993042,0.3984031677246094,0.3541182279586792,0.8928571428571429,0.0034889227245002985,0.46169447898864746
0.9919672608375549,0.593147873878479,0.3988193869590759,0.35460415482521057,0.8928571428571429,0.003167062997817993,0.4615049660205841
0.9911161661148071,0.5919220447540283,0.3991941213607788,0.35502761602401733,0.8928571428571429,0.0029846185352653265,0.461301326751709
0.9902952909469604,0.5907341241836548,0.39956116676330566,0.3554006814956665,0.8928571428571429,0.0028489679098129272,0.46108394861221313
0.9894940853118896,0.5895711183547974,0.3999229669570923,0.3557330071926117,0.8928571428571429,0.002734661800786853,0.46085718274116516
0.9886977672576904,0.5883713960647583,0.40032637119293213,0.35593950748443604,0.8928571428571429,0.002642340026795864,0.460509717464447
0.9879248142242432,0.5871509313583374,0.40077388286590576,0.3560669422149658,0.8928571428571429,0.002558547304943204,0.46010667085647583
0.9871771335601807,0.5859321355819702,0.40124499797821045,0.3561435341835022,0.8928571428571429,0.0024841311387717724,0.4596789479255676
0.9864538908004761,0.584728479385376,0.4017254114151001,0.3561840057373047,0.8928571428571429,0.0024197131861001253,0.4592389464378357
0.9857547879219055,0.5835468769073486,0.4022079110145569,0.35619795322418213,0.8928571428571429,0.0023649912327528,0.4587946832180023
0.9850796461105347,0.5823898315429688,0.4026898145675659,0.3561905026435852,0.8928571428571429,0.0022441213950514793,0.45834988355636597
0.9844364523887634,0.581341028213501,0.40309542417526245,0.35619625449180603,0.8928571428571429,0.003249707166105509,0.4579271078109741
0.9838112592697144,0.5801225304603577,0.4036887288093567,0.3561190366744995,0.8928571428571429,0.0035415601450949907,0.4574662446975708
0.9831638932228088,0.5786043405532837,0.40455955266952515,0.35585886240005493,0.8928571428571429,0.0036767851561307907,0.45692864060401917
0.9825623035430908,0.5772300958633423,0.40533220767974854,0.35566872358322144,0.8928571428571429,0.0036031638737767935,0.4564635753631592
0.9820553064346313,0.5759464502334595,0.4061088562011719,0.3554796576499939,0.8928571428571429,0.0035392323043197393,0.45601680874824524
0.9816388487815857,0.5747215747833252,0.4069172739982605,0.35527700185775757,0.8928571428571429,0.0034851375967264175,0.45557335019111633
0.9812994599342346,0.5735453367233276,0.407754123210907,0.35506051778793335,0.8928571428571429,0.0034407558850944042,0.4551318287849426
0.9810248017311096,0.5724114179611206,0.408613383769989,0.35483163595199585,0.8928571428571429,0.0034050659742206335,0.45469188690185547
0.9808030724525452,0.5713132619857788,0.40948981046676636,0.3545912802219391,0.8928571428571429,0.0033782480750232935,0.4542531967163086
0.9806234836578369,0.5702452659606934,0.41037821769714355,0.35434073209762573,0.8928571428571429,0.0033595578279346228,0.45381617546081543
0.9804772734642029,0.5692039728164673,0.4112733006477356,0.35408255457878113,0.8928571428571429,0.0033431630581617355,0.45338478684425354
0.9803621768951416,0.5681823492050171,0.4121798276901245,0.35381457209587097,0.8928571428571429,0.003329047467559576,0.4529531002044678
0.9802719354629517,0.567171573638916,0.41310036182403564,0.3535352051258087,0.8928571428571429,0.003322243457660079,0.4525200128555298
0.9802036881446838,0.5661752820014954,0.4140284061431885,0.35324615240097046,0.8928571428571429,0.0034514230210334063,0.4520862102508545
0.980154812335968,0.5652202367782593,0.41493457555770874,0.35294294357299805,0.8928571428571429,0.003642425639554858,0.45165055990219116
0.9801167845726013,0.564288854598999,0.4158279299736023,0.3526248335838318,0.8928571428571429,0.0036108274944126606,0.4512102007865906
0.9800828695297241,0.5633233785629272,0.4167594909667969,0.352300226688385,0.8928571428571429,0.003643338568508625,0.450766921043396
0.9800516963005066,0.5623393058776855,0.41771239042282104,0.3519657850265503,0.8928571428571429,0.003633273532614112,0.45031070709228516
0.9799938201904297,0.5612399578094482,0.41875386238098145,0.3515682816505432,0.8928571428571429,0.0036266199313104153,0.4497636556625366
0.979975163936615,0.5601212978363037,0.4198538661003113,0.35115867853164673,0.8928571428571429,0.00376721890643239,0.4492122530937195
0.9799857139587402,0.5590218305587769,0.4209638833999634,0.35074007511138916,0.8928571428571429,0.004951814655214548,0.4486619830131531
0.9800204634666443,0.5580450296401978,0.42197543382644653,0.35029372572898865,0.8928571428571429,0.004617056809365749,0.44811293482780457
0.9800421595573425,0.5569692850112915,0.423072874546051,0.34985238313674927,0.8928571428571429,0.004471306689083576,0.4475651979446411
0.9800605773925781,0.5558795928955078,0.4241809844970703,0.3494267463684082,0.8928571428571429,0.004358339589089155,0.4470343589782715
0.9800801277160645,0.5547829866409302,0.4252971410751343,0.3490059971809387,0.8928571428571429,0.0042159282602369785,0.4465157389640808
0.9799705743789673,0.5531294941902161,0.4268410801887512,0.34834539890289307,0.8928571428571429,0.004346074536442757,0.4458807706832886
0.9798423647880554,0.5516082048416138,0.42823415994644165,0.34782811999320984,0.8928571428571429,0.004290525335818529,0.4453589618206024
0.9798147678375244,0.5501675605773926,0.42964720726013184,0.3473530411720276,0.8928571428571429,0.004206131212413311,0.4448813498020172
0.9799126982688904,0.5487893223762512,0.43112337589263916,0.3468940258026123,0.8928571428571429,0.004121605772525072,0.44442859292030334
0.9801287055015564,0.5474645495414734,0.432664155960083,0.34644365310668945,0.8928571428571429,0.004041452892124653,0.44399502873420715
0.9804508090019226,0.5461844205856323,0.4342663884162903,0.34599950909614563,0.8928571428571429,0.003966336138546467,0.44357675313949585
0.9808683395385742,0.5449402332305908,0.4359281063079834,0.34556078910827637,0.8928571428571429,0.003895739559084177,0.4431709945201874
0.9813722372055054,0.5437257289886475,0.4376465082168579,0.345126748085022,0.8928571428571429,0.0038315558340400457,0.4427761435508728
0.9819507598876953,0.5425350666046143,0.43941569328308105,0.3446972966194153,0.8928571428571429,0.003772425465285778,0.4423913359642029
0.9825969934463501,0.5413622856140137,0.4412347078323364,0.34427177906036377,0.8928571428571429,0.0037178457714617252,0.44201532006263733
0.9833046793937683,0.5402024984359741,0.4431021809577942,0.34384942054748535,0.8928571428571429,0.0036678919568657875,0.4416468143463135
0.9840685725212097,0.5390509366989136,0.44501763582229614,0.3434295952320099,0.8928571428571429,0.0036215477157384157,0.44128474593162537
0.9848840236663818,0.5379045605659485,0.44697946310043335,0.3430120348930359,0.8928571428571429,0.0035789671819657087,0.4409283697605133
0.9857469201087952,0.5367597341537476,0.4489871859550476,0.34259623289108276,0.8928571428571429,0.0035396674647927284,0.4405766725540161
0.9866541624069214,0.5356137156486511,0.45104044675827026,0.34218186140060425,0.8928571428571429,0.0035041063092648983,0.44022899866104126
0.9876025319099426,0.5344643592834473,0.45313817262649536,0.34176886081695557,0.8928571428571429,0.003978864289820194,0.43988481163978577
0.9885966181755066,0.5333331823348999,0.4552634358406067,0.3413400650024414,0.8928571428571429,0.005029137711971998,0.4395439624786377
0.9896332621574402,0.5322081446647644,0.4574251174926758,0.3408728539943695,0.8928571428571429,0.0047349464148283005,0.43920403718948364
0.9906765818595886,0.5309991240501404,0.45967745780944824,0.3404058814048767,0.8928571428571429,0.004583291243761778,0.438865602016449
0.9917375445365906,0.5297557711601257,0.46198177337646484,0.33994877338409424,0.8928571428571429,0.004467275459319353,0.43853870034217834
0.9928261041641235,0.5284878015518188,0.4643383026123047,0.33949702978134155,0.8928571428571429,0.004364977590739727,0.4382208287715912
0.9939466118812561,0.5271978378295898,0.46674877405166626,0.3390476107597351,0.8928571428571429,0.004380334634333849,0.4379096031188965
0.9951163530349731,0.5258101224899292,0.46930623054504395,0.3385518789291382,0.8928571428571429,0.004426011815667152,0.4375724196434021
0.9963371753692627,0.524337887763977,0.47199928760528564,0.3379996418952942,0.8928571428571429,0.004467979539185762,0.437204509973526
0.9974703788757324,0.5222347378730774,0.47523564100265503,0.3371248245239258,0.8928571428571429,0.004747465252876282,0.43665534257888794
0.998473584651947,0.5195865631103516,0.47888702154159546,0.3360573649406433,0.8928571428571429,0.004875367972999811,0.43603020906448364
0.9995589256286621,0.5171077847480774,0.4824511408805847,0.33517056703567505,0.8928571428571429,0.004832879174500704,0.4355648159980774
1.0009148120880127,0.514799952507019,0.48611485958099365,0.3343590795993805,0.8928571428571429,0.004358292557299137,0.43517541885375977
1.0025336742401123,0.5126632452011108,0.48987042903900146,0.33361148834228516,0.8928571428571429,0.004289573989808559,0.4348376989364624
1.0042285919189453,0.5108658075332642,0.49336278438568115,0.3330898880958557,0.8928571428571429,0.0044456468895077705,0.4346298575401306
1.0061503648757935,0.5090535879135132,0.4970967769622803,0.3325384259223938,0.8928571428571429,0.004636747296899557,0.4344015121459961
1.008270502090454,0.5072537660598755,0.5010167360305786,0.3319709897041321,0.8928571428571429,0.005700995679944754,0.4341663420200348
1.0104485750198364,0.5056045055389404,0.504844069480896,0.3314986228942871,0.8928571428571429,0.006920200306922197,0.4339800775051117
1.0126638412475586,0.5038453340530396,0.508818507194519,0.33095720410346985,0.8928571428571429,0.007374388165771961,0.43373221158981323
1.0149447917938232,0.5018667578697205,0.5130780339241028,0.33028268814086914,0.8928571428571429,0.0075987172313034534,0.4333949685096741
1.0173475742340088,0.49990314245224,0.5174444317817688,0.32961779832839966,0.8928571428571429,0.007799118757247925,0.43307095766067505
1.0199328660964966,0.49793025851249695,0.5220026075839996,0.3289026618003845,0.8928571428571429,0.00821809284389019,0.432712197303772
1.0226662158966064,0.49587780237197876,0.5267884135246277,0.32808199524879456,0.8928571428571429,0.013023782521486282,0.432270348072052
1.0251163244247437,0.49385762214660645,0.5312587022781372,0.3272554278373718,0.8928571428571429,0.013083871454000473,0.43176624178886414
1.0276036262512207,0.4918147921562195,0.5357888340950012,0.32636043429374695,0.8928571428571429,0.013242168352007866,0.4311807453632355
1.0301446914672852,0.48968416452407837,0.5404605269432068,0.3253537714481354,0.8928571428571429,0.013376724906265736,0.43048709630966187
1.0328052043914795,0.48737573623657227,0.5454294681549072,0.32419341802597046,0.8928571428571429,0.013580391183495522,0.42962348461151123
1.0355112552642822,0.48486292362213135,0.5506483316421509,0.3228548467159271,0.8928571428571429,0.013880763202905655,0.42857956886291504
1.0382146835327148,0.4821133017539978,0.556101381778717,0.32135623693466187,0.8928571428571429,0.013992984779179096,0.42736226320266724
1.040889024734497,0.47919681668281555,0.5616922080516815,0.31978726387023926,0.8928571428571429,0.014190234243869781,0.4260432720184326
1.0434846878051758,0.47601038217544556,0.5674743056297302,0.31811779737472534,0.8928571428571429,0.016112903133034706,0.4245818555355072
1.0457870960235596,0.47243499755859375,0.5733520984649658,0.31628310680389404,0.8928571428571429,0.016188405454158783,0.42291051149368286
1.0479278564453125,0.4685889184474945,0.579338937997818,0.31442123651504517,0.8928571428571429,0.01577918604016304,0.4211450517177582
1.05033278465271,0.46422940492630005,0.5861033797264099,0.3125145435333252,0.8928571428571429,0.015639042481780052,0.419232577085495
1.0529407262802124,0.4592934250831604,0.593647301197052,0.3106139302253723,0.8928571428571429,0.01578923687338829,0.41726166009902954
1.0551002025604248,0.45406651496887207,0.6010336875915527,0.30881670117378235,0.8928571428571429,0.015537722036242485,0.4153539538383484
1.0569586753845215,0.4486196041107178,0.6083390712738037,0.3071228861808777,0.8928571428571429,0.01291778963059187,0.41358479857444763
1.0589418411254883,0.4434019923210144,0.6155398488044739,0.3056340217590332,0.8928571428571429,0.011135903187096119,0.4121069312095642
1.0609263181686401,0.4383956491947174,0.6225306689739227,0.30440619587898254,0.8928571428571429,0.011367334052920341,0.4109004735946655
1.0625133514404297,0.43301481008529663,0.6294985413551331,0.3034936189651489,0.8928571428571429,0.01117983739823103,0.4099384546279907
1.0644267797470093,0.4273197054862976,0.6371070742607117,0.30326634645462036,0.8928571428571429,0.011560428887605667,0.4098260998725891
1.0658082962036133,0.42312750220298767,0.6426807940006256,0.3032589852809906,0.8928571428571429,0.012881714850664139,0.40993058681488037
1.0671050548553467,0.41941699385643005,0.6476880609989166,0.30332568287849426,0.8928571428571429,0.013844814151525497,0.4102180302143097
1.0686711072921753,0.41559576988220215,0.6530753374099731,0.30363208055496216,0.8928571428571429,0.014105472713708878,0.4109939634799957
1.0698177814483643,0.41115084290504456,0.6586669385433197,0.3038484752178192,0.8928571428571429,0.014285722747445107,0.4118101894855499
1.0706462860107422,0.40615591406822205,0.6644903719425201,0.303805947303772,0.8928571428571429,0.015086844563484192,0.4126405715942383
1.0709919929504395,0.40066254138946533,0.6703294515609741,0.3030681014060974,0.8928571428571429,0.015894154086709023,0.4134238064289093
1.0708532333374023,0.394834965467453,0.6760182678699493,0.30080369114875793,0.8928571428571429,0.015623773448169231,0.41404199600219727
1.0707321166992188,0.3888557553291321,0.6818763613700867,0.29564857482910156,0.8928571428571429,0.015366028062999249,0.41349494457244873
1.070539951324463,0.3828777074813843,0.6876622438430786,0.28630131483078003,0.8928571428571429,0.014619625173509121,0.4085072875022888
1.07023024559021,0.3768455386161804,0.6933847069740295,0.27284467220306396,0.8928571428571429,0.013882819563150406,0.3943563997745514
1.070340633392334,0.37069419026374817,0.6996464431285858,0.25904208421707153,0.8928571428571429,0.013242253102362156,0.37389424443244934
1.0731494426727295,0.3646261394023895,0.70852330327034,0.25214171409606934,0.8928571428571429,0.012425419874489307,0.36189717054367065
1.0763322114944458,0.3672371506690979,0.7090950608253479,0.2566738724708557,0.8928571428571429,0.011625174432992935,0.3683815002441406
1.0792734622955322,0.3744373321533203,0.7048361301422119,0.2706023156642914,0.8928571428571429,0.010425444692373276,0.38676029443740845
1.081920862197876,0.3811453580856323,0.7007755041122437,0.2872340679168701,0.8928571428571429,0.010421980172395706,0.4046425223350525
1.0848078727722168,0.3880138695240021,0.6967940032482147,0.3017922639846802,0.8928571428571429,0.009856116026639938,0.41752684116363525
1.0872304439544678,0.39444106817245483,0.6927893757820129,0.3118780851364136,0.8928571428571429,0.011426529847085476,0.42493104934692383
1.0896042585372925,0.4007126986980438,0.6888915598392487,0.31823113560676575,0.8928571428571429,0.010688524693250656,0.4292769432067871
1.0917025804519653,0.40643924474716187,0.6852633357048035,0.3219326138496399,0.8928571428571429,0.01163201592862606,0.4319373369216919
1.093679428100586,0.4117833375930786,0.6818960905075073,0.32440999150276184,0.8928571428571429,0.011785654351115227,0.43399062752723694
1.0954152345657349,0.41666609048843384,0.678749144077301,0.32633504271507263,0.8928571428571429,0.011358696036040783,0.43573057651519775
1.0970200300216675,0.42127034068107605,0.6757496893405914,0.3280373215675354,0.8928571428571429,0.010859436355531216,0.43729668855667114
1.098523736000061,0.4255583882331848,0.6729653477668762,0.32956117391586304,0.8928571428571429,0.009658715687692165,0.4386667013168335
1.0997273921966553,0.42937666177749634,0.6703507304191589,0.33083492517471313,0.8928571428571429,0.009194604121148586,0.43975013494491577
1.100794792175293,0.4328658878803253,0.6679289042949677,0.3319835066795349,0.8928571428571429,0.008689063601195812,0.4406867027282715
1.1018483638763428,0.4359554350376129,0.6658929288387299,0.3329612612724304,0.8928571428571429,0.008210921660065651,0.4414219856262207
1.1028270721435547,0.4386597275733948,0.6641673445701599,0.33377909660339355,0.8928571428571429,0.007901770994067192,0.4419667720794678
1.103654384613037,0.4411011338233948,0.6625532507896423,0.33447951078414917,0.8928571428571429,0.007577467709779739,0.4424182176589966
1.1043124198913574,0.44327589869499207,0.6610365211963654,0.3350822925567627,0.8928571428571429,0.007292537484318018,0.4427694082260132
1.1048076152801514,0.44521939754486084,0.6595882177352905,0.3355923295021057,0.8928571428571429,0.00699647655710578,0.4430098831653595
1.105150818824768,0.4469614028930664,0.6581894159317017,0.33602458238601685,0.8928571428571429,0.0066898842342197895,0.4431537687778473
1.105365514755249,0.4484879970550537,0.6568775177001953,0.33633995056152344,0.8928571428571429,0.006387084722518921,0.44317397475242615
1.1055312156677246,0.44980788230895996,0.6557233333587646,0.3365532159805298,0.8928571428571429,0.006460095290094614,0.44306254386901855
1.1057183742523193,0.45100831985473633,0.654710054397583,0.3367043137550354,0.8928571428571429,0.006171092856675386,0.44286394119262695
1.1057355403900146,0.4520885944366455,0.6536469459533691,0.3368040919303894,0.8928571428571429,0.005470201373100281,0.44260746240615845
1.1055691242218018,0.45279455184936523,0.6527745723724365,0.3368408679962158,0.8928571428571429,0.005502179265022278,0.4422775208950043
1.1052625179290771,0.45346128940582275,0.6518012285232544,0.3369390070438385,0.8928571428571429,0.005438622087240219,0.44201719760894775
1.1048634052276611,0.45405083894729614,0.650812566280365,0.33703291416168213,0.8928571428571429,0.005240317899733782,0.4417380094528198
1.1043457984924316,0.454559326171875,0.6497864723205566,0.3371228575706482,0.8928571428571429,0.0051401536911726,0.4414377808570862
1.103712797164917,0.4550011157989502,0.6487116813659668,0.33720600605010986,0.8928571428571429,0.005108538083732128,0.44110313057899475
1.1029988527297974,0.45541805028915405,0.6475808024406433,0.3373072147369385,0.8928571428571429,0.0050947172567248344,0.4407708942890167
1.1023125648498535,0.4558623731136322,0.6464501917362213,0.3374774754047394,0.8928571428571429,0.005215248558670282,0.4405372142791748
1.1018036603927612,0.456365704536438,0.6454379558563232,0.33775827288627625,0.8928571428571429,0.005304287653416395,0.4404807686805725
1.1012446880340576,0.45681726932525635,0.6444274187088013,0.3380299210548401,0.8928571428571429,0.005434613674879074,0.44039323925971985
1.100536823272705,0.4571984112262726,0.6433384120464325,0.3382771611213684,0.8928571428571429,0.0060276431031525135,0.44023075699806213
1.0999488830566406,0.4573802351951599,0.6425686478614807,0.3385671079158783,0.8928571428571429,0.006556525360792875,0.4401448965072632
1.099238634109497,0.45737454295158386,0.6418640911579132,0.3388345241546631,0.8928571428571429,0.009620803408324718,0.43998944759368896
1.098935842514038,0.45743894577026367,0.6414968967437744,0.3389293849468231,0.8928571428571429,0.009325983002781868,0.4395909011363983
1.0989857912063599,0.4572111964225769,0.641774594783783,0.3387686014175415,0.8928571428571429,0.009105156175792217,0.4389330744743347
1.0991640090942383,0.456794798374176,0.6423692107200623,0.3384525775909424,0.8928571428571429,0.009103982709348202,0.43811607360839844
1.0991077423095703,0.4564025104045868,0.6427052319049835,0.3380991816520691,0.8928571428571429,0.009218664839863777,0.4372214376926422
1.098885178565979,0.456013023853302,0.642872154712677,0.33769941329956055,0.8928571428571429,0.00964849442243576,0.4362426996231079
1.0984256267547607,0.4552692174911499,0.6431564092636108,0.33726197481155396,0.8928571428571429,0.009445736184716225,0.4352010488510132
1.0976414680480957,0.45448246598243713,0.6431590020656586,0.33688488602638245,0.8928571428571429,0.00947232823818922,0.4341963529586792
1.0966579914093018,0.4536657929420471,0.6429921984672546,0.33654308319091797,0.875,0.009440404362976551,0.43321114778518677
1.0954937934875488,0.45279890298843384,0.642694890499115,0.3362414836883545,0.875,0.009436548687517643,0.43226128816604614
1.0942142009735107,0.4519338011741638,0.6422803997993469,0.33597058057785034,0.875,0.009580433368682861,0.43134158849716187
1.0929114818572998,0.45108455419540405,0.6418269276618958,0.33572402596473694,0.875,0.009531018324196339,0.4304605722427368
1.091526746749878,0.4510352313518524,0.6404915153980255,0.3355093002319336,0.875,0.009362288750708103,0.42963290214538574
1.0900222063064575,0.45209822058677673,0.6379239857196808,0.33532950282096863,0.875,0.009389831684529781,0.4288646876811981
1.0885851383209229,0.4541788101196289,0.634406328201294,0.3351035714149475,0.875,0.00950098317116499,0.42806094884872437
1.087265968322754,0.4562307894229889,0.631035178899765,0.3348112106323242,0.875,0.010794215835630894,0.4272044897079468
1.0862046480178833,0.45838698744773865,0.6278176605701447,0.3343930244445801,0.875,0.010403796099126339,0.4262201189994812
1.085087537765503,0.4606287479400635,0.6244587898254395,0.33399102091789246,0.875,0.010060591623187065,0.42529889941215515
1.083880066871643,0.4629150331020355,0.6209650337696075,0.33362650871276855,0.875,0.010301906615495682,0.4244661331176758
1.08299720287323,0.4651995301246643,0.6177976727485657,0.33316004276275635,0.875,0.010060508735477924,0.42353498935699463
1.082287073135376,0.4673366844654083,0.6149503886699677,0.3326661288738251,0.875,0.009698073379695415,0.4226230978965759
1.0814900398254395,0.4693678021430969,0.6121222376823425,0.3322219252586365,0.875,0.00979632418602705,0.4218183159828186
1.082153558731079,0.4712861478328705,0.6108674108982086,0.3318151831626892,0.875,0.009417010471224785,0.4210953116416931
1.0850584506988525,0.4729713201522827,0.6120871305465698,0.3314380645751953,0.875,0.010050415992736816,0.4204826056957245
1.0885272026062012,0.474018394947052,0.6145088076591492,0.3311326503753662,0.875,0.01131836324930191,0.4200526475906372
1.0925642251968384,0.4742676615715027,0.6182965636253357,0.33093222975730896,0.875,0.010263391770422459,0.41985809803009033
1.0962082147598267,0.4746670126914978,0.6215412020683289,0.3308521509170532,0.875,0.010190973058342934,0.41982656717300415
1.0998375415802002,0.47498074173927307,0.6248567998409271,0.33078283071517944,0.875,0.01046527549624443,0.4198056161403656
1.1035990715026855,0.47509950399398804,0.6284995675086975,0.3306812047958374,0.875,0.10498356819152832,0.4197383522987366
1.2118068933486938,0.7964430451393127,0.4153638482093811,0.5873070955276489,0.8928571428571429,0.08432912826538086,0.7302390336990356
1.1816141605377197,0.8087632060050964,0.3728509545326233,0.5541487336158752,0.9107142857142857,0.08261352777481079,0.6998274326324463
1.161185383796692,0.8302923440933228,0.33089303970336914,0.5427334308624268,0.8928571428571429,0.08822166919708252,0.720604419708252
1.161243200302124,0.8718799352645874,0.2893632650375366,0.5479508638381958,0.8928571428571429,0.08965238928794861,0.7385901212692261
1.1571649312973022,0.9057459235191345,0.2514190077781677,0.5523853898048401,0.9107142857142857,0.08537258207798004,0.7324939966201782
1.1438783407211304,0.9133583307266235,0.23052000999450684,0.5447955131530762,0.9285714285714286,0.07665697485208511,0.7143851518630981
1.1330724954605103,0.894141435623169,0.2389310598373413,0.5251076221466064,0.9285714285714286,0.0736507698893547,0.686279833316803
1.119437336921692,0.8621631860733032,0.25727415084838867,0.5072077512741089,0.9285714285714286,0.07023976743221283,0.6578537821769714
1.109084129333496,0.8222702145576477,0.2868139147758484,0.4949813783168793,0.9285714285714286,0.0615062452852726,0.6358312368392944
1.1044652462005615,0.7790545225143433,0.32541072368621826,0.4855964779853821,0.9285714285714286,0.053831931203603745,0.6169842481613159
1.102940559387207,0.7312495708465576,0.3716909885406494,0.4810693562030792,0.9285714285714286,0.049780141562223434,0.6049468517303467
1.0982784032821655,0.6789747476577759,0.41930365562438965,0.48034369945526123,0.9285714285714286,0.048960018903017044,0.5997694730758667
1.0826518535614014,0.6204278469085693,0.46222400665283203,0.48255467414855957,0.9285714285714286,0.04815502464771271,0.5984392166137695
1.071183443069458,0.566030740737915,0.505152702331543,0.49151039123535156,0.9285714285714286,0.037484899163246155,0.6022439002990723
1.0590367317199707,0.5276551842689514,0.5313815474510193,0.5084619522094727,0.9285714285714286,0.042048294097185135,0.6117250323295593
1.0468953847885132,0.5261396169662476,0.5207557678222656,0.5259882807731628,0.9285714285714286,0.04528605565428734,0.6205427646636963
1.0438271760940552,0.5410813689231873,0.5027458071708679,0.5417666435241699,0.9285714285714286,0.0398176908493042,0.6275818347930908
1.0429346561431885,0.5543052554130554,0.48862940073013306,0.5541547536849976,0.9285714285714286,0.03567596897482872,0.6330602765083313
1.0403002500534058,0.5663875341415405,0.47391271591186523,0.5613682270050049,0.9285714285714286,0.03204289451241493,0.6355985999107361
1.0365774631500244,0.5773330330848694,0.45924443006515503,0.5621871948242188,0.9285714285714286,0.030492093414068222,0.635303258895874
1.028598427772522,0.5837932229042053,0.44480520486831665,0.5548820495605469,0.9285714285714286,0.03393154218792915,0.6283668279647827
1.0180466175079346,0.5867496728897095,0.4312969446182251,0.5391050577163696,0.9464285714285714,0.03747697174549103,0.6108237504959106
1.0074177980422974,0.5851366519927979,0.4222811460494995,0.5171250104904175,0.9464285714285714,0.03769935667514801,0.5880553722381592
0.9927386045455933,0.5869702100753784,0.40576839447021484,0.47996780276298523,0.9464285714285714,0.03853772208094597,0.5521228313446045
0.9825775623321533,0.6127156019210815,0.3698619604110718,0.507702648639679,0.9464285714285714,0.04069674387574196,0.5824295282363892
0.9839885234832764,0.6457384824752808,0.3382500410079956,0.5545048713684082,0.9464285714285714,0.046289097517728806,0.6240792274475098
0.9945420026779175,0.6757200360298157,0.3188219666481018,0.5757943391799927,0.9285714285714286,0.04021527245640755,0.6366543173789978
1.0065922737121582,0.7031530141830444,0.30343925952911377,0.5841463804244995,0.9285714285714286,0.03583340346813202,0.6424689292907715
1.016940712928772,0.727802038192749,0.28913867473602295,0.5904520153999329,0.9285714285714286,0.031247299164533615,0.6493971347808838
1.0248875617980957,0.7503644227981567,0.27452313899993896,0.5970509052276611,0.9285714285714286,0.029586533084511757,0.6575753688812256
1.0291777849197388,0.7704982757568359,0.25867950916290283,0.6035559773445129,0.9285714285714286,0.027228910475969315,0.6652829647064209
1.0289632081985474,0.7886590957641602,0.2403041124343872,0.609498143196106,0.9285714285714286,0.02512683905661106,0.6715537309646606
1.025514006614685,0.8055355548858643,0.2199784517288208,0.6144877672195435,0.9285714285714286,0.023486493155360222,0.6762558817863464
1.0209763050079346,0.8219952583312988,0.19898104667663574,0.6187338829040527,0.9285714285714286,0.022732507437467575,0.6802446246147156
1.0151714086532593,0.8368004560470581,0.17837095260620117,0.6216923594474792,0.9285714285714286,0.02281614951789379,0.6833500266075134
1.010141134262085,0.8492263555526733,0.16091477870941162,0.6229990124702454,0.9285714285714286,0.021841486915946007,0.6854045391082764
1.0056735277175903,0.8607282042503357,0.14494532346725464,0.6231272220611572,0.9285714285714286,0.021145008504390717,0.686882734298706
1.0001789331436157,0.8713752031326294,0.12880373001098633,0.6222385168075562,0.9285714285714286,0.021199004724621773,0.6869422197341919
0.9944409132003784,0.880303144454956,0.11413776874542236,0.6204736232757568,0.9285714285714286,0.019570408388972282,0.6858553886413574
0.9891669154167175,0.8870174884796143,0.10214942693710327,0.6177330017089844,0.9285714285714286,0.0183865986764431,0.6833437085151672
0.9838280081748962,0.8920679688453674,0.09176003932952881,0.6151642203330994,0.9285714285714286,0.017675604671239853,0.6802286505699158
0.9790782928466797,0.896459698677063,0.0826185941696167,0.613235592842102,0.9285714285714286,0.017128948122262955,0.6774505376815796
0.9742352962493896,0.8995749950408936,0.0746603012084961,0.611418604850769,0.9285714285714286,0.016082508489489555,0.6742256283760071
0.9700087308883667,0.9017952084541321,0.06821352243423462,0.6098609566688538,0.9285714285714286,0.015439920127391815,0.6708859205245972
0.9667119979858398,0.9044381380081177,0.06227385997772217,0.609305739402771,0.9285714285714286,0.014624344184994698,0.6684595942497253
0.9625983834266663,0.9080850481987,0.05451333522796631,0.609220027923584,0.9285714285714286,0.014037433080375195,0.6663519740104675
0.9583505392074585,0.9112067222595215,0.04714381694793701,0.6095145344734192,0.9285714285714286,0.013579283840954304,0.6648802161216736
0.9544541835784912,0.9146539568901062,0.03980022668838501,0.61079341173172,0.9285714285714286,0.013154067099094391,0.6646152138710022
0.950197696685791,0.9173154234886169,0.03288227319717407,0.61256343126297,0.9285714285714286,0.012125737965106964,0.6651414036750793
0.9460386037826538,0.9190781712532043,0.026960432529449463,0.6144683957099915,0.9285714285714286,0.01164867915213108,0.666185736656189
0.941871166229248,0.9197697639465332,0.022101402282714844,0.6166664958000183,0.9285714285714286,0.012420542538166046,0.6678101420402527
0.937818169593811,0.9196631908416748,0.01815497875213623,0.6191062331199646,0.9285714285714286,0.01286397222429514,0.6697915196418762
0.9346721768379211,0.9198023676872253,0.0148698091506958,0.6214823722839355,0.9285714285714286,0.012292977422475815,0.6715365648269653
0.9312756061553955,0.9198678135871887,0.011407792568206787,0.6240127682685852,0.9285714285714286,0.011242609471082687,0.6733825206756592
0.9289170503616333,0.923888087272644,0.005028963088989258,0.6266080141067505,0.9285714285714286,0.01674962416291237,0.6751254200935364
0.9269353151321411,0.9280678033828735,-0.0011324882507324219,0.628984808921814,0.9285714285714286,0.019241806119680405,0.6765118837356567
0.9255498647689819,0.9317214488983154,-0.006171584129333496,0.631491482257843,0.9285714285714286,0.01609831489622593,0.6777437925338745
0.9244743585586548,0.9340112805366516,-0.009536921977996826,0.6335523724555969,0.9285714285714286,0.015598200261592865,0.6786795258522034
0.9232710003852844,0.9342403411865234,-0.010969340801239014,0.6351461410522461,0.9285714285714286,0.01565122790634632,0.6791813373565674
0.9223397374153137,0.9335424304008484,-0.011202692985534668,0.6363688707351685,0.9285714285714286,0.015548898838460445,0.6794259548187256
0.9221082329750061,0.9323227405548096,-0.010214507579803467,0.6372585296630859,0.9285714285714286,0.015494686551392078,0.6793748736381531
0.9225692749023438,0.9326179027557373,-0.010048627853393555,0.6382148861885071,0.9285714285714286,0.016248585656285286,0.6796028017997742
0.9218636155128479,0.93147873878479,-0.009615123271942139,0.6391633749008179,0.9285714285714286,0.016228217631578445,0.6799987554550171
0.9213607311248779,0.9308897256851196,-0.0095289945602417,0.6406398415565491,0.9285714285714286,0.01724541001021862,0.6807833909988403
0.9203095436096191,0.9299170970916748,-0.009607553482055664,0.6419192552566528,0.9285714285714286,0.016807202249765396,0.681715726852417
0.919731080532074,0.9297657012939453,-0.010034620761871338,0.6433489322662354,0.9285714285714286,0.01620781235396862,0.683204174041748
0.9186978340148926,0.9281883835792542,-0.009490549564361572,0.6445813179016113,0.9285714285714286,0.016078129410743713,0.6846113801002502
0.9171006679534912,0.9259983897209167,-0.008897721767425537,0.6457881331443787,0.9285714285714286,0.015952887013554573,0.6861670017242432
0.9155907034873962,0.9235484600067139,-0.007957756519317627,0.647032618522644,0.9285714285714286,0.016036225482821465,0.6879379153251648
0.91412752866745,0.9211565852165222,-0.007029056549072266,0.648347020149231,0.9285714285714286,0.01598369888961315,0.6898562908172607
0.9125021696090698,0.9189403653144836,-0.006438195705413818,0.6497994065284729,0.9285714285714286,0.016102900728583336,0.6920037269592285
0.9095520377159119,0.9162546992301941,-0.0067026615142822266,0.6511521339416504,0.9285714285714286,0.01600654050707817,0.6944568157196045
0.9053229093551636,0.9124394059181213,-0.007116496562957764,0.651986300945282,0.9285714285714286,0.018282165750861168,0.6967146992683411
0.9006915092468262,0.9089214205741882,-0.00822991132736206,0.6525063514709473,0.9285714285714286,0.018330520018935204,0.698777437210083
0.8978114128112793,0.9081312417984009,-0.010319828987121582,0.6542258262634277,0.9285714285714286,0.018485194072127342,0.7020723819732666
0.8935818076133728,0.9056313037872314,-0.012049496173858643,0.6552876830101013,0.9285714285714286,0.018353799358010292,0.7048535346984863
0.88834547996521,0.9017642140388489,-0.013418734073638916,0.6558111906051636,0.9285714285714286,0.017206946387887,0.7072504162788391
0.8826327323913574,0.8966426849365234,-0.014009952545166016,0.6559783816337585,0.9285714285714286,0.016555996611714363,0.7094850540161133
0.8764455318450928,0.8894784450531006,-0.013032913208007812,0.6555455923080444,0.9285714285714286,0.016179492697119713,0.71116042137146
0.869598925113678,0.8813257813453674,-0.011726856231689453,0.654760479927063,0.9285714285714286,0.016034919768571854,0.712437629699707
0.8624539375305176,0.8726968169212341,-0.010242879390716553,0.6536765098571777,0.9285714285714286,0.016372093930840492,0.7134041786193848
0.8556786775588989,0.8637505769729614,-0.0080718994140625,0.6522963047027588,0.9285714285714286,0.016077814623713493,0.7141135931015015
0.8483468890190125,0.8545824289321899,-0.00623553991317749,0.6506199836730957,0.9285714285714286,0.015204967930912971,0.7145155072212219
0.8408701419830322,0.8447887897491455,-0.003918647766113281,0.6487361192703247,0.9285714285714286,0.014895636588335037,0.714645504951477
0.833076536655426,0.8347049951553345,-0.0016284584999084473,0.6466405987739563,0.9285714285714286,0.015446181409060955,0.7144070863723755
0.8249372839927673,0.8238850831985474,0.0010522007942199707,0.6442849636077881,0.9285714285714286,0.01566835306584835,0.7137700319290161
0.8170967698097229,0.8134395480155945,0.003657221794128418,0.642024040222168,0.9285714285714286,0.015737896785140038,0.7129060626029968
0.8090917468070984,0.8027883768081665,0.006303369998931885,0.639787495136261,0.9285714285714286,0.015496657229959965,0.7121412754058838
0.8010095357894897,0.7917484045028687,0.009261131286621094,0.6368930339813232,0.9285714285714286,0.015152453444898129,0.7107127904891968
0.7922806739807129,0.7801027297973633,0.01217794418334961,0.6338088512420654,0.9285714285714286,0.014891006052494049,0.7089398503303528
0.7834382653236389,0.7677103877067566,0.015727877616882324,0.6305801868438721,0.9285714285714286,0.015166405588388443,0.7069341540336609
0.774732232093811,0.7546080350875854,0.020124197006225586,0.6270393133163452,0.9285714285714286,0.015124277211725712,0.7044878602027893
0.7659849524497986,0.7406407594680786,0.02534419298171997,0.623294472694397,0.9285714285714286,0.014947688207030296,0.7015842795372009
0.7577780485153198,0.7266718745231628,0.031106173992156982,0.6197648644447327,0.9285714285714286,0.0151897007599473,0.6987277269363403
0.7500053644180298,0.7128802537918091,0.0371251106262207,0.6163076162338257,0.9285714285714286,0.015291626565158367,0.6958461999893188
0.742497980594635,0.699324369430542,0.04317361116409302,0.6128622889518738,0.9285714285714286,0.01509158406406641,0.6929572224617004
0.7351396679878235,0.6857279539108276,0.04941171407699585,0.6091800928115845,0.9285714285714286,0.015050950460135937,0.6897793412208557
0.7293599843978882,0.6717844605445862,0.057575523853302,0.6047350168228149,0.9285714285714286,0.015326566994190216,0.6859300136566162
0.725796103477478,0.6575766801834106,0.06821942329406738,0.5997005105018616,0.9285714285714286,0.016347961500287056,0.6815587282180786
0.7221813797950745,0.6430922150611877,0.07908916473388672,0.5942492485046387,0.9285714285714286,0.017196400091052055,0.6768120527267456
0.7197332382202148,0.6278624534606934,0.09187078475952148,0.5880396366119385,0.9285714285714286,0.01734117418527603,0.6714615821838379
0.7179763317108154,0.6128436326980591,0.10513269901275635,0.5814013481140137,0.9285714285714286,0.01791459508240223,0.6656354665756226
0.7172187566757202,0.5977429151535034,0.1194758415222168,0.5739641189575195,0.9285714285714286,0.018102150410413742,0.6590073704719543
0.7159448266029358,0.5822317004203796,0.13371312618255615,0.5659674406051636,0.9285714285714286,0.018350820988416672,0.6517919301986694
0.714706301689148,0.5666878819465637,0.14801841974258423,0.5578041672706604,0.9285714285714286,0.018159613013267517,0.6443878412246704
0.7136264443397522,0.5513296723365784,0.16229677200317383,0.5490460991859436,0.9285714285714286,0.017877645790576935,0.6366010904312134
0.7127376794815063,0.5362036228179932,0.17653405666351318,0.5397139191627502,0.9285714285714286,0.017618227750062943,0.6283481121063232
0.7116410732269287,0.5214347839355469,0.19020628929138184,0.5304691791534424,0.9285714285714286,0.017527485266327858,0.6204116940498352
0.710275411605835,0.5066788792610168,0.20359653234481812,0.520970344543457,0.9285714285714286,0.01738819107413292,0.6123652458190918
0.708834171295166,0.4934071898460388,0.2154269814491272,0.5115447044372559,0.9464285714285714,0.017418406903743744,0.6044985055923462
0.7073456048965454,0.48267561197280884,0.22466999292373657,0.5023716688156128,0.9464285714285714,0.01746014505624771,0.5970616936683655
0.7059481143951416,0.47163456678390503,0.23431354761123657,0.49326324462890625,0.9464285714285714,0.01738927513360977,0.5898468494415283
0.7047501802444458,0.46046727895736694,0.24428290128707886,0.484488844871521,0.9464285714285714,0.017212573438882828,0.5830554962158203
0.7037303447723389,0.4517676830291748,0.25196266174316406,0.4763173460960388,0.9464285714285714,0.017771169543266296,0.5770448446273804
0.7029073238372803,0.44614702463150024,0.25676029920578003,0.4685780704021454,0.9464285714285714,0.017383230850100517,0.5716352462768555
0.7025007009506226,0.4425652027130127,0.25993549823760986,0.4616875648498535,0.9464285714285714,0.01670362800359726,0.5671904683113098
0.7025951147079468,0.439548134803772,0.2630469799041748,0.4561396837234497,0.9464285714285714,0.01636332832276821,0.5641226768493652
0.7030322551727295,0.4370359182357788,0.2659963369369507,0.45223137736320496,0.9464285714285714,0.01623295247554779,0.5624313950538635
0.7035991549491882,0.43470996618270874,0.2688891887664795,0.4495754837989807,0.9285714285714286,0.016022520139813423,0.5614213943481445
0.704382061958313,0.4327734112739563,0.2716086506843567,0.4479081928730011,0.9285714285714286,0.015549620613455772,0.560808539390564
0.7051851749420166,0.43106693029403687,0.27411824464797974,0.447120726108551,0.9285714285714286,0.015048122964799404,0.5602550506591797
0.7062360048294067,0.4297159016132355,0.27652010321617126,0.4470018148422241,0.9285714285714286,0.014851139858365059,0.5596303939819336
0.707789421081543,0.42928391695022583,0.27850550413131714,0.4480416178703308,0.9285714285714286,0.01480003073811531,0.5593945980072021
0.7095953226089478,0.4296990633010864,0.27989625930786133,0.45014601945877075,0.9285714285714286,0.014561653137207031,0.5595309734344482
0.7117297649383545,0.43107321858406067,0.2806565463542938,0.45246320962905884,0.9285714285714286,0.014929781667888165,0.5595468282699585
0.713979959487915,0.43314695358276367,0.28083300590515137,0.45488429069519043,0.9285714285714286,0.015866415575146675,0.5594687461853027
0.7164838314056396,0.43558672070503235,0.2808971107006073,0.4570891857147217,0.9285714285714286,0.01584087684750557,0.5592779517173767
0.7192402482032776,0.4388003647327423,0.2804398834705353,0.4588940143585205,0.9285714285714286,0.015524274669587612,0.5589889287948608
0.7220789194107056,0.4425399601459503,0.27953895926475525,0.46029090881347656,0.9285714285714286,0.01532023772597313,0.5585751533508301
0.7248975038528442,0.4483707547187805,0.2765267491340637,0.46131327748298645,0.9285714285714286,0.015039113350212574,0.5583959817886353
0.7279645204544067,0.45563629269599915,0.2723282277584076,0.4623054265975952,0.9285714285714286,0.014802997931838036,0.558709979057312
0.7309917211532593,0.4626500606536865,0.26834166049957275,0.4631505608558655,0.9285714285714286,0.01500953733921051,0.559205174446106
0.7341235876083374,0.4695754647254944,0.264548122882843,0.46399691700935364,0.9285714285714286,0.0151144964620471,0.5600467920303345
0.7378525733947754,0.47693321108818054,0.26091936230659485,0.46517789363861084,0.9285714285714286,0.015354358591139317,0.5617406368255615
0.7418764233589172,0.48408204317092896,0.2577943801879883,0.46651819348335266,0.9285714285714286,0.015812844038009644,0.5636118650436401
0.746123194694519,0.4908154606819153,0.25530773401260376,0.4678298830986023,0.9285714285714286,0.015776900574564934,0.565258264541626
0.7503481507301331,0.49732035398483276,0.2530277967453003,0.46920493245124817,0.9285714285714286,0.015534965321421623,0.5666483044624329
0.7546784281730652,0.5037469863891602,0.25093144178390503,0.4706851840019226,0.9285714285714286,0.015753358602523804,0.567587673664093
0.7590597867965698,0.5095651149749756,0.24949467182159424,0.47192108631134033,0.9285714285714286,0.01574184186756611,0.5676710605621338
0.7635179758071899,0.5150046348571777,0.2485133409500122,0.47295713424682617,0.9285714285714286,0.01621495559811592,0.5670098662376404
0.7676389217376709,0.5200978517532349,0.24754106998443604,0.4738527834415436,0.9285714285714286,0.016834961250424385,0.5658453702926636
0.7719560265541077,0.5250881910324097,0.246867835521698,0.4747714400291443,0.9285714285714286,0.0162088330835104,0.5643669366836548
0.7759730815887451,0.5296721458435059,0.24630093574523926,0.47526514530181885,0.9285714285714286,0.015724657103419304,0.5624805688858032
0.7796345949172974,0.5336062908172607,0.24602830410003662,0.4750159978866577,0.9285714285714286,0.015203493647277355,0.5601080656051636
0.7831670045852661,0.5370270013809204,0.2461400032043457,0.4744987189769745,0.9285714285714286,0.014988034032285213,0.5576835870742798
0.7868043184280396,0.5399655103683472,0.24683880805969238,0.47381171584129333,0.9285714285714286,0.014706776477396488,0.555162787437439
0.7902879118919373,0.5425036549568176,0.24778425693511963,0.47279706597328186,0.9285714285714286,0.014442873187363148,0.5525099039077759
0.7937221527099609,0.5446297526359558,0.24909240007400513,0.47160714864730835,0.9285714285714286,0.014164714142680168,0.5497875213623047
0.797099769115448,0.5463375449180603,0.2507622241973877,0.47023600339889526,0.9285714285714286,0.01466076448559761,0.5469918847084045
0.8011051416397095,0.5481643080711365,0.252940833568573,0.4689869284629822,0.9285714285714286,0.014352568425238132,0.5442492365837097
0.8057977557182312,0.5500478744506836,0.2557498812675476,0.4679083228111267,0.9285714285714286,0.014299976639449596,0.5417095422744751
0.8101475834846497,0.551546037197113,0.2586015462875366,0.46665188670158386,0.9285714285714286,0.014156217686831951,0.5394010543823242
0.8142219185829163,0.552664041519165,0.2615578770637512,0.46522149443626404,0.9285714285714286,0.013948364183306694,0.537294328212738
0.8182172179222107,0.5534706711769104,0.2647465467453003,0.4635850787162781,0.9285714285714286,0.013652143999934196,0.5352583527565002
0.8219993710517883,0.5539665222167969,0.26803284883499146,0.46193137764930725,0.9285714285714286,0.013285763561725616,0.5334017872810364
0.8253328800201416,0.5550408363342285,0.2702920436859131,0.4603536128997803,0.9285714285714286,0.01280239038169384,0.5317732095718384
0.82831209897995,0.5576505064964294,0.2706615924835205,0.45896047353744507,0.9285714285714286,0.012424900196492672,0.530464231967926
0.8311125636100769,0.5601269006729126,0.2709856629371643,0.4577223062515259,0.9285714285714286,0.011981576681137085,0.5293642282485962
0.8336037397384644,0.5625259876251221,0.2710777521133423,0.4566919505596161,0.9285714285714286,0.012088343501091003,0.5285634398460388
0.8354997634887695,0.5668984651565552,0.26860129833221436,0.45610034465789795,0.9285714285714286,0.013644402846693993,0.5282559394836426
0.8371066451072693,0.5714527368545532,0.26565390825271606,0.4559999108314514,0.9285714285714286,0.012926607392728329,0.5284924507141113
0.8395654559135437,0.5751714110374451,0.26439404487609863,0.4560474753379822,0.9107142857142857,0.012599538080394268,0.5289794206619263
0.8419137597084045,0.5790839195251465,0.26282984018325806,0.4565981924533844,0.9107142857142857,0.012310956604778767,0.5300629138946533
0.8438180685043335,0.5827473402023315,0.26107072830200195,0.45743268728256226,0.9107142857142857,0.011996941640973091,0.5315539240837097
0.8452568054199219,0.5861184597015381,0.2591383457183838,0.45837298035621643,0.9107142857142857,0.011445080861449242,0.5332391858100891
0.846646249294281,0.5893705487251282,0.25727570056915283,0.4593058228492737,0.9107142857142857,0.011027985252439976,0.5349867343902588
0.847562849521637,0.5928508639335632,0.25471198558807373,0.4604358971118927,0.9107142857142857,0.011342707090079784,0.5369675159454346
0.8466386198997498,0.5962481498718262,0.2503904700279236,0.4614364504814148,0.9107142857142857,0.0134127801284194,0.5388855934143066
0.8458445072174072,0.5994852781295776,0.2463592290878296,0.46235957741737366,0.9107142857142857,0.013195758685469627,0.5407670736312866
0.8455872535705566,0.6016457080841064,0.2439415454864502,0.4632100462913513,0.9107142857142857,0.013355757109820843,0.5426434278488159
0.8457867503166199,0.6033871173858643,0.24239963293075562,0.46379148960113525,0.9107142857142857,0.013363510370254517,0.5442330837249756
0.8455838561058044,0.6048559546470642,0.24072790145874023,0.46429020166397095,0.9107142857142857,0.014199389144778252,0.5458356738090515
0.8446376919746399,0.6061442494392395,0.2384934425354004,0.4647500514984131,0.9107142857142857,0.01528417319059372,0.5475480556488037
0.8431991934776306,0.6069408059120178,0.2362583875656128,0.4647616744041443,0.9285714285714286,0.01601102389395237,0.5489213466644287
0.84158855676651,0.6071286201477051,0.23445993661880493,0.46443161368370056,0.9285714285714286,0.017124643549323082,0.5502516031265259
0.8402013778686523,0.6071035861968994,0.23309779167175293,0.46362224221229553,0.9285714285714286,0.01968793384730816,0.5516289472579956
0.8381146192550659,0.60693359375,0.23118102550506592,0.46201977133750916,0.9285714285714286,0.021143857389688492,0.5527093410491943
0.8352326154708862,0.606392502784729,0.22884011268615723,0.4590899348258972,0.9285714285714286,0.022108344361186028,0.552833080291748
0.8318488001823425,0.6054760813713074,0.22637271881103516,0.45423248410224915,0.9285714285714286,0.022992970421910286,0.5510654449462891
0.8279573321342468,0.6045508980751038,0.22340643405914307,0.44787269830703735,0.9285714285714286,0.024782028049230576,0.5475485324859619
0.8233885169029236,0.6035370230674744,0.21985149383544922,0.44081103801727295,0.9285714285714286,0.026358630508184433,0.5427350997924805
0.8184691071510315,0.6017627716064453,0.21670633554458618,0.43406540155410767,0.9285714285714286,0.02712232805788517,0.5376009345054626
0.8143694400787354,0.5995843410491943,0.21478509902954102,0.42930272221565247,0.9107142857142857,0.02813093364238739,0.5342044830322266
0.8102439641952515,0.5978443622589111,0.21239960193634033,0.4280950427055359,0.9107142857142857,0.03165733069181442,0.5348455905914307
0.8074108362197876,0.5982868671417236,0.20912396907806396,0.4305378794670105,0.9107142857142857,0.03187020495533943,0.5398530960083008
0.8072391748428345,0.6014902591705322,0.20574891567230225,0.43716147541999817,0.9107142857142857,0.03523251414299011,0.5497711896896362
0.8091437816619873,0.6045455932617188,0.20459818840026855,0.44760996103286743,0.9107142857142857,0.03729104995727539,0.5638371706008911
0.8128419518470764,0.6062745451927185,0.2065674066543579,0.45946913957595825,0.9107142857142857,0.039145976305007935,0.5787233114242554
0.8184856176376343,0.6067219972610474,0.21176362037658691,0.4716285169124603,0.9107142857142857,0.0399782732129097,0.5929988622665405
0.8277202844619751,0.6044951677322388,0.22322511672973633,0.48142027854919434,0.9107142857142857,0.03663032129406929,0.6039720177650452
0.8376401662826538,0.6012495756149292,0.2363905906677246,0.4883745312690735,0.9107142857142857,0.03372932970523834,0.6117324829101562
0.8447185754776001,0.5978381037712097,0.24688047170639038,0.4930627942085266,0.9107142857142857,0.03463871404528618,0.6170868277549744
0.8490790128707886,0.593867301940918,0.2552117109298706,0.49544841051101685,0.9107142857142857,0.03170958533883095,0.6201090216636658
0.8517847061157227,0.5880652070045471,0.26371949911117554,0.49539509415626526,0.9107142857142857,0.029192257672548294,0.6206247806549072
0.8526277542114258,0.5822763442993164,0.2703514099121094,0.4935562312602997,0.9107142857142857,0.026781704276800156,0.6194542050361633
0.8521894216537476,0.5774615406990051,0.27472788095474243,0.4900364279747009,0.9107142857142857,0.024045152589678764,0.6168121099472046
0.8502557277679443,0.5731679797172546,0.2770877480506897,0.4854109287261963,0.9107142857142857,0.022120054811239243,0.6128612756729126
0.8470549583435059,0.5698035359382629,0.2772514224052429,0.4805103540420532,0.9107142857142857,0.020513057708740234,0.6082818508148193
0.8431702852249146,0.5670619010925293,0.27610838413238525,0.4751572906970978,0.9107142857142857,0.019251931458711624,0.6030488014221191
0.8443429470062256,0.565270185470581,0.27907276153564453,0.46973738074302673,0.9107142857142857,0.019110694527626038,0.5979388356208801
0.8557509183883667,0.5647274255752563,0.29102349281311035,0.46439382433891296,0.9107142857142857,0.018346639350056648,0.5934463143348694
0.8685312271118164,0.5642547607421875,0.3042764663696289,0.45806267857551575,0.9107142857142857,0.018599651753902435,0.588589608669281
0.8815667629241943,0.5637631416320801,0.31780362129211426,0.4498516619205475,0.9107142857142857,0.017178377136588097,0.5823776721954346
0.8947815299034119,0.5611305236816406,0.33365100622177124,0.43832945823669434,0.9107142857142857,0.01667661778628826,0.5731678009033203
0.9063107967376709,0.558504581451416,0.3478062152862549,0.42744138836860657,0.9107142857142857,0.016971495002508163,0.5636731386184692
0.9165855646133423,0.5563547611236572,0.36023080348968506,0.4188166856765747,0.9107142857142857,0.017405709251761436,0.5554391741752625
0.9256991147994995,0.5549852848052979,0.37071382999420166,0.4136982560157776,0.9107142857142857,0.017021529376506805,0.5502446889877319
0.9331810474395752,0.5536037683486938,0.37957727909088135,0.4104194641113281,0.9107142857142857,0.014139140956103802,0.5467382073402405
0.9397057294845581,0.551826000213623,0.38787972927093506,0.4079378843307495,0.9107142857142857,0.014789147302508354,0.5437538623809814
0.9468761086463928,0.5525896549224854,0.39428645372390747,0.40660083293914795,0.9107142857142857,0.014799577184021473,0.5418572425842285
0.9547754526138306,0.5547546148300171,0.4000208377838135,0.40539005398750305,0.9107142857142857,0.014432570897042751,0.5397833585739136
0.9633055925369263,0.5569142699241638,0.40639132261276245,0.40448272228240967,0.9107142857142857,0.014021403156220913,0.5376237630844116
0.9715505838394165,0.5592063069343567,0.4123442769050598,0.4042743444442749,0.9107142857142857,0.013478320091962814,0.5357474088668823
0.9795864224433899,0.561522364616394,0.41806405782699585,0.40454521775245667,0.9107142857142857,0.012580960057675838,0.5339528918266296
0.9874643087387085,0.5655214190483093,0.42194288969039917,0.4052388072013855,0.9107142857142857,0.01231525931507349,0.532324492931366
0.996412992477417,0.5699200630187988,0.42649292945861816,0.40622952580451965,0.9107142857142857,0.011768200434744358,0.5308617949485779
1.0044656991958618,0.5740180015563965,0.43044769763946533,0.4072011113166809,0.9107142857142857,0.011156782507896423,0.5294122099876404
1.0128840208053589,0.5777809619903564,0.43510305881500244,0.40781381726264954,0.9107142857142857,0.01050087995827198,0.5276654362678528
1.0222492218017578,0.5814310312271118,0.440818190574646,0.4088507294654846,0.9107142857142857,0.009897074662148952,0.5266470909118652
1.0309785604476929,0.584842324256897,0.4461362361907959,0.4101484715938568,0.9107142857142857,0.009504872374236584,0.5262376666069031
1.0390257835388184,0.5880194902420044,0.45100629329681396,0.4116554856300354,0.9107142857142857,0.008928893133997917,0.5263628363609314
1.046438217163086,0.5907679796218872,0.45567023754119873,0.4131848216056824,0.9107142857142857,0.008274494670331478,0.5267941355705261
1.0530376434326172,0.5932161211967468,0.45982152223587036,0.414946973323822,0.9107142857142857,0.0076288338750600815,0.5277389883995056
1.0590845346450806,0.5953528881072998,0.46373164653778076,0.4168456196784973,0.9107142857142857,0.007136189378798008,0.5290617942810059
1.0645724534988403,0.6008878946304321,0.4636845588684082,0.4188377261161804,0.9107142857142857,0.006410846021026373,0.5306960344314575
1.0695695877075195,0.606529712677002,0.4630398750305176,0.4208809733390808,0.9107142857142857,0.005762845277786255,0.5325321555137634
1.073980689048767,0.6116876602172852,0.46229302883148193,0.42297041416168213,0.9107142857142857,0.005569448694586754,0.5345464944839478
1.0779144763946533,0.6163238883018494,0.46159058809280396,0.42497774958610535,0.9107142857142857,0.005418677814304829,0.5366184711456299
1.081616997718811,0.6204455494880676,0.4611714482307434,0.4270004332065582,0.9107142857142857,0.004995062947273254,0.5388742685317993
1.0851507186889648,0.6241729855537415,0.4609777331352234,0.42903441190719604,0.9107142857142857,0.004798117093741894,0.5413015484809875
1.0883688926696777,0.6275730729103088,0.4607958197593689,0.43102461099624634,0.9107142857142857,0.004574204329401255,0.5437803268432617
1.0913113355636597,0.6306473016738892,0.4606640338897705,0.4329509437084198,0.9107142857142857,0.004361921921372414,0.5462478995323181
1.0939464569091797,0.6334422826766968,0.4605041742324829,0.43482300639152527,0.9107142857142857,0.004123864229768515,0.5486765503883362
1.0964268445968628,0.6360511779785156,0.46037566661834717,0.43662893772125244,0.9107142857142857,0.003976060543209314,0.5510410070419312
1.0989494323730469,0.6384549140930176,0.4604945182800293,0.4382699728012085,0.9107142857142857,0.0038233075756579638,0.5532428026199341
1.1014759540557861,0.640597403049469,0.46087855100631714,0.439704567193985,0.9107142857142857,0.0036819688975811005,0.5552345514297485
1.1037139892578125,0.6424905061721802,0.4612234830856323,0.4410043954849243,0.9107142857142857,0.0036068749614059925,0.5570863485336304
1.1057310104370117,0.6441061496734619,0.4616248607635498,0.44214561581611633,0.9107142857142857,0.003534529823809862,0.558735191822052
1.1075688600540161,0.6455075740814209,0.4620612859725952,0.4431515634059906,0.9107142857142857,0.00343299750238657,0.560187041759491
1.109259843826294,0.6467173099517822,0.4625425338745117,0.44400617480278015,0.9107142857142857,0.0033540320582687855,0.5614243149757385
1.110811710357666,0.6477394104003906,0.4630722999572754,0.4447401762008667,0.9107142857142857,0.0032884853426367044,0.5624920129776001
1.1122157573699951,0.6485745310783386,0.4636412262916565,0.4453640878200531,0.9107142857142857,0.002636917168274522,0.5633876919746399
1.1134872436523438,0.64921635389328,0.4642708897590637,0.44588130712509155,0.9107142857142857,0.0022819649893790483,0.5641080141067505
1.1143146753311157,0.6496487855911255,0.46466588973999023,0.44625547528266907,0.9107142857142857,0.002298812847584486,0.5645769834518433
1.1147477626800537,0.6499170064926147,0.46483075618743896,0.4465469717979431,0.9107142857142857,0.0022690058685839176,0.5648656487464905
1.115126371383667,0.650101363658905,0.46502500772476196,0.44683295488357544,0.9107142857142857,0.00222450727596879,0.5650967359542847
1.1154694557189941,0.6502623558044434,0.4652070999145508,0.4471403658390045,0.9107142857142857,0.0022139924112707376,0.5653241872787476
1.1157763004302979,0.650414764881134,0.4653615355491638,0.447475790977478,0.9107142857142857,0.0022141195368021727,0.5655644536018372
1.1160643100738525,0.6505749225616455,0.46548938751220703,0.4478471279144287,0.9107142857142857,0.0020366886164993048,0.565832257270813
1.1163403987884521,0.6507512331008911,0.46558916568756104,0.4482560157775879,0.9107142857142857,0.0019883892964571714,0.5661293864250183
1.116464614868164,0.6509337425231934,0.4655308723449707,0.4486916661262512,0.9107142857142857,0.00193416781257838,0.566426157951355
1.1165382862091064,0.6511270403862,0.4654112458229065,0.4491730332374573,0.9107142857142857,0.0018849620828405023,0.5667523145675659
1.1165821552276611,0.6513447761535645,0.4652373790740967,0.4497043788433075,0.9107142857142857,0.0018523234175518155,0.5671148300170898
1.1166009902954102,0.6515935063362122,0.465007483959198,0.4502890110015869,0.9107142857142857,0.0018202894134446979,0.5675197839736938
1.116605281829834,0.6518785953521729,0.46472668647766113,0.45093125104904175,0.9107142857142857,0.0017932355403900146,0.5679740905761719
1.1165963411331177,0.6521977186203003,0.4643986225128174,0.45162585377693176,0.9107142857142857,0.0018259987700730562,0.5684713125228882
1.1165785789489746,0.6525322198867798,0.4640463590621948,0.45235639810562134,0.9107142857142857,0.0018855478847399354,0.568994402885437
1.1165988445281982,0.6529128551483154,0.4636859893798828,0.45314621925354004,0.9107142857142857,0.001838344382122159,0.5695702433586121
1.1166713237762451,0.6533399820327759,0.46333134174346924,0.4539918303489685,0.9107142857142857,0.0018166122026741505,0.5701954364776611
1.116716742515564,0.653806209564209,0.462910532951355,0.45487746596336365,0.9107142857142857,0.001798087963834405,0.5708456635475159
1.11674165725708,0.6542938351631165,0.4624478220939636,0.4557924270629883,0.9107142857142857,0.0017813288141041994,0.5715044736862183
1.116748332977295,0.6547993421554565,0.4619489908218384,0.4567304253578186,0.9107142857142857,0.0016317741246894002,0.5721639394760132
1.1167371273040771,0.6553206443786621,0.46141648292541504,0.4576880633831024,0.9107142857142857,0.001821896992623806,0.5728195905685425
1.116325855255127,0.6558395624160767,0.4604862928390503,0.45861607789993286,0.9107142857142857,0.0017915874486789107,0.5733919143676758
1.1158778667449951,0.6563613414764404,0.4595165252685547,0.45949646830558777,0.9107142857142857,0.0016647990560159087,0.573864758014679
1.115649938583374,0.6569107174873352,0.4587392210960388,0.46033480763435364,0.9107142857142857,0.0016053268918767571,0.5742833614349365
1.1153995990753174,0.657511830329895,0.45788776874542236,0.46121945977211,0.9107142857142857,0.001564805512316525,0.5747561454772949
1.115103840827942,0.6581398844718933,0.4569639563560486,0.4621267318725586,0.9107142857142857,0.0015315633499994874,0.5752471089363098
1.1147643327713013,0.6587666273117065,0.4559977054595947,0.4630381464958191,0.9107142857142857,0.001505341730080545,0.5757283568382263
1.1143858432769775,0.6594010591506958,0.45498478412628174,0.46395817399024963,0.9107142857142857,0.001493549789302051,0.5762037038803101
1.1139764785766602,0.6600478291511536,0.4539286494255066,0.4648827910423279,0.9107142857142857,0.001487050554715097,0.5766725540161133
1.113529920578003,0.6607146859169006,0.4528152346611023,0.4658169448375702,0.9107142857142857,0.0014829389983788133,0.5771433115005493
1.1130788326263428,0.6614089012145996,0.45166993141174316,0.46675610542297363,0.9107142857142857,0.0014913252089172602,0.5776126384735107
1.1126408576965332,0.6621359586715698,0.4505048990249634,0.4676974415779114,0.9107142857142857,0.0014930639881640673,0.578081488609314
1.1122676134109497,0.6629012823104858,0.44936633110046387,0.4686216711997986,0.9107142857142857,0.0015576485311612487,0.5785324573516846
1.1118223667144775,0.6636806130409241,0.44814175367355347,0.4695311188697815,0.9107142857142857,0.0015478507848456502,0.5789768099784851
1.111274242401123,0.6644523739814758,0.4468218684196472,0.4704038202762604,0.9107142857142857,0.0015877453843131661,0.5793931484222412
1.110713243484497,0.6652473211288452,0.44546592235565186,0.47128960490226746,0.9107142857142857,0.0016519954660907388,0.5798298716545105
1.1101127862930298,0.666067361831665,0.44404542446136475,0.4721798002719879,0.9107142857142857,0.0016393163241446018,0.5802837610244751
1.1094695329666138,0.666912317276001,0.4425572156906128,0.4730742275714874,0.9107142857142857,0.0016909078694880009,0.5807560086250305
1.1088500022888184,0.6678032875061035,0.44104671478271484,0.47400057315826416,0.9107142857142857,0.0017481135437265038,0.5812780857086182
1.1082122325897217,0.668756902217865,0.4394553303718567,0.4749612808227539,0.9107142857142857,0.0018533332040533423,0.5818502306938171
1.1075594425201416,0.6697678565979004,0.4377915859222412,0.47595342993736267,0.9107142857142857,0.002478403504937887,0.5824715495109558
1.106870412826538,0.6707931756973267,0.4360772371292114,0.4769544005393982,0.9107142857142857,0.0024697266053408384,0.583129346370697
1.1058320999145508,0.6718656420707703,0.4339664578437805,0.47795239090919495,0.9107142857142857,0.0024487311020493507,0.5838096141815186
1.104823350906372,0.6730038523674011,0.43181949853897095,0.47902026772499084,0.9107142857142857,0.0025459742173552513,0.5845752954483032
1.1038599014282227,0.6742407083511353,0.4296191930770874,0.4801725149154663,0.9107142857142857,0.002592196688055992,0.5854453444480896
1.1028969287872314,0.6755716800689697,0.4273252487182617,0.48139679431915283,0.9107142857142857,0.002724259626120329,0.5864081382751465
1.1020126342773438,0.67698734998703,0.4250252842903137,0.48266059160232544,0.9107142857142857,0.002939690137282014,0.5874414443969727
1.101110816001892,0.6784926652908325,0.42261815071105957,0.48398953676223755,0.9107142857142857,0.0031266207806766033,0.5885657668113708
1.1001670360565186,0.680067777633667,0.42009925842285156,0.4853687882423401,0.9107142857142857,0.0031988031696528196,0.5897669792175293
1.0992238521575928,0.6816834211349487,0.41754043102264404,0.4867657721042633,0.9107142857142857,0.0029641252476722,0.591009259223938
1.0983058214187622,0.6833216547966003,0.41498416662216187,0.4881967008113861,0.9107142857142857,0.0027663300279527903,0.5923041105270386
1.0975512266159058,0.6850835680961609,0.4124676585197449,0.4896899461746216,0.9107142857142857,0.0028449762612581253,0.5936569571495056
1.097182035446167,0.6869028806686401,0.41027915477752686,0.49105751514434814,0.9107142857142857,0.002937592100352049,0.5948848724365234
1.0967856645584106,0.6887973546981812,0.4079883098602295,0.49245738983154297,0.9107142857142857,0.0030277203768491745,0.5961709022521973
1.0963363647460938,0.6907272338867188,0.405609130859375,0.4938715398311615,0.9107142857142857,0.0030878318939357996,0.5974887609481812
1.095824122428894,0.6926709413528442,0.4031531810760498,0.4952965974807739,0.9107142857142857,0.003004371887072921,0.5988253951072693
1.0952523946762085,0.694636881351471,0.40061551332473755,0.4967406392097473,0.9107142857142857,0.0030374201014637947,0.6001821756362915
1.0948586463928223,0.6966129541397095,0.3982456922531128,0.49804288148880005,0.9107142857142857,0.003090637270361185,0.6013853549957275
1.0944936275482178,0.6986094117164612,0.3958842158317566,0.49931588768959045,0.9107142857142857,0.003380026901140809,0.6025667190551758
1.094099760055542,0.7006130218505859,0.39348673820495605,0.5005807876586914,0.9107142857142857,0.004034500569105148,0.6037448644638062
1.093610167503357,0.7026078701019287,0.3910022974014282,0.5017288327217102,0.9107142857142857,0.003932872787117958,0.6048065423965454
1.0929052829742432,0.704604983329773,0.3883002996444702,0.5028606057167053,0.9107142857142857,0.00393525930121541,0.6059173345565796
1.0922998189926147,0.7065920829772949,0.3857077360153198,0.5039935111999512,0.9107142857142857,0.004462981130927801,0.6070431470870972
1.091797947883606,0.7085782885551453,0.3832196593284607,0.5050968527793884,0.9107142857142857,0.004318530205637217,0.6081268191337585
1.091545581817627,0.7105025053024292,0.38104307651519775,0.5059452056884766,0.9107142857142857,0.005890334956347942,0.608925998210907
1.091306447982788,0.712401270866394,0.37890517711639404,0.5068483948707581,0.9107142857142857,0.007769674062728882,0.6097823977470398
1.0907588005065918,0.7142083048820496,0.37655049562454224,0.5077189207077026,0.9107142857142857,0.011625045910477638,0.6105808615684509
1.0899345874786377,0.7158997058868408,0.3740348815917969,0.5085927248001099,0.9107142857142857,0.012293312698602676,0.6113598346710205
1.0885181427001953,0.7173425555229187,0.3711755871772766,0.5096340179443359,0.9107142857142857,0.012587006203830242,0.612274169921875
1.0872020721435547,0.7184688448905945,0.3687332272529602,0.5108058452606201,0.9107142857142857,0.013609114103019238,0.6132609248161316
1.086127758026123,0.719170868396759,0.366956889629364,0.5121967196464539,0.9107142857142857,0.018311353400349617,0.6143474578857422
1.0852444171905518,0.7197830080986023,0.36546140909194946,0.5139625072479248,0.9107142857142857,0.019152747467160225,0.6155992150306702
1.0841525793075562,0.7201696634292603,0.3639829158782959,0.5162183046340942,0.9107142857142857,0.01816640794277191,0.6170375347137451
1.0834615230560303,0.7202728986740112,0.36318862438201904,0.5185947418212891,0.9107142857142857,0.019178569316864014,0.6184148192405701
1.0832798480987549,0.71985924243927,0.36342060565948486,0.5208561420440674,0.9107142857142857,0.020942119881510735,0.6196710467338562
1.0835599899291992,0.7188265323638916,0.3647334575653076,0.5230652093887329,0.9107142857142857,0.021838538348674774,0.620903491973877
1.0848397016525269,0.7175519466400146,0.3672877550125122,0.5248172283172607,0.9107142857142857,0.026612579822540283,0.6216452121734619
1.0869499444961548,0.716168999671936,0.37078094482421875,0.52640700340271,0.9107142857142857,0.026979180052876472,0.6224629282951355
1.089931607246399,0.7143436074256897,0.37558799982070923,0.5278366208076477,0.8928571428571429,0.033756449818611145,0.6234495043754578
1.093726634979248,0.7123026847839355,0.3814239501953125,0.5290981531143188,0.8928571428571429,0.03424270823597908,0.6245647072792053
1.0993196964263916,0.7090159058570862,0.3903037905693054,0.5296517610549927,0.8928571428571429,0.03510597348213196,0.6251951456069946
1.1060874462127686,0.705193281173706,0.4008941650390625,0.5301361083984375,0.8928571428571429,0.0371040478348732,0.6260385513305664
1.113857626914978,0.700969934463501,0.41288769245147705,0.5306360721588135,0.8928571428571429,0.034190163016319275,0.627106785774231
1.1234540939331055,0.6951912641525269,0.4282628297805786,0.5300571322441101,0.8928571428571429,0.030390003696084023,0.6273555755615234
1.133894681930542,0.6887582540512085,0.4451364278793335,0.5287129282951355,0.8928571428571429,0.028010787442326546,0.6269999742507935
1.143937349319458,0.6827688217163086,0.4611685276031494,0.5274447202682495,0.8928571428571429,0.02432716079056263,0.6266692876815796
1.1537102460861206,0.6771560311317444,0.4765542149543762,0.5263726115226746,0.8928571428571429,0.0214679017663002,0.6264411211013794
1.1628165245056152,0.6724063158035278,0.4904102087020874,0.5255919098854065,0.8928571428571429,0.019195973873138428,0.6262900233268738
1.171409010887146,0.6685371994972229,0.5028718113899231,0.5251337289810181,0.8928571428571429,0.01695949025452137,0.6262794733047485
1.1795833110809326,0.6654200553894043,0.5141632556915283,0.5248486995697021,0.8928571428571429,0.014591408893465996,0.6264083385467529
1.187263011932373,0.6629436016082764,0.5243194103240967,0.5244351625442505,0.8928571428571429,0.012424360029399395,0.6265842914581299
1.193903923034668,0.660962700843811,0.5329412221908569,0.5234469175338745,0.8928571428571429,0.010840123519301414,0.6266424655914307
1.1990692615509033,0.6591722965240479,0.5398969650268555,0.5212869048118591,0.8928571428571429,0.00902758538722992,0.6261199712753296
1.2026841640472412,0.6571211814880371,0.5455629825592041,0.5172375440597534,0.8928571428571429,0.007431507110595703,0.624331533908844
1.2046854496002197,0.6548053026199341,0.5498801469802856,0.5110666751861572,0.8928571428571429,0.005475247744470835,0.6208879947662354
1.2048640251159668,0.6524009704589844,0.5524630546569824,0.5032596588134766,0.8928571428571429,0.004733174107968807,0.6159979104995728
1.2033085823059082,0.6501192450523376,0.5531893372535706,0.49523577094078064,0.8928571428571429,0.004086716566234827,0.6104456186294556
1.201048731803894,0.647491455078125,0.553557276725769,0.4873514771461487,0.8928571428571429,0.0037195782642811537,0.6044678688049316
1.1984143257141113,0.6446959972381592,0.5537183284759521,0.4802749752998352,0.8928571428571429,0.0035689009819179773,0.5986374616622925
1.195569634437561,0.6420526504516602,0.5535169839859009,0.47436386346817017,0.8928571428571429,0.0030070471111685038,0.5934004783630371
1.1926801204681396,0.6396238207817078,0.5530562996864319,0.4695245623588562,0.8928571428571429,0.0027710371650755405,0.5888513326644897
1.1899428367614746,0.6373176574707031,0.5526251792907715,0.4654909372329712,0.8928571428571429,0.0025872692931443453,0.5848687887191772
1.1874645948410034,0.6352081894874573,0.5522564053535461,0.4621211886405945,0.8928571428571429,0.0023629905190318823,0.5814287662506104
1.1852662563323975,0.6333009004592896,0.5519653558731079,0.4592798948287964,0.8928571428571429,0.0022219857200980186,0.5784768462181091
1.1832821369171143,0.631622314453125,0.5516598224639893,0.45693284273147583,0.8928571428571429,0.0021315559279173613,0.5760228633880615
1.1815366744995117,0.6301078796386719,0.5514287948608398,0.4549259543418884,0.8928571428571429,0.002065535169094801,0.5739440321922302
1.1800379753112793,0.6287140846252441,0.5513238906860352,0.4531429409980774,0.8928571428571429,0.002006235532462597,0.5721386075019836
1.1787335872650146,0.6274611949920654,0.5512723922729492,0.4515685737133026,0.8928571428571429,0.0019632703624665737,0.5705875158309937
1.1775972843170166,0.6263200640678406,0.551277220249176,0.4501529335975647,0.8928571428571429,0.0019330907380208373,0.5692376494407654
1.1766014099121094,0.6252787113189697,0.5513226985931396,0.4488705098628998,0.8928571428571429,0.001936294254846871,0.5680614709854126
1.1757220029830933,0.6243211030960083,0.551400899887085,0.4476947486400604,0.8928571428571429,0.0019091801950708032,0.5670275092124939
1.1749212741851807,0.6234442591667175,0.5514770150184631,0.446620911359787,0.8928571428571429,0.0018905671313405037,0.5661243200302124
1.1741838455200195,0.6226322650909424,0.5515515804290771,0.44563883543014526,0.8928571428571429,0.0018782248953357339,0.5653365254402161
1.1735172271728516,0.6218408942222595,0.551676332950592,0.4447004199028015,0.8928571428571429,0.0018702701199799776,0.5646041631698608
1.1729085445404053,0.621082067489624,0.5518264770507812,0.44380319118499756,0.8928571428571429,0.0018434415105730295,0.5639278888702393
1.1723461151123047,0.6203492879867554,0.5519968271255493,0.4429389536380768,0.8928571428571429,0.001776903634890914,0.5632959604263306
1.171823501586914,0.6196434497833252,0.5521800518035889,0.44210249185562134,0.8928571428571429,0.0017714871792122722,0.5627001523971558
1.1713430881500244,0.6189693212509155,0.5523737668991089,0.44129282236099243,0.8928571428571429,0.0017665569903329015,0.5621346235275269
1.1708837747573853,0.6183074712753296,0.5525763034820557,0.440503865480423,0.8928571428571429,0.0017638611607253551,0.5615931153297424
1.1704418659210205,0.6176593899726868,0.5527824759483337,0.4397349953651428,0.8928571428571429,0.0017626234330236912,0.5610739588737488
1.170013189315796,0.6170220971107483,0.5529910922050476,0.4389837980270386,0.8928571428571429,0.001761932740919292,0.560573160648346
1.1695942878723145,0.6163927316665649,0.5532015562057495,0.4382484555244446,0.8928571428571429,0.0018126394134014845,0.5600882172584534
1.1691830158233643,0.6157692670822144,0.5534137487411499,0.4375271201133728,0.8928571428571429,0.0018465346656739712,0.5596168637275696
1.168771743774414,0.6151093244552612,0.5536624193191528,0.43682175874710083,0.8928571428571429,0.0018646434182301164,0.5591611862182617
1.1683539152145386,0.614406943321228,0.5539469718933105,0.4361152648925781,0.8928571428571429,0.0018802342237904668,0.558697521686554
1.1679375171661377,0.613684892654419,0.5542526245117188,0.43541043996810913,0.8928571428571429,0.001891531515866518,0.5582282543182373
1.1675230264663696,0.6129549145698547,0.5545681118965149,0.4347102642059326,0.8928571428571429,0.001901470823213458,0.557759165763855
1.1671077013015747,0.6122226119041443,0.5548850893974304,0.43401527404785156,0.8928571428571429,0.001910133520141244,0.5572931170463562
1.1666910648345947,0.6114908456802368,0.5552002191543579,0.43332916498184204,0.8928571428571429,0.0019178187940269709,0.5568337440490723
1.166274070739746,0.6107610464096069,0.5555130243301392,0.4326532483100891,0.8928571428571429,0.0019244238501414657,0.5563825368881226
1.1658576726913452,0.6100339889526367,0.5558236837387085,0.4319886863231659,0.8928571428571429,0.0019303103908896446,0.555941104888916
1.1654424667358398,0.6093102097511292,0.5561322569847107,0.43133583664894104,0.8928571428571429,0.0019352477975189686,0.5555099248886108
1.1650290489196777,0.6085898280143738,0.556439220905304,0.4306953251361847,0.8928571428571429,0.0018121215980499983,0.5550901889801025
1.164617896080017,0.6078730821609497,0.5567448139190674,0.4300670325756073,0.8928571428571429,0.0016468004323542118,0.5546818375587463
1.1642286777496338,0.6072049140930176,0.5570237636566162,0.42947977781295776,0.8928571428571429,0.0016385279595851898,0.554304838180542
1.1638693809509277,0.6065858602523804,0.5572835206985474,0.4289208948612213,0.8928571428571429,0.001627931953407824,0.5539488196372986
1.1635099649429321,0.6059697270393372,0.557540237903595,0.42837777733802795,0.8928571428571429,0.0016194576164707541,0.5536088943481445
1.1631543636322021,0.605370044708252,0.5577843189239502,0.4278579354286194,0.8928571428571429,0.0016116348560899496,0.5532928109169006
1.1628024578094482,0.6047847270965576,0.5580177307128906,0.42735952138900757,0.8928571428571429,0.0016046941746026278,0.5529988408088684
1.1624549627304077,0.6042110919952393,0.5582438707351685,0.4268803000450134,0.8928571428571429,0.001596162561327219,0.5527247190475464
1.162111520767212,0.6036473512649536,0.5584641695022583,0.42641815543174744,0.8928571428571429,0.0015889984788373113,0.5524686574935913
1.1617722511291504,0.6030914783477783,0.5586807727813721,0.4259716272354126,0.8928571428571429,0.0015815512742847204,0.5522290468215942
1.161436915397644,0.6025426387786865,0.5588942766189575,0.4255388379096985,0.8928571428571429,0.0015737439971417189,0.552004337310791
1.1611056327819824,0.6020002961158752,0.5591053366661072,0.4251185655593872,0.8928571428571429,0.001590729458257556,0.5517935156822205
1.1607776880264282,0.6014635562896729,0.5593141317367554,0.42470991611480713,0.8928571428571429,0.0015768888406455517,0.5515955090522766
1.1604504585266113,0.6009459495544434,0.559504508972168,0.4243221580982208,0.8928571428571429,0.0015600521583110094,0.5514137744903564
1.1601266860961914,0.6004306077957153,0.5596960783004761,0.42394524812698364,0.8928571428571429,0.001394615275785327,0.5512428879737854
1.1598072052001953,0.5999228954315186,0.5598843097686768,0.42358171939849854,0.8928571428571429,0.0013272593496367335,0.5510861873626709
1.1595124006271362,0.5994706749916077,0.5600417256355286,0.4232514500617981,0.8928571428571429,0.0013059265911579132,0.5509568452835083
1.1592267751693726,0.5990341305732727,0.5601926445960999,0.42293718457221985,0.8928571428571429,0.0011884771520271897,0.5508421659469604
1.1589446067810059,0.5986075401306152,0.5603370666503906,0.4226383864879608,0.8928571428571429,0.0010981849627569318,0.5507437586784363
1.1586793661117554,0.59822678565979,0.5604525804519653,0.422370970249176,0.8928571428571429,0.0010717905825003982,0.5506728887557983
1.158427119255066,0.5978754162788391,0.5605517029762268,0.4221262037754059,0.8928571428571429,0.0010460646590217948,0.5506221652030945
1.1581790447235107,0.5975331664085388,0.5606458783149719,0.4218953549861908,0.8928571428571429,0.001020625582896173,0.5505859851837158
1.1579360961914062,0.5972106456756592,0.5607254505157471,0.42168059945106506,0.8928571428571429,0.0009982826886698604,0.5505661964416504
1.157700777053833,0.5969058275222778,0.5607949495315552,0.42148125171661377,0.8928571428571429,0.07390610128641129,0.5505624413490295
1.157470464706421,0.596613883972168,0.5608565807342529,0.4212953448295593,0.8928571428571429,0.06094782426953316,0.5505728721618652
1.1256111860275269,0.8251054286956787,0.30050575733184814,0.559634804725647,0.8928571428571429,0.0550476536154747,0.6782355308532715
1.1005390882492065,0.8479284048080444,0.2526106834411621,0.5656782388687134,0.9107142857142857,0.044626954942941666,0.6739380359649658
1.0543267726898193,0.8371496200561523,0.217177152633667,0.5535904169082642,0.9285714285714286,0.03745840862393379,0.660615086555481
1.0074729919433594,0.8111841082572937,0.19628888368606567,0.5367986559867859,0.9285714285714286,0.04066881537437439,0.6421039700508118
0.9773805141448975,0.7954301834106445,0.18195033073425293,0.5201437473297119,0.9285714285714286,0.04095880687236786,0.6259598731994629
0.9613115787506104,0.7665410041809082,0.19477057456970215,0.5069048404693604,0.9285714285714286,0.040976498275995255,0.6163157820701599
0.9462300539016724,0.7569425106048584,0.18928754329681396,0.49018722772598267,0.9285714285714286,0.04641643911600113,0.6069285869598389
0.9378640055656433,0.746511697769165,0.19135230779647827,0.4734424650669098,0.9285714285714286,0.046759504824876785,0.6015486717224121
0.9288440942764282,0.7291551828384399,0.19968891143798828,0.4605741500854492,0.9285714285714286,0.043089836835861206,0.6055803298950195
0.9211800694465637,0.7169827222824097,0.20419734716415405,0.458254337310791,0.9285714285714286,0.04025077074766159,0.6261419057846069
0.9143090844154358,0.7027277946472168,0.211581289768219,0.4570735692977905,0.9285714285714286,0.04140676558017731,0.647191047668457
0.9077101349830627,0.6848235130310059,0.22288662195205688,0.45138391852378845,0.9285714285714286,0.04106858745217323,0.6619707345962524
0.8989446759223938,0.6635819673538208,0.235362708568573,0.44113579392433167,0.9285714285714286,0.03691685572266579,0.6636215448379517
0.8885239958763123,0.642004668712616,0.2465193271636963,0.4344768524169922,0.9285714285714286,0.039725758135318756,0.6554110646247864
0.8955056667327881,0.6199573874473572,0.2755482792854309,0.43585628271102905,0.8928571428571429,0.03787900134921074,0.6520854234695435
0.9071036577224731,0.5979037284851074,0.3091999292373657,0.4385390877723694,0.8928571428571429,0.040155380964279175,0.6526790261268616
0.9191684722900391,0.5810928344726562,0.3380756378173828,0.43680301308631897,0.8928571428571429,0.04850779473781586,0.6481255888938904
0.9305686950683594,0.5676601529121399,0.3629085421562195,0.4374738931655884,0.8928571428571429,0.05680020526051521,0.6481967568397522
0.9409652352333069,0.5570715665817261,0.3838936686515808,0.4381569027900696,0.9107142857142857,0.05575226619839668,0.6490355134010315
0.9471704363822937,0.5481472611427307,0.399023175239563,0.4393489360809326,0.9107142857142857,0.06394246220588684,0.6489298343658447
0.9527596831321716,0.5412414073944092,0.41151827573776245,0.43826431035995483,0.9107142857142857,0.06942605972290039,0.6460244655609131
0.9630641937255859,0.5319609642028809,0.4311032295227051,0.434639573097229,0.9107142857142857,0.06821606308221817,0.6401113867759705
0.9753737449645996,0.5192103385925293,0.4561634063720703,0.43105512857437134,0.8928571428571429,0.06560496985912323,0.6350663304328918
0.9863460063934326,0.5084726214408875,0.47787338495254517,0.4343561828136444,0.8928571428571429,0.0647161528468132,0.6388741135597229
0.9981179237365723,0.49967676401138306,0.4984411597251892,0.4365870952606201,0.8928571428571429,0.06544356793165207,0.6393021941184998
1.010818600654602,0.4991282820701599,0.5116903185844421,0.4261857271194458,0.875,0.060212165117263794,0.6269997954368591
1.01924729347229,0.49952900409698486,0.5197182893753052,0.41373199224472046,0.875,0.06019211933016777,0.6083089113235474
1.0230636596679688,0.5033588409423828,0.5197048187255859,0.4006090760231018,0.8928571428571429,0.06239373981952667,0.5850390195846558
1.0227998495101929,0.5062679052352905,0.5165319442749023,0.38710421323776245,0.8928571428571429,0.06312823295593262,0.5585325956344604
1.0215461254119873,0.5159262418746948,0.5056198835372925,0.3750033974647522,0.8928571428571429,0.06001579761505127,0.5331050157546997
1.0264610052108765,0.5230035781860352,0.5034574270248413,0.3646323084831238,0.8928571428571429,0.055711522698402405,0.5109817981719971
1.0282838344573975,0.5274766683578491,0.5008071660995483,0.35563504695892334,0.8928571428571429,0.051068421453237534,0.49133408069610596
1.0244784355163574,0.5307900905609131,0.49368834495544434,0.34840744733810425,0.8928571428571429,0.047754332423210144,0.47559142112731934
1.0148568153381348,0.5352439880371094,0.4796128273010254,0.3424031734466553,0.8928571428571429,0.04060875251889229,0.4627757966518402
0.9994906187057495,0.5385653972625732,0.46092522144317627,0.3378821015357971,0.8928571428571429,0.03692854568362236,0.45351964235305786
0.978451132774353,0.5498827695846558,0.42856836318969727,0.33508431911468506,0.9107142857142857,0.04447122663259506,0.44794750213623047
0.9619728326797485,0.5731568932533264,0.3888159394264221,0.334410160779953,0.8928571428571429,0.049781739711761475,0.4463079571723938
0.9483910799026489,0.5957703590393066,0.3526207208633423,0.3360646963119507,0.8928571428571429,0.046664707362651825,0.4484405219554901
0.9433127641677856,0.621651828289032,0.32166093587875366,0.34047478437423706,0.8928571428571429,0.048115894198417664,0.45451462268829346
0.9410034418106079,0.6387434601783752,0.30225998163223267,0.3467729687690735,0.8928571428571429,0.04565785452723503,0.4626947045326233
0.9382491111755371,0.6468585729598999,0.2913905382156372,0.35349637269973755,0.8928571428571429,0.04026336595416069,0.4711155891418457
0.9366207718849182,0.6382014751434326,0.2984192967414856,0.35588330030441284,0.8928571428571429,0.036113087087869644,0.4785265326499939
0.9316175580024719,0.6137353777885437,0.3178821802139282,0.3520492911338806,0.8928571428571429,0.035187769681215286,0.48509007692337036
0.9251054525375366,0.6004028916358948,0.32470256090164185,0.3525392413139343,0.8928571428571429,0.03376573324203491,0.4919065237045288
0.9185336828231812,0.5943058729171753,0.32422780990600586,0.3551204800605774,0.8928571428571429,0.03544268384575844,0.49827754497528076
0.9132366180419922,0.5834344029426575,0.3298022150993347,0.35755935311317444,0.8928571428571429,0.031007863581180573,0.5028406381607056
0.9089835286140442,0.5711625814437866,0.33782094717025757,0.3599308729171753,0.8928571428571429,0.03207947313785553,0.5046926736831665
0.9064334034919739,0.585661768913269,0.32077163457870483,0.36557072401046753,0.8928571428571429,0.027516787871718407,0.5082124471664429
0.9058597683906555,0.6061534285545349,0.2997063398361206,0.37466126680374146,0.8928571428571429,0.023349804803729057,0.5151317119598389
0.9090377688407898,0.6240341663360596,0.2850036025047302,0.38697585463523865,0.8928571428571429,0.018982550129294395,0.5221471786499023
0.9114224910736084,0.6372171640396118,0.2742053270339966,0.39813297986984253,0.8928571428571429,0.020198235288262367,0.5270073413848877
0.9125356078147888,0.6471007466316223,0.2654348611831665,0.40573105216026306,0.8928571428571429,0.020092492923140526,0.5302355289459229
0.9117783308029175,0.6554927825927734,0.25628554821014404,0.4109072685241699,0.8928571428571429,0.020764468237757683,0.5324738025665283
0.9122934937477112,0.6618010997772217,0.2504923939704895,0.4147012531757355,0.8928571428571429,0.020590391010046005,0.5339311957359314
0.9157060384750366,0.6662780046463013,0.24942803382873535,0.4167656898498535,0.8928571428571429,0.021560346707701683,0.5343933701515198
0.9199599027633667,0.6692311763763428,0.2507287263870239,0.41712042689323425,0.8928571428571429,0.021279070526361465,0.533721387386322
0.924289345741272,0.6709595918655396,0.2533297538757324,0.4161972105503082,0.9107142857142857,0.02193632908165455,0.5320689678192139
0.92905592918396,0.6713493466377258,0.25770658254623413,0.41418927907943726,0.9107142857142857,0.022363770753145218,0.5294523239135742
0.9332394599914551,0.6713653802871704,0.26187407970428467,0.4113290011882782,0.9107142857142857,0.020743221044540405,0.5259071588516235
0.9376965761184692,0.6708967685699463,0.26679980754852295,0.4080784320831299,0.9107142857142857,0.01959824189543724,0.5218063592910767
0.9420301914215088,0.6701816320419312,0.27184855937957764,0.4045677185058594,0.9107142857142857,0.022975141182541847,0.5171827673912048
0.9458042979240417,0.6700313091278076,0.27577298879623413,0.4013693332672119,0.9107142857142857,0.023245390504598618,0.5126977562904358
0.9492893218994141,0.6702368259429932,0.2790524959564209,0.3987245261669159,0.9107142857142857,0.02292649634182453,0.5087540149688721
0.9529584050178528,0.6697428226470947,0.28321558237075806,0.39660751819610596,0.9107142857142857,0.02205839194357395,0.5061651468276978
0.9570862054824829,0.6685760021209717,0.28851020336151123,0.3956179618835449,0.9107142857142857,0.02111032046377659,0.5059517025947571
0.9613585472106934,0.6671276688575745,0.2942308783531189,0.395647794008255,0.9107142857142857,0.021920720115303993,0.5081167221069336
0.9654421806335449,0.6656922101974487,0.2997499704360962,0.3965965509414673,0.9107142857142857,0.025605034083127975,0.512421727180481
0.9693811535835266,0.664262592792511,0.3051185607910156,0.3981611728668213,0.9107142857142857,0.023472709581255913,0.5180707573890686
0.9733125567436218,0.6621859073638916,0.3111266493797302,0.3998771905899048,0.9107142857142857,0.021867724135518074,0.5240986943244934
0.9777602553367615,0.6588565707206726,0.31890368461608887,0.4019152522087097,0.9107142857142857,0.02068486250936985,0.5308244228363037
0.98203444480896,0.6625621318817139,0.3194723129272461,0.403245210647583,0.9107142857142857,0.01864822395145893,0.5355232954025269
0.9859583973884583,0.6675459146499634,0.3184124827384949,0.4040680527687073,0.9107142857142857,0.016240444034337997,0.5386624336242676
0.9897441864013672,0.672545313835144,0.31719887256622314,0.40453213453292847,0.9107142857142857,0.015811918303370476,0.5405224561691284
0.9934093952178955,0.6775498986244202,0.31585949659347534,0.40441930294036865,0.9107142857142857,0.014809724874794483,0.5410012006759644
0.9972981214523315,0.6815882921218872,0.31570982933044434,0.40346914529800415,0.9107142857142857,0.014367138035595417,0.5400402545928955
1.0020960569381714,0.6843127012252808,0.3177833557128906,0.40173548460006714,0.9107142857142857,0.014191072434186935,0.5377166867256165
1.0066100358963013,0.6858952641487122,0.3207147717475891,0.39929527044296265,0.9107142857142857,0.013879461213946342,0.5340811014175415
1.010838270187378,0.6867453455924988,0.32409292459487915,0.3963715732097626,0.9107142857142857,0.01346621848642826,0.5294800996780396
1.0151045322418213,0.6867413520812988,0.32836318016052246,0.39274874329566956,0.9107142857142857,0.01297503337264061,0.5242722630500793
1.0191550254821777,0.6863394975662231,0.3328155279159546,0.38869738578796387,0.9107142857142857,0.01257680170238018,0.5189648866653442
1.022923231124878,0.685708224773407,0.33721500635147095,0.38430196046829224,0.9107142857142857,0.01249910332262516,0.513705313205719
1.0265977382659912,0.6849360466003418,0.3416616916656494,0.37964320182800293,0.9107142857142857,0.011933479458093643,0.5083766579627991
1.030285120010376,0.6842242479324341,0.3460608720779419,0.3749678134918213,0.9107142857142857,0.010730319656431675,0.5028915405273438
1.0345827341079712,0.6837691068649292,0.350813627243042,0.3705636262893677,0.9107142857142857,0.009189610369503498,0.4970439672470093
1.0396745204925537,0.6838337182998657,0.355840802192688,0.36686575412750244,0.9107142857142857,0.007864742539823055,0.4911848306655884
1.0456703901290894,0.6845400333404541,0.36113035678863525,0.36412376165390015,0.9107142857142857,0.006582059897482395,0.48576468229293823
1.052863359451294,0.6859360933303833,0.36692726612091064,0.3623233139514923,0.9107142857142857,0.005636739078909159,0.4805848002433777
1.060624361038208,0.6875304579734802,0.3730939030647278,0.36052241921424866,0.9107142857142857,0.005127231124788523,0.4749738574028015
1.067831039428711,0.6887064576148987,0.37912458181381226,0.35792747139930725,0.9107142857142857,0.00546476524323225,0.46843063831329346
1.0730679035186768,0.6890516877174377,0.384016215801239,0.3543190360069275,0.9107142857142857,0.005893504712730646,0.46126890182495117
1.0757665634155273,0.6883940696716309,0.3873724937438965,0.35028332471847534,0.9107142857142857,0.006809399463236332,0.4543438255786896
1.0763806104660034,0.6867115497589111,0.3896690607070923,0.3472604751586914,0.9107142857142857,0.007438958156853914,0.44943711161613464
1.0750956535339355,0.6846618056297302,0.3904338479042053,0.3458649814128876,0.9107142857142857,0.00822537112981081,0.44681644439697266
1.0728845596313477,0.6822260022163391,0.39065855741500854,0.34534749388694763,0.9107142857142857,0.008780564181506634,0.44543927907943726
1.0704243183135986,0.6796505451202393,0.3907737731933594,0.3452145457267761,0.9107142857142857,0.009006859734654427,0.44456472992897034
1.0680898427963257,0.6769770383834839,0.3911128044128418,0.3452875316143036,0.9107142857142857,0.009114604443311691,0.4439206123352051
1.0660609006881714,0.674345850944519,0.39171504974365234,0.34550800919532776,0.9107142857142857,0.008851754479110241,0.4433894753456116
1.0643892288208008,0.6717805862426758,0.392608642578125,0.34576717019081116,0.9107142857142857,0.00856681726872921,0.4428729712963104
1.0630097389221191,0.6693410873413086,0.39366865158081055,0.3461521863937378,0.9107142857142857,0.008451521396636963,0.4424159824848175
1.0618489980697632,0.6671030521392822,0.39474594593048096,0.34653863310813904,0.9107142857142857,0.008300960063934326,0.4419870376586914
1.0608394145965576,0.6649431586265564,0.3958962559700012,0.34680062532424927,0.9107142857142857,0.00815361924469471,0.4415321350097656
1.0599522590637207,0.6629042625427246,0.3970479965209961,0.3469313085079193,0.9107142857142857,0.008022163063287735,0.4410272240638733
1.059245228767395,0.6612482666969299,0.3979969620704651,0.34707504510879517,0.9107142857142857,0.007883848622441292,0.4404824674129486
1.0587059259414673,0.6596660614013672,0.3990398645401001,0.3470805585384369,0.9107142857142857,0.007712567690759897,0.439831405878067
1.0582771301269531,0.6581066846847534,0.4001704454421997,0.3469172418117523,0.9107142857142857,0.0075201173312962055,0.4390401244163513
1.057925820350647,0.6565393209457397,0.4013864994049072,0.3465619385242462,0.9107142857142857,0.007314856164157391,0.43807855248451233
1.0576180219650269,0.6549311876296997,0.40268683433532715,0.3459835648536682,0.9107142857142857,0.007050191052258015,0.43690940737724304
1.0573716163635254,0.6534568071365356,0.40391480922698975,0.3452766239643097,0.9107142857142857,0.006882264278829098,0.4355465769767761
1.0571926832199097,0.6519486904144287,0.40524399280548096,0.34436482191085815,0.9107142857142857,0.006778475362807512,0.43397068977355957
1.0569801330566406,0.6503171920776367,0.4066629409790039,0.3432849943637848,0.9107142857142857,0.006640288047492504,0.43220970034599304
1.0568209886550903,0.6486184000968933,0.408202588558197,0.3420516550540924,0.9107142857142857,0.006507144775241613,0.4302669167518616
1.05667245388031,0.6468791365623474,0.40979331731796265,0.3407071828842163,0.9107142857142857,0.006324978079646826,0.4281812310218811
1.0565131902694702,0.6450241208076477,0.4114890694618225,0.3392565846443176,0.9107142857142857,0.00629029655829072,0.42595311999320984
1.0562939643859863,0.6430999040603638,0.41319406032562256,0.33775684237480164,0.9107142857142857,0.0061924634501338005,0.4236515760421753
1.0560576915740967,0.6411303281784058,0.4149273633956909,0.33634787797927856,0.9107142857142857,0.005851628724485636,0.4214380979537964
1.0559144020080566,0.6392189860343933,0.41669541597366333,0.3351992964744568,0.9107142857142857,0.005485221277922392,0.4194444715976715
1.055877685546875,0.6374451518058777,0.4184325337409973,0.3343588709831238,0.9107142857142857,0.005389327649027109,0.4177684187889099
1.0558098554611206,0.6356393098831177,0.42017054557800293,0.33380457758903503,0.9107142857142857,0.005319042596966028,0.4165135324001312
1.0556334257125854,0.6337924003601074,0.421841025352478,0.3336373269557953,0.9107142857142857,0.005450368858873844,0.41579437255859375
1.0553827285766602,0.6318569183349609,0.4235258102416992,0.3339281678199768,0.9107142857142857,0.005325237289071083,0.4157011806964874
1.0550687313079834,0.6298521757125854,0.42521655559539795,0.33473604917526245,0.9107142857142857,0.0051856632344424725,0.416309118270874
1.054641604423523,0.6294099688529968,0.4252316355705261,0.33606797456741333,0.9107142857142857,0.005214080214500427,0.4176110625267029
1.0541672706604004,0.6318433284759521,0.42232394218444824,0.33796048164367676,0.9107142857142857,0.005037432536482811,0.4196261167526245
1.0536386966705322,0.6342647075653076,0.4193739891052246,0.3404049277305603,0.9107142857142857,0.004989348351955414,0.4223098158836365
1.0530418157577515,0.6366616487503052,0.4163801670074463,0.34328943490982056,0.9107142857142857,0.005014191847294569,0.42551690340042114
1.0523970127105713,0.6389305591583252,0.4134664535522461,0.34654638171195984,0.9107142857142857,0.005012202076613903,0.42916786670684814
1.0516942739486694,0.6410945653915405,0.4105997085571289,0.350138783454895,0.9107142857142857,0.00449418555945158,0.43317604064941406
1.0509531497955322,0.6430433392524719,0.4079098105430603,0.35400357842445374,0.9107142857142857,0.0044197821989655495,0.4374942183494568
1.05007803440094,0.6448609828948975,0.4052170515060425,0.35810643434524536,0.9107142857142857,0.0042692371644079685,0.4420064091682434
1.049225926399231,0.6467095017433167,0.4025164246559143,0.3622698485851288,0.9107142857142857,0.004535328131169081,0.4464280605316162
1.048295021057129,0.6486234664916992,0.3996715545654297,0.3665525019168854,0.9107142857142857,0.004688244313001633,0.45088130235671997
1.047346830368042,0.6506379246711731,0.3967089056968689,0.3709414005279541,0.9107142857142857,0.004478469956666231,0.4553344249725342
1.0464553833007812,0.65269935131073,0.39375603199005127,0.37532371282577515,0.9107142857142857,0.00436402065679431,0.4596593379974365
1.0455715656280518,0.6546965837478638,0.390874981880188,0.37954115867614746,0.9107142857142857,0.0051674610003829,0.46369799971580505
1.0446791648864746,0.6567168235778809,0.38796234130859375,0.3835378885269165,0.9107142857142857,0.0049214959144592285,0.4674221873283386
1.04371178150177,0.6587775945663452,0.3849341869354248,0.3873511850833893,0.9107142857142857,0.004584718029946089,0.4709209203720093
1.0428712368011475,0.6606965661048889,0.38217467069625854,0.39116716384887695,0.9107142857142857,0.004222918767482042,0.4743271470069885
1.0421831607818604,0.6624096632003784,0.37977349758148193,0.3943929672241211,0.9107142857142857,0.004164107609540224,0.4770609140396118
1.0414432287216187,0.6639618873596191,0.3774813413619995,0.39713993668556213,0.9107142857142857,0.004209700506180525,0.47932782769203186
1.041295051574707,0.6655334234237671,0.37576162815093994,0.39957934617996216,0.9107142857142857,0.004533984698355198,0.48138755559921265
1.0410549640655518,0.6670829057693481,0.3739720582962036,0.4018065333366394,0.9107142857142857,0.006832790561020374,0.4833000898361206
1.0407382249832153,0.6685975193977356,0.37214070558547974,0.40383225679397583,0.9107142857142857,0.006357165984809399,0.4850872755050659
1.0403658151626587,0.6700539588928223,0.3703118562698364,0.4056669771671295,0.9107142857142857,0.0062266006134450436,0.486767053604126
1.0400407314300537,0.6714062690734863,0.3686344623565674,0.40731945633888245,0.9107142857142857,0.006228513550013304,0.4883585572242737
1.0396182537078857,0.6727497577667236,0.3668684959411621,0.4087122082710266,0.9107142857142857,0.0062833307310938835,0.4898374378681183
1.0402671098709106,0.6741254925727844,0.3661416172981262,0.4099223017692566,0.9107142857142857,0.006357397418469191,0.4912775456905365
1.041539192199707,0.6755180358886719,0.36602115631103516,0.4109773337841034,0.9107142857142857,0.006439001299440861,0.4926987588405609
1.0427806377410889,0.6769057512283325,0.36587488651275635,0.41188663244247437,0.9107142857142857,0.006521674804389477,0.49410274624824524
1.0439891815185547,0.6782883405685425,0.3657008409500122,0.412657767534256,0.9107142857142857,0.006872016005218029,0.4954860806465149
1.0451651811599731,0.6796685457229614,0.3654966354370117,0.41329675912857056,0.9107142857142857,0.010389494709670544,0.496842622756958
1.0463109016418457,0.6810534596443176,0.3652574419975281,0.4138104319572449,0.9107142857142857,0.010024823248386383,0.49816465377807617
1.0474176406860352,0.6824485659599304,0.36496907472610474,0.41418957710266113,0.8928571428571429,0.00990364421159029,0.49943381547927856
1.0482903718948364,0.6836087107658386,0.3646816611289978,0.4141438901424408,0.8928571428571429,0.010342268273234367,0.5004700422286987
1.0492377281188965,0.6847587823867798,0.3644789457321167,0.41397178173065186,0.8928571428571429,0.010416093282401562,0.5014021992683411
1.0502245426177979,0.6859825849533081,0.36424195766448975,0.4137473404407501,0.8928571428571429,0.010418320074677467,0.5022732019424438
1.0512977838516235,0.6874030232429504,0.3638947606086731,0.4135356545448303,0.8928571428571429,0.010431712493300438,0.5031113028526306
1.052403450012207,0.688880980014801,0.363522469997406,0.41337352991104126,0.8928571428571429,0.01045918557792902,0.5039482712745667
1.053501844406128,0.6903451681137085,0.36315667629241943,0.4133087396621704,0.8928571428571429,0.010521627962589264,0.5047925710678101
1.054606318473816,0.691846489906311,0.3627598285675049,0.4134279489517212,0.8928571428571429,0.010605975985527039,0.5057011246681213
1.055677890777588,0.693305492401123,0.36237239837646484,0.4137765169143677,0.8928571428571429,0.010651744902133942,0.5067241787910461
1.0566563606262207,0.6946932077407837,0.361963152885437,0.4144464433193207,0.8928571428571429,0.010482626035809517,0.5079677104949951
1.0575777292251587,0.6960588693618774,0.36151885986328125,0.4155464172363281,0.8928571428571429,0.010413100942969322,0.5095447897911072
1.0585246086120605,0.6974201202392578,0.36110448837280273,0.41691821813583374,0.8928571428571429,0.010305982083082199,0.5112964510917664
1.0599716901779175,0.6985554695129395,0.361416220664978,0.41756653785705566,0.8928571428571429,0.010229387320578098,0.5121759176254272
1.0618553161621094,0.6992689371109009,0.3625863790512085,0.4173217713832855,0.8928571428571429,0.010701538063585758,0.5121151208877563
1.0637184381484985,0.7000702619552612,0.3636481761932373,0.41744697093963623,0.8928571428571429,0.01609085127711296,0.5124706029891968
1.0655393600463867,0.7008848786354065,0.3646544814109802,0.41792207956314087,0.8928571428571429,0.015285840258002281,0.5132253170013428
1.0673576593399048,0.7015812397003174,0.3657764196395874,0.41864752769470215,0.8928571428571429,0.014725933782756329,0.5142513513565063
1.0694262981414795,0.7013227343559265,0.368103563785553,0.4193063974380493,0.8928571428571429,0.014293283224105835,0.5151234269142151
1.0715084075927734,0.7011474967002869,0.3703609108924866,0.42035093903541565,0.8928571428571429,0.014141114428639412,0.5164194107055664
1.0736420154571533,0.7010706663131714,0.37257134914398193,0.42188194394111633,0.8928571428571429,0.013809111900627613,0.5182554721832275
1.0758432149887085,0.7010536193847656,0.37478959560394287,0.42391955852508545,0.8928571428571429,0.013490144163370132,0.5206459164619446
1.0781822204589844,0.7010898590087891,0.3770923614501953,0.4265786111354828,0.8928571428571429,0.013120739720761776,0.5237149000167847
1.0807455778121948,0.7012962698936462,0.3794493079185486,0.4297507107257843,0.8928571428571429,0.012842987664043903,0.5273106098175049
1.0835332870483398,0.7016309499740601,0.3819023370742798,0.4333311915397644,0.8928571428571429,0.012325684539973736,0.5313073396682739
1.0864536762237549,0.7020072937011719,0.384446382522583,0.4372839331626892,0.8928571428571429,0.011784418486058712,0.5356546640396118
1.089491367340088,0.7023681998252869,0.387123167514801,0.44159188866615295,0.8928571428571429,0.011221523396670818,0.5403080582618713
1.092766523361206,0.7025436758995056,0.39022284746170044,0.4455431401729584,0.8928571428571429,0.010646199807524681,0.5445850491523743
1.0960909128189087,0.7027056217193604,0.39338529109954834,0.4495489001274109,0.8928571428571429,0.01007065363228321,0.5488449335098267
1.0994257926940918,0.7028631567955017,0.3965626358985901,0.4535689353942871,0.8928571428571429,0.009452210739254951,0.553032636642456
1.102747917175293,0.7030032873153687,0.3997446298599243,0.45751023292541504,0.8928571428571429,0.007880263961851597,0.557056188583374
1.1060221195220947,0.7031306028366089,0.40289151668548584,0.4613391160964966,0.8928571428571429,0.00660766800865531,0.5608859062194824
1.109291672706604,0.7031997442245483,0.40609192848205566,0.4649994969367981,0.8928571428571429,0.00630381191149354,0.5644434690475464
1.1122801303863525,0.7033934593200684,0.4088866710662842,0.4681360721588135,0.8928571428571429,0.005932272877544165,0.567453145980835
1.1149225234985352,0.7037400007247925,0.4111825227737427,0.47090497612953186,0.8928571428571429,0.005458631552755833,0.5700885653495789
1.117417335510254,0.704014241695404,0.41340309381484985,0.4734489321708679,0.8928571428571429,0.005010440945625305,0.5724785923957825
1.119733452796936,0.7042033672332764,0.41553008556365967,0.47574979066848755,0.8928571428571429,0.004616316873580217,0.574615478515625
1.1218459606170654,0.7043238878250122,0.4175220727920532,0.4778064787387848,0.8928571428571429,0.003753623692318797,0.5765032172203064
1.1237456798553467,0.7043843865394592,0.41936129331588745,0.47962725162506104,0.8928571428571429,0.003436576807871461,0.5781567096710205
1.1254754066467285,0.7044395804405212,0.4210358262062073,0.4812411367893219,0.8928571428571429,0.0031380734872072935,0.5795988440513611
1.1268154382705688,0.7045501470565796,0.42226529121398926,0.48267000913619995,0.8928571428571429,0.0028786263428628445,0.5808610916137695
1.1279878616333008,0.7046089172363281,0.42337894439697266,0.4839310646057129,0.8928571428571429,0.002639500191435218,0.5819599628448486
1.1290277242660522,0.704645037651062,0.42438268661499023,0.4850335121154785,0.8928571428571429,0.0024182291235774755,0.582901120185852
1.1299197673797607,0.7046022415161133,0.42531752586364746,0.48597779870033264,0.8928571428571429,0.0022145158145576715,0.5836978554725647
1.1306743621826172,0.7044893503189087,0.4261850118637085,0.4867829978466034,0.8928571428571429,0.0020321793854236603,0.5843687653541565
1.1313064098358154,0.7043127417564392,0.4269936680793762,0.487464040517807,0.8928571428571429,0.0018633127911016345,0.5849273800849915
1.1318272352218628,0.7040778994560242,0.4277493357658386,0.48803430795669556,0.8928571428571429,0.001624454976990819,0.5853868722915649
1.1322523355484009,0.7037947177886963,0.4284576177597046,0.4885082244873047,0.8928571428571429,0.0013800417073071003,0.5857610702514648
1.1325945854187012,0.7034740447998047,0.4291205406188965,0.4889001250267029,0.8928571428571429,0.0012517633149400353,0.5860629081726074
1.1328297853469849,0.7031678557395935,0.42966192960739136,0.4892461597919464,0.8928571428571429,0.0011067287996411324,0.5863227844238281
1.1329575777053833,0.7028989195823669,0.43005865812301636,0.4895687699317932,0.8928571428571429,0.0010271061910316348,0.5865603089332581
1.1330416202545166,0.7026141881942749,0.4304274320602417,0.4898456931114197,0.8928571428571429,0.0009556828299537301,0.5867542028427124
1.1330695152282715,0.7023395895957947,0.4307299256324768,0.4900965690612793,0.8928571428571429,0.0008466498693451285,0.586924135684967
1.133073329925537,0.7020487785339355,0.43102455139160156,0.4903120696544647,0.8928571428571429,0.0007533968309871852,0.5870639085769653
1.1330578327178955,0.7017472982406616,0.4313105344772339,0.49050039052963257,0.8928571428571429,0.0007144982810132205,0.5871806144714355
1.1330018043518066,0.7014679312705994,0.4315338730812073,0.4906817674636841,0.8928571428571429,0.0006808818434365094,0.5872915387153625
1.1329090595245361,0.7012161612510681,0.431692898273468,0.4908635914325714,0.8928571428571429,0.0006523860502056777,0.5874030590057373
1.132818341255188,0.700955867767334,0.431862473487854,0.491026371717453,0.8928571428571429,0.000626413500867784,0.5874987840652466
1.1327319145202637,0.700689435005188,0.4320424795150757,0.491172194480896,0.8928571428571429,0.0006067547365091741,0.5875805020332336
1.132650375366211,0.7004302740097046,0.43222010135650635,0.49130868911743164,0.8928571428571429,0.0005893611814826727,0.5876542329788208
1.132580280303955,0.7001771926879883,0.4324030876159668,0.49143311381340027,0.8928571428571429,0.0005743341171182692,0.5877174139022827
1.1325170993804932,0.6999223232269287,0.43259477615356445,0.4915511906147003,0.8928571428571429,0.0005615521222352982,0.5877754092216492
1.132460355758667,0.6996618509292603,0.43279850482940674,0.4916599988937378,0.8928571428571429,0.0005512320203706622,0.5878263711929321
1.1324100494384766,0.6993972659111023,0.43301278352737427,0.49175989627838135,0.8928571428571429,0.0005432350444607437,0.5878705382347107
1.132366418838501,0.6991296410560608,0.4332367777824402,0.4918528199195862,0.8928571428571429,0.0005367060075514019,0.5879092812538147
1.1323304176330566,0.6988599300384521,0.4334704875946045,0.49194011092185974,0.8928571428571429,0.0005322726210579276,0.5879436731338501
1.1323020458221436,0.6985889673233032,0.43371307849884033,0.4920228123664856,0.8928571428571429,0.0005291223060339689,0.5879744291305542
1.1322808265686035,0.6983169317245483,0.4339638948440552,0.49210208654403687,0.8928571428571429,0.000527742609847337,0.5880025625228882
1.1322674751281738,0.6980446577072144,0.4342228174209595,0.49217867851257324,0.8928571428571429,0.0005276798619888723,0.5880283117294312
1.1322616338729858,0.6977725028991699,0.4344891309738159,0.4922531545162201,0.8928571428571429,0.0005287310923449695,0.5880522727966309
1.132262945175171,0.6975001096725464,0.4347628355026245,0.4923264682292938,0.8928571428571429,0.000531274126842618,0.5880750417709351
1.1322715282440186,0.6972277164459229,0.4350438117980957,0.4923989176750183,0.8928571428571429,0.0005349040729925036,0.5880968570709229
1.132286787033081,0.6969550848007202,0.43533170223236084,0.4924708902835846,0.8928571428571429,0.0005394659237936139,0.5881178379058838
1.132308840751648,0.6966824531555176,0.43562638759613037,0.49254319071769714,0.8928571428571429,0.0005454271449707448,0.5881385207176208
1.1323368549346924,0.6964091062545776,0.43592774868011475,0.49261602759361267,0.8928571428571429,0.0005519859259948134,0.5881592035293579
1.1323710680007935,0.6961346864700317,0.4362363815307617,0.49268943071365356,0.8928571428571429,0.0005596891860477626,0.5881794691085815
1.1324114799499512,0.6958592534065247,0.4365522265434265,0.4927636682987213,0.8928571428571429,0.0005686716758646071,0.5881998538970947
1.1324565410614014,0.6955832839012146,0.43687325716018677,0.4928399622440338,0.8928571428571429,0.0005785710527561605,0.5882209539413452
1.1325054168701172,0.6953072547912598,0.4371981620788574,0.492918998003006,0.8928571428571429,0.0005894539062865078,0.5882433652877808
1.1325596570968628,0.6950283050537109,0.43753135204315186,0.4929995834827423,0.8928571428571429,0.0006015060935169458,0.588266134262085
1.1326191425323486,0.694746196269989,0.4378729462623596,0.4930817186832428,0.8928571428571429,0.0006142719648778439,0.5882890224456787
1.132683515548706,0.6944607496261597,0.4382227659225464,0.4931657612323761,0.8928571428571429,0.0006281818496063352,0.5883122682571411
1.132752776145935,0.6941707134246826,0.43858206272125244,0.4932515621185303,0.8928571428571429,0.0006431374349631369,0.5883356928825378
1.132826328277588,0.6938763856887817,0.43894994258880615,0.49333956837654114,0.8928571428571429,0.0006589554250240326,0.5883594751358032
1.1329044103622437,0.693576991558075,0.4393274188041687,0.4934299886226654,0.8928571428571429,0.0006757042719982564,0.5883838534355164
1.1329867839813232,0.6932715177536011,0.43971526622772217,0.49352267384529114,0.8928571428571429,0.0006937763537280262,0.5884085297584534
1.133073091506958,0.6929603815078735,0.4401127099990845,0.4936181902885437,0.8928571428571429,0.0007126783020794392,0.5884339213371277
1.133163571357727,0.692642867565155,0.440520703792572,0.4937162399291992,0.8928571428571429,0.0007335494738072157,0.5884597301483154
1.1332576274871826,0.6923176050186157,0.4409400224685669,0.4938172698020935,0.8928571428571429,0.0007548944558948278,0.5884861946105957
1.1333556175231934,0.6919848918914795,0.44137072563171387,0.49392175674438477,0.8928571428571429,0.00077712262282148,0.5885135531425476
1.1334573030471802,0.6916459202766418,0.44181138277053833,0.4940311014652252,0.8928571428571429,0.0008005230920389295,0.5885435938835144
1.1335622072219849,0.6912988424301147,0.4422633647918701,0.4941446781158447,0.8928571428571429,0.0008250781684182584,0.5885752439498901
1.133670449256897,0.6909425258636475,0.4427279233932495,0.4942620098590851,0.8928571428571429,0.0008508273167535663,0.5886077880859375
1.1337823867797852,0.6905757784843445,0.4432066082954407,0.49438294768333435,0.8928571428571429,0.0008779141353443265,0.5886410474777222
1.1338977813720703,0.6901981234550476,0.4436996579170227,0.49450844526290894,0.8928571428571429,0.0009058541036210954,0.5886757969856262
1.134016752243042,0.68980872631073,0.444208025932312,0.4946381449699402,0.8928571428571429,0.0009763397974893451,0.5887115597724915
1.1341394186019897,0.6894071102142334,0.44473230838775635,0.49477237462997437,0.8928571428571429,0.0011320059420540929,0.5887485146522522
1.1342660188674927,0.6889925003051758,0.4452735185623169,0.4949115216732025,0.8928571428571429,0.0012064393376931548,0.5887868404388428
1.134330153465271,0.688408374786377,0.44592177867889404,0.4950382113456726,0.8928571428571429,0.0012771771289408207,0.5888262987136841
1.1343164443969727,0.6876691579818726,0.4466472864151001,0.49515092372894287,0.8928571428571429,0.0013558246428146958,0.5888622999191284
1.134304404258728,0.6869058609008789,0.4473985433578491,0.4952639639377594,0.8928571428571429,0.001424108981154859,0.5888981819152832
1.134338140487671,0.6861469149589539,0.44819122552871704,0.495381236076355,0.8928571428571429,0.0014938764506950974,0.588934063911438
1.1344220638275146,0.6853949427604675,0.4490271210670471,0.495503693819046,0.8928571428571429,0.0015689256833866239,0.5889704823493958
1.1345546245574951,0.6846586465835571,0.449895977973938,0.49563759565353394,0.8928571428571429,0.0016062672948464751,0.5890127420425415
1.1347360610961914,0.6839372515678406,0.45079880952835083,0.4957858920097351,0.8928571428571429,0.001486860797740519,0.5890631675720215
1.134962558746338,0.6832244396209717,0.4517381191253662,0.4959489703178406,0.8928571428571429,0.0015016313409432769,0.5891225337982178
1.135247826576233,0.6825481057167053,0.4526997208595276,0.4961339235305786,0.8928571428571429,0.0015721078962087631,0.5891936421394348
1.1358609199523926,0.6824578642845154,0.4534030556678772,0.49647584557533264,0.8928571428571429,0.0016523407539352775,0.5893406271934509
1.1364206075668335,0.6821205615997314,0.45430004596710205,0.49681147933006287,0.8928571428571429,0.0017255189595744014,0.589474618434906
1.1370278596878052,0.6817654371261597,0.4552624225616455,0.4971590042114258,0.8928571428571429,0.0017915513599291444,0.5896128416061401
1.1376780271530151,0.6813764572143555,0.45630156993865967,0.49751660227775574,0.8928571428571429,0.0018896691035479307,0.5897526741027832
1.138368844985962,0.680911660194397,0.45745718479156494,0.497852623462677,0.8928571428571429,0.0019929255358874798,0.5898588299751282
1.1391123533248901,0.6802700757980347,0.45884227752685547,0.4980822503566742,0.8928571428571429,0.0021043121814727783,0.5898387432098389
1.1399173736572266,0.6795567870140076,0.460360586643219,0.49830901622772217,0.8928571428571429,0.00222215848043561,0.5898077487945557
1.1407768726348877,0.6787867546081543,0.4619901180267334,0.49853748083114624,0.8928571428571429,0.0023342568892985582,0.5897693634033203
1.141684889793396,0.677959680557251,0.463725209236145,0.49876558780670166,0.8928571428571429,0.002465836936607957,0.5897204875946045
1.1426368951797485,0.6770777702331543,0.46555912494659424,0.49899429082870483,0.8928571428571429,0.002573498524725437,0.5896612405776978
1.1436322927474976,0.6761603355407715,0.4674719572067261,0.49922609329223633,0.8928571428571429,0.0032127252779901028,0.589590847492218
1.144670844078064,0.675175130367279,0.4694957137107849,0.4994547367095947,0.8928571428571429,0.003729573218151927,0.589508056640625
1.145878553390503,0.6744143962860107,0.4714641571044922,0.49972447752952576,0.8928571428571429,0.004083050414919853,0.5894298553466797
1.1473493576049805,0.673698902130127,0.4736504554748535,0.4998548626899719,0.8928571428571429,0.004463056568056345,0.5891354084014893
1.1489007472991943,0.6725655794143677,0.47633516788482666,0.49983489513397217,0.8928571428571429,0.004863211885094643,0.5886579751968384
1.1505529880523682,0.6712244749069214,0.4793285131454468,0.49975189566612244,0.8928571428571429,0.005475224927067757,0.5881044268608093
1.1522585153579712,0.669594407081604,0.4826641082763672,0.49958091974258423,0.8928571428571429,0.0066670021042227745,0.5874693393707275
1.1539833545684814,0.6676609516143799,0.48632240295410156,0.49931252002716064,0.8928571428571429,0.007535052951425314,0.586748480796814
1.155890703201294,0.6656888723373413,0.49020183086395264,0.4989624321460724,0.8928571428571429,0.0084643280133605,0.5859421491622925
1.1581733226776123,0.6638213396072388,0.49435198307037354,0.4985191226005554,0.8928571428571429,0.009538042359054089,0.5850299596786499
1.1606121063232422,0.6615971922874451,0.4990149140357971,0.4978005886077881,0.8928571428571429,0.010271075181663036,0.5838239789009094
1.1632869243621826,0.6590242981910706,0.5042626261711121,0.49665987491607666,0.8928571428571429,0.011632704176008701,0.5821644067764282
1.1659791469573975,0.6553197503089905,0.510659396648407,0.49519413709640503,0.8928571428571429,0.016681643202900887,0.5803290009498596
1.1685900688171387,0.6508276462554932,0.5177624225616455,0.493466854095459,0.8928571428571429,0.018321551382541656,0.5783419609069824
1.1712279319763184,0.6452509164810181,0.5259770154953003,0.49139872193336487,0.8928571428571429,0.0244751013815403,0.5762407183647156
1.1749159097671509,0.6407727599143982,0.5341431498527527,0.4889449179172516,0.8928571428571429,0.027647169306874275,0.5740426778793335
1.1789400577545166,0.635371744632721,0.5435683131217957,0.4859754741191864,0.8928571428571429,0.031357258558273315,0.5716092586517334
1.1843029260635376,0.6302490234375,0.5540539026260376,0.48220089077949524,0.8928571428571429,0.03823266923427582,0.5690265893936157
1.1901748180389404,0.6226535439491272,0.5675212740898132,0.47691789269447327,0.8928571428571429,0.041313763707876205,0.5659809112548828
1.197016716003418,0.6132928133010864,0.5837239027023315,0.4697865843772888,0.8928571428571429,0.053300485014915466,0.5624715089797974
1.2048808336257935,0.6036655902862549,0.6012152433395386,0.4605201482772827,0.8928571428571429,0.05125706270337105,0.5585328340530396
1.2131662368774414,0.592828094959259,0.6203381419181824,0.44909414649009705,0.8928571428571429,0.04463531821966171,0.5542060732841492
1.2222249507904053,0.5805511474609375,0.6416738033294678,0.4353508949279785,0.8928571428571429,0.03886768966913223,0.5502092242240906
1.2305753231048584,0.5670528411865234,0.663522481918335,0.4237428903579712,0.875,0.03640340268611908,0.5475512146949768
1.2375566959381104,0.5539549589157104,0.6836017370223999,0.4157657027244568,0.875,0.04012705013155937,0.5450348854064941
1.243483543395996,0.5414152145385742,0.7020683288574219,0.40987521409988403,0.875,0.03804613649845123,0.5420956611633301
1.248975157737732,0.5286781191825867,0.7202970385551453,0.4048016667366028,0.875,0.031608980149030685,0.538429319858551
1.2529280185699463,0.5149770975112915,0.7379509210586548,0.40051043033599854,0.875,0.022751322016119957,0.5342878103256226
1.2668129205703735,0.5012765526771545,0.765536367893219,0.3954762816429138,0.875,0.020937403663992882,0.5291367769241333
1.2794122695922852,0.4888342022895813,0.7905780673027039,0.38838815689086914,0.875,0.016013607382774353,0.5221587419509888
1.287658452987671,0.4785795211791992,0.8090789318084717,0.37838447093963623,0.875,0.01316338311880827,0.5118979215621948
1.2941360473632812,0.4681167006492615,0.8260193467140198,0.3661348819732666,0.875,0.010520640760660172,0.49717405438423157
1.2981727123260498,0.45846590399742126,0.8397068083286285,0.35301703214645386,0.875,0.007001397665590048,0.47936683893203735
1.3009605407714844,0.44925788044929504,0.8517026603221893,0.34103965759277344,0.875,0.005426648538559675,0.4619031548500061
1.302465558052063,0.4408332407474518,0.8616323173046112,0.33186960220336914,0.875,0.004193646367639303,0.44836392998695374
1.302375078201294,0.4337015450000763,0.8686735332012177,0.3258974552154541,0.875,0.0038773338310420513,0.4399797320365906
1.3022727966308594,0.4361509382724762,0.8661218583583832,0.3222326338291168,0.875,0.003930142614990473,0.4352325201034546
1.3022239208221436,0.4376540780067444,0.8645698428153992,0.31920677423477173,0.875,0.003589097410440445,0.4315341114997864
1.3023717403411865,0.4384712874889374,0.8639004528522491,0.3166406750679016,0.875,0.0031734334770590067,0.42837271094322205
1.3025208711624146,0.438937246799469,0.8635836243629456,0.31471961736679077,0.875,0.0031295912340283394,0.4259450137615204
1.3024624586105347,0.43926382064819336,0.8631986379623413,0.31339916586875916,0.875,0.002645613392814994,0.4242495000362396
1.302159070968628,0.4395758807659149,0.862583190202713,0.31261301040649414,0.875,0.002496211091056466,0.4232456088066101
1.3016659021377563,0.4399440586566925,0.8617218434810638,0.3123006224632263,0.875,0.0021344234701246023,0.4228830337524414
1.300942301750183,0.4403820037841797,0.8605602979660034,0.31227022409439087,0.875,0.0018316295463591814,0.4229243993759155
1.3000587224960327,0.4409007430076599,0.8591579794883728,0.3124784827232361,0.875,0.0016615286003798246,0.42330896854400635
1.300505518913269,0.44150927662849426,0.8589962422847748,0.31284666061401367,0.875,0.0013947245897725224,0.4239339828491211
1.3025444746017456,0.44217145442962646,0.8603730201721191,0.31331193447113037,0.875,0.001264623599126935,0.4247135818004608
1.3040707111358643,0.4428771734237671,0.8611935377120972,0.31385481357574463,0.875,0.0012061133747920394,0.4256199896335602
1.3051646947860718,0.4435981512069702,0.8615665435791016,0.3144267499446869,0.875,0.0012096835998818278,0.42658108472824097
1.3059108257293701,0.4443446397781372,0.8615661859512329,0.31504136323928833,0.875,0.0011176710249856114,0.42761659622192383
1.306394100189209,0.4451008439064026,0.8612932562828064,0.31568384170532227,0.875,0.0010399931343272328,0.42870014905929565
1.3066766262054443,0.4458479881286621,0.8608286380767822,0.31633204221725464,0.875,0.0009815830271691084,0.42979347705841064
1.306778907775879,0.44658854603767395,0.860190361738205,0.3169846534729004,0.875,0.0008716002921573818,0.43089812994003296
1.306736707687378,0.44731661677360535,0.8594200909137726,0.317635715007782,0.875,0.0007406200747936964,0.43200382590293884
1.3065805435180664,0.44803130626678467,0.8585492372512817,0.3182845115661621,0.875,0.0007047594990581274,0.4331076741218567
1.3063057661056519,0.44875088334083557,0.8575548827648163,0.3189440965652466,0.875,0.0007150526507757604,0.4342312812805176
1.3059316873550415,0.4494655430316925,0.856466144323349,0.31960365176200867,0.875,0.0006700564990751445,0.4353678226470947
1.3055144548416138,0.4501558542251587,0.8553586006164551,0.32025131583213806,0.875,0.0006307429284788668,0.4364841878414154
1.3050847053527832,0.4508057236671448,0.8542789816856384,0.32087159156799316,0.875,0.0006016299012117088,0.4375476837158203
1.304629921913147,0.45142367482185364,0.8532062470912933,0.32146748900413513,0.875,0.0005710686091333628,0.43856942653656006
1.304157018661499,0.45201000571250916,0.8521470129489899,0.32203882932662964,0.875,0.0006519830785691738,0.43954774737358093
1.3036739826202393,0.45256534218788147,0.8511086404323578,0.32258519530296326,0.875,0.0005981141002848744,0.4404810070991516
1.3031864166259766,0.4530896246433258,0.8500967919826508,0.32310616970062256,0.875,0.0005538605619221926,0.44136732816696167
1.302725911140442,0.4535636305809021,0.8491622805595398,0.32358479499816895,0.875,0.0004913459997624159,0.4421670436859131
1.302262306213379,0.45400774478912354,0.8482545614242554,0.3240353465080261,0.875,0.00045018954551778734,0.4429169297218323
1.3017971515655518,0.4544261693954468,0.847370982170105,0.32446277141571045,0.875,0.0004245109448675066,0.4436246454715729
1.3013322353363037,0.4548240900039673,0.8465081453323364,0.32487234473228455,0.875,0.00039180839667096734,0.44430088996887207
1.3008743524551392,0.4551992416381836,0.8456751108169556,0.3252611756324768,0.875,0.00036427381564863026,0.44494059681892395
1.3004273176193237,0.45555049180984497,0.8448768258094788,0.32562750577926636,0.875,0.0003415586252231151,0.44553983211517334
1.3000001907348633,0.45587804913520813,0.8441221415996552,0.3259700536727905,0.875,0.00031926421797834337,0.4460975229740143
1.2995872497558594,0.45618516206741333,0.843402087688446,0.3262912631034851,0.875,0.000297892140224576,0.4466171860694885
1.29918372631073,0.45647192001342773,0.8427118062973022,0.3265925943851471,0.875,0.0002780090144369751,0.4471014142036438
1.2987927198410034,0.45673859119415283,0.8420541286468506,0.3268747329711914,0.875,0.00025919050676748157,0.44755205512046814
1.2984157800674438,0.4569852948188782,0.8414304852485657,0.32713842391967773,0.875,0.00024153734557330608,0.4479706287384033
1.2980538606643677,0.45721328258514404,0.8408405780792236,0.3273845911026001,0.875,0.00022491725394502282,0.44835901260375977
1.2977076768875122,0.4574236273765564,0.8402840495109558,0.3276141285896301,0.875,0.0002095024537993595,0.44871899485588074
1.297377347946167,0.45761722326278687,0.8397601246833801,0.32782766222953796,0.875,0.00019523318042047322,0.449052095413208
1.2970631122589111,0.4577956795692444,0.8392674326896667,0.3280262351036072,0.875,0.00018191171693615615,0.4493602216243744
1.296764612197876,0.45795994997024536,0.8388046622276306,0.3282112181186676,0.875,0.00016964586393442005,0.4496452510356903
1.2964816093444824,0.4581108093261719,0.8383708000183105,0.3283825218677521,0.875,0.00015798467211425304,0.44990816712379456
1.2962145805358887,0.45824939012527466,0.837965190410614,0.3285415768623352,0.875,0.00014722572814207524,0.4501509666442871
1.2959624528884888,0.4583766758441925,0.8375857770442963,0.32868897914886475,0.875,0.00013709340419154614,0.45037490129470825
1.2957247495651245,0.45849353075027466,0.8372312188148499,0.32882553339004517,0.875,0.0001276660041185096,0.4505813419818878
1.295501470565796,0.45860064029693604,0.8369008302688599,0.32895180583000183,0.875,0.00011905898281838745,0.4507715702056885
1.2952919006347656,0.4586988091468811,0.8365930914878845,0.32906854152679443,0.875,0.00011094739602413028,0.4509466886520386
1.295095443725586,0.4587891399860382,0.8363063037395477,0.329176664352417,0.875,0.00010310760990250856,0.45110809803009033
1.2949116230010986,0.45887160301208496,0.8360400199890137,0.3292763829231262,0.875,9.651602886151522e-05,0.45125651359558105
1.2947396039962769,0.4589473009109497,0.8357923030853271,0.3293685019016266,0.875,9.013106318889186e-05,0.45139309763908386
1.294579267501831,0.4590162932872772,0.8355629742145538,0.32945334911346436,0.875,8.458177762804553e-05,0.4515184760093689
1.2944295406341553,0.4590795040130615,0.8353500366210938,0.32953184843063354,0.875,7.906548853497952e-05,0.45163410902023315
1.2942900657653809,0.459137499332428,0.8351525664329529,0.3296043872833252,0.875,7.455489685526118e-05,0.45174047350883484
1.2941603660583496,0.45919036865234375,0.8349699974060059,0.32967111468315125,0.875,6.980420585023239e-05,0.4518381953239441
1.2940398454666138,0.45923879742622375,0.83480104804039,0.3297327756881714,0.875,6.565413787029684e-05,0.4519282877445221
1.2939280271530151,0.45928293466567993,0.8346450924873352,0.329789400100708,0.875,6.208616105141118e-05,0.4520108699798584
1.2938240766525269,0.45932313799858093,0.8345009386539459,0.329841673374176,0.875,5.85299676458817e-05,0.452086865901947
1.2937278747558594,0.45935970544815063,0.8343681693077087,0.329889714717865,0.875,5.528076508198865e-05,0.4521566331386566
1.2936387062072754,0.4593932032585144,0.834245502948761,0.32993391156196594,0.875,5.2497853175736964e-05,0.4522207975387573
1.2935562133789062,0.45942389965057373,0.8341323137283325,0.32997483015060425,0.875,4.959436773788184e-05,0.4522800147533417
1.2934799194335938,0.45945194363594055,0.8340279757976532,0.3300125002861023,0.875,4.741926386486739e-05,0.4523344039916992
1.2934091091156006,0.4594774544239044,0.8339316546916962,0.3300471901893616,0.875,4.495032408158295e-05,0.45238441228866577
1.2933437824249268,0.45950058102607727,0.8338432013988495,0.3300791084766388,0.875,4.267563053872436e-05,0.4524303674697876
1.2932835817337036,0.4595218002796173,0.8337617814540863,0.3301084637641907,0.875,4.089409048901871e-05,0.4524725675582886
1.2932279109954834,0.4595412611961365,0.8336866497993469,0.330135703086853,0.875,3.898113936884329e-05,0.452511727809906
1.2931764125823975,0.4595588445663452,0.8336175680160522,0.3301602303981781,0.875,3.7399477150756866e-05,0.452547162771225
1.2931290864944458,0.45957502722740173,0.8335540592670441,0.3301832973957062,0.875,3.568547253962606e-05,0.45258015394210815
1.2930854558944702,0.4595899283885956,0.8334955275058746,0.33020442724227905,0.875,3.450682925176807e-05,0.4526105523109436
1.293045163154602,0.4596034586429596,0.8334417045116425,0.3302239775657654,0.875,3.3041826100088656e-05,0.4526384770870209
1.2930080890655518,0.45961588621139526,0.8333922028541565,0.33024173974990845,0.875,3.164690133417025e-05,0.4526641368865967
1.2929737567901611,0.4596273601055145,0.8333463966846466,0.33025848865509033,0.875,3.0609611712861806e-05,0.4526880383491516
1.2929422855377197,0.45963793992996216,0.8333043456077576,0.3302736282348633,0.875,2.929017682617996e-05,0.4527098536491394
1.2929134368896484,0.45964738726615906,0.8332660496234894,0.33028745651245117,0.875,2.8416538043529727e-05,0.45272988080978394
1.2928869724273682,0.45965632796287537,0.8332306444644928,0.33030039072036743,0.875,2.7469988708617166e-05,0.45274847745895386
1.2928624153137207,0.459664523601532,0.8331978917121887,0.3303123414516449,0.875,2.6455309125594795e-05,0.4527656137943268
1.292839765548706,0.4596720337867737,0.8331677317619324,0.3303234875202179,0.875,2.54725255217636e-05,0.4527814984321594
1.2928190231323242,0.45967912673950195,0.8331398963928223,0.3303338289260864,0.875,2.469833088980522e-05,0.4527962803840637
1.292799949645996,0.4596855640411377,0.8331143856048584,0.33034318685531616,0.875,2.3955226424732246e-05,0.45280975103378296
1.2927825450897217,0.4596916139125824,0.8330909311771393,0.33035174012184143,0.875,2.290271186211612e-05,0.4528222382068634
1.2927664518356323,0.45969727635383606,0.8330691754817963,0.3303598165512085,0.875,2.250709803774953e-05,0.4528338611125946
1.2927517890930176,0.4597025513648987,0.8330492377281189,0.33036723732948303,0.875,2.168452374462504e-05,0.4528445601463318
1.2927381992340088,0.45970746874809265,0.8330307304859161,0.33037400245666504,0.875,2.084414882119745e-05,0.45285436511039734
1.2927254438400269,0.45971205830574036,0.8330133855342865,0.3303806781768799,0.875,2.0498462617979385e-05,0.452863872051239
1.2927143573760986,0.45971640944480896,0.8329979479312897,0.33038634061813354,0.875,1.9730301573872566e-05,0.452872097492218
1.2927038669586182,0.4597204625606537,0.8329834043979645,0.3303917646408081,0.875,1.916146902658511e-05,0.45288002490997314
1.2926945686340332,0.4597245156764984,0.8329700529575348,0.3303968608379364,0.875,1.839996184571646e-05,0.45288747549057007
1.2926857471466064,0.45972830057144165,0.8329574465751648,0.33040156960487366,0.875,1.808894012356177e-05,0.45289433002471924
1.292677879333496,0.4597318768501282,0.8329460024833679,0.3304058313369751,0.875,1.7394086171407253e-05,0.45290064811706543
1.2926701307296753,0.4597351849079132,0.8329349458217621,0.33041030168533325,0.875,1.674957456998527e-05,0.45290690660476685
1.292663812637329,0.45973843336105347,0.8329253792762756,0.3304137587547302,0.875,1.6310919818351977e-05,0.45291203260421753
1.2926576137542725,0.4597415328025818,0.8329160809516907,0.33041733503341675,0.875,1.5951456589391455e-05,0.45291727781295776
1.2926520109176636,0.45974448323249817,0.8329075276851654,0.33042049407958984,0.875,0.031648024916648865,0.45292192697525024
1.2926472425460815,0.4597473442554474,0.8328998982906342,0.33042338490486145,0.875,0.034781213849782944,0.45292624831199646
1.2926421165466309,0.45975029468536377,0.8328918218612671,0.3304263949394226,0.875,0.044867031276226044,0.45293062925338745
0.9232585430145264,0.6120837926864624,0.31117475032806396,0.6502927541732788,0.9285714285714286,0.05029577761888504,0.7322028279304504
0.9098519682884216,0.593363881111145,0.3164880871772766,0.6584793925285339,0.9107142857142857,0.05468098819255829,0.7409926652908325
0.911659836769104,0.578312873840332,0.333346962928772,0.6659024953842163,0.9107142857142857,0.055874310433864594,0.7497793436050415
0.9207115769386292,0.5683690905570984,0.35234248638153076,0.6668853759765625,0.9107142857142857,0.057395659387111664,0.7484951019287109
0.9263131618499756,0.5704975128173828,0.3558156490325928,0.6767730116844177,0.9107142857142857,0.05955599620938301,0.7518192529678345
0.9327625036239624,0.5761139392852783,0.3566485643386841,0.6861664056777954,0.8928571428571429,0.05999462306499481,0.7579399347305298
0.9395449757575989,0.5847370624542236,0.35480791330337524,0.6930500864982605,0.9107142857142857,0.057580966502428055,0.7660565376281738
0.9521321654319763,0.5914350152015686,0.3606971502304077,0.6953220367431641,0.9107142857142857,0.05736207216978073,0.7710893154144287
0.9696611166000366,0.5901301503181458,0.37953096628189087,0.6954045295715332,0.9107142857142857,0.05746173486113548,0.7697843313217163
0.9859015941619873,0.58549964427948,0.4004019498825073,0.6969886422157288,0.9107142857142857,0.05785666033625603,0.7660366296768188
1.0009970664978027,0.5791741013526917,0.4218229651451111,0.6966163516044617,0.9107142857142857,0.05266896262764931,0.7596672773361206
1.0154074430465698,0.577888011932373,0.4375194311141968,0.687638521194458,0.9107142857142857,0.05203474685549736,0.7477428913116455
1.0274990797042847,0.5739259719848633,0.4535731077194214,0.6687872409820557,0.9285714285714286,0.052187729626894,0.7275940179824829
1.037722110748291,0.5722765922546387,0.46544551849365234,0.6500822305679321,0.9285714285714286,0.05140645429491997,0.7070349454879761
1.0471303462982178,0.5725730061531067,0.4745573401451111,0.6370127201080322,0.9285714285714286,0.04922673851251602,0.693283200263977
1.0575051307678223,0.5683165788650513,0.489188551902771,0.6239913702011108,0.9285714285714286,0.046264372766017914,0.682553768157959
1.0652294158935547,0.5608500242233276,0.504379391670227,0.6110986471176147,0.9285714285714286,0.04001150280237198,0.6743090152740479
1.068231463432312,0.551335334777832,0.51689612865448,0.5960830450057983,0.9107142857142857,0.03730229660868645,0.664214015007019
1.0645509958267212,0.5420941114425659,0.5224568843841553,0.5811159610748291,0.9107142857142857,0.034233029931783676,0.6531360149383545
1.051811695098877,0.5347740650177002,0.5170376300811768,0.5692539215087891,0.9107142857142857,0.025844799354672432,0.6435177326202393
1.0313942432403564,0.5295860767364502,0.5018081665039062,0.5577691197395325,0.9107142857142857,0.025540629401803017,0.6333649158477783
1.0214060544967651,0.5230545997619629,0.49835145473480225,0.5414485931396484,0.9107142857142857,0.02699911594390869,0.6180441379547119
1.0179409980773926,0.509429931640625,0.5085110664367676,0.5157743096351624,0.9107142857142857,0.031224852427840233,0.5925201773643494
1.0088865756988525,0.49853354692459106,0.5103530287742615,0.4932697117328644,0.8928571428571429,0.03415792062878609,0.5677171945571899
0.9942676424980164,0.49580514430999756,0.4984624981880188,0.47252264618873596,0.8928571428571429,0.036458130925893784,0.5444701910018921
0.9725781083106995,0.49804359674453735,0.4745345115661621,0.45802852511405945,0.8928571428571429,0.03573952615261078,0.528197705745697
0.9474098682403564,0.5021809339523315,0.4452289342880249,0.44881248474121094,0.8928571428571429,0.032122980803251266,0.5174934267997742
0.9272257685661316,0.5051509737968445,0.4220747947692871,0.44200074672698975,0.8928571428571429,0.025177903473377228,0.5098992586135864
0.9163844585418701,0.5076562166213989,0.4087282419204712,0.43731391429901123,0.875,0.02585361711680889,0.5067295432090759
0.9121012687683105,0.5126297473907471,0.3994715213775635,0.43681222200393677,0.875,0.025403179228305817,0.5088543891906738
0.9113925695419312,0.5192309617996216,0.39216160774230957,0.43935301899909973,0.875,0.025214750319719315,0.5138078927993774
0.9079092741012573,0.5244360566139221,0.3834732174873352,0.44416543841362,0.875,0.025754105299711227,0.5198725461959839
0.9063432812690735,0.5275074243545532,0.37883585691452026,0.4486684203147888,0.875,0.02742813527584076,0.5249790549278259
0.9025835394859314,0.5280863046646118,0.3744972348213196,0.4528411626815796,0.875,0.028611257672309875,0.5297356843948364
0.8971473574638367,0.5263923406600952,0.37075501680374146,0.4567767381668091,0.875,0.03014007769525051,0.5345171689987183
0.8910297751426697,0.5276367664337158,0.36339300870895386,0.46064722537994385,0.875,0.030994495376944542,0.53980553150177
0.884535014629364,0.5319304466247559,0.35260456800460815,0.4639458656311035,0.875,0.031050745397806168,0.5453381538391113
0.8766717910766602,0.5341081619262695,0.3425636291503906,0.46638035774230957,0.875,0.03167099878191948,0.5500587224960327
0.8666692972183228,0.5373619794845581,0.32930731773376465,0.46844610571861267,0.875,0.03265038877725601,0.5534482002258301
0.8530228137969971,0.5373666286468506,0.3156561851501465,0.4693787693977356,0.875,0.03220967948436737,0.5545423030853271
0.84648597240448,0.5366349220275879,0.3098510503768921,0.4704863727092743,0.875,0.032498329877853394,0.5545560717582703
0.838718593120575,0.5408433675765991,0.29787522554397583,0.47056639194488525,0.875,0.03241942077875137,0.5520691871643066
0.8278371095657349,0.5448223948478699,0.283014714717865,0.46997007727622986,0.875,0.03294631466269493,0.5478276610374451
0.8137370347976685,0.5543433427810669,0.25939369201660156,0.4700027108192444,0.875,0.03043467551469803,0.5433920621871948
0.79620361328125,0.5643827319145203,0.23182088136672974,0.4724072217941284,0.875,0.024513663724064827,0.5411458015441895
0.7769820690155029,0.5742087960243225,0.20277327299118042,0.4782100319862366,0.8928571428571429,0.01787361316382885,0.5423862934112549
0.7556456327438354,0.5871521234512329,0.16849350929260254,0.48951801657676697,0.8928571428571429,0.014518498443067074,0.5501226186752319
0.7327732443809509,0.6157249808311462,0.11704826354980469,0.5112718343734741,0.9107142857142857,0.015023804269731045,0.5704898834228516
0.7100284099578857,0.6517316102981567,0.058296799659729004,0.539488673210144,0.9107142857142857,0.011473448015749454,0.5957574248313904
0.6905378103256226,0.6883515119552612,0.002186298370361328,0.5616156458854675,0.9107142857142857,0.01132045779377222,0.6136563420295715
0.680531919002533,0.7235521078109741,-0.04302018880844116,0.5758646726608276,0.9107142857142857,0.010659962892532349,0.6254172325134277
0.6776576042175293,0.7531046271324158,-0.07544702291488647,0.5848564505577087,0.9107142857142857,0.010712724179029465,0.6337229609489441
0.6762125492095947,0.7817431688308716,-0.10553061962127686,0.5915391445159912,0.9107142857142857,0.012329032644629478,0.6403945684432983
0.6899734139442444,0.8103370070457458,-0.12036359310150146,0.599064826965332,0.9107142857142857,0.00939716026186943,0.6479824781417847
0.7037547826766968,0.8345084190368652,-0.13075363636016846,0.6060730814933777,0.9107142857142857,0.011540081351995468,0.6546981334686279
0.7159655094146729,0.8564785718917847,-0.14051306247711182,0.6120117902755737,0.9107142857142857,0.010598725639283657,0.6596344709396362
0.7256728410720825,0.8715460896492004,-0.14587324857711792,0.6160416007041931,0.9107142857142857,0.013376982882618904,0.6627026200294495
0.7348899841308594,0.8888054490089417,-0.15391546487808228,0.6195915341377258,0.9107142857142857,0.011669696308672428,0.6651725769042969
0.7434239387512207,0.8966169357299805,-0.15319299697875977,0.6215223073959351,0.8928571428571429,0.01145233679562807,0.6665264964103699
0.7518914937973022,0.9052435159683228,-0.1533520221710205,0.6232056617736816,0.8928571428571429,0.010935203172266483,0.6676134467124939
0.7624945640563965,0.9097751379013062,-0.14728057384490967,0.6252084970474243,0.8928571428571429,0.010606374591588974,0.6689128875732422
0.7728147506713867,0.9171009063720703,-0.1442861557006836,0.6267616152763367,0.8928571428571429,0.010813077911734581,0.6698890924453735
0.7836347818374634,0.9233683943748474,-0.13973361253738403,0.6279959678649902,0.8928571428571429,0.013465107418596745,0.6706753969192505
0.7943582534790039,0.9300949573516846,-0.13573670387268066,0.6288082599639893,0.8928571428571429,0.019173119217157364,0.671261727809906
0.8048222064971924,0.9363176822662354,-0.13149547576904297,0.6292504668235779,0.8928571428571429,0.02076677232980728,0.6716746091842651
0.814213752746582,0.9410814642906189,-0.12686771154403687,0.6292551755905151,0.8928571428571429,0.022182637825608253,0.6718649864196777
0.8228251934051514,0.945392370223999,-0.12256717681884766,0.629461407661438,0.8928571428571429,0.02333645522594452,0.6722249984741211
0.8307605385780334,0.9508693814277649,-0.12010884284973145,0.6305022835731506,0.8928571428571429,0.023922676220536232,0.6730360984802246
0.838402509689331,0.9553242921829224,-0.11692178249359131,0.6313170194625854,0.8928571428571429,0.02430792711675167,0.6735745072364807
0.844890832901001,0.9585146307945251,-0.11362379789352417,0.631708025932312,0.9107142857142857,0.024218877777457237,0.6738216876983643
0.8503758907318115,0.9604459404945374,-0.11007004976272583,0.6316369771957397,0.9107142857142857,0.02353150211274624,0.6738332509994507
0.8551288843154907,0.9617072939872742,-0.10657840967178345,0.6311526298522949,0.9107142857142857,0.023816032335162163,0.6737415194511414
0.8597421646118164,0.9617995619773865,-0.10205739736557007,0.6303979158401489,0.9107142857142857,0.02443968690931797,0.6736334562301636
0.8643937110900879,0.9616686105728149,-0.09727489948272705,0.6293644905090332,0.9107142857142857,0.02340506948530674,0.6735127568244934
0.8686841130256653,0.9594894647598267,-0.09080535173416138,0.6279827952384949,0.9107142857142857,0.02110176533460617,0.6733288764953613
0.8724150061607361,0.956842303276062,-0.08442729711532593,0.6264179348945618,0.8928571428571429,0.023059019818902016,0.6731629371643066
0.8761203289031982,0.9523504376411438,-0.07623010873794556,0.6243330836296082,0.8928571428571429,0.02224968932569027,0.672886848449707
0.8800376653671265,0.9482942819595337,-0.06825661659240723,0.6221723556518555,0.8928571428571429,0.020851241424679756,0.6725402474403381
0.8842297792434692,0.9450955390930176,-0.06086575984954834,0.6200008392333984,0.8928571428571429,0.018943944945931435,0.67201828956604
0.8879216909408569,0.9419944882392883,-0.054072797298431396,0.6179084777832031,0.8928571428571429,0.015863584354519844,0.6713833212852478
0.8916620016098022,0.9396753311157227,-0.04801332950592041,0.6158322095870972,0.8928571428571429,0.015074617229402065,0.6705322861671448
0.8945719003677368,0.9417874813079834,-0.04721558094024658,0.6143534183502197,0.8928571428571429,0.01810290291905403,0.6697866320610046
0.8982377052307129,0.9427782893180847,-0.044540584087371826,0.612791121006012,0.8928571428571429,0.0199853777885437,0.6687809228897095
0.9030619859695435,0.944061815738678,-0.04099982976913452,0.6119091510772705,0.8928571428571429,0.022422827780246735,0.6682563424110413
0.9087737202644348,0.9463436007499695,-0.03756988048553467,0.6114750504493713,0.8928571428571429,0.022891882807016373,0.6681849956512451
0.9133275151252747,0.9479131698608398,-0.034585654735565186,0.6111760139465332,0.8928571428571429,0.024174373596906662,0.6683222055435181
0.9173072576522827,0.9502567052841187,-0.03294944763183594,0.6112213134765625,0.8928571428571429,0.024496741592884064,0.668816864490509
0.9219089150428772,0.9524867534637451,-0.03057783842086792,0.6112306714057922,0.8928571428571429,0.024401096627116203,0.669440507888794
0.9282224774360657,0.9559534788131714,-0.027731001377105713,0.6110697388648987,0.9107142857142857,0.025846725329756737,0.6700026988983154
0.9351600408554077,0.9602258205413818,-0.02506577968597412,0.6107262372970581,0.9107142857142857,0.027221670374274254,0.670494556427002
0.94305419921875,0.9661403894424438,-0.023086190223693848,0.6102584600448608,0.9107142857142857,0.029382741078734398,0.6709625720977783
0.9519463777542114,0.9735562801361084,-0.021609902381896973,0.609589695930481,0.9107142857142857,0.03134964779019356,0.6713041067123413
0.9602277278900146,0.9793806076049805,-0.01915287971496582,0.6082267761230469,0.9107142857142857,0.03312516212463379,0.6710997819900513
0.9681004881858826,0.9863305687904358,-0.018230080604553223,0.6066291332244873,0.9107142857142857,0.048487335443496704,0.6706795692443848
0.9740005135536194,0.9908867478370667,-0.016886234283447266,0.604586124420166,0.9107142857142857,0.056873105466365814,0.6698886752128601
0.9785440564155579,0.9934244155883789,-0.014880359172821045,0.601869523525238,0.9107142857142857,0.05924560874700546,0.6685394048690796
0.9820791482925415,0.9945979118347168,-0.012518763542175293,0.5983102321624756,0.9107142857142857,0.05917145684361458,0.6665450930595398
0.979804515838623,0.9911986589431763,-0.011394143104553223,0.594115674495697,0.9107142857142857,0.05762294679880142,0.6643455624580383
0.9770336747169495,0.9784446954727173,-0.0014110207557678223,0.5873810052871704,0.9107142857142857,0.05541777238249779,0.6612213253974915
0.9787636995315552,0.9541234970092773,0.024640202522277832,0.5758569240570068,0.9107142857142857,0.05153321474790573,0.6565173864364624
0.9824023842811584,0.9165136814117432,0.06588870286941528,0.5595961809158325,0.9107142857142857,0.04684247821569443,0.649608314037323
0.9891806840896606,0.8758442401885986,0.11333644390106201,0.5438507795333862,0.9107142857142857,0.04199233278632164,0.6430185437202454
1.0014195442199707,0.8457249402999878,0.1556946039199829,0.5318297147750854,0.9107142857142857,0.03810649365186691,0.6375353336334229
1.0166735649108887,0.8214915990829468,0.1951819658279419,0.5216402411460876,0.8928571428571429,0.035990241914987564,0.6306770443916321
1.0346958637237549,0.8002516627311707,0.23444420099258423,0.5122470259666443,0.8928571428571429,0.032001908868551254,0.6224504709243774
1.0559192895889282,0.7812609672546387,0.27465832233428955,0.5030406713485718,0.8928571428571429,0.030448317527770996,0.6123259663581848
1.0767550468444824,0.7640007734298706,0.3127542734146118,0.4940069913864136,0.8928571428571429,0.028416378423571587,0.600109875202179
1.0980117321014404,0.7624422311782837,0.33556950092315674,0.48501574993133545,0.8928571428571429,0.027655601501464844,0.5865243673324585
1.1205315589904785,0.7720815539360046,0.3484500050544739,0.4803999960422516,0.8928571428571429,0.024841055274009705,0.5791540145874023
1.1446160078048706,0.7774364352226257,0.3671795725822449,0.4771384298801422,0.8928571428571429,0.023639846593141556,0.5766871571540833
1.1688735485076904,0.7831897139549255,0.3856838345527649,0.4762914478778839,0.8928571428571429,0.02527698501944542,0.5774362087249756
1.1916722059249878,0.7897497415542603,0.40192246437072754,0.4770776629447937,0.8928571428571429,0.026182685047388077,0.5795910954475403
1.2116849422454834,0.7965011596679688,0.41518378257751465,0.47899752855300903,0.8928571428571429,0.026383083313703537,0.5827103853225708
1.2301353216171265,0.8036724328994751,0.42646288871765137,0.48220568895339966,0.8928571428571429,0.028546243906021118,0.5868042707443237
1.2491666078567505,0.8113793134689331,0.4377872943878174,0.486738920211792,0.8928571428571429,0.02901361510157585,0.5918644666671753
1.2702486515045166,0.8196593523025513,0.45058929920196533,0.4921311140060425,0.875,0.028194766491651535,0.5979048013687134
1.2887682914733887,0.8266139030456543,0.4621543884277344,0.4961010217666626,0.875,0.026333609595894814,0.6028928160667419
1.3060922622680664,0.8325870633125305,0.4735051989555359,0.4997694194316864,0.875,0.0254067312926054,0.6075693964958191
1.3234214782714844,0.8389050960540771,0.4845163822174072,0.5047286748886108,0.875,0.024232976138591766,0.613379955291748
1.3374384641647339,0.8444322347640991,0.49300622940063477,0.5090520977973938,0.875,0.023273365572094917,0.6185636520385742
1.348299264907837,0.850095272064209,0.49820399284362793,0.5133606195449829,0.875,0.022222816944122314,0.6237983703613281
1.357361078262329,0.8545536398887634,0.5028074383735657,0.5163652896881104,0.875,0.020888235419988632,0.6277332305908203
1.3635900020599365,0.8579050302505493,0.5056849718093872,0.5178856253623962,0.875,0.01932770572602749,0.6302975416183472
1.3666064739227295,0.8606058955192566,0.5060005784034729,0.5179040431976318,0.875,0.0188502985984087,0.6317755579948425
1.3672511577606201,0.8623183965682983,0.5049327611923218,0.5155813694000244,0.875,0.021734613925218582,0.6317314505577087
1.3650665283203125,0.8628997802734375,0.502166748046875,0.5110011696815491,0.875,0.025904256850481033,0.6297482848167419
1.3595629930496216,0.8625560998916626,0.497006893157959,0.5051676034927368,0.875,0.02621285803616047,0.6258795261383057
1.3530755043029785,0.8622424006462097,0.4908331036567688,0.4991147220134735,0.875,0.026328522711992264,0.6208824515342712
1.3444041013717651,0.8628177642822266,0.4815863370895386,0.49456658959388733,0.875,0.026827052235603333,0.6162799000740051
1.331038236618042,0.8667680621147156,0.4642701745033264,0.493429034948349,0.875,0.026746395975351334,0.6137189269065857
1.3170785903930664,0.8707174062728882,0.4463611841201782,0.4925221800804138,0.875,0.026372196152806282,0.6107310652732849
1.3026845455169678,0.8744749426841736,0.4282096028327942,0.4913315176963806,0.875,0.030729753896594048,0.6067190766334534
1.287060260772705,0.8784032464027405,0.4086570143699646,0.4898677170276642,0.875,0.038412827998399734,0.6014950275421143
1.2708770036697388,0.8818824291229248,0.38899457454681396,0.4879298806190491,0.875,0.037760812789201736,0.5948725342750549
1.253786563873291,0.8850041627883911,0.3687824010848999,0.4851483702659607,0.875,0.051436249166727066,0.586751401424408
1.2326607704162598,0.8881582021713257,0.3445025682449341,0.48215168714523315,0.875,0.048972610384225845,0.578345537185669
1.2062731981277466,0.8908448815345764,0.31542831659317017,0.4796215891838074,0.875,0.047115664929151535,0.5708348751068115
1.1795079708099365,0.8929370045661926,0.2865709662437439,0.47739115357398987,0.8928571428571429,0.04244927689433098,0.5649887323379517
1.1488453149795532,0.8946927785873413,0.2541525363922119,0.4758254289627075,0.8928571428571429,0.04061930254101753,0.5609749555587769
1.123238444328308,0.8951106667518616,0.22812777757644653,0.4738791286945343,0.8928571428571429,0.039224911481142044,0.557678759098053
1.1095727682113647,0.8939643502235413,0.2156084179878235,0.4715307950973511,0.8928571428571429,0.039166465401649475,0.5547665953636169
1.1110327243804932,0.8941237330436707,0.2169089913368225,0.46802031993865967,0.8928571428571429,0.04113151878118515,0.5517546534538269
1.111169457435608,0.8907685279846191,0.22040092945098877,0.46293824911117554,0.8928571428571429,0.039827749133110046,0.5480300188064575
1.109695315361023,0.8822237849235535,0.22747153043746948,0.45584434270858765,0.8928571428571429,0.03801178187131882,0.5429419279098511
1.1078401803970337,0.8659669160842896,0.24187326431274414,0.4459947943687439,0.8928571428571429,0.03576446324586868,0.5353889465332031
1.1056467294692993,0.8407017588615417,0.26494497060775757,0.43536683917045593,0.8928571428571429,0.035001955926418304,0.5260407328605652
1.1026504039764404,0.8104987144470215,0.29215168952941895,0.4277329444885254,0.8928571428571429,0.03226166591048241,0.5186265707015991
1.100814700126648,0.7747272253036499,0.32608747482299805,0.42142021656036377,0.8928571428571429,0.029056420549750328,0.5127217173576355
1.1007664203643799,0.740470290184021,0.3602961301803589,0.4161067008972168,0.8928571428571429,0.02565816231071949,0.5084285140037537
1.1019129753112793,0.7096166610717773,0.39229631423950195,0.4142739772796631,0.8928571428571429,0.025266055017709732,0.5064112544059753
1.1019052267074585,0.7161294221878052,0.3857758045196533,0.41660284996032715,0.8928571428571429,0.022348659113049507,0.5096240639686584
1.1010956764221191,0.7225289940834045,0.3785666823387146,0.42287880182266235,0.8928571428571429,0.020092051476240158,0.5207575559616089
1.1008683443069458,0.7260164022445679,0.37485194206237793,0.4308702349662781,0.8928571428571429,0.01833127997815609,0.5330628156661987
1.1022734642028809,0.7268054485321045,0.37546801567077637,0.4400636553764343,0.875,0.016167007386684418,0.5420513153076172
1.1024894714355469,0.7235866785049438,0.378902792930603,0.4455038011074066,0.875,0.015007668174803257,0.5453366041183472
1.1034252643585205,0.7175836563110352,0.38584160804748535,0.44581371545791626,0.875,0.01417550165206194,0.5449703931808472
1.1042945384979248,0.7107370495796204,0.39355748891830444,0.4434415400028229,0.875,0.016129111871123314,0.5431697964668274
1.104321002960205,0.7043234705924988,0.3999975323677063,0.44042354822158813,0.875,0.017606815323233604,0.5411367416381836
1.1034599542617798,0.6978504657745361,0.40560948848724365,0.43672844767570496,0.875,0.016360940411686897,0.5385943651199341
1.1021274328231812,0.6914111971855164,0.4107162356376648,0.43268901109695435,0.875,0.018072405830025673,0.5356400609016418
1.1017591953277588,0.684499979019165,0.41725921630859375,0.4283350110054016,0.875,0.022840799763798714,0.532313346862793
1.1025068759918213,0.677580714225769,0.42492616176605225,0.42360973358154297,0.875,0.020574336871504784,0.5284596681594849
1.1024576425552368,0.6705096364021301,0.4319480061531067,0.41858434677124023,0.875,0.018818754702806473,0.5239609479904175
1.102210521697998,0.6619459390640259,0.44026458263397217,0.41213828325271606,0.875,0.01752280816435814,0.517765998840332
1.10458242893219,0.6514208912849426,0.4531615376472473,0.404001921415329,0.875,0.01704619638621807,0.5096068382263184
1.1046282052993774,0.6407868266105652,0.46384137868881226,0.3963877260684967,0.875,0.015202631242573261,0.5010631084442139
1.104805827140808,0.6300849914550781,0.47472083568573,0.388866662979126,0.875,0.015027597546577454,0.4917340874671936
1.1042412519454956,0.6193484663963318,0.4848927855491638,0.3812634348869324,0.875,0.012805741280317307,0.48150745034217834
1.1036828756332397,0.608805775642395,0.4948770999908447,0.37378549575805664,0.875,0.010664775967597961,0.4707321226596832
1.1020766496658325,0.5987775325775146,0.5032991170883179,0.36675602197647095,0.875,0.009823481552302837,0.45985931158065796
1.100749135017395,0.5888824462890625,0.5118666887283325,0.36017483472824097,0.875,0.013677097856998444,0.4491618275642395
1.0983539819717407,0.5799255967140198,0.518428385257721,0.3544440269470215,0.875,0.011777661740779877,0.4392310380935669
1.0957343578338623,0.5716968178749084,0.5240375399589539,0.3495028614997864,0.875,0.010296743363142014,0.43023374676704407
1.0938644409179688,0.5637760162353516,0.5300884246826172,0.3448987603187561,0.875,0.009149580262601376,0.4218418598175049
1.0952105522155762,0.5553380250930786,0.5398725271224976,0.3405880331993103,0.875,0.008261545561254025,0.41440609097480774
1.0955533981323242,0.5475929379463196,0.5479604601860046,0.3370414972305298,0.875,0.008165591396391392,0.4080848693847656
1.0951621532440186,0.5405035018920898,0.5546586513519287,0.33410799503326416,0.875,0.013479462824761868,0.402773916721344
1.0940897464752197,0.5338000059127808,0.560289740562439,0.33160993456840515,0.875,0.011610235087573528,0.39821958541870117
1.0924698114395142,0.5274306535720825,0.5650391578674316,0.32946527004241943,0.875,0.009898561984300613,0.394326388835907
1.090764045715332,0.5212106108665466,0.5695534348487854,0.3275677561759949,0.875,0.008927582763135433,0.39101696014404297
1.091219186782837,0.5135286450386047,0.5776905417442322,0.3255299925804138,0.875,0.00716752465814352,0.38817304372787476
1.0908093452453613,0.5062118172645569,0.5845975279808044,0.32367753982543945,0.875,0.00672448193654418,0.385678768157959
1.089478850364685,0.49939462542533875,0.5900842249393463,0.3221278786659241,0.875,0.006433772388845682,0.3836798667907715
1.0885471105575562,0.4929085373878479,0.5956385731697083,0.32073941826820374,0.875,0.006215618923306465,0.3820330798625946
1.0867996215820312,0.4870956242084503,0.5997039973735809,0.31951963901519775,0.875,0.006966719403862953,0.38061627745628357
1.0848846435546875,0.48160290718078613,0.6032817363739014,0.31838804483413696,0.875,0.006744920276105404,0.37950399518013
1.0829013586044312,0.47633498907089233,0.6065663695335388,0.3172881603240967,0.875,0.006513034459203482,0.3785998225212097
1.0808722972869873,0.47136661410331726,0.60950568318367,0.3162350058555603,0.875,0.006313038524240255,0.37794041633605957
1.0794310569763184,0.46630600094795227,0.6131250560283661,0.31504887342453003,0.875,0.006326728966087103,0.3774525225162506
1.0789456367492676,0.4615030586719513,0.6174425780773163,0.3138415813446045,0.875,0.005971367005258799,0.37707850337028503
1.078314185142517,0.4569859504699707,0.6213282346725464,0.31262654066085815,0.875,0.005540178157389164,0.376811683177948
1.077549695968628,0.4527377486228943,0.6248119473457336,0.31139329075813293,0.875,0.00632089376449585,0.37662339210510254
1.076737880706787,0.4487438201904297,0.6279940605163574,0.31010428071022034,0.875,0.005847186781466007,0.37650927901268005
1.0760717391967773,0.44530579447746277,0.6307659447193146,0.3087579011917114,0.875,0.005188086070120335,0.37645643949508667
1.0754069089889526,0.4423004388809204,0.6331064701080322,0.30747395753860474,0.875,0.0050580152310431,0.3765289783477783
1.0750585794448853,0.439192533493042,0.6358660459518433,0.3057657480239868,0.875,0.01551271416246891,0.3765118718147278
1.0743893384933472,0.43657195568084717,0.6378173828125,0.3041282892227173,0.875,0.013272291980683804,0.37663230299949646
1.0732076168060303,0.4344809651374817,0.6387266516685486,0.30262863636016846,0.875,0.011541959829628468,0.37692514061927795
1.0716352462768555,0.4327087104320526,0.6389265358448029,0.3009161055088043,0.875,0.010196556337177753,0.3771139979362488
1.0721302032470703,0.4286326766014099,0.6434975266456604,0.29329395294189453,0.875,0.009163368493318558,0.3737249970436096
1.071474552154541,0.42555397748947144,0.6459205746650696,0.2851288914680481,0.875,0.00803291704505682,0.3678502142429352
1.0695772171020508,0.4231378138065338,0.646439403295517,0.27689141035079956,0.875,0.006586082745343447,0.3593560457229614
1.0663484334945679,0.4211384654045105,0.6452099680900574,0.26921314001083374,0.875,0.00585739454254508,0.3495335578918457
1.061684250831604,0.41948431730270386,0.6421999335289001,0.2628040313720703,0.875,0.005475242156535387,0.34070611000061035
1.0556339025497437,0.4181520938873291,0.6374818086624146,0.2577137351036072,0.875,0.005355332046747208,0.334055632352829
1.048058032989502,0.4172503352165222,0.6308076977729797,0.2537074089050293,0.875,0.005219031125307083,0.32941100001335144
1.0389418601989746,0.4166548252105713,0.6222870349884033,0.2500728964805603,0.875,0.004538379609584808,0.32557985186576843
1.0281314849853516,0.4163011908531189,0.6118302941322327,0.24672505259513855,0.875,0.004605337977409363,0.3221401572227478
1.0154494047164917,0.41610854864120483,0.5993408560752869,0.24384483695030212,0.875,0.0064242626540362835,0.31916266679763794
1.0007587671279907,0.4161376655101776,0.5846211016178131,0.24174976348876953,0.875,0.009175436571240425,0.31705841422080994
0.9838597774505615,0.4180682897567749,0.5657914876937866,0.24087677896022797,0.875,0.007881401106715202,0.3164309561252594
0.9648773670196533,0.420504093170166,0.5443732738494873,0.24075064063072205,0.875,0.008615314029157162,0.31674572825431824
0.9442991018295288,0.42262548208236694,0.5216736197471619,0.240174800157547,0.875,0.008638208732008934,0.3163476586341858
0.9226643443107605,0.4240489602088928,0.4986153841018677,0.2385053038597107,0.875,0.00786947924643755,0.31413960456848145
0.899711012840271,0.42561107873916626,0.47409993410110474,0.23801429569721222,0.875,0.008165687322616577,0.3133941888809204
0.878455400466919,0.4270062744617462,0.45144912600517273,0.23771147429943085,0.875,0.007455793675035238,0.3127959668636322
0.8874157667160034,0.42830169200897217,0.45911407470703125,0.23770077526569366,0.875,0.006093124393373728,0.31257620453834534
0.8960888981819153,0.429544597864151,0.4665443003177643,0.23798073828220367,0.875,0.005219599697738886,0.31278103590011597
0.9044919013977051,0.4305717647075653,0.47392013669013977,0.23813678324222565,0.875,0.004402283113449812,0.31276726722717285
0.9123966693878174,0.43148475885391235,0.48091191053390503,0.23836596310138702,0.875,0.05324142426252365,0.31284230947494507
0.919768214225769,0.4321900010108948,0.48757821321487427,0.2385113388299942,0.875,0.04932524263858795,0.3127771019935608
0.9264076352119446,0.4327799677848816,0.493627667427063,0.23868530988693237,0.875,0.04999798908829689,0.3127155303955078
0.9322802424430847,0.4331774115562439,0.4991028308868408,0.23873727023601532,0.875,0.05636048689484596,0.3124466836452484
0.9605558514595032,1.1263110637664795,-0.16575521230697632,0.8025575876235962,0.9107142857142857,0.06118738651275635,0.8607580661773682
0.9348304271697998,1.1124367713928223,-0.17760634422302246,0.7955494523048401,0.9464285714285714,0.06175391376018524,0.8577426671981812
0.9167956113815308,1.1042287349700928,-0.187433123588562,0.7901909351348877,0.9464285714285714,0.05952715128660202,0.855804443359375
0.9074771404266357,1.0942497253417969,-0.18677258491516113,0.7835880517959595,0.9464285714285714,0.059440456330776215,0.8542397022247314
0.896384060382843,1.0849287509918213,-0.18854469060897827,0.775053858757019,0.9464285714285714,0.05723235383629799,0.8527740240097046
0.878585696220398,1.0690451860427856,-0.1904594898223877,0.7635431289672852,0.9464285714285714,0.05334533005952835,0.8499765396118164
0.8513674736022949,1.048520803451538,-0.19715332984924316,0.750511884689331,0.9642857142857143,0.04840252548456192,0.8430278301239014
0.8222900629043579,1.0292834043502808,-0.20699334144592285,0.7417014837265015,0.9642857142857143,0.04905253276228905,0.8359526991844177
0.7976798415184021,1.0156035423278809,-0.21792370080947876,0.7370059490203857,0.9642857142857143,0.05162455886602402,0.8319681286811829
0.7813748717308044,1.0043538808822632,-0.22297900915145874,0.7351096868515015,0.9642857142857143,0.054542649537324905,0.8307231664657593
0.7718021869659424,0.9949796199798584,-0.22317743301391602,0.7353076934814453,0.9642857142857143,0.05463218316435814,0.8335787057876587
0.7614849805831909,0.9928207993507385,-0.2313358187675476,0.7362337112426758,0.9642857142857143,0.048760030418634415,0.8425662517547607
0.749732255935669,1.0016651153564453,-0.25193285942077637,0.7378945350646973,0.9642857142857143,0.046803053468465805,0.8554820418357849
0.7449880838394165,1.00605046749115,-0.2610623836517334,0.7395921349525452,0.9642857142857143,0.04491323232650757,0.8619992733001709
0.7549237012863159,0.9992265701293945,-0.2443028688430786,0.7377969622612,0.9642857142857143,0.041131578385829926,0.8521403074264526
0.7624893188476562,0.9821136593818665,-0.2196243405342102,0.7355474233627319,0.9464285714285714,0.04709344357252121,0.8346813917160034
0.7657021284103394,0.9642285108566284,-0.19852638244628906,0.7369307279586792,0.9464285714285714,0.05471189692616463,0.8232431411743164
0.7638752460479736,0.9539963006973267,-0.19012105464935303,0.7426234483718872,0.9464285714285714,0.044030483812093735,0.82429039478302
0.7589364647865295,0.939578115940094,-0.18064165115356445,0.7477819919586182,0.9464285714285714,0.03870194032788277,0.8314710855484009
0.753929615020752,0.9290050268173218,-0.17507541179656982,0.7478252649307251,0.9464285714285714,0.04458681493997574,0.8367943167686462
0.7559064626693726,0.9176986217498779,-0.16179215908050537,0.737356424331665,0.9464285714285714,0.0453612394630909,0.8322560787200928
0.7523488998413086,0.8879247903823853,-0.13557589054107666,0.7047028541564941,0.9464285714285714,0.04101814702153206,0.8097987771034241
0.7380515336990356,0.8743517994880676,-0.13630026578903198,0.6799904704093933,0.9464285714285714,0.03986058756709099,0.7864357233047485
0.7324050664901733,0.8567686676979065,-0.12436360120773315,0.6570568084716797,0.9464285714285714,0.038684166967868805,0.7538394927978516
0.7353870272636414,0.8516006469726562,-0.11621361970901489,0.6433205008506775,0.9464285714285714,0.03405783697962761,0.7426890730857849
0.7400047779083252,0.8524140119552612,-0.11240923404693604,0.6398029327392578,0.9464285714285714,0.031003182753920555,0.7491976022720337
0.7408952713012695,0.855949878692627,-0.11505460739135742,0.6412656903266907,0.9464285714285714,0.02888769656419754,0.7574962973594666
0.738946259021759,0.8560500144958496,-0.11710375547409058,0.6383205652236938,0.9464285714285714,0.029360119253396988,0.7584704160690308
0.7306674122810364,0.8582568764686584,-0.12758946418762207,0.6328824758529663,0.9464285714285714,0.030387943610548973,0.7496037483215332
0.7193741798400879,0.8596687912940979,-0.14029461145401,0.6256077885627747,0.9464285714285714,0.03158212825655937,0.7327944040298462
0.704801619052887,0.8631938695907593,-0.15839225053787231,0.6228676438331604,0.9464285714285714,0.03349887952208519,0.7237738966941833
0.6863299608230591,0.8751193284988403,-0.18878936767578125,0.622199535369873,0.9464285714285714,0.035290952771902084,0.7243754863739014
0.6675142049789429,0.8876845836639404,-0.22017037868499756,0.6220741868019104,0.9464285714285714,0.03332556039094925,0.7291169166564941
0.6606936454772949,0.8954305648803711,-0.23473691940307617,0.6194806098937988,0.9285714285714286,0.033222746104002,0.7309584617614746
0.6532046794891357,0.9002728462219238,-0.24706816673278809,0.61626136302948,0.9285714285714286,0.03275081887841225,0.727872371673584
0.646631121635437,0.9046429991722107,-0.2580118775367737,0.6143697500228882,0.9285714285714286,0.03673916682600975,0.722109854221344
0.6414608359336853,0.9089329838752747,-0.26747214794158936,0.6142235398292542,0.9285714285714286,0.03866419196128845,0.7169974446296692
0.651511549949646,0.9139124155044556,-0.26240086555480957,0.6154906749725342,0.9285714285714286,0.041097912937402725,0.7139807939529419
0.6645184755325317,0.9180642366409302,-0.25354576110839844,0.6160977482795715,0.9285714285714286,0.04426358640193939,0.7107276320457458
0.6780894994735718,0.9225736856460571,-0.24448418617248535,0.616574764251709,0.9285714285714286,0.04735101759433746,0.7079401016235352
0.6942275166511536,0.9255410432815552,-0.2313135266304016,0.6167935132980347,0.9107142857142857,0.04614855721592903,0.7057378888130188
0.7121038436889648,0.9272551536560059,-0.21515130996704102,0.6167634725570679,0.9107142857142857,0.042723800987005234,0.7037535905838013
0.7292590141296387,0.9272728562355042,-0.19801384210586548,0.615973711013794,0.9107142857142857,0.04085075482726097,0.7012064456939697
0.7462884187698364,0.9240800738334656,-0.17779165506362915,0.6144104599952698,0.9107142857142857,0.04179083928465843,0.6981135606765747
0.76347815990448,0.9213161468505859,-0.15783798694610596,0.6124495267868042,0.9107142857142857,0.05175669863820076,0.6949455142021179
0.7806349992752075,0.9188181757926941,-0.13818317651748657,0.6099880337715149,0.9107142857142857,0.04732722043991089,0.6915493011474609
0.7984179258346558,0.9146490693092346,-0.11623114347457886,0.6076610684394836,0.9107142857142857,0.04274999722838402,0.6882419586181641
0.8158575296401978,0.9102902412414551,-0.09443271160125732,0.6044526100158691,0.9107142857142857,0.03790445998311043,0.684281587600708
0.8337739706039429,0.9067444801330566,-0.07297050952911377,0.6013193130493164,0.9107142857142857,0.03334273397922516,0.6800936460494995
0.8509151935577393,0.8991006016731262,-0.04818540811538696,0.5933460593223572,0.9107142857142857,0.028808359056711197,0.6723426580429077
0.8662475347518921,0.8932373523712158,-0.02698981761932373,0.5861729383468628,0.9285714285714286,0.023845043033361435,0.6653026938438416
0.8810563087463379,0.8863933682441711,-0.005337059497833252,0.5773961544036865,0.9285714285714286,0.02104724571108818,0.6571042537689209
0.8960450291633606,0.8820745944976807,0.013970434665679932,0.568346381187439,0.9285714285714286,0.018087955191731453,0.6487101316452026
0.9119266271591187,0.8771194219589233,0.03480720520019531,0.5567048192024231,0.9285714285714286,0.015739426016807556,0.6377361416816711
0.9275023937225342,0.8726165294647217,0.0548858642578125,0.543773353099823,0.9285714285714286,0.015303836204111576,0.625021755695343
0.9411489367485046,0.8676822185516357,0.0734667181968689,0.5309677124023438,0.9285714285714286,0.01499699056148529,0.6113752126693726
0.9520549774169922,0.8638649582862854,0.08819001913070679,0.5198786854743958,0.9285714285714286,0.015477705746889114,0.5982295274734497
0.9606004953384399,0.8583132028579712,0.10228729248046875,0.5106642246246338,0.9285714285714286,0.01573444902896881,0.5862990617752075
0.9648197889328003,0.855743408203125,0.10907638072967529,0.5057641863822937,0.9285714285714286,0.015345602296292782,0.5795459747314453
0.9647625684738159,0.8542972803115845,0.11046528816223145,0.5037135481834412,0.9285714285714286,0.015232729725539684,0.5772991180419922
0.9616550207138062,0.8555138111114502,0.10614120960235596,0.5028010606765747,0.9285714285714286,0.014675144106149673,0.5768228769302368
0.9561857581138611,0.8545019030570984,0.1016838550567627,0.5015652775764465,0.9285714285714286,0.014188181608915329,0.5764106512069702
0.9490737915039062,0.8532637357711792,0.09581005573272705,0.5006450414657593,0.9285714285714286,0.013866167515516281,0.5766350626945496
0.9419302344322205,0.8505899906158447,0.09134024381637573,0.49911049008369446,0.9285714285714286,0.013351703062653542,0.5762946605682373
0.9358146786689758,0.8475111722946167,0.08830350637435913,0.49688929319381714,0.9285714285714286,0.012765413150191307,0.5753403902053833
0.9300869107246399,0.8442769646644592,0.08580994606018066,0.4944673776626587,0.9285714285714286,0.012604225426912308,0.5742846727371216
0.9250953197479248,0.8457337021827698,0.07936161756515503,0.4920312762260437,0.9285714285714286,0.013354686088860035,0.573227047920227
0.9202890396118164,0.8483594655990601,0.07192957401275635,0.4896373152732849,0.9285714285714286,0.01319302897900343,0.5721816420555115
0.9159063100814819,0.8517307043075562,0.06417560577392578,0.4875493049621582,0.9285714285714286,0.01176479458808899,0.5713629722595215
0.9116418361663818,0.8549005389213562,0.056741297245025635,0.48580271005630493,0.9285714285714286,0.011125382035970688,0.570809006690979
0.9065920114517212,0.8574937582015991,0.04909825325012207,0.4844968914985657,0.9285714285714286,0.011092868633568287,0.5707724094390869
0.9002817869186401,0.8570445775985718,0.04323720932006836,0.483113557100296,0.9285714285714286,0.010980164632201195,0.5707108974456787
0.8937898874282837,0.855739414691925,0.03805047273635864,0.4817661643028259,0.9285714285714286,0.011032131500542164,0.5704637765884399
0.8921159505844116,0.8583352565765381,0.033780694007873535,0.48140445351600647,0.9285714285714286,0.011541195213794708,0.5710023045539856
0.8908854126930237,0.8601206541061401,0.030764758586883545,0.48131442070007324,0.9285714285714286,0.013667795807123184,0.5716222524642944
0.8899118900299072,0.8621031045913696,0.027808785438537598,0.4815642237663269,0.9285714285714286,0.015619774349033833,0.5724563002586365
0.8891316056251526,0.864021360874176,0.025110244750976562,0.48209238052368164,0.9285714285714286,0.014722853899002075,0.5734683871269226
0.8885393738746643,0.865755558013916,0.02278381586074829,0.4828687608242035,0.9285714285714286,0.013953426852822304,0.5746334791183472
0.8885499238967896,0.8688340187072754,0.01971590518951416,0.48394840955734253,0.9285714285714286,0.01359038520604372,0.5760571956634521
0.888849139213562,0.8723437786102295,0.01650536060333252,0.48504358530044556,0.9285714285714286,0.01311342604458332,0.5776152610778809
0.8892199993133545,0.8753180503845215,0.013901948928833008,0.4860152006149292,0.9285714285714286,0.012644884176552296,0.5791666507720947
0.8897542953491211,0.8772090673446655,0.012545228004455566,0.4867572784423828,0.9285714285714286,0.012264858931303024,0.5804388523101807
0.8902642726898193,0.8775511980056763,0.012713074684143066,0.4869920015335083,0.9285714285714286,0.011825443245470524,0.5812721848487854
0.8908447027206421,0.8778246641159058,0.013020038604736328,0.4872392416000366,0.9285714285714286,0.011455606669187546,0.5820931196212769
0.8914054036140442,0.877679705619812,0.013725697994232178,0.48720332980155945,0.9285714285714286,0.011096712201833725,0.5826905965805054
0.8920661211013794,0.8774324059486389,0.014633715152740479,0.4870932698249817,0.9285714285714286,0.011150645092129707,0.5831903219223022
0.8926874399185181,0.8768751621246338,0.015812277793884277,0.4867406487464905,0.9285714285714286,0.010491824708878994,0.5834990739822388
0.8933827877044678,0.8762852549552917,0.017097532749176025,0.4863310754299164,0.9285714285714286,0.010152662172913551,0.5837160348892212
0.89397132396698,0.8752710819244385,0.018700242042541504,0.48568132519721985,0.9285714285714286,0.01040730345994234,0.5836920142173767
0.8945721983909607,0.8740091323852539,0.020563066005706787,0.48475340008735657,0.9285714285714286,0.010018463246524334,0.5834072232246399
0.895006537437439,0.8718349933624268,0.023171544075012207,0.4832455813884735,0.9285714285714286,0.009486043825745583,0.5826395153999329
0.8953108191490173,0.8693585991859436,0.02595221996307373,0.4816983938217163,0.9285714285714286,0.01101475115865469,0.5817595720291138
0.8955056071281433,0.8665844798088074,0.028921127319335938,0.479947954416275,0.9285714285714286,0.010988198220729828,0.5806549787521362
0.8958919048309326,0.864747166633606,0.03114473819732666,0.47831305861473083,0.9285714285714286,0.01202918030321598,0.5797162055969238
0.8963510990142822,0.8676000833511353,0.028751015663146973,0.4767647385597229,0.9285714285714286,0.02633086033165455,0.5788418054580688
0.8967840671539307,0.872963011264801,0.02382105588912964,0.4753161072731018,0.9285714285714286,0.014895486645400524,0.5779731273651123
0.8973649740219116,0.8786492347717285,0.018715739250183105,0.4740440249443054,0.9285714285714286,0.012802289798855782,0.5772420167922974
0.8977463245391846,0.8840612173080444,0.013685107231140137,0.4729994535446167,0.9285714285714286,0.012399817816913128,0.5765663385391235
0.899738073348999,0.8837760090827942,0.015962064266204834,0.47221118211746216,0.9285714285714286,0.01202739030122757,0.5759245753288269
0.9038893580436707,0.8709585070610046,0.032930850982666016,0.47008877992630005,0.9285714285714286,0.012358786538243294,0.5739253163337708
0.9042134284973145,0.8871995806694031,0.017013847827911377,0.46597591042518616,0.9285714285714286,0.012453203089535236,0.5711145401000977
0.9052262306213379,0.8862137794494629,0.019012451171875,0.46475479006767273,0.9285714285714286,0.012684633024036884,0.5699920654296875
0.9043360948562622,0.8967081308364868,0.007627964019775391,0.4643135368824005,0.9285714285714286,0.013062858954071999,0.5697575807571411
0.9049453735351562,0.8970891237258911,0.007856249809265137,0.46410131454467773,0.9285714285714286,0.013614672236144543,0.5693476796150208
0.904069721698761,0.906758189201355,-0.002688467502593994,0.4645012319087982,0.9285714285714286,0.01331171952188015,0.5699782967567444
0.9050028324127197,0.9067963361740112,-0.001793503761291504,0.46447843313217163,0.9285714285714286,0.013178233988583088,0.5698093175888062
0.9042551517486572,0.9146264791488647,-0.01037132740020752,0.464763343334198,0.9285714285714286,0.01289614848792553,0.5704752206802368
0.9057653546333313,0.912812352180481,-0.007046997547149658,0.4640823006629944,0.9285714285714286,0.01266299095004797,0.5698643922805786
0.9053974747657776,0.9196905493736267,-0.014293074607849121,0.46417826414108276,0.9285714285714286,0.011928814463317394,0.5705839991569519
0.9070726633071899,0.9176343083381653,-0.010561645030975342,0.4632273316383362,0.9285714285714286,0.011735274456441402,0.5697243213653564
0.9068425893783569,0.9235119819641113,-0.016669392585754395,0.46309417486190796,0.9285714285714286,0.014220863580703735,0.5702799558639526
0.9084809422492981,0.9220075011253357,-0.013526558876037598,0.4621719419956207,0.9285714285714286,0.014483083039522171,0.5695059299468994
0.9084796905517578,0.9268451929092407,-0.01836550235748291,0.4619729816913605,0.9285714285714286,0.014710191637277603,0.5700226426124573
0.9098544716835022,0.9266459345817566,-0.016791462898254395,0.4610590636730194,0.9285714285714286,0.014826427213847637,0.5695677995681763
0.9106111526489258,0.9288195967674255,-0.018208444118499756,0.46006208658218384,0.9285714285714286,0.01510474644601345,0.5693442225456238
0.9125699996948242,0.9311119318008423,-0.018541932106018066,0.45890820026397705,0.9285714285714286,0.015601870603859425,0.5688433647155762
0.9139043092727661,0.933596134185791,-0.019691824913024902,0.45803844928741455,0.9285714285714286,0.01658732257783413,0.568809449672699
0.9150240421295166,0.9358125925064087,-0.02078855037689209,0.4572295546531677,0.9285714285714286,0.016257572919130325,0.5688917636871338
0.9163154363632202,0.9386522173881531,-0.02233678102493286,0.45665794610977173,0.9285714285714286,0.017775701358914375,0.5693038702011108
0.9180892705917358,0.9413736462593079,-0.02328437566757202,0.45611298084259033,0.9285714285714286,0.018236787989735603,0.5697727203369141
0.9195011258125305,0.9449738264083862,-0.025472700595855713,0.4558667540550232,0.9285714285714286,0.0208135973662138,0.5706532597541809
0.9202004671096802,0.9508032202720642,-0.030602753162384033,0.45632636547088623,0.9285714285714286,0.019581448286771774,0.5724117755889893
0.9216693043708801,0.953859806060791,-0.03219050168991089,0.45595866441726685,0.9285714285714286,0.019830821081995964,0.5729662775993347
0.9218482971191406,0.9598256945610046,-0.037977397441864014,0.4558885991573334,0.9285714285714286,0.01893497072160244,0.5742177963256836
0.9253289699554443,0.9583925008773804,-0.033063530921936035,0.45312029123306274,0.9285714285714286,0.01945750042796135,0.5718669891357422
0.926243782043457,0.959963321685791,-0.033719539642333984,0.45047932863235474,0.9285714285714286,0.019395560026168823,0.5701847076416016
0.9277396202087402,0.9600467681884766,-0.03230714797973633,0.4467833340167999,0.9285714285714286,0.018915878608822823,0.5670211315155029
0.9274115562438965,0.9637210369110107,-0.03630948066711426,0.4436066150665283,0.9285714285714286,0.0187083650380373,0.5643495321273804
0.9278314113616943,0.9647112488746643,-0.03687983751296997,0.43942105770111084,0.9285714285714286,0.01857166551053524,0.5602163672447205
0.9315325617790222,0.9642460346221924,-0.032713472843170166,0.4348110556602478,0.9285714285714286,0.01826988160610199,0.5553226470947266
0.93618243932724,0.9620466232299805,-0.02586418390274048,0.4299182891845703,0.9285714285714286,0.017690133303403854,0.5497825741767883
0.940887451171875,0.9606032371520996,-0.01971578598022461,0.4256691336631775,0.9285714285714286,0.023841314017772675,0.5447598695755005
0.9454672932624817,0.9588619470596313,-0.013394653797149658,0.4218953549861908,0.9285714285714286,0.02331785298883915,0.540087103843689
0.948771595954895,0.9573296308517456,-0.008558034896850586,0.41871726512908936,0.9285714285714286,0.022875932976603508,0.5361536145210266
0.9507978558540344,0.9556269645690918,-0.004829108715057373,0.41610032320022583,0.9285714285714286,0.02437492273747921,0.5329802632331848
0.9529555439949036,0.9542903304100037,-0.0013347864151000977,0.4145347774028778,0.9285714285714286,0.025069789960980415,0.5310943126678467
0.9558984041213989,0.958945095539093,-0.003046691417694092,0.4134675860404968,0.9285714285714286,0.025706516578793526,0.5301542282104492
0.9602212905883789,0.9672041535377502,-0.006982862949371338,0.4136214852333069,0.9285714285714286,0.024767322465777397,0.5311768651008606
0.9641622304916382,0.9742338061332703,-0.01007157564163208,0.4146832227706909,0.9285714285714286,0.025479501113295555,0.5336179733276367
0.9681003093719482,0.9794187545776367,-0.011318445205688477,0.4160923957824707,0.9285714285714286,0.025567620992660522,0.5367014408111572
0.9715224504470825,0.9835658669471741,-0.012043416500091553,0.41757676005363464,0.9285714285714286,0.02528275176882744,0.5401843786239624
0.9746769666671753,0.9872961044311523,-0.01261913776397705,0.4192297160625458,0.9285714285714286,0.02439112588763237,0.5439865589141846
0.9781125783920288,0.9925220012664795,-0.014409422874450684,0.4217893183231354,0.9285714285714286,0.023727137595415115,0.548346221446991
0.9798623323440552,0.9969358444213867,-0.017073512077331543,0.4237857460975647,0.9107142857142857,0.023705413565039635,0.5519282817840576
0.981030285358429,1.0022834539413452,-0.02125316858291626,0.4258652329444885,0.9107142857142857,0.020941631868481636,0.55504310131073
0.9821649193763733,1.007745623588562,-0.02558070421218872,0.42783087491989136,0.9107142857142857,0.018069181591272354,0.5574719309806824
0.9839447736740112,1.0143758058547974,-0.030431032180786133,0.4299740791320801,0.9107142857142857,0.017393480986356735,0.5594218373298645
0.985160231590271,1.0213912725448608,-0.036231040954589844,0.43209725618362427,0.9107142857142857,0.01681753620505333,0.5607519149780273
0.985863447189331,1.028691053390503,-0.042827606201171875,0.43396830558776855,0.9107142857142857,0.01645941473543644,0.5614709854125977
0.9869102835655212,1.0359195470809937,-0.04900926351547241,0.4358654320240021,0.9107142857142857,0.01602974906563759,0.5619024038314819
0.9874701499938965,1.0411958694458008,-0.0537257194519043,0.4368835687637329,0.9107142857142857,0.015568481758236885,0.5614843368530273
0.9878151416778564,1.045536756515503,-0.057721614837646484,0.4374914765357971,0.9107142857142857,0.014403250068426132,0.5606772899627686
0.9881757497787476,1.0497316122055054,-0.06155586242675781,0.4379262328147888,0.9107142857142857,0.013343888334929943,0.5597862601280212
0.9884560108184814,1.0538766384124756,-0.06542062759399414,0.43822628259658813,0.9107142857142857,0.01303629856556654,0.5588397979736328
0.9886643886566162,1.057774305343628,-0.06910991668701172,0.43835848569869995,0.9107142857142857,0.012818633578717709,0.5577387809753418
0.9888319969177246,1.0612483024597168,-0.07241630554199219,0.43825778365135193,0.9107142857142857,0.012697843834757805,0.5563779473304749
0.9891139268875122,1.0652940273284912,-0.076180100440979,0.43828892707824707,0.9107142857142857,0.013214445672929287,0.5552194118499756
0.9876828789710999,1.0709428787231445,-0.08325999975204468,0.43873947858810425,0.9107142857142857,0.013079716823995113,0.5547008514404297
0.9865679144859314,1.0759034156799316,-0.08933550119400024,0.43898218870162964,0.9107142857142857,0.013189864344894886,0.5540796518325806
0.9854454398155212,1.0807790756225586,-0.09533363580703735,0.4391863942146301,0.9107142857142857,0.014798042364418507,0.5534560680389404
0.9847269058227539,1.085776686668396,-0.10104978084564209,0.43944627046585083,0.9107142857142857,0.015034601092338562,0.5530718564987183
0.9840540885925293,1.0899295806884766,-0.10587549209594727,0.4394877552986145,0.9107142857142857,0.01327919214963913,0.5525799989700317
0.9832773804664612,1.0942282676696777,-0.11095088720321655,0.439548134803772,0.9107142857142857,0.01318848691880703,0.5521326065063477
0.9823625087738037,1.0989344120025635,-0.11657190322875977,0.43967169523239136,0.9107142857142857,0.013039926066994667,0.5518293976783752
0.980660080909729,1.1030662059783936,-0.12240612506866455,0.4398823380470276,0.9107142857142857,0.012738147750496864,0.552006185054779
0.9840475916862488,1.1062120199203491,-0.12216442823410034,0.43992358446121216,0.9107142857142857,0.012567115016281605,0.5521398186683655
0.9905363321304321,1.1092108488082886,-0.11867451667785645,0.44001224637031555,0.8928571428571429,0.012783476151525974,0.5523946285247803
0.9976788759231567,1.1120665073394775,-0.1143876314163208,0.4400598704814911,0.8928571428571429,0.012668916024267673,0.5525493621826172
1.0055665969848633,1.115511417388916,-0.10994482040405273,0.44026947021484375,0.8928571428571429,0.012554177083075047,0.5528748035430908
1.0139693021774292,1.1194279193878174,-0.10545861721038818,0.4406008720397949,0.8928571428571429,0.012236731126904488,0.553268551826477
1.0229301452636719,1.1228442192077637,-0.0999140739440918,0.44086623191833496,0.8928571428571429,0.011948665603995323,0.5536715984344482
1.0320801734924316,1.1252493858337402,-0.0931692123413086,0.44089800119400024,0.8928571428571429,0.011689193546772003,0.5537683963775635
1.0415087938308716,1.1278650760650635,-0.0863562822341919,0.4410139322280884,0.8928571428571429,0.011419069021940231,0.5539630651473999
1.0515727996826172,1.1302855014801025,-0.07871270179748535,0.4411492943763733,0.8928571428571429,0.01151979435235262,0.5542455911636353
1.0618491172790527,1.1325531005859375,-0.07070398330688477,0.4412827491760254,0.8928571428571429,0.01134675182402134,0.5545253157615662
1.0723530054092407,1.1348458528518677,-0.06249284744262695,0.44148382544517517,0.8928571428571429,0.010832375846803188,0.5548691153526306
1.082918643951416,1.137312650680542,-0.05439400672912598,0.44176366925239563,0.8928571428571429,0.010591891594231129,0.5552704930305481
1.0934815406799316,1.1399205923080444,-0.04643905162811279,0.4421033263206482,0.8928571428571429,0.010313357226550579,0.5557137131690979
1.104145884513855,1.1426596641540527,-0.038513779640197754,0.4425416588783264,0.8928571428571429,0.010067248716950417,0.5563215017318726
1.114642858505249,1.1447522640228271,-0.030109405517578125,0.4426014721393585,0.8928571428571429,0.009513221681118011,0.5564430356025696
1.1247442960739136,1.147189736366272,-0.0224454402923584,0.4427112936973572,0.8928571428571429,0.007650767453014851,0.5565625429153442
1.1345460414886475,1.1496014595031738,-0.015055418014526367,0.442859947681427,0.8928571428571429,0.008036840707063675,0.5567264556884766
1.1438486576080322,1.1519720554351807,-0.008123397827148438,0.4430195987224579,0.8928571428571429,0.008301310241222382,0.5568681955337524
1.1525413990020752,1.154306411743164,-0.0017650127410888672,0.44318702816963196,0.8928571428571429,0.008867477998137474,0.5569931268692017
1.1605135202407837,1.1565662622451782,0.003947257995605469,0.44347143173217773,0.8928571428571429,0.009105555713176727,0.5572696328163147
1.167466402053833,1.1600978374481201,0.007368564605712891,0.4446204602718353,0.875,0.00888368021696806,0.5586198568344116
1.1736164093017578,1.1619067192077637,0.01170969009399414,0.44541633129119873,0.875,0.008690472692251205,0.559593677520752
1.1791706085205078,1.1629807949066162,0.0161898136138916,0.44611918926239014,0.875,0.009006287902593613,0.5605027675628662
1.1843452453613281,1.1635384559631348,0.02080678939819336,0.4467744827270508,0.875,0.00923975557088852,0.5613852739334106
1.188934564590454,1.163735270500183,0.025199294090270996,0.4475054442882538,0.875,0.009705059230327606,0.5623807907104492
1.1927235126495361,1.16342294216156,0.029300570487976074,0.4481660723686218,0.875,0.010010702535510063,0.5633214712142944
1.1955010890960693,1.1628506183624268,0.03265047073364258,0.4488474130630493,0.875,0.010345397517085075,0.5642547607421875
1.19806706905365,1.1619454622268677,0.03612160682678223,0.4495961666107178,0.875,0.010889576748013496,0.5652573108673096
1.1998639106750488,1.1607792377471924,0.039084672927856445,0.4503600299358368,0.875,0.011509688571095467,0.5662291646003723
1.2011780738830566,1.1593799591064453,0.04179811477661133,0.4511629045009613,0.875,0.012579809874296188,0.5671879053115845
1.2022490501403809,1.1578593254089355,0.04438972473144531,0.4520418047904968,0.875,0.013558633625507355,0.5681846141815186
1.2029030323028564,1.1556193828582764,0.04728364944458008,0.4529007375240326,0.875,0.013875049538910389,0.5691390037536621
1.2030435800552368,1.1520034074783325,0.0510401725769043,0.4536259174346924,0.875,0.014314571395516396,0.5699755549430847
1.203029990196228,1.1475841999053955,0.05544579029083252,0.45423078536987305,0.875,0.014606364071369171,0.5707073211669922
1.2018942832946777,1.1435210704803467,0.058373212814331055,0.45516395568847656,0.875,0.014758897013962269,0.5717812776565552
1.20013427734375,1.1391034126281738,0.06103086471557617,0.45631954073905945,0.8928571428571429,0.01487111859023571,0.5730597972869873
1.19926917552948,1.1341238021850586,0.06514537334442139,0.45753365755081177,0.8928571428571429,0.01498250849545002,0.5743722319602966
1.2004530429840088,1.1289646625518799,0.0714883804321289,0.45886966586112976,0.8928571428571429,0.014517601579427719,0.5757716298103333
1.2021853923797607,1.1237595081329346,0.07842588424682617,0.4603496789932251,0.8928571428571429,0.015044325962662697,0.5773199796676636
1.2040611505508423,1.1185925006866455,0.08546864986419678,0.46207913756370544,0.8928571428571429,0.015860913321375847,0.5790933966636658
1.2060184478759766,1.113485336303711,0.09253311157226562,0.46406617760658264,0.8928571428571429,0.015252884477376938,0.581089198589325
1.2083275318145752,1.11295485496521,0.09537267684936523,0.46627122163772583,0.8928571428571429,0.015800483524799347,0.5832422375679016
1.2116645574569702,1.1159813404083252,0.09568321704864502,0.46869879961013794,0.875,0.015471694059669971,0.5856212377548218
1.2149527072906494,1.1184132099151611,0.09653949737548828,0.4708561301231384,0.875,0.016986005008220673,0.5879268050193787
1.217621922492981,1.1208771467208862,0.09674477577209473,0.47340914607048035,0.875,0.02480308525264263,0.5906763076782227
1.2207759618759155,1.1225502490997314,0.09822571277618408,0.4761756360530853,0.875,0.02230239100754261,0.593548059463501
1.2234749794006348,1.123641014099121,0.09983396530151367,0.47925421595573425,0.875,0.014415633864700794,0.5965871214866638
1.2260057926177979,1.1241917610168457,0.10181403160095215,0.4826257526874542,0.875,0.013748113065958023,0.599692702293396
1.2279081344604492,1.1235036849975586,0.10440444946289062,0.4858787953853607,0.875,0.019989464432001114,0.6024613380432129
1.228570818901062,1.1204586029052734,0.10811221599578857,0.488253653049469,0.875,0.019970355555415154,0.6044688820838928
1.2290449142456055,1.1160341501235962,0.11301076412200928,0.4907311797142029,0.875,0.01797759160399437,0.6062000393867493
1.2288284301757812,1.1099867820739746,0.11884164810180664,0.4937517046928406,0.875,0.016311651095747948,0.6084942817687988
1.2268873453140259,1.1026438474655151,0.12424349784851074,0.4975787401199341,0.875,0.02154635637998581,0.6118854284286499
1.22248113155365,1.0929571390151978,0.12952399253845215,0.501981258392334,0.875,0.03207670524716377,0.6161592602729797
1.2183917760849,1.0839332342147827,0.1344585418701172,0.5074011087417603,0.875,0.03751721605658531,0.6217824220657349
1.213374376296997,1.0877220630645752,0.12565231323242188,0.5151433348655701,0.875,0.04096340388059616,0.6279795169830322
1.2097973823547363,1.090215802192688,0.11958158016204834,0.5224415063858032,0.875,0.04272633045911789,0.6337719559669495
1.2063400745391846,1.0922141075134277,0.11412596702575684,0.5295659303665161,0.875,0.04376492276787758,0.639661431312561
1.197300910949707,1.0961616039276123,0.10113930702209473,0.5364865064620972,0.875,0.04781810939311981,0.6444621086120605
1.1874220371246338,1.0970745086669922,0.0903475284576416,0.5406603813171387,0.875,0.04929410666227341,0.6469227075576782
1.176068902015686,1.0956648588180542,0.08040404319763184,0.5420876741409302,0.875,0.049085333943367004,0.6463758945465088
1.1649326086044312,1.093543529510498,0.0713890790939331,0.5419621467590332,0.875,0.04964159056544304,0.6440820693969727
1.154931902885437,1.0913341045379639,0.06359779834747314,0.5411546230316162,0.875,0.05213446170091629,0.641018807888031
1.1450918912887573,1.0899028778076172,0.05518901348114014,0.5400081872940063,0.875,0.05320543795824051,0.6375133991241455
1.1369494199752808,1.088187336921692,0.04876208305358887,0.5387527346611023,0.8928571428571429,0.05208996683359146,0.6339086294174194
1.1305217742919922,1.0856602191925049,0.044861555099487305,0.5374971032142639,0.8928571428571429,0.04949747025966644,0.6303146481513977
1.1254373788833618,1.0823454856872559,0.04309189319610596,0.5364391803741455,0.8928571428571429,0.04749499633908272,0.627131462097168
1.1233597993850708,1.0787612199783325,0.04459857940673828,0.5353062748908997,0.8928571428571429,0.047644272446632385,0.6237930655479431
1.1223822832107544,1.07291841506958,0.049463868141174316,0.5341233015060425,0.8928571428571429,0.043309956789016724,0.6202300190925598
1.1211185455322266,1.0649654865264893,0.056153059005737305,0.5334402322769165,0.8928571428571429,0.04065791890025139,0.6176691055297852
1.1197152137756348,1.0556309223175049,0.06408429145812988,0.5331816673278809,0.8928571428571429,0.04160333797335625,0.6160304546356201
1.1172137260437012,1.0451898574829102,0.07202386856079102,0.533257246017456,0.8928571428571429,0.038444433361291885,0.6151759624481201
1.1138020753860474,1.033352017402649,0.08045005798339844,0.5328651666641235,0.8928571428571429,0.028243055567145348,0.6140710115432739
1.1109132766723633,1.0213968753814697,0.08951640129089355,0.5324612855911255,0.8928571428571429,0.02693270333111286,0.6131821274757385
1.1074163913726807,1.0097582340240479,0.09765815734863281,0.5323073267936707,0.8928571428571429,0.021424639970064163,0.6126898527145386
1.1077864170074463,0.9977555274963379,0.1100308895111084,0.5323028564453125,0.8928571428571429,0.019577311351895332,0.6124507188796997
1.1147040128707886,0.9859211444854736,0.12878286838531494,0.5324779748916626,0.8928571428571429,0.01902545429766178,0.6124582290649414
1.1226133108139038,0.9745789170265198,0.14803439378738403,0.5327736139297485,0.8928571428571429,0.01889657787978649,0.6126066446304321
1.1336597204208374,0.9621468782424927,0.17151284217834473,0.5329530835151672,0.8928571428571429,0.019128618761897087,0.6127833724021912
1.1430602073669434,0.9500246047973633,0.19303560256958008,0.5298702120780945,0.8928571428571429,0.01913246512413025,0.6113151907920837
1.1516673564910889,0.9388751983642578,0.21279215812683105,0.5168904662132263,0.8928571428571429,0.02013557031750679,0.60225510597229
1.1595479249954224,0.9380513429641724,0.22149658203125,0.5115951299667358,0.8928571428571429,0.027419796213507652,0.5979113578796387
1.166412591934204,0.9453951120376587,0.2210174798965454,0.5234102606773376,0.8928571428571429,0.027350733056664467,0.6075035333633423
1.1719573736190796,0.9516053199768066,0.22035205364227295,0.5322194695472717,0.8928571428571429,0.03105642832815647,0.6130831241607666
1.1775274276733398,0.9576431512832642,0.21988427639007568,0.5349208116531372,0.8928571428571429,0.038099102675914764,0.6142210960388184
1.1831811666488647,0.9634075164794922,0.21977365016937256,0.5357259511947632,0.8928571428571429,0.04631764814257622,0.6145945191383362
1.1895588636398315,0.9688886404037476,0.22067022323608398,0.5362491607666016,0.8928571428571429,0.04529402032494545,0.6149376630783081
1.1945829391479492,0.9728999137878418,0.22168302536010742,0.5368710160255432,0.875,0.043796852231025696,0.6154485940933228
1.1996175050735474,0.975580096244812,0.22403740882873535,0.5373982191085815,0.875,0.039756860584020615,0.6158628463745117
1.2053937911987305,0.9753252267837524,0.23006856441497803,0.5359618067741394,0.875,0.03602771461009979,0.6143771409988403
1.2122540473937988,0.972435712814331,0.23981833457946777,0.5337556600570679,0.875,0.032560162246227264,0.6127028465270996
1.2198987007141113,0.9661657810211182,0.25373291969299316,0.529731035232544,0.875,0.034991953521966934,0.6109088659286499
1.2282135486602783,0.9552737474441528,0.2729398012161255,0.5213563442230225,0.875,0.03374701738357544,0.6081205606460571
1.2364342212677002,0.9404207468032837,0.2960134744644165,0.5108826160430908,0.875,0.027586311101913452,0.6037610769271851
1.2441186904907227,0.9230573177337646,0.321061372756958,0.5042478442192078,0.875,0.023712625727057457,0.5978639125823975
1.2508044242858887,0.9081146717071533,0.34268975257873535,0.49838289618492126,0.875,0.020579388365149498,0.5906853079795837
1.257149338722229,0.8959308862686157,0.3612184524536133,0.48940372467041016,0.875,0.015634555369615555,0.5810227990150452
1.262069821357727,0.887154221534729,0.37491559982299805,0.4793891906738281,0.875,0.013782775029540062,0.5710247755050659
1.2646093368530273,0.8811544179916382,0.38345491886138916,0.47044312953948975,0.875,0.011164055205881596,0.5627521276473999
1.2655317783355713,0.875756561756134,0.38977521657943726,0.4614030420780182,0.875,0.010535030625760555,0.5546762347221375
1.2647703886032104,0.870537519454956,0.3942328691482544,0.45234256982803345,0.875,0.010595346800982952,0.546188235282898
1.2616344690322876,0.8664699792861938,0.39516448974609375,0.44502168893814087,0.875,0.009518939070403576,0.5386994481086731
1.2570966482162476,0.8625221252441406,0.39457452297210693,0.4381203055381775,0.875,0.008523828350007534,0.5310710668563843
1.2512495517730713,0.8587650060653687,0.39248454570770264,0.43240731954574585,0.875,0.007978416047990322,0.524529755115509
1.2452744245529175,0.8550188541412354,0.39025557041168213,0.4274042844772339,0.875,0.0063794334419071674,0.5188962817192078
1.2398931980133057,0.8515679836273193,0.38832521438598633,0.42362481355667114,0.875,0.00519212894141674,0.5149670839309692
1.2350599765777588,0.8489392399787903,0.3861207365989685,0.42153486609458923,0.875,0.004475731402635574,0.5135896801948547
1.2304155826568604,0.8477686643600464,0.38264691829681396,0.42051488161087036,0.875,0.004021408502012491,0.5142946243286133
1.2254592180252075,0.8471922874450684,0.37826693058013916,0.41941672563552856,0.875,0.003736855462193489,0.5147125720977783
1.21940279006958,0.8465100526809692,0.37289273738861084,0.41714197397232056,0.875,0.003651824314147234,0.5109684467315674
1.2183442115783691,0.8455227613449097,0.3728214502334595,0.4140651822090149,0.875,0.0036199986934661865,0.5037833452224731
1.2211025953292847,0.8448811769485474,0.3762214183807373,0.4120751619338989,0.875,0.0036881964188069105,0.49865591526031494
1.2223329544067383,0.8446383476257324,0.37769460678100586,0.4111964702606201,0.875,0.0037768306210637093,0.49604642391204834
1.2223711013793945,0.8448246717453003,0.37754642963409424,0.4109776020050049,0.875,0.004015818238258362,0.4949137568473816
1.221694827079773,0.8451225757598877,0.37657225131988525,0.4110755920410156,0.875,0.0060299839824438095,0.49448728561401367
1.220596194267273,0.8455018997192383,0.37509429454803467,0.41136065125465393,0.875,0.007356036454439163,0.49447473883628845
1.2193527221679688,0.8458536863327026,0.3734990358352661,0.4117327034473419,0.875,0.008593359962105751,0.49466484785079956
1.218092918395996,0.8461239337921143,0.37196898460388184,0.41214805841445923,0.875,0.008300073444843292,0.49496710300445557
1.2167962789535522,0.8465059399604797,0.3702903389930725,0.4126519560813904,0.875,0.009007787331938744,0.49545273184776306
1.215083360671997,0.8479964733123779,0.36708688735961914,0.41358211636543274,0.875,0.009774931706488132,0.49666985869407654
1.2133629322052002,0.8499237298965454,0.3634392023086548,0.4147290587425232,0.875,0.012499726377427578,0.4981766641139984
1.2117156982421875,0.8522598743438721,0.35945582389831543,0.4161028265953064,0.875,0.01784813404083252,0.5000098347663879
1.2102924585342407,0.8549180030822754,0.35537445545196533,0.41766607761383057,0.875,0.019583582878112793,0.5020626187324524
1.2087733745574951,0.8576433658599854,0.35113000869750977,0.41936784982681274,0.875,0.020901255309581757,0.5042760968208313
1.2070382833480835,0.8603333234786987,0.34670495986938477,0.42121297121047974,0.875,0.021757811307907104,0.5066688060760498
1.2046990394592285,0.8634313344955444,0.3412677049636841,0.4234901964664459,0.875,0.02287517860531807,0.5097412467002869
1.2013581991195679,0.8666803240776062,0.33467787504196167,0.4266006648540497,0.875,0.02017165534198284,0.5139507055282593
1.197655200958252,0.8686196208000183,0.32903558015823364,0.430100679397583,0.875,0.020638149231672287,0.5182305574417114
1.1934826374053955,0.8680546283721924,0.3254280090332031,0.4337436556816101,0.875,0.021004008129239082,0.5222612619400024
1.1891013383865356,0.8652349710464478,0.3238663673400879,0.4370948374271393,0.875,0.02191711962223053,0.5256913304328918
1.1847776174545288,0.8615691065788269,0.3232085108757019,0.4406874477863312,0.875,0.027782462537288666,0.5285824537277222
1.1811308860778809,0.8576683402061462,0.3234625458717346,0.4448511600494385,0.8928571428571429,0.029421253129839897,0.5313326120376587
1.177153468132019,0.8500317335128784,0.3271217346191406,0.448743999004364,0.8928571428571429,0.02933659218251705,0.5335361361503601
1.1734447479248047,0.8400430679321289,0.3334016799926758,0.45213809609413147,0.8928571428571429,0.029093177989125252,0.5351388454437256
1.1702724695205688,0.8288393616676331,0.3414331078529358,0.4548453092575073,0.8928571428571429,0.028018943965435028,0.5362098217010498
1.1676145792007446,0.8170295357704163,0.35058504343032837,0.45732778310775757,0.8928571428571429,0.026463262736797333,0.5371221899986267
1.1661958694458008,0.8057973384857178,0.360398530960083,0.4592542350292206,0.8928571428571429,0.026216944679617882,0.5377504825592041
1.1660737991333008,0.7944784164428711,0.3715953826904297,0.46028050780296326,0.8928571428571429,0.03259928524494171,0.5381065011024475
1.1665685176849365,0.7818715572357178,0.38469696044921875,0.4604039788246155,0.8928571428571429,0.03226961940526962,0.5382425785064697
1.16765558719635,0.7698430418968201,0.39781254529953003,0.459980309009552,0.8928571428571429,0.03225061297416687,0.5382163524627686
1.1693432331085205,0.7588620781898499,0.41048115491867065,0.4591287076473236,0.8928571428571429,0.03677339106798172,0.5380382537841797
1.1713714599609375,0.748918890953064,0.42245256900787354,0.4579509198665619,0.8928571428571429,0.03638164699077606,0.5377704501152039
1.1734988689422607,0.736872673034668,0.4366261959075928,0.4558694362640381,0.8928571428571429,0.03346558287739754,0.5371190309524536
1.1774623394012451,0.7210485935211182,0.45641374588012695,0.4528641104698181,0.8928571428571429,0.03219766169786453,0.5358260273933411
1.1827924251556396,0.7044143676757812,0.4783780574798584,0.44860827922821045,0.8928571428571429,0.029666883870959282,0.5330225229263306
1.1881879568099976,0.6876899600028992,0.5004979968070984,0.4431993365287781,0.8928571428571429,0.026325318962335587,0.5269051790237427
1.1968188285827637,0.6722030639648438,0.5246157646179199,0.4367063045501709,0.8928571428571429,0.023574138060212135,0.5160038471221924
1.207730770111084,0.6591304540634155,0.5486003160476685,0.43004167079925537,0.875,0.020860357210040092,0.5027958750724792
1.2184749841690063,0.6512993574142456,0.5671756267547607,0.42435401678085327,0.875,0.020372144877910614,0.4925743341445923
1.2286052703857422,0.6562284231185913,0.5723768472671509,0.4204851984977722,0.875,0.019699160009622574,0.4885081946849823
1.237445592880249,0.6611342430114746,0.5763113498687744,0.41856199502944946,0.875,0.01933112181723118,0.489492803812027
1.2446587085723877,0.6647123098373413,0.5799463987350464,0.41788625717163086,0.875,0.01402047835290432,0.49305224418640137
1.2503907680511475,0.6639976501464844,0.5863931179046631,0.41727399826049805,0.875,0.012170806527137756,0.4970824122428894
1.254920482635498,0.6619497537612915,0.5929707288742065,0.4171506464481354,0.875,0.010749362409114838,0.5006347894668579
1.2578915357589722,0.6586500406265259,0.5992414951324463,0.416806161403656,0.875,0.009935888461768627,0.5029122233390808
1.26027250289917,0.6530283689498901,0.6072441339492798,0.41616880893707275,0.875,0.008360915817320347,0.5042788982391357
1.259548306465149,0.6418729424476624,0.6176753640174866,0.4147830307483673,0.875,0.0076551539823412895,0.5043913125991821
1.2567553520202637,0.631483256816864,0.6252720952033997,0.414078950881958,0.875,0.007323695812374353,0.5041501522064209
1.253307819366455,0.6213313937187195,0.6319764256477356,0.41367465257644653,0.875,0.006361469626426697,0.503742516040802
1.2505338191986084,0.6114789247512817,0.6390548944473267,0.4133949279785156,0.875,0.006223691627383232,0.5033020973205566
1.247198462486267,0.6007830500602722,0.6464154124259949,0.41303250193595886,0.875,0.007695380132645369,0.5026628971099854
1.2440543174743652,0.5928318500518799,0.6512224674224854,0.4129177927970886,0.875,0.02023884654045105,0.5018353462219238
1.24178147315979,0.5865585803985596,0.6552228927612305,0.4123842120170593,0.875,0.01780761405825615,0.5006065368652344
1.2400691509246826,0.580942690372467,0.6591264605522156,0.4113439917564392,0.875,0.016164550557732582,0.4991331994533539
1.238771677017212,0.5760766267776489,0.662695050239563,0.41005438566207886,0.875,0.015438339672982693,0.4975283741950989
1.2393532991409302,0.5720303058624268,0.6673229932785034,0.40858224034309387,0.875,0.014689135365188122,0.4958776831626892
1.2446919679641724,0.5679423213005066,0.6767496466636658,0.4067850708961487,0.875,0.014454171992838383,0.49423444271087646
1.2495282888412476,0.5655882358551025,0.683940052986145,0.40539127588272095,0.875,0.014732995070517063,0.49300938844680786
1.254133701324463,0.5639596581459045,0.6901740431785583,0.4043835699558258,0.875,0.019928937777876854,0.49223649501800537
1.2586843967437744,0.5624342560768127,0.6962501406669617,0.40370848774909973,0.875,0.0222660843282938,0.4918100833892822
1.2629587650299072,0.5608917474746704,0.7020670175552368,0.4032934308052063,0.875,0.020894477143883705,0.4915839731693268
1.2673038244247437,0.5590707063674927,0.708233118057251,0.402976930141449,0.875,0.019978825002908707,0.49137991666793823
1.2716326713562012,0.5570003986358643,0.7146322727203369,0.4027993679046631,0.875,0.01969117484986782,0.49135416746139526
1.2767374515533447,0.553421139717102,0.7233163118362427,0.40250271558761597,0.875,0.01788099855184555,0.4915005564689636
1.2830660343170166,0.5492862462997437,0.733779788017273,0.4022330045700073,0.875,0.016341377049684525,0.4919283390045166
1.2889623641967773,0.5454686880111694,0.7434936761856079,0.4020034074783325,0.875,0.01489147637039423,0.4927884042263031
1.2946768999099731,0.5417436361312866,0.7529332637786865,0.4015934467315674,0.875,0.013579126447439194,0.49400174617767334
1.3007681369781494,0.5383521318435669,0.7624160051345825,0.40075236558914185,0.875,0.012393244542181492,0.495459645986557
1.3062139749526978,0.5376323461532593,0.7685816287994385,0.3992142081260681,0.875,0.011001220904290676,0.4970221519470215
1.3107982873916626,0.5372072458267212,0.7735910415649414,0.3967958092689514,0.875,0.0099734952673316,0.4986855387687683
1.3144911527633667,0.53692626953125,0.7775648832321167,0.39337074756622314,0.875,0.008961387909948826,0.5002738237380981
1.3173449039459229,0.5366508960723877,0.7806940078735352,0.38896825909614563,0.875,0.007470049895346165,0.5013492107391357
1.3194754123687744,0.5362882018089294,0.783187210559845,0.38381415605545044,0.875,0.0061492919921875,0.5013291835784912
1.3206548690795898,0.5358179211616516,0.7848369479179382,0.3783199191093445,0.875,0.00541653111577034,0.49988722801208496
1.3209559917449951,0.5350908637046814,0.7858651280403137,0.3727489113807678,0.875,0.005103851668536663,0.4971213936805725
1.320573091506958,0.5341485142707825,0.7864245772361755,0.36741191148757935,0.875,0.004390724003314972,0.49352097511291504
1.319579839706421,0.533427357673645,0.7861524820327759,0.3628827929496765,0.875,0.003604837227612734,0.4898586571216583
1.3180928230285645,0.5329840183258057,0.7851088047027588,0.3592498302459717,0.875,0.003010635729879141,0.4865848422050476
1.3164433240890503,0.5325079560279846,0.7839353680610657,0.35611534118652344,0.875,0.0027000780683010817,0.48360756039619446
1.314934492111206,0.5320252180099487,0.7829092741012573,0.35347670316696167,0.875,0.0022773167584091425,0.4809885621070862
1.3134311437606812,0.5315964818000793,0.7818346619606018,0.351306676864624,0.875,0.0018429261399433017,0.4788253903388977
1.311866283416748,0.5313244462013245,0.7805418372154236,0.34963688254356384,0.875,0.001304176403209567,0.47720977663993835
1.3103116750717163,0.5311970114707947,0.7791146636009216,0.3483867049217224,0.875,0.001196794444695115,0.47602933645248413
1.3088752031326294,0.5310475826263428,0.7778276205062866,0.3473312258720398,0.875,0.0009650332503952086,0.4750765264034271
1.3074878454208374,0.5310185551643372,0.7764692902565002,0.34657973051071167,0.875,0.0008896180079318583,0.4744146764278412
1.306113600730896,0.5310527086257935,0.7750608921051025,0.34603285789489746,0.875,0.0008656266727484763,0.47397345304489136
1.3048896789550781,0.5311177372932434,0.7737719416618347,0.34563392400741577,0.875,0.0009161081979982555,0.47364410758018494
1.303705096244812,0.5311623811721802,0.7725427150726318,0.3452911674976349,0.875,0.000873912766110152,0.4733670651912689
1.3026318550109863,0.531163215637207,0.7714686393737793,0.3449738621711731,0.875,0.0008068357710726559,0.47309592366218567
1.3015544414520264,0.5311791896820068,0.7703752517700195,0.3447216749191284,0.875,0.0007516049663536251,0.4728853106498718
1.3004865646362305,0.5312107801437378,0.7692757844924927,0.3445259630680084,0.875,0.0006746743456460536,0.472724974155426
1.2994420528411865,0.5312405824661255,0.768201470375061,0.3443599343299866,0.875,0.0006058398284949362,0.47259217500686646
1.298452377319336,0.5312533974647522,0.7671989798545837,0.3442057967185974,0.875,0.0005440869135782123,0.4724591076374054
1.2975248098373413,0.5312472581863403,0.766277551651001,0.34405770897865295,0.875,0.000488835561554879,0.4723184406757355
1.2966547012329102,0.5312247276306152,0.7654299736022949,0.343914270401001,0.875,0.00043958902824670076,0.4721708297729492
1.295846939086914,0.5311853289604187,0.7646616101264954,0.3437719941139221,0.875,0.0003956009750254452,0.47201257944107056
1.2950979471206665,0.5311318635940552,0.7639660835266113,0.34363073110580444,0.875,0.0003556938609108329,0.47184544801712036
1.2944042682647705,0.5310671329498291,0.7633371353149414,0.34349125623703003,0.875,0.00032007848494686186,0.47167205810546875
1.29376220703125,0.5309934616088867,0.7627687454223633,0.3433536887168884,0.875,0.0002879668027162552,0.47149431705474854
1.293168306350708,0.5309132933616638,0.7622550129890442,0.34321922063827515,0.875,0.00025905706570483744,0.47131475806236267
1.2926199436187744,0.5308284759521484,0.761791467666626,0.3430882692337036,0.875,0.0002330951247131452,0.47113528847694397
1.2921139001846313,0.5307406187057495,0.7613732814788818,0.34296131134033203,0.875,0.00020987892639823258,0.47095751762390137
1.2916479110717773,0.530651330947876,0.7609965801239014,0.34283900260925293,0.875,0.0001888173574116081,0.47078317403793335
1.2912189960479736,0.5305619239807129,0.7606570720672607,0.3427217900753021,0.875,0.0001722876913845539,0.47061336040496826
1.2908244132995605,0.5304735898971558,0.7603508234024048,0.34260985255241394,0.875,0.00016353226965293288,0.47044914960861206
1.2904622554779053,0.5303868055343628,0.7600754499435425,0.34250330924987793,0.875,0.056044913828372955,0.4702911376953125
1.2901291847229004,0.5303027629852295,0.7598264217376709,0.3424026668071747,0.875,0.04345208406448364,0.47014033794403076
1.28982412815094,0.5302216410636902,0.7596024870872498,0.3423076868057251,0.875,0.03509807586669922,0.4699968993663788
1.289543628692627,0.530144214630127,0.7593994140625,0.3422185182571411,0.875,0.03153600916266441,0.46986129879951477
1.2892842292785645,0.5300716757774353,0.7592125535011292,0.3421359360218048,0.875,0.03082304447889328,0.4697349965572357
0.7330151796340942,0.7364622354507446,-0.0034470558166503906,0.5597062706947327,0.9464285714285714,0.031164713203907013,0.7648974657058716
0.6990996599197388,0.7605969905853271,-0.06149733066558838,0.5758267641067505,0.9464285714285714,0.032121606171131134,0.782881498336792
0.6687964200973511,0.7594953775405884,-0.0906989574432373,0.5781028270721436,0.9642857142857143,0.032129932194948196,0.788254976272583
0.6416966319084167,0.7425172328948975,-0.10082060098648071,0.5765070915222168,0.9642857142857143,0.031583692878484726,0.7917505502700806
0.6181598901748657,0.7214469909667969,-0.10328710079193115,0.5806440711021423,0.9642857142857143,0.029921788722276688,0.800376832485199
0.5976085662841797,0.7152671813964844,-0.11765861511230469,0.5891345143318176,0.9642857142857143,0.029220061376690865,0.8147029876708984
0.5785869359970093,0.7056455016136169,-0.12705856561660767,0.5990079641342163,0.9642857142857143,0.029972529038786888,0.8316683769226074
0.5609754323959351,0.691603422164917,-0.13062798976898193,0.6087210774421692,0.9642857142857143,0.03203829750418663,0.8492347002029419
0.5431268215179443,0.6730270385742188,-0.12990021705627441,0.6173919439315796,0.9642857142857143,0.03300965204834938,0.8655402064323425
0.5243288278579712,0.6518887281417847,-0.12755990028381348,0.6250604391098022,0.9642857142857143,0.033536799252033234,0.879719614982605
0.5051313042640686,0.6302614212036133,-0.12513011693954468,0.6312236785888672,0.9642857142857143,0.03304724395275116,0.8924717903137207
0.4858528971672058,0.6054528951644897,-0.11959999799728394,0.635467529296875,0.9464285714285714,0.032558999955654144,0.9052144885063171
0.46708738803863525,0.5988965034484863,-0.13180911540985107,0.6393434405326843,0.9464285714285714,0.03361884132027626,0.9191733598709106
0.45016515254974365,0.5973401665687561,-0.14717501401901245,0.6433706879615784,0.9464285714285714,0.03427034988999367,0.9331516623497009
0.43436527252197266,0.6088749170303345,-0.17450964450836182,0.6472430229187012,0.9464285714285714,0.032070863991975784,0.9443824291229248
0.4192168116569519,0.6273847818374634,-0.20816797018051147,0.6512229442596436,0.9464285714285714,0.031385261565446854,0.949668824672699
0.4060353636741638,0.6448197364807129,-0.23878437280654907,0.6556212902069092,0.9464285714285714,0.03162142261862755,0.9490402340888977
0.3965221345424652,0.6703393459320068,-0.2738172113895416,0.6608327031135559,0.9464285714285714,0.03362133353948593,0.9455440044403076
0.38794761896133423,0.7006717324256897,-0.31272411346435547,0.6680413484573364,0.9464285714285714,0.03363335132598877,0.944746732711792
0.3822034001350403,0.7305475473403931,-0.3483441472053528,0.6782971620559692,0.9464285714285714,0.02921311743557453,0.9480161666870117
0.37689346075057983,0.7602747678756714,-0.38338130712509155,0.6889841556549072,0.9464285714285714,0.028902051970362663,0.951555073261261
0.3741856515407562,0.7880599498748779,-0.4138742983341217,0.6980465650558472,0.9464285714285714,0.024585122242569923,0.954723060131073
0.38169363141059875,0.8159953355789185,-0.4343017041683197,0.7021175026893616,0.9642857142857143,0.021104654297232628,0.9576804041862488
0.40225425362586975,0.8412055969238281,-0.4389513432979584,0.6978522539138794,0.9642857142857143,0.020935073494911194,0.9592976570129395
0.4198189973831177,0.8681547045707703,-0.4483357071876526,0.6848491430282593,0.9642857142857143,0.019296621903777122,0.9588427543640137
0.4401637315750122,0.8894543647766113,-0.4492906332015991,0.6621385812759399,0.9642857142857143,0.01987660489976406,0.9538328647613525
0.463130921125412,0.9044259786605835,-0.4412950575351715,0.6306310892105103,0.9642857142857143,0.020307466387748718,0.940855860710144
0.484539657831192,0.9190934896469116,-0.4345538318157196,0.5958194732666016,0.9642857142857143,0.020656460896134377,0.9173772931098938
0.5061764717102051,0.9292589426040649,-0.42308247089385986,0.5607507824897766,0.9464285714285714,0.020921066403388977,0.8830030560493469
0.5336638689041138,0.9355801343917847,-0.4019162654876709,0.529586911201477,0.9464285714285714,0.018479958176612854,0.8448964953422546
0.5597621202468872,0.9421871900558472,-0.38242506980895996,0.5032181143760681,0.9464285714285714,0.016689907759428024,0.8089497089385986
0.5830643177032471,0.9473125338554382,-0.36424821615219116,0.4797965884208679,0.9464285714285714,0.013484078459441662,0.7736504077911377
0.6033380031585693,0.9515454769134521,-0.3482074737548828,0.4596717357635498,0.9464285714285714,0.011759142391383648,0.7388667464256287
0.6183601021766663,0.9580773711204529,-0.3397172689437866,0.44327813386917114,0.9464285714285714,0.01100506167858839,0.7079784274101257
0.6285387277603149,0.9709877967834473,-0.3424490690231323,0.43105989694595337,0.9464285714285714,0.010587056167423725,0.6844171285629272
0.6346752643585205,0.9868668913841248,-0.35219162702560425,0.42338240146636963,0.9464285714285714,0.009938525967299938,0.6694337129592896
0.6388131976127625,1.0029308795928955,-0.36411768198013306,0.41876888275146484,0.9464285714285714,0.009452128782868385,0.6607116460800171
0.6413462162017822,1.016040563583374,-0.3746943473815918,0.4155951142311096,0.9464285714285714,0.008764906786382198,0.6550000905990601
0.6417858600616455,1.0266494750976562,-0.38486361503601074,0.4137427508831024,0.9464285714285714,0.008405053056776524,0.651642918586731
0.6416311860084534,1.0347201824188232,-0.3930889964103699,0.4127979576587677,0.9464285714285714,0.007916943170130253,0.6493436694145203
0.6411019563674927,1.0400196313858032,-0.39891767501831055,0.4121907949447632,0.9464285714285714,0.007903947494924068,0.6473428606987
0.639530599117279,1.042752742767334,-0.40322214365005493,0.41159966588020325,0.9464285714285714,0.007642859593033791,0.6452904939651489
0.6370227336883545,1.043702244758606,-0.40667951107025146,0.41111719608306885,0.9464285714285714,0.007465557660907507,0.6434441804885864
0.6334844827651978,1.0435559749603271,-0.4100714921951294,0.4108560383319855,0.9464285714285714,0.007542545907199383,0.6420829892158508
0.6296704411506653,1.0429471731185913,-0.413276731967926,0.41068804264068604,0.9464285714285714,0.007577771786600351,0.6408745050430298
0.6257452964782715,1.0417914390563965,-0.416046142578125,0.4105788767337799,0.9464285714285714,0.0076187048107385635,0.6398435235023499
0.6219488382339478,1.040186882019043,-0.4182380437850952,0.4104066491127014,0.9464285714285714,0.007714711129665375,0.6387356519699097
0.6183151006698608,1.038459062576294,-0.4201439619064331,0.4102509617805481,0.9464285714285714,0.0078107500448822975,0.6376878023147583
0.6149272322654724,1.036546230316162,-0.4216189980506897,0.4100354313850403,0.9464285714285714,0.007926411926746368,0.6365097761154175
0.6118164658546448,1.0353513956069946,-0.42353492975234985,0.4102044105529785,0.9464285714285714,0.008255736902356148,0.6359411478042603
0.608896017074585,1.0344665050506592,-0.4255704879760742,0.4105677902698517,0.9464285714285714,0.009001042693853378,0.6357033848762512
0.6062662601470947,1.0335837602615356,-0.4273175001144409,0.4108571410179138,0.9464285714285714,0.009656963869929314,0.6353167295455933
0.6039712429046631,1.0328233242034912,-0.4288520812988281,0.4111417531967163,0.9285714285714286,0.011143079027533531,0.6349205374717712
0.6021277904510498,1.0322569608688354,-0.43012917041778564,0.41142207384109497,0.9285714285714286,0.011937723495066166,0.6345770359039307
0.6005311012268066,1.0314712524414062,-0.4309401512145996,0.4117627441883087,0.9285714285714286,0.012887432239949703,0.6346328258514404
0.5993424654006958,1.0304787158966064,-0.43113625049591064,0.41206029057502747,0.9285714285714286,0.01725080981850624,0.6347243785858154
0.5987330079078674,1.0291633605957031,-0.4304303526878357,0.41256630420684814,0.9285714285714286,0.018775777891278267,0.6352862119674683
0.5984637141227722,1.0273361206054688,-0.42887240648269653,0.41320034861564636,0.9285714285714286,0.02037103846669197,0.6361021995544434
0.5982761383056641,1.0255030393600464,-0.4272269010543823,0.4142799973487854,0.9285714285714286,0.0237172432243824,0.6376437544822693
0.5983726382255554,1.0237683057785034,-0.425395667552948,0.41573190689086914,0.9464285714285714,0.025846591219305992,0.6395852565765381
0.5984653234481812,1.0218932628631592,-0.423427939414978,0.41755497455596924,0.9464285714285714,0.028688667342066765,0.641869306564331
0.597288191318512,1.019899606704712,-0.42261141538619995,0.41953152418136597,0.9464285714285714,0.03216461092233658,0.6441793441772461
0.5960201621055603,1.0171887874603271,-0.42116862535476685,0.42136067152023315,0.9464285714285714,0.042472805827856064,0.6460456848144531
0.5945783853530884,1.0139317512512207,-0.4193533658981323,0.4230389893054962,0.9464285714285714,0.056707460433244705,0.6476396322250366
0.5931748151779175,1.010591983795166,-0.41741716861724854,0.42461326718330383,0.9464285714285714,0.061122965067625046,0.64940345287323
0.5916566848754883,1.007559061050415,-0.41590237617492676,0.42652177810668945,0.9642857142857143,0.061148546636104584,0.6527111530303955
0.5892276167869568,1.0047626495361328,-0.415535032749176,0.429581880569458,0.9642857142857143,0.059031881392002106,0.6597106456756592
0.5855469703674316,1.003899097442627,-0.4183521270751953,0.4358362555503845,0.9642857142857143,0.05910657346248627,0.6736281514167786
0.5770991444587708,1.0047091245651245,-0.42760998010635376,0.44476306438446045,0.9642857142857143,0.054039400070905685,0.6901622414588928
0.5776377320289612,1.0029687881469727,-0.4253310561180115,0.453402042388916,0.9642857142857143,0.04418555274605751,0.6981335282325745
0.5925819277763367,0.9932091236114502,-0.4006271958351135,0.4624636173248291,0.9642857142857143,0.04351012036204338,0.6984729766845703
0.6027951240539551,0.9879596829414368,-0.3851645588874817,0.4683157801628113,0.9464285714285714,0.03884684294462204,0.6995306015014648
0.6091525554656982,0.9902487993240356,-0.3810962438583374,0.472055584192276,0.9464285714285714,0.03539668023586273,0.7031919956207275
0.613690972328186,0.988318920135498,-0.374627947807312,0.4749166965484619,0.9464285714285714,0.03250851854681969,0.709746241569519
0.6211366653442383,0.9821664094924927,-0.3610297441482544,0.47570735216140747,0.9464285714285714,0.031342510133981705,0.7155008316040039
0.6412990093231201,0.9736568927764893,-0.33235788345336914,0.4751838147640228,0.9464285714285714,0.03193841502070427,0.7198072671890259
0.6609019041061401,0.9613606333732605,-0.30045872926712036,0.4732495844364166,0.9464285714285714,0.031589385122060776,0.7232747077941895
0.6799290180206299,0.9484166502952576,-0.2684876322746277,0.4707172214984894,0.9464285714285714,0.035193104296922684,0.7254348397254944
0.697893500328064,0.9342294335365295,-0.23633593320846558,0.46831879019737244,0.9464285714285714,0.04105474427342415,0.7275075912475586
0.7131474018096924,0.9207825660705566,-0.20763516426086426,0.4668949246406555,0.9464285714285714,0.04911673441529274,0.7301982045173645
0.7214404344558716,0.9094136953353882,-0.1879732608795166,0.46741437911987305,0.9464285714285714,0.05051502585411072,0.7346944212913513
0.7220848202705383,0.899572491645813,-0.17748767137527466,0.4702642560005188,0.9464285714285714,0.05308588221669197,0.739615797996521
0.7198834419250488,0.8907296657562256,-0.17084622383117676,0.47306835651397705,0.9464285714285714,0.054529137909412384,0.7407854795455933
0.7245818376541138,0.8792246580123901,-0.15464282035827637,0.4731995463371277,0.9464285714285714,0.05456429347395897,0.7366188764572144
0.7322354316711426,0.8655853271484375,-0.13334989547729492,0.4708448648452759,0.9464285714285714,0.05351860821247101,0.7303707599639893
0.7351284027099609,0.851330041885376,-0.11620163917541504,0.46595948934555054,0.9464285714285714,0.05080491676926613,0.7231682538986206
0.7369610667228699,0.8365362882614136,-0.0995752215385437,0.45921099185943604,0.9464285714285714,0.04734238609671593,0.7144424915313721
0.7394919395446777,0.8219863772392273,-0.08249443769454956,0.45152056217193604,0.9464285714285714,0.04444541037082672,0.7044272422790527
0.7421656847000122,0.807565450668335,-0.06539976596832275,0.4438055753707886,0.9464285714285714,0.042076475918293,0.6942894458770752
0.7448725700378418,0.7935645580291748,-0.04869198799133301,0.4361274242401123,0.9285714285714286,0.049301862716674805,0.6838757991790771
0.7501797676086426,0.77718585729599,-0.027006089687347412,0.42797985672950745,0.9285714285714286,0.045825522392988205,0.6729958653450012
0.7569011449813843,0.7602113485336304,-0.0033102035522460938,0.42034274339675903,0.9285714285714286,0.04011725261807442,0.6631423234939575
0.7647148370742798,0.7426038980484009,0.022110939025878906,0.41277721524238586,0.9285714285714286,0.03497076779603958,0.6535849571228027
0.7733128070831299,0.72245192527771,0.05086088180541992,0.4027155339717865,0.9285714285714286,0.030330197885632515,0.6387954354286194
0.7807282209396362,0.7025997638702393,0.07812845706939697,0.39115285873413086,0.9285714285714286,0.02607339806854725,0.6174594163894653
0.7860497236251831,0.6825268268585205,0.1035228967666626,0.37884271144866943,0.9285714285714286,0.022729452699422836,0.5912896394729614
0.7877423763275146,0.6661849021911621,0.12155747413635254,0.3685944378376007,0.9285714285714286,0.019282741472125053,0.5676981806755066
0.7870084047317505,0.6540306806564331,0.13297772407531738,0.36122655868530273,0.9285714285714286,0.01591387949883938,0.5502129793167114
0.784867525100708,0.6511939764022827,0.1336735486984253,0.3573431968688965,0.9285714285714286,0.013465835712850094,0.5400415658950806
0.7822835445404053,0.649616539478302,0.13266700506210327,0.3576754331588745,0.9285714285714286,0.011296477168798447,0.5376505851745605
0.7795286774635315,0.6488221883773804,0.13070648908615112,0.36199453473091125,0.9285714285714286,0.009709572419524193,0.5408273935317993
0.777124285697937,0.6500217318534851,0.1271025538444519,0.3690571188926697,0.9285714285714286,0.009310697205364704,0.5465990304946899
0.7756029367446899,0.6537671089172363,0.12183582782745361,0.3780052065849304,0.9285714285714286,0.009499168023467064,0.5531238913536072
0.774223804473877,0.6603100299835205,0.11391377449035645,0.38672691583633423,0.9285714285714286,0.009595373645424843,0.5573515295982361
0.7724273204803467,0.6654021739959717,0.107025146484375,0.39185890555381775,0.9285714285714286,0.00956621952354908,0.5561974048614502
0.7761240005493164,0.6693892478942871,0.1067347526550293,0.39317598938941956,0.9285714285714286,0.009650184772908688,0.5511205196380615
0.7804074287414551,0.6725031137466431,0.10790431499481201,0.39251792430877686,0.9285714285714286,0.009001166559755802,0.54585862159729
0.7846523523330688,0.6770529747009277,0.10759937763214111,0.3923467695713043,0.9285714285714286,0.01028514001518488,0.5428581237792969
0.7890977263450623,0.6831270456314087,0.10597068071365356,0.3929433226585388,0.9285714285714286,0.011564472690224648,0.5419251322746277
0.7938100099563599,0.6908841729164124,0.10292583703994751,0.39367935061454773,0.9285714285714286,0.01282979641109705,0.5414158701896667
0.7978546619415283,0.6986832618713379,0.09917140007019043,0.3940703570842743,0.9285714285714286,0.019292060285806656,0.5407576560974121
0.8006685376167297,0.7061716318130493,0.09449690580368042,0.39448443055152893,0.9285714285714286,0.022685131058096886,0.5403587222099304
0.8020182847976685,0.7125512361526489,0.08946704864501953,0.39520859718322754,0.9285714285714286,0.020557180047035217,0.540690004825592
0.8031119108200073,0.7200835347175598,0.08302837610244751,0.3965659439563751,0.9285714285714286,0.02061965875327587,0.5418304204940796
0.8044455051422119,0.7286589741706848,0.0757865309715271,0.39832577109336853,0.9285714285714286,0.021869659423828125,0.5434873104095459
0.8053037524223328,0.7373508810997009,0.06795287132263184,0.40022093057632446,0.9285714285714286,0.024778643622994423,0.5454696416854858
0.8049054741859436,0.7462688684463501,0.058636605739593506,0.40199413895606995,0.9285714285714286,0.03139540180563927,0.5475082993507385
0.8029054403305054,0.7529284954071045,0.04997694492340088,0.4032430648803711,0.9285714285714286,0.029483890160918236,0.5493467450141907
0.8008660078048706,0.7573955059051514,0.04347050189971924,0.40397360920906067,0.9285714285714286,0.02714526653289795,0.5508371591567993
0.7989784479141235,0.7604238390922546,0.038554608821868896,0.40420839190483093,0.9285714285714286,0.025101615116000175,0.5520167350769043
0.7970972657203674,0.7624004483222961,0.03469681739807129,0.4038825035095215,0.9285714285714286,0.02433544211089611,0.5528777837753296
0.7946871519088745,0.7628169655799866,0.03187018632888794,0.4022018313407898,0.9285714285714286,0.024690020829439163,0.5526814460754395
0.7955750226974487,0.761798083782196,0.033776938915252686,0.39840561151504517,0.9285714285714286,0.024427613243460655,0.5509070158004761
0.7968560457229614,0.7601987719535828,0.03665727376937866,0.3929594159126282,0.9285714285714286,0.02388637512922287,0.5477768778800964
0.7982479333877563,0.759807825088501,0.03844010829925537,0.388438880443573,0.9285714285714286,0.023490944877266884,0.5450083017349243
0.7990893125534058,0.7583835124969482,0.04070580005645752,0.3845794200897217,0.9285714285714286,0.022683601826429367,0.5423107743263245
0.7993533611297607,0.7551506161689758,0.04420274496078491,0.3810350298881531,0.9285714285714286,0.02191142551600933,0.5391096472740173
0.7995814085006714,0.7505046725273132,0.049076735973358154,0.37776979804039,0.9285714285714286,0.02162417210638523,0.5353989601135254
0.8002113103866577,0.7450829148292542,0.055128395557403564,0.37542372941970825,0.9285714285714286,0.02249043993651867,0.5319815278053284
0.8015530705451965,0.7397391200065613,0.061813950538635254,0.37415432929992676,0.9285714285714286,0.022124245762825012,0.5292962193489075
0.803199291229248,0.7345739006996155,0.06862539052963257,0.3739229142665863,0.9285714285714286,0.02116885967552662,0.5276719331741333
0.8048552870750427,0.7291226387023926,0.07573264837265015,0.3746068477630615,0.9285714285714286,0.017493661493062973,0.527285635471344
0.8065544962882996,0.7231688499450684,0.0833856463432312,0.3758277893066406,0.9285714285714286,0.017351699993014336,0.5279901623725891
0.8086569309234619,0.7168549299240112,0.09180200099945068,0.37766608595848083,0.9285714285714286,0.018812594935297966,0.5301569700241089
0.8118747472763062,0.7118996381759644,0.0999751091003418,0.37992608547210693,0.9285714285714286,0.01906018704175949,0.5330910682678223
0.8154218792915344,0.7070251107215881,0.10839676856994629,0.38239288330078125,0.9285714285714286,0.01795113831758499,0.5365809202194214
0.8189874887466431,0.706578254699707,0.11240923404693604,0.38517576456069946,0.9285714285714286,0.015719162300229073,0.5408265590667725
0.8214786052703857,0.7064452767372131,0.11503332853317261,0.3888762593269348,0.9285714285714286,0.01614866778254509,0.5477240681648254
0.8243954181671143,0.7068893909454346,0.11750602722167969,0.39295631647109985,0.9285714285714286,0.014978492632508278,0.5549083948135376
0.8283663988113403,0.7089733481407166,0.11939305067062378,0.39734718203544617,0.9285714285714286,0.013349452055990696,0.5611380934715271
0.8321546912193298,0.710974931716919,0.12117975950241089,0.40160709619522095,0.9285714285714286,0.01229099091142416,0.5661894679069519
0.8357571363449097,0.7131068110466003,0.12265032529830933,0.4062398672103882,0.9285714285714286,0.01971612125635147,0.5709221363067627
0.8397855758666992,0.7166067361831665,0.12317883968353271,0.4116584062576294,0.9285714285714286,0.023173656314611435,0.5758582949638367
0.8438220620155334,0.7201336026191711,0.1236884593963623,0.41742414236068726,0.9285714285714286,0.020172184333205223,0.5806789398193359
0.8473679423332214,0.7241926193237305,0.12317532300949097,0.4235008656978607,0.9107142857142857,0.017586447298526764,0.5850862860679626
0.8502161502838135,0.7281801700592041,0.12203598022460938,0.4297577738761902,0.9107142857142857,0.016890648752450943,0.5895758867263794
0.852634608745575,0.7321032285690308,0.12053138017654419,0.43643707036972046,0.9107142857142857,0.01697464846074581,0.5941818952560425
0.8573278784751892,0.7384971380233765,0.11883074045181274,0.4443591833114624,0.9107142857142857,0.01709895394742489,0.5991429090499878
0.8635058403015137,0.7475039958953857,0.11600184440612793,0.4540891945362091,0.9107142857142857,0.016228854656219482,0.6040835380554199
0.8690921068191528,0.7555457353591919,0.11354637145996094,0.46262088418006897,0.9107142857142857,0.015448521822690964,0.6073611378669739
0.8739566206932068,0.7620213031768799,0.1119353175163269,0.47014036774635315,0.9107142857142857,0.014259266667068005,0.6096648573875427
0.8784281015396118,0.766556978225708,0.11187112331390381,0.4764658212661743,0.9285714285714286,0.015410026535391808,0.6106617450714111
0.8831815123558044,0.7702123522758484,0.11296916007995605,0.4823298752307892,0.9285714285714286,0.013811297714710236,0.611572802066803
0.8876635432243347,0.7731800079345703,0.1144835352897644,0.4877801537513733,0.9285714285714286,0.01407712697982788,0.6125476360321045
0.8918157815933228,0.7753966450691223,0.11641913652420044,0.4926333427429199,0.9285714285714286,0.015771115198731422,0.6135762929916382
0.8966566920280457,0.7769600749015808,0.11969661712646484,0.496715247631073,0.9285714285714286,0.014907334931194782,0.6146279573440552
0.9036827087402344,0.7767641544342041,0.12691855430603027,0.4998626708984375,0.9285714285714286,0.01951286755502224,0.6157217025756836
0.9118022322654724,0.7755746245384216,0.13622760772705078,0.5023362636566162,0.9285714285714286,0.01826777495443821,0.6168801188468933
0.9189680814743042,0.7725968360900879,0.1463712453842163,0.5039008259773254,0.9285714285714286,0.016383187845349312,0.6180112957954407
0.9263015389442444,0.7688596844673157,0.1574418544769287,0.5044049024581909,0.9285714285714286,0.019161459058523178,0.6190123558044434
0.9344329833984375,0.7636029124259949,0.17083007097244263,0.5014356374740601,0.9107142857142857,0.024369075894355774,0.6187634468078613
0.9420499205589294,0.757555365562439,0.18449455499649048,0.49002605676651,0.9107142857142857,0.0206817165017128,0.6114875078201294
0.951442539691925,0.7501083016395569,0.20133423805236816,0.46598902344703674,0.9107142857142857,0.018034543842077255,0.5854440927505493
0.9618440270423889,0.7502260208129883,0.21161800622940063,0.4678218364715576,0.9107142857142857,0.020095916464924812,0.5874476432800293
0.9716203212738037,0.7607161998748779,0.21090412139892578,0.4971260130405426,0.9107142857142857,0.022951457649469376,0.6171349287033081
0.982341468334198,0.7716655731201172,0.2106758952140808,0.5132607221603394,0.9107142857142857,0.026090748608112335,0.6283547878265381
0.9965008497238159,0.7853164672851562,0.21118438243865967,0.5167322158813477,0.9107142857142857,0.03092247061431408,0.6312229633331299
1.0084304809570312,0.7971562743186951,0.21127420663833618,0.5182161331176758,0.9107142857142857,0.028453215956687927,0.6336838603019714
1.0188391208648682,0.8074822425842285,0.21135687828063965,0.5194029211997986,0.9107142857142857,0.02914273552596569,0.6359834671020508
1.0322184562683105,0.8184479475021362,0.21377050876617432,0.5204167366027832,0.9107142857142857,0.0271754153072834,0.6383873820304871
1.046019196510315,0.8261476755142212,0.21987152099609375,0.5215018391609192,0.9107142857142857,0.02797556295990944,0.6413503885269165
1.0613446235656738,0.8333285450935364,0.22801607847213745,0.5220974683761597,0.9107142857142857,0.03189104050397873,0.6448930501937866
1.0775892734527588,0.8342807292938232,0.24330854415893555,0.521030068397522,0.9107142857142857,0.03232242539525032,0.6484746932983398
1.089469075202942,0.830967903137207,0.25850117206573486,0.5180388689041138,0.8928571428571429,0.033905789256095886,0.6520718336105347
1.098863124847412,0.8249269127845764,0.2739362120628357,0.5137667655944824,0.8928571428571429,0.03039103001356125,0.6551470756530762
1.1060062646865845,0.8185243606567383,0.2874819040298462,0.5108132362365723,0.8928571428571429,0.027355894446372986,0.6576830148696899
1.1129872798919678,0.8111109733581543,0.3018763065338135,0.5098294019699097,0.8928571428571429,0.022942164912819862,0.6594995260238647
1.1214152574539185,0.7995350360870361,0.3218802213668823,0.5090823173522949,0.8928571428571429,0.02089759334921837,0.6569824814796448
1.1298367977142334,0.7850056886672974,0.34483110904693604,0.5078780651092529,0.8928571428571429,0.018492000177502632,0.6475415229797363
1.138238787651062,0.7711765766143799,0.36706221103668213,0.5105834007263184,0.8928571428571429,0.01666093058884144,0.6429759860038757
1.1435370445251465,0.7753847241401672,0.36815232038497925,0.5194981098175049,0.8928571428571429,0.01428108662366867,0.6516488790512085
1.145674228668213,0.7828478813171387,0.3628263473510742,0.5303582549095154,0.8928571428571429,0.012532053515315056,0.6636049747467041
1.1443595886230469,0.7887771129608154,0.35558247566223145,0.5406396389007568,0.8928571428571429,0.013753910548985004,0.6742534041404724
1.141626238822937,0.7919774055480957,0.3496488332748413,0.5477421879768372,0.8928571428571429,0.013433645479381084,0.681861162185669
1.1370950937271118,0.7942816019058228,0.34281349182128906,0.5537641048431396,0.8928571428571429,0.017737630754709244,0.6883183717727661
1.1313903331756592,0.7955388426780701,0.3358514904975891,0.5588977336883545,0.8928571428571429,0.015583810396492481,0.6934984922409058
1.1241825819015503,0.7967065572738647,0.32747602462768555,0.5635963082313538,0.8928571428571429,0.013436983339488506,0.6979227066040039
1.1146783828735352,0.7990349531173706,0.31564342975616455,0.56785649061203,0.8928571428571429,0.013675940223038197,0.7017586827278137
1.1056256294250488,0.7999915480613708,0.305634081363678,0.5712992548942566,0.8928571428571429,0.013367349281907082,0.7047393321990967
1.097122073173523,0.7992678880691528,0.2978541851043701,0.5739158391952515,0.8928571428571429,0.013071618974208832,0.7069674730300903
1.0921555757522583,0.7936903238296509,0.2984652519226074,0.5760936141014099,0.8928571428571429,0.012357152067124844,0.708785891532898
1.0858185291290283,0.7871822714805603,0.298636257648468,0.5770459771156311,0.8928571428571429,0.011986380442976952,0.7097005844116211
1.0779293775558472,0.7810355424880981,0.296893835067749,0.57769775390625,0.8928571428571429,0.012129398062825203,0.7103703618049622
1.069563865661621,0.7742404937744141,0.29532337188720703,0.5775513648986816,0.8928571428571429,0.011906251311302185,0.7104096412658691
1.0632238388061523,0.7671543955802917,0.2960694432258606,0.5767859816551208,0.8928571428571429,0.011787406168878078,0.7100526094436646
1.0673093795776367,0.760079562664032,0.30722981691360474,0.5755399465560913,0.8928571428571429,0.010775402188301086,0.709439754486084
1.071210265159607,0.7533106803894043,0.31789958477020264,0.5739676356315613,0.8928571428571429,0.008775175549089909,0.7087297439575195
1.0748119354248047,0.7467612624168396,0.3280506730079651,0.5717980861663818,0.8928571428571429,0.008285935036838055,0.707725465297699
1.0778532028198242,0.7400303483009338,0.3378228545188904,0.568138599395752,0.8928571428571429,0.008014585822820663,0.705692708492279
1.0802321434020996,0.733493983745575,0.34673815965652466,0.5633023977279663,0.8928571428571429,0.011044099926948547,0.7026759386062622
1.0820105075836182,0.7271264791488647,0.3548840284347534,0.5569007396697998,0.8928571428571429,0.013502529822289944,0.6979981660842896
1.0832412242889404,0.7208195328712463,0.3624216914176941,0.5487392544746399,0.8928571428571429,0.01842450723052025,0.6910337805747986
1.083443522453308,0.7137672901153564,0.36967623233795166,0.5387551784515381,0.8928571428571429,0.01637236960232258,0.681471049785614
1.0820832252502441,0.7078587412834167,0.3742244839668274,0.5285329222679138,0.8928571428571429,0.016350895166397095,0.6708559989929199
1.079591989517212,0.7023140788078308,0.3772779107093811,0.5184726715087891,0.8928571428571429,0.015602095052599907,0.6600027084350586
1.0772674083709717,0.6962125301361084,0.3810548782348633,0.5093474388122559,0.8928571428571429,0.014078987762331963,0.6500250101089478
1.0747554302215576,0.6900985240936279,0.3846569061279297,0.5024028420448303,0.8928571428571429,0.014280811883509159,0.6422491073608398
1.0727996826171875,0.6837033629417419,0.38909631967544556,0.4985705614089966,0.8928571428571429,0.013676734641194344,0.6375855207443237
1.0711748600006104,0.6827167272567749,0.38845813274383545,0.4972319006919861,0.8928571428571429,0.012470812536776066,0.63548344373703
1.0694507360458374,0.6853054761886597,0.38414525985717773,0.49789130687713623,0.8928571428571429,0.01202731765806675,0.6354932188987732
1.0675122737884521,0.6878360509872437,0.3796762228012085,0.49957525730133057,0.8928571428571429,0.009848623536527157,0.6366196870803833
1.0652068853378296,0.6903271675109863,0.37487971782684326,0.5016438364982605,0.8928571428571429,0.008717318996787071,0.6382719278335571
1.0632374286651611,0.6926319599151611,0.37060546875,0.5040357112884521,0.8928571428571429,0.007858853787183762,0.6403658986091614
1.0612587928771973,0.6947975754737854,0.36646121740341187,0.5063923001289368,0.8928571428571429,0.007088535465300083,0.6425728797912598
1.0591386556625366,0.6968271136283875,0.36231154203414917,0.5086239576339722,0.8928571428571429,0.006566736381500959,0.644812285900116
1.0572900772094727,0.6984560489654541,0.35883402824401855,0.5107652544975281,0.8928571428571429,0.007510433439165354,0.6471095681190491
1.0549323558807373,0.7002258896827698,0.35470646619796753,0.5128057599067688,0.8928571428571429,0.0067002903670072556,0.6494181156158447
1.0523983240127563,0.7020584940910339,0.3503398299217224,0.5148259401321411,0.8928571428571429,0.006615079939365387,0.6517842411994934
1.049816370010376,0.7039133906364441,0.3459029793739319,0.5168395042419434,0.8928571428571429,0.0058128684759140015,0.6542106866836548
1.0472214221954346,0.7058087587356567,0.34141266345977783,0.5188535451889038,0.8928571428571429,0.005496047902852297,0.6566914319992065
1.0447828769683838,0.7076287269592285,0.3371541500091553,0.5208357572555542,0.8928571428571429,0.005194438621401787,0.6591848134994507
1.0429413318634033,0.709123432636261,0.33381789922714233,0.5227247476577759,0.8928571428571429,0.0046323626302182674,0.6616324782371521
1.0425043106079102,0.710655689239502,0.3318486213684082,0.5245928764343262,0.8928571428571429,0.0038850533310323954,0.6640692353248596
1.0497448444366455,0.712051272392273,0.33769357204437256,0.5263767242431641,0.8928571428571429,0.003491246374323964,0.6664261817932129
1.0568289756774902,0.7134218811988831,0.3434070944786072,0.5281165838241577,0.8928571428571429,0.0028589616995304823,0.6687392592430115
1.0638387203216553,0.7146600484848022,0.349178671836853,0.5297672748565674,0.8928571428571429,0.002606129040941596,0.6709627509117126
1.0706677436828613,0.7157847285270691,0.35488301515579224,0.5313365459442139,0.8928571428571429,0.002400497905910015,0.6730864644050598
1.077194094657898,0.7168006896972656,0.3603934049606323,0.5327848792076111,0.8928571428571429,0.002120960270985961,0.6750319004058838
1.083214282989502,0.7180349826812744,0.36517930030822754,0.5342268943786621,0.8928571428571429,0.0019470097031444311,0.6769375205039978
1.088862419128418,0.7197686433792114,0.36909377574920654,0.5355802178382874,0.8928571428571429,0.0017555048689246178,0.6787211894989014
1.0939157009124756,0.7216471433639526,0.37226855754852295,0.5369009375572205,0.8928571428571429,0.0014913961058482528,0.6804261207580566
1.098665714263916,0.7233959436416626,0.3752697706222534,0.5381404161453247,0.8928571428571429,0.0012494553811848164,0.6820255517959595
1.1030532121658325,0.7250444889068604,0.37800872325897217,0.5392986536026001,0.8928571428571429,0.0011812958400696516,0.683518648147583
1.1071453094482422,0.7264562845230103,0.38068902492523193,0.5402255058288574,0.8928571428571429,0.0011152377119287848,0.6847044229507446
1.110878586769104,0.7277563810348511,0.38312220573425293,0.5410590171813965,0.8928571428571429,0.0010768596548587084,0.685768187046051
1.1142387390136719,0.7289778590202332,0.3852608799934387,0.5418327450752258,0.8928571428571429,0.0010335400002077222,0.6867491006851196
1.1171917915344238,0.7301607728004456,0.38703101873397827,0.5425711870193481,0.8928571428571429,0.000994575791992247,0.6876686215400696
1.1197092533111572,0.7313523888587952,0.38835686445236206,0.5433030128479004,0.8928571428571429,0.0009604018996469676,0.6885531544685364
1.121962547302246,0.732478141784668,0.3894844055175781,0.5439863204956055,0.8928571428571429,0.0009312255424447358,0.6893743276596069
1.1239681243896484,0.7335394620895386,0.39042866230010986,0.5446287393569946,0.8928571428571429,0.000906231754925102,0.6901381015777588
1.1256663799285889,0.7345881462097168,0.39107823371887207,0.545265257358551,0.8928571428571429,0.0008850075537338853,0.6908738613128662
1.1271817684173584,0.7355678081512451,0.3916139602661133,0.5458619594573975,0.8928571428571429,0.000867495487909764,0.6915581226348877
1.1285401582717896,0.7364823818206787,0.39205777645111084,0.5464248657226562,0.8928571428571429,0.0008523819851689041,0.6921964883804321
1.1297509670257568,0.7373347282409668,0.39241623878479004,0.5469579696655273,0.8928571428571429,0.0008393424795940518,0.6927930116653442
1.130825161933899,0.7381290197372437,0.3926961421966553,0.5474647283554077,0.8928571428571429,0.00082853325875476,0.693351686000824
1.1317737102508545,0.7388692498207092,0.39290446043014526,0.5479471683502197,0.8928571428571429,0.0008188913343474269,0.6938750743865967
1.1326078176498413,0.7395599484443665,0.39304786920547485,0.548407793045044,0.8928571428571429,0.0008085106965154409,0.6943668127059937
1.1333377361297607,0.7402050495147705,0.39313268661499023,0.5488481521606445,0.8928571428571429,0.0008015699568204582,0.694829523563385
1.1339731216430664,0.7408078908920288,0.3931652307510376,0.5492691993713379,0.8928571428571429,0.0007963208481669426,0.6952649354934692
1.1345233917236328,0.7413698434829712,0.3931535482406616,0.5496711730957031,0.8928571428571429,0.0007962716044858098,0.6956734657287598
1.134997010231018,0.7418950200080872,0.3931019902229309,0.5500556826591492,0.8928571428571429,0.000796421489212662,0.696057915687561
1.1354007720947266,0.7423874139785767,0.3930133581161499,0.5504241585731506,0.8928571428571429,0.0007907581166364253,0.6964209079742432
1.1357319355010986,0.7428590059280396,0.3928729295730591,0.5507782697677612,0.8928571428571429,0.0007866406813263893,0.6967638731002808
1.136002540588379,0.7433068752288818,0.39269566535949707,0.5511178970336914,0.8928571428571429,0.0007835805299691856,0.6970875263214111
1.136224389076233,0.7437278032302856,0.39249658584594727,0.5514436960220337,0.8928571428571429,0.0007807044894434512,0.6973932981491089
1.1364023685455322,0.7441304922103882,0.39227187633514404,0.5517619848251343,0.8928571428571429,0.0008540166891179979,0.6976873278617859
1.1365392208099365,0.7445178627967834,0.3920213580131531,0.5520738363265991,0.8928571428571429,0.0009797245729714632,0.6979706883430481
1.1366374492645264,0.7448848485946655,0.39175260066986084,0.5523725748062134,0.8928571428571429,0.0009685257100500166,0.6982384920120239
1.1367006301879883,0.7452313899993896,0.39146924018859863,0.5526589155197144,0.8928571428571429,0.0009639753843657672,0.6984913945198059
1.136732578277588,0.7455590963363647,0.39117348194122314,0.5529340505599976,0.8928571428571429,0.000959650322329253,0.6987310647964478
1.136735439300537,0.7458687424659729,0.3908666968345642,0.5531983971595764,0.8928571428571429,0.0009538673330098391,0.698958158493042
1.1367151737213135,0.7461645603179932,0.3905506134033203,0.553458571434021,0.8928571428571429,0.0009488783543929458,0.6991792917251587
1.136678695678711,0.746451735496521,0.39022696018218994,0.5537201762199402,0.8928571428571429,0.0009441496222279966,0.6993992328643799
1.1366264820098877,0.7467317581176758,0.3898947238922119,0.5539787411689758,0.8928571428571429,0.0009394322987645864,0.6996136903762817
1.136557936668396,0.7470033168792725,0.38955461978912354,0.5542323589324951,0.8928571428571429,0.0009345435537397861,0.6998212933540344
1.136473536491394,0.747266411781311,0.389207124710083,0.5544809699058533,0.8928571428571429,0.0009300761157646775,0.7000225186347961
1.1363736391067505,0.7475199699401855,0.38885366916656494,0.5547240972518921,0.8928571428571429,0.001181884785182774,0.7002167701721191
1.1362584829330444,0.7477636337280273,0.3884948492050171,0.554961085319519,0.8928571428571429,0.0012230867287144065,0.7004040479660034
1.1361291408538818,0.7479970455169678,0.38813209533691406,0.555191695690155,0.8928571428571429,0.0012076746206730604,0.7005838751792908
1.136083960533142,0.7482211589813232,0.38786280155181885,0.555416464805603,0.8928571428571429,0.0011963958386331797,0.7007572054862976
1.1360657215118408,0.7484360933303833,0.3876296281814575,0.5556360483169556,0.8928571428571429,0.0011860789963975549,0.7009248733520508
1.1360368728637695,0.7486426830291748,0.3873941898345947,0.5558501482009888,0.8928571428571429,0.0011757814791053534,0.7010864019393921
1.1360071897506714,0.7488476037979126,0.3871595859527588,0.5560746192932129,0.8928571428571429,0.0011652850080281496,0.7012565732002258
1.1359776258468628,0.749056339263916,0.3869212865829468,0.5563058853149414,0.8928571428571429,0.0011546894675120711,0.7014312148094177
1.1359455585479736,0.7492654919624329,0.38668006658554077,0.5565377473831177,0.8928571428571429,0.0011384788667783141,0.7016047239303589
1.135907769203186,0.7494713068008423,0.38643646240234375,0.5567671060562134,0.8928571428571429,0.0011269899550825357,0.7017748355865479
1.1358630657196045,0.7496716976165771,0.38619136810302734,0.5569928288459778,0.8928571428571429,0.0011181698646396399,0.701940655708313
1.1358106136322021,0.7498657703399658,0.38594484329223633,0.5572149157524109,0.8928571428571429,0.0011082321871072054,0.7021022439002991
1.135750412940979,0.7500529289245605,0.38569748401641846,0.5574334263801575,0.8928571428571429,0.0010976457269862294,0.7022600769996643
1.1356825828552246,0.7502332329750061,0.3854493498802185,0.5576480627059937,0.8928571428571429,0.0010868373792618513,0.70241379737854
1.1356110572814941,0.7503973841667175,0.3852136731147766,0.5578511357307434,0.8928571428571429,0.001075257547199726,0.7025570869445801
1.1355340480804443,0.7505497932434082,0.38498425483703613,0.5580477714538574,0.8928571428571429,0.0010584883857518435,0.7026948928833008
1.135450839996338,0.7506963610649109,0.384754478931427,0.5582424402236938,0.8928571428571429,0.0010300492867827415,0.7028305530548096
1.135361671447754,0.7508383989334106,0.38452327251434326,0.5584350824356079,0.8928571428571429,0.001012034248560667,0.7029643058776855
1.1352678537368774,0.7509770393371582,0.38429081439971924,0.5586248636245728,0.8928571428571429,0.000997014925815165,0.7030948996543884
1.1351704597473145,0.7511128187179565,0.3840576410293579,0.5588123798370361,0.8928571428571429,0.000983762787654996,0.7032232284545898
1.13507080078125,0.7512373328208923,0.38383346796035767,0.5589912533760071,0.8928571428571429,0.0009706831770017743,0.7033460140228271
1.1349751949310303,0.7513015270233154,0.38367366790771484,0.5591262578964233,0.8928571428571429,0.0009587181848473847,0.7034461498260498
1.1348705291748047,0.7513562440872192,0.38351428508758545,0.5592578649520874,0.8928571428571429,0.0009474349790252745,0.7035428881645203
1.1347668170928955,0.7514100670814514,0.3833567500114441,0.5593874454498291,0.8928571428571429,0.0009363440331071615,0.7036383152008057
1.1346676349639893,0.7514665126800537,0.38320112228393555,0.5595154762268066,0.8928571428571429,0.0009257210767827928,0.7037328481674194
1.1345746517181396,0.7515276670455933,0.3830469846725464,0.5596432685852051,0.8928571428571429,0.0009150533587671816,0.7038276195526123
1.1344881057739258,0.7515931129455566,0.38289499282836914,0.5597703456878662,0.8928571428571429,0.0009048748761415482,0.703921914100647
1.134407877922058,0.7516623735427856,0.38274550437927246,0.5598965883255005,0.8928571428571429,0.0008945563458837569,0.7040154933929443
1.1343328952789307,0.7517353296279907,0.38259756565093994,0.5600222945213318,0.8928571428571429,0.0008844519616104662,0.7041088938713074
1.1342629194259644,0.7518109083175659,0.38245201110839844,0.5601471662521362,0.8928571428571429,0.0008744206861592829,0.7042015790939331
1.1341965198516846,0.7518883943557739,0.38230812549591064,0.5602709054946899,0.8928571428571429,0.000864498142618686,0.7042931318283081
1.1341335773468018,0.7519665956497192,0.3821669816970825,0.5603933930397034,0.8928571428571429,0.0008600929286330938,0.7043836712837219
1.1340726613998413,0.752045750617981,0.38202691078186035,0.5605149269104004,0.8928571428571429,0.0008523574797436595,0.7044733762741089
1.1340137720108032,0.7521249055862427,0.38188886642456055,0.5606350898742676,0.8928571428571429,0.000842066016048193,0.7045618891716003
1.1339564323425293,0.7522035837173462,0.3817528486251831,0.5607537031173706,0.8928571428571429,0.0008278531604446471,0.7046487927436829
1.1338999271392822,0.7522817850112915,0.3816181421279907,0.5608710050582886,0.8928571428571429,0.0008156399126164615,0.7047346830368042
1.1338441371917725,0.7523589134216309,0.3814852237701416,0.5609868168830872,0.8928571428571429,0.0008045686408877373,0.7048192024230957
1.1337891817092896,0.7524351477622986,0.38135403394699097,0.5611016154289246,0.8928571428571429,0.0007944154203869402,0.7049028873443604
1.1337347030639648,0.7525104284286499,0.38122427463531494,0.5612151026725769,0.8928571428571429,0.0007841837359592319,0.7049854397773743
1.133683681488037,0.752565860748291,0.3811178207397461,0.5613135099411011,0.8928571428571429,0.0007746733026579022,0.7050598859786987
1.1336308717727661,0.7526156306266785,0.38101524114608765,0.561408281326294,0.8928571428571429,0.0007653087959624827,0.7051318287849426
1.1335786581039429,0.7526642084121704,0.38091444969177246,0.5615018606185913,0.8928571428571429,0.0007559712394140661,0.7052028179168701
1.133528709411621,0.7527130842208862,0.38081562519073486,0.5615942478179932,0.8928571428571429,0.000748109188862145,0.705272912979126
1.1334809064865112,0.7527627944946289,0.3807181119918823,0.5616858005523682,0.8928571428571429,0.0007404680945910513,0.7053425312042236
1.1334364414215088,0.7528130412101746,0.38062340021133423,0.5617761611938477,0.8928571428571429,0.0007319424184970558,0.7054111957550049
1.1333938837051392,0.7528644800186157,0.38052940368652344,0.5618658065795898,0.8928571428571429,0.0007221403066068888,0.7054792642593384
1.1333539485931396,0.7529162764549255,0.3804376721382141,0.5619542598724365,0.8928571428571429,0.0007149148732423782,0.7055464386940002
1.1333167552947998,0.752968430519104,0.3803483247756958,0.5620416402816772,0.8928571428571429,0.0007068557315506041,0.7056127786636353
1.1332834959030151,0.7530214786529541,0.38026201725006104,0.5621273517608643,0.8928571428571429,0.0006984638166613877,0.7056779861450195
1.1332520246505737,0.7530750036239624,0.38017702102661133,0.5622130036354065,0.8928571428571429,0.0006901805172674358,0.7057439088821411
1.1332207918167114,0.7531288862228394,0.38009190559387207,0.5622974634170532,0.8928571428571429,0.0006820083362981677,0.705808162689209
1.1331851482391357,0.7531893849372864,0.37999576330184937,0.5623862743377686,0.8928571428571429,0.0006734548951499164,0.7058743238449097
1.133150339126587,0.7532484531402588,0.3799018859863281,0.562473475933075,0.8928571428571429,0.0006653128075413406,0.7059391736984253
1.1331151723861694,0.7533057928085327,0.3798093795776367,0.5625592470169067,0.8928571428571429,0.0006569504621438682,0.7060028314590454
1.1330792903900146,0.7533611059188843,0.37971818447113037,0.5626435875892639,0.8928571428571429,0.0006490136147476733,0.70606529712677
1.1330432891845703,0.7534149289131165,0.37962836027145386,0.5627264976501465,0.8928571428571429,0.0006407764158211648,0.7061264514923096
1.1330065727233887,0.7534670829772949,0.37953948974609375,0.5628082156181335,0.8928571428571429,0.0006327098817564547,0.7061866521835327
1.1329693794250488,0.7535172700881958,0.379452109336853,0.5628883838653564,0.8928571428571429,0.0006248217541724443,0.7062453031539917
1.1329313516616821,0.7535662651062012,0.37936508655548096,0.5629675388336182,0.8928571428571429,0.0006169722182676196,0.7063032388687134
1.1328928470611572,0.7536145448684692,0.379278302192688,0.5630456805229187,0.8928571428571429,0.0006089793751016259,0.7063603401184082
1.1328542232513428,0.7536611557006836,0.3791930675506592,0.5631223320960999,0.8928571428571429,0.0006011973600834608,0.7064160108566284
1.1328144073486328,0.7537076473236084,0.3791067600250244,0.5631986260414124,0.8928571428571429,0.0005934083019383252,0.7064712047576904
1.1327743530273438,0.7537524700164795,0.37902188301086426,0.5632736682891846,0.8928571428571429,0.0005856293137185276,0.7065253853797913
1.1327342987060547,0.7537968158721924,0.3789374828338623,0.5633478164672852,0.8928571428571429,0.0005780722131021321,0.7065790295600891
1.132694125175476,0.753839373588562,0.37885475158691406,0.5634203553199768,0.8928571428571429,0.0005701885093003511,0.7066311836242676
1.1326539516448975,0.7538807392120361,0.37877321243286133,0.5634915828704834,0.8928571428571429,0.0005628534709103405,0.7066823244094849
1.1326135396957397,0.7539210319519043,0.37869250774383545,0.5635621547698975,0.8928571428571429,0.0005552424117922783,0.7067328691482544
1.132572889328003,0.7539602518081665,0.3786126375198364,0.5636309385299683,0.8928571428571429,0.0005477092345245183,0.7067819833755493
1.1325325965881348,0.7539984583854675,0.37853413820266724,0.5636991262435913,0.8928571428571429,0.0005404297262430191,0.7068307399749756
1.1324923038482666,0.7540357112884521,0.37845659255981445,0.5637657642364502,0.8928571428571429,0.0005331544089131057,0.706878125667572
1.1324518918991089,0.754071831703186,0.37838006019592285,0.5638316869735718,0.8928571428571429,0.000525883340742439,0.7069252729415894
1.1324117183685303,0.7541071176528931,0.3783046007156372,0.563896119594574,0.8928571428571429,0.0005186452763155103,0.7069709897041321
1.1323716640472412,0.7541413307189941,0.37823033332824707,0.5639595985412598,0.8928571428571429,0.0005116916727274656,0.707016110420227
1.1323318481445312,0.7541745901107788,0.37815725803375244,0.5640219449996948,0.8928571428571429,0.0005044496501795948,0.7070603370666504
1.1322920322418213,0.7542067766189575,0.37808525562286377,0.5640831589698792,0.8928571428571429,0.0004975145566277206,0.7071035504341125
1.1322526931762695,0.754238486289978,0.3780142068862915,0.5641435384750366,0.8928571428571429,0.0004908486735075712,0.7071462869644165
1.1322132349014282,0.7542692422866821,0.3779439926147461,0.5642027854919434,0.8928571428571429,0.0004837693995796144,0.7071881294250488
1.1321742534637451,0.7542991042137146,0.3778751492500305,0.5642608404159546,0.8928571428571429,0.00047703346353955567,0.7072290182113647
1.1321353912353516,0.7543281316757202,0.37780725955963135,0.5643179416656494,0.8928571428571429,0.00047057290794327855,0.7072692513465881
1.132096767425537,0.7543565034866333,0.3777402639389038,0.5643742680549622,0.8928571428571429,0.0004637797537725419,0.7073089480400085
1.1320586204528809,0.7543841600418091,0.3776744604110718,0.5644294023513794,0.8928571428571429,0.0004573438491206616,0.7073476314544678
1.1320205926895142,0.7544108629226685,0.3776097297668457,0.5644834041595459,0.8928571428571429,0.0004508404526859522,0.7073853611946106
1.131982684135437,0.7544367909431458,0.37754589319229126,0.5645367503166199,0.8928571428571429,0.00044451645226217806,0.7074228525161743
1.1319453716278076,0.7544622421264648,0.3774831295013428,0.5645889043807983,0.8928571428571429,0.0004387293884065002,0.7074594497680664
1.1319080591201782,0.7544868588447571,0.37742120027542114,0.5646402835845947,0.8928571428571429,0.00043454422848299146,0.7074952721595764
1.131871223449707,0.754510760307312,0.377360463142395,0.5646904706954956,0.8928571428571429,0.00042764985118992627,0.70753014087677
1.1318347454071045,0.7545340061187744,0.3773007392883301,0.5647399425506592,0.8928571428571429,0.00042169808875769377,0.707564651966095
1.1317983865737915,0.7545566558837891,0.37724173069000244,0.5647885799407959,0.8928571428571429,0.00041550418245606124,0.7075984477996826
1.1317625045776367,0.754578709602356,0.37718379497528076,0.5648362636566162,0.8928571428571429,0.00040961249032989144,0.7076315879821777
1.1317272186279297,0.7546004056930542,0.3771268129348755,0.5648831129074097,0.8928571428571429,0.00040379082201980054,0.7076640725135803
1.1316933631896973,0.7546231746673584,0.37707018852233887,0.5649310946464539,0.8928571428571429,0.00039782869862392545,0.7076979875564575
1.1316602230072021,0.7546464204788208,0.37701380252838135,0.564978837966919,0.8928571428571429,0.0003920427698176354,0.7077314853668213
1.1316277980804443,0.7546695470809937,0.3769582509994507,0.565026044845581,0.8928571428571429,0.00038634188240393996,0.7077646255493164
1.1315953731536865,0.7546921372413635,0.376903235912323,0.5650725364685059,0.8928571428571429,0.0003785044245887548,0.7077974081039429
1.131563663482666,0.7547140121459961,0.3768496513366699,0.5651182532310486,0.8928571428571429,0.00036935831303708255,0.7078293561935425
1.1315314769744873,0.7547352313995361,0.37679624557495117,0.5651633143424988,0.8928571428571429,0.0003646853438112885,0.7078609466552734
1.1314995288848877,0.754755437374115,0.3767440915107727,0.5652071833610535,0.8928571428571429,0.00035961897810921073,0.7078914046287537
1.1314677000045776,0.7547752857208252,0.37669241428375244,0.5652506947517395,0.8928571428571429,0.0003546508960425854,0.7079217433929443
1.1314358711242676,0.7547942399978638,0.3766416311264038,0.5652931928634644,0.8928571428571429,0.0003494744305498898,0.7079514265060425
1.131403923034668,0.754812479019165,0.37659144401550293,0.5653347969055176,0.8928571428571429,0.0003445709589868784,0.7079800367355347
1.1313719749450684,0.7548308372497559,0.3765411376953125,0.5653764009475708,0.8928571428571429,0.00033985800109803677,0.7080089449882507
1.1313400268554688,0.7548482418060303,0.3764917850494385,0.5654169321060181,0.8928571428571429,0.0003350483893882483,0.7080370187759399
1.1313083171844482,0.7548651695251465,0.37644314765930176,0.5654568672180176,0.8928571428571429,0.0003303554840385914,0.7080643177032471
1.1312766075134277,0.754881739616394,0.3763948678970337,0.5654958486557007,0.8928571428571429,0.0003255891497246921,0.7080910205841064
1.1312451362609863,0.7548980712890625,0.37634706497192383,0.565534770488739,0.8928571428571429,0.00032083128462545574,0.7081178426742554
1.1312127113342285,0.7549155950546265,0.37629711627960205,0.565574049949646,0.8928571428571429,0.0003164149238727987,0.7081445455551147
1.131180763244629,0.7549324035644531,0.3762483596801758,0.5656124949455261,0.8928571428571429,0.0003117742598988116,0.7081707119941711
1.1311490535736084,0.7549488544464111,0.37620019912719727,0.5656504034996033,0.8928571428571429,0.00030711840372532606,0.7081965804100037
1.131117343902588,0.7549647688865662,0.37615257501602173,0.5656877756118774,0.8928571428571429,0.00030270940624177456,0.7082219123840332
1.1310863494873047,0.7549802660942078,0.3761060833930969,0.56572425365448,0.8928571428571429,0.0002984165330417454,0.7082467079162598
1.1310551166534424,0.7549951076507568,0.37606000900268555,0.5657603740692139,0.8928571428571429,0.00029402365908026695,0.7082712054252625
1.1310241222381592,0.7550097703933716,0.3760143518447876,0.5657957792282104,0.8928571428571429,0.0002896905643865466,0.7082952857017517
1.1309938430786133,0.7550240755081177,0.3759697675704956,0.565830647945404,0.8928571428571429,0.00028545953682623804,0.7083187699317932
1.1309635639190674,0.7550375461578369,0.37592601776123047,0.5658649206161499,0.8928571428571429,0.00028127600671723485,0.7083420157432556
1.1309335231781006,0.7550508975982666,0.375882625579834,0.5658984780311584,0.8928571428571429,0.00027714751195162535,0.7083646059036255
1.130903959274292,0.7550638914108276,0.37584006786346436,0.5659314393997192,0.8928571428571429,0.00027310909354127944,0.7083867788314819
1.1308742761611938,0.75507652759552,0.37579774856567383,0.5659641623497009,0.8928571428571429,0.0002689951506908983,0.7084088325500488
1.130845308303833,0.7550888061523438,0.37575650215148926,0.5659959316253662,0.8928571428571429,0.0002650145906955004,0.7084301710128784
1.1308164596557617,0.7551007270812988,0.3757157325744629,0.5660274028778076,0.8928571428571429,0.00026118537061847746,0.7084512710571289
1.1307878494262695,0.75511234998703,0.3756754994392395,0.5660582780838013,0.8928571428571429,0.0002573323145043105,0.7084720134735107
1.1307594776153564,0.7551236748695374,0.3756358027458191,0.5660887360572815,0.8928571428571429,0.00025348650524392724,0.7084923982620239
1.1307319402694702,0.7551345825195312,0.37559735774993896,0.5661183595657349,0.8928571428571429,0.0002496598463039845,0.7085120677947998
1.1307041645050049,0.7551454305648804,0.3755587339401245,0.5661479234695435,0.8928571428571429,0.0002459492243360728,0.70853191614151
1.1306772232055664,0.7551559209823608,0.37552130222320557,0.5661766529083252,0.8928571428571429,0.00024231809948105365,0.7085511684417725
1.1306501626968384,0.7551659941673279,0.3754841685295105,0.5662050247192383,0.8928571428571429,0.00023880977823864669,0.7085700035095215
1.1306235790252686,0.7551760673522949,0.37544751167297363,0.5662329196929932,0.8928571428571429,0.00023505493300035596,0.708588719367981
1.1305973529815674,0.7551857233047485,0.37541162967681885,0.5662602782249451,0.8928571428571429,0.0002316444442840293,0.7086068987846375
1.1305713653564453,0.7551949620246887,0.3753764033317566,0.5662870407104492,0.8928571428571429,0.09098363667726517,0.7086246013641357
1.130545973777771,0.7552041411399841,0.37534183263778687,0.5663135051727295,0.8928571428571429,0.08150214701890945,0.7086421847343445
1.1305208206176758,0.7552129030227661,0.37530791759490967,0.5663394331932068,0.8928571428571429,0.0716625452041626,0.7086593508720398
1.1304956674575806,0.7552217245101929,0.3752739429473877,0.5663652420043945,0.8928571428571429,0.05922788009047508,0.7086765766143799
1.130471110343933,0.7552300691604614,0.3752410411834717,0.5663899779319763,0.8928571428571429,0.05550507828593254,0.7086927890777588
1.1304469108581543,0.7552382349967957,0.37520867586135864,0.5664147734642029,0.8928571428571429,0.05121145024895668,0.7087092399597168
0.650057315826416,0.8644036054611206,-0.2143462896347046,0.5231509208679199,0.9464285714285714,0.047390419989824295,0.7072756290435791
0.5968680381774902,0.9026950597763062,-0.3058270215988159,0.5772088766098022,0.9464285714285714,0.046060070395469666,0.774696946144104
0.5539930462837219,0.9117177724838257,-0.35772472620010376,0.6436683535575867,0.9642857142857143,0.04553120583295822,0.8497628569602966
0.5275028347969055,0.9167163968086243,-0.38921356201171875,0.6799029111862183,0.9642857142857143,0.04491107910871506,0.88020920753479
0.5130875110626221,0.9206483364105225,-0.4075608253479004,0.6965799331665039,0.9642857142857143,0.0442127026617527,0.8866972327232361
0.49651625752449036,0.9213120937347412,-0.42479583621025085,0.703655481338501,0.9642857142857143,0.042913440614938736,0.8876474499702454
0.48601919412612915,0.9383201003074646,-0.45230090618133545,0.7071793079376221,0.9642857142857143,0.04228520020842552,0.887703001499176
0.48039647936820984,0.9525563716888428,-0.47215989232063293,0.7101429104804993,0.9642857142857143,0.039340756833553314,0.8868778347969055
0.4804515838623047,0.9697657823562622,-0.4893141984939575,0.7158483266830444,0.9642857142857143,0.035975292325019836,0.8850640654563904
0.4902796447277069,0.9976454973220825,-0.5073658525943756,0.7203648686408997,0.9821428571428571,0.03723521903157234,0.8801119327545166
0.4929453730583191,1.0146198272705078,-0.5216744542121887,0.7154260277748108,0.9821428571428571,0.03737044706940651,0.8694578409194946
0.4931032359600067,1.0251388549804688,-0.532035619020462,0.7046908140182495,0.9821428571428571,0.03760860860347748,0.8527624607086182
0.49597033858299255,1.0370171070098877,-0.5410467684268951,0.6937193870544434,0.9821428571428571,0.03748536482453346,0.8335280418395996
0.49836158752441406,1.0334193706512451,-0.535057783126831,0.6861394047737122,0.9821428571428571,0.039825838059186935,0.8204864263534546
0.5016664266586304,1.0359888076782227,-0.5343223810195923,0.6876314878463745,0.9821428571428571,0.03911517933011055,0.8230639696121216
0.5059247016906738,1.047153353691101,-0.5412286520004272,0.7047052383422852,0.9821428571428571,0.041431501507759094,0.8474090099334717
0.5220252871513367,1.0618880987167358,-0.5398628115653992,0.7368214130401611,0.9821428571428571,0.041545070707798004,0.8719520568847656
0.5405758023262024,1.0746004581451416,-0.5340246558189392,0.7510147094726562,0.9821428571428571,0.0378306545317173,0.8688880801200867
0.5531116724014282,1.080649733543396,-0.5275380611419678,0.7501729726791382,0.9821428571428571,0.03449074178934097,0.8593776226043701
0.5637896060943604,1.0928330421447754,-0.529043436050415,0.7488017082214355,0.9821428571428571,0.02976716309785843,0.8504064083099365
0.5627738833427429,1.096663236618042,-0.5338893532752991,0.7451603412628174,0.9821428571428571,0.032479267567396164,0.8416519165039062
0.5518015623092651,1.0963795185089111,-0.544577956199646,0.742608904838562,0.9821428571428571,0.0288984552025795,0.8359278440475464
0.5328245162963867,1.0838253498077393,-0.5510008335113525,0.7428708672523499,0.9821428571428571,0.027965223416686058,0.8364681005477905
0.5185655355453491,1.0951919555664062,-0.5766264200210571,0.7596383690834045,0.9821428571428571,0.02731396071612835,0.8584688901901245
0.49478116631507874,1.0985273122787476,-0.6037461459636688,0.7852127552032471,0.9821428571428571,0.024835558608174324,0.8906236886978149
0.4755193293094635,1.1093058586120605,-0.633786529302597,0.8176549673080444,0.9642857142857143,0.024536222219467163,0.9219315052032471
0.45487886667251587,1.1123924255371094,-0.6575135588645935,0.8413825035095215,0.9642857142857143,0.026777835562825203,0.9412581920623779
0.4417087137699127,1.113896369934082,-0.6721876561641693,0.8577899932861328,0.9642857142857143,0.0283376332372427,0.9524638652801514
0.4311816692352295,1.1166939735412598,-0.6855123043060303,0.8669130802154541,0.9642857142857143,0.02543257549405098,0.9567768573760986
0.41954267024993896,1.1096876859664917,-0.6901450157165527,0.8675826787948608,0.9642857142857143,0.025746092200279236,0.9551770687103271
0.410310834646225,1.1037439107894897,-0.6934330761432648,0.8602218627929688,0.9464285714285714,0.025857465341687202,0.945418119430542
0.40677767992019653,1.1034163236618042,-0.6966386437416077,0.8457485437393188,0.9642857142857143,0.02580602467060089,0.925694465637207
0.4067293405532837,1.0984158515930176,-0.6916865110397339,0.8238929510116577,0.9642857142857143,0.02448868378996849,0.8990881443023682
0.40431392192840576,1.1029783487319946,-0.6986644268035889,0.8107630014419556,0.9642857142857143,0.024177687242627144,0.8841302394866943
0.4069344699382782,1.1104960441589355,-0.7035615742206573,0.8064992427825928,0.9642857142857143,0.024305004626512527,0.8812638521194458
0.4073329567909241,1.1156702041625977,-0.7083372473716736,0.8019971251487732,0.9642857142857143,0.02828514389693737,0.8775568008422852
0.4074046015739441,1.1191306114196777,-0.7117260098457336,0.7919356822967529,0.9464285714285714,0.029833391308784485,0.8678677082061768
0.4063478112220764,1.1165833473205566,-0.7102355360984802,0.7779428958892822,0.9464285714285714,0.03119168058037758,0.8540332913398743
0.40536367893218994,1.1087148189544678,-0.7033511400222778,0.7605567574501038,0.9464285714285714,0.03328094631433487,0.8352848291397095
0.40680456161499023,1.0952775478363037,-0.6884729862213135,0.7451748251914978,0.9464285714285714,0.03282088786363602,0.8167591094970703
0.4065918028354645,1.0780954360961914,-0.6715036332607269,0.7316313982009888,0.9464285714285714,0.030314596369862556,0.8001513481140137
0.4077097773551941,1.0591002702713013,-0.6513904929161072,0.7193192839622498,0.9464285714285714,0.030306588858366013,0.7865907549858093
0.4098912179470062,1.036112666130066,-0.6262214481830597,0.7051793336868286,0.9464285714285714,0.02795756421983242,0.775870144367218
0.4105648398399353,1.010967493057251,-0.6004026532173157,0.6871955394744873,0.9285714285714286,0.026670290157198906,0.7671367526054382
0.41246628761291504,0.9849569797515869,-0.5724906921386719,0.6678173542022705,0.9285714285714286,0.026903703808784485,0.7606657147407532
0.4181826114654541,0.9579418897628784,-0.5397592782974243,0.649653434753418,0.9285714285714286,0.029385795816779137,0.7549304962158203
0.4251154363155365,0.9306458830833435,-0.505530446767807,0.6323757171630859,0.9285714285714286,0.030331609770655632,0.7482267618179321
0.4326459765434265,0.9047807455062866,-0.4721347689628601,0.6164249777793884,0.9285714285714286,0.0302151869982481,0.7398538589477539
0.4413270056247711,0.8855667114257812,-0.44423970580101013,0.6047399044036865,0.9285714285714286,0.029336875304579735,0.7320979237556458
0.45183277130126953,0.8760254383087158,-0.4241926670074463,0.5970219373703003,0.9285714285714286,0.030685150995850563,0.7250292301177979
0.4612973630428314,0.8704687356948853,-0.40917137265205383,0.5904724597930908,0.9285714285714286,0.03486146777868271,0.7167887687683105
0.47262173891067505,0.8660407662391663,-0.3934190273284912,0.5857003927230835,0.9285714285714286,0.03865326568484306,0.7090488076210022
0.4863954186439514,0.8621845245361328,-0.3757891058921814,0.5817059278488159,0.9285714285714286,0.041334621608257294,0.7022989392280579
0.5003710985183716,0.8614425659179688,-0.36107146739959717,0.5762011408805847,0.9285714285714286,0.04776446893811226,0.6959055662155151
0.5170506238937378,0.8593360781669617,-0.3422854542732239,0.5680581331253052,0.9285714285714286,0.048942383378744125,0.6888489723205566
0.534827470779419,0.8536837100982666,-0.31885623931884766,0.5561838150024414,0.9285714285714286,0.04571537300944328,0.6792032718658447
0.552924633026123,0.8482560515403748,-0.2953314185142517,0.5413253307342529,0.9285714285714286,0.04145060107111931,0.6628536581993103
0.5703973770141602,0.8453711867332458,-0.2749738097190857,0.5248641967773438,0.9285714285714286,0.04390086606144905,0.6376974582672119
0.5843442678451538,0.8439456224441528,-0.259601354598999,0.5095614194869995,0.9107142857142857,0.04457820951938629,0.610495388507843
0.5967810750007629,0.8420560359954834,-0.24527496099472046,0.49557530879974365,0.9107142857142857,0.041975922882556915,0.5843656659126282
0.6087653636932373,0.8386338949203491,-0.22986853122711182,0.48207998275756836,0.9107142857142857,0.03899286314845085,0.5585893988609314
0.6202354431152344,0.8356448411941528,-0.21540939807891846,0.4713577926158905,0.9107142857142857,0.035718195140361786,0.539646327495575
0.6338402032852173,0.833022952079773,-0.19918274879455566,0.46395251154899597,0.9107142857142857,0.03516891598701477,0.5288330912590027
0.6463549733161926,0.8277220129966736,-0.18136703968048096,0.4580438733100891,0.9107142857142857,0.035877861082553864,0.5221685767173767
0.6598336696624756,0.8201034069061279,-0.16026973724365234,0.4524734318256378,0.9107142857142857,0.041041821241378784,0.5166922211647034
0.6729297041893005,0.8128628134727478,-0.13993310928344727,0.44656750559806824,0.9285714285714286,0.05361565575003624,0.5118252038955688
0.6859089136123657,0.8055632710456848,-0.11965435743331909,0.44068509340286255,0.9285714285714286,0.06328059732913971,0.5074005722999573
0.6956017017364502,0.798704981803894,-0.10310328006744385,0.43597763776779175,0.9285714285714286,0.07008199393749237,0.5041897892951965
0.7033177614212036,0.793586790561676,-0.09026902914047241,0.43302658200263977,0.9285714285714286,0.07474197447299957,0.501991868019104
0.7086296081542969,0.7873784303665161,-0.07874882221221924,0.43162909150123596,0.9285714285714286,0.07638105750083923,0.5005727410316467
0.7097944021224976,0.789665162563324,-0.07987076044082642,0.43276089429855347,0.9285714285714286,0.07430887967348099,0.5015212893486023
0.7049720287322998,0.7927348017692566,-0.08776277303695679,0.4356953799724579,0.9285714285714286,0.06879042088985443,0.5044701099395752
0.6920790672302246,0.7931928634643555,-0.10111379623413086,0.4392769932746887,0.9464285714285714,0.06274189054965973,0.5085830092430115
0.6828500032424927,0.789476752281189,-0.10662674903869629,0.44281309843063354,0.9464285714285714,0.05563364550471306,0.5123646259307861
0.6755626201629639,0.7822574377059937,-0.10669481754302979,0.4458347260951996,0.9464285714285714,0.048594869673252106,0.5153378844261169
0.6697810292243958,0.7726427316665649,-0.10286170244216919,0.44846051931381226,0.9464285714285714,0.04341665282845497,0.5184727907180786
0.6649001836776733,0.762761116027832,-0.09786093235015869,0.45135462284088135,0.9464285714285714,0.04143251106142998,0.5231195688247681
0.6632670164108276,0.7543326616287231,-0.09106564521789551,0.4556702971458435,0.9464285714285714,0.03557879105210304,0.5308806896209717
0.6654954552650452,0.7621480822563171,-0.09665262699127197,0.46210187673568726,0.9464285714285714,0.030066318809986115,0.5429555773735046
0.6709610819816589,0.7718226909637451,-0.10086160898208618,0.4705127477645874,0.9464285714285714,0.027683276683092117,0.5584893822669983
0.6787790656089783,0.7811078429222107,-0.10232877731323242,0.48023277521133423,0.9464285714285714,0.024211684241890907,0.5750035047531128
0.686742901802063,0.7976346611976624,-0.11089175939559937,0.4899512529373169,0.9285714285714286,0.02303941361606121,0.5892105102539062
0.6937188506126404,0.8160064816474915,-0.12228763103485107,0.4978380501270294,0.9285714285714286,0.020777806639671326,0.5981763601303101
0.6985000967979431,0.8323416709899902,-0.13384157419204712,0.5047739744186401,0.9285714285714286,0.018696187064051628,0.603827714920044
0.7008323073387146,0.8469347953796387,-0.14610248804092407,0.5122162103652954,0.9285714285714286,0.021829383447766304,0.6083145141601562
0.6997631788253784,0.860163688659668,-0.16040050983428955,0.5208137035369873,0.9285714285714286,0.02149592898786068,0.6125900745391846
0.6967180371284485,0.8705188632011414,-0.17380082607269287,0.5284637212753296,0.9285714285714286,0.019956229254603386,0.6150236129760742
0.69195556640625,0.878115177154541,-0.18615961074829102,0.5342812538146973,0.9285714285714286,0.018489161506295204,0.6154935956001282
0.6861964464187622,0.8863183856010437,-0.2001219391822815,0.5386315584182739,0.9285714285714286,0.01846706122159958,0.6142439246177673
0.6808416247367859,0.8919159173965454,-0.21107429265975952,0.5410302877426147,0.9285714285714286,0.018230142071843147,0.6117573380470276
0.6761094927787781,0.8964165449142456,-0.22030705213546753,0.542465090751648,0.9285714285714286,0.01795569434762001,0.6087555289268494
0.6721782684326172,0.9020231366157532,-0.229844868183136,0.5423102378845215,0.9285714285714286,0.018124906346201897,0.6039772629737854
0.6683230400085449,0.905532956123352,-0.23720991611480713,0.5420646667480469,0.9285714285714286,0.017801934853196144,0.6005883812904358
0.6654014587402344,0.9068801403045654,-0.24147868156433105,0.5417254567146301,0.9285714285714286,0.02248857356607914,0.5980277061462402
0.6633683443069458,0.9065842628479004,-0.2432159185409546,0.5415865182876587,0.9285714285714286,0.03883272781968117,0.5962810516357422
0.6621912717819214,0.9050443768501282,-0.2428531050682068,0.5413525104522705,0.9285714285714286,0.03357313945889473,0.5946975350379944
0.6618447303771973,0.9021151065826416,-0.24027037620544434,0.5407514572143555,0.9285714285714286,0.02971055917441845,0.5929632186889648
0.6617734432220459,0.8986660242080688,-0.23689258098602295,0.5408844947814941,0.9285714285714286,0.02886948548257351,0.5920913219451904
0.6621131300926208,0.8949590921401978,-0.2328459620475769,0.5414620637893677,0.9285714285714286,0.027671484276652336,0.5917879343032837
0.6625028848648071,0.8908687829971313,-0.22836589813232422,0.5422713160514832,0.9285714285714286,0.026494314894080162,0.591889500617981
0.663381814956665,0.8867737054824829,-0.22339189052581787,0.5433229804039001,0.9285714285714286,0.026080725714564323,0.5923482775688171
0.6659099459648132,0.8818585872650146,-0.21594864130020142,0.5445253849029541,0.9285714285714286,0.025006582960486412,0.5930184721946716
0.66827392578125,0.8743695020675659,-0.20609557628631592,0.5458474159240723,0.9285714285714286,0.023110831156373024,0.5941178202629089
0.6705731153488159,0.8658029437065125,-0.19522982835769653,0.5474540591239929,0.9464285714285714,0.021230045706033707,0.5956121683120728
0.673026442527771,0.8561686277389526,-0.18314218521118164,0.5496549010276794,0.9464285714285714,0.01950613223016262,0.5978161096572876
0.6755027770996094,0.8443729281425476,-0.16887015104293823,0.5505793690681458,0.9464285714285714,0.024047546088695526,0.5987221002578735
0.6782624125480652,0.8314069509506226,-0.15314453840255737,0.5521027445793152,0.9464285714285714,0.02507387287914753,0.6001741886138916
0.6809759736061096,0.8171800374984741,-0.1362040638923645,0.5539224147796631,0.9285714285714286,0.03559711202979088,0.6018717288970947
0.684624195098877,0.8010358214378357,-0.11641162633895874,0.5530140399932861,0.9285714285714286,0.04057041555643082,0.6007046699523926
0.6885710954666138,0.7859971523284912,-0.09742605686187744,0.5535568594932556,0.9285714285714286,0.051843974739313126,0.6008513569831848
0.691713809967041,0.7710514068603516,-0.07933759689331055,0.5545279383659363,0.9285714285714286,0.053741853684186935,0.6013588309288025
0.6927608251571655,0.755878746509552,-0.06311792135238647,0.5555198788642883,0.9285714285714286,0.04875628277659416,0.6019624471664429
0.6932473182678223,0.7388062477111816,-0.045558929443359375,0.5561478137969971,0.9285714285714286,0.04517812281847,0.6026209592819214
0.6928204298019409,0.7217477560043335,-0.028927326202392578,0.5551527738571167,0.9285714285714286,0.045520246028900146,0.6030638217926025
0.6927069425582886,0.7029290199279785,-0.010222077369689941,0.5491762161254883,0.9285714285714286,0.04137127846479416,0.6009658575057983
0.6916909217834473,0.6855570077896118,0.006133913993835449,0.5371637940406799,0.9285714285714286,0.032661937177181244,0.5911785364151001
0.6905035376548767,0.6693336963653564,0.021169841289520264,0.5248086452484131,0.9285714285714286,0.02755066566169262,0.5772874355316162
0.6874520778656006,0.6568731069564819,0.030578970909118652,0.5201284885406494,0.9285714285714286,0.02503860741853714,0.5716642737388611
0.681389331817627,0.6476046442985535,0.033784687519073486,0.515791654586792,0.9285714285714286,0.022949514910578728,0.567954957485199
0.6732328534126282,0.6387666463851929,0.0344662070274353,0.5011658668518066,0.9285714285714286,0.023731224238872528,0.5563874840736389
0.6649752259254456,0.6295475959777832,0.035427629947662354,0.47326380014419556,0.9285714285714286,0.02123436890542507,0.5310768485069275
0.6562268733978271,0.6217665672302246,0.03446030616760254,0.4538363218307495,0.9285714285714286,0.019022271037101746,0.506947934627533
0.658871054649353,0.6157728433609009,0.04309821128845215,0.446776807308197,0.9285714285714286,0.017095770686864853,0.4952516555786133
0.6667085289955139,0.6108098030090332,0.05589872598648071,0.4436644911766052,0.9285714285714286,0.01545869279652834,0.4891728162765503
0.6737475395202637,0.6065876483917236,0.06715989112854004,0.4420064091682434,0.9285714285714286,0.01408587209880352,0.4854859411716461
0.6805673837661743,0.6029845476150513,0.07758283615112305,0.4409315884113312,0.9285714285714286,0.013923573307693005,0.4830114543437958
0.687484860420227,0.6002932190895081,0.087191641330719,0.440035343170166,0.9285714285714286,0.012842667289078236,0.48104310035705566
0.6946170330047607,0.5975719690322876,0.09704506397247314,0.4387351870536804,0.9107142857142857,0.01206897757947445,0.4792308807373047
0.7016004920005798,0.5954065322875977,0.10619395971298218,0.43790537118911743,0.9107142857142857,0.01145978830754757,0.4780745506286621
0.7084912061691284,0.5937018990516663,0.11478930711746216,0.43721938133239746,0.9107142857142857,0.011117486283183098,0.4771978259086609
0.7152441740036011,0.5925636291503906,0.12268054485321045,0.4365571439266205,0.9107142857142857,0.010987051762640476,0.4764246940612793
0.7217183709144592,0.5917819738388062,0.12993639707565308,0.4358392655849457,0.9107142857142857,0.01093981321901083,0.4756713807582855
0.7279255390167236,0.5908876657485962,0.13703787326812744,0.43478959798812866,0.9107142857142857,0.010997090488672256,0.4747576415538788
0.7337855100631714,0.5901778936386108,0.14360761642456055,0.43383651971817017,0.9107142857142857,0.010875355452299118,0.47396355867385864
0.7394141554832458,0.5896708965301514,0.14974325895309448,0.4330957233905792,0.9107142857142857,0.00972712878137827,0.47334179282188416
0.7450306415557861,0.5891103148460388,0.15592032670974731,0.4325762391090393,0.9107142857142857,0.009718868881464005,0.47286778688430786
0.7519943714141846,0.588424563407898,0.16356980800628662,0.4323268234729767,0.9107142857142857,0.009723159484565258,0.47255370020866394
0.7588844299316406,0.5876659154891968,0.17121851444244385,0.4323827028274536,0.9107142857142857,0.009727382101118565,0.4724152386188507
0.7656646966934204,0.5868974924087524,0.17876720428466797,0.4327588677406311,0.9107142857142857,0.008518293499946594,0.4724683165550232
0.7720635533332825,0.5860352516174316,0.18602830171585083,0.4333522319793701,0.9107142857142857,0.006884696427732706,0.472564160823822
0.7777259945869446,0.5852268934249878,0.1924991011619568,0.4341760575771332,0.8928571428571429,0.006464219652116299,0.4727744460105896
0.782252311706543,0.5844932198524475,0.19775909185409546,0.4352167546749115,0.8928571428571429,0.0063990200869739056,0.47310400009155273
0.785845935344696,0.5840234756469727,0.2018224596977234,0.436298668384552,0.8928571428571429,0.006473373156040907,0.47345227003097534
0.788536548614502,0.5839859843254089,0.20455056428909302,0.43740975856781006,0.8928571428571429,0.006342167966067791,0.47381114959716797
0.7904696464538574,0.5840248465538025,0.20644479990005493,0.43860405683517456,0.8928571428571429,0.006501471158117056,0.4742276668548584
0.7918332815170288,0.58443683385849,0.20739644765853882,0.4398984909057617,0.8928571428571429,0.006523998454213142,0.4747096300125122
0.7926167845726013,0.5860729217529297,0.20654386281967163,0.4410897493362427,0.8928571428571429,0.006264594383537769,0.4751131534576416
0.7928838133811951,0.5873706340789795,0.20551317930221558,0.4422217011451721,0.8928571428571429,0.0063733686693012714,0.4754716157913208
0.7928507328033447,0.5885790586471558,0.20427167415618896,0.4432968497276306,0.8928571428571429,0.006519025657325983,0.47579506039619446
0.7926117181777954,0.5898014307022095,0.20281028747558594,0.44432610273361206,0.8928571428571429,0.00670818705111742,0.4761030673980713
0.7923277616500854,0.5907336473464966,0.20159411430358887,0.4450622797012329,0.8928571428571429,0.007251049857586622,0.47625160217285156
0.7922985553741455,0.5913001894950867,0.20099836587905884,0.44578129053115845,0.8928571428571429,0.007341657765209675,0.4762934446334839
0.792259931564331,0.591754674911499,0.20050525665283203,0.446414589881897,0.8928571428571429,0.007509688381105661,0.47628986835479736
0.7921994924545288,0.5920103788375854,0.20018911361694336,0.4468255639076233,0.8928571428571429,0.007695457898080349,0.4762023985385895
0.7920628786087036,0.5923331379890442,0.19972974061965942,0.44723814725875854,0.8928571428571429,0.007896891795098782,0.4761615991592407
0.7918240427970886,0.5927216410636902,0.19910240173339844,0.44759219884872437,0.8928571428571429,0.007572641596198082,0.47611963748931885
0.7916024923324585,0.5933459997177124,0.1982564926147461,0.44783562421798706,0.8928571428571429,0.008900126442313194,0.4760385751724243
0.791384220123291,0.5941277742385864,0.1972564458847046,0.4479961693286896,0.8928571428571429,0.009332124143838882,0.4759427309036255
0.7909448146820068,0.594826340675354,0.19611847400665283,0.4480702877044678,0.8928571428571429,0.00945575162768364,0.4758286774158478
0.7903348207473755,0.5955216288566589,0.19481319189071655,0.4480506181716919,0.8928571428571429,0.009571738541126251,0.47568479180336
0.7895702123641968,0.5962089896202087,0.19336122274398804,0.447931706905365,0.8928571428571429,0.009745771996676922,0.47550565004348755
0.7886637449264526,0.5968760251998901,0.1917877197265625,0.4477061629295349,0.8928571428571429,0.010047719813883305,0.4752844572067261
0.7879471778869629,0.5971391797065735,0.1908079981803894,0.4471787214279175,0.8928571428571429,0.010185264982283115,0.4749056100845337
0.7872897386550903,0.5978367924690247,0.18945294618606567,0.446672648191452,0.8928571428571429,0.012040837667882442,0.47455132007598877
0.786590576171875,0.598514199256897,0.18807637691497803,0.4460316300392151,0.8928571428571429,0.011421053670346737,0.4741455316543579
0.7858312129974365,0.5990498065948486,0.1867814064025879,0.4451954960823059,0.8928571428571429,0.011562829837203026,0.47361844778060913
0.785205066204071,0.5992194414138794,0.18598562479019165,0.44406038522720337,0.8928571428571429,0.01170148141682148,0.4728575348854065
0.7849735617637634,0.5984995365142822,0.1864740252494812,0.44246941804885864,0.8928571428571429,0.011858196929097176,0.4717046916484833
0.7846369743347168,0.5975580811500549,0.18707889318466187,0.4406636655330658,0.8928571428571429,0.011957462877035141,0.4704488217830658
0.784484326839447,0.5966585874557495,0.1878257393836975,0.4387578070163727,0.8928571428571429,0.011986666359007359,0.46912816166877747
0.785331130027771,0.596000075340271,0.1893310546875,0.4366289973258972,0.8928571428571429,0.012292947620153427,0.467686265707016
0.7853925228118896,0.5950939655303955,0.19029855728149414,0.43426215648651123,0.8928571428571429,0.015142177231609821,0.46609586477279663
0.78536057472229,0.5941383242607117,0.19122225046157837,0.431566059589386,0.8928571428571429,0.016459502279758453,0.4642777442932129
0.7852347493171692,0.5931682586669922,0.192066490650177,0.4285499155521393,0.9107142857142857,0.016561929136514664,0.4622124433517456
0.7850757241249084,0.5921536087989807,0.19292211532592773,0.42515474557876587,0.9107142857142857,0.017102302983403206,0.45983588695526123
0.7848860621452332,0.5922146439552307,0.19267141819000244,0.42131245136260986,0.9107142857142857,0.01838529109954834,0.4570997953414917
0.7845718860626221,0.5917783975601196,0.19279348850250244,0.416900098323822,0.9107142857142857,0.01881112903356552,0.45384353399276733
0.7842898368835449,0.5913917422294617,0.19289809465408325,0.41207659244537354,0.9107142857142857,0.019388578832149506,0.4501863121986389
0.7845789194107056,0.5929021239280701,0.1916767954826355,0.40693747997283936,0.9107142857142857,0.021495571359992027,0.44630953669548035
0.7850927114486694,0.5944303274154663,0.19066238403320312,0.40145808458328247,0.9107142857142857,0.02943265810608864,0.44218209385871887
0.7853134870529175,0.5949108600616455,0.19040262699127197,0.395774781703949,0.9107142857142857,0.03560171648859978,0.43783047795295715
0.7854220867156982,0.594954252243042,0.19046783447265625,0.39022940397262573,0.9107142857142857,0.034758154302835464,0.4335844814777374
0.7861455678939819,0.5946289300918579,0.19151663780212402,0.3844958543777466,0.9107142857142857,0.03489077463746071,0.42927876114845276
0.7872238755226135,0.5931135416030884,0.19411033391952515,0.378673255443573,0.9107142857142857,0.03507823124527931,0.42490124702453613
0.7883723974227905,0.5905125737190247,0.19785982370376587,0.3731764554977417,0.9107142857142857,0.03433089703321457,0.4208882451057434
0.7902534008026123,0.5867929458618164,0.2034604549407959,0.36767587065696716,0.9107142857142857,0.03450237587094307,0.41738200187683105
0.793430507183075,0.581375002861023,0.212055504322052,0.3622024655342102,0.9107142857142857,0.0397358201444149,0.41519278287887573
0.7974915504455566,0.5729643106460571,0.2245272397994995,0.3564114570617676,0.9285714285714286,0.03743183985352516,0.41414350271224976
0.8008734583854675,0.5595204830169678,0.24135297536849976,0.3498387634754181,0.9285714285714286,0.036734141409397125,0.41299235820770264
0.8027343153953552,0.5417528748512268,0.2609814405441284,0.3433237373828888,0.9285714285714286,0.04279608651995659,0.4119513928890228
0.8038194179534912,0.5214462280273438,0.28237318992614746,0.33727455139160156,0.9285714285714286,0.0498543381690979,0.4114534258842468
0.8041811585426331,0.5031785368919373,0.3010026216506958,0.33183836936950684,0.9285714285714286,0.044371094554662704,0.4112217426300049
0.8040378093719482,0.48467695713043213,0.3193608522415161,0.32665425539016724,0.9285714285714286,0.039515674114227295,0.4111712872982025
0.8042833805084229,0.46275922656059265,0.3415241539478302,0.32313072681427,0.9107142857142857,0.03541983291506767,0.4130117893218994
0.8041719198226929,0.44962379336357117,0.3545481264591217,0.32229098677635193,0.9107142857142857,0.032741397619247437,0.4175267219543457
0.8041222095489502,0.4614056944847107,0.3427165150642395,0.324553519487381,0.9107142857142857,0.02952202595770359,0.42500191926956177
0.806502103805542,0.4723981022834778,0.3341040015220642,0.3299078941345215,0.9107142857142857,0.027742624282836914,0.4350201189517975
0.8098527789115906,0.48157620429992676,0.3282765746116638,0.3393574357032776,0.9107142857142857,0.026581164449453354,0.4460703730583191
0.8191137313842773,0.4873747229576111,0.33173900842666626,0.3494156301021576,0.9107142857142857,0.025130709633231163,0.4549473226070404
0.8299205899238586,0.48992371559143066,0.339996874332428,0.35822927951812744,0.9107142857142857,0.02331784926354885,0.4615478515625
0.8391309976577759,0.4897691011428833,0.3493618965148926,0.36475062370300293,0.9107142857142857,0.021325623616576195,0.4664272665977478
0.8471581339836121,0.4873073101043701,0.35985082387924194,0.3688644766807556,0.9107142857142857,0.020247960463166237,0.4698922038078308
0.8536664247512817,0.4830908477306366,0.37057557702064514,0.37115928530693054,0.9107142857142857,0.019508950412273407,0.4723969101905823
0.8593283295631409,0.477634072303772,0.3816942572593689,0.3722482919692993,0.9107142857142857,0.01891619712114334,0.4741862714290619
0.8646873235702515,0.4701187312602997,0.3945685923099518,0.3720950484275818,0.9107142857142857,0.01886138878762722,0.4748951196670532
0.8688968420028687,0.46192777156829834,0.4069690704345703,0.371168851852417,0.9107142857142857,0.017607295885682106,0.4751039147377014
0.871801495552063,0.45339080691337585,0.41841068863868713,0.3694068491458893,0.9107142857142857,0.016632992774248123,0.4746170938014984
0.8730180859565735,0.4447021186351776,0.4283159673213959,0.36685940623283386,0.9107142857142857,0.015644634142518044,0.4733663499355316
0.8731937408447266,0.4367057681083679,0.43648797273635864,0.3636026680469513,0.9107142857142857,0.014310870319604874,0.471211314201355
0.8725457191467285,0.4302747845649719,0.4422709345817566,0.3600696325302124,0.9107142857142857,0.013478130102157593,0.4686676561832428
0.8716277480125427,0.4237081706523895,0.4479195773601532,0.35597944259643555,0.9107142857142857,0.012715432792901993,0.46499696373939514
0.8725858926773071,0.4165031909942627,0.45608270168304443,0.3507821559906006,0.9107142857142857,0.012579742819070816,0.45943039655685425
0.8738958239555359,0.408854216337204,0.4650416076183319,0.34451839327812195,0.9107142857142857,0.011571920476853848,0.45276063680648804
0.874660849571228,0.4013724625110626,0.4732883870601654,0.33736544847488403,0.9107142857142857,0.010848669335246086,0.445546418428421
0.8751728534698486,0.39414748549461365,0.481025367975235,0.3292415738105774,0.9107142857142857,0.010339963249862194,0.43792569637298584
0.8756520748138428,0.3876449465751648,0.488007128238678,0.3210029900074005,0.9107142857142857,0.010504270903766155,0.43042245507240295
0.875892162322998,0.38161689043045044,0.4942752718925476,0.3126443028450012,0.9107142857142857,0.010522432625293732,0.4225156903266907
0.876179575920105,0.3788914680480957,0.4972881078720093,0.30483102798461914,0.9107142857142857,0.010199633426964283,0.41462409496307373
0.8769731521606445,0.3765459358692169,0.5004272162914276,0.29691433906555176,0.9107142857142857,0.010027687065303326,0.4058523178100586
0.8781648874282837,0.37519699335098267,0.502967894077301,0.29032599925994873,0.9107142857142857,0.009755897335708141,0.3977668583393097
0.8803186416625977,0.3746134638786316,0.5057051777839661,0.2850717604160309,0.9107142857142857,0.00942256860435009,0.39068174362182617
0.8832970857620239,0.3748440444469452,0.5084530413150787,0.281083345413208,0.9107142857142857,0.009184325113892555,0.3850976228713989
0.8861021995544434,0.3760181963443756,0.5100840032100677,0.2787071466445923,0.9107142857142857,0.009374929592013359,0.3814373016357422
0.8882445096969604,0.3779885470867157,0.5102559626102448,0.2774624228477478,0.9107142857142857,0.009169064462184906,0.37932634353637695
0.8890787363052368,0.3802717328071594,0.5088070034980774,0.2775072753429413,0.9107142857142857,0.008928517811000347,0.3786986470222473
0.8887733221054077,0.3827933073043823,0.5059800148010254,0.27844932675361633,0.9107142857142857,0.008553389459848404,0.3790256977081299
0.887559711933136,0.38541513681411743,0.5021445751190186,0.28004026412963867,0.9107142857142857,0.008219257928431034,0.37980085611343384
0.8856486678123474,0.38817906379699707,0.49746960401535034,0.2822149097919464,0.9107142857142857,0.008474740199744701,0.38093388080596924
0.8833935260772705,0.39090240001678467,0.49249112606048584,0.2848331928253174,0.9107142857142857,0.00810046587139368,0.3822520971298218
0.8811063766479492,0.39378079771995544,0.4873255789279938,0.28791365027427673,0.9107142857142857,0.007708745542913675,0.3838984966278076
0.8786349892616272,0.39661991596221924,0.48201507329940796,0.2913428544998169,0.9107142857142857,0.007402963470667601,0.3858385682106018
0.8762159943580627,0.39942336082458496,0.4767926335334778,0.29495301842689514,0.9107142857142857,0.0072297705337405205,0.3880358338356018
0.8738038539886475,0.40227627754211426,0.4715275764465332,0.29873257875442505,0.9107142857142857,0.00708388676866889,0.3905797004699707
0.8714411854743958,0.4065511226654053,0.4648900628089905,0.30237844586372375,0.9107142857142857,0.007251090370118618,0.39325064420700073
0.8692480325698853,0.4108106791973114,0.45843735337257385,0.30572327971458435,0.9107142857142857,0.007435578852891922,0.39578503370285034
0.8670023679733276,0.4165854752063751,0.4504168927669525,0.30902865529060364,0.9107142857142857,0.007398542016744614,0.39849337935447693
0.864391565322876,0.42287057638168335,0.4415209889411926,0.31246018409729004,0.9107142857142857,0.007410896010696888,0.40154391527175903
0.8618730902671814,0.42888152599334717,0.43299156427383423,0.31602421402931213,0.9107142857142857,0.007406770251691341,0.40495994687080383
0.8626469969749451,0.43502938747406006,0.427617609500885,0.3196614384651184,0.9107142857142857,0.007940941490232944,0.40858107805252075
0.8652690649032593,0.44109219312667847,0.4241768717765808,0.32330912351608276,0.9107142857142857,0.008200378157198429,0.41232290863990784
0.8679887056350708,0.4465554356575012,0.4214332699775696,0.32637879252433777,0.9107142857142857,0.008301729336380959,0.4155155420303345
0.8707698583602905,0.45125389099121094,0.4195159673690796,0.3288440704345703,0.9107142857142857,0.008791308850049973,0.41815951466560364
0.8733623027801514,0.4558637738227844,0.41749852895736694,0.3314525783061981,0.9107142857142857,0.00904173869639635,0.42103657126426697
0.8759214282035828,0.46049004793167114,0.4154313802719116,0.3339692950248718,0.9107142857142857,0.008987465873360634,0.42388254404067993
0.8783820867538452,0.4651128649711609,0.4132692217826843,0.33655011653900146,0.9107142857142857,0.008931146934628487,0.4268471300601959
0.8809579610824585,0.4696504473686218,0.41130751371383667,0.3394838571548462,0.9107142857142857,0.008889328688383102,0.4302273988723755
0.8846533298492432,0.4738215506076813,0.4108317792415619,0.34215426445007324,0.9107142857142857,0.011150584556162357,0.43333882093429565
0.8884202837944031,0.47817689180374146,0.4102433919906616,0.34485775232315063,0.9107142857142857,0.01122922170907259,0.4365050494670868
0.892259955406189,0.4828433394432068,0.4094166159629822,0.3476027250289917,0.9107142857142857,0.010741785168647766,0.43978410959243774
0.8965318202972412,0.487147718667984,0.4093841016292572,0.34985411167144775,0.9107142857142857,0.010776536539196968,0.44255930185317993
0.9007300138473511,0.4912741780281067,0.4094558358192444,0.35205477476119995,0.9107142857142857,0.011029207147657871,0.44533950090408325
0.9048112034797668,0.4953083395957947,0.40950286388397217,0.354173481464386,0.9107142857142857,0.010887818410992622,0.4480675458908081
0.9088118672370911,0.49943822622299194,0.4093736410140991,0.35627561807632446,0.9107142857142857,0.01116715744137764,0.45077890157699585
0.9131276607513428,0.503921627998352,0.4092060327529907,0.3587217330932617,0.9107142857142857,0.010732915252447128,0.45386505126953125
0.9172624349594116,0.5085177421569824,0.4087446928024292,0.3611222207546234,0.9107142857142857,0.010892804712057114,0.4569007456302643
0.9212713241577148,0.5134062170982361,0.40786510705947876,0.3633747398853302,0.9107142857142857,0.011319722980260849,0.4597889184951782
0.9254279136657715,0.5178653001785278,0.40756261348724365,0.3646749258041382,0.9107142857142857,0.011453451588749886,0.46186280250549316
0.929640531539917,0.5209934115409851,0.4086471199989319,0.3654337227344513,0.9107142857142857,0.01156482845544815,0.46340212225914
0.9337164759635925,0.5240617990493774,0.4096546769142151,0.3663015067577362,0.9107142857142857,0.010753868147730827,0.464979350566864
0.9378989934921265,0.5270749926567078,0.4108240008354187,0.3672507405281067,0.9107142857142857,0.010952955111861229,0.46659475564956665
0.9418913125991821,0.5310782790184021,0.41081303358078003,0.368425190448761,0.9107142857142857,0.011271531693637371,0.4683408737182617
0.946033775806427,0.5346043109893799,0.4114294648170471,0.3696862459182739,0.9107142857142857,0.011836308985948563,0.4700281023979187
0.9503921866416931,0.5382521748542786,0.41214001178741455,0.37115222215652466,0.9107142857142857,0.012365425005555153,0.47171780467033386
0.9548197984695435,0.5418758988380432,0.41294389963150024,0.3727256953716278,0.9107142857142857,0.012873006984591484,0.4732878804206848
0.9593474268913269,0.5453982353210449,0.413949191570282,0.3743970990180969,0.9107142857142857,0.013582424260675907,0.47475671768188477
0.9634487628936768,0.5507609844207764,0.4126877784729004,0.3765670657157898,0.9107142857142857,0.016707921400666237,0.47661083936691284
0.9676052927970886,0.5557443499565125,0.41186094284057617,0.3789213299751282,0.9107142857142857,0.01742726005613804,0.478575736284256
0.9720115065574646,0.5600022673606873,0.41200923919677734,0.38098007440567017,0.9107142857142857,0.018830766901373863,0.4801722764968872
0.9783542156219482,0.5645149946212769,0.4138392210006714,0.3832423686981201,0.9107142857142857,0.020254336297512054,0.4819226861000061
0.9847137928009033,0.5695139169692993,0.415199875831604,0.38566136360168457,0.9107142857142857,0.02099715545773506,0.48371604084968567
0.9909670352935791,0.5743758678436279,0.41659116744995117,0.38781222701072693,0.9107142857142857,0.02238096296787262,0.48508575558662415
0.9970403909683228,0.5788406133651733,0.4181997776031494,0.3896903395652771,0.9107142857142857,0.023279055953025818,0.4860760569572449
1.0041481256484985,0.584113597869873,0.4200345277786255,0.3913910984992981,0.9107142857142857,0.023865878582000732,0.48684364557266235
1.0110934972763062,0.587567925453186,0.4235255718231201,0.391715943813324,0.9107142857142857,0.02740579843521118,0.4861222505569458
1.0172691345214844,0.5901329517364502,0.4271361827850342,0.3918328583240509,0.9107142857142857,0.027532368898391724,0.48536089062690735
1.0230321884155273,0.5915608406066895,0.4314713478088379,0.39128053188323975,0.9107142857142857,0.032731957733631134,0.4841364026069641
1.0285413265228271,0.5917022228240967,0.43683910369873047,0.3900272250175476,0.9107142857142857,0.02979326620697975,0.48246076703071594
1.0337846279144287,0.5908383727073669,0.44294625520706177,0.3883543014526367,0.9107142857142857,0.025632062926888466,0.48070600628852844
1.0387561321258545,0.5897504091262817,0.44900572299957275,0.38670340180397034,0.9107142857142857,0.023560235276818275,0.4792531430721283
1.0434203147888184,0.5883222818374634,0.455098032951355,0.38501185178756714,0.9107142857142857,0.022453460842370987,0.4779132604598999
1.0483323335647583,0.586229681968689,0.46210265159606934,0.3828650116920471,0.9107142857142857,0.021360957995057106,0.4763157367706299
1.05338716506958,0.5827091932296753,0.4706779718399048,0.3803049325942993,0.9107142857142857,0.022794539108872414,0.4743761718273163
1.0579726696014404,0.5769551396369934,0.481017529964447,0.377084344625473,0.9107142857142857,0.024539312347769737,0.47179925441741943
1.0626814365386963,0.5697880983352661,0.4928933382034302,0.3739668130874634,0.9107142857142857,0.033535368740558624,0.4690198302268982
1.067417025566101,0.5613450407981873,0.5060719847679138,0.3714749813079834,0.9107142857142857,0.03792138025164604,0.4664001762866974
1.0718051195144653,0.5517392754554749,0.5200658440589905,0.36951929330825806,0.9107142857142857,0.03982960805296898,0.463706374168396
1.0756598711013794,0.5414614677429199,0.5341984033584595,0.36793652176856995,0.9107142857142857,0.04291550815105438,0.4606199860572815
1.0802109241485596,0.5304653644561768,0.5497455596923828,0.3666662871837616,0.9107142857142857,0.044636547565460205,0.45688575506210327
1.0849156379699707,0.5189275145530701,0.5659881234169006,0.36553633213043213,0.9107142857142857,0.04443303123116493,0.45240116119384766
1.0894262790679932,0.5078060030937195,0.5816202759742737,0.36459046602249146,0.9107142857142857,0.042219676077365875,0.4472760558128357
1.093970537185669,0.49561476707458496,0.598355770111084,0.3638511300086975,0.9107142857142857,0.04145357757806778,0.44214916229248047
1.0984324216842651,0.48397916555404663,0.6144532561302185,0.3631248474121094,0.9107142857142857,0.03944021835923195,0.43763887882232666
1.1027870178222656,0.4781363308429718,0.6246506869792938,0.3623652458190918,0.9107142857142857,0.035833459347486496,0.4340125322341919
1.107100009918213,0.47533002495765686,0.631769984960556,0.3617006540298462,0.8928571428571429,0.03602275624871254,0.43142619729042053
1.1108579635620117,0.4722684621810913,0.6385895013809204,0.3611869513988495,0.8928571428571429,0.031758569180965424,0.43008434772491455
1.1134319305419922,0.46904176473617554,0.6443901658058167,0.36089664697647095,0.8928571428571429,0.027492554858326912,0.4297921657562256
1.1144685745239258,0.4659608006477356,0.6485077738761902,0.36076176166534424,0.8928571428571429,0.02405337616801262,0.43003714084625244
1.116746187210083,0.46219170093536377,0.6545544862747192,0.36038488149642944,0.8928571428571429,0.020068932324647903,0.4301806092262268
1.118133306503296,0.45891010761260986,0.659223198890686,0.3594629168510437,0.8928571428571429,0.017435617744922638,0.4302348494529724
1.1167911291122437,0.4568202495574951,0.6599708795547485,0.3584716022014618,0.8928571428571429,0.016590002924203873,0.43097421526908875
1.112166166305542,0.4553494453430176,0.6568167209625244,0.3570466935634613,0.8928571428571429,0.01566929556429386,0.4320152699947357
1.10988187789917,0.45386484265327454,0.6560170352458954,0.35446682572364807,0.8928571428571429,0.013172292150557041,0.43271613121032715
1.1155738830566406,0.45271435379981995,0.6628595292568207,0.3508407771587372,0.8928571428571429,0.011480269022285938,0.4329982399940491
1.1202272176742554,0.4518304467201233,0.6683967709541321,0.34629276394844055,0.8928571428571429,0.010625937022268772,0.4326050579547882
1.1234689950942993,0.4514281451702118,0.6720408499240875,0.3412676751613617,0.8928571428571429,0.008442042395472527,0.43099725246429443
1.125877022743225,0.4513401985168457,0.6745368242263794,0.33560824394226074,0.8928571428571429,0.006003418006002903,0.42735448479652405
1.1278507709503174,0.4513135850429535,0.6765371859073639,0.32944878935813904,0.8928571428571429,0.004515948239713907,0.42121973633766174
1.1293925046920776,0.4510495364665985,0.6783429682254791,0.32290443778038025,0.8928571428571429,0.003932569175958633,0.4125645160675049
1.1302368640899658,0.4509707987308502,0.6792660653591156,0.31768178939819336,0.8928571428571429,0.00369927566498518,0.4043624997138977
1.1455614566802979,0.45074763894081116,0.6948138177394867,0.3138580918312073,0.8928571428571429,0.0035507858265191317,0.39796140789985657
1.1660404205322266,0.4500408470630646,0.715999573469162,0.31103402376174927,0.8928571428571429,0.0035070148296654224,0.3934553265571594
1.1819653511047363,0.44929587841033936,0.732669472694397,0.3091503381729126,0.8928571428571429,0.003546579508110881,0.3906833529472351
1.1922825574874878,0.4486394226551056,0.7436431348323822,0.3066026270389557,0.8928571428571429,0.003583740908652544,0.38708972930908203
1.197716236114502,0.44804254174232483,0.7496736943721771,0.3040713369846344,0.8928571428571429,0.003585169790312648,0.3834630250930786
1.1998051404953003,0.44772833585739136,0.7520768046379089,0.30259791016578674,0.8928571428571429,0.003600061871111393,0.3813523054122925
1.1998372077941895,0.4477093815803528,0.7521278262138367,0.3017852008342743,0.8928571428571429,0.003573266789317131,0.3802012801170349
1.1996104717254639,0.4479570984840393,0.7516533732414246,0.3012385368347168,0.8928571428571429,0.0035902371164411306,0.37941235303878784
1.2016651630401611,0.4483684003353119,0.7532967627048492,0.30078187584877014,0.8928571428571429,0.0036074467934668064,0.37872493267059326
1.2031488418579102,0.4488522410392761,0.754296600818634,0.30037713050842285,0.8928571428571429,0.0035637093242257833,0.37810245156288147
1.2043230533599854,0.4494621157646179,0.7548609375953674,0.3000255823135376,0.8928571428571429,0.0035335812717676163,0.37755322456359863
1.205310344696045,0.4502103924751282,0.7550999522209167,0.2997666895389557,0.8928571428571429,0.003526130225509405,0.3771369755268097
1.2062160968780518,0.45086193084716797,0.7553541660308838,0.29958468675613403,0.8928571428571429,0.003486983012408018,0.37683212757110596
1.207098126411438,0.45143991708755493,0.7556582093238831,0.2994813919067383,0.8928571428571429,0.003472824115306139,0.3766348958015442
1.2079919576644897,0.45192763209342957,0.7560643255710602,0.29940831661224365,0.8928571428571429,0.0034106397069990635,0.3764731287956238
1.2088350057601929,0.45238348841667175,0.7564515173435211,0.2993748188018799,0.8928571428571429,0.003449619747698307,0.37634047865867615
1.2097043991088867,0.45277178287506104,0.7569326162338257,0.2993515133857727,0.8928571428571429,0.0038833031430840492,0.37621378898620605
1.2105751037597656,0.45312610268592834,0.7574490010738373,0.29934877157211304,0.8928571428571429,0.003980724141001701,0.3761082887649536
1.2113912105560303,0.4534943401813507,0.7578968703746796,0.29937687516212463,0.8928571428571429,0.003999464213848114,0.37603020668029785
1.2122058868408203,0.45384061336517334,0.758365273475647,0.299405038356781,0.8928571428571429,0.003966622985899448,0.37594980001449585
1.2130141258239746,0.45418599247932434,0.7588281333446503,0.2994369864463806,0.8928571428571429,0.0038906114641577005,0.37587329745292664
1.2139127254486084,0.4544074237346649,0.7595053017139435,0.29943373799324036,0.8928571428571429,0.0038248205091804266,0.3757421672344208
1.2151274681091309,0.4542558789253235,0.7608715891838074,0.2993152439594269,0.8928571428571429,0.0037720338441431522,0.37543755769729614
1.2163187265396118,0.4541027247905731,0.7622160017490387,0.2992111146450043,0.8928571428571429,0.0037304586730897427,0.3751904368400574
1.217466115951538,0.4539899230003357,0.7634761929512024,0.299115389585495,0.8928571428571429,0.003697660518810153,0.37498190999031067
1.2185462713241577,0.45388978719711304,0.7646564841270447,0.299005925655365,0.8928571428571429,0.0036716521717607975,0.37477079033851624
1.219548225402832,0.4537827670574188,0.7657654583454132,0.2988745868206024,0.8928571428571429,0.003652863670140505,0.3745385408401489
1.2204722166061401,0.4537087678909302,0.76676344871521,0.2987493574619293,0.8928571428571429,0.0036368549335747957,0.3743228018283844
1.2213305234909058,0.45366549491882324,0.7676650285720825,0.2986277937889099,0.8928571428571429,0.0037201554514467716,0.37411755323410034
1.2221498489379883,0.4536515474319458,0.7684983015060425,0.2985081076622009,0.8928571428571429,0.004085027612745762,0.3739195466041565
1.2229194641113281,0.4536597430706024,0.7692597210407257,0.29838964343070984,0.8928571428571429,0.004642467480152845,0.3737257421016693
1.2236472368240356,0.4536851644515991,0.7699620723724365,0.2982722520828247,0.8928571428571429,0.004612762946635485,0.37353548407554626
1.2243406772613525,0.4537240266799927,0.7706166505813599,0.29815617203712463,0.8928571428571429,0.004553165286779404,0.3733486235141754
1.2250065803527832,0.4537721276283264,0.7712344527244568,0.29804128408432007,0.8928571428571429,0.004497763235121965,0.3731647729873657
1.2257113456726074,0.4537557065486908,0.7719556391239166,0.2979060411453247,0.8928571428571429,0.004445165395736694,0.3729495406150818
1.2265865802764893,0.45351824164390564,0.7730683386325836,0.2977082133293152,0.8928571428571429,0.004395388998091221,0.37264037132263184
1.2274608612060547,0.453283429145813,0.7741774320602417,0.29751473665237427,0.8928571428571429,0.0043498012237250805,0.372359037399292
1.228376865386963,0.4531305432319641,0.7752463221549988,0.29731428623199463,0.8928571428571429,0.00430891802534461,0.3720870614051819
1.2292405366897583,0.45298320055007935,0.776257336139679,0.2971092462539673,0.8928571428571429,0.004273148253560066,0.37182486057281494
1.2300596237182617,0.45284873247146606,0.7772108912467957,0.2969008982181549,0.8928571428571429,0.004240409471094608,0.3715651333332062
1.2308356761932373,0.4527238607406616,0.7781118154525757,0.2966904640197754,0.8928571428571429,0.004210890270769596,0.3713061213493347
1.2315714359283447,0.4526057541370392,0.7789656817913055,0.29647982120513916,0.8928571428571429,0.004183911252766848,0.3710486590862274
1.232270359992981,0.45249229669570923,0.7797780632972717,0.2962701618671417,0.8928571428571429,0.004159870091825724,0.37079375982284546
1.2329398393630981,0.45238134264945984,0.7805584967136383,0.29606184363365173,0.8928571428571429,0.004138329066336155,0.3705418109893799
1.2335848808288574,0.452269971370697,0.7813149094581604,0.29585421085357666,0.8928571428571429,0.0041199056431651115,0.37029188871383667
1.2342064380645752,0.4521585702896118,0.7820478677749634,0.29564768075942993,0.8928571428571429,0.004104565363377333,0.37004414200782776
1.2348089218139648,0.4520456790924072,0.7827632427215576,0.29544171690940857,0.8928571428571429,0.0040907179936766624,0.369797945022583
1.235390543937683,0.4519338607788086,0.7834566831588745,0.2952393591403961,0.8928571428571429,0.0040778848342597485,0.36955738067626953
1.23595130443573,0.451824426651001,0.784126877784729,0.2950422167778015,0.8928571428571429,0.0040644989348948,0.3693249225616455
1.2364983558654785,0.4517095685005188,0.7847887873649597,0.2948438823223114,0.875,0.0040452852845191956,0.3690915107727051
1.2370305061340332,0.4515950083732605,0.7854354977607727,0.29464924335479736,0.875,0.004031996708363295,0.36886417865753174
1.2375528812408447,0.45147669315338135,0.7860761880874634,0.2944548726081848,0.875,0.004024435766041279,0.368638277053833
1.2380664348602295,0.4513548016548157,0.7867116332054138,0.29426050186157227,0.875,0.004015274345874786,0.3684135377407074
1.2385720014572144,0.4512292444705963,0.787342756986618,0.29406583309173584,0.875,0.00400719465687871,0.36818990111351013
1.2390704154968262,0.4510993957519531,0.787971019744873,0.2938704192638397,0.875,0.004001589026302099,0.3679664134979248
1.2395466566085815,0.4509756863117218,0.7885709702968597,0.29367759823799133,0.875,0.004075364209711552,0.367745578289032
1.2400121688842773,0.45085108280181885,0.7891610860824585,0.2934848368167877,0.875,0.004184778314083815,0.36752498149871826
1.2404723167419434,0.45072072744369507,0.7897515892982483,0.2932909429073334,0.875,0.0025249298196285963,0.3673037886619568
1.2409305572509766,0.45058679580688477,0.7903437614440918,0.293096125125885,0.875,0.0018592225387692451,0.3670843243598938
1.2413854598999023,0.4504496455192566,0.7909358143806458,0.2929005026817322,0.875,0.0017111488850787282,0.36686617136001587
1.2418345212936401,0.4503076672554016,0.7915268540382385,0.29270318150520325,0.875,0.0016051363199949265,0.3666474521160126
1.2422778606414795,0.4501594305038452,0.7921184301376343,0.2925041913986206,0.875,0.0016002478078007698,0.36642828583717346
1.242728590965271,0.45001500844955444,0.7927135825157166,0.29230237007141113,0.875,0.001971488818526268,0.3662077784538269
1.2431902885437012,0.44987690448760986,0.7933133840560913,0.29209601879119873,0.875,0.002087034983560443,0.36598536372184753
1.2435451745986938,0.4500020742416382,0.7935431003570557,0.291911780834198,0.875,0.0021113448310643435,0.36577850580215454
1.2437914609909058,0.45027658343315125,0.7935148775577545,0.2917410135269165,0.875,0.0021309619769454002,0.3655893802642822
1.2439454793930054,0.4506557881832123,0.7932896912097931,0.2915772795677185,0.875,0.0021470114588737488,0.3654136657714844
1.24403715133667,0.4510350227355957,0.7930021286010742,0.29141128063201904,0.875,0.0021884741727262735,0.36524152755737305
1.2441279888153076,0.4514044225215912,0.7927235662937164,0.2912324070930481,0.875,0.0023691304959356785,0.3650554418563843
1.2443206310272217,0.4517545998096466,0.7925660312175751,0.29101985692977905,0.875,0.0022791142109781504,0.3648310601711273
1.244510293006897,0.45211994647979736,0.7923903465270996,0.29079484939575195,0.875,0.002283700043335557,0.3646107017993927
1.2446937561035156,0.45252716541290283,0.7921665906906128,0.29056572914123535,0.875,0.0023178651463240385,0.36439546942710876
1.2448519468307495,0.4529714286327362,0.7918805181980133,0.29033148288726807,0.875,0.002359241945669055,0.364182710647583
1.2449829578399658,0.4534444808959961,0.7915384769439697,0.2900901138782501,0.875,0.0024032937362790108,0.3639698326587677
1.2450578212738037,0.4540487825870514,0.7910090386867523,0.2898484766483307,0.875,0.002451369073241949,0.36376023292541504
1.2451691627502441,0.45458611845970154,0.7905830442905426,0.2895546853542328,0.875,0.002502672839909792,0.3634827733039856
1.2452607154846191,0.4550720751285553,0.7901886403560638,0.2892366349697113,0.875,0.002552596153691411,0.3631974160671234
1.245314121246338,0.45557570457458496,0.7897384166717529,0.28890615701675415,0.875,0.002548887161538005,0.36291396617889404
1.2453274726867676,0.4561135768890381,0.7892138957977295,0.2885640263557434,0.875,0.0024514610413461924,0.3626291751861572
1.2452988624572754,0.45668870210647583,0.7886101603507996,0.2882099747657776,0.875,0.0023865622933954,0.36234113574028015
1.245227575302124,0.45729905366897583,0.7879285216331482,0.2878432869911194,0.875,0.0023746418301016092,0.36204832792282104
1.2451131343841553,0.4579411745071411,0.7871719598770142,0.28746309876441956,0.875,0.002378251403570175,0.36174920201301575
1.2449560165405273,0.4586102068424225,0.7863458096981049,0.28706830739974976,0.875,0.0023893327452242374,0.3614422082901001
1.2447590827941895,0.4593028426170349,0.7854562401771545,0.28665876388549805,0.875,0.07824521511793137,0.3611266314983368
1.2447744607925415,0.4595814347267151,0.7851930260658264,0.2861173152923584,0.875,0.0661870539188385,0.36061787605285645
1.2448768615722656,0.4595491290092468,0.7853277325630188,0.28548452258110046,0.875,0.04729562625288963,0.3600059747695923
1.2449469566345215,0.4594925045967102,0.7854544520378113,0.28484058380126953,0.875,0.04445667937397957,0.3594081699848175
1.2449678182601929,0.4594913721084595,0.7854764461517334,0.2841950058937073,0.875,0.039771758019924164,0.35882577300071716
1.2449307441711426,0.45956671237945557,0.785364031791687,0.2835460901260376,0.875,0.03689265251159668,0.35825079679489136
1.2448320388793945,0.45972102880477905,0.7851110100746155,0.28289180994033813,0.875,0.03786398470401764,0.3576774001121521
0.6408548355102539,1.0638160705566406,-0.4229612350463867,0.765144944190979,0.9464285714285714,0.038912851363420486,0.8807069063186646
0.6253384351730347,1.088029146194458,-0.46269071102142334,0.7737745642662048,0.9464285714285714,0.038359031081199646,0.8725098371505737
0.6113943457603455,1.0603545904159546,-0.44896024465560913,0.7709434032440186,0.9464285714285714,0.03434678539633751,0.8589973449707031
0.5835947394371033,1.0489996671676636,-0.4654049277305603,0.7561300992965698,0.9464285714285714,0.03632509335875511,0.8425050973892212
0.5465961694717407,1.0358302593231201,-0.4892340898513794,0.7414408326148987,0.9464285714285714,0.03799626976251602,0.8261306285858154
0.509800910949707,1.0227011442184448,-0.5129002332687378,0.7314161658287048,0.9464285714285714,0.03754601627588272,0.8117729425430298
0.4833757281303406,1.010995864868164,-0.5276201367378235,0.7312517762184143,0.9464285714285714,0.03797052428126335,0.8036036491394043
0.46319180727005005,0.9981332421302795,-0.5349414348602295,0.7388489246368408,0.9642857142857143,0.04088102653622627,0.802384614944458
0.457522451877594,0.9826143980026245,-0.5250919461250305,0.748393177986145,0.9642857142857143,0.04012586921453476,0.8043218851089478
0.4539463520050049,0.9637366533279419,-0.509790301322937,0.7557137608528137,0.9642857142857143,0.04079513996839523,0.8071465492248535
0.4529034495353699,0.9444075226783752,-0.49150407314300537,0.7606540322303772,0.9642857142857143,0.0393487922847271,0.8100687265396118
0.4489552974700928,0.9240913987159729,-0.4751361012458801,0.7627411484718323,0.9642857142857143,0.03723486140370369,0.8118216395378113
0.444818377494812,0.9144750237464905,-0.46965664625167847,0.7605838775634766,0.9642857142857143,0.03772176802158356,0.8110993504524231
0.45056816935539246,0.9006953239440918,-0.45012715458869934,0.754731297492981,0.9821428571428571,0.0382504016160965,0.8096113204956055
0.4594883918762207,0.9192031025886536,-0.45971471071243286,0.7496565580368042,0.9821428571428571,0.0382915735244751,0.8109242916107178
0.4580330550670624,0.9398319721221924,-0.48179891705513,0.7443062663078308,0.9821428571428571,0.03876100853085518,0.8135223984718323
0.4489358067512512,0.9561619758605957,-0.5072261691093445,0.7380309104919434,0.9821428571428571,0.04038811847567558,0.8154153227806091
0.44000595808029175,0.96367347240448,-0.5236675143241882,0.7305741310119629,0.9821428571428571,0.04582586511969566,0.8151017427444458
0.42981255054473877,0.9651084542274475,-0.5352959036827087,0.7227215766906738,0.9821428571428571,0.047218162566423416,0.813637375831604
0.4189821183681488,0.9599438309669495,-0.5409617125988007,0.7131216526031494,0.9821428571428571,0.044995471835136414,0.8092164397239685
0.40813398361206055,0.9534196257591248,-0.5452856421470642,0.7011463642120361,0.9821428571428571,0.044994939118623734,0.8006386756896973
0.4061448276042938,0.9382639527320862,-0.5321191251277924,0.6896494626998901,0.9821428571428571,0.041468799114227295,0.79164719581604
0.40543633699417114,0.9252533912658691,-0.519817054271698,0.6778056025505066,0.9821428571428571,0.037250615656375885,0.7841982841491699
0.40461206436157227,0.9104243516921997,-0.5058122873306274,0.664155125617981,0.9821428571428571,0.035867273807525635,0.777140200138092
0.40382033586502075,0.8925557136535645,-0.4887353777885437,0.6495393514633179,0.9821428571428571,0.03578738123178482,0.7694960832595825
0.4024563431739807,0.871105968952179,-0.46864962577819824,0.6367079019546509,0.9642857142857143,0.03340020030736923,0.7631373405456543
0.397155225276947,0.8506956696510315,-0.4535404443740845,0.6227389574050903,0.9642857142857143,0.03420500084757805,0.7538145780563354
0.39008286595344543,0.8302675485610962,-0.44018468260765076,0.6040595769882202,0.9642857142857143,0.03747980296611786,0.7375861406326294
0.38102900981903076,0.8118936419487,-0.4308646321296692,0.5857213735580444,0.9642857142857143,0.035923540592193604,0.7193259596824646
0.36948123574256897,0.7938120365142822,-0.42433080077171326,0.5653049349784851,0.9642857142857143,0.03349115327000618,0.6964220404624939
0.356619656085968,0.7742983102798462,-0.4176786541938782,0.5413792133331299,0.9642857142857143,0.03095940314233303,0.6663998365402222
0.3474279046058655,0.755634069442749,-0.40820616483688354,0.5176022052764893,0.9642857142857143,0.030348945409059525,0.6340391039848328
0.3495335578918457,0.7436008453369141,-0.39406728744506836,0.49474677443504333,0.9642857142857143,0.027828706428408623,0.6028677225112915
0.3571743965148926,0.7324343919754028,-0.37525999546051025,0.47778117656707764,0.9821428571428571,0.02851335145533085,0.5814212560653687
0.367840051651001,0.7250153422355652,-0.3571752905845642,0.4676969349384308,0.9821428571428571,0.026155799627304077,0.5721513032913208
0.3920115530490875,0.7251510620117188,-0.3331395089626312,0.46415820717811584,0.9821428571428571,0.02414674125611782,0.5736526250839233
0.41648587584495544,0.730157732963562,-0.31367185711860657,0.4666041135787964,0.9821428571428571,0.023752519860863686,0.5830206274986267
0.44013452529907227,0.7387979030609131,-0.2986633777618408,0.47230100631713867,0.9821428571428571,0.02891051582992077,0.5950338840484619
0.46043574810028076,0.7471963167190552,-0.2867605686187744,0.47825655341148376,0.9821428571428571,0.02722100168466568,0.6053650379180908
0.47421732544898987,0.7545293569564819,-0.28031203150749207,0.4813354015350342,0.9821428571428571,0.02537679672241211,0.6113520860671997
0.48623794317245483,0.7582429051399231,-0.27200496196746826,0.4807623028755188,0.9821428571428571,0.022665919736027718,0.6133734583854675
0.4954755902290344,0.7601091861724854,-0.2646335959434509,0.47962188720703125,0.9642857142857143,0.023769915103912354,0.6146293878555298
0.5156925916671753,0.7525683641433716,-0.2368757724761963,0.47863101959228516,0.9642857142857143,0.02737666480243206,0.6159865260124207
0.5269392728805542,0.7450965642929077,-0.21815729141235352,0.475629061460495,0.9642857142857143,0.032958466559648514,0.6157761216163635
0.5337471961975098,0.7376386523246765,-0.20389145612716675,0.4721514582633972,0.9642857142857143,0.03994892165064812,0.6151838898658752
0.5329644083976746,0.7307233810424805,-0.1977589726448059,0.46511197090148926,0.9642857142857143,0.04256649315357208,0.6110888719558716
0.5292145013809204,0.7280968427658081,-0.1988823413848877,0.45659559965133667,0.9642857142857143,0.043770816177129745,0.6056436896324158
0.523381233215332,0.7260523438453674,-0.2026711106300354,0.4471415877342224,0.9642857142857143,0.04841705039143562,0.5996428728103638
0.5182543992996216,0.7231146097183228,-0.20486021041870117,0.43768224120140076,0.9642857142857143,0.04793933779001236,0.5933480262756348
0.5193601846694946,0.7189146280288696,-0.199554443359375,0.4288291335105896,0.9642857142857143,0.04354166239500046,0.5864882469177246
0.5182367563247681,0.7127805948257446,-0.19454383850097656,0.42076411843299866,0.9642857142857143,0.042911846190690994,0.5792661905288696
0.5174708366394043,0.7057435512542725,-0.18827271461486816,0.41515666246414185,0.9642857142857143,0.04172349348664284,0.5737054944038391
0.5139361619949341,0.6970522403717041,-0.18311607837677002,0.41090917587280273,0.9642857142857143,0.04063352569937706,0.5660973787307739
0.5106440782546997,0.6875516176223755,-0.17690753936767578,0.40769025683403015,0.9642857142857143,0.04500502720475197,0.5555704832077026
0.5102852582931519,0.6768817901611328,-0.16659653186798096,0.4043982923030853,0.9642857142857143,0.042609382420778275,0.5424619317054749
0.5191066265106201,0.6646332740783691,-0.14552664756774902,0.40213271975517273,0.9642857142857143,0.04023398831486702,0.5316576957702637
0.5247090458869934,0.6496459245681763,-0.12493687868118286,0.40434524416923523,0.9642857142857143,0.04473297670483589,0.534586489200592
0.5261203050613403,0.6486343145370483,-0.12251400947570801,0.41419005393981934,0.9642857142857143,0.04901369288563728,0.5531971454620361
0.5378904342651367,0.6443696618080139,-0.1064792275428772,0.4300338327884674,0.9642857142857143,0.05217965692281723,0.5742309093475342
0.5511890649795532,0.638496994972229,-0.08730792999267578,0.4435542821884155,0.9464285714285714,0.04938222095370293,0.5850345492362976
0.5638694167137146,0.6309186816215515,-0.06704926490783691,0.44835543632507324,0.9464285714285714,0.05418383702635765,0.5889929533004761
0.5772533416748047,0.6161381602287292,-0.03888481855392456,0.44329968094825745,0.9464285714285714,0.05352424830198288,0.5901781320571899
0.588559091091156,0.5977350473403931,-0.00917595624923706,0.427450954914093,0.9285714285714286,0.04833496734499931,0.5857974886894226
0.5990725159645081,0.5817040801048279,0.017368435859680176,0.4099665880203247,0.9285714285714286,0.04441290721297264,0.5750852823257446
0.6123448610305786,0.56771320104599,0.04463165998458862,0.397225022315979,0.9285714285714286,0.04447498545050621,0.5621502995491028
0.6262197494506836,0.552850604057312,0.07336914539337158,0.386660099029541,0.9285714285714286,0.03852253034710884,0.5487578511238098
0.6416689157485962,0.5362111330032349,0.10545778274536133,0.3774077892303467,0.9107142857142857,0.03650135546922684,0.5365238189697266
0.6550947427749634,0.518799364566803,0.1362953782081604,0.37098801136016846,0.9107142857142857,0.033616822212934494,0.5284588932991028
0.6714231371879578,0.5034130811691284,0.16801005601882935,0.3658052384853363,0.9107142857142857,0.030139761045575142,0.5249385237693787
0.6887179613113403,0.4887026846408844,0.20001527667045593,0.3609326183795929,0.9107142857142857,0.027995459735393524,0.5263563394546509
0.7042612433433533,0.477676659822464,0.22658458352088928,0.35947975516319275,0.9107142857142857,0.025992268696427345,0.5326442718505859
0.7208945751190186,0.46932366490364075,0.2515709102153778,0.36303478479385376,0.9107142857142857,0.023358890786767006,0.5418524742126465
0.7402311563491821,0.46001118421554565,0.2802199721336365,0.36671048402786255,0.9107142857142857,0.02116364613175392,0.5496395826339722
0.7578993439674377,0.4506763815879822,0.30722296237945557,0.36535340547561646,0.9107142857142857,0.021375276148319244,0.5527693033218384
0.7754538059234619,0.4407155215740204,0.33473828434944153,0.3567689061164856,0.9107142857142857,0.02002863958477974,0.5482560396194458
0.791659951210022,0.4375784397125244,0.35408151149749756,0.347679078578949,0.9107142857142857,0.02020725980401039,0.5382073521614075
0.8058444261550903,0.4367021322250366,0.3691422939300537,0.34290534257888794,0.9107142857142857,0.01741887256503105,0.5281276702880859
0.8174128532409668,0.4372120499610901,0.3802008032798767,0.34290987253189087,0.9107142857142857,0.015446777455508709,0.5219030380249023
0.8343117237091064,0.4386117160320282,0.39570000767707825,0.3456856608390808,0.9107142857142857,0.013725022785365582,0.5198650360107422
0.8564788103103638,0.4406885802745819,0.41579023003578186,0.349980890750885,0.9107142857142857,0.013021969236433506,0.5208423137664795
0.8749383687973022,0.443340003490448,0.43159836530685425,0.3542401194572449,0.9107142857142857,0.01264601293951273,0.5238019824028015
0.8901137709617615,0.45364484190940857,0.4364689290523529,0.3581022322177887,0.9107142857142857,0.012996697798371315,0.5281552076339722
0.9020391702651978,0.4639279842376709,0.43811118602752686,0.36132529377937317,0.9107142857142857,0.01569020189344883,0.5330057740211487
0.913284420967102,0.473531037569046,0.43975338339805603,0.36431148648262024,0.9107142857142857,0.014010579325258732,0.5381902456283569
0.9359804391860962,0.48339909315109253,0.45258134603500366,0.3669796884059906,0.9107142857142857,0.012908409349620342,0.5429247617721558
0.9577572345733643,0.49440619349479675,0.4633510410785675,0.3695305287837982,0.9107142857142857,0.012116978876292706,0.547402024269104
0.9788354635238647,0.5067211389541626,0.47211432456970215,0.3715866804122925,0.9107142857142857,0.012487635016441345,0.55089271068573
0.9992561936378479,0.5208132863044739,0.478442907333374,0.37304455041885376,0.9107142857142857,0.012340797111392021,0.5532403588294983
1.0193216800689697,0.5375568270683289,0.48176485300064087,0.3739771246910095,0.9107142857142857,0.012240252457559109,0.5546495914459229
1.037397027015686,0.556542158126831,0.480854868888855,0.37403354048728943,0.9107142857142857,0.011025269515812397,0.5551941990852356
1.052544116973877,0.5736169815063477,0.4789271354675293,0.37116265296936035,0.9107142857142857,0.010161777958273888,0.5516313314437866
1.0644826889038086,0.5930494666099548,0.47143322229385376,0.3691467046737671,0.9107142857142857,0.008544798009097576,0.5483460426330566
1.073219895362854,0.6159058809280396,0.45731401443481445,0.36905497312545776,0.9107142857142857,0.007132236380130053,0.5466191172599792
1.0783665180206299,0.6387486457824707,0.4396178722381592,0.3696827292442322,0.9107142857142857,0.006719383876770735,0.5446941256523132
1.0796990394592285,0.6612916588783264,0.4184073805809021,0.37029677629470825,0.9107142857142857,0.005893675610423088,0.542205810546875
1.0773496627807617,0.6833792924880981,0.3939703702926636,0.3717554807662964,0.9107142857142857,0.00571021344512701,0.5403993129730225
1.0870200395584106,0.7046780586242676,0.38234198093414307,0.3753926753997803,0.9107142857142857,0.005832409951835871,0.5409587621688843
1.0915374755859375,0.7224311828613281,0.3691062927246094,0.37884798645973206,0.9107142857142857,0.006114431191235781,0.5415650010108948
1.0922350883483887,0.7360386252403259,0.35619646310806274,0.3823169767856598,0.9107142857142857,0.006208194885402918,0.5424326062202454
1.0909099578857422,0.7447953224182129,0.3461146354675293,0.38549137115478516,0.9107142857142857,0.00622599245980382,0.5434259176254272
1.0890926122665405,0.7494312524795532,0.3396613597869873,0.3885384798049927,0.9107142857142857,0.006362101063132286,0.5448625087738037
1.08781898021698,0.752360463142395,0.33545851707458496,0.3918026387691498,0.9107142857142857,0.0064938669092953205,0.5468067526817322
1.087855577468872,0.7542715072631836,0.3335840702056885,0.39526671171188354,0.9107142857142857,0.0053751105442643166,0.549301266670227
1.0889980792999268,0.7562118172645569,0.3327862620353699,0.39891618490219116,0.9107142857142857,0.0052978843450546265,0.552158534526825
1.0909764766693115,0.7585922479629517,0.33238422870635986,0.40269559621810913,0.9107142857142857,0.0054055918008089066,0.5552322864532471
1.0934637784957886,0.7614579796791077,0.3320057988166809,0.40652841329574585,0.9107142857142857,0.007816680707037449,0.558407723903656
1.096149206161499,0.7650840878486633,0.3310651183128357,0.4104584753513336,0.9107142857142857,0.00868187565356493,0.5616493225097656
1.098886251449585,0.7691364288330078,0.32974982261657715,0.41431924700737,0.9107142857142857,0.009004704654216766,0.5648074150085449
1.1013259887695312,0.7734590768814087,0.32786691188812256,0.41815322637557983,0.9107142857142857,0.009362485259771347,0.5679432153701782
1.1033861637115479,0.7780882120132446,0.3252979516983032,0.4219822287559509,0.9107142857142857,0.009694536216557026,0.5710697174072266
1.1053540706634521,0.7826107740402222,0.32274329662323,0.42569002509117126,0.9107142857142857,0.01005478948354721,0.5741375088691711
1.1068260669708252,0.7874797582626343,0.3193463087081909,0.4294639527797699,0.9107142857142857,0.008453303948044777,0.5772019028663635
1.1077278852462769,0.7923476099967957,0.3153802752494812,0.4333548843860626,0.9107142857142857,0.00806268397718668,0.5803139209747314
1.106796145439148,0.798409104347229,0.30838704109191895,0.43804144859313965,0.9107142857142857,0.008223460987210274,0.5841251611709595
1.1049805879592896,0.8045681715011597,0.3004124164581299,0.44315168261528015,0.9107142857142857,0.008283736184239388,0.5881209373474121
1.1025378704071045,0.8106178045272827,0.2919200658798218,0.44850000739097595,0.9107142857142857,0.00794067420065403,0.5920978784561157
1.0994360446929932,0.8167639970779419,0.28267204761505127,0.4540976881980896,0.9107142857142857,0.008198585361242294,0.5960305333137512
1.0956518650054932,0.8227423429489136,0.2729095220565796,0.45985540747642517,0.9107142857142857,0.008579024113714695,0.5998625755310059
1.0905592441558838,0.8277567028999329,0.2628025412559509,0.46508997678756714,0.9107142857142857,0.009118088521063328,0.6030890941619873
1.085355281829834,0.8315364122390747,0.2538188695907593,0.4700359106063843,0.9107142857142857,0.009765217080712318,0.6059198975563049
1.0802364349365234,0.8346351385116577,0.24560129642486572,0.47512003779411316,0.9107142857142857,0.00990614015609026,0.6085595488548279
1.0750616788864136,0.8376048803329468,0.2374567985534668,0.48028817772865295,0.9107142857142857,0.010310433804988861,0.6109836101531982
1.0698397159576416,0.8406121730804443,0.22922754287719727,0.4853760600090027,0.9107142857142857,0.010794362984597683,0.6131479740142822
1.0648527145385742,0.8438152074813843,0.22103750705718994,0.4902075529098511,0.9107142857142857,0.011302719824016094,0.6150500774383545
1.0598342418670654,0.8471724390983582,0.21266180276870728,0.4948142170906067,0.9107142857142857,0.011914977803826332,0.6167699098587036
1.0547385215759277,0.8506754636764526,0.2040630578994751,0.49912989139556885,0.9107142857142857,0.012200315482914448,0.618371844291687
1.04961097240448,0.8540478348731995,0.19556313753128052,0.5030041933059692,0.9107142857142857,0.012690438888967037,0.6197115778923035
1.0433995723724365,0.8561365604400635,0.18726301193237305,0.5055112838745117,0.9107142857142857,0.0131914671510458,0.6203156113624573
1.0366711616516113,0.8556460738182068,0.18102508783340454,0.5061801671981812,0.9107142857142857,0.013351249508559704,0.6196975111961365
1.030816912651062,0.8539498448371887,0.1768670678138733,0.5063107013702393,0.9107142857142857,0.014060929417610168,0.6188036203384399
1.0256967544555664,0.8522427082061768,0.17345404624938965,0.5062069296836853,0.8928571428571429,0.014059820212423801,0.6178423762321472
1.0210494995117188,0.8510489463806152,0.17000055313110352,0.5059511661529541,0.8928571428571429,0.014261353760957718,0.6168338060379028
1.0162103176116943,0.8498135209083557,0.16639679670333862,0.5048970580101013,0.8928571428571429,0.020286547020077705,0.6151093244552612
1.011695146560669,0.8488156199455261,0.16287952661514282,0.5032883882522583,0.8928571428571429,0.026359139010310173,0.6128779053688049
1.0074964761734009,0.8483994007110596,0.1590970754623413,0.5016705393791199,0.8928571428571429,0.02578486129641533,0.6106045246124268
1.0034030675888062,0.8486431837081909,0.15475988388061523,0.5001072883605957,0.8928571428571429,0.0236480925232172,0.6083323359489441
0.9994229674339294,0.8494963049888611,0.14992666244506836,0.49831998348236084,0.8928571428571429,0.03137975558638573,0.6058969497680664
0.9951245784759521,0.850846529006958,0.14427804946899414,0.49696725606918335,0.8928571428571429,0.030120616778731346,0.6038739681243896
0.9905037879943848,0.8508870005607605,0.13961678743362427,0.4955354928970337,0.8928571428571429,0.027610840275883675,0.6020433306694031
0.9857832789421082,0.8513068556785583,0.1344764232635498,0.49465814232826233,0.8928571428571429,0.029629608616232872,0.6008519530296326
0.9790916442871094,0.8525130748748779,0.12657856941223145,0.4938875436782837,0.8928571428571429,0.029027758166193962,0.5999647974967957
0.9709474444389343,0.8535799384117126,0.11736750602722168,0.4930642247200012,0.8928571428571429,0.02691483125090599,0.599281907081604
0.9640374183654785,0.8549644351005554,0.1090729832649231,0.492095023393631,0.8928571428571429,0.024806292727589607,0.5985978245735168
0.9586621522903442,0.8540866374969482,0.104575514793396,0.49035635590553284,0.8928571428571429,0.023284900933504105,0.5969007611274719
0.9523614645004272,0.8521952033042908,0.10016626119613647,0.4881152808666229,0.9107142857142857,0.02178533561527729,0.5942434072494507
0.9482582211494446,0.850380003452301,0.09787821769714355,0.4864826500415802,0.9107142857142857,0.021782293915748596,0.5923291444778442
0.9460625648498535,0.8478357195854187,0.09822684526443481,0.4845965504646301,0.9107142857142857,0.025816740468144417,0.5900198817253113
0.944221556186676,0.8444831967353821,0.09973835945129395,0.482215017080307,0.9107142857142857,0.023292740806937218,0.5869184136390686
0.944334089756012,0.8430088758468628,0.10132521390914917,0.47790274024009705,0.9107142857142857,0.021610312163829803,0.5831565856933594
0.944782018661499,0.8396081924438477,0.10517382621765137,0.4742045998573303,0.9107142857142857,0.020585067570209503,0.5794024467468262
0.945018470287323,0.8342037796974182,0.11081469058990479,0.470941424369812,0.9107142857142857,0.022620582953095436,0.5757476091384888
0.945220947265625,0.8277946710586548,0.11742627620697021,0.46826285123825073,0.9107142857142857,0.024041127413511276,0.5726030468940735
0.9459772109985352,0.8217644691467285,0.12421274185180664,0.4672898054122925,0.9107142857142857,0.02377510257065296,0.571367621421814
0.9458248019218445,0.8154953122138977,0.13032948970794678,0.46695464849472046,0.9107142857142857,0.023473013192415237,0.5705699324607849
0.9448267221450806,0.8088251352310181,0.1360015869140625,0.46698325872421265,0.9107142857142857,0.031449247151613235,0.5700374841690063
0.9444724321365356,0.8021218180656433,0.14235061407089233,0.46713969111442566,0.9107142857142857,0.03618301823735237,0.5693280696868896
0.946262538433075,0.7947680354118347,0.15149450302124023,0.46709075570106506,0.9107142857142857,0.038705069571733475,0.5677264332771301
0.9484068751335144,0.787922203540802,0.1604846715927124,0.4679264724254608,0.9107142857142857,0.0415029302239418,0.566694438457489
0.9507166743278503,0.7806352972984314,0.17008137702941895,0.4689628779888153,0.9107142857142857,0.04136167839169502,0.5659491419792175
0.9519487023353577,0.7724801898002625,0.17946851253509521,0.4701124131679535,0.9107142857142857,0.04218539595603943,0.5651771426200867
0.951833963394165,0.7635416984558105,0.1882922649383545,0.471085786819458,0.9107142857142857,0.040144871920347214,0.5642579793930054
0.9506205916404724,0.7534654140472412,0.1971551775932312,0.47194910049438477,0.9107142857142857,0.03540313243865967,0.5634183883666992
0.9498320817947388,0.7411757111549377,0.20865637063980103,0.47080278396606445,0.9107142857142857,0.0325707383453846,0.5615992546081543
0.948724091053009,0.7256907224655151,0.2230333685874939,0.4670979976654053,0.9107142857142857,0.02738991193473339,0.5572270750999451
0.9469542503356934,0.708736777305603,0.23821747303009033,0.4622550904750824,0.9107142857142857,0.024716800078749657,0.5515803098678589
0.9458708763122559,0.6910614967346191,0.2548093795776367,0.4566003978252411,0.9107142857142857,0.02228190191090107,0.5444383025169373
0.9444189071655273,0.6750369071960449,0.2693819999694824,0.45209500193595886,0.9107142857142857,0.02035209722816944,0.5380595326423645
0.9430556297302246,0.6603783369064331,0.2826772928237915,0.4499843716621399,0.9107142857142857,0.01626705750823021,0.5344555377960205
0.9413419961929321,0.6487804055213928,0.2925615906715393,0.450434148311615,0.9107142857142857,0.015023143962025642,0.534728467464447
0.9392123222351074,0.6402583122253418,0.2989540100097656,0.44723254442214966,0.9107142857142857,0.014316989108920097,0.536017894744873
0.9361979365348816,0.6330657005310059,0.30313223600387573,0.42576202750205994,0.9107142857142857,0.014562395401299,0.5196477770805359
0.9317798614501953,0.6290475130081177,0.30273234844207764,0.4152989387512207,0.9107142857142857,0.014225429855287075,0.5075902938842773
0.9290304183959961,0.6444178819656372,0.2846125364303589,0.44543465971946716,0.9107142857142857,0.014128969050943851,0.5393939018249512
0.9356472492218018,0.6600356101989746,0.27561163902282715,0.46807625889778137,0.9107142857142857,0.013229727745056152,0.5576653480529785
0.9431681632995605,0.675554633140564,0.2676135301589966,0.47625333070755005,0.9107142857142857,0.012411057949066162,0.5648882985115051
0.9505175352096558,0.6888916492462158,0.26162588596343994,0.4803868532180786,0.9107142857142857,0.0119145717471838,0.5696737170219421
0.962059736251831,0.7004303932189941,0.2616293430328369,0.4833305776119232,0.9107142857142857,0.010331517085433006,0.5732741355895996
0.9740235805511475,0.7115049362182617,0.26251864433288574,0.48654162883758545,0.9107142857142857,0.01009870134294033,0.5773769617080688
0.9842016100883484,0.7208805084228516,0.2633211016654968,0.4889533817768097,0.9107142857142857,0.009649235755205154,0.5804499387741089
0.9953989386558533,0.7298924326896667,0.2655065059661865,0.49169039726257324,0.9107142857142857,0.00931480247527361,0.5841788053512573
1.0051501989364624,0.7372705936431885,0.2678796052932739,0.4935985207557678,0.9107142857142857,0.009079033508896828,0.5867097973823547
1.0140360593795776,0.7435633540153503,0.2704727053642273,0.4952603578567505,0.9107142857142857,0.008952354080975056,0.5889312028884888
1.022133708000183,0.7491998672485352,0.27293384075164795,0.4966941773891449,0.8928571428571429,0.009046308696269989,0.5908282399177551
1.030257225036621,0.7546270489692688,0.2756301760673523,0.4980027973651886,0.8928571428571429,0.009009945206344128,0.5925155878067017
1.0377172231674194,0.7600104808807373,0.27770674228668213,0.4989166259765625,0.8928571428571429,0.00883406400680542,0.5936951041221619
1.0446884632110596,0.7649441361427307,0.27974432706832886,0.4994705319404602,0.8928571428571429,0.008345031179487705,0.5944371223449707
1.0511085987091064,0.7690362930297852,0.2820723056793213,0.49971649050712585,0.8928571428571429,0.0083598168566823,0.5947853922843933
1.0571377277374268,0.7724592089653015,0.28467851877212524,0.4997636675834656,0.8928571428571429,0.008379948325455189,0.5948814153671265
1.0628718137741089,0.7752974033355713,0.2875744104385376,0.49964630603790283,0.8928571428571429,0.008920762687921524,0.5947707891464233
1.0683722496032715,0.7775951623916626,0.2907770872116089,0.4993915855884552,0.8928571428571429,0.008948240429162979,0.5944867730140686
1.0735934972763062,0.7793557643890381,0.29423773288726807,0.4990312159061432,0.8928571428571429,0.008492371998727322,0.5940675735473633
1.0785720348358154,0.7805458903312683,0.2980261445045471,0.49860113859176636,0.8928571428571429,0.01201851200312376,0.5935581922531128
1.0832983255386353,0.7812213897705078,0.30207693576812744,0.49813225865364075,0.8928571428571429,0.011457008309662342,0.5929962396621704
1.0878732204437256,0.7815554738044739,0.3063177466392517,0.497664213180542,0.8928571428571429,0.011421885341405869,0.5924443602561951
1.0922603607177734,0.7815150022506714,0.31074535846710205,0.49717554450035095,0.8928571428571429,0.014589046128094196,0.5918618440628052
1.0969703197479248,0.7810250520706177,0.31594526767730713,0.49661731719970703,0.8928571428571429,0.017709145322442055,0.5911989212036133
1.101765513420105,0.7794777154922485,0.32228779792785645,0.49547743797302246,0.8928571428571429,0.018435832113027573,0.5896552205085754
1.1062586307525635,0.7777056694030762,0.3285529613494873,0.4945542812347412,0.8928571428571429,0.018852733075618744,0.5883406400680542
1.1101824045181274,0.7758238911628723,0.3343585133552551,0.4936341345310211,0.8928571428571429,0.018843000754714012,0.5870392918586731
1.1132670640945435,0.7732822299003601,0.33998483419418335,0.49276190996170044,0.8928571428571429,0.023969808593392372,0.5857763290405273
1.1160457134246826,0.7705457210540771,0.34549999237060547,0.49205705523490906,0.9107142857142857,0.02981719747185707,0.5846662521362305
1.1186611652374268,0.767350971698761,0.35131019353866577,0.4914133548736572,0.9107142857142857,0.0318920724093914,0.5836004614830017
1.1210711002349854,0.7646121978759766,0.3564589023590088,0.49080896377563477,0.9107142857142857,0.034068215638399124,0.5825797319412231
1.1236062049865723,0.7607489824295044,0.36285722255706787,0.490225613117218,0.9107142857142857,0.034299351274967194,0.581616222858429
1.125502586364746,0.7558612823486328,0.3696413040161133,0.4896624982357025,0.9107142857142857,0.034151818603277206,0.580701470375061
1.1278539896011353,0.7495253086090088,0.37832868099212646,0.48909616470336914,0.9107142857142857,0.03374047949910164,0.5798214077949524
1.1299870014190674,0.7431038022041321,0.3868831992149353,0.48854878544807434,0.9107142857142857,0.032216545194387436,0.5789788961410522
1.1317174434661865,0.735623300075531,0.3960941433906555,0.48796528577804565,0.9107142857142857,0.029876789078116417,0.5781537294387817
1.1334338188171387,0.726749837398529,0.4066839814186096,0.48739469051361084,0.9107142857142857,0.029026612639427185,0.5774638652801514
1.1348986625671387,0.7157845497131348,0.4191141128540039,0.48673099279403687,0.9107142857142857,0.032709114253520966,0.5768784880638123
1.137071132659912,0.7029172778129578,0.43415385484695435,0.48612964153289795,0.9107142857142857,0.02954985201358795,0.5768251419067383
1.1388540267944336,0.6891001462936401,0.44975388050079346,0.4850154519081116,0.9107142857142857,0.030474383383989334,0.5765362977981567
1.140273094177246,0.6748919486999512,0.4653811454772949,0.4831767678260803,0.9107142857142857,0.02785569056868553,0.5758218765258789
1.141338586807251,0.6608036160469055,0.48053497076034546,0.4803800880908966,0.8928571428571429,0.02583106979727745,0.5744491815567017
1.1429601907730103,0.6488547921180725,0.49410539865493774,0.47723937034606934,0.8928571428571429,0.023391539230942726,0.5729255676269531
1.1433076858520508,0.6377469301223755,0.5055607557296753,0.47308117151260376,0.8928571428571429,0.021168308332562447,0.570090115070343
1.1434876918792725,0.6271475553512573,0.5163401365280151,0.4682108163833618,0.8928571428571429,0.01773928850889206,0.5661550164222717
1.1436470746994019,0.616370677947998,0.5272763967514038,0.4615292251110077,0.8928571428571429,0.016104653477668762,0.560571014881134
1.1442508697509766,0.6078881025314331,0.5363627672195435,0.45031610131263733,0.8928571428571429,0.016863984987139702,0.5523974895477295
1.1450200080871582,0.6006728410720825,0.5443471670150757,0.4328102469444275,0.875,0.01790575496852398,0.5374904870986938
1.14468514919281,0.5942418575286865,0.5504432916641235,0.4234844148159027,0.875,0.017778199166059494,0.5283083915710449
1.144068956375122,0.5996279716491699,0.5444409847259521,0.42783764004707336,0.875,0.01676599681377411,0.5308287739753723
1.1438542604446411,0.607011616230011,0.5368426442146301,0.4352017939090729,0.875,0.016438718885183334,0.5348904132843018
1.1447224617004395,0.6138719320297241,0.5308505296707153,0.4394894540309906,0.875,0.0195888914167881,0.5362933874130249
1.1444735527038574,0.6202840805053711,0.5241894721984863,0.4405761659145355,0.875,0.018297821283340454,0.5356146097183228
1.1433935165405273,0.6258940696716309,0.5174994468688965,0.44038912653923035,0.875,0.018037203699350357,0.534491240978241
1.1420471668243408,0.6303905248641968,0.511656641960144,0.43982091546058655,0.875,0.01872050017118454,0.5333437323570251
1.142791986465454,0.6339288353919983,0.5088631510734558,0.43916818499565125,0.875,0.01771608367562294,0.5324409008026123
1.1484575271606445,0.6376580595970154,0.5107994675636292,0.43863898515701294,0.875,0.014792037196457386,0.5322180986404419
1.1535452604293823,0.6414977312088013,0.512047529220581,0.4384496212005615,0.875,0.014726961962878704,0.5329387784004211
1.1586183309555054,0.6449558734893799,0.5136624574661255,0.4385727643966675,0.875,0.013870506547391415,0.5345100164413452
1.1645342111587524,0.6481302976608276,0.5164039134979248,0.43883317708969116,0.875,0.012468768283724785,0.5367811918258667
1.1699448823928833,0.6523442268371582,0.5176006555557251,0.439515084028244,0.875,0.011587772518396378,0.5396877527236938
1.1770066022872925,0.6572202444076538,0.5197863578796387,0.4403635263442993,0.875,0.010690954513847828,0.5428513288497925
1.1895302534103394,0.6626959443092346,0.5268343091011047,0.44145843386650085,0.875,0.010201776400208473,0.5463058352470398
1.2034955024719238,0.6696364879608154,0.5338590145111084,0.44295910000801086,0.875,0.01046360470354557,0.5499176383018494
1.2174317836761475,0.6774049401283264,0.540026843547821,0.4448348879814148,0.875,0.009867440909147263,0.5536102056503296
1.2318007946014404,0.6858501434326172,0.5459506511688232,0.4471360743045807,0.875,0.009836209006607533,0.5575997829437256
1.2457331418991089,0.6946209669113159,0.551112174987793,0.44943976402282715,0.875,0.009839971549808979,0.5612027645111084
1.2577924728393555,0.7024431228637695,0.5553493499755859,0.4509979784488678,0.875,0.00924967136234045,0.5634931325912476
1.2678003311157227,0.7087177038192749,0.5590826272964478,0.45177263021469116,0.875,0.008627058938145638,0.564583420753479
1.2754695415496826,0.7130913138389587,0.5623782277107239,0.4517822861671448,0.875,0.007743387948721647,0.5646083354949951
1.281235933303833,0.715665340423584,0.565570592880249,0.4513591527938843,0.875,0.006892102304846048,0.5640493631362915
1.2855638265609741,0.7168623208999634,0.5687015056610107,0.4507905840873718,0.875,0.006274507846683264,0.5633043050765991
1.2883646488189697,0.7172181010246277,0.571146547794342,0.4500720798969269,0.875,0.005885247141122818,0.5622637271881104
1.2902733087539673,0.7170143723487854,0.5732589364051819,0.44921934604644775,0.875,0.005559229291975498,0.561000406742096
1.2915537357330322,0.7162307500839233,0.5753229856491089,0.4481578767299652,0.875,0.005088538397103548,0.5594325065612793
1.2918472290039062,0.7147535085678101,0.5770937204360962,0.4469468295574188,0.875,0.004925556946545839,0.5576298236846924
1.291932463645935,0.7130011916160583,0.5789312720298767,0.4456336796283722,0.875,0.004471857566386461,0.555621325969696
1.291710376739502,0.7109421491622925,0.5807682275772095,0.4442254900932312,0.875,0.004020608961582184,0.553421139717102
1.291412353515625,0.7086848020553589,0.5827275514602661,0.44278484582901,0.875,0.003680875524878502,0.551128625869751
1.290940523147583,0.7063915729522705,0.5845489501953125,0.4413706064224243,0.875,0.0035698185674846172,0.5488283038139343
1.290469765663147,0.7040600776672363,0.5864096879959106,0.44001293182373047,0.875,0.0031930904369801283,0.5465909242630005
1.2899572849273682,0.7016463279724121,0.588310956954956,0.4386759400367737,0.875,0.00291167083196342,0.5443823337554932
1.2893128395080566,0.699377179145813,0.5899356603622437,0.43743884563446045,0.875,0.002673255978152156,0.5422983169555664
1.2888798713684082,0.6971232891082764,0.5917565822601318,0.43626055121421814,0.875,0.002474472625181079,0.5403111577033997
1.2886658906936646,0.6949109435081482,0.5937549471855164,0.4351150691509247,0.875,0.0022997974883764982,0.5383809208869934
1.2882976531982422,0.692852258682251,0.5954453945159912,0.4340282678604126,0.875,0.0021418698597699404,0.5365471839904785
1.2878527641296387,0.6908897161483765,0.5969630479812622,0.4329858720302582,0.875,0.0020088187884539366,0.5347938537597656
1.28774893283844,0.6889506578445435,0.5987982749938965,0.4319746494293213,0.875,0.0018898984417319298,0.5331012606620789
1.287560224533081,0.6871443390846252,0.6004158854484558,0.4310126006603241,0.875,0.0017743074567988515,0.5314966440200806
1.2872793674468994,0.6854751706123352,0.6018041968345642,0.4301092028617859,0.875,0.0016703847795724869,0.5299916863441467
1.2869356870651245,0.6838802099227905,0.603055477142334,0.4292513430118561,0.875,0.0015674472087994218,0.5285694599151611
1.2865458726882935,0.6823511719703674,0.604194700717926,0.4284406900405884,0.875,0.0014647850766777992,0.527230978012085
1.2861242294311523,0.6808837056159973,0.605240523815155,0.42767804861068726,0.875,0.0013080360367894173,0.5259767770767212
1.285681128501892,0.6794770956039429,0.6062040328979492,0.42696326971054077,0.875,0.001251809298992157,0.5248059034347534
1.2852227687835693,0.6781428456306458,0.6070799231529236,0.42629751563072205,0.875,0.001186116598546505,0.5237184166908264
1.2847567796707153,0.6768779754638672,0.6078788042068481,0.4256781339645386,0.875,0.0011200903682038188,0.5227101445198059
1.2842910289764404,0.6756690144538879,0.6086220145225525,0.4250985085964203,0.875,0.0010559622896835208,0.5217714905738831
1.283831238746643,0.6745105981826782,0.6093206405639648,0.4245537519454956,0.875,0.0009993239073082805,0.5208953022956848
1.283372402191162,0.6734095811843872,0.6099628210067749,0.4240456223487854,0.875,0.0009440983412787318,0.5200818777084351
1.2829127311706543,0.6723648309707642,0.6105479001998901,0.4235725700855255,0.875,0.0008898935047909617,0.5193277597427368
1.2824196815490723,0.6713792085647583,0.611040472984314,0.42312079668045044,0.875,0.0008393552270717919,0.5186177492141724
1.282531976699829,0.6704315543174744,0.6121004223823547,0.42269623279571533,0.875,0.0008166173356585205,0.5179563164710999
1.282900333404541,0.6695219278335571,0.6133784055709839,0.42229053378105164,0.875,0.04629585146903992,0.5173316597938538
1.2832419872283936,0.6686567664146423,0.6145852208137512,0.42190924286842346,0.875,0.036944858729839325,0.5167477130889893
1.2835581302642822,0.6680353879928589,0.6155227422714233,0.4215530753135681,0.875,0.034332696348428726,0.5162038803100586
1.2838557958602905,0.6675368547439575,0.616318941116333,0.4212134778499603,0.875,0.03560081124305725,0.5156901478767395
1.2841336727142334,0.6670615673065186,0.6170721054077148,0.4208928644657135,0.875,0.037207890301942825,0.5152077674865723
1.2843906879425049,0.6666092872619629,0.617781400680542,0.4205915033817291,0.875,0.038105446845293045,0.51475590467453
1.2846282720565796,0.6661781072616577,0.6184501647949219,0.4203076958656311,0.875,0.035906050354242325,0.5143316388130188
1.2848644256591797,0.665752112865448,0.6191123127937317,0.42003875970840454,0.875,0.0359865240752697,0.513931393623352
0.9867671728134155,0.9001453518867493,0.08662182092666626,0.7242608070373535,0.9107142857142857,0.04037180542945862,0.8888250589370728
0.9990737438201904,0.9652154445648193,0.033858299255371094,0.7308297157287598,0.9107142857142857,0.04487832263112068,0.8901928663253784
1.0007073879241943,1.0025652647018433,-0.0018578767776489258,0.7362483739852905,0.9107142857142857,0.051473263651132584,0.8872315883636475
1.002891182899475,1.0123100280761719,-0.009418845176696777,0.7352765202522278,0.9107142857142857,0.055280908942222595,0.8749192953109741
1.0070441961288452,0.9949871301651001,0.012057065963745117,0.7208365797996521,0.9107142857142857,0.05828072503209114,0.8551473617553711
1.0046138763427734,0.9577585458755493,0.04685533046722412,0.6968204975128174,0.9107142857142857,0.056076668202877045,0.8297147154808044
1.0000674724578857,0.8987166285514832,0.10135084390640259,0.6618629097938538,0.9107142857142857,0.06096731498837471,0.792855978012085
0.9924265742301941,0.839738667011261,0.1526879072189331,0.6217772960662842,0.9107142857142857,0.0661538615822792,0.7472604513168335
0.9822186231613159,0.7893287539482117,0.19288986921310425,0.5818614363670349,0.9285714285714286,0.06799120455980301,0.6960113644599915
0.9716962575912476,0.7399899959564209,0.23170626163482666,0.5486072897911072,0.9464285714285714,0.06428170204162598,0.6484149098396301
0.9619678854942322,0.7144339084625244,0.24753397703170776,0.5334216356277466,0.9285714285714286,0.05890199542045593,0.629737377166748
0.9516004323959351,0.7090839147567749,0.24251651763916016,0.5360459089279175,0.9285714285714286,0.05429713428020477,0.6406902074813843
0.938959002494812,0.7139349579811096,0.2250240445137024,0.5506470203399658,0.9285714285714286,0.050038084387779236,0.6657297015190125
0.9287086129188538,0.7225635647773743,0.2061450481414795,0.5690551996231079,0.9285714285714286,0.05745696276426315,0.6843849420547485
0.9214889407157898,0.7337556481361389,0.18773329257965088,0.5748711228370667,0.9285714285714286,0.050204236060380936,0.6883530616760254
0.914182186126709,0.7529958486557007,0.1611863374710083,0.569978654384613,0.9464285714285714,0.04678774252533913,0.6844634413719177
0.9027750492095947,0.7530231475830078,0.14975190162658691,0.5575301051139832,0.9464285714285714,0.041518840938806534,0.6717955470085144
0.8895081281661987,0.7407704591751099,0.14873766899108887,0.5415002703666687,0.9464285714285714,0.0395720936357975,0.6559855937957764
0.8698558807373047,0.713810920715332,0.15604496002197266,0.5162158608436584,0.9464285714285714,0.03938109427690506,0.6362520456314087
0.8610135316848755,0.6956701278686523,0.16534340381622314,0.4966391324996948,0.9464285714285714,0.04266343638300896,0.6251096725463867
0.8520528078079224,0.6712170243263245,0.1808357834815979,0.4839688241481781,0.9464285714285714,0.04341105744242668,0.6194627285003662
0.8342783451080322,0.6265291571617126,0.20774918794631958,0.47475665807724,0.9464285714285714,0.044674430042505264,0.6142240762710571
0.8141159415245056,0.5854822397232056,0.22863370180130005,0.4632159471511841,0.9464285714285714,0.04559491202235222,0.6066036224365234
0.8058087825775146,0.5440828800201416,0.26172590255737305,0.44968485832214355,0.9464285714285714,0.0470941960811615,0.595097005367279
0.8114174604415894,0.5205758810043335,0.29084157943725586,0.4399833083152771,0.9464285714285714,0.048893533647060394,0.5852646827697754
0.814582884311676,0.5313644409179688,0.2832184433937073,0.4385244846343994,0.9285714285714286,0.05323187634348869,0.5860164761543274
0.8182194828987122,0.5437802076339722,0.27443927526474,0.44195324182510376,0.9285714285714286,0.05589771270751953,0.5913983583450317
0.816864013671875,0.5532448291778564,0.26361918449401855,0.44424429535865784,0.9285714285714286,0.0556500181555748,0.5960381031036377
0.8105461001396179,0.5639838576316833,0.24656224250793457,0.44846612215042114,0.9285714285714286,0.052833616733551025,0.6028152704238892
0.8072755336761475,0.5789474844932556,0.22832804918289185,0.4573707580566406,0.9285714285714286,0.048798818141222,0.610785186290741
0.8190790414810181,0.5949143767356873,0.2241646647453308,0.46664634346961975,0.9285714285714286,0.0439760722219944,0.6184086799621582
0.8325810432434082,0.6137337684631348,0.21884727478027344,0.47490543127059937,0.9285714285714286,0.040317684412002563,0.6232428550720215
0.8481413722038269,0.6371415853500366,0.21099978685379028,0.48073533177375793,0.9285714285714286,0.03685253858566284,0.6247553825378418
0.863526463508606,0.6565121412277222,0.2070143222808838,0.47795289754867554,0.9285714285714286,0.03450043126940727,0.6175970435142517
0.8742161989212036,0.6681232452392578,0.2060929536819458,0.468456894159317,0.9285714285714286,0.033941373229026794,0.602791428565979
0.8792384266853333,0.6722697019577026,0.20696872472763062,0.45584923028945923,0.9285714285714286,0.030567221343517303,0.5840041041374207
0.8846296072006226,0.674685001373291,0.20994460582733154,0.4441766142845154,0.9285714285714286,0.026690592989325523,0.5645080804824829
0.8872657418251038,0.6734328866004944,0.21383285522460938,0.43453916907310486,0.9285714285714286,0.024298688396811485,0.5472031831741333
0.8892404437065125,0.6720616221427917,0.2171788215637207,0.42649200558662415,0.9107142857142857,0.020788012072443962,0.5323727130889893
0.8950418829917908,0.6740374565124512,0.2210044264793396,0.41956743597984314,0.9107142857142857,0.017481550574302673,0.5195814371109009
0.902472198009491,0.6794372200965881,0.22303497791290283,0.41585883498191833,0.9107142857142857,0.016621414572000504,0.5113528966903687
0.9097585678100586,0.6867688298225403,0.2229897379875183,0.41700252890586853,0.9107142857142857,0.014021715149283409,0.5095751285552979
0.9173181056976318,0.6952395439147949,0.22207856178283691,0.4211897850036621,0.9107142857142857,0.011863757856190205,0.5118271112442017
0.9283559918403625,0.7053251266479492,0.22303086519241333,0.42789730429649353,0.9107142857142857,0.010589811019599438,0.517961859703064
0.9396017789840698,0.717937707901001,0.22166407108306885,0.4371185600757599,0.9107142857142857,0.009664389304816723,0.52822345495224
0.9511204361915588,0.7364336848258972,0.21468675136566162,0.44700807332992554,0.8928571428571429,0.009499051608145237,0.5404380559921265
0.9625288844108582,0.7566628456115723,0.2058660387992859,0.455917626619339,0.8928571428571429,0.009981347247958183,0.5519867539405823
0.9706161618232727,0.7769825458526611,0.19363361597061157,0.46496009826660156,0.8928571428571429,0.010124633088707924,0.5640416145324707
0.9743971824645996,0.7973992824554443,0.17699790000915527,0.47496286034584045,0.8928571428571429,0.009887989610433578,0.576911985874176
0.974493682384491,0.8211349844932556,0.15335869789123535,0.48848140239715576,0.8928571428571429,0.010317317210137844,0.5932496786117554
0.9724708199501038,0.8439147472381592,0.12855607271194458,0.5044187903404236,0.8928571428571429,0.010533730499446392,0.6112727522850037
0.9675286412239075,0.8630657196044922,0.10446292161941528,0.5213348269462585,0.8928571428571429,0.010595916770398617,0.6286610960960388
0.960541844367981,0.878555417060852,0.0819864273071289,0.5365551710128784,0.8928571428571429,0.011172347702085972,0.6420600414276123
0.9516117572784424,0.8910328149795532,0.06057894229888916,0.5487686395645142,0.8928571428571429,0.011316820979118347,0.6508352756500244
0.9412664771080017,0.9009050726890564,0.04036140441894531,0.557711124420166,0.8928571428571429,0.011667410843074322,0.6562423706054688
0.9298436641693115,0.9090622067451477,0.02078145742416382,0.5644599795341492,0.8928571428571429,0.012015671469271183,0.6601456999778748
0.9174455404281616,0.9164067506790161,0.0010387897491455078,0.5698622465133667,0.8928571428571429,0.0121422428637743,0.6635317802429199
0.9088013768196106,0.9230510592460632,-0.014249682426452637,0.5746785402297974,0.8928571428571429,0.01262984611093998,0.6669917106628418
0.9137237071990967,0.9295228123664856,-0.015799105167388916,0.579110860824585,0.8928571428571429,0.01318023819476366,0.6704832315444946
0.9184657335281372,0.9365647435188293,-0.01809900999069214,0.5833618640899658,0.8928571428571429,0.012981660664081573,0.6740750670433044
0.9228714108467102,0.9440743923187256,-0.02120298147201538,0.5877379179000854,0.8928571428571429,0.013302801176905632,0.6780267953872681
0.9273927211761475,0.9517824053764343,-0.024389684200286865,0.592172384262085,0.8928571428571429,0.013511286117136478,0.6821914911270142
0.9315279722213745,0.9593315124511719,-0.027803540229797363,0.5967878103256226,0.8928571428571429,0.01362575963139534,0.6867508888244629
0.9345128536224365,0.9671279191970825,-0.032615065574645996,0.6016967296600342,0.8928571428571429,0.01372409239411354,0.6917952299118042
0.9366925954818726,0.9744651913642883,-0.03777259588241577,0.6069092750549316,0.8928571428571429,0.013923129066824913,0.6972869634628296
0.938158392906189,0.9809651374816895,-0.04280674457550049,0.6121387481689453,0.8928571428571429,0.014174044132232666,0.7029540538787842
0.9390192627906799,0.9866242408752441,-0.04760497808456421,0.6171839237213135,0.8928571428571429,0.014390453696250916,0.7084738612174988
0.9392963647842407,0.9917219281196594,-0.0524255633354187,0.6219942569732666,0.8928571428571429,0.014601901173591614,0.7137230634689331
0.9397051334381104,0.9949584007263184,-0.05525326728820801,0.6265618205070496,0.8928571428571429,0.01479417271912098,0.7186163663864136
0.9395741820335388,0.9976177215576172,-0.05804353952407837,0.6309431195259094,0.8928571428571429,0.015018753707408905,0.723298192024231
0.9393177032470703,0.9999879598617554,-0.06067025661468506,0.6351926326751709,0.9107142857142857,0.015250102616846561,0.7278268933296204
0.9391474723815918,1.0018999576568604,-0.06275248527526855,0.6389225721359253,0.9107142857142857,0.015488321892917156,0.7317878007888794
0.9391602873802185,1.003247618675232,-0.06408733129501343,0.6419563293457031,0.9107142857142857,0.01574474573135376,0.7350282073020935
0.9393175840377808,1.004128336906433,-0.06481075286865234,0.6444487571716309,0.9107142857142857,0.016013994812965393,0.7377567291259766
0.9396301507949829,1.0046762228012085,-0.06504607200622559,0.6465086340904236,0.9107142857142857,0.01627500168979168,0.7401325702667236
0.9400953650474548,1.0049803256988525,-0.0648849606513977,0.6480668783187866,0.9107142857142857,0.01673651486635208,0.742114245891571
0.9407075047492981,1.0050159692764282,-0.06430846452713013,0.6491152048110962,0.9107142857142857,0.016990723088383675,0.7437071800231934
0.9413530826568604,1.0050632953643799,-0.06371021270751953,0.6497002840042114,0.9285714285714286,0.017710039392113686,0.7449811697006226
0.942102313041687,1.0050058364868164,-0.0629035234451294,0.6497858166694641,0.9285714285714286,0.017363401129841805,0.7458735704421997
0.9430111646652222,1.0047242641448975,-0.06171309947967529,0.6493481397628784,0.9285714285714286,0.015188477002084255,0.7463161945343018
0.9440387487411499,1.0042474269866943,-0.060208678245544434,0.6484234929084778,0.9285714285714286,0.014163143001496792,0.7463042736053467
0.9452590942382812,1.0038177967071533,-0.05855870246887207,0.6471837162971497,0.9285714285714286,0.015523663721978664,0.7459517121315002
0.9477571249008179,1.003281831741333,-0.05552470684051514,0.6456575393676758,0.9285714285714286,0.016662737354636192,0.7452393770217896
0.9503045678138733,1.002556562423706,-0.052251994609832764,0.6437664031982422,0.9285714285714286,0.017743047326803207,0.744056761264801
0.9528816342353821,1.0016710758209229,-0.04878944158554077,0.6416146159172058,0.9285714285714286,0.01893550343811512,0.7424771189689636
0.9554547667503357,1.0006352663040161,-0.04518049955368042,0.6393460035324097,0.9285714285714286,0.0200120247900486,0.7406127452850342
0.9584154486656189,0.9995126724243164,-0.04109722375869751,0.6367306113243103,0.9285714285714286,0.02109351009130478,0.7382735013961792
0.9611994028091431,0.9983851909637451,-0.03718578815460205,0.6342863440513611,0.9285714285714286,0.02188069187104702,0.7359695434570312
0.9635204076766968,0.9976016879081726,-0.03408128023147583,0.632187008857727,0.9285714285714286,0.022283190861344337,0.73395836353302
0.9653050899505615,0.9971101880073547,-0.03180509805679321,0.6304324865341187,0.9285714285714286,0.022877369076013565,0.7322969436645508
0.9669845700263977,0.9963381290435791,-0.029353559017181396,0.628960371017456,0.9285714285714286,0.023520689457654953,0.7308676242828369
0.9688087701797485,0.9950141906738281,-0.02620542049407959,0.6267167329788208,0.9285714285714286,0.023720303550362587,0.7288467288017273
0.9706919193267822,0.9934052228927612,-0.022713303565979004,0.6243520379066467,0.9285714285714286,0.02226477675139904,0.7268613576889038
0.9725359082221985,0.9916740655899048,-0.0191381573677063,0.622275710105896,0.9285714285714286,0.02368236519396305,0.7253375053405762
0.9743162393569946,0.98958420753479,-0.01526796817779541,0.6204328536987305,0.9285714285714286,0.022582143545150757,0.7242830395698547
0.9761396646499634,0.986824631690979,-0.010684967041015625,0.6185489892959595,0.9285714285714286,0.020187903195619583,0.7235384583473206
0.9786123037338257,0.9819744825363159,-0.0033621788024902344,0.6148396134376526,0.9285714285714286,0.01994236931204796,0.7216097712516785
0.9807602167129517,0.9759954214096069,0.0047647953033447266,0.6108631491661072,0.9285714285714286,0.017785144969820976,0.7198407053947449
0.9830185770988464,0.9694358110427856,0.013582766056060791,0.6069610118865967,0.9285714285714286,0.01618560217320919,0.7185959219932556
0.9854433536529541,0.961976945400238,0.023466408252716064,0.6022655963897705,0.9285714285714286,0.014912387356162071,0.7171095013618469
0.9881619215011597,0.952349066734314,0.0358128547668457,0.5961805582046509,0.9285714285714286,0.017267584800720215,0.7146636247634888
0.9901459217071533,0.9424580335617065,0.04768788814544678,0.5897576808929443,0.9285714285714286,0.01617417298257351,0.7118980288505554
0.9904873371124268,0.931897759437561,0.05858957767486572,0.5831527709960938,0.9285714285714286,0.013755902647972107,0.708745002746582
0.9909880757331848,0.9204690456390381,0.07051903009414673,0.5762795209884644,0.9285714285714286,0.010465364903211594,0.7054088711738586
0.9919052124023438,0.9078898429870605,0.0840153694152832,0.5682854652404785,0.9285714285714286,0.009334724396467209,0.7007269859313965
0.9926959276199341,0.8953168988227844,0.09737902879714966,0.5577983856201172,0.9285714285714286,0.010296613909304142,0.6928912401199341
0.9933866858482361,0.8906213641166687,0.10276532173156738,0.5478501319885254,0.9285714285714286,0.010604132898151875,0.6849623918533325
0.9938062429428101,0.8864355683326721,0.10737067461013794,0.5385947227478027,0.9285714285714286,0.010463281534612179,0.6771646738052368
0.9939282536506653,0.8827040791511536,0.11122417449951172,0.5301051735877991,0.9285714285714286,0.010688281618058681,0.6696244478225708
0.9926335215568542,0.8796707391738892,0.11296278238296509,0.5223612189292908,0.9285714285714286,0.010206826031208038,0.6622421741485596
0.991374135017395,0.8767839074134827,0.11459022760391235,0.5151084661483765,0.9285714285714286,0.009807238355278969,0.6548277139663696
0.990626335144043,0.8742390871047974,0.1163872480392456,0.5085698366165161,0.9285714285714286,0.008583009243011475,0.6476942896842957
0.9918383359909058,0.8714315891265869,0.12040674686431885,0.5026819705963135,0.9285714285714286,0.00832748506218195,0.6408955454826355
0.992102324962616,0.8688600063323975,0.1232423186302185,0.49767005443573,0.9285714285714286,0.008391129784286022,0.6349860429763794
0.9920279383659363,0.8659473061561584,0.12608063220977783,0.49263912439346313,0.9285714285714286,0.00851368810981512,0.6288851499557495
0.9918032884597778,0.8628668189048767,0.12893646955490112,0.4876900613307953,0.9285714285714286,0.008518042974174023,0.6228123307228088
0.9914045333862305,0.8599936366081238,0.1314108967781067,0.48316138982772827,0.9285714285714286,0.008475407026708126,0.6172542572021484
0.9905821681022644,0.8574865460395813,0.1330956220626831,0.4789096713066101,0.9285714285714286,0.008435183204710484,0.6120390892028809
0.9899736642837524,0.8552435636520386,0.13473010063171387,0.474867045879364,0.9285714285714286,0.00841947365552187,0.6070966124534607
0.9893326759338379,0.8531012535095215,0.1362314224243164,0.4709733724594116,0.9285714285714286,0.00839453749358654,0.6024380922317505
0.9893957376480103,0.8506176471710205,0.13877809047698975,0.4671313166618347,0.9285714285714286,0.008236563764512539,0.5978927612304688
0.9901711940765381,0.8476423025131226,0.14252889156341553,0.46340399980545044,0.9285714285714286,0.008465802296996117,0.5935443043708801
0.9905828237533569,0.8448702096939087,0.14571261405944824,0.45988020300865173,0.9285714285714286,0.008855536580085754,0.5895289778709412
0.9910149574279785,0.8418572545051575,0.14915770292282104,0.4563544690608978,0.9285714285714286,0.008963212370872498,0.5855304002761841
0.9912181496620178,0.8388561010360718,0.15236204862594604,0.45286351442337036,0.9285714285714286,0.009300785139203072,0.5816303491592407
0.9912298917770386,0.8359558582305908,0.15527403354644775,0.4493943452835083,0.9285714285714286,0.011147074401378632,0.57776939868927
0.9910836219787598,0.8331038355827332,0.1579797863960266,0.4459507465362549,0.9285714285714286,0.013109544292092323,0.5739165544509888
0.9907180070877075,0.8300132155418396,0.16070479154586792,0.44240206480026245,0.9285714285714286,0.016859017312526703,0.5698851346969604
0.9899746775627136,0.8262552618980408,0.16371941566467285,0.43864333629608154,0.9285714285714286,0.019025301560759544,0.5655121207237244
0.9894439578056335,0.8223932981491089,0.16705065965652466,0.4340754449367523,0.9285714285714286,0.020178208127617836,0.5599551200866699
0.9891814589500427,0.8182812929153442,0.1709001660346985,0.42960989475250244,0.9285714285714286,0.0206131748855114,0.5543189644813538
0.9888620376586914,0.8141292333602905,0.17473280429840088,0.4247816503047943,0.9285714285714286,0.020596956834197044,0.5479884147644043
0.9879920482635498,0.8097082376480103,0.17828381061553955,0.42050862312316895,0.9285714285714286,0.021474914625287056,0.5422757863998413
0.9868485331535339,0.8048708438873291,0.18197768926620483,0.41685181856155396,0.9285714285714286,0.02206587791442871,0.5372873544692993
0.98642897605896,0.7987840175628662,0.18764495849609375,0.41408270597457886,0.9285714285714286,0.025405453518033028,0.533397376537323
0.9866239428520203,0.792402446269989,0.19422149658203125,0.4127653241157532,0.9285714285714286,0.02364250458776951,0.531410813331604
0.9862926602363586,0.7897675633430481,0.19652509689331055,0.41231730580329895,0.9285714285714286,0.026058044284582138,0.5308371782302856
0.9855873584747314,0.7861675024032593,0.19941985607147217,0.4130307734012604,0.9285714285714286,0.02902749553322792,0.5318534970283508
0.9859585165977478,0.7835122346878052,0.20244628190994263,0.41477781534194946,0.9285714285714286,0.03070845641195774,0.5341113209724426
0.9864639639854431,0.7794196605682373,0.2070443034172058,0.41507992148399353,0.9285714285714286,0.037703972309827805,0.5343053936958313
0.9856836795806885,0.7747071981430054,0.2109764814376831,0.414224773645401,0.9285714285714286,0.04008178040385246,0.5330642461776733
0.9852299094200134,0.7733059525489807,0.21192395687103271,0.41314011812210083,0.9285714285714286,0.040325772017240524,0.5312045812606812
0.9845835566520691,0.7727864384651184,0.21179711818695068,0.4127112030982971,0.9285714285714286,0.04003189504146576,0.5298216938972473
0.9869234561920166,0.7722053527832031,0.21471810340881348,0.4157467484474182,0.9107142857142857,0.038590651005506516,0.5309559106826782
0.9891707897186279,0.7717831134796143,0.21738767623901367,0.41667842864990234,0.8928571428571429,0.03672013804316521,0.5299246311187744
0.9918820858001709,0.7717550992965698,0.22012698650360107,0.41606882214546204,0.8928571428571429,0.040541209280490875,0.5273931622505188
0.9947963953018188,0.7721569538116455,0.22263944149017334,0.41476988792419434,0.8928571428571429,0.04276910424232483,0.5249754190444946
0.9981876611709595,0.7726037502288818,0.22558391094207764,0.4127189517021179,0.8928571428571429,0.03895757347345352,0.522952675819397
1.0033942461013794,0.7734549045562744,0.22993934154510498,0.409521222114563,0.8928571428571429,0.036068592220544815,0.5214137434959412
1.0082814693450928,0.7741411328315735,0.2341403365135193,0.404124915599823,0.8928571428571429,0.034102246165275574,0.5191323757171631
1.0114786624908447,0.7742364406585693,0.2372422218322754,0.3961056172847748,0.8928571428571429,0.03153355047106743,0.514550507068634
1.012617826461792,0.773746132850647,0.23887169361114502,0.3856879472732544,0.8928571428571429,0.0290793776512146,0.5062023997306824
1.0120444297790527,0.7725644707679749,0.23947995901107788,0.37406444549560547,0.8928571428571429,0.026258977130055428,0.4936103820800781
1.0091698169708252,0.7715797424316406,0.23759007453918457,0.3639032244682312,0.8928571428571429,0.024025708436965942,0.4798116385936737
1.004157304763794,0.7695329189300537,0.23462438583374023,0.35607513785362244,0.8928571428571429,0.022310003638267517,0.4670381546020508
0.996353268623352,0.7670536041259766,0.2292996644973755,0.3533533215522766,0.8928571428571429,0.01976342312991619,0.46154552698135376
0.9944023489952087,0.7705733776092529,0.2238289713859558,0.35674527287483215,0.8928571428571429,0.017389945685863495,0.46631985902786255
0.9998857975006104,0.7735241651535034,0.22636163234710693,0.36389070749282837,0.8928571428571429,0.01536292489618063,0.47659164667129517
1.006999135017395,0.7752307057380676,0.2317684292793274,0.3716890811920166,0.8928571428571429,0.01386337447911501,0.4864550828933716
1.0157289505004883,0.7756609916687012,0.2400679588317871,0.3780776262283325,0.8928571428571429,0.012960090301930904,0.4929559826850891
1.0259039402008057,0.7753915190696716,0.25051242113113403,0.38293901085853577,0.8928571428571429,0.011523254215717316,0.49654921889305115
1.037184238433838,0.7748745679855347,0.2623096704483032,0.38647061586380005,0.8928571428571429,0.010524150915443897,0.49803969264030457
1.0505867004394531,0.7745628952980042,0.276023805141449,0.3887102007865906,0.8928571428571429,0.009429317899048328,0.49821311235427856
1.0700199604034424,0.7736353874206543,0.2963845729827881,0.38922345638275146,0.8928571428571429,0.008379391394555569,0.49707549810409546
1.0884270668029785,0.772757887840271,0.3156691789627075,0.3886118233203888,0.8928571428571429,0.007558409124612808,0.49507051706314087
1.1055749654769897,0.7723796367645264,0.3331953287124634,0.3875163197517395,0.8928571428571429,0.006685917731374502,0.4930521249771118
1.121256709098816,0.7722963094711304,0.34896039962768555,0.3859344720840454,0.8928571428571429,0.009637371636927128,0.4909241199493408
1.1353657245635986,0.7725698947906494,0.3627958297729492,0.38394004106521606,0.8928571428571429,0.011968796141445637,0.48870015144348145
1.1479244232177734,0.7723365426063538,0.3755878806114197,0.3808552622795105,0.8928571428571429,0.01272991206496954,0.4858880937099457
1.1588819026947021,0.7721059918403625,0.3867759108543396,0.37709158658981323,0.8928571428571429,0.013720723800361156,0.4827715754508972
1.1680943965911865,0.7717440724372864,0.39635032415390015,0.373024582862854,0.8928571428571429,0.01497605163604021,0.47924894094467163
1.1758975982666016,0.7714939117431641,0.4044036865234375,0.3691198229789734,0.8928571428571429,0.016520407050848007,0.47581809759140015
1.182408094406128,0.7715530395507812,0.4108550548553467,0.3657739758491516,0.8928571428571429,0.01777014136314392,0.47288745641708374
1.1882082223892212,0.7712770700454712,0.41693115234375,0.36292341351509094,0.8928571428571429,0.01794610358774662,0.47038182616233826
1.194609522819519,0.7714439630508423,0.42316555976867676,0.3611525297164917,0.8928571428571429,0.018762150779366493,0.46880051493644714
1.1991541385650635,0.7742469310760498,0.42490720748901367,0.36091357469558716,0.8928571428571429,0.021589670330286026,0.4690219759941101
1.2025426626205444,0.7772043943405151,0.4253382682800293,0.36188310384750366,0.8928571428571429,0.021989604458212852,0.470146119594574
1.2050683498382568,0.7795717120170593,0.4254966378211975,0.36322182416915894,0.8928571428571429,0.02252962999045849,0.47148096561431885
1.2068703174591064,0.781550407409668,0.4253199100494385,0.36489337682724,0.8928571428571429,0.023192845284938812,0.47332698106765747
1.2078030109405518,0.7831932306289673,0.4246097803115845,0.36693015694618225,0.8928571428571429,0.023327922448515892,0.4759143590927124
1.2084405422210693,0.7848750352859497,0.42356550693511963,0.3695967197418213,0.8928571428571429,0.022063544020056725,0.4797973036766052
1.2077617645263672,0.7860099673271179,0.42175179719924927,0.37261050939559937,0.8928571428571429,0.021297773346304893,0.48446983098983765
1.206357479095459,0.7866603136062622,0.4196971654891968,0.3758714199066162,0.8928571428571429,0.02159705013036728,0.4896896183490753
1.2042018175125122,0.7842596769332886,0.41994214057922363,0.3775634169578552,0.8928571428571429,0.02088051475584507,0.4939102828502655
1.2021021842956543,0.7789630889892578,0.4231390953063965,0.378574013710022,0.8928571428571429,0.02024410292506218,0.4981669783592224
1.1995148658752441,0.7725409865379333,0.4269738793373108,0.3800700902938843,0.8928571428571429,0.018291860818862915,0.5028461813926697
1.1967341899871826,0.7652934789657593,0.43144071102142334,0.38192325830459595,0.875,0.01876969449222088,0.5075376033782959
1.1940557956695557,0.7578640580177307,0.43619173765182495,0.38416898250579834,0.875,0.02223983407020569,0.5120885968208313
1.191715955734253,0.7504891157150269,0.4412268400192261,0.38671424984931946,0.875,0.024745259433984756,0.5161820650100708
1.1900973320007324,0.7431808114051819,0.44691652059555054,0.3895682692527771,0.875,0.030169103294610977,0.5197500586509705
1.18928861618042,0.7360758185386658,0.45321279764175415,0.39261341094970703,0.875,0.033088818192481995,0.5227329730987549
1.1889644861221313,0.7276270985603333,0.4613373875617981,0.39384227991104126,0.875,0.03695203736424446,0.5238436460494995
1.1891380548477173,0.7246664762496948,0.46447157859802246,0.394693523645401,0.875,0.03710506111383438,0.5242608189582825
1.1899960041046143,0.7222665548324585,0.46772944927215576,0.39577215909957886,0.875,0.03738652914762497,0.5246464014053345
1.1913530826568604,0.7202128171920776,0.4711402654647827,0.39707106351852417,0.875,0.039383746683597565,0.5251180529594421
1.1932979822158813,0.7184000611305237,0.47489792108535767,0.3987228572368622,0.875,0.036679062992334366,0.5256803631782532
1.1958181858062744,0.7179532051086426,0.47786498069763184,0.40103790163993835,0.8928571428571429,0.03471260517835617,0.5263867378234863
1.2006547451019287,0.7180277109146118,0.4826270341873169,0.4038155674934387,0.8928571428571429,0.033283475786447525,0.5276591181755066
1.2080683708190918,0.71930330991745,0.48876506090164185,0.4067266583442688,0.8928571428571429,0.04264552518725395,0.5286377668380737
1.2167824506759644,0.7214407324790955,0.4953417181968689,0.40896540880203247,0.8928571428571429,0.040387943387031555,0.528643786907196
1.227927803993225,0.7248787879943848,0.5030490159988403,0.4106624722480774,0.8928571428571429,0.037151213735342026,0.5276590585708618
1.240584373474121,0.7294844388961792,0.5110999345779419,0.4116917848587036,0.8928571428571429,0.03427561745047569,0.5259376168251038
1.2540199756622314,0.7357510328292847,0.5182689428329468,0.4129423201084137,0.8928571428571429,0.03168192878365517,0.524936318397522
1.2680597305297852,0.743316113948822,0.5247436165809631,0.4146754741668701,0.8928571428571429,0.02950308471918106,0.5248647332191467
1.280815839767456,0.750883162021637,0.5299326777458191,0.416985422372818,0.8928571428571429,0.027060607448220253,0.5259096622467041
1.291428565979004,0.7573544979095459,0.534074068069458,0.41990917921066284,0.8928571428571429,0.02630774676799774,0.5278956294059753
1.299369215965271,0.7624181509017944,0.5369510650634766,0.42331913113594055,0.8928571428571429,0.026676233857870102,0.5304863452911377
1.3071529865264893,0.765944242477417,0.5412087440490723,0.4273014962673187,0.8928571428571429,0.024744246155023575,0.5333090424537659
1.3118699789047241,0.7678430080413818,0.5440269708633423,0.43140000104904175,0.8928571428571429,0.022550180554389954,0.5359787940979004
1.313593864440918,0.7678520679473877,0.5457417964935303,0.4351881444454193,0.8928571428571429,0.021884771063923836,0.5379611253738403
1.3127477169036865,0.7661961317062378,0.5465515851974487,0.43859392404556274,0.875,0.022318320348858833,0.5391628742218018
1.3100461959838867,0.7631275653839111,0.5469186305999756,0.4416846036911011,0.875,0.023211056366562843,0.5396443605422974
1.3063251972198486,0.7591251134872437,0.547200083732605,0.44473379850387573,0.875,0.02144859917461872,0.5396735668182373
1.3011595010757446,0.7541122436523438,0.5470472574234009,0.4477348327636719,0.875,0.020574169233441353,0.5394131541252136
1.2948668003082275,0.7493797540664673,0.5454870462417603,0.45092278718948364,0.875,0.0200051199644804,0.5391815900802612
1.2883013486862183,0.7449382543563843,0.543363094329834,0.4541506767272949,0.875,0.019316982477903366,0.5390986800193787
1.2816252708435059,0.7395669221878052,0.5420583486557007,0.45746421813964844,0.875,0.018789861351251602,0.5392261743545532
1.274383306503296,0.7333347797393799,0.541048526763916,0.46076905727386475,0.875,0.019181570038199425,0.5396091341972351
1.2663954496383667,0.7278258800506592,0.5385695695877075,0.4640045762062073,0.875,0.01942267268896103,0.5402094125747681
1.2651857137680054,0.7228469252586365,0.5423387885093689,0.4671884775161743,0.875,0.018557032570242882,0.5410272479057312
1.2661117315292358,0.7188407182693481,0.5472710132598877,0.4698956608772278,0.875,0.017871618270874023,0.5419237613677979
1.266505479812622,0.7143827676773071,0.5521227121353149,0.47227340936660767,0.875,0.017369434237480164,0.54298335313797
1.266234040260315,0.7098400592803955,0.5563939809799194,0.47434186935424805,0.875,0.016870154067873955,0.5441249012947083
1.2651853561401367,0.7050727009773254,0.5601126551628113,0.47611093521118164,0.875,0.016732629388570786,0.5452393889427185
1.2634283304214478,0.7001415491104126,0.5632867813110352,0.4777418375015259,0.875,0.01781986653804779,0.5463533401489258
1.2610347270965576,0.6950469613075256,0.565987765789032,0.4792262613773346,0.875,0.016867872327566147,0.5474826097488403
1.2588670253753662,0.6897594928741455,0.5691075325012207,0.4805547595024109,0.875,0.01544552855193615,0.5485654473304749
1.2563045024871826,0.684495210647583,0.5718092918395996,0.4816533625125885,0.875,0.01541866548359394,0.5496023297309875
1.252986192703247,0.6791273951530457,0.5738587975502014,0.48225075006484985,0.875,0.01489946898072958,0.550506591796875
1.2496614456176758,0.673317551612854,0.5763438940048218,0.48154717683792114,0.875,0.014938428066670895,0.5507503151893616
1.2462632656097412,0.6672469973564148,0.5790162682533264,0.4786665439605713,0.875,0.014485481195151806,0.5495684146881104
1.2428593635559082,0.6610111594200134,0.5818482041358948,0.4730016887187958,0.875,0.014065468683838844,0.5459532737731934
1.2392711639404297,0.6547209620475769,0.5845502018928528,0.4652160406112671,0.875,0.013780537992715836,0.5397710204124451
1.2352919578552246,0.6485406160354614,0.5867513418197632,0.4576391577720642,0.875,0.012618872337043285,0.5329750180244446
1.2324539422988892,0.6420884132385254,0.5903655290603638,0.45249485969543457,0.875,0.012307778932154179,0.5282018184661865
1.2299777269363403,0.6386054754257202,0.5913722515106201,0.4519587457180023,0.875,0.011377137154340744,0.5282313823699951
1.2270503044128418,0.6411563754081726,0.5858939290046692,0.4556845426559448,0.875,0.01102672889828682,0.532853364944458
1.2243452072143555,0.6435790061950684,0.5807662010192871,0.461370050907135,0.875,0.011966800317168236,0.5393542051315308
1.2214686870574951,0.6457788348197937,0.5756898522377014,0.4662140905857086,0.875,0.01089409552514553,0.5445871353149414
1.2188061475753784,0.6478389501571655,0.5709671974182129,0.4685926139354706,0.875,0.010671381838619709,0.546857476234436
1.2163268327713013,0.6497478485107422,0.5665789842605591,0.46800661087036133,0.875,0.011321479454636574,0.5457690358161926
1.214481234550476,0.6514663696289062,0.5630148649215698,0.4650978147983551,0.8928571428571429,0.011059828102588654,0.5420839786529541
1.2130486965179443,0.6531029939651489,0.5599457025527954,0.4609065651893616,0.8928571428571429,0.010044100694358349,0.5369646549224854
1.2114543914794922,0.6545202732086182,0.556934118270874,0.4567211866378784,0.8928571428571429,0.008928831666707993,0.5318517684936523
1.2099580764770508,0.6558783650398254,0.5540797114372253,0.4537771940231323,0.8928571428571429,0.008391954936087132,0.52817302942276
1.2082308530807495,0.6570568084716797,0.5511740446090698,0.45276010036468506,0.875,0.008785311132669449,0.5267960429191589
1.2058073282241821,0.6597472429275513,0.5460600852966309,0.45388710498809814,0.875,0.008373558521270752,0.5279609560966492
1.2039052248001099,0.6645594835281372,0.5393457412719727,0.4568748474121094,0.875,0.007978148758411407,0.5312445163726807
1.2020888328552246,0.669052243232727,0.5330365896224976,0.46109431982040405,0.875,0.007542244158685207,0.535796046257019
1.2008798122406006,0.6729278564453125,0.5279519557952881,0.46547216176986694,0.875,0.007138053886592388,0.5404505729675293
1.1992651224136353,0.6766172051429749,0.5226479172706604,0.47012799978256226,0.875,0.00673183798789978,0.5451602935791016
1.1974713802337646,0.6804094314575195,0.5170619487762451,0.4749526083469391,0.875,0.006340451538562775,0.549735963344574
1.1954314708709717,0.6843458414077759,0.5110856294631958,0.4798165559768677,0.875,0.0048341830261051655,0.5539929866790771
1.1936359405517578,0.6880672574043274,0.5055686831474304,0.4839973449707031,0.875,0.0041678850539028645,0.5574184656143188
1.1923236846923828,0.6912018060684204,0.5011218786239624,0.4870145916938782,0.875,0.003797890618443489,0.559816837310791
1.1908679008483887,0.6941935420036316,0.4966743588447571,0.48956963419914246,0.875,0.003265769686549902,0.561720073223114
1.1893818378448486,0.6970396637916565,0.49234217405319214,0.491666316986084,0.875,0.0028510361444205046,0.5631904006004333
1.18790864944458,0.6997509598731995,0.4881576895713806,0.49336177110671997,0.875,0.0025135865435004234,0.5643143653869629
1.1864356994628906,0.702314019203186,0.4841216802597046,0.49472516775131226,0.875,0.001139942673034966,0.5651700496673584
1.184975504875183,0.7045979499816895,0.48037755489349365,0.49574005603790283,0.875,0.0011578588746488094,0.565748929977417
1.1835310459136963,0.7066901326179504,0.47684091329574585,0.4965251684188843,0.875,0.0009633792797103524,0.566157341003418
1.1822669506072998,0.7090319395065308,0.47323501110076904,0.49729663133621216,0.875,0.00085057457908988,0.5665211081504822
1.180911660194397,0.7112524509429932,0.4696592092514038,0.49799925088882446,0.875,0.0008690904942341149,0.5668022632598877
1.1794407367706299,0.713290810585022,0.4661499261856079,0.49861377477645874,0.875,0.0009989363607019186,0.5670067667961121
1.1779532432556152,0.7152078151702881,0.46274542808532715,0.49915462732315063,0.875,0.001190734445117414,0.5671578049659729
1.176522970199585,0.7168886661529541,0.45963430404663086,0.49956828355789185,0.875,0.0014060164103284478,0.5672399997711182
1.1751062870025635,0.7183358073234558,0.45677047967910767,0.49990713596343994,0.875,0.0016254138899967074,0.567287802696228
1.174014687538147,0.7198527455329895,0.45416194200515747,0.5001963973045349,0.875,0.0018386938609182835,0.5673150420188904
1.1727614402770996,0.7210115194320679,0.45174992084503174,0.5004581212997437,0.875,0.0020423410460352898,0.5673129558563232
1.171541452407837,0.7219721078872681,0.44956934452056885,0.5006896257400513,0.875,0.002335167955607176,0.5672964453697205
1.1703758239746094,0.7227755784988403,0.44760024547576904,0.5009075999259949,0.875,0.0025780629366636276,0.567277193069458
1.1692771911621094,0.7234537601470947,0.44582343101501465,0.5011231303215027,0.875,0.0027404301799833775,0.5672626495361328
1.1682541370391846,0.7240345478057861,0.44421958923339844,0.5013430714607239,0.875,0.0028927396051585674,0.5672570466995239
1.1673147678375244,0.7245382070541382,0.44277656078338623,0.5015689134597778,0.875,0.0030423349235206842,0.5672603845596313
1.1664621829986572,0.7249839305877686,0.44147825241088867,0.5018014907836914,0.875,0.0031853020191192627,0.5672726631164551
1.165696620941162,0.7253882884979248,0.4403083324432373,0.502039909362793,0.875,0.00332224415615201,0.5672931671142578
1.1650166511535645,0.7257629036903381,0.4392537474632263,0.5022820830345154,0.875,0.003452758304774761,0.5673199892044067
1.1644175052642822,0.7261170744895935,0.4383004307746887,0.5025250315666199,0.875,0.003577261930331588,0.5673506855964661
1.1638649702072144,0.7265050411224365,0.43735992908477783,0.5027822852134705,0.875,0.0036971201188862324,0.567389965057373
1.1633843183517456,0.7269090414047241,0.4364752769470215,0.5030344128608704,0.875,0.003811062779277563,0.5674272775650024
1.1629763841629028,0.727287769317627,0.4356886148452759,0.5032672882080078,0.875,0.0039212582632899284,0.5674554109573364
1.1626245975494385,0.7276411056518555,0.434983491897583,0.5034817457199097,0.875,0.004027558024972677,0.5674747228622437
1.1623260974884033,0.7279767990112305,0.43434929847717285,0.5036778450012207,0.875,0.004130075220018625,0.5674854516983032
1.162076711654663,0.7282962799072266,0.4337804317474365,0.5038539171218872,0.875,0.004229966085404158,0.5674870014190674
1.1618717908859253,0.728600025177002,0.43327176570892334,0.5040088295936584,0.875,0.004326638765633106,0.5674790143966675
1.1617074012756348,0.7288872003555298,0.432820200920105,0.5041414499282837,0.875,0.004420737735927105,0.5674607753753662
1.1615796089172363,0.7291563749313354,0.4324232339859009,0.5042510032653809,0.875,0.004512449726462364,0.5674322247505188
1.1614861488342285,0.7294073104858398,0.43207883834838867,0.5043373107910156,0.875,0.004601555876433849,0.5673935413360596
1.1614238023757935,0.7296376824378967,0.43178611993789673,0.5044000744819641,0.875,0.004689446184784174,0.567344605922699
1.161390781402588,0.7298465967178345,0.4315441846847534,0.5044398903846741,0.875,0.0047761546447873116,0.5672860145568848
1.1613852977752686,0.7300326824188232,0.4313526153564453,0.5044573545455933,0.875,0.0048617227002978325,0.5672182440757751
1.161405324935913,0.7301945686340332,0.4312107563018799,0.504453718662262,0.875,0.00494626397266984,0.567142128944397
1.1614501476287842,0.730330765247345,0.4311193823814392,0.504429817199707,0.875,0.006023144815117121,0.5670579671859741
1.1615180969238281,0.7304404377937317,0.43107765913009644,0.504387378692627,0.875,0.005914354231208563,0.5669667720794678
1.1616090536117554,0.7305220365524292,0.43108701705932617,0.5043277144432068,0.875,0.006003770511597395,0.5668691992759705
1.1617414951324463,0.7305927276611328,0.4311487674713135,0.5042529702186584,0.875,0.006116125266999006,0.5667680501937866
1.1619024276733398,0.730636477470398,0.4312659502029419,0.5041626691818237,0.875,0.006242556497454643,0.5666614174842834
1.1620851755142212,0.7306481003761292,0.43143707513809204,0.5040587186813354,0.875,0.006495316978543997,0.5665496587753296
1.1622873544692993,0.7306236028671265,0.43166375160217285,0.5039425492286682,0.875,0.0069168973714113235,0.5664330720901489
1.1625075340270996,0.7305616140365601,0.43194591999053955,0.5038158893585205,0.875,0.007120480760931969,0.566312313079834
1.1627459526062012,0.730459451675415,0.43228650093078613,0.5036801099777222,0.875,0.007261467166244984,0.5661879181861877
1.1634280681610107,0.7306292057037354,0.4327988624572754,0.5035369992256165,0.875,0.007447449956089258,0.5660606622695923
1.1638882160186768,0.7306046485900879,0.43328356742858887,0.503354549407959,0.875,0.007642005570232868,0.5658959746360779
1.1643450260162354,0.7304936647415161,0.43385136127471924,0.5031542778015137,0.875,0.007841484621167183,0.5657165050506592
1.164804458618164,0.730309009552002,0.4344954490661621,0.502940833568573,0.875,0.008043809793889523,0.5655267238616943
1.165272831916809,0.7300525903701782,0.43522024154663086,0.5027171969413757,0.875,0.008250783197581768,0.5653296709060669
1.1657145023345947,0.7297807931900024,0.4359337091445923,0.5024857521057129,0.875,0.008459917269647121,0.5651272535324097
1.166123390197754,0.7295422554016113,0.4365811347961426,0.5022441148757935,0.875,0.008669971488416195,0.5649151802062988
1.1666123867034912,0.7292019128799438,0.43741047382354736,0.5019831657409668,0.875,0.008779823780059814,0.5646818280220032
1.167089819908142,0.728742241859436,0.43834757804870605,0.5017062425613403,0.875,0.008331253193318844,0.5644340515136719
1.16758131980896,0.7281761169433594,0.4394052028656006,0.5014190673828125,0.875,0.00837147980928421,0.5641778111457825
1.1680877208709717,0.727497935295105,0.4405897855758667,0.5011230707168579,0.875,0.00838485173881054,0.5639141798019409
1.1686161756515503,0.7267006039619446,0.4419155716896057,0.500818133354187,0.875,0.008281837217509747,0.5636440515518188
1.1691830158233643,0.7257782220840454,0.44340479373931885,0.5005018711090088,0.875,0.008639995008707047,0.5633680820465088
1.1697707176208496,0.724725604057312,0.4450451135635376,0.5001787543296814,0.875,0.008683872409164906,0.5630849003791809
1.1703808307647705,0.7235342264175415,0.446846604347229,0.49984848499298096,0.875,0.009152001701295376,0.5627948045730591
1.1710141897201538,0.7221956253051758,0.448818564414978,0.49951112270355225,0.875,0.010101689957082272,0.5624984502792358
1.171708106994629,0.720668613910675,0.45103949308395386,0.4991647005081177,0.875,0.010074624791741371,0.5621955394744873
1.1725966930389404,0.7187740206718445,0.45382267236709595,0.4988114535808563,0.8928571428571429,0.00875777006149292,0.5618870258331299
1.1733108758926392,0.7167606949806213,0.4565501809120178,0.4984588027000427,0.8928571428571429,0.008551997132599354,0.5615806579589844
1.17397940158844,0.7146174907684326,0.4593619108200073,0.49811112880706787,0.8928571428571429,0.007630815263837576,0.5612818002700806
1.1745576858520508,0.7123239040374756,0.4622337818145752,0.4977650046348572,0.8928571428571429,0.006535276770591736,0.5609878897666931
1.1754093170166016,0.7100264430046082,0.4653828740119934,0.49742525815963745,0.875,0.006586335599422455,0.5607080459594727
1.1762430667877197,0.7075983285903931,0.46864473819732666,0.49706751108169556,0.875,0.006709148641675711,0.5604175925254822
1.177051305770874,0.70513516664505,0.471916139125824,0.4966878294944763,0.875,0.00666151475161314,0.5601103901863098
1.1778199672698975,0.7027076482772827,0.47511231899261475,0.4962792992591858,0.875,0.006847168784588575,0.5597853660583496
1.1788121461868286,0.6999990344047546,0.478813111782074,0.4958246350288391,0.875,0.006735878996551037,0.5594289898872375
1.1800572872161865,0.6967076659202576,0.48334962129592896,0.4953058063983917,0.875,0.0069603039883077145,0.559023916721344
1.1808204650878906,0.6932384371757507,0.4875820279121399,0.4946925640106201,0.875,0.006711349822580814,0.5585498809814453
1.1821337938308716,0.6894209384918213,0.4927128553390503,0.4940582513809204,0.875,0.006640711799263954,0.5580732822418213
1.1831727027893066,0.6854208707809448,0.4977518320083618,0.4933955669403076,0.875,0.007593548856675625,0.557588517665863
1.1840521097183228,0.6815254092216492,0.5025267004966736,0.4926968514919281,0.875,0.007115975953638554,0.557101845741272
1.1850228309631348,0.6777058839797974,0.5073169469833374,0.49194687604904175,0.875,0.007117978297173977,0.5565990805625916
1.1859558820724487,0.6739377975463867,0.512018084526062,0.4911230206489563,0.875,0.007041700650006533,0.5560593008995056
1.1870346069335938,0.6702389717102051,0.5167956352233887,0.4902142882347107,0.875,0.007023838814347982,0.5554722547531128
1.1879994869232178,0.6665666103363037,0.5214328765869141,0.4891999661922455,0.875,0.007031155284494162,0.554818868637085
1.1891257762908936,0.662949800491333,0.5261759757995605,0.4880822002887726,0.875,0.0070635369047522545,0.5540989637374878
1.1900180578231812,0.6593254804611206,0.5306925773620605,0.4868443012237549,0.875,0.0070442818105220795,0.5532952547073364
1.1908960342407227,0.6557093262672424,0.5351867079734802,0.4854981303215027,0.875,0.006803875323385,0.5524164438247681
1.19236421585083,0.6521590948104858,0.5402051210403442,0.4840402603149414,0.875,0.006534047424793243,0.551456093788147
1.1932306289672852,0.6485203504562378,0.5447102785110474,0.4824206829071045,0.875,0.006549893878400326,0.550368070602417
1.1941314935684204,0.6448214054107666,0.5493100881576538,0.48068535327911377,0.875,0.006556691601872444,0.5491897463798523
1.1948778629302979,0.6410561203956604,0.5538217425346375,0.4788145422935486,0.875,0.006531272083520889,0.5479049682617188
1.1955409049987793,0.6372220516204834,0.5583188533782959,0.47681325674057007,0.875,0.006376097910106182,0.5465154647827148
1.196119785308838,0.6333150863647461,0.5628046989440918,0.47467976808547974,0.875,0.006259058136492968,0.5450180768966675
1.1966313123703003,0.6304541826248169,0.5661771297454834,0.47241389751434326,0.875,0.006219904404133558,0.5434110164642334
1.197049617767334,0.6284869909286499,0.5685626268386841,0.4700033664703369,0.875,0.0061699883081018925,0.5416792631149292
1.1974384784698486,0.6264817118644714,0.5709567666053772,0.4675247371196747,0.875,0.006109355948865414,0.5398832559585571
1.197716236114502,0.6244419813156128,0.5732742547988892,0.46497946977615356,0.875,0.006043223198503256,0.5380275249481201
1.1978638172149658,0.6223759055137634,0.5754879117012024,0.462314248085022,0.875,0.005974332801997662,0.5360744595527649
1.1979639530181885,0.6202950477600098,0.5776689052581787,0.45956534147262573,0.875,0.005902832839637995,0.5340514183044434
1.1979953050613403,0.6182042956352234,0.5797910094261169,0.4567481279373169,0.875,0.005829165689647198,0.5319696664810181
1.1979894638061523,0.6161095499992371,0.5818799138069153,0.45392048358917236,0.875,0.0057540107518434525,0.5298752784729004
1.1979153156280518,0.6140260100364685,0.5838893055915833,0.45108363032341003,0.875,0.005677500739693642,0.5277736783027649
1.1977849006652832,0.6119577884674072,0.585827112197876,0.4482502043247223,0.875,0.005598986521363258,0.5256733894348145
1.1976094245910645,0.6099095344543457,0.5876998901367188,0.44545871019363403,0.875,0.005518777295947075,0.5236061811447144
1.197385549545288,0.6078845262527466,0.5895010232925415,0.44274526834487915,0.875,0.0054373410530388355,0.5216028094291687
1.1971163749694824,0.605886697769165,0.5912296772003174,0.44014766812324524,0.875,0.005354659631848335,0.5196958780288696
1.196804165840149,0.6039193868637085,0.5928847789764404,0.4377024173736572,0.875,0.005271113011986017,0.5179175138473511
1.196452021598816,0.6019846200942993,0.5944674015045166,0.4354439079761505,0.875,0.005134670529514551,0.5162982940673828
1.196062445640564,0.6000865697860718,0.5959758758544922,0.43340224027633667,0.875,0.00513920234516263,0.5148653388023376
1.1956384181976318,0.5982273817062378,0.597411036491394,0.4316002130508423,0.875,0.0050370111130177975,0.5136398673057556
1.1951830387115479,0.5964090824127197,0.5987739562988281,0.43005192279815674,0.875,0.005068895407021046,0.5126349925994873
1.1947002410888672,0.5946338176727295,0.6000664234161377,0.4287645220756531,0.875,0.005017947405576706,0.511857807636261
1.194191336631775,0.5932117700576782,0.6009795665740967,0.42773544788360596,0.875,0.004920019302517176,0.5113064050674438
1.1936603784561157,0.5940796732902527,0.599580705165863,0.42695340514183044,0.875,0.0048348503187298775,0.5109710693359375
1.1931102275848389,0.5949477553367615,0.5981624722480774,0.4264000654220581,0.875,0.00475721200928092,0.5108354091644287
1.1925431489944458,0.5958156585693359,0.5967274904251099,0.42605167627334595,0.875,0.004678781609982252,0.5108779668807983
1.191977858543396,0.5966764688491821,0.5953013896942139,0.4258875250816345,0.875,0.004601121414452791,0.5110817551612854
1.1915873289108276,0.5974876880645752,0.5940996408462524,0.4258795976638794,0.875,0.004523042123764753,0.5114239454269409
1.1910006999969482,0.5983275771141052,0.592673122882843,0.4259931147098541,0.875,0.004445050377398729,0.5118590593338013
1.1904319524765015,0.5991668701171875,0.591265082359314,0.4261776804924011,0.875,0.0043672737665474415,0.512354850769043
1.1898467540740967,0.6000033617019653,0.5898433923721313,0.4264205992221832,0.875,0.004289263393729925,0.5128966569900513
1.1892508268356323,0.6008315682411194,0.5884192585945129,0.4267040491104126,0.875,0.004211698193103075,0.5134704113006592
1.1886361837387085,0.6016573905944824,0.5869787931442261,0.4270099401473999,0.875,0.004134173505008221,0.5140597820281982
1.1880136728286743,0.6024410724639893,0.5855726003646851,0.42728349566459656,0.875,0.004057382699102163,0.5146083831787109
1.1873823404312134,0.6032180786132812,0.5841642618179321,0.42754703760147095,0.875,0.003981699701398611,0.515144944190979
1.1867480278015137,0.6039841771125793,0.5827638506889343,0.42778998613357544,0.875,0.003974928054958582,0.5156583189964294
1.1861101388931274,0.6047479510307312,0.5813621878623962,0.42800962924957275,0.875,0.004055151715874672,0.5161493420600891
1.185470700263977,0.6055089235305786,0.5799617767333984,0.4282023310661316,0.875,0.00397695554420352,0.5166146755218506
1.1848316192626953,0.6062662601470947,0.5785653591156006,0.42836660146713257,0.875,0.0038891343865543604,0.5170527100563049
1.1842201948165894,0.6070330142974854,0.577187180519104,0.42849868535995483,0.875,0.0038305975031107664,0.5174635648727417
1.1836180686950684,0.6077941656112671,0.5758239030838013,0.4286004900932312,0.875,0.003774813609197736,0.5178430080413818
1.1830204725265503,0.6085479259490967,0.5744725465774536,0.4286749064922333,0.8928571428571429,0.003565545193850994,0.5181926488876343
1.1824314594268799,0.6093016266822815,0.5731298327445984,0.42872506380081177,0.8928571428571429,0.003525517648085952,0.5185149908065796
1.1818480491638184,0.6100462675094604,0.5718017816543579,0.4287509024143219,0.8928571428571429,0.0034833215177059174,0.5188096761703491
1.1813325881958008,0.6107577085494995,0.5705748796463013,0.4287523627281189,0.8928571428571429,0.00343571649864316,0.5190767645835876
1.1809141635894775,0.6114212274551392,0.5694929361343384,0.42873895168304443,0.8928571428571429,0.0033840227406471968,0.5193163156509399
1.1803920269012451,0.6120849847793579,0.5683070421218872,0.4287266135215759,0.8928571428571429,0.0033302088268101215,0.519532322883606
1.1798595190048218,0.6127220988273621,0.5671374201774597,0.4286937713623047,0.8928571428571429,0.0032769101671874523,0.5197246670722961
1.179300308227539,0.6133496761322021,0.5659506320953369,0.42865127325057983,0.8928571428571429,0.06504334509372711,0.5198986530303955
1.178726315498352,0.6139664053916931,0.5647599101066589,0.42859798669815063,0.8928571428571429,0.05711188167333603,0.5200545787811279
1.1781498193740845,0.6145424842834473,0.5636073350906372,0.4285235106945038,0.8928571428571429,0.055242862552404404,0.5201994776725769
1.1775410175323486,0.6151270270347595,0.5624139904975891,0.4284511208534241,0.8928571428571429,0.053116921335458755,0.5203328132629395
1.1769325733184814,0.6157066822052002,0.5612258911132812,0.4283721446990967,0.8928571428571429,0.05454174429178238,0.5204511880874634
1.176321268081665,0.6162814497947693,0.5600398182868958,0.4282892644405365,0.8928571428571429,0.055714137852191925,0.5205550193786621
1.1757104396820068,0.6168503165245056,0.5588601231575012,0.42820364236831665,0.8928571428571429,0.05760633200407028,0.5206455588340759
1.1751010417938232,0.6174129843711853,0.5576880574226379,0.42811644077301025,0.8928571428571429,0.06359463930130005,0.5207232236862183
1.1744941473007202,0.617969274520874,0.5565248727798462,0.42802876234054565,0.8928571428571429,0.0677504613995552,0.5207895040512085
1.1722437143325806,1.0336252450942993,0.13861846923828125,0.8928266167640686,0.9285714285714286,0.06913411617279053,0.9149553179740906
1.1334590911865234,1.0147756338119507,0.11868345737457275,0.8725521564483643,0.9285714285714286,0.0647466704249382,0.899948000907898
1.0983970165252686,0.9960634708404541,0.10233354568481445,0.851770281791687,0.9285714285714286,0.05799724906682968,0.8848494291305542
1.068877935409546,0.9714462161064148,0.0974317193031311,0.8343863487243652,0.9285714285714286,0.049633849412202835,0.870522141456604
1.0554343461990356,0.939074695110321,0.1163596510887146,0.8229907751083374,0.9285714285714286,0.04500186815857887,0.859542191028595
1.0431139469146729,0.9076311588287354,0.1354827880859375,0.8176044225692749,0.9285714285714286,0.04097520560026169,0.8533776998519897
1.0284249782562256,0.8786731958389282,0.14975178241729736,0.8150253295898438,0.9285714285714286,0.038380835205316544,0.8500853776931763
1.018550157546997,0.8491421937942505,0.16940796375274658,0.8122572898864746,0.9285714285714286,0.03643287718296051,0.8473331928253174
1.0112576484680176,0.8110988140106201,0.20015883445739746,0.8030762076377869,0.9285714285714286,0.034996431320905685,0.8394631147384644
1.0009894371032715,0.7705205678939819,0.23046886920928955,0.7878187894821167,0.9285714285714286,0.03792240098118782,0.831636905670166
0.9812732934951782,0.7307516932487488,0.25052160024642944,0.7673702239990234,0.9285714285714286,0.043882645666599274,0.8219572305679321
0.9632518887519836,0.719321072101593,0.24393081665039062,0.7429381608963013,0.9285714285714286,0.052626024931669235,0.806917667388916
0.9503181576728821,0.7191309332847595,0.23118722438812256,0.7133342027664185,0.9285714285714286,0.02990027330815792,0.782706081867218
0.9328391551971436,0.7160832285881042,0.2167559266090393,0.6758984327316284,0.9107142857142857,0.04863198846578598,0.746968686580658
0.9232532978057861,0.7162708044052124,0.20698249340057373,0.6397664546966553,0.9285714285714286,0.03152231127023697,0.7091057896614075
0.9214982986450195,0.7384727597236633,0.1830255389213562,0.6166710257530212,0.9285714285714286,0.0411871075630188,0.6841705441474915
0.9323593378067017,0.7701934576034546,0.16216588020324707,0.602012038230896,0.9285714285714286,0.030123529955744743,0.6661306619644165
0.9430357217788696,0.8057212829589844,0.13731443881988525,0.5927765369415283,0.9107142857142857,0.02950868383049965,0.6521379351615906
0.9567028880119324,0.8318501710891724,0.12485271692276001,0.5848984122276306,0.9107142857142857,0.029195642098784447,0.6399292945861816
0.9631775617599487,0.8286771774291992,0.1345003843307495,0.5738831758499146,0.9107142857142857,0.027299879118800163,0.6254703402519226
0.9743988513946533,0.7988145351409912,0.1755843162536621,0.565775990486145,0.9107142857142857,0.030348345637321472,0.6194344162940979
1.0130319595336914,0.8521500825881958,0.1608818769454956,0.5786843299865723,0.9107142857142857,0.028135579079389572,0.645327627658844
1.0159235000610352,0.8570312261581421,0.15889227390289307,0.5753639340400696,0.9107142857142857,0.0289078988134861,0.6483954191207886
1.0338515043258667,0.8865110874176025,0.14734041690826416,0.5712080001831055,0.9107142857142857,0.030914288014173508,0.6460491418838501
1.0336297750473022,0.8955884575843811,0.13804131746292114,0.5610959529876709,0.9107142857142857,0.031019004061818123,0.6348437070846558
1.0406630039215088,0.9022457599639893,0.13841724395751953,0.5543125867843628,0.9107142857142857,0.03394805267453194,0.6287599205970764
1.0408906936645508,0.900231659412384,0.14065903425216675,0.5478522777557373,0.9107142857142857,0.03590232506394386,0.6236587762832642
1.0398261547088623,0.8920955657958984,0.14773058891296387,0.5438469052314758,0.9107142857142857,0.03772932291030884,0.6216744184494019
1.0342274904251099,0.877387523651123,0.15683996677398682,0.5392276644706726,0.9107142857142857,0.03946249932050705,0.6188002228736877
1.0249055624008179,0.8592722415924072,0.16563332080841064,0.5338450074195862,0.9107142857142857,0.05010662600398064,0.6141167879104614
1.0115084648132324,0.8388317227363586,0.17267674207687378,0.528071939945221,0.9107142857142857,0.055679257959127426,0.6093429327011108
0.9951183795928955,0.8230224251747131,0.17209595441818237,0.5236332416534424,0.9107142857142857,0.05388356000185013,0.6052891612052917
0.979507327079773,0.8083198070526123,0.17118752002716064,0.519692063331604,0.9107142857142857,0.0505598746240139,0.6012157201766968
0.9666551351547241,0.7931679487228394,0.17348718643188477,0.5162445306777954,0.9107142857142857,0.04724368453025818,0.5984694957733154
0.9566007852554321,0.7786750793457031,0.177925705909729,0.5143653154373169,0.9107142857142857,0.04486165568232536,0.5980218648910522
0.9479700922966003,0.7644904851913452,0.18347960710525513,0.5144211053848267,0.9285714285714286,0.041192006319761276,0.6006174683570862
0.9367066621780396,0.7430510520935059,0.1936556100845337,0.5163817405700684,0.9285714285714286,0.037781186401844025,0.6059972643852234
0.9253144860267639,0.7204011678695679,0.20491331815719604,0.5200378894805908,0.9285714285714286,0.035550862550735474,0.6133741140365601
0.9154945611953735,0.6979337930679321,0.2175607681274414,0.5233657360076904,0.9285714285714286,0.0338110588490963,0.619621217250824
0.9075180292129517,0.6759357452392578,0.23158228397369385,0.5286397933959961,0.9285714285714286,0.0330604612827301,0.6269189715385437
0.8998270034790039,0.6521064043045044,0.2477205991744995,0.5317918062210083,0.9285714285714286,0.03223487734794617,0.6308620572090149
0.8931326270103455,0.6293689608573914,0.2637636661529541,0.5293477773666382,0.9285714285714286,0.029307590797543526,0.6303781270980835
0.8821543455123901,0.6018433570861816,0.2803109884262085,0.5203108787536621,0.9285714285714286,0.027534745633602142,0.625119686126709
0.8681801557540894,0.5696663856506348,0.2985137701034546,0.5063546895980835,0.9285714285714286,0.026132499799132347,0.6154270768165588
0.864559531211853,0.5402469635009766,0.32431256771087646,0.48927825689315796,0.8928571428571429,0.024620316922664642,0.6017459630966187
0.8615572452545166,0.5134486556053162,0.34810858964920044,0.471640944480896,0.8928571428571429,0.026723921298980713,0.5859183073043823
0.8574762344360352,0.48909085988998413,0.368385374546051,0.45497676730155945,0.8928571428571429,0.026696613058447838,0.5695515871047974
0.8531310558319092,0.46753939986228943,0.38559165596961975,0.4401625096797943,0.875,0.0262269489467144,0.5540471076965332
0.8484073877334595,0.459780216217041,0.38862717151641846,0.4282606840133667,0.875,0.026981273666024208,0.5407989621162415
0.8438454866409302,0.4545379877090454,0.38930749893188477,0.4186890721321106,0.875,0.02650158852338791,0.5295588374137878
0.8395465612411499,0.4566512405872345,0.3828953206539154,0.4112194776535034,0.875,0.02443864941596985,0.5200967788696289
0.8346049189567566,0.4574613571166992,0.3771435618400574,0.4047046899795532,0.875,0.022825555875897408,0.5108151435852051
0.8288969993591309,0.45824068784713745,0.3706563115119934,0.39846405386924744,0.875,0.02354380674660206,0.5009524822235107
0.8260576725006104,0.45968711376190186,0.3663705587387085,0.3925221860408783,0.875,0.022424228489398956,0.49106621742248535
0.83071368932724,0.4616928994655609,0.3690207898616791,0.38675612211227417,0.875,0.021209444850683212,0.4816480875015259
0.8336759209632874,0.4627021253108978,0.3709737956523895,0.3799498677253723,0.875,0.020016901195049286,0.4720081090927124
0.8378123044967651,0.46891313791275024,0.3688991665840149,0.372663676738739,0.875,0.019398922100663185,0.46238991618156433
0.8476938009262085,0.47608426213264465,0.37160953879356384,0.36557725071907043,0.875,0.01811491884291172,0.4533250033855438
0.8579608798027039,0.48247894644737244,0.3754819333553314,0.35817912220954895,0.875,0.016668472439050674,0.44408831000328064
0.8686964511871338,0.48957884311676025,0.37911760807037354,0.352155864238739,0.875,0.01643195003271103,0.4364337921142578
0.8811759948730469,0.4991411864757538,0.3820348083972931,0.3479890525341034,0.875,0.015529929660260677,0.43082958459854126
0.8950942754745483,0.5102598071098328,0.3848344683647156,0.3453112840652466,0.875,0.014640075154602528,0.42695796489715576
0.9090861678123474,0.5198320746421814,0.389254093170166,0.34321004152297974,0.875,0.013330100104212761,0.42379844188690186
0.9243230223655701,0.5298916697502136,0.39443135261535645,0.34197914600372314,0.875,0.012187011539936066,0.4214448928833008
0.9407982230186462,0.5410318374633789,0.39976638555526733,0.3417494297027588,0.875,0.011239083483815193,0.4201768934726715
0.9583162665367126,0.5532398819923401,0.40507638454437256,0.3426268696784973,0.875,0.010672681033611298,0.4202181100845337
0.9772447347640991,0.5664170384407043,0.4108276963233948,0.3442069888114929,0.875,0.010247999802231789,0.4212302565574646
0.9976159930229187,0.5810871720314026,0.4165288209915161,0.34670794010162354,0.875,0.009920865297317505,0.423435240983963
1.0196572542190552,0.597594678401947,0.42206257581710815,0.3500768840312958,0.875,0.009774651378393173,0.42682749032974243
1.0419642925262451,0.61343914270401,0.4285251498222351,0.3533884286880493,0.875,0.00942180585116148,0.4304358959197998
1.0637084245681763,0.6290251612663269,0.43468326330184937,0.35681867599487305,0.875,0.008828466758131981,0.4344905912876129
1.0853334665298462,0.6451550722122192,0.44017839431762695,0.36081111431121826,0.875,0.008228208869695663,0.43912652134895325
1.10633385181427,0.6613541841506958,0.4449796676635742,0.36523178219795227,0.875,0.007884875871241093,0.44408416748046875
1.1261646747589111,0.6778566837310791,0.44830799102783203,0.37050294876098633,0.875,0.007502096239477396,0.4495660662651062
1.1446502208709717,0.6946893930435181,0.4499608278274536,0.37634554505348206,0.875,0.007071678061038256,0.4551703631877899
1.1598148345947266,0.7090535759925842,0.45076125860214233,0.38188105821609497,0.875,0.006632713135331869,0.4601799249649048
1.171917200088501,0.7222130298614502,0.4497041702270508,0.3874310255050659,0.875,0.006174133159220219,0.46492326259613037
1.1806082725524902,0.7337372303009033,0.4468710422515869,0.392475426197052,0.875,0.005758283659815788,0.4689851403236389
1.1867170333862305,0.7437989711761475,0.442918062210083,0.3972419500350952,0.875,0.005361281801015139,0.47262734174728394
1.1909348964691162,0.7524555921554565,0.43847930431365967,0.4017888903617859,0.875,0.0049896263517439365,0.4759545922279358
1.1941819190979004,0.760391116142273,0.43379080295562744,0.40614640712738037,0.875,0.004646955989301205,0.4790059030056
1.1971220970153809,0.7674100399017334,0.42971205711364746,0.41018277406692505,0.875,0.004313308279961348,0.48176032304763794
1.199235200881958,0.7736620903015137,0.42557311058044434,0.4138932228088379,0.875,0.004027517978101969,0.4842369556427002
1.2006950378417969,0.7791777849197388,0.4215172529220581,0.4173094630241394,0.875,0.003788693342357874,0.48650026321411133
1.201680302619934,0.7843478918075562,0.41733241081237793,0.420454204082489,0.875,0.0033950621727854013,0.48859351873397827
1.2023048400878906,0.7889692783355713,0.41333556175231934,0.4233538806438446,0.875,0.0032697641290724277,0.49055197834968567
1.202667474746704,0.7930200099945068,0.40964746475219727,0.42600470781326294,0.875,0.003093474544584751,0.49237093329429626
1.2028381824493408,0.796888530254364,0.4059496521949768,0.4284771680831909,0.875,0.0029657434206455946,0.49412310123443604
1.2028679847717285,0.8010073900222778,0.4018605947494507,0.4307881295681,0.875,0.0028406460769474506,0.4958172142505646
1.2027994394302368,0.8047293424606323,0.3980700969696045,0.4329615831375122,0.875,0.0027407431043684483,0.49746978282928467
1.2026686668395996,0.8081057071685791,0.3945629596710205,0.43501853942871094,0.875,0.0026553773786872625,0.4990933835506439
1.202519178390503,0.8111639022827148,0.3913552761077881,0.43697062134742737,0.875,0.002579876920208335,0.5006848573684692
1.202354907989502,0.8139550685882568,0.3883998394012451,0.4388452172279358,0.875,0.0025173083413392305,0.5022687911987305
1.2021679878234863,0.8165199756622314,0.3856480121612549,0.44066309928894043,0.875,0.0024637472815811634,0.5038628578186035
1.202087163925171,0.8188362121582031,0.3832509517669678,0.4424058496952057,0.875,0.0024204524233937263,0.5054520964622498
1.2021687030792236,0.821019172668457,0.3811495304107666,0.4441210627555847,0.875,0.0023854465689510107,0.5070476531982422
1.2024517059326172,0.8229938745498657,0.37945783138275146,0.4457961320877075,0.875,0.002356715267524123,0.5086466073989868
1.202742099761963,0.8248076438903809,0.37793445587158203,0.4474444091320038,0.875,0.002854104619473219,0.5102499723434448
1.2030456066131592,0.8268850445747375,0.37616056203842163,0.4490683078765869,0.875,0.002560114488005638,0.511857807636261
1.2033500671386719,0.8288781642913818,0.37447190284729004,0.45067298412323,0.875,0.002336709061637521,0.5134696960449219
1.2036597728729248,0.8307941555976868,0.37286561727523804,0.4522639214992523,0.875,0.009333649650216103,0.5150848031044006
1.2039756774902344,0.8326395153999329,0.3713361620903015,0.45384448766708374,0.875,0.004983240272849798,0.5167028903961182
1.2042937278747559,0.8344205021858215,0.3698732256889343,0.4554181396961212,0.875,0.0036045031156390905,0.5183234810829163
1.2046091556549072,0.836139976978302,0.3684691786766052,0.45698490738868713,0.875,0.011274742893874645,0.5199432373046875
1.2049176692962646,0.8378032445907593,0.36711442470550537,0.4585499167442322,0.875,0.025631431490182877,0.5215645432472229
1.2052159309387207,0.8394134044647217,0.365802526473999,0.46011534333229065,0.875,0.031387895345687866,0.5231870412826538
1.2055023908615112,0.8409744501113892,0.36452794075012207,0.461683064699173,0.875,0.023922599852085114,0.5248101949691772
1.2056419849395752,0.8421658873558044,0.36347609758377075,0.463040828704834,0.875,0.021176693961024284,0.5260788202285767
1.2058812379837036,0.8434705138206482,0.3624107241630554,0.46442514657974243,0.875,0.028858870267868042,0.5274202227592468
1.2062069177627563,0.8448482751846313,0.361358642578125,0.4657823443412781,0.875,0.030909297987818718,0.5287648439407349
1.2076785564422607,0.842729926109314,0.3649486303329468,0.46646445989608765,0.875,0.022030487656593323,0.5300803184509277
1.2072802782058716,0.8455396890640259,0.3617405891418457,0.46820032596588135,0.875,0.018610214814543724,0.5315371155738831
1.2079496383666992,0.8457251191139221,0.3622245192527771,0.4693860411643982,0.875,0.02596581168472767,0.5329342484474182
1.2067723274230957,0.8508503437042236,0.35592198371887207,0.4716516137123108,0.875,0.02784550003707409,0.534491777420044
1.2103075981140137,0.8424602746963501,0.3678473234176636,0.47102293372154236,0.875,0.01968405768275261,0.5356457829475403
1.2063288688659668,0.8550353050231934,0.35129356384277344,0.4748970568180084,0.875,0.016796140000224113,0.5374031662940979
1.2098958492279053,0.8477396965026855,0.3621561527252197,0.47461754083633423,0.875,0.025197742506861687,0.5386390089988708
1.207472562789917,0.8564833998680115,0.3509891629219055,0.4774959087371826,0.875,0.027622899040579796,0.5401250123977661
1.2120163440704346,0.847260057926178,0.3647562861442566,0.47628656029701233,0.875,0.01988084800541401,0.5408992767333984
1.2089649438858032,0.8599468469619751,0.3490180969238281,0.479794979095459,0.875,0.017427390441298485,0.542360782623291
1.2122688293457031,0.8532761931419373,0.35899263620376587,0.47934842109680176,0.875,0.026644175872206688,0.5432993173599243
1.2109092473983765,0.8611405491828918,0.3497686982154846,0.4817661643028259,0.875,0.029132327064871788,0.5444952845573425
1.2143397331237793,0.8524861335754395,0.36185359954833984,0.4808084964752197,0.875,0.029425550252199173,0.5452183485031128
1.2122032642364502,0.8634158968925476,0.3487873673439026,0.4835200011730194,0.875,0.029233843088150024,0.5457894802093506
1.2145202159881592,0.8567640781402588,0.3577561378479004,0.48292624950408936,0.875,0.028975028544664383,0.5461001396179199
1.2135393619537354,0.8633254766464233,0.350213885307312,0.48488128185272217,0.875,0.028545495122671127,0.5467013120651245
1.2164592742919922,0.8541246652603149,0.36233460903167725,0.4834311008453369,0.875,0.028734510764479637,0.5466476678848267
1.2149653434753418,0.8647124767303467,0.3502528667449951,0.4856639504432678,0.875,0.028190739452838898,0.5468399524688721
1.2176225185394287,0.857770562171936,0.3598519563674927,0.4843970835208893,0.875,0.029638899490237236,0.5465441942214966
1.2170634269714355,0.8641743659973145,0.3528890609741211,0.4856075048446655,0.875,0.029771849513053894,0.5463992953300476
1.2205054759979248,0.8542457222938538,0.36625975370407104,0.48342832922935486,0.875,0.030149994418025017,0.5457043647766113
1.219303846359253,0.8652142286300659,0.354089617729187,0.48535293340682983,0.875,0.029856985434889793,0.545428454875946
1.2232699394226074,0.8542786836624146,0.36899125576019287,0.4827285706996918,0.875,0.031733594834804535,0.544403612613678
1.222520112991333,0.8651143312454224,0.35740578174591064,0.48426395654678345,0.875,0.03153853863477707,0.5437013506889343
1.2266199588775635,0.8541715145111084,0.3724484443664551,0.48127490282058716,0.875,0.03194902837276459,0.542188286781311
1.2259455919265747,0.8641433119773865,0.36180227994918823,0.48220187425613403,0.875,0.03200683742761612,0.5407416820526123
1.2303822040557861,0.8536146879196167,0.37676751613616943,0.47868257761001587,0.875,0.0333004929125309,0.5385249853134155
1.2295997142791748,0.8641942739486694,0.36540544033050537,0.4792419672012329,0.875,0.03346128761768341,0.5366178750991821
1.2356288433074951,0.8542077541351318,0.3814210891723633,0.47478049993515015,0.875,0.0332978293299675,0.5333870649337769
1.2370147705078125,0.8640605807304382,0.37295418977737427,0.47379791736602783,0.875,0.032131046056747437,0.5301104187965393
1.2439087629318237,0.8536511659622192,0.3902575969696045,0.46843522787094116,0.875,0.03214908391237259,0.5261057615280151
1.2456074953079224,0.8630298972129822,0.3825775980949402,0.4670921266078949,0.875,0.032068077474832535,0.5225422382354736
1.2538273334503174,0.8515768647193909,0.4022504687309265,0.4609944224357605,0.875,0.03136817738413811,0.5179866552352905
1.2558268308639526,0.8614749908447266,0.3943518400192261,0.4590855836868286,0.875,0.03081209771335125,0.5139394998550415
1.2627546787261963,0.850826621055603,0.41192805767059326,0.453357994556427,0.875,0.0299486443400383,0.5098020434379578
1.2635338306427002,0.8609939813613892,0.40253984928131104,0.4525991976261139,0.875,0.029751470312476158,0.5067662000656128
1.2708576917648315,0.84918612241745,0.4216715693473816,0.4473651051521301,0.875,0.028303273022174835,0.5035813450813293
1.2723581790924072,0.8586676120758057,0.41369056701660156,0.4468878209590912,0.875,0.028303833678364754,0.5016647577285767
1.2793926000595093,0.8458623886108398,0.43353021144866943,0.4423864781856537,0.875,0.026615217328071594,0.4999595880508423
1.2787506580352783,0.854850172996521,0.4239004850387573,0.44360485672950745,0.875,0.0266994908452034,0.5000085830688477
1.2835906744003296,0.8460431098937988,0.43754756450653076,0.44082504510879517,0.875,0.016606150195002556,0.500296413898468
1.282288908958435,0.8608995676040649,0.4213893413543701,0.4430254399776459,0.875,0.015234936028718948,0.5018168687820435
1.2864491939544678,0.853901207447052,0.43254798650741577,0.4411246180534363,0.875,0.0230801273137331,0.5033062696456909
1.2842108011245728,0.8684095740318298,0.4158012270927429,0.44420090317726135,0.875,0.02472691796720028,0.5058400630950928
1.2875428199768066,0.8612388372421265,0.4263039827346802,0.44303053617477417,0.875,0.0144753847271204,0.5079988837242126
1.2849805355072021,0.8747208118438721,0.4102597236633301,0.4463440179824829,0.875,0.012746414169669151,0.5108200311660767
1.2873629331588745,0.8676824569702148,0.41968047618865967,0.4457278847694397,0.875,0.012167382054030895,0.5133059024810791
1.28733229637146,0.8803690671920776,0.4069632291793823,0.44918882846832275,0.875,0.012436650693416595,0.5162517428398132
1.2933259010314941,0.8742308616638184,0.4190950393676758,0.4487016797065735,0.875,0.011127058416604996,0.5185971260070801
1.2937138080596924,0.88643878698349,0.4072750210762024,0.45201337337493896,0.875,0.010824831202626228,0.5212752819061279
1.297662377357483,0.8834797143936157,0.4141826629638672,0.45226067304611206,0.875,0.011096726171672344,0.5233923196792603
1.2982628345489502,0.8908246755599976,0.40743815898895264,0.4544145464897156,0.875,0.010549178346991539,0.5254467129707336
1.3016669750213623,0.8846429586410522,0.41702401638031006,0.45369964838027954,0.875,0.0023140739649534225,0.5268601775169373
1.2999378442764282,0.8940602540969849,0.40587759017944336,0.4559447169303894,0.875,0.008701088838279247,0.5282230973243713
1.3022208213806152,0.8904426097869873,0.41177821159362793,0.45554953813552856,0.875,0.008724937215447426,0.529198408126831
1.3010032176971436,0.895374596118927,0.40562862157821655,0.45671647787094116,0.875,0.010264539159834385,0.530124306678772
1.3025833368301392,0.8922867774963379,0.41029655933380127,0.45620599389076233,0.875,0.009383343160152435,0.5307495594024658
1.3013832569122314,0.8970305919647217,0.40435266494750977,0.4571782946586609,0.875,0.009797816164791584,0.5314159989356995
1.302865982055664,0.894327700138092,0.408538281917572,0.4566362500190735,0.875,0.009078433737158775,0.531855046749115
1.301471471786499,0.8983554840087891,0.40311598777770996,0.45737797021865845,0.875,0.0019451461266726255,0.5323350429534912
1.3028275966644287,0.8957675695419312,0.40706002712249756,0.4567752480506897,0.875,0.0012787471059709787,0.53263258934021
1.301427960395813,0.8996371030807495,0.4017908573150635,0.4574224352836609,0.875,0.0012587344972416759,0.5329926609992981
1.3023383617401123,0.9001326560974121,0.4022057056427002,0.4573664963245392,0.875,0.001266344333998859,0.5332654118537903
1.3035874366760254,0.8985908627510071,0.4049965739250183,0.4568725824356079,0.875,0.001424527494236827,0.5334287285804749
1.303080439567566,0.9022548794746399,0.400825560092926,0.45736297965049744,0.875,0.0015210534911602736,0.5336469411849976
1.3047630786895752,0.9003443121910095,0.4044187664985657,0.456775963306427,0.875,0.0014947146410122514,0.5337531566619873
1.3042386770248413,0.9041810035705566,0.40005767345428467,0.4572673439979553,0.875,0.004554195329546928,0.5339116454124451
1.3058998584747314,0.9024599194526672,0.4034399390220642,0.4566928744316101,0.875,0.004820990841835737,0.5339691638946533
1.305450201034546,0.9061477780342102,0.3993024230003357,0.4571264386177063,0.875,0.004929478280246258,0.5340853333473206
1.3065063953399658,0.9070210456848145,0.39948534965515137,0.4570174813270569,0.875,0.005294064059853554,0.5341579914093018
1.3076080083847046,0.9080638289451599,0.3995441794395447,0.4568909704685211,0.875,0.005623498931527138,0.5341807007789612
1.308598279953003,0.9090721607208252,0.39952611923217773,0.45674949884414673,0.875,0.009402172639966011,0.5341864824295044
1.3095037937164307,0.9099939465522766,0.39950984716415405,0.45658108592033386,0.875,0.012150312773883343,0.5341739654541016
1.3099517822265625,0.9102423191070557,0.39970946311950684,0.45611369609832764,0.875,0.014505214989185333,0.5338648557662964
1.3100359439849854,0.9099282026290894,0.400107741355896,0.45533111691474915,0.875,0.015621697530150414,0.5332991480827332
1.3102343082427979,0.9097127914428711,0.40052151679992676,0.454526424407959,0.875,0.01537324208766222,0.532729983329773
1.310020089149475,0.9086149334907532,0.4014051556587219,0.4535336494445801,0.875,0.015185333788394928,0.5321259498596191
1.3098931312561035,0.9077544212341309,0.40213871002197266,0.4525662064552307,0.875,0.015479646623134613,0.531548261642456
1.3099830150604248,0.9069206714630127,0.4030623435974121,0.4515041708946228,0.875,0.015632499009370804,0.5308729410171509
1.3099520206451416,0.9056054353713989,0.4043465852737427,0.45008015632629395,0.875,0.015736909583210945,0.5298448801040649
1.3101024627685547,0.9041768312454224,0.4059256315231323,0.4484279751777649,0.875,0.015786072239279747,0.5286325216293335
1.3105822801589966,0.901992678642273,0.40858960151672363,0.4466385841369629,0.875,0.021001623943448067,0.527448296546936
1.3125666379928589,0.8989741802215576,0.41359245777130127,0.4446151852607727,0.875,0.028821704909205437,0.5261919498443604
1.3163586854934692,0.8954700231552124,0.42088866233825684,0.4424349367618561,0.875,0.027913181111216545,0.524861216545105
1.3207372426986694,0.8915820121765137,0.42915523052215576,0.4401760995388031,0.875,0.027747109532356262,0.5234885811805725
1.3251872062683105,0.8875515460968018,0.4376356601715088,0.43790823221206665,0.875,0.02538898028433323,0.5221004486083984
1.3297274112701416,0.8833599090576172,0.4463675022125244,0.4356233477592468,0.875,0.022107698023319244,0.5206960439682007
1.3344852924346924,0.8788619041442871,0.4556233882904053,0.43329304456710815,0.875,0.018934866413474083,0.5192691087722778
1.3394367694854736,0.8740966320037842,0.46534013748168945,0.43092554807662964,0.875,0.016417864710092545,0.517813503742218
1.3440077304840088,0.8683062791824341,0.4757014513015747,0.4280589818954468,0.875,0.015343787148594856,0.5158581733703613
1.3478190898895264,0.8610210418701172,0.4867980480194092,0.4243338704109192,0.875,0.013383185490965843,0.5130764842033386
1.3520817756652832,0.8509906530380249,0.5010911226272583,0.41986510157585144,0.875,0.010130888782441616,0.5099062919616699
1.3587692975997925,0.8381481170654297,0.5206211805343628,0.41527754068374634,0.875,0.008903100155293941,0.5071244835853577
1.3648755550384521,0.8241114020347595,0.5407641530036926,0.4101276397705078,0.875,0.007823211140930653,0.5038716197013855
1.3712377548217773,0.8097322583198547,0.5615054965019226,0.4047148823738098,0.875,0.007039820775389671,0.5005704760551453
1.3773925304412842,0.7960834503173828,0.5813090801239014,0.3990616202354431,0.875,0.006610363256186247,0.4971580505371094
1.3847126960754395,0.7864726781845093,0.5982400178909302,0.3947434425354004,0.875,0.006368003319948912,0.49520424008369446
1.3904225826263428,0.776574969291687,0.6138476133346558,0.3891979157924652,0.875,0.006268070545047522,0.49204719066619873
1.3958791494369507,0.7680359482765198,0.6278432011604309,0.3833916485309601,0.875,0.005927361082285643,0.4887048304080963
1.4008241891860962,0.7594451904296875,0.6413789987564087,0.37668129801750183,0.875,0.005998224951326847,0.4845222234725952
1.4053230285644531,0.7514688372612,0.6538541913032532,0.36947548389434814,0.875,0.006065391004085541,0.4797154664993286
1.4104728698730469,0.7475731372833252,0.6628997325897217,0.36394816637039185,0.875,0.006043586879968643,0.47616836428642273
1.4155311584472656,0.7452799081802368,0.6702512502670288,0.35918301343917847,0.875,0.006172849331051111,0.4730367362499237
1.4197580814361572,0.7427194118499756,0.6770386695861816,0.3544117212295532,0.875,0.014647877775132656,0.46952569484710693
1.424044132232666,0.7410780787467957,0.6829660534858704,0.3503872752189636,0.875,0.018985537812113762,0.46645286679267883
1.4285075664520264,0.7399208545684814,0.6885867118835449,0.34687352180480957,0.875,0.01950232684612274,0.46368148922920227
1.4332053661346436,0.7392345666885376,0.693970799446106,0.3439035415649414,0.875,0.022145060822367668,0.4612866938114166
1.4385411739349365,0.739692211151123,0.6988489627838135,0.34170883893966675,0.875,0.025728043168783188,0.4595331847667694
1.4439224004745483,0.7402327060699463,0.703689694404602,0.33975642919540405,0.875,0.028869392350316048,0.45791536569595337
1.4491511583328247,0.7406506538391113,0.7085005044937134,0.337955117225647,0.875,0.03144014999270439,0.45625653862953186
1.454038143157959,0.7407416105270386,0.7132965326309204,0.33622121810913086,0.875,0.03506108745932579,0.45445775985717773
1.4587730169296265,0.7408106327056885,0.717962384223938,0.33472660183906555,0.875,0.03713052719831467,0.45278382301330566
1.4634305238723755,0.7409944534301758,0.7224360704421997,0.33356669545173645,0.875,0.037761811167001724,0.4513576626777649
1.4715520143508911,0.7486633062362671,0.722888708114624,0.33780813217163086,0.875,0.03716054558753967,0.4550957679748535
1.4782047271728516,0.7568432092666626,0.721361517906189,0.3446410894393921,0.875,0.035593725740909576,0.4604909121990204
1.4819459915161133,0.762592077255249,0.7193539142608643,0.35177314281463623,0.875,0.03564716875553131,0.4653934836387634
1.4835646152496338,0.7680817246437073,0.7154828906059265,0.3600238859653473,0.875,0.03817136213183403,0.4706602096557617
1.4822273254394531,0.773369550704956,0.7088577747344971,0.3686484098434448,0.875,0.03870133310556412,0.4757554531097412
1.4769344329833984,0.7774118185043335,0.6995226144790649,0.37600210309028625,0.875,0.038223717361688614,0.4796832203865051
1.4684813022613525,0.7797113656997681,0.6887699365615845,0.3813694715499878,0.875,0.035025663673877716,0.48219549655914307
1.4585579633712769,0.7800949215888977,0.6784630417823792,0.385074645280838,0.875,0.030254075303673744,0.4835963547229767
1.4489792585372925,0.778676450252533,0.6703028082847595,0.38740259408950806,0.875,0.030083870515227318,0.48412197828292847
1.439839243888855,0.77544105052948,0.664398193359375,0.3886781632900238,0.875,0.0286109559237957,0.48386943340301514
1.431393027305603,0.7717177271842957,0.6596753001213074,0.389529287815094,0.875,0.025421693921089172,0.4835676848888397
1.42366361618042,0.7679893970489502,0.6556742191314697,0.3901363015174866,0.8928571428571429,0.02196376584470272,0.48333069682121277
1.4170194864273071,0.7654147744178772,0.6516047120094299,0.3905960023403168,0.8928571428571429,0.022428397089242935,0.48317021131515503
1.4097766876220703,0.7617731094360352,0.6480035781860352,0.39079341292381287,0.8928571428571429,0.02403302676975727,0.4828473925590515
1.4032012224197388,0.758052408695221,0.6451488137245178,0.39092352986335754,0.8928571428571429,0.021639173850417137,0.4826192259788513
1.397824764251709,0.7544728517532349,0.6433519124984741,0.3910662829875946,0.8928571428571429,0.01883843168616295,0.48260390758514404
1.3938192129135132,0.7509516477584839,0.6428675651550293,0.39123809337615967,0.8928571428571429,0.016712190583348274,0.48278987407684326
1.3914053440093994,0.7481271624565125,0.643278181552887,0.3914455771446228,0.8928571428571429,0.015050326474010944,0.48311731219291687
1.388914704322815,0.7435668110847473,0.6453478932380676,0.39148712158203125,0.8928571428571429,0.013544249348342419,0.48341745138168335
1.3867056369781494,0.7379019260406494,0.6488037109375,0.39127808809280396,0.8928571428571429,0.012152046896517277,0.4835320711135864
1.3847599029541016,0.7315754890441895,0.6531844139099121,0.39073628187179565,0.8928571428571429,0.011009525507688522,0.48331591486930847
1.3824776411056519,0.7246944904327393,0.6577831506729126,0.3899359703063965,0.8928571428571429,0.010127633810043335,0.48292332887649536
1.3803540468215942,0.71715247631073,0.6632015705108643,0.3888295888900757,0.8928571428571429,0.01026542391628027,0.4826011657714844
1.379023790359497,0.7090715765953064,0.6699522137641907,0.3873557448387146,0.8928571428571429,0.009974095970392227,0.48240751028060913
1.3782720565795898,0.7013881802558899,0.6768838763237,0.3857920169830322,0.8928571428571429,0.008979842066764832,0.48229125142097473
1.3766508102416992,0.6934130191802979,0.6832377910614014,0.3839600682258606,0.8928571428571429,0.008707315661013126,0.48214393854141235
1.3749778270721436,0.6854835152626038,0.6894943118095398,0.38188400864601135,0.8928571428571429,0.008428826928138733,0.4820528030395508
1.3734064102172852,0.6776043176651001,0.6958020925521851,0.3795260190963745,0.8928571428571429,0.00713289063423872,0.48198604583740234
1.3716546297073364,0.6710739731788635,0.7005806565284729,0.3771251440048218,0.8928571428571429,0.006654071155935526,0.4818601608276367
1.3696123361587524,0.664737343788147,0.7048749923706055,0.37464970350265503,0.8928571428571429,0.006244313437491655,0.48151957988739014
1.3674207925796509,0.6585779786109924,0.7088428139686584,0.37210404872894287,0.8928571428571429,0.006362580694258213,0.4807617664337158
1.3652368783950806,0.6526117920875549,0.7126250863075256,0.3695303201675415,0.875,0.005838362500071526,0.47940558195114136
1.363174319267273,0.6462302803993225,0.7169440388679504,0.3664640188217163,0.875,0.0054376935586333275,0.47699764370918274
1.361531376838684,0.6400177478790283,0.7215136289596558,0.36342743039131165,0.875,0.005257854703813791,0.4738137722015381
1.360049843788147,0.6343091726303101,0.7257406711578369,0.3607671856880188,0.875,0.004973508417606354,0.47036629915237427
1.3590137958526611,0.6291124820709229,0.7299013137817383,0.35851749777793884,0.875,0.004652250558137894,0.46726489067077637
1.3582077026367188,0.6244010925292969,0.7338066101074219,0.35669219493865967,0.875,0.004187292885035276,0.4648280739784241
1.3571711778640747,0.6200512647628784,0.7371199131011963,0.3550550639629364,0.875,0.004082538653165102,0.46253830194473267
1.3563361167907715,0.6160672307014465,0.740268886089325,0.3535446524620056,0.875,0.0038690834771841764,0.46047553420066833
1.3556252717971802,0.6124117374420166,0.7432135343551636,0.35210222005844116,0.875,0.0036776475608348846,0.4585520923137665
1.3552122116088867,0.6089727282524109,0.7462394833564758,0.3505746126174927,0.875,0.003489820519462228,0.4566764533519745
1.35465407371521,0.6058042645454407,0.7488498091697693,0.3491164445877075,0.875,0.003945635631680489,0.45488083362579346
1.3540334701538086,0.6028414964675903,0.7511919736862183,0.347698450088501,0.875,0.003681860864162445,0.453053742647171
1.3534247875213623,0.6000913381576538,0.7533334493637085,0.34630411863327026,0.875,0.00417224271222949,0.4512062966823578
1.352742314338684,0.5975032448768616,0.7552390694618225,0.3449457287788391,0.875,0.003993235994130373,0.4493175745010376
1.3519476652145386,0.5950948596000671,0.7568528056144714,0.34368354082107544,0.875,0.0038589711766690016,0.44745945930480957
1.3509676456451416,0.5928868055343628,0.7580808401107788,0.34257441759109497,0.875,0.0037855820264667273,0.445637583732605
1.3499507904052734,0.5908180475234985,0.7591327428817749,0.34156617522239685,0.875,0.0037219335790723562,0.4439166784286499
1.3488452434539795,0.5888780951499939,0.7599671483039856,0.34066471457481384,0.875,0.0036496177781373262,0.44231200218200684
1.347671627998352,0.5870480537414551,0.760623574256897,0.3398631811141968,0.875,0.0035769054666161537,0.44082680344581604
1.3464475870132446,0.5853084325790405,0.7611391544342041,0.3391539454460144,0.875,0.003610961837694049,0.4394591748714447
1.3454649448394775,0.5835129022598267,0.7619520425796509,0.3383447229862213,0.875,0.003593015018850565,0.4379984438419342
1.3443655967712402,0.5817971229553223,0.762568473815918,0.3376164734363556,0.875,0.0034969323314726353,0.4366540014743805
1.343442440032959,0.5800488591194153,0.7633935809135437,0.3368198275566101,0.875,0.003409429220482707,0.4353627562522888
1.3424711227416992,0.5783213376998901,0.7641497850418091,0.33606040477752686,0.875,0.003329155035316944,0.4341045916080475
1.3414433002471924,0.5766454935073853,0.7647978067398071,0.33538341522216797,0.875,0.0032484072726219893,0.4329416751861572
1.3403799533843994,0.5750170946121216,0.7653628587722778,0.33478760719299316,0.875,0.0031670399475842714,0.43187981843948364
1.3392860889434814,0.5734381675720215,0.76584792137146,0.3342719078063965,0.875,0.0032971391920000315,0.430924654006958
1.3381621837615967,0.5719042420387268,0.7662579417228699,0.3338332772254944,0.875,0.0033699399791657925,0.4300752282142639
1.3370087146759033,0.5704187750816345,0.7665899395942688,0.33346986770629883,0.875,0.003232618561014533,0.42933225631713867
1.335868000984192,0.5689530372619629,0.766914963722229,0.333159863948822,0.875,0.003154582576826215,0.4286743402481079
1.3347210884094238,0.5675116181373596,0.7672094702720642,0.3329053521156311,0.875,0.0031124157831072807,0.42810630798339844
1.3335418701171875,0.5661072731018066,0.7674345970153809,0.3327155113220215,0.875,0.0030118704307824373,0.42764103412628174
1.3323395252227783,0.5647450089454651,0.7675945162773132,0.3325885534286499,0.875,0.0029447416309267282,0.4272768795490265
1.3311394453048706,0.5633718371391296,0.767767608165741,0.3324982225894928,0.875,0.0028701885603368282,0.4269731342792511
1.3299248218536377,0.5620414614677429,0.7678833603858948,0.3324618935585022,0.875,0.002792902057990432,0.42675691843032837
1.3286985158920288,0.5607545375823975,0.7679439783096313,0.3324759602546692,0.875,0.0027139305602759123,0.4266250431537628
1.3275256156921387,0.5600711703300476,0.7674544453620911,0.33248889446258545,0.875,0.0026349478866904974,0.4265373945236206
1.3263907432556152,0.5610332489013672,0.765357494354248,0.33249884843826294,0.875,,0.4264841675758362
1.3252323865890503,0.5619792938232422,0.7632530927658081,0.3325446844100952,0.875,,0.4264877438545227
1.324066162109375,0.5628968477249146,0.7611693143844604,0.3326205015182495,0.875,,0.426541805267334
1.3229012489318848,0.563744068145752,0.7591571807861328,0.33270347118377686,0.875,,0.42662709951400757
1.3217298984527588,0.564599871635437,0.7571300268173218,0.33282238245010376,0.875,,0.42676088213920593
1.3205609321594238,0.5654387474060059,0.755122184753418,0.3329648971557617,0.875,,0.42693188786506653
1.3193953037261963,0.566255509853363,0.7531397938728333,0.333126038312912,0.875,,0.4271335005760193
1.3182357549667358,0.5670484900474548,0.751187264919281,0.3333023190498352,0.875,,0.427360475063324
1.3170840740203857,0.5678156614303589,0.7492684125900269,0.3334905207157135,0.875,,0.4276082515716553
1.315942645072937,0.5685569047927856,0.7473857402801514,0.33368855714797974,0.875,,0.4278732240200043


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/8_agent_zero_shot_larger_env_from_5_policy/attn_ent/DummyExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
1.1959335803985596,1.077149748802185,0.11878383159637451,0.7618457674980164,0.6071428571428572,2.8860793113708496,0.8677177429199219
1.2327994108200073,1.4567354917526245,-0.2239360809326172,0.8362516164779663,0.5178571428571428,2.5304114818573,0.9227681159973145
1.2788848876953125,1.0194871425628662,0.2593977451324463,0.7384657263755798,0.5,3.124037742614746,0.8318583369255066
1.3894084692001343,0.9399620294570923,0.449446439743042,0.6759144067764282,0.4642857142857143,3.023726463317871,0.8377360105514526
1.1992825269699097,1.0044143199920654,0.19486820697784424,0.6418460011482239,0.4642857142857143,2.8883886337280273,0.8215486407279968
1.153695821762085,1.1525633335113525,0.0011324882507324219,0.6688432693481445,0.4821428571428571,3.3794443607330322,0.8435108661651611
0.9090514183044434,1.029896855354309,-0.12084543704986572,0.6894263029098511,0.5,3.128796339035034,0.8195912837982178
1.0710933208465576,1.0491832494735718,0.02191007137298584,0.6833010911941528,0.5892857142857143,3.247035264968872,0.8213173151016235
1.0025107860565186,1.0026657581329346,-0.00015497207641601562,0.638594388961792,0.4464285714285714,3.1854898929595947,0.7807443141937256
1.0752407312393188,0.9590868949890137,0.11615383625030518,0.6317390203475952,0.5357142857142857,3.1708285808563232,0.7935808300971985
1.1668682098388672,0.6522048711776733,0.5146633386611938,0.5990036129951477,0.5178571428571428,3.280430316925049,0.7806626558303833
0.7679322361946106,0.7426793575286865,0.025252878665924072,0.596299409866333,0.4821428571428571,3.383929967880249,0.7737037539482117
0.7718259692192078,0.9796648621559143,-0.20783889293670654,0.6919820308685303,0.5,3.4121809005737305,0.8294048309326172
0.8818390369415283,0.7465835213661194,0.13525551557540894,0.47831863164901733,0.5,3.3229763507843018,0.6354845762252808
0.5968207120895386,0.8802822828292847,-0.2834615707397461,0.6270352602005005,0.4285714285714286,2.8881802558898926,0.7675208449363708
0.8012886643409729,0.6316683888435364,0.16962027549743652,0.4455276131629944,0.4107142857142857,3.264354705810547,0.6629366874694824
0.7815763354301453,0.7544841766357422,0.027092158794403076,0.5017146468162537,0.5,3.316249132156372,0.6556679010391235
0.82528156042099,0.8732563257217407,-0.04797476530075073,0.586713433265686,0.5714285714285714,3.2821896076202393,0.7370280623435974
0.8854005336761475,0.7279665470123291,0.15743398666381836,0.5509534478187561,0.4821428571428571,2.7635226249694824,0.6791194677352905
0.7759829759597778,0.737401008605957,0.0385819673538208,0.5904593467712402,0.4642857142857143,3.2644803524017334,0.7095315456390381
0.743608832359314,0.7609717845916748,-0.01736295223236084,0.4860231876373291,0.4642857142857143,2.948275327682495,0.6295403242111206
0.8353430032730103,0.7446189522743225,0.09072405099868774,0.5293720364570618,0.5714285714285714,2.514836072921753,0.6604158878326416
0.737799882888794,0.7383384704589844,-0.0005385875701904297,0.5526231527328491,0.4642857142857143,3.2807915210723877,0.6905919313430786
0.7637540698051453,0.747560977935791,0.016193091869354248,0.5357846617698669,0.5,3.2129781246185303,0.7076808214187622
0.6083876490592957,0.9236469268798828,-0.31525927782058716,0.6595948338508606,0.5714285714285714,3.1681365966796875,0.7713773846626282
0.7293180823326111,0.7841322422027588,-0.054814159870147705,0.6185949444770813,0.5535714285714286,2.840602159500122,0.6961627006530762
0.7419049739837646,0.7266054153442383,0.015299558639526367,0.5711656808853149,0.5,3.36828351020813,0.6855038404464722
0.8420846462249756,0.5323940515518188,0.30969059467315674,0.4018177092075348,0.5357142857142857,3.0063600540161133,0.514406681060791
0.9582814574241638,0.6279926300048828,0.330288827419281,0.47003045678138733,0.4642857142857143,3.524944543838501,0.567333459854126
0.7751625180244446,0.6374433040618896,0.13771921396255493,0.5118013620376587,0.4642857142857143,3.105241537094116,0.6278678178787231
0.6411189436912537,0.6658642292022705,-0.024745285511016846,0.46484559774398804,0.4285714285714286,3.1968133449554443,0.6076319217681885
0.794905424118042,0.6480408906936646,0.14686453342437744,0.5367928743362427,0.5,2.9457826614379883,0.6510105729103088
0.57588130235672,0.8303441405296326,-0.2544628381729126,0.48267072439193726,0.4107142857142857,2.8892006874084473,0.6281858682632446
0.7069196701049805,0.828722357749939,-0.1218026876449585,0.5460962057113647,0.5357142857142857,3.640730619430542,0.6666370034217834
0.7334246635437012,0.6429593563079834,0.09046530723571777,0.5637581944465637,0.4821428571428571,3.246312141418457,0.6415618658065796
0.7174406051635742,0.7804651856422424,-0.06302458047866821,0.5861376523971558,0.6071428571428572,3.0884816646575928,0.6752334833145142
0.6593970656394958,0.5518665313720703,0.10753053426742554,0.39625775814056396,0.4821428571428571,3.2339248657226562,0.5139729976654053
0.7500890493392944,0.6664241552352905,0.0836648941040039,0.4641488194465637,0.4107142857142857,3.084167242050171,0.5991111993789673
0.5678240060806274,0.9639745950698853,-0.3961505889892578,0.6503850817680359,0.4285714285714286,2.4643023014068604,0.7601718306541443
0.606016993522644,0.7918165922164917,-0.18579959869384766,0.5676385164260864,0.5178571428571428,3.1445155143737793,0.6866812705993652
0.636749804019928,0.7842422723770142,-0.14749246835708618,0.5453665852546692,0.5714285714285714,2.810957670211792,0.6491053104400635
0.6040998697280884,0.7972352504730225,-0.19313538074493408,0.6004346609115601,0.4642857142857143,3.0245249271392822,0.7096450328826904
0.7117874622344971,0.7848581671714783,-0.0730707049369812,0.6228009462356567,0.4285714285714286,3.6229183673858643,0.7340638041496277
0.7761412858963013,0.7157747745513916,0.06036651134490967,0.5127713680267334,0.4107142857142857,3.716848850250244,0.6475052237510681
0.7491552829742432,0.47679656744003296,0.2723587155342102,0.34603333473205566,0.4821428571428571,2.979701042175293,0.5017938017845154
0.6273588538169861,0.6243874430656433,0.0029714107513427734,0.37177643179893494,0.4285714285714286,3.0045833587646484,0.49480974674224854
0.9097151756286621,0.5375972390174866,0.37211793661117554,0.48965364694595337,0.5714285714285714,3.0752406120300293,0.6061103343963623
0.6716045141220093,0.7310385704040527,-0.05943405628204346,0.4838639497756958,0.5357142857142857,3.0671465396881104,0.634901762008667
0.6578713655471802,0.7858964204788208,-0.12802505493164062,0.5465980768203735,0.4464285714285714,2.8275270462036133,0.6786501407623291
0.7233204245567322,0.8259580731391907,-0.1026376485824585,0.5518903732299805,0.5714285714285714,2.7374918460845947,0.6741942167282104
0.63652503490448,0.5806489586830139,0.055876076221466064,0.38421663641929626,0.6071428571428572,2.809553623199463,0.5220787525177002
0.6350253820419312,0.6385184526443481,-0.003493070602416992,0.5017948150634766,0.5357142857142857,3.265439748764038,0.6100113987922668
0.8021482229232788,0.5483825206756592,0.25376570224761963,0.4292218089103699,0.5714285714285714,3.127272367477417,0.5255188345909119
0.6562130451202393,0.7040234804153442,-0.04781043529510498,0.4792100191116333,0.5,3.238494873046875,0.5932749509811401
0.6200644373893738,0.7624720931053162,-0.14240765571594238,0.5548433065414429,0.5714285714285714,2.934112310409546,0.6226093769073486
0.6785959005355835,0.6883670091629028,-0.009771108627319336,0.4926760494709015,0.4642857142857143,2.9405405521392822,0.6252782344818115
0.7084283828735352,0.8258349895477295,-0.11740660667419434,0.5084412693977356,0.6071428571428572,3.024808883666992,0.5894323587417603
0.5558013916015625,1.0804822444915771,-0.5246808528900146,0.63839191198349,0.6071428571428572,3.301262378692627,0.7484015226364136
0.7872418165206909,0.7205710411071777,0.06667077541351318,0.5220314264297485,0.4464285714285714,2.8946924209594727,0.6458560824394226
0.788631021976471,0.7821395993232727,0.006491422653198242,0.45626336336135864,0.5,2.7334556579589844,0.5975417494773865
1.0187036991119385,0.6057633757591248,0.4129403233528137,0.4240303039550781,0.5892857142857143,3.225329637527466,0.546947717666626
0.8065333366394043,0.756164014339447,0.050369322299957275,0.45833343267440796,0.4107142857142857,3.3994321823120117,0.5549904108047485
0.781029462814331,0.7080626487731934,0.0729668140411377,0.4392766058444977,0.375,2.8207919597625732,0.5731774568557739
0.7495086193084717,0.7328916788101196,0.01661694049835205,0.5245708227157593,0.4821428571428571,3.323031425476074,0.6571576595306396
0.6491560935974121,0.8240662813186646,-0.17491018772125244,0.5722291469573975,0.5535714285714286,2.8432602882385254,0.7045093774795532
0.7172839045524597,0.8771944046020508,-0.15991050004959106,0.5128326416015625,0.625,3.4042654037475586,0.6397626996040344
0.583533763885498,0.7416419982910156,-0.15810823440551758,0.411507248878479,0.6071428571428572,3.326829195022583,0.5434265732765198
0.5899728536605835,0.8063971400260925,-0.21642428636550903,0.4918513000011444,0.6071428571428572,3.0932364463806152,0.6315732002258301
0.7106517553329468,0.7015026807785034,0.00914907455444336,0.40510624647140503,0.5892857142857143,2.6801154613494873,0.5253479480743408
0.5816952586174011,0.7360717058181763,-0.15437644720077515,0.4684048593044281,0.6071428571428572,3.308987855911255,0.6159287691116333
0.6670969128608704,0.7761354446411133,-0.10903853178024292,0.5317249298095703,0.5357142857142857,2.9649741649627686,0.6743792295455933
0.6050435900688171,0.783165454864502,-0.17812186479568481,0.4937378764152527,0.5178571428571428,2.98160719871521,0.6542626619338989
0.6664649844169617,0.7147951722145081,-0.04833018779754639,0.4356801211833954,0.5535714285714286,3.073133945465088,0.5569161176681519
0.9604801535606384,0.6407646536827087,0.3197154998779297,0.4782584607601166,0.4464285714285714,3.5042104721069336,0.5773133635520935
0.8163208961486816,0.7400991916656494,0.07622170448303223,0.5362008213996887,0.5,3.2772886753082275,0.6703543066978455
0.6817193031311035,0.7718939781188965,-0.09017467498779297,0.49765652418136597,0.4107142857142857,3.1902730464935303,0.6652048826217651
0.6241018772125244,0.8971830606460571,-0.2730811834335327,0.6021544933319092,0.5357142857142857,3.0533974170684814,0.7294095158576965
0.5426996946334839,0.7585703134536743,-0.21587061882019043,0.4982551634311676,0.5535714285714286,3.2543365955352783,0.6598373651504517
0.8119921684265137,0.6654592752456665,0.14653289318084717,0.4270162284374237,0.5535714285714286,3.2981183528900146,0.5409630537033081
0.6625767946243286,0.7044988870620728,-0.04192209243774414,0.46594491600990295,0.5357142857142857,2.9199821949005127,0.6009712219238281
0.5534530878067017,0.7474623918533325,-0.19400930404663086,0.446125328540802,0.5357142857142857,3.169729709625244,0.5780720710754395
0.5678308010101318,0.9433276653289795,-0.37549686431884766,0.5753746032714844,0.5,3.757741928100586,0.7049605846405029
0.8421511054039001,0.6838880777359009,0.15826302766799927,0.4467550218105316,0.4464285714285714,3.522561550140381,0.6417223215103149
0.7492566108703613,0.7055108547210693,0.04374575614929199,0.4569188356399536,0.5178571428571428,3.3632140159606934,0.6047886610031128
0.5738763809204102,0.7271775007247925,-0.15330111980438232,0.5153611898422241,0.4821428571428571,2.6580018997192383,0.6817331314086914
0.8956438302993774,0.5067054033279419,0.38893842697143555,0.3708130717277527,0.5892857142857143,2.8407933712005615,0.5547937154769897
0.6897505521774292,0.9327754974365234,-0.24302494525909424,0.5485852360725403,0.6071428571428572,3.0945818424224854,0.6826385855674744
0.8493915796279907,0.6016148924827576,0.24777668714523315,0.4492582082748413,0.4821428571428571,2.9903900623321533,0.6131761074066162
0.5981408357620239,0.7106855511665344,-0.1125447154045105,0.5004438757896423,0.5714285714285714,2.979434013366699,0.6555302739143372
0.8116016387939453,0.8550456762313843,-0.043444037437438965,0.6292901039123535,0.3928571428571429,3.0911753177642822,0.7738144397735596
0.8151746988296509,0.6534635424613953,0.16171115636825562,0.44099342823028564,0.5892857142857143,2.631622791290283,0.5982604622840881
0.77874755859375,0.6496239900588989,0.12912356853485107,0.3584613800048828,0.5535714285714286,3.0256831645965576,0.5208640098571777
0.5015887022018433,0.9337037801742554,-0.4321150779724121,0.6815694570541382,0.4285714285714286,3.0954535007476807,0.7966022491455078
0.8796581029891968,0.6212809085845947,0.25837719440460205,0.4186609089374542,0.4285714285714286,3.194634437561035,0.5974065661430359
0.8509262204170227,0.5741231441497803,0.27680307626724243,0.5670202374458313,0.3928571428571429,2.9400579929351807,0.6862589120864868
0.743083119392395,0.8131802082061768,-0.07009708881378174,0.463950514793396,0.5892857142857143,3.015446186065674,0.6108846664428711
0.7824001908302307,0.5899338722229004,0.19246631860733032,0.39137524366378784,0.4821428571428571,2.6558125019073486,0.5708423256874084
0.6385451555252075,0.8060102462768555,-0.16746509075164795,0.52074134349823,0.5714285714285714,3.193937301635742,0.6647703051567078
0.49623697996139526,1.0004163980484009,-0.5041794180870056,0.5362974405288696,0.5714285714285714,3.1097609996795654,0.6979588270187378
0.7613425254821777,0.5914110541343689,0.16993147134780884,0.44235873222351074,0.4642857142857143,2.696531295776367,0.5757828950881958
0.7785582542419434,0.6861305832862854,0.09242767095565796,0.48050159215927124,0.4464285714285714,2.81239652633667,0.5800045728683472
0.9204643368721008,0.5752281546592712,0.3452361822128296,0.3840283751487732,0.4285714285714286,3.0390830039978027,0.48464295268058777
1.0967680215835571,0.45119407773017883,0.6455739438533783,0.31895220279693604,0.5,3.45459246635437,0.4183380603790283
0.7208157777786255,0.9135603904724121,-0.19274461269378662,0.5474101305007935,0.5178571428571428,2.8941738605499268,0.671547532081604
0.9181838631629944,0.7520195245742798,0.1661643385887146,0.4720868468284607,0.5,3.3259103298187256,0.5585157871246338
0.7346502542495728,0.80842125415802,-0.07377099990844727,0.5577990412712097,0.4821428571428571,2.977001667022705,0.6753602027893066
0.5812819600105286,0.6895521283149719,-0.10827016830444336,0.48996099829673767,0.625,2.802792549133301,0.6231385469436646
0.948881983757019,0.7305667400360107,0.2183152437210083,0.4562581479549408,0.5357142857142857,2.849860668182373,0.5853657722473145
0.5449631214141846,0.917633056640625,-0.37266993522644043,0.6232454776763916,0.625,3.2341835498809814,0.701094925403595
0.7045121192932129,0.7923915386199951,-0.08787941932678223,0.47492843866348267,0.4642857142857143,3.2312114238739014,0.5673621892929077
0.6321619153022766,0.594135046005249,0.03802686929702759,0.28985926508903503,0.5,3.0650177001953125,0.4076007008552551
0.9075690507888794,0.5804977416992188,0.32707130908966064,0.46529334783554077,0.5178571428571428,2.9571685791015625,0.5790475606918335
0.6037448644638062,0.7501758337020874,-0.14643096923828125,0.6196795105934143,0.5357142857142857,2.8567302227020264,0.7380596399307251
0.5929914712905884,0.8483679294586182,-0.2553764581680298,0.5287325382232666,0.5178571428571428,2.904724597930908,0.613007128238678
0.642692506313324,0.8654170036315918,-0.22272449731826782,0.4914760887622833,0.4642857142857143,2.9777159690856934,0.5906911492347717
0.7288881540298462,0.6799754500389099,0.04891270399093628,0.5010890364646912,0.5892857142857143,3.1831536293029785,0.6169687509536743
0.8459393978118896,0.519262433052063,0.32667696475982666,0.37993746995925903,0.5357142857142857,3.3767852783203125,0.5262720584869385
0.8049347400665283,0.4988148510456085,0.3061198890209198,0.34154462814331055,0.5357142857142857,3.243668794631958,0.48004505038261414
0.7636071443557739,0.6050771474838257,0.15852999687194824,0.47416019439697266,0.5,3.0892674922943115,0.592124342918396
0.8539328575134277,0.6693683862686157,0.184564471244812,0.4302194118499756,0.4642857142857143,2.7061145305633545,0.5500713586807251
1.0506879091262817,0.544305145740509,0.5063827633857727,0.34317514300346375,0.3928571428571429,3.0472724437713623,0.46403932571411133
0.524824321269989,0.832721471786499,-0.30789715051651,0.4761575758457184,0.5714285714285714,3.154359817504883,0.6453850269317627
0.9093221426010132,0.7078791260719299,0.20144301652908325,0.4451274573802948,0.3571428571428571,3.2940473556518555,0.5773959159851074
0.7488701343536377,0.7187617421150208,0.030108392238616943,0.39615562558174133,0.5178571428571428,3.1473631858825684,0.49099206924438477
0.8181041479110718,0.595750093460083,0.22235405445098877,0.4447224736213684,0.4107142857142857,2.8002805709838867,0.5328282117843628
0.95849609375,0.6428209543228149,0.31567513942718506,0.369960218667984,0.4464285714285714,3.057589292526245,0.49313920736312866
0.8423711061477661,0.7846479415893555,0.057723164558410645,0.4802347719669342,0.4642857142857143,2.9569664001464844,0.6404605507850647
1.0249881744384766,0.5772655010223389,0.4477226734161377,0.35172468423843384,0.4285714285714286,3.299109697341919,0.487288236618042
0.6550185680389404,0.9066157341003418,-0.25159716606140137,0.49235811829566956,0.4821428571428571,3.050565004348755,0.6188501119613647
0.6313030123710632,0.7823193073272705,-0.15101629495620728,0.4519634246826172,0.4642857142857143,3.05454158782959,0.6171910762786865
0.5938073992729187,0.6211336851119995,-0.02732628583908081,0.45110541582107544,0.5535714285714286,3.300861358642578,0.5924159288406372
0.7875637412071228,0.7295354604721069,0.05802828073501587,0.4519430994987488,0.4285714285714286,2.9172840118408203,0.5807345509529114
0.7817449569702148,0.6646801233291626,0.11706483364105225,0.389518678188324,0.4642857142857143,3.2206668853759766,0.5256307125091553
0.9044477343559265,0.6416354775428772,0.2628122568130493,0.4791668653488159,0.5357142857142857,3.2932920455932617,0.582736074924469
1.038991928100586,0.5550827383995056,0.4839091897010803,0.3721282184123993,0.4642857142857143,3.0252997875213623,0.48608970642089844
0.8195735216140747,0.7864885330200195,0.033084988594055176,0.5380879640579224,0.5535714285714286,2.9457032680511475,0.6678837537765503
0.8017228841781616,0.7044219970703125,0.09730088710784912,0.5315866470336914,0.4107142857142857,3.356684684753418,0.6207467317581177
0.8375071287155151,0.6123270392417908,0.22518008947372437,0.39422571659088135,0.4642857142857143,2.7148497104644775,0.5181138515472412
0.6956626176834106,0.7624632716178894,-0.06680065393447876,0.5471675395965576,0.5535714285714286,3.0055408477783203,0.6334458589553833
0.7440133690834045,0.5325412750244141,0.21147209405899048,0.3252274990081787,0.4821428571428571,3.2775189876556396,0.48497557640075684
0.7516473531723022,0.6898800134658813,0.0617673397064209,0.4918099045753479,0.5178571428571428,3.1437792778015137,0.6272128820419312
0.6365041732788086,0.7988647222518921,-0.1623605489730835,0.44359132647514343,0.4464285714285714,3.0270464420318604,0.6120386123657227
0.636040449142456,0.7042213678359985,-0.06818091869354248,0.4407602846622467,0.4464285714285714,3.0847527980804443,0.5772795081138611
0.7788658738136292,0.5025162100791931,0.27634966373443604,0.4326993227005005,0.6071428571428572,3.1385409832000732,0.5638746023178101
0.581667423248291,0.7138255834579468,-0.13215816020965576,0.4087482690811157,0.4464285714285714,2.886795997619629,0.4989849328994751
0.399009644985199,0.9969724416732788,-0.5979627966880798,0.632009744644165,0.625,3.167787551879883,0.7335538864135742
0.809080958366394,0.5568104386329651,0.25227051973342896,0.4536098837852478,0.5,3.0283894538879395,0.558280348777771
0.5712457895278931,0.7939131259918213,-0.22266733646392822,0.4442845582962036,0.5535714285714286,3.324584484100342,0.5436279773712158
0.6529397964477539,0.5004106760025024,0.15252912044525146,0.324499249458313,0.4642857142857143,2.8564441204071045,0.4545072317123413
0.6221833825111389,0.7451609969139099,-0.122977614402771,0.5428853034973145,0.375,2.761169910430908,0.6377874612808228
0.9418726563453674,0.34747597575187683,0.5943966805934906,0.29658517241477966,0.4821428571428571,3.030093193054199,0.39198827743530273
0.5175048112869263,0.8766451478004456,-0.3591403365135193,0.4389362633228302,0.5714285714285714,2.905198335647583,0.53882896900177
0.6917935609817505,0.716305136680603,-0.02451157569885254,0.38642796874046326,0.5892857142857143,2.9751336574554443,0.5054736137390137
0.5129458904266357,0.7132212519645691,-0.20027536153793335,0.5745903253555298,0.5535714285714286,3.649919271469116,0.6696646213531494
0.7599020600318909,0.6670893430709839,0.09281271696090698,0.41902846097946167,0.5357142857142857,2.8060500621795654,0.5169814825057983
0.822352409362793,0.5789317488670349,0.24342066049575806,0.45108532905578613,0.4464285714285714,2.759286403656006,0.5346019864082336
0.8473809957504272,0.5259846448898315,0.3213963508605957,0.3511185348033905,0.5,3.3371050357818604,0.4574452042579651
0.5723661184310913,0.5472478866577148,0.025118231773376465,0.3226357102394104,0.4464285714285714,3.2319495677948,0.4531875252723694
0.5386683940887451,0.829591691493988,-0.2909232974052429,0.552223265171051,0.5535714285714286,3.055145740509033,0.6296188235282898
0.747673511505127,0.5106179118156433,0.23705559968948364,0.4136202335357666,0.4821428571428571,3.285794973373413,0.5307396650314331
0.6946243643760681,0.6049988269805908,0.0896255373954773,0.44868993759155273,0.5714285714285714,2.8578314781188965,0.5113520622253418
0.46545687317848206,0.7033228874206543,-0.23786601424217224,0.5446391701698303,0.5892857142857143,3.0283141136169434,0.6343309283256531
0.6564064621925354,0.7744202017784119,-0.11801373958587646,0.41039562225341797,0.5178571428571428,2.8664424419403076,0.5049743056297302
0.6305164098739624,0.6821860671043396,-0.0516696572303772,0.39535027742385864,0.4285714285714286,2.905271053314209,0.49663403630256653
0.6964600086212158,0.5341199040412903,0.16234010457992554,0.3600407540798187,0.375,3.010315179824829,0.4859081506729126
0.5516241788864136,0.8425847887992859,-0.2909606099128723,0.5242458581924438,0.4285714285714286,2.7511394023895264,0.6404730677604675
0.5897172093391418,0.8152873516082764,-0.22557014226913452,0.5100448727607727,0.5535714285714286,3.106358289718628,0.622623085975647
0.5691304206848145,0.6877748370170593,-0.11864441633224487,0.45924413204193115,0.4642857142857143,3.5535590648651123,0.549060583114624
0.9572080373764038,0.42474472522735596,0.5324633121490479,0.3026646375656128,0.5892857142857143,2.891383647918701,0.43520408868789673
0.6813416481018066,0.6008905172348022,0.0804511308670044,0.4061468839645386,0.4821428571428571,3.2379209995269775,0.5411979556083679
0.5635376572608948,0.842780351638794,-0.27924269437789917,0.5485585331916809,0.5357142857142857,3.09076189994812,0.6604195237159729
0.5062419772148132,0.6583188772201538,-0.15207690000534058,0.3543844223022461,0.5892857142857143,2.9826786518096924,0.493347704410553
0.6567983627319336,0.7228574752807617,-0.06605911254882812,0.5325554609298706,0.5178571428571428,2.997025489807129,0.632015585899353
0.654990017414093,0.5199059247970581,0.1350840926170349,0.32230767607688904,0.5178571428571428,2.8843517303466797,0.42820656299591064
0.6258768439292908,0.6051911115646362,0.02068573236465454,0.42474740743637085,0.4821428571428571,2.965052604675293,0.5387893915176392
0.6975609660148621,0.6132555603981018,0.08430540561676025,0.43210774660110474,0.4821428571428571,3.1318912506103516,0.5450376272201538
0.8336422443389893,0.4345560073852539,0.39908623695373535,0.2727559804916382,0.5178571428571428,3.4987595081329346,0.3673762083053589
0.574884295463562,0.6686367988586426,-0.09375250339508057,0.5322642922401428,0.4107142857142857,3.3473939895629883,0.6350415945053101
0.6900316476821899,0.6450031995773315,0.0450284481048584,0.4137122333049774,0.5714285714285714,3.0696942806243896,0.5082035064697266
0.6793188452720642,0.5516523718833923,0.12766647338867188,0.3696931004524231,0.5714285714285714,2.737062692642212,0.5088809728622437
0.5511543154716492,0.799886167049408,-0.2487318515777588,0.5301570892333984,0.5357142857142857,3.048926591873169,0.604331910610199
0.688172459602356,0.5229425430297852,0.1652299165725708,0.3698298931121826,0.4285714285714286,2.9236302375793457,0.4646112024784088
0.7589150071144104,0.6366544961929321,0.12226051092147827,0.40570735931396484,0.3571428571428571,2.909520149230957,0.5485808849334717
0.6160010695457458,0.6613261699676514,-0.04532510042190552,0.4973036050796509,0.5892857142857143,3.282848834991455,0.6036598682403564
0.6497622728347778,0.6441206932067871,0.005641579627990723,0.39877796173095703,0.4821428571428571,3.20963716506958,0.49929696321487427
0.6767995357513428,0.5006601214408875,0.17613941431045532,0.3687675893306732,0.5357142857142857,2.97464656829834,0.4795040190219879
0.5791070461273193,0.7268249988555908,-0.14771795272827148,0.526151716709137,0.5,3.345421314239502,0.651958703994751
0.47514206171035767,0.8580440878868103,-0.38290202617645264,0.5095527768135071,0.5,3.1041929721832275,0.6175227165222168
0.6429481506347656,0.7023260593414307,-0.05937790870666504,0.44208794832229614,0.4464285714285714,3.310011148452759,0.5092910528182983
0.6493728160858154,0.6983609795570374,-0.048988163471221924,0.5058169364929199,0.5892857142857143,3.118525505065918,0.5970651507377625
0.6946821808815002,0.5870941877365112,0.10758799314498901,0.3913877010345459,0.4464285714285714,2.931929111480713,0.4813235402107239
0.5654140710830688,0.5940030813217163,-0.02858901023864746,0.40131819248199463,0.5178571428571428,3.076148748397827,0.49749088287353516
0.602609395980835,0.5951858758926392,0.007423520088195801,0.4379897713661194,0.5892857142857143,3.0335288047790527,0.5292044281959534
0.8269866108894348,0.5597756505012512,0.2672109603881836,0.38836395740509033,0.4642857142857143,3.142277717590332,0.525958776473999
0.7380385398864746,0.6376842260360718,0.10035431385040283,0.49497687816619873,0.4464285714285714,3.0953938961029053,0.5429021120071411
0.708116352558136,0.6011819839477539,0.10693436861038208,0.44939088821411133,0.4642857142857143,3.092907667160034,0.5565090179443359
0.7458232045173645,0.6004796028137207,0.1453436017036438,0.3620527386665344,0.5357142857142857,3.0069916248321533,0.5007710456848145
0.7243905663490295,0.6659963130950928,0.05839425325393677,0.4520344138145447,0.5,2.8512983322143555,0.5349832773208618
0.5138700008392334,0.5365131497383118,-0.02264314889907837,0.32351741194725037,0.5357142857142857,2.760563611984253,0.4216877222061157
0.6711249351501465,0.6840637922286987,-0.012938857078552246,0.41275864839553833,0.4285714285714286,3.1779983043670654,0.5127838850021362
0.6296648979187012,0.6075445413589478,0.022120356559753418,0.3998868465423584,0.4464285714285714,2.8298330307006836,0.5238631963729858
0.6419976949691772,0.6549025774002075,-0.012904882431030273,0.4686890244483948,0.625,2.6458160877227783,0.5888299942016602
0.32236194610595703,0.9326050281524658,-0.6102430820465088,0.5868721008300781,0.5892857142857143,3.2212884426116943,0.6543073058128357
0.8545832633972168,0.49283677339553833,0.36174649000167847,0.3204159438610077,0.5,2.7834882736206055,0.4427416920661926
0.7159586548805237,0.5550224184989929,0.16093623638153076,0.33142778277397156,0.4821428571428571,3.1141934394836426,0.45120346546173096
0.6346631050109863,0.6895186305046082,-0.054855525493621826,0.4853740930557251,0.5,2.9657607078552246,0.5849528908729553
0.6389371156692505,0.5037734508514404,0.13516366481781006,0.43063539266586304,0.5178571428571428,2.9807512760162354,0.5552566051483154
0.6024261116981506,0.6449113488197327,-0.04248523712158203,0.43344569206237793,0.4821428571428571,2.915226697921753,0.545255720615387
0.7685226202011108,0.5929112434387207,0.17561137676239014,0.4165140986442566,0.4642857142857143,2.7809767723083496,0.549448549747467
0.8794915080070496,0.4473499059677124,0.43214160203933716,0.30874279141426086,0.375,2.916879892349243,0.4263204038143158
0.5524197816848755,0.6870337724685669,-0.1346139907836914,0.47994762659072876,0.5,3.275717258453369,0.5794082880020142
0.6949078440666199,0.5773130655288696,0.11759477853775024,0.3358707129955292,0.5,3.041100263595581,0.46001511812210083
0.6921578645706177,0.6597157716751099,0.03244209289550781,0.40179985761642456,0.4285714285714286,2.866246223449707,0.5183297395706177
0.6962100863456726,0.6368496417999268,0.05936044454574585,0.42362314462661743,0.6071428571428572,3.0229668617248535,0.5517486333847046
0.5809749960899353,0.7553093433380127,-0.1743343472480774,0.4750456213951111,0.4464285714285714,3.246241331100464,0.5685602426528931
0.5972002744674683,0.6671018600463867,-0.06990158557891846,0.43096983432769775,0.4821428571428571,2.9885997772216797,0.5426892638206482
0.774334192276001,0.5455947518348694,0.2287394404411316,0.43732085824012756,0.4285714285714286,2.9884657859802246,0.553482174873352
0.5731105208396912,0.6456601023674011,-0.07254958152770996,0.3722144663333893,0.5714285714285714,3.2906270027160645,0.5226636528968811
0.7690651416778564,0.6293226480484009,0.13974249362945557,0.407282292842865,0.3928571428571429,3.1076011657714844,0.5464839935302734
0.5865888595581055,0.506000280380249,0.08058857917785645,0.3594076633453369,0.4821428571428571,2.934870958328247,0.4348474144935608
0.8382145166397095,0.5723264813423157,0.2658880352973938,0.3431318402290344,0.4821428571428571,3.1273303031921387,0.45129573345184326
0.6649776697158813,0.6047846078872681,0.06019306182861328,0.4090344309806824,0.5714285714285714,3.7001709938049316,0.538025975227356
0.6429395079612732,0.7726050019264221,-0.12966549396514893,0.47697097063064575,0.3928571428571429,3.2391245365142822,0.5856736898422241
0.7273260951042175,0.4314843714237213,0.2958417236804962,0.3314123749732971,0.5714285714285714,3.086285352706909,0.4280274212360382
0.7348872423171997,0.6603432893753052,0.07454395294189453,0.39902663230895996,0.5,2.98372483253479,0.4829203486442566
0.6198526620864868,0.6740074157714844,-0.05415475368499756,0.44347184896469116,0.4464285714285714,2.7660725116729736,0.5689424276351929
0.5930908918380737,0.5623584985733032,0.030732393264770508,0.3774139881134033,0.4107142857142857,3.2879459857940674,0.5339271426200867
0.6001381874084473,0.5208660960197449,0.07927209138870239,0.3604430556297302,0.625,3.3179080486297607,0.450185090303421
0.7237260937690735,0.5787540674209595,0.144972026348114,0.3844427764415741,0.5357142857142857,3.2424771785736084,0.5236265063285828
0.49849048256874084,0.8832135200500488,-0.384723037481308,0.47895586490631104,0.5178571428571428,3.155815362930298,0.5866769552230835
0.5394343733787537,0.6852006912231445,-0.14576631784439087,0.4030543863773346,0.375,3.230071783065796,0.524020791053772
0.6242758631706238,0.7433640956878662,-0.11908823251724243,0.4742947518825531,0.625,2.8206124305725098,0.5797975063323975
0.5803391337394714,0.6623126864433289,-0.08197355270385742,0.3742107152938843,0.5714285714285714,2.6338040828704834,0.5095580816268921
0.5107623934745789,0.6448441743850708,-0.13408178091049194,0.4057180881500244,0.4107142857142857,3.42221736907959,0.5307190418243408
0.682345986366272,0.5249456167221069,0.15740036964416504,0.4094817042350769,0.5892857142857143,3.558645248413086,0.4927635192871094
0.8165601491928101,0.40810394287109375,0.4084562063217163,0.3583364188671112,0.5178571428571428,3.049853563308716,0.45111238956451416
0.5530794858932495,0.6406095623970032,-0.08753007650375366,0.46143031120300293,0.5892857142857143,2.70902943611145,0.6062648296356201
0.48542988300323486,0.6582953929901123,-0.17286550998687744,0.3836643695831299,0.5,2.979631185531616,0.5093311667442322
0.6267049908638,0.533287763595581,0.093417227268219,0.3516187369823456,0.4642857142857143,3.1090798377990723,0.47254258394241333
0.6456916928291321,0.7439358234405518,-0.09824413061141968,0.41147711873054504,0.4821428571428571,2.627262830734253,0.5309720039367676
0.7392651438713074,0.5513948202133179,0.1878703236579895,0.4429977536201477,0.375,2.9601376056671143,0.5530716180801392
0.851004958152771,0.5391923189163208,0.3118126392364502,0.3521484434604645,0.4464285714285714,2.9776971340179443,0.49116313457489014
0.5681961178779602,0.5986509323120117,-0.030454814434051514,0.4669387638568878,0.5357142857142857,3.061843156814575,0.6024610996246338
0.7762843370437622,0.4817213714122772,0.294562965631485,0.3550903797149658,0.5,3.1489109992980957,0.475291907787323
0.7970359325408936,0.46555590629577637,0.3314800262451172,0.33609169721603394,0.5178571428571428,2.5507168769836426,0.44102001190185547
0.6201801300048828,0.6891763210296631,-0.06899619102478027,0.5083836317062378,0.5,3.369072198867798,0.5942699909210205
0.5594215393066406,0.8546031713485718,-0.29518163204193115,0.48998191952705383,0.5535714285714286,2.7811098098754883,0.6013078689575195
0.6806744337081909,0.5815366506576538,0.09913778305053711,0.38349607586860657,0.5,3.2057414054870605,0.5311547517776489
0.6799444556236267,0.5659114718437195,0.11403298377990723,0.4017335772514343,0.3571428571428571,2.872548818588257,0.5078685879707336
0.6281000375747681,0.7796506881713867,-0.15155065059661865,0.4699988067150116,0.4107142857142857,3.3781423568725586,0.6008687019348145
0.6681362390518188,0.5886802077293396,0.07945603132247925,0.3287336528301239,0.4464285714285714,3.006423234939575,0.4514963924884796
0.5652977228164673,0.8532417416572571,-0.2879440188407898,0.5793118476867676,0.6428571428571428,3.0257761478424072,0.6936246752738953
0.5593008995056152,0.6281557679176331,-0.06885486841201782,0.46297359466552734,0.5535714285714286,3.381639242172241,0.594734787940979
0.7267286777496338,0.5207841396331787,0.20594453811645508,0.32095444202423096,0.4285714285714286,2.744446277618408,0.4348279535770416
0.6862552165985107,0.6990516185760498,-0.012796401977539062,0.43474072217941284,0.5357142857142857,3.238452672958374,0.5774779915809631
0.6264177560806274,0.6021382808685303,0.024279475212097168,0.39125585556030273,0.4285714285714286,3.3974874019622803,0.5369287729263306
0.46693217754364014,0.8230761289596558,-0.3561439514160156,0.5482850074768066,0.625,3.5426599979400635,0.6470803618431091
0.46190914511680603,0.7737105488777161,-0.31180140376091003,0.5545178651809692,0.4285714285714286,3.271162509918213,0.6797257661819458
0.47499167919158936,0.6015642881393433,-0.1265726089477539,0.4177221357822418,0.4821428571428571,2.922410726547241,0.5581797361373901
0.7216607332229614,0.633922815322876,0.08773791790008545,0.39500653743743896,0.5892857142857143,3.277771234512329,0.4749716520309448
0.7389770746231079,0.40417173504829407,0.33480533957481384,0.37396958470344543,0.4464285714285714,2.919965982437134,0.4731674790382385
0.48450005054473877,0.6467207670211792,-0.16222071647644043,0.4550696909427643,0.5535714285714286,2.918351173400879,0.59146648645401
0.5031690001487732,0.869003415107727,-0.36583441495895386,0.5853369235992432,0.4464285714285714,2.8542709350585938,0.7124975919723511
0.5822080373764038,0.7740734815597534,-0.1918654441833496,0.500440776348114,0.625,3.1644554138183594,0.594367504119873
0.6575709581375122,0.5920999050140381,0.06547105312347412,0.4089972972869873,0.5714285714285714,3.1893470287323,0.5060926675796509
0.4673392176628113,0.6463849544525146,-0.17904573678970337,0.47909897565841675,0.4642857142857143,2.986509323120117,0.5972225069999695
0.731725811958313,0.5637556314468384,0.1679701805114746,0.4144366383552551,0.4107142857142857,3.3337020874023438,0.5282884836196899
0.7443240880966187,0.6899981498718262,0.05432593822479248,0.4841667711734772,0.4821428571428571,2.9905426502227783,0.5878022313117981
0.6220595240592957,0.598351240158081,0.0237082839012146,0.4537903070449829,0.5535714285714286,2.78318190574646,0.5597193837165833
0.4463818669319153,0.7014668583869934,-0.2550849914550781,0.473984032869339,0.4821428571428571,3.447883129119873,0.5705363750457764
0.7314523458480835,0.5999807715415955,0.13147157430648804,0.3847388029098511,0.5178571428571428,3.095602512359619,0.46685728430747986
0.676516056060791,0.5065515637397766,0.1699644923210144,0.35265588760375977,0.4464285714285714,3.490466833114624,0.46564626693725586
0.5189999341964722,0.6188358068466187,-0.09983587265014648,0.5327305197715759,0.5178571428571428,3.183554172515869,0.6329147815704346
0.6842736005783081,0.5738471746444702,0.11042642593383789,0.435409277677536,0.4464285714285714,3.1669857501983643,0.5663893222808838
0.48452621698379517,0.8105786442756653,-0.3260524272918701,0.5075699090957642,0.5,2.6959519386291504,0.5940216779708862
0.7122669219970703,0.6209984421730042,0.09126847982406616,0.4783700108528137,0.5714285714285714,2.875849485397339,0.6104831099510193
0.5151964426040649,0.7486428022384644,-0.23344635963439941,0.5622357726097107,0.4107142857142857,3.1314709186553955,0.6800349354743958
0.844241738319397,0.5503591299057007,0.2938826084136963,0.4128904342651367,0.4107142857142857,2.717409610748291,0.5356322526931763
0.7885719537734985,0.47071802616119385,0.3178539276123047,0.27502360939979553,0.4821428571428571,2.9162960052490234,0.40372219681739807
0.5138485431671143,0.751162052154541,-0.23731350898742676,0.5247440934181213,0.4642857142857143,3.208657741546631,0.6515649557113647
0.5929476022720337,0.6051682829856873,-0.012220680713653564,0.5096765160560608,0.5,3.0061182975769043,0.620063066482544
0.6937850713729858,0.4742778539657593,0.21950721740722656,0.32340121269226074,0.5535714285714286,3.115478515625,0.43320953845977783
0.6115167737007141,0.5224363803863525,0.08908039331436157,0.38222455978393555,0.4464285714285714,3.338763475418091,0.4909886121749878
0.752570629119873,0.4601030945777893,0.29246753454208374,0.2734965682029724,0.5714285714285714,3.2562859058380127,0.3974817395210266
0.6735104322433472,0.7236177325248718,-0.05010730028152466,0.5557698607444763,0.4821428571428571,3.2952218055725098,0.6926084160804749
0.7617717981338501,0.5296065807342529,0.23216521739959717,0.39275333285331726,0.5,3.2212727069854736,0.4765527844429016
0.7682673335075378,0.5691800117492676,0.19908732175827026,0.42627349495887756,0.4285714285714286,2.9589085578918457,0.5712296962738037
0.5665750503540039,0.5300747156143188,0.03650033473968506,0.400365948677063,0.5,3.2825233936309814,0.5542425513267517
0.6665623188018799,0.5853328704833984,0.08122944831848145,0.3755106031894684,0.5535714285714286,2.6514739990234375,0.4724016785621643
0.5190925598144531,0.7216932773590088,-0.20260071754455566,0.45130467414855957,0.5178571428571428,3.2859461307525635,0.5656562447547913
0.5498172044754028,0.6382004022598267,-0.08838319778442383,0.4041837453842163,0.5535714285714286,3.1241989135742188,0.5265660285949707
0.6754983067512512,0.5079418420791626,0.16755646467208862,0.42627519369125366,0.4642857142857143,2.9277799129486084,0.562868595123291
0.36648011207580566,0.601710319519043,-0.2352302074432373,0.4105491638183594,0.5,3.130049705505371,0.5049540400505066
0.5989912748336792,0.7053514719009399,-0.10636019706726074,0.4313204884529114,0.5892857142857143,3.191807270050049,0.5301218032836914
0.6200936436653137,0.7153496146202087,-0.09525597095489502,0.5120774507522583,0.5357142857142857,2.860201358795166,0.6489751935005188
0.5637598037719727,0.5615853071212769,0.0021744966506958008,0.45394259691238403,0.4642857142857143,3.1427619457244873,0.5386031270027161
0.5424038767814636,0.7143183946609497,-0.17191451787948608,0.4092023968696594,0.4642857142857143,3.0205130577087402,0.5261132717132568
0.4688488841056824,0.698599636554718,-0.22975075244903564,0.4395768642425537,0.5535714285714286,3.176356315612793,0.5240910649299622
0.5673923492431641,0.7738381624221802,-0.2064458131790161,0.4120892882347107,0.5178571428571428,3.074821710586548,0.5617313385009766
0.5699557662010193,0.6493048667907715,-0.0793491005897522,0.44016432762145996,0.4107142857142857,2.9880623817443848,0.5488313436508179
0.6665951013565063,0.6151263117790222,0.05146878957748413,0.4534313380718231,0.5,3.1609301567077637,0.592031717300415
0.5967594385147095,0.8060381412506104,-0.20927870273590088,0.6364692449569702,0.625,3.084907054901123,0.7542938590049744
0.7363032698631287,0.5666397213935852,0.16966354846954346,0.41510096192359924,0.375,3.0891871452331543,0.5017659664154053
0.6838927268981934,0.4694935381412506,0.21439918875694275,0.36830389499664307,0.4821428571428571,2.727567195892334,0.448322057723999
0.6595264673233032,0.7169215679168701,-0.057395100593566895,0.4854011535644531,0.4464285714285714,2.874197244644165,0.5841046571731567
0.6264908909797668,0.42108026146888733,0.20541062951087952,0.24380655586719513,0.5357142857142857,3.0327939987182617,0.32401686906814575
0.6092962026596069,0.7268789410591125,-0.11758273839950562,0.46719419956207275,0.5892857142857143,3.4412293434143066,0.5870675444602966
0.7441078424453735,0.6053359508514404,0.1387718915939331,0.44273316860198975,0.4821428571428571,3.4729511737823486,0.5605794787406921
0.6085302829742432,0.7466151714324951,-0.13808488845825195,0.5643556714057922,0.4642857142857143,3.0577025413513184,0.6632159948348999
0.5824052095413208,0.6284347176551819,-0.046029508113861084,0.45036399364471436,0.3214285714285714,2.712414026260376,0.5786212682723999
0.7962338924407959,0.4806167483329773,0.3156171441078186,0.3549177050590515,0.4821428571428571,2.9038290977478027,0.4499301314353943
0.6981295943260193,0.6643104553222656,0.03381913900375366,0.4629285931587219,0.4821428571428571,2.4733030796051025,0.57579505443573
0.6741487383842468,0.5207765102386475,0.15337222814559937,0.40268683433532715,0.6071428571428572,3.2555949687957764,0.5051624178886414
0.7040923237800598,0.6997672319412231,0.00432509183883667,0.47999149560928345,0.4464285714285714,3.102003335952759,0.5809581279754639
0.6407005190849304,0.7181727290153503,-0.07747220993041992,0.48842915892601013,0.5714285714285714,2.935575008392334,0.5738880038261414
0.46285372972488403,0.7064052820205688,-0.24355155229568481,0.46604880690574646,0.5178571428571428,3.2151026725769043,0.5644082427024841
0.4960211217403412,0.8823002576828003,-0.3862791359424591,0.6186310052871704,0.5357142857142857,2.6096060276031494,0.7132924795150757
0.631768524646759,0.4739689230918884,0.1577996015548706,0.3871491551399231,0.4464285714285714,3.326798915863037,0.46413785219192505
0.6987143754959106,0.5964004397392273,0.10231393575668335,0.41374123096466064,0.5535714285714286,3.114182233810425,0.5479708909988403
0.7532839775085449,0.5317122936248779,0.221571683883667,0.4021449685096741,0.5178571428571428,3.3046276569366455,0.46120476722717285
0.6834325790405273,0.626895546913147,0.05653703212738037,0.3851175904273987,0.5357142857142857,3.3248331546783447,0.49616971611976624
0.7701665163040161,0.5338790416717529,0.23628747463226318,0.36718663573265076,0.4642857142857143,3.002072811126709,0.47984376549720764
0.7416353225708008,0.6037787199020386,0.1378566026687622,0.3890323042869568,0.4642857142857143,3.0244534015655518,0.4784492552280426
0.495336651802063,0.79423987865448,-0.298903226852417,0.6147040128707886,0.4821428571428571,3.0969555377960205,0.6956785917282104
0.5746182203292847,0.5967961549758911,-0.022177934646606445,0.4642810821533203,0.5357142857142857,2.7883925437927246,0.5870144367218018
0.7350602149963379,0.5167919993400574,0.21826821565628052,0.3224550485610962,0.5357142857142857,3.182203531265259,0.46111974120140076
0.5864441394805908,0.7233215570449829,-0.1368774175643921,0.46644127368927,0.5892857142857143,3.029984712600708,0.5448153614997864
0.5894315838813782,0.7837533950805664,-0.19432181119918823,0.5586540102958679,0.4464285714285714,3.2245326042175293,0.6544711589813232
0.5615365505218506,0.8010095953941345,-0.23947304487228394,0.5760486721992493,0.6428571428571428,3.1509640216827393,0.6721498966217041
0.5133424997329712,0.5793513059616089,-0.0660088062286377,0.48500800132751465,0.4464285714285714,3.396080255508423,0.594538152217865
0.44067925214767456,0.6088926196098328,-0.1682133674621582,0.3970836400985718,0.5535714285714286,2.797381639480591,0.49814319610595703
0.7448081374168396,0.5164722204208374,0.2283359169960022,0.4166816174983978,0.5178571428571428,2.56479811668396,0.49530357122421265
0.7569165229797363,0.48058101534843445,0.2763355076313019,0.38130971789360046,0.5892857142857143,2.948122501373291,0.4555351138114929
0.795249342918396,0.38777387142181396,0.40747547149658203,0.2633220851421356,0.4464285714285714,3.345036029815674,0.3794826865196228
0.5206969976425171,0.439140260219574,0.08155673742294312,0.34098124504089355,0.4464285714285714,2.898251533508301,0.4581233561038971
0.46176958084106445,0.64798903465271,-0.1862194538116455,0.4193801283836365,0.5178571428571428,3.07436203956604,0.5230953693389893
0.6525046229362488,0.6567128896713257,-0.004208266735076904,0.4947082996368408,0.4821428571428571,3.1538455486297607,0.5663353204727173
0.6101475954055786,0.6147486567497253,-0.0046010613441467285,0.4977632761001587,0.5357142857142857,3.4965617656707764,0.588356614112854
0.5908076763153076,0.5516146421432495,0.039193034172058105,0.46141332387924194,0.4642857142857143,2.8246450424194336,0.5496690273284912
0.7062102556228638,0.589463472366333,0.11674678325653076,0.45950523018836975,0.5,2.9736521244049072,0.5530681610107422
0.6615625619888306,0.6614806652069092,8.189678192138672e-05,0.3886720538139343,0.5535714285714286,3.0733425617218018,0.49190032482147217
0.7306675910949707,0.6334789991378784,0.09718859195709229,0.33839935064315796,0.5357142857142857,2.919560432434082,0.4723270535469055
0.4654982089996338,0.7247001528739929,-0.25920194387435913,0.5089893341064453,0.2678571428571429,3.172807216644287,0.6030717492103577
0.6015175580978394,0.7071256041526794,-0.10560804605484009,0.5169491767883301,0.6785714285714286,3.114818572998047,0.6193866729736328
0.6169223189353943,0.8024806976318359,-0.18555837869644165,0.46535032987594604,0.5,2.9204366207122803,0.5568234920501709
0.6122350096702576,0.7947779893875122,-0.18254297971725464,0.5281884074211121,0.4107142857142857,3.507197141647339,0.5902366638183594
0.6347814798355103,0.6809845566749573,-0.04620307683944702,0.47469857335090637,0.4285714285714286,2.9055838584899902,0.5607620477676392
0.8497728109359741,0.547774076461792,0.30199873447418213,0.4075402021408081,0.4821428571428571,2.942284107208252,0.5136268138885498
0.5485317707061768,0.6787164211273193,-0.13018465042114258,0.4742371439933777,0.4821428571428571,2.7380590438842773,0.5444027781486511
0.6079102158546448,0.6810289621353149,-0.07311874628067017,0.4908328652381897,0.4107142857142857,3.240861654281616,0.5608503222465515
0.8922507762908936,1.052435040473938,-0.16018426418304443,0.6713083982467651,0.375,2.6701536178588867,0.7871177792549133
1.0021237134933472,0.8480697870254517,0.1540539264678955,0.5887026786804199,0.5178571428571428,2.9214489459991455,0.719035804271698
0.8197274208068848,0.982094407081604,-0.16236698627471924,0.7435258626937866,0.4107142857142857,3.0043251514434814,0.8161420822143555
0.8388389945030212,1.0952566862106323,-0.2564176917076111,0.7607471942901611,0.5,2.913466215133667,0.8300910592079163
0.8944132924079895,1.0661227703094482,-0.17170947790145874,0.777413010597229,0.4464285714285714,2.681272268295288,0.8528487086296082
0.8755205869674683,1.2437046766281128,-0.36818408966064453,0.8276587724685669,0.5714285714285714,3.1949121952056885,0.890658974647522
0.9507632255554199,1.0482202768325806,-0.09745705127716064,0.7955629825592041,0.5178571428571428,3.0531723499298096,0.8660603165626526
0.8402807712554932,1.016066551208496,-0.17578577995300293,0.73514324426651,0.5535714285714286,3.232020854949951,0.8463585376739502
1.0874590873718262,0.8449002504348755,0.24255883693695068,0.611164391040802,0.5892857142857143,3.01436185836792,0.7031857967376709
0.8305946588516235,0.9909178018569946,-0.1603231430053711,0.5926195383071899,0.4464285714285714,3.1112239360809326,0.7333570122718811
1.1097941398620605,1.2856252193450928,-0.17583107948303223,0.8693939447402954,0.5535714285714286,2.763674020767212,0.9318205714225769
1.0175703763961792,1.0480821132659912,-0.03051173686981201,0.7699946761131287,0.5,3.057840585708618,0.8293051719665527
0.9062495231628418,1.2677522897720337,-0.3615027666091919,0.8198367357254028,0.4642857142857143,2.974259614944458,0.893159806728363
1.247459888458252,0.9415258169174194,0.3059340715408325,0.7637593150138855,0.4285714285714286,3.2613723278045654,0.839625895023346
1.061838984489441,1.0935516357421875,-0.03171265125274658,0.7842923402786255,0.5178571428571428,2.9692952632904053,0.9029666185379028
0.8559975624084473,1.3551652431488037,-0.49916768074035645,0.7427084445953369,0.5535714285714286,2.9214119911193848,0.8266962766647339
1.1261111497879028,0.9087877869606018,0.21732336282730103,0.7311069369316101,0.5178571428571428,2.9844048023223877,0.8525996208190918
0.9271451234817505,0.8367781043052673,0.09036701917648315,0.7499371767044067,0.4464285714285714,3.2730226516723633,0.9116736650466919
1.0257714986801147,0.876723051071167,0.14904844760894775,0.6820318698883057,0.5,3.3582253456115723,0.820528507232666
0.8847422003746033,0.8537614345550537,0.03098076581954956,0.7113039493560791,0.4107142857142857,3.0874485969543457,0.8714367151260376
0.8459933996200562,0.9551863670349121,-0.10919296741485596,0.6720507144927979,0.5892857142857143,2.9623875617980957,0.7939449548721313
0.8310413956642151,0.9936473369598389,-0.16260594129562378,0.6769517064094543,0.6071428571428572,3.0866549015045166,0.831997275352478
0.8255112171173096,0.8793960213661194,-0.053884804248809814,0.6101693511009216,0.5535714285714286,3.0841288566589355,0.7580198049545288
0.991291880607605,0.7067423462867737,0.2845495343208313,0.6345704793930054,0.5535714285714286,2.9974524974823,0.7687558531761169
0.7451551556587219,0.8595834970474243,-0.11442834138870239,0.6559174656867981,0.5357142857142857,2.967242956161499,0.7477927803993225
0.6311136484146118,0.9830305576324463,-0.3519169092178345,0.6957140564918518,0.5714285714285714,2.757789134979248,0.7962048053741455
0.6167203783988953,1.0362663269042969,-0.4195459485054016,0.6460080146789551,0.6071428571428572,3.0141444206237793,0.7730048894882202
0.4862140119075775,0.7821937203407288,-0.29597970843315125,0.6208564043045044,0.5892857142857143,2.722804069519043,0.7186707854270935
0.6892216205596924,0.8068284392356873,-0.11760681867599487,0.4759806990623474,0.4642857142857143,2.7884891033172607,0.6241621971130371
0.7646920084953308,0.7060837745666504,0.05860823392868042,0.608805239200592,0.4642857142857143,3.0554330348968506,0.7560648918151855
0.887008786201477,0.607627809047699,0.2793809771537781,0.5246157646179199,0.3928571428571429,2.9826252460479736,0.7087144255638123
0.7449787259101868,0.5938287973403931,0.1511499285697937,0.4458398222923279,0.5178571428571428,3.222349166870117,0.6253184080123901
0.6631805896759033,0.5939118266105652,0.06926876306533813,0.5254538059234619,0.5535714285714286,2.8204128742218018,0.7535749673843384
1.021165132522583,0.5915976166725159,0.42956751585006714,0.6158879995346069,0.4464285714285714,3.0929932594299316,0.849115252494812
0.6904627084732056,0.7755246162414551,-0.08506190776824951,0.6294440627098083,0.4285714285714286,3.2317230701446533,0.80044025182724
0.5323736667633057,1.0363891124725342,-0.5040154457092285,0.6828404664993286,0.5714285714285714,3.3663337230682373,0.8539072871208191
0.6103420257568359,0.8598923087120056,-0.24955028295516968,0.5809267163276672,0.5178571428571428,3.1456499099731445,0.7584289908409119
0.6400907039642334,0.6266549229621887,0.013435781002044678,0.5456647872924805,0.4464285714285714,2.9813361167907715,0.775814414024353
0.7813466787338257,0.7040819525718689,0.07726472616195679,0.608130931854248,0.4642857142857143,3.4908926486968994,0.7775301933288574
0.8633093237876892,0.6324805021286011,0.23082882165908813,0.5364832878112793,0.4642857142857143,2.732694387435913,0.6948257684707642
0.6757421493530273,0.5978590250015259,0.07788312435150146,0.6180907487869263,0.5357142857142857,2.6399433612823486,0.7968311309814453
0.7186839580535889,0.6748026609420776,0.04388129711151123,0.6477850079536438,0.5714285714285714,3.032560348510742,0.8445295095443726
0.5884381532669067,1.0436066389083862,-0.4551684856414795,0.70424485206604,0.4821428571428571,2.7962324619293213,0.8609411120414734
0.8055647611618042,0.9009063243865967,-0.09534156322479248,0.6511112451553345,0.5357142857142857,2.8601009845733643,0.8033518195152283
0.7785112261772156,0.8288776874542236,-0.05036646127700806,0.6867178678512573,0.5892857142857143,2.910787343978882,0.7987934350967407
0.9751969575881958,0.5918072462081909,0.3833897113800049,0.6738667488098145,0.4285714285714286,3.416248083114624,0.8073247671127319
0.7478359341621399,0.6955491304397583,0.05228680372238159,0.6045136451721191,0.6071428571428572,2.725891351699829,0.7525302171707153
0.9105584025382996,0.7734959125518799,0.13706248998641968,0.7023214101791382,0.5535714285714286,2.986572027206421,0.8309615850448608
0.9194481372833252,0.6912307739257812,0.22821736335754395,0.6330170631408691,0.5178571428571428,3.5241057872772217,0.8036578297615051
0.717036783695221,0.6879181265830994,0.029118657112121582,0.5954231023788452,0.5178571428571428,3.080678701400757,0.7537128925323486
0.7686442136764526,0.7279442548751831,0.04069995880126953,0.6611593961715698,0.3928571428571429,3.136918544769287,0.7986414432525635
0.8936251401901245,0.7971808314323425,0.09644430875778198,0.6183684468269348,0.5,3.4795539379119873,0.7489027976989746
0.687124490737915,0.9553543925285339,-0.2682299017906189,0.757769763469696,0.5357142857142857,3.004525899887085,0.8947610855102539
0.7489140033721924,0.6365737915039062,0.11234021186828613,0.6143066883087158,0.5714285714285714,3.539186477661133,0.7496051788330078
0.8287222981452942,0.5248077511787415,0.30391454696655273,0.5002250671386719,0.5178571428571428,3.302865743637085,0.6447514295578003
0.7136932015419006,0.7970985174179077,-0.08340531587600708,0.5532882213592529,0.5357142857142857,3.217090368270874,0.6660975813865662
0.7843590974807739,0.8244389891624451,-0.04007989168167114,0.6778311729431152,0.5714285714285714,3.1189513206481934,0.8041163682937622
0.6658691763877869,0.791197657585144,-0.12532848119735718,0.604231595993042,0.5714285714285714,2.811112880706787,0.7622420787811279
0.7297211289405823,0.8942395448684692,-0.16451841592788696,0.5471880435943604,0.4821428571428571,2.8314523696899414,0.6793525218963623
0.6836044788360596,0.6446709632873535,0.038933515548706055,0.5053502917289734,0.6071428571428572,2.76835560798645,0.6642373204231262
0.7386108636856079,0.7955203056335449,-0.05690944194793701,0.593209445476532,0.5,2.8803458213806152,0.7576444149017334
0.9168502688407898,0.7452927231788635,0.17155754566192627,0.6128242015838623,0.5714285714285714,2.655996084213257,0.7717323303222656
0.8671104907989502,0.7372512221336365,0.12985926866531372,0.5688219666481018,0.4285714285714286,2.987450122833252,0.7048594951629639
0.9762282371520996,0.602959156036377,0.37326908111572266,0.5661213397979736,0.5357142857142857,2.8955628871917725,0.7032471299171448
0.6706902980804443,0.949727475643158,-0.2790371775627136,0.6445987820625305,0.5535714285714286,2.8473598957061768,0.7729612588882446
0.8983968496322632,0.6997029781341553,0.1986938714981079,0.5004122257232666,0.3571428571428571,3.197600841522217,0.6399003267288208
0.6100761890411377,0.6479704976081848,-0.03789430856704712,0.5683466196060181,0.5357142857142857,3.226623058319092,0.7209181189537048
0.7281782627105713,0.9898416996002197,-0.26166343688964844,0.5928516387939453,0.625,3.162346839904785,0.724664568901062
0.9797653555870056,0.7304999828338623,0.2492653727531433,0.5503144264221191,0.4821428571428571,3.2246828079223633,0.701820969581604
0.7342735528945923,0.9620463848114014,-0.22777283191680908,0.6225684285163879,0.5535714285714286,2.8425350189208984,0.7814033031463623
0.9513460397720337,0.66290283203125,0.2884432077407837,0.5361183881759644,0.5178571428571428,2.8807120323181152,0.6631594896316528
0.7513698935508728,0.8438701629638672,-0.09250026941299438,0.6193413734436035,0.4464285714285714,3.123826265335083,0.7350016236305237
0.7844957113265991,0.9287784099578857,-0.14428269863128662,0.6422694325447083,0.5714285714285714,3.070114850997925,0.7245433330535889
0.6630759239196777,0.9558807015419006,-0.2928047776222229,0.7151565551757812,0.4642857142857143,3.1183383464813232,0.8220281600952148
0.700493335723877,0.956128716468811,-0.2556353807449341,0.6277570724487305,0.5892857142857143,3.121424913406372,0.705988883972168
0.7255275249481201,0.521899402141571,0.20362812280654907,0.4364771842956543,0.3214285714285714,3.175150156021118,0.5790897011756897
0.8103759288787842,0.6857718825340271,0.12460404634475708,0.5289158821105957,0.4107142857142857,3.1343588829040527,0.6190792322158813
1.0692607164382935,0.6980804204940796,0.37118029594421387,0.4819248914718628,0.4642857142857143,3.184692621231079,0.6459195613861084
0.7995892763137817,0.7072445750236511,0.09234470129013062,0.6386016011238098,0.5535714285714286,2.8796494007110596,0.7445787191390991
0.8783504962921143,0.8088663816452026,0.06948411464691162,0.5595610737800598,0.5535714285714286,2.863088369369507,0.6719187498092651
0.7673751711845398,0.7506479620933533,0.016727209091186523,0.582792341709137,0.5892857142857143,3.0445752143859863,0.6786552667617798
0.7020677328109741,0.9918519258499146,-0.28978419303894043,0.7276763916015625,0.6071428571428572,3.266148567199707,0.7926273345947266
0.8212858438491821,0.6540095806121826,0.1672762632369995,0.5039452910423279,0.5535714285714286,3.5401642322540283,0.5817113518714905
0.6315234303474426,0.8088833093643188,-0.17735987901687622,0.5761638879776001,0.5535714285714286,2.4680116176605225,0.756304919719696
0.82228684425354,0.8757075667381287,-0.05342072248458862,0.6328265070915222,0.4642857142857143,3.035944938659668,0.7046149969100952
0.6465588808059692,0.6580256223678589,-0.011466741561889648,0.4876071810722351,0.5714285714285714,2.8025472164154053,0.5933712124824524
0.8189332485198975,0.5799098610877991,0.2390233874320984,0.42078423500061035,0.5714285714285714,3.1035189628601074,0.5290921926498413
0.7349737882614136,0.7884963154792786,-0.05352252721786499,0.6388472318649292,0.5178571428571428,3.0817532539367676,0.7290353775024414
0.7248154282569885,0.8727675080299377,-0.14795207977294922,0.5405102968215942,0.6428571428571428,2.6701788902282715,0.6667765378952026
0.880271315574646,0.565076470375061,0.31519484519958496,0.45325377583503723,0.4821428571428571,2.8490896224975586,0.5813127756118774
0.6854910254478455,0.8796346187591553,-0.19414359331130981,0.630500316619873,0.5357142857142857,2.7621843814849854,0.7360262870788574
0.8644013404846191,0.715548038482666,0.14885330200195312,0.5284985899925232,0.4821428571428571,2.9473018646240234,0.6403377056121826
0.9005399942398071,0.7191275358200073,0.1814124584197998,0.5677406191825867,0.375,3.0148491859436035,0.6294885277748108
0.6304729580879211,0.7500405311584473,-0.11956757307052612,0.5537461042404175,0.4642857142857143,3.0088376998901367,0.661823034286499
0.8691332340240479,0.696834146976471,0.1722990870475769,0.490451455116272,0.5714285714285714,2.901454210281372,0.5849984884262085
0.7975279688835144,0.6105883717536926,0.18693959712982178,0.47495508193969727,0.4642857142857143,2.942899465560913,0.5575113296508789
0.9046338200569153,0.7445039749145508,0.1601298451423645,0.600722074508667,0.4642857142857143,3.0261635780334473,0.6904876232147217
0.6626772284507751,1.0262062549591064,-0.3635290265083313,0.6208615303039551,0.5178571428571428,3.1664562225341797,0.710432767868042
0.6587477922439575,0.6798946261405945,-0.021146833896636963,0.5143992900848389,0.3392857142857143,3.2864859104156494,0.5888115763664246
0.7995309829711914,0.8227518796920776,-0.02322089672088623,0.5220737457275391,0.4821428571428571,2.9482054710388184,0.577062726020813
0.7387868165969849,1.0223438739776611,-0.28355705738067627,0.5844504237174988,0.625,3.209961175918579,0.6948608756065369
0.88006591796875,0.7487928867340088,0.1312730312347412,0.512396514415741,0.4285714285714286,2.8153107166290283,0.6248643398284912
0.7554033994674683,0.914445161819458,-0.15904176235198975,0.5752229690551758,0.5535714285714286,3.089784860610962,0.6513098478317261
0.47328221797943115,0.72295743227005,-0.2496752142906189,0.5283235311508179,0.5714285714285714,2.94791316986084,0.6068903207778931
0.7864773273468018,0.7119418382644653,0.07453548908233643,0.5522311329841614,0.5714285714285714,2.8131320476531982,0.6630815863609314
0.6547460556030273,0.8087262511253357,-0.15398019552230835,0.5426713228225708,0.5178571428571428,2.9979515075683594,0.6270931959152222
0.5954579710960388,0.7902801632881165,-0.19482219219207764,0.4491719603538513,0.6607142857142857,2.944986343383789,0.5745530128479004
0.5668055415153503,1.0697816610336304,-0.50297611951828,0.6587570905685425,0.5,2.8555984497070312,0.7689133882522583
0.7738844156265259,0.7553095817565918,0.018574833869934082,0.5851690769195557,0.4821428571428571,3.077528476715088,0.7200207710266113
0.7285794019699097,0.6981056928634644,0.030473709106445312,0.5303597450256348,0.4821428571428571,3.1531481742858887,0.6387880444526672
0.8247858285903931,0.6222327947616577,0.20255303382873535,0.4512151777744293,0.5357142857142857,3.079300880432129,0.5538910627365112
0.6691367626190186,0.9341262578964233,-0.2649894952774048,0.5232520699501038,0.4821428571428571,2.938504695892334,0.653958797454834
0.6883769035339355,0.7128198146820068,-0.02444291114807129,0.5896005034446716,0.5535714285714286,3.262061357498169,0.6960341334342957
1.0247998237609863,0.5557778477668762,0.4690219759941101,0.4610137939453125,0.4464285714285714,3.015410900115967,0.5371116399765015
0.6074289679527283,1.105712652206421,-0.4982836842536926,0.6845256090164185,0.5714285714285714,2.7023813724517822,0.7735518217086792
0.5867341756820679,1.027878999710083,-0.44114482402801514,0.6598178148269653,0.4821428571428571,2.82715106010437,0.7721149921417236
0.7534799575805664,0.6476755142211914,0.105804443359375,0.5426077842712402,0.5,3.089292049407959,0.6659693717956543
0.7740058898925781,0.791115403175354,-0.01710951328277588,0.556488037109375,0.5,2.991060972213745,0.616849422454834
0.7906019687652588,0.7914274334907532,-0.0008254647254943848,0.5808313488960266,0.5178571428571428,3.1698365211486816,0.6611378788948059
0.8383652567863464,0.739937424659729,0.09842783212661743,0.4783245027065277,0.5,2.7868645191192627,0.5742083787918091
0.7722630500793457,0.7152578830718994,0.05700516700744629,0.4307953715324402,0.4821428571428571,2.8344764709472656,0.6002302169799805
0.7076902389526367,0.7724730968475342,-0.06478285789489746,0.6311993598937988,0.4285714285714286,3.228879690170288,0.7155476808547974
0.577798068523407,1.0415313243865967,-0.4637332558631897,0.7292619347572327,0.5,2.9684479236602783,0.7920056581497192
0.6983249187469482,0.9082589745521545,-0.2099340558052063,0.6492084264755249,0.4821428571428571,3.1334035396575928,0.7317811846733093
0.44556427001953125,0.9182155132293701,-0.47265124320983887,0.6644129753112793,0.5714285714285714,3.0361900329589844,0.7509406805038452
0.6166079044342041,0.8241548538208008,-0.20754694938659668,0.5297443270683289,0.5714285714285714,3.2313356399536133,0.6493352651596069
0.6296501159667969,0.9209315776824951,-0.29128146171569824,0.585798442363739,0.5535714285714286,2.9551053047180176,0.6912817358970642
0.5719267725944519,0.6275595426559448,-0.05563277006149292,0.33885520696640015,0.4821428571428571,2.6728742122650146,0.4962911009788513
0.4762412905693054,0.9130663275718689,-0.4368250370025635,0.5259636640548706,0.4464285714285714,3.1476593017578125,0.6306026577949524
0.835709810256958,0.5772697329521179,0.2584400773048401,0.47636136412620544,0.4642857142857143,3.134030342102051,0.5560392737388611
0.9582864046096802,0.5878066420555115,0.3704797625541687,0.455294132232666,0.4821428571428571,3.2979955673217773,0.5787681341171265
0.6573983430862427,0.8176444172859192,-0.1602460741996765,0.5346506834030151,0.6071428571428572,3.2364096641540527,0.6270865201950073
0.9349523782730103,0.5336102247238159,0.40134215354919434,0.42992833256721497,0.4464285714285714,3.016545295715332,0.5638913512229919
0.6140058040618896,0.9105215072631836,-0.29651570320129395,0.561181902885437,0.5357142857142857,3.2819180488586426,0.6498184204101562
0.7993261218070984,0.695794939994812,0.10353118181228638,0.5448439121246338,0.4107142857142857,3.602468967437744,0.6764186024665833
0.6682087779045105,0.5771585702896118,0.09105020761489868,0.43549424409866333,0.5357142857142857,2.823690176010132,0.5501348376274109
0.8870030641555786,0.5905423164367676,0.29646074771881104,0.4657512307167053,0.4821428571428571,2.877354145050049,0.563703715801239
0.657462477684021,0.6687474250793457,-0.011284947395324707,0.5245564579963684,0.5178571428571428,3.111766815185547,0.5940473675727844
0.7554031610488892,0.6639331579208374,0.09147000312805176,0.498773992061615,0.4464285714285714,2.3463268280029297,0.5902956128120422
0.5872366428375244,0.8698252439498901,-0.2825886011123657,0.5644665956497192,0.4642857142857143,3.004650592803955,0.6808105111122131
0.7046008706092834,0.8395432829856873,-0.1349424123764038,0.501376748085022,0.5535714285714286,3.119593620300293,0.6110394597053528
0.8147491216659546,0.6290276646614075,0.18572145700454712,0.4302082657814026,0.5535714285714286,3.2302403450012207,0.5813565254211426
0.7820560932159424,0.7286961078643799,0.0533599853515625,0.5305569767951965,0.4642857142857143,3.2147960662841797,0.6083698272705078
0.7191318869590759,0.7359219193458557,-0.016790032386779785,0.5447636842727661,0.4642857142857143,3.133924722671509,0.6207464933395386
0.7490521669387817,0.588896632194519,0.1601555347442627,0.43034884333610535,0.4642857142857143,2.3668646812438965,0.5140242576599121
0.7843728065490723,0.44992804527282715,0.3344447612762451,0.3255581855773926,0.4285714285714286,3.160349130630493,0.42344844341278076
0.7673344016075134,0.775664210319519,-0.008329808712005615,0.5178737044334412,0.4285714285714286,3.343703269958496,0.6539276242256165
0.8252243995666504,0.5516707301139832,0.27355366945266724,0.43046340346336365,0.5357142857142857,3.1215333938598633,0.5654383897781372
0.7784578204154968,0.6309076547622681,0.14755016565322876,0.47479626536369324,0.3392857142857143,2.8953754901885986,0.5528494119644165
0.7545982003211975,0.5074154138565063,0.24718278646469116,0.3326278328895569,0.3928571428571429,2.9015262126922607,0.47581207752227783
0.7327674627304077,0.8331637382507324,-0.10039627552032471,0.647969126701355,0.5535714285714286,3.192176580429077,0.7300460338592529
0.6723841428756714,0.7245820760726929,-0.052197933197021484,0.4880650043487549,0.5535714285714286,2.70294189453125,0.5790992975234985
0.7016034126281738,0.7917733788490295,-0.09016996622085571,0.6348171234130859,0.5178571428571428,3.0374207496643066,0.7061506509780884
0.7156492471694946,0.673427939414978,0.0422213077545166,0.44500261545181274,0.625,3.518514633178711,0.5589838027954102
0.7055628299713135,0.7740363478660583,-0.06847351789474487,0.5875993967056274,0.6428571428571428,3.497694253921509,0.6675184965133667
0.9512752294540405,0.6032653450965881,0.3480098843574524,0.5278809666633606,0.4642857142857143,3.185349941253662,0.6230002045631409
0.530402421951294,0.9290223121643066,-0.3986198902130127,0.5738303065299988,0.6071428571428572,2.5309393405914307,0.6336234211921692
0.6095079183578491,0.8739253282546997,-0.2644174098968506,0.573875904083252,0.5,2.9405570030212402,0.6828211545944214
0.6043086647987366,0.7125318050384521,-0.10822314023971558,0.48890647292137146,0.5535714285714286,2.8885202407836914,0.6286593675613403
0.7510596513748169,0.5359253287315369,0.21513432264328003,0.42825281620025635,0.5178571428571428,2.8237454891204834,0.5342174768447876
0.6176261305809021,0.8690726161003113,-0.2514464855194092,0.6215341687202454,0.4821428571428571,3.2074837684631348,0.7027159333229065
0.8191262483596802,0.6931972503662109,0.12592899799346924,0.5092557668685913,0.5178571428571428,3.1666653156280518,0.6203081607818604
0.47765007615089417,0.918593168258667,-0.4409430921077728,0.6271690726280212,0.5,2.9115450382232666,0.696124792098999
0.5610525608062744,0.7669839262962341,-0.20593136548995972,0.4881740212440491,0.5535714285714286,3.1860530376434326,0.5368414521217346
0.8791993856430054,0.6353762149810791,0.24382317066192627,0.5216943025588989,0.5357142857142857,3.20483660697937,0.6086680889129639
0.7564589381217957,0.7561324834823608,0.00032645463943481445,0.4648566246032715,0.5535714285714286,2.861396074295044,0.5890668630599976
0.836146354675293,0.6110455989837646,0.22510075569152832,0.4952908754348755,0.5178571428571428,2.8832991123199463,0.5876439213752747
0.8327626585960388,0.7602894902229309,0.07247316837310791,0.5429577827453613,0.5892857142857143,3.3043627738952637,0.6307752132415771
0.6519237160682678,0.7747824192047119,-0.12285870313644409,0.5642207860946655,0.4821428571428571,2.6103246212005615,0.6452059149742126
0.49209359288215637,1.074965000152588,-0.5828714072704315,0.6814488172531128,0.625,2.733635663986206,0.7607481479644775
0.6002008318901062,0.7692659497261047,-0.16906511783599854,0.5427057147026062,0.5357142857142857,2.916151762008667,0.6435178518295288
0.5626804828643799,0.821386456489563,-0.2587059736251831,0.6120389699935913,0.5,2.9313101768493652,0.6869542002677917
0.7528499364852905,0.5266358852386475,0.22621405124664307,0.3892739415168762,0.375,3.0709216594696045,0.4823381304740906
0.8169228434562683,0.5636230707168579,0.2532997727394104,0.40081268548965454,0.4107142857142857,3.113832473754883,0.5521085858345032
0.7685995101928711,0.7273792028427124,0.04122030735015869,0.4959300458431244,0.4464285714285714,2.8014297485351562,0.5599356889724731
0.708645224571228,0.8750909566879272,-0.16644573211669922,0.5818626880645752,0.5178571428571428,2.8859691619873047,0.6675683259963989
0.6279304027557373,0.7730192542076111,-0.14508885145187378,0.5915330648422241,0.5178571428571428,3.4147515296936035,0.660980224609375
0.798918604850769,0.5194704532623291,0.27944815158843994,0.3873307704925537,0.4642857142857143,2.656079053878784,0.5187283754348755
0.7961621880531311,0.7755322456359863,0.020629942417144775,0.4972260594367981,0.6428571428571428,2.983813524246216,0.5600656270980835
0.7168041467666626,0.8167044520378113,-0.09990030527114868,0.6039393544197083,0.5714285714285714,3.212102174758911,0.7007478475570679
0.7047246098518372,0.6909923553466797,0.01373225450515747,0.4556806683540344,0.5535714285714286,3.37227463722229,0.5592809319496155
0.8692091107368469,0.5805759429931641,0.28863316774368286,0.48766666650772095,0.4464285714285714,3.082127809524536,0.5575968623161316
0.6275011897087097,0.8710163831710815,-0.24351519346237183,0.49738556146621704,0.5357142857142857,3.2809860706329346,0.637460470199585
0.7049272656440735,0.752439022064209,-0.0475117564201355,0.3864968419075012,0.5892857142857143,3.0402603149414062,0.49597734212875366
0.5323065519332886,1.0452749729156494,-0.5129684209823608,0.6340051889419556,0.5,2.6865265369415283,0.7195377349853516
0.613495945930481,0.8807116746902466,-0.2672157287597656,0.5796266794204712,0.3392857142857143,2.636185646057129,0.6949500441551208
0.6990170478820801,0.7556980848312378,-0.056681036949157715,0.6264249682426453,0.4107142857142857,2.9137938022613525,0.7164492607116699
0.7397904396057129,0.7737289071083069,-0.033938467502593994,0.536496102809906,0.4464285714285714,3.097935914993286,0.6206532120704651
0.4860866963863373,0.6652491092681885,-0.1791624128818512,0.5676349401473999,0.4821428571428571,3.322697639465332,0.6539616584777832
0.5888600945472717,0.7268469333648682,-0.13798683881759644,0.5738858580589294,0.5892857142857143,3.1424360275268555,0.6534162163734436
0.8258519172668457,0.6658493876457214,0.16000252962112427,0.47725576162338257,0.5,3.0870683193206787,0.6009652614593506
0.5396336317062378,0.6299246549606323,-0.09029102325439453,0.4269716441631317,0.4821428571428571,2.6779611110687256,0.5236202478408813
0.6974501609802246,0.6707943677902222,0.02665579319000244,0.5716131925582886,0.5,2.933655261993408,0.7043963074684143
0.8514163494110107,0.6998326778411865,0.15158367156982422,0.5918264389038086,0.4107142857142857,3.2410097122192383,0.6774011850357056
0.5461928844451904,0.8090442419052124,-0.262851357460022,0.5620771646499634,0.5178571428571428,2.5085113048553467,0.6736485958099365
0.6975051164627075,0.7326697707176208,-0.03516465425491333,0.4154299795627594,0.5178571428571428,2.7495133876800537,0.5446674823760986
0.9149805307388306,0.5465558767318726,0.368424654006958,0.3789789080619812,0.5178571428571428,2.8444015979766846,0.4963321387767792
0.816429853439331,0.5846341848373413,0.23179566860198975,0.47893667221069336,0.5178571428571428,3.133500099182129,0.5746979713439941
0.9173619151115417,0.5393760204315186,0.3779858946800232,0.4101516306400299,0.5,2.9032909870147705,0.5564256906509399
0.5779048204421997,0.8398697972297668,-0.26196497678756714,0.6326394081115723,0.5178571428571428,2.968465805053711,0.6865149736404419
0.6912553310394287,0.8202885389328003,-0.12903320789337158,0.5189353227615356,0.5,2.972022533416748,0.6446446180343628
0.8612669110298157,0.6543588638305664,0.20690804719924927,0.4325399100780487,0.5357142857142857,3.371673822402954,0.5634974241256714
0.7763935327529907,0.6721029281616211,0.10429060459136963,0.4398210644721985,0.5535714285714286,3.369356870651245,0.5986570715904236
0.7409674525260925,0.7702947854995728,-0.029327332973480225,0.5751835107803345,0.4821428571428571,2.633078098297119,0.649484395980835
0.2566392719745636,0.9324859380722046,-0.675846666097641,0.6259009838104248,0.5535714285714286,3.192755937576294,0.7053530216217041
1.0022293329238892,0.5466489791870117,0.45558035373687744,0.47510984539985657,0.4821428571428571,2.777214527130127,0.5826506614685059
0.7369105815887451,0.6899977922439575,0.0469127893447876,0.5329751968383789,0.4464285714285714,3.3545799255371094,0.6039179563522339
0.6310391426086426,0.7918014526367188,-0.16076231002807617,0.541259765625,0.5178571428571428,3.147104024887085,0.6293953657150269
0.7101591229438782,0.6956061124801636,0.0145530104637146,0.487947940826416,0.5357142857142857,3.2369399070739746,0.5919762849807739
0.7627027034759521,0.7650481462478638,-0.002345442771911621,0.6060732007026672,0.5714285714285714,2.984837055206299,0.6992430686950684
0.7514859437942505,0.7547695636749268,-0.0032836198806762695,0.6046535968780518,0.5714285714285714,3.00300669670105,0.715612530708313
0.5833547711372375,0.7534653544425964,-0.1701105833053589,0.5381451845169067,0.4821428571428571,2.940215587615967,0.6241962909698486
0.7809827327728271,0.6167053580284119,0.16427737474441528,0.42936089634895325,0.5535714285714286,3.3553857803344727,0.5544874668121338
0.7652605772018433,0.6562631130218506,0.10899746417999268,0.49857938289642334,0.5357142857142857,2.898841619491577,0.593456506729126
0.8749060034751892,0.5496926307678223,0.32521337270736694,0.43249738216400146,0.5178571428571428,2.939570665359497,0.5322820544242859
0.8526207208633423,0.6443137526512146,0.20830696821212769,0.5499871373176575,0.4642857142857143,2.838209867477417,0.6645978689193726
0.6742509603500366,0.7539235353469849,-0.07967257499694824,0.5696401596069336,0.5357142857142857,3.667268991470337,0.6565380096435547
0.4431961178779602,0.9366561770439148,-0.4934600591659546,0.5525112152099609,0.5178571428571428,3.079482078552246,0.6466837525367737
0.5909063816070557,0.8226585984230042,-0.2317522168159485,0.593468189239502,0.4107142857142857,3.149343729019165,0.7204483151435852
0.717058539390564,0.7315552234649658,-0.014496684074401855,0.422105610370636,0.4464285714285714,2.6499598026275635,0.5214405655860901
0.6876863241195679,0.666512668132782,0.02117365598678589,0.5791088342666626,0.5535714285714286,3.009376287460327,0.6866344213485718
0.7917910814285278,0.6774899959564209,0.11430108547210693,0.5368971824645996,0.5178571428571428,3.077727794647217,0.6709374189376831
0.5277380347251892,0.8116733431816101,-0.2839353084564209,0.5585453510284424,0.5892857142857143,2.9950435161590576,0.6797869205474854
0.733876645565033,0.7247551083564758,0.009121537208557129,0.5345425009727478,0.4821428571428571,2.763897180557251,0.625568687915802
0.6875373125076294,0.7487208247184753,-0.06118351221084595,0.512405514717102,0.4464285714285714,2.9618966579437256,0.6084226965904236
0.6517245173454285,0.6775219440460205,-0.02579742670059204,0.5581342577934265,0.5714285714285714,2.7112534046173096,0.6515475511550903
0.6889024376869202,0.655994713306427,0.032907724380493164,0.5641605257987976,0.5,2.9098119735717773,0.7103145718574524
0.8055295348167419,0.7399986982345581,0.06553083658218384,0.5697949528694153,0.5,3.412651777267456,0.6785323619842529
0.6556971669197083,0.7822683453559875,-0.1265711784362793,0.556806206703186,0.5178571428571428,3.593501091003418,0.6697567701339722
0.6715700030326843,0.6437290906906128,0.027840912342071533,0.5216360092163086,0.4107142857142857,2.9822628498077393,0.6318308711051941
0.5654505491256714,0.7904098033905029,-0.22495925426483154,0.4941370487213135,0.5357142857142857,3.2305405139923096,0.6035664677619934
0.7080701589584351,0.6796574592590332,0.028412699699401855,0.5294443368911743,0.5714285714285714,3.033872127532959,0.64601731300354
0.5719082951545715,0.6359165906906128,-0.06400829553604126,0.45111083984375,0.4464285714285714,3.4474565982818604,0.5783750414848328
0.7692930698394775,0.6918519139289856,0.07744115591049194,0.49433425068855286,0.5892857142857143,2.981356382369995,0.5769416689872742
0.8371062874794006,0.685741662979126,0.15136462450027466,0.5872766971588135,0.5357142857142857,3.059154510498047,0.7232697606086731
0.8738335371017456,0.5983842015266418,0.27544933557510376,0.4814108610153198,0.5,3.0910842418670654,0.622986912727356
0.6703224182128906,0.8545547723770142,-0.18423235416412354,0.5445228219032288,0.5,3.0133016109466553,0.652848482131958
0.6591029167175293,0.5669577121734619,0.09214520454406738,0.3514367938041687,0.5,3.4198241233825684,0.44039231538772583
0.6522032022476196,0.5453262329101562,0.10687696933746338,0.38458114862442017,0.4464285714285714,2.922215700149536,0.48268938064575195
0.6129875183105469,0.8280415534973145,-0.21505403518676758,0.5119569301605225,0.5535714285714286,3.0943198204040527,0.6530590653419495
0.7857702970504761,0.6718210577964783,0.1139492392539978,0.5287006497383118,0.4821428571428571,3.178119659423828,0.6753337979316711
0.7243062853813171,0.5665880441665649,0.1577182412147522,0.4631713032722473,0.4107142857142857,2.801612138748169,0.5599913597106934
0.6108089089393616,0.8135096430778503,-0.20270073413848877,0.49152839183807373,0.5,3.3214800357818604,0.6256107687950134
0.4309043884277344,1.0495942831039429,-0.6186898946762085,0.647581934928894,0.5178571428571428,3.2014987468719482,0.7604520320892334
0.6645742654800415,0.7590191960334778,-0.09444493055343628,0.5571156740188599,0.4642857142857143,2.757406234741211,0.6526132225990295
0.5878657102584839,0.8722412586212158,-0.28437554836273193,0.5639709830284119,0.5714285714285714,2.8564980030059814,0.6860567927360535
0.8072328567504883,0.651412844657898,0.15582001209259033,0.4591347575187683,0.5,3.293891429901123,0.577451229095459
0.6011315584182739,0.8317478895187378,-0.23061633110046387,0.5707657337188721,0.6607142857142857,3.3930983543395996,0.713195264339447
0.45320701599121094,0.981059730052948,-0.5278527140617371,0.6157087087631226,0.5178571428571428,3.339771270751953,0.7050106525421143
0.7254793643951416,0.6599293947219849,0.06554996967315674,0.5164905786514282,0.4821428571428571,3.517202854156494,0.6505123376846313
0.5584938526153564,0.6023509502410889,-0.04385709762573242,0.4731048047542572,0.4642857142857143,2.9465718269348145,0.6106632947921753
0.6747061014175415,0.6031826734542847,0.07152342796325684,0.48238345980644226,0.5535714285714286,3.1907286643981934,0.5931614637374878
0.9004181623458862,0.5489907264709473,0.35142743587493896,0.394407719373703,0.4821428571428571,2.7094554901123047,0.5153433680534363
0.7947728633880615,0.604908287525177,0.18986457586288452,0.3640754818916321,0.5714285714285714,2.7049195766448975,0.5426663756370544
0.9186097383499146,0.41933339834213257,0.499276340007782,0.3127269148826599,0.3928571428571429,3.1724295616149902,0.41215193271636963
0.8758983612060547,0.6403992176055908,0.23549914360046387,0.4746132493019104,0.5,2.9658966064453125,0.6006469130516052
0.8101129531860352,0.7649347186088562,0.045178234577178955,0.5729571580886841,0.3928571428571429,2.6572110652923584,0.714664101600647
0.8272154331207275,0.5041530132293701,0.3230624198913574,0.4410629868507385,0.3928571428571429,2.8379242420196533,0.5544459819793701
0.6760279536247253,0.7559167146682739,-0.07988876104354858,0.6141393780708313,0.5714285714285714,2.7539780139923096,0.720726728439331
0.7424847483634949,0.5905648469924927,0.1519199013710022,0.4888073801994324,0.5892857142857143,3.430699110031128,0.5953046679496765
0.5328994989395142,0.6880113482475281,-0.15511184930801392,0.49397870898246765,0.5178571428571428,2.8445043563842773,0.6193307638168335
0.7052953243255615,0.714866578578949,-0.009571254253387451,0.5501282215118408,0.5178571428571428,2.9350948333740234,0.6537452340126038
0.9384728074073792,0.5695776343345642,0.36889517307281494,0.39777272939682007,0.4464285714285714,3.1319470405578613,0.5235400795936584
0.8358631134033203,0.6631194949150085,0.17274361848831177,0.5471882224082947,0.625,2.485520601272583,0.641440212726593
0.4899473190307617,0.8170411586761475,-0.32709383964538574,0.6122170686721802,0.5178571428571428,2.9893789291381836,0.686745285987854
0.8137867450714111,0.49247342348098755,0.3213133215904236,0.3622036278247833,0.5,3.035252809524536,0.5175685882568359
0.9970395565032959,0.45021143555641174,0.5468281209468842,0.34321799874305725,0.5,3.2967019081115723,0.4667724668979645
0.5418567061424255,0.8937827944755554,-0.3519260883331299,0.527309775352478,0.5357142857142857,3.338599920272827,0.6889097690582275
0.8261456489562988,0.690159797668457,0.1359858512878418,0.585250735282898,0.4642857142857143,3.1397483348846436,0.6985833644866943
0.8028603196144104,0.6604670286178589,0.1423932909965515,0.4455775320529938,0.5178571428571428,3.0894477367401123,0.5401482582092285
0.7010507583618164,0.5590734481811523,0.14197731018066406,0.40005287528038025,0.5535714285714286,3.2958831787109375,0.5242406725883484
0.6578704714775085,0.6616053581237793,-0.003734886646270752,0.5022332072257996,0.5,3.076097249984741,0.6277221441268921
0.8149207830429077,0.6069260835647583,0.20799469947814941,0.4687260389328003,0.5892857142857143,2.87880802154541,0.5875471830368042
0.7850835919380188,0.6551411151885986,0.12994247674942017,0.4963013231754303,0.4642857142857143,2.9187042713165283,0.5859776139259338
0.3877357244491577,1.1507740020751953,-0.7630382776260376,0.7453856468200684,0.6785714285714286,3.611541748046875,0.8378775119781494
0.6341241002082825,0.8729854226112366,-0.2388613224029541,0.5440216064453125,0.5178571428571428,2.853661298751831,0.6541401147842407
0.6785103678703308,0.8576490879058838,-0.17913872003555298,0.6161351203918457,0.4642857142857143,2.871595621109009,0.7440757751464844
0.6131461262702942,0.6837940216064453,-0.07064789533615112,0.47273194789886475,0.5892857142857143,3.4747161865234375,0.6214852929115295
0.8430637121200562,0.5775435566902161,0.2655201554298401,0.4205953776836395,0.5178571428571428,3.289635181427002,0.5084977746009827
0.46714675426483154,0.9845807552337646,-0.5174340009689331,0.5963754653930664,0.4821428571428571,3.033966064453125,0.6605550050735474
0.6551735401153564,0.7013227343559265,-0.04614919424057007,0.4429329037666321,0.5892857142857143,2.975468635559082,0.5418837070465088
0.4422845244407654,0.5719711780548096,-0.1296866536140442,0.31261077523231506,0.5535714285714286,3.325021982192993,0.43432503938674927
0.8113201856613159,0.5896210670471191,0.22169911861419678,0.4831576645374298,0.625,3.138355016708374,0.5850400924682617
0.6595542430877686,0.7863056063652039,-0.1267513632774353,0.5185753107070923,0.5178571428571428,3.1366231441497803,0.6292322874069214
0.7626757621765137,0.5664896965026855,0.19618606567382812,0.3220252990722656,0.625,3.137294054031372,0.5018742680549622
0.587799072265625,0.8686952590942383,-0.2808961868286133,0.6061227917671204,0.5535714285714286,3.334707021713257,0.6975526809692383
0.4416954815387726,0.7918186783790588,-0.35012319684028625,0.6214208006858826,0.4821428571428571,3.216243028640747,0.7069392204284668
0.7076456546783447,0.7058544158935547,0.001791238784790039,0.5288518667221069,0.4107142857142857,3.372105598449707,0.6438090801239014
0.7414429783821106,0.799842357635498,-0.05839937925338745,0.5993427634239197,0.5,2.9538471698760986,0.715089738368988
0.5532389283180237,0.6128859519958496,-0.05964702367782593,0.45397675037384033,0.3928571428571429,2.4603734016418457,0.5874662399291992
0.7201052904129028,0.7110867500305176,0.009018540382385254,0.5386828184127808,0.5357142857142857,2.688218355178833,0.6740353107452393
0.6309263110160828,0.8546396493911743,-0.22371333837509155,0.6156654953956604,0.5535714285714286,2.6736104488372803,0.7406654357910156
0.7163259387016296,0.6991462111473083,0.01717972755432129,0.49150288105010986,0.4464285714285714,2.633676528930664,0.6051302552223206
0.7371354103088379,0.5898005962371826,0.14733481407165527,0.3486984074115753,0.5357142857142857,2.8172214031219482,0.4700060486793518
0.8622876405715942,0.6521402597427368,0.21014738082885742,0.49385377764701843,0.5535714285714286,3.2933075428009033,0.6103535890579224
0.6750633716583252,0.6001415252685547,0.07492184638977051,0.42581087350845337,0.4464285714285714,3.344905376434326,0.5438098907470703
0.6859644651412964,0.837120532989502,-0.15115606784820557,0.5129089951515198,0.4464285714285714,3.008074998855591,0.6352753043174744
0.6508017778396606,0.7784079313278198,-0.12760615348815918,0.502527117729187,0.5,3.246203899383545,0.6195513606071472
0.61932373046875,0.5910845398902893,0.028239190578460693,0.4849734306335449,0.4464285714285714,2.8057594299316406,0.6412365436553955
0.5738537311553955,0.7369695901870728,-0.16311585903167725,0.5280315279960632,0.5178571428571428,2.698004722595215,0.6510947346687317
0.8681788444519043,0.5875853300094604,0.28059351444244385,0.4130657911300659,0.5714285714285714,3.227034568786621,0.5337981581687927
0.6630990505218506,0.7018560171127319,-0.03875696659088135,0.4792972207069397,0.4107142857142857,3.438538074493408,0.6598384380340576
0.711558997631073,0.5170329809188843,0.19452601671218872,0.42397403717041016,0.5714285714285714,3.2413649559020996,0.5537410974502563
0.681403398513794,0.83320552110672,-0.15180212259292603,0.5275002717971802,0.4642857142857143,2.5563931465148926,0.6306922435760498
0.7619972825050354,0.5835910439491272,0.1784062385559082,0.4547732472419739,0.5357142857142857,3.3375680446624756,0.56246018409729
0.6962318420410156,0.4776245355606079,0.21860730648040771,0.41565823554992676,0.5357142857142857,3.192317247390747,0.5215942859649658
0.4815177917480469,0.9199521541595459,-0.438434362411499,0.5903085470199585,0.5357142857142857,3.0115606784820557,0.6856063604354858
0.7524929642677307,0.689618706703186,0.06287425756454468,0.4915221035480499,0.5357142857142857,3.3331141471862793,0.5982794761657715
0.7468034029006958,0.6702020168304443,0.07660138607025146,0.5217461585998535,0.3928571428571429,3.2011878490448,0.5963457226753235
0.5649112462997437,0.8109849095344543,-0.2460736632347107,0.49885988235473633,0.5,3.394554853439331,0.6077579259872437
0.7353881597518921,0.6929892301559448,0.042398929595947266,0.4896124005317688,0.5,3.4692859649658203,0.6121453642845154
0.6021066308021545,0.7785108685493469,-0.17640423774719238,0.5756187438964844,0.4821428571428571,3.140279531478882,0.6423861384391785
0.7480736970901489,0.49135422706604004,0.2567194700241089,0.39969390630722046,0.4464285714285714,2.774991750717163,0.5116987228393555
0.5705292224884033,0.8835347294807434,-0.3130055069923401,0.5883023142814636,0.5178571428571428,3.09006404876709,0.6569771766662598
0.6757649779319763,0.798607587814331,-0.12284260988235474,0.5606244802474976,0.3214285714285714,2.886086940765381,0.6423560380935669
0.5779726505279541,0.8023648262023926,-0.22439217567443848,0.5432804822921753,0.625,3.393320083618164,0.6586530804634094
0.7483841180801392,0.6604334712028503,0.08795064687728882,0.5404947400093079,0.5892857142857143,3.221053123474121,0.6331873536109924
0.35129618644714355,0.9622340202331543,-0.6109378337860107,0.5536026358604431,0.5178571428571428,3.0986409187316895,0.6618867516517639
0.5363909006118774,0.7482771873474121,-0.21188628673553467,0.48074841499328613,0.5,2.9777235984802246,0.5581761002540588
0.6572725176811218,0.7447522282600403,-0.08747971057891846,0.6032136678695679,0.4642857142857143,3.0367977619171143,0.703479528427124
0.792543888092041,0.6496990919113159,0.1428447961807251,0.5076239109039307,0.4821428571428571,2.807394504547119,0.6165270805358887
0.4626171588897705,0.6023939847946167,-0.1397768259048462,0.3830551207065582,0.3928571428571429,3.0788025856018066,0.5132262110710144
0.4939767122268677,0.7888805270195007,-0.29490381479263306,0.6125365495681763,0.5178571428571428,3.3190956115722656,0.7007042765617371
0.7476963996887207,0.5886729955673218,0.15902340412139893,0.45208537578582764,0.4821428571428571,3.3430657386779785,0.582034170627594
0.5622240304946899,0.6440418362617493,-0.08181780576705933,0.5299409627914429,0.5,3.2728312015533447,0.6499794721603394
0.6500905752182007,0.8517962098121643,-0.20170563459396362,0.5912519693374634,0.4285714285714286,3.296135902404785,0.653957188129425
0.4829549193382263,0.613361656665802,-0.13040673732757568,0.3827875554561615,0.375,2.7661359310150146,0.4834540784358978
0.6103999614715576,0.5304116606712341,0.07998830080032349,0.4386015236377716,0.4285714285714286,3.077308416366577,0.542497456073761
0.3792564868927002,0.6923905611038208,-0.3131340742111206,0.46831372380256653,0.5,3.0645461082458496,0.5790047645568848
0.6559944748878479,0.7658917903900146,-0.10989731550216675,0.6052809953689575,0.4821428571428571,3.3029236793518066,0.6846421957015991
0.8137609958648682,0.5740420818328857,0.23971891403198242,0.4493173658847809,0.4285714285714286,2.8251280784606934,0.5852860808372498
0.8769341707229614,0.6416555047035217,0.2352786660194397,0.48684924840927124,0.4821428571428571,3.54836368560791,0.586269736289978
0.5205093622207642,0.7549886703491211,-0.23447930812835693,0.5223596692085266,0.4642857142857143,3.0849719047546387,0.6312487125396729
0.8663328886032104,0.5780555009841919,0.28827738761901855,0.34959807991981506,0.4821428571428571,3.0981287956237793,0.4822222590446472
0.6918883323669434,0.5729624032974243,0.11892592906951904,0.3782149851322174,0.625,2.945087194442749,0.48669835925102234
0.6195321083068848,0.8133575320243835,-0.19382542371749878,0.5064517259597778,0.4642857142857143,2.8312184810638428,0.6209439039230347
0.6985581517219543,0.708824634552002,-0.010266482830047607,0.4298374056816101,0.5357142857142857,2.746281147003174,0.5484781861305237
0.496529221534729,0.7354532480239868,-0.2389240264892578,0.6025662422180176,0.5535714285714286,2.791642665863037,0.6665090322494507
0.7739823460578918,0.6748749017715454,0.09910744428634644,0.4863343834877014,0.4464285714285714,2.895566701889038,0.5740808844566345
0.6897886395454407,0.7079892754554749,-0.01820063591003418,0.478192001581192,0.5,3.0379111766815186,0.5744756460189819
0.6704387664794922,0.8470225930213928,-0.17658382654190063,0.6029700040817261,0.5357142857142857,2.843273401260376,0.723591685295105
0.6377051472663879,0.5106130242347717,0.1270921230316162,0.4372413158416748,0.4107142857142857,3.361589193344116,0.569765567779541
0.8138867616653442,0.6271573305130005,0.18672943115234375,0.49744608998298645,0.3571428571428571,3.2074387073516846,0.6002359986305237
0.4749923348426819,0.8067331910133362,-0.3317408561706543,0.5612192749977112,0.5535714285714286,3.2477948665618896,0.6427624225616455
0.7013920545578003,0.6014232635498047,0.0999687910079956,0.44776251912117004,0.4642857142857143,3.224000930786133,0.547850489616394
0.6578858494758606,0.8705605268478394,-0.21267467737197876,0.6599854230880737,0.4642857142857143,3.7843801975250244,0.7510413527488708
0.47970283031463623,0.9850902557373047,-0.5053874254226685,0.5871156454086304,0.5357142857142857,3.2902584075927734,0.6869590282440186
0.9759585857391357,0.5387814044952393,0.4371771812438965,0.4359450936317444,0.5714285714285714,3.4725372791290283,0.5517210960388184
0.5384666323661804,0.8055799007415771,-0.26711326837539673,0.5915782451629639,0.5535714285714286,2.7626760005950928,0.6745641231536865
0.6542273759841919,0.7963573336601257,-0.14212995767593384,0.5797386765480042,0.5714285714285714,3.2237586975097656,0.6621177792549133
0.6027312278747559,0.4998518228530884,0.10287940502166748,0.3676830530166626,0.4464285714285714,2.8844199180603027,0.482221782207489
0.7950091361999512,0.5433614253997803,0.2516477108001709,0.31413355469703674,0.5357142857142857,3.0458831787109375,0.4503443241119385
0.546502947807312,0.8170120716094971,-0.27050912380218506,0.5764992833137512,0.4285714285714286,3.259800672531128,0.6620173454284668
0.7257472276687622,0.7196062803268433,0.006140947341918945,0.5711778402328491,0.4464285714285714,3.1946351528167725,0.6795430183410645
0.6120495796203613,0.6326544880867004,-0.02060490846633911,0.3975101411342621,0.5714285714285714,2.9074699878692627,0.5659723281860352
0.5896332859992981,0.46572035551071167,0.12391293048858643,0.3157818019390106,0.625,2.800691604614258,0.40870213508605957
0.6212243437767029,0.5853471755981445,0.03587716817855835,0.4499441385269165,0.5357142857142857,3.1942853927612305,0.565527617931366
0.7128770351409912,0.6845810413360596,0.02829599380493164,0.5723867416381836,0.5178571428571428,2.7210707664489746,0.6844536066055298
0.5106418132781982,0.768096923828125,-0.25745511054992676,0.5041372776031494,0.5178571428571428,3.295748233795166,0.6412713527679443
0.5265728831291199,0.7231543064117432,-0.1965814232826233,0.5219781398773193,0.5357142857142857,3.0034539699554443,0.6465175747871399
0.7905367016792297,0.5876367688179016,0.20289993286132812,0.4710964560508728,0.4821428571428571,3.297149419784546,0.5911603569984436
0.7437421083450317,0.73178631067276,0.011955797672271729,0.5519918203353882,0.5,3.161500930786133,0.6728742122650146
0.8050135374069214,0.5355468988418579,0.2694666385650635,0.3686214089393616,0.5714285714285714,2.8547441959381104,0.49711474776268005
0.740131676197052,0.552431583404541,0.187700092792511,0.4151664972305298,0.625,2.892399787902832,0.5143374800682068
0.569011926651001,0.7041085362434387,-0.13509660959243774,0.515955924987793,0.5535714285714286,3.1049997806549072,0.6216126084327698
0.5338050127029419,0.5649950504302979,-0.031190037727355957,0.41912057995796204,0.5535714285714286,3.180457353591919,0.5663851499557495
0.7394940853118896,0.7185367345809937,0.020957350730895996,0.562931478023529,0.5714285714285714,3.069423198699951,0.6789406538009644
0.3839464783668518,0.7438114285469055,-0.3598649501800537,0.5423365831375122,0.5892857142857143,3.3694987297058105,0.6639720797538757
0.7061076164245605,0.7501277327537537,-0.044020116329193115,0.6071736812591553,0.5535714285714286,3.2267544269561768,0.7032343149185181
0.6302841901779175,0.8409759998321533,-0.21069180965423584,0.5970088243484497,0.4285714285714286,3.035025119781494,0.6636050343513489
0.7092657089233398,0.5504752397537231,0.1587904691696167,0.4173584580421448,0.5714285714285714,3.460869550704956,0.5408381223678589
0.4846930503845215,0.8680702447891235,-0.38337719440460205,0.5065829753875732,0.4285714285714286,3.119826316833496,0.6091964840888977
0.5920699834823608,0.5757402777671814,0.016329705715179443,0.432257741689682,0.5714285714285714,2.9210612773895264,0.531404972076416
0.6172480583190918,0.7911891341209412,-0.17394107580184937,0.4746255874633789,0.6428571428571428,3.4001870155334473,0.5718467235565186
0.8588907718658447,0.6183115839958191,0.24057918787002563,0.4851316213607788,0.4107142857142857,3.1301186084747314,0.6010769605636597
0.5046729445457458,0.8626194000244141,-0.3579464554786682,0.5525254607200623,0.5357142857142857,3.1157400608062744,0.6579153537750244
0.6948406100273132,0.7654757499694824,-0.07063513994216919,0.5820293426513672,0.5357142857142857,3.1511754989624023,0.6805776357650757
0.616187334060669,0.7894743084907532,-0.17328697443008423,0.524389386177063,0.5357142857142857,3.3153159618377686,0.5964339971542358
0.9369561076164246,0.4497123062610626,0.48724380135536194,0.3587629795074463,0.375,2.804016351699829,0.49092698097229004
0.6436129808425903,0.7149325609207153,-0.071319580078125,0.5613076090812683,0.4821428571428571,2.9558117389678955,0.6681886911392212
0.6429376602172852,0.5371499061584473,0.10578775405883789,0.4549822509288788,0.4642857142857143,2.9572856426239014,0.5613829493522644
0.6637449860572815,0.5988845825195312,0.06486040353775024,0.45361214876174927,0.3928571428571429,2.75553560256958,0.5465784668922424
0.6582179069519043,0.8104823231697083,-0.15226441621780396,0.6112262010574341,0.5535714285714286,3.1032330989837646,0.7050841450691223
0.6681468486785889,0.7449934482574463,-0.07684659957885742,0.48334628343582153,0.4642857142857143,3.2661261558532715,0.60956871509552
0.7257806062698364,0.37535351514816284,0.3504270911216736,0.33095094561576843,0.5,2.963665723800659,0.4542252719402313
0.6793242692947388,0.7253320217132568,-0.046007752418518066,0.600006103515625,0.4821428571428571,2.7870049476623535,0.7081018686294556
0.5880714654922485,0.6283286809921265,-0.04025721549987793,0.5091004371643066,0.4107142857142857,3.154005289077759,0.621870219707489
0.6183080673217773,0.7540251016616821,-0.13571703433990479,0.5164999961853027,0.4285714285714286,3.48576021194458,0.6424973607063293
0.5925889015197754,0.825049638748169,-0.23246073722839355,0.5670032501220703,0.4285714285714286,3.5461790561676025,0.6944476366043091
0.6858202219009399,0.7200933694839478,-0.03427314758300781,0.624054491519928,0.5535714285714286,3.074732542037964,0.7370585203170776
0.8755906224250793,0.520586371421814,0.3550042510032654,0.419786274433136,0.4107142857142857,3.425387382507324,0.5180835723876953
0.4989841878414154,0.7961968183517456,-0.2972126305103302,0.6002760529518127,0.5357142857142857,3.0290870666503906,0.6927495002746582
0.6509511470794678,0.6844136714935303,-0.0334625244140625,0.4018246531486511,0.4464285714285714,3.2814393043518066,0.5314190983772278
0.5571037530899048,0.695984959602356,-0.13888120651245117,0.5051262974739075,0.5,2.893625020980835,0.6720089316368103
0.7012993097305298,0.7150983810424805,-0.013799071311950684,0.4836577773094177,0.4821428571428571,3.311042308807373,0.6008500456809998
0.6696288585662842,0.49541017413139343,0.17421868443489075,0.3905951976776123,0.5535714285714286,3.012265682220459,0.5190309286117554
0.5427958965301514,0.7929062843322754,-0.250110387802124,0.5661240220069885,0.5178571428571428,2.954892635345459,0.6332844495773315
0.6718095541000366,0.7877182960510254,-0.11590874195098877,0.5312027931213379,0.5178571428571428,3.058835029602051,0.6225051879882812
0.41265869140625,0.9931465983390808,-0.5804879069328308,0.6329578161239624,0.4642857142857143,2.8499743938446045,0.7297427654266357
1.2070304155349731,1.4967617988586426,-0.28973138332366943,0.7988772392272949,0.4642857142857143,2.7840359210968018,0.9397997856140137
1.8968701362609863,1.1964447498321533,0.700425386428833,0.6843855381011963,0.5178571428571428,3.464308261871338,0.82451993227005
1.5222504138946533,1.4020967483520508,0.12015366554260254,0.6457791328430176,0.3571428571428571,3.2265167236328125,0.7699368000030518
1.2455883026123047,1.2313560247421265,0.014232277870178223,0.6897838115692139,0.5,3.4386255741119385,0.8129497170448303
1.6587685346603394,0.9957584738731384,0.6630100607872009,0.6843379735946655,0.4821428571428571,3.0315427780151367,0.8353266716003418
1.2610379457473755,1.3140201568603516,-0.052982211112976074,0.7325961589813232,0.5,3.222024917602539,0.8858577013015747
1.136164665222168,1.3852382898330688,-0.24907362461090088,0.761650562286377,0.5,3.1697537899017334,0.9208801984786987
1.1171855926513672,1.168875813484192,-0.05169022083282471,0.6238164901733398,0.4642857142857143,3.1419119834899902,0.7958074808120728
1.1917380094528198,1.1570156812667847,0.034722328186035156,0.642458975315094,0.4642857142857143,2.8529059886932373,0.8102316856384277
1.261480450630188,1.0147366523742676,0.2467437982559204,0.6146305799484253,0.6071428571428572,2.773423910140991,0.744591236114502
1.1682791709899902,1.066422939300537,0.10185623168945312,0.6350839138031006,0.3928571428571429,3.0325493812561035,0.7720624208450317
1.1410777568817139,0.7234734296798706,0.41760432720184326,0.6353384256362915,0.5535714285714286,2.8462612628936768,0.7361900806427002
1.2076717615127563,0.9185782074928284,0.289093554019928,0.5798118114471436,0.4285714285714286,3.0897176265716553,0.7598212957382202
1.1580662727355957,1.1001989841461182,0.05786728858947754,0.6478133201599121,0.4821428571428571,3.009331464767456,0.8078835010528564
1.213629126548767,1.0007753372192383,0.2128537893295288,0.6358185410499573,0.5357142857142857,2.728451728820801,0.7953554391860962
1.1447083950042725,1.1081688404083252,0.036539554595947266,0.7529377341270447,0.5535714285714286,3.033447742462158,0.9295413494110107
0.9896358847618103,0.8977984189987183,0.09183746576309204,0.6479508876800537,0.4642857142857143,3.729763984680176,0.8049012422561646
0.9354814291000366,0.9179721474647522,0.017509281635284424,0.6764093041419983,0.4285714285714286,3.1485705375671387,0.8102518916130066
1.0336246490478516,0.5826176404953003,0.45100700855255127,0.617615818977356,0.3928571428571429,3.543137788772583,0.7633083462715149
0.7156670093536377,0.6728000640869141,0.04286694526672363,0.627802848815918,0.5357142857142857,3.6388580799102783,0.8242265582084656
0.7367268800735474,0.6735707521438599,0.0631561279296875,0.7003980875015259,0.375,3.119086742401123,0.8955336809158325
0.6945952773094177,0.6426539421081543,0.05194133520126343,0.6489036083221436,0.5535714285714286,2.6234397888183594,0.7924036979675293
0.7572045922279358,0.6727861762046814,0.0844184160232544,0.7126648426055908,0.3571428571428571,3.196495294570923,0.8630175590515137
0.5361388921737671,0.9056557416915894,-0.36951684951782227,0.6942590475082397,0.5535714285714286,2.952139139175415,0.8329133987426758
0.705995500087738,0.5775704383850098,0.12842506170272827,0.575789749622345,0.5714285714285714,2.735985517501831,0.7764723300933838
0.7257966995239258,0.6962398290634155,0.029556870460510254,0.72139573097229,0.5892857142857143,2.8266186714172363,0.8754123449325562
0.7968587875366211,0.5880283117294312,0.20883047580718994,0.6883232593536377,0.5714285714285714,3.0479719638824463,0.8254573345184326
0.7663016319274902,0.6369451284408569,0.1293565034866333,0.6673970222473145,0.4821428571428571,3.2049789428710938,0.8418152928352356
0.8606574535369873,0.5648789405822754,0.2957785129547119,0.584041178226471,0.4464285714285714,3.315035820007324,0.7698469161987305
0.6617497205734253,0.6665017604827881,-0.004752039909362793,0.652064323425293,0.4821428571428571,3.4862074851989746,0.8702067136764526
0.8404476642608643,0.7001198530197144,0.1403278112411499,0.7034268975257874,0.4285714285714286,3.279491901397705,0.8028554916381836
0.48797598481178284,0.9765251874923706,-0.48854920268058777,0.7014501094818115,0.5,2.871553659439087,0.828510046005249
0.697204053401947,0.7989459037780762,-0.10174185037612915,0.6481581926345825,0.6071428571428572,2.845773935317993,0.7439255714416504
0.7976429462432861,0.6087368726730347,0.18890607357025146,0.6010918617248535,0.3928571428571429,3.3563501834869385,0.7629164457321167
0.6901546716690063,0.6191883683204651,0.07096630334854126,0.47256696224212646,0.5535714285714286,3.2298130989074707,0.6995043754577637
0.7470822334289551,0.5598834753036499,0.18719875812530518,0.591305136680603,0.5357142857142857,3.2219460010528564,0.7723343968391418
0.805741012096405,0.5472222566604614,0.2585187554359436,0.5153392553329468,0.6071428571428572,3.2698123455047607,0.6174311637878418
0.6325169801712036,0.7442120313644409,-0.1116950511932373,0.6122488379478455,0.5714285714285714,2.804898977279663,0.7579306364059448
0.9474486112594604,0.5531498193740845,0.394298791885376,0.6083647608757019,0.4821428571428571,3.144345283508301,0.7346303462982178
0.7313214540481567,0.9299467206001282,-0.19862526655197144,0.6716800332069397,0.5535714285714286,2.927572250366211,0.7973997592926025
0.4831712245941162,0.6901930570602417,-0.2070218324661255,0.47936153411865234,0.5178571428571428,2.959545373916626,0.6255178451538086
0.727177619934082,0.7455605864524841,-0.0183829665184021,0.5525323152542114,0.4107142857142857,3.1836721897125244,0.6917036771774292
0.7824713587760925,0.5424437522888184,0.24002760648727417,0.3722831606864929,0.4107142857142857,3.4800941944122314,0.4743620753288269
0.7290449142456055,0.7660644054412842,-0.03701949119567871,0.6027021408081055,0.5178571428571428,3.2546286582946777,0.6852937936782837
0.5777891278266907,0.8961085081100464,-0.3183193802833557,0.6524920463562012,0.5178571428571428,3.257352113723755,0.7363901138305664
0.6288485527038574,0.646597146987915,-0.017748594284057617,0.6183384656906128,0.4642857142857143,2.590158224105835,0.7608460187911987
0.7176171541213989,0.7272487878799438,-0.009631633758544922,0.6683545112609863,0.4821428571428571,3.322202682495117,0.7697720527648926
0.7509942054748535,0.782488226890564,-0.03149402141571045,0.6674286127090454,0.4821428571428571,2.8236987590789795,0.7728255391120911
0.6946375370025635,0.7004646062850952,-0.005827069282531738,0.6098655462265015,0.4464285714285714,3.118438959121704,0.7298194169998169
0.5750866532325745,0.8878186345100403,-0.3127319812774658,0.6445760726928711,0.5714285714285714,3.112588882446289,0.7268738150596619
0.7824710607528687,0.5092723965644836,0.273198664188385,0.4272947907447815,0.4285714285714286,3.4399971961975098,0.594404399394989
0.7006244659423828,0.7301997542381287,-0.02957528829574585,0.5491583347320557,0.4464285714285714,3.337484121322632,0.6576935052871704
0.8270251750946045,0.6019482612609863,0.22507691383361816,0.5922912359237671,0.375,2.7766971588134766,0.744461178779602
0.5146926045417786,1.004021167755127,-0.4893285632133484,0.7240367531776428,0.6785714285714286,3.238863468170166,0.8253892660140991
0.6199572086334229,0.9094313383102417,-0.28947412967681885,0.6556406617164612,0.5178571428571428,2.928342580795288,0.7739356756210327
0.8751543164253235,0.6231027841567993,0.25205153226852417,0.5586650371551514,0.6071428571428572,2.9065279960632324,0.6569598317146301
0.5504590272903442,0.918566107749939,-0.3681070804595947,0.6146952509880066,0.5178571428571428,3.1042802333831787,0.7733652591705322
0.6317200660705566,0.7926110625267029,-0.16089099645614624,0.5504363775253296,0.625,2.834045648574829,0.7225863337516785
0.6367375254631042,0.8163048624992371,-0.1795673370361328,0.5009623765945435,0.5357142857142857,3.2925233840942383,0.676348090171814
0.710700273513794,0.6628928184509277,0.04780745506286621,0.7087584733963013,0.5,3.108057975769043,0.8131515979766846
0.6351281404495239,0.7862184047698975,-0.15109026432037354,0.5872465968132019,0.5714285714285714,3.028510808944702,0.750593364238739
0.600318968296051,0.6685631275177002,-0.06824415922164917,0.5508741140365601,0.4285714285714286,2.534729480743408,0.6912322640419006
0.7456926107406616,0.6702570915222168,0.07543551921844482,0.5694950819015503,0.5892857142857143,3.1516339778900146,0.7085959911346436
0.7073036432266235,0.7125664949417114,-0.005262851715087891,0.5923653841018677,0.5714285714285714,2.8586602210998535,0.6909432411193848
0.7467402815818787,0.5576003789901733,0.18913990259170532,0.47723904252052307,0.4642857142857143,3.2966761589050293,0.6025691032409668
0.7764291167259216,0.47442999482154846,0.30199912190437317,0.3181305527687073,0.4285714285714286,3.1939806938171387,0.48903021216392517
0.6929157972335815,0.7172631621360779,-0.024347364902496338,0.536715567111969,0.4821428571428571,3.0752570629119873,0.6887018084526062
0.6700512170791626,0.7474638223648071,-0.07741260528564453,0.5167567729949951,0.4642857142857143,2.8785786628723145,0.6809910535812378
0.7158268094062805,0.736947774887085,-0.021120965480804443,0.6337522268295288,0.5535714285714286,3.521397829055786,0.7679141759872437
0.5678573846817017,0.8410364985466003,-0.2731791138648987,0.5133548974990845,0.4821428571428571,3.2361512184143066,0.6321144104003906
0.6582696437835693,0.8103866577148438,-0.15211701393127441,0.6040710210800171,0.4285714285714286,2.479374408721924,0.7605726718902588
0.7168076038360596,0.5907267928123474,0.12608081102371216,0.48227888345718384,0.5,2.4197096824645996,0.686336100101471
0.6784993410110474,0.5826668739318848,0.0958324670791626,0.6016054153442383,0.4285714285714286,3.1732711791992188,0.7458409070968628
0.736997127532959,0.6733373403549194,0.06365978717803955,0.6340683102607727,0.5,3.1453495025634766,0.734862208366394
0.5732879042625427,0.8376988768577576,-0.26441097259521484,0.5583217144012451,0.4642857142857143,2.9826953411102295,0.6646802425384521
0.8063600063323975,0.48968687653541565,0.3166731297969818,0.4194408655166626,0.4821428571428571,3.089451313018799,0.5503561496734619
0.6376123428344727,0.723950982093811,-0.08633863925933838,0.5721958875656128,0.4821428571428571,3.0532331466674805,0.6567312479019165
0.7174972295761108,0.7185893058776855,-0.001092076301574707,0.5552222728729248,0.5178571428571428,3.582122325897217,0.682121217250824
0.7191383838653564,0.6274785995483398,0.0916597843170166,0.515013575553894,0.5,3.3134496212005615,0.6391084790229797
0.6642725467681885,0.6429158449172974,0.021356701850891113,0.6054006218910217,0.5892857142857143,2.892225503921509,0.7375776767730713
0.7508467435836792,0.5922993421554565,0.15854740142822266,0.4917289614677429,0.5178571428571428,2.922661066055298,0.6115792989730835
0.786904513835907,0.7393633127212524,0.04754120111465454,0.5598399043083191,0.4464285714285714,3.1613881587982178,0.6992289423942566
0.7522023916244507,0.728826642036438,0.023375749588012695,0.6698380708694458,0.4464285714285714,2.822084426879883,0.7543448209762573
0.9300877451896667,0.6360676288604736,0.2940201163291931,0.5634697675704956,0.4821428571428571,3.202746868133545,0.693992018699646
0.9362727403640747,0.5614939332008362,0.3747788071632385,0.480338990688324,0.5357142857142857,2.7365951538085938,0.6026525497436523
0.9287703633308411,0.6231164932250977,0.3056538701057434,0.5911853313446045,0.5714285714285714,2.9796433448791504,0.7170082330703735
0.6313682198524475,0.7396845817565918,-0.10831636190414429,0.549999475479126,0.5535714285714286,2.689476728439331,0.631452202796936
0.762549638748169,0.5414034128189087,0.22114622592926025,0.48364394903182983,0.5892857142857143,3.2439253330230713,0.5922736525535583
0.6263288259506226,0.7632601261138916,-0.13693130016326904,0.6544737219810486,0.5535714285714286,2.940063953399658,0.7445382475852966
0.6866798400878906,0.5550570487976074,0.1316227912902832,0.5854958295822144,0.4285714285714286,2.80887770652771,0.6637545824050903
0.4955332279205322,0.760918140411377,-0.2653849124908447,0.5948941707611084,0.5357142857142857,3.1336982250213623,0.6725718379020691
0.5979681611061096,0.6407562494277954,-0.04278808832168579,0.5510537624359131,0.5,2.7654852867126465,0.6543702483177185
0.7905938625335693,0.6311978101730347,0.15939605236053467,0.6014205813407898,0.5,3.009356737136841,0.6886374950408936
0.7919668555259705,0.6194124221801758,0.17255443334579468,0.5624821782112122,0.4821428571428571,3.0743205547332764,0.6441622972488403
0.8305818438529968,0.6075044870376587,0.22307735681533813,0.5334873795509338,0.5,3.0689120292663574,0.6629639863967896
0.9464722871780396,0.6623227596282959,0.28414952754974365,0.4548628628253937,0.5178571428571428,3.101547956466675,0.6058701276779175
0.6399098634719849,0.8873052597045898,-0.24739539623260498,0.6447275280952454,0.5357142857142857,2.65781831741333,0.7499021291732788
0.5770533680915833,0.8000995516777039,-0.2230461835861206,0.60470050573349,0.5535714285714286,2.863257884979248,0.7096734046936035
0.604733407497406,0.6345620155334473,-0.02982860803604126,0.4662773609161377,0.4642857142857143,3.214343309402466,0.5763239860534668
0.5804697275161743,0.8332227468490601,-0.25275301933288574,0.5560811161994934,0.4642857142857143,3.196237802505493,0.6903231143951416
0.8171868324279785,0.7394618988037109,0.07772493362426758,0.5443946123123169,0.4642857142857143,3.514268159866333,0.6725093722343445
0.5774260759353638,0.7694537043571472,-0.19202762842178345,0.656716525554657,0.4642857142857143,3.162553548812866,0.7401717305183411
0.9597808122634888,0.5224817395210266,0.43729907274246216,0.405040979385376,0.5,3.0530402660369873,0.549170732498169
0.5775012373924255,0.7740433216094971,-0.19654208421707153,0.6323117613792419,0.5,2.9541079998016357,0.7246171236038208
0.7456400394439697,0.6794235706329346,0.06621646881103516,0.5027879476547241,0.6071428571428572,2.837218999862671,0.6411288976669312
0.7183412313461304,0.7278549075126648,-0.009513676166534424,0.6368895769119263,0.5,3.170236825942993,0.7249225378036499
0.8280957937240601,0.5002285242080688,0.3278672695159912,0.5016155242919922,0.4285714285714286,2.862677574157715,0.6628015041351318
0.7651867866516113,0.6683423519134521,0.09684443473815918,0.5998767018318176,0.625,3.418166399002075,0.71418696641922
0.6430537700653076,0.7192091941833496,-0.07615542411804199,0.5744853615760803,0.4107142857142857,3.348396062850952,0.6575849056243896
0.8770226836204529,0.5105950236320496,0.3664276599884033,0.5046828985214233,0.4107142857142857,3.0857555866241455,0.6201294660568237
0.694732666015625,0.6884781122207642,0.00625455379486084,0.5818997621536255,0.5,3.3099405765533447,0.690653383731842
0.7888688445091248,0.6740111112594604,0.1148577332496643,0.512257993221283,0.5714285714285714,3.3635897636413574,0.619638204574585
0.6147093176841736,0.762760579586029,-0.14805126190185547,0.5338761210441589,0.4642857142857143,3.1223580837249756,0.6289209127426147
0.696605920791626,0.592099666595459,0.10450625419616699,0.4626384973526001,0.5535714285714286,3.35583233833313,0.625316858291626
0.5549308061599731,0.676276683807373,-0.1213458776473999,0.6212120652198792,0.4642857142857143,2.9441604614257812,0.7362104058265686
0.46668076515197754,0.8406977653503418,-0.37401700019836426,0.5374596118927002,0.5892857142857143,2.7881948947906494,0.6849497556686401
0.5926083326339722,0.6896618604660034,-0.09705352783203125,0.4054030776023865,0.4464285714285714,3.3348309993743896,0.5461969971656799
0.697521448135376,0.4758799076080322,0.22164154052734375,0.4348827302455902,0.5535714285714286,3.4116032123565674,0.5483330488204956
0.8027123808860779,0.4252374768257141,0.37747490406036377,0.4817463755607605,0.4821428571428571,3.511197566986084,0.6115836501121521
0.5903226733207703,0.721718430519104,-0.13139575719833374,0.5464580059051514,0.6071428571428572,2.9388582706451416,0.6830748319625854
0.7456128597259521,0.7320960760116577,0.013516783714294434,0.5230886340141296,0.4285714285714286,2.764036178588867,0.66050124168396
0.7576520442962646,0.6287679672241211,0.12888407707214355,0.5077645778656006,0.5892857142857143,3.083407402038574,0.6270592212677002
0.7332634925842285,0.6385730504989624,0.09469044208526611,0.4969066083431244,0.4642857142857143,3.0294766426086426,0.6054835915565491
0.7433204054832458,0.698489785194397,0.04483062028884888,0.5573059320449829,0.5,3.3038926124572754,0.6598936915397644
0.803154706954956,0.501264214515686,0.30189049243927,0.4961784780025482,0.4821428571428571,3.045808792114258,0.6217279434204102
0.6070056557655334,0.6750320196151733,-0.06802636384963989,0.6107842922210693,0.5535714285714286,3.1042635440826416,0.7112520933151245
0.5846912860870361,0.7075873017311096,-0.12289601564407349,0.6235789060592651,0.4642857142857143,2.934278964996338,0.7424294352531433
0.5459185838699341,0.7119202613830566,-0.16600167751312256,0.6293390989303589,0.5178571428571428,3.3704025745391846,0.7381287813186646
0.6103792190551758,0.8789021968841553,-0.2685229778289795,0.5287449359893799,0.4107142857142857,2.6734793186187744,0.6502666473388672
0.6742497682571411,0.8302151560783386,-0.1559653878211975,0.6891986727714539,0.4821428571428571,3.3869545459747314,0.7656147480010986
0.842319130897522,0.5758036375045776,0.26651549339294434,0.5700438022613525,0.4464285714285714,3.2485082149505615,0.6946067810058594
0.526532769203186,0.7405476570129395,-0.21401488780975342,0.5148606300354004,0.4821428571428571,3.174053430557251,0.6323870420455933
0.6811398267745972,0.661526620388031,0.019613206386566162,0.5263928174972534,0.4821428571428571,2.8245961666107178,0.6820369958877563
0.6804677248001099,0.7421131730079651,-0.061645448207855225,0.5542066693305969,0.4464285714285714,2.9714972972869873,0.6694614887237549
0.5918688774108887,0.7343007326126099,-0.1424318552017212,0.60008704662323,0.5714285714285714,3.091862678527832,0.6916813850402832
0.5523264408111572,0.9293173551559448,-0.3769909143447876,0.6322767734527588,0.5178571428571428,3.2218215465545654,0.7285592555999756
0.7897155284881592,0.6040410995483398,0.18567442893981934,0.5185356140136719,0.375,2.91860032081604,0.6433603763580322
0.7344117760658264,0.6883949041366577,0.0460168719291687,0.5261445045471191,0.5714285714285714,2.6638383865356445,0.650507926940918
0.6617360711097717,0.6558526754379272,0.005883395671844482,0.6542372703552246,0.4464285714285714,2.883833169937134,0.7476393580436707
0.8270996809005737,0.6561771631240845,0.17092251777648926,0.6483754515647888,0.4821428571428571,3.091338872909546,0.7324042320251465
0.7550618648529053,0.6637595891952515,0.09130227565765381,0.5352532267570496,0.5714285714285714,3.153654098510742,0.6605484485626221
0.7348722219467163,0.6072865724563599,0.12758564949035645,0.5842995643615723,0.4642857142857143,3.148622512817383,0.702978253364563
0.6224455833435059,0.6629221439361572,-0.04047656059265137,0.45157748460769653,0.5714285714285714,3.1690890789031982,0.5673134922981262
0.6985993981361389,0.7968555092811584,-0.09825611114501953,0.6580792665481567,0.4642857142857143,3.0263381004333496,0.7648114562034607
0.6914293766021729,0.7526166439056396,-0.0611872673034668,0.6287723779678345,0.5178571428571428,2.9688057899475098,0.7324762940406799
0.7690955400466919,0.676972508430481,0.09212303161621094,0.6406684517860413,0.4642857142857143,3.429396629333496,0.7346365451812744
0.7734091877937317,0.6110909581184387,0.16231822967529297,0.5045216083526611,0.4464285714285714,3.3060388565063477,0.6485589742660522
0.9423917531967163,0.6931259632110596,0.24926578998565674,0.4424474239349365,0.4464285714285714,3.4273793697357178,0.5647006034851074
0.6929628849029541,0.9007144570350647,-0.2077515721321106,0.5988167524337769,0.5535714285714286,3.511741876602173,0.7156233787536621
0.9146978855133057,0.49102023243904114,0.4236776530742645,0.5395216941833496,0.5,3.1805830001831055,0.6623374223709106
0.7555651664733887,0.6324788331985474,0.12308633327484131,0.6164357662200928,0.375,3.170870065689087,0.7367389798164368
0.7897704839706421,0.6700467467308044,0.11972373723983765,0.5130544304847717,0.5178571428571428,2.8111472129821777,0.6251492500305176
0.653388261795044,0.8084081411361694,-0.1550198793411255,0.6406023502349854,0.5357142857142857,3.0586938858032227,0.7354449033737183
0.5742706060409546,0.9717775583267212,-0.3975069522857666,0.6622087359428406,0.3928571428571429,2.7574164867401123,0.7370433211326599
0.7446660995483398,0.6222942471504211,0.1223718523979187,0.5753967761993408,0.4107142857142857,2.988731622695923,0.7021218538284302
0.6316869854927063,0.715265154838562,-0.08357816934585571,0.5136523246765137,0.5357142857142857,3.145461320877075,0.662386417388916
0.8303117752075195,0.6192230582237244,0.21108871698379517,0.6041311025619507,0.4642857142857143,3.0646252632141113,0.7327181100845337
0.8057831525802612,0.7089329957962036,0.09685015678405762,0.6105331778526306,0.4285714285714286,3.101985454559326,0.7041060924530029
0.8554461598396301,0.5448603630065918,0.31058579683303833,0.5728166699409485,0.3392857142857143,3.167701005935669,0.6916426420211792
0.6059110760688782,0.5304040312767029,0.07550704479217529,0.5838873386383057,0.5535714285714286,3.5129623413085938,0.6854977011680603
0.583041787147522,0.8748319745063782,-0.2917901873588562,0.618873119354248,0.5714285714285714,2.7903263568878174,0.6955586671829224
0.4797283411026001,0.6546366810798645,-0.1749083399772644,0.49417176842689514,0.5714285714285714,3.1615993976593018,0.581462025642395
0.9502298831939697,0.5698452591896057,0.380384624004364,0.48421889543533325,0.3928571428571429,2.81569766998291,0.5703922510147095
0.7416965365409851,0.749872088432312,-0.008175551891326904,0.564940333366394,0.4821428571428571,3.1756434440612793,0.6571208834648132
0.7390004992485046,0.6236897706985474,0.11531072854995728,0.49556398391723633,0.5357142857142857,3.399397373199463,0.6228524446487427
0.5314794778823853,0.787764310836792,-0.25628483295440674,0.4980478882789612,0.4642857142857143,3.250933885574341,0.6223721504211426
0.5365412831306458,0.7768490314483643,-0.2403077483177185,0.5296388864517212,0.4285714285714286,2.756009101867676,0.630864679813385
0.6716432571411133,0.7241377234458923,-0.05249446630477905,0.5179049968719482,0.5714285714285714,3.091731071472168,0.6224815845489502
0.853661060333252,0.7271126508712769,0.1265484094619751,0.5319250226020813,0.4642857142857143,3.002920389175415,0.6653444170951843
0.7261778116226196,0.6548905968666077,0.07128721475601196,0.5431588888168335,0.5,3.192321538925171,0.6454809904098511
0.6312293410301208,0.5866960883140564,0.04453325271606445,0.46465811133384705,0.5178571428571428,3.366128921508789,0.5459829568862915
0.6535815000534058,0.7430611252784729,-0.08947962522506714,0.5249384641647339,0.6071428571428572,3.153695821762085,0.6414088010787964
0.6569711565971375,0.8348122239112854,-0.17784106731414795,0.6209941506385803,0.5535714285714286,3.1765270233154297,0.698983907699585
0.7398668527603149,0.7342755794525146,0.005591273307800293,0.5771589279174805,0.4464285714285714,3.5363011360168457,0.6809095144271851
0.6005488038063049,0.9826839566230774,-0.38213515281677246,0.6592534780502319,0.5892857142857143,2.783726930618286,0.7500298023223877
0.7076678276062012,0.7213881611824036,-0.013720333576202393,0.5894684791564941,0.4642857142857143,3.1709017753601074,0.678182065486908
0.9142084121704102,0.6561719179153442,0.2580364942550659,0.48092031478881836,0.4821428571428571,2.7633559703826904,0.5879015326499939
0.7077864408493042,0.6133953928947449,0.09439104795455933,0.6297469139099121,0.6607142857142857,2.7348811626434326,0.7454406023025513
0.8284460306167603,0.6754489541053772,0.15299707651138306,0.48420894145965576,0.4285714285714286,3.1083016395568848,0.6397425532341003
0.8019693493843079,0.6333907842636108,0.16857856512069702,0.50971519947052,0.3928571428571429,3.6310856342315674,0.6362062692642212
0.6850241422653198,0.8774117231369019,-0.19238758087158203,0.6319850087165833,0.5535714285714286,2.799511194229126,0.7298918962478638
0.6894034147262573,0.6316169500350952,0.05778646469116211,0.4670293927192688,0.5178571428571428,2.9440054893493652,0.5294614434242249
0.6609578132629395,0.7272024154663086,-0.06624460220336914,0.5183497071266174,0.4107142857142857,3.2270572185516357,0.6528880596160889
0.759125828742981,0.5924211144447327,0.1667047142982483,0.48887860774993896,0.4107142857142857,3.3372159004211426,0.6358447074890137
0.7416529059410095,0.6059354543685913,0.1357174515724182,0.5710353851318359,0.5178571428571428,3.0928876399993896,0.6744493246078491
0.7477862238883972,0.7111369371414185,0.03664928674697876,0.581089437007904,0.5357142857142857,2.55405855178833,0.6713842153549194
0.9361005425453186,0.44352754950523376,0.49257299304008484,0.33023202419281006,0.3214285714285714,3.189612627029419,0.45506393909454346
0.7531337738037109,0.6872400045394897,0.06589376926422119,0.5751043558120728,0.5714285714285714,3.063305139541626,0.6899787187576294
0.930345892906189,0.6046046018600464,0.3257412910461426,0.49411553144454956,0.5,2.8989503383636475,0.6078945994377136
0.6282001733779907,0.5880671739578247,0.040132999420166016,0.5939961671829224,0.5535714285714286,3.3913097381591797,0.7246590852737427
0.63353431224823,0.6417691111564636,-0.008234798908233643,0.47319144010543823,0.4821428571428571,3.448129415512085,0.5829885601997375
0.6744545102119446,0.5386139154434204,0.13584059476852417,0.4191165864467621,0.5,2.93296480178833,0.5419623851776123
0.6750274896621704,0.8017593622207642,-0.12673187255859375,0.6503828167915344,0.5714285714285714,2.806328773498535,0.742059051990509
0.7554827928543091,0.7537922263145447,0.0016905665397644043,0.4952051341533661,0.4107142857142857,3.309314489364624,0.6192545294761658
0.7142796516418457,0.5609842538833618,0.1532953977584839,0.4199998676776886,0.5357142857142857,3.2318813800811768,0.5738153457641602
0.4593367576599121,0.8858164548873901,-0.426479697227478,0.5734558701515198,0.4821428571428571,3.164909839630127,0.6818875074386597
0.6301166415214539,0.9136697053909302,-0.2835530638694763,0.6153743863105774,0.4821428571428571,2.7379236221313477,0.7152506709098816
0.6453834176063538,0.5458689332008362,0.09951448440551758,0.407175749540329,0.5892857142857143,2.7246198654174805,0.517899751663208
0.567095160484314,0.8898886442184448,-0.32279348373413086,0.5780317783355713,0.5,2.856779098510742,0.6772372722625732
0.7949390411376953,0.642048716545105,0.15289032459259033,0.4876697361469269,0.5,3.0781197547912598,0.6166089773178101
0.48767465353012085,0.894402265548706,-0.4067276120185852,0.5835366249084473,0.4821428571428571,2.9972784519195557,0.6830888986587524
0.7425172328948975,0.7324682474136353,0.010048985481262207,0.5443726778030396,0.4821428571428571,2.932471752166748,0.6368444561958313
0.744233250617981,0.7082940936088562,0.035939157009124756,0.5801548957824707,0.4107142857142857,2.849848508834839,0.6449459791183472
0.7284070253372192,0.7476531267166138,-0.01924610137939453,0.5454405546188354,0.5178571428571428,2.9307188987731934,0.6482716798782349
0.7067621946334839,0.6121616363525391,0.09460055828094482,0.41596388816833496,0.4464285714285714,3.4019947052001953,0.5521331429481506
0.7727660536766052,0.7293757200241089,0.04339033365249634,0.5533317923545837,0.5,2.837890386581421,0.6692342758178711
0.6740427613258362,0.730387806892395,-0.05634504556655884,0.4888274669647217,0.4464285714285714,2.982124090194702,0.5722389221191406
0.5466583967208862,0.8153248429298401,-0.26866644620895386,0.5140753984451294,0.6071428571428572,3.0183145999908447,0.6544680595397949
0.756723165512085,0.7702494859695435,-0.013526320457458496,0.5699506402015686,0.4821428571428571,2.757434129714966,0.6442047357559204
0.6266473531723022,0.5293388962745667,0.0973084568977356,0.35090315341949463,0.5535714285714286,2.8373682498931885,0.44405198097229004
0.6321152448654175,0.7600630521774292,-0.12794780731201172,0.676433801651001,0.3571428571428571,2.92765212059021,0.7454274892807007
0.6903384327888489,0.8456944823265076,-0.1553560495376587,0.5329807996749878,0.3928571428571429,2.889584541320801,0.651869535446167
0.7446368932723999,0.6468154788017273,0.09782141447067261,0.617652177810669,0.4821428571428571,2.7500665187835693,0.7242745161056519
0.5762391090393066,0.8126233816146851,-0.23638427257537842,0.5115230083465576,0.5714285714285714,2.9794909954071045,0.6332513689994812
0.7342399954795837,0.7677617073059082,-0.03352171182632446,0.5450648069381714,0.4821428571428571,3.300147533416748,0.6706113815307617
0.5583239793777466,0.7599748373031616,-0.20165085792541504,0.5306851863861084,0.5178571428571428,3.1484808921813965,0.6621620655059814
0.6867353916168213,0.6980390548706055,-0.01130366325378418,0.5579646229743958,0.5535714285714286,2.753066062927246,0.6732397079467773
0.5070542097091675,0.8523188829421997,-0.3452646732330322,0.7019081711769104,0.6428571428571428,3.314028024673462,0.8151643872261047
1.0426030158996582,0.6933897137641907,0.34921330213546753,0.5614305138587952,0.5,3.4550061225891113,0.6902996897697449
0.8091567754745483,0.6539274454116821,0.1552293300628662,0.6621980667114258,0.4642857142857143,3.728835105895996,0.7613769769668579
0.6258630752563477,0.7482661008834839,-0.12240302562713623,0.6427674293518066,0.5357142857142857,3.1253163814544678,0.7503891587257385
0.6330660581588745,0.8304768800735474,-0.19741082191467285,0.5274122953414917,0.5892857142857143,2.8777413368225098,0.6126186847686768
0.7278436422348022,0.7816620469093323,-0.05381840467453003,0.6047381162643433,0.5,3.091034173965454,0.6705782413482666
0.3530479371547699,0.6824705004692078,-0.32942256331443787,0.43917959928512573,0.4464285714285714,2.8749494552612305,0.5412724018096924
0.6415849924087524,0.7021127939224243,-0.060527801513671875,0.6232876777648926,0.5357142857142857,3.0823631286621094,0.7035488486289978
0.7211037874221802,0.7517623901367188,-0.030658602714538574,0.5349395275115967,0.5,3.0012826919555664,0.6561301350593567
0.7102766036987305,0.8600110411643982,-0.14973443746566772,0.6464900970458984,0.6607142857142857,3.1044094562530518,0.7436513900756836
0.7779051661491394,0.8821195363998413,-0.1042143702507019,0.4649069607257843,0.5178571428571428,3.262453079223633,0.573993444442749
0.5027605295181274,0.9184391498565674,-0.41567862033843994,0.630855143070221,0.4821428571428571,3.1823275089263916,0.7527386546134949
0.7726507186889648,0.785524845123291,-0.012874126434326172,0.46586716175079346,0.5357142857142857,2.5549094676971436,0.6092590093612671
0.6559152603149414,0.7589702606201172,-0.10305500030517578,0.6909824013710022,0.5535714285714286,2.8123257160186768,0.7584306001663208
0.7999734878540039,0.6258431077003479,0.174130380153656,0.4694902300834656,0.4107142857142857,2.9759411811828613,0.6086940765380859
0.6732954978942871,0.9015130996704102,-0.22821760177612305,0.5901473164558411,0.5357142857142857,2.876347064971924,0.6850681304931641
0.6885851621627808,0.7751913070678711,-0.08660614490509033,0.41774147748947144,0.5714285714285714,3.6422107219696045,0.5931512117385864
0.8024351000785828,0.6330423951148987,0.16939270496368408,0.461385577917099,0.4642857142857143,3.1554460525512695,0.5704307556152344
0.5799346566200256,0.7898325324058533,-0.20989787578582764,0.5176636576652527,0.5178571428571428,2.4852025508880615,0.6536442637443542
0.8913085460662842,0.6483128070831299,0.2429957389831543,0.42630356550216675,0.5357142857142857,2.994143486022949,0.5573168396949768
0.6313949823379517,0.7838226556777954,-0.15242767333984375,0.5115039348602295,0.5357142857142857,2.987131118774414,0.6682819128036499
0.5471957325935364,0.9481782913208008,-0.4009825587272644,0.5440245866775513,0.5178571428571428,3.0790865421295166,0.6785081624984741
0.7100260257720947,0.6040811538696289,0.10594487190246582,0.5625640749931335,0.5535714285714286,3.3688948154449463,0.6752288341522217
0.6984680891036987,0.8035358190536499,-0.10506772994995117,0.4826088547706604,0.4107142857142857,2.878760814666748,0.6199967861175537
0.5734221935272217,0.7035436630249023,-0.13012146949768066,0.39961767196655273,0.5892857142857143,2.905458927154541,0.5407611131668091
0.8694750070571899,0.5541074275970459,0.31536757946014404,0.4359215497970581,0.4285714285714286,2.7903826236724854,0.5461958050727844
0.8030612468719482,0.6259618997573853,0.177099347114563,0.5044482946395874,0.5178571428571428,2.8191983699798584,0.6408820152282715
0.5067246556282043,0.8213443756103516,-0.3146197199821472,0.6180958151817322,0.4821428571428571,3.1155855655670166,0.6974421143531799
0.7683385014533997,0.6395612955093384,0.12877720594406128,0.4572712481021881,0.5892857142857143,2.7960686683654785,0.6021136045455933
0.6529986262321472,0.7610864639282227,-0.10808783769607544,0.5492291450500488,0.5357142857142857,2.6434431076049805,0.6822019815444946
0.7212719917297363,0.8182531595230103,-0.09698116779327393,0.6733001470565796,0.625,2.7553811073303223,0.760002851486206
0.743412971496582,0.7594047784805298,-0.015991806983947754,0.4942854344844818,0.5178571428571428,3.236111640930176,0.6357937455177307
0.7031323909759521,0.7008974552154541,0.002234935760498047,0.5455377697944641,0.4642857142857143,3.0976009368896484,0.6545093059539795
0.631813645362854,0.7362970113754272,-0.10448336601257324,0.5623874068260193,0.4285714285714286,2.9870388507843018,0.6682932376861572
0.7055357098579407,0.800000786781311,-0.09446507692337036,0.5349746346473694,0.5,2.889258861541748,0.7031651139259338
0.7445559501647949,0.7728278636932373,-0.028271913528442383,0.580649733543396,0.4642857142857143,3.1546006202697754,0.6537212133407593
0.9543334245681763,0.5713474154472351,0.38298600912094116,0.4719359576702118,0.5357142857142857,3.297112226486206,0.6070460677146912
1.0352363586425781,0.6037381887435913,0.4314981698989868,0.4495159983634949,0.4464285714285714,3.2261977195739746,0.5852723121643066
0.8031489849090576,0.5624458193778992,0.24070316553115845,0.4126012921333313,0.5714285714285714,2.5286600589752197,0.5358805060386658
0.7526755928993225,0.6087775230407715,0.14389806985855103,0.5239975452423096,0.4285714285714286,2.916275978088379,0.6546129584312439
0.6554368138313293,0.8972456455230713,-0.24180883169174194,0.6109189391136169,0.5535714285714286,2.8671693801879883,0.73692786693573
0.7796967625617981,0.7687127590179443,0.01098400354385376,0.6098618507385254,0.5892857142857143,3.219904661178589,0.7030768394470215
0.6885343790054321,0.607368528842926,0.0811658501625061,0.4477617144584656,0.5714285714285714,3.105957508087158,0.6156784892082214
0.5924081802368164,0.8155157566070557,-0.22310757637023926,0.5346493721008301,0.6071428571428572,3.146477460861206,0.6393898725509644
0.7561719417572021,0.7987045049667358,-0.04253256320953369,0.5014077425003052,0.4642857142857143,2.6709887981414795,0.6066984534263611
0.8092604875564575,0.7623659372329712,0.04689455032348633,0.6178879141807556,0.4464285714285714,3.065542697906494,0.7517943382263184
0.8722851872444153,0.5762216448783875,0.29606354236602783,0.4950588345527649,0.5357142857142857,3.0150747299194336,0.6060697436332703
1.0222183465957642,0.6456211805343628,0.37659716606140137,0.4934242069721222,0.6785714285714286,3.230512857437134,0.6391853094100952
0.5782327651977539,0.7929888963699341,-0.21475613117218018,0.5130447149276733,0.5357142857142857,3.2666730880737305,0.6303136944770813
0.571060299873352,0.8160805106163025,-0.24502021074295044,0.6316720247268677,0.4642857142857143,3.396085500717163,0.7395849227905273
1.0038478374481201,0.4812712073326111,0.522576630115509,0.36335402727127075,0.5714285714285714,3.3757882118225098,0.5156709551811218
0.8725329041481018,0.6312520503997803,0.24128085374832153,0.4566277265548706,0.6071428571428572,2.937019109725952,0.616200864315033
0.6785455942153931,0.9417895078659058,-0.2632439136505127,0.6436333060264587,0.5178571428571428,2.89990496635437,0.7419008016586304
0.6518741250038147,0.9248925447463989,-0.27301841974258423,0.6009424924850464,0.5178571428571428,2.9281351566314697,0.6844263076782227
0.9579066634178162,0.7131331562995911,0.2447735071182251,0.5129381418228149,0.4285714285714286,3.3384854793548584,0.6371371150016785
0.6128527522087097,0.921670138835907,-0.30881738662719727,0.5562640428543091,0.5357142857142857,3.0967371463775635,0.658211350440979
0.7264465093612671,0.8299234509468079,-0.10347694158554077,0.6300367116928101,0.5,2.715627670288086,0.7384040355682373
0.6759279370307922,0.5774909257888794,0.09843701124191284,0.3824422359466553,0.4642857142857143,3.2121710777282715,0.4911118745803833
0.5753335952758789,1.0889110565185547,-0.5135774612426758,0.6349942684173584,0.5714285714285714,2.888395309448242,0.7428545355796814
0.821418285369873,0.7322518825531006,0.08916640281677246,0.5529011487960815,0.4464285714285714,2.6943013668060303,0.6649247407913208
1.0922085046768188,0.6321022510528564,0.4601062536239624,0.5015912055969238,0.4464285714285714,2.872710943222046,0.6778354644775391
0.7206921577453613,0.7512814998626709,-0.03058934211730957,0.5208804607391357,0.4642857142857143,3.1160173416137695,0.6388052701950073
0.7203876972198486,0.9780470132827759,-0.25765931606292725,0.6074448227882385,0.4285714285714286,2.9420864582061768,0.723859429359436
0.7469391822814941,0.9066179990768433,-0.15967881679534912,0.6560492515563965,0.4642857142857143,2.9707772731781006,0.7738197445869446
1.0102750062942505,0.6740773916244507,0.3361976146697998,0.588833212852478,0.5,3.2953572273254395,0.726099967956543
0.6979688405990601,0.8261251449584961,-0.12815630435943604,0.5456445217132568,0.5178571428571428,3.0557026863098145,0.6891645193099976
0.8222887516021729,0.6497194766998291,0.17256927490234375,0.5412644743919373,0.4285714285714286,3.118773937225342,0.673188328742981
0.9171217679977417,0.5690991878509521,0.34802258014678955,0.4609765410423279,0.4464285714285714,3.043519973754883,0.5972157716751099
0.8425676226615906,0.7165523767471313,0.12601524591445923,0.43342167139053345,0.4642857142857143,3.156687021255493,0.547273576259613
0.8579828143119812,0.7673710584640503,0.09061175584793091,0.5431159138679504,0.4285714285714286,3.361536741256714,0.6993283033370972
0.9246500730514526,0.7257190942764282,0.19893097877502441,0.4755113124847412,0.5357142857142857,3.2932732105255127,0.6381714940071106
0.7153767943382263,0.6103529334068298,0.10502386093139648,0.5778317451477051,0.5892857142857143,2.4391584396362305,0.7030442357063293
0.7161547541618347,0.9377857446670532,-0.2216309905052185,0.6233957409858704,0.4642857142857143,2.881190776824951,0.6953550577163696
0.9869073033332825,0.8086540699005127,0.17825323343276978,0.6341599225997925,0.5535714285714286,2.9666056632995605,0.782490611076355
0.7292221784591675,0.8822320699691772,-0.15300989151000977,0.5865998268127441,0.5892857142857143,3.0050153732299805,0.7139434814453125
0.9090021848678589,0.7235774397850037,0.18542474508285522,0.630792498588562,0.5178571428571428,2.8977131843566895,0.7445493936538696
0.5985569953918457,0.6913004517555237,-0.09274345636367798,0.5563352108001709,0.5357142857142857,3.033677577972412,0.6638187170028687
0.6862797737121582,0.9240565299987793,-0.2377767562866211,0.6861584186553955,0.4821428571428571,3.601242780685425,0.7614403963088989
0.6314013004302979,0.8918434977531433,-0.26044219732284546,0.6741124391555786,0.4464285714285714,3.7176311016082764,0.7599412202835083
0.7523778080940247,0.7212722301483154,0.03110557794570923,0.6029831171035767,0.5357142857142857,3.0019876956939697,0.6942769885063171
0.839743971824646,0.8208985328674316,0.018845438957214355,0.4868301451206207,0.4107142857142857,3.2316195964813232,0.6107388138771057
1.116891622543335,0.4393450915813446,0.6775465309619904,0.371168851852417,0.4107142857142857,2.9679977893829346,0.5194534659385681
0.8943530917167664,0.6933489441871643,0.20100414752960205,0.403507262468338,0.5357142857142857,3.0195603370666504,0.5107752084732056
0.7247051000595093,0.7966384291648865,-0.0719333291053772,0.5664386749267578,0.5357142857142857,3.528486967086792,0.6889933347702026
0.8208664655685425,0.865038275718689,-0.044171810150146484,0.5933815240859985,0.3928571428571429,2.774703025817871,0.697812020778656
0.5882577896118164,1.0244979858398438,-0.43624019622802734,0.6051986813545227,0.5535714285714286,3.229013442993164,0.6923157572746277
0.8551119565963745,0.7190871238708496,0.1360248327255249,0.6023681163787842,0.4821428571428571,2.9445316791534424,0.7203109264373779
0.7223811149597168,0.54630446434021,0.17607665061950684,0.30830270051956177,0.5714285714285714,3.104374885559082,0.4998599588871002
0.6352673768997192,0.7093809843063354,-0.07411360740661621,0.5995029211044312,0.5,2.7405827045440674,0.7392963767051697
0.8416153192520142,0.5004419088363647,0.3411734104156494,0.4275003671646118,0.4107142857142857,2.9792001247406006,0.5788229703903198
0.9708415865898132,0.5782414674758911,0.3926001191139221,0.448568731546402,0.5,2.9600415229797363,0.5869282484054565
0.8702012300491333,0.7237353324890137,0.14646589756011963,0.6231178045272827,0.625,2.870046615600586,0.7353338599205017
0.5962800979614258,0.6892389059066772,-0.09295880794525146,0.5493238568305969,0.4107142857142857,2.48553729057312,0.700982928276062
0.9093316793441772,0.6485669016838074,0.2607647776603699,0.5298625230789185,0.4821428571428571,3.1083624362945557,0.6368875503540039
0.9175313115119934,0.6904469728469849,0.22708433866500854,0.45391392707824707,0.5178571428571428,3.360386371612549,0.5950204133987427
0.7280998229980469,0.8242197036743164,-0.09611988067626953,0.556130051612854,0.5535714285714286,3.5300936698913574,0.665716826915741
0.722603976726532,0.7670908570289612,-0.0444868803024292,0.56205153465271,0.5892857142857143,3.230363368988037,0.6905139684677124
0.778240442276001,0.48344686627388,0.29479357600212097,0.4204813241958618,0.4285714285714286,3.163287401199341,0.5776056051254272
0.9338204860687256,0.7729795575141907,0.1608409285545349,0.5110507011413574,0.6428571428571428,2.9044647216796875,0.6556042432785034
0.908139169216156,0.4836033880710602,0.4245357811450958,0.4189905524253845,0.4464285714285714,3.0039587020874023,0.6004961729049683
0.9406412243843079,0.6661820411682129,0.27445918321609497,0.47204551100730896,0.5,2.7185120582580566,0.6256202459335327
0.6967554092407227,0.7599457502365112,-0.06319034099578857,0.5180807113647461,0.5714285714285714,2.883676767349243,0.6565778255462646
0.755029022693634,0.8143839836120605,-0.059354960918426514,0.6364059448242188,0.5,3.0306434631347656,0.712039589881897
0.7568351030349731,0.7169551849365234,0.03987991809844971,0.6552113890647888,0.4464285714285714,3.296447515487671,0.7317852973937988
0.8374460935592651,0.5785039663314819,0.2589421272277832,0.5142131447792053,0.3928571428571429,3.2927956581115723,0.6417607069015503
0.9697016477584839,0.6419562101364136,0.3277454376220703,0.4085147976875305,0.5,3.099622964859009,0.578916072845459
0.800510048866272,0.8704622387886047,-0.06995218992233276,0.6124809980392456,0.4821428571428571,2.9403514862060547,0.7383121252059937
0.7368004322052002,0.6300739049911499,0.10672652721405029,0.5221813917160034,0.4642857142857143,3.2445461750030518,0.6363246440887451
0.6528278589248657,0.9608867168426514,-0.30805885791778564,0.5811306834220886,0.5178571428571428,3.096649408340454,0.7300886511802673
0.8158122301101685,0.7400465607643127,0.07576566934585571,0.6646431088447571,0.5,2.5893163681030273,0.7770634889602661
0.7208058834075928,0.9204186201095581,-0.19961273670196533,0.6132057309150696,0.6428571428571428,2.8233425617218018,0.7515348196029663
1.075944185256958,0.6322203874588013,0.44372379779815674,0.5286635756492615,0.3928571428571429,2.994760036468506,0.6770972013473511
0.8329265117645264,0.6832549571990967,0.1496715545654297,0.5018628835678101,0.5535714285714286,3.1027727127075195,0.667108416557312
0.6445738673210144,0.896689772605896,-0.2521159052848816,0.5873180627822876,0.5178571428571428,2.8856093883514404,0.7187215089797974
0.7163128852844238,0.8283533453941345,-0.1120404601097107,0.5778182148933411,0.4642857142857143,2.9862327575683594,0.7083598375320435
0.7296485900878906,0.7362980842590332,-0.006649494171142578,0.6233429908752441,0.4285714285714286,2.9638352394104004,0.7019107937812805
0.918287992477417,0.692442774772644,0.22584521770477295,0.4957045614719391,0.4821428571428571,2.829697847366333,0.6318443417549133
0.616870641708374,0.8995234966278076,-0.2826528549194336,0.693392276763916,0.4464285714285714,2.8658969402313232,0.8002631664276123
0.8457598686218262,0.7232671976089478,0.12249267101287842,0.6075341701507568,0.5357142857142857,2.7717466354370117,0.7283851504325867
0.7995367050170898,0.7198776006698608,0.079659104347229,0.651045560836792,0.5,3.143502712249756,0.7551278471946716
0.7336496710777283,0.6619139909744263,0.071735680103302,0.5911439657211304,0.5892857142857143,3.0996062755584717,0.6937682628631592
0.8957359790802002,0.7809049487113953,0.11483103036880493,0.6399011015892029,0.5,2.6665027141571045,0.7100417613983154
0.5640854835510254,0.6413633823394775,-0.07727789878845215,0.48843488097190857,0.4821428571428571,3.0228517055511475,0.6345746517181396
0.8729408383369446,0.635189414024353,0.23775142431259155,0.4811113476753235,0.3571428571428571,2.7925846576690674,0.6407786011695862
0.7792119979858398,0.8232889771461487,-0.04407697916030884,0.5564743876457214,0.5892857142857143,3.014467239379883,0.7013218402862549
0.8208845257759094,0.6701992750167847,0.15068525075912476,0.630928099155426,0.5178571428571428,2.8206372261047363,0.7141659259796143
1.0257163047790527,0.5814429521560669,0.44427335262298584,0.5115721821784973,0.625,2.9468369483947754,0.6458028554916382
0.8283690214157104,0.694121241569519,0.1342477798461914,0.5297598838806152,0.4821428571428571,2.9894464015960693,0.7000952959060669
0.8583471775054932,0.6825618743896484,0.17578530311584473,0.5540406703948975,0.4821428571428571,2.7756552696228027,0.6710861921310425
0.6865008473396301,0.7225965261459351,-0.03609567880630493,0.6027873158454895,0.625,3.052386522293091,0.7114133238792419
0.7738184332847595,0.801178514957428,-0.027360081672668457,0.5359313488006592,0.4821428571428571,3.6450843811035156,0.6564780473709106
0.7362246513366699,0.6579217910766602,0.07830286026000977,0.48747098445892334,0.5357142857142857,3.204214334487915,0.5977209210395813
0.6171616911888123,0.9925278425216675,-0.3753661513328552,0.6623376607894897,0.625,3.499488592147827,0.7655662298202515
0.7545424103736877,0.7186825275421143,0.035859882831573486,0.6256653070449829,0.375,3.1954140663146973,0.7235668301582336
0.7195577621459961,0.7885801792144775,-0.06902241706848145,0.5631992816925049,0.5357142857142857,3.1066911220550537,0.6920889019966125
0.8927060961723328,0.6074801683425903,0.28522592782974243,0.47452807426452637,0.4285714285714286,3.108055353164673,0.6148512363433838
0.8220847845077515,0.6833407878875732,0.13874399662017822,0.5428690314292908,0.5535714285714286,2.7546989917755127,0.6667487621307373
0.7026304602622986,0.7357606887817383,-0.0331302285194397,0.5097603797912598,0.4285714285714286,2.4878127574920654,0.624586284160614
0.6229164600372314,0.7101574540138245,-0.08724099397659302,0.5427331924438477,0.5,3.2676286697387695,0.6794707179069519
0.6010028123855591,0.7721248865127563,-0.17112207412719727,0.6159049272537231,0.6428571428571428,3.2916483879089355,0.7376878261566162
0.7265439629554749,0.6250452995300293,0.10149866342544556,0.498291939496994,0.5892857142857143,3.1750500202178955,0.6308321356773376
0.7599035501480103,0.8827846050262451,-0.12288105487823486,0.5684906840324402,0.5714285714285714,3.061476469039917,0.7104637622833252
0.7227093577384949,0.7519000768661499,-0.02919071912765503,0.5774176120758057,0.5178571428571428,3.432720184326172,0.6541227102279663
0.809242844581604,0.3858311176300049,0.4234117269515991,0.3508751392364502,0.5178571428571428,2.7145049571990967,0.4493288993835449
0.550555408000946,0.7453678846359253,-0.19481247663497925,0.47414717078208923,0.5535714285714286,2.827904462814331,0.5915790796279907
0.8039702773094177,0.6340538859367371,0.16991639137268066,0.4399181604385376,0.5,2.8028783798217773,0.5955721735954285
0.8655385971069336,0.7062102556228638,0.15932834148406982,0.41109853982925415,0.4821428571428571,2.6745738983154297,0.5934528112411499
0.9629197120666504,0.658150315284729,0.3047693967819214,0.5015735030174255,0.4642857142857143,3.4069695472717285,0.6297088861465454
0.8135656118392944,0.7594584226608276,0.0541071891784668,0.5674695372581482,0.4107142857142857,3.1968092918395996,0.6619644165039062
0.5548655390739441,0.721489667892456,-0.16662412881851196,0.5973256826400757,0.4285714285714286,2.5941569805145264,0.6872999668121338
0.6895063519477844,0.7274826169013977,-0.03797626495361328,0.6033840775489807,0.4285714285714286,3.0230720043182373,0.6808087229728699
0.8709973096847534,0.5719098448753357,0.2990874648094177,0.43835538625717163,0.4642857142857143,2.83408522605896,0.5533890724182129
0.6335852146148682,0.8885824680328369,-0.25499725341796875,0.5090909004211426,0.5,3.1741976737976074,0.6089563965797424
0.8742018938064575,0.48878952860832214,0.3854123651981354,0.4172420799732208,0.4285714285714286,3.285236358642578,0.5316401720046997
0.672041654586792,0.6844832897186279,-0.012441635131835938,0.5011029243469238,0.5,3.322784900665283,0.6203944683074951
0.500209629535675,1.0159485340118408,-0.5157389044761658,0.6638690829277039,0.5535714285714286,3.3386037349700928,0.7769381999969482
0.5473114252090454,0.9815176129341125,-0.43420618772506714,0.5612080693244934,0.4642857142857143,2.8887174129486084,0.6640004515647888
0.6623831987380981,0.6397063732147217,0.022676825523376465,0.4729154109954834,0.5178571428571428,3.128460645675659,0.5763232707977295
0.6826525926589966,0.8529959321022034,-0.1703433394432068,0.5539472699165344,0.6607142857142857,2.961829423904419,0.6865615248680115
0.8715069890022278,0.6468719840049744,0.22463500499725342,0.44608068466186523,0.5178571428571428,2.878326416015625,0.5738730430603027
0.5352926254272461,0.798142671585083,-0.2628500461578369,0.6085954308509827,0.4821428571428571,3.143051862716675,0.6899987459182739
0.8015776872634888,0.7857722043991089,0.015805482864379883,0.5991111993789673,0.4464285714285714,3.009211301803589,0.6755860447883606
0.7542310357093811,0.729413628578186,0.02481740713119507,0.5565861463546753,0.4821428571428571,3.0672271251678467,0.6725225448608398
0.37467241287231445,0.9269945621490479,-0.5523221492767334,0.6467270851135254,0.4107142857142857,3.4081871509552,0.7441331148147583
0.7847846746444702,0.7738447189331055,0.010939955711364746,0.5853074789047241,0.4285714285714286,3.0866148471832275,0.680864691734314
0.6018673181533813,0.866026759147644,-0.2641594409942627,0.6321049332618713,0.5892857142857143,2.9152474403381348,0.7132141590118408
0.8101571798324585,0.5435457825660706,0.26661139726638794,0.4923667311668396,0.4464285714285714,3.197277307510376,0.5992772579193115
0.7590779066085815,0.5739362835884094,0.18514162302017212,0.4696028530597687,0.4107142857142857,2.995157480239868,0.6325271725654602
0.7104379534721375,0.7502862215042114,-0.039848268032073975,0.5359951257705688,0.4285714285714286,2.880892038345337,0.6481555700302124
0.7185205221176147,0.669924795627594,0.04859572649002075,0.43077483773231506,0.4285714285714286,3.456594228744507,0.5916745066642761
0.6939735412597656,0.867336630821228,-0.1733630895614624,0.4835788309574127,0.6071428571428572,3.095649003982544,0.6073956489562988
0.7546459436416626,0.6422556638717651,0.11239027976989746,0.5149914026260376,0.4464285714285714,2.9892115592956543,0.64957594871521
0.8509910106658936,0.7182289361953735,0.13276207447052002,0.516568660736084,0.4821428571428571,2.9130613803863525,0.6108536124229431
0.7959020733833313,0.5498524308204651,0.2460496425628662,0.4346933960914612,0.4107142857142857,2.625795841217041,0.5652971267700195
0.5758994817733765,0.7145222425460815,-0.13862276077270508,0.4908098578453064,0.4821428571428571,2.911806583404541,0.5699506402015686
0.6856215000152588,0.7526528835296631,-0.0670313835144043,0.5768787264823914,0.5178571428571428,3.2062106132507324,0.6676911115646362
0.8459233045578003,0.6952791213989258,0.1506441831588745,0.6541743278503418,0.4464285714285714,2.8803558349609375,0.746891975402832
0.8273096084594727,0.6941478252410889,0.1331617832183838,0.5229771733283997,0.5892857142857143,2.835937261581421,0.6202124357223511
0.45256760716438293,0.7733796834945679,-0.32081207633018494,0.4135369062423706,0.4642857142857143,2.7820208072662354,0.5700620412826538
0.9769401550292969,0.5407748818397522,0.4361652731895447,0.47202199697494507,0.4642857142857143,3.0136735439300537,0.6175796985626221
0.8504233956336975,0.6034741401672363,0.24694925546646118,0.4656637907028198,0.4464285714285714,2.732941150665283,0.5855201482772827
0.8821959495544434,0.5921338200569153,0.2900621294975281,0.5400451421737671,0.3928571428571429,2.8472306728363037,0.6617140769958496
1.1239970922470093,0.8943583965301514,0.2296386957168579,0.7520520687103271,0.625,2.817164421081543,0.8092560172080994
1.0620779991149902,1.137293815612793,-0.07521581649780273,0.7163785696029663,0.5,3.0431463718414307,0.7621535062789917
1.2906643152236938,0.6372025012969971,0.6534618139266968,0.8149946928024292,0.375,2.812483549118042,0.895067036151886
1.2614450454711914,0.9128453135490417,0.34859973192214966,0.8477356433868408,0.4285714285714286,2.7289843559265137,0.9065898656845093
1.1006925106048584,0.8352305889129639,0.26546192169189453,0.6626618504524231,0.5178571428571428,2.3779079914093018,0.7214924693107605
0.9935539960861206,0.5727770924568176,0.420776903629303,0.6094161868095398,0.4107142857142857,3.253067970275879,0.6857101917266846
1.2015085220336914,0.9058740139007568,0.29563450813293457,0.7411118745803833,0.4821428571428571,3.1153433322906494,0.8232899308204651
0.9430241584777832,0.7502142190933228,0.19280993938446045,0.6840507388114929,0.4285714285714286,3.218716859817505,0.7925350666046143
0.702921986579895,1.0919437408447266,-0.38902175426483154,0.74664705991745,0.6071428571428572,3.1578965187072754,0.8373649716377258
0.7709213495254517,0.965043306350708,-0.19412195682525635,0.9338446855545044,0.4642857142857143,3.091696262359619,0.9687948822975159
0.6644145250320435,0.8974000811576843,-0.23298555612564087,0.7566149234771729,0.5357142857142857,3.2270376682281494,0.8554563522338867
0.9003344774246216,0.7744404077529907,0.12589406967163086,0.6882245540618896,0.5535714285714286,2.9774370193481445,0.7860214710235596
1.1278351545333862,0.8789032697677612,0.248931884765625,0.6441651582717896,0.4821428571428571,3.145247220993042,0.7564448714256287
0.8685742616653442,0.7116008996963501,0.15697336196899414,0.8070448637008667,0.4642857142857143,3.043839454650879,0.8692137598991394
0.8966894149780273,0.6995980739593506,0.19709134101867676,0.8128179311752319,0.5535714285714286,3.256622314453125,0.8811308145523071
0.9510033130645752,0.661344587802887,0.28965872526168823,0.7399845123291016,0.4285714285714286,3.410323143005371,0.821621298789978
0.8324489593505859,0.8300771117210388,0.002371847629547119,0.7308968901634216,0.5,3.0666236877441406,0.8275452852249146
0.8677883148193359,0.7355661392211914,0.13222217559814453,0.8506462574005127,0.5357142857142857,2.9806430339813232,0.8963556289672852
0.6487775444984436,0.9988678693771362,-0.3500903248786926,0.7721956968307495,0.4821428571428571,3.459284782409668,0.8631671667098999
0.5901751518249512,1.047842264175415,-0.45766711235046387,0.8063076734542847,0.4285714285714286,3.051236152648926,0.9235851168632507
0.6781506538391113,0.9619474411010742,-0.2837967872619629,0.9198398590087891,0.625,2.796207904815674,0.9809433221817017
0.7997565865516663,0.8893675804138184,-0.0896109938621521,0.8495528697967529,0.4821428571428571,2.474156141281128,0.934786856174469
0.7533363103866577,0.6771535873413086,0.07618272304534912,0.7532382011413574,0.5178571428571428,3.086937427520752,0.8580952882766724
0.7982603907585144,0.7558568120002747,0.042403578758239746,0.7241960763931274,0.4464285714285714,3.520080327987671,0.824561595916748
0.798236072063446,0.6578412055969238,0.14039486646652222,0.7047199010848999,0.4642857142857143,2.991833448410034,0.7967274188995361
0.9332034587860107,0.47463351488113403,0.4585699439048767,0.6099770069122314,0.4821428571428571,3.0424857139587402,0.7252970337867737
0.6490767002105713,0.8856924772262573,-0.23661577701568604,0.7569249868392944,0.5535714285714286,3.0406405925750732,0.8454180955886841
0.8017172813415527,0.7181359529495239,0.08358132839202881,0.6747943758964539,0.3571428571428571,3.409956455230713,0.7534840106964111
0.5926262736320496,0.8913525342941284,-0.29872626066207886,0.7001253366470337,0.4464285714285714,2.8967361450195312,0.7656927108764648
0.8711599707603455,0.7219451069831848,0.14921486377716064,0.7748157978057861,0.4285714285714286,2.8636536598205566,0.8674843907356262
0.9442455768585205,0.7821893692016602,0.16205620765686035,0.8107746243476868,0.4642857142857143,3.4622645378112793,0.8984951972961426
0.7195020914077759,0.8575578331947327,-0.1380557417869568,0.6494320631027222,0.5,3.0632190704345703,0.7403813004493713
0.8135089874267578,0.6931644678115845,0.12034451961517334,0.6587469577789307,0.3928571428571429,3.1383955478668213,0.8179166316986084
0.7758426666259766,0.8041487336158752,-0.02830606698989868,0.6970663070678711,0.3928571428571429,3.4135560989379883,0.7825326919555664
0.8985830545425415,0.8671197891235352,0.03146326541900635,0.6349467039108276,0.4821428571428571,3.4792463779449463,0.7120122313499451
0.9526805281639099,1.0116287469863892,-0.05894821882247925,0.8676396012306213,0.5714285714285714,3.2751431465148926,0.8988898396492004
0.9078555107116699,0.7834491729736328,0.12440633773803711,0.6387612819671631,0.5,3.05767560005188,0.7127707600593567
0.9037052392959595,0.8979490995407104,0.0057561397552490234,0.6581074595451355,0.4642857142857143,3.2900185585021973,0.7280479073524475
1.0878409147262573,0.8276789784431458,0.2601619362831116,0.7029949426651001,0.4821428571428571,2.870717763900757,0.7794640064239502
1.0477700233459473,0.7617866396903992,0.2859833836555481,0.5664528012275696,0.3392857142857143,2.5090324878692627,0.668433666229248
1.1164791584014893,0.843451738357544,0.2730274200439453,0.6076865196228027,0.3928571428571429,2.839456796646118,0.6929756999015808
0.7786896228790283,1.087714433670044,-0.3090248107910156,0.7481476068496704,0.5535714285714286,2.96707820892334,0.8331584930419922
0.8826961517333984,0.7947342991828918,0.08796185255050659,0.6686608195304871,0.5357142857142857,2.564413547515869,0.7544314861297607
0.8171762228012085,0.9073958992958069,-0.09021967649459839,0.6105258464813232,0.5892857142857143,3.042062759399414,0.7295533418655396
0.5479751229286194,0.9311532974243164,-0.383178174495697,0.5306563377380371,0.5892857142857143,3.2723474502563477,0.6638901233673096
0.901493489742279,1.0912443399429321,-0.18975085020065308,0.7109122276306152,0.5714285714285714,3.1942520141601562,0.779178261756897
0.9568251967430115,0.8244025707244873,0.13242262601852417,0.7523680925369263,0.5892857142857143,3.075467348098755,0.8131502866744995
0.8403596878051758,1.1027541160583496,-0.26239442825317383,0.6282088756561279,0.5714285714285714,3.2993435859680176,0.7069224119186401
0.9425525665283203,0.848503053188324,0.09404951333999634,0.5701060891151428,0.5535714285714286,3.028648853302002,0.6542395353317261
0.8371140956878662,0.6480541229248047,0.18905997276306152,0.45050081610679626,0.4821428571428571,2.729562520980835,0.5344833135604858
1.1573961973190308,0.5522912740707397,0.605104923248291,0.5492593050003052,0.4464285714285714,2.9055330753326416,0.6448858976364136
0.6899533867835999,0.8017892837524414,-0.11183589696884155,0.4832632839679718,0.5892857142857143,2.966200590133667,0.5822747945785522
0.9042578935623169,0.7910319566726685,0.11322593688964844,0.5580761432647705,0.5357142857142857,3.1967432498931885,0.6664018034934998
0.7154524326324463,0.6905217170715332,0.024930715560913086,0.6112016439437866,0.5535714285714286,3.0538430213928223,0.6794353723526001
0.9992841482162476,0.8588228225708008,0.14046132564544678,0.6859395503997803,0.5892857142857143,3.123408794403076,0.7362654209136963
0.8560512065887451,0.9009348154067993,-0.0448836088180542,0.6069643497467041,0.5535714285714286,3.0181779861450195,0.6739252209663391
0.6511240005493164,0.922585666179657,-0.2714616656303406,0.69435715675354,0.5,3.3318424224853516,0.7957320213317871
0.5165640115737915,0.8210575580596924,-0.3044935464859009,0.6313661336898804,0.5178571428571428,3.3532938957214355,0.7492029070854187
0.7960962057113647,1.0307596921920776,-0.2346634864807129,0.6953003406524658,0.4821428571428571,3.2454702854156494,0.7797271609306335
0.6022661328315735,0.7465448379516602,-0.14427870512008667,0.5829046964645386,0.3928571428571429,3.019148111343384,0.6951999664306641
0.9772364497184753,0.6485137343406677,0.3287227153778076,0.5054875612258911,0.4642857142857143,3.2636287212371826,0.6238182783126831
0.7132061719894409,1.0934040546417236,-0.3801978826522827,0.765134334564209,0.5,2.993945360183716,0.8402277231216431
0.9529828429222107,0.5587288737297058,0.3942539691925049,0.4909800887107849,0.4285714285714286,2.9827864170074463,0.5855029225349426
0.8018698692321777,0.8280393481254578,-0.02616947889328003,0.5955626964569092,0.5892857142857143,2.9346420764923096,0.7287354469299316
0.7245590686798096,1.1242766380310059,-0.3997175693511963,0.6250855326652527,0.5178571428571428,2.948805093765259,0.7098441123962402
0.7804280519485474,0.9916054010391235,-0.21117734909057617,0.78081214427948,0.4107142857142857,2.7725889682769775,0.8387733101844788
0.7491790056228638,0.76179039478302,-0.01261138916015625,0.6845695376396179,0.4642857142857143,2.513054132461548,0.7772094011306763
1.0336108207702637,0.6658539772033691,0.36775684356689453,0.5551334619522095,0.3571428571428571,2.9359216690063477,0.6498000621795654
0.7842069864273071,1.0473204851150513,-0.26311349868774414,0.7573534250259399,0.625,2.6480090618133545,0.8320533037185669
0.7816576957702637,0.9035545587539673,-0.12189686298370361,0.6633099317550659,0.4285714285714286,2.822464942932129,0.7641323804855347
0.9072946310043335,0.901347279548645,0.0059473514556884766,0.6689701676368713,0.4464285714285714,2.681598663330078,0.7508310675621033
0.6802321672439575,1.1969314813613892,-0.5166993141174316,0.808842658996582,0.5357142857142857,3.1099588871002197,0.8541615009307861
0.5985385179519653,0.8356544375419617,-0.23711591958999634,0.6458338499069214,0.5357142857142857,2.957054853439331,0.7413873076438904
0.7879900932312012,0.7714619040489197,0.016528189182281494,0.5697953701019287,0.5178571428571428,2.613929033279419,0.6430854797363281
0.8765910267829895,0.9521839618682861,-0.07559293508529663,0.6971011161804199,0.4821428571428571,2.784482717514038,0.7695637941360474
0.8310216069221497,0.8322044014930725,-0.0011827945709228516,0.6170783042907715,0.4821428571428571,3.5213866233825684,0.7350471019744873
0.9006806015968323,0.7868509888648987,0.1138296127319336,0.5672829151153564,0.5357142857142857,3.298168659210205,0.6345168352127075
0.7201104164123535,0.5971017479896545,0.12300866842269897,0.5686636567115784,0.5714285714285714,2.48463773727417,0.7047416567802429
0.868852972984314,0.7568021416664124,0.11205083131790161,0.5909749865531921,0.5,3.3984577655792236,0.6600694060325623
0.9282487034797668,0.7074543237686157,0.22079437971115112,0.6110775470733643,0.4821428571428571,2.979311227798462,0.7203935980796814
0.973910927772522,0.7050338983535767,0.2688770294189453,0.516441822052002,0.4642857142857143,3.2110702991485596,0.5985939502716064
0.8907417058944702,0.8299098014831543,0.06083190441131592,0.617599606513977,0.5892857142857143,3.387364387512207,0.673823356628418
0.8129775524139404,0.8715677261352539,-0.05859017372131348,0.5783836841583252,0.4464285714285714,2.797525405883789,0.6482281684875488
0.8921198844909668,0.8505248427391052,0.04159504175186157,0.7122220993041992,0.5,3.0278210639953613,0.8097818493843079
0.5694420337677002,0.9762556552886963,-0.4068136215209961,0.6808395981788635,0.4107142857142857,3.2314460277557373,0.7398157119750977
0.850462794303894,0.95091712474823,-0.10045433044433594,0.7688599228858948,0.4642857142857143,3.390639305114746,0.8466681241989136
0.8296345472335815,0.9220074415206909,-0.09237289428710938,0.6518203616142273,0.5357142857142857,3.2937233448028564,0.7512426376342773
0.6341555714607239,0.6747657060623169,-0.04061013460159302,0.6609822511672974,0.4642857142857143,3.108548402786255,0.7534279227256775
0.7972180247306824,0.7383249998092651,0.058893024921417236,0.6850435733795166,0.5178571428571428,2.969191551208496,0.7537746429443359
0.9191057085990906,0.8364748954772949,0.08263081312179565,0.7901192903518677,0.4464285714285714,3.2700555324554443,0.832051694393158
0.9830302000045776,0.8587157726287842,0.12431442737579346,0.6837756633758545,0.4821428571428571,3.188804864883423,0.7530688047409058
0.9843881726264954,0.531261682510376,0.4531264901161194,0.6049039363861084,0.5892857142857143,3.430021286010742,0.7192065119743347
0.9417667984962463,0.7953811287879944,0.14638566970825195,0.6944599151611328,0.3928571428571429,3.2810285091400146,0.7723774313926697
0.6473152041435242,1.1144874095916748,-0.46717220544815063,0.7209747433662415,0.5535714285714286,3.0917623043060303,0.7696513533592224
0.8039661645889282,0.6012831330299377,0.20268303155899048,0.5719166994094849,0.6071428571428572,3.2796339988708496,0.7051585912704468
0.6764370203018188,1.002318263053894,-0.3258812427520752,0.7226042151451111,0.5714285714285714,2.599036693572998,0.7876688241958618
1.0062557458877563,0.6735334396362305,0.3327223062515259,0.6498936414718628,0.4464285714285714,3.0897576808929443,0.7291428446769714
0.7955414056777954,0.7730563282966614,0.022485077381134033,0.6569901704788208,0.4642857142857143,3.2357373237609863,0.7539263367652893
0.9994198083877563,0.4280257523059845,0.5713940560817719,0.45392125844955444,0.4642857142857143,3.01263427734375,0.5693087577819824
0.9223752617835999,0.7016525268554688,0.2207227349281311,0.6036100387573242,0.5,3.2957987785339355,0.7084507346153259
0.7058999538421631,0.9866166114807129,-0.2807166576385498,0.7456120252609253,0.5357142857142857,2.912069797515869,0.8527093529701233
0.5628817677497864,0.6770428419113159,-0.11416107416152954,0.5890770554542542,0.5535714285714286,3.1231460571289062,0.6580970287322998
0.6909159421920776,0.7510870695114136,-0.06017112731933594,0.588286817073822,0.4642857142857143,3.289755344390869,0.6705484390258789
0.5483300089836121,1.0319297313690186,-0.4835997223854065,0.6915180683135986,0.7321428571428572,2.964550495147705,0.7631303668022156
0.7359799146652222,0.6810697913169861,0.054910123348236084,0.656753420829773,0.5178571428571428,2.903679370880127,0.7841968536376953
0.8427152633666992,0.6456820964813232,0.19703316688537598,0.6459071636199951,0.4821428571428571,2.829909563064575,0.7519242763519287
0.8408119678497314,0.5017942786216736,0.33901768922805786,0.5526434183120728,0.5357142857142857,3.0247926712036133,0.6368612051010132
0.748178243637085,0.7694768905639648,-0.021298646926879883,0.6624419689178467,0.4285714285714286,2.8814852237701416,0.747960090637207
0.6552243232727051,0.9455628991127014,-0.29033857583999634,0.7761794924736023,0.4821428571428571,2.8458104133605957,0.8491054177284241
0.6540167927742004,0.7860487699508667,-0.13203197717666626,0.6647443771362305,0.5178571428571428,2.524592399597168,0.7743774652481079
0.6184991598129272,0.7035345435142517,-0.08503538370132446,0.6031113862991333,0.5535714285714286,3.0326619148254395,0.704693078994751
0.7468315958976746,0.8267295360565186,-0.079897940158844,0.7278279662132263,0.4642857142857143,3.294377326965332,0.7962729334831238
0.8847362995147705,0.7601689100265503,0.12456738948822021,0.6346435546875,0.3928571428571429,3.101001262664795,0.7490121722221375
0.47452670335769653,0.8197438716888428,-0.34521716833114624,0.6296583414077759,0.4107142857142857,2.8344075679779053,0.7263953685760498
0.7665799260139465,0.8054881691932678,-0.03890824317932129,0.6099239587783813,0.4821428571428571,2.8293020725250244,0.7737972736358643
0.6522178053855896,0.8392879962921143,-0.18707019090652466,0.6615566611289978,0.5,2.750934362411499,0.8077069520950317
0.8127577900886536,0.6554695963859558,0.15728819370269775,0.44341564178466797,0.5535714285714286,2.8032665252685547,0.5386267900466919
0.6170100569725037,0.6382324695587158,-0.021222412586212158,0.5584927797317505,0.5892857142857143,3.067608594894409,0.6494158506393433
0.8240461349487305,0.721779465675354,0.10226666927337646,0.5787768363952637,0.5357142857142857,3.06034255027771,0.6787911057472229
0.6359218955039978,0.8036373257637024,-0.1677154302597046,0.6378161907196045,0.4107142857142857,2.927093982696533,0.7128033638000488
0.7832928895950317,0.7532893419265747,0.03000354766845703,0.5483072996139526,0.3928571428571429,3.129763603210449,0.6374078989028931
0.7598081827163696,0.6879679560661316,0.07184022665023804,0.6202017068862915,0.5357142857142857,3.417672872543335,0.6829308271408081
0.6797611117362976,0.788744330406189,-0.10898321866989136,0.5680431127548218,0.4821428571428571,3.394958257675171,0.6733084917068481
0.6221857070922852,0.689002275466919,-0.06681656837463379,0.625361442565918,0.5892857142857143,2.9017984867095947,0.7164744138717651
0.7548730373382568,0.8289767503738403,-0.0741037130355835,0.7013657093048096,0.5,3.0351979732513428,0.7656031847000122
0.7230925559997559,0.5843417644500732,0.13875079154968262,0.4231906235218048,0.4821428571428571,2.935605764389038,0.49059370160102844
0.7182972431182861,0.6586272716522217,0.05966997146606445,0.5421951413154602,0.5714285714285714,2.917473554611206,0.6360293030738831
0.5403070449829102,0.9359274506568909,-0.3956204056739807,0.712297797203064,0.5178571428571428,3.189645528793335,0.7982879877090454
0.44514045119285583,0.9597201347351074,-0.5145796835422516,0.711216926574707,0.4464285714285714,3.1071925163269043,0.7867953777313232
0.6810556054115295,0.8601234555244446,-0.17906785011291504,0.6362245082855225,0.3928571428571429,3.020564079284668,0.7256675362586975
0.7190344333648682,0.7834082841873169,-0.06437385082244873,0.6461944580078125,0.4821428571428571,2.8528687953948975,0.7746375799179077
0.789115309715271,0.7628226280212402,0.02629268169403076,0.5239465236663818,0.5535714285714286,3.2979230880737305,0.6030876636505127
0.7922438979148865,0.8138892650604248,-0.02164536714553833,0.6008959412574768,0.4107142857142857,3.0019888877868652,0.7006455659866333
0.6580693125724792,0.9127362966537476,-0.2546669840812683,0.5994179844856262,0.5714285714285714,2.992417573928833,0.706747829914093
0.675460696220398,0.8723492622375488,-0.19688856601715088,0.701256275177002,0.6071428571428572,2.7942259311676025,0.7855468988418579
0.7813907861709595,0.7514085173606873,0.029982268810272217,0.6673481464385986,0.5178571428571428,3.0542736053466797,0.7455019950866699
0.7667185664176941,0.8470034599304199,-0.08028489351272583,0.5580270290374756,0.4821428571428571,2.706303119659424,0.706843912601471
0.6259762048721313,0.6329993009567261,-0.0070230960845947266,0.4965800642967224,0.5,2.624756097793579,0.6253185272216797
0.6130168437957764,0.7840865850448608,-0.17106974124908447,0.6364644765853882,0.5535714285714286,2.8604040145874023,0.7112415432929993
0.6942600011825562,0.7592649459838867,-0.06500494480133057,0.6322682499885559,0.5178571428571428,3.3616340160369873,0.7102280259132385
0.8205560445785522,0.7785181999206543,0.04203784465789795,0.6969926953315735,0.5714285714285714,2.8677918910980225,0.7825223207473755
0.7964816093444824,0.7947936654090881,0.0016879439353942871,0.5938626527786255,0.3928571428571429,3.1040027141571045,0.6736978888511658
0.950140118598938,0.4694509506225586,0.4806891679763794,0.412188857793808,0.4642857142857143,3.162085771560669,0.5370579957962036
0.7830331325531006,0.7872041463851929,-0.004171013832092285,0.6439887285232544,0.5357142857142857,2.866478443145752,0.7221190333366394
0.5588970184326172,0.9970499277114868,-0.43815290927886963,0.594151496887207,0.4285714285714286,3.240220546722412,0.7331779599189758
0.8093010187149048,0.6792060136795044,0.1300950050354004,0.5519513487815857,0.4107142857142857,3.2107033729553223,0.6505334377288818
0.7637284994125366,0.8463302254676819,-0.08260172605514526,0.6157300472259521,0.4464285714285714,3.1537702083587646,0.7069427967071533
0.7972291707992554,0.6914379000663757,0.10579127073287964,0.621334969997406,0.4821428571428571,2.9578068256378174,0.7184692025184631
0.8207424283027649,0.9067113995552063,-0.0859689712524414,0.6765714883804321,0.4464285714285714,3.4169065952301025,0.7679949998855591
0.7834282517433167,0.9699743390083313,-0.18654608726501465,0.7309690117835999,0.5,3.1509575843811035,0.7874186038970947
0.7392719984054565,0.8007619380950928,-0.06148993968963623,0.6466256380081177,0.4821428571428571,3.502143144607544,0.7597672343254089
0.889613151550293,0.6136589050292969,0.2759542465209961,0.47704702615737915,0.5357142857142857,3.1773428916931152,0.5854960680007935
1.074191689491272,0.5160729289054871,0.5581187605857849,0.5330472588539124,0.3928571428571429,3.5923242568969727,0.6486884355545044
0.949155330657959,0.5175647139549255,0.43159061670303345,0.465179443359375,0.4642857142857143,3.250788927078247,0.580843448638916
0.9946000576019287,0.6717383861541748,0.3228616714477539,0.6363532543182373,0.5357142857142857,2.8768250942230225,0.7098726630210876
0.7177504897117615,0.5757882595062256,0.1419622302055359,0.598853349685669,0.5892857142857143,2.808361530303955,0.6676627397537231
0.7565597295761108,0.7661199569702148,-0.009560227394104004,0.5683921575546265,0.3571428571428571,2.7195005416870117,0.6771143078804016
0.9163224697113037,0.6381716728210449,0.2781507968902588,0.5830864906311035,0.4642857142857143,2.8795697689056396,0.7182966470718384
0.8647140264511108,0.7726678848266602,0.09204614162445068,0.6636009216308594,0.4285714285714286,3.2974720001220703,0.7526875734329224
0.8974858522415161,0.6056478023529053,0.29183804988861084,0.48367464542388916,0.5178571428571428,2.8132858276367188,0.5657736659049988
0.8437515497207642,0.8258166313171387,0.01793491840362549,0.5719504356384277,0.4821428571428571,2.8957972526550293,0.6536763906478882
0.90046226978302,0.6589807868003845,0.2414814829826355,0.5096019506454468,0.4642857142857143,2.6136646270751953,0.5998430252075195
0.4868914484977722,0.8466482758522034,-0.35975682735443115,0.6669372320175171,0.5,3.0001392364501953,0.7668205499649048
0.7423748970031738,0.8735951781272888,-0.131220281124115,0.7514395713806152,0.4821428571428571,2.9177844524383545,0.8318045139312744
0.8914834260940552,0.7627100944519043,0.12877333164215088,0.6274876594543457,0.5535714285714286,3.1558008193969727,0.7390257120132446
0.7764085531234741,0.7947911620140076,-0.018382608890533447,0.5462217330932617,0.5357142857142857,2.8643386363983154,0.6856608390808105
0.5076746344566345,0.9208698272705078,-0.4131951928138733,0.799267053604126,0.625,2.7794883251190186,0.8606165051460266
0.6585428714752197,0.9507772922515869,-0.2922344207763672,0.7425306439399719,0.6785714285714286,3.0808494091033936,0.8156313896179199
0.8690293431282043,0.7052081823348999,0.16382116079330444,0.5701724886894226,0.5178571428571428,3.3201260566711426,0.6957292556762695
0.8863447308540344,0.6869639754295349,0.1993807554244995,0.6074298620223999,0.4642857142857143,3.135157346725464,0.7171399593353271
1.0462887287139893,0.6772832274436951,0.3690055012702942,0.5705801844596863,0.5535714285714286,2.7887327671051025,0.6492526531219482
0.5361589789390564,0.8258230090141296,-0.28966403007507324,0.6659253239631653,0.4642857142857143,2.923269033432007,0.7461938261985779
0.6292439699172974,0.7457516193389893,-0.1165076494216919,0.5185394287109375,0.5178571428571428,3.069305658340454,0.6268960237503052
0.8859190344810486,0.7606023550033569,0.12531667947769165,0.6353902220726013,0.5357142857142857,3.025455951690674,0.7050685882568359
0.9399521350860596,0.619478702545166,0.32047343254089355,0.6448087692260742,0.5357142857142857,3.3906912803649902,0.7394174337387085
0.9131671190261841,0.852729856967926,0.06043726205825806,0.570634126663208,0.2857142857142857,3.1839637756347656,0.6858950853347778
0.9300236105918884,0.7468779683113098,0.1831456422805786,0.5574820041656494,0.5178571428571428,2.7766456604003906,0.6623579263687134
0.4688202738761902,1.1311626434326172,-0.662342369556427,0.7521922588348389,0.625,3.006547212600708,0.8288877606391907
0.972794234752655,0.7256828546524048,0.24711138010025024,0.5547354817390442,0.5892857142857143,3.0365450382232666,0.6613800525665283
0.6497886776924133,0.775050163269043,-0.12526148557662964,0.6302425861358643,0.5,2.6105329990386963,0.7414427995681763
0.6859117746353149,0.889519453048706,-0.2036076784133911,0.6443955898284912,0.5178571428571428,3.2418971061706543,0.7161030769348145
0.8289761543273926,0.831739604473114,-0.0027634501457214355,0.5961880683898926,0.4107142857142857,2.907341480255127,0.6741958856582642
0.7466093897819519,0.7211011648178101,0.025508224964141846,0.5139034986495972,0.4642857142857143,2.747861623764038,0.6121479272842407
0.6077741384506226,0.8522367477416992,-0.24446260929107666,0.6507518291473389,0.6071428571428572,3.231475830078125,0.7225248217582703
0.5468065738677979,1.0066030025482178,-0.4597964286804199,0.6662704348564148,0.6607142857142857,3.151379346847534,0.7288296222686768
0.6953684091567993,1.1007134914398193,-0.40534508228302,0.7064363956451416,0.5714285714285714,3.2447197437286377,0.7974410057067871
0.8816438317298889,0.641018271446228,0.2406255602836609,0.6026411056518555,0.4821428571428571,3.3121981620788574,0.6940038204193115
0.7610113620758057,0.8649519681930542,-0.10394060611724854,0.6514120101928711,0.4642857142857143,3.143146514892578,0.7194820642471313
0.7896227240562439,0.714565098285675,0.07505762577056885,0.5926384925842285,0.5714285714285714,3.1504344940185547,0.689555823802948
0.9635422825813293,0.7361736297607422,0.22736865282058716,0.6694186925888062,0.5,3.2872304916381836,0.7524950504302979
0.8914917707443237,0.7631814479827881,0.12831032276153564,0.5929203033447266,0.375,3.0482840538024902,0.6574525833129883
0.6655039191246033,0.9520517587661743,-0.28654783964157104,0.5979737043380737,0.4821428571428571,3.082695484161377,0.7011457681655884
0.9906688928604126,0.6075446605682373,0.3831242322921753,0.5899209976196289,0.375,2.7911436557769775,0.6908185482025146
0.6916011571884155,0.7430828809738159,-0.05148172378540039,0.5509787797927856,0.5178571428571428,2.8117949962615967,0.6821095943450928
0.6753157377243042,0.6739841103553772,0.001331627368927002,0.5635257959365845,0.4464285714285714,3.0226783752441406,0.658081591129303
0.8843854069709778,0.7000786066055298,0.184306800365448,0.5910307765007019,0.4642857142857143,3.1543986797332764,0.6980717778205872
0.49092328548431396,0.8401272296905518,-0.3492039442062378,0.6893311738967896,0.4642857142857143,2.7060604095458984,0.7720445394515991
0.6353782415390015,0.94675612449646,-0.3113778829574585,0.7371141910552979,0.4821428571428571,3.137104034423828,0.7864247560501099
0.7184003591537476,0.8536875247955322,-0.13528716564178467,0.7476398944854736,0.4464285714285714,2.5933358669281006,0.8098277449607849
1.0562732219696045,0.4893387258052826,0.5669344961643219,0.44251739978790283,0.375,2.6464004516601562,0.5670937299728394
1.0246179103851318,0.6288774013519287,0.3957405090332031,0.4526863396167755,0.4285714285714286,3.267688751220703,0.5787994861602783
0.9397614002227783,0.5655566453933716,0.37420475482940674,0.4883434772491455,0.4464285714285714,3.385946750640869,0.5973355770111084
0.7291538715362549,0.7864351868629456,-0.057281315326690674,0.6231585144996643,0.4285714285714286,2.805223226547241,0.7151663303375244
0.4113658666610718,0.8913298845291138,-0.479964017868042,0.7687594890594482,0.5178571428571428,2.8398468494415283,0.8746629953384399
0.6833794116973877,0.9386603832244873,-0.2552809715270996,0.5780436992645264,0.5,3.212007761001587,0.6717299818992615
0.7054376602172852,0.8850499391555786,-0.17961227893829346,0.7280791997909546,0.4285714285714286,2.6875104904174805,0.8158460855484009
0.7663127779960632,0.959680438041687,-0.19336766004562378,0.7067067623138428,0.4285714285714286,2.790911912918091,0.8166517615318298
0.8894267082214355,0.7546547651290894,0.1347719430923462,0.6374762654304504,0.5535714285714286,2.8953607082366943,0.7348709106445312
0.6530275940895081,1.0447804927825928,-0.3917528986930847,0.6470904350280762,0.4821428571428571,2.7331900596618652,0.7744547724723816
0.8217688798904419,0.828018069267273,-0.006249189376831055,0.6127966642379761,0.625,3.0191848278045654,0.7506639957427979
0.6976208686828613,0.7340013980865479,-0.03638052940368652,0.6102870106697083,0.5714285714285714,2.5140767097473145,0.7350519299507141
0.8266465663909912,0.9897947311401367,-0.1631481647491455,0.7187588214874268,0.6785714285714286,3.0295310020446777,0.7925001382827759
0.7980691194534302,0.888066828250885,-0.08999770879745483,0.6229457259178162,0.4285714285714286,2.799616813659668,0.7517684698104858
0.8867547512054443,0.8456294536590576,0.04112529754638672,0.6199978590011597,0.4821428571428571,2.8524582386016846,0.7176215052604675
0.6389190554618835,0.7166882753372192,-0.0777692198753357,0.5963588356971741,0.4285714285714286,2.852595806121826,0.7453957796096802
0.6426589488983154,0.8092355132102966,-0.1665765643119812,0.6514017581939697,0.5535714285714286,3.1003201007843018,0.7740544080734253
0.5453104972839355,1.0847766399383545,-0.539466142654419,0.6972125768661499,0.6785714285714286,3.3417210578918457,0.7852692604064941
0.6939911842346191,0.8860310316085815,-0.1920398473739624,0.6134647130966187,0.5357142857142857,3.167215585708618,0.6960276365280151
0.7468001842498779,0.9380469918251038,-0.19124680757522583,0.7199005484580994,0.4821428571428571,3.5458528995513916,0.8522747755050659
0.8963950276374817,0.5810183882713318,0.3153766393661499,0.41050267219543457,0.5714285714285714,3.0059256553649902,0.5261175632476807
0.6875565648078918,0.8397544622421265,-0.15219789743423462,0.6271500587463379,0.4464285714285714,3.344761848449707,0.734805703163147
0.7048793435096741,0.7187532186508179,-0.013873875141143799,0.5381110310554504,0.6071428571428572,3.0499184131622314,0.625493049621582
0.6735328435897827,0.841956377029419,-0.16842353343963623,0.6038460731506348,0.4642857142857143,2.8276968002319336,0.7162840366363525
0.6487048864364624,1.0735015869140625,-0.4247967004776001,0.7869361042976379,0.4821428571428571,3.1215600967407227,0.8317049741744995
0.807339072227478,0.8691719770431519,-0.06183290481567383,0.6121382713317871,0.4821428571428571,2.8940985202789307,0.7487267851829529
0.6206099987030029,0.7999107241630554,-0.1793007254600525,0.5805853009223938,0.5535714285714286,3.390456199645996,0.671077311038971
0.7136587500572205,0.57131028175354,0.14234846830368042,0.39359116554260254,0.4107142857142857,3.2465147972106934,0.5120470523834229
0.8662946820259094,0.825176477432251,0.04111820459365845,0.633661150932312,0.4821428571428571,3.049710512161255,0.7750717401504517
0.6272307634353638,1.000208854675293,-0.3729780912399292,0.7081576585769653,0.5535714285714286,3.2625460624694824,0.8155274987220764
0.8725161552429199,0.624242901802063,0.24827325344085693,0.5731807947158813,0.4642857142857143,3.014770269393921,0.6925646066665649
0.7528344988822937,0.6036450862884521,0.14918941259384155,0.5472584962844849,0.5535714285714286,2.960853338241577,0.6931536197662354
0.6226662397384644,0.8268585205078125,-0.20419228076934814,0.6460868120193481,0.5357142857142857,2.96336030960083,0.7490242123603821
0.8407952189445496,0.6631235480308533,0.1776716709136963,0.4712243676185608,0.375,3.156750440597534,0.6160420775413513
0.9362514615058899,0.6608035564422607,0.27544790506362915,0.6574108600616455,0.5178571428571428,2.9868054389953613,0.7568745613098145
0.7863674163818359,0.693138062953949,0.09322935342788696,0.5506098866462708,0.4642857142857143,3.1739048957824707,0.691003680229187
0.8551114797592163,0.8512664437294006,0.003845036029815674,0.5921729803085327,0.5,3.1106133460998535,0.713506817817688
0.7299082279205322,0.6578488945960999,0.07205933332443237,0.51804119348526,0.4285714285714286,3.034027338027954,0.6284658312797546
0.9168051481246948,0.6964027881622314,0.22040235996246338,0.6126996278762817,0.4285714285714286,3.331535816192627,0.7038361430168152
0.9360687732696533,0.652848482131958,0.2832202911376953,0.5647950172424316,0.4107142857142857,2.306118965148926,0.6982269883155823
0.7599737048149109,0.6898653507232666,0.07010835409164429,0.5950050354003906,0.5535714285714286,2.900240659713745,0.7172490358352661
0.8249416947364807,0.45508745312690735,0.36985424160957336,0.40186047554016113,0.5,2.968273401260376,0.5172815322875977
0.5338744521141052,0.8162264823913574,-0.2823520302772522,0.46910199522972107,0.5178571428571428,3.377441167831421,0.6184305548667908
0.8052840232849121,0.6912820935249329,0.11400192975997925,0.6142340898513794,0.5178571428571428,3.2109601497650146,0.7574458718299866
0.5427760481834412,0.9687709212303162,-0.425994873046875,0.5420442819595337,0.5357142857142857,3.0931737422943115,0.6937406063079834
0.6182061433792114,0.921180784702301,-0.3029746413230896,0.6645408868789673,0.6071428571428572,3.1137802600860596,0.7923399806022644
0.9546273946762085,0.5198320746421814,0.4347953200340271,0.4847026467323303,0.4642857142857143,2.920543909072876,0.6028558611869812
0.6091029047966003,0.8883081674575806,-0.2792052626609802,0.565540611743927,0.5357142857142857,3.093390464782715,0.6823102831840515
0.6828861236572266,0.798694372177124,-0.11580824851989746,0.6112573742866516,0.5,2.4984378814697266,0.6900901794433594
0.6752030849456787,0.6995146870613098,-0.024311602115631104,0.4829244315624237,0.4285714285714286,3.356306314468384,0.6326442360877991
0.6771325469017029,0.683007001876831,-0.005874454975128174,0.630346953868866,0.5178571428571428,2.935575246810913,0.7678274512290955
0.8456036448478699,0.6857818365097046,0.15982180833816528,0.5276398062705994,0.4821428571428571,2.571948766708374,0.6646480560302734
0.5927753448486328,0.8337239027023315,-0.24094855785369873,0.6881646513938904,0.4821428571428571,2.7890677452087402,0.7663313150405884
1.2020933628082275,0.4745792746543884,0.7275140881538391,0.4462343454360962,0.4464285714285714,3.1780996322631836,0.5704454779624939
0.8629049062728882,0.5932990312576294,0.2696058750152588,0.531444787979126,0.5357142857142857,3.3642163276672363,0.6427874565124512
1.0248312950134277,0.6210430860519409,0.4037882089614868,0.5002152919769287,0.4642857142857143,3.044572353363037,0.6066111326217651
0.750162661075592,0.6578496694564819,0.09231299161911011,0.5441652536392212,0.4285714285714286,2.986037254333496,0.6722681522369385
0.8753877282142639,0.5879851579666138,0.28740257024765015,0.5413879156112671,0.4642857142857143,3.659416913986206,0.6717531085014343
0.5153477191925049,0.7369332909584045,-0.22158557176589966,0.5715731382369995,0.5535714285714286,2.965787887573242,0.6914620399475098
0.7659668326377869,0.5719075798988342,0.19405925273895264,0.47825777530670166,0.5,3.1897828578948975,0.6085512638092041
0.786342978477478,0.6347230672836304,0.15161991119384766,0.6538894176483154,0.4285714285714286,3.0764613151550293,0.7731655836105347
1.2254292964935303,1.2978880405426025,-0.07245874404907227,0.7519248723983765,0.4464285714285714,2.94744873046875,0.8943721055984497
1.045976161956787,1.1144678592681885,-0.06849169731140137,0.6611977815628052,0.4821428571428571,2.9152557849884033,0.7946682572364807
1.516876459121704,1.0069479942321777,0.5099284648895264,0.6368570327758789,0.4821428571428571,3.095798969268799,0.7830334901809692
1.0273492336273193,1.5100352764129639,-0.48268604278564453,0.7629265785217285,0.5,2.8290913105010986,0.8538734912872314
1.1667988300323486,1.038747787475586,0.1280510425567627,0.7069910168647766,0.4821428571428571,3.3437998294830322,0.8549783229827881
1.1082828044891357,0.907776951789856,0.20050585269927979,0.6595931053161621,0.5535714285714286,2.911433458328247,0.8713529109954834
1.0606662034988403,1.1824015378952026,-0.1217353343963623,0.7711834907531738,0.625,3.258075475692749,0.8965116739273071
0.9867935180664062,0.9637146592140198,0.023078858852386475,0.617740273475647,0.4285714285714286,3.2098138332366943,0.8259730935096741
0.8996151685714722,1.018397331237793,-0.1187821626663208,0.721622109413147,0.4821428571428571,3.0146379470825195,0.8885473608970642
1.1809507608413696,0.8565635681152344,0.32438719272613525,0.5623234510421753,0.4285714285714286,3.0808846950531006,0.7034354209899902
0.9412434101104736,0.9359085559844971,0.0053348541259765625,0.5768235325813293,0.6607142857142857,3.4240500926971436,0.793125569820404
0.9289133548736572,0.5785834193229675,0.3503299355506897,0.536837637424469,0.2857142857142857,3.0501134395599365,0.6959689855575562
1.0506786108016968,0.9241799116134644,0.12649869918823242,0.6581255197525024,0.4642857142857143,2.60241961479187,0.8464243412017822
0.7681200504302979,1.0550764799118042,-0.28695642948150635,0.6370900273323059,0.3928571428571429,2.572700023651123,0.7930113673210144
0.6053271293640137,1.0513567924499512,-0.4460296630859375,0.6569026708602905,0.4821428571428571,3.2391631603240967,0.8083752393722534
0.8674574494361877,0.706713080406189,0.16074436902999878,0.4997228980064392,0.4464285714285714,3.1134421825408936,0.6672594547271729
0.8231391310691833,0.8047007322311401,0.018438398838043213,0.5322483777999878,0.5892857142857143,2.5109541416168213,0.6348674893379211
0.7499236464500427,0.7694536447525024,-0.019529998302459717,0.5212073922157288,0.5,2.998955488204956,0.6301175951957703
0.9430660605430603,0.6156401038169861,0.3274259567260742,0.4491018056869507,0.5,3.3872694969177246,0.6870721578598022
0.9082105755805969,0.7844521999359131,0.12375837564468384,0.5758218765258789,0.4464285714285714,3.2199056148529053,0.7467557787895203
0.7156456708908081,0.748828113079071,-0.03318244218826294,0.5015398263931274,0.5,3.220825672149658,0.6998183131217957
0.799332857131958,0.8401546478271484,-0.04082179069519043,0.6060023307800293,0.6071428571428572,3.322721481323242,0.7586300373077393
0.5751806497573853,0.7781999111175537,-0.20301926136016846,0.5418230891227722,0.6071428571428572,3.837778329849243,0.6786578297615051
0.9501118659973145,0.8117166757583618,0.13839519023895264,0.596031665802002,0.5,3.377840995788574,0.7368911504745483
0.9003808498382568,0.7583596110343933,0.14202123880386353,0.46837449073791504,0.4464285714285714,3.1893529891967773,0.5834550857543945
0.9369046688079834,0.6325647830963135,0.3043398857116699,0.40971535444259644,0.5535714285714286,3.2190065383911133,0.5726936459541321
0.8446623086929321,0.8714540600776672,-0.026791751384735107,0.5417861938476562,0.5892857142857143,3.108640193939209,0.6431823968887329
0.7373447418212891,0.9475597143173218,-0.21021497249603271,0.5794916152954102,0.5714285714285714,3.4173591136932373,0.666539192199707
0.698096752166748,0.8762040138244629,-0.17810726165771484,0.6209601759910583,0.4464285714285714,3.1034111976623535,0.7204620838165283
0.9632028341293335,0.7304176092147827,0.23278522491455078,0.5392147898674011,0.4285714285714286,2.794696569442749,0.699400007724762
0.6314218044281006,0.8318895101547241,-0.20046770572662354,0.5958362817764282,0.6071428571428572,3.1234569549560547,0.7230491638183594
0.9694429636001587,0.7701675295829773,0.1992754340171814,0.5195561647415161,0.5714285714285714,2.4938244819641113,0.6055287718772888
0.5946375727653503,1.035696029663086,-0.4410584568977356,0.5422006845474243,0.5178571428571428,3.550935745239258,0.6681668758392334
0.7776859998703003,0.6502182483673096,0.12746775150299072,0.5491942763328552,0.4642857142857143,3.1346640586853027,0.6851025819778442
0.8452462553977966,0.7929423451423645,0.05230391025543213,0.6110281944274902,0.4285714285714286,3.063720703125,0.733790397644043
0.7943460941314697,0.5942444801330566,0.20010161399841309,0.459092378616333,0.5714285714285714,2.8411035537719727,0.6050082445144653
1.0147216320037842,0.5359514951705933,0.4787701368331909,0.3760872781276703,0.6071428571428572,3.1491308212280273,0.4979010224342346
1.104335069656372,0.5798029899597168,0.5245320796966553,0.43154364824295044,0.4285714285714286,3.330937147140503,0.5430569052696228
0.6855778694152832,0.7224740982055664,-0.0368962287902832,0.5161173343658447,0.3392857142857143,3.0871872901916504,0.6245485544204712
0.8515620231628418,0.6256800889968872,0.2258819341659546,0.505610466003418,0.5357142857142857,3.0032737255096436,0.6440446376800537
0.8487534523010254,0.6766442656517029,0.1721091866493225,0.5404684543609619,0.4285714285714286,3.2368009090423584,0.667394757270813
0.6379736065864563,0.794721245765686,-0.15674763917922974,0.5994393825531006,0.5892857142857143,3.0724310874938965,0.6932501196861267
0.7189111709594727,0.8412896990776062,-0.12237852811813354,0.5292425751686096,0.5178571428571428,2.907382011413574,0.6814142465591431
0.8170890808105469,0.408805251121521,0.4082838296890259,0.37596946954727173,0.5535714285714286,3.1912312507629395,0.48427581787109375
0.7934812903404236,0.6379721164703369,0.15550917387008667,0.5368857383728027,0.5178571428571428,3.1950316429138184,0.6990443468093872
0.6077768206596375,0.6355963945388794,-0.027819573879241943,0.5115060210227966,0.5892857142857143,2.7924342155456543,0.6006001830101013
0.6095033288002014,0.9166349172592163,-0.3071315884590149,0.6419826745986938,0.5714285714285714,3.0731399059295654,0.7309858798980713
0.5449756979942322,0.7591584920883179,-0.2141827940940857,0.5760381817817688,0.5714285714285714,3.2767176628112793,0.7033805251121521
0.45377442240715027,0.6974561214447021,-0.24368169903755188,0.49374082684516907,0.4821428571428571,3.264302968978882,0.6085568070411682
0.6495250463485718,0.8005834817886353,-0.15105843544006348,0.5981779098510742,0.4821428571428571,3.3630642890930176,0.7059381008148193
0.7483859062194824,0.5757164359092712,0.17266947031021118,0.4732224941253662,0.4107142857142857,3.265393018722534,0.6058313846588135
0.6799483299255371,0.8373793363571167,-0.1574310064315796,0.6681733131408691,0.4285714285714286,3.074493169784546,0.776507556438446
0.7373905181884766,0.7788803577423096,-0.04148983955383301,0.6179298162460327,0.4821428571428571,3.066016435623169,0.7288199663162231
0.7575494050979614,0.6332474946975708,0.12430191040039062,0.5567913055419922,0.4642857142857143,3.1253201961517334,0.6959301233291626
0.827650249004364,0.48678553104400635,0.34086471796035767,0.4217640161514282,0.5892857142857143,3.0891475677490234,0.5444968342781067
0.7846596240997314,0.7149681448936462,0.0696914792060852,0.5463152527809143,0.5178571428571428,3.24562668800354,0.6652550101280212
0.5663020014762878,0.5598054528236389,0.006496548652648926,0.4347259998321533,0.3928571428571429,2.7884509563446045,0.5744028687477112
0.721113920211792,0.7936896681785583,-0.07257574796676636,0.6160434484481812,0.5178571428571428,2.734909772872925,0.7311358451843262
0.49928492307662964,0.7377091646194458,-0.23842424154281616,0.5700736045837402,0.5357142857142857,3.0415537357330322,0.7419536113739014
0.4934227168560028,0.9011114835739136,-0.40768876671791077,0.6539896726608276,0.5,2.968160629272461,0.7516683340072632
0.7115209698677063,0.6018545627593994,0.10966640710830688,0.5288565158843994,0.4642857142857143,2.871572256088257,0.65076744556427
0.643932044506073,0.73929363489151,-0.09536159038543701,0.5949078798294067,0.4642857142857143,3.214420795440674,0.7323169112205505
0.5480247735977173,0.8000547885894775,-0.25203001499176025,0.5660151243209839,0.5714285714285714,2.9967868328094482,0.6863082051277161
0.5497711896896362,0.6839525699615479,-0.13418138027191162,0.5320132970809937,0.5357142857142857,3.272582530975342,0.6412734985351562
0.6368224620819092,0.9142971038818359,-0.27747464179992676,0.6827115416526794,0.5714285714285714,2.9381752014160156,0.838769793510437
0.9082517623901367,0.5879229307174683,0.32032883167266846,0.37795329093933105,0.5357142857142857,3.4765965938568115,0.5286316275596619
0.7364646792411804,0.7330705523490906,0.0033941268920898438,0.5239282846450806,0.4464285714285714,3.22502064704895,0.6576191782951355
0.5867937803268433,0.7946337461471558,-0.2078399658203125,0.5876322984695435,0.5535714285714286,2.9424002170562744,0.736562967300415
0.6856189370155334,0.7357977628707886,-0.05017882585525513,0.5218880772590637,0.4642857142857143,2.793039321899414,0.6583752632141113
0.6777216196060181,0.7110882997512817,-0.03336668014526367,0.5345160365104675,0.5178571428571428,2.9941492080688477,0.6595522165298462
0.8177226781845093,0.5788986086845398,0.23882406949996948,0.46742764115333557,0.4464285714285714,2.837629795074463,0.6220064163208008
0.761954665184021,0.6936615705490112,0.06829309463500977,0.45838308334350586,0.6071428571428572,3.3036770820617676,0.5973755717277527
0.8589908480644226,0.6182578802108765,0.24073296785354614,0.54253089427948,0.3928571428571429,3.1019487380981445,0.6850085854530334
0.6117648482322693,0.9191989302635193,-0.30743408203125,0.6279944777488708,0.4285714285714286,3.2944836616516113,0.7419378757476807
0.5544151067733765,0.7389711141586304,-0.1845560073852539,0.39638596773147583,0.5535714285714286,2.878661870956421,0.5503041744232178
0.6712961196899414,0.7231448888778687,-0.051848769187927246,0.42161038517951965,0.3571428571428571,3.0292856693267822,0.5329890251159668
0.9143397808074951,0.5659650564193726,0.34837472438812256,0.362060546875,0.4642857142857143,3.122495412826538,0.5090520977973938
0.8208620548248291,0.6999107599258423,0.12095129489898682,0.5038443803787231,0.5535714285714286,3.3187711238861084,0.617339015007019
0.7476846575737,0.6895796656608582,0.0581049919128418,0.547169029712677,0.4642857142857143,3.1535890102386475,0.6574718952178955
0.5966982841491699,0.726272463798523,-0.12957417964935303,0.5561327338218689,0.5,3.0081863403320312,0.7105215191841125
0.8598961234092712,0.5904232859611511,0.2694728374481201,0.49000370502471924,0.4642857142857143,2.9912285804748535,0.6126298308372498
0.5627042055130005,0.9700608253479004,-0.4073566198348999,0.6226663589477539,0.5892857142857143,3.230515718460083,0.7063410878181458
0.7191041707992554,0.4502180814743042,0.26888608932495117,0.3560495674610138,0.5178571428571428,3.0808680057525635,0.4343130886554718
0.665574848651886,0.8478072881698608,-0.18223243951797485,0.5788533687591553,0.3571428571428571,3.4239132404327393,0.6615580320358276
0.7482153177261353,0.8410848379135132,-0.09286952018737793,0.6703791618347168,0.3928571428571429,2.9724276065826416,0.8181877136230469
0.5645449757575989,0.640434741973877,-0.07588976621627808,0.476822167634964,0.4285714285714286,2.924333095550537,0.616730809211731
0.677881121635437,0.727802038192749,-0.04992091655731201,0.5820670127868652,0.5714285714285714,2.6363775730133057,0.7210103273391724
0.5774921774864197,0.8295185565948486,-0.25202637910842896,0.4706825315952301,0.4821428571428571,2.7188119888305664,0.562790036201477
0.9002105593681335,0.614018440246582,0.2861921191215515,0.48378774523735046,0.4107142857142857,2.9864375591278076,0.6800751686096191
0.6567205190658569,0.7789218425750732,-0.12220132350921631,0.6304384469985962,0.4821428571428571,3.5168814659118652,0.7601655721664429
0.8599613308906555,0.5169607996940613,0.34300053119659424,0.3741094768047333,0.4821428571428571,3.1439459323883057,0.5053731203079224
0.644547164440155,0.7988831996917725,-0.15433603525161743,0.5669947862625122,0.3928571428571429,3.091709852218628,0.6890159845352173
0.6829936504364014,0.6295242309570312,0.05346941947937012,0.45146042108535767,0.4642857142857143,2.8528003692626953,0.5721049308776855
0.8658178448677063,0.686987578868866,0.17883026599884033,0.4586245119571686,0.5178571428571428,2.7628841400146484,0.5824999809265137
0.5324732065200806,0.6740447282791138,-0.1415715217590332,0.4787834882736206,0.4464285714285714,3.0775527954101562,0.6403760313987732
0.6479661464691162,0.7996194362640381,-0.15165328979492188,0.5813777446746826,0.5892857142857143,3.341487169265747,0.6748718023300171
0.64821457862854,0.8461427688598633,-0.19792819023132324,0.610088586807251,0.4642857142857143,2.9381110668182373,0.751548171043396
0.6591750383377075,0.5266140699386597,0.13256096839904785,0.4249747395515442,0.4821428571428571,3.172379493713379,0.576924204826355
0.64751797914505,0.75764000415802,-0.11012202501296997,0.510858416557312,0.4642857142857143,2.8339180946350098,0.6274562478065491
0.7735661864280701,0.7147741317749023,0.058792054653167725,0.41392987966537476,0.5714285714285714,3.14158296585083,0.5283007621765137
0.8357822299003601,0.5068466663360596,0.32893556356430054,0.4294459819793701,0.5357142857142857,2.955355167388916,0.591889500617981
0.6642184257507324,0.6840765476226807,-0.019858121871948242,0.46807411313056946,0.4821428571428571,3.0555238723754883,0.6459569931030273
0.9986370205879211,0.49223679304122925,0.5064002275466919,0.41586244106292725,0.4821428571428571,3.0140652656555176,0.567040205001831
0.9823542237281799,0.5861256718635559,0.396228551864624,0.47815370559692383,0.4464285714285714,3.130061626434326,0.6337791085243225
0.647851288318634,0.7828341722488403,-0.1349828839302063,0.5627739429473877,0.5178571428571428,2.9793777465820312,0.6437216997146606
0.7505991458892822,0.7572168111801147,-0.0066176652908325195,0.6480918526649475,0.3928571428571429,2.9922947883605957,0.7655951976776123
0.8622207641601562,0.7270231246948242,0.13519763946533203,0.4386250376701355,0.5,2.9218544960021973,0.5491646528244019
0.7348505258560181,0.7734441757202148,-0.03859364986419678,0.52531898021698,0.5535714285714286,2.798182964324951,0.6326863765716553
0.6921291947364807,0.664015531539917,0.02811366319656372,0.5067185163497925,0.5178571428571428,2.8269007205963135,0.6565760374069214
0.7660670280456543,0.6183476448059082,0.1477193832397461,0.4908446967601776,0.6071428571428572,3.014036178588867,0.6392484307289124
0.7996913194656372,0.7633330821990967,0.03635823726654053,0.5433646440505981,0.4464285714285714,3.2275054454803467,0.6930645704269409
0.7880755066871643,0.9288598299026489,-0.14078432321548462,0.7617566585540771,0.3571428571428571,3.0123648643493652,0.8417932391166687
0.70455402135849,0.6903483867645264,0.014205634593963623,0.5513275861740112,0.6607142857142857,3.098987102508545,0.6694760322570801
0.5308257341384888,0.935027003288269,-0.4042012691497803,0.6768892407417297,0.5178571428571428,3.5355894565582275,0.7557743191719055
0.7671369314193726,0.8343524932861328,-0.06721556186676025,0.6563265323638916,0.4107142857142857,3.4551050662994385,0.7794591188430786
0.6841819286346436,0.5707504153251648,0.11343151330947876,0.4725400507450104,0.3928571428571429,3.211817502975464,0.5765726566314697
0.7771447896957397,0.720628559589386,0.05651623010635376,0.4964774250984192,0.5,3.0973753929138184,0.5846647024154663
0.7674784660339355,0.7318702936172485,0.03560817241668701,0.6322396397590637,0.5535714285714286,2.998788595199585,0.7246057987213135
0.7107095718383789,0.6614857912063599,0.04922378063201904,0.42908814549446106,0.5892857142857143,2.847902774810791,0.5401934385299683
0.9427244067192078,0.649741530418396,0.29298287630081177,0.4853557348251343,0.3928571428571429,2.8848166465759277,0.6122192740440369
0.5969924330711365,0.9831852912902832,-0.38619285821914673,0.5831544399261475,0.5357142857142857,3.1617090702056885,0.6780852675437927
0.9183629751205444,0.4442547559738159,0.4741082191467285,0.3065122961997986,0.4107142857142857,3.048445224761963,0.46143466234207153
1.034069538116455,0.5623993277549744,0.4716702103614807,0.42382994294166565,0.5,3.2475838661193848,0.5820519328117371
0.7776203155517578,0.7686054706573486,0.00901484489440918,0.4354921579360962,0.5535714285714286,3.2407922744750977,0.5170028805732727
0.6548367738723755,0.9396862983703613,-0.28484952449798584,0.6435415744781494,0.5178571428571428,3.3374686241149902,0.6727919578552246
0.656579852104187,0.6567978858947754,-0.0002180337905883789,0.39562204480171204,0.5178571428571428,2.7957818508148193,0.5224120020866394
0.7399146556854248,0.7416179776191711,-0.0017033219337463379,0.531976580619812,0.6071428571428572,3.5624568462371826,0.645700216293335
0.6887353658676147,0.38194334506988525,0.3067920207977295,0.35885828733444214,0.5535714285714286,3.4083797931671143,0.4518504738807678
1.067266583442688,0.5258476138114929,0.5414189696311951,0.41944754123687744,0.4107142857142857,3.1698460578918457,0.5459691286087036
0.6803823709487915,0.7240537405014038,-0.043671369552612305,0.505272388458252,0.4642857142857143,3.2252562046051025,0.6110241413116455
0.6336050033569336,0.9593548774719238,-0.32574987411499023,0.5624210238456726,0.5714285714285714,2.952106237411499,0.619104266166687
0.651179313659668,0.4286586046218872,0.22252070903778076,0.3512849807739258,0.5357142857142857,3.304826498031616,0.4207255244255066
0.6467965841293335,0.7871411442756653,-0.1403445601463318,0.5522626042366028,0.4642857142857143,3.0002248287200928,0.6295402646064758
0.5173842906951904,0.8813313245773315,-0.3639470338821411,0.6663293242454529,0.5,3.3626699447631836,0.7338147163391113
0.7786253690719604,0.777197539806366,0.0014278292655944824,0.6297703385353088,0.5178571428571428,3.0229008197784424,0.732272744178772
0.7399764060974121,0.8304530382156372,-0.0904766321182251,0.5895642042160034,0.5178571428571428,2.8166701793670654,0.6734008193016052
0.5659739375114441,0.9454388618469238,-0.37946492433547974,0.5292219519615173,0.5,3.154203414916992,0.5847761631011963
0.6066416501998901,0.4973984360694885,0.10924321413040161,0.42574790120124817,0.3928571428571429,2.9209799766540527,0.5083918571472168
0.8728591203689575,0.7885332107543945,0.08432590961456299,0.5251326560974121,0.5178571428571428,2.582160472869873,0.6257902383804321
0.5821976661682129,0.76348477602005,-0.18128710985183716,0.5621682405471802,0.5535714285714286,3.1916797161102295,0.6198739409446716
0.9026937484741211,0.7691280841827393,0.13356566429138184,0.5395679473876953,0.5535714285714286,3.2108216285705566,0.6384162306785583
0.7152004241943359,0.7901184558868408,-0.07491803169250488,0.5234761834144592,0.6071428571428572,3.191732168197632,0.5909743905067444
0.742323637008667,0.6096234917640686,0.1327001452445984,0.4810037314891815,0.4464285714285714,3.019190549850464,0.6283087730407715
0.42239826917648315,0.8372403383255005,-0.41484206914901733,0.5369636416435242,0.5535714285714286,2.9276366233825684,0.6056280136108398
0.8185367584228516,0.7590116262435913,0.059525132179260254,0.4770824611186981,0.5357142857142857,3.0156712532043457,0.611015260219574
0.5161052942276001,0.6526003479957581,-0.13649505376815796,0.46179401874542236,0.5,3.133725643157959,0.5592454671859741
0.7080695033073425,0.6553417444229126,0.05272775888442993,0.5234743356704712,0.5178571428571428,3.236380100250244,0.6343639492988586
0.6657432317733765,0.6577724814414978,0.007970750331878662,0.5154383182525635,0.4821428571428571,3.548889636993408,0.6284364461898804
0.6978593468666077,0.7227367162704468,-0.02487736940383911,0.48088735342025757,0.4821428571428571,3.104405403137207,0.5639380812644958
0.8476244211196899,0.5638984441757202,0.2837259769439697,0.36168187856674194,0.5,3.2583024501800537,0.4397561550140381
0.7300225496292114,0.5001022219657898,0.22992032766342163,0.36980605125427246,0.4821428571428571,3.240096092224121,0.5026127099990845
0.8184783458709717,0.6491366028785706,0.16934174299240112,0.47253215312957764,0.4642857142857143,3.523247480392456,0.5776761174201965
0.7538697719573975,0.5697793960571289,0.18409037590026855,0.4990675151348114,0.5,3.1102359294891357,0.5988256931304932
0.7293264865875244,0.6767159700393677,0.05261051654815674,0.46299099922180176,0.375,3.0992352962493896,0.5859289169311523
0.5920128226280212,0.7495816946029663,-0.15756887197494507,0.5580785274505615,0.5714285714285714,3.1877310276031494,0.6618999242782593
0.8904778957366943,0.5769709348678589,0.31350696086883545,0.4260826110839844,0.5,3.399872303009033,0.51738041639328
0.8191065192222595,0.4873127043247223,0.33179381489753723,0.38901209831237793,0.4642857142857143,2.847550630569458,0.4917294383049011
0.5825783610343933,0.8092329502105713,-0.22665458917617798,0.5535584688186646,0.4107142857142857,3.0796139240264893,0.6340076923370361
0.6725767254829407,0.703454315662384,-0.03087759017944336,0.5962299108505249,0.5178571428571428,2.5143909454345703,0.6796897649765015
0.7313290238380432,0.7059820890426636,0.02534693479537964,0.5628694295883179,0.4464285714285714,2.917555570602417,0.6327443718910217
0.7055181264877319,0.6393741369247437,0.06614398956298828,0.4327082633972168,0.4821428571428571,2.7297685146331787,0.5592588186264038
0.7559865713119507,0.4123309254646301,0.34365564584732056,0.3931867778301239,0.4821428571428571,3.1772098541259766,0.5435419082641602
0.7695808410644531,0.764597475528717,0.004983365535736084,0.5159491300582886,0.5357142857142857,3.299675941467285,0.6341446042060852
0.6455764770507812,0.5341302156448364,0.11144626140594482,0.44855940341949463,0.5,2.677171230316162,0.5413141846656799
1.0280799865722656,0.5527549982070923,0.47532498836517334,0.45590806007385254,0.5357142857142857,2.7614409923553467,0.5877946019172668
0.6589388847351074,0.6042132377624512,0.05472564697265625,0.5031332969665527,0.4107142857142857,2.9835093021392822,0.6274868249893188
0.6461864709854126,0.6301023960113525,0.01608407497406006,0.4771665930747986,0.5178571428571428,2.5288195610046387,0.6229326725006104
0.7311684489250183,0.7960354089736938,-0.06486696004867554,0.5451054573059082,0.5892857142857143,3.26619291305542,0.6103931069374084
0.7089583873748779,0.5264537334442139,0.18250465393066406,0.40459775924682617,0.4821428571428571,3.4185376167297363,0.5962119102478027
0.754643440246582,0.7852879762649536,-0.030644536018371582,0.5666664838790894,0.375,2.968006134033203,0.6770087480545044
0.8212352991104126,0.5764511823654175,0.24478411674499512,0.45081061124801636,0.4642857142857143,2.760927677154541,0.6031222343444824
0.663090705871582,0.8798760175704956,-0.21678531169891357,0.5676438808441162,0.4464285714285714,3.3249075412750244,0.7129913568496704
0.7625381946563721,0.6433453559875488,0.11919283866882324,0.5012175440788269,0.5892857142857143,2.9611754417419434,0.605265736579895
0.5768107175827026,0.8431857228279114,-0.26637500524520874,0.49794694781303406,0.4464285714285714,3.2902259826660156,0.5966790914535522
0.6931751370429993,0.6986157894134521,-0.005440652370452881,0.5105984210968018,0.5714285714285714,3.0938901901245117,0.6244484186172485
0.47582119703292847,0.8063969612121582,-0.33057576417922974,0.6202889680862427,0.5178571428571428,2.6882991790771484,0.6955869197845459
0.7873083353042603,0.7700642347335815,0.01724410057067871,0.4967447519302368,0.4285714285714286,3.0430965423583984,0.6190943121910095
0.5746300220489502,0.432236909866333,0.1423931121826172,0.3287184238433838,0.4285714285714286,3.297445774078369,0.413614422082901
0.6358975172042847,0.7815760374069214,-0.14567852020263672,0.4835534989833832,0.5,3.181098461151123,0.5738835334777832
0.5885783433914185,0.6873064041137695,-0.09872806072235107,0.48662784695625305,0.5892857142857143,3.2302026748657227,0.5751892328262329
1.2299504280090332,1.096123218536377,0.13382720947265625,0.6815807223320007,0.4464285714285714,3.1144628524780273,0.797041118144989
0.9624545574188232,1.3144968748092651,-0.3520423173904419,0.7677227258682251,0.5357142857142857,3.006415843963623,0.8948930501937866
1.0857707262039185,0.9573943614959717,0.12837636470794678,0.743664026260376,0.4642857142857143,3.0983808040618896,0.8518235087394714
1.0763344764709473,0.793464720249176,0.28286975622177124,0.7372447848320007,0.5535714285714286,3.392162799835205,0.799938976764679
1.0128995180130005,0.48268160223960876,0.5302179157733917,0.4808512330055237,0.4107142857142857,3.400089979171753,0.5914621353149414
1.3339444398880005,0.5427380800247192,0.7912063598632812,0.6081235408782959,0.4464285714285714,3.0371346473693848,0.6894868612289429
0.7675932049751282,0.6242092847824097,0.1433839201927185,0.6810275316238403,0.5714285714285714,3.1121973991394043,0.7743668556213379
0.7650572657585144,0.540841817855835,0.22421544790267944,0.55418860912323,0.5178571428571428,2.991684913635254,0.6884241700172424
1.0129286050796509,0.6442132592201233,0.3687153458595276,0.5847546458244324,0.4821428571428571,3.157210350036621,0.7657691240310669
0.3953729271888733,0.7003937363624573,-0.305020809173584,0.713695764541626,0.4464285714285714,2.851518392562866,0.8109462857246399
0.8371278047561646,0.6432976722717285,0.19383013248443604,0.6408789157867432,0.4821428571428571,3.046846628189087,0.7130929231643677
0.7322056293487549,0.44427362084388733,0.28793200850486755,0.534530758857727,0.4285714285714286,3.0689761638641357,0.6755985617637634
0.5669659972190857,0.8043389320373535,-0.23737293481826782,0.6713806986808777,0.4642857142857143,2.98540997505188,0.8387012481689453
0.7554983496665955,0.7074350118637085,0.04806333780288696,0.574516236782074,0.5357142857142857,3.0443642139434814,0.6323474645614624
0.7923709154129028,0.6151875257492065,0.1771833896636963,0.5351674556732178,0.4107142857142857,3.2828986644744873,0.6244311928749084
0.7485499382019043,0.6333368420600891,0.11521309614181519,0.5621676445007324,0.5892857142857143,2.8544955253601074,0.763355016708374
0.5140601992607117,0.8265755772590637,-0.31251537799835205,0.7223173975944519,0.5892857142857143,2.829516649246216,0.8215897679328918
0.7412132024765015,0.554745614528656,0.18646758794784546,0.5449652075767517,0.4821428571428571,3.242903709411621,0.641364336013794
0.7756636142730713,0.6232163310050964,0.15244728326797485,0.5152291655540466,0.5357142857142857,3.008458375930786,0.7270967364311218
0.5637649297714233,0.8820239305496216,-0.31825900077819824,0.7215455770492554,0.5357142857142857,2.8005924224853516,0.8051052093505859
0.5711957216262817,0.8994975686073303,-0.3283018469810486,0.8007118105888367,0.5892857142857143,2.990354061126709,0.8750525116920471
0.6207289099693298,0.6415022611618042,-0.020773351192474365,0.5659290552139282,0.4285714285714286,2.9130749702453613,0.7089451551437378
0.7967501282691956,0.8203964233398438,-0.023646295070648193,0.7255901098251343,0.625,2.839308977127075,0.8162911534309387
0.6905277967453003,1.0228153467178345,-0.3322875499725342,0.7186285257339478,0.5535714285714286,3.113044261932373,0.7911617159843445
0.7944657802581787,1.0329408645629883,-0.23847508430480957,0.8023679256439209,0.625,2.586923122406006,0.8690974116325378
0.7816126346588135,1.071476697921753,-0.28986406326293945,0.7678080201148987,0.5178571428571428,2.9335832595825195,0.8716667890548706
0.9263381958007812,1.0615200996398926,-0.13518190383911133,0.8317564129829407,0.4821428571428571,3.1516106128692627,0.886448860168457
1.0227184295654297,0.7797374129295349,0.24298101663589478,0.6466480493545532,0.4464285714285714,2.7290186882019043,0.7307462692260742
0.9816725254058838,0.9353017807006836,0.046370744705200195,0.6376532912254333,0.5892857142857143,3.2359139919281006,0.7245904207229614
0.9056553840637207,1.209303379058838,-0.3036479949951172,0.8564728498458862,0.4107142857142857,3.0462114810943604,0.9333417415618896
1.1340943574905396,0.9943931698799133,0.13970118761062622,0.7536373734474182,0.4464285714285714,2.9952456951141357,0.8118792176246643
0.8323350548744202,1.3446342945098877,-0.5122992396354675,0.8738129138946533,0.5178571428571428,3.2312698364257812,0.974951982498169
0.9671123027801514,0.9403751492500305,0.02673715353012085,0.7412586808204651,0.4642857142857143,3.2233450412750244,0.8668169379234314
0.9820528626441956,0.8436843156814575,0.13836854696273804,0.6992553472518921,0.4285714285714286,3.234560251235962,0.8108309507369995
0.9872192144393921,0.9566476345062256,0.030571579933166504,0.7530984878540039,0.4285714285714286,3.095348834991455,0.868903398513794
1.076185703277588,0.7024470567703247,0.3737386465072632,0.5891844630241394,0.4464285714285714,3.5865976810455322,0.756633996963501
0.6545367240905762,1.1829936504364014,-0.5284569263458252,0.7766638994216919,0.4642857142857143,3.440741539001465,0.8922841548919678
0.9369372129440308,0.6979467868804932,0.2389904260635376,0.6326825618743896,0.4464285714285714,3.237494468688965,0.7728460431098938
0.6179283857345581,1.140812635421753,-0.5228842496871948,0.7130906581878662,0.5535714285714286,3.3106791973114014,0.8119082450866699
0.8024944067001343,0.8793648481369019,-0.07687044143676758,0.7394551038742065,0.5178571428571428,3.1102044582366943,0.9028939008712769
1.0720398426055908,0.5386703014373779,0.5333695411682129,0.4816451072692871,0.5892857142857143,2.66845440864563,0.676024317741394
0.9539586305618286,0.639404296875,0.3145543336868286,0.5899389386177063,0.5714285714285714,3.4589083194732666,0.7639312744140625
0.6787607073783875,1.121138572692871,-0.44237786531448364,0.7405797243118286,0.4464285714285714,3.232797384262085,0.8220096826553345
0.8944928646087646,0.7114918231964111,0.18300104141235352,0.621286153793335,0.4464285714285714,3.369276523590088,0.742777943611145
0.7443538904190063,0.8600012063980103,-0.1156473159790039,0.6502362489700317,0.4285714285714286,3.2275543212890625,0.7786396741867065
0.8404647707939148,0.7500832676887512,0.09038150310516357,0.6140466928482056,0.5892857142857143,2.976717710494995,0.748163104057312
1.0086889266967773,0.6913615465164185,0.3173273801803589,0.6227949261665344,0.5357142857142857,3.098824977874756,0.7636493444442749
0.7103151082992554,0.7400397062301636,-0.029724597930908203,0.6151009798049927,0.5535714285714286,3.5677690505981445,0.7968431711196899
0.5453776717185974,0.7597733736038208,-0.2143957018852234,0.6713930368423462,0.5357142857142857,3.5037903785705566,0.8398070931434631
0.9154202342033386,0.7287843823432922,0.1866358518600464,0.571861982345581,0.5178571428571428,3.6584579944610596,0.7686048746109009
0.7614066004753113,0.7867661714553833,-0.02535957098007202,0.5850885510444641,0.375,3.6083755493164062,0.7084185481071472
0.8286760449409485,0.6459718942642212,0.1827041506767273,0.5888736248016357,0.4821428571428571,2.9105138778686523,0.7434592843055725
0.6407324075698853,0.8196312189102173,-0.17889881134033203,0.6113507151603699,0.5714285714285714,3.0601770877838135,0.7786271572113037
0.7983385920524597,0.8225549459457397,-0.02421635389328003,0.5896739959716797,0.4821428571428571,2.9906702041625977,0.7809655070304871
0.7753627300262451,0.8146449327468872,-0.03928220272064209,0.5762476325035095,0.5892857142857143,3.2076375484466553,0.720374584197998
0.9258341789245605,0.8957778811454773,0.030056297779083252,0.6766627430915833,0.5357142857142857,3.441154718399048,0.7841855883598328
1.0117764472961426,0.6728825569152832,0.3388938903808594,0.5250246524810791,0.4642857142857143,3.3399269580841064,0.6508985161781311
0.7926943302154541,0.8849288821220398,-0.0922345519065857,0.586635947227478,0.5714285714285714,3.536314010620117,0.7144670486450195
0.8182986974716187,0.9329687356948853,-0.1146700382232666,0.6383529305458069,0.5178571428571428,3.367802381515503,0.7423495054244995
0.8517680168151855,0.6897183656692505,0.16204965114593506,0.4648717939853668,0.4642857142857143,2.867792844772339,0.5972303748130798
0.7601929306983948,0.7178426384925842,0.04235029220581055,0.48734790086746216,0.5178571428571428,3.1691274642944336,0.6520184278488159
0.6706751585006714,0.8970715999603271,-0.22639644145965576,0.6558634042739868,0.375,2.810492992401123,0.7719254493713379
0.9424074292182922,0.655426561832428,0.28698086738586426,0.526089072227478,0.4107142857142857,3.2189183235168457,0.6783930063247681
0.8284860849380493,0.7829696536064148,0.04551643133163452,0.6044553518295288,0.5178571428571428,2.9705207347869873,0.7072025537490845
0.8299162983894348,0.5866403579711914,0.2432759404182434,0.4685577154159546,0.4821428571428571,2.8968091011047363,0.6043964624404907
0.5546351075172424,1.0337132215499878,-0.47907811403274536,0.6990059018135071,0.5892857142857143,3.3989980220794678,0.8016085624694824
0.9214114546775818,0.5403531789779663,0.3810582756996155,0.42736107110977173,0.5178571428571428,3.5063958168029785,0.6465688943862915
0.7976167798042297,0.8106539249420166,-0.013037145137786865,0.6790754795074463,0.5,3.2736423015594482,0.8108471035957336
1.0249414443969727,0.6776421666145325,0.3472992777824402,0.5330475568771362,0.4464285714285714,2.892212152481079,0.7247644662857056
0.890375018119812,0.6834820508956909,0.2068929672241211,0.5031431913375854,0.5178571428571428,3.3776333332061768,0.6375207901000977
0.8210055828094482,0.5891159176826477,0.23188966512680054,0.4270673990249634,0.5178571428571428,3.695094108581543,0.564970076084137
0.6734893918037415,0.8209820985794067,-0.14749270677566528,0.5819647312164307,0.5,3.239591360092163,0.7400386929512024
0.8612090945243835,0.5432629585266113,0.3179461359977722,0.47675788402557373,0.4642857142857143,3.3941996097564697,0.60799241065979
0.5867677927017212,0.7579542994499207,-0.17118650674819946,0.5667975544929504,0.5,3.1797680854797363,0.6796234250068665
0.8236352801322937,0.6142532825469971,0.20938199758529663,0.48130014538764954,0.4464285714285714,2.96907114982605,0.6292530298233032
0.7050493955612183,0.9102063179016113,-0.20515692234039307,0.6660362482070923,0.5357142857142857,2.9529495239257812,0.7865748405456543
0.6253303289413452,0.9676339030265808,-0.3423035740852356,0.6387165784835815,0.5178571428571428,2.9455864429473877,0.7508054375648499
0.6726738810539246,0.6687278747558594,0.0039460062980651855,0.5786354541778564,0.3928571428571429,3.2324376106262207,0.7018707394599915
0.660429060459137,0.8611085414886475,-0.2006794810295105,0.5125619173049927,0.5,3.305762529373169,0.6502591371536255
1.0327396392822266,0.644748330116272,0.3879913091659546,0.5345367789268494,0.5892857142857143,3.4156131744384766,0.6958702206611633
0.5522178411483765,0.9004825353622437,-0.3482646942138672,0.622693657875061,0.5357142857142857,3.087209939956665,0.7553200721740723
0.7971146106719971,0.8097637891769409,-0.012649178504943848,0.5742666721343994,0.5357142857142857,2.910200595855713,0.7114250659942627
0.7926202416419983,0.7255896925926208,0.06703054904937744,0.5262033939361572,0.4642857142857143,2.8041372299194336,0.656790018081665
0.6655008792877197,0.86765456199646,-0.20215368270874023,0.5444558262825012,0.5714285714285714,2.6861796379089355,0.6896997094154358
0.8743807077407837,0.7054202556610107,0.16896045207977295,0.49729347229003906,0.4107142857142857,3.109611988067627,0.6165611743927002
0.6173534393310547,0.7786024808883667,-0.161249041557312,0.5680253505706787,0.4821428571428571,3.180187702178955,0.6489777565002441
0.6379980444908142,0.8848531246185303,-0.24685508012771606,0.6246991753578186,0.4642857142857143,3.2146191596984863,0.7241426706314087
0.6504942178726196,0.8483421802520752,-0.19784796237945557,0.5246161222457886,0.5,3.0885705947875977,0.6490446329116821
0.8640216588973999,0.7374547719955444,0.12656688690185547,0.5499247312545776,0.5178571428571428,2.7064855098724365,0.6851071119308472
0.9410431385040283,0.5507210493087769,0.39032208919525146,0.43517324328422546,0.4642857142857143,2.8838765621185303,0.5973802804946899
0.6258921027183533,0.8489649295806885,-0.2230728268623352,0.555770993232727,0.5714285714285714,3.311065196990967,0.6923466920852661
0.5659637451171875,0.5964207649230957,-0.030457019805908203,0.4775615930557251,0.4464285714285714,3.6781013011932373,0.570303201675415
0.4127158522605896,1.019585371017456,-0.6068695187568665,0.6747486591339111,0.5535714285714286,3.473472833633423,0.7155008316040039
0.6359412670135498,0.8461629748344421,-0.21022170782089233,0.6283525824546814,0.6071428571428572,2.988675594329834,0.7406599521636963
0.7170380353927612,0.7388511896133423,-0.021813154220581055,0.5457332134246826,0.5357142857142857,3.2939951419830322,0.6434932947158813
0.7117651700973511,0.6501748561859131,0.06159031391143799,0.5046665072441101,0.3928571428571429,3.279453992843628,0.6127381920814514
0.9956516027450562,0.5544722080230713,0.44117939472198486,0.45259469747543335,0.5,3.184635639190674,0.5850350260734558
0.7903379201889038,0.6731431484222412,0.1171947717666626,0.4970548450946808,0.4642857142857143,3.38297963142395,0.5951583385467529
0.5268986225128174,0.9162875413894653,-0.38938891887664795,0.6018209457397461,0.4642857142857143,3.139192819595337,0.7008684873580933
0.8243765234947205,0.6109257936477661,0.21345072984695435,0.5028886198997498,0.4821428571428571,2.7463457584381104,0.6045814156532288
0.6560884714126587,0.8306875228881836,-0.1745990514755249,0.5393770933151245,0.5892857142857143,3.328033685684204,0.6412501335144043
0.6712436676025391,0.8067731857299805,-0.1355295181274414,0.5461486577987671,0.5178571428571428,2.643669605255127,0.6471821665763855
0.7569911479949951,0.8234885931015015,-0.06649744510650635,0.5846037268638611,0.4642857142857143,2.9905812740325928,0.671347439289093
0.7564406394958496,0.6564174890518188,0.10002315044403076,0.4793040156364441,0.5714285714285714,3.1263880729675293,0.6267992258071899
0.6146758794784546,0.8631606101989746,-0.24848473072052002,0.5388426184654236,0.5357142857142857,3.119079113006592,0.657625675201416
0.7701482772827148,0.6527466773986816,0.1174015998840332,0.45787525177001953,0.5,3.1843369007110596,0.5958117246627808
0.5857930779457092,1.0332551002502441,-0.4474620223045349,0.6326066851615906,0.5892857142857143,2.9892587661743164,0.7169170379638672
0.6858282089233398,0.945688009262085,-0.2598598003387451,0.6398835182189941,0.5714285714285714,3.2015597820281982,0.7307575941085815
0.5244784355163574,0.9563381671905518,-0.43185973167419434,0.7523421049118042,0.5,3.1660375595092773,0.8326369524002075
0.9287047982215881,0.501559317111969,0.42714548110961914,0.3960197865962982,0.4107142857142857,3.276644229888916,0.5101503133773804
0.5590648651123047,0.9241791367530823,-0.3651142716407776,0.6381513476371765,0.4285714285714286,2.9360949993133545,0.7175249457359314
0.6806260943412781,0.9118803143501282,-0.2312542200088501,0.6029901504516602,0.5892857142857143,3.2934072017669678,0.6733086109161377
0.5135818719863892,0.7190665006637573,-0.20548462867736816,0.5793580412864685,0.5535714285714286,2.697672128677368,0.7456274032592773
0.5061135292053223,1.00486159324646,-0.4987480640411377,0.6606208086013794,0.5714285714285714,3.145458936691284,0.7510485649108887
0.7703207731246948,0.7111151218414307,0.05920565128326416,0.5746241807937622,0.4285714285714286,2.6025190353393555,0.6804397106170654
0.7578836679458618,0.8265004754066467,-0.06861680746078491,0.6314356327056885,0.5357142857142857,2.8334438800811768,0.7327260375022888
0.6634135246276855,0.8390058279037476,-0.175592303276062,0.5088295936584473,0.4285714285714286,3.318302869796753,0.6280310153961182
0.8319475054740906,0.6311463713645935,0.20080113410949707,0.49674659967422485,0.5178571428571428,3.398622751235962,0.5998618602752686
0.6016086935997009,0.835731565952301,-0.2341228723526001,0.5459578633308411,0.5714285714285714,3.040036201477051,0.6721028089523315
0.9143597483634949,0.5201441049575806,0.3942156434059143,0.42196565866470337,0.3571428571428571,3.1672420501708984,0.518500566482544
0.8147702217102051,0.7024089097976685,0.11236131191253662,0.4898894131183624,0.5714285714285714,3.1858317852020264,0.621954619884491
0.7897480726242065,0.6795308589935303,0.11021721363067627,0.5535362958908081,0.3214285714285714,2.6903951168060303,0.6981403827667236
0.5904464721679688,0.7647488117218018,-0.174302339553833,0.510973334312439,0.5,2.7511777877807617,0.6122199296951294
0.687595784664154,0.629910945892334,0.05768483877182007,0.4851531982421875,0.5357142857142857,3.061718225479126,0.6275062561035156
0.818337082862854,0.6876493692398071,0.13068771362304688,0.5092740058898926,0.5357142857142857,3.1155240535736084,0.619992733001709
0.675591766834259,0.8363982439041138,-0.16080647706985474,0.48448455333709717,0.6607142857142857,3.436983823776245,0.5777556896209717
0.6371815800666809,0.7576613426208496,-0.1204797625541687,0.5283294916152954,0.5714285714285714,3.0633363723754883,0.6115522980690002
0.8359407782554626,0.6243584156036377,0.21158236265182495,0.5061637163162231,0.5714285714285714,2.718599319458008,0.5866439938545227
0.6395018100738525,0.9313161373138428,-0.29181432723999023,0.6537685394287109,0.5714285714285714,2.795417547225952,0.7470452189445496
0.7326785326004028,0.7081873416900635,0.024491190910339355,0.5112771987915039,0.4642857142857143,2.8228771686553955,0.5847975015640259
0.5860313177108765,0.8727918267250061,-0.28676050901412964,0.5771633386611938,0.5357142857142857,2.970973253250122,0.6567981243133545
0.7931030988693237,0.77689528465271,0.01620781421661377,0.4979894757270813,0.5357142857142857,3.2736239433288574,0.6066293120384216
0.5608406066894531,0.7756078243255615,-0.2147672176361084,0.47611191868782043,0.4642857142857143,2.925858497619629,0.585493803024292
0.9874995946884155,0.485826700925827,0.5016728937625885,0.42201611399650574,0.4821428571428571,2.5057685375213623,0.5406976938247681
0.7151211500167847,0.8069330453872681,-0.0918118953704834,0.544683039188385,0.5714285714285714,3.1843478679656982,0.6522712707519531
0.5509992837905884,0.9640018939971924,-0.413002610206604,0.5894229412078857,0.5714285714285714,3.2571771144866943,0.656101405620575
0.8810677528381348,0.5571199655532837,0.3239477872848511,0.5081797242164612,0.5535714285714286,3.04409122467041,0.609654426574707
0.7118324637413025,0.7001492977142334,0.011683166027069092,0.5702437162399292,0.5535714285714286,3.339773416519165,0.6466805934906006
0.6433735489845276,0.630958080291748,0.012415468692779541,0.4902326464653015,0.4642857142857143,3.5274481773376465,0.6082350015640259
0.71822190284729,0.8410754203796387,-0.12285351753234863,0.5500667095184326,0.5,3.212101936340332,0.6256356835365295
0.5193773508071899,0.8347683548927307,-0.31539100408554077,0.6285050511360168,0.4821428571428571,3.1792802810668945,0.6963984966278076
0.5805113315582275,0.7533565759658813,-0.1728452444076538,0.5683695673942566,0.5535714285714286,3.2313072681427,0.6590261459350586
0.8466144800186157,0.7519087791442871,0.09470570087432861,0.5939974784851074,0.5,2.8419182300567627,0.700132429599762
1.0959856510162354,0.43424713611602783,0.6617385149002075,0.3507116138935089,0.4107142857142857,3.314030408859253,0.48355454206466675
0.8079996109008789,0.6962447166442871,0.1117548942565918,0.4978553354740143,0.5178571428571428,2.9281954765319824,0.5763294696807861
0.7282189130783081,0.8977565765380859,-0.16953766345977783,0.5373454689979553,0.5,3.1138248443603516,0.647436797618866
0.8574739694595337,0.7845721244812012,0.07290184497833252,0.5157443284988403,0.5535714285714286,3.533334732055664,0.5948556661605835
0.714993417263031,0.7159861326217651,-0.0009927153587341309,0.5922656655311584,0.4642857142857143,3.4094066619873047,0.731636643409729
0.7059736251831055,0.9278333187103271,-0.22185969352722168,0.6091064214706421,0.5357142857142857,2.931757926940918,0.687723696231842
0.8037656545639038,0.47948282957077026,0.32428282499313354,0.38863301277160645,0.5357142857142857,2.4015417098999023,0.5124685168266296
0.6507537364959717,0.6791887283325195,-0.02843499183654785,0.5011316537857056,0.4821428571428571,3.0844993591308594,0.619032621383667
0.8840702772140503,0.6151466369628906,0.26892364025115967,0.4186592996120453,0.3928571428571429,3.040616512298584,0.5346752405166626
0.7249654531478882,0.7923485040664673,-0.0673830509185791,0.5626266598701477,0.5357142857142857,3.2788586616516113,0.6637377142906189
0.7343481183052063,0.8017465472221375,-0.06739842891693115,0.6315348148345947,0.5,3.1847825050354004,0.7461915016174316
1.0004570484161377,0.5430611371994019,0.45739591121673584,0.379636287689209,0.4821428571428571,3.0141005516052246,0.4908067584037781
0.5114651918411255,0.7485650181770325,-0.23709982633590698,0.5817380547523499,0.5,2.86544132232666,0.7205080986022949
0.9091156721115112,0.6911706924438477,0.21794497966766357,0.48788800835609436,0.5714285714285714,3.408231496810913,0.6052950620651245
0.6367976665496826,0.7649703621864319,-0.12817269563674927,0.5475766062736511,0.4642857142857143,3.136552095413208,0.6587151288986206
0.6455330848693848,0.997564971446991,-0.3520318865776062,0.6352535486221313,0.5892857142857143,2.784045457839966,0.7638159990310669
0.6577662229537964,0.7466509342193604,-0.08888471126556396,0.586177408695221,0.6071428571428572,2.7671732902526855,0.6679356098175049
0.9964529871940613,0.5748035907745361,0.42164939641952515,0.42627978324890137,0.4464285714285714,2.8669369220733643,0.5577927827835083
0.897545576095581,0.7067382335662842,0.19080734252929688,0.5277121067047119,0.5357142857142857,2.8893685340881348,0.6346540451049805
0.7037895917892456,0.8081030249595642,-0.1043134331703186,0.590969443321228,0.4821428571428571,2.921592950820923,0.6819499135017395
0.7439006567001343,0.7493297457695007,-0.005429089069366455,0.523000955581665,0.4821428571428571,2.8934247493743896,0.6148751378059387
0.7345950603485107,0.6900047063827515,0.04459035396575928,0.561732828617096,0.3571428571428571,3.058520555496216,0.6643989086151123
0.5800058245658875,0.8021647930145264,-0.22215896844863892,0.5587218999862671,0.4821428571428571,3.13832426071167,0.6612737774848938
0.7012348175048828,0.6902676820755005,0.010967135429382324,0.5227451324462891,0.5178571428571428,2.785620927810669,0.5996984243392944
0.8316500186920166,0.6201228499412537,0.21152716875076294,0.41775092482566833,0.5178571428571428,2.870936870574951,0.5418666005134583
0.7129346132278442,0.6651859283447266,0.047748684883117676,0.5396948456764221,0.4464285714285714,2.829650402069092,0.6290589570999146
0.6867152452468872,0.6522256731987,0.034489572048187256,0.5128002166748047,0.5,2.887892484664917,0.6174197793006897
0.6748719215393066,0.39565473794937134,0.2792171835899353,0.2916710376739502,0.4464285714285714,3.0581047534942627,0.4146021008491516
0.6936638355255127,0.7607993483543396,-0.0671355128288269,0.5885645151138306,0.5,3.065885305404663,0.6577442288398743
0.7067886590957642,0.6341182589530945,0.07267040014266968,0.4975966215133667,0.625,2.952548027038574,0.6123723387718201
0.7274253368377686,0.8264400959014893,-0.0990147590637207,0.6269007921218872,0.4285714285714286,3.0527422428131104,0.7366982698440552
0.7631626725196838,0.6622567176818848,0.10090595483779907,0.5369024276733398,0.4642857142857143,3.0449025630950928,0.6315065622329712
0.4997932016849518,0.9838516712188721,-0.4840584695339203,0.6250305771827698,0.5357142857142857,3.3575286865234375,0.7080925703048706
0.6380066871643066,0.8765932321548462,-0.23858654499053955,0.568199634552002,0.4285714285714286,2.699707269668579,0.6651259660720825
0.6757339239120483,0.6322940587997437,0.04343986511230469,0.516077995300293,0.4464285714285714,3.17553448677063,0.6658257842063904
0.5712189674377441,0.6043909788131714,-0.033172011375427246,0.4730798006057739,0.4285714285714286,3.427032232284546,0.5877776145935059
0.6015491485595703,0.8204742670059204,-0.2189251184463501,0.5025412440299988,0.5357142857142857,3.0940194129943848,0.6291380524635315
0.7783378958702087,0.6451348066329956,0.13320308923721313,0.49142277240753174,0.5178571428571428,2.7878363132476807,0.6020874381065369
1.000159502029419,0.47171908617019653,0.5284404158592224,0.3518374562263489,0.4821428571428571,3.4846208095550537,0.5091160535812378
0.5040628910064697,0.7384277582168579,-0.23436486721038818,0.637241780757904,0.4642857142857143,3.2311878204345703,0.7489860653877258
0.47987401485443115,1.0276000499725342,-0.547726035118103,0.6998773813247681,0.5892857142857143,3.1461222171783447,0.779438853263855
0.7101650834083557,0.5814099311828613,0.12875515222549438,0.4565078318119049,0.5178571428571428,2.8479480743408203,0.5506629943847656
0.6350502967834473,0.9603912830352783,-0.32534098625183105,0.6758213043212891,0.5714285714285714,2.883608341217041,0.7556682825088501
0.7410832643508911,0.5014392733573914,0.23964399099349976,0.33404138684272766,0.625,3.130866289138794,0.446582555770874
0.8755326271057129,0.6580018997192383,0.2175307273864746,0.4714912176132202,0.5357142857142857,2.812779426574707,0.5960749387741089
0.8477350473403931,0.5408150553703308,0.30691999197006226,0.445290744304657,0.3928571428571429,2.948878526687622,0.5609316229820251
0.4836522936820984,0.8351249694824219,-0.3514726758003235,0.5614442229270935,0.5357142857142857,2.8868329524993896,0.6790008544921875
0.832435131072998,0.749194860458374,0.08324027061462402,0.5750938653945923,0.4642857142857143,2.721494197845459,0.683835506439209
0.7988747358322144,0.7208829522132874,0.077991783618927,0.5455869436264038,0.5,3.063429355621338,0.6785598993301392
0.37971144914627075,0.8719455003738403,-0.4922340512275696,0.6511686444282532,0.4464285714285714,2.9567863941192627,0.7376751899719238
0.6802769899368286,0.7159935235977173,-0.03571653366088867,0.5315970182418823,0.4107142857142857,2.737241744995117,0.647796630859375
0.9719401597976685,0.38964909315109253,0.5822910666465759,0.33363524079322815,0.4285714285714286,3.112522602081299,0.4439085125923157
0.6316566467285156,0.6781679391860962,-0.046511292457580566,0.533381462097168,0.5,2.951591968536377,0.6427826285362244
0.4891936779022217,0.9815739393234253,-0.4923802614212036,0.7494648694992065,0.4821428571428571,2.9892916679382324,0.8385068774223328
0.6847319602966309,0.7800313234329224,-0.0952993631362915,0.546133816242218,0.4642857142857143,3.0109283924102783,0.6628341674804688
0.74721360206604,0.6026493310928345,0.14456427097320557,0.5329835414886475,0.5178571428571428,3.3318657875061035,0.6611230373382568
0.7069843411445618,0.6639071106910706,0.04307723045349121,0.5091248750686646,0.5178571428571428,3.283759117126465,0.6491069197654724
0.9173070192337036,0.6324658989906311,0.2848411202430725,0.4629281759262085,0.4285714285714286,2.8213679790496826,0.5888073444366455
0.6706050038337708,0.7682746052742004,-0.09766960144042969,0.6089556813240051,0.5535714285714286,2.5122005939483643,0.719878077507019
0.8207511305809021,0.4682508111000061,0.352500319480896,0.3954603374004364,0.4107142857142857,2.880164384841919,0.5143852829933167
0.6839574575424194,0.5745152235031128,0.10944223403930664,0.5054678916931152,0.4464285714285714,3.001354455947876,0.6283154487609863
0.5422021150588989,0.6676300764083862,-0.1254279613494873,0.5882788896560669,0.5,3.1700923442840576,0.7031679153442383
0.6938471794128418,0.6839358806610107,0.009911298751831055,0.5105649828910828,0.5178571428571428,3.3228020668029785,0.6119942665100098
0.6633437871932983,0.8725956678390503,-0.20925188064575195,0.5253114700317383,0.5535714285714286,3.042325973510742,0.616735577583313
0.4294285178184509,0.900967538356781,-0.4715390205383301,0.5874121785163879,0.4285714285714286,3.146927833557129,0.6775181293487549
0.673689067363739,0.7627466320991516,-0.0890575647354126,0.6080901622772217,0.5714285714285714,3.1063010692596436,0.7314147353172302
0.6510713696479797,0.8650935292243958,-0.21402215957641602,0.5503256320953369,0.4285714285714286,3.1793699264526367,0.6658384799957275
0.7412339448928833,0.70949387550354,0.03174006938934326,0.48277634382247925,0.5178571428571428,2.697417974472046,0.5869993567466736
0.7019824981689453,0.6667922139167786,0.03519028425216675,0.5106879472732544,0.5,3.1172101497650146,0.6481320858001709
0.6890243291854858,0.6737491488456726,0.015275180339813232,0.5081380009651184,0.5178571428571428,3.3238210678100586,0.5879424810409546
0.49223875999450684,0.944388747215271,-0.45214998722076416,0.6944273710250854,0.5535714285714286,3.0202879905700684,0.7397688627243042
0.8713475465774536,0.37460488080978394,0.4967426657676697,0.3174435496330261,0.4464285714285714,2.6093502044677734,0.42860716581344604
0.4786176085472107,0.6826536655426025,-0.20403605699539185,0.48673009872436523,0.5178571428571428,2.751300096511841,0.6096270084381104
0.5499980449676514,0.5311461687088013,0.018851876258850098,0.4006809890270233,0.4464285714285714,3.000234842300415,0.5226491689682007
0.6752665042877197,0.7548407912254333,-0.07957428693771362,0.5468007326126099,0.5178571428571428,3.0737345218658447,0.6371031999588013
0.6914729475975037,0.6357119083404541,0.05576103925704956,0.49016624689102173,0.4642857142857143,3.2238869667053223,0.595346987247467
0.6764646172523499,0.8309783935546875,-0.15451377630233765,0.5174587965011597,0.5357142857142857,3.0950489044189453,0.6088852286338806
0.7519040107727051,0.8095974922180176,-0.0576934814453125,0.5340636968612671,0.5357142857142857,3.0299248695373535,0.6599611043930054
0.6933436393737793,0.6723069548606873,0.02103668451309204,0.5220162868499756,0.5535714285714286,2.768880605697632,0.6648691892623901
0.6624754667282104,0.6060949563980103,0.056380510330200195,0.5395634174346924,0.5714285714285714,2.9272384643554688,0.637351930141449
0.7939237356185913,0.6659369468688965,0.12798678874969482,0.5749456286430359,0.5357142857142857,2.9479472637176514,0.7075444459915161
0.8495175838470459,0.6471755504608154,0.20234203338623047,0.5321092009544373,0.3392857142857143,2.7669687271118164,0.6255109310150146
0.6951156854629517,0.6878632307052612,0.00725245475769043,0.5324079990386963,0.6071428571428572,2.8196418285369873,0.6464975476264954
0.7020720839500427,0.40373295545578003,0.2983391284942627,0.315018892288208,0.5,3.034940481185913,0.4618544578552246
0.6936896443367004,0.7103298902511597,-0.01664024591445923,0.5969082117080688,0.5714285714285714,3.4110124111175537,0.6839257478713989
1.3841490745544434,1.3660515546798706,0.018097519874572754,0.834290623664856,0.4642857142857143,3.161269426345825,0.9330137968063354
1.383370041847229,1.3667980432510376,0.016571998596191406,0.7131311893463135,0.4642857142857143,3.0991294384002686,0.8298356533050537
0.9130843877792358,1.5146293640136719,-0.601544976234436,0.8372403383255005,0.5892857142857143,2.961292266845703,0.9151608943939209
0.9674742221832275,1.0672111511230469,-0.09973692893981934,0.7751711010932922,0.5714285714285714,2.770372152328491,0.9043647050857544
0.7913593053817749,1.3173104524612427,-0.5259511470794678,0.7851312756538391,0.4642857142857143,2.9804112911224365,0.8840076923370361
0.8895107507705688,1.0915120840072632,-0.20200133323669434,0.6595096588134766,0.5,3.554856538772583,0.7793734073638916
0.8172177672386169,1.1433417797088623,-0.32612401247024536,0.9207354784011841,0.4642857142857143,2.9485836029052734,0.9860429763793945
1.0508615970611572,0.9329289197921753,0.11793267726898193,0.6419433951377869,0.4464285714285714,2.910378932952881,0.7187708616256714
1.0379185676574707,0.806571364402771,0.2313472032546997,0.6738530397415161,0.4464285714285714,2.7355101108551025,0.7978583574295044
1.1022188663482666,0.782942533493042,0.3192763328552246,0.7099316716194153,0.4464285714285714,2.7399425506591797,0.8198213577270508
1.0807139873504639,0.9055593609809875,0.17515462636947632,0.7413543462753296,0.4821428571428571,3.1230051517486572,0.8338286876678467
0.8910709023475647,0.790826678276062,0.10024422407150269,0.6504491567611694,0.625,3.11576509475708,0.7573177814483643
0.7390494346618652,0.7743784785270691,-0.03532904386520386,0.650391697883606,0.5178571428571428,3.177826166152954,0.7699827551841736
0.9357290267944336,0.655420184135437,0.2803088426589966,0.6084466576576233,0.5178571428571428,2.8529069423675537,0.7399979829788208
0.6265616416931152,1.053382158279419,-0.4268205165863037,0.7782843112945557,0.6785714285714286,2.5071566104888916,0.8285524845123291
0.8634649515151978,0.850683331489563,0.012781620025634766,0.7588874697685242,0.375,2.9586596488952637,0.860689103603363
0.7724708318710327,0.8271663188934326,-0.0546954870223999,0.6863081455230713,0.4464285714285714,3.2542455196380615,0.7607216238975525
0.893614649772644,0.6971918344497681,0.19642281532287598,0.6492627859115601,0.5178571428571428,2.698632001876831,0.8002596497535706
0.7482582330703735,0.6937252879142761,0.05453294515609741,0.6177991628646851,0.5,2.969367265701294,0.7336772680282593
0.8198617696762085,0.7629175782203674,0.056944191455841064,0.6328121423721313,0.5892857142857143,2.655428171157837,0.7788564562797546
1.0054607391357422,0.6631420850753784,0.34231865406036377,0.6411662101745605,0.5357142857142857,2.952037811279297,0.7562739253044128
0.7257707118988037,0.7766717672348022,-0.050901055335998535,0.5512078404426575,0.5357142857142857,2.922109603881836,0.6964122653007507
0.6309551000595093,0.8521422147750854,-0.22118711471557617,0.681657075881958,0.5535714285714286,3.1057937145233154,0.7767674326896667
0.8752343654632568,0.6577483415603638,0.21748602390289307,0.5145717263221741,0.5714285714285714,2.6110403537750244,0.66398686170578
0.8158132433891296,0.5048719048500061,0.31094133853912354,0.49557334184646606,0.5357142857142857,3.036804676055908,0.6796559691429138
0.8028223514556885,0.6706054210662842,0.1322169303894043,0.5428893566131592,0.4821428571428571,2.827047824859619,0.6952247619628906
0.5661514401435852,0.6084401607513428,-0.04228872060775757,0.5996714234352112,0.4464285714285714,2.9944348335266113,0.7103369832038879
0.5991214513778687,0.6324639320373535,-0.03334248065948486,0.524468183517456,0.4821428571428571,3.375183343887329,0.7118603587150574
0.7383595705032349,0.5469889044761658,0.1913706660270691,0.3922170400619507,0.5178571428571428,2.8110930919647217,0.524247944355011
0.5241882801055908,0.7987948656082153,-0.2746065855026245,0.6359723210334778,0.5892857142857143,2.931696653366089,0.7318986654281616
0.5811136364936829,0.8979849815368652,-0.3168713450431824,0.6633988618850708,0.4285714285714286,2.6890666484832764,0.7506743669509888
0.7256593704223633,0.5520937442779541,0.17356562614440918,0.47739773988723755,0.5535714285714286,2.802643299102783,0.5957693457603455
0.6253454685211182,0.8010517954826355,-0.17570632696151733,0.6887460947036743,0.5,2.6540355682373047,0.8268684148788452
0.7142000794410706,0.5785629749298096,0.135637104511261,0.39149409532546997,0.4821428571428571,3.301051616668701,0.5036290287971497
0.7860153913497925,0.5769773721694946,0.20903801918029785,0.49134308099746704,0.4642857142857143,3.500436782836914,0.6152200698852539
0.6704323291778564,0.629157304763794,0.0412750244140625,0.4821626842021942,0.4821428571428571,3.084068536758423,0.6613938808441162
0.7691779136657715,0.44823646545410156,0.3209414482116699,0.4069140553474426,0.4821428571428571,2.536984920501709,0.5309638381004333
0.587630569934845,0.5060999393463135,0.0815306305885315,0.43098729848861694,0.5,2.555866241455078,0.5706462860107422
0.5591696500778198,0.6704388856887817,-0.11126923561096191,0.4674142599105835,0.4642857142857143,2.9700706005096436,0.5965912342071533
0.6846603155136108,0.6303308606147766,0.05432945489883423,0.5029909610748291,0.4464285714285714,2.773794412612915,0.5990903377532959
0.5459801554679871,0.6863305568695068,-0.14035040140151978,0.46323490142822266,0.5,2.959453821182251,0.551554799079895
0.5087143182754517,0.6089382171630859,-0.10022389888763428,0.4704630672931671,0.4464285714285714,2.879207134246826,0.5930770635604858
0.6287544369697571,0.6041684746742249,0.024585962295532227,0.3774983882904053,0.5,3.0386574268341064,0.5174236297607422
0.5629661679267883,0.5794299244880676,-0.016463756561279297,0.43400120735168457,0.5535714285714286,3.2762718200683594,0.5431467890739441
0.5925207138061523,0.5026555061340332,0.08986520767211914,0.4239892363548279,0.5178571428571428,3.305210590362549,0.5346496105194092
0.7887154221534729,0.3869706988334656,0.4017447233200073,0.34533342719078064,0.4464285714285714,2.6928184032440186,0.46043503284454346
0.6697953939437866,0.5322632789611816,0.13753211498260498,0.4567415118217468,0.4464285714285714,2.7857351303100586,0.5587376356124878
0.3791831433773041,0.6453014612197876,-0.2661183178424835,0.3816779553890228,0.5535714285714286,2.930187702178955,0.47601819038391113
0.7011092901229858,0.5108507871627808,0.19025850296020508,0.4015519618988037,0.4107142857142857,3.2294058799743652,0.4770624041557312
0.46646648645401,0.6025416851043701,-0.1360751986503601,0.5214589834213257,0.4642857142857143,3.0136702060699463,0.6213874220848083
0.6223421096801758,0.4744042158126831,0.14793789386749268,0.3782830238342285,0.4821428571428571,2.955915689468384,0.45286738872528076
0.5096301436424255,0.6276699304580688,-0.11803978681564331,0.44247353076934814,0.5892857142857143,2.688767433166504,0.5293902158737183
0.5382988452911377,0.5331339836120605,0.0051648616790771484,0.38135576248168945,0.4642857142857143,3.338306427001953,0.49039751291275024
0.5000120997428894,0.4747847318649292,0.025227367877960205,0.38276195526123047,0.5178571428571428,2.924020528793335,0.4534679651260376
0.3237093687057495,0.612986147403717,-0.28927677869796753,0.5395726561546326,0.5,2.8045592308044434,0.5949833393096924
0.5953032374382019,0.6915411949157715,-0.09623795747756958,0.5726656913757324,0.5357142857142857,3.0954043865203857,0.6771911978721619
0.5605292320251465,0.5935378074645996,-0.033008575439453125,0.451280415058136,0.4821428571428571,3.0024867057800293,0.5446853041648865
0.36999785900115967,0.7119786143302917,-0.3419807553291321,0.5424373149871826,0.6785714285714286,3.0047290325164795,0.6085473299026489
0.42630937695503235,0.4946364760398865,-0.06832709908485413,0.4266453981399536,0.5714285714285714,2.8884670734405518,0.47580960392951965
0.7244313955307007,0.5128232836723328,0.21160811185836792,0.4428828954696655,0.4642857142857143,2.833043098449707,0.5480819344520569
0.44517821073532104,0.6210861802101135,-0.17590796947479248,0.4192734360694885,0.4821428571428571,2.780576229095459,0.4901275038719177
0.46837466955184937,0.5740463733673096,-0.1056717038154602,0.39041048288345337,0.4821428571428571,3.286933660507202,0.47658243775367737
0.5801761150360107,0.6609377861022949,-0.08076167106628418,0.547045886516571,0.5,3.225270986557007,0.6310518383979797
0.4976485073566437,0.575485110282898,-0.07783660292625427,0.45733508467674255,0.6785714285714286,3.259368896484375,0.5284077525138855
0.49503567814826965,0.6817756295204163,-0.1867399513721466,0.49607527256011963,0.4821428571428571,3.039698600769043,0.5861096382141113
0.6293671727180481,0.6216921806335449,0.007674992084503174,0.5191135406494141,0.5535714285714286,2.6514580249786377,0.6307174563407898
0.6437463760375977,0.48335886001586914,0.16038751602172852,0.41864097118377686,0.5892857142857143,2.8150641918182373,0.5202069282531738
0.4127849042415619,0.49022436141967773,-0.07743945717811584,0.41104650497436523,0.4285714285714286,2.811016798019409,0.482807993888855
0.42348772287368774,0.8800941705703735,-0.4566064476966858,0.5817464590072632,0.5892857142857143,3.0807623863220215,0.6734025478363037
0.6457641124725342,0.5913114547729492,0.05445265769958496,0.4530448317527771,0.4642857142857143,2.932508707046509,0.548478364944458
0.5505729913711548,0.5108274817466736,0.0397455096244812,0.40932774543762207,0.6071428571428572,3.0178191661834717,0.5062234401702881
0.6458950042724609,0.5241672396659851,0.12172776460647583,0.44191402196884155,0.5357142857142857,3.4650890827178955,0.5562028884887695
0.595874547958374,0.5140613317489624,0.08181321620941162,0.3949400782585144,0.5,2.995115041732788,0.5301828384399414
0.5954021215438843,0.7147798538208008,-0.1193777322769165,0.519287109375,0.5535714285714286,2.874147415161133,0.6254884004592896
0.4952603876590729,0.7321572303771973,-0.2368968427181244,0.5394026041030884,0.5892857142857143,2.9620232582092285,0.6608632802963257
0.39103037118911743,0.7049337029457092,-0.3139033317565918,0.4729750156402588,0.4285714285714286,2.923816442489624,0.5620453357696533
0.5928752422332764,0.5072392225265503,0.08563601970672607,0.4423157572746277,0.5178571428571428,3.370110273361206,0.5656812191009521
0.4848078489303589,0.8075428009033203,-0.3227349519729614,0.5502907037734985,0.5357142857142857,3.2369842529296875,0.6180354356765747
0.5936434268951416,0.5292269587516785,0.06441646814346313,0.4163835346698761,0.5178571428571428,2.908285140991211,0.508429229259491
0.5413092970848083,0.6754181981086731,-0.13410890102386475,0.4364056885242462,0.4642857142857143,2.8608508110046387,0.5197484493255615
0.5343599319458008,0.6666433811187744,-0.13228344917297363,0.46705055236816406,0.6607142857142857,2.8969686031341553,0.5448495745658875
0.5865436792373657,0.6601253747940063,-0.07358169555664062,0.5179168581962585,0.5357142857142857,2.8428330421447754,0.61871337890625
0.48556452989578247,0.6264027953147888,-0.14083826541900635,0.4480883479118347,0.6071428571428572,3.057497978210449,0.5213783979415894
0.6253990530967712,0.5924686789512634,0.03293037414550781,0.4627666473388672,0.5535714285714286,3.410385847091675,0.5268950462341309
0.6235837936401367,0.6271070837974548,-0.0035232901573181152,0.45795077085494995,0.5,3.0503952503204346,0.5658761262893677
0.47850465774536133,0.5807750821113586,-0.10227042436599731,0.4766988158226013,0.5,3.406115770339966,0.609348714351654
0.48531633615493774,0.7839912176132202,-0.29867488145828247,0.5371090769767761,0.5178571428571428,3.380324602127075,0.5914332270622253
0.6113935112953186,0.40535545349121094,0.20603805780410767,0.32791703939437866,0.4821428571428571,2.987916946411133,0.425422728061676
0.30098116397857666,0.6449231505393982,-0.34394198656082153,0.4346577823162079,0.4464285714285714,2.886178493499756,0.5173925161361694
0.5979678630828857,0.5616564750671387,0.03631138801574707,0.4290802776813507,0.5357142857142857,3.3844664096832275,0.5479426383972168
0.5605458617210388,0.5382791757583618,0.022266685962677002,0.40091264247894287,0.5178571428571428,3.0525753498077393,0.4808976650238037
0.4290107488632202,0.6096210479736328,-0.1806102991104126,0.4296548664569855,0.4107142857142857,2.9914708137512207,0.5380437970161438
0.5212350487709045,0.652280867099762,-0.13104581832885742,0.4270969033241272,0.4821428571428571,2.7677180767059326,0.5424307584762573
0.4693276882171631,0.7177200317382812,-0.24839234352111816,0.5003659725189209,0.5,2.7439637184143066,0.5935225486755371
0.5326677560806274,0.8715009093284607,-0.33883315324783325,0.6985824704170227,0.5178571428571428,3.3257107734680176,0.8104459643363953
0.6804096698760986,0.4345741868019104,0.24583548307418823,0.35546666383743286,0.375,2.9143130779266357,0.4515170454978943
0.8093189597129822,0.49549514055252075,0.3138238191604614,0.3204384446144104,0.4821428571428571,3.0122199058532715,0.40073490142822266
0.4715617895126343,0.7192864418029785,-0.24772465229034424,0.5207566618919373,0.5714285714285714,2.9597599506378174,0.6183784008026123
0.6337766647338867,0.45705124735832214,0.17672541737556458,0.30882465839385986,0.4285714285714286,2.8616397380828857,0.40165209770202637
0.5358264446258545,0.528216540813446,0.007609903812408447,0.40044349431991577,0.5714285714285714,3.317509889602661,0.5191564559936523
0.5985234975814819,0.399504691362381,0.19901880621910095,0.3076742887496948,0.5178571428571428,3.079787254333496,0.3939927816390991
0.6937391757965088,0.5111745595932007,0.1825646162033081,0.35137173533439636,0.5357142857142857,3.0219573974609375,0.4508289396762848
0.6237326264381409,0.5304874777793884,0.09324514865875244,0.4051671028137207,0.5178571428571428,3.085388660430908,0.5277441143989563
0.46623003482818604,0.5861877202987671,-0.11995768547058105,0.4117632806301117,0.4464285714285714,2.8888564109802246,0.5064167380332947
0.6572608947753906,0.5475767850875854,0.10968410968780518,0.37663090229034424,0.4642857142857143,3.0901036262512207,0.5225330591201782
0.6564631462097168,0.4230753779411316,0.2333877682685852,0.3474995791912079,0.4464285714285714,3.0796985626220703,0.4501394033432007
0.4320412874221802,0.6799792051315308,-0.24793791770935059,0.5013579726219177,0.4642857142857143,2.8684730529785156,0.590241551399231
0.6144713759422302,0.5138128995895386,0.10065847635269165,0.37658506631851196,0.5357142857142857,3.1066911220550537,0.4798183739185333
0.5714296102523804,0.42069748044013977,0.1507321298122406,0.3208678364753723,0.4821428571428571,3.0310707092285156,0.4260352551937103
0.5044882893562317,0.6102229356765747,-0.10573464632034302,0.44986167550086975,0.3928571428571429,3.109827756881714,0.5868982672691345
0.5644598007202148,0.5403916239738464,0.024068176746368408,0.40427833795547485,0.5357142857142857,2.9462549686431885,0.5480719804763794
0.5453880429267883,0.47282248735427856,0.07256555557250977,0.3439643085002899,0.5,2.9776291847229004,0.47132712602615356
0.6616886854171753,0.6000076532363892,0.06168103218078613,0.43659132719039917,0.6071428571428572,2.964599847793579,0.5524910688400269
0.6278742551803589,0.5394978523254395,0.08837640285491943,0.38980817794799805,0.4642857142857143,2.930562734603882,0.5176525115966797
0.52370285987854,0.6044915318489075,-0.08078867197036743,0.4430420398712158,0.6071428571428572,2.999220848083496,0.5253788828849792
0.4692251682281494,0.4921373128890991,-0.022912144660949707,0.28944188356399536,0.3928571428571429,2.856247901916504,0.39739394187927246
0.5575779676437378,0.6665654182434082,-0.10898745059967041,0.4622938632965088,0.5357142857142857,3.1161000728607178,0.5624348521232605
0.613496720790863,0.5479035973548889,0.06559312343597412,0.4615837335586548,0.4642857142857143,3.0838353633880615,0.5605936050415039
0.4684392809867859,0.6930080056190491,-0.22456872463226318,0.47003859281539917,0.5,3.2866251468658447,0.5363672971725464
0.6630573272705078,0.5439497828483582,0.11910754442214966,0.41525977849960327,0.4821428571428571,2.881850242614746,0.5304161310195923
0.5991464853286743,0.46954235434532166,0.12960413098335266,0.30326756834983826,0.4642857142857143,2.659201145172119,0.37523728609085083
0.645027756690979,0.6289116740226746,0.016116082668304443,0.4137785732746124,0.5892857142857143,3.0953400135040283,0.5102623105049133
0.6753321886062622,0.4212125539779663,0.2541196346282959,0.3091058135032654,0.4821428571428571,3.221923828125,0.42339521646499634
0.6354051828384399,0.42462682723999023,0.2107783555984497,0.31447547674179077,0.4285714285714286,2.8416576385498047,0.3896409869194031
0.7185826301574707,0.4852767586708069,0.23330587148666382,0.29542866349220276,0.5,3.0560500621795654,0.41804182529449463
0.6973613500595093,0.5463697910308838,0.1509915590286255,0.35616278648376465,0.5,3.3950910568237305,0.4746406078338623
0.4268036484718323,0.6523300409317017,-0.22552639245986938,0.3545567989349365,0.4464285714285714,3.2581186294555664,0.4559175670146942
0.4251210689544678,0.664487898349762,-0.2393668293952942,0.5455198884010315,0.5,3.01816725730896,0.6624557375907898
0.4680197834968567,0.714440107345581,-0.24642032384872437,0.4415605664253235,0.5,3.123499631881714,0.543351411819458
0.7717644572257996,0.4443955719470978,0.3273688852787018,0.37185439467430115,0.5,3.1811165809631348,0.48934507369995117
0.5259817242622375,0.5070813298225403,0.018900394439697266,0.4184131622314453,0.5535714285714286,3.46876859664917,0.502910852432251
0.6732763051986694,0.5849920511245728,0.08828425407409668,0.45148250460624695,0.5714285714285714,2.565873146057129,0.5783907175064087
0.5982644557952881,0.6459017992019653,-0.047637343406677246,0.41029927134513855,0.4464285714285714,3.181427478790283,0.5229433178901672
0.6604795455932617,0.4800833463668823,0.1803961992263794,0.3171888589859009,0.5357142857142857,2.9265198707580566,0.39384663105010986
0.5843333005905151,0.7603336572647095,-0.17600035667419434,0.5325493812561035,0.4821428571428571,3.0325446128845215,0.6231511831283569
0.6287702918052673,0.5971263647079468,0.03164392709732056,0.4010390639305115,0.4464285714285714,3.229034662246704,0.5274776220321655
0.5828794240951538,0.5692682266235352,0.013611197471618652,0.416597843170166,0.3214285714285714,2.863938093185425,0.5242113471031189
0.40066805481910706,0.6321189403533936,-0.2314508855342865,0.4464280605316162,0.625,2.6966471672058105,0.5423787236213684
0.5806456804275513,0.5180785655975342,0.06256711483001709,0.43314018845558167,0.4464285714285714,3.1929402351379395,0.5631459951400757
0.4804282784461975,0.7182745933532715,-0.23784631490707397,0.48439615964889526,0.6071428571428572,3.030912160873413,0.5986506342887878
0.7129522562026978,0.4582046568393707,0.254747599363327,0.3430984318256378,0.5357142857142857,2.5010318756103516,0.44112449884414673
0.6155737638473511,0.543975293636322,0.07159847021102905,0.40560680627822876,0.3571428571428571,3.1249988079071045,0.5212270617485046
0.733289361000061,0.5653853416442871,0.16790401935577393,0.4180296063423157,0.5,3.517751932144165,0.5387856364250183
0.45504677295684814,0.6005131006240845,-0.14546632766723633,0.3722439408302307,0.5178571428571428,2.95759654045105,0.4982205033302307
0.7254874110221863,0.5429061651229858,0.18258124589920044,0.4315199851989746,0.4821428571428571,3.260511875152588,0.5287237167358398
0.511181116104126,0.7754564881324768,-0.26427537202835083,0.5162975788116455,0.4642857142857143,2.9573440551757812,0.6114804744720459
0.6778119802474976,0.5196641087532043,0.1581478714942932,0.35225561261177063,0.4821428571428571,3.1151413917541504,0.43164974451065063
0.5545567274093628,0.7091541290283203,-0.15459740161895752,0.4841710925102234,0.5892857142857143,2.9500796794891357,0.5754725933074951
0.6432796716690063,0.463062047958374,0.18021762371063232,0.3486926555633545,0.5178571428571428,3.079322576522827,0.44834214448928833
0.5668832063674927,0.6018005013465881,-0.03491729497909546,0.4691741466522217,0.5714285714285714,2.682739019393921,0.5562853813171387
0.6151342391967773,0.5897791385650635,0.025355100631713867,0.37642478942871094,0.5892857142857143,2.856555223464966,0.469820111989975
0.6099613904953003,0.46005168557167053,0.14990970492362976,0.32669392228126526,0.5714285714285714,3.1195578575134277,0.4136198163032532
0.44399744272232056,0.6360890865325928,-0.19209164381027222,0.444865345954895,0.4107142857142857,3.1237363815307617,0.5123111605644226
0.7105151414871216,0.5178446769714355,0.19267046451568604,0.4310224950313568,0.3928571428571429,2.9893264770507812,0.5643172264099121
0.4422610104084015,0.5940222144126892,-0.15176120400428772,0.3965909481048584,0.5178571428571428,2.9159345626831055,0.5055899620056152
0.6814819574356079,0.6067125797271729,0.07476937770843506,0.42607516050338745,0.4821428571428571,2.928961992263794,0.5639678239822388
0.5073767900466919,0.6938820481300354,-0.1865052580833435,0.48155805468559265,0.6071428571428572,2.9269492626190186,0.5682930946350098
0.5755236148834229,0.5577154159545898,0.017808198928833008,0.3972184956073761,0.5357142857142857,2.7269234657287598,0.5029945373535156
0.703366756439209,0.5682075023651123,0.13515925407409668,0.42484042048454285,0.3928571428571429,3.1496925354003906,0.5526591539382935
0.5297454595565796,0.5711337924003601,-0.04138833284378052,0.4487675726413727,0.625,3.5205016136169434,0.5631266832351685
0.490692675113678,0.5725458860397339,-0.08185321092605591,0.32336902618408203,0.5714285714285714,3.063673734664917,0.41677677631378174
0.5786567330360413,0.7090581655502319,-0.13040143251419067,0.4409031271934509,0.4642857142857143,3.382179021835327,0.5328935980796814
0.7581758499145508,0.5014010667800903,0.25677478313446045,0.4201507270336151,0.4821428571428571,3.0033016204833984,0.545508086681366
0.523000955581665,0.5282416343688965,-0.005240678787231445,0.3410605192184448,0.5178571428571428,2.964345693588257,0.41887927055358887
0.6613284349441528,0.634034276008606,0.027294158935546875,0.37649568915367126,0.625,3.1904940605163574,0.49502745270729065
0.8315621018409729,0.4953366816043854,0.3362254202365875,0.35013020038604736,0.3928571428571429,3.1000795364379883,0.41672956943511963
0.39090290665626526,0.6156928539276123,-0.22478994727134705,0.4587481617927551,0.6071428571428572,3.001953363418579,0.5791194438934326
0.4951179027557373,0.580353856086731,-0.08523595333099365,0.4329989552497864,0.5,2.792844772338867,0.5334010720252991
0.6471304893493652,0.5391337871551514,0.10799670219421387,0.4182712435722351,0.4285714285714286,2.610886812210083,0.519640326499939
0.5914157629013062,0.5559796690940857,0.03543609380722046,0.4667823314666748,0.5357142857142857,3.0329971313476562,0.5513001680374146
0.6415393352508545,0.5404260158538818,0.10111331939697266,0.33407828211784363,0.5,3.1987853050231934,0.3985708951950073
0.6434136629104614,0.45803093910217285,0.18538272380828857,0.3624461889266968,0.5,2.780339241027832,0.473365843296051
0.5807041525840759,0.6162858009338379,-0.03558164834976196,0.49768877029418945,0.5,3.314915657043457,0.5989279747009277
0.6362393498420715,0.7118099927902222,-0.07557064294815063,0.557137131690979,0.5357142857142857,2.746499538421631,0.6569739580154419
0.3962970972061157,0.7009294033050537,-0.304632306098938,0.5169603824615479,0.4464285714285714,2.880018472671509,0.6197877526283264
0.6011844873428345,0.6025830507278442,-0.0013985633850097656,0.417113333940506,0.4464285714285714,3.010486602783203,0.5162161588668823
0.7452846765518188,0.6133439540863037,0.13194072246551514,0.41936638951301575,0.4821428571428571,3.0520403385162354,0.5023537278175354
0.6145235300064087,0.6372823715209961,-0.022758841514587402,0.41474205255508423,0.5535714285714286,3.46945858001709,0.5269009470939636
0.42499840259552,0.7107847332954407,-0.28578633069992065,0.41867595911026,0.5357142857142857,3.0929999351501465,0.5139614343643188
0.5904496908187866,0.6947723627090454,-0.10432267189025879,0.4142230451107025,0.3571428571428571,3.4144864082336426,0.5415797829627991
0.6330438256263733,0.5596747994422913,0.07336902618408203,0.3971434235572815,0.5892857142857143,3.2286455631256104,0.49616992473602295
0.6265813112258911,0.35356730222702026,0.27301400899887085,0.2920481860637665,0.5535714285714286,2.9761245250701904,0.39290252327919006
0.41122329235076904,0.641363263130188,-0.23013997077941895,0.511650562286377,0.5178571428571428,3.3179285526275635,0.591794490814209
0.5323361158370972,0.7709246873855591,-0.23858857154846191,0.5078704357147217,0.625,2.731844425201416,0.6030516624450684
0.5722483396530151,0.687842845916748,-0.11559450626373291,0.48483550548553467,0.4642857142857143,3.118147611618042,0.6267558336257935
0.7531182765960693,0.5649098753929138,0.18820840120315552,0.4034685492515564,0.4285714285714286,3.001922607421875,0.5325882434844971
0.5844322443008423,0.662455141544342,-0.07802289724349976,0.48661696910858154,0.5714285714285714,3.035809278488159,0.60580974817276
0.7616362571716309,0.38437753915786743,0.3772587180137634,0.26090648770332336,0.5,3.072998046875,0.34678441286087036
0.7631523609161377,0.47697505354881287,0.28617730736732483,0.39238041639328003,0.4107142857142857,2.895855665206909,0.503270149230957
0.48966914415359497,0.6270222663879395,-0.13735312223434448,0.420997679233551,0.3928571428571429,2.950620412826538,0.5035730600357056
0.7775042057037354,0.5217505693435669,0.25575363636016846,0.36972421407699585,0.3928571428571429,2.7582547664642334,0.43464764952659607
0.6433920860290527,0.6568742394447327,-0.013482153415679932,0.448097288608551,0.3928571428571429,3.1624934673309326,0.5620942711830139
0.5201971530914307,0.6387653350830078,-0.11856818199157715,0.36962345242500305,0.5,3.2259631156921387,0.4406202733516693
0.5887128114700317,0.6368414163589478,-0.048128604888916016,0.42838624119758606,0.4821428571428571,2.9096548557281494,0.5039265751838684
0.5982980728149414,0.503071129322052,0.0952269434928894,0.32904189825057983,0.5892857142857143,2.9879889488220215,0.4467101991176605
0.5319560170173645,0.6930587291717529,-0.16110271215438843,0.505677342414856,0.4821428571428571,2.7896687984466553,0.6253392100334167
0.5854941010475159,0.6388643383979797,-0.05337023735046387,0.42883285880088806,0.5892857142857143,3.079982042312622,0.5157989859580994
0.6263772249221802,0.5526593923568726,0.07371783256530762,0.38719654083251953,0.4285714285714286,3.0989441871643066,0.45524755120277405
0.5313631296157837,0.880303144454956,-0.34894001483917236,0.6021980047225952,0.4821428571428571,2.732098340988159,0.6762693524360657
0.6553502082824707,0.5242161750793457,0.131134033203125,0.32687807083129883,0.4107142857142857,2.6325135231018066,0.41343027353286743
0.6574367880821228,0.6455211639404297,0.011915624141693115,0.419780433177948,0.4464285714285714,3.0815916061401367,0.4941679537296295
0.6358398199081421,0.45490187406539917,0.18093794584274292,0.32908934354782104,0.4642857142857143,3.0931379795074463,0.44977614283561707
0.5707481503486633,0.5682231783866882,0.0025249719619750977,0.44200724363327026,0.4642857142857143,3.049984931945801,0.5629692077636719
0.5177615880966187,0.6758911609649658,-0.15812957286834717,0.48145976662635803,0.4821428571428571,3.1909286975860596,0.5930850505828857
0.6862608194351196,0.5473424196243286,0.13891839981079102,0.38955822587013245,0.4107142857142857,3.1634371280670166,0.488070011138916
0.6304056644439697,0.5423662662506104,0.08803939819335938,0.43509984016418457,0.5535714285714286,3.010026454925537,0.5537556409835815
0.5187307596206665,0.6568041443824768,-0.1380733847618103,0.4749224781990051,0.4107142857142857,3.1622540950775146,0.5782018303871155
0.5622224807739258,0.5211633443832397,0.041059136390686035,0.38619452714920044,0.2857142857142857,3.088811159133911,0.5118155479431152
0.6255016922950745,0.6097149848937988,0.015786707401275635,0.4482286274433136,0.6071428571428572,2.7588353157043457,0.527765691280365
0.6115025281906128,0.5209704041481018,0.09053212404251099,0.3765517473220825,0.4107142857142857,2.9948649406433105,0.45432576537132263
0.7354475855827332,0.48535820841789246,0.2500893771648407,0.37685462832450867,0.4821428571428571,3.1786277294158936,0.4851783514022827
0.5641724467277527,0.4919576644897461,0.07221478223800659,0.4139355421066284,0.3571428571428571,3.016880750656128,0.5207167267799377
0.7271446585655212,0.531578779220581,0.19556587934494019,0.3742913603782654,0.4464285714285714,2.612654209136963,0.4451613128185272
0.6052355170249939,0.6296519041061401,-0.02441638708114624,0.43579530715942383,0.5,2.928109645843506,0.5235524773597717
0.44423484802246094,0.6825337409973145,-0.23829889297485352,0.3947083652019501,0.3928571428571429,2.530380964279175,0.48766452074050903
0.5635526180267334,0.5533780455589294,0.010174572467803955,0.46213865280151367,0.4107142857142857,3.541860818862915,0.5633542537689209
0.5921014547348022,0.4981258511543274,0.09397560358047485,0.41458752751350403,0.4107142857142857,2.884031057357788,0.5274742841720581
0.6228643655776978,0.6249123811721802,-0.002048015594482422,0.4697154760360718,0.5357142857142857,2.952763557434082,0.533507227897644
0.434028297662735,0.6837823390960693,-0.24975404143333435,0.47635671496391296,0.4464285714285714,3.274087905883789,0.5640561580657959
0.5767876505851746,0.635694146156311,-0.058906495571136475,0.3903263509273529,0.4821428571428571,2.961357355117798,0.48156681656837463
0.41169989109039307,0.8029088973999023,-0.3912090063095093,0.5088028907775879,0.5892857142857143,3.0356040000915527,0.5920228362083435
0.4586300551891327,0.714387834072113,-0.25575777888298035,0.4772241413593292,0.6428571428571428,3.135645866394043,0.5710187554359436
0.5669299364089966,0.6131579875946045,-0.04622805118560791,0.4066883325576782,0.5535714285714286,3.570371150970459,0.4829240143299103
0.39897802472114563,0.7902287244796753,-0.39125069975852966,0.5517578125,0.4107142857142857,3.1567862033843994,0.6564769148826599
0.46866780519485474,0.7074089050292969,-0.23874109983444214,0.44341832399368286,0.5714285714285714,2.9993624687194824,0.5749475359916687
0.4006195664405823,0.6603055000305176,-0.2596859335899353,0.5685926079750061,0.5357142857142857,2.815115451812744,0.6663671135902405
0.6700697541236877,0.45716026425361633,0.2129094898700714,0.3093634843826294,0.4821428571428571,3.422783374786377,0.40027692914009094
0.5382494330406189,0.7034705877304077,-0.16522115468978882,0.49493321776390076,0.5892857142857143,2.875521183013916,0.5990967750549316
0.4489806890487671,0.6783643960952759,-0.2293837070465088,0.550286054611206,0.375,3.231499671936035,0.6632260084152222
0.6950334906578064,0.5024778842926025,0.19255560636520386,0.354449987411499,0.5357142857142857,3.2110581398010254,0.43379804491996765
0.5020531415939331,0.7066925168037415,-0.20463937520980835,0.5496134161949158,0.3928571428571429,3.205850124359131,0.650895357131958
0.5667800307273865,0.47737574577331543,0.08940428495407104,0.4006594121456146,0.5357142857142857,3.1137046813964844,0.49219319224357605
0.5152943134307861,0.6711046695709229,-0.15581035614013672,0.5445308685302734,0.4464285714285714,3.188828229904175,0.6328780651092529
0.5714267492294312,0.6522601246833801,-0.08083337545394897,0.4325498938560486,0.5178571428571428,3.0995140075683594,0.5115540623664856
0.49292558431625366,0.6184396743774414,-0.12551409006118774,0.4704155921936035,0.5535714285714286,3.1441755294799805,0.5771035552024841
0.6108293533325195,0.5981035232543945,0.012725830078125,0.4845399260520935,0.5535714285714286,2.859184503555298,0.5868642330169678
0.3882414698600769,0.7645690441131592,-0.3763275742530823,0.5661908984184265,0.5714285714285714,3.1612915992736816,0.6436265707015991
0.5221362113952637,0.6509454250335693,-0.12880921363830566,0.5017844438552856,0.3928571428571429,3.6896088123321533,0.6050314903259277
0.5457788705825806,0.5370087027549744,0.008770167827606201,0.38548240065574646,0.625,3.243435859680176,0.4574887156486511
0.564177393913269,0.5942586064338684,-0.030081212520599365,0.4641726613044739,0.4821428571428571,3.29178524017334,0.5876965522766113
0.7300399541854858,0.36140918731689453,0.3686307668685913,0.2924160957336426,0.5535714285714286,3.2876036167144775,0.37984520196914673
0.5698707103729248,0.40163278579711914,0.16823792457580566,0.3621984124183655,0.4464285714285714,2.7848620414733887,0.4595380425453186
0.5437558889389038,0.689273476600647,-0.14551758766174316,0.5132126808166504,0.5714285714285714,2.8269550800323486,0.6212533712387085
0.4595436453819275,0.6707518100738525,-0.21120816469192505,0.44326144456863403,0.5357142857142857,3.1566662788391113,0.5221961736679077
0.6326321363449097,0.5580536127090454,0.07457852363586426,0.4508934020996094,0.4285714285714286,2.8443548679351807,0.5625616312026978
0.5910629034042358,0.6365275382995605,-0.04546463489532471,0.4222738742828369,0.5535714285714286,3.6159024238586426,0.5398145914077759
0.6444287300109863,0.4806121587753296,0.16381657123565674,0.30926260352134705,0.4107142857142857,3.2844033241271973,0.39634203910827637
0.6709269285202026,0.3799363374710083,0.29099059104919434,0.2966792583465576,0.5714285714285714,2.88267183303833,0.39332082867622375
0.4514997601509094,0.6483249664306641,-0.19682520627975464,0.503683865070343,0.4464285714285714,3.5218164920806885,0.5874049663543701
0.5851927995681763,0.6655896902084351,-0.08039689064025879,0.5238502621650696,0.4642857142857143,3.114006757736206,0.6199867129325867
0.6643121838569641,0.5068296194076538,0.1574825644493103,0.4344114363193512,0.4464285714285714,2.97194504737854,0.540959894657135
0.2633533179759979,0.7270590662956238,-0.46370574831962585,0.4670160710811615,0.4107142857142857,2.9049575328826904,0.5726239085197449
0.6336603164672852,0.6117990016937256,0.02186131477355957,0.49086540937423706,0.5178571428571428,2.9293205738067627,0.5857503414154053
0.3758839964866638,0.7846459150314331,-0.4087619185447693,0.5366045832633972,0.5714285714285714,3.0295088291168213,0.6419937610626221
0.5259166955947876,0.608790397644043,-0.08287370204925537,0.5013599395751953,0.5535714285714286,2.91194224357605,0.6088018417358398
0.7542499899864197,0.4720369577407837,0.282213032245636,0.38960960507392883,0.5357142857142857,2.976346969604492,0.48659390211105347
0.46634864807128906,0.8182272911071777,-0.35187864303588867,0.5797873139381409,0.5714285714285714,2.939647674560547,0.6825780868530273
0.6182794570922852,0.471597820520401,0.14668163657188416,0.3519037663936615,0.5178571428571428,2.877927303314209,0.4443291425704956
0.8004194498062134,0.3500719666481018,0.4503474831581116,0.2847902774810791,0.4285714285714286,2.8666939735412598,0.38530251383781433
0.6457571983337402,0.524971604347229,0.12078559398651123,0.4349622130393982,0.4107142857142857,2.9723401069641113,0.5299566984176636
0.4822324216365814,0.6608395576477051,-0.17860713601112366,0.47430360317230225,0.5535714285714286,3.049553155899048,0.5747380256652832
0.5430443286895752,0.7109912633895874,-0.1679469347000122,0.5724601149559021,0.4107142857142857,3.211230516433716,0.6808457374572754
0.5115371346473694,0.8145318031311035,-0.30299466848373413,0.529710054397583,0.6071428571428572,2.835772752761841,0.6124065518379211
0.5239430665969849,0.7791607975959778,-0.2552177309989929,0.5369297862052917,0.5357142857142857,2.8562331199645996,0.6303843855857849
0.7000578045845032,0.3729640245437622,0.32709378004074097,0.2600560188293457,0.5714285714285714,2.880495309829712,0.3410254120826721
0.5037338733673096,0.6252905130386353,-0.12155663967132568,0.4577033519744873,0.4821428571428571,2.5306901931762695,0.5369921922683716
0.5575215220451355,0.6348813772201538,-0.07735985517501831,0.49638646841049194,0.5892857142857143,3.2112090587615967,0.6295059323310852
0.35376015305519104,0.46341949701309204,-0.109659343957901,0.41081929206848145,0.5178571428571428,2.9972381591796875,0.5466615557670593
0.46092379093170166,0.7814271450042725,-0.3205033540725708,0.5051716566085815,0.5,3.4725258350372314,0.601150631904602
0.43132540583610535,0.7437849640846252,-0.3124595582485199,0.5178152322769165,0.5535714285714286,3.0278475284576416,0.6204535961151123
0.622282087802887,0.5809062719345093,0.041375815868377686,0.43668776750564575,0.4821428571428571,2.9967710971832275,0.5412865877151489
0.6352478861808777,0.5707842111587524,0.06446367502212524,0.48848652839660645,0.5535714285714286,2.9594194889068604,0.5684158205986023
0.499392569065094,0.6753330230712891,-0.17594045400619507,0.5200330018997192,0.6071428571428572,2.9871180057525635,0.623982846736908
0.6851789355278015,0.5646162629127502,0.12056267261505127,0.4045308828353882,0.4107142857142857,3.2074458599090576,0.5094553232192993
0.5116658210754395,0.6638889908790588,-0.15222316980361938,0.5520861148834229,0.3928571428571429,2.9489099979400635,0.6646124124526978
0.4904530942440033,0.6613030433654785,-0.17084994912147522,0.5353493690490723,0.4821428571428571,2.545159101486206,0.6278074383735657
0.5425247550010681,0.6407438516616821,-0.09821909666061401,0.48883920907974243,0.5892857142857143,3.1927497386932373,0.576299786567688
0.5770307779312134,0.7195873260498047,-0.1425565481185913,0.48776400089263916,0.5178571428571428,3.0941970348358154,0.5817711353302002
0.5970499515533447,0.5585188865661621,0.03853106498718262,0.41191649436950684,0.5178571428571428,2.9955103397369385,0.502678632736206
0.5787785649299622,0.7709325551986694,-0.19215399026870728,0.5213345289230347,0.5178571428571428,2.8488283157348633,0.6253171563148499
0.7019549608230591,0.5750512480735779,0.1269037127494812,0.40088802576065063,0.4464285714285714,3.074601888656616,0.4686715006828308
0.5964013934135437,0.6480816006660461,-0.05168020725250244,0.4930676221847534,0.5535714285714286,3.0025100708007812,0.637033224105835
0.5714496374130249,0.7255598306655884,-0.15411019325256348,0.49375495314598083,0.4285714285714286,3.226332426071167,0.5924123525619507
0.7889799475669861,0.5108463764190674,0.2781335711479187,0.5197752118110657,0.5714285714285714,3.144757032394409,0.6356110572814941
0.6175140142440796,0.3177863657474518,0.2997276484966278,0.2624627649784088,0.5357142857142857,3.167039155960083,0.3615715801715851
0.7516368627548218,0.5953761339187622,0.15626072883605957,0.4827636182308197,0.4464285714285714,2.9513745307922363,0.5738753080368042
0.5874601006507874,0.6685173511505127,-0.08105725049972534,0.5021814107894897,0.4285714285714286,3.174557685852051,0.6206526756286621
0.7287687063217163,0.5490986108779907,0.17967009544372559,0.5133138298988342,0.5178571428571428,3.061607599258423,0.6494060158729553
0.553481936454773,0.7043296098709106,-0.1508476734161377,0.5598301291465759,0.3392857142857143,3.384512424468994,0.6379354000091553
0.7944443225860596,0.5221233367919922,0.2723209857940674,0.4396936297416687,0.6071428571428572,3.020444869995117,0.5409157276153564
0.48834359645843506,0.5429112911224365,-0.054567694664001465,0.4621972441673279,0.5714285714285714,3.212679862976074,0.5484555959701538
0.5216257572174072,0.6489985585212708,-0.12737280130386353,0.43547195196151733,0.4285714285714286,3.233588218688965,0.5554033517837524
0.5888731479644775,0.5255197882652283,0.06335335969924927,0.36925795674324036,0.5535714285714286,2.829286575317383,0.4492175579071045
0.6069929599761963,0.5547754764556885,0.05221748352050781,0.44338032603263855,0.4285714285714286,3.0499231815338135,0.5271348357200623
0.5289750695228577,0.5881158709526062,-0.059140801429748535,0.4911324679851532,0.375,3.1996657848358154,0.6145977973937988
0.4403519332408905,0.4642353951931,-0.023883461952209473,0.3399404287338257,0.5892857142857143,3.2580387592315674,0.4343957304954529
0.7004455327987671,0.6102656126022339,0.0901799201965332,0.4646344780921936,0.5357142857142857,3.3255555629730225,0.5662767887115479
0.5592316389083862,0.572171688079834,-0.012940049171447754,0.3710097074508667,0.5357142857142857,2.6517181396484375,0.44707947969436646
0.47606712579727173,0.6856086254119873,-0.20954149961471558,0.43812552094459534,0.625,2.572249412536621,0.532867968082428
0.6369727253913879,0.5430892109870911,0.09388351440429688,0.3943791687488556,0.5357142857142857,2.9601473808288574,0.5121819972991943
0.5420070290565491,0.4370446801185608,0.10496234893798828,0.3042518198490143,0.5,2.8884806632995605,0.3964569866657257
0.6976767182350159,0.5429822206497192,0.15469449758529663,0.38028067350387573,0.4107142857142857,3.5432350635528564,0.4819338917732239
0.5211242437362671,0.526017427444458,-0.004893183708190918,0.32613658905029297,0.5535714285714286,2.5774381160736084,0.419233113527298
0.4082946479320526,0.7292996644973755,-0.3210050165653229,0.4846392273902893,0.5178571428571428,2.9403178691864014,0.6002305746078491
0.5775483846664429,0.5533508658409119,0.024197518825531006,0.43967747688293457,0.4642857142857143,3.1420438289642334,0.5738328695297241
0.7124958634376526,0.5406198501586914,0.17187601327896118,0.43770086765289307,0.4821428571428571,3.2089312076568604,0.5566558837890625
0.4355815649032593,0.9172475934028625,-0.48166602849960327,0.5697879791259766,0.5892857142857143,3.2163236141204834,0.6668591499328613
0.48188918828964233,0.8548423051834106,-0.3729531168937683,0.5204936265945435,0.5892857142857143,3.636373281478882,0.6282792091369629
0.7032381892204285,0.6558823585510254,0.047355830669403076,0.5105012059211731,0.4285714285714286,3.465808153152466,0.6381415724754333
0.5535914897918701,0.6790053844451904,-0.1254138946533203,0.42456120252609253,0.4285714285714286,3.1839921474456787,0.5304571986198425
0.5999101400375366,0.5808101296424866,0.01910001039505005,0.4523705244064331,0.5,3.3740339279174805,0.5536050200462341
0.5708924531936646,0.6080083250999451,-0.03711587190628052,0.43952101469039917,0.4642857142857143,3.217524528503418,0.5485103726387024
0.3813657760620117,0.632077693939209,-0.25071191787719727,0.463359534740448,0.4821428571428571,2.751052141189575,0.5794998407363892
0.37644723057746887,0.7717269659042358,-0.39527973532676697,0.6274251937866211,0.4821428571428571,2.8058879375457764,0.7509032487869263
0.6797040700912476,0.6929660439491272,-0.013261973857879639,0.5681607723236084,0.4821428571428571,3.090468168258667,0.7095147371292114
0.8084262609481812,0.42503488063812256,0.3833913803100586,0.3257477581501007,0.5178571428571428,3.6610107421875,0.43022650480270386
0.6065531373023987,0.4861864149570465,0.12036672234535217,0.4101148843765259,0.5,3.035735845565796,0.5516079664230347
0.6931657791137695,0.47946879267692566,0.21369698643684387,0.3491974472999573,0.4464285714285714,2.761140823364258,0.46016037464141846
0.5748090744018555,0.663244366645813,-0.08843529224395752,0.4736388921737671,0.4821428571428571,3.0758748054504395,0.6257102489471436
0.4654357433319092,0.5476109981536865,-0.08217525482177734,0.47058629989624023,0.5892857142857143,3.279125213623047,0.6020753383636475
0.8509805798530579,0.5165209770202637,0.3344596028327942,0.462152898311615,0.4285714285714286,3.253164291381836,0.6256188154220581
0.4578709304332733,0.6943696737289429,-0.23649874329566956,0.4822486937046051,0.5714285714285714,3.281895875930786,0.5717339515686035
0.6589866280555725,0.5455174446105957,0.1134691834449768,0.502540647983551,0.5357142857142857,3.064497232437134,0.6058135628700256
0.727258563041687,0.6468175649642944,0.08044099807739258,0.4831518828868866,0.5,2.9486420154571533,0.6097084283828735
0.706768274307251,0.6995968818664551,0.0071713924407958984,0.4252372980117798,0.5178571428571428,3.3338630199432373,0.5119668841362
0.8401800990104675,0.3965730667114258,0.44360703229904175,0.3522326946258545,0.5,2.6132490634918213,0.4269676208496094
0.7553480863571167,0.6200963258743286,0.13525176048278809,0.5369164943695068,0.5178571428571428,2.8165998458862305,0.6708839535713196
0.5960932970046997,0.5154123902320862,0.08068090677261353,0.43834447860717773,0.5892857142857143,2.8888731002807617,0.550292432308197
0.29830402135849,0.5889809131622314,-0.29067689180374146,0.4438868761062622,0.5535714285714286,3.1045656204223633,0.5799785852432251
0.3259788155555725,0.6870837807655334,-0.36110496520996094,0.5471073389053345,0.5535714285714286,3.2008886337280273,0.7038702964782715
0.4917604327201843,0.7530345916748047,-0.26127415895462036,0.4357810616493225,0.5535714285714286,3.117818832397461,0.5510151386260986
0.6788042783737183,0.7320483922958374,-0.05324411392211914,0.520578145980835,0.5357142857142857,2.859938144683838,0.6328326463699341
0.5333624482154846,0.6482882499694824,-0.1149258017539978,0.44951730966567993,0.5357142857142857,3.1869542598724365,0.5218781232833862
0.8188449740409851,0.4285696744918823,0.3902752995491028,0.38946664333343506,0.5,3.2703936100006104,0.4781724214553833
0.5616722702980042,0.4970151484012604,0.06465712189674377,0.4128968119621277,0.5535714285714286,2.9487783908843994,0.5226644277572632
0.5629012584686279,0.6937954425811768,-0.13089418411254883,0.5023209452629089,0.625,3.257765293121338,0.6037541627883911
0.8039886355400085,0.5780496597290039,0.22593897581100464,0.49142467975616455,0.5357142857142857,3.081073045730591,0.6403144001960754
0.34792977571487427,0.8362733125686646,-0.4883435368537903,0.5528088808059692,0.4464285714285714,2.7069923877716064,0.6621841192245483
0.47674688696861267,0.5315887928009033,-0.05484190583229065,0.4211744964122772,0.5714285714285714,2.626080274581909,0.5448576211929321
0.6077467799186707,0.7495645880699158,-0.14181780815124512,0.5141173601150513,0.5714285714285714,3.1499388217926025,0.6215733289718628
0.6095364689826965,0.5644845366477966,0.0450519323348999,0.43589475750923157,0.4821428571428571,3.065788984298706,0.5453836917877197
0.5996420979499817,0.4918400049209595,0.10780209302902222,0.4428322911262512,0.4464285714285714,3.211671829223633,0.6192700862884521
0.6379883289337158,0.7565329074859619,-0.1185445785522461,0.5354622602462769,0.4821428571428571,2.949284791946411,0.6318086385726929
0.4193350076675415,0.5936721563339233,-0.17433714866638184,0.5495084524154663,0.4464285714285714,2.760867118835449,0.6907307505607605
0.6528548002243042,0.8534272909164429,-0.20057249069213867,0.5019998550415039,0.5535714285714286,2.941608190536499,0.5847135782241821
0.6832747459411621,0.6917064189910889,-0.008431673049926758,0.468315064907074,0.625,2.901015520095825,0.5922344923019409
0.42777353525161743,0.7425991296768188,-0.3148255944252014,0.5513030290603638,0.5,3.1383631229400635,0.6592735648155212
0.5783641338348389,0.6144830584526062,-0.036118924617767334,0.46914994716644287,0.6071428571428572,3.3736114501953125,0.5583049058914185
0.6037551164627075,0.7834296822547913,-0.17967456579208374,0.4934983253479004,0.4107142857142857,3.4278321266174316,0.596746027469635
0.6114770174026489,0.5272269248962402,0.08425009250640869,0.5152772068977356,0.6071428571428572,2.872116804122925,0.6134957075119019
0.6837456822395325,0.5941272974014282,0.08961838483810425,0.5016525983810425,0.4821428571428571,2.7991726398468018,0.6510657072067261
0.6219280958175659,0.3875771462917328,0.23435094952583313,0.3182640075683594,0.5714285714285714,3.30859375,0.431668758392334
0.7088660001754761,0.7213302850723267,-0.012464284896850586,0.5650061368942261,0.5,3.0926153659820557,0.6512360572814941
0.37622717022895813,0.7853750586509705,-0.40914788842201233,0.6032554507255554,0.4821428571428571,2.33646559715271,0.7505886554718018
0.606338381767273,0.3817092180252075,0.22462916374206543,0.281807005405426,0.4821428571428571,3.0439400672912598,0.3792549669742584
0.721854567527771,0.7545285224914551,-0.03267395496368408,0.5411055088043213,0.4464285714285714,3.316235065460205,0.6681762337684631
0.6582349538803101,0.5526647567749023,0.10557019710540771,0.5027494430541992,0.4285714285714286,3.3060643672943115,0.5781714916229248
0.6729214191436768,0.7721819281578064,-0.09926050901412964,0.5066995024681091,0.5357142857142857,2.7546517848968506,0.6067953109741211
0.6334526538848877,0.5777902603149414,0.05566239356994629,0.4991055727005005,0.3928571428571429,3.1407504081726074,0.672828733921051
0.703677773475647,0.6657259464263916,0.03795182704925537,0.4322521388530731,0.5892857142857143,3.425069808959961,0.5319099426269531
0.5774871110916138,0.6755488514900208,-0.09806174039840698,0.4517422020435333,0.5,3.4728610515594482,0.5669876933097839
0.5547208786010742,0.6654477119445801,-0.11072683334350586,0.455841064453125,0.4464285714285714,3.1898789405822754,0.5662157535552979
0.5554068684577942,0.6445126533508301,-0.08910578489303589,0.4300350844860077,0.4285714285714286,3.0076980590820312,0.5253312587738037
0.5546227693557739,0.6627105474472046,-0.10808777809143066,0.48828575015068054,0.4821428571428571,3.075470447540283,0.6051072478294373
0.8508085012435913,0.5077202320098877,0.3430882692337036,0.41426149010658264,0.4821428571428571,3.032233238220215,0.5153418779373169
0.6108863949775696,0.7257348299026489,-0.11484843492507935,0.561517059803009,0.5535714285714286,2.7901105880737305,0.638384997844696
0.8163340091705322,0.5701013803482056,0.24623262882232666,0.46683961153030396,0.4642857142857143,3.1524603366851807,0.5883543491363525
0.5717916488647461,0.7464192509651184,-0.17462760210037231,0.4425799548625946,0.4821428571428571,2.8616788387298584,0.509536623954773
0.64264976978302,0.6337325572967529,0.00891721248626709,0.4154011011123657,0.4642857142857143,2.935072422027588,0.4965532720088959
0.5592466592788696,0.6928418278694153,-0.13359516859054565,0.5159962177276611,0.4107142857142857,3.247241497039795,0.5785378217697144
0.7082668542861938,0.49990540742874146,0.2083614468574524,0.4194183051586151,0.4642857142857143,2.663130521774292,0.5389593839645386
0.7881243228912354,0.5676284432411194,0.22049587965011597,0.3737257122993469,0.4821428571428571,3.015016794204712,0.4695248305797577
0.694553017616272,0.6162422895431519,0.07831072807312012,0.5164636373519897,0.4107142857142857,3.6440351009368896,0.6427720785140991
0.6821947693824768,0.6467911601066589,0.03540360927581787,0.5240811705589294,0.4642857142857143,3.3910064697265625,0.6173012852668762
0.577359139919281,0.7834470272064209,-0.2060878872871399,0.6192222833633423,0.5892857142857143,3.264986038208008,0.7340706586837769
0.6476117372512817,0.5592698454856873,0.08834189176559448,0.4618448317050934,0.5714285714285714,2.8484301567077637,0.5572621822357178
0.7560453414916992,0.5487379431724548,0.20730739831924438,0.43459489941596985,0.5357142857142857,2.9304885864257812,0.5225991010665894
0.6402332782745361,0.5019073486328125,0.13832592964172363,0.4067329466342926,0.625,2.418245792388916,0.4791889786720276
0.6752524375915527,0.6074947118759155,0.06775772571563721,0.5089805126190186,0.5535714285714286,2.829056978225708,0.5902754068374634
0.5536889433860779,0.754407525062561,-0.20071858167648315,0.5152710676193237,0.625,3.007847785949707,0.6070806980133057
0.5007796883583069,0.5736747980117798,-0.0728951096534729,0.5208837985992432,0.4107142857142857,3.075974702835083,0.6441965103149414
0.5131632089614868,0.6435370445251465,-0.13037383556365967,0.45926395058631897,0.5357142857142857,2.8707456588745117,0.5473194122314453
0.5983988046646118,0.6629295945167542,-0.06453078985214233,0.5058692097663879,0.5357142857142857,2.7578699588775635,0.6183119416236877
0.736312747001648,0.41900432109832764,0.3173084259033203,0.3663526773452759,0.4642857142857143,2.823882579803467,0.4828393757343292
0.512488603591919,0.4685922861099243,0.04389631748199463,0.37001681327819824,0.4821428571428571,3.1233761310577393,0.4859658479690552
0.3432009220123291,0.7238306403160095,-0.3806297183036804,0.5418387651443481,0.5535714285714286,3.445340633392334,0.6839001178741455
0.527413547039032,0.6725184321403503,-0.14510488510131836,0.5083458423614502,0.5178571428571428,3.2139623165130615,0.5912519097328186
0.4880131483078003,0.5364944934844971,-0.04848134517669678,0.44603222608566284,0.5535714285714286,2.611487627029419,0.5831049680709839
0.41613420844078064,0.3429521918296814,0.07318201661109924,0.22265270352363586,0.5714285714285714,3.1793549060821533,0.3093014061450958
0.537894070148468,0.5566772222518921,-0.018783152103424072,0.4020892381668091,0.4464285714285714,3.152600049972534,0.45035111904144287
0.5613475441932678,0.5474475622177124,0.01389998197555542,0.47885510325431824,0.375,2.985299825668335,0.598747968673706
0.5503131151199341,0.5344521999359131,0.015860915184020996,0.3517734110355377,0.3928571428571429,2.8152332305908203,0.44485172629356384
0.6115158796310425,0.5153684616088867,0.09614741802215576,0.45380306243896484,0.4464285714285714,3.6940319538116455,0.5853219032287598
0.42959150671958923,0.3528950810432434,0.07669642567634583,0.23770134150981903,0.4642857142857143,3.271930694580078,0.3243023753166199
0.6941437721252441,0.5242862105369568,0.16985756158828735,0.4310389757156372,0.4107142857142857,3.2953248023986816,0.5944815874099731
0.5352418422698975,0.5870506763458252,-0.051808834075927734,0.4573155641555786,0.5,3.2175967693328857,0.5555509328842163
0.6206337213516235,0.5319905877113342,0.0886431336402893,0.5055542588233948,0.4821428571428571,2.8493435382843018,0.6254419088363647
0.686487078666687,0.4979579448699951,0.1885291337966919,0.450505793094635,0.4464285714285714,2.9655416011810303,0.5598305463790894
0.7542492151260376,0.43013906478881836,0.32411015033721924,0.3420999050140381,0.4642857142857143,2.9605696201324463,0.4593932032585144
1.6038649082183838,1.2161303758621216,0.3877345323562622,0.681194007396698,0.4285714285714286,2.9893970489501953,0.7939884662628174
1.5338690280914307,1.4338665008544922,0.10000252723693848,0.6673435568809509,0.5714285714285714,2.9823379516601562,0.7980667352676392
1.2377519607543945,1.575050950050354,-0.3372989892959595,0.962192177772522,0.6071428571428572,3.083521842956543,0.9876413345336914
1.4496828317642212,1.0604826211929321,0.38920021057128906,0.6238349080085754,0.4464285714285714,2.979930877685547,0.7252652645111084
1.0821435451507568,1.3474845886230469,-0.26534104347229004,0.8250442743301392,0.4642857142857143,3.073604106903076,0.9117401838302612
1.0078749656677246,0.893578827381134,0.11429613828659058,0.6223212480545044,0.5892857142857143,2.5893378257751465,0.7671436071395874
0.8079781532287598,1.1448988914489746,-0.33692073822021484,0.695595920085907,0.6428571428571428,2.9444973468780518,0.8075589537620544
1.1981725692749023,0.9822412133216858,0.21593135595321655,0.7340349555015564,0.4642857142857143,3.400446653366089,0.8722236752510071
1.0155353546142578,0.8255599141120911,0.18997544050216675,0.6129396557807922,0.5892857142857143,3.493143081665039,0.7250983119010925
0.7586878538131714,0.649869441986084,0.1088184118270874,0.7890776991844177,0.4821428571428571,2.662889242172241,0.8801436424255371
0.8768997192382812,1.0552856922149658,-0.17838597297668457,0.892966628074646,0.4642857142857143,2.303093194961548,0.9618607759475708
0.7923524975776672,0.8697212934494019,-0.07736879587173462,0.7898626327514648,0.5357142857142857,3.1581437587738037,0.8887484073638916
0.8864853978157043,0.8225679993629456,0.06391739845275879,0.7671037912368774,0.5535714285714286,2.7868826389312744,0.8669819831848145
0.8718069195747375,0.7297247648239136,0.14208215475082397,0.7636468410491943,0.5357142857142857,2.765065908432007,0.8752810955047607
0.6403058171272278,0.7519590854644775,-0.11165326833724976,0.5270763635635376,0.5357142857142857,2.7284059524536133,0.6524844169616699
0.9086961150169373,0.6145183444023132,0.294177770614624,0.7181642055511475,0.4464285714285714,2.760896921157837,0.80845046043396
0.9745694398880005,0.5710449814796448,0.4035244584083557,0.6503137350082397,0.3392857142857143,2.587470531463623,0.7607062458992004
0.7167912125587463,0.709923505783081,0.006867706775665283,0.5704618096351624,0.4285714285714286,3.2100257873535156,0.7111734747886658
0.6969600915908813,0.7772169709205627,-0.0802568793296814,0.6218685507774353,0.5178571428571428,3.246072292327881,0.7307226657867432
0.674360990524292,0.6486570835113525,0.025703907012939453,0.7041717767715454,0.5,3.0720977783203125,0.7944669127464294
0.721262514591217,0.8100192546844482,-0.0887567400932312,0.7535697221755981,0.5178571428571428,3.232698440551758,0.870285153388977
0.7146117091178894,0.8418335318565369,-0.12722182273864746,0.620856761932373,0.5714285714285714,3.0751779079437256,0.7283205986022949
0.7163057327270508,0.8390981554985046,-0.12279242277145386,0.7389698028564453,0.4642857142857143,2.9074313640594482,0.8346582651138306
0.8164645433425903,0.6938565969467163,0.12260794639587402,0.6888918280601501,0.5892857142857143,3.1680943965911865,0.7806958556175232
0.6805844306945801,0.746191143989563,-0.06560671329498291,0.6305589079856873,0.5357142857142857,3.089766025543213,0.7176712155342102
0.8595699071884155,0.66157066822052,0.1979992389678955,0.6592005491256714,0.5535714285714286,3.038926124572754,0.7483375072479248
0.7473477125167847,0.7086646556854248,0.03868305683135986,0.5736476182937622,0.4642857142857143,3.1043624877929688,0.6988668441772461
0.7593128681182861,0.5812625288963318,0.17805033922195435,0.40314024686813354,0.4464285714285714,3.140193223953247,0.5407229661941528
0.617684006690979,0.8023861050605774,-0.1847020983695984,0.716388463973999,0.4285714285714286,3.1405529975891113,0.7894903421401978
0.5043827295303345,0.8928881287574768,-0.38850539922714233,0.4931507706642151,0.5714285714285714,3.2447006702423096,0.5997280478477478
0.7482089996337891,0.6055340766906738,0.14267492294311523,0.4904596209526062,0.3214285714285714,2.833850860595703,0.6249460577964783
0.5934326648712158,0.9504523873329163,-0.35701972246170044,0.6274482011795044,0.5357142857142857,2.9337503910064697,0.7250959873199463
0.7075412273406982,0.793870210647583,-0.08632898330688477,0.5549478530883789,0.6071428571428572,3.116875648498535,0.6900997757911682
0.8723160028457642,0.5675217509269714,0.3047942519187927,0.6744431853294373,0.4821428571428571,3.386793851852417,0.7721554040908813
0.6509785652160645,0.7350069880485535,-0.08402842283248901,0.5749735832214355,0.5357142857142857,3.0856473445892334,0.6397644281387329
0.6044782400131226,0.8038568496704102,-0.1993786096572876,0.6804565191268921,0.6607142857142857,3.4654765129089355,0.769000232219696
0.6388574838638306,0.7326443195343018,-0.09378683567047119,0.6722323894500732,0.4642857142857143,2.779812812805176,0.7681028842926025
0.8021434545516968,0.6093505620956421,0.1927928924560547,0.6016823053359985,0.4464285714285714,3.164114236831665,0.7028793692588806
0.6739453077316284,0.7091405987739563,-0.03519529104232788,0.6712085008621216,0.4285714285714286,3.3395416736602783,0.780595064163208
0.8604811429977417,0.6964734792709351,0.16400766372680664,0.5569480061531067,0.4821428571428571,2.7710654735565186,0.6569004058837891
0.5122886300086975,0.7320766448974609,-0.21978801488876343,0.5480747222900391,0.5535714285714286,3.2028980255126953,0.6800870299339294
0.5497152805328369,0.8569980263710022,-0.3072827458381653,0.5656982660293579,0.3928571428571429,3.171009063720703,0.7252076864242554
0.707639217376709,0.6514120101928711,0.05622720718383789,0.5366703271865845,0.5357142857142857,3.0765268802642822,0.7060768008232117
0.7753519415855408,0.6089404821395874,0.16641145944595337,0.5600634813308716,0.5357142857142857,2.6924877166748047,0.6580579280853271
0.8904608488082886,0.47696352005004883,0.41349732875823975,0.580552339553833,0.3928571428571429,2.8602631092071533,0.741905689239502
0.6649473309516907,0.5867021083831787,0.07824522256851196,0.6546647548675537,0.5714285714285714,2.901385545730591,0.7509405612945557
0.6160619258880615,0.7713156938552856,-0.15525376796722412,0.6350321173667908,0.5178571428571428,2.5226523876190186,0.7268803119659424
0.7880756855010986,0.719257652759552,0.06881803274154663,0.7296403050422668,0.6785714285714286,2.85245943069458,0.8589745759963989
0.6678181886672974,0.7661904096603394,-0.09837222099304199,0.5237665176391602,0.4464285714285714,2.824718475341797,0.6667654514312744
0.7214770317077637,0.5906257629394531,0.13085126876831055,0.5667283535003662,0.6071428571428572,2.916626453399658,0.6725279688835144
0.6005135178565979,0.558926522731781,0.041586995124816895,0.502841591835022,0.4464285714285714,3.006769895553589,0.640720784664154
0.5886664390563965,0.628834068775177,-0.04016762971878052,0.716783881187439,0.4285714285714286,3.3173065185546875,0.8560044765472412
0.7077281475067139,0.5697997808456421,0.13792836666107178,0.741560697555542,0.6607142857142857,3.1403932571411133,0.8334769606590271
0.5821484923362732,0.6628103256225586,-0.0806618332862854,0.6812121868133545,0.4642857142857143,3.314709424972534,0.8071250319480896
0.6894580125808716,0.6275050640106201,0.061952948570251465,0.6489909887313843,0.5,3.270998477935791,0.7632714509963989
0.5973147749900818,0.8186905384063721,-0.22137576341629028,0.5650631189346313,0.4107142857142857,3.1327834129333496,0.7211524844169617
0.556076169013977,0.7402735948562622,-0.18419742584228516,0.6775575876235962,0.5892857142857143,3.4168765544891357,0.8072381019592285
0.7966159582138062,0.6181550025939941,0.178460955619812,0.6556050777435303,0.5357142857142857,3.142674684524536,0.7865790724754333
0.6657044887542725,0.6509750485420227,0.014729440212249756,0.5995773673057556,0.5,3.1043412685394287,0.7192290425300598
0.673551082611084,0.6357744932174683,0.03777658939361572,0.6306819915771484,0.4464285714285714,3.165672779083252,0.7670866250991821
0.5375936627388,0.9130917191505432,-0.37549805641174316,0.6301952600479126,0.5714285714285714,3.0355405807495117,0.7390116453170776
0.5651899576187134,0.8968445062637329,-0.33165454864501953,0.7143996953964233,0.4821428571428571,2.962411403656006,0.8157910108566284
0.8409062623977661,0.45592644810676575,0.38497981429100037,0.6142182350158691,0.5714285714285714,3.0283854007720947,0.7207781076431274
0.6122252345085144,0.7139168381690979,-0.1016916036605835,0.587557852268219,0.6785714285714286,2.993985891342163,0.7325878739356995
0.6744517087936401,0.9123363494873047,-0.23788464069366455,0.6921485662460327,0.4107142857142857,3.2766635417938232,0.7869990468025208
0.751015305519104,0.6416804790496826,0.10933482646942139,0.6521118879318237,0.4642857142857143,2.8194618225097656,0.7293383479118347
0.4016575813293457,0.5665993690490723,-0.16494178771972656,0.39824533462524414,0.3392857142857143,3.2641923427581787,0.47378820180892944
0.6952947378158569,0.6065351366996765,0.08875960111618042,0.6916033029556274,0.4821428571428571,2.982774019241333,0.8016332983970642
0.6277037262916565,0.7860919833183289,-0.15838825702667236,0.6257933378219604,0.5892857142857143,2.7559943199157715,0.7041531205177307
0.4684937596321106,1.134777545928955,-0.6662837862968445,0.7312002778053284,0.4821428571428571,3.1091623306274414,0.8312848806381226
0.7270810604095459,0.6273539066314697,0.09972715377807617,0.5450505018234253,0.5535714285714286,3.105644941329956,0.6289986371994019
0.5402164459228516,0.7090897560119629,-0.16887331008911133,0.7876441478729248,0.4285714285714286,2.923748016357422,0.8474744558334351
0.6930558681488037,0.6982258558273315,-0.005169987678527832,0.6661112904548645,0.4285714285714286,2.922055244445801,0.7680028676986694
0.7964119911193848,0.6951965093612671,0.10121548175811768,0.6686661243438721,0.4642857142857143,2.966104745864868,0.7622857093811035
0.7880649566650391,0.4788774847984314,0.30918747186660767,0.5541309714317322,0.375,3.205805540084839,0.6409152746200562
0.6254451870918274,0.637494683265686,-0.012049496173858643,0.5777252316474915,0.5,3.1559627056121826,0.7012135982513428
0.5443738698959351,0.8892324566841125,-0.3448585867881775,0.5493340492248535,0.5357142857142857,2.875579833984375,0.6681669354438782
0.6119560599327087,0.6131201982498169,-0.0011641383171081543,0.457254558801651,0.4642857142857143,2.9747085571289062,0.6092880368232727
0.9462131261825562,0.6699804067611694,0.2762327194213867,0.49467363953590393,0.4464285714285714,2.62477970123291,0.6360396146774292
0.8367864489555359,0.5998675227165222,0.23691892623901367,0.6688545942306519,0.4642857142857143,3.3722901344299316,0.7702480554580688
0.9115931987762451,0.4468287229537964,0.46476447582244873,0.4798247218132019,0.4642857142857143,3.4236111640930176,0.5605746507644653
0.8193065524101257,0.5448031425476074,0.2745034098625183,0.7053551077842712,0.3928571428571429,3.1305243968963623,0.7828401923179626
0.6571019887924194,0.9541435241699219,-0.29704153537750244,0.6976416707038879,0.4107142857142857,3.341146469116211,0.8146582841873169
0.5223720669746399,0.5943284034729004,-0.0719563364982605,0.5905042886734009,0.4642857142857143,2.9983367919921875,0.6595169901847839
0.7930737137794495,0.6231042146682739,0.16996949911117554,0.7750672101974487,0.5535714285714286,2.618305206298828,0.8498779535293579
0.6846637725830078,0.4963189959526062,0.1883447766304016,0.7134316563606262,0.5892857142857143,3.3775322437286377,0.782860279083252
0.6853119730949402,0.7447865605354309,-0.05947458744049072,0.650420069694519,0.6428571428571428,3.6271324157714844,0.7019836902618408
0.8051983118057251,0.5623255372047424,0.24287277460098267,0.46798262000083923,0.5357142857142857,3.6994071006774902,0.559105396270752
0.5967539548873901,0.6666264533996582,-0.06987249851226807,0.7131611108779907,0.5357142857142857,3.3097097873687744,0.7698853015899658
0.7426799535751343,0.6027304530143738,0.1399495005607605,0.4900277554988861,0.4464285714285714,3.3596112728118896,0.6207499504089355
0.646345317363739,0.7885401248931885,-0.14219480752944946,0.7700846195220947,0.4821428571428571,3.0290348529815674,0.8488964438438416
0.4678276479244232,0.634524941444397,-0.16669729351997375,0.6820403337478638,0.3928571428571429,3.290273904800415,0.7802522778511047
0.5596181154251099,0.8769638538360596,-0.3173457384109497,0.6065990924835205,0.5535714285714286,3.187600612640381,0.714969277381897
0.6299439072608948,0.721911609172821,-0.09196770191192627,0.6177549958229065,0.625,2.812971353530884,0.7088176608085632
0.8943765163421631,0.511875569820404,0.38250094652175903,0.48376041650772095,0.4285714285714286,2.8344271183013916,0.5749924182891846
0.6755081415176392,0.6575652360916138,0.01794290542602539,0.5100005269050598,0.6071428571428572,3.078167676925659,0.6095746755599976
0.9859285354614258,0.5239452123641968,0.461983323097229,0.5261166095733643,0.3571428571428571,2.9320058822631836,0.6055353283882141
0.47745072841644287,1.0094265937805176,-0.5319758653640747,0.6556764245033264,0.5,3.1766746044158936,0.7320321798324585
0.4378039240837097,0.7178908586502075,-0.2800869345664978,0.5903047919273376,0.5178571428571428,3.422786235809326,0.6915005445480347
0.8613330721855164,0.6533347964286804,0.20799827575683594,0.6643920540809631,0.5535714285714286,3.1714911460876465,0.7653117179870605
0.6728192567825317,0.5462118983268738,0.12660735845565796,0.49575674533843994,0.4285714285714286,2.7846503257751465,0.5606414675712585
0.8239156603813171,0.49894022941589355,0.3249754309654236,0.5591227412223816,0.5357142857142857,2.8794877529144287,0.6305893659591675
0.5450239777565002,0.6692209243774414,-0.12419694662094116,0.5234525203704834,0.625,3.164531707763672,0.5931190252304077
0.8389607667922974,0.4967203140258789,0.34224045276641846,0.4409627318382263,0.5535714285714286,2.934722661972046,0.5764782428741455
0.693890392780304,0.6599517464637756,0.03393864631652832,0.5192773342132568,0.4821428571428571,3.3409934043884277,0.6297253370285034
0.9119789600372314,0.531295657157898,0.3806833028793335,0.4234965443611145,0.4642857142857143,3.4029898643493652,0.528889536857605
0.8368303775787354,0.6411112546920776,0.19571912288665771,0.5888139009475708,0.5714285714285714,3.0934176445007324,0.7139084935188293
0.5316334962844849,0.8084592223167419,-0.2768257260322571,0.4694385528564453,0.4821428571428571,3.151876926422119,0.5767536163330078
0.7267658710479736,0.5987790822982788,0.12798678874969482,0.5561988353729248,0.4821428571428571,3.1653928756713867,0.6685856580734253
0.6047386527061462,0.8195168972015381,-0.21477824449539185,0.5660891532897949,0.5,3.116786003112793,0.6623802185058594
0.6751129627227783,0.9758561253547668,-0.3007431626319885,0.5341084003448486,0.6071428571428572,3.2607011795043945,0.6173098087310791
0.8436417579650879,0.6346185803413391,0.20902317762374878,0.6205951571464539,0.4821428571428571,3.2466413974761963,0.7081971168518066
0.7524175643920898,0.5364683270454407,0.21594923734664917,0.46747273206710815,0.5178571428571428,2.8252310752868652,0.6026422381401062
0.7265279293060303,0.544111430644989,0.18241649866104126,0.5136029720306396,0.4821428571428571,2.695474624633789,0.6287748217582703
0.800427258014679,0.5182603597640991,0.28216689825057983,0.4917527139186859,0.5892857142857143,2.9495863914489746,0.6151591539382935
0.7258237600326538,0.630840539932251,0.09498322010040283,0.5361189842224121,0.5178571428571428,2.7916603088378906,0.6177189946174622
0.6718971729278564,0.842929482460022,-0.17103230953216553,0.5310623049736023,0.4642857142857143,2.750519037246704,0.6504549980163574
0.6384881138801575,0.7003653049468994,-0.06187719106674194,0.7133015990257263,0.5,3.4162096977233887,0.8033292889595032
0.4568416178226471,0.9186871647834778,-0.4618455469608307,0.625914990901947,0.4285714285714286,3.1362340450286865,0.7233130931854248
0.8509458899497986,0.8233487606048584,0.027597129344940186,0.5403780937194824,0.4285714285714286,3.5566892623901367,0.6711076498031616
0.8464088439941406,0.6694719791412354,0.17693686485290527,0.4905836582183838,0.4821428571428571,3.1738927364349365,0.6372520923614502
0.5496374368667603,0.7532070875167847,-0.20356965065002441,0.5811519026756287,0.5535714285714286,3.0155458450317383,0.6907892227172852
0.5695146322250366,0.7855449914932251,-0.21603035926818848,0.5055168867111206,0.4642857142857143,3.143829584121704,0.6040867567062378
0.6358329653739929,0.5892778038978577,0.046555161476135254,0.33963707089424133,0.4821428571428571,2.932088851928711,0.4239673316478729
0.6379272937774658,0.7019895315170288,-0.06406223773956299,0.5493932962417603,0.5357142857142857,3.0914525985717773,0.6735307574272156
0.5904512405395508,0.7657744884490967,-0.1753232479095459,0.5680214166641235,0.5535714285714286,3.110714912414551,0.7148474454879761
0.7197304964065552,0.6994615793228149,0.020268917083740234,0.5342150926589966,0.4821428571428571,3.0067431926727295,0.6516120433807373
0.6950386166572571,0.7738771438598633,-0.0788385272026062,0.6916659474372864,0.5,3.3429372310638428,0.7652145624160767
0.8036972284317017,0.6213587522506714,0.18233847618103027,0.49054980278015137,0.5357142857142857,3.224942445755005,0.5974521636962891
0.612107515335083,0.804222822189331,-0.19211530685424805,0.6069976091384888,0.5357142857142857,2.852205991744995,0.6933127641677856
0.7426745295524597,0.6582746505737305,0.08439987897872925,0.6046346426010132,0.4821428571428571,2.77301287651062,0.6689304113388062
1.0442795753479004,0.4546913802623749,0.5895881950855255,0.42622312903404236,0.4821428571428571,2.8515374660491943,0.5413346290588379
0.6507748365402222,0.6161742210388184,0.03460061550140381,0.46893903613090515,0.4642857142857143,2.795260429382324,0.5814988017082214
0.45692604780197144,0.8422926664352417,-0.38536661863327026,0.5823666453361511,0.625,3.0560693740844727,0.6935978531837463
0.6898991465568542,0.5994475483894348,0.09045159816741943,0.5957697629928589,0.5714285714285714,2.9864463806152344,0.7238823175430298
0.5503674745559692,0.6007242798805237,-0.05035680532455444,0.5031406879425049,0.4821428571428571,3.0523736476898193,0.6246423125267029
0.5735558271408081,0.8022462129592896,-0.22869038581848145,0.6694484949111938,0.5,2.863217353820801,0.7580479383468628
0.792462944984436,0.5620100498199463,0.23045289516448975,0.4734112024307251,0.4285714285714286,2.994135856628418,0.572147786617279
0.9338657855987549,0.4923688769340515,0.44149690866470337,0.5043761134147644,0.4642857142857143,3.398974895477295,0.6249195337295532
0.5946296453475952,0.8125494718551636,-0.21791982650756836,0.6148146986961365,0.5178571428571428,3.0250964164733887,0.6959864497184753
0.8237422704696655,0.6252175569534302,0.19852471351623535,0.510119616985321,0.5178571428571428,3.4671590328216553,0.6253061890602112
0.7244129180908203,0.7186062335968018,0.005806684494018555,0.620558500289917,0.5,3.0892889499664307,0.7737933397293091
0.5796672701835632,0.8911154866218567,-0.31144821643829346,0.5839111804962158,0.5357142857142857,2.8560709953308105,0.6992688179016113
0.6729509830474854,0.7050135135650635,-0.032062530517578125,0.4955480098724365,0.5,3.06162691116333,0.6117151975631714
0.7043417692184448,0.7825561165809631,-0.07821434736251831,0.6297885775566101,0.5535714285714286,2.954354763031006,0.7162734270095825
0.8551884889602661,0.7583954930305481,0.09679299592971802,0.6390029191970825,0.5178571428571428,3.2984488010406494,0.711248517036438
0.7781911492347717,0.4971183240413666,0.28107282519340515,0.4862769842147827,0.3928571428571429,3.0471274852752686,0.6178246736526489
0.6059538125991821,0.7965497970581055,-0.19059598445892334,0.6002804040908813,0.5357142857142857,2.9812920093536377,0.6877769827842712
0.7929233312606812,0.4838746190071106,0.30904871225357056,0.3850196599960327,0.5178571428571428,3.448836326599121,0.5017644762992859
0.7853678464889526,0.728550374507904,0.056817471981048584,0.5672717690467834,0.5178571428571428,2.841740608215332,0.7209084033966064
0.7213665246963501,0.7888375520706177,-0.06747102737426758,0.6339113712310791,0.4642857142857143,2.7556097507476807,0.7366203665733337
0.7278998494148254,0.6783887147903442,0.0495111346244812,0.4428887367248535,0.4821428571428571,3.4485831260681152,0.5737396478652954
0.5610069036483765,0.9471636414527893,-0.38615673780441284,0.6147931814193726,0.5714285714285714,3.0084609985351562,0.7196292877197266
0.6268936395645142,0.5993214845657349,0.027572154998779297,0.3797130882740021,0.5357142857142857,2.980844259262085,0.5525619983673096
0.8520787954330444,0.675412654876709,0.17666614055633545,0.3819224238395691,0.4285714285714286,3.0038039684295654,0.5170809030532837
0.7548588514328003,0.7734313011169434,-0.018572449684143066,0.5822123289108276,0.5892857142857143,3.0953948497772217,0.6854177117347717
0.834510862827301,0.6583824753761292,0.17612838745117188,0.5542087554931641,0.4107142857142857,3.174086570739746,0.66084223985672
0.6955708861351013,0.70343416929245,-0.007863283157348633,0.5359313488006592,0.5535714285714286,2.925140619277954,0.6421552300453186
0.7173982858657837,0.7394638061523438,-0.02206552028656006,0.48947733640670776,0.5,2.880570411682129,0.6054906845092773
0.8443589806556702,0.592444658279419,0.2519143223762512,0.42409369349479675,0.4642857142857143,3.0375514030456543,0.5575122833251953
0.8664181232452393,0.7148908376693726,0.1515272855758667,0.5271932482719421,0.4464285714285714,3.1778886318206787,0.6366004943847656
0.6927820444107056,0.8029311895370483,-0.11014914512634277,0.5876846313476562,0.5178571428571428,3.3777544498443604,0.6762019395828247
0.789158821105957,0.6743631362915039,0.11479568481445312,0.5058956146240234,0.5,3.2093324661254883,0.5585763454437256
0.7395751476287842,0.5829616189002991,0.1566135287284851,0.5330729484558105,0.6607142857142857,2.9099674224853516,0.6473859548568726
0.5645362138748169,0.8210050463676453,-0.25646883249282837,0.5327489376068115,0.4642857142857143,3.530437707901001,0.6346599459648132
0.6082690358161926,0.823290228843689,-0.21502119302749634,0.5424723625183105,0.625,3.3821473121643066,0.6340450644493103
0.7140646576881409,0.6287569999694824,0.08530765771865845,0.4924812316894531,0.4285714285714286,3.1969244480133057,0.5743499994277954
0.8297193050384521,0.6531500816345215,0.17656922340393066,0.4941973388195038,0.4642857142857143,3.035766839981079,0.6497259140014648
0.4872055649757385,0.8842906951904297,-0.39708513021469116,0.5971130132675171,0.4821428571428571,3.2417380809783936,0.699689507484436
0.5745801329612732,0.8022466897964478,-0.22766655683517456,0.5880100727081299,0.5178571428571428,3.1261789798736572,0.6921878457069397
0.8078474402427673,0.5322623252868652,0.2755851149559021,0.5146301984786987,0.5,3.373727798461914,0.6399937868118286
0.6778672933578491,0.6836298108100891,-0.00576251745223999,0.5063222646713257,0.5714285714285714,3.007509469985962,0.5994091033935547
0.8173398375511169,0.6560577750205994,0.16128206253051758,0.3299190402030945,0.2857142857142857,3.01301908493042,0.4417591094970703
0.6208992004394531,0.8700137138366699,-0.2491145133972168,0.6129637956619263,0.5178571428571428,3.0651917457580566,0.7013786435127258
0.5327256917953491,0.7488523125648499,-0.21612662076950073,0.5991551876068115,0.5,3.0250394344329834,0.7294831275939941
0.6641954183578491,0.6727179288864136,-0.008522510528564453,0.5170572400093079,0.5,3.657590627670288,0.6383097171783447
0.6713361740112305,0.7020056247711182,-0.030669450759887695,0.6295753717422485,0.4821428571428571,3.5150840282440186,0.7150169610977173
0.6713601350784302,0.9258447885513306,-0.2544846534729004,0.6072207689285278,0.4464285714285714,3.177407741546631,0.6945658922195435
0.6844035387039185,0.5857835412025452,0.09861999750137329,0.5330356955528259,0.4642857142857143,2.7970223426818848,0.6471765041351318
0.8339793682098389,0.6327640414237976,0.20121532678604126,0.5485959053039551,0.4821428571428571,3.188403606414795,0.666000485420227
0.7698116302490234,0.7481100559234619,0.021701574325561523,0.6002026200294495,0.4821428571428571,3.0652472972869873,0.6969996690750122
0.7998429536819458,0.8003483414649963,-0.0005053877830505371,0.5950254201889038,0.5357142857142857,2.9761030673980713,0.6806280612945557
0.8661230802536011,0.6390385031700134,0.22708457708358765,0.5470768213272095,0.4821428571428571,3.1236133575439453,0.636260449886322
0.6301028728485107,0.7958232164382935,-0.16572034358978271,0.6733931303024292,0.625,3.05857515335083,0.769296407699585
0.7453993558883667,0.8095935583114624,-0.0641942024230957,0.6219222545623779,0.4821428571428571,3.265612840652466,0.7088782787322998
0.5808533430099487,0.9489591121673584,-0.36810576915740967,0.6356712579727173,0.4464285714285714,3.5225346088409424,0.7255773544311523
0.6544870138168335,0.7098348140716553,-0.05534780025482178,0.5912408828735352,0.4285714285714286,3.010328531265259,0.6673851013183594
0.716558575630188,0.5829325318336487,0.1336260437965393,0.522801399230957,0.5,3.162445545196533,0.6127455234527588
0.7351897954940796,0.7720550298690796,-0.036865234375,0.6805387735366821,0.4464285714285714,3.2345049381256104,0.7835360765457153
0.8377945423126221,0.7897042632102966,0.04809027910232544,0.660801112651825,0.5178571428571428,3.302269697189331,0.7392164468765259
0.6624292731285095,0.8897334337234497,-0.22730416059494019,0.5707995891571045,0.4821428571428571,2.885220527648926,0.6702611446380615
0.7960577011108398,0.5972487926483154,0.19880890846252441,0.5141586065292358,0.5357142857142857,2.8415677547454834,0.6556107997894287
0.39703646302223206,0.762846827507019,-0.365810364484787,0.5836779475212097,0.4821428571428571,3.110337972640991,0.6503840684890747
0.6585468053817749,0.6527801752090454,0.005766630172729492,0.5433220863342285,0.5892857142857143,3.1085002422332764,0.6503507494926453
0.651836097240448,0.7002971768379211,-0.048461079597473145,0.5310796499252319,0.4464285714285714,3.137894630432129,0.6403365135192871
1.0332752466201782,0.5294597148895264,0.5038155317306519,0.4550045132637024,0.5178571428571428,3.0766844749450684,0.6169485449790955
0.8089431524276733,0.7973685264587402,0.011574625968933105,0.6054480075836182,0.6071428571428572,2.883918046951294,0.6728922128677368
0.7214332818984985,0.8495028614997864,-0.12806957960128784,0.5699347257614136,0.5178571428571428,2.994131088256836,0.6642259955406189
0.6955354809761047,0.7798199653625488,-0.08428448438644409,0.5229663848876953,0.4464285714285714,3.1801865100860596,0.6273870468139648
0.609973669052124,0.7980680465698242,-0.1880943775177002,0.6626811623573303,0.625,3.105093479156494,0.7404903173446655
0.8993270397186279,0.6916559934616089,0.20767104625701904,0.5158563256263733,0.4107142857142857,2.9582269191741943,0.6057294607162476
0.7844944000244141,0.6525403261184692,0.13195407390594482,0.5425366759300232,0.5357142857142857,2.82729172706604,0.6551594734191895
0.8474620580673218,0.7276742458343506,0.11978781223297119,0.5850545763969421,0.5714285714285714,2.895796537399292,0.6969807147979736
0.9325054883956909,0.4061250686645508,0.5263804197311401,0.31998056173324585,0.3928571428571429,3.140136480331421,0.45499712228775024
0.5559999346733093,0.9473052024841309,-0.39130526781082153,0.7717934846878052,0.5892857142857143,3.3747878074645996,0.828202486038208
1.0062406063079834,0.5078979134559631,0.49834269285202026,0.5515103340148926,0.4285714285714286,3.01609206199646,0.6358039975166321
0.9883711934089661,0.56319260597229,0.425178587436676,0.5645963549613953,0.4285714285714286,2.9290573596954346,0.6420896649360657
0.798981785774231,0.6625789403915405,0.13640284538269043,0.42268896102905273,0.4285714285714286,3.146606922149658,0.5239459872245789
0.852095365524292,0.6613336801528931,0.19076168537139893,0.5264742374420166,0.5535714285714286,3.219836711883545,0.6501920819282532
0.7383654117584229,0.5630614757537842,0.17530393600463867,0.5922369360923767,0.5714285714285714,3.2847654819488525,0.6608638167381287
0.7639774084091187,0.8205718994140625,-0.05659449100494385,0.554257869720459,0.4642857142857143,3.3838415145874023,0.6577136516571045
0.47323915362358093,0.8293462991714478,-0.3561071455478668,0.7277158498764038,0.5357142857142857,3.071197032928467,0.7910507321357727
0.681275486946106,0.8133024573326111,-0.13202697038650513,0.6769000887870789,0.5178571428571428,3.632270097732544,0.7625721096992493
0.7127094268798828,0.6262146234512329,0.0864948034286499,0.4996989965438843,0.5357142857142857,3.5331740379333496,0.6381404399871826
0.5028125047683716,0.8001633286476135,-0.29735082387924194,0.4437830448150635,0.4285714285714286,3.5003786087036133,0.5712766647338867
0.8110027313232422,0.7833002209663391,0.027702510356903076,0.6022096872329712,0.5357142857142857,3.003387689590454,0.6919318437576294
0.671686053276062,0.9549120664596558,-0.28322601318359375,0.6719381213188171,0.3928571428571429,3.0221500396728516,0.7705482244491577
0.5426297783851624,0.6284003257751465,-0.08577054738998413,0.4261193871498108,0.5535714285714286,2.8645918369293213,0.5490995049476624
0.8925389051437378,0.45727860927581787,0.4352602958679199,0.42496258020401,0.375,3.0622124671936035,0.5027322173118591
0.7182246446609497,0.5545604228973389,0.16366422176361084,0.3484201729297638,0.3928571428571429,2.751666307449341,0.4747796654701233
0.6983232498168945,0.8338721394538879,-0.1355488896369934,0.5963685512542725,0.5892857142857143,2.966096878051758,0.6939507722854614
0.5469141006469727,0.8485761880874634,-0.3016620874404907,0.5427252650260925,0.3928571428571429,3.3811323642730713,0.6073147058486938
0.7747957110404968,0.5824935436248779,0.1923021674156189,0.4267613887786865,0.6071428571428572,2.7925100326538086,0.5245312452316284
0.947486162185669,0.46746179461479187,0.4800243675708771,0.44855156540870667,0.3928571428571429,2.723339080810547,0.5573731660842896
0.5616638660430908,0.7929489612579346,-0.23128509521484375,0.6945078372955322,0.5,3.398913860321045,0.8031134605407715
1.0335135459899902,0.5158773064613342,0.517636239528656,0.501508355140686,0.4107142857142857,3.1239724159240723,0.6361339092254639
0.8139990568161011,0.5545023679733276,0.25949668884277344,0.5490946769714355,0.5178571428571428,3.071531057357788,0.6606475114822388
0.7247899770736694,0.5858869552612305,0.13890302181243896,0.5279133319854736,0.4821428571428571,2.9483587741851807,0.6255556344985962
0.7012512683868408,0.8853331208229065,-0.18408185243606567,0.7299273610115051,0.5357142857142857,3.0010457038879395,0.8171906471252441
0.5292650461196899,1.0340447425842285,-0.5047796964645386,0.6221956014633179,0.4107142857142857,2.8285574913024902,0.7050172686576843
0.6912947297096252,0.7392457127571106,-0.04795098304748535,0.5548793077468872,0.5357142857142857,3.1592376232147217,0.667681097984314
0.5795671939849854,0.8672614097595215,-0.28769421577453613,0.4525109529495239,0.4107142857142857,3.2039308547973633,0.5468117594718933
0.8597221374511719,0.6292917132377625,0.23043042421340942,0.5143510103225708,0.4642857142857143,3.15810489654541,0.6303201913833618
0.4852482080459595,0.9191899299621582,-0.43394172191619873,0.49810007214546204,0.5178571428571428,2.7981553077697754,0.6176913380622864
0.7900874614715576,0.6121633052825928,0.17792415618896484,0.45041322708129883,0.4642857142857143,3.0205090045928955,0.5466128587722778
0.6431474685668945,0.7479920387268066,-0.10484457015991211,0.5997641086578369,0.5714285714285714,2.76644229888916,0.7156326174736023
0.6656016111373901,0.810286283493042,-0.14468467235565186,0.6723003387451172,0.5357142857142857,3.066737651824951,0.7644951343536377
0.8272225260734558,0.7326292991638184,0.09459322690963745,0.4802452623844147,0.5,2.9126391410827637,0.6156198978424072
0.727439284324646,0.7120873928070068,0.01535189151763916,0.5478999614715576,0.5,2.9237470626831055,0.6609307527542114
0.7884637713432312,0.6087726950645447,0.17969107627868652,0.5020225644111633,0.6607142857142857,3.1378495693206787,0.6074147820472717
0.6687964200973511,0.8537554740905762,-0.1849590539932251,0.7335807085037231,0.5357142857142857,2.8427300453186035,0.8094879984855652
0.5658836364746094,0.845134973526001,-0.2792513370513916,0.4730338156223297,0.4285714285714286,3.0206313133239746,0.5484911203384399
0.8066371083259583,0.6248781085014343,0.18175899982452393,0.4311174154281616,0.4821428571428571,2.5035595893859863,0.5504860877990723
0.5899929404258728,0.8508221507072449,-0.26082921028137207,0.7653141021728516,0.5,2.5342650413513184,0.8620227575302124
0.6131411790847778,0.6691539287567139,-0.056012749671936035,0.5019714832305908,0.4642857142857143,3.103285551071167,0.6027953624725342
0.7082878351211548,0.6943827271461487,0.013905107975006104,0.6473472118377686,0.5178571428571428,3.3201987743377686,0.7624050974845886
0.7237865328788757,0.9109337329864502,-0.18714720010757446,0.5677186250686646,0.4642857142857143,2.7231175899505615,0.6621779203414917
0.727197527885437,0.8024525046348572,-0.07525497674942017,0.5838977694511414,0.5357142857142857,2.6220457553863525,0.6946542263031006
0.692526638507843,0.785848081111908,-0.09332144260406494,0.563517153263092,0.5178571428571428,2.77398681640625,0.6391321420669556
0.6335062980651855,0.8668783903121948,-0.23337209224700928,0.6606261730194092,0.6607142857142857,3.175049304962158,0.7334111332893372
0.9066327810287476,0.6365981101989746,0.27003467082977295,0.6725945472717285,0.5357142857142857,3.1695306301116943,0.769528865814209
0.6591250896453857,0.8353853225708008,-0.17626023292541504,0.6013482213020325,0.6428571428571428,2.965188980102539,0.6900356411933899
0.6524516940116882,0.8088520765304565,-0.1564003825187683,0.5323261022567749,0.4285714285714286,3.2529306411743164,0.6332471370697021
0.5992929935455322,0.9588127136230469,-0.35951972007751465,0.5713208913803101,0.4642857142857143,3.11933970451355,0.6875550150871277
0.5692824721336365,1.0110931396484375,-0.441810667514801,0.6748757362365723,0.5535714285714286,3.570864200592041,0.7978427410125732
0.5701233744621277,0.9099293351173401,-0.3398059606552124,0.7437634468078613,0.5,3.487471580505371,0.8138236999511719
0.5798448920249939,0.6557291746139526,-0.07588428258895874,0.5849134922027588,0.5357142857142857,2.915623903274536,0.6673319935798645
0.3909049928188324,0.8267045617103577,-0.43579956889152527,0.5449116230010986,0.5535714285714286,3.0418906211853027,0.6191969513893127
0.6387196779251099,0.8460803627967834,-0.20736068487167358,0.5568540096282959,0.4821428571428571,2.83559250831604,0.6436333656311035
0.8013973236083984,0.774834156036377,0.026563167572021484,0.553828239440918,0.4821428571428571,2.615576982498169,0.6841698884963989
0.8164404630661011,0.6285794377326965,0.18786102533340454,0.45366907119750977,0.5,2.643111228942871,0.594304621219635
0.681067943572998,0.7142384052276611,-0.033170461654663086,0.5622485876083374,0.5,2.908447027206421,0.6883803009986877
0.8758599758148193,0.7263942956924438,0.1494656801223755,0.5773264169692993,0.5,2.8141794204711914,0.6556357741355896
0.8435630202293396,0.6560337543487549,0.18752926588058472,0.6222697496414185,0.3214285714285714,2.989905595779419,0.7310647964477539
0.8303988575935364,0.6598765850067139,0.1705222725868225,0.6082032918930054,0.5,3.066617012023926,0.6982964277267456
0.734704315662384,0.674999475479126,0.05970484018325806,0.5006734132766724,0.4642857142857143,3.5660312175750732,0.6200836896896362
0.72549968957901,0.6571482419967651,0.06835144758224487,0.4500359296798706,0.5,2.818521738052368,0.5756548047065735
0.6078963875770569,0.7968721985816956,-0.18897581100463867,0.5890893340110779,0.6071428571428572,2.8067195415496826,0.6916723847389221
0.7056471705436707,0.7645037174224854,-0.0588565468788147,0.5834898948669434,0.5178571428571428,2.779589891433716,0.659480631351471
0.6027237176895142,0.6938214302062988,-0.09109771251678467,0.5115922093391418,0.4821428571428571,3.013094663619995,0.5693634748458862
0.5118454694747925,0.9558423757553101,-0.4439969062805176,0.5932537913322449,0.5357142857142857,2.8683016300201416,0.7150170803070068
0.7905312776565552,0.7976082563400269,-0.00707697868347168,0.5879849195480347,0.5714285714285714,3.097003936767578,0.7005975246429443
0.9001588821411133,0.5173642635345459,0.3827946186065674,0.405398964881897,0.4285714285714286,2.7361083030700684,0.5293145775794983
0.8460941314697266,0.7514318227767944,0.09466230869293213,0.49967092275619507,0.4642857142857143,2.93630051612854,0.6382724046707153
0.756987452507019,0.6077847480773926,0.14920270442962646,0.5722185373306274,0.5178571428571428,2.9436614513397217,0.6942592859268188
0.8899896144866943,0.7722471952438354,0.11774241924285889,0.6234663724899292,0.5892857142857143,3.0288617610931396,0.7232308387756348
0.6827644109725952,0.6983363628387451,-0.015571951866149902,0.571497917175293,0.5714285714285714,3.4185781478881836,0.6992897391319275
0.8105398416519165,0.4826820492744446,0.3278577923774719,0.379473477602005,0.4464285714285714,3.7672183513641357,0.4890195429325104
0.6326963305473328,0.8263164758682251,-0.19362014532089233,0.6566408276557922,0.5892857142857143,3.1444313526153564,0.7177870869636536
0.7798783779144287,0.8946413993835449,-0.11476302146911621,0.745658278465271,0.4285714285714286,3.2666633129119873,0.7972007989883423
0.69916832447052,0.6876874566078186,0.011480867862701416,0.5503121614456177,0.4464285714285714,3.052872657775879,0.6549276113510132
0.9842586517333984,0.6588136553764343,0.3254449963569641,0.5867269039154053,0.3214285714285714,3.4522883892059326,0.6923422813415527
0.7991136312484741,0.7817114591598511,0.017402172088623047,0.5889104008674622,0.4642857142857143,2.7366063594818115,0.6925211548805237
0.4566758871078491,0.8588318824768066,-0.4021559953689575,0.6018833518028259,0.5892857142857143,2.7229437828063965,0.6748278141021729
0.6990355849266052,0.7463935613632202,-0.04735797643661499,0.5350171327590942,0.625,2.6543385982513428,0.6413557529449463
0.679840087890625,0.8174577951431274,-0.13761770725250244,0.7085936665534973,0.5,2.3574154376983643,0.8025699853897095
0.6018234491348267,0.7995803356170654,-0.19775688648223877,0.5079749822616577,0.5892857142857143,2.786492109298706,0.621785581111908
0.7454972267150879,0.6307346224784851,0.11476260423660278,0.5606130361557007,0.4464285714285714,2.7693374156951904,0.6628178358078003
0.5575939416885376,0.7737858891487122,-0.21619194746017456,0.47107940912246704,0.4642857142857143,2.919043779373169,0.5749967098236084
0.6998764276504517,0.6773087382316589,0.022567689418792725,0.5478084087371826,0.4642857142857143,2.603625774383545,0.6494035124778748
0.6545868515968323,0.8994543552398682,-0.2448675036430359,0.6739081740379333,0.5357142857142857,3.449655055999756,0.7690823674201965
0.677355170249939,0.7826707363128662,-0.10531556606292725,0.6232057809829712,0.4821428571428571,3.6857264041900635,0.732162356376648
0.9940610527992249,0.6851774454116821,0.3088836073875427,0.6454465985298157,0.4642857142857143,2.8018815517425537,0.7470467686653137
0.9164580702781677,0.6559953689575195,0.2604627013206482,0.6407164335250854,0.4285714285714286,3.141751766204834,0.7035818099975586
0.8019837141036987,0.6335704922676086,0.1684132218360901,0.4616082012653351,0.4285714285714286,2.66554856300354,0.5853642225265503
0.8714889883995056,0.7520972490310669,0.11939173936843872,0.47878366708755493,0.5178571428571428,2.969741106033325,0.5767457485198975
0.7981246113777161,0.6691290736198425,0.12899553775787354,0.5517116785049438,0.4464285714285714,3.047361373901367,0.6477794647216797
0.588520884513855,0.7295821905136108,-0.14106130599975586,0.6054027080535889,0.5178571428571428,3.160313129425049,0.7055253386497498
0.6337112188339233,0.9766562581062317,-0.34294503927230835,0.6802499294281006,0.4464285714285714,3.1769495010375977,0.751380443572998
0.5984655618667603,0.5658915042877197,0.03257405757904053,0.6175398826599121,0.5,3.347858190536499,0.6917875409126282
0.7399358749389648,0.5879911184310913,0.15194475650787354,0.4399908483028412,0.3392857142857143,2.4941422939300537,0.5425365567207336
0.7205162644386292,0.8729695081710815,-0.1524532437324524,0.5481813549995422,0.5,3.502150535583496,0.6576375961303711
0.8233304023742676,0.7124258875846863,0.1109045147895813,0.7088066935539246,0.5535714285714286,3.7773585319519043,0.7995829582214355
0.7961112856864929,0.4632534682750702,0.33285781741142273,0.42179131507873535,0.625,3.4414167404174805,0.5362600684165955
0.9461394548416138,0.5017446875572205,0.4443947672843933,0.5022128820419312,0.4285714285714286,3.1420106887817383,0.6313595771789551
0.5780909061431885,0.9555181264877319,-0.37742722034454346,0.6284672617912292,0.5892857142857143,3.1532726287841797,0.7074912786483765
0.8145897388458252,0.6841135025024414,0.1304762363433838,0.3646508455276489,0.3928571428571429,3.2109222412109375,0.46080145239830017
0.7747899293899536,0.6658309698104858,0.10895895957946777,0.5480790734291077,0.4821428571428571,3.111703872680664,0.6525953412055969
0.5440456867218018,0.7452455163002014,-0.20119982957839966,0.451668918132782,0.5892857142857143,2.9321954250335693,0.5917021036148071
0.8662749528884888,0.7544110417366028,0.11186391115188599,0.5856223106384277,0.4464285714285714,2.8534271717071533,0.681769609451294
0.569858729839325,0.986032247543335,-0.41617351770401,0.6345618367195129,0.5357142857142857,2.9921913146972656,0.736344575881958
0.7064235210418701,0.6097496747970581,0.09667384624481201,0.4707947075366974,0.5892857142857143,2.7931530475616455,0.5474428534507751
0.5457267761230469,0.7609811425209045,-0.21525436639785767,0.6331884264945984,0.5178571428571428,3.08917236328125,0.7017726302146912
0.6014594435691833,0.7532205581665039,-0.15176111459732056,0.7263509035110474,0.4821428571428571,3.3146097660064697,0.8160144090652466
0.8754234910011292,0.46920010447502136,0.4062233865261078,0.4131494164466858,0.3571428571428571,3.3399856090545654,0.5379070043563843
0.9904896020889282,0.5345001220703125,0.4559894800186157,0.5969016551971436,0.5535714285714286,3.264333486557007,0.7203450798988342
0.6945171356201172,0.8753098845481873,-0.18079274892807007,0.5387611389160156,0.4464285714285714,2.9044833183288574,0.6409714221954346
0.7721042633056641,0.4020636975765228,0.37004056572914124,0.4450942277908325,0.5,3.1350715160369873,0.5392885208129883
0.7547006607055664,0.4533741772174835,0.3013264834880829,0.491752952337265,0.625,3.275867462158203,0.5868294835090637
0.9795723557472229,0.5826290845870972,0.39694327116012573,0.49516797065734863,0.5535714285714286,2.851484775543213,0.6334617137908936
0.7717059850692749,0.6299077272415161,0.1417982578277588,0.5399070978164673,0.4107142857142857,2.5730080604553223,0.6658774614334106
0.4710052013397217,0.9942739009857178,-0.5232686996459961,0.6880711913108826,0.4821428571428571,3.2233684062957764,0.7877639532089233
0.8280969858169556,0.5868019461631775,0.24129503965377808,0.5644323825836182,0.4821428571428571,2.7853782176971436,0.6424046158790588
0.5178729295730591,0.7449215054512024,-0.2270485758781433,0.6834619045257568,0.5535714285714286,3.010012626647949,0.7669562101364136
0.6038637161254883,0.8353792428970337,-0.2315155267715454,0.7101473808288574,0.5,3.2419023513793945,0.807434618473053
0.644805908203125,0.6372992992401123,0.007506608963012695,0.6273030638694763,0.5,2.695864677429199,0.7553862929344177
0.5580886006355286,0.9232722520828247,-0.36518365144729614,0.6801438331604004,0.5,3.1196541786193848,0.7557368874549866
0.8563026785850525,0.6934626698493958,0.16284000873565674,0.48749876022338867,0.5357142857142857,3.0667502880096436,0.6101438403129578
0.722239077091217,0.701991617679596,0.020247459411621094,0.5309855937957764,0.5892857142857143,3.0642688274383545,0.6233915686607361
0.9321421384811401,0.671887993812561,0.2602541446685791,0.48573338985443115,0.4107142857142857,2.99141001701355,0.5908870697021484
0.7749544382095337,0.726352334022522,0.04860210418701172,0.6062684059143066,0.4821428571428571,3.202601432800293,0.6933624744415283
0.8904195427894592,0.6751662492752075,0.2152532935142517,0.46057450771331787,0.4464285714285714,2.913111448287964,0.6165550351142883
0.8183919191360474,0.7869198322296143,0.031472086906433105,0.6156026721000671,0.5892857142857143,3.066718578338623,0.7106974720954895
1.0342079401016235,0.6388598084449768,0.39534813165664673,0.5706738233566284,0.5,3.035060167312622,0.6869003176689148
0.9290145635604858,0.4275273084640503,0.5014872550964355,0.3098626434803009,0.4107142857142857,3.2716221809387207,0.425355464220047
0.9202439785003662,0.629392683506012,0.29085129499435425,0.3875716030597687,0.4821428571428571,2.8009226322174072,0.5205840468406677
0.6910166144371033,0.798241913318634,-0.10722529888153076,0.41543787717819214,0.5178571428571428,3.056635856628418,0.5314745903015137
1.021543025970459,0.7169365286827087,0.30460649728775024,0.5410785675048828,0.4107142857142857,2.840122938156128,0.6815326809883118
0.937903106212616,0.7936556935310364,0.1442474126815796,0.6463200449943542,0.4285714285714286,3.4155256748199463,0.744482159614563
1.0088505744934082,0.647621750831604,0.3612288236618042,0.5444215536117554,0.4642857142857143,3.0130558013916016,0.6372761130332947
0.6997296214103699,0.8051297068595886,-0.10540008544921875,0.5329048037528992,0.5714285714285714,3.1795008182525635,0.6144589781761169
1.087773084640503,0.41834887862205505,0.6694242060184479,0.4368501901626587,0.5,3.0471343994140625,0.5387154221534729
0.9815757870674133,0.6373836398124695,0.34419214725494385,0.603147029876709,0.5714285714285714,3.07928466796875,0.6974468231201172
0.5958930253982544,0.8701853156089783,-0.2742922902107239,0.6289752721786499,0.5178571428571428,2.594454765319824,0.7026874423027039
0.7894391417503357,0.9661111831665039,-0.1766720414161682,0.6370338201522827,0.5535714285714286,2.8525853157043457,0.6841927170753479
0.9525607824325562,0.37415558099746704,0.5784052014350891,0.34584492444992065,0.4107142857142857,2.853304624557495,0.42300501465797424
0.9105383157730103,0.6463420391082764,0.2641962766647339,0.38245266675949097,0.3571428571428571,2.7602806091308594,0.4975210130214691
0.6798499226570129,0.8111704587936401,-0.1313205361366272,0.5900218486785889,0.6964285714285714,3.2955946922302246,0.7080122232437134
0.8037503957748413,0.4887205958366394,0.3150297999382019,0.335257351398468,0.375,3.1384530067443848,0.4745190739631653
0.9475287199020386,0.8474307060241699,0.10009801387786865,0.5249292850494385,0.6071428571428572,2.713588237762451,0.6503925323486328
0.6867082715034485,1.0946242809295654,-0.40791600942611694,0.7171701788902283,0.6428571428571428,3.03279447555542,0.7998807430267334
0.9619895815849304,0.7667375802993774,0.19525200128555298,0.6459965109825134,0.5,2.8717129230499268,0.7568415403366089
0.9859092235565186,0.6885184049606323,0.29739081859588623,0.5069319009780884,0.4821428571428571,3.027611255645752,0.6144460439682007
0.7845666408538818,0.8113763332366943,-0.0268096923828125,0.6493122577667236,0.4642857142857143,2.8515727519989014,0.7358283996582031
0.8881918787956238,0.7518330812454224,0.13635879755020142,0.6016364693641663,0.4821428571428571,3.3788809776306152,0.7044427394866943
0.7925999164581299,0.6870420575141907,0.10555785894393921,0.5125760436058044,0.5714285714285714,3.076075553894043,0.6085190176963806
0.7028318047523499,0.5373758673667908,0.16545593738555908,0.3845132291316986,0.5,3.2891643047332764,0.5033349394798279
0.8272443413734436,0.6831189393997192,0.14412540197372437,0.4605531692504883,0.5,2.9421768188476562,0.5760864615440369
0.5163831114768982,1.2016663551330566,-0.6852832436561584,0.6890522837638855,0.5357142857142857,2.9592578411102295,0.802184522151947
1.0539638996124268,0.5869237184524536,0.46704018115997314,0.48656249046325684,0.5357142857142857,3.316378116607666,0.5910145044326782
0.7554126977920532,0.8802544474601746,-0.12484174966812134,0.5320457816123962,0.5714285714285714,3.574160575866699,0.6362832188606262
0.8796992897987366,0.5898963212966919,0.2898029685020447,0.37081819772720337,0.4642857142857143,3.027207612991333,0.5230065584182739
0.7908665537834167,0.8886845707893372,-0.09781801700592041,0.6032131910324097,0.4821428571428571,3.450652599334717,0.6686577796936035
0.888612687587738,0.8547328114509583,0.033879876136779785,0.5577879548072815,0.4464285714285714,3.2290992736816406,0.6633950471878052
0.7765921354293823,0.7137198448181152,0.06287229061126709,0.488698273897171,0.4285714285714286,2.8344881534576416,0.5699232816696167
0.869543194770813,0.817601203918457,0.05194199085235596,0.4491207003593445,0.5357142857142857,2.8764848709106445,0.5678266286849976
0.7092151641845703,0.5846214294433594,0.12459373474121094,0.44958677887916565,0.5,3.4508814811706543,0.6040527820587158
0.8411900997161865,0.7463170886039734,0.09487301111221313,0.44997289776802063,0.4821428571428571,2.8207476139068604,0.5585083365440369
0.5612006187438965,0.9142286777496338,-0.3530280590057373,0.602619469165802,0.5357142857142857,2.8021368980407715,0.6877880096435547
0.6670472621917725,0.8606798052787781,-0.19363254308700562,0.5650942325592041,0.4464285714285714,3.219763994216919,0.6662412881851196
0.6714249849319458,0.6692044138908386,0.0022205710411071777,0.5009801983833313,0.4821428571428571,3.3575022220611572,0.6338880062103271
0.9188405275344849,0.8498507738113403,0.06898975372314453,0.5466208457946777,0.5178571428571428,3.047670841217041,0.6302997469902039
0.6514340043067932,0.6144578456878662,0.036976158618927,0.513788640499115,0.5892857142857143,2.8878390789031982,0.6488691568374634
0.9846736192703247,0.6850160956382751,0.29965752363204956,0.47327208518981934,0.4821428571428571,2.771660089492798,0.5711754560470581
0.8026936054229736,0.7416242957115173,0.0610693097114563,0.4053357243537903,0.4821428571428571,3.43503475189209,0.5271261930465698
0.8303582668304443,0.7202701568603516,0.11008810997009277,0.5518468618392944,0.5714285714285714,3.0954911708831787,0.6635624170303345
0.8413453102111816,0.8462084531784058,-0.004863142967224121,0.5120823979377747,0.5535714285714286,3.2406766414642334,0.6288496255874634
0.6101449728012085,0.9730449914932251,-0.3629000186920166,0.5047203302383423,0.4464285714285714,2.9979817867279053,0.5781412124633789
0.934669017791748,0.5515931844711304,0.3830758333206177,0.39559826254844666,0.4464285714285714,2.9835286140441895,0.5241946578025818
0.8250904679298401,0.7743595838546753,0.050730884075164795,0.46795326471328735,0.5178571428571428,2.608609199523926,0.5987092852592468
0.6800434589385986,0.7460804581642151,-0.06603699922561646,0.4971824586391449,0.5178571428571428,3.241787910461426,0.5856366157531738
0.746610701084137,0.7152372598648071,0.031373441219329834,0.4430651068687439,0.3928571428571429,3.3321239948272705,0.5601699948310852
0.800095796585083,0.7821535468101501,0.01794224977493286,0.41448140144348145,0.4464285714285714,3.1687397956848145,0.5379208922386169
0.9959766268730164,0.506023645401001,0.4899529814720154,0.38559824228286743,0.3571428571428571,2.965165853500366,0.5105531215667725
0.8856961131095886,0.6711856722831726,0.21451044082641602,0.4833368957042694,0.5357142857142857,3.0273072719573975,0.5693176984786987
0.7682801485061646,0.9774729013442993,-0.20919275283813477,0.6216464042663574,0.4642857142857143,2.9259588718414307,0.7008246183395386
0.6110129952430725,1.0804369449615479,-0.46942394971847534,0.623832643032074,0.5,3.2463343143463135,0.6898083686828613
0.8165359497070312,0.6689069271087646,0.1476290225982666,0.38449883460998535,0.625,3.2487642765045166,0.5237070322036743
0.7407407164573669,0.7950258255004883,-0.05428510904312134,0.5902187824249268,0.4464285714285714,2.9062509536743164,0.6849663257598877
0.8042315244674683,0.7902241945266724,0.014007329940795898,0.6493296027183533,0.5178571428571428,3.006641149520874,0.7323770523071289
0.6818122863769531,0.897734522819519,-0.21592223644256592,0.6244678497314453,0.3928571428571429,2.738773822784424,0.6978399753570557
0.6344281435012817,0.8718305230140686,-0.23740237951278687,0.5982551574707031,0.625,3.022844076156616,0.6762824058532715
0.6963174939155579,0.8857154846191406,-0.18939799070358276,0.5623766183853149,0.4285714285714286,2.7971115112304688,0.6697925329208374
0.9123582243919373,0.7289934754371643,0.18336474895477295,0.5345218181610107,0.5535714285714286,3.179736375808716,0.6062728762626648
0.7393782734870911,0.9317474365234375,-0.19236916303634644,0.5868493914604187,0.5,3.460536003112793,0.7172397375106812
0.708200216293335,0.8383428454399109,-0.13014262914657593,0.5125646591186523,0.4821428571428571,2.978200912475586,0.5970470309257507
0.8406431674957275,0.7925647497177124,0.04807841777801514,0.5982884764671326,0.4821428571428571,3.1216976642608643,0.689683735370636
0.9020936489105225,0.6730315685272217,0.22906208038330078,0.5122008323669434,0.5,3.094897985458374,0.6142149567604065
0.8651650547981262,0.7103608846664429,0.15480417013168335,0.4412768483161926,0.5357142857142857,2.917180299758911,0.5458769798278809
1.0493594408035278,1.4171702861785889,-0.36781084537506104,0.7464341521263123,0.4642857142857143,3.33091139793396,0.8921448588371277
1.4743976593017578,1.1757159233093262,0.29868173599243164,0.6394462585449219,0.5178571428571428,2.581160068511963,0.7973412275314331
1.091623306274414,1.1765973567962646,-0.08497405052185059,0.6619887351989746,0.4107142857142857,3.24263858795166,0.7924026846885681
1.1836588382720947,1.3697067499160767,-0.18604791164398193,0.7346190810203552,0.5,3.32670521736145,0.8731957077980042
1.0921107530593872,1.1939725875854492,-0.10186183452606201,0.6241754293441772,0.6071428571428572,2.587033271789551,0.7768735885620117
0.9567853212356567,1.3546442985534668,-0.39785897731781006,0.7580722570419312,0.5535714285714286,3.0975182056427,0.850691020488739
1.3878802061080933,0.7648595571517944,0.6230206489562988,0.5887484550476074,0.4464285714285714,3.3390204906463623,0.6621462106704712
0.8581893444061279,1.1890265941619873,-0.3308372497558594,0.623572826385498,0.6785714285714286,3.2627596855163574,0.7082686424255371
0.9315298795700073,1.1826579570770264,-0.25112807750701904,0.634147047996521,0.4821428571428571,2.7397494316101074,0.7669376730918884
1.1718121767044067,0.8729070425033569,0.2989051342010498,0.6616695523262024,0.4642857142857143,2.7796003818511963,0.7787308692932129
1.0822651386260986,1.0288784503936768,0.053386688232421875,0.646658182144165,0.5714285714285714,2.955463171005249,0.7415524125099182
1.0447754859924316,1.03762686252594,0.007148623466491699,0.6969265937805176,0.5357142857142857,2.945500135421753,0.8135039210319519
0.8345053195953369,0.9569564461708069,-0.12245112657546997,0.7137072086334229,0.4285714285714286,3.1723437309265137,0.8084069490432739
0.8684172034263611,0.9295322895050049,-0.0611150860786438,0.6478301882743835,0.6071428571428572,3.130702257156372,0.7756761312484741
0.9054709672927856,0.8440374135971069,0.06143355369567871,0.532180666923523,0.4285714285714286,2.7550249099731445,0.678739070892334
0.7660468816757202,0.8734313249588013,-0.10738444328308105,0.6676561832427979,0.5357142857142857,3.075392961502075,0.7823294401168823
0.9689580798149109,0.6977241635322571,0.2712339162826538,0.6225034594535828,0.5,3.2173609733581543,0.7926013469696045
0.9099645614624023,0.7743737697601318,0.1355907917022705,0.5605502724647522,0.4642857142857143,3.215183734893799,0.6682415008544922
0.6051576733589172,0.8006956577301025,-0.1955379843711853,0.6021888256072998,0.5714285714285714,2.8620667457580566,0.7286375164985657
0.703377902507782,0.7635074853897095,-0.06012958288192749,0.5517227053642273,0.5357142857142857,3.320810079574585,0.685829222202301
0.9223436713218689,0.848727822303772,0.07361584901809692,0.6400660276412964,0.5,3.2441179752349854,0.7826274633407593
0.8643670082092285,0.6347991228103638,0.22956788539886475,0.5764603614807129,0.5,3.1749846935272217,0.7356548309326172
0.5867935419082642,0.9121705293655396,-0.3253769874572754,0.7400511503219604,0.4107142857142857,2.877561569213867,0.8313292860984802
1.055511474609375,0.5254092216491699,0.5301022529602051,0.5164833068847656,0.4107142857142857,3.1063907146453857,0.6501564979553223
0.6892604827880859,0.9277645349502563,-0.2385040521621704,0.5549077987670898,0.5892857142857143,3.269054651260376,0.6481609344482422
0.6765159368515015,0.8701772093772888,-0.19366127252578735,0.576571524143219,0.5357142857142857,3.25577712059021,0.692857027053833
0.5869350433349609,0.9308937788009644,-0.3439587354660034,0.6499086618423462,0.4642857142857143,2.8836212158203125,0.7510033249855042
0.6701571941375732,0.7381942272186279,-0.06803703308105469,0.5354830026626587,0.4642857142857143,3.5685207843780518,0.6644548773765564
0.6821786165237427,0.7873598337173462,-0.10518121719360352,0.5334402918815613,0.5178571428571428,2.844022035598755,0.6494675874710083
0.5603458881378174,0.578595757484436,-0.018249869346618652,0.3754904866218567,0.5,3.025489568710327,0.47306209802627563
0.6421900987625122,0.6536716818809509,-0.01148158311843872,0.6019805073738098,0.5,2.678574323654175,0.6979591846466064
0.5749770402908325,0.7735443115234375,-0.19856727123260498,0.43686628341674805,0.4821428571428571,2.9965903759002686,0.5315208435058594
0.5848726630210876,0.9201744794845581,-0.33530181646347046,0.5943423509597778,0.6607142857142857,3.011174440383911,0.6875082850456238
0.7398383021354675,0.7027099132537842,0.03712838888168335,0.46785950660705566,0.3214285714285714,2.754664421081543,0.5650279521942139
0.5981065034866333,0.8241428732872009,-0.22603636980056763,0.36994510889053345,0.6071428571428572,3.0795974731445312,0.4924795627593994
0.8248084187507629,0.790752112865448,0.03405630588531494,0.38875144720077515,0.5,3.028420925140381,0.5232473015785217
0.5848730802536011,0.7950646877288818,-0.21019160747528076,0.5433894395828247,0.5178571428571428,2.9774274826049805,0.6473687887191772
0.9059581756591797,0.49746137857437134,0.40849679708480835,0.3738105893135071,0.5,3.304442882537842,0.5154135227203369
0.6571245193481445,0.630575954914093,0.026548564434051514,0.5512412786483765,0.5,3.183490753173828,0.6682575941085815
0.48055940866470337,0.7707428932189941,-0.29018348455429077,0.5034401416778564,0.6428571428571428,3.0396103858947754,0.6215018033981323
0.5604053139686584,0.7257911562919617,-0.16538584232330322,0.4909312129020691,0.5357142857142857,3.3825414180755615,0.6599997878074646
0.6186745166778564,0.5865988731384277,0.03207564353942871,0.5674304962158203,0.4464285714285714,2.9322621822357178,0.7263908386230469
0.6170507073402405,0.7297093868255615,-0.11265867948532104,0.6157735586166382,0.4642857142857143,2.9724490642547607,0.7488774061203003
0.5357602834701538,0.5748511552810669,-0.039090871810913086,0.3408263325691223,0.4821428571428571,3.0543932914733887,0.5007356405258179
0.6272904872894287,0.6992560625076294,-0.07196557521820068,0.45737290382385254,0.3928571428571429,3.3116614818573,0.5880347490310669
0.6798363924026489,0.6881415247917175,-0.008305132389068604,0.5302153825759888,0.5535714285714286,3.4253456592559814,0.6863555312156677
0.47670963406562805,0.7215278148651123,-0.24481818079948425,0.6138308644294739,0.5714285714285714,2.9856557846069336,0.7785924673080444
0.7247925996780396,0.5168960094451904,0.20789659023284912,0.5523054599761963,0.5,3.0601186752319336,0.7161602973937988
0.6604443788528442,0.6375771760940552,0.022867202758789062,0.5736205577850342,0.4642857142857143,2.62192964553833,0.7301608324050903
0.525119423866272,0.67249596118927,-0.14737653732299805,0.37284767627716064,0.5178571428571428,3.00778865814209,0.49806028604507446
0.5520108342170715,0.7281752228736877,-0.1761643886566162,0.2712726593017578,0.4642857142857143,3.1447818279266357,0.4032737910747528
0.5277228355407715,0.7111284136772156,-0.1834055781364441,0.5015793442726135,0.5357142857142857,3.377279758453369,0.6058169007301331
0.7208459377288818,0.4301876723766327,0.29065826535224915,0.43836498260498047,0.4107142857142857,3.2736918926239014,0.5767201781272888
0.5168793201446533,0.6888599991798401,-0.17198067903518677,0.5882969498634338,0.5535714285714286,2.973700761795044,0.7300165891647339
0.6063754558563232,0.6802129745483398,-0.0738375186920166,0.49546462297439575,0.375,3.3465685844421387,0.632744312286377
0.6370980739593506,0.5617948770523071,0.07530319690704346,0.38660892844200134,0.5,2.9698851108551025,0.5142380595207214
0.5319323539733887,0.8823744058609009,-0.3504420518875122,0.7486093044281006,0.5714285714285714,2.791471481323242,0.8614470958709717
0.7488683462142944,0.4940481185913086,0.25482022762298584,0.41226258873939514,0.4642857142857143,3.1765732765197754,0.5775360465049744
0.5426638722419739,0.6100941896438599,-0.06743031740188599,0.48322439193725586,0.5,3.2875163555145264,0.6368438005447388
0.7540135383605957,0.6768031716346741,0.07721036672592163,0.5573329925537109,0.4821428571428571,3.1632487773895264,0.702380895614624
0.6902528405189514,0.5845890045166016,0.10566383600234985,0.5590763688087463,0.5714285714285714,2.897993803024292,0.718168318271637
0.502962589263916,0.7285423278808594,-0.22557973861694336,0.48560696840286255,0.4642857142857143,2.4577202796936035,0.6063207387924194
0.47958511114120483,0.6335910558700562,-0.15400594472885132,0.4875834584236145,0.5178571428571428,2.9077911376953125,0.5965514183044434
0.5471256375312805,0.7681267857551575,-0.22100114822387695,0.60611492395401,0.5,3.0830605030059814,0.6946128606796265
0.5094988346099854,0.815497636795044,-0.3059988021850586,0.7248338460922241,0.4821428571428571,3.084559917449951,0.7947064638137817
0.6310092210769653,0.5910797119140625,0.03992950916290283,0.4144945740699768,0.4821428571428571,3.1042418479919434,0.5553525686264038
0.7666387557983398,0.5308751463890076,0.23576360940933228,0.5870428681373596,0.5178571428571428,3.589881181716919,0.6884050369262695
0.5384878516197205,0.6587325930595398,-0.12024474143981934,0.5612912774085999,0.4107142857142857,2.933079719543457,0.6796115636825562
0.6807437539100647,0.6002577543258667,0.080485999584198,0.45339179039001465,0.5535714285714286,3.0912747383117676,0.5560497641563416
0.6824021935462952,0.556411862373352,0.12599033117294312,0.5186304450035095,0.6428571428571428,3.0076205730438232,0.5884048938751221
0.5584846138954163,0.7171454429626465,-0.15866082906723022,0.4877687394618988,0.5892857142857143,3.050172805786133,0.585106611251831
0.7032431960105896,0.5682602524757385,0.13498294353485107,0.4953290820121765,0.4642857142857143,2.8925323486328125,0.6037009358406067
0.7922380566596985,0.45363152027130127,0.3386065363883972,0.4768243730068207,0.375,3.233541250228882,0.568153977394104
0.6396528482437134,0.5712468028068542,0.06840604543685913,0.4224258065223694,0.4285714285714286,3.337615966796875,0.539625346660614
0.5347459316253662,0.6751049757003784,-0.1403590440750122,0.5750784277915955,0.4821428571428571,2.758746862411499,0.6540101766586304
0.45769691467285156,0.7445948719978333,-0.2868979573249817,0.6780233383178711,0.5,3.251908302307129,0.7528657913208008
0.6422519683837891,0.3826819956302643,0.2595699727535248,0.33779972791671753,0.5178571428571428,2.9774341583251953,0.420235276222229
0.45804810523986816,0.7293456196784973,-0.27129751443862915,0.6090506315231323,0.5357142857142857,2.9139673709869385,0.6772935390472412
0.38971900939941406,0.8501828908920288,-0.46046388149261475,0.4500437378883362,0.5892857142857143,2.8406941890716553,0.506470263004303
0.5972442626953125,0.4773094356060028,0.11993482708930969,0.35596829652786255,0.5,3.21513032913208,0.46362918615341187
0.6966666579246521,0.6144281029701233,0.08223855495452881,0.5360705852508545,0.5178571428571428,3.05771803855896,0.6100252866744995
0.49761703610420227,0.7448102235794067,-0.24719318747520447,0.5755389332771301,0.4464285714285714,3.1102702617645264,0.6536742448806763
0.5084677934646606,0.7575149536132812,-0.2490471601486206,0.6250316500663757,0.5,3.0695369243621826,0.6975642442703247
0.781895637512207,0.4448148310184479,0.33708080649375916,0.4141772389411926,0.4642857142857143,3.0523037910461426,0.4954555630683899
0.6228045225143433,0.3917495012283325,0.23105502128601074,0.33746159076690674,0.5714285714285714,3.1247310638427734,0.42758166790008545
0.594700813293457,0.608971118927002,-0.014270305633544922,0.5106247663497925,0.6607142857142857,2.7801249027252197,0.5842140913009644
0.3654164671897888,0.6935341358184814,-0.3281176686286926,0.5127444267272949,0.4821428571428571,3.212939977645874,0.6163662672042847
0.41967082023620605,0.6238851547241211,-0.20421433448791504,0.3068530559539795,0.4821428571428571,3.2983906269073486,0.38613811135292053
0.6166151762008667,0.588769257068634,0.027845919132232666,0.541973352432251,0.5357142857142857,3.3077008724212646,0.6570925712585449
0.5244503021240234,0.656366229057312,-0.13191592693328857,0.5695632696151733,0.5357142857142857,3.5284836292266846,0.670340895652771
0.6667213439941406,0.5840229988098145,0.08269834518432617,0.38600483536720276,0.5535714285714286,3.2768263816833496,0.49985870718955994
0.6447345018386841,0.5081020593643188,0.13663244247436523,0.46899688243865967,0.6607142857142857,3.2012462615966797,0.5202428102493286
0.622265100479126,0.6243411302566528,-0.0020760297775268555,0.43729355931282043,0.5535714285714286,2.3541276454925537,0.55655437707901
0.583318293094635,0.628665566444397,-0.04534727334976196,0.42551088333129883,0.5178571428571428,3.1219911575317383,0.5570398569107056
0.5684919357299805,0.3996318280696869,0.16886010766029358,0.3803215026855469,0.5535714285714286,2.915886878967285,0.483355849981308
0.4365123510360718,0.7322630882263184,-0.2957507371902466,0.5476889610290527,0.4107142857142857,3.5994491577148438,0.6368888020515442
0.5511648058891296,0.5777963399887085,-0.026631534099578857,0.5203137993812561,0.5178571428571428,3.2914907932281494,0.621855616569519
0.580202579498291,0.5296314358711243,0.05057114362716675,0.4355669915676117,0.5,2.8207640647888184,0.5325514674186707
0.5973656177520752,0.6671708226203918,-0.06980520486831665,0.5927737951278687,0.5178571428571428,3.0959064960479736,0.6611822247505188
0.7075604796409607,0.6456800699234009,0.061880409717559814,0.4256345331668854,0.5,2.998257875442505,0.5331487655639648
0.641554594039917,0.6580038070678711,-0.0164492130279541,0.56324702501297,0.4821428571428571,2.968867540359497,0.6298954486846924
0.4607824981212616,0.7745545506477356,-0.313772052526474,0.5516341924667358,0.4464285714285714,2.8710107803344727,0.6517941951751709
0.5201574563980103,0.7731218934059143,-0.25296443700790405,0.5472432374954224,0.5714285714285714,2.553974151611328,0.6349557638168335
0.612242579460144,0.47796446084976196,0.13427811861038208,0.3589627146720886,0.4464285714285714,2.899860143661499,0.4515146017074585
0.5481036901473999,0.6451995968818665,-0.09709590673446655,0.4718763530254364,0.6785714285714286,2.8909926414489746,0.5880473256111145
0.48560258746147156,0.680870771408081,-0.1952681839466095,0.5655291080474854,0.4821428571428571,3.1919593811035156,0.6317944526672363
0.7262322902679443,0.3994970917701721,0.3267351984977722,0.33493342995643616,0.5178571428571428,3.323681592941284,0.43402671813964844
0.6059110164642334,0.5932988524436951,0.01261216402053833,0.4733024835586548,0.4642857142857143,2.3967764377593994,0.5792126059532166
0.6501742601394653,0.7069786787033081,-0.05680441856384277,0.5406582355499268,0.5178571428571428,3.1491894721984863,0.6078292727470398
0.61509108543396,0.6294511556625366,-0.01436007022857666,0.5000742077827454,0.5178571428571428,3.212716817855835,0.5870174765586853
0.7419000267982483,0.6640852689743042,0.07781475782394409,0.43417879939079285,0.6071428571428572,3.27744197845459,0.5644333958625793
0.5085755586624146,0.6725078821182251,-0.16393232345581055,0.5467325448989868,0.5357142857142857,2.9725112915039062,0.6468062400817871
0.41776591539382935,0.6969281435012817,-0.2791622281074524,0.39404916763305664,0.625,2.828308343887329,0.5250577330589294
0.538139820098877,0.6713758707046509,-0.13323605060577393,0.49869534373283386,0.4821428571428571,2.5718960762023926,0.5918293595314026
0.5457756519317627,0.5755530595779419,-0.0297774076461792,0.36438560485839844,0.5,2.466249465942383,0.4897509813308716
0.6842954158782959,0.6277419328689575,0.05655348300933838,0.40250682830810547,0.5,3.0317370891571045,0.554276704788208
0.5076674222946167,0.6056482791900635,-0.09798085689544678,0.4231126010417938,0.5714285714285714,2.9501073360443115,0.5503082871437073
0.723876953125,0.49776068329811096,0.22611626982688904,0.4556717872619629,0.5892857142857143,2.900273561477661,0.5674420595169067
0.5533702373504639,0.6313396692276001,-0.07796943187713623,0.42864158749580383,0.4642857142857143,3.324995517730713,0.5882388353347778
0.5186560153961182,0.5844859480857849,-0.06582993268966675,0.4940383732318878,0.4464285714285714,3.1707441806793213,0.6022337675094604
0.7200156450271606,0.6082185506820679,0.11179709434509277,0.539490282535553,0.5178571428571428,3.034423828125,0.6498111486434937
0.6176274418830872,0.7026888728141785,-0.08506143093109131,0.558441162109375,0.4464285714285714,3.239933729171753,0.6697277426719666
0.7968204021453857,0.4767921566963196,0.32002824544906616,0.42810869216918945,0.4821428571428571,3.2938570976257324,0.5152169466018677
0.5588477253913879,0.7794991731643677,-0.22065144777297974,0.5999677181243896,0.4821428571428571,3.1098101139068604,0.7000266909599304
0.6379769444465637,0.8212460279464722,-0.18326908349990845,0.6175737380981445,0.4642857142857143,3.5360870361328125,0.680631160736084
0.4573436975479126,0.6936970353126526,-0.23635333776474,0.512241542339325,0.5178571428571428,3.358095407485962,0.6501747965812683
0.7564199566841125,0.618908166885376,0.13751178979873657,0.5122873187065125,0.6428571428571428,2.7959656715393066,0.667617678642273
0.5463254451751709,0.5537901520729065,-0.007464706897735596,0.4606713652610779,0.4285714285714286,3.124673843383789,0.5479591488838196
0.5685114860534668,0.6976720094680786,-0.12916052341461182,0.5886022448539734,0.5,2.9841506481170654,0.6890292167663574
0.8266205787658691,0.5607156753540039,0.26590490341186523,0.5439373254776001,0.5535714285714286,2.7068610191345215,0.6791174411773682
0.5052255392074585,0.6713603138923645,-0.166134774684906,0.44772738218307495,0.4107142857142857,3.1616525650024414,0.5178316831588745
0.6032459735870361,0.7217826843261719,-0.11853671073913574,0.6173253059387207,0.5,3.2773537635803223,0.7027692794799805
0.6242395639419556,0.7995319962501526,-0.17529243230819702,0.6787641048431396,0.5,3.2834043502807617,0.7496964335441589
0.6032626628875732,0.5690791606903076,0.034183502197265625,0.5141149163246155,0.3571428571428571,3.2899835109710693,0.5878822803497314
0.44040387868881226,0.7693670988082886,-0.3289632201194763,0.5748721361160278,0.4642857142857143,2.7162094116210938,0.6729551553726196
0.6413784623146057,0.7874689102172852,-0.14609044790267944,0.553156316280365,0.4821428571428571,2.7387778759002686,0.6379362344741821
0.6828024387359619,0.6805742979049683,0.0022281408309936523,0.58765709400177,0.625,3.3025496006011963,0.7087700366973877
0.8062776327133179,0.5738368034362793,0.23244082927703857,0.4830247163772583,0.4821428571428571,2.742049217224121,0.5613594055175781
0.7393248677253723,0.7759029865264893,-0.03657811880111694,0.5585330724716187,0.3928571428571429,2.944272994995117,0.6326521635055542
0.5638831853866577,0.7433103322982788,-0.1794271469116211,0.5874438285827637,0.5535714285714286,3.0853614807128906,0.6607022285461426
0.43820515275001526,1.1161999702453613,-0.6779948174953461,0.5266773700714111,0.4642857142857143,3.2418107986450195,0.6161289215087891
0.5149957537651062,0.6952701807022095,-0.18027442693710327,0.5717334747314453,0.5178571428571428,2.8230948448181152,0.644609808921814
0.6018096208572388,0.75542151927948,-0.1536118984222412,0.5321446061134338,0.5178571428571428,3.1043546199798584,0.630548357963562
0.6684131622314453,0.6709061861038208,-0.0024930238723754883,0.5746102333068848,0.6071428571428572,2.9971048831939697,0.6666315793991089
0.7155574560165405,0.7479889988899231,-0.03243154287338257,0.6499661207199097,0.4821428571428571,2.936732769012451,0.7397487759590149
0.7173317074775696,0.679834246635437,0.03749746084213257,0.5300376415252686,0.5892857142857143,2.945827007293701,0.6330980658531189
0.6697624921798706,0.5172731280326843,0.15248936414718628,0.5062300562858582,0.6071428571428572,3.05117130279541,0.6031010150909424
0.6308107972145081,0.7536433339118958,-0.1228325366973877,0.5984891653060913,0.4107142857142857,3.0437324047088623,0.667356014251709
0.7566515207290649,0.7381846904754639,0.018466830253601074,0.4542806148529053,0.5,2.90751314163208,0.5638814568519592
0.6767553091049194,0.6627861857414246,0.013969123363494873,0.6311661601066589,0.375,3.1263208389282227,0.7319756150245667
0.6929460763931274,0.7933729290962219,-0.10042685270309448,0.6198071837425232,0.5892857142857143,2.9376747608184814,0.7034348249435425
0.5905365347862244,0.7610851526260376,-0.17054861783981323,0.5931851863861084,0.4642857142857143,3.1365363597869873,0.689428985118866
0.48138320446014404,0.9632841348648071,-0.4819009304046631,0.6119762659072876,0.5892857142857143,3.140854835510254,0.6842986345291138
0.4504646956920624,0.807029128074646,-0.3565644323825836,0.678292989730835,0.5178571428571428,3.283586263656616,0.7425903081893921
0.5657323002815247,0.7927808165550232,-0.22704851627349854,0.6300070881843567,0.4642857142857143,2.715397357940674,0.7080686688423157
0.502781867980957,0.7931145429611206,-0.2903326749801636,0.529667854309082,0.5,3.023052215576172,0.6105570793151855
0.5346918702125549,0.6664588451385498,-0.13176697492599487,0.5558505058288574,0.5178571428571428,3.2315783500671387,0.6529673337936401
0.655515193939209,0.7314456701278687,-0.07593047618865967,0.6196897625923157,0.5535714285714286,3.110774278640747,0.7122465968132019
0.892741322517395,0.4553760886192322,0.43736523389816284,0.4634466767311096,0.4464285714285714,2.7204504013061523,0.5524700880050659
0.754090428352356,0.6420600414276123,0.11203038692474365,0.5334385633468628,0.4464285714285714,3.194859266281128,0.6423516273498535
0.8392269611358643,0.6560443043708801,0.18318265676498413,0.38360655307769775,0.5,2.6647374629974365,0.48203277587890625
0.5429844856262207,0.8467977046966553,-0.30381321907043457,0.5948017239570618,0.4821428571428571,2.8246688842773438,0.6755470633506775
0.4503047466278076,0.5600241422653198,-0.10971939563751221,0.4424401521682739,0.4821428571428571,3.2384092807769775,0.5678753852844238
0.6741073131561279,0.6348362565040588,0.03927105665206909,0.5603964924812317,0.5357142857142857,3.1223456859588623,0.6507921814918518
0.6575215458869934,0.6752996444702148,-0.017778098583221436,0.45804521441459656,0.5535714285714286,3.4798998832702637,0.5645617246627808
0.7999007701873779,0.4526808261871338,0.34721994400024414,0.3789959251880646,0.4285714285714286,3.136517286300659,0.47853899002075195
0.8328725099563599,0.6009339094161987,0.23193860054016113,0.5470499992370605,0.4285714285714286,3.498025417327881,0.6275513768196106
0.5611517429351807,0.6635423898696899,-0.10239064693450928,0.47679412364959717,0.5892857142857143,3.2266106605529785,0.5801136493682861
0.6434569358825684,0.43167054653167725,0.2117863893508911,0.29139336943626404,0.4821428571428571,2.634902000427246,0.4030439853668213
0.5820794701576233,0.5903007984161377,-0.008221328258514404,0.5455170273780823,0.4464285714285714,3.1915109157562256,0.6290292739868164
0.5233359336853027,0.7769842147827148,-0.2536482810974121,0.6208025217056274,0.5535714285714286,3.2960152626037598,0.6982855200767517
0.5968278050422668,0.7775869369506836,-0.18075913190841675,0.5300753712654114,0.5,3.451824903488159,0.6367824077606201
0.6913301944732666,0.543363630771637,0.14796656370162964,0.42449408769607544,0.4285714285714286,3.2412078380584717,0.5091181993484497
0.3841570317745209,0.6481270790100098,-0.2639700472354889,0.5036576390266418,0.5,3.0350418090820312,0.5681030750274658
0.632733941078186,0.7757889032363892,-0.14305496215820312,0.5980809330940247,0.5357142857142857,2.902651071548462,0.6965910196304321
0.7678818702697754,0.5341237783432007,0.2337580919265747,0.4998844265937805,0.5,3.204296350479126,0.5806788206100464
0.6125652194023132,0.730622410774231,-0.11805719137191772,0.480302631855011,0.4464285714285714,3.148526906967163,0.5694869160652161
0.6111326217651367,0.78365558385849,-0.17252296209335327,0.6207867860794067,0.4821428571428571,3.3103866577148438,0.6947975158691406
0.7886712551116943,0.6105018854141235,0.1781693696975708,0.45157989859580994,0.5178571428571428,2.7918410301208496,0.5666123032569885
0.7920017242431641,0.6664633750915527,0.12553834915161133,0.4326329231262207,0.4642857142857143,2.9635775089263916,0.5071337819099426
0.5422219038009644,0.8807814121246338,-0.33855950832366943,0.5854287147521973,0.4821428571428571,3.1867642402648926,0.6467589139938354
0.5779726505279541,0.6224524974822998,-0.0444798469543457,0.5444883108139038,0.5892857142857143,2.6951467990875244,0.5887693166732788
0.5019932985305786,0.7624070644378662,-0.2604137659072876,0.5623801946640015,0.5892857142857143,2.64438796043396,0.6315269470214844
0.5592037439346313,0.7539932727813721,-0.19478952884674072,0.49163419008255005,0.4642857142857143,2.7262189388275146,0.6089885830879211
0.5964512825012207,0.7749813795089722,-0.17853009700775146,0.6088939905166626,0.5178571428571428,2.4769036769866943,0.7043160796165466
0.556477963924408,0.734623908996582,-0.17814594507217407,0.60048508644104,0.4285714285714286,3.1596827507019043,0.6921869516372681
0.87886643409729,0.5900651216506958,0.28880131244659424,0.4594285786151886,0.4285714285714286,3.090327739715576,0.5803429484367371
0.5560736060142517,0.784355878829956,-0.22828227281570435,0.4381861090660095,0.6428571428571428,2.9491848945617676,0.5136023759841919
0.5842190384864807,0.7596926689147949,-0.1754736304283142,0.630995512008667,0.375,2.8607211112976074,0.6983909606933594
0.557020902633667,0.7446252107620239,-0.18760430812835693,0.4590485990047455,0.4285714285714286,2.714691638946533,0.5433493852615356
0.5264995098114014,0.5759420990943909,-0.0494425892829895,0.5525495409965515,0.5357142857142857,2.8528010845184326,0.6417368054389954
0.8820245265960693,0.5691195726394653,0.312904953956604,0.44192662835121155,0.4107142857142857,2.8835625648498535,0.5558851361274719
0.548591673374176,0.6286068558692932,-0.08001518249511719,0.5817539691925049,0.375,2.91636323928833,0.6686007976531982
0.6309281587600708,0.4243372976779938,0.20659086108207703,0.40836799144744873,0.4464285714285714,2.70548677444458,0.5020345449447632
0.5771301984786987,0.6451538801193237,-0.068023681640625,0.5486118197441101,0.4821428571428571,3.3498950004577637,0.631446361541748
0.8637655377388,0.41279804706573486,0.4509674906730652,0.3363158404827118,0.4464285714285714,2.6479058265686035,0.4392859935760498
0.8089452385902405,0.6343621015548706,0.17458313703536987,0.5785928964614868,0.5,2.990032196044922,0.6504087448120117
0.6476698517799377,0.7473107576370239,-0.09964090585708618,0.41549602150917053,0.4821428571428571,2.5096707344055176,0.5122007131576538
0.7200913429260254,0.6456688642501831,0.07442247867584229,0.5528674125671387,0.3571428571428571,2.977890968322754,0.637281060218811
0.504526674747467,0.6708775758743286,-0.16635090112686157,0.5571456551551819,0.5357142857142857,3.408505916595459,0.6399475336074829
0.6111348867416382,0.7948521971702576,-0.18371731042861938,0.6328553557395935,0.3571428571428571,3.4136173725128174,0.6978262066841125
0.5889714360237122,0.7087356448173523,-0.11976420879364014,0.4510554075241089,0.4285714285714286,2.9423320293426514,0.5162027478218079
0.5841100215911865,0.7422444820404053,-0.15813446044921875,0.5302664041519165,0.3571428571428571,2.748750686645508,0.6320369243621826
0.7794038653373718,0.5882461667060852,0.19115769863128662,0.4856225252151489,0.5,2.6835577487945557,0.5637163519859314
0.567684531211853,0.6255877017974854,-0.057903170585632324,0.5068520307540894,0.5714285714285714,2.9306750297546387,0.5826635360717773
0.6184950470924377,0.5301874876022339,0.08830755949020386,0.6124306917190552,0.5535714285714286,2.96274471282959,0.7017922401428223
0.6346503496170044,0.7443256378173828,-0.10967528820037842,0.5066521763801575,0.5714285714285714,2.7887535095214844,0.5908613204956055
0.4287753701210022,0.9750964641571045,-0.5463210940361023,0.726577639579773,0.4821428571428571,3.1528594493865967,0.7753796577453613
0.8823490142822266,0.5586519241333008,0.3236970901489258,0.43790164589881897,0.4821428571428571,3.083531618118286,0.5139077305793762
0.8500028848648071,0.6439623832702637,0.20604050159454346,0.5364452600479126,0.5714285714285714,3.1201677322387695,0.6324251294136047
0.7436748147010803,0.5159380435943604,0.22773677110671997,0.5341330766677856,0.4285714285714286,2.957590103149414,0.6671943664550781
0.6715658903121948,0.6115430593490601,0.060022830963134766,0.5336300134658813,0.5357142857142857,3.258708953857422,0.6272977590560913
0.6183347105979919,0.5366902351379395,0.08164447546005249,0.4780932664871216,0.5178571428571428,2.727320909500122,0.5446585416793823
0.6858047246932983,0.507055401802063,0.17874932289123535,0.49152857065200806,0.4821428571428571,3.0251779556274414,0.5916098356246948
0.6852713823318481,0.552669882774353,0.13260149955749512,0.540585458278656,0.5535714285714286,2.716012477874756,0.6169922947883606
0.666251540184021,0.6388278007507324,0.027423739433288574,0.4662429690361023,0.5,3.246047258377075,0.533088743686676
0.6269994974136353,0.6227140426635742,0.004285454750061035,0.4847983717918396,0.4285714285714286,3.026167392730713,0.5512130856513977
0.3581336736679077,0.7070994973182678,-0.3489658236503601,0.34268757700920105,0.5178571428571428,2.9037363529205322,0.4149203300476074
0.6230388879776001,0.4901505708694458,0.1328883171081543,0.4399305582046509,0.5535714285714286,3.060168981552124,0.5267082452774048
0.44471806287765503,0.7961732149124146,-0.3514551520347595,0.6345406770706177,0.4285714285714286,3.50567364692688,0.7309171557426453
0.7948412299156189,0.5793495178222656,0.21549171209335327,0.4809549152851105,0.6071428571428572,2.8744661808013916,0.5849220156669617
0.7432098388671875,0.6250138282775879,0.11819601058959961,0.5714881420135498,0.5535714285714286,2.87052845954895,0.6221112012863159
0.6733928322792053,0.783491849899292,-0.11009901762008667,0.5979442596435547,0.5,2.610290765762329,0.6658064723014832
0.763494610786438,0.6409735083580017,0.12252110242843628,0.6292767524719238,0.3928571428571429,3.3042867183685303,0.7329196929931641
0.7657176852226257,0.624951958656311,0.1407657265663147,0.4685821533203125,0.4642857142857143,3.1477391719818115,0.5951186418533325
0.7184612154960632,0.4078351855278015,0.3106260299682617,0.4229559302330017,0.3928571428571429,2.950578451156616,0.5231401324272156
0.5494232177734375,0.9725382328033447,-0.4231150150299072,0.674744725227356,0.6071428571428572,3.921482563018799,0.7179741263389587
0.7328692674636841,0.636481523513794,0.09638774394989014,0.3185270130634308,0.5357142857142857,3.378831386566162,0.41179749369621277
0.7556746006011963,0.5041410326957703,0.251533567905426,0.4591868817806244,0.4107142857142857,3.296123504638672,0.5875216722488403
0.5543269515037537,0.8179149031639099,-0.26358795166015625,0.533502459526062,0.5178571428571428,3.007911443710327,0.6085482835769653
0.7780798673629761,0.41576969623565674,0.36231017112731934,0.4163004755973816,0.5892857142857143,2.8783233165740967,0.5130574107170105
0.6639357805252075,0.795863687992096,-0.13192790746688843,0.5248117446899414,0.6785714285714286,2.7406256198883057,0.6233350038528442
0.5999336242675781,0.8083903789520264,-0.20845675468444824,0.4481760859489441,0.5535714285714286,3.120772361755371,0.5585540533065796
0.6536206603050232,0.6621538400650024,-0.008533179759979248,0.5865203738212585,0.5,3.006495237350464,0.6612975597381592
0.745162844657898,0.6027963757514954,0.1423664689064026,0.44455087184906006,0.5357142857142857,2.786621332168579,0.5621523857116699
0.6297156810760498,0.713854193687439,-0.08413851261138916,0.47875815629959106,0.375,3.198370933532715,0.5921111702919006
0.5169184803962708,0.6889480352401733,-0.1720295548439026,0.5262328386306763,0.4821428571428571,3.2765657901763916,0.609937310218811
0.8948510885238647,0.617340087890625,0.27751100063323975,0.47760364413261414,0.4464285714285714,3.247499942779541,0.5908514261245728
0.5730358362197876,0.65919029712677,-0.08615446090698242,0.6138988733291626,0.5892857142857143,2.8730885982513428,0.6825634241104126
0.42320671677589417,0.9117456674575806,-0.4885389506816864,0.6439943313598633,0.5178571428571428,2.8166825771331787,0.7239975929260254
0.7183589339256287,0.5695805549621582,0.14877837896347046,0.4827038645744324,0.4285714285714286,3.434288501739502,0.5982537269592285
0.6872265934944153,0.7783364653587341,-0.09110987186431885,0.52919602394104,0.4464285714285714,3.1901373863220215,0.5900151133537292
0.7307666540145874,0.6800010204315186,0.05076563358306885,0.5270060300827026,0.4285714285714286,3.0275282859802246,0.5950285196304321
0.7884072065353394,0.6385519504547119,0.14985525608062744,0.5921365022659302,0.5,3.4271726608276367,0.6677396297454834
0.6765564680099487,0.8049285411834717,-0.12837207317352295,0.5279741287231445,0.3928571428571429,2.535292625427246,0.6099581718444824
0.660029411315918,0.6913551092147827,-0.031325697898864746,0.5561815500259399,0.5357142857142857,2.997041940689087,0.6316038370132446
0.6596850156784058,0.6977217793464661,-0.0380367636680603,0.56114661693573,0.3928571428571429,2.994595766067505,0.6703210473060608
0.8993821740150452,0.6085397005081177,0.2908424735069275,0.538622260093689,0.3571428571428571,3.384300947189331,0.6667875051498413
0.781920313835144,0.5807819366455078,0.20113837718963623,0.47667717933654785,0.3392857142857143,2.7670042514801025,0.5810249447822571
0.5148665308952332,0.7536112070083618,-0.23874467611312866,0.6397116184234619,0.5357142857142857,2.8571505546569824,0.7271221876144409
0.7945578694343567,0.5791562795639038,0.21540158987045288,0.5281772613525391,0.3928571428571429,2.9799609184265137,0.6505265831947327
0.6025372743606567,0.8284536600112915,-0.22591638565063477,0.636326014995575,0.5357142857142857,2.839203119277954,0.6983352899551392
0.7010198831558228,0.6340115070343018,0.067008376121521,0.6004290580749512,0.5535714285714286,3.120368719100952,0.6872210502624512
0.5165828466415405,0.7948465347290039,-0.2782636880874634,0.6588628888130188,0.625,3.5548338890075684,0.733215868473053
0.5203813314437866,0.6896792650222778,-0.1692979335784912,0.5471649765968323,0.4821428571428571,3.2238285541534424,0.6541258692741394
0.4789952337741852,0.5280780792236328,-0.04908284544944763,0.30424320697784424,0.5535714285714286,3.0435848236083984,0.40410321950912476
0.6327900886535645,0.6156158447265625,0.017174243927001953,0.5342134237289429,0.4285714285714286,2.857677936553955,0.6230590343475342
0.7339116334915161,0.6100976467132568,0.12381398677825928,0.46519166231155396,0.4821428571428571,2.965730667114258,0.5748847723007202
0.7028317451477051,0.7350876331329346,-0.03225588798522949,0.5870453119277954,0.6071428571428572,3.2763991355895996,0.6968173980712891
0.6076928377151489,0.5342795848846436,0.07341325283050537,0.33645182847976685,0.4464285714285714,2.878220319747925,0.44231975078582764
0.7821601033210754,0.5381213426589966,0.24403876066207886,0.34733566641807556,0.375,2.9100003242492676,0.44206497073173523
0.5022686719894409,0.5852553844451904,-0.08298671245574951,0.38118869066238403,0.5357142857142857,2.955434799194336,0.4837733507156372
0.7573666572570801,0.6249772906303406,0.1323893666267395,0.49573850631713867,0.5357142857142857,3.1601436138153076,0.6091855764389038
0.7667933702468872,0.5639373660087585,0.20285600423812866,0.49558332562446594,0.5535714285714286,3.2086548805236816,0.581697940826416
0.589653730392456,0.9418451189994812,-0.35219138860702515,0.7480350732803345,0.5,3.4714267253875732,0.7968195080757141
0.7056776881217957,0.6266248822212219,0.07905280590057373,0.5252114534378052,0.5,3.6263089179992676,0.5943456888198853
0.6783807277679443,0.6311315298080444,0.0472491979598999,0.47690194845199585,0.4285714285714286,3.1814463138580322,0.5444027781486511
0.5773398280143738,0.7647939324378967,-0.18745410442352295,0.45052146911621094,0.5357142857142857,3.4805796146392822,0.5259971022605896
0.7281447649002075,0.675574004650116,0.05257076025009155,0.39784911274909973,0.5892857142857143,2.748080253601074,0.5035369396209717
0.6686639785766602,0.5482438802719116,0.12042009830474854,0.5184084177017212,0.5357142857142857,3.069490909576416,0.6088887453079224
0.5070376396179199,0.7650851011276245,-0.2580474615097046,0.4394133985042572,0.3928571428571429,2.865410804748535,0.5314379930496216
0.5460723638534546,0.8622481226921082,-0.31617575883865356,0.7067689895629883,0.4285714285714286,3.1312832832336426,0.7573705911636353
0.8030312657356262,0.7068110704421997,0.09622019529342651,0.5513365268707275,0.4821428571428571,3.040361166000366,0.6298342347145081
0.6611114740371704,0.8959952592849731,-0.23488378524780273,0.5508217811584473,0.5892857142857143,2.731903314590454,0.6496049761772156
0.8604472875595093,0.5553412437438965,0.3051060438156128,0.4708618223667145,0.4285714285714286,2.8464791774749756,0.5695090293884277
0.531628429889679,0.4995742440223694,0.03205418586730957,0.4481707215309143,0.5714285714285714,3.2290842533111572,0.5415700674057007
0.6851401925086975,0.7191184163093567,-0.03397822380065918,0.5683785080909729,0.625,3.097156524658203,0.641584575176239
0.7181355953216553,0.5541778802871704,0.16395771503448486,0.46066051721572876,0.4821428571428571,3.3456830978393555,0.5559729337692261
0.538942277431488,0.7538138628005981,-0.2148715853691101,0.6175504922866821,0.5714285714285714,3.2463130950927734,0.6909538507461548
0.6176499724388123,0.7735229134559631,-0.15587294101715088,0.7278960943222046,0.5,3.111071825027466,0.780470609664917
0.8062176704406738,0.5267674326896667,0.2794502377510071,0.42165637016296387,0.5,2.976280927658081,0.5166647434234619
0.6194487810134888,0.7820049524307251,-0.16255617141723633,0.6465429067611694,0.4285714285714286,2.9344944953918457,0.7183456420898438
0.6820979118347168,0.6751084327697754,0.006989479064941406,0.4481998682022095,0.375,3.532968282699585,0.5361878871917725
0.5817794799804688,0.6859149932861328,-0.10413551330566406,0.46551916003227234,0.4464285714285714,3.1915369033813477,0.5304499864578247
0.8348952531814575,0.5298041105270386,0.30509114265441895,0.2682485580444336,0.5535714285714286,3.2339823246002197,0.373844712972641
0.5444731116294861,0.7996840476989746,-0.2552109360694885,0.42169445753097534,0.6428571428571428,2.909515619277954,0.5110143423080444
0.5986443161964417,0.679620623588562,-0.08097630739212036,0.4517492353916168,0.375,3.0527195930480957,0.5309004187583923
0.6269497275352478,0.7449785470962524,-0.11802881956100464,0.6461609601974487,0.5535714285714286,3.2440690994262695,0.7389035224914551
0.640173077583313,0.7176989316940308,-0.07752585411071777,0.5748081803321838,0.3928571428571429,3.0943186283111572,0.6535188555717468
0.6540305614471436,0.6710200309753418,-0.016989469528198242,0.5965166091918945,0.6071428571428572,2.7221410274505615,0.687092661857605
0.9554505348205566,0.4286153316497803,0.5268352031707764,0.4222522974014282,0.4464285714285714,3.1577773094177246,0.5275352001190186
0.7463577389717102,0.5203782320022583,0.2259795069694519,0.41744309663772583,0.3571428571428571,2.9296457767486572,0.527285099029541
0.7412412166595459,0.6329706907272339,0.10827052593231201,0.44174522161483765,0.5714285714285714,3.128809690475464,0.5460709929466248
0.7861098051071167,0.5477868914604187,0.238322913646698,0.33991214632987976,0.375,3.311542272567749,0.4273017644882202
0.7289035320281982,0.523242712020874,0.20566082000732422,0.5227493047714233,0.5,3.3930184841156006,0.6158256530761719
0.6607263684272766,0.4446774125099182,0.2160489559173584,0.2684534788131714,0.4464285714285714,2.925428867340088,0.36643534898757935
0.5874569416046143,0.7444793581962585,-0.1570224165916443,0.5873363018035889,0.5178571428571428,2.745380163192749,0.6456849575042725
0.5411273241043091,0.7784562706947327,-0.23732894659042358,0.5048149228096008,0.4107142857142857,2.901268482208252,0.6058347821235657
0.7796411514282227,0.6083564162254333,0.1712847352027893,0.49475592374801636,0.5178571428571428,2.929009437561035,0.6170015335083008
0.5064071416854858,0.8828096389770508,-0.37640249729156494,0.7478775978088379,0.5892857142857143,3.261427640914917,0.8038954734802246
0.5815014839172363,0.5044189095497131,0.0770825743675232,0.454301655292511,0.4464285714285714,3.2525994777679443,0.5567418336868286
0.7941293716430664,0.544029712677002,0.25009965896606445,0.498754620552063,0.4464285714285714,2.8964200019836426,0.6292256712913513
0.6524189710617065,0.6234509944915771,0.028967976570129395,0.41444188356399536,0.3928571428571429,2.8830816745758057,0.5250292420387268
0.7771289348602295,0.563225269317627,0.21390366554260254,0.5199778079986572,0.5,3.5646843910217285,0.6144521236419678
0.5862306356430054,0.7518143653869629,-0.16558372974395752,0.5694182515144348,0.5178571428571428,2.980475425720215,0.6440644860267639
0.7239781618118286,0.6105760931968689,0.11340206861495972,0.35493338108062744,0.5178571428571428,3.2019920349121094,0.43319404125213623
0.496803343296051,0.9722372889518738,-0.47543394565582275,0.6729428172111511,0.5535714285714286,2.862365484237671,0.7277920246124268
0.6024415493011475,0.6505148410797119,-0.04807329177856445,0.4734395742416382,0.4464285714285714,2.749443769454956,0.5717523097991943
0.5886324644088745,0.6467438340187073,-0.058111369609832764,0.44048184156417847,0.6607142857142857,3.3907456398010254,0.5600793957710266
0.7276754975318909,0.5812623500823975,0.1464131474494934,0.33346855640411377,0.4642857142857143,3.4082767963409424,0.4188433885574341
0.7303406596183777,0.7351232767105103,-0.004782617092132568,0.5238122940063477,0.5178571428571428,3.3140182495117188,0.6014636754989624
0.6367368698120117,0.6579509973526001,-0.02121412754058838,0.6194072961807251,0.5535714285714286,3.1110541820526123,0.6960190534591675
0.6564378142356873,0.6882629990577698,-0.03182518482208252,0.5634835362434387,0.5357142857142857,3.60980224609375,0.6447156667709351
0.894277811050415,0.5562188625335693,0.3380589485168457,0.4933439791202545,0.4285714285714286,2.8003082275390625,0.5961059331893921
0.4529430866241455,0.6273738145828247,-0.1744307279586792,0.4813987612724304,0.4821428571428571,3.1209161281585693,0.5442397594451904
0.619784951210022,0.781693696975708,-0.16190874576568604,0.6477450132369995,0.5714285714285714,2.677748441696167,0.7432752251625061
0.6393516063690186,0.5061143636703491,0.13323724269866943,0.43668216466903687,0.4642857142857143,3.260709524154663,0.5375227928161621
0.7888097763061523,0.5844060778617859,0.20440369844436646,0.4651290476322174,0.5357142857142857,3.110487222671509,0.559072732925415
0.6435132026672363,0.5881927013397217,0.05532050132751465,0.3822542428970337,0.5892857142857143,2.9125962257385254,0.4862768054008484
0.5032863616943359,0.5620676279067993,-0.05878126621246338,0.288260281085968,0.4642857142857143,3.0210859775543213,0.40428006649017334
0.6234869956970215,0.794059693813324,-0.1705726981163025,0.5715360641479492,0.5714285714285714,3.3470842838287354,0.6641770601272583
0.667762041091919,0.4543530344963074,0.21340900659561157,0.34260034561157227,0.4464285714285714,2.953537702560425,0.4588068425655365
0.6985097527503967,0.6731084585189819,0.025401294231414795,0.46249037981033325,0.4821428571428571,3.3692216873168945,0.5604407787322998
0.755631685256958,0.683311402797699,0.07232028245925903,0.43202662467956543,0.5714285714285714,2.9565980434417725,0.5523598194122314
0.5094820261001587,0.8190194368362427,-0.309537410736084,0.6328094005584717,0.5,3.223015069961548,0.7127426862716675
0.5706570148468018,0.6980174779891968,-0.12736046314239502,0.4323428273200989,0.5,2.990975856781006,0.5334293246269226
0.5949752926826477,0.7845779657363892,-0.18960267305374146,0.4736212193965912,0.4821428571428571,2.7722623348236084,0.575788140296936
0.7272219657897949,0.779606819152832,-0.05238485336303711,0.5089828968048096,0.4642857142857143,2.6168830394744873,0.6023671627044678
0.6500455141067505,0.5626025199890137,0.08744299411773682,0.5444648265838623,0.5357142857142857,2.8820438385009766,0.6176716089248657
0.5963217616081238,0.5685567855834961,0.027764976024627686,0.3376304507255554,0.5357142857142857,3.1335086822509766,0.43705272674560547
0.7340348958969116,0.6320974826812744,0.10193741321563721,0.48127391934394836,0.5357142857142857,3.2735700607299805,0.5844050645828247
0.48244744539260864,1.0158427953720093,-0.5333953499794006,0.667708158493042,0.6071428571428572,3.4636685848236084,0.7257716655731201
0.5655092000961304,0.7249698042869568,-0.15946060419082642,0.6158115267753601,0.5178571428571428,3.529444456100464,0.728766679763794
0.8613835573196411,0.5172571539878845,0.3441264033317566,0.387605220079422,0.5,3.0925657749176025,0.4886338412761688
0.5323124527931213,0.7830473184585571,-0.2507348656654358,0.6216429471969604,0.5714285714285714,2.7221240997314453,0.675237238407135
0.7084819078445435,0.546463668346405,0.16201823949813843,0.45166948437690735,0.4464285714285714,3.4279956817626953,0.5280443429946899
0.8285298943519592,0.46642324328422546,0.36210665106773376,0.44261085987091064,0.5178571428571428,2.7978672981262207,0.5433355569839478
0.6493314504623413,0.6562989950180054,-0.0069675445556640625,0.5010424852371216,0.3392857142857143,2.9802374839782715,0.5873554944992065
0.38518303632736206,1.0919883251190186,-0.7068052887916565,0.7164705395698547,0.4642857142857143,3.022854804992676,0.7459926009178162
0.780141294002533,0.5452656149864197,0.23487567901611328,0.5210501551628113,0.3928571428571429,2.764976739883423,0.6341818571090698
0.792153000831604,0.5305885672569275,0.2615644335746765,0.4983121156692505,0.5,3.121281147003174,0.6172400712966919
0.898349940776825,0.3812662959098816,0.5170836448669434,0.3928958475589752,0.4285714285714286,3.1722443103790283,0.4920358657836914
0.8490731716156006,0.44989076256752014,0.39918240904808044,0.4623541235923767,0.4464285714285714,2.7655749320983887,0.5319749116897583
0.7355709075927734,0.6775265336036682,0.058044373989105225,0.5650944709777832,0.5535714285714286,3.171966075897217,0.6425536274909973
0.7154607772827148,0.8016057014465332,-0.08614492416381836,0.607475221157074,0.4821428571428571,3.01786732673645,0.6866042017936707
0.5575258135795593,0.7361054420471191,-0.17857962846755981,0.6589057445526123,0.4107142857142857,3.004880428314209,0.7442084550857544
0.7191095352172852,0.6441272497177124,0.07498228549957275,0.5087085962295532,0.5178571428571428,3.142406702041626,0.5931459665298462
0.7483880519866943,0.5977873802185059,0.15060067176818848,0.5246908664703369,0.5714285714285714,2.7188689708709717,0.628496527671814
0.5384145975112915,0.48802292346954346,0.05039167404174805,0.4042785167694092,0.375,2.8217296600341797,0.5285416841506958
0.7513108253479004,0.6408121585845947,0.11049866676330566,0.6006749868392944,0.4642857142857143,3.149549961090088,0.6965560913085938
0.787559986114502,0.6156796216964722,0.17188036441802979,0.3595086634159088,0.5,2.9545390605926514,0.4484713673591614
0.6525483131408691,0.631248414516449,0.021299898624420166,0.5468887686729431,0.5357142857142857,2.9773409366607666,0.6207089424133301
0.5964809060096741,0.7696101665496826,-0.17312926054000854,0.5475112795829773,0.625,3.148470878601074,0.6324195861816406
0.7842938899993896,0.5047376155853271,0.2795562744140625,0.506817638874054,0.4821428571428571,3.0655839443206787,0.5714840292930603
0.6145942211151123,0.7878552079200745,-0.17326098680496216,0.5161473155021667,0.6428571428571428,3.172700881958008,0.6035223007202148
0.5899083614349365,0.7421771287918091,-0.15226876735687256,0.6722797751426697,0.5357142857142857,3.3900201320648193,0.7424158453941345
0.6840205192565918,0.6307989954948425,0.05322152376174927,0.5851238965988159,0.4285714285714286,3.4562413692474365,0.6583980321884155
0.788546085357666,0.5495333075523376,0.23901277780532837,0.4606185555458069,0.4821428571428571,3.0315794944763184,0.5644383430480957
0.6921900510787964,0.797225832939148,-0.10503578186035156,0.5540828704833984,0.4642857142857143,3.0931191444396973,0.6194489598274231
0.7846906185150146,0.569621741771698,0.21506887674331665,0.39828264713287354,0.4285714285714286,2.845327854156494,0.5055582523345947
0.6480885148048401,0.6464477777481079,0.0016407370567321777,0.4696568250656128,0.4464285714285714,3.21866774559021,0.5609669089317322
0.7120405435562134,0.6050735712051392,0.10696697235107422,0.4556651711463928,0.4285714285714286,3.6213855743408203,0.5461515784263611
0.5910150408744812,0.6113859415054321,-0.020370900630950928,0.35019469261169434,0.4464285714285714,2.8920090198516846,0.4325461983680725
0.6817243695259094,0.475449800491333,0.20627456903457642,0.44320398569107056,0.4285714285714286,2.8573925495147705,0.5180660486221313
0.7319432497024536,0.515241265296936,0.21670198440551758,0.36794427037239075,0.4464285714285714,3.0564000606536865,0.49198833107948303
0.5951507091522217,0.6296086311340332,-0.03445792198181152,0.5437335968017578,0.4464285714285714,3.0963592529296875,0.6443638205528259
0.6010442972183228,0.7603409290313721,-0.15929663181304932,0.48043856024742126,0.5714285714285714,3.4322011470794678,0.5877293348312378
0.5084267258644104,0.7741646766662598,-0.26573795080184937,0.5466585159301758,0.4821428571428571,2.9437828063964844,0.619009792804718
0.5437914133071899,0.6488262414932251,-0.10503482818603516,0.5135639309883118,0.5178571428571428,3.2061524391174316,0.5842252969741821
0.5125924348831177,0.7979803681373596,-0.28538793325424194,0.516326367855072,0.4642857142857143,2.8716623783111572,0.5855441689491272
0.5043882131576538,0.7502439022064209,-0.2458556890487671,0.5292739272117615,0.6071428571428572,2.4552977085113525,0.6344329118728638
0.678636908531189,0.6847995519638062,-0.0061626434326171875,0.5086485147476196,0.5178571428571428,3.299008846282959,0.6192224025726318
0.6587533950805664,0.47933429479599,0.17941910028457642,0.4936739504337311,0.5892857142857143,3.0996756553649902,0.5678542852401733
0.805055558681488,0.6543564796447754,0.15069907903671265,0.5469098091125488,0.4285714285714286,3.1533381938934326,0.6138210296630859
0.7569745779037476,0.6455413103103638,0.11143326759338379,0.4871370792388916,0.4642857142857143,3.25688099861145,0.5565090179443359
0.6025271415710449,0.8622070550918579,-0.259679913520813,0.6548572778701782,0.3928571428571429,2.4722416400909424,0.7332087755203247
0.6288784742355347,0.7453557848930359,-0.11647731065750122,0.5949324369430542,0.5892857142857143,3.0054001808166504,0.6753989458084106
0.6625224351882935,0.5710453391075134,0.09147709608078003,0.4280327558517456,0.4642857142857143,3.1950645446777344,0.5119739174842834
0.6898095607757568,0.6560224890708923,0.0337870717048645,0.6148397922515869,0.5535714285714286,2.863447427749634,0.6993520259857178
0.6396176815032959,0.7744154930114746,-0.1347978115081787,0.6579602956771851,0.5714285714285714,2.8293251991271973,0.7317724227905273
0.6729311943054199,0.6651254296302795,0.007805764675140381,0.5468524098396301,0.5,3.1934542655944824,0.645910382270813
0.9435281753540039,0.5286033153533936,0.41492486000061035,0.4767431914806366,0.4285714285714286,3.0030553340911865,0.5590140223503113
0.6945870518684387,0.6792861223220825,0.015300929546356201,0.4762997031211853,0.4821428571428571,3.195059299468994,0.5636056661605835
0.651128888130188,0.7498677968978882,-0.0987389087677002,0.5130974650382996,0.5,3.2291834354400635,0.6198604106903076
0.6127988696098328,0.7958105802536011,-0.1830117106437683,0.6363595724105835,0.4642857142857143,2.5794925689697266,0.7021971344947815
0.522023618221283,0.6329489350318909,-0.11092531681060791,0.375727117061615,0.3571428571428571,2.6679346561431885,0.4578895568847656
0.650301456451416,0.6342402696609497,0.01606118679046631,0.5004464983940125,0.5714285714285714,3.178328037261963,0.6074455976486206
0.7546344995498657,0.7105313539505005,0.044103145599365234,0.5557730197906494,0.6071428571428572,2.9955413341522217,0.6715325713157654
0.6401128768920898,0.5226870775222778,0.11742579936981201,0.34677955508232117,0.4821428571428571,3.202732801437378,0.40001657605171204
0.6439747214317322,0.5615031719207764,0.08247154951095581,0.4363540709018707,0.5357142857142857,3.517488479614258,0.5623683929443359
0.7209943532943726,0.6804995536804199,0.04049479961395264,0.4918346107006073,0.5535714285714286,2.9600491523742676,0.5832615494728088
0.5576527118682861,0.8870022892951965,-0.3293495774269104,0.6569092869758606,0.5357142857142857,2.754974365234375,0.721319317817688
0.7108871340751648,0.7068554759025574,0.004031658172607422,0.41252321004867554,0.5178571428571428,2.7945988178253174,0.5027615427970886
0.7946570515632629,0.603326678276062,0.19133037328720093,0.5006157159805298,0.4107142857142857,3.2171192169189453,0.614126980304718
0.7880479693412781,0.5173670053482056,0.2706809639930725,0.40190139412879944,0.5,2.9671220779418945,0.5153181552886963
0.5772051811218262,0.6185474395751953,-0.04134225845336914,0.5016924738883972,0.5178571428571428,3.092338800430298,0.5808823108673096
0.5598369836807251,0.7449304461479187,-0.1850934624671936,0.5128751993179321,0.5,2.749089241027832,0.5884145498275757
0.5393655300140381,0.6986815929412842,-0.1593160629272461,0.6257104873657227,0.5892857142857143,3.304520606994629,0.7223867177963257
0.7350016832351685,0.6497030854225159,0.08529859781265259,0.5547753572463989,0.5357142857142857,3.219182014465332,0.6104147434234619
0.7132293581962585,1.0173405408859253,-0.30411118268966675,0.6424210071563721,0.5535714285714286,2.97135853767395,0.7337292432785034
0.8120425939559937,1.0471619367599487,-0.23511934280395508,0.6560884118080139,0.5714285714285714,2.991244316101074,0.7452133297920227
1.0034217834472656,0.7263046503067017,0.27711713314056396,0.6442973017692566,0.5357142857142857,3.192958354949951,0.6773812174797058
1.1312518119812012,0.8568464517593384,0.2744053602218628,0.6906003952026367,0.4464285714285714,3.1078946590423584,0.7537574172019958
0.8304126262664795,1.0334769487380981,-0.20306432247161865,0.6278097629547119,0.3392857142857143,3.2706589698791504,0.7125375270843506
0.9336037635803223,0.9940525889396667,-0.06044882535934448,0.6889399886131287,0.5892857142857143,3.1365396976470947,0.779321551322937
0.6045020818710327,1.1022260189056396,-0.49772393703460693,0.8512617945671082,0.6071428571428572,3.108583688735962,0.9283056259155273
0.6436775922775269,0.939951479434967,-0.2962738871574402,0.7365475296974182,0.4642857142857143,2.991610050201416,0.8157025575637817
0.6332683563232422,0.8207568526268005,-0.18748849630355835,0.6754640936851501,0.4464285714285714,2.9695417881011963,0.7500346899032593
0.6788474917411804,0.7152381539344788,-0.03639066219329834,0.6775094270706177,0.5178571428571428,2.874034881591797,0.7835803031921387
0.6731968522071838,0.823891818523407,-0.15069496631622314,0.579663872718811,0.4642857142857143,2.9070515632629395,0.7065198421478271
0.6495089530944824,0.7052828073501587,-0.05577385425567627,0.6000190377235413,0.4642857142857143,2.6704509258270264,0.7092934846878052
0.49888095259666443,0.7422727346420288,-0.24339178204536438,0.6816744804382324,0.5178571428571428,3.2680249214172363,0.8111575841903687
0.7169966697692871,0.8473750948905945,-0.13037842512130737,0.5715344548225403,0.4107142857142857,2.9579577445983887,0.697458803653717
0.8529465198516846,0.8474427461624146,0.0055037736892700195,0.6050189137458801,0.4107142857142857,3.0227203369140625,0.7178667783737183
0.5365035533905029,0.7411171197891235,-0.2046135663986206,0.5896940231323242,0.625,3.1036508083343506,0.7157579660415649
0.807365894317627,0.549842119216919,0.257523775100708,0.4732359051704407,0.4285714285714286,3.199634075164795,0.6407876014709473
0.5523859262466431,0.5890218615531921,-0.03663593530654907,0.4953761696815491,0.5357142857142857,2.5472373962402344,0.6445977687835693
0.6373921632766724,0.6195053458213806,0.017886817455291748,0.555517315864563,0.4464285714285714,3.126873016357422,0.6810458898544312
0.5989859104156494,0.7104371786117554,-0.11145126819610596,0.5351682305335999,0.4821428571428571,3.1112165451049805,0.6294609308242798
0.6714369058609009,0.5949556827545166,0.07648122310638428,0.492673397064209,0.6071428571428572,3.365769147872925,0.6301788091659546
0.49616551399230957,0.515312671661377,-0.019147157669067383,0.3579445481300354,0.4107142857142857,3.342118978500366,0.4698219299316406
0.611219048500061,0.6104726791381836,0.0007463693618774414,0.44874534010887146,0.4464285714285714,2.9745869636535645,0.5900444984436035
0.6205780506134033,0.7427787780761719,-0.12220072746276855,0.5252403020858765,0.4642857142857143,2.7455432415008545,0.6428852677345276
0.6535053849220276,0.7573875784873962,-0.10388219356536865,0.4553898572921753,0.4642857142857143,2.863496780395508,0.5439046621322632
0.513265073299408,0.7938575744628906,-0.28059250116348267,0.5676137208938599,0.5892857142857143,2.880837917327881,0.662179172039032
0.7193283438682556,0.8773437142372131,-0.15801537036895752,0.5758634805679321,0.5535714285714286,2.9365854263305664,0.6834820508956909
0.8333448171615601,0.6240081787109375,0.20933663845062256,0.5326979756355286,0.5178571428571428,3.349614143371582,0.6392734050750732
0.8262584209442139,0.7980269193649292,0.028231501579284668,0.567724347114563,0.5,3.1392862796783447,0.6546201705932617
0.7202590703964233,1.0307341814041138,-0.31047511100769043,0.5637518167495728,0.4821428571428571,3.029590368270874,0.6391295194625854
0.8159154653549194,0.659312903881073,0.15660256147384644,0.4881957769393921,0.5714285714285714,3.056091070175171,0.5745860934257507
0.8989142179489136,0.6356230974197388,0.2632911205291748,0.3988197147846222,0.5357142857142857,3.1306815147399902,0.5178207159042358
0.7640277147293091,0.7503528594970703,0.01367485523223877,0.4898315370082855,0.3928571428571429,2.939857006072998,0.6015045642852783
0.8068560361862183,0.6925585269927979,0.11429750919342041,0.4909438192844391,0.3214285714285714,3.2657275199890137,0.625322699546814
0.8316424489021301,0.6538262367248535,0.1778162121772766,0.5570338368415833,0.4464285714285714,2.795253276824951,0.6867733597755432
0.8268952369689941,0.7714036107063293,0.055491626262664795,0.501046359539032,0.4285714285714286,3.4168248176574707,0.6178046464920044
0.8581118583679199,0.6887215375900269,0.16939032077789307,0.45890241861343384,0.5,2.9211177825927734,0.5444105267524719
0.817116379737854,0.6609600782394409,0.15615630149841309,0.4684303104877472,0.5535714285714286,3.173530101776123,0.6149108409881592
0.7414968609809875,0.7918692231178284,-0.05037236213684082,0.6662454605102539,0.5535714285714286,2.9669885635375977,0.7992187738418579
0.6272187232971191,0.7552855014801025,-0.1280667781829834,0.5610730051994324,0.6071428571428572,2.895965814590454,0.6907399892807007
0.7541741132736206,0.741705060005188,0.012469053268432617,0.40666866302490234,0.4285714285714286,3.124495267868042,0.5316717028617859
0.8099777102470398,0.7890321612358093,0.02094554901123047,0.43675532937049866,0.5,2.597498655319214,0.5642899870872498
0.6785554885864258,0.822747528553009,-0.14419203996658325,0.6142628788948059,0.5357142857142857,3.2814159393310547,0.7579441070556641
0.6185179948806763,0.8884457349777222,-0.2699277400970459,0.5759153366088867,0.5357142857142857,3.229940891265869,0.7144736051559448
0.930707573890686,0.6624476909637451,0.2682598829269409,0.58489990234375,0.4642857142857143,3.1906678676605225,0.711539626121521
0.8080161809921265,0.5812112092971802,0.2268049716949463,0.5092499256134033,0.4642857142857143,2.893007516860962,0.6454132795333862
0.6410523653030396,0.9368543028831482,-0.29580193758010864,0.49263620376586914,0.6964285714285714,2.9471914768218994,0.5767814517021179
0.5242474675178528,0.6374058127403259,-0.11315834522247314,0.4468730688095093,0.5892857142857143,3.057615041732788,0.5542533993721008
0.7866251468658447,0.5571969151496887,0.229428231716156,0.5143961906433105,0.5535714285714286,3.0827462673187256,0.6526039838790894
0.6633032560348511,0.6314239501953125,0.031879305839538574,0.5946730375289917,0.5178571428571428,2.8750362396240234,0.6865024566650391
0.9955419301986694,0.676954984664917,0.31858694553375244,0.40058934688568115,0.4821428571428571,2.794891595840454,0.5065363645553589
0.9165112972259521,0.8244563341140747,0.09205496311187744,0.5052134394645691,0.4642857142857143,3.2682652473449707,0.6240226030349731
0.9471624493598938,0.7582676410675049,0.18889480829238892,0.5891662240028381,0.5178571428571428,2.578897476196289,0.7107160091400146
0.6062058210372925,0.9460015296936035,-0.33979570865631104,0.5273019671440125,0.5,2.8282699584960938,0.6468683481216431
0.6104366183280945,0.6458163261413574,-0.03537970781326294,0.4538934826850891,0.4642857142857143,3.2029590606689453,0.5624279975891113
0.8695166110992432,0.781030535697937,0.08848607540130615,0.5158400535583496,0.4464285714285714,3.2256131172180176,0.6382433176040649
0.8558322787284851,0.7184954881668091,0.13733679056167603,0.5070451498031616,0.5714285714285714,3.068398952484131,0.6380419731140137
0.4790574312210083,0.695894718170166,-0.21683728694915771,0.5384888648986816,0.5892857142857143,2.9691319465637207,0.655343234539032
0.7869492769241333,0.9706889986991882,-0.18373972177505493,0.5065188407897949,0.4285714285714286,3.2673962116241455,0.6174618005752563
0.879094660282135,0.49588286876678467,0.38321179151535034,0.5250443816184998,0.5178571428571428,3.2754311561584473,0.6417129635810852
0.654578685760498,0.7710748910903931,-0.11649620532989502,0.5108586549758911,0.5178571428571428,3.1739392280578613,0.6287330389022827
0.7853010892868042,0.6277332901954651,0.1575677990913391,0.4799926280975342,0.5535714285714286,3.049307346343994,0.6162128448486328
0.6532080173492432,0.9559900760650635,-0.3027820587158203,0.470511794090271,0.5178571428571428,3.27245831489563,0.6020510792732239
0.9359557032585144,0.45666223764419556,0.47929346561431885,0.4260141849517822,0.4642857142857143,3.0639164447784424,0.593197226524353
0.8305176496505737,0.8589602708816528,-0.0284426212310791,0.5292026996612549,0.4285714285714286,3.0966296195983887,0.64356529712677
0.8079286813735962,0.9937546253204346,-0.18582594394683838,0.47205355763435364,0.625,2.969829559326172,0.5856922268867493
0.6052746176719666,0.6422483325004578,-0.03697371482849121,0.45139753818511963,0.5535714285714286,2.974008083343506,0.5855933427810669
0.8002887964248657,0.6414214372634888,0.15886735916137695,0.3488908112049103,0.4107142857142857,2.898470640182495,0.4488276243209839
0.6842811107635498,0.8751107454299927,-0.19082963466644287,0.46980732679367065,0.4107142857142857,2.8634002208709717,0.5403022766113281
0.6063172817230225,0.6734112501144409,-0.06709396839141846,0.45679783821105957,0.4464285714285714,3.2823431491851807,0.5923119783401489
0.7715216875076294,0.8459250926971436,-0.07440340518951416,0.49194246530532837,0.5,3.2668139934539795,0.5894911289215088
0.9253434538841248,0.5751727819442749,0.35017067193984985,0.5417531132698059,0.4642857142857143,2.9397454261779785,0.6509841680526733
0.6566952466964722,0.8584961891174316,-0.20180094242095947,0.5310853719711304,0.5,3.1225435733795166,0.6169238090515137
0.8215080499649048,0.5719269514083862,0.24958109855651855,0.35452866554260254,0.5535714285714286,2.5051801204681396,0.4964374601840973
0.6129150986671448,0.6788049936294556,-0.06588989496231079,0.5428938865661621,0.4285714285714286,2.6594505310058594,0.6433486938476562
0.8025398254394531,0.7709929943084717,0.031546831130981445,0.4508296847343445,0.4464285714285714,3.039585828781128,0.5599885582923889
0.8028974533081055,0.8070535659790039,-0.0041561126708984375,0.5198509693145752,0.5357142857142857,3.201869010925293,0.6493558287620544
0.9897668361663818,0.662854015827179,0.3269128203392029,0.5667219758033752,0.5178571428571428,3.2579305171966553,0.6640652418136597
0.7237260937690735,0.750566840171814,-0.02684074640274048,0.5723335146903992,0.5892857142857143,3.647643566131592,0.6407145261764526
0.8224208354949951,0.7714378237724304,0.0509830117225647,0.5827581882476807,0.4642857142857143,3.602172613143921,0.6739106774330139
0.5660629272460938,0.945480227470398,-0.3794173002243042,0.47713974118232727,0.4285714285714286,2.756234645843506,0.6211506128311157
1.1952210664749146,0.49105679988861084,0.7041642665863037,0.4249250292778015,0.5178571428571428,3.0665903091430664,0.5508289337158203
0.7592887878417969,0.7258413434028625,0.033447444438934326,0.6102302670478821,0.5892857142857143,3.0459935665130615,0.7537672519683838
0.8555782437324524,0.7262110710144043,0.1293671727180481,0.5712042450904846,0.4821428571428571,2.8675389289855957,0.706696629524231
0.8334506750106812,0.6544311046600342,0.17901957035064697,0.5593918561935425,0.5,3.3688230514526367,0.6638633012771606
0.9850518703460693,0.6599005460739136,0.32515132427215576,0.5818480253219604,0.5,3.601647138595581,0.7012535929679871
0.4262089729309082,0.9327293634414673,-0.5065203905105591,0.68110191822052,0.5357142857142857,2.6773083209991455,0.7881914377212524
0.676398515701294,0.7656159400939941,-0.0892174243927002,0.3774295449256897,0.5357142857142857,3.1870555877685547,0.4912962019443512
0.9128587245941162,0.8931609392166138,0.01969778537750244,0.4809667468070984,0.4821428571428571,3.033529281616211,0.5591357350349426
0.610348641872406,0.9563587307929993,-0.34601008892059326,0.5168849229812622,0.5357142857142857,3.4773030281066895,0.6014584898948669
0.7831118106842041,0.711857795715332,0.07125401496887207,0.6007572412490845,0.5178571428571428,2.650352716445923,0.7221982479095459
0.946203351020813,0.4508991241455078,0.4953042268753052,0.3874000906944275,0.5178571428571428,2.7704432010650635,0.4977263808250427
1.085825800895691,0.6107159852981567,0.4751098155975342,0.33241006731987,0.4285714285714286,3.2224676609039307,0.4380846917629242
0.8474280834197998,0.7394614815711975,0.1079666018486023,0.4199390411376953,0.5,2.7994179725646973,0.5694073438644409
0.8482717275619507,0.796088695526123,0.05218303203582764,0.43146786093711853,0.5,2.96822190284729,0.5522757768630981
0.6234129667282104,0.8848696947097778,-0.2614567279815674,0.5637328624725342,0.3928571428571429,3.0080957412719727,0.6477181911468506
0.6453800797462463,0.9652929306030273,-0.319912850856781,0.5357624888420105,0.5,2.744891405105591,0.6584951281547546
0.9910118579864502,0.8616870045661926,0.12932485342025757,0.4379269480705261,0.3928571428571429,3.1862614154815674,0.5788524150848389
0.5291365385055542,0.8234431743621826,-0.2943066358566284,0.43715041875839233,0.5,3.389235496520996,0.5703139305114746
0.5957266688346863,1.0312312841415405,-0.43550461530685425,0.6682032942771912,0.4285714285714286,2.934845209121704,0.7320462465286255
0.7376108169555664,0.5912694931030273,0.14634132385253906,0.4243050217628479,0.4464285714285714,2.923034191131592,0.5789080262184143
0.8410043716430664,0.6451095938682556,0.1958947777748108,0.5089906454086304,0.4464285714285714,3.089970588684082,0.6026632785797119
0.8238444924354553,0.9092209339141846,-0.08537644147872925,0.5204686522483826,0.5714285714285714,3.060682535171509,0.6297271251678467
0.8468900322914124,0.595792829990387,0.2510972023010254,0.5281226634979248,0.4642857142857143,3.219290018081665,0.621574342250824
1.0556316375732422,0.810447633266449,0.2451840043067932,0.4477277398109436,0.4285714285714286,3.1050193309783936,0.5288498997688293
0.9712967872619629,0.647104024887085,0.32419276237487793,0.3675985336303711,0.5,2.536263942718506,0.49492543935775757
0.8998674154281616,0.7539570331573486,0.145910382270813,0.5952049493789673,0.4642857142857143,2.685779571533203,0.6787089705467224
0.7134823203086853,0.7899659276008606,-0.07648360729217529,0.39333534240722656,0.6428571428571428,2.808469295501709,0.5416721105575562
0.5667012929916382,1.0349767208099365,-0.46827542781829834,0.7021728754043579,0.4821428571428571,3.2011845111846924,0.7762168645858765
1.0732641220092773,0.5557535290718079,0.5175105929374695,0.44279053807258606,0.5,3.081615447998047,0.5100563764572144
0.765326738357544,0.8240817785263062,-0.05875504016876221,0.4628298580646515,0.4464285714285714,3.109321117401123,0.5659068822860718
0.6613919734954834,0.9467869997024536,-0.2853950262069702,0.6721497774124146,0.6071428571428572,3.186021089553833,0.7592819333076477
1.0172885656356812,0.786669909954071,0.2306186556816101,0.5124416947364807,0.4642857142857143,3.074100971221924,0.6231491565704346
0.9401646256446838,0.735794186592102,0.2043704390525818,0.4356040358543396,0.4821428571428571,3.3695826530456543,0.5336252450942993
0.6980694532394409,0.8094520568847656,-0.11138260364532471,0.6143326759338379,0.5892857142857143,3.1547722816467285,0.7296977043151855
0.6804752349853516,0.9626669883728027,-0.28219175338745117,0.5596559047698975,0.4285714285714286,3.1599528789520264,0.6946758031845093
0.6850193738937378,0.8310192823410034,-0.14599990844726562,0.5040154457092285,0.5178571428571428,2.916106939315796,0.6129432916641235
0.8055446147918701,0.8417126536369324,-0.036168038845062256,0.44723665714263916,0.5357142857142857,2.3849596977233887,0.5384272336959839
0.8451329469680786,0.7918517589569092,0.053281188011169434,0.4075869619846344,0.3928571428571429,2.73018741607666,0.5170646905899048
0.9478707313537598,0.8807665705680847,0.06710416078567505,0.5015180110931396,0.6071428571428572,3.152944564819336,0.6685470342636108
0.9244014024734497,0.7937390804290771,0.13066232204437256,0.5141438245773315,0.4107142857142857,3.5219297409057617,0.6082368493080139
0.7013061046600342,0.6267600655555725,0.07454603910446167,0.42206165194511414,0.5892857142857143,3.5767619609832764,0.5081851482391357
0.6904027462005615,0.7437906265258789,-0.05338788032531738,0.5370239019393921,0.4464285714285714,3.204400062561035,0.6486063003540039
0.8248468637466431,0.8268924951553345,-0.0020456314086914062,0.5752004384994507,0.4464285714285714,3.120748519897461,0.6792061924934387
0.8769243955612183,0.7894830703735352,0.0874413251876831,0.42973262071609497,0.4821428571428571,3.1040821075439453,0.5216125249862671
0.6346363425254822,1.01426100730896,-0.3796246647834778,0.5815526247024536,0.625,3.485311508178711,0.6719421744346619
0.9302279949188232,0.6117876172065735,0.31844037771224976,0.5297636389732361,0.5178571428571428,3.393580198287964,0.6237214803695679
1.0150331258773804,0.7692328691482544,0.24580025672912598,0.4610356092453003,0.5357142857142857,2.8530101776123047,0.5772450566291809
0.7278836369514465,0.8674962520599365,-0.13961261510849,0.5572710037231445,0.5,3.0993237495422363,0.6669983863830566
0.8236057758331299,0.8553783893585205,-0.031772613525390625,0.4390563666820526,0.4107142857142857,2.8622584342956543,0.5736398696899414
0.6216472387313843,0.724146842956543,-0.10249960422515869,0.6064828634262085,0.5178571428571428,2.54245924949646,0.7361528873443604
0.821635365486145,0.6135222911834717,0.20811307430267334,0.41065818071365356,0.4464285714285714,2.6714463233947754,0.555936336517334
0.9416382908821106,0.8082047700881958,0.1334335207939148,0.45957231521606445,0.5357142857142857,3.1989498138427734,0.5932672023773193
0.8606389164924622,0.7843869924545288,0.07625192403793335,0.3538416624069214,0.5,2.9401748180389404,0.4565505385398865
0.5147367119789124,0.9155184030532837,-0.40078169107437134,0.4758152365684509,0.4821428571428571,2.6734509468078613,0.613512396812439
0.6197181344032288,0.6551550030708313,-0.03543686866760254,0.472331702709198,0.5,3.080183744430542,0.5802656412124634
0.5338354110717773,1.0513856410980225,-0.5175502300262451,0.7686423063278198,0.5178571428571428,2.906904935836792,0.8491296768188477
0.7435013055801392,0.8614362478256226,-0.1179349422454834,0.6378811597824097,0.5,3.1628775596618652,0.7589258551597595
0.8934571743011475,0.8625338077545166,0.03092336654663086,0.4321504235267639,0.4642857142857143,3.2329084873199463,0.5566794872283936
0.7604459524154663,0.7692704200744629,-0.008824467658996582,0.6663053035736084,0.5,2.9643871784210205,0.7724807262420654
0.9607531428337097,0.630229651927948,0.3305234909057617,0.46639585494995117,0.5357142857142857,2.9308886528015137,0.5857950448989868
0.7784005999565125,0.7660545110702515,0.012346088886260986,0.4733988046646118,0.5178571428571428,3.3311078548431396,0.5947347283363342
0.6947172284126282,0.8324428796768188,-0.13772565126419067,0.47729119658470154,0.4821428571428571,3.2498137950897217,0.5977123975753784
0.5132304430007935,0.900572657585144,-0.3873422145843506,0.6374516487121582,0.625,2.6708779335021973,0.7089837789535522
0.8339784145355225,0.819830060005188,0.014148354530334473,0.5344946384429932,0.5535714285714286,2.916188955307007,0.6383678317070007
0.8710207939147949,0.9132834076881409,-0.04226261377334595,0.5361714363098145,0.5714285714285714,3.213329315185547,0.6451315879821777
0.4786102771759033,0.9248905777931213,-0.446280300617218,0.570349931716919,0.5714285714285714,3.3530030250549316,0.6658717393875122
0.6010238528251648,0.8167732357978821,-0.21574938297271729,0.6310569047927856,0.5,2.7531051635742188,0.7267956733703613
0.881310224533081,0.6378957033157349,0.2434145212173462,0.5487026572227478,0.4642857142857143,2.6853339672088623,0.6753685474395752
0.7432212829589844,0.8538423180580139,-0.11062103509902954,0.42995715141296387,0.5178571428571428,2.970977783203125,0.5403499603271484
0.9664244651794434,0.6866840124130249,0.27974045276641846,0.5444120168685913,0.4464285714285714,2.8830134868621826,0.6693437695503235
0.8246533274650574,0.7559911608695984,0.06866216659545898,0.6475372910499573,0.5178571428571428,3.147310256958008,0.7378351092338562
0.7930086255073547,0.7461779117584229,0.046830713748931885,0.5767734050750732,0.5,3.168724536895752,0.6743708848953247
0.7191787958145142,0.812752366065979,-0.09357357025146484,0.5201879739761353,0.4464285714285714,3.172806739807129,0.6242783069610596
0.6967146396636963,1.000632405281067,-0.3039177656173706,0.5702181458473206,0.5892857142857143,3.1284968852996826,0.665297269821167
0.5679699182510376,1.0254307985305786,-0.457460880279541,0.588025689125061,0.5,3.316361904144287,0.6597095727920532
0.5384390354156494,0.8332126140594482,-0.29477357864379883,0.4381096363067627,0.5178571428571428,3.3341081142425537,0.5180661678314209
0.8678802251815796,0.7757866382598877,0.0920935869216919,0.4594193696975708,0.4107142857142857,3.097156047821045,0.5784294605255127
0.6931673884391785,0.6324377059936523,0.06072968244552612,0.5838862657546997,0.5535714285714286,3.1387991905212402,0.7100990414619446
0.5271053910255432,1.131047010421753,-0.6039416193962097,0.6762275695800781,0.5357142857142857,2.9630212783813477,0.7462597489356995
0.6580584049224854,0.726850688457489,-0.06879228353500366,0.3875975012779236,0.4821428571428571,2.803647041320801,0.5143135190010071
0.6782755255699158,0.8504821062088013,-0.1722065806388855,0.5166155695915222,0.6428571428571428,3.2570245265960693,0.6038474440574646
0.8897560238838196,0.8123976588249207,0.07735836505889893,0.5259385108947754,0.4821428571428571,2.673060894012451,0.6362281441688538
0.7643638849258423,0.5173211097717285,0.24704277515411377,0.35373303294181824,0.5178571428571428,3.0994064807891846,0.46181759238243103
0.6912329196929932,0.772659957408905,-0.08142703771591187,0.4394458830356598,0.3928571428571429,2.9206719398498535,0.5299698114395142
0.7679450511932373,0.8347501158714294,-0.06680506467819214,0.6110543012619019,0.5535714285714286,3.04524827003479,0.7204893827438354
0.7329710125923157,0.753420352935791,-0.020449340343475342,0.618904709815979,0.4642857142857143,3.3865184783935547,0.7454909682273865
0.5698643326759338,0.8837298154830933,-0.3138654828071594,0.509890079498291,0.5714285714285714,3.4937713146209717,0.6274241209030151
0.8491597771644592,0.6663016080856323,0.1828581690788269,0.5502141714096069,0.4107142857142857,3.3082687854766846,0.65267014503479
0.9212695956230164,0.585051953792572,0.33621764183044434,0.3948361873626709,0.4285714285714286,3.4007699489593506,0.4911233186721802
0.6643251180648804,0.9496030807495117,-0.28527796268463135,0.5773849487304688,0.5714285714285714,3.0362136363983154,0.689281165599823
0.8055992126464844,0.8800970315933228,-0.07449781894683838,0.5346180200576782,0.4107142857142857,2.784520387649536,0.6308726072311401
0.7808800339698792,0.8635983467102051,-0.08271831274032593,0.6259607076644897,0.4285714285714286,3.20076847076416,0.6808127760887146
0.6942161917686462,0.9349682331085205,-0.24075204133987427,0.6734541654586792,0.5535714285714286,3.2205352783203125,0.748172402381897
0.8521056175231934,0.6351183652877808,0.2169872522354126,0.4166337251663208,0.5,3.0688581466674805,0.5315570831298828
1.035294532775879,0.6171414852142334,0.4181530475616455,0.49330729246139526,0.4821428571428571,2.991138458251953,0.611095666885376
0.6695412397384644,0.8910826444625854,-0.2215414047241211,0.47417423129081726,0.4464285714285714,3.172802209854126,0.5563702583312988
0.5497951507568359,1.0267326831817627,-0.47693753242492676,0.647268533706665,0.6428571428571428,2.8766024112701416,0.7321588397026062
0.5228480696678162,0.8034869432449341,-0.2806388735771179,0.4785074293613434,0.4821428571428571,2.660036563873291,0.5809224247932434
0.8478846549987793,0.8193644285202026,0.02852022647857666,0.5538308620452881,0.4821428571428571,3.2080137729644775,0.6379189491271973
0.6956446170806885,0.9042947888374329,-0.20865017175674438,0.5388363003730774,0.5178571428571428,3.154034376144409,0.6268905401229858
0.4974737763404846,0.6773077249526978,-0.17983394861221313,0.3927687108516693,0.5357142857142857,2.993870735168457,0.5017037391662598
0.8574007749557495,0.5832920074462891,0.27410876750946045,0.4727822542190552,0.4464285714285714,3.1942410469055176,0.5704739093780518
0.63802170753479,0.6709846258163452,-0.032962918281555176,0.4016704261302948,0.4642857142857143,3.535006284713745,0.5102067589759827
0.5519874095916748,1.0530040264129639,-0.5010166168212891,0.5387078523635864,0.5357142857142857,3.035841703414917,0.6035511493682861
0.6335868835449219,0.8199204206466675,-0.1863335371017456,0.409025639295578,0.5714285714285714,2.8123409748077393,0.5216429829597473
0.6408469676971436,0.7154479622840881,-0.07460099458694458,0.383395791053772,0.6071428571428572,3.066730260848999,0.4806253910064697
0.7663595080375671,0.6490482091903687,0.11731129884719849,0.3808324337005615,0.4821428571428571,3.048656463623047,0.48840904235839844
0.6713583469390869,0.8225517272949219,-0.15119338035583496,0.7001376152038574,0.4107142857142857,3.0496504306793213,0.7779666781425476
0.9176939725875854,0.5923894047737122,0.3253045678138733,0.5635440349578857,0.5892857142857143,2.8487844467163086,0.6440024375915527
0.6423535346984863,0.6560477018356323,-0.013694167137145996,0.467121958732605,0.4642857142857143,2.973928213119507,0.5790715217590332
0.8264345526695251,0.6668115854263306,0.15962296724319458,0.3979766368865967,0.5535714285714286,3.300006628036499,0.503682553768158
0.7310300469398499,0.9162120819091797,-0.18518203496932983,0.49518418312072754,0.6428571428571428,2.902259588241577,0.6025518178939819
0.6791025400161743,0.7422897815704346,-0.06318724155426025,0.5310931205749512,0.4464285714285714,2.7881226539611816,0.6387204527854919
0.9688159823417664,0.5300197005271912,0.4387962818145752,0.4316542446613312,0.4464285714285714,3.2491493225097656,0.5696581602096558
0.857326865196228,0.4759063124656677,0.3814205527305603,0.30608636140823364,0.5357142857142857,3.255946159362793,0.38443464040756226
0.536018967628479,0.7906261682510376,-0.2546072006225586,0.6933934688568115,0.5,3.0671327114105225,0.7749341726303101
0.7998874187469482,0.7927722334861755,0.007115185260772705,0.49796897172927856,0.5535714285714286,2.8530967235565186,0.5692349672317505
0.7230576276779175,0.7378740906715393,-0.014816462993621826,0.559485912322998,0.5357142857142857,2.729053258895874,0.6431840658187866
1.057968258857727,0.477608859539032,0.5803593993186951,0.40201857686042786,0.4285714285714286,2.9689855575561523,0.5158374309539795
0.5939255952835083,0.865821361541748,-0.27189576625823975,0.6145519614219666,0.4642857142857143,2.9258620738983154,0.6855916380882263
0.5245996713638306,1.0627875328063965,-0.5381878614425659,0.5334261059761047,0.5714285714285714,3.082876443862915,0.6108760833740234
0.57554030418396,0.850808322429657,-0.275268018245697,0.5659313797950745,0.5535714285714286,3.4727299213409424,0.6822072267532349
0.6363673210144043,0.8601065874099731,-0.22373926639556885,0.7156272530555725,0.4821428571428571,3.240028142929077,0.7717872262001038
0.9892449378967285,0.5897347927093506,0.39951014518737793,0.44229525327682495,0.3928571428571429,3.104025363922119,0.5552546381950378
0.7435404658317566,0.6806734800338745,0.06286698579788208,0.43863770365715027,0.4642857142857143,2.815446376800537,0.5600848197937012
1.0105915069580078,0.5690367817878723,0.4415547251701355,0.3724135458469391,0.375,2.9706504344940186,0.5045844316482544
0.6995941400527954,0.7388184070587158,-0.03922426700592041,0.4300786256790161,0.4642857142857143,2.728393793106079,0.5350199937820435
0.722527027130127,0.7730551362037659,-0.050528109073638916,0.4971059560775757,0.4285714285714286,2.6095688343048096,0.633047342300415
0.6856801509857178,0.7285147309303284,-0.042834579944610596,0.40386056900024414,0.5,2.986629009246826,0.4996693730354309
0.7325124740600586,0.8445360064506531,-0.11202353239059448,0.42087218165397644,0.625,3.00578236579895,0.5289188027381897
0.6189447045326233,0.9707788228988647,-0.35183411836624146,0.6852048635482788,0.5892857142857143,2.9535162448883057,0.7533444762229919
0.9079007506370544,0.6091933250427246,0.29870742559432983,0.471343994140625,0.4821428571428571,2.9670798778533936,0.5760420560836792
0.7689169645309448,0.699947714805603,0.0689692497253418,0.5785971283912659,0.5,2.8683724403381348,0.6645429134368896
0.7935250997543335,0.7663369178771973,0.02718818187713623,0.43228769302368164,0.4821428571428571,3.016777992248535,0.5077521204948425
0.865885853767395,0.6387927532196045,0.22709310054779053,0.38233309984207153,0.5535714285714286,3.114474296569824,0.4839887022972107
0.7800398468971252,0.7297573089599609,0.05028253793716431,0.5071582794189453,0.4107142857142857,3.206761598587036,0.6300294399261475
0.5834541320800781,0.7139625549316406,-0.1305084228515625,0.5235618352890015,0.4464285714285714,3.6865193843841553,0.5998950004577637
0.7492783069610596,0.870535671710968,-0.12125736474990845,0.45331162214279175,0.5,2.957752227783203,0.5574922561645508
0.9191354513168335,0.5528576374053955,0.366277813911438,0.3142527937889099,0.5178571428571428,3.15885591506958,0.4366661012172699
0.9021117687225342,0.7309315204620361,0.17118024826049805,0.4723307490348816,0.4464285714285714,3.1751413345336914,0.5974403619766235
0.5885862708091736,0.8618722558021545,-0.27328598499298096,0.5487772226333618,0.5357142857142857,2.9741814136505127,0.6504366397857666
0.7365103960037231,0.772226870059967,-0.035716474056243896,0.532093346118927,0.5357142857142857,3.096876859664917,0.6243908405303955
0.9034433364868164,0.5382301807403564,0.36521315574645996,0.38806581497192383,0.5178571428571428,2.8203749656677246,0.5062609910964966
0.7037983536720276,0.623420774936676,0.08037757873535156,0.45565065741539,0.4821428571428571,2.8477160930633545,0.5638436079025269
0.7699253559112549,0.6852474212646484,0.08467793464660645,0.4523979425430298,0.4642857142857143,3.361732006072998,0.5654177665710449
0.6900973320007324,0.4747176170349121,0.2153797149658203,0.33588162064552307,0.4642857142857143,3.273035764694214,0.4510939419269562
0.7018522024154663,0.73707115650177,-0.03521895408630371,0.40552347898483276,0.5714285714285714,3.20613694190979,0.5322380661964417
0.709582507610321,0.7534671425819397,-0.04388463497161865,0.5162997841835022,0.4464285714285714,2.88445782661438,0.5880140066146851
0.6624348163604736,0.8901721239089966,-0.22773730754852295,0.5368057489395142,0.4107142857142857,2.831256866455078,0.6314886808395386
0.5833427906036377,0.8575092554092407,-0.274166464805603,0.4581959545612335,0.4107142857142857,2.755300760269165,0.5633895993232727
0.6174854636192322,0.7936151027679443,-0.17612963914871216,0.5396403074264526,0.5,3.175827980041504,0.629236102104187
0.7926601767539978,0.7352534532546997,0.057406723499298096,0.41642919182777405,0.5357142857142857,3.1108827590942383,0.5456812977790833
0.9938839673995972,0.5813339948654175,0.4125499725341797,0.4284568727016449,0.5535714285714286,2.9733049869537354,0.554547905921936
0.658826470375061,0.7258293032646179,-0.06700283288955688,0.44781458377838135,0.5535714285714286,3.0409951210021973,0.554343581199646
0.6544505953788757,0.6395571827888489,0.014893412590026855,0.5235036015510559,0.3928571428571429,3.117737293243408,0.6159611940383911
0.490195095539093,1.1300994157791138,-0.6399043202400208,0.5445547103881836,0.5,3.14172625541687,0.6102637052536011
0.5985379219055176,0.7010644674301147,-0.10252654552459717,0.38499465584754944,0.5535714285714286,3.085263729095459,0.49779120087623596
0.7965962886810303,0.692264199256897,0.1043320894241333,0.41660821437835693,0.4642857142857143,3.2231295108795166,0.5255048274993896
0.5160419940948486,0.8090833425521851,-0.2930413484573364,0.4430244565010071,0.5714285714285714,3.1348209381103516,0.5751890540122986
0.8025590181350708,0.7544304132461548,0.048128604888916016,0.4450239837169647,0.4821428571428571,3.102566719055176,0.5769330263137817
0.6704163551330566,0.9212537407875061,-0.25083738565444946,0.5427919030189514,0.625,3.113835573196411,0.6224831342697144
0.8421032428741455,0.7150042057037354,0.12709903717041016,0.49255871772766113,0.5,3.0612385272979736,0.5677031874656677
0.7795200347900391,0.7713348269462585,0.008185207843780518,0.5381929278373718,0.5357142857142857,2.637392044067383,0.641004741191864
0.7370136380195618,0.9402869939804077,-0.20327335596084595,0.4809582233428955,0.4642857142857143,2.7681236267089844,0.5894244909286499
0.820921778678894,0.5916025042533875,0.2293192744255066,0.5833930969238281,0.4642857142857143,2.9732601642608643,0.6945583820343018
1.010568380355835,0.6645122170448303,0.34605616331100464,0.5384754538536072,0.4821428571428571,3.183784008026123,0.6808139085769653
1.1548830270767212,0.5334151983261108,0.6214678287506104,0.3428410589694977,0.5,3.358445167541504,0.4635842442512512
0.7001369595527649,0.6986778378486633,0.0014591217041015625,0.4403935670852661,0.4642857142857143,3.2940001487731934,0.5353379249572754
0.5101360082626343,0.6208431720733643,-0.11070716381072998,0.5161851644515991,0.5,3.109370470046997,0.594818115234375
0.8732695579528809,0.48856645822525024,0.3847030997276306,0.31699711084365845,0.5535714285714286,2.8557159900665283,0.4002813398838043
0.9645412564277649,0.7235239744186401,0.24101728200912476,0.5612465143203735,0.4464285714285714,3.1461737155914307,0.6687393188476562
0.8125317096710205,0.7297204732894897,0.08281123638153076,0.6623872518539429,0.5357142857142857,2.8340795040130615,0.7515199184417725
0.740900993347168,0.46454063057899475,0.2763603627681732,0.39818987250328064,0.3928571428571429,3.300690174102783,0.49563169479370117
0.8555800318717957,0.6935718059539795,0.16200822591781616,0.4867702126502991,0.5714285714285714,3.1937859058380127,0.5741201639175415
0.6101840734481812,1.0241360664367676,-0.4139519929885864,0.5563732385635376,0.5892857142857143,3.0504310131073,0.6685996651649475
0.7637186646461487,0.7307767868041992,0.03294187784194946,0.4456881582736969,0.5,3.1120080947875977,0.5516517162322998
0.6739522814750671,0.7659093141555786,-0.09195703268051147,0.550986647605896,0.5535714285714286,2.9118239879608154,0.6435316205024719
0.8736094236373901,0.7219502925872803,0.15165913105010986,0.45123663544654846,0.5892857142857143,3.144927740097046,0.5341372489929199
0.7892316579818726,0.7206113934516907,0.06862026453018188,0.36195844411849976,0.5,3.1125175952911377,0.45226603746414185
0.7243961095809937,0.5755230188369751,0.14887309074401855,0.3607672452926636,0.5178571428571428,2.870120048522949,0.4678241014480591
0.7385192513465881,0.766726016998291,-0.02820676565170288,0.4325312376022339,0.5714285714285714,3.066819429397583,0.5314005613327026
0.8873302936553955,0.6427625417709351,0.24456775188446045,0.4002038240432739,0.4107142857142857,3.3145878314971924,0.48094597458839417
0.983039915561676,0.5239732265472412,0.4590666890144348,0.4993058443069458,0.5178571428571428,3.085458993911743,0.5923648476600647
0.7478800415992737,0.5106523036956787,0.23722773790359497,0.5132499933242798,0.5,3.0684914588928223,0.5793228149414062
0.8251229524612427,0.6872956156730652,0.1378273367881775,0.5098280906677246,0.4642857142857143,3.001616954803467,0.632519006729126
0.7551702260971069,0.7354506254196167,0.019719600677490234,0.6086246967315674,0.5,3.3692286014556885,0.6883422136306763
0.8770028948783875,0.6650424599647522,0.21196043491363525,0.32743096351623535,0.4642857142857143,3.223489284515381,0.41207006573677063
0.696844220161438,1.0666555166244507,-0.3698112964630127,0.6941996812820435,0.5357142857142857,3.320812463760376,0.7499157190322876
0.6624147891998291,0.7916263937950134,-0.12921160459518433,0.6033080816268921,0.4642857142857143,2.697519063949585,0.6725406646728516
0.7917987704277039,0.7202231884002686,0.0715755820274353,0.4098653495311737,0.375,3.0619540214538574,0.5068906545639038
0.7507960796356201,0.7237341403961182,0.027061939239501953,0.4026564955711365,0.5178571428571428,2.82167911529541,0.5416203737258911
0.5893298387527466,0.9556100368499756,-0.366280198097229,0.5330055952072144,0.4821428571428571,3.1851706504821777,0.6376916170120239
0.9081263542175293,0.5408284068107605,0.3672979474067688,0.2339622527360916,0.5357142857142857,3.3194305896759033,0.37188512086868286
0.6949123740196228,0.8868980407714844,-0.19198566675186157,0.475391685962677,0.4285714285714286,2.912071704864502,0.572730302810669
0.613084077835083,0.7216165065765381,-0.10853242874145508,0.4874737560749054,0.5,3.224224805831909,0.619566798210144
0.8448920249938965,0.6854276657104492,0.15946435928344727,0.36538660526275635,0.5178571428571428,3.0592541694641113,0.4520912766456604
0.5527689456939697,1.050842046737671,-0.49807310104370117,0.6062136888504028,0.4642857142857143,3.0168185234069824,0.6855878829956055
0.9012167453765869,0.6736129522323608,0.22760379314422607,0.5009859204292297,0.4821428571428571,3.10615873336792,0.6313461065292358
0.8246487379074097,0.6126610040664673,0.21198773384094238,0.40811583399772644,0.5,3.131483793258667,0.5399979948997498
0.6497247219085693,0.8794986605644226,-0.22977393865585327,0.46551352739334106,0.4285714285714286,3.000143051147461,0.528739333152771
0.675682544708252,0.961280882358551,-0.2855983376502991,0.4512229263782501,0.4464285714285714,3.15240478515625,0.5340203046798706
0.7744882702827454,0.6356344819068909,0.1388537883758545,0.6077178716659546,0.3392857142857143,3.4889602661132812,0.6984184384346008
1.0336816310882568,0.567257285118103,0.4664243459701538,0.5464703440666199,0.5,3.069908618927002,0.6300079822540283
0.7840520143508911,0.7627478837966919,0.02130413055419922,0.49066591262817383,0.5178571428571428,3.050767183303833,0.5827048420906067
0.7321665287017822,0.6261230111122131,0.10604351758956909,0.5451557636260986,0.6071428571428572,3.0922887325286865,0.6777678728103638
0.8312305808067322,0.6879873275756836,0.14324325323104858,0.5121773481369019,0.4642857142857143,2.8281948566436768,0.5858452320098877
0.977653443813324,0.582099199295044,0.39555424451828003,0.3815481960773468,0.4464285714285714,3.0234909057617188,0.5238860249519348
0.7889391183853149,0.7302694916725159,0.05866962671279907,0.46381622552871704,0.4107142857142857,2.851961374282837,0.5233939290046692
0.8888838291168213,0.6796419024467468,0.20924192667007446,0.3702138662338257,0.5,3.092918872833252,0.4905925989151001
0.6158151030540466,0.8243134617805481,-0.20849835872650146,0.4923775792121887,0.625,3.0115230083465576,0.5978280305862427
1.0096155405044556,0.5943644046783447,0.41525113582611084,0.349221795797348,0.5,3.2290291786193848,0.4576132893562317
0.6473510265350342,1.0351011753082275,-0.38775014877319336,0.47894689440727234,0.5,3.1486425399780273,0.5873719453811646
0.8281912803649902,0.5618683099746704,0.2663229703903198,0.40403538942337036,0.4464285714285714,3.1561667919158936,0.5297492742538452
0.9025479555130005,0.5873221158981323,0.31522583961486816,0.5334948897361755,0.4107142857142857,3.0030317306518555,0.5992295742034912
0.6688169240951538,0.9680842161178589,-0.2992672920227051,0.4769435226917267,0.5535714285714286,3.480205535888672,0.5508081912994385
0.7781268358230591,0.7581102252006531,0.020016610622406006,0.6071529388427734,0.4464285714285714,3.362985849380493,0.6867294311523438
0.7553634643554688,0.6474343538284302,0.10792911052703857,0.325737327337265,0.5535714285714286,2.978909969329834,0.4095250964164734
0.44717201590538025,0.8423603773117065,-0.3951883614063263,0.5662834048271179,0.4464285714285714,3.2218523025512695,0.6544645428657532
0.7584165930747986,0.6780258417129517,0.08039075136184692,0.4413967728614807,0.5535714285714286,3.2146828174591064,0.5297496318817139
0.7077637910842896,0.7689957618713379,-0.06123197078704834,0.49915340542793274,0.4821428571428571,3.3838751316070557,0.561366856098175
0.7205151319503784,0.7609084844589233,-0.04039335250854492,0.48608559370040894,0.5,3.0458967685699463,0.5822890996932983
0.7600483894348145,0.48497891426086426,0.2750694751739502,0.26651179790496826,0.4821428571428571,2.80981707572937,0.3920186161994934
0.6845686435699463,0.9068931937217712,-0.22232455015182495,0.47768840193748474,0.625,3.0516200065612793,0.5845439434051514
0.6257938742637634,0.8212342262268066,-0.1954403519630432,0.38921162486076355,0.4464285714285714,2.6889076232910156,0.48569267988204956
0.5057467222213745,0.9560821056365967,-0.45033538341522217,0.7590221166610718,0.6607142857142857,3.159471035003662,0.8246665000915527
0.5959271192550659,0.929918646812439,-0.33399152755737305,0.6446053981781006,0.4464285714285714,2.957805871963501,0.7188487648963928
0.5490445494651794,1.0037177801132202,-0.45467323064804077,0.5264602899551392,0.5535714285714286,3.1406006813049316,0.5783252716064453
0.7288967370986938,0.8481026887893677,-0.11920595169067383,0.42424312233924866,0.4464285714285714,3.0447916984558105,0.5437026023864746
0.7607665061950684,0.7061144113540649,0.05465209484100342,0.4954095780849457,0.5357142857142857,2.7296903133392334,0.5524046421051025
0.7828538417816162,0.787063479423523,-0.004209637641906738,0.4034430980682373,0.5535714285714286,3.2452871799468994,0.5050886273384094
0.5334627032279968,0.754035472869873,-0.22057276964187622,0.41516369581222534,0.4642857142857143,3.0541627407073975,0.5629427433013916
0.7644627094268799,0.8148946166038513,-0.050431907176971436,0.527991533279419,0.5,3.10871958732605,0.5970632433891296
0.8399105072021484,0.7293610572814941,0.1105494499206543,0.46019405126571655,0.5357142857142857,3.169501781463623,0.5490443110466003
0.8190155625343323,0.7954033613204956,0.02361220121383667,0.40475985407829285,0.4464285714285714,2.666982412338257,0.5412558317184448
0.6117004156112671,0.8612161874771118,-0.24951577186584473,0.44334930181503296,0.4642857142857143,3.2391514778137207,0.5365520715713501
0.6556271910667419,0.8145018815994263,-0.15887469053268433,0.5586231350898743,0.6428571428571428,2.957383632659912,0.6373543739318848
0.5851010680198669,0.8735724687576294,-0.28847140073776245,0.47213292121887207,0.4285714285714286,3.044328212738037,0.5771738290786743
0.5712792873382568,0.983659029006958,-0.41237974166870117,0.5481818318367004,0.4285714285714286,2.8151257038116455,0.6311905980110168
0.5845760107040405,0.6403541564941406,-0.0557781457901001,0.41362372040748596,0.4107142857142857,2.8689475059509277,0.4724268913269043
0.8595917224884033,0.6166461706161499,0.24294555187225342,0.36251378059387207,0.3928571428571429,3.0374391078948975,0.46604135632514954
0.8410449028015137,0.793953001499176,0.047091901302337646,0.45097678899765015,0.625,3.0911757946014404,0.5346181392669678
0.657683253288269,0.9757753014564514,-0.3180920481681824,0.5943759083747864,0.5,3.012463092803955,0.6612228155136108
0.47851043939590454,0.9916770458221436,-0.513166606426239,0.4692475199699402,0.4464285714285714,3.4383275508880615,0.5668139457702637
0.7487001419067383,0.7247079610824585,0.023992180824279785,0.669427752494812,0.4642857142857143,3.0850989818573,0.744340717792511
0.7368755340576172,0.7985789775848389,-0.06170344352722168,0.3958725035190582,0.4642857142857143,2.303647518157959,0.5034291744232178
0.887076735496521,0.6165775656700134,0.27049916982650757,0.41071760654449463,0.5357142857142857,2.6462929248809814,0.5332657098770142
0.7029438614845276,0.7700793743133545,-0.0671355128288269,0.40214303135871887,0.4821428571428571,3.070242166519165,0.49796509742736816
0.8353034257888794,0.7418569326400757,0.09344649314880371,0.5879271030426025,0.4464285714285714,2.676560878753662,0.6803475618362427
1.1191364526748657,0.5513291358947754,0.5678073167800903,0.4444429278373718,0.5178571428571428,3.3293566703796387,0.5677326321601868
0.8336087465286255,0.7295997142791748,0.10400903224945068,0.45161306858062744,0.5357142857142857,3.2291336059570312,0.5590918660163879
0.6247466206550598,1.0483253002166748,-0.423578679561615,0.523639440536499,0.5,3.0440025329589844,0.6007577180862427
0.5613102912902832,0.8100001811981201,-0.24868988990783691,0.581880509853363,0.4642857142857143,3.0389490127563477,0.6887576580047607
0.5838916301727295,1.0787888765335083,-0.4948972463607788,0.5614675879478455,0.5714285714285714,3.4698355197906494,0.6070270538330078
0.8850381970405579,0.5285948514938354,0.3564433455467224,0.459894061088562,0.5892857142857143,3.019515037536621,0.530176043510437
0.7090132832527161,0.8902167081832886,-0.1812034249305725,0.49993813037872314,0.5892857142857143,3.3899991512298584,0.631163477897644
0.9140298366546631,0.6114559173583984,0.30257391929626465,0.5387166738510132,0.5178571428571428,2.7930305004119873,0.6494038105010986
0.7916838526725769,0.714918851852417,0.07676500082015991,0.4554886221885681,0.4107142857142857,3.3276422023773193,0.5586578845977783
0.7794795632362366,0.7981337308883667,-0.018654167652130127,0.44393983483314514,0.5,3.064167022705078,0.5166469812393188
0.6820905208587646,0.8000223636627197,-0.11793184280395508,0.4687385857105255,0.4821428571428571,3.10849928855896,0.5673152804374695
0.6915719509124756,0.8617101907730103,-0.17013823986053467,0.5144290924072266,0.5357142857142857,3.3434908390045166,0.6102189421653748
0.783348023891449,0.9217822551727295,-0.13843423128128052,0.46470576524734497,0.5,2.794127941131592,0.5836914777755737
0.7202515602111816,0.8137872219085693,-0.0935356616973877,0.3940412402153015,0.4642857142857143,2.8510935306549072,0.5013982057571411
0.7480607628822327,0.8656288385391235,-0.11756807565689087,0.3717065453529358,0.5535714285714286,3.1464438438415527,0.467978298664093
0.7373305559158325,0.6850199103355408,0.05231064558029175,0.5349212288856506,0.3928571428571429,2.6280102729797363,0.6707478761672974
0.6700056791305542,0.9515949487686157,-0.2815892696380615,0.4471157491207123,0.4464285714285714,2.879992723464966,0.5344976186752319
0.8423382043838501,0.8396174907684326,0.0027207136154174805,0.49860674142837524,0.4642857142857143,3.0667786598205566,0.6011576652526855
0.7279672622680664,0.7879947423934937,-0.060027480125427246,0.4542674720287323,0.5,3.357640504837036,0.5151818990707397
0.49380767345428467,0.6372840404510498,-0.14347636699676514,0.3503241539001465,0.4821428571428571,3.3944449424743652,0.45615828037261963
0.6168291568756104,1.0616977214813232,-0.4448685646057129,0.5450531840324402,0.4285714285714286,3.265462636947632,0.6149871349334717
0.6722266674041748,0.7204725742340088,-0.048245906829833984,0.38511383533477783,0.5892857142857143,3.108900547027588,0.5111451148986816
0.8624587059020996,0.6189019083976746,0.24355679750442505,0.49133944511413574,0.4642857142857143,3.018305778503418,0.61885666847229
0.5609421730041504,0.9052048325538635,-0.34426265954971313,0.4959997236728668,0.4642857142857143,3.3680925369262695,0.58335280418396
1.1012693643569946,0.5800467729568481,0.5212225914001465,0.5023401379585266,0.4642857142857143,3.0602035522460938,0.6025872230529785
0.7017054557800293,0.9489243030548096,-0.24721884727478027,0.5201566219329834,0.5357142857142857,3.074280023574829,0.640211284160614
0.8012669682502747,0.6281772255897522,0.17308974266052246,0.5990206003189087,0.5535714285714286,2.9493212699890137,0.6957465410232544
0.480518102645874,1.0076935291290283,-0.5271754264831543,0.5223096609115601,0.5535714285714286,3.2250187397003174,0.6372844576835632
0.8163700103759766,0.5799142122268677,0.2364557981491089,0.27883800864219666,0.4107142857142857,2.779301404953003,0.35660189390182495
0.46192270517349243,0.8080427646636963,-0.34612005949020386,0.43274402618408203,0.7321428571428572,2.936037302017212,0.5250359773635864
0.9985764622688293,0.6975218653678894,0.30105459690093994,0.6120377779006958,0.3928571428571429,3.3305490016937256,0.6774461269378662
0.8849879503250122,0.6350549459457397,0.24993300437927246,0.4103492200374603,0.5,3.2336065769195557,0.5019454956054688
0.7893970012664795,0.7608345150947571,0.028562486171722412,0.4709230661392212,0.4642857142857143,2.801222085952759,0.5712858438491821
0.6440436244010925,0.7226542830467224,-0.07861065864562988,0.3907780945301056,0.5357142857142857,3.0985639095306396,0.4736614525318146
0.6058535575866699,0.6489381790161133,-0.04308462142944336,0.3863382339477539,0.4821428571428571,2.447768449783325,0.5352669954299927
1.027651071548462,0.524112343788147,0.5035387277603149,0.44113022089004517,0.5535714285714286,3.358376979827881,0.5729726552963257
0.7285271883010864,0.8000255227088928,-0.0714983344078064,0.42635655403137207,0.4107142857142857,3.1744768619537354,0.5452573299407959
0.610104501247406,0.8839331865310669,-0.2738286852836609,0.48930901288986206,0.4642857142857143,3.1566240787506104,0.5651832818984985
0.6095458269119263,0.839777410030365,-0.23023158311843872,0.5439529418945312,0.5535714285714286,3.434826612472534,0.6667430400848389
0.8249837756156921,0.6115694642066956,0.21341431140899658,0.6156585216522217,0.4821428571428571,2.6905019283294678,0.7285633087158203
0.5038195848464966,1.0975537300109863,-0.5937341451644897,0.6324427127838135,0.5357142857142857,2.920880079269409,0.7224485874176025
0.8908808827400208,0.527702271938324,0.3631786108016968,0.4471778869628906,0.5,2.8619046211242676,0.5333046913146973
0.703239381313324,0.885951042175293,-0.182711660861969,0.6239028573036194,0.5178571428571428,3.3988349437713623,0.6770685911178589
0.6658673286437988,0.8954033851623535,-0.2295360565185547,0.4931248426437378,0.4285714285714286,2.9440157413482666,0.5962697863578796
0.795163631439209,0.6714280247688293,0.12373560667037964,0.43821030855178833,0.3928571428571429,3.481393575668335,0.5053942203521729
0.8433253765106201,0.7583099603652954,0.08501541614532471,0.5328885316848755,0.5535714285714286,2.9664058685302734,0.6251261234283447
0.5526314973831177,0.8998971581459045,-0.34726566076278687,0.5431616902351379,0.5535714285714286,2.866828203201294,0.6379476189613342
0.5485131144523621,0.8094671964645386,-0.2609540820121765,0.5821751356124878,0.5,3.386342763900757,0.673788845539093
0.6698328256607056,0.8170647621154785,-0.14723193645477295,0.47029903531074524,0.5178571428571428,3.2251739501953125,0.5381313562393188
0.7447879314422607,0.8403997421264648,-0.0956118106842041,0.4627531170845032,0.4642857142857143,2.867013454437256,0.5319756269454956
0.5398103594779968,0.9490038156509399,-0.4091934561729431,0.5240103006362915,0.5714285714285714,2.89613676071167,0.632392406463623
0.9399783611297607,0.6557701826095581,0.28420817852020264,0.6157439947128296,0.5,2.9755945205688477,0.7131744623184204
0.7592328786849976,0.656511664390564,0.1027212142944336,0.43330496549606323,0.4642857142857143,2.4944100379943848,0.5873827934265137
0.747292697429657,0.586972713470459,0.160319983959198,0.4975333511829376,0.5535714285714286,2.3507933616638184,0.5544847249984741
0.5609983801841736,0.8085765838623047,-0.2475782036781311,0.527488648891449,0.4285714285714286,3.0029377937316895,0.6045829057693481
0.754081130027771,0.92495197057724,-0.170870840549469,0.6111584305763245,0.6428571428571428,3.2437565326690674,0.7037725448608398
0.859985888004303,0.7886561155319214,0.07132977247238159,0.4584294259548187,0.4642857142857143,2.9985222816467285,0.5668206810951233
0.5742286443710327,1.0741952657699585,-0.4999666213989258,0.6281736493110657,0.5,3.04543399810791,0.7294737100601196
0.7223473787307739,0.9003669619560242,-0.17801958322525024,0.4961574375629425,0.4464285714285714,2.8788628578186035,0.585493803024292
0.7450072765350342,0.8496489524841309,-0.10464167594909668,0.6294386982917786,0.5714285714285714,2.673694372177124,0.7052334547042847
0.7843008041381836,0.7452333569526672,0.03906744718551636,0.4675102233886719,0.4642857142857143,,0.5742393136024475
0.8743171691894531,0.7207654714584351,0.15355169773101807,0.3924686014652252,0.4642857142857143,,0.5239816904067993
1.016789436340332,0.5257078409194946,0.4910815954208374,0.48526570200920105,0.3035714285714286,,0.5952835083007812
0.7253626585006714,0.6981892585754395,0.027173399925231934,0.3576540946960449,0.4464285714285714,,0.44549471139907837
0.9572397470474243,0.7265762090682983,0.23066353797912598,0.6142783761024475,0.5178571428571428,,0.6950969696044922
0.715995192527771,0.9482476711273193,-0.23225247859954834,0.6994012594223022,0.5357142857142857,,0.7716037631034851
0.6399813294410706,0.8468781113624573,-0.20689678192138672,0.47681212425231934,0.5535714285714286,,0.5421004295349121
0.7214572429656982,0.8891021013259888,-0.16764485836029053,0.5246565937995911,0.6785714285714286,,0.6191958785057068
0.5591728687286377,0.9521776437759399,-0.39300477504730225,0.5226978063583374,0.5357142857142857,,0.6038902997970581
0.8710865378379822,0.7239749431610107,0.14711159467697144,0.4085753858089447,0.4464285714285714,,0.5037627816200256


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/8_agent_zero_shot_larger_env_from_5_policy/attn_ent/GNNExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
1.573839783668518,0.6207504868507385,0.9530892968177795,0.6499121189117432,0.4285714285714286,1.6155357360839844,0.8165538311004639
1.56956148147583,0.5336522459983826,1.0359092354774475,0.5955027937889099,0.3928571428571429,1.598178505897522,0.748848557472229
1.4457452297210693,0.4851127564907074,0.9606324732303619,0.5613623857498169,0.4107142857142857,1.4009443521499634,0.6727275848388672
1.482075572013855,0.5022467374801636,0.9798288345336914,0.5590543746948242,0.4464285714285714,1.2648909091949463,0.7104787826538086
1.4254931211471558,0.7250254154205322,0.7004677057266235,0.613450288772583,0.4821428571428571,1.4384866952896118,0.7668614983558655
1.4211996793746948,0.7081658840179443,0.7130337953567505,0.6151626110076904,0.4285714285714286,1.8345131874084473,0.7783180475234985
1.3919686079025269,0.743126392364502,0.6488422155380249,0.6027721166610718,0.4821428571428571,1.178985357284546,0.756758987903595
1.3352510929107666,0.7110902070999146,0.624160885810852,0.6283852458000183,0.5357142857142857,1.6126539707183838,0.7698292136192322
1.368495225906372,0.6598633527755737,0.7086318731307983,0.5668267011642456,0.5178571428571428,1.5662732124328613,0.7364740371704102
1.376563310623169,0.6583449244499207,0.7182183861732483,0.6035500168800354,0.5178571428571428,1.807063102722168,0.7587786912918091
1.3587371110916138,0.5879834294319153,0.7707536816596985,0.552984356880188,0.5178571428571428,1.7539587020874023,0.7058936357498169
1.217271089553833,0.611244261264801,0.606026828289032,0.5597711801528931,0.625,1.9206622838974,0.7100268602371216
1.2197258472442627,0.5016738176345825,0.7180520296096802,0.47637075185775757,0.5357142857142857,1.8020498752593994,0.6454998254776001
1.205944538116455,0.4752205014228821,0.730724036693573,0.4712652564048767,0.5357142857142857,1.401935338973999,0.6376293897628784
1.2026524543762207,0.4160231947898865,0.7866292595863342,0.4205026626586914,0.5535714285714286,1.8685308694839478,0.6094088554382324
1.1577889919281006,0.4621202349662781,0.6956687569618225,0.4428049921989441,0.5357142857142857,2.047147274017334,0.6200713515281677
1.1068898439407349,0.4590025544166565,0.6478872895240784,0.4286007881164551,0.5,1.8491665124893188,0.5902083516120911
1.0850796699523926,0.4033236503601074,0.6817560195922852,0.3822479248046875,0.5892857142857143,2.166471242904663,0.5396644473075867
1.1051504611968994,0.40586113929748535,0.6992893218994141,0.3761734366416931,0.5357142857142857,1.9169098138809204,0.5167515277862549
1.061758279800415,0.4093000888824463,0.6524581909179688,0.37937408685684204,0.5714285714285714,1.2979761362075806,0.5294259786605835
1.0196397304534912,0.4372461438179016,0.5823935866355896,0.3964075446128845,0.5535714285714286,1.8825068473815918,0.5283432006835938
0.9645521640777588,0.42642831802368164,0.5381238460540771,0.4127391278743744,0.6071428571428572,2.091496229171753,0.5562657713890076
0.9932688474655151,0.4084951877593994,0.5847736597061157,0.40909507870674133,0.4821428571428571,2.4347376823425293,0.5574406385421753
1.0068353414535522,0.4851195216178894,0.5217158198356628,0.44464725255966187,0.5714285714285714,2.3202672004699707,0.5669937133789062
1.0113475322723389,0.40455740690231323,0.6067901253700256,0.45434850454330444,0.4821428571428571,1.933825969696045,0.6101083159446716
1.0370581150054932,0.41090017557144165,0.6261579394340515,0.45095136761665344,0.5178571428571428,2.0907185077667236,0.5861058235168457
1.0443772077560425,0.42976224422454834,0.6146149635314941,0.4782049357891083,0.625,2.240017890930176,0.6028770208358765
1.060974359512329,0.42188212275505066,0.6390922367572784,0.461342453956604,0.5535714285714286,2.245622396469116,0.6009368896484375
1.0632579326629639,0.3843550980091095,0.6789028346538544,0.4344565272331238,0.625,2.2735249996185303,0.5761313438415527
1.0242338180541992,0.3906850814819336,0.6335487365722656,0.4375457763671875,0.625,2.0110747814178467,0.573468029499054
1.104813575744629,0.38514578342437744,0.7196677923202515,0.43363597989082336,0.5535714285714286,2.002875804901123,0.5771539807319641
1.0709538459777832,0.4351906180381775,0.6357632279396057,0.4872007668018341,0.5357142857142857,1.8809386491775513,0.6202396154403687
1.0475776195526123,0.37646105885505676,0.6711165606975555,0.4371799826622009,0.5892857142857143,2.320728063583374,0.5563827157020569
1.0206470489501953,0.41152721643447876,0.6091198325157166,0.463519811630249,0.5535714285714286,2.095499277114868,0.5870804190635681
1.0772539377212524,0.3841792345046997,0.6930747032165527,0.46584808826446533,0.5357142857142857,2.3489830493927,0.5970481634140015
0.9844444990158081,0.3714030086994171,0.613041490316391,0.4340595006942749,0.625,2.5460543632507324,0.547363817691803
1.027939796447754,0.36379846930503845,0.6641413271427155,0.4386596977710724,0.5535714285714286,2.2930068969726562,0.5670327544212341
1.0443698167800903,0.4106324315071106,0.6337373852729797,0.4440067410469055,0.5892857142857143,2.0537593364715576,0.5800498723983765
0.9687288403511047,0.3913165330886841,0.5774123072624207,0.4186677634716034,0.6607142857142857,1.6064825057983398,0.5497123599052429
1.0228077173233032,0.36330580711364746,0.6595019102096558,0.41646498441696167,0.625,2.2931878566741943,0.5670261383056641
0.875694751739502,0.39262089133262634,0.4830738604068756,0.39399248361587524,0.5714285714285714,2.291977882385254,0.5331670045852661
1.0250060558319092,0.3824373185634613,0.6425687372684479,0.35248422622680664,0.6607142857142857,2.5281453132629395,0.4829757809638977
0.9369380474090576,0.3834843039512634,0.5534537434577942,0.37393009662628174,0.6071428571428572,2.548820734024048,0.5110493302345276
0.9411129951477051,0.40148335695266724,0.5396296381950378,0.34513163566589355,0.6071428571428572,2.396242141723633,0.48857641220092773
0.9200495481491089,0.41845765709877014,0.5015918910503387,0.3667793571949005,0.625,2.4487266540527344,0.4778728783130646
0.9195131659507751,0.41786277294158936,0.5016503930091858,0.3688892126083374,0.6964285714285714,2.5585081577301025,0.49585360288619995
0.9848930239677429,0.4113827645778656,0.5735102593898773,0.3240373134613037,0.5178571428571428,2.3457069396972656,0.4571969509124756
0.9671925902366638,0.4587053060531616,0.5084872841835022,0.3158656060695648,0.6071428571428572,1.872678279876709,0.4477843642234802
0.8990530967712402,0.4540172517299652,0.445035845041275,0.3104865550994873,0.6071428571428572,2.671999931335449,0.43790093064308167
0.8973923325538635,0.4547703266143799,0.44262200593948364,0.31463736295700073,0.5714285714285714,2.9440929889678955,0.4212122857570648
0.9288209676742554,0.42431414127349854,0.5045068264007568,0.2720169425010681,0.5357142857142857,2.6185877323150635,0.38402852416038513
0.7645450234413147,0.4915623366832733,0.2729826867580414,0.35700708627700806,0.6428571428571428,2.9631543159484863,0.4694446325302124
0.9165582060813904,0.4667723774909973,0.44978582859039307,0.29778140783309937,0.4285714285714286,2.487622022628784,0.4208998382091522
0.8869730830192566,0.47526341676712036,0.41170966625213623,0.3173547387123108,0.5357142857142857,2.3144733905792236,0.4432563781738281
0.8636950254440308,0.4525716304779053,0.4111233949661255,0.3186061978340149,0.6071428571428572,1.7900443077087402,0.4233550429344177
0.883039116859436,0.42831382155418396,0.4547252953052521,0.28853583335876465,0.6071428571428572,2.065354824066162,0.40913259983062744
0.9348779320716858,0.4624793529510498,0.472398579120636,0.32966819405555725,0.5,2.245166778564453,0.4545125961303711
0.9124040007591248,0.45810985565185547,0.4542941451072693,0.3113934099674225,0.6071428571428572,2.170228958129883,0.450512170791626
0.9891692399978638,0.48472851514816284,0.5044407248497009,0.31060701608657837,0.5714285714285714,2.566054344177246,0.4587082266807556
0.9975873827934265,0.4944416284561157,0.5031457543373108,0.33605825901031494,0.5357142857142857,2.493159770965576,0.4636802077293396
1.0111199617385864,0.4601024091243744,0.551017552614212,0.30424588918685913,0.6071428571428572,2.736778974533081,0.42908191680908203
0.8683729767799377,0.5451964139938354,0.3231765627861023,0.3828149735927582,0.625,2.273495674133301,0.5071624517440796
0.8926647901535034,0.49589598178863525,0.39676880836486816,0.3401997685432434,0.625,2.1823294162750244,0.45690208673477173
0.9340367317199707,0.5088138580322266,0.42522287368774414,0.3450857400894165,0.5714285714285714,2.3123841285705566,0.4781077802181244
0.913425087928772,0.5069295167922974,0.4064955711364746,0.3526484966278076,0.625,2.4759602546691895,0.48551714420318604
0.9507699608802795,0.4855494797229767,0.46522048115730286,0.32658469676971436,0.625,2.650602102279663,0.4393802285194397
0.966509222984314,0.5091108083724976,0.4573984146118164,0.37553098797798157,0.5,2.33724308013916,0.48566052317619324
0.9417270421981812,0.5319292545318604,0.4097977876663208,0.36953863501548767,0.5714285714285714,2.404994249343872,0.48504042625427246
0.9917993545532227,0.47476643323898315,0.5170329213142395,0.3056199550628662,0.5714285714285714,2.4296200275421143,0.4376524090766907
0.9764118194580078,0.4540356993675232,0.5223761200904846,0.32809773087501526,0.5357142857142857,2.652285575866699,0.4433908462524414
1.0049090385437012,0.4922023415565491,0.5127066969871521,0.34774067997932434,0.5357142857142857,2.2705864906311035,0.49316859245300293
1.0148601531982422,0.5060110092163086,0.5088491439819336,0.35081765055656433,0.6428571428571428,2.1346049308776855,0.5057623386383057
1.0677027702331543,0.49819299578666687,0.5695097744464874,0.3465421497821808,0.5357142857142857,2.4740936756134033,0.5013788938522339
0.9741208553314209,0.495499849319458,0.4786210060119629,0.3475409746170044,0.5535714285714286,2.398561477661133,0.5021621584892273
1.0964689254760742,0.4731673002243042,0.62330162525177,0.2985230088233948,0.5,2.295747756958008,0.4590286612510681
1.0454494953155518,0.46596378087997437,0.5794857144355774,0.3150826692581177,0.5178571428571428,2.1529228687286377,0.46414703130722046
0.9957330822944641,0.4208628535270691,0.574870228767395,0.3307833671569824,0.5178571428571428,2.842080593109131,0.44069790840148926
1.1473946571350098,0.46288615465164185,0.6845085024833679,0.3327382206916809,0.5714285714285714,2.1142420768737793,0.4748181700706482
1.0943636894226074,0.46397730708122253,0.6303863823413849,0.3116080164909363,0.4642857142857143,2.7766449451446533,0.47185277938842773
0.985425591468811,0.47284558415412903,0.512580007314682,0.3008406162261963,0.5178571428571428,2.3665175437927246,0.47003865242004395
1.0269432067871094,0.46198132634162903,0.5649618804454803,0.30481839179992676,0.5714285714285714,2.210254192352295,0.47670355439186096
0.9808844327926636,0.4460148215293884,0.5348696112632751,0.33847755193710327,0.5892857142857143,1.988427996635437,0.4956759214401245
1.054551362991333,0.4828742742538452,0.5716770887374878,0.3704047203063965,0.5535714285714286,2.743964672088623,0.559751570224762
0.9977465867996216,0.4748096764087677,0.5229369103908539,0.38495224714279175,0.5357142857142857,2.6576249599456787,0.5536760687828064
1.0761997699737549,0.4486837089061737,0.6275160610675812,0.3065836429595947,0.5178571428571428,2.1546130180358887,0.49860402941703796
1.06269109249115,0.48088914155960083,0.5818019509315491,0.39705729484558105,0.5178571428571428,2.2700159549713135,0.5790088176727295
1.0233757495880127,0.4694064259529114,0.5539693236351013,0.34867507219314575,0.5714285714285714,2.054999828338623,0.5394445657730103
1.0588468313217163,0.49702394008636475,0.5618228912353516,0.3824201822280884,0.5714285714285714,2.0078346729278564,0.5922001600265503
1.0882070064544678,0.4833993911743164,0.6048076152801514,0.4015321433544159,0.5178571428571428,1.6682169437408447,0.6062333583831787
1.005033254623413,0.4224574565887451,0.582575798034668,0.31662100553512573,0.5892857142857143,2.287395715713501,0.5151667594909668
1.061789870262146,0.4548007547855377,0.6069891154766083,0.3815010190010071,0.4107142857142857,2.1079952716827393,0.5733590126037598
1.0538338422775269,0.47016435861587524,0.5836694836616516,0.4005908966064453,0.5178571428571428,2.266237497329712,0.5804710388183594
1.0200655460357666,0.5078280568122864,0.5122374892234802,0.38783568143844604,0.5535714285714286,1.9936182498931885,0.5797417759895325
1.1593645811080933,0.44239673018455505,0.7169678509235382,0.3332372307777405,0.4107142857142857,2.426488161087036,0.5226843357086182
1.0845943689346313,0.4304536283016205,0.6541407406330109,0.335466593503952,0.4642857142857143,2.4311165809631348,0.5150851011276245
1.1318349838256836,0.4322108030319214,0.6996241807937622,0.3383508324623108,0.5,2.085016965866089,0.5249015092849731
1.1673933267593384,0.47899168729782104,0.6884016394615173,0.3507314622402191,0.4464285714285714,2.313622236251831,0.5198012590408325
1.131822109222412,0.4684298634529114,0.6633922457695007,0.35245561599731445,0.4642857142857143,2.099092483520508,0.5140490531921387
1.1143981218338013,0.48977336287498474,0.6246247589588165,0.3655078411102295,0.4642857142857143,2.0762741565704346,0.5219869017601013
1.1432878971099854,0.4680996537208557,0.6751882433891296,0.34329575300216675,0.5,1.8081496953964233,0.5063683986663818
1.1574287414550781,0.46596062183380127,0.6914681196212769,0.3293171525001526,0.5357142857142857,1.8115824460983276,0.49130311608314514
1.1480070352554321,0.42949408292770386,0.7185129523277283,0.3072509169578552,0.5,2.2596323490142822,0.4544130563735962
1.1912248134613037,0.4786924123764038,0.7125324010848999,0.34338515996932983,0.5,1.9335641860961914,0.49518710374832153
1.116491675376892,0.45481622219085693,0.6616754531860352,0.35260167717933655,0.5357142857142857,2.084254026412964,0.5048149228096008
1.2049113512039185,0.4202291667461395,0.7846821844577789,0.2903447151184082,0.4464285714285714,1.9804102182388306,0.4173959493637085
1.1567130088806152,0.4826398491859436,0.6740731596946716,0.338472455739975,0.4821428571428571,2.4705264568328857,0.4559091031551361
1.1713212728500366,0.42627376317977905,0.7450475096702576,0.30790096521377563,0.5357142857142857,2.3332266807556152,0.42548245191574097
1.1372523307800293,0.47206759452819824,0.665184736251831,0.3330884873867035,0.5178571428571428,2.4975268840789795,0.4643735885620117
1.1400654315948486,0.4535250663757324,0.6865403652191162,0.29727470874786377,0.4642857142857143,2.261416435241699,0.4145013093948364
1.0714713335037231,0.44008296728134155,0.6313883662223816,0.2911820709705353,0.5,2.0785343647003174,0.4147159457206726
1.0368738174438477,0.45487791299819946,0.5819959044456482,0.3321782946586609,0.4821428571428571,2.100346565246582,0.4504970908164978
1.181355595588684,0.458939790725708,0.7224158048629761,0.341963529586792,0.4107142857142857,2.198153018951416,0.47304975986480713
1.1571351289749146,0.4600449204444885,0.697090208530426,0.322778582572937,0.4821428571428571,2.465045213699341,0.4569935202598572
1.1290453672409058,0.507379412651062,0.6216659545898438,0.36036986112594604,0.5,2.4425432682037354,0.4842836558818817
1.198670506477356,0.4761192202568054,0.7225512862205505,0.34068697690963745,0.5,2.2439515590667725,0.47264397144317627
1.1749118566513062,0.47462862730026245,0.7002832293510437,0.31622567772865295,0.4464285714285714,2.3594939708709717,0.45566558837890625
1.162488579750061,0.4758616089820862,0.6866269707679749,0.3239659368991852,0.4821428571428571,2.259448289871216,0.45717474818229675
1.152506947517395,0.4918559491634369,0.6606509983539581,0.3353736996650696,0.4821428571428571,2.3013362884521484,0.46209579706192017
1.1605901718139648,0.4997037947177887,0.6608863770961761,0.3494081497192383,0.5,2.302091121673584,0.4752429723739624
1.1530171632766724,0.4679906666278839,0.6850264966487885,0.3189018964767456,0.4821428571428571,1.9514307975769043,0.4486394226551056
1.1251113414764404,0.47998082637786865,0.6451305150985718,0.3262023329734802,0.5178571428571428,2.071178674697876,0.4518778622150421
1.1069831848144531,0.5006434917449951,0.606339693069458,0.3308867812156677,0.4821428571428571,2.3409671783447266,0.468776673078537
1.145133376121521,0.48950624465942383,0.6556271314620972,0.3403661251068115,0.5,1.7928152084350586,0.47442564368247986
1.1235718727111816,0.5038902163505554,0.6196816563606262,0.35684263706207275,0.5,2.295543909072876,0.49014192819595337
1.1386810541152954,0.48647671937942505,0.6522043347358704,0.3296731412410736,0.5,2.2378697395324707,0.46409741044044495
1.1111913919448853,0.5310275554656982,0.580163836479187,0.3626019060611725,0.4642857142857143,2.145036458969116,0.4998961091041565
1.1013468503952026,0.5140000581741333,0.5873467922210693,0.3475116491317749,0.5357142857142857,1.7071326971054077,0.4851369559764862
1.1521565914154053,0.48663851618766785,0.6655180752277374,0.34304654598236084,0.5,1.8013818264007568,0.47544538974761963
1.2035589218139648,0.4586893916130066,0.7448695302009583,0.30451181530952454,0.5178571428571428,1.9666447639465332,0.4415474534034729
1.2116889953613281,0.4634360373020172,0.7482529580593109,0.31522130966186523,0.5178571428571428,2.5365021228790283,0.45472151041030884
1.109761357307434,0.49682164192199707,0.612939715385437,0.338106244802475,0.4642857142857143,2.5081756114959717,0.46569761633872986
1.1889293193817139,0.4685644805431366,0.7203648388385773,0.3138359487056732,0.4821428571428571,2.20561146736145,0.4556615352630615
1.1494998931884766,0.4745303988456726,0.674969494342804,0.34255197644233704,0.5357142857142857,2.2852632999420166,0.4857235550880432
1.1719777584075928,0.4867820143699646,0.6851957440376282,0.3267263174057007,0.4821428571428571,2.198622703552246,0.4621340036392212
1.2043399810791016,0.4763065576553345,0.7280334234237671,0.3273055851459503,0.4642857142857143,2.316155195236206,0.4669499099254608
1.14103364944458,0.47633790969848633,0.6646957397460938,0.3370290994644165,0.5,2.3405537605285645,0.47179263830184937
1.1535536050796509,0.4717869460582733,0.6817666590213776,0.3335707187652588,0.4464285714285714,2.2459371089935303,0.47046345472335815
1.1399532556533813,0.460116982460022,0.6798362731933594,0.3327149748802185,0.5535714285714286,2.28836727142334,0.468378484249115
1.1551297903060913,0.4667544364929199,0.6883753538131714,0.33696067333221436,0.5178571428571428,2.6484224796295166,0.4757758378982544
1.182157039642334,0.442047655582428,0.740109384059906,0.29589417576789856,0.5178571428571428,2.0425262451171875,0.4333898723125458
1.1714410781860352,0.4238665997982025,0.7475744783878326,0.29867976903915405,0.4821428571428571,2.0990915298461914,0.42954906821250916
1.09708833694458,0.4427383542060852,0.6543499827384949,0.33118510246276855,0.5535714285714286,2.272090435028076,0.4551624059677124
1.056340217590332,0.45827189087867737,0.5980683267116547,0.31696850061416626,0.4821428571428571,2.1438844203948975,0.4329269230365753
1.1518795490264893,0.41407644748687744,0.7378031015396118,0.27866166830062866,0.4642857142857143,2.3497908115386963,0.3905782997608185
1.0271570682525635,0.44714033603668213,0.5800167322158813,0.32047969102859497,0.5714285714285714,2.5243771076202393,0.43203291296958923
1.0707579851150513,0.4524132311344147,0.6183447539806366,0.320867121219635,0.4821428571428571,2.3159265518188477,0.4396165907382965
1.1086113452911377,0.4189620018005371,0.6896493434906006,0.3004988133907318,0.4642857142857143,2.217021942138672,0.41091519594192505
1.1255629062652588,0.41128087043762207,0.7142820358276367,0.2911704480648041,0.5,2.494011878967285,0.4059785008430481
1.1001617908477783,0.41270312666893005,0.6874586641788483,0.28648969531059265,0.4642857142857143,2.2195827960968018,0.3981825113296509
1.0759961605072021,0.43111974000930786,0.6448764204978943,0.30519747734069824,0.5714285714285714,1.9161206483840942,0.418944776058197
1.086102843284607,0.4047066271305084,0.6813962161540985,0.2760482430458069,0.4821428571428571,2.5586154460906982,0.3832411766052246
1.0835838317871094,0.4061993956565857,0.6773844361305237,0.28843173384666443,0.5178571428571428,2.6903443336486816,0.4001849889755249
1.0270978212356567,0.42749035358428955,0.5996074676513672,0.30437999963760376,0.5357142857142857,2.784097909927368,0.4136703610420227
1.0615124702453613,0.4199100136756897,0.6416024565696716,0.30817800760269165,0.5,2.683802366256714,0.42419105768203735
1.0289182662963867,0.4215620458126068,0.6073562204837799,0.3126971125602722,0.5714285714285714,2.57104229927063,0.41705143451690674
1.0117805004119873,0.41872331500053406,0.5930571854114532,0.30540627241134644,0.5892857142857143,2.3531007766723633,0.41560736298561096
1.0298831462860107,0.4194822311401367,0.610400915145874,0.2915833592414856,0.5178571428571428,2.7674429416656494,0.4032841920852661
0.9563403129577637,0.4772471487522125,0.47909316420555115,0.3611033856868744,0.5892857142857143,2.4139742851257324,0.476825088262558
0.9617176651954651,0.4415147006511688,0.5202029645442963,0.31449010968208313,0.5714285714285714,1.8837250471115112,0.4195939004421234
1.0572665929794312,0.3707134425640106,0.6865531504154205,0.2717670202255249,0.5714285714285714,2.1796281337738037,0.38210800290107727
0.9834794998168945,0.43055230379104614,0.5529271960258484,0.30909982323646545,0.5714285714285714,2.792356252670288,0.4179176092147827
1.0026572942733765,0.4096495509147644,0.5930077433586121,0.29866188764572144,0.5,2.2463109493255615,0.411518931388855
0.9542005062103271,0.4326614737510681,0.521539032459259,0.3195916712284088,0.5892857142857143,1.8854798078536987,0.428058922290802
1.0552053451538086,0.3839792013168335,0.6712261438369751,0.27597904205322266,0.5714285714285714,2.12492299079895,0.39136290550231934
1.003745198249817,0.40074750781059265,0.6029976904392242,0.2826167047023773,0.6071428571428572,1.8588731288909912,0.39373403787612915
0.9401224851608276,0.4355659484863281,0.5045565366744995,0.32359230518341064,0.5535714285714286,2.1301395893096924,0.43617549538612366
1.0181465148925781,0.4108199179172516,0.6073265969753265,0.2772601246833801,0.5714285714285714,2.212012529373169,0.3953527808189392
0.9937692880630493,0.44120150804519653,0.5525677800178528,0.3044280707836151,0.5714285714285714,2.314361333847046,0.42421552538871765
1.069001317024231,0.3906552791595459,0.6783460378646851,0.2735177278518677,0.5178571428571428,1.7755544185638428,0.3904380798339844
1.0474656820297241,0.4057033658027649,0.6417623162269592,0.2888028621673584,0.5535714285714286,2.4444265365600586,0.4056188464164734
1.03269624710083,0.41799813508987427,0.6146981120109558,0.2863371670246124,0.5535714285714286,2.6085143089294434,0.4019330143928528
1.0336588621139526,0.425578236579895,0.6080806255340576,0.2976505160331726,0.4464285714285714,2.266192674636841,0.4175439476966858
1.0453999042510986,0.4038386940956116,0.6415612101554871,0.28555476665496826,0.5714285714285714,2.6777045726776123,0.4052004814147949
1.0369153022766113,0.4000251889228821,0.6368901133537292,0.2709387540817261,0.5357142857142857,2.4375345706939697,0.3880206346511841
1.0328786373138428,0.4183979630470276,0.6144806742668152,0.29354605078697205,0.5,2.1147570610046387,0.4109399616718292
1.0755442380905151,0.3770105838775635,0.6985336542129517,0.2674456238746643,0.5892857142857143,2.1643760204315186,0.3900678753852844
1.0232505798339844,0.4057856500148773,0.6174649298191071,0.27665257453918457,0.5178571428571428,2.2276506423950195,0.3918067216873169
0.9827477931976318,0.4141438901424408,0.568603903055191,0.30664968490600586,0.5535714285714286,2.1473207473754883,0.423029363155365
1.0443521738052368,0.39790916442871094,0.6464430093765259,0.26769623160362244,0.5535714285714286,2.6598570346832275,0.38834792375564575
1.0004758834838867,0.4112991690635681,0.5891767144203186,0.2898288369178772,0.4464285714285714,2.4179019927978516,0.41078096628189087
0.9832286238670349,0.4269859194755554,0.5562427043914795,0.31029433012008667,0.4821428571428571,2.3740155696868896,0.42035043239593506
1.01478111743927,0.4038175344467163,0.6109635829925537,0.27884653210639954,0.5357142857142857,2.509857654571533,0.40138232707977295
1.0106689929962158,0.42107531428337097,0.5895936787128448,0.28169575333595276,0.5357142857142857,2.4226620197296143,0.3976672291755676
1.0307161808013916,0.40183305740356445,0.6288831233978271,0.2895287871360779,0.4464285714285714,2.2747087478637695,0.41911864280700684
1.0017189979553223,0.39310330152511597,0.6086156964302063,0.2790374755859375,0.5535714285714286,2.5069520473480225,0.3965829610824585
1.0199511051177979,0.40325790643692017,0.6166931986808777,0.283420205116272,0.5,2.424038887023926,0.4041447043418884
1.0381348133087158,0.3905440866947174,0.6475907266139984,0.266356885433197,0.6071428571428572,2.20708966255188,0.3895953297615051
0.9435663223266602,0.43276992440223694,0.5107963979244232,0.3126044273376465,0.5892857142857143,2.3422765731811523,0.4377703070640564
1.0624759197235107,0.3827061057090759,0.6797698140144348,0.26308736205101013,0.5178571428571428,2.334104537963867,0.3816598355770111
1.044657826423645,0.3909563422203064,0.6537014842033386,0.2751847505569458,0.4821428571428571,2.0117383003234863,0.3991824984550476
1.024916172027588,0.39783674478530884,0.627079427242279,0.2721240222454071,0.5535714285714286,2.5478367805480957,0.3978651762008667
0.9853864312171936,0.4206613004207611,0.5647251307964325,0.2936738133430481,0.5357142857142857,2.0291430950164795,0.41451913118362427
0.9897662401199341,0.41422098875045776,0.5755452513694763,0.28707170486450195,0.5535714285714286,1.9351122379302979,0.4147743880748749
0.9768887758255005,0.4010317623615265,0.575857013463974,0.2741408348083496,0.5535714285714286,1.836976408958435,0.403942734003067
1.0740424394607544,0.3555856943130493,0.7184567451477051,0.2413511574268341,0.5357142857142857,2.151850938796997,0.35656970739364624
1.037972331047058,0.40599218010902405,0.6319801509380341,0.2768467664718628,0.4642857142857143,2.281615972518921,0.3975166082382202
1.0747709274291992,0.37300336360931396,0.7017675638198853,0.2571648061275482,0.5,2.09220027923584,0.3839777708053589
1.0111569166183472,0.38388001918792725,0.6272768974304199,0.27020198106765747,0.5892857142857143,2.334929943084717,0.39358633756637573
0.961358904838562,0.39906448125839233,0.5622944235801697,0.28373467922210693,0.5357142857142857,2.51338267326355,0.4036442041397095
0.9757847785949707,0.4204270541667938,0.5553577244281769,0.28064197301864624,0.5714285714285714,2.248952627182007,0.40730345249176025
1.047165036201477,0.3885882496833801,0.6585767865180969,0.2542135417461395,0.5535714285714286,2.2723639011383057,0.3764623999595642
0.9422588348388672,0.43735232949256897,0.5049065053462982,0.30689775943756104,0.4821428571428571,2.6080386638641357,0.4252132475376129
0.9980714321136475,0.4108142852783203,0.5872571468353271,0.2956644594669342,0.5357142857142857,2.38442325592041,0.4138638973236084
1.0143840312957764,0.389625608921051,0.6247584223747253,0.26351678371429443,0.4642857142857143,2.1685469150543213,0.3886840045452118
0.9988724589347839,0.3939772844314575,0.6048951745033264,0.2723199725151062,0.5357142857142857,2.300105094909668,0.3958160877227783
1.0772160291671753,0.35155946016311646,0.7256565690040588,0.23423640429973602,0.5714285714285714,2.1148111820220947,0.3643403947353363
0.9654386043548584,0.39162397384643555,0.5738146305084229,0.26915231347084045,0.5535714285714286,1.8447790145874023,0.39458999037742615
0.9998570680618286,0.3814402222633362,0.6184168457984924,0.25424808263778687,0.5892857142857143,2.1681246757507324,0.38148587942123413
0.946113109588623,0.41751664876937866,0.5285964608192444,0.29498565196990967,0.5535714285714286,2.1029012203216553,0.4189317226409912
0.9632436037063599,0.4017096757888794,0.5615339279174805,0.27538394927978516,0.5892857142857143,2.0669004917144775,0.4010675549507141
0.9822166562080383,0.40278342366218567,0.5794332325458527,0.28134018182754517,0.4642857142857143,2.389618396759033,0.40368223190307617
1.0033185482025146,0.3975670635700226,0.6057514846324921,0.2729724049568176,0.5892857142857143,2.1996915340423584,0.4003552794456482
1.0059814453125,0.39749252796173096,0.608488917350769,0.26473376154899597,0.5178571428571428,2.408064603805542,0.38810521364212036
0.9929739236831665,0.4101935923099518,0.5827803313732147,0.27682435512542725,0.5714285714285714,2.397955894470215,0.39878061413764954
0.9502988457679749,0.4368102550506592,0.5134885907173157,0.3073468804359436,0.4821428571428571,1.9767146110534668,0.44355589151382446
0.9735233783721924,0.42951712012290955,0.5440062582492828,0.3165414333343506,0.5,2.2702627182006836,0.4551650583744049
0.9930464029312134,0.3849782943725586,0.6080681085586548,0.26441070437431335,0.5178571428571428,1.8331307172775269,0.3881932497024536
0.9651491641998291,0.40139326453208923,0.5637558996677399,0.2797802686691284,0.5357142857142857,2.4392449855804443,0.4042627811431885
0.9624302983283997,0.4296133518218994,0.5328169465065002,0.30294257402420044,0.4821428571428571,2.400728225708008,0.436869740486145
1.01748526096344,0.3853975236415863,0.6320877373218536,0.2679223418235779,0.4821428571428571,2.375746726989746,0.3874112665653229
0.9902535676956177,0.4108216166496277,0.57943195104599,0.2993098795413971,0.5178571428571428,2.1387622356414795,0.41594550013542175
1.0286145210266113,0.3598158657550812,0.6687986552715302,0.2378300428390503,0.5714285714285714,2.2742154598236084,0.35621702671051025
1.0235952138900757,0.38831010460853577,0.6352851092815399,0.2784923315048218,0.4642857142857143,2.3113811016082764,0.40111255645751953
0.9673641324043274,0.44098836183547974,0.5263757705688477,0.3045448064804077,0.5714285714285714,2.2294442653656006,0.4372061491012573
0.9985350370407104,0.3881004750728607,0.6104345619678497,0.26663073897361755,0.5535714285714286,1.8359259366989136,0.3850080072879791
1.0215553045272827,0.38208848237991333,0.6394668221473694,0.2626556158065796,0.5178571428571428,1.9735873937606812,0.3867815434932709
1.0078186988830566,0.3910091817378998,0.6168095171451569,0.2596628665924072,0.5178571428571428,2.4228034019470215,0.388506144285202
0.9904444813728333,0.3981446623802185,0.5922998189926147,0.271372526884079,0.4464285714285714,2.517756462097168,0.4026726484298706
0.9840794801712036,0.39941492676734924,0.5846645534038544,0.26776090264320374,0.5714285714285714,2.3217198848724365,0.3952413499355316
1.0045063495635986,0.38738638162612915,0.6171199679374695,0.2543599307537079,0.5,2.5485169887542725,0.3794490098953247
1.0048484802246094,0.4007337689399719,0.6041147112846375,0.2830581068992615,0.4642857142857143,2.5453860759735107,0.40703415870666504
0.9713232517242432,0.39054393768310547,0.5807793140411377,0.2701581120491028,0.5,2.481159210205078,0.3989235460758209
0.9328523874282837,0.40639635920524597,0.5264560282230377,0.2940724492073059,0.5714285714285714,2.255228281021118,0.4056969881057739
1.022705316543579,0.41614407300949097,0.6065612435340881,0.2894538640975952,0.4642857142857143,2.736767053604126,0.4250538945198059
0.9866781830787659,0.3951863646507263,0.5914918184280396,0.2692573070526123,0.5714285714285714,2.822779893875122,0.39553236961364746
0.9599260091781616,0.3945424556732178,0.5653835535049438,0.2733979821205139,0.5535714285714286,2.392310857772827,0.398881733417511
1.0505975484848022,0.39789462089538574,0.6527029275894165,0.2629607915878296,0.5,2.0046908855438232,0.3932310938835144
0.9876323938369751,0.3863096237182617,0.6013227701187134,0.27492839097976685,0.5357142857142857,2.487041711807251,0.39823997020721436
1.043434739112854,0.3932643234729767,0.6501704156398773,0.2638198733329773,0.5357142857142857,1.9935823678970337,0.3768129348754883
0.9869573712348938,0.4113832712173462,0.5755741000175476,0.2901873290538788,0.5178571428571428,2.0861644744873047,0.41996729373931885
0.9933329820632935,0.3946412205696106,0.5986917614936829,0.27745893597602844,0.5892857142857143,1.8588886260986328,0.3875795900821686
0.9770811200141907,0.4053494334220886,0.571731686592102,0.29380106925964355,0.5178571428571428,2.254871129989624,0.41078710556030273
1.012466311454773,0.41252467036247253,0.5999416410923004,0.2745630443096161,0.4821428571428571,2.553819417953491,0.411337673664093
1.0246410369873047,0.37346509099006653,0.6511759459972382,0.26291215419769287,0.3928571428571429,2.4417500495910645,0.38446295261383057
0.9395488500595093,0.4048089385032654,0.5347399115562439,0.2839881479740143,0.5892857142857143,1.9223148822784424,0.40211594104766846
1.014548897743225,0.3900241255760193,0.6245247721672058,0.2696932852268219,0.5535714285714286,2.1565444469451904,0.3930319547653198
0.9575381278991699,0.40297332406044006,0.5545648038387299,0.2822687327861786,0.5357142857142857,2.222188711166382,0.40132856369018555
0.9534254670143127,0.4026293456554413,0.5507961213588715,0.285611629486084,0.5357142857142857,2.4808382987976074,0.4044831693172455
1.0038056373596191,0.4008217453956604,0.6029838919639587,0.28535112738609314,0.5,2.149872064590454,0.40410301089286804
1.0124073028564453,0.3845757246017456,0.6278315782546997,0.25718826055526733,0.5357142857142857,2.0152881145477295,0.38281428813934326
1.0397636890411377,0.3803352117538452,0.6594284772872925,0.24990060925483704,0.5535714285714286,2.3540244102478027,0.38050222396850586
1.0055458545684814,0.38970476388931274,0.6158410906791687,0.2705295979976654,0.4285714285714286,2.695814609527588,0.40006163716316223
1.0155348777770996,0.39569535851478577,0.6198395192623138,0.2772638499736786,0.5357142857142857,2.362746238708496,0.4084344804286957
1.0148807764053345,0.390907347202301,0.6239734292030334,0.272676557302475,0.5357142857142857,2.660011053085327,0.40151432156562805
0.9831798672676086,0.39929309487342834,0.5838867723941803,0.28007254004478455,0.4821428571428571,2.548408269882202,0.41475510597229004
1.0410637855529785,0.3879949152469635,0.653068870306015,0.278404176235199,0.4642857142857143,2.160490036010742,0.40909117460250854
0.9681054353713989,0.420204222202301,0.5479012131690979,0.3088010549545288,0.5178571428571428,2.1361794471740723,0.42717117071151733
0.9835084676742554,0.40307140350341797,0.5804370641708374,0.2822554409503937,0.5535714285714286,2.253544330596924,0.399070680141449
0.9605127573013306,0.4264041781425476,0.534108579158783,0.29167795181274414,0.4821428571428571,2.4832918643951416,0.4316685199737549
1.0786781311035156,0.36914193630218506,0.7095361948013306,0.26462775468826294,0.5357142857142857,2.2610976696014404,0.38519716262817383
1.0362813472747803,0.3920949697494507,0.6441863775253296,0.28252267837524414,0.5357142857142857,2.718456268310547,0.4226861298084259
0.9758703708648682,0.4249724745750427,0.5508978962898254,0.3061249256134033,0.4821428571428571,2.4008285999298096,0.42521506547927856
0.9722966551780701,0.39834028482437134,0.5739563703536987,0.2980111539363861,0.5535714285714286,1.9688631296157837,0.4301171600818634
0.9842493534088135,0.40640372037887573,0.5778456330299377,0.3099820017814636,0.5178571428571428,2.1465563774108887,0.4293651580810547
0.992357611656189,0.4124007821083069,0.5799568295478821,0.30356091260910034,0.5892857142857143,1.9917014837265015,0.43056225776672363
1.022871971130371,0.37641650438308716,0.6464554667472839,0.2737710177898407,0.5357142857142857,2.289133071899414,0.39959943294525146
1.0007908344268799,0.3922851085662842,0.6085057258605957,0.2878233790397644,0.5714285714285714,1.994927167892456,0.42000246047973633
0.9564216136932373,0.4024876356124878,0.5539339780807495,0.2980157732963562,0.6071428571428572,2.705504894256592,0.42671871185302734
1.0437450408935547,0.3919662833213806,0.6517787575721741,0.2744811773300171,0.4642857142857143,2.8153419494628906,0.39831748604774475
1.0338267087936401,0.38978612422943115,0.644040584564209,0.29497668147087097,0.4464285714285714,2.0210020542144775,0.4176793098449707
1.0517587661743164,0.38288047909736633,0.6688782870769501,0.2827582359313965,0.5,2.428720474243164,0.41333264112472534
1.080399990081787,0.3811644911766052,0.6992354989051819,0.2822192907333374,0.4642857142857143,2.5156633853912354,0.4150002598762512
0.9922463297843933,0.3982488512992859,0.5939974784851074,0.2969543933868408,0.5714285714285714,2.480851173400879,0.42108458280563354
1.0724354982376099,0.36726489663124084,0.705170601606369,0.2669241428375244,0.5,2.229645252227783,0.39807653427124023
0.9931796789169312,0.411044716835022,0.5821349620819092,0.31361567974090576,0.4821428571428571,2.480304002761841,0.4412722587585449
1.061789870262146,0.38855254650115967,0.6732373237609863,0.28276920318603516,0.4821428571428571,2.072262763977051,0.41295233368873596
0.9960471391677856,0.4015602469444275,0.5944868922233582,0.30028802156448364,0.5357142857142857,2.0237579345703125,0.4251478612422943
1.053591012954712,0.4073886573314667,0.6462023556232452,0.3048257827758789,0.5,2.238880157470703,0.4279000461101532
1.0443477630615234,0.40171393752098083,0.6426338255405426,0.311173677444458,0.4821428571428571,2.1187407970428467,0.4403130114078522
0.9884323477745056,0.4114517867565155,0.5769805610179901,0.3025743067264557,0.5178571428571428,2.5106568336486816,0.42661213874816895
1.065038800239563,0.38296622037887573,0.6820725798606873,0.28062301874160767,0.5535714285714286,2.4787817001342773,0.4112570881843567
1.0093677043914795,0.427690714597702,0.5816769897937775,0.3153221607208252,0.5178571428571428,2.465564727783203,0.45611661672592163
0.9992629885673523,0.39995598793029785,0.5993070006370544,0.3020886182785034,0.5535714285714286,2.3605284690856934,0.4334842562675476
0.9822589755058289,0.4257439970970154,0.5565149784088135,0.3180800676345825,0.5892857142857143,2.1644515991210938,0.4536399841308594
0.9944677352905273,0.40344488620758057,0.5910228490829468,0.29811155796051025,0.5714285714285714,1.710576057434082,0.4286820888519287
1.015101671218872,0.3993929922580719,0.6157086789608002,0.28626924753189087,0.5357142857142857,1.7684611082077026,0.41770172119140625
1.0299882888793945,0.41758590936660767,0.6124023795127869,0.30416324734687805,0.5892857142857143,2.042196750640869,0.4466904103755951
1.0484821796417236,0.3563772439956665,0.6921049356460571,0.25031930208206177,0.5357142857142857,2.051037311553955,0.3613709807395935
1.0048058032989502,0.3864521384239197,0.6183536648750305,0.2742534279823303,0.625,2.104419231414795,0.3860459327697754
0.9799695014953613,0.4290170669555664,0.5509524345397949,0.31186655163764954,0.5178571428571428,2.535832405090332,0.43497681617736816
1.0225154161453247,0.3969554007053375,0.6255600154399872,0.28841960430145264,0.4821428571428571,2.0673584938049316,0.4064846336841583
0.9697438478469849,0.4008236825466156,0.5689201653003693,0.28430941700935364,0.5535714285714286,2.3531718254089355,0.41001924872398376
0.9258453845977783,0.4688904285430908,0.4569549560546875,0.35831260681152344,0.5357142857142857,2.5610082149505615,0.47779807448387146
0.9653274416923523,0.39358237385749817,0.5717450678348541,0.2838318347930908,0.4642857142857143,2.717562198638916,0.4208989143371582
0.8985768556594849,0.42821359634399414,0.4703632593154907,0.3166952133178711,0.5357142857142857,2.517293691635132,0.43749281764030457
0.957067608833313,0.39987075328826904,0.557196855545044,0.28383001685142517,0.5892857142857143,2.2483503818511963,0.39590558409690857
1.0210466384887695,0.37268081307411194,0.6483658254146576,0.2651180326938629,0.5535714285714286,1.8550713062286377,0.37089648842811584
0.9353170394897461,0.408743292093277,0.5265737473964691,0.29765206575393677,0.5892857142857143,2.454111099243164,0.403900146484375
0.9290281534194946,0.42891353368759155,0.5001146197319031,0.3077220022678375,0.5357142857142857,2.2157797813415527,0.420031875371933
1.0081394910812378,0.4272748827934265,0.5808646082878113,0.2973756194114685,0.5178571428571428,2.4928057193756104,0.41621267795562744
0.9706125259399414,0.4290635287761688,0.5415489971637726,0.3132098317146301,0.4821428571428571,2.393540859222412,0.424366295337677
1.0242228507995605,0.4063946008682251,0.6178282499313354,0.2916003465652466,0.5535714285714286,2.3433752059936523,0.3993430733680725
1.0190238952636719,0.3877623677253723,0.6312615275382996,0.26889532804489136,0.5714285714285714,2.2581496238708496,0.3814569115638733
0.9768742322921753,0.4343268871307373,0.542547345161438,0.3225342631340027,0.5357142857142857,2.0833442211151123,0.4320317804813385
1.0175559520721436,0.38682660460472107,0.6307293474674225,0.27477478981018066,0.5535714285714286,2.6327784061431885,0.3878125250339508
0.9809683561325073,0.440396249294281,0.5405721068382263,0.3364591598510742,0.5178571428571428,2.4371178150177,0.44772619009017944
1.0114413499832153,0.40543222427368164,0.6060091257095337,0.2971643805503845,0.5535714285714286,2.6173574924468994,0.4129354953765869
1.0365381240844727,0.3865768611431122,0.6499612629413605,0.28404030203819275,0.5535714285714286,2.075754165649414,0.39324355125427246
0.9971794486045837,0.4107770323753357,0.586402416229248,0.2948221266269684,0.5892857142857143,2.3883986473083496,0.4033712148666382
1.0357831716537476,0.40183210372924805,0.6339510679244995,0.282230019569397,0.4821428571428571,2.304079055786133,0.39849311113357544
0.9870240688323975,0.4146266281604767,0.5723974406719208,0.300240695476532,0.625,2.3424806594848633,0.4153575301170349
1.00767183303833,0.385785847902298,0.6218859851360321,0.26509711146354675,0.5357142857142857,2.6697404384613037,0.3727712035179138
0.975689709186554,0.46007686853408813,0.5156128406524658,0.3376826047897339,0.4821428571428571,3.032205104827881,0.4644770622253418
1.029933214187622,0.40277010202407837,0.6271631121635437,0.28316164016723633,0.5535714285714286,2.871976375579834,0.39706483483314514
0.972531259059906,0.4138076901435852,0.5587235689163208,0.304474413394928,0.5714285714285714,2.828169822692871,0.42855104804039
1.0110232830047607,0.3988524079322815,0.6121708750724792,0.2811641991138458,0.5714285714285714,2.5535242557525635,0.384120911359787
0.9442009925842285,0.42436113953590393,0.5198398530483246,0.2984735369682312,0.625,2.1964268684387207,0.40997785329818726
0.9735960960388184,0.427733838558197,0.5458622574806213,0.29802435636520386,0.5357142857142857,2.4309089183807373,0.40786734223365784
1.006752848625183,0.40182891488075256,0.6049239337444305,0.2829093933105469,0.5357142857142857,2.6603355407714844,0.3958113491535187
0.9550117254257202,0.4336269497871399,0.5213847756385803,0.316875696182251,0.5714285714285714,3.0138208866119385,0.43971148133277893
1.0042932033538818,0.4438896179199219,0.56040358543396,0.3255142569541931,0.5,2.3058502674102783,0.4416940212249756
1.0003598928451538,0.419996976852417,0.5803629159927368,0.288749098777771,0.625,2.2812743186950684,0.4104210138320923
0.9789757132530212,0.4265706539154053,0.552405059337616,0.30391520261764526,0.5535714285714286,2.542576789855957,0.4105466306209564
0.9885120391845703,0.40445640683174133,0.584055632352829,0.2838188111782074,0.5535714285714286,2.489563226699829,0.4050448536872864
0.9793339967727661,0.44093137979507446,0.5384026169776917,0.3119129538536072,0.4642857142857143,2.703420639038086,0.44600874185562134
0.9457074403762817,0.43665969371795654,0.5090477466583252,0.3139374554157257,0.5892857142857143,2.4638071060180664,0.4509146809577942
0.944868803024292,0.42568880319595337,0.5191799998283386,0.3022911250591278,0.5178571428571428,2.454890489578247,0.41256338357925415
0.9540237188339233,0.42615216970443726,0.5278715491294861,0.29900091886520386,0.5535714285714286,2.442328929901123,0.4139268398284912
0.9850279092788696,0.41964951157569885,0.5653783977031708,0.3082704544067383,0.5,2.6158173084259033,0.4183969497680664
1.005695104598999,0.438262015581131,0.567433089017868,0.3223572075366974,0.5,2.3308920860290527,0.4418124854564667
0.8974468111991882,0.466078519821167,0.43136829137802124,0.331352561712265,0.625,2.7715704441070557,0.44624602794647217
1.0060043334960938,0.40588319301605225,0.6001211404800415,0.29144325852394104,0.5178571428571428,2.3169288635253906,0.39848601818084717
0.9464099407196045,0.43280184268951416,0.5136080980300903,0.31508368253707886,0.5535714285714286,2.3618664741516113,0.4455368220806122
0.9604701995849609,0.419944167137146,0.5405260324478149,0.30109870433807373,0.5535714285714286,2.341114044189453,0.41674184799194336
0.9786274433135986,0.4070482850074768,0.5715791583061218,0.2771841287612915,0.5892857142857143,2.2057056427001953,0.3864889442920685
0.9634854793548584,0.4129832983016968,0.5505021810531616,0.2919962406158447,0.5535714285714286,2.438825845718384,0.39840805530548096
0.9996498227119446,0.39698517322540283,0.6026646494865417,0.2800615131855011,0.6071428571428572,1.9087437391281128,0.392683207988739
0.9751549959182739,0.40808382630348206,0.5670711696147919,0.28731465339660645,0.6428571428571428,2.3725297451019287,0.40569567680358887
0.975419819355011,0.40079212188720703,0.574627697467804,0.2878129482269287,0.5178571428571428,2.1843063831329346,0.40347033739089966
0.9620776176452637,0.4130744934082031,0.5490031242370605,0.2912532687187195,0.5892857142857143,2.3429315090179443,0.4014177918434143
0.9444359540939331,0.4282471537590027,0.5161888003349304,0.30941954255104065,0.6428571428571428,2.3692150115966797,0.42554783821105957
0.9686490893363953,0.4321414530277252,0.53650763630867,0.32746925950050354,0.5357142857142857,2.3448166847229004,0.4611358642578125
1.012575387954712,0.3852558732032776,0.6273195147514343,0.2739817500114441,0.6428571428571428,2.5414884090423584,0.37587228417396545
0.9601675271987915,0.43454229831695557,0.5256252288818359,0.31279441714286804,0.5178571428571428,2.1986587047576904,0.4329564869403839
0.9975433945655823,0.41452449560165405,0.5830188989639282,0.3099847435951233,0.5892857142857143,2.4165380001068115,0.4302528500556946
0.9813597202301025,0.4307720959186554,0.5505876243114471,0.30873897671699524,0.5357142857142857,2.380702257156372,0.4311321973800659
0.9678324460983276,0.42285528779029846,0.5449771583080292,0.3091549873352051,0.5535714285714286,2.1532938480377197,0.431598961353302
1.0108251571655273,0.409842312335968,0.6009828448295593,0.2920583486557007,0.5357142857142857,2.5457260608673096,0.4115067422389984
1.0154446363449097,0.40253299474716187,0.6129116415977478,0.28331461548805237,0.6071428571428572,2.6509430408477783,0.3891001343727112
0.994731605052948,0.42762550711631775,0.5671060979366302,0.3085673451423645,0.5178571428571428,1.7698348760604858,0.4271223545074463
1.3873473405838013,0.41898664832115173,0.9683606922626495,0.46387234330177307,0.5714285714285714,1.652187705039978,0.6038534641265869
1.4084925651550293,0.5241552591323853,0.884337306022644,0.47610318660736084,0.4464285714285714,1.5057321786880493,0.6006704568862915
1.4148271083831787,0.37458646297454834,1.0402406454086304,0.41096585988998413,0.5714285714285714,1.5779786109924316,0.5308141112327576
1.3383759260177612,0.35654813051223755,0.9818277955055237,0.44880980253219604,0.5,2.0849897861480713,0.588016927242279
1.4174504280090332,0.5028294324874878,0.9146209955215454,0.4600365161895752,0.4821428571428571,1.5814870595932007,0.5791652798652649
1.476588249206543,0.4342057406902313,1.0423825085163116,0.4811954200267792,0.5357142857142857,1.8258296251296997,0.6079497933387756
1.338066816329956,0.5125750303268433,0.8254917860031128,0.4952632486820221,0.5357142857142857,1.534521460533142,0.6350394487380981
1.417173147201538,0.4426175057888031,0.974555641412735,0.49669548869132996,0.5,1.917509913444519,0.6172290444374084
1.444188117980957,0.5486364364624023,0.8955516815185547,0.5553428530693054,0.5178571428571428,1.578626036643982,0.6796636581420898
1.4227895736694336,0.6371921896934509,0.7855973839759827,0.5515443682670593,0.4821428571428571,1.9108644723892212,0.6707172989845276
1.5442782640457153,0.5681183934211731,0.9761598706245422,0.529768705368042,0.4642857142857143,1.7269386053085327,0.6461458206176758
1.4582946300506592,0.6855227947235107,0.7727718353271484,0.6149728298187256,0.4821428571428571,1.999253511428833,0.7299034595489502
1.4233496189117432,0.6493859887123108,0.7739636301994324,0.5253138542175293,0.4821428571428571,1.7574681043624878,0.6616007089614868
1.4249799251556396,0.6595001220703125,0.7654798030853271,0.5873392820358276,0.5714285714285714,1.8580940961837769,0.7309130430221558
1.4428741931915283,0.6051524877548218,0.8377217054367065,0.586105227470398,0.4821428571428571,1.3485983610153198,0.7139942646026611
1.3549734354019165,0.6732975244522095,0.681675910949707,0.6029301881790161,0.5357142857142857,1.839917540550232,0.7554808855056763
1.3943432569503784,0.6312294006347656,0.7631138563156128,0.605858325958252,0.4821428571428571,2.016282796859741,0.7606786489486694
1.2891216278076172,0.6505045890808105,0.6386170387268066,0.6106340289115906,0.4285714285714286,1.4595156908035278,0.7832622528076172
1.2671189308166504,0.6618632078170776,0.6052557229995728,0.6004770398139954,0.5535714285714286,1.8021382093429565,0.7765868902206421
1.228428602218628,0.6009710431098938,0.6274575591087341,0.582626223564148,0.4642857142857143,1.5191994905471802,0.7701085805892944
1.1849981546401978,0.5971074104309082,0.5878907442092896,0.6076129674911499,0.4821428571428571,1.752556324005127,0.7687046527862549
1.1414331197738647,0.6302090287208557,0.511224091053009,0.6083413362503052,0.5,1.9675108194351196,0.7740410566329956
1.0717792510986328,0.587336540222168,0.48444271087646484,0.550971508026123,0.5535714285714286,1.5969775915145874,0.7028448581695557
1.1467127799987793,0.5219746232032776,0.6247381567955017,0.49134600162506104,0.5178571428571428,2.0789384841918945,0.6694231629371643
1.1521613597869873,0.48029568791389465,0.6718656718730927,0.479800820350647,0.5357142857142857,2.328439712524414,0.627392053604126
1.0336495637893677,0.5048061609268188,0.5288434028625488,0.4916365146636963,0.5357142857142857,2.487961769104004,0.6319436430931091
1.1454412937164307,0.505121111869812,0.6403201818466187,0.46089285612106323,0.5178571428571428,2.3349878787994385,0.6110128164291382
1.0330263376235962,0.4007665812969208,0.6322597563266754,0.4016381502151489,0.5178571428571428,2.1797869205474854,0.5571372509002686
1.0821130275726318,0.44517984986305237,0.6369331777095795,0.45287710428237915,0.625,2.273534059524536,0.5891960263252258
1.1292973756790161,0.45287856459617615,0.67641881108284,0.43172967433929443,0.6428571428571428,2.2776503562927246,0.5749751329421997
1.0118770599365234,0.49520713090896606,0.5166699290275574,0.4782369136810303,0.5535714285714286,2.4484150409698486,0.6485240459442139
1.1092970371246338,0.4509814977645874,0.6583155393600464,0.490813672542572,0.5178571428571428,2.337038278579712,0.660688042640686
1.0032216310501099,0.4874522089958191,0.5157694220542908,0.5298563241958618,0.5535714285714286,2.3585431575775146,0.7104543447494507
1.037139654159546,0.48100727796554565,0.5561323761940002,0.5401950478553772,0.6071428571428572,2.438508987426758,0.7278878092765808
1.116584300994873,0.43924278020858765,0.6773415207862854,0.5287327766418457,0.5357142857142857,2.5789976119995117,0.7240777015686035
1.1065888404846191,0.4464312791824341,0.6601575613021851,0.5343472361564636,0.5178571428571428,2.3167920112609863,0.732816219329834
1.0297424793243408,0.46835482120513916,0.5613876581192017,0.5522664785385132,0.5714285714285714,2.738445520401001,0.7422882318496704
1.1326088905334473,0.46967679262161255,0.6629320979118347,0.5672616362571716,0.5714285714285714,2.1879868507385254,0.7506632208824158
1.0524015426635742,0.48470109701156616,0.5677004456520081,0.5932108759880066,0.5357142857142857,2.388118267059326,0.7770683765411377
1.0577986240386963,0.46069788932800293,0.5971007347106934,0.5759021043777466,0.6428571428571428,2.115190029144287,0.7608017325401306
1.0919487476348877,0.43845653533935547,0.6534922122955322,0.5557130575180054,0.5535714285714286,1.7664908170700073,0.7412979602813721
1.0266413688659668,0.4680655598640442,0.5585758090019226,0.5768646001815796,0.5535714285714286,1.6366115808486938,0.7558737397193909
1.0788339376449585,0.45445361733436584,0.6243803203105927,0.558334231376648,0.6428571428571428,2.5319066047668457,0.7427355051040649
1.1362195014953613,0.4456031918525696,0.6906163096427917,0.6115360856056213,0.5892857142857143,2.199669361114502,0.7751116752624512
1.0836858749389648,0.5019325017929077,0.5817533731460571,0.6205590963363647,0.5,2.2844622135162354,0.7772608399391174
1.1402621269226074,0.469516396522522,0.6707457304000854,0.5723079442977905,0.5178571428571428,2.51973295211792,0.7309715747833252
1.1198941469192505,0.5144515633583069,0.6054425835609436,0.5863514542579651,0.5535714285714286,2.279134511947632,0.7391442656517029
1.128472089767456,0.5362215638160706,0.5922505259513855,0.6520898342132568,0.5178571428571428,2.4227066040039062,0.8019944429397583
1.0789539813995361,0.5709271430969238,0.5080268383026123,0.6177170276641846,0.6071428571428572,2.4007678031921387,0.7698620557785034
1.132685661315918,0.5600563287734985,0.5726293325424194,0.6448427438735962,0.4107142857142857,1.9963241815567017,0.8065674304962158
1.152770757675171,0.5550165176391602,0.5977542400360107,0.6046686172485352,0.6428571428571428,2.131243944168091,0.7682367563247681
1.187341332435608,0.5545379519462585,0.6328033804893494,0.6002014875411987,0.5535714285714286,2.6364223957061768,0.7753772735595703
1.1137603521347046,0.5745009183883667,0.5392594337463379,0.6135308742523193,0.4821428571428571,2.6115925312042236,0.7742754817008972
1.1742424964904785,0.537833571434021,0.6364089250564575,0.5629618167877197,0.5178571428571428,2.9681777954101562,0.7233530282974243
1.2066149711608887,0.5353677272796631,0.6712472438812256,0.5255923271179199,0.4821428571428571,2.8914077281951904,0.6979715824127197
1.1127188205718994,0.5443135499954224,0.568405270576477,0.5457755327224731,0.4285714285714286,2.8489322662353516,0.7068352699279785
1.1685923337936401,0.5134087204933167,0.6551836133003235,0.5449767112731934,0.4107142857142857,2.2394440174102783,0.7152756452560425
1.1719017028808594,0.5491470098495483,0.622754693031311,0.5364198684692383,0.5,2.3362650871276855,0.7042285799980164
1.0999836921691895,0.5543080568313599,0.5456756353378296,0.5586106181144714,0.5178571428571428,2.5492846965789795,0.7334054708480835
1.1812858581542969,0.48244261741638184,0.698843240737915,0.5120685696601868,0.5178571428571428,2.267972707748413,0.6764272451400757
1.1281638145446777,0.5183446407318115,0.6098191738128662,0.5116264820098877,0.5357142857142857,2.552276372909546,0.6846022605895996
1.1956264972686768,0.5125328898429871,0.6830936074256897,0.49294212460517883,0.5357142857142857,2.705676794052124,0.6493228673934937
1.130765438079834,0.4655890464782715,0.6651763916015625,0.5091442465782166,0.4107142857142857,2.4737722873687744,0.6653939485549927
1.2287486791610718,0.48837369680404663,0.7403749823570251,0.48149991035461426,0.4107142857142857,2.2833423614501953,0.6412317156791687
1.1284593343734741,0.571537971496582,0.5569213628768921,0.5540018677711487,0.4821428571428571,2.35490083694458,0.6994885802268982
1.2552270889282227,0.5170873403549194,0.7381397485733032,0.4955783784389496,0.4642857142857143,2.5141842365264893,0.6408257484436035
1.2290199995040894,0.5327196717262268,0.6963003277778625,0.5433130264282227,0.3928571428571429,2.820688486099243,0.6753541827201843
1.2677016258239746,0.5294991731643677,0.7382024526596069,0.5311796069145203,0.4642857142857143,3.049511194229126,0.6753270030021667
1.2855783700942993,0.5236228108406067,0.7619555592536926,0.49502032995224,0.3928571428571429,2.206596851348877,0.6301268339157104
1.1875560283660889,0.6228248476982117,0.5647311806678772,0.5371219515800476,0.4464285714285714,2.639059543609619,0.6719750165939331
1.298349380493164,0.5380001068115234,0.7603492736816406,0.5145890116691589,0.5,2.306844711303711,0.6536259651184082
1.2735795974731445,0.5498144626617432,0.7237651348114014,0.47451597452163696,0.4642857142857143,1.9247249364852905,0.6097903847694397
1.2326507568359375,0.5812404751777649,0.6514102816581726,0.49608343839645386,0.5178571428571428,2.1302192211151123,0.621364176273346
1.200455904006958,0.5961527228355408,0.6043031811714172,0.5304224491119385,0.5892857142857143,2.3951947689056396,0.6583987474441528
1.2400951385498047,0.5604894161224365,0.6796057224273682,0.5200058221817017,0.4464285714285714,2.0507278442382812,0.6393716335296631
1.3349723815917969,0.5300250053405762,0.8049473762512207,0.4698318839073181,0.5178571428571428,2.3641810417175293,0.613614022731781
1.2823519706726074,0.5586723685264587,0.7236796021461487,0.49225348234176636,0.5178571428571428,2.1017820835113525,0.6102910041809082
1.245484709739685,0.5933647155761719,0.6521199941635132,0.4867032468318939,0.5357142857142857,2.685842990875244,0.6210857033729553
1.305039882659912,0.5191729664802551,0.785866916179657,0.492384135723114,0.5178571428571428,2.8731653690338135,0.6275674104690552
1.324245810508728,0.5564684271812439,0.7677773833274841,0.47378838062286377,0.4464285714285714,2.524413824081421,0.6064448356628418
1.2537953853607178,0.5891990661621094,0.6645963191986084,0.5154054760932922,0.4821428571428571,2.2493176460266113,0.6422810554504395
1.2636878490447998,0.5784494876861572,0.6852383613586426,0.5050455331802368,0.4642857142857143,2.818941116333008,0.6342114806175232
1.2906930446624756,0.5535097718238831,0.7371832728385925,0.4910295903682709,0.5357142857142857,2.1736669540405273,0.6030331254005432
1.2280951738357544,0.5074157118797302,0.7206794619560242,0.439088374376297,0.5178571428571428,2.2475244998931885,0.5517478585243225
1.212679386138916,0.4862159192562103,0.7264634668827057,0.42626696825027466,0.5178571428571428,2.3608081340789795,0.5396016240119934
1.3125462532043457,0.5313560962677002,0.7811901569366455,0.4747297763824463,0.4464285714285714,2.6172921657562256,0.5793566703796387
1.2010831832885742,0.5600694417953491,0.6410137414932251,0.4955166280269623,0.5357142857142857,2.570434093475342,0.6076048612594604
1.2473556995391846,0.5268192291259766,0.720536470413208,0.4658903479576111,0.5178571428571428,2.7718734741210938,0.5735723376274109
1.261301040649414,0.5215674042701721,0.7397336363792419,0.44204142689704895,0.5,2.2287018299102783,0.5554394721984863
1.2415971755981445,0.528858482837677,0.7127386927604675,0.45309555530548096,0.4642857142857143,2.5665910243988037,0.5624189376831055
1.17420494556427,0.5644623637199402,0.6097425818443298,0.5158096551895142,0.5,2.6149871349334717,0.6186909079551697
1.223569393157959,0.5396122932434082,0.6839570999145508,0.4617922306060791,0.5178571428571428,2.7755746841430664,0.5679647922515869
1.182541847229004,0.5547705292701721,0.6277713179588318,0.4784841537475586,0.4821428571428571,2.5712504386901855,0.5928113460540771
1.2353315353393555,0.5233492851257324,0.711982250213623,0.44098860025405884,0.4642857142857143,1.8291053771972656,0.5460753440856934
1.1979801654815674,0.5383983850479126,0.6595817804336548,0.4685790538787842,0.5714285714285714,2.021080255508423,0.570988118648529
1.1433701515197754,0.5482324361801147,0.5951377153396606,0.481099009513855,0.5357142857142857,2.530179500579834,0.5785273313522339
1.1668919324874878,0.5283101797103882,0.6385817527770996,0.45858651399612427,0.5178571428571428,2.561039686203003,0.57129967212677
1.1865745782852173,0.4857950210571289,0.7007795572280884,0.4537900686264038,0.4821428571428571,2.3491103649139404,0.5634019374847412
1.2140913009643555,0.5461012721061707,0.6679900288581848,0.45468342304229736,0.4464285714285714,2.525034189224243,0.5642962455749512
1.1703391075134277,0.5210341811180115,0.6493049263954163,0.44490814208984375,0.5357142857142857,2.0792315006256104,0.5504315495491028
1.1210014820098877,0.5647280216217041,0.5562734603881836,0.47431910037994385,0.4464285714285714,2.084031820297241,0.5816023945808411
1.1724191904067993,0.4678144156932831,0.7046047747135162,0.4039115607738495,0.5,2.3583104610443115,0.5234747529029846
1.2165513038635254,0.5140194296836853,0.7025318741798401,0.42887187004089355,0.5357142857142857,2.603971242904663,0.5411842465400696
1.1161643266677856,0.5405718088150024,0.5755925178527832,0.46848148107528687,0.4821428571428571,2.082594871520996,0.5720897912979126
1.2028963565826416,0.488124281167984,0.7147720754146576,0.40179505944252014,0.5535714285714286,2.0555503368377686,0.5153293013572693
1.2632637023925781,0.4730399250984192,0.7902237772941589,0.3964154124259949,0.5178571428571428,2.611090898513794,0.5140393376350403
1.175519347190857,0.5265688896179199,0.648950457572937,0.43743234872817993,0.5178571428571428,2.1585421562194824,0.547694206237793
1.1762157678604126,0.5144237875938416,0.661791980266571,0.44892042875289917,0.5714285714285714,1.9526286125183105,0.5489400029182434
1.101881980895996,0.5566239356994629,0.5452580451965332,0.47163087129592896,0.5357142857142857,2.3856279850006104,0.5777279734611511
1.2220516204833984,0.49724307656288147,0.724808543920517,0.44221231341362,0.5178571428571428,2.695032835006714,0.5459463596343994
1.1797633171081543,0.5354763865470886,0.6442869305610657,0.45272284746170044,0.5178571428571428,2.3329124450683594,0.5599634647369385
1.1937260627746582,0.43094879388809204,0.7627772688865662,0.3665912449359894,0.5535714285714286,2.44804048538208,0.4900006055831909
1.176391839981079,0.5205941200256348,0.6557977199554443,0.4539639353752136,0.4821428571428571,2.62605357170105,0.559286892414093
1.2169034481048584,0.5065696835517883,0.7103337645530701,0.4473230242729187,0.4285714285714286,2.426187038421631,0.5610611438751221
1.2952622175216675,0.46002843976020813,0.8352337777614594,0.3737814128398895,0.5357142857142857,2.467900276184082,0.47944021224975586
1.1819714307785034,0.531643807888031,0.6503276228904724,0.4550778865814209,0.5,2.4519734382629395,0.574303388595581
1.1424903869628906,0.4589170217514038,0.6835733652114868,0.39683258533477783,0.5,2.535508394241333,0.502665638923645
1.1573340892791748,0.5109398365020752,0.6463942527770996,0.4285890460014343,0.5178571428571428,2.4371745586395264,0.5347503423690796
1.2200403213500977,0.4815441966056824,0.7384961247444153,0.4107053279876709,0.5,2.739116907119751,0.5205751061439514
1.2279765605926514,0.5092765688896179,0.7186999917030334,0.4260869026184082,0.4464285714285714,1.8812179565429688,0.5323872566223145
1.194028615951538,0.5084389448165894,0.6855896711349487,0.4406510293483734,0.5357142857142857,2.122210741043091,0.5562875866889954
1.202775001525879,0.4889092743396759,0.713865727186203,0.42650577425956726,0.5535714285714286,2.462143659591675,0.5310482978820801
1.102787971496582,0.5341817140579224,0.5686062574386597,0.47159209847450256,0.5357142857142857,2.574782133102417,0.5695260167121887
1.2571885585784912,0.459350049495697,0.7978385090827942,0.4087422490119934,0.4464285714285714,2.005446672439575,0.5180015563964844
1.1563011407852173,0.51291424036026,0.6433869004249573,0.4335508644580841,0.4642857142857143,1.9715576171875,0.5466777086257935
1.1926403045654297,0.501742959022522,0.6908973455429077,0.4319274425506592,0.5535714285714286,1.8099068403244019,0.5428772568702698
1.2030754089355469,0.42843014001846313,0.7746452689170837,0.3603149950504303,0.5714285714285714,2.098315954208374,0.48820391297340393
1.1826967000961304,0.4592841863632202,0.7234125137329102,0.4152783751487732,0.5178571428571428,2.163461685180664,0.5129144191741943
1.2378172874450684,0.4963890314102173,0.7414282560348511,0.4144168794155121,0.4821428571428571,2.777813673019409,0.5272507667541504
1.239715337753296,0.49052345752716064,0.7491918802261353,0.4263756275177002,0.5,2.5563747882843018,0.5367220640182495
1.1949615478515625,0.5007993578910828,0.6941621899604797,0.43255752325057983,0.5535714285714286,2.3679404258728027,0.5349336862564087
1.2045574188232422,0.48502305150032043,0.7195343673229218,0.4166691303253174,0.4642857142857143,2.28576922416687,0.5271488428115845
1.2004424333572388,0.47840848565101624,0.7220339477062225,0.40884971618652344,0.5535714285714286,2.2331347465515137,0.5243724584579468
1.2555902004241943,0.45546963810920715,0.8001205623149872,0.4021567106246948,0.4642857142857143,2.609739303588867,0.5151597261428833
1.1997613906860352,0.4968990683555603,0.7028623223304749,0.4247613549232483,0.4821428571428571,2.472911834716797,0.5336756110191345
1.2072423696517944,0.43663620948791504,0.7706061601638794,0.3771136403083801,0.5714285714285714,2.445221185684204,0.49059683084487915
1.123915433883667,0.5230264663696289,0.6008889675140381,0.433473140001297,0.5535714285714286,2.08070969581604,0.5497539043426514
1.2149921655654907,0.4872928857803345,0.7276992797851562,0.40693217515945435,0.5535714285714286,1.9599900245666504,0.5086418986320496
1.1007272005081177,0.5290560722351074,0.5716711282730103,0.4667517840862274,0.5892857142857143,2.587258815765381,0.5699278116226196
1.0941052436828613,0.5213680863380432,0.5727371573448181,0.44627276062965393,0.5714285714285714,2.462453603744507,0.5517063140869141
1.146923542022705,0.43487557768821716,0.7120479643344879,0.38608601689338684,0.5357142857142857,2.027177572250366,0.49921515583992004
1.1334275007247925,0.48972612619400024,0.6437013745307922,0.42991137504577637,0.5178571428571428,2.300746440887451,0.5362015962600708
1.1798322200775146,0.4984363317489624,0.6813958883285522,0.42965322732925415,0.4642857142857143,2.3679611682891846,0.5388736128807068
1.1069321632385254,0.5360612869262695,0.5708708763122559,0.4534492492675781,0.5178571428571428,2.548475742340088,0.5576462149620056
1.1669046878814697,0.5036958456039429,0.6632088422775269,0.44043657183647156,0.4821428571428571,2.0897865295410156,0.5495882034301758
1.1479485034942627,0.5102677345275879,0.6376807689666748,0.44051432609558105,0.4285714285714286,2.0845108032226562,0.5495349168777466
1.1245007514953613,0.505609929561615,0.6188908219337463,0.4349478483200073,0.5357142857142857,2.301478147506714,0.5388402342796326
1.152495265007019,0.48763611912727356,0.6648591458797455,0.4160443842411041,0.5,2.2620463371276855,0.5357848405838013
1.1793830394744873,0.4958741068840027,0.6835089325904846,0.4265168309211731,0.4821428571428571,2.563905954360962,0.5271400213241577
1.1573641300201416,0.5075734257698059,0.6497907042503357,0.46102213859558105,0.5,2.401350736618042,0.5513690114021301
1.1668099164962769,0.48941272497177124,0.6773971915245056,0.4110851585865021,0.5357142857142857,2.272012233734131,0.5195765495300293
1.1520087718963623,0.4939977824687958,0.6580109894275665,0.4169139266014099,0.4821428571428571,2.2897791862487793,0.5246345400810242
1.181123971939087,0.47223055362701416,0.7088934183120728,0.4156471788883209,0.5892857142857143,2.2681193351745605,0.5272020697593689
1.2124478816986084,0.46556615829467773,0.7468817234039307,0.39533668756484985,0.5714285714285714,2.598985195159912,0.5054190158843994
1.1793878078460693,0.5000305771827698,0.6793572306632996,0.4331817626953125,0.5178571428571428,2.4072141647338867,0.5419281721115112
1.1932415962219238,0.47838523983955383,0.71485635638237,0.404651403427124,0.4821428571428571,2.1186153888702393,0.5180885195732117
1.1437146663665771,0.5020235180854797,0.6416911482810974,0.4439464211463928,0.5,2.2309863567352295,0.5522357225418091
1.1090807914733887,0.5058836936950684,0.6031970977783203,0.46190887689590454,0.5892857142857143,2.5759856700897217,0.5617468357086182
1.088083028793335,0.5350089073181152,0.5530741214752197,0.47509047389030457,0.5535714285714286,2.436889410018921,0.5715212225914001
1.2087489366531372,0.4673616886138916,0.7413872480392456,0.3867642283439636,0.5178571428571428,2.393120288848877,0.497164249420166
1.2176722288131714,0.47230058908462524,0.7453716397285461,0.4043796956539154,0.5892857142857143,2.3838558197021484,0.5137764811515808
1.1256743669509888,0.505351185798645,0.6203231811523438,0.45698708295822144,0.5178571428571428,2.0193686485290527,0.5708716511726379
1.2664940357208252,0.44110116362571716,0.825392872095108,0.3715377449989319,0.5535714285714286,2.398808479309082,0.48995083570480347
1.2070848941802979,0.48472684621810913,0.7223580479621887,0.42535221576690674,0.4464285714285714,2.2816836833953857,0.5424864292144775
1.120011568069458,0.5160962343215942,0.6039153337478638,0.4570520520210266,0.4107142857142857,1.940786361694336,0.570315957069397
1.0634759664535522,0.5257028937339783,0.537773072719574,0.43369847536087036,0.5535714285714286,2.1537628173828125,0.5398625135421753
1.120696783065796,0.5043486952781677,0.6163480877876282,0.4405069947242737,0.5357142857142857,2.2581913471221924,0.5463255047798157
1.062864065170288,0.5317944288253784,0.5310696363449097,0.4549728035926819,0.5357142857142857,2.4887046813964844,0.559308648109436
1.0817750692367554,0.5143765211105347,0.5673985481262207,0.44808483123779297,0.4821428571428571,2.221245527267456,0.5494205355644226
1.172468662261963,0.4628934860229492,0.7095751762390137,0.3883746862411499,0.5714285714285714,2.8472037315368652,0.5064378976821899
1.1668483018875122,0.48361530900001526,0.683232992887497,0.4392656087875366,0.5,2.193039655685425,0.5433739423751831
1.1221473217010498,0.49618101119995117,0.6259663105010986,0.426596075296402,0.4821428571428571,2.4509968757629395,0.535277247428894
1.0971176624298096,0.5073727965354919,0.5897448658943176,0.4414641261100769,0.5357142857142857,2.0773634910583496,0.5460387468338013
1.2207310199737549,0.4583146572113037,0.7624163627624512,0.3967970013618469,0.5357142857142857,2.0670857429504395,0.5030431747436523
1.1642085313796997,0.4794384837150574,0.6847700476646423,0.429949015378952,0.5178571428571428,1.9554417133331299,0.5438954830169678
1.1414579153060913,0.4910848140716553,0.650373101234436,0.4077703654766083,0.5535714285714286,2.1819722652435303,0.5228295922279358
1.0822439193725586,0.4995352029800415,0.5827087163925171,0.4268988370895386,0.5714285714285714,2.619368076324463,0.5433704853057861
1.1786439418792725,0.47185438871383667,0.7067895531654358,0.4040621817111969,0.5,2.625429153442383,0.5141893029212952
1.05502188205719,0.5218073725700378,0.5332145094871521,0.4420558214187622,0.4821428571428571,2.2669055461883545,0.5548104643821716
1.0707961320877075,0.5125918388366699,0.5582042932510376,0.4514928460121155,0.5714285714285714,2.6123976707458496,0.5599468350410461
1.1188732385635376,0.4945332407951355,0.6243399977684021,0.41189587116241455,0.6071428571428572,2.422126293182373,0.5194113850593567
1.1693605184555054,0.4871373474597931,0.6822231709957123,0.42238765954971313,0.4821428571428571,2.8216776847839355,0.544812798500061
1.160987377166748,0.4454779624938965,0.7155094146728516,0.4039643406867981,0.5178571428571428,2.362058639526367,0.5198523998260498
1.0942950248718262,0.5065312385559082,0.587763786315918,0.4290478825569153,0.5357142857142857,2.1747629642486572,0.5487092137336731
1.158992052078247,0.47405824065208435,0.6849338114261627,0.40356510877609253,0.5,2.545490264892578,0.514519989490509
1.2098958492279053,0.45950043201446533,0.7503954172134399,0.3869256377220154,0.5178571428571428,2.742424726486206,0.49597030878067017
1.2105293273925781,0.4675144553184509,0.7430148720741272,0.40207207202911377,0.4642857142857143,1.927391767501831,0.5074095726013184
1.174833059310913,0.3971101641654968,0.7777228951454163,0.32222357392311096,0.5714285714285714,2.620055675506592,0.44148343801498413
1.0308778285980225,0.500761866569519,0.5301159620285034,0.4317173957824707,0.4821428571428571,2.364164113998413,0.5359321236610413
1.1534392833709717,0.49481695890426636,0.6586223244667053,0.4191138744354248,0.4464285714285714,2.2602286338806152,0.5253207087516785
1.1580686569213867,0.407773494720459,0.7502951622009277,0.34559768438339233,0.5178571428571428,1.7012089490890503,0.46037185192108154
1.1240988969802856,0.46699440479278564,0.6571044921875,0.3916987180709839,0.5535714285714286,2.128307580947876,0.5116729736328125
1.1597564220428467,0.4599950909614563,0.6997613310813904,0.3911600112915039,0.5357142857142857,2.1817188262939453,0.5114889740943909
1.1145188808441162,0.4963032603263855,0.6182156205177307,0.41465097665786743,0.5357142857142857,2.1141517162323,0.5199718475341797
1.1270484924316406,0.40520304441452026,0.7218454480171204,0.32867830991744995,0.5535714285714286,1.9217979907989502,0.4486422538757324
1.1596801280975342,0.4614475965499878,0.6982325315475464,0.3890524208545685,0.5714285714285714,2.0115725994110107,0.49482759833335876
1.1506476402282715,0.48442161083221436,0.6662260293960571,0.41479140520095825,0.5357142857142857,2.0824978351593018,0.5263058543205261
1.1626261472702026,0.46774154901504517,0.6948845982551575,0.38464152812957764,0.6071428571428572,2.404132127761841,0.48644891381263733
1.1757948398590088,0.4746167063713074,0.7011781334877014,0.3988003134727478,0.4285714285714286,2.2369871139526367,0.5057646632194519
1.126488447189331,0.4960672855377197,0.6304211616516113,0.4216668903827667,0.5714285714285714,2.126627206802368,0.5286420583724976
1.0941296815872192,0.5168944001197815,0.5772352814674377,0.4551391005516052,0.5,2.614661455154419,0.5502323508262634
1.1279144287109375,0.4972682297229767,0.6306461989879608,0.43602246046066284,0.4821428571428571,2.5856218338012695,0.5423227548599243
1.1339282989501953,0.49045446515083313,0.6434738337993622,0.4140353202819824,0.5,2.4068963527679443,0.522966742515564
1.1633946895599365,0.4694775342941284,0.6939171552658081,0.4054773449897766,0.4464285714285714,2.2224206924438477,0.5036773681640625
1.1194285154342651,0.48605233430862427,0.6333761811256409,0.4147093594074249,0.5714285714285714,1.9451732635498047,0.5280953645706177
1.199931025505066,0.46705764532089233,0.7328733801841736,0.39511987566947937,0.4821428571428571,2.0655221939086914,0.5044351816177368
1.0912024974822998,0.5259879231452942,0.5652145743370056,0.44097185134887695,0.5357142857142857,2.318315267562866,0.5408964157104492
1.1010692119598389,0.5060502886772156,0.5950189232826233,0.4168107211589813,0.5357142857142857,2.553717851638794,0.530707836151123
1.1103880405426025,0.4968448281288147,0.6135432124137878,0.4095737934112549,0.5892857142857143,2.731593370437622,0.5253366231918335
1.137413740158081,0.49720531702041626,0.6402084231376648,0.4267525374889374,0.4821428571428571,2.255880355834961,0.5208848118782043
1.1175744533538818,0.49561595916748047,0.6219584941864014,0.41760581731796265,0.5178571428571428,2.2610721588134766,0.5324209332466125
1.171687126159668,0.4764644503593445,0.6952226758003235,0.3991321325302124,0.6428571428571428,2.373673677444458,0.4994468688964844
1.1899278163909912,0.4624444544315338,0.7274833619594574,0.39233583211898804,0.3928571428571429,2.41646409034729,0.5000472664833069
1.1655699014663696,0.4943876564502716,0.671182245016098,0.42766252160072327,0.4821428571428571,2.523221731185913,0.5351607203483582
1.1414756774902344,0.48311713337898254,0.6583585441112518,0.40349170565605164,0.5357142857142857,2.4031577110290527,0.4998358190059662
1.1440770626068115,0.4864252209663391,0.6576518416404724,0.40955668687820435,0.5535714285714286,2.361672878265381,0.5195368528366089
1.0918469429016113,0.5079220533370972,0.5839248895645142,0.42615893483161926,0.5178571428571428,2.2991950511932373,0.5260524153709412
1.0802079439163208,0.4984127879142761,0.5817951560020447,0.42128241062164307,0.5178571428571428,2.4952750205993652,0.5323671102523804
1.05500328540802,0.5353013873100281,0.5197018980979919,0.4563574194908142,0.5714285714285714,2.567579746246338,0.5588371157646179
1.1486785411834717,0.4848891794681549,0.6637893617153168,0.4075072705745697,0.5357142857142857,1.864620327949524,0.5043743252754211
1.1193848848342896,0.4908543825149536,0.6285305023193359,0.4187009930610657,0.4642857142857143,2.2474453449249268,0.5333527326583862
1.1582610607147217,0.4686785340309143,0.6895825266838074,0.39141881465911865,0.5,2.572479248046875,0.5022792816162109
1.1240339279174805,0.50091552734375,0.6231184005737305,0.40915828943252563,0.5535714285714286,2.106034517288208,0.5180877447128296
1.1928608417510986,0.45878469944000244,0.7340761423110962,0.3921756148338318,0.5892857142857143,2.1875720024108887,0.4969312250614166
1.1486334800720215,0.4805026054382324,0.6681308746337891,0.40981924533843994,0.4821428571428571,2.6343166828155518,0.5047426223754883
1.1694828271865845,0.4839833676815033,0.6854994595050812,0.4141576290130615,0.4821428571428571,2.3124022483825684,0.5129336714744568
1.0916436910629272,0.5072137117385864,0.5844299793243408,0.41000431776046753,0.5178571428571428,2.3516688346862793,0.5335648655891418
1.1688239574432373,0.4703088402748108,0.6985151171684265,0.4023287892341614,0.5357142857142857,2.0922250747680664,0.5168172121047974
1.1309109926223755,0.4788077771663666,0.6521032154560089,0.4132785499095917,0.4464285714285714,2.4662444591522217,0.5165219306945801
1.1327784061431885,0.494123637676239,0.6386547684669495,0.41766008734703064,0.5,1.7963188886642456,0.5285066366195679
1.101994276046753,0.5163125395774841,0.5856817364692688,0.41819122433662415,0.4821428571428571,2.3190245628356934,0.5199406147003174
1.1672241687774658,0.4711647629737854,0.6960594058036804,0.3984817862510681,0.5178571428571428,2.690422773361206,0.5024480819702148
1.1248142719268799,0.49800944328308105,0.6268048286437988,0.40339621901512146,0.5892857142857143,2.447993755340576,0.5097595453262329
1.1670283079147339,0.4809049367904663,0.6861233711242676,0.4066513776779175,0.5357142857142857,2.2920033931732178,0.5104474425315857
1.1431539058685303,0.46918702125549316,0.6739668846130371,0.3972218632698059,0.5178571428571428,2.1164467334747314,0.5025878548622131
1.1353875398635864,0.47700902819633484,0.6583785116672516,0.40079039335250854,0.5,2.5930187702178955,0.5136168599128723
1.1851814985275269,0.45932382345199585,0.725857675075531,0.37902718782424927,0.5714285714285714,2.43947172164917,0.4863343834877014
1.1888056993484497,0.4777143597602844,0.7110913395881653,0.39525002241134644,0.5535714285714286,1.7198448181152344,0.5025695562362671
1.1368584632873535,0.4717700779438019,0.6650883853435516,0.39352425932884216,0.5178571428571428,1.5387070178985596,0.5054094791412354
1.0917296409606934,0.4888150691986084,0.602914571762085,0.4139443635940552,0.5714285714285714,2.481593132019043,0.5174418091773987
1.2069027423858643,0.43595218658447266,0.7709505558013916,0.3678242564201355,0.5714285714285714,2.5083863735198975,0.47512730956077576
1.1280465126037598,0.4984227418899536,0.6296237707138062,0.40290722250938416,0.5714285714285714,2.0459845066070557,0.5098783373832703
1.198099136352539,0.45917171239852905,0.73892742395401,0.38095298409461975,0.5892857142857143,2.2596683502197266,0.4850137233734131
1.1345233917236328,0.47333917021751404,0.6611842215061188,0.4121367931365967,0.5357142857142857,2.370378255844116,0.51617032289505
1.0828208923339844,0.5060316324234009,0.5767892599105835,0.4438592195510864,0.5178571428571428,2.593188762664795,0.5497231483459473
1.1352462768554688,0.469506174325943,0.6657401025295258,0.4067235291004181,0.5357142857142857,2.5216569900512695,0.5095975995063782
1.1599254608154297,0.4853747487068176,0.6745507121086121,0.41361305117607117,0.4642857142857143,2.889820098876953,0.5175645351409912
1.0736726522445679,0.5016090869903564,0.5720635652542114,0.42584478855133057,0.5178571428571428,2.7440807819366455,0.5310774445533752
1.049238920211792,0.4585146903991699,0.5907242298126221,0.39119696617126465,0.6071428571428572,2.3070781230926514,0.5089890956878662
1.0846874713897705,0.49931079149246216,0.5853766798973083,0.42998558282852173,0.5892857142857143,2.6599533557891846,0.5200146436691284
1.1367827653884888,0.4732356667518616,0.6635470986366272,0.4129433035850525,0.6071428571428572,2.331164836883545,0.5183426141738892
1.1371450424194336,0.48326218128204346,0.6538828611373901,0.4123043119907379,0.5178571428571428,2.3265161514282227,0.5094965100288391
1.1754294633865356,0.4729073643684387,0.7025220990180969,0.3852539360523224,0.5714285714285714,2.274254560470581,0.5006042718887329
1.0913190841674805,0.488660991191864,0.6026580929756165,0.40386492013931274,0.6071428571428572,3.138911247253418,0.5021889805793762
1.1575762033462524,0.46366265416145325,0.6939135491847992,0.3931707739830017,0.5,2.821594715118408,0.48314595222473145
1.0864002704620361,0.5228805541992188,0.5635197162628174,0.4514334797859192,0.5178571428571428,2.511988401412964,0.5515398979187012
1.0921430587768555,0.4876478910446167,0.6044951677322388,0.4178837537765503,0.5714285714285714,2.0486128330230713,0.5236327648162842
1.136813998222351,0.47289204597473145,0.6639219522476196,0.38911500573158264,0.6071428571428572,2.2626936435699463,0.5014470815658569
1.1289154291152954,0.4769686758518219,0.6519467532634735,0.4021282494068146,0.5,2.6210453510284424,0.5050799250602722
1.1546589136123657,0.4706268310546875,0.6840320825576782,0.40049269795417786,0.5178571428571428,2.800025463104248,0.4956865906715393
1.103646159172058,0.49800905585289,0.6056371033191681,0.42103636264801025,0.5535714285714286,2.5691606998443604,0.5263481140136719
1.0904940366744995,0.48694977164268494,0.6035442650318146,0.4024958610534668,0.5892857142857143,2.713057041168213,0.501956582069397
1.0742244720458984,0.49053871631622314,0.5836857557296753,0.4065704345703125,0.5357142857142857,2.709184408187866,0.509472131729126
1.089768409729004,0.4897744059562683,0.5999940037727356,0.42432698607444763,0.5535714285714286,2.5727968215942383,0.5284643769264221
1.0573644638061523,0.5080620050430298,0.5493024587631226,0.4390658140182495,0.5,2.4566571712493896,0.5421469211578369
1.0916446447372437,0.49842870235443115,0.5932159423828125,0.4364114999771118,0.5892857142857143,2.2604448795318604,0.5328195095062256
1.1400054693222046,0.4899218678474426,0.650083601474762,0.4119493365287781,0.5357142857142857,2.4903407096862793,0.5149704813957214
1.0974814891815186,0.4958804249763489,0.6016010642051697,0.4314258098602295,0.4642857142857143,2.5875680446624756,0.5256246328353882
1.1412161588668823,0.46934717893600464,0.6718689799308777,0.3839174509048462,0.6071428571428572,2.6046857833862305,0.4855937361717224
1.1465322971343994,0.44732654094696045,0.699205756187439,0.38977012038230896,0.4821428571428571,2.2254159450531006,0.4929450750350952
1.061414122581482,0.5175952315330505,0.5438188910484314,0.44217950105667114,0.4821428571428571,2.355588674545288,0.5440676212310791
1.0658669471740723,0.5013406872749329,0.5645262598991394,0.4316028356552124,0.5535714285714286,2.5071394443511963,0.5319969654083252
1.1364517211914062,0.4792976379394531,0.6571540832519531,0.4070376455783844,0.5357142857142857,2.339766502380371,0.5035085678100586
1.1478593349456787,0.47401899099349976,0.673840343952179,0.4025578498840332,0.5178571428571428,2.7352828979492188,0.5070255398750305
1.1118853092193604,0.48402470350265503,0.6278606057167053,0.4034467041492462,0.6071428571428572,2.2686824798583984,0.5130254626274109
1.060981035232544,0.5079423189163208,0.5530387163162231,0.43749213218688965,0.625,2.327134847640991,0.5421582460403442
1.1212447881698608,0.4805690348148346,0.6406757533550262,0.41680556535720825,0.5714285714285714,2.643638849258423,0.5199931859970093
1.0889002084732056,0.49344515800476074,0.5954550504684448,0.4242798686027527,0.6071428571428572,2.307520627975464,0.5167577266693115
1.0056352615356445,0.5272695422172546,0.4783657193183899,0.4654974639415741,0.625,2.53456974029541,0.5626277923583984
1.1034302711486816,0.4881342947483063,0.6152959764003754,0.41909259557724,0.5892857142857143,2.3597171306610107,0.5250728726387024
1.1775882244110107,0.4732837378978729,0.7043044865131378,0.3951113522052765,0.5357142857142857,2.822967529296875,0.4956018626689911
1.1897634267807007,0.45834243297576904,0.7314209938049316,0.377527117729187,0.5178571428571428,2.6928765773773193,0.48463940620422363
1.1712186336517334,0.4665302038192749,0.7046884298324585,0.39655619859695435,0.4642857142857143,2.9518420696258545,0.5000466704368591
1.1443603038787842,0.4754895865917206,0.6688707172870636,0.3933680057525635,0.5892857142857143,2.559980869293213,0.49656084179878235
1.1310521364212036,0.49840742349624634,0.6326447129249573,0.43337929248809814,0.5,2.442216157913208,0.5358734130859375
1.1441172361373901,0.479858934879303,0.6642583012580872,0.4233631491661072,0.5357142857142857,2.242095947265625,0.521843671798706
1.1680808067321777,0.4709050953388214,0.6971757113933563,0.40154677629470825,0.4642857142857143,2.638467788696289,0.5021324753761292
1.0713484287261963,0.4816778898239136,0.5896705389022827,0.4272807836532593,0.5357142857142857,2.6435844898223877,0.5227973461151123
1.0795451402664185,0.4834643006324768,0.5960808396339417,0.39616018533706665,0.5535714285714286,2.244112968444824,0.504188060760498
1.1486526727676392,0.47921666502952576,0.6694360077381134,0.4149562418460846,0.6071428571428572,2.5857837200164795,0.5213831663131714
1.1146810054779053,0.4888981878757477,0.6257828176021576,0.4241318702697754,0.4821428571428571,2.533200263977051,0.5265132188796997
1.0806636810302734,0.5042250156402588,0.5764386653900146,0.42096132040023804,0.5714285714285714,2.8349361419677734,0.5250315070152283
1.0915623903274536,0.49651384353637695,0.5950485467910767,0.42577874660491943,0.5535714285714286,2.6554884910583496,0.5275148153305054
1.0917112827301025,0.4946480095386505,0.597063273191452,0.4184897541999817,0.5357142857142857,2.7822370529174805,0.5157866477966309
1.1194936037063599,0.5007637739181519,0.618729829788208,0.4237510561943054,0.5892857142857143,2.3394134044647217,0.5189480781555176
1.0596508979797363,0.5208193063735962,0.5388315916061401,0.4411037266254425,0.5178571428571428,2.229855537414551,0.5443075299263
1.1781587600708008,0.44167038798332214,0.7364883720874786,0.37693870067596436,0.5714285714285714,1.9768091440200806,0.4845507740974426
1.1504998207092285,0.4667629301548004,0.6837368905544281,0.3903127610683441,0.5892857142857143,2.330143451690674,0.4981282651424408
1.0902116298675537,0.4967712163925171,0.5934404134750366,0.4311137795448303,0.6071428571428572,2.4383764266967773,0.532031238079071
1.1174588203430176,0.48357221484184265,0.6338866055011749,0.410183846950531,0.5714285714285714,2.51833438873291,0.5046021938323975
1.0940450429916382,0.4995722472667694,0.5944727957248688,0.4096753001213074,0.5714285714285714,2.208212375640869,0.5108520984649658
1.1314537525177002,0.4871184229850769,0.6443353295326233,0.408973753452301,0.5535714285714286,2.486037254333496,0.5133342146873474
1.106255054473877,0.4846920371055603,0.6215630173683167,0.40851783752441406,0.5178571428571428,2.6127588748931885,0.51788330078125
1.0896934270858765,0.48569411039352417,0.6039993166923523,0.4211956262588501,0.625,2.7525956630706787,0.5222380757331848
1.1271615028381348,0.47850292921066284,0.6486585736274719,0.4061177968978882,0.4821428571428571,2.665358066558838,0.5082801580429077
1.172889232635498,0.4685988426208496,0.7042903900146484,0.38515448570251465,0.5535714285714286,2.551896810531616,0.4851388931274414
1.1459523439407349,0.4720255434513092,0.6739268004894257,0.39218854904174805,0.5535714285714286,2.707792043685913,0.5031668543815613
1.019233226776123,0.5165778994560242,0.5026553273200989,0.43540412187576294,0.5892857142857143,2.2518808841705322,0.5426468849182129
1.106947422027588,0.49477556347846985,0.612171858549118,0.409930944442749,0.4642857142857143,2.340467929840088,0.5194521546363831
1.09535813331604,0.4838595986366272,0.6114985346794128,0.3962220549583435,0.5178571428571428,2.1681134700775146,0.5029962062835693
1.0920040607452393,0.48198002576828003,0.6100240349769592,0.40299656987190247,0.5,2.8523123264312744,0.5052496194839478
1.111060619354248,0.46675556898117065,0.6443050503730774,0.39905136823654175,0.4821428571428571,2.48930287361145,0.5031238794326782
1.0657153129577637,0.518180251121521,0.5475350618362427,0.4497791826725006,0.5535714285714286,2.1255955696105957,0.5524256825447083
1.066025972366333,0.4810657501220703,0.5849602222442627,0.41212356090545654,0.5892857142857143,2.483901262283325,0.5147922039031982
1.0994880199432373,0.4959096908569336,0.6035783290863037,0.42313069105148315,0.5178571428571428,2.3529069423675537,0.5196980834007263
1.1236207485198975,0.4707493185997009,0.6528714299201965,0.39638787508010864,0.5357142857142857,2.8267323970794678,0.5064995884895325
1.1425836086273193,0.4617270231246948,0.6808565855026245,0.39656558632850647,0.4642857142857143,2.734576463699341,0.5039907693862915
1.02114737033844,0.5201805830001831,0.5009667873382568,0.44128739833831787,0.5357142857142857,2.597846746444702,0.5577031373977661
1.0079139471054077,0.5035441517829895,0.5043697953224182,0.43348759412765503,0.5714285714285714,2.624826669692993,0.5386251211166382
1.1197865009307861,0.4698871076107025,0.6498993933200836,0.39299046993255615,0.5535714285714286,2.5712673664093018,0.5080586671829224
1.0401297807693481,0.5111926198005676,0.5289371609687805,0.4402165710926056,0.5714285714285714,2.7202351093292236,0.5456838607788086
1.132802128791809,0.47685104608535767,0.6559510827064514,0.40671342611312866,0.5357142857142857,2.3839612007141113,0.5112807154655457
1.0728669166564941,0.5027525424957275,0.5701143741607666,0.42032182216644287,0.5178571428571428,2.4456543922424316,0.5220143795013428
1.142551302909851,0.46799156069755554,0.6745597422122955,0.3992593288421631,0.5535714285714286,2.583840847015381,0.5054950714111328
1.0586497783660889,0.5036622881889343,0.5549874901771545,0.4182366132736206,0.5714285714285714,2.544773578643799,0.5239373445510864
1.1232987642288208,0.46353790163993835,0.6597608625888824,0.39501577615737915,0.5178571428571428,2.381693124771118,0.5028070211410522
1.1031200885772705,0.485742449760437,0.6173776388168335,0.41291671991348267,0.5714285714285714,2.436722755432129,0.521165132522583
1.0782835483551025,0.4930513799190521,0.5852321684360504,0.4232996106147766,0.5357142857142857,2.477022409439087,0.5167476534843445
1.094515323638916,0.4738777279853821,0.6206375956535339,0.410886287689209,0.5178571428571428,2.1146371364593506,0.5141777396202087
1.1776313781738281,0.4360920190811157,0.7415393590927124,0.3594096302986145,0.5714285714285714,2.5593841075897217,0.46725594997406006
1.1267194747924805,0.4672999382019043,0.6594195365905762,0.3936001658439636,0.5714285714285714,2.7111470699310303,0.5014061331748962
1.0825226306915283,0.49587714672088623,0.5866454839706421,0.41638505458831787,0.625,2.599936008453369,0.5194337964057922
1.06005859375,0.4796087145805359,0.5804498791694641,0.3993165194988251,0.4821428571428571,2.1913607120513916,0.497478187084198
1.0976605415344238,0.4732007086277008,0.624459832906723,0.3962768316268921,0.5892857142857143,2.7410266399383545,0.5109908580780029
1.0464385747909546,0.49928486347198486,0.5471537113189697,0.42479461431503296,0.4821428571428571,2.4795773029327393,0.5214341878890991
1.086343765258789,0.4799708425998688,0.6063729226589203,0.3990404009819031,0.5535714285714286,2.521164655685425,0.5061773657798767
1.0175234079360962,0.5114338397979736,0.5060895681381226,0.43057194352149963,0.4285714285714286,2.422964096069336,0.5416252017021179
1.1064162254333496,0.4743731617927551,0.6320430636405945,0.39904189109802246,0.5357142857142857,2.2657711505889893,0.5037597417831421
1.0613617897033691,0.4802183210849762,0.5811434686183929,0.3952524662017822,0.5892857142857143,1.987157940864563,0.5015747547149658
1.119624137878418,0.4735281765460968,0.6460959613323212,0.39972513914108276,0.625,2.4474706649780273,0.5042892694473267
1.0939302444458008,0.4828006327152252,0.6111296117305756,0.42171138525009155,0.5714285714285714,2.243626832962036,0.5202021598815918
1.0573586225509644,0.4850631356239319,0.5722954869270325,0.4103752374649048,0.5535714285714286,2.212477207183838,0.5208112597465515
1.1083670854568481,0.46236175298690796,0.6460053324699402,0.40043365955352783,0.6071428571428572,2.423207998275757,0.5060306787490845
1.0984463691711426,0.4748310446739197,0.6236153244972229,0.4022788405418396,0.5714285714285714,2.6438004970550537,0.5143563747406006
1.1408029794692993,0.46037912368774414,0.6804238557815552,0.3869669437408447,0.5,2.618317127227783,0.5039727687835693
1.0789732933044434,0.48935556411743164,0.5896177291870117,0.4216422438621521,0.5,2.519627332687378,0.5365629196166992
1.077415108680725,0.4747620224952698,0.6026530861854553,0.39192435145378113,0.5892857142857143,2.4306704998016357,0.49817293882369995
1.1033110618591309,0.48291078209877014,0.6204002797603607,0.40410083532333374,0.5357142857142857,2.6272051334381104,0.5159152746200562
1.0741407871246338,0.466312050819397,0.6078287363052368,0.3998161852359772,0.5357142857142857,2.3848562240600586,0.5043784976005554
1.1062203645706177,0.47774752974510193,0.6284728348255157,0.4047299027442932,0.625,2.418506622314453,0.5189972519874573
1.0414986610412598,0.4964141249656677,0.545084536075592,0.4319329559803009,0.5892857142857143,2.8596925735473633,0.5310889482498169
1.0619707107543945,0.4903027415275574,0.5716679692268372,0.4167909324169159,0.5178571428571428,2.913996458053589,0.5164793133735657
1.0384982824325562,0.4908088147640228,0.5476894676685333,0.41598933935165405,0.5892857142857143,2.9004220962524414,0.5287325382232666
1.060389518737793,0.49430978298187256,0.5660797357559204,0.40580010414123535,0.6071428571428572,2.589444398880005,0.5241758823394775
1.031659722328186,0.5077238082885742,0.5239359140396118,0.41718411445617676,0.5357142857142857,1.8763467073440552,0.5204237699508667
1.027127742767334,0.5018348693847656,0.5252928733825684,0.42816200852394104,0.5357142857142857,2.7171571254730225,0.5335670113563538
1.0950617790222168,0.4899134933948517,0.6051482856273651,0.4356320798397064,0.4821428571428571,2.8997504711151123,0.5337737202644348
1.0135068893432617,0.49815672636032104,0.5153501629829407,0.4092414379119873,0.5714285714285714,2.241894245147705,0.5161595344543457
1.0735094547271729,0.4889030456542969,0.584606409072876,0.41080692410469055,0.4821428571428571,2.1828582286834717,0.5051506161689758
1.0601282119750977,0.47671324014663696,0.5834149718284607,0.40072402358055115,0.625,2.2464542388916016,0.5130408406257629
1.0935555696487427,0.4817469120025635,0.6118086576461792,0.4047039747238159,0.5178571428571428,2.9049386978149414,0.5129193067550659
1.08634352684021,0.45171064138412476,0.6346328854560852,0.38388603925704956,0.5535714285714286,2.8612148761749268,0.500180184841156
1.0142797231674194,0.5150550007820129,0.4992247223854065,0.4271116554737091,0.5892857142857143,2.554755449295044,0.5347838401794434
1.048661708831787,0.4841315746307373,0.5645301342010498,0.4273117184638977,0.5357142857142857,2.493481159210205,0.5363051891326904
1.0061074495315552,0.5038290023803711,0.5022784471511841,0.41551023721694946,0.6071428571428572,2.7127230167388916,0.5306521654129028
1.0443960428237915,0.4845588803291321,0.5598371624946594,0.4124950170516968,0.5,2.936910629272461,0.5233139991760254
1.0334608554840088,0.5013312697410583,0.5321295857429504,0.4203793704509735,0.5892857142857143,3.004397392272949,0.5314921140670776
1.1105947494506836,0.46634751558303833,0.6442472338676453,0.3927319049835205,0.5357142857142857,2.5041980743408203,0.49805131554603577
1.0629339218139648,0.48209598660469055,0.5808379352092743,0.4169214963912964,0.6071428571428572,2.8372676372528076,0.5181776881217957
1.0556771755218506,0.484749972820282,0.5709272027015686,0.419453501701355,0.5178571428571428,2.4314076900482178,0.5129502415657043
1.0318078994750977,0.49300578236579895,0.5388021171092987,0.41381004452705383,0.5178571428571428,2.3796193599700928,0.5154138207435608
1.0899386405944824,0.4626656770706177,0.6272729635238647,0.38807398080825806,0.5714285714285714,2.808950662612915,0.5016516447067261
1.0302984714508057,0.45745429396629333,0.5728441774845123,0.399757981300354,0.5178571428571428,2.432502508163452,0.5058003067970276
1.12416410446167,0.4517483115196228,0.6724157929420471,0.3791385293006897,0.6071428571428572,2.815439224243164,0.48846912384033203
1.035422682762146,0.48542729020118713,0.5499953925609589,0.4236134886741638,0.5357142857142857,2.5313994884490967,0.5347991585731506
1.0031704902648926,0.4958905875682831,0.5072799026966095,0.41785120964050293,0.5892857142857143,2.2316250801086426,0.5395424962043762
1.0761737823486328,0.4793126583099365,0.5968611240386963,0.40442100167274475,0.5178571428571428,2.752986431121826,0.5225268602371216
1.062617301940918,0.4783829152584076,0.5842343866825104,0.3929043412208557,0.6428571428571428,2.3862080574035645,0.5187217593193054
1.0252695083618164,0.4794074296951294,0.545862078666687,0.41903048753738403,0.5178571428571428,2.0716848373413086,0.5229206085205078
0.9833933711051941,0.4833950996398926,0.4999982714653015,0.4249957203865051,0.6071428571428572,2.484363079071045,0.5361810326576233
1.0514352321624756,0.46673911809921265,0.5846961140632629,0.40341225266456604,0.6071428571428572,2.1031672954559326,0.5207210779190063
1.0058703422546387,0.4938651919364929,0.5120051503181458,0.42880040407180786,0.5535714285714286,2.2213869094848633,0.5486810207366943
1.0220640897750854,0.46319496631622314,0.5588691234588623,0.39609286189079285,0.6428571428571428,2.4339752197265625,0.5100532174110413
1.0205612182617188,0.4884495437145233,0.5321116745471954,0.4271194636821747,0.5714285714285714,2.801140546798706,0.5406380891799927
1.022925615310669,0.4764714241027832,0.5464541912078857,0.4069887399673462,0.5,2.5040595531463623,0.51104736328125
1.03744375705719,0.48186057806015015,0.5555831789970398,0.40603163838386536,0.5892857142857143,2.2255876064300537,0.5248924493789673
0.9647198915481567,0.49831196665763855,0.4664079248905182,0.4195324778556824,0.5892857142857143,2.612260103225708,0.5339866280555725
1.0124356746673584,0.49345988035202026,0.5189757943153381,0.41165053844451904,0.5535714285714286,2.5506317615509033,0.5278897881507874
1.0056614875793457,0.49831676483154297,0.5073447227478027,0.41610971093177795,0.5714285714285714,2.5115737915039062,0.5319702625274658
1.0050605535507202,0.49606215953826904,0.5089983940124512,0.4188076853752136,0.5892857142857143,2.505519151687622,0.5313705205917358
1.0408953428268433,0.46397364139556885,0.5769217014312744,0.3933541476726532,0.625,2.538668632507324,0.5026406049728394
0.8852874636650085,0.5201766490936279,0.3651108145713806,0.4325329661369324,0.5892857142857143,2.162254571914673,0.5457504987716675
1.0084360837936401,0.4727148413658142,0.5357212424278259,0.3901577591896057,0.5892857142857143,2.9757983684539795,0.5069898366928101
0.9892156720161438,0.4710801839828491,0.5181354880332947,0.39565834403038025,0.6071428571428572,2.7244818210601807,0.5164616107940674
0.9988288283348083,0.4678841829299927,0.5309446454048157,0.3931961953639984,0.5714285714285714,2.9140655994415283,0.5152331590652466
1.0046565532684326,0.49291735887527466,0.511739194393158,0.41385310888290405,0.4821428571428571,2.750751256942749,0.5255502462387085
0.9917410612106323,0.46848538517951965,0.5232556760311127,0.3906533420085907,0.625,2.5661051273345947,0.5080355405807495
0.9445836544036865,0.49951720237731934,0.4450664520263672,0.4134390652179718,0.5357142857142857,1.757778286933899,0.5203394293785095
0.9250538349151611,0.5125830173492432,0.41247081756591797,0.4297592341899872,0.5,1.7639551162719727,0.5470031499862671
1.8949259519577026,0.611719012260437,1.2832069396972656,0.5826513767242432,0.5535714285714286,1.5617420673370361,0.7263926267623901
1.8298661708831787,0.5631111264228821,1.2667550444602966,0.5549530386924744,0.4642857142857143,1.8686381578445435,0.6857857704162598
1.7808880805969238,0.5720469951629639,1.20884108543396,0.5292866230010986,0.5535714285714286,1.680320143699646,0.651597261428833
1.77585768699646,0.537247896194458,1.238609790802002,0.530536413192749,0.6071428571428572,2.050015449523926,0.6746313571929932
1.7201964855194092,0.6359609365463257,1.0842355489730835,0.4929744005203247,0.5535714285714286,2.045915126800537,0.6033827662467957
1.6788549423217773,0.495430052280426,1.1834248900413513,0.4765923023223877,0.5714285714285714,1.701616883277893,0.5985718965530396
1.5347659587860107,0.5153080224990845,1.0194579362869263,0.5153615474700928,0.6071428571428572,1.9161548614501953,0.6468347311019897
1.4800453186035156,0.4669746160507202,1.0130707025527954,0.48391833901405334,0.5714285714285714,1.4036927223205566,0.6073979735374451
1.4078632593154907,0.518398106098175,0.8894651532173157,0.46456587314605713,0.6071428571428572,1.4852654933929443,0.5585449934005737
1.4175738096237183,0.45181167125701904,0.9657621383666992,0.5230796933174133,0.5714285714285714,1.871834397315979,0.6510922908782959
1.4125239849090576,0.5942862033843994,0.8182377815246582,0.629393458366394,0.625,1.793841004371643,0.7756356000900269
1.3318400382995605,0.5028080940246582,0.8290319442749023,0.4994620680809021,0.625,1.608093500137329,0.6131015419960022
1.4045177698135376,0.6056811809539795,0.7988365888595581,0.6202667355537415,0.6071428571428572,1.5503215789794922,0.7834849953651428
1.3001208305358887,0.644636869430542,0.6554839611053467,0.653992772102356,0.6607142857142857,2.0084900856018066,0.8124202489852905
1.3046660423278809,0.49876415729522705,0.8059018850326538,0.5807014107704163,0.5892857142857143,1.5988526344299316,0.7532998919487
1.2345188856124878,0.5936712026596069,0.6408476829528809,0.5960054397583008,0.6071428571428572,1.8172498941421509,0.8028576970100403
1.1985417604446411,0.5381262302398682,0.660415530204773,0.5528318285942078,0.6071428571428572,1.3568111658096313,0.7659577131271362
1.0352369546890259,0.5241127610206604,0.5111241936683655,0.5258309841156006,0.6071428571428572,2.03240966796875,0.739946722984314
1.0788646936416626,0.4705229103565216,0.608341783285141,0.49593663215637207,0.5892857142857143,2.243475914001465,0.7171229720115662
1.1157561540603638,0.3892252445220947,0.726530909538269,0.4967811405658722,0.6071428571428572,2.2435731887817383,0.7108902931213379
1.0414516925811768,0.406022310256958,0.6354293823242188,0.534957230091095,0.6071428571428572,2.154766321182251,0.7635170221328735
0.9975256323814392,0.43082356452941895,0.5667020678520203,0.5408728718757629,0.625,2.078547954559326,0.7685579061508179
0.9493682980537415,0.391324907541275,0.5580433905124664,0.567827045917511,0.6428571428571428,2.0345335006713867,0.7791370153427124
1.0500524044036865,0.38126710057258606,0.6687853038311005,0.5893905162811279,0.5535714285714286,2.3798842430114746,0.7861537933349609
0.9892187714576721,0.39813241362571716,0.591086357831955,0.5829854011535645,0.6071428571428572,2.198770523071289,0.7891287803649902
1.092474102973938,0.35361456871032715,0.7388595342636108,0.5481911897659302,0.5535714285714286,2.18882155418396,0.7582384347915649
1.02153480052948,0.4072257876396179,0.6143090128898621,0.625450611114502,0.5714285714285714,2.1270735263824463,0.798876166343689
0.9883427619934082,0.3738022446632385,0.6145405173301697,0.5685621500015259,0.5892857142857143,2.436016798019409,0.7516205906867981
0.9748227596282959,0.3903972804546356,0.5844254791736603,0.5613669753074646,0.5535714285714286,2.0078296661376953,0.7451164722442627
0.9521114826202393,0.4189121723175049,0.5331993103027344,0.5723110437393188,0.5535714285714286,1.9122971296310425,0.7535905241966248
1.0867805480957031,0.3389210104942322,0.747859537601471,0.5415823459625244,0.5,1.7797269821166992,0.7241533994674683
0.9384596347808838,0.43834322690963745,0.5001164078712463,0.5608911514282227,0.6428571428571428,1.6150885820388794,0.7405861616134644
1.0078856945037842,0.41580265760421753,0.5920830368995667,0.5560960173606873,0.5892857142857143,1.954138159751892,0.7437846660614014
1.0804171562194824,0.38496845960617065,0.6954486966133118,0.5040252804756165,0.5178571428571428,2.47887921333313,0.6768209934234619
1.0969772338867188,0.3613796532154083,0.7355975806713104,0.5038325190544128,0.5892857142857143,2.7102210521698,0.6767158508300781
1.0172011852264404,0.45645254850387573,0.5607486367225647,0.5452019572257996,0.5357142857142857,2.3574612140655518,0.6913094520568848
1.106299877166748,0.4234275221824646,0.6828723549842834,0.5029318928718567,0.5535714285714286,2.2699809074401855,0.6574376821517944
0.9643644094467163,0.46819013357162476,0.49617427587509155,0.5627843737602234,0.5714285714285714,2.450268030166626,0.722387969493866
1.0273724794387817,0.3969729244709015,0.6303995549678802,0.4927797317504883,0.5892857142857143,2.197812557220459,0.6343852281570435
1.048694133758545,0.40064528584480286,0.6480488479137421,0.4621294438838959,0.5892857142857143,2.107973098754883,0.636154294013977
1.097908854484558,0.3771316707134247,0.7207771837711334,0.4631999731063843,0.5535714285714286,1.7356367111206055,0.6221524477005005
1.0354328155517578,0.4419148564338684,0.5935179591178894,0.5121967196464539,0.5892857142857143,2.0245213508605957,0.6521055102348328
1.0755105018615723,0.3947826325893402,0.6807278692722321,0.4584481716156006,0.6785714285714286,2.592449188232422,0.6055519580841064
1.053147554397583,0.41902729868888855,0.6341202557086945,0.4903066158294678,0.6071428571428572,2.2039895057678223,0.632075309753418
1.1138362884521484,0.3348051905632019,0.7790310978889465,0.3909752666950226,0.5357142857142857,2.691532611846924,0.5576857328414917
1.0532091856002808,0.435203492641449,0.6180056929588318,0.47923922538757324,0.5357142857142857,1.765229344367981,0.6204715371131897
1.0453511476516724,0.40700724720954895,0.6383439004421234,0.45548802614212036,0.4285714285714286,1.8495750427246094,0.5577272176742554
1.0286372900009155,0.4279749393463135,0.600662350654602,0.45609965920448303,0.5535714285714286,2.4108352661132812,0.5839931964874268
1.000566005706787,0.4297980070114136,0.5707679986953735,0.4654567241668701,0.625,1.9559746980667114,0.5558696985244751
0.9607075452804565,0.45828792452812195,0.5024196207523346,0.4669795036315918,0.5178571428571428,2.1683006286621094,0.5858689546585083
1.0706325769424438,0.42747238278388977,0.6431601941585541,0.46478360891342163,0.5178571428571428,2.4862794876098633,0.5823816061019897
1.0719306468963623,0.4670809507369995,0.6048496961593628,0.48330795764923096,0.5892857142857143,2.8636581897735596,0.6026344299316406
1.0063035488128662,0.45337337255477905,0.5529301762580872,0.47563931345939636,0.5357142857142857,2.4460599422454834,0.6035665273666382
1.081607460975647,0.4577173888683319,0.6238900721073151,0.49198341369628906,0.5,2.2480411529541016,0.6273806691169739
1.002496600151062,0.4776737689971924,0.5248228311538696,0.4883750081062317,0.5535714285714286,2.337268352508545,0.6125677227973938
1.0140676498413086,0.44596028327941895,0.5681073665618896,0.4746847152709961,0.5178571428571428,2.0459346771240234,0.6095936298370361
0.9023126363754272,0.42888861894607544,0.4734240174293518,0.4499562978744507,0.5714285714285714,2.4917702674865723,0.6111822128295898
0.9653950929641724,0.4473504424095154,0.518044650554657,0.4750087857246399,0.5,2.6137890815734863,0.6380038261413574
0.9936575889587402,0.46101924777030945,0.5326383411884308,0.48002228140830994,0.4642857142857143,2.392737865447998,0.6174746155738831
0.9887844920158386,0.4584684371948242,0.5303160548210144,0.4675711393356323,0.5,1.9864192008972168,0.6133671998977661
0.9088294506072998,0.44396495819091797,0.46486449241638184,0.46524980664253235,0.5178571428571428,2.0492148399353027,0.6164485216140747
0.9566795825958252,0.44331783056259155,0.5133617520332336,0.46169763803482056,0.5535714285714286,2.3749728202819824,0.6079728603363037
0.9364579916000366,0.4296654462814331,0.5067925453186035,0.42690688371658325,0.5714285714285714,2.3155665397644043,0.5893735885620117
1.0330368280410767,0.44911181926727295,0.5839250087738037,0.4710659980773926,0.5714285714285714,2.135599136352539,0.6162353754043579
0.986205518245697,0.46430253982543945,0.5219029784202576,0.47409871220588684,0.4821428571428571,2.5217604637145996,0.6189596652984619
0.969856858253479,0.4698745310306549,0.4999823272228241,0.47303906083106995,0.6071428571428572,2.5093767642974854,0.6078101992607117
0.9515287280082703,0.4487295150756836,0.5027992129325867,0.473929762840271,0.4821428571428571,2.6381425857543945,0.6001275777816772
0.987282931804657,0.3915325999259949,0.5957503318786621,0.40404558181762695,0.5178571428571428,2.293505907058716,0.5527527332305908
0.9752761721611023,0.41513222455978394,0.5601439476013184,0.46420952677726746,0.5892857142857143,1.8337082862854004,0.5942068696022034
1.0223838090896606,0.34862637519836426,0.6737574338912964,0.39350444078445435,0.5178571428571428,2.104579210281372,0.5336231589317322
0.9569767713546753,0.4078259766101837,0.5491507947444916,0.4317837953567505,0.5,2.1968300342559814,0.5556161403656006
0.9556195139884949,0.3813987672328949,0.5742207467556,0.4206048250198364,0.5178571428571428,1.9121313095092773,0.5541584491729736
1.011399507522583,0.4194309115409851,0.5919685959815979,0.4156166613101959,0.4821428571428571,2.325897455215454,0.5382511019706726
0.9576230049133301,0.3762299120426178,0.5813930928707123,0.41191208362579346,0.5,2.3874504566192627,0.5411879420280457
0.9391295909881592,0.3899308443069458,0.5491987466812134,0.4201327860355377,0.5357142857142857,2.2936198711395264,0.5538414120674133
0.976050078868866,0.37031304836273193,0.605737030506134,0.4231557250022888,0.4821428571428571,2.9268665313720703,0.553518533706665
0.9995893239974976,0.41479384899139404,0.5847954750061035,0.4402395784854889,0.4642857142857143,2.304140090942383,0.5590984225273132
1.0208139419555664,0.38547050952911377,0.6353434324264526,0.4213925898075104,0.5892857142857143,2.570189952850342,0.5589964389801025
0.9305856227874756,0.4518583416938782,0.4787272810935974,0.4724735617637634,0.4642857142857143,2.5421948432922363,0.5943833589553833
1.0447509288787842,0.3879520297050476,0.6567988991737366,0.4261622428894043,0.5,2.022693395614624,0.5540216565132141
1.0301495790481567,0.44161391258239746,0.5885356664657593,0.4712361693382263,0.5714285714285714,1.9642460346221924,0.5952392816543579
0.9949185252189636,0.4636874794960022,0.5312310457229614,0.47941353917121887,0.6428571428571428,2.524994373321533,0.6052721738815308
1.0180596113204956,0.4541967809200287,0.5638628304004669,0.46177011728286743,0.5714285714285714,2.377748727798462,0.5914539098739624
1.041153073310852,0.45808327198028564,0.5830698013305664,0.4673232436180115,0.5357142857142857,2.637721538543701,0.5877605676651001
1.0054068565368652,0.44685468077659607,0.5585521757602692,0.4687400460243225,0.4464285714285714,2.4497435092926025,0.5805110931396484
1.0224955081939697,0.44879651069641113,0.5736989974975586,0.4584942162036896,0.6071428571428572,2.1149332523345947,0.5832920074462891
1.0485666990280151,0.44384029507637024,0.6047264039516449,0.43853959441185,0.5178571428571428,2.4615116119384766,0.5759167671203613
1.0281158685684204,0.4494720697402954,0.578643798828125,0.4586411118507385,0.5357142857142857,2.4845080375671387,0.5741919279098511
1.016745686531067,0.4386557340621948,0.5780899524688721,0.4628133177757263,0.4285714285714286,2.6672894954681396,0.5651925802230835
1.0159337520599365,0.472464919090271,0.5434688329696655,0.468788206577301,0.5,2.655001401901245,0.6008968353271484
1.0137479305267334,0.4411047101020813,0.5726432204246521,0.4609353840351105,0.4642857142857143,2.4198954105377197,0.5760518908500671
1.0294432640075684,0.4485882818698883,0.58085498213768,0.4658683240413666,0.5535714285714286,2.254343032836914,0.5915819406509399
1.0266362428665161,0.4256904721260071,0.600945770740509,0.45702317357063293,0.4821428571428571,2.3232152462005615,0.5835644602775574
1.026424527168274,0.4488135278224945,0.5776109993457794,0.4873005747795105,0.4464285714285714,2.0343520641326904,0.6032418012619019
1.0214126110076904,0.44743621349334717,0.5739763975143433,0.4739675223827362,0.5178571428571428,2.4323017597198486,0.605047345161438
1.0435545444488525,0.4625856280326843,0.5809689164161682,0.4782748818397522,0.4642857142857143,2.1168341636657715,0.6128851771354675
1.059909701347351,0.4462141990661621,0.613695502281189,0.468811571598053,0.4821428571428571,2.0417020320892334,0.5929515361785889
1.0455758571624756,0.4919682443141937,0.5536076128482819,0.48803088068962097,0.5,1.846128225326538,0.6244250535964966
1.1060278415679932,0.4517333507537842,0.654294490814209,0.46876654028892517,0.4821428571428571,2.264075756072998,0.6052834987640381
1.0917363166809082,0.4729927182197571,0.6187435984611511,0.4772561192512512,0.5892857142857143,2.303330183029175,0.6147205829620361
1.0618817806243896,0.47321778535842896,0.5886639952659607,0.47023510932922363,0.5357142857142857,2.261791706085205,0.6063597798347473
1.0624134540557861,0.4686552584171295,0.5937581956386566,0.49351200461387634,0.5,2.2105367183685303,0.6229720711708069
1.0609550476074219,0.4620719850063324,0.5988830626010895,0.46800342202186584,0.5,2.437342405319214,0.5997714400291443
1.0321069955825806,0.45892560482025146,0.5731813907623291,0.4787893295288086,0.5714285714285714,1.8759300708770752,0.6308004260063171
1.069480538368225,0.4678393602371216,0.6016411781311035,0.47475606203079224,0.6071428571428572,2.0491113662719727,0.6063098907470703
1.046684741973877,0.4928029775619507,0.5538817644119263,0.480115681886673,0.4285714285714286,2.268082857131958,0.6224273443222046
1.08603835105896,0.44224709272384644,0.6437912583351135,0.44881001114845276,0.4821428571428571,1.8691009283065796,0.5928412675857544
1.1097086668014526,0.44408687949180603,0.6656217873096466,0.44757285714149475,0.4285714285714286,2.2791430950164795,0.5942888259887695
1.0207462310791016,0.46431028842926025,0.5564359426498413,0.4640984535217285,0.4821428571428571,2.777651309967041,0.6132888793945312
1.0671736001968384,0.42990565299987793,0.6372679471969604,0.43000563979148865,0.5357142857142857,2.774301290512085,0.5669854879379272
1.0654619932174683,0.4809497892856598,0.5845122039318085,0.49139127135276794,0.4285714285714286,2.749093770980835,0.6507439613342285
0.996047854423523,0.48264679312705994,0.513401061296463,0.4765194058418274,0.5178571428571428,1.9585574865341187,0.6212557554244995
0.9943786859512329,0.46975576877593994,0.524622917175293,0.4728269875049591,0.4464285714285714,2.5912058353424072,0.6308088898658752
0.9824011325836182,0.45518842339515686,0.5272127091884613,0.45900678634643555,0.5892857142857143,2.4418773651123047,0.6063568592071533
0.9474877119064331,0.4044048488140106,0.5430828630924225,0.3967197835445404,0.6607142857142857,2.247521162033081,0.549848198890686
0.9818459749221802,0.4662077724933624,0.5156382024288177,0.4707682132720947,0.5178571428571428,2.780153512954712,0.6130585074424744
0.9731457233428955,0.442203164100647,0.5309425592422485,0.45121854543685913,0.5178571428571428,2.683931589126587,0.5936111211776733
0.9869272112846375,0.4519198536872864,0.5350073575973511,0.4689328074455261,0.5178571428571428,2.3622829914093018,0.6215581893920898
1.0004582405090332,0.42550280690193176,0.5749554336071014,0.43062686920166016,0.5535714285714286,2.419987440109253,0.5602638721466064
0.9806070327758789,0.40210455656051636,0.5785024762153625,0.42018184065818787,0.5178571428571428,2.1329939365386963,0.5695414543151855
0.9873427152633667,0.4521218538284302,0.5352208614349365,0.46470552682876587,0.5714285714285714,2.4838433265686035,0.6088300943374634
0.9839900732040405,0.4677462577819824,0.5162438154220581,0.4568483829498291,0.5178571428571428,2.6296613216400146,0.6041021347045898
1.0050835609436035,0.44566455483436584,0.5594190061092377,0.46152737736701965,0.5535714285714286,2.387798547744751,0.6094303727149963
1.0410845279693604,0.43392378091812134,0.607160747051239,0.45918673276901245,0.5357142857142857,2.5116562843322754,0.6068204045295715
1.020401954650879,0.43547141551971436,0.5849305391311646,0.46182650327682495,0.625,1.719951868057251,0.6020603775978088
1.0606213808059692,0.41834115982055664,0.6422802209854126,0.44143399596214294,0.5178571428571428,2.140763282775879,0.5907597541809082
1.0062530040740967,0.44077184796333313,0.5654811561107635,0.4497823417186737,0.5892857142857143,2.3644089698791504,0.5864812731742859
0.9818974137306213,0.4275173544883728,0.5543800592422485,0.4539210796356201,0.5357142857142857,2.302480459213257,0.592849850654602
0.9917203783988953,0.4378975033760071,0.5538228750228882,0.47235286235809326,0.5,2.5716936588287354,0.6155685782432556
1.026401400566101,0.42381566762924194,0.6025857329368591,0.4408191442489624,0.5,2.4074549674987793,0.5842639803886414
1.0116811990737915,0.43247538805007935,0.5792058110237122,0.44401460886001587,0.5714285714285714,2.3731892108917236,0.5968575477600098
0.9830252528190613,0.4552288055419922,0.5277964472770691,0.4747609496116638,0.5178571428571428,2.672269582748413,0.6225752234458923
0.980903685092926,0.4527524411678314,0.5281512439250946,0.459522545337677,0.4821428571428571,2.2646212577819824,0.6010648012161255
0.9536528587341309,0.4772813320159912,0.47637152671813965,0.4992545545101166,0.6071428571428572,2.3694794178009033,0.6438086032867432
0.9731431603431702,0.4551158547401428,0.5180273056030273,0.47452181577682495,0.5178571428571428,2.6754918098449707,0.6219894289970398
1.0085209608078003,0.44514042139053345,0.5633805394172668,0.46615123748779297,0.5357142857142857,2.617981433868408,0.6183336973190308
0.9977934956550598,0.47920477390289307,0.5185887217521667,0.486447811126709,0.5357142857142857,2.352290630340576,0.6398591995239258
1.0259642601013184,0.4391094446182251,0.5868548154830933,0.45956161618232727,0.3928571428571429,2.2197141647338867,0.6025276184082031
1.0715913772583008,0.4306204915046692,0.6409708857536316,0.45171475410461426,0.4285714285714286,2.2481486797332764,0.6099410057067871
0.9935072064399719,0.4775613248348236,0.5159458816051483,0.49314427375793457,0.5714285714285714,2.788095712661743,0.6451476812362671
1.0458252429962158,0.46403592824935913,0.5817893147468567,0.4698137640953064,0.5178571428571428,2.1699533462524414,0.6155474781990051
1.0875213146209717,0.4181884527206421,0.6693328619003296,0.4441053569316864,0.4642857142857143,2.1199324131011963,0.5855534076690674
1.0123742818832397,0.47504115104675293,0.5373331308364868,0.48247694969177246,0.4464285714285714,2.6270203590393066,0.6316518783569336
1.1000819206237793,0.435674250125885,0.6644076704978943,0.44798845052719116,0.5,2.1393954753875732,0.601921021938324
1.0598623752593994,0.4649654030799866,0.5948969721794128,0.473666787147522,0.4464285714285714,2.176398277282715,0.6129080653190613
1.0671864748001099,0.4690418839454651,0.5981445908546448,0.47330960631370544,0.4821428571428571,2.436661720275879,0.6261414885520935
1.1255170106887817,0.4332672953605652,0.6922497153282166,0.44611644744873047,0.5535714285714286,2.597691535949707,0.5924540162086487
1.1003978252410889,0.46557384729385376,0.6348239779472351,0.4527616500854492,0.4642857142857143,2.2278218269348145,0.608376145362854
1.0710911750793457,0.47676146030426025,0.5943297147750854,0.47084277868270874,0.5,1.7488510608673096,0.6064572334289551
1.1340030431747437,0.4584653675556183,0.6755376756191254,0.44789594411849976,0.5,2.5291261672973633,0.5932935476303101
1.084564447402954,0.48070028424263,0.6038641631603241,0.4691162109375,0.5178571428571428,2.2716047763824463,0.6226012706756592
1.193885326385498,0.43208175897598267,0.7618035674095154,0.4090076684951782,0.4642857142857143,2.2103612422943115,0.5584391355514526
1.0742464065551758,0.48726776242256165,0.5869786441326141,0.48119115829467773,0.5,2.131694793701172,0.6326272487640381
1.0912702083587646,0.4779450297355652,0.6133251786231995,0.45841512084007263,0.4821428571428571,2.3001725673675537,0.6083604097366333
1.117199420928955,0.4797808527946472,0.6374185681343079,0.45980191230773926,0.5,2.547682523727417,0.5983096361160278
1.0963945388793945,0.42191389203071594,0.6744806468486786,0.39636725187301636,0.5,2.0974526405334473,0.5549560189247131
1.0586868524551392,0.5134861469268799,0.5452007055282593,0.4841959774494171,0.4821428571428571,2.251124620437622,0.6289337873458862
1.1396946907043457,0.4928785562515259,0.6468161344528198,0.493956983089447,0.4821428571428571,2.587035894393921,0.6450242400169373
1.1268335580825806,0.4796227216720581,0.6472108364105225,0.45353639125823975,0.4642857142857143,2.4049854278564453,0.5961877107620239
1.0907176733016968,0.49226993322372437,0.5984477400779724,0.49330055713653564,0.5,2.6344797611236572,0.6375986933708191
1.143890380859375,0.4898606538772583,0.6540297269821167,0.47155043482780457,0.5,2.696524143218994,0.6176677942276001
1.0186728239059448,0.5192995667457581,0.49937325716018677,0.5047081708908081,0.5,2.311105728149414,0.6542398929595947
1.116879940032959,0.49192309379577637,0.6249568462371826,0.48099642992019653,0.5178571428571428,2.2173044681549072,0.6222895383834839
1.1308658123016357,0.4757496118545532,0.6551162004470825,0.4511222243309021,0.375,2.4674079418182373,0.5994024872779846
1.111264944076538,0.4568711221218109,0.6543938219547272,0.44690781831741333,0.5,2.436178684234619,0.5849634408950806
1.1125240325927734,0.44045117497444153,0.6720728576183319,0.42437124252319336,0.4285714285714286,2.386026382446289,0.5679770708084106
1.1016480922698975,0.49766892194747925,0.6039791703224182,0.4799153208732605,0.5178571428571428,2.553792715072632,0.6152100563049316
1.0839061737060547,0.4420394003391266,0.6418667733669281,0.44009310007095337,0.4821428571428571,2.4097843170166016,0.5742878913879395
1.1345231533050537,0.4769600033760071,0.6575631499290466,0.4473508298397064,0.4285714285714286,2.0278072357177734,0.5874499082565308
1.08118736743927,0.4963567852973938,0.5848305821418762,0.4806472361087799,0.5357142857142857,2.5381219387054443,0.6167898178100586
1.1515024900436401,0.45006752014160156,0.7014349699020386,0.4468255639076233,0.5,2.486693859100342,0.5781272053718567
1.1202269792556763,0.4725744128227234,0.6476525664329529,0.45880937576293945,0.4464285714285714,2.4102935791015625,0.6091040372848511
1.1403294801712036,0.48059386014938354,0.6597356200218201,0.4599034786224365,0.5357142857142857,2.4860029220581055,0.6119509935379028
1.0824306011199951,0.4883347749710083,0.5940958261489868,0.47423475980758667,0.3928571428571429,2.0518736839294434,0.6079491376876831
1.0767672061920166,0.41842925548553467,0.6583379507064819,0.37564700841903687,0.5535714285714286,2.722395658493042,0.5308440327644348
1.1633914709091187,0.47105926275253296,0.6923322081565857,0.44737517833709717,0.5357142857142857,2.258977174758911,0.592025101184845
1.1333913803100586,0.4763008952140808,0.6570904850959778,0.4554024934768677,0.5,2.506817579269409,0.5951433777809143
1.0560917854309082,0.48588186502456665,0.5702099204063416,0.47937244176864624,0.5178571428571428,2.0036113262176514,0.6082019805908203
1.1206750869750977,0.4802544116973877,0.64042067527771,0.45708587765693665,0.4107142857142857,2.2454304695129395,0.6060360074043274
1.1062958240509033,0.5032586455345154,0.6030371785163879,0.5006710290908813,0.5178571428571428,2.3901619911193848,0.6377678513526917
1.068460464477539,0.4911227226257324,0.5773377418518066,0.46535325050354004,0.5,2.2747979164123535,0.6031827330589294
1.081576943397522,0.510452389717102,0.5711245536804199,0.4866896867752075,0.5178571428571428,2.1082394123077393,0.6255303621292114
1.0984430313110352,0.4254547953605652,0.67298823595047,0.40504416823387146,0.4821428571428571,2.590402364730835,0.5570434331893921
1.03271484375,0.496133029460907,0.536581814289093,0.47267305850982666,0.4464285714285714,2.3981354236602783,0.6075519919395447
1.125873327255249,0.459981769323349,0.6658915579319,0.44169142842292786,0.4464285714285714,2.2954373359680176,0.5810041427612305
1.0525643825531006,0.4869619905948639,0.5656023919582367,0.4700837731361389,0.5,2.508997678756714,0.6083268523216248
1.0939686298370361,0.4875108599662781,0.6064577698707581,0.45392680168151855,0.4821428571428571,2.292072296142578,0.6080380082130432
1.086240530014038,0.470442533493042,0.6157979965209961,0.44058310985565186,0.5178571428571428,2.5893380641937256,0.5906918048858643
1.062366247177124,0.501421332359314,0.5609449148178101,0.476707398891449,0.4642857142857143,2.579543113708496,0.6198538541793823
1.1337203979492188,0.48172566294670105,0.6519947350025177,0.4563295245170593,0.4821428571428571,2.637765645980835,0.6034832000732422
1.121091604232788,0.4859170913696289,0.6351745128631592,0.4759092330932617,0.5178571428571428,2.4902126789093018,0.6134617924690247
1.0685224533081055,0.5027734041213989,0.5657490491867065,0.4964095950126648,0.4821428571428571,1.5889238119125366,0.6229108572006226
1.1158685684204102,0.45547720789909363,0.6603913605213165,0.4337751269340515,0.4642857142857143,2.381171941757202,0.5781770348548889
1.1576262712478638,0.44471943378448486,0.7129068374633789,0.418185830116272,0.5178571428571428,2.2197368144989014,0.563646674156189
1.0576651096343994,0.497097909450531,0.5605672001838684,0.471808522939682,0.5357142857142857,2.585430145263672,0.6146566867828369
1.106065034866333,0.4169589877128601,0.6891060471534729,0.3903809189796448,0.5178571428571428,2.50705885887146,0.5419653654098511
1.1146786212921143,0.4561518430709839,0.6585267782211304,0.4337185025215149,0.4464285714285714,2.2025744915008545,0.5638493299484253
1.1214158535003662,0.4731254577636719,0.6482903957366943,0.47381874918937683,0.3928571428571429,2.0624008178710938,0.6202800869941711
1.0823382139205933,0.4753127694129944,0.6070254445075989,0.4683884382247925,0.4642857142857143,2.284959316253662,0.602634847164154
1.055253505706787,0.48323431611061096,0.5720191895961761,0.47076934576034546,0.5357142857142857,2.311089515686035,0.6072216629981995
1.0984071493148804,0.4354051351547241,0.6630020141601562,0.4080522656440735,0.4642857142857143,2.0634071826934814,0.560551106929779
1.1198937892913818,0.4888516664505005,0.6310421228408813,0.4621376395225525,0.4464285714285714,2.1965479850769043,0.5923309326171875
1.0864286422729492,0.46674448251724243,0.6196841597557068,0.4667617678642273,0.5535714285714286,2.3444302082061768,0.6079024076461792
1.1020632982254028,0.4738677442073822,0.6281955540180206,0.4576106071472168,0.4642857142857143,2.500795602798462,0.5967875719070435
1.0591257810592651,0.4873889684677124,0.5717368125915527,0.47941020131111145,0.4285714285714286,2.3962759971618652,0.6194425821304321
1.1064480543136597,0.48531773686408997,0.6211303174495697,0.47455930709838867,0.4464285714285714,2.0887391567230225,0.6149166226387024
1.0688097476959229,0.48750823736190796,0.5813015103340149,0.46357178688049316,0.5535714285714286,2.7131102085113525,0.5989363789558411
1.0347403287887573,0.5147839784622192,0.5199563503265381,0.4819013774394989,0.4821428571428571,2.1284735202789307,0.6248668432235718
1.1682379245758057,0.4674646258354187,0.700773298740387,0.4429662227630615,0.4642857142857143,1.9864869117736816,0.5742771625518799
1.0775045156478882,0.4446187913417816,0.6328857243061066,0.42912960052490234,0.4821428571428571,2.373051166534424,0.5696249008178711
1.0882155895233154,0.5000324845314026,0.5881831049919128,0.4500015079975128,0.5178571428571428,2.464988946914673,0.5902681946754456
1.1294950246810913,0.4676702618598938,0.6618247628211975,0.43902504444122314,0.4821428571428571,2.270475387573242,0.5782146453857422
1.0704976320266724,0.51046222448349,0.5600354075431824,0.4662041962146759,0.5178571428571428,2.1622238159179688,0.6144782304763794
1.0829215049743652,0.5119710564613342,0.570950448513031,0.4660278856754303,0.4642857142857143,2.8158364295959473,0.6166572570800781
1.0418492555618286,0.5224988460540771,0.5193504095077515,0.4395965337753296,0.5178571428571428,2.6235814094543457,0.5797751545906067
1.0688397884368896,0.49690914154052734,0.5719306468963623,0.4602943956851959,0.5357142857142857,2.864799737930298,0.5973672270774841
1.1123621463775635,0.4851709008216858,0.6271912455558777,0.4568224549293518,0.3928571428571429,2.2542953491210938,0.6001867055892944
1.112561583518982,0.5045044422149658,0.6080571413040161,0.43247973918914795,0.5357142857142857,2.5800111293792725,0.5869058966636658
1.123848795890808,0.49767690896987915,0.626171886920929,0.43712106347084045,0.5,2.77828049659729,0.5845773220062256
1.0509178638458252,0.5281177163124084,0.5228001475334167,0.4740629196166992,0.5535714285714286,2.1579935550689697,0.6156549453735352
1.136200189590454,0.4948778748512268,0.6413223147392273,0.4233924448490143,0.4107142857142857,1.9929335117340088,0.5841894149780273
1.151450514793396,0.4698342978954315,0.6816162168979645,0.3687407076358795,0.375,2.450191020965576,0.5265787839889526
1.0923757553100586,0.5138657093048096,0.578510046005249,0.4227084517478943,0.5535714285714286,2.1559648513793945,0.5764362812042236
1.1312735080718994,0.49472588300704956,0.6365476250648499,0.42814934253692627,0.5892857142857143,2.632950782775879,0.563558042049408
1.1428875923156738,0.5002691745758057,0.6426184177398682,0.41434919834136963,0.4464285714285714,2.937305212020874,0.5564566850662231
1.1765379905700684,0.48428279161453247,0.6922551989555359,0.3615241050720215,0.4464285714285714,2.033527135848999,0.5109685659408569
1.1507766246795654,0.5067731142044067,0.6440035104751587,0.3873644173145294,0.4642857142857143,1.9571802616119385,0.536148726940155
1.0788683891296387,0.4615616798400879,0.6173067092895508,0.38455864787101746,0.5178571428571428,2.2189254760742188,0.5397922396659851
1.136030673980713,0.5122370719909668,0.6237936019897461,0.3694681227207184,0.5178571428571428,2.3724961280822754,0.5160837769508362
1.1320205926895142,0.51320481300354,0.6188157796859741,0.3632621169090271,0.5714285714285714,2.105243444442749,0.5172855854034424
1.1292688846588135,0.5130690932273865,0.616199791431427,0.3792303204536438,0.4107142857142857,2.8176403045654297,0.52802574634552
1.1294944286346436,0.5026382207870483,0.6268562078475952,0.35837846994400024,0.5892857142857143,2.9199941158294678,0.5195045471191406
1.0756479501724243,0.5465192198753357,0.5291287302970886,0.37490972876548767,0.5535714285714286,2.2234442234039307,0.5199583768844604
1.1597175598144531,0.4605777859687805,0.6991397738456726,0.41328126192092896,0.4821428571428571,2.625044345855713,0.5750564336776733
1.1510579586029053,0.5126774311065674,0.6383805274963379,0.4021604657173157,0.4642857142857143,2.5531728267669678,0.5487779378890991
1.098897099494934,0.4674322009086609,0.6314648985862732,0.41702890396118164,0.5,2.591832160949707,0.5743321180343628
1.1004252433776855,0.5133758783340454,0.5870493650436401,0.3679605722427368,0.4285714285714286,2.142554759979248,0.5256052613258362
1.158400535583496,0.515815258026123,0.642585277557373,0.37356775999069214,0.5357142857142857,2.6650123596191406,0.531021237373352
1.0772384405136108,0.47786229848861694,0.5993761420249939,0.41588830947875977,0.5357142857142857,2.2256650924682617,0.5642833709716797
1.0415635108947754,0.5366601943969727,0.5049033164978027,0.41243264079093933,0.5,2.0202486515045166,0.5804331302642822
1.0672305822372437,0.46811652183532715,0.5991140604019165,0.4052917957305908,0.5714285714285714,2.5219171047210693,0.5524548292160034
1.0970070362091064,0.47430068254470825,0.6227063536643982,0.4016362428665161,0.5357142857142857,2.340674638748169,0.553729772567749
1.0102442502975464,0.5128551721572876,0.4973890781402588,0.39665287733078003,0.4464285714285714,2.618089199066162,0.5938217639923096
1.0279903411865234,0.48553919792175293,0.5424511432647705,0.40839308500289917,0.5535714285714286,2.1697275638580322,0.5615469217300415
1.0289678573608398,0.4269196391105652,0.6020482182502747,0.3603655695915222,0.5357142857142857,1.9640203714370728,0.5196714997291565
1.0642738342285156,0.4985159933567047,0.5657578408718109,0.4263298511505127,0.5,2.520176887512207,0.5666674375534058
1.031864881515503,0.4700847268104553,0.5617801547050476,0.3765438497066498,0.5535714285714286,2.3126003742218018,0.5622923374176025
1.085205316543579,0.4950038492679596,0.5902014672756195,0.4193846881389618,0.625,2.1448235511779785,0.5790532827377319
1.084468126296997,0.49724140763282776,0.5872267186641693,0.4130335748195648,0.4642857142857143,2.5295467376708984,0.5747572183609009
1.1013224124908447,0.5100624561309814,0.5912599563598633,0.4253043532371521,0.4642857142857143,2.4127612113952637,0.5933136343955994
1.0941743850708008,0.530573308467865,0.5636010766029358,0.4370652735233307,0.4642857142857143,2.310835361480713,0.6097612977027893
1.090470552444458,0.4709974527359009,0.6194730997085571,0.3830278813838959,0.5535714285714286,2.3986241817474365,0.557866096496582
1.0366973876953125,0.5469833612442017,0.48971402645111084,0.4659358263015747,0.5892857142857143,2.2547895908355713,0.6287136673927307
1.1418534517288208,0.5069241523742676,0.6349292993545532,0.43195074796676636,0.4821428571428571,2.3786449432373047,0.5954253673553467
1.140934705734253,0.515960156917572,0.6249745488166809,0.4418870806694031,0.5178571428571428,2.201415538787842,0.6045256853103638
1.183363914489746,0.494385689496994,0.6889782249927521,0.4057867228984833,0.4821428571428571,2.14103102684021,0.5770367383956909
1.1436383724212646,0.5055878758430481,0.6380504965782166,0.4406004548072815,0.5,2.5191335678100586,0.6049827933311462
1.1066328287124634,0.45363515615463257,0.6529976725578308,0.38870877027511597,0.5535714285714286,2.550729751586914,0.5505684614181519
1.1555778980255127,0.5271248817443848,0.6284530162811279,0.44623881578445435,0.5,2.225921630859375,0.6247844696044922
1.1538772583007812,0.4801514744758606,0.6737257838249207,0.4173954725265503,0.5,2.413719654083252,0.6001600027084351
1.160512089729309,0.5264782905578613,0.6340337991714478,0.45712122321128845,0.5535714285714286,2.313981056213379,0.6383039951324463
1.0878517627716064,0.5929439067840576,0.49490785598754883,0.49270349740982056,0.5535714285714286,2.5309319496154785,0.6703447103500366
1.1601877212524414,0.5152860879898071,0.6449016332626343,0.4605916440486908,0.4285714285714286,2.485680341720581,0.645545482635498
1.113006830215454,0.5489137172698975,0.5640931129455566,0.4861717224121094,0.5357142857142857,2.887624502182007,0.6712060570716858
1.144569993019104,0.5372521877288818,0.6073178052902222,0.4757671356201172,0.5357142857142857,2.551454544067383,0.6654715538024902
1.0822367668151855,0.5475287437438965,0.5347080230712891,0.4972836971282959,0.5,2.5913126468658447,0.6761153936386108
1.0397840738296509,0.5489591360092163,0.49082493782043457,0.3853553831577301,0.5178571428571428,2.2807559967041016,0.5493243336677551
1.2057723999023438,0.4953496754169464,0.7104227244853973,0.4350539445877075,0.4285714285714286,2.728323459625244,0.6282594203948975
1.1231000423431396,0.5311660766601562,0.5919339656829834,0.4734295606613159,0.5357142857142857,2.4204485416412354,0.655371904373169
1.1453800201416016,0.5320762991905212,0.6133037209510803,0.4423094391822815,0.5178571428571428,2.6642727851867676,0.6226376891136169
1.1022710800170898,0.5626289248466492,0.5396421551704407,0.483087420463562,0.6071428571428572,2.174170732498169,0.6610805988311768
1.2061254978179932,0.4891314208507538,0.7169940769672394,0.43102365732192993,0.5178571428571428,2.1341006755828857,0.6155616641044617
1.16862154006958,0.5141721963882446,0.6544493436813354,0.46077996492385864,0.4107142857142857,2.5679755210876465,0.6499931216239929
1.1921916007995605,0.47008123993873596,0.7221103608608246,0.43358010053634644,0.4642857142857143,2.1758294105529785,0.6079248189926147
1.142587423324585,0.49731650948524475,0.6452709138393402,0.44890713691711426,0.4464285714285714,2.245889902114868,0.637898325920105
1.1608606576919556,0.4723812937736511,0.6884793639183044,0.42861515283584595,0.375,2.431062698364258,0.6172575950622559
1.1537408828735352,0.524423360824585,0.6293175220489502,0.45631930232048035,0.4642857142857143,2.2855677604675293,0.6368842124938965
1.1751487255096436,0.4989892840385437,0.6761594414710999,0.4579660892486572,0.5,1.7536512613296509,0.6429703235626221
1.07308030128479,0.565654993057251,0.5074253082275391,0.49596691131591797,0.4642857142857143,1.6840602159500122,0.677716851234436
1.2136638164520264,0.48584040999412537,0.727823406457901,0.43064916133880615,0.5178571428571428,2.139338493347168,0.6195369362831116
1.1589670181274414,0.5079764127731323,0.6509906053543091,0.46284255385398865,0.5,2.5938446521759033,0.6480038166046143
1.2070412635803223,0.4863635003566742,0.7206777632236481,0.43686801195144653,0.5535714285714286,2.338721752166748,0.6257293224334717
1.216196894645691,0.5134250521659851,0.7027718424797058,0.46588462591171265,0.4107142857142857,2.6676456928253174,0.649374783039093
1.1408069133758545,0.4972168207168579,0.6435900926589966,0.4502166509628296,0.4821428571428571,2.5411179065704346,0.6211988925933838
1.2192931175231934,0.502095103263855,0.7171980142593384,0.4548991024494171,0.4107142857142857,2.195767879486084,0.6284915208816528
1.1446118354797363,0.5163240432739258,0.6282877922058105,0.4443483054637909,0.4642857142857143,1.9976115226745605,0.6199570894241333
1.1213319301605225,0.5342882871627808,0.5870436429977417,0.47526076436042786,0.5178571428571428,2.1383628845214844,0.6520776152610779
1.1685197353363037,0.5298414826393127,0.638678252696991,0.46077823638916016,0.4464285714285714,2.2327473163604736,0.6393449306488037
1.233776569366455,0.4923921227455139,0.7413844466209412,0.4452724754810333,0.5,2.0145010948181152,0.6181758046150208
1.2150228023529053,0.5131690502166748,0.7018537521362305,0.4580940008163452,0.4642857142857143,2.477066993713379,0.6295650005340576
1.2587285041809082,0.4810963571071625,0.7776321470737457,0.4178953766822815,0.5,2.1162149906158447,0.5955475568771362
1.2144241333007812,0.45316028594970703,0.7612638473510742,0.42311859130859375,0.5,2.6811716556549072,0.5949923992156982
1.177022933959961,0.5167691707611084,0.6602537631988525,0.4434072971343994,0.4642857142857143,2.3931736946105957,0.6184477806091309
1.1610286235809326,0.5165009498596191,0.6445276737213135,0.44978368282318115,0.4285714285714286,2.220069169998169,0.6272706985473633
1.2081931829452515,0.49120527505874634,0.7169879078865051,0.44044286012649536,0.5,2.414865732192993,0.6131591796875
1.1488754749298096,0.5290039777755737,0.6198714971542358,0.47215554118156433,0.4464285714285714,2.687152624130249,0.6488914489746094
1.1588934659957886,0.47728100419044495,0.6816124618053436,0.4229356646537781,0.5357142857142857,2.605642080307007,0.5941170454025269
1.1157634258270264,0.5041205883026123,0.6116428375244141,0.44628047943115234,0.4642857142857143,2.213141441345215,0.6224340796470642
1.1694145202636719,0.5057743191719055,0.6636402010917664,0.4442746639251709,0.4821428571428571,2.4429574012756348,0.6186252236366272
1.2092797756195068,0.5011271834373474,0.7081525921821594,0.46044114232063293,0.5,2.3085126876831055,0.6176555752754211
1.1538569927215576,0.5361610054969788,0.6176959872245789,0.4769056439399719,0.5357142857142857,2.4394922256469727,0.6545453071594238
1.198898434638977,0.4942149817943573,0.7046834528446198,0.4400522708892822,0.4821428571428571,2.156240224838257,0.6169484853744507
1.168450951576233,0.46053650975227356,0.7079144418239594,0.4237176775932312,0.5,2.0137956142425537,0.6007225513458252
1.1957933902740479,0.4864075183868408,0.709385871887207,0.43988409638404846,0.5,1.940422534942627,0.6159265041351318
1.1561713218688965,0.4783228039741516,0.6778485178947449,0.4422540068626404,0.5535714285714286,2.0249977111816406,0.6250476837158203
1.1689362525939941,0.4877057373523712,0.6812305152416229,0.4422467350959778,0.4821428571428571,2.279215097427368,0.6078500151634216
1.2171437740325928,0.47884422540664673,0.738299548625946,0.40943944454193115,0.4821428571428571,2.3803482055664062,0.5978488326072693
1.2176814079284668,0.572851300239563,0.6448301076889038,0.4702978730201721,0.5357142857142857,2.496091365814209,0.6303874254226685
1.1620206832885742,0.5991515517234802,0.562869131565094,0.5027809739112854,0.4642857142857143,2.042905330657959,0.6498498916625977
1.152468204498291,0.5081409811973572,0.6443272233009338,0.45211005210876465,0.5,2.3133020401000977,0.6183364391326904
1.1700782775878906,0.497913122177124,0.6721651554107666,0.4440380334854126,0.4285714285714286,2.2033169269561768,0.6063586473464966
1.1422466039657593,0.475426584482193,0.6668200194835663,0.4390254020690918,0.4821428571428571,2.143264055252075,0.6091546416282654
1.1008033752441406,0.5367273688316345,0.5640760064125061,0.4415130913257599,0.5178571428571428,2.6586833000183105,0.5940085649490356
1.107483148574829,0.5979397296905518,0.5095434188842773,0.5142933130264282,0.4642857142857143,2.7199056148529053,0.6623445749282837
1.1702325344085693,0.4915681481361389,0.6786643862724304,0.4308513104915619,0.5,2.089698553085327,0.5987552404403687
1.1326830387115479,0.4771614372730255,0.6555216014385223,0.4418650269508362,0.375,2.466580867767334,0.6057504415512085
1.144623875617981,0.5779385566711426,0.5666853189468384,0.49866771697998047,0.4107142857142857,2.431411027908325,0.638548731803894
1.0999830961227417,0.5963938236236572,0.5035892724990845,0.495571106672287,0.4642857142857143,2.1431527137756348,0.6398983597755432
1.2056642770767212,0.5570263862609863,0.6486378908157349,0.46862566471099854,0.3571428571428571,1.8191113471984863,0.6404502391815186
1.1237099170684814,0.5313025712966919,0.5924073457717896,0.4788956046104431,0.5357142857142857,2.067225933074951,0.6351613998413086
1.1244378089904785,0.5640017986297607,0.5604360103607178,0.4736326336860657,0.5,2.1863791942596436,0.6399421691894531
1.1240348815917969,0.5786033868789673,0.5454314947128296,0.48039424419403076,0.4642857142857143,2.224294900894165,0.6318103075027466
1.1689558029174805,0.5583128929138184,0.6106429100036621,0.49579453468322754,0.5357142857142857,2.54239559173584,0.6475937366485596
1.2064478397369385,0.48247188329696655,0.7239759564399719,0.43693020939826965,0.4285714285714286,2.399479389190674,0.5941697955131531
1.0762462615966797,0.5355544090270996,0.5406918525695801,0.4350184202194214,0.5892857142857143,2.5161430835723877,0.5877569913864136
1.0902597904205322,0.5920383334159851,0.4982214570045471,0.5297045707702637,0.5178571428571428,2.486689329147339,0.693000078201294
1.1223340034484863,0.5269932746887207,0.5953407287597656,0.4841426610946655,0.4642857142857143,2.2687110900878906,0.6407363414764404
1.0977634191513062,0.5810627937316895,0.5167006254196167,0.4889823794364929,0.4821428571428571,1.9822850227355957,0.6484581828117371
1.1637659072875977,0.5417687892913818,0.6219971179962158,0.4775490164756775,0.4642857142857143,2.1528847217559814,0.6232137680053711
1.1169970035552979,0.5770414471626282,0.5399555563926697,0.4888230562210083,0.4821428571428571,2.1650543212890625,0.645747184753418
1.161178708076477,0.48497140407562256,0.6762073040008545,0.47748222947120667,0.4285714285714286,1.8531991243362427,0.6381790637969971
1.1025090217590332,0.5694922208786011,0.5330168008804321,0.4827980399131775,0.4642857142857143,2.4264063835144043,0.6330211162567139
1.1356327533721924,0.5333769917488098,0.6022557616233826,0.46259021759033203,0.4642857142857143,2.21431040763855,0.6176455020904541
1.1671209335327148,0.5006914138793945,0.6664295196533203,0.46249377727508545,0.5357142857142857,1.6413623094558716,0.6349242925643921
1.1446154117584229,0.5369158387184143,0.6076995730400085,0.43816494941711426,0.5357142857142857,2.3855745792388916,0.6004256010055542
1.1191842555999756,0.5057950019836426,0.613389253616333,0.48068711161613464,0.4642857142857143,2.63520884513855,0.6464235782623291
1.0790190696716309,0.5372762680053711,0.5417428016662598,0.5061516761779785,0.5,2.258882522583008,0.656600832939148
1.1636316776275635,0.5187246203422546,0.6449070572853088,0.47754186391830444,0.4821428571428571,2.3840413093566895,0.6501607298851013
1.191033959388733,0.5267843008041382,0.6642496585845947,0.43663913011550903,0.4821428571428571,2.550443172454834,0.6047853231430054
1.1529779434204102,0.5036897659301758,0.6492881774902344,0.4883178472518921,0.4821428571428571,2.760423183441162,0.655815839767456
1.0979584455490112,0.5349258184432983,0.5630326271057129,0.5083258152008057,0.4821428571428571,2.1467909812927246,0.6622982025146484
1.1933581829071045,0.5378690361976624,0.6554891467094421,0.480820894241333,0.4285714285714286,2.4144821166992188,0.6351197957992554
1.1937005519866943,0.5328476428985596,0.6608529090881348,0.4629802703857422,0.4464285714285714,2.2068142890930176,0.6269760131835938
1.068708896636963,0.5536090135574341,0.5150998830795288,0.543095588684082,0.4821428571428571,2.0219526290893555,0.6997189521789551
1.1158084869384766,0.5150946378707886,0.600713849067688,0.5103564858436584,0.5,2.0170576572418213,0.6658339500427246
1.1361777782440186,0.5142694711685181,0.6219083070755005,0.48924535512924194,0.5,2.2286715507507324,0.6535151600837708
1.0853201150894165,0.5274468660354614,0.5578732490539551,0.508812665939331,0.5178571428571428,2.5370430946350098,0.6728916764259338
1.1503729820251465,0.5410190224647522,0.6093539595603943,0.48441123962402344,0.625,2.1277153491973877,0.6470240354537964
1.1572413444519043,0.5215751528739929,0.6356661915779114,0.4839721620082855,0.4464285714285714,2.312502145767212,0.6390519142150879
1.2081643342971802,0.5022975206375122,0.705866813659668,0.4547954201698303,0.4464285714285714,2.2977371215820312,0.5928357243537903
1.117821455001831,0.49512526392936707,0.622696191072464,0.4837271571159363,0.5357142857142857,2.7913193702697754,0.6455321907997131
1.1186847686767578,0.5295462012290955,0.5891385674476624,0.4948015809059143,0.4821428571428571,2.340019464492798,0.6535526514053345
1.0806747674942017,0.550805926322937,0.5298688411712646,0.512251079082489,0.4464285714285714,2.3277690410614014,0.6694018840789795
1.1475796699523926,0.511760950088501,0.6358187198638916,0.476510614156723,0.5178571428571428,2.2762391567230225,0.6441184878349304
1.0781244039535522,0.5199328660964966,0.5581915378570557,0.4972046911716461,0.4464285714285714,2.5427234172821045,0.6494542360305786
1.1346919536590576,0.5031163692474365,0.6315755844116211,0.4824522137641907,0.5178571428571428,2.415053367614746,0.6446138024330139
1.0892233848571777,0.5281330347061157,0.561090350151062,0.5067451000213623,0.5535714285714286,2.241870164871216,0.6531345844268799
1.1013102531433105,0.5182621479034424,0.5830481052398682,0.5004730820655823,0.3571428571428571,2.2002761363983154,0.6461344957351685
1.1558698415756226,0.4652523398399353,0.6906175017356873,0.4455097019672394,0.4464285714285714,2.108060598373413,0.6085385084152222
1.1313610076904297,0.5015859603881836,0.6297750473022461,0.4806930422782898,0.4107142857142857,2.679579973220825,0.630009114742279
1.1328256130218506,0.49911725521087646,0.6337083578109741,0.4633611738681793,0.4821428571428571,2.2077956199645996,0.6223981976509094
1.0788238048553467,0.4849122166633606,0.5939115881919861,0.46936511993408203,0.5535714285714286,1.930525541305542,0.6245970129966736
1.0931288003921509,0.5226044654846191,0.5705243349075317,0.5077087879180908,0.4642857142857143,2.0323355197906494,0.6509332656860352
1.1000347137451172,0.4726265072822571,0.6274082064628601,0.4633151590824127,0.5,1.7988537549972534,0.614145040512085
1.086342692375183,0.4587417244911194,0.6276009678840637,0.45791974663734436,0.5178571428571428,2.1981911659240723,0.6176638007164001
1.0738061666488647,0.46764612197875977,0.606160044670105,0.4496564269065857,0.4821428571428571,2.490065336227417,0.618273138999939
1.1279058456420898,0.4972800612449646,0.6306257843971252,0.4814990758895874,0.5,2.5383732318878174,0.6373750567436218
1.0982098579406738,0.4751885235309601,0.6230213344097137,0.46743717789649963,0.4821428571428571,2.4466664791107178,0.6178542375564575
1.0907145738601685,0.5282089114189148,0.5625056624412537,0.5007568597793579,0.4464285714285714,2.215611219406128,0.6541016101837158
1.1000792980194092,0.5241098999977112,0.575969398021698,0.48516255617141724,0.4821428571428571,2.3729567527770996,0.6477698087692261
1.0927839279174805,0.5476819276809692,0.5451020002365112,0.5220457315444946,0.5178571428571428,2.460193634033203,0.6764081716537476
1.1206204891204834,0.5133873820304871,0.6072331070899963,0.4672105312347412,0.4285714285714286,2.3686740398406982,0.623753547668457
1.0535328388214111,0.5044078826904297,0.5491249561309814,0.4806770980358124,0.5178571428571428,2.3217735290527344,0.645270586013794
1.0148628950119019,0.5614502429962158,0.45341265201568604,0.5423145890235901,0.5,2.519334316253662,0.6897357702255249
1.109020709991455,0.5134739875793457,0.5955467224121094,0.4794490933418274,0.5714285714285714,2.3356902599334717,0.6380447745323181
1.1013908386230469,0.5276259779930115,0.5737648606300354,0.5112826824188232,0.4285714285714286,2.12324595451355,0.6576194763183594
1.106331467628479,0.5470004081726074,0.5593310594558716,0.5272822380065918,0.5178571428571428,2.461998224258423,0.6862438917160034
1.1576932668685913,0.5033783912658691,0.6543148756027222,0.480928510427475,0.4107142857142857,2.110290050506592,0.6438565850257874
1.1792489290237427,0.49388039112091064,0.685368537902832,0.46616461873054504,0.4107142857142857,1.6690893173217773,0.6301479339599609
1.1553425788879395,0.5017297267913818,0.6536128520965576,0.46685266494750977,0.4821428571428571,2.3200924396514893,0.6327725648880005
1.1005313396453857,0.4598773717880249,0.6406539678573608,0.41076719760894775,0.5,2.273855209350586,0.5819393396377563
1.1438286304473877,0.5159944891929626,0.627834141254425,0.48715561628341675,0.5,2.0530264377593994,0.6388112306594849
1.0698779821395874,0.5465542674064636,0.5233237147331238,0.5205179452896118,0.4464285714285714,2.487819194793701,0.6657289266586304
1.1529794931411743,0.4981608986854553,0.654818594455719,0.46891647577285767,0.5178571428571428,2.5346076488494873,0.6255313754081726
1.1319202184677124,0.5097101330757141,0.6222100853919983,0.4699851870536804,0.4107142857142857,2.0953307151794434,0.6304264068603516
1.0449434518814087,0.5595716238021851,0.48537182807922363,0.5425268411636353,0.5178571428571428,1.8554672002792358,0.6899906992912292
1.0814611911773682,0.5414912104606628,0.5399699807167053,0.5275182127952576,0.4821428571428571,1.972317099571228,0.6653949022293091
1.1116300821304321,0.5252450704574585,0.5863850116729736,0.4844759404659271,0.5357142857142857,2.023022174835205,0.6360340118408203
1.0674744844436646,0.5047061443328857,0.5627683401107788,0.4847944676876068,0.4821428571428571,2.0378658771514893,0.6312468647956848
1.092355728149414,0.468186616897583,0.624169111251831,0.44727081060409546,0.4642857142857143,2.2256455421447754,0.6148370504379272
1.131824016571045,0.501869797706604,0.6299542188644409,0.4897444248199463,0.4642857142857143,2.753568649291992,0.6418217420578003
1.1073076725006104,0.530068039894104,0.5772396326065063,0.5207202434539795,0.5535714285714286,1.739899754524231,0.6600232124328613
1.1083869934082031,0.5355315804481506,0.5728554129600525,0.5125866532325745,0.4107142857142857,1.936537504196167,0.6691136956214905
1.1304627656936646,0.5211853981018066,0.6092773675918579,0.4753873944282532,0.4821428571428571,1.940199375152588,0.6224752068519592
1.116005778312683,0.5255472660064697,0.5904585123062134,0.49755367636680603,0.5535714285714286,2.0398287773132324,0.6486613750457764
1.0113507509231567,0.5318601131439209,0.47949063777923584,0.5312659740447998,0.5357142857142857,2.123516321182251,0.6708018183708191
1.1155617237091064,0.5242478847503662,0.5913138389587402,0.509913444519043,0.4821428571428571,1.7007492780685425,0.658120334148407
1.1199815273284912,0.5350183248519897,0.5849632024765015,0.5129638910293579,0.4642857142857143,1.4753767251968384,0.6583898067474365
1.149671196937561,0.5110906362533569,0.6385805606842041,0.46451371908187866,0.4821428571428571,1.5832006931304932,0.6177219748497009
1.4492074251174927,0.5086106657981873,0.9405967593193054,0.6540704965591431,0.4821428571428571,1.6818252801895142,0.7159764766693115
1.3085987567901611,0.45861729979515076,0.8499814569950104,0.7110844850540161,0.5178571428571428,1.8938735723495483,0.7850213646888733
1.297238826751709,0.5122976899147034,0.7849411368370056,0.7102181315422058,0.5,1.9187532663345337,0.7985562086105347
1.355311393737793,0.3574460744857788,0.9978653192520142,0.6358382701873779,0.4821428571428571,1.8858376741409302,0.7055746912956238
1.3829824924468994,0.44932711124420166,0.9336553812026978,0.6992616057395935,0.5357142857142857,1.9084619283676147,0.7897286415100098
1.3484668731689453,0.5181097984313965,0.8303570747375488,0.7418489456176758,0.4285714285714286,1.738588809967041,0.833656907081604
1.3275490999221802,0.49928438663482666,0.8282647132873535,0.73200523853302,0.5178571428571428,1.445765733718872,0.816537618637085
1.323185920715332,0.3893880546092987,0.9337978661060333,0.6660271883010864,0.4285714285714286,1.5379395484924316,0.758187472820282
1.1794456243515015,0.4858374297618866,0.6936081945896149,0.7357610464096069,0.5357142857142857,1.8128312826156616,0.8267985582351685
1.2345936298370361,0.39422303438186646,0.8403705954551697,0.685368537902832,0.4821428571428571,1.7780617475509644,0.7804707288742065
1.2007412910461426,0.47393998503685,0.7268013060092926,0.752095103263855,0.5357142857142857,1.7413326501846313,0.8734901547431946
1.1463501453399658,0.5290238857269287,0.6173262596130371,0.7405110001564026,0.4464285714285714,2.031619071960449,0.8511221408843994
1.1114839315414429,0.4497273564338684,0.6617565751075745,0.6685319542884827,0.5357142857142857,2.1182446479797363,0.7767527103424072
1.1124627590179443,0.43281689286231995,0.6796458661556244,0.6718019247055054,0.5178571428571428,1.744544506072998,0.7853444814682007
1.0760595798492432,0.4965403974056244,0.5795191824436188,0.6939066052436829,0.5357142857142857,2.0671427249908447,0.8049049377441406
1.0644357204437256,0.4969148635864258,0.5675208568572998,0.6309643983840942,0.5,1.7832001447677612,0.7353588342666626
1.0579129457473755,0.46651625633239746,0.591396689414978,0.665570855140686,0.5535714285714286,1.994798183441162,0.777752161026001
1.089545726776123,0.410148024559021,0.679397702217102,0.641626238822937,0.5178571428571428,1.7991139888763428,0.7479161024093628
1.0683594942092896,0.3603247106075287,0.7080347836017609,0.6018456816673279,0.5535714285714286,1.855019211769104,0.7385760545730591
1.0711956024169922,0.38812822103500366,0.6830673813819885,0.6620639562606812,0.5357142857142857,2.1841318607330322,0.7967698574066162
1.074843406677246,0.404530793428421,0.6703126132488251,0.618289589881897,0.5357142857142857,2.1021218299865723,0.737737238407135
1.0321580171585083,0.4472509026527405,0.5849071145057678,0.607185959815979,0.5714285714285714,1.7801989316940308,0.7090960741043091
1.0301316976547241,0.42706841230392456,0.6030632853507996,0.6617225408554077,0.625,2.0830018520355225,0.7781745791435242
0.9727710485458374,0.4863962233066559,0.4863748252391815,0.6387729644775391,0.6785714285714286,2.3413662910461426,0.7393360733985901
1.057344675064087,0.4219187796115875,0.6354258954524994,0.6198407411575317,0.625,2.373034954071045,0.7447081804275513
1.0341397523880005,0.42572885751724243,0.6084108948707581,0.5972473621368408,0.5535714285714286,2.304575204849243,0.7179172039031982
1.0533043146133423,0.41950249671936035,0.6338018178939819,0.592430830001831,0.6071428571428572,1.8738902807235718,0.7178646326065063
1.0253599882125854,0.41812774538993835,0.6072322428226471,0.5927621126174927,0.5714285714285714,2.112504482269287,0.7208213210105896
1.0657994747161865,0.37162214517593384,0.6941773295402527,0.48023220896720886,0.5535714285714286,2.2093725204467773,0.6270769834518433
1.0701171159744263,0.4634743332862854,0.6066427826881409,0.5329132676124573,0.5178571428571428,2.187297821044922,0.6898200511932373
1.0536210536956787,0.38174957036972046,0.6718714833259583,0.4202154278755188,0.5,1.9683201313018799,0.5730044841766357
1.0686720609664917,0.4686688184738159,0.6000032424926758,0.5113829970359802,0.4642857142857143,2.422459125518799,0.6369547843933105
1.205717921257019,0.4458034634590149,0.7599144577980042,0.4740208387374878,0.4464285714285714,2.121596574783325,0.620843768119812
1.1405912637710571,0.47258806228637695,0.6680032014846802,0.4776861071586609,0.5,2.215583562850952,0.6177953481674194
1.304279088973999,0.41460350155830383,0.8896755874156952,0.48785853385925293,0.5,1.9231328964233398,0.6005935668945312
1.2879436016082764,0.47065263986587524,0.8172909617424011,0.491228312253952,0.4285714285714286,2.2645537853240967,0.6229792833328247
1.3092477321624756,0.5508822202682495,0.7583655118942261,0.49571308493614197,0.4107142857142857,2.23207688331604,0.6237594485282898
1.253066062927246,0.4222731590270996,0.8307929039001465,0.4388708472251892,0.375,2.1563451290130615,0.5334913730621338
1.3478713035583496,0.5027772784233093,0.8450940251350403,0.45579224824905396,0.4285714285714286,2.8456826210021973,0.5889798402786255
1.3212320804595947,0.4270083010196686,0.8942237794399261,0.414175808429718,0.4107142857142857,2.2702250480651855,0.5201730728149414
1.3293297290802002,0.48369354009628296,0.8456361889839172,0.49067971110343933,0.4821428571428571,1.9222347736358643,0.6079447269439697
1.3786916732788086,0.4262304902076721,0.9524611830711365,0.4043227732181549,0.4821428571428571,2.858607053756714,0.513923168182373
1.2942051887512207,0.4829134941101074,0.8112916946411133,0.41442999243736267,0.4285714285714286,2.566864013671875,0.5335696339607239
1.2165309190750122,0.43425852060317993,0.7822723984718323,0.42286157608032227,0.4464285714285714,2.473703384399414,0.523178219795227
1.3524179458618164,0.4256536364555359,0.9267643094062805,0.45543989539146423,0.3928571428571429,2.4824132919311523,0.5608391761779785
1.177962064743042,0.5043187141418457,0.6736433506011963,0.463508665561676,0.4107142857142857,2.4044735431671143,0.5632268190383911
1.2786942720413208,0.45314544439315796,0.8255488276481628,0.440464049577713,0.4285714285714286,1.844183087348938,0.5423506498336792
1.274511456489563,0.4501800239086151,0.8243314325809479,0.4391096532344818,0.3392857142857143,2.727480411529541,0.5408788323402405
1.2019977569580078,0.4402369260787964,0.7617608308792114,0.3849288821220398,0.3392857142857143,2.324186086654663,0.4862974286079407
1.2892906665802002,0.415968120098114,0.8733225464820862,0.4316859841346741,0.5,2.084308385848999,0.5301553606987
1.2723736763000488,0.4458841383457184,0.8264895379543304,0.41859397292137146,0.4642857142857143,2.5780041217803955,0.5173282623291016
1.100907325744629,0.4696691036224365,0.6312382221221924,0.4721532464027405,0.4464285714285714,2.347446918487549,0.5665280818939209
1.2590560913085938,0.43929579854011536,0.8197602927684784,0.48009318113327026,0.4285714285714286,3.008296489715576,0.5756155252456665
1.2414896488189697,0.49143528938293457,0.7500543594360352,0.5084008574485779,0.4107142857142857,2.8070361614227295,0.60079026222229
1.235187292098999,0.4567188024520874,0.7784684896469116,0.47224944829940796,0.4642857142857143,2.3276143074035645,0.5670359134674072
1.1717398166656494,0.48010745644569397,0.6916323602199554,0.49856647849082947,0.3571428571428571,1.8483554124832153,0.5971820950508118
1.2330299615859985,0.5021753907203674,0.7308545708656311,0.5215836763381958,0.4464285714285714,2.6815223693847656,0.6173108816146851
1.199235439300537,0.5218900442123413,0.6773453950881958,0.46954822540283203,0.5,2.291405200958252,0.5826448202133179
1.1222419738769531,0.5108122229576111,0.611429750919342,0.5641524791717529,0.4285714285714286,2.36348819732666,0.6598964929580688
1.2039659023284912,0.529490053653717,0.6744758486747742,0.556930422782898,0.3928571428571429,2.1124801635742188,0.6651573777198792
1.1459341049194336,0.5630419254302979,0.5828921794891357,0.537268877029419,0.3571428571428571,2.559551954269409,0.6416997909545898
1.2582733631134033,0.49752292037010193,0.7607504427433014,0.5262622833251953,0.3928571428571429,2.466200351715088,0.6385101079940796
1.1971831321716309,0.508578896522522,0.6886042356491089,0.5388613939285278,0.5,2.7381889820098877,0.6392728090286255
1.2017855644226074,0.5309860706329346,0.6707994937896729,0.5458285808563232,0.4464285714285714,2.4264094829559326,0.6435837149620056
1.2871055603027344,0.4890795648097992,0.7980259954929352,0.4805901050567627,0.375,2.152092218399048,0.5858912467956543
1.230510950088501,0.5158621072769165,0.7146488428115845,0.5365630984306335,0.5,2.306878089904785,0.6440096497535706
1.2089817523956299,0.5372689962387085,0.6717127561569214,0.5552847981452942,0.4285714285714286,2.4530739784240723,0.6633810997009277
1.2907190322875977,0.4698103070259094,0.8209087252616882,0.5135942697525024,0.4107142857142857,2.282759189605713,0.6190658211708069
1.2043325901031494,0.5330597162246704,0.671272873878479,0.5324791669845581,0.4285714285714286,2.5310442447662354,0.6401697397232056
1.2915312051773071,0.5290101766586304,0.7625210285186768,0.5230963230133057,0.4464285714285714,2.3801910877227783,0.6327375173568726
1.2617524862289429,0.5523266792297363,0.7094258069992065,0.5434665679931641,0.4464285714285714,2.749614953994751,0.6388884782791138
1.2335872650146484,0.5122420787811279,0.7213451862335205,0.5259448885917664,0.5357142857142857,2.45540714263916,0.6363536715507507
1.2322787046432495,0.5505228638648987,0.6817558407783508,0.5634939670562744,0.375,2.5483615398406982,0.6563130617141724
1.2638005018234253,0.5031718611717224,0.7606286406517029,0.5535388588905334,0.5714285714285714,2.403325080871582,0.6425036191940308
1.2516515254974365,0.5418795943260193,0.7097719311714172,0.570107638835907,0.4107142857142857,2.738290786743164,0.6665319800376892
1.2262215614318848,0.5276896357536316,0.6985319256782532,0.5478154420852661,0.3392857142857143,2.6628119945526123,0.6437028050422668
1.2698421478271484,0.5129940509796143,0.7568480968475342,0.5392273664474487,0.5,2.8896048069000244,0.6425411701202393
1.2738476991653442,0.5529794692993164,0.7208682298660278,0.5707540512084961,0.4464285714285714,2.4589030742645264,0.6764432191848755
1.2914934158325195,0.5002718567848206,0.791221559047699,0.5264067649841309,0.4285714285714286,2.388875722885132,0.625020444393158
1.3401970863342285,0.5332935452461243,0.8069035410881042,0.5375169515609741,0.4464285714285714,2.5215210914611816,0.6432697772979736
1.2520997524261475,0.5544353723526001,0.6976643800735474,0.577567994594574,0.4642857142857143,2.1198041439056396,0.6724573373794556
1.2946085929870605,0.5781347751617432,0.7164738178253174,0.5782076120376587,0.4464285714285714,2.1409425735473633,0.6704063415527344
1.2042592763900757,0.5724492073059082,0.6318100690841675,0.5588889718055725,0.5,2.4773528575897217,0.6584975719451904
1.2739938497543335,0.5307686924934387,0.7432251572608948,0.5373679399490356,0.4285714285714286,2.5326087474823,0.6354904770851135
1.3437557220458984,0.4939648509025574,0.8497908711433411,0.5178126096725464,0.4821428571428571,2.5430350303649902,0.613704264163971
1.31331205368042,0.5071051120758057,0.8062069416046143,0.5242875814437866,0.5178571428571428,2.3292155265808105,0.6191259622573853
1.2458271980285645,0.5801292061805725,0.6656979918479919,0.5856961011886597,0.5178571428571428,2.6294565200805664,0.6848779916763306
1.3045451641082764,0.4905130863189697,0.8140320777893066,0.5727136135101318,0.4821428571428571,1.884748935699463,0.6693146228790283
1.263606071472168,0.5007443428039551,0.7628617286682129,0.552264392375946,0.4821428571428571,2.307408332824707,0.6518359184265137
1.265330195426941,0.5238865613937378,0.7414436340332031,0.5449941754341125,0.4464285714285714,2.5121076107025146,0.6368069052696228
1.302416443824768,0.4602000117301941,0.842216432094574,0.5319548845291138,0.4285714285714286,3.1335341930389404,0.6223030686378479
1.2333189249038696,0.49506068229675293,0.7382582426071167,0.5343822836875916,0.4285714285714286,2.8096978664398193,0.6225758194923401
1.250593900680542,0.48167794942855835,0.7689159512519836,0.5403382778167725,0.5,2.58233642578125,0.6347928047180176
1.1836490631103516,0.5289263725280762,0.6547226905822754,0.5473314523696899,0.4285714285714286,2.708726406097412,0.637274980545044
1.2731136083602905,0.4703696370124817,0.8027439713478088,0.5437600612640381,0.4107142857142857,2.3904640674591064,0.6334590911865234
1.1721906661987305,0.5231386423110962,0.6490520238876343,0.546317458152771,0.5357142857142857,2.5577759742736816,0.6438814401626587
1.270399808883667,0.44923466444015503,0.821165144443512,0.5256326198577881,0.3928571428571429,2.2841622829437256,0.6229479312896729
1.214035987854004,0.4895750880241394,0.7244608998298645,0.5670244693756104,0.4642857142857143,2.3610615730285645,0.6602644324302673
1.1351039409637451,0.5124765634536743,0.6226273775100708,0.5426715016365051,0.5535714285714286,2.673419713973999,0.6368134021759033
1.15311598777771,0.47144195437431335,0.6816740334033966,0.5130523443222046,0.5357142857142857,2.6558141708374023,0.6227930188179016
1.2069710493087769,0.47599393129348755,0.7309771180152893,0.5198522806167603,0.6071428571428572,2.9936184883117676,0.6180095672607422
1.1311856508255005,0.4963251054286957,0.6348605453968048,0.5369091033935547,0.4821428571428571,2.777015209197998,0.6163122653961182
1.1929680109024048,0.4567835330963135,0.7361844778060913,0.5086790323257446,0.4285714285714286,2.6732475757598877,0.5997635126113892
1.0863561630249023,0.5356980562210083,0.550658106803894,0.537182629108429,0.5,2.7102537155151367,0.6108150482177734
1.1723511219024658,0.4615992307662964,0.7107518911361694,0.5006223917007446,0.4285714285714286,2.8869733810424805,0.5842651128768921
1.1714962720870972,0.5046321749687195,0.6668640971183777,0.5118826627731323,0.375,3.114643096923828,0.5956701040267944
1.203491449356079,0.4287969470024109,0.7746945023536682,0.46841275691986084,0.5178571428571428,2.939441204071045,0.561710774898529
1.1947619915008545,0.4522421360015869,0.7425198554992676,0.48068302869796753,0.4285714285714286,2.6616251468658447,0.5704727172851562
1.138837456703186,0.5326708555221558,0.6061666011810303,0.5517541170120239,0.4107142857142857,2.723343849182129,0.6489224433898926
1.2016377449035645,0.48754823207855225,0.7140895128250122,0.5095487833023071,0.5178571428571428,2.505059003829956,0.6209021806716919
1.1766514778137207,0.49942106008529663,0.6772304177284241,0.5258448123931885,0.3392857142857143,2.7962777614593506,0.6317492723464966
1.1870653629302979,0.5237832069396973,0.6632821559906006,0.5522585511207581,0.5178571428571428,2.284698247909546,0.6589595675468445
1.2028484344482422,0.5019021034240723,0.7009463310241699,0.5173118710517883,0.5535714285714286,2.480599880218506,0.6178443431854248
1.2298414707183838,0.45952263474464417,0.7703188359737396,0.4917924404144287,0.5,2.537931442260742,0.6144199371337891
1.192916750907898,0.48446711897850037,0.7084496319293976,0.5167834162712097,0.5,2.7538881301879883,0.6293789744377136
1.1648614406585693,0.4879174530506134,0.6769439876079559,0.5078461766242981,0.5357142857142857,2.826387882232666,0.6110579371452332
1.1969388723373413,0.4904601275920868,0.7064787447452545,0.4812180995941162,0.5357142857142857,2.542059898376465,0.5862594842910767
1.0618212223052979,0.5610982179641724,0.5007230043411255,0.5296458005905151,0.5178571428571428,2.2938692569732666,0.6305364370346069
1.241186499595642,0.4171476364135742,0.8240388631820679,0.4402484595775604,0.5,2.34580659866333,0.5445069074630737
1.195439338684082,0.4586256444454193,0.7368136942386627,0.4759230315685272,0.5178571428571428,2.5898730754852295,0.5851187705993652
1.1868343353271484,0.5202922821044922,0.6665420532226562,0.5125535726547241,0.5714285714285714,2.4282989501953125,0.6242876052856445
1.2215113639831543,0.5055753588676453,0.715936005115509,0.5011915564537048,0.5357142857142857,2.0561623573303223,0.597804069519043
1.1743040084838867,0.525580883026123,0.6487231254577637,0.5044285655021667,0.5178571428571428,2.625920295715332,0.6068314909934998
1.236383080482483,0.4940023720264435,0.7423807084560394,0.4742952883243561,0.4642857142857143,2.922360420227051,0.5702152848243713
1.1802271604537964,0.5200464129447937,0.6601807475090027,0.49378064274787903,0.5714285714285714,2.523486852645874,0.599975049495697
1.2181291580200195,0.5019815564155579,0.7161476016044617,0.4932365417480469,0.5357142857142857,2.577779769897461,0.6008274555206299
1.1669504642486572,0.4913789629936218,0.6755715012550354,0.4860793650150299,0.4821428571428571,2.5919902324676514,0.5904171466827393
1.1838442087173462,0.5207294225692749,0.6631147861480713,0.48484358191490173,0.5,2.74876070022583,0.591221272945404
1.2033672332763672,0.5125198364257812,0.6908473968505859,0.4826709032058716,0.4821428571428571,2.7849528789520264,0.5859267711639404
1.1879230737686157,0.5068546533584595,0.6810684204101562,0.46947181224823,0.4285714285714286,2.6879382133483887,0.5806800127029419
1.1968519687652588,0.5199710130691528,0.676880955696106,0.467928946018219,0.5,3.1015312671661377,0.5891626477241516
1.1681901216506958,0.5019037127494812,0.6662864089012146,0.415840208530426,0.4464285714285714,2.670402765274048,0.532726526260376
1.195391058921814,0.43750423192977905,0.7578868269920349,0.3890579640865326,0.4821428571428571,2.8622214794158936,0.5157980918884277
1.1343896389007568,0.5879286527633667,0.5464609861373901,0.5532008409500122,0.5535714285714286,2.625823497772217,0.6517012715339661
1.1834533214569092,0.5151189565658569,0.6683343648910522,0.4629749655723572,0.5,2.199327230453491,0.5789741277694702
1.172707200050354,0.5352038741111755,0.6375033259391785,0.49766021966934204,0.5357142857142857,2.62296986579895,0.59697026014328
1.1921908855438232,0.48844367265701294,0.7037472128868103,0.4629582464694977,0.4464285714285714,2.900053024291992,0.5721075534820557
1.1447558403015137,0.4712465703487396,0.673509269952774,0.42616748809814453,0.5535714285714286,2.313047170639038,0.5492069721221924
1.2191901206970215,0.4546053111553192,0.7645848095417023,0.42054030299186707,0.4642857142857143,2.3996284008026123,0.5342898964881897
1.2192606925964355,0.5421454906463623,0.6771152019500732,0.48770004510879517,0.4464285714285714,2.7794690132141113,0.5951170325279236
1.2196784019470215,0.546630322933197,0.6730480790138245,0.5010430216789246,0.5357142857142857,2.564450979232788,0.5989160537719727
1.1616392135620117,0.5640628337860107,0.597576379776001,0.49083980917930603,0.5535714285714286,2.3433687686920166,0.5907180309295654
1.2066372632980347,0.5294637680053711,0.6771734952926636,0.47311294078826904,0.5357142857142857,2.1510822772979736,0.5833478569984436
1.2216473817825317,0.5288854241371155,0.6927619576454163,0.4892324209213257,0.4642857142857143,2.310953378677368,0.5891660451889038
1.1780462265014648,0.5454426407814026,0.6326035857200623,0.4923994541168213,0.5,2.24524188041687,0.596099853515625
1.1895705461502075,0.5414954423904419,0.6480751037597656,0.5109098553657532,0.4821428571428571,2.425344705581665,0.6089221239089966
1.190634846687317,0.48351573944091797,0.7071191072463989,0.44795864820480347,0.5,2.210204839706421,0.5664454698562622
1.2337816953659058,0.5639868974685669,0.6697947978973389,0.4792093336582184,0.5,2.590709686279297,0.591718316078186
1.205621361732483,0.5296396017074585,0.6759817600250244,0.5001873970031738,0.5178571428571428,2.845470905303955,0.6156307458877563
1.2465670108795166,0.548811674118042,0.6977553367614746,0.5025192499160767,0.5,2.4425370693206787,0.619491696357727
1.1977022886276245,0.5264582633972168,0.6712440252304077,0.47754931449890137,0.5357142857142857,2.820988655090332,0.5956047773361206
1.1962405443191528,0.570757269859314,0.6254832744598389,0.5038415193557739,0.4285714285714286,2.688513994216919,0.6209287643432617
1.2176623344421387,0.5478227138519287,0.66983962059021,0.4986589550971985,0.4821428571428571,2.703392505645752,0.6003764271736145
1.2066466808319092,0.589191198348999,0.6174554824829102,0.5111242532730103,0.5,2.4914162158966064,0.6109224557876587
1.160555124282837,0.5377392768859863,0.6228158473968506,0.5146944522857666,0.4464285714285714,2.326280117034912,0.6282820701599121
1.17556631565094,0.6068812608718872,0.5686850547790527,0.5427963733673096,0.4464285714285714,2.4636898040771484,0.6516527533531189
1.186488151550293,0.5053116083145142,0.6811765432357788,0.46535009145736694,0.5535714285714286,2.736128330230713,0.5814891457557678
1.1675069332122803,0.5771709680557251,0.5903359651565552,0.5187627673149109,0.4821428571428571,2.8872108459472656,0.636439859867096
1.247185468673706,0.5653449892997742,0.6818404793739319,0.4982147514820099,0.4642857142857143,2.428396463394165,0.6169395446777344
1.2300536632537842,0.5921719670295715,0.6378816962242126,0.5339471697807312,0.5,2.1327810287475586,0.6448127031326294
1.1576642990112305,0.5529909133911133,0.6046733856201172,0.5283163189888,0.4642857142857143,2.5700128078460693,0.628686785697937
1.1578829288482666,0.5693863034248352,0.5884966254234314,0.5153027176856995,0.4642857142857143,2.7067489624023438,0.6259338855743408
1.2467350959777832,0.507004976272583,0.7397301197052002,0.4543490409851074,0.4107142857142857,2.482923984527588,0.5698990821838379
1.1603634357452393,0.5663115382194519,0.5940518975257874,0.5181701183319092,0.5357142857142857,2.878387212753296,0.613613486289978
1.236314296722412,0.5163191556930542,0.7199951410293579,0.47758349776268005,0.4642857142857143,2.7301385402679443,0.5753475427627563
1.2305458784103394,0.5694710612297058,0.6610748171806335,0.5039682388305664,0.5178571428571428,2.154587507247925,0.6131898164749146
1.2293777465820312,0.5931483507156372,0.636229395866394,0.5342074632644653,0.4821428571428571,1.9402785301208496,0.6489281058311462
1.1592882871627808,0.626394510269165,0.5328937768936157,0.5377322435379028,0.5,2.50957989692688,0.641211748123169
1.250145435333252,0.4898359179496765,0.7603095173835754,0.4618120789527893,0.5357142857142857,2.651176691055298,0.5803374648094177
1.1566579341888428,0.5434441566467285,0.6132137775421143,0.5132004022598267,0.5178571428571428,2.4898836612701416,0.6225408315658569
1.2271357774734497,0.5645643472671509,0.6625714302062988,0.4946438670158386,0.3928571428571429,2.957954168319702,0.617993950843811
1.220812201499939,0.5884060859680176,0.6324061155319214,0.5057737231254578,0.5535714285714286,2.640869140625,0.6202129125595093
1.1711797714233398,0.6090893745422363,0.5620903968811035,0.5306697487831116,0.4464285714285714,2.6812896728515625,0.6446052193641663
1.2066837549209595,0.521506667137146,0.6851770877838135,0.49499785900115967,0.5,2.3430328369140625,0.604718804359436
1.1604173183441162,0.5968107581138611,0.5636065602302551,0.525210976600647,0.4285714285714286,2.551460027694702,0.6386712789535522
1.1792547702789307,0.5366221070289612,0.6426326632499695,0.4963744580745697,0.5,2.6147420406341553,0.5988857746124268
1.1438034772872925,0.5467128157615662,0.5970906615257263,0.5098254084587097,0.5,2.5406301021575928,0.6109457612037659
1.1360546350479126,0.5732978582382202,0.5627567768096924,0.5254702568054199,0.5357142857142857,2.1091368198394775,0.6310170888900757
1.0866029262542725,0.5839817523956299,0.5026211738586426,0.5316507816314697,0.5892857142857143,2.231020212173462,0.6397461891174316
1.175600290298462,0.578369140625,0.5972311496734619,0.5117337107658386,0.5178571428571428,2.429633617401123,0.616064190864563
1.268947720527649,0.5128781199455261,0.7560696005821228,0.4581435024738312,0.5178571428571428,2.546412706375122,0.5685132741928101
1.1798701286315918,0.5846306085586548,0.595239520072937,0.5029637813568115,0.4464285714285714,2.622239351272583,0.5981476902961731
1.0951467752456665,0.5936145782470703,0.5015321969985962,0.5463407039642334,0.5178571428571428,2.5134806632995605,0.6623408794403076
1.167149543762207,0.5779910087585449,0.5891585350036621,0.5027559995651245,0.625,2.7159433364868164,0.6031340956687927
1.1675946712493896,0.5246310234069824,0.6429636478424072,0.5195188522338867,0.5,2.175990343093872,0.6313766241073608
1.1791858673095703,0.5737632513046265,0.6054226160049438,0.4976072311401367,0.5,2.4913790225982666,0.6095023155212402
1.2248826026916504,0.5784986019134521,0.6463840007781982,0.4964448809623718,0.5535714285714286,2.9565658569335938,0.5987197160720825
1.193110466003418,0.5424661636352539,0.6506443023681641,0.4536896347999573,0.4107142857142857,2.4351937770843506,0.571266770362854
1.2504382133483887,0.5300314426422119,0.7204067707061768,0.46026355028152466,0.5357142857142857,2.356703042984009,0.5671981573104858
1.132869005203247,0.6096576452255249,0.5232113599777222,0.5130690336227417,0.4821428571428571,2.703378915786743,0.6138590574264526
1.1247930526733398,0.5117190480232239,0.613074004650116,0.449929416179657,0.5535714285714286,2.633571147918701,0.5727657079696655
1.1646567583084106,0.5395296812057495,0.6251270771026611,0.4631507992744446,0.5178571428571428,2.865151882171631,0.5670512318611145
1.2042303085327148,0.5672600865364075,0.6369702219963074,0.476274311542511,0.4285714285714286,2.707674741744995,0.5781816244125366
1.2187997102737427,0.5589250326156616,0.659874677658081,0.4813128411769867,0.4642857142857143,2.760937452316284,0.5839086771011353
1.197279691696167,0.5501648187637329,0.6471148729324341,0.478533536195755,0.4642857142857143,2.6716701984405518,0.5913034677505493
1.1712855100631714,0.5007017254829407,0.6705837845802307,0.44773364067077637,0.5,2.7481470108032227,0.5658068656921387
1.1567792892456055,0.5607683658599854,0.5960109233856201,0.5050135850906372,0.4464285714285714,2.569734573364258,0.6141544580459595
1.247868299484253,0.547634482383728,0.7002338171005249,0.49796611070632935,0.5,2.6021060943603516,0.6102697849273682
1.2091518640518188,0.5349335670471191,0.6742182970046997,0.47568434476852417,0.4464285714285714,2.5484790802001953,0.5927091240882874
1.1958889961242676,0.5530569553375244,0.6428320407867432,0.5069893598556519,0.4464285714285714,2.654177188873291,0.6186048984527588
1.23358154296875,0.5242661237716675,0.7093154191970825,0.4822023808956146,0.5535714285714286,2.61501145362854,0.6061322093009949
1.2463843822479248,0.5054425001144409,0.7409418821334839,0.4769652485847473,0.4285714285714286,2.650639057159424,0.5974220037460327
1.176396369934082,0.5485949516296387,0.6278014183044434,0.5249391198158264,0.4464285714285714,1.953430414199829,0.6500510573387146
1.1930228471755981,0.5545740127563477,0.6384488344192505,0.4984694719314575,0.5,1.9483389854431152,0.616593599319458
1.2024726867675781,0.540672779083252,0.6617999076843262,0.5145769119262695,0.3928571428571429,2.5387229919433594,0.631024956703186
1.2218756675720215,0.5244919657707214,0.6973837018013,0.4789401590824127,0.5535714285714286,2.6045005321502686,0.6024924516677856
1.1861108541488647,0.5138620138168335,0.6722488403320312,0.4848331809043884,0.5535714285714286,2.4613773822784424,0.6054831743240356
1.2391436100006104,0.5222795605659485,0.7168640494346619,0.4943283200263977,0.4642857142857143,2.649782419204712,0.620038628578186
1.1608668565750122,0.5931960940361023,0.5676707625389099,0.5342928171157837,0.5178571428571428,2.388066291809082,0.6491113901138306
1.1162947416305542,0.6012902855873108,0.5150044560432434,0.5534864068031311,0.4642857142857143,1.946687936782837,0.6746495962142944
1.1537983417510986,0.5568078756332397,0.5969904661178589,0.5337106585502625,0.5357142857142857,1.9356698989868164,0.6576071381568909
1.2144792079925537,0.5525107383728027,0.661968469619751,0.5274239778518677,0.4821428571428571,2.3043007850646973,0.6527998447418213
1.1674290895462036,0.5934730172157288,0.5739560723304749,0.5364876985549927,0.5178571428571428,2.768174409866333,0.6561713814735413
1.199686050415039,0.5608068108558655,0.6388792395591736,0.5136395692825317,0.5535714285714286,2.475205898284912,0.6392194628715515
1.1579583883285522,0.5797228813171387,0.5782355070114136,0.533320426940918,0.5535714285714286,2.427133083343506,0.6619410514831543
1.193333387374878,0.5343193411827087,0.6590140461921692,0.49720630049705505,0.4821428571428571,2.456602096557617,0.6250175833702087
1.1064417362213135,0.5537281036376953,0.5527136325836182,0.5467715859413147,0.4821428571428571,2.431978702545166,0.6747912168502808
1.1549174785614014,0.5467489361763,0.6081685423851013,0.5281212329864502,0.4464285714285714,2.749420166015625,0.664913535118103
1.1749252080917358,0.5218667984008789,0.6530584096908569,0.5175156593322754,0.5892857142857143,2.518008232116699,0.6460812091827393
1.1955207586288452,0.5270591974258423,0.6684615612030029,0.5394787788391113,0.5357142857142857,2.7472689151763916,0.667426347732544
1.126180648803711,0.5678496360778809,0.5583310127258301,0.5483058094978333,0.5178571428571428,2.757158041000366,0.6598896384239197
1.1497178077697754,0.5382909178733826,0.6114268898963928,0.503337562084198,0.4464285714285714,2.4716103076934814,0.6384103298187256
1.1367814540863037,0.5332560539245605,0.6035254001617432,0.5192359685897827,0.4642857142857143,2.370065689086914,0.6546268463134766
1.0485424995422363,0.5357091426849365,0.5128333568572998,0.5255630016326904,0.5357142857142857,2.547290325164795,0.6413869857788086
1.1780948638916016,0.45412665605545044,0.7239682078361511,0.43355971574783325,0.5178571428571428,2.9248201847076416,0.5658496618270874
1.1262950897216797,0.49540191888809204,0.6308931708335876,0.4647754430770874,0.5,2.720411539077759,0.6054897308349609
1.1030961275100708,0.5083408951759338,0.594755232334137,0.49368295073509216,0.4821428571428571,2.726712226867676,0.6246446371078491
1.0814921855926514,0.5425180196762085,0.5389741659164429,0.5409555435180664,0.5,2.5856919288635254,0.6694197654724121
1.050126552581787,0.5556557178497314,0.49447083473205566,0.5665731430053711,0.6071428571428572,3.1089892387390137,0.7028149366378784
1.1583894491195679,0.4841541051864624,0.6742353439331055,0.4623035788536072,0.5,2.452915668487549,0.5896099805831909
1.1567432880401611,0.49154919385910034,0.6651940941810608,0.45706817507743835,0.5,2.5814058780670166,0.5973019599914551
1.1513326168060303,0.46000251173973083,0.6913301050662994,0.44581758975982666,0.4642857142857143,2.5669920444488525,0.5771963596343994
1.0844199657440186,0.54871666431427,0.5357033014297485,0.596418559551239,0.4642857142857143,2.026379346847534,0.7113302946090698
1.1206411123275757,0.47746193408966064,0.643179178237915,0.46969470381736755,0.5,2.593414545059204,0.5981967449188232
1.1272417306900024,0.47635790705680847,0.650883823633194,0.4422589838504791,0.4285714285714286,2.704874277114868,0.5807764530181885
1.1700482368469238,0.4337942600250244,0.7362539768218994,0.42847585678100586,0.5714285714285714,2.4506845474243164,0.552039623260498
1.121978521347046,0.49848243594169617,0.6234960854053497,0.4657411277294159,0.5535714285714286,2.7975008487701416,0.5920999050140381
1.1140981912612915,0.4964122474193573,0.6176859438419342,0.46796658635139465,0.5,2.576918840408325,0.5985792279243469
1.1410419940948486,0.4520842432975769,0.6889577507972717,0.44537052512168884,0.4107142857142857,2.5213029384613037,0.5887361168861389
1.1247974634170532,0.48846882581710815,0.6363286375999451,0.4536915719509125,0.5535714285714286,2.668975830078125,0.5924794673919678
1.132361650466919,0.5029036998748779,0.629457950592041,0.47539496421813965,0.4821428571428571,2.6655006408691406,0.595606803894043
1.0924005508422852,0.5002639889717102,0.592136561870575,0.4695424437522888,0.5178571428571428,2.455900192260742,0.5905291438102722
1.1016565561294556,0.48799777030944824,0.6136587858200073,0.4515416622161865,0.4821428571428571,2.518630027770996,0.567203164100647
1.0761947631835938,0.49355635046958923,0.5826384127140045,0.4628121256828308,0.6428571428571428,2.7858035564422607,0.5733453035354614
1.1071953773498535,0.5091888308525085,0.598006546497345,0.4732033610343933,0.5357142857142857,2.3013617992401123,0.5897852182388306
1.0940735340118408,0.5058084726333618,0.588265061378479,0.4712800979614258,0.5178571428571428,2.523122787475586,0.5935318470001221
1.036713719367981,0.5258215665817261,0.5108921527862549,0.4790957570075989,0.5535714285714286,2.6530961990356445,0.5848655700683594
1.104956865310669,0.47799649834632874,0.6269603669643402,0.45055848360061646,0.5357142857142857,2.227900743484497,0.5676398277282715
1.1084994077682495,0.45656096935272217,0.6519384384155273,0.4001610279083252,0.5357142857142857,2.677576780319214,0.5208666324615479
1.0993800163269043,0.4831840991973877,0.6161959171295166,0.4214229881763458,0.6071428571428572,2.7318172454833984,0.5385376214981079
1.1423699855804443,0.474936842918396,0.6674331426620483,0.4345843195915222,0.5714285714285714,2.4827513694763184,0.5494135618209839
1.0712107419967651,0.5155352354049683,0.5556755065917969,0.4637061059474945,0.5178571428571428,2.0484230518341064,0.5773845911026001
1.1290887594223022,0.49566367268562317,0.6334250867366791,0.43887972831726074,0.5892857142857143,2.8181207180023193,0.5546192526817322
1.0907998085021973,0.5192155241966248,0.5715842843055725,0.4571370780467987,0.3928571428571429,3.087822914123535,0.5667341947555542
1.1277903318405151,0.49131760001182556,0.6364727318286896,0.4355880618095398,0.5178571428571428,3.0531837940216064,0.5361363887786865
1.0933380126953125,0.5141175985336304,0.5792204141616821,0.4468376636505127,0.5714285714285714,2.286538600921631,0.5495940446853638
1.074120283126831,0.5487105846405029,0.5254096984863281,0.48880794644355774,0.5535714285714286,1.9682221412658691,0.6193984746932983
1.084088683128357,0.5033622980117798,0.5807263851165771,0.4596366882324219,0.4107142857142857,1.6821534633636475,0.5917279124259949
1.1193013191223145,0.4272686839103699,0.6920326352119446,0.3674914836883545,0.4464285714285714,1.7227342128753662,0.49605682492256165
1.0967222452163696,0.4582667946815491,0.6384554505348206,0.41245460510253906,0.5357142857142857,1.721813440322876,0.5387433767318726
1.713958978652954,0.44250425696372986,1.2714547216892242,0.4399316906929016,0.3928571428571429,2.1801140308380127,0.6070036888122559
1.6090662479400635,0.5342223048210144,1.074843943119049,0.46810925006866455,0.375,1.926409363746643,0.6260277032852173
1.5122736692428589,0.5076774954795837,1.0045961737632751,0.4693358540534973,0.3928571428571429,1.3811883926391602,0.6268765330314636
1.5978436470031738,0.5501375198364258,1.047706127166748,0.4651552736759186,0.375,1.7747379541397095,0.6675931811332703
1.6762605905532837,0.49218183755874634,1.1840787529945374,0.4328387379646301,0.3571428571428571,1.7845464944839478,0.6474469900131226
1.594243049621582,0.5033212900161743,1.0909217596054077,0.4651460647583008,0.4107142857142857,2.275832414627075,0.6487046480178833
1.4890813827514648,0.5804229974746704,0.9086583852767944,0.48872941732406616,0.4642857142857143,1.6482653617858887,0.7190380096435547
1.5361415147781372,0.5121680498123169,1.0239734649658203,0.44933855533599854,0.4642857142857143,1.9593439102172852,0.6754001379013062
1.526761531829834,0.4879813492298126,1.0387801826000214,0.433960497379303,0.4285714285714286,1.983272910118103,0.6751280426979065
1.4560973644256592,0.5219389796257019,0.9341583847999573,0.439927339553833,0.375,1.8769116401672363,0.6759978532791138
1.3925197124481201,0.5948671102523804,0.7976526021957397,0.4822034239768982,0.4285714285714286,1.788544774055481,0.7183225154876709
1.3798787593841553,0.5529764890670776,0.8269022703170776,0.4414415955543518,0.5178571428571428,2.094653844833374,0.6816971302032471
1.2919831275939941,0.4608473777770996,0.8311357498168945,0.3961300253868103,0.5,1.9369544982910156,0.6457188129425049
1.1657403707504272,0.5663284063339233,0.5994119644165039,0.4454772174358368,0.4642857142857143,2.1625876426696777,0.6738729476928711
1.2137786149978638,0.4716941714286804,0.7420844435691833,0.38983047008514404,0.5,1.7920969724655151,0.5922801494598389
1.169257640838623,0.45093202590942383,0.7183256149291992,0.3742786943912506,0.375,1.97713303565979,0.5725674629211426
1.1137454509735107,0.4658307731151581,0.6479146778583527,0.3798307776451111,0.5,2.322732448577881,0.573738157749176
1.1305396556854248,0.4605681896209717,0.6699714660644531,0.3633456230163574,0.5,2.13112735748291,0.5647099018096924
1.124005675315857,0.44591283798217773,0.6780928373336792,0.3502516746520996,0.4821428571428571,1.9614434242248535,0.5705168843269348
1.203145146369934,0.4423096179962158,0.7608355283737183,0.33470848202705383,0.6071428571428572,1.6441701650619507,0.5631746053695679
1.1929643154144287,0.46414124965667725,0.7288230657577515,0.3472333550453186,0.5178571428571428,1.8833611011505127,0.5578425526618958
1.1879127025604248,0.48774152994155884,0.700171172618866,0.3650607466697693,0.5892857142857143,2.0240705013275146,0.570906400680542
1.2659811973571777,0.4897114038467407,0.776269793510437,0.3493931293487549,0.5535714285714286,1.7634392976760864,0.5533350706100464
1.2737679481506348,0.46857425570487976,0.805193692445755,0.3429769277572632,0.5714285714285714,2.205249786376953,0.5238752365112305
1.2233366966247559,0.43177109956741333,0.7915655970573425,0.3029016852378845,0.5892857142857143,1.961043357849121,0.460887610912323
1.264618158340454,0.511258602142334,0.7533595561981201,0.3813372552394867,0.5892857142857143,1.9966946840286255,0.547370433807373
1.2413400411605835,0.5310340523719788,0.7103059887886047,0.4050503969192505,0.5714285714285714,2.2342677116394043,0.5578804016113281
1.241818904876709,0.5272649526596069,0.714553952217102,0.405231237411499,0.5178571428571428,2.693140745162964,0.5672371983528137
1.2312586307525635,0.5057643055915833,0.7254943251609802,0.36636701226234436,0.6428571428571428,2.527195453643799,0.51224684715271
1.262705683708191,0.5153665542602539,0.747339129447937,0.40149545669555664,0.5892857142857143,1.9661595821380615,0.551655650138855
1.2008970975875854,0.4306166172027588,0.7702804803848267,0.33716219663619995,0.5892857142857143,2.3153812885284424,0.46894586086273193
1.2311853170394897,0.5288491249084473,0.7023361921310425,0.4103461503982544,0.5,2.3432536125183105,0.5425317883491516
1.1930601596832275,0.5570945739746094,0.6359655857086182,0.4458008408546448,0.5714285714285714,2.1522152423858643,0.5822241306304932
1.1817976236343384,0.44993871450424194,0.7318589091300964,0.37087535858154297,0.5892857142857143,1.7707128524780273,0.525051474571228
1.1653308868408203,0.4924502372741699,0.6728806495666504,0.41241011023521423,0.6071428571428572,2.1314778327941895,0.5658819079399109
1.2161461114883423,0.5068323612213135,0.7093137502670288,0.4049580991268158,0.5357142857142857,1.8356359004974365,0.5428062081336975
1.2282741069793701,0.5057482719421387,0.7225258350372314,0.3878973722457886,0.5357142857142857,1.833426833152771,0.5199533104896545
1.2256505489349365,0.467184841632843,0.7584657073020935,0.3788808584213257,0.5714285714285714,2.0732340812683105,0.5092442631721497
1.1738884449005127,0.45369625091552734,0.7201921939849854,0.37463968992233276,0.6071428571428572,2.2748138904571533,0.525425910949707
1.1802082061767578,0.4989182949066162,0.6812899112701416,0.3778083026409149,0.5892857142857143,2.236936330795288,0.5245646238327026
1.169315218925476,0.46429237723350525,0.7050228416919708,0.36973312497138977,0.6071428571428572,2.470601797103882,0.5085981488227844
1.1004514694213867,0.40770721435546875,0.692744255065918,0.2900775671005249,0.5535714285714286,2.6167681217193604,0.4331274926662445
1.041879415512085,0.4991135001182556,0.5427659153938293,0.40942126512527466,0.5178571428571428,2.7050585746765137,0.5429326295852661
1.0925068855285645,0.4649750590324402,0.6275318264961243,0.3548074960708618,0.5535714285714286,2.5263874530792236,0.4916324317455292
1.0052826404571533,0.47861284017562866,0.5266698002815247,0.37012362480163574,0.6071428571428572,2.136725902557373,0.5155222415924072
1.0734679698944092,0.4370709955692291,0.63639697432518,0.34213677048683167,0.5178571428571428,2.0321927070617676,0.48108014464378357
1.036736249923706,0.44730278849601746,0.5894334614276886,0.36649513244628906,0.5714285714285714,2.2449629306793213,0.5072931051254272
0.9275227785110474,0.46382448077201843,0.46369829773902893,0.3861933946609497,0.5535714285714286,2.0212182998657227,0.5398037433624268
1.0187599658966064,0.4560966193675995,0.562663346529007,0.36762672662734985,0.6071428571428572,2.239417314529419,0.4936947226524353
0.9188306927680969,0.46781599521636963,0.4510146975517273,0.40071117877960205,0.5535714285714286,2.2562031745910645,0.5118207931518555
0.9271170496940613,0.45646217465400696,0.4706548750400543,0.3804419934749603,0.625,2.406385898590088,0.5008952617645264
0.9534404873847961,0.4683157205581665,0.48512476682662964,0.3966909348964691,0.5892857142857143,2.383176803588867,0.5145923495292664
0.9668946266174316,0.4371747374534607,0.529719889163971,0.3955589830875397,0.5535714285714286,2.1942102909088135,0.5233838558197021
0.9729588031768799,0.4540426731109619,0.518916130065918,0.4203259348869324,0.5714285714285714,2.432762861251831,0.5458325147628784
1.03950035572052,0.4267634153366089,0.6127369403839111,0.3741036355495453,0.6428571428571428,2.4065821170806885,0.49733686447143555
0.9945302605628967,0.4447171688079834,0.5498130917549133,0.4086748957633972,0.6428571428571428,1.905191421508789,0.5282388925552368
0.9550308585166931,0.4338144361972809,0.5212164223194122,0.40828216075897217,0.5535714285714286,1.9265143871307373,0.5512001514434814
0.9691063761711121,0.4269227683544159,0.5421836078166962,0.3780011236667633,0.5892857142857143,1.9414705038070679,0.5234411954879761
1.0198605060577393,0.4322950541973114,0.5875654518604279,0.3973930776119232,0.5178571428571428,2.1290271282196045,0.5387176871299744
0.9193774461746216,0.44081419706344604,0.47856324911117554,0.3884217441082001,0.6428571428571428,2.411757469177246,0.534500241279602
1.0066615343093872,0.42086315155029297,0.5857983827590942,0.3794204592704773,0.6071428571428572,1.9890815019607544,0.5313993692398071
1.055931806564331,0.383002907037735,0.6729288995265961,0.3389236629009247,0.625,1.9586042165756226,0.48704972863197327
1.0458543300628662,0.3851317763328552,0.660722553730011,0.335990846157074,0.625,2.1875317096710205,0.4869205951690674
1.0662801265716553,0.39431777596473694,0.6719623506069183,0.34921589493751526,0.6071428571428572,2.0403006076812744,0.4951225519180298
1.1155513525009155,0.3704749643802643,0.7450763881206512,0.3378458321094513,0.5178571428571428,2.3849148750305176,0.4864972233772278
1.0376842021942139,0.4067913889884949,0.630892813205719,0.3667340576648712,0.6428571428571428,2.1020238399505615,0.5173510313034058
1.0397011041641235,0.4276426434516907,0.6120584607124329,0.3959585428237915,0.5714285714285714,2.3551459312438965,0.567779541015625
1.0295404195785522,0.445234090089798,0.5843063294887543,0.3894226849079132,0.5714285714285714,2.9068360328674316,0.5547088980674744
1.0742719173431396,0.4242869019508362,0.6499850153923035,0.38740074634552,0.5892857142857143,2.048651933670044,0.5692139267921448
1.025005578994751,0.4492499530315399,0.5757556259632111,0.3969382643699646,0.5714285714285714,1.7664036750793457,0.5537674427032471
1.1192865371704102,0.4151858687400818,0.7041006684303284,0.3651655912399292,0.5714285714285714,2.2159903049468994,0.5162299871444702
1.0516629219055176,0.4125148355960846,0.639148086309433,0.3737785220146179,0.5535714285714286,2.223550796508789,0.5361033082008362
1.040764331817627,0.4637910723686218,0.5769732594490051,0.40584796667099,0.5178571428571428,2.036397695541382,0.5596879124641418
1.0919872522354126,0.41028809547424316,0.6816991567611694,0.36237606406211853,0.5714285714285714,2.5543906688690186,0.5196219682693481
1.0943901538848877,0.40836477279663086,0.6860253810882568,0.34857338666915894,0.5,2.7019059658050537,0.5086783766746521
1.1054871082305908,0.41642940044403076,0.6890577077865601,0.3538462817668915,0.5714285714285714,2.266153335571289,0.5067274570465088
1.0634500980377197,0.40466856956481934,0.6587815284729004,0.3493725061416626,0.5357142857142857,1.977250337600708,0.5071055889129639
1.11817467212677,0.43323785066604614,0.6849368214607239,0.35655468702316284,0.5535714285714286,1.728210687637329,0.51613849401474
1.0337587594985962,0.4737447500228882,0.560014009475708,0.40042397379875183,0.6071428571428572,1.7127013206481934,0.5510202646255493
1.0767484903335571,0.4078807532787323,0.6688677370548248,0.3315786123275757,0.5,1.7287721633911133,0.4967153072357178
1.0364012718200684,0.48404645919799805,0.5523548126220703,0.3938755989074707,0.5535714285714286,1.5088815689086914,0.5706003904342651
1.0839672088623047,0.43686631321907043,0.6471008956432343,0.33696216344833374,0.5892857142857143,1.4987393617630005,0.5142542123794556
1.0242118835449219,0.46050429344177246,0.5637075901031494,0.3660293519496918,0.5714285714285714,2.1673343181610107,0.5387549996376038
1.1218628883361816,0.4250560402870178,0.6968068480491638,0.34720665216445923,0.5714285714285714,2.0778141021728516,0.512056291103363
1.1478828191757202,0.4223337769508362,0.725549042224884,0.3393620252609253,0.5535714285714286,1.9423246383666992,0.5197576284408569
1.0246484279632568,0.3958214819431305,0.6288269460201263,0.3059057593345642,0.5357142857142857,1.8753196001052856,0.49674344062805176
1.1102163791656494,0.4313253164291382,0.6788910627365112,0.3488989472389221,0.5178571428571428,1.534571647644043,0.511197566986084
1.056370496749878,0.4427965581417084,0.6135739386081696,0.35370948910713196,0.6071428571428572,1.977276086807251,0.5178663730621338
1.135756254196167,0.43444931507110596,0.701306939125061,0.2990109324455261,0.5892857142857143,2.1703450679779053,0.4565938711166382
1.0513314008712769,0.46795570850372314,0.5833756923675537,0.3906617760658264,0.5714285714285714,1.8342921733856201,0.5598998069763184
1.1430370807647705,0.45204371213912964,0.6909933686256409,0.35646408796310425,0.5714285714285714,2.149113178253174,0.5141928195953369
1.0580224990844727,0.41386502981185913,0.6441574692726135,0.31677156686782837,0.6071428571428572,2.3652076721191406,0.4873563051223755
1.0698131322860718,0.46145153045654297,0.6083616018295288,0.3799971342086792,0.5535714285714286,2.289287805557251,0.5274898409843445
1.0643680095672607,0.4557083249092102,0.6086596846580505,0.35738134384155273,0.6071428571428572,2.136216640472412,0.528222918510437
1.0967098474502563,0.4649893045425415,0.6317205429077148,0.3650733232498169,0.6071428571428572,2.0975501537323,0.5324704647064209
1.1099509000778198,0.41056716442108154,0.6993837356567383,0.28420132398605347,0.5178571428571428,2.3555941581726074,0.44200196862220764
1.0937795639038086,0.44184619188308716,0.6519333720207214,0.35987570881843567,0.5714285714285714,2.415830373764038,0.5317187309265137
1.124558687210083,0.4729989171028137,0.6515597701072693,0.389234721660614,0.5535714285714286,2.2584545612335205,0.5482094287872314
1.069092035293579,0.4753169119358063,0.5937751233577728,0.38420170545578003,0.6428571428571428,2.0599896907806396,0.5559719800949097
1.0996129512786865,0.4882000684738159,0.6114128828048706,0.39552465081214905,0.5535714285714286,2.2922699451446533,0.574044406414032
1.0994324684143066,0.469624400138855,0.6298080682754517,0.38462042808532715,0.5892857142857143,2.0414369106292725,0.5434150099754333
1.094204068183899,0.45543816685676575,0.6387659013271332,0.36592087149620056,0.5178571428571428,2.2023444175720215,0.5354081392288208
1.1042633056640625,0.4738467335700989,0.6304165720939636,0.3798058032989502,0.6607142857142857,2.305617094039917,0.5416772365570068
1.1379051208496094,0.46941685676574707,0.6684882640838623,0.3916546106338501,0.5535714285714286,1.9557439088821411,0.5474939346313477
1.0905823707580566,0.5196525454521179,0.5709298253059387,0.4212005138397217,0.5714285714285714,2.1923134326934814,0.5864154100418091
1.0548310279846191,0.5042123198509216,0.5506187081336975,0.4232761859893799,0.6071428571428572,2.159621477127075,0.5843315124511719
1.000298023223877,0.4679132103919983,0.5323848128318787,0.4236604571342468,0.5714285714285714,2.2316410541534424,0.5712661147117615
1.0715124607086182,0.5204873085021973,0.5510251522064209,0.4193398654460907,0.5714285714285714,1.830769419670105,0.5836763381958008
1.0841832160949707,0.49989384412765503,0.5842893719673157,0.4029019773006439,0.6071428571428572,1.6445510387420654,0.5714688897132874
1.071073055267334,0.4942287504673004,0.5768443048000336,0.4080640375614166,0.5535714285714286,2.3249969482421875,0.5746166110038757
1.0892008543014526,0.5454543828964233,0.5437464714050293,0.4441184103488922,0.5178571428571428,2.0178377628326416,0.6012721061706543
1.1400792598724365,0.49676650762557983,0.6433127522468567,0.3398315906524658,0.5535714285714286,2.0916154384613037,0.49127405881881714
1.1010055541992188,0.5210003852844238,0.5800051689147949,0.42156097292900085,0.6071428571428572,1.836090326309204,0.570127010345459
1.050794005393982,0.44169601798057556,0.6090979874134064,0.365527868270874,0.625,2.2133922576904297,0.5056431293487549
1.0569133758544922,0.5569883584976196,0.49992501735687256,0.45065030455589294,0.5714285714285714,1.5849494934082031,0.5957909822463989
1.1872491836547852,0.49913668632507324,0.6881124973297119,0.39256417751312256,0.5357142857142857,2.249096393585205,0.5440953969955444
1.1118786334991455,0.48523882031440735,0.6266398131847382,0.4279336929321289,0.4642857142857143,2.0997331142425537,0.5559548735618591
1.087058424949646,0.5124870538711548,0.5745713710784912,0.4371432065963745,0.5178571428571428,1.6652507781982422,0.5650982856750488
1.1151657104492188,0.5807417631149292,0.5344239473342896,0.4503069818019867,0.5892857142857143,2.180086135864258,0.5763720273971558
1.178757905960083,0.4910741448402405,0.6876837611198425,0.41202932596206665,0.5,2.41156005859375,0.5226104855537415
1.0684994459152222,0.6074537634849548,0.46104568243026733,0.47069764137268066,0.5714285714285714,2.1617698669433594,0.587234377861023
1.107728362083435,0.512700080871582,0.595028281211853,0.43260878324508667,0.6071428571428572,2.517087459564209,0.555923342704773
1.1826413869857788,0.5629304051399231,0.6197109818458557,0.43104252219200134,0.5892857142857143,2.363018035888672,0.5516175031661987
1.109123945236206,0.5158159732818604,0.5933079719543457,0.44020235538482666,0.4107142857142857,2.420931100845337,0.5522913336753845
1.172199010848999,0.5493553876876831,0.6228436231613159,0.4226880669593811,0.5357142857142857,2.5903825759887695,0.5526837110519409
1.1211376190185547,0.5464707612991333,0.5746668577194214,0.4194878339767456,0.5535714285714286,2.453209638595581,0.5494341850280762
1.170113205909729,0.4664372503757477,0.7036759555339813,0.40691515803337097,0.5357142857142857,1.7604717016220093,0.521564245223999
1.1732473373413086,0.556236743927002,0.6170105934143066,0.43523380160331726,0.4821428571428571,1.8097490072250366,0.5644898414611816
1.1112499237060547,0.5025601387023926,0.6086897850036621,0.42510896921157837,0.5178571428571428,2.3431451320648193,0.5432531833648682
1.1084272861480713,0.4901587665081024,0.6182685196399689,0.41657117009162903,0.3928571428571429,2.480778932571411,0.5270998477935791
1.129690170288086,0.5442866086959839,0.585403561592102,0.42545774579048157,0.5178571428571428,2.3843657970428467,0.5566473007202148
1.1191668510437012,0.5490007400512695,0.5701661109924316,0.44079160690307617,0.5714285714285714,2.3937370777130127,0.5572116374969482
1.1342087984085083,0.541110634803772,0.5930981636047363,0.4317362308502197,0.5714285714285714,2.168677806854248,0.5587410926818848
1.060905933380127,0.5775521397590637,0.48335379362106323,0.4512437582015991,0.5535714285714286,2.381688356399536,0.5648773312568665
1.0795319080352783,0.49225786328315735,0.587274044752121,0.4143812656402588,0.6428571428571428,2.714876651763916,0.528171718120575
1.1217329502105713,0.5244884490966797,0.5972445011138916,0.4137311577796936,0.5714285714285714,2.1803715229034424,0.5268097519874573
1.1323356628417969,0.45571309328079224,0.6766225695610046,0.3826673924922943,0.5178571428571428,2.231171131134033,0.5097728967666626
1.119138240814209,0.5025656223297119,0.6165726184844971,0.4019290506839752,0.5714285714285714,2.0499000549316406,0.5257957577705383
1.0560088157653809,0.5591044425964355,0.4969043731689453,0.4390079379081726,0.6071428571428572,1.8356834650039673,0.5567367672920227
1.0976170301437378,0.4839959740638733,0.6136210560798645,0.40012842416763306,0.4642857142857143,2.000293254852295,0.5060436129570007
1.072012186050415,0.48724767565727234,0.5847645103931427,0.40546780824661255,0.5535714285714286,1.8544949293136597,0.5117878913879395
1.0717320442199707,0.5260214805603027,0.545710563659668,0.4083675146102905,0.6071428571428572,2.2503268718719482,0.526360273361206
1.1087450981140137,0.44137370586395264,0.667371392250061,0.36672550439834595,0.5178571428571428,2.1691315174102783,0.4892345070838928
1.1492640972137451,0.4330724775791168,0.7161916196346283,0.3636525869369507,0.4821428571428571,2.3144664764404297,0.48456114530563354
1.087418794631958,0.4516725540161133,0.6357462406158447,0.37324386835098267,0.5892857142857143,2.6268675327301025,0.4981934726238251
1.0603713989257812,0.45267653465270996,0.6076948642730713,0.38290587067604065,0.5892857142857143,2.099510669708252,0.5083611011505127
1.1021027565002441,0.46096041798591614,0.641142338514328,0.3915513753890991,0.5892857142857143,2.241258144378662,0.5196762084960938
1.1269142627716064,0.4261607527732849,0.7007535099983215,0.3545979857444763,0.5357142857142857,2.054821491241455,0.4770706593990326
1.100471019744873,0.4633479416370392,0.6371230781078339,0.37879717350006104,0.5178571428571428,2.00358247756958,0.5063833594322205
1.0791583061218262,0.47525539994239807,0.6039029061794281,0.3741697669029236,0.5535714285714286,2.0571415424346924,0.4993455410003662
1.1267565488815308,0.4449085593223572,0.6818479895591736,0.3697530925273895,0.625,2.0379798412323,0.4926578402519226
1.067791223526001,0.46850717067718506,0.5992840528488159,0.3935319185256958,0.5535714285714286,1.953353762626648,0.5211461782455444
1.0873632431030273,0.4533820152282715,0.6339812278747559,0.36469343304634094,0.5357142857142857,1.7742491960525513,0.49603143334388733
1.1095856428146362,0.4518967270851135,0.6576889157295227,0.38200950622558594,0.5714285714285714,1.784139633178711,0.513769268989563
1.0681889057159424,0.47574540972709656,0.5924434959888458,0.367984414100647,0.5714285714285714,2.2476937770843506,0.4929090142250061
1.121048927307129,0.4611225724220276,0.6599263548851013,0.3836129605770111,0.5535714285714286,2.264902353286743,0.5120776891708374
1.0740480422973633,0.4621654152870178,0.6118826270103455,0.3864288926124573,0.5892857142857143,2.6849112510681152,0.5258685946464539
1.082762360572815,0.4664522409439087,0.6163101196289062,0.3921211361885071,0.625,2.588097333908081,0.5242637395858765
1.1111609935760498,0.4311932623386383,0.6799677312374115,0.31689226627349854,0.5714285714285714,2.4151360988616943,0.45880696177482605
1.1039292812347412,0.46869146823883057,0.6352378129959106,0.3896831274032593,0.6071428571428572,2.586526870727539,0.5269559025764465
1.102891445159912,0.47544795274734497,0.6274434924125671,0.3853211998939514,0.5535714285714286,2.2234764099121094,0.5207231640815735
1.068039059638977,0.5189121961593628,0.5491268634796143,0.4351722002029419,0.5535714285714286,1.9688787460327148,0.585507869720459
1.0631154775619507,0.45783597230911255,0.6052795052528381,0.3814103603363037,0.5,2.4565389156341553,0.5305758714675903
1.0423909425735474,0.47138381004333496,0.5710071325302124,0.4016209542751312,0.5714285714285714,2.805797815322876,0.5666114091873169
1.0631269216537476,0.47934556007385254,0.583781361579895,0.42492324113845825,0.5535714285714286,2.312074661254883,0.5655741691589355
1.0389684438705444,0.5051852464675903,0.5337831974029541,0.42337357997894287,0.625,2.3734147548675537,0.5695333480834961
0.9836869239807129,0.5030179023742676,0.4806690216064453,0.40537595748901367,0.6071428571428572,2.668243646621704,0.543152391910553
0.9716895818710327,0.5019278526306152,0.4697617292404175,0.40742021799087524,0.5714285714285714,2.383540391921997,0.5582823753356934
1.020538091659546,0.47929710149765015,0.5412409901618958,0.40930062532424927,0.4821428571428571,2.1365599632263184,0.5806297063827515
1.041386604309082,0.4787338376045227,0.5626527667045593,0.39529380202293396,0.5535714285714286,2.0949466228485107,0.5761318802833557
1.0587873458862305,0.4563305974006653,0.6024567484855652,0.3873383402824402,0.5,2.631206512451172,0.5713037848472595
1.030500888824463,0.5103325843811035,0.5201683044433594,0.42293184995651245,0.5,2.1113884449005127,0.5892436504364014
1.0280183553695679,0.5110820531845093,0.5169363021850586,0.4209432303905487,0.4642857142857143,2.135993242263794,0.604786217212677
1.0130469799041748,0.5118494629859924,0.5011975169181824,0.42860573530197144,0.625,2.314884901046753,0.5846979022026062
1.055872917175293,0.5101412534713745,0.5457316637039185,0.41063371300697327,0.4821428571428571,2.077399492263794,0.5806605219841003
1.0828752517700195,0.46408316493034363,0.6187920868396759,0.33483630418777466,0.5357142857142857,1.7598873376846313,0.497477650642395
1.0581018924713135,0.5142292380332947,0.5438726544380188,0.4167240560054779,0.5714285714285714,2.1140990257263184,0.5789510607719421
1.050565242767334,0.526052713394165,0.524512529373169,0.4248175323009491,0.4821428571428571,2.2712111473083496,0.5774998068809509
1.1006892919540405,0.5097299218177795,0.590959370136261,0.3976636230945587,0.6071428571428572,1.831335186958313,0.561018705368042
1.084578275680542,0.5280295610427856,0.5565487146377563,0.4146949052810669,0.5178571428571428,2.3132317066192627,0.5723856687545776
1.5714786052703857,0.6104150414466858,0.9610635638237,0.6519275903701782,0.5535714285714286,1.856695294380188,0.7899975776672363
1.449119210243225,0.45817893743515015,0.990940272808075,0.4966365694999695,0.5535714285714286,1.91279935836792,0.6272798776626587
1.2695690393447876,0.5097784399986267,0.7597905993461609,0.5136188864707947,0.625,2.024871587753296,0.6478537321090698
1.245098352432251,0.3968425393104553,0.8482558131217957,0.46475669741630554,0.6071428571428572,2.091881513595581,0.6020315289497375
1.1267237663269043,0.4072234034538269,0.7195003628730774,0.47477084398269653,0.6607142857142857,1.90876305103302,0.5922871828079224
1.1750874519348145,0.48946860432624817,0.6856188476085663,0.5751890540122986,0.6428571428571428,2.098262071609497,0.6569676399230957
1.0706274509429932,0.5058425664901733,0.5647848844528198,0.6376185417175293,0.6785714285714286,2.1982736587524414,0.7156524658203125
1.0610888004302979,0.4850418269634247,0.5760469734668732,0.6033268570899963,0.625,2.0825107097625732,0.7336713075637817
1.0259761810302734,0.4369810223579407,0.5889951586723328,0.5026088953018188,0.6071428571428572,2.3348536491394043,0.6202307343482971
0.923876941204071,0.45281386375427246,0.4710630774497986,0.49367088079452515,0.6785714285714286,1.8155851364135742,0.6379678845405579
1.0399391651153564,0.42269402742385864,0.6172451376914978,0.4650728702545166,0.5714285714285714,2.07137393951416,0.6063699126243591
1.0403021574020386,0.37961459159851074,0.6606875658035278,0.38525059819221497,0.5,2.1203103065490723,0.5239870548248291
1.0917863845825195,0.388057142496109,0.7037292420864105,0.4439743459224701,0.6071428571428572,2.047170400619507,0.5813900828361511
1.071373701095581,0.4196816086769104,0.6516920924186707,0.4607752561569214,0.5892857142857143,2.0860037803649902,0.6008231043815613
1.0795246362686157,0.3821708559989929,0.6973537802696228,0.38131406903266907,0.5714285714285714,1.8025914430618286,0.5195596814155579
1.0630476474761963,0.4170438051223755,0.6460038423538208,0.4676806926727295,0.625,1.773323655128479,0.6152361035346985
1.0964405536651611,0.3703819215297699,0.7260586321353912,0.41466832160949707,0.5535714285714286,1.9999502897262573,0.5873188972473145
1.1252684593200684,0.3942910432815552,0.7309774160385132,0.45228347182273865,0.5357142857142857,1.963350772857666,0.6007854342460632
1.1362652778625488,0.38001611828804016,0.7562491595745087,0.42102083563804626,0.625,1.94862699508667,0.5810811519622803
1.15165376663208,0.369994580745697,0.7816591858863831,0.36961865425109863,0.5357142857142857,2.44761323928833,0.5197581052780151
1.1591806411743164,0.3670407831668854,0.792139858007431,0.37296372652053833,0.5535714285714286,2.288382053375244,0.521714448928833
1.1602203845977783,0.36572664976119995,0.7944937348365784,0.39291244745254517,0.5892857142857143,1.2950268983840942,0.5293323993682861
1.1933507919311523,0.400283545255661,0.7930672466754913,0.38895195722579956,0.5178571428571428,1.7001850605010986,0.5390434265136719
1.2127244472503662,0.4578200876712799,0.7549043595790863,0.4610329866409302,0.5,2.1337761878967285,0.5760177373886108
1.2427042722702026,0.45386067032814026,0.7888436019420624,0.44507360458374023,0.5357142857142857,2.055145740509033,0.5610498785972595
1.3187229633331299,0.5316205024719238,0.787102460861206,0.5008168816566467,0.4642857142857143,1.9423401355743408,0.601159393787384
1.3971658945083618,0.5016896724700928,0.895476222038269,0.4740331768989563,0.4821428571428571,1.6596094369888306,0.5834033489227295
1.391532301902771,0.5413184762001038,0.8502138257026672,0.48367947340011597,0.5178571428571428,2.1417899131774902,0.5806699991226196
1.3481239080429077,0.5578705072402954,0.7902534008026123,0.47597822546958923,0.4642857142857143,2.0664052963256836,0.581940770149231
1.365947961807251,0.5058457255363464,0.8601022362709045,0.47418951988220215,0.4107142857142857,2.0334205627441406,0.577094554901123
1.3806540966033936,0.5066874027252197,0.8739666938781738,0.47581738233566284,0.5,1.8541382551193237,0.596420168876648
1.3256803750991821,0.5281704068183899,0.7975099682807922,0.47306349873542786,0.5535714285714286,1.9628666639328003,0.6098200082778931
1.3862640857696533,0.5115307569503784,0.8747333288192749,0.47702524065971375,0.5,1.9471397399902344,0.6365385055541992
1.3165366649627686,0.5046908855438232,0.8118457794189453,0.508242666721344,0.4285714285714286,2.37539005279541,0.6668300628662109
1.3066785335540771,0.49124687910079956,0.8154316544532776,0.4944496154785156,0.4464285714285714,2.4205806255340576,0.6603233814239502
1.2669168710708618,0.44814395904541016,0.8187729120254517,0.4655165672302246,0.4821428571428571,2.318495750427246,0.6615941524505615
1.1886920928955078,0.4690946936607361,0.7195973992347717,0.46732407808303833,0.3928571428571429,2.3536603450775146,0.6534441709518433
1.2502342462539673,0.47397077083587646,0.7762634754180908,0.48735547065734863,0.4642857142857143,2.2971270084381104,0.6675385236740112
1.2503737211227417,0.49062037467956543,0.7597533464431763,0.5083104372024536,0.4464285714285714,2.5145630836486816,0.680748701095581
1.3263623714447021,0.4219926595687866,0.9043697118759155,0.42852285504341125,0.5178571428571428,2.356924533843994,0.6432414650917053
1.2249760627746582,0.4796624183654785,0.7453136444091797,0.4871527850627899,0.5178571428571428,2.2523834705352783,0.6757787466049194
1.221344232559204,0.48575347661972046,0.7355907559394836,0.49354809522628784,0.4642857142857143,2.418673276901245,0.688639760017395
1.160368800163269,0.5170758962631226,0.6432929039001465,0.5296112298965454,0.4642857142857143,2.3404054641723633,0.7132372856140137
1.3127692937850952,0.4673011302947998,0.8454681634902954,0.4896620512008667,0.4642857142857143,2.433889150619507,0.6754759550094604
1.228925347328186,0.5058276653289795,0.7230976819992065,0.5169687867164612,0.4464285714285714,2.384190559387207,0.6958189010620117
1.2484519481658936,0.49522262811660767,0.7532293200492859,0.5009670257568359,0.3928571428571429,1.9965163469314575,0.6841500997543335
1.285593867301941,0.4896414577960968,0.7959524095058441,0.49254530668258667,0.5,2.281151533126831,0.6749347448348999
1.1899769306182861,0.511377215385437,0.6785997152328491,0.508745014667511,0.5178571428571428,2.2574081420898438,0.6947931051254272
1.2945997714996338,0.4834117293357849,0.8111880421638489,0.48848217725753784,0.4285714285714286,2.3126657009124756,0.6729691028594971
1.3200874328613281,0.4627315402030945,0.8573558926582336,0.42579537630081177,0.5357142857142857,2.635763168334961,0.6280368566513062
1.310633897781372,0.4872673749923706,0.8233665227890015,0.45047813653945923,0.5,2.524125814437866,0.6559725403785706
1.2338380813598633,0.5465409755706787,0.6872971057891846,0.4640485644340515,0.4821428571428571,2.6529324054718018,0.6535223126411438
1.270232915878296,0.5467264652252197,0.7235064506530762,0.45659059286117554,0.4285714285714286,2.5286173820495605,0.625022292137146
1.161022663116455,0.5339049696922302,0.6271176934242249,0.43770015239715576,0.6071428571428572,2.6257331371307373,0.624547004699707
1.2691473960876465,0.5400879383087158,0.7290594577789307,0.44232243299484253,0.5357142857142857,2.1572890281677246,0.6311835050582886
1.2138333320617676,0.5800520181655884,0.6337813138961792,0.44943955540657043,0.5,2.540132761001587,0.613240122795105
1.2499518394470215,0.5746337175369263,0.6753181219100952,0.4321611821651459,0.5892857142857143,2.57802414894104,0.6173179149627686
1.2271080017089844,0.5580803155899048,0.6690276861190796,0.44344058632850647,0.5357142857142857,2.3695592880249023,0.62388676404953
1.2390892505645752,0.5497864484786987,0.6893028020858765,0.4356074333190918,0.5357142857142857,2.422858953475952,0.6210962533950806
1.1341601610183716,0.5778347253799438,0.5563254356384277,0.4586203694343567,0.5178571428571428,2.6329188346862793,0.6267163157463074
1.2631033658981323,0.4406670033931732,0.8224363625049591,0.3587346076965332,0.4642857142857143,2.2720413208007812,0.5620283484458923
1.0877809524536133,0.5291906595230103,0.558590292930603,0.4224281907081604,0.5357142857142857,2.4264187812805176,0.6027889847755432
1.199529767036438,0.5158594846725464,0.6836702823638916,0.4255257844924927,0.5,2.1880993843078613,0.605817437171936
1.1982440948486328,0.5313368439674377,0.6669072508811951,0.45444729924201965,0.5,2.530121088027954,0.6386505365371704
1.219885230064392,0.5149866342544556,0.7048985958099365,0.43514615297317505,0.4642857142857143,2.3983373641967773,0.6169015169143677
1.1378686428070068,0.5237561464309692,0.6141124963760376,0.43318140506744385,0.5357142857142857,2.784189462661743,0.6096503734588623
1.1785533428192139,0.47823286056518555,0.7003204822540283,0.40164947509765625,0.5357142857142857,2.273824691772461,0.5942060947418213
1.1788212060928345,0.5038903951644897,0.6749308109283447,0.4364624619483948,0.5,2.0534582138061523,0.6107052564620972
1.2029023170471191,0.4579441547393799,0.7449581623077393,0.3928984999656677,0.6071428571428572,2.012763738632202,0.5781906843185425
1.0711036920547485,0.5173113942146301,0.5537922978401184,0.42274796962738037,0.5357142857142857,2.0029330253601074,0.5975834131240845
1.1677191257476807,0.4683666229248047,0.699352502822876,0.3865327835083008,0.5,2.6672842502593994,0.5652837753295898
1.1470365524291992,0.47572389245033264,0.6713126599788666,0.4007459282875061,0.5178571428571428,2.654832601547241,0.5809138417243958
1.1746368408203125,0.45541736483573914,0.7192194759845734,0.3797072768211365,0.5535714285714286,2.494072675704956,0.5538156628608704
1.1149752140045166,0.484046071767807,0.6309291422367096,0.4064760208129883,0.5178571428571428,2.375185966491699,0.580459713935852
1.1284122467041016,0.49415910243988037,0.6342531442642212,0.406171977519989,0.5,2.343496322631836,0.5750720500946045
1.1485874652862549,0.4653607904911041,0.6832266747951508,0.4141135513782501,0.5535714285714286,1.9788227081298828,0.5924509763717651
1.1327180862426758,0.49604809284210205,0.6366699934005737,0.4162730276584625,0.4821428571428571,2.4609179496765137,0.5842941999435425
1.081667184829712,0.4774227738380432,0.6042444109916687,0.4050067067146301,0.5535714285714286,2.268604040145874,0.5831501483917236
1.1209287643432617,0.4845774173736572,0.6363513469696045,0.4018561840057373,0.4464285714285714,2.4908156394958496,0.570853590965271
1.138610601425171,0.4320005178451538,0.7066100835800171,0.38132429122924805,0.4107142857142857,2.8261656761169434,0.5534851551055908
1.150618553161621,0.4558773636817932,0.6947411894798279,0.38131311535835266,0.4642857142857143,2.703413963317871,0.556788980960846
1.1493196487426758,0.4463014006614685,0.7030182480812073,0.3750240206718445,0.5535714285714286,2.25911808013916,0.5504770278930664
1.1607444286346436,0.46691712737083435,0.6938273012638092,0.39197924733161926,0.5535714285714286,2.6287267208099365,0.5720309019088745
1.123279333114624,0.47891873121261597,0.6443606019020081,0.3934808671474457,0.5178571428571428,2.69657564163208,0.5701057314872742
1.1938810348510742,0.4509645998477936,0.7429164350032806,0.36547765135765076,0.5178571428571428,2.140293598175049,0.5366425514221191
1.1590826511383057,0.43859535455703735,0.7204872965812683,0.36006006598472595,0.5178571428571428,2.6403391361236572,0.5253399014472961
1.2109074592590332,0.42498788237571716,0.785919576883316,0.34144651889801025,0.5535714285714286,2.237088680267334,0.5045129060745239
1.1902029514312744,0.44531217217445374,0.7448907792568207,0.365767240524292,0.5892857142857143,2.060432195663452,0.5402559638023376
1.2061095237731934,0.44796696305274963,0.7581425607204437,0.3448790907859802,0.4821428571428571,2.169572591781616,0.5108713507652283
1.1833629608154297,0.44220855832099915,0.7411544024944305,0.34688302874565125,0.5357142857142857,1.9342236518859863,0.5095112323760986
1.1811614036560059,0.44577568769454956,0.7353857159614563,0.3416658639907837,0.5714285714285714,1.990692138671875,0.49960556626319885
1.1441917419433594,0.44062960147857666,0.7035621404647827,0.3406909108161926,0.5,2.4740142822265625,0.4973828196525574
1.1507905721664429,0.4829277992248535,0.6678627729415894,0.36890530586242676,0.6071428571428572,2.4621520042419434,0.517861545085907
1.1771867275238037,0.43572312593460083,0.7414636015892029,0.32039499282836914,0.5357142857142857,2.1649858951568604,0.4747329354286194
1.1794116497039795,0.4465223550796509,0.7328892946243286,0.32949569821357727,0.625,2.2308807373046875,0.47551897168159485
1.183122158050537,0.4349624514579773,0.7481597065925598,0.32229816913604736,0.5892857142857143,2.3202505111694336,0.464273601770401
1.150996208190918,0.46443039178848267,0.6865658164024353,0.3557717204093933,0.5357142857142857,2.54559588432312,0.5011731386184692
1.1901048421859741,0.4595186114311218,0.7305862307548523,0.3290765881538391,0.5714285714285714,2.5846903324127197,0.4739835560321808
1.18672513961792,0.4375693202018738,0.7491558194160461,0.3382341265678406,0.6607142857142857,2.223876714706421,0.4928160011768341
1.2083839178085327,0.45609331130981445,0.7522906064987183,0.34290391206741333,0.5,2.557065010070801,0.48772549629211426
1.2364258766174316,0.4056832194328308,0.8307426571846008,0.30286264419555664,0.5535714285714286,2.4110217094421387,0.43848156929016113
1.2552839517593384,0.4255653917789459,0.8297185599803925,0.30886998772621155,0.5178571428571428,2.547891139984131,0.460646390914917
1.1649729013442993,0.45898717641830444,0.7059857249259949,0.33719807863235474,0.5535714285714286,2.1779255867004395,0.48042476177215576
1.1860194206237793,0.4358491897583008,0.7501702308654785,0.32494890689849854,0.5178571428571428,2.5139384269714355,0.4720430374145508
1.1424399614334106,0.4585229158401489,0.6839170455932617,0.33732861280441284,0.5357142857142857,2.0115973949432373,0.4911249279975891
1.2254210710525513,0.44091254472732544,0.7845085263252258,0.3312905430793762,0.4821428571428571,2.5813217163085938,0.47378069162368774
1.2291569709777832,0.4398602247238159,0.7892967462539673,0.3149896562099457,0.4642857142857143,2.656527519226074,0.46096551418304443
1.1787514686584473,0.43840494751930237,0.7403465211391449,0.33114689588546753,0.5535714285714286,2.7948102951049805,0.4792175590991974
1.2190133333206177,0.45290762186050415,0.7661057114601135,0.3381836414337158,0.5178571428571428,1.9543591737747192,0.48049986362457275
1.2162823677062988,0.4455881714820862,0.7706941962242126,0.3302757143974304,0.5535714285714286,2.7144358158111572,0.4747001528739929
1.1707565784454346,0.480599045753479,0.6901575326919556,0.3498537540435791,0.5892857142857143,2.670600175857544,0.49867820739746094
1.2520828247070312,0.40252017974853516,0.8495626449584961,0.30593955516815186,0.4464285714285714,2.636319637298584,0.44563382863998413
1.1635432243347168,0.4646746814250946,0.6988685429096222,0.3629915118217468,0.5357142857142857,2.544184923171997,0.5186190009117126
1.1144499778747559,0.5326189398765564,0.5818310379981995,0.41047394275665283,0.5,2.0393712520599365,0.549832284450531
1.1772902011871338,0.45794492959976196,0.7193452715873718,0.3434097468852997,0.4821428571428571,2.3117988109588623,0.49251872301101685
1.2310774326324463,0.44642722606658936,0.7846502065658569,0.33462467789649963,0.4464285714285714,2.429858922958374,0.4854778051376343
1.1733808517456055,0.4647705554962158,0.7086102962493896,0.36749568581581116,0.4821428571428571,2.245197296142578,0.5049344897270203
1.1607177257537842,0.46703627705574036,0.6936814486980438,0.3530135154724121,0.5357142857142857,2.6023502349853516,0.49486592411994934
1.1689190864562988,0.46165478229522705,0.7072643041610718,0.3451138138771057,0.5357142857142857,2.328476905822754,0.4875812232494354
1.2371134757995605,0.4153890609741211,0.8217244148254395,0.3189535140991211,0.5178571428571428,2.7463271617889404,0.4608946144580841
1.2319104671478271,0.413136750459671,0.8187737166881561,0.3092573881149292,0.5535714285714286,2.3627519607543945,0.4573115110397339
1.1479973793029785,0.47591763734817505,0.6720797419548035,0.3629489541053772,0.5357142857142857,2.5500242710113525,0.5141689777374268
1.2119274139404297,0.4318339228630066,0.7800934910774231,0.3293754756450653,0.5535714285714286,2.6851890087127686,0.4880412518978119
1.1681139469146729,0.4746944010257721,0.6934195458889008,0.3481137156486511,0.5535714285714286,2.7012109756469727,0.5035219192504883
1.1644564867019653,0.447354257106781,0.7171022295951843,0.34910887479782104,0.5357142857142857,2.476846694946289,0.4903978705406189
1.163487434387207,0.4576401710510254,0.7058472633361816,0.3536986708641052,0.5,2.5866312980651855,0.4966643750667572
1.2794463634490967,0.4010412395000458,0.8784051239490509,0.2937508225440979,0.5535714285714286,2.3473172187805176,0.44111573696136475
1.2077113389968872,0.42837023735046387,0.7793411016464233,0.33401185274124146,0.5357142857142857,2.4343295097351074,0.4740583896636963
1.181265115737915,0.453277587890625,0.72798752784729,0.35217615962028503,0.5535714285714286,2.640821933746338,0.4961024522781372
1.1270982027053833,0.48511943221092224,0.6419787704944611,0.3781617283821106,0.5,2.530764579772949,0.5173049569129944
1.148343563079834,0.4522821009159088,0.6960614621639252,0.34569233655929565,0.5535714285714286,2.846135377883911,0.49039164185523987
1.239196538925171,0.44118303060531616,0.7980135083198547,0.33806562423706055,0.5178571428571428,2.6155731678009033,0.4887767434120178
1.22331702709198,0.45395201444625854,0.7693650126457214,0.33861446380615234,0.4642857142857143,2.115845203399658,0.4870526194572449
1.1209183931350708,0.5006649494171143,0.6202534437179565,0.40309903025627136,0.4642857142857143,2.050032377243042,0.5451785326004028
1.1911591291427612,0.43026217818260193,0.7608969509601593,0.3253191113471985,0.5178571428571428,2.062894344329834,0.4753574728965759
1.1458628177642822,0.4846138656139374,0.6612489521503448,0.38596856594085693,0.5,2.2239882946014404,0.5250084400177002
1.2136142253875732,0.45050355792045593,0.7631106674671173,0.3480170667171478,0.5357142857142857,2.4603607654571533,0.49348339438438416
1.1567151546478271,0.4518890678882599,0.7048260867595673,0.3629981279373169,0.5357142857142857,2.329007625579834,0.5107970237731934
1.1910607814788818,0.4430468678474426,0.7480139136314392,0.3361784815788269,0.5,2.4601192474365234,0.47620660066604614
1.2070114612579346,0.44737058877944946,0.7596408724784851,0.33299100399017334,0.5714285714285714,2.647181510925293,0.4901979863643646
1.208526611328125,0.4650711715221405,0.7434554398059845,0.34238240122795105,0.6071428571428572,2.2720515727996826,0.47989949584007263
1.1617522239685059,0.47214046120643616,0.6896117627620697,0.37492722272872925,0.5357142857142857,2.6093437671661377,0.5184107422828674
1.1680049896240234,0.46457919478416443,0.703425794839859,0.35209590196609497,0.625,2.314822196960449,0.4987861216068268
1.1779558658599854,0.43448787927627563,0.7434679865837097,0.33793967962265015,0.5535714285714286,2.4404830932617188,0.47522521018981934
1.1898448467254639,0.44879236817359924,0.7410524785518646,0.35943907499313354,0.4464285714285714,2.8172335624694824,0.5120965242385864
1.1853539943695068,0.4562493562698364,0.7291046380996704,0.3523980975151062,0.5357142857142857,2.2863361835479736,0.4860961437225342
1.1176506280899048,0.4772675335407257,0.6403830945491791,0.38353055715560913,0.5357142857142857,2.6261825561523438,0.5241246819496155
1.1584802865982056,0.45222151279449463,0.7062587738037109,0.3801717758178711,0.5357142857142857,2.575427293777466,0.5255433320999146
1.154275894165039,0.4561751186847687,0.6981007754802704,0.35074007511138916,0.5535714285714286,2.7016546726226807,0.4989711046218872
1.160736083984375,0.45799386501312256,0.7027422189712524,0.36966654658317566,0.5,2.2188615798950195,0.5033929944038391
1.2023851871490479,0.4556693434715271,0.7467158436775208,0.3395191729068756,0.4821428571428571,2.27372670173645,0.4837133288383484
1.1440699100494385,0.48668286204338074,0.6573870480060577,0.39026346802711487,0.5,2.2670063972473145,0.5258466005325317
1.1676592826843262,0.4442695379257202,0.723389744758606,0.34601256251335144,0.4821428571428571,2.6743972301483154,0.48691338300704956
1.138890266418457,0.4844152331352234,0.6544750332832336,0.3815475106239319,0.4821428571428571,2.615736961364746,0.5021646022796631
1.1442009210586548,0.4740542769432068,0.670146644115448,0.3730572462081909,0.5178571428571428,1.8917322158813477,0.5088236927986145
1.2091856002807617,0.45126819610595703,0.7579174041748047,0.3418055474758148,0.5714285714285714,2.303342580795288,0.48316359519958496
1.136208415031433,0.47369152307510376,0.6625168919563293,0.3615292012691498,0.5,2.1479389667510986,0.5025951862335205
1.1068624258041382,0.4141196608543396,0.6927427649497986,0.35389402508735657,0.5714285714285714,2.274855613708496,0.48213815689086914
1.1675434112548828,0.45090311765670776,0.716640293598175,0.35759466886520386,0.4107142857142857,1.9606246948242188,0.49614858627319336
1.1517374515533447,0.46610227227211,0.6856351792812347,0.3632768392562866,0.6071428571428572,2.6238691806793213,0.4938088059425354
1.1775989532470703,0.45152467489242554,0.7260742783546448,0.34649989008903503,0.5892857142857143,2.7776901721954346,0.4859768748283386
1.2059779167175293,0.4302756190299988,0.7757022976875305,0.3481035828590393,0.5535714285714286,2.460881471633911,0.4774317145347595
1.1826777458190918,0.4529641270637512,0.7297136187553406,0.35597342252731323,0.5178571428571428,2.7060177326202393,0.4878078103065491
1.2435433864593506,0.43250012397766113,0.8110432624816895,0.3177638053894043,0.6428571428571428,2.3696959018707275,0.45697271823883057
1.158918857574463,0.45782893896102905,0.7010899186134338,0.3580687344074249,0.5714285714285714,2.362940788269043,0.5045969486236572
1.1435158252716064,0.42222627997398376,0.7212895452976227,0.3590160608291626,0.4285714285714286,2.6844043731689453,0.489413321018219
1.1124958992004395,0.4867956042289734,0.6257002949714661,0.38807588815689087,0.5178571428571428,2.668483257293701,0.5119284391403198
1.1824901103973389,0.44891971349716187,0.733570396900177,0.34021687507629395,0.5714285714285714,2.5010104179382324,0.4708230495452881
1.140907883644104,0.4791190028190613,0.6617888808250427,0.37485992908477783,0.6071428571428572,2.176340341567993,0.5134400725364685
1.18060302734375,0.43714016675949097,0.743462860584259,0.33308854699134827,0.5357142857142857,2.407183885574341,0.46928438544273376
1.1505663394927979,0.4841713011264801,0.6663950383663177,0.3828938603401184,0.4821428571428571,2.47438645362854,0.5150662660598755
1.1611288785934448,0.4413563907146454,0.7197724878787994,0.3596380949020386,0.5357142857142857,2.5342750549316406,0.48413994908332825
1.1760873794555664,0.4270196557044983,0.7490677237510681,0.3385970890522003,0.5178571428571428,2.0124330520629883,0.4642237722873688
1.2021461725234985,0.43838217854499817,0.7637639939785004,0.3380041718482971,0.5892857142857143,2.518557548522949,0.4704248905181885
1.2127234935760498,0.436123251914978,0.7766002416610718,0.3179744482040405,0.5357142857142857,2.6206257343292236,0.4605238735675812
1.111275315284729,0.46427732706069946,0.6469979882240295,0.3703046143054962,0.5,2.7003297805786133,0.4940604567527771
1.1192207336425781,0.4792611002922058,0.6399596333503723,0.37102100253105164,0.5357142857142857,2.3258776664733887,0.48301035165786743
1.19632887840271,0.4523727297782898,0.7439561486244202,0.3511277139186859,0.5,2.1962575912475586,0.4651831388473511
1.127643346786499,0.4549086093902588,0.6727347373962402,0.3591436743736267,0.5178571428571428,2.191509246826172,0.4898422360420227
1.1387171745300293,0.4685152769088745,0.6702018976211548,0.3552783131599426,0.625,2.6027843952178955,0.4968188405036926
1.1342787742614746,0.43490952253341675,0.6993692517280579,0.35109972953796387,0.5178571428571428,2.3734748363494873,0.4818412959575653
1.1335991621017456,0.4608689248561859,0.6727302372455597,0.3445536196231842,0.6428571428571428,2.7710251808166504,0.4840141534805298
1.1160879135131836,0.45148521661758423,0.6646026968955994,0.3456099033355713,0.5357142857142857,2.4502298831939697,0.472445547580719
1.1264694929122925,0.4308471083641052,0.6956223845481873,0.32939815521240234,0.6071428571428572,2.499161720275879,0.46001505851745605
1.1279698610305786,0.45950645208358765,0.668463408946991,0.3463612198829651,0.6071428571428572,2.3206899166107178,0.4730324149131775
1.2067753076553345,0.417020320892334,0.7897549867630005,0.3079274296760559,0.5178571428571428,2.61899995803833,0.4333450198173523
1.011304497718811,0.4890096187591553,0.5222948789596558,0.39501678943634033,0.5535714285714286,1.9628596305847168,0.5112664103507996
1.0448384284973145,0.4867568612098694,0.5580815672874451,0.37168657779693604,0.6428571428571428,2.2650232315063477,0.49613678455352783
1.1139326095581055,0.4529203772544861,0.6610122323036194,0.3588027358055115,0.6071428571428572,2.080550193786621,0.4899023175239563
1.098968744277954,0.4558594226837158,0.6431093215942383,0.36066150665283203,0.5535714285714286,1.8255574703216553,0.4882335662841797
1.112729549407959,0.4435718059539795,0.6691577434539795,0.3306751251220703,0.5,2.3239030838012695,0.46340543031692505
1.197204351425171,0.4146003723144531,0.7826039791107178,0.3099728226661682,0.5714285714285714,2.4099912643432617,0.4402514398097992
1.1233069896697998,0.44918543100357056,0.6741215586662292,0.3438507318496704,0.5178571428571428,2.811829090118408,0.4761306047439575
1.1692203283309937,0.4277384579181671,0.7414818704128265,0.3240647315979004,0.6071428571428572,2.637054204940796,0.459842711687088
1.139946460723877,0.4383327066898346,0.7016137540340424,0.3395138382911682,0.625,2.4193432331085205,0.47022777795791626
1.161202073097229,0.4264778196811676,0.7347242534160614,0.3221204876899719,0.5892857142857143,2.3812317848205566,0.4634416103363037
1.1180493831634521,0.442191481590271,0.6758579015731812,0.3257046341896057,0.5357142857142857,1.820186734199524,0.46108579635620117
1.142848014831543,0.44188493490219116,0.7009630799293518,0.3410930931568146,0.5892857142857143,2.1137146949768066,0.4690137505531311
1.1017036437988281,0.4571838676929474,0.6445197761058807,0.34373533725738525,0.4642857142857143,2.789339780807495,0.4835631251335144
1.1626864671707153,0.42856311798095703,0.7341233491897583,0.32813453674316406,0.4821428571428571,2.7781713008880615,0.45594727993011475
1.1338157653808594,0.44718489050865173,0.6866308748722076,0.3476629853248596,0.5357142857142857,2.104144811630249,0.48078852891921997
1.1531141996383667,0.42321348190307617,0.7299007177352905,0.3135048747062683,0.6071428571428572,2.67872953414917,0.4358905255794525
1.164054036140442,0.43079644441604614,0.7332575917243958,0.3178609609603882,0.5714285714285714,2.6745452880859375,0.4494953751564026
1.126918911933899,0.38839977979660034,0.7385191321372986,0.27718865871429443,0.5357142857142857,2.5660626888275146,0.41558903455734253
1.079349160194397,0.4622727036476135,0.6170764565467834,0.3656327426433563,0.5357142857142857,2.428738832473755,0.49208569526672363
1.131648063659668,0.4287014603614807,0.7029466032981873,0.3286697566509247,0.5,2.804234027862549,0.470020592212677
1.1474589109420776,0.4442704916000366,0.703188419342041,0.33886775374412537,0.5178571428571428,2.852787733078003,0.48113569617271423
1.071067214012146,0.4511882960796356,0.6198789179325104,0.3438386917114258,0.5357142857142857,2.951380729675293,0.4724372625350952
1.1243040561676025,0.43336111307144165,0.6909429430961609,0.33373957872390747,0.5535714285714286,2.7877769470214844,0.4693219065666199
1.1611196994781494,0.41004782915115356,0.7510718703269958,0.3102094829082489,0.5535714285714286,2.2503910064697266,0.44989800453186035
1.1893374919891357,0.41699135303497314,0.7723461389541626,0.31295299530029297,0.4642857142857143,2.516268253326416,0.45193278789520264
1.0702927112579346,0.4377148151397705,0.6325778961181641,0.35700279474258423,0.5357142857142857,2.4338486194610596,0.4916638135910034
1.0937649011611938,0.4262944161891937,0.6674704849720001,0.3199869990348816,0.5178571428571428,2.5995211601257324,0.4498178958892822
1.0971347093582153,0.4443354308605194,0.6527992784976959,0.3387042284011841,0.4642857142857143,2.0297741889953613,0.4867199659347534
1.081341028213501,0.43867677450180054,0.6426642537117004,0.34704285860061646,0.6071428571428572,2.705749750137329,0.4873277544975281
1.1295064687728882,0.4301871061325073,0.6993193626403809,0.33469098806381226,0.5892857142857143,2.80534291267395,0.4794856905937195
1.0832180976867676,0.43829965591430664,0.6449184417724609,0.3409748077392578,0.5714285714285714,2.2654285430908203,0.4921921491622925
1.114819049835205,0.41177764534950256,0.7030414044857025,0.32725241780281067,0.5714285714285714,2.260545015335083,0.469502329826355
1.1609060764312744,0.4344748854637146,0.7264311909675598,0.3277953863143921,0.5357142857142857,2.4459643363952637,0.47497355937957764
1.091799020767212,0.4501105844974518,0.6416884362697601,0.3498348891735077,0.5357142857142857,2.7212038040161133,0.5045768618583679
1.148590087890625,0.3974011540412903,0.7511889338493347,0.31915968656539917,0.5,2.711660385131836,0.46796101331710815
1.1061875820159912,0.4398491084575653,0.6663384735584259,0.3391748368740082,0.6071428571428572,2.0350520610809326,0.5156341195106506
1.063492774963379,0.4239518940448761,0.6395408809185028,0.32059144973754883,0.5535714285714286,1.1061310768127441,0.47321006655693054
1.075227975845337,0.4401734471321106,0.6350545287132263,0.3402712643146515,0.5714285714285714,1.0486536026000977,0.5017740726470947
1.1247293949127197,0.43208402395248413,0.6926453709602356,0.3372424840927124,0.4642857142857143,1.5038188695907593,0.49402034282684326
1.0843663215637207,0.43489059805870056,0.6494757235050201,0.35448119044303894,0.5535714285714286,1.6633144617080688,0.5131030082702637
1.138803482055664,0.4069443941116333,0.7318590879440308,0.32607412338256836,0.6428571428571428,1.6569277048110962,0.48997437953948975
1.0842187404632568,0.43624669313430786,0.647972047328949,0.34973034262657166,0.5535714285714286,1.848240852355957,0.5092273354530334
1.9810116291046143,0.5633681416511536,1.4176434874534607,0.5685622692108154,0.6071428571428572,2.0096778869628906,0.7375743389129639
1.8434771299362183,0.5755820870399475,1.2678950428962708,0.5782036781311035,0.625,2.0417919158935547,0.7497493624687195
1.5784255266189575,0.6512686014175415,0.927156925201416,0.6068462133407593,0.6428571428571428,1.6074415445327759,0.7659129500389099
1.5254484415054321,0.5023049116134644,1.0231435298919678,0.5058329105377197,0.5714285714285714,1.7188045978546143,0.6666923761367798
1.4481662511825562,0.6120420098304749,0.8361242413520813,0.5674759149551392,0.5892857142857143,1.777585506439209,0.6777539253234863
1.3728523254394531,0.5146684646606445,0.8581838607788086,0.5030900239944458,0.625,1.5796064138412476,0.6897799372673035
1.4101037979125977,0.583541989326477,0.8265618085861206,0.5178389549255371,0.5357142857142857,1.697972059249878,0.6329149007797241
1.3133854866027832,0.48288092017173767,0.8305045664310455,0.4803388714790344,0.6607142857142857,2.049427032470703,0.6372823715209961
1.260676383972168,0.4392963945865631,0.8213799893856049,0.40630996227264404,0.5714285714285714,2.1498801708221436,0.5524880886077881
1.3263845443725586,0.4793170392513275,0.8470675051212311,0.462252140045166,0.5535714285714286,1.9382929801940918,0.5956690311431885
1.2028499841690063,0.5060741901397705,0.6967757940292358,0.5315590500831604,0.5892857142857143,1.8380043506622314,0.6689469218254089
1.2412304878234863,0.4365919828414917,0.8046385049819946,0.4524551033973694,0.6071428571428572,1.9218195676803589,0.5977509021759033
1.2619856595993042,0.41960495710372925,0.842380702495575,0.4540567100048065,0.625,1.5881789922714233,0.5962705612182617
1.2360838651657104,0.4231099486351013,0.8129739165306091,0.4515860080718994,0.5535714285714286,1.990207314491272,0.6025418043136597
1.2016921043395996,0.4174615144729614,0.7842305898666382,0.4713468849658966,0.5178571428571428,2.1693036556243896,0.6292692422866821
1.1322041749954224,0.45149242877960205,0.6807117462158203,0.498424232006073,0.5357142857142857,1.9221184253692627,0.6414039731025696
1.190703272819519,0.42276322841644287,0.7679400444030762,0.4807567596435547,0.625,1.5404727458953857,0.6253702640533447
1.20798921585083,0.4165380299091339,0.7914511859416962,0.44369661808013916,0.5,2.077598810195923,0.5945846438407898
1.1796696186065674,0.477780282497406,0.7018893361091614,0.4915328919887543,0.5714285714285714,2.137139081954956,0.6471548080444336
1.2303179502487183,0.4320669174194336,0.7982510328292847,0.4576839804649353,0.5357142857142857,1.7638980150222778,0.6050540208816528
1.1528472900390625,0.41620418429374695,0.7366431057453156,0.41622471809387207,0.5178571428571428,2.1514828205108643,0.5365998148918152
1.0585840940475464,0.4732365608215332,0.5853475332260132,0.4599308967590332,0.625,2.2910313606262207,0.6084946393966675
1.0137524604797363,0.48602786660194397,0.5277245938777924,0.4742378294467926,0.5892857142857143,2.1525864601135254,0.6322692632675171
1.0857524871826172,0.41747403144836426,0.6682784557342529,0.43570584058761597,0.5535714285714286,2.2014288902282715,0.6080161333084106
0.9603333473205566,0.43172311782836914,0.5286102294921875,0.4135143458843231,0.5535714285714286,1.8331201076507568,0.5723990201950073
0.9716455340385437,0.4003487229347229,0.5712968111038208,0.42433834075927734,0.5535714285714286,1.9082717895507812,0.5890867710113525
1.0385593175888062,0.39457306265830994,0.6439862549304962,0.4161783754825592,0.5535714285714286,2.4699814319610596,0.5675578713417053
1.0043854713439941,0.3977358341217041,0.60664963722229,0.4042847156524658,0.6071428571428572,1.7697243690490723,0.5753608345985413
0.9727094769477844,0.4219440221786499,0.5507654547691345,0.4387713372707367,0.625,1.5541936159133911,0.5943752527236938
0.9876686930656433,0.38953906297683716,0.5981296300888062,0.37084609270095825,0.625,2.091803789138794,0.5405726432800293
0.8875181674957275,0.4316023588180542,0.45591580867767334,0.4111037850379944,0.6428571428571428,2.239859104156494,0.5734902620315552
0.9960227012634277,0.38214704394340515,0.6138756573200226,0.3572039008140564,0.5357142857142857,2.192351818084717,0.5108453035354614
1.0005971193313599,0.3908919394016266,0.6097051799297333,0.3410590887069702,0.6071428571428572,2.451552629470825,0.4900837540626526
0.9600850343704224,0.3615209758281708,0.5985640585422516,0.3315545618534088,0.5714285714285714,2.1677513122558594,0.4819653034210205
0.9596602916717529,0.4209950864315033,0.5386652052402496,0.38132864236831665,0.625,2.240215301513672,0.5244408249855042
0.9456796646118164,0.39144331216812134,0.5542363524436951,0.3685300350189209,0.6428571428571428,2.485914945602417,0.5042855739593506
0.8886281847953796,0.3990905284881592,0.48953765630722046,0.3661949634552002,0.5714285714285714,2.9699695110321045,0.5159356594085693
0.924509584903717,0.3905804455280304,0.5339291393756866,0.3584539592266083,0.625,2.5171916484832764,0.49473056197166443
0.9034581184387207,0.377602219581604,0.5258558988571167,0.32580211758613586,0.5892857142857143,2.3116230964660645,0.44835808873176575
0.841981053352356,0.4208175837993622,0.4211634695529938,0.37383705377578735,0.5357142857142857,1.9659149646759033,0.5058161616325378
0.8487217426300049,0.3765298128128052,0.4721919298171997,0.3361630141735077,0.6071428571428572,1.9967210292816162,0.45828258991241455
0.8870730996131897,0.32698073983192444,0.5600923597812653,0.2893906235694885,0.5,1.9837939739227295,0.41143348813056946
0.8414987325668335,0.3625892996788025,0.478909432888031,0.31075114011764526,0.5357142857142857,2.1984400749206543,0.45554593205451965
0.8913255929946899,0.3305600881576538,0.5607655048370361,0.2743525803089142,0.5357142857142857,2.2174878120422363,0.39931875467300415
0.8174524307250977,0.37909337878227234,0.4383590519428253,0.32937291264533997,0.6071428571428572,2.613020420074463,0.44819527864456177
0.8477804660797119,0.36923179030418396,0.47854867577552795,0.3057662844657898,0.5892857142857143,2.484046459197998,0.42966216802597046
0.8369791507720947,0.3490154445171356,0.4879637062549591,0.29749128222465515,0.6428571428571428,2.4158132076263428,0.40727972984313965
0.8314095139503479,0.3629824221134186,0.4684270918369293,0.3016268312931061,0.6607142857142857,2.203275680541992,0.41714176535606384
0.8070634007453918,0.3364258110523224,0.47063758969306946,0.2940618097782135,0.5357142857142857,2.503580093383789,0.3918762505054474
0.8307089805603027,0.27071261405944824,0.5599963665008545,0.24124972522258759,0.5892857142857143,2.463106393814087,0.32325631380081177
0.7364122867584229,0.36525940895080566,0.3711528778076172,0.30286887288093567,0.625,2.609437942504883,0.3985101580619812
0.7510861158370972,0.3543665409088135,0.3967195749282837,0.31683358550071716,0.4464285714285714,2.9859585762023926,0.41873911023139954
0.8180449604988098,0.34658849239349365,0.47145646810531616,0.3011363744735718,0.5714285714285714,1.9307798147201538,0.39136606454849243
0.7293223142623901,0.36898910999298096,0.3603332042694092,0.33227163553237915,0.5714285714285714,1.685545802116394,0.42616188526153564
0.7102149724960327,0.3552532494068146,0.35496172308921814,0.3180328905582428,0.6071428571428572,2.2557616233825684,0.4139001667499542
0.7278517484664917,0.3450436592102051,0.3828080892562866,0.27999550104141235,0.5714285714285714,2.3276748657226562,0.372175931930542
0.7963175177574158,0.3543134331703186,0.44200408458709717,0.31398850679397583,0.5178571428571428,1.7164794206619263,0.42069682478904724
0.7700081467628479,0.34705305099487305,0.42295509576797485,0.32456016540527344,0.5,2.4833593368530273,0.42064884305000305
0.8021043539047241,0.3399839401245117,0.4621204137802124,0.2864648103713989,0.5892857142857143,2.341884136199951,0.38644835352897644
0.7524163126945496,0.3169254660606384,0.43549084663391113,0.2804276943206787,0.625,2.2371490001678467,0.37016618251800537
0.8213446140289307,0.3296653628349304,0.49167925119400024,0.2819182574748993,0.5535714285714286,2.249474048614502,0.38060683012008667
0.7948980331420898,0.35459157824516296,0.4403064548969269,0.31529054045677185,0.5892857142857143,2.2698256969451904,0.4211840033531189
0.8393920660018921,0.3547312021255493,0.4846608638763428,0.3030593991279602,0.6071428571428572,2.5525264739990234,0.4036889672279358
0.8430367708206177,0.3315833806991577,0.51145339012146,0.27822986245155334,0.6428571428571428,1.9902184009552002,0.3776533603668213
0.8055323362350464,0.3301107585430145,0.47542157769203186,0.310390830039978,0.4821428571428571,2.3248062133789062,0.41340065002441406
0.8078759908676147,0.3642645478248596,0.4436114430427551,0.3061758875846863,0.625,2.4378676414489746,0.4203425645828247
0.8729081153869629,0.31294572353363037,0.5599623918533325,0.27543526887893677,0.5357142857142857,2.246532917022705,0.37170541286468506
0.8766958713531494,0.3403586745262146,0.5363371968269348,0.30028295516967773,0.5535714285714286,2.1077122688293457,0.41153085231781006
0.9193814992904663,0.31165242195129395,0.6077290773391724,0.28322869539260864,0.5,2.6023638248443604,0.3784363567829132
0.9181087017059326,0.31710541248321533,0.6010032892227173,0.2825177311897278,0.5892857142857143,2.430722713470459,0.38713258504867554
0.877186119556427,0.34799325466156006,0.5291928648948669,0.3072863221168518,0.5892857142857143,2.3035387992858887,0.42179635167121887
0.8609073162078857,0.3432226777076721,0.5176846385002136,0.3165997266769409,0.625,2.8872506618499756,0.42901358008384705
0.8462388515472412,0.366549551486969,0.4796893000602722,0.323833703994751,0.4821428571428571,2.6904404163360596,0.4470633268356323
0.8356432914733887,0.3767363429069519,0.45890694856643677,0.3360408544540405,0.6071428571428572,2.6053273677825928,0.44964468479156494
0.8799412250518799,0.31985193490982056,0.5600892901420593,0.297213613986969,0.625,2.2582950592041016,0.40621447563171387
0.8134983777999878,0.35349178314208984,0.46000659465789795,0.3369527757167816,0.625,2.5583622455596924,0.4444531202316284
0.8792301416397095,0.32564577460289,0.5535843670368195,0.2982368767261505,0.5357142857142857,2.7661807537078857,0.4162309169769287
0.9060468673706055,0.3093115985393524,0.596735268831253,0.2750021815299988,0.5178571428571428,2.6671974658966064,0.3886658549308777
0.8785641193389893,0.34272417426109314,0.5358399450778961,0.3198091983795166,0.5535714285714286,2.5324723720550537,0.4210551977157593
0.8921922445297241,0.31950321793556213,0.572689026594162,0.2915180027484894,0.4821428571428571,2.2313072681427,0.40963512659072876
0.8045055866241455,0.359350323677063,0.4451552629470825,0.3244935870170593,0.5892857142857143,2.278099536895752,0.4450629949569702
0.8829549551010132,0.3360389471054077,0.5469160079956055,0.2921234369277954,0.4821428571428571,2.598294258117676,0.4207753837108612
0.8386823534965515,0.33294859528541565,0.5057337582111359,0.2971702814102173,0.5357142857142857,2.253326892852783,0.41194450855255127
0.9001978635787964,0.34160301089286804,0.5585948526859283,0.2920970320701599,0.5178571428571428,2.077730894088745,0.41391265392303467
0.8636754751205444,0.33954817056655884,0.5241273045539856,0.28461989760398865,0.5178571428571428,2.3404762744903564,0.406991183757782
0.8738361597061157,0.32041651010513306,0.5534196496009827,0.2848473787307739,0.5892857142857143,2.588876247406006,0.4048038721084595
0.8291375041007996,0.3196570873260498,0.5094804167747498,0.27160537242889404,0.5892857142857143,2.5177407264709473,0.38252103328704834
0.8458197712898254,0.34422504901885986,0.5015947222709656,0.2940421402454376,0.5535714285714286,2.6423046588897705,0.4142191410064697
0.8960965275764465,0.3387215733528137,0.5573749542236328,0.258968710899353,0.5357142857142857,2.1901655197143555,0.3903159499168396
0.8953721523284912,0.3234894275665283,0.5718827247619629,0.26316654682159424,0.5178571428571428,2.215148448944092,0.38179993629455566
0.8812140822410583,0.324373334646225,0.5568407475948334,0.2632468342781067,0.5714285714285714,2.225935459136963,0.3904836177825928
0.8523675203323364,0.3496910631656647,0.5026764571666718,0.271653413772583,0.5714285714285714,2.0262222290039062,0.3893815279006958
0.8417645692825317,0.3374463617801666,0.5043182075023651,0.27486419677734375,0.5,1.3100117444992065,0.39518842101097107
0.9185764789581299,0.31580060720443726,0.6027758717536926,0.2403038591146469,0.5178571428571428,1.837253212928772,0.35764986276626587
0.8244490027427673,0.3549632430076599,0.4694857597351074,0.2816883325576782,0.5535714285714286,2.3629443645477295,0.407780259847641
0.8557169437408447,0.33989831805229187,0.5158186256885529,0.2545357346534729,0.5535714285714286,1.9428187608718872,0.3871239423751831
0.8657325506210327,0.3465850353240967,0.519147515296936,0.26400837302207947,0.5535714285714286,2.1300415992736816,0.38265931606292725
0.8773653507232666,0.35092073678970337,0.5264446139335632,0.2668902277946472,0.6428571428571428,2.6843106746673584,0.3985774517059326
0.8749802708625793,0.344454288482666,0.5305259823799133,0.24752840399742126,0.5892857142857143,2.4947757720947266,0.36958131194114685
0.8789606094360352,0.31322428584098816,0.565736323595047,0.23012502491474152,0.6071428571428572,2.2230281829833984,0.3441184163093567
0.8715872168540955,0.3485901355743408,0.5229970812797546,0.27698051929473877,0.5535714285714286,1.795710563659668,0.3919307589530945
0.8840336203575134,0.34288015961647034,0.5411534607410431,0.26496225595474243,0.5892857142857143,2.1488895416259766,0.3835713863372803
0.8724982738494873,0.35638636350631714,0.5161119103431702,0.2710946202278137,0.5892857142857143,2.5284245014190674,0.40215063095092773
0.8768411874771118,0.3528449535369873,0.5239962339401245,0.2841891944408417,0.5535714285714286,2.230443239212036,0.40069466829299927
0.8928711414337158,0.3201775848865509,0.5726935565471649,0.2297300398349762,0.5714285714285714,2.367758274078369,0.3496844172477722
0.8766647577285767,0.3443319797515869,0.5323327779769897,0.26257970929145813,0.5357142857142857,2.2650067806243896,0.3791579008102417
0.874472975730896,0.33597874641418457,0.5384942293167114,0.2488785982131958,0.5892857142857143,2.0579898357391357,0.3717339038848877
0.8808609247207642,0.345794141292572,0.5350667834281921,0.26726090908050537,0.6428571428571428,2.1916489601135254,0.3887248635292053
0.9314931631088257,0.3047371804714203,0.6267559826374054,0.22218486666679382,0.4821428571428571,1.9861748218536377,0.33050549030303955
0.8630885481834412,0.33138322830200195,0.5317053198814392,0.24458949267864227,0.5714285714285714,2.19264817237854,0.3622939884662628
0.9036625623703003,0.36772578954696655,0.5359367728233337,0.286624550819397,0.5178571428571428,2.4545249938964844,0.4103866517543793
0.9269706010818481,0.3344934284687042,0.5924771726131439,0.25482940673828125,0.5892857142857143,2.3360066413879395,0.3694825768470764
0.9273273944854736,0.31765881180763245,0.6096685826778412,0.24523179233074188,0.6071428571428572,2.3587076663970947,0.3552247881889343
0.8497581481933594,0.3581050932407379,0.49165305495262146,0.2763022780418396,0.6071428571428572,1.8610857725143433,0.38910984992980957
0.9159517884254456,0.32429659366607666,0.5916551947593689,0.24722275137901306,0.625,2.2330574989318848,0.3553178906440735
0.8632959723472595,0.3460347056388855,0.517261266708374,0.2766062021255493,0.5892857142857143,2.4674072265625,0.39469537138938904
0.8559582233428955,0.3526208996772766,0.5033373236656189,0.2800343632698059,0.5892857142857143,2.270512342453003,0.3843061923980713
0.8938267230987549,0.3492439389228821,0.5445827841758728,0.26980841159820557,0.5357142857142857,1.9242693185806274,0.3794099688529968
0.8974649906158447,0.3531476855278015,0.5443173050880432,0.26766663789749146,0.5892857142857143,1.9608434438705444,0.37980011105537415
0.8859552145004272,0.3501570522785187,0.5357981622219086,0.2705380916595459,0.5892857142857143,2.21384334564209,0.389815092086792
0.8573982119560242,0.33859285712242126,0.5188053548336029,0.25972092151641846,0.5535714285714286,1.9438831806182861,0.3743930459022522
0.8992450833320618,0.3472469449043274,0.5519981384277344,0.28045839071273804,0.5535714285714286,2.3838319778442383,0.3946770429611206
0.8258459568023682,0.40587154030799866,0.4199744164943695,0.31161612272262573,0.5714285714285714,2.0334818363189697,0.4343382716178894
0.8980304002761841,0.32182592153549194,0.5762044787406921,0.2611556649208069,0.6071428571428572,2.4287571907043457,0.36353424191474915
0.9166426062583923,0.3328135311603546,0.5838290750980377,0.24496521055698395,0.5892857142857143,1.8854084014892578,0.3557842969894409
0.9538065791130066,0.34103506803512573,0.6127715110778809,0.2674942910671234,0.5,2.5607693195343018,0.37376585602760315
0.9476839303970337,0.3478437066078186,0.5998402237892151,0.2633902430534363,0.5892857142857143,2.3999366760253906,0.37452977895736694
0.9325475692749023,0.33298516273498535,0.599562406539917,0.2526155710220337,0.5714285714285714,2.27386212348938,0.3627094328403473
0.9378038048744202,0.356174111366272,0.5816296935081482,0.26833534240722656,0.5357142857142857,2.3165595531463623,0.3810552954673767
0.8900984525680542,0.37995439767837524,0.510144054889679,0.2780253291130066,0.4464285714285714,2.2212533950805664,0.3958674669265747
0.8834925889968872,0.374845027923584,0.5086475610733032,0.27257370948791504,0.625,2.697323799133301,0.38973647356033325
0.8904275298118591,0.38362693786621094,0.5068005919456482,0.2986176908016205,0.6428571428571428,2.201183319091797,0.41175878047943115
0.9177290201187134,0.354869544506073,0.5628594756126404,0.25835809111595154,0.5357142857142857,2.1140122413635254,0.3688509166240692
0.8942527174949646,0.36551812291145325,0.5287345945835114,0.2847650647163391,0.5892857142857143,2.429607391357422,0.39452752470970154
0.8554580807685852,0.3629004955291748,0.4925575852394104,0.2915264964103699,0.5892857142857143,2.259671211242676,0.4011099934577942
0.8767406940460205,0.37466657161712646,0.502074122428894,0.28764474391937256,0.5535714285714286,2.120725393295288,0.40068164467811584
0.9458343386650085,0.3469058871269226,0.5989284515380859,0.2737673223018646,0.4821428571428571,2.2066335678100586,0.37336716055870056
0.9031734466552734,0.34729713201522827,0.5558763146400452,0.26218873262405396,0.6428571428571428,2.1565771102905273,0.37636101245880127
0.8930114507675171,0.34948545694351196,0.5435259938240051,0.28715115785598755,0.5892857142857143,2.0080113410949707,0.3947699964046478
0.8723503947257996,0.38690441846847534,0.4854459762573242,0.31835952401161194,0.5535714285714286,2.0205860137939453,0.4326624870300293
0.9294978976249695,0.3352932929992676,0.5942046046257019,0.26830747723579407,0.5357142857142857,2.211073160171509,0.3800961375236511
0.8947207927703857,0.3647877871990204,0.5299330055713654,0.2855789363384247,0.6428571428571428,2.15629506111145,0.4003143012523651
0.8973977565765381,0.3545859456062317,0.5428118109703064,0.27058547735214233,0.5892857142857143,2.501096487045288,0.39012229442596436
0.927879273891449,0.35609304904937744,0.5717862248420715,0.27470237016677856,0.4464285714285714,1.7821640968322754,0.3878438472747803
0.8773410320281982,0.37351512908935547,0.5038259029388428,0.2928130626678467,0.5357142857142857,2.1428112983703613,0.4075814485549927
0.8912917375564575,0.3749232292175293,0.5163685083389282,0.29390767216682434,0.5714285714285714,2.1868457794189453,0.4073712229728699
0.9353625774383545,0.3607144057750702,0.5746481716632843,0.2792268991470337,0.5714285714285714,2.4550890922546387,0.3862730860710144
0.9089244604110718,0.36732202768325806,0.5416024327278137,0.2951902747154236,0.4821428571428571,2.3626832962036133,0.40234434604644775
0.8981106877326965,0.36562955379486084,0.5324811339378357,0.2915240526199341,0.5535714285714286,2.3770241737365723,0.3999091386795044
0.9296584725379944,0.3422488272190094,0.587409645318985,0.30035221576690674,0.625,1.9073532819747925,0.39489829540252686
0.889572262763977,0.3928189277648926,0.4967533349990845,0.3175932765007019,0.5535714285714286,2.0148203372955322,0.4197676181793213
0.9106601476669312,0.3698540925979614,0.5408060550689697,0.28121206164360046,0.5714285714285714,2.0369579792022705,0.38766348361968994
0.9314652681350708,0.3546329140663147,0.5768323540687561,0.27608269453048706,0.5535714285714286,2.4905683994293213,0.3783290684223175
0.9537481665611267,0.3549426198005676,0.5988055467605591,0.28724241256713867,0.5892857142857143,2.1361587047576904,0.38320183753967285
0.9316942691802979,0.3342619240283966,0.5974323451519012,0.2688114047050476,0.5892857142857143,2.015045166015625,0.37230610847473145
0.851659893989563,0.372102290391922,0.479557603597641,0.29202693700790405,0.7142857142857143,2.35612416267395,0.4024960994720459
0.9449732303619385,0.349276602268219,0.5956966280937195,0.276494562625885,0.625,2.596148729324341,0.3828378915786743
0.9368032217025757,0.3577067255973816,0.5790964961051941,0.27583634853363037,0.5178571428571428,2.6508209705352783,0.38740411400794983
0.9251354932785034,0.3450849652290344,0.580050528049469,0.27060776948928833,0.5535714285714286,2.194037675857544,0.38316231966018677
0.9102557897567749,0.37116721272468567,0.5390885770320892,0.30650174617767334,0.5535714285714286,2.4986891746520996,0.41873639822006226
0.8557422757148743,0.3822594881057739,0.47348278760910034,0.30389100313186646,0.5714285714285714,2.6911120414733887,0.4126576781272888
0.8980680108070374,0.36782264709472656,0.5302453637123108,0.3026045858860016,0.5892857142857143,2.0535287857055664,0.4040400981903076
0.9818821549415588,0.3331940472126007,0.6486881077289581,0.25788670778274536,0.5357142857142857,2.194514036178589,0.3570570945739746
0.9460141658782959,0.3418187201023102,0.6041954457759857,0.2859411835670471,0.5357142857142857,1.9514740705490112,0.3860136568546295
0.9415884017944336,0.35775864124298096,0.5838297605514526,0.26994192600250244,0.4821428571428571,1.9547266960144043,0.3704466223716736
0.9062577486038208,0.3899175524711609,0.5163401961326599,0.29314911365509033,0.5,2.015106439590454,0.4079866409301758
0.904433012008667,0.35687172412872314,0.5475612878799438,0.30809274315834045,0.6071428571428572,2.0706353187561035,0.42455995082855225
0.8859636783599854,0.37057340145111084,0.5153902769088745,0.27278149127960205,0.5892857142857143,2.075157403945923,0.3768198788166046
0.8819750547409058,0.37045350670814514,0.5115215480327606,0.2934715747833252,0.6607142857142857,2.247743606567383,0.4041527807712555
0.9363072514533997,0.3535252809524536,0.582781970500946,0.2687910795211792,0.5714285714285714,2.383291721343994,0.376600980758667
0.8670297265052795,0.36922967433929443,0.4978000521659851,0.2954176962375641,0.6428571428571428,2.56481671333313,0.4006546437740326
0.8767238855361938,0.37531471252441406,0.5014091730117798,0.3097003102302551,0.6071428571428572,2.730861186981201,0.40847286581993103
0.915981650352478,0.358231782913208,0.55774986743927,0.2706781029701233,0.5714285714285714,2.308600664138794,0.3711084723472595
0.8776994943618774,0.36882513761520386,0.5088743567466736,0.30562686920166016,0.625,2.1558756828308105,0.4072626829147339
0.8567127585411072,0.38806065917015076,0.4686520993709564,0.3235057592391968,0.625,2.2370352745056152,0.43538063764572144
0.9493293166160583,0.3325619399547577,0.6167673766613007,0.2687058448791504,0.5,2.8444418907165527,0.3698993921279907
0.87484210729599,0.3881308436393738,0.4867112636566162,0.3160136342048645,0.5892857142857143,2.4307801723480225,0.41866886615753174
0.8818826079368591,0.3596062660217285,0.5222763419151306,0.2823169231414795,0.5714285714285714,2.2416231632232666,0.393960177898407
0.9376682043075562,0.34819865226745605,0.5894695520401001,0.28631022572517395,0.5357142857142857,2.099717617034912,0.3886260688304901
0.9555652737617493,0.31320688128471375,0.6423583924770355,0.24625417590141296,0.5535714285714286,2.1675705909729004,0.34051424264907837
0.9159270524978638,0.3879234790802002,0.5280035734176636,0.3179053068161011,0.5357142857142857,2.540245294570923,0.42856693267822266
0.8928825855255127,0.3757595419883728,0.5171230435371399,0.31753963232040405,0.5714285714285714,2.3227381706237793,0.4171970784664154
0.8554569482803345,0.3997269868850708,0.45572996139526367,0.326690673828125,0.4285714285714286,2.0469634532928467,0.45341527462005615
0.8465050458908081,0.39020413160324097,0.45630091428756714,0.31980100274086,0.5357142857142857,2.3519694805145264,0.4306545555591583
0.874764084815979,0.39661872386932373,0.4781453609466553,0.2988603711128235,0.5714285714285714,2.441012144088745,0.41386088728904724
0.9072797298431396,0.32880666851997375,0.5784730613231659,0.2822391390800476,0.4821428571428571,1.9849528074264526,0.38124364614486694
0.9040164947509766,0.35475000739097595,0.5492664873600006,0.2656573951244354,0.5714285714285714,1.9192159175872803,0.3725663423538208
0.9358072280883789,0.35926637053489685,0.5765408575534821,0.30522072315216064,0.5535714285714286,2.0983991622924805,0.4079609811306
0.9465538263320923,0.3561541438102722,0.5903996825218201,0.29519349336624146,0.6428571428571428,2.152165651321411,0.3921091556549072
0.9341861605644226,0.3472665250301361,0.5869196355342865,0.2835037410259247,0.5892857142857143,2.106008291244507,0.38928133249282837
0.9010593891143799,0.3445221185684204,0.5565372705459595,0.2859419882297516,0.5357142857142857,2.099363088607788,0.3886459171772003
0.8507691621780396,0.3751738667488098,0.47559529542922974,0.3239378333091736,0.6428571428571428,2.1662442684173584,0.42575138807296753
0.9309710264205933,0.34157586097717285,0.5893951654434204,0.2672138214111328,0.625,2.2702789306640625,0.37888598442077637
0.9478110671043396,0.31437718868255615,0.6334338784217834,0.24126122891902924,0.5535714285714286,2.0475358963012695,0.33396026492118835
0.9261443614959717,0.38493579626083374,0.5412085652351379,0.3192538619041443,0.625,2.241776943206787,0.42456430196762085
0.8974413275718689,0.38069242238998413,0.5167489051818848,0.2820097506046295,0.5892857142857143,2.502070665359497,0.3999398946762085
0.9010864496231079,0.3459106683731079,0.55517578125,0.28144145011901855,0.5357142857142857,2.50579571723938,0.3923075497150421
0.8454245924949646,0.3724215626716614,0.4730030298233032,0.3218287229537964,0.6607142857142857,2.3281006813049316,0.43052762746810913
0.8741769194602966,0.36693596839904785,0.5072409510612488,0.30328693985939026,0.6071428571428572,2.137397289276123,0.4105950891971588
0.9047771692276001,0.3843134939670563,0.5204636752605438,0.2904874086380005,0.5357142857142857,1.8619825839996338,0.392482727766037
0.8877484798431396,0.3779693841934204,0.5097790956497192,0.31414562463760376,0.5892857142857143,1.705337405204773,0.42089271545410156
0.8355904221534729,0.40042173862457275,0.43516868352890015,0.33627474308013916,0.6607142857142857,2.2153737545013428,0.45237237215042114
0.8745136260986328,0.3722391128540039,0.5022745132446289,0.3036313056945801,0.5178571428571428,2.2845888137817383,0.42408424615859985
0.9104798436164856,0.37835508584976196,0.5321247577667236,0.2999437749385834,0.5357142857142857,2.172703981399536,0.4139995276927948
0.9080476760864258,0.3547072112560272,0.5533404648303986,0.2777506709098816,0.4464285714285714,1.6852000951766968,0.38966941833496094
0.86678147315979,0.3568747639656067,0.5099067091941833,0.2876778244972229,0.5,1.835257649421692,0.39419180154800415
0.9117474555969238,0.34308815002441406,0.5686593055725098,0.29343122243881226,0.5178571428571428,1.8589115142822266,0.3982832133769989
0.8992424011230469,0.3532159924507141,0.5460264086723328,0.28636953234672546,0.5892857142857143,2.1753733158111572,0.39491403102874756
0.8895297050476074,0.386638879776001,0.5028908252716064,0.31357550621032715,0.5892857142857143,2.267347812652588,0.4263179302215576
0.8893828392028809,0.3794476389884949,0.509935200214386,0.3006485402584076,0.625,2.1765382289886475,0.4152255058288574
0.9105963706970215,0.33969831466674805,0.5708980560302734,0.2768020033836365,0.5357142857142857,2.2129647731781006,0.3806658983230591
0.8750990629196167,0.3458104431629181,0.5292886197566986,0.2806985378265381,0.6071428571428572,2.431248426437378,0.3873540163040161
0.8986527919769287,0.3565978407859802,0.5420549511909485,0.29287880659103394,0.5178571428571428,2.3519511222839355,0.3921862244606018
0.9020326137542725,0.36167192459106445,0.540360689163208,0.30874186754226685,0.5178571428571428,2.5089030265808105,0.41453248262405396
0.8589822053909302,0.36798208951950073,0.49100011587142944,0.30889567732810974,0.5892857142857143,2.84828782081604,0.42587825655937195
0.9176723957061768,0.3523454964160919,0.5653268992900848,0.31241554021835327,0.6607142857142857,2.5510799884796143,0.4212800860404968
0.896353542804718,0.3499273955821991,0.5464261472225189,0.2900865077972412,0.5357142857142857,2.468473196029663,0.39880359172821045
0.8831440806388855,0.3492363393306732,0.5339077413082123,0.30411410331726074,0.5714285714285714,1.557854413986206,0.4109914004802704
0.8701663017272949,0.37544310092926025,0.49472320079803467,0.30239465832710266,0.5357142857142857,1.8623385429382324,0.4190085530281067
0.9018332958221436,0.3378276824951172,0.5640056133270264,0.2877349257469177,0.5892857142857143,2.48868465423584,0.3853453993797302
0.8613181114196777,0.3861168622970581,0.47520124912261963,0.30468958616256714,0.5178571428571428,2.5803613662719727,0.41759562492370605
0.8948479890823364,0.35961097478866577,0.5352370142936707,0.29071903228759766,0.5714285714285714,2.194411039352417,0.3942161202430725
0.9049323797225952,0.329570472240448,0.5753619074821472,0.2972572445869446,0.4821428571428571,2.4763848781585693,0.40228402614593506
0.8888800144195557,0.3471744656562805,0.5417055487632751,0.3122051954269409,0.5892857142857143,2.520203113555908,0.417111337184906
0.8486599922180176,0.3686901330947876,0.47996985912323,0.3293948471546173,0.6607142857142857,2.1647298336029053,0.4319574534893036
0.8846068382263184,0.35297560691833496,0.5316312313079834,0.2942240238189697,0.5357142857142857,2.108214855194092,0.3982303738594055
0.8783590793609619,0.37348324060440063,0.5048758387565613,0.3066931962966919,0.5,1.764595627784729,0.42171645164489746
0.8391038179397583,0.36332735419273376,0.47577646374702454,0.31956708431243896,0.5535714285714286,2.4168918132781982,0.41413456201553345
0.8524466156959534,0.35929474234580994,0.49315187335014343,0.2958371043205261,0.6071428571428572,2.5275518894195557,0.40782850980758667
0.8675912618637085,0.3799828886985779,0.4876083731651306,0.3186345398426056,0.5535714285714286,2.2624566555023193,0.43489736318588257
0.8810214400291443,0.3499061167240143,0.53111532330513,0.2975229322910309,0.6071428571428572,2.6676464080810547,0.4068070948123932
0.8784562945365906,0.39484554529190063,0.48361074924468994,0.32205596566200256,0.5714285714285714,1.9120787382125854,0.4376949369907379
0.8723882436752319,0.36337578296661377,0.5090124607086182,0.3182608485221863,0.625,2.447559118270874,0.4261775016784668
0.8602128028869629,0.34698233008384705,0.5132304728031158,0.29843342304229736,0.625,2.4309089183807373,0.4041783809661865
0.9129648208618164,0.33989593386650085,0.5730688869953156,0.3125845789909363,0.5714285714285714,1.9302493333816528,0.41639620065689087
0.867218017578125,0.3430314064025879,0.5241866111755371,0.29892659187316895,0.4642857142857143,2.246792793273926,0.4012371897697449
0.9052722454071045,0.3184342384338379,0.5868380069732666,0.2961168885231018,0.5178571428571428,2.3668863773345947,0.3971974849700928
0.8773722052574158,0.3413076102733612,0.5360645949840546,0.307453453540802,0.5357142857142857,2.522878408432007,0.40899771451950073
0.8560450673103333,0.38074934482574463,0.4752957224845886,0.3396914601325989,0.5714285714285714,2.5324578285217285,0.454056054353714
0.8642406463623047,0.37302160263061523,0.49121904373168945,0.3218708038330078,0.5535714285714286,2.3943419456481934,0.42997053265571594
0.8594220876693726,0.3589998781681061,0.5004222095012665,0.30841773748397827,0.6071428571428572,2.406087636947632,0.41779521107673645
0.9031115770339966,0.3434046506881714,0.5597069263458252,0.2930907607078552,0.5892857142857143,2.610259771347046,0.40611761808395386
0.841399073600769,0.3730851411819458,0.46831393241882324,0.33463335037231445,0.6071428571428572,2.673510789871216,0.44359251856803894
0.8656656742095947,0.3591457009315491,0.5065199732780457,0.3093407154083252,0.5178571428571428,2.54599928855896,0.42377087473869324
0.8581311702728271,0.35426461696624756,0.5038665533065796,0.30496591329574585,0.5892857142857143,2.337827205657959,0.40859681367874146
0.8422753810882568,0.34919217228889465,0.4930832087993622,0.3269726634025574,0.5535714285714286,2.454301118850708,0.43149757385253906
0.8621343374252319,0.3661441206932068,0.49599021673202515,0.3142210841178894,0.5535714285714286,2.067434072494507,0.41631799936294556
0.8450634479522705,0.3582695424556732,0.4867939054965973,0.31243234872817993,0.625,2.4074866771698,0.41704225540161133
0.8537567853927612,0.36925023794174194,0.4845065474510193,0.3009234666824341,0.5535714285714286,2.0917277336120605,0.4034810960292816
0.8917697668075562,0.37341436743736267,0.5183553993701935,0.3122103214263916,0.5714285714285714,2.2509846687316895,0.41900286078453064
0.8489648103713989,0.37344038486480713,0.4755244255065918,0.33178743720054626,0.4821428571428571,2.4677233695983887,0.4422047436237335
0.8901858329772949,0.3346657156944275,0.5555201172828674,0.31817522644996643,0.5357142857142857,1.945770263671875,0.4165424704551697
0.885545015335083,0.3597669005393982,0.5257781147956848,0.30448639392852783,0.5892857142857143,2.242964744567871,0.40926340222358704
0.8760894536972046,0.3781740665435791,0.4979153871536255,0.33120638132095337,0.6428571428571428,2.2426934242248535,0.440719336271286
0.8741573691368103,0.3645835518836975,0.5095738172531128,0.32854342460632324,0.5178571428571428,2.6655519008636475,0.44027775526046753
0.854540228843689,0.3895569145679474,0.4649833142757416,0.3261793851852417,0.6071428571428572,2.429563045501709,0.43757569789886475
0.8917097449302673,0.3749886155128479,0.5167211294174194,0.3199465274810791,0.5714285714285714,2.790111780166626,0.4341144561767578
0.9028224945068359,0.3735859990119934,0.5292364954948425,0.29844897985458374,0.5892857142857143,2.585411310195923,0.4158616364002228
0.8937210440635681,0.40496209263801575,0.48875895142555237,0.31884390115737915,0.5357142857142857,2.663792610168457,0.4342201352119446
0.9302636384963989,0.3999355435371399,0.530328094959259,0.30824869871139526,0.625,1.9662309885025024,0.4226815104484558
0.8894941210746765,0.3596072196960449,0.5298869013786316,0.3121589720249176,0.5714285714285714,2.8005428314208984,0.4205332398414612
0.8710371255874634,0.4107755422592163,0.46026158332824707,0.34282779693603516,0.5892857142857143,2.6418070793151855,0.4646291136741638
0.872040331363678,0.40026581287384033,0.47177451848983765,0.3153454065322876,0.5535714285714286,2.4406867027282715,0.424045205116272
0.8194364309310913,0.394442081451416,0.4249943494796753,0.32119572162628174,0.5535714285714286,2.2035458087921143,0.42879384756088257
0.8871193528175354,0.37349146604537964,0.5136278867721558,0.3177146315574646,0.5357142857142857,2.1276423931121826,0.42407047748565674
0.8578469753265381,0.3698059916496277,0.4880409836769104,0.3230813145637512,0.5357142857142857,1.9750174283981323,0.4284060001373291
0.8169307708740234,0.3863481879234314,0.43058258295059204,0.3320452570915222,0.6428571428571428,2.3222434520721436,0.44106870889663696
0.7950559854507446,0.393534779548645,0.4015212059020996,0.34367603063583374,0.5178571428571428,2.2208898067474365,0.44391173124313354
0.8308812975883484,0.37121105194091797,0.4596702456474304,0.3301449120044708,0.5714285714285714,1.9275377988815308,0.4471296966075897
0.8175631761550903,0.40513867139816284,0.4124245047569275,0.35708940029144287,0.625,2.332432270050049,0.4667404890060425
0.8717995882034302,0.3738431930541992,0.49795639514923096,0.32369422912597656,0.5714285714285714,2.2331295013427734,0.4270767569541931
0.8533973693847656,0.36746829748153687,0.48592907190322876,0.34832292795181274,0.5535714285714286,2.0579123497009277,0.4551730155944824
0.8771154880523682,0.3870422840118408,0.49007320404052734,0.3454691767692566,0.5892857142857143,2.0222105979919434,0.4509865641593933
0.8540799617767334,0.3889354467391968,0.4651445150375366,0.35282647609710693,0.5714285714285714,1.9886832237243652,0.44940751791000366
0.8327594995498657,0.40781378746032715,0.4249457120895386,0.3917645812034607,0.6785714285714286,2.310181140899658,0.49924784898757935
0.9185246229171753,0.32791662216186523,0.5906080007553101,0.34046101570129395,0.5714285714285714,2.2000303268432617,0.4307957887649536
0.8806243538856506,0.37065088748931885,0.5099734663963318,0.3605287969112396,0.625,2.4781429767608643,0.47006475925445557
0.8828862309455872,0.35377389192581177,0.5291123390197754,0.3134523034095764,0.6071428571428572,2.1345326900482178,0.42333152890205383
0.9143261909484863,0.34739720821380615,0.5669289827346802,0.32502481341362,0.5714285714285714,2.587686777114868,0.4329942464828491
0.8676170110702515,0.38385266065597534,0.4837643504142761,0.372330904006958,0.6071428571428572,2.187410354614258,0.48763853311538696
0.8687212467193604,0.369537889957428,0.4991833567619324,0.35635507106781006,0.5178571428571428,2.211301326751709,0.45610326528549194
0.9512317180633545,0.32074353098869324,0.6304881870746613,0.3329334259033203,0.5892857142857143,1.9261409044265747,0.43356865644454956
0.8899737596511841,0.3672615885734558,0.5227121710777283,0.3361320495605469,0.5357142857142857,2.1579225063323975,0.4442727565765381
0.8999333381652832,0.3623857796192169,0.5375475585460663,0.3515465557575226,0.5892857142857143,2.4068758487701416,0.466248095035553
0.9035788178443909,0.4134082794189453,0.49017053842544556,0.3551633954048157,0.5357142857142857,2.8141214847564697,0.4689793586730957
0.9255173206329346,0.34658730030059814,0.5789300203323364,0.33348721265792847,0.5714285714285714,2.5589475631713867,0.43864935636520386
0.8817057609558105,0.36069077253341675,0.5210149884223938,0.3553088307380676,0.5535714285714286,2.5572738647460938,0.4659114480018616
0.8949373960494995,0.3712601959705353,0.5236772000789642,0.3446747064590454,0.5535714285714286,2.766115188598633,0.4520655870437622
0.8169764280319214,0.40560951828956604,0.41136690974235535,0.37933802604675293,0.5714285714285714,2.662614583969116,0.4922748804092407
0.909956693649292,0.3628331422805786,0.5471235513687134,0.33007627725601196,0.5892857142857143,2.691164255142212,0.4376291334629059
0.8925838470458984,0.3769935071468353,0.5155903398990631,0.3645085394382477,0.5,2.379951000213623,0.48416954278945923
0.9527249932289124,0.34464919567108154,0.6080757975578308,0.339263379573822,0.5892857142857143,2.0622668266296387,0.4498123526573181
0.8621801137924194,0.3689277768135071,0.49325233697891235,0.33486777544021606,0.5357142857142857,2.302103281021118,0.4444044232368469
0.9062753319740295,0.3802770972251892,0.5259982347488403,0.3453730344772339,0.5535714285714286,2.6697325706481934,0.46216219663619995
0.870587944984436,0.39145421981811523,0.4791337251663208,0.3449522852897644,0.5714285714285714,2.2706353664398193,0.45765358209609985
0.8668997883796692,0.3824658989906311,0.4844338893890381,0.33732399344444275,0.5178571428571428,2.2819738388061523,0.4533122181892395
0.909818708896637,0.3677285313606262,0.5420901775360107,0.32926714420318604,0.6071428571428572,2.5029869079589844,0.44031399488449097
0.9427089095115662,0.331767201423645,0.6109417080879211,0.28713536262512207,0.6071428571428572,2.2642135620117188,0.3918282389640808
0.9636659026145935,0.33935847878456116,0.6243074238300323,0.28198757767677307,0.5892857142857143,2.2664825916290283,0.3981354832649231
0.8674579858779907,0.4331527352333069,0.43430525064468384,0.36909323930740356,0.5892857142857143,2.3980801105499268,0.47783246636390686
0.8758466243743896,0.4147425889968872,0.46110403537750244,0.340284526348114,0.5535714285714286,2.4117660522460938,0.4619349241256714
0.9230260848999023,0.38544362783432007,0.5375824570655823,0.3041118085384369,0.5357142857142857,1.9568921327590942,0.4050852060317993
0.8830541372299194,0.43726488947868347,0.44578924775123596,0.3870617151260376,0.5714285714285714,2.357393741607666,0.49505168199539185
0.8280512094497681,0.40525826811790466,0.4227929413318634,0.33144164085388184,0.5892857142857143,2.1654648780822754,0.44259482622146606
0.9063247442245483,0.42227262258529663,0.4840521216392517,0.3521128296852112,0.5714285714285714,2.047433376312256,0.48369330167770386
0.8879615664482117,0.4151906967163086,0.4727708697319031,0.3509523868560791,0.625,2.29843807220459,0.4793902635574341
0.8149554133415222,0.41114312410354614,0.4038122892379761,0.33787161111831665,0.6071428571428572,2.3160152435302734,0.4583437442779541
0.8952735662460327,0.3602669835090637,0.535006582736969,0.31151318550109863,0.625,2.233832836151123,0.4294501543045044
0.8962015509605408,0.4114777147769928,0.484723836183548,0.3443833589553833,0.5178571428571428,2.474853277206421,0.4779907464981079
0.7813156843185425,0.4271939694881439,0.35412171483039856,0.35868415236473083,0.5535714285714286,2.1462574005126953,0.47982949018478394
0.8674088716506958,0.38394445180892944,0.48346441984176636,0.32810837030410767,0.5357142857142857,2.1871399879455566,0.45205485820770264
0.8610333204269409,0.3966159224510193,0.46441739797592163,0.3300135135650635,0.6071428571428572,1.960706353187561,0.44998693466186523
0.8525184988975525,0.3788206875324249,0.47369781136512756,0.31543222069740295,0.6428571428571428,2.193621873855591,0.428707480430603
0.8041164875030518,0.4051194190979004,0.39899706840515137,0.35498034954071045,0.5892857142857143,2.2572875022888184,0.476470947265625
0.8677005767822266,0.39028576016426086,0.4774148166179657,0.33292028307914734,0.5714285714285714,2.2439098358154297,0.45839178562164307
0.8300712704658508,0.44064730405807495,0.3894239664077759,0.40246593952178955,0.6071428571428572,2.2805042266845703,0.5184201598167419
0.8595172166824341,0.38485872745513916,0.4746584892272949,0.3645116090774536,0.625,2.3292713165283203,0.4772499203681946
0.8677456378936768,0.414933979511261,0.45281165838241577,0.3655166029930115,0.625,2.4745166301727295,0.47201934456825256
0.9669061899185181,0.33557945489883423,0.6313267350196838,0.3272364139556885,0.5714285714285714,2.624356746673584,0.43618208169937134
0.8367934226989746,0.45681750774383545,0.37997591495513916,0.38351744413375854,0.6428571428571428,2.583737850189209,0.5002334117889404
0.9088870286941528,0.39480599761009216,0.5140810310840607,0.3580157458782196,0.6071428571428572,2.0722453594207764,0.49420320987701416
0.9524601697921753,0.38113707304000854,0.5713230967521667,0.3399813771247864,0.5535714285714286,2.500417470932007,0.47909510135650635
0.9090073108673096,0.3796982765197754,0.5293090343475342,0.3555143475532532,0.6071428571428572,2.388944625854492,0.46327346563339233
0.9131890535354614,0.34391236305236816,0.5692766904830933,0.33586519956588745,0.5178571428571428,2.4090018272399902,0.4530939757823944
0.8276342153549194,0.40382063388824463,0.4238135814666748,0.33599281311035156,0.6607142857142857,2.237438440322876,0.47397035360336304
0.818498969078064,0.3768579661846161,0.4416410028934479,0.3743669390678406,0.6071428571428572,2.475172758102417,0.48369818925857544
0.8588671088218689,0.4202033281326294,0.4386637806892395,0.377878338098526,0.5357142857142857,2.173466205596924,0.5219122767448425
0.881356418132782,0.39573875069618225,0.48561766743659973,0.34912583231925964,0.5892857142857143,2.096438407897949,0.48955482244491577
0.9153434038162231,0.33581674098968506,0.5795266628265381,0.3254848122596741,0.5714285714285714,2.1875228881835938,0.44958198070526123
0.9762457609176636,0.33559924364089966,0.6406465172767639,0.32056495547294617,0.5357142857142857,1.9599826335906982,0.4453718960285187
0.8468494415283203,0.41183048486709595,0.43501895666122437,0.3440776467323303,0.625,2.332612991333008,0.4868656098842621
0.877929151058197,0.3997703194618225,0.4781588315963745,0.37922269105911255,0.6071428571428572,2.174999952316284,0.5158504247665405
0.9529863595962524,0.3422917127609253,0.6106946468353271,0.3353123366832733,0.5714285714285714,2.8881075382232666,0.45713573694229126
0.9535530209541321,0.4191926121711731,0.534360408782959,0.3431395888328552,0.5892857142857143,2.43147349357605,0.4682356119155884
0.8402926325798035,0.4321421980857849,0.40815043449401855,0.38626378774642944,0.5535714285714286,2.447075843811035,0.5190920233726501
0.9069159030914307,0.3958919644355774,0.5110239386558533,0.3619006872177124,0.5357142857142857,2.4339065551757812,0.48739343881607056
0.8942002654075623,0.4545252323150635,0.4396750330924988,0.4078207015991211,0.5714285714285714,2.280168294906616,0.5372653007507324
0.9575272798538208,0.40292441844940186,0.554602861404419,0.3642845153808594,0.6071428571428572,1.9517213106155396,0.509242832660675
0.8241127729415894,0.49763330817222595,0.3264794647693634,0.45551836490631104,0.5535714285714286,1.8744040727615356,0.5866258144378662
0.9125028252601624,0.3719709515571594,0.5405318737030029,0.38178369402885437,0.5178571428571428,2.297393560409546,0.48368901014328003
0.915131151676178,0.4259207248687744,0.48921042680740356,0.3888092637062073,0.6071428571428572,2.2703967094421387,0.5169337391853333
0.932478666305542,0.46523982286453247,0.4672388434410095,0.3612111210823059,0.5892857142857143,2.366701602935791,0.4643806219100952
0.994242250919342,0.3540637195110321,0.6401785314083099,0.37003886699676514,0.4821428571428571,2.2096920013427734,0.4740034341812134
0.870939314365387,0.401896595954895,0.46904271841049194,0.3434556722640991,0.5714285714285714,2.3995513916015625,0.48118844628334045
0.964943528175354,0.3799934685230255,0.5849500596523285,0.3912333846092224,0.625,2.0650625228881836,0.49384719133377075
0.9311603307723999,0.3863603174686432,0.5448000133037567,0.39765065908432007,0.625,2.2868735790252686,0.5161777138710022
0.9778646230697632,0.37034666538238525,0.6075179576873779,0.3784291446208954,0.5714285714285714,2.2899036407470703,0.474608838558197
0.9708542227745056,0.45390671491622925,0.5169475078582764,0.4059309959411621,0.5892857142857143,1.9602582454681396,0.5255569219589233
0.9285730719566345,0.3921352028846741,0.5364378690719604,0.4034160077571869,0.5,1.8902734518051147,0.5069818496704102
0.9629073739051819,0.4094104766845703,0.5534968972206116,0.3893392086029053,0.625,2.2228128910064697,0.49758514761924744
0.9749093055725098,0.37651145458221436,0.5983978509902954,0.3790331184864044,0.5535714285714286,1.979752540588379,0.48264795541763306
0.9225860834121704,0.3946468234062195,0.5279392600059509,0.37299126386642456,0.5357142857142857,2.445112943649292,0.47759878635406494
0.9823325872421265,0.37283116579055786,0.6095014214515686,0.3645266890525818,0.5892857142857143,2.0358686447143555,0.4611022472381592
1.0249601602554321,0.34074240922927856,0.6842177510261536,0.3424292206764221,0.5892857142857143,2.464329242706299,0.45199018716812134
0.9732488393783569,0.3877145051956177,0.5855343341827393,0.3795108199119568,0.5714285714285714,2.2461490631103516,0.47937142848968506
0.9473977088928223,0.38774460554122925,0.559653103351593,0.38650351762771606,0.5714285714285714,2.243011713027954,0.48207175731658936
0.9804908037185669,0.36785954236984253,0.6126312613487244,0.3786384165287018,0.5535714285714286,2.169490337371826,0.4808111786842346
1.0167653560638428,0.35084402561187744,0.6659213304519653,0.3604148030281067,0.625,2.466085910797119,0.45767736434936523
0.9642072916030884,0.3437604308128357,0.6204468607902527,0.3445640206336975,0.6607142857142857,2.235957145690918,0.4580227732658386
0.9031157493591309,0.4396762251853943,0.4634395241737366,0.3914046883583069,0.5357142857142857,2.268772840499878,0.4960770606994629
0.9295254349708557,0.4754233956336975,0.4541020393371582,0.3955969512462616,0.5357142857142857,1.5977725982666016,0.5081923604011536
0.9022871851921082,0.42150914669036865,0.4807780385017395,0.37752223014831543,0.5714285714285714,2.082637071609497,0.4997321665287018
0.9749958515167236,0.4592147469520569,0.5157811045646667,0.3807604908943176,0.625,2.332796096801758,0.4796399474143982
0.9659619331359863,0.43307486176490784,0.5328870713710785,0.3801879286766052,0.6071428571428572,2.3615431785583496,0.4750373363494873
0.9640114307403564,0.35606861114501953,0.6079428195953369,0.34881359338760376,0.5892857142857143,2.15031099319458,0.4423076808452606
0.9097238779067993,0.36359429359436035,0.546129584312439,0.35996338725090027,0.5714285714285714,2.4738080501556396,0.44662198424339294
0.9587736129760742,0.4132234454154968,0.5455501675605774,0.38400745391845703,0.5892857142857143,2.6519508361816406,0.49005913734436035
0.9593634009361267,0.3347953259944916,0.6245680749416351,0.33176732063293457,0.5892857142857143,2.1139590740203857,0.44077789783477783
0.9105319976806641,0.440999835729599,0.46953216195106506,0.4006498456001282,0.5357142857142857,2.2417051792144775,0.5005530118942261
0.926563560962677,0.3872000575065613,0.5393635034561157,0.37737810611724854,0.5357142857142857,2.4288525581359863,0.45958709716796875
0.9478155374526978,0.4162743389606476,0.5315411984920502,0.35985586047172546,0.5892857142857143,2.550260543823242,0.45282188057899475
0.9422943592071533,0.34135347604751587,0.6009408831596375,0.34471023082733154,0.5178571428571428,2.583115816116333,0.432558536529541
0.9750335216522217,0.3306792676448822,0.6443542540073395,0.3341502845287323,0.5535714285714286,2.523589849472046,0.4341791570186615
0.8792681694030762,0.41334083676338196,0.4659273326396942,0.3791990280151367,0.5178571428571428,2.536527633666992,0.47652381658554077
0.8511267304420471,0.3779210150241852,0.47320571541786194,0.38176867365837097,0.6607142857142857,2.43774151802063,0.486519455909729
0.9459425210952759,0.3401424288749695,0.6058000922203064,0.3399235010147095,0.5535714285714286,2.301201105117798,0.437347948551178
0.9210103750228882,0.3894177973270416,0.5315925776958466,0.37768906354904175,0.5357142857142857,2.1430437564849854,0.4661087393760681
0.9077564477920532,0.3650345802307129,0.5427218675613403,0.3514710068702698,0.5178571428571428,2.200640916824341,0.4560926556587219
0.8761289119720459,0.3525431752204895,0.5235857367515564,0.35765743255615234,0.6071428571428572,2.0007646083831787,0.4504510164260864
0.7926303744316101,0.4513918459415436,0.34123852849006653,0.40421485900878906,0.6071428571428572,1.9693331718444824,0.5114344358444214
0.8050639629364014,0.4240283966064453,0.38103556632995605,0.3884425163269043,0.5357142857142857,2.2904045581817627,0.4779536724090576
0.8950542211532593,0.34724196791648865,0.5478122532367706,0.3346481919288635,0.6071428571428572,2.459350347518921,0.43416064977645874
0.8735750913619995,0.3605160713195801,0.5130590200424194,0.35979950428009033,0.6428571428571428,2.7485311031341553,0.45677971839904785
0.8494110107421875,0.367471307516098,0.4819397032260895,0.34534627199172974,0.5357142857142857,2.363443374633789,0.4495541453361511
0.8696686029434204,0.34418368339538574,0.5254849195480347,0.33675289154052734,0.5892857142857143,2.520838737487793,0.42878401279449463
0.7897231578826904,0.376120388507843,0.4136027693748474,0.3499200940132141,0.6071428571428572,2.0367321968078613,0.4592610001564026
0.8804481029510498,0.33687931299209595,0.5435687899589539,0.3201114237308502,0.5892857142857143,1.8461414575576782,0.4124320149421692
0.7851498126983643,0.3452853858470917,0.4398644268512726,0.3124937415122986,0.5178571428571428,2.2797276973724365,0.4113593101501465
0.8311623334884644,0.33441269397735596,0.4967496395111084,0.3209066390991211,0.5357142857142857,2.753723621368408,0.4275039732456207
0.8487772941589355,0.3384746313095093,0.5103026628494263,0.3110465407371521,0.5714285714285714,2.672133684158325,0.40947192907333374
0.787412166595459,0.3716731071472168,0.4157390594482422,0.3357926905155182,0.5178571428571428,2.7274134159088135,0.45355188846588135
0.807529091835022,0.3511695861816406,0.45635950565338135,0.31892043352127075,0.6428571428571428,2.503970146179199,0.4222627878189087
0.8430991172790527,0.3572589159011841,0.48584020137786865,0.33288198709487915,0.625,1.6329587697982788,0.44621604681015015
0.8263014554977417,0.34956759214401245,0.47673386335372925,0.3266306221485138,0.6607142857142857,1.265131950378418,0.442909300327301
0.8739323019981384,0.338753342628479,0.5351789593696594,0.31396859884262085,0.5,1.5372897386550903,0.4349294900894165
0.819557249546051,0.3688390254974365,0.4507182240486145,0.3415539264678955,0.5892857142857143,1.4290716648101807,0.47085630893707275
0.830232560634613,0.38578760623931885,0.4444449543952942,0.37141379714012146,0.5535714285714286,2.0435218811035156,0.5032644867897034
0.8637488484382629,0.3576486110687256,0.5061002373695374,0.3444773554801941,0.5357142857142857,1.7297990322113037,0.46466004848480225
0.8529763221740723,0.3746534585952759,0.4783228635787964,0.35877740383148193,0.5357142857142857,1.9742029905319214,0.4970366060733795
1.9196979999542236,0.6106594204902649,1.3090385794639587,0.4668140411376953,0.4285714285714286,1.451687216758728,0.5967495441436768
1.7882516384124756,0.7022854089736938,1.0859662294387817,0.4866943955421448,0.3571428571428571,1.3329213857650757,0.6151115298271179
1.644036054611206,0.6301735639572144,1.0138624906539917,0.4941190481185913,0.4464285714285714,1.7322295904159546,0.6281716823577881
1.549177885055542,0.5801292657852173,0.9690486192703247,0.4310779273509979,0.5,1.4638588428497314,0.5614144206047058
1.4582786560058594,0.5709379315376282,0.8873407244682312,0.44481712579727173,0.4821428571428571,1.8141587972640991,0.5745214223861694
1.31401789188385,0.5057892799377441,0.808228611946106,0.427166223526001,0.5178571428571428,1.9266397953033447,0.5665575265884399
1.2666606903076172,0.5093498826026917,0.7573108077049255,0.4653644561767578,0.4464285714285714,1.416977047920227,0.6082519292831421
1.2784361839294434,0.5695589780807495,0.7088772058486938,0.6235575675964355,0.5178571428571428,1.6156946420669556,0.7822595834732056
1.2225501537322998,0.6438107490539551,0.5787394046783447,0.7193443179130554,0.5714285714285714,2.123586654663086,0.8582653999328613
1.124332308769226,0.5712068676948547,0.5531254410743713,0.6667986512184143,0.5357142857142857,1.750219702720642,0.8016610145568848
1.0294930934906006,0.5666126608848572,0.4628804326057434,0.611470639705658,0.6428571428571428,1.8296828269958496,0.7479665279388428
1.0987052917480469,0.4565434157848358,0.6421618759632111,0.6397247314453125,0.5,1.9431647062301636,0.7967723608016968
1.0508489608764648,0.5001006126403809,0.550748348236084,0.6500289440155029,0.5357142857142857,2.140735149383545,0.7679076790809631
1.1848032474517822,0.46629685163497925,0.718506395816803,0.6892859935760498,0.5178571428571428,1.9274228811264038,0.8163143396377563
1.148719072341919,0.41442549228668213,0.7342935800552368,0.6191264986991882,0.5357142857142857,1.4422142505645752,0.7401995658874512
1.105904221534729,0.42468369007110596,0.681220531463623,0.6274950504302979,0.5178571428571428,1.5988576412200928,0.7414443492889404
1.111303687095642,0.40578973293304443,0.7055139541625977,0.6364190578460693,0.5357142857142857,2.2752997875213623,0.7536728978157043
1.094355821609497,0.385966956615448,0.7083888649940491,0.6239913105964661,0.4642857142857143,2.1332204341888428,0.7250413298606873
1.1082619428634644,0.38392484188079834,0.724337100982666,0.6094841957092285,0.3928571428571429,1.9604623317718506,0.7052931785583496
1.1672544479370117,0.33882126212120056,0.8284331858158112,0.5840725898742676,0.4464285714285714,2.0076093673706055,0.6923942565917969
1.1406006813049316,0.3728395700454712,0.7677611112594604,0.6048173308372498,0.4464285714285714,1.8771544694900513,0.703316330909729
1.1093310117721558,0.3587160110473633,0.7506150007247925,0.5746030807495117,0.4821428571428571,2.257807493209839,0.6896465420722961
1.132420539855957,0.3571637272834778,0.7752568125724792,0.586548924446106,0.4285714285714286,1.5646759271621704,0.6971958875656128
1.1151628494262695,0.3578715920448303,0.7572912573814392,0.6184128522872925,0.4285714285714286,1.5822447538375854,0.7210754752159119
0.9902644753456116,0.3878185749053955,0.6024459004402161,0.6051326990127563,0.4821428571428571,1.8826103210449219,0.7071347236633301
1.1199610233306885,0.34015506505966187,0.7798059582710266,0.596753716468811,0.375,1.9021048545837402,0.6962685585021973
1.1152688264846802,0.3348548412322998,0.7804139852523804,0.55903160572052,0.4464285714285714,1.6677560806274414,0.6678656339645386
1.1314210891723633,0.3300301432609558,0.8013909459114075,0.5835735201835632,0.4464285714285714,2.043518543243408,0.6996870040893555
1.0455766916275024,0.37548017501831055,0.6700965166091919,0.5834721922874451,0.4285714285714286,1.6935760974884033,0.6910847425460815
1.1076583862304688,0.3353034257888794,0.7723549604415894,0.5698298215866089,0.4285714285714286,2.2859716415405273,0.671707808971405
1.0830281972885132,0.3362160921096802,0.746812105178833,0.5505855083465576,0.4821428571428571,2.2398505210876465,0.6590150594711304
1.0577726364135742,0.3242732882499695,0.7334993481636047,0.542868971824646,0.5178571428571428,2.239482879638672,0.654208779335022
1.0267577171325684,0.38235753774642944,0.6444001793861389,0.5551431179046631,0.4464285714285714,1.875525951385498,0.651024341583252
1.1024547815322876,0.31821686029434204,0.7842379212379456,0.5482332110404968,0.4464285714285714,1.8652780055999756,0.6502177715301514
1.0464714765548706,0.34328359365463257,0.703187882900238,0.5391662120819092,0.4642857142857143,1.6438133716583252,0.6321519613265991
1.0536274909973145,0.35458704829216003,0.6990404427051544,0.5585355758666992,0.4464285714285714,2.189746141433716,0.6465486288070679
1.0799843072891235,0.3170093297958374,0.7629749774932861,0.5314335823059082,0.4642857142857143,2.3721933364868164,0.6181101202964783
1.1239593029022217,0.3446713984012604,0.7792879045009613,0.4932824373245239,0.4285714285714286,1.9289095401763916,0.6044555902481079
1.0671758651733398,0.3444444239139557,0.7227314412593842,0.5490380525588989,0.4285714285714286,2.1086175441741943,0.6459065675735474
1.0485260486602783,0.3431144952774048,0.7054115533828735,0.5304828882217407,0.4464285714285714,2.090299129486084,0.6496407985687256
1.0860902070999146,0.31671246886253357,0.769377738237381,0.5225210785865784,0.4464285714285714,2.0612587928771973,0.6513193845748901
1.0311810970306396,0.33557766675949097,0.6956034302711487,0.507007360458374,0.4464285714285714,2.204871892929077,0.6435584425926208
1.0459182262420654,0.33889853954315186,0.7070196866989136,0.5220049619674683,0.4464285714285714,2.2484958171844482,0.6700491905212402
1.1078845262527466,0.3215494751930237,0.7863350510597229,0.5545079112052917,0.4285714285714286,1.99958074092865,0.7004601955413818
1.1189974546432495,0.3213629126548767,0.7976345419883728,0.5333890318870544,0.3928571428571429,2.2538464069366455,0.6878113746643066
1.047819972038269,0.3578973114490509,0.6899226605892181,0.5670202970504761,0.4642857142857143,2.293989896774292,0.7113734483718872
1.0512053966522217,0.337322473526001,0.7138829231262207,0.5695713758468628,0.375,1.9160985946655273,0.7219010591506958
1.1235257387161255,0.3353586792945862,0.7881670594215393,0.5855920314788818,0.5,1.936078429222107,0.7318511605262756
1.012665867805481,0.383605420589447,0.6290604472160339,0.6116243600845337,0.4821428571428571,2.3680574893951416,0.7386065721511841
1.0472073554992676,0.37157145142555237,0.6756359040737152,0.5940020084381104,0.375,2.247603416442871,0.7432354092597961
1.0941462516784668,0.32492387294769287,0.7692223787307739,0.551796555519104,0.4464285714285714,1.877408742904663,0.7032402753829956
1.1252388954162598,0.33683496713638306,0.7884039282798767,0.5665821433067322,0.4107142857142857,2.3327667713165283,0.7102506756782532
1.0276076793670654,0.36288949847221375,0.6647181808948517,0.584367036819458,0.4821428571428571,2.2923707962036133,0.7214683294296265
1.0556987524032593,0.3421385884284973,0.713560163974762,0.5305365324020386,0.4642857142857143,2.347715377807617,0.683696985244751
1.0340243577957153,0.33329638838768005,0.7007279694080353,0.5525869727134705,0.4642857142857143,2.023200035095215,0.7017546892166138
1.0720051527023315,0.3292326331138611,0.7427725195884705,0.5581919550895691,0.4821428571428571,2.6330957412719727,0.7059313058853149
1.050585150718689,0.3496719002723694,0.7009132504463196,0.5598099827766418,0.5535714285714286,2.286315679550171,0.701542854309082
0.9872641563415527,0.3509688973426819,0.6362952589988708,0.566914439201355,0.5,2.470811605453491,0.696021556854248
0.9897295236587524,0.3214174509048462,0.6683120727539062,0.5388956665992737,0.5178571428571428,2.2388970851898193,0.6650500297546387
1.0097631216049194,0.34447425603866577,0.6652888655662537,0.5528956055641174,0.5714285714285714,2.1037495136260986,0.6866133213043213
1.033598780632019,0.33235374093055725,0.7012450397014618,0.5687167048454285,0.5357142857142857,2.4097602367401123,0.7004250288009644
1.041703224182129,0.3160840570926666,0.7256191670894623,0.5313313603401184,0.5535714285714286,2.0694186687469482,0.6610362529754639
1.068459391593933,0.3518315553665161,0.716627836227417,0.5823780298233032,0.5357142857142857,2.252533435821533,0.6965055465698242
1.0416054725646973,0.33957695960998535,0.7020285129547119,0.6101075410842896,0.5,2.132392406463623,0.713229775428772
1.0819275379180908,0.36078232526779175,0.7211452126502991,0.6235164403915405,0.5357142857142857,2.2375495433807373,0.7311501502990723
1.0363960266113281,0.3456496000289917,0.6907464265823364,0.5905458927154541,0.5357142857142857,1.826608419418335,0.7011033892631531
1.0431033372879028,0.3543207049369812,0.6887826323509216,0.5820282101631165,0.5,2.1684229373931885,0.6871899366378784
1.0894420146942139,0.36047929525375366,0.7289627194404602,0.5591912865638733,0.5535714285714286,2.0938563346862793,0.6717615127563477
1.0479660034179688,0.37169498205184937,0.6762710213661194,0.5677897334098816,0.4464285714285714,2.280200242996216,0.6840082406997681
1.1200971603393555,0.3712806701660156,0.7488164901733398,0.5370384454727173,0.5535714285714286,2.0590505599975586,0.6617834568023682
1.0666779279708862,0.34723788499832153,0.7194400429725647,0.5117748379707336,0.5535714285714286,1.895649790763855,0.6378600001335144
1.057236909866333,0.39149224758148193,0.6657446622848511,0.607562780380249,0.5,2.4468472003936768,0.7168434858322144
1.0323559045791626,0.38808563351631165,0.644270271062851,0.5752872824668884,0.4821428571428571,2.0345566272735596,0.6919664144515991
1.0456409454345703,0.3707963228225708,0.6748446226119995,0.5810681581497192,0.4642857142857143,2.6504178047180176,0.6851599216461182
1.0467466115951538,0.39853233098983765,0.6482142806053162,0.5800884366035461,0.5357142857142857,2.397772789001465,0.7007326483726501
0.973699688911438,0.41514062881469727,0.5585590600967407,0.6055518388748169,0.5178571428571428,2.3463046550750732,0.7063770294189453
0.9734475016593933,0.3991774320602417,0.5742700695991516,0.5533037781715393,0.5178571428571428,2.3816535472869873,0.660739541053772
1.0823451280593872,0.3579825758934021,0.7243625521659851,0.5427920818328857,0.4642857142857143,2.354733467102051,0.6588386297225952
1.1110005378723145,0.35914385318756104,0.7518566846847534,0.5670163631439209,0.4821428571428571,2.1972033977508545,0.6619709730148315
0.9581848382949829,0.3981163203716278,0.5600685179233551,0.5484703779220581,0.6428571428571428,1.9361460208892822,0.6608861088752747
0.9998927712440491,0.36387231945991516,0.6360204517841339,0.541682243347168,0.4821428571428571,1.9516910314559937,0.6428802609443665
1.016136646270752,0.39464071393013,0.621495932340622,0.5774290561676025,0.4464285714285714,1.8928961753845215,0.6685022115707397
1.0340818166732788,0.36715632677078247,0.6669254899024963,0.5079267024993896,0.5892857142857143,1.9768590927124023,0.6242850422859192
1.1253050565719604,0.3233681917190552,0.8019368648529053,0.535656750202179,0.5178571428571428,2.388988971710205,0.6381862163543701
0.9983354806900024,0.37043076753616333,0.6279047131538391,0.5620535016059875,0.3928571428571429,2.11429500579834,0.6605658531188965
0.9626345634460449,0.36922895908355713,0.5934056043624878,0.5557749271392822,0.5714285714285714,2.219553232192993,0.6525492668151855
0.9866666793823242,0.3741416931152344,0.6125249862670898,0.5311744213104248,0.5535714285714286,2.2567732334136963,0.633460521697998
1.0534013509750366,0.32843250036239624,0.7249688506126404,0.5301440954208374,0.5178571428571428,2.467113971710205,0.6284835338592529
1.0574299097061157,0.3304188847541809,0.7270110249519348,0.5083391666412354,0.4642857142857143,1.9312338829040527,0.614180326461792
1.0465126037597656,0.3758237957954407,0.670688807964325,0.5313730239868164,0.5,1.9557716846466064,0.6367272138595581
1.0017433166503906,0.3601257801055908,0.6416175365447998,0.5125579833984375,0.4821428571428571,2.0460028648376465,0.6256918907165527
1.0361428260803223,0.33063000440597534,0.7055128216743469,0.5286813974380493,0.5,2.116886615753174,0.6259382963180542
0.9348177313804626,0.36132311820983887,0.5734946131706238,0.5348139405250549,0.5178571428571428,2.255953073501587,0.6223537921905518
1.040262222290039,0.3285110592842102,0.7117511630058289,0.5373161435127258,0.4642857142857143,1.7275739908218384,0.6239047646522522
0.9672345519065857,0.37755948305130005,0.5896750688552856,0.5602403283119202,0.4464285714285714,2.1926257610321045,0.6402532458305359
1.007201075553894,0.3504866361618042,0.6567144393920898,0.5432199239730835,0.4464285714285714,2.3250691890716553,0.6368281841278076
1.0053378343582153,0.3490854501724243,0.656252384185791,0.5049305558204651,0.5,2.4856367111206055,0.6032112836837769
0.9589817523956299,0.38673219084739685,0.572249561548233,0.5183179378509521,0.4642857142857143,2.269087791442871,0.6318359971046448
0.9720049500465393,0.36536264419555664,0.6066423058509827,0.5003398060798645,0.5,2.067028284072876,0.5989632606506348
1.031890630722046,0.34030675888061523,0.6915838718414307,0.47432005405426025,0.5357142857142857,2.436380386352539,0.5733261108398438
1.0084580183029175,0.3432177007198334,0.6652403175830841,0.46607500314712524,0.5,2.6243467330932617,0.5745459794998169
0.9558597207069397,0.3770498037338257,0.578809916973114,0.502534031867981,0.4821428571428571,2.4644596576690674,0.6041459441184998
0.9468218088150024,0.4090280532836914,0.537793755531311,0.5108383893966675,0.5,2.6940536499023438,0.6155749559402466
1.011711835861206,0.4076155126094818,0.6040963232517242,0.4915865659713745,0.5357142857142857,2.262091875076294,0.5863186120986938
0.9957302808761597,0.385858952999115,0.6098713278770447,0.42358165979385376,0.4821428571428571,2.1046526432037354,0.5321186184883118
1.0992740392684937,0.3519880175590515,0.7472860217094421,0.4354158639907837,0.3928571428571429,2.646332025527954,0.5457555055618286
1.0521581172943115,0.3707078695297241,0.6814502477645874,0.4401156008243561,0.4464285714285714,2.4636075496673584,0.5580692887306213
1.1451303958892822,0.36434102058410645,0.7807893753051758,0.4317328929901123,0.4285714285714286,2.2740888595581055,0.5520786643028259
1.1078890562057495,0.3960566222667694,0.7118324339389801,0.4949202537536621,0.5,2.673898458480835,0.6150100231170654
1.1011335849761963,0.36486297845840454,0.7362706065177917,0.42963624000549316,0.4285714285714286,2.3743906021118164,0.5840601325035095
1.005540132522583,0.39271023869514465,0.6128298938274384,0.4595233201980591,0.4642857142857143,2.0996570587158203,0.5979475378990173
1.0622475147247314,0.3902791142463684,0.671968400478363,0.44756150245666504,0.4464285714285714,2.1929125785827637,0.595185399055481
1.092810869216919,0.3708515763282776,0.7219592928886414,0.435390442609787,0.5178571428571428,1.9936658143997192,0.5878051519393921
1.061324119567871,0.399484246969223,0.6618398725986481,0.4545747935771942,0.4107142857142857,2.5729308128356934,0.5957686901092529
1.09707510471344,0.3745262026786804,0.7225489020347595,0.4283730983734131,0.3928571428571429,2.730440616607666,0.5739105939865112
1.0730565786361694,0.4071161150932312,0.6659404635429382,0.460275799036026,0.4821428571428571,2.025001049041748,0.607201099395752
1.0778732299804688,0.4100857675075531,0.6677874624729156,0.46411755681037903,0.5178571428571428,2.3831725120544434,0.6094826459884644
1.0840675830841064,0.3994465172290802,0.6846210658550262,0.4393865466117859,0.4642857142857143,2.0073630809783936,0.5974857807159424
1.0387264490127563,0.41639211773872375,0.6223343312740326,0.42087504267692566,0.5892857142857143,2.429408550262451,0.5713316202163696
1.0331147909164429,0.4472058117389679,0.585908979177475,0.4715283513069153,0.5178571428571428,2.400212526321411,0.6098440885543823
1.061863899230957,0.425817608833313,0.636046290397644,0.4679071307182312,0.5,2.400644302368164,0.6091904640197754
1.1272590160369873,0.43494898080825806,0.6923100352287292,0.473179429769516,0.5535714285714286,2.688194990158081,0.6295472383499146
1.0258243083953857,0.4165673851966858,0.6092569231987,0.4477072060108185,0.5,2.502284288406372,0.5875840187072754
1.1020344495773315,0.41552895307540894,0.6865054965019226,0.47234097123146057,0.5,2.552396535873413,0.6033522486686707
1.0197739601135254,0.4303920567035675,0.5893819034099579,0.46736374497413635,0.5,2.4200496673583984,0.6033106446266174
0.985464870929718,0.4527622163295746,0.5327026546001434,0.478438138961792,0.5,2.981180191040039,0.611544132232666
1.005284309387207,0.42668282985687256,0.5786014795303345,0.4574606120586395,0.4642857142857143,3.0910840034484863,0.5888146162033081
1.0670251846313477,0.4498184323310852,0.6172067523002625,0.48686712980270386,0.4821428571428571,3.1354551315307617,0.6282166242599487
1.0059795379638672,0.4299982786178589,0.5759812593460083,0.47365108132362366,0.4642857142857143,2.5214922428131104,0.5953063368797302
1.041710376739502,0.4123104214668274,0.6293999552726746,0.42439326643943787,0.5178571428571428,1.9214229583740234,0.5488652586936951
1.0843346118927002,0.39725595712661743,0.6870786547660828,0.43769192695617676,0.4642857142857143,2.43768310546875,0.5585022568702698
1.0370869636535645,0.4399469494819641,0.5971400141716003,0.48565438389778137,0.5357142857142857,2.452993869781494,0.605268120765686
1.0326216220855713,0.4305965304374695,0.6020250916481018,0.4616239070892334,0.4464285714285714,2.1848387718200684,0.5915485620498657
1.1252131462097168,0.39006417989730835,0.7351489663124084,0.45019620656967163,0.4285714285714286,2.30131459236145,0.5765026211738586
1.0941745042800903,0.3856772184371948,0.7084972858428955,0.47547006607055664,0.5714285714285714,2.366086483001709,0.5861903429031372
1.0757189989089966,0.4185025691986084,0.6572164297103882,0.4353233575820923,0.4285714285714286,2.3157918453216553,0.5650920867919922
1.160143256187439,0.37213224172592163,0.7880110144615173,0.4372621476650238,0.5714285714285714,2.424098491668701,0.5584115386009216
1.1294238567352295,0.4125984311103821,0.7168254256248474,0.4384964108467102,0.5714285714285714,2.4564571380615234,0.5662187933921814
1.1002495288848877,0.43195265531539917,0.6682968735694885,0.4768322706222534,0.4642857142857143,1.9993245601654053,0.6050680875778198
1.1273165941238403,0.4200608730316162,0.7072557210922241,0.46701449155807495,0.5535714285714286,2.077141284942627,0.5891721844673157
1.1524875164031982,0.39654555916786194,0.7559419572353363,0.4285210072994232,0.4821428571428571,1.9887683391571045,0.5580885410308838
1.0335066318511963,0.45446404814720154,0.5790425837039948,0.4651864171028137,0.4642857142857143,2.456190347671509,0.5911584496498108
1.085176706314087,0.44706737995147705,0.6381093263626099,0.4818253219127655,0.4642857142857143,2.0718538761138916,0.6070452928543091
1.1023266315460205,0.44349655508995056,0.65883007645607,0.44249236583709717,0.4642857142857143,2.6625444889068604,0.5707615613937378
1.1490812301635742,0.43778207898139954,0.7112991511821747,0.44073551893234253,0.5178571428571428,2.397922992706299,0.5705061554908752
1.1041338443756104,0.44841134548187256,0.6557224988937378,0.44184738397598267,0.5,2.7281291484832764,0.5699319243431091
1.0740580558776855,0.46145203709602356,0.612606018781662,0.45525214076042175,0.5,2.3469388484954834,0.5739558935165405
1.1264033317565918,0.4157465696334839,0.7106567621231079,0.43350115418434143,0.5357142857142857,2.0809640884399414,0.5634864568710327
1.1926132440567017,0.4285081624984741,0.7641050815582275,0.44867435097694397,0.4642857142857143,2.3435070514678955,0.5812830924987793
1.1383211612701416,0.4365960657596588,0.7017250955104828,0.43923670053482056,0.5,2.146559476852417,0.5765340328216553
1.1052391529083252,0.4504106640815735,0.6548284888267517,0.47521933913230896,0.5357142857142857,2.5748722553253174,0.5892443656921387
1.0517606735229492,0.45082682371139526,0.600933849811554,0.470281720161438,0.4464285714285714,2.3069255352020264,0.5945751667022705
1.100481629371643,0.4321807324886322,0.6683008968830109,0.4706975221633911,0.4642857142857143,2.4616899490356445,0.583480179309845
1.1257903575897217,0.4044649600982666,0.7213253974914551,0.45025038719177246,0.4285714285714286,2.2437424659729004,0.5815541744232178
1.1597503423690796,0.40825581550598145,0.7514945268630981,0.43529170751571655,0.4642857142857143,2.423393726348877,0.5587203502655029
1.0890446901321411,0.4508346915245056,0.6382099986076355,0.46225884556770325,0.4642857142857143,2.199084997177124,0.5867107510566711
1.0915143489837646,0.4595756232738495,0.6319387257099152,0.4657706618309021,0.4642857142857143,2.4640190601348877,0.5957291722297668
1.0439355373382568,0.45460838079452515,0.5893271565437317,0.44020286202430725,0.5535714285714286,2.784087657928467,0.5663372278213501
1.1406774520874023,0.4356379508972168,0.7050395011901855,0.45427989959716797,0.4821428571428571,2.641674757003784,0.5793845057487488
1.0872806310653687,0.4500439763069153,0.6372366547584534,0.4503650367259979,0.4821428571428571,2.2946386337280273,0.5719772577285767
1.1689494848251343,0.42161625623703003,0.7473332285881042,0.4492381811141968,0.4642857142857143,2.287874937057495,0.5780971646308899
1.168461799621582,0.41657277941703796,0.7518890202045441,0.45874565839767456,0.4821428571428571,2.0365993976593018,0.5741421580314636
1.0934638977050781,0.43849459290504456,0.6549693048000336,0.467754065990448,0.5,2.382913589477539,0.5907699465751648
1.0926377773284912,0.46983030438423157,0.6228074729442596,0.4588228166103363,0.5178571428571428,2.471259832382202,0.5715847611427307
1.0810444355010986,0.477728933095932,0.6033155024051666,0.480585515499115,0.4821428571428571,2.0863280296325684,0.5933851003646851
1.141521692276001,0.42625391483306885,0.7152677774429321,0.4368186593055725,0.4464285714285714,2.3017756938934326,0.566632866859436
1.1411727666854858,0.43056753277778625,0.7106052339076996,0.42215389013290405,0.5357142857142857,2.3706583976745605,0.5547597408294678
1.146151065826416,0.43199753761291504,0.714153528213501,0.4596457779407501,0.5,2.646977424621582,0.5855986475944519
1.1319445371627808,0.43117964267730713,0.7007648944854736,0.4393249750137329,0.5535714285714286,1.9831091165542603,0.5629289746284485
1.1819347143173218,0.38399118185043335,0.7979435324668884,0.43339014053344727,0.5892857142857143,2.6994788646698,0.5620940327644348
1.092313528060913,0.45672595500946045,0.6355875730514526,0.4766330420970917,0.4642857142857143,2.281066417694092,0.5981571078300476
1.1216349601745605,0.422658234834671,0.6989767253398895,0.438334584236145,0.5535714285714286,2.159496307373047,0.5718779563903809
1.0641005039215088,0.45295998454093933,0.6111405193805695,0.49153855443000793,0.5178571428571428,2.6905436515808105,0.6062117218971252
1.0340466499328613,0.42089641094207764,0.6131502389907837,0.46129921078681946,0.5357142857142857,2.5969886779785156,0.5895379185676575
1.0281622409820557,0.48012685775756836,0.5480353832244873,0.4993875026702881,0.4821428571428571,2.2632977962493896,0.6081117987632751
1.1380033493041992,0.422573447227478,0.7154299020767212,0.43401485681533813,0.4642857142857143,2.2839980125427246,0.5569032430648804
1.077660083770752,0.450322687625885,0.6273373961448669,0.48137664794921875,0.4642857142857143,1.9683384895324707,0.5953842401504517
1.0083684921264648,0.46765613555908203,0.5407123565673828,0.47903749346733093,0.5714285714285714,2.234224319458008,0.601810097694397
1.1087651252746582,0.4620485305786133,0.6467165946960449,0.4649891257286072,0.5,2.159325361251831,0.5887293219566345
1.0524284839630127,0.4806772470474243,0.5717512369155884,0.4695907533168793,0.5357142857142857,1.9795819520950317,0.584060788154602
1.1291112899780273,0.4532948136329651,0.6758164763450623,0.46916306018829346,0.4821428571428571,2.789412021636963,0.5894464254379272
1.1140015125274658,0.439705491065979,0.6742960214614868,0.47706443071365356,0.5178571428571428,2.2548036575317383,0.6000404953956604
1.1784894466400146,0.41806620359420776,0.7604232430458069,0.4329567551612854,0.5178571428571428,2.0251033306121826,0.5569443106651306
1.1069921255111694,0.41702958941459656,0.6899625360965729,0.44682785868644714,0.5357142857142857,1.894013524055481,0.5691837072372437
1.1291553974151611,0.43970054388046265,0.6894548535346985,0.4763748049736023,0.5714285714285714,2.5742156505584717,0.5974278450012207
1.0948245525360107,0.45948585867881775,0.635338693857193,0.45244020223617554,0.5357142857142857,2.5198261737823486,0.5804356932640076
1.1749476194381714,0.384062260389328,0.7908853590488434,0.4178932309150696,0.5357142857142857,2.4856162071228027,0.5393145084381104
1.1377177238464355,0.4361063838005066,0.701611340045929,0.4536682367324829,0.4642857142857143,2.711493968963623,0.577509343624115
1.098057746887207,0.4763665795326233,0.6216911673545837,0.5146002173423767,0.5535714285714286,2.8169643878936768,0.6207289695739746
1.1242092847824097,0.4543822407722473,0.6698270440101624,0.4552901089191437,0.5535714285714286,2.1957130432128906,0.5878146886825562
1.189333438873291,0.4273642301559448,0.7619692087173462,0.4319465160369873,0.5535714285714286,2.2847740650177,0.5570154190063477
1.0881521701812744,0.4817350506782532,0.6064171195030212,0.4869210124015808,0.5,2.120821475982666,0.6086798906326294
1.119761347770691,0.4305742383003235,0.6891871094703674,0.4557749032974243,0.5178571428571428,2.338763952255249,0.5746797323226929
1.1453889608383179,0.4248569905757904,0.7205319702625275,0.4545673131942749,0.5,2.1949663162231445,0.5750952363014221
1.115488886833191,0.46407419443130493,0.651414692401886,0.4854215383529663,0.5714285714285714,1.895443320274353,0.605075478553772
1.1441807746887207,0.4571895897388458,0.6869911849498749,0.4417598843574524,0.4285714285714286,2.5358006954193115,0.5628669857978821
1.1679115295410156,0.454548716545105,0.7133628129959106,0.4664847254753113,0.5178571428571428,2.6414401531219482,0.5961941480636597
1.0676145553588867,0.43752390146255493,0.6300906538963318,0.4483799934387207,0.5892857142857143,2.5200419425964355,0.5748345255851746
1.1142473220825195,0.4558621644973755,0.658385157585144,0.4582270383834839,0.5178571428571428,2.2982125282287598,0.5933083295822144
1.168396234512329,0.461176335811615,0.7072198987007141,0.45015570521354675,0.5,2.422328472137451,0.5693129301071167
1.1761685609817505,0.42310652136802673,0.7530620396137238,0.436750590801239,0.5714285714285714,2.3180108070373535,0.5536620616912842
1.0756831169128418,0.4553883671760559,0.6202947497367859,0.46009352803230286,0.6607142857142857,2.550283908843994,0.5691214799880981
1.1357109546661377,0.4487273395061493,0.6869836151599884,0.463472455739975,0.5892857142857143,2.2157862186431885,0.5856574773788452
1.1221044063568115,0.45759347081184387,0.6645109355449677,0.48097968101501465,0.5357142857142857,2.198753833770752,0.6044809818267822
1.1368541717529297,0.4414392411708832,0.6954149305820465,0.4404103755950928,0.5535714285714286,2.403562068939209,0.5712285041809082
1.148316740989685,0.4186544716358185,0.7296622693538666,0.43962475657463074,0.5178571428571428,1.8573120832443237,0.57340407371521
1.1893192529678345,0.40617334842681885,0.7831459045410156,0.4181765615940094,0.4821428571428571,2.2865374088287354,0.5536222457885742
1.173956036567688,0.4364453852176666,0.7375106513500214,0.43610668182373047,0.5357142857142857,2.384226083755493,0.5631469488143921
1.14259672164917,0.44491511583328247,0.6976816058158875,0.44943732023239136,0.5714285714285714,2.5468950271606445,0.5775802731513977
1.1539580821990967,0.4761055111885071,0.6778525710105896,0.4742642045021057,0.4464285714285714,2.3137946128845215,0.5966250896453857
1.1481635570526123,0.43300560116767883,0.7151579558849335,0.4437979459762573,0.5535714285714286,2.366572856903076,0.5688185691833496
1.065866470336914,0.47698381543159485,0.5888826549053192,0.4742639660835266,0.5,2.473304033279419,0.5817292928695679
1.0902365446090698,0.4659572243690491,0.6242793202400208,0.4847200810909271,0.5178571428571428,2.5373027324676514,0.5976617932319641
1.1972888708114624,0.4137347340583801,0.7835541367530823,0.4275738000869751,0.5714285714285714,2.304962158203125,0.5448759198188782
1.1168851852416992,0.4464050531387329,0.6704801321029663,0.46876752376556396,0.5892857142857143,2.3770196437835693,0.5847222805023193
1.1659691333770752,0.443438857793808,0.7225302755832672,0.45565539598464966,0.4642857142857143,2.2390074729919434,0.5775395631790161
1.150700569152832,0.4225650429725647,0.7281355261802673,0.45206499099731445,0.5357142857142857,2.565476417541504,0.5780451893806458
1.1030008792877197,0.463806688785553,0.6391941905021667,0.4814192056655884,0.5357142857142857,2.626864194869995,0.6015298366546631
1.169187307357788,0.46580779552459717,0.7033795118331909,0.4711135923862457,0.4821428571428571,2.2033846378326416,0.5985869765281677
1.1551580429077148,0.4539165198802948,0.70124152302742,0.47018083930015564,0.5178571428571428,2.0964555740356445,0.5927708745002747
1.2147772312164307,0.4168410897254944,0.7979361414909363,0.43686771392822266,0.5535714285714286,2.1340694427490234,0.5674929618835449
1.0946974754333496,0.4512062072753906,0.643491268157959,0.45593327283859253,0.5178571428571428,2.3000521659851074,0.586516797542572
1.188699722290039,0.40855905413627625,0.7801406681537628,0.4085495173931122,0.5178571428571428,2.2251479625701904,0.5370792150497437
1.0907011032104492,0.48334625363349915,0.6073548495769501,0.4854517877101898,0.5357142857142857,2.4845516681671143,0.5988747477531433
1.2228639125823975,0.42258915305137634,0.8002747595310211,0.41994509100914,0.5178571428571428,2.4636197090148926,0.5535350441932678
1.1340739727020264,0.4361059069633484,0.697968065738678,0.4626080393791199,0.5,2.5571494102478027,0.5702934265136719
1.1714122295379639,0.4316079020500183,0.7398043274879456,0.43676629662513733,0.4642857142857143,2.5092363357543945,0.5647257566452026
1.1821473836898804,0.428413063287735,0.7537343204021454,0.41678106784820557,0.5,2.8714399337768555,0.5424914956092834
1.0994946956634521,0.46140292286872864,0.6380917727947235,0.4487268328666687,0.4107142857142857,2.826550245285034,0.5889710187911987
1.180022954940796,0.43912792205810547,0.7408950328826904,0.4292374849319458,0.4821428571428571,2.879035711288452,0.5518343448638916
1.1127314567565918,0.45334213972091675,0.659389317035675,0.47908735275268555,0.6071428571428572,2.6868467330932617,0.5968375205993652
1.1345983743667603,0.45816901326179504,0.6764293611049652,0.4479759931564331,0.5714285714285714,2.347215175628662,0.589207649230957
1.1461493968963623,0.45153310894966125,0.694616287946701,0.4387965202331543,0.5535714285714286,2.378614902496338,0.5748504400253296
1.1679954528808594,0.42677223682403564,0.7412232160568237,0.45503872632980347,0.5178571428571428,2.872870683670044,0.5784023404121399
1.0960582494735718,0.47291508316993713,0.6231431663036346,0.49781280755996704,0.5178571428571428,2.7606186866760254,0.6098222136497498
1.2288732528686523,0.4408010244369507,0.7880722284317017,0.4425736963748932,0.5892857142857143,2.6858463287353516,0.5662447214126587
1.1571035385131836,0.4712432622909546,0.685860276222229,0.4502912759780884,0.4821428571428571,2.4191839694976807,0.5857860445976257
1.228969931602478,0.39721837639808655,0.8317515552043915,0.4141250550746918,0.4821428571428571,2.656618356704712,0.5447397232055664
1.126753330230713,0.4763873815536499,0.650365948677063,0.4788017272949219,0.5178571428571428,2.771059036254883,0.6105021238327026
1.1320226192474365,0.47126859426498413,0.6607540249824524,0.4673691689968109,0.5892857142857143,2.6698191165924072,0.5944967865943909
1.1378331184387207,0.4546084403991699,0.6832246780395508,0.4484373927116394,0.5892857142857143,2.514023780822754,0.567575216293335
1.1143839359283447,0.48584800958633423,0.6285359263420105,0.5054776072502136,0.4285714285714286,2.5246920585632324,0.6290230751037598
1.1164276599884033,0.4654165506362915,0.6510111093521118,0.4665456712245941,0.4821428571428571,2.2408621311187744,0.5911422371864319
1.1162382364273071,0.44290146231651306,0.6733367741107941,0.4657857418060303,0.5,2.578540325164795,0.5955311059951782
1.1005736589431763,0.4754905700683594,0.6250830888748169,0.47478169202804565,0.4464285714285714,2.3875644207000732,0.600257158279419
1.1453583240509033,0.4509327709674835,0.6944255530834198,0.4485182762145996,0.4821428571428571,2.2580103874206543,0.5767375826835632
1.1110318899154663,0.46223679184913635,0.64879509806633,0.46069812774658203,0.5,2.355633020401001,0.5879825353622437
1.1845366954803467,0.47380703687667847,0.7107296586036682,0.4665808081626892,0.5535714285714286,2.129934549331665,0.5886809229850769
1.0890789031982422,0.4889945387840271,0.6000843644142151,0.4709073305130005,0.4285714285714286,2.156505584716797,0.6092686653137207
1.1691102981567383,0.4400646388530731,0.7290456593036652,0.44552332162857056,0.5178571428571428,2.4354119300842285,0.5714559555053711
1.224833607673645,0.43016406893730164,0.7946695387363434,0.44001370668411255,0.5178571428571428,2.469942331314087,0.5610402822494507
1.1043782234191895,0.4548388123512268,0.6495394110679626,0.4758703410625458,0.4642857142857143,1.8044523000717163,0.5865631103515625
1.142547369003296,0.44940584897994995,0.693141520023346,0.4384855031967163,0.4821428571428571,2.245123863220215,0.5700510144233704
1.17122220993042,0.46170496940612793,0.709517240524292,0.4692535996437073,0.5178571428571428,2.3301784992218018,0.5854998230934143
1.0993554592132568,0.44561129808425903,0.6537441611289978,0.4371592402458191,0.4642857142857143,2.1850695610046387,0.5621373057365417
1.127199411392212,0.4496576189994812,0.6775417923927307,0.4257844388484955,0.4821428571428571,2.2354798316955566,0.5647565126419067
1.1980663537979126,0.4435458183288574,0.7545205354690552,0.4262291193008423,0.4107142857142857,2.635216236114502,0.5601195096969604
1.0229082107543945,0.4884527325630188,0.5344554781913757,0.47848623991012573,0.5178571428571428,2.308666944503784,0.6125727891921997
1.1713098287582397,0.45451682806015015,0.7167930006980896,0.4190657138824463,0.5714285714285714,2.077263116836548,0.552077054977417
1.1303004026412964,0.43009158968925476,0.7002088129520416,0.44405025243759155,0.5892857142857143,2.0641818046569824,0.5761001706123352
1.2197895050048828,0.4337259829044342,0.7860635221004486,0.4279998540878296,0.5535714285714286,2.217968225479126,0.5571646690368652
1.134334921836853,0.42882269620895386,0.7055122256278992,0.4425479769706726,0.5357142857142857,2.30932879447937,0.5721448659896851
1.1249244213104248,0.4509711265563965,0.6739532947540283,0.4420623183250427,0.5,1.9904444217681885,0.564704179763794
1.1642329692840576,0.44608986377716064,0.718143105506897,0.45059388875961304,0.5178571428571428,2.267528772354126,0.5796253085136414
1.1735402345657349,0.4731065034866333,0.7004337310791016,0.48134350776672363,0.5,2.3814542293548584,0.6035466194152832
1.1733750104904175,0.44892826676368713,0.7244467437267303,0.4472655951976776,0.5178571428571428,2.586501121520996,0.5790876746177673
1.147756814956665,0.4457859396934509,0.7019708752632141,0.43275097012519836,0.5714285714285714,2.546229362487793,0.5636984705924988
1.0842804908752441,0.467136949300766,0.6171435415744781,0.44359880685806274,0.5892857142857143,2.5402755737304688,0.5782541036605835
1.1170122623443604,0.4692451059818268,0.6477671563625336,0.45450907945632935,0.5357142857142857,2.724668502807617,0.5713420510292053
1.1853251457214355,0.4238552153110504,0.7614699304103851,0.4390616714954376,0.5535714285714286,2.619743585586548,0.5645732283592224
1.1616631746292114,0.45958778262138367,0.7020753920078278,0.4640834331512451,0.5714285714285714,2.7298736572265625,0.5957016944885254
1.1637623310089111,0.4482114911079407,0.7155508399009705,0.4469842314720154,0.5892857142857143,2.114264726638794,0.5802826881408691
1.1386152505874634,0.45882001519203186,0.6797952353954315,0.4563945531845093,0.5,2.277416706085205,0.586801290512085
1.1907565593719482,0.44565361738204956,0.7451029419898987,0.42122727632522583,0.5535714285714286,2.2921407222747803,0.5528616309165955
1.114893913269043,0.4666220247745514,0.6482718884944916,0.4634251296520233,0.5535714285714286,2.382676362991333,0.5964561700820923
1.1431161165237427,0.4310794174671173,0.7120366990566254,0.4368612468242645,0.4821428571428571,2.3316309452056885,0.5581749677658081
1.1491234302520752,0.44934117794036865,0.6997822523117065,0.4458995461463928,0.5535714285714286,2.399296522140503,0.5890025496482849
1.134372353553772,0.4673502743244171,0.6670220792293549,0.4654870331287384,0.4821428571428571,2.3074405193328857,0.5914063453674316
1.1501410007476807,0.4405149817466736,0.7096260190010071,0.4415944814682007,0.5714285714285714,2.109431743621826,0.5865759253501892
1.0823259353637695,0.47542160749435425,0.6069043278694153,0.45856839418411255,0.5714285714285714,2.8409433364868164,0.5917909741401672
1.1301238536834717,0.4623878002166748,0.6677360534667969,0.473476767539978,0.4464285714285714,2.3639440536499023,0.5853854417800903
1.1292840242385864,0.46828511357307434,0.6609989106655121,0.47401097416877747,0.6071428571428572,2.0985774993896484,0.5916429162025452
1.1161425113677979,0.4511258006095886,0.6650167107582092,0.4416368901729584,0.4821428571428571,2.3446359634399414,0.5739052891731262
1.1787700653076172,0.42740416526794434,0.7513659000396729,0.44045260548591614,0.5357142857142857,2.37041974067688,0.5681176781654358
1.1209288835525513,0.4084825813770294,0.7124463021755219,0.3920631408691406,0.5714285714285714,2.3500728607177734,0.5290856957435608
1.1239690780639648,0.4451781213283539,0.678790956735611,0.44294002652168274,0.4642857142857143,2.5551645755767822,0.5685281753540039
1.059678077697754,0.45807698369026184,0.6016010940074921,0.4480232298374176,0.5,2.0640673637390137,0.5717817544937134
1.1581884622573853,0.45704883337020874,0.7011396288871765,0.43989863991737366,0.5892857142857143,2.23474383354187,0.5629483461380005
1.1603546142578125,0.43661653995513916,0.7237380743026733,0.4140067398548126,0.5357142857142857,2.696432113647461,0.5469281673431396
1.1495654582977295,0.44136160612106323,0.7082038521766663,0.4159146249294281,0.5892857142857143,2.5377423763275146,0.5471100807189941
1.1631674766540527,0.42178595066070557,0.7413815259933472,0.4385627508163452,0.5357142857142857,2.993098020553589,0.5643174052238464
1.1473767757415771,0.42293059825897217,0.724446177482605,0.42012426257133484,0.4821428571428571,2.936220407485962,0.5516107678413391
1.1572608947753906,0.4492471218109131,0.7080137729644775,0.4589906334877014,0.4285714285714286,2.476080894470215,0.5886819958686829
1.0927906036376953,0.47616448998451233,0.616626113653183,0.46571922302246094,0.5892857142857143,2.192671775817871,0.592411994934082
1.1369473934173584,0.44099104404449463,0.6959563493728638,0.4315055012702942,0.6071428571428572,2.3659274578094482,0.5708216428756714
1.1186708211898804,0.4438272714614868,0.6748435497283936,0.4438832700252533,0.5,2.5650484561920166,0.5887064337730408
1.0892235040664673,0.4877951443195343,0.601428359746933,0.4767855405807495,0.4642857142857143,2.6908435821533203,0.606307864189148
1.1255714893341064,0.4472838044166565,0.67828768491745,0.4391087591648102,0.5892857142857143,2.0140771865844727,0.5684025287628174
1.0644611120224,0.5055443048477173,0.5589168071746826,0.49244749546051025,0.5535714285714286,1.8826743364334106,0.615876317024231
1.1365885734558105,0.4692977964878082,0.6672907769680023,0.4495505690574646,0.5357142857142857,2.4108476638793945,0.5809234976768494
1.1064074039459229,0.4585026800632477,0.6479047238826752,0.4524794816970825,0.5892857142857143,2.873690128326416,0.5846899151802063
1.1218178272247314,0.4517272710800171,0.6700905561447144,0.45891693234443665,0.5357142857142857,2.634178638458252,0.5878655910491943
1.097097396850586,0.45318228006362915,0.6439151167869568,0.4456339478492737,0.5,2.48539400100708,0.5848513245582581
1.1075818538665771,0.46687617897987366,0.6407056748867035,0.44541215896606445,0.5357142857142857,2.4955835342407227,0.5715285539627075
1.1459650993347168,0.44178590178489685,0.70417919754982,0.4474286139011383,0.5535714285714286,2.37402606010437,0.5803677439689636
1.0744447708129883,0.4659404754638672,0.6085042953491211,0.4875686466693878,0.5535714285714286,1.978785514831543,0.6135388016700745
1.1203774213790894,0.43349629640579224,0.6868811249732971,0.4261047840118408,0.5357142857142857,2.284095287322998,0.5487791895866394
1.122436285018921,0.44911301136016846,0.6733232736587524,0.42557087540626526,0.5,2.214750289916992,0.5536507964134216
1.1432290077209473,0.43794578313827515,0.7052832245826721,0.4106862246990204,0.4821428571428571,2.243372917175293,0.5401676297187805
1.1590535640716553,0.4065702557563782,0.7524833083152771,0.425275593996048,0.4821428571428571,2.1482748985290527,0.5668930411338806
1.12921142578125,0.43359535932540894,0.6956160664558411,0.4439556300640106,0.5892857142857143,2.5456089973449707,0.573336124420166
1.1477380990982056,0.44029462337493896,0.7074434757232666,0.42995530366897583,0.4821428571428571,2.5719895362854004,0.5629580616950989
1.1735386848449707,0.39778900146484375,0.775749683380127,0.3916868567466736,0.5535714285714286,2.3261733055114746,0.5163449048995972
1.2035930156707764,0.4143517017364502,0.7892413139343262,0.41776514053344727,0.5714285714285714,2.352403163909912,0.5506528615951538
1.1676565408706665,0.44978493452072144,0.7178716063499451,0.4337044954299927,0.5714285714285714,2.0660552978515625,0.5657317042350769
1.0932167768478394,0.4259893298149109,0.6672274470329285,0.4118935167789459,0.5892857142857143,2.419928789138794,0.5414112210273743
1.1633057594299316,0.4537283480167389,0.7095774114131927,0.4530097246170044,0.5178571428571428,2.0751445293426514,0.593713641166687
1.114086389541626,0.45814651250839233,0.6559398770332336,0.438223659992218,0.5714285714285714,2.169315814971924,0.5695844292640686
1.129345178604126,0.4665222465991974,0.6628229320049286,0.44167083501815796,0.4642857142857143,2.3266005516052246,0.5739343166351318
1.1896212100982666,0.4300664961338043,0.7595547139644623,0.42902863025665283,0.5535714285714286,2.0801103115081787,0.5636854767799377
1.0933644771575928,0.49646666646003723,0.5968978106975555,0.47372034192085266,0.5,2.7845211029052734,0.6095356941223145
1.1499016284942627,0.44197511672973633,0.7079265117645264,0.4557175934314728,0.5357142857142857,2.718242883682251,0.5943059325218201
1.1673052310943604,0.4819676876068115,0.6853375434875488,0.4811275899410248,0.5178571428571428,2.101111650466919,0.6130470037460327
1.1602474451065063,0.4856775104999542,0.6745699346065521,0.4789223074913025,0.5714285714285714,2.3362886905670166,0.6050879955291748
1.180430293083191,0.44342121481895447,0.7370090782642365,0.44557279348373413,0.5,2.3228156566619873,0.5790757536888123
1.169075608253479,0.41182005405426025,0.7572555541992188,0.35239043831825256,0.5535714285714286,2.7192299365997314,0.4972987473011017
1.1180756092071533,0.4949333071708679,0.6231423020362854,0.4605313539505005,0.4821428571428571,2.230785608291626,0.5970655083656311
1.1640567779541016,0.48058250546455383,0.6834742724895477,0.4716234803199768,0.5,2.1947879791259766,0.6033022403717041
1.1965514421463013,0.45535141229629517,0.7412000298500061,0.4303690791130066,0.5357142857142857,2.2484607696533203,0.567071259021759
1.2253947257995605,0.47616204619407654,0.749232679605484,0.43271446228027344,0.4642857142857143,2.155618667602539,0.5755292177200317
1.1959692239761353,0.49100735783576965,0.7049618661403656,0.4634525775909424,0.5,2.1426782608032227,0.5929110646247864
1.1664724349975586,0.4979720711708069,0.6685003638267517,0.4764929413795471,0.5357142857142857,2.165158987045288,0.6119286417961121
1.167464256286621,0.509585440158844,0.6578788161277771,0.46322500705718994,0.4285714285714286,2.2650797367095947,0.5773835182189941
1.2210094928741455,0.48228415846824646,0.738725334405899,0.4500749409198761,0.5714285714285714,2.118408441543579,0.5910763740539551
1.2483570575714111,0.5016921758651733,0.7466648817062378,0.45195066928863525,0.5535714285714286,1.6129724979400635,0.593585729598999
1.2155793905258179,0.5239065289497375,0.6916728615760803,0.46245861053466797,0.5357142857142857,2.055617332458496,0.6014006733894348
1.228623628616333,0.5308518409729004,0.6977717876434326,0.4680718183517456,0.5535714285714286,2.505683660507202,0.6074674725532532
1.1697933673858643,0.5523794889450073,0.6174138784408569,0.4803234338760376,0.5714285714285714,2.632922410964966,0.6093341112136841
1.205421805381775,0.5127741098403931,0.6926476955413818,0.4395284056663513,0.5357142857142857,2.5078375339508057,0.574128270149231
1.24355947971344,0.5106667280197144,0.7328927516937256,0.4755933880805969,0.4642857142857143,2.1742260456085205,0.6076221466064453
1.254549503326416,0.52298903465271,0.731560468673706,0.43348491191864014,0.5535714285714286,2.124828815460205,0.5676955580711365
1.2349003553390503,0.557704508304596,0.6771958470344543,0.47078073024749756,0.625,2.4519827365875244,0.5990440249443054
1.221721887588501,0.5345218181610107,0.6872000694274902,0.4415600895881653,0.5714285714285714,2.3298676013946533,0.5763470530509949
1.2768336534500122,0.4860725402832031,0.7907611131668091,0.41094619035720825,0.5714285714285714,2.44177508354187,0.5483062863349915
1.1534996032714844,0.5618682503700256,0.5916313529014587,0.4958422780036926,0.5178571428571428,2.5898289680480957,0.6243510246276855
1.2549443244934082,0.5493651628494263,0.7055791616439819,0.4579043984413147,0.5357142857142857,2.1663265228271484,0.5958400964736938
1.2577913999557495,0.5231912732124329,0.7346001267433167,0.4354178309440613,0.5714285714285714,1.8948113918304443,0.5762696862220764
1.2128174304962158,0.5698570013046265,0.6429604291915894,0.46856579184532166,0.5535714285714286,2.167745351791382,0.5943849086761475
1.1947875022888184,0.5509695410728455,0.6438179612159729,0.49217963218688965,0.5178571428571428,2.3006625175476074,0.6181106567382812
1.2642101049423218,0.5418729782104492,0.7223371267318726,0.441784143447876,0.4285714285714286,2.6670174598693848,0.5744483470916748
1.2133994102478027,0.587410569190979,0.6259888410568237,0.47789251804351807,0.4107142857142857,2.3636598587036133,0.6086521148681641
1.251833200454712,0.5943121910095215,0.6575210094451904,0.5002940893173218,0.5357142857142857,2.255253553390503,0.635283350944519
1.2216253280639648,0.5659900903701782,0.6556352376937866,0.4404096305370331,0.5892857142857143,2.050172805786133,0.578632652759552
1.24526047706604,0.5722914338111877,0.6729690432548523,0.44812291860580444,0.5357142857142857,2.226839542388916,0.5940450429916382
1.2584993839263916,0.5555881261825562,0.7029112577438354,0.4349391460418701,0.5357142857142857,2.394617795944214,0.5808440446853638
1.2882492542266846,0.5010942220687866,0.787155032157898,0.4156855642795563,0.5714285714285714,2.1753029823303223,0.5532618761062622
1.120324969291687,0.48420780897140503,0.636117160320282,0.4106902480125427,0.5357142857142857,2.637036085128784,0.550697386264801
1.2571730613708496,0.5004129409790039,0.7567601203918457,0.4045436978340149,0.5714285714285714,2.3361425399780273,0.5393086671829224
1.2028894424438477,0.4796956479549408,0.7231937944889069,0.37074556946754456,0.5357142857142857,2.1991827487945557,0.5219111442565918
1.2077147960662842,0.5480225682258606,0.6596922278404236,0.4091086983680725,0.5,1.625287413597107,0.5457738637924194
1.241992712020874,0.526151180267334,0.71584153175354,0.3968483805656433,0.5535714285714286,2.290919065475464,0.5281687378883362
1.2515405416488647,0.5213329792022705,0.7302075624465942,0.4278221130371094,0.4464285714285714,2.36663556098938,0.5550387501716614
1.1798875331878662,0.5408613681793213,0.6390261650085449,0.4191957712173462,0.5535714285714286,1.6570690870285034,0.5508569478988647
1.2151553630828857,0.5471701622009277,0.667985200881958,0.41069281101226807,0.4821428571428571,2.2278971672058105,0.545171856880188
1.2374545335769653,0.5107934474945068,0.7266610860824585,0.4214140772819519,0.5,1.8690292835235596,0.5590207576751709
1.1587053537368774,0.5553523898124695,0.603352963924408,0.4152476489543915,0.5535714285714286,2.47628116607666,0.5416145920753479
1.1277492046356201,0.5400403141975403,0.5877088904380798,0.4403241276741028,0.5178571428571428,2.3090908527374268,0.5623555779457092
1.1865897178649902,0.5496327877044678,0.6369569301605225,0.461792916059494,0.5714285714285714,2.2923495769500732,0.5881198644638062
1.2449603080749512,0.5115221738815308,0.7334381341934204,0.4328540563583374,0.5535714285714286,2.6748228073120117,0.5797991156578064
1.1849009990692139,0.5288102030754089,0.6560907959938049,0.44055989384651184,0.5357142857142857,1.994096279144287,0.5707248449325562
1.255241870880127,0.49066615104675293,0.764575719833374,0.4061128795146942,0.5357142857142857,1.9364302158355713,0.5388352870941162
1.1667529344558716,0.44186192750930786,0.7248910069465637,0.36125877499580383,0.5178571428571428,2.156266689300537,0.49568939208984375
1.1435670852661133,0.5286638140678406,0.6149032711982727,0.4312232732772827,0.5714285714285714,2.227445602416992,0.5589184165000916
1.2428979873657227,0.4872136414051056,0.7556843459606171,0.3948151171207428,0.5357142857142857,2.386227607727051,0.5254318714141846
1.2268261909484863,0.49956944584846497,0.7272567451000214,0.3996940851211548,0.6071428571428572,2.4025421142578125,0.5396151542663574
1.159902572631836,0.5457003116607666,0.6142022609710693,0.4351072907447815,0.5178571428571428,1.8704960346221924,0.5596501231193542
1.1541287899017334,0.5340663194656372,0.6200624704360962,0.4437761604785919,0.5357142857142857,2.1047604084014893,0.5714055299758911
1.2222678661346436,0.4786528944969177,0.7436149716377258,0.38715773820877075,0.5357142857142857,2.3475191593170166,0.5120494365692139
1.1854913234710693,0.5174955129623413,0.667995810508728,0.41069576144218445,0.5892857142857143,2.2193946838378906,0.5437790155410767
1.10756516456604,0.5391389727592468,0.5684261918067932,0.4384740889072418,0.5357142857142857,2.176790237426758,0.5616434812545776
1.2009835243225098,0.5007568597793579,0.7002266645431519,0.40200603008270264,0.4285714285714286,2.552001953125,0.5327301025390625
1.1379762887954712,0.5347040295600891,0.6032722592353821,0.4378775954246521,0.5357142857142857,2.3554563522338867,0.567654013633728
1.1565496921539307,0.5280340313911438,0.6285156607627869,0.42090946435928345,0.5535714285714286,2.171138048171997,0.5604597330093384
1.2035037279129028,0.4935983121395111,0.7099054157733917,0.41112011671066284,0.5178571428571428,2.4984006881713867,0.531987190246582
1.1519389152526855,0.5194888710975647,0.6324500441551208,0.4434873163700104,0.5,2.3871207237243652,0.577489972114563
1.1400948762893677,0.5332687497138977,0.60682612657547,0.4151363670825958,0.5357142857142857,1.666010856628418,0.5546573996543884
1.2357816696166992,0.5011582374572754,0.7346234321594238,0.40629956126213074,0.5357142857142857,2.4509646892547607,0.5477702021598816
1.1542422771453857,0.5453529357910156,0.6088893413543701,0.4386821389198303,0.5178571428571428,2.0421829223632812,0.5658457279205322
1.1381728649139404,0.5041143894195557,0.6340584754943848,0.4168570041656494,0.5535714285714286,1.7825663089752197,0.5479578375816345
1.1313443183898926,0.5257958173751831,0.6055485010147095,0.4510652720928192,0.4642857142857143,2.01279616355896,0.5781469345092773
1.2271884679794312,0.5118523240089417,0.7153361439704895,0.4220871329307556,0.4642857142857143,2.186267375946045,0.5588034391403198
1.1612043380737305,0.5169141292572021,0.6442902088165283,0.43404823541641235,0.5535714285714286,1.3892730474472046,0.5668197274208069
1.2232900857925415,0.4888770282268524,0.7344130575656891,0.42037320137023926,0.5178571428571428,1.8702589273452759,0.5418810844421387
1.1789778470993042,0.5050219893455505,0.6739558577537537,0.43945425748825073,0.5178571428571428,1.707910180091858,0.571890115737915
1.08467698097229,0.5496023893356323,0.5350745916366577,0.452312707901001,0.5,1.35042405128479,0.569042444229126
1.1791863441467285,0.5304721593856812,0.6487141847610474,0.41878777742385864,0.625,1.388630986213684,0.545868992805481
1.1203631162643433,0.5374090671539307,0.5829540491104126,0.44649335741996765,0.5535714285714286,1.5317392349243164,0.5646743774414062
1.180415153503418,0.5034268498420715,0.6769883036613464,0.4229576885700226,0.5714285714285714,1.777112603187561,0.5635883808135986
1.231696367263794,0.4905312955379486,0.7411650717258453,0.394734263420105,0.5,1.6433591842651367,0.5312634706497192
1.777267575263977,0.6427967548370361,1.134470820426941,0.5858263969421387,0.2857142857142857,1.9007600545883179,0.7035764455795288
1.7523295879364014,0.683549165725708,1.0687804222106934,0.5990828275680542,0.2857142857142857,1.7884551286697388,0.712047278881073
1.6648919582366943,0.7125561833381653,0.952335774898529,0.555543065071106,0.2678571428571429,1.64389169216156,0.6784257888793945
1.666938304901123,0.6008769273757935,1.0660613775253296,0.556596577167511,0.3035714285714286,1.6132277250289917,0.6565303802490234
1.6413257122039795,0.5725700259208679,1.0687556862831116,0.544931173324585,0.2678571428571429,1.9014617204666138,0.6256024837493896
1.5109446048736572,0.6600576639175415,0.8508869409561157,0.6081230640411377,0.3214285714285714,1.7828831672668457,0.6916922330856323
1.5201767683029175,0.5803350210189819,0.9398417472839355,0.5402889847755432,0.3035714285714286,1.7977937459945679,0.6197923421859741
1.5092716217041016,0.5523213148117065,0.956950306892395,0.5096532702445984,0.375,1.6784327030181885,0.5879415273666382
1.4735376834869385,0.5589040517807007,0.9146336317062378,0.5722387433052063,0.3214285714285714,1.9100613594055176,0.6849116683006287
1.4443652629852295,0.6741422414779663,0.7702230215072632,0.6085001230239868,0.3928571428571429,1.6575253009796143,0.7157014608383179
1.4134719371795654,0.7398834228515625,0.6735885143280029,0.588844358921051,0.4285714285714286,2.085726499557495,0.704672634601593
1.3467967510223389,0.6897076368331909,0.657089114189148,0.5744856595993042,0.4821428571428571,2.2273764610290527,0.7322180271148682
1.356987476348877,0.6724809408187866,0.6845065355300903,0.5720024108886719,0.5178571428571428,1.3473005294799805,0.7350625991821289
1.2700873613357544,0.6148660182952881,0.6552213430404663,0.5086758136749268,0.5535714285714286,1.8409836292266846,0.6735615730285645
1.0957813262939453,0.6031347513198853,0.49264657497406006,0.5489568114280701,0.4821428571428571,1.974157691001892,0.7127466797828674
1.0476014614105225,0.5617369413375854,0.485864520072937,0.5255402326583862,0.5357142857142857,1.6403446197509766,0.6996997594833374
1.0103740692138672,0.5250489711761475,0.4853250980377197,0.4991810917854309,0.5714285714285714,1.9487329721450806,0.6737070679664612
0.98673415184021,0.5040356516838074,0.4826985001564026,0.49126675724983215,0.6071428571428572,1.6032047271728516,0.6472450494766235
1.069239854812622,0.48573851585388184,0.5835013389587402,0.4686986804008484,0.5178571428571428,1.5564241409301758,0.6517411470413208
1.0676149129867554,0.4911007285118103,0.5765141844749451,0.4532800018787384,0.5357142857142857,1.6131479740142822,0.6191983222961426
0.9980593919754028,0.5061538815498352,0.4919055104255676,0.4761166572570801,0.6428571428571428,1.3416287899017334,0.6450151205062866
1.0757031440734863,0.49792152643203735,0.577781617641449,0.4607456624507904,0.5892857142857143,1.836978554725647,0.6227526664733887
1.081362009048462,0.47791457176208496,0.603447437286377,0.47622281312942505,0.6071428571428572,1.9379971027374268,0.6348114013671875
1.0608258247375488,0.45808106660842896,0.6027447581291199,0.41682204604148865,0.5892857142857143,2.023538589477539,0.576166033744812
1.090660810470581,0.4462798833847046,0.6443809270858765,0.413615345954895,0.5535714285714286,2.1043484210968018,0.5610712766647339
1.083467960357666,0.46790242195129395,0.6155655384063721,0.47527173161506653,0.5714285714285714,2.0400846004486084,0.6152244806289673
1.0892736911773682,0.4429028630256653,0.6463708281517029,0.4260033965110779,0.625,2.1071841716766357,0.5710432529449463
1.0961428880691528,0.41005373001098633,0.6860891580581665,0.41305607557296753,0.5714285714285714,2.1152632236480713,0.5545955896377563
1.0464626550674438,0.4436112642288208,0.602851390838623,0.43360382318496704,0.5714285714285714,2.1136724948883057,0.5662959218025208
1.0723047256469727,0.42517703771591187,0.6471276879310608,0.4320024847984314,0.5357142857142857,2.1450724601745605,0.5699107646942139
1.0603370666503906,0.4021047353744507,0.6582323312759399,0.40465205907821655,0.4821428571428571,2.0568461418151855,0.5353378057479858
1.0753462314605713,0.3907765746116638,0.6845696568489075,0.3805202841758728,0.5178571428571428,2.123961925506592,0.4954240918159485
1.049355387687683,0.4310782849788666,0.6182771027088165,0.4119569659233093,0.5357142857142857,1.837755799293518,0.5363540649414062
1.1021108627319336,0.3967456519603729,0.7053652107715607,0.38722145557403564,0.4642857142857143,2.1964704990386963,0.49642038345336914
1.119194746017456,0.3965926766395569,0.7226020693778992,0.38441622257232666,0.4821428571428571,2.2149415016174316,0.5044345855712891
1.0851876735687256,0.40843576192855835,0.6767519116401672,0.38568663597106934,0.4464285714285714,2.1394853591918945,0.49881020188331604
1.0084879398345947,0.41162270307540894,0.5968652367591858,0.4083341360092163,0.6071428571428572,1.7194527387619019,0.5390068888664246
1.1143722534179688,0.38738179206848145,0.7269904613494873,0.39482444524765015,0.4642857142857143,1.9159945249557495,0.5199623107910156
0.952008843421936,0.4307219982147217,0.5212868452072144,0.4185916483402252,0.5714285714285714,2.0766854286193848,0.5631716251373291
1.0420482158660889,0.40041598677635193,0.6416322290897369,0.40076708793640137,0.5357142857142857,1.9646152257919312,0.52488774061203
1.0387266874313354,0.4113576412200928,0.6273690462112427,0.410756915807724,0.6071428571428572,1.9006456136703491,0.5635672211647034
1.0371102094650269,0.3971465826034546,0.6399636268615723,0.4149759113788605,0.5892857142857143,2.0150983333587646,0.5623616576194763
1.0944607257843018,0.3631135821342468,0.7313471436500549,0.41302043199539185,0.4821428571428571,2.069768190383911,0.5569057464599609
1.00065016746521,0.42974311113357544,0.5709070563316345,0.4377090334892273,0.5178571428571428,2.0181524753570557,0.5773270726203918
1.035374402999878,0.38860657811164856,0.6467678248882294,0.4339609146118164,0.5892857142857143,2.335564613342285,0.5981953740119934
1.0048692226409912,0.3891938030719757,0.6156754195690155,0.4422321617603302,0.5535714285714286,1.7127063274383545,0.5939944386482239
0.9117960929870605,0.39675670862197876,0.5150393843650818,0.4288206994533539,0.5535714285714286,1.737810492515564,0.5867869257926941
0.9853863716125488,0.38123878836631775,0.6041475832462311,0.4337656497955322,0.5714285714285714,1.7162443399429321,0.5887786746025085
1.0048763751983643,0.4041736125946045,0.6007027626037598,0.457131028175354,0.5,2.19455885887146,0.6227706670761108
0.9458070993423462,0.4031064510345459,0.5427006483078003,0.45776867866516113,0.5714285714285714,2.450324535369873,0.6277127265930176
0.9545136094093323,0.3832935094833374,0.5712200999259949,0.44594281911849976,0.5892857142857143,2.1623833179473877,0.6238853931427002
0.9958285093307495,0.37888839840888977,0.6169401109218597,0.450072705745697,0.5892857142857143,2.0294337272644043,0.6222085356712341
0.9073151350021362,0.40244540572166443,0.5048697292804718,0.4657968282699585,0.6428571428571428,1.8661131858825684,0.640643835067749
0.9478635787963867,0.4150863289833069,0.5327772498130798,0.48971402645111084,0.5357142857142857,1.6931523084640503,0.6548052430152893
1.0109035968780518,0.35824528336524963,0.6526583135128021,0.4395028352737427,0.6071428571428572,1.6373320817947388,0.613755464553833
1.016099452972412,0.3744199275970459,0.6416795253753662,0.4342416524887085,0.5178571428571428,2.29654860496521,0.5967714190483093
1.0241458415985107,0.35997265577316284,0.6641731858253479,0.4313510060310364,0.5892857142857143,1.9788708686828613,0.5971745252609253
1.0328035354614258,0.37497830390930176,0.657825231552124,0.44921159744262695,0.5535714285714286,2.11808443069458,0.6187300682067871
1.0161309242248535,0.389806866645813,0.6263240575790405,0.4588651657104492,0.5535714285714286,1.8300021886825562,0.6307283639907837
1.0169141292572021,0.37739136815071106,0.6395227611064911,0.4234926700592041,0.4642857142857143,2.132248878479004,0.5908248424530029
1.0316903591156006,0.39008790254592896,0.6416024565696716,0.4496978521347046,0.5535714285714286,2.07875919342041,0.6101239919662476
0.9971952438354492,0.38476067781448364,0.6124345660209656,0.416727215051651,0.5,2.526881694793701,0.5597552061080933
0.9654411673545837,0.39195558428764343,0.5734855830669403,0.4173738360404968,0.5178571428571428,2.280670404434204,0.5369281768798828
1.0419329404830933,0.3690829575061798,0.6728499829769135,0.4092087745666504,0.5,2.3663930892944336,0.5167604088783264
0.9715627431869507,0.40103912353515625,0.5705236196517944,0.4247451722621918,0.6785714285714286,2.4762513637542725,0.5532050132751465
0.977297842502594,0.3952081799507141,0.5820896625518799,0.40720081329345703,0.5892857142857143,2.3400845527648926,0.533347487449646
1.008246660232544,0.3689537048339844,0.6392929553985596,0.4055141806602478,0.5892857142857143,1.7469689846038818,0.5212510824203491
0.9913002252578735,0.38358014822006226,0.6077200770378113,0.4059392213821411,0.5178571428571428,1.6633610725402832,0.5287349224090576
0.9785070419311523,0.36939460039138794,0.6091124415397644,0.41593414545059204,0.5892857142857143,1.9618819952011108,0.532213568687439
0.9914619326591492,0.3619699776172638,0.6294919550418854,0.40951478481292725,0.5714285714285714,1.9722617864608765,0.536846399307251
0.9381733536720276,0.3831668496131897,0.5550065040588379,0.4023452401161194,0.5178571428571428,2.2566046714782715,0.5231095552444458
0.9360238313674927,0.3916482925415039,0.5443755388259888,0.41854220628738403,0.5892857142857143,2.2285356521606445,0.5294774770736694
0.9739426374435425,0.3971251845359802,0.5768174529075623,0.4418764114379883,0.5892857142857143,1.7404453754425049,0.5626157522201538
0.9648571014404297,0.3483342230319977,0.616522878408432,0.37743449211120605,0.5535714285714286,2.0420684814453125,0.4919798672199249
0.9889337420463562,0.3604623079299927,0.6284714341163635,0.41153568029403687,0.4821428571428571,1.9497411251068115,0.5241673588752747
0.933736264705658,0.3687282204627991,0.5650080442428589,0.4033517837524414,0.5714285714285714,1.9956071376800537,0.5198189616203308
0.8918659687042236,0.38766592741012573,0.5042000412940979,0.41053205728530884,0.5535714285714286,2.675959587097168,0.5317574143409729
0.9181475639343262,0.38076937198638916,0.537378191947937,0.40664589405059814,0.625,2.1650869846343994,0.5236024856567383
0.9226386547088623,0.38980382680892944,0.5328348278999329,0.39747822284698486,0.5714285714285714,2.1450817584991455,0.5073864459991455
0.9731233716011047,0.366293340921402,0.6068300306797028,0.3913249969482422,0.4821428571428571,2.2087550163269043,0.5126066207885742
0.9395195245742798,0.3743172287940979,0.5652022957801819,0.39031243324279785,0.5714285714285714,2.4556801319122314,0.4970742166042328
0.9479595422744751,0.36509832739830017,0.5828612148761749,0.3898833394050598,0.5535714285714286,2.433723211288452,0.5032408237457275
0.8742563724517822,0.4009837508201599,0.4732726216316223,0.40287357568740845,0.6607142857142857,2.302619218826294,0.5312521457672119
0.9554141759872437,0.3865002393722534,0.5689139366149902,0.3892362117767334,0.625,2.099517822265625,0.5087560415267944
0.9151483178138733,0.4168836772441864,0.4982646405696869,0.40670040249824524,0.5357142857142857,2.812861204147339,0.5325648784637451
0.8483090996742249,0.4442266523838043,0.40408244729042053,0.43621981143951416,0.5535714285714286,1.9152426719665527,0.5721384286880493
0.910591721534729,0.4026232063770294,0.5079685151576996,0.39260363578796387,0.6607142857142857,2.1518118381500244,0.5118215680122375
0.8759604692459106,0.39712631702423096,0.4788341522216797,0.40053918957710266,0.5357142857142857,2.186727523803711,0.5202755928039551
0.979486346244812,0.373114675283432,0.60637167096138,0.393571674823761,0.5892857142857143,2.112821102142334,0.5189170241355896
0.8739772439002991,0.3984711170196533,0.47550612688064575,0.38466230034828186,0.5714285714285714,1.8879709243774414,0.5083441734313965
0.8786394000053406,0.3903515338897705,0.48828786611557007,0.3737993538379669,0.5535714285714286,2.370701313018799,0.48484891653060913
0.8599062561988831,0.40914660692214966,0.4507596492767334,0.40165796875953674,0.625,2.381319522857666,0.522974967956543
0.9279848337173462,0.3960624933242798,0.5319223403930664,0.3883448839187622,0.5178571428571428,2.473111629486084,0.5088294148445129
0.9742336273193359,0.364513635635376,0.60971999168396,0.3554740250110626,0.5357142857142857,2.3602683544158936,0.47128966450691223
0.924474835395813,0.3754968047142029,0.5489780306816101,0.3795623779296875,0.5178571428571428,2.4322447776794434,0.5005393624305725
0.9361764192581177,0.37932583689689636,0.5568505823612213,0.3636249005794525,0.5714285714285714,2.2486460208892822,0.4796711206436157
0.885356068611145,0.4045848846435547,0.48077118396759033,0.3703930377960205,0.5535714285714286,2.680006742477417,0.491093248128891
0.8659588694572449,0.4002791941165924,0.46567967534065247,0.3665953278541565,0.6071428571428572,2.7955377101898193,0.48002588748931885
0.9616824388504028,0.364906370639801,0.5967760682106018,0.3384395241737366,0.5357142857142857,1.9859219789505005,0.44749242067337036
0.9185088276863098,0.403856098651886,0.5146527290344238,0.3492790758609772,0.5178571428571428,2.1416895389556885,0.4655018150806427
0.9093698859214783,0.4036461412906647,0.5057237446308136,0.35642385482788086,0.5535714285714286,2.363401174545288,0.47471290826797485
0.9141411781311035,0.3864336609840393,0.5277075171470642,0.3531036972999573,0.5714285714285714,2.3870933055877686,0.4629618525505066
0.8744028806686401,0.402977854013443,0.47142502665519714,0.35526132583618164,0.5714285714285714,2.4993433952331543,0.47366613149642944
0.9033615589141846,0.3915529251098633,0.5118086338043213,0.35010120272636414,0.625,2.383765935897827,0.4594310522079468
0.9643900394439697,0.37183576822280884,0.5925542712211609,0.3276859521865845,0.5714285714285714,2.5954816341400146,0.44051000475883484
0.8802355527877808,0.40371185541152954,0.4765236973762512,0.35020655393600464,0.5714285714285714,2.5315163135528564,0.45333176851272583
0.8651559948921204,0.41448116302490234,0.450674831867218,0.3499751389026642,0.5892857142857143,2.227226972579956,0.4650927186012268
0.8377887010574341,0.42508697509765625,0.41270172595977783,0.37411022186279297,0.625,2.389090061187744,0.5000984072685242
0.9402811527252197,0.3828674256801605,0.5574137270450592,0.32176005840301514,0.625,2.6079347133636475,0.4284287095069885
0.976065456867218,0.367694616317749,0.608370840549469,0.3197665512561798,0.5535714285714286,2.485072374343872,0.4363672137260437
0.8790607452392578,0.40119391679763794,0.4778668284416199,0.3372277617454529,0.6071428571428572,2.362417697906494,0.44111740589141846
0.8725943565368652,0.42353355884552,0.4490607976913452,0.3482992649078369,0.5892857142857143,2.307506799697876,0.46680307388305664
0.8775333762168884,0.43925780057907104,0.4382755756378174,0.37048906087875366,0.6071428571428572,2.355112314224243,0.49756574630737305
0.8741002082824707,0.4345366954803467,0.439563512802124,0.36988508701324463,0.5535714285714286,2.1875431537628174,0.4993840157985687
0.9547267556190491,0.4069354832172394,0.5477912724018097,0.34662482142448425,0.5535714285714286,2.2899765968322754,0.4742211103439331
0.8888513445854187,0.43759244680404663,0.45125889778137207,0.38880494236946106,0.5714285714285714,2.1397438049316406,0.5353371500968933
0.8464317917823792,0.4400865435600281,0.4063452482223511,0.3781861960887909,0.625,1.9478307962417603,0.5293424725532532
0.9022921323776245,0.462377667427063,0.4399144649505615,0.4156227707862854,0.5357142857142857,2.0577852725982666,0.5654826164245605
0.9129071235656738,0.4214205741882324,0.4914865493774414,0.36903882026672363,0.5714285714285714,2.365546941757202,0.5154620409011841
0.9591076970100403,0.4207819700241089,0.5383257269859314,0.37483125925064087,0.5892857142857143,2.2800161838531494,0.5141738653182983
0.888158917427063,0.4483394920825958,0.43981942534446716,0.38649433851242065,0.5892857142857143,1.923465609550476,0.5482707023620605
0.9636663198471069,0.4028000831604004,0.5608662366867065,0.3487223982810974,0.5357142857142857,2.246675729751587,0.4844927489757538
0.9363901615142822,0.4104951024055481,0.5258950591087341,0.35657453536987305,0.5714285714285714,2.4578752517700195,0.4908149242401123
0.9285207986831665,0.4009089767932892,0.5276118218898773,0.36992812156677246,0.5892857142857143,1.8582180738449097,0.512833833694458
0.8978182673454285,0.43142369389533997,0.4663945734500885,0.3667619824409485,0.6428571428571428,2.579041004180908,0.5115956664085388
0.9363040924072266,0.3818783462047577,0.5544257462024689,0.3407825827598572,0.6428571428571428,2.3047852516174316,0.48705071210861206
0.9729053974151611,0.40233516693115234,0.5705702304840088,0.3614216446876526,0.5357142857142857,2.193268060684204,0.5113064050674438
0.9984908103942871,0.39144739508628845,0.6070434153079987,0.3410952687263489,0.5178571428571428,2.5217208862304688,0.48210322856903076
0.9783473014831543,0.4125708043575287,0.5657764971256256,0.37252217531204224,0.5892857142857143,1.7442036867141724,0.5167208313941956
1.0495388507843018,0.39706099033355713,0.6524778604507446,0.34991252422332764,0.5178571428571428,1.8604050874710083,0.48814889788627625
0.9864343404769897,0.44020870327949524,0.5462256371974945,0.39010128378868103,0.6071428571428572,2.1943373680114746,0.5304498672485352
0.9991701245307922,0.42043063044548035,0.5787394940853119,0.3837505578994751,0.5357142857142857,2.4581732749938965,0.5317121744155884
1.0330390930175781,0.42732366919517517,0.605715423822403,0.3779221773147583,0.5,1.793968677520752,0.5290765762329102
1.1013219356536865,0.40707898139953613,0.6942429542541504,0.36976873874664307,0.4642857142857143,1.5475525856018066,0.5201936960220337
1.0342488288879395,0.4211758077144623,0.6130730211734772,0.3801184296607971,0.5892857142857143,2.4068338871002197,0.5111740827560425
1.078599452972412,0.43367302417755127,0.6449264287948608,0.38173672556877136,0.4821428571428571,1.956486463546753,0.5040231943130493
1.0820930004119873,0.4465208053588867,0.6355721950531006,0.38504886627197266,0.4821428571428571,2.173309803009033,0.5221279263496399
1.092387318611145,0.4379722476005554,0.6544150710105896,0.3683062493801117,0.5535714285714286,2.3670918941497803,0.4925565719604492
1.030336618423462,0.4711551070213318,0.5591815114021301,0.4076618552207947,0.5,2.3127777576446533,0.5368263721466064
1.0665498971939087,0.4536363482475281,0.6129135489463806,0.3850558400154114,0.5357142857142857,1.969465970993042,0.5133368372917175
1.0470595359802246,0.44993990659713745,0.5971196293830872,0.40221935510635376,0.5535714285714286,1.9433244466781616,0.5236783623695374
1.048980951309204,0.43728137016296387,0.6116995811462402,0.3598451316356659,0.5178571428571428,2.0133981704711914,0.4700283706188202
1.0123178958892822,0.44832611083984375,0.5639917850494385,0.3784831762313843,0.5357142857142857,2.356410503387451,0.4970713257789612
1.0159207582473755,0.4546469449996948,0.5612738132476807,0.37961316108703613,0.5,2.283276319503784,0.4954265356063843
1.0486094951629639,0.43177396059036255,0.6168355345726013,0.3631013035774231,0.5,2.0225114822387695,0.48570165038108826
1.0571256875991821,0.4442587196826935,0.6128669679164886,0.37787726521492004,0.4821428571428571,2.375357151031494,0.4918890595436096
1.1039890050888062,0.395049512386322,0.7089394927024841,0.33195942640304565,0.5178571428571428,2.2118330001831055,0.43929827213287354
1.0963032245635986,0.40646082162857056,0.6898424029350281,0.35233527421951294,0.5178571428571428,2.222595691680908,0.4737594425678253
1.0468074083328247,0.42828887701034546,0.6185185313224792,0.3924728333950043,0.5535714285714286,2.3352484703063965,0.5126920938491821
1.060920000076294,0.4202873110771179,0.640632688999176,0.3549474775791168,0.5535714285714286,2.4263408184051514,0.4682830572128296
0.999660849571228,0.4434647560119629,0.5561960935592651,0.3947277069091797,0.5178571428571428,2.4160075187683105,0.5076313018798828
1.0744991302490234,0.4122413098812103,0.6622578203678131,0.34239691495895386,0.5178571428571428,2.0566375255584717,0.4535050392150879
0.9827914237976074,0.4403294622898102,0.5424619615077972,0.3825981616973877,0.6071428571428572,2.4203453063964844,0.4929528534412384
1.0423425436019897,0.4270583987236023,0.6152841448783875,0.3531859517097473,0.5714285714285714,2.680509328842163,0.45750242471694946
1.0950357913970947,0.40574172139167786,0.6892940700054169,0.3361845016479492,0.4285714285714286,2.109380006790161,0.44838380813598633
1.0076441764831543,0.4313528537750244,0.5762913227081299,0.37588879466056824,0.5535714285714286,2.589543342590332,0.48960235714912415
1.0226905345916748,0.4392247498035431,0.5834657847881317,0.36446917057037354,0.5178571428571428,2.426797389984131,0.47837594151496887
1.0306527614593506,0.4355684518814087,0.5950843095779419,0.3686636686325073,0.5178571428571428,2.2939631938934326,0.47883105278015137
1.0035643577575684,0.43419957160949707,0.5693647861480713,0.37005025148391724,0.6071428571428572,2.251544952392578,0.49219390749931335
1.0530369281768799,0.4146391451358795,0.6383977830410004,0.3693595826625824,0.5178571428571428,2.3120486736297607,0.4803771674633026
1.0910043716430664,0.4100954532623291,0.6809089183807373,0.3386170566082001,0.5714285714285714,2.1345303058624268,0.45271947979927063
1.0869334936141968,0.40794286131858826,0.6789906322956085,0.3649960160255432,0.5357142857142857,1.6081013679504395,0.46786242723464966
1.0838862657546997,0.42262494564056396,0.6612613201141357,0.3514103293418884,0.5178571428571428,2.0193216800689697,0.4689486026763916
1.0323246717453003,0.43607258796691895,0.5962520837783813,0.3635508120059967,0.5178571428571428,1.9199438095092773,0.47992950677871704
1.0581121444702148,0.4216734766960144,0.6364386677742004,0.35642164945602417,0.5357142857142857,1.591596007347107,0.48032259941101074
1.0655946731567383,0.42987561225891113,0.6357190608978271,0.3681577444076538,0.5714285714285714,1.6501370668411255,0.48359182476997375
1.017553687095642,0.455579936504364,0.5619737505912781,0.39923912286758423,0.5178571428571428,2.148630142211914,0.5138528347015381
1.0225489139556885,0.43302619457244873,0.5895227193832397,0.37265855073928833,0.5,1.9921619892120361,0.48832857608795166
1.0259389877319336,0.44548046588897705,0.5804585218429565,0.37326741218566895,0.5357142857142857,1.9606457948684692,0.4818970263004303
1.0050755739212036,0.44407469034194946,0.5610008835792542,0.3693843483924866,0.5714285714285714,2.4260079860687256,0.4884154796600342
1.0127414464950562,0.41068434715270996,0.6020570993423462,0.35109639167785645,0.5535714285714286,2.1970791816711426,0.45922398567199707
1.065274715423584,0.4274059534072876,0.6378687620162964,0.3602580726146698,0.625,2.1860299110412598,0.4739241898059845
1.0433528423309326,0.4286405146121979,0.6147123277187347,0.36675363779067993,0.5535714285714286,2.0321500301361084,0.48366647958755493
0.9995844960212708,0.4474150240421295,0.5521694719791412,0.3825593888759613,0.5714285714285714,2.3810689449310303,0.5018683671951294
1.0148789882659912,0.4353683888912201,0.5795105993747711,0.36032426357269287,0.5,1.921388864517212,0.4739837944507599
1.080182433128357,0.4124720096588135,0.6677104234695435,0.34458407759666443,0.5535714285714286,2.045398712158203,0.46066105365753174
1.092063307762146,0.4002191126346588,0.6918441951274872,0.34333544969558716,0.4821428571428571,2.3186123371124268,0.4507442116737366
1.048919916152954,0.4386395215988159,0.6102803945541382,0.3665695786476135,0.5178571428571428,2.4542272090911865,0.47403258085250854
1.056051254272461,0.44323715567588806,0.6128140985965729,0.365540087223053,0.5535714285714286,2.4724316596984863,0.4828989505767822
1.0044081211090088,0.4481121301651001,0.5562959909439087,0.38138002157211304,0.5357142857142857,2.406233549118042,0.501667857170105
1.0031299591064453,0.46406030654907227,0.539069652557373,0.389760285615921,0.5714285714285714,1.8538963794708252,0.5130343437194824
1.0768930912017822,0.4368550181388855,0.6400380730628967,0.36222556233406067,0.5535714285714286,2.1426944732666016,0.4820430278778076
1.035679817199707,0.4359357953071594,0.5997440218925476,0.36360064148902893,0.5892857142857143,2.1527512073516846,0.48002099990844727
1.105393648147583,0.38350093364715576,0.7218927145004272,0.3364832103252411,0.4821428571428571,2.108475923538208,0.4447442889213562
1.011747121810913,0.43966948986053467,0.5720776319503784,0.36109495162963867,0.5892857142857143,1.8315073251724243,0.47460126876831055
1.0485433340072632,0.4351641535758972,0.613379180431366,0.3799756169319153,0.5892857142857143,2.1087090969085693,0.49200940132141113
1.0703818798065186,0.4247252941131592,0.6456565856933594,0.3666262626647949,0.5,2.102902412414551,0.48250657320022583
1.0412611961364746,0.4441327452659607,0.5971284508705139,0.37445369362831116,0.4642857142857143,2.1863796710968018,0.48775017261505127
1.0679528713226318,0.4173502027988434,0.6506026685237885,0.3455961346626282,0.5,2.3287622928619385,0.45097896456718445
1.0011687278747559,0.43501195311546326,0.5661567747592926,0.366862416267395,0.625,1.9943366050720215,0.48177772760391235
0.9718484878540039,0.4499977231025696,0.5218507647514343,0.3856828808784485,0.5178571428571428,2.156714916229248,0.5030622482299805
1.0311014652252197,0.4412386417388916,0.5898628234863281,0.35890841484069824,0.5178571428571428,1.5586494207382202,0.47063857316970825
1.084908366203308,0.4119534492492676,0.6729549169540405,0.33687901496887207,0.5357142857142857,1.9004415273666382,0.4425477385520935
1.0144444704055786,0.44073590636253357,0.573708564043045,0.3698046803474426,0.5714285714285714,1.856055736541748,0.4868362843990326
1.0283479690551758,0.43410980701446533,0.5942381620407104,0.3726179599761963,0.5357142857142857,2.1736011505126953,0.4902046322822571
1.0039681196212769,0.443290114402771,0.5606780052185059,0.38144469261169434,0.5535714285714286,2.375377655029297,0.5000632405281067
1.058944821357727,0.43268293142318726,0.6262618899345398,0.36715590953826904,0.5,2.0217819213867188,0.482532799243927
0.9401233196258545,0.46048930287361145,0.47963401675224304,0.3803364634513855,0.6607142857142857,2.5568344593048096,0.4899314045906067
0.9957287907600403,0.45301884412765503,0.5427099466323853,0.3768143057823181,0.5892857142857143,2.376774549484253,0.4864496886730194
1.0364360809326172,0.4242092967033386,0.6122267842292786,0.3561459183692932,0.4464285714285714,2.0454556941986084,0.45758938789367676
1.097873330116272,0.407895565032959,0.689977765083313,0.342892050743103,0.5,2.199319362640381,0.45411166548728943
1.0993027687072754,0.4081812798976898,0.6911214888095856,0.34627145528793335,0.5714285714285714,1.7966437339782715,0.45609936118125916
0.9897329807281494,0.4311631917953491,0.5585697889328003,0.366494357585907,0.5357142857142857,2.0720479488372803,0.47974666953086853
1.0405367612838745,0.4384358525276184,0.6021009087562561,0.35370004177093506,0.4821428571428571,2.2331271171569824,0.46918994188308716
1.0233047008514404,0.43066176772117615,0.5926429331302643,0.3696354925632477,0.5357142857142857,2.2755424976348877,0.48402342200279236
1.0748381614685059,0.4392753839492798,0.6355627775192261,0.36396998167037964,0.4464285714285714,2.445495128631592,0.4781545102596283
1.0770105123519897,0.4153095483779907,0.661700963973999,0.3496170938014984,0.5357142857142857,2.1244826316833496,0.4671548306941986
0.9705570936203003,0.43905705213546753,0.5315000414848328,0.3868717849254608,0.5357142857142857,2.4262311458587646,0.4980209469795227
1.0577466487884521,0.4342450201511383,0.6235016286373138,0.3641049265861511,0.5714285714285714,2.4884033203125,0.4854031205177307
1.0070644617080688,0.43554532527923584,0.571519136428833,0.3722149133682251,0.5,2.5503182411193848,0.4755696654319763
1.0829612016677856,0.4031328558921814,0.6798283457756042,0.3395922780036926,0.5,2.6319797039031982,0.44403016567230225
1.0347003936767578,0.4303273558616638,0.604373037815094,0.3671302795410156,0.6071428571428572,2.3209292888641357,0.47422680258750916
1.0219484567642212,0.44793224334716797,0.5740162134170532,0.3795487880706787,0.5178571428571428,2.53896427154541,0.48855915665626526
1.0266802310943604,0.435033917427063,0.5916463136672974,0.3638743758201599,0.5178571428571428,2.6500675678253174,0.4727565050125122
1.0967684984207153,0.43779292702674866,0.6589755713939667,0.3435969352722168,0.5178571428571428,2.0722525119781494,0.45720916986465454
1.034895658493042,0.4434124827384949,0.5914831757545471,0.3712383210659027,0.4821428571428571,1.7944090366363525,0.4928802251815796
1.0573722124099731,0.4457845091819763,0.6115877032279968,0.3596245348453522,0.5357142857142857,1.346340537071228,0.48227977752685547
1.0100822448730469,0.45639270544052124,0.5536895394325256,0.3754224181175232,0.5714285714285714,2.052239179611206,0.4934441149234772
1.0338728427886963,0.43470966815948486,0.5991631746292114,0.36196669936180115,0.5892857142857143,2.4571220874786377,0.4691470265388489
1.0360205173492432,0.4487757086753845,0.5872448086738586,0.3668401837348938,0.6071428571428572,1.9867323637008667,0.48311159014701843
1.0175435543060303,0.44619402289390564,0.5713495314121246,0.38663196563720703,0.5178571428571428,1.926607370376587,0.5021559000015259
1.0815448760986328,0.41759443283081055,0.6639504432678223,0.3644840121269226,0.5,2.05536150932312,0.48314452171325684
1.0511045455932617,0.43132489919662476,0.619779646396637,0.3803609311580658,0.4642857142857143,2.260711669921875,0.493394672870636
1.0385587215423584,0.4296056628227234,0.608953058719635,0.3581985533237457,0.5714285714285714,2.754870891571045,0.473564475774765
0.9870917201042175,0.45034533739089966,0.5367463827133179,0.3827214539051056,0.5357142857142857,2.563685178756714,0.48646628856658936
1.0417234897613525,0.4338139295578003,0.6079095602035522,0.36551547050476074,0.5178571428571428,2.176515817642212,0.4715748429298401
1.1089274883270264,0.416515052318573,0.6924124360084534,0.34616994857788086,0.4464285714285714,2.369791269302368,0.4552764594554901
1.0618929862976074,0.40220287442207336,0.6596901118755341,0.3503464460372925,0.5357142857142857,2.3582346439361572,0.45725664496421814
1.078477144241333,0.4082997143268585,0.6701774299144745,0.3526614308357239,0.5,2.443808078765869,0.46988940238952637
1.0495357513427734,0.4317629337310791,0.6177728176116943,0.35989877581596375,0.5178571428571428,2.56565523147583,0.4730936288833618
1.0282400846481323,0.43531325459480286,0.5929268300533295,0.37545663118362427,0.5,2.535879135131836,0.4914737939834595
1.0213755369186401,0.4625588655471802,0.55881667137146,0.3807913661003113,0.5535714285714286,2.3654258251190186,0.4991742968559265
1.0873239040374756,0.4052797555923462,0.6820441484451294,0.34416258335113525,0.4464285714285714,1.949597716331482,0.4490889310836792
1.0505446195602417,0.4393956661224365,0.6111489534378052,0.36405178904533386,0.5714285714285714,1.969166874885559,0.4914401173591614
1.0615663528442383,0.43984442949295044,0.6217219233512878,0.36759400367736816,0.5714285714285714,2.0887327194213867,0.4800327718257904
1.0446876287460327,0.4187096655368805,0.6259779632091522,0.3542228043079376,0.5535714285714286,2.007450819015503,0.4642937183380127
0.9940189123153687,0.4554116427898407,0.538607269525528,0.3814085125923157,0.5,2.103567361831665,0.4902191162109375
1.0331553220748901,0.450305700302124,0.5828496217727661,0.38539278507232666,0.4821428571428571,2.3750813007354736,0.49472424387931824
1.051851511001587,0.4317278563976288,0.6201236546039581,0.3690109848976135,0.4642857142857143,1.8923859596252441,0.4788336753845215
0.9806522727012634,0.44695764780044556,0.5336946249008179,0.37650370597839355,0.5535714285714286,1.8213655948638916,0.4863125681877136
1.0557395219802856,0.43065133690834045,0.6250881850719452,0.36578330397605896,0.4821428571428571,2.0295889377593994,0.4781237244606018
1.130759358406067,0.3905409276485443,0.7402184307575226,0.3243181109428406,0.5535714285714286,1.9729818105697632,0.4296477138996124
0.9783466458320618,0.45340627431869507,0.5249403715133667,0.3841363787651062,0.5357142857142857,1.6984822750091553,0.4979060888290405
1.0653886795043945,0.4167577028274536,0.6486309766769409,0.35622310638427734,0.4821428571428571,2.5061933994293213,0.4592597484588623
1.0830740928649902,0.4203273057937622,0.662746787071228,0.3473514914512634,0.5357142857142857,2.852306842803955,0.4637570381164551
1.0627375841140747,0.42873138189315796,0.6340062022209167,0.37137752771377563,0.5178571428571428,2.3628451824188232,0.4806414246559143
1.0176299810409546,0.443476140499115,0.5741538405418396,0.3710838258266449,0.5357142857142857,2.104316473007202,0.48780497908592224
1.038025140762329,0.4251343011856079,0.6128908395767212,0.35372209548950195,0.5535714285714286,2.310009717941284,0.4692381024360657
1.0709261894226074,0.40875935554504395,0.6621668338775635,0.3429383635520935,0.4642857142857143,1.7952173948287964,0.4499281048774719
0.9636843204498291,0.4613458514213562,0.5023384690284729,0.4054488241672516,0.625,1.7832574844360352,0.5284758806228638
1.079146385192871,0.40173617005348206,0.677410215139389,0.3506673574447632,0.5,1.6553362607955933,0.45530906319618225
1.1232671737670898,0.3927643895149231,0.7305027842521667,0.34954357147216797,0.5357142857142857,2.4223334789276123,0.44982221722602844
1.0384587049484253,0.4572535455226898,0.5812051594257355,0.37266820669174194,0.4642857142857143,2.3698387145996094,0.5006686449050903
1.0748748779296875,0.4169294238090515,0.657945454120636,0.3413313627243042,0.5535714285714286,2.0271060466766357,0.4553157091140747
1.0637954473495483,0.4163360297679901,0.6474594175815582,0.3538575768470764,0.5892857142857143,2.4606730937957764,0.45158374309539795
1.0206304788589478,0.45131340622901917,0.5693170726299286,0.37629759311676025,0.5178571428571428,2.452434778213501,0.49518048763275146
1.0679631233215332,0.41775012016296387,0.6502130031585693,0.35324716567993164,0.4821428571428571,2.307056427001953,0.46162089705467224
1.0202131271362305,0.42006319761276245,0.600149929523468,0.3555959165096283,0.5357142857142857,2.0194411277770996,0.461448609828949
1.0331306457519531,0.4281853437423706,0.6049453020095825,0.35794752836227417,0.5,1.7673211097717285,0.47381672263145447
1.0451993942260742,0.4175618290901184,0.6276375651359558,0.35542067885398865,0.5535714285714286,1.9194366931915283,0.4538153409957886
1.0219531059265137,0.4235526919364929,0.5984004139900208,0.36768823862075806,0.4642857142857143,2.5376431941986084,0.47870659828186035
1.026700496673584,0.4311221241950989,0.5955783724784851,0.36542847752571106,0.5,2.3756420612335205,0.4775431454181671
1.00347900390625,0.4451715648174286,0.5583074390888214,0.3815799355506897,0.5892857142857143,2.426720142364502,0.49337467551231384
1.0444244146347046,0.4473106265068054,0.5971137881278992,0.3608500361442566,0.5178571428571428,2.156121015548706,0.47324517369270325
0.9890904426574707,0.42579948902130127,0.5632909536361694,0.3713794946670532,0.6071428571428572,2.5526206493377686,0.48426324129104614
0.9957231283187866,0.4376055896282196,0.558117538690567,0.37624233961105347,0.5535714285714286,2.65580415725708,0.48050710558891296
1.0814228057861328,0.40656304359436035,0.6748597621917725,0.3426722288131714,0.5,2.0026023387908936,0.45147988200187683
1.0213788747787476,0.42281872034072876,0.5985601544380188,0.35515546798706055,0.5357142857142857,2.3819284439086914,0.47033265233039856
1.0495309829711914,0.42320114374160767,0.6263298392295837,0.3558913767337799,0.5,2.4724478721618652,0.45948517322540283
0.997586727142334,0.4737682044506073,0.5238185226917267,0.39845380187034607,0.5357142857142857,1.9746358394622803,0.5173289775848389
1.0806553363800049,0.3923972249031067,0.6882581114768982,0.33599531650543213,0.4642857142857143,1.6050249338150024,0.4407966434955597
1.0428335666656494,0.4350101351737976,0.6078234314918518,0.36654454469680786,0.5357142857142857,1.7896138429641724,0.4903968870639801
1.0537950992584229,0.42481768131256104,0.6289774179458618,0.3588988482952118,0.6428571428571428,1.7723218202590942,0.4872032701969147
0.9886180758476257,0.439220130443573,0.5493979454040527,0.3710413873195648,0.5,2.2127304077148438,0.4824928045272827
0.938685953617096,0.46886178851127625,0.4698241651058197,0.39591363072395325,0.5178571428571428,2.762300491333008,0.519203782081604
1.047002911567688,0.4287171959877014,0.6182857155799866,0.35493311285972595,0.5535714285714286,2.150766134262085,0.4762454032897949
0.9859009981155396,0.4722496271133423,0.5136513710021973,0.4057612717151642,0.4285714285714286,2.1891982555389404,0.5205420255661011
0.9884572625160217,0.43064382672309875,0.557813435792923,0.3786280155181885,0.5357142857142857,2.076479434967041,0.49692007899284363
0.952318549156189,0.4426305294036865,0.5096880197525024,0.38632234930992126,0.5714285714285714,2.0752859115600586,0.4919360280036926
1.0262401103973389,0.4291561245918274,0.5970839858055115,0.36468151211738586,0.5714285714285714,1.7529047727584839,0.47958701848983765
1.0343196392059326,0.41869422793388367,0.615625411272049,0.36180901527404785,0.5357142857142857,1.9339865446090698,0.4678480625152588
0.991566002368927,0.4374523162841797,0.5541136860847473,0.3701484799385071,0.5714285714285714,2.4289348125457764,0.4869954288005829
1.023206353187561,0.45626282691955566,0.5669435262680054,0.37959665060043335,0.5178571428571428,2.715738296508789,0.496831476688385
1.1195604801177979,0.39111143350601196,0.7284490466117859,0.34372031688690186,0.5,2.703200101852417,0.4594399631023407
1.0323154926300049,0.4189472496509552,0.6133682429790497,0.3547229468822479,0.5357142857142857,2.305987596511841,0.4605017602443695
1.042827844619751,0.4241686761379242,0.6186591684818268,0.34987497329711914,0.5892857142857143,1.8969123363494873,0.47849947214126587
1.066176414489746,0.4041810631752014,0.6619953513145447,0.35247838497161865,0.5535714285714286,2.0337579250335693,0.45899394154548645
0.9425226449966431,0.4313034415245056,0.5112192034721375,0.3809097409248352,0.6071428571428572,1.9877232313156128,0.4894462525844574
1.043565034866333,0.41165652871131897,0.631908506155014,0.3459961414337158,0.5892857142857143,1.891513705253601,0.4615060091018677
1.0075739622116089,0.4217069745063782,0.5858669877052307,0.37484830617904663,0.5535714285714286,1.8666167259216309,0.4883573651313782
1.002928614616394,0.438002347946167,0.564926266670227,0.37735092639923096,0.4285714285714286,2.5395278930664062,0.49759459495544434
1.01849365234375,0.42214614152908325,0.5963475108146667,0.38365721702575684,0.5,2.2896242141723633,0.4807884991168976
1.0249885320663452,0.4233263432979584,0.6016621887683868,0.3624756932258606,0.4642857142857143,2.1368114948272705,0.4795547127723694
1.0415761470794678,0.4093501567840576,0.6322259902954102,0.36295050382614136,0.4821428571428571,2.3031668663024902,0.4634166359901428
1.0222992897033691,0.43225547671318054,0.5900438129901886,0.36929965019226074,0.4642857142857143,2.214157819747925,0.4841530919075012
1.03557288646698,0.4258109927177429,0.6097618937492371,0.35554707050323486,0.5714285714285714,2.3551394939422607,0.4772857129573822
1.0248677730560303,0.4248926043510437,0.5999751687049866,0.36718928813934326,0.4821428571428571,1.8092576265335083,0.49077948927879333
1.0755966901779175,0.41802141070365906,0.6575752794742584,0.3394187390804291,0.6071428571428572,2.214097261428833,0.45890554785728455
1.0376055240631104,0.43580034375190735,0.601805180311203,0.37935519218444824,0.5178571428571428,2.4149060249328613,0.49376460909843445
1.0111815929412842,0.4532361328601837,0.5579454600811005,0.38822048902511597,0.5,2.4780168533325195,0.49980396032333374
0.946025013923645,0.4425226151943207,0.5035023987293243,0.38985174894332886,0.5535714285714286,2.599811315536499,0.49832481145858765
1.0311341285705566,0.43743544816970825,0.5936986804008484,0.3894977569580078,0.4821428571428571,2.418494701385498,0.5009569525718689
0.9602171182632446,0.4470277428627014,0.5131893754005432,0.3852652311325073,0.6071428571428572,2.109096050262451,0.5044541358947754
1.0420453548431396,0.42164552211761475,0.6203998327255249,0.36470192670822144,0.4821428571428571,2.266348361968994,0.4731405973434448
1.0025492906570435,0.44771498441696167,0.5548343062400818,0.3698541820049286,0.6071428571428572,2.4608869552612305,0.4820118248462677
1.0527135133743286,0.4175085425376892,0.6352049708366394,0.3591223657131195,0.5714285714285714,2.42512583732605,0.4724898338317871
1.0921090841293335,0.4145808815956116,0.6775282025337219,0.36450761556625366,0.5,2.2978878021240234,0.476106733083725
1.0185096263885498,0.43358394503593445,0.5849256813526154,0.3675707280635834,0.5357142857142857,2.3536057472229004,0.4782613515853882
1.0179909467697144,0.430056631565094,0.5879343152046204,0.3686816394329071,0.4821428571428571,2.018267869949341,0.4743618369102478
1.0299198627471924,0.4512665867805481,0.5786532759666443,0.3892839550971985,0.5178571428571428,2.4773483276367188,0.5117584466934204
1.0626940727233887,0.411622554063797,0.6510715186595917,0.34035319089889526,0.4642857142857143,2.8201904296875,0.4470994770526886
1.0523180961608887,0.4045301079750061,0.6477879881858826,0.35985803604125977,0.4821428571428571,2.3938283920288086,0.4697335660457611
1.0537983179092407,0.4223974943161011,0.6314008235931396,0.36701473593711853,0.5357142857142857,2.1622071266174316,0.49614861607551575
1.0376628637313843,0.4205309748649597,0.6171318888664246,0.3717679977416992,0.5,2.1390230655670166,0.4872456192970276
1.1150281429290771,0.38453707098960876,0.7304910719394684,0.3386160135269165,0.5535714285714286,2.1316285133361816,0.44308745861053467
0.9795344471931458,0.43517380952835083,0.5443606376647949,0.3770982623100281,0.4821428571428571,2.248551368713379,0.4925158619880676
1.1083481311798096,0.391602098941803,0.7167460322380066,0.34899139404296875,0.4821428571428571,2.289731740951538,0.4543684124946594
1.012536883354187,0.4501991271972656,0.5623377561569214,0.3686196804046631,0.5,1.6731116771697998,0.4815444350242615
0.975621223449707,0.4692009687423706,0.5064202547073364,0.40412989258766174,0.4464285714285714,1.7629828453063965,0.5246482491493225
0.9999492764472961,0.43241333961486816,0.567535936832428,0.3753478527069092,0.4642857142857143,1.3662586212158203,0.49013811349868774
0.9812471866607666,0.4476689100265503,0.5335782766342163,0.38069528341293335,0.5178571428571428,1.6649662256240845,0.49016889929771423
1.080053448677063,0.41163769364356995,0.668415755033493,0.3621896803379059,0.4642857142857143,2.2779085636138916,0.473141074180603
0.9787611961364746,0.4385719895362854,0.5401892066001892,0.37656643986701965,0.5,2.0937693119049072,0.48860517144203186
1.0755211114883423,0.4188547134399414,0.6566663980484009,0.363423615694046,0.5178571428571428,2.2493629455566406,0.47974324226379395
1.0604760646820068,0.4140154719352722,0.6464605927467346,0.33590203523635864,0.5714285714285714,2.4789364337921143,0.4436365067958832
1.0002820491790771,0.45976996421813965,0.5405120849609375,0.3919997215270996,0.5178571428571428,2.1854655742645264,0.510193407535553
1.0686390399932861,0.39776962995529175,0.6708694100379944,0.3450952172279358,0.5892857142857143,2.403486728668213,0.44671520590782166
1.0625503063201904,0.39425569772720337,0.6682946085929871,0.3362659811973572,0.5535714285714286,2.083634853363037,0.44490933418273926
1.026284098625183,0.42786717414855957,0.5984169244766235,0.35958361625671387,0.5178571428571428,2.043332576751709,0.4653779864311218
0.9823022484779358,0.42934757471084595,0.5529546737670898,0.3711499273777008,0.5535714285714286,1.7178090810775757,0.4852364957332611
1.039029598236084,0.417236328125,0.621793270111084,0.37674957513809204,0.4642857142857143,2.0915870666503906,0.4859790503978729
1.064546823501587,0.3923438489437103,0.6722029745578766,0.34947797656059265,0.5714285714285714,2.453179359436035,0.4547632336616516
1.0136470794677734,0.4297754168510437,0.5838716626167297,0.3909769058227539,0.5,2.115015983581543,0.5086067914962769
1.0214223861694336,0.4251232445240021,0.5962991416454315,0.3811977803707123,0.5357142857142857,1.9211980104446411,0.4863761365413666
0.9283883571624756,0.4587858319282532,0.4696025252342224,0.3908313810825348,0.4821428571428571,2.3478193283081055,0.4981018602848053
1.0598112344741821,0.42531222105026245,0.6344990134239197,0.37358778715133667,0.5,1.986692190170288,0.4834904670715332
1.0531532764434814,0.41951268911361694,0.6336405873298645,0.3706769645214081,0.4821428571428571,2.2192301750183105,0.48092740774154663
1.0557610988616943,0.4159250259399414,0.6398360729217529,0.35483014583587646,0.5535714285714286,2.130608558654785,0.4698218107223511
0.9819427728652954,0.42776554822921753,0.5541772246360779,0.38074958324432373,0.5535714285714286,1.9511438608169556,0.48586300015449524
0.9802086353302002,0.4475349187850952,0.532673716545105,0.38663989305496216,0.5,1.9324121475219727,0.5003077387809753
0.9998401999473572,0.41202330589294434,0.5878168940544128,0.3762224316596985,0.5714285714285714,2.23895263671875,0.48367196321487427
1.0054709911346436,0.42168986797332764,0.5837811231613159,0.37123650312423706,0.5535714285714286,2.1400797367095947,0.48167067766189575
0.9649551510810852,0.44359099864959717,0.521364152431488,0.40231937170028687,0.5714285714285714,2.0258872509002686,0.5243338942527771
0.9881333112716675,0.45302265882492065,0.5351106524467468,0.40120309591293335,0.4642857142857143,2.235771894454956,0.5200474262237549
0.9791547060012817,0.4340614080429077,0.545093297958374,0.37715962529182434,0.5,2.397306203842163,0.49859315156936646
1.0128111839294434,0.4234298765659332,0.5893813073635101,0.37418133020401,0.5,1.7300035953521729,0.4855509400367737
1.0148347616195679,0.42991727590560913,0.5849174857139587,0.37457966804504395,0.5892857142857143,2.081206798553467,0.49066439270973206
1.074320912361145,0.3819168508052826,0.6924040615558624,0.33863571286201477,0.6071428571428572,2.2820963859558105,0.4440341591835022
1.045714020729065,0.4203839898109436,0.6253300309181213,0.3700600862503052,0.5714285714285714,2.209688186645508,0.4874875545501709
1.0719475746154785,0.40957313776016235,0.6623744368553162,0.3608594536781311,0.5,2.4169206619262695,0.4832513928413391
0.9990865588188171,0.432547926902771,0.5665386319160461,0.37285327911376953,0.5357142857142857,1.7881189584732056,0.4913484454154968
0.9773831963539124,0.44839000701904297,0.5289931893348694,0.3853037357330322,0.5714285714285714,1.8352046012878418,0.503864049911499
0.9854298830032349,0.443576455116272,0.5418534278869629,0.3895965814590454,0.4821428571428571,2.4176502227783203,0.49619585275650024
1.0309998989105225,0.44405460357666016,0.5869452953338623,0.3776114583015442,0.5,2.324178457260132,0.4984896779060364
1.0533158779144287,0.39622119069099426,0.6570946872234344,0.35105228424072266,0.5892857142857143,2.078824758529663,0.45715272426605225
1.0338523387908936,0.4146040081977844,0.6192483305931091,0.35581347346305847,0.5,1.9586735963821411,0.4601767659187317
1.0240323543548584,0.4198257327079773,0.6042066216468811,0.3684813976287842,0.5357142857142857,1.5605733394622803,0.4806910753250122
1.0240007638931274,0.41901034116744995,0.6049904227256775,0.3570183217525482,0.5,2.05023193359375,0.4758162498474121
0.991868257522583,0.4264901876449585,0.5653780698776245,0.3572061359882355,0.5714285714285714,2.1909706592559814,0.4673575460910797
1.056786060333252,0.3840007483959198,0.6727853119373322,0.33674731850624084,0.5357142857142857,2.2070343494415283,0.44946759939193726
1.0551228523254395,0.41377225518226624,0.6413505971431732,0.34880325198173523,0.5178571428571428,1.993443250656128,0.456571489572525
1.0444360971450806,0.4138525128364563,0.6305835843086243,0.35303163528442383,0.4642857142857143,2.196035146713257,0.46468719840049744
1.0540658235549927,0.4099743962287903,0.6440914273262024,0.35214555263519287,0.5,2.1280722618103027,0.4599570035934448
0.9431183338165283,0.47194212675094604,0.4711762070655823,0.4111531972885132,0.625,2.15501070022583,0.5217543244361877
0.9887442588806152,0.4360874593257904,0.5526567995548248,0.37840837240219116,0.5535714285714286,2.3148434162139893,0.4937063455581665
0.9761397838592529,0.42861902713775635,0.5475207567214966,0.38194990158081055,0.5,2.3855457305908203,0.4891658425331116
1.0022070407867432,0.42359885573387146,0.5786081850528717,0.3801654577255249,0.5535714285714286,2.107752561569214,0.5056600570678711
0.9969372749328613,0.44347548484802246,0.5534617900848389,0.3786778450012207,0.5178571428571428,2.091585636138916,0.49247273802757263
0.9887285232543945,0.45290401577949524,0.5358245074748993,0.38846904039382935,0.4642857142857143,2.2815139293670654,0.5052648782730103
1.0281094312667847,0.4202786982059479,0.6078307330608368,0.36874738335609436,0.5,2.4967668056488037,0.4897235631942749
0.9570499062538147,0.4465124309062958,0.5105374753475189,0.3693079650402069,0.625,2.1320924758911133,0.4776656925678253
1.0593149662017822,0.39528167247772217,0.6640332937240601,0.3490108847618103,0.5535714285714286,2.2943966388702393,0.45779138803482056
1.0025609731674194,0.4296882152557373,0.5728727579116821,0.3717848062515259,0.5178571428571428,1.7654534578323364,0.4892944395542145
0.9756948947906494,0.4312887191772461,0.5444061756134033,0.3847541809082031,0.5178571428571428,2.037567138671875,0.4971618056297302
0.9703961610794067,0.43909335136413574,0.531302809715271,0.39715462923049927,0.5357142857142857,2.078965425491333,0.5080441832542419
1.00709867477417,0.4209417700767517,0.5861569046974182,0.3638089895248413,0.5714285714285714,1.9820294380187988,0.4735582768917084
1.0076621770858765,0.414675235748291,0.5929869413375854,0.3605302572250366,0.5,2.047377109527588,0.4766647517681122
1.0108355283737183,0.4043436050415039,0.6064919233322144,0.3499956727027893,0.5714285714285714,1.7900093793869019,0.4750213921070099
1.021103858947754,0.42546314001083374,0.5956407189369202,0.3763667941093445,0.5357142857142857,1.98787260055542,0.497008740901947
1.020421028137207,0.40603169798851013,0.6143893301486969,0.3586675524711609,0.5357142857142857,2.0963497161865234,0.4718334674835205
1.0188546180725098,0.4348996877670288,0.583954930305481,0.3709269165992737,0.5892857142857143,2.1345317363739014,0.48898860812187195
1.0007333755493164,0.4196898341178894,0.581043541431427,0.3720821142196655,0.5535714285714286,2.123141050338745,0.4823405146598816
1.0129594802856445,0.4163694381713867,0.5965900421142578,0.36737334728240967,0.5,1.6824252605438232,0.47822409868240356
0.9857230186462402,0.4285386800765991,0.5571843385696411,0.37710875272750854,0.625,1.7479838132858276,0.4952830970287323
1.024476170539856,0.4169691801071167,0.6075069904327393,0.3636201024055481,0.5892857142857143,1.9554814100265503,0.47454264760017395
0.9978040456771851,0.41522037982940674,0.5825836658477783,0.3747624158859253,0.5,2.332584857940674,0.49196523427963257
1.0152788162231445,0.4274762272834778,0.5878025889396667,0.39888453483581543,0.5714285714285714,2.137178659439087,0.5171157121658325
1.042137622833252,0.41319286823272705,0.6289447546005249,0.37043681740760803,0.5357142857142857,2.4662742614746094,0.4832727909088135
0.9870696067810059,0.4158545136451721,0.5712150931358337,0.3670734167098999,0.5892857142857143,2.019315719604492,0.48555052280426025
1.0404186248779297,0.3997095823287964,0.6407090425491333,0.35065513849258423,0.5178571428571428,2.3509976863861084,0.461277037858963
1.0410363674163818,0.39738014340400696,0.6436562240123749,0.35740914940834045,0.5892857142857143,2.089066982269287,0.4650777578353882
1.028916358947754,0.4040847420692444,0.6248316168785095,0.35749393701553345,0.5535714285714286,2.1414787769317627,0.46908318996429443
0.9882358312606812,0.4051663279533386,0.5830695033073425,0.3729972839355469,0.5178571428571428,2.096400737762451,0.4826488196849823
0.9860153794288635,0.4322236180305481,0.5537917613983154,0.37343883514404297,0.5357142857142857,2.0643131732940674,0.48510122299194336
1.0487080812454224,0.4043203592300415,0.6443877220153809,0.34566667675971985,0.5535714285714286,2.1871142387390137,0.4520375728607178
0.9531469345092773,0.44975924491882324,0.5033876895904541,0.3944833278656006,0.5178571428571428,2.416006326675415,0.5106731057167053
0.9613946676254272,0.43465256690979004,0.5267421007156372,0.3770301938056946,0.5535714285714286,2.242915153503418,0.48920273780822754
0.9050825238227844,0.43645960092544556,0.46862292289733887,0.39192914962768555,0.6071428571428572,2.209744453430176,0.500835657119751
1.0450974702835083,0.409457266330719,0.6356402039527893,0.35313838720321655,0.5,2.2367777824401855,0.46740949153900146
0.984792172908783,0.5203105807304382,0.4644815921783447,0.608680248260498,0.2857142857142857,2.560622453689575,0.7267415523529053
1.0989211797714233,0.3852032423019409,0.7137179374694824,0.5134685635566711,0.2678571428571429,2.7096052169799805,0.6116276979446411
1.0387550592422485,0.6580891609191895,0.3806658983230591,0.6863135695457458,0.3928571428571429,2.442948341369629,0.8084374666213989
0.9908849000930786,0.4009179174900055,0.5899669826030731,0.5543741583824158,0.375,2.429532527923584,0.6241728067398071
1.0423574447631836,0.4537903070449829,0.5885671377182007,0.5965628027915955,0.3392857142857143,2.7423529624938965,0.6878913044929504
1.0310739278793335,0.592605710029602,0.43846821784973145,0.6696314811706543,0.375,2.9565465450286865,0.7776710987091064
0.8487557172775269,0.6082133054733276,0.24054241180419922,0.6734386086463928,0.4285714285714286,2.4164938926696777,0.7882990837097168
0.8830893635749817,0.44176459312438965,0.44132477045059204,0.5775083303451538,0.5178571428571428,2.6535940170288086,0.6789085865020752
0.8902455568313599,0.5058822631835938,0.3843632936477661,0.5824332237243652,0.4642857142857143,2.4868083000183105,0.722152829170227
0.9526957869529724,0.4314750134944916,0.5212207734584808,0.5167890787124634,0.5357142857142857,2.494555711746216,0.668430745601654
0.9101901054382324,0.4553591012954712,0.45483100414276123,0.5413340330123901,0.6071428571428572,2.143615961074829,0.6737518310546875
0.9349820017814636,0.49473801255226135,0.44024398922920227,0.48637306690216064,0.4821428571428571,2.214531421661377,0.6249661445617676
0.890531599521637,0.37230631709098816,0.5182252824306488,0.3640978932380676,0.6071428571428572,2.35347056388855,0.49377959966659546
0.9341839551925659,0.46716001629829407,0.46702393889427185,0.4499281048774719,0.6964285714285714,2.2793397903442383,0.545827329158783
0.8480498194694519,0.5024204254150391,0.34562939405441284,0.4737185537815094,0.5535714285714286,2.1652848720550537,0.6224861741065979
0.7001178860664368,0.4750474691390991,0.22507041692733765,0.46202099323272705,0.6071428571428572,2.355314016342163,0.589106559753418
0.7348933219909668,0.4448227882385254,0.2900705337524414,0.43823039531707764,0.5714285714285714,2.533968925476074,0.5885337591171265
0.7470773458480835,0.42631644010543823,0.32076090574264526,0.41842299699783325,0.7142857142857143,2.394324541091919,0.5805261731147766
0.8102116584777832,0.410095751285553,0.4001159071922302,0.4058287739753723,0.5714285714285714,2.049705982208252,0.5712776184082031
0.7659447193145752,0.4377642273902893,0.3281804919242859,0.440835177898407,0.7321428571428572,2.297067403793335,0.5986226201057434
0.798197865486145,0.44721072912216187,0.35098713636398315,0.4209250807762146,0.6428571428571428,2.7776200771331787,0.5706697702407837
0.8930909037590027,0.38688379526138306,0.5062071084976196,0.37518566846847534,0.5714285714285714,2.5352110862731934,0.5147278308868408
1.0147780179977417,0.3564775586128235,0.6583004593849182,0.32962900400161743,0.5535714285714286,2.58385968208313,0.47367891669273376
1.0359477996826172,0.3663349747657776,0.6696128249168396,0.31042078137397766,0.6428571428571428,2.363044261932373,0.44855940341949463
1.1169140338897705,0.40880265831947327,0.7081113755702972,0.3643995225429535,0.5535714285714286,2.3460519313812256,0.5035138726234436
1.1974399089813232,0.39153608679771423,0.805903822183609,0.3577142655849457,0.4821428571428571,1.978746771812439,0.4863560199737549
1.1666085720062256,0.37634769082069397,0.7902608811855316,0.3166472613811493,0.5535714285714286,1.9499051570892334,0.4231359362602234
1.1613293886184692,0.44851821660995483,0.7128111720085144,0.39949750900268555,0.5892857142857143,2.3610281944274902,0.5251407623291016
1.1538888216018677,0.41021454334259033,0.7436742782592773,0.3560836911201477,0.5,2.3941338062286377,0.4775921702384949
1.2188012599945068,0.41653579473495483,0.802265465259552,0.3820441663265228,0.4464285714285714,2.3499655723571777,0.5039544105529785
1.1266148090362549,0.4138107895851135,0.7128040194511414,0.3411206901073456,0.4285714285714286,2.5611250400543213,0.4624273180961609
1.1606483459472656,0.43301519751548767,0.727633148431778,0.38402968645095825,0.5714285714285714,2.1122279167175293,0.5070364475250244
1.127366304397583,0.47229310870170593,0.6550731956958771,0.40588513016700745,0.5,2.322075366973877,0.5247725248336792
1.2287518978118896,0.428533673286438,0.8002182245254517,0.34263888001441956,0.5535714285714286,2.6039440631866455,0.46883144974708557
1.1372020244598389,0.4563567042350769,0.680845320224762,0.40665391087532043,0.4107142857142857,2.297632932662964,0.5307770371437073
1.1310722827911377,0.47272729873657227,0.6583449840545654,0.3844819962978363,0.5,2.4441468715667725,0.5257686376571655
1.1124075651168823,0.49457818269729614,0.6178293824195862,0.4062529504299164,0.4642857142857143,2.528862953186035,0.5653824806213379
1.1849818229675293,0.43421971797943115,0.7507621049880981,0.39216169714927673,0.5714285714285714,2.775722026824951,0.5307290554046631
1.2248834371566772,0.4073690176010132,0.8175144195556641,0.3446085453033447,0.5178571428571428,2.6833527088165283,0.47962498664855957
1.0920946598052979,0.411893755197525,0.6802009046077728,0.37111854553222656,0.375,2.2913520336151123,0.4865606427192688
1.133009910583496,0.4103221595287323,0.7226877510547638,0.3939717411994934,0.5357142857142857,2.2233080863952637,0.5395377278327942
1.0819079875946045,0.43841060996055603,0.6434973776340485,0.35342514514923096,0.5,2.0655946731567383,0.49042561650276184
1.1616795063018799,0.3976489305496216,0.7640305757522583,0.35342782735824585,0.4642857142857143,2.83451247215271,0.4983134865760803
1.2550709247589111,0.3905699849128723,0.8645009398460388,0.3637048602104187,0.4464285714285714,2.720846652984619,0.5030179619789124
1.1268724203109741,0.4616883397102356,0.6651840806007385,0.39080217480659485,0.4285714285714286,2.579993724822998,0.5291712880134583
1.162168264389038,0.43819504976272583,0.7239732146263123,0.3516615033149719,0.5535714285714286,2.2654240131378174,0.4919596016407013
1.2003505229949951,0.44015035033226013,0.760200172662735,0.37459149956703186,0.5,2.347336530685425,0.542786717414856
1.1573889255523682,0.4356294274330139,0.7217594981193542,0.3674071431159973,0.4642857142857143,2.711078405380249,0.5069177150726318
1.1598105430603027,0.4109070897102356,0.7489034533500671,0.3583991825580597,0.5,2.4812817573547363,0.5080132484436035
1.1160856485366821,0.4643349051475525,0.6517507433891296,0.37194880843162537,0.4821428571428571,2.6598808765411377,0.5095409154891968
1.1657824516296387,0.40788036584854126,0.7579020857810974,0.3194550573825836,0.4642857142857143,2.5131683349609375,0.46818166971206665
1.111983299255371,0.4416239261627197,0.6703593730926514,0.38032227754592896,0.4464285714285714,2.484589099884033,0.5304535627365112
1.1752197742462158,0.4488205909729004,0.7263991832733154,0.37542423605918884,0.4821428571428571,2.0913288593292236,0.5188220143318176
1.1483728885650635,0.39121678471565247,0.757156103849411,0.3554682731628418,0.4107142857142857,2.423358678817749,0.5078136920928955
1.12087082862854,0.40008944272994995,0.7207813858985901,0.4017396569252014,0.5178571428571428,2.4678962230682373,0.5386336445808411
1.1796321868896484,0.4456556737422943,0.7339765131473541,0.40479302406311035,0.4821428571428571,2.493666172027588,0.5588787794113159
1.170345425605774,0.3870300054550171,0.7833154201507568,0.36975377798080444,0.4821428571428571,2.5211260318756104,0.5279977321624756
1.1175850629806519,0.38548552989959717,0.7320995330810547,0.3856983780860901,0.5,2.6812140941619873,0.5396731495857239
1.142695426940918,0.4501793384552002,0.6925160884857178,0.4198884963989258,0.5,2.1048026084899902,0.5625448226928711
1.2472933530807495,0.40793997049331665,0.8393533825874329,0.32418736815452576,0.4642857142857143,2.4832050800323486,0.468949556350708
1.229773759841919,0.4228017032146454,0.8069720566272736,0.38396498560905457,0.5178571428571428,2.5285017490386963,0.5174732208251953
1.2105705738067627,0.4226312041282654,0.7879393696784973,0.4276297390460968,0.4464285714285714,2.5917396545410156,0.5761420130729675
1.2926833629608154,0.3850236237049103,0.9076597392559052,0.33884716033935547,0.4107142857142857,2.23157000541687,0.49337324500083923
1.227777123451233,0.42047667503356934,0.8073004484176636,0.4188441038131714,0.5535714285714286,2.8033149242401123,0.566067099571228
1.3115575313568115,0.3899175524711609,0.9216399788856506,0.35927602648735046,0.5357142857142857,2.2571310997009277,0.511428713798523
1.154623031616211,0.43054795265197754,0.7240750789642334,0.4256255030632019,0.5178571428571428,2.2240054607391357,0.5809118747711182
1.158313274383545,0.45911654829978943,0.6991967260837555,0.4650861322879791,0.4821428571428571,1.7922654151916504,0.6137171983718872
1.1913007497787476,0.46651560068130493,0.7247851490974426,0.4728723168373108,0.5535714285714286,2.8208301067352295,0.6167243719100952
1.1573820114135742,0.4612923562526703,0.6960896551609039,0.46443793177604675,0.5892857142857143,2.598698616027832,0.5932348966598511
1.2336559295654297,0.43196576833724976,0.8016901612281799,0.4360160231590271,0.5178571428571428,2.2127511501312256,0.5899587869644165
1.2590171098709106,0.42881131172180176,0.8302057981491089,0.4222172498703003,0.5357142857142857,2.6056411266326904,0.5827322006225586
1.2423756122589111,0.4532535970211029,0.7891220152378082,0.4293573200702667,0.5357142857142857,2.7087411880493164,0.5781190395355225
1.2317150831222534,0.406647652387619,0.8250674307346344,0.4164005517959595,0.5535714285714286,2.4441707134246826,0.5637344717979431
1.2490235567092896,0.482705682516098,0.7663178741931915,0.4262240529060364,0.5178571428571428,2.3328568935394287,0.577866792678833
1.2614521980285645,0.4391276240348816,0.8223245739936829,0.43588942289352417,0.5357142857142857,1.6829570531845093,0.586747944355011
1.2886416912078857,0.4364960193634033,0.8521456718444824,0.43139249086380005,0.5,2.28653621673584,0.587600827217102
1.22922945022583,0.4604177474975586,0.7688117027282715,0.4671851694583893,0.5,2.307185173034668,0.6197066307067871
1.263796091079712,0.5194960832595825,0.7443000078201294,0.35163015127182007,0.4642857142857143,2.840449571609497,0.5224542617797852
1.2072160243988037,0.4737585783004761,0.7334574460983276,0.47165918350219727,0.5714285714285714,2.596808433532715,0.6101688146591187
1.2472939491271973,0.4749816060066223,0.772312343120575,0.45230841636657715,0.3928571428571429,2.4265763759613037,0.5952404737472534
1.3045594692230225,0.46532195806503296,0.8392375111579895,0.4338639974594116,0.5178571428571428,2.04893159866333,0.5888878107070923
1.3175305128097534,0.4631134271621704,0.854417085647583,0.4522820711135864,0.5357142857142857,2.364670515060425,0.5947544574737549
1.2653769254684448,0.44074350595474243,0.8246334195137024,0.45260685682296753,0.5178571428571428,2.184319496154785,0.5994884371757507
1.2172942161560059,0.45296841859817505,0.7643257975578308,0.4571812152862549,0.5357142857142857,2.3304710388183594,0.5980484485626221
1.2955693006515503,0.4320511221885681,0.8635181784629822,0.44598135352134705,0.5,2.361391544342041,0.590816080570221
1.3036317825317383,0.4507836401462555,0.8528481423854828,0.4246046543121338,0.4642857142857143,2.3769052028656006,0.5838208198547363
1.317509651184082,0.4515289068222046,0.8659807443618774,0.42265456914901733,0.5178571428571428,2.187575340270996,0.5808813571929932
1.2388956546783447,0.4998556077480316,0.7390400469303131,0.43282443284988403,0.4285714285714286,2.288395643234253,0.5760467052459717
1.247633934020996,0.45905256271362305,0.788581371307373,0.4541033208370209,0.4821428571428571,2.582122325897217,0.592260479927063
1.2466011047363281,0.5058163404464722,0.740784764289856,0.480905145406723,0.5357142857142857,2.6528847217559814,0.6302322149276733
1.2739450931549072,0.4816954731941223,0.7922496199607849,0.45363497734069824,0.625,2.7442803382873535,0.5999413728713989
1.299424409866333,0.4707607328891754,0.8286636769771576,0.4675484895706177,0.4642857142857143,2.2324817180633545,0.6210079193115234
1.2750215530395508,0.4562835693359375,0.8187379837036133,0.4337679445743561,0.5892857142857143,2.6542563438415527,0.573645830154419
1.2492547035217285,0.510495662689209,0.7387590408325195,0.506320595741272,0.5714285714285714,2.7092971801757812,0.6406923532485962
1.3022956848144531,0.47618037462234497,0.8261153101921082,0.44946539402008057,0.5357142857142857,2.394226551055908,0.5920239090919495
1.3923128843307495,0.4614066481590271,0.9309062361717224,0.34072256088256836,0.4821428571428571,2.4276959896087646,0.48536279797554016
1.276869773864746,0.49532121419906616,0.7815485596656799,0.41349923610687256,0.5357142857142857,2.452491283416748,0.5510950088500977
1.3047751188278198,0.4686310291290283,0.8361440896987915,0.42009246349334717,0.5,2.567718982696533,0.5642804503440857
1.3411927223205566,0.436884343624115,0.9043083786964417,0.40132367610931396,0.4285714285714286,2.007843255996704,0.5344372391700745
1.1896681785583496,0.5255890488624573,0.6640791296958923,0.47276586294174194,0.5535714285714286,1.9329999685287476,0.5865642428398132
1.3071479797363281,0.4794328212738037,0.8277151584625244,0.4477776885032654,0.5357142857142857,2.091303586959839,0.5672438740730286
1.257103681564331,0.466236412525177,0.790867269039154,0.4256341755390167,0.5535714285714286,2.5004653930664062,0.5456488132476807
1.2941441535949707,0.43217989802360535,0.8619642555713654,0.38744619488716125,0.5178571428571428,2.469183921813965,0.5238340497016907
1.2793371677398682,0.46958762407302856,0.8097495436668396,0.40899157524108887,0.4821428571428571,2.505157947540283,0.5325489640235901
1.2901043891906738,0.47520333528518677,0.8149010539054871,0.4492006301879883,0.5178571428571428,2.247562885284424,0.5760651230812073
1.2313272953033447,0.5285634398460388,0.7027638554573059,0.4790991544723511,0.5714285714285714,2.60784912109375,0.6017349362373352
1.1970531940460205,0.4911156892776489,0.7059375047683716,0.45048433542251587,0.5535714285714286,2.506789207458496,0.5644017457962036
1.2814514636993408,0.49143916368484497,0.7900123000144958,0.4066968560218811,0.5,2.4400153160095215,0.5337802171707153
1.3251656293869019,0.46935129165649414,0.8558143377304077,0.39297449588775635,0.6071428571428572,2.0755386352539062,0.5213204622268677
1.1984572410583496,0.5530143976211548,0.6454428434371948,0.34421631693840027,0.5535714285714286,2.5268681049346924,0.5042839646339417
1.3253494501113892,0.4412042498588562,0.884145200252533,0.39933696389198303,0.5357142857142857,2.1750752925872803,0.527525782585144
1.1694145202636719,0.5278336405754089,0.6415808796882629,0.3106937110424042,0.5,2.0149993896484375,0.4540201723575592
1.2576723098754883,0.44984331727027893,0.8078289926052094,0.40057188272476196,0.5357142857142857,2.248244285583496,0.525043249130249
1.344912052154541,0.5233455896377563,0.8215664625167847,0.2981722056865692,0.5,2.1973369121551514,0.4432799518108368
1.300476312637329,0.45054951310157776,0.8499267995357513,0.41164541244506836,0.5,2.4288172721862793,0.5434712171554565
1.3113057613372803,0.5168850421905518,0.7944207191467285,0.32277190685272217,0.4821428571428571,2.605557680130005,0.47279223799705505
1.3564743995666504,0.5186569690704346,0.8378174304962158,0.30900537967681885,0.4285714285714286,2.4777233600616455,0.4648458957672119
1.2118730545043945,0.5059884190559387,0.7058846354484558,0.2912173867225647,0.5357142857142857,2.2909488677978516,0.430725634098053
1.4086576700210571,0.5147718191146851,0.8938858509063721,0.3028484582901001,0.5714285714285714,2.1780638694763184,0.4618321657180786
1.220327615737915,0.6213648319244385,0.5989627838134766,0.37041449546813965,0.5,1.9169689416885376,0.5341616272926331
1.2946345806121826,0.5612654089927673,0.7333691716194153,0.33053135871887207,0.5535714285714286,2.1299710273742676,0.4935331642627716
1.2488734722137451,0.6032105684280396,0.6456629037857056,0.3676707148551941,0.5714285714285714,2.2680907249450684,0.5068632364273071
1.2758445739746094,0.5823553800582886,0.6934891939163208,0.36606672406196594,0.5535714285714286,2.279982805252075,0.5298819541931152
1.295564889907837,0.5412725210189819,0.754292368888855,0.33260804414749146,0.5178571428571428,2.6214840412139893,0.49395787715911865
1.376249074935913,0.5085070729255676,0.8677420020103455,0.2909321188926697,0.4642857142857143,2.3884358406066895,0.45862555503845215
1.2941489219665527,0.5632976293563843,0.7308512926101685,0.3568344712257385,0.4821428571428571,2.705902338027954,0.5204838514328003
1.3463339805603027,0.5253821611404419,0.8209518194198608,0.33465486764907837,0.4821428571428571,2.343050479888916,0.49625107645988464
1.335881233215332,0.5619094371795654,0.7739717960357666,0.35090476274490356,0.4821428571428571,2.3239011764526367,0.5192426443099976
1.2891733646392822,0.536368727684021,0.7528046369552612,0.35102391242980957,0.5535714285714286,2.1628189086914062,0.5317949056625366
1.288609504699707,0.5784471035003662,0.7101624011993408,0.3849025070667267,0.5178571428571428,2.276304244995117,0.5674558281898499
1.2954775094985962,0.542195200920105,0.7532823085784912,0.3783465027809143,0.5178571428571428,1.8010226488113403,0.5503373146057129
1.288562536239624,0.5440653562545776,0.7444971799850464,0.3461894392967224,0.5714285714285714,2.0113778114318848,0.5211126208305359
1.3395938873291016,0.5185851454734802,0.8210087418556213,0.31841841340065,0.4642857142857143,2.322193145751953,0.500067949295044
1.2874095439910889,0.5117120742797852,0.7756974697113037,0.32909226417541504,0.5535714285714286,2.4757113456726074,0.5231008529663086
1.2210731506347656,0.5547735691070557,0.66629958152771,0.3664412498474121,0.4107142857142857,2.575169086456299,0.558661937713623
1.3539998531341553,0.4513821601867676,0.9026176929473877,0.29444050788879395,0.4821428571428571,2.6868364810943604,0.4740615487098694
1.224757194519043,0.49762600660324097,0.727131187915802,0.3244566023349762,0.4821428571428571,2.5494225025177,0.5036236047744751
1.2980732917785645,0.4946209788322449,0.8034523129463196,0.336758017539978,0.4821428571428571,2.2133984565734863,0.5302010774612427
1.3368864059448242,0.4808376133441925,0.8560487926006317,0.31763380765914917,0.5535714285714286,2.555171489715576,0.5035849809646606
1.2217373847961426,0.5096842050552368,0.7120531797409058,0.36974093317985535,0.5,2.4082746505737305,0.551936149597168
1.2457289695739746,0.5162224769592285,0.7295064926147461,0.37110066413879395,0.5892857142857143,2.1455819606781006,0.5573182702064514
1.2309796810150146,0.5130540728569031,0.7179256081581116,0.3592700958251953,0.5178571428571428,2.5925192832946777,0.5316494703292847
1.2861146926879883,0.4634474515914917,0.8226672410964966,0.31712496280670166,0.5357142857142857,2.6013848781585693,0.4948710799217224
1.1999214887619019,0.5030630826950073,0.6968584060668945,0.38915103673934937,0.3928571428571429,2.8501675128936768,0.5655019283294678
1.2382193803787231,0.5089185237884521,0.729300856590271,0.3497825860977173,0.5535714285714286,2.5237059593200684,0.5245048999786377
1.1968860626220703,0.5002928376197815,0.6965932250022888,0.3705931305885315,0.5178571428571428,2.476811170578003,0.5332347750663757
1.2660077810287476,0.49665167927742004,0.7693561017513275,0.3344463109970093,0.5178571428571428,2.4188156127929688,0.5102405548095703
1.243802547454834,0.45085853338241577,0.7929440140724182,0.30125367641448975,0.5535714285714286,2.217982769012451,0.46157601475715637
1.214668869972229,0.5121237635612488,0.7025451064109802,0.36345458030700684,0.4642857142857143,1.9921289682388306,0.5108062028884888
1.2066826820373535,0.5037041902542114,0.7029784917831421,0.33735260367393494,0.5178571428571428,2.0860724449157715,0.49707090854644775
1.302109956741333,0.44290685653686523,0.8592031002044678,0.3203819990158081,0.5357142857142857,2.274545907974243,0.4764818549156189
1.2148466110229492,0.4857316315174103,0.7291149795055389,0.3545060157775879,0.5,2.193535566329956,0.4966306984424591
1.183213472366333,0.5105937719345093,0.6726197004318237,0.37377846240997314,0.4821428571428571,1.2667433023452759,0.5137497186660767
1.2644848823547363,0.45061206817626953,0.8138728141784668,0.31085121631622314,0.5,2.2967050075531006,0.4557958245277405
1.3051339387893677,0.4379819333553314,0.8671520054340363,0.283927321434021,0.5535714285714286,2.3668630123138428,0.4338814318180084
1.1913000345230103,0.5199716091156006,0.6713284254074097,0.3809701204299927,0.5357142857142857,2.749504804611206,0.531863272190094
1.2695858478546143,0.45269477367401123,0.816891074180603,0.3158073425292969,0.5178571428571428,2.6256117820739746,0.4615979492664337
1.2041376829147339,0.5040120482444763,0.7001256346702576,0.35083648562431335,0.5357142857142857,2.8226630687713623,0.506946325302124
1.261181354522705,0.46647724509239197,0.7947041094303131,0.3474520444869995,0.5892857142857143,2.687371253967285,0.498634934425354
1.1542770862579346,0.47015413641929626,0.6841229498386383,0.3357412815093994,0.5357142857142857,2.2217655181884766,0.4714762568473816
1.247333288192749,0.46029525995254517,0.7870380282402039,0.3257500231266022,0.4642857142857143,2.535349130630493,0.47698885202407837
1.2089416980743408,0.4888783097267151,0.7200633883476257,0.33974140882492065,0.4642857142857143,2.4539830684661865,0.48720353841781616
1.232722520828247,0.47741347551345825,0.7553090453147888,0.340425968170166,0.4821428571428571,2.744513511657715,0.4881584644317627
1.2779762744903564,0.45077717304229736,0.8271991014480591,0.32156577706336975,0.5714285714285714,2.0999679565429688,0.47685015201568604
1.052487850189209,0.4724985361099243,0.5799893140792847,0.32613950967788696,0.4821428571428571,2.302689552307129,0.45841825008392334
1.2440744638442993,0.46276170015335083,0.7813127636909485,0.32379597425460815,0.5892857142857143,2.251345634460449,0.4760918617248535
1.1761138439178467,0.45670121908187866,0.719412624835968,0.3243621289730072,0.5178571428571428,1.9945498704910278,0.46775683760643005
1.2176947593688965,0.4510345458984375,0.766660213470459,0.34797000885009766,0.5357142857142857,2.653113603591919,0.4910507798194885
1.2855949401855469,0.4447305202484131,0.8408644199371338,0.3159492611885071,0.4821428571428571,2.377659559249878,0.46675509214401245
1.3050934076309204,0.4431646764278412,0.8619287312030792,0.2959466576576233,0.4821428571428571,2.7989699840545654,0.44810664653778076
1.2395737171173096,0.478559285402298,0.7610144317150116,0.3249361515045166,0.5535714285714286,2.498372793197632,0.48119837045669556
1.2410221099853516,0.469338059425354,0.7716840505599976,0.34056735038757324,0.4642857142857143,2.2172775268554688,0.47846677899360657
1.2481777667999268,0.4707067012786865,0.7774710655212402,0.31081125140190125,0.5,2.1156022548675537,0.46600037813186646
1.2334589958190918,0.4601893424987793,0.7732696533203125,0.336117148399353,0.6071428571428572,1.8589740991592407,0.4803939461708069
1.2082008123397827,0.4964928925037384,0.7117079198360443,0.35777127742767334,0.5535714285714286,2.4030747413635254,0.4897344708442688
1.2668012380599976,0.44801056385040283,0.8187906742095947,0.29828616976737976,0.5357142857142857,2.087904214859009,0.4435770809650421
1.2660458087921143,0.46311697363853455,0.8029288351535797,0.3527078926563263,0.4642857142857143,1.7108957767486572,0.502223014831543
1.2521049976348877,0.46558019518852234,0.7865248024463654,0.3316783308982849,0.4107142857142857,2.1502578258514404,0.4796302914619446
1.2322701215744019,0.4847108721733093,0.7475592494010925,0.3359518051147461,0.4285714285714286,2.269092321395874,0.48690593242645264
1.2543854713439941,0.4735085368156433,0.7808769345283508,0.36095261573791504,0.5892857142857143,2.413074254989624,0.5079466104507446
1.1851649284362793,0.5081821084022522,0.6769828200340271,0.3495854139328003,0.5178571428571428,2.938849687576294,0.5027087926864624
1.2494635581970215,0.4585075080394745,0.790956050157547,0.319269061088562,0.5714285714285714,2.2484405040740967,0.46070021390914917
1.2759844064712524,0.4595554769039154,0.816428929567337,0.312589168548584,0.5178571428571428,2.205031394958496,0.44951331615448
1.2104350328445435,0.48599711060523987,0.7244379222393036,0.3174991309642792,0.5178571428571428,2.1320273876190186,0.46333712339401245
1.252812385559082,0.44851934909820557,0.8042930364608765,0.3194482922554016,0.5,2.3350348472595215,0.4722086489200592
1.2245688438415527,0.4588887095451355,0.7656801342964172,0.3189004063606262,0.5535714285714286,2.2952301502227783,0.4609256684780121
1.2081854343414307,0.47069504857063293,0.7374903857707977,0.33926519751548767,0.5535714285714286,2.0275943279266357,0.47988176345825195
1.2454488277435303,0.4579620361328125,0.7874867916107178,0.32280242443084717,0.5,2.396397829055786,0.4737829864025116
1.233057975769043,0.48515281081199646,0.7479051649570465,0.3409338593482971,0.4464285714285714,2.593809127807617,0.4985085725784302
1.2014071941375732,0.4849480092525482,0.716459184885025,0.341395765542984,0.5,2.5640869140625,0.4833468198776245
1.2224383354187012,0.48286759853363037,0.7395707368850708,0.36875665187835693,0.4464285714285714,2.4142708778381348,0.5192937850952148
1.1868970394134521,0.4843221604824066,0.7025748789310455,0.33418935537338257,0.4821428571428571,2.120565414428711,0.47223278880119324
1.1642850637435913,0.5080311894416809,0.6562538743019104,0.36475178599357605,0.5892857142857143,2.2725272178649902,0.5102589130401611
1.1891701221466064,0.4909442365169525,0.6982258856296539,0.3405774235725403,0.5892857142857143,2.1574137210845947,0.4804648756980896
1.2550523281097412,0.4541246294975281,0.8009276986122131,0.35441744327545166,0.5,2.4442296028137207,0.5056021809577942
1.1392889022827148,0.4842490255832672,0.6550398766994476,0.3435158431529999,0.5357142857142857,2.3827149868011475,0.48057907819747925
1.209036111831665,0.47242867946624756,0.7366074323654175,0.330810546875,0.5892857142857143,2.867689609527588,0.46093225479125977
1.224198818206787,0.4797375202178955,0.7444612979888916,0.328553169965744,0.4642857142857143,2.2876198291778564,0.4751923084259033
1.2118737697601318,0.4673083424568176,0.7445654273033142,0.3087961673736572,0.5178571428571428,2.1249492168426514,0.4489007890224457
1.1646952629089355,0.5286134481430054,0.6360818147659302,0.37861278653144836,0.4464285714285714,2.369563579559326,0.5204917788505554
1.16311776638031,0.4710239768028259,0.6920937895774841,0.3223280608654022,0.5535714285714286,2.642731189727783,0.45482999086380005
1.1684939861297607,0.4817987084388733,0.6866952776908875,0.304735392332077,0.5178571428571428,2.679807424545288,0.44978684186935425
1.2617735862731934,0.43654534220695496,0.8252282440662384,0.30978402495384216,0.5178571428571428,2.6456298828125,0.44477200508117676
1.1993786096572876,0.4762724041938782,0.7231062054634094,0.34068191051483154,0.5535714285714286,2.4838109016418457,0.4746057987213135
1.1708077192306519,0.46607261896133423,0.7047351002693176,0.334359347820282,0.5714285714285714,2.5765280723571777,0.47526001930236816
1.2395719289779663,0.47536951303482056,0.7642024159431458,0.34569036960601807,0.5,2.304330825805664,0.5050555467605591
1.240534782409668,0.48284125328063965,0.7576935291290283,0.355334997177124,0.5357142857142857,1.8722739219665527,0.4983249604701996
1.2208116054534912,0.4478503465652466,0.7729612588882446,0.3343248665332794,0.5535714285714286,2.6863253116607666,0.4942743182182312
1.1805559396743774,0.5182379484176636,0.6623179912567139,0.3689473867416382,0.5,2.478688955307007,0.5112581849098206
1.18860924243927,0.4843979477882385,0.7042112946510315,0.35295844078063965,0.6071428571428572,2.2898521423339844,0.5055622458457947
1.2764697074890137,0.43067800998687744,0.8457916975021362,0.32288438081741333,0.4464285714285714,2.584261894226074,0.46679985523223877
1.27506685256958,0.4359840452671051,0.839082807302475,0.3213158845901489,0.5714285714285714,2.316572666168213,0.47192978858947754
1.1878530979156494,0.4993554353713989,0.6884976625442505,0.34577465057373047,0.5178571428571428,2.0368170738220215,0.5029241442680359
1.2552965879440308,0.4332531690597534,0.8220434188842773,0.27762478590011597,0.5892857142857143,2.6011245250701904,0.41638290882110596
1.1272947788238525,0.43432390689849854,0.692970871925354,0.2912914752960205,0.4285714285714286,2.510718822479248,0.4325594902038574
1.208554983139038,0.4740712642669678,0.7344837188720703,0.32985490560531616,0.5357142857142857,2.0569417476654053,0.47743603587150574
1.2169749736785889,0.46896660327911377,0.7480083703994751,0.3541043996810913,0.5,2.103001356124878,0.49407637119293213
1.139704704284668,0.5293831825256348,0.6103215217590332,0.3816395103931427,0.5535714285714286,2.4181087017059326,0.5264922380447388
1.1575113534927368,0.5060255527496338,0.651485800743103,0.3617018461227417,0.5535714285714286,2.583704948425293,0.5053008198738098
1.2196100950241089,0.48269227147102356,0.7369178235530853,0.3471982479095459,0.5178571428571428,1.9972220659255981,0.5056571364402771
1.2606306076049805,0.4585842490196228,0.8020463585853577,0.333202600479126,0.5178571428571428,2.031136989593506,0.48154687881469727
1.2475333213806152,0.4659545421600342,0.781578779220581,0.32689422369003296,0.5357142857142857,2.250087022781372,0.47803452610969543
1.1865174770355225,0.4900931119918823,0.6964243650436401,0.3602937161922455,0.5178571428571428,2.3355541229248047,0.5106188058853149
1.2081117630004883,0.493239164352417,0.7148725986480713,0.3446519672870636,0.4821428571428571,2.7623045444488525,0.4937414526939392
1.130399465560913,0.5395705699920654,0.5908288955688477,0.39226043224334717,0.5714285714285714,2.7833669185638428,0.5219976902008057
1.2301315069198608,0.4478149712085724,0.7823165357112885,0.32851848006248474,0.5714285714285714,2.2977213859558105,0.46908819675445557
1.2469985485076904,0.42952701449394226,0.8174715340137482,0.32384413480758667,0.5535714285714286,2.6696038246154785,0.4709293246269226
1.2461397647857666,0.4537000358104706,0.792439728975296,0.34411877393722534,0.4642857142857143,2.669715404510498,0.49210822582244873
1.205047845840454,0.47059881687164307,0.734449028968811,0.35438844561576843,0.5535714285714286,2.059083938598633,0.5039336681365967
1.197313904762268,0.47465449571609497,0.7226594090461731,0.3463444411754608,0.5,2.5524237155914307,0.48397302627563477
1.250387191772461,0.4679275155067444,0.7824596762657166,0.34228599071502686,0.5535714285714286,2.4937193393707275,0.49979761242866516
1.2140264511108398,0.48701047897338867,0.7270159721374512,0.3593866229057312,0.4821428571428571,2.1448025703430176,0.5119428634643555
1.2457013130187988,0.4528283476829529,0.792872965335846,0.32941851019859314,0.5,2.557161331176758,0.4836898148059845
1.2162425518035889,0.48790687322616577,0.7283356785774231,0.34492772817611694,0.5357142857142857,2.5290169715881348,0.49555036425590515
1.2199325561523438,0.48198142647743225,0.7379511296749115,0.3708254098892212,0.6071428571428572,2.4660186767578125,0.5045312643051147
1.2192935943603516,0.5057844519615173,0.7135091423988342,0.3428378105163574,0.5535714285714286,2.5368905067443848,0.49036163091659546
1.1018601655960083,0.5366896390914917,0.5651705265045166,0.40568214654922485,0.5,2.599196434020996,0.5437262058258057
1.25390625,0.4563523232936859,0.7975539267063141,0.31211185455322266,0.5535714285714286,1.8577173948287964,0.45844656229019165
1.201067566871643,0.4941723942756653,0.7068951725959778,0.3504250645637512,0.5714285714285714,1.8770134449005127,0.4949934482574463
1.1630113124847412,0.5374946594238281,0.6255166530609131,0.3719125986099243,0.3928571428571429,1.8592172861099243,0.524702787399292
1.2253444194793701,0.4844610393047333,0.7408833801746368,0.3713306188583374,0.5178571428571428,2.5036673545837402,0.5138239860534668
1.2381443977355957,0.45489275455474854,0.7832516431808472,0.3247852325439453,0.4642857142857143,2.2610321044921875,0.47464531660079956
1.1894749402999878,0.4626893997192383,0.7267855405807495,0.3323783278465271,0.5535714285714286,1.8258240222930908,0.4794826805591583
1.1264013051986694,0.5090829730033875,0.617318332195282,0.3992534577846527,0.5,2.5052270889282227,0.5325444340705872
1.2543214559555054,0.455893874168396,0.7984275817871094,0.33379048109054565,0.5178571428571428,2.6873435974121094,0.469616174697876
1.2122291326522827,0.4600588083267212,0.7521703243255615,0.3251896798610687,0.5357142857142857,2.334169387817383,0.45367589592933655
1.2585527896881104,0.4518594741821289,0.8066933155059814,0.33929014205932617,0.5178571428571428,2.357490062713623,0.49624642729759216
1.1921943426132202,0.48464131355285645,0.7075530290603638,0.37052369117736816,0.5714285714285714,1.7782167196273804,0.5227221846580505
1.2151199579238892,0.4645128548145294,0.7506071031093597,0.3606390357017517,0.5535714285714286,2.3695807456970215,0.49315914511680603
1.1104601621627808,0.48593443632125854,0.6245257258415222,0.39150404930114746,0.6071428571428572,2.45011830329895,0.5084018707275391
1.1732120513916016,0.4941013753414154,0.6791106760501862,0.38836395740509033,0.5714285714285714,2.659393787384033,0.5286256074905396
1.3029944896697998,0.4309099614620209,0.8720845282077789,0.312958300113678,0.5892857142857143,2.3399477005004883,0.46581369638442993
1.2120941877365112,0.4743669629096985,0.7377272248268127,0.3290533721446991,0.5714285714285714,1.9933127164840698,0.4635426998138428
1.2127236127853394,0.4957817792892456,0.7169418334960938,0.35788100957870483,0.4464285714285714,2.050753116607666,0.5047748684883118
1.1842255592346191,0.47467881441116333,0.7095467448234558,0.36629560589790344,0.5892857142857143,2.196502923965454,0.5081098675727844
1.1776705980300903,0.4967239499092102,0.6809466481208801,0.3863636255264282,0.4821428571428571,2.4115049839019775,0.5299766063690186
1.2041265964508057,0.4754721224308014,0.7286544740200043,0.3405400514602661,0.6607142857142857,2.2183167934417725,0.4949933886528015
1.2008417844772339,0.46352559328079224,0.7373161911964417,0.3434499502182007,0.5892857142857143,2.179384231567383,0.4948406219482422
1.1744680404663086,0.4706825017929077,0.7037855386734009,0.33797669410705566,0.5714285714285714,2.5388293266296387,0.484463632106781
1.2714422941207886,0.44758903980255127,0.8238532543182373,0.31429797410964966,0.3928571428571429,2.0027902126312256,0.4653131365776062
1.1834176778793335,0.5046634674072266,0.6787542104721069,0.3579132854938507,0.4821428571428571,2.236006259918213,0.5060302019119263
1.2419198751449585,0.4504079818725586,0.7915118932723999,0.30909061431884766,0.5178571428571428,2.263791799545288,0.45601916313171387
1.2229565382003784,0.47333553433418274,0.7496210038661957,0.328774631023407,0.5892857142857143,2.2431509494781494,0.4838675260543823
1.2366743087768555,0.48733240365982056,0.7493419051170349,0.3538432717323303,0.5535714285714286,2.1516711711883545,0.5026223063468933
1.2432650327682495,0.4609029293060303,0.7823621034622192,0.34534645080566406,0.6071428571428572,2.634000778198242,0.4984142780303955
1.1361544132232666,0.5274409651756287,0.6087134480476379,0.38768431544303894,0.4642857142857143,2.6458795070648193,0.5309159159660339
1.2182955741882324,0.4508861303329468,0.7674094438552856,0.3053819239139557,0.5357142857142857,2.3778257369995117,0.4516383409500122
1.1264430284500122,0.49704527854919434,0.6293977499008179,0.37446343898773193,0.4642857142857143,2.2058234214782715,0.512412428855896
1.2239832878112793,0.46513187885284424,0.7588514089584351,0.34068286418914795,0.5,2.251337766647339,0.49391263723373413
1.2275159358978271,0.48050516843795776,0.7470107674598694,0.3456283211708069,0.5714285714285714,2.5957815647125244,0.488455593585968
1.1751880645751953,0.4571700096130371,0.7180180549621582,0.32783252000808716,0.5892857142857143,2.3629417419433594,0.4677713215351105
1.1803271770477295,0.5003271102905273,0.6800000667572021,0.36337190866470337,0.5,2.035982131958008,0.5079301595687866
1.197441577911377,0.4514543414115906,0.7459872364997864,0.3356713056564331,0.5535714285714286,2.256638288497925,0.4709550738334656
1.2253684997558594,0.4474526643753052,0.7779158353805542,0.354022741317749,0.5535714285714286,2.25612473487854,0.4983888268470764
1.1674909591674805,0.4987790286540985,0.668711930513382,0.38408908247947693,0.5178571428571428,2.111738681793213,0.5257449746131897
1.1363286972045898,0.4654974639415741,0.6708312332630157,0.3296997547149658,0.5,2.615767478942871,0.4655150771141052
1.21077299118042,0.47167885303497314,0.7390941381454468,0.37702256441116333,0.4821428571428571,2.287670373916626,0.5042258501052856
1.144347071647644,0.49429550766944885,0.6500515639781952,0.3714625835418701,0.6071428571428572,2.5328996181488037,0.49881139397621155
1.1676002740859985,0.4932485818862915,0.674351692199707,0.37640607357025146,0.5357142857142857,2.3459713459014893,0.5113551616668701
1.2117475271224976,0.4811633229255676,0.7305842041969299,0.3351215124130249,0.5714285714285714,1.6856125593185425,0.4908839464187622
1.1166043281555176,0.5172613859176636,0.599342942237854,0.37799355387687683,0.5535714285714286,2.692363739013672,0.5074896812438965
1.169853687286377,0.49942007660865784,0.6704336106777191,0.36288169026374817,0.625,2.4322097301483154,0.5088594555854797
1.1662864685058594,0.5169015526771545,0.6493849158287048,0.37051406502723694,0.5178571428571428,2.599855422973633,0.5209167003631592
1.2410180568695068,0.4691632390022278,0.771854817867279,0.37702399492263794,0.6428571428571428,2.235368013381958,0.5243560075759888
1.1727194786071777,0.47767704725265503,0.6950424313545227,0.37436792254447937,0.5535714285714286,2.2166309356689453,0.5212486982345581
1.1949604749679565,0.4750753343105316,0.7198851406574249,0.32991886138916016,0.5357142857142857,2.5700631141662598,0.4864446520805359
1.1577796936035156,0.4895930886268616,0.668186604976654,0.372396320104599,0.5714285714285714,2.6333250999450684,0.5081100463867188
1.1836745738983154,0.5009880065917969,0.6826865673065186,0.3792063593864441,0.5,2.838472843170166,0.5258848667144775
1.267024278640747,0.44981881976127625,0.8172054588794708,0.2965967655181885,0.5535714285714286,2.331577777862549,0.45332425832748413
1.2055370807647705,0.46901196241378784,0.7365251183509827,0.32998961210250854,0.5178571428571428,2.6155998706817627,0.46850258111953735
1.1908698081970215,0.47230255603790283,0.7185672521591187,0.33906638622283936,0.5714285714285714,2.58562970161438,0.47220954298973083
1.220630168914795,0.4897966980934143,0.7308334708213806,0.35398489236831665,0.5357142857142857,2.326570987701416,0.4942173957824707
1.143610954284668,0.49529823660850525,0.6483127176761627,0.3448861241340637,0.6607142857142857,1.9931226968765259,0.49833282828330994
1.2111544609069824,0.4838081896305084,0.727346271276474,0.35663366317749023,0.5535714285714286,2.639592170715332,0.5102574825286865
1.235649824142456,0.44923844933509827,0.7864113748073578,0.33678048849105835,0.4821428571428571,2.3090100288391113,0.47716599702835083
1.2015060186386108,0.46533966064453125,0.7361663579940796,0.37644344568252563,0.5178571428571428,2.3513426780700684,0.5067532062530518
1.2551426887512207,0.4608375132083893,0.7943051755428314,0.33790385723114014,0.5535714285714286,1.8247690200805664,0.4927526116371155
1.1992591619491577,0.48582571744918823,0.7134334444999695,0.35206013917922974,0.5535714285714286,2.7289061546325684,0.5018691420555115
1.1904417276382446,0.4635249376296997,0.7269167900085449,0.37807655334472656,0.5357142857142857,2.613430976867676,0.5203063488006592
1.2400851249694824,0.4760848879814148,0.7640002369880676,0.3463331460952759,0.5357142857142857,2.383453369140625,0.503921389579773
1.2295706272125244,0.47466930747032166,0.7549013197422028,0.33001041412353516,0.4821428571428571,2.3073697090148926,0.47220540046691895
1.1813890933990479,0.4818051755428314,0.6995839178562164,0.3517070412635803,0.5714285714285714,2.448908805847168,0.49446359276771545
1.2175571918487549,0.4769876003265381,0.7405695915222168,0.3172701895236969,0.5178571428571428,2.443114995956421,0.46769702434539795
1.1828455924987793,0.490831196308136,0.6920143961906433,0.3701987862586975,0.5178571428571428,2.0747320652008057,0.5117828249931335
1.2178285121917725,0.43987154960632324,0.7779569625854492,0.32987746596336365,0.5,2.2552103996276855,0.46179741621017456
1.1480815410614014,0.49757739901542664,0.6505041420459747,0.34685981273651123,0.5,2.449052572250366,0.49939921498298645
1.251951813697815,0.4236699938774109,0.828281819820404,0.3138960003852844,0.5,2.721155881881714,0.44699397683143616
1.1510180234909058,0.5208017826080322,0.6302162408828735,0.4166351556777954,0.5,2.2958240509033203,0.5556879639625549
1.197216272354126,0.48960080742836,0.707615464925766,0.36955273151397705,0.5178571428571428,2.2498223781585693,0.5089457631111145
1.1079509258270264,0.4964686334133148,0.6114822924137115,0.3576692044734955,0.5714285714285714,2.2565104961395264,0.49090465903282166
1.1975133419036865,0.4898098111152649,0.7077035307884216,0.3430149257183075,0.4464285714285714,2.6463496685028076,0.4868778586387634
1.1592875719070435,0.5025705099105835,0.65671706199646,0.39124172925949097,0.4821428571428571,2.4310669898986816,0.5233358144760132
1.2098908424377441,0.49374163150787354,0.7161492109298706,0.3655652701854706,0.4285714285714286,2.299391031265259,0.5135664939880371
1.2012625932693481,0.4802805483341217,0.7209820449352264,0.3706170916557312,0.5178571428571428,2.188943386077881,0.5137047171592712
1.2368674278259277,0.47496718168258667,0.7619002461433411,0.33921515941619873,0.4464285714285714,2.562950372695923,0.49578577280044556
1.191976547241211,0.41272544860839844,0.7792510986328125,0.28948408365249634,0.5535714285714286,2.4700236320495605,0.4164448380470276
1.2342724800109863,0.46744805574417114,0.7668244242668152,0.35016849637031555,0.5,2.1837263107299805,0.49645090103149414
1.1502046585083008,0.4983048141002655,0.6518998444080353,0.3774224519729614,0.5535714285714286,1.9553991556167603,0.50105220079422
1.2573533058166504,0.44795966148376465,0.8093936443328857,0.33855336904525757,0.4821428571428571,2.1649868488311768,0.48429936170578003
1.1934397220611572,0.5020724534988403,0.6913672685623169,0.39595603942871094,0.5178571428571428,2.003418207168579,0.5417684316635132
1.2454768419265747,0.4582254886627197,0.787251353263855,0.3587220311164856,0.5714285714285714,2.3407042026519775,0.5130563378334045
1.1988193988800049,0.4571518898010254,0.7416675090789795,0.3337092399597168,0.5178571428571428,2.835731029510498,0.49158182740211487
1.2143275737762451,0.4704138934612274,0.7439136803150177,0.33546072244644165,0.4285714285714286,2.267509698867798,0.49120718240737915
1.1953438520431519,0.4634861350059509,0.7318577170372009,0.3509385883808136,0.5,2.4395370483398438,0.4955516457557678
1.2707786560058594,0.4598221182823181,0.8109565377235413,0.3315276503562927,0.5,2.4638774394989014,0.4793108105659485
1.217560052871704,0.43923741579055786,0.7783226370811462,0.32894575595855713,0.4642857142857143,2.4962873458862305,0.476227343082428
1.2538195848464966,0.4347538948059082,0.8190656900405884,0.3084285259246826,0.5178571428571428,2.256514072418213,0.4522669315338135
1.2175030708312988,0.46751582622528076,0.7499872446060181,0.32240766286849976,0.5,1.871303677558899,0.48035386204719543
1.200917363166809,0.4591599106788635,0.7417574524879456,0.31301552057266235,0.5357142857142857,2.651954412460327,0.4454929828643799
1.2608449459075928,0.42995625734329224,0.8308886885643005,0.31705889105796814,0.5,2.706587553024292,0.46011674404144287
1.1886359453201294,0.4761418104171753,0.7124941349029541,0.325006365776062,0.5,2.3196165561676025,0.47657960653305054
1.2771528959274292,0.4454635977745056,0.8316892981529236,0.30882424116134644,0.5892857142857143,2.017010450363159,0.45823484659194946
1.1649140119552612,0.4718097448348999,0.6931042671203613,0.3554738163948059,0.5,2.124577283859253,0.48691922426223755
1.2053120136260986,0.48085081577301025,0.7244611978530884,0.3500877618789673,0.5178571428571428,2.285438060760498,0.4920501708984375
1.2154428958892822,0.4648607075214386,0.7505821883678436,0.3247602581977844,0.5357142857142857,2.105471134185791,0.48085689544677734
1.1489896774291992,0.5225337147712708,0.6264559626579285,0.38797158002853394,0.4285714285714286,2.180361747741699,0.5283452272415161
1.1921021938323975,0.48405689001083374,0.7080453038215637,0.3328300714492798,0.5714285714285714,2.326199769973755,0.47829514741897583
1.1689532995224,0.49943700432777405,0.6695162951946259,0.37272852659225464,0.4821428571428571,2.3179357051849365,0.5196019411087036
1.1748881340026855,0.419100284576416,0.7557878494262695,0.2990671992301941,0.5,2.3864564895629883,0.44642242789268494
1.1222145557403564,0.494552880525589,0.6276616752147675,0.40662136673927307,0.5357142857142857,2.3091557025909424,0.5493601560592651
1.1957073211669922,0.49903199076652527,0.6966753304004669,0.36521482467651367,0.5357142857142857,2.240176200866699,0.5102055072784424
1.1168746948242188,0.5077263116836548,0.609148383140564,0.3820422887802124,0.6607142857142857,2.4503958225250244,0.5322060585021973
1.1825519800186157,0.4903729557991028,0.6921790242195129,0.3758274018764496,0.5178571428571428,2.331181764602661,0.5039243698120117
1.2377854585647583,0.4494692385196686,0.7883162200450897,0.3346220850944519,0.6071428571428572,2.3675994873046875,0.47056734561920166
1.1607863903045654,0.4421082139015198,0.7186781764030457,0.31178879737854004,0.5178571428571428,2.0715956687927246,0.4492717981338501
1.1653220653533936,0.5120587348937988,0.6532633304595947,0.3622150421142578,0.5178571428571428,2.7424488067626953,0.5063888430595398
1.2515681982040405,0.4527222514152527,0.7988459467887878,0.3232658803462982,0.4821428571428571,2.453461170196533,0.47411561012268066
1.171701192855835,0.5026993751525879,0.6690018177032471,0.3724905848503113,0.4464285714285714,2.0300495624542236,0.5137177109718323
1.1888456344604492,0.41644731163978577,0.7723983228206635,0.2917768359184265,0.5714285714285714,2.4040234088897705,0.428405225276947
1.1545621156692505,0.5154470801353455,0.639115035533905,0.36954861879348755,0.5714285714285714,2.405905246734619,0.5293815732002258
1.1465303897857666,0.47227612137794495,0.6742542684078217,0.33066409826278687,0.5,2.3588552474975586,0.46672922372817993
1.2371156215667725,0.4676573872566223,0.7694582343101501,0.32550930976867676,0.4642857142857143,2.4016597270965576,0.48478594422340393
1.2264693975448608,0.44921138882637024,0.7772580087184906,0.33435454964637756,0.4821428571428571,1.9288086891174316,0.47019118070602417
1.2498586177825928,0.45787298679351807,0.7919856309890747,0.3475162386894226,0.5892857142857143,1.9273430109024048,0.490363210439682
1.2543061971664429,0.47268444299697876,0.7816217541694641,0.33527249097824097,0.5178571428571428,2.137683629989624,0.49013563990592957
1.257735013961792,0.4636625051498413,0.7940725088119507,0.36306774616241455,0.4285714285714286,2.1086878776550293,0.503073513507843
1.1642309427261353,0.5095207095146179,0.6547102332115173,0.38395580649375916,0.5892857142857143,2.1351349353790283,0.5237613916397095
1.2018285989761353,0.4773642420768738,0.7244643568992615,0.3382416367530823,0.5535714285714286,2.2558236122131348,0.48726367950439453
1.2820661067962646,0.4417080283164978,0.8403580784797668,0.3193209767341614,0.5714285714285714,2.360551357269287,0.47437387704849243
1.2077453136444092,0.4617151916027069,0.7460301220417023,0.3256458044052124,0.5892857142857143,2.3355774879455566,0.4749293625354767
1.227816104888916,0.4621320366859436,0.7656840682029724,0.3618873953819275,0.5,2.6443490982055664,0.4990491271018982
1.1689022779464722,0.48681706190109253,0.6820852160453796,0.3738793730735779,0.5714285714285714,2.576202630996704,0.5065948367118835
1.2268822193145752,0.46768718957901,0.7591950297355652,0.3482400178909302,0.5357142857142857,2.066796064376831,0.4826515316963196
1.2210867404937744,0.46394795179367065,0.7571387887001038,0.3707515001296997,0.625,2.2814981937408447,0.5171144008636475
1.2185691595077515,0.4822061359882355,0.736363023519516,0.37620794773101807,0.5178571428571428,1.969705581665039,0.5277414321899414
1.1805832386016846,0.4930329918861389,0.6875502467155457,0.3575499355792999,0.5178571428571428,2.382439613342285,0.5011734962463379
1.1758477687835693,0.49219071865081787,0.6836570501327515,0.37205344438552856,0.5892857142857143,2.435525417327881,0.5151100754737854
1.12272310256958,0.45434337854385376,0.6683797240257263,0.3282896876335144,0.5357142857142857,2.4233856201171875,0.46698904037475586
1.2055574655532837,0.48908212780952454,0.7164753377437592,0.3799305558204651,0.5178571428571428,2.6026477813720703,0.5249896049499512
1.1789273023605347,0.5050703287124634,0.6738569736480713,0.3631269335746765,0.5714285714285714,2.1323773860931396,0.5061991214752197
1.2326935529708862,0.481760174036026,0.7509333789348602,0.36120134592056274,0.4285714285714286,2.2215147018432617,0.5136629343032837
1.1938245296478271,0.4978695511817932,0.6959549784660339,0.35745832324028015,0.4107142857142857,2.149827480316162,0.49832409620285034
1.2569162845611572,0.45401453971862793,0.8029017448425293,0.3334077000617981,0.5535714285714286,2.0962023735046387,0.4788590669631958
1.2291853427886963,0.46659523248672485,0.7625901103019714,0.3464885652065277,0.4464285714285714,2.4028549194335938,0.48600339889526367
1.234151840209961,0.4527268409729004,0.7814249992370605,0.35213321447372437,0.5357142857142857,1.6793667078018188,0.4980041980743408
1.228071928024292,0.465401828289032,0.76267009973526,0.34620213508605957,0.4821428571428571,2.1214213371276855,0.4908880591392517
1.2187578678131104,0.4767662286758423,0.7419916391372681,0.3519914150238037,0.5357142857142857,2.4404938220977783,0.48189181089401245
1.207013487815857,0.4767643213272095,0.7302491664886475,0.33661332726478577,0.5,2.7389369010925293,0.484872430562973
1.2642499208450317,0.46396616101264954,0.8002837598323822,0.33219248056411743,0.5178571428571428,2.467949628829956,0.4837776720523834
1.1436398029327393,0.5180830359458923,0.6255567669868469,0.37286806106567383,0.5714285714285714,2.4207122325897217,0.5273818969726562
1.2015442848205566,0.47172626852989197,0.7298180162906647,0.31959837675094604,0.5,2.544306516647339,0.4617287516593933
1.22083580493927,0.4778826832771301,0.7429531216621399,0.33383411169052124,0.5,2.5640459060668945,0.48029348254203796
1.2172882556915283,0.5066931247711182,0.7105951309204102,0.38205695152282715,0.4642857142857143,2.2741661071777344,0.5273405313491821
1.14202082157135,0.500977098941803,0.6410437226295471,0.3681427240371704,0.5714285714285714,2.072460174560547,0.5108129382133484
1.2541372776031494,0.4444000720977783,0.8097372055053711,0.34937381744384766,0.5,1.9612369537353516,0.4860438108444214
1.1895118951797485,0.46771159768104553,0.721800297498703,0.3438730239868164,0.5,2.2146639823913574,0.4945606589317322
1.1064820289611816,0.544713020324707,0.5617690086364746,0.383808434009552,0.5178571428571428,2.615687131881714,0.5363857746124268
1.1662489175796509,0.4982936978340149,0.667955219745636,0.36305510997772217,0.4821428571428571,2.6299686431884766,0.49135076999664307
1.2012172937393188,0.4722941517829895,0.7289231419563293,0.36074548959732056,0.4821428571428571,1.7740322351455688,0.4976962208747864
1.2474679946899414,0.4897572100162506,0.7577107846736908,0.371637761592865,0.4821428571428571,,0.531384289264679
1.2019106149673462,0.5115378499031067,0.6903727650642395,0.41194403171539307,0.5535714285714286,,0.5531769394874573
1.2253978252410889,0.47673147916793823,0.7486663460731506,0.3462524116039276,0.5892857142857143,,0.49461686611175537
1.1639459133148193,0.5082430243492126,0.6557028889656067,0.36826252937316895,0.5178571428571428,,0.5063208341598511
1.1725265979766846,0.5066474676132202,0.6658791303634644,0.4150131344795227,0.5535714285714286,,0.5577514171600342
1.1930522918701172,0.4906274378299713,0.7024248540401459,0.40091022849082947,0.5892857142857143,,0.5369158387184143
1.0737049579620361,0.5547516345977783,0.5189533233642578,0.404238760471344,0.5,,0.5417603850364685
1.151321291923523,0.5113118290901184,0.6400094628334045,0.3870862126350403,0.4821428571428571,,0.5306961536407471
1.1991891860961914,0.48400527238845825,0.7151839137077332,0.337191104888916,0.4821428571428571,,0.48809105157852173
1.2756383419036865,0.4474412798881531,0.8281970620155334,0.31238478422164917,0.5,,0.4659428894519806


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/8_agent_zero_shot_larger_env_from_5_policy/attn_ent/GraphMaskExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
2.2863664627075195,2.295795440673828,-0.009428977966308594,0.81887286901474,0.1428571428571429,6.928203105926514,0.9711363315582275
2.27126407623291,2.277623414993286,-0.0063593387603759766,0.8149856328964233,1.0,6.855654716491699,0.9711304306983948
2.241677761077881,2.2527596950531006,-0.011081933975219727,0.8104356527328491,0.1607142857142857,6.855654716491699,0.9711366891860962
2.193270206451416,2.2231945991516113,-0.029924392700195312,0.8117032647132874,1.0,7.348469257354736,0.9749324917793274
2.1576602458953857,2.1787285804748535,-0.021068334579467773,0.8050661087036133,0.0357142857142857,2.6457512378692627,0.9770015478134155
2.1200356483459473,2.1350226402282715,-0.014986991882324219,0.8026431202888489,0.0892857142857143,7.141428470611572,0.9792683124542236
2.0909743309020996,2.075348377227783,0.015625953674316406,0.7782447338104248,1.0,7.141428470611572,0.9733529090881348
2.0316147804260254,2.030571460723877,0.0010433197021484375,0.7732992172241211,0.0892857142857143,3.872983455657959,0.9695269465446472
1.9703906774520874,1.971463918685913,-0.0010732412338256836,0.7631688117980957,0.2142857142857143,3.464101552963257,0.9644111394882202
1.8975074291229248,1.9251385927200317,-0.027631163597106934,0.7557169198989868,0.0,1.7320507764816284,0.9534925222396851
1.858506441116333,1.8471039533615112,0.011402487754821777,0.7490932941436768,0.0535714285714286,2.0,0.944466233253479
1.8000664710998535,1.7935070991516113,0.0065593719482421875,0.7364413142204285,0.017857142857142905,2.8284270763397217,0.9259567856788635
1.7334502935409546,1.7271416187286377,0.0063086748123168945,0.7295926213264465,0.125,2.8284270763397217,0.911121129989624
1.6586337089538574,1.6812984943389893,-0.022664785385131836,0.7188827991485596,0.017857142857142905,2.0,0.8923429250717163
1.6247777938842773,1.6322203874588013,-0.007442593574523926,0.7114615440368652,0.0535714285714286,2.4494898319244385,0.8870640397071838
1.592824101448059,1.6024994850158691,-0.009675383567810059,0.7070481777191162,0.0535714285714286,2.4494898319244385,0.8884955644607544
1.5497944355010986,1.5695301294326782,-0.01973569393157959,0.6984555721282959,0.0535714285714286,2.0,0.8862046599388123
1.5203273296356201,1.5272245407104492,-0.0068972110748291016,0.6853291988372803,0.017857142857142905,2.4494898319244385,0.8842335939407349
1.4789890050888062,1.5002416372299194,-0.02125263214111328,0.673126220703125,0.0892857142857143,4.123105525970459,0.8803247809410095
1.4545918703079224,1.4711905717849731,-0.01659870147705078,0.6632887125015259,0.2857142857142857,4.242640495300293,0.8775910139083862
1.4531850814819336,1.4439045190811157,0.009280562400817871,0.6490311026573181,0.0357142857142857,7.348469257354736,0.8737528920173645
1.434162974357605,1.445770502090454,-0.011607527732849121,0.6456609964370728,1.0,7.416198253631592,0.8739056587219238
1.4319454431533813,1.4394320249557495,-0.007486581802368164,0.6403568983078003,0.017857142857142905,1.7320507764816284,0.8712600469589233
1.4468133449554443,1.4279444217681885,0.01886892318725586,0.6269320249557495,0.0357142857142857,1.7320507764816284,0.8708996772766113
1.4550666809082031,1.4391229152679443,0.01594376564025879,0.6270323991775513,0.017857142857142905,7.416198253631592,0.8706054091453552
1.4673478603363037,1.4476532936096191,0.01969456672668457,0.6270225048065186,1.0,0.0,0.8676728010177612
1.4657400846481323,1.467462182044983,-0.001722097396850586,0.6366328001022339,1.0,0.0,0.8715876936912537
1.4553511142730713,1.45375657081604,0.00159454345703125,0.6318813562393188,1.0,7.348469257354736,0.8651394844055176
1.440767526626587,1.4485670328140259,-0.007799506187438965,0.6306167244911194,0.0357142857142857,1.7320507764816284,0.8636032342910767
1.4380841255187988,1.4370349645614624,0.0010491609573364258,0.6248915195465088,0.0535714285714286,3.316624879837036,0.8583109378814697
1.4287962913513184,1.4278035163879395,0.0009927749633789062,0.6204506158828735,0.1785714285714286,6.78233003616333,0.8551275730133057
1.4209824800491333,1.419321894645691,0.0016605854034423828,0.6176000833511353,1.0,6.928203105926514,0.8514130115509033
1.4190783500671387,1.4147415161132812,0.004336833953857422,0.6176853179931641,0.1428571428571429,3.605551242828369,0.8485451340675354
1.4163017272949219,1.4208838939666748,-0.00458216667175293,0.6222995519638062,0.125,2.8284270763397217,0.8523423075675964
1.4263854026794434,1.4199267625808716,0.006458640098571777,0.6212996244430542,0.017857142857142905,1.7320507764816284,0.8511083722114563
1.4247883558273315,1.4299392700195312,-0.005150914192199707,0.6268714666366577,0.0357142857142857,3.0,0.8570153713226318
1.4307808876037598,1.4250614643096924,0.005719423294067383,0.6243675947189331,0.125,3.464101552963257,0.8551191091537476
1.4221924543380737,1.4260351657867432,-0.0038427114486694336,0.6246588826179504,0.0892857142857143,2.4494898319244385,0.8561040163040161
1.4184383153915405,1.4126564264297485,0.005781888961791992,0.6227728128433228,0.017857142857142905,1.4142135381698608,0.8565198183059692
1.4058513641357422,1.4067583084106445,-0.0009069442749023438,0.6200953125953674,0.017857142857142905,2.0,0.8557321429252625
1.3992701768875122,1.384839415550232,0.014430761337280273,0.6108890771865845,0.0535714285714286,2.2360680103302,0.8502189517021179
1.3775405883789062,1.3825302124023438,-0.0049896240234375,0.6120125651359558,0.0357142857142857,2.8284270763397217,0.8522229790687561
1.3769818544387817,1.371993064880371,0.0049887895584106445,0.6057603359222412,0.1071428571428571,7.071067810058594,0.8478151559829712
1.3815081119537354,1.379457950592041,0.002050161361694336,0.6049889326095581,1.0,6.78233003616333,0.847484827041626
1.3841197490692139,1.3852884769439697,-0.0011687278747558594,0.6041616797447205,0.1785714285714286,3.7416574954986572,0.8477979898452759
1.3889636993408203,1.381568431854248,0.007395267486572266,0.6007347106933594,0.0714285714285714,2.2360680103302,0.8460159301757812
1.3858805894851685,1.381466269493103,0.00441431999206543,0.5991755723953247,0.017857142857142905,1.4142135381698608,0.8453296422958374
1.3786815404891968,1.3827247619628906,-0.004043221473693848,0.5986263751983643,0.017857142857142905,2.8284270763397217,0.8463004231452942
1.375133991241455,1.3830046653747559,-0.007870674133300781,0.6009922027587891,0.125,3.464101552963257,0.8489118218421936
1.371713399887085,1.3728221654891968,-0.0011087656021118164,0.5993243455886841,0.0892857142857143,7.141428470611572,0.8449121713638306
1.3558735847473145,1.3562469482421875,-0.0003733634948730469,0.5948092937469482,1.0,6.855654716491699,0.8398756384849548
1.3358848094940186,1.332269310951233,0.0036154985427856445,0.5878921747207642,0.1607142857142857,4.358899116516113,0.8303066492080688
1.3105632066726685,1.3114259243011475,-0.0008627176284790039,0.5815419554710388,0.3214285714285714,4.898979663848877,0.8261036276817322
1.292149543762207,1.2934585809707642,-0.001309037208557129,0.575394332408905,0.1071428571428571,3.464101552963257,0.8118980526924133
1.2749414443969727,1.267548680305481,0.007392764091491699,0.5663402080535889,0.1071428571428571,3.1622776985168457,0.7932147979736328
1.259554386138916,1.2547495365142822,0.004804849624633789,0.5670270323753357,0.0714285714285714,2.4494898319244385,0.7935777902603149
1.257714033126831,1.2624207735061646,-0.004706740379333496,0.5781813859939575,0.0714285714285714,2.8284270763397217,0.8068279027938843
1.2669847011566162,1.2613627910614014,0.005621910095214844,0.5918757915496826,0.0714285714285714,2.2360680103302,0.8211042881011963
1.2700624465942383,1.273855447769165,-0.003793001174926758,0.6260093450546265,0.017857142857142905,2.4494898319244385,0.8471246957778931
1.2719998359680176,1.2782297134399414,-0.006229877471923828,0.6346533298492432,0.0892857142857143,3.316624879837036,0.8447022438049316
1.276658058166504,1.2745842933654785,0.0020737648010253906,0.6400519609451294,0.1428571428571429,3.1622776985168457,0.844900906085968
1.2761955261230469,1.2841181755065918,-0.007922649383544922,0.6467220783233643,0.0357142857142857,2.0,0.8468815088272095
1.2817003726959229,1.2838523387908936,-0.002151966094970703,0.647820234298706,0.0357142857142857,3.7416574954986572,0.8521940112113953
1.2813827991485596,1.2823920249938965,-0.001009225845336914,0.6501134634017944,0.2142857142857143,4.0,0.8512953519821167
1.2821097373962402,1.2771964073181152,0.004913330078125,0.6500070095062256,0.1071428571428571,3.464101552963257,0.855087399482727
1.2707533836364746,1.2845501899719238,-0.013796806335449219,0.654168426990509,0.1071428571428571,3.1622776985168457,0.8527035713195801
1.2794530391693115,1.2624452114105225,0.017007827758789062,0.6483416557312012,0.1071428571428571,7.071067810058594,0.8610067367553711
1.2662651538848877,1.2667156457901,-0.00045049190521240234,0.6528744697570801,1.0,0.0,0.8580019474029541
1.25917649269104,1.2591629028320312,1.3589859008789062e-05,0.6564147472381592,1.0,7.416198253631592,0.8630050420761108
1.2509896755218506,1.2480894327163696,0.002900242805480957,0.6531094312667847,0.017857142857142905,2.4494898319244385,0.8654912710189819
1.2421962022781372,1.2432115077972412,-0.001015305519104004,0.6547080278396606,0.0892857142857143,7.141428470611572,0.86360764503479
1.2313885688781738,1.241233468055725,-0.00984489917755127,0.6504139304161072,1.0,0.0,0.8598300218582153
1.231217384338379,1.2299981117248535,0.0012192726135253906,0.6519617438316345,1.0,0.0,0.8613852262496948
1.2202314138412476,1.2293641567230225,-0.009132742881774902,0.6499483585357666,1.0,7.141428470611572,0.856713593006134
1.2169837951660156,1.222360372543335,-0.005376577377319336,0.6457012891769409,0.0892857142857143,2.4494898319244385,0.8578505516052246
1.2169179916381836,1.2133371829986572,0.003580808639526367,0.6455287933349609,0.017857142857142905,1.4142135381698608,0.8552448153495789
1.203545093536377,1.2173959016799927,-0.013850808143615723,0.6380566954612732,0.017857142857142905,2.8284270763397217,0.8504821062088013
1.2074230909347534,1.1982592344284058,0.009163856506347656,0.6330621838569641,0.125,4.0,0.851710319519043
1.1938283443450928,1.1939387321472168,-0.00011038780212402344,0.63411545753479,0.1607142857142857,3.316624879837036,0.8520721793174744
1.1817646026611328,1.1880781650543213,-0.0063135623931884766,0.6320455074310303,0.0357142857142857,7.348469257354736,0.8506413698196411
1.1761748790740967,1.177870750427246,-0.001695871353149414,0.6399582624435425,1.0,7.211102485656738,0.855293869972229
1.165801763534546,1.17289137840271,-0.0070896148681640625,0.6417380571365356,0.0714285714285714,2.0,0.8546954989433289
1.163844347000122,1.1703338623046875,-0.00648951530456543,0.6525142192840576,0.0357142857142857,2.0,0.8574109673500061
1.1626808643341064,1.1576677560806274,0.005013108253479004,0.6422427892684937,0.0357142857142857,2.0,0.8551952242851257
1.1540462970733643,1.1597802639007568,-0.005733966827392578,0.6530022621154785,0.0357142857142857,2.2360680103302,0.8567343950271606
1.1659669876098633,1.1425702571868896,0.023396730422973633,0.6428029537200928,0.0535714285714286,7.280109882354736,0.8543517589569092
1.1475120782852173,1.1532129049301147,-0.005700826644897461,0.6508274078369141,1.0,7.141428470611572,0.8549035787582397
1.1392817497253418,1.1469080448150635,-0.00762629508972168,0.6465909481048584,0.0892857142857143,2.6457512378692627,0.8519560098648071
1.1397438049316406,1.123744249343872,0.015999555587768555,0.6339479684829712,0.0357142857142857,2.8284270763397217,0.845228910446167
1.1234129667282104,1.1222634315490723,0.0011495351791381836,0.6343649625778198,0.1071428571428571,3.464101552963257,0.8418112993240356
1.1098917722702026,1.1139485836029053,-0.004056811332702637,0.6346833109855652,0.1071428571428571,7.071067810058594,0.837891697883606
1.1052944660186768,1.1005125045776367,0.004781961441040039,0.6290751099586487,1.0,7.348469257354736,0.8319288492202759
1.1011172533035278,1.100024938583374,0.0010923147201538086,0.6196208000183105,0.0357142857142857,7.348469257354736,0.8260933756828308
1.098130464553833,1.1018807888031006,-0.003750324249267578,0.6145498752593994,1.0,6.928203105926514,0.8235741853713989
1.1032559871673584,1.1048717498779297,-0.001615762710571289,0.6104315519332886,0.1428571428571429,4.242640495300293,0.8219326138496399
1.1087470054626465,1.1151423454284668,-0.0063953399658203125,0.6141306161880493,0.1785714285714286,5.0,0.8248871564865112
1.1087570190429688,1.1344503164291382,-0.025693297386169434,0.6186627745628357,0.4464285714285714,5.5677642822265625,0.8253680467605591
1.1388943195343018,1.1326866149902344,0.006207704544067383,0.6005439162254333,0.1071428571428571,7.071067810058594,0.8163871765136719
1.1579209566116333,1.142829179763794,0.015091776847839355,0.5930137634277344,1.0,0.0,0.8136598467826843
1.1681493520736694,1.1574867963790894,0.010662555694580078,0.5878723859786987,1.0,7.211102485656738,0.8089158535003662
1.1713733673095703,1.177321434020996,-0.005948066711425781,0.6022990942001343,0.0714285714285714,7.211102485656738,0.8142830729484558
1.190680980682373,1.177886962890625,0.012794017791748047,0.5901669263839722,1.0,7.416198253631592,0.8086624145507812
1.193940281867981,1.1869138479232788,0.0070264339447021484,0.5858620405197144,0.017857142857142905,2.4494898319244385,0.8031711578369141
1.1881072521209717,1.1944376230239868,-0.006330370903015137,0.5975561141967773,0.0892857142857143,2.4494898319244385,0.8121809959411621
1.1905181407928467,1.1947085857391357,-0.0041904449462890625,0.5925033092498779,0.017857142857142905,1.7320507764816284,0.804896354675293
1.2077429294586182,1.181344747543335,0.026398181915283203,0.5743602514266968,0.0357142857142857,3.316624879837036,0.8017220497131348
1.1946635246276855,1.1941959857940674,0.00046753883361816406,0.5864630937576294,0.1607142857142857,6.855654716491699,0.8019422292709351
1.1911333799362183,1.200272798538208,-0.009139418601989746,0.5985540151596069,1.0,7.141428470611572,0.8152623176574707
1.1930662393569946,1.1994781494140625,-0.006411910057067871,0.5989376306533813,0.0892857142857143,2.6457512378692627,0.8121168613433838
1.1937767267227173,1.199232578277588,-0.0054558515548706055,0.5983448028564453,0.0357142857142857,3.0,0.8087671995162964
1.1918621063232422,1.2017004489898682,-0.009838342666625977,0.600915253162384,0.125,4.0,0.8101775646209717
1.1864521503448486,1.207553505897522,-0.02110135555267334,0.6155556440353394,0.1964285714285714,4.795831680297852,0.8223555684089661
1.1971642971038818,1.1953256130218506,0.00183868408203125,0.5964335203170776,0.3928571428571429,4.358899116516113,0.8068562746047974
1.18886399269104,1.204331636428833,-0.015467643737792969,0.6016897559165955,0.0535714285714286,2.0,0.8084696531295776
1.1958999633789062,1.19688880443573,-0.0009888410568237305,0.5959039926528931,0.0535714285714286,7.280109882354736,0.805614709854126
1.1922608613967896,1.1996365785598755,-0.0073757171630859375,0.6073023676872253,1.0,6.557438373565674,0.8156970739364624
1.1929054260253906,1.1971142292022705,-0.004208803176879883,0.5993828773498535,0.2321428571428571,6.557438373565674,0.8070480823516846
1.1924879550933838,1.1986018419265747,-0.006113886833190918,0.5984723567962646,1.0,7.071067810058594,0.8082629442214966
1.2040071487426758,1.1883726119995117,0.015634536743164062,0.5991884469985962,0.1071428571428571,3.316624879837036,0.8100031018257141
1.1972777843475342,1.1969273090362549,0.0003504753112792969,0.606001079082489,0.0892857142857143,3.316624879837036,0.8174182176589966
1.1997959613800049,1.193590521812439,0.006205439567565918,0.6115197539329529,0.1071428571428571,7.071067810058594,0.8266611695289612
1.1951161623001099,1.2057151794433594,-0.010599017143249512,0.6227666735649109,1.0,7.071067810058594,0.8331304788589478
1.204433560371399,1.20363187789917,0.0008016824722290039,0.6115691661834717,0.1071428571428571,2.6457512378692627,0.8279857039451599
1.1993155479431152,1.2182903289794922,-0.018974781036376953,0.6062840819358826,0.017857142857142905,3.0,0.8247791528701782
1.215025782585144,1.2141224145889282,0.0009033679962158203,0.6114768385887146,0.1428571428571429,3.0,0.8363349437713623
1.2267389297485352,1.2166228294372559,0.010116100311279297,0.6150249242782593,0.017857142857142905,3.1622776985168457,0.8403862118721008
1.2351008653640747,1.2280406951904297,0.0070601701736450195,0.6227849721908569,0.1607142857142857,4.242640495300293,0.8517814874649048
1.2452280521392822,1.2417426109313965,0.003485441207885742,0.6284189820289612,0.2321428571428571,3.464101552963257,0.8610289692878723
1.2587270736694336,1.2527551651000977,0.0059719085693359375,0.629896879196167,0.017857142857142905,7.416198253631592,0.8653469681739807
1.2756142616271973,1.2592833042144775,0.016330957412719727,0.6341022253036499,1.0,0.0,0.8742034435272217
1.2807714939117432,1.2724401950836182,0.008331298828125,0.6338037848472595,1.0,7.280109882354736,0.8727377653121948
1.286912441253662,1.2814232110977173,0.005489230155944824,0.640933632850647,0.0535714285714286,7.280109882354736,0.8826971054077148
1.2855011224746704,1.294706106185913,-0.009204983711242676,0.6439847946166992,1.0,6.855654716491699,0.8853288888931274
1.2958258390426636,1.292428731918335,0.0033971071243286133,0.6421786546707153,0.1607142857142857,6.855654716491699,0.8838712573051453
1.3006583452224731,1.2920277118682861,0.008630633354187012,0.6364507675170898,1.0,7.280109882354736,0.8798585534095764
1.2977159023284912,1.2988364696502686,-0.0011205673217773438,0.6331450939178467,0.0535714285714286,1.4142135381698608,0.8763099908828735
1.2900534868240356,1.3055520057678223,-0.015498518943786621,0.6377074718475342,0.0535714285714286,2.2360680103302,0.8811184167861938
1.2917866706848145,1.2979114055633545,-0.006124734878540039,0.6357349157333374,0.0357142857142857,2.2360680103302,0.8788559436798096
1.302958607673645,1.2777528762817383,0.02520573139190674,0.627294659614563,0.0535714285714286,2.2360680103302,0.8827258348464966
1.2851715087890625,1.2842389345169067,0.0009325742721557617,0.6312440037727356,0.0357142857142857,2.4494898319244385,0.8794679045677185
1.2844793796539307,1.2711191177368164,0.013360261917114258,0.6292996406555176,0.1071428571428571,3.0,0.874396562576294
1.263235330581665,1.2749704122543335,-0.011735081672668457,0.6328271627426147,0.0535714285714286,3.0,0.8849618434906006
1.2504887580871582,1.2719500064849854,-0.02146124839782715,0.6261476278305054,0.1071428571428571,2.4494898319244385,0.8760027885437012
1.251268982887268,1.255950927734375,-0.004681944847106934,0.6234732866287231,0.0,1.4142135381698608,0.8794459104537964
1.2495412826538086,1.2439974546432495,0.005543828010559082,0.6277438402175903,0.0357142857142857,7.348469257354736,0.8894994854927063
1.2348464727401733,1.243685007095337,-0.008838534355163574,0.6192886829376221,1.0,7.211102485656738,0.8747983574867249
1.236661672592163,1.227494239807129,0.00916743278503418,0.6135742664337158,0.0714285714285714,7.211102485656738,0.8774242401123047
1.2330743074417114,1.2166779041290283,0.016396403312683105,0.6049779057502747,1.0,0.0,0.8730079531669617
1.212658166885376,1.219045639038086,-0.006387472152709961,0.6128377914428711,1.0,7.071067810058594,0.8753854036331177
1.2113499641418457,1.2154557704925537,-0.004105806350708008,0.6104120016098022,0.1071428571428571,2.8284270763397217,0.8742507100105286
1.2165683507919312,1.2092660665512085,0.007302284240722656,0.614227294921875,0.0357142857142857,2.0,0.8814889788627625
1.2204952239990234,1.2022072076797485,0.018288016319274902,0.6130400896072388,0.0357142857142857,3.0,0.8861180543899536
1.213700532913208,1.208017349243164,0.005683183670043945,0.6097972989082336,0.1607142857142857,6.855654716491699,0.8804437518119812
1.2095006704330444,1.2099664211273193,-0.00046575069427490234,0.5988699197769165,1.0,7.141428470611572,0.8716832399368286
1.215110182762146,1.2015948295593262,0.013515353202819824,0.6159266233444214,0.0892857142857143,7.141428470611572,0.8837325572967529
1.201941967010498,1.2111696004867554,-0.009227633476257324,0.6126893758773804,1.0,7.211102485656738,0.8802044987678528
1.2035109996795654,1.205620288848877,-0.0021092891693115234,0.6053960919380188,0.0714285714285714,2.4494898319244385,0.8794810175895691
1.198608636856079,1.2061491012573242,-0.007540464401245117,0.6161631941795349,0.0357142857142857,7.348469257354736,0.8876818418502808
1.1946542263031006,1.207199215888977,-0.012544989585876465,0.604226291179657,1.0,6.244997978210449,0.8771514892578125
1.197523593902588,1.2031528949737549,-0.005629301071166992,0.6013264656066895,0.3035714285714286,6.244997978210449,0.8777020573616028
1.1994696855545044,1.1991684436798096,0.0003012418746948242,0.5995728969573975,1.0,6.557438373565674,0.8832733035087585
1.2011325359344482,1.1974352598190308,0.0036972761154174805,0.6157227754592896,0.2321428571428571,3.605551242828369,0.8919550180435181
1.1995683908462524,1.1981592178344727,0.0014091730117797852,0.6119852066040039,0.0714285714285714,2.8284270763397217,0.8906123638153076
1.196993112564087,1.2005035877227783,-0.0035104751586914062,0.6077176928520203,0.0714285714285714,2.2360680103302,0.8889390826225281
1.1985775232315063,1.2012919187545776,-0.002714395523071289,0.6133787631988525,0.017857142857142905,2.0,0.8955546617507935
1.2066359519958496,1.1947572231292725,0.011878728866577148,0.6104791164398193,0.0535714285714286,2.8284270763397217,0.8948112726211548
1.2041144371032715,1.1976346969604492,0.006479740142822266,0.6196951866149902,0.0892857142857143,3.316624879837036,0.8997417688369751
1.200479507446289,1.2033315896987915,-0.0028520822525024414,0.6071438193321228,0.1785714285714286,3.1622776985168457,0.890905499458313
1.1998543739318848,1.2042642831802368,-0.004409909248352051,0.6114020347595215,0.0714285714285714,2.4494898319244385,0.8931267261505127
1.1956439018249512,1.2084157466888428,-0.012771844863891602,0.6159924268722534,0.1428571428571429,2.8284270763397217,0.892806887626648
1.2052167654037476,1.1989684104919434,0.006248354911804199,0.6053932905197144,0.0357142857142857,7.348469257354736,0.8928711414337158
1.2008596658706665,1.2053613662719727,-0.004501700401306152,0.6123590469360352,1.0,0.0,0.8958507776260376
1.1951723098754883,1.2105329036712646,-0.015360593795776367,0.6221621036529541,1.0,7.416198253631592,0.8988367319107056
1.2132010459899902,1.193960189819336,0.019240856170654297,0.6212453842163086,0.017857142857142905,1.7320507764816284,0.9058068990707397
1.2090659141540527,1.1986474990844727,0.010418415069580078,0.6238312721252441,0.0357142857142857,3.1622776985168457,0.9059759378433228
1.2050029039382935,1.2028945684432983,0.002108335494995117,0.6254229545593262,0.1428571428571429,3.0,0.9080846309661865
1.2000722885131836,1.2080914974212646,-0.008019208908081055,0.6263772249221802,0.017857142857142905,7.416198253631592,0.9050551652908325
1.2003827095031738,1.2064690589904785,-0.0060863494873046875,0.6400735378265381,1.0,0.0,0.917370080947876
1.2016886472702026,1.2068947553634644,-0.005206108093261719,0.6218343377113342,1.0,6.557438373565674,0.9028095602989197
1.2046177387237549,1.204866647720337,-0.00024890899658203125,0.623010516166687,0.2321428571428571,4.123105525970459,0.9040425419807434
1.2013142108917236,1.2083384990692139,-0.007024288177490234,0.6182144284248352,0.0714285714285714,7.211102485656738,0.9036767482757568
1.2053687572479248,1.2043547630310059,0.0010139942169189453,0.6311399936676025,1.0,0.0,0.9089523553848267
1.2008426189422607,1.2095451354980469,-0.008702516555786133,0.6218065619468689,1.0,6.928203105926514,0.9057974219322205
1.2025535106658936,1.2089369297027588,-0.006383419036865234,0.6223464608192444,0.1428571428571429,3.0,0.9049599170684814
1.2110730409622192,1.2012102603912354,0.009862780570983887,0.6218471527099609,0.017857142857142905,4.123105525970459,0.9070512056350708
1.207045316696167,1.2048537731170654,0.0021915435791015625,0.6180570721626282,0.3214285714285714,6.164413928985596,0.9058846831321716
1.203756332397461,1.2097505331039429,-0.005994200706481934,0.6233121156692505,1.0,6.0,0.9050738215446472
1.2059797048568726,1.2073795795440674,-0.0013998746871948242,0.6224098205566406,0.3571428571428571,6.0,0.9056018590927124
1.2074122428894043,1.2067710161209106,0.0006412267684936523,0.6307022571563721,1.0,7.348469257354736,0.9108468294143677
1.2028310298919678,1.2113828659057617,-0.008551836013793945,0.6210753917694092,0.0357142857142857,7.348469257354736,0.9048237800598145
1.2130742073059082,1.2010818719863892,0.011992335319519043,0.63297039270401,1.0,6.0,0.9151986241340637
1.2028422355651855,1.2111483812332153,-0.008306145668029785,0.6311933994293213,0.3571428571428571,4.582575798034668,0.9112844467163086
1.1952340602874756,1.216309905052185,-0.021075844764709473,0.636279284954071,0.017857142857142905,2.2360680103302,0.9093955159187317
1.2025675773620605,1.2103404998779297,-0.007772922515869141,0.6379773616790771,0.0714285714285714,2.2360680103302,0.9120073318481445
1.1980888843536377,1.2150301933288574,-0.016941308975219727,0.636345624923706,0.017857142857142905,1.4142135381698608,0.9120106101036072
1.202704906463623,1.2117935419082642,-0.009088635444641113,0.6193630695343018,0.017857142857142905,2.2360680103302,0.9056448340415955
1.2053680419921875,1.2084248065948486,-0.003056764602661133,0.6442039012908936,0.0714285714285714,3.0,0.9178465604782104
1.2025487422943115,1.2124409675598145,-0.00989222526550293,0.6283515691757202,0.0892857142857143,7.141428470611572,0.9099255204200745
1.2078052759170532,1.2072653770446777,0.0005398988723754883,0.6307377219200134,1.0,0.0,0.9105391502380371
1.2125625610351562,1.2022117376327515,0.010350823402404785,0.633918285369873,1.0,7.071067810058594,0.9131848812103271
1.2134404182434082,1.2003110647201538,0.013129353523254395,0.6319950819015503,0.1071428571428571,3.1622776985168457,0.9138783812522888
1.197822093963623,1.2149982452392578,-0.017176151275634766,0.6131513118743896,0.0714285714285714,2.2360680103302,0.9003592133522034
1.2073609828948975,1.2073179483413696,4.303455352783203e-05,0.6285098791122437,0.017857142857142905,7.416198253631592,0.9082059264183044
1.2031053304672241,1.211475133895874,-0.008369803428649902,0.6282662153244019,1.0,7.211102485656738,0.9093643426895142
1.2033686637878418,1.2106728553771973,-0.007304191589355469,0.6272253394126892,0.0714285714285714,7.211102485656738,0.9056475162506104
1.1966276168823242,1.2172582149505615,-0.020630598068237305,0.6296796202659607,1.0,0.0,0.9104365110397339
1.1943035125732422,1.2192394733428955,-0.02493596076965332,0.6210796236991882,1.0,0.0,0.9078793525695801
1.1988983154296875,1.2141236066818237,-0.01522529125213623,0.6343512535095215,1.0,7.280109882354736,0.9095129370689392
1.209745168685913,1.2034859657287598,0.00625920295715332,0.6275173425674438,0.0535714285714286,1.7320507764816284,0.90960693359375
1.2070845365524292,1.2059835195541382,0.0011010169982910156,0.631940484046936,0.1071428571428571,7.071067810058594,0.9105353951454163
1.2087219953536987,1.2037301063537598,0.004991888999938965,0.6388871669769287,1.0,7.0,0.9131308794021606
1.2152103185653687,1.1946892738342285,0.020521044731140137,0.6155608892440796,0.125,3.0,0.9025620818138123
1.2082037925720215,1.2035884857177734,0.004615306854248047,0.6375277042388916,0.0357142857142857,2.4494898319244385,0.911887526512146
1.2096511125564575,1.20162832736969,0.008022785186767578,0.6221438646316528,0.0714285714285714,2.8284270763397217,0.9055123925209045
1.2012219429016113,1.2096954584121704,-0.008473515510559082,0.6376293301582336,0.0714285714285714,2.2360680103302,0.9137837886810303
1.198765516281128,1.2114505767822266,-0.012685060501098633,0.6320263147354126,0.017857142857142905,1.7320507764816284,0.9096778035163879
1.2041711807250977,1.205419659614563,-0.001248478889465332,0.6273177266120911,0.0357142857142857,2.4494898319244385,0.9091818332672119
1.205766201019287,1.2032195329666138,0.00254666805267334,0.6244198083877563,0.0714285714285714,2.6457512378692627,0.9071063995361328
1.1940643787384033,1.2144266366958618,-0.020362257957458496,0.6312075257301331,0.0535714285714286,2.4494898319244385,0.9108313918113708
1.2057795524597168,1.201491117477417,0.004288434982299805,0.6299835443496704,0.0892857142857143,3.316624879837036,0.9080743789672852
1.211612343788147,1.1951673030853271,0.016445040702819824,0.6361070275306702,0.1428571428571429,3.464101552963257,0.913451611995697
1.2015955448150635,1.2041780948638916,-0.002582550048828125,0.6321303844451904,0.0714285714285714,7.211102485656738,0.912185549736023
1.1965748071670532,1.2075881958007812,-0.011013388633728027,0.6410882472991943,1.0,0.0,0.9165392518043518
1.2078900337219238,1.1970956325531006,0.010794401168823242,0.6280465126037598,1.0,0.0,0.9092780947685242
1.1990782022476196,1.204977035522461,-0.005898833274841309,0.6241291761398315,1.0,7.416198253631592,0.9068220853805542
1.2069463729858398,1.1967201232910156,0.010226249694824219,0.6231179237365723,0.017857142857142905,2.0,0.9065412878990173
1.1982157230377197,1.2055964469909668,-0.00738072395324707,0.6271042227745056,0.0535714285714286,2.8284270763397217,0.9106321334838867
1.202078938484192,1.2007453441619873,0.0013335943222045898,0.636476993560791,0.125,2.8284270763397217,0.911605715751648
1.2087126970291138,1.1939308643341064,0.014781832695007324,0.624457836151123,0.017857142857142905,2.0,0.9083511233329773
1.2030892372131348,1.1990596055984497,0.004029631614685059,0.617323637008667,0.0535714285714286,2.8284270763397217,0.9055347442626953
1.1892074346542358,1.2130337953567505,-0.02382636070251465,0.6182831525802612,0.0892857142857143,7.141428470611572,0.9103265404701233
1.1905689239501953,1.2101263999938965,-0.019557476043701172,0.6409953832626343,1.0,6.78233003616333,0.9142756462097168
1.2027461528778076,1.1991640329360962,0.0035821199417114258,0.6304813623428345,0.1785714285714286,3.464101552963257,0.9127101898193359
1.2031188011169434,1.1964848041534424,0.0066339969635009766,0.644821286201477,0.1071428571428571,2.8284270763397217,0.9206815361976624
1.19767427444458,1.2038695812225342,-0.0061953067779541016,0.632142186164856,0.0357142857142857,7.348469257354736,0.9129101634025574
1.196864128112793,1.20383882522583,-0.006974697113037109,0.6249979734420776,1.0,7.348469257354736,0.9079069495201111
1.2036452293395996,1.1966800689697266,0.006965160369873047,0.6321113109588623,0.0357142857142857,2.0,0.9121009111404419
1.2040870189666748,1.1950852870941162,0.009001731872558594,0.6300455927848816,0.0357142857142857,2.2360680103302,0.9133907556533813
1.197364091873169,1.2015442848205566,-0.004180192947387695,0.6208188533782959,0.0535714285714286,2.2360680103302,0.9076067209243774
1.202488899230957,1.196062445640564,0.006426453590393066,0.6281140446662903,0.0357142857142857,2.6457512378692627,0.9100964069366455
1.2079881429672241,1.1892473697662354,0.01874077320098877,0.6193193793296814,0.0892857142857143,3.1622776985168457,0.9057263731956482
1.1955316066741943,1.20100998878479,-0.005478382110595703,0.6429427266120911,0.125,2.8284270763397217,0.9195387363433838
1.196587324142456,1.2009391784667969,-0.00435185432434082,0.6368807554244995,0.017857142857142905,4.123105525970459,0.9146948456764221
1.1915667057037354,1.2054327726364136,-0.013866066932678223,0.627888560295105,0.2857142857142857,4.123105525970459,0.9138675928115845
1.199183464050293,1.195755958557129,0.0034275054931640625,0.6334308385848999,0.017857142857142905,2.2360680103302,0.9147930145263672
1.2008275985717773,1.1931675672531128,0.007660031318664551,0.6390224099159241,0.0714285714285714,7.211102485656738,0.9158443808555603
1.2028567790985107,1.1895484924316406,0.013308286666870117,0.6179511547088623,1.0,7.416198253631592,0.9061859846115112
1.1995046138763428,1.192333698272705,0.007170915603637695,0.6496334075927734,0.017857142857142905,7.416198253631592,0.9231739640235901
1.2068461179733276,1.1870017051696777,0.019844412803649902,0.6255207061767578,1.0,6.557438373565674,0.9093613624572754
1.1899662017822266,1.2047113180160522,-0.014745116233825684,0.6387835144996643,0.2321428571428571,3.7416574954986572,0.9191389679908752
1.203848123550415,1.1917965412139893,0.012051582336425781,0.6329895257949829,0.017857142857142905,3.316624879837036,0.9140657186508179
1.1939020156860352,1.2023776769638062,-0.008475661277770996,0.6428548097610474,0.1785714285714286,3.605551242828369,0.9178119897842407
1.2044405937194824,1.1937167644500732,0.01072382926940918,0.6300798654556274,0.0892857142857143,7.141428470611572,0.9135880470275879
1.2018306255340576,1.1983280181884766,0.0035026073455810547,0.6400936841964722,1.0,0.0,0.9175445437431335
1.2098958492279053,1.191515326499939,0.01838052272796631,0.6392070055007935,1.0,7.211102485656738,0.9168529510498047
1.2019637823104858,1.2006263732910156,0.0013374090194702148,0.6461755037307739,0.0714285714285714,3.0,0.9190714359283447
1.2010703086853027,1.204033613204956,-0.0029633045196533203,0.6409593820571899,0.0892857142857143,7.141428470611572,0.9180445671081543
1.1997073888778687,1.2098286151885986,-0.01012122631072998,0.6408217549324036,1.0,7.211102485656738,0.9181207418441772
1.2105110883712769,1.202986478805542,0.007524609565734863,0.6408208608627319,0.0714285714285714,2.6457512378692627,0.9173246026039124
1.2054133415222168,1.2110600471496582,-0.005646705627441406,0.6334410905838013,0.0535714285714286,7.280109882354736,0.9126594066619873
1.2098281383514404,1.2108631134033203,-0.0010349750518798828,0.6431688070297241,1.0,7.141428470611572,0.9156655073165894
1.2086412906646729,1.2159850597381592,-0.007343769073486328,0.6407885551452637,0.0892857142857143,3.316624879837036,0.9179710149765015
1.2197281122207642,1.2074954509735107,0.012232661247253418,0.6536377668380737,0.1071428571428571,7.071067810058594,0.922858715057373
1.2123749256134033,1.2183377742767334,-0.005962848663330078,0.6543038487434387,1.0,7.348469257354736,0.9196900725364685
1.2234947681427002,1.209770679473877,0.013724088668823242,0.6444619297981262,0.0357142857142857,2.4494898319244385,0.9163650274276733
1.2207022905349731,1.2155991792678833,0.005103111267089844,0.6611905097961426,0.0714285714285714,7.211102485656738,0.924628734588623
1.207387924194336,1.2327576875686646,-0.025369763374328613,0.6462808847427368,1.0,7.280109882354736,0.9216417670249939
1.2233855724334717,1.2177348136901855,0.005650758743286133,0.6470004916191101,0.0535714285714286,2.8284270763397217,0.9175851941108704
1.2190278768539429,1.2225760221481323,-0.003548145294189453,0.664537787437439,0.0892857142857143,2.6457512378692627,0.9252102971076965
1.22711181640625,1.2144908905029297,0.012620925903320312,0.6490272283554077,0.0357142857142857,0.0,0.9191944599151611
1.216295838356018,1.2262153625488281,-0.009919524192810059,0.6451930999755859,0.0357142857142857,7.348469257354736,0.9155203700065613
1.2327487468719482,1.212376594543457,0.02037215232849121,0.6581567525863647,1.0,7.211102485656738,0.9219496250152588
1.2265421152114868,1.2205157279968262,0.0060263872146606445,0.6630894541740417,0.0714285714285714,2.4494898319244385,0.9240778684616089
1.227034330368042,1.2187117338180542,0.008322596549987793,0.6432072520256042,0.0357142857142857,2.0,0.9144459962844849
1.2162346839904785,1.2303929328918457,-0.014158248901367188,0.6536644101142883,0.0714285714285714,4.0,0.921249270439148
1.2173140048980713,1.2273913621902466,-0.010077357292175293,0.654457151889801,0.2142857142857143,3.872983455657959,0.9181875586509705
1.221617341041565,1.22164785861969,-3.0517578125e-05,0.6551655530929565,0.1964285714285714,6.7082037925720215,0.9201040267944336
1.2190600633621216,1.2216110229492188,-0.002550959587097168,0.6666293144226074,1.0,0.0,0.9245284795761108
1.2159191370010376,1.218266248703003,-0.002347111701965332,0.6483026146888733,1.0,7.211102485656738,0.9176619648933411
1.2145558595657349,1.21927809715271,-0.004722237586975098,0.6522203683853149,0.0714285714285714,7.211102485656738,0.9195995926856995
1.210658311843872,1.2169454097747803,-0.006287097930908203,0.6685246825218201,1.0,7.141428470611572,0.9253953695297241
1.2116732597351074,1.2102551460266113,0.0014181137084960938,0.6633632183074951,0.0892857142857143,7.141428470611572,0.9256439805030823
1.2081758975982666,1.2070931196212769,0.001082777976989746,0.6589030623435974,1.0,5.74456262588501,0.9236553907394409
1.2079484462738037,1.2005689144134521,0.0073795318603515625,0.6615842580795288,0.4107142857142857,5.0,0.9260106682777405
1.205475926399231,1.1967544555664062,0.008721470832824707,0.6630170345306396,0.2142857142857143,6.633249759674072,0.9276427030563354
1.2011311054229736,1.1988259553909302,0.002305150032043457,0.6662447452545166,1.0,7.348469257354736,0.9302823543548584
1.198096513748169,1.1989036798477173,-0.0008071660995483398,0.6458694934844971,0.0357142857142857,2.0,0.9220890998840332
1.1991486549377441,1.1954827308654785,0.003665924072265625,0.6540549993515015,0.0357142857142857,1.7320507764816284,0.9277423024177551
1.1955559253692627,1.1963088512420654,-0.0007529258728027344,0.646578848361969,0.017857142857142905,2.0,0.9262719750404358
1.1975600719451904,1.191463828086853,0.006096243858337402,0.656302273273468,0.0535714285714286,7.280109882354736,0.9318939447402954
1.2015482187271118,1.1853697299957275,0.016178488731384277,0.6407402753829956,1.0,0.0,0.9245862364768982
1.186273217201233,1.1987930536270142,-0.01251983642578125,0.6443610191345215,1.0,7.071067810058594,0.9323199987411499
1.1929881572723389,1.1896109580993652,0.003377199172973633,0.6399204730987549,0.1071428571428571,3.1622776985168457,0.92900151014328
1.1891837120056152,1.1903059482574463,-0.0011222362518310547,0.6470972299575806,0.0714285714285714,4.898979663848877,0.934165358543396
1.190982699394226,1.1852847337722778,0.005697965621948242,0.6301659345626831,0.3571428571428571,6.0,0.92606520652771
1.1825218200683594,1.1896541118621826,-0.007132291793823242,0.6456983089447021,1.0,7.211102485656738,0.9380438327789307
1.1828837394714355,1.18682861328125,-0.003944873809814453,0.6299918293952942,0.0714285714285714,2.0,0.9320508241653442
1.187537670135498,1.1782904863357544,0.009247183799743652,0.6373026371002197,0.0714285714285714,7.211102485656738,0.934169352054596
1.190323829650879,1.1725399494171143,0.01778388023376465,0.6224522590637207,1.0,7.416198253631592,0.9246342182159424
1.1715565919876099,1.1889026165008545,-0.01734602451324463,0.6283381581306458,0.017857142857142905,2.0,0.9356294870376587
1.1794533729553223,1.1785316467285156,0.0009217262268066406,0.6367844343185425,0.0535714285714286,3.464101552963257,0.938247799873352
1.1840070486068726,1.172201156616211,0.011805891990661621,0.6250618696212769,0.1607142857142857,3.605551242828369,0.9302433729171753
1.1798429489135742,1.1748909950256348,0.004951953887939453,0.6218757629394531,0.1071428571428571,3.872983455657959,0.9323787689208984
1.1791653633117676,1.1736544370651245,0.005510926246643066,0.6216776371002197,0.1607142857142857,3.316624879837036,0.9326195120811462
1.1794281005859375,1.1713876724243164,0.008040428161621094,0.6280866861343384,0.0357142857142857,3.316624879837036,0.9349309206008911
1.1733698844909668,1.175944447517395,-0.0025745630264282227,0.6342418193817139,0.1607142857142857,3.1622776985168457,0.9437234997749329
1.1675297021865845,1.180332899093628,-0.012803196907043457,0.6193332076072693,0.017857142857142905,3.605551242828369,0.9380638599395752
1.1849061250686646,1.1620146036148071,0.022891521453857422,0.6149911880493164,0.25,6.480740547180176,0.9270553588867188
1.1739369630813599,1.1723406314849854,0.0015963315963745117,0.618331789970398,1.0,0.0,0.9350727796554565
1.176672101020813,1.1686697006225586,0.008002400398254395,0.6181583404541016,1.0,7.280109882354736,0.9334821701049805
1.1672567129135132,1.1769957542419434,-0.009739041328430176,0.6182283163070679,0.0535714285714286,1.4142135381698608,0.9386638402938843
1.1721081733703613,1.1712584495544434,0.0008497238159179688,0.6136730909347534,0.0535714285714286,4.123105525970459,0.9360328912734985
1.1684010028839111,1.1736619472503662,-0.005260944366455078,0.6107355356216431,0.3214285714285714,4.4721360206604,0.9346117973327637
1.1719372272491455,1.1714375019073486,0.000499725341796875,0.6279745697975159,0.0714285714285714,3.0,0.9442082047462463
1.1655431985855103,1.1774221658706665,-0.01187896728515625,0.6269713640213013,0.0892857142857143,2.6457512378692627,0.9460086822509766
1.1675978899002075,1.1737251281738281,-0.0061272382736206055,0.6363762617111206,0.0357142857142857,2.4494898319244385,0.9458869099617004
1.177217721939087,1.1657109260559082,0.011506795883178711,0.625975489616394,0.0714285714285714,2.4494898319244385,0.9397295713424683
1.1696431636810303,1.1728768348693848,-0.003233671188354492,0.6131253242492676,0.0357142857142857,2.8284270763397217,0.9364457130432129
1.1664857864379883,1.178450584411621,-0.011964797973632812,0.6255164742469788,0.1071428571428571,7.071067810058594,0.9454332590103149
1.1703321933746338,1.17617928981781,-0.0058470964431762695,0.6276288032531738,1.0,0.0,0.9441390037536621
1.16519033908844,1.18251633644104,-0.017325997352600098,0.6283962726593018,1.0,0.0,0.9496543407440186
1.181074857711792,1.1701769828796387,0.01089787483215332,0.636549711227417,1.0,6.082762718200684,0.9456908702850342
1.1787608861923218,1.17661714553833,0.0021437406539916992,0.6280199289321899,0.3392857142857143,4.358899116516113,0.9421327114105225
1.171861171722412,1.184194564819336,-0.012333393096923828,0.6271705031394958,0.0714285714285714,2.4494898319244385,0.9462283849716187
1.1828863620758057,1.178310751914978,0.004575610160827637,0.6282481551170349,0.0357142857142857,3.316624879837036,0.9424027800559998
1.178127408027649,1.187110424041748,-0.008983016014099121,0.6366304755210876,0.1607142857142857,3.316624879837036,0.9499939680099487
1.1924858093261719,1.175743579864502,0.016742229461669922,0.624687135219574,0.0357142857142857,3.316624879837036,0.9334135055541992
1.184587836265564,1.1901733875274658,-0.0055855512619018555,0.6435284614562988,0.1607142857142857,3.0,0.9524011611938477
1.1790997982025146,1.1992332935333252,-0.020133495330810547,0.6431916952133179,0.0,2.6457512378692627,0.9566986560821533
1.1892502307891846,1.1962742805480957,-0.007024049758911133,0.6403725743293762,0.125,5.5677642822265625,0.9516831636428833
1.197127342224121,1.1920711994171143,0.005056142807006836,0.6621941328048706,0.4285714285714286,5.656854152679443,0.9592797756195068
1.1973493099212646,1.2003874778747559,-0.003038167953491211,0.6392486095428467,1.0,0.0,0.9481452703475952
1.1902188062667847,1.21006441116333,-0.01984560489654541,0.6464512348175049,1.0,7.348469257354736,0.9562056064605713
1.2017754316329956,1.2047703266143799,-0.0029948949813842773,0.6363316774368286,0.0357142857142857,7.348469257354736,0.9447306394577026
1.2121505737304688,1.2012256383895874,0.010924935340881348,0.6496400833129883,1.0,5.74456262588501,0.9505103826522827
1.2127888202667236,1.20624840259552,0.006540417671203613,0.6478110551834106,0.4107142857142857,4.795831680297852,0.9482599496841431
1.2114434242248535,1.2133636474609375,-0.0019202232360839844,0.649482011795044,0.1428571428571429,3.0,0.9536817073822021
1.2219877243041992,1.2074878215789795,0.014499902725219727,0.6581168174743652,0.017857142857142905,1.7320507764816284,0.9499812722206116
1.2110010385513306,1.2255094051361084,-0.014508366584777832,0.6523841023445129,0.0357142857142857,7.348469257354736,0.9572644233703613
1.2231590747833252,1.2181766033172607,0.004982471466064453,0.6526260375976562,1.0,7.141428470611572,0.9484944939613342
1.2157126665115356,1.2282140254974365,-0.012501358985900879,0.6287034749984741,0.0892857142857143,4.123105525970459,0.9366774559020996
1.2260687351226807,1.2240365743637085,0.002032160758972168,0.6363837718963623,0.2142857142857143,3.7416574954986572,0.9370851516723633
1.2365384101867676,1.2164301872253418,0.02010822296142578,0.6397051811218262,0.0357142857142857,2.6457512378692627,0.9309738278388977
1.222398281097412,1.2369251251220703,-0.014526844024658203,0.6454107761383057,0.0892857142857143,3.0,0.9487676024436951
1.2297953367233276,1.232279896736145,-0.002484560012817383,0.6247919201850891,0.0714285714285714,3.464101552963257,0.9305781126022339
1.2314832210540771,1.2353875637054443,-0.0039043426513671875,0.6212440729141235,0.1428571428571429,3.464101552963257,0.9238569736480713
1.2424263954162598,1.2306032180786133,0.011823177337646484,0.6335887908935547,0.0714285714285714,2.8284270763397217,0.9288995265960693
1.24334716796875,1.2367008924484253,0.006646275520324707,0.6366879940032959,0.0714285714285714,4.358899116516113,0.9296283721923828
1.2487342357635498,1.2320576906204224,0.01667654514312744,0.6490892171859741,0.3035714285714286,6.244997978210449,0.9356368780136108
1.2494816780090332,1.238053560256958,0.011428117752075195,0.6327950358390808,1.0,3.316624879837036,0.9255238771438599
2.229412078857422,2.2162322998046875,0.013179779052734375,0.7569258213043213,0.0892857142857143,3.1622776985168457,0.9898520112037659
2.1591968536376953,2.1720480918884277,-0.012851238250732422,0.730199933052063,0.1428571428571429,7.211102485656738,0.9850398302078247
2.136465549468994,2.1141185760498047,0.022346973419189453,0.6971865296363831,0.0714285714285714,0.0,0.9751830101013184
2.1051313877105713,2.0922114849090576,0.012919902801513672,0.6861625909805298,1.0,0.0,0.9716933965682983
2.0837669372558594,2.0685877799987793,0.015179157257080078,0.6795498728752136,1.0,7.211102485656738,0.9745898246765137
2.048790454864502,2.0620079040527344,-0.013217449188232422,0.6726707220077515,1.0,2.6457512378692627,0.9717110991477966
2.0421595573425293,2.0315961837768555,0.010563373565673828,0.667212724685669,0.0714285714285714,2.8284270763397217,0.9714269638061523
2.015864372253418,2.021972417831421,-0.00610804557800293,0.6603929996490479,0.1964285714285714,2.4494898319244385,0.9688401222229004
2.003655433654785,1.9969594478607178,0.006695985794067383,0.6582483053207397,0.0535714285714286,2.4494898319244385,0.9697372913360596
1.9723925590515137,1.9956177473068237,-0.02322518825531006,0.6546500325202942,0.0535714285714286,7.280109882354736,0.9676065444946289
1.9849624633789062,1.9679632186889648,0.016999244689941406,0.6491230726242065,0.0535714285714286,7.280109882354736,0.9659954905509949
1.9580671787261963,1.964085340499878,-0.006018161773681641,0.64393550157547,1.0,2.2360680103302,0.9651567935943604
1.9421066045761108,1.9430510997772217,-0.0009444952011108398,0.6393268704414368,0.0535714285714286,2.2360680103302,0.9632405638694763
1.9052590131759644,1.9477616548538208,-0.042502641677856445,0.6342781186103821,0.0357142857142857,7.280109882354736,0.9619681239128113
1.914235234260559,1.9068844318389893,0.007350802421569824,0.6286684274673462,0.0535714285714286,0.0,0.959991455078125
1.8847944736480713,1.890359878540039,-0.0055654048919677734,0.6254484057426453,1.0,7.280109882354736,0.9591081738471985
1.8574128150939941,1.8552098274230957,0.0022029876708984375,0.6224905252456665,1.0,1.7320507764816284,0.9584597945213318
1.7995678186416626,1.803339958190918,-0.003772139549255371,0.6229575872421265,0.0535714285714286,7.4833149909973145,0.9591057300567627
1.7566241025924683,1.7514530420303345,0.005171060562133789,0.6299185752868652,0.0,0.0,0.9651533365249634
1.6766037940979004,1.7041083574295044,-0.027504563331604004,0.6444593667984009,1.0,7.280109882354736,0.9716717004776001
1.6423571109771729,1.641216516494751,0.001140594482421875,0.6488936543464661,1.0,2.0,0.9692790508270264
1.6171902418136597,1.603978157043457,0.013212084770202637,0.6499757766723633,0.0535714285714286,1.4142135381698608,0.9647111892700195
1.568821668624878,1.5813140869140625,-0.01249241828918457,0.6487995386123657,0.017857142857142905,2.8284270763397217,0.9667340517044067
1.5166888236999512,1.527986764907837,-0.011297941207885742,0.6531132459640503,0.017857142857142905,3.464101552963257,0.977750837802887
1.4631023406982422,1.483676791191101,-0.020574450492858887,0.6563971042633057,0.125,2.2360680103302,0.9841522574424744
1.424755334854126,1.4516297578811646,-0.026874423027038574,0.6640815734863281,0.0892857142857143,2.8284270763397217,0.9906090497970581
1.4128999710083008,1.439664602279663,-0.026764631271362305,0.6800440549850464,0.0,3.0,0.9948720932006836
1.4229816198349,1.4107810258865356,0.012200593948364258,0.693881630897522,0.1428571428571429,7.416198253631592,0.9962599277496338
1.4048194885253906,1.4104423522949219,-0.00562286376953125,0.7027356624603271,0.017857142857142905,0.0,0.9957792162895203
1.4155950546264648,1.4025650024414062,0.013030052185058594,0.7098633050918579,1.0,0.0,0.9947851896286011
1.3721802234649658,1.3875378370285034,-0.015357613563537598,0.7126297950744629,1.0,4.898979663848877,0.9919043779373169
1.3528223037719727,1.363616943359375,-0.010794639587402344,0.7179064750671387,1.0,5.4772257804870605,0.9925787448883057
1.3360519409179688,1.3104629516601562,0.0255889892578125,0.7243493795394897,0.5714285714285714,3.464101552963257,0.9943886995315552
1.2498159408569336,1.2932450771331787,-0.04342913627624512,0.7383509874343872,0.0357142857142857,3.316624879837036,0.9956297874450684
1.2057344913482666,1.2324559688568115,-0.026721477508544922,0.7485451698303223,0.1785714285714286,7.416198253631592,0.9957964420318604
1.1453969478607178,1.171992301940918,-0.026595354080200195,0.7579340934753418,0.017857142857142905,7.280109882354736,0.9950047135353088
1.0971901416778564,1.1142685413360596,-0.017078399658203125,0.763309121131897,1.0,2.4494898319244385,0.9935771226882935
1.052567720413208,1.0734996795654297,-0.02093195915222168,0.7683647871017456,0.0535714285714286,7.280109882354736,0.9923052787780762
1.0420424938201904,1.0316600799560547,0.010382413864135742,0.7743263244628906,0.0535714285714286,6.928203105926514,0.9902041554450989
1.0310839414596558,1.0269734859466553,0.004110455513000488,0.7751114964485168,1.0,6.928203105926514,0.9879593849182129
1.0287277698516846,1.0344719886779785,-0.005744218826293945,0.7777664065361023,0.1428571428571429,7.416198253631592,0.9863957762718201
1.0487611293792725,1.0487836599349976,-2.2530555725097656e-05,0.7742063999176025,1.0,2.2360680103302,0.9841738939285278
1.046547532081604,1.0613220930099487,-0.014774560928344727,0.7748827338218689,0.017857142857142905,2.6457512378692627,0.9816896915435791
1.0527715682983398,1.0656518936157227,-0.012880325317382812,0.7727952003479004,0.0714285714285714,7.280109882354736,0.9798826575279236
1.0853924751281738,1.0533064603805542,0.03208601474761963,0.7690637111663818,0.0535714285714286,0.0,0.9755541086196899
1.07731032371521,1.093881607055664,-0.0165712833404541,0.7659779787063599,1.0,6.633249759674072,0.9727270007133484
1.1017088890075684,1.0981206893920898,0.0035881996154785156,0.7683579325675964,1.0,6.633249759674072,0.9708575010299683
1.1106700897216797,1.1078790426254272,0.0027910470962524414,0.768122673034668,0.2142857142857143,7.416198253631592,0.9689714312553406
1.1071579456329346,1.1284265518188477,-0.021268606185913086,0.7721782326698303,1.0,3.0,0.9708400964736938
1.1229221820831299,1.1339677572250366,-0.011045575141906738,0.7753964066505432,0.017857142857142905,2.8284270763397217,0.9717937707901001
1.1526172161102295,1.1189815998077393,0.033635616302490234,0.7818832397460938,0.1428571428571429,1.4142135381698608,0.9759063720703125
1.1424134969711304,1.1340678930282593,0.008345603942871094,0.7848259210586548,0.0,3.0,0.9764626026153564
1.1383498907089233,1.1345685720443726,0.0037813186645507812,0.7887203693389893,0.0357142857142857,7.0,0.978886604309082
1.1357685327529907,1.1423912048339844,-0.006622672080993652,0.7837169170379639,0.125,7.0,0.9733026027679443
1.1405823230743408,1.1439790725708008,-0.003396749496459961,0.7883844375610352,1.0,3.316624879837036,0.9737953543663025
1.1440571546554565,1.142007827758789,0.0020493268966674805,0.7829378247261047,0.125,4.358899116516113,0.9734957814216614
1.1353974342346191,1.1374516487121582,-0.0020542144775390625,0.7733123302459717,0.0714285714285714,6.082762718200684,0.9668048620223999
1.1219401359558105,1.1280057430267334,-0.0060656070709228516,0.7620213031768799,0.3392857142857143,0.0,0.9596225619316101
1.1085469722747803,1.1003568172454834,0.008190155029296875,0.7428193092346191,1.0,7.4833149909973145,0.9468958973884583
1.0847527980804443,1.0665104389190674,0.018242359161376953,0.7124887704849243,1.0,3.1622776985168457,0.9217497110366821
1.0771112442016602,1.0673587322235107,0.009752511978149414,0.7068444490432739,0.0,3.1622776985168457,0.9187328219413757
1.0833172798156738,1.083404541015625,-8.726119995117188e-05,0.6829993724822998,0.1785714285714286,5.0,0.8936130404472351
1.0687949657440186,1.09434974193573,-0.025554776191711426,0.6742842793464661,0.0,5.196152210235596,0.8861371278762817
1.082153558731079,1.055933952331543,0.026219606399536133,0.6720026731491089,0.4464285714285714,7.211102485656738,0.8893575668334961
1.0714070796966553,1.0734895467758179,-0.0020824670791625977,0.6596107482910156,0.0714285714285714,7.280109882354736,0.8759474754333496
1.0744519233703613,1.0949629545211792,-0.02051103115081787,0.6656121015548706,1.0,3.605551242828369,0.8924816250801086
1.1187613010406494,1.0659916400909424,0.05276966094970703,0.6513922810554504,0.0535714285714286,6.78233003616333,0.8859389424324036
1.0964932441711426,1.1021733283996582,-0.005680084228515625,0.6452282071113586,0.1785714285714286,7.416198253631592,0.8924993276596069
1.0924856662750244,1.0862982273101807,0.00618743896484375,0.6471233367919922,1.0,7.416198253631592,0.9047651886940002
1.0817235708236694,1.0785398483276367,0.003183722496032715,0.6453309059143066,0.017857142857142905,6.244997978210449,0.9111957550048828
1.0551307201385498,1.0816175937652588,-0.026486873626708984,0.6491440534591675,1.0,5.291502475738525,0.9225485920906067
1.05128812789917,1.061252474784851,-0.009964346885681152,0.6481966376304626,0.3035714285714286,3.605551242828369,0.926444411277771
1.0342780351638794,1.0501000881195068,-0.01582205295562744,0.6546155214309692,0.1964285714285714,1.7320507764816284,0.9370779991149902
1.039271354675293,1.0196681022644043,0.019603252410888672,0.6537495255470276,0.0357142857142857,3.1622776985168457,0.9415661096572876
1.0156675577163696,1.0093045234680176,0.006363034248352051,0.6558256149291992,0.017857142857142905,3.1622776985168457,0.9454726576805115
0.9979156851768494,0.9909258484840393,0.006989836692810059,0.6489811539649963,0.1607142857142857,1.4142135381698608,0.9405791759490967
0.9876196384429932,0.9796571731567383,0.007962465286254883,0.6597410440444946,0.017857142857142905,2.0,0.9504011869430542
0.9775140881538391,0.9815289974212646,-0.004014909267425537,0.6585276126861572,0.017857142857142905,2.8284270763397217,0.9500038027763367
0.9873257875442505,0.9755502939224243,0.011775493621826172,0.6641095280647278,0.0535714285714286,7.141428470611572,0.9539380073547363
0.9886026382446289,0.9819076061248779,0.0066950321197509766,0.6681737303733826,0.0892857142857143,7.348469257354736,0.957442045211792
0.9936516284942627,0.9826537370681763,0.010997891426086426,0.6703619956970215,1.0,3.7416574954986572,0.9576342105865479
0.9883509874343872,0.9927258491516113,-0.004374861717224121,0.6600147485733032,0.0357142857142857,3.7416574954986572,0.9440455436706543
1.0075881481170654,0.9997717142105103,0.007816433906555176,0.6570518016815186,0.25,1.7320507764816284,0.9422608613967896
1.0109803676605225,1.010149359703064,0.0008310079574584961,0.6664839386940002,0.0357142857142857,2.0,0.9530863165855408
1.0239728689193726,1.0328364372253418,-0.008863568305969238,0.6672995090484619,0.017857142857142905,2.0,0.9563760757446289
1.0433721542358398,1.0437796115875244,-0.0004074573516845703,0.6666628122329712,0.0535714285714286,2.8284270763397217,0.9577725529670715
1.0619537830352783,1.0638470649719238,-0.0018932819366455078,0.6674185991287231,0.017857142857142905,3.1622776985168457,0.961302638053894
1.087144136428833,1.0820801258087158,0.0050640106201171875,0.6816536784172058,0.1607142857142857,1.4142135381698608,0.9757797122001648
1.1057896614074707,1.1095466613769531,-0.003756999969482422,0.6835507154464722,0.017857142857142905,7.416198253631592,0.9790893793106079
1.1188563108444214,1.1274503469467163,-0.008594036102294922,0.6568869352340698,0.017857142857142905,7.416198253631592,0.9574332237243652
1.135728359222412,1.144742488861084,-0.009014129638671875,0.6652824878692627,1.0,2.2360680103302,0.9656652212142944
1.1549856662750244,1.1566355228424072,-0.0016498565673828125,0.6680562496185303,0.017857142857142905,3.0,0.9682807922363281
1.1761250495910645,1.16459321975708,0.011531829833984375,0.6833333969116211,0.0714285714285714,2.4494898319244385,0.9811206459999084
1.176905870437622,1.1837148666381836,-0.0068089962005615234,0.6761300563812256,0.0892857142857143,1.0,0.9757128953933716
1.184553623199463,1.1904914379119873,-0.005937814712524414,0.6773454546928406,0.017857142857142905,2.8284270763397217,0.9748944640159607
1.194002389907837,1.194049596786499,-4.7206878662109375e-05,0.6781604290008545,0.0,4.4721360206604,0.9751937389373779
1.1831408739089966,1.198253870010376,-0.015112996101379395,0.6747221350669861,0.1428571428571429,6.324555397033691,0.9702891111373901
1.1877270936965942,1.1900309324264526,-0.0023038387298583984,0.676376223564148,0.2857142857142857,7.348469257354736,0.9707753658294678
1.1808829307556152,1.1887911558151245,-0.007908225059509277,0.6746131777763367,1.0,2.8284270763397217,0.9680202007293701
1.1729435920715332,1.184281349182129,-0.011337757110595703,0.6748794317245483,0.0357142857142857,7.071067810058594,0.9680366516113281
1.1753425598144531,1.166680097579956,0.00866246223449707,0.6779203414916992,0.1071428571428571,7.071067810058594,0.9706533551216125
1.1649940013885498,1.166309118270874,-0.0013151168823242188,0.6762363910675049,1.0,2.8284270763397217,0.967789888381958
1.172069787979126,1.1493759155273438,0.022693872451782227,0.6800112128257751,0.1071428571428571,7.348469257354736,0.9731199741363525
1.154703974723816,1.153943419456482,0.0007605552673339844,0.6772409677505493,0.0357142857142857,0.0,0.9674746990203857
1.1561684608459473,1.145094633102417,0.011073827743530273,0.6790463924407959,1.0,6.7082037925720215,0.9682410955429077
1.1424285173416138,1.150733470916748,-0.008304953575134277,0.6786933541297913,1.0,3.7416574954986572,0.964945375919342
1.1443084478378296,1.1462997198104858,-0.00199127197265625,0.6793345212936401,0.1964285714285714,3.1622776985168457,0.9645704030990601
1.1477704048156738,1.1460652351379395,0.001705169677734375,0.6811381578445435,0.1607142857142857,2.2360680103302,0.9663487672805786
1.1529184579849243,1.1475476026535034,0.0053708553314208984,0.6825704574584961,0.017857142857142905,2.2360680103302,0.966510534286499
1.1493096351623535,1.157238245010376,-0.007928609848022461,0.6789935231208801,0.0714285714285714,7.416198253631592,0.9658539295196533
1.1601970195770264,1.1667754650115967,-0.0065784454345703125,0.66968834400177,0.017857142857142905,7.416198253631592,0.9589343070983887
1.1554656028747559,1.1892002820968628,-0.033734679222106934,0.6579440236091614,1.0,1.4142135381698608,0.9510100483894348
1.1731630563735962,1.1890993118286133,-0.01593625545501709,0.6662485003471375,0.017857142857142905,7.416198253631592,0.9548566937446594
1.1816198825836182,1.19646155834198,-0.014841675758361816,0.6522774696350098,0.017857142857142905,7.416198253631592,0.9485989809036255
1.191328763961792,1.2068787813186646,-0.015550017356872559,0.6557254195213318,1.0,2.4494898319244385,0.9458892941474915
1.1918647289276123,1.2243397235870361,-0.03247499465942383,0.6519195437431335,0.017857142857142905,2.8284270763397217,0.9447987079620361
1.2090673446655273,1.2212514877319336,-0.01218414306640625,0.6434169411659241,0.0892857142857143,7.141428470611572,0.9438880085945129
1.2201509475708008,1.224188208580017,-0.004037261009216309,0.6445767879486084,0.0892857142857143,0.0,0.9435954093933105
1.2190372943878174,1.2305891513824463,-0.011551856994628906,0.6435484886169434,1.0,7.280109882354736,0.9465361833572388
1.2209036350250244,1.2323052883148193,-0.011401653289794922,0.6307986974716187,1.0,7.280109882354736,0.9396218061447144
1.2358379364013672,1.2214969396591187,0.014340996742248535,0.6375058889389038,0.0535714285714286,7.0,0.9436802864074707
1.2298033237457275,1.230236291885376,-0.0004329681396484375,0.6311918497085571,1.0,7.0,0.9454221129417419
1.2420125007629395,1.22434401512146,0.017668485641479492,0.6390582323074341,0.125,7.071067810058594,0.9498331546783447
1.2334421873092651,1.2391810417175293,-0.00573885440826416,0.6287992000579834,1.0,3.872983455657959,0.9440803527832031
1.2545676231384277,1.2228219509124756,0.03174567222595215,0.6329270601272583,0.1071428571428571,5.099019527435303,0.9473899006843567
1.2551484107971191,1.2335240840911865,0.021624326705932617,0.6320608258247375,0.1607142857142857,4.358899116516113,0.9486497640609741
1.2385812997817993,1.2594281435012817,-0.020846843719482422,0.6370368599891663,0.3035714285714286,7.348469257354736,0.9525728225708008
1.2646639347076416,1.2458014488220215,0.018862485885620117,0.6371601223945618,0.0357142857142857,7.071067810058594,0.9527119994163513
1.2603180408477783,1.265061855316162,-0.004743814468383789,0.6304179430007935,1.0,2.8284270763397217,0.947833776473999
1.2677147388458252,1.2708029747009277,-0.003088235855102539,0.6332443952560425,0.1071428571428571,7.348469257354736,0.9522565007209778
1.27998685836792,1.270723819732666,0.009263038635253906,0.6476109027862549,0.0357142857142857,6.928203105926514,0.9625900983810425
1.2840192317962646,1.2798678874969482,0.004151344299316406,0.6436101794242859,1.0,3.1622776985168457,0.9594292640686035
1.2968125343322754,1.2806475162506104,0.01616501808166504,0.6493052840232849,0.1428571428571429,6.633249759674072,0.9597795009613037
1.2911198139190674,1.2962288856506348,-0.005109071731567383,0.6446396112442017,0.2142857142857143,0.0,0.9621391892433167
1.306347131729126,1.2931890487670898,0.013158082962036133,0.6571704149246216,1.0,7.416198253631592,0.9648172855377197
1.3116196393966675,1.2962089776992798,0.015410661697387695,0.6589024066925049,1.0,7.416198253631592,0.968898594379425
1.3071885108947754,1.3079224824905396,-0.0007339715957641602,0.6559346318244934,0.017857142857142905,6.633249759674072,0.9671633243560791
1.3127233982086182,1.3086062669754028,0.004117131233215332,0.6580771207809448,1.0,6.633249759674072,0.9683640003204346
1.3029885292053223,1.3216474056243896,-0.018658876419067383,0.6624101400375366,0.2142857142857143,0.0,0.9718881845474243
1.311060905456543,1.320131540298462,-0.009070634841918945,0.6558399200439453,1.0,0.0,0.9689205884933472
1.3254954814910889,1.3078361749649048,0.017659306526184082,0.6733971238136292,1.0,7.0,0.9741548299789429
1.318922519683838,1.3184244632720947,0.0004980564117431641,0.6630609035491943,1.0,3.7416574954986572,0.9722620248794556
1.3223602771759033,1.314154863357544,0.008205413818359375,0.6625896692276001,0.125,3.464101552963257,0.9707162380218506
1.3333568572998047,1.3091708421707153,0.024186015129089355,0.6711770296096802,0.125,3.0,0.9736607074737549
1.3284919261932373,1.3125526905059814,0.01593923568725586,0.675082802772522,0.125,2.0,0.9740971922874451
1.3143470287322998,1.328472375869751,-0.014125347137451172,0.6578271389007568,0.0357142857142857,7.348469257354736,0.9675183296203613
1.3138163089752197,1.330344319343567,-0.016528010368347168,0.6653475165367126,0.0357142857142857,7.416198253631592,0.9737274646759033
1.3163871765136719,1.3211658000946045,-0.004778623580932617,0.6622604131698608,1.0,2.2360680103302,0.9717046618461609
1.3154747486114502,1.33235502243042,-0.016880273818969727,0.6638197898864746,0.017857142857142905,4.123105525970459,0.9737951755523682
1.3154168128967285,1.3331785202026367,-0.017761707305908203,0.6634543538093567,0.0714285714285714,3.872983455657959,0.9729228019714355
1.3148794174194336,1.3337914943695068,-0.018912076950073242,0.6565984487533569,0.2678571428571429,7.348469257354736,0.9673417210578918
1.323976755142212,1.3249537944793701,-0.0009770393371582031,0.6713920831680298,0.0357142857142857,7.0,0.9744676351547241
1.3305366039276123,1.3200368881225586,0.010499715805053711,0.6749967336654663,1.0,3.0,0.9741817712783813
1.3312344551086426,1.321203589439392,0.010030865669250488,0.6724291443824768,0.125,4.0,0.9740062355995178
1.3214768171310425,1.3289248943328857,-0.007448077201843262,0.670325756072998,0.0357142857142857,4.0,0.9768067002296448
1.3225690126419067,1.328554391860962,-0.005985379219055176,0.6662810444831848,0.25,1.4142135381698608,0.9720921516418457
1.3205289840698242,1.3285878896713257,-0.008058905601501465,0.6688064336776733,0.0357142857142857,7.4833149909973145,0.9742690324783325
1.3208801746368408,1.327789545059204,-0.006909370422363281,0.6673634052276611,0.0,0.0,0.9719170331954956
1.3262791633605957,1.3250168561935425,0.0012623071670532227,0.6717753410339355,1.0,0.0,0.9728761911392212
1.3212758302688599,1.3235400915145874,-0.002264261245727539,0.6682569980621338,1.0,7.211102485656738,0.9720688462257385
1.3237807750701904,1.3260711431503296,-0.00229036808013916,0.6716792583465576,1.0,2.8284270763397217,0.9777339696884155
1.3262765407562256,1.324345588684082,0.0019309520721435547,0.6748210191726685,0.0714285714285714,2.4494898319244385,0.975346565246582
1.3150746822357178,1.337011456489563,-0.021936774253845215,0.6634283065795898,0.0714285714285714,3.7416574954986572,0.973350465297699
1.3127055168151855,1.3387389183044434,-0.026033401489257812,0.6634655594825745,0.0357142857142857,3.605551242828369,0.9703545570373535
1.3229235410690308,1.3278706073760986,-0.004947066307067871,0.6683787107467651,0.2142857142857143,2.0,0.9712430238723755
1.3214566707611084,1.3289506435394287,-0.0074939727783203125,0.6726210117340088,0.017857142857142905,2.4494898319244385,0.9755393266677856
1.3181657791137695,1.3279612064361572,-0.009795427322387695,0.6657743453979492,0.0535714285714286,3.0,0.970596194267273
1.3284425735473633,1.3207955360412598,0.007647037506103516,0.6754704713821411,0.0535714285714286,4.690415859222412,0.9760448932647705
1.3218461275100708,1.329057216644287,-0.007211089134216309,0.6717643737792969,0.1071428571428571,6.324555397033691,0.976409912109375
1.3268954753875732,1.3241989612579346,0.002696514129638672,0.6737128496170044,0.2857142857142857,0.0,0.9740205407142639
1.3273513317108154,1.3205437660217285,0.006807565689086914,0.6744879484176636,1.0,6.78233003616333,0.9747889041900635
1.3292651176452637,1.3186125755310059,0.010652542114257812,0.6745481491088867,1.0,3.316624879837036,0.9778530597686768
1.3282873630523682,1.3204749822616577,0.007812380790710449,0.6762184500694275,0.1785714285714286,2.6457512378692627,0.9753668904304504
1.3336526155471802,1.3169348239898682,0.01671779155731201,0.6738283634185791,0.0535714285714286,5.0,0.9718620777130127
1.3313937187194824,1.3178296089172363,0.013564109802246094,0.6763955950737,0.1428571428571429,5.385164737701416,0.9756531119346619
1.3112362623214722,1.3351985216140747,-0.02396225929260254,0.6650002002716064,0.4821428571428571,7.280109882354736,0.9720039367675781
1.3276712894439697,1.3224427700042725,0.005228519439697266,0.6706643104553223,1.0,3.872983455657959,0.9721990823745728
1.3313812017440796,1.318760871887207,0.012620329856872559,0.6746439933776855,0.0535714285714286,3.7416574954986572,0.9740160703659058
1.3163756132125854,1.333202600479126,-0.016826987266540527,0.6649882793426514,0.2142857142857143,4.358899116516113,0.9716669321060181
1.3169043064117432,1.320096492767334,-0.0031921863555908203,0.668014645576477,0.25,2.6457512378692627,0.9703341126441956
1.3348045349121094,1.3133704662322998,0.02143406867980957,0.6801073551177979,0.0892857142857143,2.2360680103302,0.9762599468231201
1.328997254371643,1.318332314491272,0.010664939880371094,0.6780722141265869,0.0357142857142857,2.2360680103302,0.9737759828567505
1.3187298774719238,1.3189682960510254,-0.0002384185791015625,0.6690179109573364,0.0535714285714286,1.7320507764816284,0.9737914800643921
1.3249605894088745,1.32220458984375,0.0027559995651245117,0.6795834302902222,0.0357142857142857,3.605551242828369,0.9799100160598755
1.3129147291183472,1.3362321853637695,-0.023317456245422363,0.6677847504615784,0.017857142857142905,4.242640495300293,0.9755079746246338
1.3229929208755493,1.3242453336715698,-0.0012524127960205078,0.6705307364463806,0.2142857142857143,3.1622776985168457,0.9724476337432861
1.3269257545471191,1.3215205669403076,0.0054051876068115234,0.6755611896514893,0.1071428571428571,2.6457512378692627,0.9757305979728699
1.3252480030059814,1.3223316669464111,0.0029163360595703125,0.6747061014175415,0.0714285714285714,2.2360680103302,0.9750778079032898
1.3226888179779053,1.3244061470031738,-0.0017173290252685547,0.6725710034370422,0.0535714285714286,2.2360680103302,0.9735554456710815
1.331034541130066,1.3169955015182495,0.014039039611816406,0.67654949426651,0.0357142857142857,7.280109882354736,0.9757727384567261
1.3095835447311401,1.3362809419631958,-0.026697397232055664,0.6687963604927063,0.0535714285714286,6.324555397033691,0.9757360219955444
1.3201944828033447,1.3254444599151611,-0.005249977111816406,0.6697115302085876,1.0,4.123105525970459,0.9728612899780273
1.3277114629745483,1.3185529708862305,0.009158492088317871,0.6784448623657227,0.2857142857142857,3.316624879837036,0.977533221244812
1.3309764862060547,1.317281723022461,0.01369476318359375,0.6791189908981323,0.017857142857142905,4.0,0.9745339155197144
1.3184788227081299,1.3274719715118408,-0.008993148803710938,0.6721196174621582,0.1785714285714286,3.7416574954986572,0.9755343198776245
1.3351373672485352,1.3118973970413208,0.023239970207214355,0.6791415214538574,0.2142857142857143,2.2360680103302,0.9749382734298706
1.3256645202636719,1.3203731775283813,0.005291342735290527,0.6794525980949402,0.0357142857142857,1.7320507764816284,0.9749815464019775
1.336523413658142,1.3096997737884521,0.02682363986968994,0.6817777752876282,0.0535714285714286,2.4494898319244385,0.9772494435310364
1.3236955404281616,1.3228471279144287,0.0008484125137329102,0.6759951710700989,0.0357142857142857,2.4494898319244385,0.9755719900131226
1.3208987712860107,1.3166582584381104,0.004240512847900391,0.6731747388839722,0.0714285714285714,2.4494898319244385,0.9750159978866577
1.33152174949646,1.3133985996246338,0.018123149871826172,0.6822910308837891,0.0357142857142857,3.0,0.9773375988006592
1.324242353439331,1.3202335834503174,0.004008769989013672,0.6776279211044312,0.0714285714285714,2.0,0.9772026538848877
1.3298174142837524,1.315048336982727,0.01476907730102539,0.6788291931152344,0.0892857142857143,3.0,0.9730855226516724
1.3174834251403809,1.3268835544586182,-0.009400129318237305,0.67405104637146,0.017857142857142905,4.242640495300293,0.9756636619567871
1.3186280727386475,1.3264338970184326,-0.007805824279785156,0.6685753464698792,0.1428571428571429,6.164413928985596,0.9733513593673706
1.3170607089996338,1.3273210525512695,-0.010260343551635742,0.6746698617935181,0.3214285714285714,7.211102485656738,0.9781708121299744
1.3318361043930054,1.3117729425430298,0.020063161849975586,0.6822908520698547,1.0,7.211102485656738,0.9782862067222595
1.3253257274627686,1.3171157836914062,0.008209943771362305,0.6724939942359924,0.0714285714285714,5.830951690673828,0.9721651077270508
1.3205578327178955,1.3238039016723633,-0.0032460689544677734,0.6674544811248779,1.0,5.830951690673828,0.9715090990066528
1.3078911304473877,1.3381098508834839,-0.03021872043609619,0.664703369140625,0.3928571428571429,0.0,0.9711509346961975
1.3215676546096802,1.3205124139785767,0.0010552406311035156,0.6756941080093384,1.0,6.855654716491699,0.9732698202133179
1.3206300735473633,1.3219621181488037,-0.0013320446014404297,0.6715213060379028,1.0,3.316624879837036,0.9757872819900513
1.3227100372314453,1.3185157775878906,0.0041942596435546875,0.6736002564430237,0.1607142857142857,7.071067810058594,0.9759107828140259
1.3227818012237549,1.321061372756958,0.001720428466796875,0.6739373803138733,0.1071428571428571,0.0,0.9763876795768738
1.309451699256897,1.3306503295898438,-0.021198630332946777,0.6686617732048035,1.0,7.211102485656738,0.974281370639801
1.3104506731033325,1.332230567932129,-0.021779894828796387,0.6654784679412842,1.0,2.0,0.9699539542198181
1.32051682472229,1.3222284317016602,-0.0017116069793701172,0.6736034154891968,0.0714285714285714,2.2360680103302,0.9751710891723633
1.3239593505859375,1.3192734718322754,0.004685878753662109,0.6759575605392456,0.0714285714285714,7.280109882354736,0.9760938882827759
1.3149468898773193,1.325959324836731,-0.011012434959411621,0.671959400177002,0.0535714285714286,7.071067810058594,0.9759540557861328
1.3236393928527832,1.3185508251190186,0.0050885677337646484,0.6701961755752563,1.0,2.6457512378692627,0.9733337163925171
1.3250128030776978,1.3132352828979492,0.011777520179748535,0.6795323491096497,0.1071428571428571,7.416198253631592,0.9744061231613159
1.313089370727539,1.3191511631011963,-0.0060617923736572266,0.6785509586334229,0.017857142857142905,7.416198253631592,0.9779936075210571
1.3278789520263672,1.3147764205932617,0.013102531433105469,0.6776230931282043,1.0,1.7320507764816284,0.9779778718948364
1.3280847072601318,1.313274621963501,0.01481008529663086,0.6765995025634766,0.017857142857142905,1.4142135381698608,0.9743514060974121
1.3393579721450806,1.3034093379974365,0.03594863414764404,0.6844407320022583,0.0357142857142857,1.7320507764816284,0.9750949740409851
1.3320443630218506,1.3117494583129883,0.020294904708862305,0.6804327964782715,0.0,7.280109882354736,0.9737581014633179
1.3144432306289673,1.328059434890747,-0.013616204261779785,0.6709311008453369,0.0535714285714286,7.211102485656738,0.9749125242233276
1.320042371749878,1.3222899436950684,-0.0022475719451904297,0.6737489700317383,1.0,4.690415859222412,0.9757100343704224
1.30808687210083,1.3348166942596436,-0.026729822158813477,0.6666573286056519,0.0714285714285714,4.4721360206604,0.9723725914955139
1.315627098083496,1.3270785808563232,-0.011451482772827148,0.6699953079223633,0.3214285714285714,3.605551242828369,0.9757046699523926
1.313232660293579,1.324089765548706,-0.010857105255126953,0.6676576137542725,0.2142857142857143,7.416198253631592,0.973065197467804
1.3159093856811523,1.3264849185943604,-0.010575532913208008,0.6736881732940674,0.017857142857142905,0.0,0.9765216112136841
1.3199565410614014,1.321519374847412,-0.0015628337860107422,0.6758975982666016,1.0,7.348469257354736,0.9742513298988342
1.3163044452667236,1.3230483531951904,-0.006743907928466797,0.6747258305549622,1.0,1.0,0.976068377494812
1.3144031763076782,1.3181174993515015,-0.003714323043823242,0.672065258026123,0.0357142857142857,3.0,0.9728120565414429
1.3215900659561157,1.3207268714904785,0.000863194465637207,0.6771924495697021,0.017857142857142905,3.464101552963257,0.9761188626289368
1.3261897563934326,1.3148345947265625,0.011355161666870117,0.6786930561065674,0.1785714285714286,6.928203105926514,0.9752525091171265
1.3142386674880981,1.3270230293273926,-0.012784361839294434,0.6701884269714355,0.1428571428571429,7.211102485656738,0.9712768793106079
1.3219314813613892,1.3206323385238647,0.001299142837524414,0.6727259159088135,1.0,2.4494898319244385,0.9730691909790039
1.3269383907318115,1.3142478466033936,0.012690544128417969,0.6772897839546204,0.0714285714285714,3.0,0.978005051612854
1.3278231620788574,1.3142752647399902,0.013547897338867188,0.6819397211074829,0.1785714285714286,7.416198253631592,0.9784942269325256
1.3204971551895142,1.3209149837493896,-0.0004178285598754883,0.673165500164032,0.017857142857142905,0.0,0.9766930341720581
1.3142890930175781,1.3269095420837402,-0.01262044906616211,0.6720387935638428,1.0,0.0,0.9746334552764893
1.315058708190918,1.325594425201416,-0.010535717010498047,0.672197699546814,1.0,6.928203105926514,0.9782436490058899
1.3243913650512695,1.3150241374969482,0.009367227554321289,0.6798675060272217,1.0,2.8284270763397217,0.9771800637245178
1.327643632888794,1.31080961227417,0.016834020614624023,0.6779745817184448,0.1428571428571429,2.4494898319244385,0.9742404222488403
1.3159947395324707,1.3186001777648926,-0.002605438232421875,0.6717802882194519,0.0357142857142857,3.316624879837036,0.976117730140686
1.3166086673736572,1.3239736557006836,-0.007364988327026367,0.6718257665634155,0.1428571428571429,7.141428470611572,0.9751468896865845
1.315122365951538,1.326269268989563,-0.011146903038024902,0.6660555601119995,0.0892857142857143,7.348469257354736,0.9708383083343506
1.311022162437439,1.330566644668579,-0.019544482231140137,0.6654236316680908,1.0,2.0,0.9732206463813782
1.33245050907135,1.309818148612976,0.022632360458374023,0.6827466487884521,0.0357142857142857,2.4494898319244385,0.9759286642074585
1.3129807710647583,1.327730417251587,-0.014749646186828613,0.6692209243774414,0.0357142857142857,7.211102485656738,0.9734433889389038
1.3071308135986328,1.327923059463501,-0.020792245864868164,0.6714698076248169,0.0714285714285714,6.928203105926514,0.9754266738891602
1.3207132816314697,1.3190741539001465,0.0016391277313232422,0.6754418015480042,1.0,6.928203105926514,0.9777683019638062
1.318627953529358,1.3198437690734863,-0.001215815544128418,0.6739667057991028,0.1428571428571429,7.280109882354736,0.9751222133636475
1.3223364353179932,1.3167564868927002,0.005579948425292969,0.6778547763824463,1.0,2.4494898319244385,0.9768936038017273
1.3168363571166992,1.3230905532836914,-0.0062541961669921875,0.6704964637756348,0.0535714285714286,3.7416574954986572,0.9737778306007385
1.3235588073730469,1.3163150548934937,0.007243752479553223,0.6716625690460205,0.0535714285714286,3.872983455657959,0.972551167011261
1.3151135444641113,1.3244974613189697,-0.009383916854858398,0.6742396354675293,0.1964285714285714,7.211102485656738,0.975993812084198
1.316925287246704,1.318983554840088,-0.002058267593383789,0.6770380735397339,0.0714285714285714,6.855654716491699,0.9788089990615845
1.3341145515441895,1.3018574714660645,0.032257080078125,0.6828930377960205,1.0,3.464101552963257,0.9773072600364685
1.3064817190170288,1.3296356201171875,-0.02315390110015869,0.6631456613540649,0.1607142857142857,7.141428470611572,0.9710916876792908
1.3187265396118164,1.3209102153778076,-0.002183675765991211,0.6717893481254578,0.0892857142857143,6.7082037925720215,0.976223349571228
1.3125379085540771,1.3224029541015625,-0.009865045547485352,0.6740684509277344,1.0,6.7082037925720215,0.9751425981521606
1.3135981559753418,1.3262674808502197,-0.01266932487487793,0.6717267036437988,0.1964285714285714,7.416198253631592,0.9777193069458008
1.3211495876312256,1.3181722164154053,0.0029773712158203125,0.6750199794769287,1.0,2.0,0.9781715273857117
1.3117191791534424,1.3257570266723633,-0.014037847518920898,0.6715553402900696,0.017857142857142905,7.280109882354736,0.9782612919807434
1.3101670742034912,1.3251451253890991,-0.01497805118560791,0.6684237718582153,0.0535714285714286,7.348469257354736,0.9726532697677612
1.3105595111846924,1.3251508474349976,-0.014591336250305176,0.670278787612915,1.0,2.2360680103302,0.9762414693832397
1.3136056661605835,1.3245946168899536,-0.010988950729370117,0.667792797088623,0.0357142857142857,3.0,0.9731655120849609
1.3143811225891113,1.3240673542022705,-0.00968623161315918,0.6703449487686157,0.0535714285714286,3.7416574954986572,0.973156213760376
1.3155717849731445,1.3201582431793213,-0.004586458206176758,0.6673146486282349,0.1071428571428571,3.7416574954986572,0.973861575126648
1.3241081237792969,1.3152490854263306,0.008859038352966309,0.6730397343635559,0.1428571428571429,4.690415859222412,0.9743929505348206
1.3166265487670898,1.3215489387512207,-0.004922389984130859,0.6729622483253479,0.1071428571428571,3.7416574954986572,0.9758907556533813
1.3228933811187744,1.3145684003829956,0.008324980735778809,0.6770058274269104,0.2857142857142857,3.1622776985168457,0.973798930644989
1.3203370571136475,1.3136587142944336,0.006678342819213867,0.6748607754707336,0.1428571428571429,2.2360680103302,0.9740310907363892
1.3279683589935303,1.3106334209442139,0.017334938049316406,0.6763867735862732,0.0357142857142857,2.8284270763397217,0.9748937487602234
1.3150899410247803,1.3255695104599,-0.010479569435119629,0.673645555973053,0.0892857142857143,2.0,0.9791377782821655
1.3153445720672607,1.3211485147476196,-0.005803942680358887,0.673090398311615,0.0535714285714286,1.4142135381698608,0.9774604439735413
1.3121943473815918,1.3259005546569824,-0.013706207275390625,0.6663848161697388,0.017857142857142905,1.4142135381698608,0.973074734210968
1.3347795009613037,1.303831696510315,0.03094780445098877,0.6802246570587158,0.017857142857142905,2.2360680103302,0.9716207981109619
1.319242238998413,1.3172359466552734,0.0020062923431396484,0.674166202545166,0.017857142857142905,2.2360680103302,0.974257230758667
1.3190363645553589,1.320217251777649,-0.001180887222290039,0.6760663390159607,0.0714285714285714,2.4494898319244385,0.9764302968978882
1.3160357475280762,1.3217054605484009,-0.005669713020324707,0.67073655128479,0.0892857142857143,4.0,0.9751994609832764
1.321829080581665,1.315550446510315,0.006278634071350098,0.6740764379501343,0.017857142857142905,6.4031243324279785,0.9772530794143677
1.32241952419281,1.315373420715332,0.007046103477478027,0.678767204284668,0.2678571428571429,6.928203105926514,0.9800736904144287
1.3167568445205688,1.3185946941375732,-0.0018378496170043945,0.6705578565597534,1.0,3.464101552963257,0.9733277559280396
1.3088269233703613,1.3244026899337769,-0.015575766563415527,0.6636005640029907,0.1428571428571429,7.211102485656738,0.972990095615387
1.317848801612854,1.318988561630249,-0.0011397600173950195,0.6694313883781433,0.0714285714285714,7.416198253631592,0.9711059331893921
1.3100805282592773,1.3275179862976074,-0.017437458038330078,0.6680790185928345,1.0,1.4142135381698608,0.9730579257011414
1.3226630687713623,1.3101396560668945,0.012523412704467773,0.6758077144622803,0.017857142857142905,7.416198253631592,0.9753103852272034
1.3196418285369873,1.3164736032485962,0.0031682252883911133,0.6717713475227356,0.017857142857142905,0.0,0.9741742014884949
1.3105247020721436,1.3267823457717896,-0.016257643699645996,0.6619831323623657,1.0,0.0,0.968885600566864
1.3094699382781982,1.3269500732421875,-0.017480134963989258,0.6645498871803284,1.0,6.480740547180176,0.9712121486663818
1.3078569173812866,1.329419732093811,-0.021562814712524414,0.6661211252212524,1.0,4.4721360206604,0.9733965396881104
1.3122856616973877,1.318365454673767,-0.0060797929763793945,0.67275071144104,0.25,3.605551242828369,0.9763872623443604
1.31746244430542,1.318657398223877,-0.0011949539184570312,0.6711782813072205,0.1071428571428571,4.690415859222412,0.9731799364089966
1.319732904434204,1.316515326499939,0.0032175779342651367,0.6764144897460938,0.2678571428571429,3.0,0.9794437885284424
1.3242615461349487,1.3111062049865723,0.013155341148376465,0.6764428615570068,0.125,4.0,0.9779812097549438
1.3315130472183228,1.3027669191360474,0.02874612808227539,0.6816303730010986,0.0357142857142857,4.123105525970459,0.9769792556762695
1.3221124410629272,1.3135027885437012,0.008609652519226074,0.6725481152534485,0.2857142857142857,1.4142135381698608,0.9745134115219116
1.3262161016464233,1.3101612329483032,0.016054868698120117,0.6800556778907776,0.017857142857142905,4.0,0.9780295491218567
1.3121769428253174,1.3240609169006348,-0.011883974075317383,0.6659322381019592,0.017857142857142905,4.242640495300293,0.9739331007003784
1.3225539922714233,1.3121933937072754,0.01036059856414795,0.6732999086380005,0.2678571428571429,2.8284270763397217,0.9754678010940552
1.3046607971191406,1.331810712814331,-0.02714991569519043,0.6645463705062866,0.0535714285714286,7.141428470611572,0.9743916988372803
1.321222186088562,1.3134487867355347,0.007773399353027344,0.6739591956138611,0.0892857142857143,6.324555397033691,0.9748122096061707
1.3229619264602661,1.3116207122802734,0.011341214179992676,0.6776756048202515,1.0,4.582575798034668,0.9779659509658813
1.3108035326004028,1.3245913982391357,-0.01378786563873291,0.6704035997390747,0.2857142857142857,2.0,0.9774531722068787
1.3218955993652344,1.3120472431182861,0.009848356246948242,0.6743653416633606,0.0892857142857143,3.605551242828369,0.9766616225242615
1.313245415687561,1.3205187320709229,-0.007273316383361816,0.6689416170120239,0.0535714285714286,4.358899116516113,0.975050687789917
1.3227159976959229,1.3114254474639893,0.011290550231933594,0.6741797924041748,0.1785714285714286,6.244997978210449,0.9732921123504639
1.3146946430206299,1.3184928894042969,-0.003798246383666992,0.6708071231842041,0.3035714285714286,0.0,0.9744699001312256
1.315730094909668,1.318063497543335,-0.002333402633666992,0.6697297096252441,1.0,7.211102485656738,0.9767415523529053
1.3173366785049438,1.3158533573150635,0.001483321189880371,0.6721066236495972,1.0,7.211102485656738,0.977398693561554
1.322073221206665,1.3102185726165771,0.01185464859008789,0.673490047454834,0.0714285714285714,7.280109882354736,0.9756672978401184
1.3200099468231201,1.3135823011398315,0.006427645683288574,0.6707696318626404,1.0,2.6457512378692627,0.9736864566802979
1.309303641319275,1.3232052326202393,-0.013901591300964355,0.6671721935272217,0.0535714285714286,2.4494898319244385,0.975499153137207
1.3046667575836182,1.3277837038040161,-0.02311694622039795,0.6610704660415649,0.0714285714285714,7.348469257354736,0.9719686508178711
1.313285231590271,1.319314956665039,-0.006029725074768066,0.6643382906913757,0.0357142857142857,0.0,0.9710531234741211
1.3082869052886963,1.3213529586791992,-0.01306605339050293,0.6669140458106995,1.0,0.0,0.9755407571792603
1.3213605880737305,1.3051261901855469,0.016234397888183594,0.6727742552757263,1.0,6.633249759674072,0.9737377166748047
1.3115410804748535,1.3163745403289795,-0.0048334598541259766,0.6663634777069092,1.0,3.1622776985168457,0.9713207483291626
1.3227438926696777,1.3120230436325073,0.01072084903717041,0.6707295179367065,0.2142857142857143,3.1622776985168457,0.9721001982688904
1.3151824474334717,1.3171355724334717,-0.001953125,0.6701180934906006,0.1428571428571429,2.4494898319244385,0.9756413698196411
1.3316526412963867,1.302894115447998,0.028758525848388672,0.6755865216255188,0.0357142857142857,2.2360680103302,0.9746646881103516
1.3043233156204224,1.3232061862945557,-0.0188828706741333,0.6636209487915039,0.0714285714285714,2.6457512378692627,0.9730646014213562
1.3096725940704346,1.322249412536621,-0.012576818466186523,0.6687875986099243,0.017857142857142905,3.316624879837036,0.9763903617858887
1.3244903087615967,1.306406855583191,0.01808345317840576,0.6744617223739624,0.1071428571428571,2.4494898319244385,0.977462887763977
1.3254170417785645,1.3069369792938232,0.01848006248474121,0.6706344485282898,0.0892857142857143,7.416198253631592,0.9715789556503296
1.3199578523635864,1.3123087882995605,0.007649064064025879,0.6707311868667603,0.017857142857142905,7.280109882354736,0.9743257761001587
1.3065412044525146,1.322859525680542,-0.016318321228027344,0.6619176268577576,1.0,3.316624879837036,0.9726071357727051
1.3325848579406738,1.2997738122940063,0.03281104564666748,0.6752861738204956,0.0535714285714286,6.928203105926514,0.9739973545074463
1.3113672733306885,1.3142107725143433,-0.002843499183654785,0.6682816743850708,0.1428571428571429,7.211102485656738,0.9742809534072876
1.3190175294876099,1.3108388185501099,0.0081787109375,0.668863832950592,1.0,3.316624879837036,0.9735915660858154
1.3079371452331543,1.3218724727630615,-0.013935327529907227,0.6643333435058594,0.0714285714285714,3.0,0.974380373954773
1.3248672485351562,1.3049761056900024,0.01989114284515381,0.6708245277404785,0.125,2.0,0.9757832288742065
1.3070738315582275,1.32143235206604,-0.0143585205078125,0.6668001413345337,0.0357142857142857,4.795831680297852,0.9765106439590454
1.3226792812347412,1.3070251941680908,0.01565408706665039,0.6686298847198486,0.0357142857142857,5.916079998016357,0.9725314378738403
1.2947194576263428,1.3277428150177002,-0.03302335739135742,0.6537981629371643,0.375,0.0,0.9662882089614868
1.3112913370132446,1.3164292573928833,-0.005137920379638672,0.6636210680007935,1.0,0.0,0.9713186025619507
1.3265395164489746,1.3012807369232178,0.025258779525756836,0.6715008616447449,1.0,0.0,0.9764294624328613
1.3318395614624023,1.2918967008590698,0.03994286060333252,0.6728389263153076,1.0,0.0,0.9754972457885742
1.3009936809539795,1.3256754875183105,-0.024681806564331055,0.6596697568893433,1.0,7.071067810058594,0.972441554069519
1.3144570589065552,1.3110339641571045,0.0034230947494506836,0.6638091206550598,1.0,2.4494898319244385,0.9739847779273987
1.3127001523971558,1.3139362335205078,-0.0012360811233520508,0.6647434830665588,0.1071428571428571,1.7320507764816284,0.9730631113052368
1.315399408340454,1.3077973127365112,0.007602095603942871,0.6653653383255005,0.0,7.280109882354736,0.973577618598938
1.3037314414978027,1.322540044784546,-0.018808603286743164,0.658291220664978,0.0535714285714286,6.928203105926514,0.9710668325424194
1.3015649318695068,1.3228013515472412,-0.021236419677734375,0.658898115158081,1.0,2.0,0.9721306562423706
1.3029688596725464,1.3115240335464478,-0.008555173873901367,0.6558824777603149,0.1428571428571429,3.1622776985168457,0.9679440259933472
1.3031096458435059,1.3207526206970215,-0.017642974853515625,0.6579843759536743,0.1071428571428571,2.2360680103302,0.9718692302703857
1.3150581121444702,1.307234525680542,0.007823586463928223,0.6640167832374573,0.0714285714285714,1.4142135381698608,0.9737854599952698
1.3176859617233276,1.3057478666305542,0.011938095092773438,0.6664929389953613,0.017857142857142905,2.0,0.9734662771224976
1.314961552619934,1.3076021671295166,0.0073593854904174805,0.662387490272522,0.017857142857142905,2.4494898319244385,0.9715849161148071
1.3154900074005127,1.3062996864318848,0.00919032096862793,0.6607751846313477,0.0535714285714286,3.872983455657959,0.9714022874832153
1.3047068119049072,1.3168777227401733,-0.012170910835266113,0.6617812514305115,0.0535714285714286,6.324555397033691,0.9747771620750427
1.3207435607910156,1.290873646736145,0.029869914054870605,0.6683458089828491,0.2857142857142857,6.633249759674072,0.9756209850311279
1.3124626874923706,1.3053957223892212,0.007066965103149414,0.6633675694465637,1.0,4.123105525970459,0.9768873453140259
1.2996280193328857,1.3190653324127197,-0.019437313079833984,0.6545350551605225,0.2142857142857143,3.464101552963257,0.9701902866363525
1.301247000694275,1.3124905824661255,-0.011243581771850586,0.6540662050247192,0.125,7.0,0.9706485271453857
1.3095862865447998,1.304147481918335,0.005438804626464844,0.6647461652755737,0.125,6.928203105926514,0.9766282439231873
1.299798607826233,1.3155736923217773,-0.015775084495544434,0.6542190313339233,1.0,4.123105525970459,0.9694549441337585
1.3101232051849365,1.3022410869598389,0.007882118225097656,0.6591318845748901,0.1428571428571429,5.0,0.9716824889183044
1.3128596544265747,1.2970902919769287,0.015769362449645996,0.6594990491867065,0.1964285714285714,5.5677642822265625,0.9702003002166748
1.3088537454605103,1.3029148578643799,0.005938887596130371,0.6615594625473022,0.3928571428571429,3.605551242828369,0.9729920029640198
1.3028484582901,1.3071041107177734,-0.00425565242767334,0.6546149849891663,0.2321428571428571,3.0,0.970177948474884
1.31013023853302,1.2968370914459229,0.013293147087097168,0.656591534614563,0.0357142857142857,2.6457512378692627,0.9670084714889526
1.3014308214187622,1.3065961599349976,-0.0051653385162353516,0.6546751260757446,0.125,2.4494898319244385,0.9695332050323486
1.3025832176208496,1.2976231575012207,0.004960060119628906,0.6570042371749878,0.0,2.4494898319244385,0.9717238545417786
1.2946022748947144,1.3092113733291626,-0.014609098434448242,0.6556084156036377,0.1071428571428571,1.4142135381698608,0.9705071449279785
1.2973346710205078,1.3046354055404663,-0.007300734519958496,0.6514784097671509,0.0,1.7320507764816284,0.968994677066803
1.295864462852478,1.3044512271881104,-0.008586764335632324,0.6483529210090637,0.0357142857142857,0.0,0.965302050113678
1.3076690435409546,1.2904853820800781,0.017183661460876465,0.6557557582855225,0.017857142857142905,7.416198253631592,0.9685605764389038
1.2973933219909668,1.3001079559326172,-0.0027146339416503906,0.6522630453109741,0.017857142857142905,0.0,0.9696816205978394
1.3099876642227173,1.2867611646652222,0.023226499557495117,0.659468948841095,1.0,7.4833149909973145,0.972291886806488
1.3061857223510742,1.2807013988494873,0.025484323501586914,0.6538877487182617,1.0,1.7320507764816284,0.9684745073318481
1.2883484363555908,1.3000297546386719,-0.011681318283081055,0.6531005501747131,0.0,7.280109882354736,0.9708445072174072
1.2955217361450195,1.2926888465881348,0.0028328895568847656,0.6511234045028687,0.0535714285714286,7.0,0.9685072898864746
1.272404432296753,1.3163771629333496,-0.04397273063659668,0.644111156463623,1.0,2.8284270763397217,0.9642268419265747
1.2933862209320068,1.2911460399627686,0.0022401809692382812,0.6508384346961975,0.125,2.2360680103302,0.9680783748626709
1.2962019443511963,1.2868163585662842,0.00938558578491211,0.652780294418335,0.017857142857142905,3.0,0.9687831401824951
1.2779760360717773,1.3019578456878662,-0.023981809616088867,0.6467347145080566,0.0714285714285714,7.0,0.966465950012207
1.2857396602630615,1.2914135456085205,-0.005673885345458984,0.6450773477554321,0.125,7.071067810058594,0.9654385447502136
1.268328070640564,1.3053867816925049,-0.03705871105194092,0.640311062335968,1.0,7.071067810058594,0.9611612558364868
1.2782269716262817,1.293437123298645,-0.015210151672363281,0.6399840116500854,0.1071428571428571,7.280109882354736,0.9613306522369385
1.2724862098693848,1.2995977401733398,-0.027111530303955078,0.6378897428512573,1.0,7.280109882354736,0.9601536393165588
1.2926950454711914,1.2785181999206543,0.01417684555053711,0.6494331359863281,0.0535714285714286,6.855654716491699,0.968470573425293
1.2839707136154175,1.2855916023254395,-0.0016208887100219727,0.6480105519294739,1.0,6.855654716491699,0.9687590599060059
1.277411937713623,1.2901251316070557,-0.012713193893432617,0.650317370891571,0.1607142857142857,6.78233003616333,0.9712110757827759
1.2740521430969238,1.2896437644958496,-0.015591621398925781,0.6460262537002563,1.0,4.242640495300293,0.9674025774002075
1.2818217277526855,1.2812259197235107,0.0005958080291748047,0.6449046730995178,0.1785714285714286,4.582575798034668,0.9658527374267578
1.2537226676940918,1.3047194480895996,-0.05099678039550781,0.6359795331954956,0.25,3.1622776985168457,0.9590654969215393
1.26900315284729,1.2910685539245605,-0.022065401077270508,0.6391092538833618,0.1607142857142857,6.244997978210449,0.9623781442642212
1.2758009433746338,1.274155855178833,0.0016450881958007812,0.6433399319648743,0.3035714285714286,7.280109882354736,0.9660471677780151
1.2937984466552734,1.2628200054168701,0.03097844123840332,0.6407962441444397,1.0,2.0,0.9635239839553833
1.2729514837265015,1.2824804782867432,-0.0095289945602417,0.6443097591400146,0.0535714285714286,1.4142135381698608,0.9667211771011353
1.2781431674957275,1.275488018989563,0.0026551485061645508,0.6406015753746033,0.017857142857142905,7.416198253631592,0.963644802570343
1.272064447402954,1.2789404392242432,-0.0068759918212890625,0.6418964862823486,0.017857142857142905,6.324555397033691,0.9657725095748901
1.2989630699157715,1.249196171760559,0.0497668981552124,0.6490592360496521,1.0,0.0,0.9707018733024597
1.2724878787994385,1.2759982347488403,-0.0035103559494018555,0.6483232975006104,0.2857142857142857,6.4031243324279785,0.9697272777557373
2.055959463119507,2.048269271850586,0.0076901912689208984,0.789238452911377,1.0,4.358899116516113,0.9474235773086548
2.0404562950134277,2.038504123687744,0.0019521713256835938,0.7909825444221497,1.0,7.211102485656738,0.9436770677566528
2.0172200202941895,2.0187480449676514,-0.001528024673461914,0.7918227910995483,0.2678571428571429,0.0,0.9412365555763245
1.9920036792755127,1.9891078472137451,0.002895832061767578,0.7885658740997314,0.0714285714285714,7.0,0.9401257038116455
1.9646022319793701,1.960476040840149,0.004126191139221191,0.7825554609298706,1.0,3.605551242828369,0.9371061325073242
1.9293862581253052,1.926552176475525,0.0028340816497802734,0.7732862234115601,1.0,3.1622776985168457,0.9344260692596436
1.8909659385681152,1.8888273239135742,0.0021386146545410156,0.7596865892410278,0.125,7.348469257354736,0.9308918714523315
1.858506441116333,1.859921932220459,-0.0014154911041259766,0.7516696453094482,0.1428571428571429,0.0,0.9275069236755371
1.8407959938049316,1.8408597707748413,-6.377696990966797e-05,0.7544485926628113,0.0357142857142857,7.416198253631592,0.9220908880233765
1.8196728229522705,1.8216116428375244,-0.0019388198852539062,0.7553871870040894,1.0,2.2360680103302,0.9186616539955139
1.797226071357727,1.8011322021484375,-0.0039061307907104492,0.7494738101959229,1.0,3.1622776985168457,0.9119402170181274
1.7772740125656128,1.7699224948883057,0.007351517677307129,0.7424209713935852,0.017857142857142905,3.316624879837036,0.902812123298645
1.7503676414489746,1.7354557514190674,0.014911890029907227,0.732982873916626,0.0714285714285714,3.872983455657959,0.8945903778076172
1.7112693786621094,1.7103554010391235,0.0009139776229858398,0.726692795753479,0.1071428571428571,3.872983455657959,0.8856989145278931
1.6765345335006714,1.6674981117248535,0.009036421775817871,0.7158709168434143,0.0892857142857143,1.4142135381698608,0.8697200417518616
1.634922981262207,1.6239842176437378,0.010938763618469238,0.7025726437568665,0.25,1.4142135381698608,0.8536543846130371
1.5784127712249756,1.5936329364776611,-0.015220165252685547,0.6929450035095215,0.017857142857142905,7.416198253631592,0.8390195369720459
1.5428355932235718,1.5418148040771484,0.0010207891464233398,0.6812455058097839,0.017857142857142905,7.280109882354736,0.819301187992096
1.5184108018875122,1.4994678497314453,0.018942952156066895,0.6677903532981873,0.017857142857142905,2.2360680103302,0.8058571815490723
1.4749960899353027,1.4753323793411255,-0.0003362894058227539,0.6577185392379761,1.0,7.348469257354736,0.7977766990661621
1.4362819194793701,1.4442291259765625,-0.007947206497192383,0.6492478847503662,0.0535714285714286,7.416198253631592,0.7883373498916626
1.4041054248809814,1.4057224988937378,-0.0016170740127563477,0.6391199827194214,0.0357142857142857,1.7320507764816284,0.7798541188240051
1.375508427619934,1.3723926544189453,0.0031157732009887695,0.632598876953125,1.0,2.0,0.7709752321243286
1.346221923828125,1.3430777788162231,0.0031441450119018555,0.6256155967712402,0.017857142857142905,2.4494898319244385,0.7646317481994629
1.3287160396575928,1.3259904384613037,0.0027256011962890625,0.6167401075363159,0.0357142857142857,7.211102485656738,0.7588274478912354
1.3114328384399414,1.3037374019622803,0.007695436477661133,0.6141765713691711,0.0357142857142857,7.348469257354736,0.7571470141410828
1.2979094982147217,1.2953153848648071,0.0025941133499145508,0.6003840565681458,0.0714285714285714,7.348469257354736,0.7463747262954712
1.2930364608764648,1.288221836090088,0.004814624786376953,0.5980046987533569,1.0,7.416198253631592,0.7426380515098572
1.2972897291183472,1.2655296325683594,0.03176009654998779,0.585669994354248,0.0357142857142857,7.416198253631592,0.7293221950531006
1.2771092653274536,1.2778602838516235,-0.0007510185241699219,0.5806524157524109,1.0,7.280109882354736,0.7231119871139526
1.2704193592071533,1.2777161598205566,-0.00729680061340332,0.5834519863128662,0.017857142857142905,2.2360680103302,0.7245206832885742
1.2799817323684692,1.2628957033157349,0.017086029052734375,0.5907684564590454,1.0,3.316624879837036,0.7353143692016602
1.2994111776351929,1.2613799571990967,0.03803122043609619,0.5933951735496521,0.0535714285714286,3.605551242828369,0.7418806552886963
1.2580609321594238,1.3010754585266113,-0.0430145263671875,0.6223376989364624,0.0357142857142857,3.1622776985168457,0.7756661772727966
1.2560198307037354,1.2753492593765259,-0.019329428672790527,0.6148980855941772,0.1607142857142857,4.0,0.7776517868041992
1.2451155185699463,1.247753381729126,-0.0026378631591796875,0.6209757328033447,0.0714285714285714,3.316624879837036,0.7984925508499146
1.2244462966918945,1.2362220287322998,-0.011775732040405273,0.6262699365615845,0.1428571428571429,4.582575798034668,0.8166710138320923
1.212482213973999,1.2168247699737549,-0.004342555999755859,0.6162179708480835,0.1428571428571429,3.7416574954986572,0.817416787147522
1.2172938585281372,1.186601996421814,0.030691862106323242,0.6363621950149536,0.1607142857142857,2.4494898319244385,0.8530387878417969
1.2017507553100586,1.176626205444336,0.025124549865722656,0.6422208547592163,0.2142857142857143,2.2360680103302,0.8619043231010437
1.1560866832733154,1.191686987876892,-0.03560030460357666,0.659817099571228,0.0357142857142857,2.0,0.8795051574707031
1.1754436492919922,1.1453114748001099,0.030132174491882324,0.659902811050415,0.0714285714285714,1.4142135381698608,0.8843410015106201
1.1355366706848145,1.15645432472229,-0.020917654037475586,0.6937893629074097,0.0535714285714286,7.416198253631592,0.9194518327713013
1.1361453533172607,1.1326608657836914,0.003484487533569336,0.6783432960510254,0.017857142857142905,7.348469257354736,0.9060034155845642
1.1326696872711182,1.12606680393219,0.006602883338928223,0.682651162147522,0.017857142857142905,3.872983455657959,0.9045184850692749
1.1171236038208008,1.1298307180404663,-0.012707114219665527,0.6918680667877197,1.0,3.872983455657959,0.9109476804733276
1.112248182296753,1.1286542415618896,-0.01640605926513672,0.7001305818557739,0.0357142857142857,1.7320507764816284,0.9192001819610596
1.121277093887329,1.1217432022094727,-0.0004661083221435547,0.6930105090141296,0.2321428571428571,1.4142135381698608,0.9094270467758179
1.1182582378387451,1.1277267932891846,-0.009468555450439453,0.6898045539855957,0.0357142857142857,1.0,0.9051986336708069
1.1265977621078491,1.1154060363769531,0.011191725730895996,0.6966572999954224,0.017857142857142905,2.4494898319244385,0.916164755821228
1.1224210262298584,1.1128257513046265,0.009595274925231934,0.690028190612793,0.017857142857142905,2.8284270763397217,0.9097992181777954
1.1239619255065918,1.1044185161590576,0.01954340934753418,0.690454363822937,0.0,3.464101552963257,0.9106153845787048
1.1203073263168335,1.102048397064209,0.01825892925262451,0.6819899082183838,0.1071428571428571,4.690415859222412,0.8999691605567932
1.1059191226959229,1.105035424232483,0.0008836984634399414,0.6782064437866211,0.0714285714285714,4.123105525970459,0.8817744255065918
1.0914264917373657,1.1049143075942993,-0.013487815856933594,0.6782573461532593,0.1428571428571429,3.0,0.8742421865463257
1.089709997177124,1.1008867025375366,-0.011176705360412598,0.68155837059021,0.2857142857142857,3.316624879837036,0.8712512850761414
1.086632490158081,1.096909761428833,-0.010277271270751953,0.6789140105247498,0.017857142857142905,2.8284270763397217,0.8653925657272339
1.0965524911880493,1.079258918762207,0.017293572425842285,0.6871222257614136,0.1785714285714286,7.416198253631592,0.8703144788742065
1.0888712406158447,1.086397647857666,0.002473592758178711,0.6892768144607544,0.125,0.0,0.8713966608047485
1.0863637924194336,1.0879900455474854,-0.0016262531280517578,0.6959834694862366,0.017857142857142905,0.0,0.876734733581543
1.0850170850753784,1.094906210899353,-0.00988912582397461,0.6927897930145264,1.0,7.416198253631592,0.873260498046875
1.0982164144515991,1.0908186435699463,0.007397770881652832,0.6894155740737915,1.0,1.7320507764816284,0.870073676109314
1.1025364398956299,1.0973577499389648,0.005178689956665039,0.6871728897094727,1.0,2.0,0.8700114488601685
1.0996272563934326,1.1104161739349365,-0.010788917541503906,0.681178092956543,0.017857142857142905,2.4494898319244385,0.8645349740982056
1.125504970550537,1.0962613821029663,0.0292435884475708,0.6768811941146851,0.0357142857142857,4.242640495300293,0.866665244102478
1.1204429864883423,1.118644118309021,0.001798868179321289,0.6816179752349854,0.0357142857142857,6.480740547180176,0.8690518736839294
1.127168893814087,1.1290078163146973,-0.0018389225006103516,0.6725061535835266,0.0714285714285714,7.211102485656738,0.8647105693817139
1.131959080696106,1.1408708095550537,-0.008911728858947754,0.6738951206207275,0.25,7.211102485656738,0.8696900010108948
1.152997612953186,1.1355890035629272,0.01740860939025879,0.6712890863418579,1.0,7.416198253631592,0.8709153532981873
1.142637848854065,1.1610431671142578,-0.01840531826019287,0.6601227521896362,0.0714285714285714,1.7320507764816284,0.8631823658943176
1.1641671657562256,1.1538865566253662,0.010280609130859375,0.6666684746742249,1.0,1.7320507764816284,0.8696857690811157
1.1689075231552124,1.1627848148345947,0.006122708320617676,0.6571465730667114,0.017857142857142905,1.4142135381698608,0.860607385635376
1.1803786754608154,1.1651272773742676,0.015251398086547852,0.6553882956504822,0.0357142857142857,4.123105525970459,0.8597197532653809
1.175808072090149,1.1813678741455078,-0.005559802055358887,0.6396328210830688,0.017857142857142905,4.0,0.844171941280365
1.182442545890808,1.1849720478057861,-0.0025295019149780273,0.6534281969070435,0.017857142857142905,3.1622776985168457,0.8533425331115723
1.1835907697677612,1.1892775297164917,-0.005686759948730469,0.6523807048797607,0.2857142857142857,3.316624879837036,0.8527761697769165
1.1908007860183716,1.190422773361206,0.00037801265716552734,0.6459707021713257,0.0357142857142857,2.6457512378692627,0.8446269035339355
1.1985230445861816,1.1941618919372559,0.004361152648925781,0.6445417404174805,0.1428571428571429,7.211102485656738,0.8451231718063354
1.197591781616211,1.1926485300064087,0.004943251609802246,0.6456493735313416,0.0535714285714286,7.348469257354736,0.8400468826293945
1.1907821893692017,1.2002779245376587,-0.009495735168457031,0.6365941166877747,0.0714285714285714,1.7320507764816284,0.8316038250923157
1.1963963508605957,1.1958813667297363,0.000514984130859375,0.6487058997154236,1.0,3.1622776985168457,0.839303731918335
1.2034673690795898,1.1873376369476318,0.016129732131958008,0.6442815661430359,0.0357142857142857,3.7416574954986572,0.834149956703186
1.2005696296691895,1.1912040710449219,0.009365558624267578,0.649663507938385,0.017857142857142905,6.4031243324279785,0.8374918103218079
1.175454020500183,1.2129846811294556,-0.03753066062927246,0.6505574584007263,0.1607142857142857,7.348469257354736,0.8361300826072693
1.1931827068328857,1.194261074066162,-0.0010783672332763672,0.6545722484588623,0.2678571428571429,1.7320507764816284,0.8402139544487
1.2050986289978027,1.177747368812561,0.0273512601852417,0.6502677202224731,1.0,7.416198253631592,0.8349354267120361
1.1887896060943604,1.1921308040618896,-0.003341197967529297,0.6606800556182861,0.0357142857142857,0.0,0.8428288698196411
1.1976954936981201,1.1778087615966797,0.01988673210144043,0.654843807220459,0.017857142857142905,7.416198253631592,0.8341130018234253
1.1953412294387817,1.177137851715088,0.018203377723693848,0.653052806854248,1.0,7.416198253631592,0.8342008590698242
1.1908186674118042,1.1801553964614868,0.010663270950317383,0.6468609571456909,1.0,7.141428470611572,0.8236415386199951
1.1836400032043457,1.1865147352218628,-0.00287473201751709,0.6696423888206482,0.017857142857142905,2.4494898319244385,0.8399481773376465
1.1845753192901611,1.1857569217681885,-0.0011816024780273438,0.6704336404800415,1.0,7.280109882354736,0.8397676944732666
1.18603515625,1.1855673789978027,0.0004677772521972656,0.6730100512504578,0.0892857142857143,0.0,0.8427937030792236
1.1877453327178955,1.1749649047851562,0.012780427932739258,0.6722007989883423,0.0535714285714286,7.071067810058594,0.8384212255477905
1.1674091815948486,1.1921002864837646,-0.024691104888916016,0.6727993488311768,1.0,7.071067810058594,0.8372951745986938
1.1771433353424072,1.1824759244918823,-0.005332589149475098,0.6645529270172119,1.0,7.141428470611572,0.8291046619415283
1.1841380596160889,1.1789660453796387,0.005172014236450195,0.676289439201355,0.1071428571428571,3.1622776985168457,0.8404947519302368
1.1639297008514404,1.1864761114120483,-0.02254641056060791,0.6792681217193604,1.0,7.0,0.8386568427085876
1.1757293939590454,1.1724058389663696,0.0033235549926757812,0.6746699810028076,0.0892857142857143,7.416198253631592,0.8333660364151001
1.1753203868865967,1.1675329208374023,0.007787466049194336,0.673340916633606,0.125,2.4494898319244385,0.8301136493682861
1.175055980682373,1.164344310760498,0.010711669921875,0.6744715571403503,1.0,7.141428470611572,0.828131377696991
1.1633269786834717,1.1722979545593262,-0.008970975875854492,0.6726421117782593,0.017857142857142905,0.0,0.8304789066314697
1.1675485372543335,1.164755940437317,0.0027925968170166016,0.6730095148086548,0.0892857142857143,0.0,0.8243814706802368
1.1647279262542725,1.16471266746521,1.52587890625e-05,0.6687750220298767,1.0,7.416198253631592,0.8203551769256592
1.1640727519989014,1.1659469604492188,-0.0018742084503173828,0.668723464012146,1.0,7.416198253631592,0.8190445303916931
1.1626394987106323,1.1616339683532715,0.0010055303573608398,0.674904465675354,1.0,7.280109882354736,0.8265849947929382
1.159186601638794,1.1624493598937988,-0.003262758255004883,0.67281174659729,0.017857142857142905,2.6457512378692627,0.8229835033416748
1.1520578861236572,1.167142391204834,-0.015084505081176758,0.6783038377761841,1.0,7.211102485656738,0.8278231024742126
1.1607084274291992,1.1553879976272583,0.005320429801940918,0.6679049730300903,0.0535714285714286,7.211102485656738,0.8170833587646484
1.154976725578308,1.1584036350250244,-0.0034269094467163086,0.6738329529762268,0.0714285714285714,2.2360680103302,0.8202003836631775
1.1490954160690308,1.1598396301269531,-0.010744214057922363,0.6770013570785522,1.0,7.416198253631592,0.8235756158828735
1.1545947790145874,1.1482551097869873,0.006339669227600098,0.6693272590637207,0.0714285714285714,0.0,0.8130754232406616
1.1495544910430908,1.1484436988830566,0.0011107921600341797,0.6702339053153992,0.017857142857142905,7.141428470611572,0.814356803894043
1.1542216539382935,1.1393699645996094,0.014851689338684082,0.6648751497268677,1.0,4.0,0.809624969959259
1.1461424827575684,1.1427061557769775,0.0034363269805908203,0.6612361669540405,1.0,3.872983455657959,0.8075719475746155
1.1442372798919678,1.1403900384902954,0.0038472414016723633,0.6706159710884094,0.0892857142857143,7.348469257354736,0.8141191601753235
1.1344395875930786,1.1452405452728271,-0.010800957679748535,0.6655049920082092,0.2321428571428571,7.071067810058594,0.8104280233383179
1.127337098121643,1.1494930982589722,-0.0221560001373291,0.671296238899231,0.0357142857142857,2.8284270763397217,0.8145388960838318
1.1394013166427612,1.1352906227111816,0.00411069393157959,0.6700844764709473,1.0,2.6457512378692627,0.8142406940460205
1.1445872783660889,1.1287405490875244,0.015846729278564453,0.6638833284378052,0.1071428571428571,1.7320507764816284,0.808115541934967
1.1354082822799683,1.137337565422058,-0.0019292831420898438,0.6662904620170593,0.0357142857142857,2.6457512378692627,0.8108360767364502
1.1454089879989624,1.1252002716064453,0.02020871639251709,0.6655148267745972,0.0892857142857143,3.7416574954986572,0.8079066872596741
1.126235842704773,1.1427323818206787,-0.01649653911590576,0.6691616177558899,0.0357142857142857,6.855654716491699,0.8156464695930481
1.1317577362060547,1.1329900026321411,-0.0012322664260864258,0.6663294434547424,0.0892857142857143,7.348469257354736,0.8155158162117004
1.1288774013519287,1.1324820518493652,-0.0036046504974365234,0.660365104675293,0.1607142857142857,1.7320507764816284,0.8113254308700562
1.1294013261795044,1.1281476020812988,0.0012537240982055664,0.6677806377410889,1.0,2.2360680103302,0.815607488155365
1.142357349395752,1.118574857711792,0.02378249168395996,0.6563947200775146,0.0357142857142857,7.211102485656738,0.8067194819450378
1.137786865234375,1.1158268451690674,0.021960020065307617,0.6674693822860718,0.017857142857142905,7.211102485656738,0.8184174299240112
1.1248440742492676,1.119632601737976,0.005211472511291504,0.6700509190559387,0.0714285714285714,2.2360680103302,0.8209921717643738
1.1278324127197266,1.1122630834579468,0.015569329261779785,0.6688703298568726,1.0,3.0,0.8197168707847595
1.1185131072998047,1.1186351776123047,-0.0001220703125,0.6769059300422668,0.0714285714285714,2.8284270763397217,0.8303956985473633
1.1290550231933594,1.11655592918396,0.012499094009399414,0.681571364402771,0.017857142857142905,2.0,0.8321508169174194
1.1143041849136353,1.1187736988067627,-0.004469513893127441,0.6689197421073914,0.1428571428571429,7.348469257354736,0.8234919309616089
1.1164782047271729,1.1223158836364746,-0.005837678909301758,0.6825776100158691,0.0357142857142857,0.0,0.8387112617492676
1.115304708480835,1.1123757362365723,0.0029289722442626953,0.6794636249542236,0.0357142857142857,7.416198253631592,0.8350951671600342
1.1186710596084595,1.1143178939819336,0.004353165626525879,0.6713154911994934,1.0,2.2360680103302,0.8273394107818604
1.1108660697937012,1.117791771888733,-0.006925702095031738,0.6748149394989014,1.0,7.211102485656738,0.8331302404403687
1.1102027893066406,1.1104087829589844,-0.00020599365234375,0.6847177743911743,0.017857142857142905,7.416198253631592,0.8427056074142456
1.1139272451400757,1.106412649154663,0.007514595985412598,0.6836320161819458,0.0714285714285714,1.4142135381698608,0.842901349067688
1.1081230640411377,1.1118988990783691,-0.0037758350372314453,0.6843568682670593,1.0,1.4142135381698608,0.8447692394256592
1.1067091226577759,1.108293056488037,-0.0015839338302612305,0.6912039518356323,0.017857142857142905,1.7320507764816284,0.8515135645866394
1.1058857440948486,1.10517418384552,0.0007115602493286133,0.6937389373779297,0.017857142857142905,4.582575798034668,0.8543716669082642
1.113438367843628,1.0968791246414185,0.016559243202209473,0.7034730911254883,0.017857142857142905,4.4721360206604,0.8626653552055359
1.1046086549758911,1.1038810014724731,0.0007276535034179688,0.6992131471633911,0.0714285714285714,3.1622776985168457,0.8594779372215271
1.1076865196228027,1.1020934581756592,0.005593061447143555,0.7046259641647339,0.3035714285714286,2.8284270763397217,0.8633204698562622
1.1101170778274536,1.097408652305603,0.012708425521850586,0.7079243063926697,0.0535714285714286,1.4142135381698608,0.8665772676467896
1.105067253112793,1.1036417484283447,0.0014255046844482422,0.7079586982727051,0.125,2.2360680103302,0.8680940866470337
1.1027332544326782,1.1066699028015137,-0.003936648368835449,0.7101064920425415,0.017857142857142905,3.0,0.8676682710647583
1.0985760688781738,1.1109473705291748,-0.012371301651000977,0.7077121138572693,0.017857142857142905,3.605551242828369,0.867729663848877
1.1200675964355469,1.1012533903121948,0.01881420612335205,0.7253119945526123,0.1071428571428571,4.4721360206604,0.8810683488845825
1.0874814987182617,1.1158639192581177,-0.028382420539855957,0.7101035118103027,0.0892857142857143,4.123105525970459,0.8691999912261963
1.101693868637085,1.0988106727600098,0.0028831958770751953,0.7215049266815186,0.3214285714285714,4.0,0.8788923025131226
1.0993682146072388,1.099540114402771,-0.00017189979553222656,0.7216864824295044,0.0357142857142857,3.1622776985168457,0.8778449892997742
1.106041431427002,1.0924453735351562,0.013596057891845703,0.7265570163726807,0.2678571428571429,3.316624879837036,0.8830574750900269
1.0971190929412842,1.1083765029907227,-0.011257410049438477,0.7192635536193848,0.017857142857142905,7.348469257354736,0.8755236864089966
1.102357268333435,1.099977731704712,0.0023795366287231445,0.7312455773353577,0.1607142857142857,5.4772257804870605,0.8852656483650208
1.0977085828781128,1.098616361618042,-0.0009077787399291992,0.7236815690994263,0.0357142857142857,5.385164737701416,0.8799903392791748
1.0958359241485596,1.0979678630828857,-0.002131938934326172,0.7246488332748413,1.0,4.795831680297852,0.8805373907089233
1.1001136302947998,1.0911893844604492,0.008924245834350586,0.7315726280212402,0.4642857142857143,4.242640495300293,0.8852583765983582
1.0922945737838745,1.1054937839508057,-0.013199210166931152,0.7287654280662537,0.1607142857142857,7.348469257354736,0.8839336633682251
1.0930838584899902,1.0949218273162842,-0.0018379688262939453,0.7325119972229004,0.2857142857142857,6.082762718200684,0.8855554461479187
1.1080989837646484,1.0859509706497192,0.0221480131149292,0.7345168590545654,0.0357142857142857,4.358899116516113,0.8888425827026367
1.1052966117858887,1.0934455394744873,0.011851072311401367,0.7361571788787842,1.0,3.316624879837036,0.8895456790924072
1.0960131883621216,1.0963636636734009,-0.0003504753112792969,0.7323364019393921,0.3392857142857143,6.7082037925720215,0.8858335614204407
1.0921778678894043,1.1016873121261597,-0.009509444236755371,0.7268334627151489,0.0,7.071067810058594,0.8823724985122681
1.1020910739898682,1.0932101011276245,0.008880972862243652,0.730932354927063,0.1964285714285714,3.464101552963257,0.8854966759681702
1.1031427383422852,1.0951480865478516,0.007994651794433594,0.728916585445404,1.0,7.071067810058594,0.885286808013916
1.1041414737701416,1.097659945487976,0.006481528282165527,0.7266765832901001,0.1071428571428571,7.0,0.8829025030136108
1.0979913473129272,1.1030763387680054,-0.005084991455078125,0.7254653573036194,0.1071428571428571,5.0,0.8812562227249146
1.107499361038208,1.0956772565841675,0.011822104454040527,0.7293709516525269,1.0,4.582575798034668,0.8851616978645325
1.101569652557373,1.102635383605957,-0.0010657310485839844,0.7212852239608765,0.125,2.0,0.8787868022918701
1.103026270866394,1.1030147075653076,1.1563301086425781e-05,0.7197721600532532,0.3928571428571429,7.280109882354736,0.8786382675170898
1.1050269603729248,1.1030915975570679,0.0019353628158569336,0.7188856601715088,0.017857142857142905,7.416198253631592,0.8788455724716187
1.1111068725585938,1.0985612869262695,0.012545585632324219,0.7227011919021606,0.0535714285714286,7.416198253631592,0.8819960355758667
1.0967631340026855,1.1155550479888916,-0.018791913986206055,0.7129274010658264,1.0,0.0,0.8735241889953613
1.0974466800689697,1.1157711744308472,-0.01832449436187744,0.7145748138427734,0.017857142857142905,7.0,0.8758176565170288
1.1088026762008667,1.1035125255584717,0.0052901506423950195,0.7185665965080261,1.0,7.0,0.8794044256210327
1.1027685403823853,1.1095116138458252,-0.006743073463439941,0.7151786088943481,1.0,6.855654716491699,0.87734055519104
1.1024516820907593,1.1111650466918945,-0.008713364601135254,0.7108355760574341,0.125,4.242640495300293,0.8734699487686157
1.1070653200149536,1.1072230339050293,-0.0001577138900756836,0.7168161869049072,1.0,3.1622776985168457,0.8776605129241943
1.11000394821167,1.1040496826171875,0.005954265594482422,0.7129814624786377,0.1607142857142857,1.0,0.8781524896621704
1.106149673461914,1.1087135076522827,-0.0025638341903686523,0.7143720388412476,0.1607142857142857,7.348469257354736,0.8771567940711975
1.1238861083984375,1.09112548828125,0.0327606201171875,0.7179094552993774,0.0535714285714286,7.071067810058594,0.8827359676361084
1.1240575313568115,1.0907065868377686,0.03335094451904297,0.7224459648132324,0.0357142857142857,2.6457512378692627,0.8856750130653381
1.1036157608032227,1.1089569330215454,-0.005341172218322754,0.7112207412719727,1.0,7.141428470611572,0.8754493594169617
1.113953709602356,1.0981413125991821,0.015812397003173828,0.7155444622039795,0.1071428571428571,6.7082037925720215,0.882686972618103
1.1088025569915771,1.102433204650879,0.006369352340698242,0.7160525321960449,0.0892857142857143,6.7082037925720215,0.8802700638771057
1.1154539585113525,1.097241997718811,0.018211960792541504,0.7193470597267151,1.0,0.0,0.8851529359817505
1.1014249324798584,1.1129093170166016,-0.011484384536743164,0.7132145762443542,0.1964285714285714,0.0,0.8802247047424316
1.0958170890808105,1.1201388835906982,-0.024321794509887695,0.708316445350647,1.0,7.071067810058594,0.8753454685211182
1.1124064922332764,1.1031599044799805,0.009246587753295898,0.7200570106506348,1.0,7.071067810058594,0.8848847150802612
1.109267234802246,1.1040294170379639,0.0052378177642822266,0.7176918983459473,1.0,6.855654716491699,0.8842254877090454
1.10518479347229,1.1016013622283936,0.0035834312438964844,0.7204192876815796,0.1071428571428571,3.316624879837036,0.8879678845405579
1.1049058437347412,1.0979676246643066,0.00693821907043457,0.7143296003341675,1.0,3.316624879837036,0.8823596239089966
1.0912684202194214,1.1067209243774414,-0.01545250415802002,0.7097902894020081,0.1607142857142857,3.605551242828369,0.8784448504447937
1.096345067024231,1.0978808403015137,-0.0015357732772827148,0.7164178490638733,0.0357142857142857,1.0,0.8828408718109131
1.0983412265777588,1.0890161991119385,0.009325027465820312,0.7146109342575073,0.1964285714285714,3.7416574954986572,0.883926510810852
1.0820508003234863,1.1002914905548096,-0.018240690231323242,0.7047305107116699,0.0357142857142857,3.7416574954986572,0.8755334615707397
1.0903522968292236,1.0848686695098877,0.0054836273193359375,0.7114267349243164,0.017857142857142905,3.872983455657959,0.8804006576538086
1.0875256061553955,1.080803632736206,0.006721973419189453,0.7118533849716187,0.2321428571428571,3.1622776985168457,0.8810952305793762
1.067725419998169,1.0924811363220215,-0.02475571632385254,0.6996728181838989,0.017857142857142905,3.605551242828369,0.8705444931983948
1.0723001956939697,1.080174207687378,-0.007874011993408203,0.704708993434906,0.2857142857142857,7.0,0.8766343593597412
1.071744441986084,1.0814216136932373,-0.00967717170715332,0.7068971395492554,0.1071428571428571,0.0,0.8766855001449585
1.0621548891067505,1.0765011310577393,-0.01434624195098877,0.7055125832557678,0.125,7.416198253631592,0.8753114938735962
1.0690293312072754,1.0643470287322998,0.004682302474975586,0.7127373814582825,1.0,3.0,0.881733775138855
1.0635097026824951,1.0650932788848877,-0.0015835762023925781,0.7126456499099731,1.0,3.1622776985168457,0.8814988136291504
1.065191626548767,1.0597519874572754,0.005439639091491699,0.7088926434516907,0.017857142857142905,2.2360680103302,0.8783470392227173
1.0643175840377808,1.0594679117202759,0.004849672317504883,0.7101294994354248,0.1428571428571429,2.4494898319244385,0.8791029453277588
1.0628862380981445,1.0552423000335693,0.007643938064575195,0.7038782835006714,0.0357142857142857,7.280109882354736,0.8734921216964722
1.0590261220932007,1.0495340824127197,0.009492039680480957,0.6929313540458679,0.0535714285714286,0.0,0.8642506003379822
1.0527281761169434,1.0536623001098633,-0.0009341239929199219,0.6910150051116943,0.0535714285714286,0.0,0.8615788221359253
1.0570305585861206,1.0479209423065186,0.00910961627960205,0.6799887418746948,1.0,7.348469257354736,0.8495451807975769
1.0556488037109375,1.049318790435791,0.006330013275146484,0.6733705997467041,1.0,3.872983455657959,0.8398743867874146
1.0614614486694336,1.0460646152496338,0.015396833419799805,0.672968864440918,1.0,3.7416574954986572,0.838131308555603
1.0631446838378906,1.0458775758743286,0.01726710796356201,0.6617806553840637,0.0357142857142857,1.7320507764816284,0.8313267230987549
1.0552867650985718,1.0562694072723389,-0.0009826421737670898,0.664287269115448,0.2321428571428571,2.0,0.8343350887298584
1.0489215850830078,1.06089186668396,-0.011970281600952148,0.6682435274124146,0.017857142857142905,1.7320507764816284,0.8435278534889221
1.0599703788757324,1.0470389127731323,0.012931466102600098,0.6820628643035889,0.0357142857142857,7.416198253631592,0.8602873682975769
1.0433039665222168,1.057605266571045,-0.014301300048828125,0.677802562713623,0.0357142857142857,7.416198253631592,0.8673513531684875
1.0491212606430054,1.0458589792251587,0.0032622814178466797,0.6836764812469482,0.017857142857142905,7.416198253631592,0.8785057067871094
1.048356294631958,1.0393290519714355,0.009027242660522461,0.683430016040802,1.0,7.280109882354736,0.8862138986587524
1.0369701385498047,1.0428001880645752,-0.005830049514770508,0.6949325799942017,0.017857142857142905,3.464101552963257,0.9010341167449951
1.0417249202728271,1.0285286903381348,0.013196229934692383,0.7034633159637451,1.0,3.1622776985168457,0.9133265614509583
1.0283440351486206,1.0294642448425293,-0.0011202096939086914,0.7085434198379517,0.0535714285714286,7.416198253631592,0.9212031364440918
1.0160162448883057,1.0267928838729858,-0.010776638984680176,0.715093731880188,0.1607142857142857,0.0,0.9258843660354614
1.027759313583374,1.0246458053588867,0.0031135082244873047,0.718526303768158,0.017857142857142905,7.141428470611572,0.9273576140403748
1.0297209024429321,1.033897042274475,-0.004176139831542969,0.7217868566513062,1.0,7.141428470611572,0.9292826652526855
1.036630392074585,1.0374209880828857,-0.0007905960083007812,0.7283890247344971,1.0,7.0,0.930260181427002
1.0465277433395386,1.037534475326538,0.008993268013000488,0.7372027635574341,0.0892857142857143,4.123105525970459,0.9345205426216125
1.0452916622161865,1.0487937927246094,-0.0035021305084228516,0.7351187467575073,1.0,4.690415859222412,0.9318796992301941
1.0599415302276611,1.042966365814209,0.01697516441345215,0.7383599281311035,0.125,3.872983455657959,0.9329131245613098
1.0649054050445557,1.0487322807312012,0.016173124313354492,0.7471312284469604,0.3928571428571429,2.6457512378692627,0.935951828956604
1.0653839111328125,1.0540460348129272,0.011337876319885254,0.7438684701919556,0.1785714285714286,2.0,0.9330919981002808
1.0600957870483398,1.0663551092147827,-0.006259322166442871,0.7458148002624512,0.0892857142857143,1.7320507764816284,0.9326696395874023
1.067601203918457,1.0659875869750977,0.001613616943359375,0.7464215159416199,0.0357142857142857,7.416198253631592,0.9322601556777954
1.072819709777832,1.0682153701782227,0.004604339599609375,0.7520236968994141,0.0357142857142857,5.830951690673828,0.9341049194335938
1.0808566808700562,1.0667643547058105,0.014092326164245605,0.7499233484268188,0.017857142857142905,4.582575798034668,0.9322791695594788
1.0845693349838257,1.06889009475708,0.015679240226745605,0.7603692412376404,1.0,1.7320507764816284,0.937580943107605
1.0786786079406738,1.0802809000015259,-0.0016022920608520508,0.7573687434196472,0.3928571428571429,7.348469257354736,0.9342509508132935
1.073651909828186,1.0918967723846436,-0.01824486255645752,0.7430863380432129,0.017857142857142905,7.280109882354736,0.9238103628158569
1.0851023197174072,1.0831611156463623,0.0019412040710449219,0.7485457062721252,0.0357142857142857,3.0,0.9263952374458313
1.0881471633911133,1.082645297050476,0.005501866340637207,0.7490150928497314,1.0,4.795831680297852,0.9260926246643066
1.085129976272583,1.0868430137634277,-0.0017130374908447266,0.7488696575164795,0.0535714285714286,4.242640495300293,0.9247725009918213
1.0842807292938232,1.093519687652588,-0.009238958358764648,0.7374939918518066,0.1428571428571429,1.4142135381698608,0.9154963493347168
1.0938540697097778,1.082567811012268,0.011286258697509766,0.7449423670768738,0.3035714285714286,2.8284270763397217,0.9193018674850464
1.0792505741119385,1.0996716022491455,-0.02042102813720703,0.7295152544975281,0.017857142857142905,3.7416574954986572,0.9091665148735046
1.089137077331543,1.093199610710144,-0.004062533378601074,0.7267528772354126,0.017857142857142905,3.1622776985168457,0.9048676490783691
1.0848512649536133,1.0991984605789185,-0.014347195625305176,0.7073867321014404,0.1607142857142857,3.464101552963257,0.8920763731002808
1.0927482843399048,1.0932743549346924,-0.0005260705947875977,0.712776780128479,0.0892857142857143,6.7082037925720215,0.896568775177002
1.0869390964508057,1.097983479499817,-0.01104438304901123,0.6906834244728088,0.0892857142857143,7.211102485656738,0.8784053325653076
1.0961780548095703,1.0871601104736328,0.0090179443359375,0.7001461982727051,0.1964285714285714,3.1622776985168457,0.8863134384155273
1.096604585647583,1.085864782333374,0.010739803314208984,0.6815476417541504,1.0,6.633249759674072,0.8786333799362183
1.0926685333251953,1.0916786193847656,0.0009899139404296875,0.6762328147888184,0.0714285714285714,6.633249759674072,0.8829809427261353
1.0934873819351196,1.0933690071105957,0.00011837482452392578,0.6811972260475159,0.2142857142857143,4.0,0.8948484659194946
1.083149790763855,1.1065106391906738,-0.023360848426818848,0.6532830595970154,1.0,5.099019527435303,0.8734022974967957
1.101346492767334,1.091332197189331,0.01001429557800293,0.6364006996154785,0.2142857142857143,5.4772257804870605,0.8596383929252625
1.1047273874282837,1.1035462617874146,0.0011811256408691406,0.6506115794181824,0.0714285714285714,4.0,0.8835161924362183
1.1040681600570679,1.117871880531311,-0.013803720474243164,0.6426318287849426,0.3928571428571429,3.1622776985168457,0.8744193315505981
1.1232938766479492,1.1161713600158691,0.007122516632080078,0.6395273804664612,0.1785714285714286,4.123105525970459,0.873328447341919
1.1215226650238037,1.129230260848999,-0.0077075958251953125,0.6387969851493835,0.1785714285714286,2.2360680103302,0.8796983957290649
1.1320432424545288,1.1273967027664185,0.0046465396881103516,0.6535178422927856,0.2857142857142857,3.316624879837036,0.8839979767799377
1.1437863111495972,1.1239404678344727,0.01984584331512451,0.6448851823806763,0.0535714285714286,4.690415859222412,0.8646364808082581
1.1319819688796997,1.1458382606506348,-0.013856291770935059,0.6511422991752625,0.0357142857142857,3.316624879837036,0.8757473230361938
2.2692694664001465,2.267164945602417,0.002104520797729492,0.7858152389526367,0.0714285714285714,3.872983455657959,0.9275461435317993
2.183164119720459,2.169887065887451,0.013277053833007812,0.7332257628440857,0.1607142857142857,3.7416574954986572,0.9119207859039307
2.0900075435638428,2.10686993598938,-0.01686239242553711,0.6928799152374268,0.2678571428571429,1.7320507764816284,0.9036427140235901
2.0212113857269287,2.019437789916992,0.0017735958099365234,0.6634795665740967,0.1071428571428571,3.316624879837036,0.8898892998695374
1.9483251571655273,1.9520217180252075,-0.0036965608596801758,0.6355677843093872,0.1607142857142857,3.605551242828369,0.8666611313819885
1.9004368782043457,1.911778211593628,-0.011341333389282227,0.6120960116386414,0.0892857142857143,2.6457512378692627,0.8524296879768372
1.8668984174728394,1.8751888275146484,-0.008290410041809082,0.596628725528717,0.0357142857142857,1.4142135381698608,0.8326820731163025
1.8488132953643799,1.8506953716278076,-0.0018820762634277344,0.5893259048461914,0.1607142857142857,2.0,0.8198959827423096
1.8236780166625977,1.8317490816116333,-0.008071064949035645,0.5827252864837646,0.1071428571428571,7.280109882354736,0.792984127998352
1.79862380027771,1.7974539995193481,0.0011698007583618164,0.5785394310951233,0.017857142857142905,0.0,0.7849918007850647
1.7565805912017822,1.7643673419952393,-0.007786750793457031,0.5753564834594727,0.017857142857142905,7.141428470611572,0.7713495492935181
1.7152798175811768,1.7264277935028076,-0.01114797592163086,0.5743929147720337,0.0535714285714286,7.141428470611572,0.7646997570991516
1.6843452453613281,1.6842197179794312,0.00012552738189697266,0.5723594427108765,1.0,7.280109882354736,0.7520288825035095
1.6499855518341064,1.6445646286010742,0.0054209232330322266,0.5677825808525085,1.0,2.0,0.7333602905273438
1.6083390712738037,1.59511137008667,0.013227701187133789,0.5607472658157349,0.0892857142857143,7.416198253631592,0.7131937742233276
1.5435429811477661,1.5658612251281738,-0.022318243980407715,0.5594407320022583,1.0,6.480740547180176,0.6996121406555176
1.510254144668579,1.5011241436004639,0.009130001068115234,0.5500510931015015,0.0535714285714286,3.872983455657959,0.6815127730369568
1.4792144298553467,1.4715495109558105,0.007664918899536133,0.5474596619606018,0.017857142857142905,2.0,0.6795182228088379
1.4659969806671143,1.4674062728881836,-0.001409292221069336,0.5504134893417358,1.0,2.2360680103302,0.6861640810966492
1.4705162048339844,1.465446949005127,0.005069255828857422,0.5458049178123474,0.25,1.7320507764816284,0.6896130442619324
1.46824312210083,1.4871177673339844,-0.018874645233154297,0.5544729232788086,0.017857142857142905,7.416198253631592,0.7054908275604248
1.4696235656738281,1.495842695236206,-0.02621912956237793,0.5679302215576172,0.0535714285714286,0.0,0.7220780253410339
1.4711551666259766,1.4825336933135986,-0.01137852668762207,0.5846767425537109,0.0357142857142857,7.416198253631592,0.7481330037117004
1.4655109643936157,1.459365725517273,0.0061452388763427734,0.6033192276954651,0.017857142857142905,3.464101552963257,0.7756315469741821
1.4379854202270508,1.4613995552062988,-0.023414134979248047,0.6182717680931091,1.0,3.464101552963257,0.8000536561012268
1.4430243968963623,1.421485185623169,0.02153921127319336,0.6253962516784668,1.0,2.6457512378692627,0.8131618499755859
1.4213953018188477,1.4167386293411255,0.004656672477722168,0.6241703629493713,0.017857142857142905,3.1622776985168457,0.8192980885505676
1.3898682594299316,1.4088542461395264,-0.018985986709594727,0.6181095838546753,0.1964285714285714,3.316624879837036,0.8178075551986694
1.3654155731201172,1.3782320022583008,-0.012816429138183594,0.6201528310775757,0.0892857142857143,7.141428470611572,0.8170498609542847
1.3392834663391113,1.3350565433502197,0.0042269229888916016,0.6008214950561523,0.0357142857142857,6.324555397033691,0.8071062564849854
1.278357744216919,1.3016870021820068,-0.02332925796508789,0.6079370975494385,0.1428571428571429,3.872983455657959,0.8302893042564392
1.247998833656311,1.2347228527069092,0.013275980949401855,0.6223253011703491,0.0892857142857143,7.416198253631592,0.862381100654602
1.2167747020721436,1.2290334701538086,-0.012258768081665039,0.6624976396560669,1.0,7.071067810058594,0.8894335031509399
1.2202045917510986,1.23173189163208,-0.011527299880981445,0.6815236806869507,0.2857142857142857,3.1622776985168457,0.8964407444000244
1.2193019390106201,1.2366549968719482,-0.017353057861328125,0.6961299180984497,0.017857142857142905,3.1622776985168457,0.893499493598938
1.2360599040985107,1.2075135707855225,0.02854633331298828,0.6950769424438477,1.0,3.1622776985168457,0.8866653442382812
1.2069885730743408,1.215261459350586,-0.008272886276245117,0.7082697153091431,0.1071428571428571,4.0,0.8844764232635498
1.2064138650894165,1.1829919815063477,0.023421883583068848,0.7222182750701904,0.0714285714285714,3.316624879837036,0.8881604671478271
1.187821626663208,1.1640263795852661,0.023795247077941895,0.7343991994857788,0.1071428571428571,3.605551242828369,0.8951687812805176
1.1497423648834229,1.1573927402496338,-0.0076503753662109375,0.7483772039413452,0.1428571428571429,3.1622776985168457,0.9058982133865356
1.118171215057373,1.139871597290039,-0.021700382232666016,0.7642181515693665,0.1428571428571429,7.348469257354736,0.9188584089279175
1.1017520427703857,1.1124494075775146,-0.010697364807128906,0.771011471748352,0.0892857142857143,0.0,0.9252851605415344
1.0913782119750977,1.0961893796920776,-0.0048111677169799805,0.7889773845672607,0.1428571428571429,7.416198253631592,0.9410654306411743
1.102823257446289,1.0807032585144043,0.022119998931884766,0.783724308013916,0.0357142857142857,3.7416574954986572,0.9403887987136841
1.080809473991394,1.0960075855255127,-0.015198111534118652,0.7879788279533386,1.0,6.557438373565674,0.9440556764602661
1.0805644989013672,1.090922474861145,-0.010357975959777832,0.779220700263977,1.0,7.211102485656738,0.9398835301399231
1.0841901302337646,1.0851366519927979,-0.0009465217590332031,0.7581527829170227,0.017857142857142905,3.0,0.9266853332519531
1.078726053237915,1.0969486236572266,-0.018222570419311523,0.7548751831054688,0.2321428571428571,7.0,0.9235448837280273
1.091270923614502,1.089988350868225,0.0012825727462768555,0.762397050857544,1.0,0.0,0.9288809299468994
1.0904632806777954,1.0972743034362793,-0.006811022758483887,0.7499929666519165,0.0714285714285714,0.0,0.9161959290504456
1.0954878330230713,1.0964845418930054,-0.000996708869934082,0.7470853328704834,0.125,6.78233003616333,0.9126590490341187
1.0940667390823364,1.095168113708496,-0.001101374626159668,0.7317973375320435,1.0,4.123105525970459,0.899256706237793
1.1050899028778076,1.0728282928466797,0.03226161003112793,0.7252854108810425,1.0,3.1622776985168457,0.8985145092010498
1.0811457633972168,1.091651439666748,-0.01050567626953125,0.7343007326126099,1.0,2.6457512378692627,0.8989218473434448
1.0842714309692383,1.0783202648162842,0.0059511661529541016,0.7252801656723022,0.1785714285714286,2.2360680103302,0.8923922777175903
1.0709095001220703,1.080592393875122,-0.009682893753051758,0.7260637283325195,0.125,2.6457512378692627,0.8888278007507324
1.0614197254180908,1.0757501125335693,-0.014330387115478516,0.7040666341781616,0.0535714285714286,3.316624879837036,0.8733545541763306
1.0602970123291016,1.0626559257507324,-0.0023589134216308594,0.687261700630188,0.0714285714285714,4.4721360206604,0.8638061285018921
1.0593668222427368,1.0566246509552002,0.002742171287536621,0.7016468048095703,0.017857142857142905,4.690415859222412,0.8679507374763489
1.0551533699035645,1.0545605421066284,0.0005928277969360352,0.6762056350708008,0.1071428571428571,4.358899116516113,0.8486961722373962
1.0599713325500488,1.0451116561889648,0.014859676361083984,0.678631067276001,0.2678571428571429,2.4494898319244385,0.8477421998977661
1.0370270013809204,1.066089391708374,-0.029062390327453613,0.661369264125824,0.4107142857142857,1.7320507764816284,0.8372741341590881
1.0541648864746094,1.0584986209869385,-0.0043337345123291016,0.6458482146263123,0.2678571428571429,2.4494898319244385,0.8257379531860352
1.0642099380493164,1.052620768547058,0.0115891695022583,0.6688764691352844,0.0714285714285714,3.1622776985168457,0.8389984369277954
1.0719528198242188,1.0596730709075928,0.012279748916625977,0.6403652429580688,0.0357142857142857,2.6457512378692627,0.8239350318908691
1.066635012626648,1.083458423614502,-0.016823410987854004,0.640913724899292,0.017857142857142905,2.2360680103302,0.830532431602478
1.085806131362915,1.0781116485595703,0.0076944828033447266,0.6405447125434875,0.0892857142857143,2.6457512378692627,0.8390627503395081
1.0935460329055786,1.0786035060882568,0.014942526817321777,0.6286380887031555,0.0892857142857143,7.211102485656738,0.8351939916610718
1.0843312740325928,1.0934786796569824,-0.009147405624389648,0.6392092704772949,0.0357142857142857,7.211102485656738,0.8488722443580627
1.0926909446716309,1.0848580598831177,0.007832884788513184,0.6472913026809692,0.0535714285714286,4.4721360206604,0.8618323802947998
1.0811212062835693,1.089076280593872,-0.007955074310302734,0.6550867557525635,0.0714285714285714,6.164413928985596,0.8744874000549316
1.0823974609375,1.0651112794876099,0.017286181449890137,0.651823103427887,1.0,7.211102485656738,0.8800209760665894
1.0685371160507202,1.0618679523468018,0.006669163703918457,0.6597588062286377,0.0714285714285714,7.211102485656738,0.8956232666969299
1.0729137659072876,1.057249665260315,0.015664100646972656,0.6830734014511108,0.3214285714285714,7.348469257354736,0.9188330769538879
1.0727412700653076,1.071851134300232,0.0008901357650756836,0.687657356262207,1.0,7.348469257354736,0.9292347431182861
1.0952224731445312,1.070502758026123,0.024719715118408203,0.6893553733825684,0.0714285714285714,7.348469257354736,0.9312217235565186
1.0813111066818237,1.1031410694122314,-0.021829962730407715,0.7059365510940552,1.0,2.0,0.9466766119003296
1.1055266857147217,1.09611177444458,0.009414911270141602,0.709243655204773,0.0357142857142857,2.0,0.9470068216323853
1.101048231124878,1.1092095375061035,-0.008161306381225586,0.7072919607162476,1.0,7.348469257354736,0.942296028137207
1.113559603691101,1.101138949394226,0.012420654296875,0.7082899808883667,0.0357142857142857,7.416198253631592,0.9412937164306641
1.10299551486969,1.111454963684082,-0.00845944881439209,0.7206286191940308,0.0357142857142857,2.0,0.9487608075141907
1.1081072092056274,1.1033369302749634,0.0047702789306640625,0.7006599307060242,0.0357142857142857,7.280109882354736,0.9344790577888489
1.104102611541748,1.1010288000106812,0.0030738115310668945,0.7308740615844727,1.0,7.141428470611572,0.9586501121520996
1.0978546142578125,1.1006172895431519,-0.0027626752853393555,0.7153757810592651,0.017857142857142905,2.8284270763397217,0.9479514360427856
1.089254379272461,1.100149393081665,-0.010895013809204102,0.7273364067077637,0.0535714285714286,2.0,0.9586066007614136
1.0909342765808105,1.0956203937530518,-0.004686117172241211,0.7195410132408142,1.0,2.6457512378692627,0.9526796936988831
1.0963294506072998,1.0881261825561523,0.008203268051147461,0.7297005653381348,0.0892857142857143,2.8284270763397217,0.96169114112854
1.0818836688995361,1.103825330734253,-0.021941661834716797,0.7150669693946838,0.0535714285714286,3.0,0.9510416388511658
1.0925171375274658,1.096902847290039,-0.004385709762573242,0.7055326700210571,0.0892857142857143,3.872983455657959,0.9452624320983887
1.103955864906311,1.0913026332855225,0.012653231620788574,0.727367639541626,0.0714285714285714,6.78233003616333,0.9607497453689575
1.093925952911377,1.1072379350662231,-0.013311982154846191,0.700774073600769,0.0714285714285714,0.0,0.9440553784370422
1.1027942895889282,1.107409954071045,-0.004615664482116699,0.7142226696014404,0.0892857142857143,7.280109882354736,0.9533807039260864
1.1151294708251953,1.1067272424697876,0.008402228355407715,0.7245757579803467,0.1785714285714286,2.8284270763397217,0.9603719711303711
1.1214685440063477,1.1114501953125,0.010018348693847656,0.6859128475189209,1.0,3.1622776985168457,0.9301159381866455
1.11922025680542,1.1254944801330566,-0.006274223327636719,0.6681516170501709,1.0,7.141428470611572,0.9188011884689331
1.135732650756836,1.119762897491455,0.01596975326538086,0.6704448461532593,0.0535714285714286,7.416198253631592,0.918181300163269
1.1263571977615356,1.1389050483703613,-0.012547850608825684,0.6733145117759705,0.0892857142857143,1.4142135381698608,0.9256904721260071
1.1404300928115845,1.1349148750305176,0.0055152177810668945,0.6762539148330688,0.0892857142857143,2.4494898319244385,0.9292068481445312
1.1380770206451416,1.1511833667755127,-0.013106346130371094,0.6332367658615112,1.0,2.8284270763397217,0.8937067985534668
1.1420855522155762,1.1532206535339355,-0.011135101318359375,0.6540520191192627,0.017857142857142905,3.0,0.9191910624504089
1.1531537771224976,1.1512537002563477,0.0019000768661499023,0.648557186126709,0.017857142857142905,2.8284270763397217,0.9101213216781616
1.1530277729034424,1.1595183610916138,-0.006490588188171387,0.633086085319519,0.0892857142857143,3.0,0.897183895111084
1.7075634002685547,1.7505927085876465,-0.0430293083190918,0.744067370891571,0.1071428571428571,6.78233003616333,0.9670417308807373
1.8273124694824219,1.788179636001587,0.03913283348083496,0.7079137563705444,0.0357142857142857,0.0,0.9452109336853027
1.8727412223815918,1.8770148754119873,-0.004273653030395508,0.7010118961334229,0.125,0.0,0.9352768659591675
1.9279752969741821,1.9003589153289795,0.027616381645202637,0.6849110126495361,0.017857142857142905,0.0,0.9186534285545349
1.9159924983978271,1.930920958518982,-0.014928460121154785,0.6847729682922363,0.1785714285714286,7.211102485656738,0.9188606142997742
1.9349137544631958,1.9125971794128418,0.022316575050354004,0.6760805249214172,1.0,2.0,0.9021488428115845
1.9393792152404785,1.9119338989257812,0.027445316314697266,0.6755681037902832,1.0,4.358899116516113,0.8970963954925537
1.9319028854370117,1.9410310983657837,-0.009128212928771973,0.6791136264801025,1.0,6.244997978210449,0.8956329822540283
1.9661450386047363,1.9295434951782227,0.03660154342651367,0.6779865026473999,1.0,7.348469257354736,0.8927978277206421
1.9627304077148438,1.9606521129608154,0.0020782947540283203,0.6796954274177551,0.0714285714285714,2.4494898319244385,0.8965105414390564
1.9669674634933472,1.966019868850708,0.0009475946426391602,0.6779880523681641,0.0357142857142857,7.211102485656738,0.8936734199523926
1.9785377979278564,1.9765510559082031,0.0019867420196533203,0.6793814301490784,0.3035714285714286,7.348469257354736,0.9014753103256226
1.9801504611968994,1.990239143371582,-0.010088682174682617,0.6816830635070801,1.0,1.7320507764816284,0.9115685224533081
1.9813483953475952,1.988145351409912,-0.0067969560623168945,0.68015056848526,0.0357142857142857,4.582575798034668,0.9211409091949463
1.9876786470413208,1.9858362674713135,0.0018423795700073242,0.6724823713302612,0.0714285714285714,6.164413928985596,0.9251762628555298
2.0008621215820312,1.9749038219451904,0.02595829963684082,0.6611132621765137,1.0,7.280109882354736,0.9228842258453369
1.9849952459335327,1.9917436838150024,-0.0067484378814697266,0.6625474095344543,0.0357142857142857,1.4142135381698608,0.9339759349822998
1.980301856994629,2.000415325164795,-0.020113468170166016,0.662729799747467,0.0535714285714286,3.872983455657959,0.9382903575897217
1.9921596050262451,1.9908136129379272,0.001345992088317871,0.6467283368110657,0.3214285714285714,3.7416574954986572,0.9296615123748779
1.9813010692596436,2.001539707183838,-0.020238637924194336,0.6466904878616333,1.0,2.0,0.9259510636329651
2.000030517578125,1.9859788417816162,0.014051675796508789,0.6261277794837952,0.0535714285714286,2.6457512378692627,0.9019257426261902
1.9863440990447998,2.000568151473999,-0.014224052429199219,0.6275926828384399,0.0535714285714286,2.4494898319244385,0.9065278172492981
2.003964900970459,1.9829368591308594,0.02102804183959961,0.6156309843063354,0.2142857142857143,7.416198253631592,0.9002747535705566
1.9870781898498535,1.993428349494934,-0.006350159645080566,0.616809606552124,0.0357142857142857,0.0,0.8999552726745605
1.9806818962097168,1.9800509214401245,0.0006309747695922852,0.6042096614837646,0.0357142857142857,7.280109882354736,0.8877873420715332
1.9509092569351196,1.9794918298721313,-0.02858257293701172,0.6051563024520874,0.0892857142857143,2.0,0.8906909227371216
1.9376487731933594,1.9572950601577759,-0.019646286964416504,0.5903885364532471,0.017857142857142905,2.0,0.8724582195281982
1.9439996480941772,1.9128600358963013,0.031139612197875977,0.5628605484962463,1.0,2.4494898319244385,0.831464409828186
1.9039448499679565,1.9043281078338623,-0.0003832578659057617,0.5646559000015259,1.0,2.6457512378692627,0.8315004706382751
1.8638436794281006,1.8789045810699463,-0.015060901641845703,0.5610955953598022,0.0535714285714286,2.8284270763397217,0.8157468438148499
1.837247610092163,1.8142346143722534,0.023012995719909668,0.5297499895095825,0.017857142857142905,7.348469257354736,0.7690547108650208
1.7763783931732178,1.782007098197937,-0.005628705024719238,0.5425106883049011,0.0892857142857143,6.855654716491699,0.7745963335037231
1.7593598365783691,1.7438905239105225,0.01546931266784668,0.5293139815330505,0.017857142857142905,3.316624879837036,0.7592153549194336
1.7390626668930054,1.7168248891830444,0.022237777709960938,0.5344918966293335,0.1071428571428571,3.1622776985168457,0.7532243132591248
1.7082175016403198,1.6994458436965942,0.008771657943725586,0.537469744682312,0.0357142857142857,2.8284270763397217,0.735443651676178
1.6795490980148315,1.668906807899475,0.010642290115356445,0.5395298004150391,1.0,3.0,0.7264410257339478
1.6426994800567627,1.649033784866333,-0.0063343048095703125,0.5544040203094482,0.1607142857142857,7.0,0.7233211994171143
1.6166517734527588,1.6191836595535278,-0.002531886100769043,0.5646812915802002,0.0714285714285714,0.0,0.7210559844970703
1.5819337368011475,1.5922795534133911,-0.010345816612243652,0.5861623883247375,0.1071428571428571,7.071067810058594,0.7187264561653137
1.5489988327026367,1.5259859561920166,0.023012876510620117,0.581619143486023,0.0357142857142857,2.6457512378692627,0.6966331005096436
1.4785165786743164,1.4842643737792969,-0.005747795104980469,0.6148083209991455,0.125,7.416198253631592,0.7261809706687927
1.4589964151382446,1.4442310333251953,0.014765381813049316,0.6306636333465576,1.0,0.0,0.7381029725074768
1.4067120552062988,1.4032061100006104,0.0035059452056884766,0.6398607492446899,1.0,7.211102485656738,0.7460940480232239
1.360443353652954,1.3666505813598633,-0.00620722770690918,0.6255687475204468,0.1071428571428571,7.211102485656738,0.7262303829193115
1.3249176740646362,1.3415439128875732,-0.01662623882293701,0.6362825632095337,0.017857142857142905,5.656854152679443,0.7428301572799683
1.3139846324920654,1.300872802734375,0.01311182975769043,0.6169763803482056,1.0,5.0,0.7183523178100586
1.281981348991394,1.2827016115188599,-0.0007202625274658203,0.6303818225860596,1.0,3.316624879837036,0.7311033606529236
1.2550146579742432,1.259676456451416,-0.0046617984771728516,0.6351542472839355,0.0714285714285714,4.242640495300293,0.732986569404602
1.2076914310455322,1.2355700731277466,-0.027878642082214355,0.6521214246749878,1.0,2.0,0.7514251470565796
1.1803840398788452,1.182149887084961,-0.0017658472061157227,0.6429647207260132,0.4285714285714286,6.928203105926514,0.7477847337722778
1.1623878479003906,1.1495802402496338,0.012807607650756836,0.6699655055999756,0.017857142857142905,0.0,0.7775051593780518
1.1611084938049316,1.134433627128601,0.026674866676330566,0.6579643487930298,0.2142857142857143,7.280109882354736,0.7766463756561279
1.1448614597320557,1.161377191543579,-0.016515731811523438,0.6742969751358032,0.1071428571428571,7.280109882354736,0.7978432774543762
1.1579303741455078,1.1473283767700195,0.010601997375488281,0.6621835231781006,0.1428571428571429,7.4833149909973145,0.8001158237457275
1.1565730571746826,1.1417546272277832,0.014818429946899414,0.665730357170105,1.0,2.2360680103302,0.8152129054069519
1.151201844215393,1.1466069221496582,0.004594922065734863,0.6662877798080444,1.0,3.0,0.8275878429412842
1.1552252769470215,1.1589161157608032,-0.0036908388137817383,0.6531557440757751,0.0535714285714286,3.0,0.8254972696304321
1.1805527210235596,1.1565966606140137,0.0239560604095459,0.646212100982666,1.0,2.0,0.8266077637672424
1.1726839542388916,1.188492774963379,-0.015808820724487305,0.6422888040542603,0.0,2.2360680103302,0.8244868516921997
1.192602515220642,1.1924316883087158,0.00017082691192626953,0.6660491228103638,0.0892857142857143,2.4494898319244385,0.8540887236595154
1.2193723917007446,1.1995832920074463,0.01978909969329834,0.676814079284668,0.0714285714285714,1.7320507764816284,0.8759462237358093
1.2366145849227905,1.2203389406204224,0.016275644302368164,0.6953094601631165,0.0892857142857143,3.1622776985168457,0.8939836025238037
1.2336297035217285,1.2590049505233765,-0.02537524700164795,0.7091327905654907,0.017857142857142905,3.1622776985168457,0.9078611135482788
1.2692251205444336,1.2511038780212402,0.01812124252319336,0.711467981338501,0.0714285714285714,7.280109882354736,0.9182042479515076
1.274982213973999,1.2577530145645142,0.017229199409484863,0.7134730815887451,0.0357142857142857,6.7082037925720215,0.9242349863052368
1.2622319459915161,1.2750968933105469,-0.012864947319030762,0.7153435945510864,0.017857142857142905,4.795831680297852,0.9316805601119995
1.269580364227295,1.2703675031661987,-0.0007871389389038086,0.7123501300811768,0.1964285714285714,3.872983455657959,0.9325672388076782
1.27736496925354,1.260694146156311,0.016670823097229004,0.7141516208648682,0.0535714285714286,2.0,0.9328080415725708
1.271530270576477,1.2646136283874512,0.006916642189025879,0.7060135006904602,1.0,1.4142135381698608,0.9211611747741699
1.26214599609375,1.273604154586792,-0.011458158493041992,0.7048052549362183,0.1964285714285714,7.416198253631592,0.9112706780433655
1.2725504636764526,1.2676420211791992,0.004908442497253418,0.7010350823402405,0.2142857142857143,7.0,0.9002169966697693
1.2779514789581299,1.2685643434524536,0.00938713550567627,0.6970111131668091,0.0535714285714286,3.464101552963257,0.8912945985794067
1.2761526107788086,1.2794049978256226,-0.003252387046813965,0.6895729899406433,0.017857142857142905,2.6457512378692627,0.8855609893798828
1.29502272605896,1.267797589302063,0.027225136756896973,0.681807816028595,0.017857142857142905,2.2360680103302,0.8820738196372986
1.2880159616470337,1.2865006923675537,0.0015152692794799805,0.6914180517196655,1.0,2.0,0.8892597556114197
1.3014540672302246,1.2891967296600342,0.01225733757019043,0.6890676617622375,0.125,7.416198253631592,0.8889474868774414
1.3138580322265625,1.2901968955993652,0.023661136627197266,0.6785781979560852,0.0892857142857143,0.0,0.8822553157806396
1.2979745864868164,1.320361614227295,-0.022387027740478516,0.687853217124939,0.0357142857142857,7.141428470611572,0.8884679079055786
1.3201935291290283,1.313085675239563,0.007107853889465332,0.6860161423683167,0.0535714285714286,2.8284270763397217,0.8938534259796143
1.344005823135376,1.3065881729125977,0.03741765022277832,0.6873208284378052,0.017857142857142905,2.4494898319244385,0.897615909576416
1.3325543403625488,1.3455662727355957,-0.013011932373046875,0.7040483951568604,1.0,7.280109882354736,0.902993381023407
1.3457624912261963,1.3440988063812256,0.0016636848449707031,0.7029561400413513,1.0,7.348469257354736,0.899243950843811
1.3470326662063599,1.3469315767288208,0.0001010894775390625,0.7083759307861328,0.0892857142857143,7.348469257354736,0.9010835886001587
1.3741562366485596,1.3221876621246338,0.05196857452392578,0.7067908048629761,0.0535714285714286,7.416198253631592,0.9030506610870361
1.3409066200256348,1.361076831817627,-0.020170211791992188,0.7161864042282104,0.0535714285714286,2.2360680103302,0.9017892479896545
1.3429032564163208,1.3506873846054077,-0.007784128189086914,0.7223989367485046,1.0,2.0,0.9057161808013916
1.3407236337661743,1.3409897089004517,-0.00026607513427734375,0.716285228729248,0.0357142857142857,3.464101552963257,0.9033360481262207
1.3244143724441528,1.3417518138885498,-0.017337441444396973,0.7182641625404358,1.0,6.480740547180176,0.9022207260131836
1.326198697090149,1.3236889839172363,0.0025097131729125977,0.7132664918899536,0.017857142857142905,7.4833149909973145,0.8996977806091309
1.319434404373169,1.3138244152069092,0.005609989166259766,0.7140383720397949,0.0714285714285714,1.4142135381698608,0.9022256135940552
1.3048673868179321,1.3121662139892578,-0.007298827171325684,0.7097456455230713,0.0357142857142857,7.348469257354736,0.8991571664810181
1.2979037761688232,1.3042991161346436,-0.0063953399658203125,0.7024958729743958,0.25,7.416198253631592,0.893735408782959
1.2858515977859497,1.2993497848510742,-0.013498187065124512,0.7052267789840698,1.0,1.4142135381698608,0.8971547484397888
1.298037052154541,1.2761108875274658,0.021926164627075195,0.703330397605896,0.0,2.2360680103302,0.8971002697944641
1.292169213294983,1.265890121459961,0.026279091835021973,0.7044802904129028,0.0357142857142857,2.8284270763397217,0.8980249166488647
1.2548739910125732,1.2850916385650635,-0.030217647552490234,0.7022834420204163,1.0,2.2360680103302,0.8936890363693237
1.2661957740783691,1.2526742219924927,0.013521552085876465,0.6891119480133057,0.017857142857142905,7.416198253631592,0.8823777437210083
1.2550314664840698,1.233970046043396,0.021061420440673828,0.6933800578117371,0.017857142857142905,7.141428470611572,0.8875290155410767
1.2365550994873047,1.2264151573181152,0.010139942169189453,0.6961977481842041,0.0714285714285714,7.141428470611572,0.8856485486030579
1.2137377262115479,1.2216792106628418,-0.007941484451293945,0.6869733929634094,0.0714285714285714,6.928203105926514,0.8732969760894775
1.1997954845428467,1.2099276781082153,-0.010132193565368652,0.6872105598449707,0.017857142857142905,6.928203105926514,0.8759292960166931
1.1997478008270264,1.19071626663208,0.009031534194946289,0.6887016296386719,1.0,7.211102485656738,0.8778328895568848
1.1831064224243164,1.1907474994659424,-0.0076410770416259766,0.6876063346862793,0.0892857142857143,7.211102485656738,0.8720933198928833
1.1661165952682495,1.1907086372375488,-0.024592041969299316,0.6809598207473755,1.0,7.416198253631592,0.8669979572296143
1.18329918384552,1.1585915088653564,0.024707674980163574,0.6790940165519714,0.1428571428571429,2.6457512378692627,0.8710176348686218
1.1676287651062012,1.1534574031829834,0.014171361923217773,0.6774942874908447,1.0,3.605551242828369,0.8694863319396973
1.170828104019165,1.1559269428253174,0.014901161193847656,0.6730008721351624,0.0714285714285714,3.464101552963257,0.8754756450653076
1.1649246215820312,1.1731398105621338,-0.008215188980102539,0.6585526466369629,1.0,3.1622776985168457,0.8626688122749329
1.175579309463501,1.1780893802642822,-0.00251007080078125,0.6521567106246948,0.017857142857142905,3.316624879837036,0.8587372303009033
1.1985154151916504,1.176291584968567,0.022223830223083496,0.6586007475852966,0.1071428571428571,3.464101552963257,0.868686318397522
1.1933448314666748,1.1947782039642334,-0.0014333724975585938,0.6425012946128845,0.125,3.1622776985168457,0.852493166923523
1.1981738805770874,1.1930938959121704,0.005079984664916992,0.6367645859718323,0.1607142857142857,3.0,0.8487668037414551
1.1872117519378662,1.2019044160842896,-0.01469266414642334,0.6391688585281372,0.017857142857142905,3.316624879837036,0.8484250903129578
1.202513337135315,1.1842823028564453,0.01823103427886963,0.641523003578186,0.1785714285714286,3.316624879837036,0.8515843152999878
1.2003662586212158,1.1735460758209229,0.02682018280029297,0.6472342610359192,0.0714285714285714,2.4494898319244385,0.856532633304596
1.1703908443450928,1.1926023960113525,-0.022211551666259766,0.6407291293144226,0.1428571428571429,3.0,0.844961941242218
1.1856722831726074,1.1714054346084595,0.01426684856414795,0.637476921081543,0.017857142857142905,3.0,0.8467215895652771
1.1646816730499268,1.1778439283370972,-0.01316225528717041,0.6455133557319641,0.2142857142857143,4.4721360206604,0.8498460650444031
1.16508150100708,1.1772878170013428,-0.012206315994262695,0.6454669237136841,0.0535714285714286,4.4721360206604,0.8513956665992737
1.1546909809112549,1.1642966270446777,-0.009605646133422852,0.6369935274124146,0.0892857142857143,7.280109882354736,0.8443433046340942
1.152187466621399,1.158656120300293,-0.006468653678894043,0.6403899192810059,0.1428571428571429,7.071067810058594,0.8475571870803833
1.1495656967163086,1.1544253826141357,-0.0048596858978271484,0.6446727514266968,0.017857142857142905,2.8284270763397217,0.8518089056015015
1.1563611030578613,1.1395773887634277,0.016783714294433594,0.6379316449165344,0.3392857142857143,1.0,0.8468891382217407
1.1323351860046387,1.1598522663116455,-0.027517080307006836,0.6472868323326111,0.0535714285714286,3.0,0.849663257598877
1.144653558731079,1.141911268234253,0.002742290496826172,0.6379604339599609,1.0,3.0,0.845239520072937
1.1490486860275269,1.132802963256836,0.016245722770690918,0.635551929473877,0.1071428571428571,4.242640495300293,0.8452086448669434
1.140631914138794,1.1363612413406372,0.004270672798156738,0.6379097700119019,0.0357142857142857,4.898979663848877,0.8443607091903687
1.1279922723770142,1.1439459323883057,-0.015953660011291504,0.6386051177978516,0.0535714285714286,6.855654716491699,0.8421512842178345
1.1295292377471924,1.1371990442276,-0.007669806480407715,0.6370512843132019,0.1071428571428571,0.0,0.8424100875854492
1.1312342882156372,1.1292312145233154,0.0020030736923217773,0.6351795792579651,0.0535714285714286,7.416198253631592,0.8401144742965698
1.122541904449463,1.1345446109771729,-0.012002706527709961,0.6356999278068542,0.2678571428571429,2.0,0.8391475677490234
1.1329909563064575,1.1195006370544434,0.01349031925201416,0.6370008587837219,0.1607142857142857,2.4494898319244385,0.8451073169708252
1.128601312637329,1.120222806930542,0.00837850570678711,0.6342605948448181,1.0,7.280109882354736,0.8406080007553101
1.1274935007095337,1.1171231269836426,0.010370373725891113,0.636249840259552,1.0,7.141428470611572,0.8417587280273438
1.1092302799224854,1.1318655014038086,-0.022635221481323242,0.6264844536781311,0.017857142857142905,3.0,0.8307415843009949
1.118170142173767,1.120089054107666,-0.0019189119338989258,0.6302600502967834,0.0535714285714286,7.211102485656738,0.8348073959350586
1.1211481094360352,1.117659568786621,0.0034885406494140625,0.6355145573616028,0.0535714285714286,0.0,0.8427484035491943
1.11820650100708,1.1105570793151855,0.007649421691894531,0.6374486088752747,1.0,0.0,0.8435372114181519
1.121428370475769,1.107744574546814,0.013683795928955078,0.6365286111831665,0.0892857142857143,7.141428470611572,0.8410515189170837
1.1131036281585693,1.116788387298584,-0.0036847591400146484,0.6315984725952148,0.0714285714285714,7.141428470611572,0.8373266458511353
1.112608551979065,1.1232714653015137,-0.01066291332244873,0.6284171938896179,1.0,6.480740547180176,0.8363519906997681
1.116381049156189,1.1165348291397095,-0.0001537799835205078,0.6297124624252319,1.0,4.123105525970459,0.831961452960968
1.119436264038086,1.1148641109466553,0.004572153091430664,0.6292096376419067,1.0,4.0,0.8350852131843567
1.1211307048797607,1.1140369176864624,0.00709378719329834,0.633461594581604,0.0892857142857143,1.7320507764816284,0.8378267288208008
1.1206563711166382,1.1163644790649414,0.004291892051696777,0.6252280473709106,1.0,7.348469257354736,0.8289433717727661
1.1177085638046265,1.1212314367294312,-0.0035228729248046875,0.626488983631134,0.25,7.280109882354736,0.8311760425567627
1.1200788021087646,1.1186996698379517,0.0013791322708129883,0.6282152533531189,0.2678571428571429,3.316624879837036,0.8318200707435608
1.1179187297821045,1.121342658996582,-0.003423929214477539,0.628684401512146,0.017857142857142905,3.316624879837036,0.8314429521560669
1.1155622005462646,1.1248230934143066,-0.009260892868041992,0.6269758939743042,0.0357142857142857,2.2360680103302,0.8307092189788818
1.1137495040893555,1.127102255821228,-0.013352751731872559,0.6250225305557251,1.0,3.316624879837036,0.8285444974899292
1.1292493343353271,1.1123073101043701,0.01694202423095703,0.6401969790458679,0.0535714285714286,2.8284270763397217,0.8414548635482788
1.1191952228546143,1.121840000152588,-0.002644777297973633,0.6227424144744873,0.1428571428571429,4.358899116516113,0.8233707547187805
1.1245007514953613,1.1166796684265137,0.007821083068847656,0.6272445917129517,0.0535714285714286,6.0,0.8287755846977234
1.1160669326782227,1.1252310276031494,-0.009164094924926758,0.6240721940994263,0.0357142857142857,0.0,0.8266718983650208
1.1246763467788696,1.117572546005249,0.0071038007736206055,0.6306062340736389,0.1607142857142857,0.0,0.8320423364639282
1.118883490562439,1.1229405403137207,-0.004057049751281738,0.6325938701629639,0.017857142857142905,0.0,0.8356022834777832
1.1236284971237183,1.1176962852478027,0.005932211875915527,0.6296386122703552,0.3571428571428571,7.071067810058594,0.8325827121734619
1.1210625171661377,1.121005892753601,5.6624412536621094e-05,0.6318533420562744,1.0,3.464101552963257,0.8358860015869141
1.1168110370635986,1.1246225833892822,-0.007811546325683594,0.6250224113464355,1.0,1.7320507764816284,0.829031765460968
1.117936134338379,1.1231117248535156,-0.005175590515136719,0.6274310946464539,1.0,3.316624879837036,0.8288811445236206
1.1250011920928955,1.1156189441680908,0.009382247924804688,0.6341779232025146,1.0,7.071067810058594,0.8349695205688477
1.1229891777038574,1.117963433265686,0.005025744438171387,0.6315304040908813,0.1071428571428571,7.0,0.8330862522125244
1.1178309917449951,1.1234861612319946,-0.005655169486999512,0.6264606714248657,0.1071428571428571,2.8284270763397217,0.8287678360939026
1.1190062761306763,1.1222288608551025,-0.0032225847244262695,0.6311393976211548,0.0892857142857143,7.416198253631592,0.833962619304657
1.1206153631210327,1.1208486557006836,-0.0002332925796508789,0.6261076927185059,0.1071428571428571,7.211102485656738,0.8286459445953369
1.119983434677124,1.1223433017730713,-0.0023598670959472656,0.6297587156295776,1.0,3.464101552963257,0.833125114440918
1.119010090827942,1.1210640668869019,-0.002053976058959961,0.6283688545227051,0.125,4.0,0.8308505415916443
1.1134662628173828,1.1263644695281982,-0.01289820671081543,0.6229500770568848,0.017857142857142905,3.464101552963257,0.8252243399620056
1.119913101196289,1.1237397193908691,-0.003826618194580078,0.6262372732162476,1.0,3.0,0.8280832171440125
1.1148678064346313,1.1269298791885376,-0.01206207275390625,0.624580979347229,0.0714285714285714,3.0,0.8272958993911743
1.12534499168396,1.1201398372650146,0.0052051544189453125,0.6369823217391968,0.1785714285714286,1.4142135381698608,0.8391788005828857
1.1247265338897705,1.1223785877227783,0.0023479461669921875,0.6294723749160767,0.1785714285714286,7.348469257354736,0.8300291299819946
1.1195228099822998,1.1245962381362915,-0.005073428153991699,0.6255552172660828,0.0357142857142857,7.211102485656738,0.8260732293128967
1.1274151802062988,1.1187126636505127,0.008702516555786133,0.6310186982154846,0.125,2.8284270763397217,0.831341028213501
1.1220084428787231,1.127058744430542,-0.005050301551818848,0.6257112622261047,0.0357142857142857,3.464101552963257,0.8254791498184204
1.126206398010254,1.1206083297729492,0.0055980682373046875,0.6292553544044495,0.0357142857142857,3.0,0.8302088975906372
1.1294525861740112,1.120431661605835,0.00902092456817627,0.6334468126296997,1.0,2.0,0.8345380425453186
1.1282870769500732,1.1273910999298096,0.0008959770202636719,0.6263977289199829,0.0714285714285714,7.416198253631592,0.8259333372116089
1.1303465366363525,1.1221740245819092,0.00817251205444336,0.6358891725540161,0.0714285714285714,7.348469257354736,0.8358867168426514
1.121206521987915,1.1342172622680664,-0.013010740280151367,0.6303053498268127,0.1428571428571429,2.4494898319244385,0.8329440355300903
1.1300735473632812,1.131141185760498,-0.0010676383972167969,0.6415003538131714,0.0535714285714286,2.8284270763397217,0.8422608375549316
1.1283669471740723,1.1280556917190552,0.00031125545501708984,0.6256253719329834,0.017857142857142905,7.211102485656738,0.8253052234649658
1.1257307529449463,1.13180673122406,-0.0060759782791137695,0.6268539428710938,1.0,7.0,0.827614426612854
1.1303555965423584,1.1267255544662476,0.00363004207611084,0.6323446035385132,0.0357142857142857,2.8284270763397217,0.8332573175430298
1.1319019794464111,1.1267640590667725,0.005137920379638672,0.6287729740142822,0.0714285714285714,2.2360680103302,0.8295320272445679
1.1282405853271484,1.1311001777648926,-0.0028595924377441406,0.6283206939697266,0.0714285714285714,3.1622776985168457,0.8279545903205872
1.129535436630249,1.130383014678955,-0.0008475780487060547,0.6256107687950134,1.0,3.1622776985168457,0.8257697820663452
1.1271111965179443,1.1328104734420776,-0.005699276924133301,0.6246670484542847,0.125,2.0,0.8233242034912109
1.1293585300445557,1.1315946578979492,-0.0022361278533935547,0.6351014971733093,0.017857142857142905,2.4494898319244385,0.8347187638282776
1.1243668794631958,1.1364543437957764,-0.012087464332580566,0.6349774599075317,0.0714285714285714,2.6457512378692627,0.8363065719604492
1.1282360553741455,1.1338391304016113,-0.00560307502746582,0.629336953163147,0.1071428571428571,3.464101552963257,0.8273287415504456
1.128338098526001,1.1344012022018433,-0.006063103675842285,0.629961371421814,0.0714285714285714,3.872983455657959,0.8293684720993042
1.1327552795410156,1.1304997205734253,0.002255558967590332,0.6318281292915344,0.0357142857142857,2.4494898319244385,0.8316343426704407
1.1354317665100098,1.1297612190246582,0.0056705474853515625,0.6280307769775391,0.0714285714285714,2.2360680103302,0.8261866569519043
1.1333262920379639,1.1312437057495117,0.0020825862884521484,0.6370179057121277,0.0535714285714286,7.141428470611572,0.8347381949424744
1.1283053159713745,1.1363029479980469,-0.007997632026672363,0.6308983564376831,0.1607142857142857,6.7082037925720215,0.8312193155288696
1.1297717094421387,1.1353572607040405,-0.0055855512619018555,0.631439208984375,0.1071428571428571,3.1622776985168457,0.8310931324958801
1.141024112701416,1.1256496906280518,0.015374422073364258,0.6333786249160767,0.0,7.280109882354736,0.8296420574188232
1.1349931955337524,1.1318862438201904,0.0031069517135620117,0.6318332552909851,0.0892857142857143,0.0,0.8287080526351929
1.137768268585205,1.1295475959777832,0.008220672607421875,0.6342551708221436,1.0,7.348469257354736,0.8310344815254211
1.1377984285354614,1.1296017169952393,0.008196711540222168,0.6343742609024048,0.1964285714285714,2.8284270763397217,0.8337969779968262
1.1343700885772705,1.1346454620361328,-0.0002753734588623047,0.6326062679290771,0.0535714285714286,3.0,0.8311299085617065
1.1410703659057617,1.1280452013015747,0.013025164604187012,0.6331316232681274,1.0,7.416198253631592,0.8310597538948059
1.138073444366455,1.1320112943649292,0.006062150001525879,0.6345292329788208,1.0,7.071067810058594,0.8321649432182312
1.1379238367080688,1.133401870727539,0.004521965980529785,0.6323761343955994,0.0357142857142857,7.071067810058594,0.83006751537323
1.1364845037460327,1.1361720561981201,0.00031244754791259766,0.6422505378723145,0.1428571428571429,6.78233003616333,0.8411369323730469
1.137899398803711,1.1351076364517212,0.002791762351989746,0.6285821199417114,0.017857142857142905,4.0,0.8247663974761963
1.139988660812378,1.134554147720337,0.005434513092041016,0.6370530128479004,1.0,3.605551242828369,0.8336231112480164
1.132056474685669,1.1439043283462524,-0.011847853660583496,0.6424937844276428,0.1071428571428571,3.1622776985168457,0.8415819406509399
1.133249044418335,1.143655776977539,-0.010406732559204102,0.6314281225204468,1.0,1.7320507764816284,0.8305412530899048
1.1400341987609863,1.1378271579742432,0.002207040786743164,0.6369495987892151,0.1785714285714286,2.8284270763397217,0.8350871801376343
1.1448183059692383,1.1328128576278687,0.012005448341369629,0.6353146433830261,0.1071428571428571,3.464101552963257,0.8327766060829163
1.1492345333099365,1.1308698654174805,0.018364667892456055,0.6311749219894409,0.125,2.6457512378692627,0.8273652791976929
1.1389122009277344,1.1423845291137695,-0.0034723281860351562,0.644084095954895,0.0535714285714286,3.1622776985168457,0.8423410654067993
1.1434080600738525,1.1384063959121704,0.005001664161682129,0.6413086652755737,0.0,4.242640495300293,0.8388694524765015
1.1380497217178345,1.1440626382827759,-0.006012916564941406,0.6336170434951782,0.1428571428571429,4.358899116516113,0.8298581838607788
1.1430737972259521,1.1407721042633057,0.0023016929626464844,0.6419628262519836,0.0714285714285714,3.1622776985168457,0.8392844200134277
1.1411185264587402,1.142965316772461,-0.0018467903137207031,0.6386380791664124,0.0535714285714286,7.211102485656738,0.8375304341316223
1.1471009254455566,1.1379897594451904,0.009111166000366211,0.647850513458252,0.125,7.416198253631592,0.8438984751701355
1.1416068077087402,1.1444072723388672,-0.002800464630126953,0.6342240571975708,0.1964285714285714,4.795831680297852,0.8299676179885864
1.138862133026123,1.1480792760849,-0.009217143058776855,0.6355071067810059,0.1428571428571429,4.582575798034668,0.8325920104980469
1.1473376750946045,1.1409389972686768,0.006398677825927734,0.6322097778320312,0.0714285714285714,3.872983455657959,0.8290684819221497
1.1514530181884766,1.1370220184326172,0.014430999755859375,0.6275661587715149,1.0,4.358899116516113,0.8224838972091675
1.1426548957824707,1.1462011337280273,-0.0035462379455566406,0.6443195939064026,0.017857142857142905,3.464101552963257,0.8409124612808228
1.1435515880584717,1.146606206893921,-0.0030546188354492188,0.6380017399787903,0.3928571428571429,4.0,0.8348724842071533
1.1499156951904297,1.1409618854522705,0.00895380973815918,0.6428499817848206,0.0535714285714286,3.0,0.8377511501312256
1.1408025026321411,1.1510696411132812,-0.010267138481140137,0.6421971917152405,0.3214285714285714,7.348469257354736,0.8392502069473267
1.151920199394226,1.140599250793457,0.011320948600769043,0.6416189670562744,0.017857142857142905,6.164413928985596,0.8365228176116943
1.1504476070404053,1.1424589157104492,0.007988691329956055,0.6350097060203552,0.1964285714285714,4.582575798034668,0.8291254639625549
1.143993854522705,1.1498428583145142,-0.005849003791809082,0.6377081871032715,0.1607142857142857,7.280109882354736,0.8349575996398926
1.1503819227218628,1.144066572189331,0.006315350532531738,0.6432203054428101,0.0357142857142857,6.928203105926514,0.8375303149223328
1.1484248638153076,1.1464418172836304,0.001983046531677246,0.6395168304443359,1.0,3.7416574954986572,0.8351484537124634
1.1504218578338623,1.1447322368621826,0.0056896209716796875,0.6413449048995972,0.3214285714285714,3.464101552963257,0.8362265229225159
1.140981674194336,1.1542017459869385,-0.013220071792602539,0.6425489187240601,0.0535714285714286,2.6457512378692627,0.8392609357833862
1.146782398223877,1.1492435932159424,-0.0024611949920654297,0.6390721201896667,1.0,2.0,0.8333226442337036
1.1397160291671753,1.1561601161956787,-0.016444087028503418,0.6489568948745728,0.1428571428571429,7.280109882354736,0.8439745903015137
1.1465282440185547,1.1495927572250366,-0.0030645132064819336,0.6330182552337646,0.1071428571428571,6.7082037925720215,0.8291750550270081
1.1483551263809204,1.1489074230194092,-0.0005522966384887695,0.6367413997650146,0.1428571428571429,6.7082037925720215,0.8319879770278931
1.1514275074005127,1.1449286937713623,0.006498813629150391,0.6302492618560791,0.017857142857142905,0.0,0.824390709400177
1.1526769399642944,1.1441227197647095,0.008554220199584961,0.6348334550857544,0.0535714285714286,7.280109882354736,0.8282603025436401
1.1504530906677246,1.147700548171997,0.002752542495727539,0.6362080574035645,1.0,7.280109882354736,0.832395076751709
1.1502251625061035,1.148040533065796,0.002184629440307617,0.6422102451324463,0.1964285714285714,5.4772257804870605,0.8362763524055481
1.1454691886901855,1.1533077955245972,-0.007838606834411621,0.6432508230209351,1.0,5.4772257804870605,0.8401257991790771
1.1486915349960327,1.1506078243255615,-0.0019162893295288086,0.641754150390625,1.0,6.928203105926514,0.8374764919281006
1.1500372886657715,1.1486539840698242,0.0013833045959472656,0.6437398791313171,0.0535714285714286,3.316624879837036,0.8413482904434204
1.1439411640167236,1.1542701721191406,-0.010329008102416992,0.6401342153549194,1.0,1.7320507764816284,0.8361623883247375
1.1489779949188232,1.1500513553619385,-0.0010733604431152344,0.6417450308799744,0.4642857142857143,3.0,0.8386263847351074
1.1523079872131348,1.1462860107421875,0.006021976470947266,0.6404390335083008,1.0,3.316624879837036,0.8364909291267395
1.1504454612731934,1.1494014263153076,0.0010440349578857422,0.6417781114578247,0.1428571428571429,1.7320507764816284,0.836040735244751
1.1513168811798096,1.1485943794250488,0.002722501754760742,0.6358311176300049,0.0535714285714286,2.0,0.8312920928001404
1.157415747642517,1.1417135000228882,0.015702247619628906,0.63618004322052,0.0,3.464101552963257,0.8299330472946167
1.1437890529632568,1.155324935913086,-0.011535882949829102,0.6398110389709473,0.1607142857142857,6.855654716491699,0.8360466361045837
1.148280382156372,1.149645209312439,-0.0013648271560668945,0.6403745412826538,0.0357142857142857,7.071067810058594,0.8339604139328003
1.148960828781128,1.1509544849395752,-0.0019936561584472656,0.6419378519058228,0.017857142857142905,2.2360680103302,0.8376806378364563
1.1533476114273071,1.145961046218872,0.007386565208435059,0.6364160776138306,0.0535714285714286,1.7320507764816284,0.8300178647041321
1.1448655128479004,1.154252290725708,-0.009386777877807617,0.630255937576294,0.1607142857142857,2.6457512378692627,0.8255407810211182
1.1501063108444214,1.1497210264205933,0.000385284423828125,0.6418379545211792,1.0,2.4494898319244385,0.8361878395080566
1.1491801738739014,1.1504864692687988,-0.001306295394897461,0.6348856687545776,0.1071428571428571,2.8284270763397217,0.8297632336616516
1.1496729850769043,1.1496078968048096,6.508827209472656e-05,0.6403706669807434,0.125,7.280109882354736,0.8360660076141357
1.150723934173584,1.1482899188995361,0.0024340152740478516,0.6393634080886841,0.1071428571428571,7.141428470611572,0.8332178592681885
1.142857313156128,1.1571927070617676,-0.014335393905639648,0.6475200653076172,0.017857142857142905,2.6457512378692627,0.8432646989822388
1.1478936672210693,1.1513495445251465,-0.0034558773040771484,0.6392748951911926,0.0892857142857143,2.8284270763397217,0.8335464000701904
1.1462639570236206,1.1530141830444336,-0.006750226020812988,0.6396369934082031,0.0535714285714286,2.8284270763397217,0.8346614837646484
1.154836654663086,1.1447744369506836,0.010062217712402344,0.642582893371582,1.0,2.8284270763397217,0.8358076214790344
1.1557005643844604,1.1437885761260986,0.011911988258361816,0.63912034034729,0.0892857142857143,2.0,0.8340373039245605
1.144452691078186,1.1558501720428467,-0.011397480964660645,0.6451400518417358,0.0357142857142857,3.7416574954986572,0.839837372303009
1.1493244171142578,1.1513124704360962,-0.001988053321838379,0.6469249725341797,0.1071428571428571,3.605551242828369,0.8400235176086426
1.1544086933135986,1.146538496017456,0.007870197296142578,0.6439329981803894,0.0357142857142857,2.0,0.837247371673584
1.1556215286254883,1.1459217071533203,0.009699821472167969,0.6370527744293213,0.1071428571428571,4.123105525970459,0.8299314975738525
1.1486802101135254,1.1533479690551758,-0.004667758941650391,0.6380196213722229,0.0357142857142857,5.291502475738525,0.832112193107605
1.1492111682891846,1.1525903940200806,-0.003379225730895996,0.6504951119422913,0.2142857142857143,5.291502475738525,0.8443042635917664
1.1540335416793823,1.148591160774231,0.005442380905151367,0.6449540257453918,0.017857142857142905,3.872983455657959,0.8386326432228088
1.1538496017456055,1.149001121520996,0.004848480224609375,0.6451658010482788,0.0535714285714286,2.4494898319244385,0.8387339115142822
1.1494419574737549,1.153764009475708,-0.004322052001953125,0.6388303637504578,0.25,2.6457512378692627,0.8322380781173706
1.143618106842041,1.1592010259628296,-0.015582919120788574,0.6503773927688599,0.3928571428571429,2.2360680103302,0.8444997668266296
1.1560258865356445,1.1477934122085571,0.008232474327087402,0.6417885422706604,0.25,2.4494898319244385,0.8332047462463379
1.1505982875823975,1.1528329849243164,-0.0022346973419189453,0.6481793522834778,0.0892857142857143,3.316624879837036,0.840391993522644
1.1557228565216064,1.148315191268921,0.007407665252685547,0.6421303749084473,0.017857142857142905,4.582575798034668,0.8348900079727173
1.1506671905517578,1.153071403503418,-0.0024042129516601562,0.6429674029350281,0.1071428571428571,3.872983455657959,0.8337860703468323
1.158517837524414,1.1463689804077148,0.012148857116699219,0.6434248685836792,0.0535714285714286,2.2360680103302,0.8348564505577087
1.159073829650879,1.1458914279937744,0.013182401657104492,0.6403472423553467,0.0535714285714286,3.872983455657959,0.8314090371131897
1.1483806371688843,1.1563804149627686,-0.007999777793884277,0.644062876701355,0.1428571428571429,5.0,0.8355618119239807
1.1554594039916992,1.1499581336975098,0.005501270294189453,0.64151930809021,0.2321428571428571,6.557438373565674,0.8316690921783447
1.1470543146133423,1.1588475704193115,-0.011793255805969238,0.6497911810874939,0.0714285714285714,7.211102485656738,0.8409143686294556
1.1496694087982178,1.155517339706421,-0.005847930908203125,0.6376166343688965,0.017857142857142905,3.1622776985168457,0.8270775079727173
1.1532301902770996,1.152815580368042,0.0004146099090576172,0.6429963111877441,0.25,3.0,0.8323842287063599
1.1523139476776123,1.1530799865722656,-0.0007660388946533203,0.6423184871673584,0.2321428571428571,2.2360680103302,0.831630527973175
1.1466649770736694,1.1581330299377441,-0.011468052864074707,0.6608372926712036,1.0,7.348469257354736,0.8504759073257446
1.1454341411590576,1.158486008644104,-0.013051867485046387,0.6436260342597961,0.0714285714285714,0.0,0.8328005075454712
1.152665615081787,1.1526638269424438,1.7881393432617188e-06,0.651536226272583,0.1071428571428571,7.416198253631592,0.841179370880127
1.1471320390701294,1.158282995223999,-0.011150956153869629,0.650969386100769,0.0535714285714286,2.2360680103302,0.8401932716369629
1.1536095142364502,1.1520864963531494,0.0015230178833007812,0.6495813131332397,0.0357142857142857,7.211102485656738,0.8385325074195862
1.1483867168426514,1.1572452783584595,-0.008858561515808105,0.6516397595405579,1.0,7.0,0.8402665853500366
1.154611587524414,1.1524975299835205,0.0021140575408935547,0.6609979867935181,1.0,3.0,0.8479206562042236
1.1509222984313965,1.1562483310699463,-0.005326032638549805,0.6513109803199768,0.017857142857142905,2.4494898319244385,0.8393944501876831
1.1575994491577148,1.1503084897994995,0.007290959358215332,0.6553511619567871,0.0714285714285714,3.0,0.8419387340545654
1.1584041118621826,1.1508203744888306,0.007583737373352051,0.6502977013587952,1.0,3.464101552963257,0.8375646471977234
1.1618850231170654,1.1480317115783691,0.013853311538696289,0.6479557752609253,0.125,7.280109882354736,0.8346145153045654
1.1597390174865723,1.149755835533142,0.009983181953430176,0.6512094736099243,0.0357142857142857,6.7082037925720215,0.8374242782592773
1.1591808795928955,1.1517239809036255,0.0074568986892700195,0.6515737771987915,0.0714285714285714,3.872983455657959,0.8393262624740601
1.1557217836380005,1.1558572053909302,-0.0001354217529296875,0.651844322681427,0.1607142857142857,2.6457512378692627,0.8378739953041077
1.1559350490570068,1.1558446884155273,9.036064147949219e-05,0.6464896202087402,0.0535714285714286,2.0,0.8342916965484619
1.1507540941238403,1.1615281105041504,-0.010774016380310059,0.6459351778030396,1.0,1.7320507764816284,0.834761381149292
1.1451419591903687,1.165112018585205,-0.019970059394836426,0.6469845771789551,0.1964285714285714,2.4494898319244385,0.8368085622787476
1.1614677906036377,1.1515065431594849,0.009961247444152832,0.6494710445404053,0.0714285714285714,1.7320507764816284,0.8363960981369019
1.1529780626296997,1.1619694232940674,-0.008991360664367676,0.6494517922401428,0.0535714285714286,5.5677642822265625,0.8375282287597656
1.1640734672546387,1.1509066820144653,0.01316678524017334,0.6481596827507019,0.017857142857142905,5.099019527435303,0.8344377279281616
1.1556090116500854,1.161586046218872,-0.005977034568786621,0.6509168744087219,0.0714285714285714,7.416198253631592,0.8383612632751465
1.1656947135925293,1.1526763439178467,0.013018369674682617,0.6470931768417358,0.0357142857142857,7.416198253631592,0.8327345848083496
1.1624510288238525,1.155839204788208,0.006611824035644531,0.6474049687385559,0.0535714285714286,6.0,0.8336912393569946
1.1554152965545654,1.160841464996338,-0.005426168441772461,0.6457407474517822,0.5357142857142857,4.242640495300293,0.8318712115287781
1.1527531147003174,1.1601144075393677,-0.007361292839050293,0.6494944095611572,1.0,2.8284270763397217,0.8364889621734619
1.1509158611297607,1.158713936805725,-0.0077980756759643555,0.6490461826324463,0.017857142857142905,7.071067810058594,0.8369244933128357
1.1493463516235352,1.15622878074646,-0.006882429122924805,0.6491439938545227,1.0,0.0,0.8379793167114258
1.150179147720337,1.1521248817443848,-0.0019457340240478516,0.6534618139266968,0.3571428571428571,7.211102485656738,0.8406563997268677
1.1443185806274414,1.1552149057388306,-0.01089632511138916,0.6495929956436157,0.0357142857142857,3.1622776985168457,0.8388916254043579
1.1501336097717285,1.1478681564331055,0.002265453338623047,0.6497761607170105,0.1071428571428571,7.071067810058594,0.8376767635345459
1.1482481956481934,1.1462867259979248,0.0019614696502685547,0.6419899463653564,1.0,0.0,0.8298183679580688
1.14287269115448,1.1481430530548096,-0.00527036190032959,0.6436656713485718,1.0,0.0,0.8334552049636841
1.142857551574707,1.1450486183166504,-0.0021910667419433594,0.6411724090576172,0.0714285714285714,6.082762718200684,0.8303834795951843
1.1381149291992188,1.1470191478729248,-0.008904218673706055,0.6423453688621521,0.1071428571428571,6.082762718200684,0.8335773348808289
1.1415207386016846,1.14182448387146,-0.0003037452697753906,0.646697998046875,1.0,6.855654716491699,0.8374513387680054
1.1345090866088867,1.1471408605575562,-0.012631773948669434,0.6459386348724365,1.0,6.855654716491699,0.8382574915885925
1.1444437503814697,1.1359834671020508,0.008460283279418945,0.6415916681289673,1.0,7.348469257354736,0.8336676359176636
1.1353750228881836,1.1433830261230469,-0.008008003234863281,0.6424861550331116,0.3392857142857143,3.316624879837036,0.8348965644836426
1.1395472288131714,1.1387678384780884,0.0007793903350830078,0.6446928381919861,1.0,4.4721360206604,0.8375716209411621
1.1425178050994873,1.1344026327133179,0.008115172386169434,0.6435197591781616,0.1607142857142857,2.4494898319244385,0.8355485200881958
1.1446290016174316,1.1310417652130127,0.013587236404418945,0.6398621797561646,1.0,1.4142135381698608,0.8317079544067383
1.1410586833953857,1.1352578401565552,0.005800843238830566,0.6345242261886597,0.0357142857142857,1.7320507764816284,0.8278893828392029
1.140602946281433,1.134103775024414,0.006499171257019043,0.6393066048622131,0.2321428571428571,1.7320507764816284,0.8306640982627869
1.1503313779830933,1.1227471828460693,0.027584195137023926,0.6397249698638916,0.125,1.4142135381698608,0.8313059210777283
1.1329972743988037,1.1417529582977295,-0.008755683898925781,0.6418830156326294,0.017857142857142905,7.416198253631592,0.8355001211166382
1.132289171218872,1.1415715217590332,-0.009282350540161133,0.6434353590011597,0.017857142857142905,6.928203105926514,0.8370317220687866
1.1358647346496582,1.1373512744903564,-0.0014865398406982422,0.6407909989356995,0.0357142857142857,6.928203105926514,0.8327635526657104
1.135137915611267,1.1380313634872437,-0.0028934478759765625,0.6391351222991943,0.017857142857142905,0.0,0.8322321176528931
1.1290643215179443,1.141963243484497,-0.012898921966552734,0.6473604440689087,0.017857142857142905,0.0,0.841625452041626
1.1387088298797607,1.1339224576950073,0.004786372184753418,0.6406946182250977,1.0,7.348469257354736,0.8337255716323853
1.1316437721252441,1.1406941413879395,-0.009050369262695312,0.6431165933609009,0.1428571428571429,2.4494898319244385,0.8358315229415894
1.1389518976211548,1.1330572366714478,0.005894660949707031,0.6421527862548828,1.0,7.211102485656738,0.8337124586105347
1.1357481479644775,1.1363394260406494,-0.000591278076171875,0.6439334750175476,1.0,7.348469257354736,0.8368111848831177
1.1330946683883667,1.1388664245605469,-0.005771756172180176,0.6408082246780396,1.0,2.4494898319244385,0.8330601453781128
1.1396474838256836,1.1319142580032349,0.0077332258224487305,0.648734450340271,0.0357142857142857,3.0,0.8401048183441162
1.1397356986999512,1.131870985031128,0.007864713668823242,0.6420407891273499,0.0714285714285714,2.2360680103302,0.834457278251648
1.1329288482666016,1.1385529041290283,-0.005624055862426758,0.6401657462120056,1.0,2.0,0.8347940444946289
1.1388299465179443,1.1332677602767944,0.005562186241149902,0.6393090486526489,0.0357142857142857,2.6457512378692627,0.8316899538040161
1.1297199726104736,1.1421914100646973,-0.012471437454223633,0.6446632742881775,0.0714285714285714,7.141428470611572,0.8378703594207764
1.1343464851379395,1.1374180316925049,-0.0030715465545654297,0.6400176286697388,0.0892857142857143,7.280109882354736,0.8328428268432617
1.1283265352249146,1.1432242393493652,-0.014897704124450684,0.6426700353622437,0.0357142857142857,2.4494898319244385,0.8372327089309692
1.1277501583099365,1.1428300142288208,-0.015079855918884277,0.6418319940567017,0.0357142857142857,2.8284270763397217,0.8337200880050659
1.1428043842315674,1.1349828243255615,0.00782155990600586,0.6344088315963745,0.0892857142857143,3.7416574954986572,0.8268803358078003
1.1380629539489746,1.1338341236114502,0.004228830337524414,0.6414862871170044,1.0,2.6457512378692627,0.8319011926651001
1.1353998184204102,1.1366567611694336,-0.0012569427490234375,0.640430212020874,0.0535714285714286,7.348469257354736,0.8329211473464966
1.1458849906921387,1.1295750141143799,0.01630997657775879,0.6391250491142273,0.0535714285714286,6.78233003616333,0.8299550414085388
1.131009817123413,1.1410465240478516,-0.010036706924438477,0.6383563280105591,0.0892857142857143,5.0,0.8309464454650879
1.1409399509429932,1.1308526992797852,0.010087251663208008,0.6438947916030884,0.1607142857142857,3.605551242828369,0.8328059911727905
1.1354241371154785,1.1372044086456299,-0.0017802715301513672,0.6423731446266174,0.0357142857142857,4.0,0.8338502645492554
1.1269536018371582,1.1440398693084717,-0.017086267471313477,0.6403675079345703,1.0,2.6457512378692627,0.8336508870124817
1.1319060325622559,1.1403931379318237,-0.008487105369567871,0.6352556347846985,0.1785714285714286,3.605551242828369,0.8297656178474426
1.1321563720703125,1.1405410766601562,-0.00838470458984375,0.6437453031539917,0.2678571428571429,6.633249759674072,0.8376314043998718
1.1400041580200195,1.1327240467071533,0.007280111312866211,0.6394942998886108,0.1785714285714286,7.416198253631592,0.8320537209510803
1.1296758651733398,1.1429064273834229,-0.013230562210083008,0.6382830142974854,0.1071428571428571,2.6457512378692627,0.831039547920227
1.1372551918029785,1.1364448070526123,0.0008103847503662109,0.6391329765319824,0.017857142857142905,2.2360680103302,0.8333957195281982
1.1380935907363892,1.1349780559539795,0.003115534782409668,0.6421981453895569,0.2142857142857143,7.416198253631592,0.8349381685256958
1.1378099918365479,1.1344988346099854,0.0033111572265625,0.644580066204071,1.0,7.280109882354736,0.8351141214370728
1.1411564350128174,1.1317472457885742,0.009409189224243164,0.6433452367782593,0.017857142857142905,2.4494898319244385,0.8347464799880981
1.1304312944412231,1.1423077583312988,-0.011876463890075684,0.64613938331604,0.1071428571428571,2.0,0.8405238389968872
1.139830470085144,1.1330335140228271,0.0067969560623168945,0.6409043669700623,0.017857142857142905,3.872983455657959,0.8324779272079468
1.1298003196716309,1.1425275802612305,-0.01272726058959961,0.63213050365448,1.0,6.480740547180176,0.8242089748382568
1.1335208415985107,1.1392567157745361,-0.005735874176025391,0.6365960240364075,0.0535714285714286,7.416198253631592,0.8294366598129272
1.1348580121994019,1.1379631757736206,-0.00310516357421875,0.6440901756286621,0.0535714285714286,3.0,0.8363567590713501
1.1280406713485718,1.1432559490203857,-0.015215277671813965,0.6373216509819031,0.017857142857142905,3.0,0.8306747674942017
1.1428204774856567,1.1303677558898926,0.01245272159576416,0.6412709951400757,0.25,1.4142135381698608,0.8315445780754089
1.130732536315918,1.1410081386566162,-0.010275602340698242,0.6328666806221008,1.0,1.7320507764816284,0.8246896266937256
1.1302999258041382,1.1408627033233643,-0.010562777519226074,0.6339612603187561,0.017857142857142905,2.2360680103302,0.824198305606842
1.132865309715271,1.139973759651184,-0.007108449935913086,0.639502227306366,0.1428571428571429,3.872983455657959,0.8333740830421448
1.1447302103042603,1.1270313262939453,0.01769888401031494,0.6366539001464844,0.017857142857142905,3.7416574954986572,0.8254945278167725
1.1410224437713623,1.1319888830184937,0.009033560752868652,0.6429103016853333,0.017857142857142905,7.348469257354736,0.8351114392280579
1.133291482925415,1.1394860744476318,-0.006194591522216797,0.639904797077179,0.0357142857142857,0.0,0.8312045335769653
1.1339890956878662,1.1384210586547852,-0.004431962966918945,0.6436176300048828,0.0535714285714286,7.141428470611572,0.8381186127662659
1.1286070346832275,1.1434473991394043,-0.014840364456176758,0.6401541233062744,0.2142857142857143,2.6457512378692627,0.8345965147018433
1.1401784420013428,1.1325737237930298,0.007604718208312988,0.645258903503418,0.0357142857142857,2.2360680103302,0.8369265794754028
1.1318053007125854,1.1409358978271484,-0.009130597114562988,0.6398924589157104,1.0,1.7320507764816284,0.8336520195007324
1.140058994293213,1.1329138278961182,0.0071451663970947266,0.6358182430267334,1.0,1.4142135381698608,0.8299274444580078
1.130373239517212,1.1427466869354248,-0.01237344741821289,0.6401395797729492,0.0892857142857143,5.291502475738525,0.8337515592575073
1.129704475402832,1.1408658027648926,-0.011161327362060547,0.6359091401100159,0.0357142857142857,4.690415859222412,0.8282071948051453
1.1314573287963867,1.141284704208374,-0.009827375411987305,0.6469128131866455,0.0535714285714286,2.8284270763397217,0.8408557176589966
1.1447551250457764,1.1265556812286377,0.018199443817138672,0.6371808648109436,0.0,2.0,0.8262069225311279
1.1362700462341309,1.1368777751922607,-0.0006077289581298828,0.6462637782096863,0.0357142857142857,1.7320507764816284,0.8386828899383545
1.1414172649383545,1.1295232772827148,0.011893987655639648,0.6402240991592407,0.4642857142857143,2.0,0.8321244716644287
1.1321537494659424,1.1402076482772827,-0.008053898811340332,0.6432443261146545,0.1428571428571429,2.6457512378692627,0.8369728326797485
1.1394340991973877,1.1325318813323975,0.006902217864990234,0.644330620765686,0.0357142857142857,2.6457512378692627,0.8356909155845642
1.132598638534546,1.1393218040466309,-0.006723165512084961,0.6350763440132141,0.0357142857142857,3.7416574954986572,0.8274505138397217
1.134336233139038,1.1380081176757812,-0.003671884536743164,0.6355361938476562,0.017857142857142905,7.0,0.8272650837898254
1.1376551389694214,1.1350436210632324,0.002611517906188965,0.643048107624054,0.0892857142857143,7.416198253631592,0.8351513743400574
1.1492602825164795,1.130462884902954,0.01879739761352539,0.6325947046279907,0.0357142857142857,0.0,0.8219062089920044
1.136465311050415,1.1362802982330322,0.0001850128173828125,0.6389487981796265,0.1607142857142857,7.280109882354736,0.8295546174049377
1.1328871250152588,1.1398664712905884,-0.00697934627532959,0.6431790590286255,0.125,2.2360680103302,0.8348054885864258
1.1341118812561035,1.1384520530700684,-0.004340171813964844,0.6389598846435547,1.0,4.358899116516113,0.832317054271698
1.1294429302215576,1.1447110176086426,-0.015268087387084961,0.6429334878921509,0.017857142857142905,6.244997978210449,0.834544837474823
2.271790027618408,2.2742724418640137,-0.0024824142456054688,0.7386636734008789,1.0,0.0,0.8745364546775818
2.2559399604797363,2.265648365020752,-0.009708404541015625,0.7220624089241028,1.0,7.211102485656738,0.8608179688453674
2.2394492626190186,2.2424638271331787,-0.0030145645141601562,0.7061871290206909,0.0535714285714286,2.8284270763397217,0.8483402729034424
2.213860034942627,2.223689317703247,-0.009829282760620117,0.692028284072876,0.0357142857142857,2.4494898319244385,0.8350101709365845
2.1974754333496094,2.190537452697754,0.006937980651855469,0.683434247970581,0.3035714285714286,2.0,0.8325543999671936
2.1823902130126953,2.171855926513672,0.010534286499023438,0.6800928711891174,1.0,7.211102485656738,0.8347687125205994
2.152615547180176,2.1735944747924805,-0.020978927612304688,0.7004689574241638,1.0,6.78233003616333,0.8619851469993591
2.14880108833313,2.1490159034729004,-0.0002148151397705078,0.6761354207992554,0.0714285714285714,3.0,0.8449113965034485
2.137866973876953,2.12796688079834,0.009900093078613281,0.6776983141899109,0.0714285714285714,2.8284270763397217,0.8532837629318237
2.123878002166748,2.106323719024658,0.017554283142089844,0.6796473860740662,0.0357142857142857,4.690415859222412,0.8612644672393799
2.1000685691833496,2.096193790435791,0.0038747787475585938,0.6774335503578186,0.0714285714285714,5.916079998016357,0.8634318113327026
2.0825939178466797,2.0841755867004395,-0.0015816688537597656,0.6591505408287048,1.0,7.416198253631592,0.8554871082305908
2.061739921569824,2.071133613586426,-0.009393692016601562,0.6519107818603516,0.1785714285714286,2.8284270763397217,0.8528324365615845
2.0345969200134277,2.0663552284240723,-0.03175830841064453,0.6340927481651306,0.125,3.1622776985168457,0.8405351638793945
2.0325522422790527,2.0207736492156982,0.011778593063354492,0.6157032251358032,0.017857142857142905,3.0,0.8186744451522827
2.0113115310668945,1.9933359622955322,0.017975568771362305,0.5971853733062744,0.375,4.898979663848877,0.8000999689102173
1.9703505039215088,1.9719204902648926,-0.001569986343383789,0.5793091654777527,1.0,4.0,0.7871865034103394
1.930660367012024,1.9403822422027588,-0.009721875190734863,0.5639636516571045,0.017857142857142905,3.464101552963257,0.7733112573623657
1.8912452459335327,1.8900400400161743,0.0012052059173583984,0.5500606298446655,0.125,6.78233003616333,0.7598003149032593
1.8432412147521973,1.8486664295196533,-0.005425214767456055,0.5371778011322021,0.0535714285714286,7.211102485656738,0.7550066709518433
1.8013315200805664,1.8155510425567627,-0.014219522476196289,0.5313464403152466,0.2142857142857143,3.0,0.7575775384902954
1.7941431999206543,1.7886950969696045,0.005448102951049805,0.5217416286468506,0.25,2.6457512378692627,0.7343723177909851
1.8086214065551758,1.8000802993774414,0.008541107177734375,0.526551365852356,0.0357142857142857,2.4494898319244385,0.7319130897521973
1.8310613632202148,1.8183488845825195,0.012712478637695312,0.5424816012382507,0.1785714285714286,3.0,0.7476315498352051
1.833367943763733,1.8343702554702759,-0.0010023117065429688,0.5564332008361816,1.0,2.6457512378692627,0.7574284076690674
1.8435585498809814,1.83510422706604,0.008454322814941406,0.5699007511138916,0.0714285714285714,2.0,0.764045774936676
1.824363112449646,1.8445123434066772,-0.02014923095703125,0.5948888063430786,0.0892857142857143,1.4142135381698608,0.7819331884384155
1.8220480680465698,1.8214151859283447,0.0006328821182250977,0.5964756011962891,0.0357142857142857,7.348469257354736,0.7759237289428711
1.8088302612304688,1.7907081842422485,0.018122076988220215,0.6176061630249023,0.0714285714285714,0.0,0.7869894504547119
1.7794325351715088,1.7733244895935059,0.00610804557800293,0.6301306486129761,0.0892857142857143,7.416198253631592,0.7924384474754333
1.7491650581359863,1.757790446281433,-0.008625388145446777,0.652760922908783,0.0714285714285714,1.4142135381698608,0.8074120879173279
1.7243626117706299,1.731023907661438,-0.0066612958908081055,0.6608880758285522,0.0,2.0,0.8154706954956055
1.7105014324188232,1.6844208240509033,0.026080608367919922,0.6547684073448181,0.0357142857142857,3.464101552963257,0.8071452975273132
1.6892075538635254,1.6359210014343262,0.05328655242919922,0.6398664712905884,1.0,3.316624879837036,0.7951892614364624
1.631377935409546,1.6210061311721802,0.010371804237365723,0.6539075970649719,1.0,2.0,0.8034546375274658
1.5635210275650024,1.6132068634033203,-0.04968583583831787,0.6669524908065796,0.017857142857142905,2.6457512378692627,0.8128659725189209
1.539475679397583,1.5622609853744507,-0.022785305976867676,0.6519802808761597,0.017857142857142905,2.6457512378692627,0.8008596897125244
1.5186643600463867,1.5094830989837646,0.00918126106262207,0.619999349117279,0.0535714285714286,3.464101552963257,0.7679355144500732
1.4734469652175903,1.4875216484069824,-0.01407468318939209,0.6191592216491699,0.1607142857142857,6.78233003616333,0.7628787755966187
1.4565377235412598,1.444930076599121,0.011607646942138672,0.6021158695220947,0.0357142857142857,0.0,0.7434479594230652
1.4342002868652344,1.424141764640808,0.01005852222442627,0.5931369662284851,0.0357142857142857,0.0,0.7348083257675171
1.4105627536773682,1.4053518772125244,0.00521087646484375,0.5881616473197937,0.0892857142857143,7.071067810058594,0.7291722297668457
1.3675308227539062,1.4035463333129883,-0.03601551055908203,0.5935728549957275,0.0357142857142857,4.4721360206604,0.7288520336151123
1.3697474002838135,1.3616060018539429,0.008141398429870605,0.5803194046020508,0.1785714285714286,4.242640495300293,0.7167895436286926
1.3445253372192383,1.3394825458526611,0.0050427913665771484,0.574639081954956,1.0,3.872983455657959,0.7209362387657166
1.3055728673934937,1.3336460590362549,-0.02807319164276123,0.5745477676391602,1.0,3.605551242828369,0.728072464466095
1.2755310535430908,1.328373670578003,-0.05284261703491211,0.5818262100219727,1.0,1.4142135381698608,0.7488672733306885
1.2779266834259033,1.3065265417099,-0.028599858283996582,0.5709941387176514,0.1071428571428571,7.4833149909973145,0.7402880191802979
1.2745335102081299,1.2970595359802246,-0.022526025772094727,0.5662069320678711,0.3214285714285714,7.211102485656738,0.7345926761627197
1.2731871604919434,1.2885308265686035,-0.015343666076660156,0.5758819580078125,0.0,2.2360680103302,0.7361319065093994
1.270627737045288,1.2830090522766113,-0.012381315231323242,0.5898504257202148,0.2678571428571429,1.4142135381698608,0.7513623237609863
1.2943060398101807,1.272470235824585,0.021835803985595703,0.6245303750038147,0.0357142857142857,4.123105525970459,0.8125219345092773
1.2850043773651123,1.29228675365448,-0.007282376289367676,0.6689910888671875,0.0,4.582575798034668,0.8573511838912964
1.2896838188171387,1.2990086078643799,-0.009324789047241211,0.6928482055664062,1.0,2.4494898319244385,0.866839587688446
1.292341709136963,1.3025193214416504,-0.0101776123046875,0.7094078063964844,0.0714285714285714,1.4142135381698608,0.8746910691261292
1.2966336011886597,1.3094834089279175,-0.012849807739257812,0.7320894002914429,0.017857142857142905,3.1622776985168457,0.890341579914093
1.3121715784072876,1.3075486421585083,0.004622936248779297,0.7409403920173645,0.017857142857142905,3.1622776985168457,0.8936440944671631
1.2919590473175049,1.3279051780700684,-0.03594613075256348,0.755376935005188,0.3214285714285714,1.7320507764816284,0.904064416885376
1.3135161399841309,1.3008167743682861,0.012699365615844727,0.7491699457168579,0.0892857142857143,3.1622776985168457,0.8977957963943481
1.2926325798034668,1.3112297058105469,-0.018597126007080078,0.7641276121139526,0.017857142857142905,3.7416574954986572,0.9066906571388245
1.2870038747787476,1.2990045547485352,-0.012000679969787598,0.7656697034835815,0.017857142857142905,4.0,0.9064291715621948
1.2778387069702148,1.2713868618011475,0.006451845169067383,0.7592449188232422,0.1607142857142857,3.605551242828369,0.8954246044158936
1.2546966075897217,1.276576042175293,-0.02187943458557129,0.7504726052284241,0.017857142857142905,2.0,0.8858470916748047
1.2622380256652832,1.2544829845428467,0.0077550411224365234,0.7536818385124207,0.0357142857142857,7.416198253631592,0.9005182981491089
1.2401134967803955,1.2568162679672241,-0.016702771186828613,0.7610898017883301,0.1428571428571429,7.416198253631592,0.9175156950950623
1.2432889938354492,1.251314401626587,-0.008025407791137695,0.7652146816253662,0.1071428571428571,1.7320507764816284,0.9254860281944275
1.2555668354034424,1.2406907081604004,0.014876127243041992,0.7503461837768555,0.1785714285714286,2.8284270763397217,0.9170624017715454
1.2350770235061646,1.2604165077209473,-0.025339484214782715,0.7568212747573853,0.0535714285714286,2.8284270763397217,0.9118096828460693
1.2563633918762207,1.2364943027496338,0.019869089126586914,0.742985725402832,0.017857142857142905,2.6457512378692627,0.910761833190918
1.2457044124603271,1.2406030893325806,0.005101323127746582,0.7426731586456299,1.0,3.1622776985168457,0.9054563045501709
1.2361130714416504,1.245421290397644,-0.009308218955993652,0.7335319519042969,0.017857142857142905,2.2360680103302,0.8972315788269043
1.242283821105957,1.2358485460281372,0.006435275077819824,0.7214230895042419,0.0357142857142857,0.0,0.8920879364013672
1.2443068027496338,1.2399250268936157,0.004381775856018066,0.7240576148033142,0.1071428571428571,1.4142135381698608,0.8923614025115967
1.2425205707550049,1.2642922401428223,-0.021771669387817383,0.7163822650909424,0.0357142857142857,2.2360680103302,0.88036048412323
1.2649931907653809,1.2657636404037476,-0.0007704496383666992,0.7035211324691772,0.0892857142857143,2.8284270763397217,0.8662163615226746
1.2860114574432373,1.2726927995681763,0.013318657875061035,0.6920074224472046,0.0892857142857143,3.316624879837036,0.8553663492202759
1.290952205657959,1.2840046882629395,0.006947517395019531,0.7117675542831421,0.0,3.0,0.8760751485824585
1.2989273071289062,1.297671914100647,0.0012553930282592773,0.7102060914039612,0.0,3.464101552963257,0.8715900182723999
1.3095183372497559,1.3012726306915283,0.008245706558227539,0.7022887468338013,0.0357142857142857,3.1622776985168457,0.8633906841278076
1.3243145942687988,1.3211334943771362,0.0031810998916625977,0.7216305732727051,0.0535714285714286,7.416198253631592,0.8860076069831848
1.3418850898742676,1.3511230945587158,-0.009238004684448242,0.7157440185546875,0.0892857142857143,7.348469257354736,0.8819103240966797
1.359804391860962,1.37801194190979,-0.018207550048828125,0.7027868032455444,0.1071428571428571,7.348469257354736,0.8755340576171875
1.3991113901138306,1.384152889251709,0.014958500862121582,0.6821579337120056,0.0535714285714286,7.0,0.8654205799102783
1.4059804677963257,1.4157631397247314,-0.009782671928405762,0.700312614440918,0.1607142857142857,3.316624879837036,0.876558780670166
1.4175347089767456,1.4341785907745361,-0.016643881797790527,0.7019779682159424,0.017857142857142905,2.2360680103302,0.8772530555725098
1.4353410005569458,1.4377357959747314,-0.0023947954177856445,0.6938116550445557,1.0,2.4494898319244385,0.8761606216430664
1.4510829448699951,1.4353854656219482,0.015697479248046875,0.6740682721138,0.0357142857142857,3.0,0.8657454252243042
1.450136661529541,1.4475061893463135,0.002630472183227539,0.6739165782928467,1.0,2.2360680103302,0.869663417339325
1.4510362148284912,1.45438551902771,-0.00334930419921875,0.6733493804931641,0.125,1.7320507764816284,0.8705463409423828
1.4527357816696167,1.4571185111999512,-0.004382729530334473,0.6744890809059143,0.0714285714285714,3.464101552963257,0.8748612403869629
1.4662717580795288,1.4480443000793457,0.018227458000183105,0.6569846868515015,0.017857142857142905,6.633249759674072,0.8637793064117432
1.4489903450012207,1.468177318572998,-0.019186973571777344,0.6746292114257812,0.0892857142857143,7.348469257354736,0.873232901096344
1.4504938125610352,1.4673266410827637,-0.016832828521728516,0.6787985563278198,0.0714285714285714,1.4142135381698608,0.8767251372337341
1.457512378692627,1.4580492973327637,-0.0005369186401367188,0.6660457849502563,0.017857142857142905,2.8284270763397217,0.8684675097465515
1.4417885541915894,1.4639121294021606,-0.02212357521057129,0.6712443828582764,0.0357142857142857,3.316624879837036,0.8695917725563049
1.4388360977172852,1.4582116603851318,-0.01937556266784668,0.6659425497055054,0.2142857142857143,7.280109882354736,0.866165041923523
1.4490666389465332,1.434683084487915,0.014383554458618164,0.645377516746521,1.0,0.0,0.8552863597869873
1.4273016452789307,1.440661072731018,-0.013359427452087402,0.6663082242012024,0.0357142857142857,7.0,0.8683222532272339
1.421583890914917,1.429778814315796,-0.008194923400878906,0.6465035676956177,0.0,2.8284270763397217,0.8592585325241089
1.4217907190322876,1.4069291353225708,0.014861583709716797,0.6455440521240234,0.1428571428571429,7.416198253631592,0.8621300458908081
1.3987438678741455,1.404435157775879,-0.0056912899017333984,0.6354164481163025,0.0535714285714286,7.348469257354736,0.8573429584503174
1.3807188272476196,1.391318440437317,-0.010599613189697266,0.6193308234214783,1.0,3.605551242828369,0.8479530811309814
1.3629041910171509,1.3733439445495605,-0.010439753532409668,0.6031675934791565,1.0,4.358899116516113,0.837135374546051
1.3422244787216187,1.359115719795227,-0.0168912410736084,0.5939135551452637,0.125,3.1622776985168457,0.8312439322471619
1.3340468406677246,1.3344190120697021,-0.00037217140197753906,0.5840240716934204,0.017857142857142905,1.7320507764816284,0.8209412693977356
1.3048226833343506,1.3381810188293457,-0.03335833549499512,0.5910246968269348,1.0,1.7320507764816284,0.8262510299682617
1.3154194355010986,1.3030250072479248,0.012394428253173828,0.5808611512184143,0.0357142857142857,3.1622776985168457,0.8204509019851685
1.2988059520721436,1.2964998483657837,0.0023061037063598633,0.592393159866333,0.1964285714285714,4.0,0.8241316676139832
1.294701099395752,1.2745341062545776,0.020166993141174316,0.5989803075790405,0.1428571428571429,3.7416574954986572,0.8266494274139404
1.2677981853485107,1.2689932584762573,-0.001195073127746582,0.5993466973304749,0.0357142857142857,3.316624879837036,0.8244097828865051
1.25850510597229,1.2530031204223633,0.005501985549926758,0.6162673830986023,0.017857142857142905,3.316624879837036,0.8369386792182922
1.244633674621582,1.2437130212783813,0.0009206533432006836,0.6197203397750854,0.0357142857142857,2.8284270763397217,0.8365503549575806
1.2311099767684937,1.237011194229126,-0.005901217460632324,0.6192570328712463,0.1428571428571429,7.348469257354736,0.836477518081665
1.2214858531951904,1.2286667823791504,-0.007180929183959961,0.6087397336959839,0.1785714285714286,7.4833149909973145,0.8257246613502502
1.2192453145980835,1.2166823148727417,0.002562999725341797,0.6287128925323486,0.1071428571428571,1.0,0.8398468494415283
1.2218737602233887,1.200799822807312,0.02107393741607666,0.6182804703712463,0.0892857142857143,4.4721360206604,0.8309166431427002
1.219167709350586,1.193472146987915,0.0256955623626709,0.6178213357925415,0.1071428571428571,4.123105525970459,0.836718738079071
1.199653148651123,1.2036247253417969,-0.003971576690673828,0.6277022361755371,0.0357142857142857,2.0,0.8433042168617249
1.2001029253005981,1.1960930824279785,0.004009842872619629,0.6311041712760925,1.0,1.4142135381698608,0.8466511964797974
1.1966698169708252,1.1943387985229492,0.0023310184478759766,0.6220743656158447,0.0,2.6457512378692627,0.8407982587814331
1.2005327939987183,1.1936577558517456,0.006875038146972656,0.6372257471084595,0.017857142857142905,3.1622776985168457,0.8503862619400024
1.2006809711456299,1.1941633224487305,0.006517648696899414,0.6401291489601135,0.3392857142857143,3.1622776985168457,0.8546702861785889
1.2032111883163452,1.1954084634780884,0.007802724838256836,0.6425032615661621,0.0714285714285714,7.141428470611572,0.8583111763000488
1.1947119235992432,1.206957221031189,-0.0122452974319458,0.6364121437072754,0.0,5.916079998016357,0.8553318977355957
1.205992579460144,1.198456048965454,0.007536530494689941,0.6251674294471741,0.0357142857142857,5.196152210235596,0.8420587778091431
1.200738549232483,1.2106609344482422,-0.009922385215759277,0.6335359811782837,0.0892857142857143,3.464101552963257,0.8536044359207153
1.2075397968292236,1.2055535316467285,0.001986265182495117,0.6349409222602844,0.0892857142857143,3.1622776985168457,0.8545829653739929
1.1973538398742676,1.2186588048934937,-0.021304965019226074,0.6353946924209595,0.0892857142857143,2.2360680103302,0.8583354949951172
1.2050540447235107,1.2132819890975952,-0.008227944374084473,0.641905665397644,1.0,4.123105525970459,0.8600009679794312
1.2142106294631958,1.2074503898620605,0.006760239601135254,0.6380262970924377,0.375,4.123105525970459,0.85770583152771
1.221341848373413,1.202091097831726,0.01925075054168701,0.6451698541641235,0.1071428571428571,7.416198253631592,0.8658349514007568
1.2245200872421265,1.1994168758392334,0.025103211402893066,0.6353298425674438,0.1071428571428571,6.928203105926514,0.852836012840271
1.2024791240692139,1.2237792015075684,-0.021300077438354492,0.6394610404968262,0.0714285714285714,3.7416574954986572,0.8611183166503906
1.2164679765701294,1.213535189628601,0.0029327869415283203,0.6476045846939087,0.017857142857142905,3.605551242828369,0.8649564981460571
1.2129203081130981,1.2166190147399902,-0.00369870662689209,0.6374150514602661,0.2857142857142857,2.4494898319244385,0.8561088442802429
1.2107608318328857,1.2216728925704956,-0.010912060737609863,0.6310646533966064,0.017857142857142905,7.141428470611572,0.8547026515007019
1.2178467512130737,1.2156190872192383,0.0022276639938354492,0.6460964679718018,1.0,7.348469257354736,0.8608990907669067
1.2176436185836792,1.2184678316116333,-0.0008242130279541016,0.6351369619369507,0.1428571428571429,1.7320507764816284,0.8532248139381409
1.21086847782135,1.227640986442566,-0.01677250862121582,0.6337673664093018,0.2142857142857143,1.4142135381698608,0.8604415655136108
1.2344392538070679,1.2053707838058472,0.029068470001220703,0.652249813079834,0.017857142857142905,1.4142135381698608,0.867112398147583
1.2180423736572266,1.2239375114440918,-0.005895137786865234,0.6502006649971008,0.0892857142857143,1.0,0.8777047991752625
1.2138309478759766,1.228901982307434,-0.01507103443145752,0.6400817632675171,1.0,1.7320507764816284,0.8626893758773804
1.2097198963165283,1.2327343225479126,-0.023014426231384277,0.6383178234100342,0.0357142857142857,7.280109882354736,0.856732964515686
1.2246639728546143,1.2204163074493408,0.0042476654052734375,0.6370903253555298,0.017857142857142905,7.280109882354736,0.8550146818161011
1.2376095056533813,1.2092365026474,0.028373003005981445,0.6404688954353333,0.017857142857142905,4.0,0.8580219745635986
1.2164766788482666,1.233898639678955,-0.017421960830688477,0.6389323472976685,0.017857142857142905,4.795831680297852,0.8631529211997986
1.2245464324951172,1.225304126739502,-0.0007576942443847656,0.6484390497207642,0.0,3.464101552963257,0.8695173263549805
1.2159254550933838,1.2361602783203125,-0.02023482322692871,0.6527149677276611,0.0535714285714286,3.605551242828369,0.8748959898948669
1.227743148803711,1.2265692949295044,0.001173853874206543,0.6524602174758911,1.0,2.4494898319244385,0.8694179654121399
1.2285358905792236,1.225731611251831,0.002804279327392578,0.6341096758842468,0.0535714285714286,3.464101552963257,0.8576130867004395
1.2255167961120605,1.2316471338272095,-0.006130337715148926,0.6410609483718872,0.2321428571428571,3.0,0.8636666536331177
1.2329540252685547,1.225019931793213,0.007934093475341797,0.6494032740592957,0.1785714285714286,6.480740547180176,0.8667970895767212
1.226036787033081,1.2331676483154297,-0.007130861282348633,0.6466562747955322,0.2142857142857143,7.416198253631592,0.8640680909156799
1.2230350971221924,1.2375829219818115,-0.01454782485961914,0.6422938704490662,0.0892857142857143,3.1622776985168457,0.8699842095375061
1.2231500148773193,1.235767126083374,-0.012617111206054688,0.6564215421676636,0.017857142857142905,3.1622776985168457,0.8748242855072021
1.229599118232727,1.2343637943267822,-0.004764676094055176,0.64576256275177,0.1964285714285714,2.8284270763397217,0.8644437789916992
1.2385530471801758,1.2265219688415527,0.012031078338623047,0.6501545906066895,0.25,2.0,0.8658484220504761
1.2300281524658203,1.2357773780822754,-0.005749225616455078,0.6415548920631409,1.0,7.416198253631592,0.8578760027885437
1.2280782461166382,1.240842342376709,-0.0127640962600708,0.6407076716423035,0.017857142857142905,0.0,0.8618730902671814
1.226236343383789,1.2384223937988281,-0.012186050415039062,0.6547434329986572,0.1607142857142857,0.0,0.878400444984436
1.2425037622451782,1.2268195152282715,0.01568424701690674,0.6511142253875732,0.0892857142857143,7.416198253631592,0.8671376705169678
1.2260289192199707,1.2447341680526733,-0.018705248832702637,0.6471618413925171,0.0535714285714286,3.316624879837036,0.8741664886474609
1.2269365787506104,1.244637370109558,-0.017700791358947754,0.6419883966445923,0.017857142857142905,6.78233003616333,0.8707630634307861
1.2305455207824707,1.2390711307525635,-0.008525609970092773,0.6561800241470337,1.0,0.0,0.8768969178199768
1.2372801303863525,1.2370671033859253,0.0002130270004272461,0.6517735719680786,1.0,7.280109882354736,0.870707631111145
1.2399406433105469,1.234065055847168,0.005875587463378906,0.6400371789932251,1.0,2.2360680103302,0.8582490682601929
1.239588975906372,1.2356770038604736,0.0039119720458984375,0.6426743268966675,0.017857142857142905,1.7320507764816284,0.8601706027984619
1.2315545082092285,1.2443151473999023,-0.012760639190673828,0.6457185745239258,0.1785714285714286,2.2360680103302,0.8633781671524048
1.2347888946533203,1.242969274520874,-0.008180379867553711,0.6466286182403564,1.0,3.7416574954986572,0.8664165735244751
1.2415963411331177,1.2362604141235352,0.0053359270095825195,0.6499993205070496,1.0,6.78233003616333,0.8694739937782288
1.2338881492614746,1.2448482513427734,-0.010960102081298828,0.6510672569274902,0.0535714285714286,6.633249759674072,0.8738824725151062
1.2433993816375732,1.2367126941680908,0.006686687469482422,0.6485040783882141,0.0357142857142857,4.4721360206604,0.8650200366973877
1.2414222955703735,1.2384870052337646,0.0029352903366088867,0.6550712585449219,0.017857142857142905,4.358899116516113,0.878609299659729
1.2407314777374268,1.2397419214248657,0.0009895563125610352,0.6525474786758423,0.0714285714285714,1.7320507764816284,0.8783483505249023
1.2537007331848145,1.223745584487915,0.029955148696899414,0.6417934894561768,0.1785714285714286,1.7320507764816284,0.8568273782730103
1.2447445392608643,1.2409803867340088,0.0037641525268554688,0.6444830894470215,1.0,2.2360680103302,0.8635736703872681
1.2437970638275146,1.2384133338928223,0.005383729934692383,0.6580735445022583,0.2142857142857143,2.0,0.8809871673583984
1.2429909706115723,1.2408175468444824,0.0021734237670898438,0.6587742567062378,0.2857142857142857,2.4494898319244385,0.8734960556030273
1.246338129043579,1.235419750213623,0.010918378829956055,0.6444078683853149,0.0535714285714286,3.872983455657959,0.858634352684021
1.2527432441711426,1.2295711040496826,0.02317214012145996,0.6629359722137451,0.0,3.872983455657959,0.8788807988166809
1.2354449033737183,1.243394374847412,-0.007949471473693848,0.6573430299758911,0.0535714285714286,7.4833149909973145,0.8781214356422424
1.226886510848999,1.2547003030776978,-0.02781379222869873,0.6481965780258179,0.0357142857142857,0.0,0.8735070824623108
1.2411816120147705,1.2445311546325684,-0.0033495426177978516,0.6381844282150269,0.0357142857142857,7.416198253631592,0.8574670553207397
1.2369885444641113,1.251502513885498,-0.014513969421386719,0.6465765833854675,0.1071428571428571,3.872983455657959,0.8707880973815918
1.2456638813018799,1.2420637607574463,0.0036001205444335938,0.6511163711547852,0.2678571428571429,4.123105525970459,0.8671149015426636
1.2508735656738281,1.2353649139404297,0.015508651733398438,0.6464664936065674,0.0,2.6457512378692627,0.8633907437324524
1.246179223060608,1.2433500289916992,0.0028291940689086914,0.6464488506317139,1.0,2.6457512378692627,0.8669567704200745
1.245145559310913,1.2457447052001953,-0.0005991458892822266,0.6489170789718628,1.0,2.2360680103302,0.8657644987106323
1.2529690265655518,1.2365422248840332,0.016426801681518555,0.6488539576530457,0.017857142857142905,7.348469257354736,0.8696087598800659
1.246203899383545,1.24410080909729,0.002103090286254883,0.6391922235488892,0.25,7.4833149909973145,0.8632977604866028
1.2407279014587402,1.2490065097808838,-0.008278608322143555,0.6458503603935242,0.0535714285714286,0.0,0.8651272058486938
1.2351551055908203,1.2565288543701172,-0.021373748779296875,0.6427828073501587,0.0714285714285714,0.0,0.8609673976898193
1.255555510520935,1.2375993728637695,0.017956137657165527,0.6470147371292114,0.0535714285714286,7.4833149909973145,0.8642722368240356
1.2500773668289185,1.2425028085708618,0.007574558258056641,0.657112717628479,0.0357142857142857,0.0,0.8728734254837036
1.2451817989349365,1.2452666759490967,-8.487701416015625e-05,0.6383830308914185,1.0,6.324555397033691,0.8575251698493958
1.261326551437378,1.229849100112915,0.03147745132446289,0.659880518913269,0.0,4.0,0.873515248298645
1.2648277282714844,1.2269816398620605,0.03784608840942383,0.6527746319770813,0.0,7.4833149909973145,0.8668228387832642
1.2427500486373901,1.2517133951187134,-0.008963346481323242,0.6436440348625183,0.0,7.348469257354736,0.8697226047515869
1.2445783615112305,1.2498276233673096,-0.0052492618560791016,0.6460718512535095,1.0,2.8284270763397217,0.8659623861312866
1.2556746006011963,1.2399836778640747,0.015690922737121582,0.6537014245986938,1.0,2.4494898319244385,0.8708178997039795
1.2414443492889404,1.2528111934661865,-0.011366844177246094,0.6418536901473999,0.2857142857142857,7.4833149909973145,0.8609036803245544
1.2414324283599854,1.2481985092163086,-0.006766080856323242,0.6575389504432678,0.0,7.4833149909973145,0.883354663848877
1.2531338930130005,1.2430485486984253,0.010085344314575195,0.6447851657867432,1.0,1.4142135381698608,0.8636963367462158
1.255803108215332,1.238477349281311,0.017325758934020996,0.6447526216506958,0.0357142857142857,7.348469257354736,0.8614499568939209
1.24485445022583,1.251808524131775,-0.006954073905944824,0.6490440964698792,0.1071428571428571,0.0,0.8694561123847961
1.236716866493225,1.2557039260864258,-0.018987059593200684,0.6517366766929626,0.0,7.348469257354736,0.8770672082901001
1.2452683448791504,1.2487702369689941,-0.00350189208984375,0.6438016295433044,1.0,2.0,0.8613543510437012
1.2441476583480835,1.25337815284729,-0.009230494499206543,0.6544327735900879,0.0,1.7320507764816284,0.8754977583885193
1.2472261190414429,1.2492223978042603,-0.001996278762817383,0.6476984620094299,0.0357142857142857,3.316624879837036,0.8704712390899658
1.242138147354126,1.2504303455352783,-0.008292198181152344,0.655710756778717,1.0,3.7416574954986572,0.8760553002357483
1.2619177103042603,1.2347006797790527,0.02721703052520752,0.6597030162811279,1.0,3.316624879837036,0.8742339611053467
1.238189935684204,1.253676176071167,-0.01548624038696289,0.6530483365058899,0.0357142857142857,6.855654716491699,0.8766608834266663
1.2562322616577148,1.2393708229064941,0.016861438751220703,0.6538070440292358,0.0357142857142857,0.0,0.8705096244812012
1.2504280805587769,1.2431062459945679,0.007321834564208984,0.6343258023262024,0.017857142857142905,7.141428470611572,0.8570290803909302
1.2425487041473389,1.2544488906860352,-0.011900186538696289,0.6462632417678833,0.2142857142857143,3.1622776985168457,0.8686922192573547
1.2441809177398682,1.2539937496185303,-0.00981283187866211,0.6438075304031372,0.0357142857142857,2.2360680103302,0.8697172403335571
1.2341766357421875,1.251234531402588,-0.01705789566040039,0.6583197116851807,0.1607142857142857,2.0,0.8838038444519043
1.2410305738449097,1.2565758228302002,-0.015545248985290527,0.6530885696411133,1.0,1.4142135381698608,0.8817116022109985
1.2540082931518555,1.2405028343200684,0.01350545883178711,0.6378243565559387,1.0,3.464101552963257,0.8555840253829956
1.2425174713134766,1.255054235458374,-0.012536764144897461,0.6415836811065674,0.0892857142857143,3.464101552963257,0.8583993911743164
1.247238278388977,1.253326177597046,-0.006087899208068848,0.6396154165267944,0.0892857142857143,7.4833149909973145,0.8596086502075195
1.258457899093628,1.2435762882232666,0.014881610870361328,0.6482495665550232,0.0357142857142857,0.0,0.8646582365036011
1.252964973449707,1.248020052909851,0.004944920539855957,0.6492394804954529,0.0357142857142857,6.855654716491699,0.8676692843437195
1.2538597583770752,1.2454185485839844,0.00844120979309082,0.6496996879577637,0.0,3.1622776985168457,0.8693860769271851
1.2486090660095215,1.252375602722168,-0.0037665367126464844,0.6340383887290955,0.2142857142857143,1.0,0.8620354533195496
1.2657707929611206,1.2331409454345703,0.03262984752655029,0.6494146585464478,0.0,0.0,0.8635495901107788
1.2668979167938232,1.2303836345672607,0.0365142822265625,0.6441702842712402,1.0,7.4833149909973145,0.860596239566803
1.256597638130188,1.2433573007583618,0.013240337371826172,0.6448337435722351,1.0,7.211102485656738,0.8650467395782471
1.2548567056655884,1.2479596138000488,0.006897091865539551,0.6504876613616943,0.1607142857142857,5.099019527435303,0.8656114935874939
1.241152286529541,1.2518854141235352,-0.01073312759399414,0.6566414833068848,0.017857142857142905,4.795831680297852,0.8777649402618408
1.2524009943008423,1.2472758293151855,0.005125164985656738,0.6539342403411865,0.0,7.416198253631592,0.8747808933258057
1.2590703964233398,1.243370532989502,0.01569986343383789,0.6455928683280945,0.0,7.348469257354736,0.8621243238449097
1.2382793426513672,1.2631011009216309,-0.024821758270263672,0.6438616514205933,1.0,7.348469257354736,0.8695666790008545
1.252988576889038,1.2485014200210571,0.004487156867980957,0.6545648574829102,0.0714285714285714,0.0,0.8746715784072876
1.250983476638794,1.2492001056671143,0.0017833709716796875,0.6588010787963867,0.3928571428571429,6.633249759674072,0.8783860206604004
1.2517108917236328,1.2416232824325562,0.01008760929107666,0.6260864734649658,0.017857142857142905,4.123105525970459,0.8474959135055542
1.2587666511535645,1.2381775379180908,0.020589113235473633,0.6389704942703247,1.0,2.4494898319244385,0.8544445037841797
1.2490084171295166,1.2498451471328735,-0.0008367300033569336,0.6528223752975464,0.0357142857142857,3.7416574954986572,0.8758469820022583
1.249068260192871,1.2535581588745117,-0.004489898681640625,0.6497756242752075,1.0,6.557438373565674,0.8723600506782532
1.2569396495819092,1.2473618984222412,0.009577751159667969,0.6483299732208252,1.0,7.416198253631592,0.8667675256729126
1.2480535507202148,1.255751371383667,-0.0076978206634521484,0.6449095010757446,0.2142857142857143,2.2360680103302,0.8693856000900269
1.2467577457427979,1.2573333978652954,-0.010575652122497559,0.6416124701499939,0.0892857142857143,7.211102485656738,0.8662039041519165
1.253430724143982,1.250096321105957,0.0033344030380249023,0.6500583291053772,0.017857142857142905,7.348469257354736,0.8699924945831299
1.261435866355896,1.2420858144760132,0.019350051879882812,0.6538114547729492,0.2321428571428571,1.7320507764816284,0.8719667196273804
1.2579798698425293,1.2459267377853394,0.012053132057189941,0.656787097454071,1.0,2.0,0.8734950423240662
1.2554736137390137,1.2454849481582642,0.009988665580749512,0.6371143460273743,0.017857142857142905,2.6457512378692627,0.8573471903800964
1.2482893466949463,1.255969762802124,-0.007680416107177734,0.6366232633590698,0.0714285714285714,7.211102485656738,0.8590608835220337
1.2521982192993164,1.2529442310333252,-0.0007460117340087891,0.6412950754165649,1.0,7.416198253631592,0.8642315864562988
1.2561249732971191,1.2494616508483887,0.006663322448730469,0.6484040021896362,0.0357142857142857,3.1622776985168457,0.8685064315795898
1.2488805055618286,1.2523560523986816,-0.0034755468368530273,0.6388224959373474,0.017857142857142905,3.1622776985168457,0.8595502376556396
1.2470943927764893,1.255502462387085,-0.008408069610595703,0.6491893529891968,0.0535714285714286,1.0,0.8740540742874146
1.2447500228881836,1.256974697113037,-0.012224674224853516,0.653998851776123,0.0714285714285714,2.4494898319244385,0.8758358955383301
1.2517644166946411,1.2553293704986572,-0.0035649538040161133,0.6481115818023682,1.0,4.4721360206604,0.8735790252685547
1.2644848823547363,1.241161584854126,0.02332329750061035,0.6485331058502197,0.017857142857142905,6.324555397033691,0.86598140001297
1.2671524286270142,1.238250494003296,0.02890193462371826,0.6529052257537842,0.1607142857142857,7.211102485656738,0.8659223318099976
1.2572641372680664,1.2484166622161865,0.008847475051879883,0.6459620594978333,0.017857142857142905,2.6457512378692627,0.8619967699050903
1.2509262561798096,1.2524151802062988,-0.0014889240264892578,0.6436330676078796,0.0357142857142857,4.242640495300293,0.8670476675033569
1.2607053518295288,1.2460001707077026,0.014705181121826172,0.6606191396713257,0.1071428571428571,4.582575798034668,0.8742123246192932
1.255871057510376,1.2490555047988892,0.006815552711486816,0.6592912673950195,0.2857142857142857,6.0,0.8757978677749634
1.2422034740447998,1.2620038986206055,-0.019800424575805664,0.6463807225227356,1.0,0.0,0.8681899905204773
1.2529752254486084,1.254363775253296,-0.0013885498046875,0.648604154586792,0.0714285714285714,7.0,0.8716448545455933
1.2554988861083984,1.2513599395751953,0.004138946533203125,0.6515225172042847,0.0535714285714286,3.605551242828369,0.870730996131897
1.2576489448547363,1.2460510730743408,0.011597871780395508,0.6448049545288086,0.2678571428571429,2.2360680103302,0.8687478303909302
1.2332773208618164,1.2716468572616577,-0.03836953639984131,0.6395093202590942,0.3571428571428571,2.0,0.8685036897659302
1.247571349143982,1.2597332000732422,-0.012161850929260254,0.6478192210197449,1.0,7.416198253631592,0.8722800612449646
1.2551552057266235,1.253159523010254,0.001995682716369629,0.6486504077911377,1.0,7.141428470611572,0.8671524524688721
1.2556390762329102,1.25345778465271,0.0021812915802001953,0.6409822702407837,0.125,7.141428470611572,0.8663531541824341
1.2622740268707275,1.2442580461502075,0.01801598072052002,0.6579355597496033,0.1071428571428571,7.0,0.8759562969207764
1.2601288557052612,1.248034954071045,0.012093901634216309,0.6496495008468628,0.0535714285714286,7.0,0.8680188655853271
1.2591561079025269,1.2504268884658813,0.008729219436645508,0.6461726427078247,0.017857142857142905,0.0,0.8636534810066223
1.2705626487731934,1.2380000352859497,0.03256261348724365,0.6596146821975708,1.0,6.855654716491699,0.8736229538917542
1.2480361461639404,1.2607386112213135,-0.012702465057373047,0.6427861452102661,0.0892857142857143,2.8284270763397217,0.8625811338424683
1.2610515356063843,1.2454167604446411,0.015634775161743164,0.6475903391838074,1.0,3.316624879837036,0.8628095388412476
1.2606818675994873,1.2471983432769775,0.013483524322509766,0.6474030017852783,0.125,3.1622776985168457,0.8666839599609375
1.237513542175293,1.26642906665802,-0.02891552448272705,0.6476575136184692,1.0,1.4142135381698608,0.8750998973846436
1.2479411363601685,1.2623162269592285,-0.014375090599060059,0.6398468017578125,1.0,0.0,0.8625961542129517
1.2520897388458252,1.2569828033447266,-0.004893064498901367,0.6391786932945251,0.1607142857142857,1.7320507764816284,0.8657801151275635
1.252312421798706,1.255894660949707,-0.0035822391510009766,0.6554156541824341,0.017857142857142905,6.164413928985596,0.8775877952575684
1.2657647132873535,1.244841456413269,0.020923256874084473,0.6452990770339966,0.1785714285714286,6.082762718200684,0.86370849609375
1.268758773803711,1.2363042831420898,0.032454490661621094,0.6451113224029541,0.0357142857142857,5.291502475738525,0.8630360960960388
1.2500967979431152,1.2572457790374756,-0.0071489810943603516,0.6517716646194458,0.0,6.0,0.8704626560211182
1.266859531402588,1.2401583194732666,0.02670121192932129,0.6469701528549194,0.0,0.0,0.8633085489273071
1.2507894039154053,1.2599639892578125,-0.009174585342407227,0.6474510431289673,0.0535714285714286,6.633249759674072,0.8714979290962219
1.2550450563430786,1.2546536922454834,0.00039136409759521484,0.6465728282928467,0.6964285714285714,4.242640495300293,0.8680525422096252
1.2550771236419678,1.2550318241119385,4.5299530029296875e-05,0.6472731828689575,0.1428571428571429,3.872983455657959,0.8636949062347412
1.2517671585083008,1.2584850788116455,-0.0067179203033447266,0.647416353225708,0.3571428571428571,6.557438373565674,0.8673312664031982
1.2454404830932617,1.2657508850097656,-0.020310401916503906,0.6467732191085815,1.0,7.071067810058594,0.8873848915100098
1.2545456886291504,1.2565360069274902,-0.0019903182983398438,0.6412420868873596,1.0,2.8284270763397217,0.8644217848777771
1.2445483207702637,1.2633222341537476,-0.018773913383483887,0.6482263803482056,0.2142857142857143,1.4142135381698608,0.8698241710662842
1.2680885791778564,1.2435880899429321,0.024500489234924316,0.6526221036911011,0.1071428571428571,7.4833149909973145,0.8653534054756165
1.2657508850097656,1.24308180809021,0.022669076919555664,0.6457759141921997,0.2321428571428571,6.633249759674072,0.8631302118301392
1.2454599142074585,1.2660040855407715,-0.02054417133331299,0.6355319619178772,1.0,3.464101552963257,0.8597647547721863
1.268416166305542,1.2409766912460327,0.027439475059509277,0.6462393999099731,0.1071428571428571,1.0,0.8613817691802979
1.2525553703308105,1.257814884185791,-0.005259513854980469,0.6386224031448364,0.0357142857142857,7.416198253631592,0.8636997938156128
1.2526193857192993,1.2577887773513794,-0.005169391632080078,0.6513901948928833,0.0,7.4833149909973145,0.8703324794769287
1.2557694911956787,1.256536841392517,-0.0007673501968383789,0.6489083170890808,1.0,1.4142135381698608,0.8697360157966614
1.2639505863189697,1.2454756498336792,0.018474936485290527,0.6444966793060303,0.2142857142857143,1.4142135381698608,0.8647409081459045
1.247530460357666,1.2614926099777222,-0.013962149620056152,0.6443760395050049,0.0357142857142857,3.0,0.8692455291748047
1.2511452436447144,1.261195421218872,-0.010050177574157715,0.640036940574646,0.017857142857142905,3.316624879837036,0.8663941621780396
1.2425323724746704,1.266417384147644,-0.023885011672973633,0.6289914846420288,1.0,3.7416574954986572,0.8526654839515686
1.263759970664978,1.2455815076828003,0.018178462982177734,0.6509197950363159,0.0,6.324555397033691,0.8698161244392395
1.2657525539398193,1.2465717792510986,0.019180774688720703,0.6437332630157471,0.0357142857142857,7.416198253631592,0.8623996376991272
1.2602543830871582,1.251046061515808,0.009208321571350098,0.6395649909973145,0.0,1.4142135381698608,0.8574267625808716
1.2497004270553589,1.261991024017334,-0.012290596961975098,0.6447098851203918,0.1607142857142857,1.0,0.8705089092254639
1.2546032667160034,1.259101152420044,-0.004497885704040527,0.6433783173561096,0.0357142857142857,0.0,0.8617591857910156
1.2623023986816406,1.2454743385314941,0.016828060150146484,0.6578882932662964,0.2857142857142857,2.0,0.8736023902893066
1.2536009550094604,1.2594237327575684,-0.00582277774810791,0.6340112686157227,1.0,2.8284270763397217,0.8578258752822876
1.2538682222366333,1.2582128047943115,-0.004344582557678223,0.6444367170333862,0.017857142857142905,2.8284270763397217,0.8631830215454102
1.2561595439910889,1.2571749687194824,-0.0010154247283935547,0.6471331715583801,0.017857142857142905,3.464101552963257,0.8662668466567993
1.2455261945724487,1.267033338546753,-0.0215071439743042,0.6400266885757446,0.0,2.8284270763397217,0.8660117387771606
1.2589311599731445,1.2532520294189453,0.005679130554199219,0.6424276232719421,0.0,1.7320507764816284,0.8592877984046936
1.257049322128296,1.240330696105957,0.016718626022338867,0.6277183294296265,0.0714285714285714,2.8284270763397217,0.8493127226829529
1.2589651346206665,1.2548248767852783,0.004140257835388184,0.6416060924530029,0.0714285714285714,4.0,0.8633471727371216
1.2579655647277832,1.2544517517089844,0.003513813018798828,0.645399808883667,0.0714285714285714,4.358899116516113,0.8667124509811401
1.2674957513809204,1.2475075721740723,0.019988179206848145,0.6499917507171631,0.1428571428571429,3.0,0.8642302751541138
1.2629858255386353,1.2493023872375488,0.013683438301086426,0.6450475454330444,0.0,7.416198253631592,0.8644369840621948
1.255524754524231,1.2583034038543701,-0.00277864933013916,0.6470896005630493,0.0535714285714286,0.0,0.867967426776886
1.2600464820861816,1.254111647605896,0.0059348344802856445,0.6469544172286987,0.0892857142857143,6.244997978210449,0.8660468459129333
1.2613722085952759,1.253819465637207,0.007552742958068848,0.655501663684845,0.2321428571428571,3.872983455657959,0.8684167861938477
1.2398500442504883,1.2696242332458496,-0.029774188995361328,0.6504528522491455,0.1428571428571429,1.7320507764816284,0.8747620582580566
1.2537598609924316,1.2559185028076172,-0.002158641815185547,0.6347613334655762,0.017857142857142905,1.7320507764816284,0.8539402484893799
1.261542558670044,1.2536804676055908,0.007862091064453125,0.6510641574859619,1.0,3.316624879837036,0.8737856149673462
1.2493195533752441,1.265268087387085,-0.01594853401184082,0.638558030128479,1.0,6.855654716491699,0.8633446097373962
1.2602683305740356,1.2539925575256348,0.006275773048400879,0.6554213762283325,0.3035714285714286,0.0,0.8705542683601379
1.2590274810791016,1.2555304765701294,0.003497004508972168,0.6466004848480225,0.0357142857142857,7.348469257354736,0.8712930679321289
1.259568452835083,1.2534277439117432,0.006140708923339844,0.639930248260498,0.017857142857142905,2.6457512378692627,0.8662717342376709
1.2588807344436646,1.254918098449707,0.0039626359939575195,0.6494673490524292,0.0357142857142857,3.316624879837036,0.8686155676841736
1.2607886791229248,1.2508007287979126,0.009987950325012207,0.6389312744140625,0.1607142857142857,3.464101552963257,0.8588238954544067
1.249390959739685,1.2666230201721191,-0.017232060432434082,0.641401469707489,1.0,3.316624879837036,0.8680937886238098
1.2750444412231445,1.2413551807403564,0.033689260482788086,0.6566030979156494,1.0,4.242640495300293,0.8678997755050659
1.2609946727752686,1.2512636184692383,0.009731054306030273,0.6589710712432861,0.0357142857142857,7.416198253631592,0.8801433444023132
1.2627825736999512,1.250305414199829,0.01247715950012207,0.6432385444641113,0.0892857142857143,7.071067810058594,0.862830400466919
1.2479984760284424,1.2632336616516113,-0.015235185623168945,0.6532437801361084,0.1071428571428571,3.0,0.8778994083404541
1.2487791776657104,1.2668213844299316,-0.01804220676422119,0.6447064876556396,0.1071428571428571,7.280109882354736,0.8709115982055664
1.255666971206665,1.2605335712432861,-0.004866600036621094,0.6449939608573914,0.3035714285714286,6.855654716491699,0.8667749166488647
1.2609903812408447,1.254009485244751,0.00698089599609375,0.6404432654380798,0.017857142857142905,4.242640495300293,0.8585464954376221
1.2554413080215454,1.2602248191833496,-0.004783511161804199,0.6464799046516418,1.0,6.855654716491699,0.8667709231376648
1.2601300477981567,1.2554417848587036,0.004688262939453125,0.6434748768806458,0.1071428571428571,7.280109882354736,0.8637780547142029
1.2561867237091064,1.2588016986846924,-0.0026149749755859375,0.6436487436294556,0.0535714285714286,7.280109882354736,0.8689519762992859
1.255473017692566,1.2584624290466309,-0.0029894113540649414,0.6360053420066833,1.0,7.211102485656738,0.856737494468689
1.25642728805542,1.2595610618591309,-0.0031337738037109375,0.6403728723526001,0.1607142857142857,3.464101552963257,0.8642239570617676
1.2517170906066895,1.2641733884811401,-0.012456297874450684,0.6472495794296265,0.1607142857142857,3.316624879837036,0.8672150373458862
1.2483532428741455,1.2675516605377197,-0.01919841766357422,0.6412688493728638,1.0,2.4494898319244385,0.8632077574729919
1.2588169574737549,1.2581021785736084,0.0007147789001464844,0.6423622369766235,0.0535714285714286,7.280109882354736,0.8611606359481812
1.2570719718933105,1.2587413787841797,-0.0016694068908691406,0.6414027214050293,1.0,7.211102485656738,0.8630106449127197
1.2415670156478882,1.2664488554000854,-0.024881839752197266,0.6484982371330261,0.0714285714285714,2.2360680103302,0.8761844635009766
1.2606582641601562,1.255843162536621,0.004815101623535156,0.6523051261901855,0.1428571428571429,3.464101552963257,0.8698846101760864
1.2503992319107056,1.2669963836669922,-0.01659715175628662,0.6407161951065063,0.0535714285714286,3.7416574954986572,0.8626249432563782
1.255279779434204,1.2594423294067383,-0.00416254997253418,0.6510815620422363,0.0535714285714286,2.4494898319244385,0.876487672328949
1.2566672563552856,1.2604349851608276,-0.003767728805541992,0.6434297561645508,1.0,6.855654716491699,0.86844402551651
1.261638879776001,1.2555303573608398,0.006108522415161133,0.6457498669624329,0.0714285714285714,7.280109882354736,0.8631221055984497
1.2582952976226807,1.2573964595794678,0.0008988380432128906,0.6427614688873291,0.017857142857142905,7.280109882354736,0.8642404079437256
1.2503695487976074,1.2623062133789062,-0.011936664581298828,0.6552572250366211,0.1964285714285714,7.141428470611572,0.8758726119995117
1.2632701396942139,1.2543678283691406,0.008902311325073242,0.6536170244216919,0.0535714285714286,7.141428470611572,0.871870756149292
1.240722894668579,1.2744172811508179,-0.03369438648223877,0.643153965473175,0.1607142857142857,7.416198253631592,0.8748725652694702
1.265718698501587,1.253014087677002,0.012704610824584961,0.6447231769561768,1.0,7.416198253631592,0.8609682321548462
1.2614684104919434,1.2573221921920776,0.004146218299865723,0.6516009569168091,0.0535714285714286,7.416198253631592,0.8700008392333984
1.252346396446228,1.2619415521621704,-0.009595155715942383,0.6522139310836792,1.0,1.0,0.8769898414611816
1.2542173862457275,1.26163911819458,-0.007421731948852539,0.6463453769683838,0.0892857142857143,1.7320507764816284,0.870087742805481
1.255204200744629,1.2634797096252441,-0.008275508880615234,0.6482452750205994,1.0,3.0,0.8705321550369263
1.2540161609649658,1.264978289604187,-0.010962128639221191,0.6423595547676086,0.017857142857142905,6.78233003616333,0.8748372793197632
1.257403016090393,1.2603721618652344,-0.0029691457748413086,0.6541190147399902,1.0,0.0,0.8791640996932983
1.262308120727539,1.253100872039795,0.00920724868774414,0.658270001411438,0.017857142857142905,7.4833149909973145,0.8756314516067505
1.2649104595184326,1.252763271331787,0.012147188186645508,0.6545140743255615,0.0,2.0,0.869432806968689
1.2595186233520508,1.2583880424499512,0.0011305809020996094,0.6378747820854187,0.0535714285714286,2.6457512378692627,0.860058069229126
1.2590664625167847,1.2593650817871094,-0.00029861927032470703,0.6458336114883423,0.1785714285714286,2.2360680103302,0.8677608966827393
1.2583088874816895,1.2606468200683594,-0.002337932586669922,0.644793689250946,1.0,3.0,0.8691921234130859
1.2509558200836182,1.2664473056793213,-0.015491485595703125,0.6497120261192322,1.0,3.316624879837036,0.8742861747741699
1.2508366107940674,1.2658767700195312,-0.015040159225463867,0.6404449939727783,0.0,4.123105525970459,0.8657528162002563
1.2523114681243896,1.2678369283676147,-0.015525460243225098,0.6430196762084961,0.0714285714285714,3.464101552963257,0.8711028099060059
1.259535312652588,1.2580362558364868,0.0014990568161010742,0.6554195284843445,0.0892857142857143,7.0,0.8740808963775635
1.2624655961990356,1.2569186687469482,0.005546927452087402,0.6441500782966614,0.0357142857142857,7.4833149909973145,0.8683980703353882
1.267688274383545,1.2519338130950928,0.01575446128845215,0.6483997702598572,0.125,1.7320507764816284,0.864262580871582
1.2597017288208008,1.2595758438110352,0.000125885009765625,0.647212028503418,0.1071428571428571,7.280109882354736,0.8679502010345459
1.2594329118728638,1.2588367462158203,0.000596165657043457,0.6462663412094116,0.1964285714285714,0.0,0.8693245649337769
1.2698071002960205,1.250342845916748,0.01946425437927246,0.6513181328773499,0.125,7.211102485656738,0.869750440120697
1.2538892030715942,1.2642675638198853,-0.010378360748291016,0.6590583920478821,1.0,2.0,0.8885543346405029
1.2590372562408447,1.2560648918151855,0.0029723644256591797,0.6552786231040955,0.0,7.4833149909973145,0.8728979825973511
1.2484378814697266,1.2691993713378906,-0.020761489868164062,0.6447572708129883,0.0535714285714286,7.416198253631592,0.8698819875717163
1.2635977268218994,1.256314992904663,0.007282733917236328,0.6498907804489136,1.0,7.416198253631592,0.8676683902740479
1.2590279579162598,1.2606613636016846,-0.0016334056854248047,0.6470993161201477,1.0,7.4833149909973145,0.8735620379447937
1.2727935314178467,1.2427237033843994,0.030069828033447266,0.6393669843673706,0.0714285714285714,4.690415859222412,0.855499267578125
1.2687597274780273,1.252220630645752,0.01653909683227539,0.6467601656913757,0.0,4.0,0.8637834787368774
1.2703454494476318,1.2485415935516357,0.021803855895996094,0.6565830707550049,1.0,2.6457512378692627,0.8765758275985718
1.2688250541687012,1.2502933740615845,0.0185316801071167,0.6520605087280273,0.017857142857142905,2.8284270763397217,0.8684288263320923
1.266914963722229,1.254294753074646,0.012620210647583008,0.6461179256439209,1.0,3.0,0.8643937110900879
1.266036033630371,1.254306435585022,0.011729598045349121,0.6514443159103394,0.0,2.0,0.8715182542800903
1.2620961666107178,1.2589483261108398,0.0031478404998779297,0.6462888717651367,0.3928571428571429,3.0,0.8640865683555603
1.2507306337356567,1.2680433988571167,-0.01731276512145996,0.6435859799385071,0.1071428571428571,3.872983455657959,0.8663464784622192
1.2546452283859253,1.2661035060882568,-0.011458277702331543,0.6406393051147461,0.017857142857142905,2.0,0.8646767139434814
1.259690761566162,1.2591228485107422,0.0005679130554199219,0.6514103412628174,0.125,1.0,0.8715600967407227
1.256103515625,1.2645440101623535,-0.008440494537353516,0.6424024105072021,0.0357142857142857,1.4142135381698608,0.8627594709396362
1.2668561935424805,1.2545979022979736,0.012258291244506836,0.6520653963088989,0.0357142857142857,1.7320507764816284,0.8736380934715271
1.2618314027786255,1.2598021030426025,0.0020292997360229492,0.6515617370605469,0.1964285714285714,2.2360680103302,0.8687362670898438
1.2602334022521973,1.2567130327224731,0.003520369529724121,0.6641138792037964,0.0714285714285714,3.316624879837036,0.8807439208030701
1.2636266946792603,1.2553305625915527,0.00829613208770752,0.6419700384140015,0.0,2.2360680103302,0.8613817691802979
1.2608970403671265,1.260450839996338,0.0004462003707885742,0.6448806524276733,0.017857142857142905,5.656854152679443,0.8655011653900146
1.2588392496109009,1.2630538940429688,-0.004214644432067871,0.6430885791778564,0.017857142857142905,4.358899116516113,0.8625161647796631
1.2668538093566895,1.2554218769073486,0.01143193244934082,0.6504572629928589,0.0714285714285714,2.2360680103302,0.865405797958374
2.5634350776672363,2.567758560180664,-0.004323482513427734,0.8347764611244202,0.0357142857142857,2.0,0.9965015649795532
2.5332109928131104,2.5249686241149902,0.008242368698120117,0.8101884126663208,0.0535714285714286,2.8284270763397217,0.9903519153594971
2.4981138706207275,2.4835567474365234,0.014557123184204102,0.7900726795196533,0.1428571428571429,2.2360680103302,0.9738947153091431
2.4587574005126953,2.4559226036071777,0.002834796905517578,0.7761511206626892,0.2321428571428571,2.0,0.953886866569519
2.4323525428771973,2.4456217288970947,-0.013269186019897461,0.7673965692520142,0.3392857142857143,1.7320507764816284,0.9421309232711792
2.4146292209625244,2.420379400253296,-0.005750179290771484,0.7620949745178223,0.0714285714285714,2.6457512378692627,0.9388203620910645
2.392995834350586,2.3887441158294678,0.004251718521118164,0.7583541870117188,0.017857142857142905,3.1622776985168457,0.9373167753219604
2.359908103942871,2.3737308979034424,-0.013822793960571289,0.7546833753585815,0.0535714285714286,3.1622776985168457,0.9391993284225464
2.34053635597229,2.340574264526367,-3.790855407714844e-05,0.7441270351409912,0.0892857142857143,6.633249759674072,0.9335761070251465
2.3002612590789795,2.3076064586639404,-0.0073451995849609375,0.737061619758606,0.0357142857142857,7.280109882354736,0.9205870032310486
2.2549426555633545,2.280869960784912,-0.025927305221557617,0.728047251701355,0.0357142857142857,2.0,0.9174475073814392
2.247499942779541,2.2202956676483154,0.027204275131225586,0.7112950086593628,0.017857142857142905,3.316624879837036,0.9246689081192017
2.1847307682037354,2.184831142425537,-0.00010037422180175781,0.7104609608650208,0.1071428571428571,2.6457512378692627,0.9284175634384155
2.131925106048584,2.1249608993530273,0.006964206695556641,0.6953649520874023,0.1071428571428571,3.605551242828369,0.9285182356834412
2.057145357131958,2.0836098194122314,-0.026464462280273438,0.6870278120040894,0.2142857142857143,6.633249759674072,0.9208371639251709
2.0086147785186768,2.0175857543945312,-0.008970975875854492,0.6691960096359253,1.0,7.211102485656738,0.9180924892425537
1.9619157314300537,1.950293779373169,0.011621952056884766,0.6579355001449585,0.0535714285714286,2.4494898319244385,0.9157888889312744
1.8955421447753906,1.9254310131072998,-0.02988886833190918,0.6628189086914062,0.0892857142857143,4.795831680297852,0.9248770475387573
1.8525677919387817,1.8789045810699463,-0.02633678913116455,0.6409503221511841,0.1071428571428571,4.4721360206604,0.9040060639381409
1.8009231090545654,1.8329534530639648,-0.032030344009399414,0.6438108086585999,0.017857142857142905,2.2360680103302,0.9074406623840332
1.7650232315063477,1.783074140548706,-0.0180509090423584,0.6214815378189087,0.2142857142857143,3.605551242828369,0.889815628528595
1.6951932907104492,1.6920199394226074,0.003173351287841797,0.610890805721283,1.0,3.872983455657959,0.8791494369506836
1.6328983306884766,1.6492018699645996,-0.016303539276123047,0.6123793721199036,0.0714285714285714,3.464101552963257,0.8708796501159668
1.5783600807189941,1.608794927597046,-0.030434846878051758,0.6269923448562622,0.0357142857142857,2.8284270763397217,0.8750624656677246
1.54771089553833,1.5530154705047607,-0.005304574966430664,0.611967921257019,0.375,2.0,0.8523651361465454
1.5219372510910034,1.50193190574646,0.020005345344543457,0.5975602269172668,0.017857142857142905,2.6457512378692627,0.8339642882347107
1.482214093208313,1.4727656841278076,0.009448409080505371,0.599626898765564,0.0714285714285714,3.605551242828369,0.8313822150230408
1.4554007053375244,1.4418308734893799,0.013569831848144531,0.5945645570755005,0.1607142857142857,3.605551242828369,0.8221644759178162
1.433645486831665,1.4006621837615967,0.03298330307006836,0.5808309316635132,0.1428571428571429,3.0,0.8140451908111572
1.391239881515503,1.3714215755462646,0.01981830596923828,0.5810995697975159,0.1071428571428571,7.348469257354736,0.814119815826416
1.3617932796478271,1.334549903869629,0.027243375778198242,0.5655331611633301,0.0714285714285714,7.416198253631592,0.8010395765304565
1.3387477397918701,1.3458075523376465,-0.007059812545776367,0.5823571681976318,0.0357142857142857,7.416198253631592,0.820236325263977
1.3098578453063965,1.3035264015197754,0.006331443786621094,0.566523551940918,0.0892857142857143,0.0,0.801798939704895
1.244572401046753,1.2367597818374634,0.00781261920928955,0.537291407585144,0.1428571428571429,7.416198253631592,0.7720369696617126
1.2005410194396973,1.209104061126709,-0.008563041687011719,0.5182545185089111,0.125,2.0,0.7522920370101929
1.1847336292266846,1.2011606693267822,-0.016427040100097656,0.5162584781646729,0.0357142857142857,2.2360680103302,0.7553672790527344
1.1797049045562744,1.1720895767211914,0.007615327835083008,0.5016173124313354,1.0,3.605551242828369,0.7397255897521973
1.16927170753479,1.174136757850647,-0.004865050315856934,0.4969854950904846,0.017857142857142905,3.464101552963257,0.7317590117454529
1.1748826503753662,1.1771788597106934,-0.0022962093353271484,0.49085569381713867,1.0,7.416198253631592,0.7263869643211365
1.1801211833953857,1.16892409324646,0.011197090148925781,0.4846228063106537,1.0,7.416198253631592,0.7232290506362915
1.1727404594421387,1.167051076889038,0.005689382553100586,0.4824620187282562,0.017857142857142905,7.416198253631592,0.7233337163925171
1.159746527671814,1.1808639764785767,-0.021117448806762695,0.4820616841316223,0.0535714285714286,7.211102485656738,0.7241189479827881
1.188637614250183,1.171680212020874,0.016957402229309082,0.4788404703140259,0.0357142857142857,2.8284270763397217,0.7237445712089539
1.1928391456604004,1.199109435081482,-0.006270289421081543,0.4838857054710388,0.1964285714285714,1.0,0.726469874382019
1.214336633682251,1.2080943584442139,0.006242275238037109,0.48680949211120605,0.017857142857142905,2.6457512378692627,0.7303762435913086
1.2299748659133911,1.2185864448547363,0.011388421058654785,0.48925697803497314,1.0,6.928203105926514,0.7289958000183105
1.239154577255249,1.2340242862701416,0.005130290985107422,0.49779844284057617,0.017857142857142905,0.0,0.736509382724762
1.2428404092788696,1.258777141571045,-0.015936732292175293,0.5126504898071289,1.0,7.280109882354736,0.7520377039909363
1.2655200958251953,1.2737218141555786,-0.0082017183303833,0.5108214020729065,0.0714285714285714,2.0,0.7489132881164551
1.283660650253296,1.2782608270645142,0.005399823188781738,0.5120130777359009,0.0714285714285714,3.7416574954986572,0.7502070665359497
1.292300820350647,1.2659075260162354,0.02639329433441162,0.5094687342643738,0.0535714285714286,4.0,0.740455687046051
1.2692837715148926,1.269384741783142,-0.00010097026824951172,0.5177531838417053,0.1428571428571429,7.280109882354736,0.7400302886962891
1.2562448978424072,1.2635493278503418,-0.00730443000793457,0.5205860733985901,1.0,7.416198253631592,0.7419843077659607
1.2375611066818237,1.2492995262145996,-0.011738419532775879,0.5203503966331482,1.0,5.099019527435303,0.7382610440254211
1.2390227317810059,1.2230243682861328,0.015998363494873047,0.5111371278762817,0.0535714285714286,4.898979663848877,0.7221466302871704
1.2286818027496338,1.2116934061050415,0.016988396644592285,0.5089172124862671,0.017857142857142905,2.6457512378692627,0.7175661325454712
1.210517168045044,1.2010303735733032,0.009486794471740723,0.5167405009269714,0.2321428571428571,7.348469257354736,0.7139684557914734
1.1930296421051025,1.185774564743042,0.007255077362060547,0.5215305089950562,0.0535714285714286,7.348469257354736,0.7119259834289551
1.1801989078521729,1.1660032272338867,0.014195680618286133,0.5330606698989868,1.0,2.4494898319244385,0.7197343707084656
1.1576852798461914,1.1584261655807495,-0.0007408857345581055,0.5370481610298157,0.017857142857142905,7.211102485656738,0.7192800045013428
1.137829303741455,1.1522631645202637,-0.014433860778808594,0.5534519553184509,0.4464285714285714,7.280109882354736,0.7395883798599243
1.1287575960159302,1.1377567052841187,-0.008999109268188477,0.5778823494911194,0.0892857142857143,3.0,0.7700860500335693
1.1231353282928467,1.122014045715332,0.0011212825775146484,0.585342526435852,0.0357142857142857,2.6457512378692627,0.7950024604797363
1.1179916858673096,1.1121749877929688,0.00581669807434082,0.6114314794540405,1.0,3.605551242828369,0.8265261054039001
1.1169298887252808,1.105763554573059,0.01116633415222168,0.619062066078186,0.0357142857142857,6.633249759674072,0.8282394409179688
1.1125695705413818,1.1108250617980957,0.0017445087432861328,0.6326996088027954,0.0714285714285714,0.0,0.8380661010742188
1.1013895273208618,1.123499870300293,-0.022110342979431152,0.6503065824508667,1.0,0.0,0.8524618148803711
1.114737629890442,1.111817717552185,0.002919912338256836,0.6351751089096069,0.0535714285714286,7.280109882354736,0.8361994028091431
1.112131953239441,1.1173534393310547,-0.0052214860916137695,0.6512130498886108,0.1071428571428571,2.6457512378692627,0.8531733751296997
1.1113464832305908,1.1178058385849,-0.006459355354309082,0.6431708335876465,0.017857142857142905,7.211102485656738,0.8474160432815552
1.1176109313964844,1.1114325523376465,0.006178379058837891,0.6311555504798889,0.2142857142857143,7.280109882354736,0.8367199897766113
1.113014578819275,1.1134755611419678,-0.0004609823226928711,0.6404881477355957,1.0,3.1622776985168457,0.8478003740310669
1.1151752471923828,1.1058191061019897,0.009356141090393066,0.6302942037582397,1.0,2.8284270763397217,0.8371763825416565
1.1089386940002441,1.105924367904663,0.0030143260955810547,0.627511739730835,1.0,2.4494898319244385,0.8315082788467407
1.0998080968856812,1.107640266418457,-0.007832169532775879,0.6194025278091431,0.0535714285714286,5.4772257804870605,0.8241780996322632
1.0894821882247925,1.1067330837249756,-0.017250895500183105,0.640225887298584,0.0714285714285714,5.196152210235596,0.8463399410247803
1.0905570983886719,1.0965415239334106,-0.0059844255447387695,0.6317493915557861,1.0,7.348469257354736,0.8357605934143066
1.0961167812347412,1.0785163640975952,0.017600417137145996,0.6190840005874634,0.0535714285714286,6.633249759674072,0.8207139372825623
1.0901036262512207,1.0751153230667114,0.014988303184509277,0.6285855770111084,0.125,3.605551242828369,0.8299691677093506
1.0681685209274292,1.084530234336853,-0.016361713409423828,0.6312351822853088,0.017857142857142905,3.1622776985168457,0.8341805934906006
1.0709527730941772,1.070496678352356,0.00045609474182128906,0.624211311340332,0.0892857142857143,2.8284270763397217,0.8297320604324341
1.066999912261963,1.0619006156921387,0.005099296569824219,0.6079179644584656,0.5178571428571428,2.6457512378692627,0.8137692809104919
1.0587517023086548,1.0609062910079956,-0.0021545886993408203,0.6129611730575562,0.0357142857142857,1.7320507764816284,0.8220242261886597
1.057626485824585,1.0712851285934448,-0.013658642768859863,0.6035860776901245,1.0,7.280109882354736,0.8140774369239807
1.073683261871338,1.0656123161315918,0.008070945739746094,0.592851996421814,0.2142857142857143,7.211102485656738,0.8043686747550964
1.0772037506103516,1.0733755826950073,0.0038281679153442383,0.5888532400131226,0.017857142857142905,2.2360680103302,0.8031202554702759
1.085819125175476,1.0809571743011475,0.004861950874328613,0.5810631513595581,0.1607142857142857,3.605551242828369,0.7953667640686035
1.0932440757751465,1.0847927331924438,0.008451342582702637,0.5795112252235413,0.017857142857142905,4.4721360206604,0.7977840304374695
1.1024956703186035,1.0955705642700195,0.006925106048583984,0.5767160654067993,0.1071428571428571,6.928203105926514,0.7977437973022461
1.1227877140045166,1.1112802028656006,0.011507511138916016,0.5632097125053406,0.0535714285714286,7.141428470611572,0.7862037420272827
1.1222163438796997,1.1213269233703613,0.0008894205093383789,0.560940682888031,1.0,7.141428470611572,0.7785127758979797
1.1342411041259766,1.1449716091156006,-0.010730504989624023,0.5569375157356262,0.0714285714285714,0.0,0.7730931639671326
1.153839349746704,1.1602098941802979,-0.00637054443359375,0.5507837533950806,0.017857142857142905,7.141428470611572,0.7691023945808411
1.170263648033142,1.179642915725708,-0.009379267692565918,0.545849084854126,0.2142857142857143,3.0,0.7640432119369507
1.1970021724700928,1.1833593845367432,0.01364278793334961,0.5459447503089905,0.1428571428571429,2.4494898319244385,0.7663629651069641
1.2084406614303589,1.2031594514846802,0.005281209945678711,0.5404577255249023,1.0,3.872983455657959,0.765365481376648
1.2222180366516113,1.218480110168457,0.003737926483154297,0.5407978892326355,0.0892857142857143,6.557438373565674,0.7630310654640198
1.2173874378204346,1.259176254272461,-0.04178881645202637,0.5477389097213745,1.0,6.855654716491699,0.7793326377868652
1.2551031112670898,1.2374799251556396,0.017623186111450195,0.5354142189025879,1.0,3.464101552963257,0.7769156694412231
1.2599236965179443,1.2562263011932373,0.0036973953247070312,0.5382087826728821,0.0892857142857143,2.6457512378692627,0.7833192348480225
1.2844845056533813,1.2509440183639526,0.03354048728942871,0.5352287888526917,0.0714285714285714,2.2360680103302,0.7837359309196472
1.2776172161102295,1.2770133018493652,0.0006039142608642578,0.541008710861206,0.0357142857142857,3.1622776985168457,0.7950546741485596
1.2667113542556763,1.2975168228149414,-0.030805468559265137,0.5421704649925232,0.2321428571428571,3.1622776985168457,0.8014510869979858
1.2828238010406494,1.2902350425720215,-0.00741124153137207,0.546161949634552,1.0,7.280109882354736,0.804044783115387
1.3031210899353027,1.277370810508728,0.025750279426574707,0.547213077545166,0.1607142857142857,0.0,0.8086488246917725
1.294018030166626,1.2914791107177734,0.002538919448852539,0.5554750561714172,0.0892857142857143,7.071067810058594,0.8208059668540955
1.2988109588623047,1.2868216037750244,0.011989355087280273,0.5592895746231079,0.0357142857142857,4.4721360206604,0.8231534361839294
1.2831175327301025,1.3076602220535278,-0.024542689323425293,0.5654758214950562,0.0535714285714286,6.480740547180176,0.8266933560371399
1.2938323020935059,1.3035423755645752,-0.009710073471069336,0.5681895613670349,0.125,0.0,0.8326244950294495
1.301904320716858,1.3050155639648438,-0.00311124324798584,0.5726737380027771,0.0535714285714286,7.416198253631592,0.8417130708694458
1.3129796981811523,1.3056789636611938,0.007300734519958496,0.5725660920143127,1.0,7.416198253631592,0.8411225080490112
1.3085042238235474,1.3209450244903564,-0.012440800666809082,0.5803070068359375,1.0,7.0,0.8504992723464966
1.3211792707443237,1.3236966133117676,-0.0025173425674438477,0.5801352858543396,0.1071428571428571,3.316624879837036,0.8497999906539917
1.3287858963012695,1.3260209560394287,0.0027649402618408203,0.580877423286438,0.25,3.316624879837036,0.851050615310669
1.3361307382583618,1.3351689577102661,0.0009617805480957031,0.5842499136924744,1.0,6.7082037925720215,0.8573014736175537
1.3416470289230347,1.3455605506896973,-0.003913521766662598,0.58742356300354,1.0,7.416198253631592,0.8614318370819092
1.3615953922271729,1.3350484371185303,0.026546955108642578,0.5865699648857117,0.017857142857142905,7.416198253631592,0.8676098585128784
1.3636738061904907,1.3479092121124268,0.015764594078063965,0.5888066291809082,1.0,7.0,0.8661067485809326
1.3497672080993652,1.3750371932983398,-0.02526998519897461,0.5927577018737793,0.125,3.0,0.8656454086303711
1.3591396808624268,1.3715533018112183,-0.012413620948791504,0.5915467143058777,0.0714285714285714,2.4494898319244385,0.8677184581756592
1.375563621520996,1.3627450466156006,0.012818574905395508,0.5905181765556335,0.1964285714285714,2.6457512378692627,0.8721526265144348
1.372739553451538,1.370344638824463,0.0023949146270751953,0.5916156768798828,1.0,2.8284270763397217,0.8739268779754639
1.3703782558441162,1.3754985332489014,-0.005120277404785156,0.5929812788963318,0.017857142857142905,3.464101552963257,0.8763254880905151
1.3844108581542969,1.3631356954574585,0.02127516269683838,0.5914061665534973,1.0,6.7082037925720215,0.8815082311630249
1.383507251739502,1.3674821853637695,0.016025066375732422,0.5910281538963318,0.125,6.78233003616333,0.8807761669158936
1.3735544681549072,1.3803060054779053,-0.006751537322998047,0.5930588245391846,0.0357142857142857,3.0,0.8801413774490356
1.3670666217803955,1.3897666931152344,-0.022700071334838867,0.5945460796356201,0.0714285714285714,4.0,0.8820011615753174
1.3870148658752441,1.3755762577056885,0.011438608169555664,0.5906561613082886,0.0535714285714286,6.7082037925720215,0.882294774055481
1.3731904029846191,1.3936129808425903,-0.02042257785797119,0.593980073928833,0.0892857142857143,0.0,0.8809707164764404
1.3875720500946045,1.386263370513916,0.0013086795806884766,0.5909826755523682,0.1964285714285714,7.141428470611572,0.8811565041542053
1.383086919784546,1.391040325164795,-0.007953405380249023,0.592941403388977,1.0,2.4494898319244385,0.8818799257278442
1.3824434280395508,1.3890371322631836,-0.0065937042236328125,0.5905172824859619,0.1785714285714286,1.0,0.8774549961090088
1.3992549180984497,1.3778691291809082,0.021385788917541504,0.5901635885238647,0.1964285714285714,3.0,0.8837065696716309
1.3856196403503418,1.39328932762146,-0.007669687271118164,0.592233419418335,0.1964285714285714,3.1622776985168457,0.8773921132087708
1.3869614601135254,1.3869307041168213,3.075599670410156e-05,0.5922321677207947,1.0,1.7320507764816284,0.8790830969810486
1.3848155736923218,1.388974905014038,-0.004159331321716309,0.5921751856803894,1.0,1.7320507764816284,0.8750829696655273
1.3761398792266846,1.3823120594024658,-0.00617218017578125,0.591239333152771,0.0892857142857143,7.416198253631592,0.8719485998153687
1.373824119567871,1.3748489618301392,-0.0010248422622680664,0.5914309024810791,0.017857142857142905,7.280109882354736,0.8714013695716858
1.3604497909545898,1.3753315210342407,-0.014881730079650879,0.5945184230804443,0.0,7.280109882354736,0.8721257448196411
1.364356517791748,1.3655142784118652,-0.0011577606201171875,0.5958974361419678,0.1607142857142857,6.557438373565674,0.8762013912200928
1.3679497241973877,1.3496830463409424,0.018266677856445312,0.5920832753181458,0.017857142857142905,6.557438373565674,0.8757193088531494
1.3670995235443115,1.3358955383300781,0.0312039852142334,0.5919972658157349,0.0357142857142857,0.0,0.8801224231719971
1.35630464553833,1.3334654569625854,0.02283918857574463,0.5919035077095032,0.017857142857142905,7.071067810058594,0.8803576231002808
1.3444914817810059,1.3319141864776611,0.012577295303344727,0.5912233591079712,1.0,2.8284270763397217,0.879916250705719
1.3265697956085205,1.3450376987457275,-0.01846790313720703,0.5955823063850403,0.0535714285714286,2.6457512378692627,0.881584644317627
1.3362929821014404,1.331160068511963,0.005132913589477539,0.5926783084869385,1.0,4.358899116516113,0.8844269514083862
1.3319334983825684,1.331695556640625,0.00023794174194335938,0.5934343338012695,0.2321428571428571,6.480740547180176,0.8877099752426147
1.3250536918640137,1.338839054107666,-0.013785362243652344,0.5883085131645203,1.0,7.348469257354736,0.8761941194534302
1.3361709117889404,1.3251144886016846,0.01105642318725586,0.5911071300506592,1.0,2.0,0.8904198408126831
1.3281219005584717,1.3299378156661987,-0.0018159151077270508,0.5870249271392822,0.1071428571428571,2.2360680103302,0.8821768760681152
1.3241223096847534,1.3283958435058594,-0.004273533821105957,0.5887497067451477,0.0357142857142857,2.8284270763397217,0.887505292892456
1.319399356842041,1.3246196508407593,-0.005220293998718262,0.5867418646812439,0.0892857142857143,2.8284270763397217,0.8894266486167908
1.319266438484192,1.3129489421844482,0.006317496299743652,0.5842435359954834,0.25,7.280109882354736,0.8938547372817993
1.2994693517684937,1.3182905912399292,-0.018821239471435547,0.5848244428634644,1.0,7.211102485656738,0.8924537301063538
1.3003487586975098,1.3006291389465332,-0.0002803802490234375,0.5829834938049316,0.0357142857142857,2.6457512378692627,0.8999789953231812
1.293882966041565,1.300974726676941,-0.0070917606353759766,0.5758357048034668,0.0357142857142857,7.141428470611572,0.8875460624694824
1.3015944957733154,1.3014724254608154,0.0001220703125,0.5729947090148926,0.0535714285714286,7.211102485656738,0.884243369102478
1.3001981973648071,1.2927405834197998,0.007457613945007324,0.5735631585121155,0.0892857142857143,2.2360680103302,0.8954582810401917
1.3003921508789062,1.301278829574585,-0.0008866786956787109,0.5713582634925842,0.0535714285714286,2.6457512378692627,0.8964991569519043
1.3212207555770874,1.2972441911697388,0.023976564407348633,0.5648624300956726,1.0,3.7416574954986572,0.8718291521072388
1.2972279787063599,1.3269355297088623,-0.02970755100250244,0.5656307935714722,0.0714285714285714,2.4494898319244385,0.8897757530212402
1.3264946937561035,1.3015341758728027,0.02496051788330078,0.5586572885513306,0.0892857142857143,3.1622776985168457,0.8681913018226624
1.3101067543029785,1.3301894664764404,-0.020082712173461914,0.562073290348053,1.0,2.0,0.8758038282394409
1.3223512172698975,1.3248875141143799,-0.002536296844482422,0.55592942237854,0.0714285714285714,7.348469257354736,0.8705604076385498
1.3249030113220215,1.3276968002319336,-0.0027937889099121094,0.5553841590881348,0.017857142857142905,6.7082037925720215,0.866908848285675
1.3100378513336182,1.3472192287445068,-0.03718137741088867,0.5562937259674072,0.1071428571428571,3.464101552963257,0.8783320188522339
1.347251534461975,1.313279390335083,0.03397214412689209,0.5490139722824097,0.1428571428571429,7.416198253631592,0.8617874383926392
1.3325142860412598,1.3312163352966309,0.0012979507446289062,0.5515260100364685,0.1428571428571429,7.211102485656738,0.8757824897766113
1.3422722816467285,1.3221449851989746,0.020127296447753906,0.5496434569358826,0.0357142857142857,7.211102485656738,0.8657835721969604
1.3193271160125732,1.3445909023284912,-0.02526378631591797,0.5522316694259644,0.0357142857142857,6.324555397033691,0.8695193529129028
1.340091347694397,1.3232388496398926,0.016852498054504395,0.5495246648788452,1.0,4.690415859222412,0.8830367922782898
1.3493772745132446,1.3117971420288086,0.037580132484436035,0.5478421449661255,0.1964285714285714,3.605551242828369,0.8773098587989807
1.3470367193222046,1.3169965744018555,0.03004014492034912,0.5467807054519653,0.017857142857142905,2.0,0.863304853439331
1.3359501361846924,1.3272862434387207,0.00866389274597168,0.5482944250106812,1.0,2.6457512378692627,0.880513072013855
1.330251932144165,1.3311989307403564,-0.0009469985961914062,0.5483580827713013,0.0714285714285714,1.7320507764816284,0.8755987882614136
1.3295491933822632,1.3316502571105957,-0.0021010637283325195,0.5475842356681824,1.0,4.123105525970459,0.883385181427002
1.3215692043304443,1.3388038873672485,-0.0172346830368042,0.5472105145454407,0.2857142857142857,3.872983455657959,0.8886368870735168
1.339674711227417,1.3292326927185059,0.010442018508911133,0.5480287671089172,0.2142857142857143,2.2360680103302,0.8998503684997559
1.3319380283355713,1.3280491828918457,0.003888845443725586,0.5477985143661499,0.017857142857142905,2.6457512378692627,0.8966854214668274
1.340172290802002,1.3252729177474976,0.014899373054504395,0.5471203327178955,0.0892857142857143,2.8284270763397217,0.8959372043609619
1.3329839706420898,1.3295875787734985,0.0033963918685913086,0.5467809438705444,0.0357142857142857,2.2360680103302,0.8907681703567505
1.344295859336853,1.3206506967544556,0.02364516258239746,0.5477762818336487,0.0535714285714286,7.348469257354736,0.8915328979492188
1.3328700065612793,1.3265726566314697,0.00629734992980957,0.5478217005729675,0.25,6.324555397033691,0.9020289182662964
1.330423355102539,1.341295599937439,-0.010872244834899902,0.5478986501693726,0.017857142857142905,4.123105525970459,0.8943591117858887
1.3351802825927734,1.338407278060913,-0.0032269954681396484,0.5480047464370728,0.0714285714285714,3.316624879837036,0.8961387872695923
1.338235855102539,1.330909013748169,0.007326841354370117,0.5481256246566772,0.0535714285714286,3.605551242828369,0.8943867683410645
1.3358421325683594,1.3325395584106445,0.0033025741577148438,0.5488988161087036,0.0892857142857143,3.605551242828369,0.8999751806259155
1.3353252410888672,1.3316636085510254,0.003661632537841797,0.5475364327430725,0.0357142857142857,1.7320507764816284,0.8992266654968262
1.339184045791626,1.335620641708374,0.003563404083251953,0.548770546913147,1.0,3.605551242828369,0.903928816318512
1.336850881576538,1.3311405181884766,0.0057103633880615234,0.5485493540763855,0.2857142857142857,6.633249759674072,0.9048143029212952
1.3376986980438232,1.3316057920455933,0.0060929059982299805,0.5488994121551514,0.125,0.0,0.9048565626144409
1.335402250289917,1.3358733654022217,-0.0004711151123046875,0.5484330654144287,0.0714285714285714,7.280109882354736,0.9057521820068359
1.331842303276062,1.3419909477233887,-0.01014864444732666,0.5498708486557007,0.1964285714285714,3.1622776985168457,0.9061790108680725
1.3372797966003418,1.3371086120605469,0.00017118453979492188,0.5505781769752502,0.0357142857142857,3.605551242828369,0.9076827764511108
1.3395090103149414,1.3372037410736084,0.002305269241333008,0.5503114461898804,0.017857142857142905,3.1622776985168457,0.9067510962486267
1.3406460285186768,1.3419820070266724,-0.0013359785079956055,0.5501863956451416,0.2142857142857143,7.211102485656738,0.9095662832260132
1.343400239944458,1.3358129262924194,0.007587313652038574,0.5497523546218872,1.0,7.4833149909973145,0.9023395776748657
1.33064866065979,1.3505676984786987,-0.01991903781890869,0.5504856109619141,1.0,7.4833149909973145,0.9152324795722961
1.3446366786956787,1.3495361804962158,-0.004899501800537109,0.5515780448913574,0.0535714285714286,7.141428470611572,0.917194128036499
1.3513753414154053,1.3338675498962402,0.01750779151916504,0.5502321720123291,0.125,3.1622776985168457,0.9081311225891113
1.3449203968048096,1.3400306701660156,0.004889726638793945,0.5496429204940796,0.1071428571428571,3.464101552963257,0.9027094841003418
1.3384251594543457,1.3499958515167236,-0.01157069206237793,0.5511712431907654,0.0714285714285714,2.8284270763397217,0.9115008115768433
1.3436994552612305,1.3442449569702148,-0.000545501708984375,0.5507179498672485,1.0,1.7320507764816284,0.907321035861969
1.351710319519043,1.3362464904785156,0.015463829040527344,0.5519227981567383,0.0,7.348469257354736,0.9107600450515747
1.3410727977752686,1.3492255210876465,-0.00815272331237793,0.5505029559135437,1.0,6.7082037925720215,0.9112428426742554
1.352291464805603,1.337656021118164,0.014635443687438965,0.5511428117752075,0.0892857142857143,6.7082037925720215,0.9026471376419067
1.3502459526062012,1.3412768840789795,0.00896906852722168,0.5506002306938171,0.0892857142857143,7.416198253631592,0.9064743518829346
1.3507397174835205,1.3425769805908203,0.008162736892700195,0.5503333806991577,0.125,1.4142135381698608,0.9077330827713013
1.3406214714050293,1.3534860610961914,-0.01286458969116211,0.5513721108436584,0.017857142857142905,4.4721360206604,0.9127230644226074
1.3397972583770752,1.3551559448242188,-0.015358686447143555,0.5526905059814453,0.0357142857142857,4.582575798034668,0.9229689836502075
1.3494846820831299,1.3470759391784668,0.002408742904663086,0.5518869757652283,1.0,1.7320507764816284,0.912384033203125
1.351999044418335,1.3438071012496948,0.008191943168640137,0.5516390204429626,0.1964285714285714,1.7320507764816284,0.9131096005439758
1.34697687625885,1.3506839275360107,-0.0037070512771606445,0.5506380200386047,1.0,1.0,0.9085979461669922
1.3587980270385742,1.33921217918396,0.019585847854614258,0.5518379807472229,0.017857142857142905,1.0,0.9046348929405212
1.3494303226470947,1.3500893115997314,-0.0006589889526367188,0.5511702299118042,0.017857142857142905,1.7320507764816284,0.9102846384048462
1.3550631999969482,1.344832181930542,0.01023101806640625,0.5517626404762268,0.3392857142857143,2.0,0.9167784452438354
1.3597848415374756,1.3409423828125,0.018842458724975586,0.5521414279937744,0.0357142857142857,2.2360680103302,0.9123822450637817
1.3412007093429565,1.3610310554504395,-0.01983034610748291,0.5526358485221863,0.0535714285714286,7.211102485656738,0.9161160588264465
1.3389568328857422,1.3631845712661743,-0.02422773838043213,0.552918016910553,0.0,0.0,0.9224103093147278
1.3592218160629272,1.3437237739562988,0.015498042106628418,0.5511721968650818,0.017857142857142905,7.071067810058594,0.9129873514175415
1.3465147018432617,1.3570687770843506,-0.010554075241088867,0.5518720149993896,0.0,4.690415859222412,0.9184483289718628
1.3378381729125977,1.3653532266616821,-0.027515053749084473,0.5530723929405212,0.0535714285714286,6.324555397033691,0.9169785976409912
1.342017412185669,1.3630108833312988,-0.020993471145629883,0.553300678730011,0.017857142857142905,6.557438373565674,0.9233282208442688
1.3511958122253418,1.3535425662994385,-0.0023467540740966797,0.5517193078994751,0.0714285714285714,4.242640495300293,0.9145731925964355
1.3573105335235596,1.348717451095581,0.008593082427978516,0.5521476864814758,1.0,7.141428470611572,0.9165948629379272
1.3441612720489502,1.3638157844543457,-0.019654512405395508,0.553759753704071,1.0,0.0,0.9204041361808777
1.349672555923462,1.357112169265747,-0.007439613342285156,0.5527880191802979,0.1071428571428571,7.141428470611572,0.9213474988937378
1.3596258163452148,1.3489713668823242,0.010654449462890625,0.5522667169570923,0.2857142857142857,7.141428470611572,0.9141336679458618
1.3642324209213257,1.345630168914795,0.01860225200653076,0.5529243350028992,1.0,0.0,0.9152082800865173
1.3492474555969238,1.3613886833190918,-0.012141227722167969,0.5525832176208496,0.2321428571428571,0.0,0.9168426990509033
1.359749674797058,1.3512945175170898,0.008455157279968262,0.5532771348953247,0.0892857142857143,6.928203105926514,0.9181869029998779
1.3638991117477417,1.3491740226745605,0.014725089073181152,0.5524159073829651,1.0,6.928203105926514,0.9114868640899658
1.3354899883270264,1.3776957988739014,-0.042205810546875,0.555365800857544,1.0,7.348469257354736,0.9312379956245422
1.3526794910430908,1.3593599796295166,-0.006680488586425781,0.552976667881012,0.0892857142857143,2.0,0.9180171489715576
1.3531804084777832,1.35952627658844,-0.006345868110656738,0.5535854697227478,1.0,7.348469257354736,0.9157953262329102
1.351216435432434,1.3609375953674316,-0.009721159934997559,0.5534555912017822,1.0,7.280109882354736,0.9227228760719299
1.354043960571289,1.358393669128418,-0.004349708557128906,0.554310142993927,1.0,2.0,0.9190355539321899
1.3530575037002563,1.3592755794525146,-0.006218075752258301,0.5540351271629333,0.1428571428571429,7.416198253631592,0.9146624207496643
1.3641413450241089,1.3488175868988037,0.015323758125305176,0.5526835918426514,1.0,7.280109882354736,0.9181151390075684
1.3579140901565552,1.3537819385528564,0.0041321516036987305,0.5533962249755859,0.0357142857142857,7.280109882354736,0.9166274070739746
1.3559383153915405,1.3552809953689575,0.0006573200225830078,0.5528761744499207,0.0357142857142857,6.928203105926514,0.9187209606170654
1.3679728507995605,1.3442591428756714,0.02371370792388916,0.5514876842498779,1.0,4.4721360206604,0.9124902486801147
1.3635132312774658,1.3474552631378174,0.016057968139648438,0.5523808002471924,0.0535714285714286,4.0,0.9099767804145813
1.3583821058273315,1.3529585599899292,0.005423545837402344,0.5538533926010132,0.017857142857142905,2.8284270763397217,0.9262949228286743
1.3567628860473633,1.3533003330230713,0.003462553024291992,0.5525944828987122,1.0,4.242640495300293,0.9194320440292358
1.3654861450195312,1.3452410697937012,0.020245075225830078,0.5519368648529053,0.0535714285714286,4.0,0.9138454794883728
1.3586006164550781,1.351478934288025,0.007121682167053223,0.5531802177429199,1.0,2.4494898319244385,0.9189823865890503
1.3399255275726318,1.3697295188903809,-0.029803991317749023,0.5562909245491028,0.1428571428571429,4.242640495300293,0.9196763038635254
1.364922285079956,1.345320224761963,0.019602060317993164,0.5531430244445801,0.25,3.464101552963257,0.9157522916793823
1.3579401969909668,1.352352499961853,0.0055876970291137695,0.5553504824638367,0.1071428571428571,1.0,0.9132301807403564
1.3519055843353271,1.3609639406204224,-0.009058356285095215,0.5550426244735718,0.0357142857142857,2.4494898319244385,0.9204839468002319
1.3551185131072998,1.3576130867004395,-0.0024945735931396484,0.5551481246948242,0.2857142857142857,3.605551242828369,0.9277521371841431
1.3516422510147095,1.3573180437088013,-0.005675792694091797,0.5560017824172974,0.0,4.0,0.9104101657867432
1.3492021560668945,1.357471227645874,-0.008269071578979492,0.5559941530227661,0.1071428571428571,4.0,0.9233031272888184
1.360074520111084,1.3452224731445312,0.014852046966552734,0.5565624237060547,0.2142857142857143,2.6457512378692627,0.913502037525177
1.350557565689087,1.3526644706726074,-0.002106904983520508,0.5568978190422058,0.0,4.358899116516113,0.9105716943740845
1.3694288730621338,1.3370130062103271,0.03241586685180664,0.5571587085723877,0.017857142857142905,4.0,0.9112085103988647
1.342966914176941,1.3581771850585938,-0.015210270881652832,0.558819055557251,0.0892857142857143,7.071067810058594,0.9161129593849182
1.359854817390442,1.340549111366272,0.019305706024169922,0.5600215792655945,0.1428571428571429,7.416198253631592,0.9132094383239746
1.347524881362915,1.3525182008743286,-0.004993319511413574,0.5596534609794617,0.1428571428571429,3.0,0.9143503308296204
1.3539265394210815,1.3477165699005127,0.006209969520568848,0.5603311061859131,0.1428571428571429,4.0,0.9114805459976196
1.3614931106567383,1.339550256729126,0.021942853927612305,0.5611040592193604,0.1964285714285714,6.78233003616333,0.9090105295181274
1.3595988750457764,1.3414807319641113,0.01811814308166504,0.5604656934738159,0.1785714285714286,7.416198253631592,0.9009210467338562
1.3576645851135254,1.3445119857788086,0.013152599334716797,0.5616558194160461,0.1071428571428571,7.416198253631592,0.9016297459602356
1.3615469932556152,1.3411381244659424,0.02040886878967285,0.5615212917327881,1.0,0.0,0.8992446660995483
1.3555099964141846,1.3510664701461792,0.004443526268005371,0.5626097917556763,0.017857142857142905,0.0,0.9075464606285095
1.3576425313949585,1.3490865230560303,0.008556008338928223,0.5618919730186462,0.1785714285714286,0.0,0.9001165628433228
1.3384931087493896,1.3701674938201904,-0.03167438507080078,0.5627044439315796,0.1785714285714286,7.416198253631592,0.9103406667709351
1.3557193279266357,1.352203369140625,0.003515958786010742,0.5612692832946777,1.0,7.416198253631592,0.899158239364624
1.3418492078781128,1.3671536445617676,-0.025304436683654785,0.56211256980896,0.017857142857142905,0.0,0.9092256426811218
1.3608399629592896,1.3456984758377075,0.015141487121582031,0.5621243119239807,1.0,0.0,0.8957010507583618
1.3530640602111816,1.353522539138794,-0.0004584789276123047,0.5626325607299805,1.0,7.4833149909973145,0.9027398824691772
1.3457622528076172,1.3623466491699219,-0.016584396362304688,0.5629691481590271,1.0,7.4833149909973145,0.903070330619812
1.3523088693618774,1.3567798137664795,-0.004470944404602051,0.5607879161834717,1.0,7.416198253631592,0.9029977321624756
1.3597772121429443,1.3480305671691895,0.011746644973754883,0.5604063272476196,0.017857142857142905,2.8284270763397217,0.8913813829421997
1.3728857040405273,1.3356072902679443,0.03727841377258301,0.559653639793396,1.0,7.0,0.8872872591018677
1.3388419151306152,1.3700096607208252,-0.03116774559020996,0.5618430376052856,1.0,7.0,0.9041372537612915
1.3640393018722534,1.3474712371826172,0.01656806468963623,0.5609572529792786,1.0,3.605551242828369,0.8933117389678955
1.348824381828308,1.3589696884155273,-0.010145306587219238,0.5610419511795044,0.0,2.4494898319244385,0.8894423246383667
1.354169487953186,1.353596806526184,0.0005726814270019531,0.563159704208374,1.0,2.8284270763397217,0.899779200553894
1.341940999031067,1.3683737516403198,-0.02643275260925293,0.5617359280586243,0.017857142857142905,3.316624879837036,0.9010487198829651
1.3514857292175293,1.3558868169784546,-0.004401087760925293,0.5624545216560364,0.125,7.141428470611572,0.891258716583252
1.3390202522277832,1.3710051774978638,-0.031984925270080566,0.5623999834060669,1.0,7.416198253631592,0.8973578214645386
1.3606765270233154,1.3487730026245117,0.011903524398803711,0.5610754489898682,0.125,1.4142135381698608,0.8993363380432129
1.3488514423370361,1.3586820363998413,-0.009830594062805176,0.5628224611282349,0.1071428571428571,2.2360680103302,0.8999594449996948
1.3558998107910156,1.354161262512207,0.0017385482788085938,0.5615572929382324,0.0714285714285714,2.8284270763397217,0.8942813873291016
1.3560853004455566,1.3531306982040405,0.0029546022415161133,0.5605723857879639,0.1071428571428571,3.0,0.8931186199188232
1.3551057577133179,1.3548953533172607,0.0002104043960571289,0.5612634420394897,0.0892857142857143,7.0,0.8982617259025574
1.3574225902557373,1.3525813817977905,0.004841208457946777,0.5607790946960449,1.0,0.0,0.8853479623794556
1.3628487586975098,1.34796142578125,0.014887332916259766,0.5614356994628906,0.017857142857142905,7.141428470611572,0.8879454135894775
1.3530850410461426,1.356519341468811,-0.003434300422668457,0.5616085529327393,0.017857142857142905,3.872983455657959,0.8958967924118042
1.3571922779083252,1.3525291681289673,0.00466310977935791,0.5608847141265869,0.1071428571428571,4.690415859222412,0.8912214040756226
1.3631126880645752,1.3468544483184814,0.01625823974609375,0.5614209771156311,0.0357142857142857,3.7416574954986572,0.8887186646461487
1.3549412488937378,1.353602409362793,0.0013388395309448242,0.5612404942512512,0.125,2.4494898319244385,0.894743025302887
1.3514719009399414,1.3587723970413208,-0.0073004961013793945,0.5622259974479675,1.0,7.211102485656738,0.9006496667861938
1.3631665706634521,1.3467605113983154,0.01640605926513672,0.560390830039978,1.0,6.480740547180176,0.8924892544746399
1.351106882095337,1.3580348491668701,-0.006927967071533203,0.5623586177825928,0.0892857142857143,6.480740547180176,0.8932281732559204
1.351475477218628,1.3585772514343262,-0.007101774215698242,0.5632953643798828,0.1785714285714286,7.416198253631592,0.8879191875457764
1.3471083641052246,1.360835313796997,-0.013726949691772461,0.5620172023773193,0.2142857142857143,2.0,0.8896055221557617
1.3524712324142456,1.3562164306640625,-0.0037451982498168945,0.5620139837265015,0.0357142857142857,7.280109882354736,0.8903336524963379
1.3751190900802612,1.334798812866211,0.04032027721405029,0.5636726021766663,0.0714285714285714,7.141428470611572,0.8901660442352295
1.3509535789489746,1.3576706647872925,-0.006717085838317871,0.5624498724937439,1.0,2.4494898319244385,0.901905357837677
1.3425354957580566,1.3654594421386719,-0.022923946380615234,0.5630953311920166,0.25,5.099019527435303,0.8985559344291687
1.349756121635437,1.3586204051971436,-0.008864283561706543,0.5642102956771851,1.0,5.4772257804870605,0.8950790166854858
1.3442940711975098,1.363460659980774,-0.01916658878326416,0.5617027878761292,0.017857142857142905,3.605551242828369,0.9010608196258545
1.3743271827697754,1.3342180252075195,0.04010915756225586,0.5646679401397705,0.0535714285714286,6.78233003616333,0.8845106363296509
1.3451416492462158,1.3629491329193115,-0.017807483673095703,0.5626823902130127,1.0,7.4833149909973145,0.8974286317825317
1.3566060066223145,1.3486342430114746,0.007971763610839844,0.5611159801483154,0.0892857142857143,7.4833149909973145,0.8844728469848633
1.351123571395874,1.3546650409698486,-0.0035414695739746094,0.5628663301467896,0.017857142857142905,0.0,0.8973253965377808
1.353179693222046,1.352541446685791,0.0006382465362548828,0.5625015497207642,0.4821428571428571,6.480740547180176,0.890590250492096
1.3495879173278809,1.3558813333511353,-0.0062934160232543945,0.5614560842514038,0.0535714285714286,4.358899116516113,0.8946033120155334
1.3432412147521973,1.3609423637390137,-0.017701148986816406,0.5629311800003052,0.1785714285714286,4.690415859222412,0.8921754360198975
1.3347206115722656,1.3700969219207764,-0.03537631034851074,0.564228355884552,1.0,4.0,0.900410532951355
1.3434011936187744,1.3611513376235962,-0.017750144004821777,0.5628846287727356,0.0,1.4142135381698608,0.8909311294555664
1.3566160202026367,1.3459826707839966,0.010633349418640137,0.5628749132156372,1.0,2.6457512378692627,0.8941378593444824
1.3512768745422363,1.351449728012085,-0.0001728534698486328,0.5626721978187561,1.0,3.872983455657959,0.8912913799285889
1.3459839820861816,1.3554823398590088,-0.009498357772827148,0.561779260635376,0.25,3.1622776985168457,0.8910017609596252
1.3474544286727905,1.3550586700439453,-0.007604241371154785,0.5632144212722778,0.0892857142857143,1.4142135381698608,0.8930620551109314
1.3642659187316895,1.337192416191101,0.02707350254058838,0.5624175071716309,0.3035714285714286,7.280109882354736,0.8866235017776489
1.355379343032837,1.3444849252700806,0.010894417762756348,0.5630061626434326,0.017857142857142905,7.211102485656738,0.8911209106445312
1.3530168533325195,1.3482433557510376,0.004773497581481934,0.5618361234664917,0.017857142857142905,3.605551242828369,0.8928796052932739
1.3502020835876465,1.3501806259155273,2.1457672119140625e-05,0.5625940561294556,0.1071428571428571,3.1622776985168457,0.8925414681434631
1.3441168069839478,1.3558545112609863,-0.011737704277038574,0.5621930360794067,0.1607142857142857,2.0,0.8964942097663879
1.3424041271209717,1.3550441265106201,-0.012639999389648438,0.5634050369262695,0.017857142857142905,3.0,0.8935315608978271
1.3534610271453857,1.343421220779419,0.010039806365966797,0.5622716546058655,0.0535714285714286,4.358899116516113,0.8802731037139893
1.342909336090088,1.354256272315979,-0.011346936225891113,0.5642892122268677,1.0,4.0,0.8940445184707642
1.358577013015747,1.339475393295288,0.019101619720458984,0.5621806383132935,0.0714285714285714,2.2360680103302,0.8817455768585205
1.3176519870758057,1.377810001373291,-0.06015801429748535,0.5652903318405151,0.1607142857142857,7.348469257354736,0.9038717746734619
1.3507670164108276,1.343860387802124,0.006906628608703613,0.5637619495391846,0.017857142857142905,7.211102485656738,0.895484447479248
1.3513224124908447,1.3443537950515747,0.0069686174392700195,0.5645776391029358,0.0535714285714286,2.8284270763397217,0.8826471567153931
1.344606876373291,1.3494341373443604,-0.004827260971069336,0.5637304782867432,0.1071428571428571,2.6457512378692627,0.8889596462249756
1.3550134897232056,1.3396244049072266,0.015389084815979004,0.562628984451294,0.2321428571428571,4.242640495300293,0.8915364742279053
1.3465602397918701,1.3470126390457153,-0.00045239925384521484,0.5646465420722961,0.0892857142857143,4.123105525970459,0.8933298587799072
1.3609399795532227,1.3311970233917236,0.029742956161499023,0.5634208917617798,0.0357142857142857,3.872983455657959,0.8806024789810181
1.3567748069763184,1.336174726486206,0.020600080490112305,0.5645467638969421,1.0,2.6457512378692627,0.8845869302749634
1.3470568656921387,1.3442776203155518,0.002779245376586914,0.5623384118080139,0.0714285714285714,2.2360680103302,0.886850118637085
1.3322293758392334,1.3593424558639526,-0.02711308002471924,0.5644023418426514,0.0714285714285714,2.4494898319244385,0.89599609375
1.3424134254455566,1.3490840196609497,-0.006670594215393066,0.5648150444030762,0.0892857142857143,3.0,0.8915421962738037
1.3450936079025269,1.346318244934082,-0.0012246370315551758,0.5643817782402039,0.2321428571428571,4.242640495300293,0.8884314298629761
1.3379485607147217,1.3532443046569824,-0.015295743942260742,0.5638148188591003,0.2142857142857143,4.123105525970459,0.8898949027061462
1.330482006072998,1.3572980165481567,-0.02681601047515869,0.5644543170928955,0.0535714285714286,3.605551242828369,0.8921552300453186
1.3448783159255981,1.3437891006469727,0.0010892152786254883,0.5639899373054504,0.0714285714285714,3.464101552963257,0.8885533809661865
1.3526673316955566,1.3352380990982056,0.017429232597351074,0.5638219714164734,0.017857142857142905,2.8284270763397217,0.8971638083457947
1.3305397033691406,1.3554623126983643,-0.024922609329223633,0.5624045729637146,0.0892857142857143,2.8284270763397217,0.8964999914169312
1.3388489484786987,1.3466358184814453,-0.007786870002746582,0.5643310546875,0.0714285714285714,7.348469257354736,0.9004153609275818
1.3581687211990356,1.3289124965667725,0.029256224632263184,0.5645816326141357,0.25,7.416198253631592,0.8758389353752136
1.3333381414413452,1.3528854846954346,-0.019547343254089355,0.5637493133544922,0.0535714285714286,3.316624879837036,0.8975064754486084
1.3305665254592896,1.3546475172042847,-0.024080991744995117,0.5638693571090698,0.1785714285714286,4.123105525970459,0.8973534107208252
1.3460618257522583,1.338228702545166,0.007833123207092285,0.564055323600769,0.0357142857142857,7.141428470611572,0.8948947787284851
1.3362220525741577,1.3489713668823242,-0.012749314308166504,0.5629778504371643,0.1071428571428571,7.348469257354736,0.8836968541145325
1.348273754119873,1.337885856628418,0.010387897491455078,0.561552882194519,0.0357142857142857,3.7416574954986572,0.8778500556945801
1.332940697669983,1.351604700088501,-0.018664002418518066,0.5637989044189453,1.0,4.123105525970459,0.8941895961761475
1.346247673034668,1.3396966457366943,0.006551027297973633,0.5640300512313843,0.017857142857142905,3.1622776985168457,0.8919546604156494
1.3458174467086792,1.3381357192993164,0.007681727409362793,0.5635112524032593,0.2142857142857143,7.0,0.885431170463562
1.336460828781128,1.3460650444030762,-0.009604215621948242,0.5631459355354309,0.0892857142857143,6.78233003616333,0.8837481141090393
1.3470263481140137,1.3343324661254883,0.01269388198852539,0.563575029373169,1.0,5.916079998016357,0.8876069784164429
1.3419647216796875,1.3393129110336304,0.002651810646057129,0.5649309158325195,0.0357142857142857,5.5677642822265625,0.8840243220329285
1.338112711906433,1.3431429862976074,-0.005030274391174316,0.562587559223175,0.25,7.071067810058594,0.8844941854476929
1.345047950744629,1.3380881547927856,0.006959795951843262,0.5639019012451172,0.0535714285714286,7.348469257354736,0.8812447190284729
1.3468708992004395,1.3350971937179565,0.01177370548248291,0.5647896528244019,0.125,2.2360680103302,0.8823404312133789
1.3519823551177979,1.3280112743377686,0.023971080780029297,0.562944769859314,1.0,7.280109882354736,0.8730815649032593
1.344705581665039,1.335500955581665,0.009204626083374023,0.5629233717918396,0.1785714285714286,0.0,0.8801958560943604
1.3350520133972168,1.3446611166000366,-0.009609103202819824,0.562781572341919,0.4464285714285714,7.211102485656738,0.8883717060089111
1.3499813079833984,1.3291561603546143,0.02082514762878418,0.5629734992980957,0.1071428571428571,2.6457512378692627,0.8753384947776794
1.332474946975708,1.3450980186462402,-0.012623071670532227,0.5627714395523071,1.0,7.141428470611572,0.8842712640762329
1.3425993919372559,1.3354699611663818,0.0071294307708740234,0.5622361898422241,0.0357142857142857,7.348469257354736,0.8781703114509583
1.3268475532531738,1.351266860961914,-0.024419307708740234,0.5639853477478027,0.0535714285714286,2.2360680103302,0.8908976316452026
1.3406158685684204,1.3394775390625,0.0011383295059204102,0.5649642944335938,1.0,2.6457512378692627,0.8847405910491943
1.3273377418518066,1.348310112953186,-0.020972371101379395,0.5648939609527588,1.0,4.123105525970459,0.8863617777824402
1.3364174365997314,1.3397409915924072,-0.0033235549926757812,0.5629556179046631,0.0714285714285714,3.1622776985168457,0.879991888999939
1.3432248830795288,1.3320482969284058,0.011176586151123047,0.5627442598342896,0.0892857142857143,2.2360680103302,0.8870127201080322
1.330435872077942,1.344710350036621,-0.0142744779586792,0.5644588470458984,1.0,2.4494898319244385,0.887819766998291
1.329369068145752,1.3471434116363525,-0.017774343490600586,0.5648500919342041,0.0357142857142857,3.464101552963257,0.8801704049110413
1.3358778953552246,1.338282585144043,-0.0024046897888183594,0.5626369714736938,0.0535714285714286,3.464101552963257,0.8837602138519287
1.3398172855377197,1.3342759609222412,0.005541324615478516,0.5649161338806152,0.1071428571428571,2.0,0.8794288635253906
1.330829381942749,1.3452132940292358,-0.014383912086486816,0.5623770952224731,0.1964285714285714,2.4494898319244385,0.8768149018287659
1.3276560306549072,1.3455233573913574,-0.017867326736450195,0.5653153657913208,0.017857142857142905,7.348469257354736,0.8885713815689087
1.3327982425689697,1.339714765548706,-0.006916522979736328,0.5634633302688599,0.0714285714285714,0.0,0.8832615613937378
1.3425014019012451,1.3289732933044434,0.013528108596801758,0.5650944113731384,0.0357142857142857,6.7082037925720215,0.8848841190338135
1.3358194828033447,1.3359458446502686,-0.00012636184692382812,0.5633412599563599,0.1785714285714286,3.464101552963257,0.8840130567550659
1.3343795537948608,1.3365401029586792,-0.0021605491638183594,0.5630682706832886,0.0357142857142857,1.0,0.8744646310806274
1.3248757123947144,1.347684383392334,-0.02280867099761963,0.5648428201675415,0.0714285714285714,5.656854152679443,0.889716625213623
1.3275260925292969,1.3430637121200562,-0.015537619590759277,0.5631155967712402,0.0357142857142857,5.291502475738525,0.8835142254829407
1.3473789691925049,1.3251205682754517,0.022258400917053223,0.561814546585083,1.0,6.164413928985596,0.8811886310577393
1.3354556560516357,1.3343756198883057,0.0010800361633300781,0.5622632503509521,1.0,0.0,0.8719536066055298
1.3195223808288574,1.34995436668396,-0.03043198585510254,0.5641399621963501,0.1964285714285714,7.071067810058594,0.8903260231018066
1.333888292312622,1.3374340534210205,-0.0035457611083984375,0.5647657513618469,0.017857142857142905,3.316624879837036,0.8822146654129028
1.3282355070114136,1.3412532806396484,-0.013017773628234863,0.5630857348442078,0.0,3.605551242828369,0.8856589198112488
1.334082007408142,1.3353919982910156,-0.0013099908828735352,0.5620691776275635,0.5714285714285714,6.324555397033691,0.8708136081695557
1.3211594820022583,1.347517967224121,-0.026358485221862793,0.5635749101638794,0.3214285714285714,6.164413928985596,0.8821638226509094
1.3447315692901611,1.3238716125488281,0.020859956741333008,0.5607169270515442,1.0,4.582575798034668,0.8676847815513611
1.3358805179595947,1.3317604064941406,0.0041201114654541016,0.5646299123764038,1.0,7.280109882354736,0.8810126781463623
1.3238929510116577,1.3434242010116577,-0.01953125,0.5631665587425232,0.1071428571428571,0.0,0.8821553587913513
1.3398263454437256,1.3263612985610962,0.013465046882629395,0.5641477108001709,0.1607142857142857,6.855654716491699,0.8870073556900024
1.3284623622894287,1.3382371664047241,-0.00977480411529541,0.5641361474990845,0.2857142857142857,4.0,0.8825368881225586
1.3286473751068115,1.3384103775024414,-0.009763002395629883,0.5632944107055664,1.0,3.0,0.8821824789047241
1.3402459621429443,1.3274871110916138,0.012758851051330566,0.5632745027542114,0.3214285714285714,2.6457512378692627,0.8768483400344849
1.3445903062820435,1.32101571559906,0.0235745906829834,0.5651837587356567,0.0535714285714286,3.0,0.8715925216674805
1.334115982055664,1.3310672044754028,0.0030487775802612305,0.564961314201355,1.0,3.316624879837036,0.8861186504364014
1.9862523078918457,1.9998546838760376,-0.013602375984191895,0.6524698734283447,1.0,6.855654716491699,0.8323671817779541
1.9540297985076904,1.93916654586792,0.014863252639770508,0.6241778135299683,1.0,7.416198253631592,0.8005774617195129
1.9178760051727295,1.9066585302352905,0.011217474937438965,0.6063896417617798,0.1607142857142857,1.7320507764816284,0.7785944938659668
1.8717718124389648,1.8875160217285156,-0.01574420928955078,0.5989711284637451,0.125,2.6457512378692627,0.7648482322692871
1.820704460144043,1.8169244527816772,0.0037800073623657227,0.5850750207901001,0.0357142857142857,2.2360680103302,0.7460108995437622
1.7512049674987793,1.7547922134399414,-0.0035872459411621094,0.5688680410385132,0.125,1.0,0.7209150195121765
1.7092955112457275,1.7042642831802368,0.005031228065490723,0.5666987299919128,0.0357142857142857,7.416198253631592,0.7087321281433105
1.6817395687103271,1.6750630140304565,0.0066765546798706055,0.5662674903869629,0.1607142857142857,6.557438373565674,0.7096441388130188
1.648427963256836,1.6525769233703613,-0.004148960113525391,0.5794968605041504,1.0,4.242640495300293,0.7249965667724609
1.6200525760650635,1.6230673789978027,-0.003014802932739258,0.5904541611671448,0.017857142857142905,3.0,0.7484822273254395
1.6057268381118774,1.6074552536010742,-0.0017284154891967773,0.6198557615280151,0.0357142857142857,1.7320507764816284,0.7969045639038086
1.595198631286621,1.5971789360046387,-0.001980304718017578,0.6372160911560059,0.0892857142857143,2.0,0.8308995366096497
1.5888357162475586,1.5756239891052246,0.013211727142333984,0.6580963134765625,0.0,4.582575798034668,0.8463588356971741
1.577337384223938,1.5632401704788208,0.014097213745117188,0.6700705885887146,0.017857142857142905,4.0,0.8494856357574463
1.5529602766036987,1.5561878681182861,-0.0032275915145874023,0.6631219387054443,1.0,2.6457512378692627,0.8407005071640015
1.552976131439209,1.5473946332931519,0.005581498146057129,0.6712680459022522,0.2321428571428571,1.0,0.8397950530052185
1.5512266159057617,1.5413204431533813,0.009906172752380371,0.6766313910484314,0.125,3.1622776985168457,0.8406720757484436
1.5444759130477905,1.535926103591919,0.008549809455871582,0.6787010431289673,0.0357142857142857,3.605551242828369,0.836737871170044
1.54506516456604,1.5338513851165771,0.01121377944946289,0.6737186908721924,0.017857142857142905,7.141428470611572,0.8317232728004456
1.5363103151321411,1.5377857685089111,-0.0014754533767700195,0.6677932739257812,0.0535714285714286,7.416198253631592,0.8316383361816406
1.5212254524230957,1.5472843647003174,-0.02605891227722168,0.654974639415741,0.3214285714285714,1.4142135381698608,0.8294313549995422
1.538975477218628,1.5280256271362305,0.010949850082397461,0.6394472122192383,0.1428571428571429,7.416198253631592,0.8073015809059143
1.5306198596954346,1.5523117780685425,-0.02169191837310791,0.6353880167007446,0.0535714285714286,6.7082037925720215,0.7899665832519531
1.5603448152542114,1.5537654161453247,0.006579399108886719,0.6393224596977234,0.0357142857142857,6.7082037925720215,0.7968538999557495
1.5835447311401367,1.5762830972671509,0.00726163387298584,0.6481677889823914,0.1428571428571429,7.348469257354736,0.813321590423584
1.6074413061141968,1.605625867843628,0.0018154382705688477,0.6711184978485107,0.0892857142857143,2.0,0.8420918583869934
1.6364779472351074,1.6247828006744385,0.011695146560668945,0.6851873993873596,1.0,7.348469257354736,0.8605392575263977
1.6606570482254028,1.6467293500900269,0.013927698135375977,0.7166528701782227,0.017857142857142905,0.0,0.8869910836219788
1.6534383296966553,1.6869890689849854,-0.03355073928833008,0.7500184774398804,0.017857142857142905,7.0,0.9131313562393188
1.6843340396881104,1.696736216545105,-0.012402176856994629,0.7530196905136108,1.0,3.1622776985168457,0.9142600893974304
1.7254804372787476,1.6915260553359985,0.03395438194274902,0.7631460428237915,0.1964285714285714,3.7416574954986572,0.9212554693222046
1.7314504384994507,1.7400239706039429,-0.008573532104492188,0.7899519205093384,1.0,3.0,0.9406086206436157
1.7443938255310059,1.7724010944366455,-0.02800726890563965,0.7776899337768555,0.0357142857142857,4.0,0.9309375286102295
1.7703819274902344,1.7764431238174438,-0.006061196327209473,0.7931255102157593,0.0357142857142857,6.0,0.9424149990081787
1.7869781255722046,1.7793720960617065,0.007606029510498047,0.78131103515625,1.0,4.4721360206604,0.938036322593689
1.8020662069320679,1.779517650604248,0.022548556327819824,0.766289472579956,1.0,3.0,0.9294722080230713
1.8034725189208984,1.7938048839569092,0.009667634963989258,0.771984338760376,0.125,7.141428470611572,0.9378606081008911
1.8112449645996094,1.7872686386108398,0.02397632598876953,0.7607359290122986,0.0892857142857143,6.855654716491699,0.9342644810676575
1.7948411703109741,1.794167160987854,0.0006740093231201172,0.765788197517395,0.1607142857142857,3.316624879837036,0.9427958726882935
1.792433738708496,1.7915602922439575,0.0008734464645385742,0.7545543313026428,0.0714285714285714,7.211102485656738,0.9426037073135376
1.7959141731262207,1.791630506515503,0.0042836666107177734,0.7599935531616211,0.3571428571428571,7.348469257354736,0.9484477043151855
1.7772413492202759,1.8059947490692139,-0.02875339984893799,0.7635904550552368,0.3571428571428571,7.348469257354736,0.9541342258453369
1.7754350900650024,1.7750880718231201,0.0003470182418823242,0.7664727568626404,0.1071428571428571,6.855654716491699,0.959429919719696
1.7687630653381348,1.7396247386932373,0.02913832664489746,0.7613962292671204,0.0892857142857143,3.464101552963257,0.9590749144554138
1.7279322147369385,1.7349779605865479,-0.007045745849609375,0.7694259881973267,1.0,2.8284270763397217,0.9707925319671631
1.7029263973236084,1.6889803409576416,0.013946056365966797,0.7604352831840515,0.1607142857142857,2.8284270763397217,0.9632918238639832
1.6635301113128662,1.6459550857543945,0.01757502555847168,0.7623790502548218,0.0714285714285714,7.416198253631592,0.9509191513061523
1.5882961750030518,1.588148832321167,0.00014734268188476562,0.7661678791046143,1.0,7.416198253631592,0.9486272931098938
1.541062355041504,1.538285732269287,0.002776622772216797,0.7590413689613342,0.0357142857142857,3.1622776985168457,0.9415420293807983
1.4731297492980957,1.4605417251586914,0.012588024139404297,0.7387098670005798,1.0,3.1622776985168457,0.9283463358879089
1.415081262588501,1.4019906520843506,0.01309061050415039,0.7556930780410767,0.1607142857142857,7.416198253631592,0.9433785080909729
1.3662415742874146,1.3587539196014404,0.007487654685974121,0.7460664510726929,0.0535714285714286,7.280109882354736,0.9346256256103516
1.301201581954956,1.320136308670044,-0.01893472671508789,0.7439286112785339,0.125,1.7320507764816284,0.9288139343261719
1.292433500289917,1.2699450254440308,0.02248847484588623,0.7310166358947754,0.017857142857142905,7.4833149909973145,0.9197146892547607
1.2571990489959717,1.2621253728866577,-0.004926323890686035,0.7329040765762329,1.0,7.348469257354736,0.918175458908081
1.2489591836929321,1.2277166843414307,0.021242499351501465,0.7171629667282104,0.017857142857142905,2.0,0.9115534424781799
1.249219536781311,1.1840405464172363,0.06517899036407471,0.714706540107727,0.1964285714285714,7.348469257354736,0.907384991645813
1.2140021324157715,1.1896849870681763,0.024317145347595215,0.7169063687324524,0.017857142857142905,6.7082037925720215,0.9169291257858276
1.1835370063781738,1.1971464157104492,-0.01360940933227539,0.7248271703720093,1.0,4.0,0.9274623394012451
1.1842104196548462,1.1903387308120728,-0.0061283111572265625,0.7302623987197876,0.0535714285714286,7.141428470611572,0.9326701164245605
1.186769723892212,1.1921658515930176,-0.005396127700805664,0.7324289083480835,0.0,7.280109882354736,0.9297765493392944
1.2073780298233032,1.1774687767028809,0.029909253120422363,0.731063723564148,1.0,7.280109882354736,0.9259370565414429
1.2053091526031494,1.180433988571167,0.024875164031982422,0.7338086366653442,0.0357142857142857,6.244997978210449,0.9277021288871765
1.1939773559570312,1.1944620609283447,-0.00048470497131347656,0.7329299449920654,0.0357142857142857,4.123105525970459,0.9245538711547852
1.1831028461456299,1.2008694410324097,-0.017766594886779785,0.7318464517593384,1.0,2.4494898319244385,0.9223189353942871
1.184312343597412,1.189866065979004,-0.005553722381591797,0.7326669692993164,0.1964285714285714,7.211102485656738,0.9236100912094116
1.175877332687378,1.1847074031829834,-0.008830070495605469,0.730172872543335,0.0892857142857143,7.071067810058594,0.9228429198265076
1.1730871200561523,1.1703598499298096,0.0027272701263427734,0.7320199012756348,1.0,7.071067810058594,0.9230096340179443
1.15310537815094,1.167201042175293,-0.014095664024353027,0.7258594632148743,0.0535714285714286,6.4031243324279785,0.9207023978233337
1.153551459312439,1.1542818546295166,-0.0007303953170776367,0.723084568977356,1.0,6.4031243324279785,0.9217259287834167
1.137891411781311,1.1635440587997437,-0.025652647018432617,0.7174013257026672,0.3035714285714286,7.211102485656738,0.920756459236145
1.1251169443130493,1.1566472053527832,-0.03153026103973389,0.7126195430755615,0.0357142857142857,7.211102485656738,0.9168004393577576
1.1430840492248535,1.1186193227767944,0.024464726448059082,0.7067185640335083,0.0714285714285714,7.141428470611572,0.9174579381942749
1.127847671508789,1.1164469718933105,0.011400699615478516,0.7103778123855591,1.0,2.8284270763397217,0.9184579849243164
1.1181031465530396,1.1302357912063599,-0.012132644653320312,0.7112101316452026,0.1071428571428571,2.0,0.9144337177276611
1.1393225193023682,1.110310435295105,0.029012084007263184,0.710396409034729,1.0,4.123105525970459,0.9220925569534302
1.1242135763168335,1.1328155994415283,-0.008602023124694824,0.7167021036148071,0.2678571428571429,4.582575798034668,0.9239464998245239
1.1283708810806274,1.125990390777588,0.0023804903030395508,0.7165436148643494,1.0,4.358899116516113,0.9288626313209534
1.1447619199752808,1.1024088859558105,0.042353034019470215,0.7187008857727051,0.0714285714285714,3.1622776985168457,0.9326626658439636
1.1131551265716553,1.1276023387908936,-0.014447212219238281,0.7210619449615479,1.0,7.4833149909973145,0.9376653432846069
1.1209166049957275,1.1090748310089111,0.011841773986816406,0.7253578901290894,0.0892857142857143,7.348469257354736,0.9432766437530518
1.1197788715362549,1.0992727279663086,0.02050614356994629,0.729642927646637,0.0535714285714286,7.348469257354736,0.9433683156967163
1.096674919128418,1.1140836477279663,-0.01740872859954834,0.7308908700942993,0.0535714285714286,0.0,0.946501612663269
1.1088902950286865,1.0924508571624756,0.016439437866210938,0.7385079860687256,0.25,7.280109882354736,0.950417697429657
1.0920518636703491,1.0997226238250732,-0.007670760154724121,0.7387931942939758,0.1607142857142857,7.280109882354736,0.9517874121665955
1.0988150835037231,1.0833911895751953,0.015423893928527832,0.7426179647445679,0.1785714285714286,7.211102485656738,0.9565596580505371
1.0711153745651245,1.0885788202285767,-0.01746344566345215,0.744788646697998,0.0,7.211102485656738,0.9475102424621582
1.0831243991851807,1.0644702911376953,0.01865410804748535,0.7472435235977173,1.0,6.7082037925720215,0.9522424936294556
1.0599164962768555,1.0798826217651367,-0.01996612548828125,0.745358943939209,0.0357142857142857,4.123105525970459,0.9506558179855347
1.0807502269744873,1.0443334579467773,0.03641676902770996,0.7442519068717957,1.0,3.605551242828369,0.9484668970108032
1.0763306617736816,1.0566370487213135,0.019693613052368164,0.7430287599563599,1.0,3.316624879837036,0.9460607767105103
1.0645900964736938,1.0636014938354492,0.000988602638244629,0.7420955896377563,0.0535714285714286,2.4494898319244385,0.9422664642333984
1.059849739074707,1.0592803955078125,0.0005693435668945312,0.7362442016601562,1.0,1.7320507764816284,0.9404624104499817
1.0665204524993896,1.0436681509017944,0.022852301597595215,0.7310205698013306,0.0714285714285714,7.280109882354736,0.9385355114936829
1.0417715311050415,1.052850365638733,-0.011078834533691406,0.730826199054718,1.0,0.0,0.9402256608009338
1.0467835664749146,1.0201208591461182,0.026662707328796387,0.7234512567520142,0.1964285714285714,0.0,0.9405910968780518
1.0111503601074219,1.0254428386688232,-0.014292478561401367,0.7237802743911743,0.1071428571428571,0.0,0.9452671408653259
1.0147415399551392,0.9915510416030884,0.02319049835205078,0.7164784669876099,0.125,6.78233003616333,0.9443778991699219
0.9867149591445923,0.9944970011711121,-0.007782042026519775,0.7155050039291382,0.0714285714285714,6.78233003616333,0.9476304054260254
0.9848931431770325,0.968653678894043,0.016239464282989502,0.7102096080780029,0.0357142857142857,7.211102485656738,0.9427287578582764
0.9601654410362244,0.9587854146957397,0.0013800263404846191,0.7074738144874573,0.0535714285714286,2.2360680103302,0.9464225172996521
0.9516110420227051,0.9421662092208862,0.009444832801818848,0.7033164501190186,1.0,2.4494898319244385,0.9439794421195984
0.9436334371566772,0.9212905168533325,0.022342920303344727,0.6979389786720276,1.0,3.0,0.9446663856506348
0.9159896373748779,0.9203660488128662,-0.004376411437988281,0.6997238993644714,1.0,2.2360680103302,0.9451049566268921
0.9078363180160522,0.9149394631385803,-0.007103145122528076,0.6999505758285522,1.0,2.6457512378692627,0.9454078078269958
0.9028956294059753,0.9047343730926514,-0.0018387436866760254,0.6969836950302124,0.1785714285714286,7.211102485656738,0.9436062574386597
0.8939386606216431,0.9138876795768738,-0.019949018955230713,0.6962189674377441,1.0,7.071067810058594,0.9397207498550415
0.9049623012542725,0.9052118062973022,-0.00024950504302978516,0.7033089399337769,0.0714285714285714,3.0,0.9465820789337158
0.8907485008239746,0.9088954925537109,-0.018146991729736328,0.6960132122039795,0.017857142857142905,7.280109882354736,0.9401593208312988
0.9024039506912231,0.896458625793457,0.005945324897766113,0.6954681873321533,0.0892857142857143,0.0,0.9428095817565918
0.911060094833374,0.8937051892280579,0.017354905605316162,0.699289083480835,0.0714285714285714,7.211102485656738,0.9446779489517212
0.9005089402198792,0.911064088344574,-0.010555148124694824,0.6941423416137695,0.0535714285714286,2.2360680103302,0.9407906532287598
0.8977999687194824,0.9202373027801514,-0.022437334060668945,0.6974257230758667,0.0714285714285714,7.280109882354736,0.9413610696792603
0.9107795357704163,0.9143460988998413,-0.003566563129425049,0.6927285194396973,1.0,6.928203105926514,0.9420118927955627
0.9192910194396973,0.9188706874847412,0.0004203319549560547,0.6956474781036377,0.1071428571428571,3.464101552963257,0.9413368701934814
0.9070287942886353,0.932476282119751,-0.025447487831115723,0.690593957901001,0.0535714285714286,2.8284270763397217,0.9382125735282898
0.957021951675415,0.8881698250770569,0.06885212659835815,0.6793283820152283,1.0,2.2360680103302,0.9391626119613647
0.9291418194770813,0.9292812347412109,-0.00013941526412963867,0.6880147457122803,1.0,2.0,0.9392603635787964
0.9207785129547119,0.9454393982887268,-0.024660885334014893,0.6871383190155029,0.0714285714285714,7.280109882354736,0.9369187355041504
0.9178330898284912,0.9525673985481262,-0.03473430871963501,0.6918818354606628,0.0535714285714286,7.416198253631592,0.9373714923858643
0.9425662755966187,0.9271450042724609,0.015421271324157715,0.6876029968261719,1.0,1.0,0.9388738870620728
0.9368849992752075,0.939420223236084,-0.002535223960876465,0.6874220371246338,0.1428571428571429,1.4142135381698608,0.9349579811096191
0.9538559913635254,0.9361971616744995,0.01765882968902588,0.6820196509361267,0.1071428571428571,7.348469257354736,0.9355548620223999
0.9543190002441406,0.9494742155075073,0.004844784736633301,0.6833199262619019,0.0714285714285714,7.141428470611572,0.9350626468658447
0.9667580127716064,0.9527221918106079,0.014035820960998535,0.6793494820594788,0.017857142857142905,2.4494898319244385,0.9344316124916077
0.9696670770645142,0.968055009841919,0.0016120672225952148,0.6808395385742188,0.0535714285714286,7.416198253631592,0.9366826415061951
0.9635610580444336,0.9904452562332153,-0.02688419818878174,0.6834343671798706,1.0,7.071067810058594,0.9318667650222778
0.9793440103530884,0.9917113780975342,-0.0123673677444458,0.6816455125808716,0.017857142857142905,2.4494898319244385,0.9362398386001587
0.9931398630142212,0.995997965335846,-0.002858102321624756,0.6794374585151672,0.0,2.8284270763397217,0.9360339045524597
0.9940712451934814,1.0120986700057983,-0.018027424812316895,0.6734516620635986,0.0357142857142857,6.928203105926514,0.9360491633415222
1.0233570337295532,0.9951850175857544,0.028172016143798828,0.6741014719009399,1.0,7.348469257354736,0.9432988166809082
1.00803804397583,1.026366949081421,-0.01832890510559082,0.67283034324646,0.0892857142857143,2.6457512378692627,0.9455888271331787
1.0196521282196045,1.0251052379608154,-0.0054531097412109375,0.665830135345459,0.017857142857142905,3.7416574954986572,0.9440878629684448
1.0279381275177002,1.0328137874603271,-0.004875659942626953,0.662821352481842,1.0,3.316624879837036,0.9477479457855225
1.0518159866333008,1.0290017127990723,0.022814273834228516,0.6598270535469055,0.1071428571428571,1.7320507764816284,0.9525080919265747
1.0416309833526611,1.0572481155395508,-0.015617132186889648,0.6601074934005737,0.0,3.1622776985168457,0.9572229385375977
1.0667709112167358,1.046127438545227,0.02064347267150879,0.6522446870803833,0.1428571428571429,3.605551242828369,0.9548743963241577
1.060746192932129,1.0619053840637207,-0.0011591911315917969,0.6483532190322876,1.0,2.2360680103302,0.9427966475486755
1.0819613933563232,1.043723464012146,0.038237929344177246,0.6421887874603271,0.0357142857142857,2.8284270763397217,0.9405677318572998
1.0506608486175537,1.0773231983184814,-0.026662349700927734,0.6478497385978699,0.0892857142857143,3.7416574954986572,0.941062331199646
1.0559792518615723,1.066149115562439,-0.0101698637008667,0.6451096534729004,0.1607142857142857,3.1622776985168457,0.9334152936935425
1.0755438804626465,1.0393658876419067,0.036177992820739746,0.6375541687011719,0.0357142857142857,7.280109882354736,0.9179928302764893
1.0772020816802979,1.0309944152832031,0.04620766639709473,0.6389358639717102,0.017857142857142905,6.082762718200684,0.9164128303527832
1.0391840934753418,1.069855809211731,-0.03067171573638916,0.6463476419448853,0.1964285714285714,4.582575798034668,0.9341796636581421
1.0574113130569458,1.0573747158050537,3.6597251892089844e-05,0.6502307057380676,0.0714285714285714,1.7320507764816284,0.9390166401863098
1.0742379426956177,1.049290418624878,0.024947524070739746,0.6487542390823364,0.017857142857142905,3.605551242828369,0.9094358682632446
1.079329490661621,1.0569181442260742,0.022411346435546875,0.6563020944595337,0.125,3.605551242828369,0.9265187978744507
1.0592013597488403,1.0861053466796875,-0.026903986930847168,0.663212776184082,0.125,2.2360680103302,0.924991250038147
1.0693747997283936,1.0829510688781738,-0.013576269149780273,0.6638720631599426,0.0535714285714286,7.211102485656738,0.9277027249336243
1.0754268169403076,1.0838501453399658,-0.008423328399658203,0.6668269634246826,1.0,7.0,0.9373859167098999
1.089728832244873,1.0741825103759766,0.015546321868896484,0.6650083661079407,0.3392857142857143,3.316624879837036,0.9362615346908569
1.1049871444702148,1.0664589405059814,0.0385282039642334,0.6650035977363586,0.0357142857142857,3.1622776985168457,0.9321424961090088
1.097883939743042,1.0807056427001953,0.01717829704284668,0.6705366373062134,0.017857142857142905,3.0,0.9458293914794922
1.107060194015503,1.079075574874878,0.027984619140625,0.6720899343490601,0.2142857142857143,1.0,0.9505625367164612
1.0914297103881836,1.1049249172210693,-0.013495206832885742,0.6776255369186401,0.017857142857142905,1.4142135381698608,0.9579124450683594
1.1220457553863525,1.0912072658538818,0.030838489532470703,0.6731380224227905,0.0714285714285714,1.4142135381698608,0.9456946849822998
1.1248646974563599,1.1065521240234375,0.018312573432922363,0.6760588884353638,1.0,2.0,0.9474209547042847
1.0975449085235596,1.145577073097229,-0.048032164573669434,0.6889865398406982,0.125,2.4494898319244385,0.970213770866394
1.1439275741577148,1.1240317821502686,0.01989579200744629,0.6817470788955688,0.0714285714285714,3.0,0.9527231454849243
1.1437950134277344,1.1409798860549927,0.0028151273727416992,0.6878566741943359,0.1428571428571429,2.0,0.9607524871826172
1.150551676750183,1.1506731510162354,-0.0001214742660522461,0.691035270690918,0.017857142857142905,1.4142135381698608,0.9641596078872681
1.1702868938446045,1.1421551704406738,0.028131723403930664,0.6911343336105347,0.0,2.2360680103302,0.9630345106124878
1.1537222862243652,1.170639157295227,-0.016916871070861816,0.7027868032455444,0.0357142857142857,4.242640495300293,0.9741207361221313
1.1712219715118408,1.166900873184204,0.004321098327636719,0.6997499465942383,0.0357142857142857,4.4721360206604,0.9718220829963684
1.187361717224121,1.16098952293396,0.026372194290161133,0.6997480392456055,0.0357142857142857,7.348469257354736,0.9742067456245422
1.1949410438537598,1.1614909172058105,0.03345012664794922,0.6990587711334229,0.1071428571428571,7.071067810058594,0.9702348709106445
1.187984585762024,1.1725101470947266,0.015474438667297363,0.7047930955886841,0.0535714285714286,3.7416574954986572,0.9657721519470215
1.1986459493637085,1.1753826141357422,0.02326333522796631,0.7078713774681091,0.017857142857142905,4.795831680297852,0.979272186756134
1.1885135173797607,1.190725564956665,-0.002212047576904297,0.7096576690673828,0.017857142857142905,3.0,0.9802661538124084
1.1916626691818237,1.1847443580627441,0.00691831111907959,0.7060791254043579,0.0714285714285714,7.348469257354736,0.9758633375167847
1.1956286430358887,1.180738925933838,0.014889717102050781,0.7072133421897888,0.3571428571428571,5.656854152679443,0.9804493188858032
1.1901192665100098,1.1840609312057495,0.006058335304260254,0.7105730772018433,0.0357142857142857,5.656854152679443,0.9821194410324097
1.1689037084579468,1.1976466178894043,-0.02874290943145752,0.7183125615119934,1.0,7.416198253631592,0.9853896498680115
1.1775002479553223,1.1901931762695312,-0.012692928314208984,0.7153611183166504,0.1071428571428571,3.605551242828369,0.9835482835769653
1.1875901222229004,1.1746156215667725,0.01297450065612793,0.7147506475448608,0.2857142857142857,3.7416574954986572,0.9829826951026917
1.1657254695892334,1.1871616840362549,-0.021436214447021484,0.7208849787712097,0.125,7.348469257354736,0.98532634973526
1.1717994213104248,1.1824774742126465,-0.01067805290222168,0.7150171995162964,0.0357142857142857,7.280109882354736,0.9835023880004883
1.1600654125213623,1.1893799304962158,-0.029314517974853516,0.7222594618797302,1.0,2.4494898319244385,0.9862333536148071
1.173823595046997,1.1752562522888184,-0.001432657241821289,0.7195982933044434,0.4285714285714286,2.2360680103302,0.9862094521522522
1.1883392333984375,1.1549981832504272,0.033341050148010254,0.7179423570632935,1.0,7.348469257354736,0.9858222007751465
1.1672847270965576,1.1814374923706055,-0.014152765274047852,0.718382716178894,0.017857142857142905,0.0,0.9855509996414185
1.2059043645858765,1.1424590349197388,0.0634453296661377,0.715208113193512,0.25,0.0,0.9867296814918518
1.19466233253479,1.1657888889312744,0.028873443603515625,0.7178937792778015,0.0357142857142857,7.4833149909973145,0.9858837127685547
1.2047241926193237,1.1637725830078125,0.04095160961151123,0.7168594002723694,1.0,7.4833149909973145,0.9848619699478149
1.1860268115997314,1.1854333877563477,0.0005934238433837891,0.7179815769195557,0.0535714285714286,0.0,0.9838133454322815
1.1671251058578491,1.2048035860061646,-0.03767848014831543,0.7181198000907898,0.0535714285714286,6.557438373565674,0.9840673804283142
1.1970309019088745,1.1696958541870117,0.027335047721862793,0.7118573188781738,0.0357142857142857,6.557438373565674,0.9825853109359741
1.2011456489562988,1.1504954099655151,0.05065023899078369,0.6982717514038086,1.0,6.928203105926514,0.9776648283004761
1.169335961341858,1.1797696352005005,-0.010433673858642578,0.7089203000068665,1.0,3.464101552963257,0.9797800779342651
1.1671841144561768,1.1691455841064453,-0.0019614696502685547,0.7006396651268005,1.0,2.4494898319244385,0.9770238399505615
1.157511591911316,1.1603502035140991,-0.002838611602783203,0.6937134265899658,0.0,2.6457512378692627,0.972790539264679
1.1468002796173096,1.1515941619873047,-0.004793882369995117,0.6925044655799866,1.0,7.0,0.9731051921844482
1.1395660638809204,1.137050747871399,0.0025153160095214844,0.6954635977745056,1.0,7.280109882354736,0.9739276170730591
1.1237728595733643,1.1338446140289307,-0.010071754455566406,0.6863256692886353,0.2321428571428571,3.605551242828369,0.9710361361503601
1.150136113166809,1.0790646076202393,0.07107150554656982,0.6728370785713196,1.0,3.464101552963257,0.957879900932312
1.1061277389526367,1.1157429218292236,-0.009615182876586914,0.6922413110733032,0.1428571428571429,7.348469257354736,0.9723260402679443
1.1345292329788208,1.0673141479492188,0.06721508502960205,0.6712731122970581,0.1071428571428571,7.211102485656738,0.9557583928108215
1.0974416732788086,1.1020513772964478,-0.00460970401763916,0.6826938986778259,0.0,2.6457512378692627,0.9706898927688599
1.1069831848144531,1.0921127796173096,0.014870405197143555,0.6801749467849731,0.125,7.280109882354736,0.9669275879859924
1.0918368101119995,1.0933929681777954,-0.0015561580657958984,0.6844924688339233,1.0,7.141428470611572,0.9678969383239746
1.106788158416748,1.0743519067764282,0.032436251640319824,0.6728681325912476,0.0535714285714286,2.4494898319244385,0.9649761319160461
1.0973659753799438,1.076481580734253,0.020884394645690918,0.6723291873931885,0.1785714285714286,1.7320507764816284,0.9650427103042603
1.0860555171966553,1.0885655879974365,-0.00251007080078125,0.6758108139038086,0.0357142857142857,7.348469257354736,0.9700940251350403
1.080092191696167,1.0897530317306519,-0.009660840034484863,0.680056095123291,1.0,6.855654716491699,0.9724574089050293
1.0926164388656616,1.0682791471481323,0.024337291717529297,0.6686524748802185,0.0714285714285714,3.316624879837036,0.9680430889129639
1.0495760440826416,1.1056323051452637,-0.05605626106262207,0.6899920105934143,0.0535714285714286,5.099019527435303,0.9752953052520752
1.0709030628204346,1.090996265411377,-0.020093202590942383,0.6685134172439575,1.0,4.690415859222412,0.9675531983375549
1.111722707748413,1.0450397729873657,0.06668293476104736,0.6597862243652344,0.0892857142857143,2.0,0.9638077020645142
1.0895745754241943,1.0652344226837158,0.024340152740478516,0.6657773852348328,0.0535714285714286,2.4494898319244385,0.9666684865951538
1.0523386001586914,1.0850319862365723,-0.03269338607788086,0.6733505129814148,0.0357142857142857,3.605551242828369,0.9736523628234863
1.0668649673461914,1.0674113035202026,-0.0005463361740112305,0.6642861366271973,1.0,3.464101552963257,0.9663137197494507
1.0828924179077148,1.0730171203613281,0.009875297546386719,0.6600661277770996,0.1607142857142857,4.4721360206604,0.9661542177200317
1.0603950023651123,1.0844262838363647,-0.02403128147125244,0.6648241281509399,0.1428571428571429,4.0,0.9692546129226685
1.0679504871368408,1.0608097314834595,0.007140755653381348,0.6513080596923828,0.3214285714285714,7.416198253631592,0.9605602025985718
1.041748046875,1.075885534286499,-0.03413748741149902,0.6600831747055054,0.0714285714285714,7.416198253631592,0.9694929122924805
1.065544605255127,1.051337718963623,0.014206886291503906,0.6544269323348999,0.0,1.4142135381698608,0.9651634693145752
1.0640935897827148,1.0519601106643677,0.012133479118347168,0.6489267349243164,0.1071428571428571,7.416198253631592,0.9589506387710571
1.0528783798217773,1.0686988830566406,-0.01582050323486328,0.6536242961883545,0.125,0.0,0.9657245874404907
1.0503058433532715,1.070631980895996,-0.02032613754272461,0.6520401239395142,0.0892857142857143,7.416198253631592,0.9642915725708008
1.0771852731704712,1.0483261346817017,0.02885913848876953,0.6429809331893921,0.3035714285714286,7.416198253631592,0.9576183557510376
1.0626766681671143,1.0634372234344482,-0.0007605552673339844,0.6460971832275391,0.017857142857142905,7.4833149909973145,0.9635336995124817
1.0688958168029785,1.0576362609863281,0.01125955581665039,0.6431620717048645,1.0,2.2360680103302,0.9589252471923828
1.0745686292648315,1.0540452003479004,0.020523428916931152,0.6413947343826294,0.017857142857142905,1.4142135381698608,0.9583909511566162
1.0607706308364868,1.0702569484710693,-0.00948631763458252,0.6474285125732422,0.017857142857142905,2.6457512378692627,0.9633488655090332
1.058074951171875,1.0740976333618164,-0.016022682189941406,0.6400336623191833,1.0,1.7320507764816284,0.9570035338401794
1.0680618286132812,1.067274570465088,0.0007872581481933594,0.6338344216346741,1.0,1.4142135381698608,0.9530638456344604
1.078827977180481,1.0563454627990723,0.02248251438140869,0.6341689229011536,0.017857142857142905,3.0,0.9518092274665833
1.0757434368133545,1.0552449226379395,0.02049851417541504,0.6258531808853149,1.0,3.605551242828369,0.942279040813446
1.0595016479492188,1.0771808624267578,-0.017679214477539062,0.632164478302002,0.0,7.0,0.9534634947776794
1.0592007637023926,1.0763440132141113,-0.01714324951171875,0.6343193650245667,0.0892857142857143,6.928203105926514,0.9567751884460449
1.0836949348449707,1.052152156829834,0.03154277801513672,0.6316989660263062,0.0892857142857143,3.316624879837036,0.9537950754165649
1.0733203887939453,1.0645571947097778,0.00876319408416748,0.6279072761535645,0.0357142857142857,2.8284270763397217,0.9491687417030334
1.065146565437317,1.0709253549575806,-0.005778789520263672,0.6325596570968628,0.017857142857142905,2.2360680103302,0.9549508094787598
1.1025161743164062,1.0290664434432983,0.07344973087310791,0.6233212351799011,0.017857142857142905,3.1622776985168457,0.9470148682594299
1.0871095657348633,1.0351500511169434,0.05195951461791992,0.6156118512153625,0.1428571428571429,2.4494898319244385,0.9283212423324585
1.0952951908111572,1.040397047996521,0.05489814281463623,0.6226029992103577,0.125,2.8284270763397217,0.9426945447921753
1.0695563554763794,1.0651311874389648,0.004425168037414551,0.6173937320709229,1.0,2.0,0.9327333569526672
1.0503435134887695,1.0816564559936523,-0.03131294250488281,0.6303223967552185,0.1428571428571429,2.6457512378692627,0.9496252536773682
1.0552726984024048,1.0784318447113037,-0.023159146308898926,0.6213321089744568,0.0535714285714286,2.0,0.941317081451416
1.060032606124878,1.0725982189178467,-0.01256561279296875,0.6248518228530884,0.0892857142857143,1.7320507764816284,0.943395733833313
1.0486910343170166,1.0791397094726562,-0.03044867515563965,0.6244801878929138,0.1428571428571429,1.7320507764816284,0.941389799118042
1.0637515783309937,1.064874529838562,-0.0011229515075683594,0.6305115222930908,0.0714285714285714,4.0,0.9499607682228088
1.0675673484802246,1.0594223737716675,0.008144974708557129,0.6199368238449097,0.1071428571428571,4.242640495300293,0.9417699575424194
1.0826115608215332,1.0409419536590576,0.041669607162475586,0.6155630350112915,0.0714285714285714,2.6457512378692627,0.9334629774093628
1.0601625442504883,1.0617830753326416,-0.0016205310821533203,0.6171784996986389,0.0357142857142857,2.2360680103302,0.9338186979293823
1.0499197244644165,1.0736751556396484,-0.023755431175231934,0.6218400597572327,0.0892857142857143,7.280109882354736,0.9407945871353149
1.0585249662399292,1.0593677759170532,-0.0008428096771240234,0.6163710355758667,0.017857142857142905,7.071067810058594,0.9328323602676392
1.06071138381958,1.0570709705352783,0.003640413284301758,0.6196376085281372,0.0357142857142857,3.316624879837036,0.9423888325691223
1.031440019607544,1.0774595737457275,-0.046019554138183594,0.6232948899269104,0.017857142857142905,2.8284270763397217,0.9386278986930847
1.0435724258422852,1.0684969425201416,-0.024924516677856445,0.6160100698471069,0.2678571428571429,2.0,0.9326844215393066
1.0534082651138306,1.0592480897903442,-0.005839824676513672,0.6186402440071106,0.0892857142857143,7.416198253631592,0.9372550249099731
1.0574052333831787,1.0560951232910156,0.001310110092163086,0.6126483678817749,0.0357142857142857,7.211102485656738,0.9331232905387878
1.060788631439209,1.0489609241485596,0.011827707290649414,0.6138675212860107,0.0535714285714286,3.464101552963257,0.9365020990371704
1.0538794994354248,1.0576742887496948,-0.0037947893142700195,0.6221972703933716,1.0,6.928203105926514,0.940757155418396
1.047885537147522,1.0652318000793457,-0.01734626293182373,0.6142456531524658,0.1071428571428571,7.416198253631592,0.9349509477615356
1.0371654033660889,1.074193000793457,-0.037027597427368164,0.6150168180465698,0.0892857142857143,4.0,0.9365017414093018
1.0620112419128418,1.0452821254730225,0.016729116439819336,0.6118185520172119,0.0535714285714286,5.291502475738525,0.9277937412261963
1.0518584251403809,1.0578484535217285,-0.005990028381347656,0.6101312041282654,0.017857142857142905,5.5677642822265625,0.9286055564880371
1.0616533756256104,1.0480427742004395,0.013610601425170898,0.6123932600021362,1.0,6.557438373565674,0.9328445196151733
1.0555776357650757,1.0535157918930054,0.0020618438720703125,0.610794723033905,0.0714285714285714,6.557438373565674,0.9337920546531677
1.0734331607818604,1.032551646232605,0.04088151454925537,0.6073532700538635,0.1428571428571429,7.280109882354736,0.9310414791107178
1.0557628870010376,1.0548679828643799,0.0008949041366577148,0.6131693124771118,1.0,7.280109882354736,0.9358962774276733
1.0680208206176758,1.0403656959533691,0.02765512466430664,0.6133761405944824,0.017857142857142905,7.4833149909973145,0.932868242263794
1.056376576423645,1.0510647296905518,0.005311846733093262,0.6092902421951294,0.2678571428571429,7.4833149909973145,0.9321029186248779
1.0494701862335205,1.060962438583374,-0.011492252349853516,0.6134425401687622,0.4464285714285714,0.0,0.9378020167350769
1.0511661767959595,1.0528905391693115,-0.0017243623733520508,0.6102859973907471,1.0,0.0,0.9264401197433472
1.0671143531799316,1.0376462936401367,0.029468059539794922,0.6054151654243469,0.2321428571428571,0.0,0.9291634559631348
1.0302183628082275,1.079491138458252,-0.049272775650024414,0.6125549077987671,1.0,6.855654716491699,0.9362079501152039
1.061319351196289,1.0468709468841553,0.014448404312133789,0.6098406314849854,0.0535714285714286,7.211102485656738,0.9328233003616333
1.0694553852081299,1.0395541191101074,0.02990126609802246,0.6131928563117981,1.0,2.2360680103302,0.9340159893035889
1.076195478439331,1.0307371616363525,0.045458316802978516,0.609836220741272,0.0,1.7320507764816284,0.9339622259140015
1.0701830387115479,1.0387303829193115,0.03145265579223633,0.6106463670730591,1.0,1.4142135381698608,0.934837281703949
1.0507009029388428,1.058255910873413,-0.0075550079345703125,0.6160375475883484,1.0,1.4142135381698608,0.9382164478302002
1.0416293144226074,1.0676369667053223,-0.026007652282714844,0.6086640357971191,1.0,4.123105525970459,0.9282312393188477
1.0622230768203735,1.0446029901504517,0.017620086669921875,0.6057704091072083,1.0,4.4721360206604,0.9295594096183777
1.0569173097610474,1.0516929626464844,0.005224347114562988,0.6143583059310913,0.1607142857142857,2.2360680103302,0.9356743097305298
2.6751980781555176,2.676054000854492,-0.0008559226989746094,0.8410701155662537,1.0,2.4494898319244385,0.9744908809661865
2.6362271308898926,2.6322550773620605,0.003972053527832031,0.8453516960144043,0.0714285714285714,2.4494898319244385,0.9746870398521423
2.5873095989227295,2.602437973022461,-0.015128374099731445,0.8491491675376892,0.017857142857142905,7.348469257354736,0.9759377241134644
2.5498085021972656,2.5633020401000977,-0.013493537902832031,0.850120484828949,0.0357142857142857,7.416198253631592,0.9748883247375488
2.522498607635498,2.510537624359131,0.011960983276367188,0.8481534123420715,0.0,4.0,0.9723091125488281
2.4677248001098633,2.4685144424438477,-0.000789642333984375,0.8468369245529175,0.0357142857142857,4.4721360206604,0.9688111543655396
2.4159884452819824,2.417945146560669,-0.0019567012786865234,0.8438885807991028,0.3035714285714286,7.280109882354736,0.9646482467651367
2.360671281814575,2.357468605041504,0.003202676773071289,0.8376322984695435,0.0535714285714286,0.0,0.9606393575668335
2.3081324100494385,2.2992892265319824,0.008843183517456055,0.8313539028167725,0.0357142857142857,7.4833149909973145,0.9568095207214355
2.2624144554138184,2.24589204788208,0.01652240753173828,0.8236112594604492,0.0714285714285714,7.4833149909973145,0.9523435235023499
2.207512855529785,2.2015273571014404,0.0059854984283447266,0.8177800178527832,0.0357142857142857,7.348469257354736,0.9487760066986084
2.166297197341919,2.148068904876709,0.01822829246520996,0.8057250380516052,1.0,3.464101552963257,0.9449681043624878
2.107102870941162,2.114307165145874,-0.007204294204711914,0.7997263669967651,0.017857142857142905,6.78233003616333,0.9423704743385315
2.0729708671569824,2.0553197860717773,0.017651081085205078,0.7857710123062134,0.3035714285714286,6.244997978210449,0.9387885332107544
2.016711711883545,2.020291328430176,-0.0035796165466308594,0.7842192053794861,0.0535714285714286,5.0,0.937317967414856
1.9627395868301392,1.9758732318878174,-0.013133645057678223,0.7825589179992676,1.0,6.928203105926514,0.9357497692108154
1.8984962701797485,1.9246790409088135,-0.02618277072906494,0.7730956077575684,1.0,0.0,0.9306088089942932
1.8594248294830322,1.8475531339645386,0.011871695518493652,0.7565435171127319,0.0,6.480740547180176,0.9208994507789612
1.8025132417678833,1.803022861480713,-0.0005096197128295898,0.7549656629562378,1.0,4.242640495300293,0.916818380355835
1.7515039443969727,1.7555553913116455,-0.0040514469146728516,0.7475798726081848,0.0357142857142857,3.0,0.8983225226402283
1.713254690170288,1.700731635093689,0.012523055076599121,0.7311961650848389,0.1785714285714286,1.7320507764816284,0.8769375085830688
1.6622172594070435,1.656388282775879,0.005828976631164551,0.7235509157180786,1.0,5.830951690673828,0.861262321472168
1.6066337823867798,1.6010299921035767,0.005603790283203125,0.7175789475440979,0.3035714285714286,5.291502475738525,0.8517125248908997
1.5448310375213623,1.5692650079727173,-0.02443397045135498,0.7169265151023865,0.1428571428571429,3.316624879837036,0.8482381701469421
1.5258959531784058,1.5274243354797363,-0.0015283823013305664,0.7044351696968079,1.0,7.141428470611572,0.8397295475006104
1.4900801181793213,1.5024467706680298,-0.012366652488708496,0.6878784894943237,1.0,6.78233003616333,0.8283423781394958
1.466662883758545,1.4696413278579712,-0.0029784440994262695,0.6830958127975464,0.25,6.78233003616333,0.8328019380569458
1.452559232711792,1.4351128339767456,0.017446398735046387,0.6625058650970459,0.1428571428571429,7.416198253631592,0.8245452642440796
1.4286842346191406,1.424989104270935,0.0036951303482055664,0.6628659963607788,0.017857142857142905,1.7320507764816284,0.8354923725128174
1.392498254776001,1.405812382698059,-0.013314127922058105,0.6468449831008911,0.0357142857142857,2.8284270763397217,0.8240962028503418
1.3783434629440308,1.3780862092971802,0.00025725364685058594,0.6342655420303345,0.5714285714285714,3.316624879837036,0.8204522132873535
1.3488318920135498,1.3629908561706543,-0.014158964157104492,0.6315328478813171,0.1071428571428571,6.855654716491699,0.8207096457481384
1.3551628589630127,1.323188066482544,0.03197479248046875,0.6111668348312378,0.0892857142857143,0.0,0.8097139000892639
1.326631784439087,1.326366662979126,0.0002651214599609375,0.6282366514205933,1.0,7.416198253631592,0.81977379322052
1.3162766695022583,1.3168320655822754,-0.0005553960800170898,0.624459981918335,0.1785714285714286,2.0,0.8122225999832153
1.3089343309402466,1.3109970092773438,-0.002062678337097168,0.6176701188087463,1.0,2.6457512378692627,0.8019692897796631
1.3005403280258179,1.303006887435913,-0.002466559410095215,0.6230279207229614,0.017857142857142905,7.211102485656738,0.8069006204605103
1.2977921962738037,1.2880871295928955,0.009705066680908203,0.5874519944190979,0.0357142857142857,0.0,0.7778597474098206
1.2791674137115479,1.2820639610290527,-0.002896547317504883,0.6020853519439697,0.1071428571428571,7.280109882354736,0.7897211313247681
1.265330195426941,1.2656099796295166,-0.0002797842025756836,0.5973832607269287,0.1607142857142857,4.0,0.7852635979652405
1.239710807800293,1.2691800594329834,-0.02946925163269043,0.5958703756332397,1.0,6.557438373565674,0.7781699895858765
1.2486618757247925,1.2417293787002563,0.006932497024536133,0.5876758098602295,1.0,0.0,0.7777798175811768
1.2312262058258057,1.249891996383667,-0.018665790557861328,0.599459171295166,0.017857142857142905,7.280109882354736,0.7774765491485596
1.2377433776855469,1.2403223514556885,-0.0025789737701416016,0.6076536178588867,0.0535714285714286,3.605551242828369,0.7851028442382812
1.2436103820800781,1.234459400177002,0.009150981903076172,0.616627037525177,0.0714285714285714,6.78233003616333,0.791236400604248
1.2389590740203857,1.2342607975006104,0.004698276519775391,0.6013574600219727,1.0,7.416198253631592,0.7815497517585754
1.2389438152313232,1.2300033569335938,0.008940458297729492,0.613792896270752,1.0,3.605551242828369,0.7853346467018127
1.2399406433105469,1.2280844449996948,0.01185619831085205,0.6140832901000977,0.0535714285714286,3.605551242828369,0.7866027355194092
1.2361223697662354,1.2322131395339966,0.0039092302322387695,0.60063636302948,0.2321428571428571,7.141428470611572,0.7721386551856995
1.2422776222229004,1.2352421283721924,0.007035493850708008,0.6086701154708862,1.0,6.633249759674072,0.7791869640350342
1.2455283403396606,1.2442824840545654,0.0012458562850952148,0.5950971841812134,1.0,4.242640495300293,0.7651917934417725
1.2571054697036743,1.245898723602295,0.011206746101379395,0.5943996906280518,0.0535714285714286,7.071067810058594,0.7669354677200317
1.2542109489440918,1.2653663158416748,-0.011155366897583008,0.6018816232681274,0.1785714285714286,7.071067810058594,0.7712507247924805
1.2678077220916748,1.2600804567337036,0.007727265357971191,0.5960056781768799,1.0,4.4721360206604,0.7678712606430054
1.260380506515503,1.278813362121582,-0.0184328556060791,0.5976406335830688,0.017857142857142905,6.164413928985596,0.7664799690246582
1.2723884582519531,1.2747290134429932,-0.002340555191040039,0.6058517694473267,0.2142857142857143,0.0,0.7800908088684082
1.2815313339233398,1.2677011489868164,0.013830184936523438,0.598526120185852,0.0892857142857143,7.416198253631592,0.7802619934082031
1.2781929969787598,1.2725718021392822,0.005621194839477539,0.5865150094032288,1.0,7.416198253631592,0.7706327438354492
1.2824070453643799,1.2711848020553589,0.011222243309020996,0.5935624837875366,0.2142857142857143,7.348469257354736,0.781493604183197
1.2662079334259033,1.2775087356567383,-0.011300802230834961,0.595500111579895,0.1071428571428571,2.0,0.7785995006561279
1.2708001136779785,1.2686774730682373,0.002122640609741211,0.5818988084793091,1.0,2.4494898319244385,0.774436891078949
1.2633004188537598,1.2646794319152832,-0.0013790130615234375,0.572475254535675,0.1071428571428571,7.211102485656738,0.7670729160308838
1.2665636539459229,1.2702226638793945,-0.0036590099334716797,0.583099901676178,0.3214285714285714,6.480740547180176,0.7799443006515503
1.2677162885665894,1.2624925374984741,0.005223751068115234,0.5631825923919678,1.0,4.0,0.7576350569725037
1.263765811920166,1.261481523513794,0.0022842884063720703,0.5637964010238647,1.0,7.211102485656738,0.7569549083709717
1.2520864009857178,1.265523910522461,-0.013437509536743164,0.5594965815544128,0.017857142857142905,6.855654716491699,0.7516295909881592
1.2522014379501343,1.2533609867095947,-0.0011595487594604492,0.558443546295166,1.0,6.855654716491699,0.7463395595550537
1.2467477321624756,1.2390835285186768,0.007664203643798828,0.5650072693824768,0.0357142857142857,7.280109882354736,0.7508066892623901
1.2373600006103516,1.2448526620864868,-0.007492661476135254,0.5581268072128296,0.0357142857142857,2.0,0.7389922738075256
1.236233115196228,1.2353191375732422,0.0009139776229858398,0.5695881247520447,0.0714285714285714,2.8284270763397217,0.7530874013900757
1.233498215675354,1.2407200336456299,-0.007221817970275879,0.5832467079162598,1.0,7.0,0.7636005878448486
1.235996127128601,1.2456283569335938,-0.009632229804992676,0.5743802785873413,0.25,7.071067810058594,0.756618082523346
1.2475438117980957,1.2438040971755981,0.0037397146224975586,0.5759178400039673,0.0714285714285714,7.071067810058594,0.7573944926261902
1.2473806142807007,1.2463642358779907,0.001016378402709961,0.583686351776123,1.0,0.0,0.7705908417701721
1.2505300045013428,1.2455298900604248,0.005000114440917969,0.5842695832252502,0.1607142857142857,7.416198253631592,0.7677562236785889
1.2482179403305054,1.2465729713439941,0.0016449689865112305,0.5938681960105896,1.0,1.4142135381698608,0.7830190658569336
1.250542163848877,1.2444851398468018,0.006057024002075195,0.5997266173362732,0.0535714285714286,7.416198253631592,0.7843511700630188
1.2437382936477661,1.2535347938537598,-0.009796500205993652,0.597488522529602,0.017857142857142905,0.0,0.7867103815078735
1.2492337226867676,1.2529714107513428,-0.0037376880645751953,0.6057566404342651,0.125,7.211102485656738,0.7923834323883057
1.2443101406097412,1.2558661699295044,-0.011556029319763184,0.5953958630561829,1.0,7.211102485656738,0.7897188067436218
1.251068353652954,1.2496286630630493,0.0014396905899047852,0.6030005216598511,0.1071428571428571,6.928203105926514,0.7928541898727417
1.2489213943481445,1.2524842023849487,-0.0035628080368041992,0.5969967246055603,1.0,4.123105525970459,0.7916469573974609
1.2508139610290527,1.2488019466400146,0.002012014389038086,0.5919557213783264,1.0,3.605551242828369,0.7860063314437866
1.2505600452423096,1.2464256286621094,0.004134416580200195,0.5972782373428345,0.017857142857142905,2.8284270763397217,0.7910856604576111
1.2448415756225586,1.2492904663085938,-0.004448890686035156,0.5973602533340454,0.017857142857142905,2.4494898319244385,0.791913628578186
1.254807710647583,1.2385414838790894,0.016266226768493652,0.5982961654663086,1.0,4.242640495300293,0.7906168699264526
1.2405805587768555,1.252870798110962,-0.012290239334106445,0.6030800342559814,1.0,4.123105525970459,0.7956712245941162
1.2397596836090088,1.2499932050704956,-0.010233521461486816,0.603708028793335,0.0714285714285714,3.605551242828369,0.7962183952331543
1.236531376838684,1.245548129081726,-0.009016752243041992,0.5973659753799438,1.0,6.633249759674072,0.7904278039932251
1.2380950450897217,1.2403582334518433,-0.002263188362121582,0.5939368009567261,0.1428571428571429,7.416198253631592,0.7886345386505127
1.2394918203353882,1.2361867427825928,0.00330507755279541,0.6019155979156494,0.1607142857142857,3.0,0.7941147685050964
1.239556074142456,1.2275193929672241,0.012036681175231934,0.5759941339492798,0.0714285714285714,3.316624879837036,0.7768375277519226
1.2242462635040283,1.2373969554901123,-0.013150691986083984,0.5926709175109863,0.0714285714285714,4.690415859222412,0.7902092933654785
1.2392308712005615,1.21433424949646,0.024896621704101562,0.5741081237792969,0.0357142857142857,4.690415859222412,0.7791138887405396
1.222414493560791,1.2263652086257935,-0.003950715065002441,0.5852445363998413,0.2857142857142857,3.464101552963257,0.7958729267120361
1.2236684560775757,1.222470760345459,0.0011976957321166992,0.5880939364433289,0.017857142857142905,3.1622776985168457,0.8069243431091309
1.2162328958511353,1.229325532913208,-0.013092637062072754,0.6024306416511536,0.2142857142857143,2.6457512378692627,0.8293348550796509
1.2220942974090576,1.2242077589035034,-0.0021134614944458008,0.5902411341667175,1.0,4.123105525970459,0.8241396546363831
1.2305337190628052,1.2117613554000854,0.018772363662719727,0.6027963161468506,0.017857142857142905,3.464101552963257,0.8383835554122925
1.217505693435669,1.2234523296356201,-0.005946636199951172,0.627480149269104,0.1428571428571429,1.0,0.8593114614486694
1.2204482555389404,1.2198119163513184,0.0006363391876220703,0.6227706670761108,0.0535714285714286,1.4142135381698608,0.8629770278930664
1.2192938327789307,1.2147798538208008,0.004513978958129883,0.6237094402313232,0.375,2.0,0.8582068681716919
1.224269151687622,1.204001545906067,0.020267605781555176,0.6236120462417603,0.017857142857142905,7.348469257354736,0.8581117391586304
1.2090108394622803,1.2115018367767334,-0.002490997314453125,0.6408851146697998,0.1964285714285714,7.141428470611572,0.8747660517692566
1.208357334136963,1.2036561965942383,0.004701137542724609,0.6477423310279846,0.0535714285714286,3.464101552963257,0.8772064447402954
1.196241021156311,1.2068147659301758,-0.010573744773864746,0.6445000171661377,0.0714285714285714,3.316624879837036,0.873091459274292
1.1993629932403564,1.1944526433944702,0.0049103498458862305,0.642422080039978,0.2321428571428571,7.348469257354736,0.86574387550354
1.194070816040039,1.1905055046081543,0.0035653114318847656,0.6666063070297241,0.017857142857142905,6.4031243324279785,0.8849284648895264
1.1866309642791748,1.1895942687988281,-0.0029633045196533203,0.6761042475700378,0.0,4.0,0.8864794969558716
1.187034249305725,1.1819920539855957,0.0050421953201293945,0.6668374538421631,0.0357142857142857,2.2360680103302,0.875501275062561
1.1759663820266724,1.184717059135437,-0.008750677108764648,0.6663507223129272,0.0357142857142857,4.358899116516113,0.8745496869087219
1.1768505573272705,1.1790369749069214,-0.002186417579650879,0.6782259345054626,1.0,4.0,0.8810180425643921
1.1796464920043945,1.1834713220596313,-0.0038248300552368164,0.6672680377960205,0.0892857142857143,3.464101552963257,0.8736666440963745
1.1762809753417969,1.1862926483154297,-0.010011672973632812,0.6635332703590393,0.1607142857142857,3.0,0.8732594847679138
1.1795752048492432,1.187699794769287,-0.008124589920043945,0.6611860394477844,0.0357142857142857,1.0,0.8732917308807373
1.1968281269073486,1.1770509481430054,0.01977717876434326,0.6453205347061157,1.0,1.7320507764816284,0.8613778352737427
1.1851096153259277,1.196495532989502,-0.011385917663574219,0.644615650177002,0.2678571428571429,2.0,0.8627948760986328
1.2000583410263062,1.1879315376281738,0.012126803398132324,0.6573591828346252,0.017857142857142905,2.6457512378692627,0.8724499940872192
1.1967264413833618,1.1969184875488281,-0.0001920461654663086,0.6317587494850159,0.0714285714285714,3.605551242828369,0.8617894649505615
1.2029622793197632,1.1960396766662598,0.006922602653503418,0.6255146265029907,0.2678571428571429,3.1622776985168457,0.8543683886528015
1.2046759128570557,1.2020584344863892,0.002617478370666504,0.6047242879867554,0.0535714285714286,2.0,0.8356109857559204
1.203343391418457,1.211414098739624,-0.008070707321166992,0.6425706744194031,0.1607142857142857,2.4494898319244385,0.8774633407592773
1.2196054458618164,1.2065098285675049,0.013095617294311523,0.6028173565864563,0.0,2.2360680103302,0.8417541980743408
1.2045241594314575,1.231313705444336,-0.026789546012878418,0.6248766183853149,0.017857142857142905,7.416198253631592,0.8654385209083557
1.2224313020706177,1.2224408388137817,-9.5367431640625e-06,0.603140115737915,0.0357142857142857,0.0,0.8481137156486511
1.2368465662002563,1.2197742462158203,0.017072319984436035,0.5926181077957153,0.0357142857142857,6.4031243324279785,0.836364209651947
1.2323803901672363,1.236387014389038,-0.004006624221801758,0.6038720011711121,0.0892857142857143,4.242640495300293,0.8590897917747498
1.2472872734069824,1.232980489730835,0.014306783676147461,0.5849277973175049,0.1428571428571429,2.0,0.8403902649879456
1.2443461418151855,1.2499284744262695,-0.005582332611083984,0.5731950402259827,0.0357142857142857,3.464101552963257,0.8361867070198059
1.256948471069336,1.2547166347503662,0.0022318363189697266,0.5670855045318604,0.0357142857142857,3.464101552963257,0.833729088306427
1.2596099376678467,1.2695419788360596,-0.00993204116821289,0.577243983745575,0.0714285714285714,7.416198253631592,0.8488759994506836
1.2765436172485352,1.2756309509277344,0.0009126663208007812,0.5774734020233154,0.017857142857142905,7.416198253631592,0.8475041389465332
1.287394642829895,1.283507227897644,0.0038874149322509766,0.5661065578460693,1.0,3.1622776985168457,0.8355835676193237
1.2915234565734863,1.2939114570617676,-0.00238800048828125,0.5775229930877686,1.0,6.855654716491699,0.8489201664924622
1.296586275100708,1.2974019050598145,-0.0008156299591064453,0.5758635997772217,0.2678571428571429,7.416198253631592,0.84595787525177
1.3062827587127686,1.2922933101654053,0.013989448547363281,0.5700746774673462,0.0535714285714286,7.416198253631592,0.8378989696502686
1.3059310913085938,1.2913399934768677,0.014591097831726074,0.5643301606178284,0.017857142857142905,7.348469257354736,0.8346731066703796
1.2952775955200195,1.2976313829421997,-0.0023537874221801758,0.5683865547180176,0.1964285714285714,5.0,0.8454793691635132
1.2893016338348389,1.2996269464492798,-0.010325312614440918,0.5651220083236694,0.017857142857142905,5.0,0.8403700590133667
1.2960877418518066,1.2855671644210815,0.010520577430725098,0.5560890436172485,1.0,2.2360680103302,0.8254278898239136
1.2941350936889648,1.2802324295043945,0.013902664184570312,0.565957248210907,0.017857142857142905,7.280109882354736,0.8395600318908691
1.2869722843170166,1.2790825366973877,0.007889747619628906,0.556527853012085,0.1607142857142857,6.928203105926514,0.8305741548538208
1.278367519378662,1.281996726989746,-0.0036292076110839844,0.5620064735412598,1.0,6.928203105926514,0.8344879150390625
1.2721753120422363,1.2786529064178467,-0.0064775943756103516,0.5679705142974854,0.017857142857142905,7.141428470611572,0.8390465974807739
1.268293857574463,1.278767704963684,-0.010473847389221191,0.56341552734375,1.0,7.141428470611572,0.8363324403762817
1.2795462608337402,1.2640042304992676,0.015542030334472656,0.561815083026886,0.0357142857142857,7.348469257354736,0.8279887437820435
1.2704479694366455,1.2671377658843994,0.0033102035522460938,0.5576210021972656,0.4107142857142857,3.605551242828369,0.8302745223045349
1.2744669914245605,1.2707045078277588,0.003762483596801758,0.5712787508964539,0.0357142857142857,3.872983455657959,0.8419060111045837
1.2775492668151855,1.2586276531219482,0.018921613693237305,0.5675783157348633,0.0535714285714286,3.0,0.837152898311615
1.2689235210418701,1.2712466716766357,-0.002323150634765625,0.5704511404037476,1.0,2.8284270763397217,0.8374900817871094
1.2734999656677246,1.2777178287506104,-0.004217863082885742,0.5826330184936523,0.1428571428571429,2.4494898319244385,0.8559458255767822
1.2742018699645996,1.2663702964782715,0.007831573486328125,0.5636979341506958,1.0,3.605551242828369,0.8298391699790955
1.2700226306915283,1.2718425989151,-0.0018199682235717773,0.566306471824646,0.0892857142857143,2.8284270763397217,0.8337497711181641
1.276275396347046,1.2665026187896729,0.009772777557373047,0.5747914910316467,1.0,7.348469257354736,0.8447179794311523
1.2704708576202393,1.273752212524414,-0.0032813549041748047,0.5736642479896545,0.0357142857142857,6.7082037925720215,0.8420574069023132
1.260411262512207,1.2806763648986816,-0.02026510238647461,0.5792393684387207,0.2321428571428571,6.7082037925720215,0.8467006683349609
1.2704403400421143,1.275823950767517,-0.005383610725402832,0.5646581649780273,0.1071428571428571,0.0,0.8342297673225403
1.2791049480438232,1.2642476558685303,0.014857292175292969,0.5809844136238098,0.0892857142857143,7.211102485656738,0.8441190719604492
1.2832074165344238,1.2613567113876343,0.02185070514678955,0.5716512203216553,0.0535714285714286,2.8284270763397217,0.8382465839385986
1.277819037437439,1.2692148685455322,0.008604168891906738,0.5799158811569214,0.0535714285714286,2.0,0.8466641306877136
1.2552002668380737,1.287647008895874,-0.03244674205780029,0.5752277374267578,0.1785714285714286,1.7320507764816284,0.8440020680427551
1.2756444215774536,1.2710397243499756,0.004604697227478027,0.5846458077430725,0.0357142857142857,7.280109882354736,0.8507102727890015
1.2651450634002686,1.282012701034546,-0.016867637634277344,0.5663185119628906,1.0,0.0,0.8356902599334717
1.2621124982833862,1.2842984199523926,-0.022185921669006348,0.570854902267456,0.1964285714285714,7.348469257354736,0.8427802324295044
1.2684435844421387,1.276127815246582,-0.007684230804443359,0.5728576183319092,1.0,2.4494898319244385,0.8398337364196777
1.2806906700134277,1.26524019241333,0.015450477600097656,0.5781917572021484,1.0,2.4494898319244385,0.8459393978118896
1.264845371246338,1.2801302671432495,-0.015284895896911621,0.5736821293830872,0.0714285714285714,1.4142135381698608,0.8425609469413757
1.2610177993774414,1.2827942371368408,-0.021776437759399414,0.5693396329879761,0.0714285714285714,1.0,0.8360772132873535
1.2734475135803223,1.2703139781951904,0.003133535385131836,0.5692530870437622,0.0,2.4494898319244385,0.8388338088989258
1.2603418827056885,1.282698631286621,-0.022356748580932617,0.5793824195861816,0.0535714285714286,7.0,0.8507257103919983
1.2885050773620605,1.2583250999450684,0.030179977416992188,0.5916752815246582,1.0,0.0,0.8615267276763916
1.2805886268615723,1.2590982913970947,0.02149033546447754,0.5712770223617554,1.0,0.0,0.8432857394218445
1.2781341075897217,1.2610816955566406,0.017052412033081055,0.5689412355422974,0.0357142857142857,7.280109882354736,0.8442329168319702
1.2737977504730225,1.2651363611221313,0.008661389350891113,0.58003830909729,0.0714285714285714,2.4494898319244385,0.8580769300460815
1.2732247114181519,1.2620881795883179,0.011136531829833984,0.5702923536300659,0.0357142857142857,7.141428470611572,0.8508104085922241
1.2562376260757446,1.276519536972046,-0.02028191089630127,0.5860826969146729,0.0,7.071067810058594,0.8731927275657654
1.2701756954193115,1.2626581192016602,0.007517576217651367,0.5745713710784912,0.017857142857142905,7.071067810058594,0.8636072874069214
1.272519588470459,1.260543942451477,0.011975646018981934,0.5839991569519043,0.125,7.071067810058594,0.8741245269775391
1.2752383947372437,1.254417061805725,0.020821332931518555,0.5826591849327087,1.0,7.071067810058594,0.8762295246124268
1.2687839269638062,1.2592331171035767,0.009550809860229492,0.5933842658996582,1.0,6.928203105926514,0.8867626786231995
1.2597429752349854,1.2657039165496826,-0.005960941314697266,0.5844783782958984,1.0,4.4721360206604,0.8844186067581177
1.2586369514465332,1.265592336654663,-0.006955385208129883,0.5815608501434326,0.0535714285714286,3.605551242828369,0.8847382068634033
1.2595322132110596,1.260640025138855,-0.0011078119277954102,0.5972616076469421,0.0892857142857143,1.7320507764816284,0.8947845697402954
1.2533888816833496,1.2656633853912354,-0.012274503707885742,0.5935792922973633,1.0,7.348469257354736,0.8943465948104858
1.2571558952331543,1.2569056749343872,0.00025022029876708984,0.5908076167106628,0.1071428571428571,7.416198253631592,0.8914462327957153
1.2600033283233643,1.2520941495895386,0.007909178733825684,0.5937880277633667,1.0,2.6457512378692627,0.895301878452301
1.2637982368469238,1.2449676990509033,0.018830537796020508,0.5985040664672852,0.1071428571428571,7.071067810058594,0.8961193561553955
1.2516337633132935,1.2570734024047852,-0.005439639091491699,0.6074522733688354,1.0,0.0,0.8985111713409424
1.2488055229187012,1.2593989372253418,-0.010593414306640625,0.5945444107055664,0.1428571428571429,0.0,0.8884050846099854
1.2584624290466309,1.2494208812713623,0.009041547775268555,0.5991257429122925,0.2142857142857143,7.416198253631592,0.8942794799804688
1.2471654415130615,1.2616956233978271,-0.014530181884765625,0.6150511503219604,0.017857142857142905,2.4494898319244385,0.9032878875732422
1.2600042819976807,1.2567737102508545,0.003230571746826172,0.6018153429031372,0.0357142857142857,2.8284270763397217,0.8908494114875793
1.2569944858551025,1.2631776332855225,-0.006183147430419922,0.6234934329986572,1.0,7.280109882354736,0.9041138887405396
1.2708194255828857,1.2550103664398193,0.015809059143066406,0.6162989139556885,0.017857142857142905,7.416198253631592,0.9014863967895508
1.266188383102417,1.2622873783111572,0.0039010047912597656,0.617061972618103,0.1071428571428571,7.416198253631592,0.8966758847236633
1.2706947326660156,1.2585266828536987,0.012168049812316895,0.6131792068481445,1.0,0.0,0.8954564332962036
1.2747371196746826,1.2553272247314453,0.019409894943237305,0.6131324768066406,1.0,6.4031243324279785,0.8933802843093872
1.2734789848327637,1.2591793537139893,0.014299631118774414,0.6149895191192627,1.0,5.099019527435303,0.8956198692321777
1.2784907817840576,1.2534199953079224,0.025070786476135254,0.6166975498199463,0.017857142857142905,6.7082037925720215,0.8945591449737549
1.2672680616378784,1.2666172981262207,0.0006507635116577148,0.6106017827987671,0.0892857142857143,7.141428470611572,0.8932644128799438
1.2681646347045898,1.2619601488113403,0.006204485893249512,0.6183683276176453,0.0535714285714286,4.0,0.8980667591094971
1.2645010948181152,1.2662031650543213,-0.0017020702362060547,0.6188371181488037,1.0,4.123105525970459,0.8980004787445068
1.2626063823699951,1.2670750617980957,-0.004468679428100586,0.616252064704895,0.017857142857142905,7.348469257354736,0.8936067223548889
1.2653217315673828,1.263405680656433,0.001916050910949707,0.6144227981567383,1.0,7.0,0.8930003643035889
1.2660212516784668,1.2607553005218506,0.005265951156616211,0.6266889572143555,1.0,3.464101552963257,0.9016737937927246
1.2670105695724487,1.2564915418624878,0.010519027709960938,0.6210670471191406,0.2678571428571429,5.291502475738525,0.8982011079788208
1.2602616548538208,1.2612065076828003,-0.0009448528289794922,0.6217710375785828,0.1964285714285714,5.196152210235596,0.8983892798423767
1.2548198699951172,1.2630500793457031,-0.008230209350585938,0.6201308965682983,1.0,4.582575798034668,0.8963433504104614
1.2636839151382446,1.2494239807128906,0.014259934425354004,0.6190480589866638,0.0892857142857143,4.795831680297852,0.8956118822097778
1.2610504627227783,1.2492412328720093,0.011809229850769043,0.6379005312919617,0.2678571428571429,6.633249759674072,0.9121530055999756
1.2519729137420654,1.252732753753662,-0.0007598400115966797,0.6167746782302856,0.0357142857142857,5.74456262588501,0.8937656879425049
1.235222578048706,1.2587571144104004,-0.023534536361694336,0.628975510597229,1.0,5.196152210235596,0.9034141302108765
1.240182876586914,1.2480967044830322,-0.007913827896118164,0.6179686784744263,0.125,3.464101552963257,0.8982710838317871
1.234161615371704,1.244414210319519,-0.010252594947814941,0.623685896396637,0.0892857142857143,6.928203105926514,0.8985809683799744
1.2478382587432861,1.2219135761260986,0.0259246826171875,0.6260287761688232,0.4107142857142857,7.348469257354736,0.9024640917778015
1.235954999923706,1.226926565170288,0.009028434753417969,0.6238524913787842,0.1785714285714286,2.0,0.9001192450523376
1.2294573783874512,1.224952220916748,0.004505157470703125,0.6187176704406738,0.1964285714285714,3.464101552963257,0.8957780599594116
1.2244446277618408,1.2236539125442505,0.000790715217590332,0.624251127243042,0.2142857142857143,3.1622776985168457,0.8993932008743286
1.2212222814559937,1.2196319103240967,0.0015903711318969727,0.6258281469345093,1.0,3.0,0.8998592495918274
1.2186461687088013,1.2242937088012695,-0.005647540092468262,0.6173529624938965,0.4107142857142857,7.141428470611572,0.8966885805130005
1.2246119976043701,1.2120925188064575,0.012519478797912598,0.628855288028717,0.0714285714285714,0.0,0.9041701555252075
1.2149417400360107,1.2242754697799683,-0.00933372974395752,0.6183386445045471,0.1428571428571429,7.4833149909973145,0.8953908681869507
1.2231783866882324,1.2116138935089111,0.011564493179321289,0.6239432692527771,1.0,1.4142135381698608,0.896994411945343
1.2162623405456543,1.2214734554290771,-0.0052111148834228516,0.6261699795722961,0.0357142857142857,7.348469257354736,0.8995751142501831
1.200736165046692,1.2408084869384766,-0.04007232189178467,0.6149093508720398,0.0357142857142857,4.898979663848877,0.8949389457702637
1.2141950130462646,1.2295866012573242,-0.01539158821105957,0.6270931363105774,0.1785714285714286,5.291502475738525,0.901939332485199
1.225720763206482,1.2212263345718384,0.004494428634643555,0.6285252571105957,0.0714285714285714,3.1622776985168457,0.9036098718643188
1.2305958271026611,1.2184388637542725,0.012156963348388672,0.6343611478805542,0.0892857142857143,2.8284270763397217,0.908245325088501
1.2233161926269531,1.2268718481063843,-0.0035556554794311523,0.6253763437271118,1.0,4.242640495300293,0.8997683525085449
1.2191205024719238,1.2333089113235474,-0.014188408851623535,0.6191633939743042,1.0,4.123105525970459,0.8937082290649414
1.2216849327087402,1.2303493022918701,-0.008664369583129883,0.6257660388946533,0.0,3.0,0.8989070057868958
1.2257671356201172,1.2258203029632568,-5.316734313964844e-05,0.636333167552948,0.0357142857142857,2.2360680103302,0.9084599018096924
1.2288399934768677,1.2244114875793457,0.004428505897521973,0.6487900018692017,1.0,3.1622776985168457,0.9162344932556152
1.2073527574539185,1.2475212812423706,-0.04016852378845215,0.631892204284668,0.5714285714285714,3.605551242828369,0.9047584533691406
1.2266905307769775,1.2266805171966553,1.0013580322265625e-05,0.6389471292495728,0.1428571428571429,6.928203105926514,0.9080022573471069
1.2201855182647705,1.2337706089019775,-0.013585090637207031,0.6365339756011963,0.1071428571428571,7.416198253631592,0.9088284969329834
1.2268403768539429,1.2285387516021729,-0.0016983747482299805,0.6302436590194702,0.0357142857142857,2.2360680103302,0.9002050161361694
1.2418131828308105,1.212759256362915,0.029053926467895508,0.6662842035293579,0.3214285714285714,7.211102485656738,0.9309673309326172
1.238490104675293,1.2138900756835938,0.02460002899169922,0.656914234161377,0.0892857142857143,7.0,0.9203579425811768
1.222815990447998,1.2265651226043701,-0.0037491321563720703,0.6428383588790894,0.0714285714285714,2.6457512378692627,0.908388614654541
1.223562479019165,1.2240869998931885,-0.0005245208740234375,0.6425330638885498,0.017857142857142905,2.6457512378692627,0.9065609574317932
1.2311184406280518,1.2143423557281494,0.016776084899902344,0.6543676853179932,0.1607142857142857,7.141428470611572,0.9178692698478699
1.2200560569763184,1.222523808479309,-0.0024677515029907227,0.6424651145935059,0.1428571428571429,7.4833149909973145,0.9085381031036377
1.2158656120300293,1.2231433391571045,-0.007277727127075195,0.6499942541122437,1.0,2.4494898319244385,0.913272500038147
1.2320882081985474,1.2067294120788574,0.02535879611968994,0.6653033494949341,0.017857142857142905,7.071067810058594,0.9265033602714539
1.2070002555847168,1.2276188135147095,-0.020618557929992676,0.6450564861297607,0.0714285714285714,0.0,0.9058912992477417
1.2125743627548218,1.2194267511367798,-0.006852388381958008,0.649325966835022,1.0,7.211102485656738,0.9138598442077637
1.209498643875122,1.2214325666427612,-0.01193392276763916,0.6502537727355957,0.125,3.0,0.9057414531707764
1.2089802026748657,1.220216155052185,-0.011235952377319336,0.648154616355896,0.0357142857142857,2.2360680103302,0.9029384851455688
1.21598482131958,1.2112140655517578,0.004770755767822266,0.6512629985809326,0.0892857142857143,2.2360680103302,0.9100577235221863
1.210946798324585,1.2158253192901611,-0.004878520965576172,0.6511536836624146,1.0,3.0,0.9106322526931763
1.2092124223709106,1.2220652103424072,-0.012852787971496582,0.6539450287818909,0.0,4.358899116516113,0.9031598567962646
1.212084174156189,1.218071460723877,-0.005987286567687988,0.6617531776428223,0.1071428571428571,4.795831680297852,0.9123988151550293
1.2138426303863525,1.2180886268615723,-0.0042459964752197266,0.6515693068504333,1.0,3.605551242828369,0.8954744338989258
1.220815896987915,1.2127974033355713,0.00801849365234375,0.666969895362854,1.0,3.7416574954986572,0.9139702916145325
1.2168382406234741,1.2181546688079834,-0.0013164281845092773,0.6677908897399902,0.0714285714285714,6.855654716491699,0.9162083268165588
1.2238450050354004,1.2168140411376953,0.007030963897705078,0.661083459854126,0.0892857142857143,7.0,0.9029977321624756
1.2267812490463257,1.220407247543335,0.006374001502990723,0.6564954519271851,0.0,3.316624879837036,0.9008257389068604
1.221874713897705,1.2243297100067139,-0.002454996109008789,0.6656469702720642,0.0892857142857143,3.872983455657959,0.9142677187919617
1.2237175703048706,1.2251520156860352,-0.0014344453811645508,0.6675812005996704,0.0714285714285714,6.855654716491699,0.9011502265930176
1.22930908203125,1.2216975688934326,0.007611513137817383,0.6651936769485474,0.2678571428571429,7.211102485656738,0.904517412185669
1.220292091369629,1.2309473752975464,-0.01065528392791748,0.6726685166358948,0.2142857142857143,2.2360680103302,0.908898115158081
1.2298598289489746,1.2241522073745728,0.0057076215744018555,0.6630345582962036,0.0892857142857143,2.2360680103302,0.8971646428108215
1.228371024131775,1.2278141975402832,0.0005568265914916992,0.6788469552993774,0.1607142857142857,2.2360680103302,0.918128490447998
1.222550630569458,1.234295129776001,-0.011744499206542969,0.667761504650116,1.0,1.0,0.9055850505828857
1.2278120517730713,1.2323380708694458,-0.004526019096374512,0.6726096272468567,0.125,4.242640495300293,0.9076324701309204
1.228210687637329,1.2324856519699097,-0.004274964332580566,0.6606119871139526,0.1071428571428571,4.242640495300293,0.8928868770599365
1.2330245971679688,1.2269344329833984,0.0060901641845703125,0.6666267514228821,0.1607142857142857,2.0,0.900065541267395
1.234377145767212,1.2265279293060303,0.00784921646118164,0.6651133894920349,1.0,7.211102485656738,0.8932303786277771
1.2299877405166626,1.2321479320526123,-0.002160191535949707,0.667471170425415,0.0714285714285714,7.141428470611572,0.8989114165306091
1.239708423614502,1.221963882446289,0.01774454116821289,0.6514579653739929,0.017857142857142905,3.872983455657959,0.8847869634628296
1.228126049041748,1.2350250482559204,-0.006898999214172363,0.6616989374160767,0.0714285714285714,4.242640495300293,0.9016549587249756
1.2357745170593262,1.2294197082519531,0.006354808807373047,0.6480661630630493,0.017857142857142905,2.2360680103302,0.8809207677841187
1.2321940660476685,1.2321038246154785,9.02414321899414e-05,0.6413369178771973,0.0,1.7320507764816284,0.877385675907135
1.2351871728897095,1.2336348295211792,0.0015523433685302734,0.6446372270584106,0.3214285714285714,7.348469257354736,0.8873543739318848
1.2340421676635742,1.2349886894226074,-0.0009465217590332031,0.6334388852119446,0.0,7.141428470611572,0.885685920715332
1.2402434349060059,1.233034610748291,0.007208824157714844,0.6265053749084473,0.0714285714285714,3.1622776985168457,0.8745741844177246
1.9947428703308105,2.0180156230926514,-0.02327275276184082,0.7939894199371338,0.0714285714285714,2.2360680103302,0.9986251592636108
1.8995894193649292,1.9308464527130127,-0.031257033348083496,0.7583820223808289,1.0,2.2360680103302,0.9917762279510498
1.9057356119155884,1.885368824005127,0.020366787910461426,0.7348672151565552,0.0892857142857143,7.280109882354736,0.9842946529388428
1.9367035627365112,1.9445745944976807,-0.007871031761169434,0.7332630157470703,0.2857142857142857,7.348469257354736,0.9783372282981873
1.9814462661743164,2.0550308227539062,-0.07358455657958984,0.7473158836364746,0.0357142857142857,1.7320507764816284,0.9753931760787964
2.0958049297332764,2.1073288917541504,-0.011523962020874023,0.7555520534515381,0.0535714285714286,1.4142135381698608,0.9744507074356079
2.1537423133850098,2.1570169925689697,-0.003274679183959961,0.7642756700515747,0.0357142857142857,1.7320507764816284,0.9712258577346802
2.1771600246429443,2.1740572452545166,0.0031027793884277344,0.7664190530776978,1.0,4.0,0.9677408337593079
2.177250623703003,2.1687822341918945,0.008468389511108398,0.757688045501709,0.0892857142857143,4.0,0.9528481960296631
2.1553945541381836,2.168764114379883,-0.013369560241699219,0.7645114064216614,0.0892857142857143,2.8284270763397217,0.9455894231796265
2.1602792739868164,2.170078754425049,-0.009799480438232422,0.7596769332885742,0.0357142857142857,2.2360680103302,0.9415735006332397
2.173232078552246,2.1755428314208984,-0.0023107528686523438,0.7609682679176331,0.0535714285714286,7.416198253631592,0.9491688013076782
2.2019338607788086,2.1718835830688477,0.030050277709960938,0.7607851028442383,1.0,7.416198253631592,0.9565054774284363
2.1883418560028076,2.1920487880706787,-0.0037069320678710938,0.7739403247833252,0.0357142857142857,4.123105525970459,0.961693286895752
2.1837270259857178,2.1903724670410156,-0.0066454410552978516,0.7778053283691406,0.017857142857142905,4.690415859222412,0.965688943862915
2.1688945293426514,2.187997341156006,-0.019102811813354492,0.7874240875244141,0.017857142857142905,2.6457512378692627,0.9683712124824524
2.158080577850342,2.182271957397461,-0.02419137954711914,0.7795037031173706,0.0357142857142857,2.2360680103302,0.9715739488601685
2.1555709838867188,2.159837245941162,-0.004266262054443359,0.7760249376296997,0.25,7.348469257354736,0.9748035073280334
2.138866424560547,2.1295242309570312,0.009342193603515625,0.7730172276496887,0.0714285714285714,7.280109882354736,0.9781554937362671
2.0898590087890625,2.1135237216949463,-0.02366471290588379,0.7725718021392822,0.0714285714285714,7.280109882354736,0.9799611568450928
2.0809378623962402,2.064074993133545,0.016862869262695312,0.7677978277206421,0.017857142857142905,0.0,0.9841171503067017
2.047473669052124,2.039431095123291,0.008042573928833008,0.758643388748169,1.0,7.348469257354736,0.9840076565742493
2.0038585662841797,2.022212505340576,-0.018353939056396484,0.7570768594741821,0.017857142857142905,7.348469257354736,0.9843769073486328
1.9893608093261719,1.9734392166137695,0.015921592712402344,0.752388596534729,0.3214285714285714,6.928203105926514,0.9863948225975037
1.9344664812088013,1.9587907791137695,-0.02432429790496826,0.7475136518478394,0.0714285714285714,6.928203105926514,0.9837327003479004
1.892530918121338,1.9302469491958618,-0.037716031074523926,0.743820309638977,0.0535714285714286,5.5677642822265625,0.9840297698974609
1.884149193763733,1.8678255081176758,0.01632368564605713,0.7387846112251282,0.0357142857142857,5.291502475738525,0.982529878616333
1.8211792707443237,1.8487720489501953,-0.027592778205871582,0.7331339120864868,1.0,4.795831680297852,0.9816601276397705
1.7733283042907715,1.810464859008789,-0.03713655471801758,0.7301405668258667,0.0535714285714286,6.0,0.9807758331298828
1.7636528015136719,1.7466027736663818,0.01705002784729004,0.7214619517326355,1.0,7.416198253631592,0.9778541326522827
1.733133316040039,1.7328782081604004,0.0002551078796386719,0.7134006023406982,1.0,1.7320507764816284,0.9734131693840027
1.7160800695419312,1.7131654024124146,0.0029146671295166016,0.7054650187492371,0.0357142857142857,1.7320507764816284,0.9686014652252197
1.7024928331375122,1.683070182800293,0.01942265033721924,0.6925162076950073,1.0,7.416198253631592,0.9591459631919861
1.6638580560684204,1.6711528301239014,-0.007294774055480957,0.6811481714248657,0.1428571428571429,7.348469257354736,0.9486285448074341
1.6340104341506958,1.6490166187286377,-0.015006184577941895,0.6653118133544922,1.0,7.348469257354736,0.9349897503852844
1.6212577819824219,1.5921012163162231,0.02915656566619873,0.6420648694038391,0.4464285714285714,6.928203105926514,0.9116407632827759
1.574699878692627,1.570641040802002,0.004058837890625,0.6246984601020813,0.0535714285714286,3.464101552963257,0.8958323001861572
1.5395779609680176,1.5373412370681763,0.0022367238998413086,0.6035622358322144,0.3571428571428571,7.071067810058594,0.8712773323059082
1.5100953578948975,1.4934191703796387,0.01667618751525879,0.5839014649391174,1.0,0.0,0.8555278182029724
1.4699175357818604,1.463042140007019,0.006875395774841309,0.567585825920105,0.017857142857142905,0.0,0.8392208814620972
1.414459466934204,1.4451959133148193,-0.030736446380615234,0.5540155172348022,0.0357142857142857,7.416198253631592,0.8314677476882935
1.3740103244781494,1.4057259559631348,-0.03171563148498535,0.539344310760498,0.017857142857142905,3.1622776985168457,0.8197669982910156
1.339292049407959,1.3765552043914795,-0.03726315498352051,0.5189024209976196,1.0,4.123105525970459,0.8067467212677002
1.3293383121490479,1.3275930881500244,0.0017452239990234375,0.4893762767314911,0.0357142857142857,2.8284270763397217,0.7825365662574768
1.2985793352127075,1.2997314929962158,-0.0011521577835083008,0.46004563570022583,1.0,7.211102485656738,0.7519915699958801
1.2773752212524414,1.2741636037826538,0.0032116174697875977,0.4463919699192047,0.1428571428571429,7.211102485656738,0.7277346253395081
1.2600668668746948,1.2561196088790894,0.003947257995605469,0.4296303987503052,0.1071428571428571,1.7320507764816284,0.7006291151046753
1.2436070442199707,1.2415783405303955,0.0020287036895751953,0.41550758481025696,1.0,1.4142135381698608,0.6786879301071167
1.2244558334350586,1.2265766859054565,-0.0021208524703979492,0.4034963846206665,1.0,1.4142135381698608,0.663713812828064
1.2171411514282227,1.2072418928146362,0.009899258613586426,0.3950980305671692,1.0,7.416198253631592,0.6509898900985718
1.2061676979064941,1.2014703750610352,0.004697322845458984,0.39356815814971924,0.017857142857142905,7.416198253631592,0.6483672261238098
1.1964378356933594,1.2007521390914917,-0.004314303398132324,0.39335474371910095,0.1964285714285714,2.4494898319244385,0.6503688097000122
1.188073754310608,1.2081389427185059,-0.02006518840789795,0.398936927318573,0.1071428571428571,3.0,0.6575887203216553
1.2147001028060913,1.198207139968872,0.01649296283721924,0.3894274830818176,0.0714285714285714,1.7320507764816284,0.6567463278770447
1.1818969249725342,1.1945033073425293,-0.012606382369995117,0.3939715623855591,1.0,1.4142135381698608,0.6586018800735474
1.1841182708740234,1.184373378753662,-0.0002551078796386719,0.39179909229278564,0.0714285714285714,1.7320507764816284,0.6581578254699707
1.1845667362213135,1.1953608989715576,-0.01079416275024414,0.39992183446884155,0.0535714285714286,1.7320507764816284,0.6648062467575073
1.19244384765625,1.1929571628570557,-0.0005133152008056641,0.3981919288635254,0.017857142857142905,2.8284270763397217,0.6668306589126587
1.1906375885009766,1.2028073072433472,-0.012169718742370605,0.4123225212097168,0.017857142857142905,3.605551242828369,0.6758068799972534
1.2041877508163452,1.2029069662094116,0.0012807846069335938,0.4116007387638092,1.0,7.071067810058594,0.6760483980178833
1.195572853088379,1.2260022163391113,-0.030429363250732422,0.4253063201904297,0.017857142857142905,7.348469257354736,0.6932417750358582
1.2210681438446045,1.220472812652588,0.0005953311920166016,0.4285247325897217,0.125,2.6457512378692627,0.6950121521949768
1.2375895977020264,1.2252991199493408,0.012290477752685547,0.42944061756134033,0.0357142857142857,3.872983455657959,0.6979361772537231
1.2382131814956665,1.2460466623306274,-0.007833480834960938,0.4538925886154175,0.017857142857142905,6.78233003616333,0.7195113301277161
1.2593101263046265,1.2479711771011353,0.011338949203491211,0.44718077778816223,0.017857142857142905,0.0,0.7162618637084961
1.2660380601882935,1.2684481143951416,-0.0024100542068481445,0.46018320322036743,0.0357142857142857,6.7082037925720215,0.7309970855712891
1.2844704389572144,1.27885103225708,0.005619406700134277,0.47513318061828613,0.017857142857142905,4.4721360206604,0.7439355254173279
1.2897391319274902,1.2961020469665527,-0.0063629150390625,0.4910085201263428,0.125,6.855654716491699,0.7644177079200745
1.2987602949142456,1.3023943901062012,-0.0036340951919555664,0.5014563202857971,0.1071428571428571,7.280109882354736,0.7758879065513611
1.314373254776001,1.294612169265747,0.019761085510253906,0.4965994358062744,1.0,3.872983455657959,0.7724262475967407
1.3131065368652344,1.3082746267318726,0.004831910133361816,0.5002388954162598,0.0357142857142857,4.242640495300293,0.778611421585083
1.3201446533203125,1.3151531219482422,0.0049915313720703125,0.5217500925064087,0.0892857142857143,2.8284270763397217,0.7915521860122681
1.3174731731414795,1.319325566291809,-0.0018523931503295898,0.5312927961349487,0.1785714285714286,2.6457512378692627,0.7986276745796204
1.3195719718933105,1.3077772855758667,0.011794686317443848,0.5348739624023438,1.0,2.4494898319244385,0.7980692386627197
1.3137638568878174,1.3157364130020142,-0.0019725561141967773,0.5576497316360474,1.0,4.0,0.8105047941207886
1.3112925291061401,1.324899673461914,-0.013607144355773926,0.5662926435470581,0.1964285714285714,4.582575798034668,0.817873477935791
1.3254704475402832,1.3348851203918457,-0.0094146728515625,0.5700121521949768,0.1607142857142857,6.78233003616333,0.8172070980072021
1.3387726545333862,1.3502755165100098,-0.011502861976623535,0.5720275640487671,1.0,6.633249759674072,0.816120982170105
1.363822102546692,1.3500921726226807,0.01372992992401123,0.5686949491500854,0.0535714285714286,6.633249759674072,0.8106792569160461
1.3822592496871948,1.3575034141540527,0.02475583553314209,0.5556559562683105,0.2142857142857143,6.633249759674072,0.8036298751831055
1.3753983974456787,1.3898956775665283,-0.01449728012084961,0.5907739400863647,0.1071428571428571,6.633249759674072,0.8249589204788208
1.3932745456695557,1.4023289680480957,-0.009054422378540039,0.5960273742675781,0.0357142857142857,6.928203105926514,0.8261539936065674
1.4210577011108398,1.4108829498291016,0.010174751281738281,0.5929880142211914,0.0892857142857143,6.928203105926514,0.8282881379127502
1.4330708980560303,1.4373747110366821,-0.0043038129806518555,0.6070951223373413,0.017857142857142905,7.0,0.841018795967102
1.4549896717071533,1.4576587677001953,-0.002669095993041992,0.6040045619010925,0.3035714285714286,3.464101552963257,0.8410641551017761
1.4829230308532715,1.4699339866638184,0.012989044189453125,0.6037859320640564,0.1785714285714286,2.8284270763397217,0.8527207374572754
1.484649896621704,1.5098258256912231,-0.025175929069519043,0.6282056570053101,1.0,7.280109882354736,0.8628861904144287
1.5212221145629883,1.5164859294891357,0.004736185073852539,0.6075695753097534,0.2142857142857143,7.348469257354736,0.8563926219940186
1.5408300161361694,1.540186882019043,0.0006431341171264648,0.632081151008606,1.0,2.2360680103302,0.8700065612792969
1.5535608530044556,1.564687967300415,-0.011127114295959473,0.6431752443313599,0.2142857142857143,3.316624879837036,0.8759365677833557
1.567879557609558,1.5797746181488037,-0.011895060539245605,0.6472445130348206,1.0,3.1622776985168457,0.8775193691253662
1.588154673576355,1.583730936050415,0.004423737525939941,0.6421682834625244,0.1428571428571429,2.0,0.8787230849266052
1.5952420234680176,1.5970590114593506,-0.0018169879913330078,0.6341943144798279,1.0,3.1622776985168457,0.8756792545318604
1.603834629058838,1.6007951498031616,0.0030394792556762695,0.6216439604759216,0.125,3.1622776985168457,0.8704211711883545
1.605362892150879,1.6029598712921143,0.0024030208587646484,0.6206897497177124,0.0892857142857143,2.8284270763397217,0.8708001375198364
1.604703664779663,1.594672679901123,0.010030984878540039,0.6104826927185059,0.0535714285714286,3.7416574954986572,0.8663638830184937
1.5993847846984863,1.593339204788208,0.00604557991027832,0.6189513206481934,1.0,3.872983455657959,0.8688446283340454
1.5898032188415527,1.5894756317138672,0.0003275871276855469,0.6260746717453003,0.0357142857142857,6.7082037925720215,0.8729793429374695
1.5866010189056396,1.5820672512054443,0.0045337677001953125,0.6129743456840515,0.0535714285714286,6.480740547180176,0.8649011850357056
1.573046326637268,1.5855224132537842,-0.012476086616516113,0.6314111948013306,0.1428571428571429,6.480740547180176,0.8721853494644165
1.57760488986969,1.5739989280700684,0.003605961799621582,0.626163125038147,0.0357142857142857,7.416198253631592,0.8674069046974182
1.5795339345932007,1.572609543800354,0.00692439079284668,0.633923351764679,0.0357142857142857,2.2360680103302,0.8700063228607178
1.5758570432662964,1.578381061553955,-0.0025240182876586914,0.642371416091919,0.1428571428571429,7.211102485656738,0.8702858090400696
1.580100655555725,1.579428791999817,0.0006718635559082031,0.6496429443359375,0.0357142857142857,0.0,0.8709033727645874
1.5759673118591309,1.5818734169006348,-0.005906105041503906,0.6372348070144653,0.1071428571428571,0.0,0.8629516363143921
1.5779180526733398,1.5708378553390503,0.007080197334289551,0.6481571197509766,0.1785714285714286,7.211102485656738,0.868265688419342
1.5585761070251465,1.5745453834533691,-0.015969276428222656,0.6557551622390747,0.1964285714285714,2.8284270763397217,0.8683593273162842
1.5716780424118042,1.5598933696746826,0.011784672737121582,0.6574514508247375,1.0,7.211102485656738,0.8713744878768921
1.5562090873718262,1.5786317586898804,-0.0224226713180542,0.6536702513694763,0.25,7.211102485656738,0.8685542345046997
1.5698877573013306,1.5674679279327393,0.0024198293685913086,0.6461790800094604,1.0,7.211102485656738,0.8644272089004517
1.5544952154159546,1.5669748783111572,-0.012479662895202637,0.6422906517982483,0.017857142857142905,6.855654716491699,0.8654676675796509
1.5636119842529297,1.5498746633529663,0.013737320899963379,0.6250436305999756,0.0714285714285714,3.7416574954986572,0.8558286428451538
1.5543391704559326,1.5515844821929932,0.002754688262939453,0.6318498849868774,1.0,3.0,0.8549989461898804
1.5460951328277588,1.5470097064971924,-0.0009145736694335938,0.6209547519683838,1.0,2.6457512378692627,0.8548010587692261
1.5408458709716797,1.5383663177490234,0.00247955322265625,0.6225274801254272,1.0,2.2360680103302,0.8489972352981567
1.5231752395629883,1.5414958000183105,-0.018320560455322266,0.6202558875083923,0.0714285714285714,4.690415859222412,0.8488385677337646
1.521443247795105,1.5344239473342896,-0.01298069953918457,0.6235284209251404,0.0714285714285714,4.358899116516113,0.846705973148346
1.5174620151519775,1.5274783372879028,-0.010016322135925293,0.6246292591094971,1.0,1.4142135381698608,0.8439902067184448
1.5139729976654053,1.5192317962646484,-0.005258798599243164,0.6197634339332581,0.0714285714285714,1.7320507764816284,0.8338750600814819
1.510757565498352,1.5170422792434692,-0.0062847137451171875,0.615127444267273,1.0,7.348469257354736,0.8257818818092346
1.5142333507537842,1.5081913471221924,0.006042003631591797,0.6039702892303467,0.1607142857142857,6.557438373565674,0.8162275552749634
1.5059075355529785,1.5072524547576904,-0.001344919204711914,0.6025393605232239,0.0892857142857143,4.123105525970459,0.8153235912322998
1.5154426097869873,1.488024115562439,0.02741849422454834,0.5999038219451904,0.0714285714285714,4.358899116516113,0.8045497536659241
1.497240424156189,1.4967304468154907,0.0005099773406982422,0.6023881435394287,0.0535714285714286,3.7416574954986572,0.8014214038848877
1.4849259853363037,1.49776291847229,-0.012836933135986328,0.5998457074165344,0.0357142857142857,3.7416574954986572,0.7996456027030945
1.4746567010879517,1.4937810897827148,-0.019124388694763184,0.5999953746795654,0.3571428571428571,3.316624879837036,0.8018364906311035
1.4800307750701904,1.4777549505233765,0.002275824546813965,0.5892502069473267,0.017857142857142905,7.071067810058594,0.793743908405304
1.467592716217041,1.478947639465332,-0.011354923248291016,0.5931310653686523,0.017857142857142905,7.280109882354736,0.7911421060562134
1.4670052528381348,1.4712802171707153,-0.004274964332580566,0.5914305448532104,0.0357142857142857,7.280109882354736,0.7894364595413208
1.4702491760253906,1.4597753286361694,0.010473847389221191,0.5864447355270386,1.0,7.416198253631592,0.7839028835296631
1.4695580005645752,1.451848030090332,0.017709970474243164,0.5781804323196411,0.2321428571428571,1.4142135381698608,0.7776021361351013
1.4690741300582886,1.4455231428146362,0.023550987243652344,0.5822397470474243,0.3571428571428571,7.416198253631592,0.7754534482955933
1.4510109424591064,1.4595561027526855,-0.008545160293579102,0.5878232717514038,0.0892857142857143,5.099019527435303,0.7830824255943298
1.4592620134353638,1.4475045204162598,0.011757493019104004,0.5848628282546997,0.2678571428571429,5.099019527435303,0.780774712562561
1.4457759857177734,1.4564391374588013,-0.010663151741027832,0.5857293605804443,0.0892857142857143,7.280109882354736,0.7732604146003723
1.4490976333618164,1.4525253772735596,-0.003427743911743164,0.5838085412979126,0.1071428571428571,7.280109882354736,0.7763732671737671
1.440269947052002,1.4590890407562256,-0.018819093704223633,0.5848006010055542,1.0,0.0,0.7835733890533447
1.4524115324020386,1.4447498321533203,0.007661700248718262,0.5818172097206116,0.0535714285714286,7.348469257354736,0.7737825512886047
1.4472296237945557,1.4476178884506226,-0.00038826465606689453,0.5808395147323608,1.0,3.0,0.7821845412254333
1.4498698711395264,1.443818211555481,0.00605165958404541,0.5838685035705566,0.017857142857142905,7.0,0.7782381772994995
1.4414432048797607,1.4501537084579468,-0.008710503578186035,0.5891780257225037,0.017857142857142905,6.557438373565674,0.7848080992698669
1.4470617771148682,1.4438960552215576,0.003165721893310547,0.5829211473464966,1.0,4.123105525970459,0.7835763096809387
1.4549497365951538,1.4321858882904053,0.022763848304748535,0.5724726915359497,0.5357142857142857,3.1622776985168457,0.7706321477890015
1.4430922269821167,1.4446687698364258,-0.001576542854309082,0.5813109874725342,1.0,2.8284270763397217,0.7800138592720032
1.447021722793579,1.4375005960464478,0.009521126747131348,0.5745396614074707,0.0535714285714286,2.0,0.7715075016021729
1.439390778541565,1.4453248977661133,-0.00593411922454834,0.5813968777656555,1.0,1.7320507764816284,0.7796779870986938
1.440990924835205,1.4417054653167725,-0.0007145404815673828,0.5856489539146423,1.0,2.4494898319244385,0.7820159792900085
1.4348444938659668,1.4460092782974243,-0.01116478443145752,0.5845438241958618,0.0357142857142857,3.0,0.7842117547988892
1.4374631643295288,1.4410719871520996,-0.0036088228225708008,0.586174488067627,0.125,2.2360680103302,0.7843977212905884
1.4298789501190186,1.4473156929016113,-0.017436742782592773,0.5848804116249084,1.0,1.4142135381698608,0.784309983253479
1.4350234270095825,1.4408330917358398,-0.005809664726257324,0.5828509330749512,0.2321428571428571,3.464101552963257,0.7859570980072021
1.4362225532531738,1.4379708766937256,-0.0017483234405517578,0.5808424949645996,0.0714285714285714,6.557438373565674,0.782060980796814
1.4418830871582031,1.4297754764556885,0.012107610702514648,0.5773612260818481,0.1071428571428571,0.0,0.7879114151000977
1.4338793754577637,1.4352531433105469,-0.0013737678527832031,0.5836851596832275,0.0357142857142857,0.0,0.7834244966506958
1.4241600036621094,1.4431962966918945,-0.019036293029785156,0.579265832901001,0.0357142857142857,0.0,0.7887803912162781
1.4205365180969238,1.4452577829360962,-0.024721264839172363,0.5870891213417053,0.017857142857142905,0.0,0.7867541909217834
1.4377939701080322,1.427229642868042,0.010564327239990234,0.5766984224319458,0.0892857142857143,6.4031243324279785,0.7838134765625
1.4369577169418335,1.4245259761810303,0.012431740760803223,0.5698474645614624,0.0714285714285714,5.099019527435303,0.7839932441711426
1.4344474077224731,1.4278837442398071,0.006563663482666016,0.5781930685043335,0.017857142857142905,4.0,0.7825944423675537
1.4371168613433838,1.4217875003814697,0.015329360961914062,0.5690047740936279,0.017857142857142905,4.582575798034668,0.7800354361534119
1.433408498764038,1.4243807792663574,0.009027719497680664,0.5812777876853943,0.2321428571428571,5.0,0.7832685112953186
1.4157814979553223,1.439892053604126,-0.02411055564880371,0.5830365419387817,1.0,7.280109882354736,0.7926022410392761
1.4306964874267578,1.4227476119995117,0.007948875427246094,0.5835504531860352,1.0,7.211102485656738,0.7923285961151123
1.4363410472869873,1.4164958000183105,0.019845247268676758,0.5785998702049255,1.0,4.123105525970459,0.7836800217628479
1.4170584678649902,1.4344522953033447,-0.017393827438354492,0.5805206894874573,1.0,5.291502475738525,0.7840636968612671
1.4248104095458984,1.424497127532959,0.0003132820129394531,0.5755382776260376,1.0,5.4772257804870605,0.7792377471923828
1.4363447427749634,1.4073045253753662,0.029040217399597168,0.5601582527160645,0.2678571428571429,6.082762718200684,0.7675885558128357
1.4200392961502075,1.423891544342041,-0.003852248191833496,0.5694390535354614,0.2678571428571429,0.0,0.7797113060951233
1.423838496208191,1.4185640811920166,0.005274415016174316,0.5764315724372864,0.0535714285714286,0.0,0.7838464975357056
1.4148643016815186,1.4243278503417969,-0.00946354866027832,0.5790152549743652,0.3928571428571429,7.348469257354736,0.7890378832817078
1.4124259948730469,1.4241684675216675,-0.011742472648620605,0.5781878232955933,0.0535714285714286,7.348469257354736,0.7897241115570068
1.4236936569213867,1.4104238748550415,0.013269782066345215,0.5715916156768799,1.0,7.416198253631592,0.7862599492073059
1.411893367767334,1.420196533203125,-0.008303165435791016,0.5792926549911499,0.0714285714285714,3.316624879837036,0.784695565700531
1.4320741891860962,1.3964154720306396,0.03565871715545654,0.5626537799835205,0.2321428571428571,6.78233003616333,0.7714933156967163
1.4189872741699219,1.4091248512268066,0.009862422943115234,0.5674856901168823,0.2678571428571429,0.0,0.7804933786392212
1.3971003293991089,1.4284913539886475,-0.031391024589538574,0.5757933855056763,0.3392857142857143,6.7082037925720215,0.7910271883010864
1.405501127243042,1.4192701578140259,-0.013769030570983887,0.5820746421813965,1.0,3.7416574954986572,0.7904072403907776
1.4022548198699951,1.4211580753326416,-0.018903255462646484,0.5808461904525757,1.0,4.0,0.7938759326934814
1.4051110744476318,1.416600227355957,-0.011489152908325195,0.5736017227172852,1.0,4.123105525970459,0.7868088483810425
1.4128632545471191,1.4066920280456543,0.006171226501464844,0.5717654228210449,0.0357142857142857,3.872983455657959,0.7891901135444641
1.4113686084747314,1.406022071838379,0.005346536636352539,0.572828471660614,1.0,3.316624879837036,0.7858871221542358
1.4148567914962769,1.400389552116394,0.014467239379882812,0.571661114692688,0.017857142857142905,6.480740547180176,0.7847217321395874
1.4145594835281372,1.3976011276245117,0.01695835590362549,0.5651057362556458,0.1785714285714286,6.633249759674072,0.7768861055374146
1.4176762104034424,1.3902153968811035,0.027460813522338867,0.5623917579650879,1.0,4.0,0.7860444784164429
1.395037293434143,1.4135080575942993,-0.01847076416015625,0.5783791542053223,1.0,4.242640495300293,0.7927259206771851
1.3980052471160889,1.4084290266036987,-0.010423779487609863,0.5755317211151123,0.1964285714285714,3.1622776985168457,0.7924910187721252
1.4078848361968994,1.3934922218322754,0.014392614364624023,0.5560683608055115,0.1607142857142857,3.0,0.7765201926231384
1.3943148851394653,1.40623140335083,-0.011916518211364746,0.5829106569290161,0.1607142857142857,2.8284270763397217,0.8019947409629822
1.4065667390823364,1.3935520648956299,0.013014674186706543,0.5712360739707947,0.1428571428571429,3.316624879837036,0.7873964309692383
1.3991543054580688,1.3988970518112183,0.00025725364685058594,0.5717946290969849,0.125,6.928203105926514,0.7907490134239197
1.4011991024017334,1.394542932510376,0.006656169891357422,0.5673820376396179,0.25,6.78233003616333,0.789352536201477
1.390569806098938,1.40229070186615,-0.011720895767211914,0.5820846557617188,1.0,3.605551242828369,0.7950472831726074
1.405037522315979,1.385392665863037,0.019644856452941895,0.5615441203117371,0.2142857142857143,7.141428470611572,0.7861201167106628
1.401784896850586,1.3859684467315674,0.015816450119018555,0.567429780960083,0.3928571428571429,7.211102485656738,0.783304750919342
1.3852050304412842,1.4025458097457886,-0.017340779304504395,0.5779426097869873,0.1428571428571429,4.358899116516113,0.7958794236183167
1.3962016105651855,1.3891977071762085,0.007003903388977051,0.5726630687713623,0.0357142857142857,4.242640495300293,0.7966597676277161
1.383336067199707,1.4009243249893188,-0.017588257789611816,0.5782044529914856,0.125,4.123105525970459,0.7986204028129578
1.4024288654327393,1.3791162967681885,0.02331256866455078,0.5610396862030029,0.0535714285714286,6.324555397033691,0.7837623357772827
1.3876627683639526,1.3899840116500854,-0.0023212432861328125,0.5841590166091919,0.1428571428571429,0.0,0.8047323226928711
1.3816457986831665,1.3939778804779053,-0.01233208179473877,0.5820305347442627,1.0,0.0,0.7911267280578613
1.3915941715240479,1.3859949111938477,0.005599260330200195,0.5744085311889648,0.1785714285714286,7.348469257354736,0.7944308519363403
1.38722562789917,1.3879926204681396,-0.0007669925689697266,0.576580286026001,0.0892857142857143,3.316624879837036,0.7992010116577148
1.3823421001434326,1.3899657726287842,-0.0076236724853515625,0.5645045638084412,1.0,6.557438373565674,0.7885862588882446
1.3869034051895142,1.385444164276123,0.0014592409133911133,0.5793291330337524,0.0714285714285714,7.280109882354736,0.8029391765594482
1.3995743989944458,1.3707025051116943,0.028871893882751465,0.5601421594619751,0.2678571428571429,2.0,0.7899216413497925
1.3969087600708008,1.3718974590301514,0.025011301040649414,0.5705811977386475,0.0535714285714286,3.1622776985168457,0.7987611889839172
1.3940305709838867,1.3744025230407715,0.019628047943115234,0.5743993520736694,0.2857142857142857,3.1622776985168457,0.7977942228317261
1.3776623010635376,1.389394760131836,-0.01173245906829834,0.5793886184692383,1.0,4.358899116516113,0.7998150587081909
1.3733015060424805,1.3928710222244263,-0.0195695161819458,0.579803466796875,1.0,5.196152210235596,0.8072333335876465
1.3892571926116943,1.3766250610351562,0.012632131576538086,0.5701857805252075,1.0,4.582575798034668,0.7933028340339661
1.3845210075378418,1.377518892288208,0.007002115249633789,0.5777841806411743,0.0357142857142857,3.464101552963257,0.8066815733909607
1.3798716068267822,1.3833434581756592,-0.003471851348876953,0.5724399089813232,0.2321428571428571,3.872983455657959,0.7967616319656372
1.3824442625045776,1.3793623447418213,0.0030819177627563477,0.5680491924285889,1.0,4.690415859222412,0.7940579056739807
1.3805502653121948,1.3787055015563965,0.0018447637557983398,0.5767552852630615,0.0535714285714286,7.0,0.8118283152580261
1.3943511247634888,1.3645353317260742,0.02981579303741455,0.5660258531570435,0.017857142857142905,7.0,0.789625883102417
1.3854131698608398,1.3729726076126099,0.01244056224822998,0.5677950382232666,0.1607142857142857,2.8284270763397217,0.7979812622070312
1.392982006072998,1.3635501861572266,0.029431819915771484,0.565139889717102,0.017857142857142905,7.416198253631592,0.7951566576957703
1.379528522491455,1.3765909671783447,0.0029375553131103516,0.5741889476776123,0.3214285714285714,0.0,0.8029469847679138
1.3891632556915283,1.3649238348007202,0.024239420890808105,0.5667723417282104,0.2321428571428571,6.557438373565674,0.7959998250007629
1.3764381408691406,1.3773354291915894,-0.0008972883224487305,0.5749728679656982,0.1428571428571429,4.795831680297852,0.8061786890029907
1.374547004699707,1.3779770135879517,-0.003430008888244629,0.57660311460495,0.0714285714285714,2.6457512378692627,0.8039095997810364
1.37937593460083,1.3710527420043945,0.008323192596435547,0.5723258256912231,0.3392857142857143,5.385164737701416,0.7954908609390259
1.3598109483718872,1.388700246810913,-0.02888929843902588,0.584972620010376,0.125,4.795831680297852,0.8103285431861877
1.372387409210205,1.3768532276153564,-0.004465818405151367,0.5774840116500854,1.0,4.795831680297852,0.8090562224388123
1.3831534385681152,1.3641886711120605,0.018964767456054688,0.5747374892234802,0.125,7.348469257354736,0.8017662763595581
1.3616290092468262,1.3830859661102295,-0.02145695686340332,0.5686811208724976,0.017857142857142905,6.855654716491699,0.796190619468689
1.3855626583099365,1.3595590591430664,0.026003599166870117,0.5569486021995544,1.0,3.1622776985168457,0.7937588691711426
1.3741511106491089,1.3711411952972412,0.0030099153518676758,0.5739839673042297,1.0,4.0,0.7993699908256531
1.3719053268432617,1.3725576400756836,-0.000652313232421875,0.5760840177536011,0.2321428571428571,3.7416574954986572,0.8072972297668457
1.375124216079712,1.3666552305221558,0.008468985557556152,0.556364119052887,0.1785714285714286,3.316624879837036,0.7872406244277954
1.3693060874938965,1.3733322620391846,-0.004026174545288086,0.5793858170509338,0.125,2.8284270763397217,0.8090095520019531
1.3659520149230957,1.3762800693511963,-0.010328054428100586,0.5807740688323975,0.3928571428571429,1.7320507764816284,0.8144058585166931
1.381176471710205,1.3595407009124756,0.021635770797729492,0.5564388036727905,0.4464285714285714,7.416198253631592,0.7922748327255249
1.3685939311981201,1.372593879699707,-0.003999948501586914,0.5741990804672241,0.0357142857142857,0.0,0.8003666400909424
1.3660273551940918,1.3745098114013672,-0.00848245620727539,0.564821183681488,1.0,7.071067810058594,0.7977081537246704
1.387446641921997,1.3518165349960327,0.035630106925964355,0.555669903755188,0.1607142857142857,3.605551242828369,0.7906104326248169
1.3537640571594238,1.3846619129180908,-0.030897855758666992,0.5857841968536377,0.125,2.2360680103302,0.8134828805923462
1.375108242034912,1.3648340702056885,0.010274171829223633,0.5607331991195679,0.1607142857142857,7.348469257354736,0.7953647971153259
1.3670798540115356,1.3719067573547363,-0.004826903343200684,0.5645051002502441,0.0892857142857143,7.280109882354736,0.8021103143692017
1.3618955612182617,1.3774136304855347,-0.01551806926727295,0.583145260810852,0.1071428571428571,7.280109882354736,0.8133337497711182
1.3655993938446045,1.3744465112686157,-0.00884711742401123,0.5789166688919067,0.0357142857142857,7.211102485656738,0.8148123025894165
1.3805205821990967,1.356455683708191,0.02406489849090576,0.5644688010215759,0.017857142857142905,2.2360680103302,0.8088879585266113
1.377326488494873,1.3600168228149414,0.01730966567993164,0.5672777891159058,1.0,4.0,0.8078922033309937
1.3715957403182983,1.365487813949585,0.006107926368713379,0.5684725046157837,1.0,6.855654716491699,0.8060886859893799
1.3665666580200195,1.3709666728973389,-0.004400014877319336,0.5791016817092896,0.1071428571428571,0.0,0.8115063905715942
1.3632973432540894,1.373300313949585,-0.010002970695495605,0.5693450570106506,0.125,0.0,0.8016780614852905
1.3639514446258545,1.3723676204681396,-0.008416175842285156,0.5771579742431641,0.0357142857142857,6.082762718200684,0.8091601729393005
1.3683016300201416,1.3680158853530884,0.00028574466705322266,0.5522044897079468,1.0,6.082762718200684,0.7853063344955444
1.3605742454528809,1.3765254020690918,-0.015951156616210938,0.5802193284034729,0.0535714285714286,4.358899116516113,0.8103340864181519
1.3774032592773438,1.3595633506774902,0.017839908599853516,0.5640282034873962,1.0,5.5677642822265625,0.8078699111938477
1.3687232732772827,1.3690707683563232,-0.00034749507904052734,0.5718889236450195,0.0714285714285714,3.316624879837036,0.8064917922019958
1.3717799186706543,1.3698796033859253,0.001900315284729004,0.563469648361206,0.125,2.2360680103302,0.7984602451324463
1.3740513324737549,1.3627569675445557,0.011294364929199219,0.5625588297843933,0.1607142857142857,3.0,0.8025521039962769
1.3702571392059326,1.366657018661499,0.0036001205444335938,0.5647858381271362,1.0,3.605551242828369,0.8035563826560974
1.3725711107254028,1.3642942905426025,0.008276820182800293,0.5791767835617065,1.0,7.071067810058594,0.8148873448371887
1.3758964538574219,1.3666166067123413,0.009279847145080566,0.5672241449356079,1.0,6.164413928985596,0.8058128356933594
1.3689205646514893,1.3685619831085205,0.00035858154296875,0.5738527774810791,0.3392857142857143,6.164413928985596,0.8169935941696167
1.3678667545318604,1.3685659170150757,-0.000699162483215332,0.5821273326873779,1.0,0.0,0.821336030960083
1.365564227104187,1.3733080625534058,-0.00774383544921875,0.581662654876709,0.6607142857142857,0.0,0.8240529894828796
1.3684442043304443,1.3710501194000244,-0.002605915069580078,0.5787103176116943,0.1071428571428571,7.416198253631592,0.8184494972229004
1.367272973060608,1.3751970529556274,-0.007924079895019531,0.5841397047042847,0.0892857142857143,7.416198253631592,0.8226807117462158
1.3806819915771484,1.3642799854278564,0.016402006149291992,0.5656643509864807,0.0357142857142857,7.416198253631592,0.803840160369873
1.359323501586914,1.382006049156189,-0.022682547569274902,0.5864410400390625,0.125,2.0,0.8211261630058289
1.379821538925171,1.363343596458435,0.01647794246673584,0.5575283169746399,0.1071428571428571,2.2360680103302,0.7971546649932861
1.3747059106826782,1.371657371520996,0.003048539161682129,0.5801467895507812,1.0,0.0,0.8209996223449707
1.3717057704925537,1.3760015964508057,-0.004295825958251953,0.5726364850997925,0.3214285714285714,2.8284270763397217,0.8154149651527405
1.3744064569473267,1.3732236623764038,0.0011827945709228516,0.5664914846420288,1.0,7.071067810058594,0.8019647002220154
1.3728666305541992,1.374182939529419,-0.0013163089752197266,0.5832534432411194,1.0,7.071067810058594,0.8234446048736572
1.380347490310669,1.3683679103851318,0.01197957992553711,0.5761275291442871,1.0,4.898979663848877,0.813568115234375
1.3723725080490112,1.3773002624511719,-0.0049277544021606445,0.5764625668525696,0.017857142857142905,4.358899116516113,0.8159776926040649
1.379453182220459,1.3700947761535645,0.009358406066894531,0.5797970294952393,1.0,3.316624879837036,0.8186427354812622
1.3644144535064697,1.3773508071899414,-0.01293635368347168,0.587713897228241,0.017857142857142905,3.605551242828369,0.8319917917251587
1.3836467266082764,1.3613240718841553,0.022322654724121094,0.5610085129737854,0.0535714285714286,3.1622776985168457,0.8027704954147339
1.3705480098724365,1.3750698566436768,-0.004521846771240234,0.5712723731994629,0.0357142857142857,2.4494898319244385,0.809842586517334
1.377129316329956,1.3736000061035156,0.0035293102264404297,0.5781103372573853,0.0357142857142857,2.6457512378692627,0.8154948949813843
1.3710649013519287,1.373509168624878,-0.0024442672729492188,0.5802949666976929,0.1071428571428571,3.0,0.8173354864120483
1.3781208992004395,1.3677502870559692,0.010370612144470215,0.5730551481246948,1.0,7.141428470611572,0.8178017139434814
1.3673614263534546,1.3801419734954834,-0.012780547142028809,0.5720459222793579,0.1071428571428571,7.211102485656738,0.8082548975944519
1.36790132522583,1.3739227056503296,-0.006021380424499512,0.5888839960098267,0.3928571428571429,5.0,0.834587037563324
1.3684489727020264,1.3776776790618896,-0.009228706359863281,0.5807973146438599,0.0535714285714286,5.5677642822265625,0.820071816444397
1.381963849067688,1.3738267421722412,0.008137106895446777,0.5720300674438477,0.1428571428571429,4.242640495300293,0.8116238117218018
1.3788657188415527,1.3691515922546387,0.009714126586914062,0.5553855895996094,0.125,4.4721360206604,0.7940630912780762
1.3734564781188965,1.3767404556274414,-0.003283977508544922,0.5596400499343872,0.0535714285714286,4.123105525970459,0.8051019310951233
1.3697199821472168,1.3820295333862305,-0.012309551239013672,0.5754737854003906,0.0535714285714286,2.0,0.8201717138290405
1.3809752464294434,1.373302698135376,0.007672548294067383,0.5674445629119873,0.0714285714285714,7.280109882354736,0.8123297095298767
1.3764426708221436,1.3807799816131592,-0.004337310791015625,0.5721993446350098,0.0892857142857143,6.928203105926514,0.8220851421356201
1.3717007637023926,1.3881886005401611,-0.016487836837768555,0.573623776435852,1.0,6.928203105926514,0.8159875869750977
1.3667203187942505,1.3943711519241333,-0.027650833129882812,0.5798332691192627,0.0714285714285714,7.348469257354736,0.821476936340332
1.3875110149383545,1.3772773742675781,0.010233640670776367,0.561120867729187,0.4107142857142857,2.2360680103302,0.8110511302947998
1.372532844543457,1.394103765487671,-0.021570920944213867,0.5782523155212402,0.2857142857142857,2.0,0.821915864944458
1.3732548952102661,1.3959494829177856,-0.02269458770751953,0.5700079798698425,0.0357142857142857,7.416198253631592,0.816682755947113
1.3888697624206543,1.3829625844955444,0.005907177925109863,0.5590808987617493,0.3214285714285714,7.280109882354736,0.8026505708694458
1.3783987760543823,1.3945386409759521,-0.016139864921569824,0.5639010667800903,0.017857142857142905,3.316624879837036,0.8092731833457947
1.3896770477294922,1.3845345973968506,0.0051424503326416016,0.5607322454452515,0.0535714285714286,4.358899116516113,0.8085287809371948
1.3751730918884277,1.3992369174957275,-0.024063825607299805,0.5782028436660767,1.0,3.0,0.8261082172393799
1.371100664138794,1.4027295112609863,-0.03162884712219238,0.577104389667511,0.1428571428571429,2.8284270763397217,0.8201978206634521
1.3689178228378296,1.4037619829177856,-0.034844160079956055,0.5765204429626465,1.0,3.0,0.8312489986419678
1.4033894538879395,1.3727068901062012,0.03068256378173828,0.54539954662323,0.0357142857142857,2.0,0.790977954864502
1.3953206539154053,1.3823801279067993,0.012940526008605957,0.5570117235183716,0.0535714285714286,3.7416574954986572,0.8073752522468567
1.410768747329712,1.3665387630462646,0.044229984283447266,0.5437706708908081,0.017857142857142905,4.582575798034668,0.7941861152648926
1.3782093524932861,1.39823579788208,-0.020026445388793945,0.5608011484146118,1.0,6.928203105926514,0.8162286877632141
1.3849844932556152,1.3917622566223145,-0.006777763366699219,0.5696225166320801,0.0535714285714286,7.211102485656738,0.8134335875511169
1.3883358240127563,1.3920369148254395,-0.0037010908126831055,0.5711685419082642,0.2142857142857143,2.0,0.8236275911331177
1.3869798183441162,1.394320011138916,-0.007340192794799805,0.55641770362854,0.125,3.1622776985168457,0.8140928745269775
1.3851158618927002,1.3960192203521729,-0.010903358459472656,0.5685107111930847,0.0357142857142857,6.928203105926514,0.8243643045425415
1.4116859436035156,1.3658275604248047,0.04585838317871094,0.5387427806854248,0.1071428571428571,7.416198253631592,0.7941096425056458
1.390669822692871,1.388298749923706,0.002371072769165039,0.5517210960388184,0.0535714285714286,7.416198253631592,0.8136756420135498
1.3966305255889893,1.3813867568969727,0.015243768692016602,0.555617094039917,0.017857142857142905,5.830951690673828,0.8152586221694946
1.3935978412628174,1.3832428455352783,0.010354995727539062,0.5491245985031128,0.2321428571428571,5.5677642822265625,0.8118054866790771
1.3919074535369873,1.3820323944091797,0.009875059127807617,0.5427111387252808,0.1428571428571429,6.855654716491699,0.800829291343689
1.3738648891448975,1.398465871810913,-0.024600982666015625,0.5683990716934204,1.0,7.416198253631592,0.8290458917617798
1.38897705078125,1.3804304599761963,0.008546590805053711,0.5471820831298828,0.0714285714285714,2.8284270763397217,0.8071413040161133
1.371795415878296,1.3971097469329834,-0.0253143310546875,0.5609766244888306,0.0357142857142857,7.0,0.8237713575363159
1.3883216381072998,1.3757659196853638,0.012555718421936035,0.5307450890541077,0.1428571428571429,6.855654716491699,0.7889151573181152
1.3943630456924438,1.3677583932876587,0.026604652404785156,0.5334999561309814,1.0,3.316624879837036,0.8000332117080688
1.3737897872924805,1.389265775680542,-0.015475988388061523,0.5391058325767517,0.017857142857142905,3.464101552963257,0.802012026309967
1.361201286315918,1.403757095336914,-0.042555809020996094,0.5630560517311096,1.0,4.4721360206604,0.83275306224823
1.3625359535217285,1.3924223184585571,-0.029886364936828613,0.5476270318031311,0.3928571428571429,6.928203105926514,0.816199779510498
1.3764989376068115,1.3806462287902832,-0.00414729118347168,0.5411971807479858,0.1607142857142857,6.633249759674072,0.8106144666671753
1.3905174732208252,1.3589255809783936,0.03159189224243164,0.5220794677734375,1.0,4.4721360206604,0.7836599349975586
1.3669910430908203,1.3832077980041504,-0.016216754913330078,0.5385147929191589,0.017857142857142905,6.928203105926514,0.8104277849197388
1.379680871963501,1.3799742460250854,-0.00029337406158447266,0.5311670303344727,0.125,7.348469257354736,0.8073180913925171
1.3786927461624146,1.3813755512237549,-0.002682805061340332,0.5331029891967773,1.0,2.0,0.8133355975151062
1.377173662185669,1.374171495437622,0.003002166748046875,0.5284390449523926,0.1607142857142857,2.2360680103302,0.8007404208183289
1.3808140754699707,1.371573805809021,0.009240269660949707,0.529303789138794,0.0357142857142857,2.2360680103302,0.8081029653549194
1.3857725858688354,1.371835708618164,0.013936877250671387,0.5291191339492798,0.25,7.348469257354736,0.810950517654419
1.3828192949295044,1.3738609552383423,0.00895833969116211,0.5248777866363525,0.1428571428571429,7.416198253631592,0.7989101409912109
1.3801722526550293,1.3776419162750244,0.002530336380004883,0.5258526802062988,1.0,3.1622776985168457,0.7994086146354675
1.3933991193771362,1.3713970184326172,0.022002100944519043,0.5263106226921082,0.2142857142857143,6.855654716491699,0.7971578240394592
1.3744800090789795,1.3959875106811523,-0.02150750160217285,0.5324729681015015,0.1428571428571429,0.0,0.8141986131668091
1.3798800706863403,1.3948508501052856,-0.014970779418945312,0.5281462669372559,1.0,0.0,0.805647611618042
1.3961029052734375,1.3689661026000977,0.027136802673339844,0.5223747491836548,0.0357142857142857,0.0,0.8034578561782837
1.390857219696045,1.3878037929534912,0.003053426742553711,0.521236777305603,0.0357142857142857,7.211102485656738,0.7956300973892212
1.3934926986694336,1.3723375797271729,0.021155118942260742,0.5265940427780151,0.0535714285714286,2.0,0.8062507510185242
1.38991117477417,1.3911540508270264,-0.0012428760528564453,0.5404375791549683,0.0357142857142857,2.4494898319244385,0.8221400380134583
1.38861882686615,1.3824371099472046,0.0061817169189453125,0.5307190418243408,1.0,7.211102485656738,0.8095652461051941
1.393568754196167,1.3809202909469604,0.012648463249206543,0.5267430543899536,0.017857142857142905,0.0,0.8146883249282837
1.4029673337936401,1.3987269401550293,0.00424039363861084,0.5192486047744751,0.1607142857142857,7.141428470611572,0.7977096438407898
1.3782645463943481,1.3970236778259277,-0.01875913143157959,0.5272864103317261,1.0,7.141428470611572,0.8071430921554565
1.4012165069580078,1.3922454118728638,0.008971095085144043,0.5358542799949646,1.0,7.071067810058594,0.811536967754364
1.387377142906189,1.3900351524353027,-0.0026580095291137695,0.5357151627540588,1.0,2.2360680103302,0.8249192833900452
1.3888269662857056,1.3992226123809814,-0.010395646095275879,0.5252729654312134,1.0,1.7320507764816284,0.8064963817596436
1.3779735565185547,1.3930668830871582,-0.015093326568603516,0.5348463654518127,0.0714285714285714,5.4772257804870605,0.8203878402709961
1.3910415172576904,1.396984577178955,-0.0059430599212646484,0.5230886340141296,0.0357142857142857,5.291502475738525,0.8087007999420166
1.3833296298980713,1.394597053527832,-0.011267423629760742,0.5342696905136108,0.0714285714285714,7.211102485656738,0.8190673589706421
1.3992784023284912,1.3750014305114746,0.0242769718170166,0.528436005115509,1.0,2.6457512378692627,0.818042516708374
1.3975372314453125,1.4020764827728271,-0.0045392513275146484,0.5227447152137756,1.0,3.605551242828369,0.8078601956367493
1.3923026323318481,1.3846616744995117,0.007640957832336426,0.5268815755844116,0.0892857142857143,6.78233003616333,0.8172550797462463
1.393848180770874,1.3892449140548706,0.004603266716003418,0.5386435389518738,1.0,6.928203105926514,0.8287922143936157
1.408309817314148,1.3914843797683716,0.016825437545776367,0.5503568053245544,0.1071428571428571,6.928203105926514,0.8420832753181458
1.4065186977386475,1.3837568759918213,0.022761821746826172,0.5418888330459595,0.017857142857142905,0.0,0.8340845108032227
1.3904826641082764,1.3795605897903442,0.010922074317932129,0.5278280377388,0.0357142857142857,7.348469257354736,0.8200106024742126
1.38187837600708,1.3967888355255127,-0.014910459518432617,0.5378398895263672,0.5,1.7320507764816284,0.8361587524414062
1.3898342847824097,1.38959538936615,0.00023889541625976562,0.5365006923675537,1.0,2.8284270763397217,0.8338378667831421
1.3838622570037842,1.39944326877594,-0.015581011772155762,0.5334264636039734,0.0714285714285714,3.0,0.8216849565505981
1.3884215354919434,1.3844391107559204,0.003982424736022949,0.53228759765625,0.0535714285714286,2.8284270763397217,0.8238738775253296
1.382425308227539,1.3930976390838623,-0.010672330856323242,0.533053994178772,0.1785714285714286,7.071067810058594,0.8282434344291687
1.3808735609054565,1.4016289710998535,-0.020755410194396973,0.5328640937805176,1.0,7.280109882354736,0.8349709510803223
1.3953518867492676,1.391392469406128,0.0039594173431396484,0.5358259081840515,0.1428571428571429,3.464101552963257,0.8285828828811646
1.3854618072509766,1.395531415939331,-0.010069608688354492,0.5374441146850586,1.0,4.242640495300293,0.8404803276062012
1.3860409259796143,1.409334421157837,-0.023293495178222656,0.5325318574905396,1.0,2.8284270763397217,0.8349434733390808
1.3804898262023926,1.4000580310821533,-0.019568204879760742,0.5322445034980774,0.0357142857142857,1.7320507764816284,0.8289759755134583
1.4023582935333252,1.3840967416763306,0.01826155185699463,0.5365544557571411,0.017857142857142905,2.8284270763397217,0.8319370746612549
1.391642451286316,1.387235403060913,0.004407048225402832,0.5314946174621582,0.125,3.464101552963257,0.8277063369750977
1.3947690725326538,1.3873651027679443,0.007403969764709473,0.5292940139770508,0.0357142857142857,7.348469257354736,0.8256007432937622
1.3806743621826172,1.395912766456604,-0.015238404273986816,0.5406336784362793,0.1071428571428571,6.4031243324279785,0.8470033407211304
1.3815944194793701,1.3956232070922852,-0.014028787612915039,0.5342326164245605,1.0,4.0,0.8350273966789246
1.3905709981918335,1.385448932647705,0.005122065544128418,0.5350360870361328,0.0535714285714286,3.872983455657959,0.8403863310813904
1.3840956687927246,1.3916105031967163,-0.007514834403991699,0.5367422103881836,0.1964285714285714,3.1622776985168457,0.8361289501190186
1.393007516860962,1.3969671726226807,-0.00395965576171875,0.543830156326294,0.125,3.316624879837036,0.8451533317565918
1.3993561267852783,1.389841914176941,0.009514212608337402,0.5299962759017944,0.017857142857142905,3.1622776985168457,0.8331660032272339
1.3937294483184814,1.3860905170440674,0.0076389312744140625,0.5337374806404114,0.0357142857142857,3.0,0.8392558693885803
1.3810244798660278,1.392115592956543,-0.011091113090515137,0.5399958491325378,0.1785714285714286,4.123105525970459,0.8462274074554443
1.3965836763381958,1.3932212591171265,0.003362417221069336,0.5463104248046875,0.0357142857142857,4.123105525970459,0.8570229411125183
1.3720371723175049,1.4010367393493652,-0.02899956703186035,0.5387958884239197,1.0,4.582575798034668,0.8397558331489563
1.3921159505844116,1.3917328119277954,0.00038313865661621094,0.5424199104309082,0.2678571428571429,6.4031243324279785,0.8398969769477844
1.3997609615325928,1.3741148710250854,0.025646090507507324,0.5338834524154663,0.0535714285714286,6.324555397033691,0.831468403339386
1.391614317893982,1.3918657302856445,-0.00025141239166259766,0.5313021540641785,0.2142857142857143,3.872983455657959,0.8381212949752808
1.3882043361663818,1.3919003009796143,-0.003695964813232422,0.5328227281570435,0.0357142857142857,1.4142135381698608,0.8283944725990295
1.391884446144104,1.3870593309402466,0.004825115203857422,0.5321805477142334,0.1607142857142857,7.416198253631592,0.8364409804344177
1.3884776830673218,1.3936800956726074,-0.0052024126052856445,0.5337517261505127,0.017857142857142905,7.141428470611572,0.8416451215744019
1.3859891891479492,1.3860056400299072,-1.6450881958007812e-05,0.5356155633926392,0.1428571428571429,2.4494898319244385,0.8437350392341614
1.3964755535125732,1.3897532224655151,0.0067223310470581055,0.5461502075195312,0.1964285714285714,3.316624879837036,0.8559978008270264
1.3874889612197876,1.383440613746643,0.004048347473144531,0.5353769659996033,0.25,3.464101552963257,0.8398606777191162
1.3856029510498047,1.387152910232544,-0.0015499591827392578,0.5336412191390991,0.2678571428571429,4.0,0.8398364782333374
1.3958250284194946,1.3832415342330933,0.012583494186401367,0.5293967127799988,1.0,3.7416574954986572,0.8304948210716248
1.3791145086288452,1.3909063339233398,-0.011791825294494629,0.5373473167419434,0.2857142857142857,1.7320507764816284,0.8433553576469421
1.3799338340759277,1.3896713256835938,-0.009737491607666016,0.5373130440711975,0.017857142857142905,7.416198253631592,0.8449780344963074
1.393073320388794,1.3790769577026367,0.013996362686157227,0.5387195348739624,0.017857142857142905,7.348469257354736,0.8468266725540161
1.3928364515304565,1.376746654510498,0.016089797019958496,0.5362958908081055,1.0,,0.8411331176757812
1.3932232856750488,1.37453031539917,0.018692970275878906,0.5343160033226013,0.0892857142857143,,0.8362155556678772
1.3931199312210083,1.399788498878479,-0.006668567657470703,0.5593836903572083,0.017857142857142905,,0.8731505274772644
1.3871753215789795,1.393242359161377,-0.006067037582397461,0.5335269570350647,0.2142857142857143,,0.8420777320861816
1.3920818567276,1.3836920261383057,0.008389830589294434,0.5388811826705933,0.0714285714285714,,0.838739275932312
1.377997636795044,1.3924517631530762,-0.014454126358032227,0.5369092226028442,0.2142857142857143,,0.8419318795204163
1.378749966621399,1.3885712623596191,-0.009821295738220215,0.5354904532432556,0.0357142857142857,,0.8461407423019409
1.3898289203643799,1.384382963180542,0.005445957183837891,0.5324691534042358,0.017857142857142905,,0.8356727361679077
1.389707088470459,1.3813400268554688,0.008367061614990234,0.5330386161804199,1.0,,0.83747398853302
1.3717596530914307,1.3934714794158936,-0.02171182632446289,0.5412289500236511,0.0357142857142857,,0.8502920269966125


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/8_agent_zero_shot_larger_env_from_5_policy/attn_ent/eval_metrics_rand_trials_envs_10.csv <==
Scenario,Explainer,FidPlus,FidMinus,DeltaFid,CharScore,Unfaithfulness,Sparsity,Stability,stdevFidPlus,stdevFidMinus,stdevDeltaFid,stdevCharScore,stdevUnfaithfulness,stdevSparsity,stdevStability,lenFidPlus,lenFidMinus,lenDeltaFid,lenCharScore,lenUnfaithfulness,lenSparsity,lenStability,MeanFidPlus,MeanFidMinus,MeanDeltaFid,MeanCharScore,MeanUnfaithfulness,MeanSparsity,MeanStability,stdevMeanFidPlus,stdevMeanFidMinus,stdevMeanDeltaFid,stdevMeanCharScore,stdevMeanUnfaithfulness,stdevMeanSparsity,stdevMeanStability,lenMeanFidPlus,lenMeanFidMinus,lenMeanDeltaFid,lenMeanCharScore,lenMeanUnfaithfulness,lenMeanSparsity,lenMeanStability
navigation,GraphMaskExplainer,1.301429955534799,1.3012152326790205,0.0002147228557786582,-0.8913666155871897,0.6364117063081889,0.3217076747953242,4.301392870795129,0.23072487092976696,0.23137662823076888,0.014596575298211687,1.008003192562442,0.061141938756854725,0.39607407859421645,2.3597861272979155,3263,3263,3263,3263,3263,3263,3253,1.2921409438723241,1.291894569663444,0.0002463742088800479,-0.8682762360381504,0.641912641082748,0.3211121464956753,4.307507605995449,0.08195652379719189,0.08285249975074839,0.001579838250136103,0.2655271960920496,0.041149382995373775,0.02163148401227101,0.1670484349448195,10,10,10,10,10,10,10
navigation,AttentionExplainer,1.0245763099503733,0.7091940114299906,0.3153822985203827,0.42359159410383596,0.45776844385809085,0.9019776179702651,0.017580807864134813,0.21015105460919487,0.16976343151608356,0.29611169064581117,0.231687843466237,0.10273412410757309,0.024007880193001985,0.015560293491163845,3536,3536,3536,3536,3536,3536,3526,1.0262074848623004,0.7095772502207615,0.3166302346415391,0.4231776807306612,0.4577984660615677,0.9011951748432133,0.01806352842917212,0.10382507497183296,0.08896425753974344,0.11851779125357775,0.1182502907743165,0.04231557617796252,0.011465632899927027,0.0039804272940975275,10,10,10,10,10,10,10
navigation,GNNExplainer,1.0968518852488796,0.4545031090955941,0.6423487761532856,0.7213827395922171,0.4071496810506405,0.5280365516663875,2.2863639329966903,0.1353119750368113,0.06225893537529797,0.10955730288090175,0.04639889890895156,0.0831903559243792,0.0585948515580482,0.30493893380003834,3412,3412,3412,3412,3412,3412,3402,1.1041996568771224,0.457495876287343,0.6467037805897795,0.720673183507608,0.4080449236628061,0.5282281057497223,2.286266186334103,0.0879307051453144,0.03936091395973008,0.057766955415402284,0.018943113284101903,0.06385802673420501,0.02328066023957413,0.10028814958104772,10,10,10,10,10,10,10
navigation,DummyExplainer,0.7156831804414008,0.7184865855527791,-0.0028034051113782705,0.3704091038894394,0.5285316096162391,0.5009786886618657,3.057634853671958,0.15990277768504457,0.15735860449924705,0.22511997308886247,0.2268477592948777,0.10582946998138514,0.06591571911723657,0.23862478017462418,3412,3412,3412,3412,3412,3412,3402,0.7216291188177409,0.7229814903036169,-0.0013523714858759692,0.3662381315737979,0.5327818510433747,0.5006860730122008,3.059778130927038,0.05502564119151289,0.050231968612347536,0.017643523494001594,0.04102868484713222,0.0520953830651564,0.003053917303155273,0.018559821206674664,10,10,10,10,10,10,10


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/8_agent_zero_shot_larger_env_from_5_policy/attn_ent/performance_numbers.csv <==
EpisodeReward,Makespan,Success Rate,No Collisions Rate
6.0808844566345215,351,1,1
7.616902828216553,400,0,1
8.246353149414062,264,1,1
6.229824066162109,103,1,1
8.246079444885254,400,0,1
6.5773725509643555,400,0,0
-7.0508527755737305,400,0,0
9.16881275177002,277,1,1
6.537717342376709,278,1,1
3.794278383255005,400,0,0
6.080883979797363,351,1,1
7.627143859863281,400,0,0
6.4010515213012695,400,0,1
8.177350997924805,224,1,1
-3.0459353923797607,386,1,0
9.51255989074707,400,0,0
9.233390808105469,400,0,1
9.109890937805176,283,1,1
6.762065410614014,400,0,1
-1.6273351907730103,302,1,0
6.080883026123047,351,1,1
6.560633659362793,400,0,1
9.096632957458496,400,0,1
9.2833251953125,261,1,1
2.259707450866699,181,1,0
7.96107292175293,229,1,1
2.295795440673828,400,0,0
4.824873924255371,400,0,1
5.592528343200684,400,0,1
5.745065212249756,400,0,1
6.080881595611572,351,1,1
6.560630798339844,400,0,1
9.096632957458496,400,0,1
9.283320426940918,261,1,1
2.259708881378174,181,1,0
7.961071968078613,229,1,1
2.295795202255249,400,0,0
4.824873924255371,400,0,1
5.592528820037842,400,0,1
5.745069980621338,400,0,1


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/8_agent_zero_shot_larger_env_from_5_policy/no_attn_ent/AttentionExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
0.6746667623519897,1.2723979949951172,-0.5977312326431274,0.8656644821166992,0.9642857142857143,0.05423547700047493,0.9816683530807495
0.6798471212387085,1.3093552589416504,-0.6295081377029419,0.8674231767654419,0.9642857142857143,0.04481969401240349,0.9857761859893799
0.6893000602722168,1.3238482475280762,-0.6345481872558594,0.8500939607620239,0.9642857142857143,0.042749080806970596,0.9844990968704224
0.6822910308837891,1.3184847831726074,-0.6361937522888184,0.8203449249267578,0.9642857142857143,0.04594528675079346,0.980137825012207
0.6580732464790344,1.2975616455078125,-0.6394883990287781,0.7796451449394226,0.9642857142857143,0.04889765754342079,0.9718213081359863
0.629670262336731,1.282989740371704,-0.6533194780349731,0.7392547130584717,0.9642857142857143,0.046807654201984406,0.9568089842796326
0.6048822402954102,1.2827733755111694,-0.6778911352157593,0.7116272449493408,0.9642857142857143,0.045132700353860855,0.9467035531997681
0.6000077724456787,1.2941007614135742,-0.6940929889678955,0.6943691372871399,0.9642857142857143,0.03873652219772339,0.9414275884628296
0.6152228116989136,1.3168307542800903,-0.7016079425811768,0.6811552047729492,0.9642857142857143,0.03509954363107681,0.9370185732841492
0.6462558507919312,1.338914155960083,-0.6926583051681519,0.6660937666893005,0.9642857142857143,0.03488575667142868,0.9281101226806641
0.6879160404205322,1.3428751230239868,-0.6549590826034546,0.6398952603340149,0.9642857142857143,0.031150829046964645,0.9066968560218811
0.7302067279815674,1.3171732425689697,-0.5869665145874023,0.597817063331604,0.9642857142857143,0.026301823556423187,0.8580617904663086
0.7449082136154175,1.2533080577850342,-0.5083998441696167,0.5462726950645447,0.9642857142857143,0.02187422476708889,0.7775433659553528
0.7264547348022461,1.1695561408996582,-0.4431014060974121,0.5039321780204773,0.9642857142857143,0.024929745122790337,0.7071579694747925
0.6864036917686462,1.1059174537658691,-0.4195137619972229,0.4909279942512512,0.9642857142857143,0.03159179911017418,0.6783115863800049
0.6517641544342041,1.0764813423156738,-0.4247171878814697,0.5147656202316284,0.9642857142857143,0.027654007077217102,0.6931811571121216
0.6489900946617126,1.065337896347046,-0.41634780168533325,0.5557237863540649,0.9642857142857143,0.02185210958123207,0.7228473424911499
0.6573483943939209,1.0551358461380005,-0.3977874517440796,0.5851577520370483,0.9642857142857143,0.0180940181016922,0.7364706993103027
0.6693536639213562,1.050349473953247,-0.38099581003189087,0.6003174781799316,0.9642857142857143,0.01562691293656826,0.7394499778747559
0.6844601631164551,1.0512868165969849,-0.3668266534805298,0.6075376272201538,0.9642857142857143,0.014041169546544552,0.7385416030883789
0.6985623240470886,1.0497620105743408,-0.3511996865272522,0.6052919030189514,0.9642857142857143,0.014662953093647957,0.7310961484909058
0.7091349959373474,1.0434067249298096,-0.33427172899246216,0.5938374996185303,0.9642857142857143,0.016406230628490448,0.7170624732971191
0.7158292531967163,1.032593011856079,-0.3167637586593628,0.5764518976211548,0.9642857142857143,0.017033759504556656,0.6991370916366577
0.7203348875045776,1.0196261405944824,-0.2992912530899048,0.5573623776435852,0.9642857142857143,0.014863627031445503,0.6816353797912598
0.7207107543945312,1.006083607673645,-0.28537285327911377,0.5406049489974976,0.9642857142857143,0.014040511101484299,0.666900634765625
0.7217312455177307,0.9940184950828552,-0.2722872495651245,0.5297360420227051,0.9642857142857143,0.012826924212276936,0.6576061248779297
0.7246183753013611,0.9839715957641602,-0.2593532204627991,0.5241638422012329,0.9642857142857143,0.013416808098554611,0.6525558233261108
0.7273538708686829,0.9776893258094788,-0.2503354549407959,0.5217790603637695,0.9642857142857143,0.013239994645118713,0.6495821475982666
0.7307493686676025,0.9761954545974731,-0.2454460859298706,0.5221223831176758,0.9642857142857143,0.01319727674126625,0.6481986045837402
0.7341611385345459,0.9741460680961609,-0.239984929561615,0.5219494104385376,0.9642857142857143,0.01334910187870264,0.6450862884521484
0.7391204833984375,0.974277138710022,-0.23515665531158447,0.5226636528968811,0.9642857142857143,0.013521802611649036,0.6426569223403931
0.7449405193328857,0.9738831520080566,-0.2289426326751709,0.5231266617774963,0.9642857142857143,0.012976618483662605,0.639657735824585
0.7495395541191101,0.9730560779571533,-0.2235165238380432,0.524167537689209,0.9642857142857143,0.012925457209348679,0.6376297473907471
0.7566378116607666,0.9752753973007202,-0.2186375856399536,0.5274825096130371,0.9642857142857143,0.012087248265743256,0.6389495134353638
0.7606785297393799,0.9738708734512329,-0.21319234371185303,0.5290549397468567,0.9642857142857143,0.011920628137886524,0.6382603049278259
0.764452338218689,0.9728035926818848,-0.2083512544631958,0.5325868129730225,0.9642857142857143,0.011935051530599594,0.6401174068450928
0.7692601680755615,0.9725693464279175,-0.20330917835235596,0.5371983051300049,0.9642857142857143,0.01193998008966446,0.6433305740356445
0.7750825881958008,0.9734969139099121,-0.19841432571411133,0.5411688685417175,0.9642857142857143,0.012190246023237705,0.6461353898048401
0.7815757393836975,0.9780599474906921,-0.19648420810699463,0.5446460247039795,0.9642857142857143,0.01247900165617466,0.6488394141197205
0.7886795997619629,0.9828089475631714,-0.1941293478012085,0.5473829507827759,0.9642857142857143,0.01312874536961317,0.6512229442596436
0.796497106552124,0.9886825084686279,-0.1921854019165039,0.5508874654769897,0.9642857142857143,0.014226362109184265,0.6548504829406738
0.8047179579734802,0.9921454191207886,-0.18742746114730835,0.5520877242088318,0.9642857142857143,0.0148202208802104,0.655872106552124
0.8122260570526123,0.9937847852706909,-0.1815587282180786,0.5522651076316833,0.9642857142857143,0.01587485522031784,0.6554535627365112
0.8208388686180115,0.9960009455680847,-0.17516207695007324,0.5530250072479248,0.9642857142857143,0.017635371536016464,0.6559661626815796
0.8256664276123047,0.9929816722869873,-0.16731524467468262,0.5510193109512329,0.9642857142857143,0.019372139126062393,0.6525421738624573
0.8298755884170532,0.9888018369674683,-0.15892624855041504,0.5487960577011108,0.9642857142857143,0.01958410069346428,0.6482973098754883
0.8343464136123657,0.9838263988494873,-0.14947998523712158,0.5460915565490723,0.9642857142857143,0.019502362236380577,0.6429901123046875
0.8380659818649292,0.9781246185302734,-0.14005863666534424,0.5418825149536133,0.9642857142857143,0.019246650859713554,0.6352332234382629
0.8413324356079102,0.9723268151283264,-0.13099437952041626,0.5372700095176697,0.9464285714285714,0.01904449239373207,0.6268473267555237
0.8443624973297119,0.9660568833351135,-0.12169438600540161,0.5326008796691895,0.9464285714285714,0.01922839693725109,0.6184594631195068
0.8478024005889893,0.9601853489875793,-0.11238294839859009,0.52884840965271,0.9464285714285714,0.019314095377922058,0.6115847229957581
0.8513831496238708,0.9524480700492859,-0.10106492042541504,0.5257576704025269,0.9464285714285714,0.019256042316555977,0.6059126853942871
0.8542022705078125,0.9531524181365967,-0.09895014762878418,0.5242449045181274,0.9464285714285714,0.01923583447933197,0.6024603843688965
0.8553277850151062,0.9600728154182434,-0.10474503040313721,0.5248459577560425,0.9464285714285714,0.020556923002004623,0.6019284725189209
0.8581266403198242,0.9670843482017517,-0.10895770788192749,0.5283125042915344,0.9464285714285714,0.020512139424681664,0.6058509945869446
0.8599923849105835,0.9743130207061768,-0.11432063579559326,0.5341225862503052,0.9464285714285714,0.019801851361989975,0.6123313903808594
0.858878493309021,0.9784291386604309,-0.11955064535140991,0.541140079498291,0.9464285714285714,0.020026780664920807,0.6194794774055481
0.8568608164787292,0.9806795120239258,-0.12381869554519653,0.549938440322876,0.9464285714285714,0.020604068413376808,0.6280475854873657
0.8548580408096313,0.9822103977203369,-0.12735235691070557,0.5606347322463989,0.9464285714285714,0.019545696675777435,0.6379042863845825
0.8509688973426819,0.9825860261917114,-0.13161712884902954,0.5711427927017212,0.9464285714285714,0.019472703337669373,0.6472052335739136
0.8460441827774048,0.9846533536911011,-0.1386091709136963,0.5824259519577026,0.9464285714285714,0.018697813153266907,0.6566098928451538
0.8388976454734802,0.9913368225097656,-0.1524391770362854,0.591821014881134,0.9464285714285714,0.017769180238246918,0.6638414263725281
0.8316397666931152,0.9979908466339111,-0.1663510799407959,0.5985214114189148,0.9464285714285714,0.016525505110621452,0.6686782836914062
0.8236888647079468,1.0044606924057007,-0.1807718276977539,0.6023616194725037,0.9464285714285714,0.016490193083882332,0.6710661053657532
0.8159365653991699,1.0092780590057373,-0.19334149360656738,0.6036011576652527,0.9464285714285714,0.01891239359974861,0.6717381477355957
0.8174736499786377,1.0129717588424683,-0.19549810886383057,0.6064707040786743,0.9464285714285714,0.018023919314146042,0.6739921569824219
0.81949383020401,1.0176811218261719,-0.19818729162216187,0.6092904806137085,0.9464285714285714,0.017131857573986053,0.6765429973602295
0.8219326734542847,1.0212886333465576,-0.19935595989227295,0.6119859218597412,0.9464285714285714,0.016067640855908394,0.67938631772995
0.824330747127533,1.0273394584655762,-0.2030087113380432,0.6146509647369385,0.9464285714285714,0.015684256330132484,0.6824689507484436
0.8282361626625061,1.0339691638946533,-0.20573300123214722,0.6170756220817566,0.9464285714285714,0.015128598548471928,0.6856734752655029
0.8325256109237671,1.042292594909668,-0.20976698398590088,0.6194822192192078,0.9464285714285714,0.015362869016826153,0.6889721155166626
0.8371558785438538,1.0493475198745728,-0.212191641330719,0.6219396591186523,0.9464285714285714,0.015714360401034355,0.6925530433654785
0.8417295217514038,1.0523885488510132,-0.21065902709960938,0.624121367931366,0.9464285714285714,0.015368596650660038,0.6960347890853882
0.849452793598175,1.059435248374939,-0.20998245477676392,0.6270252466201782,0.9464285714285714,0.015108060091733932,0.6999160647392273
0.8569090962409973,1.0663408041000366,-0.2094317078590393,0.6295075416564941,0.9464285714285714,0.015549280680716038,0.7034034132957458
0.8635371923446655,1.0719099044799805,-0.20837271213531494,0.6315882205963135,0.9464285714285714,0.01566781848669052,0.7064459323883057
0.8698095083236694,1.07798171043396,-0.20817220211029053,0.6334343552589417,0.9464285714285714,0.015599805861711502,0.7092283964157104
0.8760858774185181,1.0846240520477295,-0.20853817462921143,0.6352711915969849,0.9464285714285714,0.01572318933904171,0.7123044729232788
0.8828626871109009,1.0914644002914429,-0.208601713180542,0.6370964050292969,0.9464285714285714,0.015510614030063152,0.7154483795166016
0.8906205892562866,1.0992305278778076,-0.208609938621521,0.6389979124069214,0.9464285714285714,0.014662320725619793,0.7187315225601196
0.8991926908493042,1.1094633340835571,-0.21027064323425293,0.6410806179046631,0.9464285714285714,0.01413471344858408,0.7222211360931396
0.907800555229187,1.1207332611083984,-0.21293270587921143,0.6428911089897156,0.9464285714285714,0.015415231697261333,0.7251594066619873
0.913804829120636,1.1272742748260498,-0.21346944570541382,0.6444783210754395,0.9464285714285714,0.01573820970952511,0.7279883623123169
0.9179299473762512,1.131515622138977,-0.21358567476272583,0.6458892226219177,0.9464285714285714,0.014672841876745224,0.7304830551147461
0.9239267110824585,1.137785792350769,-0.21385908126831055,0.647497832775116,0.9464285714285714,0.014136250130832195,0.733075737953186
0.9301841259002686,1.1442692279815674,-0.21408510208129883,0.64913010597229,0.9464285714285714,0.013911248184740543,0.7356255650520325
0.9387436509132385,1.1498517990112305,-0.21110814809799194,0.650687575340271,0.9464285714285714,0.01329196710139513,0.7380181550979614
0.9475277662277222,1.1557621955871582,-0.20823442935943604,0.6523754000663757,0.9464285714285714,0.013417930342257023,0.7404064536094666
0.9553688168525696,1.1593468189239502,-0.20397800207138062,0.6537603139877319,0.9464285714285714,0.012501449324190617,0.7424612045288086
0.9640094637870789,1.1657769680023193,-0.20176750421524048,0.6552345156669617,0.9464285714285714,0.012489872984588146,0.7441849708557129
0.9719151258468628,1.1710859537124634,-0.19917082786560059,0.6565968990325928,0.9464285714285714,0.012809348292648792,0.7455515265464783
0.9786567687988281,1.173954725265503,-0.1952979564666748,0.6581161022186279,0.9464285714285714,0.013230745680630207,0.7469544410705566
0.9849531054496765,1.1764932870864868,-0.1915401816368103,0.6609461903572083,0.9464285714285714,0.014564934186637402,0.7499397397041321
0.9900628328323364,1.1778227090835571,-0.1877598762512207,0.6635724902153015,0.9464285714285714,0.01472004596143961,0.7522900700569153
0.9942514300346375,1.178437352180481,-0.1841859221458435,0.6666227579116821,0.9464285714285714,0.014525558799505234,0.7549909949302673
0.9982143044471741,1.179965853691101,-0.181751549243927,0.6700887084007263,0.9464285714285714,0.014514782465994358,0.7581373453140259
1.0019853115081787,1.1811389923095703,-0.1791536808013916,0.6739917993545532,0.9464285714285714,0.014416348189115524,0.76181960105896
1.0063103437423706,1.1832013130187988,-0.17689096927642822,0.6786451935768127,0.9464285714285714,0.014616871252655983,0.7663655281066895
1.0095934867858887,1.185228943824768,-0.1756354570388794,0.6839877367019653,0.9464285714285714,0.01653887890279293,0.7719300985336304
1.0125529766082764,1.1866540908813477,-0.1741011142730713,0.6899054050445557,0.9464285714285714,0.01685364916920662,0.7781695127487183
1.0151903629302979,1.1882035732269287,-0.17301321029663086,0.6971012353897095,0.9464285714285714,0.01857832632958889,0.7856278419494629
1.016933798789978,1.1937862634658813,-0.17685246467590332,0.7048768401145935,0.9464285714285714,0.018815355375409126,0.7934343218803406
1.0179206132888794,1.2022836208343506,-0.1843630075454712,0.7130608558654785,0.9464285714285714,0.018677078187465668,0.8012814521789551
1.0190939903259277,1.2101683616638184,-0.19107437133789062,0.7212110757827759,0.9464285714285714,0.01821436733007431,0.8086604475975037
1.0206654071807861,1.2180123329162598,-0.19734692573547363,0.7285830974578857,0.9464285714285714,0.015274464152753353,0.8151059746742249
1.0218442678451538,1.2271132469177246,-0.2052689790725708,0.7340933084487915,0.9464285714285714,0.013254199177026749,0.8200464844703674
1.022373080253601,1.2372368574142456,-0.21486377716064453,0.7385778427124023,0.9464285714285714,0.013048318214714527,0.8242062926292419
1.0223997831344604,1.246854543685913,-0.22445476055145264,0.7427467107772827,0.9464285714285714,0.012594022788107395,0.8281666040420532
1.0221803188323975,1.2571091651916504,-0.23492884635925293,0.7466156482696533,0.9464285714285714,0.012092550285160542,0.8319310545921326
1.021560549736023,1.2672467231750488,-0.24568617343902588,0.7501025199890137,0.9464285714285714,0.011604860424995422,0.835395097732544
1.0203297138214111,1.2768452167510986,-0.2565155029296875,0.7531745433807373,0.9464285714285714,0.010462211444973946,0.8386070728302002
1.0172903537750244,1.2845678329467773,-0.26727747917175293,0.7560558319091797,0.9464285714285714,0.00957469455897808,0.841987669467926
1.013924241065979,1.2901517152786255,-0.2762274742126465,0.7589514851570129,0.9464285714285714,0.00936086941510439,0.8453852534294128
1.0112029314041138,1.2961704730987549,-0.2849675416946411,0.7611083984375,0.9464285714285714,0.009507915005087852,0.8480826020240784
1.0101566314697266,1.3022112846374512,-0.2920546531677246,0.7632222771644592,0.9464285714285714,0.010196167044341564,0.8510898947715759
1.0098119974136353,1.308011531829834,-0.29819953441619873,0.7649486660957336,0.9464285714285714,0.010513081215322018,0.853938639163971
1.0089598894119263,1.3133620023727417,-0.30440211296081543,0.7671560049057007,0.9464285714285714,0.010915503837168217,0.8576457500457764
1.0077590942382812,1.3167833089828491,-0.30902421474456787,0.7696496844291687,0.9464285714285714,0.01103348471224308,0.8618963956832886
1.0063436031341553,1.3190604448318481,-0.31271684169769287,0.7725595235824585,0.9464285714285714,0.010806630365550518,0.8667134642601013
1.0052342414855957,1.321642279624939,-0.31640803813934326,0.7759498357772827,0.9464285714285714,0.010778780095279217,0.8719576597213745
1.003486156463623,1.3284690380096436,-0.3249828815460205,0.7797632217407227,0.9464285714285714,0.010409514419734478,0.8774248957633972
1.0011730194091797,1.334829330444336,-0.33365631103515625,0.783854603767395,0.9464285714285714,0.010711879469454288,0.8827993869781494
0.9980785846710205,1.3403210639953613,-0.3422424793243408,0.787855863571167,0.9464285714285714,0.012722513638436794,0.887690544128418
0.9937363862991333,1.3441085815429688,-0.35037219524383545,0.7910312414169312,0.9464285714285714,0.01184393186122179,0.891671359539032
0.9896043539047241,1.3471050262451172,-0.35750067234039307,0.7937318086624146,0.9464285714285714,0.010941244661808014,0.8949225544929504
0.9862654805183411,1.3497918844223022,-0.3635264039039612,0.7962223887443542,0.9464285714285714,0.0098336860537529,0.8976471424102783
0.9826175570487976,1.3524749279022217,-0.3698573708534241,0.7987244725227356,0.9464285714285714,0.00934546533972025,0.8999919891357422
0.9783963561058044,1.3530230522155762,-0.37462669610977173,0.8007798790931702,0.9464285714285714,0.008877815678715706,0.9016454219818115
0.974107563495636,1.3527076244354248,-0.3786000609397888,0.8022321462631226,0.9464285714285714,0.008628511801362038,0.9026232361793518
0.9694435000419617,1.3529034852981567,-0.38345998525619507,0.8033053874969482,0.9464285714285714,0.0077508906833827496,0.9031882286071777
0.9638185501098633,1.3514518737792969,-0.3876333236694336,0.8033310770988464,0.9464285714285714,0.007252733688801527,0.903038501739502
0.9577112793922424,1.348268985748291,-0.3905577063560486,0.8023128509521484,0.9464285714285714,0.008012587204575539,0.9022386074066162
0.9503429532051086,1.3432402610778809,-0.3928973078727722,0.7997676134109497,0.9464285714285714,0.00875120609998703,0.9008147120475769
0.942615807056427,1.3369030952453613,-0.3942872881889343,0.7958468198776245,0.9464285714285714,0.00860085990279913,0.8987565636634827
0.9352034330368042,1.3300014734268188,-0.39479804039001465,0.7906332015991211,0.9464285714285714,0.00843812059611082,0.8959670066833496
0.9282095432281494,1.322797179222107,-0.3945876359939575,0.7841454744338989,0.9464285714285714,0.008080237545073032,0.8924471139907837
0.9215977787971497,1.3151545524597168,-0.39355677366256714,0.7764978408813477,0.9464285714285714,0.007721661124378443,0.8882052898406982
0.9154601097106934,1.3069663047790527,-0.3915061950683594,0.7681275606155396,0.9464285714285714,0.007364166434854269,0.883496880531311
0.9099581241607666,1.2984001636505127,-0.3884420394897461,0.7596882581710815,0.9464285714285714,0.007092789281159639,0.878754734992981
0.9051134586334229,1.289682388305664,-0.3845689296722412,0.7516649961471558,0.9464285714285714,0.006910596042871475,0.8743173480033875
0.9009031653404236,1.2808668613433838,-0.3799636960029602,0.7442214488983154,0.9464285714285714,0.006852674297988415,0.8702841997146606
0.8975124359130859,1.27239990234375,-0.37488746643066406,0.7375607490539551,0.9464285714285714,0.006762413308024406,0.8667632341384888
0.8949742317199707,1.264477252960205,-0.3695030212402344,0.731701672077179,0.9464285714285714,0.006652253679931164,0.8637325167655945
0.894129753112793,1.2570304870605469,-0.3629007339477539,0.7264508605003357,0.9464285714285714,0.006484596058726311,0.8610177040100098
0.8935791254043579,1.2501485347747803,-0.35656940937042236,0.721812903881073,0.9464285714285714,0.007151099853217602,0.8585395812988281
0.8929839730262756,1.2433905601501465,-0.35040658712387085,0.7176177501678467,0.9464285714285714,0.007695076055824757,0.8563228249549866
0.8924703001976013,1.2367876768112183,-0.34431737661361694,0.7138716578483582,0.9464285714285714,0.0076908571645617485,0.8542972207069397
0.892156183719635,1.2304508686065674,-0.3382946848869324,0.7106027603149414,0.9464285714285714,0.007626707665622234,0.8523725271224976
0.8920929431915283,1.2243291139602661,-0.3322361707687378,0.7077624797821045,0.9464285714285714,0.007363139186054468,0.8505849242210388
0.89222252368927,1.2183959484100342,-0.32617342472076416,0.7051817774772644,0.9464285714285714,0.007315056398510933,0.8489070534706116
0.8923088908195496,1.212766408920288,-0.3204575181007385,0.702855110168457,0.9464285714285714,0.007233321666717529,0.8473261594772339
0.8925361633300781,1.2074482440948486,-0.3149120807647705,0.7007623910903931,0.9464285714285714,0.006931011099368334,0.8458461761474609
0.8918979167938232,1.1996632814407349,-0.3077653646469116,0.6982802152633667,0.9464285714285714,0.006879871711134911,0.8440938591957092
0.8916277885437012,1.192629337310791,-0.30100154876708984,0.6956714391708374,0.9464285714285714,0.007098745089024305,0.8421483039855957
0.8920400142669678,1.1862387657165527,-0.29419875144958496,0.6930387020111084,0.9464285714285714,0.007324885111302137,0.8401014804840088
0.892749011516571,1.1805169582366943,-0.2877679467201233,0.6905844211578369,0.9464285714285714,0.008837733417749405,0.8380817174911499
0.8938295841217041,1.1750941276550293,-0.2812645435333252,0.6887285709381104,0.9464285714285714,0.010690000839531422,0.8368209600448608
0.8948875665664673,1.1696257591247559,-0.2747381925582886,0.687362015247345,0.9464285714285714,0.010846718214452267,0.8360313177108765
0.8963054418563843,1.165090560913086,-0.26878511905670166,0.686290979385376,0.9464285714285714,0.01108333095908165,0.8352949619293213
0.8975208401679993,1.1603326797485352,-0.2628118395805359,0.685179591178894,0.9464285714285714,0.01150635164231062,0.8345384001731873
0.8988807201385498,1.155529260635376,-0.25664854049682617,0.6842883825302124,0.9464285714285714,0.01250949501991272,0.8339475989341736
0.9006031155586243,1.1505658626556396,-0.24996274709701538,0.6837661266326904,0.9464285714285714,0.013618594966828823,0.8336883783340454
0.9025421142578125,1.1452198028564453,-0.2426776885986328,0.6830667853355408,0.9464285714285714,0.013560950756072998,0.8333913683891296
0.9057683944702148,1.1412476301193237,-0.2354792356491089,0.6825663447380066,0.9464285714285714,0.013809805735945702,0.8332384824752808
0.9104809761047363,1.1391382217407227,-0.22865724563598633,0.6823268532752991,0.9464285714285714,0.014721479266881943,0.8332870602607727
0.9163073897361755,1.137823462486267,-0.22151607275009155,0.6820229887962341,0.9464285714285714,0.014699003659188747,0.8333171606063843
0.9229514002799988,1.1417298316955566,-0.21877843141555786,0.6815434098243713,0.9464285714285714,0.014017983339726925,0.8329967260360718
0.9300892353057861,1.1478521823883057,-0.21776294708251953,0.6808794736862183,0.9464285714285714,0.012727956287562847,0.8323179483413696
0.9369673728942871,1.1538572311401367,-0.2168898582458496,0.6798986792564392,0.9464285714285714,0.012659375555813313,0.8311610221862793
0.9425771236419678,1.1581568717956543,-0.21557974815368652,0.6782482862472534,0.9464285714285714,0.012364130467176437,0.8292882442474365
0.9469911456108093,1.161187767982483,-0.21419662237167358,0.6761742830276489,0.9464285714285714,0.011882641352713108,0.8269709944725037
0.9504009485244751,1.1634851694107056,-0.21308422088623047,0.6736281514167786,0.9464285714285714,0.011547651141881943,0.8239381313323975
0.9529922604560852,1.1651368141174316,-0.21214455366134644,0.6706980466842651,0.9285714285714286,0.010882886126637459,0.8203057050704956
0.9546827673912048,1.1660683155059814,-0.2113855481147766,0.6674209237098694,0.9285714285714286,0.010273061692714691,0.8161733150482178
0.9570056200027466,1.1674320697784424,-0.2104264497756958,0.664067268371582,0.9285714285714286,0.010457731783390045,0.8117715120315552
0.9592227935791016,1.169432520866394,-0.21020972728729248,0.66090989112854,0.9285714285714286,0.010708385147154331,0.8080241680145264
0.9611923098564148,1.170814871788025,-0.2096225619316101,0.6573737263679504,0.9285714285714286,0.011460809968411922,0.8041282892227173
0.9630268812179565,1.1710149049758911,-0.20798802375793457,0.6529788374900818,0.9285714285714286,0.01056163851171732,0.7991809248924255
0.9663028120994568,1.1711790561676025,-0.20487624406814575,0.6484612226486206,0.9285714285714286,0.009790164418518543,0.793571949005127
0.9697484970092773,1.171180009841919,-0.2014315128326416,0.6439186334609985,0.9285714285714286,0.00848830584436655,0.7873579263687134
0.9724119305610657,1.170703411102295,-0.19829148054122925,0.6397860050201416,0.9285714285714286,0.007397734094411135,0.7809985876083374
0.9744400978088379,1.1698600053787231,-0.19541990756988525,0.6363273859024048,0.9285714285714286,0.006410231813788414,0.7748419046401978
0.9756824970245361,1.168756365776062,-0.19307386875152588,0.6337259411811829,0.9285714285714286,0.005407918710261583,0.7693086862564087
0.9760866165161133,1.1674652099609375,-0.19137859344482422,0.631941556930542,0.9285714285714286,0.004549611825495958,0.7646533250808716
0.9758064150810242,1.1660913228988647,-0.19028490781784058,0.63083815574646,0.9285714285714286,0.003961525391787291,0.7609986066818237
0.9747133255004883,1.1644933223724365,-0.18977999687194824,0.6302821636199951,0.9285714285714286,0.003441082313656807,0.7581515312194824
0.9731098413467407,1.162952184677124,-0.1898423433303833,0.6301673054695129,0.9285714285714286,0.0028914534486830235,0.7561149597167969
0.9713281393051147,1.1613757610321045,-0.19004762172698975,0.6302515268325806,0.9285714285714286,0.0024908094201236963,0.7545919418334961
0.9695723056793213,1.15983247756958,-0.1902601718902588,0.6304313540458679,0.9285714285714286,0.0021340970415621996,0.7534397840499878
0.9680242538452148,1.1584280729293823,-0.19040381908416748,0.6306197643280029,0.9285714285714286,0.0018778684316202998,0.752555251121521
0.966788649559021,1.1570719480514526,-0.19028329849243164,0.6307298541069031,0.9285714285714286,0.0017669388325884938,0.7517763376235962
0.9658604264259338,1.1557865142822266,-0.18992608785629272,0.6308096647262573,0.9285714285714286,0.0014886183198541403,0.7510994672775269
0.9651709198951721,1.1545844078063965,-0.18941348791122437,0.6309114694595337,0.9285714285714286,0.001251133973710239,0.7505519986152649
0.9646066427230835,1.153466820716858,-0.18886017799377441,0.6310564279556274,0.9285714285714286,0.00108377228025347,0.7501492500305176
0.9640542268753052,1.152428388595581,-0.18837416172027588,0.631229043006897,0.9285714285714286,0.0009411890059709549,0.7498829364776611
0.9634390473365784,1.151454210281372,-0.1880151629447937,0.631390392780304,0.9285714285714286,0.0008132356451824307,0.7497203350067139
0.9627348780632019,1.1505515575408936,-0.18781667947769165,0.631514847278595,0.9285714285714286,0.0007022022036835551,0.7496358752250671
0.9619759321212769,1.149734377861023,-0.1877584457397461,0.6315855383872986,0.9285714285714286,0.0006114354473538697,0.7495994567871094
0.9612402319908142,1.1496047973632812,-0.18836456537246704,0.6316022276878357,0.9285714285714286,0.0005493602366186678,0.7495850920677185
0.9606183767318726,1.1500047445297241,-0.18938636779785156,0.6315791606903076,0.9285714285714286,0.0004884484806098044,0.749573290348053
0.9601817727088928,1.1503275632858276,-0.19014579057693481,0.631542444229126,0.9285714285714286,0.00042556587141007185,0.749557375907898
0.959959864616394,1.150585651397705,-0.19062578678131104,0.6315196752548218,0.9285714285714286,0.0003766483860090375,0.7495400905609131
0.9599354863166809,1.1507899761199951,-0.1908544898033142,0.6315269470214844,0.9285714285714286,0.0003339930553920567,0.7495242357254028
0.9600532650947571,1.1509532928466797,-0.1909000277519226,0.6315691471099854,0.9285714285714286,0.00029965725843794644,0.7495139837265015
0.9602333307266235,1.1510868072509766,-0.19085347652435303,0.6316403746604919,0.9285714285714286,0.000275204743957147,0.7495101690292358
0.9603996276855469,1.1511955261230469,-0.1907958984375,0.6317253112792969,0.9285714285714286,0.00025388566427864134,0.7495096921920776
0.9604986310005188,1.151281714439392,-0.1907830834388733,0.6318022012710571,0.9285714285714286,0.00023889185104053468,0.7495064735412598
0.9604971408843994,1.1513397693634033,-0.1908426284790039,0.6318579912185669,0.9285714285714286,0.000228690289077349,0.7494969367980957
0.9603958129882812,1.1513714790344238,-0.19097566604614258,0.631885290145874,0.9285714285714286,0.00022480665938928723,0.7494789361953735
0.9602216482162476,1.1513831615447998,-0.19116151332855225,0.631885290145874,0.9285714285714286,0.00022547160915564746,0.7494536638259888
0.9600127935409546,1.1513835191726685,-0.19137072563171387,0.6318656206130981,0.9285714285714286,0.00022795288532506675,0.7494251728057861
0.9598073959350586,1.1513804197311401,-0.19157302379608154,0.6318372488021851,0.9285714285714286,0.00022999619250185788,0.7493990659713745
0.9596378207206726,1.1513824462890625,-0.1917446255683899,0.6318105459213257,0.9285714285714286,0.00023024853726383299,0.7493796348571777
0.9595239162445068,1.1513960361480713,-0.19187211990356445,0.6317931413650513,0.9285714285714286,0.0002284917572978884,0.7493703961372375
0.9594720602035522,1.1514232158660889,-0.19195115566253662,0.6317887306213379,0.9285714285714286,0.00022322102449834347,0.7493717670440674
0.959477424621582,1.1514649391174316,-0.1919875144958496,0.6317970752716064,0.9285714285714286,0.0002135277318302542,0.7493822574615479
0.9595280289649963,1.151524543762207,-0.1919965147972107,0.6318140625953674,0.9285714285714286,0.00021013847435824573,0.7493988871574402
0.9596041440963745,1.1515893936157227,-0.19198524951934814,0.6318396925926208,0.9285714285714286,0.00020706772920675576,0.7494204640388489
0.9596878290176392,1.1516534090042114,-0.19196557998657227,0.6318694949150085,0.9285714285714286,0.00020452436001505703,0.749443769454956
0.9597625136375427,1.15171217918396,-0.19194966554641724,0.6319009065628052,0.9285714285714286,0.00020291063992772251,0.7494676113128662
0.9598177671432495,1.1517648696899414,-0.1919471025466919,0.631932258605957,0.9285714285714286,0.00020250101806595922,0.7494915723800659
0.9598480463027954,1.1518123149871826,-0.1919642686843872,0.6319628953933716,0.9285714285714286,0.0002031023905146867,0.749516487121582
0.9598536491394043,1.151857852935791,-0.19200420379638672,0.6319925785064697,0.9285714285714286,0.000204950338229537,0.7495429515838623
0.9598385095596313,1.151902675628662,-0.19206416606903076,0.6320212483406067,0.9285714285714286,0.00020760216284543276,0.7495714426040649
0.9598113298416138,1.1519501209259033,-0.19213879108428955,0.6320492625236511,0.9285714285714286,0.00021044567984063178,0.7496020793914795
0.9597816467285156,1.1520006656646729,-0.19221901893615723,0.6320772171020508,0.9285714285714286,0.00021315793856047094,0.7496349811553955
0.9597581624984741,1.1520549058914185,-0.19229674339294434,0.6321060657501221,0.9285714285714286,0.000215030275285244,0.7496699690818787
0.9597479701042175,1.1521122455596924,-0.19236427545547485,0.6321365833282471,0.9285714285714286,0.00021601984917651862,0.7497065663337708
0.9597547054290771,1.152172327041626,-0.19241762161254883,0.6321700811386108,0.9285714285714286,0.0002160718577215448,0.7497449517250061
0.95977783203125,1.1522341966629028,-0.19245636463165283,0.6322073936462402,0.9285714285714286,0.0002154228277504444,0.7497851848602295
0.9598137140274048,1.1522972583770752,-0.1924835443496704,0.6322486996650696,0.9285714285714286,0.0002146261977031827,0.74982750415802
0.9598568677902222,1.152361512184143,-0.1925046443939209,0.6322935819625854,0.9285714285714286,0.0002138481941074133,0.7498718500137329
0.9599013328552246,1.1524264812469482,-0.19252514839172363,0.6323412656784058,0.9285714285714286,0.00021316029597073793,0.7499182224273682
0.9599411487579346,1.152491569519043,-0.1925504207611084,0.6323904991149902,0.9285714285714286,0.0002129347121808678,0.7499662041664124
0.9599730968475342,1.1525567770004272,-0.19258368015289307,0.6324403285980225,0.9285714285714286,0.00021300878142938018,0.7500154972076416
0.9599957466125488,1.1526216268539429,-0.19262588024139404,0.6324894428253174,0.9285714285714286,0.0002134328824467957,0.750065267086029
0.960010826587677,1.152686595916748,-0.19267576932907104,0.6325376033782959,0.9285714285714286,0.00021403658320195973,0.7501152753829956
0.9600205421447754,1.152750849723816,-0.19273030757904053,0.6325849294662476,0.9285714285714286,0.00021471240324899554,0.7501654624938965
0.9600284695625305,1.1528152227401733,-0.19278675317764282,0.6326321959495544,0.9285714285714286,0.00021530633966904134,0.7502161264419556
0.9600382447242737,1.152880072593689,-0.19284182786941528,0.6326798796653748,0.9285714285714286,0.00021577374718617648,0.750267505645752
0.9600516557693481,1.1529457569122314,-0.1928941011428833,0.6327284574508667,0.9285714285714286,0.00021585861395578831,0.7503193616867065
0.9600704908370972,1.1530122756958008,-0.1929417848587036,0.6327784657478333,0.9285714285714286,0.0002158422430511564,0.7503721117973328
0.9600942134857178,1.1530685424804688,-0.19297432899475098,0.6328288316726685,0.9285714285714286,0.0002150071522919461,0.7504245638847351
0.9601235389709473,1.1531243324279785,-0.19300079345703125,0.6328817009925842,0.9285714285714286,0.00021411241323221475,0.7504788637161255
0.9601562023162842,1.1531851291656494,-0.19302892684936523,0.6329372525215149,0.9285714285714286,0.00021331652533262968,0.7505353689193726
0.9601895809173584,1.1532492637634277,-0.19305968284606934,0.6329934000968933,0.9285714285714286,0.00021269645367283374,0.7505924701690674
0.960222065448761,1.1533147096633911,-0.19309264421463013,0.6330490112304688,0.9285714285714286,0.0002120894641848281,0.7506492137908936
0.9602523446083069,1.1533801555633545,-0.1931278109550476,0.6331040263175964,0.9285714285714286,0.00021151469263713807,0.7507054805755615
0.9602798819541931,1.1534453630447388,-0.19316548109054565,0.6331585645675659,0.9285714285714286,0.00021113546972628683,0.7507615089416504
0.9603049755096436,1.1535097360610962,-0.19320476055145264,0.6332127451896667,0.9285714285714286,0.00021080953592900187,0.7508174777030945
0.9603277444839478,1.153573751449585,-0.1932460069656372,0.633267343044281,0.9285714285714286,0.00021070499497000128,0.7508738040924072
0.960348904132843,1.1536383628845215,-0.19328945875167847,0.6333224177360535,0.9285714285714286,0.00021048408234491944,0.7509307861328125
0.9603695869445801,1.1537038087844849,-0.19333422183990479,0.6333778500556946,0.9285714285714286,0.0002102732687490061,0.7509883642196655
0.960390567779541,1.1537704467773438,-0.19337987899780273,0.6334335207939148,0.9285714285714286,0.00020998336549382657,0.7510465383529663
0.9604126811027527,1.153839111328125,-0.19342643022537231,0.6334894299507141,0.9285714285714286,0.00020960799884051085,0.7511051297187805
0.9604363441467285,1.153908371925354,-0.1934720277786255,0.6335453987121582,0.9285714285714286,0.00020918151130899787,0.751163899898529
0.9604617953300476,1.1539775133132935,-0.19351571798324585,0.6336017847061157,0.9285714285714286,0.0002085336745949462,0.7512227892875671
0.9604889154434204,1.154046654701233,-0.1935577392578125,0.6336583495140076,0.9285714285714286,0.00020789867267012596,0.7512814998626709
0.960517406463623,1.1541156768798828,-0.19359827041625977,0.6337155103683472,0.9285714285714286,0.00020357040921226144,0.7513405084609985
0.9605460166931152,1.1541836261749268,-0.19363760948181152,0.6337732076644897,0.9285714285714286,0.00020222089369781315,0.7513993978500366
0.9605751037597656,1.1542518138885498,-0.19367671012878418,0.633831262588501,0.9285714285714286,0.00020151441276539117,0.7514585256576538
0.9606030583381653,1.1543198823928833,-0.19371682405471802,0.6338897943496704,0.9285714285714286,0.00020090403268113732,0.7515180706977844
0.9606294631958008,1.1543880701065063,-0.19375860691070557,0.6339483261108398,0.9285714285714286,0.00020025146659463644,0.7515776753425598
0.9606542587280273,1.154455542564392,-0.19380128383636475,0.6340066194534302,0.9285714285714286,0.00019973669259343296,0.7516372203826904
0.9606781005859375,1.1545236110687256,-0.19384551048278809,0.6340647339820862,0.9285714285714286,0.00019908809917978942,0.751696765422821
0.9607009291648865,1.1545910835266113,-0.19389015436172485,0.6341227293014526,0.9285714285714286,0.00019857710867654532,0.7517563104629517
0.9607239961624146,1.154658317565918,-0.19393432140350342,0.6341803669929504,0.9285714285714286,0.00019782508024945855,0.7518155574798584
0.9607475996017456,1.1547255516052246,-0.193977952003479,0.6342378854751587,0.9285714285714286,0.00019722394063137472,0.7518746852874756
0.9607716202735901,1.1547918319702148,-0.19402021169662476,0.6342953443527222,0.9285714285714286,0.00019651750335469842,0.7519335746765137
0.9607964754104614,1.1548584699630737,-0.1940619945526123,0.6343530416488647,0.9285714285714286,0.0001957615459105,0.7519924640655518
0.9608218669891357,1.1549246311187744,-0.19410276412963867,0.6344107389450073,0.9285714285714286,0.00019490739214234054,0.7520513534545898
0.9608473777770996,1.1549906730651855,-0.19414329528808594,0.6344685554504395,0.9285714285714286,0.00019410159438848495,0.7521100044250488
0.960873007774353,1.1550567150115967,-0.19418370723724365,0.6345263123512268,0.9285714285714286,0.00019327709742356092,0.7521687746047974
0.9608981609344482,1.1551222801208496,-0.19422411918640137,0.6345838904380798,0.9285714285714286,0.0001924379903357476,0.7522270679473877
0.9609228372573853,1.1551871299743652,-0.19426429271697998,0.6346412897109985,0.9285714285714286,0.00019151267770212144,0.752285361289978
0.9609469175338745,1.1552515029907227,-0.19430458545684814,0.634698212146759,0.9285714285714286,0.00019069075642619282,0.7523432374000549
0.9609706401824951,1.1553153991699219,-0.19434475898742676,0.63475501537323,0.9285714285714286,0.00018992133846040815,0.7524009346961975
0.9609941244125366,1.155379295349121,-0.19438517093658447,0.6348114609718323,0.9285714285714286,0.00018904769967775792,0.7524583339691162
0.9610174298286438,1.1554425954818726,-0.19442516565322876,0.6348677277565002,0.9285714285714286,0.0001881652424344793,0.7525155544281006
0.9610406160354614,1.1555054187774658,-0.1944648027420044,0.6349236965179443,0.9285714285714286,0.00018740455561783165,0.7525724172592163
0.9610631465911865,1.1555678844451904,-0.1945047378540039,0.6349796652793884,0.9285714285714286,0.0001864725345512852,0.7526291608810425
0.9610865116119385,1.1556304693222046,-0.1945439577102661,0.6350350379943848,0.9285714285714286,0.00018560995522420853,0.7526854276657104
0.9611092209815979,1.1556921005249023,-0.19458287954330444,0.6350902915000916,0.9285714285714286,0.00018468749476596713,0.7527415156364441
0.9611321091651917,1.1557531356811523,-0.1946210265159607,0.6351453065872192,0.9285714285714286,0.00018375403305981308,0.7527972459793091
0.9611549377441406,1.1558139324188232,-0.19465899467468262,0.6352001428604126,0.9285714285714286,0.00018293262110091746,0.7528527975082397
0.9611780047416687,1.1558746099472046,-0.1946966052055359,0.6352546215057373,0.9285714285714286,0.00018191139679402113,0.7529078722000122
0.9612008333206177,1.1559345722198486,-0.19473373889923096,0.6353088617324829,0.9285714285714286,0.0001809370587579906,0.7529627084732056
0.9612236022949219,1.155993938446045,-0.19477033615112305,0.6353626251220703,0.9285714285714286,0.000180092261871323,0.7530171275138855
0.9612459540367126,1.1560533046722412,-0.19480735063552856,0.6354162096977234,0.9285714285714286,0.00017906296125147492,0.7530711889266968
0.9612683057785034,1.1561121940612793,-0.19484388828277588,0.6354694366455078,0.9285714285714286,0.00017819234926719218,0.7531251311302185
0.9612900018692017,1.156170129776001,-0.19488012790679932,0.6355222463607788,0.9285714285714286,0.00017723302880767733,0.7531784772872925
0.9613115191459656,1.1562280654907227,-0.19491654634475708,0.6355748176574707,0.9285714285714286,0.00017626277985982597,0.7532316446304321
0.9613328576087952,1.1562854051589966,-0.19495254755020142,0.6356269717216492,0.9285714285714286,0.0001753999968059361,0.7532843351364136
0.9613542556762695,1.1563422679901123,-0.19498801231384277,0.6356787085533142,0.9285714285714286,0.00017437656060792506,0.7533367872238159
0.96137535572052,1.156398892402649,-0.1950235366821289,0.6357301473617554,0.9285714285714286,0.0001735340483719483,0.7533887624740601
0.9613962769508362,1.1564548015594482,-0.19505852460861206,0.6357814073562622,0.9285714285714286,0.00017257232684642076,0.7534406185150146
0.9614173173904419,1.156510591506958,-0.1950932741165161,0.6358320713043213,0.9285714285714286,0.0001716000697342679,0.7534918785095215
0.9614384174346924,1.1565656661987305,-0.19512724876403809,0.6358826160430908,0.9285714285714286,0.00017063163977582008,0.7535427808761597
0.9614591598510742,1.1566205024719238,-0.1951613426208496,0.6359327435493469,0.9285714285714286,0.000169667080626823,0.753593385219574
0.961479902267456,1.156674861907959,-0.19519495964050293,0.6359826326370239,0.9285714285714286,0.0001687998155830428,0.7536436319351196
0.9615006446838379,1.156728982925415,-0.19522833824157715,0.6360319256782532,0.9285714285714286,0.0001677292020758614,0.7536934614181519
0.9615206718444824,1.1567821502685547,-0.19526147842407227,0.6360809803009033,0.9285714285714286,0.00016685272566974163,0.7537429332733154
0.9615409970283508,1.1568349599838257,-0.19529396295547485,0.63612961769104,0.9285714285714286,0.00016585712728556246,0.7537919282913208
0.9615609645843506,1.1568872928619385,-0.1953263282775879,0.6361780166625977,0.9285714285714286,0.00016499015328008682,0.7538407444953918
0.9615812301635742,1.156940221786499,-0.1953589916229248,0.6362259387969971,0.9285714285714286,0.00016393321857322007,0.7538891434669495
0.9616007208824158,1.156991720199585,-0.1953909993171692,0.6362733840942383,0.9285714285714286,0.00016304371820297092,0.7539370059967041
0.9616203308105469,1.1570429801940918,-0.19542264938354492,0.6363205313682556,0.9285714285714286,0.0001621012925170362,0.7539846301078796
0.9616395831108093,1.15709388256073,-0.19545429944992065,0.6363674998283386,0.9285714285714286,0.0001612244377611205,0.7540319561958313
0.9616589546203613,1.15714430809021,-0.19548535346984863,0.6364138126373291,0.9285714285714286,0.00016025279182940722,0.75407874584198
0.9616776704788208,1.1571943759918213,-0.1955167055130005,0.6364598274230957,0.9285714285714286,0.00015929772052913904,0.75412517786026
0.9616968631744385,1.1572442054748535,-0.19554734230041504,0.6365057229995728,0.9285714285714286,0.00015835998055990785,0.7541714310646057
0.9617158770561218,1.1572933197021484,-0.1955774426460266,0.636551022529602,0.9285714285714286,0.00015742344839964062,0.7542171478271484
0.9617347717285156,1.1573421955108643,-0.19560742378234863,0.6365959644317627,0.9285714285714286,0.0001564848207635805,0.754262387752533
0.9617536067962646,1.1573905944824219,-0.19563698768615723,0.6366405487060547,0.9285714285714286,0.00015561748296022415,0.7543074488639832
0.9617719054222107,1.1574387550354004,-0.1956668496131897,0.6366848945617676,0.9285714285714286,0.0001546960265841335,0.7543521523475647
0.9617905616760254,1.1574862003326416,-0.1956956386566162,0.6367288827896118,0.9285714285714286,0.00015374559734482318,0.7543964385986328
0.9618089199066162,1.1575336456298828,-0.1957247257232666,0.6367723941802979,0.9285714285714286,0.00015279909712262452,0.7544403672218323
0.9618269205093384,1.1575803756713867,-0.19575345516204834,0.6368155479431152,0.9285714285714286,0.00015193047875072807,0.7544838786125183
0.9618446826934814,1.1576268672943115,-0.19578218460083008,0.636858344078064,0.9285714285714286,0.0001509867433924228,0.7545270919799805
0.961862325668335,1.1576728820800781,-0.19581055641174316,0.636900782585144,0.9285714285714286,0.00015015050303190947,0.7545698881149292
0.9618799686431885,1.157718539237976,-0.1958385705947876,0.6369428634643555,0.9285714285714286,0.00014922408445272595,0.7546123266220093
0.961897611618042,1.1577634811401367,-0.19586586952209473,0.6369845867156982,0.9285714285714286,0.00014824817480985075,0.7546544075012207
0.9619148969650269,1.1578084230422974,-0.1958935260772705,0.6370260715484619,0.9285714285714286,0.0001474684540880844,0.7546960711479187
0.9619324803352356,1.157853126525879,-0.1959206461906433,0.6370671391487122,0.9285714285714286,0.00014654936967417598,0.7547374963760376
0.9619494080543518,1.1578972339630127,-0.1959478259086609,0.6371079087257385,0.9285714285714286,0.00014566039317287505,0.7547786235809326
0.9619662761688232,1.1579408645629883,-0.19597458839416504,0.6371481418609619,0.9285714285714286,0.00014477033982984722,0.7548192143440247
0.9619836211204529,1.1579844951629639,-0.196000874042511,0.637188196182251,0.9285714285714286,0.0001439187617506832,0.7548596262931824
0.96200031042099,1.1580276489257812,-0.19602733850479126,0.6372276544570923,0.9285714285714286,0.00014302937779575586,0.7548995018005371
0.9620169997215271,1.1580698490142822,-0.19605284929275513,0.6372668743133545,0.9285714285714286,0.00013942150690127164,0.754939079284668
0.9620338678359985,1.1581131219863892,-0.19607925415039062,0.6373057961463928,0.9285714285714286,0.00010978126374538988,0.7549784183502197
0.9620546102523804,1.1581661701202393,-0.1961115598678589,0.6373407244682312,0.9285714285714286,0.00010955364268738776,0.7550160884857178
0.9620729088783264,1.15822172164917,-0.1961488127708435,0.6373772621154785,0.9285714285714286,0.00010960715735564008,0.7550551891326904
0.9620897769927979,1.1582788228988647,-0.1961890459060669,0.6374143362045288,0.9285714285714286,0.00010983514221152291,0.7550947070121765
0.9621050357818604,1.1583361625671387,-0.19623112678527832,0.637451708316803,0.9285714285714286,0.00011014550545951352,0.7551344037055969
0.962119460105896,1.1583945751190186,-0.19627511501312256,0.6374897956848145,0.9285714285714286,0.00011041952529922128,0.7551747560501099
0.9621333479881287,1.1584529876708984,-0.19631963968276978,0.6375287771224976,0.9285714285714286,0.00011079943215008825,0.7552158832550049
0.9621468186378479,1.1585121154785156,-0.19636529684066772,0.6375691890716553,0.9285714285714286,0.00011119371629320085,0.7552582025527954
0.9621603488922119,1.1585720777511597,-0.19641172885894775,0.637610673904419,0.9285714285714286,0.00011148531484650448,0.7553015947341919
0.9621745347976685,1.158632755279541,-0.19645822048187256,0.6376532316207886,0.9285714285714286,0.00011185056064277887,0.7553459405899048
0.962188720703125,1.1586940288543701,-0.19650530815124512,0.6376966834068298,0.9285714285714286,0.00011211106175323948,0.7553911209106445
0.9622039198875427,1.1587554216384888,-0.19655150175094604,0.637740969657898,0.9285714285714286,0.00011216939310543239,0.7554370164871216
0.9622195959091187,1.158816933631897,-0.19659733772277832,0.6377859115600586,0.9285714285714286,0.00011223155888728797,0.7554833889007568
0.9622358083724976,1.1588783264160156,-0.19664251804351807,0.637831449508667,0.9285714285714286,0.00011230743257328868,0.7555302381515503
0.9622526168823242,1.1589395999908447,-0.1966869831085205,0.6378775835037231,0.9285714285714286,0.00011221555178053677,0.7555772662162781
0.9622697234153748,1.1590006351470947,-0.19673091173171997,0.6379244327545166,0.9285714285714286,0.00011219656153116375,0.7556248903274536
0.9622865915298462,1.1590616703033447,-0.19677507877349854,0.6379718780517578,0.9285714285714286,0.00011198228457942605,0.755672812461853
0.9623034000396729,1.1591225862503052,-0.19681918621063232,0.6380199193954468,0.9285714285714286,0.00011189711221959442,0.7557212710380554
0.9623191356658936,1.1591830253601074,-0.19686388969421387,0.6380681991577148,0.9285714285714286,0.00011180870933458209,0.7557698488235474
0.9623342156410217,1.1592433452606201,-0.1969091296195984,0.6381169557571411,0.9285714285714286,0.0001117024221457541,0.7558188438415527
0.9623486399650574,1.1593036651611328,-0.19695502519607544,0.6381658315658569,0.9285714285714286,0.00011159057612530887,0.7558680772781372
0.9623625874519348,1.159363865852356,-0.19700127840042114,0.6382148265838623,0.9285714285714286,0.00011142263247165829,0.7559175491333008
0.9623768329620361,1.1594243049621582,-0.19704747200012207,0.6382642388343811,0.9285714285714286,0.00011128569894935936,0.7559673190116882
0.962391197681427,1.1594843864440918,-0.1970931887626648,0.6383137106895447,0.9285714285714286,0.00011090204498032108,0.7560170888900757
0.962405800819397,1.1595438718795776,-0.19713807106018066,0.6383634805679321,0.9285714285714286,0.00011073836503783241,0.7560669779777527
0.9624207019805908,1.1596033573150635,-0.19718265533447266,0.6384133696556091,0.9285714285714286,0.00011037469812436029,0.7561169862747192
0.9624361991882324,1.1596629619598389,-0.19722676277160645,0.6384634971618652,0.9285714285714286,0.00011003214603988454,0.7561671733856201
0.9624518156051636,1.159722089767456,-0.19727027416229248,0.6385138630867004,0.9285714285714286,0.00010967993875965476,0.756217360496521
0.9624671339988708,1.1597810983657837,-0.19731396436691284,0.6385644674301147,0.9285714285714286,0.00010917944746324793,0.756267786026001
0.9624825716018677,1.1598398685455322,-0.19735729694366455,0.6386150121688843,0.9285714285714286,0.00010887093230849132,0.7563179731369019
0.962497889995575,1.1598981618881226,-0.1974002718925476,0.6386656165122986,0.9285714285714286,0.00010843240306712687,0.7563682794570923
0.962512731552124,1.159956455230713,-0.19744372367858887,0.6387163400650024,0.9285714285714286,0.00010797512368299067,0.7564186453819275
0.962527334690094,1.1600143909454346,-0.19748705625534058,0.6387670040130615,0.9285714285714286,0.00010755322000477463,0.7564688920974731
0.9625413417816162,1.160071611404419,-0.19753026962280273,0.638817548751831,0.9285714285714286,0.00010706260945880786,0.756519079208374
0.9625555276870728,1.1601290702819824,-0.19757354259490967,0.6388681530952454,0.9285714285714286,0.0001066746553988196,0.7565692663192749
0.9625694155693054,1.1601860523223877,-0.19761663675308228,0.6389188170433044,0.9285714285714286,0.00010620957618812099,0.7566194534301758
0.962583601474762,1.1602427959442139,-0.1976591944694519,0.6389692425727844,0.9285714285714286,0.0001056840192177333,0.7566694021224976
0.9625975489616394,1.1602990627288818,-0.19770151376724243,0.6390196084976196,0.9285714285714286,0.00010518812632653862,0.7567191123962402
0.9626116752624512,1.1603549718856812,-0.19774329662322998,0.6390697956085205,0.9285714285714286,0.00010322051821276546,0.7567688226699829
0.9626266360282898,1.1604138612747192,-0.19778722524642944,0.6391195058822632,0.9285714285714286,0.00010076983744511381,0.7568184733390808
0.9626420736312866,1.1604743003845215,-0.19783222675323486,0.6391693353652954,0.9285714285714286,9.731264435686171e-05,0.7568684220314026
0.9626586437225342,1.1605381965637207,-0.19787955284118652,0.6392191648483276,0.9285714285714286,9.708270954433829e-05,0.7569186687469482
0.9626745581626892,1.1606029272079468,-0.19792836904525757,0.6392692923545837,0.9285714285714286,9.676879562903196e-05,0.7569690942764282
0.9626895189285278,1.160667061805725,-0.19797754287719727,0.639319658279419,0.9285714285714286,9.66613442869857e-05,0.7570196390151978
0.9627041220664978,1.1607317924499512,-0.19802767038345337,0.6393703818321228,0.9285714285714286,9.650025458540767e-05,0.7570706009864807
0.9627181887626648,1.1607961654663086,-0.1980779767036438,0.6394214034080505,0.9285714285714286,9.631342982174829e-05,0.7571216821670532
0.9627319574356079,1.1608607769012451,-0.1981288194656372,0.6394729614257812,0.9285714285714286,9.626390237826854e-05,0.7571731805801392
0.9627459049224854,1.1609253883361816,-0.1981794834136963,0.6395250558853149,0.9285714285714286,9.605897503206506e-05,0.7572250962257385
0.9627598524093628,1.1609902381896973,-0.19823038578033447,0.6395775675773621,0.9285714285714286,9.586218220647424e-05,0.7572775483131409
0.9627742767333984,1.161055326461792,-0.19828104972839355,0.6396303176879883,0.9285714285714286,9.562040941091254e-05,0.757330060005188
0.9627885818481445,1.1611199378967285,-0.19833135604858398,0.6396834850311279,0.9285714285714286,9.538173617329448e-05,0.757382869720459
0.9628034830093384,1.1611846685409546,-0.1983811855316162,0.6397368311882019,0.9285714285714286,9.505868365522474e-05,0.7574357986450195
0.9628185033798218,1.1612492799758911,-0.19843077659606934,0.639790415763855,0.9285714285714286,9.470441727899015e-05,0.7574888467788696
0.9628338813781738,1.1613132953643799,-0.19847941398620605,0.6398440003395081,0.9285714285714286,9.429535566596314e-05,0.7575416564941406
0.9628491997718811,1.161376953125,-0.1985277533531189,0.639897882938385,0.9285714285714286,9.389457409270108e-05,0.7575947642326355
0.9628643989562988,1.161440372467041,-0.1985759735107422,0.6399519443511963,0.9285714285714286,9.347825107397512e-05,0.7576478719711304
0.9628790616989136,1.161503553390503,-0.19862449169158936,0.6400061845779419,0.9285714285714286,9.306428546551615e-05,0.75770103931427
0.9628933072090149,1.1615662574768066,-0.19867295026779175,0.6400604248046875,0.9285714285714286,9.276784840039909e-05,0.7577541470527649
0.9629074335098267,1.1616289615631104,-0.1987215280532837,0.6401146650314331,0.9285714285714286,9.226834663422778e-05,0.7578073740005493
0.9629208445549011,1.1616911888122559,-0.19877034425735474,0.6401687860488892,0.9285714285714286,9.188717376673594e-05,0.7578604817390442
0.9629343152046204,1.1617529392242432,-0.1988186240196228,0.6402229070663452,0.9285714285714286,9.140517795458436e-05,0.75791335105896
0.9629479050636292,1.1618144512176514,-0.19886654615402222,0.640277087688446,0.9285714285714286,9.098707960220054e-05,0.7579663991928101
0.9629613161087036,1.1618759632110596,-0.19891464710235596,0.6403311491012573,0.9285714285714286,9.043598402058706e-05,0.758019208908081
0.9629749655723572,1.161936640739441,-0.19896167516708374,0.6403851509094238,0.9285714285714286,8.997540135169402e-05,0.7580718994140625
0.9629886150360107,1.1619970798492432,-0.19900846481323242,0.6404390335083008,0.9285714285714286,8.945324952946976e-05,0.7581244707107544
0.9630022048950195,1.1620573997497559,-0.19905519485473633,0.6404929757118225,0.9285714285714286,8.889005403034389e-05,0.7581769824028015
0.9630157947540283,1.1621172428131104,-0.19910144805908203,0.6405467987060547,0.9285714285714286,8.839452493702993e-05,0.7582293748855591
0.9630295634269714,1.1621766090393066,-0.1991470456123352,0.6406004428863525,0.9285714285714286,8.784291276242584e-05,0.758281409740448
0.9630430340766907,1.1622358560562134,-0.1991928219795227,0.6406540870666504,0.9285714285714286,8.717409218661487e-05,0.7583334445953369
0.9630563259124756,1.1622943878173828,-0.19923806190490723,0.6407073736190796,0.9285714285714286,0.05768201872706413,0.7583852410316467
0.8803824186325073,1.6814827919006348,-0.8011003732681274,0.7345412969589233,0.9642857142857143,0.04614950716495514,0.7844703197479248
0.878385066986084,1.7981599569320679,-0.9197748899459839,0.749510645866394,0.9642857142857143,0.03682402893900871,0.8042572736740112
0.8843209743499756,1.8456794023513794,-0.9613584280014038,0.7661113739013672,0.9642857142857143,0.03286764770746231,0.833828330039978
0.8863198757171631,1.8531699180603027,-0.9668500423431396,0.7895907759666443,0.9642857142857143,0.0327896885573864,0.8709750771522522
0.8883913159370422,1.84300696849823,-0.9546156525611877,0.8162544965744019,0.9642857142857143,0.03542502969503403,0.9075933694839478
0.8879722356796265,1.8146275281906128,-0.9266552925109863,0.8325322866439819,0.9642857142857143,0.03799598664045334,0.9305393695831299
0.8799305558204651,1.7745521068572998,-0.8946215510368347,0.8353384137153625,0.9642857142857143,0.03679584339261055,0.9412656426429749
0.861130952835083,1.7328842878341675,-0.8717533349990845,0.8299453258514404,0.9642857142857143,0.032648179680109024,0.9443702697753906
0.8499093651771545,1.7037935256958008,-0.8538841605186462,0.8152761459350586,0.9642857142857143,0.032206080853939056,0.9366476535797119
0.8513022661209106,1.6725382804870605,-0.8212360143661499,0.7933644652366638,0.9642857142857143,0.03624100983142853,0.9173318147659302
0.8539000749588013,1.6306657791137695,-0.7767657041549683,0.7676572203636169,0.9642857142857143,0.03869415819644928,0.8884252309799194
0.8538135886192322,1.5861835479736328,-0.7323699593544006,0.7442614436149597,0.9642857142857143,0.04152138903737068,0.8637803792953491
0.8601691126823425,1.53712797164917,-0.6769588589668274,0.7121068239212036,0.9642857142857143,0.04192780330777168,0.8352069854736328
0.8626432418823242,1.4699554443359375,-0.6073122024536133,0.6829180717468262,0.9642857142857143,0.0486721508204937,0.8009257316589355
0.8618136644363403,1.4063035249710083,-0.544489860534668,0.679180920124054,0.9642857142857143,0.05281892418861389,0.8135003447532654
0.864201009273529,1.3573622703552246,-0.49316126108169556,0.6925593018531799,0.9642857142857143,0.05241885408759117,0.8556548357009888
0.8864496946334839,1.2965285778045654,-0.41007888317108154,0.7029647827148438,0.9642857142857143,0.046022530645132065,0.8838459849357605
0.8943984508514404,1.2274543046951294,-0.33305585384368896,0.7019906640052795,0.9821428571428571,0.04182887077331543,0.8922476768493652
0.9023405909538269,1.1681954860687256,-0.2658548951148987,0.6916609406471252,0.9642857142857143,0.043985892087221146,0.8869970440864563
0.9018163681030273,1.0927965641021729,-0.1909801959991455,0.6703940629959106,0.9642857142857143,0.04203382506966591,0.8678643703460693
0.9003320932388306,1.021543264389038,-0.12121117115020752,0.6489118337631226,0.9642857142857143,0.03964124992489815,0.8423715233802795
0.8945529460906982,0.9539296627044678,-0.05937671661376953,0.6299595832824707,0.9642857142857143,0.03669745475053787,0.8179612755775452
0.8926682472229004,0.9000842571258545,-0.0074160099029541016,0.6130551099777222,0.9642857142857143,0.03332086279988289,0.7971968054771423
0.8968228101730347,0.8625472187995911,0.034275591373443604,0.6007155179977417,0.9642857142857143,0.03108854405581951,0.7822522521018982
0.899411678314209,0.8483098745346069,0.05110180377960205,0.593738317489624,0.9642857142857143,0.02899831533432007,0.7778427600860596
0.8985922932624817,0.8617432117462158,0.03684908151626587,0.5939078330993652,0.9642857142857143,0.02680123969912529,0.7864977121353149
0.8935840129852295,0.8755463361740112,0.01803767681121826,0.6014631390571594,0.9642857142857143,0.02504701353609562,0.803447961807251
0.8836641311645508,0.8918940424919128,-0.00822991132736206,0.6178054809570312,0.9642857142857143,0.02509251795709133,0.8270913362503052
0.8776124715805054,0.9095737934112549,-0.03196132183074951,0.6358863115310669,0.9642857142857143,0.02837846428155899,0.8474727869033813
0.8812539577484131,0.9272302985191345,-0.045976340770721436,0.6502248048782349,0.9642857142857143,0.028451241552829742,0.8600118160247803
0.8835667967796326,0.9425716400146484,-0.05900484323501587,0.6594709157943726,0.9642857142857143,0.025960206985473633,0.867290735244751
0.8857909440994263,0.9551389813423157,-0.0693480372428894,0.6645376086235046,0.9642857142857143,0.02354953996837139,0.8722554445266724
0.8870317339897156,0.9635852575302124,-0.07655352354049683,0.6664884090423584,0.9642857142857143,0.021799108013510704,0.874901294708252
0.8844442963600159,0.9650232791900635,-0.08057898283004761,0.6637243032455444,0.9642857142857143,0.02113925665616989,0.8736004829406738
0.8798637390136719,0.9609835147857666,-0.08111977577209473,0.6575319766998291,0.9642857142857143,0.02087423950433731,0.8661081790924072
0.8737878799438477,0.9534598588943481,-0.07967197895050049,0.6494757533073425,0.9642857142857143,0.02303885482251644,0.8530873656272888
0.8690354228019714,0.9402103424072266,-0.07117491960525513,0.642082154750824,0.9642857142857143,0.020965375006198883,0.8377993106842041
0.8605225682258606,0.920880138874054,-0.06035757064819336,0.6339786052703857,0.9642857142857143,0.02273646928369999,0.818993091583252
0.8576183319091797,0.9189074635505676,-0.06128913164138794,0.6224924325942993,0.9642857142857143,0.023835791274905205,0.7953184247016907
0.8559730648994446,0.9151816368103027,-0.059208571910858154,0.6120463609695435,0.9642857142857143,0.024398496374487877,0.7728840708732605
0.8535500764846802,0.9093801975250244,-0.05583012104034424,0.606081485748291,0.9642857142857143,0.024101708084344864,0.7585735321044922
0.8505270481109619,0.9114667177200317,-0.060939669609069824,0.6036313772201538,0.9642857142857143,0.02409391850233078,0.7498654127120972
0.8557587265968323,0.914512038230896,-0.05875331163406372,0.6068333387374878,0.9642857142857143,0.022848982363939285,0.748897910118103
0.8633692860603333,0.9224210977554321,-0.05905181169509888,0.6132380962371826,0.9642857142857143,0.022094672545790672,0.7510854005813599
0.8736571669578552,0.9336675405502319,-0.06001037359237671,0.6193906664848328,0.9642857142857143,0.020886173471808434,0.751263439655304
0.8875676393508911,0.9490723609924316,-0.06150472164154053,0.6239233613014221,0.9642857142857143,0.019469469785690308,0.747860848903656
0.9014680981636047,0.9635299444198608,-0.062061846256256104,0.6234827041625977,0.9642857142857143,0.01917833648622036,0.7397200465202332
0.9112577438354492,0.9719073176383972,-0.060649573802948,0.6181297302246094,0.9642857142857143,0.01795804128050804,0.7283878326416016
0.9195377826690674,0.978146493434906,-0.05860871076583862,0.6121519207954407,0.9464285714285714,0.016961075365543365,0.7184203267097473
0.9237755537033081,0.978736162185669,-0.05496060848236084,0.6048632860183716,0.9464285714285714,0.01689431443810463,0.7092674970626831
0.9252426624298096,0.9780529737472534,-0.05281031131744385,0.5977342128753662,0.9464285714285714,0.017514580860733986,0.701439619064331
0.9241694211959839,0.9802279472351074,-0.056058526039123535,0.5924071073532104,0.9464285714285714,0.019163571298122406,0.6956874132156372
0.9206149578094482,0.9820339679718018,-0.061419010162353516,0.5888881683349609,0.9464285714285714,0.01898202858865261,0.6914728879928589
0.9137712717056274,0.9795874953269958,-0.06581622362136841,0.5891915559768677,0.9464285714285714,0.017975321039557457,0.6903287172317505
0.9058124423027039,0.9801526069641113,-0.07434016466140747,0.5918713808059692,0.9642857142857143,0.01715201698243618,0.6914264559745789
0.9013058543205261,0.9820805191993713,-0.08077466487884521,0.594807505607605,0.9642857142857143,0.01697331853210926,0.692915678024292
0.8986605405807495,0.9845446348190308,-0.08588409423828125,0.5979098081588745,0.9642857142857143,0.016340073198080063,0.6948999762535095
0.8955274820327759,0.9902487993240356,-0.09472131729125977,0.6007677316665649,0.9642857142857143,0.01585683412849903,0.6966080665588379
0.8926197290420532,0.9955923557281494,-0.10297262668609619,0.6017835736274719,0.9642857142857143,0.015159616246819496,0.6956220865249634
0.8882530927658081,0.9982249140739441,-0.10997182130813599,0.6031647324562073,0.9642857142857143,0.015355052426457405,0.6948083639144897
0.882827877998352,1.0006275177001953,-0.11779963970184326,0.6046938896179199,0.9642857142857143,0.01498129591345787,0.6943892240524292
0.8773102760314941,1.0029748678207397,-0.1256645917892456,0.6063258647918701,0.9642857142857143,0.015004712156951427,0.6945269703865051
0.8731588125228882,1.0041942596435547,-0.1310354471206665,0.6078130006790161,0.9642857142857143,0.015439901500940323,0.6951509714126587
0.8686165809631348,1.0038354396820068,-0.13521885871887207,0.6091126203536987,0.9642857142857143,0.015978554263710976,0.6956058740615845
0.8648110032081604,1.0034161806106567,-0.13860517740249634,0.6109893321990967,0.9642857142857143,0.016063086688518524,0.6973914504051208
0.8617334365844727,1.0023554563522339,-0.14062201976776123,0.6131128072738647,0.9642857142857143,0.015136209316551685,0.6998786926269531
0.8596286773681641,1.0004680156707764,-0.1408393383026123,0.6155668497085571,0.9642857142857143,0.0158609077334404,0.7031556367874146
0.8572317361831665,0.9983856081962585,-0.14115387201309204,0.618040919303894,0.9464285714285714,0.01667405664920807,0.7063192129135132
0.8558025360107422,0.9988884925842285,-0.14308595657348633,0.6210229396820068,0.9464285714285714,0.0169399231672287,0.7094095945358276
0.8545668721199036,0.9977062344551086,-0.14313936233520508,0.6251568794250488,0.9464285714285714,0.01696592941880226,0.7132211923599243
0.8502877950668335,0.9929654598236084,-0.1426776647567749,0.6280869841575623,0.9464285714285714,0.014689594507217407,0.7159518003463745
0.8451473712921143,0.9888619184494019,-0.1437145471572876,0.630317211151123,0.9464285714285714,0.014013191685080528,0.717646062374115
0.8423222303390503,0.9885751008987427,-0.14625287055969238,0.6322183609008789,0.9464285714285714,0.01418280228972435,0.718925952911377
0.8393173813819885,0.9871156811714172,-0.1477982997894287,0.6334903240203857,0.9464285714285714,0.013926079496741295,0.7197139859199524
0.8365910649299622,0.9864802360534668,-0.14988917112350464,0.6340274810791016,0.9464285714285714,0.01392799336463213,0.7198453545570374
0.838125467300415,0.9859497547149658,-0.14782428741455078,0.6338610053062439,0.9464285714285714,0.013704948127269745,0.7197067737579346
0.8430582284927368,0.985197901725769,-0.14213967323303223,0.6324031352996826,0.9464285714285714,0.014137741178274155,0.7188416719436646
0.8502041101455688,0.9857907295227051,-0.13558661937713623,0.6300263404846191,0.9464285714285714,0.014964078553020954,0.7176605463027954
0.8591994047164917,0.9873795509338379,-0.1281801462173462,0.6268738508224487,0.9464285714285714,0.015116719529032707,0.7158711552619934
0.8681918978691101,0.9880926012992859,-0.11990070343017578,0.6236510276794434,0.9464285714285714,0.014763838611543179,0.7139296531677246
0.876751184463501,0.9946407675743103,-0.11788958311080933,0.6213375329971313,0.9464285714285714,0.014972327277064323,0.7126395106315613
0.888722836971283,1.0054588317871094,-0.11673599481582642,0.6205295324325562,0.9464285714285714,0.01455023605376482,0.7126269340515137
0.8969649076461792,1.0176806449890137,-0.12071573734283447,0.6203180551528931,0.9464285714285714,0.014278839342296124,0.7132583856582642
0.9049391150474548,1.028899908065796,-0.12396079301834106,0.6217538118362427,0.9464285714285714,0.014078970067203045,0.7155190706253052
0.9119195938110352,1.0391786098480225,-0.1272590160369873,0.6241780519485474,0.9464285714285714,0.013652212917804718,0.7185983657836914
0.9182291626930237,1.049220323562622,-0.1309911608695984,0.6262421607971191,0.9464285714285714,0.012847120873630047,0.7213807702064514
0.9235979318618774,1.0583800077438354,-0.134782075881958,0.6293767690658569,0.9464285714285714,0.01116084773093462,0.7249245047569275
0.9280338287353516,1.0660624504089355,-0.13802862167358398,0.6327469348907471,0.9464285714285714,0.011611529625952244,0.7283653616905212
0.9323223233222961,1.0722081661224365,-0.13988584280014038,0.635910153388977,0.9464285714285714,0.011987007223069668,0.7311254739761353
0.9353062510490417,1.078897476196289,-0.14359122514724731,0.6384110450744629,0.9464285714285714,0.012377421371638775,0.7332440614700317
0.9381544589996338,1.0861282348632812,-0.14797377586364746,0.6405137777328491,0.9464285714285714,0.013523664325475693,0.7351323366165161
0.9408568143844604,1.0936654806137085,-0.15280866622924805,0.6422475576400757,0.9464285714285714,0.014831402339041233,0.736890435218811
0.9433343410491943,1.1011621952056885,-0.15782785415649414,0.6434565782546997,0.9464285714285714,0.015087591484189034,0.7385014295578003
0.9455819129943848,1.1075186729431152,-0.16193675994873047,0.6441362500190735,0.9464285714285714,0.013229217380285263,0.7398676872253418
0.9485195875167847,1.1139287948608398,-0.16540920734405518,0.6449851989746094,0.9464285714285714,0.012296919710934162,0.7415250539779663
0.9510944485664368,1.119116187095642,-0.16802173852920532,0.6457147598266602,0.9464285714285714,0.01174918469041586,0.7432012557983398
0.9538983106613159,1.123539924621582,-0.1696416139602661,0.6464365124702454,0.9464285714285714,0.01109830942004919,0.7447558641433716
0.9569629430770874,1.127240538597107,-0.17027759552001953,0.646969199180603,0.9464285714285714,0.010321896523237228,0.7458966970443726
0.9603332877159119,1.1305360794067383,-0.17020279169082642,0.6474660634994507,0.9464285714285714,0.009706099517643452,0.7467212080955505
0.9648020267486572,1.1328378915786743,-0.1680358648300171,0.6476629376411438,0.9464285714285714,0.008951251395046711,0.7470446825027466
0.9697674512863159,1.1338849067687988,-0.1641174554824829,0.6472994685173035,0.9464285714285714,0.008651787415146828,0.7468466758728027
0.9737814664840698,1.1342920064926147,-0.16051054000854492,0.6467995047569275,0.9464285714285714,0.0084763765335083,0.7463988661766052
0.9776343703269958,1.1343040466308594,-0.15666967630386353,0.6462986469268799,0.9464285714285714,0.008112045004963875,0.7458248138427734
0.9807486534118652,1.1338258981704712,-0.15307724475860596,0.6457287073135376,0.9464285714285714,0.0076677026227116585,0.7451637387275696
0.9834484457969666,1.1331908702850342,-0.14974242448806763,0.6451595425605774,0.9464285714285714,0.007243784610182047,0.7444740533828735
0.9858881235122681,1.1326805353164673,-0.14679241180419922,0.6446589827537537,0.9464285714285714,0.00683773634955287,0.7438317537307739
0.9879070520401001,1.1319774389266968,-0.14407038688659668,0.6440238952636719,0.9464285714285714,0.006241198163479567,0.7430226802825928
0.9892351031303406,1.131042718887329,-0.14180761575698853,0.6434019804000854,0.9464285714285714,0.005683715455234051,0.7425521016120911
0.9904143214225769,1.1304126977920532,-0.13999837636947632,0.6429392099380493,0.9464285714285714,0.005354572087526321,0.7423256635665894
0.9914489984512329,1.1296370029449463,-0.13818800449371338,0.6423995494842529,0.9464285714285714,0.005133765749633312,0.7420240640640259
0.9923571348190308,1.128675937652588,-0.13631880283355713,0.6417801380157471,0.9464285714285714,0.004846237134188414,0.741640567779541
0.993108868598938,1.1275523900985718,-0.1344435214996338,0.6411334276199341,0.9464285714285714,0.004832024220377207,0.7411983609199524
0.9938925504684448,1.1262365579605103,-0.13234400749206543,0.6403130888938904,0.9464285714285714,0.004665206652134657,0.7409034371376038
0.994432806968689,1.1247596740722656,-0.13032686710357666,0.6392688751220703,0.9464285714285714,0.0045077744871377945,0.7408391237258911
0.9942960739135742,1.1236258745193481,-0.12932980060577393,0.6384296417236328,0.9464285714285714,0.004839301574975252,0.7409718036651611
0.9943709969520569,1.122938632965088,-0.128567636013031,0.6379407048225403,0.9464285714285714,0.004753436893224716,0.7414474487304688
0.9935482144355774,1.122985601425171,-0.1294373869895935,0.6378718614578247,0.9464285714285714,0.004689563997089863,0.7430384159088135
0.9924362301826477,1.123848795890808,-0.1314125657081604,0.6383171677589417,0.9464285714285714,0.00473634572699666,0.7452657222747803
0.9915758371353149,1.1254991292953491,-0.13392329216003418,0.639284074306488,0.9464285714285714,0.0047186086885631084,0.7480273246765137
0.9908379912376404,1.1278035640716553,-0.1369655728340149,0.6406817436218262,0.9464285714285714,0.00467743631452322,0.7511006593704224
0.9901037216186523,1.1306431293487549,-0.14053940773010254,0.6424238681793213,0.9464285714285714,0.004679220728576183,0.7543342709541321
0.9893410205841064,1.13389253616333,-0.14455151557922363,0.6443910598754883,0.9464285714285714,0.004682043567299843,0.7575644254684448
0.9884450435638428,1.1374174356460571,-0.14897239208221436,0.6465153098106384,0.9464285714285714,0.004618785809725523,0.7607401013374329
0.9879686236381531,1.1410644054412842,-0.1530957818031311,0.6486435532569885,0.9464285714285714,0.004736578557640314,0.7638790607452393
0.9883933067321777,1.1443790197372437,-0.15598571300506592,0.6504005193710327,0.9464285714285714,0.004917758982628584,0.7667636871337891
0.9881861209869385,1.1484893560409546,-0.1603032350540161,0.6521997451782227,0.9464285714285714,0.005997622385621071,0.7695310115814209
0.9883519411087036,1.1544712781906128,-0.16611933708190918,0.6545392274856567,0.9464285714285714,0.006526564247906208,0.7726836204528809
0.9885498285293579,1.1613271236419678,-0.17277729511260986,0.6567717790603638,0.9464285714285714,0.006703552324324846,0.7763173580169678
0.987690269947052,1.167812466621399,-0.18012219667434692,0.658840000629425,0.9464285714285714,0.006999458651989698,0.7796950936317444
0.9859598278999329,1.1734552383422852,-0.1874954104423523,0.6609256267547607,0.9464285714285714,0.007487112190574408,0.7826297283172607
0.9834156632423401,1.1785401105880737,-0.19512444734573364,0.6632910966873169,0.9464285714285714,0.008086208254098892,0.7853533029556274
0.9799442291259766,1.1835882663726807,-0.2036440372467041,0.6660680770874023,0.9464285714285714,0.008732927963137627,0.7880614995956421
0.9758620858192444,1.1889415979385376,-0.2130795121192932,0.6692842245101929,0.9464285714285714,0.009375148452818394,0.7908733487129211
0.9714924693107605,1.1945164203643799,-0.22302395105361938,0.6728221774101257,0.9464285714285714,0.009864707477390766,0.7937760353088379
0.9671971201896667,1.200723648071289,-0.23352652788162231,0.6766923666000366,0.9464285714285714,0.012350117787718773,0.7967842817306519
0.9631717801094055,1.2073596715927124,-0.24418789148330688,0.6809672117233276,0.9464285714285714,0.013616332784295082,0.7999389171600342
0.9605567455291748,1.2104969024658203,-0.2499401569366455,0.68486487865448,0.9464285714285714,0.013769404031336308,0.8022511601448059
0.9577530026435852,1.2125372886657715,-0.2547842860221863,0.6891094446182251,0.9464285714285714,0.014156457968056202,0.803709089756012
0.954102635383606,1.2143163681030273,-0.2602137327194214,0.694073498249054,0.9464285714285714,0.014935346320271492,0.8043078184127808
0.9499776363372803,1.216247320175171,-0.2662696838378906,0.6999018788337708,0.9464285714285714,0.016661589965224266,0.8042557239532471
0.9452848434448242,1.218414068222046,-0.2731292247772217,0.7052018642425537,0.9464285714285714,0.021205609664320946,0.8040385246276855
0.9402647018432617,1.2188156843185425,-0.27855098247528076,0.7081111669540405,0.9642857142857143,0.022627320140600204,0.8040305376052856
0.9351203441619873,1.2132034301757812,-0.27808308601379395,0.7087043523788452,0.9642857142857143,0.02379913441836834,0.8047469258308411
0.9319003820419312,1.1971739530563354,-0.2652735710144043,0.7076300382614136,0.9642857142857143,0.024784017354249954,0.8061079978942871
0.9304474592208862,1.1732025146484375,-0.24275505542755127,0.7045900821685791,0.9642857142857143,0.02582595869898796,0.8079687356948853
0.9320298433303833,1.1585280895233154,-0.22649824619293213,0.7008187770843506,0.9642857142857143,0.0259525366127491,0.8090322613716125
0.9370799660682678,1.1583294868469238,-0.221249520778656,0.7000530958175659,0.9642857142857143,0.023335248231887817,0.809783399105072
0.9462278485298157,1.161529302597046,-0.21530145406723022,0.7003084421157837,0.9642857142857143,0.02072647586464882,0.8091106414794922
0.956194281578064,1.1655538082122803,-0.2093595266342163,0.7011595964431763,0.9464285714285714,0.021423455327749252,0.8076854944229126
0.9646802544593811,1.1668615341186523,-0.20218127965927124,0.7007017731666565,0.9464285714285714,0.025569651275873184,0.8059073686599731
0.9715927243232727,1.1632533073425293,-0.1916605830192566,0.6990398168563843,0.9464285714285714,0.03108319826424122,0.8039828538894653
0.9775055050849915,1.1562225818634033,-0.17871707677841187,0.6973432302474976,0.9464285714285714,0.026773273944854736,0.8020297288894653
0.9837701320648193,1.1486406326293945,-0.1648705005645752,0.6964187622070312,0.9464285714285714,0.023724012076854706,0.8002833127975464
0.9874692559242249,1.143923282623291,-0.15645402669906616,0.6959438323974609,0.9464285714285714,0.021845128387212753,0.7985988259315491
0.988825798034668,1.1400363445281982,-0.15121054649353027,0.6955317258834839,0.9464285714285714,0.019468562677502632,0.7969540953636169
0.9886335134506226,1.1357735395431519,-0.1471400260925293,0.6954519748687744,0.9642857142857143,0.016929686069488525,0.7962897419929504
0.9891499280929565,1.1303834915161133,-0.14123356342315674,0.6944372653961182,0.9642857142857143,0.01786883734166622,0.79566490650177
0.9886224269866943,1.1248021125793457,-0.13617968559265137,0.6928373575210571,0.9642857142857143,0.012670538388192654,0.7955029010772705
0.9871355295181274,1.1130900382995605,-0.1259545087814331,0.6899745464324951,0.9642857142857143,0.011859791353344917,0.7948870658874512
0.9830635786056519,1.1057122945785522,-0.12264871597290039,0.6858077049255371,0.9642857142857143,0.016738440841436386,0.7937453985214233
0.9781672954559326,1.098907232284546,-0.12073993682861328,0.6818528771400452,0.9642857142857143,0.016517410054802895,0.7919756770133972
0.9743517637252808,1.0876624584197998,-0.11331069469451904,0.6781033277511597,0.9642857142857143,0.01717575266957283,0.7877367734909058
0.9690104722976685,1.0750422477722168,-0.10603177547454834,0.6749099493026733,0.9642857142857143,0.017194712534546852,0.7810384035110474
0.9626723527908325,1.0624792575836182,-0.09980690479278564,0.6740590333938599,0.9642857142857143,0.01818709820508957,0.7753934264183044
0.9571641683578491,1.0525790452957153,-0.09541487693786621,0.6751245856285095,0.9642857142857143,0.02024807780981064,0.7703180909156799
0.9527059197425842,1.0460190773010254,-0.09331315755844116,0.6780092716217041,0.9642857142857143,0.020598893985152245,0.7674146890640259
0.949973464012146,1.0417678356170654,-0.09179437160491943,0.6824154853820801,0.9642857142857143,0.019585244357585907,0.7676606178283691
0.9484765529632568,1.0403026342391968,-0.09182608127593994,0.6884011626243591,0.9642857142857143,0.019675256684422493,0.7713669538497925
0.9477754831314087,1.0406197309494019,-0.09284424781799316,0.6944698095321655,0.9642857142857143,0.02030196785926819,0.7769326567649841
0.9471268653869629,1.0416786670684814,-0.09455180168151855,0.7001331448554993,0.9642857142857143,0.021501189097762108,0.783481240272522
0.9465864896774292,1.0436056852340698,-0.09701919555664062,0.7046592235565186,0.9464285714285714,0.027875889092683792,0.7892858982086182
0.9456279277801514,1.0433375835418701,-0.09770965576171875,0.7079389095306396,0.9464285714285714,0.030713912099599838,0.7943750619888306
0.9460396766662598,1.038667917251587,-0.09262824058532715,0.7103514671325684,0.9464285714285714,0.03313247114419937,0.7992463707923889
0.9476369619369507,1.032334327697754,-0.08469736576080322,0.7125904560089111,0.9464285714285714,0.03165910020470619,0.8035225868225098
0.9507142901420593,1.0254420042037964,-0.07472771406173706,0.7143335342407227,0.9464285714285714,0.031238941475749016,0.8067521452903748
0.9541173577308655,1.0206091403961182,-0.06649178266525269,0.7153005003929138,0.9464285714285714,0.031046146526932716,0.8084591627120972
0.9583631157875061,1.0170772075653076,-0.058714091777801514,0.7150144577026367,0.9285714285714286,0.029700228944420815,0.8085500001907349
0.9630702137947083,1.0125081539154053,-0.04943794012069702,0.7116168737411499,0.9285714285714286,0.027454713359475136,0.8053643107414246
0.9668004512786865,1.0078647136688232,-0.04106426239013672,0.7069758772850037,0.9285714285714286,0.025469502434134483,0.8007107973098755
0.9683986902236938,1.0029511451721191,-0.03455245494842529,0.7020023465156555,0.9285714285714286,0.023949380964040756,0.7963250875473022
0.9656774997711182,1.000990390777588,-0.03531289100646973,0.6992062330245972,0.9285714285714286,0.01789761148393154,0.7965564727783203
0.9563779234886169,1.0090413093566895,-0.05266338586807251,0.706319272518158,0.9285714285714286,0.014428120106458664,0.8115791082382202
0.9647354483604431,1.0262991189956665,-0.06156367063522339,0.7193806171417236,0.9285714285714286,0.011548511683940887,0.8295322060585022
0.9884060025215149,1.0384796857833862,-0.05007368326187134,0.717503547668457,0.9285714285714286,0.009879774414002895,0.8283648490905762
1.014284610748291,1.0400487184524536,-0.025764107704162598,0.702991783618927,0.9107142857142857,0.011993837542831898,0.8153955340385437
1.0362553596496582,1.030967354774475,0.0052880048751831055,0.676710844039917,0.9107142857142857,0.013331458903849125,0.7917771339416504
1.0551087856292725,1.0133999586105347,0.04170882701873779,0.6547924876213074,0.9107142857142857,0.01193020399659872,0.7670754194259644
1.0662386417388916,0.9985648393630981,0.06767380237579346,0.6476090550422668,0.9107142857142857,0.011276006698608398,0.7541605234146118
1.0719560384750366,0.9921756982803345,0.07978034019470215,0.6532893776893616,0.9285714285714286,0.010295424610376358,0.7536190152168274
1.074976921081543,0.9917852282524109,0.08319169282913208,0.6664800047874451,0.9285714285714286,0.008640723302960396,0.7598711252212524
1.077309012413025,0.9989485144615173,0.07836049795150757,0.6824848055839539,0.9285714285714286,0.0077944169752299786,0.7686967253684998
1.0799193382263184,1.0121214389801025,0.06779789924621582,0.6976918578147888,0.9285714285714286,0.006871603429317474,0.7776390314102173
1.0812956094741821,1.0273447036743164,0.05395090579986572,0.7102892994880676,0.9285714285714286,0.006536630913615227,0.7857363820075989
1.0825477838516235,1.0415247678756714,0.04102301597595215,0.7202293872833252,0.9285714285714286,0.006752137094736099,0.7927756905555725
1.0829445123672485,1.0511314868927002,0.03181302547454834,0.7264777421951294,0.9285714285714286,0.006970383692532778,0.7977217435836792
1.0811262130737305,1.055768609046936,0.025357604026794434,0.7296962738037109,0.9285714285714286,0.006620883010327816,0.8006779551506042
1.0782966613769531,1.0566401481628418,0.021656513214111328,0.730933427810669,0.9285714285714286,0.0051770927384495735,0.801972508430481
1.0759812593460083,1.0570473670959473,0.018933892250061035,0.7313075065612793,0.9285714285714286,0.005014768335968256,0.8022474050521851
1.0748695135116577,1.0593851804733276,0.015484333038330078,0.7318589687347412,0.9285714285714286,0.005163989961147308,0.8026543855667114
1.0751900672912598,1.0627236366271973,0.0124664306640625,0.7322940826416016,0.9285714285714286,0.005303903017193079,0.802731990814209
1.0766055583953857,1.0671229362487793,0.009482622146606445,0.7328345775604248,0.9285714285714286,0.005386875476688147,0.8027446269989014
1.0790389776229858,1.0726332664489746,0.0064057111740112305,0.7338118553161621,0.9285714285714286,0.005364756565541029,0.803000807762146
1.0819495916366577,1.0790472030639648,0.002902388572692871,0.7347806096076965,0.9285714285714286,0.005349235609173775,0.8033015727996826
1.0844273567199707,1.0842334032058716,0.0001939535140991211,0.7350265979766846,0.9285714285714286,0.005469393916428089,0.8030576705932617
1.0860931873321533,1.0867862701416016,-0.0006930828094482422,0.7344908118247986,0.9285714285714286,0.005647774785757065,0.8020334243774414
1.0875760316848755,1.0866094827651978,0.0009665489196777344,0.7335603833198547,0.9285714285714286,0.005784023553133011,0.8003404140472412
1.0882163047790527,1.0848169326782227,0.003399372100830078,0.7328022718429565,0.9285714285714286,0.005903252400457859,0.7983734011650085
1.0882859230041504,1.0827937126159668,0.005492210388183594,0.7326056957244873,0.9285714285714286,0.006885316222906113,0.796577513217926
1.0881109237670898,1.0822749137878418,0.005836009979248047,0.7339218854904175,0.9285714285714286,0.006900069769471884,0.7958543300628662
1.088180661201477,1.0847210884094238,0.0034595727920532227,0.736641526222229,0.9285714285714286,0.006594636011868715,0.796425461769104
1.0888512134552002,1.0889694690704346,-0.000118255615234375,0.7396754622459412,0.9285714285714286,0.006286568474024534,0.7975715398788452
1.0906455516815186,1.0934306383132935,-0.0027850866317749023,0.7423191666603088,0.9285714285714286,0.006205411162227392,0.7987383604049683
1.0931330919265747,1.0972037315368652,-0.004070639610290527,0.7443913221359253,0.9107142857142857,0.00629445631057024,0.7997185587882996
1.095739483833313,1.0997850894927979,-0.004045605659484863,0.7459544539451599,0.9107142857142857,0.006440724246203899,0.8004205226898193
1.0983469486236572,1.1012773513793945,-0.0029304027557373047,0.7472163438796997,0.9107142857142857,0.010219855234026909,0.8009187579154968
1.1009756326675415,1.1022164821624756,-0.001240849494934082,0.7484317421913147,0.9107142857142857,0.010702701285481453,0.8013746738433838
1.1038355827331543,1.1027247905731201,0.0011107921600341797,0.7496160268783569,0.9107142857142857,0.010640311054885387,0.801624059677124
1.1067206859588623,1.1033270359039307,0.0033936500549316406,0.751014232635498,0.9107142857142857,0.010543031617999077,0.8020379543304443
1.1093761920928955,1.1039717197418213,0.005404472351074219,0.7526025176048279,0.9107142857142857,0.01013850886374712,0.8026340007781982
1.1118173599243164,1.1048182249069214,0.0069991350173950195,0.7544782161712646,0.9107142857142857,0.009369850158691406,0.8036420941352844
1.113954782485962,1.1059558391571045,0.007998943328857422,0.7567166686058044,0.9107142857142857,0.009216067381203175,0.8052041530609131
1.1156481504440308,1.107290267944336,0.008357882499694824,0.7593294382095337,0.9107142857142857,0.008841314353048801,0.8073292374610901
1.1170012950897217,1.1113502979278564,0.005650997161865234,0.7622573375701904,0.9107142857142857,0.008528677746653557,0.8098878860473633
1.1180739402770996,1.1158804893493652,0.002193450927734375,0.7655246257781982,0.9107142857142857,0.008447260595858097,0.8129111528396606
1.118640422821045,1.120363473892212,-0.0017230510711669922,0.7691279053688049,0.9107142857142857,0.008464621379971504,0.8164000511169434
1.1188106536865234,1.1248772144317627,-0.006066560745239258,0.7730857133865356,0.9107142857142857,0.008358747698366642,0.8203694820404053
1.1184589862823486,1.1293047666549683,-0.010845780372619629,0.77735835313797,0.9107142857142857,0.008530223742127419,0.8247262239456177
1.1177395582199097,1.133882999420166,-0.016143441200256348,0.781983494758606,0.9107142857142857,0.009329304099082947,0.8295367956161499
1.116886854171753,1.138994812965393,-0.022107958793640137,0.7870398759841919,0.9107142857142857,0.009158330038189888,0.8349186182022095
1.1156179904937744,1.1438617706298828,-0.0282437801361084,0.7923498153686523,0.9107142857142857,0.009018691256642342,0.840644359588623
1.1141397953033447,1.1489160060882568,-0.03477621078491211,0.7977815866470337,0.9107142857142857,0.008652015589177608,0.846510112285614
1.112517237663269,1.1538681983947754,-0.04135096073150635,0.8033022880554199,0.9107142857142857,0.008471879176795483,0.8524426817893982
1.110573410987854,1.158268928527832,-0.04769551753997803,0.8088049292564392,0.9107142857142857,0.008802555501461029,0.8582706451416016
1.107966423034668,1.1615149974822998,-0.053548574447631836,0.8142382502555847,0.9107142857142857,0.009462656453251839,0.8639475703239441
1.105295181274414,1.164320468902588,-0.05902528762817383,0.8198318481445312,0.9107142857142857,0.009232629090547562,0.869662344455719
1.102592945098877,1.167041540145874,-0.06444859504699707,0.8257139921188354,0.9107142857142857,0.008778192102909088,0.8755254149436951
1.0999279022216797,1.169899344444275,-0.06997144222259521,0.831599235534668,0.9107142857142857,0.008876916952431202,0.8811668157577515
1.0975255966186523,1.1732890605926514,-0.07576346397399902,0.8374879956245422,0.9107142857142857,0.008804726414382458,0.8865926265716553
1.0947809219360352,1.1767510175704956,-0.08197009563446045,0.8431770205497742,0.9107142857142857,0.008932665921747684,0.8916480541229248
1.091895341873169,1.1805071830749512,-0.08861184120178223,0.8488011360168457,0.9107142857142857,0.00897948257625103,0.8965205550193787
1.0887949466705322,1.183976650238037,-0.09518170356750488,0.8542739748954773,0.9107142857142857,0.009095583111047745,0.9012086391448975
1.086323618888855,1.1877248287200928,-0.10140120983123779,0.8598463535308838,0.9107142857142857,0.009056167677044868,0.906006932258606
1.088301420211792,1.1926043033599854,-0.10430288314819336,0.8663088083267212,0.9107142857142857,0.009635353460907936,0.9116818308830261
1.0899313688278198,1.1978046894073486,-0.10787332057952881,0.8732500672340393,0.9107142857142857,0.009248415939509869,0.9178441762924194
1.0896940231323242,1.2018275260925293,-0.11213350296020508,0.8798207640647888,0.9107142857142857,0.009084220044314861,0.9237087965011597
1.090763807296753,1.2067625522613525,-0.11599874496459961,0.8870905637741089,0.9107142857142857,0.010336576960980892,0.9299368858337402
1.0953705310821533,1.2143361568450928,-0.11896562576293945,0.8958870768547058,0.9107142857142857,0.009809396229684353,0.937148928642273
1.0980563163757324,1.2200415134429932,-0.12198519706726074,0.9036229848861694,0.9107142857142857,0.009899021126329899,0.9434353113174438
1.1042115688323975,1.228549599647522,-0.12433803081512451,0.9125339984893799,0.9107142857142857,0.010485333390533924,0.9503633975982666
1.112251877784729,1.2393275499343872,-0.1270756721496582,0.9217036962509155,0.9107142857142857,0.00941128097474575,0.9571546912193298
1.1177756786346436,1.247541904449463,-0.12976622581481934,0.9284831881523132,0.9107142857142857,0.009258311241865158,0.9620503187179565
1.1244142055511475,1.2557604312896729,-0.1313462257385254,0.934089183807373,0.9107142857142857,0.008591804653406143,0.9659006595611572
1.1309239864349365,1.2632774114608765,-0.13235342502593994,0.9382098913192749,0.9107142857142857,0.006780887488275766,0.9686547517776489
1.1376807689666748,1.2704704999923706,-0.1327897310256958,0.9411793947219849,0.9107142857142857,0.006377487443387508,0.970572292804718
1.1429013013839722,1.276015281677246,-0.13311398029327393,0.943293035030365,0.9107142857142857,0.0059531209990382195,0.9718930721282959
1.1470308303833008,1.279815673828125,-0.13278484344482422,0.9445938467979431,0.9107142857142857,0.006098887883126736,0.9726499319076538
1.1477456092834473,1.2807884216308594,-0.1330428123474121,0.9456374049186707,0.9107142857142857,0.005936245433986187,0.973204493522644
1.1467816829681396,1.279726266860962,-0.13294458389282227,0.9462431073188782,0.9107142857142857,0.006067338865250349,0.9734057188034058
1.1456847190856934,1.278414011001587,-0.13272929191589355,0.9465850591659546,0.9107142857142857,0.006304231937974691,0.9733380079269409
1.1443628072738647,1.2774240970611572,-0.13306128978729248,0.9468541741371155,0.9107142857142857,0.006632707081735134,0.9731570482254028
1.1430363655090332,1.277284860610962,-0.1342484951019287,0.9471879005432129,0.9107142857142857,0.007108836900442839,0.9729682803153992
1.1419458389282227,1.2781189680099487,-0.13617312908172607,0.9475582838058472,0.9107142857142857,0.007601677440106869,0.9727707505226135
1.140429139137268,1.28159499168396,-0.1411658525466919,0.9477726221084595,0.9107142857142857,0.008004279807209969,0.9724758863449097
1.1387799978256226,1.2856978178024292,-0.14691781997680664,0.9478439092636108,0.9107142857142857,0.008295009844005108,0.9720886945724487
1.137233018875122,1.2894437313079834,-0.15221071243286133,0.9475473165512085,0.9285714285714286,0.008525719866156578,0.9713882803916931
1.1350480318069458,1.2915546894073486,-0.15650665760040283,0.9465872049331665,0.9285714285714286,0.008818344213068485,0.9701951742172241
1.132511854171753,1.292558193206787,-0.16004633903503418,0.9451173543930054,0.9285714285714286,0.008867878466844559,0.9686012864112854
1.1297883987426758,1.292785406112671,-0.16299700736999512,0.9432649612426758,0.9285714285714286,0.009033155627548695,0.9667268991470337
1.1269086599349976,1.2927920818328857,-0.16588342189788818,0.9412668943405151,0.9285714285714286,0.011040586978197098,0.9647500514984131
1.1252129077911377,1.2946393489837646,-0.16942644119262695,0.9394896030426025,0.9285714285714286,0.011874978430569172,0.9628773331642151
1.1251424551010132,1.2993097305297852,-0.17416727542877197,0.9382671117782593,0.9285714285714286,0.011434115469455719,0.9615318775177002
1.1228487491607666,1.3004107475280762,-0.17756199836730957,0.9363042116165161,0.9285714285714286,0.012403354048728943,0.9599828720092773
1.1199235916137695,1.2990758419036865,-0.179152250289917,0.9334827661514282,0.9285714285714286,0.013839351944625378,0.957902193069458
1.1180459260940552,1.2948153018951416,-0.17676937580108643,0.9304078221321106,0.9285714285714286,0.014346590265631676,0.9558605551719666
1.1149157285690308,1.288511872291565,-0.17359614372253418,0.9276723265647888,0.9285714285714286,0.014702172949910164,0.9544572234153748
1.1108789443969727,1.2817113399505615,-0.17083239555358887,0.925295352935791,0.9285714285714286,0.01516484934836626,0.9535568356513977
1.1069127321243286,1.2762134075164795,-0.16930067539215088,0.9231325387954712,0.9285714285714286,0.01585349068045616,0.9528687000274658
1.1033740043640137,1.272331953048706,-0.16895794868469238,0.9209445118904114,0.9285714285714286,0.016319844871759415,0.9520578384399414
1.1010217666625977,1.2712239027023315,-0.1702021360397339,0.9183043241500854,0.9285714285714286,0.015977932140231133,0.950709342956543
1.0995466709136963,1.2714422941207886,-0.17189562320709229,0.9151630401611328,0.9285714285714286,0.014388388022780418,0.9486733675003052
1.0986175537109375,1.272853136062622,-0.17423558235168457,0.9115573167800903,0.9285714285714286,0.0165385864675045,0.9459003806114197
1.095853567123413,1.2739486694335938,-0.17809510231018066,0.9074654579162598,0.9285714285714286,0.018690623342990875,0.9423595070838928
1.089411973953247,1.2718021869659424,-0.1823902130126953,0.9030359983444214,0.9285714285714286,0.018240274861454964,0.9386531710624695
1.0800834894180298,1.270864725112915,-0.19078123569488525,0.8990584015846252,0.9285714285714286,0.01678718812763691,0.9353212118148804
1.069390892982483,1.270759105682373,-0.20136821269989014,0.8965442180633545,0.9285714285714286,0.015455418266355991,0.9332293272018433
1.0584988594055176,1.2691905498504639,-0.2106916904449463,0.8949108123779297,0.9285714285714286,0.013100411742925644,0.9325972199440002
1.0468194484710693,1.2661726474761963,-0.21935319900512695,0.8935179710388184,0.9285714285714286,0.012013491243124008,0.9345035552978516
1.0360658168792725,1.260827660560608,-0.22476184368133545,0.8905993700027466,0.9285714285714286,0.01323087327182293,0.9379917979240417
1.0257740020751953,1.253004550933838,-0.22723054885864258,0.8860912322998047,0.9285714285714286,0.013835562393069267,0.9405902028083801
1.0152738094329834,1.2422198057174683,-0.22694599628448486,0.8812493681907654,0.9285714285714286,0.013531041331589222,0.9411827325820923
1.0055471658706665,1.228410243988037,-0.2228630781173706,0.8771035671234131,0.9285714285714286,0.014411618933081627,0.939954936504364
0.9957334995269775,1.210383653640747,-0.21465015411376953,0.8731557130813599,0.9285714285714286,0.01735779270529747,0.9377263188362122
0.9860389232635498,1.1873600482940674,-0.20132112503051758,0.869671106338501,0.9285714285714286,0.018508879467844963,0.9363182783126831
0.9769578576087952,1.1609165668487549,-0.18395870923995972,0.8661063313484192,0.9285714285714286,0.01958894170820713,0.9357757568359375
0.968370258808136,1.1332929134368896,-0.16492265462875366,0.86203932762146,0.9285714285714286,0.019731108099222183,0.9358848929405212
0.9610613584518433,1.1101405620574951,-0.14907920360565186,0.8566927909851074,0.9285714285714286,0.020000025629997253,0.9356626272201538
0.9547880291938782,1.0941386222839355,-0.13935059309005737,0.8495664596557617,0.9285714285714286,0.02103215642273426,0.9337019920349121
0.9495030641555786,1.082391619682312,-0.1328885555267334,0.8410662412643433,0.9285714285714286,0.022162461653351784,0.9299391508102417
0.945316731929779,1.0720391273498535,-0.12672239542007446,0.8313695192337036,0.9107142857142857,0.022560492157936096,0.9241175651550293
0.9422419667243958,1.0670361518859863,-0.12479418516159058,0.8206693530082703,0.9107142857142857,0.02251400798559189,0.9156230688095093
0.9396858215332031,1.064639925956726,-0.12495410442352295,0.8084481358528137,0.9107142857142857,0.023330392315983772,0.9035363793373108
0.9366813898086548,1.0630065202713013,-0.12632513046264648,0.795708954334259,0.9107142857142857,0.023742765188217163,0.8881371021270752
0.9333229064941406,1.0616791248321533,-0.1283562183380127,0.7832622528076172,0.9107142857142857,0.02367272600531578,0.8705102205276489
0.9300534725189209,1.0607576370239258,-0.13070416450500488,0.7721933722496033,0.9107142857142857,0.02345651015639305,0.8526215553283691
0.9270437955856323,1.0607308149337769,-0.13368701934814453,0.7639434933662415,0.9107142857142857,0.021105913445353508,0.8371923565864563
0.9252207279205322,1.0624668598175049,-0.13724613189697266,0.7595239281654358,0.9107142857142857,0.01936809904873371,0.8260411024093628
0.9366861581802368,1.0667918920516968,-0.13010573387145996,0.7577982544898987,0.9107142857142857,0.01581607758998871,0.8184701800346375
0.9514171481132507,1.073106050491333,-0.12168890237808228,0.7554625272750854,0.9107142857142857,0.012039754539728165,0.8121670484542847
0.9689767360687256,1.078965187072754,-0.10998845100402832,0.7510284185409546,0.9107142857142857,0.00979806948453188,0.8072838187217712
0.9905120134353638,1.0872408151626587,-0.09672880172729492,0.7463012337684631,0.9107142857142857,0.004588349722325802,0.8058513402938843
1.0138899087905884,1.0992698669433594,-0.085379958152771,0.7435407638549805,0.9107142857142857,0.0032691594678908587,0.8093254566192627
1.0340969562530518,1.1072955131530762,-0.07319855690002441,0.7428797483444214,0.9107142857142857,0.003777995239943266,0.8165320754051208
1.0479462146759033,1.1103496551513672,-0.06240344047546387,0.742915153503418,0.9107142857142857,0.004605563823133707,0.8241876363754272
1.0541329383850098,1.1093659400939941,-0.055233001708984375,0.7427515983581543,0.9107142857142857,0.0031322913710027933,0.830032467842102
1.0542991161346436,1.108668565750122,-0.054369449615478516,0.7431754469871521,0.9107142857142857,0.0019069863483309746,0.8341343998908997
1.0538949966430664,1.1078397035598755,-0.05394470691680908,0.744075357913971,0.9107142857142857,0.0021729550790041685,0.8367019295692444
1.0537577867507935,1.1076014041900635,-0.05384361743927002,0.7453091144561768,0.9107142857142857,0.0022552181035280228,0.8382025957107544
1.0534589290618896,1.108310341835022,-0.054851412773132324,0.746837854385376,0.9107142857142857,0.002151668770238757,0.839108943939209
1.0529786348342896,1.1094224452972412,-0.05644381046295166,0.7479403614997864,0.9107142857142857,0.0019237679662182927,0.8393809795379639
1.0522441864013672,1.1106548309326172,-0.05841064453125,0.7483745813369751,0.9107142857142857,0.0016140963416546583,0.8391164541244507
1.051116704940796,1.1117414236068726,-0.06062471866607666,0.7480883598327637,0.9107142857142857,0.0012091385433450341,0.8384352922439575
1.0496071577072144,1.112462043762207,-0.06285488605499268,0.7471284866333008,0.9107142857142857,0.0009200232452712953,0.8374270796775818
1.047919511795044,1.1127115488052368,-0.06479203701019287,0.7456293106079102,0.9107142857142857,0.0007399641326628625,0.8362069129943848
1.046227216720581,1.1125000715255737,-0.06627285480499268,0.743804931640625,0.9107142857142857,0.0006363949505612254,0.8349155187606812
1.0447298288345337,1.1119351387023926,-0.06720530986785889,0.7418822050094604,0.9107142857142857,0.0005738813779316843,0.8336879014968872
1.0435981750488281,1.111189365386963,-0.06759119033813477,0.740065336227417,0.9107142857142857,0.0005323364748619497,0.8326355218887329
1.0429089069366455,1.1104381084442139,-0.06752920150756836,0.7385119795799255,0.9107142857142857,0.0005087655736133456,0.8318353295326233
1.0426512956619263,1.1098095178604126,-0.06715822219848633,0.7373061180114746,0.9107142857142857,0.0004826494259759784,0.8313133716583252
1.0427457094192505,1.109358310699463,-0.0666126012802124,0.7364630699157715,0.9107142857142857,0.0004591790493577719,0.8310490846633911
1.0430717468261719,1.1090925931930542,-0.06602084636688232,0.7359673380851746,0.9107142857142857,0.0004252163926139474,0.8310099244117737
1.0435059070587158,1.1089794635772705,-0.06547355651855469,0.7357645630836487,0.9107142857142857,0.0003828209883067757,0.8311437368392944
1.0439373254776,1.1089580059051514,-0.06502068042755127,0.7357828617095947,0.9107142857142857,0.0003457938728388399,0.8313915729522705
1.044278621673584,1.108964204788208,-0.06468558311462402,0.7359498143196106,0.9107142857142857,0.000313114607706666,0.8316974639892578
1.0444800853729248,1.1089558601379395,-0.06447577476501465,0.7362005710601807,0.9107142857142857,0.00028426857898011804,0.8320122957229614
1.0445237159729004,1.1089162826538086,-0.0643925666809082,0.7364799976348877,0.9107142857142857,0.00025494181318208575,0.8322956562042236
1.0444226264953613,1.1088552474975586,-0.06443262100219727,0.7367425560951233,0.9107142857142857,0.00021727665443904698,0.8325170278549194
1.044203519821167,1.1088017225265503,-0.0645982027053833,0.7369518280029297,0.9107142857142857,0.00017750465485733002,0.8326565027236938
1.0439269542694092,1.108781337738037,-0.06485438346862793,0.7370761632919312,0.9107142857142857,0.00014364199887495488,0.8327007293701172
1.0436382293701172,1.1088086366653442,-0.06517040729522705,0.7370979189872742,0.9107142857142857,0.00012573754065670073,0.8326505422592163
1.0433712005615234,1.1088775396347046,-0.06550633907318115,0.737013578414917,0.9107142857142857,0.00012282200623303652,0.8325182795524597
1.0431463718414307,1.1089661121368408,-0.06581974029541016,0.7368348836898804,0.9107142857142857,0.00012327200965955853,0.8323255181312561
1.0429736375808716,1.109046459197998,-0.06607282161712646,0.7365890741348267,0.9107142857142857,0.00011803580855485052,0.8321012258529663
1.0428531169891357,1.1090937852859497,-0.06624066829681396,0.7363123297691345,0.9107142857142857,0.00010538456263020635,0.8318766355514526
1.0427802801132202,1.109094500541687,-0.0663142204284668,0.7360435724258423,0.9107142857142857,8.823610551189631e-05,0.8316797614097595
1.0427435636520386,1.1090493202209473,-0.06630575656890869,0.7358165383338928,0.9107142857142857,7.419876783387735e-05,0.8315314054489136
1.042736530303955,1.1089694499969482,-0.06623291969299316,0.7356523275375366,0.9107142857142857,6.891434895806015e-05,0.8314400911331177
1.0427485704421997,1.1088738441467285,-0.06612527370452881,0.7355592250823975,0.9107142857142857,6.969698733882979e-05,0.8314052820205688
1.042770504951477,1.1087818145751953,-0.06601130962371826,0.7355321645736694,0.9107142857142857,7.068333070492372e-05,0.8314177393913269
1.0427935123443604,1.1087076663970947,-0.06591415405273438,0.7355573177337646,0.9107142857142857,6.726085121044889e-05,0.8314633965492249
1.0428130626678467,1.1086595058441162,-0.06584644317626953,0.7356163859367371,0.9107142857142857,6.038218998583034e-05,0.8315269947052002
1.042824625968933,1.1086363792419434,-0.06581175327301025,0.7356908917427063,0.9107142857142857,5.157234045327641e-05,0.8315951824188232
1.0428249835968018,1.1086339950561523,-0.06580901145935059,0.7357660531997681,0.9107142857142857,4.412273847265169e-05,0.8316576480865479
1.042815089225769,1.108643889427185,-0.06582880020141602,0.7358312010765076,0.9107142857142857,3.914071203325875e-05,0.8317076563835144
1.042797565460205,1.1086597442626953,-0.06586217880249023,0.7358804941177368,0.9107142857142857,3.562970960047096e-05,0.8317420482635498
1.042773962020874,1.1086773872375488,-0.0659034252166748,0.7359120845794678,0.9107142857142857,3.239616853534244e-05,0.8317606449127197
1.0427472591400146,1.1086949110031128,-0.06594765186309814,0.7359265089035034,0.9107142857142857,2.9179687771829776e-05,0.8317644596099854
1.0427203178405762,1.1087126731872559,-0.06599235534667969,0.7359253764152527,0.9107142857142857,2.624109220050741e-05,0.8317557573318481
1.042696475982666,1.1087309122085571,-0.06603443622589111,0.7359108924865723,0.9107142857142857,2.4152861442416906e-05,0.8317372798919678
1.0426775217056274,1.1087489128112793,-0.06607139110565186,0.7358863353729248,0.9107142857142857,2.23532370000612e-05,0.8317126035690308
1.0426640510559082,1.1087658405303955,-0.0661017894744873,0.7358554005622864,0.9107142857142857,2.0612696971511468e-05,0.8316854238510132
1.0426565408706665,1.1087791919708252,-0.06612265110015869,0.7358222603797913,0.9107142857142857,1.8464788809069432e-05,0.8316593170166016
1.0426541566848755,1.1087870597839355,-0.06613290309906006,0.7357911467552185,0.9107142857142857,1.641222661419306e-05,0.8316376805305481
1.0426546335220337,1.108788013458252,-0.06613337993621826,0.7357658743858337,0.9107142857142857,1.4991273019404616e-05,0.8316227197647095
1.0426573753356934,1.1087830066680908,-0.06612563133239746,0.7357491254806519,0.9107142857142857,1.4505907529382966e-05,0.8316155076026917
1.0426610708236694,1.108773946762085,-0.06611287593841553,0.7357422709465027,0.9107142857142857,1.4448872207140084e-05,0.831616222858429
1.0426644086837769,1.1087634563446045,-0.06609904766082764,0.7357449531555176,0.9107142857142857,1.4257609109336045e-05,0.8316234946250916
1.0426671504974365,1.1087545156478882,-0.06608736515045166,0.7357549667358398,0.9107142857142857,1.3646143997902982e-05,0.8316351771354675
1.0426691770553589,1.1087496280670166,-0.06608045101165771,0.7357698082923889,0.9107142857142857,1.2495173905335832e-05,0.8316489458084106
1.0426698923110962,1.1087490320205688,-0.06607913970947266,0.7357861995697021,0.9107142857142857,1.1111100320704281e-05,0.8316624760627747
1.042669653892517,1.1087528467178345,-0.06608319282531738,0.735801637172699,0.9107142857142857,9.892128218780272e-06,0.8316740989685059
1.0426684617996216,1.1087594032287598,-0.06609094142913818,0.7358139753341675,0.9107142857142857,9.122974006459117e-06,0.8316826820373535
1.0426664352416992,1.1087676286697388,-0.06610119342803955,0.735822319984436,0.9107142857142857,8.668535883771256e-06,0.8316879868507385
1.0426636934280396,1.1087759733200073,-0.06611227989196777,0.7358267903327942,0.9107142857142857,8.376988262170926e-06,0.8316903114318848
1.0426607131958008,1.10878324508667,-0.06612253189086914,0.7358277440071106,0.9107142857142857,7.880104931246024e-06,0.8316901922225952
1.0426573753356934,1.1087888479232788,-0.06613147258758545,0.7358260750770569,0.9107142857142857,7.319863470911514e-06,0.8316881656646729
1.0426543951034546,1.1087933778762817,-0.06613898277282715,0.7358229756355286,0.9107142857142857,6.642455446126405e-06,0.831685483455658
1.0426520109176636,1.1087968349456787,-0.06614482402801514,0.7358189821243286,0.9107142857142857,6.161616511235479e-06,0.8316823840141296
1.0426504611968994,1.1087998151779175,-0.06614935398101807,0.7358150482177734,0.9107142857142857,5.667141067533521e-06,0.8316794633865356
1.042649745941162,1.108802080154419,-0.06615233421325684,0.7358114123344421,0.9107142857142857,5.350724677555263e-06,0.8316769599914551
1.0426493883132935,1.1088041067123413,-0.06615471839904785,0.7358086109161377,0.9107142857142857,5.102442628412973e-06,0.8316754102706909
1.0426499843597412,1.1088058948516846,-0.06615591049194336,0.7358068227767944,0.9107142857142857,4.79404161524144e-06,0.8316748142242432
1.042650580406189,1.108806848526001,-0.06615626811981201,0.7358060479164124,0.9107142857142857,4.689562047133222e-06,0.8316751718521118
1.042651653289795,1.1088078022003174,-0.06615614891052246,0.7358065247535706,0.9107142857142857,4.514219199336367e-06,0.8316764235496521
1.0426526069641113,1.1088082790374756,-0.06615567207336426,0.7358079552650452,0.9107142857142857,4.36175514550996e-06,0.8316784501075745
1.0426530838012695,1.1088087558746338,-0.06615567207336426,0.735810399055481,0.9107142857142857,4.158073352300562e-06,0.8316808938980103
1.0426530838012695,1.108808994293213,-0.06615591049194336,0.7358132600784302,0.9107142857142857,3.979766006523278e-06,0.8316836357116699
1.04265296459198,1.1088099479675293,-0.06615698337554932,0.7358163595199585,0.9107142857142857,3.639559963630745e-06,0.8316863179206848
1.0426528453826904,1.108811378479004,-0.06615853309631348,0.7358192205429077,0.9107142857142857,3.3758217341528507e-06,0.8316885232925415
1.0426523685455322,1.1088130474090576,-0.06616067886352539,0.7358214855194092,0.9107142857142857,3.1426336590811843e-06,0.8316901922225952
1.042651891708374,1.1088154315948486,-0.06616353988647461,0.7358230948448181,0.9107142857142857,3.0637493182439357e-06,0.8316913843154907
1.0426515340805054,1.1088175773620605,-0.06616604328155518,0.7358240485191345,0.9107142857142857,2.8199315238452982e-06,0.8316918611526489
1.0426509380340576,1.1088201999664307,-0.06616926193237305,0.7358243465423584,0.9107142857142857,2.69134625341394e-06,0.831692099571228
1.042650580406189,1.1088221073150635,-0.06617152690887451,0.7358241081237793,0.9107142857142857,2.5543843094055774e-06,0.8316918611526489
1.0426502227783203,1.1088236570358276,-0.06617343425750732,0.7358235716819763,0.9107142857142857,2.4663845579198096e-06,0.8316914439201355
1.0426499843597412,1.1088249683380127,-0.06617498397827148,0.7358230352401733,0.9107142857142857,2.2557921965926653e-06,0.8316911458969116
1.0426496267318726,1.10882568359375,-0.06617605686187744,0.7358225584030151,0.9107142857142857,2.1831058347743237e-06,0.8316909074783325
1.042649507522583,1.1088263988494873,-0.0661768913269043,0.735822319984436,0.9107142857142857,2.1164642021176405e-06,0.8316909670829773
1.042649507522583,1.1088271141052246,-0.0661776065826416,0.735822319984436,0.9107142857142857,0.053782884031534195,0.8316912055015564
1.042649507522583,1.1088275909423828,-0.0661780834197998,0.7358225584030151,0.9107142857142857,0.052956826984882355,0.8316915035247803
0.6295109391212463,1.364430546760559,-0.7349196076393127,0.7250057458877563,0.9642857142857143,0.03867245092988014,0.848738431930542
0.6411609649658203,1.3719720840454102,-0.7308111190795898,0.7254207134246826,0.9642857142857143,0.03690653666853905,0.8592438697814941
0.6343129873275757,1.3600225448608398,-0.7257095575332642,0.7315359711647034,1.0,0.03625408187508583,0.8781492710113525
0.6221176385879517,1.3314988613128662,-0.7093812227249146,0.7387574911117554,1.0,0.034472543746232986,0.8968994617462158
0.6038649082183838,1.297531247138977,-0.6936663389205933,0.7447419166564941,1.0,0.03512529283761978,0.9114044904708862
0.5859906673431396,1.27250075340271,-0.6865100860595703,0.7509670853614807,1.0,0.03449596092104912,0.9238927364349365
0.5773988962173462,1.2385969161987305,-0.6611980199813843,0.7539677619934082,1.0,0.033366307616233826,0.9325929880142212
0.5693371891975403,1.1849216222763062,-0.6155844330787659,0.7457046508789062,1.0,0.03762964531779289,0.9347395896911621
0.5574207901954651,1.1235132217407227,-0.5660924315452576,0.7357455492019653,1.0,0.035158466547727585,0.9351811408996582
0.5938397645950317,1.0722100734710693,-0.4783703088760376,0.7395171523094177,1.0,0.03475695848464966,0.9477928876876831
0.6432997584342957,1.0580031871795654,-0.4147034287452698,0.7582364678382874,1.0,0.03216639533638954,0.9569336771965027
0.6532325148582458,1.1298800706863403,-0.4766475558280945,0.7990713119506836,0.9821428571428571,0.03172847256064415,0.9648616313934326
0.652839720249176,1.2426812648773193,-0.5898415446281433,0.8235330581665039,0.9821428571428571,0.025816893205046654,0.9707434177398682
0.6486425399780273,1.3362315893173218,-0.6875890493392944,0.8369320034980774,0.9821428571428571,0.026697777211666107,0.9759587049484253
0.6355342864990234,1.3774720430374146,-0.7419377565383911,0.8341172933578491,0.9821428571428571,0.028169557452201843,0.972373902797699
0.6148903965950012,1.3727405071258545,-0.7578501105308533,0.8204972743988037,0.9464285714285714,0.03089102730154991,0.9609425067901611
0.5904040336608887,1.3518311977386475,-0.7614271640777588,0.8033785820007324,0.9642857142857143,0.02837556228041649,0.9424036145210266
0.5780034065246582,1.3239150047302246,-0.7459115982055664,0.787047803401947,0.9642857142857143,0.03128082677721977,0.9232993125915527
0.5711794495582581,1.2805428504943848,-0.7093634009361267,0.7613224387168884,0.9642857142857143,0.03655349835753441,0.9025011658668518
0.5817721486091614,1.2377349138259888,-0.6559627652168274,0.7200082540512085,0.9642857142857143,0.037653595209121704,0.8679143190383911
0.6104861497879028,1.207822322845459,-0.5973361730575562,0.6866414546966553,0.9642857142857143,0.03817411884665489,0.8372818827629089
0.6366592645645142,1.1720325946807861,-0.535373330116272,0.6675530672073364,0.9642857142857143,0.036593008786439896,0.8193114995956421
0.6574556827545166,1.13907790184021,-0.48162221908569336,0.6601471304893494,0.9642857142857143,0.036289434880018234,0.815584659576416
0.671612560749054,1.1335258483886719,-0.4619132876396179,0.6605355143547058,0.9642857142857143,0.03512249141931534,0.8251081705093384
0.683185338973999,1.126544713973999,-0.443359375,0.664860188961029,0.9642857142857143,0.03638529032468796,0.8431602120399475
0.6985678672790527,1.1201257705688477,-0.4215579032897949,0.6695844531059265,0.9642857142857143,0.03522532805800438,0.8643426895141602
0.7188760042190552,1.113384485244751,-0.3945084810256958,0.6752514243125916,0.9642857142857143,0.03460855036973953,0.8887189030647278
0.7396371364593506,1.1067814826965332,-0.3671443462371826,0.6778244972229004,0.9642857142857143,0.03418101370334625,0.9107568264007568
0.7572098970413208,1.0943022966384888,-0.33709239959716797,0.6744840145111084,0.9642857142857143,0.031682681292295456,0.9156814813613892
0.7668824195861816,1.075413465499878,-0.3085310459136963,0.6673860549926758,0.9642857142857143,0.030406033620238304,0.9040356874465942
0.7706310749053955,1.0661520957946777,-0.2955210208892822,0.6638597846031189,0.9642857142857143,0.029260052368044853,0.8881906270980835
0.7758685350418091,1.0632878541946411,-0.28741931915283203,0.6615803837776184,0.9642857142857143,0.029829485341906548,0.8693591356277466
0.7904356718063354,1.067874550819397,-0.2774388790130615,0.6604195833206177,0.9642857142857143,0.029401695355772972,0.8506829142570496
0.8065225481987,1.0757617950439453,-0.26923924684524536,0.6597418785095215,0.9642857142857143,0.02773284539580345,0.8365004062652588
0.821189284324646,1.0820033550262451,-0.2608140707015991,0.665544867515564,0.9642857142857143,0.02236182428896427,0.8341608643531799
0.838515043258667,1.1059138774871826,-0.2673988342285156,0.6796735525131226,0.9642857142857143,0.018680332228541374,0.8455508947372437
0.8613075017929077,1.1348788738250732,-0.2735713720321655,0.6832194328308105,0.9642857142857143,0.02171315811574459,0.8517497181892395
0.8810542821884155,1.136784315109253,-0.2557300329208374,0.6653525829315186,0.9642857142857143,0.023606877774000168,0.8400388956069946
0.886573314666748,1.1345309019088745,-0.24795758724212646,0.6606810688972473,0.9642857142857143,0.023350471630692482,0.8431545495986938
0.8797204494476318,1.134535551071167,-0.25481510162353516,0.6638823747634888,0.9642857142857143,0.02751721255481243,0.8510444164276123
0.8659477233886719,1.1346336603164673,-0.2686859369277954,0.665142297744751,0.9642857142857143,0.032288774847984314,0.851446807384491
0.8461662530899048,1.132860541343689,-0.2866942882537842,0.6630125045776367,0.9642857142857143,0.03157823160290718,0.8453586101531982
0.827670693397522,1.1286566257476807,-0.3009859323501587,0.6588610410690308,0.9642857142857143,0.029132355004549026,0.8382459878921509
0.8127551078796387,1.1213867664337158,-0.30863165855407715,0.655487060546875,0.9642857142857143,0.02437964826822281,0.8344683051109314
0.8050181269645691,1.1092641353607178,-0.3042460083961487,0.6521282196044922,0.9642857142857143,0.023992635309696198,0.8319963812828064
0.8066208362579346,1.095851182937622,-0.2892303466796875,0.6481002569198608,0.9642857142857143,0.02354048751294613,0.8292939066886902
0.8121891617774963,1.082134485244751,-0.26994532346725464,0.6426126956939697,0.9642857142857143,0.023145075887441635,0.8247420787811279
0.8196799159049988,1.066299557685852,-0.24661964178085327,0.6362144947052002,0.9642857142857143,0.022829510271549225,0.8189547061920166
0.8282220363616943,1.049634337425232,-0.2214123010635376,0.628869891166687,0.9642857142857143,0.022050034254789352,0.8119182586669922
0.8338878154754639,1.034529209136963,-0.20064139366149902,0.622042179107666,0.9642857142857143,0.021589722484350204,0.8048940896987915
0.8364835977554321,1.0225166082382202,-0.18603301048278809,0.6156951785087585,0.9642857142857143,0.02099323272705078,0.7976996898651123
0.8360435366630554,1.0132100582122803,-0.17716652154922485,0.6091427206993103,0.9464285714285714,0.019143642857670784,0.7894781827926636
0.8341784477233887,1.0067085027694702,-0.17253005504608154,0.6024345755577087,0.9464285714285714,0.01766597293317318,0.7807743549346924
0.8309526443481445,1.002816915512085,-0.17186427116394043,0.5955724716186523,0.9464285714285714,0.01630253531038761,0.7717972993850708
0.8361137509346008,1.0028302669525146,-0.16671651601791382,0.5890135765075684,0.9464285714285714,0.014782840386033058,0.7632191181182861
0.8426111340522766,1.0062637329101562,-0.16365259885787964,0.5831152200698853,0.9464285714285714,0.012585851363837719,0.755756139755249
0.8508031368255615,1.0140578746795654,-0.1632547378540039,0.5789890289306641,0.9464285714285714,0.012263248674571514,0.7507071495056152
0.8576194643974304,1.0241777896881104,-0.16655832529067993,0.57574462890625,0.9464285714285714,0.011876357719302177,0.7475740313529968
0.8613182902336121,1.0354549884796143,-0.1741366982460022,0.5736590623855591,0.9464285714285714,0.010449318215250969,0.7467899918556213
0.8624003529548645,1.0466073751449585,-0.184207022190094,0.574307382106781,0.9464285714285714,0.010542972944676876,0.749222993850708
0.8611389398574829,1.055619239807129,-0.194480299949646,0.5765846967697144,0.9464285714285714,0.012562539428472519,0.752669095993042
0.85918128490448,1.0619665384292603,-0.20278525352478027,0.5802223086357117,0.9464285714285714,0.012033584527671337,0.756134569644928
0.8566522598266602,1.0660914182662964,-0.20943915843963623,0.5844935178756714,0.9464285714285714,0.011757799424231052,0.7586543560028076
0.8568077087402344,1.0685722827911377,-0.21176457405090332,0.5895305275917053,0.9464285714285714,0.011548700742423534,0.7603153586387634
0.8550302982330322,1.0691066980361938,-0.21407639980316162,0.5949289202690125,0.9464285714285714,0.01124974898993969,0.7612696290016174
0.8516610860824585,1.0679811239242554,-0.21632003784179688,0.600242018699646,0.9464285714285714,0.010686298832297325,0.7615482807159424
0.847304105758667,1.0666556358337402,-0.21935153007507324,0.6056935787200928,0.9464285714285714,0.010052716359496117,0.7615614533424377
0.842758297920227,1.0652387142181396,-0.2224804162979126,0.610629677772522,0.9464285714285714,0.009415245614945889,0.7613105773925781
0.8387192487716675,1.0638771057128906,-0.22515785694122314,0.6143708229064941,0.9464285714285714,0.008870740421116352,0.760748028755188
0.8359618186950684,1.0633058547973633,-0.22734403610229492,0.6166775226593018,0.9464285714285714,0.00834309309720993,0.7596362233161926
0.8344780206680298,1.0634148120880127,-0.2289367914199829,0.6178722381591797,0.9464285714285714,0.00798893067985773,0.7583729028701782
0.8340235948562622,1.0638136863708496,-0.2297900915145874,0.6181952953338623,0.9464285714285714,0.007644425146281719,0.7570593953132629
0.8342695236206055,1.0640075206756592,-0.2297379970550537,0.617669939994812,0.9464285714285714,0.007289901841431856,0.7554560899734497
0.8349094390869141,1.063955307006836,-0.22904586791992188,0.6165958642959595,0.9464285714285714,0.007416222710162401,0.7537593841552734
0.8357542753219604,1.0633139610290527,-0.22755968570709229,0.6151978373527527,0.9464285714285714,0.007223440334200859,0.7520298361778259
0.8368881344795227,1.061706304550171,-0.2248181700706482,0.6134013533592224,0.9464285714285714,0.007604631129652262,0.7500253915786743
0.838291585445404,1.0622930526733398,-0.2240014672279358,0.6116820573806763,0.9464285714285714,0.008320743218064308,0.7482709288597107
0.8393869400024414,1.063858151435852,-0.22447121143341064,0.6101269721984863,0.9464285714285714,0.008029935881495476,0.7467361688613892
0.8401806354522705,1.0648846626281738,-0.22470402717590332,0.608648955821991,0.9464285714285714,0.007791928946971893,0.7451225519180298
0.8409050703048706,1.065575361251831,-0.22467029094696045,0.6072768568992615,0.9464285714285714,0.008590465411543846,0.7434147596359253
0.8410632014274597,1.0657727718353271,-0.22470957040786743,0.606053352355957,0.9464285714285714,0.008818755857646465,0.7417001724243164
0.8408017158508301,1.0658477544784546,-0.2250460386276245,0.6050584316253662,0.9464285714285714,0.008651532232761383,0.7400735020637512
0.8405817747116089,1.0654394626617432,-0.22485768795013428,0.6041149497032166,0.9464285714285714,0.008593089878559113,0.7382983565330505
0.8400923013687134,1.0651519298553467,-0.2250596284866333,0.6033082008361816,0.9464285714285714,0.008380608633160591,0.7365668416023254
0.8393392562866211,1.0648202896118164,-0.2254810333251953,0.6026968359947205,0.9464285714285714,0.009131031110882759,0.7350340485572815
0.8383175134658813,1.064526081085205,-0.22620856761932373,0.6022835373878479,0.9464285714285714,0.008868629112839699,0.7337690591812134
0.8374114036560059,1.0644235610961914,-0.22701215744018555,0.602074921131134,0.9464285714285714,0.008330198004841805,0.7327518463134766
0.8372350335121155,1.0645041465759277,-0.22726911306381226,0.6020371317863464,0.9464285714285714,0.0077971299178898335,0.7319080829620361
0.8371992111206055,1.0644527673721313,-0.22725355625152588,0.6020359992980957,0.9464285714285714,0.0075282566249370575,0.7310506105422974
0.8376114368438721,1.0636889934539795,-0.22607755661010742,0.601323127746582,0.9464285714285714,0.00732684601098299,0.7290840148925781
0.8378363251686096,1.0629937648773193,-0.22515743970870972,0.6008198261260986,0.9464285714285714,0.007239296101033688,0.7273662090301514
0.8380844593048096,1.0626158714294434,-0.2245314121246338,0.6005169153213501,0.9464285714285714,0.007676342502236366,0.7258877754211426
0.838186502456665,1.0624401569366455,-0.22425365447998047,0.6005508899688721,0.9464285714285714,0.0073327599093317986,0.7247961759567261
0.8380841016769409,1.0623457431793213,-0.22426164150238037,0.6008886694908142,0.9464285714285714,0.00804112758487463,0.7239953279495239
0.837883710861206,1.0622975826263428,-0.22441387176513672,0.6015263199806213,0.9464285714285714,0.008538085967302322,0.7233940362930298
0.8372691869735718,1.0623503923416138,-0.225081205368042,0.6024850606918335,0.9464285714285714,0.008621806278824806,0.7229700088500977
0.836374044418335,1.0623637437820435,-0.2259896993637085,0.603809118270874,0.9464285714285714,0.009609727188944817,0.7226300239562988
0.834916353225708,1.0622453689575195,-0.22732901573181152,0.6053057909011841,0.9464285714285714,0.00955366250127554,0.7221980094909668
0.8328724503517151,1.0618042945861816,-0.22893184423446655,0.6067521572113037,0.9464285714285714,0.009299233555793762,0.7216120362281799
0.830683171749115,1.0608925819396973,-0.23020941019058228,0.608252763748169,0.9464285714285714,0.009190100245177746,0.7209458351135254
0.8282444477081299,1.0600414276123047,-0.2317969799041748,0.6100828647613525,0.9464285714285714,0.008787458762526512,0.7203451991081238
0.8259360790252686,1.0594120025634766,-0.233475923538208,0.6122300028800964,0.9464285714285714,0.008488229475915432,0.719772219657898
0.8240867853164673,1.0594367980957031,-0.23535001277923584,0.6148566007614136,0.9285714285714286,0.009161270223557949,0.7192129492759705
0.8228301405906677,1.0602905750274658,-0.2374604344367981,0.617791473865509,0.9285714285714286,0.008422906510531902,0.718572735786438
0.8222876191139221,1.0618946552276611,-0.239607036113739,0.6205988526344299,0.9285714285714286,0.008153884671628475,0.7178612947463989
0.822677731513977,1.0633008480072021,-0.2406231164932251,0.6228975057601929,0.9285714285714286,0.008169234730303288,0.7171390652656555
0.8230582475662231,1.0652614831924438,-0.2422032356262207,0.6246551871299744,0.9285714285714286,0.00746126240119338,0.7164579629898071
0.8236682415008545,1.0675244331359863,-0.24385619163513184,0.625908374786377,0.9285714285714286,0.0070112342946231365,0.7158415913581848
0.8250329494476318,1.0682878494262695,-0.2432548999786377,0.6264316439628601,0.9285714285714286,0.006470556370913982,0.7152536511421204
0.8273388743400574,1.0694947242736816,-0.24215584993362427,0.6266664862632751,0.9285714285714286,0.0059479656629264355,0.7145864963531494
0.831845760345459,1.0708684921264648,-0.23902273178100586,0.6266627907752991,0.9285714285714286,0.005524793639779091,0.7138452529907227
0.8361221551895142,1.0725476741790771,-0.236425518989563,0.6265034675598145,0.9285714285714286,0.005490192677825689,0.7130990028381348
0.8401097059249878,1.0743703842163086,-0.2342606782913208,0.6262605786323547,0.9285714285714286,0.005167796276509762,0.7124170660972595
0.8436566591262817,1.0760542154312134,-0.23239755630493164,0.6259121894836426,0.9285714285714286,0.004814689513295889,0.7117214202880859
0.8469992876052856,1.0769526958465576,-0.22995340824127197,0.6254634261131287,0.9285714285714286,0.003907687030732632,0.7109971046447754
0.8498729467391968,1.0775907039642334,-0.22771775722503662,0.624913215637207,0.9285714285714286,0.0034583304077386856,0.7101770639419556
0.852331280708313,1.0783708095550537,-0.22603952884674072,0.6243239641189575,0.9285714285714286,0.0032764107454568148,0.7093274593353271
0.8541224002838135,1.0794867277145386,-0.2253643274307251,0.6237086057662964,0.9285714285714286,0.003168739378452301,0.7084827423095703
0.8554408550262451,1.08053719997406,-0.22509634494781494,0.6230753064155579,0.9285714285714286,0.0031945365481078625,0.7076449394226074
0.8563814163208008,1.0812010765075684,-0.22481966018676758,0.622412919998169,0.9285714285714286,0.00318527570925653,0.706798791885376
0.8569977879524231,1.081404685974121,-0.224406898021698,0.6217256188392639,0.9285714285714286,0.003162610111758113,0.7059445381164551
0.8574555516242981,1.0810372829437256,-0.2235817313194275,0.6210204362869263,0.9285714285714286,0.0033504089806228876,0.7050883769989014
0.8577659130096436,1.080233097076416,-0.22246718406677246,0.620290994644165,0.9285714285714286,0.003622046671807766,0.7042180299758911
0.8579754829406738,1.0791542530059814,-0.22117877006530762,0.6195366382598877,0.9285714285714286,0.003717381739988923,0.7033227682113647
0.8584446907043457,1.0776848793029785,-0.2192401885986328,0.6187868118286133,0.9285714285714286,0.0038168122991919518,0.7024521827697754
0.8592140674591064,1.0759131908416748,-0.21669912338256836,0.6180357933044434,0.9285714285714286,0.003924090415239334,0.7015950679779053
0.8601444959640503,1.0742011070251465,-0.2140566110610962,0.6172908544540405,0.9285714285714286,0.003969400189816952,0.7007553577423096
0.8612501621246338,1.0726721286773682,-0.21142196655273438,0.6165505647659302,0.9285714285714286,0.004188599064946175,0.699938178062439
0.8625902533531189,1.071516513824463,-0.208926260471344,0.6158217191696167,0.9285714285714286,0.004207836929708719,0.699152946472168
0.8645197153091431,1.071401834487915,-0.20688211917877197,0.6151190996170044,0.9285714285714286,0.004134608432650566,0.6983788013458252
0.8663603663444519,1.0713409185409546,-0.20498055219650269,0.6143760085105896,0.9285714285714286,0.004286928102374077,0.6975623965263367
0.8682225346565247,1.0713986158370972,-0.2031760811805725,0.6136095523834229,0.9285714285714286,0.004380321130156517,0.6967431306838989
0.8700457811355591,1.0716502666473389,-0.20160448551177979,0.6128103137016296,0.9285714285714286,0.004405853804200888,0.6959090232849121
0.8720670938491821,1.0717878341674805,-0.19972074031829834,0.6119990348815918,0.9285714285714286,0.0044480785727500916,0.6951058506965637
0.8744412660598755,1.0718109607696533,-0.19736969470977783,0.6111228466033936,0.9285714285714286,0.00450266944244504,0.6942456960678101
0.8767726421356201,1.0716326236724854,-0.19485998153686523,0.610171914100647,0.9285714285714286,0.004596561659127474,0.6933259963989258
0.8788705468177795,1.0711486339569092,-0.19227808713912964,0.609186589717865,0.9285714285714286,0.004731798078864813,0.6923952698707581
0.8807042837142944,1.0703527927398682,-0.18964850902557373,0.6081761121749878,0.9285714285714286,0.004894480109214783,0.6914778351783752
0.8822362422943115,1.0691931247711182,-0.18695688247680664,0.6071524620056152,0.9285714285714286,0.005005166865885258,0.6906064748764038
0.8834758400917053,1.0676627159118652,-0.1841868758201599,0.6061007976531982,0.9285714285714286,0.005274724680930376,0.6897550225257874
0.8845305442810059,1.0658047199249268,-0.1812741756439209,0.6050159931182861,0.9285714285714286,0.0055277687497437,0.6888647675514221
0.8852976560592651,1.0637551546096802,-0.17845749855041504,0.6038469076156616,0.9285714285714286,0.0058553144335746765,0.687955379486084
0.8863693475723267,1.0624713897705078,-0.17610204219818115,0.6025912165641785,0.9285714285714286,0.006213660817593336,0.6870707273483276
0.886856734752655,1.0602939128875732,-0.1734371781349182,0.6011801958084106,0.9285714285714286,0.0064691961742937565,0.6861288547515869
0.8870128393173218,1.0576962232589722,-0.1706833839416504,0.5998303890228271,0.9285714285714286,0.007123567163944244,0.6854875087738037
0.8869043588638306,1.0546631813049316,-0.16775882244110107,0.598768413066864,0.9285714285714286,0.007982770912349224,0.6855576038360596
0.8863712549209595,1.0509953498840332,-0.16462409496307373,0.5977216958999634,0.9285714285714286,0.008802156895399094,0.6858537793159485
0.8858164548873901,1.0474421977996826,-0.16162574291229248,0.597021758556366,0.9285714285714286,0.008594323880970478,0.6869620084762573
0.8852704763412476,1.0438811779022217,-0.15861070156097412,0.5967427492141724,0.9285714285714286,0.009002786129713058,0.6890085935592651
0.8844332695007324,1.0377516746520996,-0.1533184051513672,0.5956076383590698,0.9285714285714286,0.009132113307714462,0.6895712614059448
0.8850907683372498,1.0322656631469727,-0.1471748948097229,0.5949535369873047,0.9285714285714286,0.009213050827383995,0.6909144520759583
0.8868962526321411,1.0290073156356812,-0.14211106300354004,0.5946169495582581,0.9285714285714286,0.008895679377019405,0.6931530237197876
0.8878215551376343,1.0250270366668701,-0.13720548152923584,0.5943586826324463,0.9285714285714286,0.008742325939238071,0.6959714889526367
0.8884444236755371,1.0215171575546265,-0.13307273387908936,0.594297468662262,0.9285714285714286,0.008876715786755085,0.6993334293365479
0.8883993029594421,1.0183560848236084,-0.12995678186416626,0.5944259166717529,0.9285714285714286,0.008946050889790058,0.7033029794692993
0.8882665634155273,1.015899658203125,-0.12763309478759766,0.5947784781455994,0.9285714285714286,0.009098426438868046,0.7078299522399902
0.8884615898132324,1.013993501663208,-0.12553191184997559,0.5947926640510559,0.9285714285714286,0.00909679289907217,0.7118732929229736
0.889935314655304,1.0117979049682617,-0.12186259031295776,0.5945348143577576,0.9285714285714286,0.009162073954939842,0.7152470946311951
0.8917229771614075,1.0092467069625854,-0.11752372980117798,0.5942250490188599,0.9285714285714286,0.008817664347589016,0.7182164788246155
0.8937355279922485,1.0059635639190674,-0.11222803592681885,0.5936640501022339,0.9285714285714286,0.008782806806266308,0.72044438123703
0.8958449363708496,1.0015838146209717,-0.10573887825012207,0.5926885604858398,0.9285714285714286,0.008680704049766064,0.72174072265625
0.8982727527618408,0.9966576099395752,-0.09838485717773438,0.5913280248641968,0.9285714285714286,0.008887581527233124,0.7221132516860962
0.9007558226585388,0.991180419921875,-0.09042459726333618,0.5897921323776245,0.9285714285714286,0.008889765478670597,0.7220228910446167
0.9037821292877197,0.9870206713676453,-0.08323854207992554,0.588538408279419,0.9285714285714286,0.008958570659160614,0.722359299659729
0.906718373298645,0.9834100008010864,-0.0766916275024414,0.587457537651062,0.9285714285714286,0.009276503697037697,0.7228720784187317
0.9096612930297852,0.9828447103500366,-0.07318341732025146,0.5865646600723267,0.9285714285714286,0.008890904486179352,0.7237871885299683
0.9120212197303772,0.9816375970840454,-0.06961637735366821,0.585777759552002,0.9285714285714286,0.009109926410019398,0.7248623371124268
0.9144243001937866,0.9798182249069214,-0.06539392471313477,0.5848078727722168,0.9285714285714286,0.009131311438977718,0.7256103754043579
0.9171563386917114,0.9777913093566895,-0.06063497066497803,0.5840849876403809,0.9285714285714286,0.009064571000635624,0.7267704606056213
0.9197742938995361,0.9758766293525696,-0.05610233545303345,0.5834638476371765,0.9285714285714286,0.009286790154874325,0.7281654477119446
0.9221118688583374,0.9739611744880676,-0.051849305629730225,0.5830354690551758,0.9285714285714286,0.009395432658493519,0.729853093624115
0.9237444400787354,0.9722232818603516,-0.04847884178161621,0.5832216739654541,0.9285714285714286,0.009945343248546124,0.7322636246681213
0.9250015020370483,0.9707152843475342,-0.04571378231048584,0.5839323997497559,0.9285714285714286,0.010388556867837906,0.7351807355880737
0.9261792302131653,0.9694595336914062,-0.04328030347824097,0.5851418972015381,0.9285714285714286,0.010515252128243446,0.7386844754219055
0.927765965461731,0.9690329432487488,-0.04126697778701782,0.5864795446395874,0.9285714285714286,0.011171077378094196,0.7421090006828308
0.9299420118331909,0.9677126407623291,-0.037770628929138184,0.5876147150993347,0.9285714285714286,0.011769980192184448,0.745036780834198
0.9318337440490723,0.9649298191070557,-0.0330960750579834,0.5888017416000366,0.9285714285714286,0.011878428049385548,0.7477503418922424
0.9330289363861084,0.9610645174980164,-0.02803558111190796,0.589860737323761,0.9285714285714286,0.012026209384202957,0.7499969005584717
0.9335680603981018,0.9563146233558655,-0.022746562957763672,0.5909688472747803,0.9285714285714286,0.01202795747667551,0.7517594695091248
0.9337136745452881,0.9512275457382202,-0.01751387119293213,0.5922122001647949,0.9285714285714286,0.012407755479216576,0.7533462047576904
0.9338834285736084,0.946424126625061,-0.012540698051452637,0.5935855507850647,0.9285714285714286,0.01276770792901516,0.7546916007995605
0.9342148303985596,0.9415316581726074,-0.0073168277740478516,0.5946210026741028,0.9285714285714286,0.013511018827557564,0.7554568648338318
0.9354727268218994,0.9373811483383179,-0.001908421516418457,0.5960366129875183,0.9285714285714286,0.014545618556439877,0.7564331293106079
0.936879575252533,0.9333815574645996,0.0034980177879333496,0.5971982479095459,0.9285714285714286,0.014335336163640022,0.7568684220314026
0.9384090900421143,0.9293782711029053,0.009030818939208984,0.5980547666549683,0.9285714285714286,0.014248115010559559,0.7566863894462585
0.939919650554657,0.9255278706550598,0.014391779899597168,0.5988454818725586,0.9285714285714286,0.0140787148848176,0.7557875514030457
0.9411888718605042,0.9220758676528931,0.019113004207611084,0.5991272926330566,0.9285714285714286,0.014072478748857975,0.7544974088668823
0.9420006275177002,0.9188907146453857,0.023109912872314453,0.598814070224762,0.9285714285714286,0.014379389584064484,0.7526185512542725
0.9423320889472961,0.9158175587654114,0.026514530181884766,0.5981695055961609,0.9285714285714286,0.014111301861703396,0.7502663731575012
0.9421017169952393,0.9116922616958618,0.03040945529937744,0.5973739624023438,0.9285714285714286,0.014250284992158413,0.7471927404403687
0.9418680667877197,0.9075667262077332,0.03430134057998657,0.5959795713424683,0.9285714285714286,0.014823207631707191,0.7429080605506897
0.9415069818496704,0.9035588502883911,0.0379481315612793,0.5936912298202515,0.9285714285714286,0.014721832238137722,0.7375949621200562
0.9408243298530579,0.8999902009963989,0.040834128856658936,0.5906575918197632,0.9285714285714286,0.014891207218170166,0.7312877178192139
0.9417456984519958,0.8965291380882263,0.04521656036376953,0.5866982936859131,0.9285714285714286,0.015573584474623203,0.7235597968101501
0.9422707557678223,0.8943996429443359,0.04787111282348633,0.5816678404808044,0.9285714285714286,0.015566136687994003,0.7143573760986328
0.9426698684692383,0.8928209543228149,0.04984891414642334,0.5761610865592957,0.9285714285714286,0.016384955495595932,0.7039048075675964
0.9430376291275024,0.8906952142715454,0.05234241485595703,0.5705875158309937,0.9285714285714286,0.015310913324356079,0.692385196685791
0.9428987503051758,0.8885047435760498,0.05439400672912598,0.565372884273529,0.9285714285714286,0.014033600687980652,0.6806413531303406
0.9426050186157227,0.8867777585983276,0.05582726001739502,0.5610734224319458,0.9285714285714286,0.014726551249623299,0.6693622469902039
0.9424952268600464,0.890778124332428,0.05171710252761841,0.5575426816940308,0.9285714285714286,0.01433634664863348,0.6593400239944458
0.9467138051986694,0.9007999897003174,0.04591381549835205,0.5552326440811157,0.9285714285714286,0.013743238523602486,0.6524239182472229
0.9497915506362915,0.9134111404418945,0.03638041019439697,0.5548021793365479,0.9285714285714286,0.013369675725698471,0.6497557163238525
0.9517791271209717,0.9253442883491516,0.02643483877182007,0.5558599233627319,0.9285714285714286,0.013613685965538025,0.6506369113922119
0.9519054293632507,0.9366791844367981,0.015226244926452637,0.5585559606552124,0.9285714285714286,0.014444783329963684,0.6548590660095215
0.9506798982620239,0.9469668865203857,0.0037130117416381836,0.5623268485069275,0.9285714285714286,0.015193070285022259,0.661186933517456
0.948404848575592,0.957091212272644,-0.008686363697052002,0.5672789812088013,0.9285714285714286,0.015766870230436325,0.6690409183502197
0.9456649422645569,0.9670045375823975,-0.021339595317840576,0.5728645324707031,0.9285714285714286,0.015484889969229698,0.6772927641868591
0.9430766701698303,0.9761640429496765,-0.03308737277984619,0.578454852104187,0.9285714285714286,0.014760424382984638,0.6855103969573975
0.9406360387802124,0.9851464629173279,-0.04451042413711548,0.5840782523155212,0.9285714285714286,0.015089046210050583,0.6937693357467651
0.942032516002655,0.9939861297607422,-0.05195361375808716,0.5898277759552002,0.9285714285714286,0.014137712307274342,0.7020735740661621
0.9526574611663818,1.002319097518921,-0.04966163635253906,0.5954304933547974,0.9285714285714286,0.013687703758478165,0.7100573778152466
0.9634755849838257,1.0113029479980469,-0.04782736301422119,0.5998227596282959,0.9107142857142857,0.01356112863868475,0.716881275177002
0.9738476276397705,1.0205590724945068,-0.04671144485473633,0.603487491607666,0.9107142857142857,0.012913862243294716,0.7227901220321655
0.9830901026725769,1.0282893180847168,-0.04519921541213989,0.6063420176506042,0.9107142857142857,0.01260291039943695,0.7274688482284546
0.9918037056922913,1.034929871559143,-0.04312616586685181,0.608618974685669,0.9107142857142857,0.010806071572005749,0.731132984161377
1.000708818435669,1.0407178401947021,-0.0400090217590332,0.6105289459228516,0.9107142857142857,0.010225861333310604,0.7341964840888977
1.009477138519287,1.0457491874694824,-0.03627204895019531,0.6121824979782104,0.9107142857142857,0.01004471443593502,0.7368172407150269
1.0171074867248535,1.05024254322052,-0.033135056495666504,0.6135751008987427,0.9107142857142857,0.00971431378275156,0.7390478849411011
1.0236144065856934,1.0543543100357056,-0.030739903450012207,0.6149581670761108,0.9107142857142857,0.009338267147541046,0.7411062717437744
1.0290775299072266,1.057899832725525,-0.02882230281829834,0.6165567636489868,0.9107142857142857,0.008316469378769398,0.7432588934898376
1.033653736114502,1.0608646869659424,-0.02721095085144043,0.6184946298599243,0.9107142857142857,0.007989080622792244,0.7456098794937134
1.0375020503997803,1.0634912252426147,-0.025989174842834473,0.6207635998725891,0.9107142857142857,0.008722005411982536,0.7480065822601318
1.040705680847168,1.0668468475341797,-0.02614116668701172,0.623839259147644,0.9107142857142857,0.009013465605676174,0.7507257461547852
1.0434484481811523,1.0706030130386353,-0.02715456485748291,0.6273356676101685,0.9107142857142857,0.009088183753192425,0.7534494400024414
1.0458853244781494,1.0744996070861816,-0.028614282608032227,0.6309038996696472,0.9107142857142857,0.009002161212265491,0.7559396624565125
1.0479539632797241,1.0782086849212646,-0.030254721641540527,0.6342865228652954,0.9107142857142857,0.008853713981807232,0.758047342300415
1.049940586090088,1.0816056728363037,-0.03166508674621582,0.6373354196548462,0.9107142857142857,0.008641193620860577,0.7597355246543884
1.0516778230667114,1.0852059125900269,-0.03352808952331543,0.640320360660553,0.9107142857142857,0.00886360090225935,0.7611589431762695
1.053804874420166,1.0888689756393433,-0.035064101219177246,0.6432260870933533,0.9107142857142857,0.00960715115070343,0.7623364329338074
1.0553876161575317,1.0925204753875732,-0.037132859230041504,0.6460613012313843,0.9107142857142857,0.009522860869765282,0.7633492350578308
1.0568701028823853,1.0953116416931152,-0.03844153881072998,0.6483790874481201,0.9107142857142857,0.01032930426299572,0.7640978097915649
1.0572395324707031,1.0977219343185425,-0.040482401847839355,0.6505707502365112,0.9107142857142857,0.010447467677295208,0.7647490501403809
1.0571691989898682,1.1000573635101318,-0.04288816452026367,0.6526815891265869,0.9107142857142857,0.009061960503458977,0.7652793526649475
1.056721806526184,1.1021723747253418,-0.045450568199157715,0.6546580791473389,0.9107142857142857,0.008285749703645706,0.7656422853469849
1.0562167167663574,1.1044305562973022,-0.048213839530944824,0.6566304564476013,0.9107142857142857,0.008424091152846813,0.7659164667129517
1.0561673641204834,1.1069368124008179,-0.05076944828033447,0.6585907936096191,0.9107142857142857,0.007947077974677086,0.7661218047142029
1.0562653541564941,1.1097408533096313,-0.05347549915313721,0.6605216860771179,0.9107142857142857,0.0071183075197041035,0.7662815451622009
1.0564072132110596,1.1123871803283691,-0.05597996711730957,0.6623294353485107,0.9107142857142857,0.006211967207491398,0.7663626670837402
1.0565342903137207,1.115140438079834,-0.05860614776611328,0.664000928401947,0.9107142857142857,0.0057378485798835754,0.7664011716842651
1.0564545392990112,1.117870807647705,-0.06141626834869385,0.6656158566474915,0.9107142857142857,0.005243662744760513,0.7665005922317505
1.0562212467193604,1.1204293966293335,-0.06420814990997314,0.667105495929718,0.9107142857142857,0.0046786898747086525,0.7666272521018982
1.0557442903518677,1.1227524280548096,-0.0670081377029419,0.6684876680374146,0.9107142857142857,0.004379689693450928,0.7667791247367859
1.055048942565918,1.1247273683547974,-0.0696784257888794,0.6697241067886353,0.9107142857142857,0.004010987468063831,0.7669386863708496
1.0542335510253906,1.1263456344604492,-0.0721120834350586,0.6708023548126221,0.9107142857142857,0.0036588364746421576,0.767099142074585
1.0531717538833618,1.1275599002838135,-0.07438814640045166,0.6717456579208374,0.9107142857142857,0.0033429483883082867,0.7672337293624878
1.0518819093704224,1.1284233331680298,-0.07654142379760742,0.6725531220436096,0.9107142857142857,0.003079688176512718,0.7673283815383911
1.0504398345947266,1.128922462463379,-0.07848262786865234,0.6732166409492493,0.9107142857142857,0.0028444929048419,0.767379879951477
1.0489025115966797,1.1290841102600098,-0.08018159866333008,0.6737492084503174,0.9107142857142857,0.002622838830575347,0.7673851251602173
1.0472935438156128,1.128983497619629,-0.08168995380401611,0.6741819977760315,0.9107142857142857,0.0024402751587331295,0.7673622965812683
1.0456693172454834,1.1286933422088623,-0.0830240249633789,0.6745367050170898,0.9107142857142857,0.0025258667301386595,0.7673256993293762
1.0441057682037354,1.1282635927200317,-0.08415782451629639,0.6748218536376953,0.9107142857142857,0.0024284760002046824,0.7672833204269409
1.0426383018493652,1.1277587413787842,-0.08512043952941895,0.6750534176826477,0.8928571428571429,0.002259117318317294,0.7672402858734131
1.041260004043579,1.1272050142288208,-0.0859450101852417,0.6752607822418213,0.8928571428571429,0.001848592539317906,0.7672165632247925
1.0399131774902344,1.1266870498657227,-0.08677387237548828,0.6754629611968994,0.8928571428571429,0.001728145987726748,0.7672332525253296
1.0387041568756104,1.1262481212615967,-0.08754396438598633,0.6756380796432495,0.8928571428571429,0.001649274374358356,0.767249584197998
1.0375518798828125,1.1259225606918335,-0.088370680809021,0.6757930517196655,0.8928571428571429,0.001613543019630015,0.767271876335144
1.036646842956543,1.125659465789795,-0.08901262283325195,0.6759281754493713,0.8928571428571429,0.0014888778096064925,0.7672979235649109
1.0359185934066772,1.125446081161499,-0.08952748775482178,0.6760368347167969,0.8928571428571429,0.001448235590942204,0.7673253417015076
1.0352494716644287,1.125281810760498,-0.09003233909606934,0.6761384010314941,0.8928571428571429,0.0014302105410024524,0.7673696279525757
1.0346378087997437,1.1251840591430664,-0.09054625034332275,0.6762272119522095,0.8928571428571429,0.0013924128143116832,0.7674121856689453
1.0340957641601562,1.1251215934753418,-0.09102582931518555,0.6763079166412354,0.8928571428571429,0.0013649468310177326,0.7674556970596313
1.0336058139801025,1.1250560283660889,-0.09145021438598633,0.6763817071914673,0.8928571428571429,0.0013379519805312157,0.7674993872642517
1.0331611633300781,1.1249994039535522,-0.09183824062347412,0.6764430999755859,0.8928571428571429,0.001303385361097753,0.7675355672836304
1.0327668190002441,1.124924898147583,-0.09215807914733887,0.676488995552063,0.8928571428571429,0.0012726123677566648,0.767564058303833
1.0323866605758667,1.1248443126678467,-0.09245765209197998,0.6765286922454834,0.8928571428571429,0.0012544224737212062,0.7675883769989014
1.0320179462432861,1.1247451305389404,-0.0927271842956543,0.6765680313110352,0.8928571428571429,0.001245198305696249,0.7676174640655518
1.0316530466079712,1.1246395111083984,-0.09298646450042725,0.676602840423584,0.8928571428571429,0.001235733856447041,0.767643928527832
1.0313045978546143,1.124521255493164,-0.0932166576385498,0.6766334176063538,0.8928571428571429,0.0012066211784258485,0.7676681280136108
1.0309643745422363,1.1243833303451538,-0.09341895580291748,0.6766620874404907,0.8928571428571429,0.0011918462114408612,0.7676938772201538
1.0306198596954346,1.1242215633392334,-0.09360170364379883,0.6766886711120605,0.8928571428571429,0.0011786413379013538,0.7677205801010132
1.0302631855010986,1.124062418937683,-0.09379923343658447,0.6767138838768005,0.8928571428571429,0.0011663526529446244,0.767746090888977
1.029914140701294,1.1239044666290283,-0.09399032592773438,0.6767370700836182,0.8928571428571429,0.0011549332411959767,0.7677709460258484
1.0295796394348145,1.1237523555755615,-0.09417271614074707,0.6767567992210388,0.8928571428571429,0.001144906273111701,0.7677934169769287
1.029263973236084,1.1236093044281006,-0.0943453311920166,0.6767727136611938,0.8928571428571429,0.001135929604060948,0.7678126692771912
1.0289666652679443,1.1234750747680664,-0.09450840950012207,0.676784873008728,0.8928571428571429,0.0011268282542005181,0.7678289413452148
1.0286858081817627,1.1233494281768799,-0.09466361999511719,0.676793098449707,0.8928571428571429,0.0011179475113749504,0.7678416967391968
1.0284175872802734,1.1232284307479858,-0.0948108434677124,0.6767986416816711,0.8928571428571429,0.0011095944792032242,0.7678532004356384
1.028158187866211,1.123108148574829,-0.09494996070861816,0.6768019795417786,0.8928571428571429,0.0011015193304046988,0.7678643465042114
1.0279045104980469,1.12298583984375,-0.09508132934570312,0.676803469657898,0.8928571428571429,0.0010933943558484316,0.7678753137588501
1.0276544094085693,1.1228597164154053,-0.09520530700683594,0.676803469657898,0.8928571428571429,0.001203577034175396,0.7678863406181335
1.0274056196212769,1.1227288246154785,-0.09532320499420166,0.6768025159835815,0.8928571428571429,0.0013005781220272183,0.767897367477417
1.0271579027175903,1.1225939989089966,-0.09543609619140625,0.6768006086349487,0.8928571428571429,0.0012685839319601655,0.767907977104187
1.026853322982788,1.122444748878479,-0.09559142589569092,0.6768131256103516,0.8928571428571429,0.0012477197451516986,0.7679452896118164
1.0265036821365356,1.1222913265228271,-0.0957876443862915,0.6768356561660767,0.8928571428571429,0.001229319954290986,0.7679980397224426
1.0262212753295898,1.1222068071365356,-0.0959855318069458,0.6768536567687988,0.8928571428571429,0.0012112982803955674,0.7680407166481018
1.0260488986968994,1.1222336292266846,-0.09618473052978516,0.6768715977668762,0.8928571428571429,0.0011936617083847523,0.7680810689926147
1.0258731842041016,1.1222548484802246,-0.09638166427612305,0.6768896579742432,0.8928571428571429,0.0011760593624785542,0.7681199312210083
1.0256918668746948,1.1222684383392334,-0.09657657146453857,0.6769082546234131,0.8928571428571429,0.001159907435066998,0.7681584358215332
1.025504231452942,1.12227463722229,-0.09677040576934814,0.6769281625747681,0.8928571428571429,0.0011334170121699572,0.7681979537010193
1.025311827659607,1.12227463722229,-0.0969628095626831,0.6769492626190186,0.8928571428571429,0.0011066971346735954,0.7682386636734009
1.025109052658081,1.1222612857818604,-0.0971522331237793,0.676971435546875,0.8928571428571429,0.0010909298434853554,0.7682814598083496
1.0249080657958984,1.1222293376922607,-0.0973212718963623,0.6769933104515076,0.8928571428571429,0.0010768192587420344,0.7683258056640625
1.024731159210205,1.1221905946731567,-0.09745943546295166,0.6770123243331909,0.8928571428571429,0.001061820425093174,0.76837158203125
1.0245754718780518,1.122165560722351,-0.09759008884429932,0.6770311594009399,0.8928571428571429,0.0010477958712726831,0.7684193849563599
1.0244390964508057,1.122157335281372,-0.0977182388305664,0.6770491600036621,0.8928571428571429,0.0010332351084798574,0.7684664726257324
1.0243186950683594,1.1221609115600586,-0.09784221649169922,0.6770650148391724,0.8928571428571429,0.0010105263208970428,0.7685107588768005
1.024207353591919,1.1221718788146973,-0.09796452522277832,0.6770792007446289,0.8928571428571429,0.0009921768214553595,0.7685519456863403
1.024100661277771,1.1221848726272583,-0.0980842113494873,0.6770899295806885,0.8928571428571429,0.0009771984769031405,0.7685880661010742
1.023987889289856,1.1221908330917358,-0.09820294380187988,0.6770966053009033,0.8928571428571429,0.0009636632166802883,0.768618106842041
1.0238592624664307,1.122180461883545,-0.09832119941711426,0.6770996451377869,0.8928571428571429,0.0009512003161944449,0.7686440944671631
1.023712396621704,1.1221520900726318,-0.09843969345092773,0.6771008372306824,0.8928571428571429,0.0009384116274304688,0.7686687707901001
1.0235494375228882,1.1221085786819458,-0.09855914115905762,0.677101731300354,0.8928571428571429,0.0009250466246157885,0.7686935663223267
1.0233752727508545,1.1220545768737793,-0.0986793041229248,0.6771034002304077,0.8928571428571429,0.0009106922661885619,0.7687192559242249
1.0231952667236328,1.121994972229004,-0.0987997055053711,0.6771063804626465,0.8928571428571429,0.0008957960526458919,0.7687455415725708
1.0230131149291992,1.1219336986541748,-0.09892058372497559,0.6771109104156494,0.8928571428571429,0.0008804039680399001,0.7687720656394958
1.0228304862976074,1.1218726634979248,-0.09904217720031738,0.6771166920661926,0.8928571428571429,0.0008649092051200569,0.768798291683197
1.0226483345031738,1.1218125820159912,-0.09916424751281738,0.677123486995697,0.8928571428571429,0.0008496269583702087,0.7688238024711609
1.0224671363830566,1.1217530965805054,-0.09928596019744873,0.6771310567855835,0.8928571428571429,0.000814726110547781,0.7688485383987427
1.0222866535186768,1.1216940879821777,-0.09940743446350098,0.6771389245986938,0.8928571428571429,0.0007583887199871242,0.7688726186752319
1.0221078395843506,1.1216357946395874,-0.09952795505523682,0.6771471500396729,0.8928571428571429,0.0007469991687685251,0.768896222114563
1.02193284034729,1.1215784549713135,-0.09964561462402344,0.6771562099456787,0.8928571428571429,0.0007350671221502125,0.7689200043678284
1.0217645168304443,1.1215202808380127,-0.09975576400756836,0.6771658062934875,0.8928571428571429,0.0007202039123512805,0.7689433097839355
1.0215988159179688,1.1214574575424194,-0.09985864162445068,0.677173376083374,0.8928571428571429,0.0007067063124850392,0.7689638137817383
1.0214382410049438,1.1213957071304321,-0.09995746612548828,0.6771814823150635,0.8928571428571429,0.0006961946492083371,0.7689852118492126
1.0212798118591309,1.1213387250900269,-0.100058913230896,0.6771907806396484,0.8928571428571429,0.0006858669221401215,0.7690074443817139
1.0211219787597656,1.1212868690490723,-0.10016489028930664,0.6772012710571289,0.8928571428571429,0.0006755641661584377,0.7690300345420837
1.0209680795669556,1.1212365627288818,-0.10026848316192627,0.6772117614746094,0.8928571428571429,0.0006651017465628684,0.7690529823303223
1.0208141803741455,1.1211854219436646,-0.10037124156951904,0.6772220134735107,0.8928571428571429,0.0006547395023517311,0.769074559211731
1.020660161972046,1.1211330890655518,-0.10047292709350586,0.6772324442863464,0.8928571428571429,0.0006445820908993483,0.7690953612327576
1.0205061435699463,1.121079444885254,-0.10057330131530762,0.677243173122406,0.8928571428571429,0.0006332474295049906,0.769115686416626
1.0203511714935303,1.1210238933563232,-0.10067272186279297,0.6772545576095581,0.8928571428571429,0.000622608873527497,0.7691358327865601
1.0201964378356934,1.1209675073623657,-0.10077106952667236,0.6772662997245789,0.8928571428571429,0.0006132426206022501,0.7691558599472046
1.02004075050354,1.1209113597869873,-0.10087060928344727,0.677278995513916,0.8928571428571429,0.0006034400430507958,0.7691760659217834
1.019884705543518,1.120856761932373,-0.10097205638885498,0.6772925853729248,0.8928571428571429,0.0005940014380030334,0.7691967487335205
1.0197300910949707,1.120802640914917,-0.10107254981994629,0.6773066520690918,0.8928571428571429,0.0005843007820658386,0.7692174911499023
1.0195776224136353,1.1207494735717773,-0.10117185115814209,0.6773212552070618,0.8928571428571429,0.0005706947995349765,0.7692382335662842
1.0194275379180908,1.120697259902954,-0.10126972198486328,0.6773361563682556,0.8928571428571429,0.0005569940549321473,0.7692590951919556
1.019279956817627,1.1206456422805786,-0.10136568546295166,0.6773512959480286,0.8928571428571429,0.0005508278263732791,0.7692798376083374
1.019136667251587,1.1205837726593018,-0.10144710540771484,0.6773583292961121,0.8928571428571429,0.000543232832569629,0.7692881226539612
1.0189998149871826,1.120514988899231,-0.10151517391204834,0.6773557662963867,0.8928571428571429,0.0005351260770112276,0.7692816257476807
1.0188630819320679,1.1204630136489868,-0.10159993171691895,0.6773571968078613,0.8928571428571429,0.0005252514965832233,0.7692810297012329
1.018723487854004,1.12041175365448,-0.10168826580047607,0.677356481552124,0.8928571428571429,0.0005105705349706113,0.7692779898643494
1.0185825824737549,1.1203639507293701,-0.10178136825561523,0.6773565411567688,0.8928571428571429,0.0005006068968214095,0.7692765593528748
1.0184422731399536,1.1203159093856812,-0.10187363624572754,0.677355945110321,0.8928571428571429,0.0004900702042505145,0.7692748308181763
1.0183080434799194,1.120277762413025,-0.10196971893310547,0.6773581504821777,0.8928571428571429,0.00047995257773436606,0.7692757248878479
1.0181769132614136,1.1202342510223389,-0.10205733776092529,0.67735755443573,0.8928571428571429,0.0004705451719928533,0.7692736387252808
1.0180509090423584,1.1201906204223633,-0.10213971138000488,0.677355945110321,0.8928571428571429,0.00046133348951116204,0.7692711353302002
1.0179297924041748,1.1201472282409668,-0.10221743583679199,0.6773530840873718,0.8928571428571429,0.00045274922740645707,0.7692678570747375
1.017812967300415,1.1201040744781494,-0.10229110717773438,0.6773487329483032,0.8928571428571429,0.0004444987280294299,0.769263505935669
1.0177000761032104,1.1200613975524902,-0.10236132144927979,0.6773428320884705,0.8928571428571429,0.00044271076330915093,0.7692580819129944
1.017589807510376,1.1200181245803833,-0.10242831707000732,0.6773354411125183,0.8928571428571429,0.00046392064541578293,0.7692514061927795
1.0174816846847534,1.119974136352539,-0.10249245166778564,0.6773265600204468,0.8928571428571429,0.00045299308840185404,0.7692437171936035
1.017372727394104,1.119929552078247,-0.10255682468414307,0.6773171424865723,0.8928571428571429,0.00044423603685572743,0.7692360877990723
1.0172570943832397,1.1198859214782715,-0.10262882709503174,0.6773090362548828,0.8928571428571429,0.00043593719601631165,0.7692325711250305
1.0171419382095337,1.1198382377624512,-0.10269629955291748,0.6772993803024292,0.8928571428571429,0.0004278396663721651,0.7692266702651978
1.0170269012451172,1.1197888851165771,-0.10276198387145996,0.6772888898849487,0.8928571428571429,0.0004199652757961303,0.7692198157310486
1.016911268234253,1.1197378635406494,-0.10282659530639648,0.677277684211731,0.8928571428571429,0.0004122840182390064,0.7692122459411621
1.0167945623397827,1.1196844577789307,-0.10288989543914795,0.6772660613059998,0.8928571428571429,0.00040468285442329943,0.7692042589187622
1.0166761875152588,1.1196287870407104,-0.10295259952545166,0.6772538423538208,0.8928571428571429,0.0003970573889091611,0.7691957950592041
1.0165574550628662,1.1195714473724365,-0.10301399230957031,0.677241325378418,0.8928571428571429,0.00038949106237851083,0.7691872119903564
1.016438603401184,1.119512677192688,-0.1030740737915039,0.6772283315658569,0.8928571428571429,0.0003819502016995102,0.7691784501075745
1.0163204669952393,1.1194533109664917,-0.10313284397125244,0.6772149801254272,0.8928571428571429,0.00037455701385624707,0.7691695690155029
1.016203761100769,1.119394063949585,-0.10319030284881592,0.6772013902664185,0.8928571428571429,0.00036701204953715205,0.7691605687141418
1.0160892009735107,1.1193351745605469,-0.10324597358703613,0.6771872043609619,0.8928571428571429,0.00035973431658931077,0.7691512107849121
1.0159767866134644,1.1192768812179565,-0.10330009460449219,0.6771726608276367,0.8928571428571429,0.00035262771416455507,0.7691416144371033
1.015866756439209,1.1192195415496826,-0.10335278511047363,0.6771576404571533,0.8928571428571429,0.00034558973857201636,0.7691317200660706
1.015758991241455,1.1191627979278564,-0.10340380668640137,0.6771419644355774,0.8928571428571429,0.0003387600590940565,0.7691213488578796
1.015653133392334,1.1191060543060303,-0.10345292091369629,0.6771257519721985,0.8928571428571429,0.0003321800904814154,0.7691105604171753
1.0155493021011353,1.1190497875213623,-0.10350048542022705,0.6771090626716614,0.8928571428571429,0.0003255601041018963,0.7690993547439575
1.015446662902832,1.1189931631088257,-0.10354650020599365,0.6770918369293213,0.8928571428571429,0.0003192248987033963,0.7690877914428711
1.015345573425293,1.118936538696289,-0.1035909652709961,0.6770741939544678,0.8928571428571429,0.0003128011303488165,0.769075870513916
1.0152454376220703,1.1188793182373047,-0.10363388061523438,0.6770559549331665,0.8928571428571429,0.0003068148798774928,0.7690635323524475
1.0151467323303223,1.1188220977783203,-0.10367536544799805,0.6770374178886414,0.8928571428571429,0.0003007349732797593,0.7690508365631104
1.0150485038757324,1.1187641620635986,-0.10371565818786621,0.6770185232162476,0.8928571428571429,0.00029460841324180365,0.7690379619598389
1.014951467514038,1.118706464767456,-0.10375499725341797,0.6769993901252747,0.8928571428571429,0.0002888544404413551,0.7690248489379883
1.0148553848266602,1.1186481714248657,-0.10379278659820557,0.6769798994064331,0.8928571428571429,0.0002830910962074995,0.769011378288269
1.0147603750228882,1.118589997291565,-0.10382962226867676,0.6769603490829468,0.8928571428571429,0.0002774952445179224,0.7689979076385498
1.014665961265564,1.118531584739685,-0.1038656234741211,0.6769405007362366,0.8928571428571429,0.0002717645256780088,0.7689840793609619
1.0145728588104248,1.1184732913970947,-0.10390043258666992,0.6769204139709473,0.8928571428571429,0.00026635947870090604,0.7689701318740845
1.014480710029602,1.1184149980545044,-0.10393428802490234,0.6769002676010132,0.8928571428571429,0.00026087238802574575,0.7689560651779175
1.014389991760254,1.1183570623397827,-0.10396707057952881,0.6768797636032104,0.8928571428571429,0.0002558052074164152,0.7689418196678162
1.01430082321167,1.1182997226715088,-0.10399889945983887,0.6768592596054077,0.8928571428571429,0.00025047367671504617,0.7689273953437805
1.0142126083374023,1.1182422637939453,-0.10402965545654297,0.6768385171890259,0.8928571428571429,0.00024551135720685124,0.7689129114151001
1.014125943183899,1.1181854009628296,-0.10405945777893066,0.6768176555633545,0.8928571428571429,0.00024029841006267816,0.7688983082771301
1.0140407085418701,1.1181288957595825,-0.1040881872177124,0.676796555519104,0.8928571428571429,0.00023556171800009906,0.7688835859298706
1.0139567852020264,1.1180728673934937,-0.10411608219146729,0.6767754554748535,0.8928571428571429,0.00023072065960150212,0.7688687443733215
1.0138740539550781,1.1180171966552734,-0.10414314270019531,0.6767541766166687,0.8928571428571429,0.00022603441902901977,0.7688537240028381
1.0137925148010254,1.1179615259170532,-0.10416901111602783,0.6767327785491943,0.8928571428571429,0.00021774062770418823,0.76883864402771
1.0137121677398682,1.1179065704345703,-0.10419440269470215,0.6767113208770752,0.8928571428571429,0.00017458124784752727,0.768823504447937
1.0136327743530273,1.1178514957427979,-0.10421872138977051,0.6766897439956665,0.8928571428571429,0.00016917998436838388,0.768808126449585
1.0135551691055298,1.1177973747253418,-0.10424220561981201,0.6766682863235474,0.8928571428571429,0.00016600325761828572,0.7687930464744568
1.0134825706481934,1.1177453994750977,-0.1042628288269043,0.6766489744186401,0.8928571428571429,0.0001632792263990268,0.7687798738479614
1.0134106874465942,1.1176880598068237,-0.10427737236022949,0.6766272187232971,0.8928571428571429,0.00016087639960460365,0.7687640190124512
1.013340950012207,1.1176302433013916,-0.10428929328918457,0.6766055822372437,0.8928571428571429,0.00015870739298406988,0.7687485814094543
1.0132728815078735,1.1175730228424072,-0.10430014133453369,0.676584005355835,0.8928571428571429,0.00015658847405575216,0.7687334418296814
1.0132067203521729,1.1175167560577393,-0.1043100357055664,0.6765623688697815,0.8928571428571429,0.00015461600560229272,0.7687183618545532
1.013142466545105,1.1174615621566772,-0.10431909561157227,0.6765406131744385,0.8928571428571429,0.00015271082520484924,0.768703281879425
1.0130797624588013,1.1174081563949585,-0.10432839393615723,0.6765188574790955,0.8928571428571429,0.00015086831990629435,0.768687903881073
1.0130183696746826,1.1173558235168457,-0.10433745384216309,0.676497220993042,0.8928571428571429,0.00014919700333848596,0.7686725854873657
1.0129573345184326,1.1173038482666016,-0.10434651374816895,0.6764755249023438,0.8928571428571429,0.0001475038443459198,0.7686571478843689
1.012896180152893,1.1172518730163574,-0.10435569286346436,0.6764538288116455,0.8928571428571429,0.00014589329657610506,0.7686415910720825
1.012834906578064,1.1171998977661133,-0.10436499118804932,0.6764323711395264,0.8928571428571429,0.0001441439235350117,0.7686262130737305
1.0127735137939453,1.11714768409729,-0.10437417030334473,0.6764110326766968,0.8928571428571429,0.0001426962553523481,0.7686108946800232
1.012711524963379,1.1170952320098877,-0.10438370704650879,0.6763898730278015,0.8928571428571429,0.00014098361134529114,0.7685957551002502
1.0126495361328125,1.1170427799224854,-0.10439324378967285,0.6763689517974854,0.8928571428571429,0.00013938522897660732,0.7685807943344116
1.012587308883667,1.116990089416504,-0.10440278053283691,0.6763483285903931,0.8928571428571429,0.00013763595779892057,0.7685661315917969
1.0125257968902588,1.1169381141662598,-0.10441231727600098,0.6763279438018799,0.8928571428571429,0.07141664624214172,0.7685515880584717
1.012465000152588,1.1168866157531738,-0.10442161560058594,0.6763076782226562,0.8928571428571429,0.054084744304418564,0.7685372233390808
1.0124045610427856,1.1168358325958252,-0.10443127155303955,0.6762877106666565,0.8928571428571429,0.04595909267663956,0.7685230374336243
0.657481849193573,1.2158501148223877,-0.5583682656288147,0.9142528772354126,0.9464285714285714,0.04423607513308525,0.9775162935256958
0.6508563756942749,1.2220396995544434,-0.5711833238601685,0.9209928512573242,0.9642857142857143,0.04428032413125038,0.9852432012557983
0.6537151336669922,1.2139017581939697,-0.5601866245269775,0.9096987247467041,0.9642857142857143,0.041732508689165115,0.9831453561782837
0.6642422080039978,1.2007896900177002,-0.5365474820137024,0.892333984375,0.9642857142857143,0.03799344599246979,0.9739142656326294
0.6850296854972839,1.1848734617233276,-0.4998437762260437,0.8769376873970032,0.9642857142857143,0.03809379041194916,0.9617690443992615
0.7175629138946533,1.1696010828018188,-0.4520381689071655,0.8649653196334839,0.9642857142857143,0.035497114062309265,0.9506404399871826
0.7528454065322876,1.1487497091293335,-0.3959043025970459,0.8552583456039429,0.9642857142857143,0.03578256815671921,0.9416261911392212
0.7794039249420166,1.1193734407424927,-0.3399695158004761,0.8433067798614502,0.9642857142857143,0.032311297953128815,0.9315102100372314
0.795599639415741,1.0901812314987183,-0.2945815920829773,0.8276784420013428,0.9642857142857143,0.029033824801445007,0.9180225133895874
0.8024871349334717,1.0578539371490479,-0.25536680221557617,0.8092726469039917,0.9642857142857143,0.02903064712882042,0.9017542600631714
0.803564190864563,1.0224719047546387,-0.21890771389007568,0.7891895174980164,0.9642857142857143,0.02804851345717907,0.8840453624725342
0.8003655672073364,0.9884440898895264,-0.18807852268218994,0.7679025530815125,0.9464285714285714,0.025461768731474876,0.8652325868606567
0.794357180595398,0.9702733755111694,-0.17591619491577148,0.7484298944473267,0.9464285714285714,0.024610770866274834,0.8490848541259766
0.7943745851516724,0.959197998046875,-0.16482341289520264,0.7376149296760559,0.9464285714285714,0.024141404777765274,0.8430148959159851
0.813841700553894,0.9570695161819458,-0.14322781562805176,0.7374852895736694,0.9464285714285714,0.022792842239141464,0.8456703424453735
0.8399001359939575,0.9709242582321167,-0.13102412223815918,0.7482496500015259,0.9464285714285714,0.023670107126235962,0.8619645237922668
0.8486970663070679,0.974112331867218,-0.12541526556015015,0.7622038125991821,0.9464285714285714,0.025460785254836082,0.8789389133453369
0.8473193645477295,0.969023585319519,-0.12170422077178955,0.7683255076408386,0.9464285714285714,0.02757076919078827,0.8796544075012207
0.8452778458595276,0.9669555425643921,-0.1216776967048645,0.7650201916694641,0.9464285714285714,0.029481306672096252,0.8647834658622742
0.8488363027572632,0.9695370197296143,-0.12070071697235107,0.7579768300056458,0.9464285714285714,0.034048400819301605,0.8493372201919556
0.8531448245048523,0.9725478887557983,-0.11940306425094604,0.7518745064735413,0.9464285714285714,0.03414182737469673,0.8425930142402649
0.8577648401260376,0.9812291860580444,-0.12346434593200684,0.7452201247215271,0.9464285714285714,0.031728968024253845,0.8439179062843323
0.8611791729927063,0.9853830933570862,-0.12420392036437988,0.7375987768173218,0.9464285714285714,0.030069317668676376,0.8465327620506287
0.8580766320228577,0.9789706468582153,-0.12089401483535767,0.7273485660552979,0.9464285714285714,0.027752310037612915,0.8425881266593933
0.8517078757286072,0.9701747894287109,-0.11846691370010376,0.7175683975219727,0.9464285714285714,0.02831205166876316,0.8368640542030334
0.842749297618866,0.9584463834762573,-0.11569708585739136,0.7056800127029419,0.9464285714285714,0.027474138885736465,0.824856162071228
0.8341944813728333,0.9465487003326416,-0.11235421895980835,0.694911003112793,0.9464285714285714,0.02694961056113243,0.8121373653411865
0.8244614005088806,0.9347428679466248,-0.11028146743774414,0.6868340373039246,0.9464285714285714,0.025355802848935127,0.800325334072113
0.8145679235458374,0.924578070640564,-0.11001014709472656,0.6818393468856812,0.9464285714285714,0.024188172072172165,0.7913235425949097
0.8035225868225098,0.9141873121261597,-0.1106647253036499,0.679085373878479,0.9464285714285714,0.023960432037711143,0.7853190898895264
0.7936204671859741,0.905692994594574,-0.11207252740859985,0.67805016040802,0.9464285714285714,0.023407189175486565,0.7818828821182251
0.7865519523620605,0.9032524228096008,-0.11670047044754028,0.6802825927734375,0.9285714285714286,0.02177145704627037,0.7823296785354614
0.7794182300567627,0.9007615447044373,-0.12134331464767456,0.6817993521690369,0.9285714285714286,0.02030586265027523,0.7826772332191467
0.7758331298828125,0.8990634679794312,-0.12323033809661865,0.682350754737854,0.9464285714285714,0.02037592977285385,0.7823663949966431
0.7719335556030273,0.895107090473175,-0.1231735348701477,0.6778051257133484,0.9464285714285714,0.019687045365571976,0.7776544094085693
0.7666963338851929,0.8897642493247986,-0.12306791543960571,0.671902060508728,0.9464285714285714,0.019340800121426582,0.7733726501464844
0.7612888813018799,0.8827318549156189,-0.12144297361373901,0.6629067063331604,0.9464285714285714,0.017809253185987473,0.76697838306427
0.7593206167221069,0.8791801929473877,-0.11985957622528076,0.6525877714157104,0.9464285714285714,0.017208395525813103,0.7585372924804688
0.7608894109725952,0.8784753084182739,-0.11758589744567871,0.6413143873214722,0.9464285714285714,0.016357606276869774,0.7478734850883484
0.7628037929534912,0.8776900172233582,-0.11488622426986694,0.6304513216018677,0.9464285714285714,0.015128453262150288,0.7358651161193848
0.7670218348503113,0.8861589431762695,-0.11913710832595825,0.623883068561554,0.9464285714285714,0.015759875997900963,0.7264341115951538
0.7740342617034912,0.8975032567977905,-0.12346899509429932,0.6264733672142029,0.9464285714285714,0.016264768317341805,0.7253700494766235
0.781941294670105,0.9203948974609375,-0.13845360279083252,0.6414819955825806,0.9464285714285714,0.022359535098075867,0.7355026006698608
0.7923784255981445,0.9504019021987915,-0.15802347660064697,0.6666872501373291,0.9464285714285714,0.013362149707973003,0.7533290386199951
0.8044577836990356,0.9804939031600952,-0.17603611946105957,0.6909805536270142,0.9464285714285714,0.012677348218858242,0.769270658493042
0.8182474970817566,1.0195425748825073,-0.20129507780075073,0.7085869312286377,0.9464285714285714,0.009404473006725311,0.7815657258033752
0.8280333280563354,1.0520851612091064,-0.224051833152771,0.7173563241958618,0.9464285714285714,0.00856637954711914,0.7895423173904419
0.8402960896492004,1.0801538228988647,-0.2398577332496643,0.7246637344360352,0.9464285714285714,0.008491089567542076,0.7966289520263672
0.8524743914604187,1.1215951442718506,-0.2691207528114319,0.7333462834358215,0.9464285714285714,0.008106589317321777,0.8048421740531921
0.8552778363227844,1.1587657928466797,-0.30348795652389526,0.7413535118103027,0.9464285714285714,0.007826187647879124,0.8123568296432495
0.8561462163925171,1.1899516582489014,-0.3338054418563843,0.7466968297958374,0.9464285714285714,0.007985139265656471,0.8173563480377197
0.8560482263565063,1.215299129486084,-0.35925090312957764,0.7502703666687012,0.9464285714285714,0.008432154543697834,0.8206804394721985
0.850193440914154,1.231395959854126,-0.3812025189399719,0.7519676089286804,0.9464285714285714,0.008174215443432331,0.8223032355308533
0.8411206007003784,1.2352192401885986,-0.3940986394882202,0.7521486282348633,0.9464285714285714,0.007250004913657904,0.822538435459137
0.8330392241477966,1.2294739484786987,-0.3964347243309021,0.7520772218704224,0.9464285714285714,0.006996319629251957,0.8226019144058228
0.8256115913391113,1.2186269760131836,-0.39301538467407227,0.751884937286377,0.9464285714285714,0.006555152591317892,0.8226701021194458
0.8170342445373535,1.2061318159103394,-0.38909757137298584,0.7526603937149048,0.9464285714285714,0.006017542444169521,0.8237646818161011
0.8075695037841797,1.1928781270980835,-0.3853086233139038,0.7545326948165894,0.9464285714285714,0.0056527103297412395,0.8259856700897217
0.7984648942947388,1.1848835945129395,-0.3864187002182007,0.7575510144233704,0.9464285714285714,0.005373463034629822,0.829367995262146
0.7896469831466675,1.1795787811279297,-0.3899317979812622,0.7618369460105896,0.9464285714285714,0.004246413707733154,0.8338424563407898
0.7819414734840393,1.1770544052124023,-0.39511293172836304,0.7666208148002625,0.9464285714285714,0.003977700136601925,0.838672399520874
0.7754276394844055,1.1761994361877441,-0.4007717967033386,0.7716207504272461,0.9464285714285714,0.004252558574080467,0.843536913394928
0.7697851657867432,1.1731352806091309,-0.4033501148223877,0.7753896713256836,0.9464285714285714,0.004210981074720621,0.8470763564109802
0.7641472220420837,1.173142433166504,-0.40899521112442017,0.7796919941902161,0.9464285714285714,0.0043994346633553505,0.8510152101516724
0.7589761018753052,1.1758639812469482,-0.41688787937164307,0.7839149832725525,0.9464285714285714,0.004616152960807085,0.8547502160072327
0.7545972466468811,1.1784882545471191,-0.42389100790023804,0.7870417237281799,0.9464285714285714,0.004584955517202616,0.8574724793434143
0.7512764930725098,1.1824764013290405,-0.43119990825653076,0.7897826433181763,0.9464285714285714,0.004625513684004545,0.8598437309265137
0.7489951848983765,1.1867908239364624,-0.43779563903808594,0.7918220162391663,0.9464285714285714,0.004560614470392466,0.8615725040435791
0.74730384349823,1.1916563510894775,-0.44435250759124756,0.7936021685600281,0.9464285714285714,0.004620105493813753,0.8630806803703308
0.7455215454101562,1.19675874710083,-0.45123720169067383,0.7954616546630859,0.9464285714285714,0.004568370524793863,0.8646422624588013
0.7436763644218445,1.2007193565368652,-0.45704299211502075,0.7966177463531494,0.9464285714285714,0.004454200156033039,0.8656455874443054
0.7417168617248535,1.2037895917892456,-0.4620727300643921,0.7974483966827393,0.9464285714285714,0.00453709764406085,0.8664557337760925
0.7393730878829956,1.20540452003479,-0.46603143215179443,0.7977229356765747,0.9464285714285714,0.004610538948327303,0.8667877912521362
0.7366228103637695,1.2051442861557007,-0.46852147579193115,0.7973893880844116,0.9464285714285714,0.004472044296562672,0.8666417002677917
0.7337841987609863,1.2055641412734985,-0.4717799425125122,0.797325849533081,0.9464285714285714,0.0045584035106003284,0.8666744232177734
0.7319743633270264,1.2046964168548584,-0.47272205352783203,0.7970447540283203,0.9464285714285714,0.0046011293306946754,0.8665643334388733
0.7313809394836426,1.204006314277649,-0.47262537479400635,0.7969338893890381,0.9464285714285714,0.004634003154933453,0.8666304349899292
0.7310125231742859,1.2044410705566406,-0.47342854738235474,0.7971395254135132,0.9464285714285714,0.004779095761477947,0.8669264316558838
0.7307579517364502,1.2055001258850098,-0.47474217414855957,0.7972609996795654,0.9464285714285714,0.004796511027961969,0.8671750426292419
0.7306969165802002,1.2071324586868286,-0.4764355421066284,0.7973559498786926,0.9464285714285714,0.0041937981732189655,0.8674720525741577
0.7306439280509949,1.2091584205627441,-0.47851449251174927,0.7977520227432251,0.9464285714285714,0.005072277970612049,0.8681254386901855
0.7301163673400879,1.2106568813323975,-0.48054051399230957,0.7978013753890991,0.9464285714285714,0.005000012926757336,0.8684773445129395
0.7290412187576294,1.2094635963439941,-0.48042237758636475,0.7973464131355286,0.9464285714285714,0.005562718492001295,0.8685458898544312
0.728501558303833,1.209953784942627,-0.48145222663879395,0.797326922416687,0.9464285714285714,0.0059188720770180225,0.8688699007034302
0.7275989055633545,1.209492802619934,-0.4818938970565796,0.7968014478683472,0.9464285714285714,0.011089262552559376,0.8688912987709045
0.7270673513412476,1.20955491065979,-0.4824875593185425,0.7962208986282349,0.9464285714285714,0.011207323521375656,0.8688890933990479
0.7261410355567932,1.2086801528930664,-0.4825391173362732,0.7950738668441772,0.9464285714285714,0.01054662186652422,0.8687085509300232
0.7246609926223755,1.2059721946716309,-0.48131120204925537,0.7935346364974976,0.9464285714285714,0.010734458453953266,0.8685190677642822
0.722652018070221,1.203892469406128,-0.481240451335907,0.7919610738754272,0.9464285714285714,0.011032309383153915,0.8685123920440674
0.7207111120223999,1.2012345790863037,-0.4805234670639038,0.7896937131881714,0.9464285714285714,0.011648453772068024,0.8682221174240112
0.7185751795768738,1.1974676847457886,-0.4788925051689148,0.7871128916740417,0.9464285714285714,0.01193793211132288,0.867813229560852
0.7166566252708435,1.1931228637695312,-0.47646623849868774,0.7845115661621094,0.9464285714285714,0.011792547069489956,0.8673450946807861
0.7150076031684875,1.1880619525909424,-0.47305434942245483,0.7811641097068787,0.9464285714285714,0.011980499140918255,0.8663430213928223
0.713781476020813,1.18134343624115,-0.4675619602203369,0.7774673104286194,0.9464285714285714,0.011709642596542835,0.8650747537612915
0.7128544449806213,1.1764209270477295,-0.46356648206710815,0.7744465470314026,0.9464285714285714,0.012010835111141205,0.8642532229423523
0.7123405337333679,1.1767442226409912,-0.4644036889076233,0.7732173800468445,0.9464285714285714,0.012291030026972294,0.8642114400863647
0.711998462677002,1.178110122680664,-0.4661116600036621,0.772377610206604,0.9464285714285714,0.013581079430878162,0.8646858930587769
0.7107906937599182,1.1800127029418945,-0.4692220091819763,0.7709448337554932,0.9464285714285714,0.014268304221332073,0.8647806644439697
0.70963454246521,1.1797797679901123,-0.47014522552490234,0.7701985836029053,0.9464285714285714,0.014542324468493462,0.8655821084976196
0.7087008953094482,1.1789216995239258,-0.47022080421447754,0.768968939781189,0.9464285714285714,0.014935865998268127,0.8657643795013428
0.7087358236312866,1.1772046089172363,-0.4684687852859497,0.7682690620422363,0.9464285714285714,0.015666602179408073,0.8670051097869873
0.7081863880157471,1.1742852926254272,-0.4660989046096802,0.7668867111206055,0.9464285714285714,0.016779467463493347,0.8672717809677124
0.7086028456687927,1.1722793579101562,-0.4636765122413635,0.7661648392677307,0.9464285714285714,0.017361251637339592,0.8678750991821289
0.7073445320129395,1.1691831350326538,-0.46183860301971436,0.7644833326339722,0.9464285714285714,0.017309486865997314,0.8680694699287415
0.7042547464370728,1.1654733419418335,-0.46121859550476074,0.7632384300231934,0.9464285714285714,0.017279570922255516,0.868453860282898
0.6996082663536072,1.1620430946350098,-0.4624348282814026,0.7624412775039673,0.9464285714285714,0.018529042601585388,0.8686521053314209
0.694227933883667,1.1575112342834473,-0.4632833003997803,0.7613998055458069,0.9464285714285714,0.01699536107480526,0.8684067726135254
0.6898820996284485,1.1510310173034668,-0.4611489176750183,0.7603253722190857,0.9285714285714286,0.014412176795303822,0.8679078817367554
0.687517523765564,1.142884373664856,-0.455366849899292,0.759212851524353,0.9285714285714286,0.014293565414845943,0.8672893643379211
0.6860779523849487,1.131107211112976,-0.44502925872802734,0.7589757442474365,0.9285714285714286,0.014425890520215034,0.8672347068786621
0.6833046674728394,1.1187876462936401,-0.4354829788208008,0.7577534914016724,0.9285714285714286,0.01471768133342266,0.8660246133804321
0.6773600578308105,1.1151762008666992,-0.43781614303588867,0.7545754313468933,0.9285714285714286,0.014751247130334377,0.8638339638710022
0.6722146272659302,1.1128690242767334,-0.4406543970108032,0.7518539428710938,0.9285714285714286,0.015021046623587608,0.8618026971817017
0.6673227548599243,1.1117290258407593,-0.44440627098083496,0.7497406005859375,0.9285714285714286,0.016444718465209007,0.8601396083831787
0.6650570631027222,1.111456036567688,-0.4463989734649658,0.748636782169342,0.9285714285714286,0.017517266795039177,0.8590714931488037
0.666276216506958,1.1112358570098877,-0.4449596405029297,0.748406171798706,0.9285714285714286,0.020181771367788315,0.8585973978042603
0.668937087059021,1.1107888221740723,-0.44185173511505127,0.7490296363830566,0.9285714285714286,0.020385976880788803,0.8586834073066711
0.6706575751304626,1.109651803970337,-0.43899422883987427,0.7499703764915466,0.9285714285714286,0.021771227940917015,0.8593094348907471
0.6719563007354736,1.1080067157745361,-0.4360504150390625,0.7513712048530579,0.9285714285714286,0.023038873448967934,0.8605181574821472
0.6724481582641602,1.1079899072647095,-0.4355417490005493,0.7539228200912476,0.9285714285714286,0.026276346296072006,0.8626842498779297
0.6746807098388672,1.107990026473999,-0.43330931663513184,0.7562685012817383,0.9285714285714286,0.026722537353634834,0.8650940656661987
0.677278995513916,1.1053296327590942,-0.4280506372451782,0.7573158144950867,0.9285714285714286,0.027641981840133667,0.866448700428009
0.6833133697509766,1.1009008884429932,-0.4175875186920166,0.758711576461792,0.9464285714285714,0.028115451335906982,0.8675031661987305
0.6928640604019165,1.0972623825073242,-0.4043983221054077,0.7614772319793701,0.9642857142857143,0.027940824627876282,0.8689092993736267
0.6978235244750977,1.097327709197998,-0.3995041847229004,0.7645912170410156,0.9642857142857143,0.026713276281952858,0.871329128742218
0.7022737264633179,1.100305438041687,-0.39803171157836914,0.7695409059524536,0.9642857142857143,0.02585775777697563,0.8749379515647888
0.7061333656311035,1.1115751266479492,-0.4054417610168457,0.7770217657089233,0.9821428571428571,0.025197351351380348,0.8805932998657227
0.7106402516365051,1.1268949508666992,-0.4162546992301941,0.786354124546051,0.9821428571428571,0.02649277076125145,0.8887453079223633
0.7168543934822083,1.1414787769317627,-0.42462438344955444,0.7961753606796265,0.9821428571428571,0.026520075276494026,0.8972669839859009
0.7258204221725464,1.156386375427246,-0.4305659532546997,0.8068529367446899,0.9821428571428571,0.025777142494916916,0.906043529510498
0.7350377440452576,1.1678683757781982,-0.4328306317329407,0.815765380859375,0.9821428571428571,0.024749118834733963,0.9126189947128296
0.7445054054260254,1.1768137216567993,-0.4323083162307739,0.8241567015647888,0.9821428571428571,0.02355826273560524,0.9188231825828552
0.7560067176818848,1.1811184883117676,-0.4251117706298828,0.8316103219985962,0.9821428571428571,0.023050321266055107,0.9241236448287964
0.7682237029075623,1.1846563816070557,-0.4164326786994934,0.8374743461608887,0.9821428571428571,0.022365184500813484,0.9277907013893127
0.7775756120681763,1.1894948482513428,-0.4119192361831665,0.84080970287323,0.9821428571428571,0.021735822781920433,0.9286220073699951
0.7839382886886597,1.1947468519210815,-0.4108085632324219,0.8425463438034058,0.9821428571428571,0.020301273092627525,0.9276160597801208
0.7871305346488953,1.1999802589416504,-0.4128497242927551,0.8439934253692627,0.9821428571428571,0.019010664895176888,0.9264729022979736
0.7891744375228882,1.204383373260498,-0.41520893573760986,0.8453558683395386,0.9821428571428571,0.018287690356373787,0.9255099296569824
0.790483832359314,1.2117092609405518,-0.4212254285812378,0.8464886546134949,0.9821428571428571,0.018453406170010567,0.9246517419815063
0.7918627262115479,1.220139980316162,-0.42827725410461426,0.8471019268035889,0.9821428571428571,0.02002934366464615,0.9240226745605469
0.7937276363372803,1.2315505743026733,-0.43782293796539307,0.8479312658309937,0.9821428571428571,0.01764213666319847,0.9238736033439636
0.7960171699523926,1.2449737787246704,-0.44895660877227783,0.8490160703659058,0.9821428571428571,0.016327226534485817,0.9242547750473022
0.7988902926445007,1.2619383335113525,-0.4630480408668518,0.850387692451477,0.9821428571428571,0.015322471968829632,0.9249334335327148
0.8007286190986633,1.2827610969543457,-0.4820324778556824,0.8520665168762207,0.9821428571428571,0.014696617610752583,0.9256318807601929
0.8030940294265747,1.2976124286651611,-0.4945183992385864,0.8529148101806641,0.9821428571428571,0.013502247631549835,0.9259617328643799
0.8054516315460205,1.3106389045715332,-0.5051872730255127,0.8532283306121826,0.9821428571428571,0.012621968053281307,0.925944447517395
0.8074815273284912,1.3222594261169434,-0.5147778987884521,0.853010892868042,0.9821428571428571,0.011977286078035831,0.9255808591842651
0.8084571361541748,1.3319140672683716,-0.5234569311141968,0.8522300720214844,0.9821428571428571,0.011795509606599808,0.9249036908149719
0.8096170425415039,1.341387152671814,-0.5317701101303101,0.8509724140167236,0.9821428571428571,0.011442692019045353,0.9237167835235596
0.8096254467964172,1.348341464996338,-0.5387160181999207,0.8490751385688782,0.9821428571428571,0.011470089666545391,0.9219701290130615
0.8079007863998413,1.3526626825332642,-0.5447618961334229,0.8469364643096924,0.9821428571428571,0.011559256352484226,0.9200477600097656
0.8053103089332581,1.3551597595214844,-0.5498494505882263,0.8446546792984009,0.9821428571428571,0.011606089770793915,0.91798335313797
0.8021646738052368,1.355785846710205,-0.5536211729049683,0.8421444892883301,0.9821428571428571,0.011532374657690525,0.9157544374465942
0.7987092733383179,1.355094313621521,-0.5563850402832031,0.8394103050231934,0.9821428571428571,0.011580964550375938,0.9133306741714478
0.7949614524841309,1.3532450199127197,-0.5582835674285889,0.8364644050598145,0.9821428571428571,0.01148701086640358,0.9106724858283997
0.7911874055862427,1.3506141901016235,-0.5594267845153809,0.8332564830780029,0.9821428571428571,0.011392612010240555,0.9077776074409485
0.788561999797821,1.346268653869629,-0.5577066540718079,0.8289427757263184,0.9821428571428571,0.011265456676483154,0.9031984210014343
0.7861250042915344,1.3391220569610596,-0.5529970526695251,0.8238046765327454,0.9821428571428571,0.011438258923590183,0.8979647755622864
0.7847530841827393,1.3334426879882812,-0.548689603805542,0.8185095191001892,0.9821428571428571,0.01194529514759779,0.8928292989730835
0.7834845781326294,1.3286559581756592,-0.5451713800430298,0.8131866455078125,0.9821428571428571,0.012192009016871452,0.8878775835037231
0.7819401621818542,1.3242924213409424,-0.5423522591590881,0.8077030777931213,0.9821428571428571,0.012270389124751091,0.8828076124191284
0.7800108790397644,1.3202428817749023,-0.5402320027351379,0.8021450042724609,0.9821428571428571,0.012284232303500175,0.8777933716773987
0.7777082324028015,1.3162308931350708,-0.5385226607322693,0.7967847585678101,0.9821428571428571,0.012555381283164024,0.8728702664375305
0.7753740549087524,1.3128951787948608,-0.5375211238861084,0.791738748550415,0.9821428571428571,0.012981086038053036,0.8683404922485352
0.7730807662010193,1.3097214698791504,-0.5366407036781311,0.7867060303688049,0.9821428571428571,0.012722515501081944,0.863961935043335
0.7705869674682617,1.3056166172027588,-0.5350296497344971,0.7809885740280151,0.9821428571428571,0.013164353556931019,0.8587718605995178
0.7673488855361938,1.3004121780395508,-0.5330632925033569,0.7743521928787231,0.9821428571428571,0.014014733955264091,0.8527803421020508
0.763253927230835,1.294142246246338,-0.5308883190155029,0.7670663595199585,0.9821428571428571,0.01457703672349453,0.846499502658844
0.7588028907775879,1.2874436378479004,-0.5286407470703125,0.7594432830810547,0.9821428571428571,0.01439222414046526,0.8403797149658203
0.7539964318275452,1.2811403274536133,-0.5271438956260681,0.7519181966781616,0.9821428571428571,0.014364366419613361,0.834732174873352
0.7485895156860352,1.2747957706451416,-0.5262062549591064,0.7438391447067261,0.9821428571428571,0.014533232897520065,0.8283169269561768
0.74247807264328,1.266540765762329,-0.5240626931190491,0.7346517443656921,0.9821428571428571,0.014865285716950893,0.8210099935531616
0.7362583875656128,1.2564468383789062,-0.5201884508132935,0.7248556613922119,0.9821428571428571,0.01525122206658125,0.813562273979187
0.730560302734375,1.2476472854614258,-0.5170869827270508,0.7150806188583374,0.9821428571428571,0.01571512036025524,0.8059679865837097
0.7246955633163452,1.2378040552139282,-0.513108491897583,0.7044850587844849,0.9821428571428571,0.01673506759107113,0.7979159951210022
0.7187066674232483,1.228161334991455,-0.5094546675682068,0.6936588287353516,0.9821428571428571,0.018180210143327713,0.7896027565002441
0.7129697203636169,1.2191448211669922,-0.5061751008033752,0.6828920841217041,0.9821428571428571,0.0195310115814209,0.7811101675033569
0.7079935669898987,1.210080623626709,-0.5020870566368103,0.6715674996376038,0.9821428571428571,0.020109403878450394,0.7721176147460938
0.7032541036605835,1.2001482248306274,-0.49689412117004395,0.6593139171600342,0.9821428571428571,0.021508503705263138,0.7621138095855713
0.6986587047576904,1.188571810722351,-0.48991310596466064,0.6462168097496033,0.9821428571428571,0.022010140120983124,0.7512586116790771
0.6986913084983826,1.177259087562561,-0.47856777906417847,0.6334286332130432,0.9821428571428571,0.023581845685839653,0.7402545213699341
0.7004881501197815,1.1632664203643799,-0.4627782702445984,0.6197206974029541,0.9821428571428571,0.025874828919768333,0.7283614873886108
0.7031911611557007,1.147464632987976,-0.4442734718322754,0.6065143346786499,0.9821428571428571,0.027597300708293915,0.7168622612953186
0.7084274888038635,1.1316404342651367,-0.4232129454612732,0.5941065549850464,0.9821428571428571,0.028688723221421242,0.7053495645523071
0.7176350355148315,1.114433765411377,-0.3967987298965454,0.5819180607795715,0.9821428571428571,0.029250334948301315,0.6937085390090942
0.7276424169540405,1.0951950550079346,-0.36755263805389404,0.5702886581420898,0.9821428571428571,0.027773654088377953,0.6821492910385132
0.7377465963363647,1.0729520320892334,-0.33520543575286865,0.5595531463623047,0.9821428571428571,0.026997964829206467,0.6718899011611938
0.7460991144180298,1.0628821849822998,-0.31678307056427,0.5509288907051086,0.9821428571428571,0.02729470282793045,0.6646114587783813
0.753292441368103,1.0499329566955566,-0.2966405153274536,0.5438417196273804,0.9821428571428571,0.028576357290148735,0.6597006916999817
0.758725106716156,1.0343718528747559,-0.27564674615859985,0.5379794836044312,1.0,0.02887323498725891,0.6563584804534912
0.7625108361244202,1.018545150756836,-0.25603431463241577,0.5338050723075867,1.0,0.030566159635782242,0.6539803743362427
0.7662346363067627,1.002509593963623,-0.23627495765686035,0.5311131477355957,1.0,0.03236522525548935,0.6518183946609497
0.7691525816917419,0.9857227802276611,-0.2165701985359192,0.5291691422462463,1.0,0.030509697273373604,0.6487043499946594
0.7721036076545715,0.966614842414856,-0.19451123476028442,0.5273025631904602,0.9821428571428571,0.02891175076365471,0.6432143449783325
0.7774451971054077,0.9459068775177002,-0.16846168041229248,0.5251407623291016,0.9821428571428571,0.026472914963960648,0.6353998184204102
0.7854816913604736,0.9223673343658447,-0.1368856430053711,0.5231538414955139,0.9821428571428571,0.02383042499423027,0.6278929710388184
0.7948297262191772,0.8979629278182983,-0.1031332015991211,0.5232222080230713,0.9821428571428571,0.022732291370630264,0.6236292123794556
0.8063626885414124,0.8892579674720764,-0.08289527893066406,0.5287666320800781,0.9821428571428571,0.020341891795396805,0.6288054585456848
0.8173473477363586,0.8883233070373535,-0.07097595930099487,0.5377711653709412,0.9821428571428571,0.01993878372013569,0.6428419351577759
0.8266753554344177,0.8912591934204102,-0.06458383798599243,0.5486791133880615,0.9821428571428571,0.018365127965807915,0.6622684001922607
0.8330450654029846,0.8963577747344971,-0.06331270933151245,0.5574808120727539,0.9821428571428571,0.017662448808550835,0.6781224012374878
0.8327742218971252,0.8962182998657227,-0.06344407796859741,0.5580841302871704,0.9821428571428571,0.019468430429697037,0.6816967725753784
0.8268553018569946,0.889184296131134,-0.062328994274139404,0.5509549379348755,0.9821428571428571,0.01879904232919216,0.6719239950180054
0.8144353628158569,0.8764818906784058,-0.06204652786254883,0.5406763553619385,0.9821428571428571,0.01945352368056774,0.6532319784164429
0.8000496625900269,0.8609412908554077,-0.06089162826538086,0.5312381386756897,0.9821428571428571,0.019891193136572838,0.6343834400177002
0.7852236032485962,0.8450074195861816,-0.05978381633758545,0.5237088203430176,0.9821428571428571,0.021681897342205048,0.6222187876701355
0.771267831325531,0.8352155685424805,-0.06394773721694946,0.5197853446006775,0.9821428571428571,0.020530711859464645,0.6180562376976013
0.7593230605125427,0.8348593711853027,-0.07553631067276001,0.5199402570724487,0.9642857142857143,0.021142015233635902,0.6200701594352722
0.7576522827148438,0.8400177955627441,-0.08236551284790039,0.5242590308189392,0.9642857142857143,0.022811997681856155,0.6272421479225159
0.7651411294937134,0.8549920320510864,-0.08985090255737305,0.534100353717804,0.9642857142857143,0.023185860365629196,0.6399506330490112
0.7745239734649658,0.8701496124267578,-0.09562563896179199,0.5411162972450256,0.9642857142857143,0.021560896188020706,0.6483994722366333
0.7847977876663208,0.8848764896392822,-0.10007870197296143,0.5488876700401306,0.9642857142857143,0.020811935886740685,0.6579129099845886
0.7940249443054199,0.8976141214370728,-0.10358917713165283,0.5561224222183228,0.9642857142857143,0.02000007964670658,0.6664654016494751
0.8033891916275024,0.9094971418380737,-0.10610795021057129,0.561708927154541,0.9642857142857143,0.01969996467232704,0.6734696626663208
0.8102889060974121,0.9188644886016846,-0.10857558250427246,0.565584659576416,0.9642857142857143,0.019055446609854698,0.6792313456535339
0.8152244091033936,0.925286054611206,-0.1100616455078125,0.5672758221626282,0.9642857142857143,0.018587499856948853,0.6827963590621948
0.8197905421257019,0.928516685962677,-0.1087261438369751,0.5665570497512817,0.9642857142857143,0.018751218914985657,0.6836323738098145
0.8248281478881836,0.928806722164154,-0.10397857427597046,0.5639913082122803,0.9642857142857143,0.019070038571953773,0.6821571588516235
0.8302962183952332,0.9283215999603271,-0.098025381565094,0.5605605244636536,0.9642857142857143,0.018573004752397537,0.6788179278373718
0.8325226306915283,0.926277756690979,-0.09375512599945068,0.5564358234405518,0.9642857142857143,0.018180733546614647,0.6737885475158691
0.833489179611206,0.92383873462677,-0.09034955501556396,0.5529099702835083,0.9642857142857143,0.017866121605038643,0.6686856150627136
0.8333300948143005,0.921524703502655,-0.08819460868835449,0.5501384139060974,0.9642857142857143,0.01813082955777645,0.6642434597015381
0.831847071647644,0.919537365436554,-0.08769029378890991,0.5483875274658203,0.9642857142857143,0.018910886719822884,0.6608605980873108
0.8294738531112671,0.9185202717781067,-0.0890464186668396,0.5480343103408813,0.9642857142857143,0.018711047247052193,0.6594566702842712
0.8252198100090027,0.9192495346069336,-0.09402972459793091,0.5487438440322876,0.9642857142857143,0.017864271998405457,0.6600154638290405
0.8203877210617065,0.9241936206817627,-0.10380589962005615,0.5501142144203186,0.9642857142857143,0.017107630148530006,0.6621370315551758
0.8160812854766846,0.9283757209777832,-0.11229443550109863,0.5498343110084534,0.9642857142857143,0.016705088317394257,0.6630291938781738
0.812592625617981,0.9302758574485779,-0.11768323183059692,0.5484346151351929,0.9642857142857143,0.017620980739593506,0.6619709730148315
0.8083351254463196,0.9318134784698486,-0.12347835302352905,0.5472904443740845,0.9642857142857143,0.018844421952962875,0.6611354351043701
0.8048025369644165,0.9346165657043457,-0.1298140287399292,0.5472292900085449,0.9642857142857143,0.01846839115023613,0.6615408658981323
0.8006343841552734,0.9376550316810608,-0.13702064752578735,0.5479070544242859,0.9642857142857143,0.018638743087649345,0.6625055074691772
0.7954136729240417,0.9404890537261963,-0.14507538080215454,0.5472993850708008,0.9642857142857143,0.018435874953866005,0.6615188717842102
0.7903392314910889,0.9443982243537903,-0.15405899286270142,0.5459172129631042,0.9642857142857143,0.017309244722127914,0.6592881083488464
0.7879106402397156,0.9488015174865723,-0.1608908772468567,0.5442465543746948,0.9642857142857143,0.017523162066936493,0.6566941738128662
0.7839518785476685,0.9494012594223022,-0.1654493808746338,0.540810227394104,0.9642857142857143,0.017403021454811096,0.651530921459198
0.7801540493965149,0.9486842751502991,-0.16853022575378418,0.5365917682647705,0.9642857142857143,0.017597492784261703,0.6452780365943909
0.7776980996131897,0.948144257068634,-0.17044615745544434,0.5328466892242432,0.9642857142857143,0.017583465203642845,0.6397503614425659
0.7751065492630005,0.9461857080459595,-0.17107915878295898,0.5294542908668518,0.9642857142857143,0.01828211173415184,0.634506344795227
0.7723112106323242,0.9421667456626892,-0.169855535030365,0.5270395278930664,0.9642857142857143,0.01744801364839077,0.6305984258651733
0.7694656848907471,0.93681800365448,-0.1673523187637329,0.5261662006378174,0.9642857142857143,0.01830955222249031,0.6287299990653992
0.7665581703186035,0.9301864504814148,-0.16362828016281128,0.5270617604255676,0.9642857142857143,0.01979072578251362,0.6286015510559082
0.7648561596870422,0.9218538999557495,-0.15699774026870728,0.5276252031326294,0.9642857142857143,0.019077105447649956,0.6268649101257324
0.7634833455085754,0.9102943539619446,-0.14681100845336914,0.5248018503189087,0.9642857142857143,0.017374807968735695,0.6187393665313721
0.7630597949028015,0.9011380672454834,-0.13807827234268188,0.5228524208068848,0.9642857142857143,0.016039831563830376,0.609370231628418
0.7629066705703735,0.9084959626197815,-0.14558929204940796,0.5325124263763428,0.9642857142857143,0.015255873091518879,0.6157962083816528
0.763077974319458,0.9342207908630371,-0.1711428165435791,0.5537626147270203,0.9642857142857143,0.014768638648092747,0.6410760879516602
0.7703798413276672,0.9639840722084045,-0.1936042308807373,0.5807461738586426,0.9642857142857143,0.014591801911592484,0.6748969554901123
0.7758792638778687,0.9870356917381287,-0.21115642786026,0.60916668176651,0.9642857142857143,0.01525840163230896,0.7074858546257019
0.7806180119514465,1.0067439079284668,-0.22612589597702026,0.6361762285232544,0.9642857142857143,0.015652287751436234,0.7340543270111084
0.7850632071495056,1.0253583192825317,-0.24029511213302612,0.6568396091461182,0.9642857142857143,0.016113759949803352,0.7528709173202515
0.7909177541732788,1.0433969497680664,-0.2524791955947876,0.6682357788085938,0.9642857142857143,0.016841663047671318,0.7620631456375122
0.7959280014038086,1.058793544769287,-0.2628655433654785,0.6727612018585205,0.9642857142857143,0.017445679754018784,0.7644529342651367
0.8012087941169739,1.0736126899719238,-0.27240389585494995,0.6753822565078735,0.9642857142857143,0.01992332935333252,0.7658734917640686
0.8058667182922363,1.0872247219085693,-0.281358003616333,0.6764328479766846,0.9642857142857143,0.019097406417131424,0.7661887407302856
0.8097628355026245,1.099022626876831,-0.28925979137420654,0.6764645576477051,0.9642857142857143,0.01936330273747444,0.7660868763923645
0.81435227394104,1.1110275983810425,-0.29667532444000244,0.6751049757003784,0.9642857142857143,0.017464375123381615,0.7641476392745972
0.8199255466461182,1.128780722618103,-0.30885517597198486,0.6745697855949402,0.9642857142857143,0.01673497073352337,0.7635375261306763
0.8277111053466797,1.1498241424560547,-0.322113037109375,0.6757887601852417,0.9642857142857143,0.017332149669528008,0.7644200921058655
0.8350393772125244,1.1685279607772827,-0.3334885835647583,0.6793298721313477,0.9642857142857143,0.01761770434677601,0.7675233483314514
0.8398637175559998,1.1831691265106201,-0.34330540895462036,0.683857798576355,0.9642857142857143,0.01873636245727539,0.7713034152984619
0.8404102325439453,1.1908613443374634,-0.35045111179351807,0.6877486705780029,0.9642857142857143,0.01920636184513569,0.7743023633956909
0.836125373840332,1.1912806034088135,-0.35515522956848145,0.6904871463775635,0.9642857142857143,0.020566731691360474,0.7762072086334229
0.8289418816566467,1.1866215467453003,-0.35767966508865356,0.6920946836471558,0.9642857142857143,0.020775984972715378,0.7769650220870972
0.8202334642410278,1.1793227195739746,-0.3590892553329468,0.693171501159668,0.9642857142857143,0.021642303094267845,0.7772454023361206
0.8132655620574951,1.1727118492126465,-0.35944628715515137,0.6943790912628174,0.9642857142857143,0.02445126511156559,0.7777003049850464
0.8086345195770264,1.1699820756912231,-0.3613475561141968,0.695959210395813,0.9642857142857143,0.0251481793820858,0.7785882353782654
0.8096660375595093,1.1737089157104492,-0.36404287815093994,0.6986857652664185,0.9642857142857143,0.026443442329764366,0.7809445261955261
0.8157027363777161,1.183297872543335,-0.3675951361656189,0.7021902203559875,0.9642857142857143,0.02779986709356308,0.784214973449707
0.8217466473579407,1.1930465698242188,-0.3712999224662781,0.7047991752624512,0.9642857142857143,0.028872746974229813,0.7869201898574829
0.8290460109710693,1.203406810760498,-0.3743607997894287,0.7068657279014587,0.9642857142857143,0.031523264944553375,0.789039671421051
0.8354299664497375,1.2110466957092285,-0.37561672925949097,0.7072461247444153,0.9642857142857143,0.03364947438240051,0.7895558476448059
0.8405206799507141,1.2149956226348877,-0.3744749426841736,0.706236720085144,0.9642857142857143,0.03865230455994606,0.788814127445221
0.8443132638931274,1.2153868675231934,-0.3710736036300659,0.7044529914855957,0.9642857142857143,0.04317548871040344,0.7873359322547913
0.8479086756706238,1.2126579284667969,-0.3647492527961731,0.7025346159934998,0.9464285714285714,0.046745993196964264,0.7856165766716003
0.8531063795089722,1.2091712951660156,-0.35606491565704346,0.7005829811096191,0.9464285714285714,0.04807748273015022,0.7843254804611206
0.8624047636985779,1.2041115760803223,-0.3417068123817444,0.6979904174804688,0.9464285714285714,0.04914560168981552,0.7836027145385742
0.8737541437149048,1.197854995727539,-0.3241008520126343,0.6953564882278442,0.9464285714285714,0.04845522344112396,0.7839454412460327
0.8866831660270691,1.1911332607269287,-0.3044500946998596,0.6934580206871033,0.9464285714285714,0.049542155116796494,0.7857596278190613
0.9015607237815857,1.184772253036499,-0.28321152925491333,0.6927293539047241,0.9464285714285714,0.048102837055921555,0.7890199422836304
0.9211760759353638,1.1791554689407349,-0.2579793930053711,0.6915280818939209,0.9464285714285714,0.046280182898044586,0.7911887764930725
0.9467227458953857,1.1699904203414917,-0.22326767444610596,0.6868510246276855,0.9464285714285714,0.044513218104839325,0.7882219552993774
0.9698266386985779,1.1525757312774658,-0.18274909257888794,0.6737815141677856,0.9464285714285714,0.04201388731598854,0.7756378054618835
0.9862644672393799,1.123206615447998,-0.13694214820861816,0.6481395959854126,0.9464285714285714,0.038000207394361496,0.750632643699646
0.9948062896728516,1.082092523574829,-0.08728623390197754,0.6135850548744202,0.9464285714285714,0.03298991546034813,0.7159770727157593
0.9934693574905396,1.0299806594848633,-0.03651130199432373,0.5787420272827148,0.9464285714285714,0.021664023399353027,0.6781554222106934
0.9838371276855469,0.9727413058280945,0.011095821857452393,0.5506817102432251,0.9464285714285714,0.020265311002731323,0.6435267925262451
0.9685521721839905,0.9173928499221802,0.0511593222618103,0.5316792130470276,0.9464285714285714,0.018960492685437202,0.6165239214897156
0.95366370677948,0.8813644051551819,0.0722993016242981,0.519767701625824,0.9464285714285714,0.016368042677640915,0.5987666845321655
0.9386337995529175,0.8644976615905762,0.07413613796234131,0.5154760479927063,0.9464285714285714,0.014347978867590427,0.5899015665054321
0.9253618717193604,0.858069896697998,0.0672919750213623,0.5149819850921631,0.9464285714285714,0.012675073929131031,0.5866232514381409
0.9173359870910645,0.8565787076950073,0.06075727939605713,0.516264796257019,0.9464285714285714,0.010656933300197124,0.5869635939598083
0.915179967880249,0.8574872016906738,0.057692766189575195,0.5187225341796875,0.9464285714285714,0.009748447686433792,0.5905043482780457
0.9186485409736633,0.8642931580543518,0.05435538291931152,0.5218601226806641,0.9464285714285714,0.008160590194165707,0.5966029167175293
0.9229059219360352,0.8709437251091003,0.051962196826934814,0.525160014629364,0.9285714285714286,0.007187837269157171,0.6039865612983704
0.9302637577056885,0.8770980834960938,0.05316567420959473,0.5279440879821777,0.9285714285714286,0.006502767093479633,0.611581563949585
0.9371180534362793,0.8830862045288086,0.0540318489074707,0.5300824046134949,0.9285714285714286,0.0059685115702450275,0.6185467839241028
0.9446084499359131,0.8884135484695435,0.05619490146636963,0.531403660774231,0.9285714285714286,0.0055117299780249596,0.6243253350257874
0.9511106014251709,0.8938363790512085,0.0572742223739624,0.5328131914138794,0.9285714285714286,0.0049860975705087185,0.6292521357536316
0.9552255272865295,0.8987906575202942,0.05643486976623535,0.5340343117713928,0.9285714285714286,0.004531978629529476,0.6330757141113281
0.9574936628341675,0.9032276272773743,0.05426603555679321,0.535124659538269,0.9285714285714286,0.0041357409209012985,0.6359890103340149
0.9582008123397827,0.9067286252975464,0.05147218704223633,0.5359705090522766,0.9285714285714286,0.0039938646368682384,0.6379497051239014
0.9588080048561096,0.9092532992362976,0.04955470561981201,0.5366159677505493,0.9285714285714286,0.004060622304677963,0.6391639113426208
0.9593912363052368,0.9108672738075256,0.04852396249771118,0.537114143371582,0.9285714285714286,0.003989454824477434,0.6398135423660278
0.9593678712844849,0.9116886854171753,0.04767918586730957,0.5374398231506348,0.9285714285714286,0.0038432376459240913,0.640045702457428
0.9588987827301025,0.9118523597717285,0.04704642295837402,0.5375388860702515,0.9285714285714286,0.0037600533105432987,0.6399487257003784
0.9580699801445007,0.9115594625473022,0.046510517597198486,0.5374736189842224,0.9285714285714286,0.00374142755754292,0.6396073698997498
0.9569732546806335,0.9109615683555603,0.04601168632507324,0.5373113751411438,0.9285714285714286,0.003712947014719248,0.6390960812568665
0.9558976888656616,0.9101638793945312,0.04573380947113037,0.5370992422103882,0.9285714285714286,0.003698382992297411,0.6384963989257812
0.9554761648178101,0.9092222452163696,0.04625391960144043,0.536847710609436,0.9285714285714286,0.0036819935776293278,0.6378346681594849
0.9548385739326477,0.9080899953842163,0.046748578548431396,0.536501407623291,0.9285714285714286,0.0035498046781867743,0.6370550990104675
0.9541139006614685,0.9068236351013184,0.047290265560150146,0.536038339138031,0.9285714285714286,0.0034133559092879295,0.6361608505249023
0.9533901214599609,0.9054723381996155,0.04791778326034546,0.5354534983634949,0.9285714285714286,0.003372901352122426,0.635174036026001
0.9526320695877075,0.9041166305541992,0.0485154390335083,0.5347678661346436,0.9285714285714286,0.0033186429645866156,0.6341378092765808
0.9518215656280518,0.9027851819992065,0.049036383628845215,0.5340172052383423,0.9285714285714286,0.0034112571738660336,0.6330723166465759
0.9509427547454834,0.9014886021614075,0.04945415258407593,0.53323894739151,0.9285714285714286,0.00320107932202518,0.6320013999938965
0.9500081539154053,0.900210976600647,0.0497971773147583,0.5324680209159851,0.9285714285714286,0.0035086560528725386,0.6309430599212646
0.9489468336105347,0.8988975882530212,0.05004924535751343,0.5317370891571045,0.9285714285714286,0.003740897634997964,0.629915714263916
0.9478666186332703,0.897701621055603,0.050164997577667236,0.5312010049819946,0.9285714285714286,0.0037075078580528498,0.6291056871414185
0.946575403213501,0.8963189721107483,0.050256431102752686,0.5307263135910034,0.9285714285714286,0.003609364852309227,0.6283650398254395
0.9451569318771362,0.8947879672050476,0.05036896467208862,0.5302863121032715,0.9285714285714286,0.0034841191954910755,0.6276784539222717
0.9436339139938354,0.8931465148925781,0.050487399101257324,0.5298420786857605,0.9285714285714286,0.06679268926382065,0.6269981265068054
0.9420002698898315,0.8914015889167786,0.05059868097305298,0.5293852686882019,0.9285714285714286,0.06319176405668259,0.6263093948364258
0.9402647018432617,0.8895868062973022,0.05067789554595947,0.5289424061775208,0.9285714285714286,0.05130008980631828,0.6256440877914429
0.9384233355522156,0.8876935243606567,0.05072981119155884,0.5285176634788513,0.9285714285714286,0.03476927801966667,0.6250100135803223
1.0016096830368042,1.4453012943267822,-0.443691611289978,0.8350056409835815,0.9464285714285714,0.036948010325431824,0.9626287817955017
0.9573843479156494,1.4861388206481934,-0.528754472732544,0.8633913993835449,0.9464285714285714,0.03565595671534538,0.9888085126876831
0.8865684270858765,1.5324373245239258,-0.6458688974380493,0.8417983055114746,0.9464285714285714,0.033723972737789154,0.9625166654586792
0.8635438680648804,1.5403337478637695,-0.6767898797988892,0.8313232660293579,0.9464285714285714,0.03335148096084595,0.9655579328536987
0.8765431642532349,1.498164176940918,-0.6216210126876831,0.8143189549446106,0.9642857142857143,0.033178117126226425,0.9679250121116638
0.8794527053833008,1.4730076789855957,-0.5935549736022949,0.8008753061294556,0.9642857142857143,0.031419333070516586,0.9613263607025146
0.8501499891281128,1.4091817140579224,-0.5590317249298096,0.7766053676605225,0.9642857142857143,0.029160449281334877,0.9293324947357178
0.7892010807991028,1.3748672008514404,-0.5856661200523376,0.7786523103713989,0.9642857142857143,0.027999477460980415,0.9582902193069458
0.7694863080978394,1.3389561176300049,-0.5694698095321655,0.7740393280982971,0.9642857142857143,0.02814021334052086,0.9739452600479126
0.7454275488853455,1.2933030128479004,-0.5478754639625549,0.7551157474517822,0.9642857142857143,0.027154646813869476,0.9650372266769409
0.7196709513664246,1.2501840591430664,-0.5305131077766418,0.7251745462417603,0.9642857142857143,0.02648804523050785,0.9331856966018677
0.6956238746643066,1.2198505401611328,-0.5242266654968262,0.6982218027114868,0.9642857142857143,0.028120309114456177,0.8946810960769653
0.6747729778289795,1.2040224075317383,-0.5292494297027588,0.6805486083030701,0.9642857142857143,0.02850859798491001,0.866313099861145
0.6522205471992493,1.2005937099456787,-0.5483731627464294,0.6677629947662354,0.9821428571428571,0.03181694075465202,0.8517684936523438
0.634573221206665,1.2186408042907715,-0.5840675830841064,0.6552959680557251,0.9821428571428571,0.03190257400274277,0.8469909429550171
0.6256614923477173,1.253058910369873,-0.6273974180221558,0.645647406578064,0.9821428571428571,0.03353379666805267,0.8529345989227295
0.6206568479537964,1.2880278825759888,-0.6673710346221924,0.6396834850311279,0.9821428571428571,0.03160261735320091,0.863275945186615
0.6164573431015015,1.3214995861053467,-0.7050422430038452,0.6400435566902161,0.9821428571428571,0.029191743582487106,0.8723962306976318
0.6102262735366821,1.3516693115234375,-0.7414430379867554,0.6444781422615051,0.9821428571428571,0.02687508799135685,0.8765736818313599
0.6050886511802673,1.377335548400879,-0.7722468972206116,0.6509325504302979,0.9821428571428571,0.02806878834962845,0.8764451742172241
0.5993229150772095,1.3979438543319702,-0.7986209392547607,0.6561170816421509,0.9821428571428571,0.02523230016231537,0.8704298734664917
0.5949609279632568,1.4200208187103271,-0.8250598907470703,0.6590818166732788,0.9821428571428571,0.023018714040517807,0.8605092763900757
0.5948202013969421,1.4437017440795898,-0.8488815426826477,0.6617447733879089,0.9821428571428571,0.020908404141664505,0.8499574661254883
0.5976723432540894,1.4602750539779663,-0.862602710723877,0.6635897159576416,0.9821428571428571,0.018861617892980576,0.8401844501495361
0.6031522750854492,1.4673173427581787,-0.8641650676727295,0.6643964052200317,0.9821428571428571,0.017118051648139954,0.8311408758163452
0.6116532683372498,1.4727765321731567,-0.861123263835907,0.6651599407196045,0.9821428571428571,0.01981915533542633,0.8211555480957031
0.6245718002319336,1.4758487939834595,-0.8512769937515259,0.6655492782592773,0.9821428571428571,0.01426505483686924,0.8109071254730225
0.6414914131164551,1.488561749458313,-0.8470703363418579,0.6657215356826782,0.9821428571428571,0.014301550574600697,0.8032455444335938
0.656495988368988,1.51108980178833,-0.854593813419342,0.6664256453514099,0.9821428571428571,0.013884369283914566,0.8011866211891174
0.667647659778595,1.527859091758728,-0.8602114319801331,0.6678240895271301,0.9821428571428571,0.014162947423756123,0.803125262260437
0.6708784699440002,1.5287456512451172,-0.8578671813011169,0.6629610061645508,0.9821428571428571,0.015135478228330612,0.7942306399345398
0.6773730516433716,1.5327978134155273,-0.8554247617721558,0.6652946472167969,0.9821428571428571,0.015592066571116447,0.8009432554244995
0.6831220388412476,1.531883955001831,-0.8487619161605835,0.6646309494972229,0.9821428571428571,0.015867285430431366,0.8047065734863281
0.6871498823165894,1.5299144983291626,-0.8427646160125732,0.6637407541275024,0.9821428571428571,0.01654057763516903,0.8071451187133789
0.6896378993988037,1.5270377397537231,-0.8373998403549194,0.6626646518707275,0.9821428571428571,0.015790579840540886,0.8088748455047607
0.6937786340713501,1.5248019695281982,-0.8310233354568481,0.6640318632125854,0.9821428571428571,0.014874910935759544,0.8143027424812317
0.6978579163551331,1.5171875953674316,-0.8193296790122986,0.6619144678115845,0.9821428571428571,0.016543392091989517,0.8139058351516724
0.702906608581543,1.5100271701812744,-0.8071205615997314,0.6608316898345947,0.9821428571428571,0.01691655069589615,0.814214289188385
0.7089105844497681,1.5029151439666748,-0.7940045595169067,0.6595593690872192,0.9821428571428571,0.019103050231933594,0.8142651319503784
0.7149614095687866,1.4971575736999512,-0.7821961641311646,0.6600931882858276,0.9821428571428571,0.01908801682293415,0.8151074647903442
0.7256209254264832,1.4950202703475952,-0.7693993449211121,0.6630185842514038,0.9821428571428571,0.019545402377843857,0.8185274004936218
0.7299647331237793,1.4878156185150146,-0.7578508853912354,0.6638835668563843,0.9821428571428571,0.02041907235980034,0.8197048902511597
0.7358253598213196,1.4792611598968506,-0.743435800075531,0.6634660959243774,0.9821428571428571,0.021872209385037422,0.8207553625106812
0.7377742528915405,1.465155839920044,-0.7273815870285034,0.6612470149993896,0.9821428571428571,0.02190491184592247,0.8191884756088257
0.7422820329666138,1.453317642211914,-0.7110356092453003,0.6593927145004272,0.9821428571428571,0.022119982168078423,0.8180968761444092
0.7460440397262573,1.4434964656829834,-0.6974524259567261,0.6585015058517456,1.0,0.02154429256916046,0.8180598020553589
0.7499760389328003,1.4387381076812744,-0.6887620687484741,0.658968448638916,1.0,0.02168094553053379,0.819351851940155
0.7530055046081543,1.4348468780517578,-0.6818413734436035,0.6601240634918213,1.0,0.021617326885461807,0.8215310573577881
0.7562200427055359,1.4332194328308105,-0.6769993901252747,0.6618943214416504,1.0,0.020906351506710052,0.8241738080978394
0.7594323754310608,1.4320530891418457,-0.6726207137107849,0.6637246608734131,0.9821428571428571,0.019893517717719078,0.8266074657440186
0.7627514600753784,1.4308092594146729,-0.6680577993392944,0.6650241613388062,0.9821428571428571,0.01937856897711754,0.8282915353775024
0.7663785219192505,1.4278595447540283,-0.6614810228347778,0.665280818939209,0.9821428571428571,0.018680652603507042,0.8282831311225891
0.770089864730835,1.4229867458343506,-0.6528968811035156,0.6650369167327881,0.9821428571428571,0.018171051517128944,0.826812744140625
0.7739593982696533,1.4175598621368408,-0.6436004638671875,0.6641491055488586,0.9821428571428571,0.018779519945383072,0.8238845467567444
0.7774671912193298,1.412776231765747,-0.6353090405464172,0.6628488302230835,0.9821428571428571,0.018821589648723602,0.8198830485343933
0.7802277207374573,1.4086536169052124,-0.6284258961677551,0.6626350283622742,0.9821428571428571,0.018271664157509804,0.8173613548278809
0.7826274633407593,1.4050681591033936,-0.6224406957626343,0.6641157865524292,0.9821428571428571,0.017278295010328293,0.8169588446617126
0.7842426896095276,1.4104564189910889,-0.6262137293815613,0.6671404242515564,0.9821428571428571,0.016498390585184097,0.8188685178756714
0.784650981426239,1.412872314453125,-0.628221333026886,0.669740617275238,0.9821428571428571,0.016952868551015854,0.8214595317840576
0.7838812470436096,1.4136608839035034,-0.6297796368598938,0.672217845916748,0.9821428571428571,0.01752050407230854,0.823693573474884
0.7853540778160095,1.4163936376571655,-0.631039559841156,0.6758761405944824,0.9642857142857143,0.017724227160215378,0.8274945020675659
0.786189079284668,1.4188921451568604,-0.6327030658721924,0.6793261766433716,0.9642857142857143,0.019905656576156616,0.8315560817718506
0.7869997024536133,1.420198917388916,-0.6331992149353027,0.6833878755569458,0.9642857142857143,0.01964733935892582,0.8364013433456421
0.7868990898132324,1.4237217903137207,-0.6368227005004883,0.6879610419273376,0.9642857142857143,0.01917567476630211,0.8415908813476562
0.7863137722015381,1.4261994361877441,-0.639885663986206,0.6918504238128662,0.9642857142857143,0.01975473389029503,0.8459286689758301
0.7868732213973999,1.4284021854400635,-0.6415289640426636,0.6954936385154724,0.9642857142857143,0.020114716142416,0.8497572541236877
0.7862545251846313,1.429185390472412,-0.6429308652877808,0.6976403594017029,0.9642857142857143,0.01872062310576439,0.8513174057006836
0.7857711911201477,1.4295122623443604,-0.6437410712242126,0.6994897723197937,0.9642857142857143,0.019790038466453552,0.8526175618171692
0.7857030630111694,1.4279639720916748,-0.6422609090805054,0.7004891633987427,0.9642857142857143,0.02067914977669716,0.8523421287536621
0.7853857278823853,1.4238394498825073,-0.6384537220001221,0.7007678747177124,0.9642857142857143,0.018577057868242264,0.8517189025878906
0.7853073477745056,1.4174225330352783,-0.6321151852607727,0.7003344893455505,0.9642857142857143,0.01830180734395981,0.8510051965713501
0.7848672270774841,1.4099383354187012,-0.625071108341217,0.7004625797271729,0.9464285714285714,0.01871219091117382,0.850598931312561
0.7843023538589478,1.4015330076217651,-0.6172306537628174,0.7012488842010498,0.9464285714285714,0.017902379855513573,0.8507957458496094
0.7839914560317993,1.3927125930786133,-0.608721137046814,0.7027634978294373,0.9464285714285714,0.016728512942790985,0.8520445823669434
0.7837323546409607,1.3828028440475464,-0.5990704894065857,0.7041252851486206,0.9464285714285714,0.01761731691658497,0.8531545400619507
0.783548891544342,1.3717460632324219,-0.5881971716880798,0.7059705853462219,0.9464285714285714,0.018506303429603577,0.8542829751968384
0.783738911151886,1.360329270362854,-0.576590359210968,0.7084181904792786,0.9464285714285714,0.018193915486335754,0.8561469316482544
0.7839102745056152,1.34650719165802,-0.5625969171524048,0.7096335887908936,0.9464285714285714,0.019453439861536026,0.8564300537109375
0.7865465879440308,1.3331799507141113,-0.5466333627700806,0.7114893198013306,0.9464285714285714,0.02030014619231224,0.8579807877540588
0.7887488007545471,1.3234779834747314,-0.5347291827201843,0.7147119045257568,0.9464285714285714,0.021557755768299103,0.8610494136810303
0.7902101874351501,1.311676263809204,-0.521466076374054,0.7165499925613403,0.9464285714285714,0.02341693826019764,0.8628972768783569
0.7914484143257141,1.298896074295044,-0.5074476599693298,0.7175562381744385,0.9464285714285714,0.02537761628627777,0.864149808883667
0.7923059463500977,1.2851324081420898,-0.4928264617919922,0.7173227667808533,0.9464285714285714,0.024194737896323204,0.8643108606338501
0.7928023338317871,1.2703039646148682,-0.47750163078308105,0.715931236743927,0.9464285714285714,0.025235110893845558,0.8631970882415771
0.7917157411575317,1.2520802021026611,-0.4603644609451294,0.7126529812812805,0.9464285714285714,0.025125278159976006,0.8602923154830933
0.7889406681060791,1.2281544208526611,-0.43921375274658203,0.7069493532180786,0.9464285714285714,0.02613149769604206,0.8552752733230591
0.7850298881530762,1.2002832889556885,-0.4152534008026123,0.699877142906189,0.9464285714285714,0.02732580341398716,0.8494887351989746
0.7865828275680542,1.1735869646072388,-0.38700413703918457,0.692976713180542,0.9464285714285714,0.027154715731739998,0.8446458578109741
0.7921456694602966,1.148444414138794,-0.3562987446784973,0.6886447668075562,0.9464285714285714,0.024485696107149124,0.841092586517334
0.8031362295150757,1.141115427017212,-0.33797919750213623,0.6878921985626221,0.9464285714285714,0.023394577205181122,0.8388404846191406
0.8207390308380127,1.1477333307266235,-0.32699429988861084,0.6935316920280457,0.9464285714285714,0.02282780036330223,0.8383998870849609
0.8391383290290833,1.1544668674468994,-0.31532853841781616,0.7063318490982056,0.9464285714285714,0.022002099081873894,0.8369624018669128
0.8532920479774475,1.158669352531433,-0.3053773045539856,0.716553807258606,0.9464285714285714,0.022221410647034645,0.8351132869720459
0.8615318536758423,1.157778263092041,-0.29624640941619873,0.7197283506393433,0.9464285714285714,0.020546572282910347,0.8325259685516357
0.8689680695533752,1.1540648937225342,-0.28509682416915894,0.7199338674545288,0.9642857142857143,0.02140233665704727,0.8311880826950073
0.8753972053527832,1.1474275588989258,-0.2720303535461426,0.7160986065864563,0.9821428571428571,0.019953005015850067,0.8279296159744263
0.8811100125312805,1.1428509950637817,-0.2617409825325012,0.7093385457992554,0.9642857142857143,0.019079118967056274,0.8248320817947388
0.8850154280662537,1.1403734683990479,-0.2553580403327942,0.7022980451583862,0.9642857142857143,0.018217813223600388,0.8196690082550049
0.8886904716491699,1.1383167505264282,-0.2496262788772583,0.696804404258728,0.9642857142857143,0.018643707036972046,0.8123753070831299
0.8898452520370483,1.1377849578857422,-0.24793970584869385,0.691741943359375,0.9642857142857143,0.018372835591435432,0.803169846534729
0.8872168064117432,1.1333394050598145,-0.2461225986480713,0.6861436367034912,0.9642857142857143,0.01803072914481163,0.7931700944900513
0.8838047385215759,1.1262091398239136,-0.24240440130233765,0.6803569197654724,0.9642857142857143,0.017997903749346733,0.7841556072235107
0.8814331293106079,1.1186771392822266,-0.23724400997161865,0.6764400601387024,0.9642857142857143,0.017782755196094513,0.7774960994720459
0.8802509903907776,1.1109676361083984,-0.23071664571762085,0.6739563941955566,0.9642857142857143,0.018102694302797318,0.7717483043670654
0.8799614906311035,1.1047595739364624,-0.2247980833053589,0.6715670824050903,0.9642857142857143,0.017890114337205887,0.7670422196388245
0.8810523748397827,1.0999608039855957,-0.218908429145813,0.6703184843063354,0.9642857142857143,0.01821928471326828,0.7647716403007507
0.881964385509491,1.0956653356552124,-0.21370095014572144,0.6700305938720703,0.9642857142857143,0.019581718370318413,0.7647863626480103
0.8828119039535522,1.091482400894165,-0.2086704969406128,0.6696755886077881,0.9642857142857143,0.019265536218881607,0.7659311294555664
0.8835470080375671,1.091568946838379,-0.20802193880081177,0.6691895723342896,0.9642857142857143,0.01880701817572117,0.7678655385971069
0.88532954454422,1.0934199094772339,-0.20809036493301392,0.6694100499153137,0.9642857142857143,0.01859385147690773,0.7707973122596741
0.8841044902801514,1.0951755046844482,-0.21107101440429688,0.6695195436477661,0.9642857142857143,0.018638063222169876,0.7736808061599731
0.8838435411453247,1.0947648286819458,-0.2109212875366211,0.6678388118743896,0.9642857142857143,0.018227869644761086,0.7741037607192993
0.8828402161598206,1.0942357778549194,-0.21139556169509888,0.664482593536377,0.9642857142857143,0.018806634470820427,0.7725143432617188
0.8825922012329102,1.099267601966858,-0.21667540073394775,0.6593124866485596,0.9642857142857143,0.01822621002793312,0.7681966423988342
0.8846516609191895,1.1076674461364746,-0.22301578521728516,0.6536836624145508,0.9642857142857143,0.018743127584457397,0.7622360587120056
0.8867321014404297,1.118140459060669,-0.23140835762023926,0.6511601209640503,0.9642857142857143,0.01866789534687996,0.7591898441314697
0.8911428451538086,1.126920223236084,-0.2357773780822754,0.6499651670455933,0.9642857142857143,0.01999778486788273,0.7565430998802185
0.8970947265625,1.1396498680114746,-0.2425551414489746,0.6491416096687317,0.9642857142857143,0.01931835524737835,0.7542371153831482
0.9032889604568481,1.1581025123596191,-0.254813551902771,0.6491853594779968,0.9642857142857143,0.019314175471663475,0.7539039254188538
0.908266544342041,1.1766729354858398,-0.26840639114379883,0.6489042639732361,0.9642857142857143,0.020344635471701622,0.7556097507476807
0.9107908606529236,1.1919312477111816,-0.28114038705825806,0.6498324871063232,0.9642857142857143,0.020284846425056458,0.7595290541648865
0.909589409828186,1.2016746997833252,-0.29208528995513916,0.6509907245635986,0.9642857142857143,0.02092880941927433,0.7635525465011597
0.9050185680389404,1.2034788131713867,-0.2984602451324463,0.6480849981307983,0.9642857142857143,0.020980438217520714,0.7638992071151733
0.8999315500259399,1.2073254585266113,-0.3073939085006714,0.6463268399238586,0.9642857142857143,0.019677292555570602,0.7637479305267334
0.8913768529891968,1.204452395439148,-0.31307554244995117,0.6434898972511292,0.9642857142857143,0.01968708261847496,0.7612928748130798
0.8791936039924622,1.1952314376831055,-0.3160378336906433,0.6369136571884155,0.9642857142857143,0.01931770332157612,0.755795955657959
0.8641029596328735,1.1835883855819702,-0.3194854259490967,0.6299063563346863,0.9642857142857143,0.018967019394040108,0.748252809047699
0.8501414656639099,1.173064947128296,-0.322923481464386,0.6250587701797485,0.9642857142857143,0.01927243359386921,0.7433077096939087
0.8385784029960632,1.1665499210357666,-0.32797151803970337,0.623943567276001,0.9642857142857143,0.019850468263030052,0.7428304553031921
0.8283066749572754,1.1687729358673096,-0.3404662609100342,0.6282364130020142,0.9642857142857143,0.019492529332637787,0.7491976022720337
0.8213555812835693,1.1730300188064575,-0.3516744375228882,0.6363296508789062,0.9642857142857143,0.018993211910128593,0.7598448991775513
0.8241446018218994,1.178078293800354,-0.3539336919784546,0.6482536196708679,0.9642857142857143,0.019766297191381454,0.7743821144104004
0.826564610004425,1.1842832565307617,-0.35771864652633667,0.6633520722389221,0.9642857142857143,0.019353995099663734,0.7913066148757935
0.8278183341026306,1.1913104057312012,-0.36349207162857056,0.6798664927482605,0.9642857142857143,0.01953943260014057,0.8082486391067505
0.827743649482727,1.200134038925171,-0.37239038944244385,0.6954717040061951,0.9642857142857143,0.019440818578004837,0.8228816390037537
0.8280028104782104,1.210782527923584,-0.38277971744537354,0.7089040875434875,0.9642857142857143,0.019186459481716156,0.8351665139198303
0.8285987377166748,1.2163488864898682,-0.38775014877319336,0.7187716364860535,0.9642857142857143,0.02001616731286049,0.8441418409347534
0.8266316056251526,1.2158855199813843,-0.3892539143562317,0.7196007966995239,0.9642857142857143,0.020999731495976448,0.8475053310394287
0.826282262802124,1.218026041984558,-0.3917437791824341,0.7206186056137085,0.9642857142857143,0.022287528961896896,0.8498469591140747
0.8258995413780212,1.2253799438476562,-0.399480402469635,0.7203394770622253,0.9642857142857143,0.022942496463656425,0.8501461744308472
0.827410876750946,1.2349107265472412,-0.40749984979629517,0.7170654535293579,0.9642857142857143,0.023167291656136513,0.8465604186058044
0.830760657787323,1.2451692819595337,-0.4144086241722107,0.7118149995803833,0.9642857142857143,0.022748582065105438,0.8400358557701111
0.8346118330955505,1.2562912702560425,-0.42167943716049194,0.7081696391105652,0.9642857142857143,0.023828715085983276,0.8349268436431885
0.8384459018707275,1.2672350406646729,-0.4287891387939453,0.7054473161697388,0.9642857142857143,0.026123864576220512,0.831269383430481
0.8423192501068115,1.2792571783065796,-0.43693792819976807,0.7034099102020264,0.9642857142857143,0.02645869366824627,0.8288695812225342
0.8449051380157471,1.2904412746429443,-0.44553613662719727,0.7009836435317993,0.9642857142857143,0.026405509561300278,0.8269850015640259
0.8486515879631042,1.3046458959579468,-0.45599430799484253,0.6989026665687561,0.9642857142857143,0.026538169011473656,0.8266343474388123
0.8561797738075256,1.3253345489501953,-0.4691547751426697,0.6983517408370972,0.9642857142857143,0.02729562669992447,0.828556478023529
0.8607378602027893,1.3449746370315552,-0.48423677682876587,0.7010530233383179,0.9642857142857143,0.0318387970328331,0.8316985368728638
0.8608960509300232,1.3557758331298828,-0.4948797821998596,0.7043952941894531,0.9642857142857143,0.03221675381064415,0.8339663743972778
0.8600262403488159,1.360499382019043,-0.500473141670227,0.7078145146369934,0.9642857142857143,0.03176271542906761,0.8366570472717285
0.8589986562728882,1.3575749397277832,-0.498576283454895,0.711602509021759,0.9642857142857143,0.03179211542010307,0.8411210775375366
0.8587812185287476,1.349825382232666,-0.49104416370391846,0.7188834547996521,0.9642857142857143,0.03058469109237194,0.8486327528953552
0.8573266267776489,1.334762454032898,-0.477435827255249,0.716728925704956,0.9642857142857143,0.030289025977253914,0.8449879884719849
0.8559521436691284,1.3150110244750977,-0.45905888080596924,0.7133702039718628,0.9642857142857143,0.028447583317756653,0.8411779999732971
0.8555472493171692,1.2940648794174194,-0.43851763010025024,0.7094730138778687,0.9642857142857143,0.027896767482161522,0.8370583653450012
0.8566348552703857,1.2717205286026,-0.41508567333221436,0.7005268931388855,0.9642857142857143,0.025841638445854187,0.8254830837249756
0.8581139445304871,1.2522940635681152,-0.3941801190376282,0.6928893327713013,0.9642857142857143,0.022233959287405014,0.8182202577590942
0.8608659505844116,1.23952054977417,-0.3786545991897583,0.6842252612113953,0.9642857142857143,0.01983281597495079,0.8139527440071106
0.8618984222412109,1.2285302877426147,-0.3666318655014038,0.6723506450653076,0.9642857142857143,0.017383988946676254,0.8064502477645874
0.8620022535324097,1.2179967164993286,-0.35599446296691895,0.6582757234573364,0.9642857142857143,0.015416509471833706,0.7951735258102417
0.8641812801361084,1.213428258895874,-0.3492469787597656,0.6520845293998718,0.9821428571428571,0.014311296865344048,0.7929858565330505
0.867005467414856,1.2168278694152832,-0.34982240200042725,0.655695915222168,0.9821428571428571,0.013241758570075035,0.799566388130188
0.8682523369789124,1.2162232398986816,-0.3479709029197693,0.6433148980140686,0.9821428571428571,0.012378355488181114,0.7790912389755249
0.8664624691009521,1.2059990167617798,-0.33953654766082764,0.6209393739700317,0.9821428571428571,0.012029578909277916,0.7450079917907715
0.8617041707038879,1.2039170265197754,-0.34221285581588745,0.605749249458313,0.9821428571428571,0.012140212580561638,0.723664402961731
0.8679542541503906,1.2062715291976929,-0.33831727504730225,0.5929735898971558,0.9642857142857143,0.012468171305954456,0.7058955430984497
0.8761578798294067,1.20797598361969,-0.3318181037902832,0.5823918581008911,0.9642857142857143,0.013193955644965172,0.6907731294631958
0.8818300366401672,1.2136205434799194,-0.3317905068397522,0.5761240720748901,0.9642857142857143,0.01327582634985447,0.6814162135124207
0.885610818862915,1.2192442417144775,-0.3336334228515625,0.5734604597091675,0.9464285714285714,0.01277882233262062,0.6769003868103027
0.8877224922180176,1.2232435941696167,-0.3355211019515991,0.573004961013794,0.9464285714285714,0.01298473309725523,0.6750591993331909
0.8873662948608398,1.2256410121917725,-0.3382747173309326,0.5738451480865479,0.9642857142857143,0.012610497884452343,0.6747380495071411
0.885471761226654,1.2255066633224487,-0.3400349020957947,0.5751171112060547,0.9642857142857143,0.012644062750041485,0.6749529242515564
0.8815057873725891,1.2248272895812988,-0.3433215022087097,0.5769169330596924,0.9642857142857143,0.013014934957027435,0.6761190891265869
0.876956582069397,1.2243196964263916,-0.34736311435699463,0.5784511566162109,0.9642857142857143,0.013780137524008751,0.677513837814331
0.8740975260734558,1.2216920852661133,-0.34759455919265747,0.5801796317100525,0.9642857142857143,0.014756930992007256,0.6796752214431763
0.8729380369186401,1.2175769805908203,-0.3446389436721802,0.5816634297370911,0.9642857142857143,0.015168886631727219,0.6820099353790283
0.8715502023696899,1.2136569023132324,-0.3421066999435425,0.5834985375404358,0.9642857142857143,0.015695547685027122,0.684929609298706
0.8699156641960144,1.2112820148468018,-0.34136635065078735,0.5856732130050659,0.9642857142857143,0.015609298832714558,0.6883689165115356
0.8679224848747253,1.212407112121582,-0.3444846272468567,0.5884870290756226,0.9642857142857143,0.015867847949266434,0.6928186416625977
0.8657398223876953,1.2124860286712646,-0.34674620628356934,0.5913032293319702,0.9642857142857143,0.01599264144897461,0.6967673897743225
0.8633487224578857,1.2122255563735962,-0.34887683391571045,0.5939021110534668,0.9642857142857143,0.015736451372504234,0.699971616268158
0.8609286546707153,1.2117291688919067,-0.3508005142211914,0.5963667035102844,0.9642857142857143,0.015325809828937054,0.7025761008262634
0.8587293028831482,1.2120705842971802,-0.353341281414032,0.5992565155029297,0.9642857142857143,0.014600865542888641,0.7050741314888
0.8561966419219971,1.2129815816879272,-0.3567849397659302,0.6026495695114136,0.9642857142857143,0.013907288201153278,0.70818030834198
0.8534970283508301,1.2148985862731934,-0.3614015579223633,0.6063885688781738,0.9642857142857143,0.013210291974246502,0.711507260799408
0.8508719205856323,1.2172044515609741,-0.3663325309753418,0.6096602082252502,0.9642857142857143,0.012445175088942051,0.71370530128479
0.848447322845459,1.2192436456680298,-0.3707963228225708,0.6117382049560547,0.9642857142857143,0.01176273263990879,0.714002788066864
0.8455550074577332,1.2203741073608398,-0.3748190999031067,0.6126358509063721,0.9642857142857143,0.011244970373809338,0.7129923701286316
0.8426267504692078,1.2197349071502686,-0.3771081566810608,0.6123170852661133,0.9642857142857143,0.010943549685180187,0.710743248462677
0.8463441133499146,1.2169911861419678,-0.3706470727920532,0.61106276512146,0.9642857142857143,0.01036154292523861,0.707684338092804
0.8478318452835083,1.2121574878692627,-0.3643256425857544,0.6090426445007324,0.9642857142857143,0.00964505784213543,0.704023003578186
0.8470652103424072,1.2054343223571777,-0.3583691120147705,0.606661319732666,0.9642857142857143,0.00908597745001316,0.7001311779022217
0.8445145487785339,1.1969878673553467,-0.35247331857681274,0.6041237115859985,0.9642857142857143,0.008485724218189716,0.6963040232658386
0.8426269292831421,1.187730073928833,-0.3451031446456909,0.6014540195465088,0.9642857142857143,0.007872767746448517,0.6922028064727783
0.8410800695419312,1.1784298419952393,-0.3373497724533081,0.598703920841217,0.9642857142857143,0.007338528987020254,0.6878169178962708
0.8403788805007935,1.1699520349502563,-0.3295731544494629,0.5961130857467651,0.9642857142857143,0.006755547598004341,0.683525562286377
0.840623676776886,1.1626358032226562,-0.32201212644577026,0.5937293171882629,0.9642857142857143,0.00610757851973176,0.6793841123580933
0.8415043950080872,1.1565308570861816,-0.3150264620780945,0.591533362865448,0.9642857142857143,0.0055613829754292965,0.6753729581832886
0.8429195880889893,1.1513510942459106,-0.3084315061569214,0.5895119905471802,0.9642857142857143,0.005171563476324081,0.6715517044067383
0.8440195322036743,1.1464569568634033,-0.302437424659729,0.5875706672668457,0.9642857142857143,0.004804140422493219,0.6678193807601929
0.8443406224250793,1.141480565071106,-0.2971399426460266,0.5858132839202881,0.9642857142857143,0.004295362625271082,0.664360523223877
0.8433211445808411,1.1356887817382812,-0.2923676371574402,0.5840417146682739,0.9642857142857143,0.0037849892396479845,0.6609635949134827
0.84112149477005,1.1290514469146729,-0.2879299521446228,0.5822622179985046,0.9642857142857143,0.003701353445649147,0.6576374173164368
0.8379803895950317,1.1218655109405518,-0.28388512134552,0.580524742603302,0.9642857142857143,0.003964543808251619,0.6544725894927979
0.8343883752822876,1.1146899461746216,-0.280301570892334,0.578898549079895,0.9642857142857143,0.004057400859892368,0.6515461206436157
0.830873966217041,1.107909917831421,-0.2770359516143799,0.5774550437927246,0.9642857142857143,0.004002198111265898,0.6488898992538452
0.8278782963752747,1.102445363998413,-0.2745670676231384,0.5761042833328247,0.9642857142857143,0.00407260050997138,0.6463505029678345
0.8253519535064697,1.0986862182617188,-0.273334264755249,0.5749192833900452,0.9642857142857143,0.004245203919708729,0.644005537033081
0.8234440088272095,1.0953118801116943,-0.27186787128448486,0.5740013718605042,0.9642857142857143,0.004372694995254278,0.6420948505401611
0.8217971324920654,1.0923535823822021,-0.2705564498901367,0.5731458067893982,0.9642857142857143,0.004525314550846815,0.640203595161438
0.8203085660934448,1.0895763635635376,-0.2692677974700928,0.5723248720169067,0.9642857142857143,0.004673054441809654,0.6383403539657593
0.8186724185943604,1.0867960453033447,-0.2681236267089844,0.571569561958313,0.9642857142857143,0.005986598785966635,0.6365681886672974
0.816691517829895,1.083878993988037,-0.2671874761581421,0.5709115266799927,0.9642857142857143,0.010052850469946861,0.6349568367004395
0.8142967820167542,1.0806728601455688,-0.2663760781288147,0.5702977180480957,0.9642857142857143,0.0071793850511312485,0.6334519982337952
0.8114733099937439,1.0771504640579224,-0.26567715406417847,0.5697389245033264,0.9642857142857143,0.008144677616655827,0.6320769786834717
0.8083668947219849,1.0735588073730469,-0.265191912651062,0.5692582130432129,0.9642857142857143,0.00717204762622714,0.6308164596557617
0.8058973550796509,1.0692187547683716,-0.2633213996887207,0.5686078071594238,0.9642857142857143,0.010054020211100578,0.6294985413551331
0.8036041259765625,1.0639402866363525,-0.26033616065979004,0.5678753852844238,0.9642857142857143,0.010107605718076229,0.6281151175498962
0.8019872307777405,1.0621337890625,-0.2601465582847595,0.56864333152771,0.9642857142857143,0.010938392952084541,0.6277767419815063
0.8025733232498169,1.0620331764221191,-0.25945985317230225,0.5697224736213684,0.9642857142857143,0.011527220718562603,0.6278526782989502
0.8031246066093445,1.0618503093719482,-0.25872570276260376,0.5706348419189453,0.9642857142857143,0.012561487033963203,0.6281358599662781
0.8026160001754761,1.0593924522399902,-0.25677645206451416,0.5707669258117676,0.9642857142857143,0.013084799982607365,0.6277788877487183
0.8019514083862305,1.0565717220306396,-0.2546203136444092,0.5713294744491577,0.9642857142857143,0.014115105383098125,0.6277652978897095
0.8010717034339905,1.0536723136901855,-0.25260061025619507,0.5723228454589844,0.9642857142857143,0.016251908615231514,0.628187894821167
0.8000337481498718,1.0519835948944092,-0.25194984674453735,0.5734710693359375,0.9642857142857143,0.017311666160821915,0.628936767578125
0.799809992313385,1.054774522781372,-0.25496453046798706,0.575041651725769,0.9642857142857143,0.018892699852585793,0.630382776260376
0.8014960289001465,1.058113694190979,-0.2566176652908325,0.5773330926895142,0.9642857142857143,0.01921136863529682,0.6329119205474854
0.8032476902008057,1.062286615371704,-0.25903892517089844,0.580642819404602,0.9642857142857143,0.02060341089963913,0.6369915008544922
0.8050527572631836,1.0664705038070679,-0.2614177465438843,0.5851621627807617,0.9642857142857143,0.022500524297356606,0.6430861949920654
0.8066412210464478,1.0711960792541504,-0.26455485820770264,0.5912805795669556,0.9642857142857143,0.02172793447971344,0.6518062353134155
0.8081772327423096,1.0767107009887695,-0.26853346824645996,0.6000146865844727,0.9642857142857143,0.022008275613188744,0.6642199754714966
0.8096584677696228,1.0835704803466797,-0.2739120125770569,0.6118133664131165,0.9642857142857143,0.0215903352946043,0.6796808242797852
0.8110552430152893,1.0916537046432495,-0.2805984616279602,0.6258190870285034,0.9642857142857143,0.02067611739039421,0.6953083276748657
0.8132022619247437,1.100785732269287,-0.28758347034454346,0.6392911672592163,0.9642857142857143,0.018886147066950798,0.7074612975120544
0.824889063835144,1.1113355159759521,-0.2864464521408081,0.6493169069290161,0.9464285714285714,0.014105258509516716,0.7151261568069458
0.8421930074691772,1.12276029586792,-0.2805672883987427,0.6548556089401245,0.9464285714285714,0.01170459296554327,0.7194123268127441
0.8616983890533447,1.1344201564788818,-0.2727217674255371,0.6559921503067017,0.9464285714285714,0.008532247506082058,0.7210975885391235
0.8816062808036804,1.1453173160552979,-0.26371103525161743,0.6527239680290222,0.9464285714285714,0.003934246022254229,0.7198025584220886
0.9002119302749634,1.154504656791687,-0.25429272651672363,0.6454232931137085,0.9464285714285714,0.0031057537999004126,0.7147310376167297
0.9152568578720093,1.1619436740875244,-0.24668681621551514,0.636459231376648,0.9464285714285714,0.0029446722473949194,0.7070428133010864
0.9270809888839722,1.1673309803009033,-0.24024999141693115,0.627963662147522,0.9464285714285714,0.0028132833540439606,0.6994163990020752
0.9349657297134399,1.1711081266403198,-0.23614239692687988,0.6212866902351379,0.9464285714285714,0.0029602274298667908,0.6940072774887085
0.9383102655410767,1.174973726272583,-0.23666346073150635,0.6179527640342712,0.9464285714285714,0.002935606986284256,0.6919717788696289
0.9403432011604309,1.1779637336730957,-0.2376205325126648,0.6165381073951721,0.9464285714285714,0.0023665064945816994,0.6917195320129395
0.9414437413215637,1.1798202991485596,-0.23837655782699585,0.6161085367202759,0.9464285714285714,0.0018751327879726887,0.6921793818473816
0.9420310258865356,1.1805628538131714,-0.23853182792663574,0.6159570217132568,0.9464285714285714,0.0015895715914666653,0.6926441788673401
0.9423911571502686,1.1805394887924194,-0.23814833164215088,0.6157417297363281,0.9464285714285714,0.0013277654070407152,0.6927933096885681
0.9427060484886169,1.1800734996795654,-0.2373674511909485,0.615365743637085,0.9464285714285714,0.0011596353724598885,0.6925069093704224
0.9432474374771118,1.179579496383667,-0.23633205890655518,0.6148395538330078,0.9464285714285714,0.001069474732503295,0.6918354630470276
0.9440428018569946,1.1791834831237793,-0.23514068126678467,0.6142378449440002,0.9464285714285714,0.0010466668754816055,0.6909393072128296
0.9448027610778809,1.1788053512573242,-0.23400259017944336,0.6136268973350525,0.9464285714285714,0.001031674793921411,0.6899867653846741
0.9451488256454468,1.1781938076019287,-0.23304498195648193,0.6130415201187134,0.9464285714285714,0.0010064311791211367,0.689092218875885
0.9448344707489014,1.1770975589752197,-0.23226308822631836,0.6124831438064575,0.9464285714285714,0.0009879358112812042,0.6883238554000854
0.9438685178756714,1.175497055053711,-0.23162853717803955,0.6119852066040039,0.9464285714285714,0.0009528124937787652,0.687745213508606
0.9423909187316895,1.173386573791504,-0.23099565505981445,0.6115220189094543,0.9464285714285714,0.0009227623813785613,0.6873136162757874
0.9406676888465881,1.1709740161895752,-0.23030632734298706,0.6110771894454956,0.9464285714285714,0.0009268319117836654,0.6869697570800781
0.9390324354171753,1.1685417890548706,-0.2295093536376953,0.6106480360031128,0.9464285714285714,0.0009562873165123165,0.6866593956947327
0.937654972076416,1.1663368940353394,-0.22868192195892334,0.6102460622787476,0.9464285714285714,0.00098911311943084,0.6863473653793335
0.9367509484291077,1.1645934581756592,-0.2278425097465515,0.6099004149436951,0.9464285714285714,0.001011327258311212,0.6860360503196716
0.9364413022994995,1.1634421348571777,-0.22700083255767822,0.6096309423446655,0.9464285714285714,0.0010163357947021723,0.6857373714447021
0.9366658329963684,1.1628493070602417,-0.2261834740638733,0.6094368696212769,0.9464285714285714,0.0010249591432511806,0.6854612231254578
0.9372458457946777,1.1626514196395874,-0.22540557384490967,0.6092987060546875,0.9464285714285714,0.0010281027061864734,0.6852102279663086
0.9379475712776184,1.16261625289917,-0.2246686816215515,0.6091865301132202,0.9464285714285714,0.0010230221087113023,0.6849806308746338
0.9385510683059692,1.162514328956604,-0.22396326065063477,0.6090719699859619,0.9464285714285714,0.0010131102753803134,0.684764564037323
0.9388790130615234,1.1621683835983276,-0.2232893705368042,0.6089344620704651,0.9464285714285714,0.0010058103362098336,0.6845524907112122
0.938909649848938,1.161525011062622,-0.22261536121368408,0.6087656617164612,0.9464285714285714,0.0010020127519965172,0.6843369603157043
0.9387149810791016,1.1606249809265137,-0.2219099998474121,0.6085668206214905,0.9464285714285714,0.001004551537334919,0.684111475944519
0.9383963942527771,1.1595624685287476,-0.22116607427597046,0.608346700668335,0.9464285714285714,0.0010154261253774166,0.6838717460632324
0.9380694627761841,1.1584599018096924,-0.2203904390335083,0.6081196665763855,0.9464285714285714,0.0010308356722816825,0.6836206316947937
0.9378114938735962,1.1574238538742065,-0.21961236000061035,0.6079024076461792,0.9464285714285714,0.0010263628792017698,0.6833688616752625
0.9377076625823975,1.1565427780151367,-0.21883511543273926,0.6077097654342651,0.9464285714285714,0.0010361234890297055,0.6831282377243042
0.9377890825271606,1.155849814414978,-0.21806073188781738,0.6075473427772522,0.9464285714285714,0.0010381469037383795,0.6829055547714233
0.9380331039428711,1.15532648563385,-0.217293381690979,0.6074137091636658,0.9464285714285714,0.0010202507255598903,0.6827036142349243
0.9383824467658997,1.1549181938171387,-0.216535747051239,0.6073018312454224,0.9464285714285714,0.0010036948369815946,0.682520866394043
0.9387571811676025,1.1545331478118896,-0.2157759666442871,0.6071997284889221,0.9464285714285714,0.00099023780785501,0.6823524236679077
0.9391086101531982,1.1541017293930054,-0.21499311923980713,0.6070816516876221,0.9464285714285714,0.0009814376244321465,0.6821792721748352
0.9393707513809204,1.1535553932189941,-0.21418464183807373,0.6069282293319702,0.9464285714285714,0.0009782565757632256,0.681983232498169
0.9395090341567993,1.152869462966919,-0.21336042881011963,0.6067441701889038,0.9464285714285714,0.000981114455498755,0.6817612648010254
0.9395665526390076,1.152104139328003,-0.21253758668899536,0.6065541505813599,0.9464285714285714,0.000988114275969565,0.6815332770347595
0.9396023750305176,1.1513254642486572,-0.21172308921813965,0.6063697338104248,0.9464285714285714,0.0009967244695872068,0.6813045740127563
0.9396709203720093,1.1506013870239258,-0.2109304666519165,0.6062018871307373,0.9464285714285714,0.00100447959266603,0.6810848116874695
0.9398134350776672,1.1499767303466797,-0.21016329526901245,0.606055736541748,0.9464285714285714,0.0010118288919329643,0.6808791160583496
0.9400458931922913,1.149463415145874,-0.20941752195358276,0.605931282043457,0.9464285714285714,0.001017788890749216,0.6806887984275818
0.9403609037399292,1.1490461826324463,-0.2086852788925171,0.6058238744735718,0.9464285714285714,0.0010202572448179126,0.6805115938186646
0.940733790397644,1.148691177368164,-0.20795738697052002,0.605726957321167,0.9464285714285714,0.00102187879383564,0.6803429126739502
0.9411327242851257,1.14835786819458,-0.20722514390945435,0.6056332588195801,0.9464285714285714,0.0010240302653983235,0.6801774501800537
0.9415269494056702,1.14801025390625,-0.20648330450057983,0.6055377125740051,0.9464285714285714,0.0010319536086171865,0.6800110340118408
0.9418962001800537,1.1476263999938965,-0.20573019981384277,0.6054383516311646,0.9464285714285714,0.0010346060153096914,0.6798421144485474
0.9422277808189392,1.1471959352493286,-0.2049681544303894,0.6053344011306763,0.9464285714285714,0.0010366751812398434,0.679670512676239
0.9425235986709595,1.1467217206954956,-0.20419812202453613,0.6052273511886597,0.9464285714285714,0.0010425025830045342,0.6794973611831665
0.9427886605262756,1.1462171077728271,-0.2034284472465515,0.6051185131072998,0.9464285714285714,0.0010471766581758857,0.6793242692947388
0.9430389404296875,1.1456999778747559,-0.20266103744506836,0.6050121784210205,0.9464285714285714,0.0010506024118512869,0.67915278673172
0.9432841539382935,1.1451797485351562,-0.2018955945968628,0.6049113869667053,0.9464285714285714,0.001058635301887989,0.6789881587028503
0.9435359239578247,1.1446611881256104,-0.20112526416778564,0.6048128604888916,0.9464285714285714,0.0010639575775712729,0.6788252592086792
0.9438149333000183,1.1441419124603271,-0.20032697916030884,0.6047161817550659,0.9464285714285714,0.0010883945506066084,0.6786648631095886
0.9441070556640625,1.1436121463775635,-0.19950509071350098,0.6046152710914612,0.9464285714285714,0.0010912069119513035,0.6785000562667847
0.9444024562835693,1.1430805921554565,-0.1986781358718872,0.6045138835906982,0.9464285714285714,0.0011011448223143816,0.6783334016799927
0.9447019696235657,1.142554759979248,-0.19785279035568237,0.6044168472290039,0.9464285714285714,0.001120514702051878,0.6781702637672424
0.9450069665908813,1.1420389413833618,-0.19703197479248047,0.6043241024017334,0.9464285714285714,0.0011474640341475606,0.6780113577842712
0.9453381896018982,1.1415417194366455,-0.19620352983474731,0.6042437553405762,0.9464285714285714,0.0011788541451096535,0.6778612732887268
0.9456136226654053,1.1409428119659424,-0.1953291893005371,0.6041285991668701,0.9464285714285714,0.0012118163285776973,0.6776716113090515
0.945841372013092,1.1403284072875977,-0.19448703527450562,0.6040136218070984,0.9464285714285714,0.0012440573191270232,0.6774845123291016
0.9460745453834534,1.139753818511963,-0.19367927312850952,0.6039243936538696,0.9464285714285714,0.0012732670875266194,0.6773253679275513
0.9463316202163696,1.139223575592041,-0.1928919553756714,0.6038585901260376,0.9464285714285714,0.0012996024452149868,0.6771931648254395
0.9466121196746826,1.1387240886688232,-0.19211196899414062,0.6038089990615845,0.9464285714285714,0.0013248943723738194,0.6770820021629333
0.9469077587127686,1.1382330656051636,-0.19132530689239502,0.6037678122520447,0.9464285714285714,0.001349149039015174,0.676984429359436
0.9472083449363708,1.1377289295196533,-0.19052058458328247,0.6037290692329407,0.9464285714285714,0.001373732346110046,0.6768935918807983
0.9475078582763672,1.1371999979019165,-0.18969213962554932,0.6036887764930725,0.9464285714285714,0.0013994831824675202,0.6768041849136353
0.9478058815002441,1.1366462707519531,-0.18884038925170898,0.6036463379859924,0.9464285714285714,0.0014264764031395316,0.6767134070396423
0.9481053948402405,1.1360752582550049,-0.1879698634147644,0.6036034822463989,0.9464285714285714,0.001454272074624896,0.6766214370727539
0.9484107494354248,1.1354979276657104,-0.18708717823028564,0.603562593460083,0.9464285714285714,0.0014826498227193952,0.676528811454773
0.9487195014953613,1.1349209547042847,-0.18620145320892334,0.6035220623016357,0.9464285714285714,0.0015103146433830261,0.6764382123947144
0.9490365386009216,1.1343547105789185,-0.18531817197799683,0.6034870743751526,0.9464285714285714,0.0015371793415397406,0.67635577917099
0.9493642449378967,1.1338038444519043,-0.18443959951400757,0.603459358215332,0.9464285714285714,0.0015362690901383758,0.6762840151786804
0.9497033357620239,1.1332675218582153,-0.1835641860961914,0.6034386157989502,0.9464285714285714,0.0015479841968044639,0.676222562789917
0.9500555992126465,1.13274347782135,-0.1826878786087036,0.6034235954284668,0.9464285714285714,0.0015716097550466657,0.6761691570281982
0.9504212141036987,1.1322295665740967,-0.18180835247039795,0.6034125089645386,0.9464285714285714,0.0015566442161798477,0.6761214137077332
0.9508016705513,1.13172447681427,-0.18092280626296997,0.6034039258956909,0.9464285714285714,0.0015500851441174746,0.6760765910148621
0.9512116312980652,1.1312546730041504,-0.1800430417060852,0.6034009456634521,0.9464285714285714,0.0015981693286448717,0.6760424375534058
0.951648473739624,1.1308141946792603,-0.17916572093963623,0.6034002304077148,0.9464285714285714,0.0016899846959859133,0.6760112047195435
0.9521031379699707,1.130394697189331,-0.17829155921936035,0.603400707244873,0.9464285714285714,0.0018024762393906713,0.6759798526763916
0.9525126218795776,1.129944086074829,-0.17743146419525146,0.6034017205238342,0.9464285714285714,0.0020451240707188845,0.6759518384933472
0.9528634548187256,1.1294327974319458,-0.17656934261322021,0.6034113764762878,0.9464285714285714,0.0023681679740548134,0.6759328842163086
0.9532668590545654,1.128976583480835,-0.17570972442626953,0.6034423112869263,0.9464285714285714,0.0025014751590788364,0.6759310960769653
0.9537737369537354,1.1286022663116455,-0.17482852935791016,0.6035035848617554,0.9464285714285714,0.002625781577080488,0.675952136516571
0.9543967843055725,1.1283162832260132,-0.17391949892044067,0.603595495223999,0.9464285714285714,0.0027609567623585463,0.6759973764419556
0.955117404460907,1.1279723644256592,-0.1728549599647522,0.6036829352378845,0.9464285714285714,0.0028853032272309065,0.6760160326957703
0.9560571908950806,1.1277766227722168,-0.17171943187713623,0.6038469076156616,0.9464285714285714,0.002891222480684519,0.6760919094085693
0.9570558071136475,1.127685546875,-0.17062973976135254,0.6040259599685669,0.9464285714285714,0.002907694084569812,0.6761987209320068
0.9579895734786987,1.127502202987671,-0.16951262950897217,0.6042047739028931,0.9464285714285714,0.0029588877223432064,0.6763240098953247
0.9588087797164917,1.1271071434020996,-0.1682983636856079,0.6043652892112732,0.9464285714285714,0.003008251078426838,0.6764460802078247
0.9594893455505371,1.1264441013336182,-0.16695475578308105,0.6044988036155701,0.9464285714285714,0.0030569504015147686,0.6765519380569458
0.9598996639251709,1.1254332065582275,-0.16553354263305664,0.6045973896980286,0.9464285714285714,0.0031177124474197626,0.676636278629303
0.9601848125457764,1.1242403984069824,-0.16405558586120605,0.6046637296676636,0.9464285714285714,0.0031085272785276175,0.6766984462738037
0.9604270458221436,1.1229643821716309,-0.1625373363494873,0.6047239303588867,0.9464285714285714,0.0031092565041035414,0.6767566204071045
0.9606824517250061,1.1217081546783447,-0.16102570295333862,0.6047964692115784,0.9464285714285714,0.0029614721424877644,0.6768293976783752
0.9609893560409546,1.1205437183380127,-0.1595543622970581,0.6048928499221802,0.9464285714285714,0.002791824284940958,0.6769294738769531
0.9613962173461914,1.119443655014038,-0.15804743766784668,0.6049759387969971,0.9464285714285714,0.0027815927751362324,0.6770375967025757
0.9617603421211243,1.1183667182922363,-0.15660637617111206,0.6050516366958618,0.9464285714285714,0.0028221721295267344,0.6771533489227295
0.9621040225028992,1.1173255443572998,-0.15522152185440063,0.6051304340362549,0.9464285714285714,0.002757985843345523,0.6772727966308594
0.9621162414550781,1.1161112785339355,-0.15399503707885742,0.605209231376648,0.9464285714285714,0.0027317306958138943,0.6773934364318848
0.9619885087013245,1.1149424314498901,-0.15295392274856567,0.6052765846252441,0.9464285714285714,0.00276618218049407,0.6775051355361938
0.9618641138076782,1.1138384342193604,-0.15197432041168213,0.6052632927894592,0.9464285714285714,0.0028148440178483725,0.6775268316268921
0.9617474675178528,1.1128487586975098,-0.15110129117965698,0.6052405834197998,0.9464285714285714,0.0028602825477719307,0.6775566339492798
0.961617112159729,1.1121125221252441,-0.15049540996551514,0.6052398681640625,0.9464285714285714,0.0028266990557312965,0.6776245832443237
0.9616613388061523,1.1117539405822754,-0.15009260177612305,0.6052938103675842,0.9464285714285714,0.0025795605033636093,0.677743136882782
0.9619635343551636,1.1117970943450928,-0.1498335599899292,0.6054147481918335,0.9464285714285714,0.002572407713159919,0.677914023399353
0.9625205993652344,1.1122252941131592,-0.1497046947479248,0.6055927276611328,0.9464285714285714,0.002572346478700638,0.6781267523765564
0.963290274143219,1.112978219985962,-0.14968794584274292,0.605814516544342,0.9464285714285714,0.002551445970311761,0.6783707141876221
0.9642472267150879,1.113976240158081,-0.14972901344299316,0.6060723662376404,0.9464285714285714,0.0025254886131733656,0.6786493062973022
0.9654006958007812,1.115257978439331,-0.1498572826385498,0.6063848733901978,0.9464285714285714,0.0024973491672426462,0.6790077686309814
0.9665960669517517,1.1165924072265625,-0.1499963402748108,0.6066817045211792,0.9464285714285714,0.0024515092372894287,0.679336667060852
0.9677658081054688,1.1179261207580566,-0.1501603126525879,0.6069598197937012,0.9464285714285714,0.002334939083084464,0.6796368956565857
0.9688935875892639,1.1191798448562622,-0.1502862572669983,0.6072258949279785,0.9464285714285714,0.0023392552975565195,0.6799231171607971
0.9699513912200928,1.120315432548523,-0.15036404132843018,0.607474684715271,0.9464285714285714,0.002343050902709365,0.6801952123641968
0.9709517359733582,1.1213409900665283,-0.15038925409317017,0.6076916456222534,0.9464285714285714,0.0023395780008286238,0.6804412007331848
0.9718313813209534,1.1222254037857056,-0.1503940224647522,0.607887864112854,0.9464285714285714,0.002347641158849001,0.6806738376617432
0.9726018905639648,1.1227850914001465,-0.15018320083618164,0.6080718040466309,0.9464285714285714,0.0023593453224748373,0.6809112429618835
0.9732985496520996,1.123113751411438,-0.14981520175933838,0.6082273721694946,0.9464285714285714,0.0023737067822366953,0.6811133623123169
0.9739397764205933,1.1233758926391602,-0.1494361162185669,0.6083751916885376,0.9464285714285714,0.0024874433875083923,0.6813007593154907
0.9746260643005371,1.1236205101013184,-0.14899444580078125,0.6085408926010132,0.9464285714285714,0.0028297288808971643,0.6815032958984375
0.9753454327583313,1.123950719833374,-0.14860528707504272,0.6087204813957214,0.9464285714285714,0.0027747831773012877,0.6817147731781006
0.9761223196983337,1.1244051456451416,-0.14828282594680786,0.6089184284210205,0.9464285714285714,0.0027632364071905613,0.6819361448287964
0.9769591093063354,1.1249889135360718,-0.14802980422973633,0.6091359257698059,0.9464285714285714,0.0027656848542392254,0.6821703314781189
0.9776111841201782,1.1255429983139038,-0.14793181419372559,0.6093627214431763,0.9464285714285714,0.002771300496533513,0.682414174079895
0.9784964323043823,1.1262006759643555,-0.14770424365997314,0.6096444725990295,0.9464285714285714,0.0027779676020145416,0.682680606842041
0.9793601036071777,1.1269927024841309,-0.14763259887695312,0.6099213361740112,0.9464285714285714,0.00278535601682961,0.6829529404640198
0.9801949858665466,1.127822995185852,-0.14762800931930542,0.6101931929588318,0.9464285714285714,0.0026729870587587357,0.6832243204116821
0.980972409248352,1.1286052465438843,-0.14763283729553223,0.6104496717453003,0.9464285714285714,0.0027275674510747194,0.6834822297096252
0.9816784262657166,1.1293034553527832,-0.14762502908706665,0.6106840968132019,0.9464285714285714,0.003007694613188505,0.6837180256843567
0.9823199510574341,1.12992262840271,-0.14760267734527588,0.6108973026275635,0.9464285714285714,0.003331261221319437,0.6839306354522705
0.9829195141792297,1.1304991245269775,-0.1475796103477478,0.6110950112342834,0.9464285714285714,0.003291549626737833,0.6841244697570801
0.9835675954818726,1.1311687231063843,-0.14760112762451172,0.6113108396530151,0.9464285714285714,0.003289645304903388,0.6843428611755371
0.9844352006912231,1.1319891214370728,-0.1475539207458496,0.6115564107894897,0.9464285714285714,0.003220566548407078,0.6845768690109253
0.9853220582008362,1.1328920125961304,-0.1475699543952942,0.6118197441101074,0.9464285714285714,0.003242685692384839,0.6848158240318298
0.9858500361442566,1.133727788925171,-0.1478777527809143,0.6120812296867371,0.9464285714285714,0.0032395776361227036,0.6850662231445312
0.986265242099762,1.1344565153121948,-0.14819127321243286,0.6123180389404297,0.9464285714285714,0.00327480910345912,0.685313880443573
0.9865596294403076,1.1347930431365967,-0.14823341369628906,0.6124762296676636,0.9464285714285714,0.003279651515185833,0.6855195760726929
0.9867598414421082,1.1348240375518799,-0.14806419610977173,0.6125817894935608,0.9464285714285714,0.00324487267062068,0.6856569051742554
0.9870584607124329,1.1348649263381958,-0.14780646562576294,0.6126586198806763,0.9464285714285714,0.0032150791957974434,0.6857266426086426
0.9875768423080444,1.1352230310440063,-0.14764618873596191,0.6127578020095825,0.9464285714285714,0.0031887595541775227,0.6857768297195435
0.988420844078064,1.1360249519348145,-0.1476041078567505,0.612898588180542,0.9464285714285714,0.0031632750760763884,0.6858372092247009
0.9896167516708374,1.1373264789581299,-0.14770972728729248,0.6130905747413635,0.9464285714285714,0.0031469878740608692,0.685926079750061
0.9911271333694458,1.139082670211792,-0.1479555368423462,0.6133456230163574,0.9464285714285714,0.00313877547159791,0.6860543489456177
0.9928306341171265,1.1409934759140015,-0.148162841796875,0.6136372089385986,0.9464285714285714,0.003138167317956686,0.6862090826034546
0.994557797908783,1.1427971124649048,-0.14823931455612183,0.6139203310012817,0.9464285714285714,0.0031403852626681328,0.6863551139831543
0.9961909055709839,1.1443963050842285,-0.14820539951324463,0.6141664981842041,0.9464285714285714,0.0031363831367343664,0.686466634273529
0.997704029083252,1.145749807357788,-0.14804577827453613,0.6143748760223389,0.9464285714285714,0.0031332725193351507,0.6865409016609192
0.9991081357002258,1.1468819379806519,-0.14777380228042603,0.6145516633987427,0.9464285714285714,0.0031180500518530607,0.6865819692611694
1.0004372596740723,1.147857427597046,-0.14742016792297363,0.6147106289863586,0.9464285714285714,0.002952534006908536,0.6866011619567871
1.0017285346984863,1.1487454175949097,-0.14701688289642334,0.6148653030395508,0.9464285714285714,0.002859249245375395,0.6866123676300049
1.0030028820037842,1.1496355533599854,-0.14663267135620117,0.6150273084640503,0.9464285714285714,0.0028798950370401144,0.6866281032562256
1.004285216331482,1.1505205631256104,-0.14623534679412842,0.6152069568634033,0.9464285714285714,0.0029650283977389336,0.686660885810852
1.0055396556854248,1.15138840675354,-0.14584875106811523,0.6153997182846069,0.9464285714285714,0.03634847700595856,0.686708927154541
1.0066934823989868,1.1522502899169922,-0.14555680751800537,0.6155714988708496,0.9464285714285714,0.0228396225720644,0.6867344975471497
1.0079004764556885,1.1531295776367188,-0.14522910118103027,0.6157675981521606,0.9464285714285714,0.01583605259656906,0.6867842674255371
1.00917387008667,1.153946876525879,-0.14477300643920898,0.6159422397613525,0.9464285714285714,0.012216807343065739,0.6868078708648682
1.0105973482131958,1.1546967029571533,-0.14409935474395752,0.616072416305542,0.9464285714285714,0.01248932909220457,0.6867697834968567
0.251653790473938,1.286544919013977,-1.034891128540039,0.8861440420150757,1.0,0.01431206427514553,0.9423706531524658
0.24858248233795166,1.3856103420257568,-1.1370278596878052,0.8701983094215393,1.0,0.016450703144073486,0.9312338829040527
0.2530554533004761,1.4522895812988281,-1.199234127998352,0.8718125820159912,1.0,0.01806742697954178,0.9388431906700134
0.2615494728088379,1.4927339553833008,-1.231184482574463,0.8832449316978455,0.9821428571428571,0.02194257453083992,0.9572634696960449
0.27100253105163574,1.5150606632232666,-1.2440581321716309,0.8976074457168579,0.9821428571428571,0.023093972355127335,0.9752118587493896
0.282466858625412,1.52486252784729,-1.242395669221878,0.910662055015564,0.9821428571428571,0.02394534833729267,0.9871272444725037
0.29634779691696167,1.525338053703308,-1.2289902567863464,0.9187735319137573,0.9821428571428571,0.02529272623360157,0.9922139048576355
0.3127850294113159,1.5175437927246094,-1.2047587633132935,0.9207077026367188,0.9821428571428571,0.026310278102755547,0.9920161366462708
0.3288140296936035,1.5004849433898926,-1.171670913696289,0.9159020781517029,0.9821428571428571,0.026286669075489044,0.9879051446914673
0.3422527611255646,1.4706425666809082,-1.1283898055553436,0.9058190584182739,0.9821428571428571,0.02654627338051796,0.9798258543014526
0.3537418842315674,1.4302047491073608,-1.0764628648757935,0.8925950527191162,0.9821428571428571,0.02783307619392872,0.9683535099029541
0.3617989420890808,1.3777756690979004,-1.0159767270088196,0.8769696950912476,0.9821428571428571,0.027990100905299187,0.9550837874412537
0.3667951226234436,1.3145503997802734,-0.9477552771568298,0.8590997457504272,0.9821428571428571,0.02977677993476391,0.9403337836265564
0.3763127326965332,1.2494282722473145,-0.8731155395507812,0.8340327739715576,0.9642857142857143,0.032502830028533936,0.9233184456825256
0.40237826108932495,1.1793317794799805,-0.7769535183906555,0.8024650812149048,0.9642857142857143,0.03093378245830536,0.9064332246780396
0.43738555908203125,1.0978084802627563,-0.6604229211807251,0.757600724697113,0.9642857142857143,0.03235926479101181,0.8730999231338501
0.45460569858551025,1.0410380363464355,-0.5864323377609253,0.7345460653305054,0.9642857142857143,0.036205168813467026,0.8777920603752136
0.4622899293899536,1.0080227851867676,-0.545732855796814,0.7392669916152954,0.9642857142857143,0.031919874250888824,0.9107650518417358
0.4699784517288208,0.9960861802101135,-0.5261077284812927,0.7506265640258789,0.9642857142857143,0.03274434804916382,0.9282969832420349
0.4756922721862793,0.9867175221443176,-0.5110252499580383,0.7633705139160156,0.9821428571428571,0.03296541050076485,0.9417899250984192
0.4832938611507416,0.9980138540267944,-0.5147199928760529,0.7786940336227417,0.9821428571428571,0.03225569799542427,0.9527311325073242
0.486021488904953,1.0339901447296143,-0.5479686558246613,0.7883421182632446,1.0,0.031872909516096115,0.9671924710273743
0.47278425097465515,1.022659420967102,-0.5498751699924469,0.7652368545532227,1.0,0.03232314810156822,0.9777827262878418
0.46222591400146484,1.0126324892044067,-0.5504065752029419,0.7336933612823486,1.0,0.032755590975284576,0.9668395519256592
0.4436495304107666,1.0292153358459473,-0.5855658054351807,0.7239450216293335,1.0,0.02939162217080593,0.9644248485565186
0.4276396930217743,1.0690927505493164,-0.6414530575275421,0.720917820930481,1.0,0.024554075673222542,0.9625550508499146
0.43953895568847656,1.126344919204712,-0.6868059635162354,0.7142575979232788,1.0,0.019804906100034714,0.9457269906997681
0.44966134428977966,1.1701126098632812,-0.7204512655735016,0.692516565322876,1.0,0.018500789999961853,0.9046215415000916
0.47209665179252625,1.2178184986114502,-0.745721846818924,0.6711969375610352,1.0,0.016798341646790504,0.8625953793525696
0.5097095966339111,1.2759891748428345,-0.7662795782089233,0.6669703722000122,1.0,0.016186628490686417,0.8635005950927734
0.5410852432250977,1.2965614795684814,-0.7554762363433838,0.6664548516273499,0.9821428571428571,0.015951739624142647,0.87093186378479
0.5570105314254761,1.29648756980896,-0.7394770383834839,0.6494321823120117,0.9821428571428571,0.01632726937532425,0.8576465845108032
0.5662479400634766,1.2800023555755615,-0.713754415512085,0.6315697431564331,0.9821428571428571,0.017987539991736412,0.834999680519104
0.5822958946228027,1.275446891784668,-0.6931509971618652,0.6213154196739197,0.9821428571428571,0.018036220222711563,0.8179434537887573
0.5871613025665283,1.2773098945617676,-0.6901485919952393,0.6168891787528992,0.9821428571428571,0.018530583009123802,0.8080794811248779
0.5872937440872192,1.2798573970794678,-0.6925636529922485,0.614812970161438,0.9821428571428571,0.018286092206835747,0.7993780374526978
0.5907514095306396,1.2872370481491089,-0.6964856386184692,0.6151522397994995,0.9821428571428571,0.017272397875785828,0.7934240102767944
0.5979033708572388,1.296076774597168,-0.6981734037399292,0.6170903444290161,0.9821428571428571,0.015620168298482895,0.7917339205741882
0.606306791305542,1.3036075830459595,-0.6973007917404175,0.6196306347846985,0.9821428571428571,0.014512726105749607,0.7920311689376831
0.6167013049125671,1.3145861625671387,-0.6978848576545715,0.6242285966873169,0.9821428571428571,0.014543900266289711,0.7967520952224731
0.6318670511245728,1.3235974311828613,-0.6917303800582886,0.6301783323287964,0.9821428571428571,0.015926804393529892,0.8047680854797363
0.6409711837768555,1.3241313695907593,-0.6831601858139038,0.6346878409385681,0.9821428571428571,0.015439903363585472,0.8117376565933228
0.646789014339447,1.3242518901824951,-0.6774628758430481,0.6391176581382751,0.9821428571428571,0.014240182004868984,0.8171549439430237
0.651786208152771,1.3276386260986328,-0.6758524179458618,0.6439764499664307,0.9821428571428571,0.013209661468863487,0.8225620985031128
0.6591557264328003,1.3412446975708008,-0.6820889711380005,0.6499994397163391,0.9821428571428571,0.01195659302175045,0.8304688930511475
0.6648160219192505,1.353518009185791,-0.6887019872665405,0.6562916040420532,0.9821428571428571,0.011616778559982777,0.839526891708374
0.6685153245925903,1.3619532585144043,-0.693437933921814,0.662217378616333,0.9821428571428571,0.012634298764169216,0.8480687737464905
0.6691119074821472,1.3674554824829102,-0.6983435750007629,0.6646845936775208,0.9821428571428571,0.013113102875649929,0.8514426946640015
0.6641484498977661,1.3705854415893555,-0.7064369916915894,0.6645429134368896,0.9821428571428571,0.014099031686782837,0.8523535132408142
0.6579997539520264,1.3735859394073486,-0.7155861854553223,0.6643977761268616,0.9821428571428571,0.01444434467703104,0.8531291484832764
0.6542801856994629,1.3728680610656738,-0.7185878753662109,0.6629003286361694,0.9821428571428571,0.014819675125181675,0.8515815734863281
0.6537028551101685,1.3722562789916992,-0.7185534238815308,0.661605954170227,0.9821428571428571,0.01558810006827116,0.8502203226089478
0.6522427797317505,1.372774362564087,-0.7205315828323364,0.6609202027320862,0.9821428571428571,0.016486642882227898,0.8495141267776489
0.6495232582092285,1.3745777606964111,-0.7250545024871826,0.659631609916687,0.9821428571428571,0.021927006542682648,0.8471865653991699
0.6410903930664062,1.3777756690979004,-0.7366852760314941,0.6556232571601868,0.9821428571428571,0.02505350671708584,0.8441218137741089
0.631879448890686,1.3825322389602661,-0.7506527900695801,0.652733564376831,0.9821428571428571,0.026812586933374405,0.8427045941352844
0.6247288584709167,1.3861949443817139,-0.7614660859107971,0.6495255827903748,0.9821428571428571,0.02827894315123558,0.8404549360275269
0.6182247400283813,1.3861230611801147,-0.7678983211517334,0.6435521841049194,0.9821428571428571,0.02987675368785858,0.8346264958381653
0.6118440628051758,1.3841744661331177,-0.7723304033279419,0.6371108293533325,0.9821428571428571,0.03201675787568092,0.8274067640304565
0.6042518615722656,1.380338191986084,-0.7760863304138184,0.6295626759529114,0.9821428571428571,0.0332503505051136,0.8187112212181091
0.6021418571472168,1.370641827583313,-0.7684999704360962,0.6212194561958313,0.9821428571428571,0.03343922272324562,0.8082094192504883
0.60505610704422,1.3609362840652466,-0.7558801770210266,0.6126257181167603,0.9821428571428571,0.03287752717733383,0.7960327863693237
0.6093572378158569,1.3525149822235107,-0.7431577444076538,0.6039888858795166,0.9821428571428571,0.03238015994429588,0.7819690704345703
0.6133502721786499,1.3485703468322754,-0.7352200746536255,0.5975126028060913,0.9642857142857143,0.030935203656554222,0.7679249048233032
0.6163899302482605,1.341026782989502,-0.7246368527412415,0.5915842056274414,0.9642857142857143,0.02774866856634617,0.7537215948104858
0.6184630393981934,1.3307472467422485,-0.7122842073440552,0.5865206718444824,0.9642857142857143,0.02392871305346489,0.7402652502059937
0.6228415966033936,1.319321632385254,-0.6964800357818604,0.5829533338546753,0.9642857142857143,0.02304752543568611,0.729080319404602
0.6272029280662537,1.306751012802124,-0.6795480847358704,0.5804452896118164,0.9642857142857143,0.02249131351709366,0.7199617624282837
0.6318035125732422,1.2911808490753174,-0.6593773365020752,0.5796351432800293,0.9642857142857143,0.022326607257127762,0.7122613191604614
0.6469650268554688,1.278407096862793,-0.6314420700073242,0.5824443697929382,0.9642857142857143,0.022033173590898514,0.7077234387397766
0.6659655570983887,1.267716407775879,-0.6017508506774902,0.5861921310424805,0.9642857142857143,0.02060837671160698,0.7024188041687012
0.6838812828063965,1.2550723552703857,-0.5711910724639893,0.5869191288948059,0.9642857142857143,0.019731534644961357,0.6945188045501709
0.6995331645011902,1.2410818338394165,-0.5415486693382263,0.5833889245986938,0.9642857142857143,0.019169891253113747,0.684207558631897
0.7130446434020996,1.224837064743042,-0.5117924213409424,0.5791966915130615,0.9642857142857143,0.018699413165450096,0.6762421727180481
0.7246778011322021,1.2126542329788208,-0.48797643184661865,0.5755208730697632,0.9642857142857143,0.017762279137969017,0.6710920333862305
0.7358030080795288,1.2050459384918213,-0.4692429304122925,0.5728938579559326,0.9642857142857143,0.016212277114391327,0.6687783002853394
0.7446591854095459,1.19911789894104,-0.45445871353149414,0.5720646381378174,0.9642857142857143,0.015757251530885696,0.6694628000259399
0.7504333257675171,1.1939805746078491,-0.44354724884033203,0.5725690126419067,0.9642857142857143,0.01631111651659012,0.6710141897201538
0.7526901960372925,1.190290093421936,-0.43759989738464355,0.5753006935119629,0.9642857142857143,0.017281299456954002,0.6746159791946411
0.7532217502593994,1.1882719993591309,-0.43505024909973145,0.5810099840164185,0.9642857142857143,0.017360752448439598,0.6804484128952026
0.7517449855804443,1.1871458292007446,-0.4354008436203003,0.5874608159065247,0.9642857142857143,0.01678112894296646,0.6843531727790833
0.7485519647598267,1.1893763542175293,-0.44082438945770264,0.5942640900611877,0.9642857142857143,0.01603003218770027,0.687347412109375
0.7428657412528992,1.192347764968872,-0.4494820237159729,0.6019321084022522,0.9642857142857143,0.015812231227755547,0.6892859935760498
0.735278844833374,1.1933343410491943,-0.4580554962158203,0.608757495880127,0.9642857142857143,0.01630285382270813,0.6894500255584717
0.7262215614318848,1.1926112174987793,-0.46638965606689453,0.6145330667495728,0.9642857142857143,0.015998320654034615,0.688901960849762
0.7235289812088013,1.194510579109192,-0.4709815979003906,0.619287371635437,0.9642857142857143,0.016585566103458405,0.6885153651237488
0.7257450222969055,1.1976045370101929,-0.47185951471328735,0.6233489513397217,0.9642857142857143,0.016834937036037445,0.6890585422515869
0.727188766002655,1.1978862285614014,-0.47069746255874634,0.6267532110214233,0.9642857142857143,0.01686415635049343,0.6908915042877197
0.7273406982421875,1.1950855255126953,-0.4677448272705078,0.6294546127319336,0.9642857142857143,0.01621960662305355,0.6934629678726196
0.7272851467132568,1.1910713911056519,-0.463786244392395,0.6319213509559631,0.9642857142857143,0.015093334950506687,0.6967775821685791
0.7283235192298889,1.1875261068344116,-0.4592025876045227,0.6346734762191772,0.9642857142857143,0.014745483174920082,0.7017257809638977
0.7298092842102051,1.1854217052459717,-0.4556124210357666,0.6377994418144226,0.9642857142857143,0.013861624523997307,0.7081438302993774
0.7305958271026611,1.1834030151367188,-0.4528071880340576,0.6411598920822144,0.9642857142857143,0.013835479505360126,0.7162497043609619
0.7293902635574341,1.181572675704956,-0.452182412147522,0.6451762914657593,0.9642857142857143,0.01446045283228159,0.7260491251945496
0.7277450561523438,1.1806668043136597,-0.4529217481613159,0.6500230431556702,0.9642857142857143,0.015203538350760937,0.73748779296875
0.7261117696762085,1.1801215410232544,-0.4540097713470459,0.6550934910774231,0.9642857142857143,0.014922604896128178,0.7494264245033264
0.7241406440734863,1.1791019439697266,-0.45496129989624023,0.6599951982498169,0.9642857142857143,0.015079839155077934,0.7610479593276978
0.7220751047134399,1.17769193649292,-0.45561683177948,0.6644477844238281,0.9642857142857143,0.013724859803915024,0.7709514498710632
0.7207115888595581,1.1754456758499146,-0.45473408699035645,0.6698230504989624,0.9642857142857143,0.0132336700335145,0.779298722743988
0.7253834009170532,1.1721469163894653,-0.4467635154724121,0.6767536401748657,0.9642857142857143,0.012555479072034359,0.787190318107605
0.7317490577697754,1.1755809783935547,-0.4438319206237793,0.6855069398880005,0.9642857142857143,0.012066499330103397,0.7958107590675354
0.7389481663703918,1.194183349609375,-0.45523518323898315,0.6957964301109314,0.9642857142857143,0.011570729315280914,0.8043112754821777
0.7468819618225098,1.2117446660995483,-0.4648627042770386,0.7072405219078064,0.9642857142857143,0.010972371324896812,0.8111162185668945
0.7543133497238159,1.226940631866455,-0.47262728214263916,0.7179555296897888,0.9642857142857143,0.011072552762925625,0.8162943124771118
0.7615801095962524,1.2409591674804688,-0.4793790578842163,0.727730929851532,0.9642857142857143,0.01045526284724474,0.8206164836883545
0.7682722806930542,1.2527401447296143,-0.48446786403656006,0.7360340356826782,0.9642857142857143,0.010363542474806309,0.8241349458694458
0.7740432024002075,1.2617840766906738,-0.4877408742904663,0.7427142858505249,0.9642857142857143,0.010176296345889568,0.8269339799880981
0.7787415981292725,1.2682371139526367,-0.48949551582336426,0.7476365566253662,0.9642857142857143,0.009241211228072643,0.8290965557098389
0.7825586795806885,1.2708780765533447,-0.48831939697265625,0.7504462599754333,0.9642857142857143,0.008013768121600151,0.8307820558547974
0.7861272096633911,1.2704706192016602,-0.48434340953826904,0.7515617609024048,0.9642857142857143,0.0079406863078475,0.8320180177688599
0.7893185615539551,1.267378807067871,-0.478060245513916,0.7511692047119141,0.9642857142857143,0.007730106357485056,0.8327946066856384
0.7924222946166992,1.262677788734436,-0.4702554941177368,0.7492845058441162,0.9642857142857143,0.007373234257102013,0.8330683708190918
0.7954916954040527,1.260006308555603,-0.4645146131515503,0.7460996508598328,0.9642857142857143,0.007222273852676153,0.8332692384719849
0.7979631423950195,1.2588616609573364,-0.4608985185623169,0.7416938543319702,0.9642857142857143,0.007048467639833689,0.8333677053451538
0.7997145652770996,1.2580196857452393,-0.45830512046813965,0.7366679906845093,0.9642857142857143,0.007900857366621494,0.8335435390472412
0.8012380599975586,1.2564888000488281,-0.45525074005126953,0.7310723662376404,0.9642857142857143,0.00876147672533989,0.8337985277175903
0.8024823665618896,1.2539713382720947,-0.4514889717102051,0.725389838218689,0.9642857142857143,0.008833592757582664,0.8336836099624634
0.8034829497337341,1.2504801750183105,-0.4469972252845764,0.7199888825416565,0.9642857142857143,0.009721693582832813,0.8329569101333618
0.8045147061347961,1.2461849451065063,-0.4416702389717102,0.7150473594665527,0.9642857142857143,0.009432200342416763,0.8314800262451172
0.8054420948028564,1.2416787147521973,-0.4362366199493408,0.7107682824134827,0.9642857142857143,0.009164487011730671,0.8293479681015015
0.8068242073059082,1.2363399267196655,-0.4295157194137573,0.7068402767181396,0.9642857142857143,0.009063757956027985,0.8263804912567139
0.8080143928527832,1.230440378189087,-0.4224259853363037,0.7031723260879517,0.9642857142857143,0.008913872763514519,0.8225564956665039
0.8087544441223145,1.2239711284637451,-0.41521668434143066,0.7002190351486206,0.9642857142857143,0.008470885455608368,0.818820595741272
0.8095066547393799,1.2164678573608398,-0.40696120262145996,0.6978446841239929,0.9642857142857143,0.008340018801391125,0.8153194189071655
0.8104634284973145,1.208707571029663,-0.39824414253234863,0.6962103843688965,0.9642857142857143,0.008251652121543884,0.8127329349517822
0.8117704391479492,1.2025063037872314,-0.3907358646392822,0.6951286196708679,0.9642857142857143,0.008289976976811886,0.8109690546989441
0.812888503074646,1.1969354152679443,-0.38404691219329834,0.6943024396896362,0.9642857142857143,0.008472208864986897,0.8097525835037231
0.8137221336364746,1.1981158256530762,-0.38439369201660156,0.6935587525367737,0.9642857142857143,0.008353476412594318,0.8087830543518066
0.8141709566116333,1.200730562210083,-0.3865596055984497,0.6928849220275879,0.9642857142857143,0.008280666545033455,0.8081837892532349
0.8145297765731812,1.2057323455810547,-0.39120256900787354,0.6922577619552612,0.9642857142857143,0.008156337775290012,0.8079440593719482
0.8147278428077698,1.2125954627990723,-0.3978676199913025,0.6916693449020386,0.9642857142857143,0.007953278720378876,0.8080083727836609
0.8149814605712891,1.2195709943771362,-0.40458953380584717,0.6912906765937805,0.9642857142857143,0.007762925233691931,0.8085639476776123
0.8153117895126343,1.2259469032287598,-0.4106351137161255,0.6909754276275635,0.9642857142857143,0.007503097876906395,0.8091726303100586
0.8151950836181641,1.2316064834594727,-0.4164113998413086,0.6907836198806763,0.9642857142857143,0.007971072569489479,0.8099379539489746
0.8148249387741089,1.2376887798309326,-0.42286384105682373,0.6914200782775879,0.9642857142857143,0.00806967169046402,0.8117151856422424
0.8140819072723389,1.242920160293579,-0.42883825302124023,0.6923928260803223,0.9642857142857143,0.007616558112204075,0.8135576248168945
0.813005805015564,1.246740460395813,-0.433734655380249,0.6936856508255005,0.9642857142857143,0.007339585572481155,0.8152555823326111
0.8116512894630432,1.249670147895813,-0.4380188584327698,0.6954360008239746,0.9642857142857143,0.007069866172969341,0.8169218301773071
0.8097671270370483,1.2515475749969482,-0.4417804479598999,0.6975838541984558,0.9464285714285714,0.007020643912255764,0.81862473487854
0.8072130680084229,1.2517240047454834,-0.44451093673706055,0.6998169422149658,0.9464285714285714,0.0069392346777021885,0.8201396465301514
0.8043960928916931,1.2520921230316162,-0.4476960301399231,0.7027073502540588,0.9464285714285714,0.006512389983981848,0.8218930959701538
0.8013379573822021,1.2530405521392822,-0.4517025947570801,0.706434965133667,0.9464285714285714,0.006491374224424362,0.8240389227867126
0.7980853915214539,1.2538622617721558,-0.4557768702507019,0.7106461524963379,0.9464285714285714,0.006765743717551231,0.8263632655143738
0.7948320508003235,1.2547963857650757,-0.4599643349647522,0.7153297662734985,0.9464285714285714,0.0063811191357672215,0.8290154933929443
0.7914261221885681,1.2555783987045288,-0.4641522765159607,0.7204006910324097,0.9464285714285714,0.0061750588938593864,0.8320555686950684
0.7879927754402161,1.2559638023376465,-0.4679710268974304,0.7254416346549988,0.9464285714285714,0.006106324959546328,0.8350418210029602
0.7860939502716064,1.2559823989868164,-0.46988844871520996,0.7305704355239868,0.9464285714285714,0.006021889392286539,0.8381174802780151
0.7849735021591187,1.2593607902526855,-0.4743872880935669,0.7356411218643188,0.9464285714285714,0.005843739956617355,0.8410990238189697
0.7842618227005005,1.265356183052063,-0.4810943603515625,0.7408252954483032,0.9464285714285714,0.007138346321880817,0.8440685272216797
0.7835661172866821,1.2707633972167969,-0.48719727993011475,0.7458626627922058,0.9464285714285714,0.006610682234168053,0.8469326496124268
0.7829203009605408,1.2754888534545898,-0.4925685524940491,0.750696063041687,0.9464285714285714,0.005948249716311693,0.8497329950332642
0.7831689715385437,1.2795698642730713,-0.4964008927345276,0.7553470730781555,0.9464285714285714,0.006657900754362345,0.8524948358535767
0.78355872631073,1.2833051681518555,-0.4997464418411255,0.7599192261695862,0.9464285714285714,0.006970543414354324,0.855334997177124
0.783717155456543,1.286766767501831,-0.5030496120452881,0.764373242855072,0.9464285714285714,0.0070021552965044975,0.8583088517189026
0.7841602563858032,1.2903459072113037,-0.5061856508255005,0.7688215374946594,0.9464285714285714,0.006709144450724125,0.8613342046737671
0.7840582132339478,1.2940123081207275,-0.5099540948867798,0.7730399370193481,0.9464285714285714,0.0065010362304747105,0.8643370270729065
0.7844790816307068,1.2977311611175537,-0.5132520794868469,0.7768766283988953,0.9464285714285714,0.005702298600226641,0.8671006560325623
0.7852668762207031,1.301255226135254,-0.5159883499145508,0.7804989814758301,0.9464285714285714,0.005202752072364092,0.8698444962501526
0.7852751612663269,1.304301381111145,-0.5190262198448181,0.7834577560424805,0.9464285714285714,0.005142113193869591,0.8723708391189575
0.785798192024231,1.3071151971817017,-0.5213170051574707,0.785869836807251,0.9464285714285714,0.005409719422459602,0.8746370077133179
0.7865024209022522,1.3099205493927002,-0.523418128490448,0.7878599166870117,0.9464285714285714,0.005486243404448032,0.8767702579498291
0.786738932132721,1.3121590614318848,-0.5254201292991638,0.7892411947250366,0.9464285714285714,0.006048790644854307,0.8787077069282532
0.7883195877075195,1.3143268823623657,-0.5260072946548462,0.7899301052093506,0.9464285714285714,0.006608211435377598,0.880102276802063
0.7904916405677795,1.3174598217010498,-0.5269681811332703,0.7905420660972595,0.9464285714285714,0.007367884274572134,0.8811215162277222
0.7930076122283936,1.321614384651184,-0.5286067724227905,0.791504979133606,0.9464285714285714,0.0073829637840390205,0.8818202018737793
0.7967202663421631,1.3266563415527344,-0.5299360752105713,0.7935013175010681,0.9464285714285714,0.007515220437198877,0.8827067613601685
0.8019708395004272,1.3326048851013184,-0.5306340456008911,0.7970864176750183,0.9464285714285714,0.00800194963812828,0.8844286203384399
0.8081880807876587,1.3395898342132568,-0.5314017534255981,0.8024939298629761,0.9464285714285714,0.007689166348427534,0.8872876167297363
0.8150355219841003,1.3471102714538574,-0.5320747494697571,0.8089724183082581,0.9464285714285714,0.007545539643615484,0.890678882598877
0.8215267658233643,1.35408616065979,-0.5325593948364258,0.815312385559082,0.9464285714285714,0.007826847955584526,0.8938268423080444
0.8279528617858887,1.3593430519104004,-0.5313901901245117,0.8206106424331665,0.9464285714285714,0.007513083051890135,0.8964149951934814
0.8333883285522461,1.3622353076934814,-0.5288469791412354,0.8246695399284363,0.9464285714285714,0.007116872817277908,0.8984087705612183
0.8372253179550171,1.36329185962677,-0.5260665416717529,0.828045129776001,0.9464285714285714,0.006766417063772678,0.9001785516738892
0.8407516479492188,1.3630492687225342,-0.5222976207733154,0.8311896920204163,0.9464285714285714,0.006417796015739441,0.9019843935966492
0.8444830775260925,1.3620343208312988,-0.5175512433052063,0.8344406485557556,0.9464285714285714,0.006111510097980499,0.9039767980575562
0.8468179702758789,1.3598722219467163,-0.5130542516708374,0.8373211622238159,0.9464285714285714,0.005840740632265806,0.9056726694107056
0.8490197658538818,1.3571174144744873,-0.5080976486206055,0.8398699760437012,0.9464285714285714,0.005384041927754879,0.9071172475814819
0.8511314392089844,1.3540877103805542,-0.5029562711715698,0.842189371585846,0.9464285714285714,0.0051783230155706406,0.9083971381187439
0.8531327247619629,1.3510321378707886,-0.4978994131088257,0.8443362712860107,0.9464285714285714,0.004795916844159365,0.9095484018325806
0.8548972606658936,1.3477528095245361,-0.4928555488586426,0.8461884260177612,0.9464285714285714,0.004681102000176907,0.9104846715927124
0.856404721736908,1.344454288482666,-0.48804956674575806,0.8477986454963684,0.9464285714285714,0.004581047222018242,0.9112707376480103
0.8576077222824097,1.3412261009216309,-0.4836183786392212,0.8492329120635986,0.9464285714285714,0.004500398878008127,0.911992073059082
0.8584561347961426,1.3384413719177246,-0.47998523712158203,0.8507025837898254,0.9464285714285714,0.004266444593667984,0.9127920866012573
0.8595059514045715,1.3365135192871094,-0.47700756788253784,0.8523094654083252,0.9464285714285714,0.004099346697330475,0.9137102365493774
0.8605866432189941,1.3354841470718384,-0.47489750385284424,0.8539568185806274,0.9464285714285714,0.00402405159547925,0.9147049188613892
0.8616501688957214,1.3349049091339111,-0.4732547402381897,0.8554848432540894,0.9464285714285714,0.003932910971343517,0.9156577587127686
0.8626961708068848,1.3346548080444336,-0.47195863723754883,0.8569208383560181,0.9464285714285714,0.0037696128711104393,0.9165759086608887
0.8637202382087708,1.3345757722854614,-0.4708555340766907,0.858258843421936,0.9464285714285714,0.0036642001941800117,0.917443037033081
0.864661693572998,1.3344860076904297,-0.46982431411743164,0.859471321105957,0.9464285714285714,0.0035491622984409332,0.9182183742523193
0.8654825687408447,1.3344426155090332,-0.4689600467681885,0.8606200218200684,0.9464285714285714,0.0034311460331082344,0.9189576506614685
0.866240918636322,1.334496259689331,-0.46825534105300903,0.8617581129074097,0.9464285714285714,0.0033143048640340567,0.9196978807449341
0.8669528365135193,1.3345531225204468,-0.4676002860069275,0.8628518581390381,0.9464285714285714,0.0032037708442658186,0.9204042553901672
0.8675177097320557,1.3345577716827393,-0.4670400619506836,0.8638800978660583,0.9464285714285714,0.003073809901252389,0.921051025390625
0.8680353164672852,1.334484338760376,-0.4664490222930908,0.8648488521575928,0.9464285714285714,0.002911577234044671,0.9216429591178894
0.8684905171394348,1.3343230485916138,-0.46583253145217896,0.8657732009887695,0.9464285714285714,0.0027972471434623003,0.9221900105476379
0.8688709735870361,1.334085464477539,-0.46521449089050293,0.8666666746139526,0.9464285714285714,0.002696142764762044,0.9227021932601929
0.8691793084144592,1.3338314294815063,-0.4646521210670471,0.867583155632019,0.9464285714285714,0.0025821784511208534,0.9232207536697388
0.8694056868553162,1.33354651927948,-0.4641408324241638,0.8684736490249634,0.9464285714285714,0.0024837739765644073,0.9237195253372192
0.8695430159568787,1.3332401514053345,-0.4636971354484558,0.8693346381187439,0.9464285714285714,0.0023925735149532557,0.9241977334022522
0.8695813417434692,1.3331069946289062,-0.463525652885437,0.8702110052108765,0.9464285714285714,0.0023242596071213484,0.9246904850006104
0.8695527911186218,1.3330700397491455,-0.4635172486305237,0.8710761666297913,0.9464285714285714,0.0022594707552343607,0.9251754283905029
0.8694630861282349,1.3329719305038452,-0.46350884437561035,0.8718733787536621,0.9464285714285714,0.002204346237704158,0.9256107807159424
0.869297981262207,1.3328664302825928,-0.46356844902038574,0.8726164698600769,0.9464285714285714,0.002153949346393347,0.9260084629058838
0.8690328598022461,1.3327457904815674,-0.4637129306793213,0.8733029365539551,0.9464285714285714,0.0020959957037121058,0.9263755083084106
0.8686341643333435,1.3326246738433838,-0.4639905095100403,0.8739416599273682,0.9464285714285714,0.002067775931209326,0.9267216920852661
0.868183434009552,1.3326129913330078,-0.4644295573234558,0.8745777606964111,0.9464285714285714,0.002049722010269761,0.9270834922790527
0.8676896095275879,1.332701325416565,-0.46501171588897705,0.8751955032348633,0.9464285714285714,0.0018004848388954997,0.9274494647979736
0.8671947717666626,1.332857608795166,-0.4656628370285034,0.8757539391517639,0.9464285714285714,0.0017810332356020808,0.9277717471122742
0.8666854500770569,1.333090901374817,-0.46640545129776,0.8762626647949219,0.9464285714285714,0.0018096758285537362,0.9280616641044617
0.8660997152328491,1.3334054946899414,-0.4673057794570923,0.8767411708831787,0.9464285714285714,0.001836646581068635,0.9283491373062134
0.8654785752296448,1.3338017463684082,-0.4683231711387634,0.8771860599517822,0.9464285714285714,0.0018425186863169074,0.9286335110664368
0.8649282455444336,1.3343640565872192,-0.46943581104278564,0.8776466846466064,0.9464285714285714,0.00176739483140409,0.9289487600326538
0.8644898533821106,1.3351917266845703,-0.4707018733024597,0.8781111240386963,0.9464285714285714,0.0018763300031423569,0.929279088973999
0.8640299439430237,1.3359836339950562,-0.47195369005203247,0.8784977197647095,0.9464285714285714,0.001681825378909707,0.929572343826294
0.8635413646697998,1.3366777896881104,-0.47313642501831055,0.8788214921951294,0.9464285714285714,0.001651156460866332,0.9298235177993774
0.8630586862564087,1.3373336791992188,-0.47427499294281006,0.8791201114654541,0.9464285714285714,0.0016420403262600303,0.930047869682312
0.8626073002815247,1.338010311126709,-0.4754030108451843,0.8794139623641968,0.9464285714285714,0.0016532407607883215,0.9302560091018677
0.8622589111328125,1.3389313220977783,-0.4766724109649658,0.8797502517700195,0.9464285714285714,0.0016779620200395584,0.9304767847061157
0.86219322681427,1.3405776023864746,-0.4783843755722046,0.880257248878479,0.9464285714285714,0.0017106456216424704,0.9307918548583984
0.8620313405990601,1.341994285583496,-0.47996294498443604,0.8805606961250305,0.9464285714285714,0.0017130686901509762,0.9309879541397095
0.8617983460426331,1.3431727886199951,-0.48137444257736206,0.8807235956192017,0.9464285714285714,0.0017542786663398147,0.93110191822052
0.861504316329956,1.344069004058838,-0.48256468772888184,0.8807814121246338,0.9464285714285714,0.001788631547242403,0.9311492443084717
0.8611316680908203,1.344678282737732,-0.4835466146469116,0.8807699680328369,0.9464285714285714,0.001814701477997005,0.931145429611206
0.8607734441757202,1.3451566696166992,-0.484383225440979,0.8807404041290283,0.9464285714285714,0.0018498420249670744,0.9311184287071228
0.8604866862297058,1.3456523418426514,-0.48516565561294556,0.8807196021080017,0.9464285714285714,0.0018869781633839011,0.9310866594314575
0.8602237701416016,1.346137523651123,-0.4859137535095215,0.8806783556938171,0.9464285714285714,0.0019173765322193503,0.9310373663902283
0.859993577003479,1.346653699874878,-0.4866601228713989,0.8806154727935791,0.9464285714285714,0.0019361345330253243,0.9309754371643066
0.8597762584686279,1.3471384048461914,-0.4873621463775635,0.880507230758667,0.9464285714285714,0.0019857375882565975,0.9308903217315674
0.8595280647277832,1.3475549221038818,-0.48802685737609863,0.8803521990776062,0.9464285714285714,0.0020406211260706186,0.9307793974876404
0.8593118190765381,1.3478623628616333,-0.4885505437850952,0.8801030516624451,0.9464285714285714,0.002138531068339944,0.9305773973464966
0.8591339588165283,1.3481545448303223,-0.48902058601379395,0.8798227310180664,0.9464285714285714,0.0022091397549957037,0.9303447008132935
0.8589507341384888,1.3484500646591187,-0.4894993305206299,0.8795182704925537,0.9464285714285714,0.0022570157889276743,0.9300956130027771
0.8587563037872314,1.3487685918807983,-0.4900122880935669,0.8791865706443787,0.9464285714285714,0.0023099244572222233,0.9298307299613953
0.8585517406463623,1.349137544631958,-0.4905858039855957,0.8788352012634277,0.9464285714285714,0.0023526418954133987,0.929557204246521
0.8583462834358215,1.3495566844940186,-0.491210401058197,0.878448486328125,0.9464285714285714,0.0024061084259301424,0.9292627573013306
0.8582774996757507,1.3498802185058594,-0.49160271883010864,0.878035306930542,0.9464285714285714,0.00246920483186841,0.9289592504501343
0.8581869602203369,1.3501334190368652,-0.4919464588165283,0.8776412010192871,0.9464285714285714,0.0025372959207743406,0.9286671280860901
0.8580191135406494,1.3504284620285034,-0.492409348487854,0.8772493004798889,0.9464285714285714,0.002611400093883276,0.9283812046051025
0.8577761650085449,1.3507959842681885,-0.49301981925964355,0.8768367171287537,0.9464285714285714,0.002703416161239147,0.9280838370323181
0.8575079441070557,1.3510456085205078,-0.49353766441345215,0.8763474225997925,0.9464285714285714,0.002774335676804185,0.9277249574661255
0.8572218418121338,1.3511922359466553,-0.4939703941345215,0.8757966756820679,0.9464285714285714,0.002835622988641262,0.9273149967193604
0.8569231629371643,1.3512251377105713,-0.494301974773407,0.8751887083053589,0.9464285714285714,0.002905403496697545,0.9268585443496704
0.8565765023231506,1.351226806640625,-0.49465030431747437,0.8745737075805664,0.9464285714285714,0.0029863212257623672,0.9263856410980225
0.8561900854110718,1.3512327671051025,-0.49504268169403076,0.8739572763442993,0.9464285714285714,0.003078761510550976,0.9259112477302551
0.8557454347610474,1.3512599468231201,-0.49551451206207275,0.8733160495758057,0.9464285714285714,0.0031918450258672237,0.9254240393638611
0.855263888835907,1.3513832092285156,-0.49611932039260864,0.8726562261581421,0.9464285714285714,0.0034054568968713284,0.9249292612075806
0.8547583818435669,1.3513944149017334,-0.4966360330581665,0.8719394207000732,0.9464285714285714,0.0033661171328276396,0.9244027137756348
0.8542340993881226,1.3512117862701416,-0.49697768688201904,0.8711421489715576,0.9464285714285714,0.003386660711839795,0.9238274097442627
0.853674590587616,1.3509924411773682,-0.4973178505897522,0.8703005313873291,0.9464285714285714,0.003445459296926856,0.9232164025306702
0.8530888557434082,1.3507680892944336,-0.4976792335510254,0.8694230914115906,0.9464285714285714,0.0035231919027864933,0.9225749969482422
0.8524554371833801,1.3503646850585938,-0.4979092478752136,0.8685098886489868,0.9464285714285714,0.0037106673698872328,0.9219125509262085
0.8520917892456055,1.3505725860595703,-0.49848079681396484,0.8676495552062988,0.9464285714285714,0.0038204041775316,0.9212687015533447
0.8517159223556519,1.350769281387329,-0.49905335903167725,0.8667011857032776,0.9464285714285714,0.003912502434104681,0.9205529689788818
0.8512299060821533,1.350862979888916,-0.4996330738067627,0.8656671047210693,0.9464285714285714,0.00399727514013648,0.91977858543396
0.8506141901016235,1.3507936000823975,-0.5001794099807739,0.864560604095459,0.9464285714285714,0.0040760040283203125,0.9189548492431641
0.8499597907066345,1.3502857685089111,-0.5003259778022766,0.8633455038070679,0.9464285714285714,0.004164009355008602,0.9180597066879272
0.8492088317871094,1.3495479822158813,-0.500339150428772,0.8619239330291748,0.9464285714285714,0.004261961672455072,0.9170153141021729
0.8483765125274658,1.348883867263794,-0.5005073547363281,0.8604395389556885,0.9464285714285714,0.004122351761907339,0.9159237742424011
0.8474953174591064,1.3483246564865112,-0.5008293390274048,0.8589522838592529,0.9464285714285714,0.004321586806327105,0.9148306846618652
0.8466240167617798,1.3479154109954834,-0.5012913942337036,0.8574442863464355,0.9464285714285714,0.00434386869892478,0.9137173295021057
0.845759391784668,1.3475481271743774,-0.5017887353897095,0.8558877110481262,0.9464285714285714,0.004220183938741684,0.9125621318817139
0.8448874950408936,1.3471567630767822,-0.5022692680358887,0.8542707562446594,0.9464285714285714,0.004025907721370459,0.9113478064537048
0.8441641330718994,1.3465784788131714,-0.502414345741272,0.8525729179382324,0.9464285714285714,0.00404508039355278,0.9100670218467712
0.8433691263198853,1.3455544710159302,-0.5021853446960449,0.8504655361175537,0.9464285714285714,0.004079395905137062,0.9084258079528809
0.8424950838088989,1.3445841073989868,-0.5020890235900879,0.8482633829116821,0.9464285714285714,0.004140415694564581,0.9066745042800903
0.8416258096694946,1.3437278270721436,-0.5021020174026489,0.8461999893188477,0.9464285714285714,0.004161710850894451,0.905010461807251
0.8407599329948425,1.3428168296813965,-0.502056896686554,0.8440611362457275,0.9464285714285714,0.004133233334869146,0.9032551050186157
0.8399006128311157,1.3418575525283813,-0.5019569396972656,0.8418454527854919,0.9464285714285714,0.004151026252657175,0.9013993740081787
0.8390165567398071,1.3407909870147705,-0.5017744302749634,0.8396869897842407,0.9464285714285714,0.00403607776388526,0.8995691537857056
0.8381305932998657,1.3397679328918457,-0.50163733959198,0.8375554084777832,0.9464285714285714,0.004534122068434954,0.8977324962615967
0.8372546434402466,1.3387256860733032,-0.5014710426330566,0.8352254033088684,0.9464285714285714,0.004526139702647924,0.8956432342529297
0.8363808393478394,1.3377448320388794,-0.50136399269104,0.8329355716705322,0.9464285714285714,0.004608322400599718,0.8935515880584717
0.8355776071548462,1.3366950750350952,-0.501117467880249,0.8308876752853394,0.9464285714285714,0.004704790189862251,0.8916746377944946
0.8347623944282532,1.3353745937347412,-0.500612199306488,0.8288310766220093,0.9464285714285714,0.004745019134134054,0.8897770643234253
0.8339247703552246,1.333762764930725,-0.4998379945755005,0.8266996145248413,0.9464285714285714,0.004818019922822714,0.8877825736999512
0.8331472873687744,1.331492304801941,-0.4983450174331665,0.8245190978050232,0.9464285714285714,0.004793044179677963,0.8857295513153076
0.8324484825134277,1.3292075395584106,-0.4967590570449829,0.8223372101783752,0.9464285714285714,0.004737998358905315,0.8836609721183777
0.8317531943321228,1.3269649744033813,-0.49521178007125854,0.8201549053192139,0.9464285714285714,0.004622230306267738,0.881578803062439
0.8310680389404297,1.3241146802902222,-0.4930466413497925,0.8179455399513245,0.9464285714285714,0.004516229033470154,0.8795895576477051
0.8305433988571167,1.321462869644165,-0.49091947078704834,0.8159669637680054,0.9464285714285714,0.004343884531408548,0.8778254389762878
0.8300853967666626,1.3190245628356934,-0.48893916606903076,0.8142191171646118,0.9464285714285714,0.00406901678070426,0.8762925863265991
0.8295601010322571,1.3167582750320435,-0.4871981739997864,0.8126620054244995,0.9464285714285714,0.004218541085720062,0.8749582767486572
0.8289722800254822,1.3147221803665161,-0.48574990034103394,0.8112905025482178,0.9464285714285714,0.004085789434611797,0.8738144636154175
0.8291324377059937,1.3128842115402222,-0.4837517738342285,0.8101261854171753,0.9464285714285714,0.004032828379422426,0.8728911280632019
0.8296312093734741,1.3111541271209717,-0.48152291774749756,0.8091537952423096,0.9464285714285714,0.004196392837911844,0.8721798658370972
0.8300938606262207,1.3094923496246338,-0.4793984889984131,0.8084553480148315,0.9464285714285714,0.004352952353656292,0.8717843294143677
0.8306442499160767,1.30757737159729,-0.4769331216812134,0.8077051639556885,0.9464285714285714,0.004423459526151419,0.8713414669036865
0.8312426805496216,1.3055956363677979,-0.47435295581817627,0.8070725202560425,0.9464285714285714,0.00449136970564723,0.8710362315177917
0.8318164348602295,1.3037917613983154,-0.47197532653808594,0.8063309192657471,0.9464285714285714,0.0045934715308249,0.8705893754959106
0.8322586417198181,1.3018789291381836,-0.4696202874183655,0.8056911826133728,0.9464285714285714,0.0047138761729002,0.8702384233474731
0.8326427340507507,1.299800157546997,-0.46715742349624634,0.805109441280365,0.9464285714285714,0.00481833703815937,0.8699431419372559
0.8330514430999756,1.297764539718628,-0.46471309661865234,0.8046000599861145,0.9464285714285714,0.004879720043390989,0.869713544845581
0.8333045244216919,1.2961097955703735,-0.46280527114868164,0.8041843175888062,0.9464285714285714,0.004925484303385019,0.8695659637451172
0.833416223526001,1.2968509197235107,-0.46343469619750977,0.8038942813873291,0.9464285714285714,0.005001784767955542,0.8695448637008667
0.8333843946456909,1.2974504232406616,-0.4640660285949707,0.8037418723106384,0.9464285714285714,0.0050798882730305195,0.869666337966919
0.8333320617675781,1.2977449893951416,-0.4644129276275635,0.8037182688713074,0.9464285714285714,0.004960452672094107,0.8699285387992859
0.8333510756492615,1.298107624053955,-0.4647565484046936,0.8038318157196045,0.9464285714285714,0.005042691249400377,0.8703306913375854
0.8337149024009705,1.2986886501312256,-0.4649737477302551,0.8040871620178223,0.9464285714285714,0.004868182819336653,0.8708696365356445
0.8345906734466553,1.2994799613952637,-0.4648892879486084,0.8044763803482056,0.9464285714285714,0.004793037660419941,0.8715395927429199
0.8354496955871582,1.3003756999969482,-0.46492600440979004,0.8049800395965576,0.9464285714285714,0.004842083435505629,0.8723219633102417
0.8363608717918396,1.3013911247253418,-0.4650302529335022,0.8055801391601562,0.9464285714285714,0.004830128513276577,0.8731911778450012
0.8373442888259888,1.3026437759399414,-0.46529948711395264,0.8062866926193237,0.9464285714285714,0.004859269130975008,0.874148964881897
0.8386448621749878,1.304497480392456,-0.46585261821746826,0.8073203563690186,0.9464285714285714,0.004955177661031485,0.8753979802131653
0.8397049903869629,1.3065106868743896,-0.46680569648742676,0.8085506558418274,0.9464285714285714,0.005094063468277454,0.8768112659454346
0.8406316637992859,1.3086990118026733,-0.46806734800338745,0.8099082112312317,0.9464285714285714,0.005262207239866257,0.8783255815505981
0.8414238095283508,1.3106364011764526,-0.4692125916481018,0.8112581372261047,0.9464285714285714,0.005512269213795662,0.8798139095306396
0.8421872854232788,1.3124475479125977,-0.47026026248931885,0.8124880194664001,0.9464285714285714,0.005794662516564131,0.8811620473861694
0.8432155847549438,1.314284324645996,-0.47106873989105225,0.8136142492294312,0.9464285714285714,0.006100002210587263,0.8823850154876709
0.8445910215377808,1.3161975145339966,-0.4716064929962158,0.8146346807479858,0.9464285714285714,0.006093169096857309,0.8834840059280396
0.846373438835144,1.3183214664459229,-0.4719480276107788,0.8155498504638672,0.9464285714285714,0.006350569427013397,0.8844635486602783
0.8481553792953491,1.3201570510864258,-0.47200167179107666,0.8163720369338989,0.9464285714285714,0.006537831854075193,0.8853349685668945
0.8500153422355652,1.3218947649002075,-0.47187942266464233,0.8171252012252808,0.9464285714285714,0.0066205584444105625,0.8861289024353027
0.8518690466880798,1.3232531547546387,-0.47138410806655884,0.8177444934844971,0.9464285714285714,0.006670481059700251,0.8867982029914856
0.8536028265953064,1.3239842653274536,-0.4703814387321472,0.8182103633880615,0.9464285714285714,0.006730807479470968,0.8873196840286255
0.8550847768783569,1.3238226175308228,-0.4687378406524658,0.8184979557991028,0.9464285714285714,0.006563411094248295,0.8876395225524902
0.856652021408081,1.3234639167785645,-0.4668118953704834,0.8186869621276855,0.9464285714285714,0.0066174776293337345,0.8878493309020996
0.8588361740112305,1.3237812519073486,-0.46494507789611816,0.8187890648841858,0.9464285714285714,0.006776036694645882,0.8879570960998535
0.8615232110023499,1.3250136375427246,-0.46349042654037476,0.8189930319786072,0.9464285714285714,0.007086040917783976,0.8881597518920898
0.8643671274185181,1.3267688751220703,-0.46240174770355225,0.8192346096038818,0.9464285714285714,0.007362529635429382,0.8883882164955139
0.8667557239532471,1.3280668258666992,-0.46131110191345215,0.819439172744751,0.9464285714285714,0.0077390167862176895,0.8885847330093384
0.8688667416572571,1.3288153409957886,-0.4599485993385315,0.8193239569664001,0.9464285714285714,0.008336903527379036,0.8885725736618042
0.8708581924438477,1.3289668560028076,-0.45810866355895996,0.8189598917961121,0.9464285714285714,0.008726077154278755,0.8883670568466187
0.8727883100509644,1.328658938407898,-0.4558706283569336,0.8184327483177185,0.9464285714285714,0.009465774521231651,0.8880168795585632
0.8748724460601807,1.3281540870666504,-0.4532816410064697,0.8177365064620972,0.9464285714285714,0.010186290368437767,0.8875133991241455
0.8768969774246216,1.3269832134246826,-0.45008623600006104,0.8168368339538574,0.9464285714285714,0.011442522518336773,0.8868374824523926
0.8787132501602173,1.3252811431884766,-0.4465678930282593,0.8157323598861694,0.9464285714285714,0.012510201893746853,0.8859953880310059
0.8806552886962891,1.3244807720184326,-0.44382548332214355,0.8142913579940796,0.9464285714285714,0.01168872695416212,0.8849533200263977
0.8823487162590027,1.3239843845367432,-0.4416356682777405,0.8127598762512207,0.9464285714285714,0.01172724924981594,0.8838438391685486
0.883328914642334,1.3227810859680176,-0.4394521713256836,0.8112924098968506,0.9464285714285714,0.011663706041872501,0.8828119039535522
0.8836811780929565,1.3202738761901855,-0.436592698097229,0.8095307350158691,0.9464285714285714,0.011809042654931545,0.8815368413925171
0.8841522932052612,1.3145759105682373,-0.4304236173629761,0.8063942790031433,0.9464285714285714,0.012071833945810795,0.8793272376060486
0.8872792720794678,1.3115155696868896,-0.4242362976074219,0.803672194480896,0.9464285714285714,0.012937641702592373,0.8773232102394104
0.889485239982605,1.3075916767120361,-0.41810643672943115,0.8013606071472168,0.9464285714285714,0.013162482529878616,0.8753787279129028
0.8914064168930054,1.3042755126953125,-0.41286909580230713,0.7995085120201111,0.9464285714285714,0.013749092817306519,0.8735848665237427
0.893393874168396,1.3013508319854736,-0.40795695781707764,0.7978066205978394,0.9464285714285714,0.013502039946615696,0.8717877864837646
0.895244836807251,1.2999411821365356,-0.40469634532928467,0.796112060546875,0.9464285714285714,0.013038975186645985,0.8699585199356079
0.8959323167800903,1.299548864364624,-0.4036165475845337,0.7944576740264893,0.9464285714285714,0.012753983028233051,0.8682160377502441
0.8954582214355469,1.299839973449707,-0.40438175201416016,0.7928487062454224,0.9464285714285714,0.011609150096774101,0.8666328191757202
0.8941174149513245,1.300081729888916,-0.40596431493759155,0.7911125421524048,0.9464285714285714,0.009721442125737667,0.8650264143943787
0.8930280208587646,1.3000812530517578,-0.40705323219299316,0.7883282899856567,0.9464285714285714,0.008939400315284729,0.8625538945198059
0.8917994499206543,1.300511121749878,-0.40871167182922363,0.7857508659362793,0.9464285714285714,0.008585797622799873,0.860259473323822
0.890400230884552,1.3011987209320068,-0.41079849004745483,0.7830701470375061,0.9464285714285714,0.008231266401708126,0.8579156398773193
0.8892573118209839,1.3024423122406006,-0.4131850004196167,0.7800620794296265,0.9464285714285714,0.00785734597593546,0.8553492426872253
0.8887426853179932,1.30482816696167,-0.41608548164367676,0.7766199111938477,0.9464285714285714,0.007393600419163704,0.8523465394973755
0.8874899744987488,1.3060870170593262,-0.4185970425605774,0.7724049687385559,0.9464285714285714,0.006679090671241283,0.8486582040786743
0.8861792087554932,1.3063793182373047,-0.4202001094818115,0.7677887082099915,0.9464285714285714,0.006379006430506706,0.8445565700531006
0.8849974870681763,1.3055391311645508,-0.4205416440963745,0.762864351272583,0.9464285714285714,0.00613359734416008,0.8399857878684998
0.884003221988678,1.30342698097229,-0.41942375898361206,0.7579365372657776,0.9464285714285714,0.005841358099132776,0.8350913524627686
0.8831060528755188,1.3007911443710327,-0.4176850914955139,0.7534830570220947,0.9464285714285714,0.0056607844308018684,0.8303290605545044
0.8822004795074463,1.2979168891906738,-0.41571640968322754,0.7497334480285645,0.9464285714285714,0.0055384947918355465,0.826061487197876
0.8810307383537292,1.2947883605957031,-0.4137576222419739,0.7470645904541016,0.9464285714285714,0.00539802573621273,0.822853684425354
0.8799436092376709,1.2915880680084229,-0.41164445877075195,0.745486855506897,0.9464285714285714,0.00516481650993228,0.8208708763122559
0.8788636326789856,1.2884035110473633,-0.4095398783683777,0.7450047135353088,0.9464285714285714,0.005104680545628071,0.8202093839645386
0.8776142597198486,1.2851228713989258,-0.40750861167907715,0.7456218004226685,0.9464285714285714,0.00509214773774147,0.8208829164505005
0.876470685005188,1.2867176532745361,-0.41024696826934814,0.7471920251846313,0.9464285714285714,0.0055314176715910435,0.8227183818817139
0.8755415678024292,1.2887017726898193,-0.41316020488739014,0.7495222091674805,0.9464285714285714,0.00518788443878293,0.8254541158676147
0.8750602006912231,1.2907135486602783,-0.4156533479690552,0.752480149269104,0.9464285714285714,0.005030777771025896,0.8288983106613159
0.8746044635772705,1.2936598062515259,-0.41905534267425537,0.7559489011764526,0.9464285714285714,0.004900677129626274,0.8328893184661865
0.8740626573562622,1.298141598701477,-0.42407894134521484,0.7598944902420044,0.9464285714285714,0.004715331364423037,0.8373286128044128
0.8735167980194092,1.302604079246521,-0.4290872812271118,0.7642388343811035,0.9464285714285714,0.004555721301585436,0.8420923948287964
0.8729764223098755,1.3069288730621338,-0.4339524507522583,0.7690418362617493,0.9464285714285714,0.004423844628036022,0.8472496271133423
0.8732371926307678,1.3118469715118408,-0.438609778881073,0.7739148139953613,0.9464285714285714,0.004292304627597332,0.852324366569519
0.8735017776489258,1.317099928855896,-0.4435981512069702,0.7786228656768799,0.9464285714285714,0.004185370169579983,0.8570375442504883
0.8735228776931763,1.3223612308502197,-0.44883835315704346,0.783126711845398,0.9464285714285714,0.004112571943551302,0.8613552451133728
0.8755594491958618,1.3275703191757202,-0.4520108699798584,0.7873203158378601,0.9464285714285714,0.004010534845292568,0.8651953935623169
0.877485990524292,1.3325982093811035,-0.4551122188568115,0.7912598848342896,0.9464285714285714,0.0040749916806817055,0.8686363697052002
0.8793063163757324,1.3373794555664062,-0.45807313919067383,0.7950127124786377,0.9464285714285714,0.0040765381418168545,0.8717710971832275
0.8810212016105652,1.3418877124786377,-0.4608665108680725,0.7986348271369934,0.9464285714285714,0.004000507295131683,0.8746770024299622
0.8825803399085999,1.3462119102478027,-0.4636315703392029,0.8022160530090332,0.9464285714285714,0.003926762845367193,0.8774421215057373
0.8840607404708862,1.3503280878067017,-0.46626734733581543,0.8057154417037964,0.9464285714285714,0.0038600643165409565,0.8800686001777649
0.8855075836181641,1.3543329238891602,-0.4688253402709961,0.8091087937355042,0.9464285714285714,0.003797674085944891,0.8825618028640747
0.88681960105896,1.358234167098999,-0.47141456604003906,0.8123161792755127,0.9464285714285714,0.0037447423674166203,0.8848820924758911
0.8879421949386597,1.3619886636734009,-0.4740464687347412,0.8153529167175293,0.9464285714285714,0.0036772494204342365,0.8870691061019897
0.8889521360397339,1.3655850887298584,-0.4766329526901245,0.8182097673416138,0.9464285714285714,0.0036122160963714123,0.8891206979751587
0.8898801803588867,1.3690088987350464,-0.47912871837615967,0.820888102054596,0.9464285714285714,0.003561279270797968,0.8910387754440308
0.8907386660575867,1.3722994327545166,-0.48156076669692993,0.823410153388977,0.9464285714285714,0.003530556336045265,0.8928479552268982
0.8915339708328247,1.3754875659942627,-0.483953595161438,0.8257768154144287,0.9464285714285714,0.0035173676442354918,0.89455246925354
0.892267644405365,1.3786110877990723,-0.4863434433937073,0.8280045390129089,0.9464285714285714,0.0034333982039242983,0.8961718082427979
0.8929420709609985,1.381683111190796,-0.48874104022979736,0.8301130533218384,0.9464285714285714,0.0033599850721657276,0.8977206945419312
0.8935570120811462,1.384716272354126,-0.49115926027297974,0.8321107625961304,0.9464285714285714,0.0032479832880198956,0.8992058038711548
0.8941144943237305,1.387718677520752,-0.4936041831970215,0.8340054750442505,0.9464285714285714,0.0032130973413586617,0.9006328582763672
0.8945989012718201,1.3906747102737427,-0.4960758090019226,0.8357990384101868,0.9464285714285714,0.0031819406431168318,0.9019992351531982
0.8950186967849731,1.3935632705688477,-0.4985445737838745,0.8374812602996826,0.9464285714285714,0.0031430688686668873,0.9032891988754272
0.8954423666000366,1.3964545726776123,-0.5010122060775757,0.8390288949012756,0.9464285714285714,0.003089779755100608,0.9044795036315918
0.8958629369735718,1.3993231058120728,-0.503460168838501,0.8404896259307861,0.9464285714285714,0.003072831081226468,0.9056105613708496
0.8962401747703552,1.4021120071411133,-0.5058718323707581,0.8419040441513062,0.9464285714285714,0.00306524196639657,0.9067119359970093
0.896559476852417,1.4047999382019043,-0.5082404613494873,0.8432751297950745,0.9464285714285714,0.003060392802581191,0.9077868461608887
0.8968443870544434,1.4073810577392578,-0.5105366706848145,0.8446037769317627,0.9464285714285714,0.0031241080723702908,0.9088338017463684
0.8971371650695801,1.4098846912384033,-0.5127475261688232,0.8458764553070068,0.9464285714285714,0.003158226143568754,0.9098352193832397
0.8974205255508423,1.4123098850250244,-0.5148893594741821,0.8471246957778931,0.9464285714285714,0.003006862010806799,0.9108169078826904
0.897716760635376,1.4147169589996338,-0.5170001983642578,0.848402738571167,0.9464285714285714,0.0027318070642650127,0.9118342399597168
0.8979904651641846,1.4170441627502441,-0.5190536975860596,0.8496444225311279,0.9464285714285714,0.0025436021387577057,0.9128255844116211
0.898188591003418,1.4192757606506348,-0.5210871696472168,0.8508613109588623,0.9464285714285714,0.0025291461497545242,0.9137927293777466
0.8983749151229858,1.4214260578155518,-0.5230511426925659,0.8520451784133911,0.9464285714285714,0.07838969677686691,0.9147282838821411
0.8986059427261353,1.4235401153564453,-0.5249341726303101,0.8532073497772217,0.9464285714285714,0.0652463287115097,0.9156405925750732
0.8989900350570679,1.425744652748108,-0.52675461769104,0.854392409324646,0.9464285714285714,0.04906710609793663,0.9165688753128052
0.8996102809906006,1.428349256515503,-0.5287389755249023,0.8556076288223267,0.9464285714285714,0.04002949222922325,0.9175130128860474
0.9003288745880127,1.4311248064041138,-0.5307959318161011,0.8567384481430054,0.9464285714285714,0.03433695435523987,0.9183967709541321
0.9009706974029541,1.433870792388916,-0.5329000949859619,0.8576899766921997,0.9464285714285714,0.03132876381278038,0.919144868850708
0.7073537111282349,2.140981674194336,-1.433627963066101,0.873395562171936,1.0,0.031121836975216866,0.9644694328308105
0.6895946264266968,2.017923593521118,-1.3283289670944214,0.8548412919044495,1.0,0.029505018144845963,0.9638333320617676
0.6274741888046265,1.916068434715271,-1.2885942459106445,0.8381170630455017,1.0,0.024303020909428596,0.960727870464325
0.5858618021011353,1.848257064819336,-1.2623952627182007,0.8237394094467163,1.0,0.021736474707722664,0.9481995105743408
0.5724676847457886,1.8146214485168457,-1.2421537637710571,0.8099399209022522,1.0,0.017431575804948807,0.932598352432251
0.5680510997772217,1.7819619178771973,-1.2139108180999756,0.8064579367637634,1.0,0.01892930269241333,0.9222655296325684
0.5695436000823975,1.7588108777999878,-1.1892672777175903,0.8120076060295105,1.0,0.017488429322838783,0.9202752709388733
0.5707840323448181,1.7473688125610352,-1.176584780216217,0.8184532523155212,1.0,0.02003641612827778,0.9192448258399963
0.5634991526603699,1.7353187799453735,-1.1718196272850037,0.8200818300247192,1.0,0.018334390595555305,0.9139994382858276
0.5559833645820618,1.7263610363006592,-1.1703776717185974,0.8203015327453613,1.0,0.02171873115003109,0.9058710932731628
0.5445474982261658,1.7072057723999023,-1.1626582741737366,0.8143613934516907,1.0,0.01829783245921135,0.8919814825057983
0.5373572707176208,1.6946523189544678,-1.157295048236847,0.811161458492279,1.0,0.021860212087631226,0.8812546730041504
0.5256393551826477,1.6607400178909302,-1.1351006627082825,0.8044062256813049,1.0,0.018673822283744812,0.8708579540252686
0.5236543416976929,1.6382339000701904,-1.1145795583724976,0.8013970851898193,1.0,0.02126184105873108,0.8658940196037292
0.5118349194526672,1.5899007320404053,-1.078065812587738,0.7907831072807312,1.0,0.01855425536632538,0.8563150763511658
0.5153788924217224,1.5670855045318604,-1.051706612110138,0.7850297093391418,1.0,0.021460020914673805,0.8511430025100708
0.502426028251648,1.5136053562164307,-1.0111793279647827,0.7681398391723633,1.0,0.020018339157104492,0.8372734785079956
0.5083179473876953,1.4945359230041504,-0.9862179756164551,0.7603912353515625,1.0,0.02257269062101841,0.8299388885498047
0.4878826439380646,1.436540961265564,-0.9486583173274994,0.7396116256713867,1.0,0.02166457287967205,0.8127967715263367
0.48900359869003296,1.426347255706787,-0.9373436570167542,0.7285971641540527,1.0,0.022883325815200806,0.80255126953125
0.4621180295944214,1.3770251274108887,-0.9149070978164673,0.7108778953552246,1.0,0.02331078238785267,0.7899149656295776
0.47110649943351746,1.3782057762145996,-0.9070992767810822,0.7040832042694092,1.0,0.024148928001523018,0.7837627530097961
0.4628620147705078,1.3453819751739502,-0.8825199604034424,0.6930931210517883,1.0,0.02460022084414959,0.7774744033813477
0.46758246421813965,1.33894681930542,-0.8713643550872803,0.6848733425140381,1.0,0.02516118995845318,0.7697733640670776
0.46077415347099304,1.318638801574707,-0.857864648103714,0.6749318838119507,1.0,0.025911537930369377,0.7623668909072876
0.4538421630859375,1.3062007427215576,-0.8523585796356201,0.6644643545150757,1.0,0.026127707213163376,0.7527003288269043
0.44130373001098633,1.287581443786621,-0.8462777137756348,0.6522637605667114,1.0,0.028435682877898216,0.7423551082611084
0.4324440360069275,1.269871711730957,-0.8374276757240295,0.6403303146362305,1.0,0.02937321364879608,0.7321538925170898
0.42490851879119873,1.2527530193328857,-0.827844500541687,0.6291350722312927,1.0,0.02900432050228119,0.7227440476417542
0.4153141379356384,1.2349343299865723,-0.8196201920509338,0.6140809655189514,1.0,0.030252423137426376,0.7076651453971863
0.40177640318870544,1.2159682512283325,-0.8141918480396271,0.5977240800857544,1.0,0.031161349266767502,0.6866275668144226
0.3844003677368164,1.2036350965499878,-0.8192347288131714,0.5859679579734802,1.0,0.030769994482398033,0.6706997156143188
0.3715396225452423,1.216506004333496,-0.8449663817882538,0.589327335357666,1.0,0.029136236757040024,0.6770963668823242
0.35154783725738525,1.2498157024383545,-0.8982678651809692,0.6075794696807861,1.0,0.02926604636013508,0.7086425423622131
0.33093053102493286,1.2844617366790771,-0.9535312056541443,0.6433491110801697,1.0,0.029116284102201462,0.7630869150161743
0.32835566997528076,1.331691861152649,-1.0033361911773682,0.6952570676803589,1.0,0.030585069209337234,0.820720911026001
0.3235301971435547,1.3733142614364624,-1.0497840642929077,0.7376953959465027,1.0,0.028717808425426483,0.857926607131958
0.32211607694625854,1.4155120849609375,-1.093396008014679,0.7652284502983093,1.0,0.023090261965990067,0.8807618618011475
0.32132619619369507,1.453183650970459,-1.131857454776764,0.7797774076461792,1.0,0.020841162651777267,0.8917791843414307
0.3189563453197479,1.482635259628296,-1.163678914308548,0.7889959812164307,1.0,0.01938067376613617,0.8980464935302734
0.3166191577911377,1.5101768970489502,-1.1935577392578125,0.7994518280029297,1.0,0.016520163044333458,0.9052414894104004
0.32416391372680664,1.5464146137237549,-1.2222506999969482,0.8144024610519409,1.0,0.015914374962449074,0.915818452835083
0.3300779461860657,1.5839754343032837,-1.253897488117218,0.8197866082191467,1.0,0.01477175485342741,0.9190457463264465
0.3247207999229431,1.618452787399292,-1.2937319874763489,0.811251163482666,1.0,0.014337679371237755,0.9113943576812744
0.3139708638191223,1.6216330528259277,-1.3076621890068054,0.794411301612854,1.0,0.014589980244636536,0.8965148329734802
0.30594247579574585,1.6122561693191528,-1.306313693523407,0.7802377939224243,1.0,0.016265064477920532,0.885522723197937
0.3029991686344147,1.6026501655578613,-1.2996509969234467,0.771916925907135,1.0,0.016673177480697632,0.8814500570297241
0.3046685457229614,1.5946507453918457,-1.2899821996688843,0.764945924282074,1.0,0.01633121632039547,0.8777414560317993
0.31154313683509827,1.5878270864486694,-1.2762839496135712,0.754637598991394,1.0,0.018410347402095795,0.8710023164749146
0.3210827708244324,1.5784456729888916,-1.2573629021644592,0.7403541803359985,1.0,0.021526075899600983,0.861759603023529
0.3349866271018982,1.564921498298645,-1.2299348711967468,0.7231529951095581,1.0,0.02297811023890972,0.8484630584716797
0.35145097970962524,1.5431197881698608,-1.1916688084602356,0.7044836282730103,1.0,0.0259017962962389,0.8299055695533752
0.3687162399291992,1.5083048343658447,-1.1395885944366455,0.6856070756912231,1.0,0.024558793753385544,0.8082764148712158
0.38566404581069946,1.4589667320251465,-1.073302686214447,0.6669988036155701,1.0,0.021918607875704765,0.7852069139480591
0.39793872833251953,1.393895149230957,-0.9959564208984375,0.6490409970283508,1.0,0.020579950883984566,0.7610476613044739
0.4029352366924286,1.3252828121185303,-0.9223475754261017,0.6332362294197083,0.9821428571428571,0.021299151703715324,0.7391576170921326
0.4013792872428894,1.267640471458435,-0.8662611842155457,0.6241096258163452,0.9821428571428571,0.022071165964007378,0.7306957840919495
0.39686959981918335,1.2484915256500244,-0.8516219258308411,0.6246077418327332,0.9821428571428571,0.02276083640754223,0.7395105361938477
0.40410465002059937,1.2591100931167603,-0.8550054430961609,0.6298051476478577,0.9821428571428571,0.025251906365156174,0.7547593116760254
0.4185531437397003,1.292991280555725,-0.8744381368160248,0.6337709426879883,0.9821428571428571,0.027699889615178108,0.7619184255599976
0.4395664632320404,1.3244165182113647,-0.8848500549793243,0.6340880393981934,0.9821428571428571,0.03070726804435253,0.7626670598983765
0.4634324610233307,1.3480303287506104,-0.8845978677272797,0.6343727707862854,0.9821428571428571,0.03131597489118576,0.7641341686248779
0.482116162776947,1.3779995441436768,-0.8958833813667297,0.6401432156562805,0.9821428571428571,0.0327749103307724,0.7715493440628052
0.4883090853691101,1.3856534957885742,-0.8973444104194641,0.6491330862045288,0.9821428571428571,0.03526654094457626,0.78157639503479
0.4925827980041504,1.3927268981933594,-0.900144100189209,0.6564215421676636,0.9821428571428571,0.03629707545042038,0.7891373634338379
0.49369752407073975,1.404853105545044,-0.9111555814743042,0.6645014882087708,0.9821428571428571,0.03591802716255188,0.7980180382728577
0.5030516386032104,1.410066843032837,-0.9070152044296265,0.6716333627700806,0.9821428571428571,0.03351346403360367,0.8053728342056274
0.5115284323692322,1.407789945602417,-0.8962615132331848,0.6773577928543091,0.9821428571428571,0.030865957960486412,0.8103595972061157
0.5138208270072937,1.405864953994751,-0.8920441269874573,0.6830896139144897,0.9821428571428571,0.029079660773277283,0.8131765127182007
0.5106026530265808,1.403005838394165,-0.8924031853675842,0.6860904693603516,0.9821428571428571,0.029142696410417557,0.8107428550720215
0.5066909790039062,1.4002103805541992,-0.893519401550293,0.6864832639694214,0.9821428571428571,0.027781328186392784,0.8071340918540955
0.5004686117172241,1.393467903137207,-0.8929992914199829,0.6860060691833496,0.9821428571428571,0.025066176429390907,0.8040335178375244
0.4926440715789795,1.3847342729568481,-0.8920902013778687,0.6882843375205994,0.9821428571428571,0.023531228303909302,0.8046166300773621
0.48329317569732666,1.3846731185913086,-0.9013799428939819,0.6949660181999207,0.9821428571428571,0.02186613343656063,0.8107136487960815
0.4764494299888611,1.3872166872024536,-0.9107672572135925,0.7055967450141907,0.9821428571428571,0.022022416815161705,0.8213458061218262
0.46926915645599365,1.3957061767578125,-0.9264370203018188,0.7181087732315063,0.9821428571428571,0.024044044315814972,0.8330862522125244
0.46727854013442993,1.412494421005249,-0.9452158808708191,0.7338292598724365,0.9642857142857143,0.025878971442580223,0.8478096127510071
0.4736395478248596,1.4341626167297363,-0.9605230689048767,0.750388503074646,0.9642857142857143,0.026471614837646484,0.8615483045578003
0.4875146448612213,1.4512875080108643,-0.9637728631496429,0.7599915266036987,0.9642857142857143,0.02745986357331276,0.8688381314277649
0.4954444169998169,1.45426344871521,-0.9588190317153931,0.7596354484558105,0.9642857142857143,0.028188839554786682,0.8682835698127747
0.5033395886421204,1.4453060626983643,-0.9419664740562439,0.7549558281898499,0.9642857142857143,0.028145315125584602,0.8637945652008057
0.5068244934082031,1.428969144821167,-0.9221446514129639,0.7492606043815613,0.9642857142857143,0.03399014100432396,0.8581787347793579
0.5072835683822632,1.4097900390625,-0.9025064706802368,0.7458064556121826,0.9642857142857143,0.033901263028383255,0.8537142872810364
0.5158013701438904,1.3891372680664062,-0.8733358979225159,0.7437172532081604,0.9642857142857143,0.03648925945162773,0.8501304388046265
0.5242390632629395,1.3704068660736084,-0.846167802810669,0.7423224449157715,0.9642857142857143,0.035243384540081024,0.8471077680587769
0.5319246053695679,1.3606454133987427,-0.8287208080291748,0.7423469424247742,0.9821428571428571,0.03498566150665283,0.8455322980880737
0.5402035117149353,1.347327709197998,-0.8071241974830627,0.7435406446456909,0.9821428571428571,0.036195576190948486,0.8449593186378479
0.5472478866577148,1.3363640308380127,-0.7891161441802979,0.7466957569122314,0.9821428571428571,0.03819986432790756,0.8459101915359497
0.553458034992218,1.3259224891662598,-0.7724644541740417,0.7502232193946838,0.9821428571428571,0.036928534507751465,0.8469610214233398
0.5607497692108154,1.311979055404663,-0.7512292861938477,0.7539049983024597,0.9821428571428571,0.038173168897628784,0.8477954864501953
0.5704041719436646,1.2985169887542725,-0.7281128168106079,0.7586356401443481,0.9821428571428571,0.03772866353392601,0.8487299084663391
0.579189658164978,1.2863101959228516,-0.7071205377578735,0.763957679271698,0.9821428571428571,0.037234533578157425,0.8497456312179565
0.5868937969207764,1.2766547203063965,-0.6897609233856201,0.769629716873169,0.9821428571428571,0.037598200142383575,0.849941611289978
0.5950388312339783,1.261767029762268,-0.6667281985282898,0.7742718458175659,0.9821428571428571,0.03354084491729736,0.849611222743988
0.5997997522354126,1.2491791248321533,-0.6493793725967407,0.7778702974319458,0.9821428571428571,0.03351551294326782,0.848633348941803
0.6051111221313477,1.2325730323791504,-0.6274619102478027,0.7808664441108704,0.9821428571428571,0.030847107991576195,0.847633421421051
0.6107602119445801,1.2158889770507812,-0.6051287651062012,0.7834604978561401,0.9821428571428571,0.030108733102679253,0.8466483950614929
0.6130374670028687,1.1972849369049072,-0.5842474699020386,0.7841722965240479,0.9821428571428571,0.030368944630026817,0.8448383808135986
0.6137406826019287,1.18013334274292,-0.5663926601409912,0.7826376557350159,0.9821428571428571,0.02887239120900631,0.843002200126648
0.6098639965057373,1.1665321588516235,-0.5566681623458862,0.7786315679550171,0.9821428571428571,0.028324423357844353,0.8408399224281311
0.604483425617218,1.1470900774002075,-0.5426066517829895,0.7716625928878784,0.9821428571428571,0.027645293623209,0.8395398855209351
0.58963942527771,1.1230082511901855,-0.5333688259124756,0.7607423067092896,0.9821428571428571,0.028723763301968575,0.8367899060249329
0.5716721415519714,1.102384090423584,-0.5307119488716125,0.7449483871459961,0.9821428571428571,0.027347523719072342,0.8333704471588135
0.5462087392807007,1.0894042253494263,-0.5431954860687256,0.7207974791526794,0.9821428571428571,0.02783050201833248,0.8172415494918823
0.5291042327880859,1.0745840072631836,-0.5454797744750977,0.6923002004623413,0.9642857142857143,0.0264321006834507,0.7809482216835022
0.5335816144943237,1.05181884765625,-0.5182372331619263,0.6730952262878418,0.9642857142857143,0.027205100283026695,0.7475835084915161
0.5323784947395325,1.0422978401184082,-0.5099193453788757,0.6739088296890259,0.9642857142857143,0.025064054876565933,0.7583329677581787
0.5338360667228699,1.0384221076965332,-0.5045860409736633,0.6806387305259705,0.9821428571428571,0.024196092039346695,0.7720831036567688
0.5389041900634766,1.0347819328308105,-0.495877742767334,0.6730143427848816,0.9821428571428571,0.02345959283411503,0.7600526809692383
0.5484780669212341,1.0340443849563599,-0.48556631803512573,0.6561111807823181,0.9821428571428571,0.022807687520980835,0.7419463396072388
0.5705146789550781,1.039703607559204,-0.469188928604126,0.6428377628326416,0.9821428571428571,0.023093674331903458,0.7276783585548401
0.6027946472167969,1.0511265993118286,-0.44833195209503174,0.6368764638900757,0.9821428571428571,0.027416495606303215,0.7139137983322144
0.6339029669761658,1.06080961227417,-0.42690664529800415,0.6349879503250122,0.9821428571428571,0.028669336810708046,0.7028639912605286
0.6684243679046631,1.0822224617004395,-0.41379809379577637,0.6440767049789429,0.9821428571428571,0.027082009240984917,0.7137503623962402
0.7052421569824219,1.1253594160079956,-0.42011725902557373,0.660629391670227,0.9642857142857143,0.025175467133522034,0.7386471033096313
0.7410497665405273,1.183454990386963,-0.44240522384643555,0.683542013168335,0.9642857142857143,0.02276269532740116,0.7744919061660767
0.7747484445571899,1.2371619939804077,-0.4624135494232178,0.7125159502029419,0.9642857142857143,0.02070464938879013,0.8140060901641846
0.8064185380935669,1.287571907043457,-0.48115336894989014,0.7435941100120544,0.9642857142857143,0.017710629850625992,0.8447683453559875
0.8322489261627197,1.3327414989471436,-0.5004925727844238,0.766350507736206,0.9642857142857143,0.016483450308442116,0.8602358102798462
0.852482795715332,1.3688101768493652,-0.5163273811340332,0.7781258821487427,0.9642857142857143,0.016295932233333588,0.8644950985908508
0.866158127784729,1.387913465499878,-0.5217553377151489,0.7797224521636963,0.9642857142857143,0.01682027243077755,0.8619203567504883
0.8713469505310059,1.393594741821289,-0.5222477912902832,0.7764517068862915,0.9464285714285714,0.01665450632572174,0.8559786081314087
0.8676086664199829,1.3901208639144897,-0.5225121974945068,0.7723871469497681,0.9464285714285714,0.01672871969640255,0.8488770723342896
0.8616202473640442,1.3822661638259888,-0.5206459164619446,0.7700546979904175,0.9464285714285714,0.01631389930844307,0.8428292870521545
0.8668844699859619,1.3715455532073975,-0.5046610832214355,0.7705704569816589,0.9464285714285714,0.01628750003874302,0.8391208052635193
0.8732696771621704,1.361290693283081,-0.48802101612091064,0.7725744843482971,0.9464285714285714,0.015484889037907124,0.8369090557098389
0.8811060786247253,1.3526554107666016,-0.4715493321418762,0.7744226455688477,0.9464285714285714,0.01437181793153286,0.8359490633010864
0.8883364200592041,1.3464857339859009,-0.4581493139266968,0.7767062783241272,0.9464285714285714,0.014134319499135017,0.8363755345344543
0.8941333293914795,1.3411599397659302,-0.4470266103744507,0.7787460088729858,0.9464285714285714,0.013478944078087807,0.8371546864509583
0.898824155330658,1.3359246253967285,-0.43710047006607056,0.7803366184234619,0.9464285714285714,0.012899336405098438,0.8377590179443359
0.9026017785072327,1.3318533897399902,-0.42925161123275757,0.7824041247367859,0.9464285714285714,0.011838346719741821,0.8386937975883484
0.904836118221283,1.3286793231964111,-0.4238432049751282,0.7850114107131958,0.9464285714285714,0.011029400862753391,0.8399969935417175
0.9060412645339966,1.3271154165267944,-0.42107415199279785,0.7879546880722046,0.9464285714285714,0.010519931092858315,0.8415656089782715
0.9051836729049683,1.3267467021942139,-0.4215630292892456,0.7908103466033936,0.9464285714285714,0.009957773610949516,0.8430295586585999
0.9032155275344849,1.3279660940170288,-0.42475056648254395,0.7930004000663757,0.9464285714285714,0.009061949327588081,0.8441076278686523
0.9000636339187622,1.3319532871246338,-0.4318896532058716,0.7946077585220337,0.9285714285714286,0.008779880590736866,0.8449809551239014
0.8957192897796631,1.3359417915344238,-0.44022250175476074,0.7956198453903198,0.9285714285714286,0.008773011155426502,0.845683217048645
0.8899319767951965,1.340718388557434,-0.45078641176223755,0.7962474226951599,0.9285714285714286,0.010187048465013504,0.8463245630264282
0.8841004967689514,1.3430973291397095,-0.45899683237075806,0.7958745956420898,0.9285714285714286,0.010166364721953869,0.8464821577072144
0.8862928152084351,1.34462571144104,-0.458332896232605,0.7947686910629272,0.9285714285714286,0.009837916120886803,0.846362829208374
0.8900846242904663,1.3450753688812256,-0.4549907445907593,0.7931268215179443,0.9285714285714286,0.0097145801410079,0.8460260629653931
0.8920047283172607,1.3447816371917725,-0.4527769088745117,0.7911877632141113,0.9285714285714286,0.009422446601092815,0.845482587814331
0.8927571177482605,1.3438549041748047,-0.4510977864265442,0.7892284393310547,0.9285714285714286,0.008617204613983631,0.8447899222373962
0.8927109241485596,1.3423726558685303,-0.4496617317199707,0.7873230576515198,0.9107142857142857,0.007716241292655468,0.843961775302887
0.893887996673584,1.340274453163147,-0.446386456489563,0.7856961488723755,0.9107142857142857,0.007201262749731541,0.8431628942489624
0.8941271305084229,1.3378669023513794,-0.44373977184295654,0.7841794490814209,0.9107142857142857,0.006895637139678001,0.8422720432281494
0.8936058282852173,1.3356693983078003,-0.442063570022583,0.7828267812728882,0.9107142857142857,0.006623815279453993,0.8413636684417725
0.8924593925476074,1.332966923713684,-0.44050753116607666,0.7814798355102539,0.9107142857142857,0.0061116451397538185,0.8404574394226074
0.8908501267433167,1.330026388168335,-0.4391762614250183,0.7800555229187012,0.9107142857142857,0.00663651991635561,0.8395240306854248
0.8879795074462891,1.3274497985839844,-0.4394702911376953,0.7786600589752197,0.9107142857142857,0.0060069868341088295,0.8387481570243835
0.8835830092430115,1.3247756958007812,-0.4411926865577698,0.7771949768066406,0.9107142857142857,0.005617479328066111,0.8381080031394958
0.8792427182197571,1.3197405338287354,-0.44049781560897827,0.7750303149223328,0.9107142857142857,0.006048782262951136,0.8370459675788879
0.8757429122924805,1.3138444423675537,-0.43810153007507324,0.7726424932479858,0.9107142857142857,0.007113649044185877,0.8359695672988892
0.8719916343688965,1.3082211017608643,-0.4362294673919678,0.7700275182723999,0.9107142857142857,0.008149011991918087,0.8349151611328125
0.8676804304122925,1.3033111095428467,-0.4356306791305542,0.7674233317375183,0.9107142857142857,0.008481093682348728,0.8341565728187561
0.8650941848754883,1.2984392642974854,-0.43334507942199707,0.7648899555206299,0.9107142857142857,0.008963005617260933,0.8337416648864746
0.8624048233032227,1.2938306331634521,-0.4314258098602295,0.7623374462127686,0.9107142857142857,0.009280473925173283,0.8334125280380249
0.8598450422286987,1.2894920110702515,-0.42964696884155273,0.7599252462387085,0.9107142857142857,0.0099058011546731,0.8332545757293701
0.8573492765426636,1.2853106260299683,-0.4279613494873047,0.7575496435165405,0.9107142857142857,0.010142859071493149,0.83326655626297
0.8544862270355225,1.2811124324798584,-0.42662620544433594,0.7551547288894653,0.9285714285714286,0.010354050435125828,0.833440899848938
0.8512598276138306,1.2765367031097412,-0.42527687549591064,0.7523559331893921,0.9285714285714286,0.01051113661378622,0.8336732387542725
0.8479345440864563,1.2719156742095947,-0.4239811301231384,0.7496458888053894,0.9285714285714286,0.01082619559019804,0.834006667137146
0.8451820611953735,1.2675111293792725,-0.4223290681838989,0.7471246719360352,0.9285714285714286,0.011131761595606804,0.8345794081687927
0.8424652814865112,1.2629148960113525,-0.4204496145248413,0.7447569370269775,0.9285714285714286,0.010839784517884254,0.8350751996040344
0.8397263288497925,1.257853388786316,-0.41812705993652344,0.7423743605613708,0.9285714285714286,0.010810185223817825,0.8352274894714355
0.8373509049415588,1.2527945041656494,-0.4154435992240906,0.740248441696167,0.9285714285714286,0.011274426244199276,0.8350654244422913
0.8356974124908447,1.2481350898742676,-0.41243767738342285,0.7383383512496948,0.9285714285714286,0.011478775180876255,0.8344821929931641
0.834998607635498,1.2443211078643799,-0.40932250022888184,0.7365679740905762,0.9285714285714286,0.013281826861202717,0.8333970308303833
0.8350253105163574,1.2409019470214844,-0.40587663650512695,0.7346267700195312,0.9285714285714286,0.017588891088962555,0.8315131664276123
0.8357897996902466,1.2381577491760254,-0.4023679494857788,0.7327825427055359,0.9464285714285714,0.01809949427843094,0.8291594982147217
0.839155912399292,1.2343242168426514,-0.3951683044433594,0.7306963205337524,0.9464285714285714,0.0182220209389925,0.8261303901672363
0.843970537185669,1.2290313243865967,-0.38506078720092773,0.7282576560974121,0.9464285714285714,0.018329359591007233,0.8223526477813721
0.8481727242469788,1.224034309387207,-0.37586158514022827,0.7259112000465393,0.9464285714285714,0.01947798952460289,0.818254828453064
0.8519240021705627,1.2194468975067139,-0.3675228953361511,0.7239894866943359,0.9464285714285714,0.025624964386224747,0.8142625093460083
0.8549344539642334,1.214848279953003,-0.35991382598876953,0.7224277257919312,0.9464285714285714,0.02732802927494049,0.8105522990226746
0.8567888736724854,1.2094833850860596,-0.3526945114135742,0.7210623025894165,0.9464285714285714,0.028490379452705383,0.8071767091751099
0.8576944470405579,1.2045478820800781,-0.34685343503952026,0.7202416658401489,0.9464285714285714,0.02846446819603443,0.8043273687362671
0.8578553199768066,1.200256109237671,-0.34240078926086426,0.7200316190719604,0.9464285714285714,0.028190666809678078,0.8020840287208557
0.8581157326698303,1.1965821981430054,-0.33846646547317505,0.7201128005981445,0.9464285714285714,0.027540531009435654,0.800098717212677
0.8607586622238159,1.1926249265670776,-0.3318662643432617,0.7204020023345947,0.9464285714285714,0.026618193835020065,0.798520028591156
0.8684083223342896,1.1852288246154785,-0.31682050228118896,0.7199892997741699,0.9464285714285714,0.02540781907737255,0.7969903349876404
0.8786177635192871,1.1774301528930664,-0.2988123893737793,0.7194812893867493,0.9285714285714286,0.02502460591495037,0.795830488204956
0.8904941082000732,1.169640302658081,-0.2791461944580078,0.7189043760299683,0.9285714285714286,0.024107543751597404,0.7950679063796997
0.9037061929702759,1.1657755374908447,-0.26206934452056885,0.7187759876251221,0.9285714285714286,0.023306462913751602,0.7955993413925171
0.9179172515869141,1.1660414934158325,-0.24812424182891846,0.7190027236938477,0.9285714285714286,0.02243174985051155,0.7972787618637085
0.9329301118850708,1.166374921798706,-0.23344480991363525,0.7193549275398254,0.9285714285714286,0.021993914619088173,0.7996622323989868
0.9482399225234985,1.1667771339416504,-0.21853721141815186,0.7197116017341614,0.9285714285714286,0.020618991926312447,0.8024571537971497
0.9647294878959656,1.1677098274230957,-0.20298033952713013,0.72032231092453,0.9285714285714286,0.019779715687036514,0.8058573007583618
0.9821615219116211,1.1685504913330078,-0.18638896942138672,0.7209299206733704,0.9285714285714286,0.01974034309387207,0.8095294833183289
1.0000085830688477,1.1684563159942627,-0.16844773292541504,0.7210749387741089,0.9285714285714286,0.022018637508153915,0.8126411437988281
1.0210280418395996,1.16765558719635,-0.1466275453567505,0.7210893630981445,0.9285714285714286,0.021093541756272316,0.815395176410675
1.041520118713379,1.1659436225891113,-0.12442350387573242,0.7209331393241882,0.9285714285714286,0.01913309656083584,0.8177013993263245
1.0616545677185059,1.163437843322754,-0.10178327560424805,0.7210954427719116,0.9285714285714286,0.0174849946051836,0.8200035095214844
1.0811564922332764,1.1605411767959595,-0.0793846845626831,0.7217167019844055,0.9285714285714286,0.015642540529370308,0.8221834897994995
1.0983529090881348,1.1562992334365845,-0.05794632434844971,0.722384512424469,0.9285714285714286,0.013412238098680973,0.8235862255096436
1.1120080947875977,1.149813175201416,-0.03780508041381836,0.7224960327148438,0.9285714285714286,0.011761573143303394,0.82335364818573
1.1241040229797363,1.1449962854385376,-0.02089226245880127,0.7224198579788208,0.9285714285714286,0.009309845976531506,0.8216637372970581
1.1333768367767334,1.145188808441162,-0.011811971664428711,0.7234460711479187,0.9285714285714286,0.007182994857430458,0.8198648691177368
1.1396864652633667,1.1496398448944092,-0.00995337963104248,0.725677490234375,0.9285714285714286,0.006085315719246864,0.8182947039604187
1.1439108848571777,1.156081199645996,-0.01217031478881836,0.7287484407424927,0.9107142857142857,0.006639729719609022,0.8169590830802917
1.1467130184173584,1.1630679368972778,-0.016354918479919434,0.7316442728042603,0.9107142857142857,0.00642608106136322,0.8155063390731812
1.148761510848999,1.1743946075439453,-0.02563309669494629,0.7343208193778992,0.9107142857142857,0.005591844208538532,0.814532995223999
1.147911787033081,1.1852152347564697,-0.03730344772338867,0.7376723289489746,0.9107142857142857,0.004968355875462294,0.814982533454895
1.1451729536056519,1.1927447319030762,-0.047571778297424316,0.7415369153022766,0.9107142857142857,0.0046184854581952095,0.8166996240615845
1.1480733156204224,1.1964130401611328,-0.04833972454071045,0.7450544238090515,0.9107142857142857,0.004517631139606237,0.8185596466064453
1.1474711894989014,1.196615219116211,-0.04914402961730957,0.7471845746040344,0.9107142857142857,0.004229934886097908,0.8194367289543152
1.145395040512085,1.1956956386566162,-0.05030059814453125,0.7482317090034485,0.9107142857142857,0.0037666994612663984,0.8195978999137878
1.143183946609497,1.1946637630462646,-0.05147981643676758,0.7484103441238403,0.9107142857142857,0.003286640392616391,0.8193470239639282
1.1417664289474487,1.194321870803833,-0.05255544185638428,0.7481935024261475,0.9107142857142857,0.0028082667849957943,0.8190597295761108
1.1408605575561523,1.1941884756088257,-0.05332791805267334,0.7476807236671448,0.9107142857142857,0.0024033330846577883,0.8188843727111816
1.1403224468231201,1.1937251091003418,-0.05340266227722168,0.7469281554222107,0.9107142857142857,0.0020256887655705214,0.8187907934188843
1.1395609378814697,1.1921055316925049,-0.052544593811035156,0.7458199858665466,0.9107142857142857,0.0016597837675362825,0.8185287714004517
1.1379787921905518,1.1888786554336548,-0.05089986324310303,0.7443455457687378,0.9107142857142857,0.0014619907597079873,0.8178725242614746
1.1358239650726318,1.1845552921295166,-0.048731327056884766,0.7426174283027649,0.9107142857142857,0.0013953736051917076,0.8167457580566406
1.1338531970977783,1.1802992820739746,-0.04644608497619629,0.740829586982727,0.9107142857142857,0.0013547518756240606,0.815229594707489
1.132865071296692,1.1773569583892822,-0.04449188709259033,0.739229679107666,0.9107142857142857,0.00129575130995363,0.8135681748390198
1.1333394050598145,1.1766070127487183,-0.04326760768890381,0.7380463480949402,0.9107142857142857,0.0012652551522478461,0.812088131904602
1.1351470947265625,1.177994728088379,-0.042847633361816406,0.7373491525650024,0.9107142857142857,0.0012936221901327372,0.8110196590423584
1.137556552886963,1.1806302070617676,-0.04307365417480469,0.7370859384536743,0.9107142857142857,0.0013385004131123424,0.8104438781738281
1.1396262645721436,1.1832687854766846,-0.043642520904541016,0.7371302843093872,0.9107142857142857,0.0013495514867827296,0.8102974891662598
1.1407132148742676,1.1848456859588623,-0.04413247108459473,0.7373045682907104,0.9107142857142857,0.0013204487040638924,0.810407817363739
1.1405953168869019,1.1848764419555664,-0.04428112506866455,0.7374752759933472,0.9107142857142857,0.0012762873666360974,0.810599684715271
1.1394968032836914,1.1835205554962158,-0.044023752212524414,0.7375750541687012,0.9107142857142857,0.001149196526966989,0.8107450008392334
1.1379603147506714,1.1814250946044922,-0.0434647798538208,0.7375994324684143,0.9107142857142857,0.0012167302193120122,0.810788094997406
1.1366091966629028,1.1793996095657349,-0.04279041290283203,0.7375801801681519,0.9107142857142857,0.0012545768404379487,0.8107417821884155
1.1359238624572754,1.1780955791473389,-0.04217171669006348,0.7375465631484985,0.9107142857142857,0.0013564546825364232,0.8106572031974792
1.1360793113708496,1.1777803897857666,-0.04170107841491699,0.737502932548523,0.9107142857142857,0.0015789367025718093,0.8105828166007996
1.13692307472229,1.178297996520996,-0.041374921798706055,0.7374292612075806,0.9107142857142857,0.0016807530773803592,0.8105363845825195
1.1380892992019653,1.1792042255401611,-0.0411149263381958,0.7372997999191284,0.9107142857142857,0.0017638147110119462,0.8105026483535767
1.1390130519866943,1.179765224456787,-0.04075217247009277,0.7370994091033936,0.9107142857142857,0.0018375482177361846,0.8104503154754639
1.1395421028137207,1.1797813177108765,-0.04023921489715576,0.7368401288986206,0.9107142857142857,0.0019063145155087113,0.8103516697883606
1.1396572589874268,1.1792525053024292,-0.03959524631500244,0.7365687489509583,0.9107142857142857,0.0019682880956679583,0.8102090358734131
1.1394007205963135,1.178261160850525,-0.038860440254211426,0.7363399267196655,0.9107142857142857,0.0020148565527051687,0.8100475072860718
1.1389720439910889,1.177088975906372,-0.0381169319152832,0.7361953258514404,0.9107142857142857,0.0019383975304663181,0.8099015355110168
1.1386778354644775,1.1761490106582642,-0.03747117519378662,0.7361606359481812,0.9107142857142857,0.0019580742809921503,0.8098080158233643
1.138656735420227,1.1756356954574585,-0.036978960037231445,0.736230731010437,0.9107142857142857,0.0019081593491137028,0.8097878694534302
1.1389150619506836,1.1755547523498535,-0.03663969039916992,0.7363694906234741,0.9107142857142857,0.0019901555497199297,0.8098345398902893
1.1393885612487793,1.1757886409759521,-0.03640007972717285,0.7365217804908752,0.9107142857142857,0.0018971728859469295,0.8099154233932495
1.1399576663970947,1.1761445999145508,-0.036186933517456055,0.7366377115249634,0.9107142857142857,0.0023429482243955135,0.8099907040596008
1.1405103206634521,1.176444172859192,-0.035933852195739746,0.7366873621940613,0.9107142857142857,0.002297325525432825,0.8100287318229675
1.1409573554992676,1.176572561264038,-0.03561520576477051,0.7366663813591003,0.9107142857142857,0.0022555964533239603,0.8100161552429199
1.141343355178833,1.176545262336731,-0.03520190715789795,0.736589789390564,0.9107142857142857,0.0022281594574451447,0.8099570274353027
1.1417362689971924,1.176370620727539,-0.03463435173034668,0.736518144607544,0.9107142857142857,0.0022199905943125486,0.8098946213722229
1.1422481536865234,1.176243782043457,-0.033995628356933594,0.736445426940918,0.9107142857142857,0.0024719834327697754,0.8098288774490356
1.1428470611572266,1.1762290000915527,-0.03338193893432617,0.7364133596420288,0.9107142857142857,0.002703525125980377,0.8098076581954956
1.1434470415115356,1.176166296005249,-0.03271925449371338,0.7364436388015747,0.9107142857142857,0.002678632503375411,0.809856653213501
1.1442019939422607,1.1762808561325073,-0.03207886219024658,0.7365015745162964,0.9107142857142857,0.0027035123202949762,0.8099488019943237
1.1449450254440308,1.1764369010925293,-0.031491875648498535,0.7366143465042114,0.9107142857142857,0.0028107636608183384,0.8101075887680054
1.1455368995666504,1.1764826774597168,-0.030945777893066406,0.7367665767669678,0.9107142857142857,0.0028360344003885984,0.8103132247924805
1.1459033489227295,1.1763172149658203,-0.03041386604309082,0.7369269132614136,0.9107142857142857,0.0027476006653159857,0.8105257153511047
1.1460301876068115,1.1758601665496826,-0.029829978942871094,0.7370675206184387,0.9107142857142857,0.0028995091561228037,0.8107060194015503
1.1460075378417969,1.1752198934555054,-0.029212355613708496,0.7371621131896973,0.9107142857142857,0.002891272772103548,0.8108201026916504
1.1461392641067505,1.1747556924819946,-0.02861642837524414,0.7372080087661743,0.9107142857142857,0.0029046551790088415,0.8108641505241394
1.1464171409606934,1.1744811534881592,-0.02806401252746582,0.7372446060180664,0.9107142857142857,0.04718013107776642,0.8108863830566406
1.14671790599823,1.1742393970489502,-0.027521491050720215,0.7372668981552124,0.9107142857142857,0.0429900623857975,0.8109025359153748
1.1471056938171387,1.173972725868225,-0.026867032051086426,0.7371731996536255,0.9107142857142857,0.03448338061571121,0.8108317852020264
1.1474312543869019,1.1736865043640137,-0.026255249977111816,0.7371273040771484,0.9107142857142857,0.028583697974681854,0.8108159303665161
1.147721290588379,1.1732919216156006,-0.02557063102722168,0.7370540499687195,0.9107142857142857,0.025440815836191177,0.8107852935791016
1.1480306386947632,1.1729180812835693,-0.024887442588806152,0.7369951605796814,0.9107142857142857,0.02457604371011257,0.8107739686965942
1.1483436822891235,1.1725666522979736,-0.024222970008850098,0.7369540333747864,0.9107142857142857,0.024989349767565727,0.8107810020446777
0.3904854953289032,1.5486633777618408,-1.1581778824329376,0.8625748753547668,1.0,0.026670033112168312,0.9774466156959534
0.3867933750152588,1.6325076818466187,-1.2457143068313599,0.885841965675354,1.0,0.027370024472475052,0.9907287359237671
0.3817462921142578,1.6959601640701294,-1.3142138719558716,0.9025259017944336,1.0,0.029290910810232162,0.996241569519043
0.36759668588638306,1.7362706661224365,-1.3686739802360535,0.9142234921455383,1.0,0.03401971235871315,0.9981048107147217
0.35568705201148987,1.7512977123260498,-1.39561066031456,0.9198172092437744,1.0,0.030850058421492577,0.9990031719207764
0.3410325050354004,1.749039649963379,-1.4080071449279785,0.9185616970062256,1.0,0.033115290105342865,0.9994638562202454
0.3336838483810425,1.7351913452148438,-1.4015074968338013,0.9101969003677368,1.0,0.041684504598379135,0.9995030164718628
0.3326456546783447,1.7126827239990234,-1.3800370693206787,0.8946882486343384,1.0,0.04637870565056801,0.9967546463012695
0.33647072315216064,1.6809600591659546,-1.344489336013794,0.8727403879165649,1.0,0.035418570041656494,0.9778708219528198
0.34344059228897095,1.654908299446106,-1.311467707157135,0.854153037071228,1.0,0.03208480775356293,0.9635848999023438
0.3764818012714386,1.6522173881530762,-1.2757355868816376,0.8538318872451782,1.0,0.02796468511223793,0.9820380210876465
0.3987419605255127,1.6420785188674927,-1.24333655834198,0.8543295860290527,1.0,0.031277529895305634,0.9803851246833801
0.42770716547966003,1.6210534572601318,-1.1933462917804718,0.8387546539306641,1.0,0.03025909699499607,0.9665534496307373
0.46662938594818115,1.6153253316879272,-1.148695945739746,0.8109226226806641,1.0,0.02770141139626503,0.9437456130981445
0.5055193901062012,1.620020866394043,-1.1145014762878418,0.7786779403686523,1.0,0.029322506859898567,0.9074108600616455
0.5101091861724854,1.6053705215454102,-1.0952613353729248,0.7536550164222717,0.9821428571428571,0.025868097320199013,0.8830747604370117
0.4777553081512451,1.605503797531128,-1.1277484893798828,0.7511688470840454,0.9821428571428571,0.022540494799613953,0.8925118446350098
0.4598429799079895,1.606433391571045,-1.1465904116630554,0.7520391941070557,0.9821428571428571,0.019573833793401718,0.8980191349983215
0.45234841108322144,1.599474310874939,-1.1471258997917175,0.7365027666091919,0.9821428571428571,0.02032383345067501,0.869962215423584
0.4440833032131195,1.5676480531692505,-1.123564749956131,0.7150110006332397,0.9821428571428571,0.02173135057091713,0.8337106704711914
0.4446290135383606,1.536977767944336,-1.0923487544059753,0.6993633508682251,0.9821428571428571,0.023454558104276657,0.8146910667419434
0.44352564215660095,1.513669729232788,-1.0701440870761871,0.68719083070755,0.9821428571428571,0.022827664390206337,0.8067303895950317
0.4435722529888153,1.485585331916809,-1.0420130789279938,0.6788962483406067,0.9821428571428571,0.024194099009037018,0.8111530542373657
0.44400566816329956,1.4528793096542358,-1.0088736414909363,0.6673702001571655,0.9821428571428571,0.024633830413222313,0.8059350252151489
0.44348785281181335,1.4156832695007324,-0.9721954166889191,0.6521182656288147,0.9821428571428571,0.02332174777984619,0.7859499454498291
0.4427323043346405,1.3703455924987793,-0.9276132881641388,0.628847599029541,0.9821428571428571,0.01751960813999176,0.7481184601783752
0.4397928714752197,1.3191702365875244,-0.8793773651123047,0.6045066118240356,0.9821428571428571,0.013938146643340588,0.708857536315918
0.4336984157562256,1.270066261291504,-0.8363678455352783,0.5954732894897461,0.9821428571428571,0.009920729324221611,0.6964955925941467
0.42388230562210083,1.257514476776123,-0.8336321711540222,0.6179847717285156,0.9821428571428571,0.008288069628179073,0.7227173447608948
0.4059632420539856,1.251295566558838,-0.8453323245048523,0.6449148654937744,0.9821428571428571,0.00750716170296073,0.7458126544952393
0.3873555660247803,1.2539445161819458,-0.8665889501571655,0.6524108052253723,0.9821428571428571,0.007166072726249695,0.7476627826690674
0.3909379243850708,1.253338098526001,-0.8624001741409302,0.6431450247764587,0.9821428571428571,0.006614661775529385,0.7386597394943237
0.39873820543289185,1.2552862167358398,-0.856548011302948,0.6346957683563232,0.9821428571428571,0.0066790953278541565,0.7329645156860352
0.40869003534317017,1.2606778144836426,-0.8519877791404724,0.6319347620010376,0.9821428571428571,0.00661492720246315,0.7307246923446655
0.41941219568252563,1.2675693035125732,-0.8481571078300476,0.6341588497161865,0.9821428571428571,0.00674365134909749,0.7319095134735107
0.42970824241638184,1.2763689756393433,-0.8466607332229614,0.639599621295929,0.9821428571428571,0.006885421462357044,0.7351365089416504
0.43917232751846313,1.285492181777954,-0.846319854259491,0.6450053453445435,0.9821428571428571,0.00683080917224288,0.7379859685897827
0.4475688338279724,1.2941627502441406,-0.8465939164161682,0.6494385004043579,0.9821428571428571,0.007037932984530926,0.7400839924812317
0.45455729961395264,1.301163673400879,-0.8466063737869263,0.6526171565055847,0.9821428571428571,0.0072382353246212006,0.7413061857223511
0.4598090648651123,1.3078694343566895,-0.8480603694915771,0.6547173261642456,0.9821428571428571,0.007311152294278145,0.7421748638153076
0.46348538994789124,1.3133416175842285,-0.8498562276363373,0.6564955115318298,0.9821428571428571,0.007542206905782223,0.7431372404098511
0.4656657874584198,1.3175090551376343,-0.8518432676792145,0.6581767797470093,0.9821428571428571,0.00784045085310936,0.7442381978034973
0.46680521965026855,1.3187437057495117,-0.8519384860992432,0.6593247056007385,0.9821428571428571,0.007895813323557377,0.7451670169830322
0.46688950061798096,1.3193202018737793,-0.8524307012557983,0.6607816219329834,0.9821428571428571,0.008401361294090748,0.7466873526573181
0.46675121784210205,1.3200312852859497,-0.8532800674438477,0.6623519659042358,0.9821428571428571,0.008704029023647308,0.7485030293464661
0.46670985221862793,1.3208611011505127,-0.8541512489318848,0.6638749837875366,0.9821428571428571,0.009013799019157887,0.7504544258117676
0.4668043851852417,1.3222146034240723,-0.8554102182388306,0.6652942895889282,0.9821428571428571,0.00905174482613802,0.7526282072067261
0.4669059216976166,1.322827935218811,-0.8559220135211945,0.666427493095398,0.9821428571428571,0.009071341715753078,0.7547436952590942
0.46672114729881287,1.3221981525421143,-0.8554770052433014,0.6672897338867188,0.9821428571428571,0.009417913854122162,0.7569537162780762
0.46629422903060913,1.3207842111587524,-0.8544899821281433,0.6678354740142822,0.9821428571428571,0.009619875811040401,0.7590091824531555
0.46626174449920654,1.3198754787445068,-0.8536137342453003,0.6678594350814819,0.9821428571428571,0.01000524777919054,0.7608439922332764
0.46552762389183044,1.3167917728424072,-0.8512641489505768,0.6670444011688232,0.9821428571428571,0.00999939814209938,0.7623217105865479
0.465562641620636,1.3129836320877075,-0.8474209904670715,0.6656732559204102,0.9821428571428571,0.011338751763105392,0.763695478439331
0.4662208557128906,1.3101747035980225,-0.8439538478851318,0.6634917855262756,0.9821428571428571,0.011658020317554474,0.7645776271820068
0.4677531123161316,1.3093292713165283,-0.8415761590003967,0.6604790091514587,0.9821428571428571,0.011363466270267963,0.76509690284729
0.4701981842517853,1.3083043098449707,-0.8381061255931854,0.6562107801437378,0.9821428571428571,0.011387312784790993,0.7644222378730774
0.4730095863342285,1.3071056604385376,-0.8340960741043091,0.6513346433639526,0.9821428571428571,0.012266558595001698,0.7628622651100159
0.47642168402671814,1.3017746210098267,-0.8253529369831085,0.645121157169342,0.9821428571428571,0.013183086179196835,0.7593460083007812
0.47857072949409485,1.3000633716583252,-0.8214926421642303,0.6412961483001709,0.9821428571428571,0.013487380929291248,0.7574034929275513
0.4802089333534241,1.295860767364502,-0.8156518340110779,0.6369167566299438,0.9821428571428571,0.013475687243044376,0.7544402480125427
0.48155075311660767,1.2922406196594238,-0.8106898665428162,0.6338117122650146,0.9821428571428571,0.013439204543828964,0.7524656057357788
0.48209983110427856,1.285964012145996,-0.8038641810417175,0.6306908130645752,0.9821428571428571,0.01353027019649744,0.7496241331100464
0.48175886273384094,1.2793867588043213,-0.7976278960704803,0.6284871101379395,0.9821428571428571,0.013200015760958195,0.7468048334121704
0.48117637634277344,1.2713593244552612,-0.7901829481124878,0.6261345744132996,0.9821428571428571,0.012713175266981125,0.7430064678192139
0.48066505789756775,1.262704849243164,-0.7820397913455963,0.6241174936294556,0.9821428571428571,0.012275137938559055,0.7394776940345764
0.48006999492645264,1.2524938583374023,-0.7724238634109497,0.6222811937332153,0.9821428571428571,0.01228049211204052,0.7354173064231873
0.47992950677871704,1.2424042224884033,-0.7624747157096863,0.6211798787117004,0.9821428571428571,0.012595930136740208,0.7320303320884705
0.4803066849708557,1.23256254196167,-0.7522558569908142,0.6210491061210632,0.9821428571428571,0.01200567465275526,0.7300723195075989
0.48101985454559326,1.2343180179595947,-0.7532981634140015,0.622211217880249,0.9821428571428571,0.01165525522083044,0.7303831577301025
0.48480793833732605,1.2468584775924683,-0.7620505392551422,0.6258503794670105,0.9821428571428571,0.011655996553599834,0.7350187301635742
0.4900038242340088,1.260174036026001,-0.7701702117919922,0.6310372352600098,0.9821428571428571,0.011382119730114937,0.7423543930053711
0.49484214186668396,1.27316415309906,-0.7783220112323761,0.6375885009765625,0.9821428571428571,0.011155594140291214,0.7509464621543884
0.4994894862174988,1.2850722074508667,-0.7855827212333679,0.6445655822753906,0.9821428571428571,0.010313705541193485,0.7589429020881653
0.5019977688789368,1.2931923866271973,-0.7911946177482605,0.6514372825622559,0.9821428571428571,0.010263807140290737,0.7656877636909485
0.503527820110321,1.2995189428329468,-0.7959911227226257,0.6584705114364624,0.9821428571428571,0.01035655289888382,0.7715588212013245
0.5047618746757507,1.3063769340515137,-0.8016150593757629,0.6654598712921143,0.9821428571428571,0.010024040937423706,0.7762244939804077
0.5054442882537842,1.3149484395980835,-0.8095041513442993,0.67155522108078,0.9821428571428571,0.011032737791538239,0.7796114683151245
0.5064258575439453,1.3236266374588013,-0.817200779914856,0.6766893863677979,0.9821428571428571,0.012148180976510048,0.7817208170890808
0.5079636573791504,1.3330283164978027,-0.8250646591186523,0.682166337966919,0.9821428571428571,0.011661190539598465,0.7831798791885376
0.5092811584472656,1.345005750656128,-0.8357245922088623,0.6881927251815796,0.9821428571428571,0.010788127779960632,0.7847676277160645
0.513077974319458,1.353003740310669,-0.8399257659912109,0.692231297492981,0.9821428571428571,0.009778144769370556,0.7841448783874512
0.5165979862213135,1.3571442365646362,-0.8405462503433228,0.6949049234390259,0.9821428571428571,0.008864430710673332,0.781893789768219
0.520397424697876,1.361472487449646,-0.84107506275177,0.6969900131225586,0.9821428571428571,0.008674463257193565,0.7796348333358765
0.5241266489028931,1.3666330575942993,-0.8425064086914062,0.6987358927726746,0.9821428571428571,0.0076651256531476974,0.7776908874511719
0.5298223495483398,1.3721283674240112,-0.8423060178756714,0.6999637484550476,0.9821428571428571,0.006685865577310324,0.7760753631591797
0.5366743803024292,1.3769159317016602,-0.840241551399231,0.7003936767578125,0.9821428571428571,0.006495377980172634,0.7742807269096375
0.5430881977081299,1.380258560180664,-0.8371703624725342,0.699962317943573,0.9821428571428571,0.006817745044827461,0.7724418044090271
0.5481715798377991,1.382012128829956,-0.833840548992157,0.6987403631210327,0.9821428571428571,0.007166803814470768,0.7706155776977539
0.551031768321991,1.3821568489074707,-0.8311250805854797,0.6966665983200073,0.9821428571428571,0.00726904533803463,0.7690148949623108
0.5513606667518616,1.3805451393127441,-0.8291844725608826,0.6938597559928894,0.9821428571428571,0.006735566537827253,0.7678776979446411
0.5506725907325745,1.3846282958984375,-0.833955705165863,0.6913804411888123,0.9821428571428571,0.00705817760899663,0.7677673101425171
0.5487173795700073,1.387770652770996,-0.8390532732009888,0.6888751983642578,0.9821428571428571,0.007215254008769989,0.7674789428710938
0.5448414087295532,1.389242172241211,-0.8444007635116577,0.6859580278396606,0.9821428571428571,0.007466541603207588,0.7661288976669312
0.5404207706451416,1.389951229095459,-0.8495304584503174,0.6822678446769714,0.9821428571428571,0.00767119275406003,0.7635529041290283
0.5360252857208252,1.389140009880066,-0.8531147241592407,0.6786985397338867,0.9821428571428571,0.007837190292775631,0.7606746554374695
0.5315611958503723,1.386808156967163,-0.8552469611167908,0.6750661730766296,0.9821428571428571,0.007964610122144222,0.7575315237045288
0.5272074937820435,1.3827650547027588,-0.8555575609207153,0.6709557771682739,0.9821428571428571,0.007812727242708206,0.7537969350814819
0.5225968360900879,1.37696373462677,-0.8543668985366821,0.6662569642066956,0.9821428571428571,0.007723052054643631,0.7492808103561401
0.5185211300849915,1.3713786602020264,-0.8528575301170349,0.6612407565116882,0.9821428571428571,0.007729888893663883,0.7445416450500488
0.5147538185119629,1.3644838333129883,-0.8497300148010254,0.6555557250976562,0.9821428571428571,0.00781754869967699,0.7391352653503418
0.5113788843154907,1.3570137023925781,-0.8456348180770874,0.649811863899231,0.9821428571428571,0.008081070147454739,0.7336256504058838
0.5084188580513,1.3497345447540283,-0.8413156867027283,0.6437832117080688,0.9821428571428571,0.008085282519459724,0.72776198387146
0.5067260265350342,1.3413445949554443,-0.8346185684204102,0.6374719142913818,0.9821428571428571,0.007698496803641319,0.7213599681854248
0.5061056017875671,1.3328908681869507,-0.8267852663993835,0.6312296390533447,0.9821428571428571,0.007497584912925959,0.71474289894104
0.5062988996505737,1.324601650238037,-0.8183027505874634,0.62550950050354,0.9821428571428571,0.006890606600791216,0.7085964679718018
0.5069621205329895,1.3164982795715332,-0.8095361590385437,0.6201146245002747,0.9821428571428571,0.006627253256738186,0.7025205492973328
0.5076342821121216,1.3088781833648682,-0.8012439012527466,0.6149240732192993,0.9821428571428571,0.00645298371091485,0.6962440013885498
0.5087752938270569,1.3008133172988892,-0.7920380234718323,0.6097439527511597,0.9821428571428571,0.00623290752992034,0.6896395683288574
0.5099760890007019,1.2924295663833618,-0.7824534773826599,0.6050292253494263,0.9821428571428571,0.00606191623955965,0.683312177658081
0.5120621919631958,1.2834906578063965,-0.7714284658432007,0.6012922525405884,0.9821428571428571,0.005868352949619293,0.6780778169631958
0.5131991505622864,1.2746171951293945,-0.7614180445671082,0.5981329679489136,0.9821428571428571,0.005776391830295324,0.6733831763267517
0.5145584344863892,1.26633882522583,-0.7517803907394409,0.5952889919281006,0.9821428571428571,0.005798923317342997,0.6691156625747681
0.5158306360244751,1.2578349113464355,-0.7420042753219604,0.5931951999664307,0.9821428571428571,0.00566132552921772,0.6659076809883118
0.5164749622344971,1.2495017051696777,-0.7330267429351807,0.591745913028717,0.9821428571428571,0.005358944181352854,0.6637276411056519
0.5170989632606506,1.241723895072937,-0.7246249318122864,0.5905780792236328,0.9821428571428571,0.0053168092854321,0.6620998382568359
0.5172669887542725,1.234156847000122,-0.7168898582458496,0.5895763039588928,0.9821428571428571,0.005286689382046461,0.6608441472053528
0.5184387564659119,1.2269374132156372,-0.7084986567497253,0.5891526937484741,0.9821428571428571,0.005243608728051186,0.6606190800666809
0.5187608003616333,1.2265570163726807,-0.7077962160110474,0.5889021754264832,0.9821428571428571,0.005250578746199608,0.6607314348220825
0.5194918513298035,1.2301582098007202,-0.7106663584709167,0.5890367031097412,0.9821428571428571,0.005074122920632362,0.6615620255470276
0.5190426111221313,1.231952428817749,-0.7129098176956177,0.5890472531318665,0.9821428571428571,0.0049714380875229836,0.6622405052185059
0.5195097923278809,1.2348439693450928,-0.7153341770172119,0.5893459916114807,0.9821428571428571,0.004949596710503101,0.6634973287582397
0.5198221206665039,1.2364946603775024,-0.7166725397109985,0.5895320177078247,0.9821428571428571,0.004755853209644556,0.6646100878715515
0.5199066996574402,1.2380836009979248,-0.7181769013404846,0.5898833274841309,0.9821428571428571,0.004787025973200798,0.6659642457962036
0.520240068435669,1.2399966716766357,-0.7197566032409668,0.590444803237915,0.9821428571428571,0.004774714820086956,0.6676790714263916
0.520211398601532,1.2413356304168701,-0.7211242318153381,0.5910627841949463,0.9821428571428571,0.004645309876650572,0.6694471836090088
0.51985764503479,1.2417023181915283,-0.7218446731567383,0.5917590856552124,0.9821428571428571,0.004495940171182156,0.671339213848114
0.5195333957672119,1.2422617673873901,-0.7227283716201782,0.5928727388381958,0.9821428571428571,0.004610614385455847,0.6737333536148071
0.5196569561958313,1.2434535026550293,-0.723796546459198,0.5942136645317078,0.9821428571428571,0.004598958883434534,0.6764294505119324
0.5197930335998535,1.2444608211517334,-0.7246677875518799,0.5955350399017334,0.9821428571428571,0.00455963471904397,0.6789971590042114
0.5209311842918396,1.24568772315979,-0.7247565388679504,0.5968645811080933,0.9821428571428571,0.004609421826899052,0.6815714836120605
0.5210072994232178,1.245668649673462,-0.7246613502502441,0.5980939865112305,0.9821428571428571,0.0047912257723510265,0.6837306022644043
0.5218515396118164,1.2488478422164917,-0.7269963026046753,0.5999247431755066,1.0,0.0048779938369989395,0.6866254210472107
0.5220769643783569,1.2513816356658936,-0.7293046712875366,0.6017677783966064,1.0,0.005028565414249897,0.6893311738967896
0.5238993167877197,1.2556483745574951,-0.7317490577697754,0.6039922833442688,1.0,0.005149614531546831,0.6925625205039978
0.5254338979721069,1.2591938972473145,-0.7337599992752075,0.6058448553085327,1.0,0.005403487477451563,0.6951520442962646
0.5271861553192139,1.2631566524505615,-0.7359704971313477,0.6078145503997803,1.0,0.005608339793980122,0.697913408279419
0.5285198092460632,1.2667378187179565,-0.7382180094718933,0.6096802949905396,1.0,0.00589662604033947,0.7005139589309692
0.5303571224212646,1.2714784145355225,-0.7411212921142578,0.6118963956832886,1.0,0.00599545706063509,0.7036017179489136
0.531061053276062,1.2748980522155762,-0.7438369989395142,0.6137331128120422,1.0,0.006175564136356115,0.7060253620147705
0.5333325862884521,1.279151201248169,-0.7458186149597168,0.6159268021583557,1.0,0.006449568085372448,0.7089381217956543
0.5352055430412292,1.2826772928237915,-0.7474717497825623,0.6177592277526855,1.0,0.006352036260068417,0.7112987637519836
0.5378989577293396,1.2872169017791748,-0.7493179440498352,0.6199894547462463,1.0,0.006372888572514057,0.7142157554626465
0.5401701331138611,1.2909871339797974,-0.7508170008659363,0.6220331788063049,1.0,0.0064890519715845585,0.7167824506759644
0.5431510806083679,1.295642614364624,-0.7524915337562561,0.624358057975769,1.0,0.006609026808291674,0.7197720408439636
0.5447864532470703,1.2986440658569336,-0.7538576126098633,0.6261535286903381,1.0,0.00695662759244442,0.7219248414039612
0.5473124980926514,1.3024134635925293,-0.7551009654998779,0.6283769607543945,1.0,0.006783433258533478,0.7246474623680115
0.54957115650177,1.3052327632904053,-0.7556616067886353,0.6303552389144897,1.0,0.007042694371193647,0.7269506454467773
0.5519651174545288,1.308667540550232,-0.7567024230957031,0.6325277090072632,1.0,0.007312049623578787,0.7295132875442505
0.5532264113426208,1.3110432624816895,-0.7578168511390686,0.6344608068466187,1.0,0.006939314771443605,0.7315663695335388
0.5533502101898193,1.3137664794921875,-0.7604162693023682,0.6362925171852112,1.0,0.007223817985504866,0.7335244417190552
0.5524362921714783,1.3149194717407227,-0.7624831795692444,0.637813925743103,1.0,0.007659466937184334,0.7350721955299377
0.5515681505203247,1.3164498805999756,-0.7648817300796509,0.6394795775413513,1.0,0.007862805388867855,0.7368596792221069
0.5484141111373901,1.3174686431884766,-0.7690545320510864,0.6407496333122253,1.0,0.008126423694193363,0.7379226684570312
0.5465832948684692,1.3175808191299438,-0.7709975242614746,0.642031192779541,1.0,0.008336490020155907,0.739187479019165
0.544259786605835,1.319202184677124,-0.7749423980712891,0.6435561776161194,1.0,0.009097089990973473,0.7406704425811768
0.5405415296554565,1.3191232681274414,-0.7785817384719849,0.6444132328033447,1.0,0.008040343411266804,0.7412368655204773
0.5380016565322876,1.3205015659332275,-0.7824999094009399,0.6458336114883423,1.0,0.007743694819509983,0.7424376606941223
0.5350106358528137,1.3215234279632568,-0.7865127921104431,0.6471322774887085,1.0,0.007607265841215849,0.7433434724807739
0.5315004587173462,1.32194185256958,-0.7904413938522339,0.648224949836731,1.0,0.007737537380307913,0.7439687848091125
0.5278198719024658,1.3217370510101318,-0.793917179107666,0.6492573022842407,1.0,0.007944646291434765,0.744493842124939
0.5237756967544556,1.3210008144378662,-0.7972251176834106,0.6502100229263306,1.0,0.007815010845661163,0.7448923587799072
0.5198038220405579,1.3194663524627686,-0.7996625304222107,0.6513031721115112,1.0,0.008170144632458687,0.7455573081970215
0.5154494047164917,1.3172658681869507,-0.801816463470459,0.6523770689964294,1.0,0.008105138316750526,0.746204137802124
0.5114778280258179,1.3153207302093506,-0.8038429021835327,0.6535115242004395,1.0,0.008035292848944664,0.7467363476753235
0.5077462792396545,1.312642216682434,-0.8048959374427795,0.6540236473083496,1.0,0.008252140134572983,0.7467412948608398
0.5040100812911987,1.3095548152923584,-0.8055447340011597,0.6544567346572876,1.0,0.007902676239609718,0.7466947436332703
0.4999261200428009,1.306300163269043,-0.8063740432262421,0.6547938585281372,1.0,0.007901431992650032,0.7467612028121948
0.4957711398601532,1.3029506206512451,-0.8071794807910919,0.6550040245056152,1.0,0.008802643977105618,0.7468564510345459
0.49404197931289673,1.2981278896331787,-0.804085910320282,0.6549189686775208,1.0,0.009369781240820885,0.7466095685958862
0.4931626617908478,1.2932379245758057,-0.8000752627849579,0.6543675065040588,1.0,0.008411313407123089,0.7462196350097656
0.49287161231040955,1.286034107208252,-0.7931624948978424,0.6530130505561829,1.0,0.007961439900100231,0.7452368140220642
0.49296969175338745,1.280130386352539,-0.7871606945991516,0.6515984535217285,1.0,0.008417017757892609,0.7447290420532227
0.49291789531707764,1.273191213607788,-0.7802733182907104,0.6491356492042542,1.0,0.008513770066201687,0.7435361742973328
0.4911435842514038,1.2658419609069824,-0.7746983766555786,0.6453204154968262,1.0,0.008916746824979782,0.7418503761291504
0.4934879541397095,1.257869005203247,-0.7643810510635376,0.6413778066635132,1.0,0.009072879329323769,0.7397501468658447
0.49841874837875366,1.2471377849578857,-0.7487190365791321,0.6369075775146484,1.0,0.009356696158647537,0.7366907596588135
0.5017710328102112,1.2359195947647095,-0.7341485619544983,0.6315411925315857,1.0,0.010970412753522396,0.7327278852462769
0.5058180093765259,1.2289330959320068,-0.723115086555481,0.6263543963432312,1.0,0.009258891455829144,0.7285256385803223
0.5121239423751831,1.2230360507965088,-0.7109121084213257,0.6214218139648438,1.0,0.011422674171626568,0.7237260341644287
0.5162253975868225,1.216560959815979,-0.7003355622291565,0.6165436506271362,1.0,0.011066987179219723,0.7185900211334229
0.5225377082824707,1.2104543447494507,-0.68791663646698,0.612613320350647,1.0,0.0124961631372571,0.713368833065033
0.5271981954574585,1.2026050090789795,-0.675406813621521,0.6092800498008728,1.0,0.012165701948106289,0.7085047960281372
0.5333002209663391,1.1953142881393433,-0.6620140671730042,0.6070330142974854,1.0,0.012159831821918488,0.7044076323509216
0.5403971672058105,1.1886851787567139,-0.6482880115509033,0.6043922305107117,1.0,0.011165895499289036,0.7004154920578003
0.5466598272323608,1.1823182106018066,-0.6356583833694458,0.5999732613563538,1.0,0.01108305249363184,0.6958776116371155
0.5495187044143677,1.1681405305862427,-0.618621826171875,0.5973591208457947,1.0,0.010952801443636417,0.693924069404602
0.5578713417053223,1.165542721748352,-0.6076713800430298,0.5959146618843079,1.0,0.011029507964849472,0.6947845220565796
0.5599470138549805,1.1490139961242676,-0.5890669822692871,0.5936917662620544,1.0,0.011524640023708344,0.6962514519691467
0.5670298337936401,1.1538535356521606,-0.5868237018585205,0.5937097072601318,1.0,0.011816630139946938,0.7008508443832397
0.5698419809341431,1.1499923467636108,-0.5801503658294678,0.592449426651001,1.0,0.0120116351172328,0.7049731016159058
0.5791770219802856,1.1590237617492676,-0.5798467397689819,0.5941860675811768,1.0,0.012373710982501507,0.712672233581543
0.5886063575744629,1.1668490171432495,-0.5782426595687866,0.595924437046051,1.0,0.012942682951688766,0.7203215956687927
0.5938467383384705,1.1743907928466797,-0.5805440545082092,0.5977193117141724,1.0,0.012971051037311554,0.7275134921073914
0.6020536422729492,1.1822004318237305,-0.5801467895507812,0.5997519493103027,1.0,0.01304872240871191,0.7354639768600464
0.6085878610610962,1.1861991882324219,-0.5776113271713257,0.600826621055603,1.0,0.013875954784452915,0.7420427203178406
0.6143749952316284,1.1913033723831177,-0.5769283771514893,0.6026438474655151,1.0,0.015410087071359158,0.7487532496452332
0.6199735403060913,1.1951960325241089,-0.5752224922180176,0.6044149994850159,1.0,0.01652364432811737,0.7543455362319946
0.62532639503479,1.1984162330627441,-0.5730898380279541,0.6061643362045288,1.0,0.017469022423028946,0.7585049271583557
0.6300776600837708,1.1993050575256348,-0.569227397441864,0.6072437763214111,1.0,0.018369492143392563,0.7610349059104919
0.6366381049156189,1.1987993717193604,-0.5621612668037415,0.6073594093322754,1.0,0.019112469628453255,0.7621402740478516
0.642525315284729,1.196153998374939,-0.55362868309021,0.6079927086830139,1.0,0.020934151485562325,0.762826681137085
0.6503750681877136,1.2026288509368896,-0.552253782749176,0.6112809181213379,1.0,0.021902894601225853,0.7651339769363403
0.6557140946388245,1.2082122564315796,-0.5524981617927551,0.615051805973053,1.0,0.02273000404238701,0.7680014967918396
0.6560690999031067,1.2062506675720215,-0.5501815676689148,0.616511881351471,1.0,0.02414942905306816,0.7666711807250977
0.6601575613021851,1.2104213237762451,-0.5502637624740601,0.6205039024353027,1.0,0.02646339312195778,0.7659481167793274
0.6628124713897705,1.2084388732910156,-0.5456264019012451,0.6243789792060852,1.0,0.026469483971595764,0.76240473985672
0.6649903059005737,1.2056547403335571,-0.5406644344329834,0.6295425295829773,1.0,0.028552496805787086,0.7576767206192017
0.6661532521247864,1.2064775228500366,-0.5403242707252502,0.6364972591400146,1.0,0.02894267439842224,0.7539012432098389
0.6663992404937744,1.2052526473999023,-0.5388534069061279,0.6444615125656128,1.0,0.029328476637601852,0.7510173320770264
0.6662353277206421,1.206305980682373,-0.540070652961731,0.6525688171386719,1.0,0.029880179092288017,0.7493743896484375
0.6633428335189819,1.2051539421081543,-0.5418111085891724,0.6605739593505859,1.0,0.029266031458973885,0.7496457099914551
0.6586815714836121,1.206405520439148,-0.5477239489555359,0.6694267988204956,1.0,0.028801465407013893,0.7535167932510376
0.6503572463989258,1.2008470296859741,-0.5504897832870483,0.6789191961288452,1.0,0.028827250003814697,0.7600849270820618
0.6485483050346375,1.2066946029663086,-0.5581462979316711,0.6922511458396912,1.0,0.028689097613096237,0.7705724835395813
0.6445451974868774,1.221447229385376,-0.5769020318984985,0.7068630456924438,1.0,0.0296219140291214,0.7844627499580383
0.6379274725914001,1.2354326248168945,-0.5975051522254944,0.7196667194366455,1.0,0.03071513958275318,0.7988084554672241
0.6345357894897461,1.2537925243377686,-0.6192567348480225,0.7329717874526978,1.0,0.03189500421285629,0.8136110305786133
0.6309933662414551,1.2609598636627197,-0.6299664974212646,0.7428087592124939,1.0,0.032634440809488297,0.8264917135238647
0.6270574331283569,1.2674202919006348,-0.6403628587722778,0.7538778185844421,1.0,0.03311098739504814,0.8406292200088501
0.6245023012161255,1.280210256576538,-0.6557079553604126,0.7664114832878113,1.0,0.03245234116911888,0.8551527261734009
0.6212577223777771,1.2894076108932495,-0.6681498885154724,0.7793489694595337,1.0,0.0354708768427372,0.8685593605041504
0.6179734468460083,1.3061254024505615,-0.6881519556045532,0.7933886051177979,1.0,0.03449774533510208,0.8809320330619812
0.614811897277832,1.3247673511505127,-0.7099554538726807,0.8082904815673828,1.0,0.03671411797404289,0.8919566869735718
0.6169953346252441,1.3439433574676514,-0.7269480228424072,0.8210630416870117,1.0,0.03766917809844017,0.8997768759727478
0.6189337968826294,1.3644869327545166,-0.7455531358718872,0.8355023264884949,0.9821428571428571,0.036899667233228683,0.9071238040924072
0.6207410097122192,1.3931386470794678,-0.7723976373672485,0.8496567010879517,0.9821428571428571,0.03378383815288544,0.912932813167572
0.6211824417114258,1.4187018871307373,-0.7975194454193115,0.8593735694885254,0.9642857142857143,0.031384773552417755,0.9159202575683594
0.6224052906036377,1.4471502304077148,-0.8247449398040771,0.864637017250061,0.9642857142857143,0.030464166775345802,0.9169661998748779
0.6216024160385132,1.4824347496032715,-0.8608323335647583,0.8670130968093872,0.9642857142857143,0.027741245925426483,0.9171419739723206
0.6206068992614746,1.5187451839447021,-0.8981382846832275,0.8671853542327881,0.9464285714285714,0.023040417581796646,0.9166861772537231
0.6428065299987793,1.550018548965454,-0.9072120189666748,0.8655557632446289,0.9464285714285714,0.022402120754122734,0.915757417678833
0.686326265335083,1.579967737197876,-0.893641471862793,0.8629797101020813,0.9464285714285714,0.021929806098341942,0.9147262573242188
0.7290127873420715,1.6016076803207397,-0.8725948929786682,0.8591905832290649,0.9464285714285714,0.02052151784300804,0.9137042164802551
0.764911413192749,1.6097371578216553,-0.8448257446289062,0.8530274629592896,0.9464285714285714,0.02032962441444397,0.9113490581512451
0.7909232378005981,1.6001346111297607,-0.8092113733291626,0.8448963165283203,0.9464285714285714,0.01993473619222641,0.9078370332717896
0.8100263476371765,1.5771613121032715,-0.767134964466095,0.8350110054016113,0.9464285714285714,0.01935926266014576,0.903330385684967
0.8255102634429932,1.5471694469451904,-0.7216591835021973,0.8230136632919312,0.9464285714285714,0.018116740509867668,0.8973004817962646
0.8336571455001831,1.5143049955368042,-0.6806478500366211,0.8081715703010559,0.9464285714285714,0.018324637785553932,0.8885099291801453
0.838401198387146,1.47612464427948,-0.637723445892334,0.7923669815063477,0.9464285714285714,0.018883593380451202,0.8768876791000366
0.8431891202926636,1.4377684593200684,-0.5945793390274048,0.7773566246032715,0.9464285714285714,0.016808809712529182,0.864222526550293
0.8526406288146973,1.400498867034912,-0.5478582382202148,0.7617844343185425,0.9464285714285714,0.01607413776218891,0.8511518836021423
0.8687787055969238,1.3660361766815186,-0.4972574710845947,0.7414097189903259,0.9464285714285714,0.017259880900382996,0.8367023468017578
0.8854713439941406,1.3362709283828735,-0.4507995843887329,0.7104085683822632,0.9464285714285714,0.017982378602027893,0.8175885677337646
0.9004454612731934,1.316713809967041,-0.41626834869384766,0.6695857048034668,0.9464285714285714,0.018637975677847862,0.7770938277244568
0.9124351739883423,1.297781229019165,-0.38534605503082275,0.6367148756980896,0.9464285714285714,0.0189436674118042,0.7326359748840332
0.9208821058273315,1.2960271835327148,-0.3751450777053833,0.6294084191322327,0.9464285714285714,0.019060397520661354,0.7269005179405212
0.9257171154022217,1.2979192733764648,-0.37220215797424316,0.6402254700660706,0.9464285714285714,0.019273512065410614,0.7411602139472961
0.926708459854126,1.2989342212677002,-0.3722257614135742,0.6522136330604553,0.9464285714285714,0.019386619329452515,0.7497326135635376
0.9254527688026428,1.3070778846740723,-0.38162511587142944,0.657960832118988,0.9464285714285714,0.01590557210147381,0.7508004903793335
0.9212413430213928,1.3104482889175415,-0.3892069458961487,0.6588355898857117,0.9464285714285714,0.01621191017329693,0.7494359612464905
0.9158811569213867,1.311320424079895,-0.3954392671585083,0.6578941941261292,0.9464285714285714,0.01711891032755375,0.7478327751159668
0.9104505777359009,1.3128981590270996,-0.40244758129119873,0.6564129590988159,0.9464285714285714,0.01687280833721161,0.7465829253196716
0.9061881303787231,1.3155983686447144,-0.4094102382659912,0.6550535559654236,0.9464285714285714,0.017226142808794975,0.7461501359939575
0.9028728008270264,1.319361925125122,-0.4164891242980957,0.6537790894508362,0.9464285714285714,0.01826229877769947,0.7457056045532227
0.899941086769104,1.3225765228271484,-0.42263543605804443,0.6525128483772278,0.9464285714285714,0.01899299956858158,0.7449759244918823
0.8974635601043701,1.3217008113861084,-0.4242372512817383,0.6501615643501282,0.9464285714285714,0.019132228568196297,0.743218183517456
0.8924247622489929,1.3150436878204346,-0.42261892557144165,0.6466839909553528,0.9464285714285714,0.01850137859582901,0.7393785715103149
0.8889811635017395,1.3103889226913452,-0.4214077591896057,0.6445067524909973,0.9642857142857143,0.018034566193819046,0.7370985150337219
0.8847711086273193,1.3047841787338257,-0.42001307010650635,0.6419191360473633,0.9642857142857143,0.01774889975786209,0.7342959642410278
0.8817964792251587,1.3010809421539307,-0.419284462928772,0.6408591270446777,0.9642857142857143,0.017901374027132988,0.7332248687744141
0.880666971206665,1.297628402709961,-0.4169614315032959,0.639548122882843,0.9642857142857143,0.017456624656915665,0.7311669588088989
0.879061222076416,1.2922189235687256,-0.41315770149230957,0.6381703615188599,0.9642857142857143,0.017062703147530556,0.728313684463501
0.8766716122627258,1.2862493991851807,-0.40957778692245483,0.6378844976425171,0.9642857142857143,0.017520258203148842,0.727069616317749
0.8739054203033447,1.2808396816253662,-0.4069342613220215,0.639240562915802,0.9642857142857143,0.01661374233663082,0.7285093069076538
0.8701122999191284,1.275663137435913,-0.40555083751678467,0.6417180299758911,0.9642857142857143,0.016596807166934013,0.7319803833961487
0.8655475378036499,1.2685542106628418,-0.4030066728591919,0.6451367735862732,0.9642857142857143,0.01650824025273323,0.7370890974998474
0.8615947365760803,1.2623012065887451,-0.4007064700126648,0.6497395038604736,0.9642857142857143,0.014753537252545357,0.7436527013778687
0.8576733469963074,1.2553181648254395,-0.3976448178291321,0.6540751457214355,0.9642857142857143,0.014399614185094833,0.7497844696044922
0.8575511574745178,1.2495046854019165,-0.3919535279273987,0.6595853567123413,0.9642857142857143,0.014505800791084766,0.7572495341300964
0.8602160811424255,1.2428945302963257,-0.38267844915390015,0.6650991439819336,0.9642857142857143,0.013897850178182125,0.7645894289016724
0.8646200299263,1.2369532585144043,-0.37233322858810425,0.6700606346130371,0.9642857142857143,0.013695639558136463,0.7707886695861816
0.8670960664749146,1.2282662391662598,-0.3611701726913452,0.6723067760467529,0.9642857142857143,0.014342830516397953,0.7742278575897217
0.869888186454773,1.2189154624938965,-0.34902727603912354,0.6736377477645874,0.9642857142857143,0.014396476559340954,0.7770524024963379
0.8735895752906799,1.210073709487915,-0.3364841341972351,0.6746258735656738,0.9642857142857143,0.014230625703930855,0.7799979448318481
0.8770908117294312,1.2022621631622314,-0.3251713514328003,0.6743842363357544,0.9642857142857143,0.014029199257493019,0.7814340591430664
0.880777895450592,1.194465160369873,-0.313687264919281,0.6722917556762695,0.9642857142857143,0.013564725406467915,0.7807313799858093
0.8846229314804077,1.1862914562225342,-0.30166852474212646,0.6686604022979736,0.9464285714285714,0.013335456140339375,0.77803635597229
0.8882453441619873,1.1776872873306274,-0.28944194316864014,0.6642810702323914,0.9464285714285714,0.014770588837563992,0.7738531827926636
0.8910648822784424,1.168350100517273,-0.27728521823883057,0.6587626338005066,0.9464285714285714,0.014629832468926907,0.7672349214553833
0.8944131731987,1.1590027809143066,-0.2645896077156067,0.6525479555130005,0.9464285714285714,0.014680278487503529,0.7588506937026978
0.8977150917053223,1.1495121717453003,-0.251797080039978,0.6454824209213257,0.9464285714285714,0.014627235010266304,0.7480995059013367
0.9011965990066528,1.1405001878738403,-0.2393035888671875,0.6387457847595215,0.9464285714285714,0.014972953125834465,0.7374974489212036
0.905239462852478,1.1328091621398926,-0.22756969928741455,0.6329086422920227,0.9464285714285714,0.014249836094677448,0.7285066843032837
0.9112588763237,1.1294171810150146,-0.2181583046913147,0.629131555557251,0.9464285714285714,0.013343118131160736,0.7231391668319702
0.9152145385742188,1.1267106533050537,-0.21149611473083496,0.6266063451766968,0.9464285714285714,0.013812920078635216,0.7210061550140381
0.9197604656219482,1.1376208066940308,-0.21786034107208252,0.6266250014305115,0.9464285714285714,0.013571877963840961,0.7243633270263672
0.9234116673469543,1.1488752365112305,-0.22546356916427612,0.6304762363433838,0.9464285714285714,0.012711746618151665,0.733222484588623
0.9267277121543884,1.1609426736831665,-0.23421496152877808,0.6387010216712952,0.9464285714285714,0.011891079135239124,0.7462955713272095
0.9292483925819397,1.1727206707000732,-0.24347227811813354,0.6498180627822876,0.9464285714285714,0.011924339458346367,0.7599731087684631
0.9305093884468079,1.1802241802215576,-0.24971479177474976,0.659461498260498,0.9464285714285714,0.011823846958577633,0.7690167427062988
0.9316196441650391,1.1860811710357666,-0.25446152687072754,0.6675004363059998,0.9464285714285714,0.011691875755786896,0.7744767665863037
0.9320622682571411,1.192272663116455,-0.26021039485931396,0.6753315925598145,0.9464285714285714,0.011417137458920479,0.7786556482315063
0.9346752166748047,1.1969554424285889,-0.2622802257537842,0.680168092250824,0.9464285714285714,0.011072230525314808,0.7795249223709106
0.9371544718742371,1.2000079154968262,-0.2628534436225891,0.682280957698822,0.9464285714285714,0.010999585501849651,0.7782203555107117
0.9399954676628113,1.202139139175415,-0.26214367151260376,0.683265209197998,0.9642857142857143,0.010711108334362507,0.7762814164161682
0.9437540173530579,1.206162691116333,-0.26240867376327515,0.6843286156654358,0.9642857142857143,0.010577290318906307,0.7748219966888428
0.9471911191940308,1.209022045135498,-0.2618309259414673,0.683847188949585,0.9642857142857143,0.010757744312286377,0.7723015546798706
0.9500787854194641,1.2112141847610474,-0.26113539934158325,0.6833438873291016,0.9642857142857143,0.010465814732015133,0.7702447772026062
0.9524518251419067,1.2123854160308838,-0.25993359088897705,0.6831368803977966,0.9642857142857143,0.009643969126045704,0.768926739692688
0.9546446800231934,1.2129366397857666,-0.25829195976257324,0.683447003364563,0.9464285714285714,0.009881172329187393,0.7685439586639404
0.957004189491272,1.2130346298217773,-0.25603044033050537,0.684346079826355,0.9464285714285714,0.009918410331010818,0.7691326141357422
0.9606578350067139,1.2132084369659424,-0.2525506019592285,0.6878533959388733,0.9464285714285714,0.00942646898329258,0.772845983505249
0.9639651775360107,1.2121257781982422,-0.24816060066223145,0.6906903982162476,0.9464285714285714,0.009243454784154892,0.775898814201355
0.9671552181243896,1.2106144428253174,-0.24345922470092773,0.6930325031280518,0.9464285714285714,0.009088042192161083,0.7784356474876404
0.970154345035553,1.2099851369857788,-0.23983079195022583,0.6949297189712524,0.9464285714285714,0.009062028490006924,0.780493974685669
0.9727641344070435,1.2105351686477661,-0.23777103424072266,0.6962518095970154,0.9464285714285714,0.009119709953665733,0.7819392085075378
0.9746942520141602,1.212418556213379,-0.23772430419921875,0.6979728937149048,0.9464285714285714,0.008778137154877186,0.7840690016746521
0.9759845733642578,1.2129905223846436,-0.23700594902038574,0.6990769505500793,0.9464285714285714,0.00870142038911581,0.7855270504951477
0.9769426584243774,1.2130403518676758,-0.23609769344329834,0.7001447677612305,0.9464285714285714,0.008618214167654514,0.7869789600372314
0.9778239727020264,1.2126412391662598,-0.2348172664642334,0.7012306451797485,0.9464285714285714,0.00851093977689743,0.7884606122970581
0.9789347648620605,1.2116661071777344,-0.23273134231567383,0.7022175788879395,0.9464285714285714,0.008308793418109417,0.7898057699203491
0.980533242225647,1.2102240324020386,-0.2296907901763916,0.7034281492233276,0.9464285714285714,0.008299930021166801,0.7914140224456787
0.9833313226699829,1.20863938331604,-0.22530806064605713,0.7044135332107544,0.9464285714285714,0.008103802800178528,0.7928502559661865
0.9874410629272461,1.2070589065551758,-0.2196178436279297,0.7049416899681091,0.9464285714285714,0.008194942027330399,0.7938967943191528
0.9916086196899414,1.2056139707565308,-0.21400535106658936,0.7051370143890381,0.9464285714285714,0.007878618314862251,0.7946757078170776
0.9955451488494873,1.2036535739898682,-0.20810842514038086,0.7050021886825562,0.9464285714285714,0.007728863973170519,0.7951762676239014
0.9991766214370728,1.2011711597442627,-0.20199453830718994,0.7046954035758972,0.9464285714285714,0.008163024671375751,0.7955625057220459
1.0023691654205322,1.19806969165802,-0.1957005262374878,0.7042883634567261,0.9464285714285714,0.008236277848482132,0.795845091342926
1.0052616596221924,1.1947349309921265,-0.18947327136993408,0.7039062976837158,0.9464285714285714,0.008300716988742352,0.7960723042488098
1.0077946186065674,1.1908701658248901,-0.18307554721832275,0.7033162117004395,0.9464285714285714,0.008349316194653511,0.7960147857666016
1.0099573135375977,1.187168836593628,-0.17721152305603027,0.7027591466903687,0.9464285714285714,0.008409303613007069,0.7959030270576477
1.0115551948547363,1.182922124862671,-0.17136693000793457,0.7022219300270081,0.9464285714285714,0.008324581198394299,0.7956680655479431
1.0131781101226807,1.1792694330215454,-0.16609132289886475,0.7017016410827637,0.9464285714285714,0.008254017680883408,0.7953237891197205
1.0147048234939575,1.1757233142852783,-0.1610184907913208,0.7011396884918213,0.9464285714285714,0.008229988627135754,0.794746994972229
1.0156840085983276,1.1715140342712402,-0.1558300256729126,0.7004525661468506,0.9464285714285714,0.0081540672108531,0.7937555313110352
1.0163129568099976,1.167222499847412,-0.15090954303741455,0.6999390125274658,0.9464285714285714,0.007845601066946983,0.7925372123718262
1.0165995359420776,1.1624504327774048,-0.14585089683532715,0.6993119120597839,0.9464285714285714,0.007548046298325062,0.790671706199646
1.0166524648666382,1.158825397491455,-0.1421729326248169,0.698672354221344,0.9464285714285714,0.007658915128558874,0.7880728244781494
1.016464352607727,1.15473210811615,-0.13826775550842285,0.6980112195014954,0.9464285714285714,0.0075201187282800674,0.7847208976745605
1.0162514448165894,1.1505992412567139,-0.1343477964401245,0.6974120140075684,0.9464285714285714,0.007344013545662165,0.7806072235107422
1.0159837007522583,1.146428108215332,-0.13044440746307373,0.6967008709907532,0.9464285714285714,0.007091897539794445,0.7755923271179199
1.0154855251312256,1.1422364711761475,-0.12675094604492188,0.6958798170089722,0.9464285714285714,0.006814906373620033,0.7699136734008789
1.01473867893219,1.1382060050964355,-0.1234673261642456,0.6950547695159912,0.9464285714285714,0.006714318413287401,0.7640354633331299
1.0139620304107666,1.1344040632247925,-0.12044203281402588,0.6943766474723816,0.9464285714285714,0.006565920542925596,0.7585008144378662
1.013053059577942,1.130817174911499,-0.11776411533355713,0.6939897537231445,0.9464285714285714,0.006278917659074068,0.7538822889328003
1.0123358964920044,1.1280622482299805,-0.11572635173797607,0.6942431926727295,0.9464285714285714,0.005877592600882053,0.750980019569397
1.011204481124878,1.1248230934143066,-0.11361861228942871,0.6949683427810669,0.9464285714285714,0.005488718394190073,0.7493404150009155
1.0097830295562744,1.1215934753417969,-0.11181044578552246,0.6963483095169067,0.9464285714285714,0.005226188339293003,0.7494992017745972
1.0084421634674072,1.120785117149353,-0.1123429536819458,0.6986778974533081,0.9464285714285714,0.005229388363659382,0.7514486312866211
1.0074479579925537,1.1308214664459229,-0.12337350845336914,0.7020464539527893,0.9464285714285714,0.005208716727793217,0.7550936937332153
1.006109356880188,1.1400845050811768,-0.13397514820098877,0.7059820890426636,0.9464285714285714,0.005158914253115654,0.7597845792770386
1.0045545101165771,1.1486284732818604,-0.1440739631652832,0.710467517375946,0.9464285714285714,0.005104098469018936,0.7651947736740112
1.002995491027832,1.1562469005584717,-0.15325140953063965,0.7152984738349915,0.9464285714285714,0.004802120383828878,0.7708840370178223
1.0014029741287231,1.1631356477737427,-0.16173267364501953,0.7204774618148804,0.9464285714285714,0.004893715027719736,0.7767237424850464
1.0000324249267578,1.1707347631454468,-0.17070233821868896,0.7263267636299133,0.9464285714285714,0.004789331462234259,0.7829775810241699
0.9991614818572998,1.1782763004302979,-0.17911481857299805,0.7317968606948853,0.9464285714285714,0.00469567533582449,0.788538932800293
0.9979594945907593,1.1848218441009521,-0.18686234951019287,0.7365612983703613,0.9464285714285714,0.004585509654134512,0.7931702733039856
0.9965670704841614,1.1899396181106567,-0.19337254762649536,0.740445613861084,0.9464285714285714,0.0038339789025485516,0.7967892289161682
0.9950108528137207,1.1958932876586914,-0.2008824348449707,0.7446944713592529,0.9464285714285714,0.003356249537318945,0.800523042678833
0.9933667778968811,1.199867844581604,-0.2065010666847229,0.747774600982666,0.9464285714285714,0.003417881904169917,0.8031256794929504
0.991845965385437,1.2042748928070068,-0.21242892742156982,0.7510451674461365,0.9464285714285714,0.0033796168863773346,0.8057640194892883
0.9903820753097534,1.2081656455993652,-0.21778357028961182,0.7538357973098755,0.9464285714285714,0.0032225362956523895,0.8079386949539185
0.9889268279075623,1.2118892669677734,-0.22296243906021118,0.7564080953598022,0.9464285714285714,0.0032293074764311314,0.8098858594894409
0.9875457286834717,1.2153111696243286,-0.22776544094085693,0.758647084236145,0.9464285714285714,0.0033545715268701315,0.811537504196167
0.9862589240074158,1.2186410427093506,-0.23238211870193481,0.7605882883071899,0.9464285714285714,0.0037881459575146437,0.8129284381866455
0.9855248928070068,1.221173644065857,-0.2356487512588501,0.7621060013771057,0.9464285714285714,0.0038818789180368185,0.8139767646789551
0.9850118160247803,1.2245218753814697,-0.23951005935668945,0.7636765241622925,0.9464285714285714,0.0038714257534593344,0.8150020837783813
0.984302282333374,1.2277355194091797,-0.24343323707580566,0.7648496031761169,0.9464285714285714,0.0038179715629667044,0.8156864643096924
0.9835837483406067,1.2307744026184082,-0.2471906542778015,0.7656010389328003,0.9464285714285714,0.0039061512798070908,0.8160500526428223
0.9827186465263367,1.2337164878845215,-0.2509978413581848,0.7660506963729858,0.9464285714285714,0.004009711090475321,0.8162067532539368
0.9824995994567871,1.2362747192382812,-0.25377511978149414,0.7663503885269165,0.9464285714285714,0.004149412736296654,0.8162567615509033
0.9828951358795166,1.238546371459961,-0.25565123558044434,0.7666362524032593,0.9464285714285714,0.004341041669249535,0.8163190484046936
0.9833916425704956,1.2408579587936401,-0.25746631622314453,0.7669849991798401,0.9464285714285714,0.00452823843806982,0.8164452314376831
0.9839209318161011,1.2429691553115845,-0.2590482234954834,0.7672935128211975,0.9464285714285714,0.0046515571884810925,0.816577136516571
0.9842667579650879,1.2447476387023926,-0.2604808807373047,0.7675684690475464,0.9464285714285714,0.004804936237633228,0.8167152404785156
0.9843987226486206,1.2463879585266113,-0.2619892358779907,0.7678302526473999,0.9464285714285714,0.004954088944941759,0.816864013671875
0.984742283821106,1.2484965324401855,-0.2637542486190796,0.7680332064628601,0.9464285714285714,0.005142630077898502,0.8169731497764587
0.9850054979324341,1.2505757808685303,-0.2655702829360962,0.768068253993988,0.9464285714285714,0.0053109717555344105,0.816948652267456
0.9852322936058044,1.2525935173034668,-0.26736122369766235,0.7679976224899292,0.9464285714285714,0.0053451829589903355,0.8168327808380127
0.9850608110427856,1.2539567947387695,-0.2688959836959839,0.7678437232971191,0.9464285714285714,0.0053712148219347,0.816653847694397
0.9848493933677673,1.2554762363433838,-0.27062684297561646,0.7677345871925354,0.9464285714285714,0.005476750899106264,0.8165180087089539
0.9846590757369995,1.2573250532150269,-0.27266597747802734,0.7676116824150085,0.9464285714285714,0.005880740005522966,0.8163834810256958
0.984255313873291,1.2589452266693115,-0.2746899127960205,0.7674411535263062,0.9464285714285714,0.005768667906522751,0.8162270784378052
0.9838034510612488,1.2605619430541992,-0.27675849199295044,0.7672878503799438,0.9464285714285714,0.006032365839928389,0.8161057233810425
0.983309268951416,1.2622127532958984,-0.2789034843444824,0.7671681642532349,0.9464285714285714,0.0061841243878006935,0.8160216808319092
0.9830175638198853,1.26425302028656,-0.2812354564666748,0.766995370388031,0.9464285714285714,0.006804881617426872,0.815910279750824
0.9820193648338318,1.265573501586914,-0.2835541367530823,0.7667124271392822,0.9464285714285714,0.007666472811251879,0.8157263994216919
0.9811947345733643,1.2673532962799072,-0.28615856170654297,0.7664684057235718,0.9464285714285714,0.007632779888808727,0.8156039714813232
0.9802804589271545,1.2689404487609863,-0.2886599898338318,0.7662085294723511,0.9464285714285714,0.0077314479276537895,0.8154754042625427
0.9783572554588318,1.2697690725326538,-0.291411817073822,0.765994668006897,0.9464285714285714,0.007880337536334991,0.8153907060623169
0.9768804907798767,1.2716608047485352,-0.29478031396865845,0.7658838033676147,0.9464285714285714,0.0076638925820589066,0.8154053688049316
0.9753072261810303,1.2735117673873901,-0.29820454120635986,0.7657617330551147,0.9464285714285714,0.008026733994483948,0.815414547920227
0.973577618598938,1.2752467393875122,-0.3016691207885742,0.7656643390655518,0.9464285714285714,0.008420228958129883,0.8154476881027222
0.9713693261146545,1.2767565250396729,-0.3053871989250183,0.7656430006027222,0.9464285714285714,0.008622495457530022,0.815548837184906
0.9688907861709595,1.2785899639129639,-0.3096991777420044,0.7657175064086914,0.9464285714285714,0.008942282758653164,0.8157435655593872
0.9666411876678467,1.2811038494110107,-0.31446266174316406,0.7658421397209167,0.9464285714285714,0.008752455934882164,0.8159916996955872
0.9644240736961365,1.2837951183319092,-0.3193710446357727,0.7659596800804138,0.9464285714285714,0.009086331352591515,0.8162367343902588
0.9622249603271484,1.2832903861999512,-0.32106542587280273,0.766047477722168,0.9464285714285714,0.009302203543484211,0.8164511919021606
0.9612728357315063,1.2854477167129517,-0.3241748809814453,0.7659482359886169,0.9464285714285714,0.009916825219988823,0.8165081143379211
0.9602689146995544,1.2875514030456543,-0.32728248834609985,0.7652871608734131,0.9464285714285714,0.009669065475463867,0.8160483837127686
0.9590964913368225,1.2892957925796509,-0.33019930124282837,0.7642695903778076,0.9464285714285714,0.009322973899543285,0.8152264356613159
0.9577271938323975,1.290379524230957,-0.33265233039855957,0.7631880640983582,0.9464285714285714,0.032586969435214996,0.8143024444580078
0.95647132396698,1.2911388874053955,-0.3346675634384155,0.7622733116149902,0.9464285714285714,0.019554119557142258,0.8134984374046326
0.9555003046989441,1.292309045791626,-0.3368087410926819,0.7616788744926453,0.9464285714285714,0.013788511976599693,0.8130133152008057
0.9548934698104858,1.2934441566467285,-0.3385506868362427,0.7613959908485413,0.9464285714285714,0.01238027773797512,0.8128304481506348
0.9546160101890564,1.2946510314941406,-0.34003502130508423,0.7613117694854736,0.9464285714285714,0.015685882419347763,0.8128533363342285
0.9544659852981567,1.2961280345916748,-0.34166204929351807,0.7614715099334717,0.9464285714285714,0.01947825960814953,0.8131312727928162
0.9546669721603394,1.2976282835006714,-0.34296131134033203,0.7617946863174438,0.9464285714285714,0.02479742281138897,0.813579797744751
0.956402063369751,1.2993907928466797,-0.3429887294769287,0.7622748613357544,0.9464285714285714,0.029295209795236588,0.814170241355896
0.5507868528366089,1.410248041152954,-0.8594611883163452,0.798086941242218,0.9464285714285714,0.03288976103067398,0.9107540249824524
0.5953594446182251,1.4213237762451172,-0.8259643316268921,0.7890056371688843,0.9464285714285714,0.03447462618350983,0.9102568626403809
0.6330494284629822,1.419306755065918,-0.7862573266029358,0.7759637832641602,0.9464285714285714,0.03566965460777283,0.9083415865898132
0.667475700378418,1.4157814979553223,-0.7483057975769043,0.7655052542686462,0.9464285714285714,0.037385620176792145,0.9073561429977417
0.6892536878585815,1.4052404165267944,-0.7159867286682129,0.7536866664886475,0.9464285714285714,0.0374794565141201,0.9040253758430481
0.6868805885314941,1.380466341972351,-0.6935857534408569,0.7336066365242004,0.9464285714285714,0.03768507391214371,0.8933279514312744
0.6774963140487671,1.352694034576416,-0.6751977205276489,0.705172061920166,0.9464285714285714,0.035350166261196136,0.8766628503799438
0.6727743148803711,1.321847677230835,-0.6490733623504639,0.666860818862915,0.9464285714285714,0.034561797976493835,0.8490607142448425
0.6662150025367737,1.2935646772384644,-0.6273496747016907,0.6331502199172974,0.9464285714285714,0.031416911631822586,0.8179419040679932
0.6531904935836792,1.2780537605285645,-0.6248632669448853,0.6139770746231079,0.9464285714285714,0.033069342374801636,0.7997615337371826
0.6419593095779419,1.2751827239990234,-0.6332234144210815,0.6069003939628601,0.9464285714285714,0.0365007221698761,0.7924195528030396
0.644636869430542,1.2771449089050293,-0.6325080394744873,0.6085531711578369,0.9464285714285714,0.034469276666641235,0.7917624115943909
0.6633015871047974,1.3024593591690063,-0.639157772064209,0.6164220571517944,0.9464285714285714,0.030291015282273293,0.8000896573066711
0.6975542306900024,1.3629956245422363,-0.6654413938522339,0.6387436985969543,0.9464285714285714,0.025709735229611397,0.8307465314865112
0.7378252744674683,1.4129890203475952,-0.675163745880127,0.6662082076072693,0.9464285714285714,0.025601472705602646,0.8640837669372559
0.7649032473564148,1.438697338104248,-0.6737940907478333,0.6861649751663208,0.9285714285714286,0.02343662828207016,0.8837975263595581
0.7915322780609131,1.4377890825271606,-0.6462568044662476,0.6976488828659058,0.9464285714285714,0.02555755525827408,0.8822171688079834
0.8327220678329468,1.4145281314849854,-0.5818060636520386,0.7023224830627441,0.9464285714285714,0.027146777138113976,0.8522803783416748
0.8871049880981445,1.4117367267608643,-0.5246317386627197,0.7279213070869446,0.9285714285714286,0.02451854944229126,0.8505811095237732
0.9418056011199951,1.4650938510894775,-0.5232882499694824,0.7692281603813171,0.9285714285714286,0.027023756876587868,0.8822284936904907
0.9623110294342041,1.5063631534576416,-0.5440521240234375,0.8153774738311768,0.9285714285714286,0.022551581263542175,0.9071984887123108
0.9753482937812805,1.548691749572754,-0.5733434557914734,0.8444538116455078,0.9285714285714286,0.024306174367666245,0.9073799848556519
0.999757707118988,1.5924592018127441,-0.5927014946937561,0.8631698489189148,0.9285714285714286,0.02509826049208641,0.9089236259460449
1.0204886198043823,1.63002347946167,-0.6095348596572876,0.8824589252471924,0.9285714285714286,0.025516390800476074,0.9211179614067078
1.0469233989715576,1.6825222969055176,-0.63559889793396,0.9052023887634277,0.9285714285714286,0.024174438789486885,0.9437845349311829
1.0743873119354248,1.7446151971817017,-0.6702278852462769,0.9217263460159302,0.9285714285714286,0.02363620325922966,0.9608332514762878
1.0940793752670288,1.7749032974243164,-0.6808239221572876,0.9211962223052979,0.9285714285714286,0.023731032386422157,0.9621548652648926
1.1261368989944458,1.7832669019699097,-0.6571300029754639,0.9245701432228088,0.9285714285714286,0.023063424974679947,0.9663516283035278
1.1339155435562134,1.7845067977905273,-0.650591254234314,0.9396381378173828,0.9285714285714286,0.022792134433984756,0.9796927571296692
1.1311290264129639,1.765073537826538,-0.6339445114135742,0.946727454662323,0.9285714285714286,0.023038432002067566,0.9846248626708984
1.1234734058380127,1.7553459405899048,-0.6318725347518921,0.951516330242157,0.9285714285714286,0.02311393804848194,0.9876079559326172
1.1068675518035889,1.728367805480957,-0.6215002536773682,0.950107216835022,0.9285714285714286,0.023027202114462852,0.9866942763328552
1.0869905948638916,1.7259068489074707,-0.6389162540435791,0.9461038708686829,0.9285714285714286,0.020905625075101852,0.9843029975891113
1.058945655822754,1.7203245162963867,-0.6613788604736328,0.9385656714439392,0.9285714285714286,0.022068476304411888,0.9792827367782593
1.0366597175598145,1.7074604034423828,-0.6708006858825684,0.9310650825500488,0.9285714285714286,0.023726701736450195,0.9738500118255615
1.0198085308074951,1.6980836391448975,-0.6782751083374023,0.9258149266242981,0.9285714285714286,0.02464262582361698,0.9701278805732727
1.0027886629104614,1.6878619194030762,-0.6850732564926147,0.9213374853134155,0.9285714285714286,0.024103078991174698,0.9669206738471985
1.0122239589691162,1.6623153686523438,-0.6500914096832275,0.9162532091140747,0.9285714285714286,0.02423972636461258,0.9632853865623474
1.0202646255493164,1.6365680694580078,-0.6163034439086914,0.9100111722946167,0.9285714285714286,0.023998724296689034,0.9588433504104614
1.0227115154266357,1.6103404760360718,-0.587628960609436,0.9021697640419006,0.9285714285714286,0.022762931883335114,0.953318178653717
1.0243771076202393,1.5859622955322266,-0.5615851879119873,0.8936994075775146,0.9285714285714286,0.019815806299448013,0.9479900598526001
1.0157004594802856,1.5473170280456543,-0.5316165685653687,0.8830863237380981,0.9285714285714286,0.019073601812124252,0.9420877695083618
1.0066723823547363,1.5052669048309326,-0.4985945224761963,0.8718298673629761,0.9285714285714286,0.021083775907754898,0.9370931386947632
0.9968459606170654,1.4676625728607178,-0.47081661224365234,0.859998345375061,0.9107142857142857,0.02275589480996132,0.9328651428222656
0.9861136674880981,1.431746482849121,-0.44563281536102295,0.8471183180809021,0.9285714285714286,0.024088304489850998,0.9280511140823364
0.980015754699707,1.410172700881958,-0.430156946182251,0.8351766467094421,0.9285714285714286,0.02564406394958496,0.9223302602767944
0.9890835285186768,1.3916841745376587,-0.40260064601898193,0.8245880603790283,0.9285714285714286,0.02649698220193386,0.9143089056015015
1.0012797117233276,1.3733189105987549,-0.37203919887542725,0.8153595924377441,0.9285714285714286,0.02786615863442421,0.9035732746124268
1.0127089023590088,1.353389024734497,-0.3406801223754883,0.807582676410675,0.9285714285714286,0.027851155027747154,0.8915776610374451
1.0262221097946167,1.3412830829620361,-0.31506097316741943,0.8008142709732056,0.9285714285714286,0.027820473536849022,0.8805580139160156
1.0331525802612305,1.3290220499038696,-0.29586946964263916,0.7954422235488892,0.9285714285714286,0.02885662578046322,0.8741497993469238
1.0358227491378784,1.3295838832855225,-0.29376113414764404,0.7925094366073608,0.9285714285714286,0.029287751764059067,0.874838650226593
1.0325231552124023,1.322946310043335,-0.2904231548309326,0.7910890579223633,0.9285714285714286,0.029045574367046356,0.8797165155410767
1.0256770849227905,1.3083940744400024,-0.2827169895172119,0.789385974407196,0.9285714285714286,0.029428940266370773,0.8848466873168945
1.0183755159378052,1.2901978492736816,-0.27182233333587646,0.7872602939605713,0.9285714285714286,0.028557468205690384,0.8882920145988464
1.0108668804168701,1.2714996337890625,-0.2606327533721924,0.7832228541374207,0.9285714285714286,0.02663809061050415,0.8883283138275146
1.0046041011810303,1.2527987957000732,-0.24819469451904297,0.7765645980834961,0.9285714285714286,0.026603450998663902,0.8835520148277283
1.0096241235733032,1.231415033340454,-0.22179090976715088,0.7675900459289551,0.9285714285714286,0.02618989162147045,0.8733527660369873
1.0151822566986084,1.2076178789138794,-0.192435622215271,0.7580601572990417,0.9285714285714286,0.02452068403363228,0.8599744439125061
1.0216323137283325,1.1854901313781738,-0.1638578176498413,0.7505488395690918,0.9285714285714286,0.025364574044942856,0.8487642407417297
1.0278743505477905,1.1634669303894043,-0.13559257984161377,0.7456662654876709,0.9107142857142857,0.023975875228643417,0.8425483107566833
1.033817172050476,1.1419777870178223,-0.10816061496734619,0.7421020269393921,0.9107142857142857,0.023701919242739677,0.8403807878494263
1.0383729934692383,1.1235724687576294,-0.08519947528839111,0.7396501302719116,0.9107142857142857,0.02333003468811512,0.8410024642944336
1.0406266450881958,1.1042661666870117,-0.06363952159881592,0.7386128902435303,0.9107142857142857,0.023351609706878662,0.8439664840698242
1.0437496900558472,1.0889248847961426,-0.04517519474029541,0.7368631958961487,0.9107142857142857,0.023742325603961945,0.846143364906311
1.0515282154083252,1.0789810419082642,-0.027452826499938965,0.7329567074775696,0.9107142857142857,0.025311021134257317,0.8448666334152222
1.0574302673339844,1.068272590637207,-0.010842323303222656,0.7270879745483398,0.9107142857142857,0.02718324400484562,0.8401986360549927
1.0623890161514282,1.0570346117019653,0.005354404449462891,0.7203415036201477,0.9107142857142857,0.025715529918670654,0.8331432342529297
1.06629478931427,1.0480226278305054,0.01827216148376465,0.7146923542022705,0.9107142857142857,0.02319018729031086,0.8250187635421753
1.0662798881530762,1.0303679704666138,0.0359119176864624,0.7043625116348267,0.9107142857142857,0.02121068723499775,0.811667799949646
1.0707772970199585,1.0154602527618408,0.055317044258117676,0.6920737028121948,0.9107142857142857,0.02015467919409275,0.7965212464332581
1.0807671546936035,1.0041120052337646,0.07665514945983887,0.6814594864845276,0.9107142857142857,0.01887344755232334,0.7821779251098633
1.0987221002578735,1.0011860132217407,0.09753608703613281,0.6821789145469666,0.9107142857142857,0.01785977929830551,0.7773036956787109
1.1273608207702637,1.0087417364120483,0.11861908435821533,0.6894398927688599,0.9107142857142857,0.017065826803445816,0.7796750068664551
1.1601016521453857,1.024673581123352,0.1354280710220337,0.6843452453613281,0.9107142857142857,0.01643957942724228,0.7761427164077759
1.1787428855895996,1.0371173620224,0.1416255235671997,0.6694883108139038,0.9107142857142857,0.01609119214117527,0.7657081484794617
1.1764492988586426,1.03773033618927,0.13871896266937256,0.6593185663223267,0.9107142857142857,0.015777166932821274,0.7575671076774597
1.1647071838378906,1.0312579870224,0.13344919681549072,0.6539294719696045,0.9107142857142857,0.015425455756485462,0.7519583106040955
1.152468204498291,1.0233153104782104,0.12915289402008057,0.6511216759681702,0.9107142857142857,0.015073991380631924,0.7471423745155334
1.1415934562683105,1.014263391494751,0.12733006477355957,0.6491209268569946,0.9107142857142857,0.014840438030660152,0.7425295114517212
1.1343867778778076,1.0078469514846802,0.12653982639312744,0.6481168866157532,0.9107142857142857,0.016063177958130836,0.7388353943824768
1.1310768127441406,1.002873182296753,0.1282036304473877,0.6478722095489502,0.9107142857142857,0.01577632687985897,0.7357205748558044
1.1303690671920776,0.9993405342102051,0.13102853298187256,0.6480316519737244,0.9107142857142857,0.01562691666185856,0.7331650257110596
1.130836009979248,0.9963598847389221,0.13447612524032593,0.6483662128448486,0.9107142857142857,0.015608577989041805,0.7309733629226685
1.1314805746078491,0.9932496547698975,0.13823091983795166,0.6489604115486145,0.9107142857142857,0.015521873719990253,0.7292320728302002
1.1321711540222168,0.9902687668800354,0.1419023871421814,0.6498289108276367,0.9107142857142857,0.015173854306340218,0.7278772592544556
1.1327100992202759,0.9876696467399597,0.14504045248031616,0.6509515047073364,0.9107142857142857,0.015054920688271523,0.7269487977027893
1.1324561834335327,0.984920084476471,0.14753609895706177,0.6517894268035889,0.9107142857142857,0.01454536896198988,0.7259253859519958
1.131657600402832,0.9823785424232483,0.14927905797958374,0.6526132822036743,0.9107142857142857,0.008769570849835873,0.7250992655754089
1.1302940845489502,0.9801008105278015,0.15019327402114868,0.65385901927948,0.9107142857142857,0.008166355080902576,0.7245441675186157
1.1282778978347778,0.9793063998222351,0.14897149801254272,0.6553162336349487,0.9107142857142857,0.008261371403932571,0.7246659994125366
1.1253246068954468,0.9839712381362915,0.14135336875915527,0.6570151448249817,0.9107142857142857,0.00808640569448471,0.7254325151443481
1.1216285228729248,0.9885555505752563,0.13307297229766846,0.6589314937591553,0.9107142857142857,0.007983463816344738,0.7267394661903381
1.1176648139953613,0.9920373558998108,0.12562745809555054,0.661034107208252,0.9107142857142857,0.008085111156105995,0.7284765243530273
1.1130146980285645,0.9946223497390747,0.11839234828948975,0.663428783416748,0.9107142857142857,0.007971142418682575,0.7305790185928345
1.107948899269104,0.9963082075119019,0.11164069175720215,0.6659765243530273,0.9107142857142857,0.007538929115980864,0.732956051826477
1.1021443605422974,0.9966177344322205,0.1055266261100769,0.6681472063064575,0.9107142857142857,0.007695107255131006,0.7349619269371033
1.095871925354004,0.9995461106300354,0.0963258147239685,0.6702381372451782,0.9107142857142857,0.008022388443350792,0.7369296550750732
1.0896813869476318,1.0024046897888184,0.08727669715881348,0.6725754737854004,0.9107142857142857,0.007179857697337866,0.7392909526824951
1.0830533504486084,1.003418207168579,0.0796351432800293,0.674674391746521,0.9107142857142857,0.00714557059109211,0.741499662399292
1.0762064456939697,1.0038342475891113,0.0723721981048584,0.6766315698623657,0.9107142857142857,0.00743683660402894,0.7434254884719849
1.0676528215408325,1.001293659210205,0.06635916233062744,0.6788376569747925,0.9107142857142857,0.00743879284709692,0.7453591227531433
1.059483528137207,0.9999700784683228,0.05951344966888428,0.6810603141784668,0.9107142857142857,0.007548455614596605,0.7473448514938354
1.0529334545135498,1.0010075569152832,0.0519258975982666,0.6835737228393555,0.9107142857142857,0.007826701737940311,0.749596118927002
1.0470606088638306,1.0029098987579346,0.044150710105895996,0.6863013505935669,0.9107142857142857,0.0065020001493394375,0.7520666122436523
1.0419812202453613,1.0067611932754517,0.03522002696990967,0.6894216537475586,0.9107142857142857,0.006502771284431219,0.7548686265945435
1.0374345779418945,1.0113635063171387,0.02607107162475586,0.6927477717399597,0.9107142857142857,0.006287626922130585,0.7577428817749023
1.0331194400787354,1.0172494649887085,0.015869975090026855,0.6962732076644897,0.9107142857142857,0.006466623395681381,0.7606089115142822
1.027148723602295,1.0193901062011719,0.007758617401123047,0.7001290917396545,0.9107142857142857,0.00645886454731226,0.7636369466781616
1.0229485034942627,1.0238279104232788,-0.0008794069290161133,0.7041499614715576,0.9107142857142857,0.0063059087842702866,0.7667447328567505
1.0201754570007324,1.0296202898025513,-0.009444832801818848,0.7081968784332275,0.9107142857142857,0.006222497206181288,0.7698132991790771
1.0192480087280273,1.0360323190689087,-0.016784310340881348,0.7121519446372986,0.9107142857142857,0.006398481782525778,0.7727259993553162
1.0207140445709229,1.0422290563583374,-0.02151501178741455,0.7158908843994141,0.9285714285714286,0.006572818383574486,0.7753580212593079
1.022294044494629,1.0501302480697632,-0.027836203575134277,0.7194197177886963,0.9285714285714286,0.006759107578545809,0.7776987552642822
1.0239417552947998,1.058409571647644,-0.03446781635284424,0.7229386568069458,0.9285714285714286,0.006901000160723925,0.7798901796340942
1.0256757736206055,1.0667723417282104,-0.04109656810760498,0.7261697053909302,0.9285714285714286,0.006920096930116415,0.7817647457122803
1.0260374546051025,1.073756456375122,-0.04771900177001953,0.72894287109375,0.9285714285714286,0.006566246040165424,0.78324294090271
1.0251445770263672,1.0789282321929932,-0.05378365516662598,0.7312401533126831,0.9285714285714286,0.006833236198872328,0.7843358516693115
1.023453712463379,1.0828180313110352,-0.05936431884765625,0.733167290687561,0.9285714285714286,0.008054292760789394,0.7851206660270691
1.0213748216629028,1.0857563018798828,-0.06438148021697998,0.7348806262016296,0.9285714285714286,0.008266249671578407,0.785773754119873
1.0180094242095947,1.0874996185302734,-0.06949019432067871,0.736543595790863,0.9285714285714286,0.008059320040047169,0.7864581346511841
1.0149348974227905,1.08928382396698,-0.07434892654418945,0.7375478744506836,0.9285714285714286,0.008178148418664932,0.7867783308029175
1.012050747871399,1.0922197103500366,-0.0801689624786377,0.7388346195220947,0.9285714285714286,0.008256563916802406,0.7873116731643677
1.0091699361801147,1.0957006216049194,-0.08653068542480469,0.7400749921798706,0.9285714285714286,0.008195481263101101,0.7878608107566833
1.005704641342163,1.098993182182312,-0.09328854084014893,0.7411988973617554,0.9285714285714286,0.008222951553761959,0.7883553504943848
1.0028021335601807,1.1024386882781982,-0.09963655471801758,0.7423989176750183,0.9285714285714286,0.00828377716243267,0.7889459729194641
1.0035842657089233,1.1074645519256592,-0.10388028621673584,0.7437089681625366,0.9285714285714286,0.008333629928529263,0.7896247506141663
1.0036439895629883,1.1126822233200073,-0.10903823375701904,0.7449982166290283,0.9285714285714286,0.00817357748746872,0.7903450727462769
1.0032269954681396,1.116966724395752,-0.1137397289276123,0.7460746169090271,0.9285714285714286,0.00817496795207262,0.7909864187240601
1.0027083158493042,1.120678186416626,-0.11796987056732178,0.7471283078193665,0.9285714285714286,0.008425802923738956,0.7916965484619141
1.0017063617706299,1.1227085590362549,-0.121002197265625,0.7478328943252563,0.9285714285714286,0.00864726398140192,0.7922325134277344
1.000259518623352,1.1243081092834473,-0.12404859066009521,0.7485090494155884,0.9285714285714286,0.009253113530576229,0.7927749752998352
0.9986895322799683,1.1258256435394287,-0.12713611125946045,0.7491707801818848,0.9285714285714286,0.010622574016451836,0.7933443784713745
0.9972742795944214,1.1274020671844482,-0.13012778759002686,0.7497490048408508,0.9285714285714286,0.011117212474346161,0.7939092516899109
0.9969660639762878,1.1295897960662842,-0.13262373208999634,0.750251293182373,0.9285714285714286,0.011582724750041962,0.7944455146789551
0.9966436624526978,1.1314308643341064,-0.1347872018814087,0.7506738901138306,0.9285714285714286,0.012542488053441048,0.7949569821357727
0.9965460300445557,1.1333025693893433,-0.1367565393447876,0.7511528730392456,0.9285714285714286,0.012172683142125607,0.7955134510993958
0.996687650680542,1.1355987787246704,-0.13891112804412842,0.75177401304245,0.9285714285714286,0.012032685801386833,0.7962144613265991
0.9971224665641785,1.1381151676177979,-0.14099270105361938,0.7526097297668457,0.9285714285714286,0.01187889277935028,0.7971542477607727
0.9973189830780029,1.1413873434066772,-0.14406836032867432,0.7536702156066895,0.9285714285714286,0.012711891904473305,0.7983310222625732
0.9984309077262878,1.1465450525283813,-0.1481141448020935,0.7551430463790894,0.9285714285714286,0.014084662310779095,0.8000422716140747
0.9988144040107727,1.1479463577270508,-0.14913195371627808,0.7568238973617554,0.9285714285714286,0.014460839331150055,0.8021532297134399
0.9985688328742981,1.1491764783859253,-0.1506076455116272,0.7583801746368408,0.9285714285714286,0.0157540924847126,0.8043058514595032
0.9979691505432129,1.1501332521438599,-0.15216410160064697,0.7597606182098389,0.9285714285714286,0.01572958007454872,0.8063597679138184
0.996773362159729,1.150341510772705,-0.15356814861297607,0.7608733773231506,0.9285714285714286,0.01612183451652527,0.8082804083824158
0.9965710043907166,1.149033784866333,-0.15246278047561646,0.7619717121124268,0.9285714285714286,0.01594064012169838,0.8100180625915527
0.9971106052398682,1.1477136611938477,-0.1506030559539795,0.7632640600204468,0.9285714285714286,0.015322907827794552,0.8116875886917114
0.9990817904472351,1.1495447158813477,-0.15046292543411255,0.7647870779037476,0.9285714285714286,0.01459756214171648,0.8133163452148438
1.0026378631591797,1.1527845859527588,-0.1501467227935791,0.7667788863182068,0.9285714285714286,0.014245567843317986,0.8151427507400513
1.0070961713790894,1.1555360555648804,-0.14843988418579102,0.7689813375473022,0.9285714285714286,0.013768340460956097,0.8171350955963135
1.0115363597869873,1.1597177982330322,-0.14818143844604492,0.7718892097473145,0.9285714285714286,0.013024748302996159,0.8199232220649719
1.015364170074463,1.1590381860733032,-0.14367401599884033,0.7746416926383972,0.9107142857142857,0.012957755476236343,0.8226540088653564
1.0170414447784424,1.159519076347351,-0.1424776315689087,0.7765486836433411,0.9107142857142857,0.012352933175861835,0.8247929215431213
1.016904592514038,1.1602391004562378,-0.1433345079421997,0.7781674861907959,0.9107142857142857,0.011442589573562145,0.8266865611076355
1.0165915489196777,1.1613653898239136,-0.14477384090423584,0.779576301574707,0.9107142857142857,0.011751298792660236,0.828355073928833
1.0172960758209229,1.1614184379577637,-0.14412236213684082,0.7808065414428711,0.9107142857142857,0.012290543876588345,0.829810380935669
1.0210517644882202,1.1609995365142822,-0.139947772026062,0.7817124128341675,0.9107142857142857,0.016581466421484947,0.8309030532836914
1.0249385833740234,1.158233404159546,-0.13329482078552246,0.7823792695999146,0.9107142857142857,0.018327144905924797,0.8318567276000977
1.0288469791412354,1.1538803577423096,-0.12503337860107422,0.7828415036201477,0.9107142857142857,0.019284317269921303,0.8328630924224854
1.0342713594436646,1.147626519203186,-0.11335515975952148,0.7829344272613525,0.9107142857142857,0.01928098313510418,0.8339043259620667
1.0382790565490723,1.1453540325164795,-0.10707497596740723,0.782423734664917,0.9107142857142857,0.01967489719390869,0.834907054901123
1.0405762195587158,1.1438220739364624,-0.10324585437774658,0.7812095880508423,0.9107142857142857,0.020529108121991158,0.8357823491096497
1.0418983697891235,1.1420631408691406,-0.10016477108001709,0.7792832851409912,0.9107142857142857,0.02138703688979149,0.8366014957427979
1.041935920715332,1.1390488147735596,-0.09711289405822754,0.776441752910614,0.9107142857142857,0.025327902287244797,0.8372139930725098
1.041182279586792,1.1338860988616943,-0.09270381927490234,0.7723961472511292,0.9107142857142857,0.027215559035539627,0.8377087116241455
1.039297342300415,1.1253725290298462,-0.08607518672943115,0.7660911679267883,0.9285714285714286,0.02745199017226696,0.8384331464767456
1.0382537841796875,1.1144304275512695,-0.07617664337158203,0.7592606544494629,0.9285714285714286,0.029975710436701775,0.8396771550178528
1.03785240650177,1.1004083156585693,-0.06255590915679932,0.7548151016235352,0.9285714285714286,0.030397487804293633,0.8412274718284607
1.038735270500183,1.0812115669250488,-0.04247629642486572,0.7526957392692566,0.9285714285714286,0.03284035250544548,0.8427310585975647
1.0416367053985596,1.0604209899902344,-0.018784284591674805,0.7512115240097046,0.9285714285714286,0.03547803312540054,0.8437501192092896
1.0460878610610962,1.0375292301177979,0.00855863094329834,0.750413179397583,0.9285714285714286,0.034288302063941956,0.8443081974983215
1.051478385925293,1.0211989879608154,0.03027939796447754,0.7502956390380859,0.9285714285714286,0.03294293209910393,0.8439066410064697
1.057225227355957,1.015885829925537,0.04133939743041992,0.7501726746559143,0.9285714285714286,0.03367912396788597,0.8417912721633911
1.0612120628356934,1.024792194366455,0.03641986846923828,0.7485170364379883,0.9285714285714286,0.039644137024879456,0.8368900418281555
1.0646604299545288,1.0496797561645508,0.014980673789978027,0.7421392202377319,0.9285714285714286,0.04080132395029068,0.8265455365180969
1.0674448013305664,1.05954110622406,0.007903695106506348,0.7305870056152344,0.9285714285714286,0.03934821859002113,0.8166584968566895
1.0694823265075684,1.0549278259277344,0.014554500579833984,0.7172701358795166,0.9285714285714286,0.03787417709827423,0.805186927318573
1.0716264247894287,1.0325065851211548,0.039119839668273926,0.7029050588607788,0.9107142857142857,0.04208991676568985,0.7907148599624634
1.073455810546875,1.0162274837493896,0.05722832679748535,0.6983704566955566,0.9107142857142857,0.03924836963415146,0.7846403121948242
1.072418451309204,1.009033203125,0.0633852481842041,0.6952250003814697,0.9107142857142857,0.037760764360427856,0.7779067754745483
1.0681501626968384,1.000910758972168,0.06723940372467041,0.6875704526901245,0.9107142857142857,0.034446801990270615,0.7674790620803833
1.0611907243728638,0.9899821877479553,0.07120853662490845,0.6764811873435974,0.8928571428571429,0.029927248135209084,0.7503306865692139
1.053431749343872,0.9763720631599426,0.07705968618392944,0.6628322005271912,0.8928571428571429,0.027118293568491936,0.724243700504303
1.0562961101531982,0.9640419483184814,0.0922541618347168,0.6561489105224609,0.8928571428571429,0.023891998454928398,0.7119183540344238
1.0654685497283936,0.9665310382843018,0.0989375114440918,0.6592006683349609,0.8928571428571429,0.020348133519291878,0.719036877155304
1.0737968683242798,0.9662805199623108,0.107516348361969,0.665436327457428,0.8928571428571429,0.017895324155688286,0.7302446365356445
1.0847455263137817,0.9596429467201233,0.12510257959365845,0.6683348417282104,0.8928571428571429,0.016356853768229485,0.7343129515647888
1.1014695167541504,0.9475259184837341,0.15394359827041626,0.6642887592315674,0.8928571428571429,0.014367501251399517,0.7277623414993286
1.1305937767028809,0.9368029832839966,0.19379079341888428,0.6623750329017639,0.8928571428571429,0.012731261551380157,0.7243879437446594
1.1666473150253296,0.9302576780319214,0.2363896369934082,0.665401041507721,0.8928571428571429,0.011429171077907085,0.7299250364303589
1.193053960800171,0.9280482530593872,0.2650057077407837,0.6696280837059021,0.8928571428571429,0.010984470136463642,0.7397016882896423
1.2100303173065186,0.926517128944397,0.2835131883621216,0.6716493964195251,0.8928571428571429,0.009825010783970356,0.748835563659668
1.2299484014511108,0.923029899597168,0.30691850185394287,0.6711320877075195,0.8928571428571429,0.009269347414374352,0.7542853355407715
1.2468857765197754,0.9189577698707581,0.32792800664901733,0.6714901924133301,0.8928571428571429,0.00801989808678627,0.7581251859664917
1.2607402801513672,0.9152548313140869,0.3454854488372803,0.6723120212554932,0.8928571428571429,0.008060568012297153,0.7612193822860718
1.271747350692749,0.9129682779312134,0.35877907276153564,0.6739732027053833,0.8928571428571429,0.007331569213420153,0.7649235725402832
1.2846065759658813,0.9130770564079285,0.3715295195579529,0.6765400767326355,0.8928571428571429,0.00793918315321207,0.769109845161438
1.2933858633041382,0.9132474064826965,0.38013845682144165,0.675954282283783,0.8928571428571429,0.008635574951767921,0.7697080373764038
1.302228569984436,0.9133458137512207,0.38888275623321533,0.6762696504592896,0.8928571428571429,0.00922300573438406,0.7706772089004517
1.3138022422790527,0.9146403074264526,0.3991619348526001,0.6817550659179688,0.8928571428571429,0.009865536354482174,0.7764084339141846
1.3252818584442139,0.9186991453170776,0.40658271312713623,0.6890695095062256,0.8928571428571429,0.009764852933585644,0.7835106253623962
1.3347184658050537,0.9237399101257324,0.4109785556793213,0.6946729421615601,0.8928571428571429,0.009623335674405098,0.7883232831954956
1.3409650325775146,0.9311730861663818,0.4097919464111328,0.7021492123603821,0.8928571428571429,0.009326421655714512,0.7938113808631897
1.345272183418274,0.9401997327804565,0.4050724506378174,0.7102904319763184,0.8928571428571429,0.009152171202003956,0.7984932661056519
1.3490350246429443,0.9497222900390625,0.39931273460388184,0.7168326377868652,0.8928571428571429,0.009210625663399696,0.8007450103759766
1.3502732515335083,0.9593438506126404,0.3909294009208679,0.7212643623352051,0.9107142857142857,0.009301691316068172,0.8018823266029358
1.3486357927322388,0.9684014320373535,0.38023436069488525,0.7237868309020996,0.9107142857142857,0.009377277456223965,0.8025723695755005
1.3442060947418213,0.9769042134284973,0.367301881313324,0.7254137396812439,0.9107142857142857,0.00970605481415987,0.8032736778259277
1.3371381759643555,0.9849739670753479,0.35216420888900757,0.7268909215927124,0.9107142857142857,0.009764016605913639,0.804166853427887
1.3288300037384033,0.9922230839729309,0.3366069197654724,0.7286252975463867,0.9107142857142857,0.008781577460467815,0.8051801919937134
1.320090889930725,0.9988787174224854,0.32121217250823975,0.731032133102417,0.9107142857142857,0.007239731959998608,0.8071463108062744
1.3125107288360596,1.0050286054611206,0.30748212337493896,0.7341724634170532,0.9107142857142857,0.005163106601685286,0.8105893731117249
1.306317925453186,1.0119678974151611,0.2943500280380249,0.7381948828697205,0.9107142857142857,0.004668562673032284,0.8154729604721069
1.300460934638977,1.0185933113098145,0.2818676233291626,0.7422186136245728,0.9107142857142857,0.005254721734672785,0.8206151723861694
1.2947044372558594,1.0249829292297363,0.26972150802612305,0.7466633319854736,0.9107142857142857,0.006169190164655447,0.8260601758956909
1.28879714012146,1.0313608646392822,0.25743627548217773,0.7516380548477173,0.9107142857142857,0.005812923423945904,0.8318458199501038
1.2810028791427612,1.0367634296417236,0.2442394495010376,0.7568959593772888,0.9107142857142857,0.0042547499760985374,0.8378216028213501
1.2693407535552979,1.044973611831665,0.2243671417236328,0.7627706527709961,0.9107142857142857,0.0026851764414459467,0.844469428062439
1.2550113201141357,1.0592622756958008,0.19574904441833496,0.7693756818771362,0.9107142857142857,0.0026863650418817997,0.8525170087814331
1.2374274730682373,1.0738489627838135,0.16357851028442383,0.7739999294281006,0.9107142857142857,0.003481251420453191,0.8601373434066772
1.2132093906402588,1.0821692943572998,0.13104009628295898,0.7687056660652161,0.8928571428571429,0.003174657467752695,0.8607758283615112
1.1885179281234741,1.0829188823699951,0.105599045753479,0.7549351453781128,0.8928571428571429,0.0022088440600782633,0.8513625860214233
1.17363440990448,1.0797841548919678,0.09385025501251221,0.7463376522064209,0.8928571428571429,0.001607220503501594,0.8431947231292725
1.1725271940231323,1.0734838247299194,0.09904336929321289,0.7409991025924683,0.8928571428571429,0.0016677917446941137,0.8366644382476807
1.17207932472229,1.0658624172210693,0.1062169075012207,0.7378487586975098,0.8928571428571429,0.0016622397815808654,0.8314796090126038
1.174118995666504,1.0592516660690308,0.11486732959747314,0.7372123003005981,0.8928571428571429,0.001152273267507553,0.8281060457229614
1.1827045679092407,1.0557258129119873,0.12697875499725342,0.739068329334259,0.8928571428571429,0.0010356352431699634,0.8267397880554199
1.1920275688171387,1.056570291519165,0.13545727729797363,0.7431435585021973,0.8928571428571429,0.0008907226729206741,0.8274635076522827
1.199985384941101,1.060920238494873,0.13906514644622803,0.7480899095535278,0.8928571428571429,0.0007983256364241242,0.8296416997909546
1.2051292657852173,1.0668041706085205,0.13832509517669678,0.7526881694793701,0.8928571428571429,0.0007160055101849139,0.8325072526931763
1.2072770595550537,1.0717551708221436,0.13552188873291016,0.7558146715164185,0.8928571428571429,0.0006287216092459857,0.8348548412322998
1.2068089246749878,1.0744194984436035,0.13238942623138428,0.757224440574646,0.8928571428571429,0.0005246541113592684,0.8362336158752441
1.2044799327850342,1.0742995738983154,0.13018035888671875,0.7570896148681641,0.8928571428571429,0.0003930850652977824,0.8366010785102844
1.2012128829956055,1.0717872381210327,0.12942564487457275,0.7559264898300171,0.8928571428571429,0.0003544274950399995,0.8361726999282837
1.197792887687683,1.068237066268921,0.1295558214187622,0.7546386122703552,0.8928571428571429,0.00043830007780343294,0.8356050252914429
1.1952403783798218,1.064863681793213,0.1303766965866089,0.7535516619682312,0.8928571428571429,0.0005220910534262657,0.8351962566375732
1.19405198097229,1.0627697706222534,0.13128221035003662,0.7527927160263062,0.8928571428571429,0.0005692327977158129,0.8350536227226257
1.1941967010498047,1.0623773336410522,0.13181936740875244,0.7522428035736084,0.8928571428571429,0.000495687301736325,0.8351045846939087
1.1952495574951172,1.0634682178497314,0.13178133964538574,0.7517163753509521,0.8928571428571429,0.00038128969026729465,0.8351794481277466
1.1966099739074707,1.0653364658355713,0.13127350807189941,0.7510654926300049,0.8928571428571429,0.00031474549905397,0.8351086974143982
1.1977096796035767,1.067147970199585,0.1305617094039917,0.750285804271698,0.8928571428571429,0.0003177720936946571,0.834819495677948
1.1981358528137207,1.0682085752487183,0.12992727756500244,0.7495086193084717,0.8928571428571429,0.00030278824851848185,0.8343431949615479
1.1977940797805786,1.0681676864624023,0.12962639331817627,0.7489141225814819,0.8928571428571429,0.0002702031924854964,0.8337963819503784
1.196917176246643,1.0671651363372803,0.1297520399093628,0.7486955523490906,0.8928571428571429,0.0002434371563140303,0.8333628177642822
1.1959233283996582,1.06569242477417,0.13023090362548828,0.748965859413147,0.8928571428571429,0.00023670874361414462,0.8332104086875916
1.1952109336853027,1.064376711845398,0.13083422183990479,0.7497217655181885,0.8928571428571429,0.00023088502348400652,0.8334255814552307
1.1950299739837646,1.063652753829956,0.1313772201538086,0.750762403011322,0.8928571428571429,0.0002073605719488114,0.8339382410049438
1.1953721046447754,1.063666820526123,0.13170528411865234,0.751805305480957,0.8928571428571429,0.00016740475257392973,0.8345716595649719
1.1960206031799316,1.0642638206481934,0.13175678253173828,0.7525779008865356,0.8928571428571429,0.00012671152944676578,0.8351142406463623
1.1966811418533325,1.0651124715805054,0.13156867027282715,0.7529293298721313,0.8928571428571429,9.895164839690551e-05,0.8354208469390869
1.1970854997634888,1.0658783912658691,0.13120710849761963,0.7528719902038574,0.8928571428571429,8.331346180057153e-05,0.8354513049125671
1.1971279382705688,1.0662996768951416,0.13082826137542725,0.7525033950805664,0.8928571428571429,7.541968807345256e-05,0.8352491855621338
1.1968400478363037,1.0662977695465088,0.13054227828979492,0.7519935965538025,0.8928571428571429,7.857042510295287e-05,0.8349246978759766
1.1963638067245483,1.0659658908843994,0.13039791584014893,0.7515137195587158,0.8928571428571429,8.75777259352617e-05,0.8346058130264282
1.1958844661712646,1.0654973983764648,0.1303870677947998,0.7511810064315796,0.8928571428571429,8.906974107958376e-05,0.8343908786773682
1.1955512762069702,1.0650863647460938,0.13046491146087646,0.7510316371917725,0.8928571428571429,7.617842493345961e-05,0.8343189358711243
1.195434808731079,1.0648587942123413,0.1305760145187378,0.7510323524475098,0.8928571428571429,5.2936618885723874e-05,0.8343687653541565
1.1955146789550781,1.0648374557495117,0.1306772232055664,0.7511098384857178,0.8928571428571429,3.427426054258831e-05,0.834479033946991
1.195706844329834,1.0649595260620117,0.13074731826782227,0.7511911392211914,0.8928571428571429,3.6912500945618376e-05,0.8345823884010315
1.195910930633545,1.0651216506958008,0.13078927993774414,0.7512321472167969,0.8928571428571429,4.459737101569772e-05,0.8346329927444458
1.1960492134094238,1.065232515335083,0.13081669807434082,0.7512289881706238,0.8928571428571429,4.35333167843055e-05,0.8346214294433594
1.196089744567871,1.0652470588684082,0.1308426856994629,0.7512071132659912,0.8928571428571429,3.5574790672399104e-05,0.8345693349838257
1.1960487365722656,1.0651767253875732,0.13087201118469238,0.7512025833129883,0.8928571428571429,2.8270940674701706e-05,0.8345144987106323
1.195970058441162,1.0650708675384521,0.13089919090270996,0.7512410879135132,0.8928571428571429,2.716188828344457e-05,0.8344910144805908
1.1959000825881958,1.064986228942871,0.1309138536453247,0.7513254880905151,0.8928571428571429,2.731738641159609e-05,0.8345145583152771
1.195867896080017,1.0649611949920654,0.13090670108795166,0.7514361143112183,0.8928571428571429,2.396624222456012e-05,0.834578275680542
1.1958762407302856,1.0649995803833008,0.13087666034698486,0.7515400648117065,0.8928571428571429,1.7511896658106707e-05,0.8346580266952515
1.1959068775177002,1.065076231956482,0.13083064556121826,0.7516056299209595,0.8928571428571429,1.2410537237883545e-05,0.8347241282463074
1.1959338188171387,1.0651522874832153,0.13078153133392334,0.7516167163848877,0.8928571428571429,1.1553047443157993e-05,0.8347557783126831
1.1959364414215088,1.0651935338974,0.1307429075241089,0.751575231552124,0.8928571428571429,1.204315140057588e-05,0.8347458839416504
1.1959097385406494,1.065185546875,0.13072419166564941,0.7515001893043518,0.8928571428571429,1.1932932466152124e-05,0.8347039222717285
1.1958627700805664,1.0651358366012573,0.13072693347930908,0.7514178156852722,0.8928571428571429,1.1562053259694949e-05,0.8346483111381531
1.1958134174346924,1.0650684833526611,0.13074493408203125,0.7513519525527954,0.8928571428571429,1.0826447578438092e-05,0.8345991373062134
1.1957809925079346,1.0650112628936768,0.1307697296142578,0.7513155937194824,0.8928571428571429,9.13449184736237e-06,0.834570050239563
1.1957744359970093,1.06498384475708,0.1307905912399292,0.751310408115387,0.8928571428571429,6.462420060415752e-06,0.8345650434494019
1.1957920789718628,1.0649902820587158,0.13080179691314697,0.7513270974159241,0.8928571428571429,4.883967903879238e-06,0.8345785737037659
1.1958235502243042,1.0650200843811035,0.13080346584320068,0.7513526678085327,0.8928571428571429,6.223170203156769e-06,0.8346000909805298
1.195853352546692,1.0650556087493896,0.13079774379730225,0.751375675201416,0.8928571428571429,7.829045898688491e-06,0.834619402885437
1.1958708763122559,1.065079689025879,0.13079118728637695,0.7513898611068726,0.8928571428571429,7.674546395719517e-06,0.8346297740936279
1.1958712339401245,1.065083384513855,0.13078784942626953,0.751395583152771,0.8928571428571429,6.202647455211263e-06,0.8346308469772339
1.1958569288253784,1.0650672912597656,0.1307896375656128,0.7513971924781799,0.8928571428571429,4.455315320228692e-06,0.834626317024231
1.1958366632461548,1.0650407075881958,0.13079595565795898,0.7513993382453918,0.8928571428571429,4.021728727821028e-06,0.8346214890480042
1.1958191394805908,1.0650159120559692,0.13080322742462158,0.7514052391052246,0.8928571428571429,4.512172836257378e-06,0.8346207737922668
1.1958117485046387,1.065003752708435,0.1308079957962036,0.7514146566390991,0.8928571428571429,4.348272341303527e-06,0.8346253037452698
1.1958144903182983,1.0650063753128052,0.13080811500549316,0.7514243125915527,0.8928571428571429,3.421507244638633e-06,0.8346332311630249
1.1958240270614624,1.0650209188461304,0.13080310821533203,0.7514301538467407,0.8928571428571429,2.5923327484633774e-06,0.8346408009529114
1.1958342790603638,1.0650397539138794,0.13079452514648438,0.7514297962188721,0.8928571428571429,2.359392055950593e-06,0.8346450328826904
1.1958403587341309,1.0650544166564941,0.13078594207763672,0.7514225244522095,0.8928571428571429,2.4701748770894483e-06,0.8346436023712158
1.195839285850525,1.0650599002838135,0.13077938556671143,0.7514108419418335,0.8928571428571429,2.36948608289822e-06,0.8346377611160278
1.1958318948745728,1.0650547742843628,0.13077712059020996,0.7513982057571411,0.8928571428571429,1.7964426888283924e-06,0.8346291780471802
1.195821762084961,1.0650426149368286,0.13077914714813232,0.751388669013977,0.8928571428571429,1.4604402167606167e-06,0.8346214890480042
1.1958125829696655,1.065028429031372,0.13078415393829346,0.7513841390609741,0.8928571428571429,1.4208466154741473e-06,0.8346167802810669
1.1958074569702148,1.0650179386138916,0.13078951835632324,0.7513851523399353,0.8928571428571429,1.3157075500203064e-06,0.8346163034439087
1.1958081722259521,1.065014362335205,0.13079380989074707,0.7513903975486755,0.8928571428571429,1.1086631275247782e-06,0.8346194624900818
1.1958129405975342,1.0650169849395752,0.13079595565795898,0.7513971924781799,0.8928571428571429,1.0214205303782364e-06,0.8346244692802429
1.1958198547363281,1.0650238990783691,0.13079595565795898,0.7514029741287231,0.8928571428571429,1.102257328966516e-06,0.8346291184425354
1.1958253383636475,1.065030813217163,0.13079452514648438,0.751406192779541,0.8928571428571429,1.1812895763796405e-06,0.8346318006515503
1.1958281993865967,1.065035343170166,0.13079285621643066,0.7514068484306335,0.8928571428571429,1.0193940624958486e-06,0.8346322774887085
1.1958273649215698,1.0650358200073242,0.1307915449142456,0.751405656337738,0.8928571428571429,6.458728307734418e-07,0.8346309065818787
1.1958242654800415,1.065033197402954,0.1307910680770874,0.7514039278030396,0.8928571428571429,4.6153206767485244e-07,0.8346289396286011
1.1958200931549072,1.0650289058685303,0.13079118728637695,0.7514027953147888,0.8928571428571429,6.229433324733691e-07,0.8346273899078369
1.1958167552947998,1.0650252103805542,0.1307915449142456,0.7514029145240784,0.8928571428571429,7.627293712175742e-07,0.8346271514892578
1.1958154439926147,1.06502366065979,0.1307917833328247,0.7514039278030396,0.8928571428571429,6.988919381001324e-07,0.8346279263496399
1.1958155632019043,1.0650238990783691,0.13079166412353516,0.7514050006866455,0.8928571428571429,5.279880497255363e-07,0.8346291780471802
1.195817232131958,1.065025806427002,0.13079142570495605,0.7514055967330933,0.8928571428571429,4.349855373675382e-07,0.8346302509307861
1.1958189010620117,1.0650286674499512,0.13079023361206055,0.7514052391052246,0.8928571428571429,3.9911995486363594e-07,0.8346307873725891
1.1958198547363281,1.0650302171707153,0.1307896375656128,0.7514040470123291,0.8928571428571429,4.4812139776695403e-07,0.8346303701400757
1.1958194971084595,1.0650302171707153,0.13078927993774414,0.7514023780822754,0.8928571428571429,3.34139912183673e-07,0.8346292972564697
1.1958186626434326,1.0650291442871094,0.13078951835632324,0.7514007091522217,0.8928571428571429,2.50766817089243e-07,0.8346279263496399
1.195817232131958,1.0650267601013184,0.13079047203063965,0.7513996958732605,0.8928571428571429,3.1068805128597887e-07,0.8346269130706787
1.1958163976669312,1.0650253295898438,0.1307910680770874,0.7513997554779053,0.8928571428571429,2.651774480000313e-07,0.8346265554428101
1.1958162784576416,1.0650246143341064,0.13079166412353516,0.7514006495475769,0.8928571428571429,2.840748436483409e-07,0.8346269726753235
1.1958166360855103,1.0650246143341064,0.1307920217514038,0.7514018416404724,0.8928571428571429,2.588830625427363e-07,0.8346278071403503
1.195817470550537,1.0650255680084229,0.13079190254211426,0.7514030337333679,0.8928571428571429,2.70545939429212e-07,0.8346286416053772
1.1958181858062744,1.0650265216827393,0.13079166412353516,0.7514037489891052,0.8928571428571429,2.0400136691023363e-07,0.8346292972564697
1.1958186626434326,1.0650274753570557,0.13079118728637695,0.7514041662216187,0.8928571428571429,2.1462506083480548e-07,0.8346297740936279
1.1958184242248535,1.0650274753570557,0.13079094886779785,0.7514039278030396,0.8928571428571429,1.6430999494332355e-07,0.8346295356750488
1.1958179473876953,1.0650272369384766,0.13079071044921875,0.7514034509658813,0.8928571428571429,2.1204787969963945e-07,0.8346291780471802
1.1958173513412476,1.0650265216827393,0.1307908296585083,0.7514030933380127,0.8928571428571429,1.637072983839971e-07,0.8346288204193115
1.1958171129226685,1.065026044845581,0.1307910680770874,0.7514028549194336,0.8928571428571429,1.9385133498417417e-07,0.8346286416053772
1.1958167552947998,1.0650256872177124,0.1307910680770874,0.751402735710144,0.8928571428571429,1.9327625011555938e-07,0.8346285820007324
1.1958167552947998,1.0650253295898438,0.13079142570495605,0.751402735710144,0.8928571428571429,2.438919466385414e-07,0.8346285820007324
1.1958168745040894,1.065025806427002,0.1307910680770874,0.7514030337333679,0.8928571428571429,1.4015714100423793e-07,0.8346289396286011
1.195817232131958,1.0650265216827393,0.13079071044921875,0.7514031529426575,0.8928571428571429,2.079491849826809e-07,0.8346290588378906
1.1958177089691162,1.065026879310608,0.1307908296585083,0.7514029741287231,0.8928571428571429,1.71079037158961e-07,0.8346289992332458
1.195817470550537,1.065026879310608,0.1307905912399292,0.7514027953147888,0.8928571428571429,1.8057949091598857e-07,0.8346289396286011
1.195817232131958,1.0650265216827393,0.13079071044921875,0.7514026165008545,0.8928571428571429,9.158601699255087e-08,0.8346288204193115
1.1958173513412476,1.0650266408920288,0.13079071044921875,0.7514027953147888,0.8928571428571429,1.264658351374237e-07,0.8346288204193115
1.195817232131958,1.0650265216827393,0.13079071044921875,0.7514026761054993,0.8928571428571429,1.875898760772543e-07,0.834628701210022
1.195817232131958,1.0650262832641602,0.13079094886779785,0.7514028549194336,0.8928571428571429,2.2329587068270484e-07,0.8346288204193115
1.195816993713379,1.0650262832641602,0.13079071044921875,0.751402735710144,0.8928571428571429,1.6956099102571898e-07,0.834628701210022
1.195816993713379,1.065026044845581,0.13079094886779785,0.7514028549194336,0.8928571428571429,1.0691059770806532e-07,0.8346288204193115
1.195816993713379,1.065025806427002,0.13079118728637695,0.7514027953147888,0.8928571428571429,1.3713784596802725e-07,0.8346287608146667
1.195816993713379,1.0650259256362915,0.1307910680770874,0.7514028549194336,0.8928571428571429,9.052531879660819e-08,0.8346287608146667
1.1958168745040894,1.065026044845581,0.1307908296585083,0.7514028549194336,0.8928571428571429,1.3744681837124517e-07,0.8346288204193115
1.1958167552947998,1.065026044845581,0.13079071044921875,0.7514029741287231,0.8928571428571429,1.535166376243069e-07,0.8346288204193115
1.195816993713379,1.0650262832641602,0.13079071044921875,0.7514030933380127,0.8928571428571429,1.7899891702199966e-07,0.8346289396286011
1.1958171129226685,1.0650264024734497,0.13079071044921875,0.7514030933380127,0.8928571428571429,1.5838936917589308e-07,0.8346289992332458
1.195816993713379,1.0650262832641602,0.13079071044921875,0.7514029741287231,0.8928571428571429,1.736729302592721e-07,0.8346289396286011
1.195816993713379,1.0650262832641602,0.13079071044921875,0.7514029741287231,0.8928571428571429,1.6588562345987157e-07,0.8346288204193115
1.1958168745040894,1.0650262832641602,0.1307905912399292,0.7514029741287231,0.8928571428571429,7.925079614778952e-08,0.8346288204193115
1.1958168745040894,1.0650261640548706,0.13079071044921875,0.7514029145240784,0.8928571428571429,1.0765194957684798e-07,0.8346288204193115
1.1958167552947998,1.065026044845581,0.13079071044921875,0.7514028549194336,0.8928571428571429,1.5800081598627003e-07,0.834628701210022
1.1958167552947998,1.0650259256362915,0.1307908296585083,0.7514029145240784,0.8928571428571429,1.767770356764231e-07,0.8346288204193115
1.1958167552947998,1.065026044845581,0.13079071044921875,0.7514028549194336,0.8928571428571429,1.9376140869553637e-07,0.8346287608146667
1.195816993713379,1.065026044845581,0.13079094886779785,0.7514027953147888,0.8928571428571429,8.006531260207339e-08,0.834628701210022
1.1958167552947998,1.065026044845581,0.13079071044921875,0.7514028549194336,0.8928571428571429,1.8322130301839934e-07,0.8346287608146667
1.1958167552947998,1.065025806427002,0.13079094886779785,0.7514028549194336,0.8928571428571429,1.6736896668589907e-07,0.8346287608146667
1.1958167552947998,1.065026044845581,0.13079071044921875,0.7514029741287231,0.8928571428571429,1.4094582923007692e-07,0.8346288800239563
1.195816993713379,1.0650261640548706,0.1307908296585083,0.7514030337333679,0.8928571428571429,1.1674361388713805e-07,0.8346288800239563
1.1958167552947998,1.0650261640548706,0.1307905912399292,0.7514030933380127,0.8928571428571429,1.233231188280115e-07,0.8346289992332458
1.1958167552947998,1.065026044845581,0.13079071044921875,0.7514029741287231,0.8928571428571429,1.5937236241825303e-07,0.8346288204193115
1.195816993713379,1.0650262832641602,0.13079071044921875,0.7514029741287231,0.8928571428571429,1.6278175962725072e-07,0.8346288800239563
1.1958167552947998,1.065026044845581,0.13079071044921875,0.7514030337333679,0.8928571428571429,1.1440683067576174e-07,0.8346289396286011
1.1958167552947998,1.065026044845581,0.13079071044921875,0.7514030337333679,0.8928571428571429,1.699642950825364e-07,0.8346289396286011
1.1958167552947998,1.0650261640548706,0.1307905912399292,0.7514032125473022,0.8928571428571429,1.9542886775525403e-07,0.8346289992332458
1.195816993713379,1.0650261640548706,0.1307908296585083,0.7514029741287231,0.8928571428571429,1.1840148061992295e-07,0.8346288204193115
1.1958167552947998,1.065026044845581,0.13079071044921875,0.7514029741287231,0.8928571428571429,1.6551130954667315e-07,0.8346288204193115
1.195816993713379,1.0650262832641602,0.13079071044921875,0.7514030337333679,0.8928571428571429,1.7533199070385308e-07,0.8346288204193115
1.1958167552947998,1.0650261640548706,0.1307905912399292,0.7514029741287231,0.8928571428571429,1.7960314835363533e-07,0.8346288204193115
1.1958167552947998,1.065026044845581,0.13079071044921875,0.7514029741287231,0.8928571428571429,1.0153365082032906e-07,0.8346288204193115
1.1958168745040894,1.065026044845581,0.1307908296585083,0.7514029741287231,0.8928571428571429,1.0522193605311259e-07,0.8346288204193115
1.195816993713379,1.0650262832641602,0.13079071044921875,0.7514030933380127,0.8928571428571429,1.6653793011300877e-07,0.8346289396286011
1.1958168745040894,1.065026044845581,0.1307908296585083,0.7514029741287231,0.8928571428571429,1.66727431860636e-07,0.8346288800239563
1.1958167552947998,1.065026044845581,0.13079071044921875,0.7514030337333679,0.8928571428571429,7.459597384240624e-08,0.8346288800239563
1.1958167552947998,1.0650262832641602,0.13079047203063965,0.7514030337333679,0.8928571428571429,1.6834621874295408e-07,0.8346289992332458
1.1958167552947998,1.065026044845581,0.13079071044921875,0.7514029741287231,0.8928571428571429,1.7732433832406969e-07,0.8346288204193115
1.1958168745040894,1.065026044845581,0.1307908296585083,0.7514029741287231,0.8928571428571429,1.7726655698879767e-07,0.8346288204193115
1.1958167552947998,1.065026044845581,0.13079071044921875,0.7514030933380127,0.8928571428571429,1.6293736848638218e-07,0.8346288800239563
1.1958167552947998,1.065026044845581,0.13079071044921875,0.7514029741287231,0.8928571428571429,1.4885546306686592e-07,0.8346288204193115
1.1958167552947998,1.065026044845581,0.13079071044921875,0.7514029145240784,0.8928571428571429,1.803532967414867e-07,0.8346287608146667
1.1958167552947998,1.065026044845581,0.13079071044921875,0.7514029145240784,0.8928571428571429,1.6597395813278126e-07,0.8346287608146667
1.1958167552947998,1.0650262832641602,0.13079047203063965,0.7514029741287231,0.8928571428571429,1.2552077066629863e-07,0.8346288204193115
1.1958166360855103,1.065026044845581,0.1307905912399292,0.7514030337333679,0.8928571428571429,1.7625079351546447e-07,0.8346289396286011
1.1958168745040894,1.0650262832641602,0.1307905912399292,0.7514029741287231,0.8928571428571429,1.508167599695298e-07,0.8346289396286011
1.1958168745040894,1.0650261640548706,0.13079071044921875,0.7514029741287231,0.8928571428571429,2.1039028297309414e-07,0.8346288204193115
1.1958168745040894,1.0650262832641602,0.1307905912399292,0.7514029145240784,0.8928571428571429,1.9745905888157722e-07,0.8346287608146667
1.1958167552947998,1.065026044845581,0.13079071044921875,0.7514029145240784,0.8928571428571429,1.496633785791346e-07,0.8346288204193115
1.1958167552947998,1.065026044845581,0.13079071044921875,0.7514029741287231,0.8928571428571429,1.3664322295880993e-07,0.8346288204193115
1.195816993713379,1.0650261640548706,0.1307908296585083,0.7514028549194336,0.8928571428571429,1.3162943446332065e-07,0.8346288204193115
1.195816993713379,1.0650262832641602,0.13079071044921875,0.7514028549194336,0.8928571428571429,9.445351167869376e-08,0.8346287608146667
1.195816993713379,1.0650262832641602,0.13079071044921875,0.7514029741287231,0.8928571428571429,1.3776690366285038e-07,0.8346288800239563
1.1958168745040894,1.065026044845581,0.1307908296585083,0.7514028549194336,0.8928571428571429,1.1976121072621027e-07,0.8346287608146667
1.1958168745040894,1.065026044845581,0.1307908296585083,0.7514029145240784,0.8928571428571429,1.6413338244092301e-07,0.8346288204193115
1.1958167552947998,1.065026044845581,0.13079071044921875,0.7514028549194336,0.8928571428571429,1.0551750051490671e-07,0.8346288204193115
1.1958168745040894,1.0650261640548706,0.13079071044921875,0.7514028549194336,0.8928571428571429,1.3270631882278394e-07,0.8346287608146667
1.1958168745040894,1.0650262832641602,0.1307905912399292,0.7514029145240784,0.8928571428571429,1.5516847895469255e-07,0.8346288204193115
1.1958167552947998,1.065026044845581,0.13079071044921875,0.7514028549194336,0.8928571428571429,8.971112919198276e-08,0.8346287608146667
1.1958167552947998,1.065026044845581,0.13079071044921875,0.7514029145240784,0.8928571428571429,1.6916168021907652e-07,0.8346288204193115
1.195816993713379,1.0650261640548706,0.1307908296585083,0.7514030337333679,0.8928571428571429,1.5992110036222584e-07,0.8346289396286011
1.195816993713379,1.065026044845581,0.13079094886779785,0.7514028549194336,0.8928571428571429,0.04593221843242645,0.8346287608146667
1.195816993713379,1.0650261640548706,0.1307908296585083,0.7514028549194336,0.8928571428571429,0.033058151602745056,0.8346287608146667
1.1958168745040894,1.065026044845581,0.1307908296585083,0.7514027953147888,0.8928571428571429,0.03453049436211586,0.834628701210022
1.195816993713379,1.0650261640548706,0.1307908296585083,0.7514029145240784,0.8928571428571429,0.035927869379520416,0.8346288204193115
1.1958167552947998,1.065026044845581,0.13079071044921875,0.7514028549194336,0.8928571428571429,0.04236334562301636,0.8346288204193115
1.1958168745040894,1.065026044845581,0.1307908296585083,0.7514028549194336,0.8928571428571429,0.04594022408127785,0.8346287608146667
1.1958167552947998,1.065026044845581,0.13079071044921875,0.7514029145240784,0.8928571428571429,0.043894246220588684,0.8346288204193115
1.1958168745040894,1.065026044845581,0.1307908296585083,0.7514029145240784,0.8928571428571429,0.042668666690588,0.8346287608146667
1.1958167552947998,1.065026044845581,0.13079071044921875,0.7514028549194336,0.8928571428571429,0.03865149989724159,0.8346288204193115
0.8218349814414978,1.2992064952850342,-0.4773715138435364,0.8140109777450562,0.9464285714285714,0.032987166196107864,0.9342914819717407
0.8129719495773315,1.309265375137329,-0.49629342555999756,0.7932941317558289,0.9464285714285714,0.03186912089586258,0.9297841787338257
0.7739048600196838,1.312290906906128,-0.5383860468864441,0.7529944181442261,0.9464285714285714,0.029766634106636047,0.9036811590194702
0.7415504455566406,1.2444336414337158,-0.5028831958770752,0.6916354894638062,0.9464285714285714,0.02616463042795658,0.8554295301437378
0.7153815627098083,1.1682831048965454,-0.45290154218673706,0.6116306185722351,0.9464285714285714,0.02392246574163437,0.7707756161689758
0.7134662866592407,1.110278606414795,-0.3968123197555542,0.5618016719818115,0.9464285714285714,0.025322118774056435,0.6996080279350281
0.7172368764877319,1.0855581760406494,-0.3683212995529175,0.5408519506454468,0.9464285714285714,0.02710256725549698,0.6687319874763489
0.7176927924156189,1.045020341873169,-0.32732754945755005,0.5287458896636963,0.9464285714285714,0.02786627970635891,0.658204972743988
0.7127183079719543,1.0145364999771118,-0.30181819200515747,0.528473973274231,0.9464285714285714,0.029653051868081093,0.6683085560798645
0.7089905738830566,1.0097119808197021,-0.3007214069366455,0.539009690284729,0.9642857142857143,0.030941898003220558,0.6880019903182983
0.7098766565322876,1.0118892192840576,-0.30201256275177,0.5510073304176331,0.9642857142857143,0.02918461710214615,0.704038143157959
0.7154930830001831,1.0141918659210205,-0.2986987829208374,0.563727855682373,0.9642857142857143,0.0286880936473608,0.7201653718948364
0.7210416197776794,1.0190922021865845,-0.29805058240890503,0.5778995752334595,0.9642857142857143,0.027576066553592682,0.7384580969810486
0.7246954441070557,1.0216755867004395,-0.2969801425933838,0.5882478952407837,0.9642857142857143,0.026644565165042877,0.7517136335372925
0.7283499240875244,1.0261540412902832,-0.2978041172027588,0.5960860848426819,0.9642857142857143,0.025919297710061073,0.762753427028656
0.7388377785682678,1.029081106185913,-0.29024332761764526,0.5983805060386658,0.9642857142857143,0.024107269942760468,0.7680864334106445
0.7525984644889832,1.030745029449463,-0.27814656496047974,0.5940417051315308,0.9642857142857143,0.02130069024860859,0.7640976309776306
0.7683287858963013,1.0298713445663452,-0.26154255867004395,0.5832187533378601,0.9642857142857143,0.02010953798890114,0.7494423389434814
0.7769815921783447,1.0170857906341553,-0.24010419845581055,0.5711469650268555,0.9642857142857143,0.019041424617171288,0.7260337471961975
0.7839252948760986,1.0116207599639893,-0.22769546508789062,0.566745936870575,0.9642857142857143,0.020281841978430748,0.7102782726287842
0.7865995168685913,1.014450192451477,-0.22785067558288574,0.5712479948997498,0.9642857142857143,0.023977164179086685,0.7057255506515503
0.7904770374298096,1.0220978260040283,-0.23162078857421875,0.5791674256324768,0.9642857142857143,0.022361349314451218,0.7093504667282104
0.7941118478775024,1.032019853591919,-0.2379080057144165,0.5852941274642944,0.9642857142857143,0.020157409831881523,0.7138805389404297
0.7953933477401733,1.0359418392181396,-0.2405484914779663,0.5880225300788879,0.9642857142857143,0.018852055072784424,0.716802716255188
0.800707995891571,1.0333064794540405,-0.23259848356246948,0.5873120427131653,0.9642857142857143,0.0172873642295599,0.7179539799690247
0.8040546774864197,1.0273584127426147,-0.22330373525619507,0.5849709510803223,0.9642857142857143,0.01670178957283497,0.7168600559234619
0.8058440685272217,1.02469003200531,-0.21884596347808838,0.582268476486206,0.9642857142857143,0.015456107445061207,0.7146596908569336
0.8124301433563232,1.0216424465179443,-0.2092123031616211,0.5754189491271973,0.9642857142857143,0.0154329938814044,0.7088379859924316
0.8199970722198486,1.013066053390503,-0.1930689811706543,0.5621405839920044,0.9642857142857143,0.015308808535337448,0.6987088918685913
0.8261101245880127,0.9954544305801392,-0.16934430599212646,0.5433686971664429,0.9642857142857143,0.015299913473427296,0.6839281320571899
0.8394868969917297,0.972891092300415,-0.1334041953086853,0.5260449647903442,0.9642857142857143,0.014552664011716843,0.6678564548492432
0.8523770570755005,0.9483616352081299,-0.0959845781326294,0.5150028467178345,0.9642857142857143,0.01325950212776661,0.6540277600288391
0.8746238946914673,0.9435856342315674,-0.0689617395401001,0.5128728747367859,0.9642857142857143,0.013029362075030804,0.643922746181488
0.8881584405899048,0.9439578652381897,-0.05579942464828491,0.512685239315033,0.9642857142857143,0.013267120346426964,0.6346107125282288
0.9050683379173279,0.9474910497665405,-0.042422711849212646,0.5167250633239746,0.9642857142857143,0.011843216605484486,0.6317668557167053
0.9071304202079773,0.9415623545646667,-0.03443193435668945,0.5173875689506531,0.9642857142857143,0.05478808283805847,0.6291610598564148
0.9098795652389526,0.9461067914962769,-0.03622722625732422,0.5213623046875,0.9642857142857143,0.012416252866387367,0.6317033767700195
0.9037842750549316,0.9403247237205505,-0.036540448665618896,0.5257610082626343,0.9642857142857143,0.029240649193525314,0.6352603435516357
0.8978064060211182,0.9328216910362244,-0.0350152850151062,0.5333164930343628,0.9642857142857143,0.011922098696231842,0.6427551507949829
0.8884096145629883,0.91965252161026,-0.03124290704727173,0.5409123301506042,0.9642857142857143,0.01228419691324234,0.6503570079803467
0.8792695999145508,0.9126648306846619,-0.033395230770111084,0.5482009649276733,0.9642857142857143,0.014657460153102875,0.6572285294532776
0.8700533509254456,0.9067075848579407,-0.03665423393249512,0.5552505850791931,0.9642857142857143,0.01593221165239811,0.6639373302459717
0.8600167036056519,0.8976978659629822,-0.03768116235733032,0.5601102113723755,0.9642857142857143,0.016507800668478012,0.6682729721069336
0.8500343561172485,0.8869414329528809,-0.036907076835632324,0.5629289150238037,0.9642857142857143,0.01732674241065979,0.6705516576766968
0.8398754596710205,0.8748247623443604,-0.034949302673339844,0.5640411972999573,0.9642857142857143,0.019111957401037216,0.6709326505661011
0.8045659065246582,0.8704254031181335,-0.06585949659347534,0.5550549626350403,0.9642857142857143,0.021347858011722565,0.6596246957778931
0.7903203368186951,0.8525101542472839,-0.06218981742858887,0.5487459897994995,0.9642857142857143,0.023379582911729813,0.6546085476875305
0.7922540307044983,0.836828887462616,-0.044574856758117676,0.5525884032249451,0.9642857142857143,0.02461053431034088,0.6602181196212769
0.7965344786643982,0.8365418910980225,-0.04000741243362427,0.5563442707061768,0.9642857142857143,0.025304708629846573,0.6651056408882141
0.8015191555023193,0.843095600605011,-0.04157644510269165,0.5567823648452759,0.9642857142857143,0.027064818888902664,0.6661062240600586
0.8008619546890259,0.8495038151741028,-0.048641860485076904,0.5517364740371704,0.9642857142857143,0.0302805807441473,0.6618409156799316
0.7944406867027283,0.8526902198791504,-0.05824953317642212,0.5429653525352478,0.9642857142857143,0.031946927309036255,0.6538628935813904
0.7837228178977966,0.8533008098602295,-0.06957799196243286,0.5333521366119385,0.9642857142857143,0.03274691104888916,0.6454763412475586
0.7733525037765503,0.8492547273635864,-0.07590222358703613,0.5238142013549805,0.9642857142857143,0.03224807605147362,0.6363731622695923
0.7661435604095459,0.8471881151199341,-0.08104455471038818,0.5151956081390381,0.9821428571428571,0.03273028880357742,0.6277445554733276
0.7591682076454163,0.8478372693061829,-0.0886690616607666,0.5072156190872192,0.9821428571428571,0.03313187137246132,0.6190952658653259
0.7509159445762634,0.851660430431366,-0.10074448585510254,0.5008089542388916,0.9821428571428571,0.03620758652687073,0.611861526966095
0.7424648404121399,0.8597452640533447,-0.11728042364120483,0.496670126914978,0.9821428571428571,0.03573942184448242,0.6075343489646912
0.7357872724533081,0.867204487323761,-0.13141721487045288,0.4950297474861145,0.9821428571428571,0.03467576205730438,0.6069555878639221
0.7267148494720459,0.8707771897315979,-0.144062340259552,0.4959449768066406,0.9821428571428571,0.03357967734336853,0.6107586622238159
0.7248278856277466,0.8726295232772827,-0.14780163764953613,0.4978553354740143,0.9821428571428571,0.03470103442668915,0.6155465841293335
0.7227672338485718,0.874625027179718,-0.15185779333114624,0.5013766288757324,0.9821428571428571,0.037265948951244354,0.622771143913269
0.7200034260749817,0.8763849139213562,-0.1563814878463745,0.5057642459869385,0.9821428571428571,0.03909455984830856,0.6314895749092102
0.7145270109176636,0.8714157342910767,-0.15688872337341309,0.5110346078872681,0.9821428571428571,0.0410526767373085,0.6422624588012695
0.7098003625869751,0.8676025867462158,-0.15780222415924072,0.5183160305023193,0.9821428571428571,0.04367154464125633,0.655825674533844
0.7053137421607971,0.8687326312065125,-0.16341888904571533,0.5270100831985474,0.9821428571428571,0.04715988412499428,0.6668410897254944
0.7089564800262451,0.87056565284729,-0.16160917282104492,0.5390743613243103,0.9821428571428571,0.04949701577425003,0.6787572503089905
0.7154687643051147,0.8764076232910156,-0.16093885898590088,0.5528876185417175,0.9821428571428571,0.04890391603112221,0.6899423599243164
0.7264803647994995,0.8752192854881287,-0.14873892068862915,0.5637725591659546,0.9821428571428571,0.04782937839627266,0.6947380304336548
0.7348840236663818,0.8698590993881226,-0.13497507572174072,0.564315676689148,0.9821428571428571,0.04759129881858826,0.689638614654541
0.7373635768890381,0.8655509948730469,-0.1281874179840088,0.560448408126831,0.9821428571428571,0.047655925154685974,0.680043637752533
0.742009162902832,0.8632609844207764,-0.12125182151794434,0.5538207292556763,0.9821428571428571,0.04698793217539787,0.6698962450027466
0.7451919913291931,0.8596631288528442,-0.11447113752365112,0.5504238605499268,0.9821428571428571,0.04275580495595932,0.66827392578125
0.7448621988296509,0.858153760433197,-0.11329156160354614,0.5499939322471619,0.9642857142857143,0.04116542637348175,0.6749764680862427
0.7411019206047058,0.8628572821617126,-0.12175536155700684,0.5465337038040161,0.9642857142857143,0.03844305872917175,0.6815041303634644
0.7321892976760864,0.8564651012420654,-0.124275803565979,0.538262128829956,0.9642857142857143,0.03547564521431923,0.6823581457138062
0.7246819734573364,0.8554311990737915,-0.13074922561645508,0.530999481678009,0.9464285714285714,0.033397357910871506,0.6795837879180908
0.7301719784736633,0.8522903919219971,-0.12211841344833374,0.5268847942352295,0.9464285714285714,0.028579849749803543,0.6755860447883606
0.7402639985084534,0.8485612869262695,-0.10829728841781616,0.524023175239563,0.9464285714285714,0.02536485530436039,0.6683847904205322
0.7468909025192261,0.8466373085975647,-0.09974640607833862,0.5208723545074463,0.9464285714285714,0.02437911368906498,0.6584686040878296
0.7549294233322144,0.8483518362045288,-0.09342241287231445,0.5172001719474792,0.9464285714285714,0.02522352524101734,0.647118091583252
0.7737836837768555,0.8573567867279053,-0.0835731029510498,0.5149230360984802,0.9464285714285714,0.026399360969662666,0.6380254626274109
0.7934517860412598,0.8735228180885315,-0.08007103204727173,0.5165308713912964,0.9285714285714286,0.02782435342669487,0.6343014240264893
0.8176979422569275,0.8981740474700928,-0.08047610521316528,0.5243982076644897,0.9285714285714286,0.027022957801818848,0.6381836533546448
0.8476316928863525,0.9349105358123779,-0.08727884292602539,0.5410504937171936,0.9107142857142857,0.026611357927322388,0.6515610814094543
0.8812800645828247,0.9949076175689697,-0.11362755298614502,0.5656206607818604,0.9107142857142857,0.026417873799800873,0.6757591962814331
0.9303925037384033,1.0495638847351074,-0.1191713809967041,0.5887389183044434,0.9107142857142857,0.027358880266547203,0.7022662162780762
0.986763596534729,1.0829496383666992,-0.09618604183197021,0.596645176410675,0.9285714285714286,0.028100116178393364,0.713812530040741
1.022788166999817,1.0960685014724731,-0.07328033447265625,0.5829352140426636,0.9285714285714286,0.026148049160838127,0.7048430442810059
1.0632575750350952,1.0954749584197998,-0.03221738338470459,0.5579397678375244,0.9285714285714286,0.024671437218785286,0.6805285215377808
1.0817720890045166,1.0921730995178223,-0.010401010513305664,0.5523520708084106,0.9285714285714286,0.025325637310743332,0.6764533519744873
1.0830740928649902,1.0952603816986084,-0.012186288833618164,0.5587508678436279,0.9285714285714286,0.026596684008836746,0.6871256828308105
1.0728790760040283,1.1059744358062744,-0.033095359802246094,0.5726319551467896,0.9285714285714286,0.02578367106616497,0.7049099206924438
1.059496283531189,1.1162712574005127,-0.05677497386932373,0.5888810157775879,0.9285714285714286,0.025461258366703987,0.7230484485626221
1.047905445098877,1.1232630014419556,-0.07535755634307861,0.6051044464111328,0.9285714285714286,0.024311227723956108,0.7390589714050293
1.040705680847168,1.1257253885269165,-0.08501970767974854,0.6195166110992432,0.9285714285714286,0.02291305549442768,0.7521275281906128
1.0366239547729492,1.1224260330200195,-0.08580207824707031,0.6315194964408875,0.9285714285714286,0.023916661739349365,0.7612966299057007
1.0375555753707886,1.117148756980896,-0.07959318161010742,0.6407894492149353,0.9285714285714286,0.023198923096060753,0.7668948769569397
1.044071912765503,1.1091622114181519,-0.06509029865264893,0.6481013298034668,0.9285714285714286,0.02488785609602928,0.7690749168395996
1.0551073551177979,1.0991466045379639,-0.044039249420166016,0.6526526212692261,0.9285714285714286,0.024135809391736984,0.7671782970428467
1.0685099363327026,1.0864875316619873,-0.017977595329284668,0.6544768810272217,0.9285714285714286,0.02186167798936367,0.7623316049575806
1.0777531862258911,1.0740501880645752,0.003702998161315918,0.6557178497314453,0.9285714285714286,0.022129539400339127,0.7569563984870911
1.0842342376708984,1.0688228607177734,0.015411376953125,0.6566756367683411,0.9285714285714286,0.022357331588864326,0.752092719078064
1.0882604122161865,1.0641565322875977,0.024103879928588867,0.6575709581375122,0.9285714285714286,0.02173607610166073,0.7484127283096313
1.0895986557006836,1.0607547760009766,0.02884387969970703,0.6594800353050232,0.9285714285714286,0.024715889245271683,0.7467902302742004
1.091761827468872,1.0607415437698364,0.031020283699035645,0.6620681881904602,0.9285714285714286,0.02497286908328533,0.7472419738769531
1.0932972431182861,1.0679538249969482,0.02534341812133789,0.6647181510925293,0.9285714285714286,0.024989182129502296,0.7490634918212891
1.0944825410842896,1.075128436088562,0.01935410499572754,0.6682639122009277,0.9464285714285714,0.023325903341174126,0.7524848580360413
1.0956875085830688,1.0813705921173096,0.014316916465759277,0.6724913120269775,0.9464285714285714,0.022350719198584557,0.7572702169418335
1.0980572700500488,1.0861140489578247,0.011943221092224121,0.6769335269927979,0.9464285714285714,0.02125166729092598,0.7632848024368286
1.1028332710266113,1.0911383628845215,0.011694908142089844,0.6817350387573242,0.9464285714285714,0.01872883550822735,0.7705223560333252
1.1069462299346924,1.0939898490905762,0.012956380844116211,0.6862421631813049,0.9464285714285714,0.015513270162045956,0.7784565091133118
1.111776351928711,1.091172456741333,0.02060389518737793,0.6893500685691833,0.9464285714285714,0.013383575715124607,0.7859445810317993
1.117736577987671,1.0884966850280762,0.029239892959594727,0.6912217140197754,0.9464285714285714,0.012660269625484943,0.7923696637153625
1.1299669742584229,1.0863711833953857,0.04359579086303711,0.6923631429672241,0.9464285714285714,0.013920626603066921,0.7972365617752075
1.1402643918991089,1.0854309797286987,0.054833412170410156,0.6919357776641846,0.9464285714285714,0.01424170657992363,0.7988173961639404
1.1490752696990967,1.0866533517837524,0.06242191791534424,0.6911186575889587,0.9464285714285714,0.01356187742203474,0.7984602451324463
1.1557880640029907,1.089195728302002,0.06659233570098877,0.6896615028381348,0.9285714285714286,0.012714376673102379,0.795202910900116
1.1593060493469238,1.0918397903442383,0.06746625900268555,0.6871020793914795,0.9285714285714286,0.011588472872972488,0.788253903388977
1.1578514575958252,1.08945894241333,0.06839251518249512,0.682563304901123,0.9107142857142857,0.01064867153763771,0.7758445739746094
1.1506143808364868,1.0837453603744507,0.06686902046203613,0.6770547032356262,0.9107142857142857,0.009645680896937847,0.7587106823921204
1.1451654434204102,1.076591968536377,0.0685734748840332,0.6724928021430969,0.9107142857142857,0.009377487935125828,0.7435500621795654
1.1412599086761475,1.0725483894348145,0.06871151924133301,0.6701338887214661,0.9107142857142857,0.009111636318266392,0.7354108691215515
1.1452925205230713,1.0793094635009766,0.06598305702209473,0.6698479652404785,0.9107142857142857,0.008914916776120663,0.7332484722137451
1.156522512435913,1.0842217206954956,0.07230079174041748,0.6711926460266113,0.9107142857142857,0.00862696673721075,0.7357608675956726
1.1652501821517944,1.0890800952911377,0.07617008686065674,0.6733392477035522,0.9107142857142857,0.008234919980168343,0.7396514415740967
1.1717090606689453,1.094208836555481,0.07750022411346436,0.6753986477851868,0.9107142857142857,0.007739268708974123,0.7429739832878113
1.1758317947387695,1.0973197221755981,0.07851207256317139,0.6775333285331726,0.9107142857142857,0.007260588929057121,0.7466455698013306
1.1782238483428955,1.097949743270874,0.08027410507202148,0.6800090074539185,0.9107142857142857,0.008042781613767147,0.7509558200836182
1.178552269935608,1.096402645111084,0.08214962482452393,0.6829437017440796,0.9107142857142857,0.008010058663785458,0.756015419960022
1.1773195266723633,1.093125581741333,0.08419394493103027,0.6859577894210815,0.9107142857142857,0.007193184923380613,0.7611712217330933
1.1751549243927002,1.0885612964630127,0.0865936279296875,0.6886584162712097,0.9107142857142857,0.008215839974582195,0.7658771276473999
1.1726574897766113,1.083162784576416,0.08949470520019531,0.6905752420425415,0.9107142857142857,0.007784978020936251,0.7696261405944824
1.1707146167755127,1.077708125114441,0.09300649166107178,0.6918903589248657,0.9107142857142857,0.006952839903533459,0.7726291418075562
1.1697218418121338,1.0733280181884766,0.09639382362365723,0.6927738785743713,0.9107142857142857,0.006525079254060984,0.7750176191329956
1.1698521375656128,1.0707106590270996,0.09914147853851318,0.6934141516685486,0.9107142857142857,0.006144075654447079,0.7770653963088989
1.1709823608398438,1.069342017173767,0.10164034366607666,0.6939502954483032,0.9107142857142857,0.00582681130617857,0.7787010669708252
1.1726343631744385,1.0691391229629517,0.10349524021148682,0.6945733428001404,0.9107142857142857,0.005521228536963463,0.7801789045333862
1.1742089986801147,1.0692615509033203,0.10494744777679443,0.6953747272491455,0.9107142857142857,0.0052793920040130615,0.781642735004425
1.1759538650512695,1.0695552825927734,0.1063985824584961,0.6962490677833557,0.8928571428571429,0.00506868539378047,0.7830560207366943
1.1778429746627808,1.0696524381637573,0.10819053649902344,0.6971492767333984,0.8928571428571429,0.005381772294640541,0.7843227982521057
1.1788456439971924,1.0697503089904785,0.10909533500671387,0.6978179216384888,0.9107142857142857,0.005713753402233124,0.7852147221565247
1.179262638092041,1.071471929550171,0.10779070854187012,0.6983499526977539,0.9107142857142857,0.005547223147004843,0.7858167886734009
1.1794705390930176,1.0729823112487793,0.10648822784423828,0.6986262202262878,0.9107142857142857,0.005458207800984383,0.7860475182533264
1.1796491146087646,1.0743753910064697,0.10527372360229492,0.6985584497451782,0.9107142857142857,0.005589236970990896,0.7858819365501404
1.1797842979431152,1.0757794380187988,0.1040048599243164,0.6982479691505432,0.9107142857142857,0.005797246936708689,0.7853695154190063
1.1798020601272583,1.0771068334579468,0.10269522666931152,0.6977458000183105,0.9107142857142857,0.005582218524068594,0.7845708131790161
1.1795520782470703,1.0782535076141357,0.10129857063293457,0.6970931887626648,0.9107142857142857,0.005445323418825865,0.7835150957107544
1.1791452169418335,1.0793266296386719,0.09981858730316162,0.6963837146759033,0.9107142857142857,0.00529527198523283,0.7822880148887634
1.1802847385406494,1.0804367065429688,0.09984803199768066,0.6957029104232788,0.9107142857142857,0.005001842975616455,0.7809756398200989
1.1829842329025269,1.0816566944122314,0.10132753849029541,0.6953862309455872,0.9107142857142857,0.004794696811586618,0.7799981236457825
1.1858819723129272,1.0829992294311523,0.1028827428817749,0.6954250335693359,0.9107142857142857,0.004834783263504505,0.7793020009994507
1.1889642477035522,1.0844258069992065,0.1045384407043457,0.6956075429916382,0.9107142857142857,0.004647629801183939,0.7786645889282227
1.192177653312683,1.086075782775879,0.1061018705368042,0.6956652402877808,0.9107142857142857,0.005440299399197102,0.7778196334838867
1.1954660415649414,1.08773672580719,0.10772931575775146,0.6959846019744873,0.9107142857142857,0.006793627515435219,0.777295708656311
1.1988228559494019,1.0893043279647827,0.10951852798461914,0.696548581123352,0.9107142857142857,0.007969439029693604,0.7770590782165527
1.2022113800048828,1.0906471014022827,0.1115642786026001,0.6972087621688843,0.9107142857142857,0.007541242986917496,0.7769505977630615
1.2055524587631226,1.0918406248092651,0.11371183395385742,0.6979569792747498,0.9107142857142857,0.007274935953319073,0.777023196220398
1.2088375091552734,1.0928215980529785,0.11601591110229492,0.6988039612770081,0.9107142857142857,0.007212881930172443,0.777329683303833
1.2119801044464111,1.0942431688308716,0.11773693561553955,0.699831485748291,0.9107142857142857,0.00696419645100832,0.7779707908630371
1.2149193286895752,1.1002674102783203,0.11465191841125488,0.7009693384170532,0.9107142857142857,0.006759908515959978,0.7788589596748352
1.2181904315948486,1.1065436601638794,0.11164677143096924,0.7018358111381531,0.9107142857142857,0.0066713327541947365,0.779410183429718
1.2218523025512695,1.1128504276275635,0.10900187492370605,0.7030042409896851,0.9107142857142857,0.006592479068785906,0.7802103161811829
1.2257370948791504,1.1194190979003906,0.10631799697875977,0.7048938274383545,0.9107142857142857,0.006479545496404171,0.7819981575012207
1.2297307252883911,1.1264997720718384,0.10323095321655273,0.7077445387840271,0.9107142857142857,0.006260860711336136,0.7852671146392822
1.2337899208068848,1.13411545753479,0.09967446327209473,0.7116719484329224,0.9107142857142857,0.005774131044745445,0.7901620864868164
1.2378917932510376,1.14142644405365,0.0964653491973877,0.7162278294563293,0.9107142857142857,0.0052994657307863235,0.7960011959075928
1.2421777248382568,1.1478625535964966,0.09431517124176025,0.7209422588348389,0.9107142857142857,0.004813011270016432,0.8020827174186707
1.2460737228393555,1.1537138223648071,0.09235990047454834,0.725751519203186,0.9107142857142857,0.004660708364099264,0.808101236820221
1.2494642734527588,1.1589723825454712,0.0904918909072876,0.7306185960769653,0.9107142857142857,0.004729313775897026,0.8137974739074707
1.2523521184921265,1.1635913848876953,0.08876073360443115,0.7351603507995605,0.9107142857142857,0.004446882754564285,0.8187598586082458
1.2550091743469238,1.1677637100219727,0.08724546432495117,0.739118754863739,0.9107142857142857,0.004070976749062538,0.8227530121803284
1.2575559616088867,1.1715997457504272,0.08595621585845947,0.7422497272491455,0.9107142857142857,0.003889110404998064,0.8256274461746216
1.260044813156128,1.1752080917358398,0.08483672142028809,0.744433581829071,0.9107142857142857,0.003843023907393217,0.8273935317993164
1.2624590396881104,1.1785590648651123,0.08389997482299805,0.7456481456756592,0.9107142857142857,0.0037833815440535545,0.8281356692314148
1.2645679712295532,1.1818153858184814,0.08275258541107178,0.7461422681808472,0.9107142857142857,0.0037672200705856085,0.8282293081283569
1.2664896249771118,1.1849087476730347,0.08158087730407715,0.7461309432983398,0.9107142857142857,0.0036630560643970966,0.8278065919876099
1.2681831121444702,1.187610387802124,0.08057272434234619,0.7456936836242676,0.9107142857142857,0.003810407128185034,0.8268654346466064
1.2696843147277832,1.1900674104690552,0.07961690425872803,0.7451199889183044,0.9107142857142857,0.0038783540949225426,0.8257173299789429
1.2708725929260254,1.192406177520752,0.07846641540527344,0.7445861101150513,0.9107142857142857,0.003735407255589962,0.8246259093284607
1.2717231512069702,1.1943480968475342,0.07737505435943604,0.7438616752624512,0.9107142857142857,0.00357453478500247,0.8233006000518799
1.2717939615249634,1.195734977722168,0.07605898380279541,0.7429609298706055,0.9107142857142857,0.0036510794889181852,0.8217607736587524
1.2714512348175049,1.1968014240264893,0.07464981079101562,0.7420032620429993,0.9107142857142857,0.003441155655309558,0.8201484680175781
1.2710429430007935,1.1977221965789795,0.07332074642181396,0.7409483194351196,0.9107142857142857,0.004402333404868841,0.8184510469436646
1.270737648010254,1.198503017425537,0.0722346305847168,0.7397447824478149,0.9107142857142857,0.004463296849280596,0.8166221380233765
1.2705681324005127,1.1991533041000366,0.07141482830047607,0.7383669018745422,0.9107142857142857,0.004359068349003792,0.8146517872810364
1.2702476978302002,1.199598789215088,0.0706489086151123,0.7367244958877563,0.9107142857142857,0.004219846799969673,0.8124594688415527
1.269951581954956,1.2000917196273804,0.06985986232757568,0.7349646687507629,0.9107142857142857,0.004000214859843254,0.810263991355896
1.2695837020874023,1.2005326747894287,0.06905102729797363,0.7330259084701538,0.9107142857142857,0.0037795507814735174,0.8079808950424194
1.2690564393997192,1.2007068395614624,0.06834959983825684,0.7308311462402344,0.9107142857142857,0.0038959267549216747,0.8054612278938293
1.2686262130737305,1.2008970975875854,0.06772911548614502,0.7285923361778259,0.9107142857142857,0.0037137276958674192,0.8028922080993652
1.2681390047073364,1.20084810256958,0.06729090213775635,0.7263246774673462,0.9107142857142857,0.0035125957801938057,0.8003690242767334
1.2672088146209717,1.200230598449707,0.06697821617126465,0.7239385843276978,0.9107142857142857,0.0032974539790302515,0.7977446913719177
1.2657394409179688,1.1989591121673584,0.06678032875061035,0.721504807472229,0.9107142857142857,0.0031469801906496286,0.7950462102890015
1.2640385627746582,1.1974645853042603,0.06657397747039795,0.7192721962928772,0.9107142857142857,0.0031898259185254574,0.7926015257835388
1.2643764019012451,1.1961066722869873,0.06826972961425781,0.7174170017242432,0.9107142857142857,0.003019699128344655,0.7906781435012817
1.2651582956314087,1.1947485208511353,0.07040977478027344,0.715778648853302,0.9107142857142857,0.0027909348718822002,0.7890609502792358
1.2658743858337402,1.1933900117874146,0.07248437404632568,0.7143287062644958,0.9107142857142857,0.0025787646882236004,0.7876923084259033
1.2664926052093506,1.1919971704483032,0.07449543476104736,0.7130212783813477,0.9107142857142857,0.0023878745269030333,0.7865045666694641
1.2669249773025513,1.1904890537261963,0.07643592357635498,0.7118154764175415,0.9107142857142857,0.002169631188735366,0.7854324579238892
1.2672359943389893,1.188955307006836,0.07828068733215332,0.7107266187667847,0.9107142857142857,0.0020176332909613848,0.7844851016998291
1.2674643993377686,1.1875776052474976,0.079886794090271,0.7097451686859131,0.9107142857142857,0.0018800842808559537,0.7836437821388245
1.2675141096115112,1.1890053749084473,0.07850873470306396,0.7088428139686584,0.9107142857142857,0.001687808195129037,0.7828855514526367
1.2674345970153809,1.190309762954712,0.07712483406066895,0.7080463171005249,0.9107142857142857,0.0015935272676870227,0.7822133302688599
1.2672489881515503,1.1913955211639404,0.07585346698760986,0.707306981086731,0.9107142857142857,0.0015093538677319884,0.7815793752670288
1.2669707536697388,1.1923458576202393,0.07462489604949951,0.7066497802734375,0.9107142857142857,0.0014223800972104073,0.7810112237930298
1.2665899991989136,1.1930997371673584,0.07349026203155518,0.7060459852218628,0.9107142857142857,0.0013464806834235787,0.7804896831512451
1.2661216259002686,1.1936901807785034,0.07243144512176514,0.7054955363273621,0.9107142857142857,0.0012797961244359612,0.7800041437149048
1.265589714050293,1.1941571235656738,0.07143259048461914,0.7049967050552368,0.9107142857142857,0.0012403898872435093,0.7795364856719971
1.265002965927124,1.1945264339447021,0.07047653198242188,0.7045551538467407,0.9107142857142857,0.0011714657302945852,0.7791042923927307
1.2643632888793945,1.1947929859161377,0.06957030296325684,0.7041539549827576,0.9107142857142857,0.0010992331663146615,0.7786881327629089
1.2636780738830566,1.1949529647827148,0.0687251091003418,0.7037747502326965,0.9107142857142857,0.001043005264364183,0.7782677412033081
1.263012409210205,1.1950469017028809,0.06796550750732422,0.7034067511558533,0.9107142857142857,0.0009989942191168666,0.7778303027153015
1.2622909545898438,1.1950689554214478,0.067221999168396,0.7030526399612427,0.9107142857142857,0.0009460830478928983,0.7773772478103638
1.2615344524383545,1.1950037479400635,0.06653070449829102,0.702701210975647,0.9107142857142857,0.0008942181011661887,0.7769110202789307
1.2607593536376953,1.1948362588882446,0.06592309474945068,0.7023377418518066,0.9107142857142857,0.0008351719006896019,0.776422381401062
1.2599716186523438,1.1946028470993042,0.06536877155303955,0.7019765377044678,0.9107142857142857,0.0007853385177440941,0.77592933177948
1.2591841220855713,1.1943384408950806,0.06484568119049072,0.7016275525093079,0.9107142857142857,0.0007413033745251596,0.7754435539245605
1.2584038972854614,1.194054365158081,0.06434953212738037,0.7012910842895508,0.9107142857142857,0.0006915373378433287,0.774962306022644
1.2576384544372559,1.1937472820281982,0.06389117240905762,0.7009600400924683,0.9107142857142857,0.000671745277941227,0.7744830846786499
1.256899356842041,1.1934492588043213,0.06345009803771973,0.7006480097770691,0.9107142857142857,0.0006413417868316174,0.7740300893783569
1.2561695575714111,1.193152904510498,0.06301665306091309,0.7003530263900757,0.9107142857142857,0.0006118632736615837,0.7735970616340637
1.2554495334625244,1.192854404449463,0.06259512901306152,0.7000745534896851,0.9107142857142857,0.0005852378089912236,0.77318274974823
1.254739761352539,1.192544937133789,0.06219482421875,0.6998085975646973,0.9107142857142857,0.0005584286991506815,0.7727810144424438
1.2540395259857178,1.1922261714935303,0.0618133544921875,0.6995551586151123,0.9107142857142857,0.0005326911923475564,0.772392749786377
1.2533520460128784,1.1919054985046387,0.061446547508239746,0.6993167400360107,0.9107142857142857,0.0004897383041679859,0.7720233201980591
1.2526795864105225,1.1915793418884277,0.06110024452209473,0.6990883350372314,0.9107142857142857,0.0004662670544348657,0.7716667652130127
1.252025842666626,1.191244125366211,0.06078171730041504,0.6988643407821655,0.9107142857142857,0.00046645873226225376,0.7713158130645752
1.251408576965332,1.1908882856369019,0.060520291328430176,0.6986343264579773,0.9107142857142857,0.00047604076098650694,0.7709571719169617
1.2508106231689453,1.1905344724655151,0.060276150703430176,0.6984103918075562,0.9107142857142857,0.0004503591335378587,0.7706053853034973
1.2502295970916748,1.190181851387024,0.06004774570465088,0.698190450668335,0.9107142857142857,0.0004278098640497774,0.7702609300613403
1.2496678829193115,1.1898424625396729,0.05982542037963867,0.6979811787605286,0.9107142857142857,0.0004070098511874676,0.7699344158172607
1.2491254806518555,1.1895164251327515,0.059609055519104004,0.6977826356887817,0.9107142857142857,0.0003879799332935363,0.7696247696876526
1.2486000061035156,1.1892004013061523,0.05939960479736328,0.697593629360199,0.9107142857142857,0.0003696392523124814,0.7693288326263428
1.2480953931808472,1.188901424407959,0.059193968772888184,0.697417676448822,0.9107142857142857,0.00035208676126785576,0.7690513134002686
1.247622013092041,1.1886277198791504,0.058994293212890625,0.6972545385360718,0.9107142857142857,0.00033784087281674147,0.7687886357307434
1.2471665143966675,1.1883611679077148,0.05880534648895264,0.6970991492271423,0.9107142857142857,0.0003213154268451035,0.768537163734436
1.24672269821167,1.188096523284912,0.05862617492675781,0.69694983959198,0.9107142857142857,0.0003057176654692739,0.7682928442955017
1.246288537979126,1.1878238916397095,0.058464646339416504,0.6968002915382385,0.9107142857142857,0.00029088702285662293,0.7680482864379883
1.2458686828613281,1.1875492334365845,0.05831944942474365,0.6966532468795776,0.9107142857142857,0.00027597713051363826,0.767809271812439
1.2454636096954346,1.1872785091400146,0.05818510055541992,0.6965095400810242,0.9107142857142857,0.00026265077758580446,0.7675772905349731
1.2450767755508423,1.1870205402374268,0.05805623531341553,0.696372389793396,0.9107142857142857,0.0002501690178178251,0.7673567533493042
1.2447078227996826,1.1867765188217163,0.05793130397796631,0.696242094039917,0.9107142857142857,0.00023952564515639096,0.7671473622322083
1.2443556785583496,1.186546802520752,0.057808876037597656,0.6961196660995483,0.9107142857142857,0.00022807190543971956,0.7669500708580017
1.2440184354782104,1.1863291263580322,0.05768930912017822,0.6960052847862244,0.9107142857142857,0.00021728663705289364,0.7667643427848816
1.2436920404434204,1.18611741065979,0.05757462978363037,0.6958972215652466,0.9107142857142857,0.000206840195460245,0.766588032245636
1.2433762550354004,1.185910940170288,0.057465314865112305,0.6957945823669434,0.9107142857142857,0.00019705839804373682,0.766419529914856
1.2430715560913086,1.1857081651687622,0.05736339092254639,0.695696234703064,0.9107142857142857,0.00018779320816975087,0.7662572860717773
1.2427794933319092,1.185510277748108,0.05726921558380127,0.6956014633178711,0.9107142857142857,0.00017902726540341973,0.7661007642745972
1.2425042390823364,1.185316562652588,0.057187676429748535,0.6955084800720215,0.9107142857142857,0.0001707813935354352,0.7659486532211304
1.2422423362731934,1.185131311416626,0.05711102485656738,0.695419430732727,0.9107142857142857,0.00016289397899527103,0.7658030390739441
1.2419934272766113,1.1849554777145386,0.057037949562072754,0.6953344345092773,0.9107142857142857,0.000155284273205325,0.7656639218330383
1.2417536973953247,1.184790015220642,0.05696368217468262,0.6952551603317261,0.9107142857142857,0.00014803209342062473,0.7655324935913086
1.2415268421173096,1.1846346855163574,0.05689215660095215,0.6951810121536255,0.9107142857142857,0.0001420140906702727,0.7654086351394653
1.2413111925125122,1.1844884157180786,0.056822776794433594,0.6951115131378174,0.9107142857142857,0.00013654565555043519,0.7652915120124817
1.241105079650879,1.1843489408493042,0.05675613880157471,0.6950459480285645,0.9107142857142857,0.0001300312578678131,0.765180230140686
1.240908145904541,1.1842154264450073,0.05669271945953369,0.6949836611747742,0.9107142857142857,0.00012379622785374522,0.7650743126869202
1.2407186031341553,1.1840860843658447,0.05663251876831055,0.694923996925354,0.9107142857142857,0.00011805774556705728,0.7649726867675781
1.2405366897583008,1.1839609146118164,0.056575775146484375,0.6948667168617249,0.9107142857142857,0.00011265013745287433,0.764875054359436
1.2403620481491089,1.1838395595550537,0.056522488594055176,0.6948115825653076,0.9107142857142857,0.00010739838035078719,0.7647812366485596
1.2401955127716064,1.1837234497070312,0.056472063064575195,0.6947585344314575,0.9107142857142857,0.0001024008888634853,0.7646912336349487
1.2400364875793457,1.1836119890213013,0.056424498558044434,0.6947078108787537,0.9107142857142857,9.766391303855926e-05,0.7646050453186035
1.2398850917816162,1.1835060119628906,0.056379079818725586,0.694659411907196,0.9107142857142857,9.310503810411319e-05,0.7645229697227478
1.239742398262024,1.1834057569503784,0.05633664131164551,0.6946135759353638,0.9107142857142857,8.874552440829575e-05,0.7644448280334473
1.2396085262298584,1.1833109855651855,0.05629754066467285,0.6945701241493225,0.9107142857142857,8.457661169813946e-05,0.7643706202507019
1.2394797801971436,1.1832195520401,0.05626022815704346,0.6945286989212036,0.9107142857142857,8.056536898948252e-05,0.764299750328064
1.2393555641174316,1.1831305027008057,0.05622506141662598,0.694489061832428,0.9107142857142857,7.676432142034173e-05,0.7642320990562439
1.2392370700836182,1.1830451488494873,0.05619192123413086,0.6944511532783508,0.9107142857142857,7.316515984712169e-05,0.7641673684120178
1.239122986793518,1.1829626560211182,0.0561603307723999,0.6944150924682617,0.9107142857142857,6.975553696975112e-05,0.7641057968139648
1.239013910293579,1.1828835010528564,0.056130409240722656,0.6943807601928711,0.9107142857142857,6.643024244112894e-05,0.7640470266342163
1.2389099597930908,1.18280827999115,0.05610167980194092,0.6943482160568237,0.9107142857142857,6.337897502817214e-05,0.763991117477417
1.2388107776641846,1.1827366352081299,0.05607414245605469,0.6943174600601196,0.9107142857142857,6.0353097069310024e-05,0.7639380693435669
1.2387161254882812,1.1826680898666382,0.056048035621643066,0.6942881941795349,0.9107142857142857,5.7500416005495936e-05,0.7638874650001526
1.2386255264282227,1.1826022863388062,0.056023240089416504,0.6942603588104248,0.9107142857142857,5.481481275637634e-05,0.7638392448425293
1.2385385036468506,1.1825387477874756,0.055999755859375,0.6942337155342102,0.9107142857142857,5.226673965808004e-05,0.7637931108474731
1.2384557723999023,1.1824781894683838,0.055977582931518555,0.6942082047462463,0.9107142857142857,4.978761717211455e-05,0.7637490034103394
1.2383766174316406,1.182420015335083,0.05595660209655762,0.6941838264465332,0.9107142857142857,4.7492896555922925e-05,0.7637066841125488
1.2383012771606445,1.1823642253875732,0.05593705177307129,0.6941604018211365,0.9107142857142857,4.527036435320042e-05,0.7636663913726807
1.2382287979125977,1.1823108196258545,0.055917978286743164,0.6941381692886353,0.9107142857142857,4.3219421058893204e-05,0.7636278867721558
1.238160490989685,1.1822607517242432,0.055899739265441895,0.6941171884536743,0.9107142857142857,4.1154944483423606e-05,0.7635914087295532
1.2380952835083008,1.1822129487991333,0.05588233470916748,0.6940971612930298,0.9107142857142857,3.9253249269677326e-05,0.7635568380355835
1.2380330562591553,1.182167649269104,0.05586540699005127,0.694078266620636,0.9107142857142857,3.735715654329397e-05,0.7635238170623779
1.237973928451538,1.1821246147155762,0.055849313735961914,0.6940602660179138,0.9107142857142857,3.572091372916475e-05,0.7634924650192261
1.2379180192947388,1.182084083557129,0.05583393573760986,0.6940432786941528,0.9107142857142857,3.395318708498962e-05,0.7634626626968384
1.2378641366958618,1.1820447444915771,0.05581939220428467,0.6940270066261292,0.9107142857142857,3.2347015803679824e-05,0.7634341716766357
1.2378129959106445,1.1820077896118164,0.055805206298828125,0.6940114498138428,0.9107142857142857,3.085496064159088e-05,0.7634068727493286
1.2377641201019287,1.1819720268249512,0.05579209327697754,0.6939966678619385,0.9107142857142857,2.9409908165689558e-05,0.7633808851242065
1.237717628479004,1.1819380521774292,0.05577957630157471,0.6939824223518372,0.9107142857142857,2.8041131372447126e-05,0.7633560299873352
1.2376729249954224,1.1819052696228027,0.05576765537261963,0.6939690113067627,0.9107142857142857,2.6729783712653443e-05,0.7633323669433594
1.2376306056976318,1.1818745136260986,0.0557560920715332,0.6939560174942017,0.9107142857142857,2.5516666937619448e-05,0.7633097171783447
1.2375898361206055,1.1818445920944214,0.05574524402618408,0.6939437389373779,0.9107142857142857,2.424233389319852e-05,0.7632881999015808
1.237550973892212,1.1818161010742188,0.055734872817993164,0.693932056427002,0.9107142857142857,2.316748032171745e-05,0.7632676959037781
1.237513780593872,1.181788682937622,0.05572509765625,0.6939208507537842,0.9107142857142857,2.204680822615046e-05,0.7632480263710022
1.237478494644165,1.181762933731079,0.05571556091308594,0.6939103603363037,0.9107142857142857,2.1065599867142737e-05,0.7632294297218323
1.2374446392059326,1.1817383766174316,0.05570626258850098,0.6939002275466919,0.9107142857142857,2.00354970729677e-05,0.7632116079330444
1.237412691116333,1.1817145347595215,0.05569815635681152,0.6938905715942383,0.9107142857142857,1.9095476091024466e-05,0.7631946802139282
1.237382173538208,1.181692361831665,0.05568981170654297,0.6938813924789429,0.9107142857142857,1.824462742661126e-05,0.7631784677505493
1.2373530864715576,1.181671142578125,0.05568194389343262,0.6938726305961609,0.9107142857142857,1.738130595185794e-05,0.7631632089614868
1.2373251914978027,1.1816508769989014,0.05567431449890137,0.6938643455505371,0.9107142857142857,1.6572215827181935e-05,0.7631485462188721
1.2372987270355225,1.1816315650939941,0.05566716194152832,0.6938565969467163,0.9107142857142857,1.581074138812255e-05,0.7631345987319946
1.2372735738754272,1.1816132068634033,0.055660367012023926,0.6938489675521851,0.9107142857142857,1.5020272257970646e-05,0.7631211876869202
1.2372492551803589,1.1815955638885498,0.05565369129180908,0.6938418745994568,0.9107142857142857,1.4369080417964142e-05,0.7631086111068726
1.2372262477874756,1.1815788745880127,0.05564737319946289,0.6938350200653076,0.9107142857142857,1.3728492376685608e-05,0.7630965113639832
1.2372044324874878,1.1815626621246338,0.055641770362854004,0.6938284635543823,0.9107142857142857,1.3009903341298923e-05,0.7630849480628967
1.2371835708618164,1.1815474033355713,0.05563616752624512,0.6938222646713257,0.9107142857142857,1.2395466001180466e-05,0.7630738019943237
1.2371635437011719,1.181532621383667,0.05563092231750488,0.6938161849975586,0.9107142857142857,1.181250627269037e-05,0.7630632519721985
1.2371444702148438,1.181518793106079,0.05562567710876465,0.6938105821609497,0.9107142857142857,1.1356266440998297e-05,0.763053297996521
1.2371265888214111,1.1815059185028076,0.055620670318603516,0.6938051581382751,0.9107142857142857,1.077706110663712e-05,0.7630437612533569
1.2371094226837158,1.1814932823181152,0.055616140365600586,0.6938000917434692,0.9107142857142857,1.0218695024377666e-05,0.7630347013473511
1.2370928525924683,1.1814813613891602,0.055611491203308105,0.6937952041625977,0.9107142857142857,9.77849504124606e-06,0.7630260586738586
1.237076997756958,1.1814697980880737,0.05560719966888428,0.6937905550003052,0.9107142857142857,9.345651051262394e-06,0.7630178332328796
1.2370620965957642,1.1814590692520142,0.05560302734375,0.6937861442565918,0.9107142857142857,8.853898179950193e-06,0.7630099058151245
1.2370474338531494,1.181448221206665,0.055599212646484375,0.6937819719314575,0.9107142857142857,8.438310032943264e-06,0.7630023956298828
1.2370343208312988,1.1814384460449219,0.05559587478637695,0.6937779188156128,0.9107142857142857,8.108153451757971e-06,0.7629953026771545
1.2370209693908691,1.1814289093017578,0.05559206008911133,0.6937741041183472,0.9107142857142857,7.681197530473582e-06,0.7629884481430054
1.2370086908340454,1.1814196109771729,0.05558907985687256,0.6937703490257263,0.9107142857142857,7.291332167369546e-06,0.7629818916320801
1.2369964122772217,1.1814106702804565,0.05558574199676514,0.6937668323516846,0.9107142857142857,7.015716164460173e-06,0.7629756331443787
1.2369859218597412,1.1814031600952148,0.05558276176452637,0.6937635540962219,0.9107142857142857,6.719023076584563e-06,0.7629697322845459
1.2369749546051025,1.1813949346542358,0.0555800199508667,0.6937603950500488,0.9107142857142857,6.325944923446514e-06,0.762964129447937
1.2369649410247803,1.1813877820968628,0.05557715892791748,0.6937572956085205,0.9107142857142857,6.093523552408442e-06,0.7629587650299072
1.236955165863037,1.1813807487487793,0.05557441711425781,0.6937544941902161,0.9107142857142857,5.736300863645738e-06,0.7629536390304565
1.236945629119873,1.181373953819275,0.055571675300598145,0.6937518119812012,0.9107142857142857,5.506791694642743e-06,0.7629488706588745
1.2369370460510254,1.1813675165176392,0.05556952953338623,0.6937491297721863,0.9107142857142857,5.2503296501527075e-06,0.7629441022872925
1.2369285821914673,1.181361436843872,0.055567145347595215,0.6937466859817505,0.9107142857142857,5.0122812353947666e-06,0.7629396915435791
1.2369203567504883,1.1813554763793945,0.05556488037109375,0.6937442421913147,0.9107142857142857,4.752770109917037e-06,0.7629354000091553
1.236912727355957,1.181349754333496,0.05556297302246094,0.6937419772148132,0.9107142857142857,4.548954620986478e-06,0.7629313468933105
1.236905574798584,1.1813443899154663,0.055561184883117676,0.6937397718429565,0.9107142857142857,4.410736437421292e-06,0.7629275321960449
1.236898422241211,1.1813392639160156,0.05555915832519531,0.6937376856803894,0.9107142857142857,4.079111931787338e-06,0.7629238367080688
1.2368919849395752,1.1813347339630127,0.0555572509765625,0.6937357187271118,0.9107142857142857,3.934937467420241e-06,0.7629203796386719
1.2368857860565186,1.1813299655914307,0.05555582046508789,0.693733811378479,0.9107142857142857,3.7051249819342047e-06,0.7629169821739197
1.236879825592041,1.181325912475586,0.05555391311645508,0.6937321424484253,0.9107142857142857,3.621813448262401e-06,0.7629138827323914
1.2368738651275635,1.181321382522583,0.05555248260498047,0.6937304735183716,0.9107142857142857,3.420236680540256e-06,0.7629108428955078
1.2368682622909546,1.1813175678253174,0.05555069446563721,0.6937289237976074,0.9107142857142857,3.2472123621118953e-06,0.7629081010818481
1.2368625402450562,1.1813130378723145,0.0555495023727417,0.6937272548675537,0.9107142857142857,3.1008860332804034e-06,0.7629051804542542
1.2368576526641846,1.1813092231750488,0.05554842948913574,0.6937257647514343,0.9107142857142857,2.966404963444802e-06,0.7629024982452393
1.2368524074554443,1.1813056468963623,0.05554676055908203,0.6937243938446045,0.9107142857142857,2.8439574180083582e-06,0.7629000544548035
1.2368481159210205,1.1813024282455444,0.055545687675476074,0.6937230825424194,0.9107142857142857,2.6209499992546625e-06,0.7628977298736572
1.2368439435958862,1.1812996864318848,0.055544257164001465,0.6937218904495239,0.9107142857142857,2.587772087281337e-06,0.7628955841064453
1.236840009689331,1.181296467781067,0.05554354190826416,0.6937206387519836,0.9107142857142857,2.4690582449693466e-06,0.7628933191299438
1.2368360757827759,1.1812937259674072,0.05554234981536865,0.6937195062637329,0.9107142857142857,2.315312258360791e-06,0.7628912329673767
1.2368323802947998,1.181290864944458,0.0555415153503418,0.6937183141708374,0.9107142857142857,2.2610308860748773e-06,0.7628892660140991
1.236829161643982,1.181288719177246,0.05554044246673584,0.693717360496521,0.9107142857142857,2.116179757649661e-06,0.7628874778747559
1.236825704574585,1.181286096572876,0.055539608001708984,0.6937163472175598,0.9107142857142857,1.9499957488733344e-06,0.7628856897354126
1.236822247505188,1.181283712387085,0.05553853511810303,0.6937153935432434,0.9107142857142857,1.967138587133377e-06,0.7628840208053589
1.2368193864822388,1.1812816858291626,0.05553770065307617,0.6937145590782166,0.9107142857142857,1.8028080148724257e-06,0.76288241147995
1.2368162870407104,1.1812794208526611,0.055536866188049316,0.6937136054039001,0.9107142857142857,1.7747480569596519e-06,0.762880802154541
1.2368135452270508,1.1812772750854492,0.05553627014160156,0.6937127113342285,0.9107142857142857,1.5772840242789243e-06,0.7628792524337769
1.2368108034133911,1.1812752485275269,0.05553555488586426,0.6937119364738464,0.9107142857142857,1.6651297300995793e-06,0.7628778219223022
1.2368083000183105,1.181273341178894,0.055534958839416504,0.6937112212181091,0.9107142857142857,1.483131427448825e-06,0.7628765106201172
1.2368059158325195,1.1812717914581299,0.05553412437438965,0.6937105655670166,0.9107142857142857,1.4159644479150302e-06,0.7628753185272217
1.2368035316467285,1.181269884109497,0.055533647537231445,0.6937098503112793,0.9107142857142857,1.371302687402931e-06,0.7628740668296814
1.2368011474609375,1.1812682151794434,0.05553293228149414,0.6937092542648315,0.9107142857142857,1.290363115913351e-06,0.7628729343414307
1.2367990016937256,1.1812665462493896,0.05553245544433594,0.693708598613739,0.9107142857142857,1.262120690626034e-06,0.7628718614578247
1.2367968559265137,1.1812649965286255,0.055531859397888184,0.6937080025672913,0.9107142857142857,1.23750021430169e-06,0.7628707885742188
1.2367949485778809,1.1812634468078613,0.05553150177001953,0.6937073469161987,0.9107142857142857,1.1480984767331393e-06,0.7628697156906128
1.2367929220199585,1.1812620162963867,0.05553090572357178,0.6937068700790405,0.9107142857142857,1.0660581892807386e-06,0.7628687620162964
1.2367912530899048,1.1812608242034912,0.055530428886413574,0.6937063932418823,0.9107142857142857,1.074309807336249e-06,0.76286780834198
1.2367898225784302,1.1812599897384644,0.05552983283996582,0.6937060356140137,0.9107142857142857,9.810996743908618e-07,0.7628670930862427
1.2367881536483765,1.1812586784362793,0.05552947521209717,0.6937055587768555,0.9107142857142857,9.741135045260307e-07,0.7628662586212158
1.2367866039276123,1.1812574863433838,0.055529117584228516,0.6937050819396973,0.9107142857142857,9.709214054964832e-07,0.762865424156189
1.2367851734161377,1.1812565326690674,0.05552864074707031,0.6937046051025391,0.9107142857142857,8.138401312862698e-07,0.7628646492958069
1.2367841005325317,1.18125581741333,0.05552828311920166,0.6937041282653809,0.9107142857142857,8.593834195380623e-07,0.7628638744354248
1.2367830276489258,1.1812548637390137,0.05552816390991211,0.693703830242157,0.9107142857142857,7.880500447754457e-07,0.7628632187843323
1.2367815971374512,1.1812539100646973,0.055527687072753906,0.6937034726142883,0.9107142857142857,7.832181267986016e-07,0.7628626227378845
1.2367804050445557,1.1812529563903809,0.055527448654174805,0.6937030553817749,0.9107142857142857,7.403721724585921e-07,0.762861967086792
1.2367793321609497,1.1812522411346436,0.05552709102630615,0.6937026977539062,0.9107142857142857,6.361451596603729e-07,0.7628613710403442
1.2367780208587646,1.1812512874603271,0.0555267333984375,0.6937024593353271,0.9107142857142857,7.13852728040365e-07,0.7628608345985413
1.2367771863937378,1.1812503337860107,0.05552685260772705,0.6937021017074585,0.9107142857142857,6.173973474687955e-07,0.7628602385520935
1.236776351928711,1.1812500953674316,0.0555262565612793,0.6937017440795898,0.9107142857142857,6.191366423990985e-07,0.7628597021102905
1.2367751598358154,1.1812492609024048,0.055525898933410645,0.6937016248703003,0.9107142857142857,5.485566134666442e-07,0.7628592848777771
1.2367740869522095,1.1812485456466675,0.05552554130554199,0.6937013864517212,0.9107142857142857,5.706568799723755e-07,0.7628588676452637
1.2367730140686035,1.1812477111816406,0.05552530288696289,0.6937010288238525,0.9107142857142857,5.216422778175911e-07,0.7628583312034607
1.2367722988128662,1.1812469959259033,0.05552530288696289,0.6937007904052734,0.9107142857142857,5.394004460868018e-07,0.7628579139709473
1.236771821975708,1.1812466382980347,0.05552518367767334,0.6937005519866943,0.9107142857142857,4.691141270996013e-07,0.7628574967384338
1.2367708683013916,1.181246042251587,0.05552482604980469,0.69370037317276,0.9107142857142857,4.502224157931778e-07,0.7628571391105652
1.2367702722549438,1.1812455654144287,0.05552470684051514,0.6937001943588257,0.9107142857142857,4.4284578848419187e-07,0.7628567814826965
1.236769676208496,1.1812450885772705,0.055524587631225586,0.6937000155448914,0.9107142857142857,4.590494597778161e-07,0.7628563642501831
1.2367693185806274,1.1812448501586914,0.055524468421936035,0.693699836730957,0.9107142857142857,4.934722710459027e-07,0.7628560662269592
1.2367687225341797,1.1812443733215332,0.055524349212646484,0.6936995983123779,0.9107142857142857,3.581236285299383e-07,0.7628557682037354
1.2367678880691528,1.181243896484375,0.05552399158477783,0.6936994791030884,0.9107142857142857,3.772857439798827e-07,0.7628554105758667
1.2367675304412842,1.1812435388565063,0.05552399158477783,0.6936993598937988,0.9107142857142857,3.415618721192004e-07,0.7628551721572876
1.2367668151855469,1.1812429428100586,0.05552387237548828,0.6936991214752197,0.9107142857142857,3.4636707368917996e-07,0.7628548741340637
1.2367665767669678,1.1812429428100586,0.05552363395690918,0.6936990022659302,0.9107142857142857,3.5303781942275236e-07,0.7628546357154846
1.2367658615112305,1.1812424659729004,0.05552339553833008,0.6936988234519958,0.9107142857142857,3.733541689143749e-07,0.7628543376922607
1.2367652654647827,1.1812419891357422,0.05552327632904053,0.6936987042427063,0.9107142857142857,3.040114506802638e-07,0.7628540992736816
1.236764907836914,1.181241750717163,0.05552315711975098,0.6936985850334167,0.9107142857142857,2.7838896698995086e-07,0.7628539204597473
1.236764669418335,1.181241512298584,0.05552315711975098,0.693698525428772,0.9107142857142857,3.5099836281915486e-07,0.762853741645813
1.2367639541625977,1.1812410354614258,0.055522918701171875,0.6936984062194824,0.9107142857142857,2.9563952352873457e-07,0.7628535032272339
1.236763834953308,1.1812407970428467,0.055523037910461426,0.6936982870101929,0.9107142857142857,2.1859344201402564e-07,0.7628533244132996
1.23676335811615,1.1812403202056885,0.055523037910461426,0.6936981678009033,0.9107142857142857,,0.7628531455993652
1.2367632389068604,1.1812403202056885,0.055522918701171875,0.6936980485916138,0.9107142857142857,,0.7628529071807861
1.2367627620697021,1.1812400817871094,0.05552268028259277,0.6936979293823242,0.9107142857142857,,0.7628527283668518
1.236762285232544,1.1812398433685303,0.05552244186401367,0.6936978101730347,0.9107142857142857,,0.7628525495529175
1.2367624044418335,1.1812398433685303,0.05552256107330322,0.6936978101730347,0.9107142857142857,,0.7628524899482727
1.2367619276046753,1.1812396049499512,0.05552232265472412,0.6936977505683899,0.9107142857142857,,0.7628523111343384
1.2367615699768066,1.181239366531372,0.05552220344543457,0.6936975717544556,0.9107142857142857,,0.762852132320404
1.2367613315582275,1.1812390089035034,0.05552232265472412,0.6936975121498108,0.9107142857142857,,0.7628520131111145
1.2367608547210693,1.1812386512756348,0.05552220344543457,0.693697452545166,0.9107142857142857,,0.7628518342971802
1.2367606163024902,1.1812384128570557,0.05552220344543457,0.6936973929405212,0.9107142857142857,,0.7628517150878906


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/8_agent_zero_shot_larger_env_from_5_policy/no_attn_ent/DummyExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
1.3873271942138672,1.1845277547836304,0.20279943943023682,0.7913366556167603,0.6071428571428572,2.8860793113708496,0.9919629693031311
1.516183614730835,1.661952018737793,-0.145768404006958,0.8196640014648438,0.5178571428571428,2.5304114818573,0.9803109169006348
1.3550899028778076,1.348694920539856,0.00639498233795166,0.7700995206832886,0.5,3.124037742614746,0.9614402651786804
1.5145304203033447,1.3065185546875,0.20801186561584473,0.7954307794570923,0.4642857142857143,3.023726463317871,0.9848976135253906
1.2282716035842896,1.3997931480407715,-0.17152154445648193,0.7412284016609192,0.4642857142857143,2.8883886337280273,0.9545367360115051
1.4507759809494019,1.2955045700073242,0.15527141094207764,0.6697978377342224,0.4821428571428571,3.3794443607330322,0.9158070087432861
0.9683957099914551,1.3636748790740967,-0.3952791690826416,0.7034674882888794,0.5,3.128796339035034,0.9615893363952637
1.149662971496582,1.532923698425293,-0.38326072692871094,0.7870882749557495,0.5892857142857143,3.247035264968872,0.9776159524917603
1.1128963232040405,1.5266178846359253,-0.41372156143188477,0.7426603436470032,0.4464285714285714,3.1854898929595947,0.9272863268852234
1.254941701889038,1.3564083576202393,-0.10146665573120117,0.7422349452972412,0.5357142857142857,3.1708285808563232,0.9676960110664368
1.2714974880218506,1.0349137783050537,0.23658370971679688,0.5547423958778381,0.5178571428571428,3.280430316925049,0.8482797145843506
1.3028984069824219,0.7524662017822266,0.5504322052001953,0.4423970580101013,0.4821428571428571,3.383929967880249,0.6797233819961548
0.9393291473388672,1.2132585048675537,-0.2739293575286865,0.5099960565567017,0.5,3.4121809005737305,0.656029999256134
1.1399105787277222,0.8911817073822021,0.24872887134552002,0.44932061433792114,0.5,3.3229763507843018,0.6171756386756897
0.9769452214241028,0.9746333360671997,0.002311885356903076,0.5407041907310486,0.4285714285714286,2.8881802558898926,0.6697405576705933
0.7907803654670715,0.7065571546554565,0.08422321081161499,0.4482937157154083,0.4107142857142857,3.264354705810547,0.6389886140823364
0.8621179461479187,0.9554806351661682,-0.09336268901824951,0.5456006526947021,0.5,3.316249132156372,0.7346371412277222
1.0014376640319824,0.8133119344711304,0.18812572956085205,0.4435308277606964,0.5714285714285714,3.2821896076202393,0.6123374104499817
1.0477652549743652,0.8956629633903503,0.1521022915840149,0.49694597721099854,0.4821428571428571,2.7635226249694824,0.6773132085800171
0.9518489837646484,0.9442301392555237,0.007618844509124756,0.4806552529335022,0.4642857142857143,3.2644803524017334,0.5869817733764648
0.9308521747589111,1.0473346710205078,-0.11648249626159668,0.5251563787460327,0.4642857142857143,2.948275327682495,0.6452016234397888
1.0925929546356201,0.9295039176940918,0.16308903694152832,0.4579772651195526,0.5714285714285714,2.514836072921753,0.5628869533538818
0.9402815699577332,0.9609882831573486,-0.02070671319961548,0.5358101725578308,0.4642857142857143,3.2807915210723877,0.7317204475402832
1.0719127655029297,0.7832567691802979,0.28865599632263184,0.4104580879211426,0.5,3.2129781246185303,0.5206108093261719
0.7565175294876099,0.9086286425590515,-0.15211111307144165,0.47531601786613464,0.5714285714285714,3.1681365966796875,0.6002086400985718
0.9082156419754028,0.9010553956031799,0.0071602463722229,0.5282800197601318,0.5535714285714286,2.840602159500122,0.6567302346229553
0.8790750503540039,0.851116418838501,0.02795863151550293,0.48438817262649536,0.5,3.36828351020813,0.6633510589599609
1.093641757965088,0.7541885375976562,0.33945322036743164,0.3674028515815735,0.5357142857142857,3.0063600540161133,0.5332693457603455
0.9215465188026428,0.7534189224243164,0.16812759637832642,0.37228256464004517,0.4642857142857143,3.524944543838501,0.5149978995323181
0.7675178050994873,0.7899386882781982,-0.022420883178710938,0.436817467212677,0.4642857142857143,3.105241537094116,0.5713407397270203
0.8749523162841797,0.8621107935905457,0.012841522693634033,0.5289090871810913,0.4285714285714286,3.1968133449554443,0.6762228012084961
0.7901113033294678,1.049931287765503,-0.25981998443603516,0.5665744543075562,0.5,2.9457826614379883,0.7085253000259399
0.8844111561775208,0.7719286680221558,0.11248248815536499,0.3695085048675537,0.4107142857142857,2.8892006874084473,0.5005131959915161
0.8290044069290161,0.9810035824775696,-0.15199917554855347,0.6099250316619873,0.5357142857142857,3.640730619430542,0.7533155679702759
0.8041784763336182,1.038805603981018,-0.2346271276473999,0.5896261930465698,0.4821428571428571,3.246312141418457,0.681412398815155
0.8019360303878784,0.8218960762023926,-0.01996004581451416,0.46315526962280273,0.6071428571428572,3.0884816646575928,0.6365335583686829
0.7127456665039062,0.9581969380378723,-0.24545127153396606,0.5021251440048218,0.4821428571428571,3.2339248657226562,0.6624255180358887
0.949892520904541,0.6613224744796753,0.2885700464248657,0.35365599393844604,0.4107142857142857,3.084167242050171,0.507087230682373
0.8639445900917053,0.8732413053512573,-0.009296715259552002,0.5018900632858276,0.4285714285714286,2.4643023014068604,0.6294426918029785
1.0354669094085693,0.9883682131767273,0.04709869623184204,0.5892660617828369,0.5178571428571428,3.1445155143737793,0.7254984974861145
0.6442375183105469,1.2208943367004395,-0.5766568183898926,0.7226648330688477,0.5714285714285714,2.810957670211792,0.7999182939529419
0.8654500842094421,0.8891055583953857,-0.023655474185943604,0.4950979948043823,0.4642857142857143,3.0245249271392822,0.6065673232078552
1.0634069442749023,0.7463461756706238,0.31706076860427856,0.36915141344070435,0.4285714285714286,3.6229183673858643,0.4795109033584595
1.0002553462982178,0.8805025815963745,0.11975276470184326,0.5535504817962646,0.4107142857142857,3.716848850250244,0.6592932939529419
1.0029170513153076,0.7036250829696655,0.2992919683456421,0.35232841968536377,0.4821428571428571,2.979701042175293,0.5369017720222473
0.645185112953186,0.9328838586807251,-0.28769874572753906,0.5037420392036438,0.4285714285714286,3.0045833587646484,0.648991584777832
1.0074186325073242,0.68320631980896,0.32421231269836426,0.29033228754997253,0.5714285714285714,3.0752406120300293,0.45424219965934753
1.0415339469909668,0.7767643332481384,0.26476961374282837,0.42355412244796753,0.5357142857142857,3.0671465396881104,0.5971940755844116
0.8123252391815186,1.0094358921051025,-0.19711065292358398,0.461172878742218,0.4464285714285714,2.8275270462036133,0.6062533259391785
0.7913732528686523,0.927664577960968,-0.13629132509231567,0.5550485849380493,0.5714285714285714,2.7374918460845947,0.6798112988471985
1.027914047241211,0.6522418260574341,0.37567222118377686,0.30400633811950684,0.6071428571428572,2.809553623199463,0.4410472810268402
0.8095009326934814,0.8218351006507874,-0.012334167957305908,0.465468168258667,0.5357142857142857,3.265439748764038,0.6068896055221558
1.0259360074996948,0.7723849415779114,0.25355106592178345,0.4072232246398926,0.5714285714285714,3.127272367477417,0.5341571569442749
0.954734206199646,0.848292350769043,0.10644185543060303,0.49317964911460876,0.5,3.238494873046875,0.638849675655365
0.8363355994224548,0.9140257239341736,-0.07769012451171875,0.46246451139450073,0.5714285714285714,2.934112310409546,0.5438792705535889
1.0174970626831055,0.9150091409683228,0.10248792171478271,0.4378052353858948,0.4642857142857143,2.9405405521392822,0.5804851651191711
0.778110921382904,0.9708292484283447,-0.19271832704544067,0.4696447253227234,0.6071428571428572,3.024808883666992,0.5777661204338074
0.7513566017150879,1.0429178476333618,-0.2915612459182739,0.5724517107009888,0.6071428571428572,3.301262378692627,0.6697574257850647
0.8992772102355957,0.8031218647956848,0.09615534543991089,0.4173896312713623,0.4464285714285714,2.8946924209594727,0.5300548672676086
0.9906817674636841,0.9195793867111206,0.07110238075256348,0.5735383033752441,0.5,2.7334556579589844,0.660454511642456
1.0711784362792969,0.832557201385498,0.23862123489379883,0.4475823640823364,0.5892857142857143,3.225329637527466,0.6174356937408447
0.8455018401145935,1.0087969303131104,-0.16329509019851685,0.5044599771499634,0.4107142857142857,3.3994321823120117,0.6513064503669739
0.8191598653793335,0.8672899007797241,-0.048130035400390625,0.5344664454460144,0.375,2.8207919597625732,0.6642687320709229
0.7490532398223877,0.7998787760734558,-0.050825536251068115,0.3945070505142212,0.4821428571428571,3.323031425476074,0.5073914527893066
0.8270381093025208,0.9685397148132324,-0.14150160551071167,0.5080317258834839,0.5535714285714286,2.8432602882385254,0.6320394277572632
0.7457497119903564,1.0046371221542358,-0.2588874101638794,0.5539162158966064,0.625,3.4042654037475586,0.6821771860122681
0.8235848546028137,0.8715333342552185,-0.047948479652404785,0.5087859630584717,0.6071428571428572,3.326829195022583,0.6481612324714661
0.7280987501144409,0.8950883150100708,-0.16698956489562988,0.535932183265686,0.6071428571428572,3.0932364463806152,0.6575011014938354
0.7977932691574097,0.9723665714263916,-0.17457330226898193,0.5572524070739746,0.5892857142857143,2.6801154613494873,0.7041648626327515
0.9212207794189453,0.7872532606124878,0.13396751880645752,0.4758545160293579,0.6071428571428572,3.308987855911255,0.5888345241546631
0.7897071838378906,0.8300731778144836,-0.04036599397659302,0.4648109972476959,0.5357142857142857,2.9649741649627686,0.5996657609939575
0.9072819352149963,0.8131974935531616,0.09408444166183472,0.4201584756374359,0.5178571428571428,2.98160719871521,0.5519692897796631
0.7351539134979248,0.9400674104690552,-0.20491349697113037,0.5866028666496277,0.5535714285714286,3.073133945465088,0.6699272990226746
1.1124588251113892,0.7278791666030884,0.3845796585083008,0.4184718430042267,0.4464285714285714,3.5042104721069336,0.5237098932266235
0.8836396336555481,0.8161842823028564,0.06745535135269165,0.456699401140213,0.5,3.2772886753082275,0.5788088440895081
0.859484076499939,0.8709326982498169,-0.01144862174987793,0.45344284176826477,0.4107142857142857,3.1902730464935303,0.5364916324615479
0.5959177017211914,1.1081924438476562,-0.5122747421264648,0.6669764518737793,0.5357142857142857,3.0533974170684814,0.7641156911849976
0.9256641864776611,0.875047504901886,0.050616681575775146,0.5240143537521362,0.5535714285714286,3.2543365955352783,0.6720269918441772
0.9544894695281982,0.8809192776679993,0.07357019186019897,0.5191651582717896,0.5535714285714286,3.2981183528900146,0.6670586466789246
0.8814303874969482,0.889344334602356,-0.007913947105407715,0.4213476777076721,0.5357142857142857,2.9199821949005127,0.5541167259216309
0.6737881898880005,1.0207406282424927,-0.3469524383544922,0.5544118881225586,0.5357142857142857,3.169729709625244,0.6812741160392761
0.6697839498519897,1.1745549440383911,-0.5047709941864014,0.6807700395584106,0.5,3.757741928100586,0.7809018492698669
1.041808843612671,0.9480764865875244,0.09373235702514648,0.5728767514228821,0.4464285714285714,3.522561550140381,0.703784167766571
0.9807493090629578,0.9275913238525391,0.0531579852104187,0.524859607219696,0.5178571428571428,3.3632140159606934,0.6720086336135864
0.8248816728591919,1.0153465270996094,-0.19046485424041748,0.687907874584198,0.4821428571428571,2.6580018997192383,0.805372953414917
1.048672080039978,0.7272130250930786,0.3214590549468994,0.37263357639312744,0.5892857142857143,2.8407933712005615,0.517946720123291
0.7625242471694946,1.1772665977478027,-0.4147423505783081,0.716309130191803,0.6071428571428572,3.0945818424224854,0.8084144592285156
1.0971143245697021,0.8987765908241272,0.19833773374557495,0.5472273826599121,0.4821428571428571,2.9903900623321533,0.6918473839759827
0.9123274087905884,0.907611608505249,0.0047158002853393555,0.4972268342971802,0.5714285714285714,2.979434013366699,0.6440054774284363
1.0886019468307495,1.0915114879608154,-0.002909541130065918,0.6167925596237183,0.3928571428571429,3.0911753177642822,0.7008694410324097
1.0751097202301025,0.9856123924255371,0.08949732780456543,0.5688207149505615,0.5892857142857143,2.631622791290283,0.7199802398681641
1.02504563331604,0.9043474197387695,0.12069821357727051,0.493645578622818,0.5535714285714286,3.0256831645965576,0.6004273295402527
0.82909095287323,1.1059682369232178,-0.2768772840499878,0.6098566055297852,0.4285714285714286,3.0954535007476807,0.7280350923538208
1.0630316734313965,0.9331117272377014,0.12991994619369507,0.485994428396225,0.4285714285714286,3.194634437561035,0.6196554899215698
1.2256066799163818,0.8453861474990845,0.38022053241729736,0.4354618787765503,0.3928571428571429,2.9400579929351807,0.5750637054443359
0.9662449955940247,1.0523393154144287,-0.08609431982040405,0.6126735210418701,0.5892857142857143,3.015446186065674,0.7227190732955933
1.0522770881652832,0.8332581520080566,0.21901893615722656,0.38487106561660767,0.4821428571428571,2.6558125019073486,0.5064281821250916
0.7928453683853149,1.1668013334274292,-0.37395596504211426,0.6791583299636841,0.5714285714285714,3.193937301635742,0.7993951439857483
0.6710842251777649,1.2335331439971924,-0.5624489188194275,0.6630894541740417,0.5714285714285714,3.1097609996795654,0.7855858206748962
1.1095929145812988,0.9372202754020691,0.17237263917922974,0.49620601534843445,0.4642857142857143,2.696531295776367,0.6166699528694153
0.853621780872345,0.9739294648170471,-0.12030768394470215,0.5622659921646118,0.4464285714285714,2.81239652633667,0.6952795386314392
1.2110470533370972,0.8209636211395264,0.3900834321975708,0.4364091157913208,0.4285714285714286,3.0390830039978027,0.5638949871063232
1.2836440801620483,0.5662505030632019,0.7173935770988464,0.3213353455066681,0.5,3.45459246635437,0.4297253489494324
0.8577272891998291,1.2230173349380493,-0.3652900457382202,0.6629937291145325,0.5178571428571428,2.8941738605499268,0.7636898756027222
1.0642805099487305,1.0178450345993042,0.04643547534942627,0.5721786022186279,0.5,3.3259103298187256,0.7054237127304077
1.055424690246582,1.085444450378418,-0.030019760131835938,0.6832882165908813,0.4821428571428571,2.977001667022705,0.7937912344932556
0.984764575958252,0.7913278937339783,0.19343668222427368,0.38042151927948,0.625,2.802792549133301,0.5087909698486328
1.209388017654419,1.0014259815216064,0.2079620361328125,0.5703052878379822,0.5357142857142857,2.849860668182373,0.6650135517120361
0.7308368682861328,1.2915043830871582,-0.5606675148010254,0.7191216945648193,0.625,3.2341835498809814,0.8161935806274414
0.9668956995010376,1.1222822666168213,-0.1553865671157837,0.6313775777816772,0.4642857142857143,3.2312114238739014,0.7500744462013245
0.9255831241607666,0.865513801574707,0.06006932258605957,0.4562914967536926,0.5,3.0650177001953125,0.5920119881629944
1.0976853370666504,0.6559484601020813,0.4417368769645691,0.3314172625541687,0.5178571428571428,2.9571685791015625,0.47682440280914307
1.0466291904449463,0.9693500399589539,0.07727915048599243,0.5390253663063049,0.5357142857142857,2.8567302227020264,0.6530278921127319
0.8240036964416504,1.0445280075073242,-0.22052431106567383,0.60068678855896,0.5178571428571428,2.904724597930908,0.7104926705360413
0.8786581754684448,1.0273709297180176,-0.14871275424957275,0.5584014654159546,0.4642857142857143,2.9777159690856934,0.6692014932632446
1.0507549047470093,1.0474200248718262,0.0033348798751831055,0.6350657939910889,0.5892857142857143,3.1831536293029785,0.7476993799209595
1.2429513931274414,0.6761287450790405,0.5668226480484009,0.27668410539627075,0.5357142857142857,3.3767852783203125,0.4175074100494385
1.0942461490631104,0.774468183517456,0.3197779655456543,0.4241476058959961,0.5357142857142857,3.243668794631958,0.5828443765640259
0.8968636989593506,1.0082589387893677,-0.11139523983001709,0.5461586117744446,0.5,3.0892674922943115,0.6577174663543701
1.045693278312683,0.9979656934738159,0.04772758483886719,0.588575541973114,0.4642857142857143,2.7061145305633545,0.7129497528076172
1.214522361755371,0.9819046854972839,0.23261767625808716,0.4822177290916443,0.3928571428571429,3.0472724437713623,0.6077762842178345
1.0717535018920898,1.1276359558105469,-0.05588245391845703,0.6099328994750977,0.5714285714285714,3.154359817504883,0.7268238663673401
1.0307060480117798,0.9824233055114746,0.048282742500305176,0.5296133756637573,0.3571428571428571,3.2940473556518555,0.6547253131866455
1.0053766965866089,1.0395138263702393,-0.03413712978363037,0.5394678711891174,0.5178571428571428,3.1473631858825684,0.6498927474021912
0.9459081888198853,0.976042628288269,-0.03013443946838379,0.5748350620269775,0.4107142857142857,2.8002805709838867,0.6791445016860962
1.149811029434204,0.9491307735443115,0.20068025588989258,0.5228530168533325,0.4464285714285714,3.057589292526245,0.6098318696022034
1.0976858139038086,0.8859813213348389,0.21170449256896973,0.412496954202652,0.4642857142857143,2.9569664001464844,0.5301302671432495
1.0785740613937378,0.9223005175590515,0.15627354383468628,0.4230649471282959,0.4285714285714286,3.299109697341919,0.5470357537269592
0.8926776051521301,1.2083683013916016,-0.31569069623947144,0.5982382297515869,0.4821428571428571,3.050565004348755,0.7008805274963379
1.0618782043457031,1.0348224639892578,0.027055740356445312,0.5061838030815125,0.4642857142857143,3.05454158782959,0.656983494758606
0.8794184923171997,0.9020258784294128,-0.022607386112213135,0.48059242963790894,0.5535714285714286,3.300861358642578,0.5873491764068604
1.1258039474487305,0.8793575763702393,0.2464463710784912,0.3911316394805908,0.4285714285714286,2.9172840118408203,0.5170239210128784
1.0707197189331055,0.9354828000068665,0.135236918926239,0.48150742053985596,0.4642857142857143,3.2206668853759766,0.6031718254089355
1.1733520030975342,0.8531134128570557,0.3202385902404785,0.3581608533859253,0.5357142857142857,3.2932920455932617,0.48794111609458923
1.29218327999115,0.8813034296035767,0.41087985038757324,0.4479568302631378,0.4642857142857143,3.0252997875213623,0.5594288110733032
1.0272202491760254,0.914617657661438,0.1126025915145874,0.45130372047424316,0.5535714285714286,2.9457032680511475,0.5393545031547546
1.1169639825820923,0.8229601383209229,0.29400384426116943,0.42668992280960083,0.4107142857142857,3.356684684753418,0.525477409362793
1.0286332368850708,0.9405189752578735,0.08811426162719727,0.5304644107818604,0.4642857142857143,2.7148497104644775,0.6381027698516846
0.7340368628501892,1.1910104751586914,-0.4569736123085022,0.6725305318832397,0.5535714285714286,3.0055408477783203,0.7704553604125977
0.9514398574829102,0.8067811727523804,0.14465868473052979,0.37954652309417725,0.4821428571428571,3.2775189876556396,0.47713732719421387
0.9858586192131042,0.9367160201072693,0.04914259910583496,0.4761310815811157,0.5178571428571428,3.1437792778015137,0.587807297706604
0.8245871067047119,1.0784811973571777,-0.2538940906524658,0.5967010855674744,0.4464285714285714,3.0270464420318604,0.7072526216506958
0.9396271109580994,0.9885280132293701,-0.04890090227127075,0.4804699718952179,0.4464285714285714,3.0847527980804443,0.6081297397613525
1.2084259986877441,0.9074950814247131,0.300930917263031,0.44696903228759766,0.6071428571428572,3.1385409832000732,0.589640736579895
1.1090445518493652,0.9664367437362671,0.14260780811309814,0.42574697732925415,0.4464285714285714,2.886795997619629,0.5500694513320923
0.8469345569610596,1.17294180393219,-0.32600724697113037,0.5527542233467102,0.625,3.167787551879883,0.6783179044723511
1.2041997909545898,0.8036292195320129,0.4005705714225769,0.3938843607902527,0.5,3.0283894538879395,0.5278238654136658
0.876196563243866,1.1084401607513428,-0.2322435975074768,0.5453485250473022,0.5535714285714286,3.324584484100342,0.6558390855789185
0.7693603038787842,0.8222856521606445,-0.05292534828186035,0.4645538926124573,0.4642857142857143,2.8564441204071045,0.5909116268157959
1.0618975162506104,1.0554431676864624,0.006454348564147949,0.4989764988422394,0.375,2.761169910430908,0.6430040597915649
1.2730988264083862,0.727800726890564,0.5452980995178223,0.3595709800720215,0.4821428571428571,3.030093193054199,0.5033359527587891
0.9570468664169312,1.1046016216278076,-0.14755475521087646,0.49599647521972656,0.5714285714285714,2.905198335647583,0.664620041847229
1.0525283813476562,0.9911091923713684,0.06141918897628784,0.5223531126976013,0.5892857142857143,2.9751336574554443,0.6602953672409058
0.8824837803840637,0.8799960613250732,0.0024877190589904785,0.4394262731075287,0.5535714285714286,3.649919271469116,0.5774791836738586
0.9529480338096619,1.1008820533752441,-0.14793401956558228,0.5338510870933533,0.5357142857142857,2.8060500621795654,0.7057085037231445
1.0113071203231812,0.953187108039856,0.058120012283325195,0.4841172695159912,0.4464285714285714,2.759286403656006,0.6090891361236572
1.0098086595535278,0.9269320964813232,0.08287656307220459,0.4644079804420471,0.5,3.3371050357818604,0.5955042243003845
0.8391618728637695,1.046565055847168,-0.20740318298339844,0.508556604385376,0.4464285714285714,3.2319495677948,0.6388070583343506
0.8658822774887085,1.236365795135498,-0.37048351764678955,0.6582684516906738,0.5535714285714286,3.055145740509033,0.7738751173019409
1.1701534986495972,0.746244490146637,0.4239090085029602,0.39043012261390686,0.4821428571428571,3.285794973373413,0.5516965985298157
1.1505892276763916,0.9314712285995483,0.21911799907684326,0.574156641960144,0.5714285714285714,2.8578314781188965,0.6853215098381042
0.8525199890136719,0.9879641532897949,-0.13544416427612305,0.48616302013397217,0.5892857142857143,3.0283141136169434,0.5807918906211853
0.9888243675231934,1.1283323764801025,-0.13950800895690918,0.5985093116760254,0.5178571428571428,2.8664424419403076,0.7390367388725281
0.9005958437919617,0.8859554529190063,0.014640390872955322,0.4333725571632385,0.4285714285714286,2.905271053314209,0.5693753361701965
1.0420206785202026,0.8019675016403198,0.2400531768798828,0.37953829765319824,0.375,3.010315179824829,0.5398455858230591
0.9400541186332703,1.2201720476150513,-0.280117928981781,0.6561050415039062,0.4285714285714286,2.7511394023895264,0.7806617021560669
0.8631476759910583,1.1202678680419922,-0.25712019205093384,0.5747634172439575,0.5535714285714286,3.106358289718628,0.7168488502502441
0.9022749066352844,0.8949260711669922,0.007348835468292236,0.42502444982528687,0.4642857142857143,3.5535590648651123,0.5736768245697021
1.2770099639892578,0.7814885377883911,0.4955214262008667,0.3947254419326782,0.5892857142857143,2.891383647918701,0.5825138688087463
1.0722484588623047,0.9384946823120117,0.13375377655029297,0.4696143865585327,0.4821428571428571,3.2379209995269775,0.6303679943084717
0.9985237121582031,0.9690842628479004,0.029439449310302734,0.47483348846435547,0.5357142857142857,3.09076189994812,0.6367207169532776
0.8511140942573547,1.0130265951156616,-0.16191250085830688,0.6034740209579468,0.5892857142857143,2.9826786518096924,0.7340668439865112
1.030828595161438,1.0219427347183228,0.008885860443115234,0.5669066905975342,0.5178571428571428,2.997025489807129,0.7181500792503357
0.9390531778335571,0.8330764770507812,0.10597670078277588,0.4289093017578125,0.5178571428571428,2.8843517303466797,0.5773413181304932
0.9736508727073669,0.9906655550003052,-0.017014682292938232,0.5386765599250793,0.4821428571428571,2.965052604675293,0.6655417084693909
0.9558175206184387,0.9003379344940186,0.055479586124420166,0.45004481077194214,0.4821428571428571,3.1318912506103516,0.5837578773498535
1.3367048501968384,0.8075587749481201,0.5291460752487183,0.41430777311325073,0.5178571428571428,3.4987595081329346,0.5430602431297302
1.086775541305542,0.9396830797195435,0.14709246158599854,0.41791146993637085,0.4107142857142857,3.3473939895629883,0.5665460228919983
1.0867292881011963,1.0742111206054688,0.012518167495727539,0.5234159231185913,0.5714285714285714,3.0696942806243896,0.6526755094528198
1.006892204284668,0.9284853339195251,0.07840687036514282,0.5033381581306458,0.5714285714285714,2.737062692642212,0.6393872499465942
0.8666760921478271,0.9661206007003784,-0.09944450855255127,0.4676193594932556,0.5357142857142857,3.048926591873169,0.606925368309021
0.9772230386734009,0.8958243131637573,0.08139872550964355,0.4264805316925049,0.4285714285714286,2.9236302375793457,0.5592787265777588
1.0023901462554932,1.0066020488739014,-0.004211902618408203,0.5241955518722534,0.3571428571428571,2.909520149230957,0.649547815322876
0.9794052839279175,1.011245846748352,-0.03184056282043457,0.48439446091651917,0.5892857142857143,3.282848834991455,0.5850551724433899
0.9784390330314636,1.0781461000442505,-0.09970706701278687,0.5499306917190552,0.4821428571428571,3.20963716506958,0.6921502351760864
1.0993120670318604,0.7605966925621033,0.3387153744697571,0.3839976191520691,0.5357142857142857,2.97464656829834,0.4835052490234375
0.8639047145843506,0.9921743869781494,-0.12826967239379883,0.49310266971588135,0.5,3.345421314239502,0.62248694896698
0.6399126052856445,1.1681989431381226,-0.528286337852478,0.6145751476287842,0.5,3.1041929721832275,0.7184839248657227
0.8251549601554871,1.057173728942871,-0.23201876878738403,0.5866904258728027,0.4464285714285714,3.310011148452759,0.6978968977928162
0.9435372352600098,1.0594106912612915,-0.11587345600128174,0.5855628252029419,0.5892857142857143,3.118525505065918,0.6863991022109985
0.9247453808784485,0.9418614506721497,-0.017116069793701172,0.49296340346336365,0.4464285714285714,2.931929111480713,0.6259400248527527
0.8113559484481812,1.058648943901062,-0.24729299545288086,0.5444037914276123,0.5178571428571428,3.076148748397827,0.6802365779876709
0.9407382011413574,0.9358181357383728,0.004920065402984619,0.4761755168437958,0.5892857142857143,3.0335288047790527,0.6084660291671753
1.164792537689209,0.8804271817207336,0.28436535596847534,0.44037431478500366,0.4642857142857143,3.142277717590332,0.5412616729736328
1.0136134624481201,0.9703056216239929,0.0433078408241272,0.5081434845924377,0.4464285714285714,3.0953938961029053,0.5766120553016663
0.9779309034347534,0.9113043546676636,0.06662654876708984,0.4356563091278076,0.4642857142857143,3.092907667160034,0.5785461664199829
0.9097824096679688,0.9937207698822021,-0.0839383602142334,0.5350288152694702,0.5357142857142857,3.0069916248321533,0.6395999789237976
1.0074512958526611,1.109971046447754,-0.10251975059509277,0.5238809585571289,0.5,2.8512983322143555,0.6342473030090332
0.9621316194534302,0.8813428282737732,0.08078879117965698,0.4491128921508789,0.5357142857142857,2.760563611984253,0.5940049290657043
1.0250163078308105,0.9955743551254272,0.0294419527053833,0.4957714080810547,0.4285714285714286,3.1779983043670654,0.6092499494552612
1.0429303646087646,0.9214287996292114,0.12150156497955322,0.47279679775238037,0.4464285714285714,2.8298330307006836,0.5744385123252869
0.8963130116462708,1.0612537860870361,-0.16494077444076538,0.47951406240463257,0.625,2.6458160877227783,0.5905735492706299
0.5844169855117798,1.284529685974121,-0.7001127004623413,0.6851915121078491,0.5892857142857143,3.2212884426116943,0.7798894643783569
1.2286279201507568,0.800158679485321,0.4284692406654358,0.40508562326431274,0.5,2.7834882736206055,0.5296273827552795
0.8194849491119385,1.0017093420028687,-0.18222439289093018,0.5306857824325562,0.4821428571428571,3.1141934394836426,0.6454009413719177
0.8887462615966797,1.1006598472595215,-0.2119135856628418,0.5673440098762512,0.5,2.9657607078552246,0.7151296138763428
1.0222461223602295,0.8052055239677429,0.21704059839248657,0.37575197219848633,0.5178571428571428,2.9807512760162354,0.4857340157032013
0.9278675317764282,1.1156281232833862,-0.187760591506958,0.5714613199234009,0.4821428571428571,2.915226697921753,0.6765470504760742
1.0634684562683105,0.9469978213310242,0.11647063493728638,0.4604746699333191,0.4642857142857143,2.7809767723083496,0.5344812870025635
1.1529818773269653,0.8569672703742981,0.29601460695266724,0.4188820719718933,0.375,2.916879892349243,0.5272439122200012
0.816236674785614,1.020808219909668,-0.20457154512405396,0.5017989873886108,0.5,3.275717258453369,0.6215353012084961
0.9100680351257324,0.9404043555259705,-0.030336320400238037,0.4677809476852417,0.5,3.041100263595581,0.600425660610199
1.1058425903320312,0.9182952046394348,0.18754738569259644,0.4301999807357788,0.4285714285714286,2.866246223449707,0.5177310109138489
0.9362828731536865,1.0552334785461426,-0.11895060539245605,0.5215393304824829,0.6071428571428572,3.0229668617248535,0.6330205202102661
0.8214158415794373,1.1911697387695312,-0.369753897190094,0.629443883895874,0.4464285714285714,3.246241331100464,0.7469399571418762
0.9185612797737122,0.9136148691177368,0.004946410655975342,0.4553768038749695,0.4821428571428571,2.9885997772216797,0.6054620742797852
1.0715970993041992,0.9716234803199768,0.09997361898422241,0.5203679800033569,0.4285714285714286,2.9884657859802246,0.6507804989814758
1.0152099132537842,1.059246301651001,-0.0440363883972168,0.5011693239212036,0.5714285714285714,3.2906270027160645,0.6368222236633301
1.138656735420227,0.9165939092636108,0.2220628261566162,0.4476565718650818,0.3928571428571429,3.1076011657714844,0.5495848655700684
0.8535610437393188,0.8812118768692017,-0.027650833129882812,0.4922340214252472,0.4821428571428571,2.934870958328247,0.6020280122756958
1.153040885925293,0.906705915927887,0.246334969997406,0.4671420454978943,0.4821428571428571,3.1273303031921387,0.5778533220291138
0.9836288094520569,0.9422646760940552,0.04136413335800171,0.41325831413269043,0.5714285714285714,3.7001709938049316,0.5254343748092651
0.960122287273407,1.0597724914550781,-0.09965020418167114,0.514889121055603,0.3928571428571429,3.2391245365142822,0.6163515448570251
1.0457992553710938,0.7591216564178467,0.28667759895324707,0.38550347089767456,0.5714285714285714,3.086285352706909,0.517321765422821
0.912185549736023,1.0477919578552246,-0.13560640811920166,0.5229544639587402,0.5,2.98372483253479,0.6104081869125366
0.9416553974151611,0.9567345380783081,-0.015079140663146973,0.4357915222644806,0.4464285714285714,2.7660725116729736,0.5562936067581177
1.0007399320602417,0.9263067245483398,0.07443320751190186,0.44645875692367554,0.4107142857142857,3.2879459857940674,0.5852256417274475
0.8776438236236572,0.9017620086669922,-0.02411818504333496,0.469773530960083,0.625,3.3179080486297607,0.6099879741668701
1.1789512634277344,0.838080108165741,0.3408711552619934,0.41816437244415283,0.5357142857142857,3.2424771785736084,0.5591466426849365
0.8611122369766235,1.150918960571289,-0.2898067235946655,0.5502314567565918,0.5178571428571428,3.155815362930298,0.6242752075195312
0.8701844811439514,1.055855393409729,-0.1856709122657776,0.537141740322113,0.375,3.230071783065796,0.6694312691688538
1.0409493446350098,0.9866943359375,0.054255008697509766,0.5543122291564941,0.625,2.8206124305725098,0.6583564281463623
0.9160685539245605,0.9262200593948364,-0.010151505470275879,0.47742027044296265,0.5714285714285714,2.6338040828704834,0.5954123139381409
0.8935244083404541,0.842309832572937,0.05121457576751709,0.39596688747406006,0.4107142857142857,3.42221736907959,0.5109225511550903
1.0065884590148926,0.8747125267982483,0.1318759322166443,0.4676193594932556,0.5892857142857143,3.558645248413086,0.5730350613594055
1.1376352310180664,0.8650408387184143,0.2725943922996521,0.44545918703079224,0.5178571428571428,3.049853563308716,0.5920229554176331
0.9572487473487854,0.8305480480194092,0.12670069932937622,0.3742988407611847,0.5892857142857143,2.70902943611145,0.4987006187438965
0.7565352916717529,0.9215046763420105,-0.16496938467025757,0.4817828834056854,0.5,2.979631185531616,0.5733982920646667
1.0639855861663818,0.8746989965438843,0.18928658962249756,0.40871238708496094,0.4642857142857143,3.1090798377990723,0.5226923227310181
1.0758943557739258,1.0209132432937622,0.054981112480163574,0.5281298160552979,0.4821428571428571,2.627262830734253,0.6492589712142944
1.038231611251831,1.0299021005630493,0.008329510688781738,0.5357251167297363,0.375,2.9601376056671143,0.6357588768005371
1.1820557117462158,0.7932584881782532,0.38879722356796265,0.3896310329437256,0.4464285714285714,2.9776971340179443,0.523620069026947
0.9436044692993164,0.971246600151062,-0.027642130851745605,0.4753609895706177,0.5357142857142857,3.061843156814575,0.5752835869789124
1.1412419080734253,0.6700676679611206,0.4711742401123047,0.3419171869754791,0.5,3.1489109992980957,0.44746965169906616
1.0262999534606934,0.941483736038208,0.08481621742248535,0.5178028345108032,0.5178571428571428,2.5507168769836426,0.6269441843032837
0.9504947662353516,1.0275228023529053,-0.07702803611755371,0.49441128969192505,0.5,3.369072198867798,0.6006134748458862
0.9400144219398499,1.1517783403396606,-0.2117639183998108,0.5782939195632935,0.5535714285714286,2.7811098098754883,0.6654672622680664
1.0598740577697754,0.930340051651001,0.12953400611877441,0.4257691502571106,0.5,3.2057414054870605,0.5376909375190735
1.0453702211380005,0.8689386248588562,0.1764315962791443,0.4392376244068146,0.3571428571428571,2.872548818588257,0.5721552968025208
0.846200704574585,1.1021051406860352,-0.2559044361114502,0.5146814584732056,0.4107142857142857,3.3781423568725586,0.6197515726089478
1.0576417446136475,0.8639147281646729,0.1937270164489746,0.4099466800689697,0.4464285714285714,3.006423234939575,0.5066848993301392
0.8769489526748657,1.2097247838974,-0.3327758312225342,0.6221486330032349,0.6428571428571428,3.0257761478424072,0.7325473427772522
1.0058841705322266,0.901867687702179,0.10401648283004761,0.5310362577438354,0.5535714285714286,3.381639242172241,0.6394373178482056
0.9213023781776428,0.9985293745994568,-0.07722699642181396,0.5166029930114746,0.4285714285714286,2.744446277618408,0.5983082056045532
0.956052839756012,0.9234020709991455,0.032650768756866455,0.4931076765060425,0.5357142857142857,3.238452672958374,0.6156619787216187
1.0173664093017578,0.8704349398612976,0.1469314694404602,0.42733287811279297,0.4285714285714286,3.3974874019622803,0.569580614566803
0.8243664503097534,1.163341999053955,-0.33897554874420166,0.61127769947052,0.625,3.5426599979400635,0.7354559302330017
0.8389891386032104,0.9754655361175537,-0.13647639751434326,0.47967594861984253,0.4285714285714286,3.271162509918213,0.5740661025047302
0.7608257532119751,1.049974799156189,-0.28914904594421387,0.5577847957611084,0.4821428571428571,2.922410726547241,0.7005903124809265
0.9904898405075073,1.0394401550292969,-0.04895031452178955,0.5606575012207031,0.5892857142857143,3.277771234512329,0.6728049516677856
0.9689048528671265,0.8539611101150513,0.1149437427520752,0.4186130166053772,0.4464285714285714,2.919965982437134,0.568668007850647
0.83808434009552,0.9439324140548706,-0.10584807395935059,0.46769171953201294,0.5535714285714286,2.918351173400879,0.5722898244857788
0.807982861995697,1.1229796409606934,-0.31499677896499634,0.5999304056167603,0.4464285714285714,2.8542709350585938,0.671333909034729
0.7922564148902893,1.083522081375122,-0.29126566648483276,0.5771119594573975,0.625,3.1644554138183594,0.6610133647918701
1.0499308109283447,0.9118955135345459,0.13803529739379883,0.45840179920196533,0.5714285714285714,3.1893470287323,0.5525517463684082
0.9179155826568604,0.9376208186149597,-0.019705235958099365,0.46978193521499634,0.4642857142857143,2.986509323120117,0.5652428865432739
1.0077102184295654,0.8538608551025391,0.15384936332702637,0.475261390209198,0.4107142857142857,3.3337020874023438,0.5717505216598511
0.9479678869247437,0.960649847984314,-0.012681961059570312,0.4412488043308258,0.4821428571428571,2.9905426502227783,0.5785706043243408
0.8201438188552856,0.9705785512924194,-0.1504347324371338,0.5405665636062622,0.5535714285714286,2.78318190574646,0.6812268495559692
0.8174546360969543,0.9299406409263611,-0.11248600482940674,0.42969778180122375,0.4821428571428571,3.447883129119873,0.5892153978347778
0.894395112991333,0.9621387720108032,-0.06774365901947021,0.4675910174846649,0.5178571428571428,3.095602512359619,0.5709942579269409
1.070853590965271,0.734874963760376,0.335978627204895,0.35450905561447144,0.4464285714285714,3.490466833114624,0.4669736623764038
0.7779987454414368,0.9191137552261353,-0.1411150097846985,0.5003769993782043,0.5178571428571428,3.183554172515869,0.573178231716156
0.9643491506576538,0.9359635710716248,0.028385579586029053,0.4711504280567169,0.4464285714285714,3.1669857501983643,0.6378785371780396
1.0071070194244385,0.9548450112342834,0.05226200819015503,0.4394463300704956,0.5,2.6959519386291504,0.5359280109405518
0.966180682182312,0.9307716488838196,0.03540903329849243,0.4489142894744873,0.5714285714285714,2.875849485397339,0.5488121509552002
0.8658581972122192,0.9289549589157104,-0.06309676170349121,0.470786452293396,0.4107142857142857,3.1314709186553955,0.5935338735580444
1.1045300960540771,0.8808480501174927,0.22368204593658447,0.4210280478000641,0.4107142857142857,2.717409610748291,0.5674092769622803
1.0735540390014648,0.8527069687843323,0.22084707021713257,0.40092700719833374,0.4821428571428571,2.9162960052490234,0.5550296306610107
0.8384038209915161,1.1046864986419678,-0.26628267765045166,0.5680006742477417,0.4642857142857143,3.208657741546631,0.6791150569915771
0.745425820350647,1.019272804260254,-0.27384698390960693,0.5595363974571228,0.5,3.0061182975769043,0.6877133250236511
0.9985852241516113,0.8732067346572876,0.12537848949432373,0.45316070318222046,0.5535714285714286,3.115478515625,0.5831053256988525
1.009057641029358,0.8791470527648926,0.12991058826446533,0.4037710726261139,0.4464285714285714,3.338763475418091,0.5368834733963013
1.016251564025879,0.8291090130805969,0.18714255094528198,0.4293093681335449,0.5714285714285714,3.2562859058380127,0.5441290736198425
0.9870347380638123,0.9875790476799011,-0.0005443096160888672,0.5026551485061646,0.4821428571428571,3.2952218055725098,0.5821971297264099
0.9274085760116577,1.0037684440612793,-0.07635986804962158,0.5079412460327148,0.5,3.2212727069854736,0.6270445585250854
1.0119074583053589,0.8910764455795288,0.12083101272583008,0.44073063135147095,0.4285714285714286,2.9589085578918457,0.5603269934654236
0.9713382720947266,0.8800514936447144,0.09128677845001221,0.49198275804519653,0.5,3.2825233936309814,0.621627688407898
0.9272762537002563,1.020306944847107,-0.09303069114685059,0.5075379610061646,0.5535714285714286,2.6514739990234375,0.6266061067581177
0.9743353128433228,1.0708918571472168,-0.09655654430389404,0.5164512395858765,0.5178571428571428,3.2859461307525635,0.6100262403488159
0.9024421572685242,1.043161392211914,-0.1407192349433899,0.5475828647613525,0.5535714285714286,3.1241989135742188,0.6543440818786621
1.0528643131256104,0.8566370010375977,0.1962273120880127,0.42576324939727783,0.4642857142857143,2.9277799129486084,0.5523303747177124
0.6801055669784546,0.9866950511932373,-0.3065894842147827,0.5282859206199646,0.5,3.130049705505371,0.6362869739532471
0.8379905223846436,1.083597183227539,-0.2456066608428955,0.5913933515548706,0.5892857142857143,3.191807270050049,0.6676045060157776
0.8087630271911621,1.1031696796417236,-0.2944066524505615,0.6088641285896301,0.5357142857142857,2.860201358795166,0.6907555460929871
0.7830192446708679,0.9727144241333008,-0.18969517946243286,0.5331746339797974,0.4642857142857143,3.1427619457244873,0.6516368985176086
0.9037231206893921,1.014106035232544,-0.11038291454315186,0.4883138835430145,0.4642857142857143,3.0205130577087402,0.6026126742362976
0.8313275575637817,0.9655826687812805,-0.13425511121749878,0.5080260038375854,0.5535714285714286,3.176356315612793,0.5947835445404053
1.0222989320755005,1.040731430053711,-0.01843249797821045,0.4605247378349304,0.5178571428571428,3.074821710586548,0.5937618017196655
0.9156177043914795,0.9456796646118164,-0.030061960220336914,0.4713327884674072,0.4107142857142857,2.9880623817443848,0.5800338983535767
1.0595424175262451,0.9573219418525696,0.10222047567367554,0.46543294191360474,0.5,3.1609301567077637,0.5948662757873535
0.8864688873291016,1.0128370523452759,-0.12636816501617432,0.5356564521789551,0.625,3.084907054901123,0.6355712413787842
0.9970443844795227,0.942233681678772,0.05481070280075073,0.4777300953865051,0.375,3.0891871452331543,0.6009066104888916
1.0267488956451416,0.9380896091461182,0.08865928649902344,0.487990140914917,0.4821428571428571,2.727567195892334,0.6245760917663574
1.0397553443908691,0.9367325901985168,0.1030227541923523,0.43219733238220215,0.4464285714285714,2.874197244644165,0.5505080223083496
0.8700830340385437,0.8473187685012817,0.022764265537261963,0.39682871103286743,0.5357142857142857,3.0327939987182617,0.5231722593307495
0.8911169767379761,1.0509059429168701,-0.15978896617889404,0.5658805966377258,0.5892857142857143,3.4412293434143066,0.6760417222976685
1.0154720544815063,0.946231484413147,0.06924057006835938,0.5146722793579102,0.4821428571428571,3.4729511737823486,0.6224513053894043
0.7900813221931458,1.0827710628509521,-0.2926897406578064,0.5853046178817749,0.4642857142857143,3.0577025413513184,0.6876345276832581
0.8837380409240723,0.9597090482711792,-0.07597100734710693,0.4921625256538391,0.3214285714285714,2.712414026260376,0.6054292917251587
1.1150825023651123,0.7722461223602295,0.3428363800048828,0.3702910542488098,0.4821428571428571,2.9038290977478027,0.500749945640564
1.1086187362670898,1.0141701698303223,0.09444856643676758,0.5125359296798706,0.4821428571428571,2.4733030796051025,0.6528779864311218
0.9415930509567261,0.7859249114990234,0.15566813945770264,0.31741076707839966,0.6071428571428572,3.2555949687957764,0.44267359375953674
0.9887331128120422,1.0819191932678223,-0.09318608045578003,0.5832289457321167,0.4464285714285714,3.102003335952759,0.6662808060646057
0.8246959447860718,1.108554482460022,-0.2838585376739502,0.589020848274231,0.5714285714285714,2.935575008392334,0.6884105205535889
1.1062841415405273,0.9023863077163696,0.20389783382415771,0.4143701195716858,0.5178571428571428,3.2151026725769043,0.5490919351577759
0.8927781581878662,1.1364045143127441,-0.24362635612487793,0.5523943901062012,0.5357142857142857,2.6096060276031494,0.6444915533065796
1.0238583087921143,0.8518844842910767,0.1719738245010376,0.3818150460720062,0.4464285714285714,3.326798915863037,0.5004295110702515
1.0335723161697388,0.8407520055770874,0.19282031059265137,0.3685758113861084,0.5535714285714286,3.114182233810425,0.4967848062515259
1.0177786350250244,0.8564841747283936,0.16129446029663086,0.420248806476593,0.5178571428571428,3.3046276569366455,0.5226193070411682
0.9973810911178589,0.9985659718513489,-0.0011848807334899902,0.4536095857620239,0.5357142857142857,3.3248331546783447,0.5712985396385193
1.0615042448043823,0.8994377851486206,0.16206645965576172,0.49413588643074036,0.4642857142857143,3.002072811126709,0.6356378793716431
1.0231319665908813,0.9542261362075806,0.06890583038330078,0.5178281664848328,0.4642857142857143,3.0244534015655518,0.6654398441314697
0.9449602961540222,1.1112024784088135,-0.16624218225479126,0.5719287395477295,0.4821428571428571,3.0969555377960205,0.6916695833206177
1.03770112991333,0.8446782827377319,0.19302284717559814,0.428108274936676,0.5357142857142857,2.7883925437927246,0.5410007238388062
0.897075355052948,0.7507840394973755,0.1462913155555725,0.3356124460697174,0.5357142857142857,3.182203531265259,0.44696351885795593
0.9514787793159485,1.1648327112197876,-0.2133539319038391,0.633936882019043,0.5892857142857143,3.029984712600708,0.7183932662010193
0.9036828279495239,1.0148676633834839,-0.11118483543395996,0.5193405747413635,0.4464285714285714,3.2245326042175293,0.6244969964027405
0.9668387174606323,1.0696324110031128,-0.10279369354248047,0.560743510723114,0.6428571428571428,3.1509640216827393,0.6785300970077515
0.9024779796600342,0.8944084048271179,0.00806957483291626,0.4441635310649872,0.4464285714285714,3.396080255508423,0.5499258041381836
0.7586514949798584,0.8211370706558228,-0.062485575675964355,0.4089372754096985,0.5535714285714286,2.797381639480591,0.522536039352417
1.0510252714157104,0.9255850911140442,0.12544018030166626,0.48785507678985596,0.5178571428571428,2.56479811668396,0.599860668182373
1.0639405250549316,0.9046099185943604,0.1593306064605713,0.5184893608093262,0.5892857142857143,2.948122501373291,0.6461485028266907
1.0943059921264648,0.6807647943496704,0.41354119777679443,0.2925189435482025,0.4464285714285714,3.345036029815674,0.43084007501602173
0.923533022403717,0.7991845607757568,0.1243484616279602,0.4241170585155487,0.4464285714285714,2.898251533508301,0.5236644148826599
0.7729068994522095,1.015476107597351,-0.2425692081451416,0.530113160610199,0.5178571428571428,3.07436203956604,0.6246782541275024
0.9440416097640991,1.0259875059127808,-0.08194589614868164,0.5342452526092529,0.4821428571428571,3.1538455486297607,0.6490607261657715
0.8505632877349854,1.0807948112487793,-0.23023152351379395,0.5860226154327393,0.5357142857142857,3.4965617656707764,0.678648054599762
0.7530893683433533,1.0499446392059326,-0.29685527086257935,0.6019172072410583,0.4642857142857143,2.8246450424194336,0.715661883354187
1.0620540380477905,0.8761947751045227,0.18585926294326782,0.4486111104488373,0.5,2.9736521244049072,0.5684548020362854
1.1071341037750244,0.9295823574066162,0.1775517463684082,0.4161853492259979,0.5535714285714286,3.0733425617218018,0.5694965124130249
1.0699615478515625,0.9154407382011414,0.15452080965042114,0.4570697546005249,0.5357142857142857,2.919560432434082,0.5781264305114746
0.6858186721801758,1.1184420585632324,-0.43262338638305664,0.5688347816467285,0.2678571428571429,3.172807216644287,0.6969602704048157
0.9476217031478882,1.0383926630020142,-0.09077095985412598,0.5147519111633301,0.6785714285714286,3.114818572998047,0.6363778710365295
1.0539042949676514,1.0525636672973633,0.001340627670288086,0.5083143711090088,0.5,2.9204366207122803,0.6276944875717163
0.8086203336715698,1.2165517807006836,-0.40793144702911377,0.6497123837471008,0.4107142857142857,3.507197141647339,0.7568904757499695
0.9060603976249695,1.0320813655853271,-0.12602096796035767,0.5572757124900818,0.4285714285714286,2.9055838584899902,0.6407145261764526
1.1704466342926025,0.8840886950492859,0.28635793924331665,0.488084077835083,0.4821428571428571,2.942284107208252,0.6020311713218689
0.9312210083007812,0.9536898136138916,-0.02246880531311035,0.4831661283969879,0.4821428571428571,2.7380590438842773,0.5897964239120483
0.8323535919189453,0.9489700794219971,-0.11661648750305176,0.47408032417297363,0.4107142857142857,2.85081148147583,0.5760349035263062
0.9984081387519836,0.8186821937561035,0.17972594499588013,0.39245328307151794,0.5357142857142857,3.199367046356201,0.5153438448905945
0.8610966205596924,1.019016981124878,-0.15792036056518555,0.60539710521698,0.4464285714285714,2.8664088249206543,0.7136642932891846
0.7399225234985352,1.1091125011444092,-0.369189977645874,0.5568177700042725,0.4464285714285714,3.2618613243103027,0.663537323474884
1.0216290950775146,1.089141607284546,-0.06751251220703125,0.623603105545044,0.4464285714285714,3.108863592147827,0.7220677733421326
0.8553555011749268,1.1070560216903687,-0.2517005205154419,0.5908651947975159,0.5535714285714286,2.933058023452759,0.7053636312484741
1.0692815780639648,0.9356332421302795,0.1336483359336853,0.39745190739631653,0.5357142857142857,2.9937520027160645,0.5356820225715637
0.9129424691200256,1.062848448753357,-0.1499059796333313,0.5338749885559082,0.6428571428571428,3.0743837356567383,0.6305793523788452
1.0785460472106934,0.7244281768798828,0.35411787033081055,0.32516857981681824,0.5714285714285714,2.8739025592803955,0.4545937180519104
1.1025513410568237,0.9646505117416382,0.13790082931518555,0.5073519945144653,0.5357142857142857,2.760000228881836,0.6197172999382019
0.9612184762954712,0.979570746421814,-0.018352270126342773,0.47501325607299805,0.5535714285714286,2.4463772773742676,0.5806568264961243
0.8662360906600952,1.065280795097351,-0.19904470443725586,0.5477124452590942,0.4821428571428571,2.5799083709716797,0.6347963213920593
0.9439347982406616,0.9738467931747437,-0.02991199493408203,0.45674851536750793,0.5178571428571428,3.111210823059082,0.591140866279602
1.0144230127334595,0.9282066822052002,0.08621633052825928,0.4813627302646637,0.5357142857142857,3.3710718154907227,0.6306296586990356
1.0591974258422852,0.7385070323944092,0.320690393447876,0.3593398928642273,0.4821428571428571,2.778390884399414,0.45651423931121826
0.9652295112609863,0.8878661394119263,0.07736337184906006,0.46983665227890015,0.5178571428571428,2.9884278774261475,0.6112988591194153
0.9633008241653442,0.8748061656951904,0.08849465847015381,0.49220481514930725,0.4821428571428571,2.7885313034057617,0.6098779439926147
1.0042588710784912,0.9373666048049927,0.06689226627349854,0.46526455879211426,0.5535714285714286,2.8710684776306152,0.5559459328651428
0.6134134531021118,1.0257421731948853,-0.41232872009277344,0.5904728770256042,0.5357142857142857,2.8830835819244385,0.7156047821044922
0.9155126214027405,1.006821870803833,-0.09130924940109253,0.5285751819610596,0.5,3.5016074180603027,0.65259850025177
0.9740945100784302,0.9571442604064941,0.016950249671936035,0.5095155239105225,0.5,3.0296037197113037,0.6193513870239258
0.8105446100234985,0.8208876848220825,-0.010343074798583984,0.44033926725387573,0.5357142857142857,2.947388172149658,0.5420082807540894
1.0613925457000732,0.9348378777503967,0.1265546679496765,0.4414263963699341,0.5178571428571428,2.8588168621063232,0.5548128485679626
0.9114367961883545,1.0427769422531128,-0.1313401460647583,0.5371432304382324,0.5892857142857143,2.8168416023254395,0.639868974685669
1.0493967533111572,0.8876775503158569,0.1617192029953003,0.4296496510505676,0.4107142857142857,2.6697614192962646,0.5521631836891174
0.7778949737548828,1.1436198949813843,-0.36572492122650146,0.5989505052566528,0.5,2.6914114952087402,0.6959599852561951
1.0032638311386108,0.9074565768241882,0.09580725431442261,0.4840644896030426,0.5357142857142857,2.693164348602295,0.5974840521812439
1.2315480709075928,0.7899231910705566,0.44162487983703613,0.3481687903404236,0.4821428571428571,2.8335351943969727,0.48900842666625977
0.8477208018302917,1.0741161108016968,-0.22639530897140503,0.5852285623550415,0.5,2.9305460453033447,0.6944061517715454
0.9782459139823914,0.7740682363510132,0.20417767763137817,0.4256097078323364,0.4464285714285714,3.065131425857544,0.5521710515022278
1.0569772720336914,0.9236150979995728,0.13336217403411865,0.5258710384368896,0.4285714285714286,3.223214626312256,0.6607071161270142
0.9403112530708313,1.0055252313613892,-0.06521397829055786,0.49421876668930054,0.4285714285714286,2.929241180419922,0.6124677658081055
1.0459539890289307,0.9795330762863159,0.06642091274261475,0.4599083364009857,0.4285714285714286,2.9906630516052246,0.5368337631225586
1.0898085832595825,0.8231604099273682,0.26664817333221436,0.3549160361289978,0.5714285714285714,2.713782548904419,0.4831905961036682
1.042548418045044,1.011544942855835,0.031003475189208984,0.5240038633346558,0.5535714285714286,2.948904037475586,0.6267208456993103
0.9060502052307129,0.901630163192749,0.004420042037963867,0.4333518147468567,0.4107142857142857,3.0079829692840576,0.549786388874054
0.9422872066497803,0.9920724034309387,-0.04978519678115845,0.48562750220298767,0.4821428571428571,3.199932813644409,0.5849220752716064
1.0745396614074707,1.029648780822754,0.0448908805847168,0.5542173385620117,0.4821428571428571,2.6363673210144043,0.6673566102981567
0.9751089811325073,0.8549470901489258,0.12016189098358154,0.4267965853214264,0.4642857142857143,3.0517921447753906,0.5448583960533142
0.8107153177261353,1.037315845489502,-0.2266005277633667,0.525183379650116,0.5178571428571428,3.060014247894287,0.6275250911712646
0.849124550819397,0.9672085642814636,-0.11808401346206665,0.5192729830741882,0.4821428571428571,3.03928804397583,0.6416652202606201
0.8626090884208679,1.0018339157104492,-0.1392248272895813,0.49151065945625305,0.4464285714285714,3.5645599365234375,0.6054478287696838
1.1075959205627441,0.9197759628295898,0.1878199577331543,0.436356782913208,0.3928571428571429,3.0503311157226562,0.5627381801605225
0.9454906582832336,0.9934948682785034,-0.048004209995269775,0.5407737493515015,0.4642857142857143,2.90508770942688,0.6530553102493286
0.8340466022491455,1.0898878574371338,-0.2558412551879883,0.5770815014839172,0.4464285714285714,2.9379498958587646,0.6740015745162964
0.9362252950668335,0.9942308664321899,-0.058005571365356445,0.45926177501678467,0.4821428571428571,3.2487921714782715,0.587823748588562
0.9107308983802795,1.0736372470855713,-0.16290634870529175,0.5129002928733826,0.375,3.491004467010498,0.6156052947044373
0.907123327255249,0.9658564329147339,-0.05873310565948486,0.5562127232551575,0.4642857142857143,3.3109865188598633,0.6718895435333252
0.992225170135498,1.07354736328125,-0.08132219314575195,0.5645251274108887,0.5714285714285714,2.996706008911133,0.6392386555671692
0.841090202331543,1.1202906370162964,-0.2792004346847534,0.597133219242096,0.5892857142857143,3.302865743637085,0.7051118612289429
1.6892943382263184,1.7812895774841309,-0.0919952392578125,0.8525958061218262,0.5357142857142857,3.217090368270874,0.9354804158210754
0.9577648639678955,1.9614970684051514,-1.0037322044372559,0.9089904427528381,0.5714285714285714,3.1189513206481934,0.9475756883621216
1.6998462677001953,1.7968156337738037,-0.0969693660736084,0.9208348989486694,0.5714285714285714,2.811112880706787,0.98941969871521
1.9499770402908325,1.3689017295837402,0.5810753107070923,0.8513649702072144,0.4821428571428571,2.8314523696899414,0.9867710471153259
1.638095498085022,1.3556241989135742,0.28247129917144775,0.7725255489349365,0.6071428571428572,2.76835560798645,0.9169633388519287
1.6401530504226685,1.3688170909881592,0.2713359594345093,0.8077300786972046,0.5,2.8803458213806152,0.9723554849624634
1.6497399806976318,1.5928988456726074,0.056841135025024414,0.8357969522476196,0.5714285714285714,2.655996084213257,0.9394763708114624
1.6058698892593384,1.4860296249389648,0.11984026432037354,0.718835711479187,0.4285714285714286,2.987450122833252,0.8745887875556946
1.8208459615707397,1.364225149154663,0.45662081241607666,0.6830451488494873,0.5357142857142857,2.8955628871917725,0.8984246253967285
1.3730719089508057,1.2474133968353271,0.12565851211547852,0.6502500176429749,0.5535714285714286,2.8473598957061768,0.9124102592468262
1.5526615381240845,1.3133563995361328,0.23930513858795166,0.648451566696167,0.3571428571428571,3.197600841522217,0.8837342262268066
1.313359022140503,1.3712191581726074,-0.05786013603210449,0.6592630743980408,0.5357142857142857,3.226623058319092,0.7931736707687378
1.437314510345459,1.5978319644927979,-0.16051745414733887,0.7304201126098633,0.625,3.162346839904785,0.9202604293823242
1.3209702968597412,1.4380991458892822,-0.11712884902954102,0.637022078037262,0.4821428571428571,3.2246828079223633,0.786449670791626
1.3192896842956543,1.3770817518234253,-0.057792067527770996,0.7201557755470276,0.5535714285714286,2.8425350189208984,0.8296370506286621
1.506072759628296,1.3133741617202759,0.19269859790802002,0.635614275932312,0.5178571428571428,2.8807120323181152,0.8083102703094482
1.2578777074813843,1.0431452989578247,0.21473240852355957,0.6131017804145813,0.4464285714285714,3.123826265335083,0.7989317774772644
1.3288713693618774,1.3354458808898926,-0.006574511528015137,0.7322556972503662,0.5714285714285714,3.070114850997925,0.8376066088676453
1.0010650157928467,1.4323796033859253,-0.4313145875930786,0.6542088985443115,0.4642857142857143,3.1183383464813232,0.8338310718536377
1.3588528633117676,1.1184217929840088,0.2404310703277588,0.5858809947967529,0.5892857142857143,3.121424913406372,0.7830613255500793
1.318997859954834,0.88783198595047,0.431165874004364,0.6013834476470947,0.3214285714285714,3.175150156021118,0.7222162485122681
1.0429861545562744,1.118800163269043,-0.07581400871276855,0.5741641521453857,0.4107142857142857,3.1343588829040527,0.7260122895240784
1.4853568077087402,0.9767897129058838,0.5085670948028564,0.5215511322021484,0.4642857142857143,3.184692621231079,0.6270787715911865
1.3223943710327148,0.9964659214019775,0.3259284496307373,0.5238218307495117,0.5535714285714286,2.8796494007110596,0.6628957986831665
1.168442964553833,1.071825623512268,0.09661734104156494,0.5754395723342896,0.5535714285714286,2.863088369369507,0.696259617805481
1.046627402305603,1.1225543022155762,-0.07592689990997314,0.5225449204444885,0.5892857142857143,3.0445752143859863,0.6853553652763367
0.7899138927459717,1.4458770751953125,-0.6559631824493408,0.7239241003990173,0.6071428571428572,3.266148567199707,0.8728750944137573
0.9467893838882446,1.1512868404388428,-0.20449745655059814,0.5937948226928711,0.5535714285714286,3.5401642322540283,0.7553083896636963
1.2803006172180176,0.9547848105430603,0.3255158066749573,0.48731529712677,0.5535714285714286,2.4680116176605225,0.6564064025878906
0.9969794154167175,1.157736897468567,-0.16075748205184937,0.6041802167892456,0.4642857142857143,3.035944938659668,0.8254926204681396
1.1667137145996094,0.9645004272460938,0.20221328735351562,0.5181042551994324,0.5714285714285714,2.8025472164154053,0.640465497970581
1.1643054485321045,1.0721279382705688,0.09217751026153564,0.5852590799331665,0.5714285714285714,3.1035189628601074,0.7041767835617065
0.9491385817527771,1.201385736465454,-0.252247154712677,0.5544781684875488,0.5178571428571428,3.0817532539367676,0.7148768901824951
0.8917958736419678,1.416440486907959,-0.5246446132659912,0.6993626356124878,0.6428571428571428,2.6701788902282715,0.8551222085952759
1.2395527362823486,0.9472032189369202,0.29234951734542847,0.4801490902900696,0.4821428571428571,2.8490896224975586,0.6594232320785522
1.28303861618042,1.1996045112609863,0.0834341049194336,0.672947883605957,0.5357142857142857,2.7621843814849854,0.8076021075248718
1.027742624282837,0.933058500289917,0.09468412399291992,0.41449373960494995,0.4821428571428571,2.9473018646240234,0.5524205565452576
1.1264095306396484,0.8495551347732544,0.27685439586639404,0.43004170060157776,0.375,3.0148491859436035,0.6281869411468506
1.1157997846603394,0.9334901571273804,0.18230962753295898,0.5979182720184326,0.4642857142857143,3.0088376998901367,0.7574208378791809
1.0712698698043823,0.9485518932342529,0.1227179765701294,0.4708661139011383,0.5714285714285714,2.901454210281372,0.633171796798706
0.8638544678688049,0.9143571257591248,-0.050502657890319824,0.4749304950237274,0.4642857142857143,2.942899465560913,0.6299649477005005
0.9437183141708374,0.9552207589149475,-0.011502444744110107,0.5321753025054932,0.4642857142857143,3.0261635780334473,0.7103016376495361
0.8425655364990234,1.1107584238052368,-0.2681928873062134,0.49923935532569885,0.5178571428571428,3.1664562225341797,0.603306233882904
0.9278322458267212,0.7026698589324951,0.22516238689422607,0.3912796974182129,0.3392857142857143,3.2864859104156494,0.6029815673828125
0.9925722479820251,0.9741480350494385,0.01842421293258667,0.5077961683273315,0.4821428571428571,2.9482054710388184,0.6686069369316101
0.832287073135376,1.1693276166915894,-0.3370405435562134,0.6484074592590332,0.625,3.209961175918579,0.7552946209907532
1.173249363899231,0.8551472425460815,0.3181021213531494,0.5208321809768677,0.4285714285714286,2.8153107166290283,0.6581894159317017
0.96694415807724,1.12488853931427,-0.15794438123703003,0.5996010303497314,0.5535714285714286,3.089784860610962,0.7408781051635742
0.7553205490112305,0.8546828031539917,-0.09936225414276123,0.465029776096344,0.5714285714285714,2.94791316986084,0.6143980622291565
0.8326992988586426,0.960289478302002,-0.12759017944335938,0.48413947224617004,0.5714285714285714,2.8131320476531982,0.6236382126808167
0.7997467517852783,0.9449748992919922,-0.14522814750671387,0.4575568437576294,0.5178571428571428,2.9979515075683594,0.6088114380836487
0.7918533086776733,0.9243059754371643,-0.13245266675949097,0.553551971912384,0.6607142857142857,2.944986343383789,0.7129064798355103
0.7262005805969238,0.9785946607589722,-0.25239408016204834,0.4626454710960388,0.5,2.8555984497070312,0.6056641340255737
1.0694669485092163,0.9476884603500366,0.12177848815917969,0.4787083864212036,0.4821428571428571,3.077528476715088,0.6442553997039795
0.7993535399436951,0.8643922805786133,-0.06503874063491821,0.47756215929985046,0.4821428571428571,3.1531481742858887,0.5911828279495239
0.8634259104728699,0.9246625304222107,-0.06123661994934082,0.4688396155834198,0.5357142857142857,3.079300880432129,0.6408897638320923
0.8882300853729248,0.9772133231163025,-0.08898323774337769,0.5023376941680908,0.4821428571428571,2.938504695892334,0.6515865325927734
0.918616533279419,0.895189642906189,0.02342689037322998,0.5206153392791748,0.5535714285714286,3.262061357498169,0.6613330841064453
0.7998090386390686,0.9260673522949219,-0.12625831365585327,0.58500075340271,0.4464285714285714,3.015410900115967,0.7073278427124023
0.7871185541152954,1.038677453994751,-0.25155889987945557,0.5062016844749451,0.5714285714285714,2.7023813724517822,0.6694706678390503
0.8726098537445068,1.083749771118164,-0.21113991737365723,0.5364419221878052,0.4821428571428571,2.82715106010437,0.6824844479560852
0.8653963804244995,1.0062085390090942,-0.14081215858459473,0.6783261299133301,0.5,3.089292049407959,0.8127267956733704
0.9028471112251282,0.8614040613174438,0.041443049907684326,0.43679478764533997,0.5,2.991060972213745,0.5780589580535889
0.8849999904632568,1.0384443998336792,-0.15344440937042236,0.6050738096237183,0.5178571428571428,3.1698365211486816,0.7444846034049988
1.2089837789535522,1.011466145515442,0.19751763343811035,0.6032597422599792,0.5,2.7868645191192627,0.7503347396850586
0.7902579307556152,1.0544155836105347,-0.26415765285491943,0.5480218529701233,0.4821428571428571,2.8344764709472656,0.6942986845970154
1.0617601871490479,1.0299533605575562,0.0318068265914917,0.6683955192565918,0.4285714285714286,3.228879690170288,0.7921596765518188
0.818387508392334,1.0446412563323975,-0.22625374794006348,0.6621643304824829,0.5,2.9684479236602783,0.7856776118278503
1.0245826244354248,1.0566811561584473,-0.03209853172302246,0.6774448156356812,0.4821428571428571,3.1334035396575928,0.8252554535865784
0.8576629161834717,0.95818692445755,-0.10052400827407837,0.5809553861618042,0.5714285714285714,3.0361900329589844,0.7239881753921509
0.7629920244216919,1.1516869068145752,-0.3886948823928833,0.5920276641845703,0.5714285714285714,3.2313356399536133,0.7141878604888916
0.9027376174926758,1.1771142482757568,-0.27437663078308105,0.6447637677192688,0.5535714285714286,2.9551053047180176,0.7769322395324707
1.0339372158050537,1.0633161067962646,-0.029378890991210938,0.5543651580810547,0.4821428571428571,2.6728742122650146,0.6841557025909424
0.9940086007118225,1.0263562202453613,-0.03234761953353882,0.6119306683540344,0.4464285714285714,3.1476593017578125,0.7257689237594604
1.0209035873413086,0.8439935445785522,0.17691004276275635,0.46266305446624756,0.4642857142857143,3.134030342102051,0.6054632663726807
1.299211859703064,0.9020459651947021,0.3971658945083618,0.5720726847648621,0.4821428571428571,3.2979955673217773,0.6970460414886475
1.026341438293457,0.920214831829071,0.10612660646438599,0.5483068227767944,0.6071428571428572,3.2364096641540527,0.6567833423614502
1.2816147804260254,0.8656563758850098,0.4159584045410156,0.480064332485199,0.4464285714285714,3.016545295715332,0.6404855847358704
0.94020015001297,1.0176723003387451,-0.07747215032577515,0.6078572869300842,0.5357142857142857,3.2819180488586426,0.7086279392242432
1.0585362911224365,1.0897982120513916,-0.03126192092895508,0.6378079652786255,0.4107142857142857,3.602468967437744,0.7409389019012451
0.9760745763778687,0.9919323921203613,-0.015857815742492676,0.5492637157440186,0.5357142857142857,2.823690176010132,0.7002213001251221
0.9870085716247559,0.8881584405899048,0.09885013103485107,0.4850432276725769,0.4821428571428571,2.877354145050049,0.6276018619537354
0.8215442299842834,1.0722017288208008,-0.25065749883651733,0.5865790247917175,0.5178571428571428,3.111766815185547,0.6890140771865845
1.0029771327972412,1.0635149478912354,-0.06053781509399414,0.5507174730300903,0.4464285714285714,2.3463268280029297,0.6816558241844177
0.9202248454093933,0.9421371221542358,-0.02191227674484253,0.5052624344825745,0.4642857142857143,3.004650592803955,0.6160230040550232
1.0789002180099487,1.1714138984680176,-0.09251368045806885,0.5893220901489258,0.5535714285714286,3.119593620300293,0.7094982862472534
1.0463838577270508,0.8219985961914062,0.22438526153564453,0.5256263017654419,0.5535714285714286,3.2302403450012207,0.626937747001648
0.8414669632911682,1.1284987926483154,-0.2870318293571472,0.5753468871116638,0.4642857142857143,3.2147960662841797,0.6816664934158325
0.9250466823577881,1.0389223098754883,-0.1138756275177002,0.5429958701133728,0.4642857142857143,3.133924722671509,0.6453202962875366
1.1231560707092285,0.732785701751709,0.39037036895751953,0.41784441471099854,0.4642857142857143,2.3668646812438965,0.5418964624404907
1.1405432224273682,0.8990957140922546,0.24144750833511353,0.5758447051048279,0.4285714285714286,3.160349130630493,0.7005012631416321
1.1284904479980469,1.077627420425415,0.050863027572631836,0.54332035779953,0.4285714285714286,3.343703269958496,0.7033510208129883
1.0525109767913818,1.013094186782837,0.03941679000854492,0.5957787036895752,0.5357142857142857,3.1215333938598633,0.7403590083122253
1.1514651775360107,1.031055212020874,0.12040996551513672,0.6649858951568604,0.3392857142857143,2.8953754901885986,0.7587450742721558
0.9659452438354492,1.0747158527374268,-0.10877060890197754,0.6387941837310791,0.3928571428571429,2.9015262126922607,0.8201384544372559
1.261586308479309,1.0056289434432983,0.25595736503601074,0.6339703798294067,0.5535714285714286,3.192176580429077,0.7788156270980835
1.2450047731399536,1.0412541627883911,0.2037506103515625,0.6640142202377319,0.5535714285714286,2.70294189453125,0.8408005237579346
0.8262072801589966,1.2258433103561401,-0.39963603019714355,0.6353599429130554,0.5178571428571428,3.0374207496643066,0.7713826894760132
0.9495707750320435,1.1167972087860107,-0.16722643375396729,0.7046248912811279,0.625,3.518514633178711,0.8384986519813538
1.1333261728286743,1.1583185195922852,-0.02499234676361084,0.6797518730163574,0.6428571428571428,3.497694253921509,0.8406764268875122
1.278090238571167,0.996514081954956,0.28157615661621094,0.6531757116317749,0.4642857142857143,3.185349941253662,0.8041983246803284
0.9177016019821167,1.2045711278915405,-0.28686952590942383,0.6883890628814697,0.6071428571428572,2.5309393405914307,0.8041768074035645
0.8381264805793762,1.3174797296524048,-0.47935324907302856,0.7214025259017944,0.5,2.9405570030212402,0.8138142824172974
0.9784637093544006,1.1328915357589722,-0.15442782640457153,0.6341542601585388,0.5535714285714286,2.8885202407836914,0.8331140875816345
0.9388266205787659,0.9721582531929016,-0.03333163261413574,0.49827948212623596,0.5178571428571428,2.8237454891204834,0.6599594354629517
1.0886223316192627,1.094208836555481,-0.005586504936218262,0.6252686977386475,0.4821428571428571,3.2074837684631348,0.7797828316688538
1.0013900995254517,1.0325279235839844,-0.031137824058532715,0.5825972557067871,0.5178571428571428,3.1666653156280518,0.7351769208908081
0.8329994678497314,1.2599726915359497,-0.42697322368621826,0.6590536236763,0.5,2.9115450382232666,0.7902883887290955
1.0251034498214722,1.2102854251861572,-0.18518197536468506,0.6775664687156677,0.5535714285714286,3.1860530376434326,0.815608024597168
1.0115320682525635,1.2768628597259521,-0.26533079147338867,0.6583514213562012,0.5357142857142857,3.20483660697937,0.7857446074485779
1.271676778793335,0.9921851754188538,0.2794916033744812,0.419694721698761,0.5535714285714286,2.861396074295044,0.540510892868042
1.2280495166778564,0.8557819128036499,0.37226760387420654,0.44458556175231934,0.5178571428571428,2.8832991123199463,0.5666062831878662
1.1248447895050049,1.0144072771072388,0.11043751239776611,0.616337239742279,0.5892857142857143,3.3043627738952637,0.7168335318565369
0.9220945239067078,1.0849714279174805,-0.1628769040107727,0.5903658270835876,0.4821428571428571,2.6103246212005615,0.7491519451141357
0.9300192594528198,1.316842794418335,-0.38682353496551514,0.6440657377243042,0.625,2.733635663986206,0.7948061227798462
0.8800321817398071,1.0606311559677124,-0.18059897422790527,0.6603036522865295,0.5357142857142857,2.916151762008667,0.778891921043396
0.9120126366615295,1.1452885866165161,-0.23327594995498657,0.5780267715454102,0.5,2.9313101768493652,0.7145312428474426
0.982470691204071,0.8702800273895264,0.11219066381454468,0.4210689663887024,0.375,3.0709216594696045,0.5959173440933228
1.1320946216583252,0.7449303865432739,0.38716423511505127,0.3628484606742859,0.4107142857142857,3.113832473754883,0.4940996468067169
0.9691592454910278,1.1643158197402954,-0.19515657424926758,0.5838688015937805,0.4464285714285714,2.8014297485351562,0.7013373374938965
1.044913649559021,1.080999493598938,-0.03608584403991699,0.5320600271224976,0.5178571428571428,2.8859691619873047,0.6435414552688599
0.9823422431945801,1.0069061517715454,-0.024563908576965332,0.44907620549201965,0.5178571428571428,3.4147515296936035,0.5691043138504028
1.0034215450286865,0.9206528663635254,0.08276867866516113,0.46750324964523315,0.4642857142857143,2.656079053878784,0.6239110231399536
1.034202218055725,1.1693596839904785,-0.13515746593475342,0.5072285532951355,0.6428571428571428,2.983813524246216,0.6594884991645813
1.0035457611083984,1.0517083406448364,-0.04816257953643799,0.48917466402053833,0.5714285714285714,3.212102174758911,0.5983630418777466
1.1366770267486572,0.8864517211914062,0.250225305557251,0.47095543146133423,0.5535714285714286,3.37227463722229,0.5951638221740723
1.034970760345459,1.037801742553711,-0.002830982208251953,0.5122098922729492,0.4464285714285714,3.082127809524536,0.6463675498962402
1.0528157949447632,1.0079874992370605,0.04482829570770264,0.5852064490318298,0.5357142857142857,3.2809860706329346,0.6746889352798462
1.0196106433868408,1.0718791484832764,-0.05226850509643555,0.5495901107788086,0.5892857142857143,3.0402603149414062,0.6485130190849304
0.8817497491836548,1.178924798965454,-0.2971750497817993,0.5137456655502319,0.5,2.6865265369415283,0.6128755807876587
0.950618326663971,1.0754194259643555,-0.12480109930038452,0.548554539680481,0.3392857142857143,2.636185646057129,0.6404927372932434
1.0730135440826416,1.0807937383651733,-0.007780194282531738,0.5946187973022461,0.4107142857142857,2.9137938022613525,0.7022625207901001
1.1351529359817505,0.9862055778503418,0.1489473581314087,0.5097107887268066,0.4464285714285714,3.097935914993286,0.5979323387145996
0.8763453960418701,0.9120004177093506,-0.03565502166748047,0.39546841382980347,0.4821428571428571,3.322697639465332,0.5406282544136047
0.9120595455169678,1.0429322719573975,-0.1308727264404297,0.648697018623352,0.5892857142857143,3.1424360275268555,0.7540883421897888
1.0672873258590698,1.000974416732788,0.06631290912628174,0.5194767713546753,0.5,3.0870683193206787,0.6326422095298767
0.7732027769088745,1.0646939277648926,-0.29149115085601807,0.6075342297554016,0.4821428571428571,2.6779611110687256,0.7292344570159912
1.0623390674591064,0.9443052411079407,0.11803382635116577,0.5068714022636414,0.5,2.933655261993408,0.5994830131530762
1.152634859085083,0.8988156318664551,0.25381922721862793,0.5215840339660645,0.4107142857142857,3.2410097122192383,0.5972159504890442
1.0961713790893555,1.0328094959259033,0.06336188316345215,0.49960067868232727,0.5178571428571428,2.5085113048553467,0.6047457456588745
1.0295665264129639,1.0583714246749878,-0.028804898262023926,0.5299209356307983,0.5178571428571428,2.7495133876800537,0.6058474779129028
1.253028392791748,0.9767893552780151,0.2762390375137329,0.4942130446434021,0.5178571428571428,2.8444015979766846,0.6142076849937439
1.1393098831176758,0.8706185817718506,0.2686913013458252,0.4632999300956726,0.5178571428571428,3.133500099182129,0.586974024772644
1.0363730192184448,0.9466862678527832,0.08968675136566162,0.5118447542190552,0.5,2.9032909870147705,0.638239324092865
0.9498709440231323,1.0857373476028442,-0.13586640357971191,0.6264384984970093,0.5178571428571428,2.968465805053711,0.7029016613960266
1.070507287979126,1.0839992761611938,-0.013491988182067871,0.578283965587616,0.5,2.972022533416748,0.6781906485557556
1.1656789779663086,0.8896560072898865,0.2760229706764221,0.4326712489128113,0.5357142857142857,3.371673822402954,0.5402167439460754
1.211329460144043,0.9634735584259033,0.24785590171813965,0.47713690996170044,0.5535714285714286,3.369356870651245,0.5733972191810608
1.0987663269042969,0.9969421625137329,0.10182416439056396,0.47080719470977783,0.4821428571428571,2.633078098297119,0.5817466974258423
0.5873104333877563,1.0498981475830078,-0.46258771419525146,0.5097728967666626,0.5535714285714286,3.192755937576294,0.5936853289604187
1.3167157173156738,0.896223783493042,0.42049193382263184,0.4983064532279968,0.4821428571428571,2.777214527130127,0.6424146890640259
1.0058462619781494,1.2135894298553467,-0.20774316787719727,0.7149485349655151,0.4464285714285714,3.3545799255371094,0.8010122179985046
1.0323365926742554,1.06764817237854,-0.03531157970428467,0.5359010100364685,0.5178571428571428,3.147104024887085,0.6236039400100708
1.136883020401001,0.9604426622390747,0.17644035816192627,0.4887402057647705,0.5357142857142857,3.2369399070739746,0.5866419076919556
1.0549415349960327,0.9538102149963379,0.10113131999969482,0.531861424446106,0.5714285714285714,2.984837055206299,0.6172656416893005
1.1123586893081665,0.881680428981781,0.2306782603263855,0.42862579226493835,0.5714285714285714,3.00300669670105,0.5203996896743774
0.7952350378036499,1.0423572063446045,-0.2471221685409546,0.4989737868309021,0.4821428571428571,2.940215587615967,0.5908131003379822
1.0808131694793701,1.101736307144165,-0.020923137664794922,0.6287885308265686,0.5535714285714286,3.3553857803344727,0.7351362705230713
1.0266882181167603,0.9491387605667114,0.07754945755004883,0.5028426647186279,0.5357142857142857,2.898841619491577,0.6408863067626953
1.1598906517028809,0.9773128032684326,0.18257784843444824,0.591920018196106,0.5178571428571428,2.939570665359497,0.6987462043762207
1.1003501415252686,1.075162649154663,0.02518749237060547,0.6647656559944153,0.4642857142857143,2.838209867477417,0.7642530798912048
1.0153310298919678,0.9952815771102905,0.020049452781677246,0.49474912881851196,0.5357142857142857,3.667268991470337,0.613631010055542
0.7256821393966675,1.2543185949325562,-0.5286364555358887,0.6488337516784668,0.5178571428571428,3.079482078552246,0.736392080783844
0.8398009538650513,1.214167833328247,-0.3743668794631958,0.7368965744972229,0.4107142857142857,3.149343729019165,0.7972502112388611
1.0194895267486572,1.097290277481079,-0.07780075073242188,0.5913436412811279,0.4464285714285714,2.6499598026275635,0.6726999878883362
0.9015320539474487,1.0804028511047363,-0.1788707971572876,0.6375371217727661,0.5535714285714286,3.009376287460327,0.7387407422065735
1.154633641242981,0.9692173600196838,0.18541628122329712,0.582704484462738,0.5178571428571428,3.077727794647217,0.6769266724586487
0.8086917400360107,1.1631418466567993,-0.3544501066207886,0.7152844667434692,0.5892857142857143,2.9950435161590576,0.7854574918746948
1.0642517805099487,1.0921084880828857,-0.02785670757293701,0.5727344155311584,0.4821428571428571,2.763897180557251,0.7053337097167969
0.7311244010925293,1.2008838653564453,-0.469759464263916,0.625034749507904,0.4464285714285714,2.9618966579437256,0.7086421847343445
0.9026839137077332,1.0887393951416016,-0.1860554814338684,0.5776984691619873,0.5714285714285714,2.7112534046173096,0.6838840246200562
1.0458751916885376,0.7936881184577942,0.2521870732307434,0.4189290702342987,0.5,2.9098119735717773,0.5143802762031555
1.2043097019195557,0.9673144221305847,0.23699527978897095,0.5692517161369324,0.5,3.412651777267456,0.6572482585906982
1.0253102779388428,1.0730366706848145,-0.04772639274597168,0.496236652135849,0.5178571428571428,3.593501091003418,0.6328258514404297
0.8824449777603149,1.084460735321045,-0.20201575756072998,0.6027874946594238,0.4107142857142857,2.9822628498077393,0.7110682725906372
1.019550085067749,0.9134451150894165,0.10610496997833252,0.456885427236557,0.5357142857142857,3.2305405139923096,0.5370869636535645
0.9395071268081665,1.030879259109497,-0.09137213230133057,0.6514401435852051,0.5714285714285714,3.033872127532959,0.7329155206680298
0.8808335661888123,0.8429933786392212,0.037840187549591064,0.47520262002944946,0.4464285714285714,3.4474565982818604,0.5764045715332031
0.9967788457870483,0.9331322908401489,0.06364655494689941,0.494176983833313,0.5892857142857143,2.981356382369995,0.5934251546859741
1.1363989114761353,1.0663135051727295,0.07008540630340576,0.6540532112121582,0.5357142857142857,3.059154510498047,0.7563059329986572
1.1847169399261475,0.9984296560287476,0.1862872838973999,0.6025115251541138,0.5,3.0910842418670654,0.6843053102493286
0.9173632264137268,1.1137607097625732,-0.19639748334884644,0.6653420925140381,0.5,3.0133016109466553,0.7407928109169006
0.9937018156051636,0.8255399465560913,0.16816186904907227,0.43599164485931396,0.5,3.4198241233825684,0.5377563834190369
1.0452792644500732,1.018960952758789,0.02631831169128418,0.5997782945632935,0.4464285714285714,2.922215700149536,0.7078492641448975
0.7755760550498962,1.1584274768829346,-0.38285142183303833,0.6199777126312256,0.5535714285714286,3.0943198204040527,0.6836662292480469
1.136509895324707,0.9785377979278564,0.15797209739685059,0.4614136219024658,0.4821428571428571,3.178119659423828,0.5637853741645813
0.890711784362793,1.0129907131195068,-0.12227892875671387,0.5435875654220581,0.4107142857142857,2.801612138748169,0.6724472641944885
0.7973955273628235,1.1170518398284912,-0.3196563124656677,0.6392075419425964,0.5,3.3214800357818604,0.7116497755050659
0.86576908826828,1.2639551162719727,-0.3981860280036926,0.6139752864837646,0.5178571428571428,3.2014987468719482,0.6775386929512024
1.1810333728790283,1.0359281301498413,0.145105242729187,0.517957866191864,0.4642857142857143,2.757406234741211,0.6253018379211426
0.8417948484420776,1.0682404041290283,-0.22644555568695068,0.6105421781539917,0.5714285714285714,2.8564980030059814,0.6789035797119141
1.228731632232666,0.9945056438446045,0.23422598838806152,0.5671744346618652,0.5,3.293891429901123,0.6774893999099731
0.970832347869873,1.011285662651062,-0.040453314781188965,0.5913567543029785,0.6607142857142857,3.3930983543395996,0.6676679849624634
0.8793315887451172,1.168081283569336,-0.28874969482421875,0.562833309173584,0.5178571428571428,3.339771270751953,0.6418793201446533
1.158599853515625,0.9994165897369385,0.15918326377868652,0.5872418880462646,0.4821428571428571,3.517202854156494,0.6761174201965332
0.9139103889465332,1.0001370906829834,-0.0862267017364502,0.5455586910247803,0.4642857142857143,2.9465718269348145,0.6523323655128479
0.9289973974227905,0.944039523601532,-0.015042126178741455,0.5176857709884644,0.5535714285714286,3.1907286643981934,0.641331136226654
1.2751219272613525,0.8832414150238037,0.39188051223754883,0.43237751722335815,0.4821428571428571,2.7094554901123047,0.5483980178833008
1.154188632965088,1.0319979190826416,0.12219071388244629,0.5926915407180786,0.5714285714285714,2.7049195766448975,0.6908060908317566
1.1834611892700195,0.6948121786117554,0.48864901065826416,0.37212038040161133,0.3928571428571429,3.1724295616149902,0.4884597063064575
1.1292178630828857,0.9432995915412903,0.18591827154159546,0.4894736409187317,0.5,2.9658966064453125,0.5751586556434631
1.012637972831726,1.0907344818115234,-0.07809650897979736,0.5248879194259644,0.3928571428571429,2.6572110652923584,0.6501399278640747
1.058240294456482,0.8943827152252197,0.1638575792312622,0.47110700607299805,0.3928571428571429,2.8379242420196533,0.5890830755233765
0.8912839889526367,1.0846117734909058,-0.19332778453826904,0.5806761384010315,0.5714285714285714,2.7539780139923096,0.6987338066101074
1.039867877960205,0.912869930267334,0.1269979476928711,0.4887325167655945,0.5892857142857143,3.430699110031128,0.5901619791984558
0.7649917602539062,1.121374487876892,-0.35638272762298584,0.5840878486633301,0.5178571428571428,2.8445043563842773,0.6815664768218994
0.9985418915748596,0.9244018793106079,0.07414001226425171,0.5570720434188843,0.5178571428571428,2.9350948333740234,0.6674672961235046
1.186462640762329,0.9703070521354675,0.21615558862686157,0.5849582552909851,0.4464285714285714,3.1319470405578613,0.6943822503089905
1.0584254264831543,1.0535035133361816,0.004921913146972656,0.5767959356307983,0.625,2.485520601272583,0.6803774833679199
0.7001960873603821,1.2066625356674194,-0.5064664483070374,0.6649287939071655,0.5178571428571428,2.9893789291381836,0.7544363737106323
0.9729785919189453,0.9959968328475952,-0.023018240928649902,0.5610312819480896,0.5,3.035252809524536,0.6613128185272217
1.1966686248779297,0.8874300122261047,0.30923861265182495,0.48185163736343384,0.5,3.2967019081115723,0.6065955758094788
0.9596805572509766,1.1334110498428345,-0.1737304925918579,0.6501326560974121,0.5357142857142857,3.338599920272827,0.7318516969680786
1.1074517965316772,1.147041916847229,-0.03959012031555176,0.6969736814498901,0.4642857142857143,3.1397483348846436,0.783576488494873
1.1422157287597656,0.8721539974212646,0.270061731338501,0.4295060634613037,0.5178571428571428,3.0894477367401123,0.5344449281692505
0.9181442260742188,0.9236774444580078,-0.0055332183837890625,0.5214228630065918,0.5535714285714286,3.2958831787109375,0.6132827997207642
1.081099510192871,0.8849228620529175,0.1961766481399536,0.43478450179100037,0.5,3.076097249984741,0.5543373823165894
1.0299139022827148,0.9284123778343201,0.10150152444839478,0.5765551328659058,0.5892857142857143,2.87880802154541,0.6945015788078308
1.0899066925048828,0.9725046753883362,0.11740201711654663,0.544428288936615,0.4642857142857143,2.9187042713165283,0.6263160705566406
0.6729257106781006,1.3623993396759033,-0.6894736289978027,0.7210612297058105,0.6785714285714286,3.611541748046875,0.7817869186401367
0.758796215057373,1.244612216949463,-0.48581600189208984,0.646186351776123,0.5178571428571428,2.853661298751831,0.7185320854187012
1.0275260210037231,1.0720783472061157,-0.04455232620239258,0.616881787776947,0.4642857142857143,2.871595621109009,0.6987084150314331
0.837527334690094,0.8962500095367432,-0.05872267484664917,0.4488925337791443,0.5892857142857143,3.4747161865234375,0.5565328001976013
1.229659914970398,0.9309046268463135,0.2987552881240845,0.48290735483169556,0.5178571428571428,3.289635181427002,0.593604326248169
0.7035069465637207,1.2718520164489746,-0.5683450698852539,0.6287689805030823,0.4821428571428571,3.033966064453125,0.7063968181610107
0.9173578023910522,1.0147966146469116,-0.09743881225585938,0.5002148151397705,0.5892857142857143,2.975468635559082,0.6250596046447754
0.9789152145385742,0.8046131134033203,0.1743021011352539,0.41956278681755066,0.5535714285714286,3.325021982192993,0.5300465226173401
1.0858769416809082,0.8174142241477966,0.2684627175331116,0.39335840940475464,0.625,3.138355016708374,0.4875035285949707
1.0162001848220825,1.161744475364685,-0.14554429054260254,0.6145310997962952,0.5178571428571428,3.1366231441497803,0.7229714393615723
0.9986737966537476,0.8488821983337402,0.14979159832000732,0.49270182847976685,0.625,3.137294054031372,0.5748248100280762
1.0328131914138794,1.0824626684188843,-0.04964947700500488,0.5737378597259521,0.5535714285714286,3.334707021713257,0.6641123294830322
0.845617413520813,1.1087428331375122,-0.2631254196166992,0.6329790353775024,0.4821428571428571,3.216243028640747,0.7055462598800659
1.1072349548339844,0.8694915175437927,0.23774343729019165,0.4677339792251587,0.4107142857142857,3.372105598449707,0.5574952363967896
0.9519451856613159,1.1058062314987183,-0.15386104583740234,0.6685790419578552,0.5,2.9538471698760986,0.7263598442077637
1.022122859954834,0.9150217771530151,0.10710108280181885,0.5464649796485901,0.3928571428571429,2.4603734016418457,0.6444804668426514
0.9602717161178589,1.060530185699463,-0.100258469581604,0.6040079593658447,0.5357142857142857,2.688218355178833,0.7056155800819397
0.8867169618606567,1.1149448156356812,-0.22822785377502441,0.6272907257080078,0.5535714285714286,2.6736104488372803,0.7356926202774048
0.9658406376838684,1.0153521299362183,-0.049511492252349854,0.5659956932067871,0.4464285714285714,2.633676528930664,0.6718258857727051
1.1381726264953613,1.0702025890350342,0.06797003746032715,0.6346218585968018,0.5357142857142857,2.8172214031219482,0.7420941591262817
1.179249882698059,1.0533812046051025,0.12586867809295654,0.5377188920974731,0.5535714285714286,3.2933075428009033,0.6578146815299988
1.0047075748443604,0.9501926898956299,0.05451488494873047,0.5398145914077759,0.4464285714285714,3.344905376434326,0.6578985452651978
0.9815270900726318,1.0984084606170654,-0.1168813705444336,0.5572894811630249,0.4464285714285714,3.008074998855591,0.6500660181045532
0.9866315126419067,1.0446078777313232,-0.057976365089416504,0.5655298233032227,0.5,3.246203899383545,0.6582158207893372
0.8352494239807129,1.0811779499053955,-0.24592852592468262,0.6679952144622803,0.4464285714285714,2.8057594299316406,0.7528116106987
0.8722938895225525,1.0904722213745117,-0.21817833185195923,0.6155915260314941,0.5178571428571428,2.698004722595215,0.7179975509643555
1.018242359161377,1.0106027126312256,0.007639646530151367,0.5459316372871399,0.5714285714285714,3.227034568786621,0.6483042240142822
1.0371086597442627,1.0194501876831055,0.017658472061157227,0.5667827129364014,0.4107142857142857,3.438538074493408,0.679347038269043
1.0003716945648193,0.8699730634689331,0.13039863109588623,0.47312748432159424,0.5714285714285714,3.2413649559020996,0.6029270887374878
1.0900076627731323,1.0868990421295166,0.0031086206436157227,0.5605642199516296,0.4642857142857143,2.5563931465148926,0.6637884378433228
0.9892933368682861,1.046372890472412,-0.05707955360412598,0.5985326766967773,0.5357142857142857,3.3375680446624756,0.6974566578865051
1.0730830430984497,0.7761415839195251,0.29694145917892456,0.4694216251373291,0.5357142857142857,3.192317247390747,0.579424262046814
0.8193314075469971,1.2848663330078125,-0.46553492546081543,0.6667417287826538,0.5357142857142857,3.0115606784820557,0.7622302770614624
1.152753472328186,1.0015299320220947,0.1512235403060913,0.5208855867385864,0.5357142857142857,3.3331141471862793,0.6369571685791016
1.0446088314056396,1.070885419845581,-0.026276588439941406,0.5793399810791016,0.3928571428571429,3.2011878490448,0.6849368214607239
0.9164619445800781,1.0864512920379639,-0.16998934745788574,0.6153908967971802,0.5,3.394554853439331,0.7086999416351318
1.1178944110870361,1.0562658309936523,0.06162858009338379,0.6049830913543701,0.5,3.4692859649658203,0.6961876749992371
0.9757623672485352,1.1043308973312378,-0.12856853008270264,0.5904808044433594,0.4821428571428571,3.140279531478882,0.6936221122741699
1.0451496839523315,0.8710319399833679,0.17411774396896362,0.5225796699523926,0.4464285714285714,2.774991750717163,0.6167013645172119
1.0006760358810425,1.2178163528442383,-0.2171403169631958,0.6211960315704346,0.5178571428571428,3.09006404876709,0.7238181233406067
1.0346293449401855,1.0572330951690674,-0.022603750228881836,0.526235044002533,0.3214285714285714,2.886086940765381,0.6383295059204102
0.9137905836105347,1.1910748481750488,-0.27728426456451416,0.7067875862121582,0.625,3.393320083618164,0.8065555691719055
0.9839289784431458,1.0947353839874268,-0.110806405544281,0.7026825547218323,0.5892857142857143,3.221053123474121,0.796699047088623
0.7750763893127441,1.1555781364440918,-0.38050174713134766,0.6178085207939148,0.5178571428571428,3.0986409187316895,0.6965489387512207
0.8511775732040405,1.1905401945114136,-0.33936262130737305,0.714127242565155,0.5,2.9777235984802246,0.7908191680908203
1.1201393604278564,1.0581367015838623,0.06200265884399414,0.6155493855476379,0.4642857142857143,3.0367977619171143,0.7166644334793091
1.2341492176055908,0.9508109092712402,0.2833383083343506,0.4812692105770111,0.4821428571428571,2.807394504547119,0.6196253299713135
0.6387089490890503,0.9408066272735596,-0.3020976781845093,0.6239581108093262,0.3928571428571429,3.0788025856018066,0.7091304063796997
0.7797063589096069,1.2025752067565918,-0.42286884784698486,0.6921073198318481,0.5178571428571428,3.3190956115722656,0.8011466860771179
1.1066111326217651,0.8877495527267456,0.21886157989501953,0.5359224677085876,0.4821428571428571,3.3430657386779785,0.6703653931617737
0.9170627593994141,0.90102219581604,0.016040563583374023,0.5007897019386292,0.5,3.2728312015533447,0.6127959489822388
1.0061787366867065,1.1270592212677002,-0.12088048458099365,0.5581284761428833,0.4285714285714286,3.296135902404785,0.6747561693191528
0.8715654015541077,0.8137737512588501,0.05779165029525757,0.5299168825149536,0.375,2.7661359310150146,0.6075191497802734
0.7980576753616333,0.9983969926834106,-0.20033931732177734,0.6117600202560425,0.4285714285714286,3.077308416366577,0.7186751365661621
0.8433122634887695,1.0745811462402344,-0.23126888275146484,0.7124998569488525,0.5,3.0645461082458496,0.7857247591018677
0.9981724619865417,1.0779237747192383,-0.07975131273269653,0.660539448261261,0.4821428571428571,3.3029236793518066,0.7450269460678101
1.1306852102279663,0.9510785341262817,0.17960667610168457,0.5037899017333984,0.4285714285714286,2.8251280784606934,0.6308223009109497
1.096937656402588,1.1434507369995117,-0.04651308059692383,0.6268086433410645,0.4821428571428571,3.54836368560791,0.7452183365821838
0.8907836675643921,1.0679047107696533,-0.17712104320526123,0.5741865634918213,0.4642857142857143,3.0849719047546387,0.6914860606193542
1.093064546585083,1.0113019943237305,0.08176255226135254,0.554165244102478,0.4821428571428571,3.0981287956237793,0.6733332872390747
1.0957332849502563,0.9305267930030823,0.16520649194717407,0.5856855511665344,0.625,2.945087194442749,0.6824666261672974
1.0441384315490723,1.2151637077331543,-0.17102527618408203,0.7428345084190369,0.4642857142857143,2.8312184810638428,0.8081013560295105
0.9672189354896545,1.1022471189498901,-0.1350281834602356,0.6367990970611572,0.5357142857142857,2.746281147003174,0.7425681352615356
0.8657354116439819,1.0977482795715332,-0.23201286792755127,0.6151982545852661,0.5535714285714286,2.791642665863037,0.7094746232032776
1.0844871997833252,1.0648771524429321,0.019610047340393066,0.626206636428833,0.4464285714285714,2.895566701889038,0.7055442929267883
1.0812909603118896,0.9601172208786011,0.12117373943328857,0.4724786579608917,0.5,3.0379111766815186,0.5603893995285034
1.0709158182144165,1.1643223762512207,-0.0934065580368042,0.6460433006286621,0.5357142857142857,2.843273401260376,0.7704562544822693
1.0645041465759277,0.8935527205467224,0.17095142602920532,0.5486489534378052,0.4107142857142857,3.361589193344116,0.669194221496582
1.1191444396972656,0.9989169239997864,0.12022751569747925,0.5580530166625977,0.3571428571428571,3.2074387073516846,0.6713705062866211
0.6688101291656494,1.1534122228622437,-0.48460209369659424,0.6524505019187927,0.5535714285714286,3.2477948665618896,0.7703958749771118
1.0831232070922852,0.9931361079216003,0.08998709917068481,0.5361790657043457,0.4642857142857143,3.224000930786133,0.670005738735199
1.0467870235443115,1.125099539756775,-0.07831251621246338,0.5645583868026733,0.4642857142857143,3.7843801975250244,0.674309253692627
0.8260626792907715,1.3191304206848145,-0.49306774139404297,0.7017101049423218,0.5357142857142857,3.2902584075927734,0.794442355632782
1.2961559295654297,0.9749884605407715,0.3211674690246582,0.5950362682342529,0.5714285714285714,3.4725372791290283,0.706558108329773
0.9489938020706177,0.980452299118042,-0.031458497047424316,0.6443285346031189,0.5535714285714286,2.7626760005950928,0.7206060290336609
0.9608778953552246,1.125223159790039,-0.16434526443481445,0.6591466069221497,0.5714285714285714,3.2237586975097656,0.7367024421691895
0.9756243228912354,0.7544084787368774,0.2212158441543579,0.47023242712020874,0.4464285714285714,2.8844199180603027,0.5897740721702576
0.9346874952316284,0.9590895175933838,-0.02440202236175537,0.5920648574829102,0.5357142857142857,3.0458831787109375,0.685905933380127
1.001848578453064,1.0161501169204712,-0.014301538467407227,0.5755590200424194,0.4285714285714286,3.259800672531128,0.6614774465560913
1.072940468788147,1.0822726488113403,-0.00933218002319336,0.6404126882553101,0.4464285714285714,3.1946351528167725,0.7421943545341492
0.8208523988723755,1.0831382274627686,-0.26228582859039307,0.6328130960464478,0.5714285714285714,2.9074699878692627,0.7148085832595825
1.0205867290496826,0.8448283076286316,0.17575842142105103,0.531497061252594,0.625,2.800691604614258,0.6427392363548279
1.0322660207748413,0.9725364446640015,0.059729576110839844,0.5570893883705139,0.5357142857142857,3.1942853927612305,0.6822279095649719
1.1941461563110352,0.9797933101654053,0.21435284614562988,0.6126723289489746,0.5178571428571428,2.7210707664489746,0.697394073009491
0.8815106153488159,1.1466227769851685,-0.26511216163635254,0.62531578540802,0.5178571428571428,3.295748233795166,0.7118452787399292
0.7712826132774353,1.0338060855865479,-0.26252347230911255,0.6801267862319946,0.5357142857142857,3.0034539699554443,0.7606866359710693
1.0668368339538574,0.9838880896568298,0.08294874429702759,0.5286905765533447,0.4821428571428571,3.297149419784546,0.6553788185119629
0.9859947562217712,1.0268381834030151,-0.040843427181243896,0.5227875709533691,0.5,3.161500930786133,0.6186330914497375
1.161667823791504,1.008084774017334,0.15358304977416992,0.5849151611328125,0.5714285714285714,2.8547441959381104,0.6798678040504456
1.0046234130859375,0.9517170190811157,0.05290639400482178,0.5224457383155823,0.625,2.892399787902832,0.6164463758468628
1.0526530742645264,1.0470079183578491,0.005645155906677246,0.5728673934936523,0.5535714285714286,3.1049997806549072,0.7039550542831421
1.02153742313385,0.775436520576477,0.24610090255737305,0.4715957045555115,0.5535714285714286,3.180457353591919,0.5730512142181396
1.1512551307678223,1.0921070575714111,0.05914807319641113,0.6712586283683777,0.5714285714285714,3.069423198699951,0.7723113894462585
0.9068979024887085,1.2664809226989746,-0.3595830202102661,0.779030442237854,0.5892857142857143,3.3694987297058105,0.8476618528366089
1.0150728225708008,1.2018768787384033,-0.18680405616760254,0.6775872707366943,0.5535714285714286,3.2267544269561768,0.8043821454048157
1.0654175281524658,1.136660099029541,-0.0712425708770752,0.5771937966346741,0.4285714285714286,3.035025119781494,0.6962890625
0.9636647701263428,1.0019359588623047,-0.038271188735961914,0.6039161682128906,0.5714285714285714,3.460869550704956,0.7076229453086853
0.8834130764007568,1.1700162887573242,-0.2866032123565674,0.6653540134429932,0.4285714285714286,3.119826316833496,0.7347432374954224
0.9603005051612854,0.8622761964797974,0.09802430868148804,0.5677022933959961,0.5714285714285714,2.9210612773895264,0.6636971235275269
0.9341558218002319,1.1863148212432861,-0.2521589994430542,0.6657276153564453,0.6428571428571428,3.4001870155334473,0.7495203018188477
1.0857677459716797,1.0412750244140625,0.04449272155761719,0.568180501461029,0.4107142857142857,3.1301186084747314,0.6861432790756226
0.9797061085700989,1.0775792598724365,-0.09787315130233765,0.6350275278091431,0.5357142857142857,3.1157400608062744,0.7029529809951782
1.0535658597946167,1.1494358777999878,-0.0958700180053711,0.6488858461380005,0.5357142857142857,3.1511754989624023,0.7443951368331909
0.8947561979293823,1.2015440464019775,-0.3067878484725952,0.7077133655548096,0.5357142857142857,3.3153159618377686,0.7764901518821716
1.2089837789535522,0.8463342189788818,0.3626495599746704,0.49663734436035156,0.375,2.804016351699829,0.6152928471565247
1.1155788898468018,0.8452315926551819,0.2703472971916199,0.586358368396759,0.4821428571428571,2.9558117389678955,0.6947550773620605
0.9612569808959961,1.0719714164733887,-0.11071443557739258,0.5971973538398743,0.4642857142857143,2.9572856426239014,0.6917920708656311
0.9367331862449646,1.1036789417266846,-0.16694575548171997,0.5876887440681458,0.3928571428571429,2.75553560256958,0.6926884651184082
0.976466953754425,1.2097723484039307,-0.23330539464950562,0.6915966272354126,0.5535714285714286,3.1032330989837646,0.7700880765914917
0.8800094127655029,1.1604083776474,-0.280398964881897,0.648381233215332,0.4642857142857143,3.2661261558532715,0.757850170135498
1.1425297260284424,0.6289697885513306,0.5135599374771118,0.3338991403579712,0.5,2.963665723800659,0.45113417506217957
0.963066577911377,1.1374359130859375,-0.17436933517456055,0.6507453918457031,0.4821428571428571,2.7870049476623535,0.7403202652931213
1.039980411529541,0.9034810066223145,0.13649940490722656,0.5113072395324707,0.4107142857142857,3.154005289077759,0.6306241750717163
1.1299816370010376,0.8851264119148254,0.24485522508621216,0.4362402558326721,0.4285714285714286,3.48576021194458,0.530830442905426
1.0507352352142334,1.0595775842666626,-0.0088423490524292,0.6811422109603882,0.4285714285714286,3.5461790561676025,0.7722043395042419
1.1225478649139404,0.8825136423110962,0.24003422260284424,0.5848274827003479,0.5535714285714286,3.074732542037964,0.6967998743057251
1.0327943563461304,1.0004318952560425,0.03236246109008789,0.5905546545982361,0.4107142857142857,3.425387382507324,0.7223389148712158
0.8968668580055237,1.2221479415893555,-0.3252810835838318,0.6797356605529785,0.5357142857142857,3.0290870666503906,0.7652828097343445
1.0449824333190918,0.9525318145751953,0.09245061874389648,0.5313947796821594,0.4464285714285714,3.2814393043518066,0.6184753179550171
0.9341873526573181,0.8879909515380859,0.04619640111923218,0.5934077501296997,0.5,2.893625020980835,0.6793296933174133
1.1677849292755127,0.9488158822059631,0.21896904706954956,0.5542680025100708,0.4821428571428571,3.311042308807373,0.6504895091056824
1.0370036363601685,0.8336492776870728,0.2033543586730957,0.5275244116783142,0.5535714285714286,3.012265682220459,0.6466575860977173
0.8892601728439331,1.105254888534546,-0.2159947156906128,0.6573996543884277,0.5178571428571428,2.954892635345459,0.7450186014175415
0.9416389465332031,1.2885894775390625,-0.3469505310058594,0.7151420712471008,0.5178571428571428,2.973539113998413,0.8054056763648987
0.8502137660980225,1.262235403060913,-0.4120216369628906,0.6869866251945496,0.4642857142857143,3.3744990825653076,0.7768853902816772
0.9383076429367065,1.0755488872528076,-0.13724124431610107,0.6006190180778503,0.5,3.152667284011841,0.6951789855957031
0.8922372460365295,1.2320396900177002,-0.33980244398117065,0.6783604621887207,0.4821428571428571,2.999903440475464,0.7759865522384644
0.8101071715354919,1.143586277961731,-0.333479106426239,0.7325520515441895,0.6785714285714286,2.8192780017852783,0.806977391242981
1.104487657546997,1.0329651832580566,0.07152247428894043,0.5834905505180359,0.4285714285714286,3.129751682281494,0.7086718082427979
0.8978005647659302,0.9880332946777344,-0.0902327299118042,0.5096805095672607,0.5357142857142857,3.41143798828125,0.6257281303405762
1.1384687423706055,1.0699877738952637,0.0684809684753418,0.6066200733184814,0.5714285714285714,3.099233865737915,0.7005847096443176
1.0055915117263794,1.0622589588165283,-0.056667447090148926,0.6298044323921204,0.5357142857142857,2.957744598388672,0.7289947271347046
0.955819845199585,0.8274011015892029,0.12841874361038208,0.43539831042289734,0.5,2.8753559589385986,0.5620860457420349
0.882952094078064,0.8055218458175659,0.07743024826049805,0.39432859420776367,0.5357142857142857,2.8984220027923584,0.5030065774917603
0.9214372634887695,1.0516633987426758,-0.13022613525390625,0.6267334818840027,0.4464285714285714,2.8124303817749023,0.729023814201355
1.0972397327423096,0.9091289043426514,0.1881108283996582,0.579014778137207,0.4642857142857143,2.748610019683838,0.6978877782821655
1.0010607242584229,0.9850150346755981,0.016045689582824707,0.5543668270111084,0.4285714285714286,3.3805649280548096,0.6791054606437683
0.9478757381439209,1.1482713222503662,-0.2003955841064453,0.614886999130249,0.5178571428571428,2.9340267181396484,0.7345690727233887
0.9712674617767334,1.1690471172332764,-0.19777965545654297,0.7114753127098083,0.5,3.1548268795013428,0.8003526926040649
0.9241423606872559,0.9744873046875,-0.05034494400024414,0.585818350315094,0.5714285714285714,2.9037489891052246,0.6677707433700562
1.0107616186141968,1.0137354135513306,-0.002973794937133789,0.6585890054702759,0.4642857142857143,3.1827170848846436,0.7524360418319702
1.0512797832489014,0.8573808073997498,0.1938989758491516,0.5462834239006042,0.5714285714285714,3.088977098464966,0.6760522127151489
1.0839248895645142,1.085038185119629,-0.001113295555114746,0.6165245771408081,0.5357142857142857,2.8429174423217773,0.7093993425369263
0.9835533499717712,0.8805624842643738,0.10299086570739746,0.5729420185089111,0.4285714285714286,2.7597358226776123,0.6628323793411255
1.0264779329299927,1.0429880619049072,-0.01651012897491455,0.6191779971122742,0.4285714285714286,3.168400526046753,0.7303344011306763
1.1543432474136353,0.9478439092636108,0.20649933815002441,0.5348677635192871,0.4464285714285714,2.8586392402648926,0.6342384815216064
0.9595955610275269,1.1631362438201904,-0.20354068279266357,0.7098320722579956,0.5714285714285714,2.9784369468688965,0.7876218557357788
1.0399229526519775,1.0950868129730225,-0.05516386032104492,0.6052350997924805,0.4821428571428571,2.909198045730591,0.6893973350524902
0.8594214916229248,1.0332973003387451,-0.1738758087158203,0.6137584447860718,0.4285714285714286,3.212082862854004,0.6972235441207886
0.8309444189071655,1.1709387302398682,-0.33999431133270264,0.6279951333999634,0.5178571428571428,2.5964527130126953,0.7443360090255737
1.0370616912841797,1.049765944480896,-0.012704253196716309,0.5026838183403015,0.5357142857142857,2.9613733291625977,0.6119272708892822
1.0412318706512451,0.9815934896469116,0.059638381004333496,0.5287153124809265,0.5714285714285714,3.2839887142181396,0.6446517705917358
1.0564682483673096,1.0889737606048584,-0.03250551223754883,0.6436157822608948,0.5178571428571428,3.331939935684204,0.7596056461334229
1.087259292602539,0.784896194934845,0.3023630976676941,0.4458478093147278,0.5357142857142857,3.168813943862915,0.5643408894538879
0.9099509716033936,1.221625566482544,-0.3116745948791504,0.6353871822357178,0.5178571428571428,3.1022472381591797,0.7156740427017212
0.9265035390853882,1.1614620685577393,-0.23495852947235107,0.6824061274528503,0.5714285714285714,3.1811556816101074,0.7943037152290344
1.0686084032058716,1.0485321283340454,0.020076274871826172,0.6511311531066895,0.4642857142857143,3.1108789443969727,0.7491757869720459
1.0225905179977417,1.0427078008651733,-0.02011728286743164,0.5477995872497559,0.4464285714285714,3.179072380065918,0.6490655541419983
1.0001122951507568,0.9823453426361084,0.017766952514648438,0.5699243545532227,0.4642857142857143,3.191227436065674,0.6912909746170044
0.8662934303283691,0.9036431312561035,-0.037349700927734375,0.4799145460128784,0.6071428571428572,2.74373722076416,0.5885211825370789
0.992481529712677,1.1954479217529297,-0.20296639204025269,0.6806576251983643,0.5714285714285714,2.668449640274048,0.7738903164863586
0.9110885262489319,1.0475858449935913,-0.13649731874465942,0.5236965417861938,0.5,2.6817467212677,0.639786958694458
0.9169501662254333,1.1282758712768555,-0.21132570505142212,0.6233046054840088,0.5357142857142857,3.0340957641601562,0.697929322719574
1.1059598922729492,0.8522430658340454,0.2537168264389038,0.4862174391746521,0.5357142857142857,3.122528314590454,0.6197865009307861
0.8607136011123657,1.0530076026916504,-0.19229400157928467,0.6189607381820679,0.5178571428571428,3.1983959674835205,0.721767783164978
0.9372486472129822,0.9786427021026611,-0.041394054889678955,0.634628415107727,0.4821428571428571,3.384242296218872,0.7223140001296997
0.8180990219116211,0.896809458732605,-0.07871043682098389,0.5197687745094299,0.5892857142857143,2.9641294479370117,0.6106420755386353
0.9120098352432251,0.9307849407196045,-0.018775105476379395,0.48478782176971436,0.4642857142857143,3.177539825439453,0.5645227432250977
1.0151689052581787,1.0416815280914307,-0.026512622833251953,0.582603931427002,0.5714285714285714,3.035177707672119,0.6640694737434387
1.0113015174865723,0.8652948141098022,0.14600670337677002,0.5602920651435852,0.4821428571428571,3.3978216648101807,0.6347525119781494
1.1325130462646484,0.9513944387435913,0.18111860752105713,0.4939194917678833,0.5357142857142857,3.1070470809936523,0.6028416752815247
1.1231648921966553,1.0357239246368408,0.08744096755981445,0.5504566431045532,0.3571428571428571,2.667173385620117,0.665581464767456
0.987343966960907,0.9975323677062988,-0.010188400745391846,0.5110478401184082,0.3571428571428571,2.868065357208252,0.6286193132400513
1.0760407447814941,1.0295840501785278,0.04645669460296631,0.5952428579330444,0.5,2.754453182220459,0.693644642829895
0.9585039615631104,1.02010977268219,-0.06160581111907959,0.5784927606582642,0.4107142857142857,2.9859352111816406,0.6716987490653992
1.0745060443878174,0.9049312472343445,0.1695747971534729,0.5425045490264893,0.5714285714285714,3.125014543533325,0.6440762281417847
0.8250516653060913,1.013434886932373,-0.18838322162628174,0.5434855222702026,0.5357142857142857,3.204702377319336,0.6548683047294617
0.9489967823028564,0.9873707294464111,-0.03837394714355469,0.522402286529541,0.5535714285714286,3.3156626224517822,0.6199780702590942
1.1463696956634521,0.8619329929351807,0.2844367027282715,0.4144013822078705,0.5714285714285714,3.2298130989074707,0.5217053294181824
0.9165889620780945,0.9108651876449585,0.005723774433135986,0.5899879932403564,0.4285714285714286,3.2219460010528564,0.6863237619400024
1.2403507232666016,0.9733685851097107,0.26698213815689087,0.9011915326118469,0.6071428571428572,3.2698123455047607,0.9354966878890991
1.022962212562561,1.2221049070358276,-0.1991426944732666,0.8182178735733032,0.5714285714285714,2.804898977279663,0.8882530927658081
1.1492162942886353,0.9382299184799194,0.21098637580871582,0.8358268141746521,0.4821428571428571,3.144345283508301,0.8832874298095703
1.0883903503417969,1.274678349494934,-0.1862879991531372,0.8698272705078125,0.5535714285714286,2.927572250366211,0.9103609323501587
1.4014487266540527,1.1151751279830933,0.2862735986709595,0.7655502557754517,0.5178571428571428,2.959545373916626,0.8334469795227051
1.0576320886611938,1.1698509454727173,-0.11221885681152344,0.7975955009460449,0.4107142857142857,3.1836721897125244,0.875158429145813
1.281483769416809,0.9467283487319946,0.33475542068481445,0.719045877456665,0.4107142857142857,3.4800941944122314,0.7804640531539917
1.18503737449646,0.9412458539009094,0.24379152059555054,0.6695370674133301,0.5178571428571428,3.2546286582946777,0.7434357404708862
1.088731050491333,0.9782726168632507,0.11045843362808228,0.7821353673934937,0.5178571428571428,3.257352113723755,0.8759464025497437
0.7638282179832458,1.3874680995941162,-0.6236398816108704,0.8307158350944519,0.4642857142857143,2.590158224105835,0.8875831365585327
1.2777554988861084,0.8653788566589355,0.41237664222717285,0.6268954277038574,0.4821428571428571,3.322202682495117,0.7387983798980713
1.123204231262207,1.004983901977539,0.11822032928466797,0.8584222197532654,0.4821428571428571,2.8236987590789795,0.9120837450027466
1.045276403427124,1.3269367218017578,-0.2816603183746338,0.7943603992462158,0.4464285714285714,3.118438959121704,0.8308277130126953
0.9746293425559998,1.1327049732208252,-0.15807563066482544,0.6691856384277344,0.5714285714285714,3.112588882446289,0.7295512557029724
1.1867979764938354,0.9928183555603027,0.19397962093353271,0.6307554841041565,0.4285714285714286,3.4399971961975098,0.7391611933708191
1.1375010013580322,1.0262892246246338,0.11121177673339844,0.7669802904129028,0.4464285714285714,3.337484121322632,0.886096179485321
1.455165147781372,0.9064139723777771,0.548751175403595,0.642323911190033,0.375,2.7766971588134766,0.8033907413482666
0.9646604061126709,1.660266637802124,-0.6956062316894531,0.7568548917770386,0.6785714285714286,3.238863468170166,0.8576923608779907
1.2110599279403687,1.2452201843261719,-0.03416025638580322,0.6302551031112671,0.5178571428571428,2.928342580795288,0.7752852439880371
1.1370084285736084,1.0795581340789795,0.057450294494628906,0.5596245527267456,0.6071428571428572,2.9065279960632324,0.6828221082687378
1.0097839832305908,1.327601432800293,-0.31781744956970215,0.6648576855659485,0.5178571428571428,3.1042802333831787,0.7734235525131226
0.8906549215316772,1.0300235748291016,-0.13936865329742432,0.6747993230819702,0.625,2.834045648574829,0.7389914989471436
0.7608205080032349,1.2378575801849365,-0.47703707218170166,0.7246469259262085,0.5357142857142857,3.2925233840942383,0.8285293579101562
1.0062458515167236,0.9538132548332214,0.0524325966835022,0.5950345993041992,0.5,3.108057975769043,0.7257592678070068
1.102549433708191,0.9375680685043335,0.16498136520385742,0.4063236117362976,0.5714285714285714,3.028510808944702,0.5518531203269958
1.0016448497772217,1.1348164081573486,-0.13317155838012695,0.7107466459274292,0.4285714285714286,2.534729480743408,0.7932531833648682
1.0245977640151978,0.9566913843154907,0.06790637969970703,0.5466626286506653,0.5892857142857143,3.1516339778900146,0.6458520889282227
1.1670987606048584,1.1145391464233398,0.052559614181518555,0.6638858318328857,0.5714285714285714,2.8586602210998535,0.7241358757019043
1.0199934244155884,0.9550251960754395,0.06496822834014893,0.7035658359527588,0.4642857142857143,3.2966761589050293,0.787932276725769
1.089925765991211,0.9132962822914124,0.17662948369979858,0.4422786235809326,0.4285714285714286,3.1939806938171387,0.565865159034729
1.1088056564331055,0.9302126169204712,0.17859303951263428,0.5040960907936096,0.4821428571428571,3.0752570629119873,0.6114745140075684
0.975635290145874,1.104989767074585,-0.12935447692871094,0.6700498461723328,0.4642857142857143,2.8785786628723145,0.7487450838088989
1.215484857559204,0.8166477084159851,0.398837149143219,0.45071616768836975,0.5535714285714286,3.521397829055786,0.5680092573165894
0.7016950845718384,1.2383177280426025,-0.5366226434707642,0.7085341811180115,0.4821428571428571,3.2361512184143066,0.8214665651321411
0.795648455619812,1.089120626449585,-0.29347217082977295,0.5623946785926819,0.4285714285714286,2.479374408721924,0.6786267161369324
0.9581499099731445,0.8087221384048462,0.14942777156829834,0.45026695728302,0.5,2.4197096824645996,0.5360546112060547
0.896546483039856,0.9987990260124207,-0.1022525429725647,0.5954006910324097,0.4285714285714286,3.1732711791992188,0.7030818462371826
0.9525104761123657,0.9651005864143372,-0.012590110301971436,0.5071405172348022,0.5,3.1453495025634766,0.6120161414146423
0.8347663283348083,1.03586745262146,-0.2011011242866516,0.6025307178497314,0.4642857142857143,2.9826953411102295,0.7258415222167969
0.9953046441078186,1.0307819843292236,-0.03547734022140503,0.7580609917640686,0.4821428571428571,3.089451313018799,0.8107991218566895
0.9352661371231079,1.0640625953674316,-0.12879645824432373,0.580314040184021,0.4821428571428571,3.0532331466674805,0.652275800704956
1.1879634857177734,0.8250285387039185,0.362934947013855,0.4832901358604431,0.5178571428571428,3.582122325897217,0.5841281414031982
0.9182566404342651,0.8545008897781372,0.06375575065612793,0.5860486626625061,0.5,3.3134496212005615,0.6370063424110413
0.9094981551170349,0.9052027463912964,0.004295408725738525,0.6148189306259155,0.5892857142857143,2.892225503921509,0.6859750747680664
1.2207109928131104,0.7596065402030945,0.46110445261001587,0.4590839743614197,0.5178571428571428,2.922661066055298,0.5377212166786194
0.8412577509880066,1.0058517456054688,-0.16459399461746216,0.6825470924377441,0.4464285714285714,3.1613881587982178,0.7680103778839111
0.8062726259231567,0.8418622016906738,-0.03558957576751709,0.4736618399620056,0.4464285714285714,2.822084426879883,0.5684395432472229
1.1129779815673828,0.7769433259963989,0.3360346555709839,0.5547078251838684,0.4821428571428571,3.202746868133545,0.5949321985244751
1.1819825172424316,0.8040528297424316,0.3779296875,0.5011960864067078,0.5357142857142857,2.7365951538085938,0.5751049518585205
1.0816614627838135,0.8365498781204224,0.2451115846633911,0.5803743600845337,0.5714285714285714,2.9796433448791504,0.675986647605896
1.0225467681884766,0.9134581089019775,0.10908865928649902,0.5588529109954834,0.5535714285714286,2.689476728439331,0.6663991212844849
1.0133702754974365,0.8350197076797485,0.178350567817688,0.5200807452201843,0.5892857142857143,3.2439253330230713,0.6050431132316589
0.8953274488449097,1.0116429328918457,-0.11631548404693604,0.5822936296463013,0.5535714285714286,2.940063953399658,0.6975680589675903
1.0161192417144775,0.6775538921356201,0.3385653495788574,0.4791552722454071,0.4285714285714286,2.80887770652771,0.587377667427063
0.7092931270599365,1.0522990226745605,-0.343005895614624,0.7126694917678833,0.5357142857142857,3.1336982250213623,0.7609487771987915
1.0913596153259277,0.600316047668457,0.4910435676574707,0.4201219379901886,0.5,2.7654852867126465,0.5288296341896057
0.922722339630127,0.8590005040168762,0.06372183561325073,0.5551037788391113,0.5,3.009356737136841,0.6921750903129578
0.9808018803596497,0.801063060760498,0.1797388195991516,0.5111912488937378,0.4821428571428571,3.0743205547332764,0.6584296226501465
1.0487542152404785,0.7477490901947021,0.30100512504577637,0.5636758208274841,0.5,3.0689120292663574,0.6396641135215759
1.0176537036895752,0.7832840085029602,0.234369695186615,0.4901413321495056,0.5178571428571428,3.101547956466675,0.6090713739395142
0.741999089717865,1.024354338645935,-0.28235524892807007,0.676481306552887,0.5357142857142857,2.65781831741333,0.7733824253082275
0.5724853873252869,0.9287146925926208,-0.356229305267334,0.6915594935417175,0.5535714285714286,2.863257884979248,0.8036125898361206
0.7900186777114868,0.9273480772972107,-0.13732939958572388,0.6601523160934448,0.4642857142857143,3.214343309402466,0.7666745781898499
0.7495146989822388,1.0924456119537354,-0.3429309129714966,0.7260717153549194,0.4642857142857143,3.196237802505493,0.8191618919372559
0.9815008640289307,0.74590665102005,0.23559421300888062,0.6158448457717896,0.4642857142857143,3.514268159866333,0.72768235206604
0.7604231834411621,0.8934099674224854,-0.13298678398132324,0.5732983350753784,0.4642857142857143,3.162553548812866,0.6955053806304932
1.0586531162261963,0.6923040151596069,0.36634910106658936,0.5924612879753113,0.5,3.0530402660369873,0.7137641906738281
0.7968637347221375,0.764337420463562,0.03252631425857544,0.5912739038467407,0.5,2.9541079998016357,0.7322396636009216
1.0381724834442139,0.8255378007888794,0.21263468265533447,0.5793797969818115,0.6071428571428572,2.837218999862671,0.6962125897407532
0.8155720233917236,0.8704683780670166,-0.05489635467529297,0.7066362500190735,0.5,3.170236825942993,0.7997313737869263
1.1812922954559326,0.58078932762146,0.6005029678344727,0.3792412281036377,0.4285714285714286,2.862677574157715,0.5065467357635498
1.0209506750106812,0.7880911827087402,0.23285949230194092,0.4752451181411743,0.625,3.418166399002075,0.5767600536346436
0.763589084148407,1.0090692043304443,-0.24548012018203735,0.5904306769371033,0.4107142857142857,3.348396062850952,0.7022604942321777
1.0864700078964233,0.700478732585907,0.38599127531051636,0.488965779542923,0.4107142857142857,3.0857555866241455,0.5798311829566956
0.700685977935791,1.1292555332183838,-0.4285695552825928,0.7217966318130493,0.5,3.3099405765533447,0.7915189862251282
0.9474526047706604,0.8124404549598694,0.13501214981079102,0.5381894111633301,0.5714285714285714,3.3635897636413574,0.6356927752494812
0.9055190086364746,1.056248664855957,-0.15072965621948242,0.6825226545333862,0.4642857142857143,3.1223580837249756,0.7576842904090881
0.7719072103500366,0.7541155815124512,0.01779162883758545,0.5218765735626221,0.5535714285714286,3.35583233833313,0.5940043926239014
0.938274621963501,0.7909722924232483,0.14730232954025269,0.4840611219406128,0.4642857142857143,2.9441604614257812,0.5774803161621094
0.6030471324920654,0.9211186170578003,-0.31807148456573486,0.5502901077270508,0.5892857142857143,2.7881948947906494,0.623819887638092
0.7234140038490295,1.1145715713500977,-0.3911575675010681,0.6209062337875366,0.4464285714285714,3.3348309993743896,0.6937723755836487
0.7939751148223877,0.9078390598297119,-0.11386394500732422,0.6007347106933594,0.5535714285714286,3.4116032123565674,0.6736688017845154
1.0211338996887207,0.6652899384498596,0.3558439612388611,0.41554105281829834,0.4821428571428571,3.511197566986084,0.5189505219459534
0.868109405040741,0.8829691410064697,-0.01485973596572876,0.5220782160758972,0.6071428571428572,2.9388582706451416,0.6016332507133484
0.9426745176315308,0.9963365793228149,-0.05366206169128418,0.5935394763946533,0.4285714285714286,2.764036178588867,0.6977760791778564
0.8448772430419922,0.985816478729248,-0.14093923568725586,0.6274545192718506,0.5892857142857143,3.083407402038574,0.704890251159668
0.8781471848487854,0.6824338436126709,0.1957133412361145,0.4146151542663574,0.4642857142857143,3.0294766426086426,0.5078407526016235
0.8442288637161255,0.8714425563812256,-0.027213692665100098,0.5063894987106323,0.5,3.3038926124572754,0.6130780577659607
0.9856210947036743,0.7534928321838379,0.23212826251983643,0.5348877906799316,0.4821428571428571,3.045808792114258,0.6036468148231506
0.8698272705078125,0.9652266502380371,-0.09539937973022461,0.5923672318458557,0.5535714285714286,3.1042635440826416,0.6901955008506775
0.8982753753662109,0.7678937315940857,0.13038164377212524,0.46778106689453125,0.4642857142857143,2.934278964996338,0.5639190673828125
0.8532350659370422,0.8896274566650391,-0.036392390727996826,0.5028908848762512,0.5178571428571428,3.3704025745391846,0.5862372517585754
0.7638510465621948,1.0836234092712402,-0.3197723627090454,0.631127119064331,0.4107142857142857,2.6734793186187744,0.7108388543128967
1.0364888906478882,0.9004889130592346,0.13599997758865356,0.5526111125946045,0.4821428571428571,3.3869545459747314,0.6524724960327148
1.1131079196929932,0.6920772790908813,0.4210306406021118,0.43617117404937744,0.4464285714285714,3.2485082149505615,0.5130984783172607
0.7222691774368286,1.0210472345352173,-0.29877805709838867,0.6636232137680054,0.4821428571428571,3.174053430557251,0.7390506267547607
0.8909137845039368,0.7644126415252686,0.1265011429786682,0.5278574228286743,0.4821428571428571,2.8245961666107178,0.5956979990005493
0.7484492063522339,1.097862958908081,-0.34941375255584717,0.6930139660835266,0.4464285714285714,2.9714972972869873,0.773399829864502
0.796647310256958,0.9847003221511841,-0.18805301189422607,0.5755205750465393,0.5714285714285714,3.091862678527832,0.6695082783699036
0.6583760976791382,1.0505201816558838,-0.3921440839767456,0.6997652649879456,0.5178571428571428,3.2218215465545654,0.7584969997406006
1.0651357173919678,0.7174332141876221,0.3477025032043457,0.45467981696128845,0.375,2.91860032081604,0.5185310244560242
0.9835687279701233,0.7084544897079468,0.2751142382621765,0.4027712941169739,0.5714285714285714,2.6638383865356445,0.4986993074417114
0.8819618225097656,0.9305745363235474,-0.04861271381378174,0.6048400402069092,0.4464285714285714,2.883833169937134,0.6986173391342163
0.9683982729911804,0.7901290655136108,0.17826920747756958,0.4653063714504242,0.4821428571428571,3.091338872909546,0.545172929763794
0.9752396941184998,0.7472385168075562,0.2280011773109436,0.4957587718963623,0.5714285714285714,3.153654098510742,0.5831664204597473
0.877952516078949,0.6733258366584778,0.2046266794204712,0.4621676504611969,0.4642857142857143,3.148622512817383,0.5568211674690247
0.917732834815979,0.8329054713249207,0.08482736349105835,0.4763513207435608,0.5714285714285714,3.1690890789031982,0.573293924331665
0.685886561870575,0.9979239106178284,-0.3120373487472534,0.5961806774139404,0.4642857142857143,3.0263381004333496,0.6684478521347046
0.975655734539032,0.7261221408843994,0.24953359365463257,0.5090598464012146,0.5178571428571428,2.9688057899475098,0.5978617668151855
1.059922456741333,0.7978454828262329,0.2620769739151001,0.448971152305603,0.4642857142857143,3.429396629333496,0.5419619083404541
0.9192888736724854,0.8157898187637329,0.10349905490875244,0.468809574842453,0.4464285714285714,3.3060388565063477,0.5750243663787842
0.9748098254203796,0.6668817400932312,0.30792808532714844,0.3696760833263397,0.4464285714285714,3.4273793697357178,0.47018349170684814
0.7791740894317627,1.0458462238311768,-0.26667213439941406,0.6260058879852295,0.5535714285714286,3.511741876602173,0.6906721591949463
1.1446995735168457,0.7042257785797119,0.4404737949371338,0.3974953591823578,0.5,3.1805830001831055,0.5014384984970093
1.0436854362487793,0.7321659922599792,0.31151944398880005,0.417495459318161,0.375,3.170870065689087,0.5234631299972534
1.0623128414154053,0.909254789352417,0.15305805206298828,0.6139175891876221,0.5178571428571428,2.8111472129821777,0.7132391929626465
0.7180823087692261,0.837929904460907,-0.11984759569168091,0.5139564275741577,0.5357142857142857,3.0586938858032227,0.5941442847251892
0.6351140737533569,1.1346423625946045,-0.49952828884124756,0.7170222401618958,0.3928571428571429,2.7574164867401123,0.802889883518219
1.139828085899353,0.6333612203598022,0.5064668655395508,0.3888531029224396,0.4107142857142857,2.988731622695923,0.49043554067611694
0.8628125190734863,0.8502017259597778,0.012610793113708496,0.523878812789917,0.5357142857142857,3.145461320877075,0.6287320852279663
1.003648281097412,0.7853713035583496,0.2182769775390625,0.49087196588516235,0.4642857142857143,3.0646252632141113,0.6013314723968506
0.8926567435264587,0.9121077656745911,-0.019451022148132324,0.5285763740539551,0.4285714285714286,3.101985454559326,0.6151392459869385
1.1075282096862793,0.8279745578765869,0.2795536518096924,0.5089430809020996,0.3392857142857143,3.167701005935669,0.5828487873077393
0.6574784517288208,0.6015311479568481,0.055947303771972656,0.45546454191207886,0.5535714285714286,3.5129623413085938,0.5122088193893433
0.7881571650505066,1.0917816162109375,-0.3036244511604309,0.6616635918617249,0.5714285714285714,2.7903263568878174,0.7292118072509766
1.0312682390213013,0.8673828840255737,0.16388535499572754,0.5024776458740234,0.5714285714285714,3.1615993976593018,0.5958395004272461
0.9660674929618835,0.7548951506614685,0.21117234230041504,0.4865707755088806,0.3928571428571429,2.81569766998291,0.5750817656517029
1.0155686140060425,0.8915199041366577,0.12404870986938477,0.5217733383178711,0.4821428571428571,3.1756434440612793,0.6089513301849365
0.8941046595573425,0.8958360552787781,-0.0017313957214355469,0.6133909225463867,0.5357142857142857,3.399397373199463,0.7101577520370483
0.7799049615859985,1.0857399702072144,-0.3058350086212158,0.631060004234314,0.4642857142857143,3.250933885574341,0.7058501839637756
0.8087558150291443,1.0501562356948853,-0.24140042066574097,0.6593122482299805,0.4285714285714286,2.756009101867676,0.7375125885009766
0.9097551703453064,0.7946476936340332,0.1151074767112732,0.5057052373886108,0.5714285714285714,3.091731071472168,0.6135667562484741
0.8819627165794373,0.8692035675048828,0.012759149074554443,0.49026086926460266,0.4642857142857143,3.002920389175415,0.5949341058731079
1.1321864128112793,0.7311388254165649,0.40104758739471436,0.41385895013809204,0.5,3.192321538925171,0.5101820230484009
0.48134228587150574,0.9737387299537659,-0.49239644408226013,0.6164956092834473,0.5178571428571428,3.366128921508789,0.6793692111968994
0.8217477798461914,0.8386406302452087,-0.016892850399017334,0.5053888559341431,0.6071428571428572,3.153695821762085,0.6145806312561035
0.6788434386253357,0.9464644193649292,-0.2676209807395935,0.6036604642868042,0.5535714285714286,3.1765270233154297,0.6751872301101685
0.783888578414917,1.0265878438949585,-0.2426992654800415,0.5935065150260925,0.4464285714285714,3.5363011360168457,0.6748853921890259
0.6868354082107544,1.0403907299041748,-0.3535553216934204,0.5829172134399414,0.5892857142857143,2.783726930618286,0.6573496460914612
0.9467433094978333,0.8645398616790771,0.0822034478187561,0.5281180143356323,0.4642857142857143,3.1709017753601074,0.6344218850135803
0.9431381225585938,0.8790435194969177,0.06409460306167603,0.5563052892684937,0.4821428571428571,2.7633559703826904,0.6580244898796082
0.9446147680282593,0.6789767742156982,0.26563799381256104,0.37376976013183594,0.6607142857142857,2.7348811626434326,0.4775436818599701
0.8406249284744263,0.8476440906524658,-0.007019162178039551,0.49057716131210327,0.4285714285714286,3.1083016395568848,0.5786823630332947
0.9578426480293274,0.8318554759025574,0.12598717212677002,0.45289915800094604,0.3928571428571429,3.6310856342315674,0.5589242577552795
0.9078936576843262,0.8967643976211548,0.011129260063171387,0.48204249143600464,0.5535714285714286,2.799511194229126,0.5738695859909058
0.839754581451416,0.8993667364120483,-0.059612154960632324,0.49933329224586487,0.5178571428571428,2.9440054893493652,0.6235253214836121
0.8608112931251526,0.8640504479408264,-0.003239154815673828,0.5807442665100098,0.4107142857142857,3.2270572185516357,0.6642218232154846
0.7474442720413208,0.9252991676330566,-0.17785489559173584,0.565259575843811,0.4107142857142857,3.3372159004211426,0.6375852227210999
0.9302836656570435,0.7159813642501831,0.21430230140686035,0.42593032121658325,0.5178571428571428,3.0928876399993896,0.5319856405258179
0.9677356481552124,0.7296850681304932,0.23805058002471924,0.47111254930496216,0.5357142857142857,2.55405855178833,0.5664796829223633
0.8986430168151855,0.7166424989700317,0.1820005178451538,0.42954355478286743,0.3214285714285714,3.189612627029419,0.5164255499839783
0.9118862152099609,0.7882413268089294,0.1236448884010315,0.4581427276134491,0.5714285714285714,3.063305139541626,0.5600818395614624
1.0931435823440552,0.7093892097473145,0.3837543725967407,0.4494764804840088,0.5,2.8989503383636475,0.5518527030944824
0.8091990947723389,0.8327422142028809,-0.023543119430541992,0.5028356313705444,0.5535714285714286,3.3913097381591797,0.5955232381820679
0.8133727312088013,1.0447461605072021,-0.23137342929840088,0.6406320333480835,0.4821428571428571,3.448129415512085,0.7241101264953613
0.8738858103752136,0.7815718054771423,0.09231400489807129,0.4185655415058136,0.5,2.93296480178833,0.5133427381515503
0.757024884223938,0.8258979320526123,-0.06887304782867432,0.521534264087677,0.5714285714285714,2.806328773498535,0.6133633852005005
0.7941321730613708,0.9433445930480957,-0.14921241998672485,0.5474913120269775,0.4107142857142857,3.309314489364624,0.635637640953064
0.7629320025444031,0.8460310697555542,-0.08309906721115112,0.46771925687789917,0.5357142857142857,3.2318813800811768,0.5878188014030457
0.6033549904823303,0.9520621299743652,-0.3487071394920349,0.5470485687255859,0.4821428571428571,3.164909839630127,0.642485499382019
0.6765204668045044,1.0171473026275635,-0.3406268358230591,0.5914247035980225,0.4821428571428571,2.7379236221313477,0.6774364709854126
0.8688973188400269,0.6981899738311768,0.1707073450088501,0.4722904562950134,0.5892857142857143,2.7246198654174805,0.584402322769165
0.7333935499191284,1.0572621822357178,-0.32386863231658936,0.6467008590698242,0.5,2.856779098510742,0.7422332763671875
1.0298007726669312,0.7428789138793945,0.2869218587875366,0.36943691968917847,0.5,3.0781197547912598,0.4762340784072876
0.6728022694587708,0.8821808099746704,-0.20937854051589966,0.5458372831344604,0.4821428571428571,2.9972784519195557,0.6338974237442017
0.7887846827507019,0.9702547192573547,-0.18147003650665283,0.6457774043083191,0.4821428571428571,2.932471752166748,0.7102908492088318
0.9206782579421997,0.797294557094574,0.12338370084762573,0.4243933856487274,0.4107142857142857,2.849848508834839,0.5214009284973145
0.8996444940567017,0.9112815856933594,-0.011637091636657715,0.5331330299377441,0.5178571428571428,2.9307188987731934,0.6386981010437012
0.7873590588569641,0.7195330858230591,0.06782597303390503,0.43022337555885315,0.4464285714285714,3.4019947052001953,0.5201531648635864
0.8350138664245605,0.7724798321723938,0.06253403425216675,0.4369218349456787,0.5,2.837890386581421,0.5112664699554443
0.7529566287994385,0.7079108953475952,0.04504573345184326,0.3820655047893524,0.4464285714285714,2.982124090194702,0.4811025857925415
0.7913793325424194,0.9758871793746948,-0.1845078468322754,0.602916419506073,0.6071428571428572,3.0183145999908447,0.6852862238883972
0.9676191210746765,0.7566288709640503,0.21099025011062622,0.4203530550003052,0.4821428571428571,2.757434129714966,0.5193402767181396
0.8785389065742493,0.7617752552032471,0.1167636513710022,0.3837169110774994,0.5535714285714286,2.8373682498931885,0.4944183826446533
0.8222382664680481,0.8904657959938049,-0.06822752952575684,0.5298023223876953,0.3571428571428571,2.92765212059021,0.6137544512748718
0.7223286628723145,1.1581045389175415,-0.43577587604522705,0.6765217781066895,0.3928571428571429,2.889584541320801,0.778860330581665
0.7933871150016785,0.750359296798706,0.04302781820297241,0.3909865915775299,0.4821428571428571,2.7500665187835693,0.49989527463912964
0.8588424324989319,0.8420126438140869,0.01682978868484497,0.4985794126987457,0.5714285714285714,2.9794909954071045,0.5931439399719238
0.9344543218612671,0.8927497863769531,0.041704535484313965,0.4607998728752136,0.4821428571428571,3.300147533416748,0.5580260157585144
0.6208407878875732,1.0198330879211426,-0.39899230003356934,0.59581458568573,0.5178571428571428,3.1484808921813965,0.7081433534622192
0.8481642007827759,1.03223717212677,-0.18407297134399414,0.6173591017723083,0.5535714285714286,2.753066062927246,0.717191219329834
0.7401226758956909,0.9908730983734131,-0.25075042247772217,0.6201892495155334,0.6428571428571428,3.314028024673462,0.7333813905715942
1.0219048261642456,0.8225579261779785,0.1993468999862671,0.47137635946273804,0.5,3.4550061225891113,0.5453779101371765
0.7646323442459106,0.9569820761680603,-0.19234973192214966,0.5511090755462646,0.4642857142857143,3.728835105895996,0.6571248769760132
0.7149721384048462,0.8605022430419922,-0.145530104637146,0.5038108825683594,0.5357142857142857,3.1253163814544678,0.593924880027771
0.7519122362136841,0.9240036010742188,-0.17209136486053467,0.5954576730728149,0.5892857142857143,2.8777413368225098,0.6916687488555908
0.7894391417503357,0.8727610111236572,-0.08332186937332153,0.536051869392395,0.5,3.091034173965454,0.6133853197097778
0.6353251338005066,0.9582802057266235,-0.32295507192611694,0.5590696334838867,0.4464285714285714,2.8749494552612305,0.633888304233551
0.8066567182540894,0.7398402690887451,0.06681644916534424,0.4298210144042969,0.5357142857142857,3.0823631286621094,0.5202296376228333
0.7963969707489014,0.8997899293899536,-0.10339295864105225,0.5757405757904053,0.5,3.0012826919555664,0.6649256348609924
0.8111297488212585,1.0223461389541626,-0.21121639013290405,0.5997520685195923,0.6607142857142857,3.1044094562530518,0.6999723315238953
0.9909341335296631,0.9988102912902832,-0.007876157760620117,0.6078317165374756,0.5178571428571428,3.262453079223633,0.7081300020217896
0.8209747076034546,0.8941912055015564,-0.0732164978981018,0.49193137884140015,0.4821428571428571,3.1823275089263916,0.5794380903244019
0.8396397829055786,0.8071849942207336,0.03245478868484497,0.5101211071014404,0.5357142857142857,2.5549094676971436,0.6179551482200623
0.9335700273513794,0.8348573446273804,0.09871268272399902,0.4860110878944397,0.5535714285714286,2.8123257160186768,0.5846565365791321
0.8876583576202393,0.6218622922897339,0.26579606533050537,0.31022587418556213,0.4107142857142857,2.9759411811828613,0.4206152856349945
0.7663822174072266,0.9694889783859253,-0.20310676097869873,0.5208766460418701,0.5357142857142857,2.876347064971924,0.6130669116973877
0.9821882247924805,0.8765189051628113,0.10566931962966919,0.5048774480819702,0.5714285714285714,3.6422107219696045,0.6072916984558105
1.0211188793182373,0.6901459693908691,0.33097290992736816,0.4061019718647003,0.4642857142857143,3.1554460525512695,0.4956459403038025
1.0404499769210815,0.8207761645317078,0.21967381238937378,0.41773107647895813,0.5178571428571428,2.4852025508880615,0.5205667018890381
0.8540679216384888,0.8449774384498596,0.00909048318862915,0.4312257170677185,0.5357142857142857,2.994143486022949,0.5337845087051392
0.6811890602111816,0.9278765916824341,-0.24668753147125244,0.5249539613723755,0.5357142857142857,2.987131118774414,0.6289819478988647
0.5767529606819153,0.9861766695976257,-0.40942370891571045,0.6573665142059326,0.5178571428571428,3.0790865421295166,0.7285640239715576
0.9535166025161743,0.7970006465911865,0.1565159559249878,0.44564056396484375,0.5535714285714286,3.3688948154449463,0.5561333894729614
0.9076797962188721,0.9016268849372864,0.006052911281585693,0.461506724357605,0.4107142857142857,2.878760814666748,0.5488460063934326
0.6975729465484619,1.0352710485458374,-0.3376981019973755,0.546188473701477,0.5892857142857143,2.905458927154541,0.6141911745071411
0.9266372919082642,0.8178941607475281,0.10874313116073608,0.46611523628234863,0.4285714285714286,2.7903826236724854,0.560527503490448
0.769235372543335,0.9200555682182312,-0.15082019567489624,0.5866658687591553,0.5178571428571428,2.8191983699798584,0.6778774261474609
0.6644465923309326,0.822392463684082,-0.15794587135314941,0.5491684675216675,0.4821428571428571,3.1155855655670166,0.6146882176399231
0.9917629361152649,0.814921498298645,0.17684143781661987,0.4456629753112793,0.5892857142857143,2.7960686683654785,0.5603617429733276
0.7978552579879761,1.0259761810302734,-0.22812092304229736,0.5782575607299805,0.5357142857142857,2.6434431076049805,0.6969397068023682
0.9460258483886719,0.9848619699478149,-0.038836121559143066,0.5516481399536133,0.625,2.7553811073303223,0.6771253347396851
0.8736086487770081,0.850203812122345,0.023404836654663086,0.4618510901927948,0.5178571428571428,3.236111640930176,0.5685885548591614
0.8393990397453308,0.8456649780273438,-0.0062659382820129395,0.4434729516506195,0.4642857142857143,3.0976009368896484,0.5563521385192871
0.7996608018875122,0.8870905637741089,-0.08742976188659668,0.4798124432563782,0.4285714285714286,2.9870388507843018,0.5823720693588257
0.6864729523658752,1.1036207675933838,-0.41714781522750854,0.5895194411277771,0.5,2.889258861541748,0.69321209192276
0.9218658804893494,0.9626104831695557,-0.0407446026802063,0.5407553911209106,0.4642857142857143,3.1546006202697754,0.6422221064567566
1.0069787502288818,0.8742815256118774,0.1326972246170044,0.4879279136657715,0.5357142857142857,3.297112226486206,0.6085097789764404
0.9743746519088745,0.6957557797431946,0.27861887216567993,0.4371553063392639,0.4464285714285714,3.2261977195739746,0.5153532028198242
0.9417550563812256,0.8837822079658508,0.057972848415374756,0.4638087749481201,0.5714285714285714,2.5286600589752197,0.5849443078041077
0.8102061152458191,0.8141407370567322,-0.003934621810913086,0.41569438576698303,0.4285714285714286,2.916275978088379,0.5257784128189087
0.8193263411521912,1.0914486646652222,-0.272122323513031,0.640551745891571,0.5535714285714286,2.8671693801879883,0.7217214107513428
0.8535033464431763,0.9440178275108337,-0.09051448106765747,0.6070063710212708,0.5892857142857143,3.219904661178589,0.668523907661438
0.8746352791786194,0.8680073022842407,0.006627976894378662,0.5299243927001953,0.5714285714285714,3.105957508087158,0.6325169801712036
0.7304932475090027,0.8520401120185852,-0.12154686450958252,0.48286008834838867,0.6071428571428572,3.146477460861206,0.5699856281280518
1.013709306716919,0.7733189463615417,0.2403903603553772,0.4523206353187561,0.4642857142857143,2.6709887981414795,0.5524802207946777
0.9635913968086243,0.8898422718048096,0.0737491250038147,0.5259339809417725,0.4464285714285714,3.065542697906494,0.6501460075378418
0.9301765561103821,0.8749096393585205,0.05526691675186157,0.4803678095340729,0.5357142857142857,3.0150747299194336,0.5876655578613281
0.9593813419342041,0.7623208165168762,0.19706052541732788,0.3766491413116455,0.6785714285714286,3.230512857437134,0.4799971282482147
0.8093550801277161,0.9228565096855164,-0.11350142955780029,0.4984126091003418,0.5357142857142857,3.2666730880737305,0.5992354154586792
0.8353303670883179,0.888800859451294,-0.053470492362976074,0.49317389726638794,0.4642857142857143,3.396085500717163,0.5829386711120605
1.0676740407943726,0.7986383438110352,0.2690356969833374,0.4095466136932373,0.5714285714285714,3.3757882118225098,0.530957818031311
0.85390305519104,0.6465651988983154,0.2073378562927246,0.34003859758377075,0.6071428571428572,2.937019109725952,0.4499996304512024
0.8638266324996948,0.9344583749771118,-0.07063174247741699,0.5159404277801514,0.5178571428571428,2.89990496635437,0.6275160312652588
0.8535474538803101,0.7871848940849304,0.06636255979537964,0.44128531217575073,0.5178571428571428,2.9281351566314697,0.5644381046295166
0.7976062297821045,1.0171351432800293,-0.2195289134979248,0.5817204713821411,0.4285714285714286,3.3384854793548584,0.688637375831604
0.723411500453949,1.0359655618667603,-0.3125540614128113,0.5995204448699951,0.5357142857142857,3.0967371463775635,0.6810423731803894
1.0299499034881592,0.9261157512664795,0.10383415222167969,0.5432491302490234,0.5,2.715627670288086,0.6332845687866211
0.5333892107009888,0.9489836096763611,-0.4155943989753723,0.544115424156189,0.4642857142857143,3.2121710777282715,0.6157328486442566
0.8150231838226318,1.1767977476119995,-0.3617745637893677,0.6869504451751709,0.5714285714285714,2.888395309448242,0.764990508556366
0.8995802998542786,0.9768859148025513,-0.0773056149482727,0.58919757604599,0.4464285714285714,2.6943013668060303,0.669013261795044
1.2032595872879028,0.8397976160049438,0.363461971282959,0.4243246912956238,0.4464285714285714,2.872710943222046,0.5520244240760803
0.9516507387161255,0.9023145437240601,0.04933619499206543,0.5119456052780151,0.4642857142857143,3.1160173416137695,0.6142289638519287
0.960568904876709,1.0372236967086792,-0.07665479183197021,0.5722920298576355,0.4285714285714286,2.9420864582061768,0.6719909906387329
0.9316385984420776,1.0383803844451904,-0.10674178600311279,0.6003497242927551,0.4642857142857143,2.9707772731781006,0.6868289709091187
0.8567412495613098,0.9026011228561401,-0.04585987329483032,0.5014631748199463,0.5,3.2953572273254395,0.6176883578300476
0.8885295391082764,0.8770983219146729,0.011431217193603516,0.4400283098220825,0.5178571428571428,3.0557026863098145,0.5093506574630737
1.0249214172363281,0.8963820934295654,0.1285393238067627,0.5395035147666931,0.4285714285714286,3.118773937225342,0.6259639859199524
0.955572247505188,0.8712099194526672,0.08436232805252075,0.5640636682510376,0.4464285714285714,3.043519973754883,0.6578524112701416
1.0118188858032227,0.8463037610054016,0.16551512479782104,0.46107542514801025,0.4642857142857143,3.156687021255493,0.5495511293411255
0.8593424558639526,0.950067937374115,-0.09072548151016235,0.522260308265686,0.4285714285714286,3.361536741256714,0.6261720657348633
1.0303535461425781,0.9296404123306274,0.10071313381195068,0.5048114657402039,0.5357142857142857,3.2932732105255127,0.6113280057907104
0.8539259433746338,0.9339566230773926,-0.08003067970275879,0.5072651505470276,0.5892857142857143,2.4391584396362305,0.6238968968391418
0.9386243224143982,0.8354637026786804,0.10316061973571777,0.4709793031215668,0.4642857142857143,2.881190776824951,0.5765188336372375
0.9086880683898926,1.0440540313720703,-0.13536596298217773,0.6539384126663208,0.5535714285714286,2.9666056632995605,0.7616184949874878
0.7409883737564087,1.147781252861023,-0.40679287910461426,0.6532614231109619,0.5892857142857143,3.0050153732299805,0.7338340878486633
0.8061983585357666,1.0454094409942627,-0.2392110824584961,0.6689382791519165,0.5178571428571428,2.8977131843566895,0.7550827860832214
0.7625057697296143,0.9316126108169556,-0.1691068410873413,0.615566611289978,0.5357142857142857,3.033677577972412,0.6764688491821289
1.0261569023132324,0.9244215488433838,0.10173535346984863,0.4678485691547394,0.4821428571428571,3.601242780685425,0.5581915378570557
0.824046790599823,1.0563476085662842,-0.23230081796646118,0.6027038097381592,0.4464285714285714,3.7176311016082764,0.6877479553222656
1.0474424362182617,0.7848210334777832,0.2626214027404785,0.417802095413208,0.5357142857142857,3.0019876956939697,0.5246137380599976
0.6837198734283447,1.0859843492507935,-0.40226447582244873,0.598164975643158,0.4107142857142857,3.2316195964813232,0.6729100942611694
1.0805343389511108,0.7057207226753235,0.37481361627578735,0.3888491094112396,0.4107142857142857,2.9679977893829346,0.5029653310775757
0.888593316078186,0.8582413792610168,0.03035193681716919,0.5246676206588745,0.5357142857142857,3.0195603370666504,0.6081752777099609
0.9360591769218445,0.7838742733001709,0.15218490362167358,0.4258613884449005,0.5357142857142857,3.528486967086792,0.5259590744972229
0.931650698184967,0.9190298318862915,0.012620866298675537,0.5501888394355774,0.3928571428571429,2.774703025817871,0.6467305421829224
0.7837984561920166,1.0731165409088135,-0.2893180847167969,0.633904218673706,0.5535714285714286,3.229013442993164,0.7249396443367004
0.8766592144966125,0.9696301817893982,-0.09297096729278564,0.569948136806488,0.4821428571428571,2.9445316791534424,0.6747539043426514
0.8391391038894653,0.7551130056381226,0.08402609825134277,0.3972840905189514,0.5714285714285714,3.104374885559082,0.4916267395019531
0.9526636600494385,0.8456463813781738,0.10701727867126465,0.5291241407394409,0.5,2.7405827045440674,0.6272246241569519
0.8431474566459656,0.907658576965332,-0.06451112031936646,0.6186308860778809,0.4107142857142857,2.9792001247406006,0.702430784702301
0.9708918929100037,0.8217845559120178,0.14910733699798584,0.4347524046897888,0.5,2.9600415229797363,0.5408916473388672
0.9577819108963013,0.8694927096366882,0.08828920125961304,0.5395684242248535,0.625,2.870046615600586,0.620448112487793
0.8146090507507324,0.8866385221481323,-0.0720294713973999,0.5245964527130127,0.4107142857142857,2.48553729057312,0.6306382417678833
0.8732577562332153,0.8373490571975708,0.03590869903564453,0.5231660604476929,0.4821428571428571,3.1083624362945557,0.5804282426834106
1.012514352798462,0.7494345903396606,0.26307976245880127,0.39104223251342773,0.5178571428571428,3.360386371612549,0.4761819839477539
1.036266565322876,0.808091402053833,0.22817516326904297,0.4386385679244995,0.5535714285714286,3.5300936698913574,0.5578458309173584
0.8779898881912231,0.8610999584197998,0.01688992977142334,0.5651695728302002,0.5892857142857143,3.230363368988037,0.649609386920929
0.9761269092559814,0.8184576034545898,0.1576693058013916,0.47608286142349243,0.4285714285714286,3.163287401199341,0.5949482917785645
1.0146205425262451,0.9059385657310486,0.10868197679519653,0.5239778757095337,0.6428571428571428,2.9044647216796875,0.6085590124130249
0.9559599161148071,0.7891073226928711,0.16685259342193604,0.45014166831970215,0.4464285714285714,3.0039587020874023,0.5504248738288879
0.9219847321510315,0.7721585035324097,0.14982622861862183,0.3813585042953491,0.5,2.7185120582580566,0.4867914319038391
0.8209739923477173,0.8923354744911194,-0.0713614821434021,0.5789740085601807,0.5714285714285714,2.883676767349243,0.6583454608917236
0.9898644685745239,0.8292440176010132,0.16062045097351074,0.45845362544059753,0.5,3.0306434631347656,0.5505150556564331
0.8428745269775391,0.792072057723999,0.05080246925354004,0.4515790641307831,0.4464285714285714,3.296447515487671,0.5643307566642761
0.9565577507019043,0.8232749104499817,0.1332828402519226,0.41802144050598145,0.3928571428571429,3.2927956581115723,0.5444695949554443
0.9969645738601685,0.8241702318191528,0.17279434204101562,0.4898461699485779,0.5,3.099622964859009,0.5831729173660278
1.0060241222381592,0.895696759223938,0.11032736301422119,0.5414137244224548,0.4821428571428571,2.9403514862060547,0.650991678237915
0.786218523979187,0.7469261884689331,0.039292335510253906,0.3958503305912018,0.4642857142857143,3.2445461750030518,0.5027601718902588
0.7994888424873352,0.9812219142913818,-0.18173307180404663,0.5154260396957397,0.5178571428571428,3.096649408340454,0.5833618640899658
0.958613395690918,0.766868531703949,0.191744863986969,0.4684796929359436,0.5,2.5893163681030273,0.5739255547523499
0.7827951908111572,1.081160545349121,-0.29836535453796387,0.683431088924408,0.6428571428571428,2.8233425617218018,0.7767325043678284
1.1367805004119873,0.6890985369682312,0.4476819634437561,0.34219256043434143,0.3928571428571429,2.994760036468506,0.4354037642478943
0.9916107058525085,0.8177849054336548,0.17382580041885376,0.49989956617355347,0.5535714285714286,3.1027727127075195,0.6045735478401184
0.8484749794006348,0.9167991876602173,-0.06832420825958252,0.5946520566940308,0.5178571428571428,2.8856093883514404,0.6883223056793213
0.6870139837265015,0.973584771156311,-0.28657078742980957,0.5838271379470825,0.4642857142857143,2.9862327575683594,0.6837483644485474
0.8336988091468811,0.778136134147644,0.05556267499923706,0.46370211243629456,0.4285714285714286,2.9638352394104004,0.5283572673797607
1.0341205596923828,0.8282511234283447,0.20586943626403809,0.4846470355987549,0.4821428571428571,2.829697847366333,0.5818794965744019
0.8844496607780457,0.9040186405181885,-0.019568979740142822,0.5539083480834961,0.4464285714285714,2.8658969402313232,0.6429449319839478
1.0020633935928345,0.8483056426048279,0.1537577509880066,0.5124859809875488,0.5357142857142857,2.7717466354370117,0.6366060972213745
0.8829880952835083,0.814897894859314,0.06809020042419434,0.5081419348716736,0.5,3.143502712249756,0.6120914220809937
0.839544415473938,0.9354566335678101,-0.09591221809387207,0.5549910068511963,0.5892857142857143,3.0996062755584717,0.6527818441390991
0.9224192500114441,0.8257763981819153,0.09664285182952881,0.5369755625724792,0.5,2.6665027141571045,0.6423084735870361
0.768231213092804,0.6681735515594482,0.10005766153335571,0.32532837986946106,0.4821428571428571,3.0228517055511475,0.38594967126846313
0.9799003601074219,0.710586667060852,0.2693136930465698,0.370380699634552,0.3571428571428571,2.7925846576690674,0.4787774682044983
0.9143983125686646,1.0596649646759033,-0.14526665210723877,0.5953065752983093,0.5892857142857143,3.014467239379883,0.6619834899902344
0.976873517036438,0.77239990234375,0.204473614692688,0.4274168610572815,0.5178571428571428,2.8206372261047363,0.5294655561447144
1.0950695276260376,0.7897067070007324,0.3053628206253052,0.4465295672416687,0.625,2.9468369483947754,0.5518319606781006
0.8496346473693848,0.735475480556488,0.11415916681289673,0.4155641198158264,0.4821428571428571,2.9894464015960693,0.5212066173553467
1.1150484085083008,0.6268521547317505,0.4881962537765503,0.32361477613449097,0.4821428571428571,2.7756552696228027,0.4056827425956726
0.8479270935058594,0.7726364135742188,0.07529067993164062,0.44685792922973633,0.625,3.052386522293091,0.5673525333404541
0.8287979960441589,0.9416850805282593,-0.11288708448410034,0.566145122051239,0.4821428571428571,3.6450843811035156,0.6749669909477234
0.7806642651557922,0.9051649570465088,-0.12450069189071655,0.5497571229934692,0.5357142857142857,3.204214334487915,0.6363105773925781
0.8457201719284058,0.9503725171089172,-0.10465234518051147,0.5594823956489563,0.625,3.499488592147827,0.6365187168121338
0.9531217217445374,0.8421233296394348,0.11099839210510254,0.4537820816040039,0.375,3.1954140663146973,0.5760546922683716
1.054172158241272,0.8213958144187927,0.23277634382247925,0.49031686782836914,0.5357142857142857,3.1066911220550537,0.6108667850494385
0.7848842740058899,0.8473562002182007,-0.06247192621231079,0.4414159655570984,0.4285714285714286,3.108055353164673,0.5578286647796631
0.7947989702224731,0.9707601070404053,-0.17596113681793213,0.6074550151824951,0.5535714285714286,2.7546989917755127,0.707304835319519
0.786678671836853,0.9354661107063293,-0.14878743886947632,0.5946803689002991,0.4285714285714286,2.4878127574920654,0.7160742878913879
0.8876149654388428,0.8696891069412231,0.01792585849761963,0.5555424094200134,0.5,3.2676286697387695,0.6495612263679504
0.8003161549568176,0.8087482452392578,-0.008432090282440186,0.508018434047699,0.6428571428571428,3.2916483879089355,0.5916542410850525
0.9337149858474731,0.7712095975875854,0.1625053882598877,0.4339187741279602,0.5892857142857143,3.1750500202178955,0.5543003082275391
0.9455234408378601,0.9567440748214722,-0.01122063398361206,0.6234297156333923,0.5714285714285714,3.061476469039917,0.7439008951187134
0.8105615377426147,1.01904296875,-0.20848143100738525,0.6133948564529419,0.5178571428571428,3.432720184326172,0.6903201341629028
0.8800333142280579,0.7849445939064026,0.09508872032165527,0.4118114709854126,0.5178571428571428,2.7145049571990967,0.5209909081459045
0.9354202747344971,0.8202056288719177,0.11521464586257935,0.4741760492324829,0.5535714285714286,2.827904462814331,0.5700160264968872
0.8998921513557434,0.8526792526245117,0.04721289873123169,0.4432849884033203,0.5,2.8028783798217773,0.5440593957901001
1.0027518272399902,0.9244638681411743,0.07828795909881592,0.542917013168335,0.4821428571428571,2.6745738983154297,0.6487494111061096
1.0574188232421875,0.7985453605651855,0.25887346267700195,0.4567881226539612,0.4642857142857143,3.4069695472717285,0.5723173022270203
0.9758229851722717,0.891000509262085,0.08482247591018677,0.5016762018203735,0.4107142857142857,3.1968092918395996,0.5946021676063538
0.5923140048980713,0.8972164988517761,-0.30490249395370483,0.5729084014892578,0.4285714285714286,2.5941569805145264,0.6765411496162415
0.8024742603302002,0.9595820903778076,-0.15710783004760742,0.520548939704895,0.4285714285714286,3.0230720043182373,0.6208457350730896
0.9601812958717346,0.7976518869400024,0.16252940893173218,0.4825199544429779,0.4642857142857143,2.83408522605896,0.57152259349823
0.8287399411201477,0.949316680431366,-0.12057673931121826,0.5707565546035767,0.5,3.1741976737976074,0.663560152053833
0.952202320098877,0.8178268671035767,0.1343754529953003,0.4909776449203491,0.4285714285714286,3.285236358642578,0.6121557950973511
0.8004735708236694,0.9468692541122437,-0.14639568328857422,0.5709260702133179,0.5,3.322784900665283,0.6530114412307739
0.7013187408447266,0.9911857843399048,-0.2898670434951782,0.5485848188400269,0.5535714285714286,3.3386037349700928,0.6217635273933411
0.8992084264755249,0.9660641551017761,-0.06685572862625122,0.5649653673171997,0.4642857142857143,2.8887174129486084,0.6449458599090576
0.7476199865341187,1.0201565027236938,-0.2725365161895752,0.5530027151107788,0.5178571428571428,3.128460645675659,0.6474350094795227
0.8007539510726929,0.9554213881492615,-0.1546674370765686,0.5682053565979004,0.6607142857142857,2.961829423904419,0.6588301658630371
1.0496059656143188,0.7199519872665405,0.3296539783477783,0.3890187740325928,0.5178571428571428,2.878326416015625,0.4946773052215576
0.6893576383590698,0.9456243515014648,-0.256266713142395,0.5429390668869019,0.4821428571428571,3.143051862716675,0.6259616613388062
0.811036229133606,1.009433388710022,-0.19839715957641602,0.6592295169830322,0.4464285714285714,3.009211301803589,0.7344821095466614
0.8698593378067017,0.9792282581329346,-0.10936892032623291,0.6429290771484375,0.4821428571428571,3.0672271251678467,0.7526425123214722
0.6958209872245789,0.8950053453445435,-0.1991843581199646,0.5352088212966919,0.4107142857142857,3.4081871509552,0.6278716325759888
0.9828137159347534,0.8440043926239014,0.13880932331085205,0.4851250946521759,0.4285714285714286,3.0866148471832275,0.5999758243560791
0.8354554176330566,1.1420758962631226,-0.3066204786300659,0.7025825381278992,0.5892857142857143,2.9152474403381348,0.7951669692993164
1.0197745561599731,0.6943304538726807,0.3254441022872925,0.3721442222595215,0.4464285714285714,3.197277307510376,0.47892501950263977
0.8938031196594238,0.8244353532791138,0.06936776638031006,0.4588325023651123,0.4107142857142857,2.995157480239868,0.5929883718490601
0.7718968391418457,0.925515353679657,-0.15361851453781128,0.5475866198539734,0.4285714285714286,2.880892038345337,0.6352052688598633
0.7336291670799255,0.8521773219108582,-0.11854815483093262,0.5293453931808472,0.4285714285714286,3.456594228744507,0.6292994022369385
0.8819038271903992,0.9547426700592041,-0.07283884286880493,0.5358374118804932,0.6071428571428572,3.095649003982544,0.5877021551132202
0.9275217056274414,0.9746056199073792,-0.047083914279937744,0.596576988697052,0.4464285714285714,2.9892115592956543,0.7060805559158325
0.950632631778717,0.7663031816482544,0.18432945013046265,0.4506404995918274,0.4821428571428571,2.9130613803863525,0.5656741857528687
1.043396234512329,0.6797549724578857,0.36364126205444336,0.3752495348453522,0.4107142857142857,2.625795841217041,0.5021528005599976
0.759886622428894,0.817969799041748,-0.058083176612854004,0.4711543917655945,0.4821428571428571,2.911806583404541,0.5731801986694336
0.8993583917617798,0.8748235702514648,0.02453482151031494,0.43418604135513306,0.5178571428571428,3.2062106132507324,0.5282058119773865
1.0024044513702393,0.7424384951591492,0.2599659562110901,0.44953399896621704,0.4464285714285714,2.8803558349609375,0.5409985780715942
0.8950643539428711,0.866229772567749,0.02883458137512207,0.48934206366539,0.5892857142857143,2.835937261581421,0.584522008895874
0.7101701498031616,0.9844677448272705,-0.2742975950241089,0.5651264190673828,0.4642857142857143,2.7820208072662354,0.6540275812149048
1.03392493724823,0.7883855104446411,0.24553942680358887,0.46686720848083496,0.4642857142857143,3.428820848464966,0.560352087020874
0.9068632125854492,0.8589945435523987,0.04786866903305054,0.49384135007858276,0.4464285714285714,3.1467397212982178,0.6010944843292236
0.9317151308059692,0.7940211296081543,0.13769400119781494,0.48249515891075134,0.3928571428571429,3.193190574645996,0.580680251121521
0.9333404302597046,0.886788010597229,0.046552419662475586,0.5220249891281128,0.5714285714285714,2.746190309524536,0.6211861968040466
1.2081503868103027,0.5119524002075195,0.6961979866027832,0.2704775333404541,0.4464285714285714,2.859419584274292,0.34992897510528564
0.7648778557777405,1.032346487045288,-0.2674686312675476,0.614311695098877,0.625,3.006901741027832,0.7107154726982117
0.932396650314331,0.741470456123352,0.190926194190979,0.4363899827003479,0.6607142857142857,2.8781824111938477,0.5257046818733215
1.0370144844055176,0.8651219606399536,0.17189252376556396,0.5092134475708008,0.4107142857142857,2.775221109390259,0.6190912127494812
0.9844543933868408,0.8881653547286987,0.09628903865814209,0.4896698296070099,0.6071428571428572,3.30124568939209,0.5885952711105347
0.9046183228492737,0.875241756439209,0.029376566410064697,0.5289933681488037,0.4642857142857143,3.0315515995025635,0.6062928438186646
0.7689223289489746,0.9383642673492432,-0.16944193840026855,0.558330774307251,0.4285714285714286,3.227181911468506,0.6550096273422241
0.9608279466629028,0.7235860824584961,0.23724186420440674,0.375135600566864,0.5535714285714286,2.4509706497192383,0.46856409311294556
0.9017832279205322,1.0144898891448975,-0.11270666122436523,0.6111230850219727,0.5178571428571428,2.8990578651428223,0.6888530850410461
0.7807906270027161,0.9014189839363098,-0.12062835693359375,0.5318890810012817,0.5357142857142857,3.3719680309295654,0.6171767711639404
0.9040741920471191,1.0244101285934448,-0.12033593654632568,0.6304931640625,0.5357142857142857,2.851644992828369,0.7215101718902588
0.9461336135864258,0.8700360059738159,0.07609760761260986,0.48870018124580383,0.4821428571428571,3.0820534229278564,0.5515875220298767
0.9451274275779724,0.8065235018730164,0.13860392570495605,0.5022130012512207,0.3928571428571429,2.7445316314697266,0.5753953456878662
0.892714262008667,0.837205708026886,0.055508553981781006,0.49821722507476807,0.4285714285714286,2.9163546562194824,0.6001089215278625
1.0087387561798096,0.8501651287078857,0.15857362747192383,0.4699447453022003,0.4464285714285714,3.254592180252075,0.5577472448348999
0.8832962512969971,0.9737577438354492,-0.09046149253845215,0.6279333829879761,0.4285714285714286,3.3431336879730225,0.7204806804656982
0.6156406402587891,1.1221606731414795,-0.5065200328826904,0.7165935635566711,0.5535714285714286,3.098780870437622,0.8002460598945618
0.7487428188323975,0.9184293150901794,-0.16968649625778198,0.551837682723999,0.4821428571428571,2.8589158058166504,0.6690369844436646
0.8901910781860352,0.8643579483032227,0.0258331298828125,0.5437008738517761,0.4821428571428571,2.942260503768921,0.6390583515167236
0.9191298484802246,1.0723828077316284,-0.1532529592514038,0.649580180644989,0.4821428571428571,3.1762921810150146,0.7321162223815918
1.0677926540374756,0.8037422299385071,0.2640504240989685,0.44835764169692993,0.4642857142857143,3.088430404663086,0.544605016708374
1.0225119590759277,0.7732281684875488,0.2492837905883789,0.43653199076652527,0.4107142857142857,3.3697495460510254,0.53521728515625
0.8766424655914307,0.7753101587295532,0.10133230686187744,0.43347495794296265,0.5892857142857143,3.200026273727417,0.5418360829353333
0.8868571519851685,0.8885268568992615,-0.0016697049140930176,0.5362102389335632,0.5892857142857143,3.12131929397583,0.645319938659668
0.6716218590736389,1.0373033285140991,-0.3656814694404602,0.663780689239502,0.4642857142857143,3.2275238037109375,0.7341011762619019
0.9591295123100281,0.5611339211463928,0.39799559116363525,0.29412615299224854,0.5178571428571428,3.2328498363494873,0.39036014676094055
1.0027786493301392,0.8224876523017883,0.18029099702835083,0.49214717745780945,0.4642857142857143,2.9539241790771484,0.6022388339042664
0.878093957901001,0.8088974952697754,0.06919646263122559,0.47892171144485474,0.4464285714285714,2.91923189163208,0.5521715879440308
0.9112071990966797,0.9097907543182373,0.0014164447784423828,0.5260157585144043,0.4821428571428571,2.865839719772339,0.6230013370513916
1.0376319885253906,0.8592528104782104,0.17837917804718018,0.5237922668457031,0.3928571428571429,3.436418056488037,0.638851523399353
0.7498342990875244,1.0064380168914795,-0.2566037178039551,0.6076126098632812,0.5178571428571428,3.355841636657715,0.7026179432868958
0.8172174692153931,1.0182099342346191,-0.20099246501922607,0.6053644418716431,0.5,2.948817014694214,0.6845148801803589
0.761929988861084,1.0111901760101318,-0.24926018714904785,0.6082261204719543,0.5,2.8636536598205566,0.7161840200424194
1.0181934833526611,0.6452465057373047,0.37294697761535645,0.3299873173236847,0.4642857142857143,3.4622645378112793,0.4419283866882324
0.8169690370559692,0.8328849077224731,-0.015915870666503906,0.5196250677108765,0.5714285714285714,3.0632190704345703,0.6131972074508667
1.5196810960769653,1.0919935703277588,0.42768752574920654,0.8850240707397461,0.3928571428571429,3.1383955478668213,0.9596056938171387
1.1049726009368896,1.3398935794830322,-0.23492097854614258,0.8540871739387512,0.3928571428571429,3.4135560989379883,0.8969199657440186
1.155803918838501,1.1294697523117065,0.026334166526794434,0.7593485116958618,0.4821428571428571,3.4792463779449463,0.8842360973358154
0.9633598327636719,1.3291964530944824,-0.36583662033081055,0.7736793160438538,0.5714285714285714,3.2751431465148926,0.8955680131912231
0.8761911988258362,1.0802321434020996,-0.20404094457626343,0.8434554934501648,0.5,3.05767560005188,0.9194726943969727
0.9960646629333496,1.0171945095062256,-0.021129846572875977,0.7616654634475708,0.4642857142857143,3.2900185585021973,0.9508246183395386
1.007580280303955,0.9108291864395142,0.09675109386444092,0.7423266172409058,0.4821428571428571,2.870717763900757,0.8464587926864624
1.0546863079071045,0.7807300686836243,0.2739562392234802,0.6465191841125488,0.3392857142857143,2.5090324878692627,0.7875622510910034
1.05194091796875,0.6814854145050049,0.3704555034637451,0.6404699087142944,0.3928571428571429,2.839456796646118,0.8988052010536194
0.8131234049797058,0.9172714352607727,-0.1041480302810669,0.6921391487121582,0.5535714285714286,2.96707820892334,0.9448668360710144
0.8045072555541992,1.1333119869232178,-0.32880473136901855,0.7297433018684387,0.5357142857142857,2.564413547515869,0.9491356611251831
1.0722639560699463,0.888641357421875,0.1836225986480713,0.7877421975135803,0.5892857142857143,3.042062759399414,0.9351699352264404
0.6601141691207886,1.0810840129852295,-0.4209698438644409,0.7018928527832031,0.5892857142857143,3.2723474502563477,0.7995153665542603
1.0048620700836182,0.8216926455497742,0.183169424533844,0.7700580358505249,0.5714285714285714,3.1942520141601562,0.9217998385429382
0.9286109209060669,1.0299485921859741,-0.10133767127990723,0.6872650384902954,0.5892857142857143,3.075467348098755,0.915662944316864
0.8445115089416504,0.991859495639801,-0.14734798669815063,0.6554967761039734,0.5714285714285714,3.2993435859680176,0.8688707947731018
0.7612670063972473,1.274911642074585,-0.5136446356773376,0.7805444002151489,0.5535714285714286,3.028648853302002,0.9090386629104614
0.7609204053878784,0.8342881202697754,-0.07336771488189697,0.6545332670211792,0.4821428571428571,2.729562520980835,0.8853557109832764
0.9315037727355957,0.8806428909301758,0.05086088180541992,0.640398383140564,0.4464285714285714,2.9055330753326416,0.9118385314941406
0.7638912796974182,0.9406320452690125,-0.17674076557159424,0.7499254941940308,0.5892857142857143,2.966200590133667,0.9316971302032471
0.9446184635162354,0.9911202192306519,-0.046501755714416504,0.7384443283081055,0.5357142857142857,3.1967432498931885,0.9170700311660767
0.969661295413971,1.0456082820892334,-0.07594698667526245,0.7977603673934937,0.5535714285714286,3.0538430213928223,0.9849096536636353
0.8322881460189819,1.0715305805206299,-0.23924243450164795,0.728809118270874,0.5892857142857143,3.123408794403076,0.8975741863250732
0.8301925659179688,0.9477441310882568,-0.11755156517028809,0.8053794503211975,0.5535714285714286,3.0181779861450195,0.9375554323196411
1.1387572288513184,0.8400295376777649,0.29872769117355347,0.7370779514312744,0.5,3.3318424224853516,0.9312196373939514
0.7866648435592651,0.9847557544708252,-0.19809091091156006,0.7318331599235535,0.5178571428571428,3.3532938957214355,0.9262078404426575
0.8631371259689331,1.3311251401901245,-0.4679880142211914,0.76198410987854,0.4821428571428571,3.2454702854156494,0.8983705043792725
1.1694327592849731,0.7679599523544312,0.401472806930542,0.6414856910705566,0.3928571428571429,3.019148111343384,0.8696085214614868
1.3625133037567139,0.8749002814292908,0.4876130223274231,0.5831024646759033,0.4642857142857143,3.2636287212371826,0.7588669657707214
1.0260828733444214,1.2863595485687256,-0.2602766752243042,0.7552549839019775,0.5,2.993945360183716,0.897785484790802
1.1967490911483765,1.1009438037872314,0.09580528736114502,0.6799070835113525,0.4285714285714286,2.9827864170074463,0.8585613965988159
1.213914394378662,1.115588665008545,0.09832572937011719,0.6782162189483643,0.5892857142857143,2.9346420764923096,0.8552746772766113
1.1617900133132935,1.176221489906311,-0.014431476593017578,0.7240761518478394,0.5178571428571428,2.948805093765259,0.9007973670959473
1.1847331523895264,1.215065836906433,-0.03033268451690674,0.647955060005188,0.4107142857142857,2.7725889682769775,0.8048367500305176
1.2294039726257324,1.2373793125152588,-0.007975339889526367,0.6979668140411377,0.4642857142857143,2.513054132461548,0.8328486084938049
1.3082644939422607,1.0743669271469116,0.23389756679534912,0.6869953870773315,0.3571428571428571,2.9359216690063477,0.8813017010688782
1.02606201171875,1.105773687362671,-0.0797116756439209,0.684689998626709,0.625,2.6480090618133545,0.8325498700141907
1.245211124420166,1.331085205078125,-0.08587408065795898,0.7771034240722656,0.4285714285714286,2.822464942932129,0.8916975259780884
1.1526119709014893,1.265991449356079,-0.11337947845458984,0.7700848579406738,0.4464285714285714,2.681598663330078,0.9053219556808472
0.9186104536056519,1.2051069736480713,-0.28649652004241943,0.8027479648590088,0.5357142857142857,3.1099588871002197,0.9490017890930176
0.7817713022232056,1.0806670188903809,-0.2988957166671753,0.6162810325622559,0.5357142857142857,2.957054853439331,0.8192259073257446
0.9912122488021851,0.9776885509490967,0.013523697853088379,0.7034734487533569,0.5178571428571428,2.613929033279419,0.9227770566940308
1.0996203422546387,1.2271296977996826,-0.12750935554504395,0.6542325615882874,0.4821428571428571,2.784482717514038,0.806316614151001
0.8254584670066833,1.2369709014892578,-0.41151243448257446,0.7974556088447571,0.4821428571428571,3.5213866233825684,0.9217522144317627
1.221085548400879,1.024535894393921,0.196549654006958,0.7194805145263672,0.5357142857142857,3.298168659210205,0.9095263481140137
0.9706258773803711,0.9319583177566528,0.03866755962371826,0.5748695135116577,0.5714285714285714,2.48463773727417,0.7240824699401855
0.8016180992126465,1.1496939659118652,-0.34807586669921875,0.6823557019233704,0.5,3.3984577655792236,0.8858928680419922
0.9693871736526489,1.015425682067871,-0.04603850841522217,0.681846022605896,0.4821428571428571,2.979311227798462,0.8729130029678345
1.0368679761886597,1.1162443161010742,-0.07937633991241455,0.619491696357727,0.4642857142857143,3.2110702991485596,0.8918458223342896
0.7998953461647034,1.0045039653778076,-0.20460861921310425,0.5806862115859985,0.5892857142857143,3.387364387512207,0.8008540868759155
1.0577781200408936,1.018600583076477,0.039177536964416504,0.6391398906707764,0.4464285714285714,2.797525405883789,0.7866571545600891
0.8803645372390747,1.0048719644546509,-0.12450742721557617,0.5854297876358032,0.5,3.0278210639953613,0.8092235326766968
0.9838014841079712,1.2244271039962769,-0.24062561988830566,0.7131403088569641,0.4107142857142857,3.2314460277557373,0.8602386713027954
1.0249302387237549,1.0641660690307617,-0.039235830307006836,0.6166952848434448,0.4642857142857143,3.390639305114746,0.7662158012390137
0.9372348189353943,1.0629940032958984,-0.12575918436050415,0.6308476328849792,0.5357142857142857,3.2937233448028564,0.7733973264694214
0.8895170092582703,0.8936382532119751,-0.004121243953704834,0.5220510959625244,0.4642857142857143,3.108548402786255,0.7322096228599548
1.2398487329483032,1.0592944622039795,0.18055427074432373,0.6597034335136414,0.5178571428571428,2.969191551208496,0.7320135235786438
0.934577465057373,1.1244490146636963,-0.18987154960632324,0.6111157536506653,0.4464285714285714,3.2700555324554443,0.7686780691146851
1.0114072561264038,0.9152311682701111,0.09617608785629272,0.6226320862770081,0.4821428571428571,3.188804864883423,0.783133864402771
0.8846922516822815,1.0337095260620117,-0.14901727437973022,0.5746060013771057,0.5892857142857143,3.430021286010742,0.7423973083496094
1.3357758522033691,1.2388513088226318,0.0969245433807373,0.7651845216751099,0.3928571428571429,3.2810285091400146,0.9397164583206177
1.054334044456482,1.0878363847732544,-0.03350234031677246,0.6264615654945374,0.5535714285714286,3.0917623043060303,0.7748928666114807
0.8042342662811279,1.0388002395629883,-0.23456597328186035,0.6363612413406372,0.6071428571428572,3.2796339988708496,0.7722405195236206
1.0345691442489624,1.2180702686309814,-0.18350112438201904,0.7375475168228149,0.5714285714285714,2.599036693572998,0.844428300857544
1.0439801216125488,1.1909196376800537,-0.14693951606750488,0.7304638028144836,0.4464285714285714,3.0897576808929443,0.8633918762207031
0.9248560070991516,1.0956246852874756,-0.17076867818832397,0.6881929636001587,0.4642857142857143,3.2357373237609863,0.8397519588470459
1.0369192361831665,0.7870813608169556,0.24983787536621094,0.4814804494380951,0.4642857142857143,3.01263427734375,0.6647055745124817
0.7964114546775818,1.131833791732788,-0.3354223370552063,0.7067892551422119,0.5,3.2957987785339355,0.8773242831230164
0.9840853214263916,1.0832728147506714,-0.09918749332427979,0.6611138582229614,0.5357142857142857,2.912069797515869,0.7558858394622803
1.0142394304275513,0.8131510019302368,0.20108842849731445,0.5419222712516785,0.5535714285714286,3.1231460571289062,0.6780674457550049
0.932330846786499,0.9540507793426514,-0.021719932556152344,0.6274913549423218,0.4642857142857143,3.289755344390869,0.7331576347351074
1.0756525993347168,0.9210892915725708,0.154563307762146,0.5136561393737793,0.7321428571428572,2.964550495147705,0.6217682957649231
1.0256338119506836,0.7468935251235962,0.2787402868270874,0.4321640729904175,0.5178571428571428,2.903679370880127,0.568577766418457
0.8608177900314331,0.8325267434120178,0.028291046619415283,0.48993292450904846,0.4821428571428571,2.829909563064575,0.6368640661239624
0.6827725172042847,0.7389229536056519,-0.05615043640136719,0.46588805317878723,0.5357142857142857,3.0247926712036133,0.6180139780044556
0.9014232158660889,1.013637661933899,-0.11221444606781006,0.643257200717926,0.4285714285714286,2.8814852237701416,0.7619072198867798
0.8357632160186768,0.85379958152771,-0.018036365509033203,0.5773873329162598,0.4821428571428571,2.8458104133605957,0.6462335586547852
0.9888864755630493,0.79430091381073,0.19458556175231934,0.501191258430481,0.5178571428571428,2.524592399597168,0.6141600608825684
0.7583762407302856,1.1299591064453125,-0.37158286571502686,0.7183767557144165,0.5535714285714286,3.0326619148254395,0.7695714235305786
1.0422241687774658,0.8947085738182068,0.14751559495925903,0.569599986076355,0.4642857142857143,3.294377326965332,0.6906577348709106
1.1712822914123535,0.9032095074653625,0.26807278394699097,0.5285385847091675,0.3928571428571429,3.101001262664795,0.6127368807792664
0.9056219458580017,1.0139909982681274,-0.10836905241012573,0.6225831508636475,0.4107142857142857,2.8344075679779053,0.7016531229019165
1.152348279953003,0.871715784072876,0.28063249588012695,0.4662451446056366,0.4821428571428571,2.8293020725250244,0.587689995765686
1.1455929279327393,0.8955335021018982,0.25005942583084106,0.5859282612800598,0.5,2.750934362411499,0.6555255055427551
1.129741907119751,0.9240115284919739,0.2057303786277771,0.5167924165725708,0.5535714285714286,2.8032665252685547,0.6115107536315918
0.9630618691444397,0.7998785376548767,0.163183331489563,0.4739946722984314,0.5892857142857143,3.067608594894409,0.572929859161377
0.8346765041351318,1.0987911224365234,-0.2641146183013916,0.6318764686584473,0.5357142857142857,3.06034255027771,0.746650218963623
0.7113685607910156,0.975797712802887,-0.26442915201187134,0.5484834909439087,0.4107142857142857,2.927093982696533,0.6640089750289917
0.8929271697998047,0.7823833227157593,0.11054384708404541,0.44240933656692505,0.3928571428571429,3.129763603210449,0.5393244028091431
1.0502644777297974,0.8829617500305176,0.16730272769927979,0.5216927528381348,0.5357142857142857,3.417672872543335,0.6312559843063354
0.8565472364425659,0.9659252166748047,-0.10937798023223877,0.6250666379928589,0.4821428571428571,3.394958257675171,0.7055579423904419
0.8798654675483704,0.6749712228775024,0.20489424467086792,0.46484991908073425,0.5892857142857143,2.9017984867095947,0.5596261024475098
0.9231330156326294,1.0701966285705566,-0.14706361293792725,0.6226389408111572,0.5,3.0351979732513428,0.6924779415130615
0.8504502177238464,0.8722836971282959,-0.021833479404449463,0.4972097873687744,0.4821428571428571,2.935605764389038,0.6023935675621033
1.0687167644500732,0.8338503837585449,0.23486638069152832,0.49258843064308167,0.5714285714285714,2.917473554611206,0.5671248435974121
1.073739767074585,1.0091683864593506,0.06457138061523438,0.6082269549369812,0.5178571428571428,3.189645528793335,0.6825566291809082
0.7670468688011169,0.8401485085487366,-0.07310163974761963,0.5183787941932678,0.4464285714285714,3.1071925163269043,0.578270435333252
1.0678309202194214,0.8056465983390808,0.2621843218803406,0.5660113096237183,0.3928571428571429,3.020564079284668,0.6430339813232422
1.0735862255096436,0.7220157384872437,0.3515704870223999,0.40018972754478455,0.4821428571428571,2.8528687953948975,0.5199317932128906
1.0629582405090332,0.9850786924362183,0.07787954807281494,0.5810953974723816,0.5535714285714286,3.2979230880737305,0.6724668741226196
0.8969638347625732,1.0710148811340332,-0.17405104637145996,0.5894635915756226,0.4107142857142857,3.0019888877868652,0.6799700260162354
0.8322827816009521,1.0985820293426514,-0.2662992477416992,0.5908926129341125,0.5714285714285714,2.992417573928833,0.6915624141693115
0.8065939545631409,1.0188193321228027,-0.21222537755966187,0.5937054753303528,0.6071428571428572,2.7942259311676025,0.6707465052604675
0.8934415578842163,0.892387330532074,0.001054227352142334,0.5050469636917114,0.5178571428571428,3.0542736053466797,0.5895196199417114
0.8348345160484314,1.0937942266464233,-0.25895971059799194,0.5824758410453796,0.4821428571428571,2.706303119659424,0.6861858367919922
0.6531810760498047,1.011871576309204,-0.3586905002593994,0.5617799162864685,0.5,2.624756097793579,0.676064133644104
0.7674534320831299,0.9757390022277832,-0.20828557014465332,0.6262093186378479,0.5535714285714286,2.8604040145874023,0.7266896963119507
0.9743262529373169,0.8747292757034302,0.09959697723388672,0.5060603618621826,0.5178571428571428,3.3616340160369873,0.6328707933425903
1.1347333192825317,0.7973809242248535,0.3373523950576782,0.49760186672210693,0.5714285714285714,2.8677918910980225,0.6268637180328369
1.0631928443908691,0.8355945944786072,0.22759824991226196,0.4992547035217285,0.3928571428571429,3.1040027141571045,0.5873476266860962
0.9034456610679626,0.7589624524116516,0.14448320865631104,0.44036024808883667,0.4642857142857143,3.162085771560669,0.5566068887710571
0.8890211582183838,1.1521482467651367,-0.26312708854675293,0.6588483452796936,0.5357142857142857,2.866478443145752,0.7586975693702698
0.756190836429596,0.9444536566734314,-0.18826282024383545,0.5874494314193726,0.4285714285714286,3.240220546722412,0.6873917579650879
0.9889148473739624,0.8238362073898315,0.16507863998413086,0.46760767698287964,0.4107142857142857,3.2107033729553223,0.5826455950737
1.0807232856750488,0.7117942571640015,0.36892902851104736,0.4605196714401245,0.4464285714285714,3.1537702083587646,0.5591663122177124
0.800906240940094,1.059063196182251,-0.258156955242157,0.6399940252304077,0.4821428571428571,2.9578068256378174,0.747236430644989
0.990773618221283,0.931348443031311,0.059425175189971924,0.5557076930999756,0.4464285714285714,3.4169065952301025,0.6427662372589111
0.8951603770256042,1.1201097965240479,-0.2249494194984436,0.6672380566596985,0.5,3.1509575843811035,0.7404102087020874
0.9812017679214478,0.89003586769104,0.09116590023040771,0.580365777015686,0.4821428571428571,3.502143144607544,0.6418666839599609
0.8836637139320374,0.7691087126731873,0.1145550012588501,0.39746272563934326,0.5357142857142857,3.1773428916931152,0.491131067276001
0.9933643341064453,0.9033302068710327,0.0900341272354126,0.5648514032363892,0.3928571428571429,3.5923242568969727,0.6665430665016174
0.9871503114700317,0.8575278520584106,0.1296224594116211,0.498571515083313,0.4642857142857143,3.250788927078247,0.6026524305343628
0.9718649983406067,0.990797758102417,-0.018932759761810303,0.5617395043373108,0.5357142857142857,2.8768250942230225,0.7045048475265503
0.8666261434555054,0.898577094078064,-0.031950950622558594,0.6305692195892334,0.5892857142857143,2.808361530303955,0.7440919876098633
1.0267643928527832,0.9107645750045776,0.11599981784820557,0.5109379291534424,0.3571428571428571,2.7195005416870117,0.6191959381103516
0.9120279550552368,0.9627093076705933,-0.050681352615356445,0.5155930519104004,0.4642857142857143,2.8795697689056396,0.655579686164856
1.028961420059204,0.8866967558860779,0.14226466417312622,0.5015032887458801,0.4285714285714286,3.2974720001220703,0.5946410298347473
1.0556527376174927,0.7132091522216797,0.342443585395813,0.3746786117553711,0.5178571428571428,2.8132858276367188,0.4501790702342987
0.9453328847885132,0.9825359582901001,-0.037203073501586914,0.523139238357544,0.4821428571428571,2.8957972526550293,0.6204930543899536
1.072155475616455,0.7793495655059814,0.29280591011047363,0.4964238405227661,0.4642857142857143,2.6136646270751953,0.5723150372505188
0.7183941602706909,1.0533008575439453,-0.3349066972732544,0.5827568769454956,0.5,3.0001392364501953,0.6944082379341125
1.0488392114639282,1.0104405879974365,0.0383986234664917,0.5709116458892822,0.4821428571428571,2.9177844524383545,0.6944423913955688
0.8242932558059692,1.0078392028808594,-0.18354594707489014,0.5588920712471008,0.5535714285714286,3.1558008193969727,0.6648898720741272
1.0581462383270264,0.8810093402862549,0.17713689804077148,0.5083282589912415,0.5357142857142857,2.8643386363983154,0.5894949436187744
0.7563753128051758,1.0518863201141357,-0.29551100730895996,0.6104246377944946,0.625,2.7794883251190186,0.7018189430236816
1.085287094116211,0.8308026194572449,0.25448447465896606,0.4810364544391632,0.6785714285714286,3.0808494091033936,0.5882071256637573
1.065262794494629,0.8634465932846069,0.20181620121002197,0.46480420231819153,0.5178571428571428,3.3201260566711426,0.5907400250434875
0.7999500036239624,0.900128185749054,-0.10017818212509155,0.4812982678413391,0.4642857142857143,3.135157346725464,0.5644623041152954
1.0943880081176758,1.0073951482772827,0.08699285984039307,0.580223798751831,0.5535714285714286,2.7887327671051025,0.6724988222122192
0.7718925476074219,1.0367114543914795,-0.2648189067840576,0.6490824222564697,0.4642857142857143,2.923269033432007,0.7452554702758789
0.727871835231781,0.9240778684616089,-0.19620603322982788,0.5476058721542358,0.5178571428571428,3.069305658340454,0.617882251739502
1.0701515674591064,0.8152125477790833,0.2549390196800232,0.4531143009662628,0.5357142857142857,3.025455951690674,0.559074342250824
1.0780140161514282,0.8715535998344421,0.20646041631698608,0.5270417332649231,0.5357142857142857,3.3906912803649902,0.6041802167892456
1.0451116561889648,1.1018831729888916,-0.05677151679992676,0.6387109756469727,0.2857142857142857,3.1839637756347656,0.755167543888092
0.9820029735565186,0.9714431762695312,0.010559797286987305,0.5696703791618347,0.5178571428571428,2.7766456604003906,0.6798233985900879
0.78153395652771,1.142007827758789,-0.3604738712310791,0.6778378486633301,0.625,3.006547212600708,0.7445958852767944
0.9940651059150696,0.9976198077201843,-0.003554701805114746,0.5803440809249878,0.5892857142857143,3.0365450382232666,0.6717958450317383
0.8597091436386108,0.8314817547798157,0.028227388858795166,0.4892604351043701,0.5,2.6105329990386963,0.5962399244308472
0.885645866394043,1.0931899547576904,-0.20754408836364746,0.6825902462005615,0.5178571428571428,3.2418971061706543,0.7615023851394653
0.9989325404167175,1.0102286338806152,-0.011296093463897705,0.537580132484436,0.4107142857142857,2.907341480255127,0.6644552946090698
0.9596633911132812,0.9132977724075317,0.04636561870574951,0.5090041160583496,0.4642857142857143,2.747861623764038,0.610263466835022
1.0137035846710205,0.8375211358070374,0.17618244886398315,0.4968579411506653,0.6071428571428572,3.231475830078125,0.6081656813621521
0.758975625038147,1.0258128643035889,-0.2668372392654419,0.5685106515884399,0.6607142857142857,3.151379346847534,0.6612562537193298
0.8789194822311401,1.1362192630767822,-0.2572997808456421,0.6279684901237488,0.5714285714285714,3.2447197437286377,0.6796234250068665
1.033764362335205,0.8607943058013916,0.17297005653381348,0.5086985230445862,0.4821428571428571,3.3121981620788574,0.6372449994087219
0.9375974535942078,1.1046359539031982,-0.16703850030899048,0.6504878401756287,0.4642857142857143,3.143146514892578,0.7398952841758728
0.8862146735191345,0.7201268672943115,0.166087806224823,0.4339715242385864,0.5714285714285714,3.1504344940185547,0.5238544940948486
1.0858081579208374,0.9495311975479126,0.1362769603729248,0.5483685731887817,0.5,3.2872304916381836,0.6626362204551697
1.0592296123504639,0.9672545194625854,0.09197509288787842,0.5314309000968933,0.375,3.0482840538024902,0.6555056571960449
0.9251590967178345,1.1582367420196533,-0.23307764530181885,0.7126203775405884,0.4821428571428571,3.082695484161377,0.7897516489028931
1.1487257480621338,0.7073327302932739,0.44139301776885986,0.38248521089553833,0.375,2.7911436557769775,0.5154486894607544
0.8285012245178223,1.0611215829849243,-0.23262035846710205,0.5714477300643921,0.5178571428571428,2.8117949962615967,0.661487340927124
0.9005552530288696,0.8451560735702515,0.055399179458618164,0.4501160979270935,0.4464285714285714,3.0226783752441406,0.5830903649330139
0.9900126457214355,0.9358718991279602,0.05414074659347534,0.5027550458908081,0.4642857142857143,3.1543986797332764,0.6237913370132446
0.8565995097160339,0.8921780586242676,-0.03557854890823364,0.5226418972015381,0.4642857142857143,2.7060604095458984,0.6172524690628052
0.7709650993347168,0.9305592775344849,-0.15959417819976807,0.5823432207107544,0.4821428571428571,3.137104034423828,0.6853784322738647
0.8845829963684082,1.0663820505142212,-0.181799054145813,0.7051870226860046,0.4464285714285714,2.5933358669281006,0.7962943911552429
1.167588472366333,0.8377466201782227,0.32984185218811035,0.5012680888175964,0.375,2.6464004516601562,0.621729850769043
1.0869256258010864,0.8375236988067627,0.24940192699432373,0.43602198362350464,0.4285714285714286,3.267688751220703,0.5399503707885742
1.1608223915100098,0.5943330526351929,0.5664893388748169,0.33830246329307556,0.4464285714285714,3.385946750640869,0.46878552436828613
0.9524461030960083,0.8814692497253418,0.0709768533706665,0.5357648730278015,0.4285714285714286,2.805223226547241,0.675140917301178
0.6631056070327759,1.1430009603500366,-0.47989535331726074,0.6540421843528748,0.5178571428571428,2.8398468494415283,0.7582547664642334
0.9218569397926331,1.021450161933899,-0.09959322214126587,0.5745456218719482,0.5,3.212007761001587,0.6420877575874329
0.7646408081054688,1.1640784740447998,-0.39943766593933105,0.6584219932556152,0.4285714285714286,2.6875104904174805,0.7614600658416748
1.0959465503692627,0.9345628023147583,0.1613837480545044,0.562707781791687,0.4285714285714286,2.790911912918091,0.6623772382736206
1.0786945819854736,0.7895835041999817,0.28911107778549194,0.47498005628585815,0.5535714285714286,2.8953607082366943,0.5910376906394958
0.8625580668449402,1.1104775667190552,-0.247919499874115,0.6609073281288147,0.4821428571428571,2.7331900596618652,0.7594360113143921
0.9461833238601685,1.0892763137817383,-0.14309298992156982,0.5799883604049683,0.625,3.0191848278045654,0.6958414316177368
0.9522892236709595,0.8178587555885315,0.13443046808242798,0.44728073477745056,0.5714285714285714,2.5140767097473145,0.574753999710083
0.9548131227493286,1.1048184633255005,-0.15000534057617188,0.6228398084640503,0.6785714285714286,3.0295310020446777,0.700724720954895
0.9233368635177612,0.9091060161590576,0.014230847358703613,0.5469974875450134,0.4285714285714286,2.799616813659668,0.6215876936912537
1.0266402959823608,0.9836049675941467,0.04303532838821411,0.5240169167518616,0.4821428571428571,2.8524582386016846,0.6005569696426392
0.8241404294967651,1.0379918813705444,-0.2138514518737793,0.5997744798660278,0.4285714285714286,2.852595806121826,0.7406836748123169
0.6782020330429077,1.0955088138580322,-0.4173067808151245,0.6158528327941895,0.5535714285714286,3.1003201007843018,0.7293145656585693
0.7970954179763794,1.2329649925231934,-0.43586957454681396,0.7188951373100281,0.6785714285714286,3.3417210578918457,0.7659887075424194
1.0385477542877197,1.0748242139816284,-0.03627645969390869,0.6054719686508179,0.5357142857142857,3.167215585708618,0.687161922454834
0.9053977131843567,1.1662952899932861,-0.26089757680892944,0.6885191798210144,0.4821428571428571,3.5458528995513916,0.7981421947479248
1.0139364004135132,0.7275344133377075,0.28640198707580566,0.3565579056739807,0.5714285714285714,3.0059256553649902,0.47883743047714233
0.7775697708129883,1.0336284637451172,-0.2560586929321289,0.5398840308189392,0.4464285714285714,3.344761848449707,0.6286086440086365
0.9486932754516602,0.8575637340545654,0.09112954139709473,0.40324920415878296,0.6071428571428572,3.0499184131622314,0.5592271089553833
0.8685011267662048,0.9358845949172974,-0.06738346815109253,0.5222331285476685,0.4642857142857143,2.8276968002319336,0.6479046940803528
0.8608133792877197,1.2236475944519043,-0.36283421516418457,0.6768275499343872,0.4821428571428571,3.1215600967407227,0.7615200281143188
1.0820221900939941,0.9923155903816223,0.08970659971237183,0.5680453181266785,0.4821428571428571,2.8940985202789307,0.6735027432441711
0.6283897757530212,1.0364065170288086,-0.40801674127578735,0.5075091123580933,0.5535714285714286,3.390456199645996,0.6189823150634766
0.949833333492279,1.0007127523422241,-0.05087941884994507,0.49785149097442627,0.4107142857142857,3.2465147972106934,0.5979799628257751
0.9769940972328186,1.0344278812408447,-0.05743378400802612,0.598253607749939,0.4821428571428571,3.049710512161255,0.7123403549194336
0.8094514608383179,1.0764403343200684,-0.2669888734817505,0.6299303770065308,0.5535714285714286,3.2625460624694824,0.6807395219802856
0.8879646062850952,1.057038426399231,-0.16907382011413574,0.6239263415336609,0.4642857142857143,3.014770269393921,0.7229608297348022
1.0008960962295532,0.8670406937599182,0.133855402469635,0.44953417778015137,0.5535714285714286,2.960853338241577,0.5619118213653564
0.7841541171073914,1.0721096992492676,-0.2879555821418762,0.5913006663322449,0.5357142857142857,2.96336030960083,0.6852770447731018
1.1415098905563354,0.779926598072052,0.36158329248428345,0.42232373356819153,0.375,3.156750440597534,0.5283417105674744
1.0925564765930176,0.6808949708938599,0.4116615056991577,0.34724369645118713,0.5178571428571428,2.9868054389953613,0.4717754125595093
0.9414933919906616,0.886874794960022,0.05461859703063965,0.5143671035766602,0.4642857142857143,3.1739048957824707,0.598744809627533
0.8074500560760498,1.2264726161956787,-0.4190225601196289,0.6868294477462769,0.5,3.1106133460998535,0.7911170125007629
1.0335404872894287,0.6679088473320007,0.365631639957428,0.3417820930480957,0.4285714285714286,3.034027338027954,0.4455986022949219
1.0661344528198242,0.9407461881637573,0.1253882646560669,0.486588716506958,0.4285714285714286,3.331535816192627,0.6143857836723328
1.0765272378921509,0.9143104553222656,0.16221678256988525,0.5191413760185242,0.4107142857142857,2.306118965148926,0.6476202011108398
0.785419225692749,0.9966891407966614,-0.21126991510391235,0.5575410723686218,0.5535714285714286,2.900240659713745,0.6446791887283325
1.0124499797821045,0.7521741390228271,0.26027584075927734,0.38638877868652344,0.5,2.968273401260376,0.4853326082229614
0.7457274794578552,0.9273809194564819,-0.1816534399986267,0.4675983190536499,0.5178571428571428,3.377441167831421,0.6194669008255005
0.9336538910865784,1.0189590454101562,-0.08530515432357788,0.6218423843383789,0.5178571428571428,3.2109601497650146,0.7251055240631104
0.7511958479881287,1.1066536903381348,-0.3554578423500061,0.588331937789917,0.5357142857142857,3.0931737422943115,0.6863607168197632
0.907416820526123,1.1294158697128296,-0.22199904918670654,0.5961740016937256,0.6071428571428572,3.1137802600860596,0.6830426454544067
1.1485528945922852,0.7288845777511597,0.4196683168411255,0.40672895312309265,0.4642857142857143,2.920543909072876,0.5220906734466553
0.9323912262916565,0.8112031817436218,0.12118804454803467,0.4826543927192688,0.5357142857142857,3.093390464782715,0.5606364607810974
1.062872290611267,0.9736800193786621,0.08919227123260498,0.5358613729476929,0.5,2.4984378814697266,0.6455825567245483
0.828048825263977,1.1448838710784912,-0.31683504581451416,0.6571593880653381,0.4285714285714286,3.356306314468384,0.7639190554618835
0.8131321668624878,1.0185630321502686,-0.20543086528778076,0.6042739152908325,0.5178571428571428,2.935575246810913,0.712990403175354
1.022563099861145,0.6959878206253052,0.32657527923583984,0.3789147734642029,0.4821428571428571,2.571948766708374,0.5023337602615356
0.8098201751708984,1.0029046535491943,-0.1930844783782959,0.5545469522476196,0.4821428571428571,2.7890677452087402,0.6548879146575928
1.3031885623931885,0.7396023273468018,0.5635862350463867,0.38416212797164917,0.4464285714285714,3.1780996322631836,0.4867154061794281
0.9094845056533813,0.7881385684013367,0.12134593725204468,0.4264209270477295,0.5357142857142857,3.3642163276672363,0.553502082824707
1.3776357173919678,0.8482900261878967,0.529345691204071,0.450568288564682,0.4642857142857143,3.044572353363037,0.620032012462616
0.9959084987640381,0.949794590473175,0.04611390829086304,0.5809028148651123,0.4285714285714286,2.986037254333496,0.7071777582168579
1.0010509490966797,0.9199713468551636,0.08107960224151611,0.5666539669036865,0.4642857142857143,2.292487621307373,0.6477091312408447
0.7144172191619873,0.9853626489639282,-0.2709454298019409,0.6029758453369141,0.5535714285714286,2.955622911453247,0.7132390737533569
0.8126463890075684,1.0304397344589233,-0.21779334545135498,0.6052324771881104,0.5,2.860520839691162,0.7292443513870239
0.9373577237129211,1.0007426738739014,-0.06338495016098022,0.5887950658798218,0.4285714285714286,2.91015625,0.6702758073806763
0.9391435384750366,0.9623582363128662,-0.02321469783782959,0.5272780060768127,0.375,2.834078311920166,0.631964921951294
0.8880729675292969,1.1419249773025513,-0.2538520097732544,0.6464160084724426,0.6071428571428572,3.1720192432403564,0.7177024483680725
0.7495990991592407,0.9736305475234985,-0.2240314483642578,0.5354589223861694,0.5357142857142857,3.0605876445770264,0.6324386596679688
1.0617493391036987,0.8900500535964966,0.17169928550720215,0.50213623046875,0.4107142857142857,3.3607661724090576,0.5841902494430542
0.8072774410247803,0.8058325052261353,0.0014449357986450195,0.45733416080474854,0.4821428571428571,2.6505959033966064,0.5847082138061523
1.1606898307800293,0.8371042013168335,0.3235856294631958,0.4364624619483948,0.4642857142857143,3.0681064128875732,0.5262860059738159
0.9643169641494751,0.9550433158874512,0.009273648262023926,0.5187925100326538,0.4642857142857143,2.8174498081207275,0.6189165711402893
0.8909497857093811,1.0466272830963135,-0.15567749738693237,0.582621157169342,0.5714285714285714,3.2309560775756836,0.6419179439544678
0.9189186096191406,0.9645899534225464,-0.04567134380340576,0.5476701259613037,0.5714285714285714,2.8992085456848145,0.6460622549057007
0.8067521452903748,1.020766019821167,-0.21401387453079224,0.613211452960968,0.4821428571428571,2.6819844245910645,0.6705107688903809
0.9556862711906433,0.886892557144165,0.06879371404647827,0.5350810885429382,0.5357142857142857,2.893977642059326,0.6389198303222656
0.9453703165054321,0.9778201580047607,-0.03244984149932861,0.5724719762802124,0.5714285714285714,2.862842321395874,0.6750924587249756
1.2915897369384766,0.7649351954460144,0.5266545414924622,0.4136168658733368,0.4464285714285714,3.0800862312316895,0.5459115505218506
0.9941697120666504,0.8205792307853699,0.17359048128128052,0.46249502897262573,0.5357142857142857,3.073429822921753,0.5435633659362793
0.9346106052398682,1.0646098852157593,-0.1299992799758911,0.6223879456520081,0.3214285714285714,2.482602119445801,0.7119086980819702
0.7120354175567627,1.1060776710510254,-0.3940422534942627,0.627422571182251,0.4821428571428571,2.7428526878356934,0.7344798445701599
0.83199143409729,1.2624180316925049,-0.43042659759521484,0.7089508771896362,0.6071428571428572,2.9865000247955322,0.8204920887947083
0.9237418174743652,0.9818631410598755,-0.058121323585510254,0.520849347114563,0.5714285714285714,2.658324718475342,0.6253400444984436
1.1050763130187988,0.9685734510421753,0.13650286197662354,0.5254419445991516,0.5,3.0465362071990967,0.6505333781242371
1.0024861097335815,0.9583126306533813,0.044173479080200195,0.5343277454376221,0.5535714285714286,2.9668192863464355,0.6409577131271362
0.5900605320930481,1.063478946685791,-0.4734184145927429,0.5923150777816772,0.6964285714285714,3.1837007999420166,0.6913665533065796
0.859123945236206,1.0619642734527588,-0.20284032821655273,0.5612731575965881,0.5892857142857143,3.3439159393310547,0.6277971267700195
0.903552770614624,1.1174638271331787,-0.2139110565185547,0.6424086093902588,0.4821428571428571,3.430973768234253,0.7065224051475525
0.7899020910263062,1.10551118850708,-0.3156090974807739,0.594136118888855,0.4642857142857143,2.5975711345672607,0.7248030304908752
0.7673594355583191,1.0095620155334473,-0.24220257997512817,0.5705163478851318,0.5,2.873479127883911,0.6995745897293091
1.035123348236084,1.0846607685089111,-0.04953742027282715,0.6349717378616333,0.3928571428571429,3.1411378383636475,0.7610611915588379
1.024788737297058,0.8196213245391846,0.20516741275787354,0.5180764198303223,0.5178571428571428,2.881294012069702,0.6137063503265381
0.9007576704025269,0.9619940519332886,-0.06123638153076172,0.5623078346252441,0.6071428571428572,3.392982006072998,0.656577467918396
0.958441972732544,1.0186882019042969,-0.06024622917175293,0.5915223360061646,0.5535714285714286,3.18652606010437,0.6836005449295044
0.9795336723327637,0.7413190007209778,0.2382146716117859,0.4466933608055115,0.3928571428571429,3.311295509338379,0.5490650534629822
0.7631781101226807,0.9516631364822388,-0.1884850263595581,0.5927064418792725,0.5,2.699781894683838,0.684404730796814
0.8560221195220947,0.9968052506446838,-0.1407831311225891,0.6426239013671875,0.5714285714285714,3.209420919418335,0.7441415190696716
0.9821466207504272,0.7553889155387878,0.2267577052116394,0.43754374980926514,0.4464285714285714,3.261249542236328,0.5679671764373779
1.0354161262512207,0.9925330281257629,0.042883098125457764,0.621500551700592,0.4285714285714286,3.4857592582702637,0.723792552947998
0.9556297063827515,1.0580995082855225,-0.102469801902771,0.6610295176506042,0.5714285714285714,2.9312119483947754,0.7435014247894287
1.081190824508667,0.8158392310142517,0.2653515934944153,0.47843310236930847,0.5714285714285714,3.0528764724731445,0.5696021318435669
1.0265295505523682,0.9454172849655151,0.08111226558685303,0.5350474119186401,0.5892857142857143,2.6084399223327637,0.6175472736358643
0.9469527006149292,0.98100745677948,-0.03405475616455078,0.5954979658126831,0.5714285714285714,2.757693290710449,0.6729676723480225
0.9274947047233582,0.969735860824585,-0.04224115610122681,0.605417788028717,0.3928571428571429,3.1240477561950684,0.7221857309341431
1.0271379947662354,0.8959254026412964,0.13121259212493896,0.49684351682662964,0.5,3.2817583084106445,0.6309996843338013
0.8774145841598511,1.0281758308410645,-0.15076124668121338,0.5629938840866089,0.5357142857142857,2.4345061779022217,0.6576908826828003
0.8009196519851685,1.102339506149292,-0.30141985416412354,0.609649658203125,0.5714285714285714,3.162808418273926,0.6879419088363647
1.0268532037734985,0.9522143602371216,0.07463884353637695,0.5618857145309448,0.5357142857142857,2.93212628364563,0.6614245772361755
0.7224304676055908,1.1534061431884766,-0.43097567558288574,0.6229296326637268,0.4821428571428571,3.17767071723938,0.6972209811210632
1.0156294107437134,0.9261640310287476,0.08946537971496582,0.49763306975364685,0.375,3.482926845550537,0.6125621199607849
1.0030847787857056,0.8221495747566223,0.18093520402908325,0.4168550372123718,0.4642857142857143,2.611130714416504,0.552470862865448
0.8350822925567627,1.0664938688278198,-0.23141157627105713,0.5751203298568726,0.4464285714285714,3.145404100418091,0.6679253578186035
1.0185168981552124,0.8024543523788452,0.2160625457763672,0.4659678041934967,0.5,2.8292739391326904,0.5628604888916016
0.8689478039741516,0.9637570381164551,-0.09480923414230347,0.4865216016769409,0.625,3.434525728225708,0.5815039873123169
0.9925607442855835,0.7939882874488831,0.19857245683670044,0.44672271609306335,0.4821428571428571,2.9852075576782227,0.5629448890686035
0.9699217081069946,0.8180309534072876,0.15189075469970703,0.4611523151397705,0.4285714285714286,3.6081197261810303,0.564624011516571
0.6347034573554993,0.9438000917434692,-0.30909663438796997,0.506472647190094,0.6428571428571428,2.9967713356018066,0.5855469107627869
0.7716654539108276,1.1953779458999634,-0.42371249198913574,0.6586448550224304,0.5,2.4124321937561035,0.7159423828125
0.73616623878479,1.255061388015747,-0.518895149230957,0.6888247132301331,0.5,2.9073257446289062,0.7963336706161499
1.0843253135681152,0.8463045358657837,0.23802077770233154,0.47244101762771606,0.4642857142857143,3.2027101516723633,0.617484450340271
0.8131928443908691,1.2127354145050049,-0.39954257011413574,0.7081471681594849,0.5,3.036475896835327,0.8276211619377136
0.9144630432128906,1.0705604553222656,-0.156097412109375,0.6558101773262024,0.5178571428571428,2.403866767883301,0.7478833794593811
1.085985779762268,0.7875511646270752,0.29843461513519287,0.42351484298706055,0.4464285714285714,3.185530424118042,0.5217697620391846
0.9009279608726501,1.235273838043213,-0.33434587717056274,0.6762040853500366,0.5714285714285714,2.9023239612579346,0.7439291477203369
0.749678373336792,1.2568681240081787,-0.5071897506713867,0.7380311489105225,0.4642857142857143,2.942754030227661,0.8211427330970764
0.8135011196136475,0.8955005407333374,-0.08199942111968994,0.4885239005088806,0.5178571428571428,2.928102970123291,0.60384601354599
1.0115479230880737,0.7874315977096558,0.22411632537841797,0.4326605200767517,0.3928571428571429,2.901245355606079,0.5252859592437744
0.8134300708770752,1.0250428915023804,-0.21161282062530518,0.6005106568336487,0.5178571428571428,3.1207239627838135,0.6961762309074402
0.9718281626701355,0.9381542205810547,0.03367394208908081,0.4916123151779175,0.5,3.302281618118286,0.6360796689987183
0.7644522190093994,1.332661747932434,-0.5682095289230347,0.7792536616325378,0.5178571428571428,3.5187673568725586,0.8434273600578308
0.96820068359375,0.7887488603591919,0.1794518232345581,0.5216747522354126,0.4642857142857143,3.2494490146636963,0.6167590618133545
0.7895370721817017,1.0421452522277832,-0.25260818004608154,0.5916463136672974,0.5,3.0376248359680176,0.7077309489250183
0.99509596824646,1.197784185409546,-0.20268821716308594,0.6463589072227478,0.5535714285714286,3.342007875442505,0.7314682602882385
1.107588529586792,0.8986619114875793,0.20892661809921265,0.466231107711792,0.4107142857142857,2.943938970565796,0.5900754928588867
0.9149750471115112,0.9661319851875305,-0.05115693807601929,0.5317675471305847,0.5714285714285714,3.0213429927825928,0.6192547678947449
1.0557260513305664,0.85221266746521,0.20351338386535645,0.4825485646724701,0.5,3.285980701446533,0.5988063216209412
0.7444809675216675,1.211604356765747,-0.4671233892440796,0.6208791732788086,0.5178571428571428,3.2243895530700684,0.6883624196052551
0.9661448001861572,1.1239279508590698,-0.1577831506729126,0.6377992033958435,0.3928571428571429,3.2624151706695557,0.7882928848266602
0.8042523264884949,1.097593069076538,-0.2933407425880432,0.624821126461029,0.5714285714285714,3.1292827129364014,0.759933590888977
0.7813942432403564,1.146366834640503,-0.3649725914001465,0.621448278427124,0.5,3.085923910140991,0.7287389039993286
1.0876820087432861,0.7201808094978333,0.3675011992454529,0.4062373638153076,0.4821428571428571,3.3219635486602783,0.5066287517547607
1.0581321716308594,0.922527551651001,0.1356046199798584,0.49037855863571167,0.5357142857142857,3.201888084411621,0.6173876523971558
1.1613802909851074,0.8716086149215698,0.2897716760635376,0.4711562395095825,0.375,3.202918529510498,0.609086811542511
1.0416619777679443,1.003501296043396,0.03816068172454834,0.47645682096481323,0.5357142857142857,3.529971122741699,0.562197208404541
0.699895441532135,1.0337849855422974,-0.33388954401016235,0.5859766006469727,0.5178571428571428,3.278703212738037,0.6877337694168091
0.9289616942405701,0.9795367121696472,-0.05057501792907715,0.5429387092590332,0.3928571428571429,2.8255951404571533,0.6368705034255981
0.8420896530151367,1.007542371749878,-0.1654527187347412,0.527194619178772,0.5535714285714286,3.2220516204833984,0.6324770450592041
1.10261869430542,0.9160481691360474,0.18657052516937256,0.5225814580917358,0.4642857142857143,3.1260719299316406,0.6579350233078003
1.0364990234375,0.8347543478012085,0.2017446756362915,0.49396616220474243,0.5535714285714286,2.987612724304199,0.5555201172828674
0.7283895015716553,1.1430325508117676,-0.4146430492401123,0.6284080147743225,0.5535714285714286,3.034949541091919,0.7684084177017212
1.0151970386505127,0.7149898409843445,0.3002071976661682,0.4753483235836029,0.4821428571428571,3.153184413909912,0.5681861639022827
0.7847527265548706,1.0703750848770142,-0.28562235832214355,0.6221730709075928,0.5535714285714286,2.8298072814941406,0.7067221403121948
0.9009298086166382,1.0288426876068115,-0.12791287899017334,0.5974600315093994,0.4285714285714286,2.95076847076416,0.6596648097038269
0.7916243672370911,1.0624568462371826,-0.27083247900009155,0.626375675201416,0.5892857142857143,2.7351458072662354,0.7011238932609558
0.8910954594612122,0.782625675201416,0.10846978425979614,0.4227985143661499,0.3035714285714286,3.0108413696289062,0.5357602834701538
1.0647938251495361,0.8504951596260071,0.21429866552352905,0.44704219698905945,0.4464285714285714,2.8495092391967773,0.5652340650558472
1.1034308671951294,0.845095157623291,0.2583357095718384,0.5113940238952637,0.5714285714285714,2.5709292888641357,0.5912575125694275
1.2108246088027954,0.674561083316803,0.5362635254859924,0.3641124367713928,0.4285714285714286,3.1510188579559326,0.49516814947128296
0.9491238594055176,1.01003098487854,-0.06090712547302246,0.576570451259613,0.4821428571428571,2.58624529838562,0.6759006977081299
0.9669300317764282,1.0715436935424805,-0.10461366176605225,0.5774800777435303,0.5,2.852264404296875,0.7156607508659363
1.1838796138763428,0.7907843589782715,0.3930952548980713,0.40582019090652466,0.375,3.160031795501709,0.5874958634376526
0.9661815166473389,0.9817374348640442,-0.015555918216705322,0.4984346032142639,0.5535714285714286,3.0146074295043945,0.6235865950584412
1.0121649503707886,0.8588815927505493,0.15328335762023926,0.47432297468185425,0.5178571428571428,2.7799601554870605,0.5650462508201599
1.0787150859832764,0.9291353225708008,0.14957976341247559,0.5511183738708496,0.4285714285714286,3.1818504333496094,0.656826376914978
1.0044358968734741,0.9597902297973633,0.04464566707611084,0.5316077470779419,0.4821428571428571,2.803338050842285,0.608745276927948
0.815043032169342,1.1036372184753418,-0.28859418630599976,0.5518422722816467,0.5357142857142857,3.0009989738464355,0.620436429977417
1.0593565702438354,0.8179754018783569,0.24138116836547852,0.4364975392818451,0.4107142857142857,3.122156858444214,0.5349780917167664
0.9130187630653381,0.7076234221458435,0.20539534091949463,0.37873291969299316,0.4464285714285714,3.198056221008301,0.4918125867843628
1.0050429105758667,1.057739019393921,-0.0526961088180542,0.5814821124076843,0.4821428571428571,3.076864004135132,0.710479736328125
1.1612820625305176,0.8264046311378479,0.3348774313926697,0.43751460313796997,0.5,3.250666379928589,0.5758175253868103
1.234042763710022,0.6911773681640625,0.5428653955459595,0.3282839059829712,0.4107142857142857,3.0879552364349365,0.4494536221027374
0.9867552518844604,0.8719586730003357,0.11479657888412476,0.5836726427078247,0.5714285714285714,2.9662322998046875,0.6582176685333252
1.0891591310501099,0.7437945604324341,0.3453645706176758,0.4114503264427185,0.4821428571428571,3.103227138519287,0.5137771964073181
0.9711618423461914,1.0396361351013184,-0.06847429275512695,0.5618549585342407,0.4285714285714286,3.0488951206207275,0.6682319641113281
1.0504753589630127,0.9425750970840454,0.10790026187896729,0.5182000398635864,0.4642857142857143,3.2013072967529297,0.6588553190231323
1.1196848154067993,0.8822412490844727,0.23744356632232666,0.4516170620918274,0.5178571428571428,3.3389816284179688,0.6076439619064331
0.8028994798660278,1.0800254344940186,-0.2771259546279907,0.6226810216903687,0.3928571428571429,3.1761679649353027,0.728513240814209
0.8982754945755005,1.0331709384918213,-0.1348954439163208,0.6190959811210632,0.4285714285714286,3.013850212097168,0.6784120798110962
1.3052394390106201,0.8027255535125732,0.5025138854980469,0.448356568813324,0.5178571428571428,3.2691538333892822,0.5827096700668335
0.9827438592910767,0.9391787052154541,0.04356515407562256,0.5403609275817871,0.5,3.249389410018921,0.6202777624130249
0.9793262481689453,1.0233203172683716,-0.04399406909942627,0.6042777299880981,0.4285714285714286,2.9710192680358887,0.677666962146759
1.134126901626587,0.8588199615478516,0.27530694007873535,0.4999780058860779,0.4642857142857143,3.024839162826538,0.6182732582092285
1.0118123292922974,0.7666059732437134,0.24520635604858398,0.46002477407455444,0.5892857142857143,3.396803140640259,0.5329755544662476
0.9465657472610474,0.6739705801010132,0.2725951671600342,0.32852381467819214,0.4285714285714286,3.181403636932373,0.44158393144607544
0.9541680812835693,0.9198213815689087,0.034346699714660645,0.5613378286361694,0.3928571428571429,3.3718204498291016,0.6844658851623535
0.8343924880027771,0.8519845604896545,-0.01759207248687744,0.5239835977554321,0.5,2.7179272174835205,0.5745559334754944
1.0060417652130127,1.0499091148376465,-0.04386734962463379,0.5832093954086304,0.375,2.7649009227752686,0.6948705315589905
0.8861369490623474,0.9173233509063721,-0.031186401844024658,0.4792737662792206,0.4821428571428571,3.3938796520233154,0.571038007736206
0.9290189743041992,0.7974153161048889,0.1316036581993103,0.42367851734161377,0.4821428571428571,3.2796471118927,0.5686654448509216
0.9657782316207886,1.0077335834503174,-0.04195535182952881,0.5748699903488159,0.5,3.3014373779296875,0.6433847546577454
1.2306230068206787,0.7865676283836365,0.44405537843704224,0.43097737431526184,0.3928571428571429,3.1214253902435303,0.5814167857170105
0.8173006176948547,1.107133150100708,-0.28983253240585327,0.6130740642547607,0.5,2.9423978328704834,0.6942543983459473
1.144822359085083,0.8246893882751465,0.3201329708099365,0.4935946464538574,0.5,3.009092330932617,0.6152677536010742
0.7621431350708008,1.0423250198364258,-0.280181884765625,0.6611310243606567,0.3392857142857143,3.1977174282073975,0.7520216703414917
1.0949373245239258,0.6738418936729431,0.42109543085098267,0.3565394878387451,0.3928571428571429,3.2850120067596436,0.4677361845970154
1.0936157703399658,0.7860956192016602,0.30752015113830566,0.4254778027534485,0.6428571428571428,3.230576992034912,0.543224573135376
1.3461706638336182,0.7852424383163452,0.560928225517273,0.4822152853012085,0.4821428571428571,3.1784040927886963,0.6316994428634644
0.9085518717765808,1.1054258346557617,-0.1968739628791809,0.648719310760498,0.4464285714285714,2.799231767654419,0.7978531718254089
0.9122492671012878,0.9858335852622986,-0.07358431816101074,0.6181395649909973,0.5892857142857143,2.8571724891662598,0.6952717304229736
1.0313080549240112,0.9728323221206665,0.05847573280334473,0.5479308366775513,0.5535714285714286,3.551346778869629,0.6669343113899231
0.9071474075317383,1.0420215129852295,-0.1348741054534912,0.58672034740448,0.6964285714285714,3.5252132415771484,0.6940798759460449
0.8184818029403687,1.0579187870025635,-0.23943698406219482,0.564368724822998,0.6607142857142857,3.3427953720092773,0.6531563997268677
1.0234098434448242,0.9806393980979919,0.042770445346832275,0.5951289534568787,0.5357142857142857,3.8902676105499268,0.6954225301742554
0.7283514738082886,1.0430965423583984,-0.31474506855010986,0.5200271606445312,0.5,3.053743600845337,0.6203413605690002
1.0707950592041016,0.909965991973877,0.1608290672302246,0.506302535533905,0.4107142857142857,3.047774314880371,0.6011044979095459
0.8745423555374146,0.9791268110275269,-0.1045844554901123,0.6038157343864441,0.5714285714285714,3.193385601043701,0.6859999895095825
0.6666966080665588,1.1985664367675781,-0.5318698287010193,0.6722539067268372,0.5,3.103292942047119,0.7648295164108276
1.1316028833389282,0.9275009632110596,0.20410192012786865,0.4933498203754425,0.5178571428571428,2.973341703414917,0.6004473567008972
1.0501978397369385,0.8751696944236755,0.17502814531326294,0.5182939767837524,0.5178571428571428,2.83537220954895,0.6389788389205933
0.9465321898460388,0.8019896149635315,0.14454257488250732,0.5117361545562744,0.4642857142857143,3.37821364402771,0.6192013025283813
0.8094275593757629,1.0860786437988281,-0.2766510844230652,0.5969623923301697,0.4821428571428571,3.1154794692993164,0.6851796507835388
0.7590290904045105,1.2508578300476074,-0.4918287396430969,0.712056040763855,0.6785714285714286,3.6477906703948975,0.7725743055343628
0.8556645512580872,0.9409888982772827,-0.08532434701919556,0.4964372217655182,0.625,3.1609060764312744,0.6467845439910889
0.9979207515716553,0.9036068320274353,0.09431391954421997,0.5459074974060059,0.5357142857142857,3.0229318141937256,0.6142135858535767
0.6565629243850708,1.1517341136932373,-0.4951711893081665,0.6673227548599243,0.5535714285714286,2.977667808532715,0.7908273935317993
0.8743425011634827,0.7960346341133118,0.0783078670501709,0.44445526599884033,0.6428571428571428,2.928079843521118,0.5413066148757935
1.1882097721099854,0.7280346751213074,0.460175096988678,0.4079916477203369,0.5535714285714286,2.9420857429504395,0.5294696092605591
1.2018165588378906,0.8301321268081665,0.3716844320297241,0.4300345778465271,0.5,3.293966054916382,0.5091776251792908
1.0586656332015991,0.8353948593139648,0.22327077388763428,0.43826234340667725,0.5,2.453287363052368,0.5391409397125244
1.0460612773895264,0.9277034401893616,0.1183578372001648,0.4949278235435486,0.4285714285714286,2.857252359390259,0.5976507663726807
0.8351393938064575,1.0117573738098145,-0.17661798000335693,0.5454460978507996,0.4642857142857143,2.948734998703003,0.6439023017883301
0.9175917506217957,0.9379468560218811,-0.02035510540008545,0.5516964793205261,0.5178571428571428,2.7740578651428223,0.6228044629096985
0.9989868402481079,1.0279817581176758,-0.02899491786956787,0.5974159836769104,0.4107142857142857,3.590461254119873,0.7095569968223572
0.902812659740448,0.9954350590705872,-0.09262239933013916,0.606670618057251,0.625,2.867652416229248,0.6776232123374939
0.7269508838653564,0.8485619425773621,-0.12161105871200562,0.4579843580722809,0.4464285714285714,3.051494598388672,0.5648807287216187
0.8995548486709595,1.0795352458953857,-0.17998039722442627,0.6196062564849854,0.3928571428571429,3.048349142074585,0.7015125751495361
1.2787926197052002,0.7503948211669922,0.528397798538208,0.458049476146698,0.4642857142857143,2.934924364089966,0.5646031498908997
1.0102348327636719,0.8109899759292603,0.19924485683441162,0.45427456498146057,0.5178571428571428,2.719147205352783,0.5980098843574524
0.9530762434005737,0.9603778123855591,-0.0073015689849853516,0.5780552625656128,0.7142857142857143,2.9405388832092285,0.6747041940689087
0.8393619060516357,1.0946965217590332,-0.25533461570739746,0.6320881843566895,0.4642857142857143,3.179241180419922,0.7277843952178955
0.805698812007904,1.0296765565872192,-0.22397774457931519,0.5496675968170166,0.5714285714285714,2.787487506866455,0.671439528465271
1.1238206624984741,0.8316134214401245,0.2922072410583496,0.5108835697174072,0.625,2.882448196411133,0.6222829818725586
1.0620763301849365,0.7664653658866882,0.2956109642982483,0.4531792998313904,0.4821428571428571,3.548889636993408,0.5493523478507996
1.1044286489486694,0.8556787371635437,0.24874991178512573,0.48648419976234436,0.4464285714285714,3.104405403137207,0.6004071831703186
0.8784102201461792,0.9696924686431885,-0.09128224849700928,0.5536388754844666,0.625,3.2583024501800537,0.6700845956802368
1.0861093997955322,0.7367959022521973,0.34931349754333496,0.43738192319869995,0.4821428571428571,3.240096092224121,0.534886360168457
0.9569848775863647,0.9143447875976562,0.042640089988708496,0.6006505489349365,0.4642857142857143,3.523247480392456,0.8382598161697388
1.049710988998413,1.1450928449630737,-0.09538185596466064,0.6558382511138916,0.5,3.1102359294891357,0.9027011394500732
0.9853941798210144,0.7639648914337158,0.22142928838729858,0.5284643173217773,0.375,3.0992352962493896,0.8122969269752502
0.955622673034668,0.7335506677627563,0.22207200527191162,0.46955418586730957,0.5714285714285714,3.1877310276031494,0.6983079314231873
0.9766488671302795,0.9212645888328552,0.055384278297424316,0.5941454768180847,0.5,3.399872303009033,0.8147345781326294
0.9558414220809937,0.9250713586807251,0.030770063400268555,0.5669955611228943,0.4642857142857143,2.847550630569458,0.8150807619094849
1.0096672773361206,0.6486440896987915,0.3610231876373291,0.4664900600910187,0.4107142857142857,3.0796139240264893,0.6682323217391968
0.8903594017028809,0.9506267309188843,-0.06026732921600342,0.5679590106010437,0.5178571428571428,2.5143909454345703,0.7558167576789856
0.7064952254295349,0.6996505260467529,0.006844699382781982,0.47535035014152527,0.4464285714285714,2.917555570602417,0.7033897042274475
0.7710569500923157,0.834589421749115,-0.06353247165679932,0.4604741036891937,0.4821428571428571,2.7297685146331787,0.5843695998191833
0.9886085391044617,0.6562270522117615,0.3323814868927002,0.384983628988266,0.4821428571428571,3.1772098541259766,0.5714688301086426
0.909408688545227,0.8735787868499756,0.035829901695251465,0.5226731300354004,0.5357142857142857,3.299675941467285,0.6738978624343872
0.7997617721557617,0.849216103553772,-0.049454331398010254,0.6036291122436523,0.5,2.677171230316162,0.8369559049606323
1.0265719890594482,0.7263658046722412,0.30020618438720703,0.5128077268600464,0.5357142857142857,2.7614409923553467,0.7302870154380798
1.055090069770813,0.8087161779403687,0.24637389183044434,0.5533899068832397,0.4107142857142857,2.9835093021392822,0.75258868932724
0.7203187942504883,1.089704990386963,-0.3693861961364746,0.6060569882392883,0.5178571428571428,2.5288195610046387,0.7844743132591248
0.8873587846755981,1.0999581813812256,-0.21259939670562744,0.5779834985733032,0.5892857142857143,3.26619291305542,0.7007246017456055
0.9994927048683167,0.9947790503501892,0.004713654518127441,0.5153632164001465,0.4821428571428571,3.4185376167297363,0.725979208946228
1.1157395839691162,0.9548237919807434,0.1609157919883728,0.544298529624939,0.375,2.968006134033203,0.6632123589515686
1.1766693592071533,0.8967121243476868,0.27995723485946655,0.5019288063049316,0.4642857142857143,2.760927677154541,0.6781182289123535
1.1602869033813477,1.1487559080123901,0.01153099536895752,0.6042507886886597,0.4464285714285714,3.3249075412750244,0.7533515691757202
1.0284689664840698,1.2149056196212769,-0.18643665313720703,0.6404358148574829,0.5892857142857143,2.9611754417419434,0.766405463218689
1.0682011842727661,1.241763710975647,-0.17356252670288086,0.5916610956192017,0.4464285714285714,3.2902259826660156,0.7442926168441772
1.0650100708007812,0.9968886971473694,0.06812137365341187,0.5451412796974182,0.5714285714285714,3.0938901901245117,0.6908764839172363
1.0372804403305054,1.0152369737625122,0.022043466567993164,0.4803367853164673,0.5178571428571428,2.64802885055542,0.5955389738082886
1.1132140159606934,1.059387445449829,0.05382657051086426,0.5102695226669312,0.4285714285714286,3.033869504928589,0.6607829332351685
0.932931661605835,1.0876479148864746,-0.15471625328063965,0.4874448776245117,0.4285714285714286,3.1746230125427246,0.5934265851974487
1.004074215888977,1.0623271465301514,-0.058252930641174316,0.5648986101150513,0.5,2.636777877807617,0.6751974821090698
1.0871464014053345,0.7898499369621277,0.2972964644432068,0.3574153780937195,0.5892857142857143,3.349712371826172,0.45759108662605286
0.9379299879074097,0.8273966908454895,0.11053329706192017,0.4338207244873047,0.4642857142857143,3.711813449859619,0.5159736275672913
0.8602372407913208,0.954756498336792,-0.09451925754547119,0.47915786504745483,0.4821428571428571,3.2256381511688232,0.6493067741394043
0.8864678740501404,1.2175440788269043,-0.3310762047767639,0.7047827839851379,0.4821428571428571,2.643861770629883,0.7947989702224731
1.0489237308502197,1.1319597959518433,-0.08303606510162354,0.5257858037948608,0.5,2.910238027572632,0.6751097440719604
1.051448106765747,1.0929038524627686,-0.041455745697021484,0.5172635316848755,0.5357142857142857,3.3623106479644775,0.6389738321304321
1.104859709739685,0.995796799659729,0.10906291007995605,0.5734752416610718,0.5892857142857143,3.0413997173309326,0.6974929571151733
0.9440515041351318,1.0735273361206055,-0.12947583198547363,0.5293287634849548,0.5535714285714286,3.3675038814544678,0.6417962312698364
0.72452712059021,1.006670594215393,-0.2821434736251831,0.5136673450469971,0.5,2.5605788230895996,0.5920313596725464
0.6997689604759216,0.9368720650672913,-0.23710310459136963,0.4883992075920105,0.625,2.916952133178711,0.63279128074646
1.2636491060256958,0.704731285572052,0.5589178204536438,0.33019477128982544,0.6428571428571428,3.1303040981292725,0.5257082581520081
1.0693211555480957,0.7310665845870972,0.33825457096099854,0.3416803181171417,0.5892857142857143,3.2451698780059814,0.4300842583179474
0.8073587417602539,1.1277077198028564,-0.32034897804260254,0.6152195930480957,0.4464285714285714,2.75058650970459,0.7234274744987488
1.0787549018859863,0.9032222032546997,0.17553269863128662,0.45110955834388733,0.5357142857142857,2.812795400619507,0.6042293906211853
0.8153656721115112,1.068345308303833,-0.2529796361923218,0.4880656898021698,0.5357142857142857,2.9732506275177,0.6516960859298706
0.8597334623336792,1.2752286195755005,-0.4154951572418213,0.6223096251487732,0.5714285714285714,2.9880030155181885,0.7190881967544556
0.8632411956787109,0.9355048537254333,-0.07226365804672241,0.4819454550743103,0.4464285714285714,2.823915719985962,0.6233097910881042
0.9805848002433777,1.013427972793579,-0.032843172550201416,0.500525712966919,0.3928571428571429,2.922062635421753,0.6497308015823364
0.8034531474113464,0.8216261267662048,-0.0181729793548584,0.47595271468162537,0.3214285714285714,3.5205647945404053,0.6540504693984985
0.843984067440033,1.1535083055496216,-0.3095242381095886,0.5926887392997742,0.375,2.9501492977142334,0.7170044183731079
0.8471808433532715,1.0648350715637207,-0.21765422821044922,0.4875172972679138,0.4821428571428571,3.05043888092041,0.6476762890815735
1.0001535415649414,0.8096997737884521,0.19045376777648926,0.47269806265830994,0.5178571428571428,3.3713228702545166,0.6023086309432983
1.0979703664779663,0.9816074967384338,0.11636286973953247,0.47363030910491943,0.5178571428571428,3.1955461502075195,0.6128302812576294
1.1790060997009277,0.7407422661781311,0.43826383352279663,0.3234694004058838,0.4821428571428571,3.3421242237091064,0.5072274804115295
0.6211638450622559,1.3385459184646606,-0.7173820734024048,0.5837183594703674,0.625,3.0068979263305664,0.7084821462631226
0.9020243883132935,1.0112485885620117,-0.10922420024871826,0.46805208921432495,0.4821428571428571,3.1932852268218994,0.6452034711837769
0.9383457899093628,1.1615169048309326,-0.22317111492156982,0.6610006093978882,0.5357142857142857,3.194786787033081,0.8174301385879517
0.902267336845398,0.9025781154632568,-0.0003107786178588867,0.4921966791152954,0.5178571428571428,3.056527614593506,0.6323308944702148
0.9957601428031921,0.9775405526161194,0.018219590187072754,0.44869568943977356,0.4107142857142857,2.8239493370056152,0.6163163185119629
0.8003627061843872,1.0082149505615234,-0.20785224437713623,0.4661695957183838,0.375,2.783249616622925,0.637257993221283
1.0699334144592285,0.8416566252708435,0.228276789188385,0.4521207809448242,0.4285714285714286,2.7613039016723633,0.577826976776123
0.8606206178665161,0.933259904384613,-0.07263928651809692,0.43719932436943054,0.4285714285714286,2.759483814239502,0.6301290988922119
0.9203957915306091,0.9062403440475464,0.014155447483062744,0.42198243737220764,0.5178571428571428,3.205758810043335,0.5482228994369507
0.967851996421814,1.012502670288086,-0.04465067386627197,0.5071800351142883,0.4821428571428571,2.831115245819092,0.6457699537277222
0.8269022703170776,0.9492648839950562,-0.12236261367797852,0.5415891408920288,0.3928571428571429,3.245297431945801,0.682208776473999
0.9504440426826477,0.9735369682312012,-0.023092925548553467,0.49786704778671265,0.5178571428571428,2.989431142807007,0.6023579835891724
0.8463840484619141,0.8497617244720459,-0.003377676010131836,0.4742301106452942,0.5714285714285714,3.187657594680786,0.5990371704101562
0.7975777387619019,0.950092077255249,-0.15251433849334717,0.47035884857177734,0.4821428571428571,3.240694046020508,0.6514849662780762
1.0441339015960693,0.9600051045417786,0.08412879705429077,0.46434152126312256,0.4464285714285714,3.3061535358428955,0.622326135635376
0.9285028576850891,0.8417655229568481,0.08673733472824097,0.4452131390571594,0.5178571428571428,3.1830685138702393,0.5707999467849731
0.980754017829895,0.9081097841262817,0.07264423370361328,0.43585464358329773,0.4821428571428571,3.0866620540618896,0.5839335918426514
0.849118709564209,1.0236049890518188,-0.17448627948760986,0.5419508218765259,0.5357142857142857,3.1544342041015625,0.6713769435882568
0.8972064852714539,0.9293422102928162,-0.032135725021362305,0.48213982582092285,0.4821428571428571,3.1496174335479736,0.631678581237793
1.1557042598724365,0.8552969694137573,0.3004072904586792,0.403469979763031,0.3928571428571429,3.1060686111450195,0.6190218925476074
1.0848842859268188,0.9362117052078247,0.14867258071899414,0.47120392322540283,0.4821428571428571,2.902808666229248,0.6098030805587769
1.0903472900390625,0.7211305499076843,0.3692167401313782,0.345652312040329,0.4285714285714286,2.6110737323760986,0.49142712354660034
0.9564056992530823,1.0071364641189575,-0.050730764865875244,0.4783146381378174,0.4821428571428571,2.9526376724243164,0.6186661720275879
1.1253337860107422,0.7850408554077148,0.34029293060302734,0.41814130544662476,0.5535714285714286,3.189424514770508,0.5737576484680176
0.8515011668205261,1.1923836469650269,-0.34088248014450073,0.594873309135437,0.5714285714285714,2.9387435913085938,0.7381085753440857
1.1239547729492188,1.0120887756347656,0.11186599731445312,0.478265643119812,0.5178571428571428,3.274982213973999,0.6323679089546204
0.9915385246276855,0.8187942504882812,0.1727442741394043,0.344008207321167,0.4821428571428571,3.2948989868164062,0.49715542793273926
1.0238687992095947,0.9865559935569763,0.03731280565261841,0.5042328834533691,0.5,2.7475059032440186,0.632897675037384
0.9432090520858765,1.052565574645996,-0.10935652256011963,0.4759102165699005,0.5178571428571428,3.324295997619629,0.6445006132125854
1.00736665725708,0.8981386423110962,0.10922801494598389,0.44754573702812195,0.5,3.1891629695892334,0.5912380218505859
1.1047980785369873,1.188103199005127,-0.08330512046813965,0.6393212080001831,0.4642857142857143,2.993577241897583,0.7398673892021179
0.9408526420593262,1.1364198923110962,-0.19556725025177002,0.5032309293746948,0.5535714285714286,3.1749508380889893,0.6334494352340698
0.9140923619270325,1.0412828922271729,-0.12719053030014038,0.49249011278152466,0.4464285714285714,3.2364227771759033,0.5977792739868164
0.799362063407898,1.0679055452346802,-0.2685434818267822,0.5141710042953491,0.6071428571428572,3.2848119735717773,0.6321015357971191
1.040586233139038,1.1106059551239014,-0.07001972198486328,0.5131057500839233,0.5,3.319178581237793,0.6462406516075134
1.0600935220718384,1.0894758701324463,-0.02938234806060791,0.5907385945320129,0.3392857142857143,2.620025396347046,0.7153034210205078
0.8883473873138428,1.0555825233459473,-0.1672351360321045,0.4453628659248352,0.5714285714285714,3.2325470447540283,0.5488626956939697
1.1056976318359375,1.050472378730774,0.055225253105163574,0.4540133476257324,0.4821428571428571,2.7336745262145996,0.5779101252555847
1.063719391822815,0.9809039831161499,0.08281540870666504,0.4596412777900696,0.6607142857142857,2.9190096855163574,0.5879054069519043
1.0795509815216064,0.8245383501052856,0.2550126314163208,0.3488629460334778,0.4285714285714286,2.883413791656494,0.5000460147857666
1.0937390327453613,0.8910170197486877,0.20272201299667358,0.4600386917591095,0.5714285714285714,3.3913815021514893,0.5804040431976318
1.2652181386947632,0.6404514908790588,0.6247666478157043,0.36280006170272827,0.5178571428571428,2.7183494567871094,0.48564088344573975
0.7913344502449036,1.0132343769073486,-0.22189992666244507,0.48638322949409485,0.5178571428571428,2.400787591934204,0.6064442992210388
1.0417301654815674,0.7996350526809692,0.24209511280059814,0.4094368815422058,0.4464285714285714,2.780953884124756,0.5942623615264893
0.8563591837882996,1.1661570072174072,-0.30979782342910767,0.543655514717102,0.4464285714285714,3.1012449264526367,0.6972852945327759
0.9058606028556824,0.8249224424362183,0.08093816041946411,0.329776793718338,0.5178571428571428,2.5052905082702637,0.4531244933605194
1.0430259704589844,0.9014884233474731,0.14153754711151123,0.42468735575675964,0.5892857142857143,2.9058125019073486,0.5177245140075684
1.1107473373413086,0.9355065822601318,0.17524075508117676,0.43429112434387207,0.6071428571428572,2.9857733249664307,0.5478205680847168
1.0797135829925537,0.8521093130111694,0.22760426998138428,0.3758486211299896,0.5357142857142857,2.8524699211120605,0.49615344405174255
1.0764281749725342,0.9251468181610107,0.15128135681152344,0.3834383487701416,0.5714285714285714,3.0345187187194824,0.464751660823822
0.998666524887085,1.1563321352005005,-0.15766561031341553,0.5010931491851807,0.5178571428571428,3.047757387161255,0.6395919919013977
1.1403026580810547,0.934141218662262,0.20616143941879272,0.46886754035949707,0.5,3.1763968467712402,0.6057973504066467
0.7196208238601685,1.3232333660125732,-0.6036125421524048,0.6259270906448364,0.375,2.9464685916900635,0.7720224857330322
0.9501020908355713,1.0763778686523438,-0.12627577781677246,0.5215247273445129,0.5,2.835134744644165,0.6111156344413757
1.063645362854004,1.1388702392578125,-0.0752248764038086,0.5169167518615723,0.5357142857142857,2.7113583087921143,0.6526774168014526
1.35614013671875,0.8268026113510132,0.5293375253677368,0.38423681259155273,0.3392857142857143,3.4476559162139893,0.5428910851478577
1.1076281070709229,0.9199287295341492,0.18769937753677368,0.4285544157028198,0.5714285714285714,3.01338267326355,0.571819543838501
0.7749379873275757,1.0597968101501465,-0.2848588228225708,0.39138928055763245,0.5,3.400355339050293,0.506949782371521
0.8851768970489502,0.9923405647277832,-0.10716366767883301,0.47731974720954895,0.4821428571428571,3.399303913116455,0.6000548005104065
1.2600940465927124,0.8785552978515625,0.3815387487411499,0.4001117944717407,0.4285714285714286,2.981954336166382,0.588971734046936
0.7595433592796326,1.2380127906799316,-0.4784694314002991,0.5754762291908264,0.4821428571428571,2.6407833099365234,0.6765741109848022
0.8363971710205078,1.223822832107544,-0.38742566108703613,0.5099506974220276,0.4285714285714286,2.9666860103607178,0.6161875128746033
0.8867207765579224,0.9879601001739502,-0.10123932361602783,0.45843684673309326,0.4285714285714286,3.1174309253692627,0.6131442189216614
0.9230269193649292,1.050472378730774,-0.12744545936584473,0.4330243170261383,0.5,3.028019666671753,0.566237211227417
0.9207839369773865,0.9903873801231384,-0.06960344314575195,0.43693265318870544,0.5357142857142857,3.3024747371673584,0.5801974534988403
1.2090764045715332,0.9061070084571838,0.30296939611434937,0.4362081289291382,0.5535714285714286,3.42423415184021,0.5367275476455688
1.103534460067749,0.9088796973228455,0.19465476274490356,0.41261643171310425,0.5535714285714286,2.885373592376709,0.5285216569900513
0.9553110003471375,0.9523733258247375,0.0029376745223999023,0.41207459568977356,0.3928571428571429,3.1886768341064453,0.5600965023040771
0.7921063899993896,1.2756500244140625,-0.48354363441467285,0.6144790649414062,0.4107142857142857,3.247792959213257,0.7363998889923096
1.108371376991272,0.8034688234329224,0.3049025535583496,0.3673557639122009,0.5,2.846688985824585,0.48790431022644043
0.8106863498687744,1.0707824230194092,-0.26009607315063477,0.4709458351135254,0.6071428571428572,2.8631114959716797,0.6002315878868103
1.0638219118118286,0.8660391569137573,0.1977827548980713,0.39813417196273804,0.5,2.7565994262695312,0.543131411075592
1.1500402688980103,0.9589279890060425,0.19111227989196777,0.427753746509552,0.375,2.8592629432678223,0.6152513027191162
0.9098162055015564,1.0607810020446777,-0.15096479654312134,0.41917040944099426,0.4821428571428571,3.434051513671875,0.5641147494316101
1.1723709106445312,0.8896708488464355,0.2827000617980957,0.4173858165740967,0.4642857142857143,3.087836980819702,0.5267145037651062
0.89122474193573,1.0358898639678955,-0.14466512203216553,0.48351365327835083,0.4464285714285714,2.8595991134643555,0.592980146408081
0.7139237523078918,0.8598772883415222,-0.14595353603363037,0.39634671807289124,0.4821428571428571,2.9822216033935547,0.5266192555427551
1.0356340408325195,0.8598350286483765,0.17579901218414307,0.45140141248703003,0.4821428571428571,2.975768566131592,0.5467656254768372
1.066133737564087,0.9775658845901489,0.08856785297393799,0.42404472827911377,0.5357142857142857,2.7992870807647705,0.5191293954849243
0.863175630569458,1.0455007553100586,-0.18232512474060059,0.5110028386116028,0.5535714285714286,3.387701988220215,0.6247106790542603
0.9796538352966309,1.0516798496246338,-0.07202601432800293,0.48593568801879883,0.6071428571428572,3.3964169025421143,0.5682796239852905
1.0027326345443726,0.960914134979248,0.04181849956512451,0.43780142068862915,0.5357142857142857,3.3326568603515625,0.5581998825073242
1.1439481973648071,0.7486948370933533,0.39525336027145386,0.30416789650917053,0.4821428571428571,2.8183863162994385,0.42121294140815735
1.1095939874649048,0.7651410102844238,0.34445297718048096,0.4472891092300415,0.5714285714285714,3.553194522857666,0.5532613396644592
0.8639905452728271,1.0944156646728516,-0.23042511940002441,0.554856538772583,0.375,3.2452385425567627,0.6366918683052063
1.0957303047180176,0.8688132762908936,0.22691702842712402,0.3844865560531616,0.5178571428571428,2.933504104614258,0.5155014395713806
0.8587867021560669,1.0826842784881592,-0.22389757633209229,0.48149386048316956,0.5178571428571428,2.8130788803100586,0.5810302495956421
0.6096351742744446,1.166248083114624,-0.5566129088401794,0.5223686695098877,0.4821428571428571,2.8152871131896973,0.6528915762901306
0.9324224591255188,0.9231448769569397,0.009277582168579102,0.4646766781806946,0.4285714285714286,2.563749313354492,0.5544109344482422
0.6542538404464722,1.09230375289917,-0.43804991245269775,0.5492216348648071,0.5178571428571428,2.8642001152038574,0.6715292930603027
0.8783113956451416,0.996492326259613,-0.11818093061447144,0.5008292198181152,0.5714285714285714,3.132969379425049,0.6435130834579468
0.9549931883811951,1.0009034872055054,-0.0459102988243103,0.4215683341026306,0.5357142857142857,3.2585320472717285,0.5551956295967102
0.6750260591506958,1.2922873497009277,-0.6172612905502319,0.6019966006278992,0.5178571428571428,3.305800437927246,0.7290433049201965
0.8991928100585938,1.0877152681350708,-0.18852245807647705,0.5179938077926636,0.5357142857142857,3.200448513031006,0.64326411485672
0.8380942940711975,0.9795408248901367,-0.1414465308189392,0.48433059453964233,0.375,3.47379207611084,0.6125094890594482
1.0017027854919434,0.6756477952003479,0.32605499029159546,0.2671980857849121,0.375,2.7189316749572754,0.3944397568702698
0.9573296904563904,0.974346935749054,-0.017017245292663574,0.429776132106781,0.4464285714285714,3.2217867374420166,0.5411875247955322
0.9078842401504517,0.9992268085479736,-0.09134256839752197,0.40140199661254883,0.4642857142857143,3.1904385089874268,0.5156427621841431
0.6549150943756104,0.9207938313484192,-0.26587873697280884,0.46848732233047485,0.5714285714285714,3.277958631515503,0.6046508550643921
1.1304274797439575,0.8934603333473206,0.23696714639663696,0.4719979166984558,0.5357142857142857,3.2939646244049072,0.5639707446098328
0.8384876251220703,1.1003053188323975,-0.26181769371032715,0.4737401008605957,0.6071428571428572,3.130617141723633,0.6015934944152832
0.9427138566970825,0.8810773491859436,0.061636507511138916,0.4569469094276428,0.5357142857142857,3.0605838298797607,0.5609485507011414
0.9241186380386353,0.8985893726348877,0.02552926540374756,0.4472177028656006,0.5535714285714286,2.9987380504608154,0.553345263004303
0.875857949256897,0.9895631670951843,-0.11370521783828735,0.4364299774169922,0.3928571428571429,3.4455552101135254,0.5908655524253845
1.072084903717041,0.830742359161377,0.24134254455566406,0.43470191955566406,0.5714285714285714,3.163987636566162,0.50328528881073
1.00077223777771,0.9680576324462891,0.0327146053314209,0.5147963762283325,0.5714285714285714,3.244286060333252,0.6141045689582825
1.0307788848876953,0.7568618059158325,0.2739170789718628,0.3741612732410431,0.4464285714285714,3.0878684520721436,0.4805891811847687
0.9232974052429199,0.878963053226471,0.044334352016448975,0.5175492763519287,0.3571428571428571,2.858431577682495,0.5921890139579773
0.8128106594085693,1.0622323751449585,-0.24942171573638916,0.5017523169517517,0.4107142857142857,3.2536745071411133,0.6046115756034851
0.6759476661682129,1.09300696849823,-0.4170593023300171,0.5020068287849426,0.4821428571428571,3.1475250720977783,0.6013926863670349
1.0686064958572388,0.666588544845581,0.4020179510116577,0.34523093700408936,0.5535714285714286,3.5211479663848877,0.4757480323314667
0.9841373562812805,0.9513479471206665,0.032789409160614014,0.4842511713504791,0.5,2.9588077068328857,0.6283034086227417
1.0379815101623535,0.6669560074806213,0.3710255026817322,0.3324476480484009,0.5535714285714286,3.217970132827759,0.43794146180152893
0.8409719467163086,0.8219765424728394,0.01899540424346924,0.44068413972854614,0.5,2.932997226715088,0.5276897549629211
0.9541696310043335,0.8648977279663086,0.0892719030380249,0.35148268938064575,0.5535714285714286,2.817697286605835,0.5041426420211792
0.9983860850334167,1.0673327445983887,-0.06894665956497192,0.5652753114700317,0.4642857142857143,2.9636528491973877,0.6847326159477234
0.9310953617095947,0.9390024542808533,-0.007907092571258545,0.42234528064727783,0.4642857142857143,2.9457101821899414,0.6022807359695435
1.2519314289093018,0.7650573253631592,0.4868741035461426,0.3201588988304138,0.2678571428571429,3.2707059383392334,0.46885672211647034
0.7789676189422607,1.2168593406677246,-0.43789172172546387,0.5214181542396545,0.5892857142857143,3.1806929111480713,0.6478064060211182
0.7717461585998535,1.109532117843628,-0.3377859592437744,0.5339780449867249,0.5714285714285714,2.6225948333740234,0.6391013860702515
0.7372721433639526,1.1604459285736084,-0.42317378520965576,0.5079952478408813,0.5714285714285714,3.2209534645080566,0.6361407041549683
0.7418696284294128,0.9550106525421143,-0.21314102411270142,0.45992016792297363,0.4642857142857143,2.9477365016937256,0.5610837936401367
1.005247712135315,0.9360789656639099,0.06916874647140503,0.5477094650268555,0.5357142857142857,3.0889298915863037,0.5987704992294312
1.0474328994750977,0.9426947832107544,0.10473811626434326,0.36785662174224854,0.5357142857142857,3.339244842529297,0.5108582973480225
0.66631019115448,1.1548843383789062,-0.48857414722442627,0.5313304662704468,0.4107142857142857,3.0618910789489746,0.6854540705680847
1.0227471590042114,0.7996965646743774,0.22305059432983398,0.4347309470176697,0.5,3.032653331756592,0.5469093322753906
0.7275030612945557,0.7716367840766907,-0.04413372278213501,0.46728837490081787,0.4285714285714286,3.0186378955841064,0.5508447885513306
0.9252219796180725,0.8726420402526855,0.05257993936538696,0.4536217153072357,0.4464285714285714,3.2595291137695312,0.6193758845329285
1.15547776222229,0.6879086494445801,0.46756911277770996,0.36545294523239136,0.4642857142857143,2.9599125385284424,0.48823511600494385
1.213543176651001,0.9709256291389465,0.24261754751205444,0.4772285521030426,0.4107142857142857,2.864311933517456,0.6223316788673401
0.9150562286376953,1.0751358270645142,-0.16007959842681885,0.5834101438522339,0.5178571428571428,3.12665057182312,0.7139320969581604
0.9943383932113647,0.8730037808418274,0.12133461236953735,0.44246259331703186,0.5535714285714286,2.958000898361206,0.6100732088088989
0.8075786828994751,0.8479530811309814,-0.04037439823150635,0.3129095435142517,0.4821428571428571,2.7257790565490723,0.43394988775253296
0.8770965337753296,0.902934730052948,-0.025838196277618408,0.43553704023361206,0.5535714285714286,3.3335869312286377,0.5746250748634338
0.7441518902778625,0.8803229331970215,-0.13617104291915894,0.44554629921913147,0.4821428571428571,3.0361642837524414,0.5552831888198853
1.065718650817871,0.7235958576202393,0.34212279319763184,0.373188316822052,0.4642857142857143,3.2744903564453125,0.4870196282863617
1.1214141845703125,0.7852284908294678,0.3361856937408447,0.36403852701187134,0.3571428571428571,3.2397708892822266,0.5403611063957214
0.7914129495620728,0.9988751411437988,-0.20746219158172607,0.4625934660434723,0.5,2.8241240978240967,0.6222219467163086
0.9622879028320312,0.6502876281738281,0.3120002746582031,0.2903033494949341,0.5,2.600916624069214,0.4180563688278198
0.9333493709564209,0.7318050861358643,0.20154428482055664,0.41016560792922974,0.3928571428571429,3.1692802906036377,0.5658175349235535
0.9282159805297852,0.8668578863143921,0.061358094215393066,0.41365593671798706,0.5357142857142857,2.8744747638702393,0.5245212912559509
0.8758067488670349,0.864736020565033,0.011070728302001953,0.40333664417266846,0.4821428571428571,2.8438127040863037,0.5597812533378601
0.9967522621154785,0.8440948724746704,0.1526573896408081,0.3532434105873108,0.5357142857142857,3.5673987865448,0.5151631236076355
0.9852293133735657,0.8644764423370361,0.12075287103652954,0.40141361951828003,0.2857142857142857,3.0104925632476807,0.574637770652771
1.004239559173584,0.9638795852661133,0.0403599739074707,0.49046701192855835,0.5178571428571428,2.9843590259552,0.6333237290382385
0.7478376030921936,0.9641125798225403,-0.21627497673034668,0.4184272885322571,0.4642857142857143,2.975461483001709,0.594083845615387
1.0555732250213623,0.9336762428283691,0.12189698219299316,0.508884847164154,0.4285714285714286,2.970292091369629,0.6263422966003418
0.9068285226821899,1.0863792896270752,-0.17955076694488525,0.4982299506664276,0.5,3.024488925933838,0.6357288956642151
1.0912476778030396,0.8114081621170044,0.27983951568603516,0.3553159236907959,0.4107142857142857,2.8332107067108154,0.4924955368041992
0.9685694575309753,0.9373743534088135,0.031195104122161865,0.4014008641242981,0.6071428571428572,3.0717272758483887,0.5688796043395996
0.9212896227836609,0.903444766998291,0.017844855785369873,0.39671897888183594,0.5357142857142857,3.1048238277435303,0.45365315675735474
0.9379172921180725,1.0367112159729004,-0.09879392385482788,0.4531117081642151,0.4107142857142857,2.6869919300079346,0.5893371105194092
0.9452494382858276,0.9012007117271423,0.0440487265586853,0.4398089647293091,0.5,3.4704861640930176,0.6047238111495972
1.1174697875976562,0.889640212059021,0.22782957553863525,0.38916099071502686,0.6071428571428572,3.3074874877929688,0.5056180953979492
0.9861240386962891,0.8960713148117065,0.09005272388458252,0.41167718172073364,0.5535714285714286,3.06646728515625,0.5355528593063354
0.9007763862609863,0.9500094652175903,-0.049233078956604004,0.4590969979763031,0.5357142857142857,3.13718581199646,0.559899628162384
1.006636619567871,0.8678261637687683,0.13881045579910278,0.41463586688041687,0.4821428571428571,3.4325814247131348,0.5487217903137207
0.8457178473472595,1.0995733737945557,-0.25385552644729614,0.5543180704116821,0.5892857142857143,3.4542880058288574,0.6978213787078857
0.9056384563446045,0.7729974985122681,0.13264095783233643,0.42985162138938904,0.3928571428571429,2.879028558731079,0.5563125610351562
1.0298279523849487,0.8807550668716431,0.14907288551330566,0.5157644152641296,0.5714285714285714,2.643372058868408,0.6354659795761108
0.8774785399436951,0.7653462886810303,0.1121322512626648,0.3876914381980896,0.3392857142857143,3.1319591999053955,0.4788610339164734
1.0362688302993774,0.9022072553634644,0.13406157493591309,0.4616459608078003,0.5178571428571428,3.0405921936035156,0.5754433870315552
0.8295034170150757,1.201480507850647,-0.3719770908355713,0.5982940196990967,0.5357142857142857,2.6279308795928955,0.7160358428955078
0.9298332333564758,0.9114456176757812,0.01838761568069458,0.37567588686943054,0.4821428571428571,3.0825135707855225,0.5868337154388428
1.003961205482483,0.8020875453948975,0.20187366008758545,0.37569659948349,0.5535714285714286,3.2111921310424805,0.4794331192970276
1.1472913026809692,0.9095818996429443,0.2377094030380249,0.48949798941612244,0.4642857142857143,3.0150418281555176,0.6016789674758911
0.8641037940979004,1.0184061527252197,-0.15430235862731934,0.4643954038619995,0.6607142857142857,2.91208815574646,0.623181939125061
1.137097716331482,0.7646136283874512,0.37248408794403076,0.36815395951271057,0.4821428571428571,2.9455337524414062,0.5314047336578369
1.0617668628692627,0.9196277856826782,0.14213907718658447,0.44645071029663086,0.4464285714285714,3.1244680881500244,0.5987954139709473
0.921396017074585,1.0176827907562256,-0.09628677368164062,0.4748780131340027,0.6071428571428572,3.0393714904785156,0.6091488599777222
0.9398813247680664,0.9663879871368408,-0.026506662368774414,0.527357816696167,0.5714285714285714,2.8170957565307617,0.683067262172699
1.0353295803070068,0.9081583023071289,0.12717127799987793,0.44721466302871704,0.5714285714285714,3.1141467094421387,0.5342164039611816
1.1583960056304932,0.9102761745452881,0.24811983108520508,0.526977002620697,0.4107142857142857,2.8207879066467285,0.6587209105491638
0.9370946884155273,0.8678095936775208,0.06928509473800659,0.3807792067527771,0.4821428571428571,2.8985817432403564,0.5482116937637329
0.8771020174026489,0.9961895942687988,-0.1190875768661499,0.493216335773468,0.4285714285714286,2.843919277191162,0.6370376944541931
1.0430045127868652,0.9721048474311829,0.07089966535568237,0.4609943926334381,0.3392857142857143,3.2425522804260254,0.5974995493888855
1.1164007186889648,0.8399978280067444,0.27640289068222046,0.47161775827407837,0.4642857142857143,2.8693087100982666,0.5653113126754761
1.0768234729766846,0.8549241423606873,0.22189933061599731,0.3962015211582184,0.5892857142857143,2.865299701690674,0.5571470856666565
1.1557191610336304,0.8665029406547546,0.28921622037887573,0.38368338346481323,0.4107142857142857,3.1202707290649414,0.5220891237258911
0.9599553942680359,0.951707124710083,0.00824826955795288,0.4647827446460724,0.5535714285714286,2.9644646644592285,0.5867369174957275
1.0083630084991455,0.9554073810577393,0.05295562744140625,0.46647781133651733,0.4821428571428571,2.918297290802002,0.613258957862854
0.9928178191184998,0.9246013164520264,0.06821650266647339,0.4348564147949219,0.4821428571428571,3.19219708442688,0.5713672637939453
0.9472091197967529,0.9510343074798584,-0.0038251876831054688,0.4807417392730713,0.4821428571428571,3.627068281173706,0.6285211443901062
0.8224142789840698,1.065981149673462,-0.2435668706893921,0.5599597096443176,0.5535714285714286,2.8744852542877197,0.7009823322296143
0.9380429983139038,1.0766853094100952,-0.1386423110961914,0.5117561221122742,0.4821428571428571,2.9734957218170166,0.647133469581604
0.970961332321167,1.0170215368270874,-0.04606020450592041,0.5034951567649841,0.5,3.187075614929199,0.616973876953125
0.6635033488273621,0.9650059342384338,-0.3015025854110718,0.5179486870765686,0.625,3.3064754009246826,0.6427556872367859
1.125415325164795,0.8328274488449097,0.29258787631988525,0.39471542835235596,0.4107142857142857,2.9993162155151367,0.5063018798828125
1.1999346017837524,0.8258526921272278,0.37408190965652466,0.41148775815963745,0.4285714285714286,2.953822374343872,0.5606606006622314
1.0575757026672363,0.9803155064582825,0.07726019620895386,0.49024277925491333,0.4642857142857143,2.8610618114471436,0.6134166717529297
1.1551053524017334,0.7044579386711121,0.45064741373062134,0.405654639005661,0.5535714285714286,3.292353391647339,0.510614812374115
0.9750641584396362,1.0044211149215698,-0.029356956481933594,0.4764631390571594,0.4642857142857143,3.2164530754089355,0.5706126689910889
0.9039029479026794,1.1144905090332031,-0.21058756113052368,0.5627332329750061,0.5178571428571428,3.0107126235961914,0.7070263028144836
0.9877234101295471,0.853057861328125,0.13466554880142212,0.4085066616535187,0.5714285714285714,2.739771604537964,0.5634457468986511
0.9909997582435608,0.9526362419128418,0.038363516330718994,0.40810126066207886,0.5892857142857143,2.6081042289733887,0.524457573890686
1.0057189464569092,0.8202947378158569,0.18542420864105225,0.43781861662864685,0.5178571428571428,3.2360410690307617,0.5764471292495728
0.8284198045730591,1.0601674318313599,-0.23174762725830078,0.485613614320755,0.5,3.061537742614746,0.6169916987419128
0.9810327887535095,1.0254530906677246,-0.04442030191421509,0.5137994289398193,0.5892857142857143,2.9201877117156982,0.6664634943008423
0.9395046830177307,1.0183379650115967,-0.07883328199386597,0.5299525260925293,0.6071428571428572,3.038328170776367,0.6241581439971924
0.7113060355186462,1.1157305240631104,-0.4044244885444641,0.5621059536933899,0.5714285714285714,2.858278512954712,0.6471548676490784
1.141760230064392,0.9850322604179382,0.15672796964645386,0.46334928274154663,0.5,2.953685760498047,0.6265579462051392
0.8516658544540405,1.1369143724441528,-0.2852485179901123,0.571803092956543,0.3928571428571429,2.788738250732422,0.6802098751068115
1.0724210739135742,0.9412978291511536,0.13112324476242065,0.426192045211792,0.4821428571428571,2.8776614665985107,0.5804241895675659
0.7668074369430542,0.9634768962860107,-0.19666945934295654,0.43616658449172974,0.5,3.063668727874756,0.5683537721633911
1.1087592840194702,0.8547422885894775,0.2540169954299927,0.42459920048713684,0.375,3.2189395427703857,0.5990486145019531
0.9666764736175537,0.7871352434158325,0.1795412302017212,0.3466566801071167,0.4464285714285714,3.0627055168151855,0.4412118196487427
0.9557111859321594,1.009950876235962,-0.05423969030380249,0.5098216533660889,0.4464285714285714,3.1090359687805176,0.6655119061470032
0.9450876116752625,1.0017311573028564,-0.056643545627593994,0.5371335744857788,0.5,3.0236315727233887,0.6380064487457275
0.8532693386077881,0.9059513211250305,-0.05268198251724243,0.4759608507156372,0.4642857142857143,3.0576181411743164,0.6416323184967041
1.0245083570480347,0.9484475255012512,0.07606083154678345,0.4832608699798584,0.3928571428571429,2.767397403717041,0.6105761528015137
1.1683794260025024,0.7443380355834961,0.42404139041900635,0.34312087297439575,0.4464285714285714,3.07774019241333,0.467734158039093
1.0577718019485474,0.771092414855957,0.28667938709259033,0.3272950053215027,0.5178571428571428,3.1853866577148438,0.44514864683151245
0.9431611895561218,0.8306375741958618,0.11252361536026001,0.4435073733329773,0.5714285714285714,2.651238203048706,0.59084153175354
0.9743245840072632,0.9423922300338745,0.03193235397338867,0.5503848791122437,0.5535714285714286,2.656862258911133,0.6619887351989746
1.0881515741348267,0.9066262245178223,0.1815253496170044,0.47452548146247864,0.4464285714285714,2.7208504676818848,0.6370911002159119
1.1182935237884521,1.0067120790481567,0.11158144474029541,0.4978637099266052,0.5535714285714286,2.9606597423553467,0.585078775882721
1.1027543544769287,1.0456314086914062,0.05712294578552246,0.509627103805542,0.5,3.069941282272339,0.6480932831764221
1.1579875946044922,0.7799869775772095,0.3780006170272827,0.34765562415122986,0.4821428571428571,3.4839093685150146,0.4631834626197815
0.9255946278572083,1.2082974910736084,-0.28270286321640015,0.5975990891456604,0.5535714285714286,3.865007162094116,0.7245880365371704
0.9469811916351318,1.0920029878616333,-0.14502179622650146,0.5385750532150269,0.4642857142857143,3.254055976867676,0.6729950308799744
1.0152729749679565,1.032548427581787,-0.017275452613830566,0.6169278621673584,0.4464285714285714,3.075965404510498,0.6973914504051208
1.274334192276001,0.8310047388076782,0.44332945346832275,0.46300065517425537,0.3928571428571429,3.0481674671173096,0.5703660249710083
0.9700770378112793,0.8344395160675049,0.13563752174377441,0.48465055227279663,0.4821428571428571,2.777971029281616,0.6145156025886536
0.7723874449729919,1.19090735912323,-0.41851991415023804,0.5652725696563721,0.5892857142857143,3.0164296627044678,0.6436655521392822
0.9986062049865723,1.1555330753326416,-0.15692687034606934,0.5972856879234314,0.4821428571428571,3.0635597705841064,0.7245303988456726
1.1020476818084717,0.9522510766983032,0.14979660511016846,0.4948517084121704,0.4642857142857143,2.7554001808166504,0.6267571449279785
1.184558391571045,0.9277927875518799,0.25676560401916504,0.4365313947200775,0.3928571428571429,3.1062517166137695,0.5239326357841492
0.8977497220039368,0.9578467607498169,-0.06009703874588013,0.4716256260871887,0.5,3.1768710613250732,0.6077430844306946
0.9405217170715332,1.1440656185150146,-0.20354390144348145,0.604850709438324,0.4642857142857143,3.2548305988311768,0.6920956373214722
0.9460180997848511,0.832953155040741,0.11306494474411011,0.43980586528778076,0.4107142857142857,3.583167314529419,0.5508977174758911
1.0887010097503662,0.9391080737113953,0.14959293603897095,0.4141421616077423,0.5,3.02724552154541,0.5296907424926758
1.008734941482544,1.0267014503479004,-0.017966508865356445,0.5868363380432129,0.5714285714285714,2.9914896488189697,0.6955397129058838
1.1015453338623047,1.069881558418274,0.03166377544403076,0.5064254999160767,0.6071428571428572,3.1340749263763428,0.599101722240448
0.7914537787437439,1.2467836141586304,-0.4553298354148865,0.6939383745193481,0.5178571428571428,3.1032702922821045,0.7955649495124817
1.0072396993637085,1.0173249244689941,-0.010085225105285645,0.5042960047721863,0.4821428571428571,3.2417209148406982,0.652351975440979
0.9981646537780762,0.9908920526504517,0.007272601127624512,0.5749994516372681,0.5,3.3232054710388184,0.6767368316650391
1.0592515468597412,0.9683034420013428,0.09094810485839844,0.46507149934768677,0.5892857142857143,3.1790809631347656,0.6123821139335632
1.1648361682891846,0.9714843034744263,0.1933518648147583,0.4948566257953644,0.5178571428571428,3.4288902282714844,0.6326156854629517
0.7920002937316895,1.233007788658142,-0.44100749492645264,0.6123259663581848,0.5357142857142857,2.9920575618743896,0.727782130241394
1.1012346744537354,0.953961968421936,0.14727270603179932,0.5257397294044495,0.5,2.9679574966430664,0.6475203633308411
1.058634877204895,1.0249860286712646,0.03364884853363037,0.467301607131958,0.5,3.2783114910125732,0.5580088496208191
1.0353761911392212,0.948987603187561,0.08638858795166016,0.4356433153152466,0.625,2.577224016189575,0.5475540161132812
1.0282838344573975,0.9088568091392517,0.11942702531814575,0.5426691174507141,0.5,3.056654691696167,0.6703764200210571
1.0138216018676758,0.8802286386489868,0.13359296321868896,0.47299808263778687,0.375,3.211937189102173,0.5640575289726257
1.0087666511535645,0.929552435874939,0.07921421527862549,0.439889132976532,0.4821428571428571,3.197150707244873,0.5614427924156189
1.0899548530578613,0.753158688545227,0.3367961645126343,0.4447929859161377,0.4821428571428571,3.151859760284424,0.5259232521057129
0.9351190328598022,0.9682064056396484,-0.03308737277984619,0.4688566327095032,0.4642857142857143,2.787111282348633,0.5953973531723022
0.8036805987358093,1.095499038696289,-0.29181843996047974,0.5728805661201477,0.5357142857142857,2.9057087898254395,0.7071913480758667
1.0783631801605225,0.9473010301589966,0.13106215000152588,0.5278584957122803,0.4285714285714286,3.163609266281128,0.6419479846954346
0.9167203903198242,1.1662107706069946,-0.2494903802871704,0.5933662056922913,0.5535714285714286,3.6074414253234863,0.6652661561965942
1.097618818283081,0.9049600958824158,0.19265872240066528,0.49319031834602356,0.375,2.9071404933929443,0.6148701310157776
1.1290490627288818,0.9740462899208069,0.15500277280807495,0.5119072198867798,0.4821428571428571,3.046359062194824,0.5681771039962769
1.010164499282837,1.0152990818023682,-0.00513458251953125,0.502232551574707,0.5,3.1162426471710205,0.6416516304016113
1.4017274379730225,0.705696702003479,0.6960307359695435,0.3662416934967041,0.4285714285714286,3.0801784992218018,0.48537805676460266
0.7894606590270996,0.8800750970840454,-0.0906144380569458,0.4957217276096344,0.5178571428571428,3.0080294609069824,0.629144012928009
0.7722492218017578,1.0997443199157715,-0.32749509811401367,0.5103957056999207,0.5178571428571428,3.022456407546997,0.6429511904716492
1.2881680727005005,0.5794878005981445,0.708680272102356,0.2477561980485916,0.5,2.3936691284179688,0.39430490136146545
0.8377695083618164,1.142465591430664,-0.30469608306884766,0.49125394225120544,0.3928571428571429,2.7019550800323486,0.5963361263275146
0.9228487610816956,1.106108546257019,-0.1832597851753235,0.5819091796875,0.5,2.9950714111328125,0.670339822769165
1.0591456890106201,1.061102271080017,-0.0019565820693969727,0.5078176856040955,0.4464285714285714,2.713801860809326,0.6263411045074463
1.0314924716949463,1.0299662351608276,0.0015262365341186523,0.49639666080474854,0.5535714285714286,2.9201314449310303,0.6208310127258301
1.1184093952178955,0.8778986930847168,0.2405107021331787,0.45123639702796936,0.5714285714285714,3.0775492191314697,0.5886740684509277
1.1008601188659668,0.9852879047393799,0.11557221412658691,0.4195002317428589,0.5357142857142857,2.9485268592834473,0.5706105828285217
1.1120052337646484,0.9321156740188599,0.17988955974578857,0.48980197310447693,0.5,2.585759401321411,0.6269885897636414
0.9888241291046143,0.9496580362319946,0.03916609287261963,0.4390173554420471,0.5178571428571428,3.2294256687164307,0.5861729383468628
1.1599096059799194,0.9824492931365967,0.17746031284332275,0.45310598611831665,0.625,3.299307107925415,0.6110594868659973
0.9517872333526611,0.8879293203353882,0.06385791301727295,0.4052671790122986,0.5892857142857143,3.2399308681488037,0.5465423464775085
1.0112559795379639,0.872349739074707,0.13890624046325684,0.41198182106018066,0.5178571428571428,3.380040407180786,0.5310442447662354
0.7895604372024536,1.1740715503692627,-0.3845111131668091,0.605979323387146,0.5535714285714286,2.9880475997924805,0.6851316690444946
1.0961298942565918,0.8964810371398926,0.19964885711669922,0.4649844169616699,0.4821428571428571,3.045820713043213,0.5497329235076904
0.814474880695343,1.1161949634552002,-0.3017200827598572,0.5451870560646057,0.6071428571428572,3.1078174114227295,0.618633508682251
1.0309083461761475,1.0906680822372437,-0.05975973606109619,0.47745299339294434,0.5714285714285714,3.1127305030822754,0.5981770753860474
1.0523285865783691,0.8795373439788818,0.1727912425994873,0.49057942628860474,0.5535714285714286,3.0332753658294678,0.6053273677825928
1.1611912250518799,0.9660004377365112,0.19519078731536865,0.45909106731414795,0.375,3.2077395915985107,0.5924782752990723
1.0159635543823242,0.9424329400062561,0.07353061437606812,0.4285060167312622,0.4285714285714286,2.7813234329223633,0.5911486744880676
0.8217770457267761,1.0232861042022705,-0.20150905847549438,0.49634498357772827,0.4821428571428571,3.0316708087921143,0.6265795826911926
0.9566356539726257,1.1207330226898193,-0.1640973687171936,0.5253819823265076,0.5,2.992692708969116,0.6122249364852905
1.1176871061325073,0.916529655456543,0.20115745067596436,0.4679979085922241,0.5178571428571428,3.2820165157318115,0.629450798034668
1.0779898166656494,0.9205266237258911,0.1574631929397583,0.41094323992729187,0.5,3.1472980976104736,0.5630159378051758
1.0948412418365479,0.993045449256897,0.10179579257965088,0.4743926525115967,0.4464285714285714,2.7896862030029297,0.5979452729225159
0.8554078936576843,0.9985944628715515,-0.1431865692138672,0.48595714569091797,0.4107142857142857,3.0078511238098145,0.613310694694519
0.9720161557197571,0.9957112669944763,-0.02369511127471924,0.489574134349823,0.5892857142857143,3.349018096923828,0.5995023846626282
1.1459171772003174,0.9819969534873962,0.16392022371292114,0.46122556924819946,0.4285714285714286,3.068655252456665,0.5468991994857788
0.6749533414840698,1.074620008468628,-0.3996666669845581,0.5568947196006775,0.5535714285714286,3.046318531036377,0.7067348957061768
1.0165164470672607,0.9120103120803833,0.10450613498687744,0.49118709564208984,0.4642857142857143,2.511793851852417,0.636814296245575
0.9121110439300537,1.0787392854690552,-0.16662824153900146,0.5102505683898926,0.4464285714285714,3.1826412677764893,0.6240909099578857
1.0865099430084229,1.0978093147277832,-0.011299371719360352,0.5202661156654358,0.5,3.30614972114563,0.6171779632568359
0.874036431312561,1.2688586711883545,-0.39482223987579346,0.7105411291122437,0.4464285714285714,3.3985345363616943,0.7966288328170776
1.1089942455291748,0.9942806959152222,0.11471354961395264,0.5532438158988953,0.5714285714285714,2.7545957565307617,0.6536529064178467
0.9922488331794739,0.9661280512809753,0.026120781898498535,0.49549204111099243,0.5535714285714286,3.140584945678711,0.6296308040618896
0.9568172693252563,1.034395456314087,-0.07757818698883057,0.4796396493911743,0.6071428571428572,3.115842342376709,0.6028568744659424
1.012315273284912,0.8793650269508362,0.13295024633407593,0.440841943025589,0.4821428571428571,2.862366199493408,0.56854647397995
0.9472786784172058,1.070399284362793,-0.12312060594558716,0.600380003452301,0.5178571428571428,3.2235236167907715,0.670576810836792
1.0374114513397217,0.8864763379096985,0.1509351134300232,0.4964354932308197,0.4821428571428571,3.177813768386841,0.6109718084335327
0.8389285206794739,1.1650044918060303,-0.3260759711265564,0.614872395992279,0.4464285714285714,2.9710540771484375,0.6973204612731934
0.8783155083656311,1.1417499780654907,-0.2634344696998596,0.5849560499191284,0.5,3.140608787536621,0.7116622924804688
0.9942544102668762,1.0100107192993164,-0.015756309032440186,0.5159764289855957,0.4464285714285714,3.0632407665252686,0.6476526260375977
0.9865359663963318,1.0675469636917114,-0.08101099729537964,0.5011842250823975,0.4821428571428571,2.8804709911346436,0.6324549317359924
1.0192623138427734,0.8340660333633423,0.18519628047943115,0.4377770721912384,0.4821428571428571,2.979938268661499,0.516487181186676
1.2278300523757935,0.8347786068916321,0.3930514454841614,0.46519821882247925,0.4285714285714286,3.270331859588623,0.5635246634483337
0.9205843210220337,0.9778276085853577,-0.057243287563323975,0.4372139573097229,0.3214285714285714,3.3616414070129395,0.5498888492584229
0.9297050833702087,1.0655726194381714,-0.13586753606796265,0.49639660120010376,0.5357142857142857,3.528099775314331,0.586214542388916
1.1885778903961182,0.9074777960777283,0.2811000943183899,0.3936612606048584,0.4642857142857143,2.818389892578125,0.4891831874847412
0.7764101028442383,1.1623386144638062,-0.38592851161956787,0.6326357126235962,0.4464285714285714,3.256291627883911,0.7650457620620728
1.100471019744873,0.8830012083053589,0.21746981143951416,0.4616631865501404,0.5714285714285714,3.308541774749756,0.5461605191230774
1.218697190284729,0.8175311088562012,0.40116608142852783,0.435119092464447,0.375,2.9859848022460938,0.5633915662765503
1.0146920680999756,1.0120455026626587,0.0026465654373168945,0.4996028244495392,0.5892857142857143,3.0168509483337402,0.6036410331726074
1.0189859867095947,1.020676612854004,-0.0016906261444091797,0.5554959177970886,0.5714285714285714,2.8254494667053223,0.6512699127197266
0.9634555578231812,1.1581177711486816,-0.1946622133255005,0.5758730173110962,0.5714285714285714,2.9396984577178955,0.6579558849334717
0.9117525815963745,1.087327241897583,-0.1755746603012085,0.5267794132232666,0.5,3.0119407176971436,0.622531533241272
1.03294837474823,1.0649503469467163,-0.03200197219848633,0.5086174011230469,0.5178571428571428,2.795375108718872,0.6396780014038086
1.0173721313476562,0.9955693483352661,0.021802783012390137,0.6041118502616882,0.375,3.265122413635254,0.7005938291549683
1.024198055267334,1.0674818754196167,-0.043283820152282715,0.536740779876709,0.5178571428571428,2.893580198287964,0.6635704040527344
1.0853056907653809,1.026075005531311,0.059230685234069824,0.5391072034835815,0.4642857142857143,2.8711555004119873,0.6212728023529053
1.0336264371871948,1.0920026302337646,-0.058376193046569824,0.5564255118370056,0.5,2.4084503650665283,0.6872118711471558
1.1694374084472656,0.8770879507064819,0.2923494577407837,0.46241629123687744,0.4821428571428571,3.115943193435669,0.6010333299636841
1.0192115306854248,0.9789530038833618,0.04025852680206299,0.5566309094429016,0.5357142857142857,2.9272384643554688,0.6475750207901001
0.9906246662139893,1.2137160301208496,-0.22309136390686035,0.6635947227478027,0.5892857142857143,2.9479472637176514,0.7845528721809387
0.8938552141189575,1.1612653732299805,-0.26741015911102295,0.6807674765586853,0.5357142857142857,2.7669687271118164,0.7566181421279907
0.7976772785186768,1.2063018083572388,-0.408624529838562,0.6460362672805786,0.5714285714285714,2.8196418285369873,0.7249290347099304
1.0741164684295654,0.9963961243629456,0.07772034406661987,0.46910998225212097,0.4642857142857143,3.034940481185913,0.5854300260543823
1.1035082340240479,0.923751950263977,0.1797562837600708,0.4660322070121765,0.4642857142857143,3.4110124111175537,0.5936259627342224
1.088564157485962,0.9942063689231873,0.09435778856277466,0.5008556842803955,0.5892857142857143,3.161269426345825,0.6342082619667053
0.8352909684181213,1.1503212451934814,-0.3150302767753601,0.6027408242225647,0.5714285714285714,3.0991294384002686,0.7170655131340027
1.029873013496399,1.0590670108795166,-0.029193997383117676,0.5038406848907471,0.4642857142857143,2.961292266845703,0.6163636445999146
1.016772747039795,1.0233395099639893,-0.006566762924194336,0.4723120927810669,0.5,2.770372152328491,0.5644568204879761
1.0031378269195557,0.8992832899093628,0.10385453701019287,0.43995732069015503,0.4642857142857143,2.9804112911224365,0.5753121972084045
1.0133399963378906,0.9918757677078247,0.021464228630065918,0.4758305251598358,0.4464285714285714,3.554856538772583,0.6096377372741699
1.114392638206482,0.8081923723220825,0.3062002658843994,0.3533676862716675,0.4464285714285714,2.9485836029052734,0.48064279556274414
1.0855954885482788,1.019080400466919,0.06651508808135986,0.5298457145690918,0.4464285714285714,2.910378932952881,0.6843063831329346
1.0836842060089111,0.8819411396980286,0.20174306631088257,0.3652600049972534,0.4821428571428571,2.7355101108551025,0.49114590883255005
0.891132116317749,1.0851300954818726,-0.19399797916412354,0.6299561858177185,0.625,2.7399425506591797,0.7073130011558533
1.105310320854187,1.0036797523498535,0.1016305685043335,0.4799395203590393,0.5178571428571428,3.1230051517486572,0.5784940719604492
0.9020470976829529,1.0879558324813843,-0.1859087347984314,0.5546926259994507,0.5178571428571428,3.11576509475708,0.6611288785934448
1.0238369703292847,1.0798146724700928,-0.055977702140808105,0.5343869924545288,0.6785714285714286,3.177826166152954,0.648926854133606
1.118962049484253,0.9656825065612793,0.15327954292297363,0.43586814403533936,0.375,2.8529069423675537,0.5920509099960327
0.8244543671607971,1.1447954177856445,-0.3203410506248474,0.6164534091949463,0.4464285714285714,2.5071566104888916,0.7334801554679871
0.911043643951416,0.7560296058654785,0.1550140380859375,0.3117833137512207,0.5178571428571428,2.9586596488952637,0.4364009499549866
1.0513215065002441,1.0458042621612549,0.005517244338989258,0.523468017578125,0.5,3.2542455196380615,0.6320146322250366
0.9540323615074158,0.9595158100128174,-0.005483448505401611,0.44793564081192017,0.5892857142857143,2.698632001876831,0.569256067276001
1.1449922323226929,0.9786986708641052,0.16629356145858765,0.5118550062179565,0.5357142857142857,2.969367265701294,0.6311710476875305
0.9901993274688721,1.0300660133361816,-0.03986668586730957,0.5095328688621521,0.5357142857142857,2.655428171157837,0.6254702210426331
1.0237209796905518,0.9367532730102539,0.08696770668029785,0.48611682653427124,0.5535714285714286,3.14548659324646,0.5656458735466003
0.9707874059677124,0.9856128692626953,-0.01482546329498291,0.4252247214317322,0.5714285714285714,3.0557353496551514,0.534848690032959
1.1913626194000244,0.7698976993560791,0.4214649200439453,0.376886248588562,0.5357142857142857,3.18765926361084,0.49466100335121155
1.0790479183197021,0.8306899070739746,0.24835801124572754,0.3792441487312317,0.4821428571428571,3.5555315017700195,0.5041184425354004
0.9435768127441406,0.9546476602554321,-0.011070847511291504,0.4758000671863556,0.4464285714285714,3.23283052444458,0.6078897714614868
1.6972368955612183,1.4489836692810059,0.2482532262802124,0.8062112331390381,0.5178571428571428,3.118201732635498,0.9533429741859436
1.247018575668335,1.3280696868896484,-0.08105111122131348,0.7782201170921326,0.4285714285714286,3.347838878631592,0.945402979850769
1.391740322113037,1.0204039812088013,0.37133634090423584,0.7044949531555176,0.4821428571428571,3.191622257232666,0.9294169545173645
1.0787827968597412,0.996569812297821,0.08221298456192017,0.6469298601150513,0.4464285714285714,3.3269667625427246,0.933327317237854
0.9700857996940613,0.9839510917663574,-0.013865292072296143,0.6357921361923218,0.4107142857142857,2.531454086303711,0.9061415195465088
1.0643457174301147,1.0089521408081055,0.05539357662200928,0.6889822483062744,0.625,2.6998465061187744,0.9142550826072693
0.8966114521026611,0.9787399172782898,-0.08212846517562866,0.6550531387329102,0.4464285714285714,3.0289628505706787,0.9342305660247803
1.0733928680419922,0.9748890399932861,0.09850382804870605,0.5784388184547424,0.625,3.0265614986419678,0.7985670566558838
0.9892308115959167,1.0248637199401855,-0.0356329083442688,0.61631178855896,0.3392857142857143,2.9968457221984863,0.809664249420166
1.1405389308929443,0.8930528163909912,0.24748611450195312,0.5360981225967407,0.4821428571428571,2.9100844860076904,0.7687587738037109
1.0001596212387085,1.051958680152893,-0.05179905891418457,0.659284234046936,0.4821428571428571,2.988664388656616,0.8647862672805786
1.0747220516204834,1.004974603652954,0.0697474479675293,0.5631148815155029,0.5178571428571428,3.281028985977173,0.7953740358352661
0.7634926438331604,1.3309155702590942,-0.5674229264259338,0.7344086170196533,0.5,3.3246548175811768,0.8673818707466125
1.2248897552490234,0.7639045119285583,0.4609852433204651,0.4659033417701721,0.4285714285714286,3.1181070804595947,0.6064057350158691
1.037113904953003,1.1499671936035156,-0.1128532886505127,0.6895942687988281,0.3928571428571429,2.962613105773926,0.8727847337722778
1.131004810333252,0.8713650703430176,0.2596397399902344,0.5107962489128113,0.4285714285714286,2.5066819190979004,0.6977105736732483
1.0137494802474976,1.1112786531448364,-0.09752917289733887,0.6210589408874512,0.6607142857142857,2.908189296722412,0.805814266204834
0.9377062320709229,1.1426607370376587,-0.20495450496673584,0.7105603218078613,0.5,2.789236545562744,0.9030476808547974
1.1633379459381104,1.2353914976119995,-0.07205355167388916,0.72938072681427,0.3928571428571429,3.076608657836914,0.8584461808204651
0.9858020544052124,1.1520464420318604,-0.16624438762664795,0.5663281679153442,0.3928571428571429,2.7938289642333984,0.7297067642211914
0.9040690064430237,1.3524043560028076,-0.44833534955978394,0.6840907335281372,0.5535714285714286,3.061490774154663,0.8756647109985352
0.9873749017715454,1.1142288446426392,-0.12685394287109375,0.6286888718605042,0.5714285714285714,2.9617114067077637,0.8458582162857056
1.1461656093597412,1.0655932426452637,0.08057236671447754,0.6200583577156067,0.5714285714285714,3.04941987991333,0.8201323747634888
1.1249465942382812,1.1633833646774292,-0.03843677043914795,0.6854966878890991,0.5357142857142857,3.1542153358459473,0.841696560382843
1.091291904449463,1.1938838958740234,-0.10259199142456055,0.6240965723991394,0.6428571428571428,3.178929567337036,0.7898496389389038
1.1281647682189941,1.1402559280395508,-0.01209115982055664,0.6473696231842041,0.4285714285714286,2.9678447246551514,0.8188531398773193
1.0778764486312866,0.9147419929504395,0.16313445568084717,0.5288941264152527,0.5178571428571428,3.0517454147338867,0.7044419646263123
1.097644567489624,1.0740717649459839,0.023572802543640137,0.5664888620376587,0.5892857142857143,2.860935688018799,0.6478490829467773
0.9165342450141907,0.9467509984970093,-0.030216753482818604,0.49118804931640625,0.5357142857142857,3.0056803226470947,0.6775463819503784
1.269861102104187,0.8637239336967468,0.4061371684074402,0.4561651647090912,0.4642857142857143,3.4637296199798584,0.6420583724975586
0.8932710886001587,1.0612074136734009,-0.1679363250732422,0.5598587989807129,0.625,3.6648359298706055,0.7144021987915039
1.0139621496200562,0.8425565361976624,0.1714056134223938,0.48491910099983215,0.5178571428571428,2.9933836460113525,0.6399515867233276
1.1057325601577759,0.8814356923103333,0.22429686784744263,0.5177853107452393,0.5892857142857143,2.8186964988708496,0.6484432220458984
1.356567144393921,0.8450710773468018,0.5114960670471191,0.44959139823913574,0.3571428571428571,3.027575969696045,0.6437683701515198
0.9233351349830627,0.8549188375473022,0.0684162974357605,0.4832999110221863,0.5357142857142857,3.174401044845581,0.6275126934051514
1.0821220874786377,0.7243236899375916,0.35779839754104614,0.4452926516532898,0.5535714285714286,2.8831076622009277,0.6243188977241516
0.817920982837677,1.1075814962387085,-0.2896605134010315,0.6583200693130493,0.4285714285714286,2.9924933910369873,0.7959621548652649
1.1513864994049072,1.1292215585708618,0.02216494083404541,0.637636661529541,0.5357142857142857,3.0424511432647705,0.7597783803939819
0.8364837765693665,0.832275927066803,0.0042078495025634766,0.43708640336990356,0.3928571428571429,3.0832271575927734,0.6078307628631592
0.8415886759757996,0.8906621932983398,-0.04907351732254028,0.5157495737075806,0.6428571428571428,2.837364435195923,0.6966041326522827
1.038816213607788,1.109825611114502,-0.07100939750671387,0.636424720287323,0.5714285714285714,2.569044828414917,0.7727662920951843
0.9983925819396973,0.7022354006767273,0.29615718126296997,0.3438785970211029,0.4821428571428571,3.288970947265625,0.48336493968963623
0.9573543071746826,0.7612714171409607,0.19608289003372192,0.39732828736305237,0.3928571428571429,2.8956196308135986,0.5439336895942688
0.7471878528594971,1.1850777864456177,-0.4378899335861206,0.6579576730728149,0.6428571428571428,3.293259620666504,0.7909955978393555
0.9866865873336792,0.8042697906494141,0.18241679668426514,0.42346757650375366,0.5535714285714286,3.396190643310547,0.590430498123169
0.8272701501846313,0.923121988773346,-0.0958518385887146,0.4809017777442932,0.5178571428571428,2.880486249923706,0.6834743022918701
1.0021953582763672,0.9607164859771729,0.041478872299194336,0.5635865926742554,0.5535714285714286,3.1396000385284424,0.7516775131225586
1.0241804122924805,0.8159711360931396,0.20820927619934082,0.3643293082714081,0.5178571428571428,3.3365278244018555,0.5289022922515869
0.9692078828811646,0.9518979787826538,0.017309904098510742,0.4960654377937317,0.625,3.3546981811523438,0.652575671672821
0.8623035550117493,0.8733528256416321,-0.011049270629882812,0.45997190475463867,0.4642857142857143,3.387180805206299,0.6220121383666992
0.9097987413406372,0.7740480899810791,0.1357506513595581,0.40390366315841675,0.4821428571428571,3.509467601776123,0.5351083874702454
0.8621412515640259,0.8735659122467041,-0.011424660682678223,0.44690990447998047,0.5357142857142857,3.0008111000061035,0.6142839193344116
0.8358811736106873,0.9319055080413818,-0.09602433443069458,0.44246405363082886,0.4107142857142857,3.2390213012695312,0.5462967157363892
0.9448064565658569,0.7958906888961792,0.14891576766967773,0.4009370803833008,0.5535714285714286,3.2845122814178467,0.4891698658466339
0.9435049295425415,0.7477566003799438,0.19574832916259766,0.32262322306632996,0.5178571428571428,3.267548084259033,0.47925788164138794
0.9541915655136108,0.8635631799697876,0.09062838554382324,0.3866645097732544,0.4285714285714286,2.7051258087158203,0.5361753106117249
1.118001103401184,0.8358187079429626,0.28218239545822144,0.47158414125442505,0.5535714285714286,2.940910577774048,0.5987381935119629
0.8053154945373535,1.082695484161377,-0.27737998962402344,0.5413872003555298,0.5178571428571428,3.4076998233795166,0.635418713092804
0.9801554083824158,0.8601431250572205,0.12001228332519531,0.36254972219467163,0.5357142857142857,3.0559675693511963,0.5002071261405945
0.7555477619171143,1.1135303974151611,-0.3579826354980469,0.562353253364563,0.4107142857142857,2.930161476135254,0.6594100594520569
0.9042736887931824,0.8631182909011841,0.04115539789199829,0.46242502331733704,0.4107142857142857,3.2062571048736572,0.6057905554771423
1.0215539932250977,0.8520717024803162,0.1694822907447815,0.4525715410709381,0.4464285714285714,3.3901331424713135,0.6460540890693665
0.8950116634368896,0.9951435923576355,-0.10013192892074585,0.5306543707847595,0.5714285714285714,2.8366825580596924,0.6781783103942871
0.9283910989761353,0.9140112400054932,0.01437985897064209,0.4498176574707031,0.4464285714285714,2.8125195503234863,0.5878244638442993
1.1054350137710571,0.6889509558677673,0.4164840579032898,0.33718687295913696,0.6607142857142857,3.200369119644165,0.4839300811290741
0.8817533254623413,0.9876890182495117,-0.10593569278717041,0.5092259645462036,0.3571428571428571,3.212296724319458,0.6512393951416016
0.9962993860244751,0.9725838303565979,0.023715555667877197,0.486894428730011,0.4642857142857143,3.277933359146118,0.6052381992340088
0.8595531582832336,1.0434383153915405,-0.18388515710830688,0.4845430254936218,0.4464285714285714,3.312467098236084,0.6247836351394653
0.922707200050354,0.9037889838218689,0.018918216228485107,0.4455813765525818,0.4285714285714286,2.9484100341796875,0.5708060264587402
0.756460964679718,1.0822229385375977,-0.32576197385787964,0.47939836978912354,0.4821428571428571,2.818586587905884,0.5727547407150269
0.8732922673225403,0.7341575026512146,0.13913476467132568,0.3844207525253296,0.5178571428571428,3.3033978939056396,0.5204747915267944
1.1006808280944824,0.6991479396820068,0.4015328884124756,0.3623170852661133,0.5,2.945613384246826,0.4942060112953186
0.9797877073287964,1.0032670497894287,-0.023479342460632324,0.5990397930145264,0.375,2.999436855316162,0.7784489393234253
0.8679237365722656,0.7853503227233887,0.08257341384887695,0.349162220954895,0.5892857142857143,2.9260153770446777,0.5000279545783997
0.8639875650405884,1.030738353729248,-0.16675078868865967,0.5400142669677734,0.5714285714285714,3.0695481300354004,0.6698086261749268
0.8157328367233276,1.0281574726104736,-0.212424635887146,0.4073615074157715,0.5,3.0367369651794434,0.49817004799842834
0.9120739698410034,0.667491614818573,0.24458235502243042,0.326211154460907,0.4285714285714286,3.553851366043091,0.4888043701648712
0.7728298902511597,0.7822011113166809,-0.00937122106552124,0.3991517722606659,0.5,3.581615924835205,0.5504341125488281
0.7620280981063843,0.8876742720603943,-0.12564617395401,0.47986936569213867,0.5,3.5223793983459473,0.6465299129486084
0.9948834776878357,0.7674583792686462,0.22742509841918945,0.41243118047714233,0.5357142857142857,3.28608775138855,0.5654267072677612
0.8452021479606628,0.85065758228302,-0.005455434322357178,0.4185445308685303,0.4821428571428571,3.2517895698547363,0.524528980255127
0.9596726298332214,0.8934211730957031,0.06625145673751831,0.4176692068576813,0.4285714285714286,3.1853480339050293,0.5837329626083374
0.9848521947860718,0.8755770325660706,0.10927516222000122,0.39694109559059143,0.5357142857142857,3.4103500843048096,0.5416703820228577
1.0976643562316895,0.7708076238632202,0.32685673236846924,0.4029376208782196,0.3392857142857143,2.6550841331481934,0.529262900352478
1.0163426399230957,0.7998567819595337,0.216485857963562,0.38102632761001587,0.625,2.919687271118164,0.5550137758255005
0.9803163409233093,0.8776194453239441,0.10269689559936523,0.42323946952819824,0.4464285714285714,3.136366367340088,0.5664640665054321
0.7090775966644287,0.9689937829971313,-0.25991618633270264,0.4357113838195801,0.5714285714285714,3.34627366065979,0.5574297904968262
0.8211787939071655,1.2533507347106934,-0.43217194080352783,0.5880035758018494,0.5892857142857143,2.933161497116089,0.7433314323425293
0.9608315229415894,0.9320101141929626,0.02882140874862671,0.4060820937156677,0.4821428571428571,3.084052801132202,0.5427590608596802
1.0413243770599365,0.8180757761001587,0.22324860095977783,0.455172061920166,0.5892857142857143,3.2219901084899902,0.663027286529541
1.0627853870391846,0.8287848234176636,0.234000563621521,0.495794415473938,0.3928571428571429,3.5991146564483643,0.6588927507400513
0.8768280744552612,0.8331242799758911,0.04370379447937012,0.38950610160827637,0.4464285714285714,3.185616970062256,0.5561848878860474
1.1145445108413696,0.7092114686965942,0.4053330421447754,0.36974841356277466,0.5357142857142857,3.428328514099121,0.49810564517974854
0.845813512802124,0.8627356290817261,-0.01692211627960205,0.4307028353214264,0.5357142857142857,3.387707471847534,0.5538077354431152
1.0976121425628662,0.7559002637863159,0.3417118787765503,0.4021601676940918,0.6607142857142857,3.2742552757263184,0.5578734874725342
0.8592732548713684,0.9861516952514648,-0.12687844038009644,0.4921915531158447,0.5892857142857143,2.933528423309326,0.6648898124694824
0.9372517466545105,0.9533660411834717,-0.01611429452896118,0.4670722484588623,0.5,2.891356945037842,0.6506874561309814
0.8552436828613281,1.0137884616851807,-0.15854477882385254,0.5403284430503845,0.5,3.4499306678771973,0.7118097543716431
0.7425718903541565,0.9185426235198975,-0.17597073316574097,0.5309525728225708,0.5178571428571428,3.0955123901367188,0.7165745496749878
0.9621073007583618,0.9095909595489502,0.05251634120941162,0.45905885100364685,0.5892857142857143,2.8454785346984863,0.6333091259002686
0.8053094148635864,0.9310286045074463,-0.12571918964385986,0.513812780380249,0.5714285714285714,2.853102207183838,0.673450767993927
0.8410528898239136,0.8524532318115234,-0.011400341987609863,0.400706022977829,0.5178571428571428,3.3478288650512695,0.5499727129936218
1.0758957862854004,0.8620855212211609,0.2138102650642395,0.5057517886161804,0.5178571428571428,3.2665414810180664,0.6992846727371216
0.9664953947067261,0.9680712223052979,-0.0015758275985717773,0.5215424299240112,0.4285714285714286,3.0912187099456787,0.7238935828208923
0.5716350674629211,0.8790240287780762,-0.30738896131515503,0.44882166385650635,0.5357142857142857,3.286195993423462,0.6332085132598877
0.8382350206375122,0.7999464273452759,0.03828859329223633,0.3935374915599823,0.4285714285714286,2.8749406337738037,0.4855755567550659
0.7827460765838623,1.1547691822052002,-0.3720231056213379,0.547845721244812,0.4285714285714286,2.842022657394409,0.7182481288909912
1.1250215768814087,0.8748012185096741,0.2502203583717346,0.5007649064064026,0.5178571428571428,2.759216070175171,0.6762605905532837
0.9488889575004578,0.9025917649269104,0.04629719257354736,0.41104012727737427,0.4821428571428571,2.839142084121704,0.5178967714309692
0.9567781686782837,0.9340130090713501,0.022765159606933594,0.5501850247383118,0.4107142857142857,2.867579698562622,0.6601853966712952
0.8138445615768433,0.9341076016426086,-0.12026304006576538,0.5036038160324097,0.4464285714285714,2.817298650741577,0.6739409565925598
0.9866342544555664,0.8560993671417236,0.13053488731384277,0.46613019704818726,0.5714285714285714,3.267639398574829,0.6406198740005493
0.8273380994796753,0.8920918107032776,-0.0647537112236023,0.4109882712364197,0.4821428571428571,3.4014298915863037,0.572890043258667
0.9970721006393433,1.0101666450500488,-0.013094544410705566,0.5368883013725281,0.4642857142857143,3.021249771118164,0.7001333832740784
1.009861707687378,0.8841784000396729,0.12568330764770508,0.48129409551620483,0.5892857142857143,2.784667491912842,0.6015850901603699
0.9701546430587769,0.928937554359436,0.04121708869934082,0.42070361971855164,0.4821428571428571,2.7946512699127197,0.5680699944496155
1.1933443546295166,0.9856745004653931,0.20766985416412354,0.49881505966186523,0.5714285714285714,2.667731285095215,0.637459397315979
1.084130048751831,0.7601693868637085,0.32396066188812256,0.467689573764801,0.5892857142857143,2.772035837173462,0.6317881941795349
1.2868821620941162,0.8303524255752563,0.45652973651885986,0.45110857486724854,0.5357142857142857,3.249285936355591,0.6510714292526245
0.9181654453277588,1.0145835876464844,-0.09641814231872559,0.495230495929718,0.3571428571428571,3.0487542152404785,0.5903719663619995
0.9657100439071655,0.8909323811531067,0.07477766275405884,0.45782023668289185,0.4821428571428571,2.9262518882751465,0.5631026029586792
0.9919675588607788,0.905959963798523,0.08600759506225586,0.440290242433548,0.4285714285714286,3.27437424659729,0.5536487698554993
0.9581617116928101,0.9905945062637329,-0.03243279457092285,0.468121737241745,0.5535714285714286,3.0878713130950928,0.6224583387374878
0.861679196357727,0.9652711153030396,-0.1035919189453125,0.46608930826187134,0.4821428571428571,2.9588441848754883,0.5655502080917358
1.163497805595398,0.9786456227302551,0.18485218286514282,0.46828803420066833,0.5,2.885158061981201,0.5556473731994629
1.0501457452774048,1.1361149549484253,-0.08596920967102051,0.5141943097114563,0.5892857142857143,2.890897750854492,0.6365458965301514
1.071823239326477,0.7285923957824707,0.34323084354400635,0.416639506816864,0.4285714285714286,2.7993788719177246,0.570815920829773
1.0434389114379883,0.7051770687103271,0.33826184272766113,0.4038606286048889,0.4642857142857143,3.175182580947876,0.5138629674911499
0.8225565552711487,1.3227999210357666,-0.5002433657646179,0.5813050866127014,0.625,2.9822144508361816,0.6877769231796265
0.8307134509086609,1.062549114227295,-0.23183566331863403,0.4784332513809204,0.5535714285714286,3.5666871070861816,0.5854126811027527
0.800857663154602,1.2202047109603882,-0.41934704780578613,0.47632965445518494,0.5714285714285714,3.415390968322754,0.5720195770263672
0.5755259990692139,0.951509952545166,-0.37598395347595215,0.5253629684448242,0.5178571428571428,2.9606211185455322,0.6548336744308472
0.8831747174263,1.1674132347106934,-0.2842385172843933,0.5218021869659424,0.5,2.7761969566345215,0.6481081247329712
0.7776017785072327,0.9351623058319092,-0.1575605273246765,0.426551878452301,0.6071428571428572,3.396094560623169,0.5100137591362
0.9631874561309814,0.7552919983863831,0.2078954577445984,0.3631717562675476,0.4285714285714286,3.1661977767944336,0.5047629475593567
0.7149175405502319,1.1807067394256592,-0.46578919887542725,0.5762873888015747,0.5178571428571428,3.1123924255371094,0.7016795873641968
1.3058080673217773,0.6298940181732178,0.6759140491485596,0.393734872341156,0.5892857142857143,2.824633836746216,0.529919445514679
0.773607611656189,1.2789933681488037,-0.5053857564926147,0.6405748724937439,0.5178571428571428,2.88435435295105,0.7718571424484253
0.9446303248405457,0.9741361737251282,-0.02950584888458252,0.4302048683166504,0.5357142857142857,3.484271764755249,0.5874471068382263
0.9297564625740051,1.038436770439148,-0.10868030786514282,0.42808178067207336,0.5,3.397475004196167,0.5375152826309204
0.9702044129371643,0.791391134262085,0.17881327867507935,0.4458320736885071,0.4642857142857143,3.6722824573516846,0.6576542854309082
1.0340867042541504,0.8169031143188477,0.21718358993530273,0.4149775505065918,0.6607142857142857,3.1718671321868896,0.6113751530647278
0.736201286315918,0.9592417478561401,-0.22304046154022217,0.5318266153335571,0.5892857142857143,3.1025898456573486,0.7111353874206543
1.0450472831726074,0.8685556054115295,0.17649167776107788,0.441103994846344,0.4464285714285714,3.3160269260406494,0.6006301045417786
0.7404667139053345,0.9467900991439819,-0.20632338523864746,0.4285735487937927,0.3928571428571429,3.208421230316162,0.5703728199005127
0.7166920900344849,0.9915978312492371,-0.2749057412147522,0.5283469557762146,0.4464285714285714,3.265368700027466,0.6539565324783325
0.8214573264122009,0.831024169921875,-0.009566843509674072,0.4670523703098297,0.5714285714285714,2.8633062839508057,0.6228442192077637
0.5915673971176147,0.7738637924194336,-0.18229639530181885,0.40619122982025146,0.5178571428571428,2.68818998336792,0.5425859093666077
1.005242109298706,0.9131666421890259,0.09207546710968018,0.4912695288658142,0.4642857142857143,3.0833792686462402,0.6779823303222656
0.8989417552947998,0.7776303291320801,0.12131142616271973,0.3251962661743164,0.4821428571428571,2.594231605529785,0.48226749897003174
0.8456094264984131,1.1063313484191895,-0.26072192192077637,0.5351388454437256,0.5357142857142857,2.8032214641571045,0.6341714859008789
1.0037832260131836,1.0028094053268433,0.000973820686340332,0.46634095907211304,0.5892857142857143,2.9891867637634277,0.6451243758201599
0.8534063100814819,0.8943954706192017,-0.04098916053771973,0.49875369668006897,0.4107142857142857,3.077979326248169,0.6270380020141602
0.9860981702804565,0.9451002478599548,0.04099792242050171,0.4396984279155731,0.4107142857142857,2.8214662075042725,0.6213994026184082
0.8562861680984497,1.0588688850402832,-0.2025827169418335,0.4241328239440918,0.5357142857142857,3.037470817565918,0.5760319232940674
0.8819186687469482,0.8474782705307007,0.03444039821624756,0.3749312162399292,0.5357142857142857,2.7850232124328613,0.49793490767478943
1.0980875492095947,0.8708154559135437,0.22727209329605103,0.44054967164993286,0.5714285714285714,2.8250482082366943,0.6020382046699524
0.8136021494865417,0.8846627473831177,-0.07106059789657593,0.4934738278388977,0.4642857142857143,3.0918076038360596,0.6919312477111816
1.0734567642211914,0.9250018000602722,0.1484549641609192,0.39881303906440735,0.5714285714285714,3.1579391956329346,0.5646984577178955
1.1587214469909668,0.886525571346283,0.27219587564468384,0.4064355492591858,0.5178571428571428,3.1640701293945312,0.5194628834724426
0.7912115454673767,1.0225958824157715,-0.23138433694839478,0.5060328841209412,0.5357142857142857,3.1459341049194336,0.5711084008216858
0.992455780506134,1.0379420518875122,-0.045486271381378174,0.4610723853111267,0.4107142857142857,2.929577589035034,0.5804680585861206
0.925240695476532,0.9387527704238892,-0.013512074947357178,0.4226410984992981,0.5714285714285714,2.763106107711792,0.5921474099159241
1.1254088878631592,0.9489337801933289,0.17647510766983032,0.45247143507003784,0.4285714285714286,2.5865869522094727,0.5740474462509155
0.9758704900741577,0.9403614401817322,0.03550904989242554,0.4288821816444397,0.375,2.762737512588501,0.5442214012145996
0.9860349893569946,1.0777970552444458,-0.09176206588745117,0.4677695631980896,0.5357142857142857,2.9202160835266113,0.570115327835083
0.951472282409668,1.0007343292236328,-0.049262046813964844,0.44063660502433777,0.4642857142857143,3.152771234512329,0.5735836029052734
0.7929282188415527,1.0361261367797852,-0.24319791793823242,0.501991868019104,0.5535714285714286,2.9382286071777344,0.6392337083816528
1.058685541152954,1.079962134361267,-0.02127659320831299,0.5623080134391785,0.4464285714285714,3.133751153945923,0.6632550954818726
0.935589611530304,0.8858791589736938,0.04971045255661011,0.3934103846549988,0.5892857142857143,2.972417116165161,0.5410520434379578
1.0891282558441162,1.0798019170761108,0.009326338768005371,0.5494078993797302,0.5714285714285714,2.7773234844207764,0.6878262758255005
0.8235836029052734,0.8983944654464722,-0.07481086254119873,0.39713311195373535,0.4285714285714286,3.0506770610809326,0.5337812304496765
1.0541274547576904,0.9128742814064026,0.14125317335128784,0.491543710231781,0.4821428571428571,2.9907243251800537,0.5884273052215576
0.6738844513893127,0.9767315983772278,-0.30284714698791504,0.48179009556770325,0.5892857142857143,3.311852216720581,0.5846984386444092
0.9029613733291626,1.1385939121246338,-0.2356325387954712,0.5538610219955444,0.5535714285714286,2.945128917694092,0.6733658313751221
0.9777002334594727,0.9052027463912964,0.07249748706817627,0.41822198033332825,0.4642857142857143,2.9712672233581543,0.5256065726280212
0.946373701095581,1.0435986518859863,-0.09722495079040527,0.4760095775127411,0.4642857142857143,2.992197275161743,0.5659152269363403
1.1063076257705688,0.9274834394454956,0.17882418632507324,0.42485514283180237,0.6428571428571428,2.9034616947174072,0.5593936443328857
0.9476063251495361,0.8531497716903687,0.09445655345916748,0.3870069980621338,0.5357142857142857,3.167106866836548,0.5178819894790649
0.7197433710098267,1.0143338441848755,-0.29459047317504883,0.47799158096313477,0.4107142857142857,3.2309658527374268,0.5954958200454712
1.033499836921692,0.8385663628578186,0.1949334740638733,0.3448423147201538,0.5,2.7517895698547363,0.4329122304916382
0.8047987222671509,1.0279996395111084,-0.22320091724395752,0.5644222497940063,0.5357142857142857,3.186401128768921,0.653938889503479
0.9977335929870605,1.0115618705749512,-0.013828277587890625,0.4899817705154419,0.5,2.759678602218628,0.6081266403198242
0.933131217956543,0.8649758696556091,0.06815534830093384,0.44639816880226135,0.5714285714285714,2.537189245223999,0.5365583300590515
0.9497650265693665,0.8706057071685791,0.07915931940078735,0.4507714509963989,0.5892857142857143,3.084319591522217,0.5606784820556641
1.0360691547393799,0.8021194934844971,0.2339496612548828,0.3629370331764221,0.3571428571428571,3.3832414150238037,0.464539110660553
0.7198139429092407,1.1045355796813965,-0.38472163677215576,0.524479866027832,0.5535714285714286,3.4727649688720703,0.6512555480003357
0.9360840916633606,0.9497157335281372,-0.013631641864776611,0.4732501208782196,0.4821428571428571,3.1112735271453857,0.6109873056411743
0.8851386308670044,0.924981951713562,-0.03984332084655762,0.3830674886703491,0.5,2.8458495140075684,0.4849553108215332
1.1306209564208984,0.9124248623847961,0.2181960940361023,0.456091970205307,0.4821428571428571,3.2652409076690674,0.5750678777694702
0.9842724800109863,0.9474596977233887,0.036812782287597656,0.48101603984832764,0.4821428571428571,3.0260560512542725,0.6204479932785034
1.0165302753448486,0.8841997385025024,0.1323305368423462,0.364282488822937,0.4285714285714286,2.9596829414367676,0.48121267557144165
0.7586471438407898,0.9361271858215332,-0.1774800419807434,0.4439839720726013,0.4285714285714286,2.713804006576538,0.5495551824569702
1.0435242652893066,0.9078638553619385,0.13566040992736816,0.4149027466773987,0.4464285714285714,2.4900100231170654,0.5156541466712952
0.9012078046798706,0.950113832950592,-0.048906028270721436,0.47701627016067505,0.5357142857142857,2.9627749919891357,0.5666599273681641
1.0309783220291138,0.9135704636573792,0.11740785837173462,0.45048296451568604,0.5892857142857143,3.20539927482605,0.580049991607666
1.0811446905136108,0.8210185766220093,0.26012611389160156,0.365974098443985,0.4464285714285714,3.0176773071289062,0.46265870332717896
1.089347243309021,0.7627306580543518,0.3266165852546692,0.4180675148963928,0.4464285714285714,2.990851640701294,0.5268476605415344
0.9683809280395508,0.8926827907562256,0.0756981372833252,0.4590168297290802,0.5,2.8710618019104004,0.6134576797485352
0.9113621115684509,1.0263986587524414,-0.11503654718399048,0.5125086307525635,0.4821428571428571,3.028815269470215,0.6588187217712402
1.1325368881225586,0.8180005550384521,0.31453633308410645,0.3634788990020752,0.4285714285714286,2.9781570434570312,0.4902682304382324
0.9084230661392212,1.0856237411499023,-0.17720067501068115,0.5150092840194702,0.4821428571428571,3.0299859046936035,0.6022441387176514
1.0318585634231567,0.8160203099250793,0.2158382534980774,0.3970201015472412,0.3392857142857143,2.893772602081299,0.5268537998199463
0.8756535053253174,1.09578537940979,-0.22013187408447266,0.5316608548164368,0.5357142857142857,2.7483386993408203,0.6385269165039062
0.6917717456817627,1.08303964138031,-0.39126789569854736,0.5100785493850708,0.5178571428571428,2.866654872894287,0.6108111143112183
0.957468569278717,0.8876728415489197,0.06979572772979736,0.3528393507003784,0.5,3.268676280975342,0.4418402910232544
0.9871936440467834,0.931683361530304,0.05551028251647949,0.4670703411102295,0.4642857142857143,3.111921548843384,0.5525046586990356
1.0042738914489746,0.9847680330276489,0.019505858421325684,0.47270068526268005,0.4821428571428571,3.2695484161376953,0.5581929087638855
0.9909817576408386,1.085430383682251,-0.09444862604141235,0.5368784666061401,0.4464285714285714,2.9771182537078857,0.6415165066719055
0.7187408804893494,1.1189130544662476,-0.4001721739768982,0.5264508724212646,0.4821428571428571,2.9638373851776123,0.6435624361038208
1.0970960855484009,0.7799791693687439,0.317116916179657,0.3728492856025696,0.4642857142857143,3.297964572906494,0.4737643599510193
1.0617620944976807,0.9676758646965027,0.09408622980117798,0.46625638008117676,0.5,3.279954195022583,0.5719997882843018
0.8331112265586853,0.924721896648407,-0.09161067008972168,0.4432200789451599,0.5535714285714286,2.7181529998779297,0.5586928725242615
1.0948559045791626,0.8751074075698853,0.21974849700927734,0.46528857946395874,0.3928571428571429,3.4328954219818115,0.5710263252258301
0.9710828065872192,0.927831768989563,0.04325103759765625,0.4043026864528656,0.5357142857142857,2.66752028465271,0.4889781177043915
0.904806911945343,0.8707737326622009,0.03403317928314209,0.40689244866371155,0.5535714285714286,3.1166093349456787,0.5079247951507568
1.1454617977142334,0.936129093170166,0.20933270454406738,0.4468845725059509,0.5892857142857143,2.9175262451171875,0.5441731810569763
0.6820149421691895,1.1418579816818237,-0.4598430395126343,0.5453956127166748,0.6785714285714286,3.0656864643096924,0.6707806587219238
0.8556693196296692,0.819386899471283,0.03628242015838623,0.3770239055156708,0.6428571428571428,2.6887917518615723,0.45331647992134094
1.2849180698394775,0.6645481586456299,0.6203699111938477,0.3151646852493286,0.3571428571428571,3.0008702278137207,0.4080182909965515
0.8235139846801758,1.0954599380493164,-0.2719459533691406,0.5636751651763916,0.5535714285714286,3.1838955879211426,0.6613413095474243
0.8658148050308228,0.9346033930778503,-0.06878858804702759,0.4150587320327759,0.4821428571428571,3.5069711208343506,0.5297533273696899
0.9155225157737732,0.8694361448287964,0.04608637094497681,0.4068540334701538,0.4821428571428571,2.9915690422058105,0.4985092580318451
0.7696661353111267,1.0967220067977905,-0.3270558714866638,0.5218706130981445,0.5714285714285714,2.8813560009002686,0.6350770592689514
1.267575979232788,0.6724892854690552,0.5950866937637329,0.2943965792655945,0.4821428571428571,3.383486270904541,0.39969557523727417
0.9493877291679382,0.904321551322937,0.04506617784500122,0.41544774174690247,0.4821428571428571,2.86903715133667,0.5376781821250916
1.0227478742599487,0.8006733655929565,0.2220745086669922,0.4245795011520386,0.3928571428571429,2.9482574462890625,0.5113348960876465
0.9450787305831909,0.8443113565444946,0.10076737403869629,0.3370460271835327,0.4642857142857143,3.206573486328125,0.422416090965271
1.1048541069030762,0.7181633710861206,0.38669073581695557,0.2913701832294464,0.4107142857142857,2.950810194015503,0.39109063148498535
0.8853055238723755,0.7929859757423401,0.0923195481300354,0.37978118658065796,0.3928571428571429,3.31392240524292,0.5132972002029419
1.0242071151733398,0.8104349970817566,0.21377211809158325,0.4018669128417969,0.5892857142857143,2.6415605545043945,0.5207436084747314
1.0905754566192627,0.7574243545532227,0.33315110206604004,0.3598072826862335,0.4642857142857143,2.798609972000122,0.44181424379348755
1.0269296169281006,0.8422995805740356,0.18463003635406494,0.4211505651473999,0.4821428571428571,2.8743255138397217,0.5517021417617798
1.0000314712524414,0.9609955549240112,0.039035916328430176,0.48799851536750793,0.3035714285714286,2.9045307636260986,0.6130863428115845
0.7394911050796509,0.9996998310089111,-0.26020872592926025,0.5069341659545898,0.5,2.4862871170043945,0.6213375329971313
0.91209876537323,0.9880911111831665,-0.07599234580993652,0.5363976955413818,0.4642857142857143,2.4851670265197754,0.6516413688659668
0.6142536997795105,1.199904203414917,-0.5856505036354065,0.6013933420181274,0.625,3.394068479537964,0.7266848683357239
0.8004302382469177,0.9459914565086365,-0.14556121826171875,0.40719401836395264,0.5,2.9346659183502197,0.5004061460494995
0.8891633749008179,1.116274356842041,-0.22711098194122314,0.5102671384811401,0.5714285714285714,2.9594833850860596,0.5984998941421509
0.7924356460571289,1.0496385097503662,-0.2572028636932373,0.489975243806839,0.75,2.762341260910034,0.598884105682373
0.7675176858901978,0.955729067325592,-0.1882113814353943,0.4250730872154236,0.6071428571428572,2.7578206062316895,0.5444470047950745
0.7520284056663513,1.1520254611968994,-0.3999970555305481,0.5658614635467529,0.5714285714285714,2.9102842807769775,0.6547503471374512
0.9796141386032104,0.8903387188911438,0.08927541971206665,0.43159234523773193,0.4285714285714286,3.184750556945801,0.5444635152816772
0.9623506665229797,0.9816476106643677,-0.01929694414138794,0.4097025394439697,0.5357142857142857,2.8644683361053467,0.5172528028488159
1.0687086582183838,0.9055531024932861,0.16315555572509766,0.42327576875686646,0.4642857142857143,3.086561441421509,0.5360993146896362
0.9770580530166626,0.9374418258666992,0.03961622714996338,0.46964597702026367,0.5535714285714286,2.7895586490631104,0.5971172451972961
1.0338270664215088,0.812826931476593,0.22100013494491577,0.39249539375305176,0.3928571428571429,3.0080015659332275,0.47870004177093506
0.7913475036621094,0.9819339513778687,-0.19058644771575928,0.48287540674209595,0.4107142857142857,3.043104410171509,0.5694599151611328
0.838815450668335,0.8050616979598999,0.03375375270843506,0.3793190121650696,0.5,3.2200348377227783,0.4602735638618469
0.8813916444778442,0.9240280985832214,-0.0426364541053772,0.4526374340057373,0.5535714285714286,2.7887351512908936,0.5393778085708618
0.8271325826644897,1.0765489339828491,-0.24941635131835938,0.47455716133117676,0.5357142857142857,2.962811231613159,0.6077477931976318
1.0528866052627563,0.7157078981399536,0.33717870712280273,0.28812962770462036,0.5,3.606118679046631,0.38566261529922485
0.9062052369117737,1.1380083560943604,-0.23180311918258667,0.5593529939651489,0.5714285714285714,3.3228790760040283,0.6634857654571533
0.9210286140441895,1.0167672634124756,-0.09573864936828613,0.458107590675354,0.4821428571428571,3.119321346282959,0.5670322179794312
0.8342412710189819,0.9634725451469421,-0.1292312741279602,0.4646405577659607,0.4464285714285714,3.443105459213257,0.5843126177787781
1.017324447631836,0.898369550704956,0.11895489692687988,0.4319111704826355,0.4642857142857143,3.0816450119018555,0.5550028085708618
0.8882936239242554,0.9086280465126038,-0.02033442258834839,0.48522549867630005,0.5892857142857143,2.997702121734619,0.5921608209609985
0.851934552192688,1.031965732574463,-0.1800311803817749,0.4651695191860199,0.5,3.1820263862609863,0.5654357671737671
1.0389502048492432,0.9561944603919983,0.08275574445724487,0.3996976315975189,0.5714285714285714,2.979550361633301,0.5459601879119873
1.1064660549163818,0.7446916103363037,0.3617744445800781,0.28574976325035095,0.5714285714285714,3.163461208343506,0.3943873345851898
0.8994744420051575,1.0714192390441895,-0.17194479703903198,0.538486123085022,0.5178571428571428,3.56209135055542,0.5985369682312012
0.7980120182037354,0.9798166751861572,-0.18180465698242188,0.5024601817131042,0.5,2.8507657051086426,0.5949541330337524
1.065342903137207,0.9080621004104614,0.1572808027267456,0.4203605353832245,0.3392857142857143,3.0936553478240967,0.5335835218429565
0.9652242660522461,0.8971172571182251,0.068107008934021,0.473319947719574,0.5357142857142857,3.4340105056762695,0.5705112814903259
0.9280263185501099,0.9996908903121948,-0.07166457176208496,0.5602878928184509,0.5535714285714286,2.8897294998168945,0.6459240913391113
1.1511039733886719,0.926639974117279,0.22446399927139282,0.441257119178772,0.4821428571428571,2.980048418045044,0.5555827021598816
0.8224881887435913,0.7814106941223145,0.041077494621276855,0.3708261251449585,0.4464285714285714,2.9674336910247803,0.48350709676742554
1.0772185325622559,0.8276650905609131,0.24955344200134277,0.36802613735198975,0.6964285714285714,2.712343215942383,0.4699501395225525
0.9813237190246582,0.8848283290863037,0.09649538993835449,0.40383774042129517,0.4107142857142857,3.492490768432617,0.5265411138534546
1.2128640413284302,0.7386890053749084,0.47417503595352173,0.36520588397979736,0.5178571428571428,3.1125638484954834,0.46002623438835144
0.8890378475189209,1.0212382078170776,-0.13220036029815674,0.46733736991882324,0.5535714285714286,2.7817728519439697,0.5669376850128174
1.0335664749145508,0.8896815776824951,0.14388489723205566,0.4181797504425049,0.4464285714285714,3.066790819168091,0.5453649759292603
1.030510663986206,0.8047415018081665,0.22576916217803955,0.35615891218185425,0.5,3.24609637260437,0.4405893087387085
0.9966759085655212,0.9199450612068176,0.07673084735870361,0.42289072275161743,0.5535714285714286,3.1070637702941895,0.5302494764328003
1.3130435943603516,0.7520432472229004,0.5610003471374512,0.35448703169822693,0.375,3.4136784076690674,0.4816974699497223
0.72206711769104,0.944729208946228,-0.222662091255188,0.4431154727935791,0.3928571428571429,3.1576032638549805,0.5546550154685974
1.003697156906128,0.9082769155502319,0.095420241355896,0.4284211993217468,0.5,3.1222121715545654,0.5196884274482727
0.9430111050605774,0.9661803245544434,-0.023169219493865967,0.437950998544693,0.5892857142857143,2.8945631980895996,0.5045069456100464
1.1733611822128296,0.774468183517456,0.39889299869537354,0.4018551707267761,0.5178571428571428,2.972015380859375,0.5319910049438477
1.2099297046661377,0.7548582553863525,0.45507144927978516,0.3341508209705353,0.4821428571428571,2.786508083343506,0.4824928343296051
1.0030449628829956,0.9772531390190125,0.025791823863983154,0.5438597202301025,0.4642857142857143,3.614976167678833,0.6542054414749146
1.225462555885315,0.8164491057395935,0.40901345014572144,0.4108804762363434,0.3392857142857143,2.924013614654541,0.5600287914276123
0.9499207139015198,0.9846547842025757,-0.03473407030105591,0.4534854292869568,0.5,2.905888080596924,0.5688825249671936
0.981438159942627,0.8562389612197876,0.12519919872283936,0.342771977186203,0.4107142857142857,2.8723433017730713,0.47858989238739014
0.8019552826881409,1.0845084190368652,-0.28255313634872437,0.5347191691398621,0.4464285714285714,2.8273165225982666,0.6421022415161133
1.1905543804168701,0.7850176095962524,0.4055367708206177,0.3788038492202759,0.4642857142857143,2.652523994445801,0.45093584060668945
0.8277430534362793,0.9443913698196411,-0.11664831638336182,0.4627871513366699,0.5535714285714286,3.290123224258423,0.5446534156799316
0.9579115509986877,0.9414321184158325,0.016479432582855225,0.42942941188812256,0.5535714285714286,3.2070999145507812,0.5297529697418213
0.8575416803359985,1.0196053981781006,-0.16206371784210205,0.4529832601547241,0.5,3.4270756244659424,0.5452001690864563
0.8566848039627075,0.9561295509338379,-0.09944474697113037,0.4390455484390259,0.4285714285714286,3.0160293579101562,0.5299736261367798
0.8559350371360779,1.1469292640686035,-0.29099422693252563,0.5922195911407471,0.5178571428571428,2.753936529159546,0.7220743298530579
0.8663969039916992,1.1057435274124146,-0.23934662342071533,0.5697897672653198,0.5535714285714286,2.619112968444824,0.689100444316864
0.8939509987831116,0.931634783744812,-0.03768378496170044,0.45001715421676636,0.5892857142857143,3.0246455669403076,0.5627204179763794
1.060978889465332,0.7722172737121582,0.28876161575317383,0.3367820978164673,0.4821428571428571,2.9309873580932617,0.48067107796669006
0.7503196001052856,1.0154738426208496,-0.26515424251556396,0.5259712934494019,0.5535714285714286,2.8973450660705566,0.617685079574585
1.1059787273406982,0.7755805850028992,0.3303981423377991,0.33236294984817505,0.375,2.8898322582244873,0.44885915517807007
0.9674596786499023,0.926276445388794,0.0411832332611084,0.4407288432121277,0.5357142857142857,3.2420198917388916,0.5406025648117065
0.8627241849899292,1.0418310165405273,-0.17910683155059814,0.4991658329963684,0.4464285714285714,3.081209182739258,0.6509090065956116
1.0444910526275635,0.9771794080734253,0.06731164455413818,0.5192678570747375,0.4464285714285714,3.577882766723633,0.6109865307807922
0.8839400410652161,0.8434959053993225,0.040444135665893555,0.42066577076911926,0.5,2.862581491470337,0.5187846422195435
1.11098051071167,0.9341341257095337,0.17684638500213623,0.4957978129386902,0.4821428571428571,3.0815131664276123,0.6114815473556519
1.0431674718856812,0.9807679057121277,0.06239956617355347,0.46166643500328064,0.5,2.8035824298858643,0.5639979243278503
1.1523233652114868,0.8495875597000122,0.3027358055114746,0.40325120091438293,0.5714285714285714,3.1999456882476807,0.5301550626754761
0.9611688852310181,0.926641583442688,0.03452730178833008,0.46786344051361084,0.5,2.8710389137268066,0.6057056784629822
1.0877423286437988,0.652993381023407,0.43474894762039185,0.26841503381729126,0.4285714285714286,3.124143123626709,0.37641963362693787
0.9974467158317566,0.7954802513122559,0.20196646451950073,0.42100387811660767,0.3928571428571429,3.27451229095459,0.5059192180633545
0.9538575410842896,0.8789030313491821,0.07495450973510742,0.4062685966491699,0.4107142857142857,2.6965389251708984,0.5099712610244751
0.8594436645507812,0.9286066293716431,-0.06916296482086182,0.4205632209777832,0.4107142857142857,2.9603090286254883,0.538310170173645
1.1389201879501343,0.7814099192619324,0.3575102686882019,0.35948485136032104,0.4285714285714286,2.7946527004241943,0.5000864267349243
0.9477164149284363,1.0018963813781738,-0.05417996644973755,0.4467529058456421,0.3928571428571429,3.1700196266174316,0.5558770895004272
0.9480873942375183,0.8590409159660339,0.08904647827148438,0.4555610418319702,0.5178571428571428,3.3345205783843994,0.582119345664978
0.7392948865890503,0.970746636390686,-0.23145174980163574,0.45878729224205017,0.5,3.0565247535705566,0.5914732217788696
0.8732210397720337,1.017364740371704,-0.1441437005996704,0.4445946514606476,0.6607142857142857,2.9752981662750244,0.5528414249420166
0.7067475914955139,1.047681212425232,-0.340933620929718,0.5368979573249817,0.4107142857142857,3.0350112915039062,0.630524754524231
0.8065593838691711,1.1658992767333984,-0.3593398928642273,0.5172460079193115,0.6071428571428572,3.2487101554870605,0.6275061368942261
0.9160351157188416,1.1091599464416504,-0.19312483072280884,0.5742369890213013,0.5178571428571428,3.0818607807159424,0.6959582567214966
1.0474207401275635,0.9782276153564453,0.06919312477111816,0.4816434979438782,0.5535714285714286,2.9463000297546387,0.5880387425422668
0.9689427614212036,1.1194736957550049,-0.15053093433380127,0.5189778804779053,0.5714285714285714,3.001309394836426,0.5974970459938049
0.8815791606903076,0.977157711982727,-0.09557855129241943,0.45985597372055054,0.5,2.7526028156280518,0.5377947688102722
0.7965600490570068,1.0012562274932861,-0.2046961784362793,0.5189240574836731,0.5178571428571428,3.2827165126800537,0.6159841418266296
0.8666127324104309,1.0858197212219238,-0.21920698881149292,0.4906911253929138,0.5535714285714286,3.065331220626831,0.586603581905365
0.9464704394340515,1.0462090969085693,-0.09973865747451782,0.53226238489151,0.5178571428571428,2.908165454864502,0.6302922964096069
0.765815019607544,1.127184510231018,-0.3613694906234741,0.5219062566757202,0.5714285714285714,3.2693488597869873,0.6082594990730286
1.112255573272705,0.9210604429244995,0.19119513034820557,0.4363914728164673,0.5714285714285714,3.1104021072387695,0.5784122943878174
1.0966285467147827,0.7214123010635376,0.3752162456512451,0.2782423496246338,0.5,2.910451889038086,0.3882371187210083
0.8415840864181519,0.8890354633331299,-0.04745137691497803,0.4433056712150574,0.4464285714285714,2.5613908767700195,0.48592671751976013
0.7340474128723145,1.0708048343658447,-0.3367574214935303,0.4900199770927429,0.4821428571428571,2.746215581893921,0.5640946626663208
0.8894238471984863,0.9123117327690125,-0.022887885570526123,0.3857658803462982,0.4821428571428571,2.992222785949707,0.47139808535575867
1.1521730422973633,0.7568840384483337,0.39528900384902954,0.3552854359149933,0.4821428571428571,2.8415653705596924,0.4620984196662903
0.7157182097434998,1.1685857772827148,-0.4528675675392151,0.5640090703964233,0.6071428571428572,2.731492519378662,0.6695395112037659
0.9928777813911438,0.724301815032959,0.2685759663581848,0.29899007081985474,0.4821428571428571,2.547050714492798,0.4261372685432434
0.9261549115180969,0.9354115724563599,-0.00925666093826294,0.3935459852218628,0.5535714285714286,3.333465099334717,0.49426352977752686
0.8141037225723267,1.0255789756774902,-0.21147525310516357,0.484575092792511,0.4642857142857143,3.042375326156616,0.5993819832801819
1.0240082740783691,0.90935218334198,0.11465609073638916,0.4590998589992523,0.3928571428571429,3.0523462295532227,0.5744062066078186
0.8556166291236877,1.0725455284118652,-0.2169288992881775,0.5758589506149292,0.5,3.024127960205078,0.6513304710388184
0.898759126663208,1.1672321557998657,-0.2684730291366577,0.5544152855873108,0.5535714285714286,2.5197372436523438,0.6587226986885071
0.9252203702926636,0.8977577686309814,0.02746260166168213,0.4334341287612915,0.5357142857142857,2.7832860946655273,0.5480706691741943
0.8618077039718628,0.9680666923522949,-0.10625898838043213,0.4379000663757324,0.5178571428571428,3.225306987762451,0.5394845008850098
0.9569469690322876,0.9877698421478271,-0.03082287311553955,0.457657128572464,0.5535714285714286,3.106433391571045,0.6048320531845093
0.7590124607086182,1.0556100606918335,-0.29659759998321533,0.49335139989852905,0.4285714285714286,3.1940383911132812,0.5659031867980957
0.8947315216064453,1.034151554107666,-0.1394200325012207,0.5321186184883118,0.5178571428571428,3.4283180236816406,0.6122045516967773
0.9563044905662537,0.7899394035339355,0.16636508703231812,0.32015782594680786,0.4821428571428571,3.0792977809906006,0.43642014265060425
0.9329288601875305,1.0140013694763184,-0.08107250928878784,0.4868658185005188,0.3392857142857143,3.1080212593078613,0.6010348796844482
0.9108843803405762,0.8583036661148071,0.05258071422576904,0.42994919419288635,0.5535714285714286,3.05033802986145,0.5768261551856995
0.9775205850601196,0.9017311930656433,0.07578939199447632,0.42553240060806274,0.3214285714285714,3.153177499771118,0.5141993165016174
0.9190866947174072,0.9329253435134888,-0.013838648796081543,0.43278229236602783,0.4821428571428571,3.2434000968933105,0.5282641649246216
0.9397546052932739,1.0093071460723877,-0.06955254077911377,0.48773980140686035,0.5892857142857143,2.749648332595825,0.582736611366272
0.9124751091003418,0.993041455745697,-0.08056634664535522,0.4374230206012726,0.6607142857142857,2.705336093902588,0.5372466444969177
1.0140973329544067,0.9304964542388916,0.08360087871551514,0.4229899048805237,0.5178571428571428,2.7733683586120605,0.5414854884147644
1.2372736930847168,0.7924563884735107,0.44481730461120605,0.3417370915412903,0.5,3.242199420928955,0.4519341289997101
0.7723509073257446,0.9648557901382446,-0.1925048828125,0.48880037665367126,0.4464285714285714,2.7880361080169678,0.5811126232147217
0.9955173134803772,0.9271403551101685,0.06837695837020874,0.448707640171051,0.4821428571428571,3.1407063007354736,0.5799300670623779
0.9568808674812317,0.9646750688552856,-0.007794201374053955,0.46798765659332275,0.4642857142857143,3.007836103439331,0.5957602262496948
1.1379388570785522,0.7781037092208862,0.359835147857666,0.33329278230667114,0.4107142857142857,3.005113124847412,0.43447086215019226
0.9320456385612488,0.8391079902648926,0.0929376482963562,0.38406887650489807,0.4642857142857143,3.1203958988189697,0.47580593824386597
0.8894379734992981,1.1192512512207031,-0.22981327772140503,0.5048577189445496,0.4642857142857143,2.977139472961426,0.5959688425064087
0.8732450604438782,0.9703806638717651,-0.09713560342788696,0.46742749214172363,0.4464285714285714,3.1375479698181152,0.5690946578979492
0.9920790791511536,0.9120405316352844,0.08003854751586914,0.4576996862888336,0.5357142857142857,2.749948263168335,0.5709717273712158
1.1348199844360352,0.8290677070617676,0.3057522773742676,0.4055207073688507,0.4464285714285714,3.602402687072754,0.5516093969345093
0.9416847825050354,1.0627343654632568,-0.12104958295822144,0.5038399696350098,0.6071428571428572,3.161785364151001,0.6036036014556885
1.1325867176055908,0.6987832188606262,0.4338034987449646,0.31019464135169983,0.5357142857142857,2.749563694000244,0.4419017434120178
0.915774941444397,0.970755934715271,-0.05498099327087402,0.5014747381210327,0.5357142857142857,2.048490524291992,0.6167064309120178
0.8618758916854858,1.0826314687728882,-0.22075557708740234,0.5571982264518738,0.5714285714285714,2.6434221267700195,0.659412145614624
0.7902339100837708,0.9634381532669067,-0.173204243183136,0.5188973546028137,0.5535714285714286,2.70058274269104,0.6112803220748901
0.963677704334259,0.8216146230697632,0.14206308126449585,0.3870086967945099,0.4821428571428571,3.13373064994812,0.5303038954734802
1.0435948371887207,0.9138692617416382,0.12972557544708252,0.42416125535964966,0.4642857142857143,2.6619150638580322,0.5161206126213074
0.9205924272537231,0.9334958791732788,-0.012903451919555664,0.4599218964576721,0.4107142857142857,2.6227171421051025,0.5691298246383667
0.9273957014083862,0.9793766140937805,-0.05198091268539429,0.47899895906448364,0.4107142857142857,3.241763114929199,0.5952693223953247
0.9629161357879639,0.8855016827583313,0.07741445302963257,0.39329469203948975,0.3214285714285714,3.6940319538116455,0.5042427778244019
0.8675433397293091,1.011927604675293,-0.1443842649459839,0.4488099217414856,0.5357142857142857,3.271930694580078,0.5456230640411377
0.920193612575531,1.0015649795532227,-0.08137136697769165,0.49081844091415405,0.5178571428571428,3.2953248023986816,0.5797855854034424
0.9962508678436279,0.9249199628829956,0.07133090496063232,0.4575332999229431,0.5,3.2175967693328857,0.5547091364860535
0.9134050607681274,1.0604889392852783,-0.14708387851715088,0.5078401565551758,0.5714285714285714,2.8493435382843018,0.6184055209159851
0.8092268109321594,0.8480405807495117,-0.038813769817352295,0.41668379306793213,0.4285714285714286,2.9655416011810303,0.5142329931259155
0.9685556888580322,0.8550920486450195,0.1134636402130127,0.37343668937683105,0.5714285714285714,2.9605696201324463,0.45338067412376404
0.8094870448112488,1.0025355815887451,-0.19304853677749634,0.49908292293548584,0.6071428571428572,2.9893970489501953,0.5932028293609619
1.0041699409484863,0.8615281581878662,0.14264178276062012,0.44500577449798584,0.4464285714285714,2.9823379516601562,0.5093741416931152
0.8936330676078796,0.9752267599105835,-0.08159369230270386,0.5531922578811646,0.4642857142857143,3.083521842956543,0.6360455751419067
0.7521442174911499,0.9018571376800537,-0.1497129201889038,0.36852574348449707,0.5892857142857143,2.979930877685547,0.5060272216796875
0.7958707809448242,1.1315231323242188,-0.33565235137939453,0.5218789577484131,0.6428571428571428,3.073604106903076,0.6348734498023987
0.9648193120956421,0.9600732922554016,0.0047460198402404785,0.4851059317588806,0.4642857142857143,2.5893378257751465,0.5617682933807373
1.0645885467529297,0.7733249664306641,0.2912635803222656,0.3453582227230072,0.5892857142857143,2.9444973468780518,0.5066781044006348
0.878246545791626,0.9742823839187622,-0.09603583812713623,0.5226352214813232,0.4821428571428571,3.400446653366089,0.6584932804107666
0.955891489982605,0.9439464211463928,0.011945068836212158,0.4912179410457611,0.4642857142857143,3.493143081665039,0.5940984487533569
0.8215827941894531,0.9971524477005005,-0.17556965351104736,0.4823765158653259,0.5357142857142857,2.662889242172241,0.5784129500389099
1.0155720710754395,0.7946707010269165,0.22090137004852295,0.4126601219177246,0.5535714285714286,2.303093194961548,0.499936580657959
1.2110595703125,0.954078197479248,0.25698137283325195,0.5016123652458191,0.5357142857142857,3.1581437587738037,0.6134968996047974
0.7465102672576904,1.0405166149139404,-0.29400634765625,0.5140571594238281,0.5357142857142857,2.7868826389312744,0.5910003781318665
1.1122581958770752,0.7563762068748474,0.3558819890022278,0.3334536850452423,0.4464285714285714,2.765065908432007,0.4642994999885559
1.092894434928894,0.8580738306045532,0.23482060432434082,0.4100759029388428,0.3392857142857143,2.7284059524536133,0.5346516370773315
0.925355076789856,0.9648495316505432,-0.039494454860687256,0.49399328231811523,0.4285714285714286,2.760896921157837,0.606325626373291
0.7419461011886597,0.9460894465446472,-0.20414334535598755,0.49043387174606323,0.5178571428571428,2.587470531463623,0.5469963550567627
0.8841300010681152,1.055690050125122,-0.17156004905700684,0.5157861113548279,0.5,3.2100257873535156,0.6072139739990234
0.9536689519882202,0.9128541350364685,0.04081481695175171,0.4551040828227997,0.5178571428571428,2.586209535598755,0.5798529386520386
0.908379077911377,0.9361840486526489,-0.027804970741271973,0.41234856843948364,0.5714285714285714,3.1046392917633057,0.5311256647109985
0.7807182669639587,0.9654362201690674,-0.18471795320510864,0.4611247181892395,0.4642857142857143,2.743229627609253,0.592387318611145
0.7005767822265625,0.982945442199707,-0.28236865997314453,0.4640752673149109,0.5892857142857143,3.088367223739624,0.5627610087394714
0.889312744140625,1.0231729745864868,-0.13386023044586182,0.46947240829467773,0.5357142857142857,2.76847767829895,0.5701748132705688
0.9849613904953003,0.6259304285049438,0.35903096199035645,0.2675025463104248,0.5535714285714286,3.4113235473632812,0.3993513584136963
1.3009216785430908,1.550386667251587,-0.2494649887084961,0.8941816091537476,0.5357142857142857,3.3054206371307373,0.9326378107070923
1.3206110000610352,1.5357685089111328,-0.21515750885009766,0.8266651034355164,0.5714285714285714,3.0352251529693604,0.9710290431976318
1.7655746936798096,1.2995014190673828,0.46607327461242676,0.8478519916534424,0.4285714285714286,2.4367992877960205,0.9044018387794495
1.0437586307525635,1.7657160758972168,-0.7219574451446533,0.8385257720947266,0.4107142857142857,3.0885608196258545,0.9257997274398804
1.3029415607452393,1.8074544668197632,-0.5045129060745239,0.9115117192268372,0.5,2.827481746673584,0.987583339214325
1.6356096267700195,1.3548095226287842,0.28080010414123535,0.8044949769973755,0.5178571428571428,2.6553924083709717,0.8344513177871704
1.5885637998580933,1.5563265085220337,0.03223729133605957,0.9317402839660645,0.5535714285714286,3.135425329208374,0.987960934638977
1.430359125137329,1.6224310398101807,-0.19207191467285156,0.7669528722763062,0.4285714285714286,3.028062343597412,0.8692287802696228
1.481008768081665,1.2943063974380493,0.18670237064361572,0.8080811500549316,0.4285714285714286,3.113992214202881,0.8758502006530762
1.8816676139831543,1.0176461935043335,0.8640214204788208,0.8715564012527466,0.5535714285714286,3.0279970169067383,0.945487916469574
1.6786892414093018,1.3731324672698975,0.3055567741394043,0.8126060962677002,0.4821428571428571,3.025148391723633,0.9351322650909424
1.6065754890441895,0.9944878816604614,0.612087607383728,0.743478536605835,0.4821428571428571,2.7387468814849854,0.8377325534820557
1.3397340774536133,1.622391700744629,-0.2826576232910156,0.8782867193222046,0.5357142857142857,2.7279484272003174,0.9567060470581055
1.605502724647522,1.0712006092071533,0.5343021154403687,0.6263707280158997,0.4464285714285714,2.807229518890381,0.7985113859176636
1.4079078435897827,1.0849676132202148,0.32294023036956787,0.7661827802658081,0.5714285714285714,3.288702964782715,0.9211056232452393
1.336032748222351,1.265636682510376,0.0703960657119751,0.7127130031585693,0.5535714285714286,3.1549129486083984,0.8770277500152588
1.6626310348510742,1.1782664060592651,0.4843646287918091,0.7994982004165649,0.4821428571428571,3.009687900543213,0.931786835193634
1.420684576034546,1.348689079284668,0.07199549674987793,0.6931995153427124,0.5357142857142857,2.798853874206543,0.8684594631195068
1.4598891735076904,1.3376171588897705,0.12227201461791992,0.6485117077827454,0.4464285714285714,3.065115451812744,0.8186147809028625
1.4227350950241089,1.2134063243865967,0.2093287706375122,0.7574315667152405,0.4642857142857143,3.5128726959228516,0.8658709526062012
1.5463991165161133,1.0585784912109375,0.4878206253051758,0.6375072002410889,0.4821428571428571,3.1290102005004883,0.781460165977478
1.214686632156372,1.4313342571258545,-0.21664762496948242,0.6812663674354553,0.4821428571428571,2.8846356868743896,0.8599618673324585
1.1980558633804321,1.44617760181427,-0.2481217384338379,0.7702845335006714,0.4107142857142857,2.8069095611572266,0.8733994960784912
1.2655985355377197,1.1833860874176025,0.08221244812011719,0.5424181222915649,0.4107142857142857,3.073754072189331,0.7266653776168823
1.0648255348205566,1.1346776485443115,-0.06985211372375488,0.5429182052612305,0.4285714285714286,2.85002064704895,0.6755396723747253
1.0456557273864746,0.9119081497192383,0.13374757766723633,0.5411216616630554,0.4821428571428571,3.006728410720825,0.6670177578926086
0.8238735795021057,0.8097813129425049,0.01409226655960083,0.5103490352630615,0.5535714285714286,3.1075937747955322,0.6087467074394226
1.2382984161376953,0.7343501448631287,0.5039482712745667,0.3998188376426697,0.375,2.9221880435943604,0.5334630608558655
1.1076658964157104,0.9556393623352051,0.15202653408050537,0.5049021244049072,0.3571428571428571,2.522104501724243,0.6609175205230713
1.0661518573760986,0.9447908401489258,0.12136101722717285,0.5502996444702148,0.3392857142857143,2.7730491161346436,0.702400803565979
0.8988137245178223,1.053021788597107,-0.15420806407928467,0.5277448892593384,0.5,3.501241445541382,0.6786579489707947
1.0455656051635742,0.7574265599250793,0.2881390452384949,0.4782191216945648,0.5357142857142857,3.4625113010406494,0.5860133171081543
0.9328995943069458,0.8915491104125977,0.041350483894348145,0.4488670229911804,0.5714285714285714,3.2095606327056885,0.6084140539169312
1.011780023574829,1.1060562133789062,-0.09427618980407715,0.5392304062843323,0.4464285714285714,2.9233665466308594,0.6650107502937317
1.1615126132965088,0.9564317464828491,0.20508086681365967,0.43088647723197937,0.3035714285714286,2.9969518184661865,0.562789261341095
1.0113877058029175,0.9722229242324829,0.03916478157043457,0.6021823883056641,0.4107142857142857,3.3670337200164795,0.6603475213050842
0.9047095775604248,0.9078668355941772,-0.0031572580337524414,0.5351203083992004,0.6607142857142857,2.4796059131622314,0.6252698302268982
0.828457236289978,0.870222806930542,-0.041765570640563965,0.5141640901565552,0.4821428571428571,3.1005730628967285,0.6028711795806885
0.8762057423591614,1.0900791883468628,-0.21387344598770142,0.6092808842658997,0.375,3.183026075363159,0.6976368427276611
1.0256245136260986,0.848191499710083,0.17743301391601562,0.4571988582611084,0.5714285714285714,2.896838426589966,0.5658905506134033
1.2671207189559937,0.986717700958252,0.2804030179977417,0.5340279340744019,0.4642857142857143,2.829402446746826,0.6274354457855225
0.7752470970153809,0.9877697229385376,-0.21252262592315674,0.5708602666854858,0.5535714285714286,2.6078314781188965,0.6589259505271912
1.2465574741363525,0.6655072569847107,0.5810502171516418,0.42304742336273193,0.5357142857142857,2.9736695289611816,0.49649691581726074
1.0052921772003174,0.9994771480560303,0.005815029144287109,0.5218525528907776,0.5714285714285714,3.11625599861145,0.6123424172401428
0.9667837619781494,0.732724666595459,0.23405909538269043,0.4244006276130676,0.4821428571428571,2.9094152450561523,0.5123684406280518
0.6960830688476562,1.1289622783660889,-0.4328792095184326,0.6160992383956909,0.4642857142857143,2.839648723602295,0.7161556482315063
0.9151331782341003,0.8896018266677856,0.025531351566314697,0.5451414585113525,0.5,2.959214925765991,0.6544584035873413
0.8316373825073242,0.8501925468444824,-0.018555164337158203,0.5534874200820923,0.5178571428571428,3.0758888721466064,0.6405721306800842
0.9341627955436707,0.920349657535553,0.013813138008117676,0.5775618553161621,0.5535714285714286,2.7206900119781494,0.6861505508422852
0.941138744354248,0.8746582865715027,0.06648045778274536,0.5583244562149048,0.4821428571428571,2.8310320377349854,0.6283518075942993
1.1761481761932373,0.6804451942443848,0.49570298194885254,0.36872410774230957,0.5178571428571428,2.7743473052978516,0.48611709475517273
0.8117875456809998,1.0757977962493896,-0.2640102505683899,0.623563826084137,0.4821428571428571,3.0061302185058594,0.6961194276809692
0.9259188771247864,1.015636682510376,-0.0897178053855896,0.6522765159606934,0.5178571428571428,2.9356791973114014,0.6947110295295715
1.2346851825714111,0.889499306678772,0.34518587589263916,0.6245039701461792,0.4821428571428571,2.7975027561187744,0.7072681784629822
0.7573529481887817,1.0264126062393188,-0.2690596580505371,0.6053695678710938,0.5178571428571428,3.253037691116333,0.6889342665672302
0.8756322860717773,0.9608680009841919,-0.08523571491241455,0.6445867419242859,0.5892857142857143,3.263143301010132,0.7395086288452148
1.0533688068389893,0.844590425491333,0.20877838134765625,0.43576711416244507,0.625,3.2617108821868896,0.5499919056892395
0.7453665733337402,1.085329532623291,-0.3399629592895508,0.6580564379692078,0.4107142857142857,3.0788276195526123,0.7664380669593811
0.7532186508178711,1.1676405668258667,-0.4144219160079956,0.6261796951293945,0.5178571428571428,3.208698272705078,0.7213733196258545
1.1638667583465576,0.8504981398582458,0.31336861848831177,0.43447399139404297,0.5,2.835277795791626,0.5609722137451172
0.7253841161727905,0.9342590570449829,-0.20887494087219238,0.5613460540771484,0.5535714285714286,3.285170316696167,0.6658583879470825
0.7993260622024536,1.0425441265106201,-0.2432180643081665,0.5394701957702637,0.4642857142857143,3.1423513889312744,0.6329575777053833
0.9169577360153198,1.1368660926818848,-0.21990835666656494,0.6341432332992554,0.5178571428571428,2.8377480506896973,0.7340006828308105
1.0107519626617432,0.9736648797988892,0.037087082862854004,0.5670596361160278,0.5357142857142857,3.464712381362915,0.6594223976135254
1.1636430025100708,0.7762390375137329,0.3874039649963379,0.4129876494407654,0.4464285714285714,3.026829242706299,0.5240634679794312
1.1281496286392212,0.7891237735748291,0.3390258550643921,0.4801498055458069,0.5357142857142857,3.3803014755249023,0.600904107093811
1.0678170919418335,0.8597900867462158,0.20802700519561768,0.5183765888214111,0.4464285714285714,3.1047146320343018,0.6303120851516724
1.020604133605957,1.0757025480270386,-0.05509841442108154,0.6204497814178467,0.4821428571428571,3.1522347927093506,0.7183539271354675
0.6620192527770996,1.1484825611114502,-0.4864633083343506,0.6127510070800781,0.5,2.7343924045562744,0.7237589359283447
0.856914758682251,0.9315221905708313,-0.07460743188858032,0.5458903312683105,0.4107142857142857,2.7487080097198486,0.6419515609741211
1.1145973205566406,0.6511639952659607,0.46343332529067993,0.3521258234977722,0.5535714285714286,3.0698163509368896,0.43825310468673706
0.8164757490158081,0.9438561201095581,-0.12738037109375,0.693507194519043,0.4821428571428571,3.122087001800537,0.7608233690261841
0.6916764974594116,1.1290290355682373,-0.4373525381088257,0.6342272758483887,0.5,3.326751470565796,0.7349780201911926
0.6731606721878052,1.2599388360977173,-0.5867781639099121,0.7974001169204712,0.5357142857142857,3.2982661724090576,0.873367190361023
0.8705630898475647,0.985234260559082,-0.11467117071151733,0.5204988718032837,0.5,3.082473039627075,0.6246035695075989
1.0402640104293823,0.8349465727806091,0.2053174376487732,0.4917687177658081,0.4821428571428571,2.829035997390747,0.6154965162277222
0.8177846670150757,1.1477982997894287,-0.330013632774353,0.7217309474945068,0.4821428571428571,2.3953664302825928,0.8120652437210083
1.0656942129135132,0.8495561480522156,0.2161380648612976,0.4742320477962494,0.5178571428571428,2.9288058280944824,0.597810685634613
1.1203744411468506,0.933367908000946,0.18700653314590454,0.5853517651557922,0.4285714285714286,3.1684341430664062,0.6921963691711426
1.03400719165802,0.7055199146270752,0.3284872770309448,0.44896507263183594,0.5357142857142857,3.0379109382629395,0.5577322244644165
1.1450697183609009,0.926337480545044,0.21873223781585693,0.4903670847415924,0.4821428571428571,3.374290704727173,0.6254988312721252
0.8924289345741272,0.9817184209823608,-0.08928948640823364,0.544762134552002,0.5,3.3653786182403564,0.6439343690872192
0.9947854280471802,0.9188259243965149,0.07595950365066528,0.48410487174987793,0.5178571428571428,3.4069488048553467,0.6072830557823181
0.803344190120697,1.0388386249542236,-0.2354944348335266,0.5983884334564209,0.5357142857142857,3.1688594818115234,0.7073312997817993
0.7668195366859436,1.0313258171081543,-0.2645062804222107,0.5539790391921997,0.5892857142857143,2.819780111312866,0.6461589336395264
1.0448720455169678,0.7852615118026733,0.25961053371429443,0.37717726826667786,0.375,2.78486704826355,0.522990345954895
1.1045846939086914,0.8160667419433594,0.28851795196533203,0.459960401058197,0.4642857142857143,2.877887010574341,0.5648414492607117
0.9423192739486694,0.9004875421524048,0.04183173179626465,0.4524364173412323,0.4642857142857143,3.1843385696411133,0.5780854225158691
0.9302842617034912,0.995736837387085,-0.06545257568359375,0.5883651375770569,0.5535714285714286,2.9544622898101807,0.7041748762130737
0.8712195754051208,1.2948200702667236,-0.4236004948616028,0.7675409317016602,0.4821428571428571,3.388554334640503,0.8212663531303406
1.098334550857544,0.9604670405387878,0.1378675103187561,0.5589396953582764,0.4642857142857143,3.6044647693634033,0.6844022870063782
1.1469628810882568,0.9133927822113037,0.23357009887695312,0.49244898557662964,0.5,3.0785837173461914,0.6322150230407715
1.180817723274231,1.0328060388565063,0.1480116844177246,0.6470921635627747,0.5,3.293923854827881,0.778373658657074
0.8582383990287781,1.0290597677230835,-0.17082136869430542,0.5520479083061218,0.4464285714285714,3.020143985748291,0.6473701000213623
0.9971346855163574,0.9438686370849609,0.053266048431396484,0.5401721000671387,0.4642857142857143,3.128840923309326,0.6402207016944885
0.8925257921218872,1.0273139476776123,-0.1347881555557251,0.5491726994514465,0.4642857142857143,3.349900960922241,0.6968849897384644
0.9582890272140503,0.9755357503890991,-0.017246723175048828,0.5398320555686951,0.5892857142857143,3.0735814571380615,0.6801325082778931
0.8878289461135864,1.0364927053451538,-0.14866375923156738,0.5568952560424805,0.5357142857142857,3.0896480083465576,0.6810599565505981
0.7736877202987671,1.1907951831817627,-0.4171074628829956,0.7427210807800293,0.5892857142857143,3.0590195655822754,0.8264912366867065
0.9971418380737305,1.0049546957015991,-0.007812857627868652,0.6138791441917419,0.4107142857142857,3.295992612838745,0.7455884218215942
0.8463932275772095,1.0240976810455322,-0.17770445346832275,0.5789937973022461,0.625,3.3286848068237305,0.7187209725379944
0.9835764169692993,0.9108304977416992,0.0727459192276001,0.5473241806030273,0.4642857142857143,2.9552102088928223,0.6606835126876831
1.0064082145690918,0.7082161903381348,0.29819202423095703,0.41163212060928345,0.5178571428571428,3.5573103427886963,0.5303093194961548
0.9136379957199097,0.9725163578987122,-0.05887836217880249,0.5291752815246582,0.6071428571428572,2.9183034896850586,0.6381617784500122
0.8452755212783813,1.0771011114120483,-0.231825590133667,0.5420341491699219,0.5714285714285714,3.310349941253662,0.6590086817741394
0.9880366325378418,0.8596668839454651,0.1283697485923767,0.47840219736099243,0.5357142857142857,3.13744854927063,0.5743902921676636
0.9293720126152039,0.9983282685279846,-0.06895625591278076,0.5947128534317017,0.2857142857142857,3.419185161590576,0.7103585004806519
0.8020087480545044,0.9164737462997437,-0.11446499824523926,0.5053394436836243,0.5535714285714286,3.207860231399536,0.6203898787498474
0.9076933860778809,1.106574296951294,-0.19888091087341309,0.6524733304977417,0.625,3.2108314037323,0.7590864896774292
1.0244591236114502,1.2137749195098877,-0.1893157958984375,0.7793123722076416,0.3392857142857143,2.9774227142333984,0.8509507775306702
0.8347442746162415,0.9920275211334229,-0.1572832465171814,0.5598812699317932,0.4285714285714286,2.752288818359375,0.6944903135299683
0.8807160258293152,0.9194958806037903,-0.0387798547744751,0.4862489700317383,0.5,3.1241109371185303,0.6031098961830139
1.0764141082763672,0.9656786322593689,0.11073547601699829,0.4835585355758667,0.4107142857142857,2.7265915870666504,0.6110575199127197
1.0827845335006714,0.7724940180778503,0.31029051542282104,0.5036461353302002,0.5,3.0920584201812744,0.6062787175178528
0.9262108206748962,0.9732973575592041,-0.04708653688430786,0.5617587566375732,0.5357142857142857,3.150294542312622,0.6743407249450684
0.9029116630554199,0.724223256111145,0.1786884069442749,0.4009261131286621,0.4642857142857143,3.219083070755005,0.5183565020561218
0.9479637145996094,0.7974928021430969,0.15047091245651245,0.46683433651924133,0.5,3.359940767288208,0.5885751843452454
0.8290451765060425,0.9474886059761047,-0.11844342947006226,0.5293747782707214,0.4821428571428571,3.375620126724243,0.6432174444198608
1.0149657726287842,0.7752652764320374,0.23970049619674683,0.4384886622428894,0.4821428571428571,3.308673143386841,0.5509414672851562
0.9763650894165039,0.8704395294189453,0.1059255599975586,0.46677494049072266,0.5,3.001768112182617,0.5880520343780518
0.7807865738868713,0.9385173320770264,-0.15773075819015503,0.4759560227394104,0.5,2.706294298171997,0.5921800136566162
0.8559368848800659,0.7281558513641357,0.12778103351593018,0.4164319634437561,0.4821428571428571,2.8203797340393066,0.5289495587348938
0.7838279008865356,0.9297640323638916,-0.14593613147735596,0.526786208152771,0.5178571428571428,3.1177608966827393,0.644882082939148
0.6784318685531616,0.8319669961929321,-0.1535351276397705,0.4862414002418518,0.4821428571428571,2.978433132171631,0.5776432752609253
1.0635336637496948,0.6519873738288879,0.4115462899208069,0.3608575463294983,0.4821428571428571,2.844364881515503,0.4705107808113098
1.0724067687988281,0.7039695978164673,0.36843717098236084,0.4375929832458496,0.5178571428571428,3.157874822616577,0.5508855581283569
0.8874422907829285,0.9500319957733154,-0.06258970499038696,0.5313466191291809,0.5178571428571428,3.32430362701416,0.6549666523933411
0.9699253439903259,1.0185372829437256,-0.04861193895339966,0.6420940160751343,0.6071428571428572,2.8919994831085205,0.7367653250694275
1.047266960144043,0.6839035153388977,0.36336344480514526,0.4164930582046509,0.5357142857142857,3.415144920349121,0.5401713252067566
0.85713791847229,0.9858592748641968,-0.12872135639190674,0.49399158358573914,0.5,3.408982276916504,0.5998840928077698
0.9357640147209167,0.8282119631767273,0.10755205154418945,0.4402628540992737,0.5,2.8759100437164307,0.557302713394165
0.7693091630935669,0.9248092174530029,-0.15550005435943604,0.48514944314956665,0.5535714285714286,3.014573574066162,0.606036901473999
0.8925634026527405,0.8634552359580994,0.029108166694641113,0.4417514503002167,0.5,3.1904287338256836,0.5365244150161743
0.9274803400039673,1.0668836832046509,-0.1394033432006836,0.6106885075569153,0.4464285714285714,3.4975838661193848,0.7188968658447266
1.1291851997375488,0.6479562520980835,0.48122894763946533,0.32161813974380493,0.5178571428571428,2.8792684078216553,0.42147308588027954
1.0272440910339355,0.9270353317260742,0.10020875930786133,0.4350934326648712,0.6607142857142857,3.0314526557922363,0.5538979768753052
1.0737097263336182,0.8717894554138184,0.2019202709197998,0.4906107783317566,0.4464285714285714,3.102405548095703,0.5932126641273499
0.9844723343849182,1.0637483596801758,-0.07927602529525757,0.6122772693634033,0.5535714285714286,3.109112501144409,0.7026041150093079
0.6772274971008301,1.0161381959915161,-0.33891069889068604,0.6205019950866699,0.4642857142857143,3.151984214782715,0.7035812139511108
1.243009328842163,0.5250629186630249,0.7179464101791382,0.22132837772369385,0.4285714285714286,3.159050941467285,0.3357190489768982
1.0095791816711426,0.8359478712081909,0.17363131046295166,0.443662166595459,0.4464285714285714,2.7209532260894775,0.5560666918754578
0.8604884147644043,0.889244794845581,-0.028756380081176758,0.520453155040741,0.625,3.399881601333618,0.5888301730155945
0.8550028800964355,1.108519434928894,-0.2535165548324585,0.5776196718215942,0.3928571428571429,2.878105401992798,0.6805031299591064
1.0985145568847656,1.002342939376831,0.09617161750793457,0.5748676657676697,0.2857142857142857,3.0982234477996826,0.6926515698432922
1.0299627780914307,0.9301816821098328,0.0997810959815979,0.5178159475326538,0.5178571428571428,2.9986066818237305,0.6113773584365845
1.06561279296875,1.0074782371520996,0.05813455581665039,0.520827054977417,0.375,3.114776849746704,0.6357243657112122
0.9054819345474243,1.0434789657592773,-0.13799703121185303,0.5750088691711426,0.4821428571428571,2.982161521911621,0.6661275625228882
1.2064366340637207,0.6989567279815674,0.5074799060821533,0.40357452630996704,0.5892857142857143,2.623845100402832,0.49771735072135925
0.8316214084625244,1.200060486793518,-0.36843907833099365,0.6527601480484009,0.5178571428571428,3.029266595840454,0.7672857046127319
1.1089586019515991,0.9137259125709534,0.19523268938064575,0.4724176526069641,0.4285714285714286,3.2363579273223877,0.5847935676574707
1.016944408416748,1.1240204572677612,-0.10707604885101318,0.642933189868927,0.5892857142857143,3.679513931274414,0.7517926692962646
0.7807015180587769,1.0370097160339355,-0.2563081979751587,0.5538217425346375,0.4464285714285714,3.5259950160980225,0.667216956615448
0.5705455541610718,1.0282343626022339,-0.4576888084411621,0.6027531623840332,0.5,3.167658567428589,0.7228782176971436
0.9279872179031372,0.8308466672897339,0.09714055061340332,0.4291892647743225,0.4285714285714286,2.822638988494873,0.5602837800979614
0.9364201426506042,0.8293890357017517,0.10703110694885254,0.41677945852279663,0.4642857142857143,2.8385708332061768,0.5157927870750427
0.8602067232131958,0.9619086980819702,-0.10170197486877441,0.47227370738983154,0.5892857142857143,2.9853804111480713,0.5477986335754395
0.8743623495101929,1.0768002271652222,-0.2024378776550293,0.5784075856208801,0.5892857142857143,2.7911338806152344,0.6927443146705627
1.272897481918335,0.6535404324531555,0.6193570494651794,0.28078174591064453,0.5178571428571428,2.6624531745910645,0.4091474413871765
0.8087042570114136,0.952892005443573,-0.14418774843215942,0.5026410818099976,0.4464285714285714,3.0200023651123047,0.6099958419799805
0.7903719544410706,0.9163070917129517,-0.1259351372718811,0.5099470019340515,0.5535714285714286,2.8077571392059326,0.627770185470581
1.1500046253204346,0.8429995179176331,0.3070051074028015,0.4576397240161896,0.5,3.4701857566833496,0.5781322717666626
0.9922561049461365,1.0055856704711914,-0.013329565525054932,0.5562506914138794,0.5,2.7900121212005615,0.6441049575805664
1.0524638891220093,0.7730749845504761,0.2793889045715332,0.4487273395061493,0.4464285714285714,2.9231812953948975,0.545945942401886
1.107648253440857,0.8396214842796326,0.26802676916122437,0.44093719124794006,0.5,3.014080762863159,0.5292729139328003
1.0320242643356323,1.0283159017562866,0.003708362579345703,0.5102768540382385,0.4821428571428571,2.729462146759033,0.5986251831054688
0.7951797246932983,0.9935417175292969,-0.19836199283599854,0.49437689781188965,0.5535714285714286,2.665889263153076,0.567907989025116
0.8806250095367432,0.7104511260986328,0.17017388343811035,0.3902985453605652,0.5178571428571428,2.6396100521087646,0.47170090675354004
0.6751957535743713,0.8617005944252014,-0.18650484085083008,0.519650936126709,0.4285714285714286,3.117403745651245,0.5870608687400818
0.8344009518623352,1.179036021232605,-0.3446350693702698,0.6429647207260132,0.4464285714285714,3.3628456592559814,0.7517702579498291
0.7059037685394287,1.3469560146331787,-0.64105224609375,0.7688102126121521,0.625,3.034374475479126,0.8878158926963806
1.0450246334075928,0.8286169767379761,0.2164076566696167,0.45996329188346863,0.4285714285714286,3.1558616161346436,0.5780237913131714
0.7203980684280396,0.9963102340698242,-0.27591216564178467,0.510834276676178,0.5178571428571428,2.8690712451934814,0.6402019262313843
1.013793706893921,0.8041313886642456,0.2096623182296753,0.3655205965042114,0.3928571428571429,2.726536989212036,0.49508732557296753
1.0316574573516846,1.025417685508728,0.006239771842956543,0.5677815675735474,0.4107142857142857,2.812012195587158,0.706052839756012
1.1910958290100098,0.7096819877624512,0.4814138412475586,0.38750988245010376,0.4642857142857143,3.419926404953003,0.5224717855453491
0.849327564239502,1.0015034675598145,-0.1521759033203125,0.5281229019165039,0.5,2.9118282794952393,0.6530047655105591
0.8787720799446106,0.911698579788208,-0.03292649984359741,0.4911409020423889,0.4464285714285714,2.805957794189453,0.6099586486816406
0.873691201210022,1.1489765644073486,-0.27528536319732666,0.622735857963562,0.5178571428571428,2.7813355922698975,0.7239265441894531
0.7395303249359131,0.9711114168167114,-0.23158109188079834,0.5602923631668091,0.4464285714285714,2.6872785091400146,0.6608303785324097
0.9151839017868042,0.987324595451355,-0.07214069366455078,0.5775801539421082,0.5357142857142857,2.731732130050659,0.7167389392852783
1.0605442523956299,1.1439419984817505,-0.0833977460861206,0.6579300165176392,0.4642857142857143,3.1746294498443604,0.7758603692054749
1.1376705169677734,0.86440110206604,0.2732694149017334,0.4527624845504761,0.4464285714285714,2.5510334968566895,0.6008034944534302
0.9515454769134521,0.9389119744300842,0.01263350248336792,0.587720513343811,0.4285714285714286,2.820711374282837,0.6972072124481201
0.8738230466842651,0.9252526164054871,-0.051429569721221924,0.4869772791862488,0.5357142857142857,3.0259106159210205,0.5981811285018921
0.8805678486824036,0.9223123788833618,-0.04174453020095825,0.5848044157028198,0.5357142857142857,2.869574785232544,0.7072431445121765
0.8645958304405212,0.9481486082077026,-0.0835527777671814,0.5618420839309692,0.4285714285714286,2.895382881164551,0.6837455034255981
0.9660701751708984,0.9186996817588806,0.04737049341201782,0.4781200587749481,0.6071428571428572,2.973257303237915,0.5939218401908875
0.8122308254241943,1.0072394609451294,-0.19500863552093506,0.5472991466522217,0.4464285714285714,3.212820291519165,0.6397921442985535
1.087647795677185,0.867568850517273,0.2200789451599121,0.5910781621932983,0.3928571428571429,2.7959656715393066,0.6888759732246399
1.2449264526367188,0.8450816869735718,0.399844765663147,0.48056983947753906,0.4821428571428571,2.8376080989837646,0.6013487577438354
1.2677236795425415,0.6933004856109619,0.5744231939315796,0.4022313356399536,0.4821428571428571,3.1235930919647217,0.5258685350418091
1.1054786443710327,0.9552147388458252,0.15026390552520752,0.5710979104042053,0.5178571428571428,2.7229154109954834,0.7022404670715332
1.2853806018829346,0.9663431644439697,0.31903743743896484,0.5740594863891602,0.5714285714285714,3.3427388668060303,0.6847884654998779
1.1493240594863892,0.9638331532478333,0.1854909062385559,0.5784421563148499,0.4285714285714286,3.275481939315796,0.6750177145004272
1.2684979438781738,0.8963229060173035,0.37217503786087036,0.5281044840812683,0.625,3.4299607276916504,0.6272215247154236
1.0571446418762207,1.045708417892456,0.011436223983764648,0.5870385766029358,0.5178571428571428,3.200255870819092,0.6869540214538574
1.191196322441101,0.9086133241653442,0.28258299827575684,0.54204261302948,0.4821428571428571,2.752657890319824,0.6578208208084106
1.3353807926177979,0.9485175609588623,0.38686323165893555,0.573488175868988,0.5535714285714286,2.7454302310943604,0.6702388525009155
1.0536202192306519,1.0900685787200928,-0.03644835948944092,0.5489246845245361,0.5,3.209794044494629,0.6254844665527344
1.055795431137085,1.1097546815872192,-0.05395925045013428,0.5934298634529114,0.5357142857142857,2.9893438816070557,0.7079653739929199
0.7968412637710571,1.1507171392440796,-0.35387587547302246,0.7396591305732727,0.3392857142857143,2.994154930114746,0.793390691280365
1.2336790561676025,0.8487719297409058,0.3849071264266968,0.49897706508636475,0.5892857142857143,3.225703716278076,0.6294342279434204
1.1722424030303955,0.9556363821029663,0.2166060209274292,0.5189869403839111,0.3928571428571429,3.255603313446045,0.5972648859024048
1.0153300762176514,1.2922089099884033,-0.27687883377075195,0.6752367615699768,0.5,2.9679975509643555,0.7665593028068542
0.9541487693786621,0.9586494565010071,-0.004500687122344971,0.5430959463119507,0.4642857142857143,3.476701498031616,0.6452411413192749
1.0857280492782593,1.0369210243225098,0.04880702495574951,0.580944299697876,0.4285714285714286,3.4078876972198486,0.7038335204124451
0.9982074499130249,1.1104763746261597,-0.11226892471313477,0.6422643065452576,0.5714285714285714,3.1692705154418945,0.7560157775878906
1.0779377222061157,1.0183780193328857,0.05955970287322998,0.5972329378128052,0.5,3.2112553119659424,0.6726707220077515
0.9966223835945129,1.134595513343811,-0.1379731297492981,0.6605246067047119,0.5,2.8500919342041016,0.7607358694076538
0.8980457782745361,1.2564493417739868,-0.3584035634994507,0.7854928374290466,0.5892857142857143,3.204742670059204,0.8372359871864319
1.0810176134109497,0.995599627494812,0.0854179859161377,0.5522491931915283,0.4107142857142857,3.037473201751709,0.6600635051727295
1.2881174087524414,0.9847314357757568,0.30338597297668457,0.5191211104393005,0.4464285714285714,3.048583745956421,0.6045560836791992
1.1621397733688354,0.9918208122253418,0.17031896114349365,0.591363787651062,0.5714285714285714,2.9250993728637695,0.6895020008087158
1.2146515846252441,1.1316766738891602,0.08297491073608398,0.6458620429039001,0.5357142857142857,2.94963002204895,0.7621822357177734
1.2630045413970947,0.9290684461593628,0.33393609523773193,0.4859641194343567,0.5535714285714286,3.0570452213287354,0.6155166625976562
1.1094691753387451,1.3362258672714233,-0.22675669193267822,0.7005580067634583,0.5,3.1349129676818848,0.7926777601242065
1.0670387744903564,1.0224099159240723,0.04462885856628418,0.6163730025291443,0.4464285714285714,3.06504487991333,0.7227703928947449
1.25761079788208,0.8418599963188171,0.41575080156326294,0.4869565963745117,0.4642857142857143,2.652082920074463,0.590668797492981
1.070591926574707,0.9863415956497192,0.08425033092498779,0.5027819871902466,0.4464285714285714,3.295391082763672,0.5880799889564514
0.9560044407844543,1.1237765550613403,-0.167772114276886,0.6459084749221802,0.5,3.090956449508667,0.7415241003036499
0.7874976992607117,1.343930721282959,-0.5564330220222473,0.6973130106925964,0.5178571428571428,3.213522434234619,0.7718670964241028
0.9916262030601501,1.121225357055664,-0.12959915399551392,0.6290354132652283,0.5178571428571428,3.170518398284912,0.7521936893463135
0.753929078578949,1.2897281646728516,-0.5357990860939026,0.7224918007850647,0.5714285714285714,2.854724645614624,0.8093099594116211
1.1574535369873047,1.0326769351959229,0.12477660179138184,0.542745053768158,0.5357142857142857,2.63611102104187,0.6561756730079651
1.0048160552978516,1.0503638982772827,-0.04554784297943115,0.5469197630882263,0.5357142857142857,2.9005191326141357,0.6247653365135193
1.0278161764144897,1.1536451578140259,-0.12582898139953613,0.6003502607345581,0.5,2.8219218254089355,0.6782256364822388
1.1046996116638184,1.033881425857544,0.07081818580627441,0.6065329313278198,0.5,3.4502618312835693,0.7348465919494629
0.692726731300354,1.2940081357955933,-0.6012814044952393,0.7554046511650085,0.5178571428571428,2.9212403297424316,0.850716233253479
0.9381781816482544,1.2849762439727783,-0.3467980623245239,0.7126684188842773,0.4464285714285714,3.086533546447754,0.8289955854415894
1.4857114553451538,0.692772388458252,0.7929390668869019,0.3895528316497803,0.5357142857142857,2.597424030303955,0.5287274122238159
0.890403687953949,1.222076416015625,-0.331672728061676,0.6379255056381226,0.5,2.7239272594451904,0.7687791585922241
1.1645187139511108,0.9580930471420288,0.20642566680908203,0.5462237596511841,0.5178571428571428,3.1667256355285645,0.6557045578956604
1.0671420097351074,1.024229884147644,0.04291212558746338,0.5529373288154602,0.5892857142857143,2.6535260677337646,0.6552216410636902
0.9354910850524902,1.0331008434295654,-0.0976097583770752,0.5535061955451965,0.5357142857142857,3.0578761100769043,0.6804259419441223
0.8753701448440552,1.3338817358016968,-0.4585115909576416,0.7734971046447754,0.5714285714285714,3.075113296508789,0.870769739151001
1.0215555429458618,1.236281156539917,-0.21472561359405518,0.6866405606269836,0.5714285714285714,2.862072467803955,0.7962229251861572
1.0053614377975464,1.0039079189300537,0.0014535188674926758,0.5748434066772461,0.4821428571428571,3.0122156143188477,0.6904645562171936
0.696750819683075,0.9455252885818481,-0.2487744688987732,0.5191044807434082,0.5,3.0517122745513916,0.6528439521789551
1.0116145610809326,1.0026453733444214,0.00896918773651123,0.48841357231140137,0.5892857142857143,3.3482751846313477,0.6257848143577576
0.9520673751831055,0.9001849889755249,0.051882386207580566,0.4566870331764221,0.5357142857142857,3.360213041305542,0.6188725233078003
1.1605889797210693,0.8965887427330017,0.2640002369880676,0.48973873257637024,0.3928571428571429,3.13390851020813,0.6367368698120117
1.0411115884780884,1.0441553592681885,-0.0030437707901000977,0.6220366358757019,0.4821428571428571,2.6256961822509766,0.7384560108184814
1.21436607837677,0.7772490978240967,0.43711698055267334,0.42331692576408386,0.5535714285714286,3.268031358718872,0.5548467040061951
0.7695319652557373,1.102567434310913,-0.3330354690551758,0.6143478155136108,0.4821428571428571,2.861203908920288,0.7177846431732178
0.8480472564697266,1.1905180215835571,-0.34247076511383057,0.6927151679992676,0.5178571428571428,2.741879940032959,0.7801609039306641
1.0431280136108398,0.948137640953064,0.09499037265777588,0.5464189052581787,0.4821428571428571,3.1661555767059326,0.6547515392303467
0.9211464524269104,1.1889172792434692,-0.26777082681655884,0.6236058473587036,0.5892857142857143,2.9757986068725586,0.7286341190338135
1.0727088451385498,0.7673004865646362,0.3054083585739136,0.46039292216300964,0.5892857142857143,3.2507870197296143,0.5711032748222351
0.9104718565940857,1.2177895307540894,-0.30731767416000366,0.6855449676513672,0.5178571428571428,3.03302001953125,0.7901068329811096
0.8514704704284668,0.9441401362419128,-0.09266966581344604,0.4910261034965515,0.3928571428571429,3.014068603515625,0.5852259993553162
1.0035924911499023,0.9824123978614807,0.02118009328842163,0.5445926189422607,0.4821428571428571,2.9509873390197754,0.6463891267776489
0.8034236431121826,1.2038326263427734,-0.4004089832305908,0.6981648206710815,0.5178571428571428,2.843611240386963,0.7922250628471375
1.0687129497528076,1.0506808757781982,0.018032073974609375,0.5831728577613831,0.4821428571428571,2.7676846981048584,0.6909667253494263
0.7585688829421997,1.0664864778518677,-0.30791759490966797,0.5899661779403687,0.4821428571428571,2.948270082473755,0.7235239744186401
1.0766186714172363,0.9802249670028687,0.09639370441436768,0.5219226479530334,0.5892857142857143,3.4625895023345947,0.6399402618408203
1.1073110103607178,1.013474941253662,0.09383606910705566,0.5081830620765686,0.4642857142857143,3.488154649734497,0.6034863591194153
1.1309239864349365,0.9816489219665527,0.1492750644683838,0.5286948680877686,0.3928571428571429,2.8336262702941895,0.6523866057395935
1.0062748193740845,0.945358157157898,0.06091666221618652,0.4265817403793335,0.4642857142857143,3.200342893600464,0.5386896133422852
1.0324598550796509,1.0164824724197388,0.01597738265991211,0.5399845838546753,0.5,3.2958993911743164,0.6544848680496216
1.1798739433288574,0.9719016551971436,0.20797228813171387,0.6166545152664185,0.5357142857142857,2.9471750259399414,0.7202008962631226
1.075918436050415,0.8910077810287476,0.18491065502166748,0.48326876759529114,0.5535714285714286,3.2481889724731445,0.6173690557479858
0.6976876258850098,1.1834094524383545,-0.4857218265533447,0.6929688453674316,0.5535714285714286,3.285067081451416,0.7836415767669678
0.9672489762306213,1.0111111402511597,-0.04386216402053833,0.5162798762321472,0.5535714285714286,2.9572267532348633,0.6328550577163696
1.0953683853149414,1.0727951526641846,0.022573232650756836,0.5808349251747131,0.4821428571428571,2.9549083709716797,0.694675862789154
0.9369361400604248,1.0900142192840576,-0.1530780792236328,0.5668443441390991,0.5714285714285714,2.896528720855713,0.6871297955513
0.8384597301483154,1.119850516319275,-0.2813907861709595,0.6161881685256958,0.3928571428571429,3.2296900749206543,0.7127346992492676
0.9156365394592285,1.098972201347351,-0.18333566188812256,0.6342333555221558,0.4642857142857143,3.018527030944824,0.7421156167984009
0.9634712934494019,1.0840258598327637,-0.12055456638336182,0.5764912366867065,0.4821428571428571,3.1843032836914062,0.6819686889648438
0.9664949774742126,1.0557268857955933,-0.08923190832138062,0.5744103193283081,0.4464285714285714,3.251511335372925,0.6669009923934937
0.9869238138198853,1.075394630432129,-0.08847081661224365,0.5492048263549805,0.4642857142857143,2.9276490211486816,0.6340963840484619
0.79641193151474,1.093119740486145,-0.29670780897140503,0.6182197332382202,0.5535714285714286,2.512113094329834,0.7111491560935974
0.9652057886123657,0.9841283559799194,-0.01892256736755371,0.5440785884857178,0.5,3.3479061126708984,0.6515724658966064
0.9593753814697266,1.0542564392089844,-0.09488105773925781,0.5781922340393066,0.5,3.1199803352355957,0.6787422895431519
0.9034135341644287,0.9699192643165588,-0.06650573015213013,0.5646690726280212,0.5535714285714286,3.3897902965545654,0.6564185619354248
1.1717265844345093,0.8112181425094604,0.36050844192504883,0.397103875875473,0.4821428571428571,2.989821672439575,0.5396267175674438
0.8445004820823669,1.0297600030899048,-0.18525952100753784,0.6390445232391357,0.5178571428571428,3.035115957260132,0.7179211974143982
1.0839531421661377,0.820615291595459,0.2633378505706787,0.3676844835281372,0.625,2.7552151679992676,0.4796431064605713
0.9112101197242737,1.0438235998153687,-0.13261348009109497,0.523566484451294,0.5535714285714286,2.9223885536193848,0.61812424659729
1.1203758716583252,0.83033686876297,0.2900390028953552,0.4712906777858734,0.5178571428571428,2.830531597137451,0.5766950845718384
0.9371366500854492,0.9342045783996582,0.0029320716857910156,0.4821743965148926,0.5892857142857143,3.0158705711364746,0.6000343561172485
0.834362268447876,0.8942195177078247,-0.05985724925994873,0.512662410736084,0.4642857142857143,3.181061267852783,0.6330931186676025
1.1595882177352905,0.7547850608825684,0.40480315685272217,0.3971332907676697,0.4821428571428571,3.222966432571411,0.5418312549591064
0.9078162908554077,1.0177326202392578,-0.1099163293838501,0.5668262839317322,0.5,3.0232815742492676,0.6771751046180725
0.862309992313385,1.1935020685195923,-0.3311920762062073,0.626585841178894,0.5357142857142857,2.776324987411499,0.7188469767570496
0.9900521039962769,0.881129264831543,0.10892283916473389,0.5125610828399658,0.4464285714285714,2.7539970874786377,0.6342064142227173
1.1005527973175049,0.9451870918273926,0.1553657054901123,0.5170711874961853,0.5,3.539142370223999,0.6310913562774658
0.9426271319389343,1.0902795791625977,-0.14765244722366333,0.6486606597900391,0.625,2.5543386936187744,0.7336187362670898
1.0281277894973755,0.892505943775177,0.1356218457221985,0.48559802770614624,0.4642857142857143,2.7211568355560303,0.5950964689254761
1.064016580581665,1.1094300746917725,-0.04541349411010742,0.5854834318161011,0.625,2.889125108718872,0.6884302496910095
0.7969207763671875,1.1066088676452637,-0.30968809127807617,0.6086196899414062,0.4821428571428571,2.8794848918914795,0.6981995105743408
0.8945940732955933,1.0558404922485352,-0.1612464189529419,0.5829975605010986,0.4821428571428571,2.9131555557250977,0.6594638824462891
1.1108349561691284,0.9384957551956177,0.17233920097351074,0.5513660907745361,0.3928571428571429,2.907435417175293,0.6568959951400757
0.7657067775726318,1.1769349575042725,-0.4112281799316406,0.6619261503219604,0.6785714285714286,2.980375051498413,0.7642594575881958
0.9976907968521118,0.7668542861938477,0.23083651065826416,0.38698944449424744,0.5714285714285714,2.807086706161499,0.49353253841400146
1.0119779109954834,0.8505356311798096,0.16144227981567383,0.4646102488040924,0.4642857142857143,3.325333595275879,0.5855149030685425
0.9741377830505371,0.992692768573761,-0.018554985523223877,0.5813390612602234,0.4642857142857143,2.6501920223236084,0.7061135768890381
0.8692156672477722,0.8080495595932007,0.06116610765457153,0.4442625045776367,0.5535714285714286,2.6030213832855225,0.5350155830383301
0.9506731033325195,0.9868341088294983,-0.03616100549697876,0.5739223957061768,0.5178571428571428,2.7544920444488525,0.6741768717765808
0.8284916877746582,0.9688926339149475,-0.1404009461402893,0.5803495645523071,0.4285714285714286,2.7140982151031494,0.6749982833862305
0.989332377910614,1.0114943981170654,-0.022162020206451416,0.5957300066947937,0.4821428571428571,2.80720591545105,0.6853176355361938
1.227367639541626,0.9027677774429321,0.32459986209869385,0.5137777328491211,0.4464285714285714,2.7171857357025146,0.6078510880470276
0.7873548269271851,1.0626682043075562,-0.2753133773803711,0.5601986050605774,0.5178571428571428,2.9969377517700195,0.6548887491226196
0.8283191919326782,1.0035336017608643,-0.17521440982818604,0.5324497818946838,0.5,3.3627889156341553,0.623099684715271
0.9758057594299316,0.9250620603561401,0.050743699073791504,0.5183811187744141,0.4107142857142857,2.9542102813720703,0.6109377145767212
0.9750546216964722,1.0107355117797852,-0.03568089008331299,0.5256643891334534,0.4821428571428571,2.9317610263824463,0.6599254608154297
0.9980379343032837,1.0492935180664062,-0.05125558376312256,0.6150363683700562,0.5357142857142857,3.0287864208221436,0.7453413009643555
0.904513418674469,0.875758171081543,0.028755247592926025,0.5526617765426636,0.4464285714285714,3.4322338104248047,0.6820949912071228
0.8106052279472351,1.1336047649383545,-0.3229995369911194,0.643717885017395,0.5178571428571428,3.0402371883392334,0.7259217500686646
1.1398084163665771,0.8350317478179932,0.304776668548584,0.4524778127670288,0.4107142857142857,2.9112634658813477,0.5533531904220581
0.925240695476532,1.0339508056640625,-0.10871011018753052,0.5904554128646851,0.5535714285714286,3.342646598815918,0.680439829826355
0.7915084362030029,1.1951173543930054,-0.40360891819000244,0.6735242605209351,0.5535714285714286,2.9687600135803223,0.7465958595275879
1.207527995109558,0.8225364685058594,0.38499152660369873,0.48930123448371887,0.4642857142857143,2.750805377960205,0.6161158084869385
1.0952732563018799,0.95448899269104,0.14078426361083984,0.4710603356361389,0.625,2.8517401218414307,0.5825198292732239
0.9046463966369629,0.966105580329895,-0.06145918369293213,0.5787425637245178,0.5892857142857143,3.3610687255859375,0.6615828275680542
1.0963553190231323,0.9226176738739014,0.17373764514923096,0.5237494707107544,0.4464285714285714,3.0588505268096924,0.6491975784301758
0.8931107521057129,1.1207232475280762,-0.22761249542236328,0.6055960059165955,0.5357142857142857,3.2648744583129883,0.6829469203948975
0.9922869205474854,0.9920030832290649,0.00028383731842041016,0.5607520341873169,0.4821428571428571,2.961334705352783,0.6780321002006531
0.85213303565979,1.125342845916748,-0.273209810256958,0.6234450936317444,0.5535714285714286,3.1097664833068848,0.7065931558609009
1.0570483207702637,0.8412772417068481,0.21577107906341553,0.43593651056289673,0.5357142857142857,3.4804227352142334,0.53496915102005
0.9737257957458496,1.0315890312194824,-0.05786323547363281,0.5940626859664917,0.4821428571428571,3.1412837505340576,0.7116182446479797
1.1242165565490723,0.9323420524597168,0.19187450408935547,0.44641995429992676,0.4464285714285714,2.9007630348205566,0.5584829449653625
1.0375689268112183,1.1308846473693848,-0.0933157205581665,0.6350972652435303,0.4642857142857143,2.9452707767486572,0.7432420253753662
0.9845409393310547,1.0785030126571655,-0.09396207332611084,0.6080095171928406,0.4642857142857143,3.442896604537964,0.6974957585334778
1.1624335050582886,0.7314122915267944,0.43102121353149414,0.3880048394203186,0.4464285714285714,3.048035144805908,0.49634549021720886
0.8940544128417969,1.1390713453292847,-0.2450169324874878,0.5901917815208435,0.5714285714285714,2.8363161087036133,0.6737025380134583
0.7986006736755371,1.026299238204956,-0.22769856452941895,0.5906070470809937,0.625,3.530925989151001,0.6789524555206299
0.8578203916549683,1.1003029346466064,-0.24248254299163818,0.6480934023857117,0.4821428571428571,3.608149766921997,0.7423921227455139
0.6689949035644531,1.2517848014831543,-0.5827898979187012,0.7158318758010864,0.5178571428571428,3.2114624977111816,0.7879471182823181
0.9348459839820862,0.7888845801353455,0.14596140384674072,0.4083789587020874,0.5,3.000180959701538,0.5200021266937256
0.936333179473877,1.118049144744873,-0.1817159652709961,0.6406686305999756,0.5892857142857143,3.1839873790740967,0.7465119361877441
0.5665239691734314,1.2012702226638794,-0.634746253490448,0.7018642425537109,0.4642857142857143,3.03824782371521,0.7635483741760254
0.8739362359046936,0.9386059045791626,-0.064669668674469,0.5193806886672974,0.5,2.9659149646759033,0.6036700010299683
1.0173137187957764,0.8652032613754272,0.15211045742034912,0.49219951033592224,0.5357142857142857,2.843989133834839,0.6046322584152222
1.0918142795562744,0.7601465582847595,0.3316677212715149,0.4186539351940155,0.5714285714285714,3.5534722805023193,0.5121814012527466
0.9316455721855164,1.1905772686004639,-0.2589316964149475,0.6317068338394165,0.5178571428571428,3.1604769229888916,0.7337019443511963
0.9794090390205383,1.1059274673461914,-0.12651842832565308,0.6248026490211487,0.5,2.784367799758911,0.7256292104721069
1.1131190061569214,0.9553780555725098,0.15774095058441162,0.5811569094657898,0.4107142857142857,3.043440103530884,0.7107496857643127
0.9084500074386597,1.1539838314056396,-0.24553382396697998,0.65464848279953,0.5357142857142857,3.1113970279693604,0.7367883920669556
0.7428761124610901,1.228395700454712,-0.4855195879936218,0.6807870864868164,0.5178571428571428,3.1972267627716064,0.786216139793396
1.048998236656189,0.9137849807739258,0.13521325588226318,0.5206748843193054,0.4642857142857143,2.927358388900757,0.6443665027618408
0.6927465200424194,1.1324623823165894,-0.4397158622741699,0.618182897567749,0.6428571428571428,3.006502151489258,0.7149713039398193
1.1809052228927612,0.8338099718093872,0.347095251083374,0.4184666872024536,0.5892857142857143,2.9748876094818115,0.5341834425926208
0.9095373749732971,1.1109572649002075,-0.2014198899269104,0.5666764378547668,0.5714285714285714,3.022844076156616,0.643241822719574
1.142676830291748,0.8453025817871094,0.29737424850463867,0.49972525238990784,0.4821428571428571,2.7971115112304688,0.576707661151886
1.08330500125885,0.9013046622276306,0.18200033903121948,0.5015279054641724,0.4464285714285714,3.179736375808716,0.5910208225250244
0.9143568277359009,1.0899794101715088,-0.1756225824356079,0.5950946807861328,0.5535714285714286,3.460536003112793,0.6983350515365601
1.0627754926681519,0.8585566282272339,0.20421886444091797,0.4636409878730774,0.5357142857142857,2.978200912475586,0.5943636894226074
0.8601299524307251,1.0272226333618164,-0.1670926809310913,0.5766869783401489,0.5357142857142857,3.1216976642608643,0.6710892915725708
0.8410691022872925,1.0340006351470947,-0.19293153285980225,0.5916410088539124,0.4642857142857143,3.094897985458374,0.6982715129852295
0.91019606590271,1.0086570978164673,-0.09846103191375732,0.5854400396347046,0.5178571428571428,2.917180299758911,0.672290563583374
1.009345293045044,0.9540891647338867,0.05525612831115723,0.5233976244926453,0.4107142857142857,3.33091139793396,0.6636968851089478
1.1049820184707642,0.8666492700576782,0.23833274841308594,0.4730488061904907,0.5,2.581160068511963,0.5480473041534424
1.009279489517212,1.0218980312347412,-0.012618541717529297,0.6127240657806396,0.6071428571428572,3.24263858795166,0.7200798988342285
0.9260672330856323,1.184989333152771,-0.25892210006713867,0.5886116027832031,0.5535714285714286,3.32670521736145,0.6880506277084351
0.9274266958236694,1.061737298965454,-0.13431060314178467,0.6220698356628418,0.4464285714285714,2.587033271789551,0.7353218197822571
0.9520592093467712,1.1934399604797363,-0.2413807511329651,0.6069767475128174,0.6785714285714286,3.0975182056427,0.6982225179672241
0.9116306304931641,1.1643582582473755,-0.2527276277542114,0.6288498640060425,0.4821428571428571,3.3390204906463623,0.7298652529716492
0.9992012977600098,0.8705424070358276,0.12865889072418213,0.49088817834854126,0.4642857142857143,3.2627596855163574,0.5903524160385132
0.6311197876930237,1.1509822607040405,-0.5198624730110168,0.6527220606803894,0.5714285714285714,2.7397494316101074,0.7559199929237366
1.1417276859283447,0.8576696515083313,0.2840580344200134,0.5134287476539612,0.5357142857142857,2.7796003818511963,0.6402462124824524
0.9261785745620728,0.8708694577217102,0.05530911684036255,0.5130618810653687,0.4285714285714286,2.955463171005249,0.6513828039169312
1.0740272998809814,0.7109839916229248,0.36304330825805664,0.3822679817676544,0.6071428571428572,2.945500135421753,0.49310898780822754
1.1207976341247559,0.8278738856315613,0.2929237484931946,0.44709086418151855,0.4285714285714286,3.1723437309265137,0.5476082563400269
0.8788369297981262,1.107485294342041,-0.2286483645439148,0.6052542924880981,0.5357142857142857,3.130702257156372,0.7083989381790161
1.2161457538604736,0.7914635539054871,0.4246821999549866,0.40723201632499695,0.5,2.7550249099731445,0.5165850520133972
1.1380722522735596,0.9054135084152222,0.2326587438583374,0.46823394298553467,0.4642857142857143,3.075392961502075,0.5897699594497681
0.7748827338218689,1.1254746913909912,-0.3505919575691223,0.6142040491104126,0.5714285714285714,3.2173609733581543,0.6758536100387573
1.1155991554260254,1.0005990266799927,0.11500012874603271,0.6183304786682129,0.5357142857142857,3.215183734893799,0.7065695524215698
1.1274628639221191,0.8893594145774841,0.238103449344635,0.4162123501300812,0.5,2.8620667457580566,0.5029099583625793
1.226963758468628,0.6499978303909302,0.5769659280776978,0.3589353561401367,0.5,3.320810079574585,0.4749673008918762
0.7440609335899353,1.2080745697021484,-0.46401363611221313,0.6673813462257385,0.4107142857142857,3.2441179752349854,0.7535014748573303
1.1551501750946045,0.694372296333313,0.4607778787612915,0.36825031042099,0.4107142857142857,3.1749846935272217,0.47927606105804443
0.8765147924423218,1.081900715827942,-0.20538592338562012,0.6034769415855408,0.5892857142857143,2.877561569213867,0.7147406935691833
0.8371837735176086,1.1063377857208252,-0.26915401220321655,0.6150100231170654,0.5357142857142857,3.1063907146453857,0.7117675542831421
0.9439379572868347,1.1662827730178833,-0.22234481573104858,0.5937763452529907,0.4642857142857143,3.269054651260376,0.6986473798751831
1.0077340602874756,0.947758674621582,0.059975385665893555,0.5043612718582153,0.4642857142857143,3.25577712059021,0.6148356199264526
0.9101400375366211,1.1262340545654297,-0.2160940170288086,0.6064399480819702,0.5178571428571428,2.8836212158203125,0.697303831577301
0.7829298973083496,0.9450401663780212,-0.16211026906967163,0.5193286538124084,0.5,3.5685207843780518,0.6080384850502014
0.9803416132926941,0.8994086980819702,0.08093291521072388,0.5103453397750854,0.5,2.844022035598755,0.6067240238189697
0.7472004890441895,1.067058801651001,-0.3198583126068115,0.5940710306167603,0.4821428571428571,3.025489568710327,0.7000736594200134
0.728392481803894,1.279829978942871,-0.551437497138977,0.7395435571670532,0.6607142857142857,2.678574323654175,0.8274315595626831
0.8257269263267517,1.056026577949524,-0.23029965162277222,0.6231894493103027,0.3214285714285714,2.9965903759002686,0.7291100025177002
0.9869173765182495,1.0312654972076416,-0.04434812068939209,0.5264802575111389,0.6071428571428572,3.011174440383911,0.6161684989929199
1.1187728643417358,1.0090889930725098,0.10968387126922607,0.5157712697982788,0.5,2.754664421081543,0.6085652709007263
0.870806872844696,1.138291358947754,-0.26748448610305786,0.6242084503173828,0.5178571428571428,3.0795974731445312,0.7115533947944641
1.1923487186431885,0.8296053409576416,0.3627433776855469,0.4417382776737213,0.5,3.028420925140381,0.5425862669944763
1.0363882780075073,0.8765420913696289,0.15984618663787842,0.45207637548446655,0.5,2.9774274826049805,0.5512510538101196
0.8442935347557068,1.11977219581604,-0.27547866106033325,0.6114937663078308,0.6428571428571428,3.304442882537842,0.714534342288971
0.8338074684143066,1.1258741617202759,-0.29206669330596924,0.6579408645629883,0.5357142857142857,3.183490753173828,0.7533384561538696
1.0153818130493164,0.7942336797714233,0.22114813327789307,0.45364898443222046,0.4464285714285714,3.0396103858947754,0.5696171522140503
0.9602762460708618,0.9884343147277832,-0.028158068656921387,0.510219931602478,0.4642857142857143,3.3825414180755615,0.6227645874023438
0.672844648361206,1.117264986038208,-0.44442033767700195,0.6618598699569702,0.4821428571428571,2.9322621822357178,0.7407810688018799
1.0348429679870605,1.0233359336853027,0.011507034301757812,0.554438591003418,0.3928571428571429,2.8548531532287598,0.6847706437110901
1.0240795612335205,0.9401177167892456,0.0839618444442749,0.5958220362663269,0.5535714285714286,3.3968300819396973,0.7122228145599365
0.9176069498062134,0.901638388633728,0.01596856117248535,0.5274121165275574,0.5714285714285714,3.014988422393799,0.6549494862556458
1.1015387773513794,0.7127976417541504,0.388741135597229,0.403317928314209,0.5,3.2089614868164062,0.5251791477203369
1.1095731258392334,0.9846105575561523,0.12496256828308105,0.5022486448287964,0.4642857142857143,3.5124149322509766,0.6178539395332336
0.6778176426887512,1.2622926235198975,-0.5844749808311462,0.7564442157745361,0.5178571428571428,3.2743868827819824,0.833172082901001
0.9456702470779419,1.0168923139572144,-0.07122206687927246,0.5020892024040222,0.4642857142857143,3.2410340309143066,0.5986661911010742
1.4172358512878418,1.147707462310791,0.2695283889770508,0.6551059484481812,0.5178571428571428,3.1448893547058105,0.8287150859832764
1.1821858882904053,1.6066149473190308,-0.4244290590286255,0.8117894530296326,0.5,2.828348159790039,0.975705623626709
1.574268102645874,1.233062982559204,0.3412051200866699,0.7215248346328735,0.5,3.1103532314300537,0.877214789390564
1.016202449798584,1.3146281242370605,-0.29842567443847656,0.7314059734344482,0.5535714285714286,3.1587977409362793,0.8995163440704346
1.5871105194091797,0.9732183814048767,0.613892138004303,0.6928185224533081,0.5535714285714286,2.966533899307251,0.9037982821464539
1.223716139793396,1.274094581604004,-0.05037844181060791,0.6831928491592407,0.625,3.6390740871429443,0.904791533946991
1.0714688301086426,1.2003686428070068,-0.12889981269836426,0.7182374000549316,0.4642857142857143,3.241939067840576,0.8511651754379272
1.0689563751220703,1.3300538063049316,-0.26109743118286133,0.7928019762039185,0.5535714285714286,3.1614980697631836,0.8979629278182983
1.2202956676483154,1.1802570819854736,0.0400385856628418,0.7275257110595703,0.375,3.270245313644409,0.9265803098678589
1.1850364208221436,1.1845600605010986,0.0004763603210449219,0.7073266506195068,0.4642857142857143,2.8028488159179688,0.8417834639549255
1.1240952014923096,1.5645766258239746,-0.44048142433166504,0.8606052398681641,0.5,3.1053929328918457,0.9614834189414978
1.3211760520935059,1.2166082859039307,0.1045677661895752,0.6946223378181458,0.4464285714285714,3.140474557876587,0.8588391542434692
0.9163556694984436,0.9975497722625732,-0.08119410276412964,0.6332660913467407,0.5357142857142857,3.1212003231048584,0.7779498100280762
1.3974862098693848,0.9501558542251587,0.4473303556442261,0.5722062587738037,0.5178571428571428,3.412407636642456,0.7412521839141846
1.1039543151855469,1.5415456295013428,-0.4375913143157959,0.8198893666267395,0.5535714285714286,3.694117784500122,0.9879988431930542
1.019145131111145,1.722883701324463,-0.7037385702133179,0.9087576866149902,0.625,2.9192113876342773,0.9928553104400635
1.0844144821166992,1.2766982316970825,-0.1922837495803833,0.755509078502655,0.5178571428571428,3.2294833660125732,0.9394954442977905
1.281793475151062,1.1744170188903809,0.10737645626068115,0.649624228477478,0.5357142857142857,2.710604429244995,0.7393612265586853
1.0556628704071045,1.1250462532043457,-0.06938338279724121,0.686716616153717,0.625,2.8872339725494385,0.9107271432876587
1.4187865257263184,1.0823897123336792,0.33639681339263916,0.6424132585525513,0.3392857142857143,3.5289418697357178,0.766645610332489
1.0660920143127441,1.2064008712768555,-0.14030885696411133,0.7018488645553589,0.4642857142857143,3.0105092525482178,0.8814685344696045
1.0396379232406616,1.040724515914917,-0.001086592674255371,0.6234691143035889,0.4107142857142857,2.7831621170043945,0.7548326849937439
1.3629530668258667,1.0224275588989258,0.3405255079269409,0.6041043400764465,0.4285714285714286,3.290371894836426,0.8320904970169067
1.2280372381210327,1.0253645181655884,0.20267271995544434,0.5503461360931396,0.5535714285714286,3.7440245151519775,0.7622374296188354
1.1242029666900635,1.2221455574035645,-0.09794259071350098,0.7043857574462891,0.5357142857142857,3.3298733234405518,0.8992934823036194
1.2830288410186768,0.9705274105072021,0.3125014305114746,0.5035707950592041,0.4821428571428571,3.197539806365967,0.6278844475746155
0.8758336305618286,1.2221472263336182,-0.34631359577178955,0.5982112288475037,0.4285714285714286,3.2639081478118896,0.7559454441070557
1.2326818704605103,1.1494991779327393,0.083182692527771,0.6835709810256958,0.4821428571428571,3.358337163925171,0.8413209915161133
0.8856989145278931,0.9967246055603027,-0.11102569103240967,0.5912970304489136,0.4285714285714286,3.310023307800293,0.7194895148277283
1.05828857421875,1.0991652011871338,-0.04087662696838379,0.6325535774230957,0.5178571428571428,2.978879928588867,0.7349940538406372
1.074494481086731,1.1626664400100708,-0.08817195892333984,0.609034538269043,0.5357142857142857,3.071908712387085,0.7918401956558228
1.408945918083191,0.9666538834571838,0.4422920346260071,0.5620311498641968,0.4642857142857143,3.7432639598846436,0.7561414241790771
1.1560090780258179,1.0484429597854614,0.10756611824035645,0.5887081623077393,0.5,3.3006978034973145,0.775384783744812
1.2437293529510498,1.0042883157730103,0.23944103717803955,0.5743318796157837,0.4464285714285714,3.1358730792999268,0.7929596900939941
1.0153040885925293,1.260162115097046,-0.2448580265045166,0.691283106803894,0.6607142857142857,3.3308331966400146,0.8436285853385925
1.1128159761428833,1.1605126857757568,-0.047696709632873535,0.6622048616409302,0.4107142857142857,2.789811611175537,0.8041779398918152
1.1103291511535645,1.0222127437591553,0.08811640739440918,0.5673794150352478,0.4107142857142857,2.9132511615753174,0.7985013723373413
1.1772977113723755,1.1049046516418457,0.07239305973052979,0.6112263798713684,0.4821428571428571,3.1189253330230713,0.7580947875976562
1.2314187288284302,1.1701502799987793,0.06126844882965088,0.6853293180465698,0.5535714285714286,3.286785364151001,0.8486388921737671
1.4221887588500977,1.0194177627563477,0.40277099609375,0.6566919088363647,0.5535714285714286,3.102356433868408,0.8264927268028259
1.2598943710327148,0.9416117668151855,0.3182826042175293,0.6508262157440186,0.4285714285714286,3.8485231399536133,0.8501201868057251
1.1379287242889404,1.1857348680496216,-0.04780614376068115,0.7668707966804504,0.4642857142857143,3.244279623031616,0.9342979788780212
1.2475043535232544,1.0804953575134277,0.16700899600982666,0.615337610244751,0.4821428571428571,3.003035545349121,0.7966737151145935
0.9762074947357178,1.291658639907837,-0.31545114517211914,0.7295676469802856,0.5535714285714286,2.7031960487365723,0.8928237557411194
1.172471284866333,0.9880704879760742,0.1844007968902588,0.6279747486114502,0.4285714285714286,3.4165074825286865,0.8118278384208679
1.054527759552002,1.1261708736419678,-0.07164311408996582,0.6884218454360962,0.4642857142857143,3.1110925674438477,0.8817239999771118
1.0938974618911743,1.108043909072876,-0.01414644718170166,0.6675268411636353,0.5178571428571428,2.6939682960510254,0.8399500846862793
0.7008343935012817,1.1460464000701904,-0.4452120065689087,0.5978817343711853,0.5535714285714286,3.2040321826934814,0.7555904388427734
1.088563084602356,1.153144121170044,-0.06458103656768799,0.7338643670082092,0.5357142857142857,3.1207611560821533,0.8398823142051697
1.1952674388885498,1.0922670364379883,0.10300040245056152,0.6531650424003601,0.5,2.7643184661865234,0.8112688660621643
0.9497445821762085,1.2012341022491455,-0.251489520072937,0.6211655735969543,0.3035714285714286,2.8484444618225098,0.7889910936355591
1.0940238237380981,1.13568115234375,-0.041657328605651855,0.659958004951477,0.4464285714285714,3.5248727798461914,0.8197805285453796
0.9428145885467529,1.0395587682724,-0.09674417972564697,0.6306346654891968,0.5535714285714286,3.7369351387023926,0.8194088935852051
0.9506983757019043,1.1013822555541992,-0.15068387985229492,0.5743089914321899,0.5,3.922990083694458,0.7047116756439209
0.9275802373886108,0.9657913446426392,-0.03821110725402832,0.6358437538146973,0.3928571428571429,3.014899969100952,0.8209903240203857
0.7465038299560547,0.9088326692581177,-0.162328839302063,0.5503647923469543,0.4821428571428571,2.9450676441192627,0.8169686794281006
0.9364245533943176,0.8784984350204468,0.05792611837387085,0.5932888388633728,0.4285714285714286,2.5423479080200195,0.8013670444488525
0.8444163203239441,1.0057201385498047,-0.1613038182258606,0.6108179092407227,0.5714285714285714,2.576176404953003,0.7671196460723877
1.100449562072754,0.8577419519424438,0.24270761013031006,0.5942642688751221,0.4821428571428571,2.8831372261047363,0.815054178237915
0.9988774657249451,1.0704830884933472,-0.0716056227684021,0.6452882289886475,0.4642857142857143,3.095876693725586,0.7611314058303833
0.9662621021270752,0.8874666690826416,0.0787954330444336,0.5976945161819458,0.4107142857142857,3.1787686347961426,0.7998589873313904
0.9506134986877441,1.0135284662246704,-0.06291496753692627,0.6295620799064636,0.6428571428571428,3.445342779159546,0.8061243295669556
0.8883308172225952,1.0443614721298218,-0.15603065490722656,0.657605767250061,0.5714285714285714,3.3473241329193115,0.8431885242462158
0.992394208908081,0.8314507007598877,0.16094350814819336,0.542600154876709,0.4642857142857143,3.3338873386383057,0.755875825881958
1.0992093086242676,0.7752447724342346,0.32396453619003296,0.4731152057647705,0.5714285714285714,2.7348690032958984,0.6874145269393921
0.8883016705513,1.0971304178237915,-0.20882874727249146,0.6913012266159058,0.5535714285714286,3.2110681533813477,0.8887752890586853
0.9448205232620239,0.7776011228561401,0.1672194004058838,0.49601274728775024,0.2857142857142857,2.868745803833008,0.7029220461845398
0.8797695636749268,0.8208364844322205,0.0589330792427063,0.4983712136745453,0.4821428571428571,2.693549394607544,0.7138864398002625
0.9019128084182739,0.8825187683105469,0.01939404010772705,0.5086969137191772,0.4642857142857143,2.8138177394866943,0.6764487028121948
1.0230952501296997,0.8043729066848755,0.21872234344482422,0.5297279357910156,0.4821428571428571,3.1540119647979736,0.7124656438827515
1.0420160293579102,0.7949782609939575,0.24703776836395264,0.4236154556274414,0.5,2.7790989875793457,0.5683258175849915
0.9412947297096252,1.1343750953674316,-0.1930803656578064,0.6437140703201294,0.5,3.1775360107421875,0.7550548911094666
0.8200077414512634,1.2437244653701782,-0.4237167239189148,0.6795442700386047,0.5,2.527740955352783,0.8352874517440796
0.938775897026062,1.0439187288284302,-0.10514283180236816,0.5896810293197632,0.5714285714285714,3.0542991161346436,0.7238115072250366
1.0551396608352661,0.9333117008209229,0.12182796001434326,0.5527089834213257,0.5357142857142857,3.2837026119232178,0.6752198934555054
0.9196032881736755,0.9029808640480042,0.016622424125671387,0.5357414484024048,0.5892857142857143,2.6183340549468994,0.6518069505691528
1.023923635482788,0.8818296194076538,0.14209401607513428,0.4862513542175293,0.5714285714285714,2.774935007095337,0.6268399953842163
0.9050370454788208,0.9809642434120178,-0.07592719793319702,0.4491357207298279,0.3928571428571429,3.0738718509674072,0.5766003727912903
1.0524709224700928,0.8126152753829956,0.23985564708709717,0.5520669221878052,0.3392857142857143,2.9385135173797607,0.693234920501709
0.8006830215454102,1.2363886833190918,-0.43570566177368164,0.6628720164299011,0.4285714285714286,3.167184829711914,0.7869247198104858
0.9482415318489075,1.0501532554626465,-0.10191172361373901,0.5878551602363586,0.5,3.283738613128662,0.705196738243103
0.9122616052627563,1.1750704050064087,-0.26280879974365234,0.7423996329307556,0.5178571428571428,2.6936302185058594,0.852618932723999
0.8815633058547974,1.2125519514083862,-0.33098864555358887,0.815338671207428,0.5714285714285714,2.9100255966186523,0.8912723064422607
1.082175374031067,0.5873116254806519,0.49486374855041504,0.30976372957229614,0.4464285714285714,3.3267948627471924,0.4426475167274475
1.0044925212860107,1.0114268064498901,-0.0069342851638793945,0.5282212495803833,0.5,3.226999282836914,0.6277135014533997
1.0763627290725708,1.0138745307922363,0.06248819828033447,0.5275402069091797,0.4464285714285714,2.862201452255249,0.6310208439826965
1.205243706703186,0.6408966779708862,0.5643470287322998,0.3536865711212158,0.4464285714285714,3.0330514907836914,0.5065937042236328
0.8562576174736023,0.9679220914840698,-0.11166447401046753,0.4902099370956421,0.6071428571428572,3.344778060913086,0.6216052770614624
0.9521984457969666,0.8623980283737183,0.08980041742324829,0.410267174243927,0.5714285714285714,2.9528660774230957,0.5116784572601318
0.9654157161712646,1.101543664932251,-0.13612794876098633,0.5883676409721375,0.5535714285714286,3.2347824573516846,0.7250107526779175
0.5924501419067383,1.2074508666992188,-0.6150007247924805,0.6430944204330444,0.4464285714285714,3.166414976119995,0.7232730388641357
0.9657357335090637,1.0649381875991821,-0.09920245409011841,0.6015915274620056,0.4821428571428571,3.4857072830200195,0.6661636233329773
0.9993948936462402,0.9530081152915955,0.046386778354644775,0.5572188496589661,0.4642857142857143,3.1942620277404785,0.6423909664154053
0.9767472147941589,1.0426697731018066,-0.0659225583076477,0.5422183275222778,0.5357142857142857,2.964937686920166,0.6033518314361572
0.9694831967353821,0.8198081254959106,0.14967507123947144,0.5192458629608154,0.5,2.821890354156494,0.6048872470855713
1.0243103504180908,0.9015711545944214,0.12273919582366943,0.4996906518936157,0.5535714285714286,2.5364267826080322,0.6425638198852539
1.0718467235565186,0.8939334154129028,0.17791330814361572,0.543235719203949,0.3928571428571429,2.9291317462921143,0.6237009167671204
1.016158103942871,0.9001516699790955,0.11600643396377563,0.516838014125824,0.4821428571428571,3.1175317764282227,0.6083439588546753
0.8631799817085266,1.0951107740402222,-0.23193079233169556,0.7084670066833496,0.5,3.087515115737915,0.7454274296760559
0.9437564611434937,0.9019511938095093,0.041805267333984375,0.4763762354850769,0.4642857142857143,3.177767753601074,0.5734657049179077
0.9420539140701294,1.0473986864089966,-0.10534477233886719,0.514904797077179,0.4821428571428571,2.8166935443878174,0.621769905090332
0.8977479934692383,0.9758335947990417,-0.07808560132980347,0.5617268085479736,0.4821428571428571,3.0935986042022705,0.6400176882743835
0.9545161724090576,1.1247317790985107,-0.17021560668945312,0.6389347314834595,0.3928571428571429,3.2806849479675293,0.7280546426773071
0.9394664764404297,0.941463828086853,-0.00199735164642334,0.4986325800418854,0.5178571428571428,2.848986864089966,0.5844080448150635
0.8411930799484253,1.1003988981246948,-0.25920581817626953,0.6896722316741943,0.625,2.9111993312835693,0.7735874652862549
0.8123835325241089,1.0854380130767822,-0.27305448055267334,0.6894581317901611,0.5178571428571428,3.0992231369018555,0.7771095633506775
0.6670979261398315,1.0782592296600342,-0.41116130352020264,0.5609822273254395,0.5178571428571428,3.2688567638397217,0.6451923847198486
0.9497724771499634,1.0086907148361206,-0.05891823768615723,0.521852970123291,0.4821428571428571,3.2514939308166504,0.6185294985771179
0.9551326036453247,1.094196081161499,-0.13906347751617432,0.7463494539260864,0.5,2.68630313873291,0.8037856817245483
0.8652584552764893,1.2269930839538574,-0.36173462867736816,0.7803866863250732,0.5892857142857143,3.122650146484375,0.8156207799911499
1.112351417541504,0.7803027033805847,0.3320487141609192,0.5247834920883179,0.4107142857142857,3.048767328262329,0.6073324680328369
1.081579566001892,0.72705078125,0.3545287847518921,0.3988756537437439,0.4642857142857143,3.5373849868774414,0.5103904604911804
1.1465197801589966,0.8035234808921814,0.3429962992668152,0.3970569372177124,0.5178571428571428,2.876908302307129,0.46840009093284607
0.7687216997146606,1.0153378248214722,-0.24661612510681152,0.5562770366668701,0.5178571428571428,2.7288475036621094,0.6235747337341309
0.8772372007369995,1.1196727752685547,-0.24243557453155518,0.531508207321167,0.5,3.3369081020355225,0.633183479309082
1.1207656860351562,0.9436261653900146,0.1771395206451416,0.57854163646698,0.4642857142857143,3.0712218284606934,0.6702146530151367
0.8554406762123108,0.9287159442901611,-0.07327526807785034,0.497371107339859,0.5357142857142857,3.003216028213501,0.6029422879219055
0.9865314960479736,0.98006671667099,0.006464779376983643,0.5424883365631104,0.4642857142857143,2.545239210128784,0.6640650033950806
0.9898391366004944,0.8968510031700134,0.09298813343048096,0.43928584456443787,0.4821428571428571,3.2506625652313232,0.5461562275886536
1.1899315118789673,0.877834677696228,0.31209683418273926,0.4636630713939667,0.5,2.775042772293091,0.5375676155090332
0.9725996851921082,0.9708859324455261,0.0017137527465820312,0.5169134140014648,0.4464285714285714,3.158801317214966,0.5980939865112305
1.1106581687927246,1.0912978649139404,0.01936030387878418,0.6370944976806641,0.5892857142857143,3.0153701305389404,0.7439950108528137
0.8136954307556152,0.9698517918586731,-0.15615636110305786,0.5794351100921631,0.5357142857142857,2.803341865539551,0.6291779279708862
0.9733026027679443,0.9233723878860474,0.04993021488189697,0.5014210343360901,0.5535714285714286,2.6812081336975098,0.6377366781234741
0.7828986644744873,1.0015761852264404,-0.21867752075195312,0.6172930002212524,0.4285714285714286,3.117318868637085,0.7327580451965332
1.18498957157135,0.7669478058815002,0.41804176568984985,0.39308592677116394,0.4821428571428571,2.6403491497039795,0.5217737555503845
0.8576838970184326,1.2695412635803223,-0.41185736656188965,0.7139822244644165,0.6071428571428572,2.8175034523010254,0.7936013340950012
0.8052418231964111,1.2289860248565674,-0.42374420166015625,0.6961121559143066,0.5,3.2986276149749756,0.7869828939437866
1.0612425804138184,0.8086755275726318,0.2525670528411865,0.4201815128326416,0.4642857142857143,2.949362277984619,0.526254415512085
1.0632643699645996,0.9198553562164307,0.14340901374816895,0.5575833916664124,0.5535714285714286,3.205050468444824,0.6480928063392639
0.8979752063751221,1.0074102878570557,-0.1094350814819336,0.6146445274353027,0.4821428571428571,2.8690571784973145,0.7132244110107422
0.9546194076538086,1.0826351642608643,-0.12801575660705566,0.6789628267288208,0.5535714285714286,2.8042871952056885,0.7679901123046875
1.274559497833252,0.9236882328987122,0.3508712649345398,0.5440373420715332,0.4642857142857143,3.004446506500244,0.6372052431106567
1.0963053703308105,0.9739494323730469,0.12235593795776367,0.5726288557052612,0.4642857142857143,3.2526919841766357,0.7017378211021423
0.8591232299804688,1.023695945739746,-0.16457271575927734,0.5583326816558838,0.4107142857142857,3.3322601318359375,0.7082482576370239
0.9225496053695679,1.07730233669281,-0.1547527313232422,0.6861835718154907,0.5,2.8753557205200195,0.8040708899497986
1.0971519947052002,0.9611901044845581,0.1359618902206421,0.5994046926498413,0.5178571428571428,2.8801610469818115,0.732464075088501
1.0323063135147095,0.818110466003418,0.2141958475112915,0.46810382604599,0.6428571428571428,2.739835262298584,0.5727834701538086
1.1445026397705078,0.8373770713806152,0.3071255683898926,0.5148919224739075,0.5178571428571428,2.967219114303589,0.6408363580703735
0.9811906218528748,1.1487791538238525,-0.16758853197097778,0.6737949848175049,0.5714285714285714,3.132812261581421,0.7676293253898621
0.9923478364944458,1.0920991897583008,-0.09975135326385498,0.6642274260520935,0.4464285714285714,3.109914779663086,0.7803473472595215
0.9172408580780029,0.9020698070526123,0.015171051025390625,0.5296565294265747,0.5892857142857143,3.334331512451172,0.6684780120849609
0.8350688219070435,0.892556369304657,-0.057487547397613525,0.44920775294303894,0.4821428571428571,2.850656032562256,0.5772435665130615
1.0347434282302856,0.8633608818054199,0.17138254642486572,0.4865567684173584,0.5357142857142857,3.157811403274536,0.6208270192146301
1.147681474685669,0.8810174465179443,0.2666640281677246,0.535698413848877,0.4285714285714286,3.227721691131592,0.693602442741394
0.9965479373931885,0.9372495412826538,0.05929839611053467,0.6224579215049744,0.6071428571428572,3.4004769325256348,0.7427261471748352
1.2414262294769287,0.8085938692092896,0.43283236026763916,0.4610917568206787,0.4642857142857143,3.1872076988220215,0.5975331664085388
1.2027547359466553,0.9501913189888,0.2525634169578552,0.5797492265701294,0.4821428571428571,2.849109411239624,0.7007524967193604
0.8217045068740845,1.1510727405548096,-0.3293682336807251,0.7219732999801636,0.4464285714285714,2.809025526046753,0.8327426910400391
0.754215657711029,1.2192044258117676,-0.4649887681007385,0.7396724224090576,0.5535714285714286,2.8052334785461426,0.8212931752204895
1.0498789548873901,1.004473328590393,0.04540562629699707,0.6133390069007874,0.4642857142857143,3.1440560817718506,0.7389165163040161
0.9507285356521606,0.7872210144996643,0.16350752115249634,0.5094616413116455,0.4285714285714286,3.438340902328491,0.6975576877593994
1.0906243324279785,0.9207893013954163,0.16983503103256226,0.5454679131507874,0.4821428571428571,2.774675130844116,0.6585854291915894
1.0216774940490723,0.9921077489852905,0.02956974506378174,0.5646646022796631,0.5,2.9908840656280518,0.7015199065208435
0.932795524597168,0.8014962673187256,0.13129925727844238,0.5336594581604004,0.4464285714285714,3.1647393703460693,0.6655987501144409
0.8712186813354492,1.0166053771972656,-0.1453866958618164,0.5269681811332703,0.5892857142857143,2.959784507751465,0.6647946834564209
0.9644075036048889,1.0193231105804443,-0.05491560697555542,0.6498562097549438,0.5178571428571428,2.9732308387756348,0.7726998925209045
0.9272182583808899,0.8605184555053711,0.0666998028755188,0.507739782333374,0.4285714285714286,2.9307923316955566,0.6475762724876404
1.0113022327423096,1.034097671508789,-0.022795438766479492,0.661368727684021,0.4107142857142857,3.253657817840576,0.7931025624275208
0.9597818851470947,0.8668735027313232,0.09290838241577148,0.502487063407898,0.5,2.8895444869995117,0.6756194233894348
0.9308980703353882,1.2257936000823975,-0.2948955297470093,0.74120032787323,0.5535714285714286,3.1179633140563965,0.8539109826087952
1.0029454231262207,1.1334435939788818,-0.13049817085266113,0.597259521484375,0.5714285714285714,2.9894402027130127,0.6616910696029663
0.9883155226707458,0.9469111561775208,0.0414043664932251,0.5014551281929016,0.5,3.152426242828369,0.6131410002708435
1.1433420181274414,0.8981958031654358,0.24514621496200562,0.5578434467315674,0.4642857142857143,3.115931272506714,0.711921215057373
1.0357170104980469,1.0317438840866089,0.003973126411437988,0.6774104833602905,0.5,2.8045713901519775,0.8033266663551331
1.215205430984497,0.5138037204742432,0.7014017105102539,0.32783859968185425,0.5,3.502617359161377,0.48465496301651
0.8162349462509155,1.0028669834136963,-0.18663203716278076,0.5508338212966919,0.5357142857142857,3.2948858737945557,0.6963094472885132
1.0302770137786865,1.1134600639343262,-0.08318305015563965,0.6472682952880859,0.6428571428571428,3.1609528064727783,0.7710815072059631
1.0752283334732056,0.7920030951499939,0.28322523832321167,0.41044074296951294,0.4642857142857143,3.2907397747039795,0.571313202381134
0.8944270014762878,1.187695860862732,-0.2932688593864441,0.6078693866729736,0.5535714285714286,3.0436856746673584,0.740333616733551
1.043790340423584,0.9151286482810974,0.12866169214248657,0.5250312685966492,0.4285714285714286,3.252660036087036,0.6611435413360596
0.9061601161956787,1.2129520177841187,-0.30679190158843994,0.6912621259689331,0.5714285714285714,2.9265291690826416,0.8058404922485352
1.015467882156372,0.9630863666534424,0.05238151550292969,0.4894193708896637,0.4285714285714286,3.2016043663024902,0.5914598703384399
1.020133376121521,1.0428709983825684,-0.022737622261047363,0.6034114360809326,0.4642857142857143,2.768138885498047,0.6797924637794495
0.9906296730041504,0.8877894878387451,0.10284018516540527,0.508246123790741,0.5,2.9049458503723145,0.6414868831634521
0.9646044969558716,0.9514716863632202,0.013132810592651367,0.574286699295044,0.375,3.14850115776062,0.7107040286064148
1.0283468961715698,0.9873272776603699,0.04101961851119995,0.6253923177719116,0.4285714285714286,2.7512094974517822,0.7163457870483398
0.961137056350708,0.9150590896606445,0.04607796669006348,0.5174745321273804,0.4821428571428571,3.034489631652832,0.6421523094177246
0.9246228933334351,1.1029150485992432,-0.1782921552658081,0.6016089916229248,0.4642857142857143,2.859442949295044,0.7287622690200806
0.9084110260009766,0.9530045986175537,-0.04459357261657715,0.4876801073551178,0.5357142857142857,3.148470878601074,0.5771808624267578
0.8422388434410095,0.9096254110336304,-0.06738656759262085,0.5199581384658813,0.5714285714285714,3.0655839443206787,0.5924544334411621
0.9046264886856079,0.999352216720581,-0.09472572803497314,0.4304225444793701,0.4107142857142857,3.172700881958008,0.5314340591430664
0.8117355108261108,1.1624963283538818,-0.350760817527771,0.6399352550506592,0.5714285714285714,3.3900201320648193,0.757165789604187
1.0049978494644165,0.9242846965789795,0.08071315288543701,0.54951012134552,0.4107142857142857,3.4562413692474365,0.6839629411697388
1.078270435333252,0.9170975685119629,0.16117286682128906,0.46724429726600647,0.4464285714285714,3.0315794944763184,0.5836469531059265
1.0008912086486816,0.9231991767883301,0.07769203186035156,0.4804813861846924,0.5357142857142857,3.0931191444396973,0.6003685593605042
1.0213261842727661,0.895296573638916,0.1260296106338501,0.5026301741600037,0.5,2.845327854156494,0.5880846977233887
1.7273571491241455,1.7021121978759766,0.025244951248168945,0.7254457473754883,0.4464285714285714,3.21866774559021,0.8488472104072571
1.7473669052124023,1.6023110151290894,0.145055890083313,0.8036043643951416,0.4285714285714286,3.6213855743408203,0.9022266864776611
1.7717763185501099,1.7324646711349487,0.03931164741516113,0.8184928297996521,0.4464285714285714,2.8920090198516846,0.9293605089187622
1.7837027311325073,1.5895287990570068,0.1941739320755005,0.7410423755645752,0.4285714285714286,2.8573925495147705,0.8547884225845337
1.884361743927002,1.369218349456787,0.5151433944702148,0.7900532484054565,0.4464285714285714,3.0564000606536865,0.8962301015853882
1.4641432762145996,1.4420983791351318,0.022044897079467773,0.7870545983314514,0.4464285714285714,3.0963592529296875,0.9426900148391724
1.1505401134490967,1.8783681392669678,-0.7278280258178711,0.7281737327575684,0.5714285714285714,3.4322011470794678,0.8130251169204712
1.4697449207305908,1.7037771940231323,-0.2340322732925415,0.8909897804260254,0.4821428571428571,2.9437828063964844,0.9628056287765503
1.3178391456604004,1.6024515628814697,-0.28461241722106934,0.7716414332389832,0.5178571428571428,3.2061524391174316,0.8471226692199707
1.6876299381256104,1.4313709735870361,0.2562589645385742,0.7274882793426514,0.4642857142857143,2.8716623783111572,0.8749591112136841
1.352732539176941,1.7917711734771729,-0.43903863430023193,0.8898228406906128,0.6071428571428572,2.4552977085113525,0.9474074840545654
1.6165660619735718,1.5105133056640625,0.10605275630950928,0.7883175015449524,0.5178571428571428,3.299008846282959,0.9529931545257568
1.693601369857788,1.4491183757781982,0.24448299407958984,0.7517440319061279,0.5892857142857143,3.0996756553649902,0.8647251129150391
1.4706916809082031,1.4917235374450684,-0.021031856536865234,0.6775711178779602,0.4285714285714286,3.1533381938934326,0.8263395428657532
1.3396707773208618,1.5927258729934692,-0.2530550956726074,0.7222301959991455,0.4642857142857143,3.25688099861145,0.8536364436149597
1.549349308013916,1.3452835083007812,0.20406579971313477,0.7088735103607178,0.3928571428571429,2.4722416400909424,0.8403815627098083
1.468351125717163,1.1789684295654297,0.2893826961517334,0.663805365562439,0.5892857142857143,3.0054001808166504,0.8206943273544312
1.3687009811401367,1.179811716079712,0.1888892650604248,0.7232315540313721,0.4642857142857143,3.1950645446777344,0.8986192941665649
1.1995341777801514,1.4202618598937988,-0.22072768211364746,0.7138407230377197,0.5535714285714286,2.863447427749634,0.8763614296913147
1.167805552482605,1.5069880485534668,-0.3391824960708618,0.7348926663398743,0.5714285714285714,2.8293251991271973,0.8582810163497925
1.2399476766586304,1.5413508415222168,-0.3014031648635864,0.786238431930542,0.5,3.1934542655944824,0.9480140209197998
1.619971752166748,1.2166838645935059,0.4032878875732422,0.6883729696273804,0.4285714285714286,3.0030553340911865,0.9163928031921387
1.2901748418807983,1.2294312715530396,0.06074357032775879,0.6779526472091675,0.4821428571428571,3.195059299468994,0.9001685380935669
1.3929399251937866,1.267657995223999,0.1252819299697876,0.7881090044975281,0.5,3.2291834354400635,0.9713195562362671
1.2630743980407715,1.3396223783493042,-0.07654798030853271,0.7081342935562134,0.4642857142857143,2.5794925689697266,0.9197878241539001
1.1071453094482422,1.200160026550293,-0.09301471710205078,0.6827536821365356,0.3571428571428571,2.6679346561431885,0.8539642691612244
1.1826730966567993,1.3495967388153076,-0.1669236421585083,0.6902227401733398,0.5714285714285714,3.178328037261963,0.8924285173416138
1.2117271423339844,1.1400359869003296,0.07169115543365479,0.6179169416427612,0.6071428571428572,2.9955413341522217,0.8765451908111572
1.292182207107544,0.8481407165527344,0.44404149055480957,0.5421886444091797,0.4821428571428571,3.202732801437378,0.7253779768943787
1.411068320274353,1.1351279020309448,0.2759404182434082,0.6199108362197876,0.5357142857142857,3.517488479614258,0.796398937702179
1.03922438621521,1.1707630157470703,-0.13153862953186035,0.5736750364303589,0.5535714285714286,2.8128745555877686,0.7497502565383911
1.0440161228179932,1.2504161596298218,-0.2064000368118286,0.6861296892166138,0.5357142857142857,3.1394577026367188,0.8603349924087524
1.1756781339645386,0.9870436191558838,0.18863451480865479,0.5831172466278076,0.5178571428571428,2.949586868286133,0.796617329120636
1.0298500061035156,1.0697369575500488,-0.0398869514465332,0.5578533411026001,0.4107142857142857,3.4171688556671143,0.7411139011383057
1.052052617073059,0.916682779788971,0.13536983728408813,0.5687910914421082,0.5,2.9271132946014404,0.7284605503082275
1.1683317422866821,0.7020195722579956,0.4663121700286865,0.4567769765853882,0.5178571428571428,3.1481618881225586,0.6943464279174805
0.7949438095092773,1.0597485303878784,-0.2648047208786011,0.6738333702087402,0.5,3.704357624053955,0.7720121145248413
1.200480580329895,0.6501471996307373,0.5503333806991577,0.43478110432624817,0.5892857142857143,2.9116625785827637,0.6337008476257324
0.9235925078392029,0.7906888723373413,0.13290363550186157,0.43396517634391785,0.5357142857142857,2.757063627243042,0.6319093704223633
0.9891331791877747,0.7927091121673584,0.19642406702041626,0.5011139512062073,0.625,3.0901243686676025,0.7166054248809814
0.872225284576416,1.1004587411880493,-0.2282334566116333,0.5479505062103271,0.6071428571428572,3.262165069580078,0.6698839068412781
1.1543298959732056,0.7958643436431885,0.3584655523300171,0.437023788690567,0.3928571428571429,3.152679443359375,0.6032744646072388
0.8181744813919067,1.0997065305709839,-0.28153204917907715,0.5512821078300476,0.5357142857142857,2.8345048427581787,0.7144378423690796
0.837355375289917,1.2347018718719482,-0.39734649658203125,0.6353938579559326,0.4821428571428571,2.6670048236846924,0.7824272513389587
1.1363539695739746,0.8644971251487732,0.2718568444252014,0.416864812374115,0.5178571428571428,2.7662127017974854,0.5289109349250793
0.9183316230773926,1.1055891513824463,-0.1872575283050537,0.6280057430267334,0.4821428571428571,2.775649070739746,0.8142256736755371
1.1604541540145874,1.0406144857406616,0.11983966827392578,0.530022919178009,0.6607142857142857,3.2224841117858887,0.6771845817565918
1.2140041589736938,0.6987415552139282,0.5152626037597656,0.36744388937950134,0.6071428571428572,3.2300517559051514,0.5417786240577698
0.9418669939041138,0.9862929582595825,-0.04442596435546875,0.5792935490608215,0.4642857142857143,3.3132386207580566,0.6862339377403259
0.6989739537239075,1.1536048650741577,-0.45463091135025024,0.715528130531311,0.4642857142857143,3.2146170139312744,0.8377083539962769
0.9408711194992065,1.1241143941879272,-0.1832432746887207,0.6555158495903015,0.6071428571428572,2.926521062850952,0.8402612805366516
1.1445808410644531,0.9194729924201965,0.2251078486442566,0.4990353286266327,0.4642857142857143,3.173821449279785,0.6975147724151611
0.868827223777771,1.0229624509811401,-0.15413522720336914,0.5737913250923157,0.4642857142857143,2.988482713699341,0.724564254283905
0.9411482810974121,0.9206176996231079,0.0205305814743042,0.48378926515579224,0.5892857142857143,2.7640483379364014,0.6600492000579834
0.9778781533241272,1.159966230392456,-0.18208807706832886,0.6547844409942627,0.5357142857142857,2.8356428146362305,0.7301158905029297
0.7816942930221558,0.9775205254554749,-0.1958262324333191,0.5149374008178711,0.5535714285714286,3.170738935470581,0.7029747366905212
1.1027066707611084,0.8371566534042358,0.26555001735687256,0.4252179265022278,0.4821428571428571,2.8974547386169434,0.5997796058654785
0.9320541024208069,1.1694941520690918,-0.2374400496482849,0.6891145706176758,0.5178571428571428,2.6876583099365234,0.8341808319091797
1.0857794284820557,0.8973163366317749,0.18846309185028076,0.5555015802383423,0.5178571428571428,3.3047549724578857,0.6689165830612183
1.1741935014724731,0.7487928867340088,0.42540061473846436,0.44439852237701416,0.5,3.1630311012268066,0.63304603099823
1.00266695022583,1.079267978668213,-0.07660102844238281,0.6137610673904419,0.5892857142857143,2.9661946296691895,0.7115437388420105
1.060725212097168,1.112807035446167,-0.05208182334899902,0.5376430749893188,0.5892857142857143,2.9517147541046143,0.7085795402526855
1.073966145515442,1.0259981155395508,0.04796802997589111,0.6396347880363464,0.5178571428571428,3.1198832988739014,0.7612028121948242
0.7794785499572754,1.3060145378112793,-0.5265359878540039,0.7737460136413574,0.625,2.9516000747680664,0.8336176872253418
0.8920003175735474,0.9121398329734802,-0.02013951539993286,0.4698478877544403,0.5357142857142857,3.080563545227051,0.6604379415512085
1.2122490406036377,0.8062003254890442,0.4060487151145935,0.41127729415893555,0.4642857142857143,3.029202461242676,0.559834361076355
1.1928937435150146,0.9748923778533936,0.2180013656616211,0.5640945434570312,0.5178571428571428,2.8914589881896973,0.7286961078643799
1.2335176467895508,0.6631456017494202,0.5703720450401306,0.37290099263191223,0.4821428571428571,2.909980535507202,0.5865826606750488
0.9876353740692139,0.992360532283783,-0.004725158214569092,0.4608154892921448,0.5,2.891935110092163,0.6076090335845947
1.0017249584197998,0.9721976518630981,0.02952730655670166,0.5292105674743652,0.4821428571428571,2.9281527996063232,0.7190702557563782
0.8927253484725952,0.7778266668319702,0.114898681640625,0.42750927805900574,0.4464285714285714,3.2361247539520264,0.6336483955383301
0.8418962359428406,1.124838948249817,-0.2829427123069763,0.6021926999092102,0.4285714285714286,3.168863296508789,0.8061614632606506
0.8782837986946106,1.1324498653411865,-0.2541660666465759,0.6996972560882568,0.5178571428571428,3.2792913913726807,0.8840370178222656
0.8204175233840942,1.0609807968139648,-0.2405632734298706,0.6119093894958496,0.5,3.209204912185669,0.7921741604804993
1.0514057874679565,1.1614112854003906,-0.11000549793243408,0.6047529578208923,0.6071428571428572,3.1510374546051025,0.7733744978904724
1.1300725936889648,0.8246848583221436,0.3053877353668213,0.5146040916442871,0.4464285714285714,3.236154079437256,0.6803927421569824
0.8922670483589172,1.2541067600250244,-0.3618397116661072,0.6327520608901978,0.6964285714285714,3.4120943546295166,0.77909255027771
0.8995786309242249,1.2458750009536743,-0.34629637002944946,0.6715171337127686,0.5714285714285714,3.0355305671691895,0.8548677563667297
0.7733782529830933,1.1818747520446777,-0.4084964990615845,0.6472591757774353,0.4107142857142857,3.4836323261260986,0.788642168045044
1.0638008117675781,0.9928114414215088,0.07098937034606934,0.593435525894165,0.625,3.19585919380188,0.7824105620384216
1.0570729970932007,1.0694118738174438,-0.012338876724243164,0.6645089983940125,0.5535714285714286,3.3225088119506836,0.8120546340942383
1.169018268585205,1.0619282722473145,0.10708999633789062,0.6165151596069336,0.5892857142857143,3.6491291522979736,0.803355872631073
1.0799628496170044,1.194949984550476,-0.11498713493347168,0.6380358338356018,0.4821428571428571,3.0190272331237793,0.8009988069534302
0.985448956489563,1.1686549186706543,-0.1832059621810913,0.6587146520614624,0.5178571428571428,2.731602191925049,0.789612889289856
1.501976490020752,0.8922055959701538,0.6097708940505981,0.5025671124458313,0.4285714285714286,2.8434298038482666,0.7152796387672424
1.1826083660125732,1.050311803817749,0.13229656219482422,0.606580376625061,0.3928571428571429,3.142077684402466,0.7643773555755615
1.1537933349609375,0.9767776131629944,0.17701572179794312,0.5963727235794067,0.5357142857142857,3.520136594772339,0.8319748044013977
1.1251037120819092,1.1275954246520996,-0.0024917125701904297,0.6390368938446045,0.3571428571428571,2.9348011016845703,0.8290235996246338
0.9424084424972534,1.1481544971466064,-0.20574605464935303,0.6636437773704529,0.625,3.5108296871185303,0.868732213973999
1.0909839868545532,1.1124416589736938,-0.021457672119140625,0.5881742238998413,0.5357142857142857,2.795012950897217,0.7047044038772583
1.1463085412979126,1.0429714918136597,0.10333704948425293,0.615257978439331,0.5535714285714286,3.0520007610321045,0.7875236868858337
0.8260228037834167,1.096962809562683,-0.27094000577926636,0.553449809551239,0.4464285714285714,2.8227593898773193,0.7117167115211487
1.065422534942627,1.0419971942901611,0.02342534065246582,0.6029418110847473,0.6607142857142857,2.8404698371887207,0.7147056460380554
1.2228232622146606,0.9016409516334534,0.3211823105812073,0.4549379348754883,0.5535714285714286,3.063358783721924,0.6001946926116943
0.9860413670539856,0.7100826501846313,0.27595871686935425,0.33973824977874756,0.5714285714285714,2.9503538608551025,0.5173037648200989
1.0928689241409302,1.188652753829956,-0.09578382968902588,0.6658041477203369,0.6607142857142857,3.1054985523223877,0.7817519903182983
1.0016124248504639,0.9486963748931885,0.05291604995727539,0.5630685091018677,0.5892857142857143,2.8564453125,0.7358521223068237
1.2104864120483398,1.0312427282333374,0.17924368381500244,0.5945162177085876,0.3571428571428571,2.92533802986145,0.7252887487411499
0.8689670562744141,0.9951581954956055,-0.1261911392211914,0.6130919456481934,0.6071428571428572,3.1172330379486084,0.7836865186691284
1.0710222721099854,1.154470682144165,-0.08344841003417969,0.6813870668411255,0.5178571428571428,2.9178757667541504,0.8264538049697876
0.9935735464096069,0.9839033484458923,0.0096701979637146,0.5516409277915955,0.4642857142857143,3.008929491043091,0.6936010122299194
0.8257081508636475,1.061882495880127,-0.2361743450164795,0.5778363943099976,0.5,2.8975980281829834,0.6787937879562378
1.0591671466827393,0.9677526950836182,0.0914144515991211,0.5450887084007263,0.4642857142857143,2.9514474868774414,0.6746038794517517
1.050011396408081,1.1856908798217773,-0.1356794834136963,0.6500903367996216,0.6607142857142857,3.2697854042053223,0.7735518217086792
1.0863208770751953,1.0637677907943726,0.022553086280822754,0.621845006942749,0.4642857142857143,2.775050640106201,0.7644456624984741
1.1067931652069092,0.8214669227600098,0.2853262424468994,0.47164732217788696,0.4642857142857143,2.9393746852874756,0.6081435084342957
1.1596598625183105,1.126103162765503,0.03355669975280762,0.6089377403259277,0.625,2.75472092628479,0.7308068871498108
1.213907241821289,0.845980703830719,0.36792653799057007,0.4430556893348694,0.5178571428571428,3.1563146114349365,0.5673390030860901
0.8843021988868713,1.0961649417877197,-0.2118627429008484,0.6316064596176147,0.5178571428571428,3.2969188690185547,0.7516350150108337
1.1372344493865967,1.1867231130599976,-0.04948866367340088,0.5734229683876038,0.4821428571428571,3.3465545177459717,0.6963581442832947
1.1188374757766724,1.0684808492660522,0.05035662651062012,0.5561637282371521,0.4107142857142857,3.300299644470215,0.6672404408454895
1.023791790008545,1.1080310344696045,-0.08423924446105957,0.7176522016525269,0.4285714285714286,2.9078712463378906,0.8283334970474243
1.300200343132019,0.9356595873832703,0.3645407557487488,0.5550776720046997,0.5,2.717719793319702,0.6290276646614075
1.146174669265747,0.9620760679244995,0.18409860134124756,0.4345390796661377,0.4107142857142857,3.0154800415039062,0.5180422067642212
1.0914133787155151,1.22655189037323,-0.13513851165771484,0.6610087156295776,0.5535714285714286,3.2776148319244385,0.7567705512046814
1.252624750137329,1.0594205856323242,0.19320416450500488,0.6200059056282043,0.5357142857142857,2.8045990467071533,0.6941192746162415
1.2918815612792969,1.0722529888153076,0.21962857246398926,0.6126942038536072,0.4821428571428571,3.061748743057251,0.7233328819274902
0.8235971927642822,1.1957954168319702,-0.372198224067688,0.67160964012146,0.5,3.027733564376831,0.7835689783096313
1.308039665222168,1.0791547298431396,0.22888493537902832,0.6079171299934387,0.4642857142857143,3.3177618980407715,0.7332925796508789
1.0039422512054443,1.1366093158721924,-0.13266706466674805,0.6994739770889282,0.5178571428571428,2.984093189239502,0.8210253715515137
0.9489996433258057,1.1330864429473877,-0.18408679962158203,0.578055739402771,0.4821428571428571,3.336074113845825,0.6784756183624268
1.056617021560669,1.0974899530410767,-0.040872931480407715,0.6528516411781311,0.5892857142857143,3.1101388931274414,0.7375723123550415
0.9214361906051636,1.141981601715088,-0.22054541110992432,0.5891474485397339,0.4285714285714286,3.0761988162994385,0.7039820551872253
1.1070516109466553,1.107011079788208,4.0531158447265625e-05,0.6410152912139893,0.5535714285714286,2.7392072677612305,0.770279586315155
1.1713917255401611,0.9579062461853027,0.2134854793548584,0.4948505461215973,0.375,2.8196303844451904,0.6315727829933167
0.8187614679336548,1.1693177223205566,-0.35055625438690186,0.6914750337600708,0.5,2.9282736778259277,0.7752830982208252
1.0771369934082031,1.1809988021850586,-0.10386180877685547,0.6457711458206177,0.5535714285714286,3.062922477722168,0.7424803376197815
1.1523067951202393,1.037665605545044,0.11464118957519531,0.534267246723175,0.4821428571428571,2.830428123474121,0.6211059093475342
1.024856686592102,1.1109739542007446,-0.08611726760864258,0.5922527313232422,0.5,2.8425955772399902,0.7260357141494751
1.0966933965682983,0.9716649055480957,0.12502849102020264,0.4463679790496826,0.4642857142857143,2.9097368717193604,0.603374719619751
1.0368778705596924,1.075717568397522,-0.03883969783782959,0.5467406511306763,0.625,2.827359437942505,0.6750414371490479
1.0268570184707642,1.0646061897277832,-0.03774917125701904,0.535719633102417,0.4285714285714286,2.9297525882720947,0.6372013092041016
0.9118976593017578,1.0370700359344482,-0.12517237663269043,0.6547661423683167,0.5,2.6374642848968506,0.7645631432533264
1.258653163909912,0.8051865696907043,0.45346659421920776,0.42138946056365967,0.4642857142857143,3.2489891052246094,0.571893572807312
0.9679281711578369,0.9631839990615845,0.004744172096252441,0.6025118231773376,0.5178571428571428,3.195913076400757,0.6835930347442627
0.957349419593811,1.112210750579834,-0.15486133098602295,0.6279305219650269,0.4642857142857143,2.9339325428009033,0.7401471138000488
1.064159631729126,1.0042266845703125,0.05993294715881348,0.5029759407043457,0.4285714285714286,3.338750123977661,0.5992134809494019
0.9715185761451721,1.172808289527893,-0.20128971338272095,0.6330302953720093,0.5178571428571428,3.020112991333008,0.7496477961540222
1.1521354913711548,0.874976396560669,0.27715909481048584,0.46472200751304626,0.5714285714285714,3.181812047958374,0.5809330344200134
1.1499282121658325,0.9809447526931763,0.16898345947265625,0.5283186435699463,0.5,3.022721767425537,0.6988188028335571
0.8686448335647583,0.6714053750038147,0.1972394585609436,0.3907700479030609,0.5178571428571428,3.060554027557373,0.5432860851287842
1.036402702331543,1.1749156713485718,-0.1385129690170288,0.6794484853744507,0.5357142857142857,3.1600327491760254,0.7843632102012634
1.162777066230774,0.9786920547485352,0.18408501148223877,0.5425546169281006,0.4642857142857143,2.8227832317352295,0.6982822418212891
1.0297605991363525,1.1085773706436157,-0.07881677150726318,0.5300731658935547,0.5,2.8951241970062256,0.6431643962860107
0.9511626958847046,1.1371057033538818,-0.18594300746917725,0.6437035202980042,0.5178571428571428,2.9177956581115723,0.7249922156333923
0.973251461982727,1.2061182260513306,-0.23286676406860352,0.7117284536361694,0.5,2.9136428833007812,0.8662096261978149
1.0132942199707031,0.9569249749183655,0.056369245052337646,0.4754527807235718,0.4464285714285714,3.391819715499878,0.5856260657310486
0.9875149130821228,0.9923571348190308,-0.004842221736907959,0.5153318643569946,0.375,3.063727855682373,0.6846274137496948
1.0698117017745972,0.9905614852905273,0.07925021648406982,0.5095890760421753,0.4642857142857143,2.6200907230377197,0.6433967351913452
1.1797317266464233,0.8144484758377075,0.3652832508087158,0.4126816987991333,0.4642857142857143,2.5569875240325928,0.5506506562232971
0.7553133368492126,1.383095383644104,-0.6277820467948914,0.7311553955078125,0.5178571428571428,2.9089536666870117,0.8667792081832886
0.9600548148155212,1.1389780044555664,-0.17892318964004517,0.5608034133911133,0.6607142857142857,3.0220773220062256,0.6814870834350586
1.0348269939422607,1.052645206451416,-0.017818212509155273,0.6629253029823303,0.4464285714285714,2.826232671737671,0.7850574254989624
0.8172577619552612,1.0120790004730225,-0.19482123851776123,0.5890127420425415,0.5892857142857143,2.564030408859253,0.685316801071167
0.6784372329711914,1.135907769203186,-0.45747053623199463,0.6247894167900085,0.4285714285714286,2.9931046962738037,0.7329636812210083
0.8967961668968201,0.9336159229278564,-0.03681975603103638,0.5366935133934021,0.5178571428571428,2.5936005115509033,0.7179330587387085
0.9052592515945435,1.165907382965088,-0.26064813137054443,0.6271552443504333,0.4821428571428571,3.351505994796753,0.7337585687637329
0.8810983896255493,1.1490914821624756,-0.26799309253692627,0.6502294540405273,0.5178571428571428,3.2727630138397217,0.742754340171814
1.1141362190246582,0.8982251286506653,0.21591109037399292,0.46225565671920776,0.5714285714285714,3.5496304035186768,0.6124277710914612
0.9670334458351135,1.041045904159546,-0.07401245832443237,0.5973398089408875,0.5,2.9889984130859375,0.7480921745300293
1.128368854522705,0.7568885087966919,0.3714803457260132,0.4450005888938904,0.4107142857142857,2.5602550506591797,0.569661021232605
0.8583241701126099,1.0905102491378784,-0.23218607902526855,0.5807440280914307,0.5178571428571428,2.797738552093506,0.7058603763580322
0.9099025726318359,1.2169201374053955,-0.30701756477355957,0.6632487177848816,0.4285714285714286,3.2699337005615234,0.8042818307876587
1.0347309112548828,0.9170918464660645,0.11763906478881836,0.4699404835700989,0.5714285714285714,3.147881269454956,0.6242431998252869
1.139803409576416,0.9888286590576172,0.15097475051879883,0.4957190454006195,0.5892857142857143,3.1807286739349365,0.6411478519439697
1.023916244506836,0.9468188285827637,0.07709741592407227,0.4638754427433014,0.5178571428571428,3.0506227016448975,0.5992511510848999
0.8611958026885986,0.9780241250991821,-0.1168283224105835,0.5766143798828125,0.4285714285714286,3.13838267326355,0.6505325436592102
0.9841225147247314,1.0931143760681152,-0.10899186134338379,0.5734785795211792,0.5714285714285714,3.093003273010254,0.6988168358802795
0.9180680513381958,1.0109180212020874,-0.0928499698638916,0.6355339288711548,0.5357142857142857,3.0068936347961426,0.7332218885421753
1.1913201808929443,0.9545145034790039,0.23680567741394043,0.4637506604194641,0.3392857142857143,2.691729784011841,0.5966007709503174
1.1038402318954468,1.0137107372283936,0.09012949466705322,0.5750006437301636,0.5714285714285714,3.183835506439209,0.6897903680801392
0.8179295063018799,0.8991764187812805,-0.08124691247940063,0.4762282967567444,0.5,3.2553534507751465,0.6273226737976074
0.9461177587509155,1.0697526931762695,-0.123634934425354,0.5514640212059021,0.4464285714285714,3.3606152534484863,0.6917840242385864
1.18874192237854,0.8614904284477234,0.32725149393081665,0.5115005373954773,0.5357142857142857,3.431753396987915,0.6360193490982056
1.2655792236328125,0.923671305179596,0.34190791845321655,0.4713509678840637,0.375,2.7044174671173096,0.5901271104812622
0.8871825933456421,0.858317494392395,0.02886509895324707,0.47732338309288025,0.5,2.8646342754364014,0.6061218976974487
1.1330997943878174,0.7943778038024902,0.33872199058532715,0.5082398653030396,0.4821428571428571,3.176565408706665,0.6551614999771118
1.0033259391784668,1.101220726966858,-0.09789478778839111,0.6218349933624268,0.5535714285714286,2.878711223602295,0.7171128988265991
0.8812249898910522,0.8699568510055542,0.011268138885498047,0.47805196046829224,0.5,2.625223398208618,0.5864502191543579
0.9254698753356934,0.8508599996566772,0.07460987567901611,0.4478893280029297,0.4642857142857143,3.1036126613616943,0.6167272329330444
1.1321393251419067,0.894737184047699,0.23740214109420776,0.5679502487182617,0.5178571428571428,3.0743019580841064,0.688368022441864
1.0611259937286377,0.9656506776809692,0.09547531604766846,0.5672168135643005,0.3571428571428571,2.8367326259613037,0.6894788146018982
0.8601308465003967,1.1120493412017822,-0.2519184947013855,0.5687413811683655,0.4821428571428571,2.8656318187713623,0.6713405847549438
1.0993986129760742,1.0201330184936523,0.07926559448242188,0.5832765102386475,0.5714285714285714,3.1371872425079346,0.6934123039245605
1.1074563264846802,0.8532286286354065,0.2542276978492737,0.47498345375061035,0.4464285714285714,3.222424030303955,0.5986525416374207
1.3134537935256958,0.8232259750366211,0.4902278184890747,0.4235078692436218,0.5,3.3087658882141113,0.5436187982559204
0.8255271911621094,1.165730357170105,-0.3402031660079956,0.6607226133346558,0.4107142857142857,3.5003137588500977,0.825147807598114
0.7230066061019897,1.1297435760498047,-0.40673696994781494,0.6426753997802734,0.4464285714285714,2.9381587505340576,0.7696971893310547
0.8311862945556641,1.205702781677246,-0.37451648712158203,0.6884959936141968,0.4821428571428571,2.760148763656616,0.8267014026641846
0.9568502306938171,1.1512397527694702,-0.19438952207565308,0.640185534954071,0.4821428571428571,3.0249340534210205,0.740065336227417
0.928257942199707,0.9942383766174316,-0.06598043441772461,0.5760852098464966,0.5,2.6920173168182373,0.6972726583480835
0.8038613200187683,1.2823554277420044,-0.4784941077232361,0.7258639335632324,0.4821428571428571,2.626923084259033,0.8427895307540894
1.076534628868103,0.9715114831924438,0.10502314567565918,0.5769513845443726,0.5535714285714286,2.8269896507263184,0.6793992519378662
0.8685401678085327,1.2698357105255127,-0.40129554271698,0.7407059073448181,0.4642857142857143,3.053534984588623,0.8200289011001587
1.3476747274398804,0.9476962089538574,0.39997851848602295,0.4716144800186157,0.4464285714285714,3.1648406982421875,0.6243030428886414
1.1021109819412231,0.8325107097625732,0.2696002721786499,0.47970086336135864,0.4285714285714286,3.431450366973877,0.5774219036102295
0.9970738887786865,1.089829921722412,-0.09275603294372559,0.6197988986968994,0.5,3.057926654815674,0.7109968066215515
0.8745853900909424,1.1378827095031738,-0.26329731941223145,0.6669420599937439,0.4821428571428571,3.0098443031311035,0.7763726711273193
1.0694680213928223,0.9722579121589661,0.0972101092338562,0.5610078573226929,0.5535714285714286,3.157158851623535,0.6771630048751831
0.9929903745651245,1.0426416397094727,-0.049651265144348145,0.561559796333313,0.4285714285714286,3.0950074195861816,0.6952753663063049
1.1692370176315308,0.876248836517334,0.2929881811141968,0.49266737699508667,0.5,3.0365917682647705,0.6214162707328796
1.0821040868759155,1.04298734664917,0.039116740226745605,0.5653380155563354,0.4464285714285714,3.465973377227783,0.6765291094779968
1.2287107706069946,0.7735322713851929,0.45517849922180176,0.45401808619499207,0.4464285714285714,3.077601909637451,0.5715246796607971
1.1207751035690308,0.8824865818023682,0.2382885217666626,0.5105661749839783,0.5714285714285714,2.742680549621582,0.6260474920272827
1.0727858543395996,0.9301997423171997,0.1425861120223999,0.49962037801742554,0.4285714285714286,2.91975736618042,0.607550859451294
1.0304322242736816,1.0301756858825684,0.00025653839111328125,0.5646861791610718,0.5535714285714286,3.295760154724121,0.6730902791023254
1.0170862674713135,1.0708953142166138,-0.05380904674530029,0.5965327620506287,0.4107142857142857,2.9587020874023438,0.7480611801147461
0.7877320647239685,1.1903597116470337,-0.4026276469230652,0.6931108236312866,0.4821428571428571,3.1877801418304443,0.7948482036590576
1.0298516750335693,1.1111676692962646,-0.08131599426269531,0.6587679386138916,0.5357142857142857,3.4998247623443604,0.7492724061012268
1.0055489540100098,1.1835203170776367,-0.17797136306762695,0.6703526973724365,0.3928571428571429,3.2635748386383057,0.7903618812561035
0.9150061011314392,1.0880415439605713,-0.17303544282913208,0.5836465358734131,0.5357142857142857,2.8377792835235596,0.665910542011261
1.0627480745315552,0.9125338196754456,0.15021425485610962,0.5148293375968933,0.4642857142857143,3.1812946796417236,0.6463479995727539
1.0220489501953125,0.8485915660858154,0.17345738410949707,0.5022683143615723,0.4821428571428571,3.0617330074310303,0.6076282262802124
0.8596256971359253,1.160494089126587,-0.3008683919906616,0.6595402956008911,0.5178571428571428,2.8202459812164307,0.7510794401168823
0.8713678121566772,1.0960609912872314,-0.2246931791305542,0.612252950668335,0.5357142857142857,3.4165987968444824,0.7219334840774536
0.9637684226036072,0.9289876222610474,0.034780800342559814,0.5871860980987549,0.5178571428571428,3.604309320449829,0.7185322046279907
1.0494847297668457,0.9799197912216187,0.06956493854522705,0.5760911107063293,0.4642857142857143,3.084602117538452,0.7101516723632812
0.9649567604064941,0.871228814125061,0.0937279462814331,0.5276174545288086,0.4464285714285714,2.9343817234039307,0.655410885810852
1.0140130519866943,1.0078489780426025,0.006164073944091797,0.5785512924194336,0.4464285714285714,2.840571403503418,0.6634625196456909
0.880560040473938,0.9450521469116211,-0.0644921064376831,0.5316945314407349,0.5178571428571428,3.102226495742798,0.6499585509300232
0.9174362421035767,1.0880272388458252,-0.17059099674224854,0.5919798016548157,0.375,3.2535974979400635,0.7015665769577026
0.9943868517875671,0.9790648221969604,0.01532202959060669,0.5508289933204651,0.5535714285714286,3.2220113277435303,0.6949690580368042
1.2442314624786377,0.9499059915542603,0.29432547092437744,0.4890172481536865,0.5535714285714286,2.9994654655456543,0.5967310667037964
1.0143287181854248,0.9922347068786621,0.022094011306762695,0.5546535849571228,0.5714285714285714,2.5977487564086914,0.7377439141273499
0.9318374395370483,1.107885479927063,-0.17604804039001465,0.6235718727111816,0.4642857142857143,3.343052625656128,0.7328786849975586
0.9682571887969971,1.010314702987671,-0.04205751419067383,0.5142902135848999,0.6071428571428572,2.913768768310547,0.6545877456665039
0.6777231693267822,1.0839860439300537,-0.4062628746032715,0.6311711072921753,0.4821428571428571,3.214040994644165,0.7587701082229614
1.1001603603363037,1.0188934803009033,0.08126688003540039,0.596129298210144,0.3928571428571429,3.1429338455200195,0.7451258301734924
0.9529995918273926,1.014229416847229,-0.061229825019836426,0.531353771686554,0.6071428571428572,3.2679240703582764,0.6604136228561401
0.9262604713439941,0.9891413450241089,-0.06288087368011475,0.597467303276062,0.4642857142857143,3.5351595878601074,0.7014255523681641
0.9190127849578857,0.9538705348968506,-0.034857749938964844,0.5388380289077759,0.5,2.7190120220184326,0.6322725415229797
1.0052719116210938,0.9299935102462769,0.0752784013748169,0.4828173518180847,0.4642857142857143,2.469555139541626,0.5607068538665771
1.1593190431594849,0.8505237698554993,0.3087952733039856,0.5311188697814941,0.5178571428571428,3.108410358428955,0.6462157964706421
1.0436298847198486,0.7863773107528687,0.25725257396698,0.4147378206253052,0.4642857142857143,2.925200939178467,0.5568541288375854
1.030987024307251,0.9762908220291138,0.05469620227813721,0.5391104817390442,0.4821428571428571,3.2029988765716553,0.6496613621711731
1.163122296333313,0.838608980178833,0.32451331615448,0.47027039527893066,0.5357142857142857,3.057567834854126,0.6231387853622437
1.0954694747924805,0.920402467250824,0.1750670075416565,0.47699880599975586,0.4821428571428571,3.246433973312378,0.5967589616775513
1.0773957967758179,1.001211166381836,0.07618463039398193,0.5447123050689697,0.4464285714285714,3.1467125415802,0.6768985986709595
0.9020373821258545,1.027869462966919,-0.12583208084106445,0.6598026156425476,0.5,3.3427987098693848,0.7681547999382019
0.7652289867401123,1.2052834033966064,-0.44005441665649414,0.6913772821426392,0.4107142857142857,3.0980496406555176,0.7724699974060059
0.9217671751976013,1.0981135368347168,-0.17634636163711548,0.6472312211990356,0.5357142857142857,3.241720676422119,0.7792100310325623
1.009955644607544,1.0404465198516846,-0.030490875244140625,0.5884153842926025,0.4642857142857143,2.7438690662384033,0.7072951793670654
0.8895273208618164,1.0829675197601318,-0.19344019889831543,0.5793277025222778,0.6607142857142857,2.578867197036743,0.7201278209686279
0.977253794670105,1.0987319946289062,-0.12147819995880127,0.5679227113723755,0.4107142857142857,2.8018696308135986,0.6968526840209961
0.9566153287887573,1.0264302492141724,-0.06981492042541504,0.5814025402069092,0.375,2.790811538696289,0.7093451023101807
0.9754061698913574,1.0543912649154663,-0.07898509502410889,0.5860782265663147,0.5357142857142857,2.822856903076172,0.7238208651542664
0.9549741148948669,0.8842263221740723,0.07074779272079468,0.49608367681503296,0.5357142857142857,3.1175599098205566,0.6264132857322693
1.0585533380508423,1.1332507133483887,-0.07469737529754639,0.627796471118927,0.5178571428571428,2.5636134147644043,0.7181708812713623
1.124143362045288,0.8769615888595581,0.24718177318572998,0.47024720907211304,0.5,2.7496349811553955,0.6143180131912231
0.9519329071044922,1.0468294620513916,-0.09489655494689941,0.5574849843978882,0.4821428571428571,2.958178758621216,0.6621794700622559
0.9347692728042603,1.0680617094039917,-0.13329243659973145,0.57300865650177,0.625,3.0103893280029297,0.6802704334259033
0.6684156656265259,0.9728823304176331,-0.3044666647911072,0.5468751788139343,0.4464285714285714,3.141425848007202,0.6595410108566284
1.0293653011322021,1.1061010360717773,-0.0767357349395752,0.6323325037956238,0.6071428571428572,2.8603460788726807,0.7490981817245483
0.9509137868881226,1.0566476583480835,-0.10573387145996094,0.5924100279808044,0.4642857142857143,3.306159734725952,0.7340613603591919
0.9499132633209229,0.9424744844436646,0.007438778877258301,0.5836726427078247,0.625,3.221762180328369,0.706031858921051
1.0176140069961548,0.940202534198761,0.0774114727973938,0.47306835651397705,0.4821428571428571,3.121428966522217,0.5877386927604675
1.1955686807632446,0.8329591751098633,0.36260950565338135,0.4722170829772949,0.5178571428571428,2.9729883670806885,0.5880571007728577
0.9952600598335266,1.2197345495224,-0.2244744896888733,0.6890848875045776,0.5357142857142857,2.7084383964538574,0.7973673343658447
1.0633310079574585,0.9209789037704468,0.14235210418701172,0.501334547996521,0.5,3.058295249938965,0.6111796498298645
1.0098233222961426,1.0363223552703857,-0.026499032974243164,0.6088156700134277,0.4464285714285714,3.3363242149353027,0.7133776545524597
0.8836752772331238,1.1147221326828003,-0.2310468554496765,0.5948742032051086,0.4642857142857143,3.1898610591888428,0.7520128488540649
0.999940812587738,1.0530753135681152,-0.0531345009803772,0.6294941902160645,0.5357142857142857,2.926668167114258,0.7290657758712769
1.0904490947723389,1.0995965003967285,-0.009147405624389648,0.6206901669502258,0.5178571428571428,3.0014805793762207,0.7144269347190857
1.1038823127746582,0.7551610469818115,0.3487212657928467,0.43632158637046814,0.5178571428571428,2.8656246662139893,0.5939843654632568
0.7872680425643921,1.0367932319641113,-0.24952518939971924,0.5843247175216675,0.5714285714285714,3.020916700363159,0.7236047983169556
1.0625805854797363,0.9999358654022217,0.06264472007751465,0.6152278184890747,0.5,3.1682357788085938,0.7727593183517456
1.2149014472961426,0.8830605745315552,0.3318408727645874,0.4864017963409424,0.375,3.05550479888916,0.58863765001297
1.058733344078064,1.0351271629333496,0.023606181144714355,0.5960619449615479,0.5,3.112727403640747,0.7478845119476318
1.049752950668335,0.9851359128952026,0.06461703777313232,0.48970827460289,0.5357142857142857,2.9519147872924805,0.6199202537536621
0.9111620783805847,0.9714614748954773,-0.06029939651489258,0.5671332478523254,0.5,3.123664617538452,0.6925889253616333
1.0763651132583618,1.0039803981781006,0.07238471508026123,0.6126440763473511,0.4107142857142857,2.827627420425415,0.7517309784889221
1.1709909439086914,0.7849927544593811,0.3859981894493103,0.4626358449459076,0.4642857142857143,2.6996729373931885,0.6113933324813843
1.1555428504943848,0.9467966556549072,0.20874619483947754,0.5456283688545227,0.4464285714285714,3.1625990867614746,0.6555967926979065
0.8722435235977173,1.166485071182251,-0.2942415475845337,0.6432936787605286,0.5892857142857143,3.1151418685913086,0.7323548793792725
0.9092588424682617,1.0917634963989258,-0.18250465393066406,0.6184445023536682,0.5,3.276712417602539,0.689780592918396
0.7216469645500183,1.1714078187942505,-0.4497608542442322,0.6439845561981201,0.4642857142857143,2.801032781600952,0.7586143016815186
1.0629677772521973,0.7931641340255737,0.26980364322662354,0.4798915386199951,0.4285714285714286,3.006815195083618,0.5839482545852661
0.881254255771637,1.1659607887268066,-0.2847065329551697,0.6423011422157288,0.6071428571428572,2.839475393295288,0.7359747290611267
0.9898009300231934,1.102719783782959,-0.11291885375976562,0.6218055486679077,0.4464285714285714,2.7021405696868896,0.7568739652633667
0.8381483554840088,1.102269172668457,-0.26412081718444824,0.6158825159072876,0.5357142857142857,3.0342183113098145,0.7575516700744629
0.9606527090072632,1.0234333276748657,-0.06278061866760254,0.5587568879127502,0.5535714285714286,3.2034127712249756,0.670398473739624
0.9651232361793518,0.8921248912811279,0.07299834489822388,0.5312827229499817,0.4821428571428571,3.0740931034088135,0.6237959861755371
0.9674721956253052,1.0965207815170288,-0.12904858589172363,0.6676863431930542,0.4821428571428571,3.3165884017944336,0.7660501003265381
1.1676098108291626,0.8689387440681458,0.29867106676101685,0.5067604184150696,0.5,3.196413516998291,0.6239666938781738
1.0255215167999268,1.0410212278366089,-0.015499711036682129,0.5475956201553345,0.4642857142857143,2.824148416519165,0.6712232232093811
0.8586785197257996,1.212815761566162,-0.35413724184036255,0.6448454856872559,0.5178571428571428,2.774488687515259,0.7708964347839355
1.0578217506408691,0.8529523611068726,0.20486938953399658,0.5083750486373901,0.4821428571428571,3.192514419555664,0.6349402070045471
1.1120288372039795,0.9504382014274597,0.16159063577651978,0.5089930295944214,0.5178571428571428,2.889155149459839,0.6408802270889282
0.9721275568008423,1.043747067451477,-0.07161951065063477,0.5844066143035889,0.4821428571428571,2.7315475940704346,0.7212738990783691
1.0293492078781128,0.8348308801651001,0.1945183277130127,0.47413334250450134,0.625,2.447007656097412,0.5970591306686401
1.1720564365386963,1.0408618450164795,0.1311945915222168,0.6540089845657349,0.5357142857142857,2.975670337677002,0.7628797292709351
0.8643617630004883,1.1200401782989502,-0.2556784152984619,0.6693212985992432,0.5,2.5970706939697266,0.7813828587532043
1.1709303855895996,0.9061911106109619,0.2647392749786377,0.5500029921531677,0.4285714285714286,3.0808231830596924,0.6548686027526855
1.0835981369018555,0.8857178092002869,0.1978803277015686,0.5213747024536133,0.4642857142857143,3.3434512615203857,0.6390483379364014
0.9976116418838501,1.0659903287887573,-0.06837868690490723,0.6143263578414917,0.4464285714285714,3.0986809730529785,0.7392972707748413
0.9148504137992859,1.1006196737289429,-0.18576925992965698,0.5446298122406006,0.4821428571428571,3.3278698921203613,0.7067810893058777
1.1655138731002808,0.8429373502731323,0.32257652282714844,0.5296965837478638,0.5357142857142857,3.2800722122192383,0.6276873350143433
1.1812238693237305,0.7799908518791199,0.4012330174446106,0.4467014670372009,0.4642857142857143,2.925220251083374,0.5645471811294556
0.9955496191978455,1.0426207780838013,-0.04707115888595581,0.5305070877075195,0.4821428571428571,3.1565089225769043,0.6640943288803101
0.9668674468994141,0.8387188911437988,0.12814855575561523,0.48050951957702637,0.4107142857142857,3.2546257972717285,0.6018518209457397
1.0250225067138672,0.897989809513092,0.12703269720077515,0.4988124966621399,0.4464285714285714,2.67192006111145,0.6157236099243164
1.0176199674606323,1.02564537525177,-0.008025407791137695,0.5818527340888977,0.5178571428571428,3.1515512466430664,0.687333881855011
1.06300950050354,0.7906196117401123,0.27238988876342773,0.4050997793674469,0.4464285714285714,3.117475748062134,0.5154581069946289
0.9090777635574341,0.9595921039581299,-0.0505143404006958,0.5441558957099915,0.5357142857142857,3.3301851749420166,0.6718497276306152
1.0463483333587646,0.9515749216079712,0.09477341175079346,0.5666673183441162,0.5892857142857143,3.4037225246429443,0.6999754905700684
1.2112153768539429,0.748346745967865,0.4628686308860779,0.4312637448310852,0.5178571428571428,3.0580430030822754,0.5515592098236084
0.9883100986480713,1.0822211503982544,-0.0939110517501831,0.549087405204773,0.5714285714285714,3.0912671089172363,0.6736348271369934
1.0121641159057617,0.9931004047393799,0.019063711166381836,0.5569986701011658,0.5,2.908372640609741,0.679550290107727
1.0211883783340454,0.8861900568008423,0.13499832153320312,0.4909442365169525,0.5178571428571428,2.9265806674957275,0.6569069027900696
0.9529030323028564,1.1694319248199463,-0.21652889251708984,0.5971617102622986,0.5,2.652073860168457,0.7346921563148499
1.0109727382659912,1.0328102111816406,-0.021837472915649414,0.5622629523277283,0.5,3.0949745178222656,0.6571958661079407
0.9603866338729858,1.1945841312408447,-0.2341974973678589,0.6017961502075195,0.5178571428571428,2.8769991397857666,0.7052347660064697
0.6194092035293579,1.3580873012542725,-0.7386780977249146,0.786063015460968,0.6428571428571428,2.817418336868286,0.8771424293518066
1.3142048120498657,0.8497395515441895,0.46446526050567627,0.49642500281333923,0.4821428571428571,3.2598073482513428,0.6328206062316895
0.9598418474197388,0.9545157551765442,0.00532609224319458,0.5198018550872803,0.4821428571428571,2.6262917518615723,0.6565725803375244
0.9420465230941772,0.8652357459068298,0.07681077718734741,0.5435788631439209,0.4821428571428571,2.6606223583221436,0.6561051607131958
0.9945237636566162,0.9182649254798889,0.0762588381767273,0.5525582432746887,0.4821428571428571,2.606444835662842,0.641791582107544
1.084397554397583,0.8427924513816833,0.24160510301589966,0.517028272151947,0.5,3.123452663421631,0.6376712322235107
1.000373363494873,1.0304789543151855,-0.0301055908203125,0.5583807229995728,0.4642857142857143,2.748727560043335,0.667109489440918
0.6935282945632935,1.2449861764907837,-0.5514578819274902,0.7115943431854248,0.5357142857142857,2.717710256576538,0.7994401454925537
1.0174301862716675,1.0604487657546997,-0.04301857948303223,0.5758674740791321,0.3928571428571429,3.191828727722168,0.6882766485214233
1.1749868392944336,0.8893515467643738,0.2856352925300598,0.521923303604126,0.5714285714285714,3.198991060256958,0.6452451348304749
0.9685716032981873,1.191474199295044,-0.2229025959968567,0.6578733325004578,0.5178571428571428,3.2513270378112793,0.7697365283966064
0.9738081693649292,0.9504956007003784,0.02331256866455078,0.5366761684417725,0.5535714285714286,3.167530059814453,0.6813048720359802
1.1042693853378296,0.7953106164932251,0.3089587688446045,0.49034446477890015,0.5,3.1303067207336426,0.6363369822502136
0.8989331722259521,0.9522090554237366,-0.053275883197784424,0.5552740693092346,0.4642857142857143,2.744392156600952,0.7011075615882874
0.8140833377838135,0.9722775816917419,-0.15819424390792847,0.5960253477096558,0.4285714285714286,3.3440887928009033,0.7113639116287231
0.9736120104789734,1.0596742630004883,-0.08606225252151489,0.5613680481910706,0.4821428571428571,3.474787712097168,0.7189487218856812
0.9045053720474243,0.9183385372161865,-0.013833165168762207,0.48623189330101013,0.5357142857142857,3.4347586631774902,0.6138415932655334
0.7916443943977356,1.0941879749298096,-0.302543580532074,0.6659867763519287,0.4107142857142857,2.670365333557129,0.7902570366859436
0.8084153532981873,1.0543674230575562,-0.2459520697593689,0.6130005121231079,0.5535714285714286,2.9415643215179443,0.7281705141067505
0.7217423915863037,1.2487622499465942,-0.5270198583602905,0.6882435083389282,0.3928571428571429,3.3989200592041016,0.7618017196655273
1.1301214694976807,0.942304253578186,0.18781721591949463,0.5604059100151062,0.5178571428571428,3.0321879386901855,0.6540553569793701
1.02565598487854,1.033774971961975,-0.008118987083435059,0.5278946161270142,0.6071428571428572,2.8479866981506348,0.6401737928390503
0.9736257791519165,1.061011791229248,-0.08738601207733154,0.5403913259506226,0.5714285714285714,2.8410258293151855,0.6732111573219299
1.0902460813522339,1.0742006301879883,0.016045451164245605,0.6330022811889648,0.625,2.9768612384796143,0.7576197385787964
0.9133908152580261,1.1253583431243896,-0.21196752786636353,0.594538688659668,0.4642857142857143,3.3670668601989746,0.7382836937904358
0.9325269460678101,1.1358604431152344,-0.20333349704742432,0.6094987988471985,0.5178571428571428,2.6890134811401367,0.7535996437072754
0.936295211315155,1.0468683242797852,-0.11057311296463013,0.6169594526290894,0.4464285714285714,3.091984748840332,0.7372937798500061
1.081172227859497,1.010742425918579,0.07042980194091797,0.5804967880249023,0.5,3.045743703842163,0.7121132612228394
0.9170357584953308,0.9380693435668945,-0.02103358507156372,0.4731571078300476,0.4107142857142857,3.090745210647583,0.5891541838645935
0.9278185367584229,1.145387887954712,-0.21756935119628906,0.651128888130188,0.4107142857142857,3.2011780738830566,0.7537804841995239
1.095548152923584,1.0094494819641113,0.08609867095947266,0.4973982274532318,0.5,3.4894638061523438,0.6193995475769043
1.216395616531372,0.8045550584793091,0.411840558052063,0.4730464518070221,0.5178571428571428,3.3785481452941895,0.5995014905929565
0.868148148059845,1.255608320236206,-0.3874601721763611,0.7458677291870117,0.4642857142857143,3.583214282989502,0.8353087902069092
1.0730150938034058,0.9491829872131348,0.123832106590271,0.5520420670509338,0.625,2.9834864139556885,0.6700845956802368
1.0056813955307007,0.958378791809082,0.04730260372161865,0.594796359539032,0.4642857142857143,2.564924955368042,0.7154539227485657
1.0011003017425537,1.0012803077697754,-0.0001800060272216797,0.5441358685493469,0.3928571428571429,2.741501808166504,0.6279758810997009
0.7657003402709961,0.894103467464447,-0.12840312719345093,0.4420832097530365,0.5178571428571428,3.055100917816162,0.6147342920303345
1.0829505920410156,1.1168336868286133,-0.033883094787597656,0.6157345771789551,0.5714285714285714,2.911296844482422,0.7507460713386536
1.2778576612472534,0.9073116183280945,0.37054604291915894,0.5042402148246765,0.5,2.945484161376953,0.6060968637466431
1.0732505321502686,1.1369585990905762,-0.06370806694030762,0.6479507088661194,0.4821428571428571,2.811237096786499,0.7866360545158386
1.1334973573684692,0.9467306137084961,0.18676674365997314,0.4787357449531555,0.4642857142857143,2.775022506713867,0.6043347716331482
0.923578143119812,1.0730806589126587,-0.14950251579284668,0.5679112672805786,0.4642857142857143,2.472212791442871,0.7035101056098938
1.1377456188201904,0.9604801535606384,0.177265465259552,0.5528989434242249,0.4642857142857143,3.3543951511383057,0.6598234176635742
1.2458820343017578,0.8961026072502136,0.3497794270515442,0.5058318376541138,0.4464285714285714,3.3641507625579834,0.6559891104698181
1.0902690887451172,1.0147838592529297,0.0754852294921875,0.5582317113876343,0.4642857142857143,2.9288930892944336,0.6918808817863464
0.9090491533279419,1.1078174114227295,-0.1987682580947876,0.6072661876678467,0.5892857142857143,2.9694790840148926,0.7205475568771362
0.7684869766235352,1.16770339012146,-0.3992164134979248,0.7240417003631592,0.4642857142857143,3.0332748889923096,0.8288865089416504
0.8091706037521362,1.2858169078826904,-0.4766463041305542,0.7019816040992737,0.6785714285714286,3.0860397815704346,0.8174866437911987
1.1308515071868896,0.9391605854034424,0.19169092178344727,0.45590078830718994,0.5357142857142857,3.595062494277954,0.6165868639945984
0.8185491561889648,1.0068236589431763,-0.18827450275421143,0.5764649510383606,0.625,3.3487069606781006,0.6884769201278687
0.7684375047683716,1.1243705749511719,-0.3559330701828003,0.6409624814987183,0.4821428571428571,2.8972408771514893,0.7533290386199951
1.0295454263687134,0.9552086591720581,0.07433676719665527,0.5511796474456787,0.4642857142857143,3.1877779960632324,0.6949456930160522
1.1317068338394165,1.023411750793457,0.10829508304595947,0.620892345905304,0.5178571428571428,3.3992178440093994,0.724490761756897
1.065590739250183,1.1614772081375122,-0.0958864688873291,0.6542077660560608,0.4464285714285714,2.7921738624572754,0.7513546943664551
0.9519150853157043,1.0142511129379272,-0.0623360276222229,0.5556801557540894,0.4285714285714286,3.2966253757476807,0.6920839548110962
0.9598984122276306,1.1367466449737549,-0.17684823274612427,0.6646158695220947,0.6071428571428572,2.302006483078003,0.7879940867424011
1.1419613361358643,0.8903003931045532,0.25166094303131104,0.5239535570144653,0.4464285714285714,3.1711161136627197,0.668522834777832
0.8890328407287598,1.0668827295303345,-0.1778498888015747,0.6033000946044922,0.4464285714285714,3.140704393386841,0.7325226068496704
1.2379417419433594,0.8890516757965088,0.3488900661468506,0.4755597412586212,0.4464285714285714,3.0349948406219482,0.613027811050415
1.0592070817947388,0.9952567219734192,0.06395035982131958,0.5847890377044678,0.4285714285714286,3.168640613555908,0.7157131433486938
1.0828745365142822,0.9279005527496338,0.15497398376464844,0.456236332654953,0.5714285714285714,3.064401388168335,0.5767672657966614
0.7260700464248657,1.0875592231750488,-0.3614891767501831,0.6026006937026978,0.5535714285714286,2.8602395057678223,0.7041095495223999
1.0515661239624023,0.9710463285446167,0.08051979541778564,0.5786482095718384,0.5,3.096470355987549,0.6671479940414429
0.89020174741745,1.0045517683029175,-0.11435002088546753,0.599993109703064,0.5178571428571428,3.0024948120117188,0.7414455413818359
0.985251247882843,1.1335989236831665,-0.1483476758003235,0.6345747709274292,0.3928571428571429,2.8583130836486816,0.7519365549087524
0.861951470375061,1.0697969198226929,-0.20784544944763184,0.6157764792442322,0.5535714285714286,3.2174854278564453,0.733274519443512
1.1112959384918213,0.7303076982498169,0.3809882402420044,0.3994079828262329,0.5357142857142857,3.5562450885772705,0.5277535915374756
0.9828736782073975,1.0346449613571167,-0.05177128314971924,0.5880451202392578,0.5,3.318011522293091,0.6968774199485779
0.9829339981079102,1.0569820404052734,-0.07404804229736328,0.5164988040924072,0.5357142857142857,2.9472737312316895,0.6355432868003845
0.9864460229873657,1.035813331604004,-0.049367308616638184,0.6045453548431396,0.5535714285714286,3.206171751022339,0.7347420454025269
1.1867458820343018,0.7824782729148865,0.4042676091194153,0.43623411655426025,0.5178571428571428,3.429900884628296,0.559724748134613
1.07634437084198,1.0579537153244019,0.018390655517578125,0.6051641702651978,0.4821428571428571,2.787229061126709,0.7361621856689453
0.9868534803390503,0.8474352955818176,0.13941818475723267,0.5076905488967896,0.5178571428571428,2.9453604221343994,0.6352981328964233
0.9584782123565674,1.0538884401321411,-0.09541022777557373,0.5834689140319824,0.5178571428571428,3.128668785095215,0.6801478266716003
0.9832041263580322,0.8631640672683716,0.12004005908966064,0.49125054478645325,0.5535714285714286,2.804979085922241,0.6252561807632446
0.9942924380302429,0.9573097229003906,0.036982715129852295,0.5666247010231018,0.4821428571428571,2.738213062286377,0.6766188144683838
1.0954067707061768,0.9749199748039246,0.1204867959022522,0.5305045247077942,0.4107142857142857,3.1895272731781006,0.6630749106407166
0.9169224500656128,1.0408523082733154,-0.12392985820770264,0.5197446346282959,0.5535714285714286,3.156040906906128,0.6163183450698853
1.1046631336212158,1.045339584350586,0.05932354927062988,0.5708197951316833,0.4821428571428571,2.801222085952759,0.7164962887763977
0.9473141431808472,1.0879091024398804,-0.1405949592590332,0.6381124258041382,0.6071428571428572,3.0985639095306396,0.7463074922561646
1.2545766830444336,0.6875835657119751,0.5669931173324585,0.3892919421195984,0.3214285714285714,2.447768449783325,0.5208038687705994
1.0167717933654785,1.0542970895767212,-0.037525296211242676,0.6320123076438904,0.3928571428571429,3.358376979827881,0.7551615238189697
0.907583475112915,1.1289284229278564,-0.2213449478149414,0.6750611066818237,0.5535714285714286,3.1744768619537354,0.7758272886276245
1.147134780883789,1.0063999891281128,0.14073479175567627,0.4672638177871704,0.4464285714285714,3.1566240787506104,0.6243592500686646
0.9765700101852417,1.071763515472412,-0.09519350528717041,0.6021655797958374,0.4464285714285714,3.434826612472534,0.7159497737884521
0.9540704488754272,1.0047974586486816,-0.050727009773254395,0.5548725724220276,0.5714285714285714,2.6905019283294678,0.6977158188819885
0.929369330406189,0.9952926635742188,-0.06592333316802979,0.5579352974891663,0.4285714285714286,2.920880079269409,0.7050415873527527
1.3460431098937988,1.4682101011276245,-0.12216699123382568,0.7632330060005188,0.5,2.8619046211242676,0.9872453212738037
1.434798002243042,1.1722655296325684,0.26253247261047363,0.7607075572013855,0.5178571428571428,3.3988349437713623,0.9478210210800171
1.0711612701416016,1.5019443035125732,-0.4307830333709717,0.7631270885467529,0.4285714285714286,2.9440157413482666,0.9546889066696167
1.0857884883880615,1.3733949661254883,-0.28760647773742676,0.6952576041221619,0.3928571428571429,3.481393575668335,0.9117991328239441
1.3005459308624268,1.2084726095199585,0.09207332134246826,0.7100597620010376,0.5535714285714286,2.9664058685302734,0.9107484221458435
0.9469356536865234,1.2828959226608276,-0.3359602689743042,0.792900025844574,0.5535714285714286,2.866828203201294,0.9597650766372681
0.9532282948493958,1.564949870109558,-0.6117215752601624,0.8192185759544373,0.5,3.386342763900757,0.9536060690879822
1.1622724533081055,1.1013507843017578,0.060921669006347656,0.7327135801315308,0.5178571428571428,3.2251739501953125,0.9838965535163879
1.4961230754852295,1.1011943817138672,0.3949286937713623,0.7295171618461609,0.4642857142857143,2.867013454437256,0.9437675476074219
1.3164646625518799,1.1218643188476562,0.19460034370422363,0.799360990524292,0.5714285714285714,2.89613676071167,0.9610677361488342
1.2658827304840088,0.9940026998519897,0.27188003063201904,0.6034733653068542,0.5,2.9755945205688477,0.8227139711380005
1.4097974300384521,1.2158544063568115,0.19394302368164062,0.7136102914810181,0.4642857142857143,2.4944100379943848,0.9228999614715576
1.2170352935791016,0.9040874242782593,0.3129478693008423,0.5687978267669678,0.5535714285714286,2.3507933616638184,0.8358056545257568
1.225635290145874,1.1944156885147095,0.03121960163116455,0.659241259098053,0.4285714285714286,3.0029377937316895,0.8273060917854309
1.3759746551513672,1.284021019935608,0.09195363521575928,0.6546375751495361,0.6428571428571428,3.2437565326690674,0.8624449968338013
1.3336737155914307,1.1551207304000854,0.17855298519134521,0.6951067447662354,0.4642857142857143,2.9985222816467285,0.8988528251647949
1.2060755491256714,1.1633219718933105,0.04275357723236084,0.6185568571090698,0.5,3.04543399810791,0.8404101729393005
0.9601532816886902,1.107546091079712,-0.14739280939102173,0.5851426124572754,0.4464285714285714,2.8788628578186035,0.7963825464248657
1.0045361518859863,1.222630500793457,-0.2180943489074707,0.664447009563446,0.5714285714285714,2.673694372177124,0.8708654642105103
1.0754973888397217,1.1445097923278809,-0.06901240348815918,0.6065484285354614,0.4642857142857143,2.676358938217163,0.7954334616661072
0.9928247928619385,1.0671372413635254,-0.07431244850158691,0.5890350341796875,0.4642857142857143,3.266679286956787,0.8206309676170349
1.22715163230896,0.9988261461257935,0.2283254861831665,0.6138181686401367,0.3035714285714286,3.3730485439300537,0.8494637608528137
1.0044374465942383,1.195825457572937,-0.19138801097869873,0.6504397392272949,0.4464285714285714,2.8957152366638184,0.8303263187408447
1.3042972087860107,1.1599632501602173,0.14433395862579346,0.6901196837425232,0.5178571428571428,3.0686261653900146,0.9184324741363525
0.954071044921875,1.0852664709091187,-0.13119542598724365,0.6594048738479614,0.5357142857142857,2.9439857006073,0.9094991087913513
1.273160457611084,1.1207983493804932,0.15236210823059082,0.6822933554649353,0.5535714285714286,3.2773053646087646,0.9050694704055786
1.113593578338623,0.9537022113800049,0.15989136695861816,0.6737797260284424,0.6785714285714286,3.036625385284424,0.9578557014465332
1.0357532501220703,1.0872647762298584,-0.051511526107788086,0.7393428683280945,0.5357142857142857,3.193356990814209,0.9440609812736511
1.2147033214569092,0.9477231502532959,0.2669801712036133,0.6572049856185913,0.4464285714285714,2.8782505989074707,0.9211536645889282
0.7996553182601929,1.2695178985595703,-0.46986258029937744,0.7448426485061646,0.6964285714285714,3.2719411849975586,0.9560917615890503
1.3174159526824951,0.8468638062477112,0.47055214643478394,0.5912800431251526,0.4285714285714286,2.8858652114868164,0.8775269985198975
1.1821908950805664,1.2170671224594116,-0.034876227378845215,0.7393419742584229,0.5,3.0109457969665527,0.9533039927482605
1.3229552507400513,0.9591147899627686,0.3638404607772827,0.609825074672699,0.4464285714285714,2.912635087966919,0.8610124588012695
1.0003854036331177,0.9171152114868164,0.08327019214630127,0.6054978370666504,0.5535714285714286,2.9580695629119873,0.81373131275177
0.9282724261283875,1.1649552583694458,-0.23668283224105835,0.6756783723831177,0.4464285714285714,3.105550527572632,0.8709787726402283
1.2722809314727783,1.033942699432373,0.23833823204040527,0.6640238761901855,0.5535714285714286,2.8984220027923584,0.9003729820251465
0.9087899327278137,1.1194283962249756,-0.21063846349716187,0.5950257778167725,0.5535714285714286,2.8080480098724365,0.8348960876464844
1.0784435272216797,0.8694065809249878,0.2090369462966919,0.5748881101608276,0.4642857142857143,3.29807186126709,0.8379713296890259
1.0000208616256714,0.9556187391281128,0.044402122497558594,0.5698158144950867,0.4107142857142857,2.8832998275756836,0.8300925493240356
1.1485369205474854,1.023864984512329,0.12467193603515625,0.6140260100364685,0.5178571428571428,3.17885422706604,0.8859348297119141
1.0752476453781128,0.8996716141700745,0.17557603120803833,0.5163898468017578,0.5535714285714286,3.2033891677856445,0.8004761934280396
1.118481993675232,1.0191400051116943,0.0993419885635376,0.6482813358306885,0.5714285714285714,2.9580068588256836,0.8875579237937927
0.9199316501617432,1.015464186668396,-0.09553253650665283,0.6428539752960205,0.5357142857142857,2.9121859073638916,0.8608043789863586
1.1768691539764404,0.9950269460678101,0.18184220790863037,0.5949624180793762,0.375,3.086679220199585,0.7738829255104065
1.3525553941726685,0.7942426204681396,0.5583127737045288,0.45073097944259644,0.4285714285714286,3.1884467601776123,0.6432338953018188
1.0833228826522827,0.8683342933654785,0.2149885892868042,0.4202619791030884,0.4285714285714286,3.2580678462982178,0.6271446943283081
0.8580548763275146,1.2870161533355713,-0.42896127700805664,0.6608576774597168,0.5,3.056333065032959,0.8290982246398926
1.0388128757476807,0.9117519855499268,0.1270608901977539,0.5337385535240173,0.4821428571428571,2.9239840507507324,0.7133142948150635
0.9393941164016724,1.0403730869293213,-0.10097897052764893,0.5304553508758545,0.4464285714285714,3.167891263961792,0.6784560680389404
1.0612703561782837,1.0550252199172974,0.006245136260986328,0.5519207119941711,0.5,2.929485559463501,0.711155891418457
1.0055092573165894,0.8569909334182739,0.14851832389831543,0.47882503271102905,0.4285714285714286,2.606452465057373,0.6134376525878906
0.996628999710083,0.9615702629089355,0.03505873680114746,0.6007205247879028,0.4642857142857143,2.7095513343811035,0.7363628149032593
0.9212086796760559,1.2690316438674927,-0.34782296419143677,0.66608065366745,0.625,2.8758254051208496,0.7983745336532593
0.7918064594268799,1.3054304122924805,-0.5136239528656006,0.6888611316680908,0.625,3.16217041015625,0.8273864388465881
1.1152589321136475,1.081475019454956,0.033783912658691406,0.6033276319503784,0.5892857142857143,2.850663661956787,0.7374982833862305
1.2517549991607666,1.1121318340301514,0.13962316513061523,0.5318335294723511,0.5,3.081472873687744,0.7030055522918701
0.7508057355880737,1.2785230875015259,-0.5277173519134521,0.6877104640007019,0.5892857142857143,2.999094247817993,0.79885333776474
1.0516777038574219,1.001988410949707,0.049689292907714844,0.5220237374305725,0.5178571428571428,3.1638271808624268,0.6197213530540466
1.1900774240493774,1.0206170082092285,0.16946041584014893,0.45111092925071716,0.5178571428571428,3.2379395961761475,0.60162752866745
1.339180588722229,1.0536017417907715,0.2855788469314575,0.5649374723434448,0.5535714285714286,2.946856737136841,0.671536922454834
1.0314749479293823,1.1916941404342651,-0.1602191925048828,0.5940108299255371,0.5357142857142857,2.5729379653930664,0.7318918704986572
1.1474149227142334,1.1818108558654785,-0.03439593315124512,0.5678576231002808,0.4464285714285714,3.1630091667175293,0.6649072170257568
0.9948363304138184,1.2375006675720215,-0.24266433715820312,0.6407045722007751,0.5714285714285714,3.3677496910095215,0.7608859539031982
1.026423454284668,1.0435829162597656,-0.017159461975097656,0.5427486300468445,0.5535714285714286,3.488586902618408,0.6938396692276001
1.0635656118392944,1.0655314922332764,-0.0019658803939819336,0.5648456811904907,0.5,2.966935157775879,0.6695449352264404
0.9352834224700928,0.9327058792114258,0.002577543258666992,0.541213870048523,0.4285714285714286,3.6716325283050537,0.6378165483474731
1.192725658416748,1.1176865100860596,0.07503914833068848,0.5580439567565918,0.5178571428571428,3.0396225452423096,0.6913711428642273
0.8005440831184387,1.2430098056793213,-0.44246572256088257,0.6137164831161499,0.5892857142857143,3.021763324737549,0.695707380771637
0.9003278017044067,1.0382239818572998,-0.13789618015289307,0.6139978170394897,0.5,3.151430130004883,0.6689596176147461
1.0861485004425049,1.1517468690872192,-0.06559836864471436,0.5936371088027954,0.5535714285714286,3.0866992473602295,0.6752250790596008
1.0114145278930664,1.0529019832611084,-0.04148745536804199,0.4479438066482544,0.5178571428571428,3.212987184524536,0.5657933950424194
1.237377405166626,1.069067120552063,0.168310284614563,0.5359270572662354,0.4821428571428571,2.7777247428894043,0.6138511896133423
1.0993785858154297,1.0727111101150513,0.026667475700378418,0.5515443086624146,0.4821428571428571,2.8648717403411865,0.6660178303718567
1.247182846069336,0.8823302984237671,0.36485254764556885,0.4124513268470764,0.4285714285714286,2.7380590438842773,0.5378942489624023
0.8641611337661743,1.2131993770599365,-0.3490382432937622,0.6801802515983582,0.5,2.912386417388916,0.7594527006149292
1.0029650926589966,1.0009527206420898,0.0020123720169067383,0.6247612237930298,0.5714285714285714,2.9265739917755127,0.7042359709739685
0.9367494583129883,0.7817454934120178,0.15500396490097046,0.43094128370285034,0.5892857142857143,3.0410404205322266,0.5149538516998291
1.1869301795959473,0.9559469223022461,0.23098325729370117,0.5302717685699463,0.5,2.6792972087860107,0.6296709775924683
0.9298858642578125,1.0100269317626953,-0.08014106750488281,0.5589348077774048,0.5178571428571428,2.6807873249053955,0.6540285348892212
1.0097397565841675,1.1214629411697388,-0.11172318458557129,0.625256359577179,0.4285714285714286,2.6730329990386963,0.7066572904586792
1.021909236907959,0.9541902542114258,0.0677189826965332,0.5424211025238037,0.3392857142857143,3.0020217895507812,0.6493324041366577
1.0604140758514404,1.0279765129089355,0.03243756294250488,0.6267448663711548,0.5357142857142857,2.909816026687622,0.7430093288421631
1.064931869506836,0.9732222557067871,0.09170961380004883,0.5869553089141846,0.4642857142857143,3.116074562072754,0.6716073751449585
1.3307852745056152,0.8015648126602173,0.529220461845398,0.5038552284240723,0.375,3.158228635787964,0.6086621284484863
0.9630941152572632,1.1563080549240112,-0.19321393966674805,0.6080445647239685,0.6071428571428572,3.047970771789551,0.7058200836181641
1.1953954696655273,0.9105890989303589,0.28480637073516846,0.4874032735824585,0.5357142857142857,3.1268911361694336,0.5548641681671143
1.0104377269744873,0.8883359432220459,0.1221017837524414,0.5007474422454834,0.4464285714285714,3.0458507537841797,0.5614537000656128
1.1237820386886597,1.0252257585525513,0.0985562801361084,0.5617414116859436,0.4642857142857143,3.0935451984405518,0.6477475166320801
1.048649549484253,0.9655303955078125,0.08311915397644043,0.5708060264587402,0.4821428571428571,3.0080904960632324,0.63994300365448
0.9441837668418884,1.0458261966705322,-0.1016424298286438,0.6336836218833923,0.5357142857142857,2.9337260723114014,0.7429481148719788
1.010657787322998,1.1940752267837524,-0.1834174394607544,0.6520289182662964,0.5892857142857143,3.0768373012542725,0.7481212615966797
0.9417718648910522,0.993039608001709,-0.05126774311065674,0.5271270871162415,0.5178571428571428,2.925457000732422,0.6775373816490173
1.166008472442627,1.1220011711120605,0.044007301330566406,0.6137439012527466,0.3928571428571429,2.9871389865875244,0.7002943754196167
0.8629024624824524,1.1460261344909668,-0.2831236720085144,0.6037902235984802,0.5535714285714286,3.1768805980682373,0.7034944295883179
1.0492985248565674,0.968613862991333,0.08068466186523438,0.5417874455451965,0.4821428571428571,3.424147844314575,0.6692948341369629
1.2161169052124023,0.8570038080215454,0.35911309719085693,0.4778999388217926,0.4821428571428571,3.4046225547790527,0.607935905456543
1.272510290145874,0.9432133436203003,0.32929694652557373,0.5044408440589905,0.5714285714285714,3.2364819049835205,0.628166139125824
0.9840520024299622,1.0462064743041992,-0.06215447187423706,0.5073776245117188,0.3928571428571429,2.97771954536438,0.6564574241638184
1.1397225856781006,0.8843331336975098,0.2553894519805908,0.4415847063064575,0.5892857142857143,3.207815408706665,0.5949356555938721
0.9772351980209351,0.9723917245864868,0.004843473434448242,0.5829813480377197,0.4821428571428571,3.0776233673095703,0.6881056427955627
0.6861845254898071,0.8755048513412476,-0.18932032585144043,0.4540691375732422,0.4821428571428571,3.0098795890808105,0.578750729560852
0.9868318438529968,1.0529460906982422,-0.06611424684524536,0.5812487602233887,0.5535714285714286,2.6243793964385986,0.7071924209594727
0.961843729019165,0.9896698594093323,-0.027826130390167236,0.6360976099967957,0.4107142857142857,3.0460708141326904,0.7581385374069214
1.129270315170288,0.9848825931549072,0.14438772201538086,0.48686522245407104,0.5357142857142857,3.3992605209350586,0.6290360689163208
0.9855616092681885,0.9854280948638916,0.000133514404296875,0.4752931296825409,0.5178571428571428,2.9738264083862305,0.6299052238464355
1.0532804727554321,1.1414133310317993,-0.08813285827636719,0.5532186627388,0.4821428571428571,3.1021111011505127,0.6920463442802429
1.021256685256958,0.9141345024108887,0.10712218284606934,0.5344382524490356,0.5,3.134596824645996,0.6862665414810181
0.914118230342865,1.0834851264953613,-0.16936689615249634,0.6043821573257446,0.5892857142857143,2.4475185871124268,0.738771915435791
0.8764824867248535,1.042231559753418,-0.16574907302856445,0.5906693339347839,0.4464285714285714,3.2772326469421387,0.7216038703918457
1.0258264541625977,1.0715045928955078,-0.045678138732910156,0.5979430675506592,0.4642857142857143,2.9855666160583496,0.6978543996810913
1.0142050981521606,1.162769079208374,-0.14856398105621338,0.6255578994750977,0.4464285714285714,3.1426117420196533,0.7370933294296265
1.0887327194213867,0.953977108001709,0.13475561141967773,0.5628190040588379,0.5357142857142857,2.953178882598877,0.6918206214904785
1.1382379531860352,1.020960807800293,0.11727714538574219,0.5632580518722534,0.5357142857142857,2.9606895446777344,0.7057895660400391
1.035963773727417,1.1969354152679443,-0.16097164154052734,0.5735976099967957,0.6607142857142857,2.9968032836914062,0.7311829924583435
1.006300687789917,1.0601239204406738,-0.053823232650756836,0.6142503023147583,0.4464285714285714,2.962754726409912,0.700686514377594
1.105184555053711,1.1130025386810303,-0.007817983627319336,0.6574925780296326,0.4464285714285714,3.1498165130615234,0.7811540961265564
1.0240522623062134,1.01337468624115,0.010677576065063477,0.5712668299674988,0.5,3.039090633392334,0.6238360404968262
0.9046801924705505,1.0566024780273438,-0.1519222855567932,0.5212063193321228,0.5,3.061450719833374,0.5958759784698486
1.0882126092910767,0.9580597877502441,0.13015282154083252,0.5406282544136047,0.5892857142857143,2.713374614715576,0.6433190107345581
1.1488347053527832,0.9279612302780151,0.22087347507476807,0.4684283137321472,0.5178571428571428,2.742375135421753,0.560113787651062
0.9776039123535156,1.0155130624771118,-0.03790915012359619,0.5671417713165283,0.4107142857142857,2.9630000591278076,0.6355972290039062
1.2104637622833252,0.9858283996582031,0.22463536262512207,0.503919243812561,0.5,3.099407434463501,0.6087924242019653
0.9465231895446777,0.9824472665786743,-0.03592407703399658,0.49451619386672974,0.5178571428571428,3.1173195838928223,0.5926467180252075
1.0802359580993652,1.0093286037445068,0.0709073543548584,0.5512909889221191,0.5178571428571428,3.1049063205718994,0.6550202369689941
0.9572591781616211,0.9894979596138,-0.032238781452178955,0.4973554015159607,0.5,2.9848732948303223,0.5937559604644775
0.894957423210144,1.051110029220581,-0.156152606010437,0.5635215044021606,0.4107142857142857,2.9163718223571777,0.6386173963546753
1.0817596912384033,0.8740857243537903,0.20767396688461304,0.35836440324783325,0.5714285714285714,3.0045359134674072,0.4695281684398651
0.9810361862182617,1.1667406558990479,-0.18570446968078613,0.6238945722579956,0.5357142857142857,3.7641708850860596,0.6974568367004395
0.8908445835113525,0.9690111875534058,-0.07816660404205322,0.46476811170578003,0.5535714285714286,2.9763777256011963,0.5377219319343567
0.8600980043411255,1.1151620149612427,-0.2550640106201172,0.5947661399841309,0.4285714285714286,3.105517625808716,0.6658978462219238
1.063161849975586,0.8761987686157227,0.18696308135986328,0.48633524775505066,0.375,3.3633596897125244,0.5590097904205322
1.0766232013702393,1.144639015197754,-0.06801581382751465,0.6273508071899414,0.625,3.156904458999634,0.7171326875686646
0.8445332050323486,1.0928337574005127,-0.24830055236816406,0.5480092763900757,0.5892857142857143,2.930887222290039,0.6129510402679443
0.9341341853141785,1.083362340927124,-0.14922815561294556,0.6365679502487183,0.5892857142857143,3.0949106216430664,0.7240360975265503
0.8640886545181274,1.0807528495788574,-0.21666419506072998,0.5761290788650513,0.5357142857142857,2.911578893661499,0.6795864105224609
1.1382287740707397,0.9125882983207703,0.22564047574996948,0.49822700023651123,0.4285714285714286,3.075251817703247,0.6112730503082275
0.835354208946228,1.0574908256530762,-0.22213661670684814,0.5170882940292358,0.5892857142857143,3.426920175552368,0.6492077112197876
1.1290628910064697,0.7597176432609558,0.3693452477455139,0.419271320104599,0.4642857142857143,3.143659830093384,0.5291031002998352
1.0593267679214478,0.9774536490440369,0.08187311887741089,0.5729570388793945,0.4285714285714286,3.2327611446380615,0.6702025532722473
1.1753478050231934,0.8849741220474243,0.29037368297576904,0.525398313999176,0.4464285714285714,3.3676939010620117,0.6394072771072388
1.0218487977981567,0.9852328300476074,0.036615967750549316,0.46162688732147217,0.3035714285714286,3.0172481536865234,0.5853171348571777
1.1613253355026245,1.035893440246582,0.12543189525604248,0.6019612550735474,0.4464285714285714,3.227149724960327,0.6778326034545898
0.8449041843414307,0.9240309000015259,-0.07912671566009521,0.4632944166660309,0.4821428571428571,2.5040504932403564,0.5659723281860352
1.095703125,1.157555341720581,-0.061852216720581055,0.6394295692443848,0.6607142857142857,2.823307991027832,0.7153816223144531
1.0190315246582031,1.0179977416992188,0.001033782958984375,0.6085286140441895,0.5535714285714286,3.135348081588745,0.7156481146812439
0.9753471612930298,0.9914523959159851,-0.016105234622955322,0.5763553380966187,0.5357142857142857,2.9795446395874023,0.6756108999252319
1.0857789516448975,1.0026775598526,0.08310139179229736,0.571910560131073,0.4464285714285714,3.3657805919647217,0.6747339963912964
1.228348970413208,0.8416422605514526,0.38670670986175537,0.4803156852722168,0.4285714285714286,3.038294553756714,0.5912293195724487
0.870028018951416,1.2107962369918823,-0.3407682180404663,0.6311292052268982,0.375,2.958679676055908,0.7320592403411865
0.87086021900177,0.9541295766830444,-0.08326935768127441,0.5777802467346191,0.5892857142857143,2.8479726314544678,0.6734453439712524
1.0380367040634155,0.9631925821304321,0.0748441219329834,0.5245528221130371,0.3928571428571429,3.1039819717407227,0.6244500875473022
0.9638095498085022,0.9415855407714844,0.022224009037017822,0.5243105888366699,0.5714285714285714,3.6070947647094727,0.6390224099159241
0.928111732006073,0.9851750731468201,-0.05706334114074707,0.5320233106613159,0.625,3.35809063911438,0.6269001364707947
0.9961769580841064,0.943841814994812,0.052335143089294434,0.5423486828804016,0.4107142857142857,,0.5970585346221924
0.8722692131996155,1.0769644975662231,-0.20469528436660767,0.6744580268859863,0.4464285714285714,,0.761102557182312
0.9250119924545288,0.9667887091636658,-0.04177671670913696,0.42473748326301575,0.5892857142857143,,0.5376352071762085
1.0046617984771729,1.0432283878326416,-0.03856658935546875,0.5651898384094238,0.4821428571428571,,0.6653327345848083
1.0025522708892822,0.900415301322937,0.10213696956634521,0.5320690870285034,0.6785714285714286,,0.6410362720489502
1.1191737651824951,0.9320136308670044,0.18716013431549072,0.549344003200531,0.6071428571428572,,0.64518141746521
1.0010617971420288,1.017350673675537,-0.0162888765335083,0.5309269428253174,0.5357142857142857,,0.5830944776535034
0.9609932899475098,1.1200721263885498,-0.15907883644104004,0.6290133595466614,0.4285714285714286,,0.7013393640518188
0.9384982585906982,1.1244916915893555,-0.18599343299865723,0.6668748259544373,0.4464285714285714,,0.7425280809402466
0.6707002520561218,1.0860366821289062,-0.4153364300727844,0.668618381023407,0.5714285714285714,,0.7482715249061584


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/8_agent_zero_shot_larger_env_from_5_policy/no_attn_ent/GNNExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
1.7907730340957642,0.5569221377372742,1.23385089635849,0.5822582244873047,0.4821428571428571,1.014247179031372,0.8767748475074768
1.8252334594726562,0.5354145765304565,1.2898188829421997,0.5528509616851807,0.4107142857142857,1.1708178520202637,0.8277008533477783
1.733921766281128,0.565932035446167,1.167989730834961,0.5807301998138428,0.4285714285714286,1.023278832435608,0.885854959487915
1.8038626909255981,0.6209774017333984,1.1828852891921997,0.5453864336013794,0.4107142857142857,1.2696031332015991,0.8415131568908691
1.7834439277648926,0.7475579977035522,1.0358859300613403,0.5889002680778503,0.4821428571428571,1.1281440258026123,0.8878690004348755
1.7496851682662964,0.6800285577774048,1.0696566104888916,0.5233579874038696,0.4107142857142857,1.254042625427246,0.8573846220970154
1.8279945850372314,0.7280828952789307,1.0999116897583008,0.5209842920303345,0.4821428571428571,1.197564721107483,0.8656935691833496
1.7370412349700928,0.7100604772567749,1.0269807577133179,0.5115664005279541,0.4642857142857143,1.3164228200912476,0.8330892324447632
1.78899347782135,0.6537226438522339,1.1352708339691162,0.47259092330932617,0.4642857142857143,1.518499732017517,0.8223602175712585
1.7504702806472778,0.683600664138794,1.0668696165084839,0.4595472514629364,0.4642857142857143,1.3027455806732178,0.8192433714866638
1.7627019882202148,0.6812986731529236,1.0814033150672913,0.43950900435447693,0.4464285714285714,1.1391533613204956,0.766052782535553
1.6490944623947144,0.6795798540115356,0.9695146083831787,0.4040553569793701,0.4821428571428571,1.3999382257461548,0.7090004682540894
1.5662808418273926,0.601138174533844,0.9651426672935486,0.32400816679000854,0.5357142857142857,1.1847484111785889,0.590982973575592
1.3795350790023804,0.5087388753890991,0.8707962036132812,0.24837800860404968,0.5357142857142857,1.2975643873214722,0.49811941385269165
1.3895466327667236,0.42753851413726807,0.9620081186294556,0.19799672067165375,0.5357142857142857,1.6694538593292236,0.38940736651420593
1.2628560066223145,0.43081244826316833,0.8320435583591461,0.21458132565021515,0.5892857142857143,1.5776811838150024,0.3707481324672699
1.2399144172668457,0.42145341634750366,0.818461000919342,0.19919942319393158,0.5178571428571428,1.3574979305267334,0.3622646629810333
1.2297941446304321,0.39765995740890503,0.8321341872215271,0.1891716718673706,0.6428571428571428,1.0653831958770752,0.35904935002326965
1.3005033731460571,0.40940773487091064,0.8910956382751465,0.19018709659576416,0.6071428571428572,1.213572382926941,0.368244469165802
1.3471264839172363,0.38422760367393494,0.9628988802433014,0.1826714426279068,0.5892857142857143,1.2628226280212402,0.3458765149116516
1.3705781698226929,0.38830557465553284,0.98227259516716,0.182481586933136,0.5535714285714286,1.4584988355636597,0.35630595684051514
1.3149609565734863,0.44392266869544983,0.8710382878780365,0.19813275337219238,0.5535714285714286,1.480244517326355,0.37674766778945923
1.3067041635513306,0.4771338701248169,0.8295702934265137,0.20267444849014282,0.4821428571428571,1.4547244310379028,0.3664131760597229
1.3168463706970215,0.424051970243454,0.8927944004535675,0.17992277443408966,0.5178571428571428,1.600441575050354,0.31681156158447266
1.3260860443115234,0.4515109062194824,0.874575138092041,0.19176068902015686,0.4464285714285714,1.5430691242218018,0.344677597284317
1.3646202087402344,0.40591543912887573,0.9587047696113586,0.16624212265014648,0.5357142857142857,1.3692090511322021,0.31091177463531494
1.3357715606689453,0.43380510807037354,0.9019664525985718,0.18755851686000824,0.5178571428571428,1.1015806198120117,0.35071811079978943
1.3139805793762207,0.42329078912734985,0.8906897902488708,0.18227708339691162,0.5357142857142857,1.6183971166610718,0.335551917552948
1.3561434745788574,0.42091962695121765,0.9352238476276398,0.17434513568878174,0.5,1.5348339080810547,0.3260120153427124
1.3411920070648193,0.40406960248947144,0.9371224045753479,0.17068830132484436,0.4821428571428571,1.5689518451690674,0.32106149196624756
1.374948501586914,0.37448590993881226,1.0004625916481018,0.15616104006767273,0.5535714285714286,1.4588850736618042,0.30562788248062134
1.3540180921554565,0.4330989122390747,0.9209191799163818,0.17838796973228455,0.5357142857142857,1.237234115600586,0.3221272826194763
1.373731255531311,0.4256630539894104,0.9480682015419006,0.17090409994125366,0.5357142857142857,1.5545454025268555,0.3158734440803528
1.3773422241210938,0.3863963484764099,0.9909458756446838,0.16525082290172577,0.5535714285714286,1.313967227935791,0.3200761675834656
1.3698023557662964,0.37452828884124756,0.9952740669250488,0.15478144586086273,0.5178571428571428,1.5862553119659424,0.2925838232040405
1.284088134765625,0.4138679504394531,0.8702201843261719,0.1693103015422821,0.5357142857142857,1.506512999534607,0.3028528094291687
1.3143837451934814,0.38423338532447815,0.9301503598690033,0.1494806855916977,0.5714285714285714,1.46174156665802,0.30249330401420593
1.3373748064041138,0.44144731760025024,0.8959274888038635,0.18210509419441223,0.5178571428571428,1.4513235092163086,0.33034902811050415
1.3623063564300537,0.4299020767211914,0.9324042797088623,0.16779470443725586,0.5,1.0752592086791992,0.30464819073677063
1.360264778137207,0.3597753345966339,1.0004894435405731,0.15081873536109924,0.5535714285714286,1.162309169769287,0.30343592166900635
1.3332775831222534,0.382729172706604,0.9505484104156494,0.14839625358581543,0.5357142857142857,1.4403908252716064,0.2902096211910248
1.3643672466278076,0.3594292998313904,1.0049379467964172,0.14115971326828003,0.5,1.4384089708328247,0.28463172912597656
1.3358197212219238,0.3989254832267761,0.9368942379951477,0.16187262535095215,0.5,1.4215028285980225,0.32020103931427
1.3608757257461548,0.44781622290611267,0.9130595028400421,0.1755731701850891,0.5535714285714286,1.5052480697631836,0.32708558440208435
1.3120794296264648,0.41082528233528137,0.9012541472911835,0.1648925095796585,0.5,1.2745202779769897,0.3206687569618225
1.3333606719970703,0.3971880078315735,0.9361726641654968,0.1551203429698944,0.5714285714285714,1.2725013494491577,0.31171053647994995
1.390494465827942,0.3744456470012665,1.0160488188266754,0.14750269055366516,0.5,1.3385571241378784,0.29686546325683594
1.3460900783538818,0.4143053889274597,0.9317846894264221,0.15810756385326385,0.5,1.608059048652649,0.3037196397781372
1.3078498840332031,0.4057166278362274,0.9021332561969757,0.1547488570213318,0.5178571428571428,1.7496401071548462,0.3120464086532593
1.3279489278793335,0.3530988097190857,0.9748501181602478,0.13269400596618652,0.5714285714285714,1.8265715837478638,0.2649315595626831
1.3010687828063965,0.4289405345916748,0.8721282482147217,0.15556766092777252,0.4642857142857143,1.578748345375061,0.30330270528793335
1.2670917510986328,0.47025489807128906,0.7968368530273438,0.17741644382476807,0.5357142857142857,1.4446804523468018,0.3338806629180908
1.327544093132019,0.39356690645217896,0.9339771866798401,0.13942086696624756,0.5178571428571428,1.3428293466567993,0.26851069927215576
1.3549115657806396,0.4686529040336609,0.8862586617469788,0.17217695713043213,0.5535714285714286,1.3717329502105713,0.31504571437835693
1.285819411277771,0.39827269315719604,0.887546718120575,0.13325397670269012,0.5357142857142857,1.1853998899459839,0.2574228048324585
1.2618125677108765,0.45430755615234375,0.8075050115585327,0.16325971484184265,0.4642857142857143,1.2926607131958008,0.30746990442276
1.260927677154541,0.41658905148506165,0.8443386256694794,0.1381845474243164,0.5,1.3801794052124023,0.26404574513435364
1.2762442827224731,0.3838016390800476,0.8924426436424255,0.12151189148426056,0.5178571428571428,1.5374555587768555,0.23542892932891846
1.2654821872711182,0.385226845741272,0.8802553415298462,0.11442340910434723,0.5,1.4851903915405273,0.2288130670785904
1.2562010288238525,0.39520448446273804,0.8609965443611145,0.12427075207233429,0.5,1.349420428276062,0.23825448751449585
1.232145071029663,0.39048948884010315,0.8416555821895599,0.1161535456776619,0.5,1.7067444324493408,0.2261328101158142
1.166627049446106,0.4348596930503845,0.7317673563957214,0.14490506052970886,0.5357142857142857,1.2195971012115479,0.26285937428474426
1.2175283432006836,0.4056228995323181,0.8119054436683655,0.12970033288002014,0.5357142857142857,1.5444384813308716,0.2410878986120224
1.197139859199524,0.42076975107192993,0.776370108127594,0.15215831995010376,0.5357142857142857,1.5068317651748657,0.26977667212486267
1.1789028644561768,0.4298142194747925,0.7490886449813843,0.1415388584136963,0.5,1.8682001829147339,0.25595349073410034
1.1778355836868286,0.3678106665611267,0.8100249171257019,0.10919784009456635,0.5178571428571428,1.975372552871704,0.20472969114780426
1.1612603664398193,0.4127568006515503,0.748503565788269,0.1344376653432846,0.5178571428571428,1.6462277173995972,0.23933321237564087
1.0627046823501587,0.4420451819896698,0.6206595003604889,0.14521275460720062,0.5357142857142857,1.446460485458374,0.27225732803344727
1.2071524858474731,0.36708003282546997,0.8400724530220032,0.11992356926202774,0.5535714285714286,1.62930166721344,0.22046175599098206
1.1718928813934326,0.36848902702331543,0.8034038543701172,0.12204089760780334,0.5178571428571428,1.791520118713379,0.22406528890132904
1.1693730354309082,0.361336350440979,0.8080366849899292,0.11769340187311172,0.5357142857142857,1.6722639799118042,0.21300116181373596
1.1657025814056396,0.4105793535709381,0.7551232278347015,0.15167610347270966,0.5714285714285714,1.3312766551971436,0.2602818012237549
1.1554003953933716,0.3726005256175995,0.7827998697757721,0.12613192200660706,0.5357142857142857,1.5010770559310913,0.2264501303434372
1.165513277053833,0.41235917806625366,0.7531540989875793,0.14775225520133972,0.5357142857142857,1.2147793769836426,0.2603444457054138
1.1638399362564087,0.426078200340271,0.7377617359161377,0.15110145509243011,0.5892857142857143,1.3131617307662964,0.2675780653953552
1.1694862842559814,0.4124717712402344,0.7570145130157471,0.14772717654705048,0.5357142857142857,1.613244891166687,0.260451078414917
1.1904098987579346,0.4025397300720215,0.7878701686859131,0.14883792400360107,0.5,2.0288937091827393,0.26111191511154175
1.1351726055145264,0.42042988538742065,0.7147427201271057,0.15173223614692688,0.5535714285714286,1.8015094995498657,0.26473289728164673
1.1755493879318237,0.4421986937522888,0.7333506941795349,0.16142430901527405,0.6071428571428572,1.8839398622512817,0.2835322916507721
1.2310209274291992,0.44440510869026184,0.7866158187389374,0.1768491417169571,0.5357142857142857,1.5809649229049683,0.2991871237754822
1.234962821006775,0.4171504080295563,0.8178124129772186,0.16584721207618713,0.5714285714285714,1.5607293844223022,0.2807537913322449
1.2472786903381348,0.4421844482421875,0.8050942420959473,0.1737249791622162,0.5892857142857143,1.247578501701355,0.2955452799797058
1.2789781093597412,0.4784647226333618,0.8005133867263794,0.18706673383712769,0.5,1.6486784219741821,0.32245180010795593
1.2694344520568848,0.4964543581008911,0.7729800939559937,0.21468041837215424,0.4821428571428571,1.3182951211929321,0.3454798460006714
1.314903974533081,0.46084970235824585,0.8540542721748352,0.1854507029056549,0.5535714285714286,1.687870740890503,0.3176921010017395
1.331855297088623,0.5391759276390076,0.7926793694496155,0.21653218567371368,0.5,1.837821125984192,0.3594495952129364
1.3115038871765137,0.531195878982544,0.7803080081939697,0.2240287810564041,0.5178571428571428,1.5079240798950195,0.3702760636806488
1.2867794036865234,0.5077574253082275,0.7790219783782959,0.22572723031044006,0.5357142857142857,1.418134331703186,0.3688834309577942
1.29341721534729,0.5232947468757629,0.7701224684715271,0.22287827730178833,0.5892857142857143,1.4353371858596802,0.36484771966934204
1.3700942993164062,0.45842939615249634,0.9116649031639099,0.1900261640548706,0.5,1.422065258026123,0.3254348337650299
1.3936083316802979,0.5474845170974731,0.8461238145828247,0.22715452313423157,0.5,1.6537203788757324,0.3781827390193939
1.3191547393798828,0.5556516051292419,0.7635031342506409,0.24921384453773499,0.5357142857142857,1.5313156843185425,0.3971021771430969
1.3666561841964722,0.5385649800300598,0.8280912041664124,0.24579313397407532,0.5357142857142857,1.2053909301757812,0.3977501690387726
1.3635995388031006,0.5334335565567017,0.8301659822463989,0.22553618252277374,0.5178571428571428,1.1886898279190063,0.3659880459308624
1.4073224067687988,0.5298537015914917,0.8774687051773071,0.2156968116760254,0.4821428571428571,1.4672467708587646,0.35996219515800476
1.4072928428649902,0.5555371046066284,0.8517557382583618,0.24176843464374542,0.5178571428571428,1.3887252807617188,0.38458967208862305
1.4202102422714233,0.5568090081214905,0.8634012341499329,0.2408989816904068,0.5357142857142857,1.6699327230453491,0.3908160924911499
1.4201786518096924,0.5579456090927124,0.86223304271698,0.2538323998451233,0.5178571428571428,1.639512062072754,0.4115959703922272
1.3555078506469727,0.5484312772750854,0.8070765733718872,0.24408094584941864,0.5357142857142857,1.603278398513794,0.38544145226478577
1.3646844625473022,0.5555628538131714,0.8091216087341309,0.24559122323989868,0.5892857142857143,1.3729727268218994,0.3852972388267517
1.4236457347869873,0.5420873165130615,0.8815584182739258,0.2349088191986084,0.5714285714285714,1.3607734441757202,0.3801295757293701
1.4028350114822388,0.5323352217674255,0.8704997897148132,0.2388818860054016,0.5357142857142857,1.3298016786575317,0.3729023039340973
1.3783984184265137,0.5709679126739502,0.8074305057525635,0.23784668743610382,0.5178571428571428,1.4262713193893433,0.38603776693344116
1.3913257122039795,0.5361900925636292,0.8551356196403503,0.2347278892993927,0.625,1.74895179271698,0.3657664656639099
1.405198097229004,0.5650475025177002,0.8401505947113037,0.23801586031913757,0.5357142857142857,1.1897671222686768,0.38654500246047974
1.408642053604126,0.5094195008277893,0.8992225527763367,0.216863214969635,0.5535714285714286,1.8636480569839478,0.3441319763660431
1.4353140592575073,0.5319496989250183,0.903364360332489,0.2307269424200058,0.5714285714285714,1.768802285194397,0.37219786643981934
1.4175242185592651,0.5400460958480835,0.8774781227111816,0.22433270514011383,0.5357142857142857,1.813716173171997,0.35610926151275635
1.4455475807189941,0.5845438838005066,0.8610036969184875,0.25184276700019836,0.5535714285714286,1.4497188329696655,0.3994101881980896
1.4641716480255127,0.5312396287918091,0.9329320192337036,0.22251926362514496,0.4821428571428571,1.6536800861358643,0.3467971086502075
1.452218770980835,0.5536383986473083,0.8985803723335266,0.24040526151657104,0.5714285714285714,1.406723141670227,0.37215185165405273
1.405186414718628,0.549380898475647,0.855805516242981,0.24784870445728302,0.625,1.822183609008789,0.3709643483161926
1.4131520986557007,0.5923530459403992,0.8207990527153015,0.2579497694969177,0.5714285714285714,1.4733449220657349,0.40725740790367126
1.3882375955581665,0.5881641507148743,0.8000734448432922,0.2623349726200104,0.6071428571428572,1.5225012302398682,0.3985794186592102
1.4480564594268799,0.5545383095741272,0.8935181498527527,0.24709592759609222,0.6071428571428572,1.6513789892196655,0.38430678844451904
1.3328227996826172,0.6008339524269104,0.7319888472557068,0.26932722330093384,0.5535714285714286,1.596954107284546,0.41078153252601624
1.374295949935913,0.5563575029373169,0.8179384469985962,0.24673676490783691,0.5535714285714286,1.6595287322998047,0.38302648067474365
1.4014782905578613,0.5770477056503296,0.8244305849075317,0.2569638788700104,0.5357142857142857,1.7756036520004272,0.38779014348983765
1.412609338760376,0.5917354822158813,0.8208738565444946,0.27249252796173096,0.6428571428571428,1.4863355159759521,0.4025121331214905
1.4727423191070557,0.5153070092201233,0.9574353098869324,0.23711654543876648,0.6428571428571428,1.5204144716262817,0.36286213994026184
1.386049509048462,0.6112459897994995,0.7748035192489624,0.28375399112701416,0.6071428571428572,1.5383952856063843,0.4214092493057251
1.3875768184661865,0.5845629572868347,0.8030138611793518,0.2621966302394867,0.5535714285714286,1.6298842430114746,0.39367660880088806
1.455438494682312,0.5880255103111267,0.8674129843711853,0.25571465492248535,0.5892857142857143,1.6871823072433472,0.38799023628234863
1.370383620262146,0.5953490138053894,0.7750346064567566,0.27648836374282837,0.6607142857142857,2.1350533962249756,0.396261990070343
1.4001078605651855,0.5511798858642578,0.8489279747009277,0.2504425346851349,0.5535714285714286,1.6966252326965332,0.3731856048107147
1.3742485046386719,0.5842771530151367,0.7899713516235352,0.26264142990112305,0.6071428571428572,1.8226674795150757,0.39295530319213867
1.3781507015228271,0.6012741923332214,0.7768765091896057,0.2664555311203003,0.6785714285714286,1.5123870372772217,0.3868635892868042
1.3617894649505615,0.5706310272216797,0.7911584377288818,0.25524455308914185,0.625,1.7379249334335327,0.36759698390960693
1.3942230939865112,0.5270825624465942,0.867140531539917,0.24018381536006927,0.5892857142857143,1.6777675151824951,0.34372809529304504
1.3898600339889526,0.5314955115318298,0.8583645224571228,0.23830072581768036,0.5357142857142857,1.8897372484207153,0.33035513758659363
1.344402551651001,0.5545921325683594,0.7898104190826416,0.2592766284942627,0.6071428571428572,1.731156349182129,0.3545193076133728
1.310194969177246,0.543066680431366,0.7671282887458801,0.24759036302566528,0.6607142857142857,1.7918883562088013,0.34165942668914795
1.3350080251693726,0.55158931016922,0.7834187150001526,0.2492508888244629,0.5892857142857143,1.828263521194458,0.34620147943496704
1.4105949401855469,0.5319437384605408,0.8786512017250061,0.23877063393592834,0.5535714285714286,2.0307228565216064,0.3226197361946106
1.3547917604446411,0.557267963886261,0.7975237965583801,0.2410997450351715,0.6071428571428572,1.9082882404327393,0.33312293887138367
1.3046000003814697,0.5756561756134033,0.7289438247680664,0.2637040913105011,0.625,1.418735384941101,0.3487170934677124
1.3806967735290527,0.5759780406951904,0.8047187328338623,0.2426610291004181,0.5892857142857143,1.864189863204956,0.3428090214729309
1.3330693244934082,0.5618930459022522,0.771176278591156,0.2562427818775177,0.6607142857142857,1.8154873847961426,0.34379130601882935
1.287070393562317,0.6037127375602722,0.6833576560020447,0.26338985562324524,0.6428571428571428,1.8590089082717896,0.37044548988342285
1.4015803337097168,0.5168089270591736,0.8847714066505432,0.23031756281852722,0.5892857142857143,1.4728060960769653,0.31447941064834595
1.313840389251709,0.5901490449905396,0.7236913442611694,0.25942716002464294,0.6071428571428572,1.7076274156570435,0.35856908559799194
1.2924835681915283,0.5889996290206909,0.7034839391708374,0.26641735434532166,0.5892857142857143,1.9691174030303955,0.3696092665195465
1.3052396774291992,0.583342432975769,0.7218972444534302,0.25981318950653076,0.6428571428571428,1.5192803144454956,0.35003408789634705
1.3385095596313477,0.546668291091919,0.7918412685394287,0.2402077615261078,0.6071428571428572,1.476340651512146,0.3377947509288788
1.2852556705474854,0.608832597732544,0.6764230728149414,0.2574419677257538,0.6607142857142857,1.604225993156433,0.3639185428619385
1.3178277015686035,0.5893312096595764,0.7284964919090271,0.2619406580924988,0.6785714285714286,1.639610767364502,0.3745451271533966
1.3738694190979004,0.5669930577278137,0.8068763613700867,0.2642402648925781,0.5714285714285714,1.6446352005004883,0.36752745509147644
1.3311927318572998,0.557377278804779,0.7738154530525208,0.24944768846035004,0.5892857142857143,1.5551477670669556,0.35335463285446167
1.3247318267822266,0.5878186225891113,0.7369132041931152,0.2715895175933838,0.5535714285714286,1.1941858530044556,0.3737644553184509
1.3318355083465576,0.587212085723877,0.7446234226226807,0.2688298523426056,0.6071428571428572,1.620871901512146,0.3845970630645752
1.361528992652893,0.5505402088165283,0.8109887838363647,0.25235453248023987,0.5892857142857143,1.9693882465362549,0.3628427982330322
1.3598952293395996,0.5661138296127319,0.7937813997268677,0.25992563366889954,0.5714285714285714,1.9909323453903198,0.37212786078453064
1.3127537965774536,0.5455385446548462,0.7672152519226074,0.25860512256622314,0.5535714285714286,1.6167491674423218,0.3744601905345917
1.3512098789215088,0.5780291557312012,0.7731807231903076,0.26815032958984375,0.625,1.6570340394973755,0.3910260498523712
1.260627031326294,0.5741531848907471,0.6864738464355469,0.2592744827270508,0.6071428571428572,1.784785270690918,0.3831220865249634
1.3559985160827637,0.5545063614845276,0.8014921545982361,0.2634615898132324,0.5892857142857143,1.34574294090271,0.3852163255214691
1.3378729820251465,0.5537232160568237,0.7841497659683228,0.26448681950569153,0.5357142857142857,1.6585766077041626,0.38099873065948486
1.3065733909606934,0.5643998384475708,0.7421735525131226,0.2701038420200348,0.625,1.2818880081176758,0.391582727432251
1.2685288190841675,0.6057256460189819,0.6628031730651855,0.2909031808376312,0.5714285714285714,1.4552688598632812,0.42074689269065857
1.3049122095108032,0.5703542232513428,0.7345579862594604,0.2699648141860962,0.5357142857142857,1.8811601400375366,0.40014514327049255
1.3455265760421753,0.5666623711585999,0.7788642048835754,0.2773014307022095,0.5535714285714286,2.115180253982544,0.412972629070282
1.2488360404968262,0.6520172953605652,0.596818745136261,0.30547791719436646,0.5714285714285714,1.9097404479980469,0.44964855909347534
1.3379919528961182,0.5934743881225586,0.7445175647735596,0.2839859127998352,0.6071428571428572,1.1741394996643066,0.4159378707408905
1.3915648460388184,0.5676924586296082,0.8238723874092102,0.2770286798477173,0.5714285714285714,1.4999159574508667,0.40442997217178345
1.3465917110443115,0.6090275049209595,0.737564206123352,0.2995331287384033,0.5892857142857143,1.3245140314102173,0.43719935417175293
1.3066366910934448,0.6095878481864929,0.6970488429069519,0.288604736328125,0.5535714285714286,1.496841311454773,0.4321715831756592
1.3735052347183228,0.5859256386756897,0.7875795960426331,0.29005497694015503,0.5535714285714286,1.5278574228286743,0.42955225706100464
1.3724799156188965,0.5996580123901367,0.7728219032287598,0.28647035360336304,0.5892857142857143,1.5392799377441406,0.427370548248291
1.4350874423980713,0.5839415788650513,0.85114586353302,0.28927475214004517,0.5535714285714286,1.2804181575775146,0.4209102988243103
1.425149917602539,0.5852535963058472,0.8398963212966919,0.2866092026233673,0.5178571428571428,1.8091133832931519,0.4258342683315277
1.421311855316162,0.5826985836029053,0.8386132717132568,0.2881259024143219,0.5714285714285714,1.9862278699874878,0.4173634648323059
1.4434642791748047,0.5793672800064087,0.864096999168396,0.2818167805671692,0.5,1.6240934133529663,0.4177223742008209
1.3994892835617065,0.570789098739624,0.8287001848220825,0.28137239813804626,0.5892857142857143,1.5197449922561646,0.40836745500564575
1.4183558225631714,0.5787568688392639,0.8395989537239075,0.2722514569759369,0.5357142857142857,1.7776978015899658,0.40960752964019775
1.4233365058898926,0.5849965810775757,0.8383399248123169,0.27490800619125366,0.4821428571428571,1.7098665237426758,0.40233534574508667
1.3994441032409668,0.6030068397521973,0.7964372634887695,0.279674768447876,0.5535714285714286,1.8269236087799072,0.3991568684577942
1.422003984451294,0.5857000350952148,0.8363039493560791,0.2797046899795532,0.4821428571428571,1.7132718563079834,0.4144146144390106
1.3874895572662354,0.6006720066070557,0.7868175506591797,0.2814268469810486,0.5535714285714286,1.8349583148956299,0.41920146346092224
1.4441421031951904,0.5948461890220642,0.8492959141731262,0.28207576274871826,0.5,1.5007436275482178,0.40983107686042786
1.3991413116455078,0.6241687536239624,0.7749725580215454,0.30056968331336975,0.5714285714285714,1.4738153219223022,0.43346714973449707
1.3603370189666748,0.620723307132721,0.7396137118339539,0.3040977120399475,0.4642857142857143,1.4308205842971802,0.424230694770813
1.395148515701294,0.5971004962921143,0.7980480194091797,0.2904479503631592,0.5,1.7552353143692017,0.41879016160964966
1.3784286975860596,0.615719735622406,0.7627089619636536,0.28367218375205994,0.5892857142857143,1.80031418800354,0.40915244817733765
1.3829329013824463,0.6061038970947266,0.7768290042877197,0.28190141916275024,0.5178571428571428,1.513048529624939,0.3934268057346344
1.3447041511535645,0.6010367274284363,0.7436674237251282,0.28376710414886475,0.5357142857142857,2.086676836013794,0.4012994170188904
1.3784246444702148,0.5885745882987976,0.7898500561714172,0.2743886709213257,0.5178571428571428,2.009582996368408,0.38705313205718994
1.342625617980957,0.585006833076477,0.75761878490448,0.27752190828323364,0.625,1.9573736190795898,0.39002615213394165
1.2827092409133911,0.6365461349487305,0.6461631059646606,0.28966546058654785,0.5714285714285714,2.016205310821533,0.41502857208251953
1.3920152187347412,0.589909017086029,0.8021062016487122,0.2813861072063446,0.5714285714285714,1.590577483177185,0.39109936356544495
1.3988794088363647,0.5940521955490112,0.8048272132873535,0.282258540391922,0.5535714285714286,1.4552077054977417,0.3848024606704712
1.382041335105896,0.5676791667938232,0.8143621683120728,0.269044429063797,0.625,1.948296308517456,0.37624332308769226
1.34251070022583,0.6027069091796875,0.7398037910461426,0.29072993993759155,0.5357142857142857,1.599892258644104,0.40010762214660645
1.3054614067077637,0.5897799134254456,0.7156814932823181,0.28176140785217285,0.6071428571428572,2.018437385559082,0.3881228268146515
1.3488621711730957,0.5829896926879883,0.7658724784851074,0.26638737320899963,0.5178571428571428,1.6217069625854492,0.38007187843322754
1.3590104579925537,0.5741174221038818,0.7848930358886719,0.2727583646774292,0.5714285714285714,2.1361289024353027,0.37692493200302124
1.3516720533370972,0.6070513725280762,0.744620680809021,0.2824082374572754,0.5357142857142857,1.568432092666626,0.397604763507843
1.2987639904022217,0.5584243535995483,0.7403396368026733,0.25738614797592163,0.5535714285714286,1.9030096530914307,0.3624863624572754
1.327535629272461,0.5940923690795898,0.7334432601928711,0.2786709666252136,0.5535714285714286,2.4810214042663574,0.3782755732536316
1.244644284248352,0.6403088569641113,0.6043354272842407,0.3060602843761444,0.5535714285714286,2.310368061065674,0.41535255312919617
1.3436245918273926,0.6124176979064941,0.7312068939208984,0.2844330072402954,0.5535714285714286,1.6358411312103271,0.39855730533599854
1.3494893312454224,0.57061767578125,0.7788716554641724,0.2627193331718445,0.6071428571428572,1.8201643228530884,0.3722202479839325
1.2518597841262817,0.6311242580413818,0.6207355260848999,0.3100229501724243,0.5357142857142857,2.1238632202148438,0.4174768328666687
1.2759153842926025,0.619788646697998,0.6561267375946045,0.2958257794380188,0.4821428571428571,2.001464366912842,0.39945292472839355
1.3351330757141113,0.5872619152069092,0.7478711605072021,0.2759900391101837,0.5714285714285714,1.7252732515335083,0.38504382967948914
1.3433127403259277,0.6051163077354431,0.7381964325904846,0.2882136404514313,0.5178571428571428,1.9822494983673096,0.39748433232307434
1.4231324195861816,0.5564204454421997,0.8667119741439819,0.2553834319114685,0.5892857142857143,2.0686116218566895,0.3680996000766754
1.2875080108642578,0.5913259983062744,0.6961820125579834,0.2885839343070984,0.6607142857142857,1.822975993156433,0.39004597067832947
1.2693698406219482,0.5572616457939148,0.7121081948280334,0.27423354983329773,0.5892857142857143,1.9030781984329224,0.37827831506729126
1.326813817024231,0.6160978078842163,0.7107160091400146,0.2904566526412964,0.6071428571428572,1.928701639175415,0.4021528363227844
1.28883695602417,0.5994452238082886,0.6893917322158813,0.2999807596206665,0.6428571428571428,1.341416835784912,0.40855371952056885
1.3048853874206543,0.6190509796142578,0.6858344078063965,0.2990421652793884,0.5535714285714286,1.506583333015442,0.4056018590927124
1.3331234455108643,0.6065606474876404,0.7265627980232239,0.29768791794776917,0.5357142857142857,1.3039377927780151,0.39629024267196655
1.2926286458969116,0.540834903717041,0.7517937421798706,0.27239471673965454,0.5535714285714286,1.050657033920288,0.3761312663555145
1.3207930326461792,0.6105743646621704,0.7102186679840088,0.29832199215888977,0.5357142857142857,1.531079649925232,0.4115603268146515
1.356705665588379,0.6150650978088379,0.741640567779541,0.2942766845226288,0.5357142857142857,1.5537911653518677,0.40830761194229126
1.3183915615081787,0.593334972858429,0.7250565886497498,0.2773526906967163,0.625,1.5494812726974487,0.388362854719162
1.362589955329895,0.5903047919273376,0.7722851634025574,0.2840716242790222,0.5357142857142857,1.9904018640518188,0.37846797704696655
1.3195061683654785,0.6313930153846741,0.6881131529808044,0.29293593764305115,0.5535714285714286,2.2120678424835205,0.4080895483493805
1.3106868267059326,0.631446897983551,0.6792399287223816,0.3048899471759796,0.5178571428571428,2.017629384994507,0.4133812189102173
1.3524441719055176,0.604270339012146,0.7481738328933716,0.2857656180858612,0.4821428571428571,2.296529769897461,0.39128243923187256
1.3315156698226929,0.5906528234481812,0.7408628463745117,0.27709460258483887,0.5357142857142857,2.0156145095825195,0.37648218870162964
1.3494174480438232,0.5704054832458496,0.7790119647979736,0.2749481201171875,0.625,1.8726776838302612,0.3743446171283722
1.3746228218078613,0.5701080560684204,0.8045147657394409,0.2735915780067444,0.5535714285714286,1.9367775917053223,0.3749699592590332
1.3139054775238037,0.6021854877471924,0.7117199897766113,0.2947704792022705,0.6607142857142857,1.8254398107528687,0.3945886492729187
1.3663570880889893,0.5956888794898987,0.7706682085990906,0.28071802854537964,0.5535714285714286,2.0078327655792236,0.39358603954315186
1.3161094188690186,0.5916122198104858,0.7244971990585327,0.27805882692337036,0.6785714285714286,2.039708137512207,0.3871120810508728
1.3373308181762695,0.6070965528488159,0.7302342653274536,0.2798759639263153,0.5535714285714286,1.9407966136932373,0.39951449632644653
1.3659206628799438,0.5775514245033264,0.7883692383766174,0.2739298939704895,0.4821428571428571,2.1126246452331543,0.3726443648338318
1.3775684833526611,0.5683832168579102,0.809185266494751,0.27437305450439453,0.625,1.6471647024154663,0.377920538187027
1.3895885944366455,0.5969083309173584,0.7926802635192871,0.28776320815086365,0.5714285714285714,2.0724315643310547,0.3978461027145386
1.3278837203979492,0.5969793796539307,0.7309043407440186,0.2859780788421631,0.5178571428571428,1.7186332941055298,0.3919329047203064
1.2734440565109253,0.5432466268539429,0.7301974296569824,0.2633325457572937,0.5714285714285714,1.832930088043213,0.3628787398338318
1.2636420726776123,0.611797034740448,0.6518450379371643,0.2806684672832489,0.625,1.2822362184524536,0.3975803852081299
1.3131959438323975,0.6178773641586304,0.6953185796737671,0.2897863984107971,0.625,1.777491569519043,0.4032677412033081
1.342524766921997,0.5744159817695618,0.7681087851524353,0.2847404479980469,0.5714285714285714,1.9762111902236938,0.38592225313186646
1.2659571170806885,0.6159709095954895,0.649986207485199,0.3133774995803833,0.5357142857142857,1.654593825340271,0.41937005519866943
1.3262436389923096,0.62248694896698,0.7037566900253296,0.2985210120677948,0.5714285714285714,2.100011110305786,0.4090019464492798
1.309900164604187,0.5829001665115356,0.7269999980926514,0.27928730845451355,0.625,2.2822248935699463,0.3830173909664154
1.3829268217086792,0.5676556825637817,0.8152711391448975,0.2728491425514221,0.5892857142857143,2.068843364715576,0.3837534487247467
1.3052356243133545,0.6070452928543091,0.6981903314590454,0.2828378677368164,0.5714285714285714,1.9383339881896973,0.39378294348716736
1.3272056579589844,0.594563364982605,0.7326422929763794,0.2806907296180725,0.625,1.5801129341125488,0.3907116651535034
1.2818355560302734,0.6320846080780029,0.6497509479522705,0.3129459619522095,0.5714285714285714,1.7029798030853271,0.4327457547187805
1.316596269607544,0.6044244766235352,0.7121717929840088,0.2894432544708252,0.5714285714285714,1.9455610513687134,0.4054710865020752
1.3116601705551147,0.6095956563949585,0.7020645141601562,0.28953200578689575,0.5178571428571428,1.5834345817565918,0.392187237739563
1.285846471786499,0.6116945743560791,0.6741518974304199,0.2901303172111511,0.5357142857142857,1.8119916915893555,0.4065723717212677
1.3360949754714966,0.6007094383239746,0.735385537147522,0.2884378135204315,0.5714285714285714,2.034830331802368,0.3973642885684967
1.3036417961120605,0.6413685083389282,0.6622732877731323,0.2940548062324524,0.5714285714285714,1.9124302864074707,0.4127627909183502
1.309814691543579,0.6191715002059937,0.6906431913375854,0.2958954870700836,0.5357142857142857,2.148472547531128,0.4059268534183502
1.330458641052246,0.6020756959915161,0.72838294506073,0.2936898469924927,0.5178571428571428,1.9424082040786743,0.4034246802330017
1.3701395988464355,0.5915688276290894,0.7785707712173462,0.2855297327041626,0.6428571428571428,1.2699412107467651,0.395255446434021
1.3521780967712402,0.5773429870605469,0.7748351097106934,0.2737104296684265,0.625,1.7863216400146484,0.38465338945388794
1.3079380989074707,0.6146301031112671,0.6933079957962036,0.2864031493663788,0.5535714285714286,2.294107675552368,0.39580950140953064
1.3256254196166992,0.5766449570655823,0.7489804625511169,0.2727366089820862,0.5357142857142857,2.165900945663452,0.3809441328048706
1.3507226705551147,0.5797879695892334,0.7709347009658813,0.2719058096408844,0.5357142857142857,2.238758087158203,0.37673258781433105
1.3391594886779785,0.5895191431045532,0.7496403455734253,0.2835150957107544,0.5357142857142857,1.9301446676254272,0.3911336064338684
1.3054680824279785,0.6079217195510864,0.6975463628768921,0.29390430450439453,0.5178571428571428,1.6088786125183105,0.40600594878196716
1.2911664247512817,0.6440125703811646,0.6471538543701172,0.31600087881088257,0.5357142857142857,2.065006732940674,0.42231959104537964
1.3126540184020996,0.6271417140960693,0.6855123043060303,0.2960715889930725,0.5714285714285714,1.8223936557769775,0.41782987117767334
1.3633970022201538,0.5954034924507141,0.7679935097694397,0.29648566246032715,0.5714285714285714,1.9679393768310547,0.41431403160095215
1.3846395015716553,0.5791363716125488,0.8055031299591064,0.27400079369544983,0.5714285714285714,2.0462100505828857,0.3829483687877655
1.3230394124984741,0.6218846440315247,0.7011547684669495,0.2994021773338318,0.5535714285714286,2.0737662315368652,0.417514443397522
1.3267158269882202,0.6205040812492371,0.7062117457389832,0.29394370317459106,0.5357142857142857,1.710067868232727,0.41014984250068665
1.254957914352417,0.6580553650856018,0.5969025492668152,0.31689995527267456,0.5714285714285714,2.213604688644409,0.4376206398010254
1.3072577714920044,0.6039947867393494,0.703262984752655,0.2995670437812805,0.5535714285714286,2.078533887863159,0.40377312898635864
1.3181278705596924,0.6030222177505493,0.7151056528091431,0.2782001793384552,0.5892857142857143,1.9479761123657227,0.3937866687774658
1.3883858919143677,0.5782744884490967,0.810111403465271,0.28303098678588867,0.5357142857142857,1.5305503606796265,0.3888510465621948
1.2999277114868164,0.5927795171737671,0.7071481943130493,0.2863093316555023,0.5535714285714286,1.7770967483520508,0.40403568744659424
1.2916414737701416,0.6101028919219971,0.6815385818481445,0.29081857204437256,0.6428571428571428,2.2458677291870117,0.3983282446861267
1.3516066074371338,0.5826774835586548,0.768929123878479,0.27149611711502075,0.5178571428571428,2.2539753913879395,0.37466180324554443
1.333491325378418,0.6417815685272217,0.6917097568511963,0.3108651638031006,0.5535714285714286,1.414589285850525,0.4230995774269104
1.345057725906372,0.6141704320907593,0.7308872938156128,0.2892140746116638,0.5892857142857143,1.946656346321106,0.4055112600326538
1.3338483572006226,0.5715363025665283,0.7623120546340942,0.2707948088645935,0.4642857142857143,2.148043155670166,0.37698397040367126
1.31368887424469,0.5782150030136108,0.7354738712310791,0.27337634563446045,0.625,1.9320120811462402,0.38212108612060547
1.3460712432861328,0.5946680307388306,0.7514032125473022,0.2819133400917053,0.5178571428571428,1.5909206867218018,0.4030216336250305
1.3056164979934692,0.6023396253585815,0.7032768726348877,0.28183862566947937,0.6071428571428572,1.8717453479766846,0.39143505692481995
1.3094234466552734,0.605377197265625,0.7040462493896484,0.2936824560165405,0.5,1.6092623472213745,0.40301960706710815
1.3194465637207031,0.6137838363647461,0.705662727355957,0.2829793691635132,0.5357142857142857,1.8726752996444702,0.4015159010887146
1.3044735193252563,0.5982792973518372,0.7061942219734192,0.2770364284515381,0.6428571428571428,1.427115797996521,0.395662397146225
1.3367254734039307,0.5839391350746155,0.7527863383293152,0.28435760736465454,0.5714285714285714,1.8464761972427368,0.39146262407302856
1.30757474899292,0.5917589664459229,0.7158157825469971,0.28085947036743164,0.5178571428571428,2.2161638736724854,0.3912227153778076
1.3520445823669434,0.5768234729766846,0.7752211093902588,0.26729026436805725,0.6428571428571428,2.207390069961548,0.3766692578792572
1.3232166767120361,0.6113912463188171,0.711825430393219,0.29813337326049805,0.5357142857142857,1.8692265748977661,0.4032696485519409
1.299353837966919,0.6090338230133057,0.6903200149536133,0.3002285361289978,0.6071428571428572,1.8796848058700562,0.4072951078414917
1.338491678237915,0.5675753355026245,0.7709163427352905,0.27950817346572876,0.6071428571428572,1.5919605493545532,0.3786354064941406
1.3431034088134766,0.5732508301734924,0.7698525786399841,0.28024864196777344,0.5892857142857143,1.6387344598770142,0.39291027188301086
1.340510368347168,0.5688158273696899,0.771694540977478,0.2770410180091858,0.5357142857142857,1.4628643989562988,0.3865930438041687
1.3498307466506958,0.578328549861908,0.7715021967887878,0.2819223403930664,0.5892857142857143,1.903694987297058,0.39007315039634705
1.3566904067993164,0.5760756731033325,0.7806147336959839,0.27745819091796875,0.5714285714285714,2.0602495670318604,0.3893994390964508
1.3246002197265625,0.607422947883606,0.7171772718429565,0.28945085406303406,0.5714285714285714,1.964287519454956,0.4023943543434143
1.3454800844192505,0.6115984320640564,0.7338816523551941,0.29002541303634644,0.5,1.9760773181915283,0.4068213105201721
1.358217716217041,0.5756822824478149,0.7825354337692261,0.27472296357154846,0.5535714285714286,1.8634116649627686,0.37950533628463745
1.3090537786483765,0.611153781414032,0.6978999972343445,0.29578864574432373,0.625,1.5061314105987549,0.4113810062408447
1.3025181293487549,0.629355251789093,0.6731628775596619,0.3009679913520813,0.6071428571428572,2.164815664291382,0.41392961144447327
1.2951936721801758,0.6170655488967896,0.6781281232833862,0.295522540807724,0.5357142857142857,2.165008068084717,0.4055536687374115
1.285720944404602,0.6357019543647766,0.6500189900398254,0.3057539165019989,0.6428571428571428,1.5925654172897339,0.4236285984516144
1.3206303119659424,0.6214706897735596,0.6991596221923828,0.2924079895019531,0.6071428571428572,1.713258147239685,0.4117894172668457
1.3529613018035889,0.5847505331039429,0.768210768699646,0.27392464876174927,0.5535714285714286,2.0758957862854004,0.38821685314178467
1.2723369598388672,0.6284181475639343,0.6439188122749329,0.30528688430786133,0.5357142857142857,2.2278149127960205,0.4158262014389038
1.3171743154525757,0.6028314232826233,0.7143428921699524,0.291141539812088,0.5714285714285714,1.7198848724365234,0.40406548976898193
1.3573143482208252,0.5796729326248169,0.7776414155960083,0.28161704540252686,0.5535714285714286,1.6546037197113037,0.3970840573310852
1.3416000604629517,0.6554321050643921,0.6861679553985596,0.3046819567680359,0.625,1.696365475654602,0.42862364649772644
1.3299603462219238,0.5823770761489868,0.747583270072937,0.2863611876964569,0.5535714285714286,1.816165566444397,0.40646010637283325
1.3527097702026367,0.5646206140518188,0.7880891561508179,0.2699216306209564,0.6071428571428572,1.774329423904419,0.37513166666030884
1.3186657428741455,0.5984047651290894,0.7202609777450562,0.28943419456481934,0.5714285714285714,1.8162026405334473,0.39606043696403503
1.3403764963150024,0.6037687063217163,0.7366077899932861,0.28778499364852905,0.5714285714285714,1.8469468355178833,0.4066433310508728
1.3108158111572266,0.6032131910324097,0.7076026201248169,0.28381723165512085,0.5714285714285714,2.1091392040252686,0.40073317289352417
1.342334508895874,0.5833524465560913,0.7589820623397827,0.2784314751625061,0.5535714285714286,2.206033945083618,0.39148449897766113
1.3495995998382568,0.5828474760055542,0.7667521238327026,0.2769240438938141,0.5714285714285714,1.7455812692642212,0.3858538269996643
1.3650376796722412,0.5951459407806396,0.7698917388916016,0.27721619606018066,0.6071428571428572,1.7107428312301636,0.3927815556526184
1.3622593879699707,0.5761775970458984,0.7860817909240723,0.2797996401786804,0.5357142857142857,1.7235151529312134,0.38909977674484253
1.3064111471176147,0.5991390943527222,0.7072720527648926,0.2856455445289612,0.5892857142857143,1.5823650360107422,0.394436240196228
1.3323655128479004,0.5786417126655579,0.7537238001823425,0.27980712056159973,0.625,1.6461026668548584,0.39464959502220154
1.3191516399383545,0.615816056728363,0.7033355832099915,0.3017975091934204,0.5357142857142857,1.939666986465454,0.4061829745769501
1.3588024377822876,0.5874804258346558,0.7713220119476318,0.2816755175590515,0.5535714285714286,2.1210062503814697,0.39556729793548584
1.3127135038375854,0.6018303632736206,0.7108831405639648,0.2869238257408142,0.5892857142857143,2.0167112350463867,0.3962538242340088
1.3565101623535156,0.587059736251831,0.7694504261016846,0.2974569797515869,0.5357142857142857,2.3150954246520996,0.39638715982437134
1.2967449426651,0.5907953977584839,0.7059495449066162,0.28266996145248413,0.5892857142857143,2.040483236312866,0.3917427062988281
1.3413094282150269,0.6006192564964294,0.7406901717185974,0.29598909616470337,0.5714285714285714,1.8807297945022583,0.40054935216903687
1.3773226737976074,0.562031090259552,0.8152915835380554,0.27176332473754883,0.5178571428571428,1.9128336906433105,0.3804109990596771
1.3027305603027344,0.6017003059387207,0.7010302543640137,0.2912893295288086,0.5178571428571428,2.2016489505767822,0.3932875394821167
1.3502862453460693,0.5928237438201904,0.7574625015258789,0.2883254289627075,0.5535714285714286,2.1393938064575195,0.396115779876709
1.344141960144043,0.5786446332931519,0.7654973268508911,0.2770623564720154,0.625,2.071652889251709,0.39022159576416016
1.3400273323059082,0.5966751575469971,0.7433521747589111,0.28789281845092773,0.5178571428571428,1.7297520637512207,0.3954165577888489
1.3351569175720215,0.5780668258666992,0.7570900917053223,0.28150245547294617,0.5535714285714286,1.7933627367019653,0.39048129320144653
1.350015640258789,0.6192418336868286,0.7307738065719604,0.29234403371810913,0.5357142857142857,1.72215735912323,0.40898799896240234
1.3254811763763428,0.598517119884491,0.7269640564918518,0.2919139862060547,0.5178571428571428,1.807778239250183,0.40931397676467896
1.3149223327636719,0.582034170627594,0.7328881621360779,0.2816217541694641,0.625,1.7122663259506226,0.3770836889743805
1.350734829902649,0.5870843529701233,0.7636504769325256,0.28674453496932983,0.5892857142857143,1.713486909866333,0.39345353841781616
1.2976725101470947,0.6091736555099487,0.688498854637146,0.28669285774230957,0.5714285714285714,1.5536082983016968,0.39818912744522095
1.3314663171768188,0.6076179146766663,0.7238484025001526,0.2958456873893738,0.5178571428571428,1.5667308568954468,0.4151167869567871
1.2975597381591797,0.6783244013786316,0.6192353367805481,0.3147367835044861,0.6071428571428572,1.6790953874588013,0.4441385567188263
1.3299202919006348,0.60443115234375,0.7254891395568848,0.3062134385108948,0.5892857142857143,1.5408601760864258,0.4123542606830597
1.3190594911575317,0.6039089560508728,0.7151505351066589,0.29755884408950806,0.5892857142857143,1.4974033832550049,0.40347957611083984
1.2721710205078125,0.6394271850585938,0.6327438354492188,0.3212577998638153,0.6071428571428572,1.7341886758804321,0.423430860042572
1.3614144325256348,0.5797303915023804,0.7816840410232544,0.26532456278800964,0.5892857142857143,1.2842766046524048,0.383237361907959
1.3217813968658447,0.6130346059799194,0.7087467908859253,0.27361536026000977,0.6071428571428572,1.7954291105270386,0.38779640197753906
1.3782413005828857,0.575596272945404,0.8026450276374817,0.28773218393325806,0.5892857142857143,1.3985726833343506,0.3887211084365845
1.3460066318511963,0.5735806226730347,0.7724260091781616,0.2772480547428131,0.5892857142857143,1.9871784448623657,0.38307130336761475
1.336214542388916,0.6119129657745361,0.7243015766143799,0.30413901805877686,0.5535714285714286,1.5493603944778442,0.41007378697395325
1.334507942199707,0.5933598279953003,0.7411481142044067,0.29004260897636414,0.6071428571428572,1.4320918321609497,0.39955979585647583
1.2944295406341553,0.6017267107963562,0.6927028298377991,0.28205859661102295,0.625,1.6917953491210938,0.39943188428878784
1.3271849155426025,0.6034473180770874,0.7237375974655151,0.28789031505584717,0.5892857142857143,1.5017513036727905,0.40648162364959717
1.3400413990020752,0.5964275598526001,0.7436138391494751,0.2817210555076599,0.6071428571428572,1.741122841835022,0.39069628715515137
1.2990561723709106,0.6212852001190186,0.6777709722518921,0.3086621165275574,0.5892857142857143,1.8274271488189697,0.42022114992141724
1.3018205165863037,0.6210859417915344,0.6807345747947693,0.29843711853027344,0.5714285714285714,1.9793641567230225,0.4102901816368103
1.3274298906326294,0.6021439433097839,0.7252859473228455,0.2948653995990753,0.5535714285714286,1.6746188402175903,0.40799254179000854
1.3082778453826904,0.6207042336463928,0.6875736117362976,0.2958829700946808,0.6428571428571428,1.6848317384719849,0.41300246119499207
1.350583553314209,0.5800334215164185,0.7705501317977905,0.28139328956604004,0.6071428571428572,1.879334807395935,0.39099666476249695
1.363572120666504,0.5570950508117676,0.8064770698547363,0.2793618440628052,0.6071428571428572,1.9347234964370728,0.3882792592048645
1.3661096096038818,0.5924742221832275,0.7736353874206543,0.27915090322494507,0.5535714285714286,1.8228557109832764,0.3998807668685913
1.3578743934631348,0.5728811621665955,0.7849932312965393,0.2803950309753418,0.5357142857142857,2.0892207622528076,0.389413058757782
1.325871229171753,0.5715655088424683,0.7543057203292847,0.2766163945198059,0.625,1.927176833152771,0.39473995566368103
1.3598616123199463,0.6125640273094177,0.7472975850105286,0.2864011526107788,0.5357142857142857,1.7854074239730835,0.4043797254562378
1.3365849256515503,0.5905783772468567,0.7460065484046936,0.28322917222976685,0.5535714285714286,2.0826480388641357,0.3981991708278656
1.367159128189087,0.5885956287384033,0.7785634994506836,0.2899695634841919,0.5892857142857143,2.2109360694885254,0.40120697021484375
1.2967469692230225,0.6073682308197021,0.6893787384033203,0.29887956380844116,0.5535714285714286,1.896552562713623,0.41146954894065857
1.3207144737243652,0.6293851733207703,0.691329300403595,0.29667139053344727,0.6428571428571428,1.546406865119934,0.4169255495071411
1.322198510169983,0.5838049054145813,0.7383936047554016,0.2829676568508148,0.5892857142857143,1.9913363456726074,0.3962933421134949
1.3519796133041382,0.5817663073539734,0.7702133059501648,0.2835928201675415,0.5714285714285714,2.231196641921997,0.3882339596748352
1.2859368324279785,0.6152991056442261,0.6706377267837524,0.2969348132610321,0.6071428571428572,1.9232369661331177,0.41671377420425415
1.3162094354629517,0.6045683026313782,0.7116411328315735,0.2858375310897827,0.5535714285714286,1.9138245582580566,0.3950006365776062
1.3239715099334717,0.6085622310638428,0.7154092788696289,0.2973521649837494,0.5357142857142857,2.035163640975952,0.4076475501060486
1.413067102432251,0.5824339389801025,0.8306331634521484,0.28265202045440674,0.4642857142857143,2.382239580154419,0.38781124353408813
1.2798333168029785,0.6121158003807068,0.6677175164222717,0.2901456654071808,0.6071428571428572,1.5588347911834717,0.4106600284576416
1.3268420696258545,0.5913904309272766,0.7354516386985779,0.27931907773017883,0.6071428571428572,1.984237790107727,0.3889337182044983
1.352900743484497,0.5675445795059204,0.7853561639785767,0.27950385212898254,0.5892857142857143,1.7480225563049316,0.38484102487564087
1.3157495260238647,0.6242948770523071,0.6914546489715576,0.30754053592681885,0.5714285714285714,1.6446794271469116,0.41982683539390564
1.3173445463180542,0.5871254205703735,0.7302191257476807,0.2834179699420929,0.6071428571428572,2.0922398567199707,0.3891063332557678
1.3438085317611694,0.5897738933563232,0.7540346384048462,0.2907644212245941,0.6071428571428572,2.3281140327453613,0.4025703966617584
1.3336970806121826,0.5976583957672119,0.7360386848449707,0.2869325280189514,0.5714285714285714,1.8323825597763062,0.38829171657562256
1.360551118850708,0.609003484249115,0.751547634601593,0.29984766244888306,0.625,1.6133681535720825,0.41563937067985535
1.3547674417495728,0.5850475430488586,0.7697198987007141,0.27349698543548584,0.6071428571428572,1.362303376197815,0.37959980964660645
1.3672257661819458,0.5888993740081787,0.7783263921737671,0.28010523319244385,0.5535714285714286,1.7768425941467285,0.4025754928588867
1.3268775939941406,0.6107831597328186,0.716094434261322,0.2931392788887024,0.5892857142857143,2.0027387142181396,0.41211169958114624
1.31789231300354,0.6352008581161499,0.6826914548873901,0.29772692918777466,0.5535714285714286,1.6191262006759644,0.4140571057796478
1.3308069705963135,0.6159237623214722,0.7148832082748413,0.28864216804504395,0.5714285714285714,2.3499348163604736,0.3983049690723419
1.311820149421692,0.6007265448570251,0.7110936045646667,0.29102668166160583,0.5,1.6177594661712646,0.40395230054855347
1.3078993558883667,0.6272474527359009,0.6806519031524658,0.30544087290763855,0.5892857142857143,1.5804523229599,0.414427250623703
1.3438706398010254,0.5841578245162964,0.759712815284729,0.2815805673599243,0.5357142857142857,1.3499464988708496,0.39410361647605896
1.3224059343338013,0.6105291843414307,0.7118767499923706,0.2919383645057678,0.6071428571428572,1.8723725080490112,0.41055798530578613
1.3761568069458008,0.5872207283973694,0.7889360785484314,0.2880486249923706,0.5535714285714286,2.145336389541626,0.39820751547813416
1.286806583404541,0.638109028339386,0.648697555065155,0.3015073239803314,0.4821428571428571,1.3951486349105835,0.4210595488548279
1.3410060405731201,0.6080095767974854,0.7329964637756348,0.29422062635421753,0.5535714285714286,1.9334444999694824,0.4092403054237366
1.364302635192871,0.5651482343673706,0.7991544008255005,0.27223020792007446,0.5892857142857143,1.9016973972320557,0.3873499929904938
1.3921823501586914,0.5627241134643555,0.8294582366943359,0.2649420201778412,0.6071428571428572,1.6572937965393066,0.3732399642467499
1.3361108303070068,0.5699914693832397,0.7661193609237671,0.27525562047958374,0.5892857142857143,1.181531310081482,0.3818637728691101
1.3633944988250732,0.6037435531616211,0.7596509456634521,0.28969964385032654,0.6071428571428572,1.8549799919128418,0.41046664118766785
1.386211633682251,0.5924838781356812,0.7937277555465698,0.2872331738471985,0.5892857142857143,1.3290404081344604,0.4030885398387909
1.3058128356933594,0.643224835395813,0.6625880002975464,0.31497979164123535,0.5892857142857143,1.7059491872787476,0.43236014246940613
1.2921366691589355,0.5437578558921814,0.7483788132667542,0.26352736353874207,0.6071428571428572,1.8636698722839355,0.3727931082248688
1.2925596237182617,0.6188995838165283,0.6736600399017334,0.29073941707611084,0.5892857142857143,1.673211693763733,0.4083350896835327
1.3720719814300537,0.5551486015319824,0.8169233798980713,0.273224800825119,0.6071428571428572,1.288057804107666,0.380395770072937
1.2804086208343506,0.6242119073867798,0.6561967134475708,0.3035484254360199,0.5357142857142857,1.7866250276565552,0.41603100299835205
1.3295825719833374,0.5863314867019653,0.7432510852813721,0.28228455781936646,0.4821428571428571,1.8710304498672485,0.3959242105484009
1.3412559032440186,0.5836886763572693,0.7575672268867493,0.2830730676651001,0.5535714285714286,1.6990240812301636,0.394340455532074
1.366168737411499,0.5756823420524597,0.7904863953590393,0.28474342823028564,0.5714285714285714,1.6233406066894531,0.3932443857192993
1.339704990386963,0.5727493762969971,0.7669556140899658,0.2832503914833069,0.5357142857142857,1.650195837020874,0.39239421486854553
1.283066987991333,0.6195814609527588,0.6634855270385742,0.3006300628185272,0.5178571428571428,1.999555230140686,0.41008830070495605
1.3474833965301514,0.5962030291557312,0.7512803673744202,0.2860478162765503,0.5357142857142857,1.274633765220642,0.3890407085418701
2.2034358978271484,0.7204317450523376,1.4830041527748108,0.6986513733863831,0.4464285714285714,1.2420244216918945,0.8531819581985474
2.156543254852295,0.7396799921989441,1.4168632626533508,0.6944131851196289,0.5,1.1919100284576416,0.856841504573822
2.1330580711364746,0.6763517260551453,1.4567063450813293,0.6897149085998535,0.4464285714285714,1.1426159143447876,0.853482723236084
2.0869476795196533,0.6829240322113037,1.4040236473083496,0.6159614324569702,0.4821428571428571,1.0638432502746582,0.8193454146385193
2.0438857078552246,0.6793828010559082,1.3645029067993164,0.6194119453430176,0.5357142857142857,1.2629148960113525,0.8291708827018738
2.102965831756592,0.6082345247268677,1.4947313070297241,0.5243732333183289,0.4821428571428571,1.3607653379440308,0.7591449022293091
2.1109747886657715,0.5523762702941895,1.558598518371582,0.49069076776504517,0.5178571428571428,1.1750178337097168,0.7347815036773682
2.126924991607666,0.5088841319084167,1.6180408596992493,0.38521426916122437,0.5357142857142857,1.244127631187439,0.5882741212844849
2.119800329208374,0.5621474981307983,1.5576528310775757,0.44173187017440796,0.4821428571428571,1.1417853832244873,0.6911048293113708
2.0866777896881104,0.6848470568656921,1.4018307328224182,0.5028872489929199,0.4821428571428571,1.0971689224243164,0.7742046117782593
2.0599241256713867,0.5550858974456787,1.504838228225708,0.40376538038253784,0.4464285714285714,1.2448787689208984,0.6663507223129272
1.9361138343811035,0.48530641198158264,1.4508074223995209,0.3512537479400635,0.4642857142857143,1.2288399934768677,0.6122474670410156
1.871476650238037,0.41264212131500244,1.4588345289230347,0.3049243688583374,0.4642857142857143,1.2571543455123901,0.5541528463363647
1.8796284198760986,0.601691722869873,1.2779366970062256,0.382162481546402,0.4464285714285714,1.1933578252792358,0.630821704864502
1.9132812023162842,0.5715817213058472,1.341699481010437,0.3586887717247009,0.5,1.3543610572814941,0.6203858256340027
1.8681623935699463,0.4750700891017914,1.393092304468155,0.3080965280532837,0.5,1.1591640710830688,0.575189471244812
1.835914134979248,0.5653940439224243,1.2705200910568237,0.3423508405685425,0.4642857142857143,1.264647126197815,0.6108114123344421
1.824460506439209,0.5039967894554138,1.3204637169837952,0.3099691569805145,0.4285714285714286,1.178617238998413,0.5429109930992126
1.7549669742584229,0.5804827809333801,1.1744841933250427,0.3486330807209015,0.5714285714285714,1.258875846862793,0.6184872984886169
1.7342203855514526,0.5333728790283203,1.2008475065231323,0.3102695047855377,0.5,1.2658637762069702,0.5901401042938232
1.7836620807647705,0.4709274172782898,1.3127346634864807,0.280367910861969,0.5535714285714286,1.2149555683135986,0.5342812538146973
1.8649535179138184,0.3990638852119446,1.4658896327018738,0.25662896037101746,0.5178571428571428,1.4234341382980347,0.5001051425933838
1.6986658573150635,0.4549880921840668,1.2436777651309967,0.26162391901016235,0.5357142857142857,1.4985709190368652,0.49943482875823975
1.7138493061065674,0.4480189085006714,1.265830397605896,0.2722465395927429,0.6071428571428572,1.2872676849365234,0.5094171762466431
1.7393114566802979,0.453363835811615,1.2859476208686829,0.278836190700531,0.4821428571428571,1.2143676280975342,0.4919014573097229
1.709797978401184,0.48811811208724976,1.2216798663139343,0.2697448432445526,0.5714285714285714,1.3263893127441406,0.4958813786506653
1.6848688125610352,0.44821473956108093,1.2366540729999542,0.26429611444473267,0.4464285714285714,1.6785842180252075,0.47828373312950134
1.7785265445709229,0.45424237847328186,1.324284166097641,0.2678948640823364,0.5,1.3129409551620483,0.49186983704566956
1.6250529289245605,0.5145097374916077,1.1105431914329529,0.2758142352104187,0.5714285714285714,1.0612988471984863,0.5026900768280029
1.6514582633972168,0.4309804141521454,1.2204778492450714,0.25201651453971863,0.5535714285714286,1.400578498840332,0.47434520721435547
1.586692214012146,0.5038355588912964,1.0828566551208496,0.2750817537307739,0.5,1.1254887580871582,0.5191229581832886
1.695950984954834,0.4027756452560425,1.2931753396987915,0.22412709891796112,0.5357142857142857,1.3404895067214966,0.45343244075775146
1.655113697052002,0.42439353466033936,1.2307201623916626,0.2246219515800476,0.5535714285714286,1.610092043876648,0.45104268193244934
1.6475788354873657,0.4183424115180969,1.2292364239692688,0.2347557693719864,0.5178571428571428,1.3692125082015991,0.4556494355201721
1.5118858814239502,0.4596272110939026,1.0522586703300476,0.2553214430809021,0.4821428571428571,1.1287956237792969,0.45204633474349976
1.5028433799743652,0.42338037490844727,1.079463005065918,0.2247028648853302,0.5714285714285714,1.2810059785842896,0.4074461758136749
1.5249314308166504,0.3463326096534729,1.1785988211631775,0.18516495823860168,0.5357142857142857,1.3539901971817017,0.36077553033828735
1.4210388660430908,0.4004193842411041,1.0206194818019867,0.22955875098705292,0.5535714285714286,1.6346169710159302,0.40496253967285156
1.3792601823806763,0.3557233214378357,1.0235368609428406,0.2111048698425293,0.4821428571428571,1.348227620124817,0.3822115361690521
1.401695728302002,0.34343183040618896,1.058263897895813,0.21056434512138367,0.5535714285714286,1.4073092937469482,0.3850429654121399
1.2980773448944092,0.3554952144622803,0.9425821304321289,0.21262547373771667,0.5892857142857143,1.4950300455093384,0.38537824153900146
1.3377978801727295,0.3135830760002136,1.0242148041725159,0.20829856395721436,0.6071428571428572,1.4232362508773804,0.37524810433387756
1.3051002025604248,0.3072853982448578,0.997814804315567,0.19414836168289185,0.6071428571428572,1.6446139812469482,0.3561365008354187
1.2971173524856567,0.3231292963027954,0.9739880561828613,0.19707828760147095,0.5178571428571428,1.68272864818573,0.3645448088645935
1.3284701108932495,0.39660173654556274,0.9318683743476868,0.24307873845100403,0.5,1.6388331651687622,0.40837758779525757
1.3417112827301025,0.3778883218765259,0.9638229608535767,0.23493897914886475,0.4821428571428571,1.2967443466186523,0.4066789746284485
1.3448567390441895,0.2901412546634674,1.054715484380722,0.17328204214572906,0.5178571428571428,1.1579501628875732,0.33841729164123535
1.2870595455169678,0.27568840980529785,1.01137113571167,0.17769339680671692,0.5535714285714286,1.4644733667373657,0.3547065556049347
1.3147693872451782,0.3846016526222229,0.9301677346229553,0.22095409035682678,0.5535714285714286,1.4246715307235718,0.4002532362937927
1.300840139389038,0.32041287422180176,0.9804272651672363,0.2082679569721222,0.5892857142857143,1.6805803775787354,0.38704484701156616
1.2883983850479126,0.33640915155410767,0.9519892334938049,0.20707105100154877,0.5,1.8919016122817993,0.3902360796928406
1.311415672302246,0.33682405948638916,0.9745916128158569,0.2035844624042511,0.5714285714285714,1.7113475799560547,0.36365845799446106
1.241575002670288,0.3203267455101013,0.9212482571601868,0.2000865638256073,0.5892857142857143,1.3415096998214722,0.3861548900604248
1.1732895374298096,0.31920474767684937,0.8540847897529602,0.18126946687698364,0.5357142857142857,1.4159126281738281,0.3484640121459961
1.240105152130127,0.3425913155078888,0.8975138366222382,0.20976944267749786,0.5714285714285714,1.7134476900100708,0.38730189204216003
1.197777271270752,0.32123810052871704,0.8765391707420349,0.17632324993610382,0.5714285714285714,1.445580005645752,0.33417510986328125
1.230778455734253,0.3252789378166199,0.9054995179176331,0.18595154583454132,0.6071428571428572,1.6341278553009033,0.34960222244262695
1.1287164688110352,0.3582474887371063,0.7704689800739288,0.2113703340291977,0.5178571428571428,1.8638168573379517,0.3724658191204071
1.1967295408248901,0.3476925492286682,0.8490369915962219,0.20095016062259674,0.5892857142857143,1.6601091623306274,0.3588067889213562
1.2373437881469727,0.3061848282814026,0.9311589598655701,0.18396340310573578,0.5535714285714286,1.4255709648132324,0.3407960832118988
1.2725284099578857,0.3574201166629791,0.9151082932949066,0.22084224224090576,0.6071428571428572,1.3517258167266846,0.36812886595726013
1.2055901288986206,0.3723156154155731,0.8332745134830475,0.20654942095279694,0.5714285714285714,1.7271965742111206,0.3686579465866089
1.2294602394104004,0.4125880002975464,0.816872239112854,0.23802080750465393,0.5714285714285714,1.598708152770996,0.4003014862537384
1.3415602445602417,0.39308983087539673,0.948470413684845,0.24285411834716797,0.5178571428571428,1.8544013500213623,0.4047974944114685
1.3246126174926758,0.39978545904159546,0.9248271584510803,0.23338043689727783,0.5535714285714286,1.469937801361084,0.4120073914527893
1.2878999710083008,0.46955406665802,0.8183459043502808,0.2577003538608551,0.6428571428571428,1.571380853652954,0.44594597816467285
1.3711256980895996,0.4673369526863098,0.9037887454032898,0.2962144613265991,0.625,1.568503975868225,0.4755396842956543
1.286038875579834,0.4949221611022949,0.7911167144775391,0.29466909170150757,0.5,1.824777364730835,0.4793776273727417
1.3129901885986328,0.35719335079193115,0.9557968378067017,0.2985146641731262,0.5357142857142857,1.703598976135254,0.45211249589920044
1.3448325395584106,0.536657989025116,0.8081745505332947,0.3241485059261322,0.5892857142857143,1.5536634922027588,0.49162834882736206
1.35214364528656,0.4252470135688782,0.9268966317176819,0.3342309594154358,0.6071428571428572,1.862691879272461,0.4817643165588379
1.3172478675842285,0.43625572323799133,0.8809921443462372,0.3539232015609741,0.625,1.63853120803833,0.5227146744728088
1.2923864126205444,0.3559141457080841,0.9364722669124603,0.31538939476013184,0.4821428571428571,1.3566011190414429,0.4781092405319214
1.3391377925872803,0.3938663601875305,0.9452714323997498,0.3132800757884979,0.6071428571428572,1.593003749847412,0.46003714203834534
1.3462207317352295,0.47045958042144775,0.8757611513137817,0.33226555585861206,0.5892857142857143,1.9175738096237183,0.4705345034599304
1.261162519454956,0.45456475019454956,0.8065977692604065,0.32865071296691895,0.625,1.7464561462402344,0.4681575298309326
1.3152759075164795,0.5510973334312439,0.7641785740852356,0.378307968378067,0.5178571428571428,1.6267273426055908,0.5132827162742615
1.2671198844909668,0.46932071447372437,0.7977991700172424,0.3287048935890198,0.6607142857142857,1.7738447189331055,0.4598162770271301
1.2701232433319092,0.5627282857894897,0.7073949575424194,0.31376832723617554,0.5892857142857143,1.6260690689086914,0.47761163115501404
1.2041882276535034,0.4296463131904602,0.7745419144630432,0.2604133188724518,0.5714285714285714,1.4997769594192505,0.3814651668071747
1.1705870628356934,0.29046791791915894,0.8801191449165344,0.18998095393180847,0.5892857142857143,1.5630443096160889,0.34109964966773987
1.2157055139541626,0.5464559197425842,0.6692495942115784,0.2982882559299469,0.6428571428571428,1.7236571311950684,0.46751201152801514
1.212014079093933,0.4312894344329834,0.7807246446609497,0.2513716220855713,0.625,1.6118583679199219,0.4034012258052826
1.231342077255249,0.5501316785812378,0.6812103986740112,0.2953408658504486,0.6071428571428572,1.7014271020889282,0.45267215371131897
1.18660306930542,0.6066362857818604,0.5799667835235596,0.3093034625053406,0.6964285714285714,1.6274553537368774,0.44181352853775024
1.2404870986938477,0.47552794218063354,0.7649591565132141,0.26195281744003296,0.6428571428571428,1.5684903860092163,0.40298616886138916
1.2112557888031006,0.4955778419971466,0.715677946805954,0.28723105788230896,0.625,1.2265421152114868,0.42451345920562744
1.293872356414795,0.4950762093067169,0.798796147108078,0.24683623015880585,0.625,1.6883610486984253,0.3667212426662445
1.2610228061676025,0.5833153128623962,0.6777074933052063,0.29184937477111816,0.5714285714285714,1.5932250022888184,0.42380839586257935
1.2659052610397339,0.44759291410446167,0.8183123469352722,0.2625919580459595,0.5357142857142857,1.4802311658859253,0.3961116075515747
1.2674825191497803,0.5096269845962524,0.7578555345535278,0.279224157333374,0.5892857142857143,1.71990966796875,0.43692782521247864
1.3028919696807861,0.5198671221733093,0.7830248475074768,0.29175859689712524,0.6607142857142857,1.84039306640625,0.4596782624721527
1.2947373390197754,0.4639390707015991,0.8307982683181763,0.2850467562675476,0.5892857142857143,1.3409149646759033,0.43363773822784424
1.3535444736480713,0.501640796661377,0.8519036769866943,0.3003893196582794,0.5714285714285714,1.6516602039337158,0.48870277404785156
1.3711566925048828,0.5077783465385437,0.8633783459663391,0.3607950508594513,0.6071428571428572,1.7515571117401123,0.558904767036438
1.417013168334961,0.474713534116745,0.9422996342182159,0.3686329126358032,0.6071428571428572,1.3841032981872559,0.5616865754127502
1.4304213523864746,0.5176113843917847,0.9128099679946899,0.37292906641960144,0.5714285714285714,1.8563631772994995,0.5789929628372192
1.448648452758789,0.5739227533340454,0.8747256994247437,0.37833309173583984,0.625,1.7654564380645752,0.591816782951355
1.4563747644424438,0.5000283718109131,0.9563463926315308,0.35679686069488525,0.5714285714285714,1.7842857837677002,0.5463448762893677
1.4599919319152832,0.5890796184539795,0.8709123134613037,0.3727900981903076,0.5714285714285714,1.8179324865341187,0.5725966095924377
1.429970383644104,0.5177856087684631,0.9121847748756409,0.37325751781463623,0.4821428571428571,1.8975567817687988,0.5701901912689209
1.4344794750213623,0.5434308052062988,0.8910486698150635,0.362562894821167,0.5714285714285714,1.7339471578598022,0.5436054468154907
1.3243932723999023,0.7220238447189331,0.6023694276809692,0.40838077664375305,0.5357142857142857,1.7866473197937012,0.5702158212661743
1.3073389530181885,0.7356607913970947,0.5716781616210938,0.39467740058898926,0.5714285714285714,1.5906662940979004,0.5319147109985352
1.507903814315796,0.6783642768859863,0.8295395374298096,0.37904298305511475,0.5178571428571428,1.5573506355285645,0.5427713394165039
1.5254805088043213,0.6126211881637573,0.912859320640564,0.3544476628303528,0.5714285714285714,1.5518428087234497,0.5271247625350952
1.4408595561981201,0.6478586792945862,0.7930008769035339,0.39049601554870605,0.5535714285714286,1.3253743648529053,0.5484234094619751
1.5303317308425903,0.5887214541435242,0.9416102766990662,0.3624609112739563,0.5714285714285714,1.5940147638320923,0.5277916193008423
1.4671683311462402,0.6558233499526978,0.8113449811935425,0.3823653757572174,0.5357142857142857,1.756441593170166,0.5510804653167725
1.4359971284866333,0.6783872246742249,0.7576099038124084,0.37909433245658875,0.5892857142857143,1.4816406965255737,0.5302973985671997
1.4762318134307861,0.6962767839431763,0.7799550294876099,0.36210426688194275,0.5535714285714286,1.2235054969787598,0.5108688473701477
1.4282217025756836,0.6929481029510498,0.7352735996246338,0.3538195788860321,0.5892857142857143,1.7851086854934692,0.5047565698623657
1.4380866289138794,0.6881155371665955,0.7499710917472839,0.3316783905029297,0.5714285714285714,1.8591362237930298,0.47913485765457153
1.3892452716827393,0.7182246446609497,0.6710206270217896,0.349846214056015,0.625,1.606442928314209,0.5032466650009155
1.4690117835998535,0.6664857864379883,0.8025259971618652,0.33141934871673584,0.6071428571428572,1.7445350885391235,0.4805130362510681
1.3847631216049194,0.6066722869873047,0.7780908346176147,0.33286404609680176,0.6071428571428572,1.695571780204773,0.4698854386806488
1.4203708171844482,0.6765216588973999,0.7438491582870483,0.328546404838562,0.625,1.6052405834197998,0.48291507363319397
1.3299164772033691,0.6998555660247803,0.6300609111785889,0.33216339349746704,0.6428571428571428,1.320062518119812,0.48242950439453125
1.4576250314712524,0.632225751876831,0.8253992795944214,0.2846547067165375,0.5535714285714286,1.3330769538879395,0.4273895025253296
1.4234662055969238,0.6500524878501892,0.7734137177467346,0.29211652278900146,0.5535714285714286,1.3664822578430176,0.42862260341644287
1.3916410207748413,0.6837670803070068,0.7078739404678345,0.31015342473983765,0.6071428571428572,1.6984068155288696,0.4473220705986023
1.3711934089660645,0.6342754364013672,0.7369179725646973,0.28701984882354736,0.5892857142857143,1.7327502965927124,0.41308000683784485
1.4087698459625244,0.6484097242355347,0.7603601217269897,0.30671796202659607,0.5892857142857143,1.4204074144363403,0.43675628304481506
1.3717312812805176,0.6659848093986511,0.7057464718818665,0.3068479895591736,0.6071428571428572,2.031510353088379,0.4393002986907959
1.354217290878296,0.685468316078186,0.6687489748001099,0.32536250352859497,0.5892857142857143,1.9080138206481934,0.4511086642742157
1.3863493204116821,0.6620441675186157,0.7243051528930664,0.31498628854751587,0.6428571428571428,1.6746907234191895,0.44469815492630005
1.4146937131881714,0.6467417478561401,0.7679519653320312,0.31243956089019775,0.5714285714285714,1.4110883474349976,0.4440441131591797
1.4336601495742798,0.6378474831581116,0.7958126664161682,0.2995096445083618,0.6071428571428572,1.9205381870269775,0.4271504878997803
1.3877456188201904,0.6418066024780273,0.7459390163421631,0.30373191833496094,0.5714285714285714,1.9487640857696533,0.4236369729042053
1.4209659099578857,0.6409119963645935,0.7800539135932922,0.2951103448867798,0.5892857142857143,1.536975383758545,0.41914623975753784
1.4519612789154053,0.6461812257766724,0.8057800531387329,0.3023701310157776,0.5892857142857143,1.9174610376358032,0.4216340184211731
1.4516329765319824,0.6411928534507751,0.8104401230812073,0.2982601225376129,0.6071428571428572,1.6285237073898315,0.42217323184013367
1.3812494277954102,0.5575686097145081,0.8236808180809021,0.2739798426628113,0.5714285714285714,2.0779213905334473,0.38839149475097656
1.359411358833313,0.6877627968788147,0.6716485619544983,0.35003119707107544,0.6071428571428572,1.8425780534744263,0.46841007471084595
1.3562134504318237,0.6903946399688721,0.6658188104629517,0.3235945999622345,0.5714285714285714,1.859885811805725,0.45280325412750244
1.4360597133636475,0.6492265462875366,0.7868331670761108,0.3008723556995392,0.5535714285714286,1.954902172088623,0.42557984590530396
1.3640263080596924,0.6762571334838867,0.6877691745758057,0.3268585801124573,0.6607142857142857,1.8956283330917358,0.4433330297470093
1.3774373531341553,0.6519584655761719,0.7254788875579834,0.31730037927627563,0.5714285714285714,1.994773268699646,0.4390021562576294
1.3737705945968628,0.6354499459266663,0.7383206486701965,0.30294269323349,0.6071428571428572,2.0703208446502686,0.4208698868751526
1.3764746189117432,0.6461664438247681,0.7303081750869751,0.31328147649765015,0.625,1.9340347051620483,0.4340724050998688
1.4475764036178589,0.6171818971633911,0.8303945064544678,0.2873159646987915,0.5892857142857143,1.8217108249664307,0.4024772644042969
1.3812977075576782,0.6950414180755615,0.6862562894821167,0.3327043652534485,0.6071428571428572,1.5709373950958252,0.4642224907875061
1.4549920558929443,0.6353273391723633,0.819664716720581,0.2989692986011505,0.6071428571428572,2.0675272941589355,0.4228161871433258
1.4053585529327393,0.6565679907798767,0.7487905621528625,0.2988305389881134,0.5714285714285714,1.8644198179244995,0.42167404294013977
1.3512600660324097,0.6671504378318787,0.684109628200531,0.30023473501205444,0.5357142857142857,1.7452960014343262,0.4228137731552124
1.3339903354644775,0.708346962928772,0.6256433725357056,0.3400886356830597,0.5535714285714286,1.9364535808563232,0.46678000688552856
1.3290603160858154,0.7081593871116638,0.6209009289741516,0.3638177514076233,0.5357142857142857,2.088148832321167,0.4921835660934448
1.3675062656402588,0.7180663347244263,0.6494399309158325,0.34638333320617676,0.4821428571428571,1.839705228805542,0.47146064043045044
1.396079421043396,0.6713043451309204,0.7247750759124756,0.3174453675746918,0.5714285714285714,2.0310869216918945,0.44247448444366455
1.3350666761398315,0.6647388935089111,0.6703277826309204,0.3178754448890686,0.6428571428571428,1.6219192743301392,0.4401538670063019
1.4361687898635864,0.6386212110519409,0.7975475788116455,0.2965618968009949,0.5714285714285714,1.8077588081359863,0.4252042770385742
1.337117075920105,0.687087893486023,0.650029182434082,0.32070302963256836,0.625,1.654101848602295,0.4458666443824768
1.3842856884002686,0.6525955200195312,0.7316901683807373,0.3143925070762634,0.6071428571428572,1.8292313814163208,0.4359627366065979
1.3568445444107056,0.6563595533370972,0.7004849910736084,0.30845534801483154,0.6071428571428572,2.08508038520813,0.4297932982444763
1.3912326097488403,0.645304799079895,0.7459278106689453,0.2918032109737396,0.5714285714285714,1.789291262626648,0.4121008813381195
1.4026679992675781,0.6298415660858154,0.7728264331817627,0.29998451471328735,0.6071428571428572,1.7891076803207397,0.42130547761917114
1.3683013916015625,0.6539275646209717,0.7143738269805908,0.30255383253097534,0.6071428571428572,1.6573400497436523,0.4290647506713867
1.3847639560699463,0.6529967784881592,0.7317671775817871,0.31217819452285767,0.4285714285714286,2.0561418533325195,0.43358108401298523
1.3457179069519043,0.6875994205474854,0.658118486404419,0.3289574980735779,0.5535714285714286,1.9622639417648315,0.46126678586006165
1.3470523357391357,0.6767958998680115,0.6702564358711243,0.33197546005249023,0.4821428571428571,1.8115875720977783,0.4587453603744507
1.371809482574463,0.6670568585395813,0.7047526240348816,0.32880711555480957,0.5714285714285714,1.6541657447814941,0.45735543966293335
1.356353521347046,0.6865950226783752,0.6697584986686707,0.3230331838130951,0.5714285714285714,1.9775512218475342,0.4480024576187134
1.3332548141479492,0.6804913282394409,0.6527634859085083,0.31886282563209534,0.5714285714285714,1.971356987953186,0.4400893747806549
1.2966034412384033,0.7218930721282959,0.5747103691101074,0.3490356206893921,0.6071428571428572,1.9129509925842285,0.4778639078140259
1.3904602527618408,0.6770744323730469,0.713385820388794,0.30995994806289673,0.5535714285714286,1.3956708908081055,0.43725207448005676
1.3546003103256226,0.6411756277084351,0.7134246826171875,0.3097259998321533,0.5714285714285714,1.912176251411438,0.4252699911594391
1.3600058555603027,0.6417169570922852,0.7182888984680176,0.3105052709579468,0.6071428571428572,2.0759940147399902,0.42800843715667725
1.310290813446045,0.6314647793769836,0.6788260340690613,0.34496283531188965,0.5892857142857143,1.996978998184204,0.46267253160476685
1.4073920249938965,0.6210038661956787,0.7863881587982178,0.2774234414100647,0.625,1.7081376314163208,0.40018120408058167
1.3871448040008545,0.651343584060669,0.7358012199401855,0.30337417125701904,0.5,1.886698842048645,0.43197768926620483
1.3140456676483154,0.6066176891326904,0.707427978515625,0.3019118309020996,0.5535714285714286,2.0541248321533203,0.4259168207645416
1.3289426565170288,0.6490166187286377,0.6799260377883911,0.3243730068206787,0.5535714285714286,2.117032289505005,0.44462621212005615
1.4057416915893555,0.6652337312698364,0.740507960319519,0.3203967213630676,0.625,1.7354843616485596,0.4460466802120209
1.3584624528884888,0.6572390794754028,0.7012233734130859,0.31855806708335876,0.5714285714285714,1.9521363973617554,0.44295549392700195
1.3551795482635498,0.670403003692627,0.6847765445709229,0.31738996505737305,0.5714285714285714,2.0614097118377686,0.44620251655578613
1.3155449628829956,0.68050616979599,0.6350387930870056,0.322862446308136,0.5357142857142857,1.9389429092407227,0.44524818658828735
1.3701872825622559,0.6364569664001465,0.7337303161621094,0.3037792444229126,0.5892857142857143,1.8022878170013428,0.4244951605796814
1.3826305866241455,0.6472247838973999,0.7354058027267456,0.3051677942276001,0.5714285714285714,2.0385942459106445,0.43286797404289246
1.383293628692627,0.6723753213882446,0.7109183073043823,0.32598239183425903,0.625,1.899301528930664,0.4537618160247803
1.3696085214614868,0.6248772144317627,0.7447313070297241,0.29504209756851196,0.5892857142857143,1.690523386001587,0.4202197790145874
1.3767433166503906,0.6226359009742737,0.7541074156761169,0.29259344935417175,0.5178571428571428,1.818901538848877,0.4106532335281372
1.4042420387268066,0.629025936126709,0.7752161026000977,0.29277855157852173,0.5535714285714286,1.7774714231491089,0.41021105647087097
1.3867132663726807,0.630632758140564,0.7560805082321167,0.3087446987628937,0.5535714285714286,1.8778812885284424,0.4241998791694641
1.3719890117645264,0.6406340599060059,0.7313549518585205,0.30047139525413513,0.5535714285714286,1.752987027168274,0.42619916796684265
1.3154693841934204,0.6911372542381287,0.6243321299552917,0.3308272957801819,0.6071428571428572,1.9197474718093872,0.45297977328300476
1.3430668115615845,0.5593833327293396,0.7836834788322449,0.28041860461235046,0.5535714285714286,1.835891604423523,0.396609365940094
1.3973956108093262,0.6805089116096497,0.7168866991996765,0.3295159339904785,0.6428571428571428,1.5331631898880005,0.4545455276966095
1.3707361221313477,0.6521604061126709,0.7185757160186768,0.3110126852989197,0.5535714285714286,1.7982531785964966,0.43348777294158936
1.372029185295105,0.6408014297485352,0.7312277555465698,0.3114506006240845,0.5357142857142857,1.644101619720459,0.4307786822319031
1.336318850517273,0.6628004908561707,0.6735183596611023,0.318477064371109,0.5714285714285714,2.177457809448242,0.44188594818115234
1.364894151687622,0.630357027053833,0.7345371246337891,0.29470330476760864,0.5535714285714286,2.2130661010742188,0.41838353872299194
1.3915996551513672,0.6204230785369873,0.7711765766143799,0.2825565040111542,0.4642857142857143,2.376070261001587,0.401093453168869
1.3457832336425781,0.6439552307128906,0.7018280029296875,0.30669519305229187,0.5714285714285714,2.247884750366211,0.428130179643631
1.3220837116241455,0.6719261407852173,0.6501575708389282,0.3019818067550659,0.5892857142857143,1.424294352531433,0.42558813095092773
1.323014497756958,0.6813251376152039,0.6416893601417542,0.3390582799911499,0.5535714285714286,1.6579630374908447,0.4631781578063965
1.360025405883789,0.6578947305679321,0.7021306753158569,0.3074604272842407,0.6071428571428572,2.0282273292541504,0.44665277004241943
1.3544952869415283,0.6876020431518555,0.6668932437896729,0.3432106077671051,0.6071428571428572,1.9439748525619507,0.47216522693634033
1.414092779159546,0.6303789615631104,0.7837138175964355,0.29164040088653564,0.6071428571428572,2.1054322719573975,0.40894782543182373
1.3257462978363037,0.6464170217514038,0.6793292760848999,0.3008473217487335,0.6071428571428572,1.9055640697479248,0.42296525835990906
1.3733024597167969,0.6945975422859192,0.6787049174308777,0.3402146100997925,0.5714285714285714,1.6589616537094116,0.46408921480178833
1.3304903507232666,0.6648101806640625,0.6656801700592041,0.3127713203430176,0.625,1.5989702939987183,0.4360131621360779
1.3499341011047363,0.6631931662559509,0.6867409348487854,0.32226765155792236,0.5892857142857143,1.429166555404663,0.443403959274292
1.422212839126587,0.6464401483535767,0.7757726907730103,0.30748510360717773,0.6607142857142857,2.060290813446045,0.43426668643951416
1.3327255249023438,0.6422873735427856,0.6904381513595581,0.30203545093536377,0.6428571428571428,1.7286036014556885,0.42033717036247253
1.4283037185668945,0.6403310894966125,0.787972629070282,0.2959666848182678,0.5178571428571428,2.132777690887451,0.423675000667572
1.3697491884231567,0.6544296145439148,0.7153195738792419,0.30515557527542114,0.5535714285714286,2.023878335952759,0.43033748865127563
1.3492494821548462,0.6822462677955627,0.6670032143592834,0.32513582706451416,0.5535714285714286,1.7545384168624878,0.450023889541626
1.3547086715698242,0.665897011756897,0.6888116598129272,0.3229425251483917,0.6428571428571428,1.8747445344924927,0.44485747814178467
1.3122022151947021,0.6944481134414673,0.6177541017532349,0.33079493045806885,0.5535714285714286,1.2694271802902222,0.4613361954689026
1.3028841018676758,0.6525840163230896,0.6503000855445862,0.30971559882164,0.5714285714285714,1.8785691261291504,0.4373084306716919
1.3469065427780151,0.6713657379150391,0.6755408048629761,0.3068578243255615,0.5535714285714286,1.7679529190063477,0.4366165101528168
1.3731961250305176,0.6801490187644958,0.6930471062660217,0.3275558352470398,0.5892857142857143,1.8694889545440674,0.46033841371536255
1.3670132160186768,0.6741949319839478,0.692818284034729,0.31578266620635986,0.5357142857142857,1.8854029178619385,0.44176387786865234
1.3892998695373535,0.6532711982727051,0.7360286712646484,0.31186753511428833,0.6428571428571428,1.9518576860427856,0.44083550572395325
1.399369716644287,0.6337302327156067,0.7656394839286804,0.2931652367115021,0.5178571428571428,1.380212426185608,0.41947710514068604
1.3638408184051514,0.6640920639038086,0.6997487545013428,0.32161369919776917,0.5357142857142857,1.7727102041244507,0.4558142125606537
1.340327262878418,0.6763471364974976,0.6639801263809204,0.3371236026287079,0.5892857142857143,1.5773930549621582,0.46479350328445435
1.3882791996002197,0.6738725900650024,0.7144066095352173,0.32979217171669006,0.5357142857142857,1.707849383354187,0.45183712244033813
1.3458166122436523,0.6799806356430054,0.665835976600647,0.3296545445919037,0.6071428571428572,1.8876583576202393,0.45822736620903015
1.3793355226516724,0.681185781955719,0.6981497406959534,0.3365526795387268,0.6607142857142857,1.801304817199707,0.46775996685028076
1.3300726413726807,0.6713069677352905,0.6587656736373901,0.32305270433425903,0.6071428571428572,1.9770796298980713,0.44688680768013
1.373213529586792,0.6622467041015625,0.7109668254852295,0.3033964931964874,0.5714285714285714,2.1301231384277344,0.42733895778656006
1.3553953170776367,0.6898312568664551,0.6655640602111816,0.326291024684906,0.5178571428571428,1.8713183403015137,0.46243900060653687
1.2907533645629883,0.6833784580230713,0.607374906539917,0.3278961777687073,0.6428571428571428,1.5752063989639282,0.45854419469833374
1.3729133605957031,0.6563463807106018,0.7165669798851013,0.30971211194992065,0.5714285714285714,1.7143360376358032,0.43772363662719727
1.412333607673645,0.667758584022522,0.744575023651123,0.30209797620773315,0.5535714285714286,1.9330037832260132,0.4324344992637634
1.3694950342178345,0.6732989549636841,0.6961960792541504,0.326310932636261,0.6071428571428572,1.717214584350586,0.4550383687019348
1.405862808227539,0.6862266063690186,0.7196362018585205,0.3245081305503845,0.5357142857142857,1.9670578241348267,0.45008283853530884
1.3799974918365479,0.6457531452178955,0.7342443466186523,0.30658048391342163,0.5,1.8085297346115112,0.42795106768608093
1.3724255561828613,0.6619760990142822,0.7104494571685791,0.3231898844242096,0.6071428571428572,1.570725917816162,0.4545779824256897
1.3606226444244385,0.6953160166740417,0.6653066277503967,0.34624892473220825,0.6071428571428572,1.6013736724853516,0.4812966287136078
1.3834640979766846,0.6452142000198364,0.7382498979568481,0.30403774976730347,0.5178571428571428,1.7054991722106934,0.4311615526676178
1.3710362911224365,0.6367311477661133,0.7343051433563232,0.3035207986831665,0.5357142857142857,1.29079008102417,0.4307962656021118
1.3500444889068604,0.6561514139175415,0.6938930749893188,0.321527361869812,0.6071428571428572,1.45740807056427,0.4460363984107971
1.3733549118041992,0.6708847284317017,0.7024701833724976,0.31781524419784546,0.5892857142857143,1.9136836528778076,0.4523392915725708
1.3813724517822266,0.6768149733543396,0.704557478427887,0.3321729898452759,0.5535714285714286,2.1512696743011475,0.4668786823749542
1.364502191543579,0.7054073810577393,0.6590948104858398,0.34379327297210693,0.5535714285714286,2.290330648422241,0.47414442896842957
1.387079119682312,0.6739013195037842,0.7131778001785278,0.315975546836853,0.5357142857142857,1.6012710332870483,0.4495183229446411
1.3976093530654907,0.7103244066238403,0.6872849464416504,0.3469376266002655,0.5535714285714286,2.051060914993286,0.4797152280807495
1.3756818771362305,0.6959510445594788,0.6797308325767517,0.3478807210922241,0.5357142857142857,1.8372857570648193,0.48337361216545105
1.3365427255630493,0.7098313570022583,0.626711368560791,0.3391551971435547,0.5714285714285714,1.7570030689239502,0.4693344235420227
1.3897643089294434,0.6706211566925049,0.7191431522369385,0.33025801181793213,0.5357142857142857,1.805342435836792,0.45771321654319763
1.4124655723571777,0.6883507966995239,0.7241147756576538,0.33435630798339844,0.5892857142857143,1.6888614892959595,0.46970421075820923
1.381301760673523,0.7255914211273193,0.6557103395462036,0.35136929154396057,0.5892857142857143,1.829071044921875,0.4872063398361206
1.2909553050994873,0.653813362121582,0.6371419429779053,0.34498995542526245,0.5535714285714286,1.7439409494400024,0.481709748506546
1.3752199411392212,0.6875051259994507,0.6877148151397705,0.3744516372680664,0.5714285714285714,1.684237003326416,0.5024677515029907
1.412869930267334,0.7066435813903809,0.7062263488769531,0.3601341247558594,0.6071428571428572,2.00714373588562,0.4933427572250366
1.4085655212402344,0.6775004863739014,0.731065034866333,0.3264787793159485,0.5357142857142857,1.8597222566604614,0.4584497809410095
1.3901728391647339,0.6869198083877563,0.7032530307769775,0.3415716886520386,0.5714285714285714,1.706327199935913,0.4786122739315033
1.4470815658569336,0.6823937892913818,0.7646877765655518,0.33808261156082153,0.5535714285714286,1.9409209489822388,0.4731147587299347
1.3826357126235962,0.6957970261573792,0.686838686466217,0.33999311923980713,0.5178571428571428,1.8372008800506592,0.47524136304855347
1.4316155910491943,0.6435957551002502,0.7880198359489441,0.3280324339866638,0.5535714285714286,1.735511302947998,0.46603870391845703
1.3396024703979492,0.7018096446990967,0.6377928256988525,0.34367066621780396,0.5892857142857143,1.4940214157104492,0.47406649589538574
1.415022611618042,0.6673905849456787,0.7476320266723633,0.32867351174354553,0.5178571428571428,1.6537246704101562,0.46088072657585144
1.3621842861175537,0.712191104888916,0.6499931812286377,0.3675984740257263,0.5357142857142857,1.8664556741714478,0.5066123008728027
1.3993096351623535,0.6952164173126221,0.7040932178497314,0.34028178453445435,0.5357142857142857,2.095778703689575,0.4753339886665344
1.4276407957077026,0.6910648345947266,0.7365759611129761,0.3635130524635315,0.4821428571428571,1.8433480262756348,0.49733251333236694
1.38602876663208,0.6929386854171753,0.6930900812149048,0.3488553464412689,0.5714285714285714,1.2569172382354736,0.4876900613307953
1.3810665607452393,0.6901916265487671,0.6908749341964722,0.3464886546134949,0.5535714285714286,2.0279457569122314,0.48473984003067017
1.4262824058532715,0.6921588182449341,0.7341235876083374,0.35585078597068787,0.5535714285714286,2.0190012454986572,0.49748724699020386
1.3848893642425537,0.6991854906082153,0.6857038736343384,0.356004923582077,0.5535714285714286,2.220602512359619,0.4893609285354614
1.4440298080444336,0.671192467212677,0.7728373408317566,0.3411535918712616,0.5714285714285714,1.9689213037490845,0.4757131040096283
1.3315329551696777,0.7116566300392151,0.6198763251304626,0.38160598278045654,0.4821428571428571,1.8220971822738647,0.5207656025886536
1.376110553741455,0.6874797344207764,0.6886308193206787,0.3504217863082886,0.5535714285714286,1.3099095821380615,0.48260849714279175
1.4054899215698242,0.672074556350708,0.7334153652191162,0.33114978671073914,0.5,1.1968554258346558,0.4674546420574188
1.3743493556976318,0.7058008909225464,0.6685484647750854,0.35993874073028564,0.5535714285714286,1.7637104988098145,0.4968768060207367
1.4347264766693115,0.674636721611023,0.7600897550582886,0.3388035297393799,0.5714285714285714,1.7271174192428589,0.47131454944610596
1.3846025466918945,0.6917291879653931,0.6928733587265015,0.35200172662734985,0.5535714285714286,1.6306586265563965,0.4904369115829468
1.4337079524993896,0.661460816860199,0.7722471356391907,0.33823883533477783,0.5535714285714286,2.086297035217285,0.4753642976284027
1.3809149265289307,0.7141560316085815,0.6667588949203491,0.361139178276062,0.5,2.2531683444976807,0.5024442672729492
1.4516057968139648,0.6689608097076416,0.7826449871063232,0.3376787602901459,0.5178571428571428,1.4111828804016113,0.4758390486240387
1.4175031185150146,0.6878052949905396,0.7296978235244751,0.34762707352638245,0.5535714285714286,1.7408701181411743,0.48402905464172363
1.405591368675232,0.6995640993118286,0.7060272693634033,0.3680843710899353,0.5178571428571428,1.823348045349121,0.5075664520263672
1.4089276790618896,0.7049074172973633,0.7040202617645264,0.36852961778640747,0.5357142857142857,1.451525092124939,0.5063682794570923
1.47831392288208,0.6430860757827759,0.8352278470993042,0.31656211614608765,0.4821428571428571,1.7145928144454956,0.4542725086212158
1.460008144378662,0.6882688999176025,0.7717392444610596,0.34021008014678955,0.4821428571428571,1.3642442226409912,0.4800286591053009
1.385532259941101,0.7047703266143799,0.6807619333267212,0.3712325096130371,0.625,1.3858959674835205,0.505778431892395
1.4082775115966797,0.6889981031417847,0.719279408454895,0.34909868240356445,0.5535714285714286,1.735302448272705,0.48160576820373535
1.3963626623153687,0.6877610683441162,0.7086015939712524,0.3557377755641937,0.5892857142857143,1.9691581726074219,0.4971967935562134
1.3671150207519531,0.719947099685669,0.6471679210662842,0.3737527132034302,0.5357142857142857,1.9241795539855957,0.5145667791366577
1.3877298831939697,0.7080233097076416,0.6797065734863281,0.3743618428707123,0.5535714285714286,2.133885622024536,0.5129637718200684
1.3566670417785645,0.7179617881774902,0.6387052536010742,0.3730581998825073,0.5178571428571428,1.7719838619232178,0.5109913349151611
1.4291516542434692,0.6851342916488647,0.7440173625946045,0.3582117557525635,0.5178571428571428,1.6555309295654297,0.5031524896621704
1.4571599960327148,0.6880117654800415,0.7691482305526733,0.3585953116416931,0.5714285714285714,1.2906681299209595,0.49275654554367065
1.4079724550247192,0.6939010620117188,0.7140713930130005,0.36439213156700134,0.5892857142857143,1.5942283868789673,0.5036286115646362
1.394986867904663,0.6943449974060059,0.7006418704986572,0.3524922728538513,0.5357142857142857,1.7697747945785522,0.49700266122817993
1.3972725868225098,0.7088982462882996,0.6883743405342102,0.35666751861572266,0.5,1.6400824785232544,0.5008212924003601
1.4425299167633057,0.6740826964378357,0.76844722032547,0.3532104790210724,0.5357142857142857,1.7749059200286865,0.4876798987388611
1.3923327922821045,0.7237061858177185,0.668626606464386,0.37249720096588135,0.5892857142857143,1.4200814962387085,0.512688159942627
1.465577483177185,0.6914358139038086,0.7741416692733765,0.35100066661834717,0.5,1.7432830333709717,0.4846348762512207
1.4370652437210083,0.6922879219055176,0.7447773218154907,0.3587180972099304,0.5,2.031825542449951,0.49942728877067566
1.3966344594955444,0.7211827039718628,0.6754517555236816,0.3930191397666931,0.5,1.7731637954711914,0.5323839783668518
1.4397063255310059,0.7138845324516296,0.7258217930793762,0.36434900760650635,0.5178571428571428,1.7276184558868408,0.5097696781158447
1.4691462516784668,0.7034714818000793,0.7656747698783875,0.36500629782676697,0.5178571428571428,1.6641749143600464,0.503111720085144
1.4198558330535889,0.7166942358016968,0.7031615972518921,0.37990128993988037,0.5892857142857143,1.37722647190094,0.5260219573974609
1.4052810668945312,0.7456986904144287,0.6595823764801025,0.38809943199157715,0.5535714285714286,2.0434679985046387,0.5323182940483093
1.4259684085845947,0.7118477821350098,0.714120626449585,0.37652984261512756,0.5357142857142857,2.0179622173309326,0.5189774036407471
1.44321608543396,0.6915857791900635,0.7516303062438965,0.3715327978134155,0.5178571428571428,1.587523341178894,0.5122321248054504
1.4011341333389282,0.7325378656387329,0.6685962677001953,0.38973569869995117,0.5714285714285714,1.9961990118026733,0.520970344543457
1.403511643409729,0.7448774576187134,0.6586341857910156,0.40013784170150757,0.5714285714285714,1.633947730064392,0.5403392910957336
1.3933264017105103,0.7108052372932434,0.6825211644172668,0.35544705390930176,0.5535714285714286,1.623932957649231,0.4865937829017639
1.4537646770477295,0.7044281363487244,0.7493365406990051,0.3861858546733856,0.5178571428571428,1.918858289718628,0.525983452796936
1.4240376949310303,0.7189767360687256,0.7050609588623047,0.3735286593437195,0.5,1.4782962799072266,0.5102534890174866
1.396753191947937,0.7152200937271118,0.6815330982208252,0.3813488483428955,0.5,1.5467939376831055,0.5268009305000305
1.384263515472412,0.7223665118217468,0.6618970036506653,0.3794212341308594,0.5357142857142857,1.6462116241455078,0.5241823196411133
1.3814363479614258,0.659290075302124,0.7221462726593018,0.3796338438987732,0.5357142857142857,1.9370073080062866,0.5150787830352783
1.4194684028625488,0.7077277898788452,0.7117406129837036,0.3685135245323181,0.4821428571428571,2.139805793762207,0.5080578327178955
1.4275152683258057,0.7249727249145508,0.7025425434112549,0.3994433879852295,0.5,1.967909336090088,0.5322337746620178
1.3894401788711548,0.7246630191802979,0.6647771596908569,0.370959609746933,0.5178571428571428,1.7627514600753784,0.5123022794723511
1.4171429872512817,0.7240505218505859,0.6930924654006958,0.3898014724254608,0.5714285714285714,1.8527005910873413,0.5255653262138367
1.4227914810180664,0.7072433829307556,0.7155480980873108,0.37970373034477234,0.5,1.9870247840881348,0.5107171535491943
1.448287010192871,0.7112696170806885,0.7370173931121826,0.3919806182384491,0.5357142857142857,1.7375682592391968,0.5247517228126526
1.4439492225646973,0.6914429068565369,0.7525063157081604,0.35049641132354736,0.5178571428571428,1.8189752101898193,0.490431547164917
1.4095913171768188,0.7164412140846252,0.6931501030921936,0.37882936000823975,0.5178571428571428,1.9453037977218628,0.519816517829895
1.4011770486831665,0.7178301215171814,0.6833469271659851,0.3825021982192993,0.5714285714285714,2.092684745788574,0.5254250764846802
1.3970043659210205,0.727669358253479,0.6693350076675415,0.39583808183670044,0.5892857142857143,1.6699411869049072,0.5323663949966431
1.449377417564392,0.7090273499488831,0.740350067615509,0.3714081048965454,0.4821428571428571,1.876451849937439,0.5111895799636841
1.3970803022384644,0.7182949781417847,0.6787853240966797,0.38666266202926636,0.5714285714285714,1.531538486480713,0.5214772820472717
1.4745748043060303,0.693511426448822,0.7810633778572083,0.35360002517700195,0.4821428571428571,1.8596277236938477,0.49624326825141907
1.415651559829712,0.7295729517936707,0.6860786080360413,0.37825101613998413,0.5178571428571428,1.9126441478729248,0.5249999761581421
1.3996901512145996,0.7091557383537292,0.6905344128608704,0.3742738962173462,0.5714285714285714,1.3600883483886719,0.5048462152481079
1.4126980304718018,0.7317466735839844,0.6809513568878174,0.3687712550163269,0.5,1.413192868232727,0.5048786997795105
1.4433543682098389,0.6908444166183472,0.7525099515914917,0.3572866916656494,0.5535714285714286,1.6469718217849731,0.4903503358364105
1.4509743452072144,0.6921958923339844,0.75877845287323,0.3543083667755127,0.5357142857142857,1.7316081523895264,0.48874586820602417
1.4136314392089844,0.7250005006790161,0.6886309385299683,0.3829830288887024,0.5535714285714286,1.7502002716064453,0.5221604108810425
1.4474191665649414,0.703610360622406,0.7438088059425354,0.3643849790096283,0.5178571428571428,1.8889695405960083,0.5027564167976379
1.3992518186569214,0.7249347567558289,0.6743170619010925,0.38274285197257996,0.5178571428571428,1.7166156768798828,0.5152698159217834
1.3983173370361328,0.7061768174171448,0.692140519618988,0.3686220943927765,0.6071428571428572,1.8887594938278198,0.5020403861999512
1.4294769763946533,0.7174291014671326,0.7120478749275208,0.36871689558029175,0.5892857142857143,1.807886004447937,0.502924919128418
1.4287868738174438,0.7489785552024841,0.6798083186149597,0.41487330198287964,0.5178571428571428,1.8577804565429688,0.5504003763198853
1.4145373106002808,0.7355362772941589,0.6790010333061218,0.38154029846191406,0.5357142857142857,1.230125904083252,0.5201458930969238
1.40806245803833,0.720119833946228,0.687942624092102,0.3751957416534424,0.5357142857142857,1.5688049793243408,0.514998733997345
1.404065728187561,0.7471107244491577,0.6569550037384033,0.3855591416358948,0.5,1.8098978996276855,0.5263465046882629
1.3909552097320557,0.7495352029800415,0.6414200067520142,0.3932402431964874,0.5357142857142857,1.8386576175689697,0.5304133892059326
1.4567937850952148,0.7373989820480347,0.7193948030471802,0.39340710639953613,0.4821428571428571,2.1646807193756104,0.5294081568717957
1.4492474794387817,0.7137883901596069,0.7354590892791748,0.379331111907959,0.5535714285714286,1.7447346448898315,0.5146420001983643
1.3788774013519287,0.734439492225647,0.6444379091262817,0.38775336742401123,0.5714285714285714,1.484649658203125,0.5261344909667969
1.425647258758545,0.7062885165214539,0.7193587422370911,0.3729725480079651,0.5357142857142857,1.8364628553390503,0.5059781670570374
1.4214022159576416,0.7260603308677673,0.6953418850898743,0.3931240141391754,0.5357142857142857,1.8743501901626587,0.5302419662475586
1.4524013996124268,0.7035340070724487,0.748867392539978,0.35495424270629883,0.5178571428571428,1.6847130060195923,0.48818984627723694
1.4441015720367432,0.7172636389732361,0.7268379330635071,0.3731832206249237,0.5178571428571428,1.5724494457244873,0.5047470927238464
1.4619791507720947,0.6643811464309692,0.7975980043411255,0.3403439223766327,0.5178571428571428,1.517868995666504,0.4644638001918793
1.347063660621643,0.6594785451889038,0.6875851154327393,0.3708442449569702,0.5535714285714286,1.3807761669158936,0.5018784999847412
1.391343355178833,0.7426959276199341,0.6486474275588989,0.39057862758636475,0.5714285714285714,1.5102514028549194,0.529114305973053
1.4221651554107666,0.7400447130203247,0.6821204423904419,0.400871217250824,0.5178571428571428,1.7971655130386353,0.5396705269813538
1.38731050491333,0.735731840133667,0.6515786647796631,0.3780410587787628,0.4821428571428571,2.026970148086548,0.511664628982544
1.3963600397109985,0.7339487075805664,0.6624113321304321,0.3851396143436432,0.5535714285714286,2.023632287979126,0.5208497047424316
1.4032964706420898,0.7324928641319275,0.6708036065101624,0.3814808130264282,0.5714285714285714,1.7977638244628906,0.5130271911621094
1.4652066230773926,0.6760830283164978,0.7891235947608948,0.35388797521591187,0.4642857142857143,2.1218042373657227,0.47860947251319885
1.4157640933990479,0.7088981866836548,0.7068659067153931,0.3674371540546417,0.5535714285714286,2.0651683807373047,0.4969576597213745
1.3764851093292236,0.7427866458892822,0.6336984634399414,0.4042811989784241,0.5535714285714286,1.1851376295089722,0.5369846820831299
1.3831069469451904,0.7626186609268188,0.6204882860183716,0.4133252203464508,0.5892857142857143,1.7327568531036377,0.5481533408164978
1.3980191946029663,0.7631192803382874,0.634899914264679,0.4182608425617218,0.5892857142857143,1.7387491464614868,0.5490050315856934
1.4324357509613037,0.7215530276298523,0.7108827233314514,0.3769655227661133,0.5357142857142857,1.700019121170044,0.5178859233856201
1.5051867961883545,0.6675668954849243,0.8376199007034302,0.3383443355560303,0.5357142857142857,2.228402853012085,0.4679192304611206
1.4252268075942993,0.7392768859863281,0.6859499216079712,0.39402276277542114,0.5535714285714286,2.145080804824829,0.5293992757797241
1.3896987438201904,0.7199565172195435,0.669742226600647,0.3722851872444153,0.4821428571428571,1.8022797107696533,0.503636360168457
1.4578462839126587,0.6946921348571777,0.763154149055481,0.35292088985443115,0.5535714285714286,1.6819024085998535,0.4820890426635742
1.411109209060669,0.7320162057876587,0.6790930032730103,0.3973403573036194,0.5714285714285714,1.5909603834152222,0.5306868553161621
1.3903779983520508,0.7215437889099121,0.6688342094421387,0.3866040110588074,0.5892857142857143,1.744360327720642,0.5217646360397339
1.4230343103408813,0.7352086901664734,0.687825620174408,0.38321322202682495,0.5178571428571428,1.6833653450012207,0.5215597152709961
1.4356976747512817,0.713466227054596,0.7222314476966858,0.375889390707016,0.5535714285714286,1.7933850288391113,0.5007306933403015
1.4165555238723755,0.7166367769241333,0.6999187469482422,0.365700364112854,0.4821428571428571,1.6842249631881714,0.500318169593811
1.439530849456787,0.7203485369682312,0.7191823124885559,0.3787180781364441,0.5892857142857143,2.091935157775879,0.5089474320411682
1.408414363861084,0.7618930339813232,0.6465213298797607,0.41497206687927246,0.5714285714285714,1.748711109161377,0.54616379737854
1.4432594776153564,0.7274081707000732,0.7158513069152832,0.3818201422691345,0.5,1.5185331106185913,0.5135585069656372
1.4459308385849,0.717822790145874,0.7281080484390259,0.3812711238861084,0.5714285714285714,1.7311116456985474,0.5092200040817261
1.4274832010269165,0.748867392539978,0.6786158084869385,0.39626672863960266,0.6428571428571428,1.6932693719863892,0.5269797444343567
1.4148987531661987,0.7351053953170776,0.6797933578491211,0.3792738914489746,0.5357142857142857,2.0395662784576416,0.5152848958969116
1.381028413772583,0.7492436170578003,0.6317847967147827,0.3819635510444641,0.5,1.6921278238296509,0.5197278261184692
1.4048131704330444,0.7239225506782532,0.6808906197547913,0.3691612482070923,0.5714285714285714,2.173675060272217,0.5020129680633545
1.430997371673584,0.7360987663269043,0.6948986053466797,0.3731497526168823,0.5357142857142857,2.143937826156616,0.5084871649742126
1.3279086351394653,0.7241984605789185,0.6037101745605469,0.39291179180145264,0.5535714285714286,2.4444286823272705,0.5316402316093445
1.3384170532226562,0.6726212501525879,0.6657958030700684,0.38513362407684326,0.4285714285714286,1.4286638498306274,0.5178960561752319
1.4811487197875977,0.6911716461181641,0.7899770736694336,0.3684750199317932,0.5714285714285714,1.6370303630828857,0.5000041723251343
1.4063061475753784,0.7308527231216431,0.6754534244537354,0.38404175639152527,0.5357142857142857,1.7574083805084229,0.5179463028907776
1.4483507871627808,0.6893720626831055,0.7589787244796753,0.3553431034088135,0.5,1.7675485610961914,0.493374228477478
1.4346636533737183,0.7434309720993042,0.6912326812744141,0.40727511048316956,0.5357142857142857,1.5038069486618042,0.5438600778579712
1.4183111190795898,0.7459829449653625,0.6723281741142273,0.3917667865753174,0.6785714285714286,1.6797473430633545,0.5232406854629517
1.3914960622787476,0.762015700340271,0.6294803619384766,0.41061121225357056,0.6607142857142857,1.8185418844223022,0.538780689239502
1.444364309310913,0.6982547640800476,0.7461095452308655,0.36333149671554565,0.6071428571428572,1.7408442497253418,0.4958045780658722
1.450775384902954,0.7213385105133057,0.7294368743896484,0.3874301314353943,0.5535714285714286,1.6750792264938354,0.514482855796814
1.4617407321929932,0.7084417343139648,0.7532989978790283,0.3813450038433075,0.6071428571428572,2.027693748474121,0.5160861611366272
1.4185419082641602,0.7256312370300293,0.6929106712341309,0.3924412131309509,0.6428571428571428,1.9640170335769653,0.5179460048675537
1.410505771636963,0.7273900508880615,0.6831157207489014,0.3892490863800049,0.5357142857142857,1.9310530424118042,0.5214178562164307
1.39835786819458,0.7456115484237671,0.652746319770813,0.40319061279296875,0.5178571428571428,1.9096426963806152,0.5400316715240479
1.2966976165771484,0.7059070467948914,0.5907905697822571,0.41895434260368347,0.5535714285714286,1.6973310708999634,0.5479977130889893
1.2740901708602905,0.7030463218688965,0.571043848991394,0.4258385896682739,0.5357142857142857,2.0627939701080322,0.5544338226318359
1.4114933013916016,0.7673321962356567,0.6441611051559448,0.3976595997810364,0.5357142857142857,1.7398388385772705,0.536251962184906
1.4061212539672852,0.7355957627296448,0.6705254912376404,0.38894039392471313,0.6071428571428572,1.6504499912261963,0.5169074535369873
1.3984699249267578,0.7421163320541382,0.6563535928726196,0.39511770009994507,0.5178571428571428,1.5288695096969604,0.5215479731559753
1.4159539937973022,0.718584418296814,0.6973695755004883,0.37514418363571167,0.5357142857142857,1.8514302968978882,0.5045405626296997
1.4198294878005981,0.7382140159606934,0.6816154718399048,0.3953309655189514,0.5535714285714286,1.910198450088501,0.5338864922523499
1.4384021759033203,0.7141197919845581,0.7242823839187622,0.3631008565425873,0.5357142857142857,1.9570735692977905,0.4930950403213501
1.4045023918151855,0.7568889856338501,0.6476134061813354,0.4154509902000427,0.5892857142857143,1.8970762491226196,0.5443159937858582
1.3066539764404297,0.706843376159668,0.5998106002807617,0.42217785120010376,0.5178571428571428,1.6943434476852417,0.5521295666694641
1.3572168350219727,0.7514501810073853,0.6057666540145874,0.39687544107437134,0.6428571428571428,1.6598231792449951,0.52098548412323
1.4222116470336914,0.7210979461669922,0.7011137008666992,0.371587872505188,0.6071428571428572,1.7194525003433228,0.5054351091384888
1.3933920860290527,0.7250803709030151,0.6683117151260376,0.38021138310432434,0.5,1.8911421298980713,0.5114829540252686
1.4189423322677612,0.5055909156799316,0.9133514165878296,0.7289115190505981,0.4821428571428571,1.9885704517364502,0.8135589361190796
1.4455232620239258,0.5654408931732178,0.880082368850708,0.7852065563201904,0.4285714285714286,1.6941276788711548,0.8608025312423706
1.4175658226013184,0.5679733753204346,0.8495924472808838,0.7809216380119324,0.3928571428571429,1.5973848104476929,0.8551427125930786
1.4235103130340576,0.5976054668426514,0.8259048461914062,0.8398703336715698,0.4642857142857143,1.7095766067504883,0.9026939868927002
1.3725292682647705,0.5333919525146484,0.8391373157501221,0.775932252407074,0.3928571428571429,1.4509127140045166,0.8566664457321167
1.258353352546692,0.606911301612854,0.6514420509338379,0.7554449439048767,0.4464285714285714,1.283690333366394,0.8322246074676514
1.2648022174835205,0.5921452045440674,0.6726570129394531,0.8095128536224365,0.6428571428571428,1.4766384363174438,0.8838274478912354
1.3830465078353882,0.5402510166168213,0.8427954912185669,0.786960244178772,0.5178571428571428,1.3677486181259155,0.8712248206138611
1.4250502586364746,0.4842376708984375,0.9408125877380371,0.7549365758895874,0.5357142857142857,1.34640634059906,0.8492622375488281
1.4621775150299072,0.5223941802978516,0.9397833347320557,0.7460744380950928,0.5535714285714286,1.3503117561340332,0.8407753109931946
1.4882889986038208,0.5185651779174805,0.9697238206863403,0.6458146572113037,0.4464285714285714,1.1935887336730957,0.7417830228805542
1.55588960647583,0.5339791774749756,1.0219104290008545,0.6178120374679565,0.5,1.1741832494735718,0.7196041345596313
1.520798683166504,0.5530394315719604,0.9677592515945435,0.5900208353996277,0.5535714285714286,1.1465996503829956,0.7035121917724609
1.6202876567840576,0.5537861585617065,1.066501498222351,0.5644763708114624,0.5357142857142857,1.2470766305923462,0.6880014538764954
1.6174132823944092,0.5704400539398193,1.0469732284545898,0.5330488085746765,0.5178571428571428,1.632243275642395,0.6783765554428101
1.5688639879226685,0.6236357688903809,0.9452282190322876,0.5346035361289978,0.5,1.5003976821899414,0.6919373273849487
1.6587095260620117,0.6463055610656738,1.012403964996338,0.5248709917068481,0.4821428571428571,1.322615385055542,0.6944957971572876
1.630797266960144,0.5990062952041626,1.0317909717559814,0.5064859390258789,0.5178571428571428,1.3331588506698608,0.677044153213501
1.5694371461868286,0.6683964729309082,0.9010406732559204,0.5103390216827393,0.4821428571428571,1.3763465881347656,0.6690292358398438
1.6412559747695923,0.5674623250961304,1.073793649673462,0.42267030477523804,0.5178571428571428,1.2208235263824463,0.5616754293441772
1.5432519912719727,0.6023967266082764,0.9408552646636963,0.4323218762874603,0.5357142857142857,1.1659773588180542,0.5701651573181152
1.5472893714904785,0.5081304311752319,1.0391589403152466,0.390112042427063,0.5,1.4163265228271484,0.5264557003974915
1.4296605587005615,0.5233049988746643,0.9063555598258972,0.36890602111816406,0.4821428571428571,1.5802797079086304,0.4916505813598633
1.4260306358337402,0.5122954845428467,0.9137351512908936,0.3568621277809143,0.4821428571428571,1.333493947982788,0.4734037518501282
1.4589362144470215,0.5407596230506897,0.9181765913963318,0.3397468030452728,0.5178571428571428,1.4664901494979858,0.43973594903945923
1.5345118045806885,0.46023350954055786,1.0742782950401306,0.29988694190979004,0.5,1.5661386251449585,0.4084307551383972
1.4469807147979736,0.5402936935424805,0.9066870212554932,0.3218713104724884,0.5892857142857143,1.3676189184188843,0.41565337777137756
1.5357991456985474,0.47052326798439026,1.065275877714157,0.2864372730255127,0.4464285714285714,0.9613687992095947,0.37849220633506775
1.503922462463379,0.5024088621139526,1.0015136003494263,0.3033677339553833,0.4642857142857143,1.3367325067520142,0.39916786551475525
1.4687583446502686,0.49269548058509827,0.9760628640651703,0.28576499223709106,0.4821428571428571,1.480206847190857,0.37597978115081787
1.471040964126587,0.5194723010063171,0.9515686631202698,0.3037664294242859,0.4821428571428571,1.305864691734314,0.4132360517978668
1.5303374528884888,0.48233532905578613,1.0480021238327026,0.282554566860199,0.4642857142857143,1.211566686630249,0.3909863531589508
1.5458866357803345,0.4609861373901367,1.0849004983901978,0.2801668643951416,0.4821428571428571,1.290230631828308,0.38513800501823425
1.556153655052185,0.4315757155418396,1.1245779395103455,0.2842579782009125,0.4821428571428571,1.278702974319458,0.391795814037323
1.4661983251571655,0.4727669358253479,0.9934313893318176,0.2840574383735657,0.5178571428571428,1.2316341400146484,0.3913579285144806
1.536763310432434,0.4044191837310791,1.132344126701355,0.24059931933879852,0.4642857142857143,0.9543725848197937,0.33503419160842896
1.5337945222854614,0.4102930426597595,1.123501479625702,0.261394739151001,0.4821428571428571,1.188066840171814,0.3535553514957428
1.5415198802947998,0.44686609506607056,1.0946537852287292,0.2907039523124695,0.4464285714285714,1.3409210443496704,0.38915717601776123
1.4762487411499023,0.4513721466064453,1.024876594543457,0.27502545714378357,0.5357142857142857,1.3638620376586914,0.3692401945590973
1.5047881603240967,0.44139981269836426,1.0633883476257324,0.2709999680519104,0.4285714285714286,1.3649837970733643,0.36896106600761414
1.4348783493041992,0.49770331382751465,0.9371750354766846,0.28069788217544556,0.3928571428571429,1.1946725845336914,0.38246065378189087
1.514170527458191,0.44812044501304626,1.0660500824451447,0.25589728355407715,0.5178571428571428,1.4729301929473877,0.3561243414878845
1.4390919208526611,0.4928486943244934,0.9462432265281677,0.277614951133728,0.5178571428571428,1.5902384519577026,0.38119155168533325
1.4153562784194946,0.5017934441566467,0.9135628342628479,0.2785521149635315,0.4642857142857143,1.0710794925689697,0.3847479224205017
1.5041770935058594,0.42148226499557495,1.0826948285102844,0.2460777759552002,0.4642857142857143,1.302213191986084,0.336465060710907
1.505478858947754,0.41886723041534424,1.0866116285324097,0.25523805618286133,0.5178571428571428,1.6083568334579468,0.34646475315093994
1.5243358612060547,0.4259728789329529,1.0983629822731018,0.25313884019851685,0.5178571428571428,1.3359496593475342,0.3461233973503113
1.4575352668762207,0.4599926769733429,0.9975425899028778,0.2730218172073364,0.5178571428571428,1.5762457847595215,0.3712397515773773
1.5135645866394043,0.3898559510707855,1.1237086355686188,0.218714639544487,0.5,1.4074844121932983,0.3102369010448456
1.4692420959472656,0.4349936246871948,1.0342484712600708,0.25072765350341797,0.5714285714285714,1.3569297790527344,0.3566673994064331
1.4627406597137451,0.3941972851753235,1.0685433745384216,0.22029677033424377,0.4821428571428571,1.2242480516433716,0.31236183643341064
1.4810030460357666,0.41194427013397217,1.0690587759017944,0.2507529854774475,0.5892857142857143,1.4143049716949463,0.35990405082702637
1.4923681020736694,0.38574400544166565,1.1066240966320038,0.2377546727657318,0.4821428571428571,1.6326907873153687,0.34982576966285706
1.415595531463623,0.4051956236362457,1.0103999078273773,0.2326347529888153,0.4642857142857143,1.6175776720046997,0.3492056727409363
1.3811724185943604,0.450900673866272,0.9302717447280884,0.2798958420753479,0.4464285714285714,1.3929946422576904,0.42064157128334045
1.453192949295044,0.38928502798080444,1.0639079213142395,0.2586025595664978,0.5,1.454121708869934,0.39703965187072754
1.4372892379760742,0.42109620571136475,1.0161930322647095,0.2610987722873688,0.5,1.7247273921966553,0.4068151116371155
1.3515011072158813,0.46916282176971436,0.882338285446167,0.30543655157089233,0.5357142857142857,1.5498682260513306,0.4577829837799072
1.376716136932373,0.42690718173980713,0.9498089551925659,0.2914683222770691,0.5178571428571428,1.299135684967041,0.4485132694244385
1.3774551153182983,0.4340909719467163,0.943364143371582,0.291797399520874,0.5357142857142857,1.4206507205963135,0.44992077350616455
1.376213550567627,0.4259694218635559,0.950244128704071,0.3301464915275574,0.5535714285714286,1.635783314704895,0.4802066683769226
1.3764023780822754,0.42163559794425964,0.9547667801380157,0.29017162322998047,0.5535714285714286,1.5977357625961304,0.44561001658439636
1.318037748336792,0.4473707675933838,0.8706669807434082,0.2825426459312439,0.5178571428571428,1.322804570198059,0.445048451423645
1.368937611579895,0.44240155816078186,0.9265360534191132,0.30490976572036743,0.5178571428571428,1.4165852069854736,0.47154688835144043
1.3716509342193604,0.41038399934768677,0.9612669348716736,0.26941418647766113,0.5535714285714286,1.3771030902862549,0.43520408868789673
1.3564794063568115,0.4312538504600525,0.925225555896759,0.28861695528030396,0.5357142857142857,1.6580482721328735,0.45846813917160034
1.3463590145111084,0.4297181963920593,0.9166408181190491,0.2852208614349365,0.5714285714285714,1.4897266626358032,0.46655455231666565
1.3627568483352661,0.45902276039123535,0.9037340879440308,0.2829796075820923,0.5714285714285714,1.9179390668869019,0.4617922604084015
1.371739149093628,0.45027291774749756,0.9214662313461304,0.2811639904975891,0.5178571428571428,1.8763405084609985,0.45023685693740845
1.332865834236145,0.45909273624420166,0.8737730979919434,0.28177306056022644,0.5,1.8194602727890015,0.4282359480857849
1.3713327646255493,0.44392532110214233,0.927407443523407,0.27551281452178955,0.5357142857142857,1.4721941947937012,0.4099745750427246
1.420696496963501,0.43142077326774597,0.989275723695755,0.2498575896024704,0.4464285714285714,1.3086740970611572,0.3732388913631439
1.4002392292022705,0.46086013317108154,0.939379096031189,0.2810207009315491,0.5357142857142857,1.5780125856399536,0.39537477493286133
1.4188271760940552,0.4582546651363373,0.9605725109577179,0.2691739499568939,0.5,1.6257805824279785,0.383311927318573
1.40572190284729,0.4640495777130127,0.9416723251342773,0.26221469044685364,0.4107142857142857,1.8588758707046509,0.3681830167770386
1.3851840496063232,0.4699302315711975,0.9152538180351257,0.26300838589668274,0.5,1.6928364038467407,0.36614012718200684
1.4175260066986084,0.4503251314163208,0.9672008752822876,0.2689204514026642,0.4821428571428571,1.8943225145339966,0.3671664893627167
1.3614237308502197,0.4470420181751251,0.9143817126750946,0.2568337321281433,0.5892857142857143,1.6265149116516113,0.3558075428009033
1.381349802017212,0.4037432074546814,0.9776065945625305,0.2313019335269928,0.5892857142857143,1.6560783386230469,0.3278370201587677
1.376358151435852,0.4573051333427429,0.9190530180931091,0.2446291446685791,0.5535714285714286,1.6727914810180664,0.34529149532318115
1.3149878978729248,0.43449127674102783,0.880496621131897,0.25732898712158203,0.5178571428571428,1.6158605813980103,0.3477490544319153
1.3748096227645874,0.40547966957092285,0.9693299531936646,0.24019764363765717,0.5,1.587705135345459,0.3346426486968994
1.3561677932739258,0.4294741749763489,0.9266936182975769,0.2426287978887558,0.4821428571428571,1.5402272939682007,0.33444684743881226
1.3911762237548828,0.4467332065105438,0.944443017244339,0.26354315876960754,0.5357142857142857,1.597688913345337,0.3619160056114197
1.3831450939178467,0.4425515830516815,0.9405935108661652,0.2488032430410385,0.6071428571428572,1.8191553354263306,0.34072721004486084
1.3679909706115723,0.4645462930202484,0.9034446775913239,0.2612380087375641,0.5357142857142857,1.7572046518325806,0.3579997420310974
1.3922955989837646,0.4585734009742737,0.933722198009491,0.2508867383003235,0.5,1.7375919818878174,0.3483244478702545
1.3989076614379883,0.42459040880203247,0.9743172526359558,0.23507104814052582,0.5714285714285714,1.4051339626312256,0.3292529881000519
1.3373985290527344,0.4264132082462311,0.9109853208065033,0.2552645206451416,0.5,1.677895426750183,0.34651869535446167
1.4017928838729858,0.3903599977493286,1.0114328861236572,0.2194286435842514,0.5357142857142857,1.3887602090835571,0.3115953207015991
1.361730933189392,0.42594122886657715,0.9357897043228149,0.22794488072395325,0.5535714285714286,1.5579267740249634,0.32269570231437683
1.4110076427459717,0.42543041706085205,0.9855772256851196,0.22278037667274475,0.5357142857142857,1.6646194458007812,0.3132006525993347
1.3840949535369873,0.43997830152511597,0.9441166520118713,0.24597051739692688,0.5,1.6613887548446655,0.33880189061164856
1.3707246780395508,0.44366228580474854,0.9270623922348022,0.24118362367153168,0.4464285714285714,1.7033052444458008,0.3356815576553345
1.341935634613037,0.43839031457901,0.9035453200340271,0.24669116735458374,0.5,1.5696852207183838,0.34153109788894653
1.3366608619689941,0.44332340359687805,0.8933374583721161,0.24257445335388184,0.5357142857142857,1.6819182634353638,0.33828508853912354
1.317215919494629,0.4474300742149353,0.8697858452796936,0.2436998188495636,0.5892857142857143,1.6667430400848389,0.3383662700653076
1.3462204933166504,0.4733135402202606,0.8729069530963898,0.2523653507232666,0.5714285714285714,1.6391289234161377,0.35107821226119995
1.3583643436431885,0.45210617780685425,0.9062581658363342,0.2480437159538269,0.5,1.7241617441177368,0.3403346836566925
1.3325412273406982,0.4363749623298645,0.8961662650108337,0.24065211415290833,0.5892857142857143,1.6111822128295898,0.3336407244205475
1.277560830116272,0.4615742862224579,0.8159865438938141,0.2686253786087036,0.6071428571428572,1.6303471326828003,0.3647505044937134
1.2998254299163818,0.47030457854270935,0.8295208513736725,0.2655845284461975,0.5357142857142857,1.8921622037887573,0.36290842294692993
1.34309983253479,0.3995097875595093,0.9435900449752808,0.2277013063430786,0.5357142857142857,2.0027127265930176,0.3208927512168884
1.2974555492401123,0.4444256126880646,0.8530299365520477,0.24935871362686157,0.5714285714285714,1.9273395538330078,0.34235623478889465
1.315531849861145,0.4335538446903229,0.8819780051708221,0.2500143051147461,0.5,1.53900146484375,0.34243881702423096
1.3735195398330688,0.430267870426178,0.9432516694068909,0.23107588291168213,0.5,1.2155388593673706,0.3274546265602112
1.2975597381591797,0.4527057409286499,0.8448539972305298,0.2669126093387604,0.5,1.397258996963501,0.3600790798664093
1.3669865131378174,0.426736056804657,0.9402504563331604,0.2245398312807083,0.5892857142857143,1.3061034679412842,0.3159183859825134
1.3447383642196655,0.45168378949165344,0.8930545747280121,0.24159525334835052,0.5357142857142857,1.771965742111206,0.33783817291259766
1.3437532186508179,0.45151594281196594,0.8922372758388519,0.24785153567790985,0.4821428571428571,1.5897961854934692,0.3403157591819763
1.337112545967102,0.4291389584541321,0.90797358751297,0.2465306520462036,0.5178571428571428,1.747017741203308,0.33985018730163574
1.341334581375122,0.42197442054748535,0.9193601608276367,0.22667156159877777,0.5357142857142857,1.3820635080337524,0.3160073161125183
1.2890515327453613,0.44733917713165283,0.8417123556137085,0.2522026300430298,0.4642857142857143,1.1639995574951172,0.3458729088306427
1.3274205923080444,0.4274079203605652,0.9000126719474792,0.2311895191669464,0.5892857142857143,1.5590786933898926,0.3262123465538025
1.3007999658584595,0.4509882628917694,0.8498117029666901,0.24882876873016357,0.5535714285714286,1.5784368515014648,0.34417295455932617
1.3556727170944214,0.4325915575027466,0.9230811595916748,0.22498561441898346,0.5714285714285714,1.7700934410095215,0.32109010219573975
1.2748746871948242,0.4651068449020386,0.8097678422927856,0.2642824649810791,0.5,1.830904483795166,0.35869795083999634
1.2489838600158691,0.46370530128479004,0.7852785587310791,0.26700592041015625,0.4464285714285714,1.737453579902649,0.3659968376159668
1.3580029010772705,0.4336721897125244,0.9243307113647461,0.21748735010623932,0.5535714285714286,1.7737282514572144,0.3130425214767456
1.3221157789230347,0.41669151186943054,0.9054242670536041,0.2230892926454544,0.5714285714285714,1.1556882858276367,0.31410032510757446
1.307638168334961,0.4638587236404419,0.843779444694519,0.24811410903930664,0.5714285714285714,1.5269694328308105,0.34479275345802307
1.314814805984497,0.4482780396938324,0.8665367662906647,0.24771320819854736,0.5357142857142857,1.5125868320465088,0.34016576409339905
1.3323256969451904,0.44023603200912476,0.8920896649360657,0.24605846405029297,0.5535714285714286,1.4810688495635986,0.3374268114566803
1.2864155769348145,0.4628562331199646,0.8235593438148499,0.243821382522583,0.5535714285714286,1.92746901512146,0.3399348556995392
1.326897144317627,0.4291089177131653,0.8977882266044617,0.22242605686187744,0.6071428571428572,2.0132110118865967,0.31684181094169617
1.2741310596466064,0.5200858116149902,0.7540452480316162,0.2876264750957489,0.5178571428571428,1.4601150751113892,0.3810277581214905
1.3404821157455444,0.4378870129585266,0.9025951027870178,0.23103782534599304,0.5357142857142857,1.706640362739563,0.31762921810150146
1.3294737339019775,0.4590301215648651,0.8704436123371124,0.23704779148101807,0.5892857142857143,1.4692165851593018,0.33114492893218994
1.3024953603744507,0.4515339732170105,0.8509613871574402,0.24031373858451843,0.5892857142857143,1.8250535726547241,0.3365383744239807
1.3308022022247314,0.46515271067619324,0.8656494915485382,0.24229201674461365,0.6071428571428572,1.6326267719268799,0.33621203899383545
1.3392083644866943,0.4715813398361206,0.8676270246505737,0.23787716031074524,0.5892857142857143,1.7000105381011963,0.33284932374954224
1.340399980545044,0.45739081501960754,0.8830091655254364,0.2293829321861267,0.6071428571428572,2.106667995452881,0.32641303539276123
1.3641825914382935,0.44505244493484497,0.9191301465034485,0.2204853594303131,0.5892857142857143,1.5842350721359253,0.3122687041759491
1.2667183876037598,0.48609659075737,0.7806217968463898,0.26752275228500366,0.5535714285714286,1.8075370788574219,0.36239027976989746
1.344342589378357,0.4917988181114197,0.8525437712669373,0.23497745394706726,0.5535714285714286,1.8692517280578613,0.334699809551239
1.3238105773925781,0.4733855128288269,0.8504250645637512,0.23039931058883667,0.5357142857142857,1.5121572017669678,0.3250058591365814
1.3158020973205566,0.48436853289604187,0.8314335644245148,0.23751378059387207,0.5178571428571428,1.4793580770492554,0.3367939591407776
1.3185123205184937,0.47234460711479187,0.8461677134037018,0.221332848072052,0.5892857142857143,1.2374296188354492,0.314282089471817
1.3235746622085571,0.4741727113723755,0.8494019508361816,0.22880248725414276,0.5357142857142857,1.8378729820251465,0.329109251499176
1.3801699876785278,0.448100209236145,0.9320697784423828,0.21033793687820435,0.5714285714285714,1.5579370260238647,0.3040406107902527
1.3568291664123535,0.4572020173072815,0.899627149105072,0.22278466820716858,0.5357142857142857,1.2420809268951416,0.3154746890068054
1.291674017906189,0.5141452550888062,0.7775287628173828,0.24729318916797638,0.5535714285714286,1.688202142715454,0.3493257761001587
1.3420300483703613,0.4643583297729492,0.8776717185974121,0.22321924567222595,0.4821428571428571,1.8331804275512695,0.322069376707077
1.309156894683838,0.5087089538574219,0.800447940826416,0.25287914276123047,0.5535714285714286,1.7686591148376465,0.3586130440235138
1.2737276554107666,0.4671398401260376,0.806587815284729,0.23542846739292145,0.5178571428571428,1.5159730911254883,0.329484760761261
1.2900688648223877,0.5280632972717285,0.7620055675506592,0.2574455738067627,0.5357142857142857,1.8995195627212524,0.3684896230697632
1.3375204801559448,0.506266713142395,0.8312537670135498,0.24970965087413788,0.5,1.792865514755249,0.3609811067581177
1.2089934349060059,0.5166336894035339,0.6923597455024719,0.2571934461593628,0.5535714285714286,1.4964981079101562,0.37325114011764526
1.3159070014953613,0.513109564781189,0.8027974367141724,0.23263756930828094,0.5,0.9890580177307129,0.33508598804473877
1.3328050374984741,0.4900003671646118,0.8428046703338623,0.2382914423942566,0.5357142857142857,1.6486470699310303,0.34721553325653076
1.331350564956665,0.48433178663253784,0.8470187783241272,0.23338989913463593,0.5,1.6341328620910645,0.33441710472106934
1.3369587659835815,0.4905727207660675,0.846386045217514,0.23713147640228271,0.4821428571428571,1.8970593214035034,0.3406311273574829
1.3089613914489746,0.5064672827720642,0.8024941086769104,0.2360728234052658,0.5714285714285714,1.4396202564239502,0.3418619632720947
1.3085439205169678,0.5062214732170105,0.8023224472999573,0.23790878057479858,0.5535714285714286,1.8146083354949951,0.34989672899246216
1.3296971321105957,0.48002350330352783,0.8496736288070679,0.22801929712295532,0.5178571428571428,1.6172995567321777,0.3306536078453064
1.2857531309127808,0.5099700689315796,0.7757830619812012,0.2408776879310608,0.5714285714285714,1.4008139371871948,0.3502742052078247
1.3570728302001953,0.4803423583507538,0.8767304718494415,0.21426984667778015,0.5178571428571428,1.5883259773254395,0.32257673144340515
1.326575517654419,0.48060691356658936,0.8459686040878296,0.2217559963464737,0.5714285714285714,1.5835342407226562,0.33221113681793213
1.2311729192733765,0.4852766990661621,0.7458962202072144,0.23682592809200287,0.5,1.7323952913284302,0.3401825726032257
1.3066210746765137,0.49595850706100464,0.810662567615509,0.23169317841529846,0.5178571428571428,1.827183723449707,0.3449898362159729
1.2721505165100098,0.4723442792892456,0.7998062372207642,0.2124888002872467,0.5,1.6114003658294678,0.31202036142349243
1.2375051975250244,0.47555750608444214,0.7619476914405823,0.21403372287750244,0.4642857142857143,1.2857815027236938,0.3152199983596802
1.1624754667282104,0.4981284737586975,0.6643469929695129,0.2440972775220871,0.5178571428571428,1.6575126647949219,0.3420711159706116
1.1860793828964233,0.5184206366539001,0.6676587462425232,0.25330179929733276,0.5892857142857143,1.4983710050582886,0.35551437735557556
1.2538375854492188,0.4931091070175171,0.7607284784317017,0.22614505887031555,0.5357142857142857,1.2277462482452393,0.32579249143600464
1.2436158657073975,0.48271170258522034,0.7609041631221771,0.22008156776428223,0.5714285714285714,1.7762870788574219,0.3088163733482361
1.2010955810546875,0.5176995992660522,0.6833959817886353,0.2334299385547638,0.5714285714285714,1.4470093250274658,0.3360515236854553
1.1723997592926025,0.5073398947715759,0.6650598645210266,0.2287767082452774,0.5892857142857143,1.5100232362747192,0.32621943950653076
1.200211763381958,0.4960121214389801,0.7041996419429779,0.22657078504562378,0.5357142857142857,1.4070656299591064,0.3217282295227051
1.1807708740234375,0.4995196461677551,0.6812512278556824,0.22523190081119537,0.5892857142857143,0.9667444825172424,0.3241787850856781
1.1201083660125732,0.4976631700992584,0.6224451959133148,0.22608435153961182,0.5714285714285714,1.5521137714385986,0.32236120104789734
1.1432534456253052,0.5119050145149231,0.6313484311103821,0.2320711761713028,0.5178571428571428,1.3253425359725952,0.33248937129974365
1.1940020322799683,0.49832311272621155,0.6956789195537567,0.22892554104328156,0.5357142857142857,1.386814832687378,0.3303773105144501
1.2314326763153076,0.49599942564964294,0.7354332506656647,0.2270839512348175,0.5714285714285714,1.553230881690979,0.3336159586906433
1.1744638681411743,0.5020215511322021,0.6724423170089722,0.23537643253803253,0.5535714285714286,1.692218542098999,0.3402596712112427
1.2366806268692017,0.486847460269928,0.7498331665992737,0.22463873028755188,0.5892857142857143,1.8150150775909424,0.3279801309108734
1.1944385766983032,0.5576907396316528,0.6367478370666504,0.257542222738266,0.5357142857142857,1.8155430555343628,0.3715277314186096
1.183232307434082,0.5420079231262207,0.6412243843078613,0.2585624158382416,0.5892857142857143,1.868008017539978,0.36972200870513916
1.187490701675415,0.5580228567123413,0.6294678449630737,0.2760782837867737,0.5714285714285714,1.9650737047195435,0.38964173197746277
1.2280797958374023,0.5642343759536743,0.663845419883728,0.26878926157951355,0.6071428571428572,2.010103225708008,0.39089298248291016
1.2371513843536377,0.547238826751709,0.6899125576019287,0.25341343879699707,0.4821428571428571,1.5715556144714355,0.36973071098327637
1.2612415552139282,0.5111861228942871,0.7500554323196411,0.24679890275001526,0.5892857142857143,1.8398399353027344,0.3605049252510071
1.2914955615997314,0.5155977010726929,0.7758978605270386,0.23657459020614624,0.5714285714285714,1.9933968782424927,0.3522331416606903
1.1652896404266357,0.5917543768882751,0.5735352635383606,0.29251518845558167,0.5535714285714286,1.6153299808502197,0.41719701886177063
1.2741819620132446,0.5675573348999023,0.7066246271133423,0.27470749616622925,0.5535714285714286,1.8056316375732422,0.39691483974456787
1.2643821239471436,0.4761466979980469,0.7882354259490967,0.2046007663011551,0.5,1.654822826385498,0.307108610868454
1.2730271816253662,0.5394145250320435,0.7336126565933228,0.2713678479194641,0.5535714285714286,1.776931881904602,0.38516661524772644
1.2750146389007568,0.5634669661521912,0.7115476727485657,0.26931869983673096,0.5892857142857143,2.0926077365875244,0.38667309284210205
1.282726526260376,0.522042453289032,0.760684072971344,0.2505980134010315,0.625,1.7053529024124146,0.3656315207481384
1.288077712059021,0.5510972738265991,0.7369804382324219,0.2642151117324829,0.625,1.479347586631775,0.38310548663139343
1.2213064432144165,0.5834324359893799,0.6378740072250366,0.29893872141838074,0.5357142857142857,1.379170298576355,0.42422378063201904
1.2637782096862793,0.5495259761810303,0.714252233505249,0.2692682445049286,0.6071428571428572,1.5526952743530273,0.38565337657928467
1.259569764137268,0.5553957223892212,0.7041740417480469,0.26693663001060486,0.5178571428571428,1.6787701845169067,0.3784961402416229
1.2855632305145264,0.5487838387489319,0.7367793917655945,0.24696381390094757,0.6071428571428572,1.3741501569747925,0.36190342903137207
1.2301275730133057,0.54256272315979,0.6875648498535156,0.2678886651992798,0.5535714285714286,1.7411861419677734,0.38459259271621704
1.2931467294692993,0.5342302322387695,0.7589164972305298,0.2607797384262085,0.5892857142857143,1.6902501583099365,0.3791440427303314
1.2381935119628906,0.562537670135498,0.6756558418273926,0.2746613621711731,0.6071428571428572,1.4780689477920532,0.39482662081718445
1.245214819908142,0.5588257312774658,0.6863890886306763,0.27384153008461,0.5714285714285714,1.8390109539031982,0.38986775279045105
1.274289608001709,0.5501505732536316,0.7241390347480774,0.255220890045166,0.5535714285714286,1.5310970544815063,0.36640146374702454
1.3160327672958374,0.5454035997390747,0.7706291675567627,0.2633149027824402,0.5535714285714286,1.6960853338241577,0.3790108263492584
1.3173309564590454,0.5061243772506714,0.811206579208374,0.23728902637958527,0.5714285714285714,1.740251898765564,0.3483082056045532
1.3128578662872314,0.5213151574134827,0.7915427088737488,0.26320862770080566,0.6071428571428572,1.8346630334854126,0.3725128769874573
1.2542524337768555,0.539007842540741,0.7152445912361145,0.2598670721054077,0.5714285714285714,1.8660622835159302,0.3715476393699646
1.2540158033370972,0.539315938949585,0.7146998643875122,0.28251516819000244,0.5892857142857143,1.75287663936615,0.39439308643341064
1.2612593173980713,0.5707031488418579,0.6905561685562134,0.27521297335624695,0.5892857142857143,1.6671497821807861,0.39465397596359253
1.3049877882003784,0.5436399579048157,0.7613478302955627,0.2558576166629791,0.5892857142857143,1.4733022451400757,0.3692724108695984
1.2945761680603027,0.5399765968322754,0.7545995712280273,0.25919610261917114,0.5357142857142857,1.2286114692687988,0.36967504024505615
1.2847318649291992,0.5409912467002869,0.7437406182289124,0.2588605284690857,0.625,1.373293399810791,0.3698793053627014
1.3239171504974365,0.5433664321899414,0.7805507183074951,0.26540377736091614,0.5892857142857143,1.560189127922058,0.3781455159187317
1.2706553936004639,0.5782663822174072,0.6923890113830566,0.2866508364677429,0.6071428571428572,1.7696624994277954,0.4077059328556061
1.3708531856536865,0.50494384765625,0.8659093379974365,0.23335541784763336,0.6428571428571428,1.6715264320373535,0.340254545211792
1.2749712467193604,0.544692873954773,0.7302783727645874,0.2552688717842102,0.5714285714285714,1.575390100479126,0.37032148241996765
1.260323166847229,0.5459091663360596,0.7144140005111694,0.2564447522163391,0.5714285714285714,1.452701449394226,0.36789044737815857
1.2673166990280151,0.5756646394729614,0.6916520595550537,0.2920070290565491,0.5357142857142857,1.356017827987671,0.4021865129470825
1.2758872509002686,0.5754504799842834,0.7004367709159851,0.28299033641815186,0.5714285714285714,1.2402417659759521,0.39688631892204285
1.2941360473632812,0.5616938471794128,0.7324422001838684,0.2760569453239441,0.5714285714285714,1.4468845129013062,0.3868810534477234
1.2831037044525146,0.5310554504394531,0.7520482540130615,0.26613473892211914,0.6071428571428572,1.5330684185028076,0.37298864126205444
1.2925162315368652,0.5653660297393799,0.7271502017974854,0.2733478546142578,0.5892857142857143,1.4065099954605103,0.3876897692680359
1.2604138851165771,0.5946104526519775,0.6658034324645996,0.3052266836166382,0.5535714285714286,1.2408391237258911,0.4190647006034851
1.3000402450561523,0.5631548166275024,0.7368854284286499,0.2605725824832916,0.5178571428571428,1.3784795999526978,0.37640780210494995
1.3372644186019897,0.5374561548233032,0.7998082637786865,0.25143545866012573,0.5357142857142857,1.619322657585144,0.3627104163169861
1.3522545099258423,0.5317144393920898,0.8205400705337524,0.24906674027442932,0.6071428571428572,1.2678923606872559,0.36173102259635925
1.2866770029067993,0.5581498742103577,0.7285271286964417,0.2687016725540161,0.5535714285714286,0.9318601489067078,0.3803219795227051
1.3675671815872192,0.5364984273910522,0.831068754196167,0.24704870581626892,0.5357142857142857,1.213843584060669,0.36275798082351685
1.3131881952285767,0.5415464043617249,0.7716417908668518,0.25818729400634766,0.5714285714285714,1.4213284254074097,0.369223415851593
1.2941645383834839,0.573499858379364,0.7206646800041199,0.2804061770439148,0.5535714285714286,1.3826560974121094,0.39855751395225525
1.306118369102478,0.5713013410568237,0.7348170280456543,0.28494197130203247,0.5357142857142857,1.529220700263977,0.3930782675743103
1.2688188552856445,0.56022709608078,0.7085917592048645,0.2693084478378296,0.6071428571428572,2.030797004699707,0.38744962215423584
1.281522274017334,0.5383245944976807,0.7431976795196533,0.2632097601890564,0.5892857142857143,1.3774698972702026,0.36876922845840454
1.3018465042114258,0.5508994460105896,0.7509470582008362,0.26377251744270325,0.5,1.2826383113861084,0.36913570761680603
1.2950588464736938,0.5582014322280884,0.7368574142456055,0.27285104990005493,0.5714285714285714,1.557679295539856,0.38692182302474976
1.3393011093139648,0.5242555141448975,0.8150455951690674,0.24840068817138672,0.5892857142857143,1.7280305624008179,0.35586681962013245
1.3142848014831543,0.5651572942733765,0.7491275072097778,0.28223350644111633,0.5892857142857143,1.3579461574554443,0.3876917064189911
1.3050005435943604,0.5321305394172668,0.7728700041770935,0.2589884102344513,0.5178571428571428,1.5808895826339722,0.37068188190460205
1.294138789176941,0.5409862995147705,0.7531524896621704,0.2705082595348358,0.5178571428571428,1.5787433385849,0.3753931522369385
1.3625316619873047,0.5296515226364136,0.8328801393508911,0.2722989320755005,0.5178571428571428,1.5553483963012695,0.3762788772583008
1.3340790271759033,0.576343834400177,0.7577351927757263,0.28261998295783997,0.5892857142857143,1.7055920362472534,0.3994077444076538
1.3574590682983398,0.5548996925354004,0.8025593757629395,0.2688850462436676,0.5714285714285714,1.3675936460494995,0.38791656494140625
1.3153395652770996,0.5632038116455078,0.7521357536315918,0.2760908007621765,0.5357142857142857,1.4471033811569214,0.3957326114177704
1.3527436256408691,0.5617952346801758,0.7909483909606934,0.2742423117160797,0.5535714285714286,1.3934016227722168,0.3945152759552002
1.3137928247451782,0.5651063919067383,0.7486864328384399,0.2799021005630493,0.6071428571428572,1.436727523803711,0.39715951681137085
1.3112879991531372,0.5895622968673706,0.7217257022857666,0.30865201354026794,0.5535714285714286,1.48782479763031,0.4184326231479645
1.305841326713562,0.576101541519165,0.729739785194397,0.2974754571914673,0.5357142857142857,1.6013261079788208,0.4101322293281555
1.356221318244934,0.5749125480651855,0.7813087701797485,0.28758716583251953,0.5714285714285714,1.6775416135787964,0.401539146900177
1.3105835914611816,0.5879977345466614,0.7225858569145203,0.2970375120639801,0.5535714285714286,1.9052715301513672,0.4080471396446228
1.3467938899993896,0.5546135902404785,0.7921802997589111,0.27002108097076416,0.5535714285714286,1.773608684539795,0.3781209886074066
1.3562674522399902,0.5629149675369263,0.793352484703064,0.2654193937778473,0.5178571428571428,1.752240777015686,0.3805462121963501
1.3171768188476562,0.5675159096717834,0.7496609091758728,0.28158038854599,0.5714285714285714,1.6217725276947021,0.39097973704338074
1.355290412902832,0.5701454877853394,0.7851449251174927,0.2924669682979584,0.5357142857142857,1.5336265563964844,0.4087867736816406
1.3643088340759277,0.5907026529312134,0.7736061811447144,0.2822231650352478,0.5178571428571428,1.6122270822525024,0.4032258689403534
1.2958366870880127,0.592702329158783,0.7031343579292297,0.2968815863132477,0.5892857142857143,1.4638885259628296,0.4124661684036255
1.3347163200378418,0.5821976065635681,0.7525187134742737,0.279938280582428,0.5714285714285714,1.9355747699737549,0.3925060033798218
1.3984544277191162,0.5767040252685547,0.8217504024505615,0.2785807251930237,0.5357142857142857,1.3921819925308228,0.3897027373313904
1.3709073066711426,0.5819752216339111,0.7889320850372314,0.276945024728775,0.5178571428571428,1.1966314315795898,0.3937218189239502
1.3819220066070557,0.5945528149604797,0.7873691916465759,0.2856673002243042,0.5535714285714286,1.5238958597183228,0.4027145504951477
1.3763747215270996,0.5719795227050781,0.8043951988220215,0.2782508432865143,0.5714285714285714,1.8802200555801392,0.39099982380867004
1.340577483177185,0.569240391254425,0.77133709192276,0.2828328609466553,0.5535714285714286,1.8214104175567627,0.3972063660621643
1.2823524475097656,0.6125204563140869,0.6698319911956787,0.31514036655426025,0.5892857142857143,2.0586280822753906,0.4344397783279419
1.3346474170684814,0.589950680732727,0.7446967363357544,0.2907254099845886,0.5,1.7953321933746338,0.4090304970741272
1.272085428237915,0.5977169275283813,0.6743685007095337,0.31432515382766724,0.5714285714285714,1.4881254434585571,0.428899884223938
1.3454005718231201,0.5888753533363342,0.7565252184867859,0.2961741089820862,0.5892857142857143,1.4123053550720215,0.41370177268981934
1.3011449575424194,0.5902248620986938,0.7109200954437256,0.29691511392593384,0.5535714285714286,2.0946714878082275,0.41577887535095215
1.3093833923339844,0.5679316520690918,0.7414517402648926,0.2794124186038971,0.5178571428571428,1.8840428590774536,0.38678091764450073
1.3101599216461182,0.5875781178474426,0.7225818037986755,0.2999705970287323,0.5357142857142857,1.5322282314300537,0.41246700286865234
1.2606463432312012,0.5933114886283875,0.6673348546028137,0.28658783435821533,0.5357142857142857,1.772570252418518,0.4065890312194824
1.292008876800537,0.5816252827644348,0.7103835940361023,0.2805402874946594,0.5357142857142857,1.5636099576950073,0.3933027386665344
1.3013908863067627,0.6103591918945312,0.6910316944122314,0.298573762178421,0.5535714285714286,1.5429118871688843,0.4213866591453552
1.2969326972961426,0.5844988822937012,0.7124338150024414,0.2875922620296478,0.5714285714285714,1.462643027305603,0.4011044502258301
1.3311271667480469,0.5919973254203796,0.7391298413276672,0.3028895854949951,0.625,1.4344505071640015,0.4183212220668793
1.2640230655670166,0.5946378707885742,0.6693851947784424,0.29699182510375977,0.5,1.6430861949920654,0.4108758270740509
1.2916373014450073,0.5738138556480408,0.7178234457969666,0.2826836109161377,0.5535714285714286,1.5215132236480713,0.40146109461784363
1.3187530040740967,0.564399003982544,0.7543540000915527,0.2706044316291809,0.5892857142857143,1.982319951057434,0.38551464676856995
1.2831008434295654,0.5861024260520935,0.6969984173774719,0.2921576499938965,0.5892857142857143,1.466005802154541,0.4120270013809204
1.2700039148330688,0.5974843502044678,0.6725195646286011,0.2931002378463745,0.5714285714285714,1.8158999681472778,0.412053644657135
1.3156819343566895,0.6166864037513733,0.6989955306053162,0.3242496848106384,0.5178571428571428,1.5277512073516846,0.4422369599342346
1.3028111457824707,0.5786601305007935,0.7241510152816772,0.2852676510810852,0.5535714285714286,1.3105016946792603,0.40303248167037964
1.30731201171875,0.5583871006965637,0.7489249110221863,0.2764098048210144,0.5535714285714286,1.9094747304916382,0.38700127601623535
1.265204906463623,0.5841829776763916,0.6810219287872314,0.29902184009552,0.5,1.8932304382324219,0.41449570655822754
1.2760828733444214,0.5890247821807861,0.6870580911636353,0.2956669330596924,0.5535714285714286,1.4525723457336426,0.4097122550010681
1.3076554536819458,0.5884258151054382,0.7192296385765076,0.29238876700401306,0.5,1.904863715171814,0.4101921617984772
1.236631155014038,0.5859138369560242,0.6507173180580139,0.2887392044067383,0.5714285714285714,2.046344041824341,0.4013757109642029
1.2406997680664062,0.6037039756774902,0.636995792388916,0.3090224266052246,0.5892857142857143,1.4419395923614502,0.42284804582595825
1.2594850063323975,0.5837557911872864,0.6757292151451111,0.28493162989616394,0.4821428571428571,1.391420602798462,0.39942824840545654
1.2237162590026855,0.6120773553848267,0.6116389036178589,0.31958359479904175,0.5535714285714286,1.32145094871521,0.43333929777145386
1.2755340337753296,0.5736186504364014,0.7019153833389282,0.2814320921897888,0.6071428571428572,1.4786802530288696,0.39666444063186646
1.257974624633789,0.603064239025116,0.6549103856086731,0.3139457702636719,0.6071428571428572,1.3431295156478882,0.4275915026664734
1.301529884338379,0.572867214679718,0.7286626696586609,0.2890605032444,0.5892857142857143,1.5134705305099487,0.40365904569625854
1.2980961799621582,0.5812684297561646,0.7168277502059937,0.29506951570510864,0.5535714285714286,1.5390963554382324,0.4070797562599182
1.2528560161590576,0.5911060571670532,0.6617499589920044,0.3159375786781311,0.6071428571428572,1.7481434345245361,0.42571768164634705
1.2279810905456543,0.5922808647155762,0.6357002258300781,0.301979124546051,0.6071428571428572,1.3455560207366943,0.41653406620025635
1.2463107109069824,0.6126086115837097,0.6337020993232727,0.3270740509033203,0.5714285714285714,1.230629324913025,0.43840134143829346
1.244232416152954,0.5902538299560547,0.6539785861968994,0.29052644968032837,0.5178571428571428,1.4107170104980469,0.40544092655181885
1.2639580965042114,0.5854992270469666,0.6784588694572449,0.30724549293518066,0.5535714285714286,1.5080828666687012,0.41403836011886597
1.2883622646331787,0.5839000344276428,0.7044622302055359,0.2924325168132782,0.5357142857142857,1.4814412593841553,0.4069453775882721
1.2718745470046997,0.5840082168579102,0.6878663301467896,0.2837193012237549,0.5535714285714286,1.4658337831497192,0.3984333872795105
1.234710931777954,0.6045399904251099,0.6301709413528442,0.30551445484161377,0.5535714285714286,1.8148306608200073,0.41981229186058044
1.2232590913772583,0.5863687992095947,0.6368902921676636,0.3022654354572296,0.625,1.7075128555297852,0.4134237468242645
1.275880217552185,0.5738110542297363,0.7020691633224487,0.27041876316070557,0.5714285714285714,1.6423572301864624,0.3910370469093323
1.2179380655288696,0.5808497071266174,0.6370883584022522,0.29921984672546387,0.625,1.7375437021255493,0.41021525859832764
1.2811797857284546,0.5867781639099121,0.6944016218185425,0.28900784254074097,0.6071428571428572,1.6726478338241577,0.3997238576412201
1.1985268592834473,0.6306815147399902,0.567845344543457,0.33281368017196655,0.5892857142857143,1.3058710098266602,0.4477587342262268
1.2346572875976562,0.5876263976097107,0.6470308899879456,0.27447593212127686,0.6071428571428572,1.5155010223388672,0.3965640664100647
1.2346570491790771,0.6048028469085693,0.6298542022705078,0.2963211238384247,0.5178571428571428,1.8578109741210938,0.41736212372779846
1.2710316181182861,0.5800147652626038,0.6910168528556824,0.2875223159790039,0.5178571428571428,1.8637950420379639,0.4014117121696472
1.2421209812164307,0.6080456972122192,0.6340752840042114,0.3068121671676636,0.6071428571428572,1.5333532094955444,0.4199637770652771
1.2698304653167725,0.6038854718208313,0.6659449934959412,0.2935461699962616,0.5357142857142857,1.4883766174316406,0.4136499762535095
1.2921371459960938,0.5854359269142151,0.7067012190818787,0.2822149097919464,0.5535714285714286,1.3976515531539917,0.3990643620491028
1.2342431545257568,0.5995870232582092,0.6346561312675476,0.29469507932662964,0.5714285714285714,1.159006953239441,0.40998029708862305
1.2318103313446045,0.6142225861549377,0.6175877451896667,0.30208128690719604,0.625,1.251617670059204,0.4249247610569
1.250583291053772,0.5892015695571899,0.661381721496582,0.28444164991378784,0.5892857142857143,1.3647788763046265,0.4026419520378113
1.2237768173217773,0.5958216190338135,0.6279551982879639,0.28972363471984863,0.5892857142857143,1.7721736431121826,0.4079078435897827
1.2534410953521729,0.5748436450958252,0.6785974502563477,0.2911575436592102,0.6071428571428572,1.7896838188171387,0.40138867497444153
1.2507108449935913,0.5700240135192871,0.6806868314743042,0.2843945622444153,0.5535714285714286,1.8735531568527222,0.39774495363235474
1.2924883365631104,0.59442138671875,0.6980669498443604,0.28978049755096436,0.5714285714285714,1.4444642066955566,0.4094468951225281
1.2366622686386108,0.5932132601737976,0.6434490084648132,0.2848735451698303,0.5892857142857143,1.4916549921035767,0.4053528308868408
1.2550346851348877,0.5901411771774292,0.6648935079574585,0.2936316132545471,0.5892857142857143,1.4665822982788086,0.40841367840766907
1.2518386840820312,0.5772361755371094,0.6746025085449219,0.2912008762359619,0.5357142857142857,1.3864531517028809,0.3994978666305542
1.2724268436431885,0.6027271747589111,0.6696996688842773,0.300347238779068,0.6071428571428572,1.664070725440979,0.42419126629829407
1.2220216989517212,0.6126878261566162,0.609333872795105,0.31703656911849976,0.5535714285714286,1.6856127977371216,0.431840181350708
1.2110645771026611,0.6074991226196289,0.6035654544830322,0.3131721317768097,0.5714285714285714,1.5010156631469727,0.42821890115737915
1.2697641849517822,0.5859322547912598,0.6838319301605225,0.29091715812683105,0.5892857142857143,1.5831353664398193,0.40184319019317627
1.2595759630203247,0.6029353141784668,0.6566406488418579,0.2986021041870117,0.5,1.997551441192627,0.4109896421432495
1.2549065351486206,0.6107925176620483,0.6441140174865723,0.3085346519947052,0.5714285714285714,1.8972647190093994,0.4203457832336426
1.2518508434295654,0.6014670729637146,0.6503837704658508,0.31610187888145447,0.5892857142857143,1.8262213468551636,0.4225308299064636
1.1978709697723389,0.6285796761512756,0.5692912936210632,0.3248457908630371,0.5714285714285714,1.7739626169204712,0.4494437873363495
1.269400954246521,0.5923970341682434,0.6770039200782776,0.29080623388290405,0.5892857142857143,1.7911432981491089,0.40881597995758057
1.1867384910583496,0.6001153588294983,0.5866231322288513,0.3063778877258301,0.5535714285714286,1.6954760551452637,0.4233796000480652
1.2630137205123901,0.6023963689804077,0.6606173515319824,0.2924485206604004,0.5357142857142857,1.6060731410980225,0.4065936207771301
1.2301762104034424,0.589445948600769,0.6407302618026733,0.29557663202285767,0.625,1.570002555847168,0.40996479988098145
1.2762584686279297,0.5819646120071411,0.6942938566207886,0.28176334500312805,0.5535714285714286,1.5740752220153809,0.39348527789115906
1.2780492305755615,0.5836964249610901,0.6943528056144714,0.29053398966789246,0.5178571428571428,1.5213855504989624,0.4019034504890442
1.2832930088043213,0.6048519015312195,0.6784411072731018,0.303164541721344,0.5714285714285714,1.6229645013809204,0.4179002642631531
1.2191205024719238,0.6130160689353943,0.6061044335365295,0.3191695809364319,0.5714285714285714,1.3705542087554932,0.4275531768798828
1.2357966899871826,0.5943849682807922,0.6414117217063904,0.304813027381897,0.5892857142857143,1.9974548816680908,0.4190620481967926
1.229597568511963,0.6022409200668335,0.6273566484451294,0.31413328647613525,0.625,2.0061280727386475,0.4237244725227356
1.244877815246582,0.5874996781349182,0.6573781371116638,0.2831796407699585,0.6071428571428572,1.4414153099060059,0.4025343358516693
1.2001006603240967,0.6118226051330566,0.58827805519104,0.32157421112060547,0.5357142857142857,1.7664369344711304,0.4346911311149597
1.187600016593933,0.6252507567405701,0.562349259853363,0.3110046684741974,0.625,1.730700969696045,0.43291595578193665
1.226080060005188,0.5990152359008789,0.6270648241043091,0.2870143949985504,0.5892857142857143,1.1790498495101929,0.40476536750793457
1.240009069442749,0.6026853322982788,0.6373237371444702,0.30215907096862793,0.6071428571428572,1.425976037979126,0.4219866394996643
1.218839406967163,0.6011478900909424,0.6176915168762207,0.28882861137390137,0.6071428571428572,1.8939015865325928,0.3982897996902466
1.2394077777862549,0.600914716720581,0.6384930610656738,0.2905275821685791,0.5892857142857143,1.6277210712432861,0.4112113416194916
1.2919142246246338,0.5736064910888672,0.7183077335357666,0.2873300313949585,0.5535714285714286,1.4894633293151855,0.3962283134460449
1.2341316938400269,0.597122311592102,0.6370093822479248,0.28776243329048157,0.6071428571428572,1.934455156326294,0.4017103314399719
1.2575031518936157,0.5790407657623291,0.6784623861312866,0.2970021367073059,0.5,2.0764622688293457,0.408769428730011
1.2443760633468628,0.6077685356140137,0.6366075277328491,0.3061462938785553,0.5357142857142857,1.4319345951080322,0.4179077446460724
1.190948724746704,0.5847824811935425,0.6061662435531616,0.2931378483772278,0.5892857142857143,1.6102269887924194,0.4030647277832031
1.2415647506713867,0.5688551664352417,0.672709584236145,0.27218562364578247,0.625,1.5589393377304077,0.3907109200954437
1.239006519317627,0.5970121026039124,0.6419944167137146,0.30108317732810974,0.5535714285714286,1.6504242420196533,0.4139607548713684
1.2017866373062134,0.6172155141830444,0.584571123123169,0.326821506023407,0.5714285714285714,1.8801074028015137,0.43431055545806885
1.2515027523040771,0.5981446504592896,0.6533581018447876,0.30537277460098267,0.5357142857142857,1.7765947580337524,0.41540220379829407
1.274503469467163,0.5878714323043823,0.6866320371627808,0.3036818504333496,0.5892857142857143,1.6139540672302246,0.41124823689460754
1.2538974285125732,0.6138831377029419,0.6400142908096313,0.3099369704723358,0.5,1.7551345825195312,0.4236449599266052
1.2613320350646973,0.5800991058349609,0.6812329292297363,0.2728074789047241,0.5178571428571428,1.8647772073745728,0.388053834438324
1.245850920677185,0.5908485651016235,0.6550023555755615,0.2988831400871277,0.5178571428571428,1.7519859075546265,0.41039806604385376
1.219543695449829,0.638090968132019,0.5814527273178101,0.32947787642478943,0.5535714285714286,1.702239990234375,0.44626566767692566
1.2359981536865234,0.6064603328704834,0.62953782081604,0.3055225610733032,0.5535714285714286,1.8527635335922241,0.4200754761695862
1.2285270690917969,0.5760356187820435,0.6524914503097534,0.305954247713089,0.4821428571428571,1.9761595726013184,0.41416120529174805
1.2230887413024902,0.5961265563964844,0.6269621849060059,0.30180126428604126,0.6428571428571428,1.6927441358566284,0.4164963662624359
1.2137048244476318,0.607160747051239,0.6065440773963928,0.32539379596710205,0.625,1.488276481628418,0.43918168544769287
1.2184391021728516,0.6107640266418457,0.6076750755310059,0.29642677307128906,0.5357142857142857,1.8366670608520508,0.418144166469574
1.2564736604690552,0.5903406143188477,0.6661330461502075,0.29831212759017944,0.5892857142857143,2.053743839263916,0.4127770960330963
1.2479870319366455,0.5798215866088867,0.6681654453277588,0.29673999547958374,0.5714285714285714,1.9357640743255615,0.4096888303756714
1.2592298984527588,0.58045893907547,0.6787709593772888,0.3057975172996521,0.5714285714285714,1.7595410346984863,0.41440504789352417
1.2324559688568115,0.5617504119873047,0.6707055568695068,0.26980119943618774,0.5892857142857143,1.873734474182129,0.3772616982460022
1.1988475322723389,0.6226050853729248,0.5762424468994141,0.31483080983161926,0.5714285714285714,1.997246265411377,0.43470773100852966
1.241685152053833,0.5801329612731934,0.6615521907806396,0.27565300464630127,0.5714285714285714,1.6550050973892212,0.3943789601325989
1.2403185367584229,0.5769795775413513,0.6633389592170715,0.2942562699317932,0.5714285714285714,1.418267846107483,0.4029984772205353
1.2720398902893066,0.577387809753418,0.6946520805358887,0.2696320712566376,0.6071428571428572,1.5694949626922607,0.3844592571258545
1.2687963247299194,0.5763713121414185,0.692425012588501,0.28478875756263733,0.625,1.602634310722351,0.3992377817630768
1.282949447631836,0.5775259733200073,0.7054234743118286,0.29331904649734497,0.5714285714285714,1.7652661800384521,0.40573227405548096
1.2391422986984253,0.5902759432792664,0.6488663554191589,0.3066686987876892,0.5178571428571428,1.7438076734542847,0.41290777921676636
1.2288389205932617,0.6007032990455627,0.628135621547699,0.2930227220058441,0.4821428571428571,1.42815363407135,0.4108896851539612
1.2690119743347168,0.5937974452972412,0.6752145290374756,0.28205937147140503,0.5535714285714286,1.1301506757736206,0.40295204520225525
1.2269506454467773,0.595089316368103,0.6318613290786743,0.29630380868911743,0.625,1.4778159856796265,0.40847980976104736
1.2910593748092651,0.5687391757965088,0.7223201990127563,0.2890968322753906,0.6428571428571428,1.4958441257476807,0.39836034178733826
1.2618263959884644,0.588624894618988,0.6732015013694763,0.3035677671432495,0.625,1.6596415042877197,0.4197738766670227
1.2700848579406738,0.5729179382324219,0.697166919708252,0.2875567078590393,0.5714285714285714,1.9822722673416138,0.39685681462287903
1.2714612483978271,0.577791690826416,0.6936695575714111,0.2785826027393341,0.5178571428571428,1.625856637954712,0.39735937118530273
1.2322373390197754,0.5843173861503601,0.6479199528694153,0.29232969880104065,0.5535714285714286,1.8045281171798706,0.40874406695365906
1.2275915145874023,0.5808142423629761,0.6467772722244263,0.29409706592559814,0.5892857142857143,1.7077789306640625,0.40508049726486206
1.226024866104126,0.5809540748596191,0.6450707912445068,0.2964238226413727,0.6071428571428572,1.5335253477096558,0.4099140465259552
1.261326789855957,0.592374861240387,0.6689519286155701,0.2935906946659088,0.5535714285714286,1.5571649074554443,0.40990033745765686
1.2322701215744019,0.5874305963516235,0.6448395252227783,0.3005317449569702,0.5892857142857143,2.0001845359802246,0.41374361515045166
1.2679672241210938,0.5773568749427795,0.6906103491783142,0.29277369379997253,0.6071428571428572,1.5384310483932495,0.4025407135486603
1.2358663082122803,0.5950548648834229,0.6408114433288574,0.29683423042297363,0.5535714285714286,1.678270936012268,0.4126952886581421
1.2810494899749756,0.5635285377502441,0.7175209522247314,0.2663431167602539,0.5357142857142857,1.2490317821502686,0.3808615803718567
1.2476050853729248,0.5870844125747681,0.6605206727981567,0.2972855567932129,0.5714285714285714,1.390425443649292,0.4074800908565521
1.2608323097229004,0.588741660118103,0.6720906496047974,0.3030170798301697,0.5535714285714286,2.0554006099700928,0.4101830720901489
1.2388949394226074,0.5969257354736328,0.6419692039489746,0.31643593311309814,0.5535714285714286,1.8866955041885376,0.42714184522628784
1.2787233591079712,0.5812945365905762,0.697428822517395,0.28298527002334595,0.5714285714285714,1.7351136207580566,0.3961440324783325
1.2403414249420166,0.6069907546043396,0.633350670337677,0.29366081953048706,0.4464285714285714,1.361264705657959,0.4193311929702759
1.2283709049224854,0.6079915761947632,0.6203793287277222,0.2956106662750244,0.5357142857142857,1.8424139022827148,0.41797852516174316
1.250173807144165,0.5968888998031616,0.6532849073410034,0.3060225248336792,0.625,1.664407730102539,0.4193972647190094
1.2416203022003174,0.6023313999176025,0.6392889022827148,0.3001505732536316,0.5535714285714286,1.7655127048492432,0.41574588418006897
1.2436082363128662,0.6040005683898926,0.6396076679229736,0.31168174743652344,0.625,1.6401546001434326,0.4289616346359253
1.243841290473938,0.5957332849502563,0.6481080055236816,0.30147069692611694,0.5892857142857143,1.186300277709961,0.42036113142967224
1.268776297569275,0.578197181224823,0.6905791163444519,0.29428067803382874,0.5714285714285714,1.4185717105865479,0.4060148000717163
1.275658130645752,0.5861155986785889,0.6895425319671631,0.2958316504955292,0.625,1.5143647193908691,0.4067475199699402
1.6390929222106934,0.7628605365753174,0.876232385635376,0.8493344187736511,0.2857142857142857,1.7482539415359497,0.9066359996795654
1.4184010028839111,0.7822666764259338,0.6361343264579773,0.8297710418701172,0.2678571428571429,1.729457139968872,0.8649448156356812
1.455568552017212,0.7367871403694153,0.7187814116477966,0.8278976678848267,0.2857142857142857,2.008375406265259,0.8926345109939575
1.328202247619629,0.6632468104362488,0.6649554371833801,0.7682805061340332,0.3214285714285714,1.9023668766021729,0.8311200141906738
1.3082107305526733,0.5983695387840271,0.7098411917686462,0.6692113280296326,0.375,1.8049120903015137,0.8497051000595093
1.3012721538543701,0.5320188999176025,0.7692532539367676,0.6387827396392822,0.3928571428571429,1.7239986658096313,0.8057997226715088
1.1793832778930664,0.48502933979034424,0.6943539381027222,0.5343242883682251,0.5535714285714286,2.0647358894348145,0.8197625875473022
1.148682713508606,0.44807326793670654,0.7006094455718994,0.514093816280365,0.5357142857142857,1.8889180421829224,0.7916997671127319
1.1788973808288574,0.3542933166027069,0.8246040642261505,0.44575268030166626,0.5535714285714286,1.4660029411315918,0.776824951171875
1.3008919954299927,0.3105812966823578,0.9903106987476349,0.4663504958152771,0.6071428571428572,1.8030441999435425,0.8150825500488281
1.1185462474822998,0.37742239236831665,0.7411238551139832,0.48868924379348755,0.4642857142857143,1.811292290687561,0.7426241636276245
1.1721522808074951,0.31935834884643555,0.8527939319610596,0.4168623983860016,0.5535714285714286,2.108508825302124,0.7159680128097534
1.138912558555603,0.2921736240386963,0.8467389345169067,0.37990155816078186,0.6071428571428572,1.8339797258377075,0.651010274887085
1.031557321548462,0.37815871834754944,0.6533986032009125,0.46185871958732605,0.6428571428571428,1.6942435503005981,0.7706937193870544
1.0856317281723022,0.3255574107170105,0.7600743174552917,0.44925230741500854,0.625,1.4023933410644531,0.7115659713745117
1.0943996906280518,0.3668457865715027,0.7275539040565491,0.42451906204223633,0.5535714285714286,1.9626604318618774,0.7119585275650024
1.0550556182861328,0.3279995024204254,0.7270561158657074,0.48950016498565674,0.5535714285714286,2.2063868045806885,0.8017386794090271
1.0963643789291382,0.39490824937820435,0.7014561295509338,0.48520323634147644,0.5535714285714286,1.6954752206802368,0.7625236511230469
1.0791617631912231,0.372040718793869,0.7071210443973541,0.5444208383560181,0.6428571428571428,1.6711453199386597,0.8335935473442078
0.995253324508667,0.32812798023223877,0.6671253442764282,0.46885859966278076,0.5357142857142857,1.6575990915298462,0.7595291137695312
1.0522327423095703,0.3169824481010437,0.7352502942085266,0.45963558554649353,0.5892857142857143,1.9426019191741943,0.7686727643013
1.0885627269744873,0.49485325813293457,0.5937094688415527,0.6090798377990723,0.5535714285714286,1.8931161165237427,0.8703778982162476
1.1429996490478516,0.37633395195007324,0.7666656970977783,0.5200343132019043,0.6071428571428572,1.6418211460113525,0.8168603181838989
1.0220645666122437,0.31532883644104004,0.7067357301712036,0.48261916637420654,0.4821428571428571,1.439923644065857,0.8299747705459595
1.1840999126434326,0.28668519854545593,0.8974147140979767,0.44195789098739624,0.5,1.6184232234954834,0.816648006439209
1.2064801454544067,0.3926188349723816,0.8138613104820251,0.5177826881408691,0.5357142857142857,1.339027762413025,0.8469939827919006
1.3391673564910889,0.4785712957382202,0.8605960607528687,0.4974033832550049,0.5,1.673203945159912,0.8168997764587402
1.3386601209640503,0.36764177680015564,0.9710183441638947,0.4579896926879883,0.5,1.3827780485153198,0.7523064613342285
1.407963514328003,0.46786418557167053,0.9400993287563324,0.49751874804496765,0.5357142857142857,1.622037649154663,0.7772865295410156
1.4336373805999756,0.5012426376342773,0.9323947429656982,0.48655202984809875,0.5357142857142857,1.2676247358322144,0.7497560977935791
1.5241789817810059,0.8218268156051636,0.7023521661758423,0.6028165221214294,0.5535714285714286,1.8004201650619507,0.8301723003387451
1.4243121147155762,0.8255285024642944,0.5987836122512817,0.6251929998397827,0.5535714285714286,1.6953450441360474,0.8423013687133789
1.345898151397705,0.40673160552978516,0.9391665458679199,0.42246198654174805,0.6071428571428572,1.4159493446350098,0.6818939447402954
1.4223995208740234,0.444419801235199,0.9779797196388245,0.43296244740486145,0.5357142857142857,1.6693195104599,0.7057835459709167
1.4518229961395264,0.7577301263809204,0.694092869758606,0.5920947194099426,0.5535714285714286,1.77692711353302,0.8310069441795349
1.4189358949661255,0.5265005826950073,0.8924353122711182,0.4611320197582245,0.5178571428571428,1.3776847124099731,0.748719334602356
1.457378625869751,0.7457000613212585,0.7116785645484924,0.5362648963928223,0.6428571428571428,1.4552475214004517,0.8163114190101624
1.3760755062103271,0.5908876657485962,0.785187840461731,0.47953975200653076,0.5714285714285714,1.1876099109649658,0.7929982542991638
1.439743995666504,0.6159948110580444,0.8237491846084595,0.50098717212677,0.5535714285714286,1.4490950107574463,0.800735592842102
1.4430646896362305,0.6031488180160522,0.8399158716201782,0.4966982305049896,0.5357142857142857,1.891005039215088,0.8250842094421387
1.4272099733352661,0.6446645259857178,0.7825454473495483,0.4918128252029419,0.5714285714285714,1.6725958585739136,0.7769530415534973
1.4452605247497559,0.45993298292160034,0.9853275418281555,0.4459184408187866,0.5714285714285714,0.9960667490959167,0.763910710811615
1.397920846939087,0.6674132347106934,0.7305076122283936,0.486737996339798,0.5714285714285714,1.4346181154251099,0.7224876284599304
1.5333542823791504,0.6525012254714966,0.8808530569076538,0.4850793480873108,0.5535714285714286,1.5989528894424438,0.7410414218902588
1.4810597896575928,0.624631404876709,0.8564283847808838,0.479316383600235,0.5892857142857143,1.346780776977539,0.7406487464904785
1.4341588020324707,0.6466920971870422,0.7874667048454285,0.48855000734329224,0.625,1.4381352663040161,0.7363653182983398
1.5179188251495361,0.616949737071991,0.9009690880775452,0.46251702308654785,0.5535714285714286,1.2023396492004395,0.7068051695823669
1.4453727006912231,0.6305623650550842,0.8148103356361389,0.47556185722351074,0.5535714285714286,1.3029894828796387,0.7415087819099426
1.405644416809082,0.5828998684883118,0.8227445483207703,0.4419671595096588,0.625,1.5221209526062012,0.7047656178474426
1.4092106819152832,0.5956743955612183,0.8135362863540649,0.46941661834716797,0.625,1.6119797229766846,0.7307048439979553
1.3781074285507202,0.6242223978042603,0.75388503074646,0.45066291093826294,0.5714285714285714,1.6055562496185303,0.7093393802642822
1.4054256677627563,0.6178645491600037,0.7875611186027527,0.44408756494522095,0.5357142857142857,1.112007737159729,0.6906358003616333
1.5337460041046143,0.5822032690048218,0.9515427350997925,0.4196736514568329,0.5178571428571428,1.4752458333969116,0.6643480062484741
1.5295977592468262,0.605455219745636,0.9241425395011902,0.4097807705402374,0.5714285714285714,1.4493757486343384,0.6494243144989014
1.5411872863769531,0.5986540913581848,0.9425331950187683,0.4055761694908142,0.5892857142857143,1.5039801597595215,0.626619279384613
1.558014988899231,0.5797585248947144,0.9782564640045166,0.3990420997142792,0.5892857142857143,1.2059454917907715,0.6074758768081665
1.532724142074585,0.580851674079895,0.9518724679946899,0.4040684700012207,0.6071428571428572,1.4382482767105103,0.6158578395843506
1.4862101078033447,0.6054080128669739,0.8808020949363708,0.4100414514541626,0.5357142857142857,1.5317734479904175,0.6336435079574585
1.5158181190490723,0.5670648217201233,0.948753297328949,0.3907751142978668,0.5892857142857143,1.8103352785110474,0.6090530157089233
1.4379208087921143,0.6179487705230713,0.819972038269043,0.4085536301136017,0.5714285714285714,1.53750741481781,0.6270796656608582
1.5222318172454834,0.5762826800346375,0.945949137210846,0.37570297718048096,0.625,1.3865981101989746,0.5805586576461792
1.4964752197265625,0.59682297706604,0.8996522426605225,0.3832651972770691,0.5714285714285714,1.163011074066162,0.5715881586074829
1.5650910139083862,0.6142920255661011,0.9507989883422852,0.3761131167411804,0.5178571428571428,1.4688313007354736,0.5596096515655518
1.4982483386993408,0.616193950176239,0.8820543885231018,0.3828665018081665,0.625,1.7882835865020752,0.588678777217865
1.5296473503112793,0.6400071382522583,0.889640212059021,0.3805084228515625,0.5535714285714286,1.5748578310012817,0.5752013921737671
1.540831446647644,0.5897698402404785,0.9510616064071655,0.34740936756134033,0.5892857142857143,1.6408060789108276,0.5362203121185303
1.4614863395690918,0.6423753499984741,0.8191109895706177,0.3777604103088379,0.6071428571428572,1.9533363580703735,0.5890131592750549
1.4687614440917969,0.5910893678665161,0.8776720762252808,0.35043010115623474,0.625,1.9687031507492065,0.5382459163665771
1.4608393907546997,0.5736983418464661,0.8871410489082336,0.32319962978363037,0.625,1.859407901763916,0.49229007959365845
1.4248820543289185,0.5573635101318359,0.8675185441970825,0.29796451330184937,0.6071428571428572,2.0661120414733887,0.47307461500167847
1.402181625366211,0.5950108170509338,0.8071708083152771,0.356579452753067,0.5892857142857143,1.635631799697876,0.4968697726726532
1.3554918766021729,0.5772545337677002,0.7782373428344727,0.2991192936897278,0.6428571428571428,1.8655859231948853,0.44738394021987915
1.2812280654907227,0.5860779285430908,0.6951501369476318,0.3491399884223938,0.5714285714285714,2.005450487136841,0.5043227672576904
1.3704566955566406,0.5681194067001343,0.8023372888565063,0.28048068284988403,0.5357142857142857,1.8072280883789062,0.42388030886650085
1.4212226867675781,0.5455216765403748,0.8757010102272034,0.2586405277252197,0.5535714285714286,2.0225701332092285,0.3993127942085266
1.4299535751342773,0.5588467717170715,0.8711068034172058,0.27071413397789,0.6428571428571428,1.6681582927703857,0.40349075198173523
1.368166208267212,0.6039554476737976,0.7642107605934143,0.29821494221687317,0.5535714285714286,1.8414394855499268,0.43706247210502625
1.439835548400879,0.5893924236297607,0.8504431247711182,0.2839052975177765,0.5535714285714286,1.6055985689163208,0.4217636287212372
1.4199130535125732,0.6179413795471191,0.8019716739654541,0.31129419803619385,0.5,1.6636909246444702,0.4636085629463196
1.4458081722259521,0.6150294542312622,0.8307787179946899,0.3190196752548218,0.5535714285714286,1.5704020261764526,0.4558628797531128
1.4163023233413696,0.6976571083068848,0.7186452150344849,0.3706716299057007,0.5535714285714286,1.9745482206344604,0.5147942304611206
1.4668409824371338,0.6436806917190552,0.8231602907180786,0.3145270347595215,0.5178571428571428,2.0292558670043945,0.46604272723197937
1.4130836725234985,0.6517575979232788,0.7613260746002197,0.3414071500301361,0.5714285714285714,2.096144437789917,0.46641969680786133
1.4391751289367676,0.5899330973625183,0.8492420315742493,0.2874777615070343,0.5714285714285714,1.5024688243865967,0.41470539569854736
1.4259158372879028,0.6271697282791138,0.7987461090087891,0.3128297030925751,0.6071428571428572,1.7054970264434814,0.45166951417922974
1.342810869216919,0.6696903109550476,0.6731205582618713,0.35247915983200073,0.6071428571428572,1.7549762725830078,0.4878169298171997
1.4849811792373657,0.568091869354248,0.9168893098831177,0.25991740822792053,0.5714285714285714,1.68928062915802,0.38081827759742737
1.4688324928283691,0.5687970519065857,0.9000354409217834,0.27966630458831787,0.5535714285714286,1.5955232381820679,0.40841782093048096
1.3979864120483398,0.6501432657241821,0.7478431463241577,0.3329959809780121,0.5357142857142857,1.4554983377456665,0.4816703796386719
1.4187722206115723,0.5791211128234863,0.8396511077880859,0.2823498249053955,0.5535714285714286,1.2405319213867188,0.41799283027648926
1.3722680807113647,0.6445360779762268,0.7277320027351379,0.33182239532470703,0.625,1.7742960453033447,0.4811962842941284
1.4302377700805664,0.5962225794792175,0.8340151906013489,0.3021693825721741,0.5535714285714286,1.8320673704147339,0.436616450548172
1.4053418636322021,0.6007655262947083,0.8045763373374939,0.3101862370967865,0.5892857142857143,1.4997178316116333,0.44439756870269775
1.4407802820205688,0.5997074246406555,0.8410728573799133,0.2917841076850891,0.5714285714285714,1.4004651308059692,0.4232809543609619
1.3934807777404785,0.6237621307373047,0.7697186470031738,0.31932616233825684,0.6607142857142857,1.4409849643707275,0.4438157081604004
1.3881365060806274,0.6127222776412964,0.775414228439331,0.3167538046836853,0.5714285714285714,1.6557632684707642,0.4567539095878601
1.4392001628875732,0.5843589901924133,0.8548411726951599,0.28965479135513306,0.625,1.6219853162765503,0.41364604234695435
1.434177279472351,0.6366082429885864,0.7975690364837646,0.31231510639190674,0.5535714285714286,1.939875602722168,0.45375001430511475
1.4314457178115845,0.5814335346221924,0.8500121831893921,0.2849802076816559,0.6428571428571428,2.0813701152801514,0.4056355953216553
1.370995283126831,0.6217276453971863,0.7492676377296448,0.30643075704574585,0.5892857142857143,1.6918985843658447,0.4504691958427429
1.430696725845337,0.616240918636322,0.8144558072090149,0.3246699869632721,0.6071428571428572,1.6533455848693848,0.46690118312835693
1.3817344903945923,0.6228125691413879,0.7589219212532043,0.3278125524520874,0.5535714285714286,1.468201994895935,0.458505779504776
1.4292867183685303,0.5873833894729614,0.8419033288955688,0.2733370363712311,0.625,1.707210898399353,0.3996572494506836
1.3610968589782715,0.5986043810844421,0.7624924778938293,0.29599708318710327,0.625,1.452214002609253,0.4351970851421356
1.4270484447479248,0.597321093082428,0.8297273516654968,0.2851298451423645,0.5892857142857143,1.6096652746200562,0.4117799401283264
1.4115211963653564,0.6012802124023438,0.8102409839630127,0.3006752133369446,0.6071428571428572,1.3612983226776123,0.43928709626197815
1.416186809539795,0.5870423913002014,0.8291444182395935,0.28502795100212097,0.5714285714285714,1.476746916770935,0.41450005769729614
1.383144736289978,0.5767980813980103,0.8063466548919678,0.2760446071624756,0.5535714285714286,2.077650547027588,0.4064564108848572
1.3668510913848877,0.6335465908050537,0.733304500579834,0.31317317485809326,0.5892857142857143,1.7316030263900757,0.45162296295166016
1.3440650701522827,0.6310950517654419,0.7129700183868408,0.3116176128387451,0.5892857142857143,1.6722888946533203,0.43516653776168823
1.3908371925354004,0.6049720048904419,0.7858651876449585,0.2992820739746094,0.5892857142857143,1.8818418979644775,0.41899561882019043
1.381718397140503,0.6444646120071411,0.7372537851333618,0.31032732129096985,0.5892857142857143,1.1490122079849243,0.44925254583358765
1.4064791202545166,0.6043312549591064,0.8021478652954102,0.2967466115951538,0.6071428571428572,1.6286556720733643,0.4273943305015564
1.3518017530441284,0.6376128196716309,0.7141889333724976,0.3112677335739136,0.5357142857142857,1.5034739971160889,0.44928672909736633
1.40169358253479,0.5982621312141418,0.8034314513206482,0.28502851724624634,0.5892857142857143,1.6471186876296997,0.4179839491844177
1.4154527187347412,0.5654507875442505,0.8500019311904907,0.262054979801178,0.5892857142857143,1.8125300407409668,0.38881731033325195
1.3759182691574097,0.5932784080505371,0.7826398611068726,0.29075366258621216,0.5892857142857143,1.751570463180542,0.41824883222579956
1.400275468826294,0.6246408820152283,0.7756345868110657,0.3197978138923645,0.625,1.739313006401062,0.4454362988471985
1.3579740524291992,0.6322594285011292,0.7257146239280701,0.3071576654911041,0.5357142857142857,1.6215202808380127,0.4516153335571289
1.4146950244903564,0.583239734172821,0.8314552903175354,0.2703404426574707,0.5714285714285714,1.7829465866088867,0.3956100344657898
1.3689768314361572,0.6223528981208801,0.7466239333152771,0.3022157549858093,0.6071428571428572,2.0111446380615234,0.4310953915119171
1.3673993349075317,0.611865758895874,0.7555335760116577,0.29610252380371094,0.5535714285714286,1.6974271535873413,0.4333530068397522
1.3717832565307617,0.6630668640136719,0.7087163925170898,0.33676767349243164,0.5714285714285714,1.5823194980621338,0.47551020979881287
1.3736610412597656,0.6356697082519531,0.7379913330078125,0.30779123306274414,0.5357142857142857,1.7746134996414185,0.44034382700920105
1.3618247509002686,0.6495304107666016,0.712294340133667,0.3139217495918274,0.5892857142857143,1.607670545578003,0.4544878304004669
1.3619500398635864,0.6214865446090698,0.7404634952545166,0.30480578541755676,0.5357142857142857,1.6933903694152832,0.4381464123725891
1.4111732244491577,0.5789543390274048,0.8322188854217529,0.26376083493232727,0.5,1.347450613975525,0.39027372002601624
1.3541778326034546,0.6310181617736816,0.723159670829773,0.3086830973625183,0.5535714285714286,1.4929136037826538,0.44742056727409363
1.3629857301712036,0.5985972285270691,0.7643885016441345,0.27952927350997925,0.6071428571428572,1.8837380409240723,0.4047743082046509
1.3899554014205933,0.5973823666572571,0.7925730347633362,0.29060137271881104,0.6071428571428572,1.6414424180984497,0.4182930290699005
1.4086982011795044,0.6023880243301392,0.8063101768493652,0.28912705183029175,0.5535714285714286,1.5144407749176025,0.41981399059295654
1.3579010963439941,0.635905385017395,0.7219957113265991,0.29920291900634766,0.5714285714285714,1.732361078262329,0.44101235270500183
1.3911101818084717,0.6147626638412476,0.7763475179672241,0.2877034544944763,0.5714285714285714,1.875667929649353,0.41161400079727173
1.3808534145355225,0.6170095801353455,0.763843834400177,0.2956702709197998,0.6071428571428572,1.656813621520996,0.42526209354400635
1.4074938297271729,0.5901207327842712,0.8173730969429016,0.28133752942085266,0.625,1.0049124956130981,0.425699919462204
1.378279209136963,0.6115691661834717,0.7667100429534912,0.2985723614692688,0.5357142857142857,1.3197087049484253,0.41856011748313904
1.4251147508621216,0.5786664485931396,0.8464483022689819,0.2640016973018646,0.5357142857142857,1.0183597803115845,0.3978303074836731
1.3645519018173218,0.609260082244873,0.7552918195724487,0.2960590422153473,0.625,1.4900007247924805,0.43068164587020874
1.3894435167312622,0.6293458938598633,0.7600976228713989,0.30149954557418823,0.5535714285714286,1.895528793334961,0.4521135687828064
1.42793869972229,0.5988802909851074,0.8290584087371826,0.27745363116264343,0.5892857142857143,1.523876428604126,0.41938143968582153
1.4264495372772217,0.5717451572418213,0.8547043800354004,0.28331631422042847,0.5714285714285714,1.4115532636642456,0.4241028130054474
1.3519580364227295,0.6520612835884094,0.6998967528343201,0.317920446395874,0.5714285714285714,1.3996323347091675,0.47459763288497925
1.380961298942566,0.6397339105606079,0.741227388381958,0.3115842938423157,0.5357142857142857,1.7099254131317139,0.46085628867149353
1.3842676877975464,0.6158726215362549,0.7683950662612915,0.29722917079925537,0.5892857142857143,2.0258655548095703,0.4422025680541992
1.373875617980957,0.6776638031005859,0.6962118148803711,0.3340599536895752,0.6607142857142857,1.686234951019287,0.4912562370300293
1.3008445501327515,0.687827467918396,0.6130170822143555,0.35140693187713623,0.6428571428571428,1.5704896450042725,0.5020877122879028
1.342599630355835,0.6393171548843384,0.7032824754714966,0.30765500664711,0.5892857142857143,1.2270630598068237,0.4607391357421875
1.3904215097427368,0.6184266805648804,0.7719948291778564,0.30305859446525574,0.6607142857142857,1.7044577598571777,0.45692455768585205
1.3835676908493042,0.6249054074287415,0.7586622834205627,0.30450278520584106,0.6071428571428572,1.5683484077453613,0.4569598138332367
1.3608533143997192,0.6488616466522217,0.7119916677474976,0.31206703186035156,0.5892857142857143,1.8741040229797363,0.4682522416114807
1.3661783933639526,0.6103566288948059,0.7558217644691467,0.28869351744651794,0.5535714285714286,1.768054485321045,0.4420810341835022
1.3636325597763062,0.6334065794944763,0.7302259802818298,0.3103370666503906,0.5892857142857143,1.2293219566345215,0.45942598581314087
1.4162465333938599,0.6281879544258118,0.7880585789680481,0.29664188623428345,0.5892857142857143,1.5428612232208252,0.4504721164703369
1.3920115232467651,0.6414090394973755,0.7506024837493896,0.3103918731212616,0.6071428571428572,1.708430290222168,0.4593551754951477
1.3761812448501587,0.6364103555679321,0.7397708892822266,0.30828532576560974,0.5535714285714286,1.8796634674072266,0.46043986082077026
1.407466173171997,0.5892136096954346,0.8182525634765625,0.2865523099899292,0.5535714285714286,1.7981855869293213,0.43207231163978577
1.4156745672225952,0.6364814043045044,0.7791931629180908,0.3068873882293701,0.625,1.5100160837173462,0.4572638273239136
1.3792113065719604,0.621928334236145,0.7572829723358154,0.3102332353591919,0.5714285714285714,1.3071776628494263,0.45947569608688354
1.392082929611206,0.6527549028396606,0.7393280267715454,0.3164140582084656,0.5892857142857143,1.1634852886199951,0.46978577971458435
1.3926141262054443,0.6243300437927246,0.7682840824127197,0.31067219376564026,0.5357142857142857,1.2549829483032227,0.45424556732177734
1.400451898574829,0.6222516298294067,0.7782002687454224,0.30478134751319885,0.6071428571428572,1.4487119913101196,0.4571513831615448
1.3935878276824951,0.5943822860717773,0.7992055416107178,0.28722715377807617,0.5714285714285714,1.8573209047317505,0.43487945199012756
1.378891944885254,0.638088583946228,0.7408033609390259,0.30873945355415344,0.5714285714285714,1.7450370788574219,0.45998913049697876
1.3883230686187744,0.614517092704773,0.7738059759140015,0.2961467504501343,0.5714285714285714,1.2423471212387085,0.43917757272720337
1.3477286100387573,0.6645692586898804,0.683159351348877,0.3310162425041199,0.5892857142857143,1.5065759420394897,0.4799667000770569
1.4068219661712646,0.6341181993484497,0.7727037668228149,0.300160676240921,0.5535714285714286,1.9028027057647705,0.4514067769050598
1.3641908168792725,0.6392464637756348,0.7249443531036377,0.31799477338790894,0.5535714285714286,1.7008864879608154,0.46750983595848083
1.387713074684143,0.6630817651748657,0.7246313095092773,0.31898659467697144,0.5892857142857143,1.6048357486724854,0.4823208451271057
1.397510290145874,0.6294918060302734,0.7680184841156006,0.29987871646881104,0.6071428571428572,1.6282879114151,0.45546114444732666
1.434560775756836,0.6156690120697021,0.8188917636871338,0.30398696660995483,0.6071428571428572,1.5689061880111694,0.46076175570487976
1.4119415283203125,0.6347901225090027,0.7771514058113098,0.3046920895576477,0.625,1.31480872631073,0.45505034923553467
1.382084608078003,0.6214849948883057,0.7605996131896973,0.310496985912323,0.6071428571428572,1.5732421875,0.4688190221786499
1.4062117338180542,0.638289213180542,0.7679225206375122,0.3068079948425293,0.5357142857142857,1.7759162187576294,0.46100232005119324
1.4078046083450317,0.6426945924758911,0.7651100158691406,0.3008802533149719,0.625,1.6481021642684937,0.45975881814956665
1.402093529701233,0.6182937622070312,0.7837997674942017,0.2977865934371948,0.625,1.4329861402511597,0.44913434982299805
1.420241117477417,0.6057527661323547,0.8144883513450623,0.28095901012420654,0.5357142857142857,1.7105869054794312,0.43883654475212097
1.375152826309204,0.6361566781997681,0.738996148109436,0.31603187322616577,0.6785714285714286,1.0032230615615845,0.4712522029876709
1.3346997499465942,0.6632232069969177,0.6714765429496765,0.3260347843170166,0.6071428571428572,1.741145372390747,0.48751300573349
1.392515778541565,0.6361665725708008,0.7563492059707642,0.3124418258666992,0.5714285714285714,1.583553433418274,0.4615868031978607
1.4364254474639893,0.63804030418396,0.7983851432800293,0.3111661672592163,0.5535714285714286,1.5941792726516724,0.4642070531845093
1.3647711277008057,0.6584686040878296,0.7063025236129761,0.3225073218345642,0.6071428571428572,1.8965673446655273,0.48339155316352844
1.397509217262268,0.5845279693603516,0.8129812479019165,0.2893561124801636,0.6071428571428572,1.6567190885543823,0.43517279624938965
1.3983385562896729,0.6401405930519104,0.7581979632377625,0.3131912350654602,0.625,1.4972074031829834,0.4654158353805542
1.397201418876648,0.605971097946167,0.791230320930481,0.2919178009033203,0.5714285714285714,1.6422258615493774,0.4452030062675476
1.368354082107544,0.6652008891105652,0.7031531929969788,0.3474341034889221,0.6607142857142857,1.4812008142471313,0.49898970127105713
1.383589267730713,0.6521123647689819,0.731476902961731,0.3244630992412567,0.5535714285714286,2.0080814361572266,0.47887471318244934
1.4323163032531738,0.5855686068534851,0.8467476963996887,0.2841085195541382,0.6071428571428572,1.9589704275131226,0.43281638622283936
1.4088184833526611,0.630241870880127,0.7785766124725342,0.30226224660873413,0.5714285714285714,1.7222981452941895,0.447881281375885
1.4125406742095947,0.6316823959350586,0.7808582782745361,0.3042253255844116,0.5714285714285714,1.9752399921417236,0.46165499091148376
1.3936223983764648,0.6493325233459473,0.7442898750305176,0.31818872690200806,0.625,1.6971741914749146,0.4908086061477661
1.4231618642807007,0.5977175235748291,0.8254443407058716,0.28295767307281494,0.5892857142857143,1.7233260869979858,0.4386875629425049
1.3439137935638428,0.6706462502479553,0.6732675433158875,0.32695895433425903,0.5892857142857143,1.8943642377853394,0.4761699438095093
1.4286967515945435,0.6335514783859253,0.7951452732086182,0.2977983057498932,0.5714285714285714,2.0367178916931152,0.45176929235458374
1.4107730388641357,0.5930263996124268,0.817746639251709,0.29960325360298157,0.6071428571428572,1.9190713167190552,0.4492053985595703
1.366657018661499,0.6139848232269287,0.7526721954345703,0.2962033152580261,0.625,1.390092134475708,0.44714465737342834
1.3812816143035889,0.6693071126937866,0.7119745016098022,0.33153069019317627,0.6071428571428572,1.19189453125,0.48435842990875244
1.354182243347168,0.6450141668319702,0.7091680765151978,0.31890860199928284,0.7142857142857143,1.791467308998108,0.46305331587791443
1.3764050006866455,0.6053469181060791,0.7710580825805664,0.3018207550048828,0.6428571428571428,1.3577280044555664,0.44999387860298157
1.4269144535064697,0.6433427929878235,0.7835716605186462,0.3148990869522095,0.5892857142857143,1.5920398235321045,0.4738903045654297
1.4147549867630005,0.6185603141784668,0.7961946725845337,0.29200279712677,0.625,1.870661735534668,0.4423556327819824
1.3852858543395996,0.6593180894851685,0.7259677648544312,0.3296254873275757,0.5357142857142857,1.4944490194320679,0.4948335886001587
1.413572072982788,0.6511953473091125,0.7623767256736755,0.31749260425567627,0.5714285714285714,1.9368079900741577,0.4713703989982605
1.4343189001083374,0.6289633512496948,0.8053555488586426,0.3096098303794861,0.5178571428571428,1.9101465940475464,0.45839300751686096
1.4279334545135498,0.5943149328231812,0.8336185216903687,0.2934001684188843,0.5892857142857143,1.9217313528060913,0.4453016221523285
1.407344937324524,0.6084370613098145,0.7989078760147095,0.2927511930465698,0.5892857142857143,1.588966727256775,0.43983858823776245
1.390708088874817,0.6404047608375549,0.750303328037262,0.30571961402893066,0.625,1.6017199754714966,0.4689933955669403
1.4391462802886963,0.6300326585769653,0.809113621711731,0.30050235986709595,0.5714285714285714,1.9276347160339355,0.45078474283218384
1.3812000751495361,0.6209701299667358,0.7602299451828003,0.29689061641693115,0.625,1.6072008609771729,0.45021724700927734
1.39218008518219,0.6568611860275269,0.7353188991546631,0.32501304149627686,0.5357142857142857,1.571128010749817,0.47172635793685913
1.391470193862915,0.6185674071311951,0.77290278673172,0.29385632276535034,0.5535714285714286,1.8501346111297607,0.4562896490097046
1.3728694915771484,0.6213082671165466,0.7515612244606018,0.2939000725746155,0.6071428571428572,2.1111254692077637,0.4463261365890503
1.3733882904052734,0.6319394111633301,0.7414488792419434,0.31386420130729675,0.6071428571428572,2.0206122398376465,0.46461084485054016
1.3793351650238037,0.613129198551178,0.7662059664726257,0.29776570200920105,0.6607142857142857,1.6718614101409912,0.4504449963569641
1.400219202041626,0.6864537000656128,0.7137655019760132,0.32840487360954285,0.5535714285714286,1.7810102701187134,0.4891659617424011
1.3362586498260498,0.6564514636993408,0.679807186126709,0.32790815830230713,0.5714285714285714,1.6847448348999023,0.48997944593429565
1.4210169315338135,0.5971131324768066,0.8239037990570068,0.2995941638946533,0.625,1.406041145324707,0.45544424653053284
1.3943910598754883,0.6526520848274231,0.7417389750480652,0.3056311011314392,0.6071428571428572,1.8895655870437622,0.4718632996082306
1.3686374425888062,0.6127932667732239,0.7558441758155823,0.2949123978614807,0.5714285714285714,1.7649378776550293,0.4562130272388458
1.4089112281799316,0.6363778114318848,0.7725334167480469,0.3044246435165405,0.5714285714285714,1.5352009534835815,0.466991662979126
1.393174648284912,0.6347629427909851,0.758411705493927,0.3065926432609558,0.625,1.129817247390747,0.4584565758705139
1.3948875665664673,0.6234931945800781,0.7713943719863892,0.3085634112358093,0.6607142857142857,1.7116215229034424,0.4600028991699219
1.3770849704742432,0.6362320184707642,0.740852952003479,0.3131234645843506,0.5892857142857143,1.5547339916229248,0.47444242238998413
1.3862595558166504,0.6490179896354675,0.7372415661811829,0.3162524104118347,0.5892857142857143,2.064396381378174,0.4845040440559387
1.3907853364944458,0.6641026735305786,0.7266826629638672,0.31545761227607727,0.5357142857142857,1.6520663499832153,0.4826832711696625
1.3552075624465942,0.6634165048599243,0.6917910575866699,0.3305532932281494,0.6428571428571428,1.3090999126434326,0.49134916067123413
1.4100075960159302,0.6265480518341064,0.7834595441818237,0.2984462380409241,0.5357142857142857,1.7873297929763794,0.46105384826660156
1.4367899894714355,0.6166629791259766,0.820127010345459,0.2988327145576477,0.625,1.9365973472595215,0.44057711958885193
1.4169511795043945,0.6440167427062988,0.7729344367980957,0.31641140580177307,0.6071428571428572,1.855891227722168,0.45850029587745667
1.4083032608032227,0.5963124632835388,0.8119907975196838,0.2897065281867981,0.5892857142857143,1.6440119743347168,0.4333541989326477
1.4160419702529907,0.6079803109169006,0.8080616593360901,0.3020769953727722,0.625,1.3997737169265747,0.4510440230369568
1.3812191486358643,0.6813233494758606,0.6998957991600037,0.34800708293914795,0.5714285714285714,1.896841287612915,0.501318097114563
1.419385552406311,0.6236501932144165,0.7957353591918945,0.29996585845947266,0.6607142857142857,1.7145048379898071,0.4550715684890747
1.4036080837249756,0.5992746949195862,0.8043333888053894,0.2909102737903595,0.6071428571428572,1.871907114982605,0.44703006744384766
1.381673812866211,0.5857456922531128,0.7959281206130981,0.2833474576473236,0.5714285714285714,1.719461441040039,0.4253685772418976
1.3699030876159668,0.659024715423584,0.7108783721923828,0.32721245288848877,0.5714285714285714,1.8244935274124146,0.4831552505493164
1.3982927799224854,0.6394110918045044,0.758881688117981,0.3066902756690979,0.625,1.7364792823791504,0.4655742049217224
1.3116202354431152,0.6460968255996704,0.6655234098434448,0.3282950520515442,0.6071428571428572,1.6897943019866943,0.4744771718978882
1.4377191066741943,0.6040364503860474,0.833682656288147,0.29678404331207275,0.5714285714285714,1.5835661888122559,0.44526207447052
1.3896821737289429,0.6574515104293823,0.7322306632995605,0.3237171173095703,0.625,1.8477200269699097,0.48847562074661255
1.4374048709869385,0.6388927698135376,0.7985121011734009,0.3169712722301483,0.6071428571428572,1.8350181579589844,0.4812748432159424
1.4212009906768799,0.6071316599845886,0.8140693306922913,0.28924670815467834,0.5892857142857143,1.8438657522201538,0.4410986304283142
1.4538557529449463,0.5991922616958618,0.8546634912490845,0.2818630337715149,0.5714285714285714,1.664642333984375,0.4405318796634674
1.3651412725448608,0.6455075144767761,0.7196337580680847,0.31359389424324036,0.625,1.4592584371566772,0.47260451316833496
1.3968290090560913,0.5844354629516602,0.8123935461044312,0.28652647137641907,0.5892857142857143,1.8600512742996216,0.4294475317001343
1.393803358078003,0.6474053859710693,0.7463979721069336,0.31038257479667664,0.5714285714285714,1.4451080560684204,0.4680112898349762
1.4079763889312744,0.6183726787567139,0.7896037101745605,0.2993125915527344,0.5535714285714286,1.8173283338546753,0.45175519585609436
1.3963496685028076,0.6550446152687073,0.7413050532341003,0.3343883156776428,0.6071428571428572,1.800089955329895,0.48948776721954346
1.4076344966888428,0.6231039762496948,0.784530520439148,0.3053296208381653,0.5535714285714286,1.4332730770111084,0.4607824683189392
1.4441027641296387,0.5981084108352661,0.8459943532943726,0.3028314411640167,0.5,1.054359793663025,0.4545114040374756
1.3600232601165771,0.6442228555679321,0.715800404548645,0.31771624088287354,0.5714285714285714,1.7253594398498535,0.4757017195224762
1.414261817932129,0.6108109951019287,0.8034508228302002,0.3016136884689331,0.6071428571428572,1.832036018371582,0.4484660029411316
1.3704863786697388,0.6510294675827026,0.7194569110870361,0.3173912763595581,0.5892857142857143,1.7309221029281616,0.47114598751068115
1.3535889387130737,0.6247698068618774,0.7288191318511963,0.30551308393478394,0.625,1.3359038829803467,0.4606323838233948
1.4158904552459717,0.6324920654296875,0.7833983898162842,0.3037422299385071,0.5892857142857143,1.290630578994751,0.45858708024024963
1.3781983852386475,0.6572211980819702,0.7209771871566772,0.32814687490463257,0.5892857142857143,0.7882809638977051,0.49664005637168884
1.4246973991394043,0.6202784776687622,0.8044189214706421,0.30310511589050293,0.6071428571428572,1.6181821823120117,0.450656533241272
1.4680655002593994,0.6044921875,0.8635733127593994,0.2835102677345276,0.5892857142857143,1.8056135177612305,0.4360799789428711
1.4006998538970947,0.6237629652023315,0.7769368886947632,0.30229753255844116,0.625,1.6475833654403687,0.4512653350830078
1.3973627090454102,0.6259148716926575,0.7714478373527527,0.3098464608192444,0.625,1.8046237230300903,0.46398645639419556
1.407625436782837,0.668973445892334,0.7386519908905029,0.3429502248764038,0.5714285714285714,1.605902075767517,0.512356698513031
1.3972609043121338,0.6253548264503479,0.7719060778617859,0.3026793897151947,0.5714285714285714,1.5503822565078735,0.45965927839279175
1.3703272342681885,0.6933491230010986,0.6769781112670898,0.37086790800094604,0.625,1.327371597290039,0.49828553199768066
1.449404239654541,0.6291402578353882,0.8202639818191528,0.29603463411331177,0.5714285714285714,1.5839449167251587,0.44669467210769653
1.3943498134613037,0.6561460494995117,0.738203763961792,0.31961920857429504,0.5714285714285714,1.8794324398040771,0.48044127225875854
1.4038810729980469,0.6646503210067749,0.739230751991272,0.31806132197380066,0.5535714285714286,1.7319614887237549,0.4788051247596741
1.4187180995941162,0.6316642761230469,0.7870538234710693,0.30507582426071167,0.5178571428571428,1.4010428190231323,0.46263939142227173
1.371799111366272,0.6162220239639282,0.7555770874023438,0.3076412081718445,0.5892857142857143,1.5008233785629272,0.4642903208732605
1.405210018157959,0.6359699964523315,0.7692400217056274,0.3215603530406952,0.6428571428571428,1.7818684577941895,0.473676860332489
1.39862060546875,0.6424747705459595,0.7561458349227905,0.3171713352203369,0.5535714285714286,1.6391702890396118,0.4727676808834076
1.4193012714385986,0.6190717220306396,0.800229549407959,0.2995058596134186,0.5892857142857143,1.7475647926330566,0.4481339454650879
1.3875950574874878,0.6896982192993164,0.6978968381881714,0.3474813997745514,0.6071428571428572,1.154478669166565,0.5180825591087341
1.3646087646484375,0.6314406394958496,0.7331681251525879,0.30737102031707764,0.5714285714285714,1.5157341957092285,0.4669052064418793
1.391200304031372,0.6182409524917603,0.7729593515396118,0.2890872657299042,0.5535714285714286,1.974989652633667,0.44114604592323303
1.340207576751709,0.6639983654022217,0.6762092113494873,0.3190455734729767,0.5714285714285714,1.8151401281356812,0.4860914647579193
1.393191933631897,0.6278712749481201,0.7653206586837769,0.29747170209884644,0.5892857142857143,1.2456843852996826,0.45273298025131226
1.3757929801940918,0.6590635776519775,0.7167294025421143,0.3200567960739136,0.5535714285714286,2.1964797973632812,0.4837137460708618
1.4307962656021118,0.6488500833511353,0.7819461822509766,0.3178172707557678,0.4821428571428571,1.8886604309082031,0.47459787130355835
1.4124171733856201,0.6236935257911682,0.7887236475944519,0.29539602994918823,0.5357142857142857,1.8307753801345825,0.44625842571258545
1.3884432315826416,0.646010160446167,0.7424330711364746,0.3134129047393799,0.5178571428571428,1.5941228866577148,0.47185102105140686
1.354146957397461,0.7146973013877869,0.6394496560096741,0.3685882091522217,0.5535714285714286,1.2282891273498535,0.506912350654602
1.379394292831421,0.663966178894043,0.7154281139373779,0.32562994956970215,0.5535714285714286,1.8944101333618164,0.4905351400375366
1.4553380012512207,0.6242042183876038,0.8311337828636169,0.2957748770713806,0.5892857142857143,1.9008680582046509,0.451238214969635
1.3988487720489502,0.6171345710754395,0.7817142009735107,0.3025602400302887,0.5892857142857143,1.9182523488998413,0.45284298062324524
1.407202959060669,0.6327536106109619,0.774449348449707,0.3076845705509186,0.5892857142857143,1.3898042440414429,0.47270578145980835
1.4053399562835693,0.6162737607955933,0.7890661954879761,0.29448387026786804,0.6607142857142857,1.403486728668213,0.44941529631614685
1.3726027011871338,0.6621363162994385,0.7104663848876953,0.3277183771133423,0.625,1.2996149063110352,0.47712260484695435
1.3411552906036377,0.6431869864463806,0.6979683041572571,0.3196147680282593,0.5535714285714286,1.5239759683609009,0.47960978746414185
1.4121074676513672,0.6015737652778625,0.8105337023735046,0.29396945238113403,0.5357142857142857,1.9093024730682373,0.44129228591918945
1.4057648181915283,0.626039981842041,0.7797248363494873,0.3070542812347412,0.625,1.8717397451400757,0.45323631167411804
1.3930436372756958,0.6535024642944336,0.7395411729812622,0.3146762549877167,0.6428571428571428,1.5902775526046753,0.48108208179473877
1.4158402681350708,0.6025631427764893,0.8132771253585815,0.27942711114883423,0.5535714285714286,1.5869195461273193,0.4374208450317383
1.3645789623260498,0.648591160774231,0.7159878015518188,0.31409209966659546,0.6785714285714286,1.8413115739822388,0.4716857373714447
1.382331132888794,0.6592717170715332,0.7230594158172607,0.31676536798477173,0.6428571428571428,1.3553643226623535,0.47177422046661377
1.3720121383666992,0.621337890625,0.7506742477416992,0.2963806390762329,0.5714285714285714,1.5928523540496826,0.45818179845809937
1.4264973402023315,0.6230565309524536,0.8034408092498779,0.3012750446796417,0.5714285714285714,1.6061168909072876,0.4490622878074646
1.348679542541504,0.682301938533783,0.666377604007721,0.34959250688552856,0.6071428571428572,1.4625823497772217,0.5127400755882263
1.415961742401123,0.6166379451751709,0.7993237972259521,0.2927723526954651,0.6071428571428572,1.344943881034851,0.4475589096546173
1.377204179763794,0.6417607665061951,0.7354434132575989,0.3138464093208313,0.5892857142857143,1.5427747964859009,0.4729613959789276
1.3824819326400757,0.6475972533226013,0.7348846793174744,0.3195553123950958,0.5357142857142857,1.6763861179351807,0.482094943523407
1.430946707725525,0.6400994062423706,0.7908473014831543,0.30996471643447876,0.6071428571428572,1.9307301044464111,0.4713107943534851
1.411655306816101,0.6152293086051941,0.796425998210907,0.30834704637527466,0.5357142857142857,1.89565908908844,0.4570419192314148
1.3545018434524536,0.6616445779800415,0.6928572654724121,0.32550549507141113,0.5714285714285714,1.4901931285858154,0.4900025427341461
1.4180196523666382,0.6116196513175964,0.8064000010490417,0.29740166664123535,0.5892857142857143,1.8871169090270996,0.4593907594680786
1.4047582149505615,0.624264121055603,0.7804940938949585,0.2951180934906006,0.5892857142857143,1.9300662279129028,0.4522196054458618
1.3749268054962158,0.6541069149971008,0.720819890499115,0.31990042328834534,0.6071428571428572,2.0601696968078613,0.4793950915336609
1.426015019416809,0.6001871824264526,0.8258278369903564,0.2923593819141388,0.5714285714285714,1.81373929977417,0.4530528783798218
1.4169261455535889,0.646511435508728,0.7704147100448608,0.30723947286605835,0.5178571428571428,2.050950765609741,0.471268892288208
1.2771964073181152,0.6377525925636292,0.6394438147544861,0.3216567635536194,0.5714285714285714,1.8647743463516235,0.4727693498134613
1.3730758428573608,0.5953207015991211,0.7777551412582397,0.2891101837158203,0.5535714285714286,1.3961434364318848,0.44803524017333984
1.3757174015045166,0.6525194048881531,0.7231979966163635,0.31530749797821045,0.5892857142857143,1.473430871963501,0.4810253083705902
1.3583168983459473,0.6749792098999023,0.6833376884460449,0.34315675497055054,0.5535714285714286,1.5303192138671875,0.49975505471229553
1.3761444091796875,0.6453009843826294,0.7308434247970581,0.30515599250793457,0.5892857142857143,1.5874934196472168,0.4658973813056946
1.3804532289505005,0.6169122457504272,0.7635409832000732,0.30793631076812744,0.6607142857142857,1.7782282829284668,0.457266628742218
1.4011433124542236,0.626286506652832,0.7748568058013916,0.2999893128871918,0.5892857142857143,2.1397764682769775,0.4494224190711975
1.4200856685638428,0.6132484674453735,0.8068372011184692,0.2938605546951294,0.5535714285714286,1.623051404953003,0.45503655076026917
1.3956537246704102,0.6204437017440796,0.7752100229263306,0.29294538497924805,0.625,1.5190207958221436,0.45055878162384033
1.453977108001709,0.6192796230316162,0.8346974849700928,0.30286705493927,0.5357142857142857,1.6319782733917236,0.4574054181575775
1.3853551149368286,0.6312435269355774,0.7541115880012512,0.31027013063430786,0.6071428571428572,1.6605689525604248,0.47141045331954956
1.3979706764221191,0.6199909448623657,0.7779797315597534,0.3026295304298401,0.6428571428571428,1.9728807210922241,0.4664735794067383
1.3538775444030762,0.6361368894577026,0.7177406549453735,0.31821906566619873,0.6428571428571428,1.661030650138855,0.462238073348999
1.3967275619506836,0.6278795003890991,0.7688480615615845,0.3116892874240875,0.5535714285714286,1.4032552242279053,0.46941375732421875
1.3647392988204956,0.7097819447517395,0.6549573540687561,0.361022412776947,0.5178571428571428,1.5389385223388672,0.5129804611206055
1.4241888523101807,0.6324244737625122,0.7917643785476685,0.30862635374069214,0.5714285714285714,1.223279356956482,0.4719066619873047
1.393376350402832,0.6460247039794922,0.7473516464233398,0.3150472044944763,0.5714285714285714,1.483839988708496,0.4692358076572418
1.4099757671356201,0.6452749967575073,0.7647007703781128,0.32135671377182007,0.5535714285714286,1.473488688468933,0.4837351441383362
1.3987425565719604,0.6209617853164673,0.7777807712554932,0.2973025441169739,0.625,1.845791220664978,0.4523158073425293
1.4357688426971436,0.6054303646087646,0.8303384780883789,0.29597556591033936,0.5535714285714286,1.6154314279556274,0.4511038661003113
1.399983286857605,0.660667896270752,0.739315390586853,0.31650224328041077,0.5714285714285714,1.3187211751937866,0.48379266262054443
1.4020569324493408,0.6104105710983276,0.7916463613510132,0.2907570004463196,0.625,1.663292407989502,0.45555993914604187
1.3797080516815186,0.655676007270813,0.7240320444107056,0.33319327235221863,0.5714285714285714,1.520112156867981,0.48338186740875244
1.4071850776672363,0.6137298345565796,0.7934552431106567,0.2946070432662964,0.5892857142857143,1.5670760869979858,0.4478757977485657
1.3897979259490967,0.6299142241477966,0.7598837018013,0.3068391680717468,0.5357142857142857,1.7444158792495728,0.4664410650730133
1.4113223552703857,0.6180057525634766,0.7933166027069092,0.3032079339027405,0.5,1.7956743240356445,0.4605368673801422
1.4502215385437012,0.598675549030304,0.8515459895133972,0.29184970259666443,0.6071428571428572,1.8574873208999634,0.43735039234161377
1.3451857566833496,0.6509207487106323,0.6942650079727173,0.33379673957824707,0.5714285714285714,1.5987404584884644,0.48683226108551025
1.3855063915252686,0.642129123210907,0.7433772683143616,0.32639724016189575,0.5892857142857143,1.9110291004180908,0.48500046133995056
1.39638090133667,0.6625775098800659,0.733803391456604,0.3300001621246338,0.5357142857142857,1.8197869062423706,0.4857328534126282
1.4053865671157837,0.6366324424743652,0.7687541246414185,0.31031525135040283,0.5714285714285714,1.967171549797058,0.46462053060531616
1.3786029815673828,0.656336784362793,0.7222661972045898,0.3284362554550171,0.5892857142857143,1.6563937664031982,0.4866458773612976
1.3983843326568604,0.629570722579956,0.7688136100769043,0.31561052799224854,0.5357142857142857,1.5686289072036743,0.4691186249256134
1.3783690929412842,0.6107810735702515,0.7675880193710327,0.2972191274166107,0.625,1.1968404054641724,0.4497714638710022
1.3846427202224731,0.6454942226409912,0.7391484975814819,0.3167354464530945,0.5714285714285714,2.1448535919189453,0.47358018159866333
1.440134048461914,0.5968596935272217,0.8432743549346924,0.2882223129272461,0.5892857142857143,2.107922315597534,0.44189953804016113
1.359104871749878,0.6741520762443542,0.6849527955055237,0.3296436667442322,0.5714285714285714,1.472825050354004,0.4944952130317688
1.4238934516906738,0.6028460264205933,0.8210474252700806,0.2979876399040222,0.5714285714285714,1.7325438261032104,0.4470255672931671
1.3646107912063599,0.6365337371826172,0.7280770540237427,0.32790201902389526,0.5178571428571428,1.4036476612091064,0.46671512722969055
1.355619192123413,0.635903000831604,0.7197161912918091,0.32293441891670227,0.5892857142857143,1.4300752878189087,0.4800988435745239
1.4543342590332031,0.6164814233779907,0.8378528356552124,0.2963118851184845,0.5714285714285714,1.4062422513961792,0.45153677463531494
1.4110667705535889,0.6117550134658813,0.7993117570877075,0.29408320784568787,0.5535714285714286,1.5413511991500854,0.4433363080024719
1.3905307054519653,0.6636413335800171,0.7268893718719482,0.3196215331554413,0.6428571428571428,1.6078217029571533,0.48366212844848633
1.4013502597808838,0.6187041997909546,0.7826460599899292,0.2928448021411896,0.5357142857142857,2.110419750213623,0.45221900939941406
1.425039291381836,0.6197331547737122,0.8053061366081238,0.3061448335647583,0.5535714285714286,2.0493133068084717,0.47145795822143555
1.365318775177002,0.6622601747512817,0.7030586004257202,0.3320316672325134,0.625,1.9013842344284058,0.4947550594806671
1.4163932800292969,0.6158658266067505,0.8005274534225464,0.2926238775253296,0.6071428571428572,1.5473650693893433,0.45348799228668213
1.367544412612915,0.6815940737724304,0.6859503388404846,0.3423774242401123,0.5892857142857143,1.7523059844970703,0.4803308844566345
1.404664158821106,0.5965544581413269,0.808109700679779,0.2877694368362427,0.5892857142857143,1.7025067806243896,0.43874868750572205
1.402862310409546,0.6456243991851807,0.7572379112243652,0.3085832893848419,0.5892857142857143,1.9479763507843018,0.46290090680122375
1.4166250228881836,0.5934668779373169,0.8231581449508667,0.3087732791900635,0.6607142857142857,1.8613464832305908,0.44857358932495117
1.3999156951904297,0.6433297395706177,0.756585955619812,0.31757721304893494,0.5714285714285714,1.5639227628707886,0.478048175573349
1.402061939239502,0.637686550617218,0.7643753886222839,0.30450889468193054,0.5714285714285714,1.6437827348709106,0.46505293250083923
1.3869186639785767,0.6339782476425171,0.7529404163360596,0.3108247220516205,0.5892857142857143,2.012725591659546,0.46842852234840393
1.3822405338287354,0.6359197497367859,0.7463207840919495,0.3101258873939514,0.6071428571428572,1.5755183696746826,0.4694066047668457
1.3730695247650146,0.6415119767189026,0.7315575480461121,0.3167099356651306,0.6071428571428572,1.6898597478866577,0.47805529832839966
1.4121772050857544,0.5952557325363159,0.8169214725494385,0.28596633672714233,0.5,1.6765563488006592,0.4374812841415405
1.406779408454895,0.6513222455978394,0.7554571628570557,0.3119677007198334,0.5892857142857143,1.7818135023117065,0.473124235868454
1.3919708728790283,0.6370519399642944,0.7549189329147339,0.30092450976371765,0.5178571428571428,1.1097710132598877,0.4585963785648346
1.4200478792190552,0.6139963865280151,0.80605149269104,0.2924577593803406,0.6071428571428572,1.979470133781433,0.44750475883483887
1.4083251953125,0.6477725505828857,0.7605526447296143,0.3125397562980652,0.5535714285714286,1.854518175125122,0.4666484296321869
1.3681470155715942,0.646074116230011,0.7220728993415833,0.3107617497444153,0.5714285714285714,1.6117054224014282,0.4718315303325653
1.413285732269287,0.6109870672225952,0.8022986650466919,0.27984464168548584,0.625,1.5676846504211426,0.43983447551727295
1.3827970027923584,0.6729646325111389,0.7098323702812195,0.3240710496902466,0.6071428571428572,1.9958730936050415,0.4850475490093231
1.4070765972137451,0.6346561908721924,0.7724204063415527,0.3083838224411011,0.5357142857142857,1.7599390745162964,0.4623904824256897
1.3789921998977661,0.6329447031021118,0.7460474967956543,0.30047693848609924,0.6071428571428572,1.462388515472412,0.4519420862197876
1.412426233291626,0.7066488862037659,0.7057773470878601,0.3546912670135498,0.5714285714285714,1.7452925443649292,0.5091589689254761
1.4519706964492798,0.589779257774353,0.8621914386749268,0.2877827286720276,0.6071428571428572,2.0878138542175293,0.4300236403942108
1.3941874504089355,0.6501033306121826,0.7440841197967529,0.3133607506752014,0.5714285714285714,2.2172892093658447,0.4787392020225525
1.385388731956482,0.6609431505203247,0.7244455814361572,0.3269903063774109,0.5714285714285714,2.0271596908569336,0.4912380576133728
1.414698839187622,0.6024689674377441,0.8122298717498779,0.3019337058067322,0.5714285714285714,1.8358652591705322,0.4524160623550415
1.4075450897216797,0.5979889035224915,0.8095561861991882,0.31077826023101807,0.5892857142857143,1.915903091430664,0.4655340909957886
1.4058799743652344,0.6400876641273499,0.7657923102378845,0.32197269797325134,0.5,1.6729648113250732,0.46710363030433655
1.3596298694610596,0.6384038925170898,0.7212259769439697,0.30456286668777466,0.5892857142857143,1.5152775049209595,0.4735875725746155
1.411864995956421,0.5993970632553101,0.8124679327011108,0.28538572788238525,0.6428571428571428,1.6746748685836792,0.43444401025772095
1.420257806777954,0.6577521562576294,0.7625056505203247,0.31590113043785095,0.5714285714285714,2.02258563041687,0.4745134711265564
1.3704478740692139,0.6145266890525818,0.7559211850166321,0.3094962537288666,0.5714285714285714,1.9834622144699097,0.45291709899902344
1.4480583667755127,0.6128515005111694,0.8352068662643433,0.2807563543319702,0.5714285714285714,1.7447490692138672,0.4343284070491791
1.401872158050537,0.6403412818908691,0.761530876159668,0.3166334629058838,0.5892857142857143,1.533036470413208,0.4709581136703491
1.4388552904129028,0.585145115852356,0.8537101745605469,0.2889268696308136,0.5892857142857143,1.748879075050354,0.4348912239074707
1.3739558458328247,0.6503462791442871,0.7236095666885376,0.31795820593833923,0.6428571428571428,1.7833712100982666,0.4699813425540924
1.360762357711792,0.649847686290741,0.710914671421051,0.323026180267334,0.5892857142857143,1.593425989151001,0.4708993434906006
1.3639426231384277,0.6607705354690552,0.7031720876693726,0.3142048120498657,0.5892857142857143,1.6333180665969849,0.48845958709716797
1.3954033851623535,0.6549756526947021,0.7404277324676514,0.31969165802001953,0.5357142857142857,2.0684733390808105,0.4789917767047882
1.3872320652008057,0.5901141166687012,0.7971179485321045,0.28854456543922424,0.5535714285714286,1.4198918342590332,0.43905678391456604
1.379508376121521,0.6292464733123779,0.7502619028091431,0.3105156421661377,0.6428571428571428,1.970067024230957,0.4726605713367462
1.4399595260620117,0.5803592205047607,0.859600305557251,0.2783927023410797,0.5714285714285714,1.48032546043396,0.4322500228881836
1.3631105422973633,0.6535670757293701,0.7095434665679932,0.3203546404838562,0.6428571428571428,1.6948968172073364,0.48731425404548645
1.3672959804534912,0.6575874090194702,0.709708571434021,0.3249041438102722,0.5714285714285714,1.2736774682998657,0.47903674840927124
1.3733665943145752,0.6514451503753662,0.721921443939209,0.31869661808013916,0.5535714285714286,1.5196783542633057,0.4773804843425751
1.3746376037597656,0.6481860280036926,0.726451575756073,0.322237104177475,0.6071428571428572,1.9031168222427368,0.4816475808620453
1.3961639404296875,0.6334912776947021,0.7626726627349854,0.3114452064037323,0.5714285714285714,1.7177784442901611,0.4644726812839508
1.4921128749847412,0.43137282133102417,1.060740053653717,0.39603760838508606,0.375,1.5058344602584839,0.6678452491760254
1.4380357265472412,0.3693277835845947,1.0687079429626465,0.3897780179977417,0.4464285714285714,1.324925422668457,0.7175899147987366
1.328263759613037,0.3384750485420227,0.9897887110710144,0.3494047522544861,0.5178571428571428,1.2875759601593018,0.6699690818786621
1.0910851955413818,0.35420864820480347,0.7368765473365784,0.3557814359664917,0.3928571428571429,1.381983995437622,0.6755702495574951
1.2824417352676392,0.2952907085418701,0.987151026725769,0.2896103858947754,0.5892857142857143,1.37267005443573,0.5912831425666809
1.1685113906860352,0.3327861428260803,0.8357252478599548,0.2983604073524475,0.5178571428571428,1.4081226587295532,0.5955730676651001
1.1314332485198975,0.30681461095809937,0.8246186375617981,0.24303697049617767,0.4285714285714286,1.533844232559204,0.518400251865387
1.2205772399902344,0.30695897340774536,0.913618266582489,0.2491101324558258,0.5178571428571428,1.2801600694656372,0.5198414325714111
1.1594157218933105,0.29016464948654175,0.8692510724067688,0.24549950659275055,0.5535714285714286,1.4731146097183228,0.5004681348800659
1.0611519813537598,0.264309287071228,0.7968426942825317,0.2086942195892334,0.5357142857142857,1.1672747135162354,0.43868914246559143
1.0885080099105835,0.321452796459198,0.7670552134513855,0.25601083040237427,0.4821428571428571,1.171692967414856,0.5147919058799744
1.1350914239883423,0.22425881028175354,0.9108326137065887,0.22076044976711273,0.5,1.2563393115997314,0.4648767113685608
1.1538581848144531,0.306741327047348,0.8471168577671051,0.27945828437805176,0.5357142857142857,1.2903262376785278,0.5391219258308411
1.2966424226760864,0.40740686655044556,0.8892355561256409,0.3109927475452423,0.5535714285714286,1.2954683303833008,0.5583704710006714
1.3523445129394531,0.41195234656333923,0.9403921663761139,0.28059691190719604,0.5,1.2201132774353027,0.5112587213516235
1.4183382987976074,0.45973968505859375,0.9585986137390137,0.2897806167602539,0.4821428571428571,1.2276091575622559,0.5068421959877014
1.3750773668289185,0.5097633600234985,0.8653140068054199,0.2984757423400879,0.4821428571428571,1.3084250688552856,0.5045608878135681
1.4591047763824463,0.4732185900211334,0.9858861863613129,0.27622881531715393,0.4642857142857143,1.3596453666687012,0.463527113199234
1.4873818159103394,0.4883576035499573,0.9990242123603821,0.2730773985385895,0.4642857142857143,1.1698545217514038,0.4703458547592163
1.4150089025497437,0.32796740531921387,1.0870414972305298,0.18706832826137543,0.5535714285714286,1.4293948411941528,0.37887638807296753
1.5347938537597656,0.4662717580795288,1.0685220956802368,0.2536976933479309,0.4821428571428571,1.4119418859481812,0.40221673250198364
1.5549579858779907,0.5172345638275146,1.037723422050476,0.2443094253540039,0.4285714285714286,1.108235478401184,0.39078760147094727
1.5325093269348145,0.5168325304985046,1.0156767964363098,0.25877612829208374,0.5357142857142857,1.174587368965149,0.3985762298107147
1.5292301177978516,0.5133808851242065,1.015849232673645,0.24668866395950317,0.5357142857142857,1.4914443492889404,0.40023815631866455
1.482260823249817,0.5071229338645935,0.9751378893852234,0.2556007206439972,0.5178571428571428,1.488465666770935,0.33155813813209534
1.476362705230713,0.5030454993247986,0.9733172059059143,0.23870301246643066,0.5178571428571428,1.4898792505264282,0.38103869557380676
1.414472222328186,0.49590885639190674,0.9185633659362793,0.24456347525119781,0.5535714285714286,1.2308975458145142,0.3795763850212097
1.4059982299804688,0.4712912142276764,0.9347070157527924,0.232494056224823,0.5535714285714286,1.34943687915802,0.37239742279052734
1.4242067337036133,0.4518527388572693,0.972353994846344,0.24516341090202332,0.5357142857142857,1.204953670501709,0.38181138038635254
1.4232292175292969,0.4664234519004822,0.9568057656288147,0.24688109755516052,0.5178571428571428,1.3691067695617676,0.38635486364364624
1.446937084197998,0.3896903991699219,1.0572466850280762,0.23723192512989044,0.4821428571428571,1.6102806329727173,0.3638409972190857
1.4203615188598633,0.4760247468948364,0.9443367719650269,0.2972193658351898,0.5,1.1295808553695679,0.4068019986152649
1.3337072134017944,0.4775394797325134,0.856167733669281,0.25502997636795044,0.5357142857142857,1.379257082939148,0.38743433356285095
1.4085228443145752,0.4947543442249298,0.9137685000896454,0.2600572407245636,0.5535714285714286,1.3841198682785034,0.3883606791496277
1.3354003429412842,0.35483318567276,0.9805671572685242,0.1710778772830963,0.4642857142857143,1.4550609588623047,0.2769972085952759
1.3670493364334106,0.43541890382766724,0.9316304326057434,0.22867298126220703,0.5357142857142857,1.6442159414291382,0.3780421018600464
1.4290580749511719,0.41808217763900757,1.0109758973121643,0.2266939878463745,0.4821428571428571,1.6680468320846558,0.364721417427063
1.3712012767791748,0.4808216691017151,0.8903796076774597,0.25348901748657227,0.4464285714285714,1.3562939167022705,0.3630920350551605
1.3662608861923218,0.47066015005111694,0.8956007361412048,0.24159649014472961,0.6071428571428572,1.513372540473938,0.3768172264099121
1.395570993423462,0.3902994990348816,1.0052714943885803,0.2386021763086319,0.5357142857142857,1.5652860403060913,0.32695499062538147
1.3944005966186523,0.43057626485824585,0.9638243317604065,0.20971162617206573,0.5357142857142857,0.9094308018684387,0.341411828994751
1.345534086227417,0.4315142035484314,0.9140198826789856,0.2337554544210434,0.5357142857142857,1.2132807970046997,0.34295403957366943
1.4183603525161743,0.5200623273849487,0.8982980251312256,0.2651614248752594,0.5,1.2495169639587402,0.37284141778945923
1.333479881286621,0.48573994636535645,0.8477399349212646,0.24348320066928864,0.625,0.983860194683075,0.3652695417404175
1.4210774898529053,0.4349912405014038,0.9860862493515015,0.2606653571128845,0.5178571428571428,1.3756866455078125,0.3630765676498413
1.4236046075820923,0.4668769836425781,0.9567276239395142,0.22474877536296844,0.5178571428571428,1.3635762929916382,0.3542473316192627
1.384965181350708,0.42388805747032166,0.9610771238803864,0.2139316201210022,0.4642857142857143,1.4580613374710083,0.3532100021839142
1.4489729404449463,0.41215193271636963,1.0368210077285767,0.2107093632221222,0.5357142857142857,1.3897960186004639,0.3577723205089569
1.4240717887878418,0.42735934257507324,0.9967124462127686,0.25410962104797363,0.5535714285714286,1.5308880805969238,0.3542933464050293
1.3928364515304565,0.4484131932258606,0.944423258304596,0.21815384924411774,0.5,1.3865267038345337,0.36921122670173645
1.4050209522247314,0.4552614986896515,0.94975945353508,0.2269955277442932,0.4821428571428571,1.5473952293395996,0.38095778226852417
1.409257411956787,0.4707249402999878,0.9385324716567993,0.2228391021490097,0.5714285714285714,1.2449018955230713,0.3670893609523773
1.3775687217712402,0.5177111625671387,0.8598575592041016,0.23921018838882446,0.6071428571428572,1.2901657819747925,0.39967745542526245
1.4573323726654053,0.4212396740913391,1.0360926985740662,0.2019176483154297,0.4285714285714286,1.2798335552215576,0.34665143489837646
1.3862941265106201,0.48227179050445557,0.9040223360061646,0.23101022839546204,0.5357142857142857,1.222584843635559,0.38186052441596985
1.4316432476043701,0.41216841340065,1.01947483420372,0.19275498390197754,0.5357142857142857,1.2781373262405396,0.34462037682533264
1.4173150062561035,0.4742984175682068,0.9430165886878967,0.20796488225460052,0.5357142857142857,1.5029062032699585,0.3712823987007141
1.3987677097320557,0.42739784717559814,0.9713698625564575,0.19485393166542053,0.5357142857142857,1.1748865842819214,0.3477259874343872
1.3912632465362549,0.4600071907043457,0.9312560558319092,0.20173878967761993,0.5535714285714286,1.4920217990875244,0.3461008667945862
1.4006717205047607,0.42141079902648926,0.9792609214782715,0.18974590301513672,0.5714285714285714,1.4272794723510742,0.32779520750045776
1.3791900873184204,0.4477492570877075,0.9314408302307129,0.20357933640480042,0.5178571428571428,1.3542474508285522,0.3594323396682739
1.42654287815094,0.4692324697971344,0.9573104083538055,0.20886225998401642,0.4464285714285714,1.4485145807266235,0.3689957559108734
1.3882019519805908,0.4555762708187103,0.9326256811618805,0.21209463477134705,0.5,1.2853320837020874,0.36381497979164124
1.4387415647506714,0.43335241079330444,1.005389153957367,0.19887617230415344,0.4642857142857143,1.5932389497756958,0.3490883409976959
1.4225986003875732,0.4501519799232483,0.972446620464325,0.201222762465477,0.5535714285714286,1.6338891983032227,0.3665115237236023
1.4233369827270508,0.4488491714000702,0.9744878113269806,0.2068134993314743,0.6071428571428572,1.7225342988967896,0.3704504370689392
1.4192748069763184,0.45940372347831726,0.9598710834980011,0.21615004539489746,0.5357142857142857,1.6602087020874023,0.38552984595298767
1.3801028728485107,0.4643256366252899,0.9157772362232208,0.22783485054969788,0.5178571428571428,1.3446589708328247,0.3998148441314697
1.5008485317230225,0.4516516327857971,1.0491968989372253,0.21910415589809418,0.4821428571428571,1.1107827425003052,0.3903449773788452
1.4587390422821045,0.4757039546966553,0.9830350875854492,0.22665616869926453,0.5357142857142857,1.1588499546051025,0.40733712911605835
1.433845043182373,0.48672279715538025,0.9471222460269928,0.23054376244544983,0.4642857142857143,1.275976300239563,0.41153496503829956
1.47074294090271,0.5075173377990723,0.9632256031036377,0.24399125576019287,0.4821428571428571,1.2810211181640625,0.42075997591018677
1.5156084299087524,0.4765884280204773,1.0390200018882751,0.23204034566879272,0.4464285714285714,1.5113449096679688,0.4053187370300293
1.498014211654663,0.5175663232803345,0.9804478883743286,0.2532218396663666,0.4821428571428571,1.6017876863479614,0.4296262860298157
1.4712097644805908,0.5527752637863159,0.9184345006942749,0.263128399848938,0.5,1.3117468357086182,0.4464716613292694
1.5229523181915283,0.5446434020996094,0.978308916091919,0.2523766756057739,0.5178571428571428,1.3120285272598267,0.4339452385902405
1.4556498527526855,0.5768816471099854,0.8787682056427002,0.2687603235244751,0.5357142857142857,0.9026524424552917,0.45875072479248047
1.511224627494812,0.5702161192893982,0.9410085082054138,0.25803548097610474,0.5535714285714286,1.2503373622894287,0.431038498878479
1.5680372714996338,0.5415074229240417,1.026529848575592,0.23560309410095215,0.5535714285714286,1.5354480743408203,0.40609490871429443
1.5123991966247559,0.5569361448287964,0.9554630517959595,0.2473147064447403,0.4285714285714286,1.5732680559158325,0.41857707500457764
1.517136573791504,0.5363848209381104,0.9807517528533936,0.23221704363822937,0.4642857142857143,1.4929898977279663,0.3986826539039612
1.516392469406128,0.5585078001022339,0.957884669303894,0.24149483442306519,0.5,1.1235220432281494,0.4141758680343628
1.4237949848175049,0.5743590593338013,0.8494359254837036,0.2591209411621094,0.5357142857142857,1.269019603729248,0.4225330054759979
1.5141628980636597,0.5420899391174316,0.972072958946228,0.23514288663864136,0.4821428571428571,1.245568871498108,0.3920227289199829
1.5050040483474731,0.5067079663276672,0.9982960820198059,0.21142426133155823,0.5178571428571428,1.6026313304901123,0.36411237716674805
1.4737193584442139,0.5831204056739807,0.8905989527702332,0.2577989101409912,0.4285714285714286,1.9348441362380981,0.4221004545688629
1.412642002105713,0.6130492687225342,0.7995927333831787,0.28297504782676697,0.5535714285714286,1.8356094360351562,0.4473939836025238
1.5296947956085205,0.5218191742897034,1.0078756213188171,0.2257147580385208,0.5714285714285714,1.293294906616211,0.3772571384906769
1.4926270246505737,0.5576812028884888,0.934945821762085,0.23451505601406097,0.5714285714285714,1.1850754022598267,0.3844957947731018
1.4741952419281006,0.5725827217102051,0.9016125202178955,0.2505897879600525,0.4642857142857143,1.2477988004684448,0.3884415030479431
1.4523199796676636,0.5936281681060791,0.8586918115615845,0.278186172246933,0.4821428571428571,1.1311689615249634,0.4194563925266266
1.485460638999939,0.5484799146652222,0.9369807243347168,0.23812870681285858,0.4642857142857143,1.2073568105697632,0.38567906618118286
1.5105186700820923,0.5399455428123474,0.9705731272697449,0.23147666454315186,0.5178571428571428,1.1762374639511108,0.3712116479873657
1.4698350429534912,0.5590639114379883,0.9107711315155029,0.23651675879955292,0.5535714285714286,1.21943998336792,0.39191734790802
1.441697359085083,0.5733792185783386,0.8683181405067444,0.2532932758331299,0.5357142857142857,1.289205551147461,0.4099350571632385
1.4881834983825684,0.5804538726806641,0.9077296257019043,0.24588614702224731,0.5357142857142857,1.382051706314087,0.38688498735427856
1.3921480178833008,0.6090073585510254,0.7831406593322754,0.2706946134567261,0.5357142857142857,1.7795774936676025,0.42047396302223206
1.4923648834228516,0.585745632648468,0.9066192507743835,0.25051265954971313,0.4821428571428571,1.6403578519821167,0.39694899320602417
1.5106289386749268,0.5437554121017456,0.9668735265731812,0.2328915297985077,0.5,1.6940913200378418,0.3807353675365448
1.516922950744629,0.544879674911499,0.9720432758331299,0.22594527900218964,0.4821428571428571,1.3717249631881714,0.3706974387168884
1.4933998584747314,0.5590052604675293,0.9343945980072021,0.25033891201019287,0.4642857142857143,1.0376858711242676,0.38822177052497864
1.42500638961792,0.5206924676895142,0.9043139219284058,0.22634980082511902,0.5,1.2493066787719727,0.3488009572029114
1.475287914276123,0.49963870644569397,0.9756492078304291,0.21926191449165344,0.5178571428571428,1.2168511152267456,0.3378046154975891
1.5239275693893433,0.581491231918335,0.9424363374710083,0.2411442995071411,0.5178571428571428,1.2417209148406982,0.37914425134658813
1.491329550743103,0.5403217077255249,0.9510078430175781,0.23449161648750305,0.4642857142857143,1.509618878364563,0.37274694442749023
1.515181303024292,0.5676828622817993,0.9474984407424927,0.25091302394866943,0.5,1.402527928352356,0.39338982105255127
1.4543218612670898,0.5922554731369019,0.862066388130188,0.2614954113960266,0.4821428571428571,1.556227684020996,0.3891459107398987
1.5092829465866089,0.5475538969039917,0.9617290496826172,0.23259510099887848,0.4642857142857143,1.4374938011169434,0.3753999173641205
1.4892574548721313,0.5570743680000305,0.9321830868721008,0.2408411055803299,0.4642857142857143,1.7470136880874634,0.3794666528701782
1.545013427734375,0.5259578824043274,1.0190555453300476,0.21851471066474915,0.4821428571428571,1.2929638624191284,0.35889732837677
1.4710665941238403,0.5952012538909912,0.8758653402328491,0.2503877878189087,0.5178571428571428,1.1293222904205322,0.3994743824005127
1.4734723567962646,0.5596638321876526,0.9138085246086121,0.24204379320144653,0.5535714285714286,1.5287983417510986,0.38467222452163696
1.4555158615112305,0.5470751523971558,0.9084407091140747,0.23876503109931946,0.4642857142857143,1.3764305114746094,0.3640219569206238
1.4652369022369385,0.5276468396186829,0.9375900626182556,0.22639240324497223,0.5178571428571428,1.434288501739502,0.3656938672065735
1.5336406230926514,0.5522356629371643,0.9814049601554871,0.23322166502475739,0.4821428571428571,1.6162668466567993,0.3668864667415619
1.4779032468795776,0.5780632495880127,0.8998399972915649,0.24636958539485931,0.5892857142857143,1.461527705192566,0.3627912700176239
1.4546526670455933,0.5822842717170715,0.8723683953285217,0.25203531980514526,0.5,1.55204439163208,0.37366893887519836
1.4681320190429688,0.5821425914764404,0.8859894275665283,0.24191084504127502,0.4821428571428571,1.4769352674484253,0.36867082118988037
1.4704804420471191,0.6104477047920227,0.8600327372550964,0.2658422291278839,0.5357142857142857,1.4169914722442627,0.40500980615615845
1.449540376663208,0.5984426736831665,0.8510977029800415,0.26700103282928467,0.4642857142857143,1.1897772550582886,0.4045438766479492
1.5155417919158936,0.5552161335945129,0.9603256583213806,0.235085129737854,0.5178571428571428,1.289610505104065,0.3660520911216736
1.4397248029708862,0.5514353513717651,0.8882894515991211,0.2356523722410202,0.4285714285714286,1.5285437107086182,0.3468526601791382
1.463636875152588,0.5507607460021973,0.9128761291503906,0.2328823208808899,0.4821428571428571,1.593542456626892,0.3654107451438904
1.5050990581512451,0.5402464866638184,0.9648525714874268,0.22552573680877686,0.4464285714285714,1.4582397937774658,0.3510856628417969
1.4693585634231567,0.5734897255897522,0.8958688378334045,0.24367356300354004,0.5,1.1143661737442017,0.3701038658618927
1.5305635929107666,0.5651987791061401,0.9653648138046265,0.2301347255706787,0.5178571428571428,1.7724100351333618,0.37199005484580994
1.4218320846557617,0.5891146659851074,0.8327174186706543,0.25155460834503174,0.5178571428571428,1.849587082862854,0.3820320963859558
1.4506464004516602,0.5907054543495178,0.8599409461021423,0.2540750503540039,0.5,1.9742809534072876,0.38080891966819763
1.490126609802246,0.5174885988235474,0.9726380109786987,0.20940011739730835,0.5,1.3221670389175415,0.34058111906051636
1.4720371961593628,0.5627609491348267,0.9092762470245361,0.22766047716140747,0.5357142857142857,1.2274097204208374,0.36285120248794556
1.5146138668060303,0.5650988221168518,0.9495150446891785,0.24139118194580078,0.5,1.5922304391860962,0.37658727169036865
1.4336494207382202,0.5458540320396423,0.8877953886985779,0.23498409986495972,0.4464285714285714,1.4952949285507202,0.3520243167877197
1.4261479377746582,0.5792246460914612,0.846923291683197,0.2387380599975586,0.5357142857142857,1.4699591398239136,0.3661462664604187
1.4991393089294434,0.5225884318351746,0.9765508770942688,0.20695394277572632,0.5,1.6769739389419556,0.33434122800827026
1.4418154954910278,0.53708815574646,0.9047273397445679,0.21579472720623016,0.4464285714285714,1.38287353515625,0.33958399295806885
1.4296596050262451,0.5781095027923584,0.8515501022338867,0.23904401063919067,0.5178571428571428,1.3109087944030762,0.38094282150268555
1.3949666023254395,0.5669379234313965,0.828028678894043,0.24696089327335358,0.5178571428571428,1.4579792022705078,0.37308263778686523
1.406537652015686,0.5774217844009399,0.8291158676147461,0.25002914667129517,0.5178571428571428,1.4485551118850708,0.3750254213809967
1.386130928993225,0.5716959238052368,0.8144350051879883,0.2280944287776947,0.5535714285714286,1.4272722005844116,0.3474562168121338
1.3915667533874512,0.5745494365692139,0.8170173168182373,0.23748761415481567,0.5,1.4453909397125244,0.35337918996810913
1.3956212997436523,0.5812690854072571,0.8143522143363953,0.23338906466960907,0.5357142857142857,1.612597942352295,0.36251071095466614
1.4808287620544434,0.5026875734329224,0.978141188621521,0.20835548639297485,0.5178571428571428,1.5351248979568481,0.325211763381958
1.393336296081543,0.5997856855392456,0.7935506105422974,0.2532854974269867,0.4285714285714286,1.0001271963119507,0.3778917193412781
1.441737413406372,0.539232075214386,0.9025053381919861,0.2275862991809845,0.5535714285714286,1.0051448345184326,0.34559303522109985
1.4024097919464111,0.5361416935920715,0.8662680983543396,0.21434596180915833,0.5357142857142857,1.7721003293991089,0.32900571823120117
1.4289817810058594,0.5558565258979797,0.8731252551078796,0.23587742447853088,0.5,1.776872992515564,0.35169318318367004
1.4284361600875854,0.5086344480514526,0.9198017120361328,0.21529728174209595,0.5357142857142857,1.5216429233551025,0.32308852672576904
1.4119601249694824,0.5680191516876221,0.8439409732818604,0.23471683263778687,0.5357142857142857,1.4735314846038818,0.35455867648124695
1.3671597242355347,0.540937602519989,0.8262221217155457,0.23878489434719086,0.5178571428571428,1.5663490295410156,0.34065860509872437
1.3838852643966675,0.568559467792511,0.8153257966041565,0.23918117582798004,0.4642857142857143,1.2511175870895386,0.36559730768203735
1.3632656335830688,0.49124905467033386,0.872016578912735,0.21074031293392181,0.5178571428571428,0.9420263171195984,0.31687498092651367
1.3408446311950684,0.6076648235321045,0.7331798076629639,0.2663617730140686,0.5,1.589529037475586,0.39206743240356445
1.370653748512268,0.5658391714096069,0.8048145771026611,0.22280533611774445,0.4285714285714286,1.1513309478759766,0.35101401805877686
1.404571533203125,0.5387524366378784,0.8658190965652466,0.21052712202072144,0.5714285714285714,1.1940842866897583,0.325264573097229
1.3562266826629639,0.5539395809173584,0.8022871017456055,0.2244744598865509,0.4821428571428571,1.157108187675476,0.3511117696762085
1.4129657745361328,0.5412133932113647,0.8717523813247681,0.21520555019378662,0.5357142857142857,1.2982416152954102,0.339437335729599
1.3418011665344238,0.5489183068275452,0.7928828597068787,0.23149152100086212,0.4464285714285714,1.5415856838226318,0.3379907011985779
1.3468551635742188,0.5403329133987427,0.8065222501754761,0.21102836728096008,0.4464285714285714,1.649779200553894,0.3250827491283417
1.3904602527618408,0.5137417912483215,0.8767184615135193,0.20641857385635376,0.4642857142857143,1.5324188470840454,0.3139706254005432
1.3987109661102295,0.5276374220848083,0.8710735440254211,0.2189675122499466,0.4821428571428571,1.5229920148849487,0.33520153164863586
1.406221866607666,0.5414578914642334,0.8647639751434326,0.20919877290725708,0.4642857142857143,1.6956804990768433,0.331057608127594
1.367753028869629,0.5358842015266418,0.8318688273429871,0.23912674188613892,0.5357142857142857,1.9202033281326294,0.3432399332523346
1.3480889797210693,0.5614593625068665,0.7866296172142029,0.2174902856349945,0.4464285714285714,1.4620063304901123,0.33626213669776917
1.3499259948730469,0.6142013072967529,0.735724687576294,0.2527879774570465,0.5,1.5068891048431396,0.38273435831069946
1.2819401025772095,0.5945116281509399,0.6874284744262695,0.23625364899635315,0.5357142857142857,1.5485295057296753,0.36710426211357117
1.3264048099517822,0.5592694282531738,0.7671353816986084,0.22180630266666412,0.4642857142857143,1.837559700012207,0.3399817645549774
1.3636102676391602,0.5691882371902466,0.7944220304489136,0.2393641620874405,0.5178571428571428,1.6410901546478271,0.36434364318847656
1.3512232303619385,0.5255130529403687,0.8257101774215698,0.2020421177148819,0.5357142857142857,1.307714581489563,0.31630057096481323
1.3213486671447754,0.5395270586013794,0.781821608543396,0.21411532163619995,0.4464285714285714,1.5775030851364136,0.3163943290710449
1.2454111576080322,0.5363405346870422,0.70907062292099,0.2316785603761673,0.5178571428571428,1.661270022392273,0.35228973627090454
1.4033446311950684,0.540169358253479,0.8631752729415894,0.22384047508239746,0.4464285714285714,1.7541637420654297,0.34161677956581116
1.2884529829025269,0.5651158094406128,0.7233371734619141,0.23539653420448303,0.5,1.5844066143035889,0.33968818187713623
1.2712273597717285,0.5796294808387756,0.6915978789329529,0.23993082344532013,0.5535714285714286,1.7081776857376099,0.3606145977973938
1.274766445159912,0.611726701259613,0.6630397439002991,0.2497595250606537,0.4821428571428571,2.008467674255371,0.39304083585739136
1.348052978515625,0.4972616136074066,0.8507913649082184,0.20036455988883972,0.5535714285714286,2.2529983520507812,0.3059225082397461
1.3248162269592285,0.5089550614356995,0.815861165523529,0.21816474199295044,0.5357142857142857,1.7925916910171509,0.33463752269744873
1.3173500299453735,0.5479322671890259,0.7694177627563477,0.23501192033290863,0.5,2.0319650173187256,0.3515940308570862
1.2794597148895264,0.580595076084137,0.6988646388053894,0.25059974193573,0.4464285714285714,1.997032880783081,0.37163299322128296
1.3218770027160645,0.5417437553405762,0.7801332473754883,0.21469777822494507,0.5714285714285714,2.299499750137329,0.33707964420318604
1.2725417613983154,0.5648097395896912,0.7077320218086243,0.24577713012695312,0.4642857142857143,1.7872120141983032,0.36649829149246216
1.261394739151001,0.5824978351593018,0.6788969039916992,0.24099008738994598,0.5,2.0268754959106445,0.36762040853500366
1.2521413564682007,0.5720503926277161,0.6800909638404846,0.2439078688621521,0.4464285714285714,1.9130475521087646,0.3605635166168213
1.3011857271194458,0.5220926403999329,0.7790930867195129,0.20710891485214233,0.5357142857142857,1.9182283878326416,0.3154897391796112
1.2451789379119873,0.6206201314926147,0.6245588064193726,0.27145153284072876,0.4821428571428571,1.7956857681274414,0.40424126386642456
1.250927209854126,0.591786801815033,0.659140408039093,0.2604159116744995,0.5357142857142857,1.8871663808822632,0.38298124074935913
1.2508021593093872,0.5625478625297546,0.6882542967796326,0.2259710431098938,0.5357142857142857,1.4673993587493896,0.35207194089889526
1.2283668518066406,0.5547780394554138,0.6735888123512268,0.22889605164527893,0.5,1.431394100189209,0.34911561012268066
1.2802691459655762,0.5302605628967285,0.7500085830688477,0.21693798899650574,0.5178571428571428,1.7549089193344116,0.3393166661262512
1.2141833305358887,0.5872407555580139,0.6269425749778748,0.25538507103919983,0.5357142857142857,1.5003585815429688,0.37362879514694214
1.2593672275543213,0.6083336472511292,0.6510335803031921,0.26194918155670166,0.5178571428571428,1.6886091232299805,0.39961719512939453
1.24509596824646,0.5885938405990601,0.6565021276473999,0.24099254608154297,0.5535714285714286,1.9515467882156372,0.37297767400741577
1.2497096061706543,0.6030631065368652,0.6466464996337891,0.26568061113357544,0.5714285714285714,2.103487014770508,0.39485976099967957
1.26731538772583,0.5580411553382874,0.7092742323875427,0.23094938695430756,0.5535714285714286,1.6217291355133057,0.3629942238330841
1.2092376947402954,0.5600296258926392,0.6492080688476562,0.23013082146644592,0.5892857142857143,1.548352599143982,0.3535127639770508
1.2924895286560059,0.5922302007675171,0.7002593278884888,0.25780194997787476,0.5357142857142857,1.6982693672180176,0.39692527055740356
1.3008970022201538,0.5751827955245972,0.7257142066955566,0.23363715410232544,0.5357142857142857,1.6101323366165161,0.36695343255996704
1.2233033180236816,0.5875285863876343,0.6357747316360474,0.2525886297225952,0.5357142857142857,1.8990747928619385,0.38937392830848694
1.2158821821212769,0.5701664686203003,0.6457157135009766,0.2412392795085907,0.5,2.07568359375,0.3746645748615265
1.273193120956421,0.5621442794799805,0.7110488414764404,0.23657774925231934,0.4821428571428571,1.7456928491592407,0.3627890646457672
1.2834556102752686,0.5684630274772644,0.7149925827980042,0.25257188081741333,0.5357142857142857,1.4039052724838257,0.390718936920166
1.2773282527923584,0.5980802774429321,0.6792479753494263,0.2593303322792053,0.5535714285714286,1.7186189889907837,0.40283912420272827
1.3443191051483154,0.6034453511238098,0.7408737540245056,0.2603631019592285,0.4821428571428571,1.9444550275802612,0.3965330421924591
1.2802352905273438,0.5790933966636658,0.701141893863678,0.24092476069927216,0.6071428571428572,1.7322800159454346,0.3798317015171051
1.2807964086532593,0.5360051393508911,0.7447912693023682,0.23663011193275452,0.5357142857142857,1.1913878917694092,0.3733144998550415
1.3073196411132812,0.5862123370170593,0.7211073040962219,0.2472779005765915,0.5535714285714286,2.121436834335327,0.39323148131370544
1.3464162349700928,0.5753536224365234,0.7710626125335693,0.25643372535705566,0.5178571428571428,2.0833559036254883,0.38888660073280334
1.3512860536575317,0.5634679794311523,0.7878180742263794,0.2417513132095337,0.5714285714285714,2.0045723915100098,0.3975464105606079
1.3750643730163574,0.5778142809867859,0.7972500920295715,0.24391449987888336,0.5714285714285714,1.6454907655715942,0.3864341676235199
1.3681889772415161,0.5812656283378601,0.786923348903656,0.24324631690979004,0.5178571428571428,1.314560890197754,0.3961298167705536
1.322749376296997,0.606061577796936,0.716687798500061,0.28026068210601807,0.5,2.1239640712738037,0.4369055926799774
1.2946686744689941,0.6103676557540894,0.6843010187149048,0.27549630403518677,0.5,1.944523811340332,0.41480115056037903
1.3288029432296753,0.5953291654586792,0.7334737777709961,0.2624291479587555,0.5535714285714286,1.5750221014022827,0.40533947944641113
1.3613430261611938,0.5918558835983276,0.7694871425628662,0.25747448205947876,0.5535714285714286,1.8326385021209717,0.406694620847702
1.3740876913070679,0.5654803514480591,0.8086073398590088,0.24428844451904297,0.5357142857142857,1.7866894006729126,0.3772062659263611
1.3805515766143799,0.5858826041221619,0.794668972492218,0.25053662061691284,0.5357142857142857,1.5351612567901611,0.41434556245803833
1.3975355625152588,0.5920519828796387,0.8054835796356201,0.25465548038482666,0.5535714285714286,1.8298735618591309,0.41486915946006775
1.3857500553131104,0.6046923398971558,0.7810577154159546,0.2558090090751648,0.5178571428571428,1.7228399515151978,0.4197028577327728
1.3489141464233398,0.6295400857925415,0.7193740606307983,0.27944016456604004,0.5714285714285714,1.8456783294677734,0.427043080329895
1.3703432083129883,0.6111053228378296,0.7592378854751587,0.27501821517944336,0.5535714285714286,1.836047887802124,0.4157032072544098
1.3816637992858887,0.6163849830627441,0.7652788162231445,0.26587122678756714,0.5178571428571428,1.6819689273834229,0.42752891778945923
1.3659030199050903,0.6045351028442383,0.761367917060852,0.2586427628993988,0.5535714285714286,1.579517126083374,0.40767306089401245
1.416756272315979,0.5685139894485474,0.8482422828674316,0.24900710582733154,0.5714285714285714,1.582448959350586,0.4010814428329468
1.3808422088623047,0.5928491353988647,0.7879930734634399,0.2557472586631775,0.4821428571428571,1.5753540992736816,0.4050467014312744
1.4189386367797852,0.5917903184890747,0.8271483182907104,0.26153409481048584,0.5,1.6801944971084595,0.418087363243103
1.3990354537963867,0.590604305267334,0.8084311485290527,0.2562110424041748,0.5,1.451622486114502,0.41252022981643677
1.381671667098999,0.6034949421882629,0.7781767249107361,0.2608680725097656,0.4642857142857143,1.6984672546386719,0.4242614507675171
1.4016897678375244,0.6570781469345093,0.7446116209030151,0.2832108736038208,0.5178571428571428,1.5182995796203613,0.45771390199661255
1.4271944761276245,0.586645781993866,0.8405486941337585,0.25207969546318054,0.5,1.2310175895690918,0.3985486626625061
1.4283137321472168,0.5993532538414001,0.8289604783058167,0.26364821195602417,0.5357142857142857,1.6877213716506958,0.4083928167819977
1.424218773841858,0.6171367764472961,0.8070819973945618,0.26368892192840576,0.5535714285714286,1.4732779264450073,0.42974647879600525
1.417206048965454,0.6256118416786194,0.7915942072868347,0.255990207195282,0.4821428571428571,1.585318922996521,0.4325205683708191
1.4782172441482544,0.5632659792900085,0.9149512648582458,0.22911566495895386,0.5,1.515779972076416,0.36854425072669983
1.4402892589569092,0.5839111804962158,0.8563780784606934,0.2357579469680786,0.4821428571428571,1.958436131477356,0.39475107192993164
1.4734210968017578,0.6020117402076721,0.8714093565940857,0.25567418336868286,0.4821428571428571,1.7650338411331177,0.4073481559753418
1.4194873571395874,0.6179636120796204,0.801523745059967,0.2538175582885742,0.5,1.5834811925888062,0.41458314657211304
1.398216724395752,0.6271599531173706,0.7710567712783813,0.2660505473613739,0.4821428571428571,1.282243251800537,0.42890602350234985
1.4378122091293335,0.6224538683891296,0.8153583407402039,0.25947168469429016,0.4821428571428571,1.3548803329467773,0.4222477376461029
1.3789712190628052,0.6293009519577026,0.7496702671051025,0.2634471654891968,0.5,1.4432947635650635,0.4321373403072357
1.4441598653793335,0.5958371162414551,0.8483227491378784,0.24167028069496155,0.5178571428571428,1.7342053651809692,0.40790271759033203
1.44091796875,0.6344387531280518,0.8064792156219482,0.27045512199401855,0.4821428571428571,1.6918656826019287,0.43586966395378113
1.4227044582366943,0.6141382455825806,0.8085662126541138,0.2438611090183258,0.5178571428571428,1.8343205451965332,0.3985656201839447
1.4152823686599731,0.6364032626152039,0.7788791060447693,0.2725032567977905,0.5,1.8402705192565918,0.43530431389808655
1.3785362243652344,0.6608595848083496,0.7176766395568848,0.2880220413208008,0.5357142857142857,1.099053144454956,0.4500035047531128
1.344003677368164,0.6031100153923035,0.7408936619758606,0.2649419605731964,0.5178571428571428,0.9550236463546753,0.40711450576782227
1.4207007884979248,0.6230723857879639,0.7976284027099609,0.25698137283325195,0.4821428571428571,1.4023714065551758,0.42698022723197937
1.3780784606933594,0.6593605279922485,0.7187179327011108,0.29917094111442566,0.5714285714285714,1.6640371084213257,0.45229554176330566
1.3794633150100708,0.6772555112838745,0.7022078037261963,0.29247134923934937,0.5,1.7498201131820679,0.47789257764816284
1.4091479778289795,0.65699702501297,0.7521509528160095,0.2723619043827057,0.4464285714285714,2.024815320968628,0.4377437233924866
1.4268547296524048,0.6220580339431763,0.8047966957092285,0.2628772258758545,0.4642857142857143,1.8090153932571411,0.4198123812675476
1.3626816272735596,0.6862447261810303,0.6764369010925293,0.2944386601448059,0.4821428571428571,1.3953115940093994,0.4740942716598511
1.3698863983154297,0.6058490872383118,0.7640373110771179,0.2509620487689972,0.4821428571428571,1.9122952222824097,0.41601264476776123
1.3830113410949707,0.6432191729545593,0.7397921681404114,0.2632327973842621,0.4107142857142857,1.5733758211135864,0.4210748076438904
1.3404746055603027,0.6458539962768555,0.6946206092834473,0.2845076322555542,0.5,1.8740533590316772,0.44054949283599854
1.3250945806503296,0.6934924125671387,0.6316021680831909,0.2881242036819458,0.5357142857142857,1.57895827293396,0.46048927307128906
1.3436610698699951,0.6629278063774109,0.6807332634925842,0.2744885981082916,0.5,1.6191989183425903,0.44304126501083374
1.3207043409347534,0.6692379713058472,0.6514663696289062,0.28728777170181274,0.4821428571428571,2.3345389366149902,0.45534372329711914
1.3121929168701172,0.6639968156814575,0.6481961011886597,0.2861635982990265,0.5178571428571428,1.47422456741333,0.4548512101173401
1.3478686809539795,0.6707349419593811,0.6771337389945984,0.2821545898914337,0.5,1.8444786071777344,0.45597201585769653
1.3887377977371216,0.6319971084594727,0.7567406892776489,0.26749053597450256,0.4821428571428571,1.6871497631072998,0.43582290410995483
1.3446743488311768,0.6455041170120239,0.6991702318191528,0.27563077211380005,0.5178571428571428,1.9358197450637817,0.445432186126709
1.3622174263000488,0.6195173263549805,0.7427000999450684,0.26881521940231323,0.5,1.5986201763153076,0.4218549132347107
1.3595507144927979,0.6392589807510376,0.7202917337417603,0.2738633155822754,0.4821428571428571,1.6427847146987915,0.4376212954521179
1.3334174156188965,0.6471157073974609,0.6863017082214355,0.2929338812828064,0.5,1.8096181154251099,0.43755799531936646
1.3323758840560913,0.6594196557998657,0.6729562282562256,0.2802894413471222,0.4821428571428571,1.8523118495941162,0.42938652634620667
1.3865869045257568,0.6137168407440186,0.7728700637817383,0.2640843093395233,0.4642857142857143,1.5454972982406616,0.4057554602622986
1.390931248664856,0.6329883337020874,0.7579429149627686,0.2628415822982788,0.5,1.8408781290054321,0.4098760783672333
1.427081823348999,0.6304982900619507,0.7965835332870483,0.2565155029296875,0.5,1.787951111793518,0.4127293527126312
1.4708380699157715,0.5983843803405762,0.8724536895751953,0.2450989931821823,0.4642857142857143,1.5433809757232666,0.3970707058906555
1.4490540027618408,0.6383058428764343,0.8107481598854065,0.2687090039253235,0.4285714285714286,1.727737307548523,0.42066895961761475
1.4115768671035767,0.6905099153518677,0.721066951751709,0.2927667498588562,0.4464285714285714,1.3373608589172363,0.45002540946006775
1.4597740173339844,0.6216436624526978,0.8381303548812866,0.2442539781332016,0.5178571428571428,1.6295125484466553,0.4030459523200989
1.4170008897781372,0.634192705154419,0.7828081846237183,0.2565667927265167,0.4464285714285714,2.0683395862579346,0.40164345502853394
1.440622091293335,0.6398956775665283,0.8007264137268066,0.2551468014717102,0.5,1.865344524383545,0.3958876132965088
1.4562909603118896,0.6360997557640076,0.8201912045478821,0.2741261422634125,0.4821428571428571,1.8015344142913818,0.42573362588882446
1.4726886749267578,0.6171468496322632,0.8555418252944946,0.26232168078422546,0.4642857142857143,1.6933674812316895,0.41097909212112427
1.483865737915039,0.6327736377716064,0.8510921001434326,0.265966534614563,0.5,1.5527286529541016,0.40938687324523926
1.4298994541168213,0.6188528537750244,0.8110466003417969,0.2523536682128906,0.4821428571428571,1.3913860321044922,0.4084722399711609
1.443060040473938,0.6500281095504761,0.7930319309234619,0.2751734256744385,0.4642857142857143,1.7227815389633179,0.4101850390434265
1.4471771717071533,0.633901834487915,0.8132753372192383,0.2606809437274933,0.4642857142857143,1.752642035484314,0.41053318977355957
1.4318866729736328,0.6501764059066772,0.7817102670669556,0.272556871175766,0.5178571428571428,1.7074856758117676,0.42373931407928467
1.4813144207000732,0.584345817565918,0.8969686031341553,0.23637425899505615,0.4821428571428571,1.6424815654754639,0.3853849172592163
1.4730846881866455,0.6367918252944946,0.8362928628921509,0.2648220360279083,0.4821428571428571,1.8831064701080322,0.4262057840824127
1.437324047088623,0.6399208307266235,0.7974032163619995,0.2757989764213562,0.4285714285714286,1.4983781576156616,0.4240771532058716
1.469317078590393,0.6391298770904541,0.830187201499939,0.27250778675079346,0.4642857142857143,1.5856105089187622,0.4325620234012604
1.4081919193267822,0.6742404699325562,0.7339514493942261,0.2968480587005615,0.5,1.3806617259979248,0.44719162583351135
1.4839961528778076,0.6123330593109131,0.8716630935668945,0.250680148601532,0.4464285714285714,1.2100087404251099,0.3968947231769562
1.4097752571105957,0.6336218118667603,0.7761534452438354,0.2712997794151306,0.5357142857142857,1.624470591545105,0.4301348924636841
1.4183355569839478,0.6491427421569824,0.7691928148269653,0.27009421586990356,0.4821428571428571,1.9189127683639526,0.42195114493370056
1.466949701309204,0.6276160478591919,0.8393336534500122,0.2502930760383606,0.5,1.719640851020813,0.4022664427757263
1.4659470319747925,0.6093733310699463,0.8565737009048462,0.2505244016647339,0.4642857142857143,1.9347772598266602,0.40045154094696045
1.5102112293243408,0.5765154957771301,0.9336957335472107,0.2222619205713272,0.4642857142857143,1.799111247062683,0.36053740978240967
1.3994038105010986,0.7127679586410522,0.6866358518600464,0.31535106897354126,0.4821428571428571,1.5799661874771118,0.46870437264442444
1.4771177768707275,0.612470269203186,0.8646475076675415,0.24902093410491943,0.4642857142857143,1.7634732723236084,0.40219974517822266
1.4496982097625732,0.6536327004432678,0.7960655093193054,0.28000423312187195,0.5178571428571428,1.6745516061782837,0.42710229754447937
1.436450719833374,0.6594223976135254,0.7770283222198486,0.2792055010795593,0.4285714285714286,1.7739999294281006,0.44162505865097046
1.4437437057495117,0.6467002630233765,0.7970434427261353,0.26453396677970886,0.5,1.4590102434158325,0.41083744168281555
1.4922654628753662,0.6175616383552551,0.8747038245201111,0.25109434127807617,0.4464285714285714,1.479745626449585,0.4087645411491394
1.4491841793060303,0.6241135597229004,0.8250706195831299,0.2566346526145935,0.4821428571428571,1.7996889352798462,0.4070601165294647
1.4063982963562012,0.6493337750434875,0.7570645213127136,0.2748866081237793,0.5714285714285714,1.7315700054168701,0.4233640730381012
1.4551786184310913,0.6218571662902832,0.8333214521408081,0.2716955244541168,0.4464285714285714,1.4300953149795532,0.4015113115310669
1.4565171003341675,0.6290106177330017,0.8275064826011658,0.25826799869537354,0.3928571428571429,1.2311350107192993,0.42167001962661743
1.437345266342163,0.6834959983825684,0.7538492679595947,0.29396653175354004,0.4107142857142857,1.323731780052185,0.4419505298137665
1.4303981065750122,0.6726783514022827,0.7577197551727295,0.28525596857070923,0.5,1.8156602382659912,0.4380161166191101
1.3979119062423706,0.6917546391487122,0.7061572670936584,0.29734429717063904,0.5178571428571428,2.013072967529297,0.4619120955467224
1.406646728515625,0.6750602722167969,0.7315864562988281,0.28018492460250854,0.4821428571428571,1.5547645092010498,0.44462624192237854
1.47318434715271,0.6173716187477112,0.8558127284049988,0.2668393850326538,0.4107142857142857,1.4001741409301758,0.4073990285396576
1.4446372985839844,0.6404546499252319,0.8041826486587524,0.27634117007255554,0.4821428571428571,1.228144884109497,0.44318944215774536
1.4297986030578613,0.6538457870483398,0.7759528160095215,0.27740412950515747,0.4821428571428571,0.9753758311271667,0.43357184529304504
1.432051420211792,0.6502339839935303,0.7818174362182617,0.2703910171985626,0.4642857142857143,1.5526559352874756,0.40895193815231323
1.4140836000442505,0.660565972328186,0.7535176277160645,0.2774583101272583,0.5178571428571428,1.4535821676254272,0.42787984013557434
1.4342340230941772,0.6634576320648193,0.7707763910293579,0.2835099399089813,0.4642857142857143,1.5432614088058472,0.43015968799591064
1.4501031637191772,0.6320013403892517,0.8181018233299255,0.26663199067115784,0.4464285714285714,1.800408959388733,0.4083591401576996
1.4026572704315186,0.67815101146698,0.7245062589645386,0.28632548451423645,0.4285714285714286,1.5823028087615967,0.4407063126564026
1.4468965530395508,0.6438997983932495,0.8029967546463013,0.2779340147972107,0.4821428571428571,1.6598020792007446,0.40813401341438293
1.453404426574707,0.6384468078613281,0.8149576187133789,0.27778327465057373,0.4642857142857143,1.7612802982330322,0.42763543128967285
1.4644381999969482,0.6019387245178223,0.862499475479126,0.2504121959209442,0.4821428571428571,1.2616850137710571,0.40036869049072266
1.4109220504760742,0.6754589080810547,0.7354631423950195,0.29602664709091187,0.4642857142857143,1.648127794265747,0.4454677999019623
1.4531145095825195,0.6357846260070801,0.8173298835754395,0.27094292640686035,0.5,1.7771544456481934,0.42292219400405884
1.4052400588989258,0.6727017164230347,0.7325383424758911,0.2990124225616455,0.4821428571428571,1.3963098526000977,0.43474268913269043
1.3825199604034424,0.6829337477684021,0.6995862126350403,0.29066258668899536,0.5,1.6817718744277954,0.44466423988342285
1.4594905376434326,0.6220871210098267,0.837403416633606,0.25688669085502625,0.4642857142857143,1.4660288095474243,0.4120127260684967
1.4487602710723877,0.6220159530639648,0.8267443180084229,0.2644410729408264,0.4642857142857143,1.3580342531204224,0.420209676027298
1.4573309421539307,0.6299689412117004,0.8273620009422302,0.2756367325782776,0.4642857142857143,1.7518292665481567,0.40735864639282227
1.4572479724884033,0.643526554107666,0.8137214183807373,0.2737915515899658,0.4642857142857143,1.653380036354065,0.41529491543769836
1.4067076444625854,0.6970715522766113,0.7096360921859741,0.32186391949653625,0.4642857142857143,1.4033881425857544,0.4722052812576294
1.420971393585205,0.6423994302749634,0.7785719633102417,0.27745309472084045,0.5,1.6138968467712402,0.43157416582107544
1.4466948509216309,0.654572606086731,0.7921222448348999,0.2777942419052124,0.4464285714285714,1.4581871032714844,0.43569472432136536
1.4614629745483398,0.6036176681518555,0.8578453063964844,0.2522759437561035,0.4464285714285714,1.5265084505081177,0.3951069414615631
1.4370982646942139,0.6412433385848999,0.795854926109314,0.27957671880722046,0.5,1.9293462038040161,0.419414222240448
1.4389369487762451,0.6565712690353394,0.7823656797409058,0.284790575504303,0.4821428571428571,1.9308995008468628,0.4380108416080475
1.4159951210021973,0.6463698744773865,0.7696252465248108,0.26780495047569275,0.4642857142857143,1.431749701499939,0.4099474549293518
1.476431131362915,0.6343801021575928,0.8420510292053223,0.2691110372543335,0.4821428571428571,1.7275211811065674,0.4150238633155823
1.454061508178711,0.6135687828063965,0.8404927253723145,0.2544172406196594,0.5535714285714286,1.6392738819122314,0.3976384103298187
1.3992280960083008,0.65215003490448,0.7470780611038208,0.27762508392333984,0.4821428571428571,1.7206754684448242,0.42099177837371826
1.4423285722732544,0.6470105051994324,0.795318067073822,0.2771255075931549,0.4464285714285714,2.033243179321289,0.41480112075805664
1.4096804857254028,0.6336848735809326,0.7759956121444702,0.26736322045326233,0.4642857142857143,1.7180901765823364,0.41250079870224
1.3955494165420532,0.6844211220741272,0.711128294467926,0.2989802956581116,0.4642857142857143,1.4750378131866455,0.4589116871356964
1.444316029548645,0.5995883941650391,0.844727635383606,0.25600752234458923,0.4642857142857143,1.207284688949585,0.4063073396682739
1.4235213994979858,0.6743069291114807,0.7492144703865051,0.28742241859436035,0.5,1.3674250841140747,0.44361668825149536
1.411923885345459,0.67575603723526,0.736167848110199,0.2943542003631592,0.4821428571428571,1.5891908407211304,0.44138944149017334
1.4271316528320312,0.6390550136566162,0.788076639175415,0.2706556022167206,0.5357142857142857,1.2572410106658936,0.41921478509902954
1.4113463163375854,0.6151334047317505,0.796212911605835,0.27352669835090637,0.4285714285714286,1.549278736114502,0.419456422328949
1.4315333366394043,0.6490416526794434,0.7824916839599609,0.2707727551460266,0.5,1.4136388301849365,0.42348718643188477
1.4323219060897827,0.6488116979598999,0.7835102081298828,0.27933207154273987,0.4821428571428571,1.3221352100372314,0.4234352707862854
1.4554862976074219,0.6375055313110352,0.8179807662963867,0.26958978176116943,0.5,1.112322211265564,0.4342312514781952
1.494027018547058,0.5945132970809937,0.8995137214660645,0.2589606046676636,0.4464285714285714,1.34073805809021,0.39335277676582336
1.4047924280166626,0.662557065486908,0.7422353625297546,0.2784116268157959,0.5178571428571428,1.76055109500885,0.4441516399383545
1.392549991607666,0.6816354990005493,0.7109144926071167,0.30260396003723145,0.5,1.523702621459961,0.44588348269462585
1.4598443508148193,0.6552399396896362,0.8046044111251831,0.2667323350906372,0.4464285714285714,1.5666426420211792,0.41772985458374023
1.3858096599578857,0.5988335013389587,0.786976158618927,0.2579888105392456,0.4821428571428571,1.5302913188934326,0.3747757077217102
1.4078495502471924,0.6409811973571777,0.7668683528900146,0.278565913438797,0.5,1.5849262475967407,0.42563536763191223
1.473933219909668,0.6437985897064209,0.8301346302032471,0.27438849210739136,0.4821428571428571,1.6833202838897705,0.42477771639823914
1.4328455924987793,0.6498873233795166,0.7829582691192627,0.2730211317539215,0.4464285714285714,1.3365007638931274,0.4240109324455261
1.498659372329712,0.634404182434082,0.8642551898956299,0.2644863426685333,0.4642857142857143,1.620318055152893,0.4009459614753723
1.4253363609313965,0.6516208648681641,0.7737154960632324,0.2747023105621338,0.4464285714285714,1.741578221321106,0.4291723370552063
1.449826717376709,0.6801674365997314,0.7696592807769775,0.29742318391799927,0.5,1.5590029954910278,0.451910138130188
1.4623521566390991,0.6168638467788696,0.8454883098602295,0.2548433840274811,0.4642857142857143,1.6137499809265137,0.3987688422203064
1.4491055011749268,0.6485678553581238,0.800537645816803,0.27617424726486206,0.5357142857142857,1.380381464958191,0.4266355633735657
1.4642984867095947,0.6141474843025208,0.850151002407074,0.23872697353363037,0.5,1.285095453262329,0.3889293968677521
1.4188859462738037,0.6702213883399963,0.7486645579338074,0.2989327013492584,0.4642857142857143,1.7755036354064941,0.4464312791824341
1.427769660949707,0.6372194290161133,0.7905502319335938,0.26773983240127563,0.4642857142857143,1.5205191373825073,0.4227711260318756
1.446702480316162,0.6409170627593994,0.8057854175567627,0.2715381383895874,0.4642857142857143,1.6665778160095215,0.4167258143424988
1.4188356399536133,0.6419385671615601,0.7768970727920532,0.276371568441391,0.5,1.2947734594345093,0.4182852506637573
1.4293279647827148,0.6403793096542358,0.788948655128479,0.2824673354625702,0.4821428571428571,1.9583792686462402,0.4324597716331482
1.434963345527649,0.6704671382904053,0.7644962072372437,0.28440624475479126,0.4642857142857143,2.3543496131896973,0.43390071392059326
1.4566595554351807,0.6136784553527832,0.8429811000823975,0.261600136756897,0.4464285714285714,1.9631520509719849,0.3986511528491974
1.452569842338562,0.6381003856658936,0.8144694566726685,0.2712755799293518,0.4642857142857143,1.6670823097229004,0.4172890782356262
1.4716410636901855,0.6332094669342041,0.8384315967559814,0.2696462869644165,0.4285714285714286,1.8059492111206055,0.4189624786376953
1.3968911170959473,0.7093811631202698,0.6875099539756775,0.30265915393829346,0.5714285714285714,1.481262445449829,0.4627729058265686
1.4890493154525757,0.5885348320007324,0.9005144834518433,0.23797281086444855,0.4464285714285714,1.6081833839416504,0.3802163600921631
1.442625641822815,0.6213220357894897,0.8213036060333252,0.2562882900238037,0.4642857142857143,1.3504862785339355,0.40605828166007996
1.44969642162323,0.606253981590271,0.843442440032959,0.25001096725463867,0.4464285714285714,1.7876427173614502,0.40355297923088074
1.4910547733306885,0.6024265289306641,0.8886282444000244,0.24887824058532715,0.4285714285714286,1.9717323780059814,0.38666003942489624
1.487396240234375,0.6158585548400879,0.8715376853942871,0.2455940544605255,0.4464285714285714,1.6745423078536987,0.3797876834869385
1.467287302017212,0.6366925835609436,0.8305947184562683,0.2679123282432556,0.4821428571428571,1.5916337966918945,0.41484153270721436
1.460120677947998,0.6380758285522461,0.822044849395752,0.2739538550376892,0.4642857142857143,1.542622447013855,0.4073936343193054
1.3655545711517334,0.650968074798584,0.7145864963531494,0.2900620102882385,0.4464285714285714,1.638765573501587,0.4336932301521301
1.4329679012298584,0.6318854093551636,0.8010824918746948,0.2679392993450165,0.5178571428571428,1.7101945877075195,0.4160662889480591
1.4358139038085938,0.6132993698120117,0.822514533996582,0.25715869665145874,0.4821428571428571,1.543838381767273,0.4031664729118347
1.468538522720337,0.6393352150917053,0.8292033076286316,0.2692018747329712,0.4642857142857143,1.4857351779937744,0.404050350189209
1.45131516456604,0.6492034792900085,0.8021116852760315,0.2702367603778839,0.4464285714285714,1.4106473922729492,0.40806668996810913
1.435300588607788,0.6359643936157227,0.7993361949920654,0.277194619178772,0.4285714285714286,1.5447529554367065,0.4164772033691406
1.4064276218414307,0.6572237014770508,0.7492039203643799,0.28272193670272827,0.4285714285714286,1.9735713005065918,0.40837517380714417
1.4564850330352783,0.6433954238891602,0.8130896091461182,0.27879029512405396,0.4464285714285714,1.2218691110610962,0.43841755390167236
1.4483132362365723,0.6374138593673706,0.8108993768692017,0.26626986265182495,0.5178571428571428,1.5519752502441406,0.4166164994239807
1.4663161039352417,0.6268138885498047,0.839502215385437,0.2569323182106018,0.5178571428571428,1.7016236782073975,0.41291818022727966
1.4509029388427734,0.6216011643409729,0.8293017745018005,0.25737154483795166,0.5714285714285714,1.615248203277588,0.4067348837852478
1.4132251739501953,0.6529224514961243,0.760302722454071,0.2635818421840668,0.4642857142857143,1.764593243598938,0.41003766655921936
1.4830191135406494,0.5918552875518799,0.8911638259887695,0.23990529775619507,0.4821428571428571,1.704329013824463,0.3859459161758423
1.4864588975906372,0.638824462890625,0.8476344347000122,0.26554009318351746,0.4285714285714286,1.7430610656738281,0.40783172845840454
1.4371525049209595,0.6087961196899414,0.8283563852310181,0.25381481647491455,0.5178571428571428,1.6257845163345337,0.3962990939617157
1.419381856918335,0.6466119289398193,0.7727699279785156,0.27710825204849243,0.4642857142857143,1.959549069404602,0.42270997166633606
1.4393234252929688,0.644931972026825,0.7943914532661438,0.28138116002082825,0.4285714285714286,1.814151644706726,0.4300850033760071
1.4002395868301392,0.6667818427085876,0.7334577441215515,0.2958180606365204,0.4642857142857143,1.4302175045013428,0.44057172536849976
1.3938672542572021,0.6782089471817017,0.7156583070755005,0.29018276929855347,0.5,1.237309455871582,0.4455881416797638
1.4345588684082031,0.6058196425437927,0.8287392258644104,0.25099682807922363,0.5178571428571428,1.167160153388977,0.39710500836372375
1.434420108795166,0.6509877443313599,0.7834323644638062,0.30340197682380676,0.4464285714285714,1.488828182220459,0.42986220121383667
1.4316000938415527,0.6340075731277466,0.7975925207138062,0.27769285440444946,0.4821428571428571,1.5421404838562012,0.42673882842063904
1.4437607526779175,0.6394631266593933,0.8042976260185242,0.2707798480987549,0.4642857142857143,1.2819045782089233,0.4068790674209595
2.0583906173706055,0.6761248707771301,1.3822657465934753,0.6643649339675903,0.5,1.504133939743042,0.8537189960479736
1.8411449193954468,0.5568563938140869,1.2842885255813599,0.5543912649154663,0.5714285714285714,1.48259699344635,0.7497097253799438
1.861419677734375,0.5852169990539551,1.27620267868042,0.5480060577392578,0.5357142857142857,1.5736305713653564,0.8210833072662354
1.610316514968872,0.6461292505264282,0.9641872644424438,0.5363329648971558,0.5178571428571428,1.359025001525879,0.8044576644897461
1.433303952217102,0.6507248878479004,0.7825790643692017,0.5425974130630493,0.5892857142857143,1.3567744493484497,0.8735800981521606
1.3637752532958984,0.6169673800468445,0.746807873249054,0.5265697240829468,0.5892857142857143,1.3322745561599731,0.877521812915802
1.4690229892730713,0.5556657314300537,0.9133572578430176,0.47807011008262634,0.5892857142857143,1.7388486862182617,0.7965874075889587
1.2954120635986328,0.6344945430755615,0.6609175205230713,0.4748786687850952,0.5535714285714286,1.4618905782699585,0.7852239608764648
1.3070043325424194,0.6369367837905884,0.670067548751831,0.45316362380981445,0.5178571428571428,1.6085668802261353,0.7776499390602112
1.3560733795166016,0.6450648903846741,0.7110084891319275,0.42716890573501587,0.5714285714285714,1.2877020835876465,0.7312774062156677
1.2927536964416504,0.6761327385902405,0.6166209578514099,0.4240168333053589,0.5714285714285714,1.5634045600891113,0.7063332200050354
1.3462716341018677,0.7220107913017273,0.6242608428001404,0.43551647663116455,0.5357142857142857,1.363600492477417,0.7129421234130859
1.411643147468567,0.6619526147842407,0.7496905326843262,0.3961874544620514,0.5714285714285714,1.4100167751312256,0.6431589126586914
1.5005342960357666,0.5971189141273499,0.9034153819084167,0.39427414536476135,0.4642857142857143,1.7558454275131226,0.627679705619812
1.4582213163375854,0.6512587666511536,0.8069625496864319,0.38571643829345703,0.4642857142857143,1.7332005500793457,0.615074872970581
1.4003584384918213,0.594140350818634,0.8062180876731873,0.3883309066295624,0.4821428571428571,1.708267331123352,0.6075562238693237
1.4258122444152832,0.6054297089576721,0.8203825354576111,0.3667522072792053,0.4642857142857143,1.9644620418548584,0.5665158629417419
1.3844311237335205,0.5720614194869995,0.812369704246521,0.3727542757987976,0.5714285714285714,1.7908178567886353,0.5683568120002747
1.4293456077575684,0.6164600849151611,0.8128855228424072,0.36141717433929443,0.4464285714285714,1.5369722843170166,0.57071453332901
1.4125614166259766,0.5994189381599426,0.8131424784660339,0.3537699580192566,0.4642857142857143,1.539596438407898,0.5542307496070862
1.3734068870544434,0.5609422922134399,0.8124645948410034,0.3369981646537781,0.5535714285714286,1.6273621320724487,0.5349751114845276
1.4232978820800781,0.5541395545005798,0.8691583275794983,0.33103978633880615,0.5178571428571428,1.441635012626648,0.5166139602661133
1.4140770435333252,0.5441528558731079,0.8699241876602173,0.32228225469589233,0.5,1.4089407920837402,0.5006018877029419
1.3385637998580933,0.5891634821891785,0.7494003176689148,0.32651597261428833,0.5357142857142857,1.540452241897583,0.5004279017448425
1.391606092453003,0.5129265785217285,0.8786795139312744,0.30326980352401733,0.5178571428571428,1.4244961738586426,0.4607245624065399
1.419844627380371,0.5678117275238037,0.8520328998565674,0.31349387764930725,0.4821428571428571,1.6936944723129272,0.4809557795524597
1.3920758962631226,0.5215738415718079,0.8705020546913147,0.3032341003417969,0.5357142857142857,2.0651631355285645,0.47236475348472595
1.3262113332748413,0.5227715969085693,0.803439736366272,0.2882464826107025,0.5892857142857143,1.8237285614013672,0.45868903398513794
1.3297802209854126,0.5602361559867859,0.7695440649986267,0.3060649037361145,0.5535714285714286,1.5953158140182495,0.47352135181427
1.3584480285644531,0.3848813474178314,0.9735666811466217,0.25840654969215393,0.4821428571428571,1.7143856287002563,0.43326863646507263
1.3606586456298828,0.40302321314811707,0.9576354324817657,0.2635161578655243,0.5535714285714286,1.7309209108352661,0.448236346244812
1.3760998249053955,0.45190510153770447,0.924194723367691,0.2735993564128876,0.4642857142857143,1.5296915769577026,0.44724658131599426
1.24306321144104,0.4097605049610138,0.8333027064800262,0.2570432722568512,0.4821428571428571,1.6764394044876099,0.4360924959182739
1.3331189155578613,0.43819934129714966,0.8949195742607117,0.2566922605037689,0.5535714285714286,1.6803970336914062,0.42756739258766174
1.3424229621887207,0.39657244086265564,0.9458505213260651,0.25985053181648254,0.4285714285714286,1.6183079481124878,0.4295281767845154
1.2971187829971313,0.464877724647522,0.8322410583496094,0.2679934799671173,0.5178571428571428,1.7107032537460327,0.44542941451072693
1.2494125366210938,0.49813079833984375,0.75128173828125,0.2782626152038574,0.5,1.6977819204330444,0.4547310471534729
1.3036220073699951,0.48568785190582275,0.8179341554641724,0.2662431299686432,0.4464285714285714,1.9458504915237427,0.44668707251548767
1.212254285812378,0.3903144896030426,0.8219397962093353,0.24688246846199036,0.5357142857142857,1.8828163146972656,0.4303014874458313
1.238329529762268,0.44864538311958313,0.7896841466426849,0.25377583503723145,0.5357142857142857,1.633283019065857,0.4295995235443115
1.288860559463501,0.4243904650211334,0.8644700944423676,0.2430245280265808,0.4642857142857143,1.5626519918441772,0.4196280837059021
1.3336480855941772,0.42620158195495605,0.9074465036392212,0.23998886346817017,0.5178571428571428,1.803101897239685,0.40697336196899414
1.2887258529663086,0.3542880117893219,0.9344378411769867,0.21078051626682281,0.5892857142857143,1.783590316772461,0.36876553297042847
1.2931500673294067,0.4313901364803314,0.8617599308490753,0.23857152462005615,0.5714285714285714,1.5832432508468628,0.4036813974380493
1.3102107048034668,0.48654690384864807,0.8236638009548187,0.2561955153942108,0.5714285714285714,1.6757633686065674,0.43274766206741333
1.3086626529693604,0.45400285720825195,0.8546597957611084,0.24997958540916443,0.5714285714285714,1.712029218673706,0.41616880893707275
1.2826223373413086,0.48380863666534424,0.7988137006759644,0.24221403896808624,0.5357142857142857,1.4544931650161743,0.4148341119289398
1.2508347034454346,0.48794201016426086,0.7628926932811737,0.2463168054819107,0.4642857142857143,1.7254226207733154,0.4192580580711365
1.248997688293457,0.4321601092815399,0.8168375790119171,0.2180233746767044,0.4107142857142857,1.57498300075531,0.38573604822158813
1.2501521110534668,0.47863397002220154,0.7715181410312653,0.23305079340934753,0.5178571428571428,1.2790721654891968,0.3911261260509491
1.2312043905258179,0.5104497075080872,0.7207546830177307,0.24482542276382446,0.4464285714285714,1.3279460668563843,0.3942807614803314
1.2275793552398682,0.5554680824279785,0.6721112728118896,0.25380292534828186,0.4821428571428571,1.2620000839233398,0.4129147529602051
1.3021759986877441,0.49423718452453613,0.807938814163208,0.22917136549949646,0.5178571428571428,1.0028297901153564,0.3614254295825958
1.3065738677978516,0.4974731504917145,0.8091007173061371,0.22096136212348938,0.5535714285714286,1.5364010334014893,0.34390896558761597
1.3463553190231323,0.5310535430908203,0.815301775932312,0.23431092500686646,0.5357142857142857,1.6488407850265503,0.35633426904678345
1.3533614873886108,0.5309496521949768,0.822411835193634,0.23204025626182556,0.4821428571428571,1.392877459526062,0.35265299677848816
1.3278512954711914,0.5421227812767029,0.7857285141944885,0.2307398021221161,0.4821428571428571,1.8093820810317993,0.3439015746116638
1.3455326557159424,0.5277103185653687,0.8178223371505737,0.23137244582176208,0.4821428571428571,1.2922612428665161,0.3536693751811981
1.3161461353302002,0.522468090057373,0.7936780452728271,0.23981238901615143,0.5178571428571428,1.273254632949829,0.35088276863098145
1.2738498449325562,0.5449355840682983,0.7289142608642578,0.23066642880439758,0.4464285714285714,1.3835232257843018,0.3567068874835968
1.3870505094528198,0.48312461376190186,0.903925895690918,0.24230030179023743,0.5357142857142857,1.117366909980774,0.35802215337753296
1.3334224224090576,0.5112087726593018,0.8222136497497559,0.23077407479286194,0.4642857142857143,1.7327626943588257,0.36572349071502686
1.3772534132003784,0.5023683309555054,0.874885082244873,0.23517656326293945,0.5892857142857143,1.6337308883666992,0.36186185479164124
1.3985579013824463,0.49284040927886963,0.9057174921035767,0.23738834261894226,0.4642857142857143,1.5860059261322021,0.37650150060653687
1.2554532289505005,0.6091500520706177,0.6463031768798828,0.2788272202014923,0.5178571428571428,1.866763710975647,0.4171864986419678
1.3388798236846924,0.5356967449188232,0.8031830787658691,0.26020464301109314,0.5178571428571428,1.5496495962142944,0.3891224265098572
1.296046495437622,0.55339515209198,0.7426513433456421,0.2883700132369995,0.5178571428571428,1.3572001457214355,0.426398366689682
1.3541638851165771,0.5273941159248352,0.8267697691917419,0.263733446598053,0.5,1.6721385717391968,0.39845219254493713
1.2813588380813599,0.5528212189674377,0.7285376191139221,0.2695354223251343,0.5535714285714286,1.5546008348464966,0.3940272927284241
1.2906100749969482,0.6071510314941406,0.6834590435028076,0.2941349744796753,0.4642857142857143,1.5893900394439697,0.42238080501556396
1.361873745918274,0.5246118307113647,0.8372619152069092,0.26288631558418274,0.5357142857142857,1.629725694656372,0.39568638801574707
1.3121168613433838,0.5540458559989929,0.7580710053443909,0.30067145824432373,0.4821428571428571,1.4284054040908813,0.42059582471847534
1.2910712957382202,0.525126039981842,0.7659452557563782,0.2645258903503418,0.4642857142857143,1.2868316173553467,0.39023634791374207
1.3119362592697144,0.5366249084472656,0.7753113508224487,0.26911383867263794,0.4642857142857143,1.3803597688674927,0.4095892906188965
1.2394663095474243,0.5823780298233032,0.6570882797241211,0.2918209731578827,0.4821428571428571,1.518555760383606,0.4298412799835205
1.2897088527679443,0.5200395584106445,0.7696692943572998,0.27467072010040283,0.4285714285714286,1.6239385604858398,0.3910418152809143
1.283800482749939,0.5368134379386902,0.7469870448112488,0.2569441795349121,0.5178571428571428,1.889050006866455,0.38576656579971313
1.289762020111084,0.5113561153411865,0.7784059047698975,0.25764554738998413,0.5535714285714286,1.5979664325714111,0.3836478590965271
1.252051591873169,0.5488665103912354,0.7031850814819336,0.2753247320652008,0.5178571428571428,1.5575634241104126,0.3899667263031006
1.2415997982025146,0.5511932373046875,0.6904065608978271,0.2749728560447693,0.5178571428571428,1.5444284677505493,0.4192315638065338
1.2445385456085205,0.5440776944160461,0.7004608511924744,0.25985437631607056,0.5892857142857143,1.5629278421401978,0.38932567834854126
1.212883710861206,0.5395565032958984,0.6733272075653076,0.26737773418426514,0.6071428571428572,1.4246712923049927,0.39493823051452637
1.2563111782073975,0.5287532806396484,0.727557897567749,0.2663019895553589,0.4642857142857143,1.2141073942184448,0.40236371755599976
1.2781026363372803,0.5310084819793701,0.7470941543579102,0.2710321545600891,0.5892857142857143,1.7218732833862305,0.4015442728996277
1.2755448818206787,0.5469111800193787,0.7286337018013,0.28806227445602417,0.5,1.5935802459716797,0.4272409975528717
1.2094950675964355,0.5655711889266968,0.6439238786697388,0.29309767484664917,0.6071428571428572,1.6334115266799927,0.4373463988304138
1.1735740900039673,0.6027691960334778,0.5708048939704895,0.31403693556785583,0.5357142857142857,1.6930292844772339,0.4676286578178406
1.222549557685852,0.5453969240188599,0.6771526336669922,0.27869927883148193,0.5535714285714286,1.6942541599273682,0.42777207493782043
1.1785557270050049,0.6170132160186768,0.5615425109863281,0.33471229672431946,0.5,1.568204402923584,0.5038598775863647
1.172171950340271,0.5276832580566406,0.6444886922836304,0.28691011667251587,0.6071428571428572,1.4672828912734985,0.4471179246902466
1.192352294921875,0.5800912976264954,0.6122609972953796,0.32785987854003906,0.5178571428571428,1.5483465194702148,0.49234679341316223
1.1932463645935059,0.5774668455123901,0.6157795190811157,0.33349812030792236,0.5,1.5251911878585815,0.5107824802398682
1.1231858730316162,0.5470748543739319,0.5761110186576843,0.3167443871498108,0.5892857142857143,1.3156484365463257,0.4887392520904541
1.1351077556610107,0.5500224828720093,0.5850852727890015,0.309979110956192,0.4821428571428571,1.3606730699539185,0.46958303451538086
1.1173276901245117,0.5340535640716553,0.5832741260528564,0.3207050561904907,0.5357142857142857,1.4946337938308716,0.49064522981643677
1.1344609260559082,0.5553029775619507,0.5791579484939575,0.32660454511642456,0.5,1.2566996812820435,0.4985732436180115
1.1110904216766357,0.5253482460975647,0.585742175579071,0.31953758001327515,0.5714285714285714,1.385778784751892,0.4985511302947998
1.1358891725540161,0.5077752470970154,0.6281139254570007,0.32794860005378723,0.5,1.8228964805603027,0.5204282999038696
1.1254029273986816,0.5290889143943787,0.596314013004303,0.3450341820716858,0.5714285714285714,1.8848655223846436,0.524760901927948
1.143059492111206,0.5307657122612,0.6122937798500061,0.34607040882110596,0.5892857142857143,1.607896089553833,0.5231133103370667
1.177664875984192,0.5175995826721191,0.6600652933120728,0.31533485651016235,0.5535714285714286,1.1652508974075317,0.49107685685157776
1.1646041870117188,0.5478290319442749,0.6167751550674438,0.34997695684432983,0.5535714285714286,1.2844005823135376,0.5459092259407043
1.204830288887024,0.580985426902771,0.6238448619842529,0.3599284291267395,0.5,1.2600398063659668,0.5417432188987732
1.196362853050232,0.5411386489868164,0.6552242040634155,0.34825706481933594,0.5178571428571428,1.6669530868530273,0.5280203223228455
1.2631930112838745,0.5139474868774414,0.7492455244064331,0.3439904749393463,0.5535714285714286,1.370560646057129,0.52619469165802
1.2615630626678467,0.5610849261283875,0.7004781365394592,0.3441582918167114,0.5178571428571428,1.2255735397338867,0.5252194404602051
1.2503911256790161,0.5995968580245972,0.650794267654419,0.3530539870262146,0.5892857142857143,1.433438777923584,0.5336281061172485
1.272451639175415,0.6033310890197754,0.6691205501556396,0.3526615500450134,0.5178571428571428,1.7012537717819214,0.5380070209503174
1.2436635494232178,0.48090416193008423,0.7627593874931335,0.2930777668952942,0.5357142857142857,1.6435011625289917,0.4623631238937378
1.3413902521133423,0.5738601684570312,0.767530083656311,0.34272244572639465,0.5535714285714286,1.6743866205215454,0.5194367170333862
1.2952444553375244,0.6433939337730408,0.6518505215644836,0.3635837435722351,0.5357142857142857,1.8691835403442383,0.5429254174232483
1.346505045890808,0.5687808990478516,0.7777241468429565,0.332511305809021,0.6071428571428572,1.9225729703903198,0.505053699016571
1.3181562423706055,0.6196848154067993,0.6984714269638062,0.3467246890068054,0.5714285714285714,1.5917260646820068,0.5116563439369202
1.3207311630249023,0.6218917369842529,0.6988394260406494,0.35818445682525635,0.4821428571428571,1.6092363595962524,0.5078646540641785
1.310741662979126,0.6361629366874695,0.6745787262916565,0.3511122167110443,0.5357142857142857,1.1472569704055786,0.5210009217262268
1.3718796968460083,0.5448083281517029,0.8270713686943054,0.326323539018631,0.5178571428571428,1.5402591228485107,0.49041759967803955
1.4214469194412231,0.5857148170471191,0.835732102394104,0.3296111822128296,0.5535714285714286,1.9855132102966309,0.49843770265579224
1.379719614982605,0.6294882297515869,0.7502313852310181,0.34852930903434753,0.5892857142857143,1.9598757028579712,0.5169336795806885
1.374664545059204,0.5962854623794556,0.7783790826797485,0.3381691575050354,0.5357142857142857,1.5110762119293213,0.4816092252731323
1.4053514003753662,0.5919371247291565,0.8134142756462097,0.33581697940826416,0.5535714285714286,1.459054708480835,0.48952212929725647
1.3940727710723877,0.6248010396957397,0.769271731376648,0.3505578637123108,0.5535714285714286,1.6716294288635254,0.5155267715454102
1.3824701309204102,0.6270674467086792,0.755402684211731,0.3436664938926697,0.4821428571428571,1.3928104639053345,0.5035071969032288
1.421313762664795,0.6454417705535889,0.775871992111206,0.3617943525314331,0.6071428571428572,1.5557599067687988,0.5244088172912598
1.3537373542785645,0.6868669986724854,0.6668703556060791,0.36990249156951904,0.5,1.7341583967208862,0.517641007900238
1.4225130081176758,0.6239527463912964,0.7985602617263794,0.35515785217285156,0.5178571428571428,1.909772276878357,0.5140564441680908
1.3809595108032227,0.4999171793460846,0.8810423314571381,0.29385697841644287,0.5714285714285714,2.2026102542877197,0.4246116280555725
1.337280511856079,0.662539005279541,0.6747415065765381,0.35679787397384644,0.5714285714285714,1.7710247039794922,0.5037992000579834
1.3729605674743652,0.6557247638702393,0.717235803604126,0.35952579975128174,0.5178571428571428,1.8097513914108276,0.5160423517227173
1.3523181676864624,0.5059234499931335,0.8463947176933289,0.29268884658813477,0.5892857142857143,1.958986759185791,0.4283519387245178
1.3416802883148193,0.6231844425201416,0.7184958457946777,0.3418673276901245,0.6071428571428572,1.7894620895385742,0.49249279499053955
1.3603367805480957,0.6527091264724731,0.7076276540756226,0.3600187301635742,0.4821428571428571,1.697518229484558,0.5134854316711426
1.3594183921813965,0.6384022831916809,0.7210161089897156,0.3504861295223236,0.5892857142857143,1.68244206905365,0.5110140442848206
1.3611092567443848,0.6169281601905823,0.7441810965538025,0.33213162422180176,0.6071428571428572,1.7854996919631958,0.49183404445648193
1.2149688005447388,0.7104101181030273,0.5045586824417114,0.3746677041053772,0.5357142857142857,1.6924872398376465,0.5083539485931396
1.372582197189331,0.6697006821632385,0.7028815150260925,0.366319477558136,0.5535714285714286,1.636362075805664,0.5215381383895874
1.3103716373443604,0.6663135886192322,0.6440580487251282,0.3547530472278595,0.625,1.6262661218643188,0.5186764597892761
1.342985987663269,0.6835936903953552,0.6593922972679138,0.3615761399269104,0.5357142857142857,1.73715078830719,0.5306575894355774
1.3168468475341797,0.6969075798988342,0.6199392676353455,0.363738089799881,0.6071428571428572,1.4250341653823853,0.5254570245742798
1.3384416103363037,0.6004769802093506,0.7379646301269531,0.33697324991226196,0.5535714285714286,1.8061883449554443,0.5127838850021362
1.29677414894104,0.6360231637954712,0.6607509851455688,0.3450638949871063,0.5714285714285714,2.090165138244629,0.5142425298690796
1.2556146383285522,0.7248495817184448,0.5307650566101074,0.37074416875839233,0.5178571428571428,1.6884084939956665,0.5356422066688538
1.3822530508041382,0.6718541383743286,0.7103989124298096,0.34986698627471924,0.5714285714285714,1.6722536087036133,0.5211050510406494
1.2813196182250977,0.6523526906967163,0.6289669275283813,0.35212379693984985,0.5714285714285714,1.4994860887527466,0.5191752314567566
1.311788558959961,0.6254567503929138,0.6863318085670471,0.3297860622406006,0.5178571428571428,1.668860912322998,0.5065498352050781
1.3330497741699219,0.6813913583755493,0.6516584157943726,0.36321836709976196,0.4821428571428571,1.5798962116241455,0.537832498550415
1.306687593460083,0.6296764612197876,0.6770111322402954,0.3354010581970215,0.5,1.551672339439392,0.49453866481781006
1.2880449295043945,0.6802974343299866,0.607747495174408,0.3515191972255707,0.4642857142857143,1.6697648763656616,0.5321601629257202
1.3130559921264648,0.6726925373077393,0.6403634548187256,0.35267961025238037,0.5535714285714286,1.6638121604919434,0.5306813716888428
1.2624499797821045,0.6394189596176147,0.6230310201644897,0.32303953170776367,0.6071428571428572,1.7011384963989258,0.4801485538482666
1.2985172271728516,0.6188274621963501,0.6796897649765015,0.3101155757904053,0.5178571428571428,1.659249186515808,0.47632551193237305
1.3431313037872314,0.6262152791023254,0.716916024684906,0.31937071681022644,0.5178571428571428,1.5449353456497192,0.4878871440887451
1.2585062980651855,0.6135432124137878,0.6449630856513977,0.3069198727607727,0.5178571428571428,1.6346237659454346,0.47177600860595703
1.254934549331665,0.6498713493347168,0.6050631999969482,0.3140515387058258,0.5535714285714286,1.8602617979049683,0.4543258547782898
1.2508392333984375,0.6776540875434875,0.57318514585495,0.327594131231308,0.6071428571428572,2.173644542694092,0.4788266122341156
1.2968449592590332,0.620969295501709,0.6758756637573242,0.3074280023574829,0.5357142857142857,2.205286979675293,0.465823769569397
1.2204904556274414,0.6331290602684021,0.5873613953590393,0.30620551109313965,0.5357142857142857,2.039548397064209,0.45437854528427124
1.3356285095214844,0.6472115516662598,0.6884169578552246,0.311525821685791,0.5,1.7964731454849243,0.45388588309288025
1.2761683464050293,0.6788870096206665,0.5972813367843628,0.3254551887512207,0.5357142857142857,2.111048460006714,0.46887916326522827
1.2900714874267578,0.6643807291984558,0.625690758228302,0.3118795156478882,0.5714285714285714,1.7628010511398315,0.44603806734085083
1.3008406162261963,0.6737293601036072,0.6271112561225891,0.3120851516723633,0.5,1.99994957447052,0.44239023327827454
1.2992820739746094,0.666573166847229,0.6327089071273804,0.3052224814891815,0.5892857142857143,1.792076826095581,0.4308922290802002
1.3853929042816162,0.6424497961997986,0.7429431080818176,0.2840796411037445,0.5178571428571428,1.9478049278259277,0.39608317613601685
1.380591869354248,0.6665784120559692,0.7140134572982788,0.3011554777622223,0.5178571428571428,1.9241312742233276,0.4325656294822693
1.3678096532821655,0.7266632318496704,0.6411464214324951,0.3316865563392639,0.4821428571428571,1.6493481397628784,0.45829513669013977
1.3471157550811768,0.7154616713523865,0.6316540837287903,0.3258385956287384,0.5357142857142857,1.6011863946914673,0.45817145705223083
1.378360390663147,0.676878809928894,0.7014815807342529,0.2939411997795105,0.5178571428571428,1.925986886024475,0.426540732383728
1.3875089883804321,0.6593177318572998,0.7281912565231323,0.2947404980659485,0.5,1.600095272064209,0.4256649911403656
1.3843998908996582,0.6724034547805786,0.7119964361190796,0.2941707968711853,0.4285714285714286,2.006462812423706,0.43769487738609314
1.4262232780456543,0.6551546454429626,0.7710686326026917,0.28627002239227295,0.5178571428571428,2.211272954940796,0.446086585521698
1.3614766597747803,0.6593431234359741,0.7021335363388062,0.2939954698085785,0.5,1.8183242082595825,0.4174455404281616
1.374139666557312,0.6815319061279297,0.6926077604293823,0.2945666015148163,0.4821428571428571,1.8994578123092651,0.43774282932281494
1.3634113073349,0.6577905416488647,0.7056207656860352,0.2920364737510681,0.6071428571428572,1.8497763872146606,0.42650729417800903
1.3620245456695557,0.6292814016342163,0.7327431440353394,0.27641838788986206,0.5535714285714286,2.36511492729187,0.40062057971954346
1.3483706712722778,0.6617769002914429,0.686593770980835,0.288839191198349,0.5714285714285714,2.098278045654297,0.4293164014816284
1.3415361642837524,0.6327743530273438,0.7087618112564087,0.26249396800994873,0.5178571428571428,2.087498426437378,0.39158743619918823
1.3384053707122803,0.6579848527908325,0.6804205179214478,0.28690552711486816,0.4285714285714286,1.879555583000183,0.40997642278671265
1.3660979270935059,0.5962542295455933,0.7698436975479126,0.25002938508987427,0.5714285714285714,1.72105872631073,0.3760988712310791
1.3261115550994873,0.6312549114227295,0.6948566436767578,0.27725666761398315,0.4642857142857143,2.041198253631592,0.38878077268600464
1.3156487941741943,0.6440304517745972,0.6716183423995972,0.27697911858558655,0.5,1.914128303527832,0.4017654061317444
1.3221391439437866,0.6416056752204895,0.6805334687232971,0.27471792697906494,0.5,1.6791341304779053,0.40797972679138184
1.314434289932251,0.5870259404182434,0.7274083495140076,0.2523609697818756,0.5178571428571428,1.776565670967102,0.3779687285423279
1.3186289072036743,0.6590107083320618,0.6596181988716125,0.28497377038002014,0.4642857142857143,1.685123085975647,0.4050702750682831
1.3367791175842285,0.6312879920005798,0.7054911255836487,0.268757164478302,0.5178571428571428,1.4591361284255981,0.4066890776157379
1.2931315898895264,0.6214443445205688,0.6716872453689575,0.2697780728340149,0.5,1.9812923669815063,0.4050254225730896
1.2918727397918701,0.6581332683563232,0.6337394714355469,0.29071491956710815,0.5714285714285714,1.851403832435608,0.4252645969390869
1.2896075248718262,0.650515079498291,0.6390924453735352,0.2873944044113159,0.5535714285714286,1.971773386001587,0.405068039894104
1.3214267492294312,0.6428858041763306,0.6785409450531006,0.2766798734664917,0.4821428571428571,1.5936583280563354,0.4179994463920593
1.290850043296814,0.6571741104125977,0.6336759328842163,0.2845572233200073,0.5,1.9792042970657349,0.4302451014518738
1.338446021080017,0.6052603125572205,0.7331857085227966,0.258090078830719,0.5178571428571428,2.0336837768554688,0.4015505313873291
1.3346545696258545,0.6135646104812622,0.7210899591445923,0.25854241847991943,0.5,1.9887961149215698,0.3940656781196594
1.29597008228302,0.6231113076210022,0.6728587746620178,0.2677570581436157,0.5178571428571428,1.806233525276184,0.4039648771286011
1.340609073638916,0.6223158240318298,0.7182932496070862,0.26839470863342285,0.5178571428571428,1.6352547407150269,0.4093638062477112
1.2955358028411865,0.6443406343460083,0.6511951684951782,0.2749180197715759,0.5714285714285714,1.8644903898239136,0.408430278301239
1.3540904521942139,0.6117033958435059,0.742387056350708,0.2637577950954437,0.4464285714285714,1.4148993492126465,0.3966791331768036
1.3141813278198242,0.5995333790779114,0.7146479487419128,0.24959628283977509,0.5714285714285714,1.7123421430587769,0.3816438913345337
1.27571702003479,0.6373572945594788,0.6383597254753113,0.27978888154029846,0.5535714285714286,1.8328913450241089,0.4157101809978485
1.322317361831665,0.6338769197463989,0.6884404420852661,0.27572694420814514,0.4821428571428571,1.8817389011383057,0.4158838987350464
1.3383115530014038,0.6259443163871765,0.7123672366142273,0.2680536210536957,0.5,1.3659467697143555,0.4005868136882782
1.282820701599121,0.6371188163757324,0.6457018852233887,0.27529802918434143,0.5892857142857143,2.0085654258728027,0.40515848994255066
1.3592050075531006,0.5663566589355469,0.7928483486175537,0.23659665882587433,0.5535714285714286,2.11318302154541,0.36364445090293884
1.36976158618927,0.6080008745193481,0.7617607116699219,0.2620602250099182,0.5,1.6971267461776733,0.3912282884120941
1.3652628660202026,0.5938218832015991,0.7714409828186035,0.2440224438905716,0.5,1.7530183792114258,0.3731350302696228
1.3352105617523193,0.6062613725662231,0.7289491891860962,0.2675992250442505,0.5,1.6662869453430176,0.39079970121383667
1.3502476215362549,0.6193507313728333,0.7308968901634216,0.2719690203666687,0.5,1.8096400499343872,0.4078398644924164
1.3173311948776245,0.6333134174346924,0.6840177774429321,0.2779846787452698,0.5,1.7942240238189697,0.41244301199913025
1.3439114093780518,0.593790590763092,0.7501208186149597,0.24590082466602325,0.5892857142857143,2.270498037338257,0.38301634788513184
1.340861439704895,0.6173240542411804,0.7235373854637146,0.2742089629173279,0.5357142857142857,2.022245407104492,0.39513567090034485
1.3417901992797852,0.6077558994293213,0.7340342998504639,0.25014257431030273,0.5357142857142857,2.197723627090454,0.371475487947464
1.3151355981826782,0.6218164563179016,0.6933191418647766,0.26933765411376953,0.5892857142857143,1.9076610803604126,0.4058913588523865
1.3669034242630005,0.6093913316726685,0.757512092590332,0.26047617197036743,0.5357142857142857,2.1087911128997803,0.39415234327316284
1.2746756076812744,0.6508399248123169,0.6238356828689575,0.27710044384002686,0.5535714285714286,1.7583132982254028,0.41750550270080566
1.3278799057006836,0.622515082359314,0.7053648233413696,0.2642529606819153,0.5357142857142857,2.025461196899414,0.38488146662712097
1.3278013467788696,0.6106149554252625,0.7171863913536072,0.27165281772613525,0.5178571428571428,2.165545701980591,0.39382287859916687
1.340132236480713,0.5801721811294556,0.7599600553512573,0.24216453731060028,0.4464285714285714,1.9593398571014404,0.3735315501689911
1.360365629196167,0.6212166547775269,0.7391489744186401,0.2718964219093323,0.5,2.131057024002075,0.39782124757766724
1.3083828687667847,0.6133129000663757,0.6950699687004089,0.26687008142471313,0.5178571428571428,1.999273419380188,0.40598079562187195
1.3724994659423828,0.6127160787582397,0.7597833871841431,0.26046574115753174,0.5714285714285714,1.3531206846237183,0.38686424493789673
1.2919869422912598,0.6325811147689819,0.6594058275222778,0.2722629904747009,0.5,2.1361608505249023,0.4005286693572998
1.413796305656433,0.6065049767494202,0.8072913289070129,0.2556047737598419,0.4285714285714286,2.0202064514160156,0.3875270485877991
1.3668954372406006,0.595634937286377,0.7712604999542236,0.25632166862487793,0.4642857142857143,1.6537933349609375,0.3782288134098053
1.2900474071502686,0.6521539688110352,0.6378934383392334,0.2960641384124756,0.5178571428571428,1.9152928590774536,0.4342423379421234
1.3032118082046509,0.6356406211853027,0.6675711870193481,0.2791787385940552,0.4821428571428571,1.7967642545700073,0.4000071883201599
1.3766906261444092,0.5766803026199341,0.8000103235244751,0.23968948423862457,0.5,2.2187068462371826,0.3714297413825989
1.2501013278961182,0.5902779698371887,0.6598233580589294,0.25424546003341675,0.4821428571428571,2.3039793968200684,0.36399316787719727
1.3193035125732422,0.5984348058700562,0.720868706703186,0.2598367929458618,0.4642857142857143,2.056304931640625,0.3909584879875183
1.2929415702819824,0.6290357708930969,0.6639057993888855,0.27509889006614685,0.5357142857142857,1.836896300315857,0.40587669610977173
1.3138837814331055,0.634268045425415,0.6796157360076904,0.2830228805541992,0.4642857142857143,1.9769505262374878,0.42269760370254517
1.3205103874206543,0.6325303912162781,0.6879799962043762,0.276244580745697,0.5,1.5261553525924683,0.4109099209308624
1.329730749130249,0.6114335060119629,0.7182972431182861,0.2537974715232849,0.4821428571428571,1.6189682483673096,0.3857138156890869
1.354748249053955,0.6578466296195984,0.6969016194343567,0.2942149043083191,0.4285714285714286,1.6049680709838867,0.434839129447937
1.3439360857009888,0.6263257265090942,0.7176103591918945,0.27371567487716675,0.4821428571428571,2.0772781372070312,0.4134480953216553
1.3642781972885132,0.6167188882827759,0.7475593090057373,0.27390140295028687,0.4464285714285714,1.3345426321029663,0.4161054491996765
1.3140027523040771,0.6078240871429443,0.7061786651611328,0.2556171119213104,0.4464285714285714,1.8104755878448486,0.3908926248550415
1.3110237121582031,0.6259140968322754,0.6851096153259277,0.26070636510849,0.5,2.1430323123931885,0.40161824226379395
1.3329614400863647,0.6125277280807495,0.7204337120056152,0.26339560747146606,0.5,2.2728629112243652,0.39023301005363464
1.3489203453063965,0.6038168668746948,0.7451034784317017,0.2623095214366913,0.4642857142857143,1.8396284580230713,0.4034377932548523
1.3354737758636475,0.6252414584159851,0.7102323174476624,0.2571515142917633,0.5357142857142857,1.879252552986145,0.3933658003807068
1.376561164855957,0.6031816005706787,0.7733795642852783,0.2584560513496399,0.4642857142857143,1.8810093402862549,0.39409998059272766
1.3764002323150635,0.5984899401664734,0.7779102921485901,0.25362861156463623,0.5178571428571428,2.2353222370147705,0.3882581889629364
1.333541989326477,0.6128769516944885,0.7206650376319885,0.2568812370300293,0.5357142857142857,1.9759827852249146,0.39417150616645813
1.3232901096343994,0.5832192897796631,0.7400708198547363,0.24417348206043243,0.5535714285714286,1.648102045059204,0.38086169958114624
1.3711981773376465,0.5402894616127014,0.8309087157249451,0.22498109936714172,0.5892857142857143,1.3470128774642944,0.3425443172454834
1.33096444606781,0.5997159481048584,0.7312484979629517,0.2545853555202484,0.5178571428571428,1.8261505365371704,0.38391971588134766
1.3533101081848145,0.5913976430892944,0.76191246509552,0.25923892855644226,0.4642857142857143,1.7219560146331787,0.3936096131801605
1.3466145992279053,0.5887945890426636,0.7578200101852417,0.2449863851070404,0.5535714285714286,1.790289282798767,0.3748333156108856
1.389029622077942,0.5683303475379944,0.8206992745399475,0.23276273906230927,0.4464285714285714,2.1780240535736084,0.3668918013572693
1.3106341361999512,0.6523829102516174,0.6582512259483337,0.282945841550827,0.5,1.8327537775039673,0.4189298152923584
1.3201791048049927,0.6450830101966858,0.6750960946083069,0.27928274869918823,0.4821428571428571,1.7119414806365967,0.4089958071708679
1.3452990055084229,0.6356751918792725,0.7096238136291504,0.26984548568725586,0.4285714285714286,1.8951880931854248,0.4117146134376526
1.3014512062072754,0.5578650832176208,0.7435861229896545,0.23670779168605804,0.5178571428571428,1.6137014627456665,0.3396684527397156
1.3431906700134277,0.6245372295379639,0.7186534404754639,0.2697393298149109,0.5535714285714286,1.8197956085205078,0.407779335975647
1.3356750011444092,0.5982009172439575,0.7374740839004517,0.2456354796886444,0.5,1.7415802478790283,0.3766353726387024
1.3536380529403687,0.5911674499511719,0.7624706029891968,0.25540703535079956,0.5892857142857143,1.818528413772583,0.38652199506759644
1.3427537679672241,0.6055091619491577,0.7372446060180664,0.26442793011665344,0.5357142857142857,1.8338009119033813,0.3919685184955597
1.3411648273468018,0.6105809211730957,0.730583906173706,0.2565774917602539,0.5357142857142857,1.9793461561203003,0.39757081866264343
1.3567578792572021,0.6421507596969604,0.7146071195602417,0.2836453914642334,0.4285714285714286,1.8269063234329224,0.4144126772880554
1.3255506753921509,0.638253927230835,0.6872967481613159,0.2703385651111603,0.5357142857142857,1.8631166219711304,0.4112018048763275
1.3331177234649658,0.605075478553772,0.7280422449111938,0.26543891429901123,0.5357142857142857,1.707869291305542,0.39840787649154663
1.2738676071166992,0.6587267518043518,0.6151408553123474,0.2825838625431061,0.5357142857142857,2.1560306549072266,0.4237633943557739
1.3314471244812012,0.6283462047576904,0.7031009197235107,0.28034597635269165,0.5535714285714286,2.0718441009521484,0.41571521759033203
1.307950735092163,0.6280187964439392,0.6799319386482239,0.27741995453834534,0.5357142857142857,1.7306466102600098,0.4149327874183655
1.3452422618865967,0.6150869727134705,0.7301552891731262,0.2613065242767334,0.5,2.359464168548584,0.39993664622306824
1.3425061702728271,0.6350908279418945,0.7074153423309326,0.27248066663742065,0.4642857142857143,1.8821964263916016,0.41456782817840576
1.3004095554351807,0.6333385705947876,0.6670709848403931,0.2762385606765747,0.5714285714285714,1.787522792816162,0.40932032465934753
1.3756248950958252,0.5882025957107544,0.7874222993850708,0.24578680098056793,0.5357142857142857,2.080859899520874,0.38052237033843994
1.2762324810028076,0.6465464234352112,0.6296860575675964,0.2841930091381073,0.5714285714285714,1.7737752199172974,0.42084282636642456
1.3610652685165405,0.6492649912834167,0.7118002772331238,0.2819889783859253,0.4464285714285714,1.5739527940750122,0.4147685468196869
1.3559043407440186,0.6153101921081543,0.7405941486358643,0.26693159341812134,0.5,1.8932667970657349,0.3987208306789398
1.3253748416900635,0.6185457706451416,0.7068290710449219,0.2736327648162842,0.5178571428571428,1.8936437368392944,0.4008042514324188
1.3331210613250732,0.6361619234085083,0.6969591379165649,0.2827049493789673,0.4107142857142857,1.3234033584594727,0.4231729507446289
1.350180745124817,0.6056431531906128,0.7445375919342041,0.2574688792228699,0.4821428571428571,2.022481918334961,0.39825639128685
1.3017568588256836,0.6278350353240967,0.6739218235015869,0.2793966233730316,0.5535714285714286,2.1007721424102783,0.409193754196167
1.341101884841919,0.6168988943099976,0.7242029905319214,0.2697504162788391,0.5,1.7743756771087646,0.40604928135871887
1.3595595359802246,0.6114117503166199,0.7481477856636047,0.2643299400806427,0.4642857142857143,1.6615959405899048,0.39368319511413574
1.322632074356079,0.6247162818908691,0.69791579246521,0.2779172956943512,0.5892857142857143,2.002511501312256,0.41738656163215637
1.3408117294311523,0.6078377366065979,0.7329739928245544,0.2644251585006714,0.5,1.2896767854690552,0.40281644463539124
1.3448797464370728,0.6012721657752991,0.7436075806617737,0.25923728942871094,0.4464285714285714,1.4855458736419678,0.39760398864746094
1.3542606830596924,0.5885964035987854,0.765664279460907,0.24796149134635925,0.5535714285714286,1.2422915697097778,0.38037049770355225
1.3401319980621338,0.6179354190826416,0.7221965789794922,0.26633185148239136,0.5357142857142857,1.4170691967010498,0.40586280822753906
1.3410725593566895,0.6099404096603394,0.7311321496963501,0.26669198274612427,0.5357142857142857,1.6780937910079956,0.40300363302230835
1.3510998487472534,0.598440408706665,0.7526594400405884,0.2599652409553528,0.5714285714285714,1.8273509740829468,0.38672536611557007
1.3351249694824219,0.6203508973121643,0.7147740721702576,0.26113879680633545,0.5178571428571428,2.0499773025512695,0.3933985233306885
1.3109995126724243,0.6201976537704468,0.6908018589019775,0.2766755223274231,0.5714285714285714,2.403456449508667,0.4110628068447113
1.3390710353851318,0.5766981244087219,0.7623729109764099,0.23867714405059814,0.5178571428571428,2.047557830810547,0.379727840423584
1.3158849477767944,0.6457318067550659,0.6701531410217285,0.28397130966186523,0.4464285714285714,1.899621844291687,0.4185645580291748
1.3792192935943604,0.6101789474487305,0.7690403461456299,0.25876373052597046,0.5178571428571428,2.1580820083618164,0.3958315849304199
1.2847586870193481,0.627782940864563,0.6569757461547852,0.28484123945236206,0.5714285714285714,2.35982346534729,0.41961735486984253
1.29203462600708,0.6533470153808594,0.6386876106262207,0.2805787920951843,0.5178571428571428,2.280519485473633,0.4226458966732025
1.367171287536621,0.6451205015182495,0.7220507860183716,0.28417155146598816,0.4821428571428571,1.8661725521087646,0.41109001636505127
1.3213661909103394,0.6129961013793945,0.7083700895309448,0.2635883688926697,0.5,1.7020543813705444,0.40536898374557495
1.3104346990585327,0.6160117983818054,0.6944229006767273,0.2666870355606079,0.5357142857142857,2.1029052734375,0.4099321961402893
1.35364830493927,0.5192651748657227,0.8343831300735474,0.21394503116607666,0.4464285714285714,1.834876537322998,0.3176284432411194
1.3138713836669922,0.6412570476531982,0.672614336013794,0.28431612253189087,0.5178571428571428,2.028416395187378,0.4284709095954895
1.3364181518554688,0.6021029949188232,0.7343151569366455,0.2536984086036682,0.5178571428571428,2.299555540084839,0.381176620721817
1.3331716060638428,0.49825263023376465,0.8349189758300781,0.2015884667634964,0.4642857142857143,1.9989663362503052,0.2905306816101074
1.3375167846679688,0.6280735731124878,0.709443211555481,0.2700095474720001,0.5178571428571428,2.0774660110473633,0.4096548855304718
1.326033115386963,0.6377909183502197,0.6882421970367432,0.2739124596118927,0.5178571428571428,1.7460711002349854,0.4161190092563629
1.3639698028564453,0.5945786833763123,0.7693911194801331,0.25022727251052856,0.5535714285714286,1.9563401937484741,0.380429208278656
1.3108325004577637,0.6261271238327026,0.684705376625061,0.27408745884895325,0.4821428571428571,2.216592788696289,0.41632944345474243
1.3287639617919922,0.6072262525558472,0.721537709236145,0.2559826672077179,0.5178571428571428,1.5410555601119995,0.3851100206375122
1.3995972871780396,0.5868054628372192,0.8127918243408203,0.24611824750900269,0.4107142857142857,1.6569814682006836,0.3799780607223511
1.3163379430770874,0.616371214389801,0.6999667286872864,0.26075875759124756,0.5535714285714286,1.9024426937103271,0.4038090109825134
1.372536063194275,0.5839535593986511,0.7885825037956238,0.25978976488113403,0.5,1.5968399047851562,0.3846580982208252
1.2906389236450195,0.6493778228759766,0.641261100769043,0.2860535979270935,0.5178571428571428,1.7984479665756226,0.4285876750946045
1.3111995458602905,0.6629592180252075,0.648240327835083,0.28914275765419006,0.5,1.447149395942688,0.4260810613632202
1.3165616989135742,0.6098747253417969,0.7066869735717773,0.25701338052749634,0.5,2.29864239692688,0.39315545558929443
1.3681256771087646,0.6088621020317078,0.7592635750770569,0.2515566051006317,0.5357142857142857,1.8725026845932007,0.38741612434387207
1.369619607925415,0.6107699871063232,0.7588496208190918,0.2580810785293579,0.4464285714285714,1.8197667598724365,0.39350631833076477
1.3018321990966797,0.6142964363098145,0.6875357627868652,0.26680177450180054,0.5178571428571428,1.7753758430480957,0.39919137954711914
1.3702279329299927,0.6276260614395142,0.7426018714904785,0.2682526409626007,0.5,1.6773781776428223,0.396140456199646
1.323024868965149,0.6233397126197815,0.6996851563453674,0.28304019570350647,0.5,2.0246379375457764,0.41584211587905884
1.2754281759262085,0.6510657668113708,0.6243624091148376,0.28716108202934265,0.5178571428571428,1.8066602945327759,0.41813793778419495
1.3432087898254395,0.5952047109603882,0.7480040788650513,0.2584778666496277,0.5178571428571428,1.6967507600784302,0.3823849856853485
1.3318426609039307,0.5977997779846191,0.7340428829193115,0.25780585408210754,0.4821428571428571,1.5950636863708496,0.38574865460395813
1.3079955577850342,0.621680736541748,0.6863148212432861,0.27166616916656494,0.5357142857142857,1.750745177268982,0.397422730922699
1.3139948844909668,0.6336851119995117,0.6803097724914551,0.2787843346595764,0.4821428571428571,1.7903034687042236,0.414885014295578
1.3423893451690674,0.6200867891311646,0.7223025560379028,0.2640105187892914,0.5357142857142857,2.0326950550079346,0.4084683954715729
1.428236484527588,0.5548958778381348,0.8733406066894531,0.2304195612668991,0.5,1.3879269361495972,0.35434412956237793
1.3623046875,0.6079196929931641,0.7543849945068359,0.2646763324737549,0.4642857142857143,1.6569000482559204,0.39680004119873047
1.3702229261398315,0.5812333226203918,0.7889896035194397,0.2407410889863968,0.5535714285714286,1.98106849193573,0.3720245957374573
1.348045825958252,0.6551737785339355,0.6928720474243164,0.28125444054603577,0.5357142857142857,1.8649919033050537,0.42132511734962463
1.3159635066986084,0.5677944421768188,0.7481690645217896,0.23473244905471802,0.5535714285714286,1.4700392484664917,0.3450387716293335
1.3977826833724976,0.5944461822509766,0.803336501121521,0.26289764046669006,0.4821428571428571,1.671029806137085,0.39947259426116943
1.3572230339050293,0.5978419184684753,0.759381115436554,0.2554054260253906,0.5,1.8658097982406616,0.3891502916812897
1.3847609758377075,0.572814404964447,0.8119465708732605,0.23977218568325043,0.4821428571428571,1.6573207378387451,0.37045618891716003
1.3670121431350708,0.6027833223342896,0.7642288208007812,0.26024872064590454,0.4285714285714286,1.9402916431427002,0.3921988606452942
1.2847671508789062,0.5625338554382324,0.7222332954406738,0.23404501378536224,0.5714285714285714,1.9548039436340332,0.33625078201293945
1.3141510486602783,0.6386404037475586,0.6755106449127197,0.27680742740631104,0.5535714285714286,1.902575135231018,0.4052867293357849
1.3401095867156982,0.596556544303894,0.7435530424118042,0.24798277020454407,0.4285714285714286,1.7764049768447876,0.37769538164138794
1.3721762895584106,0.5731295347213745,0.7990467548370361,0.23040813207626343,0.5714285714285714,1.646111011505127,0.3537045121192932
1.3190999031066895,0.6308956146240234,0.688204288482666,0.2759001553058624,0.5357142857142857,1.7490384578704834,0.41096460819244385
1.3232736587524414,0.5942830443382263,0.7289906144142151,0.2575746774673462,0.5892857142857143,1.7845573425292969,0.38947778940200806
1.3143121004104614,0.6574222445487976,0.6568898558616638,0.27882060408592224,0.5535714285714286,1.9090595245361328,0.406587153673172
1.3388676643371582,0.6047466993331909,0.7341209650039673,0.2565946578979492,0.5178571428571428,1.7337855100631714,0.3943040370941162
1.371896505355835,0.5759907960891724,0.7959057092666626,0.2410109043121338,0.5178571428571428,1.3869963884353638,0.37876373529434204
1.3040937185287476,0.6359779834747314,0.6681157350540161,0.2727130651473999,0.5535714285714286,1.881935477256775,0.41770321130752563
1.3073512315750122,0.6416806578636169,0.6656705737113953,0.2739917039871216,0.5178571428571428,1.8168277740478516,0.39706599712371826
1.316413164138794,0.6167945861816406,0.6996185779571533,0.2738141715526581,0.5,1.377243161201477,0.41352567076683044
1.3249549865722656,0.6006265878677368,0.7243283987045288,0.2635117173194885,0.5535714285714286,2.0447709560394287,0.3861731290817261
1.3657567501068115,0.5810672044754028,0.7846895456314087,0.24351677298545837,0.4821428571428571,2.0049068927764893,0.38059496879577637
1.3501298427581787,0.5923280715942383,0.7578017711639404,0.2586866617202759,0.4821428571428571,2.031477451324463,0.3816204071044922
1.3229237794876099,0.5993878841400146,0.7235358953475952,0.26074671745300293,0.5178571428571428,2.1422195434570312,0.3897591531276703
1.3427555561065674,0.5914236903190613,0.7513318657875061,0.23917871713638306,0.5714285714285714,2.201481580734253,0.3669631779193878
1.3393092155456543,0.5936918258666992,0.7456173896789551,0.2542315125465393,0.5535714285714286,1.700847864151001,0.38932594656944275
1.2945289611816406,0.6414095163345337,0.6531194448471069,0.2823510468006134,0.4464285714285714,1.7923741340637207,0.4319445490837097
1.3475663661956787,0.6273305416107178,0.7202358245849609,0.27367228269577026,0.5178571428571428,1.355151891708374,0.40437036752700806
1.338913917541504,0.6012949347496033,0.7376189827919006,0.25722458958625793,0.5535714285714286,1.814686894416809,0.3835606575012207
1.2983996868133545,0.6346046924591064,0.663794994354248,0.27208226919174194,0.5535714285714286,1.9952011108398438,0.4186795949935913
1.3579566478729248,0.6279079914093018,0.730048656463623,0.27215391397476196,0.4821428571428571,2.0310769081115723,0.4009016454219818
1.3027266263961792,0.6155719757080078,0.6871546506881714,0.26498156785964966,0.5535714285714286,2.0298879146575928,0.40104806423187256
1.3404972553253174,0.5726437568664551,0.7678534984588623,0.24554398655891418,0.4821428571428571,2.133697748184204,0.37384968996047974
1.3373663425445557,0.6239482164382935,0.7134181261062622,0.2688429355621338,0.5178571428571428,2.138352632522583,0.4054461717605591
1.3050172328948975,0.617780327796936,0.6872369050979614,0.27183276414871216,0.4821428571428571,1.7947375774383545,0.41321051120758057
1.3807873725891113,0.5940101742744446,0.7867771983146667,0.24002772569656372,0.4821428571428571,1.8437063694000244,0.3746880292892456
1.302364468574524,0.6654824614524841,0.6368820071220398,0.2923892140388489,0.5,1.6944797039031982,0.4328378736972809
1.298276424407959,0.633479654788971,0.664796769618988,0.27348554134368896,0.5357142857142857,1.9986695051193237,0.4152275025844574
1.2955198287963867,0.6724870204925537,0.623032808303833,0.3061790466308594,0.4821428571428571,1.7603275775909424,0.44745221734046936
1.3506578207015991,0.6013054251670837,0.7493523955345154,0.23825603723526,0.4642857142857143,2.0845367908477783,0.36356493830680847
1.296651840209961,0.6348452568054199,0.661806583404541,0.2709199786186218,0.5357142857142857,2.000591993331909,0.41422712802886963
1.3466942310333252,0.6244585514068604,0.7222356796264648,0.2675619125366211,0.5178571428571428,1.7786757946014404,0.3974055051803589
1.34500253200531,0.5870870351791382,0.7579154968261719,0.24118852615356445,0.5,1.9141101837158203,0.37919020652770996
1.3965072631835938,0.5744773149490356,0.8220299482345581,0.25732797384262085,0.5178571428571428,1.9150224924087524,0.3858937621116638
1.3952058553695679,0.5638036727905273,0.8314021825790405,0.25398916006088257,0.5357142857142857,1.658860683441162,0.38574424386024475
1.2523672580718994,0.6210408210754395,0.63132643699646,0.2727687358856201,0.5714285714285714,1.3189290761947632,0.39530879259109497
1.3564289808273315,0.6199548244476318,0.7364741563796997,0.26963043212890625,0.4821428571428571,1.8459278345108032,0.41024482250213623
1.3302323818206787,0.5864754319190979,0.7437569499015808,0.25371253490448,0.5,1.810612440109253,0.38400858640670776
1.3043586015701294,0.6329208612442017,0.6714377403259277,0.2800363600254059,0.5714285714285714,2.1944990158081055,0.4246271252632141
1.3073022365570068,0.6228764057159424,0.6844258308410645,0.2729053199291229,0.5,2.0395565032958984,0.407426655292511
1.3571518659591675,0.6034747362136841,0.7536771297454834,0.26051056385040283,0.5178571428571428,2.276418447494507,0.39181751012802124
1.3182337284088135,0.5479256510734558,0.7703080773353577,0.23355470597743988,0.5,2.011552333831787,0.34185439348220825
1.34381103515625,0.630048394203186,0.713762640953064,0.2678423523902893,0.5535714285714286,1.7501777410507202,0.3974723517894745
1.3032011985778809,0.6287099719047546,0.6744912266731262,0.2820263206958771,0.4642857142857143,2.12373948097229,0.4102770686149597
1.317136526107788,0.6272820234298706,0.6898545026779175,0.26277390122413635,0.5535714285714286,2.0606868267059326,0.40995633602142334
1.3630893230438232,0.5889498591423035,0.7741394639015198,0.2520724833011627,0.5178571428571428,1.3538861274719238,0.384324848651886
1.3591866493225098,0.6405162811279297,0.7186703681945801,0.2849346995353699,0.4464285714285714,1.41925847530365,0.4150223135948181
1.3439133167266846,0.6304785013198853,0.7134348154067993,0.27028805017471313,0.4821428571428571,1.6316167116165161,0.4040449857711792
1.3402111530303955,0.5945142507553101,0.7456969022750854,0.2531660497188568,0.6071428571428572,1.8401514291763306,0.3892548978328705
1.3625919818878174,0.5540733337402344,0.808518648147583,0.23818130791187286,0.4464285714285714,1.8650181293487549,0.3716544508934021
1.3075015544891357,0.6158016920089722,0.6916998624801636,0.266604483127594,0.5178571428571428,1.764880657196045,0.4004085958003998
1.3595826625823975,0.5929132699966431,0.7666693925857544,0.24954137206077576,0.5892857142857143,1.831415057182312,0.38193339109420776
1.3128770589828491,0.6376128792762756,0.6752641797065735,0.2727700471878052,0.5178571428571428,1.7321114540100098,0.41828787326812744
1.3365364074707031,0.5719647407531738,0.7645716667175293,0.2389352023601532,0.4821428571428571,1.6942613124847412,0.36661314964294434
1.3352398872375488,0.6036131978034973,0.7316266894340515,0.26637911796569824,0.5,2.0661020278930664,0.4059700667858124
1.3322422504425049,0.6309438943862915,0.7012983560562134,0.28243720531463623,0.5357142857142857,1.7172545194625854,0.41858264803886414
1.3204337358474731,0.6166538000106812,0.703779935836792,0.27102887630462646,0.5892857142857143,1.8900189399719238,0.4023381471633911
1.3479080200195312,0.626933217048645,0.7209748029708862,0.2659109830856323,0.5178571428571428,2.0134871006011963,0.39739537239074707
1.3545798063278198,0.6099995374679565,0.7445802688598633,0.2591513395309448,0.4464285714285714,2.0857348442077637,0.3982239365577698
1.3887741565704346,0.6026146411895752,0.7861595153808594,0.25882768630981445,0.5178571428571428,1.8781020641326904,0.3917723596096039
1.3301210403442383,0.5906696319580078,0.7394514083862305,0.23681485652923584,0.5535714285714286,1.9848053455352783,0.3737708032131195
1.345010757446289,0.6297908425331116,0.7152199149131775,0.2789691686630249,0.4821428571428571,1.611096978187561,0.42089900374412537
1.3343720436096191,0.6240576505661011,0.7103143930435181,0.2674427926540375,0.5535714285714286,1.7748801708221436,0.4008117616176605
1.3465182781219482,0.6079750657081604,0.7385432124137878,0.26072365045547485,0.4642857142857143,1.8659058809280396,0.3938049376010895
1.3279836177825928,0.6345807909965515,0.6934028267860413,0.2817104160785675,0.4464285714285714,1.9734704494476318,0.4237600266933441
1.3704150915145874,0.5927965641021729,0.7776185274124146,0.26104235649108887,0.5,1.2862696647644043,0.3895033597946167
1.3446828126907349,0.6443365812301636,0.7003462314605713,0.2823984622955322,0.5178571428571428,1.3932782411575317,0.4083058834075928
1.355769157409668,0.6232287883758545,0.7325403690338135,0.2762002944946289,0.4642857142857143,1.2246829271316528,0.40424346923828125
1.3204288482666016,0.6225411295890808,0.6978877186775208,0.26151877641677856,0.5,1.1109768152236938,0.40414828062057495
1.3249504566192627,0.6415706276893616,0.6833798289299011,0.2852601408958435,0.5535714285714286,1.3490755558013916,0.4054364264011383
1.3733984231948853,0.5997381210327148,0.7736603021621704,0.25872111320495605,0.4464285714285714,1.3520687818527222,0.38036757707595825
1.84261155128479,0.5907758474349976,1.2518357038497925,0.7533057928085327,0.4642857142857143,1.3361438512802124,0.818479061126709
1.9338643550872803,0.6286890506744385,1.3051753044128418,0.8158815503120422,0.4107142857142857,1.197109341621399,0.872997522354126
1.833726167678833,0.6178708076477051,1.215855360031128,0.8100300431251526,0.4464285714285714,1.380205750465393,0.8850952386856079
1.933045506477356,0.6058541536331177,1.3271913528442383,0.7516535520553589,0.4642857142857143,1.4420931339263916,0.8292220830917358
1.9271190166473389,0.634540855884552,1.2925781607627869,0.7910448312759399,0.4285714285714286,1.1630052328109741,0.8914523124694824
1.9456475973129272,0.6143304109573364,1.3313171863555908,0.771791398525238,0.4642857142857143,1.015193223953247,0.8813619613647461
1.9021655321121216,0.6539331674575806,1.248232364654541,0.7964996099472046,0.4821428571428571,1.2698187828063965,0.9025484323501587
1.8020542860031128,0.6890923976898193,1.1129618883132935,0.7870528697967529,0.4464285714285714,1.280908226966858,0.9102194309234619
1.8791673183441162,0.5836829543113708,1.2954843640327454,0.7641934156417847,0.4821428571428571,0.9698810577392578,0.8922516703605652
1.9455293416976929,0.5738393068313599,1.371690034866333,0.7687728404998779,0.4821428571428571,1.3805330991744995,0.9028316736221313
1.8262958526611328,0.5562121272087097,1.270083725452423,0.7619059681892395,0.4821428571428571,1.2749924659729004,0.9085389375686646
1.8879023790359497,0.5050441026687622,1.3828582763671875,0.7122722864151001,0.5178571428571428,1.2177140712738037,0.8891783952713013
1.8530592918395996,0.6052774786949158,1.2477818131446838,0.7556432485580444,0.4821428571428571,1.4033881425857544,0.9129267930984497
1.8619853258132935,0.49699145555496216,1.3649938702583313,0.7086743116378784,0.5178571428571428,1.2787538766860962,0.8996241092681885
1.805217981338501,0.49764639139175415,1.3075715899467468,0.6572660207748413,0.5,1.271659016609192,0.8631846308708191
1.8466644287109375,0.5303987860679626,1.3162656426429749,0.607687771320343,0.4464285714285714,1.2018358707427979,0.825495719909668
1.863332986831665,0.43299782276153564,1.4303351640701294,0.547055184841156,0.5,0.966533362865448,0.7440925240516663
1.8316118717193604,0.43807482719421387,1.3935370445251465,0.49395063519477844,0.5357142857142857,1.0342649221420288,0.700660228729248
1.8546032905578613,0.500752329826355,1.3538509607315063,0.4612894058227539,0.5,1.4904509782791138,0.6648069024085999
1.7682149410247803,0.40472155809402466,1.3634933829307556,0.3372347354888916,0.4464285714285714,1.5384379625320435,0.5411006212234497
1.8065125942230225,0.6214429140090942,1.1850696802139282,0.37041252851486206,0.5,1.4214240312576294,0.5927759408950806
1.6399435997009277,0.6436280012130737,0.996315598487854,0.3465079665184021,0.4821428571428571,1.3493058681488037,0.6167743802070618
1.7061775922775269,0.48335808515548706,1.2228195071220398,0.23625901341438293,0.5535714285714286,1.4950802326202393,0.44912639260292053
1.6133757829666138,0.5188972353935242,1.0944785475730896,0.2392592430114746,0.5357142857142857,1.4655472040176392,0.4357014000415802
1.5656299591064453,0.49067091941833496,1.0749590396881104,0.21240589022636414,0.5535714285714286,1.629679799079895,0.394747793674469
1.4143847227096558,0.43389490246772766,0.9804898202419281,0.17824487388134003,0.5,1.5062302350997925,0.3425879180431366
1.4329767227172852,0.44970089197158813,0.983275830745697,0.19450092315673828,0.5892857142857143,1.5036998987197876,0.35749584436416626
1.436403751373291,0.3713734745979309,1.06503027677536,0.17241361737251282,0.6071428571428572,1.491904854774475,0.30968594551086426
1.410844326019287,0.4134509563446045,0.9973933696746826,0.2034224271774292,0.5714285714285714,1.2765949964523315,0.3467554748058319
1.3684377670288086,0.44979286193847656,0.918644905090332,0.21371644735336304,0.5892857142857143,1.6573946475982666,0.36508849263191223
1.3987536430358887,0.4040958881378174,0.9946577548980713,0.17001351714134216,0.5178571428571428,1.6983592510223389,0.29981356859207153
1.4180305004119873,0.4503982961177826,0.9676322042942047,0.20661482214927673,0.5357142857142857,1.2238953113555908,0.32611334323883057
1.4700984954833984,0.40002429485321045,1.070074200630188,0.15001174807548523,0.5,1.2604670524597168,0.2626696527004242
1.4875202178955078,0.4241715371608734,1.0633486807346344,0.18156123161315918,0.5,1.1844604015350342,0.29635152220726013
1.4525936841964722,0.4381718337535858,1.0144218504428864,0.18029332160949707,0.5178571428571428,1.5796024799346924,0.2877168655395508
1.4642589092254639,0.44669604301452637,1.0175628662109375,0.19145210087299347,0.4821428571428571,1.6022721529006958,0.298961341381073
1.415242314338684,0.37618058919906616,1.039061725139618,0.16214598715305328,0.5357142857142857,1.6585718393325806,0.2539593279361725
1.3976187705993652,0.4025605320930481,0.9950582385063171,0.1783040165901184,0.5714285714285714,1.5683516263961792,0.27867311239242554
1.43575119972229,0.3969514071941376,1.0387997925281525,0.17188036441802979,0.5357142857142857,1.3755290508270264,0.2699618935585022
1.4068617820739746,0.4137004613876343,0.9931613206863403,0.1644354611635208,0.5178571428571428,1.040752649307251,0.2610993981361389
1.4390090703964233,0.30846044421195984,1.1305486261844635,0.125188410282135,0.5,1.5378276109695435,0.20475593209266663
1.4012086391448975,0.3306746482849121,1.0705339908599854,0.1416938453912735,0.4821428571428571,1.0653899908065796,0.22575649619102478
1.3569040298461914,0.28290390968322754,1.0740001201629639,0.10722074657678604,0.5714285714285714,1.523452639579773,0.17929483950138092
1.399703025817871,0.336448073387146,1.063254952430725,0.15341618657112122,0.5535714285714286,1.522770881652832,0.2404022514820099
1.3840665817260742,0.3206530809402466,1.0634135007858276,0.13655665516853333,0.5535714285714286,1.6264395713806152,0.2205198109149933
1.395517349243164,0.28856053948402405,1.10695680975914,0.12421094626188278,0.5357142857142857,1.9190194606781006,0.20097127556800842
1.3540713787078857,0.37238597869873047,0.9816854000091553,0.17674995958805084,0.5892857142857143,1.9012399911880493,0.27133041620254517
1.377455472946167,0.3438774347305298,1.0335780382156372,0.17921534180641174,0.5714285714285714,1.80001699924469,0.27698463201522827
1.3532360792160034,0.3597835898399353,0.9934524893760681,0.1676194667816162,0.5714285714285714,1.8043605089187622,0.2618386745452881
1.3593348264694214,0.38541024923324585,0.9739245772361755,0.17622797191143036,0.5357142857142857,1.2845287322998047,0.2771218419075012
1.4013549089431763,0.3052161633968353,1.096138745546341,0.14204975962638855,0.5714285714285714,1.579928994178772,0.22474265098571777
1.3893826007843018,0.391812264919281,0.9975703358650208,0.1957736313343048,0.5357142857142857,1.3065265417099,0.29778867959976196
1.4233875274658203,0.3010522127151489,1.1223353147506714,0.13166296482086182,0.5535714285714286,1.3950741291046143,0.21319830417633057
1.3771026134490967,0.40986859798431396,0.9672340154647827,0.1938912272453308,0.5,1.2646535634994507,0.2983532249927521
1.4305211305618286,0.3388335108757019,1.0916876196861267,0.15291517972946167,0.5,1.2452374696731567,0.24422979354858398
1.427832007408142,0.3446943163871765,1.0831376910209656,0.17661091685295105,0.6071428571428572,1.55997896194458,0.27166837453842163
1.4125235080718994,0.3434487581253052,1.0690747499465942,0.16410759091377258,0.5357142857142857,1.5101335048675537,0.26141470670700073
1.411383867263794,0.35466137528419495,1.056722491979599,0.1669749617576599,0.625,1.509810209274292,0.26200932264328003
1.3948009014129639,0.36360976099967957,1.0311911404132843,0.16335195302963257,0.5357142857142857,1.4119635820388794,0.25984424352645874
1.4010491371154785,0.3727766275405884,1.0282725095748901,0.16364583373069763,0.5535714285714286,1.613928198814392,0.26053714752197266
1.433333158493042,0.35123831033706665,1.0820948481559753,0.17236295342445374,0.5178571428571428,1.3613624572753906,0.2695702314376831
1.457669973373413,0.28055477142333984,1.1771152019500732,0.12764662504196167,0.5357142857142857,1.6033766269683838,0.21219143271446228
1.4302611351013184,0.3268554210662842,1.1034057140350342,0.14572006464004517,0.5,1.4228076934814453,0.24086058139801025
1.386152744293213,0.3867747187614441,0.9993780255317688,0.18283642828464508,0.5535714285714286,1.447484016418457,0.29418838024139404
1.4273943901062012,0.37133121490478516,1.056063175201416,0.1765103042125702,0.4464285714285714,1.6388453245162964,0.2881106734275818
1.4199120998382568,0.3551582992076874,1.0647538006305695,0.1561051905155182,0.5,1.5450419187545776,0.2617068886756897
1.4059735536575317,0.3822566568851471,1.0237168967723846,0.17825636267662048,0.5357142857142857,1.6178615093231201,0.28970253467559814
1.4013185501098633,0.3516400456428528,1.0496785044670105,0.15210439264774323,0.5892857142857143,1.4335541725158691,0.2530014216899872
1.4064189195632935,0.37299737334251404,1.0334215462207794,0.16164728999137878,0.5178571428571428,1.3820871114730835,0.2659617066383362
1.3270982503890991,0.353457510471344,0.9736407399177551,0.14829809963703156,0.5714285714285714,1.7287499904632568,0.24370944499969482
1.4169588088989258,0.22008931636810303,1.1968694925308228,0.10285678505897522,0.4821428571428571,1.730921983718872,0.17692527174949646
1.4157167673110962,0.3767741024494171,1.038942664861679,0.18143366277217865,0.5,1.3420077562332153,0.29572945833206177
1.3949391841888428,0.36026453971862793,1.0346746444702148,0.15822733938694,0.5535714285714286,1.6838589906692505,0.2680692672729492
1.397876501083374,0.3810717463493347,1.0168047547340393,0.180430069565773,0.5535714285714286,1.4763380289077759,0.3025580644607544
1.4196200370788574,0.3705960512161255,1.049023985862732,0.1760440170764923,0.5178571428571428,1.3991928100585938,0.2939629554748535
1.414823293685913,0.3617447018623352,1.0530785918235779,0.18639273941516876,0.5357142857142857,1.3837894201278687,0.30371689796447754
1.3989365100860596,0.37416744232177734,1.0247690677642822,0.17184978723526,0.6071428571428572,1.1719728708267212,0.2779659628868103
1.3650840520858765,0.28373536467552185,1.0813486874103546,0.13012783229351044,0.5357142857142857,1.3010516166687012,0.22082899510860443
1.3644170761108398,0.22461335361003876,1.139803722500801,0.09771430492401123,0.5714285714285714,1.2408010959625244,0.17247265577316284
1.3872194290161133,0.35196512937545776,1.0352542996406555,0.16971127688884735,0.5178571428571428,1.3854634761810303,0.26615509390830994
1.4210445880889893,0.3225344121456146,1.0985101759433746,0.14566683769226074,0.4821428571428571,1.3456015586853027,0.23895996809005737
1.3495569229125977,0.3151586651802063,1.0343982577323914,0.13842840492725372,0.5,1.4156230688095093,0.22408367693424225
1.384840488433838,0.32989585399627686,1.054944634437561,0.1384516805410385,0.5,1.368005633354187,0.2263183444738388
1.366864800453186,0.37529999017715454,0.9915648102760315,0.1572677493095398,0.5178571428571428,1.2797064781188965,0.2554374039173126
1.4088690280914307,0.39106637239456177,1.017802655696869,0.17634102702140808,0.6607142857142857,1.2682965993881226,0.2800559401512146
1.4135992527008057,0.40911126136779785,1.0044879913330078,0.1870804727077484,0.5892857142857143,1.3610913753509521,0.2967197000980377
1.4363548755645752,0.3454907238483429,1.0908641517162323,0.17165854573249817,0.5892857142857143,1.5209019184112549,0.2695578634738922
1.415475606918335,0.416472852230072,0.9990027546882629,0.21390549838542938,0.6071428571428572,1.603181004524231,0.291617751121521
1.4292678833007812,0.3649933934211731,1.0642744898796082,0.1614285409450531,0.5535714285714286,1.5720657110214233,0.2644690275192261
1.4106189012527466,0.3512234091758728,1.0593954920768738,0.1425286829471588,0.6428571428571428,1.4957568645477295,0.24677923321723938
1.4022340774536133,0.39324384927749634,1.008990228176117,0.16064724326133728,0.5535714285714286,1.3888155221939087,0.27499258518218994
1.4326777458190918,0.3504657745361328,1.082211971282959,0.15681129693984985,0.5714285714285714,1.555838942527771,0.2687969505786896
1.4212737083435059,0.3906257152557373,1.0306479930877686,0.17628280818462372,0.5535714285714286,1.2930301427841187,0.294029176235199
1.438568115234375,0.38060393929481506,1.05796417593956,0.16816005110740662,0.5892857142857143,1.065398097038269,0.2787104547023773
1.3672945499420166,0.4207325279712677,0.9465620219707489,0.1834670454263687,0.5714285714285714,1.3440343141555786,0.30282095074653625
1.4094774723052979,0.3715561628341675,1.0379213094711304,0.1813851296901703,0.6071428571428572,1.772963523864746,0.2952260673046112
1.4185980558395386,0.34501248598098755,1.073585569858551,0.16379472613334656,0.625,1.6382005214691162,0.2714390158653259
1.3770873546600342,0.40797170996665955,0.9691156446933746,0.19090253114700317,0.5178571428571428,1.0850034952163696,0.3114580512046814
1.3848533630371094,0.40042153000831604,0.9844318330287933,0.1878221184015274,0.6071428571428572,1.241692066192627,0.3020692765712738
1.4256298542022705,0.33675503730773926,1.0888748168945312,0.14773774147033691,0.5892857142857143,1.2490417957305908,0.25383228063583374
1.4029709100723267,0.3457438349723816,1.057227075099945,0.15630391240119934,0.5535714285714286,1.2099525928497314,0.2670339345932007
1.3857370615005493,0.33011460304260254,1.0556224584579468,0.1639063060283661,0.6071428571428572,1.0970451831817627,0.2720288634300232
1.307845950126648,0.44794726371765137,0.8598986864089966,0.1944354921579361,0.5535714285714286,1.2890654802322388,0.3196685314178467
1.4159319400787354,0.349482923746109,1.0664490163326263,0.1751267910003662,0.6071428571428572,0.9840536713600159,0.28793302178382874
1.3967758417129517,0.35307401418685913,1.0437018275260925,0.17022748291492462,0.5535714285714286,0.9921385049819946,0.26607054471969604
1.383352279663086,0.39646387100219727,0.9868884086608887,0.19042041897773743,0.5714285714285714,1.2274677753448486,0.30743929743766785
1.4014520645141602,0.39578869938850403,1.0056633651256561,0.18275076150894165,0.5892857142857143,1.18899667263031,0.2959325909614563
1.3868827819824219,0.4391985833644867,0.9476841986179352,0.19365321099758148,0.5357142857142857,1.3342481851577759,0.3147374391555786
1.3306927680969238,0.38280045986175537,0.9478923082351685,0.20079556107521057,0.6071428571428572,1.352739691734314,0.3037922978401184
1.4005134105682373,0.32185977697372437,1.078653633594513,0.1562000960111618,0.5357142857142857,1.4026846885681152,0.256284236907959
1.3745207786560059,0.40761515498161316,0.9669056236743927,0.20151770114898682,0.5535714285714286,1.274631142616272,0.3135872185230255
1.3782069683074951,0.324113130569458,1.054093837738037,0.1647876352071762,0.5357142857142857,1.4725180864334106,0.2583070993423462
1.3764808177947998,0.3904750347137451,0.9860057830810547,0.18152867257595062,0.5357142857142857,1.5996748208999634,0.27386367321014404
1.339174509048462,0.44391685724258423,0.8952576518058777,0.1993398368358612,0.5,1.3103303909301758,0.3117666244506836
1.3575209379196167,0.34164169430732727,1.0158792436122894,0.15448546409606934,0.5892857142857143,1.2798359394073486,0.24147093296051025
1.3850610256195068,0.3806397318840027,1.0044212937355042,0.16723456978797913,0.5357142857142857,1.3603534698486328,0.2660055160522461
1.3154184818267822,0.39087995886802673,0.9245385229587555,0.18569152057170868,0.5892857142857143,1.249268651008606,0.2863132059574127
1.3561632633209229,0.3515765070915222,1.0045867562294006,0.16332858800888062,0.5714285714285714,1.5280894041061401,0.2563748061656952
1.3573017120361328,0.34309908747673035,1.0142026245594025,0.14651957154273987,0.5892857142857143,1.3302682638168335,0.24337655305862427
1.3322370052337646,0.399949848651886,0.9322871565818787,0.1738467812538147,0.6071428571428572,1.4758042097091675,0.27075275778770447
1.3434743881225586,0.3269037902355194,1.0165705978870392,0.15442150831222534,0.6607142857142857,1.509434461593628,0.2363795042037964
1.3283231258392334,0.3660391569137573,0.9622839689254761,0.1565324366092682,0.6071428571428572,1.6809499263763428,0.2451898157596588
1.3372337818145752,0.3697775602340698,0.9674562215805054,0.14635750651359558,0.6071428571428572,1.666841983795166,0.22884692251682281
1.3310245275497437,0.3520853519439697,0.9789391756057739,0.13907338678836823,0.5535714285714286,1.2709170579910278,0.22135935723781586
1.3313672542572021,0.35908305644989014,0.972284197807312,0.16099324822425842,0.6607142857142857,1.2991231679916382,0.2428334355354309
1.2685375213623047,0.4011143743991852,0.8674231469631195,0.18809162080287933,0.5892857142857143,1.2879830598831177,0.2907741963863373
1.2600135803222656,0.44639402627944946,0.8136195540428162,0.19720089435577393,0.5714285714285714,1.6863012313842773,0.3029482066631317
1.3028193712234497,0.3985583484172821,0.9042610228061676,0.18070344626903534,0.5714285714285714,1.2242906093597412,0.28394994139671326
1.354509711265564,0.39390361309051514,0.9606060981750488,0.17098408937454224,0.6071428571428572,1.449761986732483,0.26791900396347046
1.2821581363677979,0.4047585725784302,0.8773995637893677,0.18301783502101898,0.625,1.6038248538970947,0.2814437747001648
1.287020206451416,0.4098472595214844,0.8771729469299316,0.18786674737930298,0.625,1.5101784467697144,0.2865278422832489
1.3008153438568115,0.39944955706596375,0.9013657867908478,0.18914750218391418,0.6428571428571428,1.5487443208694458,0.2863229215145111
1.299970030784607,0.40865933895111084,0.8913106918334961,0.20530638098716736,0.6071428571428572,1.7613941431045532,0.3018619120121002
1.283822774887085,0.4152263402938843,0.8685964345932007,0.1671619713306427,0.6071428571428572,1.550766944885254,0.26129740476608276
1.2948570251464844,0.40650856494903564,0.8883484601974487,0.16952110826969147,0.6071428571428572,1.6129744052886963,0.26186227798461914
1.3215200901031494,0.4392656087875366,0.8822544813156128,0.18211449682712555,0.6428571428571428,1.4975615739822388,0.2822743356227875
1.2934728860855103,0.4794597923755646,0.8140130937099457,0.20866456627845764,0.6428571428571428,1.4420719146728516,0.30896154046058655
1.3837956190109253,0.3938135504722595,0.9899820685386658,0.17269466817378998,0.5714285714285714,1.4030684232711792,0.2572951018810272
1.319626808166504,0.43379706144332886,0.885829746723175,0.17788293957710266,0.5892857142857143,1.6167304515838623,0.26851746439933777
1.3451789617538452,0.4194486737251282,0.925730288028717,0.1673138439655304,0.5357142857142857,1.3225538730621338,0.2575347125530243
1.375043511390686,0.4184756577014923,0.9565678536891937,0.16518598794937134,0.6607142857142857,1.4786838293075562,0.25396713614463806
1.4068188667297363,0.44266581535339355,0.9641530513763428,0.1680184006690979,0.5178571428571428,1.511893630027771,0.2585604786872864
1.400728464126587,0.35213756561279297,1.048590898513794,0.14434856176376343,0.5714285714285714,1.808125615119934,0.21488261222839355
1.4113538265228271,0.3962233066558838,1.0151305198669434,0.15715616941452026,0.5535714285714286,1.6165066957473755,0.24220333993434906
1.3952033519744873,0.4259978234767914,0.9692055284976959,0.15582390129566193,0.6071428571428572,1.5094125270843506,0.24421077966690063
1.3832728862762451,0.4806692600250244,0.9026036262512207,0.19150026142597198,0.5892857142857143,1.304849624633789,0.294223815202713
1.436797022819519,0.42863941192626953,1.0081576108932495,0.16592366993427277,0.5714285714285714,1.6703447103500366,0.26191943883895874
1.3645755052566528,0.4199265241622925,0.9446489810943604,0.1671740710735321,0.5357142857142857,1.6899144649505615,0.2562067210674286
1.448898196220398,0.4051649570465088,1.0437332391738892,0.1560797095298767,0.5892857142857143,1.6362714767456055,0.24864742159843445
1.4175782203674316,0.43158507347106934,0.9859931468963623,0.16239197552204132,0.5357142857142857,1.6646610498428345,0.2603464126586914
1.4161968231201172,0.42919331789016724,0.98700350522995,0.15655717253684998,0.5535714285714286,1.7524878978729248,0.2500535249710083
1.4368523359298706,0.37278586626052856,1.064066469669342,0.14788511395454407,0.5357142857142857,1.7587896585464478,0.23790942132472992
1.4157615900039673,0.4414058327674866,0.9743557572364807,0.16709908843040466,0.5,1.763014793395996,0.2646739184856415
1.4273231029510498,0.38032007217407227,1.0470030307769775,0.1421988308429718,0.5535714285714286,1.6198346614837646,0.23013538122177124
1.4321335554122925,0.40584421157836914,1.0262893438339233,0.15058432519435883,0.5714285714285714,1.5160361528396606,0.23861318826675415
1.3612452745437622,0.44169700145721436,0.9195482730865479,0.1794125884771347,0.6071428571428572,1.3261581659317017,0.27853864431381226
1.4172109365463257,0.38027364015579224,1.0369372963905334,0.14914022386074066,0.5892857142857143,1.3195316791534424,0.2425047904253006
1.4267696142196655,0.4195645749568939,1.0072050392627716,0.15766191482543945,0.5357142857142857,1.58615243434906,0.2478330284357071
1.4287302494049072,0.34344521164894104,1.0852850377559662,0.13265016674995422,0.5,1.4945266246795654,0.21292053163051605
1.434902310371399,0.3386724293231964,1.0962298810482025,0.13683313131332397,0.5535714285714286,1.4428001642227173,0.2139996588230133
1.4510340690612793,0.38988786935806274,1.0611461997032166,0.16003665328025818,0.5892857142857143,1.5129776000976562,0.24882830679416656
1.3723546266555786,0.4205659031867981,0.9517887234687805,0.15688663721084595,0.5535714285714286,1.4870890378952026,0.24230241775512695
1.3367984294891357,0.3834567368030548,0.9533416926860809,0.14741624891757965,0.5714285714285714,1.7810683250427246,0.23182837665081024
1.4188657999038696,0.3833773136138916,1.035488486289978,0.13991694152355194,0.5892857142857143,1.6206881999969482,0.22260689735412598
1.38592529296875,0.37664690613746643,1.0092783868312836,0.15245062112808228,0.5714285714285714,1.6839680671691895,0.23571264743804932
1.4145734310150146,0.3453599810600281,1.0692134499549866,0.1323641985654831,0.5535714285714286,1.710766077041626,0.20668774843215942
1.4265103340148926,0.3762226998806,1.0502876341342926,0.13197509944438934,0.5357142857142857,1.4076873064041138,0.21442380547523499
1.3201303482055664,0.371040016412735,0.9490903317928314,0.13476186990737915,0.5535714285714286,1.3137874603271484,0.2164408564567566
1.4132238626480103,0.3719182312488556,1.0413056313991547,0.14877817034721375,0.5178571428571428,1.4818649291992188,0.22933098673820496
1.395857810974121,0.43187662959098816,0.9639811813831329,0.17033518850803375,0.5714285714285714,1.7294491529464722,0.26760268211364746
1.3718681335449219,0.4033191502094269,0.968548983335495,0.15434452891349792,0.6071428571428572,1.5227394104003906,0.24946808815002441
1.3366725444793701,0.4021197557449341,0.934552788734436,0.1665029525756836,0.4821428571428571,1.6895461082458496,0.2586390972137451
1.3597352504730225,0.35699158906936646,1.002743661403656,0.14653357863426208,0.5892857142857143,1.4509373903274536,0.245645672082901
1.3810749053955078,0.34475967288017273,1.036315232515335,0.1433781236410141,0.5178571428571428,1.3986773490905762,0.24323228001594543
1.3636565208435059,0.39456671476364136,0.9690898060798645,0.1601734161376953,0.5178571428571428,1.7854886054992676,0.27405935525894165
1.4013164043426514,0.39206480979919434,1.009251594543457,0.15961295366287231,0.5535714285714286,1.7502812147140503,0.27017468214035034
1.3640745878219604,0.38212311267852783,0.9819514751434326,0.15909218788146973,0.5535714285714286,1.5748692750930786,0.27134591341018677
1.3674482107162476,0.3940088450908661,0.9734393656253815,0.16408118605613708,0.5357142857142857,1.6001231670379639,0.2798338532447815
1.3707247972488403,0.3996153175830841,0.9711094796657562,0.1700322926044464,0.6071428571428572,1.7997699975967407,0.28466343879699707
1.3148722648620605,0.4026518762111664,0.9122203886508942,0.18993480503559113,0.6607142857142857,1.4619460105895996,0.2982386350631714
1.3098344802856445,0.40926194190979004,0.9005725383758545,0.1853906810283661,0.5714285714285714,1.6088976860046387,0.2994551360607147
1.313171625137329,0.40272730588912964,0.9104443192481995,0.17666521668434143,0.6071428571428572,1.6236129999160767,0.2821453809738159
1.305065393447876,0.3892654776573181,0.9157999157905579,0.1838841736316681,0.5892857142857143,1.365579605102539,0.28435230255126953
1.313517689704895,0.38281482458114624,0.9307028651237488,0.1816050410270691,0.5892857142857143,1.631945252418518,0.27818429470062256
1.3709454536437988,0.34616750478744507,1.0247779488563538,0.17180275917053223,0.6071428571428572,1.8554461002349854,0.2658153176307678
1.3555843830108643,0.38214111328125,0.9734432697296143,0.1844211369752884,0.5714285714285714,1.9656825065612793,0.2860906720161438
1.2783684730529785,0.45954257249832153,0.818825900554657,0.21127809584140778,0.6071428571428572,1.5898137092590332,0.3248547315597534
1.347010612487793,0.47133123874664307,0.8756793737411499,0.2154916375875473,0.5535714285714286,1.8539479970932007,0.32727503776550293
1.3616615533828735,0.44909125566482544,0.9125702977180481,0.20486044883728027,0.6428571428571428,1.771533489227295,0.3057694435119629
1.3811050653457642,0.41580456495285034,0.9653005003929138,0.19233837723731995,0.625,1.9273475408554077,0.29405754804611206
1.3936660289764404,0.4314044117927551,0.9622616171836853,0.2082957625389099,0.6071428571428572,1.942578911781311,0.304242879152298
1.3867824077606201,0.460191547870636,0.9265908598899841,0.22037257254123688,0.5892857142857143,1.5346179008483887,0.3298727869987488
1.3927772045135498,0.48424315452575684,0.908534049987793,0.22601240873336792,0.5892857142857143,1.6761188507080078,0.32865476608276367
1.446937084197998,0.470166951417923,0.9767701327800751,0.2313319593667984,0.5,1.3440251350402832,0.3343560993671417
1.4160064458847046,0.5142468810081482,0.9017595648765564,0.25141584873199463,0.5535714285714286,2.014230728149414,0.34494686126708984
1.4524930715560913,0.45535188913345337,0.9971411824226379,0.22624075412750244,0.5535714285714286,1.2309858798980713,0.30803823471069336
1.4942301511764526,0.49046263098716736,1.0037675201892853,0.23543685674667358,0.5,1.5268200635910034,0.3251972794532776
1.4709892272949219,0.5037617087364197,0.9672275185585022,0.2629137635231018,0.5892857142857143,2.1840837001800537,0.3526962399482727
1.4530798196792603,0.5523245334625244,0.9007552862167358,0.27247798442840576,0.5714285714285714,1.6565157175064087,0.37276673316955566
1.5764338970184326,0.5343597531318665,1.0420741438865662,0.2549269199371338,0.5178571428571428,1.4282341003417969,0.35219547152519226
1.5568475723266602,0.5297307372093201,1.02711683511734,0.26336297392845154,0.4821428571428571,1.7470552921295166,0.3578564524650574
1.4711495637893677,0.6026642322540283,0.8684853315353394,0.27377671003341675,0.5535714285714286,1.8545151948928833,0.3702714741230011
1.5815067291259766,0.5648626089096069,1.0166441202163696,0.2853444218635559,0.5178571428571428,1.6398533582687378,0.3855513334274292
1.4769612550735474,0.601142942905426,0.8758183121681213,0.2998143136501312,0.5535714285714286,1.348324179649353,0.40831542015075684
1.533778190612793,0.5739926099777222,0.9597855806350708,0.295444130897522,0.5178571428571428,1.6601712703704834,0.3935048282146454
1.5257219076156616,0.5847796201705933,0.9409422874450684,0.2904082238674164,0.4821428571428571,1.5408629179000854,0.39184004068374634
1.535507321357727,0.5908738970756531,0.944633424282074,0.29201173782348633,0.5357142857142857,1.6044167280197144,0.39967548847198486
1.5290201902389526,0.5921597480773926,0.9368604421615601,0.3006959855556488,0.5892857142857143,1.652063250541687,0.4195668399333954
1.4655580520629883,0.6420935392379761,0.8234645128250122,0.30079466104507446,0.5714285714285714,1.682217001914978,0.4171105921268463
1.4976364374160767,0.6091820597648621,0.8884543776512146,0.2889159023761749,0.4821428571428571,1.4193295240402222,0.4080284833908081
1.5141370296478271,0.6163230538368225,0.8978139758110046,0.3028303384780884,0.5535714285714286,1.3896440267562866,0.4287000894546509
1.486107587814331,0.6063488721847534,0.8797587156295776,0.2965514659881592,0.5178571428571428,1.765402913093567,0.40441247820854187
1.4903193712234497,0.5959925651550293,0.8943268060684204,0.2784942388534546,0.5357142857142857,1.1068651676177979,0.4047389030456543
1.5170698165893555,0.6054749488830566,0.9115948677062988,0.29748737812042236,0.5357142857142857,1.845638632774353,0.42673051357269287
1.4073066711425781,0.6277555227279663,0.7795511484146118,0.30692577362060547,0.5535714285714286,1.5356855392456055,0.4196225106716156
1.4885787963867188,0.5986520648002625,0.8899267315864563,0.28158724308013916,0.5714285714285714,1.6258329153060913,0.39197322726249695
1.5104279518127441,0.556242048740387,0.9541859030723572,0.25814297795295715,0.5178571428571428,1.5977423191070557,0.3797629475593567
1.5083529949188232,0.5189399123191833,0.9894130825996399,0.24664843082427979,0.4107142857142857,1.8417052030563354,0.36306458711624146
1.4652822017669678,0.5228126645088196,0.9424695372581482,0.25271812081336975,0.5535714285714286,1.3108748197555542,0.3704889118671417
1.5283162593841553,0.48709750175476074,1.0412187576293945,0.2509598731994629,0.5178571428571428,1.341312050819397,0.3545572757720947
1.5098907947540283,0.5297961235046387,0.9800946712493896,0.2578772008419037,0.5,1.2892343997955322,0.3642270565032959
1.5191562175750732,0.497948557138443,1.0212076604366302,0.23183555901050568,0.4821428571428571,1.3475496768951416,0.34888359904289246
1.5371180772781372,0.4962576925754547,1.0408603847026825,0.23031334578990936,0.5357142857142857,1.7848248481750488,0.3473246693611145
1.461184024810791,0.5436172485351562,0.9175667762756348,0.26253923773765564,0.4642857142857143,1.8985670804977417,0.37333303689956665
1.5162451267242432,0.5362229943275452,0.980022132396698,0.2430943101644516,0.625,1.785315990447998,0.3672650158405304
1.5086007118225098,0.5022587776184082,1.0063419342041016,0.2427769899368286,0.5357142857142857,1.6551499366760254,0.34399667382240295
1.509713888168335,0.5173084735870361,0.9924054145812988,0.23772834241390228,0.5357142857142857,1.3674860000610352,0.34505319595336914
1.4808357954025269,0.49849361181259155,0.9823421835899353,0.2379150688648224,0.4821428571428571,1.558631420135498,0.3415355682373047
1.5279576778411865,0.5287193059921265,0.9992383718490601,0.24490442872047424,0.5357142857142857,1.1589007377624512,0.3588440716266632
1.4855097532272339,0.5349918007850647,0.9505179524421692,0.24469441175460815,0.5357142857142857,1.112234115600586,0.3566387891769409
1.5441545248031616,0.4406262934207916,1.10352823138237,0.19908806681632996,0.4642857142857143,1.6926137208938599,0.29165732860565186
1.4381909370422363,0.586708128452301,0.8514828085899353,0.2811986207962036,0.5,1.7411282062530518,0.42017650604248047
1.4936703443527222,0.5031333565711975,0.9905369877815247,0.23381641507148743,0.5357142857142857,1.681760549545288,0.3608713150024414
1.4535093307495117,0.5197984576225281,0.9337108731269836,0.2477627396583557,0.4821428571428571,1.8114365339279175,0.37487420439720154
1.4906165599822998,0.49063244462013245,0.9999841153621674,0.22438916563987732,0.5535714285714286,1.537906289100647,0.34638112783432007
1.462705373764038,0.5387358665466309,0.9239695072174072,0.25108659267425537,0.5,1.6528464555740356,0.38313794136047363
1.5098063945770264,0.503899097442627,1.0059072971343994,0.23677806556224823,0.4464285714285714,1.7950187921524048,0.3624665439128876
1.4734611511230469,0.5015957355499268,0.9718654155731201,0.24661660194396973,0.5892857142857143,1.8309520483016968,0.37958264350891113
1.4447016716003418,0.5145816802978516,0.9301199913024902,0.24930281937122345,0.5,1.7915408611297607,0.3748038113117218
1.4220349788665771,0.5125267505645752,0.909508228302002,0.23049363493919373,0.5357142857142857,1.4232133626937866,0.3654443621635437
1.4459490776062012,0.5135498642921448,0.9323992133140564,0.24447095394134521,0.5535714285714286,1.2793887853622437,0.37072357535362244
1.405709981918335,0.5230424404144287,0.8826675415039062,0.26022082567214966,0.5357142857142857,1.643301010131836,0.3880796432495117
1.442944049835205,0.5200879573822021,0.9228560924530029,0.2513948678970337,0.5,1.4877816438674927,0.37709924578666687
1.4352284669876099,0.49493443965911865,0.9402940273284912,0.2363697588443756,0.5535714285714286,1.406251311302185,0.35970425605773926
1.429228663444519,0.49409592151641846,0.9351327419281006,0.2292754054069519,0.5535714285714286,1.4051390886306763,0.3476390242576599
1.4501211643218994,0.5229828357696533,0.9271383285522461,0.2500869035720825,0.5178571428571428,1.4278209209442139,0.36674073338508606
1.462425947189331,0.49544838070869446,0.9669775664806366,0.22505298256874084,0.5178571428571428,1.5311661958694458,0.34096381068229675
1.4276387691497803,0.48991715908050537,0.9377216100692749,0.22270311415195465,0.5714285714285714,1.7398091554641724,0.335202157497406
1.4085811376571655,0.5236032009124756,0.8849779367446899,0.24839293956756592,0.5535714285714286,1.471382737159729,0.3653123378753662
1.4281363487243652,0.5057204961776733,0.9224158525466919,0.22671470046043396,0.5535714285714286,0.8721705079078674,0.33610451221466064
1.3896318674087524,0.5463218688964844,0.8433099985122681,0.2517073452472687,0.5357142857142857,1.2490684986114502,0.3733760714530945
1.4320220947265625,0.5341055989265442,0.8979164958000183,0.2462640106678009,0.5,1.8657269477844238,0.3611445724964142
1.438725233078003,0.5197859406471252,0.9189392924308777,0.23789314925670624,0.5535714285714286,1.8426662683486938,0.3535337448120117
1.376312255859375,0.5296307802200317,0.8466814756393433,0.24360670149326324,0.5178571428571428,1.496412754058838,0.36184024810791016
1.413492202758789,0.5630168914794922,0.8504753112792969,0.27135172486305237,0.5,1.7859513759613037,0.3940836787223816
1.480076789855957,0.5004321336746216,0.9796446561813354,0.22245949506759644,0.5357142857142857,1.6681690216064453,0.3335466980934143
1.456906795501709,0.5116575360298157,0.9452492594718933,0.22993795573711395,0.5178571428571428,1.5871762037277222,0.3440062701702118
1.4242104291915894,0.5236124992370605,0.9005979299545288,0.2474249303340912,0.6071428571428572,1.6590399742126465,0.35961851477622986
1.4380804300308228,0.5322778224945068,0.9058026075363159,0.2422390729188919,0.5535714285714286,1.6577945947647095,0.36098265647888184
1.4176270961761475,0.5059969425201416,0.9116301536560059,0.23920166492462158,0.5714285714285714,1.168866753578186,0.34709060192108154
1.4318950176239014,0.5111444592475891,0.9207505583763123,0.23566004633903503,0.5535714285714286,1.172781229019165,0.34739166498184204
1.4313733577728271,0.5274113416671753,0.9039620161056519,0.24972592294216156,0.5892857142857143,1.525525450706482,0.35887008905410767
1.4399923086166382,0.5282012820243835,0.9117910265922546,0.23748332262039185,0.4821428571428571,1.8541576862335205,0.35154491662979126
1.4179438352584839,0.5448071956634521,0.8731366395950317,0.2544807493686676,0.5714285714285714,1.581397533416748,0.3703921437263489
1.4552583694458008,0.5116456747055054,0.9436126947402954,0.23375849425792694,0.5535714285714286,1.3915472030639648,0.34708717465400696
1.37459397315979,0.5297601819038391,0.8448337912559509,0.24836131930351257,0.5535714285714286,1.709182858467102,0.36463096737861633
1.4177582263946533,0.5352600812911987,0.8824981451034546,0.24524758756160736,0.5178571428571428,1.4908595085144043,0.3607962131500244
1.4306104183197021,0.5172548890113831,0.9133555293083191,0.24878743290901184,0.5,1.483276128768921,0.35537707805633545
1.4632081985473633,0.49628621339797974,0.9669219851493835,0.22683455049991608,0.5357142857142857,1.834546685218811,0.3343527317047119
1.3961968421936035,0.560399055480957,0.8357977867126465,0.2588984966278076,0.5,1.314937710762024,0.38026753067970276
1.4286835193634033,0.5718844532966614,0.8567990660667419,0.2650664448738098,0.5357142857142857,1.3886692523956299,0.3909229636192322
1.4252272844314575,0.5160177946090698,0.9092094898223877,0.24279701709747314,0.5178571428571428,1.763925313949585,0.35960662364959717
1.4637856483459473,0.4837801456451416,0.9800055027008057,0.23533563315868378,0.5178571428571428,1.9438285827636719,0.3464152216911316
1.4646878242492676,0.5078654289245605,0.956822395324707,0.24232570827007294,0.5357142857142857,1.7143758535385132,0.35780543088912964
1.4075926542282104,0.5108777284622192,0.8967149257659912,0.23415261507034302,0.5,1.4113208055496216,0.3497660756111145
1.4477906227111816,0.5311672687530518,0.9166233539581299,0.2364097386598587,0.5357142857142857,1.4758814573287964,0.3498649001121521
1.398577094078064,0.5298622846603394,0.8687148094177246,0.26190418004989624,0.5357142857142857,1.3161574602127075,0.37607523798942566
1.4498172998428345,0.4935992956161499,0.9562180042266846,0.23358583450317383,0.5714285714285714,1.4390164613723755,0.3438010811805725
1.4203929901123047,0.5179077386856079,0.9024852514266968,0.25717633962631226,0.5357142857142857,1.535630464553833,0.3688198924064636
1.4009308815002441,0.5324845314025879,0.8684463500976562,0.24433520436286926,0.5178571428571428,1.8488972187042236,0.3615996837615967
1.4402905702590942,0.5148549675941467,0.9254356026649475,0.2428012192249298,0.5357142857142857,1.6377533674240112,0.35961538553237915
1.4163001775741577,0.5344088673591614,0.8818913102149963,0.2365599274635315,0.5178571428571428,1.5189741849899292,0.3494296073913574
1.3758020401000977,0.5895137786865234,0.7862882614135742,0.27826109528541565,0.5535714285714286,1.81939697265625,0.4097309112548828
1.3774163722991943,0.5550861954689026,0.8223301768302917,0.2649417519569397,0.5357142857142857,1.298833966255188,0.38201573491096497
1.4024381637573242,0.5422512292861938,0.8601869344711304,0.24957101047039032,0.5535714285714286,1.3661317825317383,0.3709260821342468
1.418424367904663,0.4816247820854187,0.9367995858192444,0.22592072188854218,0.5178571428571428,1.604781150817871,0.3387176990509033
1.4480246305465698,0.4951639473438263,0.9528606832027435,0.22783440351486206,0.5535714285714286,2.1015543937683105,0.33788585662841797
1.4257621765136719,0.5110130310058594,0.9147491455078125,0.2483460009098053,0.5714285714285714,1.9287354946136475,0.35971030592918396
1.4069833755493164,0.5255339741706848,0.8814494013786316,0.2514491677284241,0.5,1.7503196001052856,0.3713357448577881
1.4086227416992188,0.506295919418335,0.9023268222808838,0.23922927677631378,0.5357142857142857,1.363874912261963,0.3525056540966034
1.4212758541107178,0.5197649002075195,0.9015109539031982,0.24078603088855743,0.5178571428571428,1.3427573442459106,0.35663697123527527
1.4082529544830322,0.5234993696212769,0.8847535848617554,0.24207623302936554,0.5357142857142857,1.6015148162841797,0.3585302233695984
1.395765781402588,0.5767104625701904,0.8190553188323975,0.27499818801879883,0.6428571428571428,1.5276823043823242,0.39882874488830566
1.4500844478607178,0.5175116658210754,0.9325727820396423,0.2373083382844925,0.5,1.453019618988037,0.35110071301460266
1.3480451107025146,0.5690637826919556,0.7789813280105591,0.27786654233932495,0.5892857142857143,1.4645891189575195,0.40804439783096313
1.4248034954071045,0.5201995968818665,0.904603898525238,0.24146300554275513,0.4821428571428571,1.4286993741989136,0.35713911056518555
1.391144871711731,0.5644445419311523,0.8267003297805786,0.2724646329879761,0.5535714285714286,1.275292158126831,0.3948025107383728
1.420170545578003,0.5426790714263916,0.8774914741516113,0.2526458501815796,0.5714285714285714,1.3346045017242432,0.36892062425613403
1.4137439727783203,0.5193163156509399,0.8944276571273804,0.24701958894729614,0.5,1.7751944065093994,0.3594294786453247
1.3646860122680664,0.5539810061454773,0.8107050061225891,0.2566536068916321,0.5357142857142857,1.4118221998214722,0.37621229887008667
1.436544418334961,0.5135879516601562,0.9229564666748047,0.23708295822143555,0.5178571428571428,1.5010442733764648,0.3502519726753235
1.3844878673553467,0.5377526879310608,0.8467351794242859,0.2420562356710434,0.5,1.3162636756896973,0.36431294679641724
1.418860673904419,0.5044299364089966,0.9144307374954224,0.2454300820827484,0.5357142857142857,1.4760768413543701,0.3597283363342285
1.435720443725586,0.507384717464447,0.9283357262611389,0.24021057784557343,0.5178571428571428,1.3754209280014038,0.35207808017730713
1.3926115036010742,0.5316466093063354,0.8609648942947388,0.2445230633020401,0.5357142857142857,1.6269487142562866,0.35771775245666504
1.436169147491455,0.4954349398612976,0.9407342076301575,0.22769621014595032,0.5535714285714286,1.5452122688293457,0.34185540676116943
1.4197638034820557,0.5092637538909912,0.9105000495910645,0.2551082968711853,0.5,1.7997764348983765,0.369447261095047
1.3999252319335938,0.5071209073066711,0.8928043246269226,0.2323165088891983,0.5357142857142857,1.4949877262115479,0.342482328414917
1.4042595624923706,0.5070185661315918,0.8972409963607788,0.2441261112689972,0.5535714285714286,1.3945348262786865,0.35563838481903076
1.4220037460327148,0.5295611023902893,0.8924426436424255,0.25055062770843506,0.4642857142857143,1.4385546445846558,0.3694342374801636
1.4053590297698975,0.5125088095664978,0.8928502202033997,0.24151493608951569,0.5535714285714286,1.466220736503601,0.35558363795280457
1.4072344303131104,0.5417930483818054,0.8654413819313049,0.2605449855327606,0.5714285714285714,1.757217526435852,0.3803866505622864
1.495154619216919,0.4858378469944,1.009316772222519,0.2250242531299591,0.5357142857142857,1.6257377862930298,0.3350028693675995
1.3926446437835693,0.5241040587425232,0.8685405850410461,0.24831658601760864,0.5,1.6350603103637695,0.36873599886894226
1.460047960281372,0.49696293473243713,0.9630850255489349,0.23339562118053436,0.5535714285714286,1.6942297220230103,0.3395218849182129
1.4442269802093506,0.49107325077056885,0.9531537294387817,0.2400868833065033,0.5357142857142857,1.3662363290786743,0.34412986040115356
1.3920953273773193,0.5198684930801392,0.8722268342971802,0.24461689591407776,0.5357142857142857,1.3036916255950928,0.35985928773880005
1.3783562183380127,0.5298983454704285,0.8484578728675842,0.25226137042045593,0.4821428571428571,1.5793153047561646,0.371238112449646
1.450705885887146,0.5242171883583069,0.9264886975288391,0.2535742223262787,0.5535714285714286,1.6943529844284058,0.36699098348617554
1.4072273969650269,0.5049569606781006,0.9022704362869263,0.24340733885765076,0.5357142857142857,1.5603015422821045,0.3637722134590149
1.4053585529327393,0.5365452766418457,0.8688132762908936,0.257792592048645,0.5178571428571428,1.3546514511108398,0.3713698387145996
1.4498780965805054,0.49742045998573303,0.9524576365947723,0.2369133085012436,0.5357142857142857,1.7915209531784058,0.3531472086906433
1.4605991840362549,0.49604856967926025,0.9645506143569946,0.23281818628311157,0.5357142857142857,1.5284594297409058,0.3463694453239441
1.4302515983581543,0.4964264929294586,0.9338251054286957,0.23644399642944336,0.5,1.4354519844055176,0.3467816114425659
1.4374079704284668,0.5091284513473511,0.9282795190811157,0.23938876390457153,0.5,1.4582587480545044,0.3429757356643677
1.385823369026184,0.521014392375946,0.864808976650238,0.24851715564727783,0.5357142857142857,1.72479248046875,0.3629685342311859
1.4378166198730469,0.501498818397522,0.9363178014755249,0.23393262922763824,0.5178571428571428,1.8265901803970337,0.3466241955757141
1.3758944272994995,0.5417829751968384,0.8341114521026611,0.25294730067253113,0.5357142857142857,1.7931803464889526,0.3707166910171509
1.4271395206451416,0.4925937056541443,0.9345458149909973,0.23313173651695251,0.5892857142857143,1.8652178049087524,0.3437318503856659
1.447786569595337,0.49266964197158813,0.9551169276237488,0.23335672914981842,0.5714285714285714,1.5129766464233398,0.34610599279403687
1.4673582315444946,0.46688276529312134,1.0004754662513733,0.2279384434223175,0.5,1.4768847227096558,0.34071314334869385
1.4081394672393799,0.49818211793899536,0.9099573493003845,0.23682352900505066,0.5892857142857143,1.0809299945831299,0.3462713062763214
1.4036327600479126,0.5382603406906128,0.8653724193572998,0.2586641311645508,0.5178571428571428,1.6955201625823975,0.37678462266921997
1.387182354927063,0.5327258706092834,0.8544564843177795,0.2530466616153717,0.5714285714285714,1.8529515266418457,0.3707420527935028
1.4322059154510498,0.49981629848480225,0.9323896169662476,0.23620282113552094,0.5357142857142857,1.8479148149490356,0.34890520572662354
1.4038740396499634,0.484258234500885,0.9196158051490784,0.24079832434654236,0.5892857142857143,1.6435816287994385,0.35536718368530273
1.4383597373962402,0.5112311244010925,0.9271286129951477,0.2423708438873291,0.5,1.8267353773117065,0.3513118028640747
1.4366965293884277,0.4804726243019104,0.9562239050865173,0.22884894907474518,0.5535714285714286,1.4105746746063232,0.3428348898887634
1.3979288339614868,0.5221033692359924,0.8758254647254944,0.26449763774871826,0.5178571428571428,1.5789694786071777,0.38297972083091736
1.4316096305847168,0.5145653486251831,0.9170442819595337,0.2513999342918396,0.5178571428571428,1.8564270734786987,0.36919325590133667
1.3691247701644897,0.5324662923812866,0.8366584777832031,0.2559705376625061,0.5178571428571428,1.5055912733078003,0.37609773874282837
1.3896205425262451,0.5191993713378906,0.8704211711883545,0.25514116883277893,0.5535714285714286,1.1107895374298096,0.3758169114589691
1.4442626237869263,0.5073062181472778,0.9369564056396484,0.24605265259742737,0.4821428571428571,1.4758540391921997,0.35942497849464417
1.384192705154419,0.5277471542358398,0.8564455509185791,0.2611859440803528,0.5357142857142857,1.6656789779663086,0.37902042269706726
1.4524120092391968,0.5066879391670227,0.9457240700721741,0.2494155317544937,0.5178571428571428,1.5720330476760864,0.36003994941711426
1.4181926250457764,0.5183558464050293,0.8998367786407471,0.2502831220626831,0.4642857142857143,1.4697043895721436,0.3600718379020691
1.3990899324417114,0.5362585783004761,0.8628313541412354,0.2590022683143616,0.5714285714285714,1.7829902172088623,0.36941400170326233
1.422692894935608,0.5169111490249634,0.9057817459106445,0.24076959490776062,0.5,1.5968204736709595,0.3516468405723572
1.4332799911499023,0.4804365038871765,0.9528434872627258,0.23114964365959167,0.5535714285714286,1.7788277864456177,0.3413887321949005
1.4295097589492798,0.4806945323944092,0.9488152265548706,0.2339707762002945,0.5535714285714286,1.5974578857421875,0.3462044894695282
1.3879716396331787,0.5482726693153381,0.8396989703178406,0.26180499792099,0.6071428571428572,1.4082818031311035,0.38130271434783936
1.412680745124817,0.5113282203674316,0.9013525247573853,0.24409662187099457,0.5535714285714286,1.4363000392913818,0.3577355742454529
1.439578652381897,0.5109168887138367,0.9286617636680603,0.25166770815849304,0.4642857142857143,1.6760032176971436,0.3718717098236084
1.3974480628967285,0.5306634902954102,0.8667845726013184,0.2653999328613281,0.5535714285714286,1.5996190309524536,0.3808525800704956
1.446217656135559,0.4790906012058258,0.9671270549297333,0.2323499321937561,0.5535714285714286,1.573500394821167,0.34508463740348816
1.4538521766662598,0.47675782442092896,0.9770943522453308,0.2423456907272339,0.5535714285714286,1.4822142124176025,0.35080093145370483
1.3922920227050781,0.5121550559997559,0.8801369667053223,0.2529689073562622,0.5178571428571428,1.8375660181045532,0.37582534551620483
1.4007246494293213,0.5063670873641968,0.8943575620651245,0.23826515674591064,0.5714285714285714,1.3117644786834717,0.35169392824172974
1.4247117042541504,0.4997583329677582,0.9249533712863922,0.24395480751991272,0.5357142857142857,1.4616492986679077,0.36276525259017944
1.4270122051239014,0.5244870781898499,0.9025251269340515,0.2575969696044922,0.5178571428571428,1.4855777025222778,0.37308093905448914
1.384169340133667,0.5023789405822754,0.8817903995513916,0.243114173412323,0.5714285714285714,1.5588626861572266,0.35925590991973877
1.429931640625,0.5159950256347656,0.9139366149902344,0.25124025344848633,0.5178571428571428,1.6580876111984253,0.3639920949935913
1.445359706878662,0.49712374806404114,0.948235958814621,0.23658016324043274,0.5357142857142857,1.4275755882263184,0.3524234890937805
1.4216692447662354,0.503278911113739,0.9183903336524963,0.24371016025543213,0.5535714285714286,1.0316239595413208,0.35941919684410095
1.4348373413085938,0.48261237144470215,0.9522249698638916,0.22924351692199707,0.5535714285714286,1.8697718381881714,0.34423983097076416
1.4135324954986572,0.4962571859359741,0.9172753095626831,0.24068906903266907,0.5357142857142857,1.7047346830368042,0.3571774959564209
1.4333571195602417,0.4937410354614258,0.9396160840988159,0.2391723394393921,0.5,1.7869662046432495,0.3510406017303467
1.4138590097427368,0.5204569101333618,0.893402099609375,0.26274168491363525,0.5357142857142857,1.503456950187683,0.3800356984138489
1.4181866645812988,0.5192903876304626,0.8988962769508362,0.2562624216079712,0.5178571428571428,1.7257670164108276,0.3746384382247925
1.4052282571792603,0.5458598136901855,0.8593684434890747,0.26922205090522766,0.5535714285714286,1.6497679948806763,0.38853007555007935
1.4418821334838867,0.48722606897354126,0.9546560645103455,0.24262359738349915,0.5357142857142857,1.54008150100708,0.3638762831687927
1.4047939777374268,0.5123258829116821,0.8924680948257446,0.24638935923576355,0.5892857142857143,1.4687005281448364,0.36726927757263184
1.3777625560760498,0.5301059484481812,0.8476566076278687,0.26195216178894043,0.4821428571428571,1.431267261505127,0.38007158041000366
1.4112313985824585,0.507545530796051,0.9036858677864075,0.24507169425487518,0.5714285714285714,1.9731544256210327,0.3657190799713135
1.4229952096939087,0.5179312229156494,0.9050639867782593,0.25695449113845825,0.5178571428571428,1.8496875762939453,0.37933671474456787
1.4216678142547607,0.4860786199569702,0.9355891942977905,0.24703794717788696,0.5892857142857143,1.5856846570968628,0.3610617518424988
1.4166531562805176,0.5038405060768127,0.9128126502037048,0.24944452941417694,0.5714285714285714,1.7214096784591675,0.36318206787109375
1.391944169998169,0.5139954090118408,0.8779487609863281,0.2539072334766388,0.5,1.5446258783340454,0.3773888349533081
1.435936689376831,0.4957418441772461,0.940194845199585,0.24310113489627838,0.5535714285714286,1.9712532758712769,0.3620343804359436
1.4375982284545898,0.4980906844139099,0.9395075440406799,0.2512056231498718,0.5535714285714286,1.466537594795227,0.369370698928833
1.3894994258880615,0.5341453552246094,0.8553540706634521,0.2746090888977051,0.5535714285714286,1.5290230512619019,0.39129313826560974
1.3981950283050537,0.5048149824142456,0.8933800458908081,0.2452521026134491,0.5,1.5903414487838745,0.36248457431793213
1.4493821859359741,0.4922271966934204,0.9571549892425537,0.2543095648288727,0.4821428571428571,1.3340789079666138,0.3663684129714966
1.4162145853042603,0.5128064155578613,0.9034081697463989,0.253481924533844,0.5357142857142857,1.6612129211425781,0.3750991225242615
1.4090876579284668,0.48603224754333496,0.9230554103851318,0.24358461797237396,0.5714285714285714,1.4883006811141968,0.36209815740585327
1.4750597476959229,0.499120831489563,0.9759389162063599,0.25214821100234985,0.5357142857142857,1.5906620025634766,0.36684077978134155
1.411299467086792,0.5232372283935547,0.8880622386932373,0.2755085825920105,0.5714285714285714,1.606005072593689,0.39739561080932617
1.4439690113067627,0.5063443779945374,0.9376246333122253,0.24634292721748352,0.5892857142857143,1.5712252855300903,0.3579822778701782
1.4579627513885498,0.4805406928062439,0.9774220585823059,0.24689316749572754,0.5714285714285714,1.570069670677185,0.35650086402893066
1.431046724319458,0.49406421184539795,0.9369825124740601,0.247563898563385,0.6071428571428572,1.6372947692871094,0.36189210414886475
1.4621353149414062,0.47961628437042236,0.9825190305709839,0.23137247562408447,0.5892857142857143,1.3046834468841553,0.34316903352737427
1.4190775156021118,0.5059166550636292,0.9131608605384827,0.25661563873291016,0.5535714285714286,1.6204373836517334,0.3734681010246277
1.4681336879730225,0.49717339873313904,0.9709602892398834,0.24983173608779907,0.6071428571428572,1.3898799419403076,0.36013948917388916
1.4565643072128296,0.4906296730041504,0.9659346342086792,0.2450251281261444,0.5178571428571428,1.1122157573699951,0.36604827642440796
1.389432668685913,0.5182502269744873,0.8711824417114258,0.26450467109680176,0.5535714285714286,1.2427483797073364,0.3841976523399353
1.3805903196334839,0.5387482643127441,0.8418420553207397,0.2673192620277405,0.5535714285714286,1.2438870668411255,0.3909587860107422
1.45782470703125,0.489409476518631,0.968415230512619,0.23466798663139343,0.5357142857142857,1.4978119134902954,0.34756025671958923
1.4528942108154297,0.5062170028686523,0.9466772079467773,0.2552177608013153,0.6071428571428572,1.5136255025863647,0.371348112821579
1.4378067255020142,0.4964596927165985,0.9413470327854156,0.24409762024879456,0.5535714285714286,1.4387468099594116,0.36633819341659546
1.8027749061584473,0.4881235361099243,1.314651370048523,0.501218318939209,0.5535714285714286,1.395096778869629,0.7433027029037476
1.905076026916504,0.6271789073944092,1.2778971195220947,0.5171079635620117,0.4821428571428571,1.4467307329177856,0.7798459529876709
1.681079626083374,0.432639479637146,1.248440146446228,0.4765942096710205,0.5,1.6546334028244019,0.8016377687454224
1.6177749633789062,0.3769991099834442,1.240775853395462,0.4070149064064026,0.5357142857142857,1.779099941253662,0.7030432224273682
1.7650002241134644,0.638846755027771,1.1261534690856934,0.49446725845336914,0.5714285714285714,1.5922577381134033,0.7771694660186768
1.6055693626403809,0.6113245487213135,0.9942448139190674,0.47484415769577026,0.6071428571428572,1.2837936878204346,0.7656192779541016
1.6031081676483154,0.4386461079120636,1.1644620597362518,0.38264942169189453,0.5,1.456387996673584,0.693993330001831
1.5717225074768066,0.5128270983695984,1.0588954091072083,0.4462333917617798,0.5714285714285714,1.4104899168014526,0.7520514726638794
1.591792106628418,0.46151071786880493,1.130281388759613,0.3808842897415161,0.5,1.7634201049804688,0.689358651638031
1.545058012008667,0.6000553965568542,0.9450026154518127,0.4372011721134186,0.5892857142857143,1.2924565076828003,0.7199248671531677
1.6459481716156006,0.42336440086364746,1.2225837707519531,0.3627971410751343,0.5357142857142857,1.5750517845153809,0.6390752792358398
1.6063729524612427,0.6630452871322632,0.9433276653289795,0.4675629138946533,0.5,1.4892624616622925,0.7415854930877686
1.674073338508606,0.5400809049606323,1.1339924335479736,0.3911581337451935,0.6071428571428572,1.0965715646743774,0.7006402015686035
1.6990150213241577,0.5700292587280273,1.1289857625961304,0.41318610310554504,0.5,1.6594423055648804,0.7056101560592651
1.6437208652496338,0.5156630277633667,1.128057837486267,0.38762742280960083,0.5535714285714286,1.2540185451507568,0.5937182903289795
1.7329785823822021,0.6466124653816223,1.0863661170005798,0.4563635289669037,0.5,1.1368122100830078,0.7271444797515869
1.7160134315490723,0.5072545409202576,1.2087588906288147,0.3599975109100342,0.4821428571428571,1.152848720550537,0.6303313374519348
1.7516330480575562,0.652851939201355,1.0987811088562012,0.43349429965019226,0.5535714285714286,1.1133915185928345,0.7185879945755005
1.7159218788146973,0.5460780262947083,1.169843852519989,0.3686502277851105,0.4821428571428571,1.3145979642868042,0.6338322758674622
1.6455923318862915,0.5593075752258301,1.0862847566604614,0.3816239833831787,0.5357142857142857,1.190794587135315,0.6712205410003662
1.7161890268325806,0.5490223169326782,1.1671667098999023,0.37213629484176636,0.5178571428571428,1.3391114473342896,0.6453229188919067
1.6031162738800049,0.41223105788230896,1.190885215997696,0.28696364164352417,0.5892857142857143,1.4720739126205444,0.5965361595153809
1.7302863597869873,0.5629719495773315,1.1673144102096558,0.3653639853000641,0.5535714285714286,1.3672206401824951,0.645193338394165
1.6806434392929077,0.6080836057662964,1.0725598335266113,0.39261946082115173,0.5,1.434099793434143,0.6823608875274658
1.6892045736312866,0.5733599662780762,1.1158446073532104,0.3905097544193268,0.5892857142857143,1.338660478591919,0.6923222541809082
1.6938567161560059,0.5418335795402527,1.1520231366157532,0.3719881772994995,0.5535714285714286,1.2072646617889404,0.6658935546875
1.6147446632385254,0.5959812998771667,1.0187633633613586,0.37039321660995483,0.5357142857142857,1.2823339700698853,0.6536616683006287
1.6467994451522827,0.5225372910499573,1.1242621541023254,0.3382260799407959,0.5535714285714286,1.3413609266281128,0.5991581678390503
1.7074683904647827,0.5719238519668579,1.1355445384979248,0.37567102909088135,0.5892857142857143,1.2991185188293457,0.6436638236045837
1.6701592206954956,0.5704360604286194,1.0997231602668762,0.3487471044063568,0.5535714285714286,1.318882703781128,0.6060061454772949
1.6385722160339355,0.512069821357727,1.1265023946762085,0.33352091908454895,0.4642857142857143,1.3319423198699951,0.5714443325996399
1.6610289812088013,0.6012789011001587,1.0597500801086426,0.38048386573791504,0.5535714285714286,1.3689110279083252,0.6620334386825562
1.709568738937378,0.5807934999465942,1.1287752389907837,0.3774763345718384,0.5714285714285714,1.568499207496643,0.6387561559677124
1.6703112125396729,0.5741063356399536,1.0962048768997192,0.3781360983848572,0.5714285714285714,1.2593663930892944,0.6506998538970947
1.6542198657989502,0.5632976293563843,1.090922236442566,0.3409322500228882,0.5357142857142857,1.2372099161148071,0.5913543701171875
1.6677348613739014,0.6145573854446411,1.0531774759292603,0.4223874807357788,0.5535714285714286,0.8816868662834167,0.6766992807388306
1.5742778778076172,0.5232411623001099,1.0510367155075073,0.44025078415870667,0.5178571428571428,1.0602484941482544,0.6720265746116638
1.6662266254425049,0.5602514743804932,1.1059751510620117,0.4285446107387543,0.5535714285714286,1.0253994464874268,0.6809123158454895
1.6679584980010986,0.6330363750457764,1.0349221229553223,0.45225822925567627,0.5535714285714286,1.0974006652832031,0.6924759149551392
1.6212226152420044,0.6485713720321655,0.9726512432098389,0.46552932262420654,0.5714285714285714,1.2617698907852173,0.6859825849533081
1.689725399017334,0.5139120817184448,1.1758133172988892,0.42572617530822754,0.5357142857142857,1.2118018865585327,0.6546766757965088
1.6843206882476807,0.6038848161697388,1.080435872077942,0.432034432888031,0.5,1.1054768562316895,0.657008171081543
1.709015130996704,0.6446496248245239,1.0643655061721802,0.4727093577384949,0.5714285714285714,1.0325688123703003,0.7137259244918823
1.5712026357650757,0.6905112266540527,0.880691409111023,0.5010454058647156,0.5535714285714286,1.1832598447799683,0.7487503290176392
1.6619184017181396,0.6627674698829651,0.9991509318351746,0.48497796058654785,0.5,1.5054363012313843,0.7187336087226868
1.6561672687530518,0.5381693840026855,1.1179978847503662,0.4409291446208954,0.5178571428571428,1.4482589960098267,0.6973772048950195
1.5697531700134277,0.6592645645141602,0.9104886054992676,0.47164273262023926,0.4642857142857143,1.3768361806869507,0.6897445917129517
1.575472354888916,0.4559946358203888,1.1194777190685272,0.4147006869316101,0.5714285714285714,1.285719394683838,0.6853477358818054
1.5994524955749512,0.5580886602401733,1.0413638353347778,0.44131702184677124,0.5178571428571428,1.2968944311141968,0.7001285552978516
1.4857745170593262,0.5555616021156311,0.9302129149436951,0.4341292679309845,0.4821428571428571,1.2576158046722412,0.7086476683616638
1.5223456621170044,0.5915435552597046,0.9308021068572998,0.4548102617263794,0.5357142857142857,1.0667744874954224,0.7107268571853638
1.4414198398590088,0.546991229057312,0.8944286108016968,0.44451236724853516,0.5535714285714286,0.9407312273979187,0.7288257479667664
1.4541079998016357,0.61750328540802,0.8366047143936157,0.4642121195793152,0.5357142857142857,1.0614327192306519,0.7180453538894653
1.4853825569152832,0.4372820258140564,1.0481005311012268,0.39391186833381653,0.5892857142857143,1.1826064586639404,0.6535276174545288
1.4657506942749023,0.4041898548603058,1.0615608394145966,0.37067362666130066,0.5178571428571428,1.297851800918579,0.6544967293739319
1.424964427947998,0.5879095792770386,0.8370548486709595,0.44304758310317993,0.4464285714285714,1.3253647089004517,0.7110768556594849
1.40659499168396,0.4710066318511963,0.9355883598327637,0.39161843061447144,0.5178571428571428,1.2669169902801514,0.670943021774292
1.4215149879455566,0.5148054957389832,0.9067094922065735,0.41771650314331055,0.5357142857142857,1.3107540607452393,0.6843843460083008
1.3873887062072754,0.48044928908348083,0.9069394171237946,0.3929762840270996,0.5357142857142857,1.112276554107666,0.6686626672744751
1.2993056774139404,0.395262211561203,0.9040434658527374,0.35350412130355835,0.5178571428571428,1.1323591470718384,0.6186926364898682
1.3206641674041748,0.3805895447731018,0.940074622631073,0.33417272567749023,0.5535714285714286,1.1900287866592407,0.6101012825965881
1.2814819812774658,0.4605003595352173,0.8209816217422485,0.3609212636947632,0.5178571428571428,1.510034203529358,0.6192652583122253
1.319307565689087,0.41539981961250305,0.9039077460765839,0.34535887837409973,0.5535714285714286,1.33649480342865,0.582123875617981
1.2938652038574219,0.499500572681427,0.7943646311759949,0.3777501881122589,0.5357142857142857,1.2914693355560303,0.6192504167556763
1.3023104667663574,0.541714072227478,0.7605963945388794,0.38805413246154785,0.4821428571428571,1.6829725503921509,0.6421144008636475
1.3435066938400269,0.48121970891952515,0.8622869849205017,0.37003087997436523,0.5178571428571428,1.7359789609909058,0.6122415065765381
1.3867008686065674,0.46121594309806824,0.9254849255084991,0.3463076949119568,0.5357142857142857,1.5017694234848022,0.5738157033920288
1.373392105102539,0.43859347701072693,0.9347986280918121,0.34017789363861084,0.5,1.5373588800430298,0.5591632723808289
1.2859506607055664,0.4460303783416748,0.8399202823638916,0.3304758667945862,0.5892857142857143,1.3219308853149414,0.5290219783782959
1.3383674621582031,0.4940953850746155,0.8442720770835876,0.3336879014968872,0.5178571428571428,1.3211047649383545,0.536171019077301
1.3661556243896484,0.5211883783340454,0.844967246055603,0.34557822346687317,0.5357142857142857,1.4071524143218994,0.5397272706031799
1.406777024269104,0.5263549089431763,0.8804221153259277,0.35180047154426575,0.5535714285714286,1.46883225440979,0.5263833999633789
1.4446004629135132,0.5438604354858398,0.9007400274276733,0.3536960482597351,0.6428571428571428,1.611659049987793,0.5427588224411011
1.3855020999908447,0.5382179021835327,0.847284197807312,0.36048948764801025,0.5357142857142857,1.4452385902404785,0.5467427372932434
1.4080748558044434,0.5640469193458557,0.8440279364585876,0.3675248324871063,0.5714285714285714,1.2350223064422607,0.5327280759811401
1.3331834077835083,0.5485602617263794,0.7846231460571289,0.35564741492271423,0.5178571428571428,1.4293910264968872,0.5353171229362488
1.3705971240997314,0.562454879283905,0.8081422448158264,0.3682742118835449,0.5357142857142857,1.655765414237976,0.5503430366516113
1.3763973712921143,0.5854393839836121,0.7909579873085022,0.35885149240493774,0.5535714285714286,1.6596614122390747,0.5253632664680481
1.4421392679214478,0.5336896181106567,0.908449649810791,0.32828211784362793,0.5178571428571428,1.2933571338653564,0.5034850239753723
1.3941470384597778,0.5866081714630127,0.8075388669967651,0.3382686972618103,0.5714285714285714,1.3689939975738525,0.4997064471244812
1.4099841117858887,0.5667003989219666,0.8432837128639221,0.32535114884376526,0.5892857142857143,1.505752444267273,0.47743862867355347
1.4479619264602661,0.5839817523956299,0.8639801740646362,0.3284094035625458,0.5535714285714286,1.2686556577682495,0.47102290391921997
1.4641209840774536,0.5770244002342224,0.8870965838432312,0.3147695064544678,0.5357142857142857,1.2175872325897217,0.474886953830719
1.4897873401641846,0.5694637298583984,0.9203236103057861,0.3203467130661011,0.5714285714285714,1.3658678531646729,0.470432311296463
1.523618221282959,0.5831828117370605,0.9404354095458984,0.33913278579711914,0.5,1.1542960405349731,0.4920603632926941
1.5133702754974365,0.6056109070777893,0.9077593684196472,0.32017821073532104,0.5892857142857143,1.3373514413833618,0.48129209876060486
1.4819432497024536,0.5913182497024536,0.890625,0.3348795771598816,0.5178571428571428,1.7108770608901978,0.4900266230106354
1.4351764917373657,0.597463846206665,0.8377126455307007,0.3344169855117798,0.5357142857142857,1.827677845954895,0.4934057891368866
1.4705530405044556,0.5559288263320923,0.9146242141723633,0.3065875172615051,0.5178571428571428,1.2453230619430542,0.4488031268119812
1.436068058013916,0.5534120798110962,0.8826559782028198,0.302022784948349,0.5357142857142857,1.3554019927978516,0.44663935899734497
1.4076440334320068,0.5692627429962158,0.838381290435791,0.30577123165130615,0.5892857142857143,1.5652153491973877,0.4475593864917755
1.408615231513977,0.5613664388656616,0.8472487926483154,0.32323580980300903,0.4642857142857143,1.4175127744674683,0.4636005759239197
1.3880038261413574,0.5567490458488464,0.831254780292511,0.3101620674133301,0.5178571428571428,1.465109944343567,0.4460695683956146
1.463388442993164,0.49593356251716614,0.9674548804759979,0.26811033487319946,0.5,1.3210655450820923,0.3882473111152649
1.4529887437820435,0.5231714248657227,0.9298173189163208,0.2947685122489929,0.5178571428571428,1.3293043375015259,0.41710084676742554
1.395374059677124,0.5399074554443359,0.8554666042327881,0.3091009557247162,0.5357142857142857,1.6023240089416504,0.4320719838142395
1.4057490825653076,0.5473344922065735,0.8584145903587341,0.3151884973049164,0.4821428571428571,1.4788774251937866,0.4342000484466553
1.424947738647461,0.5470139980316162,0.8779337406158447,0.31017839908599854,0.5535714285714286,1.4328278303146362,0.4347234070301056
1.3874787092208862,0.5544017553329468,0.8330769538879395,0.30421245098114014,0.5,1.4992620944976807,0.4286985397338867
1.365983486175537,0.5852022171020508,0.7807812690734863,0.3392044007778168,0.625,1.5441681146621704,0.47264614701271057
1.467913031578064,0.5292898416519165,0.9386231899261475,0.30364057421684265,0.5357142857142857,1.3933749198913574,0.4290117025375366
1.3996092081069946,0.5706695318222046,0.82893967628479,0.32580772042274475,0.4821428571428571,1.324066162109375,0.45736318826675415
1.39469313621521,0.5460073947906494,0.8486857414245605,0.3166702091693878,0.5,1.6033011674880981,0.4411209225654602
1.4535962343215942,0.5306506156921387,0.9229456186294556,0.2974313795566559,0.4821428571428571,1.8032124042510986,0.43139559030532837
1.37911856174469,0.5486263036727905,0.8304922580718994,0.30277150869369507,0.5178571428571428,1.5480763912200928,0.4323572814464569
1.3828145265579224,0.5719876289367676,0.8108268976211548,0.3302772343158722,0.4821428571428571,1.5289031267166138,0.4555831551551819
1.3596056699752808,0.5821480751037598,0.777457594871521,0.32385116815567017,0.5178571428571428,1.8432780504226685,0.4545278549194336
1.3551950454711914,0.5618837475776672,0.7933112978935242,0.32970499992370605,0.5,1.6912685632705688,0.4551653563976288
1.3454792499542236,0.5569541454315186,0.7885251045227051,0.3412485420703888,0.5178571428571428,1.5206501483917236,0.4502200782299042
1.388768196105957,0.5942682027816772,0.7944999933242798,0.32640016078948975,0.4642857142857143,1.7858301401138306,0.45209893584251404
1.3430991172790527,0.6082568764686584,0.7348422408103943,0.37449222803115845,0.5714285714285714,1.4615601301193237,0.49315202236175537
1.3762760162353516,0.6094430685043335,0.7668329477310181,0.32988905906677246,0.5535714285714286,1.8354580402374268,0.4639967083930969
1.3839211463928223,0.5704734325408936,0.8134477138519287,0.3086289167404175,0.5357142857142857,1.5578155517578125,0.42723768949508667
1.3692069053649902,0.6172679662704468,0.7519389390945435,0.34774085879325867,0.5714285714285714,1.4049007892608643,0.4766046404838562
1.3787543773651123,0.638443648815155,0.7403107285499573,0.3660461902618408,0.4642857142857143,1.9786112308502197,0.4982401132583618
1.3180906772613525,0.5859988331794739,0.7320918440818787,0.3555186986923218,0.5,1.9077345132827759,0.4719465374946594
1.456745982170105,0.5957033634185791,0.8610426187515259,0.3188050091266632,0.625,1.4961563348770142,0.4418891668319702
1.328381896018982,0.62227463722229,0.7061072587966919,0.3837921619415283,0.5892857142857143,1.7747443914413452,0.5098767280578613
1.3337428569793701,0.6844199895858765,0.6493228673934937,0.4000820517539978,0.5535714285714286,1.8274524211883545,0.5401433706283569
1.4266867637634277,0.6069346070289612,0.8197521567344666,0.33143150806427,0.5178571428571428,1.9337348937988281,0.46582600474357605
1.3716471195220947,0.6429700255393982,0.7286770939826965,0.39677149057388306,0.5178571428571428,1.5833512544631958,0.5179641246795654
1.3922934532165527,0.6486432552337646,0.7436501979827881,0.341793030500412,0.5178571428571428,1.4024266004562378,0.47276365756988525
1.3652385473251343,0.5890454649925232,0.7761930823326111,0.36012986302375793,0.5357142857142857,1.820067286491394,0.4768104553222656
1.3408362865447998,0.648628830909729,0.6922074556350708,0.35450977087020874,0.6071428571428572,1.897646427154541,0.47879379987716675
1.3727376461029053,0.609902560710907,0.7628350853919983,0.36529529094696045,0.6071428571428572,1.7754120826721191,0.4864148795604706
1.4319974184036255,0.603918731212616,0.8280786871910095,0.30649521946907043,0.625,2.027714729309082,0.4366901218891144
1.3901989459991455,0.6457582712173462,0.7444406747817993,0.3487887978553772,0.6428571428571428,1.7329037189483643,0.48195838928222656
1.4202642440795898,0.6236091256141663,0.7966551184654236,0.3236927390098572,0.5535714285714286,1.5148354768753052,0.44828078150749207
1.3684828281402588,0.6708804368972778,0.697602391242981,0.3729601502418518,0.5892857142857143,2.214193105697632,0.5130167007446289
1.443071961402893,0.6013933420181274,0.8416786193847656,0.30326706171035767,0.6071428571428572,1.5689928531646729,0.430423378944397
1.4530425071716309,0.6018680334091187,0.8511744737625122,0.3138766884803772,0.6607142857142857,2.0898499488830566,0.4570537805557251
1.3941752910614014,0.6357715129852295,0.7584037780761719,0.345037579536438,0.5892857142857143,1.914638876914978,0.49058616161346436
1.4088923931121826,0.6322797536849976,0.7766126394271851,0.3415043354034424,0.625,1.919966220855713,0.4979165196418762
1.4202544689178467,0.6095023155212402,0.8107521533966064,0.32898181676864624,0.6071428571428572,2.0658717155456543,0.49322155117988586
1.383260726928711,0.6170366406440735,0.7662240862846375,0.3476119935512543,0.6607142857142857,1.8619740009307861,0.521807074546814
1.333350658416748,0.6455966830253601,0.6877539753913879,0.3948189616203308,0.5892857142857143,2.150545597076416,0.5699987411499023
1.354741096496582,0.6188788414001465,0.7358622550964355,0.35187602043151855,0.6785714285714286,1.8711585998535156,0.527058482170105
1.4036824703216553,0.6267639398574829,0.7769185304641724,0.3488939106464386,0.6607142857142857,2.0580813884735107,0.5162491798400879
1.4244215488433838,0.6028618812561035,0.8215596675872803,0.33445078134536743,0.5714285714285714,2.347254514694214,0.5048819780349731
1.4173617362976074,0.6221089363098145,0.795252799987793,0.33919835090637207,0.5357142857142857,2.0065462589263916,0.5146691799163818
1.4088037014007568,0.6332830190658569,0.7755206823348999,0.3647855520248413,0.5178571428571428,1.6196099519729614,0.545087456703186
1.3616313934326172,0.6435514688491821,0.7180799245834351,0.40197497606277466,0.5357142857142857,1.6356481313705444,0.57070392370224
1.4788894653320312,0.6482079029083252,0.830681562423706,0.3709542155265808,0.5,1.556115746498108,0.5530139207839966
1.4217113256454468,0.6568973660469055,0.7648139595985413,0.3726405203342438,0.625,1.4500232934951782,0.5489891767501831
1.454365849494934,0.6247559189796448,0.8296099305152893,0.36599457263946533,0.5714285714285714,1.4264062643051147,0.5360401272773743
1.416533350944519,0.6569029688835144,0.7596303820610046,0.37827759981155396,0.5357142857142857,1.9106558561325073,0.5560259222984314
1.4033390283584595,0.6701187491416931,0.7332202792167664,0.37990498542785645,0.6785714285714286,1.155556082725525,0.5596112608909607
1.4090018272399902,0.6657510995864868,0.7432507276535034,0.38755494356155396,0.625,1.9953185319900513,0.5727345943450928
1.4201881885528564,0.6595813035964966,0.7606068849563599,0.37515679001808167,0.5714285714285714,1.769585132598877,0.5604193210601807
1.4195857048034668,0.669048547744751,0.7505371570587158,0.40247416496276855,0.6071428571428572,1.7321363687515259,0.5900761485099792
1.3945516347885132,0.693577766418457,0.7009738683700562,0.4006890654563904,0.5892857142857143,1.3832073211669922,0.5847516059875488
1.4162596464157104,0.6585817337036133,0.7576779127120972,0.38284391164779663,0.6071428571428572,1.6275471448898315,0.5686337947845459
1.4153201580047607,0.6388619542121887,0.776458203792572,0.3777879476547241,0.5714285714285714,1.5289342403411865,0.5613332986831665
1.4462130069732666,0.6215176582336426,0.824695348739624,0.37702706456184387,0.5714285714285714,1.9052549600601196,0.5557715892791748
1.4305007457733154,0.614343523979187,0.8161572217941284,0.3644060492515564,0.5714285714285714,1.7463973760604858,0.5487464666366577
1.363173246383667,0.6698789000511169,0.69329434633255,0.40326523780822754,0.6071428571428572,1.3480510711669922,0.6028735041618347
1.385709285736084,0.6445411443710327,0.7411681413650513,0.3945919871330261,0.5892857142857143,1.9574798345565796,0.5786566734313965
1.377458095550537,0.6363418102264404,0.7411162853240967,0.37937167286872864,0.5535714285714286,1.593427062034607,0.5583779811859131
1.4316506385803223,0.6367431879043579,0.7949074506759644,0.3957245349884033,0.625,1.7213237285614014,0.5870604515075684
1.4070842266082764,0.6766570806503296,0.7304271459579468,0.41639161109924316,0.5714285714285714,1.8114705085754395,0.6035112738609314
1.3782849311828613,0.6501269340515137,0.7281579971313477,0.40245920419692993,0.5892857142857143,1.6952390670776367,0.5869010090827942
1.3365800380706787,0.6737741231918335,0.6628059148788452,0.39595115184783936,0.5892857142857143,1.4515159130096436,0.5770094394683838
1.4082040786743164,0.6393525004386902,0.7688515782356262,0.37761199474334717,0.5535714285714286,1.6055551767349243,0.5775278806686401
1.3867415189743042,0.6820802092552185,0.7046613097190857,0.3936828374862671,0.6428571428571428,1.671636939048767,0.5819865465164185
1.3765439987182617,0.6991015672683716,0.6774424314498901,0.41680437326431274,0.5535714285714286,1.570114254951477,0.611922025680542
1.4073108434677124,0.6546408534049988,0.7526699900627136,0.3821507692337036,0.5714285714285714,1.5671160221099854,0.5662330985069275
1.3818137645721436,0.6696511507034302,0.7121626138687134,0.39238250255584717,0.6428571428571428,1.4912856817245483,0.5824777483940125
1.373467206954956,0.6887524127960205,0.6847147941589355,0.3995743989944458,0.5892857142857143,1.8578718900680542,0.5891084671020508
1.3743196725845337,0.6709989905357361,0.7033206820487976,0.4012012183666229,0.5714285714285714,1.2933454513549805,0.5882493257522583
1.3406591415405273,0.6765456795692444,0.664113461971283,0.39502084255218506,0.5892857142857143,1.851276159286499,0.579899251461029
1.3841135501861572,0.6690918207168579,0.7150217294692993,0.38265323638916016,0.5892857142857143,1.5824828147888184,0.5596361756324768
1.3555468320846558,0.7005786895751953,0.6549681425094604,0.39773663878440857,0.5714285714285714,1.2508304119110107,0.5832924842834473
1.3695788383483887,0.6890956163406372,0.6804832220077515,0.3830595314502716,0.5714285714285714,1.6031216382980347,0.5622902512550354
1.3790799379348755,0.688530683517456,0.6905492544174194,0.3980543613433838,0.5714285714285714,1.8827332258224487,0.5690701603889465
1.3329377174377441,0.7051083445549011,0.627829372882843,0.3952399790287018,0.5,0.9820497632026672,0.5639938116073608
1.3701367378234863,0.6928781867027283,0.6772585511207581,0.3696180284023285,0.5892857142857143,1.4209805727005005,0.5408444404602051
1.3671109676361084,0.6891733407974243,0.6779376268386841,0.3885882794857025,0.6071428571428572,1.6035211086273193,0.541207492351532
1.3263583183288574,0.6888666152954102,0.6374917030334473,0.4035109281539917,0.5535714285714286,1.6245005130767822,0.5501006841659546
1.3859889507293701,0.6509079933166504,0.7350809574127197,0.3633109927177429,0.5714285714285714,2.0430822372436523,0.5100458264350891
1.3484821319580078,0.6853981614112854,0.6630839705467224,0.378070592880249,0.5714285714285714,1.411480188369751,0.5205603837966919
1.363222599029541,0.6741893291473389,0.6890332698822021,0.3516313433647156,0.5178571428571428,1.1690211296081543,0.49998608231544495
1.3380556106567383,0.6881307363510132,0.6499248743057251,0.38329970836639404,0.5714285714285714,1.559384822845459,0.5231393575668335
1.3728876113891602,0.6501761674880981,0.722711443901062,0.35416266322135925,0.5892857142857143,1.1996171474456787,0.5002883076667786
1.362459659576416,0.6837363243103027,0.6787233352661133,0.37569117546081543,0.6428571428571428,1.1269451379776,0.5149401426315308
1.3557765483856201,0.6587668657302856,0.6970096826553345,0.351720929145813,0.5892857142857143,1.357627272605896,0.49053075909614563
1.4131735563278198,0.6542046666145325,0.7589688897132874,0.35324475169181824,0.5535714285714286,1.4059436321258545,0.4925418794155121
1.3441991806030273,0.7248969078063965,0.6193022727966309,0.421985387802124,0.5714285714285714,1.289015769958496,0.5600160956382751
2.4291462898254395,0.6365562677383423,1.7925900220870972,0.6955939531326294,0.4285714285714286,1.1358166933059692,0.7695530652999878
2.499669075012207,0.7132545113563538,1.7864145636558533,0.7043138742446899,0.3928571428571429,1.5123941898345947,0.7743704319000244
2.341541290283203,0.6847866773605347,1.6567546129226685,0.5986381769180298,0.4285714285714286,1.484769344329834,0.7094205021858215
2.369612693786621,0.6846882104873657,1.6849244832992554,0.5765584707260132,0.4642857142857143,1.4079023599624634,0.6427803039550781
2.2207603454589844,0.7339135408401489,1.4868468046188354,0.5623418092727661,0.3571428571428571,1.297461986541748,0.63123619556427
2.0283427238464355,0.759911298751831,1.2684314250946045,0.5555333495140076,0.4464285714285714,1.1940480470657349,0.6855382919311523
2.011636972427368,0.880321204662323,1.1313157677650452,0.5737807750701904,0.4107142857142857,1.3443009853363037,0.6831064224243164
2.251042366027832,0.6265177130699158,1.6245246529579163,0.48596617579460144,0.4285714285714286,1.2459009885787964,0.5831987261772156
2.012760639190674,0.6828804016113281,1.3298802375793457,0.4741648733615875,0.4285714285714286,1.1458024978637695,0.6146825551986694
2.143333911895752,0.6244428157806396,1.5188910961151123,0.4471653699874878,0.4107142857142857,1.3600640296936035,0.5587342977523804
2.0508975982666016,0.8041625618934631,1.2467350363731384,0.5120142698287964,0.5,1.3665910959243774,0.6339297890663147
2.0017590522766113,0.6471526026725769,1.3546064496040344,0.440321147441864,0.4642857142857143,1.4823546409606934,0.6024333238601685
1.921259880065918,0.7720021605491638,1.1492577195167542,0.5006022453308105,0.4464285714285714,1.1788614988327026,0.675662100315094
1.9190196990966797,0.5868538022041321,1.3321658968925476,0.3997446894645691,0.4464285714285714,1.1322455406188965,0.5947632789611816
1.9441561698913574,0.47737812995910645,1.466778039932251,0.3349063992500305,0.5357142857142857,1.1610898971557617,0.48715639114379883
1.8659071922302246,0.4197700321674347,1.44613716006279,0.34138160943984985,0.4821428571428571,1.1885936260223389,0.5282838344573975
1.913298487663269,0.48818933963775635,1.4251091480255127,0.38579532504081726,0.5357142857142857,1.1829090118408203,0.6184912919998169
1.8299133777618408,0.4977273941040039,1.332185983657837,0.41379421949386597,0.5535714285714286,1.1898133754730225,0.6568047404289246
1.8191734552383423,0.4779243767261505,1.3412490785121918,0.42251864075660706,0.5178571428571428,1.1415810585021973,0.6755536794662476
1.6545946598052979,0.6202069520950317,1.0343877077102661,0.5145636796951294,0.4821428571428571,1.0866936445236206,0.7772170901298523
1.7074007987976074,0.39468103647232056,1.3127197623252869,0.45446616411209106,0.5535714285714286,1.0463008880615234,0.7122952938079834
1.6756541728973389,0.46876075863838196,1.206893414258957,0.48106592893600464,0.5178571428571428,1.071061611175537,0.7356641292572021
1.7177516222000122,0.43226107954978943,1.2854905426502228,0.46038198471069336,0.5178571428571428,1.2777854204177856,0.7018539905548096
1.7313374280929565,0.47840389609336853,1.252933531999588,0.41560491919517517,0.4821428571428571,1.4355846643447876,0.6878239512443542
1.7659375667572021,0.44575607776641846,1.3201814889907837,0.3979061245918274,0.5535714285714286,1.172816514968872,0.6748127937316895
1.6329541206359863,0.41277000308036804,1.2201841175556183,0.4213472008705139,0.5,1.4103007316589355,0.6427900791168213
1.7155489921569824,0.4783536493778229,1.2371953427791595,0.4179334044456482,0.5535714285714286,1.4847978353500366,0.7085855007171631
1.7181470394134521,0.4953506290912628,1.2227964103221893,0.4141773581504822,0.5,1.4625110626220703,0.695405125617981
1.7359787225723267,0.4317353069782257,1.304243415594101,0.38825371861457825,0.5714285714285714,1.3945302963256836,0.6425439715385437
1.679405927658081,0.5099837183952332,1.169422209262848,0.41543471813201904,0.4821428571428571,1.9921987056732178,0.6685816049575806
1.6420235633850098,0.414894700050354,1.2271288633346558,0.345319926738739,0.5357142857142857,1.773620843887329,0.602393627166748
1.5998388528823853,0.46405911445617676,1.1357797384262085,0.34843552112579346,0.5714285714285714,1.8674993515014648,0.58487468957901
1.5622215270996094,0.393186092376709,1.1690354347229004,0.31465765833854675,0.5714285714285714,1.9511226415634155,0.5258196592330933
1.473830223083496,0.4258667230606079,1.0479635000228882,0.3229905068874359,0.5357142857142857,1.8421330451965332,0.5306999683380127
1.3514044284820557,0.3579126000404358,0.9934918284416199,0.2879784107208252,0.5714285714285714,1.617042899131775,0.5229814052581787
1.380943775177002,0.3505909740924835,1.0303528010845184,0.27867811918258667,0.5535714285714286,1.829410433769226,0.4963129162788391
1.268714189529419,0.34953486919403076,0.9191793203353882,0.2740943431854248,0.625,1.2275043725967407,0.49763521552085876
1.2558884620666504,0.32121989130973816,0.9346685707569122,0.27048784494400024,0.6071428571428572,1.3804914951324463,0.4934728443622589
1.3417885303497314,0.34792497754096985,0.9938635528087616,0.28492966294288635,0.5357142857142857,0.9761741161346436,0.5116530060768127
1.2860987186431885,0.3927992284297943,0.8932994902133942,0.2851089835166931,0.5714285714285714,1.346489429473877,0.5121771693229675
1.2703125476837158,0.3731907606124878,0.897121787071228,0.2491939812898636,0.4285714285714286,1.1727341413497925,0.4564960300922394
1.3143422603607178,0.31851857900619507,0.9958236813545227,0.2284380942583084,0.5892857142857143,1.5308088064193726,0.42631399631500244
1.333925724029541,0.42364388704299927,0.9102818369865417,0.2485787272453308,0.6071428571428572,1.1808336973190308,0.4407297968864441
1.3433821201324463,0.5102229714393616,0.8331591486930847,0.2593724727630615,0.6428571428571428,1.4265044927597046,0.46092772483825684
1.3806560039520264,0.4272969365119934,0.953359067440033,0.22601266205310822,0.5178571428571428,1.8518218994140625,0.39084309339523315
1.3318638801574707,0.5688621401786804,0.7630017399787903,0.28910595178604126,0.5714285714285714,1.9157559871673584,0.4931320250034332
1.440779685974121,0.5639246702194214,0.8768550157546997,0.28184884786605835,0.4821428571428571,1.0702929496765137,0.5036470890045166
1.3650834560394287,0.4463387727737427,0.918744683265686,0.22592002153396606,0.5892857142857143,0.8306068181991577,0.4191420078277588
1.4406412839889526,0.49086707830429077,0.9497742056846619,0.24226871132850647,0.5535714285714286,1.1702498197555542,0.43337517976760864
1.343435525894165,0.534386396408081,0.809049129486084,0.26540708541870117,0.5892857142857143,1.2456003427505493,0.486259400844574
1.3805866241455078,0.517513632774353,0.8630729913711548,0.24861353635787964,0.625,1.4056527614593506,0.47264912724494934
1.3654496669769287,0.47281938791275024,0.8926302790641785,0.22656331956386566,0.5892857142857143,1.8017994165420532,0.43138790130615234
1.3780378103256226,0.500201940536499,0.8778358697891235,0.22966188192367554,0.5357142857142857,1.6311984062194824,0.4363151788711548
1.177271842956543,0.6382602453231812,0.5390115976333618,0.3394860625267029,0.5535714285714286,1.3439491987228394,0.5331339836120605
1.3709421157836914,0.5260448455810547,0.8448972702026367,0.2366216480731964,0.6071428571428572,1.5652066469192505,0.42962414026260376
1.3470921516418457,0.48257672786712646,0.8645154237747192,0.21176865696907043,0.5714285714285714,1.5963594913482666,0.389747679233551
1.3576874732971191,0.4601777493953705,0.8975097239017487,0.2139517366886139,0.5714285714285714,1.7279621362686157,0.3880164623260498
1.3563776016235352,0.434386670589447,0.9219909310340881,0.19609738886356354,0.5178571428571428,1.7963401079177856,0.3514794111251831
1.3384746313095093,0.4830918312072754,0.8553828001022339,0.2234320193529129,0.5,1.5597976446151733,0.4029393196105957
1.355181097984314,0.4749969244003296,0.8801841735839844,0.22396761178970337,0.6428571428571428,1.5402836799621582,0.39299842715263367
1.366201639175415,0.4847691059112549,0.8814325332641602,0.22561362385749817,0.5357142857142857,1.2433040142059326,0.39448389410972595
1.376406192779541,0.5118577480316162,0.8645484447479248,0.240235835313797,0.4642857142857143,1.7116458415985107,0.4217160940170288
1.347177505493164,0.4579268991947174,0.8892506062984467,0.2378799319267273,0.5714285714285714,1.7394022941589355,0.4206029772758484
1.320841670036316,0.43939208984375,0.8814495801925659,0.23975327610969543,0.6071428571428572,1.7253462076187134,0.41726845502853394
1.3977316617965698,0.45941922068595886,0.938312441110611,0.2458992898464203,0.4642857142857143,1.974605679512024,0.4366653263568878
1.4043048620224,0.4320957660675049,0.972209095954895,0.23620697855949402,0.5178571428571428,1.8918403387069702,0.44020509719848633
1.3878097534179688,0.45955491065979004,0.9282548427581787,0.2554859220981598,0.6428571428571428,1.96933114528656,0.4584166407585144
1.4024300575256348,0.4764498770236969,0.9259801805019379,0.2644001841545105,0.5,2.0820162296295166,0.48046547174453735
1.3704288005828857,0.4823094308376312,0.8881193697452545,0.26480984687805176,0.5178571428571428,1.6759674549102783,0.46792739629745483
1.3161351680755615,0.4891125559806824,0.8270226120948792,0.28744974732398987,0.6071428571428572,1.7205760478973389,0.5177879333496094
1.401616096496582,0.5018517971038818,0.8997642993927002,0.302121639251709,0.5,1.4994785785675049,0.5144534111022949
1.4114103317260742,0.4584124684333801,0.9529978632926941,0.28160807490348816,0.5714285714285714,1.7187637090682983,0.47930440306663513
1.3885042667388916,0.5360087752342224,0.8524954915046692,0.3262968361377716,0.5357142857142857,1.7379173040390015,0.5282430052757263
1.436233401298523,0.5183507204055786,0.9178826808929443,0.31703537702560425,0.4821428571428571,1.3459385633468628,0.5275853872299194
1.36086106300354,0.5337960720062256,0.8270649909973145,0.3312010169029236,0.6071428571428572,1.3491261005401611,0.5628597736358643
1.4565180540084839,0.5656996965408325,0.8908183574676514,0.3524959683418274,0.4642857142857143,1.6285371780395508,0.5623576641082764
1.4056622982025146,0.5657827854156494,0.8398795127868652,0.3605855405330658,0.4642857142857143,1.5782115459442139,0.5617497563362122
1.4254248142242432,0.5932538509368896,0.8321709632873535,0.3827280104160309,0.5178571428571428,1.5183145999908447,0.5948474407196045
1.279327392578125,0.6581951379776001,0.6211322546005249,0.3845323324203491,0.4642857142857143,1.371050238609314,0.5971118211746216
1.4304845333099365,0.633491575717926,0.7969929575920105,0.37280118465423584,0.5178571428571428,1.836832046508789,0.6066014766693115
1.4225857257843018,0.6186909079551697,0.8038948178291321,0.37247949838638306,0.5357142857142857,1.7878330945968628,0.5977228879928589
1.368224859237671,0.6613815426826477,0.7068433165550232,0.36815136671066284,0.5357142857142857,1.5717355012893677,0.6039726734161377
1.462568998336792,0.6474417448043823,0.8151272535324097,0.4093579053878784,0.4821428571428571,1.5902023315429688,0.6144501566886902
1.4118672609329224,0.7265815734863281,0.6852856874465942,0.38644105195999146,0.5892857142857143,1.7199512720108032,0.6063158512115479
1.444475769996643,0.6633120775222778,0.7811636924743652,0.3662378191947937,0.625,1.6606065034866333,0.5956418514251709
1.4508715867996216,0.6906861066818237,0.7601854801177979,0.3775203824043274,0.5357142857142857,1.686287760734558,0.6103498339653015
1.546025037765503,0.6125844717025757,0.9334405660629272,0.34448421001434326,0.5,1.488023042678833,0.5808892846107483
1.536755919456482,0.5901040434837341,0.9466518759727478,0.3591814935207367,0.5535714285714286,1.7486907243728638,0.5635995864868164
1.497260332107544,0.6818062663078308,0.8154540657997131,0.35734498500823975,0.5178571428571428,1.2731214761734009,0.5802468657493591
1.4801218509674072,0.651167631149292,0.8289542198181152,0.34844836592674255,0.5357142857142857,1.4537478685379028,0.5711608529090881
1.4754960536956787,0.6074169278144836,0.8680791258811951,0.3246023952960968,0.5,1.4302979707717896,0.5313607454299927
1.5012483596801758,0.6973342299461365,0.8039141297340393,0.3868348002433777,0.5357142857142857,1.483909010887146,0.5751671195030212
1.5317569971084595,0.610346794128418,0.9214102029800415,0.31828486919403076,0.6071428571428572,1.3711836338043213,0.49937689304351807
1.4828399419784546,0.6229842305183411,0.8598557114601135,0.31423142552375793,0.5714285714285714,1.393293023109436,0.49968981742858887
1.515884280204773,0.5929282307624817,0.9229560494422913,0.2979300022125244,0.5714285714285714,1.508504867553711,0.4663446843624115
1.4982483386993408,0.606660783290863,0.8915875554084778,0.3380171060562134,0.5714285714285714,1.5789872407913208,0.4805571138858795
1.5270147323608398,0.5656778812408447,0.9613368511199951,0.2986184358596802,0.5892857142857143,1.3829411268234253,0.4534573554992676
1.4852358102798462,0.5939867496490479,0.8912490606307983,0.2986952066421509,0.5892857142857143,1.4290801286697388,0.45785894989967346
1.4778592586517334,0.5837063789367676,0.8941528797149658,0.31109562516212463,0.5535714285714286,1.224616527557373,0.4525945484638214
1.4891538619995117,0.6029748320579529,0.8861790299415588,0.3103024661540985,0.5535714285714286,1.6686809062957764,0.45453953742980957
1.4927568435668945,0.5808534622192383,0.9119033813476562,0.29844945669174194,0.5892857142857143,1.203222393989563,0.4420072138309479
1.482877492904663,0.5928627848625183,0.8900147080421448,0.3213743269443512,0.5714285714285714,1.4353710412979126,0.4442219138145447
1.464218020439148,0.614958643913269,0.8492593765258789,0.3089246153831482,0.5178571428571428,1.5882227420806885,0.43786704540252686
1.4982229471206665,0.5820398926734924,0.9161830544471741,0.298148512840271,0.5357142857142857,1.1812113523483276,0.4480888843536377
1.4688152074813843,0.601233720779419,0.8675814867019653,0.29584527015686035,0.5714285714285714,1.277351975440979,0.43477365374565125
1.4235602617263794,0.5699255466461182,0.8536347150802612,0.31785330176353455,0.5892857142857143,1.3074136972427368,0.4228696823120117
1.4810017347335815,0.6083207130432129,0.8726810216903687,0.30388933420181274,0.6428571428571428,1.3048652410507202,0.4483998715877533
1.5229918956756592,0.6423869132995605,0.8806049823760986,0.3425637483596802,0.5892857142857143,1.4487950801849365,0.4600289463996887
1.5079054832458496,0.637822151184082,0.8700833320617676,0.33231213688850403,0.5357142857142857,1.3057892322540283,0.45468857884407043
1.54527747631073,0.611958384513855,0.933319091796875,0.3042556345462799,0.5178571428571428,1.0650783777236938,0.4348571300506592
1.5364279747009277,0.6435019373893738,0.892926037311554,0.34047234058380127,0.5357142857142857,1.499385118484497,0.44546377658843994
1.5009846687316895,0.6379733681678772,0.8630113005638123,0.35425180196762085,0.5357142857142857,1.2249996662139893,0.44790202379226685
1.5764591693878174,0.6773326992988586,0.8991264700889587,0.37749671936035156,0.5178571428571428,1.2849057912826538,0.4835430383682251
1.486870527267456,0.7028608918190002,0.7840096354484558,0.3331184387207031,0.5357142857142857,1.3775674104690552,0.46144819259643555
1.5422124862670898,0.6838932037353516,0.8583192825317383,0.3656637370586395,0.5714285714285714,1.4245493412017822,0.4812619984149933
1.561466932296753,0.6627523899078369,0.898714542388916,0.3398013114929199,0.5535714285714286,1.4404749870300293,0.4660923182964325
1.5422108173370361,0.7161850929260254,0.8260257244110107,0.383276104927063,0.5892857142857143,1.287905216217041,0.47983765602111816
1.4420274496078491,0.7139314413070679,0.7280960083007812,0.33065903186798096,0.6071428571428572,1.6150561571121216,0.4625391364097595
1.5752191543579102,0.6216293573379517,0.9535897970199585,0.30996203422546387,0.5714285714285714,1.5925716161727905,0.4415128231048584
1.5343115329742432,0.7073475122451782,0.8269640207290649,0.3725147247314453,0.4821428571428571,1.4681873321533203,0.49833372235298157
1.525029182434082,0.669144868850708,0.855884313583374,0.3253083825111389,0.5714285714285714,1.4990462064743042,0.45189815759658813
1.538199782371521,0.6464414596557617,0.8917583227157593,0.3218832015991211,0.5714285714285714,1.347926378250122,0.4705112874507904
1.5428520441055298,0.6282685995101929,0.9145834445953369,0.3204933702945709,0.5357142857142857,1.5863754749298096,0.47933605313301086
1.531954050064087,0.6700214147567749,0.861932635307312,0.33560431003570557,0.5178571428571428,1.4583224058151245,0.4768688380718231
1.4868178367614746,0.6797104477882385,0.8071073889732361,0.3317250907421112,0.5535714285714286,1.919942855834961,0.4694262146949768
1.4913580417633057,0.6868846416473389,0.8044734001159668,0.3338582217693329,0.6071428571428572,1.8444384336471558,0.4767462909221649
1.445073127746582,0.7299460172653198,0.7151271104812622,0.3630031943321228,0.5357142857142857,1.6547598838806152,0.5012128949165344
1.4413259029388428,0.6534135937690735,0.7879123091697693,0.313029408454895,0.5535714285714286,1.5820823907852173,0.4470571279525757
1.4501051902770996,0.6935409307479858,0.7565642595291138,0.3311408460140228,0.5892857142857143,1.4594720602035522,0.4732404947280884
1.4488717317581177,0.6588196754455566,0.790052056312561,0.30948543548583984,0.5178571428571428,1.6500906944274902,0.454195111989975
1.475085973739624,0.6563476324081421,0.8187383413314819,0.2972254157066345,0.5714285714285714,0.9913661479949951,0.4429168105125427
1.4786906242370605,0.5901286602020264,0.8885619640350342,0.2914009392261505,0.6071428571428572,1.6526172161102295,0.42743533849716187
1.48301362991333,0.6257263422012329,0.8572872877120972,0.3021450638771057,0.5535714285714286,1.5763370990753174,0.4474128484725952
1.5280492305755615,0.6266202926635742,0.9014289379119873,0.31346118450164795,0.5714285714285714,1.4890145063400269,0.4505080580711365
1.4846971035003662,0.6281041502952576,0.8565929532051086,0.2989194393157959,0.4821428571428571,1.3034253120422363,0.44864413142204285
1.4488087892532349,0.6399880051612854,0.8088207840919495,0.31448227167129517,0.5357142857142857,1.6370363235473633,0.45530253648757935
1.4593350887298584,0.5956361889839172,0.8636988997459412,0.29710477590560913,0.5892857142857143,1.5981285572052002,0.4377885162830353
1.4552409648895264,0.6557334065437317,0.7995075583457947,0.32985979318618774,0.5714285714285714,1.7846332788467407,0.4798203110694885
1.4968833923339844,0.5573777556419373,0.9395056366920471,0.26622748374938965,0.5357142857142857,1.3698813915252686,0.3932805359363556
1.498612642288208,0.5522105693817139,0.9464020729064941,0.2628735601902008,0.5535714285714286,1.9755480289459229,0.3966403305530548
1.5004388093948364,0.6197423934936523,0.8806964159011841,0.31949490308761597,0.5357142857142857,1.9368376731872559,0.4670616388320923
1.4830434322357178,0.6443074941635132,0.8387359380722046,0.32001590728759766,0.5535714285714286,1.584507942199707,0.46466630697250366
1.5048162937164307,0.5303557515144348,0.9744605422019958,0.25176191329956055,0.625,1.4772168397903442,0.37431925535202026
1.4426968097686768,0.6399604082107544,0.8027364015579224,0.31532126665115356,0.5535714285714286,1.4802838563919067,0.46665892004966736
1.5145747661590576,0.6013132333755493,0.9132615327835083,0.2937822937965393,0.5714285714285714,1.534279465675354,0.4459781348705292
1.4459636211395264,0.6311082243919373,0.8148553967475891,0.30893123149871826,0.5357142857142857,1.9168622493743896,0.46206629276275635
1.4699115753173828,0.6217180490493774,0.8481935262680054,0.30982768535614014,0.5714285714285714,1.429914951324463,0.4644150137901306
1.3935017585754395,0.6385945081710815,0.7549072504043579,0.3217030167579651,0.5178571428571428,1.5586824417114258,0.473827064037323
1.4708086252212524,0.6251136064529419,0.8456950187683105,0.307045578956604,0.5535714285714286,1.2328771352767944,0.462157666683197
1.483391284942627,0.6155566573143005,0.8678346276283264,0.29025042057037354,0.5892857142857143,1.542736291885376,0.44613951444625854
1.4371685981750488,0.6437851190567017,0.7933834791183472,0.30429211258888245,0.5714285714285714,1.5646659135818481,0.45875975489616394
1.49910569190979,0.6213128566741943,0.8777928352355957,0.2954194247722626,0.5535714285714286,1.417381763458252,0.44767653942108154
1.4241198301315308,0.657922089099884,0.7661977410316467,0.31185394525527954,0.5892857142857143,1.2095012664794922,0.47828394174575806
1.3933906555175781,0.6256336569786072,0.767756998538971,0.3014489412307739,0.625,1.4770981073379517,0.45449745655059814
1.43425714969635,0.6152125597000122,0.8190445899963379,0.3015424609184265,0.5535714285714286,1.4993537664413452,0.4619218111038208
1.4107837677001953,0.611057460308075,0.7997263073921204,0.2959095239639282,0.5178571428571428,1.8928176164627075,0.456049382686615
1.4448580741882324,0.6117295622825623,0.8331285119056702,0.2979927062988281,0.5714285714285714,1.917922019958496,0.4470568895339966
1.3661961555480957,0.572760283946991,0.7934358716011047,0.29604214429855347,0.5892857142857143,1.6249958276748657,0.4415590167045593
1.4462945461273193,0.6126146912574768,0.8336798548698425,0.3012583255767822,0.5535714285714286,1.7741814851760864,0.45192891359329224
1.4202992916107178,0.6141869425773621,0.8061123490333557,0.30283796787261963,0.5892857142857143,1.3566676378250122,0.4535943269729614
1.4475877285003662,0.6177507638931274,0.8298369646072388,0.2954730689525604,0.5357142857142857,1.4758347272872925,0.4436509311199188
1.4249871969223022,0.6278918981552124,0.7970952987670898,0.3061886429786682,0.5357142857142857,1.2419463396072388,0.46108099818229675
1.4428011178970337,0.6224210262298584,0.8203800916671753,0.31120187044143677,0.6071428571428572,1.3059251308441162,0.4611310362815857
1.4602775573730469,0.6063811182975769,0.85389643907547,0.3089313805103302,0.5535714285714286,1.5828349590301514,0.4620474576950073
1.4668638706207275,0.5889015197753906,0.8779623508453369,0.2817445695400238,0.5357142857142857,1.4691025018692017,0.4287523627281189
1.4245890378952026,0.5459281206130981,0.8786609172821045,0.2779116928577423,0.5,0.9155356884002686,0.41974562406539917
1.407660961151123,0.64629727602005,0.761363685131073,0.3120938837528229,0.5714285714285714,1.5547622442245483,0.4649965167045593
1.3935431241989136,0.6298817992210388,0.7636613249778748,0.314303994178772,0.5714285714285714,1.2685325145721436,0.46295273303985596
1.4539246559143066,0.6157288551330566,0.83819580078125,0.29744595289230347,0.5535714285714286,1.228446364402771,0.44795891642570496
1.425697684288025,0.6167249083518982,0.8089727759361267,0.2993718385696411,0.5178571428571428,0.9641146063804626,0.4521556496620178
1.4233295917510986,0.626842737197876,0.7964868545532227,0.31302106380462646,0.5178571428571428,1.2730454206466675,0.4660249352455139
1.4652700424194336,0.6009796857833862,0.8642903566360474,0.2990100681781769,0.5535714285714286,1.2326675653457642,0.44608017802238464
1.4589102268218994,0.5946933031082153,0.8642169237136841,0.2868960201740265,0.5714285714285714,1.337931752204895,0.4334159195423126
1.475344181060791,0.5874927043914795,0.8878514766693115,0.28839096426963806,0.5178571428571428,1.4333882331848145,0.4380693733692169
1.4489781856536865,0.6088825464248657,0.8400956392288208,0.2982655167579651,0.5535714285714286,1.9054419994354248,0.44931620359420776
1.4519463777542114,0.5994582176208496,0.8524881601333618,0.29635465145111084,0.5357142857142857,1.8729166984558105,0.44538310170173645
1.5058058500289917,0.5638529062271118,0.9419529438018799,0.27519503235816956,0.5892857142857143,1.2922707796096802,0.4231800436973572
1.4699773788452148,0.5939230918884277,0.8760542869567871,0.29245445132255554,0.5535714285714286,1.2674771547317505,0.444638192653656
1.423258662223816,0.625445544719696,0.7978131175041199,0.3236309885978699,0.5535714285714286,1.2711150646209717,0.47669947147369385
1.4001097679138184,0.6224232316017151,0.7776865363121033,0.31722569465637207,0.6071428571428572,1.6054362058639526,0.47063326835632324
1.4520317316055298,0.5854947566986084,0.8665369749069214,0.29705777764320374,0.5535714285714286,1.6617708206176758,0.4444088637828827
1.4140559434890747,0.6171624064445496,0.7968935370445251,0.3148953914642334,0.5357142857142857,1.7125871181488037,0.46234607696533203
1.4521093368530273,0.6013880968093872,0.8507212400436401,0.29687708616256714,0.5714285714285714,1.185170292854309,0.44576287269592285
1.444923758506775,0.5945405960083008,0.8503831624984741,0.28885966539382935,0.5,1.3907471895217896,0.4337657690048218
1.4669615030288696,0.5870997309684753,0.8798617720603943,0.29209965467453003,0.5714285714285714,1.257260799407959,0.4364939332008362
1.4420408010482788,0.6105003952980042,0.8315404057502747,0.3007034957408905,0.5357142857142857,1.3682836294174194,0.45503878593444824
1.4591646194458008,0.6056471467018127,0.853517472743988,0.29514315724372864,0.5178571428571428,1.3703633546829224,0.4503503143787384
1.447786808013916,0.6194694638252258,0.8283173441886902,0.30774933099746704,0.5357142857142857,1.3349621295928955,0.45552554726600647
1.4366238117218018,0.6217637062072754,0.8148601055145264,0.3024022579193115,0.5892857142857143,1.6163703203201294,0.45564383268356323
1.4667836427688599,0.5830150246620178,0.883768618106842,0.271013081073761,0.5357142857142857,1.431807518005371,0.42268919944763184
1.4980777502059937,0.5856806039810181,0.9123971462249756,0.2990626096725464,0.5357142857142857,1.456724762916565,0.45026496052742004
1.4576215744018555,0.6203640103340149,0.8372575640678406,0.30347421765327454,0.5535714285714286,1.3942525386810303,0.4569176733493805
1.4438178539276123,0.6121249794960022,0.8316928744316101,0.3037165403366089,0.5714285714285714,1.3619071245193481,0.4595622420310974
1.4462835788726807,0.585445761680603,0.8608378171920776,0.2953309118747711,0.5714285714285714,1.3925718069076538,0.44759052991867065
1.4491496086120605,0.6215434074401855,0.827606201171875,0.30378592014312744,0.5714285714285714,1.5224887132644653,0.4601322412490845
1.4409379959106445,0.6101542115211487,0.8307837843894958,0.30620935559272766,0.5714285714285714,1.5153087377548218,0.4582749307155609
1.4091193675994873,0.6032961010932922,0.8058232665061951,0.2960186004638672,0.5892857142857143,1.554907202720642,0.4474755525588989
1.4553883075714111,0.5873741507530212,0.8680141568183899,0.2883000671863556,0.5535714285714286,1.6221727132797241,0.44521763920783997
1.4062268733978271,0.6280872821807861,0.778139591217041,0.31252866983413696,0.5714285714285714,1.848721981048584,0.466390997171402
1.4152565002441406,0.624057948589325,0.7911985516548157,0.3089529871940613,0.5714285714285714,1.6455789804458618,0.45952707529067993
1.4842710494995117,0.5888274908065796,0.8954435586929321,0.2874581217765808,0.5892857142857143,1.2817307710647583,0.4405544400215149
1.4739413261413574,0.5825421214103699,0.8913992047309875,0.28200721740722656,0.5892857142857143,1.4166831970214844,0.42708978056907654
1.4602975845336914,0.610539972782135,0.8497576117515564,0.2978949546813965,0.5178571428571428,1.4275939464569092,0.4491841495037079
1.406484603881836,0.6374936699867249,0.7689909338951111,0.3184903860092163,0.5535714285714286,1.3918684720993042,0.4745471179485321
1.3934581279754639,0.6328132152557373,0.7606449127197266,0.31154176592826843,0.6071428571428572,1.7363338470458984,0.46286264061927795
1.4324216842651367,0.5987182855606079,0.8337033987045288,0.29885947704315186,0.5535714285714286,1.4305025339126587,0.45148128271102905
1.4202051162719727,0.6011419296264648,0.8190631866455078,0.2923734784126282,0.5714285714285714,1.6310397386550903,0.442443311214447
1.3697166442871094,0.6394245624542236,0.7302920818328857,0.3211416006088257,0.5178571428571428,1.8753135204315186,0.4796574115753174
1.4002469778060913,0.6458667516708374,0.7543802261352539,0.31287455558776855,0.6071428571428572,1.529543161392212,0.4659484028816223
1.3860151767730713,0.6438242197036743,0.742190957069397,0.3309398293495178,0.5892857142857143,1.2001330852508545,0.4847773015499115
1.3917231559753418,0.627827525138855,0.7638956308364868,0.31000304222106934,0.625,1.4240171909332275,0.46191978454589844
1.4214413166046143,0.630256175994873,0.7911851406097412,0.2992064356803894,0.5714285714285714,1.6808483600616455,0.45160573720932007
1.4794824123382568,0.6021587252616882,0.8773236870765686,0.3026263117790222,0.5714285714285714,1.5290005207061768,0.4514182209968567
1.457277774810791,0.5909409523010254,0.8663368225097656,0.2928943932056427,0.5357142857142857,1.4658658504486084,0.444161057472229
1.447829246520996,0.6112143993377686,0.8366148471832275,0.2967780828475952,0.5535714285714286,1.622483253479004,0.4471476674079895
1.4750473499298096,0.5823635458946228,0.8926838040351868,0.29296228289604187,0.5357142857142857,1.4200390577316284,0.4518396258354187
1.4666646718978882,0.6189658641815186,0.8476988077163696,0.3080313503742218,0.5535714285714286,1.6580342054367065,0.45613762736320496
1.42332923412323,0.6258701682090759,0.797459065914154,0.31185227632522583,0.5714285714285714,1.7753440141677856,0.4676039218902588
1.447674036026001,0.6185376644134521,0.8291363716125488,0.3037230968475342,0.5714285714285714,1.477077603340149,0.457427442073822
1.4410353899002075,0.6273709535598755,0.813664436340332,0.3206995129585266,0.5714285714285714,1.5917414426803589,0.4733773469924927
1.4130859375,0.5986058712005615,0.8144800662994385,0.29100918769836426,0.5357142857142857,1.3213423490524292,0.44010090827941895
1.4486944675445557,0.6214730739593506,0.8272213935852051,0.3276354670524597,0.4821428571428571,1.3369220495224,0.4773121476173401
1.5103822946548462,0.5952675342559814,0.9151147603988647,0.29521605372428894,0.5892857142857143,1.8588234186172485,0.44793522357940674
1.432204246520996,0.6080358028411865,0.8241684436798096,0.29588115215301514,0.5892857142857143,1.3194221258163452,0.4441952109336853
1.455344319343567,0.6037983894348145,0.8515459299087524,0.29928135871887207,0.5535714285714286,1.6173973083496094,0.4514850378036499
1.3925656080245972,0.6547242999076843,0.7378413081169128,0.33407723903656006,0.5535714285714286,1.4815254211425781,0.485896497964859
1.476658821105957,0.5748089551925659,0.9018498659133911,0.2855389714241028,0.5,1.6941885948181152,0.4378392994403839
1.4619544744491577,0.6069362163543701,0.8550182580947876,0.286664217710495,0.5535714285714286,1.6213371753692627,0.43642503023147583
1.3730632066726685,0.6339221000671387,0.7391411066055298,0.3258291184902191,0.5535714285714286,1.6801093816757202,0.47696244716644287
1.4333584308624268,0.6033955216407776,0.8299629092216492,0.3080655336380005,0.5714285714285714,1.5980597734451294,0.46197572350502014
1.459928274154663,0.6058155298233032,0.8541127443313599,0.29567110538482666,0.5714285714285714,1.2892318964004517,0.45000654458999634
1.4686527252197266,0.5854543447494507,0.8831983804702759,0.2924555540084839,0.5892857142857143,1.3927361965179443,0.44787395000457764
1.452967643737793,0.6123955845832825,0.8405720591545105,0.30475857853889465,0.5892857142857143,1.2155132293701172,0.4495176076889038
1.4143383502960205,0.6034217476844788,0.8109166026115417,0.2941039502620697,0.5892857142857143,1.0209182500839233,0.44797202944755554
1.4391772747039795,0.6029270887374878,0.8362501859664917,0.30121418833732605,0.5535714285714286,1.5555716753005981,0.4559691548347473
1.4082520008087158,0.6150012016296387,0.7932507991790771,0.2989943027496338,0.5357142857142857,1.3138612508773804,0.44953346252441406
1.418224811553955,0.6214904189109802,0.7967343926429749,0.3088308870792389,0.5357142857142857,1.7282416820526123,0.46258223056793213
1.4146928787231445,0.6190747022628784,0.7956181764602661,0.30598169565200806,0.5892857142857143,1.370715618133545,0.45339739322662354
1.4321973323822021,0.6055367588996887,0.8266605734825134,0.3026575446128845,0.6071428571428572,1.5429555177688599,0.45291370153427124
1.4345837831497192,0.5981643199920654,0.8364194631576538,0.30767035484313965,0.6071428571428572,1.7217496633529663,0.4563640356063843
1.4376602172851562,0.61431485414505,0.8233453631401062,0.30307716131210327,0.6071428571428572,1.6590595245361328,0.4506753087043762
1.4121613502502441,0.6120316982269287,0.8001296520233154,0.30189433693885803,0.5714285714285714,1.5920391082763672,0.4537211060523987
1.4576466083526611,0.5930668115615845,0.8645797967910767,0.2960548400878906,0.5714285714285714,1.3717966079711914,0.4420223832130432
1.4394912719726562,0.6154627203941345,0.8240285515785217,0.31754714250564575,0.5357142857142857,1.6397627592086792,0.46866127848625183
1.3976571559906006,0.5936130285263062,0.8040441274642944,0.3147302269935608,0.5892857142857143,1.735715627670288,0.46571916341781616
1.4186265468597412,0.595856785774231,0.8227697610855103,0.29172223806381226,0.5357142857142857,0.9635005593299866,0.44115233421325684
1.4421528577804565,0.6176617741584778,0.8244910836219788,0.30988186597824097,0.5714285714285714,1.4018644094467163,0.4619849920272827
1.4143297672271729,0.6165192723274231,0.7978104948997498,0.31280314922332764,0.6071428571428572,1.3471341133117676,0.46781033277511597
1.47360360622406,0.602418065071106,0.8711855411529541,0.3041504919528961,0.5535714285714286,1.540036916732788,0.45467472076416016
1.4281829595565796,0.6246196627616882,0.8035632967948914,0.3107132613658905,0.5357142857142857,1.3527311086654663,0.454495906829834
1.472017526626587,0.5896905064582825,0.8823270201683044,0.2854601740837097,0.5714285714285714,1.568809986114502,0.4369661211967468
1.4049272537231445,0.6309562921524048,0.7739709615707397,0.3174486756324768,0.5892857142857143,1.2211374044418335,0.47067567706108093
1.384600281715393,0.6042574644088745,0.7803428173065186,0.3035510182380676,0.5892857142857143,1.7000380754470825,0.4548277258872986
1.448530912399292,0.6215174198150635,0.8270134925842285,0.312216579914093,0.5178571428571428,1.6671538352966309,0.4674760699272156
1.441861629486084,0.5985357761383057,0.8433258533477783,0.29981252551078796,0.5892857142857143,1.5055025815963745,0.4486859440803528
1.4643125534057617,0.613073468208313,0.8512390851974487,0.30159568786621094,0.5535714285714286,1.5608633756637573,0.4513193964958191
1.4382209777832031,0.5876148343086243,0.8506061434745789,0.2909003496170044,0.5714285714285714,1.78933846950531,0.44182777404785156
1.428767204284668,0.6068147420883179,0.8219524621963501,0.298595666885376,0.5892857142857143,1.4263222217559814,0.4491809606552124
1.470838189125061,0.5904123187065125,0.8804258704185486,0.2944411039352417,0.5714285714285714,1.714378833770752,0.442668616771698
1.4456415176391602,0.5937771797180176,0.8518643379211426,0.28694719076156616,0.5357142857142857,1.588202714920044,0.44020140171051025
1.388080358505249,0.6286710500717163,0.7594093084335327,0.31148067116737366,0.5,1.243106484413147,0.462729275226593
1.4718377590179443,0.5931529998779297,0.8786847591400146,0.29171591997146606,0.5892857142857143,1.5902498960494995,0.4489794671535492
1.45835280418396,0.5831137895584106,0.8752390146255493,0.29085657000541687,0.5535714285714286,1.6490061283111572,0.43907487392425537
1.435755729675293,0.6051885485649109,0.8305671811103821,0.2983865737915039,0.5357142857142857,1.3529715538024902,0.4412720203399658
1.4525842666625977,0.5937471389770508,0.8588371276855469,0.2861819565296173,0.5535714285714286,1.4339972734451294,0.44337502121925354
1.4356504678726196,0.6133928894996643,0.8222575783729553,0.30822086334228516,0.5535714285714286,1.4247199296951294,0.4579116106033325
1.4231910705566406,0.5995101928710938,0.8236808776855469,0.29852354526519775,0.5892857142857143,1.8013968467712402,0.4484901428222656
1.4173600673675537,0.6190962195396423,0.7982638478279114,0.3051513731479645,0.5,1.9265637397766113,0.46044957637786865
1.4421296119689941,0.6045964956283569,0.8375331163406372,0.29814672470092773,0.5535714285714286,1.4518592357635498,0.4502626061439514
1.4392727613449097,0.6239150166511536,0.8153577446937561,0.31734758615493774,0.5892857142857143,1.416741132736206,0.47309714555740356
1.4278539419174194,0.6121617555618286,0.8156921863555908,0.30386191606521606,0.5178571428571428,1.5991544723510742,0.4575236141681671
1.4458866119384766,0.6009122133255005,0.8449743986129761,0.2985779047012329,0.5357142857142857,1.6450133323669434,0.4440303444862366
1.4730076789855957,0.5791230201721191,0.8938846588134766,0.28865087032318115,0.5714285714285714,1.286310076713562,0.4407711625099182
1.4673385620117188,0.5654441118240356,0.9018944501876831,0.27388882637023926,0.5535714285714286,1.2580859661102295,0.4239158630371094
1.4065794944763184,0.633698582649231,0.7728809118270874,0.3176729083061218,0.4821428571428571,1.4452934265136719,0.47492775321006775
1.3909279108047485,0.5916998982429504,0.7992280125617981,0.3113923668861389,0.5178571428571428,1.6615900993347168,0.4670103192329407
1.4169775247573853,0.6124334335327148,0.8045440912246704,0.310547798871994,0.5357142857142857,1.3722652196884155,0.4696142375469208
1.3984423875808716,0.6165527105331421,0.7818896770477295,0.2992674708366394,0.5535714285714286,1.7400858402252197,0.44833117723464966
1.4558545351028442,0.5946374535560608,0.8612170815467834,0.29162833094596863,0.5357142857142857,1.7441749572753906,0.4457276463508606
1.4619019031524658,0.5915254950523376,0.8703764081001282,0.29368919134140015,0.5,1.5011712312698364,0.43953007459640503
1.4515804052352905,0.607049822807312,0.8445305824279785,0.30556631088256836,0.5892857142857143,1.564110517501831,0.4555114507675171
1.4904992580413818,0.5913360714912415,0.8991631865501404,0.29498764872550964,0.5178571428571428,1.465288519859314,0.4413703382015228
1.4618186950683594,0.6130044460296631,0.8488142490386963,0.3089500665664673,0.5892857142857143,1.5642930269241333,0.4671064615249634
1.4032135009765625,0.6157426834106445,0.787470817565918,0.2966623902320862,0.5714285714285714,1.6332635879516602,0.4400685429573059
1.4277576208114624,0.6104996800422668,0.8172579407691956,0.3023521304130554,0.5714285714285714,1.2355749607086182,0.45469164848327637
1.4215826988220215,0.5990525484085083,0.8225301504135132,0.29420772194862366,0.5535714285714286,1.4291377067565918,0.4441066384315491
1.3930423259735107,0.6317262649536133,0.7613160610198975,0.3217815160751343,0.5357142857142857,1.875125765800476,0.47383594512939453
1.4298057556152344,0.6228558421134949,0.8069499135017395,0.31246402859687805,0.5714285714285714,1.8356029987335205,0.463653028011322
1.450040340423584,0.6005874872207642,0.8494528532028198,0.2967182695865631,0.5535714285714286,1.3278075456619263,0.45044833421707153
1.431027889251709,0.6096968650817871,0.8213310241699219,0.2906113266944885,0.5892857142857143,1.5945225954055786,0.4478680491447449
1.3956513404846191,0.6417654752731323,0.7538858652114868,0.32719188928604126,0.5178571428571428,1.497218132019043,0.4760280251502991
1.4501689672470093,0.6155211925506592,0.8346477746963501,0.3201294541358948,0.5535714285714286,1.3321715593338013,0.4716758728027344
1.4608116149902344,0.5859417915344238,0.8748698234558105,0.28353309631347656,0.5535714285714286,1.4785354137420654,0.4275442063808441
1.4271562099456787,0.5950282216072083,0.8321279883384705,0.29829999804496765,0.5714285714285714,1.4365373849868774,0.4456539750099182
1.4836628437042236,0.5838575959205627,0.8998052477836609,0.2869592308998108,0.5535714285714286,1.5966308116912842,0.44231659173965454
1.3721331357955933,0.5799444317817688,0.7921887040138245,0.2979739308357239,0.5714285714285714,1.4160572290420532,0.4496304988861084
1.4393866062164307,0.5926132202148438,0.8467733860015869,0.2992512285709381,0.5714285714285714,1.4772077798843384,0.44679078459739685
1.4157545566558838,0.6221927404403687,0.7935618162155151,0.31302154064178467,0.5714285714285714,1.4151849746704102,0.4661210775375366
1.3765349388122559,0.6540238857269287,0.7225110530853271,0.32959482073783875,0.5892857142857143,1.4904472827911377,0.47786569595336914
1.40260910987854,0.5731093287467957,0.8294997811317444,0.3028853237628937,0.5535714285714286,1.3806705474853516,0.4487951397895813
1.4408308267593384,0.6104476451873779,0.8303831815719604,0.2945326864719391,0.5,1.4651825428009033,0.4451947808265686
1.4676923751831055,0.5914497971534729,0.8762425780296326,0.291204571723938,0.5357142857142857,1.5210009813308716,0.44064486026763916
1.3971281051635742,0.6238823533058167,0.7732457518577576,0.30077993869781494,0.5535714285714286,1.7975927591323853,0.4547097086906433
1.4460477828979492,0.6249841451644897,0.8210636377334595,0.3154142200946808,0.5714285714285714,1.4880274534225464,0.4683377146720886
1.4536969661712646,0.6072177886962891,0.8464791774749756,0.30840522050857544,0.5178571428571428,1.821742296218872,0.4535510241985321
1.4558145999908447,0.5864283442497253,0.8693862557411194,0.2912575602531433,0.5892857142857143,1.7143970727920532,0.4404718279838562
1.4655400514602661,0.5996953248977661,0.8658447265625,0.29884806275367737,0.5535714285714286,1.6400200128555298,0.45528727769851685
1.4339107275009155,0.5879753828048706,0.8459353446960449,0.2892453968524933,0.625,1.1412407159805298,0.43605175614356995
1.4291876554489136,0.5995104908943176,0.829677164554596,0.3010115623474121,0.5535714285714286,1.687738060951233,0.45815542340278625
1.3898615837097168,0.6167512536048889,0.7731103301048279,0.3026036024093628,0.5892857142857143,1.5596998929977417,0.4537672996520996
1.4392969608306885,0.6229830980300903,0.8163138628005981,0.31934767961502075,0.5714285714285714,1.5999681949615479,0.4665372669696808
1.4428479671478271,0.5985121726989746,0.8443357944488525,0.3048272728919983,0.5535714285714286,1.5893535614013672,0.45359867811203003
1.4676166772842407,0.5946193933486938,0.8729972839355469,0.29882127046585083,0.5178571428571428,1.6492236852645874,0.4527507424354553
1.4289356470108032,0.5945446491241455,0.8343909978866577,0.30356931686401367,0.5357142857142857,1.4186718463897705,0.45197591185569763
1.4478157758712769,0.5942056179046631,0.8536101579666138,0.29208552837371826,0.5535714285714286,1.4557594060897827,0.45146259665489197
1.4217395782470703,0.6278645396232605,0.7938750386238098,0.31827840209007263,0.5178571428571428,1.3891797065734863,0.4687737822532654
1.4604600667953491,0.5978832244873047,0.8625768423080444,0.2952129542827606,0.5357142857142857,1.2503818273544312,0.44666507840156555
1.446976661682129,0.5812510848045349,0.865725576877594,0.28416353464126587,0.5178571428571428,1.4508330821990967,0.42687755823135376
1.4353506565093994,0.6182239055633545,0.8171267509460449,0.3056575655937195,0.5892857142857143,1.333284616470337,0.45956847071647644
1.419940710067749,0.6186368465423584,0.8013038635253906,0.3116288185119629,0.5178571428571428,1.7790772914886475,0.464927613735199
1.4158189296722412,0.6309207677841187,0.7848981618881226,0.3147044777870178,0.6071428571428572,1.8123856782913208,0.46658459305763245
1.4551966190338135,0.6064906120300293,0.8487060070037842,0.3048468232154846,0.5892857142857143,1.7267992496490479,0.45738354325294495
1.469170093536377,0.5851532220840454,0.8840168714523315,0.29738420248031616,0.5892857142857143,1.5890214443206787,0.4456113278865814
1.4719607830047607,0.5886685252189636,0.8832922577857971,0.2887430489063263,0.5,1.566985011100769,0.43720799684524536
1.4282125234603882,0.6217373609542847,0.8064751625061035,0.31163954734802246,0.5535714285714286,1.5811212062835693,0.4595802426338196
1.4628548622131348,0.610501766204834,0.8523530960083008,0.30813777446746826,0.5714285714285714,1.2596096992492676,0.460554301738739
1.4205749034881592,0.6235074996948242,0.797067403793335,0.3138996362686157,0.5535714285714286,1.8429412841796875,0.46136799454689026
1.3912794589996338,0.621554434299469,0.7697250247001648,0.31147530674934387,0.5535714285714286,1.87327241897583,0.46968936920166016
1.4704971313476562,0.5812870264053345,0.8892101049423218,0.2880055904388428,0.5714285714285714,1.5595998764038086,0.4372546076774597
1.4365532398223877,0.6212006211280823,0.8153526186943054,0.3116038143634796,0.5535714285714286,1.6255956888198853,0.4671207368373871
1.4337795972824097,0.6123142242431641,0.8214653730392456,0.3059930205345154,0.5892857142857143,1.7223763465881348,0.4666270315647125
1.4510892629623413,0.5587245225906372,0.8923647403717041,0.28718313574790955,0.5535714285714286,1.298371434211731,0.4311268627643585
1.4636473655700684,0.5979599952697754,0.865687370300293,0.2915972173213959,0.5178571428571428,1.3924739360809326,0.44290614128112793
1.4583420753479004,0.585912823677063,0.8724292516708374,0.29283976554870605,0.5714285714285714,1.4490797519683838,0.44388124346733093
1.4262272119522095,0.616649866104126,0.8095773458480835,0.3052963614463806,0.5535714285714286,1.5514256954193115,0.4612719714641571
1.4461162090301514,0.6089220643043518,0.8371941447257996,0.3065912127494812,0.5178571428571428,1.3569453954696655,0.4581901431083679
1.405388355255127,0.6469379663467407,0.7584503889083862,0.3151429295539856,0.6071428571428572,1.1338597536087036,0.47260797023773193
1.4262975454330444,0.5969816446304321,0.8293159008026123,0.2950214147567749,0.5714285714285714,1.021454930305481,0.4440029561519623
1.4786405563354492,0.5998190641403198,0.8788214921951294,0.2925015091896057,0.5178571428571428,1.4441189765930176,0.44104307889938354
1.4557068347930908,0.6093015670776367,0.8464052677154541,0.31255632638931274,0.5892857142857143,1.6178956031799316,0.4664996564388275
1.4532063007354736,0.6137295365333557,0.8394767642021179,0.31297242641448975,0.5714285714285714,1.7249836921691895,0.46365538239479065
1.4376643896102905,0.605034351348877,0.8326300382614136,0.3064253032207489,0.625,1.7835246324539185,0.46033382415771484
1.4251471757888794,0.6126934885978699,0.8124536871910095,0.29667556285858154,0.5714285714285714,2.019488573074341,0.44578784704208374
1.4192745685577393,0.6074570417404175,0.8118175268173218,0.2996547520160675,0.5,1.5522223711013794,0.45056402683258057
1.4465477466583252,0.5995794534683228,0.8469682931900024,0.2935323119163513,0.6071428571428572,1.8956964015960693,0.4421171545982361
1.4136662483215332,0.6256523132324219,0.7880139350891113,0.30315855145454407,0.5714285714285714,1.8503589630126953,0.4564081132411957
1.4209213256835938,0.6243922710418701,0.7965290546417236,0.3121960759162903,0.5357142857142857,1.378562331199646,0.4677436649799347
1.41423761844635,0.6186658143997192,0.7955718040466309,0.30973702669143677,0.5535714285714286,1.287913203239441,0.46757233142852783
1.436314344406128,0.6054428815841675,0.8308714628219604,0.2928212881088257,0.5357142857142857,1.6541695594787598,0.44075798988342285
1.502477765083313,0.5656716227531433,0.9368061423301697,0.2755328416824341,0.6071428571428572,1.4140745401382446,0.4292506277561188
1.405231237411499,0.5571194887161255,0.8481117486953735,0.30779165029525757,0.5178571428571428,1.5878633260726929,0.4599505662918091
1.4566209316253662,0.590056300163269,0.8665646314620972,0.29910513758659363,0.5892857142857143,1.614734411239624,0.44606146216392517
1.4304286241531372,0.5866636037826538,0.8437650203704834,0.2933177053928375,0.5357142857142857,1.559775710105896,0.44544070959091187
1.3871073722839355,0.5571369528770447,0.8299704194068909,0.29122793674468994,0.5892857142857143,1.6299360990524292,0.44037747383117676
1.4618909358978271,0.6010159254074097,0.8608750104904175,0.3052774667739868,0.5714285714285714,1.3421616554260254,0.45798346400260925
1.4380054473876953,0.616105318069458,0.8219001293182373,0.3103433847427368,0.5535714285714286,1.1244174242019653,0.4563163220882416
1.4137089252471924,0.6177300214767456,0.7959789037704468,0.3059801459312439,0.5714285714285714,1.3906981945037842,0.4609222710132599
1.4486334323883057,0.5926759839057922,0.8559574484825134,0.28403663635253906,0.5714285714285714,1.5534406900405884,0.44437289237976074
1.4368325471878052,0.6020768880844116,0.8347556591033936,0.3032591640949249,0.5714285714285714,1.5511142015457153,0.45466578006744385
1.4282127618789673,0.6034594774246216,0.8247532844543457,0.3013622760772705,0.5892857142857143,1.1441041231155396,0.4527819752693176
1.4186968803405762,0.6156150698661804,0.8030818104743958,0.29930004477500916,0.5714285714285714,1.669815182685852,0.45622995495796204
1.4164097309112549,0.6223573088645935,0.7940524220466614,0.3071689009666443,0.5535714285714286,1.4527498483657837,0.4595421552658081
1.4432809352874756,0.6054603457450867,0.8378205895423889,0.3039699196815491,0.5357142857142857,1.4545950889587402,0.45455631613731384
1.415194034576416,0.6208728551864624,0.7943211793899536,0.30287909507751465,0.5535714285714286,1.3758580684661865,0.4578826129436493
1.43801748752594,0.5994330644607544,0.8385844230651855,0.29032543301582336,0.5892857142857143,1.4774290323257446,0.44167429208755493
1.457665205001831,0.6149012446403503,0.8427639603614807,0.2977803647518158,0.6428571428571428,1.5984835624694824,0.4524820148944855
1.4568268060684204,0.5968363285064697,0.8599904775619507,0.3024597764015198,0.5357142857142857,1.628013253211975,0.4499361515045166
1.4251610040664673,0.6114383339881897,0.8137226700782776,0.297721803188324,0.5535714285714286,1.2223492860794067,0.45872366428375244
1.452393889427185,0.5944684743881226,0.8579254150390625,0.2988732159137726,0.5357142857142857,1.7972768545150757,0.4517630934715271
1.3808314800262451,0.575817883014679,0.8050135970115662,0.3033475875854492,0.5357142857142857,1.7293652296066284,0.4486047923564911
1.3906364440917969,0.6079174280166626,0.7827190160751343,0.2949048578739166,0.5714285714285714,1.6708866357803345,0.44359147548675537
1.406675934791565,0.6275297403335571,0.7791461944580078,0.3045549988746643,0.5892857142857143,1.8714896440505981,0.4579312205314636
1.4544835090637207,0.5829105377197266,0.8715729713439941,0.2843758463859558,0.5535714285714286,1.2425625324249268,0.4309310019016266
1.4238226413726807,0.6176746487617493,0.8061479926109314,0.3064013421535492,0.5178571428571428,1.9060581922531128,0.46364301443099976
1.3987202644348145,0.6309590339660645,0.76776123046875,0.3195575475692749,0.5357142857142857,1.679822564125061,0.47480741143226624
1.4281091690063477,0.6306272149085999,0.7974819540977478,0.31976309418678284,0.5357142857142857,1.4835149049758911,0.4716857969760895
1.4185547828674316,0.5610443353652954,0.8575104475021362,0.2971826195716858,0.5357142857142857,1.628804326057434,0.4437827467918396
1.459022045135498,0.6107368469238281,0.8482851982116699,0.30787718296051025,0.6071428571428572,1.7524930238723755,0.4618590474128723
1.4474220275878906,0.6062320470809937,0.841189980506897,0.30559709668159485,0.4821428571428571,1.8099899291992188,0.45946794748306274
1.468178391456604,0.6079826951026917,0.8601956963539124,0.30372345447540283,0.5357142857142857,1.5070478916168213,0.45369482040405273
1.4285573959350586,0.6153470873832703,0.8132103085517883,0.29553717374801636,0.5714285714285714,1.2849524021148682,0.4339299201965332
1.4633615016937256,0.5998918414115906,0.863469660282135,0.28729817271232605,0.5714285714285714,1.4668891429901123,0.4338269829750061
1.3923462629318237,0.6288902163505554,0.7634560465812683,0.31540191173553467,0.5178571428571428,1.418840765953064,0.4662899374961853
1.3924050331115723,0.5804577469825745,0.8119472861289978,0.30924808979034424,0.5714285714285714,1.3673502206802368,0.45984750986099243
1.4829466342926025,0.6071428060531616,0.8758038282394409,0.30439791083335876,0.5,1.4878045320510864,0.4555450975894928
1.4016807079315186,0.5875921249389648,0.8140885829925537,0.30301541090011597,0.5357142857142857,1.4211517572402954,0.4512224495410919
1.437902569770813,0.6032198667526245,0.8346827030181885,0.3009989857673645,0.5535714285714286,1.7844165563583374,0.4537905752658844
1.4083590507507324,0.5642399787902832,0.8441190719604492,0.29520565271377563,0.5892857142857143,1.6927522420883179,0.4505503177642822
1.4124398231506348,0.6118837594985962,0.8005560636520386,0.31311070919036865,0.5714285714285714,1.4382880926132202,0.4632517695426941
1.4415955543518066,0.6121577024459839,0.8294378519058228,0.30744051933288574,0.5357142857142857,1.52531898021698,0.46099936962127686
1.4689174890518188,0.6036295294761658,0.8652879595756531,0.305159330368042,0.5357142857142857,1.3218029737472534,0.45908689498901367
1.4472098350524902,0.5991089344024658,0.8481009006500244,0.2958172857761383,0.5714285714285714,1.0913891792297363,0.44426020979881287
1.4007055759429932,0.6293210983276367,0.7713844776153564,0.31742042303085327,0.625,1.4586091041564941,0.46577098965644836
1.4049885272979736,0.6327435970306396,0.772244930267334,0.3108336329460144,0.5535714285714286,1.0277432203292847,0.46414148807525635
1.4657893180847168,0.6066179275512695,0.8591713905334473,0.30206435918807983,0.5535714285714286,1.4376177787780762,0.4513303339481354
1.4298615455627441,0.6311708688735962,0.798690676689148,0.32060378789901733,0.5178571428571428,1.3553191423416138,0.47086918354034424
1.4517890214920044,0.590161919593811,0.8616271018981934,0.2889378070831299,0.5535714285714286,1.3904627561569214,0.43629366159439087
1.4260051250457764,0.6249054074287415,0.8010997176170349,0.3142836391925812,0.5714285714285714,1.525053858757019,0.46277177333831787
1.4587920904159546,0.6016975045204163,0.8570945858955383,0.3163662552833557,0.5535714285714286,1.4361228942871094,0.46254491806030273
1.8666579723358154,0.5286352634429932,1.3380227088928223,0.49978935718536377,0.375,1.4631901979446411,0.7265453934669495
1.7556034326553345,0.511005163192749,1.2445982694625854,0.5567256212234497,0.4285714285714286,1.1047005653381348,0.8023375868797302
1.835195779800415,0.3884968161582947,1.4466989636421204,0.42865845561027527,0.4107142857142857,1.3291620016098022,0.6877732872962952
1.7801246643066406,0.40630847215652466,1.373816192150116,0.44382476806640625,0.4642857142857143,1.5083657503128052,0.7261531352996826
1.7744628190994263,0.41913166642189026,1.355331152677536,0.4664640426635742,0.3928571428571429,1.2930444478988647,0.7605665922164917
1.8461140394210815,0.44885551929473877,1.3972585201263428,0.5001264214515686,0.4464285714285714,1.2412230968475342,0.8129371404647827
1.831146478652954,0.4474812150001526,1.3836652636528015,0.4682431221008301,0.4107142857142857,1.8319729566574097,0.7728242874145508
1.8478524684906006,0.46365123987197876,1.3842012286186218,0.49695125222206116,0.4464285714285714,1.8731001615524292,0.8016281723976135
1.7736849784851074,0.39413702487945557,1.3795479536056519,0.43608784675598145,0.4642857142857143,1.293148398399353,0.7589761018753052
1.7389720678329468,0.5484774112701416,1.1904946565628052,0.5275794863700867,0.5357142857142857,1.2919244766235352,0.8233730792999268
1.7247428894042969,0.4535442292690277,1.2711986601352692,0.4352083206176758,0.4464285714285714,1.3406211137771606,0.7199477553367615
1.7509641647338867,0.4665873944759369,1.2843767702579498,0.4519122242927551,0.5357142857142857,1.3061712980270386,0.69547438621521
1.610525131225586,0.47152096033096313,1.1390041708946228,0.44103169441223145,0.5,1.4513084888458252,0.6667694449424744
1.5413918495178223,0.45593830943107605,1.0854535400867462,0.4129623770713806,0.5,1.652147889137268,0.681591272354126
1.6119496822357178,0.40032416582107544,1.2116255164146423,0.3676697611808777,0.5357142857142857,1.5579332113265991,0.6688156723976135
1.4780256748199463,0.3811687231063843,1.096856951713562,0.3587154150009155,0.4642857142857143,1.7379950284957886,0.663999080657959
1.34233820438385,0.6360777616500854,0.7062604427337646,0.46945637464523315,0.5357142857142857,1.3774904012680054,0.7183558940887451
1.3934073448181152,0.4365891218185425,0.9568182229995728,0.4097873568534851,0.5,1.8944417238235474,0.6956652998924255
1.3791437149047852,0.358826220035553,1.0203174948692322,0.3657994866371155,0.5,1.4441101551055908,0.694415271282196
1.3160569667816162,0.3145911693572998,1.0014657974243164,0.3632076382637024,0.4642857142857143,1.8924386501312256,0.6873270273208618
1.3757916688919067,0.384022057056427,0.9917696118354797,0.3790547847747803,0.5178571428571428,1.751816749572754,0.6881058812141418
1.33774733543396,0.35795077681541443,0.9797965586185455,0.38845860958099365,0.5892857142857143,1.7051862478256226,0.7341312766075134
1.2928156852722168,0.4756067991256714,0.8172088861465454,0.46390336751937866,0.4642857142857143,1.7054414749145508,0.7880017757415771
1.4002416133880615,0.47352442145347595,0.9267171919345856,0.5114091634750366,0.5535714285714286,1.6322758197784424,0.8759914636611938
1.3697705268859863,0.41985997557640076,0.9499105513095856,0.48133766651153564,0.4821428571428571,1.4929405450820923,0.8299480676651001
1.3085936307907104,0.6719170808792114,0.636676549911499,0.6221573352813721,0.5357142857142857,1.7546015977859497,0.916487455368042
1.3588536977767944,0.6587938070297241,0.7000598907470703,0.6275705099105835,0.5714285714285714,1.9788143634796143,0.9189280271530151
1.3653589487075806,0.44681352376937866,0.9185454249382019,0.5194792151451111,0.5535714285714286,1.2648335695266724,0.8495854139328003
1.428094506263733,0.4706764817237854,0.9574180245399475,0.5235177874565125,0.4464285714285714,1.5353955030441284,0.9094048738479614
1.3985675573349,0.6713066101074219,0.727260947227478,0.5692125558853149,0.5178571428571428,1.2353554964065552,0.9084863662719727
1.3445379734039307,0.5391935110092163,0.8053444623947144,0.5142470598220825,0.4464285714285714,1.5288184881210327,0.8977814316749573
1.35252046585083,0.756824254989624,0.595696210861206,0.591629147529602,0.6071428571428572,1.6640844345092773,0.942485511302948
1.2906367778778076,0.5332951545715332,0.7573416233062744,0.47668373584747314,0.5535714285714286,1.7901220321655273,0.842737078666687
1.2759060859680176,0.7196764349937439,0.5562296509742737,0.5509711503982544,0.5357142857142857,1.410578966140747,0.9078032970428467
1.2271490097045898,0.6499626636505127,0.5771863460540771,0.5145640969276428,0.5357142857142857,1.7864508628845215,0.8726388216018677
1.380757212638855,0.7346309423446655,0.6461262702941895,0.5345879793167114,0.5178571428571428,1.5102887153625488,0.8706514835357666
1.3243591785430908,0.7090829610824585,0.6152762174606323,0.520956814289093,0.625,1.6699960231781006,0.826090931892395
1.3163771629333496,0.5601806640625,0.7561964988708496,0.4392511248588562,0.5535714285714286,1.1040394306182861,0.7363017797470093
1.312300682067871,0.5542661547660828,0.7580345273017883,0.44131213426589966,0.5535714285714286,1.2959696054458618,0.735079824924469
1.3538841009140015,0.6654196381568909,0.6884644627571106,0.4830644428730011,0.5357142857142857,1.4838365316390991,0.7472800016403198
1.3090345859527588,0.6351479291915894,0.6738866567611694,0.44451043009757996,0.5535714285714286,2.0331177711486816,0.7257770895957947
1.290050745010376,0.6940343379974365,0.5960164070129395,0.45744219422340393,0.5535714285714286,1.5805182456970215,0.7095005512237549
1.3488459587097168,0.7186176776885986,0.6302282810211182,0.44245466589927673,0.6071428571428572,1.4192548990249634,0.716422438621521
1.3450697660446167,0.671874463558197,0.6731953024864197,0.45805639028549194,0.5892857142857143,1.5112751722335815,0.6815256476402283
1.3045384883880615,0.6833320260047913,0.6212064623832703,0.4123818278312683,0.5178571428571428,1.5461853742599487,0.6449172496795654
1.2712609767913818,0.634864091873169,0.6363968849182129,0.38191601634025574,0.5892857142857143,1.851210594177246,0.5985267162322998
1.30514657497406,0.6802485585212708,0.6248980164527893,0.3761271834373474,0.6071428571428572,2.0598788261413574,0.5809978246688843
1.315791130065918,0.6722362041473389,0.6435549259185791,0.3686601221561432,0.5714285714285714,1.6381574869155884,0.5706859230995178
1.3029929399490356,0.6917674541473389,0.6112254858016968,0.3745116591453552,0.5892857142857143,1.509976863861084,0.5721304416656494
1.3100731372833252,0.7302042245864868,0.5798689126968384,0.38588273525238037,0.5714285714285714,1.8453786373138428,0.5943977236747742
1.3286502361297607,0.7631837725639343,0.5654664635658264,0.3779168426990509,0.5357142857142857,2.029871940612793,0.576802134513855
1.341345191001892,0.7030757665634155,0.6382694244384766,0.37218016386032104,0.5714285714285714,1.234480381011963,0.545807957649231
1.4578313827514648,0.7442492842674255,0.7135820984840393,0.3580617308616638,0.5535714285714286,1.382691740989685,0.5419701337814331
1.4382469654083252,0.7517352104187012,0.686511754989624,0.3782508969306946,0.6428571428571428,1.8182837963104248,0.5566850900650024
1.4782452583312988,0.7826687097549438,0.695576548576355,0.3796803653240204,0.6428571428571428,1.7664393186569214,0.5565462112426758
1.4599354267120361,0.7783456444740295,0.6815897822380066,0.38802090287208557,0.5892857142857143,1.6950286626815796,0.5589790344238281
1.5080680847167969,0.7858104109764099,0.722257673740387,0.3811458945274353,0.5535714285714286,1.4581429958343506,0.548520565032959
1.520467758178711,0.7642148733139038,0.7562528848648071,0.3820456266403198,0.5178571428571428,1.2976075410842896,0.537704586982727
1.548368215560913,0.7633411288261414,0.7850270867347717,0.3678286671638489,0.5714285714285714,1.467514157295227,0.521238386631012
1.5136009454727173,0.7679803371429443,0.745620608329773,0.37196967005729675,0.5357142857142857,1.6953085660934448,0.5212728977203369
1.5889232158660889,0.7070517539978027,0.8818714618682861,0.3448086977005005,0.5,1.9929050207138062,0.49121779203414917
1.5018223524093628,0.7567859888076782,0.7450363636016846,0.3606792092323303,0.5535714285714286,1.575050950050354,0.5047357082366943
1.4679079055786133,0.775871753692627,0.6920361518859863,0.3655696511268616,0.5714285714285714,1.6079245805740356,0.5056261420249939
1.523252010345459,0.7514128088951111,0.7718392014503479,0.3533138632774353,0.5178571428571428,1.5640599727630615,0.49618300795555115
1.4745185375213623,0.7398375272750854,0.7346810102462769,0.3501238226890564,0.5178571428571428,2.0622332096099854,0.47876715660095215
1.4945868253707886,0.724456250667572,0.7701305747032166,0.33463555574417114,0.5892857142857143,2.1808743476867676,0.47080564498901367
1.4774620532989502,0.7020951509475708,0.7753669023513794,0.32456502318382263,0.625,2.008314371109009,0.45036444067955017
1.4357991218566895,0.7556167840957642,0.6801823377609253,0.365066796541214,0.6607142857142857,1.574868083000183,0.4946160316467285
1.5332801342010498,0.6977781057357788,0.835502028465271,0.34099581837654114,0.5892857142857143,1.698241114616394,0.4670802056789398
1.6162662506103516,0.6245508193969727,0.9917154312133789,0.30939579010009766,0.5357142857142857,1.8371976613998413,0.42848140001296997
1.5004132986068726,0.6191474199295044,0.8812658786773682,0.3072563409805298,0.625,1.3085345029830933,0.4260804057121277
1.5340094566345215,0.6345715522766113,0.8994379043579102,0.30735743045806885,0.5357142857142857,1.8106348514556885,0.40986987948417664
1.5548938512802124,0.6550636887550354,0.899830162525177,0.3124026954174042,0.5535714285714286,1.8404368162155151,0.4247139096260071
1.4538289308547974,0.6404367685317993,0.813392162322998,0.3161677122116089,0.5535714285714286,2.12831449508667,0.4112033247947693
1.5517420768737793,0.6710255742073059,0.8807165026664734,0.32871368527412415,0.5178571428571428,1.8889366388320923,0.44626760482788086
1.5585169792175293,0.6461203098297119,0.9123966693878174,0.30962643027305603,0.5714285714285714,1.8547632694244385,0.42487096786499023
1.503405213356018,0.6502840518951416,0.8531211614608765,0.3081887364387512,0.5892857142857143,1.7468534708023071,0.43088608980178833
1.463165521621704,0.6763327121734619,0.7868328094482422,0.3374153971672058,0.5714285714285714,1.268178939819336,0.44917744398117065
1.4591186046600342,0.6628905534744263,0.7962280511856079,0.3074382543563843,0.6071428571428572,1.3117634057998657,0.4184190630912781
1.5090149641036987,0.6105109453201294,0.8985040187835693,0.30279386043548584,0.625,1.2131075859069824,0.41195735335350037
1.43669593334198,0.5982778072357178,0.8384181261062622,0.29692530632019043,0.5357142857142857,1.6838005781173706,0.394051194190979
1.4481704235076904,0.6922484636306763,0.7559219598770142,0.32933127880096436,0.6071428571428572,1.7655922174453735,0.4529101252555847
1.5406811237335205,0.6402684450149536,0.9004126787185669,0.3181518316268921,0.625,1.523292899131775,0.42970627546310425
1.4785794019699097,0.6304714679718018,0.8481079339981079,0.28802967071533203,0.5535714285714286,1.8407268524169922,0.39808982610702515
1.4481141567230225,0.645964503288269,0.8021496534347534,0.297717809677124,0.5714285714285714,1.4903465509414673,0.40766745805740356
1.4474570751190186,0.6514376401901245,0.796019434928894,0.30796313285827637,0.5714285714285714,1.302478551864624,0.4208359718322754
1.4503953456878662,0.634310245513916,0.8160851001739502,0.2953227460384369,0.5357142857142857,1.5720458030700684,0.40589219331741333
1.432533860206604,0.634019136428833,0.798514723777771,0.3029273748397827,0.5714285714285714,2.053236484527588,0.4198472499847412
1.4014599323272705,0.6431175470352173,0.7583423852920532,0.3054598867893219,0.625,1.495306372642517,0.42327719926834106
1.4658904075622559,0.6371945142745972,0.8286958932876587,0.29653289914131165,0.5357142857142857,1.9255671501159668,0.4208574891090393
1.379687786102295,0.6314422488212585,0.7482455372810364,0.29340946674346924,0.5535714285714286,1.511250376701355,0.4133973717689514
1.444380760192871,0.6460063457489014,0.7983744144439697,0.3149440586566925,0.5892857142857143,1.5123168230056763,0.4419158101081848
1.4142000675201416,0.5699566602706909,0.8442434072494507,0.27570590376853943,0.5714285714285714,1.571096420288086,0.4058898687362671
1.4756479263305664,0.5984857082366943,0.8771622180938721,0.2900696396827698,0.6071428571428572,1.6558599472045898,0.40902167558670044
1.4628429412841797,0.6131914854049683,0.8496514558792114,0.2782970368862152,0.5892857142857143,1.3523184061050415,0.4084552526473999
1.4342820644378662,0.648482084274292,0.7857999801635742,0.30305278301239014,0.4821428571428571,1.3256211280822754,0.44246765971183777
1.4778019189834595,0.6986047029495239,0.7791972160339355,0.3479759097099304,0.5535714285714286,1.2980983257293701,0.4985315203666687
1.4457972049713135,0.675248384475708,0.7705488204956055,0.3382236659526825,0.4821428571428571,1.6489602327346802,0.4874107837677002
1.4436683654785156,0.7000826001167297,0.7435857653617859,0.36260199546813965,0.5892857142857143,1.6556165218353271,0.5087593793869019
1.4427058696746826,0.6666777729988098,0.7760280966758728,0.3178829550743103,0.5178571428571428,1.457584023475647,0.46376776695251465
1.5011100769042969,0.6778693795204163,0.8232406973838806,0.34156644344329834,0.5178571428571428,1.408868670463562,0.49089446663856506
1.4409583806991577,0.6942737102508545,0.7466846704483032,0.3432982265949249,0.5714285714285714,1.6437442302703857,0.5085397958755493
1.4699552059173584,0.7039605379104614,0.765994668006897,0.3396502435207367,0.5357142857142857,1.4984900951385498,0.50090491771698
1.4101612567901611,0.7372502088546753,0.6729110479354858,0.38062143325805664,0.4642857142857143,1.529383897781372,0.539806604385376
1.4441957473754883,0.7009878158569336,0.7432079315185547,0.3508144021034241,0.5535714285714286,1.8710715770721436,0.5167858600616455
1.363217830657959,0.7548792362213135,0.6083385944366455,0.3721436858177185,0.5357142857142857,1.8485939502716064,0.5385267734527588
1.4111827611923218,0.7411632537841797,0.6700195074081421,0.3627983331680298,0.5714285714285714,1.555454969406128,0.5296707153320312
1.42250394821167,0.6348408460617065,0.7876631021499634,0.31614670157432556,0.5535714285714286,1.71457040309906,0.47857755422592163
1.4173331260681152,0.7000765800476074,0.7172565460205078,0.33598592877388,0.5,1.5722275972366333,0.5031692981719971
1.4132018089294434,0.7289084196090698,0.6842933893203735,0.36800920963287354,0.5535714285714286,1.7278817892074585,0.5344850420951843
1.3795857429504395,0.7526509761810303,0.6269347667694092,0.3806040287017822,0.5357142857142857,1.5222439765930176,0.5467549562454224
1.4061760902404785,0.751388669013977,0.6547874212265015,0.3704882860183716,0.5714285714285714,1.3022688627243042,0.5349037647247314
1.450486183166504,0.7083433866500854,0.7421427965164185,0.33488786220550537,0.5357142857142857,1.5986840724945068,0.4911037087440491
1.3983280658721924,0.717303454875946,0.6810246109962463,0.3452032804489136,0.5,1.3281663656234741,0.4922415018081665
1.4005231857299805,0.7378560304641724,0.6626671552658081,0.3614254593849182,0.5535714285714286,1.2675291299819946,0.519991397857666
1.3865026235580444,0.7520832419395447,0.6344193816184998,0.37397557497024536,0.5178571428571428,1.3735395669937134,0.5226132869720459
1.4161601066589355,0.7272936105728149,0.6888664960861206,0.35066187381744385,0.5357142857142857,1.9675589799880981,0.4869219958782196
1.4559224843978882,0.6962276101112366,0.7596948742866516,0.3556506037712097,0.5535714285714286,1.7218323945999146,0.4856109619140625
1.4573615789413452,0.6992616653442383,0.7580999135971069,0.3391580879688263,0.5714285714285714,1.5726330280303955,0.4739415645599365
1.4335254430770874,0.7048811912536621,0.7286442518234253,0.3462681770324707,0.5,1.4811722040176392,0.4768650531768799
1.4347710609436035,0.7110623121261597,0.7237087488174438,0.3489275574684143,0.5178571428571428,1.4595060348510742,0.47525689005851746
1.4118735790252686,0.7176861763000488,0.6941874027252197,0.3564588725566864,0.5,1.9797935485839844,0.49319958686828613
1.3949952125549316,0.6996333599090576,0.695361852645874,0.33872437477111816,0.5,2.0496835708618164,0.45904552936553955
1.368159294128418,0.7276932001113892,0.6404660940170288,0.36316174268722534,0.4642857142857143,1.450280785560608,0.4973275065422058
1.3498716354370117,0.7457965016365051,0.6040751338005066,0.38193151354789734,0.5,1.8896050453186035,0.5105130672454834
1.3979040384292603,0.6988155245780945,0.6990885138511658,0.33179017901420593,0.5357142857142857,1.6207410097122192,0.4516710340976715
1.3908329010009766,0.7246679067611694,0.6661649942398071,0.35133296251296997,0.4464285714285714,1.6444569826126099,0.4831642806529999
1.3845024108886719,0.7430789470672607,0.6414234638214111,0.3662209212779999,0.5357142857142857,1.7786792516708374,0.48798128962516785
1.390547513961792,0.7279457449913025,0.6626017689704895,0.36852723360061646,0.5178571428571428,1.297544002532959,0.49520617723464966
1.4425557851791382,0.6917819380760193,0.7507738471031189,0.339337557554245,0.4642857142857143,1.6463836431503296,0.4637009799480438
1.433720588684082,0.7058091759681702,0.7279114127159119,0.33434808254241943,0.5178571428571428,1.3866214752197266,0.46249353885650635
1.327580213546753,0.7252635955810547,0.6023166179656982,0.3737553358078003,0.5714285714285714,1.2619549036026,0.48908159136772156
1.4002306461334229,0.719642698764801,0.6805879473686218,0.34367871284484863,0.5178571428571428,1.7032204866409302,0.47364750504493713
1.4143116474151611,0.7416448593139648,0.6726667881011963,0.356375515460968,0.5357142857142857,1.9105550050735474,0.48803308606147766
1.4569346904754639,0.7191007137298584,0.7378339767456055,0.3498634099960327,0.5,1.3638803958892822,0.477777898311615
1.421341061592102,0.7127325534820557,0.7086085081100464,0.3248478174209595,0.5892857142857143,1.646599292755127,0.4543454647064209
1.4377598762512207,0.7264479398727417,0.711311936378479,0.3716806173324585,0.5535714285714286,1.610267996788025,0.49817273020744324
1.4551794528961182,0.7503086924552917,0.7048707604408264,0.3818542957305908,0.5,1.584937572479248,0.519371509552002
1.4625495672225952,0.7092388272285461,0.7533107399940491,0.3435012996196747,0.4821428571428571,1.5762994289398193,0.4752621650695801
1.4299328327178955,0.7164186239242554,0.7135142087936401,0.33954745531082153,0.4464285714285714,1.5868780612945557,0.46479958295822144
1.4453818798065186,0.716733455657959,0.7286484241485596,0.3478482961654663,0.5357142857142857,1.4682763814926147,0.47562211751937866
1.4486274719238281,0.720880389213562,0.7277470827102661,0.3529408574104309,0.5,1.5576609373092651,0.48080456256866455
1.455669641494751,0.7042601108551025,0.7514095306396484,0.3363204002380371,0.5,1.9282679557800293,0.46291226148605347
1.3895801305770874,0.7557370066642761,0.6338431239128113,0.3762581944465637,0.5535714285714286,1.8834010362625122,0.5062899589538574
1.4563007354736328,0.6980894804000854,0.7582112550735474,0.3399457335472107,0.5535714285714286,1.37842857837677,0.47280606627464294
1.4073442220687866,0.7320986986160278,0.6752455234527588,0.3680925965309143,0.5,1.9531835317611694,0.5004490613937378
1.423478126525879,0.7189285755157471,0.7045495510101318,0.3608379364013672,0.5535714285714286,1.5810608863830566,0.4872947335243225
1.4373395442962646,0.7068115472793579,0.7305279970169067,0.33930671215057373,0.4821428571428571,1.177695870399475,0.46924078464508057
1.3842899799346924,0.748965859413147,0.6353241205215454,0.38398468494415283,0.5714285714285714,1.7970186471939087,0.5173788070678711
1.4617892503738403,0.7280235290527344,0.733765721321106,0.3621101379394531,0.5535714285714286,1.5384936332702637,0.49790918827056885
1.380890130996704,0.7312113046646118,0.6496788263320923,0.3573310971260071,0.5178571428571428,1.5762441158294678,0.4870360493659973
1.3789327144622803,0.7568123936653137,0.6221203207969666,0.3903663754463196,0.5892857142857143,1.9199235439300537,0.5341651439666748
1.4470915794372559,0.7212908267974854,0.7258007526397705,0.35120368003845215,0.5357142857142857,1.847572684288025,0.4862162470817566
1.4217853546142578,0.7308148741722107,0.6909704804420471,0.3567745089530945,0.5535714285714286,,0.49131476879119873
1.3906148672103882,0.7486385107040405,0.6419763565063477,0.3729795217514038,0.5357142857142857,,0.5135734677314758
1.3653769493103027,0.77942955493927,0.5859473943710327,0.40097513794898987,0.5892857142857143,,0.5425049066543579
1.374657154083252,0.6861433982849121,0.6885137557983398,0.3580549359321594,0.5357142857142857,,0.46961694955825806
1.4165167808532715,0.7153323888778687,0.7011843919754028,0.3442303538322449,0.5178571428571428,,0.4738050103187561
1.4272716045379639,0.7149585485458374,0.7123130559921265,0.3498912453651428,0.5357142857142857,,0.47533631324768066
1.4660751819610596,0.7045701146125793,0.7615050673484802,0.3411754369735718,0.4464285714285714,,0.4715142846107483
1.4061434268951416,0.7326685786247253,0.6734748482704163,0.3640913963317871,0.5178571428571428,,0.5002667903900146
1.4277729988098145,0.7201507687568665,0.707622230052948,0.3428395986557007,0.5178571428571428,,0.47281527519226074
1.3921544551849365,0.7520108222961426,0.640143632888794,0.3615644574165344,0.5,,0.5011810064315796


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/8_agent_zero_shot_larger_env_from_5_policy/no_attn_ent/GraphMaskExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
2.752316474914551,2.748335599899292,0.003980875015258789,0.932152271270752,0.0357142857142857,7.348469257354736,0.9887385368347168
2.6052567958831787,2.586914300918579,0.01834249496459961,0.9024926424026489,1.0,7.211102485656738,0.9619172215461731
2.468906879425049,2.462822437286377,0.006084442138671875,0.885282576084137,0.0714285714285714,7.211102485656738,0.9452393651008606
2.356036424636841,2.3695294857025146,-0.013493061065673828,0.8757460117340088,1.0,7.211102485656738,0.9411014914512634
2.2496962547302246,2.263500213623047,-0.013803958892822266,0.8666010499000549,0.0714285714285714,3.605551242828369,0.9462637901306152
2.147881507873535,2.1559433937072754,-0.008061885833740234,0.8572168350219727,0.1964285714285714,6.7082037925720215,0.9533227682113647
2.0761051177978516,2.0686235427856445,0.007481575012207031,0.8406956791877747,1.0,6.633249759674072,0.9505309462547302
2.0120790004730225,2.0113840103149414,0.0006949901580810547,0.8393129110336304,0.2142857142857143,3.0,0.9584136009216309
1.9584845304489136,1.959053874015808,-0.0005693435668945312,0.8303118348121643,0.1607142857142857,3.0,0.9598042964935303
1.8977807760238647,1.9114395380020142,-0.013658761978149414,0.8159687519073486,0.0,2.6457512378692627,0.9529075026512146
1.8398993015289307,1.8303771018981934,0.009522199630737305,0.7852609753608704,0.125,3.316624879837036,0.932032585144043
1.7522698640823364,1.749292016029358,0.0029778480529785156,0.7557952404022217,0.0714285714285714,3.464101552963257,0.8915908932685852
1.650163173675537,1.6497024297714233,0.00046074390411376953,0.7297037839889526,0.1428571428571429,3.1622776985168457,0.8571596145629883
1.5524256229400635,1.5653339624404907,-0.012908339500427246,0.7370126843452454,0.0357142857142857,2.0,0.8698632717132568
1.5221426486968994,1.5236326456069946,-0.0014899969100952148,0.7726061344146729,0.0357142857142857,2.4494898319244385,0.9030121564865112
1.5178663730621338,1.5222417116165161,-0.004375338554382324,0.8284624814987183,0.0714285714285714,2.4494898319244385,0.9444077014923096
1.5263915061950684,1.5331528186798096,-0.006761312484741211,0.8560270071029663,0.0357142857142857,2.6457512378692627,0.9668818712234497
1.5491652488708496,1.5452053546905518,0.0039598941802978516,0.8560256958007812,0.0892857142857143,2.8284270763397217,0.9674844145774841
1.5624775886535645,1.566131830215454,-0.0036542415618896484,0.8744238018989563,0.0892857142857143,4.582575798034668,0.9765875339508057
1.5806118249893188,1.578668475151062,0.001943349838256836,0.8673310875892639,0.3214285714285714,4.242640495300293,0.9706931114196777
1.5958975553512573,1.586146354675293,0.009751200675964355,0.8609851598739624,0.0357142857142857,7.348469257354736,0.9645649194717407
1.5971657037734985,1.5944660902023315,0.002699613571166992,0.8655458688735962,1.0,7.348469257354736,0.9656383991241455
1.5929970741271973,1.5961966514587402,-0.0031995773315429688,0.8673865795135498,0.0357142857142857,1.7320507764816284,0.962020754814148
1.5956488847732544,1.5855424404144287,0.010106444358825684,0.8508901000022888,0.017857142857142905,1.7320507764816284,0.9522578120231628
1.593970775604248,1.5838193893432617,0.010151386260986328,0.8464576005935669,0.0357142857142857,7.348469257354736,0.9495645761489868
1.591916799545288,1.590888500213623,0.001028299331665039,0.8536055088043213,1.0,7.280109882354736,0.9518479704856873
1.593255639076233,1.596813440322876,-0.0035578012466430664,0.8562394380569458,0.0535714285714286,7.280109882354736,0.9534212946891785
1.5996332168579102,1.6039252281188965,-0.004292011260986328,0.8610537052154541,1.0,7.348469257354736,0.9570775032043457
1.6082763671875,1.6126666069030762,-0.004390239715576172,0.8632622957229614,0.0357142857142857,2.0,0.958311915397644
1.6156419515609741,1.6145720481872559,0.0010699033737182617,0.8629339337348938,0.0714285714285714,3.1622776985168457,0.9585676789283752
1.608205795288086,1.62318754196167,-0.014981746673583984,0.862580418586731,0.1071428571428571,2.6457512378692627,0.9574794769287109
1.6087775230407715,1.6147167682647705,-0.0059392452239990234,0.8592294454574585,0.017857142857142905,2.4494898319244385,0.9550986886024475
1.6087864637374878,1.6049113273620605,0.003875136375427246,0.8553652763366699,0.0892857142857143,2.6457512378692627,0.953502357006073
1.5990180969238281,1.598759651184082,0.00025844573974609375,0.8542170524597168,0.0357142857142857,2.4494898319244385,0.9509658217430115
1.593781590461731,1.587501049041748,0.00628054141998291,0.8498256206512451,0.0714285714285714,2.6457512378692627,0.9486185312271118
1.5859178304672241,1.5891649723052979,-0.0032471418380737305,0.8524473905563354,0.0535714285714286,2.8284270763397217,0.949531614780426
1.5876224040985107,1.585918664932251,0.0017037391662597656,0.8508328199386597,0.0892857142857143,2.6457512378692627,0.9492031931877136
1.5899770259857178,1.5808043479919434,0.009172677993774414,0.8511713743209839,0.0357142857142857,1.7320507764816284,0.9483959674835205
1.5851631164550781,1.5858001708984375,-0.000637054443359375,0.852074146270752,0.017857142857142905,1.7320507764816284,0.947350800037384
1.589747428894043,1.5820808410644531,0.007666587829589844,0.8520880341529846,0.0357142857142857,1.7320507764816284,0.945457935333252
1.5909783840179443,1.5889267921447754,0.0020515918731689453,0.8464199304580688,0.0535714285714286,2.8284270763397217,0.942535400390625
1.5838258266448975,1.5950723886489868,-0.011246562004089355,0.8510172367095947,0.125,3.0,0.9428123831748962
1.5901525020599365,1.5860321521759033,0.004120349884033203,0.8463983535766602,0.0357142857142857,7.348469257354736,0.9392127990722656
1.5813047885894775,1.5894451141357422,-0.008140325546264648,0.8441498279571533,1.0,6.855654716491699,0.936214804649353
1.5811865329742432,1.5875892639160156,-0.006402730941772461,0.8422515392303467,0.1607142857142857,3.872983455657959,0.9342510104179382
1.5916545391082764,1.5829567909240723,0.008697748184204102,0.8404024243354797,0.1071428571428571,2.6457512378692627,0.9325734376907349
1.5941166877746582,1.5856542587280273,0.00846242904663086,0.8405975699424744,0.017857142857142905,1.7320507764816284,0.9318891167640686
1.5966731309890747,1.596479892730713,0.0001932382583618164,0.8408329486846924,0.0357142857142857,2.6457512378692627,0.9314149618148804
1.5963640213012695,1.6023821830749512,-0.006018161773681641,0.8411805629730225,0.0892857142857143,2.6457512378692627,0.9302694797515869
1.602081298828125,1.604583978652954,-0.0025026798248291016,0.8402706384658813,0.0357142857142857,7.348469257354736,0.9297782182693481
1.606595754623413,1.6065754890441895,2.0265579223632812e-05,0.8401342630386353,1.0,7.0,0.9287415742874146
1.6126902103424072,1.6051445007324219,0.0075457096099853516,0.837722897529602,0.125,4.123105525970459,0.9270138740539551
1.6107025146484375,1.6124250888824463,-0.001722574234008789,0.8389747142791748,0.2142857142857143,4.0,0.9267953634262085
1.6160242557525635,1.6131666898727417,0.0028575658798217773,0.8394948244094849,0.1071428571428571,4.358899116516113,0.9283930063247681
1.6173946857452393,1.6128512620925903,0.004543423652648926,0.8384895324707031,0.2678571428571429,4.0,0.9267798662185669
1.609673023223877,1.6144403219223022,-0.004767298698425293,0.8362908363342285,0.017857142857142905,2.0,0.9247972965240479
1.6149377822875977,1.6106107234954834,0.004327058792114258,0.8345870971679688,0.0892857142857143,2.8284270763397217,0.9254214763641357
1.6133326292037964,1.6131854057312012,0.00014722347259521484,0.8389649987220764,0.0535714285714286,3.1622776985168457,0.9280946254730225
1.6081345081329346,1.6130484342575073,-0.004913926124572754,0.8363633155822754,0.125,3.1622776985168457,0.9274740219116211
1.6235549449920654,1.6086379289627075,0.01491701602935791,0.8363623023033142,0.0535714285714286,3.1622776985168457,0.9292820692062378
1.6129438877105713,1.6237399578094482,-0.010796070098876953,0.8432581424713135,0.1964285714285714,3.316624879837036,0.9334166049957275
1.619028091430664,1.6238467693328857,-0.00481867790222168,0.8454862833023071,0.0,2.2360680103302,0.9356364607810974
1.6192563772201538,1.6368999481201172,-0.01764357089996338,0.8482555150985718,0.0892857142857143,3.464101552963257,0.9363681077957153
1.6367052793502808,1.6265501976013184,0.010155081748962402,0.8422924280166626,0.125,3.0,0.9328168630599976
1.6373088359832764,1.633953332901001,0.0033555030822753906,0.8417725563049316,0.0357142857142857,3.0,0.9319506883621216
1.6329931020736694,1.634664535522461,-0.001671433448791504,0.8418408632278442,0.125,3.316624879837036,0.9310299158096313
1.6349297761917114,1.6285429000854492,0.006386876106262207,0.8393876552581787,0.1071428571428571,2.8284270763397217,0.9291306734085083
1.6232563257217407,1.6332961320877075,-0.010039806365966797,0.8375913500785828,0.0357142857142857,1.7320507764816284,0.9288990497589111
1.6252994537353516,1.6238874197006226,0.001412034034729004,0.8372064828872681,0.017857142857142905,1.4142135381698608,0.9272829294204712
1.625464677810669,1.6178079843521118,0.007656693458557129,0.8370676040649414,0.017857142857142905,2.4494898319244385,0.9283958673477173
1.6141424179077148,1.6153141260147095,-0.001171708106994629,0.8372722864151001,0.0892857142857143,2.8284270763397217,0.928044855594635
1.6112003326416016,1.6076374053955078,0.00356292724609375,0.836126983165741,0.0535714285714286,7.280109882354736,0.9285972118377686
1.6014968156814575,1.604590892791748,-0.0030940771102905273,0.8406550288200378,1.0,0.0,0.93241286277771
1.606123447418213,1.6004654169082642,0.0056580305099487305,0.8425949811935425,1.0,7.416198253631592,0.934046745300293
1.6023300886154175,1.6053415536880493,-0.003011465072631836,0.8481299877166748,0.017857142857142905,2.6457512378692627,0.9384815692901611
1.603050947189331,1.605062484741211,-0.002011537551879883,0.8499997854232788,0.1428571428571429,3.316624879837036,0.9401954412460327
1.611863613128662,1.5966252088546753,0.015238404273986816,0.8491907119750977,0.0535714285714286,3.464101552963257,0.9393031001091003
1.6005048751831055,1.6100006103515625,-0.009495735168457031,0.8597968816757202,0.1607142857142857,4.242640495300293,0.9458925724029541
1.6066324710845947,1.6075587272644043,-0.0009262561798095703,0.8586097955703735,0.1607142857142857,6.855654716491699,0.9443824291229248
1.6133582592010498,1.606853723526001,0.006504535675048828,0.8612949848175049,1.0,0.0,0.946632981300354
1.6160767078399658,1.6155322790145874,0.000544428825378418,0.8627965450286865,1.0,6.855654716491699,0.9478777050971985
1.621901035308838,1.612038493156433,0.009862542152404785,0.865019679069519,0.1607142857142857,3.316624879837036,0.9485671520233154
1.6135486364364624,1.6170223951339722,-0.0034737586975097656,0.8660711646080017,0.0357142857142857,0.0,0.9497976899147034
1.6157468557357788,1.6131973266601562,0.0025495290756225586,0.8705736398696899,0.0357142857142857,2.0,0.9518687725067139
1.6169809103012085,1.6138650178909302,0.0031158924102783203,0.8694400787353516,0.0357142857142857,2.2360680103302,0.9521270990371704
1.6124787330627441,1.6230120658874512,-0.010533332824707031,0.8743332028388977,0.0535714285714286,7.280109882354736,0.9555397033691406
1.6182469129562378,1.622890830039978,-0.004643917083740234,0.8758057355880737,1.0,7.141428470611572,0.9562944173812866
1.6254856586456299,1.6196372509002686,0.005848407745361328,0.8750250339508057,0.0892857142857143,3.464101552963257,0.9559922218322754
1.6300644874572754,1.6256346702575684,0.004429817199707031,0.8787437677383423,0.125,2.8284270763397217,0.9582909345626831
1.6366370916366577,1.6285954713821411,0.008041620254516602,0.876523494720459,0.017857142857142905,3.1622776985168457,0.9568856954574585
1.6321227550506592,1.6348729133605957,-0.0027501583099365234,0.8792870044708252,0.1607142857142857,6.855654716491699,0.9584286212921143
1.6277453899383545,1.638392448425293,-0.010647058486938477,0.8821575045585632,1.0,6.633249759674072,0.9606970548629761
1.62969970703125,1.635767936706543,-0.006068229675292969,0.8795748949050903,0.2142857142857143,6.633249759674072,0.9594602584838867
1.6302032470703125,1.6305885314941406,-0.000385284423828125,0.88002610206604,1.0,7.348469257354736,0.9598572254180908
1.633773684501648,1.6227425336837769,0.011031150817871094,0.8811405301094055,0.0357142857142857,2.4494898319244385,0.9607042074203491
1.6212975978851318,1.630707025527954,-0.009409427642822266,0.8846179246902466,0.0714285714285714,2.0,0.9628838300704956
1.6310772895812988,1.61918044090271,0.011896848678588867,0.884087085723877,0.0714285714285714,3.0,0.9626049995422363
1.622206687927246,1.6256695985794067,-0.0034629106521606445,0.8862482309341431,0.0892857142857143,7.141428470611572,0.9644337892532349
1.6231943368911743,1.6211795806884766,0.002014756202697754,0.8861349821090698,1.0,7.416198253631592,0.9640026092529297
1.617835521697998,1.6197102069854736,-0.001874685287475586,0.8826282620429993,0.017857142857142905,4.123105525970459,0.9621370434761047
1.6166114807128906,1.6161205768585205,0.0004909038543701172,0.8841083645820618,0.2857142857142857,3.872983455657959,0.9622909426689148
1.6154407262802124,1.6133663654327393,0.0020743608474731445,0.8809040784835815,0.017857142857142905,1.0,0.960406482219696
1.6155906915664673,1.6108447313308716,0.004745960235595703,0.8807373642921448,0.0,3.0,0.9604214429855347
1.617332935333252,1.609650731086731,0.007682204246520996,0.8776144981384277,0.1607142857142857,6.855654716491699,0.9585529565811157
1.6170737743377686,1.6124701499938965,0.00460362434387207,0.8815315961837769,1.0,0.0,0.9609662294387817
1.6024489402770996,1.6287860870361328,-0.026337146759033203,0.880949854850769,1.0,7.211102485656738,0.9613799452781677
1.6207585334777832,1.608712911605835,0.012045621871948242,0.8753440380096436,0.0714285714285714,7.211102485656738,0.9575093984603882
1.6058306694030762,1.6215524673461914,-0.015721797943115234,0.8789597749710083,1.0,7.071067810058594,0.9601491093635559
1.6145381927490234,1.6167387962341309,-0.002200603485107422,0.8748193979263306,0.1071428571428571,2.6457512378692627,0.957477331161499
1.6199525594711304,1.6122792959213257,0.0076732635498046875,0.875674307346344,0.017857142857142905,2.4494898319244385,0.9575252532958984
1.612365484237671,1.6192691326141357,-0.006903648376464844,0.877486526966095,0.0892857142857143,4.358899116516113,0.9590348601341248
1.6208064556121826,1.6065566539764404,0.014249801635742188,0.867642343044281,0.25,5.385164737701416,0.9511088132858276
1.6111154556274414,1.6170785427093506,-0.00596308708190918,0.8765573501586914,0.2678571428571429,4.0,0.9582035541534424
1.6194506883621216,1.6123690605163574,0.00708162784576416,0.8743745684623718,0.017857142857142905,1.4142135381698608,0.9565744400024414
1.6093227863311768,1.6223430633544922,-0.01302027702331543,0.8754251003265381,0.017857142857142905,7.416198253631592,0.9573235511779785
1.6146537065505981,1.6120917797088623,0.00256192684173584,0.867316484451294,1.0,7.280109882354736,0.9504342079162598
1.615599513053894,1.6059224605560303,0.00967705249786377,0.866942286491394,0.0535714285714286,7.280109882354736,0.9506220817565918
1.6182188987731934,1.5993837118148804,0.01883518695831299,0.8667784929275513,1.0,7.280109882354736,0.9507925510406494
1.605480670928955,1.6068724393844604,-0.001391768455505371,0.8670302629470825,0.0535714285714286,3.464101552963257,0.95096755027771
1.6049797534942627,1.6038310527801514,0.0011487007141113281,0.8704780340194702,0.1607142857142857,4.358899116516113,0.9549350738525391
1.6009836196899414,1.6038939952850342,-0.0029103755950927734,0.8655561804771423,0.2142857142857143,6.633249759674072,0.9512461423873901
1.5940191745758057,1.610853672027588,-0.016834497451782227,0.876329779624939,1.0,6.855654716491699,0.9602311849594116
1.5950112342834473,1.597404956817627,-0.0023937225341796875,0.8717399835586548,0.1607142857142857,2.8284270763397217,0.9570531249046326
1.6059000492095947,1.5754282474517822,0.0304718017578125,0.8608106374740601,0.017857142857142905,1.4142135381698608,0.9490023851394653
1.5963114500045776,1.578460693359375,0.017850756645202637,0.8580868244171143,0.017857142857142905,1.4142135381698608,0.9458211660385132
1.5803096294403076,1.5863559246063232,-0.006046295166015625,0.8677330017089844,0.017857142857142905,2.2360680103302,0.9542326927185059
1.5870059728622437,1.5775978565216064,0.009408116340637207,0.8605450391769409,0.0714285714285714,3.1622776985168457,0.9481858611106873
1.588073492050171,1.5806388854980469,0.0074346065521240234,0.8616231083869934,0.2142857142857143,3.7416574954986572,0.9494269490242004
1.5941238403320312,1.582247018814087,0.011876821517944336,0.8606261014938354,0.0357142857142857,1.4142135381698608,0.9475565552711487
1.587968111038208,1.5945193767547607,-0.006551265716552734,0.8623335361480713,0.0357142857142857,1.7320507764816284,0.9467635154724121
1.5949416160583496,1.5913171768188477,0.003624439239501953,0.8593606948852539,0.017857142857142905,1.7320507764816284,0.9442911148071289
1.5949480533599854,1.5941071510314941,0.0008409023284912109,0.8579537868499756,0.0357142857142857,7.348469257354736,0.9443224668502808
1.5935027599334717,1.594034194946289,-0.0005314350128173828,0.8569682240486145,1.0,7.416198253631592,0.9436944127082825
1.5886892080307007,1.5967503786087036,-0.00806117057800293,0.8572611808776855,0.017857142857142905,7.416198253631592,0.9434258341789246
1.5927151441574097,1.588891863822937,0.0038232803344726562,0.8485926389694214,1.0,6.928203105926514,0.9364068508148193
1.5921704769134521,1.5826361179351807,0.009534358978271484,0.8484654426574707,0.1428571428571429,3.316624879837036,0.9367845058441162
1.583670735359192,1.5836050510406494,6.568431854248047e-05,0.8484632968902588,0.0535714285714286,3.0,0.9360019564628601
1.5814614295959473,1.5776540040969849,0.0038074254989624023,0.8471059203147888,0.1071428571428571,2.4494898319244385,0.933362603187561
1.5665369033813477,1.5849988460540771,-0.018461942672729492,0.8424426317214966,0.0357142857142857,7.348469257354736,0.9302225708961487
1.5674383640289307,1.5767059326171875,-0.009267568588256836,0.8462542295455933,1.0,7.280109882354736,0.9317309856414795
1.5731017589569092,1.5658512115478516,0.007250547409057617,0.8405079245567322,0.0535714285714286,2.4494898319244385,0.92694091796875
1.572126865386963,1.5627737045288086,0.009353160858154297,0.8370167016983032,0.0535714285714286,3.872983455657959,0.9235785603523254
1.5732407569885254,1.5596637725830078,0.013576984405517578,0.8382761478424072,0.2142857142857143,3.7416574954986572,0.92378830909729
1.567686676979065,1.5666966438293457,0.0009900331497192383,0.8376440405845642,0.0714285714285714,3.1622776985168457,0.9227124452590942
1.5615029335021973,1.566919207572937,-0.005416274070739746,0.8317546248435974,0.1785714285714286,6.78233003616333,0.9174362421035767
1.5641090869903564,1.5627803802490234,0.0013287067413330078,0.8364154100418091,1.0,7.280109882354736,0.9188030958175659
1.5605905055999756,1.5681416988372803,-0.0075511932373046875,0.8306645154953003,0.0535714285714286,7.280109882354736,0.9147202372550964
1.5530471801757812,1.574355959892273,-0.0213087797164917,0.830333948135376,1.0,7.348469257354736,0.9129126071929932
1.5730146169662476,1.5570273399353027,0.015987277030944824,0.8276450634002686,0.0357142857142857,2.4494898319244385,0.9109634160995483
1.565871000289917,1.5648460388183594,0.0010249614715576172,0.8283714056015015,0.0714285714285714,7.211102485656738,0.9104005098342896
1.5687294006347656,1.5637006759643555,0.005028724670410156,0.8251678943634033,1.0,7.416198253631592,0.9076001048088074
1.5626258850097656,1.5715820789337158,-0.008956193923950195,0.8239738941192627,0.017857142857142905,3.316624879837036,0.9062100648880005
1.5677895545959473,1.5742218494415283,-0.006432294845581055,0.8263558149337769,0.1785714285714286,6.78233003616333,0.907951295375824
1.5716931819915771,1.578218698501587,-0.006525516510009766,0.826055109500885,1.0,7.141428470611572,0.9075028896331787
1.5718488693237305,1.5839498043060303,-0.012100934982299805,0.8258470296859741,0.0892857142857143,2.6457512378692627,0.907234251499176
1.5850735902786255,1.5745714902877808,0.010502099990844727,0.8234087228775024,0.0357142857142857,2.2360680103302,0.9054436683654785
1.5803852081298828,1.5794250965118408,0.0009601116180419922,0.8219199180603027,0.0535714285714286,1.7320507764816284,0.9042679667472839
1.5892304182052612,1.5688825845718384,0.02034783363342285,0.8189226984977722,0.0357142857142857,7.348469257354736,0.9018728733062744
1.584905743598938,1.5730581283569336,0.011847615242004395,0.8240655064582825,1.0,6.928203105926514,0.9067010283470154
1.5829765796661377,1.576431155204773,0.006545424461364746,0.8234100341796875,0.1428571428571429,2.6457512378692627,0.9080122709274292
1.5816974639892578,1.5831115245819092,-0.0014140605926513672,0.8243139386177063,0.017857142857142905,2.8284270763397217,0.9104645848274231
1.5850938558578491,1.5805341005325317,0.004559755325317383,0.8270283937454224,0.125,3.464101552963257,0.9124035835266113
1.5900228023529053,1.579612135887146,0.010410666465759277,0.8283220529556274,0.1607142857142857,3.605551242828369,0.9156678915023804
1.5962190628051758,1.5810561180114746,0.015162944793701172,0.8298236727714539,0.1428571428571429,3.0,0.9183883666992188
1.5924532413482666,1.5922586917877197,0.000194549560546875,0.8379001021385193,0.017857142857142905,2.0,0.9282764196395874
1.5936170816421509,1.596184492111206,-0.0025674104690551758,0.8385603427886963,0.0535714285714286,2.8284270763397217,0.9278119206428528
1.5925266742706299,1.6002936363220215,-0.0077669620513916016,0.8425567150115967,0.0892857142857143,3.464101552963257,0.9308225512504578
1.6005065441131592,1.5935077667236328,0.006998777389526367,0.8467944860458374,0.125,2.8284270763397217,0.9345868825912476
1.595611810684204,1.5981903076171875,-0.0025784969329833984,0.8540118336677551,0.017857142857142905,2.4494898319244385,0.941956639289856
1.5984491109848022,1.5992670059204102,-0.0008178949356079102,0.8561537265777588,0.0892857142857143,2.0,0.9434804916381836
1.6076364517211914,1.5955109596252441,0.012125492095947266,0.8542042970657349,0.017857142857142905,1.4142135381698608,0.9424484968185425
1.6076171398162842,1.6026508808135986,0.004966259002685547,0.8586184978485107,0.017857142857142905,7.416198253631592,0.9451042413711548
1.6090047359466553,1.6072759628295898,0.0017287731170654297,0.8581943511962891,1.0,7.280109882354736,0.944237470626831
1.6066033840179443,1.617318868637085,-0.010715484619140625,0.8616296052932739,0.0535714285714286,1.7320507764816284,0.9477246999740601
1.6122872829437256,1.621282696723938,-0.008995413780212402,0.8647298812866211,0.0357142857142857,2.0,0.9502078890800476
1.6188255548477173,1.6264734268188477,-0.007647871971130371,0.8656543493270874,0.0714285714285714,7.211102485656738,0.950774073600769
1.6247367858886719,1.6335852146148682,-0.008848428726196289,0.8686326742172241,1.0,0.0,0.9531353712081909
1.6220409870147705,1.6487985849380493,-0.02675759792327881,0.8740800619125366,1.0,0.0,0.955954909324646
1.6378059387207031,1.6429847478866577,-0.00517880916595459,0.8735003471374512,1.0,6.7082037925720215,0.9559347033500671
1.646430492401123,1.640609860420227,0.005820631980895996,0.8696111440658569,0.1964285714285714,3.7416574954986572,0.9530797004699707
1.6427655220031738,1.6464699506759644,-0.0037044286727905273,0.8714590072631836,0.0535714285714286,2.2360680103302,0.9537433981895447
1.6435827016830444,1.6450896263122559,-0.0015069246292114258,0.8684554100036621,0.0357142857142857,7.348469257354736,0.9525513052940369
1.6456761360168457,1.6402642726898193,0.005411863327026367,0.8682485818862915,1.0,7.280109882354736,0.9517116546630859
1.6374150514602661,1.644105315208435,-0.006690263748168945,0.8660117387771606,0.0535714285714286,7.280109882354736,0.9507589340209961
1.6343858242034912,1.6424837112426758,-0.00809788703918457,0.8611934781074524,1.0,7.0,0.9481695890426636
1.634582757949829,1.6362619400024414,-0.0016791820526123047,0.8578646183013916,0.125,7.0,0.946439802646637
1.6375683546066284,1.6297836303710938,0.007784724235534668,0.8544889688491821,1.0,5.656854152679443,0.9444040656089783
1.640372633934021,1.6241867542266846,0.016185879707336426,0.8526655435562134,0.4285714285714286,5.0,0.9440416097640991
1.6281359195709229,1.6343553066253662,-0.006219387054443359,0.8543980121612549,0.017857142857142905,7.416198253631592,0.9439303874969482
1.635383129119873,1.6229832172393799,0.012399911880493164,0.8521826267242432,1.0,0.0,0.9424359798431396
1.6195578575134277,1.6343324184417725,-0.014774560928344727,0.8522778749465942,1.0,7.280109882354736,0.9410910606384277
1.6260309219360352,1.6251235008239746,0.0009074211120605469,0.8491519093513489,0.0535714285714286,2.2360680103302,0.938546895980835
1.6255409717559814,1.621175765991211,0.004365205764770508,0.8488381505012512,0.0357142857142857,7.348469257354736,0.9397344589233398
1.6196612119674683,1.62310791015625,-0.0034466981887817383,0.8492597341537476,1.0,7.416198253631592,0.939839243888855
1.6213676929473877,1.6167807579040527,0.004586935043334961,0.8470133543014526,0.017857142857142905,1.4142135381698608,0.9373621940612793
1.6276733875274658,1.6084723472595215,0.019201040267944336,0.8443255424499512,0.017857142857142905,1.4142135381698608,0.936116099357605
1.6070218086242676,1.6292681694030762,-0.022246360778808594,0.8478683829307556,0.017857142857142905,2.4494898319244385,0.938025951385498
1.62082839012146,1.6127115488052368,0.008116841316223145,0.8428342342376709,0.125,7.0,0.9340609312057495
1.6178257465362549,1.6162755489349365,0.0015501976013183594,0.8416831493377686,1.0,0.0,0.9334995746612549
1.6120858192443848,1.6223546266555786,-0.010268807411193848,0.8404470682144165,1.0,7.280109882354736,0.9326462745666504
1.61652672290802,1.61720871925354,-0.0006819963455200195,0.8373727798461914,0.0535714285714286,2.4494898319244385,0.9294551610946655
1.6163307428359985,1.6136679649353027,0.0026627779006958008,0.8430926203727722,0.0535714285714286,1.4142135381698608,0.9354103803634644
1.6155714988708496,1.6125755310058594,0.0029959678649902344,0.8382371664047241,0.017857142857142905,1.4142135381698608,0.931196928024292
1.616262674331665,1.6115832328796387,0.004679441452026367,0.8377621173858643,0.017857142857142905,7.416198253631592,0.931046724319458
1.6130757331848145,1.6142854690551758,-0.0012097358703613281,0.841042160987854,1.0,0.0,0.9348043203353882
1.6163640022277832,1.60982346534729,0.006540536880493164,0.8400765061378479,1.0,7.416198253631592,0.9324181079864502
1.6122465133666992,1.6120117902755737,0.00023472309112548828,0.842696487903595,0.017857142857142905,7.416198253631592,0.9341142773628235
1.615319013595581,1.612898588180542,0.0024204254150390625,0.8403067588806152,1.0,7.280109882354736,0.9342998266220093
1.6182761192321777,1.605635643005371,0.01264047622680664,0.8329075574874878,0.0535714285714286,2.6457512378692627,0.9277153015136719
1.6233255863189697,1.6034667491912842,0.019858837127685547,0.831034779548645,0.0714285714285714,7.211102485656738,0.9264538884162903
1.6124520301818848,1.613440752029419,-0.0009887218475341797,0.8360795378684998,1.0,6.480740547180176,0.9312375783920288
1.6212663650512695,1.6056832075119019,0.015583157539367676,0.8314350843429565,0.25,4.0,0.9267789721488953
1.605407953262329,1.6184881925582886,-0.013080239295959473,0.8385059833526611,0.0357142857142857,2.0,0.9321787357330322
1.6152747869491577,1.6088975667953491,0.006377220153808594,0.8353745341300964,0.0357142857142857,7.348469257354736,0.9300662279129028
1.6080113649368286,1.616268277168274,-0.008256912231445312,0.8375431895256042,1.0,0.0,0.9307281970977783
1.6089975833892822,1.6144951581954956,-0.005497574806213379,0.8392140865325928,1.0,7.348469257354736,0.9329113364219666
1.6109328269958496,1.612901210784912,-0.0019683837890625,0.8378151059150696,0.0357142857142857,2.2360680103302,0.9315022826194763
1.6101880073547363,1.6134624481201172,-0.0032744407653808594,0.8379011154174805,0.0535714285714286,2.0,0.9315207600593567
1.6123689413070679,1.6117339134216309,0.0006350278854370117,0.8386220335960388,0.017857142857142905,2.6457512378692627,0.9324518442153931
1.6097784042358398,1.6135632991790771,-0.0037848949432373047,0.8366020917892456,0.1071428571428571,3.605551242828369,0.9313027858734131
1.605698585510254,1.6164774894714355,-0.01077890396118164,0.835645318031311,0.1964285714285714,3.464101552963257,0.9308720827102661
1.6102253198623657,1.614539384841919,-0.004314064979553223,0.8366999626159668,0.017857142857142905,7.416198253631592,0.9302541613578796
1.6053061485290527,1.6175884008407593,-0.012282252311706543,0.8382095694541931,1.0,0.0,0.930252194404602
1.6092262268066406,1.6142158508300781,-0.0049896240234375,0.8361316919326782,1.0,0.0,0.9308710098266602
1.619545578956604,1.6029895544052124,0.0165560245513916,0.8343886137008667,1.0,0.0,0.9300819635391235
1.611572504043579,1.61240816116333,-0.0008356571197509766,0.8357986211776733,1.0,7.141428470611572,0.9300386905670166
1.6115065813064575,1.6118888854980469,-0.00038230419158935547,0.8365644812583923,0.0892857142857143,3.464101552963257,0.9300789833068848
1.610910415649414,1.613173484802246,-0.0022630691528320312,0.8356788158416748,0.1607142857142857,3.1622776985168457,0.9313650131225586
1.6089471578598022,1.6140687465667725,-0.005121588706970215,0.8358244895935059,0.017857142857142905,1.7320507764816284,0.9293891191482544
1.618788242340088,1.6042040586471558,0.014584183692932129,0.8339713215827942,0.0714285714285714,2.4494898319244385,0.9284931421279907
1.6141953468322754,1.6050448417663574,0.009150505065917969,0.8387795090675354,0.0357142857142857,7.348469257354736,0.9320705533027649
1.6022968292236328,1.6242201328277588,-0.021923303604125977,0.8418680429458618,1.0,7.280109882354736,0.9346660375595093
1.61527681350708,1.6079062223434448,0.007370591163635254,0.833109974861145,0.0535714285714286,2.2360680103302,0.9275785684585571
1.601119875907898,1.6248276233673096,-0.02370774745941162,0.8350850343704224,0.0357142857142857,1.7320507764816284,0.9273725152015686
1.6097904443740845,1.613217830657959,-0.0034273862838745117,0.8351529836654663,0.017857142857142905,7.416198253631592,0.9297007322311401
1.6122446060180664,1.6111247539520264,0.001119852066040039,0.8369787931442261,1.0,7.141428470611572,0.9313948154449463
1.6129179000854492,1.6111013889312744,0.0018165111541748047,0.8346960544586182,0.0892857142857143,2.6457512378692627,0.9289634823799133
1.6101521253585815,1.6121025085449219,-0.001950383186340332,0.8347460627555847,0.0357142857142857,2.6457512378692627,0.9284054636955261
1.6138724088668823,1.609264850616455,0.004607558250427246,0.8364660143852234,0.0892857142857143,2.6457512378692627,0.9307648539543152
1.6182656288146973,1.605003833770752,0.013261795043945312,0.831716775894165,0.0357142857142857,2.2360680103302,0.9278949499130249
1.6219184398651123,1.6027332544326782,0.019185185432434082,0.8295608758926392,0.0535714285714286,2.4494898319244385,0.9265187382698059
1.6049004793167114,1.6173405647277832,-0.012440085411071777,0.8337137699127197,0.1607142857142857,3.1622776985168457,0.9275553822517395
1.6048130989074707,1.6184532642364502,-0.013640165328979492,0.8370585441589355,0.017857142857142905,2.6457512378692627,0.9314440488815308
1.6164659261703491,1.6054645776748657,0.011001348495483398,0.8349499702453613,0.1071428571428571,2.2360680103302,0.9298834800720215
1.6008732318878174,1.6211051940917969,-0.020231962203979492,0.8368946313858032,0.0535714285714286,2.4494898319244385,0.9301890730857849
1.604872465133667,1.6173405647277832,-0.012468099594116211,0.8347257375717163,0.0535714285714286,7.280109882354736,0.9297095537185669
1.6161282062530518,1.6067171096801758,0.009411096572875977,0.8338457345962524,1.0,7.280109882354736,0.9284801483154297
1.6012330055236816,1.620701551437378,-0.01946854591369629,0.8343268036842346,0.0535714285714286,7.280109882354736,0.9282732009887695
1.6127570867538452,1.6095175743103027,0.0032395124435424805,0.8319684267044067,1.0,7.211102485656738,0.9279317855834961
1.6148138046264648,1.6070542335510254,0.007759571075439453,0.8336601257324219,0.0714285714285714,2.8284270763397217,0.9283089637756348
1.6068968772888184,1.6154460906982422,-0.008549213409423828,0.8349578380584717,0.0714285714285714,3.0,0.929480791091919
1.6085584163665771,1.6143877506256104,-0.005829334259033203,0.8348779082298279,0.0892857142857143,3.1622776985168457,0.9300014972686768
1.617610216140747,1.6069436073303223,0.010666608810424805,0.8306525349617004,0.0892857142857143,2.6457512378692627,0.9265901446342468
1.603161096572876,1.6195799112319946,-0.016418814659118652,0.8373848795890808,0.0357142857142857,3.1622776985168457,0.9304988384246826
1.6062308549880981,1.6158111095428467,-0.009580254554748535,0.8346062898635864,0.1428571428571429,3.1622776985168457,0.9291940927505493
1.6063501834869385,1.6162389516830444,-0.009888768196105957,0.8341959714889526,0.0357142857142857,2.8284270763397217,0.9294739365577698
1.6113567352294922,1.6117819547653198,-0.0004252195358276367,0.834603488445282,0.1071428571428571,7.071067810058594,0.9291319847106934
1.61604905128479,1.606092929840088,0.009956121444702148,0.8355433344841003,1.0,7.280109882354736,0.9301748871803284
1.6158530712127686,1.6072044372558594,0.00864863395690918,0.8316676020622253,0.0535714285714286,3.464101552963257,0.9269689917564392
1.613969326019287,1.609837293624878,0.00413203239440918,0.8357386589050293,0.1607142857142857,6.855654716491699,0.9304218888282776
1.6101531982421875,1.6148560047149658,-0.00470280647277832,0.8369526267051697,1.0,7.280109882354736,0.9308672547340393
1.6188257932662964,1.6027401685714722,0.01608562469482422,0.8337819576263428,0.0535714285714286,2.6457512378692627,0.9283385276794434
1.6133599281311035,1.6107429265975952,0.0026170015335083008,0.8310302495956421,0.0714285714285714,2.6457512378692627,0.925433874130249
1.6073095798492432,1.6154758930206299,-0.008166313171386719,0.8353809118270874,0.0535714285714286,3.316624879837036,0.9304611682891846
1.6187589168548584,1.606473684310913,0.012285232543945312,0.831019401550293,0.1428571428571429,3.316624879837036,0.9267245531082153
1.6085189580917358,1.615539789199829,-0.007020831108093262,0.8326706886291504,0.0535714285714286,7.280109882354736,0.9260527491569519
1.6145756244659424,1.6062648296356201,0.008310794830322266,0.8367307186126709,1.0,6.324555397033691,0.9306317567825317
1.6175848245620728,1.6048082113265991,0.012776613235473633,0.8297480344772339,0.2857142857142857,4.690415859222412,0.9255360960960388
1.6070626974105835,1.6150949001312256,-0.00803220272064209,0.8322416543960571,0.1785714285714286,3.316624879837036,0.9263472557067871
1.6159287691116333,1.610121726989746,0.005807042121887207,0.8304576277732849,0.017857142857142905,1.7320507764816284,0.9249720573425293
1.6132047176361084,1.611920952796936,0.0012837648391723633,0.8377036452293396,0.0357142857142857,7.348469257354736,0.9313945770263672
1.6149709224700928,1.6077344417572021,0.007236480712890625,0.8281663656234741,1.0,0.0,0.9239710569381714
1.6082786321640015,1.613456130027771,-0.005177497863769531,0.8325181007385254,1.0,7.141428470611572,0.9272450804710388
1.6246395111083984,1.5968438386917114,0.02779567241668701,0.827191948890686,0.0892857142857143,3.464101552963257,0.9239641427993774
1.6147949695587158,1.6067665815353394,0.008028388023376465,0.8349025249481201,0.1964285714285714,3.1622776985168457,0.9285963177680969
1.6131422519683838,1.609086513519287,0.00405573844909668,0.833124577999115,0.0535714285714286,4.0,0.9289507865905762
1.6163357496261597,1.6060210466384888,0.010314702987670898,0.8310512900352478,0.3035714285714286,4.242640495300293,0.9265185594558716
1.608475685119629,1.6138458251953125,-0.005370140075683594,0.8324169516563416,0.017857142857142905,7.416198253631592,0.9272652864456177
1.6065634489059448,1.6141655445098877,-0.007602095603942871,0.834574818611145,1.0,7.280109882354736,0.9266276359558105
1.614013671875,1.6079046726226807,0.006108999252319336,0.833126425743103,0.0535714285714286,7.280109882354736,0.9271963238716125
1.6100842952728271,1.6119284629821777,-0.001844167709350586,0.8316807746887207,1.0,7.071067810058594,0.927001953125
1.6077994108200073,1.6143016815185547,-0.006502270698547363,0.8335927128791809,0.1071428571428571,7.071067810058594,0.9274134039878845
1.6095788478851318,1.612722396850586,-0.0031435489654541016,0.8333412408828735,1.0,6.244997978210449,0.9275636076927185
1.606097936630249,1.6152936220169067,-0.009195685386657715,0.8345271348953247,0.3035714285714286,4.795831680297852,0.9290592670440674
1.6030380725860596,1.6181819438934326,-0.015143871307373047,0.8344554901123047,0.1785714285714286,3.316624879837036,0.9292276501655579
1.6009254455566406,1.620389461517334,-0.01946401596069336,0.8356540203094482,0.017857142857142905,2.0,0.9304594993591309
1.6145858764648438,1.6073307991027832,0.007255077362060547,0.8333361148834229,0.0535714285714286,2.2360680103302,0.9283974170684814
1.6116951704025269,1.610184669494629,0.0015105009078979492,0.8315932154655457,0.0357142857142857,2.6457512378692627,0.9271000623703003
1.6121057271957397,1.6098570823669434,0.0022486448287963867,0.8326665163040161,0.0892857142857143,2.6457512378692627,0.9276437759399414
1.6015069484710693,1.6197988986968994,-0.018291950225830078,0.8356145024299622,0.0357142857142857,1.4142135381698608,0.930282473564148
1.6065363883972168,1.614478588104248,-0.00794219970703125,0.8332183361053467,0.0,7.4833149909973145,0.9279470443725586
1.6178393363952637,1.6035575866699219,0.014281749725341797,0.8294482231140137,1.0,7.0,0.9251850843429565
1.6062862873077393,1.6154627799987793,-0.009176492691040039,0.8357290029525757,0.125,4.0,0.9296545386314392
1.6060556173324585,1.61616051197052,-0.010104894638061523,0.8351958990097046,0.2321428571428571,5.291502475738525,0.9296067953109741
1.6132627725601196,1.6083431243896484,0.004919648170471191,0.8336696624755859,0.5892857142857143,5.916079998016357,0.9285796284675598
1.6096858978271484,1.6111555099487305,-0.0014696121215820312,0.8285437226295471,0.0357142857142857,2.0,0.9235556125640869
1.6090946197509766,1.6121940612792969,-0.0030994415283203125,0.8354020118713379,0.0357142857142857,2.0,0.9288025498390198
1.6059398651123047,1.614689588546753,-0.008749723434448242,0.8328187465667725,0.0714285714285714,2.2360680103302,0.9268876910209656
1.6109583377838135,1.6117298603057861,-0.0007715225219726562,0.8340551853179932,0.017857142857142905,1.4142135381698608,0.9290528893470764
1.6167504787445068,1.6037507057189941,0.012999773025512695,0.8307210206985474,0.017857142857142905,1.4142135381698608,0.9269856214523315
1.6064209938049316,1.6148217916488647,-0.008400797843933105,0.8324997425079346,0.017857142857142905,3.464101552963257,0.9269018769264221
1.6131091117858887,1.6079553365707397,0.005153775215148926,0.8296282887458801,0.1964285714285714,4.123105525970459,0.9257693290710449
1.6113990545272827,1.6102453470230103,0.001153707504272461,0.8325189352035522,0.1071428571428571,2.8284270763397217,0.9270243644714355
1.6103146076202393,1.6109637022018433,-0.0006490945816040039,0.8310681581497192,0.1071428571428571,3.605551242828369,0.9265726804733276
1.6052196025848389,1.6152081489562988,-0.009988546371459961,0.8322749137878418,0.125,4.4721360206604,0.9274319410324097
1.6002960205078125,1.6205143928527832,-0.020218372344970703,0.836228609085083,0.2321428571428571,3.605551242828369,0.9296904802322388
1.6176223754882812,1.6027289628982544,0.014893412590026855,0.8311833739280701,0.0714285714285714,4.0,0.9260047674179077
1.6077381372451782,1.6118117570877075,-0.004073619842529297,0.8318813443183899,0.2142857142857143,6.633249759674072,0.9272140264511108
1.6067442893981934,1.6142098903656006,-0.0074656009674072266,0.8367881774902344,1.0,0.0,0.9315344095230103
1.6068227291107178,1.6143720149993896,-0.007549285888671875,0.8344120979309082,1.0,6.78233003616333,0.9296809434890747
1.6185272932052612,1.6033085584640503,0.015218734741210938,0.8287463188171387,0.1785714285714286,4.0,0.9254552721977234
1.6101257801055908,1.61060631275177,-0.0004805326461791992,0.8353877067565918,0.1428571428571429,3.7416574954986572,0.9289581775665283
1.6145038604736328,1.6056575775146484,0.008846282958984375,0.8330665826797485,0.25,4.358899116516113,0.9275174736976624
1.6056139469146729,1.6160969734191895,-0.010483026504516602,0.8358485102653503,0.0892857142857143,2.8284270763397217,0.9290441274642944
1.6097062826156616,1.611045002937317,-0.0013387203216552734,0.8334595561027527,0.0535714285714286,2.0,0.9277081489562988
1.6134814023971558,1.6065962314605713,0.006885170936584473,0.8266573548316956,0.0535714285714286,2.0,0.9246631860733032
1.6061885356903076,1.6145156621932983,-0.008327126502990723,0.832434892654419,0.017857142857142905,7.416198253631592,0.9270073771476746
1.6210036277770996,1.6009366512298584,0.02006697654724121,0.8283734321594238,1.0,6.928203105926514,0.9238096475601196
1.6067135334014893,1.6136895418167114,-0.006976008415222168,0.834707498550415,0.1428571428571429,3.0,0.929009199142456
1.6109111309051514,1.6100451946258545,0.000865936279296875,0.8301866054534912,0.017857142857142905,7.416198253631592,0.9257490038871765
1.6160383224487305,1.6036269664764404,0.012411355972290039,0.8311628103256226,1.0,0.0,0.9258710741996765
1.6076581478118896,1.6123470067977905,-0.004688858985900879,0.8307402729988098,1.0,6.928203105926514,0.9257520437240601
1.6203522682189941,1.5997506380081177,0.020601630210876465,0.8248418569564819,0.1428571428571429,2.8284270763397217,0.9221795201301575
1.61520254611969,1.6051135063171387,0.01008903980255127,0.8301681876182556,0.0714285714285714,2.6457512378692627,0.9258285164833069
1.607886552810669,1.6128709316253662,-0.004984378814697266,0.8331246376037598,0.125,3.464101552963257,0.927139163017273
1.6147241592407227,1.6055172681808472,0.009206891059875488,0.8293533325195312,0.0892857142857143,2.4494898319244385,0.9264761805534363
1.6123995780944824,1.6072654724121094,0.005134105682373047,0.8287315368652344,0.0892857142857143,3.1622776985168457,0.9257102012634277
1.6131863594055176,1.6074333190917969,0.005753040313720703,0.829159677028656,0.0892857142857143,2.8284270763397217,0.9253225326538086
1.6152980327606201,1.6069015264511108,0.008396506309509277,0.8296534419059753,0.0535714285714286,2.0,0.9243385195732117
1.6086137294769287,1.6115636825561523,-0.002949953079223633,0.8347565531730652,0.017857142857142905,5.916079998016357,0.9290085434913635
1.597133755683899,1.6227402687072754,-0.025606513023376465,0.836045503616333,0.6071428571428572,4.690415859222412,0.9288684725761414
1.620213270187378,1.5997614860534668,0.020451784133911133,0.8243603706359863,1.0,0.0,0.9232304096221924
1.6133496761322021,1.6059789657592773,0.007370710372924805,0.8314929604530334,1.0,0.0,0.9271734952926636
1.614915132522583,1.6055216789245605,0.009393453598022461,0.8308159708976746,1.0,0.0,0.9264463782310486
1.6067638397216797,1.6133966445922852,-0.006632804870605469,0.8347012400627136,1.0,6.7082037925720215,0.9282180070877075
1.6108338832855225,1.6094634532928467,0.0013704299926757812,0.8300942182540894,0.1964285714285714,3.872983455657959,0.924954891204834
1.608905553817749,1.6113227605819702,-0.0024172067642211914,0.8348442316055298,0.0714285714285714,7.211102485656738,0.9288179874420166
1.603078842163086,1.6167800426483154,-0.013701200485229492,0.8329190015792847,1.0,0.0,0.9278275370597839
1.6176786422729492,1.6025454998016357,0.015133142471313477,0.8254655003547668,1.0,7.416198253631592,0.9220418930053711
1.6043980121612549,1.615748405456543,-0.011350393295288086,0.8321801424026489,0.017857142857142905,2.0,0.9267624616622925
1.6199575662612915,1.6023447513580322,0.017612814903259277,0.8277683258056641,0.0535714285714286,2.4494898319244385,0.9232761263847351
1.6177846193313599,1.6024868488311768,0.015297770500183105,0.826688289642334,0.0535714285714286,2.4494898319244385,0.9225907921791077
1.6040418148040771,1.6149544715881348,-0.010912656784057617,0.8315222263336182,0.0535714285714286,3.0,0.9256333112716675
1.6100921630859375,1.6102166175842285,-0.00012445449829101562,0.8306162357330322,0.1071428571428571,3.316624879837036,0.9261041879653931
1.6133050918579102,1.6066203117370605,0.006684780120849609,0.8318204879760742,0.125,4.0,0.9261249303817749
1.6189301013946533,1.6023280620574951,0.016602039337158203,0.826418399810791,0.1607142857142857,6.855654716491699,0.922317385673523
1.6041243076324463,1.6155784130096436,-0.011454105377197266,0.8335745334625244,1.0,7.280109882354736,0.9270151853561401
1.6031854152679443,1.616986870765686,-0.0138014554977417,0.8331077098846436,0.0535714285714286,3.605551242828369,0.9274777770042419
1.6016919612884521,1.6162290573120117,-0.01453709602355957,0.8308062553405762,0.1785714285714286,6.78233003616333,0.926028311252594
1.6138901710510254,1.6060043573379517,0.00788581371307373,0.828433096408844,1.0,6.324555397033691,0.9241442680358887
1.6139094829559326,1.6063575744628906,0.007551908493041992,0.8284815549850464,0.2857142857142857,4.123105525970459,0.9246770143508911
1.6184172630310059,1.6012500524520874,0.017167210578918457,0.8279631733894348,0.1964285714285714,3.605551242828369,0.9241840839385986
1.6134850978851318,1.606258511543274,0.00722658634185791,0.8280314803123474,0.0714285714285714,7.211102485656738,0.9233791828155518
1.6039695739746094,1.6155577898025513,-0.011588215827941895,0.8305896520614624,1.0,0.0,0.9255448579788208
1.6193852424621582,1.6001758575439453,0.01920938491821289,0.8252213597297668,1.0,7.416198253631592,0.9210568070411682
1.6070184707641602,1.6119308471679688,-0.004912376403808594,0.833745539188385,0.017857142857142905,1.7320507764816284,0.9280688166618347
1.6111505031585693,1.608291745185852,0.002858757972717285,0.8312015533447266,0.0357142857142857,2.2360680103302,0.9266084432601929
1.6032583713531494,1.6165732145309448,-0.01331484317779541,0.834728479385376,0.0535714285714286,3.1622776985168457,0.9288434982299805
1.6146256923675537,1.6039930582046509,0.010632634162902832,0.8310700058937073,0.125,7.0,0.926588773727417
1.605641484260559,1.6137797832489014,-0.008138298988342285,0.8301357626914978,1.0,7.211102485656738,0.9252852201461792
1.610480785369873,1.6089516878128052,0.001529097557067871,0.8309342265129089,0.0714285714285714,2.2360680103302,0.9244758486747742
1.6069691181182861,1.612565040588379,-0.0055959224700927734,0.8333263397216797,0.017857142857142905,1.4142135381698608,0.9286543130874634
1.6034256219863892,1.6142021417617798,-0.010776519775390625,0.8283733129501343,0.017857142857142905,7.416198253631592,0.9229124188423157
1.606670618057251,1.6121392250061035,-0.005468606948852539,0.82890784740448,1.0,7.211102485656738,0.9241480827331543
1.6135039329528809,1.6057367324829102,0.007767200469970703,0.8311759233474731,0.0714285714285714,3.605551242828369,0.9260051250457764
1.6059951782226562,1.6132829189300537,-0.007287740707397461,0.8349258303642273,0.1607142857142857,6.855654716491699,0.9302311539649963
1.6072496175765991,1.6123552322387695,-0.00510561466217041,0.831804633140564,1.0,0.0,0.9270379543304443
1.6016263961791992,1.6157712936401367,-0.0141448974609375,0.8291677236557007,1.0,7.280109882354736,0.9242972135543823
1.6065609455108643,1.6122509241104126,-0.00568997859954834,0.8289868831634521,0.0535714285714286,7.280109882354736,0.9239017963409424
1.598792314529419,1.620331048965454,-0.021538734436035156,0.833474338054657,1.0,7.280109882354736,0.9270546436309814
1.6189072132110596,1.6000049114227295,0.018902301788330078,0.8265902996063232,0.0535714285714286,2.6457512378692627,0.9226460456848145
1.6103912591934204,1.6087051630020142,0.00168609619140625,0.8309165239334106,0.0714285714285714,2.6457512378692627,0.9265527725219727
1.6125259399414062,1.6063385009765625,0.00618743896484375,0.827628493309021,0.0535714285714286,2.2360680103302,0.9231650829315186
1.6036176681518555,1.6154786348342896,-0.011860966682434082,0.830195963382721,0.0357142857142857,7.348469257354736,0.924704909324646
1.6159625053405762,1.6030700206756592,0.012892484664916992,0.8261162042617798,1.0,6.480740547180176,0.9216606020927429
1.6061763763427734,1.6115944385528564,-0.005418062210083008,0.8345917463302612,0.25,4.0,0.9283535480499268
1.6057761907577515,1.6120834350585938,-0.006307244300842285,0.8330050110816956,0.1428571428571429,3.7416574954986572,0.927154541015625
1.6085290908813477,1.6100740432739258,-0.001544952392578125,0.8298807740211487,0.1785714285714286,4.242640495300293,0.9256507158279419
1.6012777090072632,1.6177326440811157,-0.01645493507385254,0.8312044143676758,0.1428571428571429,6.928203105926514,0.9260525703430176
1.6084929704666138,1.6098580360412598,-0.001365065574645996,0.8292063474655151,1.0,0.0,0.925644040107727
1.605757713317871,1.6130911111831665,-0.00733339786529541,0.8310171365737915,1.0,7.348469257354736,0.9250130653381348
1.6060388088226318,1.6129968166351318,-0.0069580078125,0.832150936126709,0.0357142857142857,3.872983455657959,0.926011860370636
1.6097984313964844,1.6093273162841797,0.0004711151123046875,0.8288109302520752,0.2321428571428571,4.242640495300293,0.9242704510688782
1.6180243492126465,1.5996170043945312,0.018407344818115234,0.8281978368759155,0.0892857142857143,2.4494898319244385,0.9253250360488892
1.6056325435638428,1.613439917564392,-0.007807374000549316,0.8327145576477051,0.017857142857142905,2.8284270763397217,0.9275480508804321
1.6088565587997437,1.609917163848877,-0.0010606050491333008,0.831291913986206,0.125,7.0,0.9260373711585999
1.6149983406066895,1.6035810708999634,0.011417269706726074,0.8268402218818665,1.0,6.855654716491699,0.9238424301147461
1.6165785789489746,1.602126121520996,0.014452457427978516,0.8265753984451294,0.1607142857142857,3.1622776985168457,0.9222956299781799
1.6120737791061401,1.6066514253616333,0.005422353744506836,0.8248331546783447,0.017857142857142905,2.4494898319244385,0.9215430021286011
1.6108901500701904,1.6076854467391968,0.0032047033309936523,0.8286186456680298,0.0892857142857143,7.141428470611572,0.9246174693107605
1.6048564910888672,1.6138441562652588,-0.008987665176391602,0.830651044845581,1.0,0.0,0.9254388809204102
1.6073782444000244,1.6108896732330322,-0.0035114288330078125,0.827013373374939,1.0,6.855654716491699,0.9230061173439026
1.6037064790725708,1.6145579814910889,-0.010851502418518066,0.8284196853637695,0.1607142857142857,6.855654716491699,0.9235409498214722
1.6062737703323364,1.610443115234375,-0.004169344902038574,0.8277944326400757,1.0,7.348469257354736,0.9219386577606201
1.6010371446609497,1.6173100471496582,-0.016272902488708496,0.8323071599006653,0.0357142857142857,7.348469257354736,0.9265655279159546
1.608097791671753,1.6102547645568848,-0.002156972885131836,0.8294413089752197,1.0,7.280109882354736,0.9246688485145569
1.6102540493011475,1.6080775260925293,0.002176523208618164,0.8285094499588013,0.0535714285714286,3.872983455657959,0.9241950511932373
1.6061468124389648,1.6119012832641602,-0.0057544708251953125,0.8330720663070679,0.2857142857142857,5.099019527435303,0.9275166988372803
1.612178921699524,1.606311321258545,0.005867600440979004,0.8275763988494873,0.2857142857142857,4.795831680297852,0.9234766364097595
2.7461748123168945,2.7531871795654297,-0.007012367248535156,0.9539655447006226,0.017857142857142905,5.196152210235596,0.9913419485092163
2.5726380348205566,2.571101188659668,0.0015368461608886719,0.9402034282684326,0.4285714285714286,2.8284270763397217,0.9818273186683655
2.3998332023620605,2.4208197593688965,-0.020986557006835938,0.9213340282440186,0.0535714285714286,3.0,0.9773529171943665
2.268070697784424,2.265166997909546,0.0029036998748779297,0.8886927962303162,0.0892857142857143,2.0,0.9457791447639465
2.1235053539276123,2.1379308700561523,-0.014425516128540039,0.8655837178230286,0.0714285714285714,1.7320507764816284,0.9173275232315063
2.0408053398132324,2.033630847930908,0.007174491882324219,0.8572657108306885,0.0,2.4494898319244385,0.9184072017669678
1.9771652221679688,1.971213459968567,0.0059517621994018555,0.8504732251167297,0.0535714285714286,2.2360680103302,0.9163917899131775
1.9482347965240479,1.9459941387176514,0.0022406578063964844,0.858670711517334,0.0535714285714286,7.348469257354736,0.9384084939956665
1.9242384433746338,1.9205516576766968,0.0036867856979370117,0.8678745031356812,0.0357142857142857,7.071067810058594,0.9611114263534546
1.894971251487732,1.887791633605957,0.007179617881774902,0.8721169233322144,1.0,3.1622776985168457,0.9750423431396484
1.8615516424179077,1.8555727005004883,0.005978941917419434,0.8734264373779297,0.1071428571428571,2.4494898319244385,0.9817227125167847
1.8221980333328247,1.8193598985671997,0.002838134765625,0.8730780482292175,0.0714285714285714,2.6457512378692627,0.9876098036766052
1.7625480890274048,1.7698943614959717,-0.0073462724685668945,0.8617290258407593,0.1071428571428571,5.5677642822265625,0.9863196015357971
1.7022895812988281,1.711670160293579,-0.009380578994750977,0.8451969027519226,0.0535714285714286,5.4772257804870605,0.9825817346572876
1.660320520401001,1.6753731966018677,-0.0150526762008667,0.832726776599884,0.5714285714285714,6.928203105926514,0.9738084077835083
1.6311049461364746,1.6324307918548584,-0.001325845718383789,0.8256674408912659,0.1428571428571429,7.141428470611572,0.9655134081840515
1.5945286750793457,1.6028907299041748,-0.008362054824829102,0.8003379702568054,1.0,2.8284270763397217,0.9401875138282776
1.5756878852844238,1.573216438293457,0.002471446990966797,0.7961012125015259,0.0892857142857143,3.1622776985168457,0.9331076145172119
1.5616273880004883,1.5620123147964478,-0.00038492679595947266,0.7840096354484558,0.1607142857142857,1.0,0.9102230072021484
1.5608235597610474,1.5569031238555908,0.003920435905456543,0.7751416563987732,0.017857142857142905,7.4833149909973145,0.8973293304443359
1.557838797569275,1.5677037239074707,-0.0098649263381958,0.7825606465339661,0.0,6.4031243324279785,0.8982594609260559
1.5702908039093018,1.5754388570785522,-0.005148053169250488,0.7856914401054382,1.0,4.123105525970459,0.9066928625106812
1.5843243598937988,1.6099897623062134,-0.02566540241241455,0.8078638315200806,0.2678571428571429,1.4142135381698608,0.9305399656295776
1.6201812028884888,1.6123864650726318,0.007794737815856934,0.8284325003623962,0.0357142857142857,1.7320507764816284,0.9521815180778503
1.658792495727539,1.6522936820983887,0.006498813629150391,0.832558274269104,0.0,7.280109882354736,0.9582309126853943
1.6729214191436768,1.6783604621887207,-0.005439043045043945,0.8336670994758606,0.0535714285714286,7.416198253631592,0.961933970451355
1.6713476181030273,1.6753275394439697,-0.003979921340942383,0.8204631209373474,1.0,2.0,0.9519050121307373
1.6713873147964478,1.6577293872833252,0.013657927513122559,0.8117620944976807,0.017857142857142905,2.6457512378692627,0.9425619840621948
1.6688079833984375,1.643768548965454,0.0250394344329834,0.7981479167938232,0.0535714285714286,2.6457512378692627,0.9284392595291138
1.6419402360916138,1.658597707748413,-0.016657471656799316,0.8076616525650024,0.1071428571428571,7.416198253631592,0.9289288520812988
1.6379778385162354,1.6439075469970703,-0.005929708480834961,0.7982605695724487,0.017857142857142905,7.280109882354736,0.9212758541107178
1.616331696510315,1.637056827545166,-0.020725131034851074,0.8065648078918457,1.0,4.0,0.9240068197250366
1.6199493408203125,1.6203961372375488,-0.0004467964172363281,0.797900915145874,0.0535714285714286,4.358899116516113,0.9145740866661072
1.6331956386566162,1.625795602798462,0.007400035858154297,0.7990540266036987,0.2678571428571429,3.0,0.9140458106994629
1.6541011333465576,1.6547019481658936,-0.0006008148193359375,0.8117331266403198,0.1071428571428571,2.6457512378692627,0.9146556854248047
1.686555027961731,1.6908267736434937,-0.004271745681762695,0.8176729679107666,0.0892857142857143,7.348469257354736,0.9098629355430603
1.7282302379608154,1.7257399559020996,0.0024902820587158203,0.8179225921630859,0.0357142857142857,6.78233003616333,0.9056288003921509
1.751270055770874,1.757664442062378,-0.006394386291503906,0.8278588056564331,1.0,6.78233003616333,0.9103301167488098
1.7533409595489502,1.7669687271118164,-0.013627767562866211,0.8251837491989136,0.1785714285714286,7.211102485656738,0.9075604677200317
1.7487066984176636,1.7512136697769165,-0.0025069713592529297,0.8092827796936035,1.0,2.4494898319244385,0.898861289024353
1.7269176244735718,1.7393975257873535,-0.012479901313781738,0.8090968132019043,0.0714285714285714,7.348469257354736,0.8998937606811523
1.710981845855713,1.7152066230773926,-0.0042247772216796875,0.8063764572143555,0.0357142857142857,7.416198253631592,0.899033784866333
1.6842029094696045,1.687396764755249,-0.0031938552856445312,0.795407235622406,1.0,2.0,0.8896194100379944
1.656915307044983,1.6553754806518555,0.0015398263931274414,0.7840017080307007,0.017857142857142905,2.0,0.8801178932189941
1.6310341358184814,1.6284096240997314,0.00262451171875,0.7770694494247437,0.0535714285714286,2.4494898319244385,0.8727036118507385
1.6089646816253662,1.6063380241394043,0.002626657485961914,0.7741356492042542,0.017857142857142905,3.316624879837036,0.866225004196167
1.5933315753936768,1.5962185859680176,-0.0028870105743408203,0.774724006652832,0.0892857142857143,3.464101552963257,0.8655848503112793
1.5890687704086304,1.5845444202423096,0.004524350166320801,0.7736948728561401,0.1071428571428571,7.071067810058594,0.8649053573608398
1.5855162143707275,1.5760841369628906,0.009432077407836914,0.7729140520095825,0.1071428571428571,0.0,0.8646039366722107
1.5809626579284668,1.5695945024490356,0.011368155479431152,0.7776694297790527,1.0,7.280109882354736,0.8701436519622803
1.575520634651184,1.5791614055633545,-0.00364077091217041,0.7934625148773193,1.0,7.280109882354736,0.8965075016021729
1.5670018196105957,1.5894675254821777,-0.02246570587158203,0.8052561283111572,0.0535714285714286,0.0,0.9117749929428101
1.5766230821609497,1.5761926174163818,0.0004304647445678711,0.8103042840957642,1.0,7.416198253631592,0.9186240434646606
1.5696041584014893,1.5759567022323608,-0.006352543830871582,0.8297461867332458,1.0,1.7320507764816284,0.9391430616378784
1.5692055225372314,1.5734750032424927,-0.0042694807052612305,0.8358851075172424,0.017857142857142905,7.348469257354736,0.9442036151885986
1.5742485523223877,1.5695807933807373,0.004667758941650391,0.841514527797699,0.0357142857142857,6.928203105926514,0.9470599889755249
1.5772993564605713,1.5674991607666016,0.009800195693969727,0.8487440943717957,1.0,3.316624879837036,0.9516232013702393
1.573918104171753,1.5778589248657227,-0.0039408206939697266,0.8583211898803711,0.1428571428571429,7.280109882354736,0.9560724496841431
1.575225830078125,1.5800987482070923,-0.004872918128967285,0.8601004481315613,0.0535714285714286,7.416198253631592,0.9569729566574097
1.578721284866333,1.580308437347412,-0.0015871524810791016,0.8601632714271545,1.0,1.7320507764816284,0.957177996635437
1.585709810256958,1.5763709545135498,0.009338855743408203,0.8610184192657471,0.017857142857142905,7.348469257354736,0.9579771757125854
1.582672357559204,1.5825145244598389,0.00015783309936523438,0.8641496896743774,0.0357142857142857,7.211102485656738,0.9593361616134644
1.587825894355774,1.5873864889144897,0.0004394054412841797,0.8658735752105713,1.0,2.2360680103302,0.9607769250869751
1.588240623474121,1.588598608970642,-0.0003579854965209961,0.8647531270980835,0.0714285714285714,7.416198253631592,0.9603160619735718
1.589677333831787,1.5918233394622803,-0.002146005630493164,0.8623594045639038,0.017857142857142905,7.416198253631592,0.9605226516723633
1.5853979587554932,1.5972797870635986,-0.011881828308105469,0.8699616193771362,1.0,1.4142135381698608,0.9638252854347229
1.5950417518615723,1.5910720825195312,0.003969669342041016,0.8640073537826538,0.017857142857142905,3.0,0.9600677490234375
1.5974184274673462,1.589476466178894,0.007941961288452148,0.8613840937614441,0.017857142857142905,6.928203105926514,0.9598733186721802
1.5899600982666016,1.597318410873413,-0.0073583126068115234,0.8646243810653687,0.1428571428571429,0.0,0.9625328779220581
1.5927051305770874,1.5950124263763428,-0.002307295799255371,0.8640156984329224,1.0,7.280109882354736,0.9607164263725281
1.5896661281585693,1.5999658107757568,-0.0102996826171875,0.8655345439910889,1.0,7.280109882354736,0.9619425535202026
1.5938642024993896,1.5972974300384521,-0.0034332275390625,0.8640480041503906,0.0535714285714286,7.141428470611572,0.9617046117782593
1.6029784679412842,1.5919339656829834,0.011044502258300781,0.8625788688659668,1.0,7.141428470611572,0.9589576125144958
1.5967121124267578,1.6009764671325684,-0.004264354705810547,0.8661758303642273,0.0892857142857143,7.348469257354736,0.9617375731468201
1.601606845855713,1.5980758666992188,0.0035309791564941406,0.8658267259597778,1.0,2.0,0.9608781933784485
1.5921201705932617,1.6087175607681274,-0.016597390174865723,0.8676933646202087,0.0357142857142857,4.242640495300293,0.9634788632392883
1.6025514602661133,1.5993633270263672,0.0031881332397460938,0.8622725605964661,0.0357142857142857,4.242640495300293,0.9593247771263123
1.6068673133850098,1.5944747924804688,0.012392520904541016,0.8654884099960327,0.2857142857142857,7.348469257354736,0.9593930244445801
1.6014080047607422,1.6012821197509766,0.000125885009765625,0.8658415675163269,0.0357142857142857,7.211102485656738,0.9612425565719604
1.603736162185669,1.5987858772277832,0.004950284957885742,0.8665555119514465,1.0,2.2360680103302,0.9613814949989319
1.5995579957962036,1.602731704711914,-0.0031737089157104492,0.8667199611663818,0.0714285714285714,7.416198253631592,0.9612876176834106
1.6032435894012451,1.5985444784164429,0.004699110984802246,0.8614047765731812,0.017857142857142905,7.141428470611572,0.9583990573883057
1.5957930088043213,1.6064380407333374,-0.010645031929016113,0.86197829246521,1.0,3.1622776985168457,0.9595872163772583
1.5987873077392578,1.6041183471679688,-0.0053310394287109375,0.8688251376152039,0.0892857142857143,3.464101552963257,0.9617409706115723
1.5974230766296387,1.6057331562042236,-0.008310079574584961,0.8660479784011841,0.2321428571428571,7.416198253631592,0.9616745710372925
1.5938127040863037,1.6092979907989502,-0.015485286712646484,0.8690860271453857,0.017857142857142905,7.280109882354736,0.9623373746871948
1.6018446683883667,1.6010702848434448,0.000774383544921875,0.8635526895523071,1.0,2.0,0.9601517915725708
1.602195382118225,1.6002877950668335,0.0019075870513916016,0.8634952306747437,0.0535714285714286,1.4142135381698608,0.9599525928497314
1.5902607440948486,1.6120953559875488,-0.021834611892700195,0.8695583343505859,0.017857142857142905,2.2360680103302,0.9628783464431763
1.597033143043518,1.6045079231262207,-0.007474780082702637,0.867798924446106,0.017857142857142905,7.211102485656738,0.9627109169960022
1.5988038778305054,1.6020755767822266,-0.0032716989517211914,0.8671767711639404,0.0714285714285714,7.416198253631592,0.9613966941833496
1.6026674509048462,1.596095085144043,0.006572365760803223,0.8705617189407349,1.0,3.872983455657959,0.9627048969268799
1.5900592803955078,1.6084539890289307,-0.01839470863342285,0.8712694644927979,0.017857142857142905,4.690415859222412,0.9641515612602234
1.6064225435256958,1.5904951095581055,0.015927433967590332,0.8676767945289612,0.25,4.898979663848877,0.9602525234222412
1.5998330116271973,1.5964279174804688,0.0034050941467285156,0.8656874895095825,0.25,3.316624879837036,0.9600716829299927
1.5963631868362427,1.5982640981674194,-0.0019009113311767578,0.8684346675872803,0.1785714285714286,7.416198253631592,0.9618772268295288
1.596916675567627,1.5962153673171997,0.0007013082504272461,0.8678300380706787,0.017857142857142905,7.4833149909973145,0.9618313908576965
1.5941274166107178,1.5971101522445679,-0.0029827356338500977,0.8714075684547424,1.0,1.4142135381698608,0.9630767703056335
1.583155632019043,1.606064796447754,-0.022909164428710938,0.8718759417533875,0.0,2.6457512378692627,0.963731050491333
1.5907983779907227,1.598516821861267,-0.007718443870544434,0.869678258895874,0.0357142857142857,2.4494898319244385,0.9618268609046936
1.5883314609527588,1.6026339530944824,-0.014302492141723633,0.8740929961204529,0.0892857142857143,3.7416574954986572,0.9641979932785034
1.5995999574661255,1.5919195413589478,0.007680416107177734,0.8708564043045044,0.125,7.0,0.9614654779434204
1.5968446731567383,1.5945667028427124,0.002277970314025879,0.8708958625793457,0.125,6.855654716491699,0.9623705744743347
1.5931854248046875,1.598039150238037,-0.004853725433349609,0.8730969429016113,1.0,3.316624879837036,0.9632450938224792
1.5916069746017456,1.5979942083358765,-0.006387233734130859,0.8728076219558716,0.1607142857142857,3.316624879837036,0.9638831615447998
1.5988508462905884,1.5908981561660767,0.007952690124511719,0.8732037544250488,0.0357142857142857,6.855654716491699,0.9632242321968079
1.5871572494506836,1.6004431247711182,-0.01328587532043457,0.8737496137619019,0.1607142857142857,7.0,0.9642793536186218
1.5931236743927002,1.5919129848480225,0.0012106895446777344,0.8721508979797363,1.0,7.0,0.962303876876831
1.588728904724121,1.5943973064422607,-0.0056684017181396484,0.8724935054779053,0.125,7.280109882354736,0.9635186195373535
1.586252212524414,1.5948753356933594,-0.008623123168945312,0.8731762766838074,1.0,7.280109882354736,0.9632828831672668
1.5904337167739868,1.5894041061401367,0.0010296106338500977,0.8707586526870728,0.0535714285714286,7.071067810058594,0.9621052145957947
1.5947062969207764,1.5840201377868652,0.010686159133911133,0.8721894025802612,1.0,3.316624879837036,0.9621889591217041
1.5890235900878906,1.588348627090454,0.0006749629974365234,0.8735300302505493,0.1071428571428571,4.4721360206604,0.9639248847961426
1.5855491161346436,1.590151309967041,-0.004602193832397461,0.8744044899940491,0.0892857142857143,4.795831680297852,0.964218020439148
1.592917561531067,1.580358862876892,0.012558698654174805,0.8696621656417847,0.2678571428571429,3.1622776985168457,0.9622633457183838
1.587573528289795,1.5834927558898926,0.004080772399902344,0.8721767067909241,0.1785714285714286,7.348469257354736,0.9635354280471802
1.5846912860870361,1.5841472148895264,0.0005440711975097656,0.8734531402587891,0.0357142857142857,7.416198253631592,0.9648137092590332
1.5811750888824463,1.5871074199676514,-0.005932331085205078,0.8730292320251465,1.0,7.416198253631592,0.9639092087745667
1.5742051601409912,1.5924091339111328,-0.0182039737701416,0.8757501840591431,0.017857142857142905,7.071067810058594,0.9661314487457275
1.5861272811889648,1.5799071788787842,0.006220102310180664,0.8734878301620483,1.0,7.071067810058594,0.9644037485122681
1.58414888381958,1.5811560153961182,0.002992868423461914,0.8748995065689087,0.1071428571428571,0.0,0.9649326801300049
1.5786142349243164,1.5857832431793213,-0.007169008255004883,0.8760319352149963,1.0,7.141428470611572,0.9652456641197205
1.5881998538970947,1.575850248336792,0.012349605560302734,0.8737879395484924,1.0,2.4494898319244385,0.9644089937210083
1.576392412185669,1.5891039371490479,-0.012711524963378906,0.8778625726699829,0.0892857142857143,1.0,0.9666747450828552
1.5789012908935547,1.5831658840179443,-0.0042645931243896484,0.877090573310852,0.017857142857142905,3.0,0.9670162796974182
1.5689791440963745,1.5885345935821533,-0.01955544948577881,0.8781235814094543,0.0357142857142857,6.7082037925720215,0.9680041074752808
1.5750786066055298,1.5846590995788574,-0.009580492973327637,0.8783916234970093,0.1964285714285714,7.141428470611572,0.9674270749092102
1.574597716331482,1.580021619796753,-0.005423903465270996,0.8787855505943298,1.0,3.1622776985168457,0.9673452377319336
1.5727660655975342,1.5860291719436646,-0.013263106346130371,0.8793457746505737,0.0892857142857143,3.316624879837036,0.9680680632591248
1.5833553075790405,1.571509599685669,0.011845707893371582,0.8785721659660339,0.0892857142857143,4.358899116516113,0.9663546085357666
1.5844224691390991,1.572220802307129,0.012201666831970215,0.8756773471832275,0.1428571428571429,6.7082037925720215,0.9654049873352051
1.5783514976501465,1.5735487937927246,0.004802703857421875,0.8809898495674133,0.1964285714285714,6.928203105926514,0.969418466091156
1.5773439407348633,1.5696245431900024,0.00771939754486084,0.8823017477989197,1.0,3.0,0.9692978262901306
1.5763676166534424,1.5692805051803589,0.007087111473083496,0.8807130455970764,0.1428571428571429,1.4142135381698608,0.9686999917030334
1.5707981586456299,1.572695016860962,-0.0018968582153320312,0.883409321308136,0.017857142857142905,2.0,0.9698886871337891
1.5678949356079102,1.5746889114379883,-0.006793975830078125,0.8839765787124634,0.017857142857142905,3.605551242828369,0.9701891541481018
1.565198302268982,1.574918508529663,-0.009720206260681152,0.8833142518997192,0.0535714285714286,4.358899116516113,0.9695830941200256
1.5730602741241455,1.5666990280151367,0.006361246109008789,0.8859426975250244,0.1785714285714286,4.4721360206604,0.9713100790977478
1.569310188293457,1.5704119205474854,-0.0011017322540283203,0.8872944116592407,0.3035714285714286,7.280109882354736,0.9725370407104492
1.5677348375320435,1.5764669179916382,-0.008732080459594727,0.8885954022407532,0.0535714285714286,7.211102485656738,0.9727199673652649
1.5716806650161743,1.5789458751678467,-0.007265210151672363,0.8896679878234863,1.0,7.211102485656738,0.9736961126327515
1.5675333738327026,1.5875942707061768,-0.02006089687347412,0.893103837966919,0.0714285714285714,6.633249759674072,0.9743345975875854
1.5827113389968872,1.5740187168121338,0.008692622184753418,0.8882595300674438,1.0,3.605551242828369,0.973284900188446
1.5833135843276978,1.5759239196777344,0.007389664649963379,0.8879128694534302,0.2142857142857143,3.7416574954986572,0.9734674692153931
1.569311261177063,1.5894242525100708,-0.020112991333007812,0.8903860449790955,0.0535714285714286,3.316624879837036,0.9739230871200562
1.582079291343689,1.5755670070648193,0.006512284278869629,0.8893905282020569,0.1964285714285714,3.0,0.9724025726318359
1.5783240795135498,1.5774420499801636,0.0008820295333862305,0.8882095813751221,0.0357142857142857,3.1622776985168457,0.9732281565666199
1.5781221389770508,1.5736604928970337,0.00446164608001709,0.8869725465774536,0.1964285714285714,2.0,0.9716861248016357
1.574824333190918,1.5718519687652588,0.0029723644256591797,0.884982168674469,0.017857142857142905,2.0,0.9718506336212158
1.5706708431243896,1.5717403888702393,-0.0010695457458496094,0.8872175812721252,0.0535714285714286,7.416198253631592,0.971418023109436
1.5681016445159912,1.5693658590316772,-0.0012642145156860352,0.8853474855422974,0.017857142857142905,0.0,0.9717994928359985
1.5600666999816895,1.5728744268417358,-0.012807726860046387,0.8862757086753845,1.0,7.071067810058594,0.9714879989624023
1.5623958110809326,1.5678622722625732,-0.005466461181640625,0.8863425254821777,1.0,7.071067810058594,0.9708989858627319
1.559017300605774,1.5675863027572632,-0.008569002151489258,0.8852956891059875,0.1071428571428571,7.0,0.9710962772369385
1.5599281787872314,1.5619813203811646,-0.0020531415939331055,0.884467601776123,1.0,4.358899116516113,0.9710795879364014
1.5560808181762695,1.5598993301391602,-0.003818511962890625,0.8832452893257141,0.125,6.480740547180176,0.9707027673721313
1.5567045211791992,1.553673267364502,0.0030312538146972656,0.8841134905815125,0.25,7.280109882354736,0.9708918929100037
1.5464242696762085,1.5583829879760742,-0.011958718299865723,0.8828747272491455,1.0,7.280109882354736,0.9707551002502441
1.5517475605010986,1.5519952774047852,-0.00024771690368652344,0.8829126954078674,0.0535714285714286,7.0,0.9704046249389648
1.558422327041626,1.5391590595245361,0.019263267517089844,0.8800508379936218,1.0,7.0,0.9710078835487366
1.5464508533477783,1.5489537715911865,-0.002502918243408203,0.8800091743469238,0.125,7.4833149909973145,0.9708667993545532
1.5524039268493652,1.5429916381835938,0.009412288665771484,0.8764480352401733,1.0,2.2360680103302,0.9704840183258057
1.5515352487564087,1.5468116998672485,0.004723548889160156,0.878962516784668,0.0,3.464101552963257,0.9704139232635498
1.5563194751739502,1.5550963878631592,0.0012230873107910156,0.8771849870681763,0.0892857142857143,7.0,0.9694739580154419
1.56103515625,1.5651397705078125,-0.0041046142578125,0.8715976476669312,0.125,0.0,0.9678435325622559
1.5704268217086792,1.5582185983657837,0.012208223342895508,0.8637703061103821,1.0,6.633249759674072,0.9656882286071777
1.5660063028335571,1.5683667659759521,-0.0023604631423950195,0.8618614673614502,1.0,4.358899116516113,0.9643068313598633
1.5640902519226074,1.569480299949646,-0.005390048027038574,0.8628264665603638,0.2142857142857143,4.242640495300293,0.9632722735404968
1.5684939622879028,1.5633149147033691,0.005179047584533691,0.8496432304382324,0.2678571428571429,7.0,0.9577603340148926
1.5664279460906982,1.563417673110962,0.003010272979736328,0.8486604690551758,0.125,6.78233003616333,0.9562477469444275
1.5716122388839722,1.5506970882415771,0.02091515064239502,0.8275404572486877,1.0,3.605551242828369,0.9385639429092407
1.5656919479370117,1.554321050643921,0.01137089729309082,0.8326590061187744,0.1785714285714286,7.141428470611572,0.9436397552490234
1.5604619979858398,1.5495834350585938,0.010878562927246094,0.8394374847412109,0.0892857142857143,7.141428470611572,0.9473055601119995
1.5524638891220093,1.55253005027771,-6.61611557006836e-05,0.8370105028152466,1.0,4.582575798034668,0.9448689222335815
1.5494039058685303,1.550282597541809,-0.0008786916732788086,0.8343319296836853,0.0892857142857143,6.324555397033691,0.9419501423835754
1.5513279438018799,1.5473564863204956,0.003971457481384277,0.8385177850723267,0.2857142857142857,7.211102485656738,0.9437320232391357
1.5461456775665283,1.5542731285095215,-0.008127450942993164,0.8400700092315674,1.0,7.211102485656738,0.9432981610298157
1.5482608079910278,1.5563536882400513,-0.008092880249023438,0.8388378620147705,0.0714285714285714,7.211102485656738,0.9429711103439331
1.5512090921401978,1.5593087673187256,-0.008099675178527832,0.8373235464096069,1.0,2.2360680103302,0.9414279460906982
1.5555224418640137,1.5608481168746948,-0.005325675010681152,0.8328744173049927,0.0714285714285714,3.464101552963257,0.9387677311897278
1.5560201406478882,1.5656532049179077,-0.009633064270019531,0.8311831951141357,0.017857142857142905,3.316624879837036,0.9371837973594666
1.557094931602478,1.565950870513916,-0.008855938911437988,0.8231870532035828,0.1964285714285714,7.348469257354736,0.9312071800231934
1.551983118057251,1.5689448118209839,-0.01696169376373291,0.8247888088226318,0.0357142857142857,0.0,0.9316748380661011
1.5577218532562256,1.5597212314605713,-0.001999378204345703,0.8156478404998779,1.0,7.4833149909973145,0.924826443195343
1.5564188957214355,1.5555683374404907,0.0008505582809448242,0.80999755859375,1.0,7.4833149909973145,0.9217662215232849
1.5559759140014648,1.557158350944519,-0.0011824369430541992,0.8088600635528564,0.0,6.0,0.9199501872062683
1.5607326030731201,1.555553913116455,0.005178689956665039,0.8055446147918701,1.0,4.123105525970459,0.91562819480896
1.5702953338623047,1.5486836433410645,0.021611690521240234,0.7995136976242065,0.3571428571428571,2.0,0.9096498489379883
1.5639288425445557,1.5565128326416016,0.0074160099029541016,0.799027681350708,0.0535714285714286,7.416198253631592,0.9084374904632568
1.5662646293640137,1.5533461570739746,0.012918472290039062,0.7965134382247925,0.017857142857142905,6.244997978210449,0.9028099179267883
1.5611624717712402,1.5585365295410156,0.0026259422302246094,0.7965842485427856,1.0,4.242640495300293,0.9013880491256714
1.5634618997573853,1.5576869249343872,0.005774974822998047,0.792349100112915,0.3035714285714286,2.0,0.8989511132240295
1.557934045791626,1.5660934448242188,-0.008159399032592773,0.795783281326294,0.0535714285714286,1.7320507764816284,0.9013925790786743
1.572986125946045,1.5576016902923584,0.015384435653686523,0.7885317206382751,0.017857142857142905,7.348469257354736,0.8968067169189453
1.5645670890808105,1.570212721824646,-0.005645632743835449,0.7943588495254517,0.0357142857142857,7.0,0.9048784971237183
1.5685044527053833,1.5751428604125977,-0.0066384077072143555,0.800224781036377,1.0,7.0,0.9124122858047485
1.573645830154419,1.5769069194793701,-0.003261089324951172,0.8006460666656494,0.125,6.4031243324279785,0.9155543446540833
1.5736677646636963,1.5832562446594238,-0.009588479995727539,0.8079306483268738,1.0,4.0,0.921402096748352
1.5838072299957275,1.5780619382858276,0.005745291709899902,0.8069111108779907,0.2678571428571429,7.416198253631592,0.9209706783294678
1.5886907577514648,1.5764104127883911,0.01228034496307373,0.8066045045852661,0.017857142857142905,7.416198253631592,0.9220380783081055
1.5826832056045532,1.583367943763733,-0.0006847381591796875,0.8147422075271606,1.0,1.7320507764816284,0.927843451499939
1.5832263231277466,1.5839869976043701,-0.0007606744766235352,0.8211597800254822,0.017857142857142905,2.0,0.9328368306159973
1.5835257768630981,1.5849541425704956,-0.001428365707397461,0.8249152302742004,0.0357142857142857,7.348469257354736,0.9353632926940918
1.5834617614746094,1.5855721235275269,-0.0021103620529174805,0.8357236981391907,0.0357142857142857,7.0,0.9400929808616638
1.5906261205673218,1.5805102586746216,0.010115861892700195,0.8367956876754761,1.0,7.0,0.9408837556838989
1.5874338150024414,1.5837618112564087,0.003672003746032715,0.8442758321762085,0.125,6.78233003616333,0.9452608823776245
1.593155860900879,1.5794508457183838,0.013705015182495117,0.8499311208724976,1.0,4.123105525970459,0.9495337009429932
1.580430269241333,1.5811108350753784,-0.0006805658340454102,0.8618877530097961,0.1785714285714286,3.872983455657959,0.9576796293258667
1.5769901275634766,1.5772573947906494,-0.00026726722717285156,0.8688410520553589,0.125,3.1622776985168457,0.9631251692771912
1.570622444152832,1.5718557834625244,-0.0012333393096923828,0.8727548122406006,0.1428571428571429,7.348469257354736,0.9682525396347046
1.565567970275879,1.5657614469528198,-0.00019347667694091797,0.8714739084243774,0.0357142857142857,7.071067810058594,0.9727221727371216
1.5664924383163452,1.562727451324463,0.0037649869918823242,0.8707970380783081,1.0,2.6457512378692627,0.9731634855270386
1.5640263557434082,1.5668936967849731,-0.0028673410415649414,0.872456431388855,0.1071428571428571,7.141428470611572,0.9748369455337524
1.5621446371078491,1.5693376064300537,-0.00719296932220459,0.8709042072296143,0.0892857142857143,6.928203105926514,0.974197506904602
1.5588057041168213,1.5724482536315918,-0.013642549514770508,0.8731927275657654,1.0,6.928203105926514,0.9742764234542847
1.5625323057174683,1.5713900327682495,-0.00885772705078125,0.8716242909431458,0.1428571428571429,7.348469257354736,0.9725854992866516
1.5686469078063965,1.5644690990447998,0.00417780876159668,0.8713395595550537,1.0,2.2360680103302,0.9727554321289062
1.5666108131408691,1.565567135810852,0.0010436773300170898,0.8712917566299438,0.0357142857142857,7.280109882354736,0.971778392791748
1.5669505596160889,1.5657367706298828,0.0012137889862060547,0.8707315325737,0.0535714285714286,7.416198253631592,0.971244215965271
1.563476324081421,1.5703810453414917,-0.006904721260070801,0.8652242422103882,1.0,3.1622776985168457,0.9700111150741577
1.570401906967163,1.564222812652588,0.006179094314575195,0.864712119102478,0.017857142857142905,2.6457512378692627,0.9690792560577393
1.560807466506958,1.574163556098938,-0.01335608959197998,0.864039421081543,0.1607142857142857,3.316624879837036,0.9696875810623169
1.569930076599121,1.5665435791015625,0.0033864974975585938,0.8598093390464783,0.1428571428571429,5.0,0.9676017761230469
1.5684738159179688,1.5664409399032593,0.0020328760147094727,0.8610472679138184,0.0892857142857143,5.385164737701416,0.9679678678512573
1.5708937644958496,1.565169095993042,0.005724668502807617,0.8620468378067017,0.5,3.316624879837036,0.9679962396621704
1.5621345043182373,1.5737777948379517,-0.011643290519714355,0.8636301755905151,0.1964285714285714,3.0,0.9693528413772583
1.5685181617736816,1.5672398805618286,0.0012782812118530273,0.8608999252319336,0.0357142857142857,3.7416574954986572,0.9680782556533813
1.5689574480056763,1.566184401512146,0.0027730464935302734,0.8598237037658691,0.125,3.0,0.9678598046302795
1.5665558576583862,1.568629503250122,-0.00207364559173584,0.8602988719940186,0.125,2.8284270763397217,0.9683308601379395
1.569957971572876,1.5649828910827637,0.004975080490112305,0.8611983060836792,0.0357142857142857,7.071067810058594,0.9674532413482666
1.566605567932129,1.567922830581665,-0.0013172626495361328,0.8639198541641235,0.1071428571428571,0.0,0.9687215685844421
1.56708824634552,1.5691148042678833,-0.0020265579223632812,0.8635827898979187,1.0,6.633249759674072,0.9679579734802246
1.5678927898406982,1.567307710647583,0.0005850791931152344,0.8600867986679077,1.0,3.872983455657959,0.967353880405426
1.566301941871643,1.5688104629516602,-0.00250852108001709,0.8627752065658569,0.2142857142857143,2.6457512378692627,0.9690977334976196
1.5679130554199219,1.5671017169952393,0.0008113384246826172,0.8657773733139038,0.0892857142857143,3.872983455657959,0.9697301387786865
1.565274953842163,1.5691568851470947,-0.0038819313049316406,0.8640714287757874,0.0357142857142857,3.464101552963257,0.968517005443573
1.5705655813217163,1.5629518032073975,0.007613778114318848,0.8612946271896362,0.2678571428571429,4.582575798034668,0.9674840569496155
1.5691092014312744,1.5641648769378662,0.004944324493408203,0.8641047477722168,0.0535714285714286,3.872983455657959,0.9685262441635132
1.5682369470596313,1.5644347667694092,0.003802180290222168,0.8587247133255005,0.3214285714285714,7.141428470611572,0.9677959680557251
1.56575345993042,1.5670613050460815,-0.001307845115661621,0.8623569011688232,0.0892857142857143,7.4833149909973145,0.9683773517608643
1.569469690322876,1.5631883144378662,0.006281375885009766,0.8612765669822693,1.0,7.4833149909973145,0.9681856632232666
1.5597312450408936,1.5725672245025635,-0.012835979461669922,0.8639125227928162,0.0,0.0,0.9693671464920044
1.5544939041137695,1.5770829916000366,-0.02258908748626709,0.8644616007804871,1.0,7.280109882354736,0.969825267791748
1.5605988502502441,1.5710537433624268,-0.010454893112182617,0.8633680939674377,1.0,7.280109882354736,0.9693124890327454
1.5689802169799805,1.5643423795700073,0.0046378374099731445,0.8605669736862183,0.0535714285714286,7.0,0.9683182239532471
1.5652403831481934,1.5667238235473633,-0.0014834403991699219,0.8615963459014893,1.0,2.8284270763397217,0.9680488109588623
1.5633423328399658,1.568448781967163,-0.005106449127197266,0.8648428916931152,0.125,3.316624879837036,0.9684732556343079
1.5674400329589844,1.5651692152023315,0.002270817756652832,0.860948920249939,0.0892857142857143,3.872983455657959,0.9669528603553772
1.5675358772277832,1.5645580291748047,0.0029778480529785156,0.8643654584884644,0.1785714285714286,3.605551242828369,0.968527615070343
1.5669214725494385,1.5663094520568848,0.0006120204925537109,0.8637900352478027,0.0892857142857143,4.242640495300293,0.9675978422164917
1.5663635730743408,1.5664217472076416,-5.817413330078125e-05,0.8637087345123291,0.2142857142857143,3.7416574954986572,0.9682849049568176
1.5681343078613281,1.5647220611572266,0.0034122467041015625,0.863183856010437,0.1071428571428571,3.7416574954986572,0.9684534668922424
1.568610429763794,1.5637385845184326,0.004871845245361328,0.858231782913208,0.1428571428571429,2.6457512378692627,0.967251181602478
1.5650359392166138,1.566689372062683,-0.001653432846069336,0.8648282885551453,0.1071428571428571,4.358899116516113,0.9681841135025024
1.5671008825302124,1.5646960735321045,0.00240480899810791,0.8608020544052124,0.017857142857142905,4.358899116516113,0.9674054384231567
1.5665886402130127,1.5652832984924316,0.0013053417205810547,0.8635874390602112,0.3571428571428571,2.0,0.9688770174980164
1.5721969604492188,1.559093713760376,0.013103246688842773,0.8630425333976746,0.0535714285714286,2.4494898319244385,0.9671033024787903
1.567927360534668,1.5643450021743774,0.0035823583602905273,0.8622652888298035,0.017857142857142905,2.8284270763397217,0.9675604104995728
1.5667378902435303,1.566135048866272,0.0006028413772583008,0.8643238544464111,0.0892857142857143,4.123105525970459,0.96833336353302
1.5685510635375977,1.568406343460083,0.00014472007751464844,0.8649178743362427,0.1964285714285714,3.0,0.969499409198761
1.5698764324188232,1.5633821487426758,0.006494283676147461,0.8619264364242554,0.1071428571428571,3.464101552963257,0.9673299193382263
1.5729126930236816,1.5603060722351074,0.012606620788574219,0.860217273235321,0.0535714285714286,6.855654716491699,0.9664616584777832
1.5629940032958984,1.569746971130371,-0.006752967834472656,0.8600566983222961,0.1607142857142857,0.0,0.9669770002365112
1.5679569244384766,1.566124677658081,0.0018322467803955078,0.8622245192527771,1.0,0.0,0.9682174921035767
1.5635696649551392,1.5691688060760498,-0.0055991411209106445,0.860630989074707,1.0,0.0,0.9669681787490845
1.570559024810791,1.5621318817138672,0.008427143096923828,0.8594614863395691,1.0,6.78233003616333,0.9667340517044067
1.5657720565795898,1.5667660236358643,-0.000993967056274414,0.8618995547294617,1.0,3.872983455657959,0.9679533839225769
1.5742716789245605,1.5589079856872559,0.015363693237304688,0.8603914976119995,0.1785714285714286,7.141428470611572,0.9668667912483215
1.5691637992858887,1.5626994371414185,0.006464362144470215,0.8646042346954346,0.0892857142857143,0.0,0.9677132368087769
1.5616374015808105,1.5703644752502441,-0.008727073669433594,0.8608304262161255,1.0,0.0,0.9671818017959595
1.5669180154800415,1.5648365020751953,0.0020815134048461914,0.8612744808197021,1.0,0.0,0.9673908948898315
1.5576385259628296,1.574113368988037,-0.01647484302520752,0.8612260818481445,1.0,6.78233003616333,0.9678223729133606
1.5716832876205444,1.5606393814086914,0.011043906211853027,0.8607068657875061,1.0,4.242640495300293,0.9663816690444946
1.5672017335891724,1.5654873847961426,0.0017143487930297852,0.8635036945343018,0.1785714285714286,6.480740547180176,0.9677355885505676
1.5649983882904053,1.5675387382507324,-0.0025403499603271484,0.8600077629089355,0.25,7.4833149909973145,0.9670076966285706
1.5682995319366455,1.5755637884140015,-0.007264256477355957,0.8648537397384644,1.0,1.0,0.9697421789169312
1.5674221515655518,1.572009801864624,-0.004587650299072266,0.8631777763366699,0.0,2.6457512378692627,0.9684584736824036
1.5649796724319458,1.566478967666626,-0.0014992952346801758,0.8606029748916626,0.017857142857142905,2.4494898319244385,0.9668307304382324
1.5661330223083496,1.565450668334961,0.0006823539733886719,0.8620201349258423,0.1071428571428571,2.6457512378692627,0.9669507741928101
1.5638043880462646,1.5679349899291992,-0.00413060188293457,0.861872673034668,0.1428571428571429,7.280109882354736,0.9674108624458313
1.5637702941894531,1.5688815116882324,-0.005111217498779297,0.8641889691352844,0.0535714285714286,6.928203105926514,0.9674882292747498
1.568833827972412,1.564493179321289,0.004340648651123047,0.8645499348640442,1.0,3.605551242828369,0.9670342206954956
1.5637683868408203,1.5711517333984375,-0.0073833465576171875,0.8615487217903137,0.1428571428571429,7.141428470611572,0.9674832820892334
1.5576703548431396,1.5769999027252197,-0.019329547882080078,0.8621698021888733,0.0892857142857143,6.557438373565674,0.9684694409370422
1.5790073871612549,1.5614242553710938,0.017583131790161133,0.8609844446182251,1.0,3.872983455657959,0.9652715921401978
1.5711109638214111,1.566524624824524,0.004586338996887207,0.8584988117218018,0.2321428571428571,3.316624879837036,0.9656797647476196
1.5636253356933594,1.5758776664733887,-0.012252330780029297,0.8614315390586853,0.1428571428571429,2.6457512378692627,0.9669769406318665
1.5763015747070312,1.5645971298217773,0.011704444885253906,0.8564172387123108,0.0535714285714286,2.8284270763397217,0.9651131629943848
1.5741596221923828,1.574817180633545,-0.0006575584411621094,0.8633981347084045,0.0714285714285714,1.7320507764816284,0.9677917957305908
1.5717421770095825,1.5829308032989502,-0.011188626289367676,0.8634276390075684,0.0714285714285714,1.4142135381698608,0.9691874980926514
1.575837254524231,1.5829763412475586,-0.007139086723327637,0.8657249212265015,0.017857142857142905,7.416198253631592,0.9695061445236206
1.5801589488983154,1.5812249183654785,-0.001065969467163086,0.8622304201126099,0.017857142857142905,0.0,0.9686617255210876
1.5828585624694824,1.5806782245635986,0.002180337905883789,0.8603252172470093,1.0,0.0,0.9656422138214111
1.5864731073379517,1.5798907279968262,0.006582379341125488,0.8568233251571655,1.0,7.141428470611572,0.9646323919296265
1.585115909576416,1.585466980934143,-0.0003510713577270508,0.8570272922515869,1.0,3.316624879837036,0.9637637138366699
1.5918761491775513,1.5836645364761353,0.008211612701416016,0.8560293912887573,0.0892857142857143,2.8284270763397217,0.9615017175674438
2.777316093444824,2.783165454864502,-0.005849361419677734,0.9187003970146179,0.0892857142857143,2.8284270763397217,0.9879708886146545
2.7375500202178955,2.7260076999664307,0.011542320251464844,0.9039883613586426,0.1071428571428571,3.7416574954986572,0.9439733028411865
2.6551945209503174,2.6484851837158203,0.00670933723449707,0.9055377840995789,0.0357142857142857,4.582575798034668,0.9446201324462891
2.5459587574005127,2.544126033782959,0.001832723617553711,0.906830906867981,0.1071428571428571,3.872983455657959,0.9606941938400269
2.4184305667877197,2.4025392532348633,0.015891313552856445,0.8909336924552917,0.2142857142857143,3.0,0.9619531035423279
2.2585721015930176,2.2566747665405273,0.0018973350524902344,0.8480449914932251,0.1607142857142857,1.7320507764816284,0.9286506175994873
2.095520257949829,2.0882482528686523,0.007272005081176758,0.8187248110771179,0.1428571428571429,1.7320507764816284,0.9030112624168396
1.9379726648330688,1.9594318866729736,-0.021459221839904785,0.8144632577896118,0.017857142857142905,2.4494898319244385,0.9050345420837402
1.8508511781692505,1.8532036542892456,-0.002352476119995117,0.8057823181152344,0.0357142857142857,7.141428470611572,0.9240702390670776
1.8033347129821777,1.8007240295410156,0.0026106834411621094,0.8269883394241333,0.017857142857142905,7.071067810058594,0.9341245889663696
1.7777173519134521,1.7760919332504272,0.0016254186630249023,0.848987877368927,0.0892857142857143,2.4494898319244385,0.9513486623764038
1.7647008895874023,1.7758493423461914,-0.011148452758789062,0.8719295263290405,1.0,2.0,0.9659659266471863
1.7724740505218506,1.7588963508605957,0.013577699661254883,0.8818588256835938,0.1071428571428571,2.4494898319244385,0.9701346158981323
1.762162208557129,1.7615141868591309,0.0006480216979980469,0.8910461068153381,0.0,3.0,0.9713992476463318
1.734745740890503,1.7498685121536255,-0.015122771263122559,0.9007315635681152,0.0714285714285714,7.0,0.9744685888290405
1.7215774059295654,1.7338132858276367,-0.012235879898071289,0.9134548902511597,0.0357142857142857,7.0,0.9832262992858887
1.7272619009017944,1.731708288192749,-0.00444638729095459,0.9217541813850403,0.125,2.6457512378692627,0.9891524910926819
1.7389079332351685,1.7388865947723389,2.1338462829589844e-05,0.9241408109664917,1.0,2.8284270763397217,0.9918018579483032
1.7544564008712769,1.7434059381484985,0.01105046272277832,0.923953115940094,0.125,3.0,0.9917707443237305
1.749944806098938,1.7588528394699097,-0.00890803337097168,0.9255408644676208,0.0,7.416198253631592,0.9914040565490723
1.760227918624878,1.7553861141204834,0.004841804504394531,0.9232769012451172,0.1428571428571429,7.211102485656738,0.9903408288955688
1.7570115327835083,1.753749132156372,0.0032624006271362305,0.9185617566108704,0.017857142857142905,2.2360680103302,0.9878541827201843
1.7498855590820312,1.7420400381088257,0.007845520973205566,0.9119064211845398,1.0,2.6457512378692627,0.9842032194137573
1.7276291847229004,1.7354891300201416,-0.007859945297241211,0.9023430347442627,0.0714285714285714,6.928203105926514,0.9778347611427307
1.7142338752746582,1.7191617488861084,-0.004927873611450195,0.8972278237342834,0.017857142857142905,7.416198253631592,0.9759169220924377
1.7066068649291992,1.6978180408477783,0.008788824081420898,0.8819818496704102,0.1428571428571429,7.416198253631592,0.9650678634643555
1.6872642040252686,1.6918659210205078,-0.004601716995239258,0.8805125951766968,1.0,7.416198253631592,0.963847279548645
1.6883087158203125,1.669069766998291,0.019238948822021484,0.8741123676300049,0.017857142857142905,1.7320507764816284,0.9589455723762512
1.6766045093536377,1.6752772331237793,0.0013272762298583984,0.8803367614746094,1.0,5.291502475738525,0.963158905506134
1.678861141204834,1.6790804862976074,-0.0002193450927734375,0.881798505783081,0.017857142857142905,5.291502475738525,0.9639893770217896
1.6695961952209473,1.6861529350280762,-0.016556739807128906,0.8835272789001465,0.0357142857142857,7.348469257354736,0.9657279253005981
1.668947696685791,1.68050217628479,-0.011554479598999023,0.8861039876937866,0.5,1.7320507764816284,0.9678871035575867
1.6721217632293701,1.6633316278457642,0.008790135383605957,0.881993293762207,1.0,2.6457512378692627,0.9659513235092163
1.6604323387145996,1.6579301357269287,0.0025022029876708984,0.8780292272567749,0.0357142857142857,2.6457512378692627,0.9636716842651367
1.656480312347412,1.6485509872436523,0.007929325103759766,0.8722562789916992,0.017857142857142905,2.2360680103302,0.9600088596343994
1.6536420583724976,1.6482620239257812,0.005380034446716309,0.8729840517044067,0.1071428571428571,3.872983455657959,0.9609060883522034
1.6596318483352661,1.6510796546936035,0.008552193641662598,0.8662261962890625,0.017857142857142905,3.464101552963257,0.9564090371131897
1.662216305732727,1.6574089527130127,0.0048073530197143555,0.8635250926017761,0.0714285714285714,3.0,0.9538662433624268
1.6676112413406372,1.6578658819198608,0.009745359420776367,0.8603264689445496,0.2321428571428571,7.071067810058594,0.9497935771942139
1.65663743019104,1.665852665901184,-0.009215235710144043,0.858826756477356,0.0535714285714286,7.416198253631592,0.9494300484657288
1.657774806022644,1.6702754497528076,-0.012500643730163574,0.8517626523971558,0.1071428571428571,1.7320507764816284,0.9453691244125366
1.6751680374145508,1.6710708141326904,0.0040972232818603516,0.8384842872619629,1.0,2.6457512378692627,0.9353114366531372
1.6734299659729004,1.6873502731323242,-0.013920307159423828,0.8468223810195923,0.017857142857142905,3.1622776985168457,0.9438468217849731
1.6873321533203125,1.6877845525741577,-0.00045239925384521484,0.8415130376815796,0.0357142857142857,1.4142135381698608,0.9409236907958984
1.6903377771377563,1.6989495754241943,-0.008611798286437988,0.8373029828071594,0.1607142857142857,2.0,0.9373958110809326
1.7078759670257568,1.694827675819397,0.013048291206359863,0.837999701499939,0.017857142857142905,7.280109882354736,0.9430758953094482
1.6986762285232544,1.7139443159103394,-0.015268087387084961,0.8436084389686584,0.017857142857142905,7.211102485656738,0.9488735198974609
1.713993787765503,1.7132930755615234,0.0007007122039794922,0.83316969871521,0.0535714285714286,2.6457512378692627,0.9443181157112122
1.730960488319397,1.7086046934127808,0.02235579490661621,0.8334279656410217,1.0,7.280109882354736,0.9439231157302856
1.726170301437378,1.7195254564285278,0.006644845008850098,0.8391013741493225,0.0714285714285714,0.0,0.948943018913269
1.7160831689834595,1.7285621166229248,-0.012478947639465332,0.8401663303375244,0.0535714285714286,6.324555397033691,0.9494081139564514
1.7301888465881348,1.7109845876693726,0.019204258918762207,0.8188927173614502,1.0,4.358899116516113,0.9342448711395264
1.7144625186920166,1.7180577516555786,-0.0035952329635620117,0.8197658061981201,1.0,3.316624879837036,0.934068500995636
1.7144222259521484,1.7072021961212158,0.007220029830932617,0.8115341663360596,0.2857142857142857,3.1622776985168457,0.9247961044311523
1.7132823467254639,1.6890684366226196,0.02421391010284424,0.7941505908966064,0.0535714285714286,2.6457512378692627,0.9055860042572021
1.6887037754058838,1.6929407119750977,-0.004236936569213867,0.7970300912857056,0.1428571428571429,1.4142135381698608,0.9044246077537537
1.6800495386123657,1.670791506767273,0.009258031845092773,0.7873239517211914,0.1071428571428571,7.416198253631592,0.8924891352653503
1.6654105186462402,1.6518748998641968,0.013535618782043457,0.7846940755844116,0.017857142857142905,6.633249759674072,0.8871355652809143
1.6562395095825195,1.655818223953247,0.00042128562927246094,0.7920021414756775,0.017857142857142905,3.7416574954986572,0.8965920209884644
1.6488111019134521,1.6500288248062134,-0.0012177228927612305,0.8004451990127563,1.0,2.8284270763397217,0.9072191715240479
1.6345034837722778,1.6402156352996826,-0.005712151527404785,0.8090860843658447,0.2142857142857143,7.071067810058594,0.9168274402618408
1.6241320371627808,1.6249229907989502,-0.0007909536361694336,0.8189771175384521,0.0357142857142857,0.0,0.9253431558609009
1.6138598918914795,1.6135962009429932,0.0002636909484863281,0.8217214345932007,0.1071428571428571,7.416198253631592,0.9267710447311401
1.6022698879241943,1.598477840423584,0.0037920475006103516,0.8230623602867126,1.0,1.7320507764816284,0.9266124367713928
1.589600682258606,1.5839396715164185,0.0056610107421875,0.8245537281036377,1.0,2.0,0.9271622896194458
1.5824310779571533,1.5860044956207275,-0.0035734176635742188,0.825265645980835,0.017857142857142905,2.4494898319244385,0.9275947213172913
1.5785799026489258,1.5829503536224365,-0.004370450973510742,0.8284178972244263,0.0357142857142857,4.123105525970459,0.9298648834228516
1.5733261108398438,1.5694804191589355,0.003845691680908203,0.826484203338623,0.0357142857142857,6.557438373565674,0.9298478364944458
1.573792815208435,1.5788886547088623,-0.005095839500427246,0.8266388773918152,0.0714285714285714,7.416198253631592,0.9302310943603516
1.5867987871170044,1.578372836112976,0.00842595100402832,0.8237324357032776,0.2321428571428571,7.416198253631592,0.9281860589981079
1.5832241773605347,1.587730050086975,-0.00450587272644043,0.823951780796051,1.0,0.0,0.9281647205352783
1.5906505584716797,1.5869543552398682,0.0036962032318115234,0.8220170736312866,0.017857142857142905,7.0,0.9260318279266357
1.593240737915039,1.584726333618164,0.008514404296875,0.8162473440170288,1.0,7.0,0.9226778745651245
1.590400218963623,1.595935344696045,-0.005535125732421875,0.8135024309158325,1.0,7.211102485656738,0.9208557605743408
1.5967227220535278,1.5881423950195312,0.008580327033996582,0.8115670084953308,0.125,7.211102485656738,0.9182475805282593
1.596759557723999,1.5902292728424072,0.006530284881591797,0.807890772819519,1.0,6.164413928985596,0.9165395498275757
1.5989596843719482,1.5777889490127563,0.021170735359191895,0.8032270073890686,0.0714285714285714,4.358899116516113,0.9129874110221863
1.5889697074890137,1.5790715217590332,0.009898185729980469,0.7965891361236572,1.0,2.8284270763397217,0.9094313383102417
1.578331470489502,1.5831706523895264,-0.004839181900024414,0.8018476366996765,0.3214285714285714,7.0,0.9120612144470215
1.575449824333191,1.5805175304412842,-0.005067706108093262,0.8019136190414429,0.017857142857142905,7.211102485656738,0.913107693195343
1.5827815532684326,1.5718352794647217,0.010946273803710938,0.8014610409736633,0.125,2.4494898319244385,0.9115135669708252
1.5728408098220825,1.5785746574401855,-0.005733847618103027,0.7999194860458374,1.0,7.348469257354736,0.9114497900009155
1.5742398500442505,1.5800552368164062,-0.005815386772155762,0.7963656187057495,0.0714285714285714,0.0,0.9097009301185608
1.5738348960876465,1.5708824396133423,0.0029524564743041992,0.7960106134414673,0.0357142857142857,7.280109882354736,0.9097731709480286
1.5668034553527832,1.5690898895263672,-0.0022864341735839844,0.7952688336372375,1.0,7.280109882354736,0.9078404903411865
1.5655040740966797,1.5584791898727417,0.007024884223937988,0.7878931164741516,1.0,7.280109882354736,0.9021633267402649
1.5501391887664795,1.5589519739151,-0.008812785148620605,0.7857168912887573,0.0535714285714286,2.8284270763397217,0.9007148742675781
1.5518611669540405,1.541877031326294,0.009984135627746582,0.7816740870475769,1.0,2.4494898319244385,0.8992840051651001
1.5398716926574707,1.5362541675567627,0.003617525100708008,0.7784315347671509,0.0535714285714286,2.8284270763397217,0.8970409631729126
1.5317001342773438,1.532666802406311,-0.0009666681289672852,0.7784355878829956,0.0892857142857143,3.1622776985168457,0.898147702217102
1.5309349298477173,1.5265846252441406,0.00435030460357666,0.7791358828544617,0.017857142857142905,3.1622776985168457,0.8990529179573059
1.5331180095672607,1.5280632972717285,0.0050547122955322266,0.7783802151679993,0.125,2.8284270763397217,0.8984129428863525
1.5269718170166016,1.5299739837646484,-0.003002166748046875,0.7874354124069214,0.0892857142857143,1.4142135381698608,0.9070468544960022
1.530639410018921,1.5281546115875244,0.0024847984313964844,0.7893986105918884,0.125,1.4142135381698608,0.9082883596420288
1.530076026916504,1.5387122631072998,-0.008636236190795898,0.7904093861579895,0.017857142857142905,1.4142135381698608,0.9088226556777954
1.5330531597137451,1.5400686264038086,-0.0070154666900634766,0.7932684421539307,0.017857142857142905,7.416198253631592,0.9112207889556885
1.5435237884521484,1.541172742843628,0.002351045608520508,0.7928179502487183,0.017857142857142905,7.348469257354736,0.9101495742797852
1.5469896793365479,1.547694444656372,-0.0007047653198242188,0.7923679351806641,0.017857142857142905,2.4494898319244385,0.909808874130249
1.5554695129394531,1.5473852157592773,0.008084297180175781,0.7924295663833618,1.0,3.0,0.909092903137207
1.5499061346054077,1.5584876537322998,-0.00858151912689209,0.7918134927749634,0.0357142857142857,3.464101552963257,0.9092918634414673
1.5613683462142944,1.5559601783752441,0.005408167839050293,0.7887464761734009,0.0714285714285714,3.1622776985168457,0.9079959392547607
1.5712862014770508,1.5575299263000488,0.013756275177001953,0.7899572849273682,0.0892857142857143,2.0,0.9080491065979004
1.5689975023269653,1.5674769878387451,0.0015205144882202148,0.7897018194198608,0.125,1.4142135381698608,0.9084832668304443
1.5719683170318604,1.574643611907959,-0.002675294876098633,0.78829026222229,0.0535714285714286,4.4721360206604,0.9066662192344666
1.5797381401062012,1.5820469856262207,-0.0023088455200195312,0.7909453511238098,0.017857142857142905,4.582575798034668,0.9089156985282898
1.5886046886444092,1.5907005071640015,-0.002095818519592285,0.7931137681007385,0.0535714285714286,3.7416574954986572,0.911113977432251
1.6008129119873047,1.5925672054290771,0.008245706558227539,0.7919501066207886,0.375,4.0,0.9108899831771851
1.6037724018096924,1.5985314846038818,0.005240917205810547,0.7926074862480164,0.0357142857142857,2.6457512378692627,0.9119607210159302
1.6070606708526611,1.6084959506988525,-0.0014352798461914062,0.7973407506942749,0.2142857142857143,3.0,0.9157427549362183
1.6094679832458496,1.61341392993927,-0.00394594669342041,0.796202540397644,0.1071428571428571,3.1622776985168457,0.9153822660446167
1.619189739227295,1.6106886863708496,0.008501052856445312,0.7949433922767639,0.0535714285714286,2.2360680103302,0.9159669876098633
1.6161233186721802,1.620041847229004,-0.0039185285568237305,0.7981417775154114,0.1071428571428571,1.7320507764816284,0.9183539152145386
1.6273633241653442,1.6161608695983887,0.011202454566955566,0.79952472448349,0.0714285714285714,1.4142135381698608,0.9195778369903564
1.6246647834777832,1.624903678894043,-0.00023889541625976562,0.802503228187561,0.0535714285714286,2.8284270763397217,0.9225492477416992
1.6341824531555176,1.6198439598083496,0.014338493347167969,0.8026427030563354,0.0,7.071067810058594,0.9227315187454224
1.6333682537078857,1.6242949962615967,0.009073257446289062,0.8054649829864502,0.0357142857142857,0.0,0.9252117276191711
1.6354379653930664,1.6232852935791016,0.012152671813964844,0.8063133955001831,0.1071428571428571,7.416198253631592,0.9263144731521606
1.6283962726593018,1.632030963897705,-0.0036346912384033203,0.8092980980873108,1.0,7.416198253631592,0.9293888211250305
1.6332099437713623,1.6280001401901245,0.005209803581237793,0.8097335696220398,1.0,6.928203105926514,0.9297884106636047
1.6286171674728394,1.6290428638458252,-0.00042569637298583984,0.8120660781860352,0.017857142857142905,6.928203105926514,0.9309669733047485
1.635357141494751,1.6192338466644287,0.016123294830322266,0.8124117851257324,1.0,6.480740547180176,0.9303351640701294
1.6340570449829102,1.617462158203125,0.016594886779785156,0.8109610676765442,0.1428571428571429,3.872983455657959,0.9297219514846802
1.6256928443908691,1.62382173538208,0.0018711090087890625,0.814208447933197,1.0,1.0,0.9326095581054688
1.6192479133605957,1.6279659271240234,-0.008718013763427734,0.8171159029006958,0.25,1.0,0.933916449546814
1.6252453327178955,1.6198186874389648,0.005426645278930664,0.8153032064437866,0.017857142857142905,7.416198253631592,0.9333178400993347
1.625910758972168,1.617189645767212,0.008721113204956055,0.8166570067405701,0.0,0.0,0.9335974454879761
1.6148247718811035,1.6257280111312866,-0.010903239250183105,0.8168778419494629,0.017857142857142905,6.928203105926514,0.9348316788673401
1.623929500579834,1.6145398616790771,0.009389638900756836,0.8161340355873108,1.0,6.928203105926514,0.9329337477684021
1.6212055683135986,1.6149096488952637,0.006295919418334961,0.8173706531524658,1.0,7.348469257354736,0.9338055849075317
1.6133090257644653,1.6197848320007324,-0.00647580623626709,0.8160001039505005,0.1428571428571429,1.7320507764816284,0.9348134398460388
1.6192035675048828,1.6115777492523193,0.0076258182525634766,0.8159502148628235,1.0,3.0,0.9334594011306763
1.6196975708007812,1.6093096733093262,0.010387897491455078,0.8172290325164795,0.0357142857142857,3.0,0.9342616200447083
1.6114771366119385,1.6159875392913818,-0.004510402679443359,0.8177610039710999,0.017857142857142905,2.0,0.9350368976593018
1.6107178926467896,1.6155625581741333,-0.00484466552734375,0.8185830116271973,0.1428571428571429,2.0,0.935222327709198
1.6139851808547974,1.611146330833435,0.0028388500213623047,0.8198654651641846,0.017857142857142905,3.316624879837036,0.9351754784584045
1.610581398010254,1.6134135723114014,-0.002832174301147461,0.815891683101654,0.0535714285714286,3.464101552963257,0.9340192675590515
1.6156280040740967,1.6078904867172241,0.007737517356872559,0.8200708031654358,0.017857142857142905,7.211102485656738,0.9360923767089844
1.6058763265609741,1.616350531578064,-0.010474205017089844,0.819634199142456,0.1785714285714286,7.280109882354736,0.9357969164848328
1.6147754192352295,1.6065176725387573,0.008257746696472168,0.8194326162338257,0.0714285714285714,2.6457512378692627,0.9351523518562317
1.607909083366394,1.611508846282959,-0.0035997629165649414,0.8159056901931763,1.0,7.211102485656738,0.9332569241523743
1.6123173236846924,1.6059534549713135,0.006363868713378906,0.8192155361175537,0.0535714285714286,0.0,0.9348883628845215
1.615234375,1.6012675762176514,0.013966798782348633,0.8181589841842651,0.0714285714285714,0.0,0.9332143664360046
1.6057844161987305,1.6097984313964844,-0.004014015197753906,0.8209480047225952,1.0,0.0,0.9365223050117493
1.6035429239273071,1.610785961151123,-0.007243037223815918,0.8211893439292908,1.0,7.348469257354736,0.9362412691116333
1.6022913455963135,1.6107250452041626,-0.008433699607849121,0.8202763795852661,1.0,3.316624879837036,0.9352614879608154
1.6127586364746094,1.5988668203353882,0.013891816139221191,0.8202613592147827,1.0,6.855654716491699,0.9348487854003906
1.597776174545288,1.6115111112594604,-0.013734936714172363,0.8217356204986572,0.0357142857142857,0.0,0.9368574619293213
1.6027264595031738,1.6057121753692627,-0.002985715866088867,0.8230735659599304,0.1607142857142857,7.348469257354736,0.9371194839477539
1.6084004640579224,1.5985331535339355,0.009867310523986816,0.8192623853683472,1.0,1.7320507764816284,0.934563398361206
1.6039001941680908,1.6018165349960327,0.0020836591720581055,0.8228139281272888,1.0,2.2360680103302,0.9369263052940369
1.6047122478485107,1.5997421741485596,0.004970073699951172,0.8228648900985718,0.0357142857142857,3.7416574954986572,0.9367871284484863
1.5990675687789917,1.6039185523986816,-0.004850983619689941,0.8229149580001831,0.017857142857142905,6.928203105926514,0.9377561807632446
1.5921223163604736,1.6089327335357666,-0.01681041717529297,0.823534369468689,0.1071428571428571,0.0,0.9380161166191101
1.60038423538208,1.5996836423873901,0.0007005929946899414,0.8201649188995361,0.1428571428571429,6.928203105926514,0.9347450733184814
1.6029443740844727,1.5959075689315796,0.007036805152893066,0.8240029215812683,1.0,6.928203105926514,0.9370094537734985
1.6031262874603271,1.5943195819854736,0.008806705474853516,0.8195511102676392,1.0,0.0,0.9345746636390686
1.5979585647583008,1.5984792709350586,-0.0005207061767578125,0.822335958480835,0.1428571428571429,7.348469257354736,0.9365142583847046
1.600634217262268,1.5945801734924316,0.006054043769836426,0.8259822726249695,1.0,7.348469257354736,0.938410758972168
1.5924659967422485,1.6012728214263916,-0.008806824684143066,0.8253522515296936,1.0,0.0,0.9380240440368652
1.598130464553833,1.5949687957763672,0.0031616687774658203,0.8250472545623779,0.0357142857142857,0.0,0.9375138282775879
1.5896662473678589,1.60205078125,-0.012384533882141113,0.822542667388916,1.0,7.416198253631592,0.9368890523910522
1.590879201889038,1.5992283821105957,-0.008349180221557617,0.8229671716690063,1.0,2.6457512378692627,0.9374496340751648
1.5929808616638184,1.5957965850830078,-0.002815723419189453,0.8232148885726929,1.0,2.4494898319244385,0.9371728301048279
1.5987557172775269,1.5888631343841553,0.009892582893371582,0.824900209903717,0.017857142857142905,7.348469257354736,0.9380998015403748
1.5971789360046387,1.58891761302948,0.008261322975158691,0.8238900899887085,0.1071428571428571,0.0,0.9371983408927917
1.5983939170837402,1.5863925218582153,0.012001395225524902,0.8237454295158386,0.0357142857142857,7.280109882354736,0.9366492033004761
1.585730791091919,1.5978434085845947,-0.012112617492675781,0.8229154348373413,1.0,4.795831680297852,0.9372613430023193
1.5943145751953125,1.587864875793457,0.006449699401855469,0.824986457824707,1.0,5.099019527435303,0.9374988675117493
1.5886764526367188,1.59214186668396,-0.003465414047241211,0.8229693174362183,0.0535714285714286,6.928203105926514,0.9367328882217407
1.5863348245620728,1.5934066772460938,-0.007071852684020996,0.8243688344955444,0.3571428571428571,0.0,0.9377070665359497
1.5975525379180908,1.581320881843567,0.016231656074523926,0.8269777297973633,0.1428571428571429,7.348469257354736,0.9382339715957642
1.5832405090332031,1.5945518016815186,-0.01131129264831543,0.8256682753562927,1.0,2.8284270763397217,0.938067615032196
1.5891798734664917,1.5877606868743896,0.0014191865921020508,0.8255584836006165,1.0,3.0,0.9381580352783203
1.5903103351593018,1.5865371227264404,0.003773212432861328,0.8249994516372681,0.0357142857142857,3.316624879837036,0.9374386668205261
1.6022436618804932,1.573683738708496,0.02855992317199707,0.8259466886520386,0.1071428571428571,2.8284270763397217,0.9369993209838867
1.586936116218567,1.5883338451385498,-0.0013977289199829102,0.8266692757606506,0.125,3.464101552963257,0.9383405447006226
1.5852341651916504,1.5889251232147217,-0.003690958023071289,0.8255918622016907,0.0714285714285714,6.928203105926514,0.9370442628860474
1.5832328796386719,1.589648723602295,-0.006415843963623047,0.8255526423454285,0.0714285714285714,7.0,0.9372665286064148
1.5820353031158447,1.5894463062286377,-0.007411003112792969,0.8257321715354919,0.1428571428571429,2.8284270763397217,0.9380896091461182
1.5812537670135498,1.5892412662506104,-0.007987499237060547,0.828192949295044,1.0,1.4142135381698608,0.9392942190170288
1.5788662433624268,1.590477705001831,-0.011611461639404297,0.8246361017227173,0.125,7.416198253631592,0.93666672706604
1.586759328842163,1.5814251899719238,0.005334138870239258,0.8266327381134033,0.017857142857142905,7.071067810058594,0.938374936580658
1.5861893892288208,1.5809013843536377,0.0052880048751831055,0.8279209136962891,0.017857142857142905,3.0,0.9380104541778564
1.586045503616333,1.5800552368164062,0.005990266799926758,0.8275690078735352,1.0,3.605551242828369,0.9383357763290405
1.572580337524414,1.592112421989441,-0.019532084465026855,0.825211763381958,0.1071428571428571,3.1622776985168457,0.9370994567871094
1.5775047540664673,1.5856537818908691,-0.008149027824401855,0.8280937075614929,0.0535714285714286,1.0,0.939378023147583
1.5771679878234863,1.5847487449645996,-0.007580757141113281,0.8271211385726929,0.1785714285714286,7.416198253631592,0.9380882978439331
1.5821220874786377,1.578782081604004,0.003340005874633789,0.8268967866897583,0.0,7.416198253631592,0.9364783763885498
1.5883461236953735,1.5701560974121094,0.01819002628326416,0.8259658813476562,0.017857142857142905,1.4142135381698608,0.9369454979896545
1.5778015851974487,1.57928466796875,-0.0014830827713012695,0.8255513310432434,1.0,2.6457512378692627,0.936767578125
1.5771558284759521,1.5782365798950195,-0.0010807514190673828,0.8274041414260864,0.017857142857142905,7.071067810058594,0.9372574090957642
1.583491325378418,1.5701878070831299,0.013303518295288086,0.8291125297546387,0.017857142857142905,6.855654716491699,0.9386817216873169
1.5799285173416138,1.57294762134552,0.00698089599609375,0.826349139213562,0.1071428571428571,3.605551242828369,0.9368190765380859
1.573501706123352,1.5773310661315918,-0.003829360008239746,0.829044759273529,1.0,2.2360680103302,0.9380159378051758
1.5707147121429443,1.577722430229187,-0.007007718086242676,0.8297964334487915,0.1607142857142857,3.0,0.9406254291534424
1.569319248199463,1.5776735544204712,-0.0083543062210083,0.8275083303451538,0.0714285714285714,4.0,0.937474250793457
1.5742136240005493,1.5750770568847656,-0.0008634328842163086,0.8291629552841187,0.017857142857142905,2.8284270763397217,0.9389328956604004
1.5714502334594727,1.577425479888916,-0.005975246429443359,0.826492190361023,0.1428571428571429,2.4494898319244385,0.9364112615585327
1.5746774673461914,1.5726879835128784,0.0019894838333129883,0.8299035429954529,0.1428571428571429,3.0,0.9385212063789368
1.5724310874938965,1.5729432106018066,-0.0005121231079101562,0.8288413286209106,0.1071428571428571,2.2360680103302,0.9379762411117554
1.5665427446365356,1.5762394666671753,-0.009696722030639648,0.8273893594741821,0.1428571428571429,3.1622776985168457,0.9367187023162842
1.5690388679504395,1.5718010663986206,-0.0027621984481811523,0.8270715475082397,0.017857142857142905,7.071067810058594,0.935630738735199
1.5654505491256714,1.5721700191497803,-0.006719470024108887,0.8282719850540161,0.0714285714285714,7.211102485656738,0.937691330909729
1.5720126628875732,1.5628191232681274,0.0091935396194458,0.8283591270446777,0.1071428571428571,2.8284270763397217,0.9369440078735352
1.5745930671691895,1.5578362941741943,0.016756772994995117,0.8285828828811646,1.0,3.1622776985168457,0.9383498430252075
1.5650521516799927,1.5717860460281372,-0.006733894348144531,0.8251374959945679,0.0714285714285714,2.6457512378692627,0.934765100479126
1.5619494915008545,1.5727765560150146,-0.010827064514160156,0.8289735913276672,0.1071428571428571,3.1622776985168457,0.938048243522644
1.5694869756698608,1.5667729377746582,0.0027140378952026367,0.8271147012710571,0.0714285714285714,2.8284270763397217,0.935255229473114
1.5583076477050781,1.5746396780014038,-0.016332030296325684,0.828685998916626,0.0535714285714286,1.4142135381698608,0.9371961355209351
1.5675632953643799,1.5641698837280273,0.003393411636352539,0.8265320062637329,0.125,3.7416574954986572,0.9351693987846375
1.569045066833496,1.5611894130706787,0.007855653762817383,0.8283405900001526,0.017857142857142905,4.795831680297852,0.9368021488189697
1.5656100511550903,1.5617570877075195,0.0038529634475708008,0.8269357085227966,0.017857142857142905,4.582575798034668,0.9357014298439026
1.5561927556991577,1.5679314136505127,-0.01173865795135498,0.8258414268493652,0.2678571428571429,3.316624879837036,0.9366805553436279
1.5579925775527954,1.5623928308486938,-0.0044002532958984375,0.8268120288848877,0.3214285714285714,6.78233003616333,0.9371401071548462
1.5611262321472168,1.5559282302856445,0.005198001861572266,0.8250573873519897,0.125,6.855654716491699,0.935050904750824
1.5611650943756104,1.5523161888122559,0.008848905563354492,0.8272032737731934,0.1785714285714286,3.1622776985168457,0.9364796280860901
1.5536341667175293,1.5623600482940674,-0.008725881576538086,0.8291484117507935,1.0,2.0,0.9384583234786987
1.5527442693710327,1.5578117370605469,-0.00506746768951416,0.8261213898658752,0.1607142857142857,2.0,0.935721755027771
1.5528125762939453,1.5566613674163818,-0.0038487911224365234,0.8253114819526672,0.017857142857142905,1.7320507764816284,0.9346531629562378
1.5550353527069092,1.5533428192138672,0.0016925334930419922,0.8266463279724121,0.0535714285714286,3.316624879837036,0.9363446235656738
1.561401128768921,1.5455307960510254,0.015870332717895508,0.8251720666885376,0.017857142857142905,3.316624879837036,0.9349142909049988
1.551694393157959,1.5537762641906738,-0.0020818710327148438,0.8250230550765991,0.0357142857142857,1.7320507764816284,0.9357706308364868
1.5545341968536377,1.5501641035079956,0.00437009334564209,0.8265465497970581,0.1607142857142857,3.0,0.9365788698196411
1.5536212921142578,1.553213119506836,0.000408172607421875,0.8219808340072632,0.0357142857142857,3.316624879837036,0.9331375956535339
1.5585596561431885,1.5507018566131592,0.007857799530029297,0.824324905872345,0.017857142857142905,3.0,0.9352825284004211
1.5502067804336548,1.5588184595108032,-0.008611679077148438,0.823633074760437,0.1428571428571429,6.928203105926514,0.9351054430007935
1.5619856119155884,1.545409083366394,0.016576528549194336,0.8225637674331665,0.0535714285714286,7.0,0.9336762428283691
1.5552105903625488,1.5506739616394043,0.004536628723144531,0.8275091052055359,0.1428571428571429,2.8284270763397217,0.9376680254936218
1.5501949787139893,1.5533417463302612,-0.0031467676162719727,0.8217390775680542,1.0,1.7320507764816284,0.9339043498039246
1.5532684326171875,1.5476927757263184,0.005575656890869141,0.8196439743041992,0.125,3.316624879837036,0.9318003058433533
1.5420162677764893,1.5555992126464844,-0.013582944869995117,0.818407416343689,0.017857142857142905,6.855654716491699,0.9313749074935913
1.546057105064392,1.5483784675598145,-0.0023213624954223633,0.8182756900787354,0.0357142857142857,7.348469257354736,0.9315828084945679
1.5491437911987305,1.5428874492645264,0.0062563419342041016,0.8198744058609009,0.1607142857142857,3.7416574954986572,0.9324127435684204
1.5438954830169678,1.5451126098632812,-0.0012171268463134766,0.8244943618774414,1.0,3.605551242828369,0.9366247653961182
1.5451035499572754,1.540452480316162,0.004651069641113281,0.8210310935974121,0.0357142857142857,2.6457512378692627,0.9347680807113647
1.537635326385498,1.5462299585342407,-0.008594632148742676,0.8207780122756958,0.2142857142857143,7.071067810058594,0.9341766834259033
1.5383596420288086,1.544905424118042,-0.0065457820892333984,0.8232295513153076,0.017857142857142905,6.164413928985596,0.9346205592155457
1.5443004369735718,1.5369974374771118,0.007302999496459961,0.8194166421890259,0.1071428571428571,4.358899116516113,0.930478572845459
1.5371429920196533,1.5514442920684814,-0.014301300048828125,0.8192378878593445,1.0,2.0,0.9331710338592529
1.5405901670455933,1.545425534248352,-0.004835367202758789,0.8212577104568481,0.3214285714285714,2.4494898319244385,0.933695912361145
1.5445306301116943,1.5435115098953247,0.001019120216369629,0.822162926197052,0.017857142857142905,2.4494898319244385,0.9335933923721313
1.5442477464675903,1.55208420753479,-0.007836461067199707,0.8183886408805847,0.0535714285714286,1.7320507764816284,0.9316330552101135
1.542184591293335,1.549770712852478,-0.007586121559143066,0.823479175567627,0.0535714285714286,7.4833149909973145,0.9348245859146118
1.5441341400146484,1.5491981506347656,-0.0050640106201171875,0.819146454334259,0.0535714285714286,7.416198253631592,0.9307252168655396
1.5495305061340332,1.5428575277328491,0.006672978401184082,0.8169090151786804,0.0,1.4142135381698608,0.9300966858863831
1.5488619804382324,1.5464017391204834,0.0024602413177490234,0.8166675567626953,1.0,3.464101552963257,0.9284189939498901
1.547200083732605,1.5511908531188965,-0.003990769386291504,0.8180309534072876,0.017857142857142905,3.605551242828369,0.930172324180603
1.5501940250396729,1.5476417541503906,0.0025522708892822266,0.8154046535491943,0.017857142857142905,3.1622776985168457,0.9282951354980469
1.5530755519866943,1.543325424194336,0.009750127792358398,0.812861442565918,0.1964285714285714,3.0,0.9274376034736633
1.5528767108917236,1.5409363508224487,0.011940360069274902,0.8084819316864014,0.0357142857142857,2.6457512378692627,0.9219494462013245
1.5492173433303833,1.543674111366272,0.005543231964111328,0.8125649690628052,0.1428571428571429,3.1622776985168457,0.9272410869598389
1.5459065437316895,1.5489890575408936,-0.0030825138092041016,0.8094375729560852,0.017857142857142905,3.0,0.9240706562995911
1.5472005605697632,1.5428235530853271,0.004377007484436035,0.8116553425788879,0.1071428571428571,3.872983455657959,0.926170825958252
1.5532490015029907,1.5376704931259155,0.015578508377075195,0.8104146718978882,0.1071428571428571,2.6457512378692627,0.9244314432144165
1.5465446710586548,1.549929141998291,-0.0033844709396362305,0.8099849224090576,0.0535714285714286,3.316624879837036,0.9247487783432007
1.5486345291137695,1.5505167245864868,-0.0018821954727172852,0.8101970553398132,0.2142857142857143,7.071067810058594,0.9243773221969604
1.552318811416626,1.549468994140625,0.0028498172760009766,0.8091956973075867,0.125,0.0,0.9226958751678467
1.5568654537200928,1.5477936267852783,0.009071826934814453,0.8066725134849548,0.1071428571428571,7.4833149909973145,0.9201950430870056
1.5518348217010498,1.554272174835205,-0.0024373531341552734,0.8043578863143921,1.0,3.316624879837036,0.9198753833770752
1.5577077865600586,1.5480520725250244,0.00965571403503418,0.8049471378326416,1.0,3.605551242828369,0.9184603095054626
1.551321029663086,1.551828384399414,-0.000507354736328125,0.8060804009437561,0.0,2.4494898319244385,0.9213546514511108
1.542914867401123,1.5589077472686768,-0.01599287986755371,0.8063387274742126,0.1964285714285714,7.211102485656738,0.9213981032371521
1.5488996505737305,1.5462411642074585,0.0026584863662719727,0.8025525212287903,0.0357142857142857,0.0,0.9177815914154053
1.5447676181793213,1.5474882125854492,-0.0027205944061279297,0.8043617010116577,0.0714285714285714,0.0,0.9198062419891357
1.5534875392913818,1.538900375366211,0.014587163925170898,0.8019289970397949,1.0,0.0,0.9171726703643799
1.5499634742736816,1.5473017692565918,0.0026617050170898438,0.801982581615448,1.0,7.0,0.9161704778671265
1.548771619796753,1.5538291931152344,-0.005057573318481445,0.804940402507782,1.0,5.0,0.9188953638076782
1.5469839572906494,1.5617451667785645,-0.014761209487915039,0.8025258779525757,1.0,3.872983455657959,0.9158242344856262
1.5594595670700073,1.5550062656402588,0.004453301429748535,0.7992386817932129,0.125,2.8284270763397217,0.9134303331375122
1.5635071992874146,1.555505394935608,0.00800180435180664,0.796829104423523,0.3571428571428571,1.4142135381698608,0.9118647575378418
1.56014084815979,1.564987301826477,-0.004846453666687012,0.7982431054115295,0.125,7.416198253631592,0.9123551249504089
1.560774326324463,1.5666115283966064,-0.005837202072143555,0.7948734760284424,0.017857142857142905,7.280109882354736,0.9106512069702148
1.5588328838348389,1.5723482370376587,-0.013515353202819824,0.7943138480186462,0.017857142857142905,7.280109882354736,0.9100545644760132
1.5673046112060547,1.5672287940979004,7.581710815429688e-05,0.7971323132514954,1.0,0.0,0.9119824767112732
1.5690979957580566,1.5687705278396606,0.0003274679183959961,0.7938884496688843,0.0535714285714286,7.280109882354736,0.9093490242958069
1.5646626949310303,1.5772705078125,-0.012607812881469727,0.7971822023391724,1.0,7.280109882354736,0.912145733833313
1.5606794357299805,1.5717885494232178,-0.011109113693237305,0.7948305606842041,1.0,7.280109882354736,0.9091120958328247
1.5678167343139648,1.5641977787017822,0.003618955612182617,0.7885587215423584,0.0535714285714286,7.280109882354736,0.9037227630615234
1.5645670890808105,1.5706602334976196,-0.006093144416809082,0.7885940074920654,1.0,0.0,0.9031198024749756
1.5700507164001465,1.569714069366455,0.00033664703369140625,0.7858225107192993,0.0535714285714286,7.348469257354736,0.9007496237754822
1.5739305019378662,1.5736198425292969,0.00031065940856933594,0.7852268218994141,1.0,7.348469257354736,0.8981971144676208
1.57381272315979,1.5785226821899414,-0.004709959030151367,0.7864872813224792,1.0,7.416198253631592,0.897194504737854
1.5715163946151733,1.5852162837982178,-0.013699889183044434,0.784645676612854,0.0357142857142857,1.0,0.8933872580528259
1.5803332328796387,1.5851866006851196,-0.004853367805480957,0.7825356721878052,1.0,3.605551242828369,0.8902640342712402
1.5912821292877197,1.5868241786956787,0.004457950592041016,0.7796714901924133,0.017857142857142905,3.1622776985168457,0.8887485265731812
1.5995309352874756,1.5920228958129883,0.007508039474487305,0.7840214967727661,0.0,3.0,0.890873908996582
1.6043617725372314,1.598530888557434,0.005830883979797363,0.7842468023300171,0.2321428571428571,2.2360680103302,0.8895362615585327
1.6077783107757568,1.5995614528656006,0.00821685791015625,0.7840760946273804,0.1607142857142857,3.605551242828369,0.889457106590271
1.5959163904190063,1.615954875946045,-0.020038485527038574,0.7870143055915833,0.0,6.928203105926514,0.8929517269134521
1.6100825071334839,1.610149621963501,-6.711483001708984e-05,0.7833448648452759,0.0892857142857143,7.416198253631592,0.8914995193481445
1.612646222114563,1.6231777667999268,-0.01053154468536377,0.7841304540634155,0.1428571428571429,7.416198253631592,0.8939590454101562
1.6266508102416992,1.6278926134109497,-0.0012418031692504883,0.7844402194023132,1.0,7.141428470611572,0.8999360799789429
1.6360373497009277,1.63262140750885,0.0034159421920776367,0.7871914505958557,0.017857142857142905,7.141428470611572,0.9055006504058838
1.634828805923462,1.6381539106369019,-0.0033251047134399414,0.7842779159545898,1.0,6.928203105926514,0.9081407785415649
1.6336010694503784,1.6342543363571167,-0.0006532669067382812,0.7725083827972412,0.0892857142857143,3.605551242828369,0.9023547172546387
1.63524329662323,1.6260124444961548,0.009230852127075195,0.7573719024658203,1.0,3.605551242828369,0.8930537700653076
1.6297773122787476,1.6324753761291504,-0.002698063850402832,0.7618346214294434,0.1428571428571429,3.605551242828369,0.8897302150726318
1.6301236152648926,1.6239960193634033,0.006127595901489258,0.7596966624259949,0.0892857142857143,3.316624879837036,0.8863375186920166
1.6172640323638916,1.6205605268478394,-0.003296494483947754,0.7576106786727905,0.2142857142857143,4.0,0.8783182501792908
1.6132887601852417,1.5996476411819458,0.013641119003295898,0.7485308647155762,0.0535714285714286,3.1622776985168457,0.8679553270339966
1.6067330837249756,1.5858900547027588,0.020843029022216797,0.7455826997756958,0.1428571428571429,2.8284270763397217,0.8688645362854004
1.593227744102478,1.592561960220337,0.0006657838821411133,0.7649502754211426,0.1428571428571429,4.582575798034668,0.891061544418335
1.5898211002349854,1.587439775466919,0.0023813247680664062,0.7859184145927429,0.0714285714285714,5.196152210235596,0.9123620390892029
1.5797972679138184,1.5837302207946777,-0.003932952880859375,0.8040573596954346,0.0714285714285714,3.605551242828369,0.9262821674346924
1.577380895614624,1.5700948238372803,0.00728607177734375,0.8044084310531616,0.4107142857142857,5.196152210235596,0.9256682395935059
1.5763652324676514,1.5663819313049316,0.009983301162719727,0.8132601976394653,0.1428571428571429,5.830951690673828,0.9289764165878296
1.5781571865081787,1.5747203826904297,0.0034368038177490234,0.8207064867019653,0.0892857142857143,6.928203105926514,0.9336981773376465
1.589418649673462,1.5905065536499023,-0.0010879039764404297,0.8251453638076782,0.3928571428571429,3.7416574954986572,0.9351215362548828
1.610113263130188,1.6005585193634033,0.009554743766784668,0.8266786336898804,1.0,4.0,0.9358419179916382
1.6119860410690308,1.6194443702697754,-0.007458329200744629,0.8257036209106445,0.1428571428571429,4.690415859222412,0.9380258321762085
1.6144331693649292,1.6216988563537598,-0.007265686988830566,0.8220539689064026,0.1071428571428571,2.4494898319244385,0.935387372970581
1.6098734140396118,1.6159865856170654,-0.006113171577453613,0.8215062022209167,0.1785714285714286,4.690415859222412,0.936996579170227
1.6046538352966309,1.6023836135864258,0.002270221710205078,0.815589964389801,0.2142857142857143,4.0,0.9332795739173889
1.5915424823760986,1.595947027206421,-0.004404544830322266,0.8146988749504089,0.1071428571428571,1.7320507764816284,0.9345546960830688
1.5889509916305542,1.582484483718872,0.006466507911682129,0.8154903650283813,0.2857142857142857,4.4721360206604,0.9317523241043091
1.586583137512207,1.5768604278564453,0.009722709655761719,0.8170709609985352,0.0,3.872983455657959,0.935001790523529
1.581741452217102,1.580977439880371,0.000764012336730957,0.8261747360229492,0.0535714285714286,2.8284270763397217,0.9392174482345581
1.5842194557189941,1.5859460830688477,-0.0017266273498535156,0.8305332660675049,0.3035714285714286,2.2360680103302,0.9447647333145142
1.5905675888061523,1.5898849964141846,0.0006825923919677734,0.8370446562767029,0.0714285714285714,1.4142135381698608,0.9477952718734741
1.594096302986145,1.5954675674438477,-0.0013712644577026367,0.8349001407623291,0.0714285714285714,7.416198253631592,0.9456371068954468
1.5985066890716553,1.597360610961914,0.001146078109741211,0.8331925272941589,0.017857142857142905,7.416198253631592,0.9438169002532959
1.600974202156067,1.596699833869934,0.0042743682861328125,0.8317812085151672,0.017857142857142905,2.8284270763397217,0.943193793296814
1.5987215042114258,1.5963623523712158,0.002359151840209961,0.8286989331245422,1.0,7.0,0.9419758319854736
1.5955994129180908,1.59528386592865,0.00031554698944091797,0.8348215222358704,0.017857142857142905,7.211102485656738,0.9466664791107178
1.589489221572876,1.5963588953018188,-0.006869673728942871,0.8375821709632874,0.125,7.211102485656738,0.9490395784378052
1.590705156326294,1.5933126211166382,-0.0026074647903442383,0.8382353782653809,1.0,0.0,0.9473670721054077
1.5893927812576294,1.594416856765747,-0.005024075508117676,0.8402931690216064,0.0714285714285714,0.0,0.9481160640716553
1.593149185180664,1.591085433959961,0.002063751220703125,0.8426826596260071,1.0,6.557438373565674,0.948961615562439
1.5925686359405518,1.5928289890289307,-0.00026035308837890625,0.8476184606552124,1.0,3.7416574954986572,0.9530803561210632
1.590819239616394,1.596581220626831,-0.005761981010437012,0.8506762385368347,1.0,0.0,0.9543894529342651
1.5953513383865356,1.5911204814910889,0.004230856895446777,0.8503066301345825,0.2321428571428571,2.0,0.952900767326355
1.5925605297088623,1.592057704925537,0.0005028247833251953,0.8482015132904053,0.017857142857142905,1.7320507764816284,0.9520320892333984
1.590616226196289,1.589895248413086,0.000720977783203125,0.8505976796150208,0.017857142857142905,7.348469257354736,0.9526641964912415
1.584187626838684,1.591555118560791,-0.007367491722106934,0.8513827323913574,0.0535714285714286,6.633249759674072,0.9537255764007568
1.5820717811584473,1.590829849243164,-0.008758068084716797,0.8560963273048401,0.0357142857142857,3.464101552963257,0.9569659233093262
1.5867161750793457,1.5840766429901123,0.0026395320892333984,0.8569525480270386,1.0,2.8284270763397217,0.9569146037101746
1.582686424255371,1.5862289667129517,-0.0035425424575805664,0.8584303259849548,0.2142857142857143,2.8284270763397217,0.9588682055473328
1.5822582244873047,1.5836386680603027,-0.0013804435729980469,0.8606717586517334,0.0,3.0,0.9596316814422607
1.5761809349060059,1.5850635766983032,-0.008882641792297363,0.8606935739517212,0.1428571428571429,1.0,0.9602465629577637
1.5794899463653564,1.575319766998291,0.00417017936706543,0.8586375713348389,0.1428571428571429,2.0,0.9580197334289551
1.5778381824493408,1.5702855587005615,0.007552623748779297,0.8562750816345215,0.017857142857142905,2.6457512378692627,0.9580442905426025
1.5673160552978516,1.573085069656372,-0.005769014358520508,0.859655499458313,0.0,2.8284270763397217,0.9599339962005615
1.5736122131347656,1.5691200494766235,0.00449216365814209,0.8552800416946411,0.0714285714285714,3.316624879837036,0.9576085805892944
1.5559723377227783,1.5731201171875,-0.01714777946472168,0.8648680448532104,0.0535714285714286,3.464101552963257,0.9629629850387573
1.5655877590179443,1.5663065910339355,-0.0007188320159912109,0.8606110215187073,0.0892857142857143,2.8284270763397217,0.9600930213928223
1.5635321140289307,1.5693392753601074,-0.005807161331176758,0.86357581615448,0.1071428571428571,2.2360680103302,0.9608667492866516
1.5656628608703613,1.566017985343933,-0.00035512447357177734,0.8612630367279053,0.1071428571428571,2.8284270763397217,0.9611808061599731
1.5602927207946777,1.5675243139266968,-0.007231593132019043,0.8643277883529663,0.0357142857142857,3.7416574954986572,0.9632929563522339
1.555944561958313,1.568864345550537,-0.012919783592224121,0.8623716831207275,0.0535714285714286,3.605551242828369,0.9614306688308716
1.5624747276306152,1.5647847652435303,-0.002310037612915039,0.8664088249206543,0.0892857142857143,7.211102485656738,0.9631857872009277
1.5656850337982178,1.5626405477523804,0.0030444860458374023,0.8577806949615479,0.1607142857142857,7.416198253631592,0.9581313133239746
1.5694892406463623,1.563875436782837,0.005613803863525391,0.862763524055481,0.0714285714285714,2.6457512378692627,0.9610090851783752
1.559388518333435,1.5810933113098145,-0.021704792976379395,0.8629993200302124,1.0,3.1622776985168457,0.9619256854057312
1.5654215812683105,1.5729132890701294,-0.007491707801818848,0.8582723140716553,0.017857142857142905,7.071067810058594,0.9576177597045898
1.5698070526123047,1.5692636966705322,0.0005433559417724609,0.8511224985122681,0.1071428571428571,7.071067810058594,0.9520202279090881
1.5700621604919434,1.5682625770568848,0.0017995834350585938,0.8508751392364502,0.1071428571428571,3.872983455657959,0.9505575895309448
1.5707987546920776,1.5700653791427612,0.0007333755493164062,0.8465335965156555,1.0,3.0,0.948244035243988
1.57114839553833,1.574190378189087,-0.003041982650756836,0.8444634675979614,0.1071428571428571,2.0,0.9457451105117798
1.5771896839141846,1.5722007751464844,0.004988908767700195,0.8405537605285645,0.1607142857142857,2.6457512378692627,0.9426697492599487
1.5597121715545654,1.5927352905273438,-0.03302311897277832,0.8397717475891113,0.0357142857142857,7.141428470611572,0.9417024850845337
1.5760376453399658,1.5792741775512695,-0.003236532211303711,0.8367053270339966,0.0357142857142857,7.416198253631592,0.9398720264434814
1.5689294338226318,1.5857079029083252,-0.01677846908569336,0.8399659395217896,0.0892857142857143,1.4142135381698608,0.9418964982032776
1.5749361515045166,1.5728235244750977,0.0021126270294189453,0.8241273164749146,1.0,7.416198253631592,0.9296913743019104
1.5618290901184082,1.5675742626190186,-0.0057451725006103516,0.8167214393615723,0.017857142857142905,7.0,0.9219678044319153
1.5590567588806152,1.55509614944458,0.003960609436035156,0.8047209978103638,0.017857142857142905,3.7416574954986572,0.913618803024292
1.5497530698776245,1.5573906898498535,-0.007637619972229004,0.8059638738632202,1.0,6.4031243324279785,0.9124387502670288
1.5558996200561523,1.555488109588623,0.0004115104675292969,0.8025833368301392,0.125,0.0,0.9100179672241211
1.5640252828598022,1.554201602935791,0.00982367992401123,0.7971442341804504,0.2678571428571429,7.0,0.905065655708313
1.563143014907837,1.5624134540557861,0.0007295608520507812,0.7928798198699951,1.0,3.316624879837036,0.9001685976982117
1.5655298233032227,1.5740036964416504,-0.008473873138427734,0.7938711643218994,1.0,3.464101552963257,0.8983461856842041
1.5796153545379639,1.5696194171905518,0.00999593734741211,0.7868927717208862,0.125,2.6457512378692627,0.8919104337692261
1.5772442817687988,1.5721471309661865,0.005097150802612305,0.7848329544067383,0.1071428571428571,3.0,0.8891763091087341
1.5711438655853271,1.574361801147461,-0.003217935562133789,0.7861328721046448,0.1071428571428571,2.0,0.8883463144302368
1.57493257522583,1.5713658332824707,0.003566741943359375,0.7790716886520386,0.1607142857142857,2.4494898319244385,0.8832967877388
1.5752532482147217,1.5705446004867554,0.004708647727966309,0.784692108631134,0.0,3.316624879837036,0.8883167505264282
1.5769352912902832,1.5679283142089844,0.009006977081298828,0.7873328924179077,0.0714285714285714,4.4721360206604,0.89069002866745
1.5644941329956055,1.5793609619140625,-0.014866828918457031,0.7992578744888306,0.0357142857142857,3.7416574954986572,0.9003773927688599
1.5725044012069702,1.5765879154205322,-0.004083514213562012,0.8044416904449463,0.1607142857142857,7.416198253631592,0.9083754420280457
1.5767427682876587,1.586717128753662,-0.009974360466003418,0.814834713935852,0.2678571428571429,7.071067810058594,0.9174451231956482
1.5945281982421875,1.5820796489715576,0.012448549270629883,0.8283034563064575,0.017857142857142905,3.464101552963257,0.9293785095214844
1.5951342582702637,1.5976219177246094,-0.002487659454345703,0.8348519206047058,1.0,3.0,0.935154914855957
1.606898307800293,1.5967503786087036,0.010147929191589355,0.8444375991821289,0.1071428571428571,3.872983455657959,0.9448525309562683
1.5997991561889648,1.6065223217010498,-0.006723165512084961,0.8552411794662476,0.1071428571428571,3.0,0.9531495571136475
1.6037909984588623,1.6004140377044678,0.0033769607543945312,0.8513748049736023,0.0535714285714286,3.316624879837036,0.9517626166343689
1.5962313413619995,1.602626085281372,-0.006394743919372559,0.8594712615013123,0.2142857142857143,1.7320507764816284,0.9600547552108765
1.5813158750534058,1.6096396446228027,-0.028323769569396973,0.8620609045028687,0.1607142857142857,1.4142135381698608,0.9604770541191101
1.5892000198364258,1.5927501916885376,-0.0035501718521118164,0.8611701726913452,0.0357142857142857,1.4142135381698608,0.9614921808242798
1.5877296924591064,1.5853526592254639,0.002377033233642578,0.8621751666069031,0.017857142857142905,5.656854152679443,0.9621156454086304
1.5766682624816895,1.5869351625442505,-0.010266900062561035,0.8642888069152832,0.017857142857142905,5.0,0.9637105464935303
1.581206202507019,1.5722801685333252,0.008926033973693848,0.8614815473556519,0.017857142857142905,7.0,0.9626224637031555
1.5736124515533447,1.568528175354004,0.00508427619934082,0.8635978102684021,0.5535714285714286,2.4494898319244385,0.9642093181610107
1.5600837469100952,1.5685808658599854,-0.008497118949890137,0.8626651763916016,1.0,7.416198253631592,0.9640302658081055
1.5613316297531128,1.555527687072754,0.005803942680358887,0.8603741526603699,0.125,7.4833149909973145,0.9634120464324951
1.5405101776123047,1.5651485919952393,-0.02463841438293457,0.8611114621162415,0.017857142857142905,2.0,0.962959349155426
1.544471263885498,1.550451397895813,-0.005980134010314941,0.8576446175575256,1.0,7.211102485656738,0.9599191546440125
1.5465608835220337,1.5405967235565186,0.005964159965515137,0.8561496734619141,0.0,0.0,0.9575237035751343
1.5472872257232666,1.5336780548095703,0.013609170913696289,0.846985936164856,0.0714285714285714,7.0,0.9498988389968872
1.5355579853057861,1.5418496131896973,-0.006291627883911133,0.8531918525695801,1.0,3.0,0.9538096189498901
1.5377476215362549,1.5365694761276245,0.001178145408630371,0.8507110476493835,1.0,1.4142135381698608,0.9518131017684937
2.085170269012451,2.099330186843872,-0.014159917831420898,0.8219332695007324,1.0,1.4142135381698608,0.916832447052002
1.79170823097229,1.8032828569412231,-0.011574625968933105,0.8105952739715576,0.125,7.348469257354736,0.9392497539520264
1.6639997959136963,1.670018196105957,-0.006018400192260742,0.8149464130401611,0.0357142857142857,7.211102485656738,0.953127384185791
1.6110098361968994,1.6309983730316162,-0.019988536834716797,0.8283660411834717,0.0,4.242640495300293,0.9670214653015137
1.5728859901428223,1.57453453540802,-0.001648545265197754,0.8230732679367065,0.0357142857142857,3.872983455657959,0.9688063263893127
1.597463607788086,1.5945608615875244,0.0029027462005615234,0.8282339572906494,1.0,1.7320507764816284,0.9619424343109131
1.5594866275787354,1.5554767847061157,0.004009842872619629,0.8207449913024902,0.0714285714285714,3.1622776985168457,0.9516077041625977
1.6864278316497803,1.6881924867630005,-0.0017646551132202148,0.8452105522155762,0.25,3.872983455657959,0.9549387693405151
1.6255402565002441,1.6306424140930176,-0.0051021575927734375,0.8410334587097168,0.017857142857142905,2.4494898319244385,0.9398375749588013
1.7622722387313843,1.7652618885040283,-0.002989649772644043,0.8576497435569763,0.0357142857142857,7.416198253631592,0.9379691481590271
1.7074227333068848,1.69468355178833,0.012739181518554688,0.8540794849395752,0.1785714285714286,0.0,0.9390923976898193
1.8070136308670044,1.8325328826904297,-0.025519251823425293,0.8714599609375,0.0892857142857143,7.0,0.9445094466209412
1.736753225326538,1.7425804138183594,-0.005827188491821289,0.8649942278862,0.017857142857142905,2.6457512378692627,0.9380810856819153
1.843549132347107,1.8446485996246338,-0.0010994672775268555,0.877230167388916,1.0,1.7320507764816284,0.9364762902259827
1.7621240615844727,1.7594544887542725,0.0026695728302001953,0.8679113388061523,1.0,2.0,0.9343869686126709
1.8714656829833984,1.881136178970337,-0.009670495986938477,0.8867583870887756,0.125,2.2360680103302,0.9422609806060791
1.7869205474853516,1.788399577140808,-0.001479029655456543,0.8785809874534607,0.0,3.464101552963257,0.9387243986129761
1.8854296207427979,1.8782799243927002,0.007149696350097656,0.8917717933654785,0.0535714285714286,3.316624879837036,0.9525792598724365
1.830528736114502,1.828974723815918,0.0015540122985839844,0.8840460777282715,0.017857142857142905,2.2360680103302,0.9479446411132812
1.9071857929229736,1.9121406078338623,-0.004954814910888672,0.8942550420761108,0.0714285714285714,1.7320507764816284,0.9493066072463989
1.8721263408660889,1.8683360815048218,0.00379025936126709,0.8817089796066284,0.1428571428571429,1.4142135381698608,0.9403020143508911
1.9162609577178955,1.912096619606018,0.004164338111877441,0.888092577457428,0.0535714285714286,7.416198253631592,0.9452072381973267
1.9016200304031372,1.8980700969696045,0.003549933433532715,0.8753534555435181,0.0357142857142857,0.0,0.9343677759170532
1.9144721031188965,1.9112944602966309,0.003177642822265625,0.8755814433097839,0.017857142857142905,7.348469257354736,0.9323280453681946
1.9001892805099487,1.899143934249878,0.0010453462600708008,0.8688580393791199,0.017857142857142905,2.6457512378692627,0.9227041602134705
1.8974456787109375,1.8959605693817139,0.0014851093292236328,0.869204580783844,1.0,2.6457512378692627,0.9175608158111572
1.8901503086090088,1.8895225524902344,0.0006277561187744141,0.8732234835624695,1.0,0.0,0.9197657704353333
1.9031548500061035,1.906629204750061,-0.0034743547439575195,0.8788910508155823,0.0357142857142857,1.7320507764816284,0.9399111270904541
1.9118601083755493,1.9198644161224365,-0.008004307746887207,0.887262225151062,0.0892857142857143,7.416198253631592,0.9572588205337524
1.9300247430801392,1.9253942966461182,0.004630446434020996,0.8881498575210571,0.0357142857142857,7.211102485656738,0.963193953037262
1.9355745315551758,1.9438015222549438,-0.008226990699768066,0.8899403214454651,0.0357142857142857,2.2360680103302,0.9657942056655884
1.9296224117279053,1.9637062549591064,-0.03408384323120117,0.8826172947883606,0.017857142857142905,2.2360680103302,0.9653497934341431
1.9386000633239746,1.942680835723877,-0.004080772399902344,0.8631761074066162,1.0,7.211102485656738,0.9622040390968323
1.9250999689102173,1.9233450889587402,0.0017548799514770508,0.8548169732093811,0.0714285714285714,7.348469257354736,0.9571106433868408
1.9074561595916748,1.9094223976135254,-0.001966238021850586,0.8388816118240356,0.017857142857142905,2.4494898319244385,0.9502140879631042
1.896953821182251,1.896599531173706,0.0003542900085449219,0.8358017802238464,0.0714285714285714,2.2360680103302,0.946567177772522
1.8696410655975342,1.886965036392212,-0.017323970794677734,0.8276718854904175,1.0,3.0,0.9383063316345215
1.8435349464416504,1.863516092300415,-0.01998114585876465,0.8148939609527588,0.0357142857142857,3.464101552963257,0.9255945682525635
1.8170709609985352,1.824232578277588,-0.007161617279052734,0.7948185205459595,0.0714285714285714,3.316624879837036,0.9015200138092041
1.794538974761963,1.779503345489502,0.015035629272460938,0.7757971286773682,0.017857142857142905,6.557438373565674,0.88044673204422
1.7575379610061646,1.7492375373840332,0.008300423622131348,0.7642340064048767,0.1428571428571429,7.348469257354736,0.863439679145813
1.749928593635559,1.7387694120407104,0.011159181594848633,0.7553344964981079,0.0714285714285714,7.348469257354736,0.8512305021286011
1.742814540863037,1.7342360019683838,0.00857853889465332,0.7582291960716248,0.2321428571428571,7.280109882354736,0.8622248768806458
1.7303454875946045,1.7344017028808594,-0.004056215286254883,0.758577823638916,1.0,2.6457512378692627,0.866097092628479
1.724570393562317,1.723633050918579,0.000937342643737793,0.7517381906509399,0.0357142857142857,7.211102485656738,0.8565356731414795
1.7102434635162354,1.7126952409744263,-0.002451777458190918,0.7512143850326538,1.0,7.416198253631592,0.858285665512085
1.7149698734283447,1.705761432647705,0.009208440780639648,0.7571399211883545,0.0535714285714286,2.6457512378692627,0.8644135594367981
1.6900556087493896,1.707141637802124,-0.017086029052734375,0.7760551571846008,0.0714285714285714,3.1622776985168457,0.876595675945282
1.6702885627746582,1.6646931171417236,0.00559544563293457,0.7706924676895142,1.0,3.1622776985168457,0.8565270900726318
1.6346386671066284,1.6343069076538086,0.0003317594528198242,0.7750925421714783,0.017857142857142905,3.0,0.8612087368965149
1.6125562191009521,1.6017788648605347,0.01077735424041748,0.7776802778244019,0.1071428571428571,7.280109882354736,0.8734972476959229
1.5758123397827148,1.597764253616333,-0.021951913833618164,0.8132706880569458,0.1071428571428571,0.0,0.9234089851379395
1.5636086463928223,1.5671892166137695,-0.0035805702209472656,0.8171190619468689,0.1071428571428571,7.0,0.9263597726821899
1.5331246852874756,1.5356204509735107,-0.0024957656860351562,0.8363643288612366,0.0535714285714286,7.0,0.940860390663147
1.4997416734695435,1.4958016872406006,0.003939986228942871,0.8365350365638733,1.0,7.348469257354736,0.9434123635292053
1.4558429718017578,1.4605588912963867,-0.004715919494628906,0.8361862301826477,1.0,7.348469257354736,0.9492126703262329
1.4251785278320312,1.4163529872894287,0.008825540542602539,0.8067773580551147,0.125,0.0,0.9242998957633972
1.3858352899551392,1.3993061780929565,-0.013470888137817383,0.7989810705184937,1.0,0.0,0.9124096035957336
1.3786377906799316,1.3700212240219116,0.00861656665802002,0.7981535196304321,0.0357142857142857,0.0,0.9081423282623291
1.3728551864624023,1.3811441659927368,-0.008288979530334473,0.8056212067604065,1.0,6.928203105926514,0.9230514764785767
1.393235445022583,1.394376516342163,-0.0011410713195800781,0.8192472457885742,1.0,3.1622776985168457,0.9350091218948364
1.4184839725494385,1.4223724603652954,-0.0038884878158569336,0.8267005085945129,1.0,7.348469257354736,0.9258930683135986
1.4585058689117432,1.4463351964950562,0.012170672416687012,0.8366180062294006,1.0,0.0,0.9195749163627625
1.4867799282073975,1.483565330505371,0.003214597702026367,0.8410415649414062,0.1428571428571429,7.280109882354736,0.9170942306518555
1.5219943523406982,1.5186848640441895,0.003309488296508789,0.8450122475624084,0.0357142857142857,7.280109882354736,0.9193315505981445
1.5542261600494385,1.5591602325439453,-0.004934072494506836,0.8534537553787231,1.0,7.141428470611572,0.9269669055938721
1.5968841314315796,1.58891761302948,0.00796651840209961,0.8590172529220581,1.0,3.1622776985168457,0.9333555102348328
1.6200406551361084,1.6318327188491821,-0.01179206371307373,0.8684735298156738,0.0535714285714286,2.8284270763397217,0.9430361986160278
1.644849419593811,1.6613831520080566,-0.016533732414245605,0.8823627233505249,1.0,2.6457512378692627,0.9570383429527283
1.6591488122940063,1.6701335906982422,-0.01098477840423584,0.8892008066177368,0.0892857142857143,2.6457512378692627,0.9637610912322998
1.6694751977920532,1.6665337085723877,0.0029414892196655273,0.8893519043922424,0.0892857142857143,2.4494898319244385,0.9657771587371826
1.6535751819610596,1.6649740934371948,-0.011398911476135254,0.8828303813934326,0.0535714285714286,3.0,0.9636632800102234
1.6518758535385132,1.6460485458374023,0.00582730770111084,0.8819631338119507,0.0714285714285714,2.6457512378692627,0.9639317989349365
1.6293509006500244,1.6458461284637451,-0.016495227813720703,0.8791096210479736,0.0535714285714286,2.0,0.962957501411438
1.6272153854370117,1.6258485317230225,0.0013668537139892578,0.8747327923774719,0.0535714285714286,3.872983455657959,0.9615052938461304
1.6141831874847412,1.6134229898452759,0.000760197639465332,0.8781176209449768,0.1071428571428571,4.0,0.9638727903366089
1.6013398170471191,1.6106176376342773,-0.009277820587158203,0.8767740726470947,0.0535714285714286,2.8284270763397217,0.9633490443229675
1.60249924659729,1.598509430885315,0.003989815711975098,0.8767651319503784,0.017857142857142905,2.4494898319244385,0.9629629850387573
1.5979539155960083,1.5996366739273071,-0.0016827583312988281,0.8772720694541931,0.25,1.4142135381698608,0.9622450470924377
1.6084100008010864,1.5917093753814697,0.0167006254196167,0.8747159242630005,0.0357142857142857,2.2360680103302,0.9610705375671387
1.5965654850006104,1.6107032299041748,-0.014137744903564453,0.8749420642852783,0.1071428571428571,3.316624879837036,0.9606063365936279
1.6167352199554443,1.6056714057922363,0.011063814163208008,0.875099241733551,0.0,6.928203105926514,0.959341287612915
1.6174507141113281,1.6192944049835205,-0.0018436908721923828,0.8757061958312988,0.0357142857142857,7.211102485656738,0.9593623876571655
1.6157506704330444,1.6316792964935303,-0.01592862606048584,0.8722749948501587,0.0535714285714286,2.4494898319244385,0.9574266672134399
1.6317152976989746,1.6242092847824097,0.007506012916564941,0.8712037205696106,0.1428571428571429,1.7320507764816284,0.955984354019165
1.62113618850708,1.640315294265747,-0.019179105758666992,0.8713597059249878,1.0,3.1622776985168457,0.9563494324684143
1.6356770992279053,1.629564642906189,0.006112456321716309,0.8688657879829407,0.0714285714285714,3.605551242828369,0.9542391896247864
1.635495662689209,1.6307294368743896,0.004766225814819336,0.8679602146148682,0.0357142857142857,7.211102485656738,0.9541987180709839
1.6361936330795288,1.628422737121582,0.007770895957946777,0.8658797144889832,0.017857142857142905,0.0,0.9520614147186279
1.6266865730285645,1.6349507570266724,-0.00826418399810791,0.8641663789749146,0.1607142857142857,6.928203105926514,0.9520561099052429
1.6362833976745605,1.6217782497406006,0.014505147933959961,0.8615339994430542,0.0714285714285714,3.0,0.9500457048416138
1.629042387008667,1.626063346862793,0.0029790401458740234,0.8614214658737183,1.0,4.123105525970459,0.9504582285881042
1.620361089706421,1.6324046850204468,-0.012043595314025879,0.8601658344268799,1.0,4.795831680297852,0.9496566653251648
1.6220747232437134,1.630436897277832,-0.008362174034118652,0.861741840839386,0.1428571428571429,7.0,0.9504347443580627
1.626084804534912,1.629407525062561,-0.0033227205276489258,0.8614034652709961,0.0535714285714286,7.280109882354736,0.9504705667495728
1.6316378116607666,1.6276772022247314,0.003960609436035156,0.860596776008606,0.2857142857142857,7.280109882354736,0.949556827545166
1.637007474899292,1.6248878240585327,0.012119650840759277,0.8609274625778198,0.125,7.416198253631592,0.94954514503479
1.6322126388549805,1.6354717016220093,-0.0032590627670288086,0.8617841005325317,1.0,7.416198253631592,0.9501775503158569
1.6379070281982422,1.636203646659851,0.0017033815383911133,0.8608980178833008,0.0535714285714286,7.071067810058594,0.9495063424110413
1.6401207447052002,1.6373568773269653,0.0027638673782348633,0.8601586818695068,1.0,3.7416574954986572,0.9494222402572632
1.6358673572540283,1.6407064199447632,-0.004839062690734863,0.8598912954330444,0.017857142857142905,3.316624879837036,0.9492896795272827
1.6436996459960938,1.6293457746505737,0.01435387134552002,0.8595186471939087,1.0,2.2360680103302,0.9489275813102722
1.6311861276626587,1.641013741493225,-0.009827613830566406,0.8594505190849304,0.1071428571428571,3.1622776985168457,0.949836254119873
1.6366784572601318,1.6343469619750977,0.0023314952850341797,0.860908031463623,0.1785714285714286,3.0,0.9511507749557495
1.637567400932312,1.6306082010269165,0.006959199905395508,0.8617106676101685,0.017857142857142905,2.2360680103302,0.9519208073616028
1.6302947998046875,1.6342895030975342,-0.00399470329284668,0.8632187843322754,0.0714285714285714,3.872983455657959,0.9536948204040527
1.6247674226760864,1.6361017227172852,-0.01133430004119873,0.8664847612380981,0.1071428571428571,6.557438373565674,0.9556272029876709
1.6264489889144897,1.6325981616973877,-0.006149172782897949,0.8642982244491577,0.0535714285714286,6.928203105926514,0.9553001523017883
1.6235902309417725,1.633400797843933,-0.009810566902160645,0.866373598575592,0.0357142857142857,2.8284270763397217,0.9567280411720276
1.6243618726730347,1.630408763885498,-0.006046891212463379,0.8646284341812134,0.2321428571428571,2.8284270763397217,0.9555819034576416
1.6245391368865967,1.6283118724822998,-0.003772735595703125,0.8678966164588928,1.0,7.071067810058594,0.9569569826126099
1.62815260887146,1.6240220069885254,0.00413060188293457,0.8659075498580933,0.1428571428571429,7.416198253631592,0.9566612243652344
1.6188769340515137,1.631640911102295,-0.01276397705078125,0.8645831346511841,0.0357142857142857,1.7320507764816284,0.9566701650619507
1.6246094703674316,1.6243699789047241,0.00023949146270751953,0.865450382232666,0.1071428571428571,3.0,0.957042932510376
1.6225765943527222,1.6242583990097046,-0.0016818046569824219,0.8655698299407959,1.0,3.0,0.9570152163505554
1.6234196424484253,1.6206610202789307,0.002758622169494629,0.8671428561210632,0.017857142857142905,1.7320507764816284,0.9579671025276184
1.6211016178131104,1.622179388999939,-0.0010777711868286133,0.8668835163116455,0.0714285714285714,2.2360680103302,0.9583104252815247
1.6210291385650635,1.619610071182251,0.0014190673828125,0.8691922426223755,0.125,7.211102485656738,0.9588220119476318
1.6144623756408691,1.623374104499817,-0.008911728858947754,0.8667425513267517,0.0357142857142857,7.211102485656738,0.9580175876617432
1.6205700635910034,1.616373062133789,0.0041970014572143555,0.8650764226913452,0.017857142857142905,3.0,0.9574974775314331
1.6132044792175293,1.6251615285873413,-0.011957049369812012,0.8664239645004272,0.0714285714285714,2.0,0.9577893018722534
1.6227257251739502,1.6167192459106445,0.006006479263305664,0.8660039305686951,1.0,7.416198253631592,0.9572281241416931
1.6185790300369263,1.6160929203033447,0.002486109733581543,0.8640338182449341,0.0714285714285714,7.280109882354736,0.9559023976325989
1.6195818185806274,1.6126408576965332,0.006940960884094238,0.8594141006469727,0.0892857142857143,7.280109882354736,0.9532013535499573
1.6141122579574585,1.6173969507217407,-0.0032846927642822266,0.8579725027084351,0.017857142857142905,0.0,0.9523621797561646
1.616309642791748,1.6161768436431885,0.0001327991485595703,0.8551293015480042,1.0,0.0,0.9504551887512207
1.627087950706482,1.609776496887207,0.017311453819274902,0.851536750793457,0.0535714285714286,7.280109882354736,0.9475977420806885
1.6191438436508179,1.6123182773590088,0.006825566291809082,0.8525855541229248,1.0,3.0,0.9485296010971069
1.615006446838379,1.6164336204528809,-0.0014271736145019531,0.8570269346237183,1.0,3.464101552963257,0.9506919980049133
1.609776496887207,1.6204553842544556,-0.010678887367248535,0.8558246493339539,1.0,3.464101552963257,0.9497328996658325
1.6114696264266968,1.6183470487594604,-0.006877422332763672,0.8595342636108398,0.0535714285714286,2.6457512378692627,0.9517579078674316
1.6171133518218994,1.616236925125122,0.0008764266967773438,0.8600024580955505,0.1071428571428571,2.2360680103302,0.9522806406021118
1.6290390491485596,1.6123147010803223,0.016724348068237305,0.865336000919342,0.1428571428571429,1.4142135381698608,0.9548525810241699
1.6330392360687256,1.621038556098938,0.012000679969787598,0.8668395280838013,0.0714285714285714,3.0,0.9553021192550659
1.633509874343872,1.6376605033874512,-0.0041506290435791016,0.8681983351707458,0.0535714285714286,6.855654716491699,0.9559522271156311
1.6427161693572998,1.6483302116394043,-0.005614042282104492,0.8689994812011719,0.0357142857142857,7.141428470611572,0.9559721946716309
1.6588971614837646,1.6519091129302979,0.006988048553466797,0.8714590668678284,0.0,3.7416574954986572,0.9565275311470032
1.6643164157867432,1.6646337509155273,-0.0003173351287841797,0.8726937770843506,0.1607142857142857,4.242640495300293,0.9563834071159363
1.6752313375473022,1.6711221933364868,0.00410914421081543,0.8728742599487305,1.0,5.5677642822265625,0.956481397151947
1.6866445541381836,1.6752797365188599,0.01136481761932373,0.8720601797103882,0.0892857142857143,5.385164737701416,0.9557266235351562
1.6930103302001953,1.6827688217163086,0.010241508483886719,0.8723479509353638,0.1607142857142857,2.8284270763397217,0.9558738470077515
1.6934151649475098,1.6932125091552734,0.00020265579223632812,0.8726633191108704,0.1607142857142857,2.8284270763397217,0.9557899832725525
1.6955864429473877,1.6995733976364136,-0.003986954689025879,0.8725721836090088,0.5357142857142857,3.316624879837036,0.9562734365463257
1.6894309520721436,1.7140860557556152,-0.02465510368347168,0.8726937770843506,0.125,3.605551242828369,0.9563783407211304
1.7062034606933594,1.7042300701141357,0.001973390579223633,0.8689412474632263,0.0535714285714286,3.0,0.9546211957931519
1.70094633102417,1.7147407531738281,-0.013794422149658203,0.8696483373641968,0.0892857142857143,2.0,0.9566704630851746
1.7108948230743408,1.7089885473251343,0.001906275749206543,0.8673551082611084,0.1071428571428571,3.0,0.956199049949646
1.7207567691802979,1.7006199359893799,0.02013683319091797,0.862703263759613,0.125,3.0,0.9550917744636536
1.7035181522369385,1.7174162864685059,-0.013898134231567383,0.8687343001365662,0.0357142857142857,2.2360680103302,0.958807110786438
1.709823489189148,1.7061734199523926,0.003650069236755371,0.8652451038360596,0.0357142857142857,2.6457512378692627,0.9587498903274536
1.6992982625961304,1.704943060874939,-0.005644798278808594,0.8645067811012268,0.125,2.6457512378692627,0.9596897959709167
1.7004402875900269,1.6915720701217651,0.008868217468261719,0.8596529960632324,0.0357142857142857,2.0,0.957301139831543
1.683543086051941,1.6947882175445557,-0.011245131492614746,0.8620693683624268,0.0535714285714286,2.4494898319244385,0.9575271606445312
1.6845717430114746,1.6803210973739624,0.004250645637512207,0.8567811846733093,0.0714285714285714,3.0,0.9529691934585571
1.6768031120300293,1.678962230682373,-0.00215911865234375,0.8556988835334778,0.0535714285714286,2.0,0.9515775442123413
1.667822241783142,1.674572229385376,-0.006749987602233887,0.8547044992446899,0.017857142857142905,2.2360680103302,0.9507608413696289
1.6624667644500732,1.6684989929199219,-0.006032228469848633,0.8514139652252197,0.0892857142857143,2.0,0.9502131938934326
1.6637862920761108,1.657975196838379,0.005811095237731934,0.8508123755455017,0.0714285714285714,2.0,0.9490746855735779
1.6608744859695435,1.655534267425537,0.005340218544006348,0.851689338684082,0.0357142857142857,7.280109882354736,0.9507347941398621
1.6547739505767822,1.6621217727661133,-0.007347822189331055,0.8512634038925171,0.0535714285714286,7.4833149909973145,0.9502744078636169
1.6583755016326904,1.6630254983901978,-0.004649996757507324,0.8554176092147827,0.017857142857142905,7.4833149909973145,0.9520150423049927
1.664697527885437,1.6631278991699219,0.0015696287155151367,0.856724739074707,0.0535714285714286,7.211102485656738,0.9510859847068787
1.6781634092330933,1.6618629693984985,0.016300439834594727,0.8553171157836914,1.0,2.2360680103302,0.949251651763916
1.677802562713623,1.6725969314575195,0.005205631256103516,0.8553996682167053,0.0,1.0,0.9474071860313416
1.675984501838684,1.6813393831253052,-0.005354881286621094,0.8606663942337036,1.0,2.4494898319244385,0.9504006505012512
1.6782549619674683,1.6815669536590576,-0.0033119916915893555,0.8546435236930847,0.0714285714285714,7.071067810058594,0.9444065690040588
1.6778814792633057,1.6804454326629639,-0.002563953399658203,0.8543718457221985,0.017857142857142905,7.071067810058594,0.9447717666625977
1.6800508499145508,1.6722288131713867,0.007822036743164062,0.8517675399780273,0.0,4.242640495300293,0.9422917366027832
1.677058219909668,1.6668727397918701,0.010185480117797852,0.8452043533325195,0.1071428571428571,4.795831680297852,0.9374192953109741
1.6772292852401733,1.6553782224655151,0.021851062774658203,0.8435742855072021,1.0,3.872983455657959,0.9366521835327148
1.6642091274261475,1.6564277410507202,0.007781386375427246,0.8452171087265015,0.1071428571428571,4.242640495300293,0.9375334978103638
1.6560097932815552,1.6504207849502563,0.005589008331298828,0.844510555267334,0.25,4.795831680297852,0.9368453025817871
1.6434485912322998,1.6473709344863892,-0.0039223432540893555,0.8438889980316162,0.1964285714285714,2.8284270763397217,0.9364063739776611
1.6466481685638428,1.6285333633422852,0.018114805221557617,0.8419796824455261,0.1071428571428571,7.141428470611572,0.9351537823677063
1.624971866607666,1.6354938745498657,-0.010522007942199707,0.8453419208526611,0.3928571428571429,7.416198253631592,0.9374057054519653
1.6228874921798706,1.6260318756103516,-0.003144383430480957,0.8438090085983276,0.1607142857142857,7.416198253631592,0.9357280135154724
1.621917724609375,1.6204643249511719,0.001453399658203125,0.843871533870697,0.0892857142857143,0.0,0.9351990818977356
1.625567078590393,1.6118872165679932,0.013679862022399902,0.8437981009483337,1.0,7.280109882354736,0.9348809123039246
1.613722801208496,1.6206817626953125,-0.006958961486816406,0.844446063041687,0.017857142857142905,3.1622776985168457,0.9351845979690552
1.618966817855835,1.6137644052505493,0.0052024126052856445,0.8446546196937561,1.0,7.0,0.9347770810127258
1.6202349662780762,1.6108241081237793,0.009410858154296875,0.8432331085205078,1.0,6.855654716491699,0.9343140125274658
1.617756962776184,1.6143537759780884,0.003403186798095703,0.8446961045265198,0.0535714285714286,6.855654716491699,0.9341832995414734
1.6198581457138062,1.6150710582733154,0.004787087440490723,0.8457745313644409,0.125,7.348469257354736,0.9354226589202881
1.6157655715942383,1.6218881607055664,-0.006122589111328125,0.845950722694397,1.0,7.348469257354736,0.9349516034126282
1.6162998676300049,1.6248860359191895,-0.00858616828918457,0.8475979566574097,0.1607142857142857,7.280109882354736,0.9363909363746643
1.6203358173370361,1.6228587627410889,-0.0025229454040527344,0.8473606109619141,1.0,2.2360680103302,0.9356294274330139
1.628882646560669,1.614323616027832,0.014559030532836914,0.8472828269004822,0.0357142857142857,2.2360680103302,0.935713529586792
1.6251091957092285,1.6188693046569824,0.006239891052246094,0.8456141352653503,1.0,2.8284270763397217,0.9349441528320312
1.6120169162750244,1.6307328939437866,-0.018715977668762207,0.8476564884185791,0.0535714285714286,3.316624879837036,0.9363749027252197
1.621568202972412,1.6202834844589233,0.0012847185134887695,0.8456557393074036,0.0714285714285714,2.8284270763397217,0.9348224401473999
1.620270013809204,1.6204595565795898,-0.0001895427703857422,0.8475618362426758,0.0535714285714286,2.2360680103302,0.9362461566925049
1.6177690029144287,1.6221749782562256,-0.004405975341796875,0.847161054611206,0.125,3.1622776985168457,0.9359461069107056
1.6225769519805908,1.616854190826416,0.005722761154174805,0.8464694619178772,0.1071428571428571,6.855654716491699,0.9353557229042053
1.618072271347046,1.620934009552002,-0.0028617382049560547,0.8471100330352783,0.0714285714285714,0.0,0.9357613921165466
1.6168545484542847,1.6222388744354248,-0.005384325981140137,0.8484305143356323,0.017857142857142905,0.0,0.9367592334747314
1.6142096519470215,1.6247782707214355,-0.010568618774414062,0.8476266860961914,0.1607142857142857,7.348469257354736,0.9364207983016968
1.613438367843628,1.6253252029418945,-0.011886835098266602,0.8486427068710327,1.0,2.6457512378692627,0.9369810223579407
1.6159107685089111,1.6228530406951904,-0.006942272186279297,0.8469980955123901,1.0,2.4494898319244385,0.9355206489562988
1.6239619255065918,1.6148881912231445,0.009073734283447266,0.8469240665435791,1.0,7.416198253631592,0.9363484382629395
1.6241352558135986,1.6140130758285522,0.010122179985046387,0.8456057906150818,0.0357142857142857,0.0,0.9357219338417053
1.6214745044708252,1.6177341938018799,0.0037403106689453125,0.8458387851715088,0.0892857142857143,7.211102485656738,0.9352708458900452
1.6214640140533447,1.6181535720825195,0.0033104419708251953,0.8469024896621704,0.017857142857142905,2.6457512378692627,0.9360939860343933
1.6208328008651733,1.6190812587738037,0.001751542091369629,0.847078800201416,1.0,2.2360680103302,0.9360325336456299
1.6173323392868042,1.6230732202529907,-0.0057408809661865234,0.8470542430877686,1.0,1.7320507764816284,0.9360861778259277
1.617211103439331,1.6230512857437134,-0.005840182304382324,0.8469133973121643,0.0714285714285714,1.0,0.9356363415718079
1.6182072162628174,1.6223376989364624,-0.0041304826736450195,0.8470923900604248,0.0535714285714286,1.0,0.9359462261199951
1.621779441833496,1.618116021156311,0.0036634206771850586,0.8463823795318604,0.0357142857142857,2.2360680103302,0.9354017972946167
1.6256152391433716,1.6145775318145752,0.011037707328796387,0.8456565141677856,0.017857142857142905,3.1622776985168457,0.935169517993927
1.6209508180618286,1.6190764904022217,0.0018743276596069336,0.8466697931289673,0.0,3.316624879837036,0.9353672862052917
1.621220350265503,1.6184477806091309,0.0027725696563720703,0.8461568355560303,0.017857142857142905,2.2360680103302,0.9354950189590454
1.6204321384429932,1.6193479299545288,0.0010842084884643555,0.8479443788528442,0.0714285714285714,1.7320507764816284,0.9366051554679871
1.6227781772613525,1.6167324781417847,0.006045699119567871,0.8474761843681335,0.1428571428571429,3.0,0.936771035194397
1.6191047430038452,1.620695948600769,-0.0015912055969238281,0.8477416038513184,0.0535714285714286,4.242640495300293,0.9369627237319946
1.6278724670410156,1.6117684841156006,0.01610398292541504,0.8464995622634888,0.0357142857142857,6.78233003616333,0.9353538751602173
1.625253677368164,1.6145155429840088,0.010738134384155273,0.8453712463378906,0.017857142857142905,6.928203105926514,0.9344261884689331
1.6173983812332153,1.6224696636199951,-0.005071282386779785,0.8482911586761475,0.1428571428571429,6.928203105926514,0.9365015029907227
1.620863437652588,1.6190276145935059,0.0018358230590820312,0.8470536470413208,0.1785714285714286,7.071067810058594,0.9356682300567627
1.6124117374420166,1.627091884613037,-0.014680147171020508,0.8475623726844788,1.0,7.071067810058594,0.9362636804580688
1.6231003999710083,1.61647367477417,0.006626725196838379,0.8463671207427979,0.1428571428571429,7.211102485656738,0.9362503886222839
1.6204750537872314,1.6192777156829834,0.0011973381042480469,0.8465429544448853,1.0,2.2360680103302,0.935883641242981
1.6188807487487793,1.6203203201293945,-0.0014395713806152344,0.8478673696517944,0.1071428571428571,1.4142135381698608,0.9360377788543701
1.6193232536315918,1.6205854415893555,-0.0012621879577636719,0.8464323282241821,1.0,2.6457512378692627,0.9357354044914246
1.6207201480865479,1.6189519166946411,0.0017682313919067383,0.8459676504135132,0.0714285714285714,7.071067810058594,0.9352158308029175
1.6142969131469727,1.6254403591156006,-0.01114344596862793,0.849450945854187,0.017857142857142905,7.416198253631592,0.9375707507133484
1.616258978843689,1.6229004859924316,-0.006641507148742676,0.8474293351173401,0.017857142857142905,2.6457512378692627,0.9360712170600891
1.6164288520812988,1.6226191520690918,-0.006190299987792969,0.8470518589019775,0.1071428571428571,2.8284270763397217,0.9362611174583435
1.6180531978607178,1.620349645614624,-0.00229644775390625,0.8483536839485168,1.0,3.0,0.9373496770858765
1.6228864192962646,1.6151766777038574,0.0077097415924072266,0.8478133082389832,0.017857142857142905,3.872983455657959,0.9364033341407776
1.6193431615829468,1.6186504364013672,0.0006927251815795898,0.848484456539154,0.1071428571428571,3.316624879837036,0.9367262125015259
1.6205987930297852,1.616978645324707,0.003620147705078125,0.8461568355560303,0.0357142857142857,2.6457512378692627,0.9355036020278931
1.6204184293746948,1.6170499324798584,0.0033684968948364258,0.8459209203720093,0.125,3.316624879837036,0.9351925849914551
1.615055799484253,1.6224253177642822,-0.007369518280029297,0.8482095003128052,0.1785714285714286,3.7416574954986572,0.9369598627090454
1.6168615818023682,1.6206655502319336,-0.0038039684295654297,0.8480392098426819,0.0535714285714286,2.8284270763397217,0.936516284942627
1.6207897663116455,1.6165592670440674,0.004230499267578125,0.8478301763534546,0.0714285714285714,1.7320507764816284,0.9367847442626953
1.6219611167907715,1.6154072284698486,0.0065538883209228516,0.8470624685287476,0.1964285714285714,1.7320507764816284,0.9360185861587524
1.6213035583496094,1.6159299612045288,0.005373597145080566,0.8465883135795593,0.1607142857142857,2.6457512378692627,0.9357234835624695
1.6157139539718628,1.6215226650238037,-0.005808711051940918,0.8481581211090088,0.017857142857142905,4.0,0.9367005825042725
1.6171751022338867,1.6197099685668945,-0.0025348663330078125,0.8465917110443115,0.0357142857142857,4.0,0.9359182715415955
1.6192536354064941,1.6177395582199097,0.0015140771865844727,0.8478381633758545,0.017857142857142905,3.7416574954986572,0.936431884765625
1.6080223321914673,1.6284189224243164,-0.02039659023284912,0.8486728668212891,0.1071428571428571,3.605551242828369,0.9369752407073975
1.6184055805206299,1.6181741952896118,0.0002313852310180664,0.8496067523956299,0.1785714285714286,3.7416574954986572,0.9380545020103455
1.6194649934768677,1.6173591613769531,0.0021058320999145508,0.8474433422088623,0.2142857142857143,2.4494898319244385,0.9361851811408997
1.6109881401062012,1.6251919269561768,-0.014203786849975586,0.8480002880096436,0.0357142857142857,2.4494898319244385,0.937244176864624
1.6239111423492432,1.6125826835632324,0.011328458786010742,0.8479950428009033,0.2321428571428571,2.2360680103302,0.9366015195846558
1.6172664165496826,1.6191859245300293,-0.0019195079803466797,0.8472064733505249,0.0535714285714286,3.605551242828369,0.9363300800323486
1.6170666217803955,1.6190388202667236,-0.001972198486328125,0.8480135798454285,0.0535714285714286,3.464101552963257,0.9371475577354431
1.6181912422180176,1.6178396940231323,0.0003515481948852539,0.8486008644104004,0.0535714285714286,2.0,0.9374473690986633
1.6198769807815552,1.6163105964660645,0.0035663843154907227,0.8476365208625793,0.0357142857142857,2.6457512378692627,0.9365721940994263
1.6187516450881958,1.6175034046173096,0.0012482404708862305,0.8475311994552612,0.1964285714285714,3.0,0.9364986419677734
1.6155095100402832,1.620185375213623,-0.004675865173339844,0.8474539518356323,0.017857142857142905,3.1622776985168457,0.9369465112686157
1.6168649196624756,1.6191906929016113,-0.002325773239135742,0.8479653596878052,0.0535714285714286,2.2360680103302,0.9366759061813354
1.6205848455429077,1.6153204441070557,0.005264401435852051,0.8484869003295898,0.0714285714285714,4.0,0.937413215637207
1.622828722000122,1.6129250526428223,0.009903669357299805,0.8469929695129395,0.125,3.464101552963257,0.9362133741378784
1.6203410625457764,1.6150014400482178,0.005339622497558594,0.8488947749137878,0.0535714285714286,2.2360680103302,0.9373226165771484
1.6102795600891113,1.624956488609314,-0.014676928520202637,0.8488893508911133,0.0357142857142857,1.7320507764816284,0.9370553493499756
1.616773009300232,1.6193249225616455,-0.0025519132614135742,0.8474739193916321,0.25,4.898979663848877,0.9363366365432739
1.6196272373199463,1.6163017749786377,0.0033254623413085938,0.8481845855712891,0.0714285714285714,4.898979663848877,0.9366588592529297
1.6160433292388916,1.6199171543121338,-0.0038738250732421875,0.8465836644172668,0.017857142857142905,3.316624879837036,0.9357592463493347
1.6174685955047607,1.6187524795532227,-0.001283884048461914,0.84764564037323,0.0357142857142857,6.855654716491699,0.9363613128662109
1.6174260377883911,1.6188691854476929,-0.0014431476593017578,0.8477365970611572,0.3928571428571429,7.141428470611572,0.9365183711051941
1.6107988357543945,1.624878168106079,-0.01407933235168457,0.8487851619720459,0.0357142857142857,2.8284270763397217,0.9375296831130981
1.6151995658874512,1.6206964254379272,-0.005496859550476074,0.8479115962982178,0.1607142857142857,7.0,0.9373154640197754
1.613865613937378,1.6223881244659424,-0.008522510528564453,0.8485356569290161,1.0,6.928203105926514,0.9368612766265869
1.6194519996643066,1.6167542934417725,0.0026977062225341797,0.8480136394500732,0.0892857142857143,3.0,0.9363844394683838
1.618821144104004,1.6173982620239258,0.001422882080078125,0.847899854183197,0.125,1.0,0.9370430707931519
1.6229292154312134,1.6130907535552979,0.009838461875915527,0.8478399515151978,1.0,1.7320507764816284,0.9363728761672974
1.617089867591858,1.618943214416504,-0.001853346824645996,0.8476594686508179,0.1428571428571429,2.2360680103302,0.9368418455123901
1.624084234237671,1.611695647239685,0.01238858699798584,0.847087025642395,0.017857142857142905,3.1622776985168457,0.9359503388404846
1.6213243007659912,1.6144126653671265,0.006911635398864746,0.8476556539535522,0.0,5.099019527435303,0.9367607235908508
1.6182801723480225,1.6176002025604248,0.0006799697875976562,0.8475828170776367,0.0535714285714286,4.690415859222412,0.9366734027862549
1.6162285804748535,1.6197733879089355,-0.0035448074340820312,0.8482558727264404,0.0357142857142857,1.4142135381698608,0.9370099306106567
1.6194407939910889,1.6165173053741455,0.0029234886169433594,0.847220778465271,0.1428571428571429,2.6457512378692627,0.9362914562225342
1.6112658977508545,1.6244392395019531,-0.013173341751098633,0.8493862748146057,0.3571428571428571,7.0,0.9376720190048218
1.6116905212402344,1.6242458820343018,-0.012555360794067383,0.848609447479248,0.0357142857142857,7.348469257354736,0.9374139308929443
1.6234688758850098,1.6123325824737549,0.011136293411254883,0.8472553491592407,0.0,2.8284270763397217,0.9361703395843506
1.6182646751403809,1.6177504062652588,0.0005142688751220703,0.8476555347442627,0.125,3.316624879837036,0.9362020492553711
1.6177098751068115,1.6180477142333984,-0.00033783912658691406,0.8469045758247375,1.0,7.141428470611572,0.9363700151443481
1.622931957244873,1.6125023365020752,0.010429620742797852,0.8482149839401245,0.0357142857142857,6.78233003616333,0.9367067813873291
1.6223106384277344,1.6133497953414917,0.008960843086242676,0.8477062582969666,0.1071428571428571,4.0,0.9363139867782593
1.6169118881225586,1.6187946796417236,-0.001882791519165039,0.8472239971160889,0.0892857142857143,2.6457512378692627,0.9366679787635803
1.6196939945220947,1.6157339811325073,0.003960013389587402,0.8483638167381287,1.0,2.6457512378692627,0.9370917677879333
1.6152105331420898,1.6204746961593628,-0.005264163017272949,0.8482998609542847,0.1785714285714286,2.6457512378692627,0.9369269609451294
1.6154980659484863,1.6191632747650146,-0.0036652088165283203,0.8471460938453674,0.1071428571428571,3.464101552963257,0.9358413815498352
1.6220896244049072,1.613465666770935,0.008623957633972168,0.8465753197669983,0.017857142857142905,4.242640495300293,0.9358961582183838
1.6156489849090576,1.6197094917297363,-0.004060506820678711,0.8482755422592163,0.1071428571428571,7.0,0.9371834397315979
1.6193784475326538,1.6159148216247559,0.0034636259078979492,0.8463356494903564,0.0535714285714286,7.416198253631592,0.9359002113342285
1.6178920269012451,1.617659091949463,0.00023293495178222656,0.8466156721115112,0.1964285714285714,3.605551242828369,0.9358863830566406
1.6220511198043823,1.6133959293365479,0.008655190467834473,0.8475279211997986,0.125,3.464101552963257,0.9362578392028809
1.6159189939498901,1.6191768646240234,-0.0032578706741333008,0.8488966822624207,1.0,3.0,0.937193751335144
1.6203913688659668,1.6145800352096558,0.005811333656311035,0.8454970717430115,0.017857142857142905,2.4494898319244385,0.9351484775543213
1.6182794570922852,1.6173102855682373,0.0009691715240478516,0.8472050428390503,0.2142857142857143,3.1622776985168457,0.9362871050834656
1.6127580404281616,1.6225310564041138,-0.009773015975952148,0.848286509513855,0.0714285714285714,4.0,0.9370894432067871
1.6146862506866455,1.620474100112915,-0.005787849426269531,0.8482286930084229,0.0892857142857143,4.358899116516113,0.9363110065460205
1.618459701538086,1.617092490196228,0.0013672113418579102,0.846466600894928,0.017857142857142905,4.582575798034668,0.935663104057312
1.6217793226242065,1.6136410236358643,0.008138298988342285,0.8473011255264282,0.1607142857142857,3.464101552963257,0.9360883235931396
1.620076060295105,1.6147035360336304,0.005372524261474609,0.8464889526367188,0.125,3.316624879837036,0.9359527826309204
1.6225676536560059,1.6120269298553467,0.01054072380065918,0.8468353152275085,0.3928571428571429,7.211102485656738,0.9360407590866089
1.6171889305114746,1.616529107093811,0.0006598234176635742,0.8480688333511353,0.0892857142857143,7.211102485656738,0.936811625957489
1.6120136976242065,1.621429681777954,-0.009415984153747559,0.8486377000808716,0.125,2.8284270763397217,0.9375698566436768
1.616041898727417,1.6172770261764526,-0.0012351274490356445,0.8476594686508179,0.0714285714285714,2.2360680103302,0.9366503953933716
1.6125459671020508,1.6205753087997437,-0.008029341697692871,0.8475456237792969,1.0,1.4142135381698608,0.9364274144172668
1.618028163909912,1.6151249408721924,0.0029032230377197266,0.8475939631462097,0.0714285714285714,7.416198253631592,0.9362971782684326
1.6174867153167725,1.6153285503387451,0.0021581649780273438,0.8470764756202698,0.0714285714285714,7.280109882354736,0.9364601969718933
1.6176841259002686,1.614768624305725,0.002915501594543457,0.8464612364768982,0.017857142857142905,7.280109882354736,0.9357342720031738
1.6174423694610596,1.6151821613311768,0.0022602081298828125,0.8472844362258911,0.017857142857142905,7.141428470611572,0.9364570379257202
1.619047999382019,1.6136116981506348,0.005436301231384277,0.846587061882019,1.0,2.2360680103302,0.935654878616333
1.6141924858093262,1.618491530418396,-0.004299044609069824,0.8471897840499878,0.0535714285714286,7.4833149909973145,0.9364596605300903
1.6169320344924927,1.615626335144043,0.001305699348449707,0.8468843698501587,1.0,7.280109882354736,0.9358276724815369
1.6165821552276611,1.615981101989746,0.0006010532379150391,0.8460098505020142,0.0892857142857143,2.8284270763397217,0.9351305961608887
1.6106983423233032,1.6220386028289795,-0.01134026050567627,0.8473657369613647,0.0,3.1622776985168457,0.9361733198165894
1.623153567314148,1.6088547706604004,0.014298796653747559,0.8464059233665466,1.0,2.8284270763397217,0.9346983432769775
1.6181728839874268,1.6145389080047607,0.0036339759826660156,0.8461768627166748,0.0535714285714286,3.316624879837036,0.935376763343811
1.6144546270370483,1.6177701950073242,-0.003315567970275879,0.847476601600647,0.125,2.4494898319244385,0.9367262125015259
1.6075408458709717,1.6246492862701416,-0.017108440399169922,0.8477972745895386,0.0535714285714286,3.872983455657959,0.9368554353713989
1.6146210432052612,1.6178685426712036,-0.003247499465942383,0.846678614616394,0.125,3.605551242828369,0.935987114906311
1.6208736896514893,1.6110906600952148,0.009783029556274414,0.845496416091919,0.0714285714285714,2.0,0.9347533583641052
1.6211426258087158,1.6104366779327393,0.010705947875976562,0.8456132411956787,0.0357142857142857,2.2360680103302,0.9350351095199585
1.6135833263397217,1.6182422637939453,-0.004658937454223633,0.8473007082939148,0.2321428571428571,7.280109882354736,0.9356378316879272
1.6130602359771729,1.6189510822296143,-0.005890846252441406,0.8467088937759399,0.0357142857142857,7.0,0.9354108572006226
1.620060682296753,1.6116931438446045,0.008367538452148438,0.8444080352783203,0.0357142857142857,2.8284270763397217,0.9341907501220703
1.616997480392456,1.614501714706421,0.0024957656860351562,0.8451193571090698,0.0535714285714286,3.1622776985168457,0.9343738555908203
1.6118693351745605,1.61952543258667,-0.007656097412109375,0.8471800088882446,1.0,3.1622776985168457,0.9361042380332947
1.6159074306488037,1.6159591674804688,-5.173683166503906e-05,0.8454412221908569,0.125,7.416198253631592,0.9349347352981567
1.6198968887329102,1.6117794513702393,0.008117437362670898,0.8448161482810974,0.017857142857142905,7.416198253631592,0.9348480105400085
1.6194941997528076,1.611541509628296,0.007952690124511719,0.8445881605148315,0.1607142857142857,3.1622776985168457,0.9342182874679565
1.6153067350387573,1.6150070428848267,0.00029969215393066406,0.8450186252593994,0.017857142857142905,3.0,0.9341880679130554
1.6139922142028809,1.6157114505767822,-0.0017192363739013672,0.8450181484222412,1.0,3.0,0.933878481388092
1.6229839324951172,1.6062120199203491,0.016771912574768066,0.8431432843208313,0.017857142857142905,6.7082037925720215,0.9330543875694275
1.6193660497665405,1.6095831394195557,0.009782910346984863,0.8444075584411621,0.1607142857142857,7.211102485656738,0.9336806535720825
1.6259576082229614,1.602524995803833,0.023432612419128418,0.8436030149459839,0.0714285714285714,2.2360680103302,0.933221697807312
1.6170384883880615,1.6117740869522095,0.005264401435852051,0.844192624092102,0.1964285714285714,3.0,0.933846652507782
1.617567777633667,1.6108496189117432,0.006718158721923828,0.8425934314727783,1.0,3.1622776985168457,0.9326944947242737
1.6207489967346191,1.607238531112671,0.013510465621948242,0.8438476324081421,0.0714285714285714,7.348469257354736,0.9328781962394714
1.611336588859558,1.6163506507873535,-0.00501406192779541,0.8450623154640198,0.017857142857142905,7.416198253631592,0.9342066049575806
1.615970253944397,1.6116654872894287,0.004304766654968262,0.8439297676086426,0.1428571428571429,2.6457512378692627,0.9334536194801331
1.6121318340301514,1.6151148080825806,-0.0029829740524291992,0.8425606489181519,0.0357142857142857,3.464101552963257,0.9320858716964722
1.6083054542541504,1.6187628507614136,-0.010457396507263184,0.8438782691955566,1.0,6.78233003616333,0.9335399866104126
1.6170036792755127,1.6097416877746582,0.007261991500854492,0.8433368802070618,0.017857142857142905,0.0,0.9328930377960205
1.6050920486450195,1.621201515197754,-0.016109466552734375,0.8439620733261108,0.1071428571428571,0.0,0.9332144260406494
1.6158440113067627,1.6101458072662354,0.005698204040527344,0.8419116139411926,0.1785714285714286,0.0,0.9316908121109009
1.6093910932540894,1.6162102222442627,-0.00681912899017334,0.8427881002426147,1.0,5.5677642822265625,0.9330275058746338
1.6137149333953857,1.612032413482666,0.0016825199127197266,0.8427377939224243,1.0,5.5677642822265625,0.9321117401123047
1.6133651733398438,1.6119531393051147,0.001412034034729004,0.842376708984375,1.0,6.480740547180176,0.9317194223403931
1.6015703678131104,1.6228455305099487,-0.02127516269683838,0.8418295383453369,1.0,4.242640495300293,0.9320100545883179
1.6125760078430176,1.611961841583252,0.000614166259765625,0.8414335250854492,0.4464285714285714,3.316624879837036,0.9310603141784668
1.6191861629486084,1.6049187183380127,0.014267444610595703,0.840634822845459,1.0,3.605551242828369,0.9308986663818359
1.6219710111618042,1.600799560546875,0.0211714506149292,0.8401516079902649,0.25,3.316624879837036,0.9304960370063782
1.6106038093566895,1.6129260063171387,-0.0023221969604492188,0.8404229879379272,0.0714285714285714,4.0,0.9307621717453003
1.6117985248565674,1.6111825704574585,0.0006159543991088867,0.8400889039039612,0.125,4.123105525970459,0.9305099844932556
1.6138124465942383,1.6083102226257324,0.005502223968505859,0.8387470245361328,0.2857142857142857,3.464101552963257,0.9291013479232788
1.6158032417297363,1.6052131652832031,0.010590076446533203,0.8386579751968384,0.1607142857142857,2.6457512378692627,0.9291667938232422
1.605848789215088,1.6138161420822144,-0.007967352867126465,0.8402395248413086,0.2678571428571429,2.2360680103302,0.9305654764175415
1.609139323234558,1.6094396114349365,-0.00030028820037841797,0.8390132784843445,0.0714285714285714,3.0,0.9291344881057739
1.6046435832977295,1.6130077838897705,-0.008364200592041016,0.8393516540527344,0.1428571428571429,3.605551242828369,0.9293509721755981
1.608186960220337,1.6091190576553345,-0.0009320974349975586,0.8386038541793823,0.017857142857142905,6.928203105926514,0.9284586906433105
1.6058748960494995,1.6109083890914917,-0.0050334930419921875,0.8398120999336243,0.0714285714285714,7.211102485656738,0.9296282529830933
1.601914405822754,1.6146893501281738,-0.012774944305419922,0.8387140035629272,0.0892857142857143,7.211102485656738,0.9290378093719482
1.6166647672653198,1.5998690128326416,0.016795754432678223,0.8374360799789429,0.1428571428571429,0.0,0.9285601377487183
1.6142394542694092,1.603830337524414,0.010409116744995117,0.8381242156028748,1.0,0.0,0.9286664724349976
1.6108263731002808,1.6060144901275635,0.004811882972717285,0.8377059102058411,0.0714285714285714,6.164413928985596,0.9283245801925659
1.6002376079559326,1.6149725914001465,-0.014734983444213867,0.8365107178688049,1.0,3.872983455657959,0.9268991947174072
1.6029307842254639,1.6109851598739624,-0.008054375648498535,0.8371881246566772,1.0,2.6457512378692627,0.9270110130310059
1.6092355251312256,1.6022043228149414,0.00703120231628418,0.8357162475585938,1.0,2.2360680103302,0.9255163669586182
1.6008883714675903,1.610083818435669,-0.009195446968078613,0.8361726999282837,0.3214285714285714,7.280109882354736,0.9267380833625793
1.5983561277389526,1.6102066040039062,-0.011850476264953613,0.8341077566146851,0.0892857142857143,7.348469257354736,0.9249733686447144
1.6009093523025513,1.6041476726531982,-0.0032383203506469727,0.8326021432876587,0.0357142857142857,3.316624879837036,0.9235544204711914
1.6054153442382812,1.5953891277313232,0.010026216506958008,0.8309093713760376,0.0535714285714286,3.316624879837036,0.9216898083686829
1.6066744327545166,1.591280460357666,0.015393972396850586,0.8286793828010559,1.0,2.8284270763397217,0.9194672107696533
1.6034564971923828,1.5918967723846436,0.011559724807739258,0.8275805115699768,0.0357142857142857,7.071067810058594,0.9185718894004822
1.5983984470367432,1.5948439836502075,0.0035544633865356445,0.8279557228088379,0.2321428571428571,7.071067810058594,0.9179873466491699
1.5976099967956543,1.5924893617630005,0.005120635032653809,0.8255069851875305,0.0357142857142857,2.2360680103302,0.9159908294677734
1.5972038507461548,1.5883259773254395,0.008877873420715332,0.8228646516799927,0.1071428571428571,2.2360680103302,0.9128259420394897
1.595392107963562,1.587676763534546,0.007715344429016113,0.8204280138015747,1.0,6.928203105926514,0.9096975326538086
1.5872164964675903,1.5910694599151611,-0.0038529634475708008,0.8178281784057617,0.1071428571428571,7.141428470611572,0.9056587219238281
1.5966761112213135,1.5781819820404053,0.018494129180908203,0.8142046928405762,0.0892857142857143,2.8284270763397217,0.901864767074585
1.585593819618225,1.5862932205200195,-0.0006994009017944336,0.8111038208007812,0.1428571428571429,2.2360680103302,0.8978852033615112
1.5829668045043945,1.5868313312530518,-0.0038645267486572266,0.8087745904922485,1.0,7.348469257354736,0.8943567872047424
1.5799310207366943,1.5900495052337646,-0.010118484497070312,0.80677729845047,0.0892857142857143,7.348469257354736,0.8916467428207397
1.583470344543457,1.5908503532409668,-0.007380008697509766,0.8056549429893494,0.0535714285714286,5.099019527435303,0.8898613452911377
1.5879337787628174,1.5930967330932617,-0.005162954330444336,0.8052963614463806,0.0357142857142857,5.656854152679443,0.8900387287139893
1.5954513549804688,1.5910563468933105,0.004395008087158203,0.8045459985733032,1.0,0.0,0.8908267021179199
1.6032098531723022,1.5863497257232666,0.016860127449035645,0.8043277859687805,0.0357142857142857,6.557438373565674,0.892998456954956
1.5988744497299194,1.593040108680725,0.005834341049194336,0.8048084378242493,0.4285714285714286,4.358899116516113,0.8973360061645508
1.601374864578247,1.58943772315979,0.011937141418457031,0.8040714263916016,1.0,2.6457512378692627,0.9014354944229126
1.5892094373703003,1.6002919673919678,-0.01108253002166748,0.8041173219680786,1.0,2.0,0.9068278074264526
1.5884358882904053,1.6007921695709229,-0.012356281280517578,0.8028684854507446,0.2321428571428571,2.4494898319244385,0.9126538038253784
1.599644422531128,1.5913641452789307,0.008280277252197266,0.799871027469635,0.1071428571428571,2.6457512378692627,0.9182299375534058
1.5963629484176636,1.5922789573669434,0.004083991050720215,0.7933835387229919,0.017857142857142905,1.7320507764816284,0.9198471307754517
1.5908277034759521,1.5903794765472412,0.0004482269287109375,0.78703373670578,0.0535714285714286,2.8284270763397217,0.9203444719314575
1.5833642482757568,1.5869598388671875,-0.003595590591430664,0.7791820168495178,0.125,2.2360680103302,0.9190712571144104
1.5762927532196045,1.5859320163726807,-0.009639263153076172,0.7737237215042114,0.0,1.7320507764816284,0.9176835417747498
1.5854456424713135,1.5712484121322632,0.014197230339050293,0.7731637358665466,0.0535714285714286,2.6457512378692627,0.9186378717422485
1.5770339965820312,1.573613166809082,0.0034208297729492188,0.7751032114028931,0.0892857142857143,7.211102485656738,0.922015905380249
1.5921642780303955,1.583587408065796,0.00857686996459961,0.7870163321495056,0.0,7.071067810058594,0.9283680319786072
1.6084078550338745,1.5997304916381836,0.008677363395690918,0.7962674498558044,0.0535714285714286,3.1622776985168457,0.9359219074249268
1.6118888854980469,1.620844841003418,-0.008955955505371094,0.8010610938072205,0.0714285714285714,2.8284270763397217,0.9366735816001892
1.6200547218322754,1.627044439315796,-0.006989717483520508,0.7989246249198914,1.0,7.280109882354736,0.9282374978065491
1.6244094371795654,1.6190377473831177,0.005371689796447754,0.7937057018280029,0.1071428571428571,0.0,0.9181541800498962
1.612833857536316,1.6168345212936401,-0.004000663757324219,0.7836518287658691,0.0714285714285714,7.416198253631592,0.9007893800735474
2.3150429725646973,2.3393750190734863,-0.024332046508789062,0.9586454629898071,0.0892857142857143,2.0,0.9999995231628418
2.172299385070801,2.158022165298462,0.014277219772338867,0.9606105089187622,0.0535714285714286,2.0,1.0
2.0161752700805664,2.020996332168579,-0.004821062088012695,0.9625422358512878,1.0,1.4142135381698608,0.9999979734420776
1.883102297782898,1.8786406517028809,0.00446164608001709,0.9622878432273865,1.0,2.6457512378692627,0.9999842643737793
1.7816411256790161,1.7647099494934082,0.01693117618560791,0.9524548053741455,0.017857142857142905,5.385164737701416,0.9989615082740784
1.7117856740951538,1.7181637287139893,-0.006378054618835449,0.9361473321914673,0.0535714285714286,5.74456262588501,0.9914380311965942
1.6719597578048706,1.6713767051696777,0.0005830526351928711,0.9039922952651978,0.017857142857142905,4.242640495300293,0.9704487323760986
1.6428526639938354,1.6533058881759644,-0.010453224182128906,0.8704119920730591,0.017857142857142905,2.0,0.9460728168487549
1.6322057247161865,1.6396510601043701,-0.007445335388183594,0.8555418252944946,0.1071428571428571,1.7320507764816284,0.9503008127212524
1.6189361810684204,1.6296770572662354,-0.010740876197814941,0.8412526845932007,0.5535714285714286,1.7320507764816284,0.9588983058929443
1.6253948211669922,1.6324223279953003,-0.0070275068283081055,0.8174225091934204,0.2857142857142857,2.2360680103302,0.9483709335327148
1.6402935981750488,1.6414982080459595,-0.0012046098709106445,0.7926251888275146,0.0357142857142857,3.605551242828369,0.9123032093048096
1.6342086791992188,1.6237757205963135,0.010432958602905273,0.7552614212036133,0.0357142857142857,3.872983455657959,0.860619843006134
1.6195920705795288,1.612349510192871,0.007242560386657715,0.7497721910476685,0.017857142857142905,3.7416574954986572,0.8428692817687988
1.634248971939087,1.6453135013580322,-0.011064529418945312,0.7614482045173645,0.0357142857142857,3.316624879837036,0.8559039831161499
1.6803898811340332,1.6797549724578857,0.0006349086761474609,0.7611240148544312,0.0535714285714286,6.78233003616333,0.8542577028274536
1.7326266765594482,1.7399513721466064,-0.007324695587158203,0.7624290585517883,0.1785714285714286,0.0,0.8453881740570068
1.790122628211975,1.7845540046691895,0.0055686235427856445,0.7554482221603394,0.0892857142857143,7.141428470611572,0.8342428207397461
1.8051079511642456,1.8172218799591064,-0.01211392879486084,0.7520560026168823,0.1607142857142857,3.605551242828369,0.8401360511779785
1.8093905448913574,1.807884931564331,0.0015056133270263672,0.7467737197875977,0.1785714285714286,3.464101552963257,0.8409643173217773
1.7894456386566162,1.8052117824554443,-0.015766143798828125,0.7610493898391724,1.0,3.316624879837036,0.8681026697158813
1.7770764827728271,1.784773588180542,-0.007697105407714844,0.7417415976524353,1.0,7.280109882354736,0.846634030342102
1.7570486068725586,1.7545076608657837,0.0025409460067749023,0.7430891394615173,0.0892857142857143,7.071067810058594,0.8456001281738281
1.7227799892425537,1.721266508102417,0.0015134811401367188,0.7259141206741333,0.1785714285714286,3.1622776985168457,0.8276212215423584
1.6862287521362305,1.6723334789276123,0.013895273208618164,0.7100671529769897,0.1428571428571429,3.464101552963257,0.8141649961471558
1.6467053890228271,1.629846215248108,0.01685917377471924,0.7127920389175415,0.0535714285714286,2.8284270763397217,0.8193976283073425
1.604865312576294,1.6104282140731812,-0.005562901496887207,0.715454638004303,1.0,3.1622776985168457,0.8305443525314331
1.5837335586547852,1.600250244140625,-0.016516685485839844,0.7381250858306885,0.1071428571428571,3.605551242828369,0.8499265909194946
1.5967669486999512,1.5849919319152832,0.011775016784667969,0.7509771585464478,0.0714285714285714,2.2360680103302,0.8605309724807739
1.5978387594223022,1.59395432472229,0.003884434700012207,0.7712302803993225,0.1428571428571429,2.6457512378692627,0.8769709467887878
1.6064022779464722,1.5998494625091553,0.0065528154373168945,0.7874968647956848,0.0357142857142857,4.0,0.8889867067337036
1.6133460998535156,1.6096718311309814,0.0036742687225341797,0.7998853921890259,0.1428571428571429,6.4031243324279785,0.8992841243743896
1.6168303489685059,1.6171005964279175,-0.0002702474594116211,0.8033943176269531,0.0892857142857143,7.348469257354736,0.8996409177780151
1.6218810081481934,1.6183030605316162,0.0035779476165771484,0.8094943761825562,0.1071428571428571,2.0,0.905402660369873
1.6152949333190918,1.6277539730072021,-0.012459039688110352,0.8143838047981262,0.017857142857142905,2.2360680103302,0.9108506441116333
1.6181974411010742,1.627091407775879,-0.008893966674804688,0.8114261031150818,0.2678571428571429,2.4494898319244385,0.9071102738380432
1.625070571899414,1.622528314590454,0.002542257308959961,0.813582181930542,1.0,7.280109882354736,0.9089390635490417
1.6322550773620605,1.6164820194244385,0.01577305793762207,0.8077313899993896,0.0357142857142857,0.0,0.9036781191825867
1.6200404167175293,1.6267735958099365,-0.0067331790924072266,0.8184667825698853,0.0357142857142857,7.211102485656738,0.9135849475860596
1.620092511177063,1.6318590641021729,-0.011766552925109863,0.8180686235427856,0.0535714285714286,2.2360680103302,0.913383960723877
1.6313732862472534,1.6248342990875244,0.006538987159729004,0.8175393342971802,0.0535714285714286,2.0,0.9113776683807373
1.6315295696258545,1.6283328533172607,0.00319671630859375,0.8260315656661987,1.0,2.6457512378692627,0.9175894856452942
1.6316428184509277,1.6315765380859375,6.628036499023438e-05,0.8242785930633545,1.0,2.6457512378692627,0.9164143800735474
1.6307873725891113,1.6369647979736328,-0.006177425384521484,0.8302324414253235,0.0714285714285714,2.0,0.9204508662223816
1.6405386924743652,1.634187936782837,0.00635075569152832,0.8302034139633179,0.017857142857142905,7.416198253631592,0.9197134375572205
1.6309458017349243,1.6490581035614014,-0.01811230182647705,0.8355204463005066,0.0535714285714286,7.348469257354736,0.9237598180770874
1.641394019126892,1.6441998481750488,-0.0028058290481567383,0.8339256644248962,0.0714285714285714,3.1622776985168457,0.9214816689491272
1.6359378099441528,1.6527514457702637,-0.01681363582611084,0.8350535035133362,0.0535714285714286,3.872983455657959,0.9223653078079224
1.6444602012634277,1.6509901285171509,-0.0065299272537231445,0.8325710296630859,0.017857142857142905,3.605551242828369,0.9199007749557495
1.6517106294631958,1.6467541456222534,0.004956483840942383,0.8243237733840942,1.0,2.0,0.9125716686248779
1.6522647142410278,1.6474835872650146,0.004781126976013184,0.8200969099998474,0.0357142857142857,2.4494898319244385,0.9089281558990479
1.648902416229248,1.647902488708496,0.0009999275207519531,0.8211251497268677,0.1428571428571429,7.211102485656738,0.9092276096343994
1.6514755487442017,1.6412601470947266,0.010215401649475098,0.8192816972732544,0.1964285714285714,7.416198253631592,0.9079170227050781
1.6499698162078857,1.6416056156158447,0.008364200592041016,0.8181853294372559,0.0357142857142857,7.416198253631592,0.9061216115951538
1.6491785049438477,1.6448266506195068,0.00435185432434082,0.8176891803741455,0.0357142857142857,7.348469257354736,0.9057406187057495
1.6423687934875488,1.648948311805725,-0.0065795183181762695,0.8265513181686401,0.0714285714285714,2.4494898319244385,0.913779616355896
1.646390438079834,1.656856656074524,-0.010466217994689941,0.8231633901596069,1.0,7.211102485656738,0.9110671281814575
1.6518727540969849,1.6539850234985352,-0.002112269401550293,0.8219361901283264,0.017857142857142905,7.4833149909973145,0.9082373380661011
1.6501208543777466,1.6531567573547363,-0.003035902976989746,0.8141698837280273,1.0,1.7320507764816284,0.9005714654922485
1.6555497646331787,1.652167797088623,0.003381967544555664,0.8176769018173218,0.0357142857142857,2.6457512378692627,0.9029604196548462
1.6603771448135376,1.6452378034591675,0.015139341354370117,0.8156718015670776,0.0714285714285714,2.2360680103302,0.9000951051712036
1.654853105545044,1.6494332551956177,0.0054198503494262695,0.8153140544891357,1.0,1.7320507764816284,0.8996134996414185
1.6468859910964966,1.6379187107086182,0.008967280387878418,0.8114563226699829,0.0,3.0,0.8950265645980835
1.6405705213546753,1.6393239498138428,0.0012465715408325195,0.8198560476303101,0.0535714285714286,3.464101552963257,0.9046518802642822
1.632684350013733,1.6339268684387207,-0.001242518424987793,0.8219338655471802,0.0714285714285714,2.2360680103302,0.9086230993270874
1.6360194683074951,1.6238844394683838,0.012135028839111328,0.8188477754592896,0.017857142857142905,2.0,0.9029005765914917
1.6271395683288574,1.6291987895965576,-0.0020592212677001953,0.8252711892127991,0.0357142857142857,7.211102485656738,0.9097408056259155
1.6302988529205322,1.622384786605835,0.007914066314697266,0.821860134601593,0.125,0.0,0.9046513438224792
1.6275887489318848,1.620239496231079,0.007349252700805664,0.8227823376655579,0.0892857142857143,7.348469257354736,0.9059700965881348
1.6234424114227295,1.6228711605072021,0.0005712509155273438,0.8309520483016968,0.0,1.4142135381698608,0.9159380197525024
1.6180174350738525,1.627089023590088,-0.009071588516235352,0.837534487247467,0.0714285714285714,2.2360680103302,0.9226430654525757
1.6198889017105103,1.624708890914917,-0.004819989204406738,0.8319617509841919,1.0,7.141428470611572,0.9123105406761169
1.6201574802398682,1.6207976341247559,-0.0006401538848876953,0.8344978094100952,1.0,7.0,0.9159696102142334
1.6224247217178345,1.615783452987671,0.006641268730163574,0.832313060760498,0.0357142857142857,7.0,0.914961576461792
1.6253504753112793,1.6089674234390259,0.016383051872253418,0.8280891180038452,0.0,7.280109882354736,0.9094622135162354
1.6205135583877563,1.6101562976837158,0.010357260704040527,0.8311769366264343,0.0892857142857143,2.4494898319244385,0.9143122434616089
1.6162092685699463,1.611517310142517,0.004691958427429199,0.8334933519363403,1.0,2.2360680103302,0.9161347150802612
1.608698844909668,1.614932656288147,-0.006233811378479004,0.836338996887207,0.125,2.4494898319244385,0.9161885976791382
1.6153357028961182,1.6060125827789307,0.0093231201171875,0.8341740369796753,1.0,2.0,0.9170303344726562
1.610068678855896,1.6075739860534668,0.0024946928024291992,0.8359097242355347,0.0535714285714286,4.358899116516113,0.9174166321754456
1.6049811840057373,1.609525203704834,-0.00454401969909668,0.8398626446723938,0.0535714285714286,4.0,0.9218483567237854
1.604283094406128,1.6061010360717773,-0.001817941665649414,0.8402625322341919,0.0357142857142857,3.0,0.923065185546875
1.6072348356246948,1.5956964492797852,0.011538386344909668,0.8393471240997314,0.0714285714285714,3.1622776985168457,0.9234310388565063
1.5934438705444336,1.6025080680847168,-0.009064197540283203,0.8428321480751038,0.0714285714285714,1.7320507764816284,0.9245072603225708
1.58333420753479,1.606074571609497,-0.02274036407470703,0.8413286805152893,0.2678571428571429,1.7320507764816284,0.92380291223526
1.5952643156051636,1.588754653930664,0.006509661674499512,0.8368633985519409,0.017857142857142905,7.348469257354736,0.91884446144104
1.5819308757781982,1.5951647758483887,-0.01323390007019043,0.8373525142669678,0.1428571428571429,7.348469257354736,0.9186774492263794
1.5893776416778564,1.582685947418213,0.006691694259643555,0.8316941261291504,0.0357142857142857,2.0,0.914650022983551
1.577890157699585,1.58566415309906,-0.007773995399475098,0.8332633972167969,0.017857142857142905,2.2360680103302,0.9149169325828552
1.57295823097229,1.587341547012329,-0.014383316040039062,0.8305844068527222,0.0357142857142857,2.8284270763397217,0.911968469619751
1.581672191619873,1.570774793624878,0.010897397994995117,0.8219795823097229,1.0,2.6457512378692627,0.9036362171173096
1.5722829103469849,1.5794026851654053,-0.00711977481842041,0.8176397681236267,0.0357142857142857,3.1622776985168457,0.8992208242416382
1.5817474126815796,1.5696604251861572,0.012086987495422363,0.8106207847595215,0.0357142857142857,3.605551242828369,0.8932597637176514
1.572554111480713,1.5852067470550537,-0.01265263557434082,0.812454342842102,0.0892857142857143,2.8284270763397217,0.8945148587226868
1.5751982927322388,1.5892829895019531,-0.014084696769714355,0.8121567964553833,0.0892857142857143,3.464101552963257,0.8949987292289734
1.5783240795135498,1.591835618019104,-0.0135115385055542,0.8125731945037842,0.0357142857142857,6.557438373565674,0.8984708786010742
1.5924761295318604,1.5832093954086304,0.00926673412322998,0.8047719597816467,0.1785714285714286,7.416198253631592,0.8985859751701355
1.5901575088500977,1.5763466358184814,0.013810873031616211,0.8102017641067505,0.0892857142857143,2.6457512378692627,0.9085308909416199
1.5808875560760498,1.5730693340301514,0.007818222045898438,0.8166525363922119,0.0535714285714286,3.1622776985168457,0.9172509908676147
1.5679807662963867,1.573664903640747,-0.0056841373443603516,0.8183260560035706,0.2321428571428571,2.4494898319244385,0.9237180352210999
1.5616867542266846,1.5475431680679321,0.014143586158752441,0.8150209188461304,1.0,2.0,0.924709677696228
1.5564987659454346,1.5235981941223145,0.03290057182312012,0.8131105899810791,0.017857142857142905,7.348469257354736,0.926016092300415
1.5366727113723755,1.5206149816513062,0.016057729721069336,0.8250648975372314,0.1071428571428571,7.211102485656738,0.9344386458396912
1.5170698165893555,1.520058274269104,-0.002988457679748535,0.8256478309631348,0.0714285714285714,2.2360680103302,0.9354219436645508
1.5242059230804443,1.500970482826233,0.023235440254211426,0.8201454877853394,0.0357142857142857,3.0,0.9329053163528442
1.4973928928375244,1.5050166845321655,-0.007623791694641113,0.8231968879699707,0.0357142857142857,3.0,0.9349422454833984
1.4971293210983276,1.4917123317718506,0.005416989326477051,0.8220540285110474,1.0,1.7320507764816284,0.9337296485900879
1.4946571588516235,1.4963361024856567,-0.0016789436340332031,0.8237901926040649,0.0714285714285714,7.348469257354736,0.93382728099823
1.5037109851837158,1.4973735809326172,0.006337404251098633,0.8258966207504272,0.017857142857142905,7.416198253631592,0.9328448176383972
1.5105621814727783,1.522010326385498,-0.011448144912719727,0.8319094181060791,0.1428571428571429,3.605551242828369,0.9364149570465088
1.5349838733673096,1.5387449264526367,-0.0037610530853271484,0.8366590142250061,0.017857142857142905,5.099019527435303,0.939401388168335
1.5715117454528809,1.5540087223052979,0.017503023147583008,0.8377223014831543,0.0357142857142857,4.242640495300293,0.9387321472167969
1.5887038707733154,1.584897518157959,0.0038063526153564453,0.8411266803741455,1.0,7.348469257354736,0.9388221502304077
1.611555814743042,1.6093450784683228,0.0022107362747192383,0.840435266494751,0.017857142857142905,0.0,0.9348886609077454
1.6322391033172607,1.633536458015442,-0.0012973546981811523,0.8400235176086426,0.2142857142857143,7.280109882354736,0.9321642518043518
1.6477580070495605,1.6440162658691406,0.003741741180419922,0.8322960138320923,0.2857142857142857,2.2360680103302,0.9230808019638062
1.6468755006790161,1.6572208404541016,-0.01034533977508545,0.843842625617981,0.0357142857142857,2.2360680103302,0.9318690299987793
1.6468780040740967,1.657899260520935,-0.011021256446838379,0.8461244106292725,1.0,2.8284270763397217,0.9349762201309204
1.6443300247192383,1.656214952468872,-0.011884927749633789,0.8417085409164429,1.0,7.141428470611572,0.9301819205284119
1.6495006084442139,1.6458033323287964,0.0036972761154174805,0.8418803215026855,0.0535714285714286,0.0,0.9287062883377075
1.6434928178787231,1.6461730003356934,-0.002680182456970215,0.8455687761306763,0.0357142857142857,7.416198253631592,0.9320083856582642
1.6453628540039062,1.6449015140533447,0.00046133995056152344,0.8518974781036377,0.0535714285714286,7.416198253631592,0.9373284578323364
1.642738699913025,1.6474347114562988,-0.004696011543273926,0.8557742238044739,0.0892857142857143,7.348469257354736,0.939298152923584
1.6485108137130737,1.6333814859390259,0.015129327774047852,0.8528066873550415,1.0,7.348469257354736,0.9338024854660034
1.6261885166168213,1.640087366104126,-0.013898849487304688,0.8671151399612427,1.0,7.0,0.9513251781463623
1.6184899806976318,1.6304242610931396,-0.011934280395507812,0.8557460308074951,0.017857142857142905,3.7416574954986572,0.935835063457489
1.626878261566162,1.608715295791626,0.018162965774536133,0.8565589189529419,1.0,3.0,0.935508668422699
1.6099581718444824,1.6190290451049805,-0.009070873260498047,0.8602956533432007,0.0357142857142857,3.464101552963257,0.9390989542007446
1.607694387435913,1.6120392084121704,-0.004344820976257324,0.8603848218917847,1.0,3.872983455657959,0.9392081499099731
1.6073769330978394,1.6022613048553467,0.005115628242492676,0.8599362373352051,0.125,2.6457512378692627,0.9383565187454224
1.6016533374786377,1.5997596979141235,0.0018936395645141602,0.8587576150894165,0.125,6.928203105926514,0.9379251003265381
1.5946247577667236,1.6003376245498657,-0.00571286678314209,0.8527625799179077,0.0714285714285714,7.348469257354736,0.9297379851341248
1.5979762077331543,1.5894575119018555,0.008518695831298828,0.8506778478622437,0.1428571428571429,7.348469257354736,0.9272233843803406
1.5926852226257324,1.583336353302002,0.009348869323730469,0.8480036854743958,0.1964285714285714,6.633249759674072,0.92519611120224
1.5808889865875244,1.5830650329589844,-0.002176046371459961,0.8491874933242798,0.1428571428571429,3.872983455657959,0.9271999597549438
1.5754684209823608,1.5753915309906006,7.68899917602539e-05,0.8504233956336975,1.0,7.280109882354736,0.9290920495986938
1.569705605506897,1.5680385828018188,0.001667022705078125,0.8445528745651245,0.0357142857142857,7.0,0.9183088541030884
1.5629191398620605,1.5621932744979858,0.000725865364074707,0.8472058773040771,1.0,2.8284270763397217,0.9261233806610107
1.5671563148498535,1.547513484954834,0.01964282989501953,0.8452072143554688,0.2142857142857143,2.0,0.9219294190406799
1.5517244338989258,1.5555733442306519,-0.0038489103317260742,0.846754252910614,0.0535714285714286,2.2360680103302,0.9246658086776733
1.555549144744873,1.5473856925964355,0.0081634521484375,0.8460860252380371,1.0,3.7416574954986572,0.9215775728225708
1.5472297668457031,1.5531245470046997,-0.005894780158996582,0.8453270196914673,0.125,3.464101552963257,0.92161625623703
1.5429134368896484,1.5558339357376099,-0.012920498847961426,0.8424273133277893,0.017857142857142905,2.4494898319244385,0.917607843875885
1.550437569618225,1.5521724224090576,-0.0017348527908325195,0.8422772884368896,0.0535714285714286,7.211102485656738,0.9172362089157104
1.5474952459335327,1.5582456588745117,-0.010750412940979004,0.8426133990287781,0.0357142857142857,7.071067810058594,0.9165512919425964
1.56103515625,1.5435523986816406,0.017482757568359375,0.8402522206306458,0.2142857142857143,3.1622776985168457,0.9170532822608948
1.5481534004211426,1.5528916120529175,-0.004738211631774902,0.8381584882736206,0.0357142857142857,3.464101552963257,0.9148954153060913
1.5492457151412964,1.544074535369873,0.00517117977142334,0.838638186454773,0.0714285714285714,3.316624879837036,0.9152841567993164
1.538987398147583,1.5435395240783691,-0.004552125930786133,0.8355834484100342,1.0,1.4142135381698608,0.9140264987945557
1.5372083187103271,1.5320465564727783,0.005161762237548828,0.8344137668609619,0.1071428571428571,1.4142135381698608,0.9152708053588867
1.5330970287322998,1.5280656814575195,0.0050313472747802734,0.8363139629364014,0.0714285714285714,2.0,0.9148802161216736
1.5327123403549194,1.5198014974594116,0.012910842895507812,0.8349494338035583,0.1785714285714286,7.280109882354736,0.9136679172515869
1.5258831977844238,1.5256022214889526,0.0002809762954711914,0.8362529277801514,0.017857142857142905,6.928203105926514,0.9150300025939941
1.5255608558654785,1.5312163829803467,-0.005655527114868164,0.8354930281639099,0.017857142857142905,3.872983455657959,0.9149941802024841
1.5409634113311768,1.5345309972763062,0.0064324140548706055,0.838615357875824,0.017857142857142905,4.242640495300293,0.9171003699302673
1.538013219833374,1.5548100471496582,-0.01679682731628418,0.8406306505203247,0.0535714285714286,6.557438373565674,0.918023943901062
1.5521173477172852,1.5425392389297485,0.009578108787536621,0.8356935381889343,1.0,7.416198253631592,0.9156218767166138
1.544216513633728,1.5517632961273193,-0.007546782493591309,0.8369089961051941,0.1428571428571429,1.7320507764816284,0.9173097014427185
1.5437179803848267,1.54598069190979,-0.002262711524963379,0.8379243612289429,0.125,1.7320507764816284,0.9203832149505615
1.5409976243972778,1.5401182174682617,0.0008794069290161133,0.8383599519729614,0.2321428571428571,2.4494898319244385,0.9211758971214294
1.5421217679977417,1.5340657234191895,0.008056044578552246,0.8372036814689636,1.0,7.141428470611572,0.9226342439651489
1.5404071807861328,1.5345605611801147,0.005846619606018066,0.8385002613067627,0.017857142857142905,7.211102485656738,0.927819550037384
1.5272154808044434,1.5513513088226318,-0.024135828018188477,0.8428156971931458,0.0357142857142857,3.1622776985168457,0.9284855723381042
1.5470654964447021,1.548567295074463,-0.0015017986297607422,0.8432219624519348,0.017857142857142905,7.071067810058594,0.9326602220535278
1.546940803527832,1.5603702068328857,-0.013429403305053711,0.8453243970870972,0.0892857142857143,0.0,0.9378737211227417
1.5551588535308838,1.55936861038208,-0.004209756851196289,0.8444403409957886,1.0,7.211102485656738,0.9383440017700195
1.5596046447753906,1.5602357387542725,-0.0006310939788818359,0.8428064584732056,0.0714285714285714,3.1622776985168457,0.9395620822906494
1.5611363649368286,1.5649499893188477,-0.003813624382019043,0.8447481393814087,0.1071428571428571,3.605551242828369,0.9449262619018555
1.5619173049926758,1.5659377574920654,-0.0040204524993896484,0.8456991314888,1.0,3.1622776985168457,0.9457821249961853
1.5693367719650269,1.5621094703674316,0.007227301597595215,0.8460665941238403,1.0,1.4142135381698608,0.9479752779006958
1.5550212860107422,1.575533151626587,-0.020511865615844727,0.8483681082725525,0.0714285714285714,4.0,0.9511971473693848
1.562948226928711,1.5618438720703125,0.0011043548583984375,0.8480607271194458,0.1071428571428571,3.872983455657959,0.9557269215583801
1.5455578565597534,1.5734195709228516,-0.027861714363098145,0.8507212400436401,0.1964285714285714,7.348469257354736,0.9559907913208008
1.555521845817566,1.5628973245620728,-0.007375478744506836,0.8534828424453735,0.017857142857142905,0.0,0.9601962566375732
1.5655488967895508,1.5534794330596924,0.012069463729858398,0.8544890880584717,0.017857142857142905,7.141428470611572,0.9645355939865112
1.5613887310028076,1.5596940517425537,0.0016946792602539062,0.8594436049461365,0.2678571428571429,2.2360680103302,0.967665433883667
1.5609837770462036,1.5649927854537964,-0.0040090084075927734,0.8633064031600952,0.0357142857142857,1.0,0.9695660471916199
1.5582807064056396,1.5684560537338257,-0.010175347328186035,0.8655714392662048,1.0,2.0,0.9716540575027466
1.5682027339935303,1.561631202697754,0.006571531295776367,0.8657007217407227,1.0,7.280109882354736,0.9703714847564697
1.5612249374389648,1.5722278356552124,-0.011002898216247559,0.8700205087661743,0.0892857142857143,0.0,0.971243679523468
1.5636035203933716,1.571773648262024,-0.008170127868652344,0.8715298175811768,0.0,7.280109882354736,0.970988392829895
1.5662071704864502,1.5736334323883057,-0.007426261901855469,0.8755114078521729,0.017857142857142905,2.6457512378692627,0.9720697402954102
1.5721766948699951,1.5819789171218872,-0.00980222225189209,0.8773461580276489,0.0535714285714286,3.1622776985168457,0.9712393879890442
1.591660976409912,1.5758368968963623,0.015824079513549805,0.876953125,1.0,6.78233003616333,0.9690682888031006
1.5869534015655518,1.589910864830017,-0.002957463264465332,0.8821065425872803,1.0,0.0,0.9705278873443604
1.5886006355285645,1.5945976972579956,-0.005997061729431152,0.8823411464691162,0.0535714285714286,7.416198253631592,0.9678781628608704
1.5861616134643555,1.600517749786377,-0.014356136322021484,0.8853623270988464,0.0714285714285714,2.8284270763397217,0.9678508639335632
1.594860315322876,1.5960595607757568,-0.0011992454528808594,0.8883762359619141,0.1785714285714286,2.4494898319244385,0.9673085808753967
1.5900368690490723,1.6076452732086182,-0.0176084041595459,0.8916294574737549,1.0,1.4142135381698608,0.9672242403030396
1.6043092012405396,1.6046764850616455,-0.00036728382110595703,0.8940429091453552,1.0,1.4142135381698608,0.9668846726417542
1.6179883480072021,1.6011126041412354,0.016875743865966797,0.8948159217834473,0.017857142857142905,7.416198253631592,0.9659076929092407
1.5975934267044067,1.6264073848724365,-0.028813958168029785,0.8987902402877808,0.125,6.928203105926514,0.9668474197387695
1.6154882907867432,1.6135139465332031,0.001974344253540039,0.8981024622917175,0.017857142857142905,3.1622776985168457,0.9661924242973328
1.6171519756317139,1.6136975288391113,0.003454446792602539,0.8986654281616211,0.017857142857142905,4.123105525970459,0.9662876129150391
1.6111829280853271,1.620689868927002,-0.009506940841674805,0.897883415222168,0.017857142857142905,2.0,0.9659143090248108
1.6085643768310547,1.6216177940368652,-0.013053417205810547,0.895845890045166,1.0,2.0,0.964377760887146
1.6088435649871826,1.61882483959198,-0.009981274604797363,0.8932416439056396,0.1428571428571429,7.416198253631592,0.9639754295349121
1.6206856966018677,1.6043870449066162,0.016298651695251465,0.8894394040107727,0.2857142857142857,6.855654716491699,0.9627711772918701
1.6139459609985352,1.6101453304290771,0.003800630569458008,0.8875606060028076,0.017857142857142905,3.464101552963257,0.962600827217102
1.6068811416625977,1.6189048290252686,-0.012023687362670898,0.888766884803772,0.0535714285714286,3.0,0.9642444849014282
1.6128698587417603,1.6162805557250977,-0.0034106969833374023,0.8878674507141113,0.017857142857142905,7.071067810058594,0.9655545949935913
1.6124094724655151,1.6241724491119385,-0.01176297664642334,0.8872925043106079,1.0,0.0,0.9663126468658447
1.6219254732131958,1.6270771026611328,-0.005151629447937012,0.8869344592094421,0.1607142857142857,7.416198253631592,0.966066837310791
1.628628134727478,1.6352674961090088,-0.006639361381530762,0.8864601850509644,0.0535714285714286,2.8284270763397217,0.9669861793518066
1.6429158449172974,1.6328598260879517,0.010056018829345703,0.8833624124526978,0.1071428571428571,4.0,0.9652426838874817
1.6513233184814453,1.6318473815917969,0.019475936889648438,0.8796591758728027,1.0,4.358899116516113,0.9641517400741577
1.646336317062378,1.6464354991912842,-9.918212890625e-05,0.8799606561660767,1.0,2.6457512378692627,0.9641594290733337
1.6464844942092896,1.6501076221466064,-0.0036231279373168945,0.8773443698883057,0.017857142857142905,3.1622776985168457,0.9632514715194702
1.6484981775283813,1.6479774713516235,0.0005207061767578125,0.8739296197891235,0.1607142857142857,3.316624879837036,0.9620539546012878
1.6500043869018555,1.6431918144226074,0.006812572479248047,0.8723506927490234,0.2321428571428571,1.7320507764816284,0.9623839259147644
1.6465301513671875,1.6426115036010742,0.003918647766113281,0.8717677593231201,0.1071428571428571,7.416198253631592,0.9630934000015259
1.6448602676391602,1.6411137580871582,0.003746509552001953,0.8709481358528137,0.017857142857142905,7.141428470611572,0.9643068313598633
1.6449379920959473,1.640601634979248,0.004336357116699219,0.8714103102684021,0.1607142857142857,3.1622776985168457,0.965817928314209
1.6497161388397217,1.6384921073913574,0.011224031448364258,0.872240424156189,0.0357142857142857,6.855654716491699,0.9672178626060486
1.646560788154602,1.648092269897461,-0.0015314817428588867,0.8742789030075073,0.017857142857142905,0.0,0.9686038494110107
1.648456335067749,1.650288701057434,-0.0018323659896850586,0.8747782707214355,1.0,7.348469257354736,0.9694315791130066
1.651092290878296,1.6498310565948486,0.0012612342834472656,0.8737998008728027,0.0892857142857143,7.348469257354736,0.9681751132011414
1.6533899307250977,1.6462275981903076,0.007162332534790039,0.8707849383354187,0.1607142857142857,6.928203105926514,0.966579020023346
1.6526498794555664,1.641313076019287,0.011336803436279297,0.8699833750724792,1.0,3.0,0.9664050936698914
1.6424083709716797,1.6421043872833252,0.0003039836883544922,0.8703786134719849,1.0,2.2360680103302,0.9650583863258362
1.6388514041900635,1.6371506452560425,0.001700758934020996,0.8688879013061523,0.0357142857142857,3.605551242828369,0.9639559388160706
1.6289981603622437,1.6383589506149292,-0.009360790252685547,0.8695393800735474,1.0,3.316624879837036,0.9630062580108643
1.6309397220611572,1.6288642883300781,0.0020754337310791016,0.8692841529846191,0.1428571428571429,4.242640495300293,0.9617435932159424
1.6352429389953613,1.6177949905395508,0.017447948455810547,0.8676255941390991,0.017857142857142905,6.324555397033691,0.9594482779502869
1.6294865608215332,1.6199508905410767,0.009535670280456543,0.8711062669754028,0.0714285714285714,7.416198253631592,0.9607464075088501
1.618638038635254,1.6259117126464844,-0.007273674011230469,0.8743582963943481,0.1607142857142857,7.416198253631592,0.9610230922698975
1.6232587099075317,1.6194217205047607,0.003836989402770996,0.8762330412864685,0.0357142857142857,0.0,0.9618239402770996
1.6195658445358276,1.6226356029510498,-0.003069758415222168,0.8806049227714539,0.2857142857142857,0.0,0.9642258882522583
1.621315360069275,1.6230554580688477,-0.001740097999572754,0.8805396556854248,1.0,7.280109882354736,0.9638447761535645
1.6277885437011719,1.6175463199615479,0.010242223739624023,0.8818589448928833,0.017857142857142905,7.280109882354736,0.9641391038894653
1.6276915073394775,1.6159629821777344,0.011728525161743164,0.8805403709411621,1.0,6.244997978210449,0.964124321937561
1.616317868232727,1.624439001083374,-0.008121132850646973,0.8838626742362976,1.0,4.0,0.9663686156272888
1.6158077716827393,1.6193726062774658,-0.0035648345947265625,0.8862428665161133,1.0,1.7320507764816284,0.9684927463531494
1.6281509399414062,1.6042160987854004,0.02393484115600586,0.8849421739578247,0.0535714285714286,7.348469257354736,0.9675861597061157
1.6104182004928589,1.6207690238952637,-0.010350823402404785,0.8905621767044067,1.0,7.211102485656738,0.9714980125427246
1.616490364074707,1.6151647567749023,0.0013256072998046875,0.8923618197441101,0.3035714285714286,2.4494898319244385,0.9718148112297058
1.6172525882720947,1.6167075634002686,0.0005450248718261719,0.8927478790283203,0.0535714285714286,7.348469257354736,0.9724515676498413
1.6284725666046143,1.6079411506652832,0.020531415939331055,0.8929091095924377,0.0357142857142857,0.0,0.9723280072212219
1.6185529232025146,1.6244935989379883,-0.005940675735473633,0.8966577053070068,1.0,7.416198253631592,0.9750062823295593
1.6207327842712402,1.621018409729004,-0.0002856254577636719,0.8950188159942627,0.0714285714285714,3.316624879837036,0.9734165668487549
1.6289846897125244,1.6121201515197754,0.016864538192749023,0.893938422203064,0.0357142857142857,6.78233003616333,0.9733754992485046
1.6188149452209473,1.6206514835357666,-0.001836538314819336,0.8960572481155396,1.0,7.416198253631592,0.9738625288009644
1.6235787868499756,1.613141655921936,0.01043713092803955,0.8933572173118591,1.0,7.416198253631592,0.9732038974761963
1.61753249168396,1.6166166067123413,0.0009158849716186523,0.8956111669540405,0.017857142857142905,7.416198253631592,0.9740110635757446
1.623650312423706,1.609588384628296,0.014061927795410156,0.8927634954452515,0.1785714285714286,1.4142135381698608,0.9725463390350342
1.6112074851989746,1.6197004318237305,-0.00849294662475586,0.896636962890625,1.0,7.416198253631592,0.974791407585144
1.6065086126327515,1.6250524520874023,-0.01854383945465088,0.8979855179786682,0.017857142857142905,7.348469257354736,0.9754033088684082
1.6195695400238037,1.611670732498169,0.007898807525634766,0.8955168724060059,1.0,2.4494898319244385,0.9740790128707886
1.6099039316177368,1.6222232580184937,-0.012319326400756836,0.8969924449920654,0.017857142857142905,3.464101552963257,0.9746614098548889
1.6103425025939941,1.6227388381958008,-0.01239633560180664,0.895846962928772,0.017857142857142905,4.358899116516113,0.9742765426635742
1.628435730934143,1.6104154586791992,0.018020272254943848,0.8924921751022339,1.0,3.0,0.9726008176803589
1.6235156059265137,1.6097123622894287,0.013803243637084961,0.8931164741516113,0.0357142857142857,7.348469257354736,0.973517656326294
1.6209983825683594,1.6131117343902588,0.007886648178100586,0.8943816423416138,0.0714285714285714,7.071067810058594,0.973926305770874
1.6125293970108032,1.6215565204620361,-0.00902712345123291,0.895555853843689,0.2142857142857143,2.6457512378692627,0.9745420217514038
1.618189811706543,1.6243364810943604,-0.006146669387817383,0.892640233039856,0.125,2.0,0.9720415472984314
1.6233645677566528,1.6102906465530396,0.013073921203613281,0.8935983180999756,0.0357142857142857,3.1622776985168457,0.9732754826545715
1.6176379919052124,1.616178274154663,0.0014597177505493164,0.8936684727668762,1.0,3.872983455657959,0.9739190340042114
1.6144601106643677,1.6212844848632812,-0.006824374198913574,0.8968666791915894,0.1071428571428571,7.211102485656738,0.9751657247543335
1.6125106811523438,1.6212794780731201,-0.008768796920776367,0.8952168226242065,0.0535714285714286,7.211102485656738,0.974199116230011
1.6223528385162354,1.611279010772705,0.011073827743530273,0.8948402404785156,0.017857142857142905,7.211102485656738,0.973611056804657
1.6251300573349,1.6086093187332153,0.01652073860168457,0.8928812146186829,0.1964285714285714,7.348469257354736,0.9727373123168945
1.6099917888641357,1.6231857538223267,-0.013193964958190918,0.8949674963951111,0.0714285714285714,2.4494898319244385,0.9733539819717407
1.6231940984725952,1.610601544380188,0.012592554092407227,0.8937963247299194,1.0,2.8284270763397217,0.9732972383499146
1.6126800775527954,1.6212332248687744,-0.008553147315979004,0.8973197937011719,0.0714285714285714,1.7320507764816284,0.9748426675796509
1.6125496625900269,1.6216638088226318,-0.00911414623260498,0.8956518173217773,1.0,2.0,0.9743363857269287
1.6137895584106445,1.6201112270355225,-0.00632166862487793,0.8959110975265503,0.0357142857142857,3.464101552963257,0.9748710989952087
1.6080998182296753,1.6260666847229004,-0.017966866493225098,0.8957105875015259,0.1428571428571429,2.8284270763397217,0.9745816588401794
1.6258907318115234,1.6081558465957642,0.017734885215759277,0.8923419713973999,0.0357142857142857,2.0,0.9728773832321167
1.611396312713623,1.6231269836425781,-0.011730670928955078,0.8966673612594604,0.017857142857142905,2.0,0.9747384786605835
1.6075443029403687,1.6259171962738037,-0.01837289333343506,0.8957090973854065,0.0535714285714286,2.4494898319244385,0.974177360534668
1.618813157081604,1.6159794330596924,0.002833724021911621,0.8938379287719727,0.1607142857142857,7.141428470611572,0.9732285737991333
1.625253677368164,1.6093673706054688,0.015886306762695312,0.8932199478149414,0.017857142857142905,6.4031243324279785,0.9727497100830078
1.617985486984253,1.6168091297149658,0.0011763572692871094,0.894483745098114,0.0535714285714286,4.242640495300293,0.9739677906036377
1.6142644882202148,1.6207070350646973,-0.006442546844482422,0.8957288265228271,0.017857142857142905,2.8284270763397217,0.9739336967468262
1.6186444759368896,1.6165083646774292,0.0021361112594604492,0.894540548324585,0.0892857142857143,2.0,0.9738462567329407
1.615887999534607,1.6191356182098389,-0.0032476186752319336,0.8942526578903198,1.0,2.6457512378692627,0.9739283323287964
1.6126123666763306,1.6228001117706299,-0.010187745094299316,0.8955018520355225,0.2678571428571429,2.4494898319244385,0.9741694927215576
1.6217421293258667,1.6147189140319824,0.007023215293884277,0.8927628993988037,0.0535714285714286,2.4494898319244385,0.9722995758056641
1.622140645980835,1.6134049892425537,0.00873565673828125,0.8922954797744751,0.0892857142857143,3.464101552963257,0.9724248647689819
1.6118533611297607,1.6232383251190186,-0.011384963989257812,0.8941521644592285,0.0535714285714286,2.8284270763397217,0.9733777046203613
1.6117238998413086,1.6238903999328613,-0.012166500091552734,0.8951367139816284,0.0714285714285714,7.348469257354736,0.9737787842750549
1.6167855262756348,1.6189167499542236,-0.002131223678588867,0.8954797387123108,0.0357142857142857,7.348469257354736,0.9738057851791382
1.6048051118850708,1.6303783655166626,-0.025573253631591797,0.8960508108139038,0.0714285714285714,2.2360680103302,0.9743952751159668
1.6113018989562988,1.6241238117218018,-0.01282191276550293,0.8940985202789307,0.1428571428571429,2.2360680103302,0.9735615253448486
1.623239278793335,1.6124732494354248,0.010766029357910156,0.8929129838943481,0.0357142857142857,2.8284270763397217,0.9730711579322815
1.6215534210205078,1.6139805316925049,0.00757288932800293,0.8952483534812927,1.0,2.8284270763397217,0.9735559225082397
1.619706392288208,1.6161813735961914,0.0035250186920166016,0.8936829566955566,0.0357142857142857,2.2360680103302,0.97325199842453
1.6045305728912354,1.6307977437973022,-0.026267170906066895,0.8967993259429932,0.0535714285714286,2.6457512378692627,0.9742562770843506
1.6124588251113892,1.623599648475647,-0.011140823364257812,0.8958724141120911,0.0357142857142857,2.4494898319244385,0.9748860597610474
1.614058256149292,1.621894121170044,-0.007835865020751953,0.8941648006439209,0.1071428571428571,3.605551242828369,0.9737477898597717
1.6276050806045532,1.608243703842163,0.019361376762390137,0.8911154270172119,0.0357142857142857,3.7416574954986572,0.9723955392837524
1.6212515830993652,1.6150505542755127,0.006201028823852539,0.8947025537490845,0.0535714285714286,2.2360680103302,0.973484218120575
1.6217483282089233,1.6144851446151733,0.00726318359375,0.8935918211936951,0.0714285714285714,2.8284270763397217,0.9729050397872925
1.616949200630188,1.6189775466918945,-0.002028346061706543,0.8928977251052856,0.0357142857142857,3.464101552963257,0.9725754261016846
1.6144263744354248,1.6224967241287231,-0.00807034969329834,0.8936873078346252,0.1964285714285714,2.6457512378692627,0.9726431369781494
1.6291022300720215,1.6065397262573242,0.022562503814697266,0.8912551403045654,0.0535714285714286,3.872983455657959,0.9717022180557251
1.6167049407958984,1.6194498538970947,-0.002744913101196289,0.8945958614349365,0.0357142857142857,4.4721360206604,0.9742547273635864
1.620790958404541,1.615321397781372,0.005469560623168945,0.8937685489654541,0.1428571428571429,2.8284270763397217,0.9729836583137512
1.6156494617462158,1.6203663349151611,-0.0047168731689453125,0.893794059753418,0.1428571428571429,4.4721360206604,0.9739990234375
1.6115481853485107,1.6245790719985962,-0.01303088665008545,0.8954380750656128,0.017857142857142905,3.464101552963257,0.9733406901359558
1.6279370784759521,1.6085518598556519,0.019385218620300293,0.8919085264205933,0.25,2.2360680103302,0.9724973440170288
1.6148829460144043,1.6216003894805908,-0.0067174434661865234,0.8952338695526123,0.1071428571428571,2.4494898319244385,0.9740705490112305
1.624349594116211,1.6120017766952515,0.012347817420959473,0.8936545848846436,0.1785714285714286,7.280109882354736,0.9735537767410278
1.6113975048065186,1.6252505779266357,-0.013853073120117188,0.8945070505142212,0.1785714285714286,6.557438373565674,0.9735531806945801
1.6267166137695312,1.609826683998108,0.01688992977142334,0.8928471803665161,0.0357142857142857,3.464101552963257,0.971954345703125
1.6170973777770996,1.6196551322937012,-0.0025577545166015625,0.8933206796646118,0.0535714285714286,2.8284270763397217,0.9727708697319031
1.6261953115463257,1.6104791164398193,0.015716195106506348,0.8921941518783569,0.0535714285714286,7.0,0.9721707701683044
1.613981008529663,1.6227869987487793,-0.008805990219116211,0.8956559896469116,1.0,7.280109882354736,0.973835825920105
1.6145354509353638,1.622096061706543,-0.007560610771179199,0.8927027583122253,0.2321428571428571,3.872983455657959,0.9727783203125
1.6206285953521729,1.6153805255889893,0.005248069763183594,0.8938868641853333,0.017857142857142905,4.123105525970459,0.9729480743408203
1.6206698417663574,1.616091251373291,0.004578590393066406,0.8942358493804932,0.125,7.141428470611572,0.9730793833732605
1.608171820640564,1.6285104751586914,-0.02033865451812744,0.8954695463180542,1.0,7.071067810058594,0.974373459815979
1.6077148914337158,1.6315141916275024,-0.02379930019378662,0.8969488143920898,0.0535714285714286,2.6457512378692627,0.9755122661590576
1.6291749477386475,1.6104495525360107,0.01872539520263672,0.8909314870834351,0.2857142857142857,3.0,0.9718157052993774
1.6246525049209595,1.6123268604278564,0.012325644493103027,0.8923277854919434,0.0892857142857143,7.071067810058594,0.9725452661514282
1.6226736307144165,1.6143485307693481,0.00832509994506836,0.8930210471153259,1.0,0.0,0.9725930690765381
1.6200367212295532,1.6170872449874878,0.0029494762420654297,0.8931147456169128,0.1071428571428571,0.0,0.973322868347168
1.6183788776397705,1.6187094449996948,-0.0003305673599243164,0.894112229347229,0.0535714285714286,6.928203105926514,0.9736908674240112
1.6157732009887695,1.6213972568511963,-0.005624055862426758,0.8949277997016907,0.1071428571428571,2.6457512378692627,0.9742168188095093
1.6098566055297852,1.6268939971923828,-0.017037391662597656,0.8937036991119385,1.0,7.0,0.9732670783996582
1.618336796760559,1.6187710762023926,-0.0004342794418334961,0.8942439556121826,1.0,6.78233003616333,0.9735108613967896
1.6202754974365234,1.6163747310638428,0.003900766372680664,0.8938000798225403,1.0,4.0,0.9728833436965942
1.608368158340454,1.627935528755188,-0.019567370414733887,0.8924192190170288,0.1428571428571429,3.0,0.9723386764526367
1.608972430229187,1.6281347274780273,-0.019162297248840332,0.8965853452682495,0.125,2.2360680103302,0.9749793410301208
1.629251480102539,1.6077022552490234,0.021549224853515625,0.8911460638046265,1.0,7.211102485656738,0.9721463322639465
1.625675082206726,1.6112117767333984,0.014463305473327637,0.8927273154258728,0.1785714285714286,7.071067810058594,0.9729663729667664
1.6156843900680542,1.6217105388641357,-0.006026148796081543,0.8938748240470886,0.1428571428571429,2.8284270763397217,0.9731832146644592
1.6196494102478027,1.6174030303955078,0.002246379852294922,0.8934526443481445,0.017857142857142905,2.0,0.9735710620880127
1.6102888584136963,1.6270668506622314,-0.016777992248535156,0.8956102132797241,0.0714285714285714,7.348469257354736,0.9743450880050659
1.6128261089324951,1.6242964267730713,-0.011470317840576172,0.8937376141548157,1.0,7.280109882354736,0.9728902578353882
1.61519193649292,1.622044324874878,-0.006852388381958008,0.8932702541351318,0.1071428571428571,7.280109882354736,0.9734164476394653
1.6195324659347534,1.6176698207855225,0.001862645149230957,0.8928443193435669,0.0357142857142857,6.557438373565674,0.9732046723365784
1.6127241849899292,1.6245239973068237,-0.011799812316894531,0.8950421810150146,0.0357142857142857,4.0,0.9735535383224487
1.6181248426437378,1.6191275119781494,-0.001002669334411621,0.8944072723388672,1.0,2.6457512378692627,0.9731694459915161
1.6255252361297607,1.611714243888855,0.013810992240905762,0.8897140622138977,0.0535714285714286,3.7416574954986572,0.9714855551719666
1.6244730949401855,1.6126177310943604,0.011855363845825195,0.8901076316833496,1.0,4.123105525970459,0.9712982177734375
1.6088528633117676,1.6283468008041382,-0.019493937492370605,0.8955335021018982,0.2321428571428571,2.6457512378692627,0.9748194217681885
1.6123042106628418,1.624678373336792,-0.012374162673950195,0.8956249952316284,0.125,7.071067810058594,0.9744170308113098
1.6206424236297607,1.6162264347076416,0.004415988922119141,0.894091784954071,0.0357142857142857,7.141428470611572,0.9737374782562256
1.620175838470459,1.6171655654907227,0.003010272979736328,0.8930714130401611,0.2857142857142857,2.8284270763397217,0.9728829860687256
1.619940996170044,1.617658257484436,0.00228273868560791,0.8917688131332397,0.017857142857142905,2.6457512378692627,0.9721171855926514
1.6126201152801514,1.6247106790542603,-0.012090563774108887,0.8954008221626282,0.1071428571428571,3.316624879837036,0.9743040800094604
1.611670970916748,1.6253893375396729,-0.013718366622924805,0.8939508199691772,1.0,2.6457512378692627,0.9733211994171143
1.612926959991455,1.624459981918335,-0.011533021926879883,0.8935680389404297,0.0892857142857143,7.348469257354736,0.9737432599067688
1.6108672618865967,1.6262714862823486,-0.015404224395751953,0.8938111066818237,0.0892857142857143,0.0,0.9731408357620239
1.6294240951538086,1.608054280281067,0.0213698148727417,0.890496551990509,0.1071428571428571,7.0,0.9715360999107361
1.6198978424072266,1.6175413131713867,0.0023565292358398438,0.8925614953041077,0.0892857142857143,3.316624879837036,0.9730364084243774
1.624345302581787,1.6131975650787354,0.011147737503051758,0.8916663527488708,0.0357142857142857,3.316624879837036,0.9725832939147949
1.6123266220092773,1.625308871269226,-0.01298224925994873,0.8942368030548096,1.0,4.0,0.9734814167022705
1.621800184249878,1.6156975030899048,0.0061026811599731445,0.8918748497962952,1.0,3.605551242828369,0.9722273945808411
1.6258773803710938,1.611423373222351,0.014454007148742676,0.8910319209098816,0.125,7.348469257354736,0.9715579748153687
1.6185314655303955,1.618528127670288,3.337860107421875e-06,0.89385986328125,0.0714285714285714,0.0,0.9740076065063477
1.6146414279937744,1.6225597858428955,-0.007918357849121094,0.8926672339439392,0.125,0.0,0.972151517868042
1.6119780540466309,1.6258503198623657,-0.013872265815734863,0.8950190544128418,0.1964285714285714,6.4031243324279785,0.9740713238716125
1.6239292621612549,1.6151067018508911,0.00882256031036377,0.8904310464859009,0.0357142857142857,3.0,0.9708206653594971
1.6166284084320068,1.6206912994384766,-0.0040628910064697266,0.8939820528030396,1.0,2.4494898319244385,0.9738926887512207
1.6233566999435425,1.6131569147109985,0.010199785232543945,0.8888527154922485,1.0,7.348469257354736,0.9702346324920654
1.615337610244751,1.6220391988754272,-0.0067015886306762695,0.8919246196746826,1.0,7.348469257354736,0.9725750684738159
1.6110624074935913,1.6263911724090576,-0.015328764915466309,0.8941440582275391,0.2678571428571429,7.348469257354736,0.9740334749221802
1.6207106113433838,1.616696834564209,0.004013776779174805,0.8917148113250732,0.1071428571428571,0.0,0.9722915887832642
1.6255970001220703,1.6119050979614258,0.013691902160644531,0.8901395797729492,0.0357142857142857,7.280109882354736,0.9713642597198486
1.6135914325714111,1.623486876487732,-0.0098954439163208,0.8909024596214294,1.0,3.872983455657959,0.9718630909919739
1.6139458417892456,1.62354576587677,-0.009599924087524414,0.8931736946105957,0.0357142857142857,3.872983455657959,0.9732111692428589
1.616936445236206,1.6207175254821777,-0.0037810802459716797,0.8925203680992126,1.0,3.7416574954986572,0.9725779294967651
1.620200753211975,1.6173975467681885,0.002803206443786621,0.8924766182899475,1.0,6.4031243324279785,0.9728130102157593
1.6185352802276611,1.6192809343338013,-0.0007456541061401367,0.893206000328064,0.0535714285714286,7.280109882354736,0.9727928638458252
1.621262550354004,1.616485357284546,0.004777193069458008,0.8916945457458496,0.2142857142857143,7.280109882354736,0.9718431234359741
1.6143319606781006,1.62337327003479,-0.009041309356689453,0.8922874927520752,0.0535714285714286,7.280109882354736,0.9724885821342468
1.6181375980377197,1.619284987449646,-0.0011473894119262695,0.892379879951477,0.2678571428571429,2.2360680103302,0.9719829559326172
1.6138172149658203,1.6237833499908447,-0.009966135025024414,0.8930454254150391,1.0,2.4494898319244385,0.9724963903427124
1.6156381368637085,1.6220489740371704,-0.006410837173461914,0.8926422595977783,0.0535714285714286,2.2360680103302,0.9724820852279663
1.6263227462768555,1.6110484600067139,0.015274286270141602,0.888637125492096,1.0,1.4142135381698608,0.9698649644851685
1.6286463737487793,1.6084153652191162,0.020231008529663086,0.8890249729156494,0.0535714285714286,7.416198253631592,0.9702333807945251
1.6162927150726318,1.6212965250015259,-0.005003809928894043,0.8929279446601868,0.0357142857142857,6.855654716491699,0.9730850458145142
1.6183738708496094,1.619054913520813,-0.0006810426712036133,0.890894889831543,0.0714285714285714,6.855654716491699,0.9723526835441589
1.626321792602539,1.611107587814331,0.015214204788208008,0.8915746808052063,0.017857142857142905,7.280109882354736,0.9719516038894653
1.6129486560821533,1.6242728233337402,-0.011324167251586914,0.8944520354270935,0.017857142857142905,2.4494898319244385,0.974138617515564
1.6192114353179932,1.6183794736862183,0.0008319616317749023,0.8907155990600586,1.0,2.6457512378692627,0.9717031717300415
1.6170122623443604,1.6205267906188965,-0.003514528274536133,0.8917526006698608,0.1607142857142857,2.2360680103302,0.9726787209510803
1.6175978183746338,1.6200926303863525,-0.00249481201171875,0.8913459777832031,1.0,1.4142135381698608,0.972061812877655
1.6145198345184326,1.6232411861419678,-0.008721351623535156,0.8935847282409668,0.0535714285714286,7.416198253631592,0.9732483625411987
1.6211271286010742,1.6166713237762451,0.0044558048248291016,0.89046710729599,0.0535714285714286,7.416198253631592,0.9716441035270691
1.6121777296066284,1.6251758337020874,-0.012998104095458984,0.8919358849525452,0.0714285714285714,2.0,0.9726849794387817
1.6097524166107178,1.6278698444366455,-0.018117427825927734,0.8945449590682983,0.017857142857142905,2.0,0.9735971689224243
1.6134486198425293,1.6250025033950806,-0.01155388355255127,0.8944888114929199,0.017857142857142905,2.2360680103302,0.9736059904098511
1.6213494539260864,1.616304874420166,0.00504457950592041,0.891322135925293,1.0,2.6457512378692627,0.9720646142959595
1.6141225099563599,1.6235299110412598,-0.009407401084899902,0.8933238983154297,0.017857142857142905,1.4142135381698608,0.9730229377746582
1.6062183380126953,1.6312329769134521,-0.025014638900756836,0.8954833149909973,0.0535714285714286,7.416198253631592,0.9742756485939026
1.6177797317504883,1.6199417114257812,-0.0021619796752929688,0.8931076526641846,0.017857142857142905,7.071067810058594,0.9733673334121704
1.6244282722473145,1.6130497455596924,0.01137852668762207,0.8892320394515991,0.1071428571428571,4.242640495300293,0.9716161489486694
1.6107614040374756,1.6269649267196655,-0.01620352268218994,0.8930336236953735,0.017857142857142905,6.633249759674072,0.9727609157562256
1.6157760620117188,1.6253983974456787,-0.009622335433959961,0.8958079814910889,0.017857142857142905,7.348469257354736,0.9741045236587524
1.6205241680145264,1.6171486377716064,0.003375530242919922,0.8906038999557495,1.0,2.4494898319244385,0.9716787338256836
1.6199615001678467,1.617846965789795,0.002114534378051758,0.8906497955322266,0.1071428571428571,2.4494898319244385,0.9717327952384949
1.6110255718231201,1.6267249584197998,-0.015699386596679688,0.8939682245254517,0.2142857142857143,1.0,0.9735435247421265
1.620413064956665,1.6172926425933838,0.00312042236328125,0.8907421827316284,1.0,2.8284270763397217,0.9715390801429749
1.627604603767395,1.6101949214935303,0.017409682273864746,0.8891222476959229,0.0357142857142857,3.605551242828369,0.9705883264541626
1.6234667301177979,1.6143348217010498,0.009131908416748047,0.8916665315628052,0.0714285714285714,7.141428470611572,0.9723876714706421
1.6076781749725342,1.6298338174819946,-0.02215564250946045,0.8935778141021729,0.0357142857142857,7.416198253631592,0.9732392430305481
1.9422125816345215,1.9539068937301636,-0.01169431209564209,0.7850823402404785,0.017857142857142905,7.416198253631592,0.9468303918838501
1.9747064113616943,1.9640384912490845,0.010667920112609863,0.799133837223053,0.0,7.211102485656738,0.9436770677566528
1.991467833518982,1.9917126893997192,-0.0002448558807373047,0.7907980680465698,0.1428571428571429,3.0,0.9352511167526245
2.0184555053710938,2.012143850326538,0.006311655044555664,0.7904881238937378,0.0892857142857143,7.141428470611572,0.9319195747375488
2.0421037673950195,2.0368881225585938,0.005215644836425781,0.7897273302078247,1.0,7.280109882354736,0.9272095561027527
2.0583930015563965,2.053412437438965,0.004980564117431641,0.797655463218689,0.017857142857142905,3.872983455657959,0.9294965267181396
2.0636677742004395,2.064889669418335,-0.0012218952178955078,0.7978312969207764,1.0,3.7416574954986572,0.9207372665405273
2.0699124336242676,2.0711307525634766,-0.0012183189392089844,0.8081170320510864,0.0714285714285714,2.0,0.9248197078704834
2.069175958633423,2.0675482749938965,0.0016276836395263672,0.8213960528373718,0.0892857142857143,7.348469257354736,0.9403440952301025
2.0442330837249756,2.051145315170288,-0.0069122314453125,0.8416993618011475,1.0,7.280109882354736,0.9578899145126343
2.00651216506958,2.0055882930755615,0.0009238719940185547,0.8439245223999023,0.0535714285714286,2.6457512378692627,0.9563174843788147
1.9443604946136475,1.9448940753936768,-0.0005335807800292969,0.8503497838973999,0.2142857142857143,7.211102485656738,0.9592319130897522
1.8557541370391846,1.8741620779037476,-0.01840794086456299,0.843869686126709,0.0357142857142857,7.280109882354736,0.9515385627746582
1.8858234882354736,1.897322416305542,-0.01149892807006836,0.8547616004943848,0.0357142857142857,2.2360680103302,0.9518344402313232
1.8072590827941895,1.7963796854019165,0.01087939739227295,0.8398193717002869,1.0,1.7320507764816284,0.9343662261962891
1.737237811088562,1.7433810234069824,-0.00614321231842041,0.8647124767303467,0.0535714285714286,1.7320507764816284,0.9564761519432068
1.723005771636963,1.7290966510772705,-0.006090879440307617,0.88292396068573,0.0714285714285714,3.1622776985168457,0.9676944017410278
1.7274885177612305,1.7201430797576904,0.007345438003540039,0.8932230472564697,1.0,3.605551242828369,0.9739345908164978
1.7434849739074707,1.7428282499313354,0.0006567239761352539,0.9020397663116455,0.0535714285714286,3.872983455657959,0.9776751399040222
1.7609059810638428,1.7479654550552368,0.012940526008605957,0.9048666954040527,0.0357142857142857,6.78233003616333,0.9765273332595825
1.7526943683624268,1.7543997764587402,-0.0017054080963134766,0.901416540145874,0.017857142857142905,7.348469257354736,0.9746853709220886
1.7481415271759033,1.7324289083480835,0.015712618827819824,0.8939701914787292,0.0357142857142857,7.348469257354736,0.9689309597015381
1.720304250717163,1.7305448055267334,-0.010240554809570312,0.8880301713943481,0.1428571428571429,7.211102485656738,0.9655107259750366
1.7045212984085083,1.7120709419250488,-0.007549643516540527,0.8812793493270874,0.1964285714285714,2.8284270763397217,0.9610260725021362
1.687455415725708,1.6663436889648438,0.021111726760864258,0.8587702512741089,0.1785714285714286,2.0,0.9473271369934082
1.6808010339736938,1.664438009262085,0.016363024711608887,0.8664551973342896,1.0,7.4833149909973145,0.9506741166114807
1.62989342212677,1.6314592361450195,-0.0015658140182495117,0.8534018993377686,0.0357142857142857,7.211102485656738,0.9443474411964417
1.6429094076156616,1.6551088094711304,-0.01219940185546875,0.8575079441070557,1.0,2.4494898319244385,0.9465303421020508
1.5976450443267822,1.6001335382461548,-0.0024884939193725586,0.847346305847168,0.0714285714285714,1.7320507764816284,0.9421724677085876
1.6119871139526367,1.607250452041626,0.004736661911010742,0.8375365734100342,0.0714285714285714,1.7320507764816284,0.9320013523101807
1.5751450061798096,1.572431206703186,0.002713799476623535,0.8239489793777466,0.0,2.6457512378692627,0.922298789024353
1.6035261154174805,1.5915353298187256,0.011990785598754883,0.8144659996032715,1.0,3.1622776985168457,0.910795271396637
1.5760180950164795,1.5546897649765015,0.021328330039978027,0.7967615723609924,0.0714285714285714,3.0,0.8957021236419678
1.5873329639434814,1.601525068283081,-0.01419210433959961,0.8019258975982666,0.0357142857142857,2.6457512378692627,0.8970655202865601
1.573424220085144,1.5738252401351929,-0.0004010200500488281,0.7896533012390137,0.017857142857142905,7.280109882354736,0.8877646923065186
1.6076583862304688,1.6240360736846924,-0.016377687454223633,0.7931483387947083,0.0357142857142857,7.141428470611572,0.8889217376708984
1.5927062034606934,1.5999665260314941,-0.007260322570800781,0.797216534614563,0.0892857142857143,3.0,0.8937941789627075
1.6292376518249512,1.6182594299316406,0.010978221893310547,0.7939085364341736,0.125,7.211102485656738,0.8892942667007446
1.5968393087387085,1.6017571687698364,-0.00491786003112793,0.7930907011032104,0.0714285714285714,7.416198253631592,0.8895736932754517
1.624527931213379,1.626935601234436,-0.002407670021057129,0.8016067147254944,0.0535714285714286,2.2360680103302,0.9014230966567993
1.599055528640747,1.596926212310791,0.0021293163299560547,0.792684018611908,1.0,7.211102485656738,0.8934226632118225
1.6180776357650757,1.5972802639007568,0.020797371864318848,0.791046679019928,0.0892857142857143,6.78233003616333,0.8931987285614014
1.583580732345581,1.5818734169006348,0.001707315444946289,0.8032708168029785,0.0714285714285714,6.78233003616333,0.9070441126823425
1.5763953924179077,1.5840938091278076,-0.007698416709899902,0.8092139959335327,1.0,7.348469257354736,0.913546621799469
1.569903016090393,1.5764106512069702,-0.0065076351165771484,0.8094582557678223,0.017857142857142905,1.0,0.9139040112495422
1.5669505596160889,1.5553407669067383,0.011609792709350586,0.8024646639823914,0.0714285714285714,1.7320507764816284,0.9057585000991821
1.5497900247573853,1.5735135078430176,-0.023723483085632324,0.8212520480155945,1.0,4.0,0.9204363822937012
1.5707571506500244,1.5582404136657715,0.01251673698425293,0.8090318441390991,0.1785714285714286,3.464101552963257,0.9085579514503479
1.5657355785369873,1.572372317314148,-0.0066367387771606445,0.8183431625366211,1.0,2.6457512378692627,0.9166268110275269
1.5784024000167847,1.5803968906402588,-0.001994490623474121,0.8205989599227905,0.0357142857142857,2.2360680103302,0.9169358015060425
1.5868231058120728,1.5874073505401611,-0.0005842447280883789,0.8191051483154297,0.017857142857142905,2.0,0.9137006998062134
1.5941033363342285,1.6009042263031006,-0.00680088996887207,0.8171188831329346,0.0714285714285714,7.348469257354736,0.9125900864601135
1.6069285869598389,1.6036584377288818,0.0032701492309570312,0.8201186060905457,0.2142857142857143,7.280109882354736,0.9151521921157837
1.6187916994094849,1.617992877960205,0.0007988214492797852,0.8231815099716187,0.0714285714285714,1.4142135381698608,0.918248176574707
1.619274377822876,1.6211026906967163,-0.001828312873840332,0.8282251358032227,0.0892857142857143,7.416198253631592,0.9211766123771667
1.612677812576294,1.6031508445739746,0.009526968002319336,0.8122403025627136,0.0357142857142857,0.0,0.9107222557067871
1.599273920059204,1.6022818088531494,-0.0030078887939453125,0.8149325847625732,0.0357142857142857,7.416198253631592,0.9128504991531372
1.5903499126434326,1.5932685136795044,-0.0029186010360717773,0.8115220069885254,1.0,7.416198253631592,0.9090307950973511
1.596343994140625,1.5939033031463623,0.0024406909942626953,0.8117337226867676,0.0535714285714286,7.348469257354736,0.9087064266204834
1.5930674076080322,1.5956833362579346,-0.0026159286499023438,0.8132983446121216,0.017857142857142905,7.348469257354736,0.9099107980728149
1.6066608428955078,1.5926058292388916,0.014055013656616211,0.8151065707206726,1.0,7.280109882354736,0.9127682447433472
1.6254358291625977,1.6016123294830322,0.02382349967956543,0.8258324861526489,1.0,4.0,0.9204978942871094
1.616876482963562,1.6138134002685547,0.0030630826950073242,0.8463048934936523,0.017857142857142905,3.605551242828369,0.9346370697021484
1.6245383024215698,1.6228556632995605,0.0016826391220092773,0.8488498330116272,1.0,7.4833149909973145,0.937404453754425
1.6183289289474487,1.6102712154388428,0.008057713508605957,0.8544187545776367,0.0357142857142857,6.928203105926514,0.9402544498443604
1.6083769798278809,1.6068052053451538,0.0015717744827270508,0.85813307762146,1.0,4.0,0.9418946504592896
1.5961105823516846,1.5939202308654785,0.0021903514862060547,0.8571254014968872,0.0535714285714286,3.1622776985168457,0.9406865835189819
1.5872033834457397,1.5910580158233643,-0.0038546323776245117,0.8583648204803467,0.2321428571428571,1.7320507764816284,0.9410412311553955
1.581628680229187,1.574005365371704,0.00762331485748291,0.8574457168579102,0.0,1.7320507764816284,0.9401369094848633
1.5691304206848145,1.5666943788528442,0.002436041831970215,0.858731746673584,1.0,7.348469257354736,0.941384494304657
1.5659022331237793,1.554677128791809,0.011225104331970215,0.8635208606719971,0.1428571428571429,6.633249759674072,0.9435830116271973
1.5587658882141113,1.5417544841766357,0.017011404037475586,0.8560324311256409,0.1785714285714286,4.0,0.9379745125770569
1.5381498336791992,1.5529978275299072,-0.014847993850708008,0.8587057590484619,0.0357142857142857,2.2360680103302,0.9402230978012085
1.5346829891204834,1.542963981628418,-0.00828099250793457,0.8557208776473999,0.017857142857142905,1.4142135381698608,0.9346624612808228
1.5234127044677734,1.5517158508300781,-0.028303146362304688,0.8559765815734863,0.0357142857142857,2.0,0.9356656074523926
1.532698392868042,1.5298380851745605,0.0028603076934814453,0.8478692173957825,1.0,3.605551242828369,0.9254283308982849
1.5183278322219849,1.535718321800232,-0.01739048957824707,0.8495775461196899,0.2142857142857143,6.78233003616333,0.9274128079414368
1.5277248620986938,1.5117576122283936,0.015967249870300293,0.8351749181747437,0.0714285714285714,0.0,0.911328911781311
1.5115702152252197,1.5092556476593018,0.0023145675659179688,0.834953784942627,0.017857142857142905,7.348469257354736,0.9096664190292358
1.4947009086608887,1.4997713565826416,-0.00507044792175293,0.8303521871566772,0.017857142857142905,1.7320507764816284,0.9070791602134705
1.4853817224502563,1.4842356443405151,0.001146078109741211,0.830464243888855,0.0535714285714286,7.416198253631592,0.9098086357116699
1.4858323335647583,1.4760972261428833,0.009735107421875,0.8396073579788208,0.1785714285714286,7.211102485656738,0.918754518032074
1.4796392917633057,1.4892276525497437,-0.009588360786437988,0.841040313243866,1.0,2.8284270763397217,0.9210610389709473
1.4887585639953613,1.4917981624603271,-0.0030395984649658203,0.8406873941421509,1.0,7.211102485656738,0.922234296798706
1.4989149570465088,1.4985475540161133,0.0003674030303955078,0.8418724536895752,0.0357142857142857,5.916079998016357,0.9234392642974854
1.5028904676437378,1.500360131263733,0.002530336380004883,0.8406099081039429,0.017857142857142905,5.916079998016357,0.9229065179824829
1.5087792873382568,1.4974422454833984,0.011337041854858398,0.8401268720626831,1.0,7.416198253631592,0.923518180847168
1.5032310485839844,1.4956775903701782,0.007553458213806152,0.8343510627746582,0.0714285714285714,7.416198253631592,0.9184896945953369
1.4924290180206299,1.5006364583969116,-0.008207440376281738,0.8295246362686157,0.0714285714285714,6.7082037925720215,0.9149429202079773
1.496438980102539,1.4868383407592773,0.009600639343261719,0.8263087272644043,1.0,3.605551242828369,0.9132559299468994
1.498077630996704,1.4860222339630127,0.012055397033691406,0.829642653465271,0.375,7.348469257354736,0.916084885597229
1.4851797819137573,1.4904611110687256,-0.005281329154968262,0.8273346424102783,1.0,7.348469257354736,0.914275050163269
1.4856138229370117,1.4901437759399414,-0.0045299530029296875,0.8279008865356445,0.017857142857142905,2.4494898319244385,0.9149755239486694
1.4895615577697754,1.4849920272827148,0.004569530487060547,0.8322255611419678,1.0,2.4494898319244385,0.9168186783790588
1.4821972846984863,1.4977238178253174,-0.015526533126831055,0.8278478384017944,0.1964285714285714,7.348469257354736,0.914872944355011
1.48805570602417,1.4932881593704224,-0.005232453346252441,0.8313103914260864,0.0357142857142857,6.855654716491699,0.9169104099273682
1.495229721069336,1.4971787929534912,-0.0019490718841552734,0.8306387662887573,1.0,3.1622776985168457,0.9163723587989807
1.4933669567108154,1.498288869857788,-0.004921913146972656,0.8315554857254028,0.0357142857142857,7.416198253631592,0.9169319272041321
1.493597149848938,1.5091323852539062,-0.015535235404968262,0.8304874897003174,0.0714285714285714,7.141428470611572,0.91617751121521
1.4936059713363647,1.5089340209960938,-0.015328049659729004,0.830182671546936,0.0357142857142857,3.464101552963257,0.9153848886489868
1.4984726905822754,1.506590485572815,-0.00811779499053955,0.8315609693527222,1.0,3.605551242828369,0.9159715175628662
1.5025485754013062,1.5032126903533936,-0.0006641149520874023,0.8323398232460022,0.1607142857142857,7.071067810058594,0.9173482656478882
1.5113298892974854,1.503103494644165,0.008226394653320312,0.8301001787185669,0.017857142857142905,7.280109882354736,0.9155769944190979
1.5125420093536377,1.502795934677124,0.009746074676513672,0.8285573124885559,1.0,2.0,0.9141584634780884
1.5049593448638916,1.5091326236724854,-0.00417327880859375,0.8285189867019653,0.0892857142857143,2.0,0.9146860241889954
1.5045746564865112,1.5088748931884766,-0.004300236701965332,0.8291767239570618,0.125,2.0,0.9153890609741211
1.5119028091430664,1.5017532110214233,0.010149598121643066,0.8299577236175537,0.1071428571428571,3.0,0.9156704545021057
1.515444278717041,1.5053868293762207,0.010057449340820312,0.8286046981811523,1.0,3.464101552963257,0.9147453308105469
1.514992117881775,1.5129551887512207,0.0020369291305541992,0.8326930999755859,0.0535714285714286,1.7320507764816284,0.9174270629882812
1.5088680982589722,1.5222914218902588,-0.013423323631286621,0.8315340876579285,0.017857142857142905,7.416198253631592,0.9166408777236938
1.5105948448181152,1.5269083976745605,-0.016313552856445312,0.8308441638946533,0.0535714285714286,0.0,0.9159291982650757
1.5173375606536865,1.5240353345870972,-0.0066977739334106445,0.8316372632980347,0.017857142857142905,0.0,0.9164866209030151
1.5219156742095947,1.5243816375732422,-0.002465963363647461,0.8343472480773926,0.1428571428571429,7.348469257354736,0.9179486036300659
1.5420104265213013,1.5332825183868408,0.00872790813446045,0.8352237939834595,0.0714285714285714,3.316624879837036,0.9184808135032654
1.5403034687042236,1.5430991649627686,-0.002795696258544922,0.8356172442436218,0.017857142857142905,3.316624879837036,0.9181655049324036
1.5496156215667725,1.546258807182312,0.0033568143844604492,0.8356536030769348,1.0,3.0,0.9174398183822632
1.5583553314208984,1.5448914766311646,0.013463854789733887,0.8351490497589111,1.0,5.196152210235596,0.9171420931816101
1.5532779693603516,1.5543479919433594,-0.0010700225830078125,0.8336814641952515,1.0,4.898979663848877,0.9162708520889282
1.5517215728759766,1.5588405132293701,-0.007118940353393555,0.8346625566482544,0.0357142857142857,2.0,0.9170047044754028
1.567372441291809,1.5564253330230713,0.010947108268737793,0.8345922231674194,0.1607142857142857,2.2360680103302,0.9165574312210083
1.5671632289886475,1.5656402111053467,0.0015230178833007812,0.8373077511787415,0.0357142857142857,7.280109882354736,0.9185950756072998
1.5802805423736572,1.5633955001831055,0.016885042190551758,0.8364511132240295,0.125,7.0,0.9179360270500183
1.5708171129226685,1.5787456035614014,-0.00792849063873291,0.8380078673362732,0.3928571428571429,3.316624879837036,0.9197649955749512
1.587483286857605,1.572166919708252,0.015316367149353027,0.8385382890701294,0.0357142857142857,7.071067810058594,0.9199421405792236
1.5830081701278687,1.588335394859314,-0.0053272247314453125,0.8391573429107666,0.0357142857142857,6.557438373565674,0.9212459325790405
1.5795111656188965,1.5939933061599731,-0.01448214054107666,0.8410542607307434,0.0535714285714286,4.123105525970459,0.9232957363128662
1.5885648727416992,1.5930061340332031,-0.004441261291503906,0.8402977585792542,1.0,2.0,0.9224363565444946
1.5934510231018066,1.5988993644714355,-0.005448341369628906,0.8380062580108643,0.125,1.7320507764816284,0.9230220317840576
1.599377155303955,1.6008243560791016,-0.0014472007751464844,0.8419508337974548,0.1071428571428571,7.280109882354736,0.9259330630302429
1.6075608730316162,1.5991765260696411,0.008384346961975098,0.8406420946121216,1.0,0.0,0.9250847101211548
1.6258363723754883,1.6041185855865479,0.02171778678894043,0.841022789478302,0.2321428571428571,7.280109882354736,0.9252935647964478
1.6318401098251343,1.6252665519714355,0.0065735578536987305,0.842888355255127,0.0714285714285714,7.280109882354736,0.9276954531669617
1.6249279975891113,1.6497834920883179,-0.024855494499206543,0.845359206199646,0.0,7.348469257354736,0.9311954975128174
1.6463792324066162,1.6413480043411255,0.005031228065490723,0.8419638872146606,0.0535714285714286,2.6457512378692627,0.9278813004493713
1.654388427734375,1.6479653120040894,0.0064231157302856445,0.8411590456962585,1.0,3.0,0.9284591674804688
1.6663793325424194,1.6459906101226807,0.02038872241973877,0.8407732844352722,1.0,7.211102485656738,0.9268960356712341
1.6614137887954712,1.6509382724761963,0.010475516319274902,0.8397085666656494,0.0535714285714286,0.0,0.9260174036026001
1.6652910709381104,1.6461292505264282,0.01916182041168213,0.8387740850448608,1.0,0.0,0.9266343712806702
1.6482300758361816,1.6548051834106445,-0.006575107574462891,0.8372839689254761,0.0357142857142857,7.141428470611572,0.9263226985931396
1.6521214246749878,1.63601553440094,0.01610589027404785,0.8350102305412292,0.0892857142857143,2.6457512378692627,0.9221371412277222
1.638275146484375,1.6262418031692505,0.012033343315124512,0.8336541652679443,0.0714285714285714,2.0,0.9217503070831299
1.6173782348632812,1.6310975551605225,-0.013719320297241211,0.8334531784057617,1.0,2.2360680103302,0.9228546619415283
1.6116737127304077,1.622239112854004,-0.010565400123596191,0.830236554145813,1.0,5.196152210235596,0.9207828044891357
1.6131993532180786,1.616821527481079,-0.0036221742630004883,0.8296356201171875,1.0,5.196152210235596,0.9201565980911255
1.6043177843093872,1.6147576570510864,-0.010439872741699219,0.8247313499450684,0.0892857142857143,4.123105525970459,0.9158296585083008
1.601502537727356,1.6053688526153564,-0.0038663148880004883,0.8226054906845093,0.0357142857142857,2.8284270763397217,0.9134970903396606
1.6070265769958496,1.6141982078552246,-0.007171630859375,0.8209450244903564,0.0357142857142857,3.1622776985168457,0.9114073514938354
1.6081459522247314,1.607849359512329,0.00029659271240234375,0.8197657465934753,0.0535714285714286,4.690415859222412,0.9089840054512024
1.6147987842559814,1.6089667081832886,0.005832076072692871,0.8167971968650818,0.4285714285714286,4.358899116516113,0.9048094153404236
1.6145564317703247,1.6076563596725464,0.00690007209777832,0.8127093315124512,0.2678571428571429,1.4142135381698608,0.902564525604248
1.6127821207046509,1.6110975742340088,0.0016845464706420898,0.8072128295898438,0.0714285714285714,1.4142135381698608,0.8970633745193481
1.61004638671875,1.6104471683502197,-0.00040078163146972656,0.802039384841919,0.1071428571428571,1.7320507764816284,0.8920876383781433
1.6112534999847412,1.612724781036377,-0.0014712810516357422,0.7987305521965027,0.0714285714285714,7.348469257354736,0.8885337710380554
1.6030611991882324,1.6230249404907227,-0.019963741302490234,0.7961885929107666,0.3214285714285714,6.855654716491699,0.8866957426071167
1.6192271709442139,1.6074800491333008,0.011747121810913086,0.7927112579345703,0.017857142857142905,3.464101552963257,0.8814607858657837
1.6126549243927002,1.6083345413208008,0.004320383071899414,0.7918282747268677,0.017857142857142905,3.7416574954986572,0.8799123764038086
1.6059256792068481,1.603515386581421,0.002410292625427246,0.7913990020751953,0.017857142857142905,3.605551242828369,0.8796141147613525
1.6065317392349243,1.5939743518829346,0.012557387351989746,0.7929406762123108,0.0357142857142857,3.0,0.8788418769836426
1.6104298830032349,1.6035864353179932,0.006843447685241699,0.7952537536621094,1.0,2.8284270763397217,0.8813586235046387
1.6151742935180664,1.614457607269287,0.0007166862487792969,0.7982944250106812,0.1607142857142857,7.0,0.8832393884658813
1.6231584548950195,1.6027872562408447,0.020371198654174805,0.7958129048347473,0.1607142857142857,7.211102485656738,0.8802868127822876
1.6068000793457031,1.6169612407684326,-0.010161161422729492,0.7980467677116394,0.0892857142857143,7.211102485656738,0.8833953142166138
1.609425663948059,1.6104202270507812,-0.000994563102722168,0.7977437973022461,0.1428571428571429,7.416198253631592,0.8848816156387329
1.6053253412246704,1.6026055812835693,0.0027197599411010742,0.7986084222793579,0.017857142857142905,2.2360680103302,0.8901832103729248
1.5992664098739624,1.5923423767089844,0.006924033164978027,0.8029921650886536,0.125,2.2360680103302,0.8932397365570068
1.5838215351104736,1.5896937847137451,-0.005872249603271484,0.8094462752342224,1.0,1.4142135381698608,0.9061084985733032
1.572908639907837,1.5784770250320435,-0.005568385124206543,0.8143248558044434,0.0714285714285714,2.4494898319244385,0.9154362082481384
1.5625314712524414,1.5666735172271729,-0.004142045974731445,0.8255724906921387,1.0,2.0,0.9285432696342468
1.5569320917129517,1.550653100013733,0.00627899169921875,0.8339619636535645,0.017857142857142905,1.0,0.9389327764511108
1.5391905307769775,1.5473167896270752,-0.008126258850097656,0.8421598672866821,0.0714285714285714,3.0,0.9451812505722046
1.5360772609710693,1.5589025020599365,-0.022825241088867188,0.8492372035980225,0.017857142857142905,2.6457512378692627,0.950745165348053
1.5506699085235596,1.5532771348953247,-0.0026072263717651367,0.8549259901046753,0.017857142857142905,7.348469257354736,0.9549828767776489
1.5654246807098389,1.55061936378479,0.014805316925048828,0.8598443269729614,0.0892857142857143,7.211102485656738,0.9575739502906799
1.5584931373596191,1.56940495967865,-0.010911822319030762,0.8621577024459839,0.017857142857142905,3.0,0.9590535163879395
1.5607068538665771,1.5759570598602295,-0.015250205993652344,0.8620723485946655,0.0,2.2360680103302,0.9570668339729309
1.5623064041137695,1.581200122833252,-0.018893718719482422,0.8622146248817444,0.1607142857142857,1.0,0.9566899538040161
1.56656813621521,1.574859857559204,-0.00829172134399414,0.8595724701881409,0.0357142857142857,1.7320507764816284,0.9543777704238892
1.571860909461975,1.5700289011001587,0.0018320083618164062,0.860622763633728,1.0,2.6457512378692627,0.9539178609848022
1.568890929222107,1.5710468292236328,-0.002155900001525879,0.86105877161026,0.0714285714285714,2.6457512378692627,0.9519683718681335
1.5619091987609863,1.569764256477356,-0.007855057716369629,0.8641504645347595,0.0892857142857143,2.2360680103302,0.9518515467643738
1.5728604793548584,1.5767509937286377,-0.003890514373779297,0.8686200380325317,0.0,2.6457512378692627,0.9508728981018066
1.564276933670044,1.5490741729736328,0.015202760696411133,0.8748692274093628,0.017857142857142905,2.0,0.9522762894630432
1.5529680252075195,1.5585780143737793,-0.005609989166259766,0.8748443126678467,0.0357142857142857,7.4833149909973145,0.9485229849815369
1.5510368347167969,1.5487627983093262,0.002274036407470703,0.8914451599121094,0.0892857142857143,7.280109882354736,0.9566102027893066
1.5543378591537476,1.5550382137298584,-0.0007003545761108398,0.8942462205886841,0.0357142857142857,7.280109882354736,0.955312967300415
1.5569028854370117,1.572739601135254,-0.015836715698242188,0.9019199013710022,0.0535714285714286,0.0,0.9583612084388733
1.5705491304397583,1.5762896537780762,-0.005740523338317871,0.9096404910087585,0.0714285714285714,0.0,0.9635396003723145
1.5718333721160889,1.575336217880249,-0.0035028457641601562,0.9140150547027588,0.0,0.0,0.9671523571014404
1.571986436843872,1.5581328868865967,0.01385354995727539,0.9124952554702759,1.0,7.348469257354736,0.9700812697410583
1.5538599491119385,1.572026014328003,-0.018166065216064453,0.9150315523147583,0.0535714285714286,7.348469257354736,0.974817156791687
1.5775156021118164,1.572717308998108,0.004798293113708496,0.9159398674964905,1.0,7.071067810058594,0.9747865200042725
1.6012580394744873,1.6074867248535156,-0.00622868537902832,0.9232791662216187,1.0,2.4494898319244385,0.9770087599754333
1.6314561367034912,1.6299915313720703,0.0014646053314208984,0.9273852109909058,1.0,3.0,0.976701021194458
1.6272029876708984,1.6388747692108154,-0.011671781539916992,0.925464391708374,1.0,5.196152210235596,0.974998950958252
1.6039925813674927,1.623166799545288,-0.01917421817779541,0.9183785319328308,0.0357142857142857,4.690415859222412,0.9689571857452393
1.5903421640396118,1.5840182304382324,0.0063239336013793945,0.8927116394042969,1.0,4.4721360206604,0.9536833763122559
1.5490784645080566,1.56034517288208,-0.011266708374023438,0.8662638068199158,0.1071428571428571,2.0,0.938644289970398
1.5390230417251587,1.5267574787139893,0.012265563011169434,0.8564703464508057,0.0,7.211102485656738,0.9317227602005005
1.530025601387024,1.5350031852722168,-0.004977583885192871,0.8595982789993286,0.1607142857142857,7.348469257354736,0.9346885681152344
1.5627210140228271,1.5459754467010498,0.016745567321777344,0.8653055429458618,0.3571428571428571,1.7320507764816284,0.9377369284629822
1.5823081731796265,1.5673035383224487,0.015004634857177734,0.8836925029754639,0.3571428571428571,1.0,0.949809730052948
1.5920686721801758,1.6029078960418701,-0.010839223861694336,0.8881431818008423,0.0,3.605551242828369,0.9521809220314026
1.6077995300292969,1.6239380836486816,-0.016138553619384766,0.8895632028579712,0.0714285714285714,6.7082037925720215,0.952637255191803
1.6284575462341309,1.6199411153793335,0.008516430854797363,0.8842023611068726,1.0,6.928203105926514,0.947324812412262
1.6267971992492676,1.618373155593872,0.008424043655395508,0.8797478675842285,0.0357142857142857,3.0,0.9439331889152527
1.6206755638122559,1.6080442667007446,0.01263129711151123,0.8707351684570312,0.017857142857142905,3.0,0.9379341006278992
1.6019012928009033,1.6035337448120117,-0.0016324520111083984,0.8716071844100952,0.0357142857142857,3.0,0.9391463398933411
1.5776915550231934,1.6033825874328613,-0.02569103240966797,0.8866468667984009,0.1964285714285714,3.1622776985168457,0.9506354928016663
1.5890107154846191,1.5763531923294067,0.012657523155212402,0.8757429718971252,1.0,4.4721360206604,0.9432693719863892
1.5757838487625122,1.5859979391098022,-0.010214090347290039,0.8764917850494385,0.1428571428571429,4.795831680297852,0.9430588483810425
1.5881733894348145,1.583082675933838,0.0050907135009765625,0.8845905065536499,0.017857142857142905,4.123105525970459,0.948513388633728
1.5952041149139404,1.5972005128860474,-0.0019963979721069336,0.8865634799003601,0.1428571428571429,2.4494898319244385,0.9489749670028687
1.6195582151412964,1.5979392528533936,0.021618962287902832,0.8863211274147034,0.017857142857142905,7.416198253631592,0.9483354091644287
1.6316351890563965,1.6061697006225586,0.02546548843383789,0.8803726434707642,0.1607142857142857,6.928203105926514,0.9440265893936157
1.6292420625686646,1.6207319498062134,0.008510112762451172,0.8846932053565979,0.1964285714285714,3.7416574954986572,0.9462940692901611
1.6263177394866943,1.6272838115692139,-0.0009660720825195312,0.8775924444198608,0.25,2.4494898319244385,0.9423025846481323
1.6265839338302612,1.622721552848816,0.0038623809814453125,0.8789783716201782,0.0892857142857143,2.0,0.9425668716430664
1.612652063369751,1.629204511642456,-0.016552448272705078,0.8762417435646057,0.017857142857142905,7.211102485656738,0.9415146112442017
1.6159313917160034,1.6166270971298218,-0.0006957054138183594,0.8710398077964783,1.0,0.0,0.9374451637268066
1.6120414733886719,1.61275315284729,-0.0007116794586181641,0.8710594773292542,0.1428571428571429,7.416198253631592,0.9378962516784668
1.6165955066680908,1.605820655822754,0.010774850845336914,0.8719054460525513,0.1071428571428571,7.416198253631592,0.93797767162323
1.6144227981567383,1.6056277751922607,0.008795022964477539,0.8718048930168152,0.0,7.211102485656738,0.9377992749214172
1.6100304126739502,1.6105034351348877,-0.0004730224609375,0.8761160373687744,0.0714285714285714,3.1622776985168457,0.9408925175666809
1.6111061573028564,1.6125397682189941,-0.0014336109161376953,0.879514753818512,1.0,2.8284270763397217,0.9425219893455505
1.616521954536438,1.6126617193222046,0.0038602352142333984,0.8780420422554016,1.0,2.4494898319244385,0.9417730569839478
1.6208665370941162,1.6147491931915283,0.006117343902587891,0.8767825365066528,0.017857142857142905,2.6457512378692627,0.9407243132591248
1.6301329135894775,1.6139689683914185,0.016163945198059082,0.8703334331512451,1.0,3.1622776985168457,0.9355133771896362
1.6180310249328613,1.6299026012420654,-0.011871576309204102,0.8749925494194031,0.0714285714285714,3.0,0.9402734041213989
1.6251671314239502,1.6300220489501953,-0.004854917526245117,0.8801074028015137,0.1428571428571429,7.4833149909973145,0.9432141780853271
1.6320937871932983,1.6242167949676514,0.007876992225646973,0.8759933710098267,0.0357142857142857,0.0,0.9403861165046692
1.6315230131149292,1.6223773956298828,0.009145617485046387,0.8755946159362793,0.1071428571428571,0.0,0.9403839111328125
1.6323943138122559,1.6214500665664673,0.010944247245788574,0.8722721934318542,0.017857142857142905,7.416198253631592,0.938339114189148
1.6276395320892334,1.626507043838501,0.0011324882507324219,0.8794448375701904,0.1607142857142857,1.4142135381698608,0.9436858892440796
1.633689045906067,1.6218552589416504,0.011833786964416504,0.8786584138870239,0.0,3.0,0.9422907829284668
1.6286054849624634,1.6276154518127441,0.0009900331497192383,0.878251314163208,1.0,2.8284270763397217,0.9427561163902283
1.6342589855194092,1.6238977909088135,0.010361194610595703,0.8713726997375488,1.0,1.0,0.9378024339675903
1.6266977787017822,1.632333517074585,-0.005635738372802734,0.8746871948242188,1.0,2.2360680103302,0.9404662847518921
1.6345034837722778,1.626558542251587,0.007944941520690918,0.870671272277832,0.017857142857142905,2.0,0.9374842643737793
1.6356704235076904,1.6352226734161377,0.0004477500915527344,0.8680778741836548,0.017857142857142905,7.4833149909973145,0.9366899728775024
1.6343765258789062,1.630913496017456,0.0034630298614501953,0.868908166885376,0.1428571428571429,0.0,0.9369603395462036
1.6378474235534668,1.6331543922424316,0.004693031311035156,0.8691220283508301,0.0,7.4833149909973145,0.9370917081832886
1.6298155784606934,1.6280877590179443,0.0017278194427490234,0.8672189116477966,0.017857142857142905,4.690415859222412,0.9360974431037903
1.6256155967712402,1.6251411437988281,0.0004744529724121094,0.860215425491333,0.0714285714285714,4.582575798034668,0.9321601390838623
1.635422945022583,1.6301995515823364,0.005223393440246582,0.8643321990966797,0.0,1.7320507764816284,0.9356475472450256
1.6426552534103394,1.6259651184082031,0.01669013500213623,0.8626625537872314,1.0,2.0,0.9349017143249512
1.641384482383728,1.6341952085494995,0.007189273834228516,0.8581485748291016,1.0,7.348469257354736,0.9323982000350952
1.63523530960083,1.6540098190307617,-0.01877450942993164,0.8565977811813354,0.0,0.0,0.9323548078536987
1.658097743988037,1.649780035018921,0.008317708969116211,0.8579435348510742,0.3928571428571429,7.416198253631592,0.9328737854957581
1.6719948053359985,1.6511011123657227,0.02089369297027588,0.8482118844985962,0.017857142857142905,7.416198253631592,0.9257192015647888
1.6672731637954712,1.6762280464172363,-0.008954882621765137,0.8483974933624268,0.0357142857142857,0.0,0.9274669289588928
1.6803207397460938,1.674593448638916,0.005727291107177734,0.8388129472732544,0.0357142857142857,0.0,0.9199156761169434
1.6885874271392822,1.6861963272094727,0.0023910999298095703,0.8392996191978455,1.0,7.141428470611572,0.9215765595436096
1.6835899353027344,1.686362624168396,-0.002772688865661621,0.8517601490020752,1.0,7.141428470611572,0.9323635697364807
1.6760072708129883,1.680192470550537,-0.004185199737548828,0.8428062796592712,0.017857142857142905,0.0,0.9272948503494263
1.6693756580352783,1.6721347570419312,-0.002759099006652832,0.8511703014373779,1.0,7.416198253631592,0.9344393014907837
1.6538175344467163,1.6569137573242188,-0.0030962228775024414,0.8473218083381653,1.0,1.0,0.9327975511550903
1.6456544399261475,1.6465082168579102,-0.0008537769317626953,0.8477321863174438,1.0,2.0,0.9346939325332642
1.645073652267456,1.622755765914917,0.022317886352539062,0.8483564257621765,0.0892857142857143,7.211102485656738,0.9361668825149536
1.6118929386138916,1.6335625648498535,-0.021669626235961914,0.8511287569999695,1.0,7.4833149909973145,0.940871000289917
1.600601315498352,1.6285996437072754,-0.02799832820892334,0.8527958393096924,1.0,1.4142135381698608,0.9433804154396057
1.612282156944275,1.6101906299591064,0.002091526985168457,0.8548189997673035,0.017857142857142905,7.348469257354736,0.9459534883499146
1.606306552886963,1.6010375022888184,0.005269050598144531,0.8490109443664551,0.0,7.416198253631592,0.9434345364570618
1.6004753112792969,1.5930168628692627,0.00745844841003418,0.8497669100761414,0.0714285714285714,1.7320507764816284,0.9450440406799316
1.5905261039733887,1.5977282524108887,-0.0072021484375,0.8518581390380859,1.0,1.7320507764816284,0.9462713003158569
1.5804147720336914,1.5948655605316162,-0.014450788497924805,0.8498250246047974,0.0,2.4494898319244385,0.9458397030830383
1.5856413841247559,1.577434778213501,0.008206605911254883,0.8458391427993774,0.0357142857142857,3.605551242828369,0.9442721009254456
1.579681634902954,1.5730421543121338,0.0066394805908203125,0.8495553731918335,1.0,6.78233003616333,0.9458332657814026
1.5709071159362793,1.5701634883880615,0.0007436275482177734,0.8490981459617615,0.017857142857142905,7.141428470611572,0.9465030431747437
1.5608985424041748,1.570728063583374,-0.009829521179199219,0.8474591970443726,0.0357142857142857,4.358899116516113,0.9459024667739868
1.554579257965088,1.560880184173584,-0.006300926208496094,0.8522989749908447,0.017857142857142905,3.872983455657959,0.9500982761383057
1.5446600914001465,1.5473639965057373,-0.0027039051055908203,0.8480391502380371,0.0892857142857143,7.280109882354736,0.9469133019447327
1.539433479309082,1.5265543460845947,0.012879133224487305,0.856559157371521,0.1785714285714286,7.416198253631592,0.9514321088790894
1.5285053253173828,1.5297025442123413,-0.001197218894958496,0.8593829870223999,1.0,3.464101552963257,0.9534668922424316
1.5327974557876587,1.534869909286499,-0.002072453498840332,0.863440752029419,0.0892857142857143,3.7416574954986572,0.955488383769989
1.5368551015853882,1.5374587774276733,-0.0006036758422851562,0.8668955564498901,0.2857142857142857,2.0,0.9575011134147644
1.5346535444259644,1.5375912189483643,-0.0029376745223999023,0.8650655746459961,0.0535714285714286,1.0,0.9561633467674255
1.5282713174819946,1.533956527709961,-0.005685210227966309,0.867545485496521,1.0,2.2360680103302,0.9574927687644958
1.5222654342651367,1.5199612379074097,0.0023041963577270508,0.8665695190429688,0.017857142857142905,1.0,0.9573479890823364
1.5063148736953735,1.5110191106796265,-0.00470423698425293,0.8696449995040894,0.2321428571428571,7.211102485656738,0.9597140550613403
1.494808554649353,1.4994614124298096,-0.004652857780456543,0.866268515586853,0.0535714285714286,0.0,0.9582502841949463
1.4829614162445068,1.4903323650360107,-0.007370948791503906,0.870602011680603,0.017857142857142905,6.78233003616333,0.9621055126190186
1.4657659530639648,1.488586187362671,-0.022820234298706055,0.874609112739563,0.0,3.1622776985168457,0.9644862413406372
1.4727603197097778,1.4739148616790771,-0.0011545419692993164,0.8730446100234985,0.0892857142857143,1.0,0.9643445611000061
1.4701439142227173,1.4754925966262817,-0.005348682403564453,0.8773402571678162,0.0714285714285714,1.7320507764816284,0.9665206670761108
1.4735456705093384,1.4715287685394287,0.002016901969909668,0.8767216205596924,1.0,1.7320507764816284,0.9660770297050476
1.461791753768921,1.4813754558563232,-0.019583702087402344,0.8803562521934509,1.0,7.416198253631592,0.9675732254981995
1.4716404676437378,1.467479944229126,0.004160523414611816,0.880736231803894,0.1785714285714286,0.0,0.9666099548339844
1.4749956130981445,1.469712257385254,0.005283355712890625,0.882752537727356,0.0,7.4833149909973145,0.966637372970581
1.4825825691223145,1.48802649974823,-0.005443930625915527,0.8857306241989136,0.017857142857142905,3.1622776985168457,0.9669944047927856
1.4951151609420776,1.4964176416397095,-0.001302480697631836,0.8896039128303528,0.0357142857142857,6.78233003616333,0.9671396017074585
1.5073072910308838,1.4990615844726562,0.008245706558227539,0.8894226551055908,0.017857142857142905,7.071067810058594,0.9656146764755249
1.506042718887329,1.5136582851409912,-0.007615566253662109,0.8913429975509644,1.0,2.6457512378692627,0.9657528400421143
1.5135798454284668,1.5126209259033203,0.0009589195251464844,0.8906505107879639,1.0,1.0,0.9653507471084595
1.5050276517868042,1.524158239364624,-0.019130587577819824,0.8885083198547363,0.0,7.4833149909973145,0.9650490283966064
1.5174940824508667,1.5122863054275513,0.00520777702331543,0.8849469423294067,0.1785714285714286,7.416198253631592,0.9631460905075073
1.5240507125854492,1.508120059967041,0.015930652618408203,0.8873870968818665,1.0,2.8284270763397217,0.9644859433174133
1.532077670097351,1.5099024772644043,0.022175192832946777,0.8918029069900513,0.1071428571428571,7.0,0.9661161303520203
1.5272777080535889,1.5333945751190186,-0.0061168670654296875,0.9019373059272766,0.017857142857142905,7.416198253631592,0.9703897833824158
1.5457353591918945,1.5355613231658936,0.010174036026000977,0.9047008752822876,0.0,2.4494898319244385,0.9698771238327026
1.5446120500564575,1.5562264919281006,-0.011614441871643066,0.9093582034111023,1.0,3.1622776985168457,0.9704618453979492
1.5731010437011719,1.5518993139266968,0.021201729774475098,0.9148598909378052,0.017857142857142905,3.605551242828369,0.971427321434021
1.5781948566436768,1.5720899105072021,0.006104946136474609,0.9186948537826538,0.125,3.7416574954986572,0.9715175628662109
1.5849757194519043,1.589735746383667,-0.004760026931762695,0.919435441493988,1.0,3.605551242828369,0.970867931842804
1.5912272930145264,1.599722981452942,-0.008495688438415527,0.9179677963256836,0.017857142857142905,2.6457512378692627,0.9696556329727173
1.5882010459899902,1.598554015159607,-0.0103529691696167,0.919204831123352,0.0892857142857143,2.8284270763397217,0.9721413254737854
1.5815224647521973,1.5818310976028442,-0.00030863285064697266,0.9102120399475098,0.2678571428571429,1.7320507764816284,0.969533383846283
1.5845167636871338,1.5715539455413818,0.012962818145751953,0.9086246490478516,0.0357142857142857,4.242640495300293,0.971688985824585
1.585265040397644,1.5865540504455566,-0.0012890100479125977,0.9049414396286011,0.2142857142857143,6.4031243324279785,0.9703415632247925
1.5949296951293945,1.6079957485198975,-0.01306605339050293,0.9054572582244873,0.017857142857142905,0.0,0.9697771668434143
1.6156318187713623,1.616041898727417,-0.0004100799560546875,0.9028360843658447,0.1071428571428571,0.0,0.9681313037872314
1.62269926071167,1.6209497451782227,0.0017495155334472656,0.8966109752655029,0.0714285714285714,7.348469257354736,0.9646484851837158
1.615013599395752,1.6195107698440552,-0.004497170448303223,0.8829856514930725,0.0535714285714286,7.348469257354736,0.9564666152000427
1.608860731124878,1.5986716747283936,0.010189056396484375,0.8691756129264832,0.2678571428571429,6.557438373565674,0.9484058618545532
1.5963003635406494,1.5825488567352295,0.013751506805419922,0.8591454029083252,1.0,3.605551242828369,0.9416521191596985
1.5808320045471191,1.5825331211090088,-0.0017011165618896484,0.8482096195220947,1.0,2.6457512378692627,0.9348295331001282
1.5753843784332275,1.584072470664978,-0.008688092231750488,0.8533389568328857,1.0,7.141428470611572,0.9393446445465088
1.5819299221038818,1.583836555480957,-0.0019066333770751953,0.8559011816978455,0.0357142857142857,4.795831680297852,0.9402039647102356
1.5867323875427246,1.5904070138931274,-0.003674626350402832,0.8591724634170532,1.0,5.916079998016357,0.9419082403182983
1.5907610654830933,1.5965460538864136,-0.0057849884033203125,0.8651949763298035,0.2321428571428571,7.348469257354736,0.9444553852081299
1.6045403480529785,1.5905718803405762,0.013968467712402344,0.8718070387840271,0.0357142857142857,6.928203105926514,0.9491017460823059
1.6040489673614502,1.5934605598449707,0.010588407516479492,0.8730781078338623,0.0892857142857143,6.928203105926514,0.9492919445037842
1.5914117097854614,1.6068859100341797,-0.015474200248718262,0.8792364597320557,1.0,7.211102485656738,0.9524970054626465
1.5957882404327393,1.600707769393921,-0.004919528961181641,0.8774698376655579,0.5892857142857143,7.211102485656738,0.9515607953071594
1.5830950736999512,1.610395908355713,-0.02730083465576172,0.8832016587257385,0.0357142857142857,7.280109882354736,0.9541664123535156
1.5952255725860596,1.59722900390625,-0.0020034313201904297,0.8819750547409058,1.0,2.8284270763397217,0.9530338048934937
1.5966312885284424,1.59676194190979,-0.00013065338134765625,0.8844171762466431,0.1428571428571429,2.4494898319244385,0.9546818137168884
1.6063673496246338,1.5933293104171753,0.013038039207458496,0.8839585781097412,1.0,1.4142135381698608,0.9540296196937561
1.5971170663833618,1.6078481674194336,-0.010731101036071777,0.884199857711792,0.0714285714285714,1.0,0.954305112361908
1.5995980501174927,1.6134016513824463,-0.013803601264953613,0.8884355425834656,1.0,1.4142135381698608,0.9562281966209412
1.6019980907440186,1.6147910356521606,-0.01279294490814209,0.8878746032714844,0.0535714285714286,2.0,0.9561848640441895
1.6053121089935303,1.6116793155670166,-0.006367206573486328,0.887663722038269,0.0892857142857143,4.358899116516113,0.9556912183761597
1.607195496559143,1.6086628437042236,-0.0014673471450805664,0.8887405395507812,0.017857142857142905,4.898979663848877,0.9558120965957642
1.5963603258132935,1.6124346256256104,-0.016074299812316895,0.8867351412773132,0.017857142857142905,4.690415859222412,0.9540049433708191
1.6077998876571655,1.5954564809799194,0.012343406677246094,0.8869255185127258,0.0,6.4031243324279785,0.9541573524475098
1.6038508415222168,1.597847580909729,0.006003260612487793,0.8858436942100525,0.0357142857142857,7.348469257354736,0.9534361362457275
1.6010589599609375,1.6066222190856934,-0.005563259124755859,0.8877456784248352,0.0357142857142857,3.872983455657959,0.9549477100372314
1.6037547588348389,1.600252389907837,0.003502368927001953,0.8914459943771362,0.3035714285714286,4.123105525970459,0.9569077491760254
1.6095085144042969,1.6010380983352661,0.008470416069030762,0.8931761980056763,0.125,2.6457512378692627,0.9580804109573364
1.6052261590957642,1.605268955230713,-4.279613494873047e-05,0.8915978670120239,0.2678571428571429,2.4494898319244385,0.9582939147949219
1.6070499420166016,1.606233835220337,0.0008161067962646484,0.8939452171325684,1.0,2.4494898319244385,0.9581921696662903
1.610671043395996,1.6058241128921509,0.004846930503845215,0.8920975923538208,0.0357142857142857,2.8284270763397217,0.9577000141143799
1.6085513830184937,1.6046185493469238,0.003932833671569824,0.8919177651405334,0.2321428571428571,2.8284270763397217,0.9580990076065063
1.5978962182998657,1.6139154434204102,-0.016019225120544434,0.893486738204956,0.0714285714285714,7.141428470611572,0.9585763216018677
1.612365484237671,1.5981559753417969,0.014209508895874023,0.8899498581886292,0.0535714285714286,0.0,0.9565925598144531
1.609236478805542,1.6017082929611206,0.007528185844421387,0.8901156187057495,0.0535714285714286,0.0,0.9563068747520447
1.596832513809204,1.6117396354675293,-0.014907121658325195,0.8916847705841064,0.0535714285714286,0.0,0.9578756093978882
1.5995969772338867,1.6089659929275513,-0.00936901569366455,0.8934759497642517,0.0892857142857143,6.633249759674072,0.9589154124259949
1.606891393661499,1.6014959812164307,0.005395412445068359,0.894199013710022,0.0892857142857143,3.1622776985168457,0.9597069025039673
1.613688349723816,1.5947637557983398,0.018924593925476074,0.8899654150009155,1.0,6.633249759674072,0.9563524723052979
1.5997737646102905,1.6102138757705688,-0.01044011116027832,0.89637291431427,1.0,7.348469257354736,0.9606144428253174
1.6004395484924316,1.6085741519927979,-0.008134603500366211,0.8942564725875854,1.0,4.582575798034668,0.9597324728965759
1.620046615600586,1.5887086391448975,0.03133797645568848,0.8888974785804749,1.0,5.656854152679443,0.9554459452629089
1.6045200824737549,1.6069667339324951,-0.0024466514587402344,0.8912181854248047,0.2142857142857143,5.291502475738525,0.9567208886146545
1.6100354194641113,1.601914405822754,0.008121013641357422,0.8934394717216492,0.2142857142857143,3.7416574954986572,0.9591819047927856
1.6071221828460693,1.6021274328231812,0.004994750022888184,0.8931010365486145,1.0,3.316624879837036,0.958046555519104
1.6100655794143677,1.5992980003356934,0.010767579078674316,0.8929040431976318,0.0357142857142857,7.071067810058594,0.9586056470870972
1.6045587062835693,1.6048967838287354,-0.0003380775451660156,0.8940078020095825,0.3392857142857143,0.0,0.9597607254981995
1.595170259475708,1.6146447658538818,-0.019474506378173828,0.8965053558349609,0.2321428571428571,6.7082037925720215,0.9606740474700928
1.6118488311767578,1.5965903997421265,0.015258431434631348,0.893021821975708,0.3035714285714286,6.7082037925720215,0.9586060047149658
1.6066439151763916,1.6055586338043213,0.0010852813720703125,0.8913192749023438,0.0892857142857143,4.358899116516113,0.9570038914680481
1.616358995437622,1.595086693763733,0.02127230167388916,0.8916004300117493,0.1071428571428571,5.5677642822265625,0.9575248956680298
1.6004226207733154,1.6089046001434326,-0.008481979370117188,0.8915197849273682,1.0,4.4721360206604,0.9578182697296143
1.600915789604187,1.6076273918151855,-0.006711602210998535,0.8933022618293762,1.0,4.0,0.9588720798492432
1.5999314785003662,1.6082240343093872,-0.008292555809020996,0.8916756510734558,0.1964285714285714,2.8284270763397217,0.9577662348747253
1.5983014106750488,1.6106605529785156,-0.012359142303466797,0.8920481204986572,1.0,1.4142135381698608,0.9576947689056396
1.6030476093292236,1.6056220531463623,-0.002574443817138672,0.8929615616798401,0.6607142857142857,7.4833149909973145,0.9578332901000977
1.6052223443984985,1.6041253805160522,0.001096963882446289,0.8923404812812805,0.1428571428571429,0.0,0.9578777551651001
1.5973693132400513,1.611303687095642,-0.01393437385559082,0.8923099040985107,0.2142857142857143,7.211102485656738,0.9575014710426331
1.608131766319275,1.6027902364730835,0.005341529846191406,0.8940246105194092,0.1071428571428571,4.123105525970459,0.9589647650718689
1.6112213134765625,1.6007273197174072,0.010493993759155273,0.8929669857025146,0.0357142857142857,6.557438373565674,0.9583827257156372
1.5934842824935913,1.6149029731750488,-0.02141869068145752,0.8954939842224121,0.0,7.416198253631592,0.9605870842933655
1.614192247390747,1.5946238040924072,0.019568443298339844,0.891524076461792,1.0,1.4142135381698608,0.9575924873352051
1.614495873451233,1.5937795639038086,0.020716309547424316,0.8873813152313232,1.0,2.2360680103302,0.9548453688621521
1.6001217365264893,1.608594536781311,-0.008472800254821777,0.8953366279602051,0.0714285714285714,7.211102485656738,0.9602639675140381
1.6029186248779297,1.6061173677444458,-0.0031987428665161133,0.8945380449295044,0.2321428571428571,7.071067810058594,0.9591497182846069
1.6048080921173096,1.604144811630249,0.0006632804870605469,0.8931125402450562,1.0,3.464101552963257,0.958329439163208
1.6057789325714111,1.602982997894287,0.0027959346771240234,0.8936898708343506,0.017857142857142905,3.872983455657959,0.9592297077178955
1.6049039363861084,1.604022741317749,0.000881195068359375,0.8920104503631592,0.017857142857142905,3.7416574954986572,0.9576543569564819
1.6114572286605835,1.597352147102356,0.014105081558227539,0.8927716016769409,0.0714285714285714,3.0,0.9578390717506409
1.5954629182815552,1.6129722595214844,-0.0175093412399292,0.892316460609436,1.0,1.7320507764816284,0.9575961828231812
1.5970492362976074,1.6117490530014038,-0.014699816703796387,0.8910734057426453,0.1071428571428571,7.416198253631592,0.9578904509544373
1.6091790199279785,1.5999538898468018,0.009225130081176758,0.8928958177566528,0.1071428571428571,0.0,0.9586658477783203
1.5994536876678467,1.6090977191925049,-0.009644031524658203,0.8933565616607666,0.3392857142857143,0.0,0.9587238430976868
1.6108975410461426,1.5980167388916016,0.012880802154541016,0.8908373117446899,0.125,7.141428470611572,0.9575380086898804
1.606998324394226,1.601792335510254,0.005205988883972168,0.8910219669342041,0.0357142857142857,4.123105525970459,0.9578889608383179
1.6045846939086914,1.604557991027832,2.6702880859375e-05,0.8927929401397705,0.017857142857142905,3.464101552963257,0.9580113887786865
1.6034361124038696,1.6055337190628052,-0.002097606658935547,0.8911091685295105,1.0,2.0,0.9576303362846375
1.5962107181549072,1.6156055927276611,-0.019394874572753906,0.8936718702316284,1.0,2.4494898319244385,0.9589601159095764
1.597810983657837,1.6109087467193604,-0.013097763061523438,0.8906016945838928,1.0,2.4494898319244385,0.9567564129829407
1.6135032176971436,1.595607876777649,0.01789534091949463,0.8904868364334106,0.0892857142857143,3.605551242828369,0.9569361805915833
1.607812762260437,1.6055560111999512,0.00225675106048584,0.8963807821273804,0.2142857142857143,4.0,0.9603805541992188
1.6095900535583496,1.599237084388733,0.0103529691696167,0.8909838199615479,0.0,3.605551242828369,0.957068681716919
1.607126235961914,1.6014286279678345,0.00569760799407959,0.8875234127044678,0.0714285714285714,7.348469257354736,0.9546306133270264
1.604503870010376,1.6044946908950806,9.179115295410156e-06,0.893618106842041,0.0357142857142857,2.0,0.9587622284889221
1.6089465618133545,1.5997929573059082,0.009153604507446289,0.8929125070571899,0.0714285714285714,7.348469257354736,0.9583243727684021
1.6068291664123535,1.6024672985076904,0.004361867904663086,0.8930833339691162,0.1607142857142857,0.0,0.9588419198989868
1.610626220703125,1.5984503030776978,0.012175917625427246,0.8940035104751587,0.2321428571428571,7.416198253631592,0.9591985940933228
1.6049108505249023,1.603993535041809,0.0009173154830932617,0.8908913135528564,0.0357142857142857,1.7320507764816284,0.9573358297348022
1.6052742004394531,1.6047319173812866,0.0005422830581665039,0.8923338055610657,1.0,2.2360680103302,0.9577165842056274
2.5033349990844727,2.496500015258789,0.006834983825683594,0.883380115032196,0.0357142857142857,7.141428470611572,0.9435915946960449
2.3947834968566895,2.392162322998047,0.002621173858642578,0.8767736554145813,0.0357142857142857,7.416198253631592,0.9461196660995483
2.274519681930542,2.272143840789795,0.0023758411407470703,0.8625848293304443,1.0,5.656854152679443,0.9465437531471252
2.1660428047180176,2.175520420074463,-0.009477615356445312,0.8504713773727417,1.0,5.291502475738525,0.9475076198577881
2.117197275161743,2.093151092529297,0.02404618263244629,0.8428778648376465,0.017857142857142905,7.280109882354736,0.9479764699935913
2.0528125762939453,2.0463223457336426,0.006490230560302734,0.8332152366638184,0.0357142857142857,0.0,0.9420385360717773
2.0129342079162598,1.9999622106552124,0.012971997261047363,0.8178360462188721,0.0892857142857143,6.480740547180176,0.9438092708587646
1.997186303138733,1.9384639263153076,0.05872237682342529,0.7999690771102905,1.0,4.242640495300293,0.9416520595550537
1.931777000427246,1.9408831596374512,-0.009106159210205078,0.8074285984039307,0.017857142857142905,4.4721360206604,0.9500641822814941
1.9246002435684204,1.907263994216919,0.017336249351501465,0.7882486581802368,0.5535714285714286,3.464101552963257,0.929472029209137
1.9023854732513428,1.9023239612579346,6.151199340820312e-05,0.7926797866821289,0.0535714285714286,2.8284270763397217,0.933699369430542
1.9012254476547241,1.889202356338501,0.012023091316223145,0.7816739082336426,1.0,2.8284270763397217,0.9195181727409363
1.8816287517547607,1.8939062356948853,-0.012277483940124512,0.7844608426094055,1.0,7.348469257354736,0.9203600287437439
1.8827322721481323,1.870893955230713,0.011838316917419434,0.7605808973312378,0.25,7.416198253631592,0.9040004014968872
1.8562384843826294,1.8589880466461182,-0.0027495622634887695,0.7639598250389099,0.3214285714285714,1.4142135381698608,0.9053457975387573
1.8232115507125854,1.8331804275512695,-0.009968876838684082,0.7489551901817322,0.1785714285714286,3.464101552963257,0.8970509767532349
1.7853410243988037,1.814671277999878,-0.02933025360107422,0.7451304197311401,0.0357142857142857,3.605551242828369,0.8948262929916382
1.7693760395050049,1.7611294984817505,0.008246541023254395,0.720482349395752,0.1071428571428571,1.7320507764816284,0.8669866323471069
1.7264039516448975,1.7276434898376465,-0.0012395381927490234,0.7090638875961304,0.0357142857142857,2.0,0.8572935461997986
1.6917258501052856,1.6882009506225586,0.0035248994827270508,0.6941792964935303,1.0,7.141428470611572,0.8440608978271484
1.6539404392242432,1.666728138923645,-0.012787699699401855,0.6858101487159729,0.017857142857142905,7.211102485656738,0.8333902359008789
1.6470458507537842,1.6268084049224854,0.020237445831298828,0.6652923226356506,0.017857142857142905,2.6457512378692627,0.8055446147918701
1.6206066608428955,1.633962631225586,-0.01335597038269043,0.6599317789077759,0.1964285714285714,3.1622776985168457,0.7975950837135315
1.6233881711959839,1.629032850265503,-0.005644679069519043,0.6574310660362244,0.0357142857142857,3.316624879837036,0.7919964790344238
1.6075286865234375,1.6245765686035156,-0.017047882080078125,0.6630918979644775,0.017857142857142905,2.6457512378692627,0.8025882244110107
1.5987093448638916,1.5901763439178467,0.008533000946044922,0.6614446640014648,0.0892857142857143,2.0,0.7912701368331909
1.6053414344787598,1.6065707206726074,-0.0012292861938476562,0.6781115531921387,1.0,3.7416574954986572,0.8099813461303711
1.617215871810913,1.611818552017212,0.005397319793701172,0.6913477182388306,0.0714285714285714,6.4031243324279785,0.815841555595398
1.6160351037979126,1.6215729713439941,-0.005537867546081543,0.7136922478675842,0.0535714285714286,6.855654716491699,0.8390501737594604
1.6276237964630127,1.6143794059753418,0.013244390487670898,0.7347709536552429,0.125,4.4721360206604,0.8560328483581543
1.6427210569381714,1.6233057975769043,0.01941525936126709,0.758328914642334,0.0714285714285714,3.872983455657959,0.8779611587524414
1.6570208072662354,1.6397342681884766,0.01728653907775879,0.7856234312057495,0.0535714285714286,7.211102485656738,0.9011761546134949
1.669159173965454,1.653594970703125,0.015564203262329102,0.8018392324447632,0.017857142857142905,6.928203105926514,0.9136041402816772
1.666469693183899,1.6806577444076538,-0.014188051223754883,0.8227965831756592,0.2678571428571429,3.316624879837036,0.9295260310173035
1.6811339855194092,1.6884050369262695,-0.0072710514068603516,0.8333050608634949,1.0,2.6457512378692627,0.9365618824958801
1.68949556350708,1.693876028060913,-0.004380464553833008,0.8257217407226562,0.1607142857142857,7.4833149909973145,0.9300248622894287
1.6997425556182861,1.6943042278289795,0.005438327789306641,0.8314977288246155,0.1964285714285714,7.280109882354736,0.9339714050292969
1.6906874179840088,1.6964199542999268,-0.005732536315917969,0.8274300694465637,0.0714285714285714,4.242640495300293,0.9314849376678467
1.7005102634429932,1.69979989528656,0.0007103681564331055,0.8229305744171143,1.0,4.4721360206604,0.9275453090667725
1.704690933227539,1.717065691947937,-0.01237475872039795,0.8164193034172058,0.1428571428571429,2.0,0.922307014465332
1.734644889831543,1.7144334316253662,0.020211458206176758,0.8118382692337036,0.125,3.0,0.9171884059906006
1.74063241481781,1.7307965755462646,0.00983583927154541,0.8161219358444214,0.0,3.316624879837036,0.9205930829048157
1.7366151809692383,1.7529449462890625,-0.01632976531982422,0.8168438673019409,1.0,7.141428470611572,0.9219597578048706
1.748549461364746,1.750722050666809,-0.0021725893020629883,0.8091367483139038,0.0535714285714286,6.855654716491699,0.9159551858901978
1.7604669332504272,1.7499276399612427,0.01053929328918457,0.7924684882164001,0.3392857142857143,3.1622776985168457,0.9013639688491821
1.7638065814971924,1.7610844373703003,0.00272214412689209,0.7995770573616028,0.017857142857142905,1.7320507764816284,0.9084446430206299
1.7786264419555664,1.7611463069915771,0.017480134963989258,0.7903891801834106,0.0535714285714286,2.2360680103302,0.8989930748939514
1.7795960903167725,1.7781898975372314,0.0014061927795410156,0.8018515110015869,0.1071428571428571,7.280109882354736,0.9100067019462585
1.7844066619873047,1.7860628366470337,-0.001656174659729004,0.8076463341712952,0.0892857142857143,7.416198253631592,0.9134723544120789
1.7864526510238647,1.7922418117523193,-0.00578916072845459,0.8051324486732483,1.0,2.2360680103302,0.9110029339790344
1.7902412414550781,1.795036792755127,-0.004795551300048828,0.7969503402709961,0.1607142857142857,2.4494898319244385,0.903957724571228
1.8017919063568115,1.7870900630950928,0.01470184326171875,0.7965656518936157,0.017857142857142905,1.4142135381698608,0.9025989770889282
1.7953522205352783,1.7941138744354248,0.0012383460998535156,0.7961580157279968,0.0357142857142857,2.4494898319244385,0.9039229154586792
1.7912392616271973,1.7973939180374146,-0.006154656410217285,0.8030419945716858,0.0535714285714286,3.0,0.9108803868293762
1.791009545326233,1.795951008796692,-0.004941463470458984,0.806296706199646,1.0,4.582575798034668,0.909318208694458
1.786972999572754,1.8029894828796387,-0.016016483306884766,0.815061092376709,0.017857142857142905,4.242640495300293,0.918358325958252
1.7973852157592773,1.7983360290527344,-0.0009508132934570312,0.8053516149520874,0.0714285714285714,2.2360680103302,0.9075902700424194
1.7997936010360718,1.7994190454483032,0.0003745555877685547,0.8115682005882263,0.0357142857142857,3.0,0.9130172729492188
1.8113435506820679,1.7932928800582886,0.018050670623779297,0.8119949698448181,0.0357142857142857,2.2360680103302,0.9133884906768799
1.8130359649658203,1.8043018579483032,0.00873410701751709,0.8082444071769714,0.0714285714285714,4.4721360206604,0.9082819223403931
1.8186087608337402,1.8065404891967773,0.01206827163696289,0.8225806355476379,0.0892857142857143,5.916079998016357,0.9234607219696045
1.8171477317810059,1.8112480640411377,0.005899667739868164,0.8228850364685059,0.2857142857142857,7.211102485656738,0.9239841103553772
1.8106029033660889,1.8153715133666992,-0.0047686100006103516,0.832862377166748,0.0357142857142857,2.8284270763397217,0.9317313432693481
1.8125677108764648,1.8070783615112305,0.005489349365234375,0.8346366286277771,0.0892857142857143,3.605551242828369,0.9344085454940796
1.8001055717468262,1.8109524250030518,-0.010846853256225586,0.8412299752235413,0.0714285714285714,2.8284270763397217,0.939909040927887
1.795648455619812,1.803511142730713,-0.007862687110900879,0.8468842506408691,0.017857142857142905,7.416198253631592,0.9450591802597046
1.800039529800415,1.7914016246795654,0.00863790512084961,0.8356877565383911,0.375,7.0,0.9348705410957336
1.8015871047973633,1.7828434705734253,0.01874363422393799,0.8452153205871582,1.0,3.316624879837036,0.9443596005439758
1.7892003059387207,1.787510871887207,0.0016894340515136719,0.8597182035446167,0.0714285714285714,6.928203105926514,0.9556875228881836
1.7808889150619507,1.7894971370697021,-0.008608222007751465,0.8570553064346313,0.0714285714285714,6.324555397033691,0.9548163414001465
1.808408498764038,1.78123140335083,0.027177095413208008,0.8614542484283447,0.1607142857142857,4.4721360206604,0.9590520858764648
1.81046462059021,1.8004833459854126,0.009981274604797363,0.8664503693580627,0.017857142857142905,2.4494898319244385,0.9598883390426636
1.8072841167449951,1.8200607299804688,-0.012776613235473633,0.8792010545730591,1.0,2.0,0.969032347202301
1.8099565505981445,1.8262659311294556,-0.016309380531311035,0.8791980743408203,0.125,7.348469257354736,0.967253565788269
1.8205971717834473,1.8139638900756836,0.006633281707763672,0.884384036064148,0.1428571428571429,7.416198253631592,0.969994306564331
1.8191325664520264,1.811042308807373,0.00809025764465332,0.8830127120018005,1.0,2.0,0.9692807793617249
1.8184833526611328,1.7997770309448242,0.018706321716308594,0.8808479905128479,0.2857142857142857,2.0,0.9682855010032654
1.8125507831573486,1.8043205738067627,0.008230209350585938,0.8887698650360107,0.0714285714285714,2.2360680103302,0.974502444267273
1.8126788139343262,1.807908535003662,0.0047702789306640625,0.8901923894882202,0.0357142857142857,2.4494898319244385,0.9763799905776978
1.8164342641830444,1.8117448091506958,0.004689455032348633,0.8913296461105347,0.0357142857142857,3.316624879837036,0.9779486656188965
1.8156027793884277,1.8149268627166748,0.0006759166717529297,0.8911215662956238,1.0,1.4142135381698608,0.9802058935165405
1.807820200920105,1.815866231918335,-0.00804603099822998,0.8902561664581299,0.017857142857142905,2.0,0.9817278385162354
1.7977577447891235,1.8163163661956787,-0.018558621406555176,0.8919345736503601,0.0535714285714286,7.280109882354736,0.984063982963562
1.7959461212158203,1.8084018230438232,-0.01245570182800293,0.8924858570098877,0.017857142857142905,7.0,0.9842681884765625
1.8061416149139404,1.7827174663543701,0.023424148559570312,0.8841961026191711,0.0714285714285714,3.0,0.9779424667358398
1.7921390533447266,1.7722969055175781,0.019842147827148438,0.8858572244644165,0.1785714285714286,7.348469257354736,0.9763535261154175
1.761579155921936,1.7726595401763916,-0.011080384254455566,0.8806878328323364,0.017857142857142905,7.348469257354736,0.9695876240730286
1.740097165107727,1.7563176155090332,-0.016220450401306152,0.8756026029586792,0.017857142857142905,4.123105525970459,0.9642362594604492
1.72066068649292,1.7417645454406738,-0.021103858947753906,0.8705468773841858,0.0535714285714286,6.4031243324279785,0.9593002796173096
1.7069153785705566,1.7160935401916504,-0.00917816162109375,0.8688347339630127,1.0,6.480740547180176,0.9595500826835632
1.6930081844329834,1.6872882843017578,0.005719900131225586,0.8724284768104553,0.125,3.605551242828369,0.9629986882209778
1.6624104976654053,1.6756129264831543,-0.013202428817749023,0.8746147155761719,0.0357142857142857,3.464101552963257,0.9670539498329163
1.6511260271072388,1.6466383934020996,0.00448763370513916,0.876502513885498,1.0,7.141428470611572,0.9697948694229126
1.6254163980484009,1.643990397453308,-0.018573999404907227,0.8796337842941284,0.0357142857142857,0.0,0.9734063148498535
1.6327598094940186,1.6136022806167603,0.0191575288772583,0.8765960931777954,0.2678571428571429,0.0,0.9726932048797607
1.6120761632919312,1.6212843656539917,-0.009208202362060547,0.8814365863800049,1.0,7.348469257354736,0.9761282205581665
1.6300305128097534,1.5925207138061523,0.037509799003601074,0.8779881596565247,0.25,2.8284270763397217,0.9747740030288696
1.6203755140304565,1.6049487590789795,0.01542675495147705,0.8839995861053467,0.125,2.8284270763397217,0.9784243106842041
1.6066083908081055,1.6128629446029663,-0.00625455379486084,0.8804599642753601,0.0892857142857143,2.8284270763397217,0.9771696329116821
1.6074118614196777,1.5941336154937744,0.01327824592590332,0.8766972422599792,1.0,6.633249759674072,0.9765817523002625
1.5805028676986694,1.5898303985595703,-0.009327530860900879,0.8753222227096558,1.0,0.0,0.9760953187942505
1.5694406032562256,1.5690603256225586,0.0003802776336669922,0.8736286163330078,1.0,7.348469257354736,0.9761838912963867
1.56386137008667,1.5540554523468018,0.009805917739868164,0.8740385174751282,0.0357142857142857,7.348469257354736,0.9769734144210815
1.5563901662826538,1.5436041355133057,0.012786030769348145,0.8745560646057129,0.1071428571428571,0.0,0.9776793718338013
1.540757656097412,1.5474801063537598,-0.006722450256347656,0.8761180639266968,0.0714285714285714,7.211102485656738,0.9783703684806824
1.544434905052185,1.5412445068359375,0.0031903982162475586,0.8777139186859131,0.2142857142857143,3.316624879837036,0.9791839718818665
1.541879415512085,1.5487600564956665,-0.006880640983581543,0.8773379325866699,1.0,2.8284270763397217,0.9787801504135132
1.5431240797042847,1.5581789016723633,-0.015054821968078613,0.8798215985298157,1.0,7.416198253631592,0.9795058965682983
1.5548577308654785,1.5568110942840576,-0.0019533634185791016,0.8800301551818848,0.0357142857142857,7.348469257354736,0.9789853096008301
1.5595808029174805,1.570906400680542,-0.011325597763061523,0.8808777332305908,1.0,7.348469257354736,0.9784203767776489
1.5774221420288086,1.5771024227142334,0.0003197193145751953,0.8816244602203369,1.0,7.416198253631592,0.9777077436447144
1.581115961074829,1.5869594812393188,-0.005843520164489746,0.8821286559104919,0.0714285714285714,1.7320507764816284,0.9771647453308105
1.5787802934646606,1.596757173538208,-0.017976880073547363,0.8806471228599548,0.125,2.6457512378692627,0.9740208387374878
1.5891392230987549,1.5896999835968018,-0.000560760498046875,0.8815457820892334,0.017857142857142905,7.348469257354736,0.9741833209991455
1.5860799551010132,1.5956296920776367,-0.009549736976623535,0.877616286277771,1.0,0.0,0.9712845087051392
1.5966836214065552,1.5952340364456177,0.0014495849609375,0.8719743490219116,0.0357142857142857,0.0,0.9674009680747986
1.612443447113037,1.6100714206695557,0.0023720264434814453,0.8670539855957031,1.0,0.0,0.963188648223877
1.631504774093628,1.627410888671875,0.00409388542175293,0.8635912537574768,0.017857142857142905,7.211102485656738,0.9603284597396851
1.6480305194854736,1.6442515850067139,0.0037789344787597656,0.8595631122589111,0.0357142857142857,2.4494898319244385,0.955357551574707
1.6587049961090088,1.6558027267456055,0.0029022693634033203,0.8613082766532898,0.0892857142857143,7.348469257354736,0.9568654298782349
2.6965079307556152,2.6721248626708984,0.024383068084716797,0.8688869476318359,0.0357142857142857,7.348469257354736,0.9351451396942139
2.5652246475219727,2.566952705383301,-0.001728057861328125,0.8631392121315002,1.0,2.2360680103302,0.9396900534629822
2.487201690673828,2.4997382164001465,-0.01253652572631836,0.8582745790481567,1.0,2.6457512378692627,0.9454905986785889
2.446747303009033,2.4405555725097656,0.006191730499267578,0.8513715863227844,1.0,2.2360680103302,0.9534670114517212
2.398381471633911,2.3830337524414062,0.015347719192504883,0.8442443609237671,1.0,1.4142135381698608,0.9660707116127014
2.3234763145446777,2.3170528411865234,0.006423473358154297,0.8253417015075684,0.0714285714285714,7.416198253631592,0.9703848361968994
2.254804849624634,2.2449746131896973,0.009830236434936523,0.8021444082260132,0.0357142857142857,6.78233003616333,0.9687489867210388
2.1806392669677734,2.194538116455078,-0.013898849487304688,0.7907415628433228,1.0,3.1622776985168457,0.9642921686172485
2.112177610397339,2.149158239364624,-0.036980628967285156,0.7848305106163025,0.0357142857142857,7.211102485656738,0.9592280387878418
2.066774606704712,2.0723934173583984,-0.0056188106536865234,0.7639060020446777,0.0535714285714286,0.0,0.9480769634246826
2.019789695739746,2.0043907165527344,0.015398979187011719,0.7502847909927368,0.0714285714285714,7.211102485656738,0.9374923706054688
1.9636204242706299,1.9816439151763916,-0.01802349090576172,0.7502127289772034,0.017857142857142905,7.211102485656738,0.9264105558395386
1.9385900497436523,1.946716070175171,-0.008126020431518555,0.7431027889251709,0.017857142857142905,7.280109882354736,0.914707362651825
1.9067494869232178,1.8938310146331787,0.012918472290039062,0.7347676753997803,1.0,7.280109882354736,0.9074978828430176
1.8792811632156372,1.8746129274368286,0.004668235778808594,0.7407048344612122,0.1785714285714286,7.211102485656738,0.9200652241706848
1.8529324531555176,1.8636081218719482,-0.010675668716430664,0.7521839141845703,0.0714285714285714,2.2360680103302,0.9332008361816406
1.8261942863464355,1.8405678272247314,-0.014373540878295898,0.7469627857208252,1.0,7.416198253631592,0.9247846603393555
1.8139528036117554,1.8077929019927979,0.0061599016189575195,0.7410208582878113,1.0,7.0,0.904518723487854
1.783093810081482,1.7970640659332275,-0.013970255851745605,0.7409307956695557,0.0714285714285714,2.8284270763397217,0.9005100727081299
1.7663075923919678,1.7865482568740845,-0.0202406644821167,0.7487223744392395,1.0,1.4142135381698608,0.901892900466919
1.7612864971160889,1.763364315032959,-0.002077817916870117,0.7552695274353027,0.0535714285714286,7.416198253631592,0.908893883228302
1.7659938335418701,1.7498133182525635,0.01618051528930664,0.768230676651001,1.0,7.211102485656738,0.9185337424278259
1.7417731285095215,1.7610111236572266,-0.019237995147705078,0.7823173999786377,0.0714285714285714,2.4494898319244385,0.9261252284049988
1.73829984664917,1.7338944673538208,0.004405379295349121,0.785439133644104,0.017857142857142905,1.7320507764816284,0.9209527373313904
1.720203161239624,1.7181516885757446,0.0020514726638793945,0.7914342880249023,1.0,7.416198253631592,0.9275568723678589
1.7014374732971191,1.7076716423034668,-0.006234169006347656,0.7966147661209106,0.125,7.416198253631592,0.9280612468719482
1.6943888664245605,1.6806317567825317,0.013757109642028809,0.8049399256706238,0.017857142857142905,2.0,0.9347582459449768
1.664940595626831,1.668074369430542,-0.0031337738037109375,0.8136404752731323,0.017857142857142905,2.4494898319244385,0.9437236785888672
1.6450880765914917,1.6373651027679443,0.007722973823547363,0.8199136853218079,1.0,2.6457512378692627,0.9464908838272095
1.618896722793579,1.6224803924560547,-0.003583669662475586,0.8254486918449402,0.0714285714285714,3.0,0.9468632936477661
1.596266746520996,1.6026756763458252,-0.0064089298248291016,0.8309515118598938,0.0357142857142857,7.280109882354736,0.9459142088890076
1.5832719802856445,1.592320203781128,-0.009048223495483398,0.8329062461853027,0.017857142857142905,7.348469257354736,0.9445381164550781
1.5893476009368896,1.5882012844085693,0.0011463165283203125,0.8357969522476196,1.0,2.2360680103302,0.9434341192245483
1.6567697525024414,1.6650322675704956,-0.0082625150680542,0.8397601842880249,0.017857142857142905,2.2360680103302,0.9461329579353333
1.6658155918121338,1.6522051095962524,0.013610482215881348,0.8356654644012451,0.0892857142857143,1.7320507764816284,0.9423661231994629
1.6387124061584473,1.6290700435638428,0.009642362594604492,0.8304568529129028,0.017857142857142905,2.4494898319244385,0.936974048614502
1.6161402463912964,1.6349163055419922,-0.0187760591506958,0.830547571182251,0.1071428571428571,3.1622776985168457,0.9394142627716064
1.628301978111267,1.608651876449585,0.01965010166168213,0.8218710422515869,0.0535714285714286,7.141428470611572,0.9332866668701172
1.6049175262451172,1.6067545413970947,-0.001837015151977539,0.8279445171356201,1.0,7.280109882354736,0.9365499019622803
1.5848809480667114,1.6058416366577148,-0.020960688591003418,0.8338115215301514,0.0357142857142857,3.316624879837036,0.9405874013900757
1.5850801467895508,1.584388256072998,0.0006918907165527344,0.8362933397293091,0.0535714285714286,3.316624879837036,0.9420614242553711
1.5775558948516846,1.5674796104431152,0.010076284408569336,0.8410999178886414,0.0357142857142857,7.280109882354736,0.9454683661460876
1.5665240287780762,1.5484566688537598,0.018067359924316406,0.8439382910728455,0.017857142857142905,6.082762718200684,0.9456842541694641
1.5371646881103516,1.551992416381836,-0.014827728271484375,0.8504142761230469,0.0892857142857143,4.582575798034668,0.9485248327255249
1.5267709493637085,1.5356335639953613,-0.008862614631652832,0.8521368503570557,0.0892857142857143,2.8284270763397217,0.9513629674911499
1.521248698234558,1.5180532932281494,0.0031954050064086914,0.8599050045013428,1.0,2.8284270763397217,0.9530044794082642
1.513413667678833,1.5161676406860352,-0.0027539730072021484,0.8637040853500366,0.0535714285714286,7.071067810058594,0.954272449016571
1.5116721391677856,1.512105941772461,-0.00043380260467529297,0.8661739230155945,0.1428571428571429,0.0,0.9556499719619751
1.509687900543213,1.5104798078536987,-0.0007919073104858398,0.8721954226493835,0.0535714285714286,7.416198253631592,0.9574432373046875
1.498331904411316,1.5120718479156494,-0.013739943504333496,0.8750498294830322,1.0,2.6457512378692627,0.9580806493759155
1.5100831985473633,1.5003178119659424,0.009765386581420898,0.8754531145095825,0.3392857142857143,3.316624879837036,0.9563212394714355
1.507967472076416,1.5084919929504395,-0.0005245208740234375,0.8785232305526733,0.0357142857142857,2.8284270763397217,0.9570977687835693
1.5095555782318115,1.50491201877594,0.004643559455871582,0.8760993480682373,0.1071428571428571,2.4494898319244385,0.9560691118240356
1.5096001625061035,1.5049245357513428,0.004675626754760742,0.8698112368583679,0.1071428571428571,2.4494898319244385,0.9527642726898193
1.5115375518798828,1.5098477602005005,0.0016897916793823242,0.8704724907875061,1.0,7.280109882354736,0.9528183937072754
1.5145617723464966,1.5131919384002686,0.0013698339462280273,0.8727163076400757,1.0,7.416198253631592,0.9517502784729004
1.5121219158172607,1.5164068937301636,-0.004284977912902832,0.8690229058265686,0.017857142857142905,1.0,0.9495980143547058
1.5058720111846924,1.5189881324768066,-0.013116121292114258,0.8633221983909607,0.1071428571428571,3.464101552963257,0.9473922252655029
1.5063612461090088,1.5112961530685425,-0.004934906959533691,0.863253116607666,0.0892857142857143,4.0,0.9482617378234863
1.5075953006744385,1.4980623722076416,0.009532928466796875,0.855780839920044,0.0535714285714286,7.211102485656738,0.9431782960891724
1.490227460861206,1.5012638568878174,-0.011036396026611328,0.8621716499328613,0.0535714285714286,7.4833149909973145,0.9474489688873291
1.4868533611297607,1.4979264736175537,-0.011073112487792969,0.8583890199661255,0.0535714285714286,1.7320507764816284,0.9462143182754517
1.486443042755127,1.4886322021484375,-0.002189159393310547,0.8562231063842773,1.0,2.2360680103302,0.9444460868835449
1.485549807548523,1.4778356552124023,0.0077141523361206055,0.8552725911140442,0.017857142857142905,2.0,0.9432820081710815
1.4763274192810059,1.4774765968322754,-0.0011491775512695312,0.8585314750671387,0.0,7.348469257354736,0.9458131790161133
1.467101812362671,1.4791364669799805,-0.01203465461730957,0.8599225878715515,0.2142857142857143,7.071067810058594,0.9455769062042236
1.469628095626831,1.4764268398284912,-0.006798744201660156,0.863420307636261,0.0714285714285714,2.8284270763397217,0.9476524591445923
1.4806475639343262,1.4764249324798584,0.0042226314544677734,0.8692249655723572,1.0,3.0,0.9500441551208496
1.490094780921936,1.482574701309204,0.007520079612731934,0.876154899597168,0.0,3.464101552963257,0.9535205960273743
1.4970812797546387,1.492342472076416,0.004738807678222656,0.8820321559906006,0.0535714285714286,2.8284270763397217,0.9576952457427979
1.5058424472808838,1.50419020652771,0.0016522407531738281,0.8952605724334717,0.0357142857142857,3.7416574954986572,0.9651861786842346
1.518788456916809,1.5106408596038818,0.008147597312927246,0.9031972885131836,0.0357142857142857,4.690415859222412,0.970116376876831
1.5219289064407349,1.528110146522522,-0.006181240081787109,0.903110682964325,1.0,3.872983455657959,0.9698920249938965
1.5437870025634766,1.5315251350402832,0.01226186752319336,0.9062392711639404,0.1071428571428571,4.690415859222412,0.9699580669403076
1.5506198406219482,1.546064853668213,0.0045549869537353516,0.902800977230072,0.0357142857142857,5.74456262588501,0.9686371088027954
1.5587489604949951,1.5638502836227417,-0.005101323127746582,0.9071632623672485,0.125,4.358899116516113,0.9701140522956848
1.5674043893814087,1.5811021327972412,-0.01369774341583252,0.9123518466949463,0.125,2.8284270763397217,0.9731676578521729
1.5819779634475708,1.5769206285476685,0.005057334899902344,0.9125913381576538,0.017857142857142905,3.316624879837036,0.9714211225509644
1.58077073097229,1.5843887329101562,-0.003618001937866211,0.9104108810424805,0.2321428571428571,7.280109882354736,0.969689130783081
1.577955961227417,1.5941579341888428,-0.01620197296142578,0.9104506373405457,0.1964285714285714,0.0,0.9688213467597961
1.597749948501587,1.5822951793670654,0.015454769134521484,0.9073495864868164,0.0714285714285714,0.0,0.9650829434394836
1.5978425741195679,1.5835732221603394,0.014269351959228516,0.9030258655548096,0.3571428571428571,0.0,0.960681140422821
1.5873548984527588,1.5854580402374268,0.0018968582153320312,0.9029474258422852,0.3392857142857143,0.0,0.9609919786453247
1.5887737274169922,1.5755943059921265,0.013179421424865723,0.9027571082115173,0.0,0.0,0.9598219394683838
1.5798313617706299,1.5836750268936157,-0.00384366512298584,0.9013223052024841,0.1428571428571429,0.0,0.9589395523071289
1.5901005268096924,1.5759339332580566,0.014166593551635742,0.8893576860427856,0.0535714285714286,6.557438373565674,0.949769139289856
1.5912672281265259,1.5765068531036377,0.014760375022888184,0.8841480612754822,1.0,3.464101552963257,0.9464357495307922
1.5820538997650146,1.582950472831726,-0.0008965730667114258,0.8793641328811646,1.0,3.7416574954986572,0.9425126314163208
1.5691337585449219,1.583634376525879,-0.014500617980957031,0.8717737197875977,1.0,2.8284270763397217,0.938265323638916
1.5632091760635376,1.5764477252960205,-0.01323854923248291,0.8595533967018127,1.0,7.416198253631592,0.9309643507003784
1.5570731163024902,1.573479175567627,-0.01640605926513672,0.8528193235397339,1.0,7.280109882354736,0.9257842302322388
1.5582730770111084,1.5588170289993286,-0.0005439519882202148,0.8431701064109802,1.0,2.4494898319244385,0.9192301034927368
1.5691825151443481,1.5424561500549316,0.026726365089416504,0.8304598331451416,1.0,2.0,0.9105744957923889
1.55434250831604,1.5493488311767578,0.0049936771392822266,0.8263236284255981,0.2321428571428571,3.0,0.9080952405929565
1.541264295578003,1.553102970123291,-0.011838674545288086,0.82859867811203,0.125,3.0,0.9103428721427917
1.5378402471542358,1.5484009981155396,-0.010560750961303711,0.824866771697998,0.125,1.7320507764816284,0.9088553190231323
1.5503121614456177,1.537960410118103,0.012351751327514648,0.8256242871284485,0.017857142857142905,2.2360680103302,0.910487949848175
1.5531965494155884,1.5451104640960693,0.008086085319519043,0.8298746347427368,1.0,2.0,0.9157110452651978
1.546905755996704,1.5602037906646729,-0.01329803466796875,0.8390865325927734,0.0535714285714286,7.416198253631592,0.9266560077667236
1.5605124235153198,1.564864158630371,-0.0043517351150512695,0.844223141670227,0.0535714285714286,7.280109882354736,0.9334056377410889
1.5725167989730835,1.5818036794662476,-0.009286880493164062,0.8456766605377197,0.017857142857142905,3.0,0.9386239051818848
1.598739504814148,1.5853919982910156,0.013347506523132324,0.8347882628440857,0.1428571428571429,4.123105525970459,0.9330505132675171
1.5972356796264648,1.6141942739486694,-0.01695859432220459,0.8478921055793762,0.017857142857142905,3.464101552963257,0.9449509978294373
1.6216204166412354,1.6157422065734863,0.0058782100677490234,0.8447598814964294,0.0357142857142857,5.4772257804870605,0.9445341229438782
1.6296889781951904,1.6275044679641724,0.0021845102310180664,0.8418864011764526,0.0535714285714286,5.656854152679443,0.9426793456077576
1.639045000076294,1.6317620277404785,0.00728297233581543,0.8376078605651855,0.017857142857142905,3.7416574954986572,0.9399285316467285
1.6424217224121094,1.6327261924743652,0.00969552993774414,0.8272758722305298,1.0,3.316624879837036,0.9321330189704895
1.642343521118164,1.6225143671035767,0.019829154014587402,0.8168655633926392,0.0535714285714286,7.211102485656738,0.9240612387657166
1.6186422109603882,1.6289129257202148,-0.01027071475982666,0.8236145973205566,0.1071428571428571,7.348469257354736,0.929709792137146
1.6264088153839111,1.6027504205703735,0.023658394813537598,0.8182315826416016,0.1964285714285714,4.0,0.9255360960960388
1.6005408763885498,1.6029458045959473,-0.002404928207397461,0.824104905128479,0.0535714285714286,4.123105525970459,0.9292576313018799
1.5933523178100586,1.5899932384490967,0.003359079360961914,0.8172751665115356,0.5178571428571428,3.316624879837036,0.9244931936264038
1.5802932977676392,1.5934216976165771,-0.013128399848937988,0.8194018602371216,0.1607142857142857,2.6457512378692627,0.9254676103591919
1.5812904834747314,1.5799851417541504,0.0013053417205810547,0.8249341249465942,0.125,1.4142135381698608,0.9291946887969971
1.5754854679107666,1.579126000404358,-0.0036405324935913086,0.8261802196502686,0.0714285714285714,1.7320507764816284,0.9305864572525024
1.5762213468551636,1.5733839273452759,0.0028374195098876953,0.8259896636009216,1.0,1.7320507764816284,0.9298712015151978
1.576781988143921,1.575077772140503,0.0017042160034179688,0.8307473063468933,0.0357142857142857,3.1622776985168457,0.9321385622024536
1.5691481828689575,1.578336477279663,-0.009188294410705566,0.8340125679969788,0.25,3.7416574954986572,0.9347192049026489
1.5739469528198242,1.5639894008636475,0.009957551956176758,0.8279675245285034,0.0892857142857143,3.1622776985168457,0.9309881925582886
1.559791088104248,1.5764591693878174,-0.016668081283569336,0.8306785821914673,0.1071428571428571,3.0,0.932028591632843
1.5692613124847412,1.5603814125061035,0.008879899978637695,0.8222681879997253,0.017857142857142905,2.6457512378692627,0.9268377423286438
1.5593187808990479,1.5655896663665771,-0.006270885467529297,0.8270958065986633,0.017857142857142905,3.0,0.9301332831382751
1.558375597000122,1.565355658531189,-0.0069800615310668945,0.8215556144714355,0.0357142857142857,2.6457512378692627,0.9268935918807983
1.5612510442733765,1.5650653839111328,-0.0038143396377563477,0.8213319182395935,0.017857142857142905,7.280109882354736,0.9265424013137817
1.5727105140686035,1.5584759712219238,0.014234542846679688,0.8158462643623352,0.1964285714285714,7.280109882354736,0.9212855100631714
1.5643842220306396,1.5697143077850342,-0.005330085754394531,0.8206294178962708,0.0535714285714286,7.280109882354736,0.9250604510307312
1.5624518394470215,1.5757232904434204,-0.013271450996398926,0.8116942644119263,0.125,7.348469257354736,0.9210736751556396
1.564603567123413,1.5770323276519775,-0.012428760528564453,0.8117531538009644,0.0357142857142857,2.6457512378692627,0.9198274612426758
1.5725891590118408,1.5667896270751953,0.005799531936645508,0.7951602935791016,0.0892857142857143,2.2360680103302,0.9085327386856079
1.5664267539978027,1.5705296993255615,-0.004102945327758789,0.793893575668335,0.0714285714285714,1.0,0.9076982736587524
1.5719928741455078,1.5616379976272583,0.010354876518249512,0.7839174270629883,0.0535714285714286,1.0,0.9009382128715515
1.5609663724899292,1.5747675895690918,-0.013801217079162598,0.7854141592979431,1.0,1.7320507764816284,0.9024451971054077
1.5677775144577026,1.5683512687683105,-0.0005737543106079102,0.7759624123573303,0.0535714285714286,2.2360680103302,0.8954726457595825
1.5688905715942383,1.5665853023529053,0.002305269241333008,0.7741230726242065,1.0,2.0,0.8919685482978821
1.5700442790985107,1.5773930549621582,-0.007348775863647461,0.771385908126831,0.0357142857142857,3.0,0.8921687602996826
1.5730583667755127,1.5797730684280396,-0.0067147016525268555,0.772965669631958,0.0892857142857143,2.6457512378692627,0.8919389247894287
1.5791401863098145,1.5687339305877686,0.010406255722045898,0.7770793437957764,0.0,2.2360680103302,0.8948769569396973
1.5698964595794678,1.5738344192504883,-0.003937959671020508,0.7743046879768372,0.017857142857142905,2.2360680103302,0.8925093412399292
1.567232370376587,1.5813720226287842,-0.014139652252197266,0.7670410871505737,0.0,3.1622776985168457,0.8855103254318237
1.5726292133331299,1.5770223140716553,-0.004393100738525391,0.7705745100975037,0.0535714285714286,3.0,0.8871766328811646
1.5707523822784424,1.5784330368041992,-0.007680654525756836,0.7654489874839783,0.0357142857142857,3.1622776985168457,0.8812481164932251
1.5718090534210205,1.5780844688415527,-0.0062754154205322266,0.7602870464324951,0.0357142857142857,2.4494898319244385,0.8755049705505371
1.5754270553588867,1.5770208835601807,-0.0015938282012939453,0.7556923627853394,0.125,2.4494898319244385,0.870376467704773
1.5806512832641602,1.578317642211914,0.0023336410522460938,0.7533209323883057,0.0357142857142857,7.280109882354736,0.8667694330215454
1.5798697471618652,1.5870875120162964,-0.007217764854431152,0.7566238641738892,0.0535714285714286,0.0,0.8689210414886475
1.5840654373168945,1.5894947052001953,-0.005429267883300781,0.7566030621528625,0.0357142857142857,7.348469257354736,0.8696821928024292
1.591627597808838,1.5962157249450684,-0.004588127136230469,0.7647641897201538,0.1428571428571429,3.872983455657959,0.8763488531112671
1.601224660873413,1.5955660343170166,0.005658626556396484,0.7605308294296265,0.125,4.4721360206604,0.8744404911994934
1.6002073287963867,1.6034798622131348,-0.003272533416748047,0.7704117298126221,0.0535714285714286,2.6457512378692627,0.8838133811950684
1.60310697555542,1.6040796041488647,-0.0009726285934448242,0.7707931995391846,0.0535714285714286,3.0,0.8848176002502441
1.6126279830932617,1.594416856765747,0.01821112632751465,0.7691280245780945,0.0535714285714286,3.1622776985168457,0.8852596282958984
1.5962187051773071,1.611224889755249,-0.015006184577941895,0.7814514636993408,1.0,7.416198253631592,0.8953980207443237
1.6085067987442017,1.599515438079834,0.008991360664367676,0.7762577533721924,1.0,6.928203105926514,0.8927919268608093
1.6064491271972656,1.6102474927902222,-0.003798365592956543,0.783075213432312,0.0357142857142857,6.928203105926514,0.8976271152496338
1.6099460124969482,1.609541893005371,0.00040411949157714844,0.7834981679916382,0.2321428571428571,0.0,0.89787358045578
1.6106069087982178,1.6140851974487305,-0.0034782886505126953,0.784034013748169,0.125,7.141428470611572,0.8990403413772583
1.6190855503082275,1.6113394498825073,0.007746100425720215,0.7820521593093872,0.0,3.1622776985168457,0.8970324993133545
1.6233768463134766,1.6121413707733154,0.011235475540161133,0.7854756116867065,0.1607142857142857,2.6457512378692627,0.900586724281311
1.6149749755859375,1.6245766878128052,-0.009601712226867676,0.791844367980957,0.017857142857142905,3.464101552963257,0.9032315611839294
1.6252942085266113,1.6174112558364868,0.007882952690124512,0.7876900434494019,1.0,3.1622776985168457,0.9018349647521973
1.6259257793426514,1.6186327934265137,0.007292985916137695,0.7875523567199707,0.1428571428571429,1.7320507764816284,0.9012991786003113
1.6217550039291382,1.6236809492111206,-0.0019259452819824219,0.7883186340332031,1.0,7.416198253631592,0.9009271264076233
1.6176393032073975,1.62934148311615,-0.011702179908752441,0.7896454334259033,1.0,7.141428470611572,0.9026638269424438
1.6181507110595703,1.6306438446044922,-0.012493133544921875,0.7905251383781433,0.0892857142857143,7.141428470611572,0.9031673073768616
1.621301531791687,1.6294498443603516,-0.00814831256866455,0.7882592678070068,0.125,7.348469257354736,0.9014720320701599
1.624279260635376,1.6285079717636108,-0.004228711128234863,0.7884330749511719,0.0714285714285714,7.348469257354736,0.9020240306854248
1.6259448528289795,1.6282212734222412,-0.0022764205932617188,0.7891892790794373,0.1428571428571429,0.0,0.902901291847229
1.6258692741394043,1.6286815404891968,-0.0028122663497924805,0.7867128849029541,0.0357142857142857,6.4031243324279785,0.9003260135650635
1.6229166984558105,1.6313624382019043,-0.00844573974609375,0.7900795340538025,0.017857142857142905,6.4031243324279785,0.9001320600509644
1.623983383178711,1.6298871040344238,-0.005903720855712891,0.7883244752883911,1.0,7.416198253631592,0.9013755321502686
1.6323835849761963,1.6204633712768555,0.01192021369934082,0.786064863204956,0.0892857142857143,7.416198253631592,0.9026381373405457
1.6291968822479248,1.6230747699737549,0.006122112274169922,0.7873867154121399,1.0,7.280109882354736,0.9014483690261841
1.6205825805664062,1.6315710544586182,-0.010988473892211914,0.792576253414154,0.0357142857142857,2.2360680103302,0.9057435989379883
1.6294465065002441,1.6226050853729248,0.006841421127319336,0.7894434928894043,1.0,2.2360680103302,0.9045175313949585
1.6194509267807007,1.6322908401489258,-0.012839913368225098,0.796092689037323,1.0,4.123105525970459,0.9075550436973572
1.6189806461334229,1.632079839706421,-0.013099193572998047,0.7953985929489136,0.2678571428571429,4.358899116516113,0.9090186357498169
1.6246066093444824,1.624819278717041,-0.00021266937255859375,0.7923682332038879,1.0,2.8284270763397217,0.9056139588356018
1.6203954219818115,1.6271731853485107,-0.006777763366699219,0.7949341535568237,0.017857142857142905,3.316624879837036,0.9084364771842957
1.6197893619537354,1.6246252059936523,-0.004835844039916992,0.7949416041374207,1.0,3.316624879837036,0.9084895849227905
1.6114598512649536,1.6346004009246826,-0.023140549659729004,0.7969956398010254,0.0535714285714286,3.464101552963257,0.9104278683662415
1.6258738040924072,1.6204562187194824,0.005417585372924805,0.7906864285469055,0.0357142857142857,3.316624879837036,0.9046469926834106
1.6268658638000488,1.6183934211730957,0.008472442626953125,0.794143795967102,0.0535714285714286,2.6457512378692627,0.9084128141403198
1.6200075149536133,1.6244698762893677,-0.0044623613357543945,0.7934035062789917,0.2857142857142857,4.0,0.9079316258430481
1.6192786693572998,1.6237183809280396,-0.004439711570739746,0.7959764003753662,0.0892857142857143,6.855654716491699,0.9096165299415588
1.6208598613739014,1.618518352508545,0.0023415088653564453,0.7936190366744995,0.0535714285714286,0.0,0.9081541299819946
1.6155149936676025,1.6287345886230469,-0.013219594955444336,0.797519326210022,0.1428571428571429,0.0,0.9117221832275391
1.6191284656524658,1.6135339736938477,0.005594491958618164,0.7929735779762268,0.0535714285714286,0.0,0.9076629281044006
1.6229565143585205,1.6183757781982422,0.00458073616027832,0.7946507930755615,0.1607142857142857,7.348469257354736,0.9077904224395752
1.620490312576294,1.611737608909607,0.008752703666687012,0.7934653759002686,0.0357142857142857,2.6457512378692627,0.9082608819007874
1.6198828220367432,1.6222171783447266,-0.0023343563079833984,0.7957441806793213,0.125,7.141428470611572,0.9097871780395508
1.610627293586731,1.6232174634933472,-0.012590169906616211,0.7988017201423645,0.1607142857142857,7.071067810058594,0.9107193946838379
1.630611538887024,1.6128822565078735,0.01772928237915039,0.7947050333023071,1.0,5.830951690673828,0.90975022315979
1.6155312061309814,1.6196032762527466,-0.004072070121765137,0.7986301183700562,1.0,5.0,0.9106529355049133
1.6317143440246582,1.612494707107544,0.019219636917114258,0.793512225151062,1.0,4.898979663848877,0.9085483551025391
1.6180847883224487,1.6174404621124268,0.0006443262100219727,0.7998722791671753,1.0,2.0,0.9120190143585205
1.6233458518981934,1.6196168661117554,0.0037289857864379883,0.7984740734100342,0.0357142857142857,2.4494898319244385,0.9113844633102417
1.6178324222564697,1.619394302368164,-0.001561880111694336,0.8041178584098816,0.0892857142857143,2.8284270763397217,0.9152535200119019
1.6107268333435059,1.6290310621261597,-0.01830422878265381,0.8075278401374817,1.0,3.7416574954986572,0.9187384843826294
1.6226317882537842,1.618028163909912,0.00460362434387207,0.8057689666748047,0.1071428571428571,3.1622776985168457,0.9167174100875854
1.6197015047073364,1.623252034187317,-0.0035505294799804688,0.8073801398277283,0.5357142857142857,2.0,0.9202122092247009
1.6236151456832886,1.6134867668151855,0.010128378868103027,0.8091827630996704,0.4464285714285714,2.6457512378692627,0.9192121028900146
1.6178028583526611,1.6283624172210693,-0.010559558868408203,0.8147038817405701,0.017857142857142905,2.8284270763397217,0.9237656593322754
1.625382900238037,1.6138882637023926,0.011494636535644531,0.8136906623840332,0.0535714285714286,2.0,0.9231399297714233
1.616970181465149,1.623260498046875,-0.006290316581726074,0.8193970918655396,0.0535714285714286,7.348469257354736,0.9263049364089966
1.6170766353607178,1.624843955039978,-0.007767319679260254,0.8187664747238159,0.0892857142857143,7.348469257354736,0.9280822277069092
1.6182973384857178,1.6177358627319336,0.0005614757537841797,0.8201931715011597,0.1607142857142857,2.2360680103302,0.9287352561950684
1.6235564947128296,1.6208817958831787,0.002674698829650879,0.824062705039978,0.0535714285714286,2.4494898319244385,0.9324712753295898
1.6240301132202148,1.6140875816345215,0.00994253158569336,0.8247893452644348,0.017857142857142905,2.0,0.9318082332611084
1.6274707317352295,1.610954761505127,0.01651597023010254,0.8242602348327637,0.1071428571428571,7.280109882354736,0.9321845769882202
1.6120975017547607,1.6238715648651123,-0.011774063110351562,0.8300656080245972,0.0357142857142857,7.416198253631592,0.9344445466995239
1.6187745332717896,1.6146130561828613,0.004161477088928223,0.8286844491958618,0.0357142857142857,1.7320507764816284,0.9337695240974426
1.6106895208358765,1.6228091716766357,-0.012119650840759277,0.8311771154403687,1.0,4.795831680297852,0.9365119338035583
1.6088471412658691,1.6173372268676758,-0.00849008560180664,0.8328894376754761,0.0357142857142857,4.690415859222412,0.9374834895133972
1.6047403812408447,1.6241108179092407,-0.019370436668395996,0.8339341878890991,0.0535714285714286,7.416198253631592,0.9377702474594116
1.6065707206726074,1.6189172267913818,-0.012346506118774414,0.837696373462677,0.0535714285714286,7.348469257354736,0.93954998254776
1.6244111061096191,1.602210283279419,0.022200822830200195,0.8321254849433899,0.0535714285714286,2.0,0.9365885257720947
1.610719919204712,1.6101138591766357,0.0006060600280761719,0.8374713659286499,1.0,3.0,0.9409564733505249
1.6051654815673828,1.6174750328063965,-0.012309551239013672,0.8411073684692383,0.017857142857142905,6.7082037925720215,0.9439464807510376
1.6059598922729492,1.6121087074279785,-0.006148815155029297,0.8446534872055054,0.0357142857142857,0.0,0.9464239478111267
1.6094598770141602,1.6157854795455933,-0.0063256025314331055,0.8460354804992676,0.375,7.141428470611572,0.9490377306938171
1.6096012592315674,1.6118210554122925,-0.0022197961807250977,0.8489415645599365,0.017857142857142905,2.6457512378692627,0.9502869844436646
1.605820655822754,1.6176958084106445,-0.011875152587890625,0.8518458604812622,1.0,2.4494898319244385,0.9523518085479736
1.6060950756072998,1.6113300323486328,-0.005234956741333008,0.8513767719268799,0.0357142857142857,2.6457512378692627,0.9528835415840149
1.6150460243225098,1.6034226417541504,0.011623382568359375,0.8505326509475708,0.0357142857142857,3.1622776985168457,0.952919065952301
1.6184093952178955,1.6004524230957031,0.017956972122192383,0.8526561856269836,0.1964285714285714,3.0,0.9545307755470276
1.6126891374588013,1.602390170097351,0.010298967361450195,0.858273983001709,1.0,2.2360680103302,0.9594109654426575
1.606740117073059,1.6131963729858398,-0.006456255912780762,0.8627091646194458,1.0,4.242640495300293,0.9620202779769897
1.6100492477416992,1.609291434288025,0.0007578134536743164,0.8636228442192078,0.0892857142857143,4.123105525970459,0.9636316299438477
1.6079256534576416,1.62059485912323,-0.012669205665588379,0.8624753355979919,0.0714285714285714,7.211102485656738,0.9627608060836792
1.5963969230651855,1.621174693107605,-0.024777770042419434,0.8650238513946533,0.0357142857142857,0.0,0.9627019762992859
1.615455150604248,1.6045575141906738,0.010897636413574219,0.8593949675559998,0.0892857142857143,6.928203105926514,0.9591368436813354
1.616368293762207,1.6037890911102295,0.012579202651977539,0.8582879900932312,0.0892857142857143,6.928203105926514,0.957489550113678
1.603678822517395,1.6222248077392578,-0.018545985221862793,0.8603342771530151,0.0714285714285714,6.928203105926514,0.9574770927429199
1.6180191040039062,1.6165105104446411,0.0015085935592651367,0.8598188161849976,0.017857142857142905,3.0,0.9574289917945862
1.6325470209121704,1.6260011196136475,0.006545901298522949,0.8634178042411804,0.3035714285714286,1.4142135381698608,0.9581562876701355
1.6430498361587524,1.6343462467193604,0.00870358943939209,0.8652726411819458,0.0714285714285714,7.416198253631592,0.958032488822937
1.6471607685089111,1.6424349546432495,0.004725813865661621,0.8594437837600708,1.0,7.280109882354736,0.9530099630355835
1.6424368619918823,1.6529226303100586,-0.01048576831817627,0.8600171804428101,1.0,2.0,0.9524961113929749
1.6409811973571777,1.6527365446090698,-0.01175534725189209,0.8553111553192139,0.1428571428571429,7.416198253631592,0.9479249715805054
1.6461527347564697,1.6419395208358765,0.004213213920593262,0.8530936241149902,1.0,7.141428470611572,0.9474040269851685
1.6532857418060303,1.639587163925171,0.013698577880859375,0.8537777662277222,0.1428571428571429,7.141428470611572,0.9480080008506775
1.6441092491149902,1.6455018520355225,-0.0013926029205322266,0.8536691665649414,0.017857142857142905,7.348469257354736,0.94896399974823
1.6418368816375732,1.646203875541687,-0.0043669939041137695,0.8546780347824097,0.017857142857142905,2.0,0.9500729441642761
1.6408464908599854,1.6496326923370361,-0.008786201477050781,0.8590285778045654,1.0,3.7416574954986572,0.9526620507240295
1.6394909620285034,1.6648671627044678,-0.025376200675964355,0.8627307415008545,0.0535714285714286,6.633249759674072,0.955646812915802
1.6463855504989624,1.6487979888916016,-0.00241243839263916,0.864203155040741,0.017857142857142905,7.141428470611572,0.9563872814178467
1.6518003940582275,1.6538821458816528,-0.002081751823425293,0.8660365343093872,1.0,2.8284270763397217,0.958217203617096
1.6523451805114746,1.6427428722381592,0.00960230827331543,0.8641802072525024,0.0892857142857143,7.280109882354736,0.9576390981674194
1.6473438739776611,1.6408401727676392,0.006503701210021973,0.8638064861297607,1.0,6.7082037925720215,0.9593551158905029
1.635547161102295,1.6427569389343262,-0.00720977783203125,0.8652312755584717,0.0357142857142857,6.7082037925720215,0.9602876901626587
1.6298494338989258,1.632148265838623,-0.0022988319396972656,0.8609085083007812,0.0357142857142857,0.0,0.9581577777862549
1.6209746599197388,1.6266758441925049,-0.005701184272766113,0.8595741391181946,0.2142857142857143,7.348469257354736,0.9597539901733398
1.6128454208374023,1.6223340034484863,-0.009488582611083984,0.8616926670074463,1.0,2.8284270763397217,0.9594815373420715
1.5993517637252808,1.6195459365844727,-0.020194172859191895,0.8582047820091248,0.0892857142857143,7.071067810058594,0.9581121206283569
1.601965069770813,1.598219633102417,0.003745436668395996,0.8559924960136414,0.0535714285714286,7.348469257354736,0.9574697017669678
1.5910625457763672,1.591426968574524,-0.0003644227981567383,0.8544629216194153,1.0,1.0,0.9582004547119141
1.5802056789398193,1.587754249572754,-0.00754857063293457,0.8573222160339355,0.1964285714285714,3.1622776985168457,0.9591237306594849
1.5754693746566772,1.5816168785095215,-0.006147503852844238,0.8575794696807861,1.0,3.464101552963257,0.9594743251800537
1.5701000690460205,1.5795693397521973,-0.009469270706176758,0.8580213785171509,1.0,3.872983455657959,0.9608965516090393
1.5699361562728882,1.573274850845337,-0.0033386945724487305,0.8568251729011536,0.0357142857142857,2.8284270763397217,0.9598875045776367
1.5693610906600952,1.5687278509140015,0.00063323974609375,0.858359158039093,0.1071428571428571,3.7416574954986572,0.9599989652633667
1.5599071979522705,1.5732613801956177,-0.013354182243347168,0.8569656014442444,1.0,2.4494898319244385,0.9598479270935059
1.5675876140594482,1.5627888441085815,0.004798769950866699,0.8549165725708008,0.0357142857142857,3.316624879837036,0.9579039216041565
1.5658469200134277,1.5610034465789795,0.004843473434448242,0.8527098298072815,0.017857142857142905,4.242640495300293,0.956979513168335
1.5634111166000366,1.560941457748413,0.002469658851623535,0.8513307571411133,0.1607142857142857,3.605551242828369,0.9572882652282715
1.5642421245574951,1.5499290227890015,0.014313101768493652,0.8526228666305542,0.2321428571428571,1.7320507764816284,0.9574830532073975
1.5632297992706299,1.5614604949951172,0.0017693042755126953,0.8547186851501465,0.0357142857142857,2.8284270763397217,0.9578766822814941
1.5515170097351074,1.5619562864303589,-0.010439276695251465,0.853968620300293,0.1071428571428571,3.605551242828369,0.9573804140090942
1.5595835447311401,1.5635287761688232,-0.0039452314376831055,0.8556857109069824,0.1428571428571429,7.071067810058594,0.9580646753311157
1.5557760000228882,1.558345079421997,-0.0025690793991088867,0.8519745469093323,0.0357142857142857,7.348469257354736,0.9564477205276489
1.5652210712432861,1.5628880262374878,0.00233304500579834,0.8542572259902954,0.1607142857142857,2.4494898319244385,0.9578266739845276
1.5589838027954102,1.5555672645568848,0.0034165382385253906,0.84968101978302,0.1964285714285714,3.872983455657959,0.9556914567947388
1.56569242477417,1.5600004196166992,0.005692005157470703,0.8519032001495361,0.0357142857142857,4.0,0.9573802947998047
1.5581538677215576,1.552847146987915,0.005306720733642578,0.8489148020744324,0.017857142857142905,3.464101552963257,0.9550067782402039
1.5602232217788696,1.5595674514770508,0.0006557703018188477,0.8524766564369202,0.125,3.464101552963257,0.9561368227005005
1.5549800395965576,1.5536259412765503,0.0013540983200073242,0.8521326184272766,0.1071428571428571,6.855654716491699,0.9559071063995361
1.5560985803604126,1.563295841217041,-0.007197260856628418,0.8522334098815918,1.0,7.416198253631592,0.9568485617637634
1.5614649057388306,1.549380898475647,0.012084007263183594,0.8534663915634155,0.0357142857142857,7.416198253631592,0.9565048217773438
1.5662649869918823,1.5559709072113037,0.010294079780578613,0.8541443347930908,0.0714285714285714,6.928203105926514,0.9567748308181763
1.568023443222046,1.5434824228286743,0.024541020393371582,0.8511044383049011,0.1964285714285714,6.928203105926514,0.9552754759788513
1.5567529201507568,1.5657646656036377,-0.00901174545288086,0.8530851006507874,0.1964285714285714,7.280109882354736,0.9565261006355286
1.5479915142059326,1.5614039897918701,-0.0134124755859375,0.8516629338264465,0.0535714285714286,5.099019527435303,0.9553803205490112
1.5691030025482178,1.5519466400146484,0.017156362533569336,0.8517342209815979,0.1607142857142857,5.5677642822265625,0.9550720453262329
1.5566669702529907,1.554365634918213,0.002301335334777832,0.8503852486610413,1.0,6.633249759674072,0.9547653794288635
1.5674618482589722,1.5595439672470093,0.00791788101196289,0.8522993326187134,0.017857142857142905,7.348469257354736,0.9550220966339111
1.5612272024154663,1.5604333877563477,0.0007938146591186523,0.8533854484558105,1.0,1.7320507764816284,0.9555331468582153
1.5592944622039795,1.581730842590332,-0.02243638038635254,0.855620265007019,0.1428571428571429,2.2360680103302,0.9574722051620483
1.561354398727417,1.5746490955352783,-0.013294696807861328,0.8534096479415894,1.0,3.316624879837036,0.955918550491333
1.5723662376403809,1.5826244354248047,-0.010258197784423828,0.8560225963592529,0.0535714285714286,3.316624879837036,0.9571549892425537
1.5823113918304443,1.566854476928711,0.015456914901733398,0.8498233556747437,0.4464285714285714,2.4494898319244385,0.9538372159004211
1.586154580116272,1.582482933998108,0.0036716461181640625,0.8543212413787842,0.2142857142857143,3.0,0.9567586183547974
1.5788419246673584,1.582155466079712,-0.0033135414123535156,0.8512210249900818,1.0,7.0,0.9553563594818115
1.5852634906768799,1.5895856618881226,-0.004322171211242676,0.8539160490036011,0.0357142857142857,6.7082037925720215,0.9567058086395264
1.5766351222991943,1.5885145664215088,-0.011879444122314453,0.8551858067512512,0.017857142857142905,3.872983455657959,0.9568110704421997
1.5931835174560547,1.5896375179290771,0.003545999526977539,0.858100175857544,0.0714285714285714,3.0,0.9599807262420654
1.5827240943908691,1.5922281742095947,-0.009504079818725586,0.8601645827293396,0.125,2.6457512378692627,0.9623010158538818
1.6013052463531494,1.5907189846038818,0.010586261749267578,0.862144947052002,0.1071428571428571,1.7320507764816284,0.9649298191070557
1.5775020122528076,1.6004092693328857,-0.022907257080078125,0.8626263737678528,0.0357142857142857,2.6457512378692627,0.9664744138717651
1.5967187881469727,1.5876860618591309,0.009032726287841797,0.858780562877655,0.125,1.4142135381698608,0.9666557312011719
1.5773310661315918,1.5843243598937988,-0.006993293762207031,0.8541838526725769,1.0,3.464101552963257,0.963416337966919
1.5815470218658447,1.5728156566619873,0.008731365203857422,0.8466095328330994,0.1964285714285714,2.6457512378692627,0.9571406841278076
1.5600937604904175,1.5577274560928345,0.002366304397583008,0.8360328078269958,0.0714285714285714,4.0,0.9452705383300781
1.5576015710830688,1.552811861038208,0.00478971004486084,0.8336340188980103,0.0892857142857143,4.123105525970459,0.9438205361366272
1.5369873046875,1.5521618127822876,-0.015174508094787598,0.8400007486343384,0.0357142857142857,5.196152210235596,0.9473435878753662
1.5465797185897827,1.5609831809997559,-0.014403462409973145,0.8472786545753479,0.017857142857142905,4.358899116516113,0.9526034593582153
1.5515085458755493,1.5566205978393555,-0.005112051963806152,0.8512873649597168,0.1071428571428571,3.7416574954986572,0.9549072980880737
1.5713788270950317,1.5630254745483398,0.008353352546691895,0.855479896068573,0.0714285714285714,2.2360680103302,0.9582251310348511
1.5577874183654785,1.5757777690887451,-0.0179903507232666,0.856859564781189,0.1428571428571429,1.4142135381698608,0.958710789680481
1.5702452659606934,1.5829728841781616,-0.012727618217468262,0.8574844598770142,0.0535714285714286,1.7320507764816284,0.9601955413818359
1.5579383373260498,1.5845917463302612,-0.026653409004211426,0.8564349412918091,0.3035714285714286,2.4494898319244385,0.9573994874954224
1.5790395736694336,1.5742985010147095,0.004741072654724121,0.8523827791213989,0.3214285714285714,7.211102485656738,0.9564367532730103
1.5640369653701782,1.5735950469970703,-0.00955808162689209,0.8490526080131531,0.1607142857142857,7.280109882354736,0.9551762938499451
1.5776536464691162,1.5668612718582153,0.010792374610900879,0.8472387790679932,0.1785714285714286,7.280109882354736,0.9538636207580566
1.5775141716003418,1.5447580814361572,0.03275609016418457,0.8461176156997681,0.0714285714285714,7.416198253631592,0.9526479840278625
1.5786731243133545,1.5639619827270508,0.014711141586303711,0.8453483581542969,0.017857142857142905,5.385164737701416,0.954285204410553
1.5688444375991821,1.5525672435760498,0.016277194023132324,0.8466310501098633,0.017857142857142905,6.0,0.9534682035446167
1.5737534761428833,1.5673192739486694,0.006434202194213867,0.8499781489372253,0.0357142857142857,3.1622776985168457,0.9550502300262451
1.5652124881744385,1.5578655004501343,0.007346987724304199,0.8487277030944824,0.0714285714285714,2.2360680103302,0.9544294476509094
1.571489930152893,1.5705620050430298,0.0009279251098632812,0.8527296781539917,1.0,2.4494898319244385,0.9570094347000122
1.5590980052947998,1.565136194229126,-0.006038188934326172,0.8521586656570435,0.0535714285714286,3.316624879837036,0.9556077718734741
1.5603009462356567,1.5724732875823975,-0.012172341346740723,0.8536096811294556,1.0,7.071067810058594,0.9565329551696777
1.5551397800445557,1.5686349868774414,-0.013495206832885742,0.8527951240539551,0.017857142857142905,7.416198253631592,0.9574803709983826
1.5534007549285889,1.5807812213897705,-0.02738046646118164,0.8538979887962341,0.5357142857142857,4.242640495300293,0.9571950435638428
1.5672940015792847,1.5584731101989746,0.008820891380310059,0.8512841463088989,0.1071428571428571,4.690415859222412,0.9562212824821472
1.5704412460327148,1.5644214153289795,0.0060198307037353516,0.8505582809448242,0.0714285714285714,1.7320507764816284,0.9568914175033569
1.5654873847961426,1.560892105102539,0.004595279693603516,0.8489905595779419,0.0535714285714286,1.7320507764816284,0.9544039368629456
1.5728528499603271,1.5613635778427124,0.011489272117614746,0.8503965139389038,0.0892857142857143,7.416198253631592,0.9548078775405884
1.569899320602417,1.5559163093566895,0.013983011245727539,0.8497070074081421,0.1071428571428571,7.211102485656738,0.9555333852767944
1.5558263063430786,1.5692286491394043,-0.013402342796325684,0.8510889410972595,1.0,1.0,0.957065761089325
1.5638620853424072,1.5606346130371094,0.0032274723052978516,0.8517159223556519,0.017857142857142905,2.0,0.9554759860038757
1.5666241645812988,1.5578563213348389,0.008767843246459961,0.8468234539031982,0.3392857142857143,7.416198253631592,0.954120397567749
1.5690157413482666,1.5561442375183105,0.012871503829956055,0.8521212935447693,0.0535714285714286,5.385164737701416,0.9554203748703003
1.570626974105835,1.555076003074646,0.015550971031188965,0.8497616052627563,0.0357142857142857,5.291502475738525,0.9552920460700989
1.560660719871521,1.5651090145111084,-0.004448294639587402,0.8492456674575806,0.017857142857142905,7.416198253631592,0.9552326202392578
1.557417869567871,1.5686821937561035,-0.011264324188232422,0.8514696359634399,1.0,0.0,0.9565180540084839
1.5682015419006348,1.5580198764801025,0.010181665420532227,0.849880576133728,0.0714285714285714,5.196152210235596,0.9557479619979858
1.5594696998596191,1.5668532848358154,-0.007383584976196289,0.8505141735076904,0.0535714285714286,5.4772257804870605,0.9564815759658813
1.5693877935409546,1.5567944049835205,0.012593388557434082,0.849234938621521,0.017857142857142905,1.4142135381698608,0.955504298210144
1.5546995401382446,1.5717170238494873,-0.017017483711242676,0.8514226078987122,1.0,2.0,0.9568936824798584
1.558103322982788,1.5688750743865967,-0.010771751403808594,0.8537793159484863,0.4821428571428571,2.4494898319244385,0.9570795297622681
1.5637216567993164,1.563904047012329,-0.0001823902130126953,0.8520001173019409,0.017857142857142905,7.416198253631592,0.9564390778541565
1.5516958236694336,1.57668137550354,-0.024985551834106445,0.8539327383041382,1.0,6.855654716491699,0.957676351070404
1.56211256980896,1.5665874481201172,-0.0044748783111572266,0.8499990701675415,1.0,4.123105525970459,0.9555001258850098
1.5543246269226074,1.5739641189575195,-0.01963949203491211,0.8516275882720947,0.5178571428571428,3.464101552963257,0.9564703702926636
1.5653759241104126,1.56333327293396,0.0020426511764526367,0.8500716090202332,0.017857142857142905,3.7416574954986572,0.9563710689544678
1.5615607500076294,1.5668855905532837,-0.005324840545654297,0.8541672229766846,0.017857142857142905,3.1622776985168457,0.9573683738708496
1.5627706050872803,1.5663020610809326,-0.0035314559936523438,0.8524165749549866,0.0892857142857143,7.348469257354736,0.9572389125823975
1.5704388618469238,1.5583714246749878,0.012067437171936035,0.8524773120880127,0.017857142857142905,7.348469257354736,0.9567446708679199
1.5643025636672974,1.565075397491455,-0.0007728338241577148,0.8530858755111694,1.0,7.348469257354736,0.9571826457977295
1.5629565715789795,1.566770076751709,-0.003813505172729492,0.8507577776908875,0.1607142857142857,0.0,0.9569345712661743
1.5591034889221191,1.5713982582092285,-0.012294769287109375,0.8517401218414307,0.1428571428571429,7.280109882354736,0.9569101333618164
1.5603687763214111,1.570435643196106,-0.010066866874694824,0.8514589667320251,0.2142857142857143,7.280109882354736,0.9562033414840698
1.5700620412826538,1.5620532035827637,0.008008837699890137,0.8512041568756104,0.1428571428571429,7.0,0.9560099840164185
1.5676087141036987,1.5649175643920898,0.0026911497116088867,0.850874125957489,0.0357142857142857,3.464101552963257,0.9565285444259644
1.5646696090698242,1.5679067373275757,-0.003237128257751465,0.853532075881958,1.0,3.316624879837036,0.9575862884521484
1.5644989013671875,1.5683035850524902,-0.0038046836853027344,0.8527458906173706,0.0357142857142857,2.2360680103302,0.9568659663200378
1.5635302066802979,1.5689873695373535,-0.005457162857055664,0.8515092134475708,1.0,3.7416574954986572,0.9568684697151184
1.566640019416809,1.5657970905303955,0.0008429288864135742,0.8494205474853516,1.0,4.358899116516113,0.9562610387802124
1.5633187294006348,1.5692119598388672,-0.005893230438232422,0.8557256460189819,0.0535714285714286,3.0,0.9568456411361694
1.577406406402588,1.5558308362960815,0.021575570106506348,0.8503868579864502,1.0,2.0,0.9558497071266174
1.5736594200134277,1.559748649597168,0.013910770416259766,0.8516243100166321,0.125,7.416198253631592,0.9560486674308777
1.560314655303955,1.573091745376587,-0.012777090072631836,0.8540005683898926,0.2321428571428571,0.0,0.9574140310287476
1.5672098398208618,1.5672640800476074,-5.424022674560547e-05,0.8522731065750122,0.0357142857142857,7.280109882354736,0.9571396112442017
1.559545636177063,1.5748788118362427,-0.015333175659179688,0.8521844744682312,0.0535714285714286,7.280109882354736,0.9582450985908508
1.578813076019287,1.5556390285491943,0.023174047470092773,0.8517591953277588,0.1964285714285714,0.0,0.9571021199226379
1.5697479248046875,1.565137267112732,0.004610657691955566,0.8526008725166321,0.1428571428571429,7.0,0.956344485282898
1.5830984115600586,1.5511300563812256,0.03196835517883301,0.8484039306640625,0.0535714285714286,2.8284270763397217,0.9543231129646301
1.5679579973220825,1.5671210289001465,0.0008369684219360352,0.8527987599372864,0.017857142857142905,3.605551242828369,0.9570274353027344
1.5600160360336304,1.5751731395721436,-0.015157103538513184,0.854373574256897,1.0,4.898979663848877,0.9578814506530762
1.57008695602417,1.5657436847686768,0.004343271255493164,0.8527768850326538,1.0,6.0,0.9580456018447876
1.5695338249206543,1.566440224647522,0.0030936002731323242,0.8529720902442932,0.0535714285714286,7.416198253631592,0.9573469758033752
1.5610768795013428,1.5750643014907837,-0.013987421989440918,0.854031503200531,1.0,2.6457512378692627,0.9582338333129883
1.5670207738876343,1.569500207901001,-0.0024794340133666992,0.8539108633995056,1.0,7.071067810058594,0.9578593969345093
1.565105676651001,1.571596622467041,-0.006490945816040039,0.8518900871276855,0.125,7.280109882354736,0.9581905603408813
1.5779569149017334,1.5588915348052979,0.019065380096435547,0.8516328930854797,0.0535714285714286,3.7416574954986572,0.956139326095581
1.5650365352630615,1.5716326236724854,-0.006596088409423828,0.8530598878860474,0.1785714285714286,6.4031243324279785,0.9571465253829956
1.5596325397491455,1.5778310298919678,-0.018198490142822266,0.8543040752410889,0.3571428571428571,7.416198253631592,0.959098219871521
1.5654274225234985,1.572753667831421,-0.007326245307922363,0.8553022742271423,1.0,3.0,0.9580258131027222
1.5643932819366455,1.5746383666992188,-0.010245084762573242,0.8560101389884949,0.017857142857142905,6.928203105926514,0.9584119319915771
1.573030710220337,1.5663738250732422,0.0066568851470947266,0.8535792827606201,0.1071428571428571,7.348469257354736,0.957625150680542
1.5747730731964111,1.564391851425171,0.010381221771240234,0.8518375158309937,1.0,2.0,0.9579236507415771
1.5737404823303223,1.5655282735824585,0.00821220874786377,0.8521838784217834,0.0535714285714286,1.4142135381698608,0.9571376442909241
1.566573977470398,1.5722670555114746,-0.00569307804107666,0.8525758981704712,0.2678571428571429,3.316624879837036,0.9577170610427856
1.5769953727722168,1.5616514682769775,0.015343904495239258,0.85395348072052,1.0,5.0,0.9573337435722351
1.5566174983978271,1.5818088054656982,-0.025191307067871094,0.8546767234802246,0.017857142857142905,4.795831680297852,0.9580025672912598
1.5731000900268555,1.5655803680419922,0.007519721984863281,0.8560502529144287,0.1428571428571429,3.872983455657959,0.9588298797607422
1.5661404132843018,1.5737760066986084,-0.007635593414306641,0.8549078702926636,1.0,2.2360680103302,0.959119975566864
1.5724217891693115,1.5676982402801514,0.004723548889160156,0.8552107214927673,0.0357142857142857,3.0,0.9581829905509949
1.57609224319458,1.5642650127410889,0.011827230453491211,0.8540859222412109,0.0357142857142857,3.605551242828369,0.9579904079437256
1.564602017402649,1.5759721994400024,-0.011370182037353516,0.8526303768157959,0.0,2.8284270763397217,0.9582583904266357
1.5702283382415771,1.5709450244903564,-0.0007166862487792969,0.8510923385620117,0.1964285714285714,4.0,0.9574080109596252
1.567612648010254,1.574272632598877,-0.006659984588623047,0.8533899784088135,0.3571428571428571,2.2360680103302,0.9581948518753052
1.567453145980835,1.574320912361145,-0.006867766380310059,0.8543093204498291,0.3035714285714286,1.7320507764816284,0.9572368860244751
1.5745142698287964,1.5669245719909668,0.00758969783782959,0.8518416881561279,0.0357142857142857,2.0,0.9572054743766785
1.5781769752502441,1.5626463890075684,0.015530586242675781,0.8503563404083252,0.0535714285714286,5.0,0.957027792930603
1.5694091320037842,1.5710444450378418,-0.0016353130340576172,0.8545739650726318,0.1071428571428571,4.690415859222412,0.9577969312667847
1.5701146125793457,1.5702424049377441,-0.0001277923583984375,0.8517218828201294,0.125,2.2360680103302,0.9569478034973145
1.5761065483093262,1.5639598369598389,0.012146711349487305,0.8521991968154907,0.017857142857142905,3.464101552963257,0.9567492008209229
1.5633453130722046,1.5766675472259521,-0.013322234153747559,0.8544794321060181,0.2678571428571429,4.0,0.9582990407943726
2.905733823776245,2.909311294555664,-0.0035774707794189453,0.9061339497566223,0.0714285714285714,1.7320507764816284,0.936632513999939
2.7815356254577637,2.7933430671691895,-0.011807441711425781,0.9265341758728027,0.017857142857142905,4.358899116516113,0.9544931054115295
2.6304330825805664,2.6576037406921387,-0.027170658111572266,0.9337127208709717,0.0357142857142857,4.4721360206604,0.9602282047271729
2.517390727996826,2.512643337249756,0.0047473907470703125,0.9269851446151733,0.0357142857142857,3.0,0.9524707794189453
2.4030203819274902,2.413623809814453,-0.01060342788696289,0.9157943725585938,0.4107142857142857,2.2360680103302,0.9435932636260986
2.3173441886901855,2.302053928375244,0.015290260314941406,0.8967152833938599,0.0535714285714286,2.6457512378692627,0.936377227306366
2.221921920776367,2.217047929763794,0.004873991012573242,0.8750057816505432,0.0357142857142857,2.4494898319244385,0.929786741733551
2.1583123207092285,2.135469675064087,0.0228426456451416,0.8390055298805237,0.25,3.0,0.914680004119873
2.0705974102020264,2.10463809967041,-0.03404068946838379,0.8329631686210632,0.0357142857142857,2.8284270763397217,0.912076473236084
2.0400185585021973,2.05281400680542,-0.012795448303222656,0.8018702268600464,0.017857142857142905,3.872983455657959,0.8886040449142456
2.0263171195983887,2.0037899017333984,0.022527217864990234,0.7813565135002136,0.3571428571428571,3.605551242828369,0.8851888179779053
1.9952657222747803,1.975602149963379,0.019663572311401367,0.780510425567627,0.1071428571428571,7.211102485656738,0.8915336728096008
1.958536148071289,1.9527281522750854,0.005807995796203613,0.7943751215934753,0.0535714285714286,7.280109882354736,0.9123799800872803
1.9246240854263306,1.9328031539916992,-0.008179068565368652,0.8030588626861572,0.0357142857142857,2.4494898319244385,0.9230811595916748
1.8984322547912598,1.8937945365905762,0.004637718200683594,0.8013901114463806,0.0892857142857143,7.280109882354736,0.9286279678344727
1.8691959381103516,1.8715031147003174,-0.0023071765899658203,0.8079056143760681,0.0535714285714286,7.211102485656738,0.9308652877807617
1.8528947830200195,1.848080039024353,0.004814743995666504,0.8107552528381348,0.1071428571428571,2.2360680103302,0.9314562678337097
1.8378260135650635,1.8259632587432861,0.011862754821777344,0.8174614310264587,0.0357142857142857,2.0,0.9312947392463684
1.813191294670105,1.800309419631958,0.012881875038146973,0.8254321217536926,0.2321428571428571,1.7320507764816284,0.9319169521331787
1.7902288436889648,1.7828335762023926,0.007395267486572266,0.837279200553894,0.0714285714285714,4.0,0.934333324432373
1.7595560550689697,1.7636988162994385,-0.00414276123046875,0.8425227999687195,1.0,4.4721360206604,0.9335893392562866
1.7315346002578735,1.726157307624817,0.005377292633056641,0.8445169925689697,0.0535714285714286,4.0,0.9306470155715942
1.6959292888641357,1.6919915676116943,0.003937721252441406,0.8423557281494141,0.0535714285714286,4.0,0.924423098564148
1.66228449344635,1.65340256690979,0.008881926536560059,0.8344200849533081,1.0,4.4721360206604,0.9145611524581909
1.6255769729614258,1.64347505569458,-0.017898082733154297,0.8278694748878479,0.0714285714285714,3.464101552963257,0.9047328233718872
1.6180015802383423,1.6348851919174194,-0.01688361167907715,0.8257544636726379,0.0535714285714286,2.6457512378692627,0.898966908454895
1.6188032627105713,1.6044832468032837,0.014320015907287598,0.8181425929069519,0.017857142857142905,3.316624879837036,0.8866850137710571
1.5851658582687378,1.5944538116455078,-0.00928795337677002,0.8252094388008118,0.0357142857142857,2.2360680103302,0.8876857757568359
1.5573654174804688,1.5514044761657715,0.005960941314697266,0.8320603370666504,0.25,3.0,0.8883704543113708
1.5063703060150146,1.5377922058105469,-0.03142189979553223,0.8483889698982239,0.25,3.605551242828369,0.8967742919921875
1.5024807453155518,1.4884617328643799,0.014019012451171875,0.8510800004005432,0.0357142857142857,3.1622776985168457,0.9003618359565735
1.4789128303527832,1.4774084091186523,0.0015044212341308594,0.8616389632225037,0.25,3.316624879837036,0.905830979347229
1.4548090696334839,1.4773029088974,-0.022493839263916016,0.8716745376586914,0.2142857142857143,6.78233003616333,0.9109842777252197
1.4564570188522339,1.4578909873962402,-0.0014339685440063477,0.8793342113494873,0.0357142857142857,6.855654716491699,0.9155629873275757
1.4646620750427246,1.466238021850586,-0.0015759468078613281,0.8818321228027344,0.125,6.855654716491699,0.9181275367736816
1.4658143520355225,1.4655908346176147,0.00022351741790771484,0.8875260949134827,0.0714285714285714,7.280109882354736,0.9211390018463135
1.4482845067977905,1.4714984893798828,-0.023213982582092285,0.8903729915618896,0.017857142857142905,2.0,0.9231058955192566
1.4355320930480957,1.4413243532180786,-0.00579226016998291,0.8893996477127075,0.1428571428571429,3.464101552963257,0.9235886335372925
1.4041426181793213,1.4158473014831543,-0.011704683303833008,0.8858847618103027,0.1607142857142857,3.1622776985168457,0.9245322346687317
1.3807361125946045,1.396265983581543,-0.015529870986938477,0.8828887939453125,0.017857142857142905,1.7320507764816284,0.9259888529777527
1.3658137321472168,1.357385277748108,0.008428454399108887,0.8791676759719849,0.1785714285714286,2.4494898319244385,0.9291066527366638
1.321481704711914,1.3373197317123413,-0.015838027000427246,0.875619649887085,1.0,7.071067810058594,0.9296629428863525
1.3093721866607666,1.300541639328003,0.008830547332763672,0.8571161031723022,0.1607142857142857,6.7082037925720215,0.9206326603889465
1.2899576425552368,1.293113112449646,-0.0031554698944091797,0.8514145612716675,1.0,4.123105525970459,0.919353723526001
1.2917064428329468,1.2964720726013184,-0.004765629768371582,0.8516131639480591,0.0535714285714286,3.316624879837036,0.9218674302101135
1.317170262336731,1.3158361911773682,0.001334071159362793,0.8626939058303833,0.017857142857142905,3.872983455657959,0.9393856525421143
1.3402111530303955,1.3389010429382324,0.001310110092163086,0.8815042972564697,0.1964285714285714,3.1622776985168457,0.9649393558502197
1.3566259145736694,1.3604891300201416,-0.003863215446472168,0.8987185955047607,0.017857142857142905,2.6457512378692627,0.9735714197158813
1.370466709136963,1.3761179447174072,-0.005651235580444336,0.9001694321632385,0.0357142857142857,4.4721360206604,0.9742468595504761
1.377685546875,1.3858309984207153,-0.008145451545715332,0.9047583937644958,0.1071428571428571,4.242640495300293,0.9783899784088135
1.3864394426345825,1.3956663608551025,-0.00922691822052002,0.89915931224823,1.0,3.7416574954986572,0.9790085554122925
1.3991501331329346,1.396054744720459,0.003095388412475586,0.8961050510406494,0.1964285714285714,2.2360680103302,0.979944109916687
1.4036427736282349,1.4075392484664917,-0.003896474838256836,0.8906402587890625,0.1071428571428571,1.7320507764816284,0.9810993075370789
1.4094910621643066,1.4147557020187378,-0.005264639854431152,0.8877319693565369,0.1607142857142857,3.0,0.9812229871749878
1.4196743965148926,1.4164466857910156,0.003227710723876953,0.8862135410308838,0.1428571428571429,2.8284270763397217,0.9806302785873413
1.436729907989502,1.4261314868927002,0.010598421096801758,0.8785051703453064,0.0357142857142857,3.316624879837036,0.9790354371070862
1.4546818733215332,1.4507378339767456,0.003944039344787598,0.8727325797080994,0.125,6.855654716491699,0.9762296080589294
1.4725881814956665,1.47902512550354,-0.006436944007873535,0.8681659698486328,0.2321428571428571,7.416198253631592,0.9739250540733337
1.4952592849731445,1.5000149011611938,-0.004755616188049316,0.864240288734436,0.2321428571428571,7.416198253631592,0.9708516597747803
1.5073846578598022,1.5136594772338867,-0.006274819374084473,0.8575147390365601,0.0535714285714286,0.0,0.9652227163314819
1.5157747268676758,1.5229864120483398,-0.0072116851806640625,0.8444751501083374,0.0357142857142857,7.211102485656738,0.9606893062591553
1.5286004543304443,1.530228614807129,-0.0016281604766845703,0.8449121713638306,0.017857142857142905,3.0,0.9586894512176514
1.541797161102295,1.5441290140151978,-0.002331852912902832,0.8446469306945801,0.1428571428571429,2.2360680103302,0.9572211503982544
1.5588548183441162,1.546168565750122,0.01268625259399414,0.8383579254150391,0.0357142857142857,7.348469257354736,0.9520362615585327
1.5604333877563477,1.5487902164459229,0.011643171310424805,0.8338184952735901,0.1607142857142857,7.071067810058594,0.9472228288650513
1.551058292388916,1.5570975542068481,-0.006039261817932129,0.8332166075706482,1.0,3.316624879837036,0.9451330900192261
1.561779260635376,1.551964521408081,0.009814739227294922,0.8204225301742554,0.017857142857142905,6.855654716491699,0.935326337814331
1.564213514328003,1.565550684928894,-0.0013371706008911133,0.8212579488754272,1.0,7.280109882354736,0.9334477186203003
1.5652239322662354,1.5649738311767578,0.00025010108947753906,0.8125143051147461,1.0,2.4494898319244385,0.9246377944946289
1.5709302425384521,1.5613813400268555,0.00954890251159668,0.8009374141693115,0.0714285714285714,2.8284270763397217,0.9112097024917603
1.567421317100525,1.5743801593780518,-0.0069588422775268555,0.7999933362007141,0.0892857142857143,2.6457512378692627,0.907531201839447
1.57213294506073,1.5674232244491577,0.004709720611572266,0.7935769557952881,0.0357142857142857,3.316624879837036,0.8977526426315308
1.5701470375061035,1.5613818168640137,0.008765220642089844,0.7879621386528015,1.0,6.7082037925720215,0.890097975730896
1.5705646276474,1.5701260566711426,0.0004385709762573242,0.7951402068138123,0.1071428571428571,0.0,0.8939207196235657
1.5746631622314453,1.5672624111175537,0.0074007511138916016,0.8005689382553101,0.1607142857142857,0.0,0.8949044942855835
1.5855588912963867,1.5980253219604492,-0.0124664306640625,0.8114076852798462,1.0,7.211102485656738,0.9015730023384094
1.603895902633667,1.616797685623169,-0.012901782989501953,0.8172515630722046,0.0535714285714286,3.464101552963257,0.9036327600479126
1.6228516101837158,1.6280841827392578,-0.005232572555541992,0.818256139755249,0.0535714285714286,3.872983455657959,0.9023570418357849
1.6308050155639648,1.6410837173461914,-0.010278701782226562,0.8213998079299927,0.0892857142857143,2.6457512378692627,0.9029682278633118
1.6492546796798706,1.6363003253936768,0.012954354286193848,0.8215618133544922,0.0357142857142857,3.464101552963257,0.9008362293243408
1.6449782848358154,1.6486040353775024,-0.0036257505416870117,0.8277474045753479,0.1964285714285714,3.464101552963257,0.9045965075492859
1.6551487445831299,1.6418731212615967,0.013275623321533203,0.8297222852706909,1.0,3.1622776985168457,0.9048858880996704
1.6522057056427002,1.6485519409179688,0.0036537647247314453,0.8336013555526733,1.0,2.0,0.9076382517814636
1.6406959295272827,1.659571886062622,-0.018875956535339355,0.8343257308006287,1.0,2.0,0.9094428420066833
1.6471997499465942,1.6591681241989136,-0.011968374252319336,0.838647186756134,0.0714285714285714,4.123105525970459,0.912704348564148
1.6497851610183716,1.657705545425415,-0.007920384407043457,0.8372392654418945,0.1428571428571429,4.242640495300293,0.9118413925170898
1.6564723253250122,1.6487648487091064,0.007707476615905762,0.8371667861938477,0.125,4.242640495300293,0.9120151996612549
1.66298246383667,1.6515600681304932,0.011422395706176758,0.8377095460891724,0.1785714285714286,6.082762718200684,0.9151824712753296
1.6537269353866577,1.6525745391845703,0.0011523962020874023,0.8371943235397339,0.0357142857142857,7.280109882354736,0.9115585088729858
1.6483694314956665,1.6583402156829834,-0.009970784187316895,0.8388490080833435,0.1785714285714286,7.280109882354736,0.914047122001648
1.6541324853897095,1.657710313796997,-0.0035778284072875977,0.83573979139328,0.0357142857142857,0.0,0.9127616882324219
1.6607651710510254,1.652470350265503,0.008294820785522461,0.8309609889984131,0.0357142857142857,7.0,0.9109068512916565
1.6501517295837402,1.6530879735946655,-0.002936244010925293,0.825197696685791,0.0357142857142857,7.0,0.9072624444961548
1.642053246498108,1.638162612915039,0.0038906335830688477,0.8181613087654114,0.2678571428571429,7.348469257354736,0.9051583409309387
1.6329320669174194,1.625590443611145,0.007341623306274414,0.8110243082046509,0.0535714285714286,7.348469257354736,0.8987625241279602
1.6175780296325684,1.6241307258605957,-0.006552696228027344,0.8054049015045166,0.3392857142857143,6.928203105926514,0.895534873008728
1.613539695739746,1.620532512664795,-0.006992816925048828,0.8002475500106812,1.0,3.464101552963257,0.8884099721908569
1.6152279376983643,1.617128610610962,-0.0019006729125976562,0.7915929555892944,0.0535714285714286,2.8284270763397217,0.8785648345947266
1.6142516136169434,1.616990566253662,-0.00273895263671875,0.7865427732467651,1.0,2.2360680103302,0.8680897951126099
1.619413137435913,1.6239879131317139,-0.004574775695800781,0.7843555212020874,1.0,2.2360680103302,0.8669116497039795
1.625964641571045,1.6305049657821655,-0.0045403242111206055,0.7801628112792969,0.125,3.605551242828369,0.8629745244979858
1.6258726119995117,1.6335301399230957,-0.007657527923583984,0.7769707441329956,1.0,3.1622776985168457,0.8644955158233643
1.6299035549163818,1.6258330345153809,0.0040705204010009766,0.7764469385147095,0.0357142857142857,2.4494898319244385,0.8637828826904297
1.6202785968780518,1.6279182434082031,-0.007639646530151367,0.7773021459579468,1.0,7.416198253631592,0.8689560890197754
1.6203043460845947,1.6166037321090698,0.0037006139755249023,0.7754919528961182,0.1428571428571429,7.348469257354736,0.8686339855194092
1.6087546348571777,1.6115847826004028,-0.0028301477432250977,0.7767408490180969,0.1785714285714286,2.0,0.8720859289169312
1.6048401594161987,1.5988686084747314,0.005971550941467285,0.778425931930542,0.0714285714285714,1.7320507764816284,0.8761725425720215
1.595379114151001,1.5936589241027832,0.0017201900482177734,0.7862696647644043,0.017857142857142905,2.2360680103302,0.8870072364807129
1.5923408269882202,1.586775302886963,0.005565524101257324,0.7872862219810486,0.1071428571428571,7.211102485656738,0.8916884064674377
1.5854047536849976,1.5837432146072388,0.001661539077758789,0.7992876172065735,0.125,0.0,0.9026103615760803
1.5788676738739014,1.5811536312103271,-0.0022859573364257812,0.8063626289367676,0.0892857142857143,7.348469257354736,0.9121320247650146
1.5741546154022217,1.5774773359298706,-0.0033227205276489258,0.8101135492324829,0.017857142857142905,2.6457512378692627,0.9144351482391357
1.572676658630371,1.571604609489441,0.0010720491409301758,0.8162922859191895,1.0,3.0,0.9209104776382446
1.5717841386795044,1.5700581073760986,0.0017260313034057617,0.818780779838562,0.0357142857142857,3.7416574954986572,0.9244471192359924
1.568729043006897,1.5711795091629028,-0.0024504661560058594,0.8218950033187866,0.0357142857142857,6.78233003616333,0.9283627271652222
1.5671310424804688,1.570629358291626,-0.0034983158111572266,0.824152946472168,0.017857142857142905,7.348469257354736,0.9301649332046509
1.5715441703796387,1.5630788803100586,0.008465290069580078,0.8279603719711304,0.0714285714285714,3.0,0.9318405985832214
1.5599594116210938,1.5695769786834717,-0.00961756706237793,0.8325325846672058,1.0,4.898979663848877,0.9336816072463989
1.5580360889434814,1.5680238008499146,-0.009987711906433105,0.8323923349380493,1.0,6.244997978210449,0.9354609251022339
1.5680692195892334,1.5630804300308228,0.0049887895584106445,0.8241215944290161,0.0357142857142857,7.280109882354736,0.9298682808876038
1.5630158185958862,1.5624537467956543,0.0005620718002319336,0.8320449590682983,0.0892857142857143,2.6457512378692627,0.936859130859375
1.5591553449630737,1.5617539882659912,-0.0025986433029174805,0.8349938988685608,0.0714285714285714,2.6457512378692627,0.9382081031799316
1.5632944107055664,1.5565338134765625,0.006760597229003906,0.8338538408279419,0.1785714285714286,2.0,0.9401294589042664
1.56837797164917,1.5497932434082031,0.018584728240966797,0.8345413208007812,1.0,7.416198253631592,0.9412609934806824
1.5619860887527466,1.5503324270248413,0.011653661727905273,0.8387676477432251,0.0357142857142857,7.071067810058594,0.9457948207855225
1.5631370544433594,1.5497334003448486,0.013403654098510742,0.837759256362915,0.125,2.6457512378692627,0.9461483955383301
1.5607292652130127,1.5569262504577637,0.0038030147552490234,0.8351947069168091,0.3035714285714286,2.6457512378692627,0.9474583864212036
1.55574369430542,1.5637590885162354,-0.00801539421081543,0.8386807441711426,1.0,3.1622776985168457,0.9442869424819946
1.56577730178833,1.5475568771362305,0.01822042465209961,0.82056725025177,0.0535714285714286,3.0,0.9411574602127075
1.5614991188049316,1.5462148189544678,0.015284299850463867,0.8269385695457458,0.0714285714285714,4.4721360206604,0.9428219795227051
1.5491716861724854,1.5552033185958862,-0.006031632423400879,0.8285236358642578,0.0535714285714286,3.0,0.9382045865058899
1.5455818176269531,1.5576956272125244,-0.012113809585571289,0.8126873970031738,0.017857142857142905,6.164413928985596,0.9348223209381104
1.5476415157318115,1.5584030151367188,-0.010761499404907227,0.8114938735961914,1.0,7.141428470611572,0.929867148399353
1.5499155521392822,1.5534805059432983,-0.0035649538040161133,0.8046602010726929,0.1071428571428571,2.4494898319244385,0.9236416816711426
1.543473243713379,1.561744213104248,-0.01827096939086914,0.8155768513679504,0.0535714285714286,3.464101552963257,0.9256455302238464
1.559366226196289,1.5495972633361816,0.009768962860107422,0.8126169443130493,0.0714285714285714,3.872983455657959,0.9220948219299316
1.5555858612060547,1.564291000366211,-0.00870513916015625,0.812519907951355,0.1071428571428571,2.8284270763397217,0.9202893972396851
1.559218406677246,1.5615386962890625,-0.0023202896118164062,0.8089471459388733,0.0535714285714286,7.211102485656738,0.9179490804672241
1.5591957569122314,1.568752646446228,-0.009556889533996582,0.8096494674682617,0.3035714285714286,7.416198253631592,0.9191802740097046
1.5627517700195312,1.5698332786560059,-0.007081508636474609,0.8074383735656738,0.3214285714285714,2.0,0.9206883907318115
1.5654776096343994,1.567907691001892,-0.0024300813674926758,0.8080954551696777,1.0,2.6457512378692627,0.9254145622253418
1.5618793964385986,1.5672186613082886,-0.005339264869689941,0.805875301361084,0.0892857142857143,2.2360680103302,0.9229471683502197
1.5652570724487305,1.5664057731628418,-0.0011487007141113281,0.8045215010643005,0.017857142857142905,2.4494898319244385,0.9260361194610596
1.5559529066085815,1.5579314231872559,-0.0019785165786743164,0.8027428388595581,0.1964285714285714,2.4494898319244385,0.925676703453064
1.5554698705673218,1.5486406087875366,0.006829261779785156,0.8053187727928162,0.0714285714285714,7.416198253631592,0.9334719777107239
1.5461468696594238,1.5515704154968262,-0.005423545837402344,0.8142280578613281,0.0714285714285714,7.4833149909973145,0.939588725566864
1.5475913286209106,1.5484280586242676,-0.0008367300033569336,0.8174261450767517,1.0,7.4833149909973145,0.9442025423049927
1.5472257137298584,1.5543934106826782,-0.007167696952819824,0.8240721821784973,0.017857142857142905,7.348469257354736,0.9487569332122803
1.5558974742889404,1.554856538772583,0.0010409355163574219,0.8268449902534485,0.0535714285714286,7.348469257354736,0.9509837627410889
1.5574923753738403,1.5643839836120605,-0.006891608238220215,0.8306930661201477,0.0714285714285714,6.4031243324279785,0.9525275230407715
1.572234869003296,1.5662668943405151,0.005967974662780762,0.830207109451294,0.017857142857142905,4.0,0.949689507484436
1.5779728889465332,1.5762864351272583,0.0016864538192749023,0.8388469219207764,0.0892857142857143,3.0,0.9522430896759033
1.5869922637939453,1.5832221508026123,0.003770112991333008,0.8329750895500183,0.017857142857142905,2.2360680103302,0.9484392404556274
1.5850188732147217,1.5850059986114502,1.2874603271484375e-05,0.8183802366256714,1.0,2.4494898319244385,0.9340506196022034
1.5856748819351196,1.5723114013671875,0.013363480567932129,0.8153891563415527,0.0,2.0,0.932875394821167
1.5738445520401,1.5676805973052979,0.006163954734802246,0.8228288888931274,1.0,2.6457512378692627,0.9369620084762573
1.5709847211837769,1.5604623556137085,0.01052236557006836,0.8176100254058838,0.0357142857142857,2.8284270763397217,0.9338932633399963
1.5592631101608276,1.566716194152832,-0.0074530839920043945,0.8258333802223206,1.0,2.8284270763397217,0.9389190673828125
1.5676209926605225,1.5544520616531372,0.013168931007385254,0.7974790334701538,0.2678571428571429,7.071067810058594,0.9089015126228333
1.562751054763794,1.5602738857269287,0.0024771690368652344,0.802604079246521,0.125,7.348469257354736,0.9088454246520996
1.5547852516174316,1.5534858703613281,0.0012993812561035156,0.822300374507904,0.0357142857142857,2.2360680103302,0.9338299036026001
1.553267478942871,1.5602221488952637,-0.006954669952392578,0.8244479894638062,0.0535714285714286,2.4494898319244385,0.9305805563926697
1.5526278018951416,1.5713253021240234,-0.018697500228881836,0.8304452300071716,0.0535714285714286,1.7320507764816284,0.9376396536827087
1.5674669742584229,1.5604323148727417,0.007034659385681152,0.8239403963088989,0.017857142857142905,7.4833149909973145,0.9306254386901855
1.5642861127853394,1.5636261701583862,0.000659942626953125,0.8285974860191345,0.1071428571428571,5.74456262588501,0.9334328174591064
1.557938814163208,1.5663765668869019,-0.008437752723693848,0.827293336391449,0.0357142857142857,5.74456262588501,0.9350442886352539
1.565458059310913,1.5602458715438843,0.005212187767028809,0.8236184120178223,0.1071428571428571,6.633249759674072,0.9316441416740417
1.57139253616333,1.5509474277496338,0.02044510841369629,0.804065465927124,1.0,3.605551242828369,0.9087831377983093
1.5490875244140625,1.5603077411651611,-0.011220216751098633,0.8410468101501465,0.0357142857142857,7.141428470611572,0.9483895301818848
1.5481497049331665,1.550306797027588,-0.0021570920944213867,0.823408842086792,0.0535714285714286,7.211102485656738,0.9303434491157532
1.5483896732330322,1.5438787937164307,0.0045108795166015625,0.8240193724632263,0.0535714285714286,2.6457512378692627,0.9343353509902954
1.5475852489471436,1.5500271320343018,-0.002441883087158203,0.8191105127334595,0.0,2.6457512378692627,0.9278714656829834
1.5582401752471924,1.5453617572784424,0.01287841796875,0.8285748958587646,1.0,2.8284270763397217,0.9389116764068604
1.5518362522125244,1.5519804954528809,-0.0001442432403564453,0.8198174834251404,0.4107142857142857,7.211102485656738,0.9283342957496643
1.5448417663574219,1.5650469064712524,-0.020205140113830566,0.855311393737793,1.0,0.0,0.9581233263015747
1.5485395193099976,1.5549185276031494,-0.0063790082931518555,0.8299673795700073,0.2142857142857143,7.0,0.9379952549934387
1.550631046295166,1.550954818725586,-0.0003237724304199219,0.8328981399536133,0.0892857142857143,2.6457512378692627,0.9390020966529846
1.5596363544464111,1.5401405096054077,0.019495844841003418,0.8299745321273804,1.0,2.2360680103302,0.939163863658905
1.548087477684021,1.554795265197754,-0.00670778751373291,0.8346952795982361,0.0714285714285714,3.1622776985168457,0.9423590898513794
1.5552666187286377,1.5511444807052612,0.004122138023376465,0.8405874967575073,0.1607142857142857,3.0,0.9485784769058228
1.558586835861206,1.5467027425765991,0.011884093284606934,0.849547266960144,0.0714285714285714,2.2360680103302,0.9550437927246094
1.554834008216858,1.5538610219955444,0.0009729862213134766,0.8437642455101013,0.0714285714285714,1.4142135381698608,0.9498610496520996
1.557316541671753,1.5607221126556396,-0.0034055709838867188,0.8516875505447388,1.0,2.4494898319244385,0.9574368000030518
1.5673094987869263,1.5630805492401123,0.004228949546813965,0.8527977466583252,1.0,2.4494898319244385,0.9573373198509216
1.5781443119049072,1.562964916229248,0.01517939567565918,0.8443106412887573,0.125,1.7320507764816284,0.9510303735733032
1.5638080835342407,1.5830782651901245,-0.01927018165588379,0.8655785322189331,0.0,2.0,0.9661053419113159
1.5776379108428955,1.573059320449829,0.004578590393066406,0.8522310256958008,0.0892857142857143,2.2360680103302,0.9562633037567139
1.5782710313796997,1.5798046588897705,-0.0015336275100708008,0.8632421493530273,0.0892857142857143,2.8284270763397217,0.9634464979171753
1.5788373947143555,1.587361216545105,-0.008523821830749512,0.8678898811340332,0.0714285714285714,3.1622776985168457,0.9660947322845459
1.5887380838394165,1.5852965116500854,0.0034415721893310547,0.8567653894424438,0.017857142857142905,3.605551242828369,0.9591659307479858
1.589871883392334,1.588297724723816,0.0015741586685180664,0.8643044829368591,0.017857142857142905,3.872983455657959,0.9631534814834595
1.586338758468628,1.593731164932251,-0.007392406463623047,0.8681068420410156,0.0892857142857143,7.141428470611572,0.9660035967826843
1.5919722318649292,1.5927069187164307,-0.0007346868515014648,0.8668464422225952,0.017857142857142905,7.141428470611572,0.9651839733123779
1.5962251424789429,1.5938867330551147,0.002338409423828125,0.8647000789642334,0.0357142857142857,2.4494898319244385,0.9625725746154785
1.5904362201690674,1.604117751121521,-0.013681530952453613,0.8714179396629333,0.0357142857142857,7.416198253631592,0.967369794845581
1.600218415260315,1.5997166633605957,0.0005017518997192383,0.8659672737121582,0.0535714285714286,7.0,0.9644238352775574
1.6009559631347656,1.6043803691864014,-0.003424406051635742,0.8678276538848877,0.0892857142857143,2.8284270763397217,0.9655421376228333
1.6009016036987305,1.6094624996185303,-0.008560895919799805,0.8707674741744995,0.0892857142857143,2.6457512378692627,0.9664322137832642
1.6083532571792603,1.6080288887023926,0.0003243684768676758,0.8692067265510559,0.1785714285714286,3.605551242828369,0.9656106233596802
1.6106784343719482,1.6119078397750854,-0.001229405403137207,0.8661469221115112,0.0892857142857143,6.7082037925720215,0.9650920033454895
1.6027997732162476,1.624218225479126,-0.021418452262878418,0.871967077255249,1.0,6.633249759674072,0.9678866863250732
1.6152981519699097,1.6137126684188843,0.0015854835510253906,0.8667263984680176,0.0892857142857143,6.633249759674072,0.9646653532981873
1.6155110597610474,1.6153610944747925,0.0001499652862548828,0.8686668872833252,0.017857142857142905,7.416198253631592,0.9660536050796509
1.612117052078247,1.61995530128479,-0.007838249206542969,0.8678788542747498,1.0,1.4142135381698608,0.9668267965316772
1.618349313735962,1.6141551733016968,0.004194140434265137,0.867933988571167,0.125,1.7320507764816284,0.9660910367965698
1.6181812286376953,1.6133781671524048,0.004803061485290527,0.8685891628265381,0.017857142857142905,3.464101552963257,0.9661297798156738
1.6101908683776855,1.6190956830978394,-0.008904814720153809,0.8688104152679443,0.1071428571428571,6.78233003616333,0.9669725894927979
1.6161930561065674,1.6118086576461792,0.004384398460388184,0.8691021800041199,0.1964285714285714,0.0,0.9667791128158569
1.6137416362762451,1.6164039373397827,-0.0026623010635375977,0.8694356679916382,1.0,7.416198253631592,0.9673982858657837
1.6198070049285889,1.6136279106140137,0.006179094314575195,0.8685680627822876,0.2142857142857143,1.4142135381698608,0.9664439558982849
1.6174564361572266,1.6179826259613037,-0.0005261898040771484,0.8706986308097839,1.0,2.2360680103302,0.9675376415252686
1.6154429912567139,1.6233417987823486,-0.007898807525634766,0.8708639144897461,0.017857142857142905,2.2360680103302,0.9684405326843262
1.6149921417236328,1.624343752861023,-0.009351611137390137,0.8712189197540283,0.017857142857142905,2.2360680103302,0.9692272543907166
1.6210821866989136,1.615295648574829,0.005786538124084473,0.8677475452423096,0.0357142857142857,7.211102485656738,0.9662542939186096
1.617353916168213,1.6150331497192383,0.0023207664489746094,0.8648642897605896,0.1785714285714286,6.855654716491699,0.9642716646194458
1.6155776977539062,1.6125075817108154,0.0030701160430908203,0.8610811829566956,1.0,6.855654716491699,0.9633581042289734
1.6052823066711426,1.6181758642196655,-0.01289355754852295,0.8578712940216064,1.0,0.0,0.9622260332107544
1.6098088026046753,1.6092700958251953,0.0005387067794799805,0.8444223403930664,0.017857142857142905,7.348469257354736,0.949577808380127
1.61406409740448,1.598584771156311,0.015479326248168945,0.8281868696212769,0.017857142857142905,4.123105525970459,0.9319109916687012
1.603381872177124,1.6003670692443848,0.003014802932739258,0.8242366313934326,0.0714285714285714,5.385164737701416,0.9257965087890625
1.597874641418457,1.591233491897583,0.0066411495208740234,0.8108310699462891,0.017857142857142905,4.4721360206604,0.907075047492981
1.5948410034179688,1.5915989875793457,0.003242015838623047,0.8127825260162354,0.0714285714285714,2.0,0.9095336198806763
1.6123888492584229,1.5902009010314941,0.02218794822692871,0.8167561888694763,1.0,1.7320507764816284,0.9149062633514404
1.6076593399047852,1.6092966794967651,-0.0016373395919799805,0.8334391117095947,0.1607142857142857,1.7320507764816284,0.9358736276626587
1.625164270401001,1.599189043045044,0.02597522735595703,0.8240851163864136,1.0,3.605551242828369,0.9219114780426025
1.6275207996368408,1.6044814586639404,0.02303934097290039,0.8339364528656006,1.0,3.0,0.9362157583236694
1.6153595447540283,1.6226776838302612,-0.00731813907623291,0.8571465015411377,0.0357142857142857,1.7320507764816284,0.9573217630386353
1.621942400932312,1.6268666982650757,-0.004924297332763672,0.8568018674850464,0.2678571428571429,1.4142135381698608,0.9558027982711792
1.6257323026657104,1.6203813552856445,0.005350947380065918,0.8480266332626343,0.3928571428571429,7.416198253631592,0.9510363340377808
1.6205090284347534,1.6275206804275513,-0.0070116519927978516,0.8574296236038208,0.0357142857142857,7.416198253631592,0.9567096829414368
1.6148017644882202,1.6351070404052734,-0.020305275917053223,0.8537009954452515,0.0357142857142857,3.0,0.953011155128479
1.6218351125717163,1.6367557048797607,-0.014920592308044434,0.8641512989997864,0.0535714285714286,4.358899116516113,0.9621440768241882
1.6196211576461792,1.6305489540100098,-0.010927796363830566,0.8560693264007568,0.1071428571428571,5.5677642822265625,0.955398678779602
1.6324937343597412,1.6200534105300903,0.012440323829650879,0.8369508385658264,0.125,5.099019527435303,0.9393292665481567
1.6237634420394897,1.6321535110473633,-0.008390069007873535,0.8460953235626221,0.0357142857142857,3.872983455657959,0.945932924747467
1.6306430101394653,1.6224510669708252,0.008191943168640137,0.8314139246940613,0.017857142857142905,6.7082037925720215,0.9317540526390076
1.6319000720977783,1.630662441253662,0.001237630844116211,0.8380428552627563,0.017857142857142905,7.141428470611572,0.93970787525177
1.6339597702026367,1.6277931928634644,0.006166577339172363,0.8356488943099976,1.0,3.872983455657959,0.9385255575180054
1.6286972761154175,1.6355634927749634,-0.0068662166595458984,0.8354194164276123,0.017857142857142905,3.464101552963257,0.936903178691864
1.630515217781067,1.6377387046813965,-0.00722348690032959,0.8361972570419312,0.1428571428571429,2.6457512378692627,0.9373504519462585
1.63706636428833,1.634148359298706,0.0029180049896240234,0.8234707117080688,0.1964285714285714,3.605551242828369,0.9239712953567505
1.6334426403045654,1.6429657936096191,-0.009523153305053711,0.8327031135559082,0.3928571428571429,3.1622776985168457,0.9377765655517578
1.6353089809417725,1.6433193683624268,-0.008010387420654297,0.8255828619003296,0.0714285714285714,7.348469257354736,0.9304252862930298
1.6368293762207031,1.6466542482376099,-0.009824872016906738,0.8251479864120483,0.1964285714285714,7.0,0.9311779737472534
1.6469471454620361,1.644712209701538,0.002234935760498047,0.8156964778900146,1.0,4.0,0.9238375425338745
1.6402008533477783,1.6487627029418945,-0.008561849594116211,0.8223209381103516,0.0892857142857143,3.1622776985168457,0.9322469234466553
1.6400375366210938,1.6487689018249512,-0.008731365203857422,0.8250601291656494,0.1785714285714286,2.4494898319244385,0.9334492087364197
1.6466646194458008,1.6439553499221802,0.0027092695236206055,0.8185923099517822,0.0357142857142857,2.4494898319244385,0.9283490777015686
1.6508413553237915,1.63296639919281,0.017874956130981445,0.8066063523292542,0.0892857142857143,1.0,0.9196672439575195
1.6389734745025635,1.643470048904419,-0.004496574401855469,0.8258250951766968,0.1785714285714286,7.348469257354736,0.9348292350769043
1.6364493370056152,1.6326261758804321,0.0038231611251831055,0.8169687390327454,0.0357142857142857,0.0,0.9290813207626343
1.6305773258209229,1.631235957145691,-0.0006586313247680664,0.81862872838974,1.0,6.928203105926514,0.9300063252449036
1.6294842958450317,1.6256513595581055,0.0038329362869262695,0.815939724445343,0.125,6.928203105926514,0.9266351461410522
1.6197022199630737,1.6286602020263672,-0.008957982063293457,0.8232225179672241,0.1607142857142857,0.0,0.9327348470687866
1.614152431488037,1.6279593706130981,-0.013806939125061035,0.8186056613922119,0.017857142857142905,7.348469257354736,0.9300214052200317
1.6199535131454468,1.6156940460205078,0.004259467124938965,0.8124146461486816,0.0892857142857143,1.7320507764816284,0.9242253303527832
1.6100802421569824,1.6187057495117188,-0.008625507354736328,0.8188982605934143,0.017857142857142905,5.656854152679443,0.9287240505218506
1.6172926425933838,1.605073094367981,0.012219548225402832,0.8060842752456665,0.0357142857142857,4.795831680297852,0.9168808460235596
1.6127750873565674,1.6020143032073975,0.010760784149169922,0.8062190413475037,1.0,6.928203105926514,0.9185217618942261
1.6087461709976196,1.5998982191085815,0.008847951889038086,0.8166746497154236,1.0,3.872983455657959,0.9288920164108276
1.6046644449234009,1.5958466529846191,0.008817791938781738,0.8163593411445618,0.1428571428571429,2.8284270763397217,0.928106963634491
1.593900203704834,1.5990350246429443,-0.0051348209381103516,0.8140697479248047,1.0,2.4494898319244385,0.9241683483123779
1.5888798236846924,1.5955125093460083,-0.006632685661315918,0.8186088800430298,1.0,3.316624879837036,0.9298700094223022
1.590354561805725,1.5856810808181763,0.004673480987548828,0.8088653087615967,0.0357142857142857,3.464101552963257,0.9202462434768677
1.5866680145263672,1.5826606750488281,0.0040073394775390625,0.8135905265808105,0.017857142857142905,3.1622776985168457,0.9243727922439575
1.5874414443969727,1.5771095752716064,0.010331869125366211,0.8124250769615173,0.5892857142857143,3.464101552963257,0.9243192672729492
1.579418659210205,1.5807994604110718,-0.0013808012008666992,0.8157182931900024,1.0,4.123105525970459,0.9268123507499695
1.5790458917617798,1.5768744945526123,0.0021713972091674805,0.8146399259567261,0.1428571428571429,4.795831680297852,0.9250669479370117
1.5736541748046875,1.5783958435058594,-0.004741668701171875,0.817607045173645,0.125,2.2360680103302,0.9273315668106079
1.5711240768432617,1.5783538818359375,-0.007229804992675781,0.81888347864151,0.0535714285714286,2.2360680103302,0.9290182590484619
1.571814775466919,1.575250267982483,-0.003435492515563965,0.8209884166717529,0.0535714285714286,2.6457512378692627,0.9301852583885193
1.5795758962631226,1.565798282623291,0.013777613639831543,0.8149903416633606,0.1428571428571429,2.2360680103302,0.9253904819488525
1.574578046798706,1.5697979927062988,0.0047800540924072266,0.8183176517486572,0.0714285714285714,2.0,0.9275631904602051
1.5826607942581177,1.5602844953536987,0.022376298904418945,0.812049150466919,0.1071428571428571,2.0,0.9224576950073242
1.5765905380249023,1.5674309730529785,0.009159564971923828,0.8189296126365662,0.1071428571428571,2.2360680103302,0.9275988936424255
1.571152925491333,1.574059009552002,-0.0029060840606689453,0.8227763772010803,0.3392857142857143,2.0,0.9294313788414001
1.5668777227401733,1.579451084136963,-0.01257336139678955,0.8275868892669678,0.0714285714285714,2.2360680103302,0.932613730430603
1.5765011310577393,1.5722588300704956,0.004242300987243652,0.8227412700653076,0.017857142857142905,4.582575798034668,0.9298120737075806
1.5763031244277954,1.5746064186096191,0.0016967058181762695,0.8243950605392456,0.0714285714285714,4.582575798034668,0.9314793944358826
1.5806223154067993,1.573940396308899,0.006681919097900391,0.8240776062011719,0.0535714285714286,3.0,0.9301614761352539
1.5769295692443848,1.580696940422058,-0.00376737117767334,0.822656512260437,0.0357142857142857,1.7320507764816284,0.9288005828857422
1.5857679843902588,1.57478666305542,0.010981321334838867,0.8257676362991333,0.0357142857142857,1.4142135381698608,0.9313558340072632
1.5849019289016724,1.5769259929656982,0.007975935935974121,0.8227989673614502,0.0357142857142857,2.6457512378692627,0.9282023906707764
1.5796589851379395,1.5831050872802734,-0.0034461021423339844,0.8254975080490112,0.0535714285714286,2.6457512378692627,0.9313837289810181
1.5746790170669556,1.5878435373306274,-0.013164520263671875,0.8309768438339233,0.017857142857142905,2.4494898319244385,0.9354391098022461
1.5885496139526367,1.5735726356506348,0.014976978302001953,0.8230661153793335,0.1071428571428571,7.348469257354736,0.9292512536048889
1.5804951190948486,1.5814170837402344,-0.0009219646453857422,0.8297694325447083,0.2678571428571429,6.4031243324279785,0.9338058233261108
1.5790177583694458,1.5871148109436035,-0.008097052574157715,0.830931544303894,0.1428571428571429,4.0,0.9356225728988647
1.5844478607177734,1.5836273431777954,0.0008205175399780273,0.8296282291412354,0.017857142857142905,3.872983455657959,0.9351345896720886
1.592963695526123,1.5744166374206543,0.01854705810546875,0.8229687213897705,0.0357142857142857,6.480740547180176,0.9294753670692444
1.57046377658844,1.5997422933578491,-0.02927851676940918,0.8327174186706543,0.0357142857142857,7.416198253631592,0.9362562298774719
1.5717427730560303,1.601161003112793,-0.029418230056762695,0.8327227830886841,0.0892857142857143,2.2360680103302,0.9363301992416382
1.590324878692627,1.5865485668182373,0.0037763118743896484,0.8269063830375671,0.0714285714285714,7.211102485656738,0.9323101043701172
1.592965006828308,1.5868748426437378,0.0060901641845703125,0.8271205425262451,0.0357142857142857,6.7082037925720215,0.9318095445632935
1.5962185859680176,1.5870252847671509,0.0091933012008667,0.8232014775276184,1.0,6.7082037925720215,0.928835391998291
1.5969080924987793,1.5908647775650024,0.0060433149337768555,0.8262598514556885,0.2678571428571429,7.0,0.9324581623077393
1.5996060371398926,1.5912102460861206,0.008395791053771973,0.826235294342041,0.017857142857142905,3.0,0.93228679895401
1.605471134185791,1.5881270170211792,0.017344117164611816,0.8241766691207886,0.25,2.0,0.9304749965667725
1.6006484031677246,1.5956544876098633,0.004993915557861328,0.8270158767700195,1.0,7.348469257354736,0.9326053261756897
1.6021775007247925,1.5957107543945312,0.0064667463302612305,0.8236198425292969,0.017857142857142905,7.071067810058594,0.9305434226989746
1.605968952178955,1.5930044651031494,0.012964487075805664,0.8243120908737183,0.0714285714285714,2.8284270763397217,0.9294838905334473
1.599998116493225,1.5995161533355713,0.0004819631576538086,0.8244503736495972,1.0,3.464101552963257,0.9301772117614746
1.6072282791137695,1.5925222635269165,0.014706015586853027,0.8241947889328003,0.1964285714285714,6.78233003616333,0.931237518787384
1.6036584377288818,1.5973498821258545,0.006308555603027344,0.8255798816680908,1.0,5.74456262588501,0.931193470954895
1.6116173267364502,1.589711308479309,0.021906018257141113,0.8227102756500244,0.125,5.0,0.9301153421401978
1.5934468507766724,1.6089491844177246,-0.015502333641052246,0.8289198279380798,0.0357142857142857,3.0,0.9328387975692749
1.6068774461746216,1.5963940620422363,0.010483384132385254,0.8211677074432373,0.0357142857142857,7.0,0.9278897047042847
1.592728614807129,1.6111364364624023,-0.018407821655273438,0.8293715715408325,1.0,0.0,0.9341023564338684
1.600419521331787,1.6049153804779053,-0.004495859146118164,0.8252118825912476,0.1071428571428571,6.7082037925720215,0.9307701587677002
1.5963337421417236,1.6098798513412476,-0.013546109199523926,0.8274993300437927,0.0357142857142857,6.7082037925720215,0.9320855140686035
1.6034042835235596,1.6040761470794678,-0.0006718635559082031,0.8249527215957642,0.1785714285714286,7.211102485656738,0.9308809638023376
1.6045809984207153,1.6029925346374512,0.0015884637832641602,0.8199703693389893,1.0,1.7320507764816284,0.9267083406448364
1.61085844039917,1.5978169441223145,0.013041496276855469,0.8218584060668945,0.4107142857142857,1.7320507764816284,0.9292916655540466
1.6093136072158813,1.5995941162109375,0.009719491004943848,0.8198997378349304,0.0357142857142857,2.0,0.9276752471923828
1.6059560775756836,1.603055477142334,0.0029006004333496094,0.8204452991485596,0.125,3.605551242828369,0.9281520843505859
1.5994093418121338,1.6096522808074951,-0.010242938995361328,0.8246203064918518,1.0,3.605551242828369,0.9305484294891357
1.6014792919158936,1.6079750061035156,-0.00649571418762207,0.8247162103652954,1.0,1.7320507764816284,0.9312814474105835
1.6103219985961914,1.5997025966644287,0.010619401931762695,0.8209042549133301,0.1964285714285714,1.7320507764816284,0.9276010990142822
1.6100797653198242,1.6006979942321777,0.009381771087646484,0.8197020888328552,1.0,3.605551242828369,0.9270420074462891
1.6032116413116455,1.6082894802093506,-0.005077838897705078,0.8256980180740356,0.0714285714285714,6.557438373565674,0.9312852621078491
1.6046671867370605,1.6070680618286133,-0.0024008750915527344,0.8192530870437622,0.017857142857142905,0.0,0.9252253174781799
1.609046220779419,1.6042652130126953,0.004781007766723633,0.8193390369415283,0.0357142857142857,6.324555397033691,0.9257013201713562
1.602312445640564,1.61159348487854,-0.009281039237976074,0.8217324018478394,0.0357142857142857,4.123105525970459,0.9280277490615845
1.602076530456543,1.6124480962753296,-0.010371565818786621,0.8204784989356995,0.2321428571428571,2.4494898319244385,0.9271532893180847
1.612709879875183,1.6019309759140015,0.01077890396118164,0.8164416551589966,0.0357142857142857,2.8284270763397217,0.9247488975524902
1.607525110244751,1.6082931756973267,-0.0007680654525756836,0.8198397159576416,0.017857142857142905,3.872983455657959,0.9269468784332275
1.6065988540649414,1.6098049879074097,-0.0032061338424682617,0.8224861025810242,0.0357142857142857,3.464101552963257,0.9289872646331787
1.6078119277954102,1.6090656518936157,-0.0012537240982055664,0.8206121921539307,0.2321428571428571,3.1622776985168457,0.9273231029510498
1.5980974435806274,1.6186541318893433,-0.02055668830871582,0.8233867883682251,1.0,7.348469257354736,0.9287826418876648
1.6147222518920898,1.6026675701141357,0.012054681777954102,0.8161410093307495,1.0,7.416198253631592,0.9246599674224854
1.6051793098449707,1.6122901439666748,-0.0071108341217041016,0.8196258544921875,0.2857142857142857,2.2360680103302,0.927155613899231
1.6022567749023438,1.6156009435653687,-0.013344168663024902,0.8210936784744263,0.017857142857142905,3.0,0.92844158411026
1.6062685251235962,1.6112936735153198,-0.005025148391723633,0.8156781792640686,0.0892857142857143,7.141428470611572,0.9237756729125977
1.6108763217926025,1.6060349941253662,0.004841327667236328,0.8156750798225403,0.1607142857142857,7.211102485656738,0.9248195886611938
1.6108497381210327,1.607036828994751,0.0038129091262817383,0.816697359085083,0.1071428571428571,2.8284270763397217,0.9253110289573669
1.5994582176208496,1.6183271408081055,-0.01886892318725586,0.8224856853485107,0.1428571428571429,2.4494898319244385,0.9281558990478516
1.6057735681533813,1.6120142936706543,-0.006240725517272949,0.8166815042495728,0.0357142857142857,7.348469257354736,0.9239256978034973
1.6136362552642822,1.6045414209365845,0.009094834327697754,0.8136038780212402,1.0,0.0,0.9220654368400574
1.6152424812316895,1.6034849882125854,0.011757493019104004,0.814211905002594,0.017857142857142905,7.0,0.9225342869758606
1.5988231897354126,1.6200953722000122,-0.02127218246459961,0.8205164670944214,0.0714285714285714,4.795831680297852,0.9281724691390991
1.616981863975525,1.602454662322998,0.014527201652526855,0.8136022090911865,0.0892857142857143,6.324555397033691,0.9232355356216431
1.6100428104400635,1.6100616455078125,-1.8835067749023438e-05,0.8177052736282349,1.0,0.0,0.9261578321456909
1.6065353155136108,1.6133276224136353,-0.006792306900024414,0.8182492256164551,0.0714285714285714,0.0,0.9261683821678162
1.606582760810852,1.6136772632598877,-0.0070945024490356445,0.8186976909637451,0.0714285714285714,6.855654716491699,0.9266719818115234
1.599441647529602,1.6203829050064087,-0.02094125747680664,0.8167400360107422,0.0357142857142857,6.855654716491699,0.92467200756073
1.6066629886627197,1.6133936643600464,-0.00673067569732666,0.8140640258789062,1.0,7.416198253631592,0.9228194355964661
1.6050714254379272,1.6149691343307495,-0.009897708892822266,0.8174182772636414,1.0,2.4494898319244385,0.9251338839530945
1.6094331741333008,1.6116085052490234,-0.0021753311157226562,0.8157138824462891,0.125,3.7416574954986572,0.9241116046905518
1.6108434200286865,1.6105809211730957,0.0002624988555908203,0.815265417098999,0.2857142857142857,6.557438373565674,0.9235265254974365
1.611057162284851,1.6108430624008179,0.00021409988403320312,0.814669132232666,1.0,6.855654716491699,0.9227244853973389
1.614174246788025,1.6081359386444092,0.006038308143615723,0.8129051923751831,1.0,3.464101552963257,0.9220760464668274
1.6140484809875488,1.609082818031311,0.004965662956237793,0.8117589950561523,1.0,7.280109882354736,0.9215753674507141
1.6079955101013184,1.615379810333252,-0.007384300231933594,0.817238450050354,0.1607142857142857,0.0,0.9252059459686279
1.615790605545044,1.6080257892608643,0.0077648162841796875,0.8133515119552612,1.0,7.280109882354736,0.9223810434341431
1.61843740940094,1.6056110858917236,0.012826323509216309,0.811042308807373,0.017857142857142905,2.2360680103302,0.922012448310852
1.6096134185791016,1.6149150133132935,-0.0053015947341918945,0.8153132796287537,0.0892857142857143,1.7320507764816284,0.9232664108276367
1.6220781803131104,1.602805495262146,0.019272685050964355,0.8093242645263672,0.2321428571428571,4.0,0.9203135371208191
1.6163063049316406,1.609614610671997,0.006691694259643555,0.8097802996635437,1.0,4.358899116516113,0.9196256399154663
1.6019508838653564,1.6234251260757446,-0.021474242210388184,0.8206326961517334,0.1607142857142857,3.1622776985168457,0.9276585578918457
1.617270588874817,1.6098415851593018,0.007429003715515137,0.8118622303009033,0.0535714285714286,7.348469257354736,0.9211627244949341
1.6061985492706299,1.621370553970337,-0.015172004699707031,0.8167881965637207,1.0,7.211102485656738,0.9251204133033752
1.6196491718292236,1.6084927320480347,0.011156439781188965,0.8083207607269287,1.0,7.211102485656738,0.9194902777671814
1.6149187088012695,1.6140220165252686,0.0008966922760009766,0.8138954043388367,0.0535714285714286,6.7082037925720215,0.922773003578186
1.6169161796569824,1.612328290939331,0.004587888717651367,0.8087552785873413,0.0357142857142857,2.4494898319244385,0.918918251991272
1.6103698015213013,1.6192772388458252,-0.008907437324523926,0.8107116222381592,0.017857142857142905,7.0,0.9199811220169067
1.6170706748962402,1.6135218143463135,0.003548860549926758,0.8103266954421997,0.2678571428571429,0.0,0.9203697443008423
1.6139123439788818,1.6173697710037231,-0.0034574270248413086,0.8119890689849854,0.1428571428571429,0.0,0.9217017889022827
1.6126196384429932,1.6188929080963135,-0.0062732696533203125,0.8130188584327698,0.0357142857142857,6.7082037925720215,0.9218932390213013
1.6177539825439453,1.614684820175171,0.003069162368774414,0.8107556104660034,1.0,3.605551242828369,0.9211323261260986
1.6064531803131104,1.6253149509429932,-0.018861770629882812,0.8121896386146545,0.0714285714285714,2.0,0.9226754903793335
1.6237213611602783,1.6085354089736938,0.015185952186584473,0.8034407496452332,1.0,3.605551242828369,0.9146486520767212
1.611313819885254,1.62235689163208,-0.011043071746826172,0.8145893812179565,0.1964285714285714,6.7082037925720215,0.9224863648414612
1.6207078695297241,1.6135929822921753,0.007114887237548828,0.8088669180870056,0.125,7.348469257354736,0.9189772605895996
1.6210843324661255,1.6134636402130127,0.007620692253112793,0.8107008934020996,1.0,3.464101552963257,0.9207543134689331
1.6166332960128784,1.6185615062713623,-0.0019282102584838867,0.8105615377426147,1.0,6.78233003616333,0.920051097869873
1.6148097515106201,1.6205538511276245,-0.0057440996170043945,0.8145526647567749,1.0,0.0,0.9233707189559937
1.6194605827331543,1.616334319114685,0.0031262636184692383,0.8084414005279541,0.1964285714285714,7.416198253631592,0.9195502996444702
1.6217150688171387,1.6149675846099854,0.00674748420715332,0.80796217918396,0.0357142857142857,2.8284270763397217,0.9188909530639648
1.6240047216415405,1.612959384918213,0.011045336723327637,0.8102412223815918,0.0357142857142857,3.872983455657959,0.9199413061141968
1.6192729473114014,1.6183314323425293,0.0009415149688720703,0.8078888654708862,0.1964285714285714,3.605551242828369,0.9190061092376709
1.616976022720337,1.621098279953003,-0.004122257232666016,0.8093184232711792,1.0,2.4494898319244385,0.9195821285247803
1.6219844818115234,1.6165010929107666,0.005483388900756836,0.8084837198257446,0.0357142857142857,7.416198253631592,0.9185201525688171
1.6202303171157837,1.6184022426605225,0.0018280744552612305,0.806645393371582,0.1785714285714286,7.211102485656738,0.9171565771102905
1.623454213142395,1.6152982711791992,0.0081559419631958,0.8045872449874878,1.0,2.6457512378692627,0.9156582355499268
1.6168327331542969,1.622228741645813,-0.005396008491516113,0.8105717301368713,1.0,7.280109882354736,0.9204279780387878
1.6245399713516235,1.6143875122070312,0.010152459144592285,0.8073024749755859,0.017857142857142905,0.0,0.9184490442276001
1.6142371892929077,1.6246042251586914,-0.010367035865783691,0.8103935718536377,0.125,0.0,0.9203486442565918
1.6187201738357544,1.620003342628479,-0.0012831687927246094,0.805172324180603,0.1428571428571429,0.0,0.9168288707733154
1.6265177726745605,1.6123995780944824,0.014118194580078125,0.8057011365890503,0.0892857142857143,7.211102485656738,0.9166088700294495
1.6202199459075928,1.618945837020874,0.00127410888671875,0.8112020492553711,0.017857142857142905,2.8284270763397217,0.9212725162506104
1.621645450592041,1.6178480386734009,0.0037974119186401367,0.8102596402168274,1.0,7.280109882354736,0.9197047352790833
1.6271111965179443,1.6128630638122559,0.014248132705688477,0.8048784136772156,0.0714285714285714,7.0,0.9163723587989807
1.6159244775772095,1.624293327331543,-0.008368849754333496,0.811339259147644,0.0535714285714286,2.8284270763397217,0.9214957356452942
1.6228175163269043,1.6176073551177979,0.005210161209106445,0.8056426048278809,1.0,3.1622776985168457,0.9157063961029053
1.6232162714004517,1.6177984476089478,0.005417823791503906,0.8082962036132812,1.0,3.0,0.9178207516670227
1.6226506233215332,1.6188634634017944,0.0037871599197387695,0.8078379034996033,1.0,4.242640495300293,0.9183002710342407
1.6206189393997192,1.6209437847137451,-0.0003248453140258789,0.8100389838218689,1.0,4.123105525970459,0.9193295240402222
1.6234277486801147,1.6187095642089844,0.004718184471130371,0.8058396577835083,0.0714285714285714,6.244997978210449,0.9170729517936707
1.6257325410842896,1.6167625188827515,0.008970022201538086,0.8051162958145142,0.1071428571428571,7.280109882354736,0.9164741039276123
2.531050205230713,2.5313143730163574,-0.00026416778564453125,0.8799809217453003,0.0535714285714286,3.316624879837036,0.9916059970855713
2.375540018081665,2.3877007961273193,-0.012160778045654297,0.8365252017974854,1.0,6.928203105926514,0.9641067981719971
2.2529098987579346,2.2558937072753906,-0.0029838085174560547,0.8040351867675781,0.125,7.348469257354736,0.9342261552810669
2.1689462661743164,2.1677346229553223,0.0012116432189941406,0.7883721590042114,0.017857142857142905,3.7416574954986572,0.9206488132476807
2.092562198638916,2.1063692569732666,-0.013807058334350586,0.7858121395111084,0.1607142857142857,3.316624879837036,0.9249373078346252
2.026715040206909,2.0300230979919434,-0.0033080577850341797,0.7715737819671631,0.0,2.2360680103302,0.9062985181808472
1.9687201976776123,1.9605536460876465,0.00816655158996582,0.7569476366043091,0.3214285714285714,3.0,0.8883294463157654
1.9119994640350342,1.9126596450805664,-0.0006601810455322266,0.7476574778556824,0.3035714285714286,2.8284270763397217,0.8777797222137451
1.8645051717758179,1.8705365657806396,-0.006031394004821777,0.7408411502838135,1.0,2.2360680103302,0.8747590780258179
1.828436255455017,1.830757737159729,-0.002321481704711914,0.7339404821395874,0.0535714285714286,2.4494898319244385,0.865450918674469
1.8152341842651367,1.7972888946533203,0.017945289611816406,0.7319403290748596,0.1428571428571429,2.2360680103302,0.8615993857383728
1.7864153385162354,1.793211579322815,-0.00679624080657959,0.7408226728439331,1.0,7.280109882354736,0.8696646690368652
1.773135781288147,1.77766752243042,-0.004531741142272949,0.7443820238113403,0.0357142857142857,7.416198253631592,0.8743871450424194
1.7634665966033936,1.758439064025879,0.0050275325775146484,0.7577811479568481,0.2142857142857143,2.6457512378692627,0.8858273029327393
1.7505698204040527,1.7581610679626465,-0.00759124755859375,0.7633494138717651,0.017857142857142905,2.6457512378692627,0.891924262046814
1.7603702545166016,1.7641711235046387,-0.0038008689880371094,0.7805498838424683,0.0714285714285714,2.0,0.9091060161590576
1.7724499702453613,1.772395133972168,5.4836273193359375e-05,0.7939958572387695,0.0892857142857143,4.582575798034668,0.9186142086982727
1.7798620462417603,1.7694926261901855,0.010369420051574707,0.7912800312042236,0.0535714285714286,4.898979663848877,0.9146011471748352
1.7579870223999023,1.7622849941253662,-0.004297971725463867,0.7962318062782288,0.0714285714285714,3.1622776985168457,0.9174548387527466
1.7384521961212158,1.732701301574707,0.005750894546508789,0.7848945260047913,0.0357142857142857,2.2360680103302,0.9066736102104187
1.712325930595398,1.707418441772461,0.004907488822937012,0.7791197299957275,0.0535714285714286,1.7320507764816284,0.9037810564041138
1.6935756206512451,1.6795146465301514,0.01406097412109375,0.7712752819061279,1.0,7.348469257354736,0.8926315307617188
1.6749008893966675,1.6647498607635498,0.010151028633117676,0.7724773287773132,0.017857142857142905,6.480740547180176,0.8945465683937073
1.6609477996826172,1.6541171073913574,0.006830692291259766,0.7782120704650879,0.1071428571428571,3.872983455657959,0.8993881344795227
1.6446046829223633,1.6454999446868896,-0.0008952617645263672,0.7797874212265015,0.017857142857142905,2.8284270763397217,0.9038928747177124
1.6320765018463135,1.6252461671829224,0.006830334663391113,0.7804486751556396,0.0535714285714286,7.141428470611572,0.907260537147522
1.6156753301620483,1.6130499839782715,0.0026253461837768555,0.7796041965484619,0.3214285714285714,7.141428470611572,0.9090384244918823
1.6019642353057861,1.6018037796020508,0.00016045570373535156,0.7868216037750244,0.1071428571428571,3.464101552963257,0.917638897895813
1.5901298522949219,1.5889090299606323,0.0012208223342895508,0.7910798192024231,0.0714285714285714,3.7416574954986572,0.9240314364433289
1.5723870992660522,1.577545166015625,-0.005158066749572754,0.7973127365112305,0.017857142857142905,3.605551242828369,0.9299743175506592
1.561137318611145,1.5582449436187744,0.0028923749923706055,0.789550244808197,0.0357142857142857,3.605551242828369,0.9190412759780884
1.5406651496887207,1.5410819053649902,-0.00041675567626953125,0.7962721586227417,1.0,2.4494898319244385,0.9262339472770691
1.5247080326080322,1.5230584144592285,0.001649618148803711,0.7984293699264526,0.25,7.141428470611572,0.9267071485519409
1.5079044103622437,1.5184519290924072,-0.010547518730163574,0.8166252374649048,0.0535714285714286,0.0,0.9402624368667603
1.4959611892700195,1.5118205547332764,-0.015859365463256836,0.8154337406158447,0.0892857142857143,0.0,0.9367243051528931
1.4961007833480835,1.4994930028915405,-0.0033922195434570312,0.8211321830749512,1.0,7.416198253631592,0.9389433860778809
1.4972583055496216,1.4997210502624512,-0.00246274471282959,0.8376904726028442,0.0892857142857143,2.4494898319244385,0.9509087204933167
1.4960227012634277,1.4993685483932495,-0.0033458471298217773,0.8364886045455933,0.125,3.0,0.9471965432167053
1.4874255657196045,1.5029996633529663,-0.015574097633361816,0.8565544486045837,0.1964285714285714,3.605551242828369,0.9595699310302734
1.4958744049072266,1.4945862293243408,0.0012881755828857422,0.8529613614082336,0.2142857142857143,3.872983455657959,0.9567102789878845
1.4896879196166992,1.497442603111267,-0.007754683494567871,0.8569281101226807,0.017857142857142905,2.8284270763397217,0.9589540958404541
1.495858907699585,1.4932308197021484,0.0026280879974365234,0.8548896312713623,0.0892857142857143,7.071067810058594,0.9570807218551636
1.500407099723816,1.5015150308609009,-0.001107931137084961,0.8575877547264099,1.0,7.348469257354736,0.958117663860321
1.5133386850357056,1.5044265985488892,0.008912086486816406,0.8576608896255493,1.0,7.348469257354736,0.9598160982131958
1.5082368850708008,1.5220630168914795,-0.013826131820678711,0.8615628480911255,1.0,7.348469257354736,0.9618574380874634
1.5157365798950195,1.529637098312378,-0.013900518417358398,0.864268958568573,0.017857142857142905,7.348469257354736,0.9623445272445679
1.5356831550598145,1.5326627492904663,0.0030204057693481445,0.8645769357681274,0.0892857142857143,6.480740547180176,0.9618082642555237
1.5467451810836792,1.5502870082855225,-0.0035418272018432617,0.869741678237915,0.0714285714285714,3.316624879837036,0.9644479155540466
1.5717732906341553,1.5554405450820923,0.01633274555206299,0.8697261810302734,0.2321428571428571,2.2360680103302,0.963392436504364
1.578269600868225,1.575717806816101,0.0025517940521240234,0.8713257312774658,0.0357142857142857,1.4142135381698608,0.9629168510437012
1.5870888233184814,1.5842578411102295,0.002830982208251953,0.8725011944770813,0.1071428571428571,2.0,0.9627100229263306
1.6013901233673096,1.586954116821289,0.014436006546020508,0.870201587677002,1.0,2.6457512378692627,0.9595088958740234
1.6031064987182617,1.590172290802002,0.012934207916259766,0.8701226711273193,0.0357142857142857,3.464101552963257,0.9605507850646973
1.6016130447387695,1.5901254415512085,0.011487603187561035,0.867956280708313,1.0,7.0,0.9592460989952087
1.5920709371566772,1.5999836921691895,-0.007912755012512207,0.868425726890564,0.0357142857142857,7.348469257354736,0.9595586061477661
1.5973281860351562,1.6021192073822021,-0.0047910213470458984,0.8691386580467224,1.0,2.2360680103302,0.9603253602981567
1.5971167087554932,1.6021748781204224,-0.005058169364929199,0.8684191703796387,0.25,2.6457512378692627,0.9592071771621704
1.6013174057006836,1.6029250621795654,-0.001607656478881836,0.8707478642463684,0.0535714285714286,7.211102485656738,0.9611808657646179
1.6004140377044678,1.604344367980957,-0.003930330276489258,0.8680814504623413,0.0357142857142857,0.0,0.9598214626312256
1.6074196100234985,1.6045249700546265,0.0028946399688720703,0.8667832016944885,0.0357142857142857,7.071067810058594,0.9586546421051025
1.6196534633636475,1.600677251815796,0.018976211547851562,0.8660346269607544,0.0357142857142857,7.071067810058594,0.9570819139480591
1.6167815923690796,1.6160740852355957,0.0007075071334838867,0.8677047491073608,0.0892857142857143,7.348469257354736,0.9586079120635986
1.6217964887619019,1.6257604360580444,-0.003963947296142578,0.864233672618866,0.125,2.2360680103302,0.9560714960098267
1.6259257793426514,1.637105107307434,-0.011179327964782715,0.8628010749816895,1.0,2.2360680103302,0.9548507332801819
1.6392871141433716,1.6350970268249512,0.00419008731842041,0.8605855703353882,0.0357142857142857,7.348469257354736,0.9523118734359741
1.638074278831482,1.6451337337493896,-0.007059454917907715,0.8589655160903931,0.0535714285714286,7.071067810058594,0.9514639377593994
1.6451053619384766,1.6457014083862305,-0.0005960464477539062,0.8593456149101257,0.0714285714285714,3.0,0.9505646228790283
1.6436821222305298,1.6531578302383423,-0.0094757080078125,0.8570859432220459,1.0,7.280109882354736,0.9489445686340332
1.654435396194458,1.6496518850326538,0.004783511161804199,0.8560680150985718,1.0,7.348469257354736,0.9479977488517761
1.6556237936019897,1.6548388004302979,0.0007849931716918945,0.8536475896835327,0.1071428571428571,7.348469257354736,0.9458665251731873
1.66206955909729,1.6587226390838623,0.0033469200134277344,0.8488627672195435,1.0,6.928203105926514,0.9422735571861267
1.6571457386016846,1.6727440357208252,-0.015598297119140625,0.8501415252685547,0.0357142857142857,4.4721360206604,0.9418814182281494
1.6558563709259033,1.6720435619354248,-0.016187191009521484,0.8445321321487427,0.0535714285714286,4.0,0.9378619194030762
1.6633687019348145,1.6657205820083618,-0.0023518800735473633,0.8433425426483154,0.0357142857142857,3.872983455657959,0.9364182353019714
1.6640589237213135,1.6699165105819702,-0.005857586860656738,0.8405150771141052,1.0,4.0,0.9344337582588196
1.6676034927368164,1.6672358512878418,0.0003676414489746094,0.8371670246124268,0.1071428571428571,2.8284270763397217,0.9308559894561768
1.6652567386627197,1.6672109365463257,-0.001954197883605957,0.8313676118850708,0.0535714285714286,3.7416574954986572,0.9275376200675964
1.6683120727539062,1.6667072772979736,0.0016047954559326172,0.8275560736656189,1.0,4.582575798034668,0.924470067024231
1.655922532081604,1.6739122867584229,-0.017989754676818848,0.8288653492927551,0.0357142857142857,3.464101552963257,0.9256982207298279
1.6588388681411743,1.6698246002197266,-0.010985732078552246,0.8227323293685913,1.0,7.4833149909973145,0.9214370250701904
1.6651079654693604,1.6674954891204834,-0.002387523651123047,0.8227608799934387,0.1428571428571429,0.0,0.9222186207771301
1.6659562587738037,1.6611918210983276,0.004764437675476074,0.8163667917251587,0.25,6.928203105926514,0.9171451330184937
1.6568057537078857,1.657242774963379,-0.00043702125549316406,0.8155335783958435,0.1071428571428571,6.928203105926514,0.9181253910064697
1.6492204666137695,1.656450629234314,-0.007230162620544434,0.8120263814926147,0.1964285714285714,7.348469257354736,0.9160232543945312
1.6501092910766602,1.6387014389038086,0.011407852172851562,0.805131196975708,0.0892857142857143,2.0,0.9111520648002625
1.6375229358673096,1.6460204124450684,-0.008497476577758789,0.8089189529418945,0.0535714285714286,2.0,0.9154811501502991
1.6373534202575684,1.6419687271118164,-0.004615306854248047,0.80516517162323,0.1964285714285714,2.0,0.9140995740890503
1.6449781656265259,1.6401336193084717,0.004844546318054199,0.8035131096839905,0.2142857142857143,0.0,0.9152909517288208
1.6492232084274292,1.635401725769043,0.01382148265838623,0.8014695644378662,0.0,2.2360680103302,0.9168757200241089
1.6379890441894531,1.6382875442504883,-0.00029850006103515625,0.8017178773880005,1.0,7.280109882354736,0.9191035032272339
1.6370514631271362,1.63193941116333,0.005112051963806152,0.7995851635932922,1.0,7.141428470611572,0.9198135137557983
1.628286600112915,1.6339576244354248,-0.005671024322509766,0.8002800941467285,0.1428571428571429,7.141428470611572,0.9209078550338745
1.6274698972702026,1.6353504657745361,-0.007880568504333496,0.7956600189208984,1.0,0.0,0.9162819385528564
1.6334047317504883,1.6348199844360352,-0.001415252685546875,0.7893335223197937,0.0357142857142857,6.633249759674072,0.9108866453170776
1.6451622247695923,1.6407153606414795,0.004446864128112793,0.7801474332809448,0.0357142857142857,3.7416574954986572,0.8979600667953491
1.6422234773635864,1.6545257568359375,-0.012302279472351074,0.7770648002624512,0.0357142857142857,2.6457512378692627,0.8875665664672852
1.6456143856048584,1.646213173866272,-0.0005987882614135742,0.7625313997268677,0.0357142857142857,3.0,0.8681343197822571
1.636273741722107,1.6448602676391602,-0.008586525917053223,0.7564085721969604,0.0357142857142857,2.6457512378692627,0.8523849844932556
1.6420528888702393,1.636305570602417,0.005747318267822266,0.7541710138320923,0.0535714285714286,2.4494898319244385,0.8477219343185425
1.6516177654266357,1.6547000408172607,-0.003082275390625,0.7619755268096924,1.0,2.2360680103302,0.8546136021614075
1.6768403053283691,1.670875906944275,0.005964398384094238,0.7680194973945618,0.0892857142857143,1.7320507764816284,0.869734525680542
1.6847329139709473,1.6934655904769897,-0.00873267650604248,0.7765676975250244,1.0,2.2360680103302,0.8898432850837708
1.7050185203552246,1.6892752647399902,0.015743255615234375,0.7754951119422913,1.0,2.8284270763397217,0.8954036235809326
1.6909986734390259,1.702509880065918,-0.01151120662689209,0.7791870832443237,0.2142857142857143,2.8284270763397217,0.899327278137207
1.6913433074951172,1.6898980140686035,0.0014452934265136719,0.7806050777435303,0.0714285714285714,2.2360680103302,0.9020718932151794
1.681018352508545,1.681776523590088,-0.0007581710815429688,0.7815563082695007,0.0535714285714286,2.0,0.9014182686805725
1.677539348602295,1.6607770919799805,0.016762256622314453,0.7841783761978149,0.1071428571428571,7.416198253631592,0.9061771631240845
1.6529791355133057,1.668570637702942,-0.01559150218963623,0.7955248355865479,0.0535714285714286,7.416198253631592,0.9169759750366211
1.6578326225280762,1.661902666091919,-0.0040700435638427734,0.8030523061752319,0.0535714285714286,1.4142135381698608,0.9289777874946594
1.6723942756652832,1.647444725036621,0.02494955062866211,0.8035730123519897,0.0357142857142857,3.605551242828369,0.9307246208190918
1.6487834453582764,1.6611299514770508,-0.012346506118774414,0.8165268898010254,0.017857142857142905,3.872983455657959,0.9458358287811279
1.6452761888504028,1.648323655128479,-0.003047466278076172,0.812386155128479,0.0714285714285714,7.280109882354736,0.9459248781204224
1.6353769302368164,1.638862133026123,-0.0034852027893066406,0.8123893141746521,0.1071428571428571,7.071067810058594,0.9480198621749878
1.6293606758117676,1.6221157312393188,0.0072449445724487305,0.8170756697654724,0.0357142857142857,2.6457512378692627,0.9542545676231384
1.6201586723327637,1.6167513132095337,0.0034073591232299805,0.8182216286659241,0.0535714285714286,7.416198253631592,0.9551702737808228
1.6228663921356201,1.6139068603515625,0.008959531784057617,0.8220822811126709,0.017857142857142905,0.0,0.9588160514831543
1.6237386465072632,1.6227360963821411,0.0010025501251220703,0.8281333446502686,1.0,0.0,0.9630051851272583
1.6297093629837036,1.6263163089752197,0.0033930540084838867,0.8300600051879883,0.017857142857142905,7.348469257354736,0.9637764692306519
1.633419156074524,1.6330289840698242,0.00039017200469970703,0.833977460861206,0.017857142857142905,2.0,0.9644810557365417
1.6363533735275269,1.6425487995147705,-0.006195425987243652,0.8402519226074219,0.2142857142857143,7.211102485656738,0.9683021306991577
1.647149920463562,1.647713303565979,-0.0005633831024169922,0.8438446521759033,0.0535714285714286,5.74456262588501,0.9692544341087341
1.6489474773406982,1.6562626361846924,-0.007315158843994141,0.8462399244308472,1.0,5.74456262588501,0.9679529070854187
1.6461436748504639,1.6695810556411743,-0.02343738079071045,0.848872184753418,0.1071428571428571,4.690415859222412,0.9692872762680054
1.666939377784729,1.6588990688323975,0.008040308952331543,0.8502849340438843,0.017857142857142905,5.74456262588501,0.9664403200149536
1.6701433658599854,1.6650869846343994,0.0050563812255859375,0.8519905805587769,1.0,7.416198253631592,0.9660715460777283
1.6727888584136963,1.6708163022994995,0.0019725561141967773,0.8555095195770264,1.0,0.0,0.966659665107727
1.674752116203308,1.6812975406646729,-0.006545424461364746,0.856033205986023,1.0,0.0,0.9657167196273804
1.685736894607544,1.6782078742980957,0.007529020309448242,0.857338011264801,0.0357142857142857,7.348469257354736,0.965003252029419
1.6821973323822021,1.6833250522613525,-0.0011277198791503906,0.858375072479248,0.0714285714285714,7.348469257354736,0.9656473994255066
1.6846363544464111,1.680081844329834,0.0045545101165771484,0.8579565286636353,1.0,7.348469257354736,0.9638787508010864
1.6823313236236572,1.6836379766464233,-0.0013066530227661133,0.8565268516540527,0.4107142857142857,2.8284270763397217,0.965888500213623
1.6826975345611572,1.6854268312454224,-0.0027292966842651367,0.8542804718017578,1.0,3.1622776985168457,0.9646702408790588
1.6935654878616333,1.6796905994415283,0.01387488842010498,0.8528604507446289,0.6071428571428572,3.0,0.9644232392311096
1.697480320930481,1.6832002401351929,0.014280080795288086,0.8523460626602173,0.017857142857142905,1.0,0.9635008573532104
1.6939184665679932,1.6937581300735474,0.00016033649444580078,0.8511857390403748,1.0,2.8284270763397217,0.9630643129348755
1.699843406677246,1.6947498321533203,0.005093574523925781,0.8495067358016968,1.0,5.196152210235596,0.9616456031799316
1.6972615718841553,1.70179283618927,-0.004531264305114746,0.846596360206604,1.0,4.582575798034668,0.9592099785804749
1.7029762268066406,1.6983253955841064,0.00465083122253418,0.8460114002227783,0.0357142857142857,7.348469257354736,0.9575693607330322
1.7015039920806885,1.6996819972991943,0.0018219947814941406,0.8438619375228882,1.0,7.211102485656738,0.9552150964736938
1.7041099071502686,1.6935157775878906,0.01059412956237793,0.8457832336425781,0.0357142857142857,7.211102485656738,0.9553261399269104
1.6950002908706665,1.6979444026947021,-0.0029441118240356445,0.8458585739135742,0.1071428571428571,6.557438373565674,0.9575977921485901
1.6948373317718506,1.6950445175170898,-0.0002071857452392578,0.8469395637512207,0.1428571428571429,4.123105525970459,0.9584656953811646
1.694953441619873,1.6943577527999878,0.0005956888198852539,0.8492264747619629,0.017857142857142905,7.211102485656738,0.9594923257827759
1.6943928003311157,1.6969101428985596,-0.0025173425674438477,0.8539530038833618,0.0,7.141428470611572,0.9625569581985474
1.6982390880584717,1.6965068578720093,0.0017322301864624023,0.8559458255767822,0.1428571428571429,3.7416574954986572,0.9642108082771301
1.7002103328704834,1.7000887393951416,0.00012159347534179688,0.8602563142776489,0.3392857142857143,3.872983455657959,0.9672762155532837
1.7045903205871582,1.701528549194336,0.0030617713928222656,0.8638893365859985,0.0357142857142857,2.8284270763397217,0.9705157279968262
1.702187180519104,1.7083317041397095,-0.006144523620605469,0.8645479679107666,1.0,2.6457512378692627,0.9705418944358826
1.7016518115997314,1.7077343463897705,-0.0060825347900390625,0.8652368187904358,0.0714285714285714,1.7320507764816284,0.9717839956283569
1.7044131755828857,1.7032794952392578,0.0011336803436279297,0.8641248345375061,1.0,2.0,0.9691050052642822
1.693882703781128,1.7098277807235718,-0.015945076942443848,0.8615407347679138,0.2321428571428571,2.8284270763397217,0.9688745737075806
1.6947047710418701,1.7034084796905518,-0.00870370864868164,0.8612983226776123,0.0714285714285714,2.6457512378692627,0.9681214094161987
1.6996393203735352,1.6931020021438599,0.006537318229675293,0.8631117343902588,1.0,7.141428470611572,0.9679007530212402
1.6977885961532593,1.6927332878112793,0.0050553083419799805,0.8612622022628784,0.0892857142857143,7.071067810058594,0.9680033326148987
1.7006850242614746,1.691955327987671,0.008729696273803711,0.8650328516960144,0.2321428571428571,2.6457512378692627,0.9700189828872681
1.6940155029296875,1.7028825283050537,-0.008867025375366211,0.8704929947853088,0.0714285714285714,7.416198253631592,0.9733531475067139
1.6917943954467773,1.7080979347229004,-0.016303539276123047,0.8740697503089905,0.1071428571428571,6.78233003616333,0.9744203090667725
1.7110116481781006,1.6893072128295898,0.021704435348510742,0.8716742992401123,0.017857142857142905,3.605551242828369,0.9739632606506348
1.6995253562927246,1.699357032775879,0.00016832351684570312,0.8741308450698853,0.0357142857142857,3.1622776985168457,0.9742569923400879
1.702791690826416,1.6938719749450684,0.008919715881347656,0.876177191734314,0.1071428571428571,2.2360680103302,0.9738607406616211
1.6935701370239258,1.7036468982696533,-0.010076761245727539,0.8766924142837524,0.0357142857142857,2.0,0.9751006364822388
1.7109330892562866,1.6879689693450928,0.022964119911193848,0.8778425455093384,0.0892857142857143,1.7320507764816284,0.9749846458435059
1.6984306573867798,1.7080655097961426,-0.009634852409362793,0.8850706815719604,1.0,2.0,0.9782701134681702
1.7071692943572998,1.7115375995635986,-0.004368305206298828,0.8880447745323181,0.1071428571428571,2.6457512378692627,0.9790917634963989
1.712211012840271,1.7161998748779297,-0.003988862037658691,0.8915834426879883,0.017857142857142905,7.071067810058594,0.9812321662902832
1.7313215732574463,1.7055855989456177,0.025735974311828613,0.8942715525627136,1.0,6.928203105926514,0.9806677103042603
1.7203137874603271,1.723084807395935,-0.00277101993560791,0.8982548713684082,0.1785714285714286,4.123105525970459,0.983136773109436
1.7221277952194214,1.7242693901062012,-0.002141594886779785,0.9001438617706299,0.0535714285714286,3.872983455657959,0.9832432270050049
1.7235677242279053,1.7213966846466064,0.002171039581298828,0.9020816087722778,0.125,2.8284270763397217,0.9841446280479431
1.7111022472381592,1.731006383895874,-0.019904136657714844,0.9052668213844299,0.0714285714285714,1.7320507764816284,0.9849973917007446
1.724498987197876,1.7187552452087402,0.005743741989135742,0.9079182744026184,0.0,1.7320507764816284,0.9856110215187073
1.7234454154968262,1.7139972448349,0.00944817066192627,0.9073261618614197,0.0535714285714286,7.348469257354736,0.9855050444602966
1.7150028944015503,1.713078498840332,0.0019243955612182617,0.9084243774414062,0.017857142857142905,7.071067810058594,0.9862508773803711
1.7153527736663818,1.7062500715255737,0.009102702140808105,0.9076939821243286,0.1071428571428571,7.071067810058594,0.985686182975769
1.7011547088623047,1.7100059986114502,-0.008851289749145508,0.9091954827308655,1.0,7.348469257354736,0.9859520196914673
1.6938703060150146,1.7076750993728638,-0.013804793357849121,0.9065664410591125,0.1428571428571429,2.8284270763397217,0.9850732088088989
1.6948885917663574,1.6915650367736816,0.0033235549926757812,0.9061450958251953,0.1964285714285714,4.4721360206604,0.9843462705612183
1.6883126497268677,1.6805412769317627,0.0077713727951049805,0.9026590585708618,0.1071428571428571,3.872983455657959,0.9819722175598145
1.6787092685699463,1.6811543703079224,-0.0024451017379760742,0.9029572010040283,0.0357142857142857,2.0,0.981080174446106
1.6830066442489624,1.6774730682373047,0.005533576011657715,0.9019455909729004,0.017857142857142905,3.0,0.9810229539871216
1.6731103658676147,1.6873257160186768,-0.014215350151062012,0.90290367603302,0.0357142857142857,3.872983455657959,0.9799082279205322
1.6799547672271729,1.676217794418335,0.0037369728088378906,0.8996051549911499,1.0,6.855654716491699,0.9786591529846191
1.6781266927719116,1.6646008491516113,0.013525843620300293,0.8972280621528625,0.1071428571428571,7.280109882354736,0.9760400056838989
1.6651134490966797,1.6645426750183105,0.0005707740783691406,0.8914570808410645,1.0,7.280109882354736,0.9730055928230286
1.6689174175262451,1.6486825942993164,0.02023482322692871,0.8877550363540649,0.0357142857142857,0.0,0.9694936275482178
1.6563678979873657,1.6497364044189453,0.00663149356842041,0.8848440051078796,0.1071428571428571,7.348469257354736,0.9676380157470703
1.6570217609405518,1.650709629058838,0.006312131881713867,0.8835958242416382,0.25,2.0,0.9657416343688965
1.6548794507980347,1.6502407789230347,0.004638671875,0.8845322728157043,0.017857142857142905,2.0,0.9665170907974243
1.6614493131637573,1.6502838134765625,0.011165499687194824,0.8816012144088745,0.0535714285714286,1.7320507764816284,0.96491539478302
1.6579277515411377,1.655700445175171,0.002227306365966797,0.8805879354476929,0.1071428571428571,7.416198253631592,0.964263916015625
1.6593003273010254,1.6649616956710815,-0.005661368370056152,0.8816768527030945,0.1607142857142857,6.855654716491699,0.9626138210296631
1.651189923286438,1.6739859580993652,-0.022796034812927246,0.8783280849456787,1.0,6.855654716491699,0.9604380130767822
1.6565698385238647,1.6688644886016846,-0.012294650077819824,0.8705651760101318,0.0535714285714286,6.7082037925720215,0.9554065465927124
1.6745450496673584,1.655092477798462,0.019452571868896484,0.8698607683181763,1.0,4.4721360206604,0.9531956315040588
1.6690986156463623,1.6662240028381348,0.002874612808227539,0.8671072721481323,1.0,6.4031243324279785,0.9501169919967651
1.6619832515716553,1.6779316663742065,-0.01594841480255127,0.8628219366073608,0.0357142857142857,7.280109882354736,0.9457355737686157
1.669688105583191,1.6667766571044922,0.0029114484786987305,0.8584178686141968,0.0357142857142857,2.2360680103302,0.9398786425590515
1.6662588119506836,1.6715930700302124,-0.005334258079528809,0.8539433479309082,0.0357142857142857,3.605551242828369,0.9355356693267822
1.6638950109481812,1.6817848682403564,-0.017889857292175293,0.8544920682907104,0.017857142857142905,4.123105525970459,0.9331448674201965
1.678937315940857,1.6817797422409058,-0.002842426300048828,0.853804349899292,1.0,2.8284270763397217,0.931481659412384
1.6876623630523682,1.6807856559753418,0.006876707077026367,0.8508378267288208,0.1607142857142857,3.464101552963257,0.9283061623573303
1.6843371391296387,1.6871507167816162,-0.002813577651977539,0.8514549136161804,1.0,3.0,0.9284652471542358
1.6875927448272705,1.71776282787323,-0.030170083045959473,0.8549468517303467,0.1964285714285714,7.141428470611572,0.9317175149917603
1.7185542583465576,1.7146861553192139,0.00386810302734375,0.8587335348129272,0.2678571428571429,7.416198253631592,0.9423503279685974
1.7347595691680908,1.7219533920288086,0.012806177139282227,0.8630510568618774,1.0,2.2360680103302,0.9501417875289917
1.73130202293396,1.7472333908081055,-0.015931367874145508,0.8642666339874268,0.0535714285714286,4.4721360206604,0.9560904502868652
1.7559398412704468,1.7448840141296387,0.011055827140808105,0.8652840852737427,0.0357142857142857,5.0,0.9592925310134888
1.7567791938781738,1.7645933628082275,-0.007814168930053711,0.8672688603401184,0.2678571428571429,1.7320507764816284,0.9608975648880005
1.7697478532791138,1.772708773612976,-0.0029609203338623047,0.8677473068237305,0.0357142857142857,2.2360680103302,0.9608840346336365
1.779723882675171,1.78913414478302,-0.009410262107849121,0.8705418705940247,0.1428571428571429,2.6457512378692627,0.9648894667625427
1.8025256395339966,1.7951586246490479,0.0073670148849487305,0.8711708188056946,0.0714285714285714,7.211102485656738,0.9644280672073364
1.8157336711883545,1.811938762664795,0.0037949085235595703,0.8745778799057007,0.0892857142857143,7.348469257354736,0.9666695594787598
1.8346662521362305,1.824230432510376,0.010435819625854492,0.8793721199035645,1.0,7.348469257354736,0.9689590930938721
1.8538269996643066,1.8318777084350586,0.021949291229248047,0.8841595649719238,0.017857142857142905,7.280109882354736,0.9717303514480591
1.841230869293213,1.8586549758911133,-0.01742410659790039,0.8891464471817017,0.0714285714285714,3.872983455657959,0.9736605882644653
1.8526241779327393,1.8408763408660889,0.01174783706665039,0.8897591829299927,0.4285714285714286,4.242640495300293,0.9738015532493591
1.8393678665161133,1.8284580707550049,0.010909795761108398,0.8894498944282532,0.017857142857142905,7.071067810058594,0.9730222225189209
1.8166089057922363,1.8159253597259521,0.0006835460662841797,0.8871090412139893,0.0357142857142857,7.211102485656738,0.9728964567184448
1.794465184211731,1.7971222400665283,-0.0026570558547973633,0.8874821662902832,0.0535714285714286,2.6457512378692627,0.9739738702774048
1.7747046947479248,1.7727278470993042,0.0019768476486206055,0.8882350921630859,0.0714285714285714,3.605551242828369,0.9746258854866028
1.7431151866912842,1.7617039680480957,-0.018588781356811523,0.8889193534851074,1.0,6.480740547180176,0.9761570692062378
1.7290650606155396,1.737027883529663,-0.007962822914123535,0.8867040872573853,0.0357142857142857,7.141428470611572,0.9772182703018188
1.7192354202270508,1.7123417854309082,0.006893634796142578,0.8818291425704956,1.0,3.316624879837036,0.9757031202316284
1.697869062423706,1.7063875198364258,-0.008518457412719727,0.8682551383972168,0.0535714285714286,7.071067810058594,0.9678431749343872
1.6896933317184448,1.6926655769348145,-0.002972245216369629,0.8539501428604126,0.2142857142857143,7.0,0.9532036781311035
1.6811022758483887,1.680283784866333,0.0008184909820556641,0.8388091921806335,0.1071428571428571,3.0,0.9315989017486572
1.6653952598571777,1.6765984296798706,-0.011203169822692871,0.834453284740448,1.0,7.348469257354736,0.9245352745056152
1.6849241256713867,1.659606695175171,0.02531743049621582,0.8385592699050903,0.0714285714285714,7.141428470611572,0.9318418502807617
1.6693174839019775,1.6753990650177002,-0.006081581115722656,0.8560231924057007,0.0535714285714286,2.4494898319244385,0.9506957530975342
1.6652765274047852,1.6667442321777344,-0.0014677047729492188,0.8718136548995972,0.25,5.291502475738525,0.9638136625289917
1.6567782163619995,1.6523386240005493,0.004439592361450195,0.8798396587371826,1.0,4.690415859222412,0.9692880511283875
1.643176555633545,1.6380407810211182,0.005135774612426758,0.8884059190750122,0.0892857142857143,4.242640495300293,0.9741223454475403
1.6380953788757324,1.6202235221862793,0.017871856689453125,0.8869841694831848,0.1071428571428571,3.1622776985168457,0.9728177785873413
1.6243665218353271,1.6203066110610962,0.004059910774230957,0.8932982683181763,1.0,1.7320507764816284,0.9749218821525574
1.6287202835083008,1.6247016191482544,0.004018664360046387,0.892597496509552,0.125,3.7416574954986572,0.9737180471420288
1.6446568965911865,1.6325840950012207,0.01207280158996582,0.8947579860687256,0.0357142857142857,4.242640495300293,0.9738719463348389
1.6407023668289185,1.654186487197876,-0.01348412036895752,0.8924813270568848,1.0,3.7416574954986572,0.9725390076637268
1.6483553647994995,1.654313325881958,-0.005957961082458496,0.8930908441543579,0.0892857142857143,4.242640495300293,0.9735066294670105
1.65975022315979,1.64300537109375,0.01674485206604004,0.8879907727241516,0.017857142857142905,3.464101552963257,0.9710167050361633
1.6484330892562866,1.6493555307388306,-0.0009224414825439453,0.8880814909934998,0.4821428571428571,7.211102485656738,0.9709233641624451
1.6356921195983887,1.6521600484848022,-0.016467928886413574,0.8895173072814941,0.1607142857142857,0.0,0.9722299575805664
1.6385810375213623,1.6458640098571777,-0.00728297233581543,0.8886565566062927,0.1607142857142857,7.071067810058594,0.9714516997337341
1.6391911506652832,1.6429940462112427,-0.0038028955459594727,0.8892634510993958,0.017857142857142905,2.8284270763397217,0.97279953956604
1.6412779092788696,1.6402475833892822,0.0010303258895874023,0.8900174498558044,0.0357142857142857,7.348469257354736,0.9727863073348999
1.6359949111938477,1.6482858657836914,-0.01229095458984375,0.8909050226211548,0.2142857142857143,7.141428470611572,0.9733004570007324
1.6463534832000732,1.6411643028259277,0.005189180374145508,0.8894306421279907,0.1785714285714286,2.6457512378692627,0.9719487428665161
1.6496093273162842,1.6396095752716064,0.009999752044677734,0.8886629343032837,0.0714285714285714,2.6457512378692627,0.9721936583518982
1.6482036113739014,1.6430449485778809,0.005158662796020508,0.8890444040298462,0.25,7.141428470611572,0.9716031551361084
1.6535615921020508,1.6396043300628662,0.01395726203918457,0.889954686164856,0.0714285714285714,0.0,0.972684383392334
1.6542291641235352,1.635676622390747,0.018552541732788086,0.8886926174163818,1.0,7.280109882354736,0.9714573621749878
1.643615961074829,1.6481578350067139,-0.004541873931884766,0.888088583946228,1.0,2.4494898319244385,0.9714407324790955
1.648263931274414,1.6422805786132812,0.0059833526611328125,0.888359546661377,0.1071428571428571,3.0,0.9712228775024414
1.639359951019287,1.6475008726119995,-0.008140921592712402,0.8901669383049011,0.0357142857142857,2.6457512378692627,0.9726338982582092
1.647637128829956,1.6438844203948975,0.0037527084350585938,0.8864778280258179,1.0,7.416198253631592,0.9703950881958008
1.6463990211486816,1.6398272514343262,0.006571769714355469,0.8897594213485718,0.0892857142857143,7.280109882354736,0.9721091389656067
1.6474817991256714,1.639098882675171,0.008382916450500488,0.8899186253547668,0.0357142857142857,7.280109882354736,0.9716360569000244
1.6462494134902954,1.64121675491333,0.005032658576965332,0.8894118070602417,0.0892857142857143,7.348469257354736,0.9713231325149536
1.6518852710723877,1.6348044872283936,0.01708078384399414,0.8900759816169739,1.0,7.348469257354736,0.9727853536605835
1.6502454280853271,1.6406474113464355,0.009598016738891602,0.8906439542770386,1.0,7.211102485656738,0.9730609655380249
1.6523386240005493,1.634049892425537,0.018288731575012207,0.8892865777015686,0.0535714285714286,3.1622776985168457,0.9723055362701416
1.6426007747650146,1.6468291282653809,-0.004228353500366211,0.8885459899902344,0.0535714285714286,4.242640495300293,0.9718531966209412
1.647230863571167,1.6402243375778198,0.007006525993347168,0.8886602520942688,0.1071428571428571,6.324555397033691,0.9717117547988892
1.63839852809906,1.64908766746521,-0.010689139366149902,0.8900917172431946,0.017857142857142905,7.348469257354736,0.9726536273956299
1.6438899040222168,1.6495304107666016,-0.005640506744384766,0.8879655599594116,1.0,2.6457512378692627,0.9713606834411621
1.635297417640686,1.6526451110839844,-0.01734769344329834,0.8908301591873169,0.0535714285714286,7.141428470611572,0.9724380970001221
1.6428894996643066,1.6450157165527344,-0.0021262168884277344,0.8899943232536316,1.0,7.416198253631592,0.9717428684234619
1.6412204504013062,1.6506528854370117,-0.009432435035705566,0.8886604905128479,0.0357142857142857,1.4142135381698608,0.9718042612075806
1.6413456201553345,1.64677095413208,-0.0054253339767456055,0.8901443481445312,1.0,2.2360680103302,0.9721968173980713
1.6451833248138428,1.6443135738372803,0.0008697509765625,0.8888180255889893,0.0714285714285714,7.211102485656738,0.9714064598083496
1.6432795524597168,1.644803524017334,-0.0015239715576171875,0.8891459703445435,0.1071428571428571,7.211102485656738,0.9716543555259705
1.639875888824463,1.6478357315063477,-0.007959842681884766,0.8874422311782837,0.2857142857142857,2.8284270763397217,0.9715489149093628
1.6432143449783325,1.6437022686004639,-0.00048792362213134766,0.890643298625946,1.0,2.8284270763397217,0.9724544286727905
1.6427794694900513,1.6466294527053833,-0.0038499832153320312,0.8889725208282471,0.0357142857142857,2.0,0.9719042778015137
1.6474151611328125,1.640682578086853,0.006732583045959473,0.8889873623847961,0.0892857142857143,7.071067810058594,0.9714369773864746
1.644925832748413,1.6448566913604736,6.914138793945312e-05,0.8896765112876892,1.0,0.0,0.9722456932067871
1.6488635540008545,1.6397125720977783,0.009150981903076172,0.8890759944915771,0.017857142857142905,7.348469257354736,0.9716142416000366
1.6430141925811768,1.650057077407837,-0.007042884826660156,0.8877003192901611,0.017857142857142905,7.348469257354736,0.9709517955780029
1.6413946151733398,1.6470999717712402,-0.005705356597900391,0.8912501335144043,0.0714285714285714,7.416198253631592,0.9728485345840454
1.641886591911316,1.6492578983306885,-0.007371306419372559,0.8902114033699036,1.0,7.416198253631592,0.9725039601325989
1.6424144506454468,1.646155834197998,-0.0037413835525512695,0.8888109922409058,0.0714285714285714,6.855654716491699,0.9709115624427795
1.648432731628418,1.6449673175811768,0.003465414047241211,0.8878385424613953,0.0714285714285714,3.464101552963257,0.9710525274276733
1.6436702013015747,1.6496742963790894,-0.0060040950775146484,0.8918766975402832,0.0714285714285714,7.280109882354736,0.9731240272521973
1.6518090963363647,1.6384027004241943,0.01340639591217041,0.8903148174285889,0.1071428571428571,7.071067810058594,0.9721080660820007
1.647326946258545,1.6422652006149292,0.005061745643615723,0.8874511122703552,1.0,7.071067810058594,0.9711657166481018
1.6470954418182373,1.6449042558670044,0.00219118595123291,0.8904329538345337,1.0,7.141428470611572,0.9722408056259155
1.6435856819152832,1.644951343536377,-0.00136566162109375,0.8890170454978943,0.0357142857142857,7.141428470611572,0.9723762273788452
1.645922303199768,1.644837737083435,0.0010845661163330078,0.888292670249939,1.0,7.348469257354736,0.9707258939743042
1.647204875946045,1.6441054344177246,0.0030994415283203125,0.8894146084785461,0.017857142857142905,7.348469257354736,0.9723985195159912
1.6509236097335815,1.6375104188919067,0.013413190841674805,0.8895998001098633,1.0,6.7082037925720215,0.9723052978515625
1.6509504318237305,1.6383895874023438,0.012560844421386719,0.8889937400817871,0.1607142857142857,3.316624879837036,0.9714807271957397
1.640143871307373,1.6511636972427368,-0.01101982593536377,0.8906876444816589,0.0535714285714286,4.0,0.9725161790847778
1.653198003768921,1.635446548461914,0.017751455307006836,0.888087272644043,1.0,2.8284270763397217,0.9711927771568298
1.6451538801193237,1.649644374847412,-0.004490494728088379,0.8886176943778992,0.1071428571428571,4.358899116516113,0.9707695841789246
1.6441035270690918,1.6453239917755127,-0.0012204647064208984,0.8883151412010193,1.0,5.291502475738525,0.9711732864379883
1.640160083770752,1.6486413478851318,-0.008481264114379883,0.889858067035675,0.0892857142857143,3.7416574954986572,0.9717554450035095
1.6432380676269531,1.6485687494277954,-0.005330681800842285,0.8883312344551086,1.0,2.2360680103302,0.9714705944061279
1.643831491470337,1.645188808441162,-0.0013573169708251953,0.8902133703231812,0.0357142857142857,7.348469257354736,0.9714775085449219
1.6460108757019043,1.6434261798858643,0.002584695816040039,0.889095664024353,1.0,7.416198253631592,0.9717720746994019
1.6517512798309326,1.6376326084136963,0.014118671417236328,0.8885380029678345,0.1964285714285714,2.6457512378692627,0.9714343547821045
1.6441911458969116,1.6451714038848877,-0.0009802579879760742,0.8881778717041016,0.2142857142857143,7.071067810058594,0.9714115858078003
1.6441607475280762,1.6451992988586426,-0.0010385513305664062,0.888304591178894,0.1071428571428571,6.855654716491699,0.9719679951667786
1.655290961265564,1.6354315280914307,0.0198594331741333,0.8883093595504761,0.0357142857142857,3.464101552963257,0.9708592295646667
1.6417007446289062,1.651523232460022,-0.009822487831115723,0.8916013836860657,0.3035714285714286,7.280109882354736,0.9733604192733765
1.6497647762298584,1.6414886713027954,0.008276104927062988,0.8882557153701782,0.1964285714285714,0.0,0.971052885055542
1.6554217338562012,1.6368703842163086,0.018551349639892578,0.8877052068710327,0.0535714285714286,0.0,0.9709760546684265
1.6365187168121338,1.6529161930084229,-0.016397476196289062,0.8903639316558838,0.0357142857142857,7.0,0.9719499349594116
1.6463578939437866,1.6465288400650024,-0.0001709461212158203,0.8906092643737793,1.0,4.242640495300293,0.9729645252227783
1.6423027515411377,1.6485612392425537,-0.006258487701416016,0.8895891904830933,0.017857142857142905,6.4031243324279785,0.9714544415473938
1.6464364528656006,1.6444323062896729,0.0020041465759277344,0.8895540237426758,0.1071428571428571,7.211102485656738,0.9719492197036743
1.6409170627593994,1.6500083208084106,-0.00909125804901123,0.8901630640029907,1.0,3.0,0.9721065759658813
1.6470894813537598,1.642953634262085,0.004135847091674805,0.8908823728561401,0.1607142857142857,2.8284270763397217,0.9726564288139343
1.641188621520996,1.6486256122589111,-0.007436990737915039,0.8898161053657532,0.0535714285714286,3.0,0.972607433795929
1.6476577520370483,1.6426894664764404,0.00496828556060791,0.88993239402771,1.0,6.928203105926514,0.971794068813324
1.6477501392364502,1.642952799797058,0.00479733943939209,0.8887029886245728,1.0,0.0,0.9711682200431824
1.6414679288864136,1.6477203369140625,-0.006252408027648926,0.8890822529792786,1.0,7.0,0.9720451235771179
1.6501524448394775,1.640380859375,0.009771585464477539,0.889474630355835,0.125,4.242640495300293,0.971977710723877
1.645653247833252,1.6495071649551392,-0.003853917121887207,0.8906203508377075,0.2678571428571429,6.557438373565674,0.972747802734375
1.6503973007202148,1.6420739889144897,0.008323311805725098,0.8907433748245239,1.0,6.480740547180176,0.9728318452835083
1.6364655494689941,1.6550734043121338,-0.01860785484313965,0.8897383809089661,0.0714285714285714,4.795831680297852,0.972807765007019
1.6447068452835083,1.6465702056884766,-0.0018633604049682617,0.8888216018676758,0.0892857142857143,4.0,0.9721700549125671
1.6412358283996582,1.6502256393432617,-0.008989810943603516,0.8898260593414307,0.0892857142857143,7.0,0.9724618196487427
1.6472346782684326,1.6446077823638916,0.0026268959045410156,0.8907412886619568,0.1428571428571429,6.557438373565674,0.9724463820457458
1.6471545696258545,1.6461995840072632,0.0009549856185913086,0.8901098966598511,1.0,4.0,0.9727293252944946
1.6421666145324707,1.6501843929290771,-0.008017778396606445,0.8882114887237549,1.0,3.1622776985168457,0.9711076021194458
1.643518090248108,1.6487452983856201,-0.005227208137512207,0.8903396725654602,0.125,3.316624879837036,0.9722011685371399
1.639386773109436,1.65109121799469,-0.011704444885253906,0.8889829516410828,0.2321428571428571,2.4494898319244385,0.9715960621833801
1.646592617034912,1.6482222080230713,-0.0016295909881591797,0.8914735317230225,1.0,7.348469257354736,0.9726712703704834
1.6458158493041992,1.6443778276443481,0.0014380216598510742,0.8899383544921875,0.25,7.416198253631592,0.972108781337738
1.6447423696517944,1.6489250659942627,-0.004182696342468262,0.8897663354873657,0.1607142857142857,4.358899116516113,0.9721808433532715
1.6453856229782104,1.645200490951538,0.00018513202667236328,0.8897085189819336,0.125,6.164413928985596,0.9715251922607422
1.6443228721618652,1.6470143795013428,-0.002691507339477539,0.8892271518707275,1.0,7.280109882354736,0.9716955423355103
1.6463112831115723,1.6474888324737549,-0.0011775493621826172,0.8906838297843933,0.2321428571428571,1.7320507764816284,0.972811758518219
1.6514220237731934,1.6418774127960205,0.009544610977172852,0.8908333778381348,0.0892857142857143,1.7320507764816284,0.9728103876113892
1.6475272178649902,1.6431422233581543,0.0043849945068359375,0.8898220658302307,0.125,2.2360680103302,0.971912145614624
1.6484534740447998,1.6418232917785645,0.0066301822662353516,0.889129638671875,0.0714285714285714,1.4142135381698608,0.9720075130462646
1.652695894241333,1.6378979682922363,0.01479792594909668,0.8887796998023987,0.0357142857142857,1.4142135381698608,0.9715116620063782
1.647594928741455,1.6448276042938232,0.002767324447631836,0.8882478475570679,1.0,1.0,0.9712971448898315
1.6449769735336304,1.6456071138381958,-0.0006301403045654297,0.8892428874969482,0.017857142857142905,2.6457512378692627,0.9721632599830627
1.6520516872406006,1.6384215354919434,0.013630151748657227,0.889371395111084,0.3214285714285714,2.8284270763397217,0.9714799523353577
1.6451683044433594,1.6472829580307007,-0.0021146535873413086,0.888340950012207,1.0,7.348469257354736,0.9714802503585815
1.6454830169677734,1.6467010974884033,-0.0012180805206298828,0.8898000717163086,0.0535714285714286,0.0,0.9724757671356201
1.6490187644958496,1.644392490386963,0.004626274108886719,0.8877270817756653,0.0357142857142857,7.0,0.9706449508666992
1.6494262218475342,1.6415187120437622,0.007907509803771973,0.8892330527305603,0.017857142857142905,3.605551242828369,0.9715331792831421
1.641543984413147,1.649531364440918,-0.007987380027770996,0.8886222839355469,0.0714285714285714,7.071067810058594,0.9716982245445251
1.640910029411316,1.6498130559921265,-0.008903026580810547,0.8886772394180298,0.0357142857142857,7.0,0.9719500541687012
1.6359562873840332,1.6548447608947754,-0.018888473510742188,0.8902285099029541,0.0,3.0,0.9726957082748413
1.6460546255111694,1.6502631902694702,-0.004208564758300781,0.8909093141555786,0.017857142857142905,7.348469257354736,0.9724571108818054
1.6421992778778076,1.649404525756836,-0.00720524787902832,0.8887475728988647,0.1071428571428571,7.416198253631592,0.9716850519180298
1.654184341430664,1.6385504007339478,0.01563394069671631,0.8874733448028564,0.0357142857142857,3.464101552963257,0.9705431461334229
1.6404845714569092,1.6512219905853271,-0.010737419128417969,0.8882545828819275,1.0,4.0,0.9714654088020325
1.6435405015945435,1.647508144378662,-0.003967642784118652,0.888007640838623,1.0,2.8284270763397217,0.9718866944313049
1.6464927196502686,1.6453073024749756,0.0011854171752929688,0.8898239135742188,0.125,2.4494898319244385,0.9717146754264832
1.644133448600769,1.647099256515503,-0.0029658079147338867,0.8891774415969849,0.1071428571428571,3.0,0.9721418023109436
1.6546809673309326,1.6405504941940308,0.014130473136901855,0.889771580696106,1.0,2.0,0.9731310606002808
1.644505500793457,1.6455563306808472,-0.0010508298873901367,0.888225793838501,0.125,2.0,0.9713571071624756
1.6451833248138428,1.6467785835266113,-0.0015952587127685547,0.8900657892227173,0.0357142857142857,7.348469257354736,0.9721607565879822
1.6478960514068604,1.6449544429779053,0.002941608428955078,0.8899011015892029,1.0,7.348469257354736,0.9719976186752319
1.6486809253692627,1.64491868019104,0.0037622451782226562,0.8910393118858337,0.017857142857142905,7.348469257354736,0.9723065495491028
1.6409716606140137,1.6502522230148315,-0.009280562400817871,0.8896280527114868,0.1964285714285714,6.480740547180176,0.9723271727561951
1.6423821449279785,1.6531301736831665,-0.010748028755187988,0.8914950489997864,0.0892857142857143,3.605551242828369,0.9728840589523315
1.649766445159912,1.641365885734558,0.008400559425354004,0.8889226913452148,0.0535714285714286,3.872983455657959,0.9717488288879395
1.651334285736084,1.6436258554458618,0.007708430290222168,0.8869069814682007,0.125,3.316624879837036,0.9705461263656616
1.6414316892623901,1.6517174243927002,-0.010285735130310059,0.8898581266403198,0.0357142857142857,1.0,0.9713194370269775
1.6463122367858887,1.6452059745788574,0.00110626220703125,0.889618992805481,0.0357142857142857,2.2360680103302,0.9727135300636292
1.646602988243103,1.647973656654358,-0.0013706684112548828,0.8872045278549194,0.0357142857142857,2.8284270763397217,0.970973789691925
1.6472744941711426,1.6459293365478516,0.0013451576232910156,0.8903684616088867,1.0,2.4494898319244385,0.9721518158912659
1.6455577611923218,1.647390365600586,-0.0018326044082641602,0.8896524906158447,0.0357142857142857,2.4494898319244385,0.9730253219604492
1.651469111442566,1.6425457000732422,0.00892341136932373,0.8890669345855713,1.0,3.316624879837036,0.9710302352905273
1.6466336250305176,1.6448934078216553,0.0017402172088623047,0.8895168304443359,0.25,4.690415859222412,0.972377359867096
1.6418399810791016,1.6520956754684448,-0.010255694389343262,0.8901556134223938,0.1964285714285714,3.7416574954986572,0.9722992181777954
1.6455765962600708,1.647273063659668,-0.001696467399597168,0.8888264894485474,0.1785714285714286,5.4772257804870605,0.9718799591064453
1.642488956451416,1.6482658386230469,-0.005776882171630859,0.8898497819900513,0.017857142857142905,0.0,0.9715836644172668
1.6433161497116089,1.6492787599563599,-0.0059626102447509766,0.8891310691833496,0.0,7.416198253631592,0.9724084734916687
1.644754409790039,1.6489557027816772,-0.004201292991638184,0.8902672529220581,0.0892857142857143,2.6457512378692627,0.9727466106414795
1.6489301919937134,1.6422486305236816,0.006681561470031738,0.8875875473022461,0.0892857142857143,3.0,0.9703853130340576
1.6469073295593262,1.6441233158111572,0.0027840137481689453,0.8888564109802246,0.0892857142857143,2.0,0.9712089896202087
1.6418509483337402,1.6507925987243652,-0.008941650390625,0.8896887302398682,0.017857142857142905,7.280109882354736,0.9723221063613892
1.6447969675064087,1.652091145515442,-0.007294178009033203,0.8909868001937866,0.2142857142857143,6.324555397033691,0.9727664589881897
1.6333293914794922,1.658180594444275,-0.024851202964782715,0.8905724287033081,0.25,3.605551242828369,0.9730082750320435
1.6418554782867432,1.651695728302002,-0.009840250015258789,0.8881843686103821,0.4642857142857143,7.280109882354736,0.9711170196533203
1.6444728374481201,1.6496299505233765,-0.005157113075256348,0.8898089528083801,1.0,6.0,0.9721633195877075
1.6416583061218262,1.649275302886963,-0.007616996765136719,0.8895275592803955,1.0,6.0,0.9719160795211792
1.647416591644287,1.6481738090515137,-0.0007572174072265625,0.8885072469711304,0.017857142857142905,0.0,0.9712027311325073
1.6539337635040283,1.6399998664855957,0.013933897018432617,0.8905510902404785,0.1071428571428571,6.78233003616333,0.9726797342300415
1.647907018661499,1.643813133239746,0.00409388542175293,0.8892570734024048,0.0535714285714286,3.464101552963257,0.9715372323989868
1.644275188446045,1.6476404666900635,-0.0033652782440185547,0.8888542652130127,0.0535714285714286,7.348469257354736,0.9711897373199463
1.649426817893982,1.6482176780700684,0.0012091398239135742,0.888292670249939,1.0,0.0,0.9709005355834961
1.6489191055297852,1.6431187391281128,0.005800366401672363,0.8889044523239136,0.2857142857142857,7.416198253631592,0.9717996716499329
1.6533149480819702,1.640841007232666,0.0124739408493042,0.887843906879425,0.0535714285714286,4.4721360206604,0.9710023403167725
1.6400021314620972,1.6533057689666748,-0.013303637504577637,0.8891404867172241,1.0,,0.9720951318740845
1.647071123123169,1.6483831405639648,-0.0013120174407958984,0.8882051110267639,0.3571428571428571,,0.9706311225891113
1.6514580249786377,1.6442162990570068,0.007241725921630859,0.8893974423408508,1.0,,0.971227765083313
1.644067645072937,1.6479575634002686,-0.003889918327331543,0.8893214464187622,1.0,,0.971996545791626
1.643700361251831,1.6486490964889526,-0.004948735237121582,0.8896262645721436,0.1785714285714286,,0.9711655974388123
1.653611660003662,1.6402769088745117,0.01333475112915039,0.8878654837608337,0.0357142857142857,,0.9706995487213135
1.6341848373413086,1.6559158563613892,-0.021731019020080566,0.8878788948059082,1.0,,0.9716090559959412
1.6451845169067383,1.6462020874023438,-0.0010175704956054688,0.8899611234664917,1.0,,0.9719890356063843
1.6439564228057861,1.6492640972137451,-0.005307674407958984,0.8892501592636108,0.017857142857142905,,0.9717272520065308
1.6406991481781006,1.6506917476654053,-0.009992599487304688,0.8894579410552979,0.3392857142857143,,0.9718208312988281


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/8_agent_zero_shot_larger_env_from_5_policy/no_attn_ent/eval_metrics_rand_trials_envs_10.csv <==
Scenario,Explainer,FidPlus,FidMinus,DeltaFid,CharScore,Unfaithfulness,Sparsity,Stability,stdevFidPlus,stdevFidMinus,stdevDeltaFid,stdevCharScore,stdevUnfaithfulness,stdevSparsity,stdevStability,lenFidPlus,lenFidMinus,lenDeltaFid,lenCharScore,lenUnfaithfulness,lenSparsity,lenStability,MeanFidPlus,MeanFidMinus,MeanDeltaFid,MeanCharScore,MeanUnfaithfulness,MeanSparsity,MeanStability,stdevMeanFidPlus,stdevMeanFidMinus,stdevMeanDeltaFid,stdevMeanCharScore,stdevMeanUnfaithfulness,stdevMeanSparsity,stdevMeanStability,lenMeanFidPlus,lenMeanFidMinus,lenMeanDeltaFid,lenMeanCharScore,lenMeanUnfaithfulness,lenMeanSparsity,lenMeanStability
navigation,GraphMaskExplainer,1.6265882958726186,1.6267385460320702,-0.00015025015945180822,-2.0680814432441856,0.845267839366343,0.30820894044979413,4.26198811949194,0.11993401919879582,0.11981250808015241,0.009854764701151111,0.6869944868563834,0.03590536858084348,0.3923416695680975,2.356293644701495,3608,3608,3608,3608,3608,3608,3598,1.6347363961929755,1.6347933080131298,-5.691182015428761e-05,-2.1078911031446945,0.8441997382954527,0.3092636695503237,4.280105834636902,0.045237489259287104,0.044716416386345194,0.0006894159111410802,0.21428217022450793,0.014780855582829908,0.021527710593741596,0.2040610796437775,10,10,10,10,10,10,10
navigation,AttentionExplainer,0.9076738706710985,1.1759629231419857,-0.26828905247088713,-0.5603861637407712,0.6941783293308217,0.9413495006053268,0.011651172692042602,0.2047946401008908,0.1506228259909755,0.2945937298725073,2.6102473766939465,0.0866145941358759,0.028743163457899696,0.011059613510571418,3776,3776,3776,3776,3776,3776,3766,0.900897707476849,1.178573424907948,-0.2776757174310991,-0.559014149270025,0.6954934333724676,0.9420365557004028,0.011999075657294545,0.14550969626915045,0.09128460571799829,0.21721228910827378,0.2641793909565152,0.04894999207492794,0.020518231756612992,0.00369412330642186,10,10,10,10,10,10,10
navigation,GNNExplainer,1.3970654246027627,0.5751376004751828,0.8219278241275799,0.6445323451814405,0.299443288781443,0.5445168185851416,1.6125477474954903,0.1248617172632458,0.09508733682396434,0.14806023733181684,0.10741385233311,0.08496212433870504,0.050892459937852276,0.2659199649356443,3542,3542,3542,3542,3542,3542,3532,1.4037507626254762,0.5805776745438319,0.8231730880816442,0.6386504800413886,0.3082042334241749,0.5444518955907722,1.605277385381337,0.05739882706545821,0.05356545085539773,0.07078596575841478,0.06250687941308172,0.049157041367701076,0.022549175118383384,0.09333360923167577,10,10,10,10,10,10,10
navigation,DummyExplainer,0.9831946465186249,0.9831053730897618,8.927342886308167e-05,0.11544184668448387,0.5385279462650158,0.5010940146809711,3.0488536865497906,0.16245766529586977,0.15809360186149948,0.22978859477332023,8.303100266590919,0.10230783502277885,0.06708681386677974,0.2429481194750008,3542,3542,3542,3542,3542,3542,3532,0.9896242973798242,0.9892911298343511,0.00033316754547307875,0.08624066898735905,0.5441378540061174,0.5010434961843956,3.049924340371428,0.0477727105994271,0.05275329443380846,0.010979849347883824,0.3680734564633541,0.04640076663239581,0.0030653837793683616,0.013569783481724237,10,10,10,10,10,10,10


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/8_agent_zero_shot_larger_env_from_5_policy/no_attn_ent/performance_numbers.csv <==
EpisodeReward,Makespan,Success Rate,No Collisions Rate
3.7544469833374023,400,0,1
4.565824508666992,297,1,0
6.4509968757629395,400,0,1
10.044462203979492,400,0,1
5.523263454437256,400,0,1
7.963270664215088,400,0,1
7.948916912078857,121,1,1
-14.152994155883789,400,0,0
4.634185314178467,400,0,0
7.3741912841796875,400,0,1
3.7544472217559814,400,0,1
7.6807098388671875,400,0,0
6.648858070373535,400,0,1
-6.333170413970947,325,1,0
6.9940080642700195,400,0,0
8.739662170410156,400,0,1
9.899968147277832,261,1,1
5.564641952514648,400,0,0
5.767095565795898,400,0,0
6.075165271759033,400,0,0
3.7544491291046143,400,0,1
6.7169108390808105,400,0,0
6.9386396408081055,400,0,1
5.1466522216796875,400,0,1
4.0096282958984375,400,0,1
-0.9699709415435791,400,0,0
6.486182689666748,400,0,0
7.6331024169921875,188,1,1
6.141950607299805,400,0,0
5.496634006500244,164,1,0
3.754448413848877,400,0,1
6.716911792755127,400,0,0
6.938639163970947,400,0,1
5.146652698516846,400,0,1
4.009629249572754,400,0,1
-0.9699714183807373,400,0,0
6.486185550689697,400,0,0
7.633103847503662,188,1,1
6.14195442199707,400,0,0
5.496634483337402,164,1,0


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/symm_kl_120/attn_ent/AttentionExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
1.0963302850723267,1.1914033889770508,-0.09507310390472412,0.5028403997421265,1.0,0.0384027361869812,0.640954852104187
1.2149817943572998,1.3129796981811523,-0.09799790382385254,0.5385738611221313,1.0,0.041866376996040344,0.6806716322898865
1.1766513586044312,1.4244836568832397,-0.2478322982788086,0.6269932389259338,1.0,0.02742679789662361,0.7538530230522156
1.0360150337219238,1.3511836528778076,-0.3151686191558838,0.611303985118866,1.0,0.01905938796699047,0.7348851561546326
0.9526042938232422,1.3013195991516113,-0.34871530532836914,0.619989275932312,1.0,0.026792757213115692,0.7428650856018066
0.8136357665061951,1.2353953123092651,-0.42175954580307007,0.613720178604126,1.0,0.031185153871774673,0.7428385615348816
0.6066350340843201,1.1357228755950928,-0.5290878415107727,0.6175490617752075,1.0,0.03232567384839058,0.7767518758773804
0.5438098907470703,0.9276539087295532,-0.3838440179824829,0.5474048852920532,1.0,0.06480388343334198,0.7493672370910645
0.4416905343532562,0.8100144267082214,-0.3683238923549652,0.4833643436431885,1.0,0.08786359429359436,0.6083081960678101
0.3283027410507202,0.5752214193344116,-0.2469186782836914,0.5200098752975464,0.8333333333333334,0.1149057000875473,0.7445983290672302
0.3273164629936218,0.38417404890060425,-0.05685758590698242,0.5021339654922485,0.8333333333333334,0.13119859993457794,0.7516194581985474
0.4479597210884094,0.3307107090950012,0.1172490119934082,0.32505226135253906,0.6666666666666667,0.10771243274211884,0.5469487309455872
0.5861853957176208,0.30403077602386475,0.2821546196937561,0.21060846745967865,0.6666666666666667,0.06904510408639908,0.3838629722595215
0.6619940400123596,0.31989210844039917,0.34210193157196045,0.19377601146697998,0.6666666666666667,0.03452829644083977,0.32960885763168335
0.7142314314842224,0.33867979049682617,0.37555164098739624,0.18994109332561493,0.6666666666666667,0.019000699743628502,0.3058682978153229
0.7572662830352783,0.3439408242702484,0.4133254587650299,0.1879820078611374,0.6666666666666667,0.015126972459256649,0.290117084980011
0.8192440867424011,0.3526906967163086,0.46655339002609253,0.1943044662475586,0.6666666666666667,0.01675981841981411,0.2838170826435089
0.9201561808586121,0.3681876063346863,0.5519685745239258,0.20650643110275269,0.6666666666666667,0.021556105464696884,0.2872322201728821
1.030273199081421,0.3836139142513275,0.6466592848300934,0.22264179587364197,0.6666666666666667,0.03016229346394539,0.2950611114501953
1.1474244594573975,0.4070237874984741,0.7404006719589233,0.25580471754074097,0.6666666666666667,0.04377424716949463,0.31808823347091675
1.2695435285568237,0.4524645209312439,0.8170790076255798,0.3043350279331207,0.6666666666666667,0.06157819554209709,0.34942930936813354
1.3391292095184326,0.5020731687545776,0.837056040763855,0.32608717679977417,0.6666666666666667,0.0806591808795929,0.3587934970855713
1.357287883758545,0.555144190788269,0.8021436929702759,0.3341646194458008,0.8333333333333334,0.09587797522544861,0.3660314083099365
1.3716320991516113,0.6240130662918091,0.7476190328598022,0.3492508828639984,0.8333333333333334,0.09589556604623795,0.39887064695358276
1.453542709350586,0.7287282943725586,0.7248144149780273,0.4122340679168701,0.8333333333333334,0.06977152079343796,0.49794846773147583
1.5652583837509155,0.8010215759277344,0.7642368078231812,0.35045719146728516,0.6666666666666667,0.028710726648569107,0.47130799293518066
1.5986862182617188,0.7781674861907959,0.8205187320709229,0.313410222530365,0.6666666666666667,0.014548785984516144,0.45163747668266296
1.5829589366912842,0.7778348922729492,0.805124044418335,0.30870556831359863,0.6666666666666667,0.007915722206234932,0.4595329761505127
1.5654325485229492,0.7544940710067749,0.8109384775161743,0.29712119698524475,0.6666666666666667,0.012219469994306564,0.4570409953594208
1.553922414779663,0.7201468348503113,0.8337755799293518,0.28814542293548584,0.6666666666666667,0.013161921873688698,0.45222553610801697
1.5517410039901733,0.6843488216400146,0.8673921823501587,0.283233642578125,0.6666666666666667,0.00873518455773592,0.44980642199516296
1.545095682144165,0.6734570264816284,0.8716386556625366,0.282179594039917,0.6666666666666667,0.0089519452303648,0.45268750190734863
1.5407819747924805,0.6582756042480469,0.8825063705444336,0.28026705980300903,0.6666666666666667,0.011241128668189049,0.4537026882171631
1.5346903800964355,0.6700829863548279,0.8646073937416077,0.27716702222824097,0.6666666666666667,0.014650948345661163,0.4530658721923828
1.523432731628418,0.6843069791793823,0.8391257524490356,0.27439969778060913,0.6666666666666667,0.026535065844655037,0.4530806541442871
1.498067855834961,0.6838868856430054,0.8141809701919556,0.27236878871917725,0.6666666666666667,0.03497162461280823,0.4543752074241638
1.4653196334838867,0.6726980209350586,0.7926216125488281,0.2693781554698944,0.8333333333333334,0.03362024575471878,0.4550597071647644
1.4341859817504883,0.6633697152137756,0.7708162665367126,0.265865683555603,0.8333333333333334,0.028145110234618187,0.45585596561431885
1.4068386554718018,0.6686631441116333,0.7381755113601685,0.2609705328941345,0.8333333333333334,0.022577688097953796,0.45409974455833435
1.3797004222869873,0.6738091707229614,0.7058912515640259,0.254221111536026,0.8333333333333334,0.013700885698199272,0.4474817216396332
1.3548825979232788,0.6768655180931091,0.6780170798301697,0.2448577582836151,0.8333333333333334,0.006494635716080666,0.4333420693874359
1.3515381813049316,0.6908830404281616,0.66065514087677,0.23759913444519043,0.8333333333333334,0.01021005678921938,0.4174681603908539
1.3526341915130615,0.7095364332199097,0.6430977582931519,0.2340552806854248,0.8333333333333334,0.016464827582240105,0.40523967146873474
1.360608458518982,0.7315425276756287,0.6290659308433533,0.2432878613471985,0.8333333333333334,0.016318129375576973,0.4060009717941284
1.3681011199951172,0.7514228820800781,0.6166782379150391,0.2811838388442993,0.8333333333333334,0.016721224412322044,0.4330531060695648
1.3726606369018555,0.7662310600280762,0.6064295768737793,0.3494001626968384,0.8333333333333334,0.021734699606895447,0.47640299797058105
1.3793549537658691,0.7719833254814148,0.6073716282844543,0.4022722840309143,0.8333333333333334,0.025064166635274887,0.49900853633880615
1.3867348432540894,0.7577937841415405,0.6289410591125488,0.41635602712631226,0.8333333333333334,0.03345821425318718,0.4931369721889496
1.3952538967132568,0.7135695815086365,0.6816843152046204,0.4057637155056,0.8333333333333334,0.06646232306957245,0.4651155471801758
1.3857301473617554,0.645604133605957,0.7401260137557983,0.3867496848106384,0.8333333333333334,0.09284665435552597,0.42948171496391296
1.381482481956482,0.5707616209983826,0.8107208609580994,0.3697804808616638,0.6666666666666667,0.11040947586297989,0.4003031849861145
1.3886398077011108,0.48656678199768066,0.9020730257034302,0.3573976755142212,0.6666666666666667,0.09276602417230606,0.37931501865386963
1.412717580795288,0.4042789936065674,1.0084385871887207,0.34698280692100525,0.6666666666666667,0.07625215500593185,0.36469683051109314
1.4452340602874756,0.33444544672966003,1.1107886135578156,0.3319246470928192,0.6666666666666667,0.06490176916122437,0.35187992453575134
1.4885777235031128,0.277260959148407,1.2113167643547058,0.3030022978782654,0.6666666666666667,0.05537565425038338,0.33284077048301697
1.5438728332519531,0.22867226600646973,1.3152005672454834,0.2535359859466553,0.6666666666666667,0.04964413866400719,0.297845721244812
1.5908712148666382,0.1871538609266281,1.40371735394001,0.18073205649852753,0.6666666666666667,0.03953619673848152,0.23647856712341309
1.6110243797302246,0.15304316580295563,1.457981213927269,0.10971515625715256,0.6666666666666667,0.030519139021635056,0.16155973076820374
1.6216979026794434,0.1250886619091034,1.49660924077034,0.05712832137942314,0.6666666666666667,0.02123921364545822,0.09348531812429428
1.6619832515716553,0.10236745327711105,1.5596157982945442,0.027650922536849976,0.6666666666666667,0.013779625296592712,0.0488881878554821
1.698927879333496,0.08496809005737305,1.613959789276123,0.013757467269897461,0.6666666666666667,0.008463524281978607,0.02559547685086727
1.7576968669891357,0.07341642677783966,1.684280440211296,0.008050700649619102,0.6666666666666667,0.005954587832093239,0.015414933674037457
1.8615778684616089,0.06487275660037994,1.796705111861229,0.005346328020095825,0.6666666666666667,0.06224076449871063,0.010409465059638023
1.5399832725524902,0.6303399205207825,0.9096433520317078,0.21768343448638916,0.6666666666666667,0.04182511568069458,0.2886328399181366
1.7702560424804688,0.9946063756942749,0.7756496667861938,0.22243432700634003,0.6666666666666667,0.03694843500852585,0.2791169583797455
1.6342506408691406,0.9569689631462097,0.6772816777229309,0.22785495221614838,0.6666666666666667,0.018609322607517242,0.275260865688324
1.572535514831543,1.0117506980895996,0.5607848167419434,0.21577665209770203,0.6666666666666667,0.01503023412078619,0.2811982035636902
1.4117616415023804,0.9823605418205261,0.42940109968185425,0.21105901896953583,0.6666666666666667,0.01089643593877554,0.28235912322998047
1.2551300525665283,0.920691728591919,0.3344383239746094,0.21417498588562012,0.6666666666666667,0.011741836555302143,0.30396729707717896
1.125769853591919,0.8617806434631348,0.2639892101287842,0.2242649793624878,0.6666666666666667,0.013472536578774452,0.3317423462867737
1.108459234237671,0.7567342519760132,0.3517249822616577,0.23433193564414978,0.6666666666666667,0.019063271582126617,0.3552272319793701
1.106238842010498,0.6399158239364624,0.46632301807403564,0.23510316014289856,0.6666666666666667,0.037180930376052856,0.36074262857437134
1.087730884552002,0.5446670055389404,0.5430638790130615,0.2384219616651535,0.6666666666666667,0.07859794050455093,0.36592137813568115
1.080575942993164,0.5177587866783142,0.5628171563148499,0.2488020658493042,0.8333333333333334,0.08256641030311584,0.3794505000114441
1.1275166273117065,0.5920339226722717,0.5354827046394348,0.2582884132862091,0.8333333333333334,0.08449064940214157,0.3959570825099945
1.2157611846923828,0.7511457204818726,0.46461546421051025,0.3023291230201721,0.8333333333333334,0.0641009658575058,0.4125032424926758
1.2918403148651123,0.8861405253410339,0.40569978952407837,0.3111133277416229,0.8333333333333334,0.0420214869081974,0.42268213629722595
1.3546274900436401,0.9213122725486755,0.4333152174949646,0.29147905111312866,0.8333333333333334,0.027702946215867996,0.4180128574371338
1.4307621717453003,0.888238787651062,0.5425233840942383,0.2590087056159973,0.8333333333333334,0.026644159108400345,0.3710455596446991
1.4952205419540405,0.8558627963066101,0.6393577456474304,0.23614031076431274,0.8333333333333334,0.026216134428977966,0.32844775915145874
1.5282601118087769,0.8437983989715576,0.6844617128372192,0.2243957817554474,0.8333333333333334,0.008335220627486706,0.30581802129745483
1.4820101261138916,0.8155462145805359,0.6664639115333557,0.2108435034751892,0.8333333333333334,0.014217955991625786,0.28222736716270447
1.4233109951019287,0.7798495292663574,0.6434614658355713,0.2055353820323944,0.8333333333333334,0.018153997138142586,0.27082085609436035
1.4003627300262451,0.7857171297073364,0.6146456003189087,0.23149335384368896,0.8333333333333334,0.04786023125052452,0.3117019534111023
1.3849799633026123,0.7321113348007202,0.6528686285018921,0.2785492539405823,0.8333333333333334,0.07521776109933853,0.34705957770347595
1.4100823402404785,0.6536290049552917,0.7564533352851868,0.3203831911087036,0.8333333333333334,0.09286750108003616,0.35304245352745056
1.4308290481567383,0.5539925694465637,0.8768364787101746,0.3138827085494995,0.8333333333333334,0.09611756354570389,0.3478621244430542
1.4483689069747925,0.46573683619499207,0.9826320707798004,0.24498876929283142,0.8333333333333334,0.09253955632448196,0.31649887561798096
1.4827607870101929,0.34643232822418213,1.1363284587860107,0.18165194988250732,0.6666666666666667,0.07975877821445465,0.19744327664375305
1.5453675985336304,0.24954426288604736,1.295823335647583,0.18296031653881073,0.6666666666666667,0.06686054915189743,0.19806250929832458
1.6033570766448975,0.18726837635040283,1.4160887002944946,0.1430593878030777,0.6666666666666667,0.05510596185922623,0.17999884486198425
1.6514453887939453,0.13691875338554382,1.5145266354084015,0.07017502188682556,0.6666666666666667,0.044360268861055374,0.11318840831518173
1.6888283491134644,0.102022185921669,1.5868061631917953,0.034473590552806854,0.6666666666666667,0.031051555648446083,0.06452807039022446
1.7278283834457397,0.08680972456932068,1.641018658876419,0.02698616310954094,0.6666666666666667,0.020861782133579254,0.051712702959775925
1.7980067729949951,0.09851398319005966,1.6994927898049355,0.049946725368499756,0.6666666666666667,0.012418688274919987,0.08720757812261581
1.8969964981079102,0.09795735776424408,1.799039140343666,0.054762303829193115,0.6666666666666667,0.006918702740222216,0.0934007316827774
1.96786630153656,0.07496240735054016,1.89290389418602,0.025813698768615723,0.6666666666666667,0.0042623248882591724,0.047394078224897385
2.028409481048584,0.07260670512914658,1.9558027759194374,0.01573248766362667,0.6666666666666667,0.0027939968276768923,0.029843797907233238
2.081698179244995,0.07570039480924606,2.005997784435749,0.012452344410121441,0.6666666666666667,0.0014826229307800531,0.023901840671896935
2.1242547035217285,0.07882006466388702,2.0454346388578415,0.011435478925704956,0.6666666666666667,0.04517698287963867,0.021981339901685715
2.1609790325164795,0.08774006366729736,2.073238968849182,0.01276723574846983,0.6666666666666667,0.04346374049782753,0.024280786514282227
2.112555503845215,0.42665740847587585,1.685898095369339,0.2741507291793823,0.6666666666666667,0.04121905937790871,0.41145581007003784
1.9982845783233643,0.45068785548210144,1.5475967228412628,0.27867627143859863,0.6666666666666667,0.03828708827495575,0.4603825509548187
1.929980754852295,0.47912758588790894,1.450853168964386,0.27374303340911865,0.6666666666666667,0.030978690832853317,0.44862788915634155
1.852482795715332,0.5229377150535583,1.3295450806617737,0.2802542448043823,0.6666666666666667,0.02651275135576725,0.40133723616600037
1.7599014043807983,0.5966582298278809,1.1632431745529175,0.3184913992881775,0.6666666666666667,0.02974090725183487,0.42804476618766785
1.663453459739685,0.6818773150444031,0.981576144695282,0.35065513849258423,0.6666666666666667,0.025203276425600052,0.46503719687461853
1.5130189657211304,0.7044216394424438,0.8085973262786865,0.34039101004600525,0.6666666666666667,0.02913152240216732,0.45729368925094604
1.317643404006958,0.6955099105834961,0.6221334934234619,0.30870193243026733,0.6666666666666667,0.030481040477752686,0.41488057374954224
1.1553925275802612,0.7009689807891846,0.45442354679107666,0.2854565382003784,0.8333333333333334,0.03403487801551819,0.3832753598690033
1.0349256992340088,0.7097526788711548,0.325173020362854,0.27819180488586426,0.8333333333333334,0.0370887815952301,0.3800082206726074
1.0236296653747559,0.7875800132751465,0.23604965209960938,0.29842185974121094,0.8333333333333334,0.036976516246795654,0.41980206966400146
0.9406124949455261,0.7731586694717407,0.1674538254737854,0.3051103353500366,0.8333333333333334,0.043062251061201096,0.448502779006958
0.9935128092765808,0.9530462622642517,0.0404665470123291,0.4191775918006897,0.8333333333333334,0.025145933032035828,0.5968210697174072
0.9396299123764038,0.9233047366142273,0.016325175762176514,0.44147416949272156,0.8333333333333334,0.04892643913626671,0.6357550621032715
1.0317656993865967,1.0938620567321777,-0.062096357345581055,0.5608088970184326,0.6666666666666667,0.03363163396716118,0.7431527972221375
1.0592063665390015,1.085986614227295,-0.026780247688293457,0.5980857610702515,0.8333333333333334,0.03933669626712799,0.7853102684020996
1.068491816520691,1.0878123044967651,-0.01932048797607422,0.6172783970832825,0.6666666666666667,0.05057409405708313,0.8298472762107849
1.0675265789031982,1.1103649139404297,-0.042838335037231445,0.6088043451309204,0.6666666666666667,0.08743233978748322,0.8369090557098389
1.0327481031417847,1.1116464138031006,-0.07889831066131592,0.5710550546646118,0.6666666666666667,0.06927558034658432,0.7913519740104675
1.0284128189086914,1.0830214023590088,-0.05460858345031738,0.4924084544181824,0.6666666666666667,0.02877296879887581,0.7180549502372742
0.989460825920105,0.801695704460144,0.18776512145996094,0.47079890966415405,0.6666666666666667,0.02757231332361698,0.7297222018241882
0.7351414561271667,0.6601153612136841,0.07502609491348267,0.5090519785881042,0.6666666666666667,0.0376012809574604,0.7936348915100098
0.6284865140914917,0.5858789086341858,0.04260760545730591,0.4478040933609009,0.8333333333333334,0.034393228590488434,0.6731634140014648
0.6011602878570557,0.5569280385971069,0.04423224925994873,0.40998125076293945,0.8333333333333334,0.04551738128066063,0.5481774806976318
0.52926105260849,0.6007792353630066,-0.0715181827545166,0.44308337569236755,0.8333333333333334,0.044529952108860016,0.5658386945724487
0.45855841040611267,0.6501147747039795,-0.19155636429786682,0.4770653247833252,0.8333333333333334,0.0479336753487587,0.6236876249313354
0.4591178894042969,0.696539580821991,-0.2374216914176941,0.4926677644252777,0.8333333333333334,0.04229060560464859,0.6585272550582886
0.4432551860809326,0.7115111351013184,-0.26825594902038574,0.4811719059944153,0.8333333333333334,0.03387332707643509,0.6458858251571655
0.49378418922424316,0.7301205992698669,-0.23633641004562378,0.46409115195274353,0.8333333333333334,0.032845523208379745,0.6212490200996399
0.5414769053459167,0.754342257976532,-0.21286535263061523,0.4598228335380554,0.8333333333333334,0.028052546083927155,0.6069403886795044
0.5784612894058228,0.7742867469787598,-0.195825457572937,0.4596252143383026,0.8333333333333334,0.02193041890859604,0.5952630043029785
0.6247223019599915,0.7887672781944275,-0.16404497623443604,0.4599522054195404,0.8333333333333334,0.026556923985481262,0.5761920809745789
0.7061417102813721,0.7966959476470947,-0.09055423736572266,0.447884738445282,0.8333333333333334,0.02088574506342411,0.5432608127593994
0.8414397239685059,0.7773268222808838,0.06411290168762207,0.3905700147151947,0.8333333333333334,0.02196379564702511,0.4618680477142334
0.9865818023681641,0.7049598097801208,0.2816219925880432,0.3138434588909149,0.8333333333333334,0.01959739811718464,0.36828184127807617
1.1235617399215698,0.670580267906189,0.45298147201538086,0.2644193768501282,0.8333333333333334,0.016439905390143394,0.32640695571899414
1.2563178539276123,0.6453783512115479,0.6109395027160645,0.21711549162864685,0.8333333333333334,0.014431246556341648,0.2795930802822113
1.3457794189453125,0.6188405752182007,0.7269388437271118,0.1777016818523407,0.8333333333333334,0.005141398403793573,0.23924678564071655
1.4023277759552002,0.5913816690444946,0.8109461069107056,0.17128238081932068,0.8333333333333334,0.0029385711532086134,0.2569042444229126
1.3859097957611084,0.5459365248680115,0.8399732708930969,0.1861138790845871,0.8333333333333334,0.0019150800071656704,0.31847283244132996
1.337274432182312,0.49859386682510376,0.8386805653572083,0.19007456302642822,0.8333333333333334,0.0018212742870673537,0.34071025252342224
1.3023185729980469,0.4609542489051819,0.841364324092865,0.18750815093517303,0.8333333333333334,0.0043179672211408615,0.3458188474178314
1.275813102722168,0.4398345947265625,0.8359785079956055,0.1831098049879074,0.8333333333333334,0.002289269817993045,0.3463151454925537
1.2610890865325928,0.4292813539505005,0.8318077325820923,0.1784059703350067,0.8333333333333334,0.002559813903644681,0.34544700384140015
1.259302020072937,0.42338526248931885,0.8359167575836182,0.17569157481193542,0.8333333333333334,0.006574524100869894,0.3456253409385681
1.2595818042755127,0.4212765395641327,0.83830526471138,0.17291593551635742,0.8333333333333334,0.007247600704431534,0.345589816570282
1.2631458044052124,0.41721612215042114,0.8459296822547913,0.17017792165279388,0.8333333333333334,0.011675018817186356,0.3441188931465149
1.2723431587219238,0.4117303788661957,0.8606127798557281,0.1689201295375824,0.8333333333333334,0.028831657022237778,0.34277021884918213
1.2817800045013428,0.4073953330516815,0.8743846714496613,0.16812372207641602,0.8333333333333334,0.02415485866367817,0.34155434370040894
1.2944631576538086,0.40024417638778687,0.8942189812660217,0.16690278053283691,0.8333333333333334,0.02261025831103325,0.3381257951259613
1.3174636363983154,0.3871449828147888,0.9303186535835266,0.16342279314994812,0.6666666666666667,0.022063788026571274,0.3305024206638336
1.3288729190826416,0.3517736792564392,0.9770992398262024,0.1457735002040863,0.6666666666666667,0.03376266732811928,0.30631038546562195
1.3372448682785034,0.3036651313304901,1.0335797369480133,0.11782725900411606,0.6666666666666667,0.034883491694927216,0.25689756870269775
1.3466174602508545,0.2589917778968811,1.0876256823539734,0.09016206860542297,0.6666666666666667,0.03573193401098251,0.19536714255809784
1.3621826171875,0.20649723708629608,1.155685380101204,0.05999850481748581,0.6666666666666667,0.031504977494478226,0.12097755074501038
1.3773350715637207,0.15465694665908813,1.2226781249046326,0.03581114858388901,0.6666666666666667,0.03339899703860283,0.06651660054922104
1.3871650695800781,0.10028822720050812,1.28687684237957,0.017811983823776245,0.6666666666666667,0.0314311608672142,0.031766802072525024
1.3894290924072266,0.06745778769254684,1.3219713047146797,0.01416054368019104,0.6666666666666667,0.02848191186785698,0.025268396362662315
1.3867452144622803,0.06834311783313751,1.3184020966291428,0.015371392481029034,0.6666666666666667,0.023288674652576447,0.027233224362134933
1.3785161972045898,0.07006524503231049,1.3084509521722794,0.01865365169942379,0.6666666666666667,0.01980661228299141,0.03247643634676933
1.367567777633667,0.07020464539527893,1.297363132238388,0.022092491388320923,0.6666666666666667,0.018261682242155075,0.03779345750808716
1.3572171926498413,0.06395906209945679,1.2932581305503845,0.023726027458906174,0.6666666666666667,0.015545160509645939,0.0401398241519928
1.3485558032989502,0.05556539446115494,1.2929904088377953,0.024280011653900146,0.6666666666666667,0.011249301955103874,0.04082713648676872
1.3409786224365234,0.047747742384672165,1.2932308800518513,0.024260004982352257,0.6666666666666667,0.008225587196648121,0.040687453001737595
1.3412017822265625,0.04745284467935562,1.2937489375472069,0.02415059134364128,0.6666666666666667,0.007656903471797705,0.04045999050140381
1.3837145566940308,0.050114646553993225,1.3335999101400375,0.02447524666786194,0.6666666666666667,0.007647310383617878,0.04093870520591736
1.435713291168213,0.055242396891117096,1.3804708942770958,0.025040864944458008,0.6666666666666667,0.004891050513833761,0.0418839268386364
1.4968292713165283,0.06158304214477539,1.435246229171753,0.025342633947730064,0.6666666666666667,0.004015770740807056,0.04254037141799927
1.551517367362976,0.06554895639419556,1.4859684109687805,0.024038922041654587,0.6666666666666667,0.003632232779636979,0.04070258140563965
1.5866239070892334,0.06858452409505844,1.518039382994175,0.024305662140250206,0.6666666666666667,0.004383893217891455,0.041261546313762665
1.6133954524993896,0.07568558305501938,1.5377098694443703,0.026935210451483727,0.6666666666666667,0.005576245952397585,0.045631758868694305
1.6341350078582764,0.0863344594836235,1.5478005483746529,0.03206213563680649,0.6666666666666667,0.006307937204837799,0.05407295748591423
1.6515706777572632,0.10426249355077744,1.5473081842064857,0.03692827746272087,0.6666666666666667,0.004484072327613831,0.06248351186513901
1.668945550918579,0.12267754971981049,1.5462680011987686,0.03944914788007736,0.6666666666666667,0.004972351249307394,0.0678991824388504
1.6939544677734375,0.14657750725746155,1.547376960515976,0.04733983799815178,0.6666666666666667,0.006588420830667019,0.08212285488843918
1.7312469482421875,0.18110498785972595,1.5501419603824615,0.07636208832263947,0.6666666666666667,0.06762603670358658,0.12630099058151245
1.787427306175232,0.22971975803375244,1.5577075481414795,0.13814614713191986,0.6666666666666667,0.07107830047607422,0.1982969492673874
1.8819301128387451,0.2899188697338104,1.5920112431049347,0.19317857921123505,0.6666666666666667,0.07459358125925064,0.2489418238401413
0.7650728225708008,0.3391990661621094,0.4258737564086914,0.3565163314342499,0.6666666666666667,0.07042756676673889,0.45739349722862244
0.898527979850769,0.31977376341819763,0.5787542164325714,0.3432226777076721,0.6666666666666667,0.06331121921539307,0.4395484924316406
1.0105514526367188,0.2975168228149414,0.7130346298217773,0.3068270981311798,0.6666666666666667,0.04909056797623634,0.43783169984817505
1.128129005432129,0.296374648809433,0.8317543566226959,0.2987273335456848,0.6666666666666667,0.0389380045235157,0.44380873441696167
1.2477591037750244,0.27635037899017334,0.9714087247848511,0.3122350573539734,0.6666666666666667,0.029340071603655815,0.4433908462524414
1.3217428922653198,0.20992200076580048,1.1118208914995193,0.27142035961151123,0.6666666666666667,0.025911185890436172,0.4008350372314453
1.3621796369552612,0.14816708862781525,1.214012548327446,0.18514671921730042,0.6666666666666667,0.02174629271030426,0.2994266450405121
1.452859878540039,0.11098697036504745,1.3418729081749916,0.12294810265302658,0.6666666666666667,0.01512355636805296,0.2095617949962616
1.5681161880493164,0.09894387423992157,1.4691723138093948,0.10166522115468979,0.6666666666666667,0.010897182859480381,0.16951553523540497
1.6868038177490234,0.08852627873420715,1.5982775390148163,0.07481421530246735,0.6666666666666667,0.008750920183956623,0.12778794765472412
1.7841886281967163,0.07283228635787964,1.7113563418388367,0.04198085516691208,0.6666666666666667,0.005730926524847746,0.07678338140249252
1.854083776473999,0.06088746711611748,1.7931963093578815,0.02345496416091919,0.6666666666666667,0.004878520034253597,0.04495009779930115
1.9369810819625854,0.05517306178808212,1.8818080201745033,0.014191369526088238,0.6666666666666667,0.004076323471963406,0.028045138344168663
2.0309481620788574,0.04654520004987717,1.9844029620289803,0.007764190435409546,0.6666666666666667,0.0024228841066360474,0.015641799196600914
2.018463611602783,0.036454349756240845,1.9820092618465424,0.0044536590576171875,0.6666666666666667,0.0013086567632853985,0.009066134691238403
1.9704620838165283,0.03168230503797531,1.938779778778553,0.0025130510330200195,0.6666666666666667,0.0008744002552703023,0.005127906799316406
2.011046886444092,0.02901795133948326,1.9820289351046085,0.001260270713828504,0.6666666666666667,0.0009842569706961513,0.0025467972736805677
2.167139768600464,0.030147572979331017,2.136992195621133,0.000931431888602674,0.6666666666666667,0.0008910326287150383,0.0018713971367105842
2.2733330726623535,0.03161809593439102,2.2417149767279625,0.0009282529354095459,0.6666666666666667,0.009816151112318039,0.0018626948585733771
2.2717466354370117,0.033613208681344986,2.2381334267556667,0.000988523242995143,0.6666666666666667,0.011867762543261051,0.001981596229597926
2.250063419342041,0.03779172897338867,2.2122716903686523,0.0011926393490284681,0.6666666666666667,0.014699987135827541,0.0023879806976765394
2.2304248809814453,0.04478370398283005,2.1856411769986153,0.001538227079436183,0.6666666666666667,0.01781993731856346,0.003075122833251953
2.4439356327056885,0.020021142438054085,2.4239144902676344,0.001386016607284546,0.6666666666666667,0.02065117470920086,0.0027978024445474148
2.364025115966797,0.02112923562526703,2.34289588034153,0.0014308691024780273,0.6666666666666667,0.02369062416255474,0.0028862953186035156
2.2818808555603027,0.021820833906531334,2.2600600216537714,0.0015441179275512695,0.6666666666666667,0.026264464482665062,0.0031129121780395508
2.198960065841675,0.023790355771780014,2.175169710069895,0.0018218656769022346,0.6666666666666667,0.02827538177371025,0.003674715757369995
2.1087732315063477,0.031094318255782127,2.0776789132505655,0.0026439628563821316,0.6666666666666667,0.030225282534956932,0.005353639833629131
1.995090365409851,0.041009362787008286,1.9540810026228428,0.00454634428024292,0.6666666666666667,0.033556293696165085,0.009274780750274658
1.8622382879257202,0.05170601233839989,1.8105322755873203,0.007343540899455547,0.6666666666666667,0.035321734845638275,0.015061190351843834
1.7361366748809814,0.060809873044490814,1.6753268018364906,0.009796003811061382,0.6666666666666667,0.03716515749692917,0.019976895302534103
1.629159927368164,0.06814348697662354,1.5610164403915405,0.011306852102279663,0.6666666666666667,0.038726020604372025,0.022690098732709885
1.527136206626892,0.07610496878623962,1.4510312378406525,0.01259702444076538,0.6666666666666667,0.038847748190164566,0.024888616055250168
1.412581205368042,0.08752872794866562,1.3250524774193764,0.014478336088359356,0.6666666666666667,0.03420056775212288,0.028311651200056076
1.3625268936157227,0.10312320291996002,1.2594036906957626,0.019055625423789024,0.6666666666666667,0.03454239293932915,0.036533307284116745
1.3323822021484375,0.12579067051410675,1.2065915316343307,0.036541860550642014,0.6666666666666667,0.03933940827846527,0.06504417955875397
1.3007243871688843,0.1559651494026184,1.1447592377662659,0.07988594472408295,0.6666666666666667,0.03473484143614769,0.12601228058338165
1.2611957788467407,0.1988961398601532,1.0622996389865875,0.14779973030090332,0.6666666666666667,0.018670735880732536,0.20747041702270508
1.2107295989990234,0.24071060121059418,0.9700189977884293,0.21112334728240967,0.6666666666666667,0.04151837155222893,0.27105388045310974
1.1568427085876465,0.2747495174407959,0.8820931911468506,0.26118433475494385,0.6666666666666667,0.07669979333877563,0.3106946051120758
1.1102131605148315,0.30309513211250305,0.8071180284023285,0.2963883876800537,0.8333333333333334,0.07487499713897705,0.3320375680923462
1.0777487754821777,0.30504366755485535,0.7727051079273224,0.31001824140548706,0.8333333333333334,0.06172190606594086,0.34003889560699463
1.061816930770874,0.31175529956817627,0.7500616312026978,0.30138927698135376,0.8333333333333334,0.03770213574171066,0.34268659353256226
1.0665850639343262,0.2438357174396515,0.8227493464946747,0.21486252546310425,0.8333333333333334,0.03185579180717468,0.24481886625289917
1.0792806148529053,0.21352148056030273,0.8657591342926025,0.17069482803344727,0.6666666666666667,0.03313271328806877,0.19938871264457703
1.1347811222076416,0.20393455028533936,0.9308465719223022,0.14899207651615143,0.6666666666666667,0.024659525603055954,0.18260473012924194
1.2337863445281982,0.25841134786605835,0.9753749966621399,0.1766415536403656,0.6666666666666667,0.026370450854301453,0.1939382255077362
1.2970468997955322,0.2573317885398865,1.0397151112556458,0.1834125518798828,0.6666666666666667,0.025054411962628365,0.20921590924263
1.3572678565979004,0.23193922638893127,1.1253286302089691,0.18298082053661346,0.6666666666666667,0.015713660046458244,0.23773084580898285
1.4239072799682617,0.22056029736995697,1.2033469825983047,0.1791618913412094,0.6666666666666667,0.009185037575662136,0.24916332960128784
1.487746238708496,0.23252807557582855,1.2552181631326675,0.19564858078956604,0.6666666666666667,0.010419480502605438,0.2587903141975403
1.5495882034301758,0.2321193516254425,1.3174688518047333,0.18998107314109802,0.6666666666666667,0.010786917991936207,0.24912182986736298
1.6027283668518066,0.21687594056129456,1.385852426290512,0.15722256898880005,0.6666666666666667,0.01228416059166193,0.2203884720802307
1.6214545965194702,0.19452212750911713,1.426932469010353,0.10974042117595673,0.6666666666666667,0.00830566231161356,0.17174720764160156
1.6011170148849487,0.17909419536590576,1.422022819519043,0.08539615571498871,0.6666666666666667,0.007119497284293175,0.1430254727602005
1.57146155834198,0.16185860335826874,1.4096029549837112,0.06879376620054245,0.6666666666666667,0.013633239082992077,0.12097807973623276
1.5295181274414062,0.15065686404705048,1.3788612633943558,0.05826201289892197,0.6666666666666667,0.014541443437337875,0.10564656555652618
1.4776878356933594,0.13868679106235504,1.3390010446310043,0.048121146857738495,0.6666666666666667,0.01329721324145794,0.08951303362846375
1.4061365127563477,0.130886971950531,1.2752495408058167,0.041337281465530396,0.6666666666666667,0.009375451132655144,0.07779459655284882
1.3296431303024292,0.12465377897024155,1.2049893513321877,0.03503338620066643,0.6666666666666667,0.011462395079433918,0.06609135866165161
1.2837138175964355,0.11900007724761963,1.164713740348816,0.029156189411878586,0.6666666666666667,0.013010222464799881,0.05477575585246086
1.29962158203125,0.12578365206718445,1.1738379299640656,0.02778853103518486,0.6666666666666667,0.0113050676882267,0.051913708448410034
1.4017432928085327,0.14845383167266846,1.2532894611358643,0.03054213523864746,0.6666666666666667,0.009824381209909916,0.05749484896659851
1.4434565305709839,0.15610620379447937,1.2873503267765045,0.03336682170629501,0.6666666666666667,0.008235293440520763,0.06254851818084717
1.4278157949447632,0.15967029333114624,1.268145501613617,0.03950813412666321,0.6666666666666667,0.006980897393077612,0.0724269449710846
1.4391307830810547,0.1667746901512146,1.27235609292984,0.04985620826482773,0.6666666666666667,0.008291754871606827,0.08857031166553497
1.4312210083007812,0.17901262640953064,1.2522083818912506,0.06244727969169617,0.6666666666666667,0.009223894216120243,0.10777037590742111
1.4238615036010742,0.1950397789478302,1.228821724653244,0.07710638642311096,0.6666666666666667,0.007531396113336086,0.1294133961200714
1.427472472190857,0.21356385946273804,1.213908612728119,0.09234906733036041,0.6666666666666667,0.006226124241948128,0.15111735463142395
1.438981533050537,0.23387661576271057,1.2051049172878265,0.10649646818637848,0.6666666666666667,0.005487376358360052,0.17074915766716003
1.4514621496200562,0.25804704427719116,1.193415105342865,0.1217251643538475,0.6666666666666667,0.005806099623441696,0.19116267561912537
1.4624168872833252,0.285405695438385,1.1770111918449402,0.13679787516593933,0.6666666666666667,0.06308994442224503,0.21066127717494965
1.4761989116668701,0.31015193462371826,1.1660469770431519,0.14739388227462769,0.6666666666666667,0.04683561995625496,0.2242213487625122
1.4887058734893799,0.3327459394931793,1.1559599339962006,0.1538318693637848,0.6666666666666667,0.04299020394682884,0.23328042030334473
1.505141258239746,0.35408028960227966,1.1510609686374664,0.15788276493549347,0.6666666666666667,0.03470158949494362,0.2403901070356369
1.5343732833862305,0.3719872236251831,1.1623860597610474,0.15673579275608063,0.6666666666666667,0.029667112976312637,0.2426776885986328
1.1183497905731201,1.0198477506637573,0.09850203990936279,0.3813130855560303,0.6666666666666667,0.028214305639266968,0.5535896420478821
1.1054868698120117,1.0082976818084717,0.09718918800354004,0.37080103158950806,0.6666666666666667,0.031281083822250366,0.5399682521820068
1.1344687938690186,1.0342981815338135,0.10017061233520508,0.38028332591056824,0.8333333333333334,0.03243379294872284,0.5702106356620789
1.179957389831543,1.0794771909713745,0.10048019886016846,0.40802010893821716,0.8333333333333334,0.02959802933037281,0.6147356033325195
1.2528693675994873,1.146774411201477,0.10609495639801025,0.42621511220932007,0.8333333333333334,0.03572205826640129,0.6344954371452332
1.3368934392929077,1.210404634475708,0.1264888048171997,0.43853506445884705,0.8333333333333334,0.03814135119318962,0.641083836555481
1.3982889652252197,1.2459466457366943,0.1523423194885254,0.4435570240020752,0.8333333333333334,0.03957748040556908,0.6358502507209778
1.4285163879394531,1.2540230751037598,0.17449331283569336,0.4540436267852783,0.8333333333333334,0.044699206948280334,0.6305129528045654
1.4016894102096558,1.2256360054016113,0.17605340480804443,0.4368396997451782,0.8333333333333334,0.024849196895956993,0.6085199117660522
1.3459419012069702,1.2044492959976196,0.14149260520935059,0.4106144607067108,0.8333333333333334,0.03224074840545654,0.5858793258666992
1.305775761604309,1.2133948802947998,0.09238088130950928,0.4075304865837097,0.8333333333333334,0.04177291691303253,0.5813231468200684
1.2772815227508545,1.242480754852295,0.03480076789855957,0.4222638010978699,0.8333333333333334,0.07419075071811676,0.5921963453292847
1.2807344198226929,1.2839961051940918,-0.0032616853713989258,0.4206784665584564,0.8333333333333334,0.05877718701958656,0.5791810750961304
1.3037679195404053,1.3741368055343628,-0.07036888599395752,0.4506857991218567,0.8333333333333334,0.03878149390220642,0.6229788064956665
1.1560224294662476,1.5243796110153198,-0.36835718154907227,0.514387845993042,0.8333333333333334,0.03590703010559082,0.6992548704147339
1.0772819519042969,1.2671229839324951,-0.18984103202819824,0.47544384002685547,0.8333333333333334,0.03207207843661308,0.6570518016815186
1.092626690864563,0.8286086916923523,0.2640179991722107,0.29030701518058777,0.8333333333333334,0.020037276670336723,0.4378276765346527
1.154577374458313,0.5759096145629883,0.5786677598953247,0.19036662578582764,0.8333333333333334,0.021324357017874718,0.23514363169670105
1.1575275659561157,0.3665838837623596,0.7909436821937561,0.17168039083480835,0.8333333333333334,0.024584032595157623,0.21189264953136444
1.192901372909546,0.3113281726837158,0.8815732002258301,0.16971638798713684,0.8333333333333334,0.06318219751119614,0.20180925726890564
1.2266913652420044,0.3085087537765503,0.9181826114654541,0.17537352442741394,0.8333333333333334,0.07210341840982437,0.19797037541866302
1.2392079830169678,0.3246304988861084,0.9145774841308594,0.17962849140167236,0.8333333333333334,0.07007423043251038,0.19862359762191772
1.1994907855987549,0.33410149812698364,0.8653892874717712,0.1810048222541809,0.8333333333333334,0.05761003494262695,0.19886133074760437
1.1372452974319458,0.3404531180858612,0.7967921793460846,0.1810077428817749,0.8333333333333334,0.06337859481573105,0.197520911693573
1.0502680540084839,0.3226545751094818,0.7276134788990021,0.18140602111816406,0.8333333333333334,0.06293514370918274,0.19777683913707733
0.925998866558075,0.20291543006896973,0.7230834364891052,0.16191895306110382,0.8333333333333334,0.07858376950025558,0.1854652613401413
0.8100180625915527,0.21615545451641083,0.5938626080751419,0.17183129489421844,0.8333333333333334,0.071172334253788,0.19743692874908447
0.8135919570922852,0.28647381067276,0.5271181464195251,0.2372337281703949,0.8333333333333334,0.06201956421136856,0.3186475336551666
0.8953864574432373,0.3103586435317993,0.585027813911438,0.24120555818080902,0.6666666666666667,0.04771282523870468,0.3443570137023926
1.0306494235992432,0.34717807173728943,0.6834713518619537,0.21125225722789764,0.6666666666666667,0.038790512830019,0.31066060066223145
1.0692992210388184,0.24401980638504028,0.8252794146537781,0.16680052876472473,0.6666666666666667,0.02982879802584648,0.21601097285747528
1.078454613685608,0.11953884363174438,0.9589157700538635,0.04103606194257736,0.6666666666666667,0.021605992689728737,0.08053375780582428
1.0788962841033936,0.10604220628738403,0.9728540778160095,0.040292900055646896,0.6666666666666667,0.026377856731414795,0.0900607705116272
1.0747199058532715,0.07889534533023834,0.9958245605230331,0.027725785970687866,0.6666666666666667,0.022618211805820465,0.05695710703730583
1.1407517194747925,0.0775441825389862,1.0632075369358063,0.025790821760892868,0.6666666666666667,0.018984774127602577,0.054562658071517944
1.282528281211853,0.09176703542470932,1.1907612457871437,0.031898945569992065,0.6666666666666667,0.016154274344444275,0.0683441311120987
1.4488258361816406,0.08956921100616455,1.359256625175476,0.03414008021354675,0.6666666666666667,0.021625816822052002,0.0718090757727623
1.5639679431915283,0.0753391832113266,1.4886287599802017,0.03193679451942444,0.6666666666666667,0.018755562603473663,0.06787486374378204
1.6239428520202637,0.06808483600616455,1.5558580160140991,0.029661070555448532,0.6666666666666667,0.02070368081331253,0.06303706020116806
1.6915864944458008,0.07331216335296631,1.6182743310928345,0.03041364811360836,0.6666666666666667,0.021067382767796516,0.06460006535053253
1.7911409139633179,0.08394968509674072,1.7071912288665771,0.03596179932355881,0.6666666666666667,0.015230856835842133,0.07582156360149384
1.9112906455993652,0.09373375028371811,1.8175568953156471,0.04563867300748825,0.6666666666666667,0.013029524125158787,0.0934167131781578
2.0326499938964844,0.09663565456867218,1.9360143393278122,0.05042686313390732,0.6666666666666667,0.012435234151780605,0.09894105046987534
2.1843714714050293,0.09212767332792282,2.0922437980771065,0.04708731174468994,0.6666666666666667,0.012267750687897205,0.09017657488584518
2.1988306045532227,0.08004014194011688,2.1187904626131058,0.036372244358062744,0.6666666666666667,0.010101741179823875,0.06883233040571213
2.096240282058716,0.06756876409053802,2.028671517968178,0.027197828516364098,0.6666666666666667,0.00828242115676403,0.05073991417884827
1.9811582565307617,0.061423640698194504,1.9197346158325672,0.02352672815322876,0.6666666666666667,0.007873352617025375,0.04306214302778244
1.9108747243881226,0.058489710092544556,1.852385014295578,0.022734712809324265,0.6666666666666667,0.007036650087684393,0.040771543979644775
1.8391402959823608,0.0561654195189476,1.7829748764634132,0.022388726472854614,0.6666666666666667,0.0069277663715183735,0.03949408978223801
1.7713382244110107,0.054140523076057434,1.7171977013349533,0.02248290181159973,0.6666666666666667,0.005407711956650019,0.039124637842178345
1.7126293182373047,0.05587136372923851,1.6567579545080662,0.022295814007520676,0.6666666666666667,0.0045847659930586815,0.03850642964243889
1.6605905294418335,0.05137348175048828,1.6092170476913452,0.018050532788038254,0.6666666666666667,0.004299142397940159,0.03161899372935295
1.6146056652069092,0.04324893280863762,1.5713567323982716,0.012259811162948608,0.6666666666666667,0.004072470124810934,0.022033631801605225
1.6443719863891602,0.03483784198760986,1.6095341444015503,0.007472713943570852,0.6666666666666667,0.003563497681170702,0.013796648010611534
1.6825284957885742,0.026817237958312035,1.6557112578302622,0.004091869108378887,0.6666666666666667,0.0026263431645929813,0.007746974937617779
1.7174861431121826,0.02118653617799282,1.6962996069341898,0.0023995637893676758,0.6666666666666667,0.0019212854094803333,0.004623214714229107
1.747336745262146,0.016461044549942017,1.730875700712204,0.001473118900321424,0.6666666666666667,0.001491954200901091,0.0028700432740151882
1.7685459852218628,0.012510323897004128,1.7560356613248587,0.0009422997827641666,0.6666666666666667,0.0010846933582797647,0.0018497109413146973
1.7846195697784424,0.00899588130414486,1.7756236884742975,0.0005936126108281314,0.6666666666666667,0.000741250638384372,0.001170088886283338
1.7973825931549072,0.00627988763153553,1.7911027055233717,0.00035131972981616855,0.6666666666666667,0.0005511647905223072,0.0006948212976567447
1.8070712089538574,0.005178028251975775,1.8018931807018816,0.00021799406385980546,0.6666666666666667,0.014001182280480862,0.0004321932792663574
1.8155946731567383,0.0041863275691866875,1.8114083455875516,0.00013934573507867754,0.6666666666666667,0.01315696258097887,0.0002767543192021549
1.8253353834152222,0.0034005797933787107,1.8219348036218435,8.600950241088867e-05,0.6666666666666667,0.012220468372106552,0.0001710653305053711
1.8350932598114014,0.002994304057210684,1.8320989557541907,5.307793617248535e-05,0.6666666666666667,0.011758459731936455,0.00010571877646725625
1.8478507995605469,0.002781303133815527,1.8450694964267313,3.1948089599609375e-05,0.6666666666666667,0.012593830935657024,6.370743358274922e-05
1.8797023296356201,0.0026487032882869244,1.8770536263473332,1.8030405044555664e-05,0.6666666666666667,0.011568835936486721,3.600120544433594e-05
0.9178746938705444,0.28956112265586853,0.6283135712146759,0.1655336320400238,0.6666666666666667,0.010390175506472588,0.2434386909008026
0.9061685800552368,0.27588406205177307,0.6302845180034637,0.14942948520183563,0.6666666666666667,0.010531635023653507,0.21248631179332733
0.9026035070419312,0.26572185754776,0.6368816494941711,0.14215059578418732,0.6666666666666667,0.009873713366687298,0.19783209264278412
0.9242792129516602,0.25827106833457947,0.6660081446170807,0.13879425823688507,0.6666666666666667,0.009027021005749702,0.19104278087615967
0.9546160697937012,0.25148606300354004,0.7031300067901611,0.1369073987007141,0.6666666666666667,0.008761374279856682,0.18755756318569183
0.985601544380188,0.24346868693828583,0.7421328574419022,0.13513833284378052,0.6666666666666667,0.009057652205228806,0.18504881858825684
1.013464331626892,0.2353525459766388,0.7781117856502533,0.13379967212677002,0.6666666666666667,0.010318356566131115,0.18423065543174744
1.039039134979248,0.2296842634677887,0.8093548715114594,0.13314707577228546,0.6666666666666667,0.010563558898866177,0.1850535124540329
1.0639022588729858,0.22538980841636658,0.8385124504566193,0.13261297345161438,0.6666666666666667,0.009434845298528671,0.18693235516548157
1.0871917009353638,0.2191554307937622,0.8680362701416016,0.1306624710559845,0.6666666666666667,0.011494191363453865,0.1881348192691803
1.1083557605743408,0.2111629694700241,0.8971927911043167,0.12739050388336182,0.6666666666666667,0.016162214800715446,0.18890774250030518
1.1285396814346313,0.20322608947753906,0.9253135919570923,0.12289437651634216,0.6666666666666667,0.014844403602182865,0.1896081417798996
1.1488697528839111,0.19626948237419128,0.9526002705097198,0.1176990419626236,0.6666666666666667,0.009702897630631924,0.19075140357017517
1.172062635421753,0.19731906056404114,0.9747435748577118,0.11377733945846558,0.6666666666666667,0.01854815147817135,0.194991797208786
1.2032313346862793,0.20139549672603607,1.0018358379602432,0.11517159640789032,0.6666666666666667,0.02135218307375908,0.20605096220970154
1.2465614080429077,0.21217700839042664,1.034384399652481,0.12701991200447083,0.6666666666666667,0.022272687405347824,0.23027446866035461
1.2999382019042969,0.23013804852962494,1.069800153374672,0.15261490643024445,0.6666666666666667,0.023951880633831024,0.2688274383544922
1.3555850982666016,0.26666176319122314,1.0889233350753784,0.19853387773036957,0.6666666666666667,0.02084268257021904,0.319571316242218
1.4159140586853027,0.30920612812042236,1.1067079305648804,0.2580811679363251,0.6666666666666667,0.021758215501904488,0.3640267252922058
1.554017424583435,0.3498278856277466,1.2041895389556885,0.3126152753829956,0.6666666666666667,0.020849473774433136,0.3940281569957733
1.6163406372070312,0.3665953278541565,1.2497453093528748,0.3352699875831604,0.6666666666666667,0.019625592976808548,0.41191768646240234
1.6190370321273804,0.39360007643699646,1.225436955690384,0.35073113441467285,0.6666666666666667,0.019012130796909332,0.4324837327003479
1.6097663640975952,0.433721125125885,1.1760452389717102,0.3541646897792816,0.6666666666666667,0.02257780358195305,0.4481815695762634
1.5954313278198242,0.48988717794418335,1.1055441498756409,0.3426407277584076,0.6666666666666667,0.020641470327973366,0.44463205337524414
1.593428611755371,0.5607424974441528,1.0326861143112183,0.3411657214164734,0.6666666666666667,0.017678869888186455,0.44094181060791016
1.6100032329559326,0.6408489346504211,0.9691542983055115,0.3600192964076996,0.6666666666666667,0.015513017773628235,0.454669713973999
1.6408135890960693,0.7299820184707642,0.9108315706253052,0.39545440673828125,0.6666666666666667,0.013657016679644585,0.4875010848045349
1.672238826751709,0.8247587084770203,0.8474801182746887,0.4389966130256653,0.6666666666666667,0.011315376497805119,0.5305174589157104
1.6759223937988281,0.900338888168335,0.7755835056304932,0.4669862687587738,0.6666666666666667,0.009875996969640255,0.5610317587852478
1.6339645385742188,0.944000244140625,0.6899642944335938,0.4645079970359802,0.6666666666666667,0.011131228879094124,0.5664489269256592
1.5840057134628296,0.9189579486846924,0.6650477647781372,0.42520833015441895,0.6666666666666667,0.007902711629867554,0.5382091999053955
1.548685073852539,0.8859609961509705,0.6627240777015686,0.3871098458766937,0.6666666666666667,0.00780459912493825,0.5044194459915161
1.5205628871917725,0.8621883392333984,0.658374547958374,0.36802706122398376,0.6666666666666667,0.007238111458718777,0.4875611960887909
1.4961862564086914,0.840445876121521,0.6557403802871704,0.36018651723861694,0.6666666666666667,0.006854582577943802,0.483072966337204
1.4739391803741455,0.8393878936767578,0.6345512866973877,0.35889655351638794,0.6666666666666667,0.007888255640864372,0.4871433973312378
1.454087495803833,0.8116328716278076,0.6424546241760254,0.3567473888397217,0.6666666666666667,0.010200407356023788,0.4936080574989319
1.4320204257965088,0.7834160327911377,0.6486043930053711,0.353838175535202,0.6666666666666667,0.022301657125353813,0.5005237460136414
1.4153220653533936,0.7570978999137878,0.6582241654396057,0.3477100729942322,0.6666666666666667,0.017749009653925896,0.5031619071960449
1.3990243673324585,0.7324256300926208,0.6665987372398376,0.33814486861228943,0.6666666666666667,0.018238604068756104,0.5009193420410156
1.3831404447555542,0.7039420008659363,0.6791984438896179,0.3259750306606293,0.6666666666666667,0.008827741257846355,0.4948452115058899
1.3652887344360352,0.6702908277511597,0.6949979066848755,0.31173813343048096,0.6666666666666667,0.012203861027956009,0.4855981469154358
1.3456605672836304,0.6243517994880676,0.7213087677955627,0.29362842440605164,0.6666666666666667,0.02828558161854744,0.4706461429595947
1.3307709693908691,0.5789604187011719,0.7518105506896973,0.2739618122577667,0.6666666666666667,0.048686087131500244,0.4476861357688904
1.3187532424926758,0.5399986505508423,0.7787545919418335,0.25360187888145447,0.6666666666666667,0.07666809856891632,0.41599607467651367
1.3360642194747925,0.5052474141120911,0.8308168053627014,0.2305852621793747,0.6666666666666667,0.04604621231555939,0.3771706223487854
1.3547661304473877,0.47124847769737244,0.8835176527500153,0.1983821988105774,0.6666666666666667,0.025353023782372475,0.321269154548645
1.360285758972168,0.4486454427242279,0.9116403162479401,0.16707025468349457,0.6666666666666667,0.024540839716792107,0.27007269859313965
1.3655070066452026,0.44872626662254333,0.9167807400226593,0.1465131640434265,0.6666666666666667,0.015280700288712978,0.24109208583831787
1.3768603801727295,0.43907877802848816,0.9377816021442413,0.13583898544311523,0.6666666666666667,0.004726015962660313,0.2303355187177658
1.4007863998413086,0.4787105917930603,0.9220758080482483,0.17226934432983398,0.6666666666666667,0.005370985250920057,0.296863853931427
1.4353593587875366,0.5047504305839539,0.9306089282035828,0.23255401849746704,0.6666666666666667,0.006594817619770765,0.3780519962310791
1.5103180408477783,0.50164794921875,1.0086700916290283,0.24404826760292053,0.6666666666666667,0.006462079472839832,0.38186928629875183
1.549178123474121,0.49136388301849365,1.0578142404556274,0.24675974249839783,0.6666666666666667,0.008417217992246151,0.37866467237472534
1.5875616073608398,0.4909510314464569,1.096610575914383,0.2469135969877243,0.6666666666666667,0.010418231599032879,0.37863343954086304
1.6268768310546875,0.5038150548934937,1.1230617761611938,0.261322945356369,0.6666666666666667,0.04602611064910889,0.39437270164489746
1.6639928817749023,0.5280548334121704,1.135938048362732,0.29072266817092896,0.6666666666666667,0.039085425436496735,0.42091065645217896
1.6983146667480469,0.5627567172050476,1.1355579495429993,0.3146462142467499,0.6666666666666667,0.03214015066623688,0.44097983837127686
1.7252941131591797,0.6064385175704956,1.118855595588684,0.3340655267238617,0.6666666666666667,0.04177042841911316,0.4613693654537201
1.7291078567504883,0.635900616645813,1.0932072401046753,0.33936065435409546,0.6666666666666667,0.05488905683159828,0.4702146649360657
1.712636947631836,0.7140909433364868,0.9985460042953491,0.36142390966415405,0.6666666666666667,0.03702147305011749,0.49959704279899597
1.6980198621749878,0.858128547668457,0.8398913145065308,0.4310445189476013,0.6666666666666667,0.03719693049788475,0.5837372541427612
2.143336296081543,0.7415253520011902,1.4018109440803528,0.3571225106716156,0.6666666666666667,0.04547964408993721,0.39840468764305115
2.076960325241089,0.5336827039718628,1.543277621269226,0.22890421748161316,0.6666666666666667,0.05287685990333557,0.2734885811805725
2.1094369888305664,0.4411633014678955,1.668273687362671,0.29050737619400024,0.6666666666666667,0.07531017810106277,0.33583685755729675
2.1914260387420654,0.41541680693626404,1.7760092318058014,0.317905992269516,0.6666666666666667,0.09502103924751282,0.3531125485897064
2.213609457015991,0.3985188901424408,1.8150905668735504,0.31471654772758484,0.6666666666666667,0.08640579134225845,0.34708091616630554
2.212212562561035,0.31987056136131287,1.8923420011997223,0.3340614438056946,0.6666666666666667,0.04401981085538864,0.3628481328487396
2.310795783996582,0.4960706830024719,1.81472510099411,0.3534674048423767,0.6666666666666667,0.031467877328395844,0.3734811246395111
2.1637606620788574,0.3114197254180908,1.8523409366607666,0.3315421938896179,0.6666666666666667,0.04823487997055054,0.358476459980011
2.2043800354003906,0.40397030115127563,1.800409734249115,0.35001641511917114,0.6666666666666667,0.07128249108791351,0.36585375666618347
2.136566638946533,0.3459394574165344,1.7906271815299988,0.3262951374053955,0.6666666666666667,0.06864574551582336,0.34881412982940674
2.113776206970215,0.32721805572509766,1.7865581512451172,0.34816473722457886,0.6666666666666667,0.05605973303318024,0.3623463809490204
2.030482530593872,0.3099018335342407,1.7205806970596313,0.27228760719299316,0.6666666666666667,0.03790847212076187,0.3073548674583435
2.035862922668457,0.21599893271923065,1.8198639899492264,0.28764089941978455,0.6666666666666667,0.024102190509438515,0.33076104521751404
2.016136884689331,0.12245967239141464,1.8936772122979164,0.06316791474819183,0.6666666666666667,0.015356532298028469,0.10408123582601547
2.038668632507324,0.12575963139533997,1.9129090011119843,0.057880550622940063,0.6666666666666667,0.009534885175526142,0.10303079336881638
2.043872833251953,0.11093251407146454,1.9329403191804886,0.05528848618268967,0.6666666666666667,0.009328015148639679,0.10513504594564438
2.046143054962158,0.09401204437017441,1.9521310105919838,0.050131361931562424,0.6666666666666667,0.008775181137025356,0.10113520920276642
2.0537333488464355,0.08840034902095795,1.9653329998254776,0.05069374293088913,0.6666666666666667,0.011425153352320194,0.10083052515983582
2.0509285926818848,0.055341511964797974,1.9955870807170868,0.015084296464920044,0.6666666666666667,0.013221721164882183,0.03181397169828415
2.0221261978149414,0.04812481626868248,1.974001381546259,0.009340356104075909,0.6666666666666667,0.014905201271176338,0.019284766167402267
1.9583721160888672,0.05761311948299408,1.900758996605873,0.010294169187545776,0.6666666666666667,0.015888776630163193,0.021048735827207565
1.86508309841156,0.0696665421128273,1.7954165562987328,0.013214330188930035,0.6666666666666667,0.016210895031690598,0.027132263407111168
1.7477567195892334,0.07524417340755463,1.6725125461816788,0.01315661333501339,0.6666666666666667,0.01770656183362007,0.02712072990834713
1.7191381454467773,0.0756499320268631,1.6434882134199142,0.010061463341116905,0.6666666666666667,0.017379166558384895,0.020580997690558434
1.724365472793579,0.07654614746570587,1.6478193253278732,0.00887768529355526,0.6666666666666667,0.01914343424141407,0.017906000837683678
1.6841214895248413,0.08295965939760208,1.6011618301272392,0.010159522294998169,0.6666666666666667,0.021411344408988953,0.02015162631869316
1.6771612167358398,0.08963090181350708,1.5875303149223328,0.012568245641887188,0.6666666666666667,0.022054161876440048,0.024333488196134567
1.6743378639221191,0.09016608446836472,1.5841717794537544,0.014698585495352745,0.6666666666666667,0.02371472865343094,0.027508428320288658
1.6628021001815796,0.089458167552948,1.5733439326286316,0.01906643435359001,0.6666666666666667,0.030386708676815033,0.03417007252573967
1.6495585441589355,0.09581705927848816,1.5537414848804474,0.027709990739822388,0.6666666666666667,0.07990945875644684,0.04717256873846054
1.6398414373397827,0.1114795133471489,1.5283619239926338,0.043462127447128296,0.6666666666666667,0.07944154739379883,0.06941734999418259
1.6418442726135254,0.13889461755752563,1.5029496550559998,0.06827814877033234,0.6666666666666667,0.047713637351989746,0.10132063925266266
1.646371603012085,0.1734963059425354,1.4728752970695496,0.10283755511045456,0.6666666666666667,0.018579648807644844,0.14130070805549622
1.654170036315918,0.2104324996471405,1.4437375366687775,0.14089518785476685,0.6666666666666667,0.027397889643907547,0.18194544315338135
1.660199522972107,0.24269387125968933,1.4175056517124176,0.17452077567577362,0.6666666666666667,0.03663017228245735,0.22021989524364471
1.6573255062103271,0.3090287446975708,1.3482967615127563,0.2095755785703659,0.6666666666666667,0.036825742572546005,0.26582658290863037
1.6290620565414429,0.4235725402832031,1.2054895162582397,0.271375834941864,0.6666666666666667,0.03390515223145485,0.3443685472011566
1.8296716213226318,0.07201378792524338,1.7576578333973885,0.07298847287893295,0.6666666666666667,0.030369965359568596,0.14580130577087402
1.5686273574829102,0.04239451140165329,1.5262328460812569,0.016553005203604698,0.6666666666666667,0.0346854068338871,0.03412606567144394
1.3596633672714233,0.0369647853076458,1.3226985819637775,0.011199703440070152,0.6666666666666667,0.03958653286099434,0.02241959236562252
1.1447906494140625,0.04702199622988701,1.0977686531841755,0.017781734466552734,0.6666666666666667,0.0266726091504097,0.03521191328763962
0.9271613955497742,0.07807976007461548,0.8490816354751587,0.038999319076538086,0.6666666666666667,0.01448105275630951,0.07631659507751465
0.8625155687332153,0.08592109382152557,0.7765944749116898,0.04249978065490723,0.6666666666666667,0.027030162513256073,0.08219577372074127
0.9859665632247925,0.09255721420049667,0.8934093490242958,0.036557476967573166,0.6666666666666667,0.017969505861401558,0.06941857188940048
1.118579387664795,0.09335842728614807,1.0252209603786469,0.028034549206495285,0.6666666666666667,0.037283871322870255,0.05168929696083069
1.2508103847503662,0.08581440895795822,1.164995975792408,0.019561221823096275,0.6666666666666667,0.034523941576480865,0.03604251146316528
1.3949410915374756,0.08532404899597168,1.309617042541504,0.020297061651945114,0.6666666666666667,0.025715749710798264,0.03745618462562561
1.481184720993042,0.10936102271080017,1.3718236982822418,0.04313395544886589,0.6666666666666667,0.016816623508930206,0.0756872147321701
1.4715174436569214,0.1737745851278305,1.2977428585290909,0.09865549206733704,0.6666666666666667,0.01305762305855751,0.15528587996959686
1.3910945653915405,0.2438061535358429,1.1472884118556976,0.16144810616970062,0.6666666666666667,0.009611355140805244,0.22309915721416473
1.382307767868042,0.2870362401008606,1.0952715277671814,0.20190021395683289,0.6666666666666667,0.006866600830107927,0.26572585105895996
1.444077491760254,0.3592183291912079,1.084859162569046,0.23398834466934204,0.6666666666666667,0.005032806657254696,0.30953705310821533
1.5236214399337769,0.453774631023407,1.0698468089103699,0.26153725385665894,0.6666666666666667,0.0035446633119136095,0.3454930782318115
1.6879996061325073,0.0926927849650383,1.595306821167469,0.03730092570185661,0.6666666666666667,0.0027794905472546816,0.07092645019292831
1.6401485204696655,0.07561168074607849,1.564536839723587,0.02170379087328911,0.6666666666666667,0.0031041568145155907,0.041301559656858444
1.6104099750518799,0.06055944412946701,1.5498505309224129,0.01238692831248045,0.6666666666666667,0.004996077623218298,0.023530762642621994
1.5796412229537964,0.045543767511844635,1.5340974554419518,0.0062841079197824,0.6666666666666667,0.0070410375483334064,0.012128552421927452
1.5506404638290405,0.03403496369719505,1.5166055001318455,0.0034830670338124037,0.6666666666666667,0.008404487743973732,0.00682800030335784
1.6005252599716187,0.028132271021604538,1.5723929889500141,0.002279559848830104,0.6666666666666667,0.00827956385910511,0.004508684389293194
1.647068977355957,0.023626968264579773,1.6234420090913773,0.0016509592533111572,0.6666666666666667,0.0074225193820893764,0.003276139497756958
1.698969841003418,0.020282309502363205,1.6786875315010548,0.00131148099899292,0.6666666666666667,0.006493174470961094,0.002605944871902466
1.7627949714660645,0.01775461435317993,1.7450403571128845,0.0010109643917530775,0.6666666666666667,0.00552657525986433,0.0020070672035217285
1.7791123390197754,0.015822043642401695,1.7632902953773737,0.0006612241268157959,0.6666666666666667,0.0034311944618821144,0.0013107260456308722
1.7534863948822021,0.015003954991698265,1.7384824398905039,0.0005487303133122623,0.6666666666666667,0.0028555113822221756,0.0010876159649342299
1.872209906578064,0.015800654888153076,1.8564092516899109,0.0006413459777832031,0.6666666666666667,0.0037888812366873026,0.001269916770979762
1.8783624172210693,0.01755046471953392,1.8608119525015354,0.000927656888961792,0.6666666666666667,0.003908978775143623,0.0018340846290811896
1.8259996175765991,0.019781555980443954,1.8062180615961552,0.0016249418258666992,0.6666666666666667,0.0031517180614173412,0.0031990509014576674
1.7825944423675537,0.024984940886497498,1.7576095014810562,0.0036807358264923096,0.6666666666666667,0.0012711310992017388,0.0071553392335772514
1.7542533874511719,0.03341563791036606,1.7208377495408058,0.009235680103302002,0.6666666666666667,,0.017494499683380127
1.7382335662841797,0.04491334408521652,1.6933202221989632,0.020955493673682213,0.6666666666666667,,0.0379803404211998
1.7313941717147827,0.058290138840675354,1.6731040328741074,0.038283489644527435,0.6666666666666667,,0.06546389311552048
1.7278649806976318,0.07071758806705475,1.657147392630577,0.05369585007429123,0.6666666666666667,,0.08761777728796005
1.7290805578231812,0.07970818877220154,1.6493723690509796,0.05995318293571472,0.6666666666666667,,0.0968429371714592
1.7500194311141968,0.0886133462190628,1.661406084895134,0.06151076406240463,0.6666666666666667,,0.10095682740211487
1.793083667755127,0.1015014499425888,1.6915822178125381,0.06337019801139832,0.6666666666666667,,0.10718971490859985
1.872629165649414,0.11634550988674164,1.7562836557626724,0.06358776986598969,0.6666666666666667,,0.11285112798213959
1.8815183639526367,0.12697042524814606,1.7545479387044907,0.058609675616025925,0.6666666666666667,,0.10901656746864319
1.8966548442840576,0.1303824484348297,1.766272395849228,0.04988253116607666,0.6666666666666667,,0.09405802190303802


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/symm_kl_120/attn_ent/DummyExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
0.9141010046005249,1.2857202291488647,-0.37161922454833984,0.46209871768951416,0.5,1.0620942115783691,0.5085312128067017
1.9977296590805054,0.8487666845321655,1.1489629745483398,0.35349178314208984,0.33333333333333337,1.2832313776016235,0.5524479746818542
1.0725780725479126,1.225447416305542,-0.1528693437576294,0.619329571723938,0.5,0.9315094351768494,0.7838373184204102
1.5987014770507812,1.2721054553985596,0.3265960216522217,0.7448195219039917,0.5,0.8238787055015564,0.7901782393455505
1.2495559453964233,0.9430302977561951,0.30652564764022827,0.3986041247844696,0.33333333333333337,0.896618664264679,0.6407995820045471
1.196056842803955,1.076224684715271,0.11983215808868408,0.4629363417625427,0.5,1.1048071384429932,0.6109104156494141
0.7381972074508667,1.1942027807235718,-0.4560055732727051,0.5090683102607727,0.16666666666666663,0.8423444032669067,0.771155595779419
0.4170524775981903,1.3575810194015503,-0.94052854180336,0.6167305707931519,0.6666666666666667,0.953201949596405,0.7342893481254578
0.6229710578918457,1.0406556129455566,-0.41768455505371094,0.5602483749389648,0.8333333333333334,0.83270663022995,0.7706713676452637
0.6177117228507996,1.5961410999298096,-0.97842937707901,0.6423892974853516,0.6666666666666667,1.2831958532333374,0.8967598676681519
1.1706578731536865,1.4624322652816772,-0.2917743921279907,0.5573828220367432,0.5,0.9164321422576904,0.7339074015617371
1.181230902671814,0.49311262369155884,0.6881182789802551,0.5445006489753723,0.6666666666666667,1.0542985200881958,0.7353829145431519
0.3312535285949707,1.7246850728988647,-1.393431544303894,0.9218737483024597,0.5,0.9676862359046936,0.99504154920578
0.48808014392852783,0.8399869799613953,-0.35190683603286743,0.5999096632003784,0.5,1.028182029724121,0.8353790640830994
0.8619863390922546,0.8325328230857849,0.029453516006469727,0.5245678424835205,0.5,0.7260192036628723,0.6827560663223267
0.8596588969230652,0.9143257141113281,-0.05466681718826294,0.6083346605300903,0.5,1.1257323026657104,0.6930229663848877
1.115504264831543,0.3651730418205261,0.7503312230110168,0.21018104255199432,0.5,1.1221438646316528,0.3806247115135193
0.981662392616272,0.7505326271057129,0.23112976551055908,0.39831504225730896,0.0,1.0438148975372314,0.5169224739074707
0.8329259753227234,1.014183759689331,-0.18125778436660767,0.5419319868087769,0.33333333333333337,0.8198062777519226,0.6818687319755554
1.2803544998168945,1.1267855167388916,0.15356898307800293,0.4462667405605316,0.33333333333333337,0.9765408635139465,0.563890814781189
0.7988447546958923,1.1820924282073975,-0.3832476735115051,0.40565627813339233,0.8333333333333334,0.5737171173095703,0.5119014382362366
0.7352087497711182,1.1131410598754883,-0.3779323101043701,0.318106472492218,0.6666666666666667,1.1253626346588135,0.4147936701774597
1.216688632965088,1.3066015243530273,-0.08991289138793945,0.49272000789642334,0.33333333333333337,1.1004035472869873,0.5898004770278931
0.9882326126098633,1.4408267736434937,-0.45259416103363037,0.7192659378051758,0.6666666666666667,0.7610717415809631,0.7803833484649658
0.7316365242004395,1.5513620376586914,-0.819725513458252,0.6518060564994812,0.8333333333333334,1.0982252359390259,0.6707097887992859
1.3817819356918335,1.0035966634750366,0.3781852722167969,0.4232253432273865,0.0,0.9995453953742981,0.4860156774520874
1.2175081968307495,1.1841692924499512,0.03333890438079834,0.5364930033683777,0.33333333333333337,1.1296924352645874,0.6049727201461792
0.7558267116546631,1.5968103408813477,-0.8409836292266846,0.7303378582000732,0.6666666666666667,1.00652277469635,0.7841264605522156
1.1888749599456787,1.2772541046142578,-0.0883791446685791,0.5761617422103882,0.5,1.1104367971420288,0.7126480937004089
1.2856733798980713,1.312645673751831,-0.026972293853759766,0.6609964370727539,0.33333333333333337,1.2480981349945068,0.7967046499252319
1.5449473857879639,0.9726526141166687,0.5722947716712952,0.393962025642395,0.6666666666666667,1.0845472812652588,0.580065131187439
1.0136353969573975,1.465867042541504,-0.45223164558410645,0.5812419652938843,0.5,1.2733056545257568,0.6121575236320496
1.5596892833709717,1.119724988937378,0.43996429443359375,0.40084967017173767,0.8333333333333334,0.9631243348121643,0.5426654815673828
1.3364737033843994,1.2251546382904053,0.11131906509399414,0.5074094533920288,0.6666666666666667,0.8606944680213928,0.6736887693405151
1.060261607170105,1.3992074728012085,-0.3389458656311035,0.6043193340301514,0.6666666666666667,1.119140863418579,0.7287375926971436
1.0871174335479736,1.0125635862350464,0.07455384731292725,0.40639805793762207,0.33333333333333337,1.2385283708572388,0.6212978363037109
1.2310073375701904,1.0223302841186523,0.20867705345153809,0.46321767568588257,0.5,0.5142551064491272,0.6004276871681213
1.4889533519744873,1.0832135677337646,0.40573978424072266,0.4392217993736267,0.33333333333333337,0.7056443095207214,0.5837290287017822
1.3248393535614014,1.3928536176681519,-0.06801426410675049,0.5443048477172852,0.5,1.0639199018478394,0.7151446342468262
1.1000733375549316,1.378462553024292,-0.27838921546936035,0.6394101977348328,0.33333333333333337,1.121855616569519,0.7810227870941162
0.8515404462814331,1.408158302307129,-0.5566178560256958,0.4865123927593231,0.6666666666666667,0.7432567477226257,0.6108483076095581
1.1313254833221436,1.2007932662963867,-0.06946778297424316,0.6362780928611755,0.5,0.9589924812316895,0.7289793491363525
0.8630237579345703,1.0069408416748047,-0.14391708374023438,0.417153000831604,0.5,0.723132312297821,0.5183789730072021
0.8145997524261475,1.0269441604614258,-0.21234440803527832,0.40257519483566284,0.33333333333333337,0.989738404750824,0.5522205233573914
1.459004282951355,0.7338221073150635,0.7251821756362915,0.2675606608390808,0.5,1.0183355808258057,0.34300345182418823
1.499582052230835,0.783882737159729,0.715699315071106,0.3179989457130432,0.0,0.522543728351593,0.4595217704772949
1.0698134899139404,1.1934033632278442,-0.12358987331390381,0.5439399480819702,0.16666666666666663,0.7718024849891663,0.6812843084335327
1.2157721519470215,0.7091248035430908,0.5066473484039307,0.30817243456840515,0.5,0.4440419375896454,0.48334890604019165
1.201948642730713,1.2505348920822144,-0.048586249351501465,0.4802422523498535,0.5,0.8922160267829895,0.615843653678894
1.1840119361877441,1.2328109741210938,-0.04879903793334961,0.6247327327728271,0.6666666666666667,1.1711565256118774,0.6558364629745483
0.6932395696640015,1.4435310363769531,-0.7502914667129517,0.7064757347106934,0.6666666666666667,0.9539283514022827,0.7398804426193237
0.8006691932678223,1.6134729385375977,-0.8128037452697754,0.7363368272781372,0.5,1.0393198728561401,0.7855765223503113
0.5950928926467896,0.8683844804763794,-0.27329158782958984,0.4830579459667206,0.33333333333333337,0.7652825713157654,0.5673028826713562
1.287646770477295,0.8286628723144531,0.4589838981628418,0.5272027850151062,0.33333333333333337,0.9819186925888062,0.5899505615234375
1.1074414253234863,0.8588857650756836,0.24855566024780273,0.4372559189796448,0.16666666666666663,0.9671254754066467,0.4851609170436859
0.6585463285446167,0.7289482355117798,-0.07040190696716309,0.46202439069747925,0.33333333333333337,1.3288935422897339,0.5542378425598145
0.9016656279563904,1.0397261381149292,-0.13806051015853882,0.47666510939598083,1.0,1.1024326086044312,0.6137669086456299
1.187182903289795,0.8324577212333679,0.354725182056427,0.41641920804977417,0.16666666666666663,0.9744461178779602,0.5150777697563171
0.8246126174926758,0.8279135227203369,-0.003300905227661133,0.4133753776550293,0.33333333333333337,0.8165443539619446,0.4616871774196625
1.1099750995635986,0.8089005351066589,0.3010745644569397,0.4131697118282318,0.33333333333333337,0.949203610420227,0.5762222409248352
0.48423680663108826,1.18986177444458,-0.7056249678134918,0.39899393916130066,0.6666666666666667,1.6371203660964966,0.4369767904281616
1.4477896690368652,0.9647037386894226,0.4830859303474426,0.4041323661804199,0.5,1.227281928062439,0.48397302627563477
1.079147219657898,1.158646821975708,-0.07949960231781006,0.5112117528915405,0.8333333333333334,0.9418413639068604,0.5747811198234558
1.1490113735198975,1.5422285795211792,-0.39321720600128174,0.685099720954895,0.33333333333333337,0.710671067237854,0.8986219167709351
1.3879116773605347,1.5928752422332764,-0.2049635648727417,0.7193440794944763,0.5,1.2500742673873901,0.8371163606643677
1.2685834169387817,1.3813022375106812,-0.11271882057189941,0.7897624969482422,0.5,0.9900231957435608,0.8331584930419922
0.4561382234096527,1.5523874759674072,-1.0962492525577545,0.5855220556259155,0.6666666666666667,0.6326504349708557,0.7899760007858276
1.1310065984725952,1.1557939052581787,-0.024787306785583496,0.5635695457458496,0.5,0.8060430884361267,0.7105731964111328
1.2895469665527344,1.4032678604125977,-0.11372089385986328,0.8313988447189331,0.5,1.1226534843444824,0.8594715595245361
1.3168306350708008,1.1181621551513672,0.1986684799194336,0.7034546136856079,0.6666666666666667,0.957706868648529,0.7912895083427429
0.9878324270248413,1.0764888525009155,-0.08865642547607422,0.5345461964607239,0.6666666666666667,1.086393117904663,0.6795536875724792
1.7305619716644287,0.2789783179759979,1.4515836536884308,0.43146294355392456,0.16666666666666663,0.9737744331359863,0.4716201424598694
0.46922382712364197,1.8335692882537842,-1.3643454611301422,0.8724059462547302,0.6666666666666667,0.9347285032272339,0.9834882616996765
0.996766984462738,1.407442331314087,-0.4106753468513489,0.6951431035995483,1.0,0.7471444606781006,0.8563981056213379
1.1816637516021729,1.584115982055664,-0.4024522304534912,0.7228590846061707,0.6666666666666667,0.5379248857498169,0.876772403717041
1.3352224826812744,1.3590730428695679,-0.023850560188293457,0.6844109296798706,0.8333333333333334,0.9090922474861145,0.7642463445663452
1.070997714996338,2.1019062995910645,-1.0309085845947266,0.9146683216094971,0.6666666666666667,0.5777490735054016,0.9970253705978394
1.9984965324401855,0.5654499530792236,1.433046579360962,0.34277743101119995,0.33333333333333337,0.5591062307357788,0.4423578679561615
1.6821327209472656,0.8117789030075073,0.8703538179397583,0.6737297773361206,0.33333333333333337,1.234897494316101,0.7596232295036316
2.0081310272216797,0.43889912962913513,1.5692318975925446,0.5059707164764404,0.5,0.8839531540870667,0.5739266276359558
0.9319722056388855,1.5686792135238647,-0.6367070078849792,0.7120418548583984,0.33333333333333337,0.43118155002593994,0.8281583786010742
1.5348066091537476,1.2708486318588257,0.2639579772949219,0.550764799118042,0.5,0.9338639378547668,0.7460953593254089
1.6548218727111816,1.480023741722107,0.1747981309890747,0.7089914679527283,0.33333333333333337,0.6864755749702454,0.8607465624809265
1.4822471141815186,1.409075140953064,0.07317197322845459,0.5341688394546509,0.6666666666666667,0.6781901121139526,0.7459063529968262
1.2865172624588013,1.3410122394561768,-0.05449497699737549,0.8081931471824646,0.5,1.2944129705429077,0.8913127779960632
1.6809968948364258,1.4431989192962646,0.23779797554016113,0.8403724431991577,0.6666666666666667,0.7489921450614929,0.993966281414032
0.4659842252731323,1.7663285732269287,-1.3003443479537964,0.7067097425460815,0.5,0.5830263495445251,0.8198208808898926
0.985729455947876,1.653721809387207,-0.667992353439331,0.6155171394348145,0.33333333333333337,0.6255747675895691,0.7753095626831055
1.5157612562179565,1.4515736103057861,0.06418764591217041,0.544607937335968,0.16666666666666663,0.9433494210243225,0.6806392073631287
1.7756507396697998,0.9458022117614746,0.8298485279083252,0.5405151844024658,0.16666666666666663,0.9753949046134949,0.5795384049415588
1.1006176471710205,1.7246164083480835,-0.623998761177063,0.7130708694458008,0.5,0.8886744379997253,0.8845150470733643
1.4205479621887207,0.6732316017150879,0.7473163604736328,0.3505173325538635,0.33333333333333337,0.7663682699203491,0.5175673961639404
1.2880244255065918,1.1752136945724487,0.11281073093414307,0.5747218728065491,0.5,0.7440397143363953,0.7365508079528809
1.3857104778289795,1.0587929487228394,0.32691752910614014,0.5722445249557495,0.33333333333333337,0.8519995808601379,0.7153981924057007
1.2061967849731445,1.2485336065292358,-0.04233682155609131,0.6926928758621216,0.5,1.0199388265609741,0.8356817960739136
1.1379618644714355,1.220231056213379,-0.08226919174194336,0.5553197264671326,0.33333333333333337,0.6284114718437195,0.7737607955932617
0.7389423251152039,1.3177435398101807,-0.5788012146949768,0.6437334418296814,0.6666666666666667,0.7371978759765625,0.8829243183135986
0.875968337059021,1.5754623413085938,-0.6994940042495728,0.8668698072433472,0.33333333333333337,0.9591799378395081,0.9080719947814941
1.3073992729187012,0.749524712562561,0.5578745603561401,0.4422241151332855,0.16666666666666663,0.9692873358726501,0.5266537070274353
1.4580892324447632,0.39831972122192383,1.0597695112228394,0.21761417388916016,0.33333333333333337,0.9096586108207703,0.45922359824180603
0.8912925124168396,1.4437167644500732,-0.5524242520332336,0.7321144342422485,0.6666666666666667,0.8410716652870178,0.7827986478805542
1.4050859212875366,1.1739767789840698,0.2311091423034668,0.6717466115951538,0.5,1.1538722515106201,0.7783664464950562
1.4067362546920776,0.7565046548843384,0.6502315998077393,0.3236582279205322,0.5,0.9150013327598572,0.46464866399765015
0.4122675061225891,1.4851830005645752,-1.072915494441986,0.6292318105697632,0.5,0.8855702877044678,0.8381521105766296
1.3115568161010742,1.2976694107055664,0.013887405395507812,0.5825280547142029,0.0,0.617852509021759,0.6450822949409485
1.432283878326416,1.058289647102356,0.37399423122406006,0.370017945766449,0.5,0.8927137851715088,0.4928658902645111
1.2329704761505127,1.103750467300415,0.12922000885009766,0.7156092524528503,0.6666666666666667,0.9825258255004883,0.8679617643356323
1.311928153038025,1.203033685684204,0.1088944673538208,0.6204260587692261,0.6666666666666667,1.1971687078475952,0.6969523429870605
0.6548755168914795,1.8668321371078491,-1.2119566202163696,0.6401752233505249,1.0,0.729961097240448,0.6545658111572266
0.6338462233543396,1.1700894832611084,-0.5362432599067688,0.7660300731658936,0.16666666666666663,1.121580958366394,0.8262580633163452
1.0756261348724365,1.4747360944747925,-0.39910995960235596,0.8584098219871521,0.6666666666666667,0.8868999481201172,0.944587230682373
1.0568945407867432,0.6924252510070801,0.3644692897796631,0.31220313906669617,0.5,0.9848113656044006,0.47408318519592285
1.5326050519943237,0.7642483115196228,0.7683567404747009,0.3383355140686035,0.5,0.8197600841522217,0.4415431022644043
0.9870622158050537,1.6477584838867188,-0.660696268081665,0.6050960421562195,0.6666666666666667,1.439605474472046,0.6495057940483093
0.7661485075950623,1.413445234298706,-0.6472967267036438,0.8663707971572876,0.5,0.7343613505363464,0.9416278600692749
1.2742912769317627,1.3684190511703491,-0.09412777423858643,0.5139486789703369,0.33333333333333337,0.7368170022964478,0.6397413015365601
1.017920970916748,1.5964412689208984,-0.5785202980041504,0.8470190763473511,0.6666666666666667,0.6434676051139832,0.869203507900238
0.978581428527832,1.3730977773666382,-0.39451634883880615,0.5954517126083374,0.8333333333333334,0.9801267385482788,0.7329410314559937
1.0138283967971802,0.7827715873718262,0.231056809425354,0.4556501805782318,0.33333333333333337,0.6243560314178467,0.635650634765625
0.6254674196243286,1.2259187698364258,-0.6004513502120972,0.7529188394546509,0.6666666666666667,1.2577580213546753,0.8565462827682495
1.0788336992263794,1.5353931188583374,-0.456559419631958,0.8756014704704285,0.5,1.3846232891082764,0.9014577865600586
1.8841025829315186,0.6796892881393433,1.2044132947921753,0.276904433965683,0.16666666666666663,0.9370660185813904,0.3832493722438812
0.8951482772827148,1.2662421464920044,-0.37109386920928955,0.5495697855949402,0.6666666666666667,1.4421193599700928,0.6070682406425476
0.6499946117401123,1.6874079704284668,-1.0374133586883545,0.7932993769645691,0.6666666666666667,1.0904297828674316,0.8583469390869141
1.3568682670593262,0.9879022836685181,0.3689659833908081,0.37581342458724976,0.6666666666666667,1.0838667154312134,0.49119752645492554
0.7928056716918945,1.7536640167236328,-0.9608583450317383,0.8826311826705933,0.8333333333333334,0.8101211786270142,0.9211180210113525
1.3200095891952515,1.2950026988983154,0.025006890296936035,0.7618439197540283,0.16666666666666663,0.8132539391517639,0.8203319311141968
1.5855498313903809,0.8577212691307068,0.7278285622596741,0.6216981410980225,0.6666666666666667,0.8690974116325378,0.7725626230239868
1.7208083868026733,1.1669172048568726,0.5538911819458008,0.570862352848053,0.6666666666666667,0.7492614388465881,0.7939850091934204
0.3271179795265198,1.9634969234466553,-1.6363789439201355,0.7807862162590027,1.0,0.9060545563697815,0.8475024104118347
1.3873765468597412,1.1567072868347168,0.23066926002502441,0.7556285858154297,0.6666666666666667,0.5398496389389038,0.8074930906295776
1.9215574264526367,0.6487679481506348,1.272789478302002,0.47273024916648865,0.33333333333333337,1.1267515420913696,0.6187028288841248
0.7455004453659058,1.0561970472335815,-0.3106966018676758,0.6267973184585571,0.5,1.1390870809555054,0.7290675044059753
1.2471833229064941,1.2044720649719238,0.04271125793457031,0.6591071486473083,0.33333333333333337,0.9654910564422607,0.7791544198989868
1.2962030172348022,1.2623605728149414,0.03384244441986084,0.5440953969955444,1.0,1.2748723030090332,0.6463793516159058
0.7805308103561401,1.4323968887329102,-0.65186607837677,0.5887027978897095,0.5,1.4029566049575806,0.6440640687942505
1.8773736953735352,0.5909796953201294,1.2863940000534058,0.35032734274864197,0.16666666666666663,1.1707019805908203,0.5095739364624023
0.8573943376541138,1.3643081188201904,-0.5069137811660767,0.5658897757530212,0.5,0.9831961989402771,0.7630528211593628
1.0445356369018555,1.2917813062667847,-0.2472456693649292,0.555012583732605,0.5,0.5857057571411133,0.6206849217414856
0.5429420471191406,1.4397004842758179,-0.8967584371566772,0.6788414716720581,0.8333333333333334,1.0369709730148315,0.9140779376029968
0.9087927341461182,1.0448904037475586,-0.13609766960144043,0.41445159912109375,0.8333333333333334,0.7479367256164551,0.5340367555618286
1.1798043251037598,1.237839698791504,-0.05803537368774414,0.4808148145675659,0.6666666666666667,0.7075546383857727,0.6468827724456787
0.8345385789871216,2.033961772918701,-1.1994231939315796,0.8099948763847351,1.0,0.7310518622398376,0.9598096609115601
0.684646487236023,0.6100205779075623,0.0746259093284607,0.2146686613559723,0.8333333333333334,0.9727422595024109,0.27206602692604065
1.0741106271743774,0.269844114780426,0.8042665123939514,0.5080800652503967,0.33333333333333337,0.9849177002906799,0.6332167387008667
0.5020650625228882,0.3343963623046875,0.16766870021820068,0.45517969131469727,0.33333333333333337,1.142708420753479,0.5754958391189575
0.499036967754364,0.682256817817688,-0.18321985006332397,0.4194349944591522,0.5,0.7575969696044922,0.6035020351409912
0.712027907371521,0.3987051248550415,0.3133227825164795,0.46855878829956055,0.5,0.6268379092216492,0.5659562349319458
0.4816110134124756,1.1732333898544312,-0.6916223764419556,0.3955378532409668,0.5,0.56877201795578,0.5351026654243469
0.42293882369995117,0.9646298885345459,-0.5416910648345947,0.4294430911540985,0.6666666666666667,0.695395290851593,0.5941342115402222
0.29967066645622253,1.0318793058395386,-0.732208639383316,0.47241029143333435,0.6666666666666667,1.0479896068572998,0.5665748119354248
0.7730757594108582,0.4645209312438965,0.30855482816696167,0.2781033217906952,0.5,1.1358110904693604,0.45535966753959656
1.1998274326324463,0.4688348174095154,0.7309926152229309,0.237809419631958,0.16666666666666663,0.5330259799957275,0.45492023229599
0.45461010932922363,0.8573732376098633,-0.40276312828063965,0.4855392873287201,0.6666666666666667,1.2211966514587402,0.7565311789512634
1.109108805656433,0.44325536489486694,0.6658534407615662,0.5754098296165466,0.0,1.249922275543213,0.6454800367355347
1.0297945737838745,0.4806498885154724,0.5491446852684021,0.3356323838233948,0.16666666666666663,1.106507420539856,0.5113743543624878
0.33020907640457153,1.6701734066009521,-1.3399643301963806,0.7240368723869324,0.6666666666666667,1.2072112560272217,0.8715966939926147
1.0461621284484863,0.9375366568565369,0.10862547159194946,0.598224937915802,0.6666666666666667,1.3114073276519775,0.7156695127487183
1.1073107719421387,0.9529370665550232,0.15437370538711548,0.6570185422897339,0.33333333333333337,1.0665863752365112,0.7833724021911621
0.6074408292770386,1.0334584712982178,-0.4260176420211792,0.4641737937927246,0.33333333333333337,0.7511215806007385,0.527971625328064
0.9362658262252808,0.9939402341842651,-0.057674407958984375,0.5406442880630493,0.5,0.37289902567863464,0.6925052404403687
0.9381384253501892,1.0271319150924683,-0.08899348974227905,0.6234194040298462,0.33333333333333337,0.7858462929725647,0.7718186378479004
1.2328366041183472,0.9663597941398621,0.2664768099784851,0.4993053376674652,0.6666666666666667,0.9478316903114319,0.6117969155311584
1.1828253269195557,0.7360295653343201,0.4467957615852356,0.43928050994873047,0.33333333333333337,0.9124348163604736,0.6536871790885925
0.7637826204299927,1.4352607727050781,-0.6714781522750854,0.6048921942710876,0.5,0.9277182817459106,0.668271541595459
0.9496766924858093,1.1637359857559204,-0.21405929327011108,0.537147581577301,0.16666666666666663,1.0849003791809082,0.7077977657318115
1.0505355596542358,1.154143214225769,-0.1036076545715332,0.5189685821533203,0.5,1.2357470989227295,0.7855157852172852
1.2338266372680664,0.7040809988975525,0.5297456383705139,0.3113805949687958,0.6666666666666667,0.9782932996749878,0.5490140914916992
1.0369131565093994,1.0443122386932373,-0.007399082183837891,0.4485338628292084,0.6666666666666667,1.271099328994751,0.6711680889129639
0.7454521656036377,1.1240206956863403,-0.37856853008270264,0.42592093348503113,0.5,0.9224820137023926,0.5607136487960815
1.472407341003418,1.0678889751434326,0.40451836585998535,0.5738613605499268,0.0,0.6516448259353638,0.7515125274658203
1.0193918943405151,0.929649293422699,0.08974260091781616,0.49795961380004883,0.6666666666666667,0.9856244921684265,0.6357698440551758
1.1399104595184326,0.8831686973571777,0.2567417621612549,0.5014997720718384,0.16666666666666663,0.7340593338012695,0.5980204343795776
1.296828031539917,1.1901949644088745,0.10663306713104248,0.6351969242095947,0.16666666666666663,1.1985228061676025,0.722425103187561
0.7932982444763184,1.593637466430664,-0.8003392219543457,0.7826085090637207,0.6666666666666667,0.8045257925987244,0.8887917399406433
0.307639479637146,1.4316139221191406,-1.1239744424819946,0.6019386053085327,0.6666666666666667,0.7243849635124207,0.7615885138511658
1.02604079246521,0.7824375033378601,0.24360328912734985,0.3120570182800293,0.16666666666666663,1.2110892534255981,0.39827316999435425
1.092009425163269,1.0155209302902222,0.07648849487304688,0.47367894649505615,0.6666666666666667,0.870008647441864,0.5880069732666016
0.8444833755493164,1.477593183517456,-0.6331098079681396,0.5834736227989197,0.33333333333333337,0.9517589807510376,0.6670931577682495
1.4564969539642334,0.8763253092765808,0.5801716446876526,0.48450136184692383,0.33333333333333337,1.0172159671783447,0.5337095856666565
0.765381932258606,1.6522855758666992,-0.8869036436080933,0.6165317296981812,0.8333333333333334,0.9694872498512268,0.6769687533378601
1.0727262496948242,1.3080775737762451,-0.2353513240814209,0.5964263677597046,0.33333333333333337,1.1321114301681519,0.6911546587944031
0.8385779857635498,1.4163926839828491,-0.5778146982192993,0.5633028149604797,0.6666666666666667,1.6064627170562744,0.6242048740386963
1.1663792133331299,1.2638612985610962,-0.09748208522796631,0.42329686880111694,0.8333333333333334,1.33903169631958,0.49766653776168823
0.3769151568412781,0.9074982404708862,-0.5305830836296082,0.5595494508743286,0.5,1.2717689275741577,0.7040024995803833
1.3880867958068848,0.2360079288482666,1.1520788669586182,0.3091799318790436,0.16666666666666663,1.2250009775161743,0.4356856942176819
0.19535553455352783,1.2448768615722656,-1.0495213270187378,0.6276764273643494,0.6666666666666667,1.139858603477478,0.8141509890556335
0.6829184293746948,0.4519531726837158,0.230965256690979,0.3096012473106384,0.33333333333333337,0.7513663172721863,0.5937595367431641
1.2099446058273315,0.21442489326000214,0.9955197125673294,0.33362409472465515,0.6666666666666667,1.0644781589508057,0.5576154589653015
0.25673672556877136,0.5838354229927063,-0.32709869742393494,0.3628484010696411,0.8333333333333334,1.2371909618377686,0.5954656600952148
0.7891820669174194,0.38486146926879883,0.4043205976486206,0.4514075517654419,0.5,0.848698079586029,0.5209853053092957
1.3026353120803833,0.25533610582351685,1.0472992062568665,0.38818439841270447,0.8333333333333334,1.201909065246582,0.5029631853103638
0.39219769835472107,0.5563019514083862,-0.16410425305366516,0.3304494321346283,0.6666666666666667,1.062989354133606,0.5565589666366577
1.5400141477584839,0.4758646488189697,1.0641494989395142,0.2944764494895935,0.5,0.7345502376556396,0.37063515186309814
1.1704885959625244,0.36906442046165466,0.8014241755008698,0.2280777394771576,0.5,1.0342683792114258,0.2904994487762451
0.5103979110717773,0.8439146876335144,-0.33351677656173706,0.5787516832351685,0.33333333333333337,1.423440933227539,0.7794629335403442
1.4522550106048584,0.3985189199447632,1.0537360906600952,0.2612062990665436,0.5,1.3418351411819458,0.3280983567237854
1.0622551441192627,0.9994262456893921,0.0628288984298706,0.5741729736328125,0.5,0.9241775870323181,0.7922713160514832
0.6993119716644287,1.4761345386505127,-0.776822566986084,0.7200707197189331,0.33333333333333337,0.7094380259513855,0.9080573916435242
1.367539644241333,0.4036950469017029,0.9638445973396301,0.2886285185813904,0.6666666666666667,1.2918998003005981,0.38927793502807617
0.8289756774902344,1.258784532546997,-0.4298088550567627,0.5806127786636353,0.33333333333333337,0.8977854251861572,0.871640682220459
0.35148340463638306,1.5000360012054443,-1.1485525965690613,0.7728919982910156,0.5,1.0300519466400146,0.9356881380081177
0.7339996695518494,0.7409714460372925,-0.006971776485443115,0.46467554569244385,0.33333333333333337,0.8062795400619507,0.5965633392333984
0.7604564428329468,0.6339234113693237,0.12653303146362305,0.3868038058280945,0.6666666666666667,0.7765965461730957,0.7111128568649292
0.457500696182251,1.3901571035385132,-0.9326564073562622,0.5520591735839844,0.8333333333333334,0.9289597272872925,0.7307384014129639
1.144827127456665,0.7238669395446777,0.4209601879119873,0.3315262496471405,0.5,1.2210938930511475,0.6492127180099487
0.9615868926048279,0.8941192626953125,0.06746762990951538,0.47638970613479614,0.8333333333333334,1.1660865545272827,0.7160662412643433
1.073862075805664,0.6761202216148376,0.3977418541908264,0.3255825638771057,0.6666666666666667,1.0682448148727417,0.5778047442436218
1.6786229610443115,0.41496461629867554,1.263658344745636,0.2343231439590454,0.5,1.1027674674987793,0.41312742233276367
0.8872196078300476,0.8606564402580261,0.026563167572021484,0.33767908811569214,0.5,0.6270589232444763,0.4990190267562866
1.3773257732391357,0.582950234413147,0.7943755388259888,0.2751554846763611,0.6666666666666667,0.9654391407966614,0.432388037443161
1.031432867050171,0.9630126953125,0.0684201717376709,0.3574641942977905,0.16666666666666663,0.715198278427124,0.5124983787536621
1.661798357963562,0.4614062011241913,1.2003921568393707,0.21844828128814697,0.5,1.109309196472168,0.40667760372161865
1.3830236196517944,0.30914056301116943,1.073883056640625,0.1951555460691452,0.33333333333333337,0.9319795370101929,0.2451634705066681
1.075620412826538,0.5364762544631958,0.5391441583633423,0.25037622451782227,0.5,0.8346994519233704,0.35042494535446167
0.9311890602111816,0.8105759024620056,0.12061315774917603,0.3704889416694641,0.5,0.9642673134803772,0.5365881323814392
0.7949529886245728,0.6993986964225769,0.09555429220199585,0.3074379563331604,0.33333333333333337,1.1283793449401855,0.5097194910049438
1.2286580801010132,0.9186546206474304,0.31000345945358276,0.38574546575546265,0.6666666666666667,0.9302642941474915,0.4561394453048706
0.9185349941253662,1.145312786102295,-0.2267777919769287,0.4201370179653168,0.8333333333333334,1.1378511190414429,0.4884316623210907
0.8474545478820801,0.9375388026237488,-0.0900842547416687,0.42228206992149353,0.5,1.0508168935775757,0.6324995756149292
1.2077171802520752,0.6008073091506958,0.6069098711013794,0.27546846866607666,0.33333333333333337,0.522133469581604,0.40949365496635437
0.8492343425750732,0.91854327917099,-0.06930893659591675,0.3556826114654541,0.6666666666666667,1.0164788961410522,0.37802132964134216
1.0557270050048828,0.7286962866783142,0.3270307183265686,0.3072303235530853,0.33333333333333337,0.5014633536338806,0.49425721168518066
0.9013789892196655,0.7346879839897156,0.16669100522994995,0.4244803786277771,0.8333333333333334,0.6179410219192505,0.4909234941005707
1.0221542119979858,0.7586921453475952,0.2634620666503906,0.3375592827796936,0.6666666666666667,1.0113704204559326,0.4660046696662903
0.7169539332389832,1.3961381912231445,-0.6791842579841614,0.6683363914489746,0.6666666666666667,0.7206597328186035,0.7007246017456055
0.9115570783615112,1.1081714630126953,-0.19661438465118408,0.5576667785644531,0.8333333333333334,0.8902135491371155,0.7018636465072632
0.8032737970352173,1.3024425506591797,-0.4991687536239624,0.5868682861328125,0.6666666666666667,1.0777560472488403,0.7374273538589478
0.6753863096237183,1.1424012184143066,-0.4670149087905884,0.5769383907318115,0.5,0.7766582369804382,0.7236961126327515
0.8121940493583679,0.7026901245117188,0.10950392484664917,0.6989388465881348,0.5,0.7866735458374023,0.8651997447013855
1.1657886505126953,0.572862982749939,0.5929256677627563,0.5088720321655273,0.33333333333333337,0.9965452551841736,0.6672948598861694
1.2891713380813599,0.34659942984580994,0.9425719082355499,0.4927006661891937,0.33333333333333337,0.9857378602027893,0.6276525855064392
0.6126688122749329,0.27782702445983887,0.334841787815094,0.3229575753211975,0.6666666666666667,1.0474975109100342,0.47300419211387634
0.8876370191574097,0.4960092008113861,0.39162781834602356,0.3325786590576172,0.33333333333333337,0.796217143535614,0.4090624451637268
1.0732426643371582,0.30895698070526123,0.764285683631897,0.3663909435272217,0.33333333333333337,1.185608148574829,0.46589744091033936
0.4306276738643646,1.159880518913269,-0.7292528450489044,0.48296284675598145,0.5,0.6556735038757324,0.6415531635284424
0.3561025559902191,1.2744836807250977,-0.9183811247348785,0.6962502002716064,0.33333333333333337,0.8678960204124451,0.8471311330795288
0.39182496070861816,0.9124448299407959,-0.5206198692321777,0.554267942905426,0.8333333333333334,1.27091383934021,0.6448515057563782
0.9815835952758789,0.8043970465660095,0.17718654870986938,0.4501066207885742,0.5,1.3191845417022705,0.5475412011146545
0.7850155830383301,1.4294122457504272,-0.6443966627120972,0.4740767478942871,0.6666666666666667,0.936324417591095,0.7621271014213562
1.4746665954589844,0.46293437480926514,1.0117322206497192,0.28560250997543335,0.33333333333333337,0.911309540271759,0.45137926936149597
1.0499905347824097,0.8962392807006836,0.15375125408172607,0.45988044142723083,0.33333333333333337,1.3183623552322388,0.6541469693183899
1.5969254970550537,1.0386054515838623,0.5583200454711914,0.3964577317237854,0.5,1.246841311454773,0.5069757699966431
0.9474822282791138,1.1145429611206055,-0.1670607328414917,0.46958595514297485,0.5,0.6867231726646423,0.6116431951522827
1.1620789766311646,0.963861346244812,0.19821763038635254,0.37134259939193726,0.6666666666666667,0.7523579001426697,0.5611916184425354
0.9649893045425415,1.0776333808898926,-0.11264407634735107,0.6499229669570923,0.6666666666666667,0.8125959038734436,0.8254232406616211
1.0587232112884521,0.8120468854904175,0.24667632579803467,0.30685001611709595,0.33333333333333337,1.4436343908309937,0.3688291311264038
1.1013708114624023,0.9529528617858887,0.14841794967651367,0.5832616090774536,0.6666666666666667,0.8016995191574097,0.7908332347869873
0.6913943290710449,1.2705109119415283,-0.5791165828704834,0.6457822322845459,0.8333333333333334,1.0942037105560303,0.7489959597587585
1.0967440605163574,0.6911214590072632,0.40562260150909424,0.4802722930908203,0.5,0.7816108465194702,0.5463500618934631
0.8591393232345581,1.027459979057312,-0.1683206558227539,0.37000834941864014,0.5,1.2129000425338745,0.5306540727615356
1.0159703493118286,1.2125775814056396,-0.19660723209381104,0.5484917163848877,0.33333333333333337,0.7861547470092773,0.6688770055770874
1.3213956356048584,0.6678365468978882,0.6535590887069702,0.41895854473114014,0.16666666666666663,0.8897223472595215,0.559158205986023
0.4915737509727478,1.4174704551696777,-0.9258967041969299,0.5420979857444763,0.5,0.8085309267044067,0.7293128967285156
0.3776841163635254,1.0622727870941162,-0.6845886707305908,0.5172857046127319,0.8333333333333334,1.15095055103302,0.8072271347045898
1.1044515371322632,0.875728964805603,0.22872257232666016,0.45728665590286255,0.5,0.6704618334770203,0.6492856740951538
0.8427916765213013,0.9717239141464233,-0.12893223762512207,0.46062135696411133,0.33333333333333337,0.8191481828689575,0.6073237657546997
1.2660434246063232,0.9302665591239929,0.3357768654823303,0.47225308418273926,0.5,1.202004313468933,0.7571227550506592
0.9322658777236938,0.6640684604644775,0.2681974172592163,0.5210881233215332,0.33333333333333337,0.6270460486412048,0.6648632287979126
1.283860445022583,0.5051596164703369,0.7787008285522461,0.380032479763031,0.16666666666666663,1.2877798080444336,0.5846299529075623
1.2827849388122559,0.8642972707748413,0.41848766803741455,0.47258591651916504,0.16666666666666663,0.8795819878578186,0.6730664968490601
1.2268118858337402,0.6457827091217041,0.5810291767120361,0.4733102321624756,0.33333333333333337,1.2078839540481567,0.6713716983795166
0.5218834280967712,0.9714150428771973,-0.449531614780426,0.4977651536464691,0.5,0.8409475684165955,0.6501864790916443
0.7218403816223145,1.1009914875030518,-0.3791511058807373,0.5105205774307251,0.5,0.845354437828064,0.6565561294555664
0.9258620142936707,0.6334043741226196,0.292457640171051,0.4340095520019531,0.5,0.7171021699905396,0.5613547563552856
0.9172632694244385,0.5872114896774292,0.3300517797470093,0.4083939790725708,0.5,0.8744555711746216,0.574582576751709
0.8816797733306885,0.7648915648460388,0.11678820848464966,0.2897135615348816,0.6666666666666667,0.9183814525604248,0.3740735948085785
1.2732042074203491,0.7544904947280884,0.5187137126922607,0.31126636266708374,0.5,1.4032357931137085,0.5077838897705078
1.1080496311187744,1.2213516235351562,-0.11330199241638184,0.5455780029296875,0.5,1.1171951293945312,0.705264687538147
0.8491930365562439,0.3617955148220062,0.48739752173423767,0.3778702914714813,0.6666666666666667,1.0599576234817505,0.480877161026001
0.7035642862319946,0.994093120098114,-0.2905288338661194,0.339987576007843,0.5,1.1022007465362549,0.4060092866420746
0.6403374075889587,1.187553882598877,-0.5472164750099182,0.5596963763237,0.8333333333333334,0.29738426208496094,0.6792654395103455
0.15322165191173553,0.9843473434448242,-0.8311256915330887,0.475075900554657,0.8333333333333334,1.162348985671997,0.6258594989776611
0.7397744655609131,1.1375234127044678,-0.3977489471435547,0.48540180921554565,0.5,0.8008902072906494,0.6238197088241577
1.2759885787963867,0.634128749370575,0.6418598294258118,0.29946714639663696,0.5,1.2516337633132935,0.40353330969810486
0.6205841302871704,0.6935533285140991,-0.07296919822692871,0.406258761882782,0.5,1.1086708307266235,0.6505678296089172
1.052631139755249,0.7668980360031128,0.28573310375213623,0.4556083083152771,0.5,0.8235998749732971,0.6342405676841736
0.763258159160614,0.4269255995750427,0.3363325595855713,0.4616811275482178,0.5,0.45694243907928467,0.6153134107589722
0.865912914276123,0.37917956709861755,0.4867333471775055,0.35296544432640076,0.33333333333333337,0.4304473102092743,0.47527551651000977
1.2135510444641113,0.19913706183433533,1.014413982629776,0.15074816346168518,0.5,1.0751346349716187,0.32392948865890503
0.8530613780021667,0.7755473852157593,0.07751399278640747,0.37603339552879333,0.33333333333333337,1.0154070854187012,0.4842277765274048
1.1487703323364258,0.30309098958969116,0.8456793427467346,0.31022894382476807,0.16666666666666663,1.1822272539138794,0.4417480230331421
1.0438799858093262,0.4714815020561218,0.5723984837532043,0.3705098628997803,0.5,0.5543486475944519,0.43050044775009155
0.8025636672973633,0.8270416259765625,-0.02447795867919922,0.4095917344093323,0.5,0.9183583855628967,0.6360262036323547
1.1913766860961914,0.8759936094284058,0.31538307666778564,0.6621633768081665,0.5,1.2374794483184814,0.8075796961784363
1.0336651802062988,0.8506724238395691,0.18299275636672974,0.390682578086853,0.33333333333333337,0.689978301525116,0.5312637090682983
0.7267441153526306,1.0738894939422607,-0.3471453785896301,0.5775845050811768,0.5,1.0304501056671143,0.6376510262489319
1.444297194480896,1.0530990362167358,0.39119815826416016,0.6487610936164856,0.0,0.9780115485191345,0.6963911056518555
1.0915203094482422,1.0996321439743042,-0.008111834526062012,0.5678869485855103,0.33333333333333337,0.8955177068710327,0.6421892642974854
0.640974760055542,1.74228036403656,-1.101305603981018,0.6386271715164185,0.5,0.7913082242012024,0.6647406816482544
1.4002768993377686,1.1433733701705933,0.2569035291671753,0.6208744049072266,0.33333333333333337,1.029826045036316,0.6913250684738159
1.1104309558868408,0.9366046190261841,0.17382633686065674,0.5444934964179993,0.16666666666666663,0.7353442311286926,0.6060933470726013
1.094894528388977,0.7564229369163513,0.33847159147262573,0.28741350769996643,0.6666666666666667,0.7394270896911621,0.3638777732849121
0.7214950919151306,1.507674217224121,-0.7861791253089905,0.4682689309120178,0.33333333333333337,0.811279833316803,0.5655505657196045
1.0405586957931519,0.9814273118972778,0.05913138389587402,0.512378454208374,0.5,0.8857269883155823,0.5694283843040466
0.8021150827407837,1.3714864253997803,-0.5693713426589966,0.5051011443138123,0.5,0.6260083913803101,0.576807975769043
0.4159747064113617,1.3079655170440674,-0.8919908106327057,0.4741910398006439,0.6666666666666667,1.3643321990966797,0.6107156872749329
0.6499866247177124,1.2702916860580444,-0.620305061340332,0.5406662225723267,0.6666666666666667,1.050208568572998,0.5997130870819092
1.074308156967163,1.2675354480743408,-0.19322729110717773,0.659153938293457,0.6666666666666667,1.0158172845840454,0.6682836413383484
1.2303112745285034,0.8155649900436401,0.4147462844848633,0.5556669235229492,0.33333333333333337,1.1246761083602905,0.6204125285148621
0.3388994336128235,0.8982353210449219,-0.5593358874320984,0.23786690831184387,0.33333333333333337,1.326715111732483,0.3006507158279419
0.9024507403373718,0.9340355396270752,-0.03158479928970337,0.441367506980896,0.5,0.7425415515899658,0.6209664940834045
1.0378715991973877,1.1201263666152954,-0.08225476741790771,0.4940459728240967,0.6666666666666667,0.8235206007957458,0.620281457901001
0.6968147158622742,1.4745309352874756,-0.7777162194252014,0.5588764548301697,0.6666666666666667,1.0165307521820068,0.6391682624816895
0.9766919612884521,1.0872838497161865,-0.11059188842773438,0.5084183216094971,0.8333333333333334,0.9388164281845093,0.6818404197692871
1.2174100875854492,1.054680585861206,0.16272950172424316,0.4596991539001465,0.5,1.090787649154663,0.5539025068283081
1.8034381866455078,0.47822999954223633,1.3252081871032715,0.2422257959842682,0.33333333333333337,0.7539180517196655,0.48096904158592224
1.5840461254119873,0.7019860744476318,0.8820600509643555,0.3442363142967224,0.5,0.8572853803634644,0.4342666566371918
1.3711626529693604,0.46792685985565186,0.9032357931137085,0.17262797057628632,0.5,1.2353135347366333,0.284575492143631
0.8906893134117126,0.970670223236084,-0.07998090982437134,0.5054864883422852,0.33333333333333337,0.6595559120178223,0.584476888179779
0.710232138633728,0.3512321412563324,0.35899999737739563,0.3720000684261322,0.33333333333333337,1.0994148254394531,0.8211633563041687
0.18086044490337372,1.2172735929489136,-1.0364131480455399,0.5882408022880554,0.6666666666666667,0.9159846305847168,0.7665823698043823
0.7319172620773315,0.7037283778190613,0.028188884258270264,0.4479592740535736,0.33333333333333337,0.7997326254844666,0.6899133920669556
0.6645511984825134,0.459237664937973,0.2053135335445404,0.45480749011039734,0.33333333333333337,1.0474975109100342,0.6728429794311523
0.6992008686065674,0.7603592276573181,-0.06115835905075073,0.45939844846725464,0.5,1.1144804954528809,0.6200589537620544
0.25615501403808594,0.8043211698532104,-0.5481661558151245,0.7214388847351074,0.5,1.1132932901382446,0.8846558928489685
0.47332996129989624,0.8176879286766052,-0.344357967376709,0.7070538997650146,0.6666666666666667,0.7492330074310303,0.8639717102050781
1.6057839393615723,0.4662441909313202,1.139539748430252,0.7354182004928589,0.33333333333333337,0.7954469919204712,0.8198933601379395
1.0324721336364746,1.364184856414795,-0.3317127227783203,0.7593708038330078,0.6666666666666667,0.6890016198158264,0.9447903633117676
0.701384961605072,1.6193797588348389,-0.9179947972297668,0.6308790445327759,0.6666666666666667,1.191141128540039,0.6672004461288452
1.449149489402771,0.6522165536880493,0.7969329357147217,0.5810361504554749,0.16666666666666663,1.125108003616333,0.843040943145752
1.0264806747436523,1.3100351095199585,-0.28355443477630615,0.6359678506851196,0.6666666666666667,0.9791027903556824,0.7634545564651489
1.272382140159607,1.2180371284484863,0.054345011711120605,0.8196417689323425,0.33333333333333337,0.7069519758224487,0.9697518348693848
0.9077521562576294,1.5214279890060425,-0.6136758327484131,0.5817230939865112,0.33333333333333337,1.285019874572754,0.7809937000274658
1.2190312147140503,1.524570345878601,-0.3055391311645508,0.7401938438415527,0.6666666666666667,1.0892627239227295,0.967235267162323
0.8668705821037292,1.5083701610565186,-0.6414995789527893,0.659376859664917,0.8333333333333334,1.1287400722503662,0.8959514498710632
0.8017234802246094,1.2644098997116089,-0.4626864194869995,0.4856760501861572,0.33333333333333337,0.7670506238937378,0.5406846404075623
1.2096891403198242,1.0513299703598022,0.15835916996002197,0.5082285404205322,0.5,0.9392660856246948,0.8037415742874146
1.646406888961792,0.6459418535232544,1.0004650354385376,0.28252050280570984,0.6666666666666667,0.9879940748214722,0.4335721433162689
0.5174421072006226,2.183377981185913,-1.6659358739852905,0.8897041082382202,1.0,0.6370227336883545,0.9971324801445007
1.723244547843933,0.5754497051239014,1.1477948427200317,0.2777288854122162,0.16666666666666663,0.7807838320732117,0.34320470690727234
0.9553422927856445,0.8920825719833374,0.06325972080230713,0.42867064476013184,0.5,0.7276137471199036,0.6391967535018921
1.3352320194244385,0.8616235256195068,0.47360849380493164,0.3761126399040222,0.33333333333333337,1.2502201795578003,0.541185736656189
1.190031886100769,0.8632720708847046,0.32675981521606445,0.3505578935146332,0.33333333333333337,1.373950481414795,0.5025357007980347
1.1883413791656494,0.9381524920463562,0.2501888871192932,0.31170615553855896,0.5,0.8444696664810181,0.3959297835826874
1.2093137502670288,1.0303974151611328,0.178916335105896,0.5055705308914185,0.5,0.9199057221412659,0.5433036088943481
1.0689196586608887,0.8028635382652283,0.2660561203956604,0.4099772870540619,0.16666666666666663,1.261580467224121,0.5752136707305908
1.650680422782898,0.7106409072875977,0.9400395154953003,0.31743136048316956,0.5,0.6410276889801025,0.5160465240478516
1.046830415725708,0.6540790796279907,0.3927513360977173,0.2782897651195526,0.5,1.0936965942382812,0.4446382522583008
0.18624389171600342,0.7945787906646729,-0.6083348989486694,0.32387015223503113,0.6666666666666667,1.0031479597091675,0.4503459334373474
1.5672801733016968,0.8509585857391357,0.716321587562561,0.42496538162231445,0.33333333333333337,1.082121729850769,0.5686327219009399
0.5620118975639343,1.5334161520004272,-0.9714042544364929,0.5611442923545837,0.33333333333333337,1.1874306201934814,0.6150261163711548
1.9604835510253906,0.5995856523513794,1.3608978986740112,0.3098292946815491,0.16666666666666663,0.6319209933280945,0.5700366497039795
1.4524688720703125,0.8906919360160828,0.5617769360542297,0.4964008033275604,0.5,1.334294319152832,0.5604097247123718
0.8133668899536133,1.4008502960205078,-0.5874834060668945,0.5297478437423706,0.6666666666666667,1.2899552583694458,0.5768848657608032
0.4066682755947113,1.1503732204437256,-0.7437049448490143,0.5419429540634155,0.5,1.4091416597366333,0.7327513098716736
0.8770337104797363,0.77690190076828,0.1001318097114563,0.26689133048057556,0.5,0.9874215126037598,0.3867947459220886
1.4627480506896973,0.43794485926628113,1.0248031914234161,0.23730522394180298,0.33333333333333337,1.046555757522583,0.31719452142715454
0.45755714178085327,0.7213568687438965,-0.2637997269630432,0.3664124011993408,0.5,0.8681926727294922,0.48822256922721863
0.18353621661663055,0.6252977848052979,-0.4417615681886673,0.2924520671367645,0.33333333333333337,0.9923917651176453,0.4984550476074219
1.4354822635650635,0.5379908680915833,0.8974913954734802,0.301557719707489,0.5,1.3432377576828003,0.4033016562461853
0.8755784034729004,0.9985930323600769,-0.12301462888717651,0.4814645051956177,0.8333333333333334,1.1067187786102295,0.6550478935241699
1.4730849266052246,0.9139795303344727,0.559105396270752,0.4467791020870209,0.5,1.0312858819961548,0.6230879426002502
0.3847024142742157,1.5795248746871948,-1.1948224604129791,0.5826197862625122,0.8333333333333334,0.7364700436592102,0.6428070068359375
0.9707638621330261,0.9494519233703613,0.021311938762664795,0.4687957763671875,0.8333333333333334,1.1488391160964966,0.5515872240066528
1.5986719131469727,0.5535827875137329,1.0450891256332397,0.32700181007385254,0.5,0.9389228224754333,0.4153256118297577
1.448788046836853,1.2553653717041016,0.19342267513275146,0.5161107778549194,0.8333333333333334,1.117608904838562,0.6216698884963989
1.063897728919983,0.6613057255744934,0.4025920033454895,0.25866076350212097,0.5,1.0707968473434448,0.37467336654663086
1.3578972816467285,1.3723134994506836,-0.014416217803955078,0.5613666772842407,0.33333333333333337,1.1863441467285156,0.6400728225708008
0.23082876205444336,1.5398359298706055,-1.309007167816162,0.6191229820251465,0.5,0.9737421274185181,0.8887933492660522
1.1351714134216309,0.2925107479095459,0.842660665512085,0.38926267623901367,0.0,1.369667410850525,0.5848153829574585
1.0155762434005737,0.7375684976577759,0.27800774574279785,0.594965934753418,0.5,0.976081371307373,0.7915154695510864
0.7720722556114197,0.7977849841117859,-0.02571272850036621,0.45863908529281616,0.8333333333333334,1.029839277267456,0.7561113834381104
1.0626583099365234,0.8045235872268677,0.25813472270965576,0.5117549896240234,0.5,1.0655275583267212,0.6353064775466919
0.43350252509117126,1.4388360977172852,-1.005333572626114,0.5677246451377869,0.6666666666666667,0.6782459020614624,0.7612413167953491
1.5544708967208862,0.9444462656974792,0.610024631023407,0.5804761052131653,0.33333333333333337,0.7119771838188171,0.6899056434631348
0.9343928098678589,0.47583138942718506,0.45856142044067383,0.2026030719280243,0.5,0.7113718390464783,0.3814849853515625
1.2169504165649414,1.1453396081924438,0.07161080837249756,0.5782269835472107,0.5,0.7826711535453796,0.6774343252182007
0.41410204768180847,1.226279616355896,-0.8121775686740875,0.5440927743911743,0.6666666666666667,1.067445993423462,0.7961233854293823
0.8264092803001404,0.7618619799613953,0.06454730033874512,0.3518156409263611,0.6666666666666667,0.6310610175132751,0.6262980699539185
0.7606242895126343,1.3772974014282227,-0.6166731119155884,0.536143958568573,0.6666666666666667,0.6771891117095947,0.7982019782066345
1.2125203609466553,0.8895823359489441,0.3229380249977112,0.40972399711608887,0.6666666666666667,0.9277278780937195,0.6170914173126221
0.6244957447052002,0.7962967753410339,-0.17180103063583374,0.342668741941452,0.6666666666666667,0.6615497469902039,0.6230576634407043
0.8006700277328491,0.8427044749259949,-0.04203444719314575,0.33037546277046204,0.5,0.5136703252792358,0.5161253213882446
0.7823407649993896,0.7660897970199585,0.016250967979431152,0.32242903113365173,0.5,0.8156552314758301,0.5401470065116882
0.15337631106376648,1.016710638999939,-0.8633343279361725,0.48019012808799744,0.6666666666666667,1.0840026140213013,0.7748655080795288
1.1501374244689941,0.6798927783966064,0.4702446460723877,0.38245293498039246,0.6666666666666667,0.8059014081954956,0.731225848197937
1.001741647720337,0.6874341368675232,0.3143075108528137,0.36132150888442993,0.5,1.0537738800048828,0.693757951259613
0.9127521514892578,0.7450928688049316,0.16765928268432617,0.49758076667785645,0.6666666666666667,1.00335693359375,0.6494860053062439
0.27526888251304626,0.8556310534477234,-0.5803621709346771,0.40299367904663086,0.5,1.1871813535690308,0.646429181098938
0.5488001108169556,0.6874081492424011,-0.13860803842544556,0.2681930363178253,0.33333333333333337,0.7690565586090088,0.39251279830932617
0.4201188087463379,0.7039566040039062,-0.28383779525756836,0.46589529514312744,0.33333333333333337,0.9086470007896423,0.6263623237609863
0.7068304419517517,0.7219246625900269,-0.015094220638275146,0.4338374137878418,0.5,0.5401750206947327,0.5687832832336426
0.9680994749069214,0.813670814037323,0.1544286608695984,0.47936177253723145,0.5,1.0594816207885742,0.643557608127594
0.6761177778244019,0.4729663133621216,0.20315146446228027,0.2828338146209717,0.16666666666666663,0.9311944842338562,0.6097013354301453
0.7895815372467041,0.6962080001831055,0.09337353706359863,0.3132507801055908,0.5,0.8393133282661438,0.5802494287490845
0.6214024424552917,0.8724808096885681,-0.25107836723327637,0.43961653113365173,0.6666666666666667,0.7839918732643127,0.49422094225883484
0.2744428515434265,0.6565313339233398,-0.38208848237991333,0.5007880926132202,0.6666666666666667,0.9469063878059387,0.7009031176567078
0.8732663989067078,0.4549105763435364,0.4183558225631714,0.3628341555595398,0.33333333333333337,0.8198684453964233,0.5266618728637695
0.48625561594963074,0.46132445335388184,0.0249311625957489,0.22783230245113373,0.5,1.239843726158142,0.38762450218200684
0.49819621443748474,0.7058612704277039,-0.20766505599021912,0.4880949854850769,0.5,0.8768996596336365,0.6644144654273987
1.5092217922210693,0.6820856928825378,0.8271360993385315,0.4531174302101135,0.33333333333333337,0.47338515520095825,0.6212061643600464
0.745839536190033,1.1005549430847168,-0.35471540689468384,0.6326975226402283,0.33333333333333337,1.2916052341461182,0.7765861749649048
0.704142689704895,0.4586179852485657,0.24552470445632935,0.3670307993888855,0.6666666666666667,1.1323429346084595,0.5748080611228943
0.8699242472648621,1.4510629177093506,-0.5811386704444885,0.46620815992355347,0.6666666666666667,0.7496114373207092,0.5668925046920776
0.944145679473877,0.5632169246673584,0.38092875480651855,0.25962620973587036,0.16666666666666663,0.8924594521522522,0.3849489688873291
1.1599335670471191,0.8107661008834839,0.34916746616363525,0.47164854407310486,0.8333333333333334,0.8357701301574707,0.5926347970962524
0.880672812461853,1.0370063781738281,-0.1563335657119751,0.39963001012802124,0.8333333333333334,1.070020079612732,0.48765572905540466
0.421211838722229,1.0947545766830444,-0.6735427379608154,0.630195140838623,0.33333333333333337,1.1225824356079102,0.7453581690788269
0.7375165820121765,1.515140414237976,-0.7776238322257996,0.5132049918174744,1.0,1.3392090797424316,0.5651736259460449
0.7803365588188171,1.1063449382781982,-0.3260083794593811,0.6341113448143005,0.8333333333333334,1.136094093322754,0.7810850143432617
0.3915793299674988,1.4450407028198242,-1.0534613728523254,0.5642552375793457,0.16666666666666663,0.8982048630714417,0.6567235589027405
0.7827768325805664,0.5832289457321167,0.1995478868484497,0.20240777730941772,0.6666666666666667,1.1945730447769165,0.3576808571815491
1.3143739700317383,0.4056015610694885,0.9087724089622498,0.2008197158575058,0.5,0.6461434960365295,0.31552204489707947
0.9483627080917358,0.900187611579895,0.04817509651184082,0.47318777441978455,0.5,0.5689788460731506,0.5584526658058167
0.9882345199584961,1.409226417541504,-0.4209918975830078,0.5399817824363708,0.16666666666666663,1.0685794353485107,0.7165493965148926
0.6576704978942871,0.42234253883361816,0.23532795906066895,0.30746394395828247,0.6666666666666667,0.8233656287193298,0.42686837911605835
1.1395394802093506,0.27035102248191833,0.8691884577274323,0.24708931148052216,0.0,0.8809636831283569,0.28597915172576904
1.3795465230941772,0.9852921366691589,0.3942543864250183,0.5901159048080444,0.33333333333333337,0.7456750273704529,0.770728588104248
0.6478357911109924,0.5805048942565918,0.06733089685440063,0.4058607518672943,0.6666666666666667,0.8883927464485168,0.4732450842857361
0.9191209673881531,0.31629085540771484,0.6028301119804382,0.3955093324184418,0.5,0.6678459048271179,0.48526710271835327
0.3020828366279602,1.4093469381332397,-1.1072641015052795,0.6412639617919922,0.33333333333333337,0.9045935273170471,0.7657660245895386
1.0694072246551514,1.4709711074829102,-0.4015638828277588,0.44431161880493164,0.5,0.9596951603889465,0.5609738826751709
1.1735002994537354,0.08387623727321625,1.089624062180519,0.07827147096395493,0.33333333333333337,0.8148480653762817,0.1220344603061676
1.5269384384155273,0.9352139234542847,0.5917245149612427,0.3657264709472656,0.33333333333333337,1.164556860923767,0.43781912326812744
1.492445707321167,0.7928583025932312,0.6995874047279358,0.5477169156074524,0.33333333333333337,0.9629038572311401,0.6846992373466492
0.8995308876037598,1.0717052221298218,-0.172174334526062,0.4267886281013489,0.16666666666666663,0.8957157731056213,0.5504568815231323
0.896216094493866,0.7589325308799744,0.1372835636138916,0.4996989667415619,0.6666666666666667,1.1137278079986572,0.6719037890434265
0.8437743186950684,0.9191927313804626,-0.07541841268539429,0.2745525538921356,0.16666666666666663,1.2325066328048706,0.3734104633331299
1.2097043991088867,1.4798177480697632,-0.27011334896087646,0.5162496566772461,0.33333333333333337,1.0253794193267822,0.7133877277374268
0.37151703238487244,1.395317554473877,-1.0238005220890045,0.46658071875572205,0.5,0.999404788017273,0.5800645351409912
1.036694049835205,1.350574254989624,-0.31388020515441895,0.7934050559997559,0.6666666666666667,1.3684566020965576,0.8576129674911499
1.4327759742736816,1.464324951171875,-0.03154897689819336,0.685965895652771,0.8333333333333334,1.1654434204101562,0.802998423576355
0.9759033918380737,2.0933008193969727,-1.117397427558899,0.6658304333686829,0.8333333333333334,1.0821300745010376,0.7788076400756836
0.8363629579544067,1.0980727672576904,-0.2617098093032837,0.4864276349544525,0.8333333333333334,1.2982184886932373,0.6946055293083191
1.1127256155014038,2.200460910797119,-1.0877352952957153,0.7116875052452087,0.6666666666666667,1.1737207174301147,0.7766633033752441
1.7906410694122314,0.6951543688774109,1.0954867005348206,0.2810710072517395,0.33333333333333337,1.0843234062194824,0.3951506018638611
1.6307505369186401,1.3566701412200928,0.27408039569854736,0.34722328186035156,0.5,0.8421822786331177,0.514046311378479
0.6375137567520142,1.5854437351226807,-0.9479299783706665,0.5176185369491577,0.8333333333333334,0.5833866000175476,0.5580312013626099
2.2301852703094482,0.5499240756034851,1.6802611947059631,0.15585854649543762,0.5,0.8504579663276672,0.29428064823150635
0.7589287757873535,2.199596405029297,-1.4406676292419434,0.6333987712860107,0.5,0.7192198634147644,0.6996352076530457
2.0739078521728516,0.7904221415519714,1.2834857106208801,0.3698650002479553,0.5,0.8227766752243042,0.5094336867332458
1.4962127208709717,1.3092246055603027,0.18698811531066895,0.36220574378967285,0.6666666666666667,1.0220643281936646,0.426368772983551
2.7281177043914795,0.8120083212852478,1.9161093831062317,0.34616535902023315,0.16666666666666663,0.586905300617218,0.4617862105369568
1.561810851097107,0.4086938500404358,1.1531170010566711,0.1041371077299118,0.33333333333333337,0.9815104603767395,0.18218284845352173
1.6003999710083008,1.5852560997009277,0.015143871307373047,0.4574607312679291,0.5,1.2195969820022583,0.5447360873222351
0.8301997184753418,1.4204742908477783,-0.5902745723724365,0.3841606378555298,0.8333333333333334,1.2016568183898926,0.5901579856872559
1.2142229080200195,1.071341633796692,0.14288127422332764,0.3686400055885315,0.33333333333333337,0.7407370805740356,0.5967556834220886
2.134807586669922,0.5289865732192993,1.6058210134506226,0.15798699855804443,0.5,0.7955420613288879,0.2644118070602417
1.550370216369629,1.8931121826171875,-0.3427419662475586,0.6445485353469849,0.5,1.0074524879455566,0.8692080974578857
2.331847667694092,0.4228082597255707,1.9090394079685211,0.14388790726661682,0.16666666666666663,0.6864939332008362,0.2387993335723877
1.6903923749923706,0.7741739749908447,0.9162184000015259,0.19085738062858582,0.5,0.4224448502063751,0.3887733817100525
0.6453357934951782,0.6128603219985962,0.03247547149658203,0.17933449149131775,0.8333333333333334,0.5525410175323486,0.3097290098667145
2.0985476970672607,0.9062209129333496,1.1923267841339111,0.32010307908058167,0.16666666666666663,1.1905280351638794,0.5403211116790771
1.4686059951782227,0.5464234352111816,0.922182559967041,0.3209242522716522,0.5,1.209510326385498,0.43412232398986816
2.2374579906463623,0.782868504524231,1.4545894861221313,0.2614884376525879,0.16666666666666663,1.177783727645874,0.4288202226161957
1.3824892044067383,0.36221086978912354,1.0202783346176147,0.08556713163852692,0.5,0.7650864720344543,0.1646718829870224
2.194807767868042,1.4302613735198975,0.7645463943481445,0.7772989273071289,0.6666666666666667,0.9503791928291321,0.8548166155815125
1.0667929649353027,1.1389226913452148,-0.07212972640991211,0.5413376092910767,0.6666666666666667,0.46091049909591675,0.7055169343948364
0.6753560900688171,1.5828149318695068,-0.9074588418006897,0.66758131980896,0.5,1.1977463960647583,0.8427513837814331
0.7277266383171082,1.3370234966278076,-0.6092968583106995,0.5406098365783691,0.6666666666666667,0.8262075185775757,0.6963063478469849
0.658696174621582,1.7575225830078125,-1.0988264083862305,0.6318032741546631,0.8333333333333334,0.9545212984085083,0.7801125049591064
1.4585431814193726,0.628964364528656,0.8295788168907166,0.23456686735153198,0.16666666666666663,0.7292637228965759,0.32260677218437195
1.1861393451690674,1.58627450466156,-0.4001351594924927,0.672597348690033,0.6666666666666667,1.3213064670562744,0.8231054544448853
1.2448911666870117,1.0358539819717407,0.209037184715271,0.4592558741569519,0.33333333333333337,0.8117575645446777,0.6614923477172852
1.1510584354400635,1.3410577774047852,-0.18999934196472168,0.4530049264431,0.5,1.056827187538147,0.6438547372817993
0.5660414099693298,1.2901614904403687,-0.7241200804710388,0.4103533625602722,0.6666666666666667,0.4643809497356415,0.5489302277565002
0.8553652763366699,1.980112910270691,-1.124747633934021,0.6171718835830688,0.5,0.7480624914169312,0.6839163303375244
0.9942333698272705,1.039473295211792,-0.045239925384521484,0.5902043581008911,0.6666666666666667,1.1263363361358643,0.7836483716964722
0.5338890552520752,1.2031949758529663,-0.6693059206008911,0.3860449492931366,0.5,0.5529043078422546,0.5626147985458374
0.6117196679115295,0.5090932846069336,0.10262638330459595,0.216181218624115,0.8333333333333334,1.0990530252456665,0.40518420934677124
1.4307734966278076,0.5160554647445679,0.9147180318832397,0.16010351479053497,0.5,0.7920395731925964,0.2826847732067108
1.6037640571594238,0.7980293035507202,0.8057347536087036,0.31732627749443054,0.33333333333333337,1.1203348636627197,0.5086069107055664
0.34651559591293335,1.3371604681015015,-0.9906448721885681,0.5401673316955566,0.8333333333333334,0.9664127230644226,0.6989380121231079
1.5842489004135132,1.1287208795547485,0.45552802085876465,0.5201298594474792,0.5,0.8557783961296082,0.6471724510192871
1.0311815738677979,0.9740421772003174,0.05713939666748047,0.429781973361969,0.5,0.9691280722618103,0.563191294670105
1.0016205310821533,1.432199478149414,-0.43057894706726074,0.4543073773384094,0.8333333333333334,1.363826870918274,0.5577750205993652
0.4552482068538666,1.4104554653167725,-0.9552072584629059,0.537773847579956,0.6666666666666667,0.9035359621047974,0.6997135877609253
0.8363279700279236,1.4874929189682007,-0.6511649489402771,0.6776541471481323,0.6666666666666667,0.73434978723526,0.8061000108718872
0.7971032857894897,0.4044035077095032,0.3926997780799866,0.12343117594718933,0.33333333333333337,1.2943469285964966,0.2362389862537384
1.5889909267425537,1.129639983177185,0.45935094356536865,0.4500431418418884,0.33333333333333337,1.1367653608322144,0.652031660079956
0.8709902167320251,1.2269577980041504,-0.35596758127212524,0.5094454288482666,0.5,0.9950689077377319,0.5795827507972717
1.161865472793579,1.4345749616622925,-0.2727094888687134,0.518241286277771,0.5,1.2246007919311523,0.5903321504592896
1.3348591327667236,1.653951644897461,-0.3190925121307373,0.9461480975151062,0.5,1.028072476387024,0.9754172563552856
1.779606819152832,0.7002826929092407,1.0793241262435913,0.5174641013145447,0.33333333333333337,1.1174542903900146,0.6383513808250427
1.2798291444778442,0.9622051119804382,0.317624032497406,0.35123881697654724,0.16666666666666663,1.2411987781524658,0.37211835384368896
1.7235984802246094,0.7759348750114441,0.9476636052131653,0.3555932641029358,0.5,1.166838526725769,0.4353153109550476
1.7077211141586304,0.3868663012981415,1.320854812860489,0.20505580306053162,0.5,1.3578838109970093,0.3144700229167938
0.8357273936271667,1.2469642162322998,-0.41123682260513306,0.6102442145347595,0.6666666666666667,0.8411641716957092,0.7010352611541748
1.6757447719573975,0.4898989200592041,1.1858458518981934,0.22931337356567383,0.8333333333333334,1.1841930150985718,0.34893614053726196
0.6694709062576294,1.6446666717529297,-0.9751957654953003,0.6794282793998718,0.8333333333333334,1.0072095394134521,0.7083362340927124
1.2070982456207275,1.2468860149383545,-0.03978776931762695,0.4813407063484192,0.5,0.5093232989311218,0.5272055268287659
1.737186312675476,0.7448660135269165,0.9923202991485596,0.30351483821868896,0.0,0.8163593411445618,0.37118884921073914
0.8449163436889648,1.770634412765503,-0.9257180690765381,0.8362154960632324,0.6666666666666667,1.2911914587020874,0.9147320985794067
1.7694820165634155,1.0551867485046387,0.7142952680587769,0.5853625535964966,0.16666666666666663,0.5581574440002441,0.7273532152175903
0.5586060285568237,0.7376588582992554,-0.17905282974243164,0.4086010456085205,0.5,0.9061952233314514,0.5349643230438232
1.467628836631775,0.7341259717941284,0.7335028648376465,0.5069202780723572,0.33333333333333337,0.8285534977912903,0.6382302045822144
1.5916646718978882,1.0103944540023804,0.5812702178955078,0.5489648580551147,0.16666666666666663,1.1636539697647095,0.6526148319244385
1.2289303541183472,0.26110583543777466,0.9678245186805725,0.10265450179576874,0.6666666666666667,1.171730637550354,0.15578478574752808
1.660201072692871,0.7662242650985718,0.8939768075942993,0.3815304934978485,0.33333333333333337,0.8358089327812195,0.5202444791793823
1.6314888000488281,1.0581846237182617,0.5733041763305664,0.5446488857269287,0.0,0.7600927352905273,0.57674241065979
0.9048657417297363,1.2052175998687744,-0.3003518581390381,0.45686978101730347,0.5,1.141162395477295,0.5480805039405823
1.7263073921203613,0.2464207112789154,1.479886680841446,0.12185484170913696,0.33333333333333337,1.356452226638794,0.17574338614940643
1.8022818565368652,0.6426680088043213,1.159613847732544,0.33363693952560425,0.6666666666666667,0.7212479710578918,0.4796629846096039
1.6492395401000977,0.8524066805839539,0.7968328595161438,0.449026882648468,0.33333333333333337,1.0627236366271973,0.6022534370422363
1.0562827587127686,1.096508502960205,-0.04022574424743652,0.549630880355835,0.5,0.5087287425994873,0.7001491785049438
0.7243027091026306,1.81007719039917,-1.0857744812965393,0.7685452699661255,0.8333333333333334,0.892728328704834,0.8491095304489136
1.2477357387542725,1.2552704811096191,-0.00753474235534668,0.5858191847801208,0.6666666666666667,0.599276602268219,0.6893510818481445
1.9437049627304077,0.8839492797851562,1.0597556829452515,0.37937653064727783,0.6666666666666667,1.0511072874069214,0.6051201820373535
1.1588801145553589,1.0296812057495117,0.12919890880584717,0.3620024621486664,1.0,1.1334024667739868,0.48712968826293945
1.4573187828063965,1.390963077545166,0.06635570526123047,0.4332912862300873,0.16666666666666663,0.7731505632400513,0.5578358173370361
1.0195029973983765,1.2714765071868896,-0.2519735097885132,0.39882516860961914,0.33333333333333337,0.8282622694969177,0.4527427554130554
1.7251238822937012,0.9304929971694946,0.7946308851242065,0.4489324986934662,0.33333333333333337,1.191348671913147,0.6711367964744568
0.8989986777305603,1.6704596281051636,-0.7714609503746033,0.7016685009002686,0.6666666666666667,0.9721264839172363,0.8444053530693054
0.9221206903457642,1.3686790466308594,-0.4465583562850952,0.6185150146484375,0.6666666666666667,0.901463508605957,0.7809397578239441
0.5115801095962524,2.069737672805786,-1.5581575632095337,0.6295340061187744,0.8333333333333334,0.8005213141441345,0.70405113697052
0.8025805354118347,1.8467578887939453,-1.0441773533821106,0.7003316879272461,0.8333333333333334,1.396395206451416,0.8579792380332947
1.2208616733551025,1.4067294597625732,-0.1858677864074707,0.4936482906341553,0.8333333333333334,1.3400825262069702,0.6293396949768066
1.0819592475891113,1.6051305532455444,-0.5231713056564331,0.5665909051895142,0.5,1.0365328788757324,0.6617006063461304
1.3349826335906982,1.075221061706543,0.2597615718841553,0.35652798414230347,0.8333333333333334,1.2166107892990112,0.5039348602294922
2.0284194946289062,0.8784260749816895,1.1499934196472168,0.41447949409484863,0.33333333333333337,0.917452335357666,0.6754055023193359
0.9538173675537109,1.4336189031600952,-0.4798015356063843,0.5707199573516846,1.0,0.8579245209693909,0.7648823261260986
1.7946842908859253,0.7475537061691284,1.0471305847167969,0.3324972093105316,0.5,1.4411427974700928,0.5770342946052551
1.302673101425171,1.487551212310791,-0.18487811088562012,0.5708717107772827,0.6666666666666667,0.9320960640907288,0.7138590812683105
1.5291951894760132,0.7833805084228516,0.7458146810531616,0.7032055854797363,0.33333333333333337,0.8924939036369324,0.9477829337120056
0.8696063756942749,1.1858936548233032,-0.3162872791290283,0.5887625217437744,0.16666666666666663,1.1873514652252197,0.8706457614898682
1.3103790283203125,0.8061582446098328,0.5042207837104797,0.3682842254638672,0.8333333333333334,0.8410167694091797,0.6305263042449951
0.8797421455383301,0.17149507999420166,0.7082470655441284,0.18776224553585052,0.33333333333333337,1.191056728363037,0.2763350009918213
0.6085256338119507,1.1101391315460205,-0.5016134977340698,0.5501542687416077,0.33333333333333337,1.1853643655776978,0.9290603399276733
0.6036967635154724,1.2687879800796509,-0.6650912165641785,0.5268478393554688,0.6666666666666667,1.2811555862426758,0.8949264287948608
0.28693240880966187,1.0693145990371704,-0.7823821902275085,0.5382879376411438,0.33333333333333337,1.22074556350708,0.7939639091491699
1.060192584991455,0.1337115317583084,0.9264810532331467,0.06396530568599701,0.0,1.1094154119491577,0.10944764316082001
0.3831139802932739,1.3649333715438843,-0.9818193912506104,0.463009774684906,0.6666666666666667,1.0990525484085083,0.6375457048416138
0.5538675785064697,0.8173187971115112,-0.2634512186050415,0.46855899691581726,0.33333333333333337,0.9273226857185364,0.651167094707489
0.5516680479049683,1.2594990730285645,-0.7078310251235962,0.4874284267425537,0.33333333333333337,1.0905110836029053,0.5980992317199707
0.8099597692489624,0.8931589126586914,-0.083199143409729,0.4580267071723938,0.6666666666666667,1.0355052947998047,0.566234290599823
1.602921962738037,0.6697583198547363,0.9331636428833008,0.29447412490844727,0.16666666666666663,0.7300159335136414,0.4805205762386322
0.3158513605594635,0.9006991386413574,-0.5848477780818939,0.39837896823883057,0.8333333333333334,0.8428819179534912,0.5803713798522949
0.8388769626617432,0.7176809310913086,0.12119603157043457,0.24429476261138916,0.33333333333333337,0.92503422498703,0.34540027379989624
0.406599223613739,1.0220164060592651,-0.6154171824455261,0.47323259711265564,0.6666666666666667,0.9765600562095642,0.5736575722694397
0.380845308303833,0.878480076789856,-0.49763476848602295,0.37050682306289673,0.6666666666666667,0.7180224061012268,0.4936641454696655
0.5591006875038147,0.403082937002182,0.1560177505016327,0.13145960867404938,0.0,1.2660547494888306,0.2368737906217575
0.2924800515174866,0.8090564608573914,-0.5165764093399048,0.3524652421474457,0.6666666666666667,0.97214275598526,0.555890679359436
1.0998061895370483,0.4434884488582611,0.6563177406787872,0.28015974164009094,0.5,1.0339059829711914,0.41777098178863525
0.5628334283828735,0.5390945672988892,0.023738861083984375,0.22576718032360077,0.16666666666666663,0.99311763048172,0.40887659788131714
0.5120415091514587,0.5143639445304871,-0.0023224353790283203,0.24041423201560974,0.6666666666666667,0.523145318031311,0.3129270374774933
0.8090405464172363,0.5553438663482666,0.2536966800689697,0.29355424642562866,0.33333333333333337,,0.48493993282318115
1.1058084964752197,0.4588932991027832,0.6469151973724365,0.22678427398204803,0.0,,0.4483836591243744
0.7756211757659912,0.5326236486434937,0.24299752712249756,0.23379135131835938,0.33333333333333337,,0.4052831828594208
1.1435105800628662,0.3872882127761841,0.7562223672866821,0.19924768805503845,0.6666666666666667,,0.37300920486450195
0.6487852931022644,0.5152645707130432,0.1335207223892212,0.3327248990535736,0.33333333333333337,,0.46760040521621704
0.39994531869888306,0.6284705996513367,-0.2285252809524536,0.2378963679075241,0.6666666666666667,,0.32434409856796265
0.858898401260376,0.5158054828643799,0.3430929183959961,0.2701982855796814,0.33333333333333337,,0.43033742904663086
0.7642530202865601,0.5970607995986938,0.1671922206878662,0.2708367705345154,0.6666666666666667,,0.38440728187561035
0.6522159576416016,0.8804944753646851,-0.2282785177230835,0.34931597113609314,0.5,,0.3638765215873718
0.6665189266204834,0.5475178956985474,0.11900103092193604,0.22318010032176971,0.16666666666666663,,0.4054172933101654


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/symm_kl_120/attn_ent/GNNExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
1.614755630493164,0.5479773283004761,1.066778302192688,0.21138444542884827,0.6666666666666667,0.40124475955963135,0.4227231442928314
1.9178969860076904,0.6091379523277283,1.3087590336799622,0.25616997480392456,0.6666666666666667,0.3249443769454956,0.480754017829895
1.3996623754501343,0.5703537464141846,0.8293086290359497,0.2639354169368744,0.6666666666666667,0.4001304507255554,0.5148813724517822
1.8604366779327393,0.2117466926574707,1.6486899852752686,0.10484282672405243,0.6666666666666667,0.8816548585891724,0.2338305562734604
1.3481061458587646,0.3763090968132019,0.9717970490455627,0.19188368320465088,0.5,0.8739711046218872,0.4222754240036011
1.5474936962127686,0.2704058289527893,1.2770878672599792,0.1576598584651947,0.6666666666666667,0.5242629051208496,0.32295864820480347
1.225724458694458,0.4635260999202728,0.7621983587741852,0.2499523013830185,0.8333333333333334,0.5305003523826599,0.47793468832969666
0.8492506742477417,0.8336240649223328,0.015626609325408936,0.47470712661743164,0.8333333333333334,0.996094822883606,0.655415415763855
1.4304256439208984,0.22339367866516113,1.2070319652557373,0.13107237219810486,0.33333333333333337,0.9583685398101807,0.2891298234462738
0.6247926354408264,0.6699427366256714,-0.04515010118484497,0.5409091711044312,0.6666666666666667,0.9321918487548828,0.7642495036125183
0.5088475942611694,0.5811585187911987,-0.0723109245300293,0.353906512260437,0.33333333333333337,0.2678234279155731,0.5876832008361816
0.6781346201896667,0.3229682445526123,0.35516637563705444,0.3297611474990845,0.33333333333333337,0.5588217377662659,0.5763974189758301
1.3992007970809937,0.25406813621520996,1.1451326608657837,0.22658275067806244,0.5,1.0633001327514648,0.3117252588272095
1.2925140857696533,0.36724361777305603,0.9252704679965973,0.2512231469154358,0.5,0.934934675693512,0.34056004881858826
1.35556960105896,0.555687427520752,0.799882173538208,0.2838361859321594,0.8333333333333334,1.068113088607788,0.38049525022506714
0.9703733325004578,0.5417212247848511,0.4286521077156067,0.28211864829063416,0.33333333333333337,0.9459882378578186,0.3600553870201111
1.018470048904419,0.5003620386123657,0.5181080102920532,0.3996584117412567,0.33333333333333337,0.8247191309928894,0.5156900882720947
1.28752601146698,0.4025692939758301,0.8849567174911499,0.28504282236099243,0.33333333333333337,0.2841358184814453,0.35161709785461426
1.474522352218628,0.4443197250366211,1.0302026271820068,0.26235252618789673,0.33333333333333337,1.0979814529418945,0.3279847800731659
1.1276867389678955,0.6927980184555054,0.43488872051239014,0.2639879584312439,0.6666666666666667,1.0646427869796753,0.37132370471954346
1.2952628135681152,0.8549851179122925,0.44027769565582275,0.2654891610145569,0.5,0.8863454461097717,0.3522178530693054
1.3789247274398804,0.607284426689148,0.7716403007507324,0.3181678056716919,0.5,0.7821803689002991,0.4049474895000458
1.3623251914978027,0.7604166269302368,0.6019085645675659,0.3957388401031494,0.5,0.4889530539512634,0.5078047513961792
1.2697596549987793,0.8957829475402832,0.3739767074584961,0.2876928448677063,0.6666666666666667,0.8053427934646606,0.38448306918144226
1.7665984630584717,0.8024324774742126,0.964165985584259,0.37938594818115234,0.5,0.2924886643886566,0.5092332363128662
1.5599815845489502,0.9136502146720886,0.6463313698768616,0.33585357666015625,0.5,0.9863027930259705,0.45831412076950073
1.6438987255096436,0.9174661636352539,0.7264325618743896,0.3148397207260132,0.16666666666666663,0.6584202647209167,0.4379556179046631
1.7223018407821655,0.8136374354362488,0.9086644053459167,0.29349708557128906,0.5,0.583738386631012,0.4189949035644531
1.5873620510101318,0.8570603728294373,0.7303016781806946,0.3124619722366333,0.6666666666666667,0.6804347634315491,0.4891831576824188
1.6103442907333374,0.8638593554496765,0.7464849352836609,0.3297785818576813,0.5,1.0314176082611084,0.520484447479248
1.6124409437179565,0.8309078216552734,0.7815331220626831,0.3199114203453064,0.5,1.0238152742385864,0.49756544828414917
1.664175271987915,0.815877377986908,0.8482978940010071,0.3173558712005615,0.5,0.8022245764732361,0.5130547285079956
1.5521390438079834,0.9221056699752808,0.6300333738327026,0.3669258952140808,0.6666666666666667,0.7520588040351868,0.5697548389434814
1.5542348623275757,0.904538631439209,0.6496962308883667,0.36430859565734863,0.5,0.9979514479637146,0.5684360265731812
1.275777816772461,1.0301764011383057,0.24560141563415527,0.41675516963005066,0.8333333333333334,0.4051419794559479,0.6369872093200684
1.4148712158203125,0.9946011304855347,0.42027008533477783,0.4067600965499878,0.6666666666666667,0.8571470379829407,0.6327188611030579
1.6983879804611206,0.7005383372306824,0.9978496432304382,0.29641056060791016,0.6666666666666667,0.3103058934211731,0.4914289116859436
1.4801734685897827,0.7396525740623474,0.7405208945274353,0.30562737584114075,0.6666666666666667,1.0050967931747437,0.48342281579971313
1.498081922531128,0.8601395487785339,0.637942373752594,0.33506107330322266,0.33333333333333337,0.659528911113739,0.5143577456474304
1.525007724761963,0.7533594965934753,0.7716482281684875,0.29526206851005554,0.5,0.7922001481056213,0.4344869554042816
1.2940185070037842,0.7515288591384888,0.5424896478652954,0.2922070622444153,0.8333333333333334,0.9129248261451721,0.4086288809776306
1.5570993423461914,0.682660698890686,0.8744386434555054,0.23922818899154663,0.33333333333333337,0.932720959186554,0.2983642816543579
1.3572611808776855,0.7265812754631042,0.6306799054145813,0.27174079418182373,0.33333333333333337,0.79816734790802,0.37126991152763367
1.4183661937713623,0.7760400176048279,0.6423261761665344,0.2822466790676117,0.5,0.9191783666610718,0.37892088294029236
1.260202407836914,0.7661889791488647,0.4940134286880493,0.24596861004829407,0.5,0.7646629214286804,0.3111770749092102
1.518014907836914,0.6832134127616882,0.8348014950752258,0.2399446666240692,0.6666666666666667,0.7914974093437195,0.33411654829978943
1.4840342998504639,0.7530046701431274,0.7310296297073364,0.28315383195877075,0.33333333333333337,0.612477719783783,0.3825156092643738
1.510877013206482,0.7956602573394775,0.7152167558670044,0.29268789291381836,0.16666666666666663,0.8445778489112854,0.3836009204387665
1.4364066123962402,0.7810398936271667,0.6553667187690735,0.2742729187011719,0.33333333333333337,0.8040932416915894,0.3851744532585144
1.367974042892456,0.8005494475364685,0.5674245953559875,0.2990555465221405,0.5,0.6301162838935852,0.41438478231430054
1.358290672302246,0.7544442415237427,0.6038464307785034,0.2858961820602417,0.5,1.1407506465911865,0.39490410685539246
1.1841981410980225,0.7918345928192139,0.3923635482788086,0.36806637048721313,0.6666666666666667,0.2771887481212616,0.5699691772460938
1.263041615486145,0.6823345422744751,0.5807070732116699,0.30574214458465576,0.6666666666666667,0.7848263382911682,0.5047898292541504
1.2592778205871582,0.786508321762085,0.47276949882507324,0.3330501914024353,0.33333333333333337,0.7673652768135071,0.5066417455673218
1.127004623413086,0.8496766090393066,0.2773280143737793,0.3831348121166229,0.33333333333333337,1.030859351158142,0.5794389247894287
1.5110982656478882,0.541921079158783,0.9691771864891052,0.21380597352981567,0.16666666666666663,0.8997445106506348,0.3473907709121704
1.3011057376861572,0.6769415140151978,0.6241642236709595,0.3193857669830322,0.5,0.7701085805892944,0.4224386215209961
1.2846046686172485,0.7616338729858398,0.5229707956314087,0.32344692945480347,0.16666666666666663,0.23385320603847504,0.47154897451400757
1.4093472957611084,0.624244213104248,0.7851030826568604,0.2506791055202484,0.16666666666666663,1.0905874967575073,0.41721832752227783
1.3517823219299316,0.7161812782287598,0.6356010437011719,0.3154745101928711,0.33333333333333337,1.272856593132019,0.500656008720398
1.288747787475586,0.7530860304832458,0.5356617569923401,0.34281596541404724,0.16666666666666663,0.30116334557533264,0.5140132904052734
1.3628654479980469,0.7154688239097595,0.6473966240882874,0.3217695951461792,0.16666666666666663,1.0391809940338135,0.5216467976570129
1.448371410369873,0.7992684841156006,0.6491029262542725,0.3657212257385254,0.33333333333333337,0.7036300301551819,0.5852746367454529
2.0033931732177734,0.3763396441936493,1.6270535290241241,0.3003309369087219,0.33333333333333337,0.30540022253990173,0.48432207107543945
1.4463272094726562,0.44434022903442383,1.0019869804382324,0.33502358198165894,0.5,0.7403046488761902,0.534363865852356
1.834216833114624,0.2901574969291687,1.5440593361854553,0.19113758206367493,0.5,0.9874598383903503,0.29120582342147827
2.0868260860443115,0.47471439838409424,1.6121116876602173,0.3870186507701874,0.33333333333333337,0.5269070267677307,0.5677148103713989
2.3713653087615967,0.21602706611156464,2.155338242650032,0.21568433940410614,0.33333333333333337,0.7389238476753235,0.2997163236141205
1.6994819641113281,0.4212455749511719,1.2782363891601562,0.3962886333465576,0.5,0.88822340965271,0.6279177665710449
1.4112982749938965,0.4851229190826416,0.9261753559112549,0.2805241346359253,0.5,0.5632345676422119,0.5717586278915405
1.8483350276947021,0.2739923894405365,1.5743426382541656,0.3388773202896118,0.33333333333333337,0.7112310528755188,0.4772711396217346
1.4944956302642822,0.3486119508743286,1.1458836793899536,0.48123764991760254,0.5,1.0676994323730469,0.6321566104888916
1.4011552333831787,0.7490689158439636,0.6520863175392151,0.5285481214523315,0.6666666666666667,0.918252170085907,0.6574422717094421
1.7296838760375977,0.4401865005493164,1.2894973754882812,0.20520222187042236,0.33333333333333337,0.9707690477371216,0.41968071460723877
2.091310501098633,0.3849324584007263,1.7063780426979065,0.4410529136657715,0.33333333333333337,0.704349935054779,0.619807779788971
1.755894422531128,0.5271557569503784,1.2287386655807495,0.2669302821159363,0.33333333333333337,0.7333537340164185,0.4835483431816101
2.079862594604492,0.44446253776550293,1.6354000568389893,0.4489973485469818,0.33333333333333337,0.7572968006134033,0.631992518901825
1.5859034061431885,0.6347675323486328,0.9511358737945557,0.28233882784843445,0.5,0.7482044100761414,0.4411390423774719
1.9711021184921265,0.4875822961330414,1.483519822359085,0.4766494035720825,0.6666666666666667,0.6812909245491028,0.6410731077194214
1.7226924896240234,0.43115609884262085,1.2915363907814026,0.4800887107849121,0.33333333333333337,0.578235924243927,0.5961947441101074
1.8889951705932617,0.4141555428504944,1.4748396277427673,0.45965299010276794,0.5,0.7878231406211853,0.5816854238510132
1.7175787687301636,0.472003310918808,1.2455754578113556,0.2833097577095032,0.6666666666666667,0.7467829585075378,0.46871238946914673
1.3750884532928467,0.3116561770439148,1.0634322762489319,0.1557685136795044,0.5,0.46004006266593933,0.3406462073326111
1.5897033214569092,0.4258609712123871,1.163842350244522,0.4286043047904968,0.33333333333333337,0.8283864259719849,0.5705748200416565
1.1991485357284546,0.6175806522369385,0.5815678834915161,0.5356438755989075,0.33333333333333337,0.8397789001464844,0.748668372631073
1.7004616260528564,0.6500024795532227,1.0504591464996338,0.36186930537223816,0.6666666666666667,1.0298807621002197,0.6125308275222778
1.763404369354248,0.37147602438926697,1.391928344964981,0.3673361539840698,0.5,0.9429773688316345,0.48150914907455444
1.3148863315582275,1.0491598844528198,0.2657264471054077,0.46743136644363403,0.8333333333333334,0.5473807454109192,0.7042416334152222
1.5229747295379639,0.4382922351360321,1.0846824944019318,0.3370146155357361,0.5,0.7566779255867004,0.4579298496246338
1.7319157123565674,0.9645072817802429,0.7674084305763245,0.5582053065299988,0.33333333333333337,0.1751054972410202,0.6766764521598816
1.6151401996612549,0.9024950861930847,0.7126451134681702,0.41214603185653687,0.5,1.3421494960784912,0.6652400493621826
1.4067400693893433,0.9428190588951111,0.4639210104942322,0.444002240896225,0.5,1.0874580144882202,0.6951214671134949
1.7175822257995605,0.8053407073020935,0.912241518497467,0.5424152612686157,0.16666666666666663,0.5986326932907104,0.6647442579269409
1.4601548910140991,0.7909010648727417,0.6692538261413574,0.5261170268058777,0.16666666666666663,0.4835319519042969,0.6266118288040161
1.4990400075912476,0.6336618661880493,0.8653781414031982,0.4848664402961731,0.0,0.8871147036552429,0.5721563100814819
1.6230180263519287,0.6292878985404968,0.9937301278114319,0.40893828868865967,0.16666666666666663,0.8352841138839722,0.625606119632721
1.574397325515747,0.6695822477340698,0.9048150777816772,0.410015344619751,0.16666666666666663,0.7478231191635132,0.7230046987533569
1.6476645469665527,0.466327041387558,1.1813375055789948,0.3000103831291199,0.0,0.2979441285133362,0.4469175338745117
1.5947412252426147,0.6089705228805542,0.9857707023620605,0.36342674493789673,0.33333333333333337,0.4240909814834595,0.5953707695007324
1.4954217672348022,0.6803762316703796,0.8150455355644226,0.38633376359939575,0.16666666666666663,0.48069530725479126,0.5937699675559998
1.7248127460479736,0.5409607887268066,1.183851957321167,0.34912896156311035,0.16666666666666663,0.2212902307510376,0.5109177827835083
1.6703933477401733,0.8296048045158386,0.8407885432243347,0.5132876038551331,0.16666666666666663,0.22206994891166687,0.6544604897499084
1.9397180080413818,0.6806683540344238,1.259049654006958,0.41456425189971924,0.16666666666666663,0.9750599265098572,0.5384047031402588
1.937042474746704,0.7058078646659851,1.231234610080719,0.5235788822174072,0.16666666666666663,0.7508431077003479,0.663446307182312
1.7887663841247559,0.7825727462768555,1.0061936378479004,0.5499622821807861,0.16666666666666663,0.9100674986839294,0.6963598728179932
1.6382073163986206,0.8749551773071289,0.7632521390914917,0.5716214179992676,0.5,0.719191312789917,0.7021140456199646
1.6476917266845703,0.6093026399612427,1.0383890867233276,0.5383683443069458,0.16666666666666663,0.7846682071685791,0.6502097845077515
1.7934974431991577,0.7535625696182251,1.0399348735809326,0.5790014266967773,0.0,0.7174189686775208,0.7428154945373535
1.7461822032928467,0.5649195313453674,1.1812626719474792,0.4937772750854492,0.16666666666666663,0.18814142048358917,0.5752582550048828
1.6822890043258667,0.7140601873397827,0.968228816986084,0.5755582451820374,0.0,0.3339412808418274,0.6775778532028198
1.7787327766418457,0.6535696983337402,1.1251630783081055,0.5467929244041443,0.0,0.5161771774291992,0.6547620892524719
1.6868188381195068,0.6392056941986084,1.0476131439208984,0.5401987433433533,0.0,0.7450152635574341,0.6618438959121704
1.6634290218353271,0.798256516456604,0.8651725053787231,0.6231396198272705,0.0,0.7590216994285583,0.7313354015350342
1.7967393398284912,0.7292585372924805,1.0674808025360107,0.5706788301467896,0.16666666666666663,0.44277524948120117,0.6890613436698914
1.5835679769515991,0.563081681728363,1.020486295223236,0.4635605812072754,0.0,0.6188523769378662,0.5615329742431641
1.7101463079452515,0.8772885203361511,0.8328577876091003,0.6489366292953491,0.0,1.0093811750411987,0.7574456930160522
1.7416141033172607,0.8965983390808105,0.8450157642364502,0.6612445116043091,0.16666666666666663,0.2551686763763428,0.7791087031364441
1.9212915897369385,0.635262131690979,1.2860294580459595,0.4910803437232971,0.16666666666666663,0.8095427751541138,0.633190393447876
1.8216580152511597,0.7667826414108276,1.054875373840332,0.5870200395584106,0.16666666666666663,0.8936430811882019,0.7096422910690308
1.838377833366394,0.7310134768486023,1.1073643565177917,0.5301981568336487,0.33333333333333337,0.3963147699832916,0.6684219241142273
1.8604891300201416,0.6731230020523071,1.1873661279678345,0.5261427164077759,0.0,0.7906078696250916,0.6419789791107178
1.8084901571273804,0.7080783247947693,1.100411832332611,0.5741276144981384,0.16666666666666663,0.3139306902885437,0.6854974627494812
1.6689304113388062,0.9279805421829224,0.7409498691558838,0.6870763301849365,0.16666666666666663,0.9099484086036682,0.7865354418754578
1.7645301818847656,0.7844182848930359,0.9801118969917297,0.6148796081542969,0.16666666666666663,0.8572005033493042,0.7341596484184265
1.6289088726043701,0.8317009806632996,0.7972078919410706,0.6093028783798218,0.16666666666666663,0.6907126903533936,0.7121641635894775
1.823594093322754,0.6496548056602478,1.173939287662506,0.523048996925354,0.16666666666666663,0.2175411581993103,0.6265953183174133
1.7961010932922363,0.7867716550827026,1.0093294382095337,0.5781030058860779,0.33333333333333337,0.5884906649589539,0.694571852684021
1.7012851238250732,0.8796140551567078,0.8216710686683655,0.6336653828620911,0.33333333333333337,1.1986576318740845,0.7321547865867615
1.7723071575164795,0.8716953992843628,0.9006117582321167,0.610292375087738,0.5,0.9739657640457153,0.723876416683197
1.5099818706512451,1.0032033920288086,0.5067784786224365,0.6972705721855164,0.33333333333333337,0.7467909455299377,0.7776708602905273
1.9759769439697266,0.6862797141075134,1.2896972298622131,0.46389931440353394,0.16666666666666663,0.3613373339176178,0.6199339628219604
1.8539419174194336,0.7471837997436523,1.1067581176757812,0.5562207698822021,0.0,1.0099884271621704,0.6732751727104187
1.8614628314971924,0.8499220609664917,1.0115407705307007,0.5764243602752686,0.0,1.2024389505386353,0.7181380987167358
1.9429216384887695,0.689997136592865,1.2529245018959045,0.47780346870422363,0.33333333333333337,0.3818942606449127,0.629473865032196
1.7932780981063843,0.8114371299743652,0.981840968132019,0.5525974035263062,0.16666666666666663,0.7873522639274597,0.6806995272636414
1.8014094829559326,0.782484233379364,1.0189252495765686,0.5407472848892212,0.0,0.7682300209999084,0.6620454788208008
1.8145582675933838,0.7779401540756226,1.0366181135177612,0.49963611364364624,0.16666666666666663,0.4525379538536072,0.6352192759513855
1.7301323413848877,0.872694194316864,0.8574381470680237,0.41140562295913696,0.0,0.5417127013206482,0.5282562375068665
1.6290974617004395,0.7659912109375,0.8631062507629395,0.3282805383205414,0.16666666666666663,0.6652467846870422,0.43160074949264526
1.873072624206543,0.6475160121917725,1.2255566120147705,0.2592773139476776,0.0,0.3672722578048706,0.3891634941101074
1.9390300512313843,0.49513471126556396,1.4438953399658203,0.1902390420436859,0.16666666666666663,0.34911972284317017,0.30356135964393616
1.8186719417572021,0.7033060789108276,1.1153658628463745,0.3195825219154358,0.16666666666666663,0.8381710052490234,0.4246189594268799
1.7360906600952148,0.7792121767997742,0.9568784832954407,0.32447701692581177,0.5,0.7929427027702332,0.41814494132995605
1.9175803661346436,0.5748655796051025,1.342714786529541,0.22046934068202972,0.0,1.2067792415618896,0.3237563371658325
0.978047251701355,0.1651729941368103,0.8128742575645447,0.4485763907432556,0.0,1.077773094177246,0.5791120529174805
0.6087890863418579,0.1718941181898117,0.4368949681520462,0.38415107131004333,0.16666666666666663,0.7985295057296753,0.49957582354545593
0.7115065455436707,0.200858473777771,0.5106480717658997,0.45541566610336304,0.33333333333333337,1.0334727764129639,0.5760164260864258
1.031364917755127,0.26570117473602295,0.765663743019104,0.49093347787857056,0.16666666666666663,1.0335835218429565,0.6416763067245483
1.1215605735778809,0.28184205293655396,0.8397185206413269,0.4555126428604126,0.16666666666666663,1.0915279388427734,0.5630042552947998
0.5953713655471802,0.3794390857219696,0.21593227982521057,0.5923486351966858,0.33333333333333337,0.8864099383354187,0.6686045527458191
1.1850718259811401,0.3003026247024536,0.8847692012786865,0.6810974478721619,0.16666666666666663,1.3969451189041138,0.7487455606460571
0.9250240325927734,0.3624292016029358,0.5625948309898376,0.47427651286125183,0.33333333333333337,1.0059565305709839,0.634410560131073
0.7463458776473999,0.40856775641441345,0.33777812123298645,0.4736649990081787,0.16666666666666663,0.9586701393127441,0.6120060682296753
0.692071795463562,0.4254268407821655,0.2666449546813965,0.43898242712020874,0.6666666666666667,1.1338086128234863,0.5769546031951904
1.1190083026885986,0.3413398265838623,0.7776684761047363,0.44244807958602905,0.5,1.0734608173370361,0.5888592004776001
0.9807425737380981,0.5475665926933289,0.4331759810447693,0.41877681016921997,0.5,0.4455527663230896,0.5862836837768555
1.5934903621673584,0.44271883368492126,1.1507715284824371,0.4768437147140503,0.16666666666666663,0.7789970636367798,0.6229122877120972
1.1243267059326172,0.46967631578445435,0.6546503901481628,0.48582300543785095,0.5,0.4333252012729645,0.5669166445732117
1.4214198589324951,0.5401851534843445,0.8812347054481506,0.48012155294418335,0.5,0.8591991066932678,0.6380763053894043
0.9703114032745361,0.6734645366668701,0.296846866607666,0.445324182510376,0.5,1.0260502099990845,0.6237120628356934
1.41746985912323,0.6776766777038574,0.7397931814193726,0.5323096513748169,0.6666666666666667,0.7582231760025024,0.706674337387085
1.6199473142623901,0.5310921669006348,1.0888551473617554,0.4332368075847626,0.33333333333333337,0.9272711873054504,0.6664851307868958
1.2416929006576538,0.8050331473350525,0.4366597533226013,0.5287892818450928,0.5,0.29132112860679626,0.7502048015594482
1.6025909185409546,0.5617988109588623,1.0407921075820923,0.4497619569301605,0.16666666666666663,0.9725314974784851,0.7343319654464722
1.571706771850586,0.6354210376739502,0.9362857341766357,0.45367705821990967,0.5,1.2097638845443726,0.6302056312561035
1.8288835287094116,0.4846177101135254,1.3442658185958862,0.3449510931968689,0.5,1.0857807397842407,0.5207697153091431
1.510289192199707,0.7907419204711914,0.7195472717285156,0.49825137853622437,0.5,0.7618235945701599,0.699882984161377
1.733289122581482,0.4990943372249603,1.2341947853565216,0.3149503171443939,0.5,0.2650342583656311,0.4949638545513153
1.4525442123413086,0.8660211563110352,0.5865230560302734,0.4832168221473694,0.6666666666666667,0.6932004690170288,0.6388946175575256
1.5336283445358276,0.4941737651824951,1.0394545793533325,0.28639209270477295,0.5,0.1872950792312622,0.4321443438529968
1.4590181112289429,0.6977050304412842,0.7613130807876587,0.4442393183708191,0.5,0.26246145367622375,0.5724852681159973
1.5323486328125,0.7850242853164673,0.7473243474960327,0.42537638545036316,0.33333333333333337,0.6842396259307861,0.4974793791770935
1.6223499774932861,0.661525309085846,0.9608246684074402,0.4035692811012268,0.33333333333333337,0.4487590789794922,0.491994708776474
1.2965916395187378,0.7934149503707886,0.5031766891479492,0.3351810574531555,0.33333333333333337,1.083066701889038,0.4878283143043518
1.2327063083648682,0.8489499092102051,0.3837563991546631,0.3610175549983978,0.6666666666666667,0.987809956073761,0.5225164294242859
0.8857277631759644,1.1054739952087402,-0.21974623203277588,0.47365325689315796,0.8333333333333334,0.6776713132858276,0.6701288223266602
1.5085761547088623,0.7116641402244568,0.7969120144844055,0.3248818516731262,0.16666666666666663,0.2602488696575165,0.5056833028793335
1.520752191543579,0.7690390348434448,0.7517131567001343,0.36770981550216675,0.5,0.8720892667770386,0.554461658000946
1.395220160484314,0.8990525007247925,0.4961676597595215,0.416840136051178,0.5,0.29758673906326294,0.5921175479888916
1.4466495513916016,0.9136096239089966,0.533039927482605,0.4365522861480713,0.33333333333333337,0.7941532135009766,0.6080557107925415
1.5640654563903809,0.6630394458770752,0.9010260105133057,0.3641650378704071,0.6666666666666667,1.0664446353912354,0.49580323696136475
1.517128348350525,0.7098572254180908,0.8072711229324341,0.3799609839916229,0.6666666666666667,1.1412353515625,0.5220505595207214
1.650430679321289,0.7740696668624878,0.8763610124588013,0.35562166571617126,0.33333333333333337,0.8144576549530029,0.5873627662658691
1.2967464923858643,0.9690226912498474,0.32772380113601685,0.4584802985191345,0.6666666666666667,1.1102818250656128,0.6376186609268188
1.3187291622161865,0.31388407945632935,1.0048450827598572,0.38425594568252563,0.16666666666666663,1.197699785232544,0.5964030027389526
0.570368230342865,0.17956344783306122,0.39080478250980377,0.19192878901958466,0.33333333333333337,0.8056948184967041,0.421187162399292
0.2772284746170044,0.42760956287384033,-0.15038108825683594,0.3272946774959564,0.5,0.7757618427276611,0.6078284978866577
1.141084909439087,0.18127386271953583,0.9598110467195511,0.17826759815216064,0.5,1.2995933294296265,0.33156487345695496
0.4836447834968567,0.18618428707122803,0.29746049642562866,0.13375119864940643,0.8333333333333334,0.7812725305557251,0.3050295114517212
0.9424605369567871,0.15852177143096924,0.7839387655258179,0.2733956575393677,0.6666666666666667,1.0985203981399536,0.43181174993515015
0.9672077894210815,0.21215397119522095,0.7550538182258606,0.20175078511238098,0.5,0.9343490600585938,0.34538528323173523
0.9693810343742371,0.19293862581253052,0.7764424085617065,0.15251299738883972,0.6666666666666667,0.5956639647483826,0.3384178578853607
1.025009274482727,0.31145334243774414,0.7135559320449829,0.1674664467573166,0.5,0.2634509801864624,0.3833696246147156
0.8380386233329773,0.3522793650627136,0.48575925827026367,0.17715607583522797,0.33333333333333337,0.5518304705619812,0.2858821749687195
1.0143440961837769,0.4071904122829437,0.6071536839008331,0.21495652198791504,0.5,0.35081052780151367,0.4474662244319916
1.1057655811309814,0.3437198996543884,0.762045681476593,0.2473616898059845,0.33333333333333337,0.5056023001670837,0.3484653830528259
1.2370316982269287,0.3455880880355835,0.8914436101913452,0.239116832613945,0.33333333333333337,0.36697906255722046,0.33672034740448
1.2451295852661133,0.6072509288787842,0.6378786563873291,0.3896437883377075,0.5,0.2829916477203369,0.5601064562797546
1.10401451587677,0.7296898365020752,0.3743246793746948,0.4734610915184021,0.6666666666666667,0.25749877095222473,0.7339848279953003
1.6009429693222046,0.42070090770721436,1.1802420616149902,0.2896265983581543,0.5,0.48193496465682983,0.5244132280349731
1.417946219444275,0.5423333048820496,0.8756129145622253,0.41459783911705017,0.5,1.1498254537582397,0.6780003309249878
0.8815813064575195,0.6707792282104492,0.2108020782470703,0.5344926714897156,0.6666666666666667,1.0301315784454346,0.8507192134857178
0.8523958921432495,0.4129020571708679,0.4394938349723816,0.3162100911140442,0.5,1.0623271465301514,0.554796576499939
1.2718552350997925,0.30193454027175903,0.9699206948280334,0.30280396342277527,0.33333333333333337,0.4333156645298004,0.4952138662338257
0.8560778498649597,0.6483979225158691,0.20767992734909058,0.324755996465683,0.6666666666666667,0.6096307635307312,0.46994513273239136
1.2927539348602295,0.4708659052848816,0.8218880295753479,0.20726275444030762,0.33333333333333337,0.7979232668876648,0.40071219205856323
1.6359388828277588,0.42764946818351746,1.2082894146442413,0.25526905059814453,0.5,1.2184748649597168,0.3887152671813965
1.530648112297058,0.5413029193878174,0.9893451929092407,0.2641642689704895,0.33333333333333337,1.1621615886688232,0.45788320899009705
1.4441039562225342,0.6220228672027588,0.8220810890197754,0.28220829367637634,0.5,0.6564743518829346,0.4795261323451996
1.2847223281860352,0.6552646160125732,0.6294577121734619,0.33953866362571716,0.5,0.6821711659431458,0.5078879594802856
1.4830964803695679,0.5724465847015381,0.9106498956680298,0.24796724319458008,0.33333333333333337,0.6242414712905884,0.4518536329269409
1.4096684455871582,0.561489999294281,0.8481784462928772,0.29268011450767517,0.33333333333333337,0.34155747294425964,0.4424819350242615
1.4906070232391357,0.5593281984329224,0.9312788248062134,0.2504841983318329,0.5,0.7846806645393372,0.44487643241882324
1.4024782180786133,0.5974932909011841,0.8049849271774292,0.2697221040725708,0.33333333333333337,0.8661996126174927,0.47007545828819275
1.5716933012008667,0.5111360549926758,1.060557246208191,0.23703613877296448,0.5,1.193839192390442,0.42390045523643494
1.3345073461532593,0.6401262879371643,0.694381058216095,0.29161837697029114,0.6666666666666667,1.0437955856323242,0.433623731136322
1.0908302068710327,0.7901843786239624,0.3006458282470703,0.33176398277282715,0.33333333333333337,0.7051281332969666,0.5161905288696289
1.5273845195770264,0.4657803475856781,1.0616041719913483,0.20931152999401093,0.5,0.47475355863571167,0.35666629672050476
1.2897089719772339,0.7761305570602417,0.5135784149169922,0.36377665400505066,0.33333333333333337,0.7923825979232788,0.5629018545150757
1.3418344259262085,0.6091840863227844,0.7326503396034241,0.287933886051178,0.33333333333333337,0.8249927759170532,0.44830918312072754
1.2589832544326782,0.6888440847396851,0.5701391696929932,0.31157001852989197,0.5,0.7843634486198425,0.5270577669143677
1.4866504669189453,0.5117470026016235,0.9749034643173218,0.22382795810699463,0.5,0.7145102024078369,0.40480393171310425
1.0946941375732422,0.8309165835380554,0.26377755403518677,0.3741008937358856,0.5,1.0972505807876587,0.5727696418762207
1.3629134893417358,0.6495622992515564,0.7133511900901794,0.3061983585357666,0.33333333333333337,1.3794804811477661,0.4816446900367737
1.2757353782653809,0.738690972328186,0.5370444059371948,0.35512015223503113,0.5,0.6150626540184021,0.5290353298187256
1.1531133651733398,0.8084568977355957,0.34465646743774414,0.3670414388179779,0.5,0.4175496995449066,0.5695706605911255
0.8848568797111511,0.9568270444869995,-0.07197016477584839,0.4467722177505493,0.8333333333333334,1.1013569831848145,0.6785836219787598
1.3102407455444336,0.6803532838821411,0.6298874616622925,0.33088934421539307,0.33333333333333337,1.080020546913147,0.5185930728912354
1.2355479001998901,0.7475463151931763,0.48800158500671387,0.35198184847831726,0.16666666666666663,0.8157415390014648,0.5599081516265869
0.7002538442611694,0.24356397986412048,0.45668986439704895,0.31045761704444885,0.5,0.9144527912139893,0.4183571934700012
0.5828554630279541,0.27229857444763184,0.31055688858032227,0.40529370307922363,0.6666666666666667,0.589904248714447,0.5347602367401123
0.7580411434173584,0.24445658922195435,0.513584554195404,0.3355996012687683,0.5,1.059497356414795,0.42041897773742676
0.7406569719314575,0.1654255986213684,0.5752313733100891,0.40161848068237305,0.5,0.7191720604896545,0.487521231174469
0.6189380288124084,0.32762622833251953,0.2913118004798889,0.34252190589904785,0.5,0.4816882908344269,0.43934309482574463
0.9835942983627319,0.16331978142261505,0.8202745169401169,0.22752420604228973,0.6666666666666667,0.7166672945022583,0.3253443241119385
0.7716349363327026,0.47639259696006775,0.2952423393726349,0.28207194805145264,0.8333333333333334,0.8507890701293945,0.4575279951095581
0.8952187299728394,0.5294217467308044,0.3657969832420349,0.4390338063240051,0.6666666666666667,0.635224461555481,0.5145676136016846
0.8983933925628662,0.43571919202804565,0.46267420053482056,0.3438694477081299,0.8333333333333334,0.836051344871521,0.5126230716705322
1.1900360584259033,0.3758874535560608,0.8141486048698425,0.33308863639831543,0.6666666666666667,0.7670074701309204,0.49824726581573486
1.5093201398849487,0.3300158977508545,1.1793042421340942,0.25610610842704773,0.6666666666666667,0.7828218936920166,0.40463441610336304
1.7335014343261719,0.27994418144226074,1.4535572528839111,0.29714828729629517,0.6666666666666667,0.9010595679283142,0.4147099256515503
1.3625457286834717,0.6073209643363953,0.7552247643470764,0.3934364914894104,0.6666666666666667,0.7747306227684021,0.5998859405517578
1.398040771484375,0.809058666229248,0.588982105255127,0.3342074751853943,0.5,0.695033848285675,0.4628073573112488
1.3957322835922241,0.4039131999015808,0.9918190836906433,0.32727476954460144,0.5,0.9171655178070068,0.41354072093963623
1.2787957191467285,0.5356658101081848,0.7431299090385437,0.2826762795448303,0.6666666666666667,1.1558953523635864,0.5067281126976013
1.4326121807098389,0.2844524085521698,1.148159772157669,0.2009546458721161,0.33333333333333337,0.7143239974975586,0.3170008659362793
1.5953938961029053,0.433950275182724,1.1614436209201813,0.36621254682540894,0.6666666666666667,0.7375033497810364,0.4212881028652191
1.1484934091567993,0.5115997791290283,0.636893630027771,0.3508226275444031,0.6666666666666667,0.22613480687141418,0.5540763139724731
1.3115969896316528,0.5491573810577393,0.7624396085739136,0.42869433760643005,0.33333333333333337,0.7612385153770447,0.48822781443595886
1.5115760564804077,0.3987569510936737,1.112819105386734,0.3267773389816284,0.5,0.826617419719696,0.40180703997612
1.4504222869873047,0.46928390860557556,0.9811383783817291,0.33591780066490173,0.5,0.7694752216339111,0.43562620878219604
1.5646085739135742,0.46146881580352783,1.1031397581100464,0.35407543182373047,0.5,0.803438663482666,0.44213664531707764
1.4924695491790771,0.49464869499206543,0.9978208541870117,0.36197543144226074,0.5,0.8010035753250122,0.5025549530982971
1.4956474304199219,0.5839810371398926,0.9116663932800293,0.5308033227920532,0.6666666666666667,0.35423925518989563,0.6129671335220337
1.1477985382080078,0.5846505165100098,0.563148021697998,0.43078988790512085,0.5,0.19784441590309143,0.5438175201416016
1.0354158878326416,0.6851308345794678,0.35028505325317383,0.5493361353874207,0.33333333333333337,0.12583765387535095,0.6451483964920044
1.1090258359909058,0.5508917570114136,0.5581340789794922,0.39396530389785767,0.5,1.0300166606903076,0.5038011074066162
1.055875539779663,0.6072099208831787,0.4486656188964844,0.4077211320400238,0.6666666666666667,0.7709261775016785,0.5064775347709656
1.320969581604004,0.4395998418331146,0.8813697397708893,0.2916247844696045,0.6666666666666667,0.9720540046691895,0.39167070388793945
1.2072573900222778,0.5079251527786255,0.6993322372436523,0.3195592164993286,0.6666666666666667,0.8188116550445557,0.4122909903526306
1.1522328853607178,0.5036033391952515,0.6486295461654663,0.30474168062210083,0.6666666666666667,0.8657380938529968,0.40464553236961365
1.1217780113220215,0.5932564735412598,0.5285215377807617,0.3526704013347626,0.33333333333333337,1.0571625232696533,0.5251526832580566
1.0902981758117676,0.30729764699935913,0.7830005288124084,0.2027265727519989,0.5,1.194464087486267,0.30449461936950684
1.1883859634399414,0.4134608209133148,0.7749251425266266,0.25528693199157715,0.16666666666666663,0.5014399886131287,0.4213866889476776
1.0028448104858398,0.4362602233886719,0.566584587097168,0.21913763880729675,0.33333333333333337,1.0580135583877563,0.3466649055480957
1.0621284246444702,0.43866318464279175,0.6234652400016785,0.19286668300628662,0.16666666666666663,0.39816275238990784,0.2727774977684021
0.9884446859359741,0.7121033072471619,0.27634137868881226,0.29957863688468933,0.33333333333333337,1.2521616220474243,0.4459799528121948
1.3689723014831543,0.6771854758262634,0.6917868256568909,0.3161552846431732,0.33333333333333337,1.282585859298706,0.4364652633666992
1.1036874055862427,0.3426663279533386,0.761021077632904,0.24557380378246307,0.33333333333333337,0.5855283141136169,0.44782525300979614
1.3720643520355225,0.2185811996459961,1.1534831523895264,0.14793942868709564,0.16666666666666663,0.7811404466629028,0.261907160282135
1.514547348022461,0.2116408795118332,1.3029064685106277,0.1723296344280243,0.6666666666666667,0.33374401926994324,0.2578850984573364
0.8920588493347168,0.5571204423904419,0.3349384069442749,0.3052670955657959,0.8333333333333334,0.98468017578125,0.5258972644805908
1.339517593383789,0.2114793062210083,1.1280382871627808,0.24539586901664734,0.16666666666666663,0.9879128932952881,0.35305628180503845
1.0252069234848022,0.3752225339412689,0.6499843895435333,0.2592589259147644,0.5,0.24945876002311707,0.3881610631942749
1.1326121091842651,0.38967347145080566,0.7429386377334595,0.3344331979751587,0.5,1.200999140739441,0.4882250726222992
1.090531587600708,0.36722835898399353,0.7233032286167145,0.23361927270889282,0.33333333333333337,0.3151015639305115,0.43206852674484253
0.9692788124084473,0.3511226177215576,0.6181561946868896,0.26395881175994873,0.5,0.7799441814422607,0.4522956609725952
1.2801945209503174,0.2988463044166565,0.9813482165336609,0.41409966349601746,0.5,0.5172977447509766,0.577102780342102
1.0701040029525757,0.3876171112060547,0.682486891746521,0.5828582048416138,0.16666666666666663,1.343009352684021,0.7156463861465454
0.772845447063446,0.4203004240989685,0.35254502296447754,0.5571879148483276,0.16666666666666663,0.6042183041572571,0.677518367767334
0.623393714427948,0.6201082468032837,0.0032854676246643066,0.5188060998916626,0.8333333333333334,0.7289430499076843,0.7027658224105835
0.8870153427124023,0.5279297828674316,0.3590855598449707,0.6407985687255859,0.6666666666666667,1.3047724962234497,0.7785061597824097
1.2879886627197266,0.3702988624572754,0.9176898002624512,0.4597030580043793,0.5,1.042456030845642,0.5932983756065369
0.7995240092277527,0.7144150733947754,0.0851089358329773,0.5250673294067383,0.6666666666666667,1.3072859048843384,0.6626797914505005
1.1695854663848877,0.4798544645309448,0.6897310018539429,0.5208165645599365,0.16666666666666663,0.2939196228981018,0.6194841861724854
1.0983730554580688,0.5865737795829773,0.5117992758750916,0.5245093703269958,0.5,0.8400715589523315,0.6286947727203369
1.001532793045044,0.8315832018852234,0.16994959115982056,0.6146491169929504,0.16666666666666663,0.9732853770256042,0.6767253875732422
1.3119453191757202,0.8118635416030884,0.5000817775726318,0.520508885383606,0.5,1.1349153518676758,0.5960767269134521
1.5211706161499023,0.7172510623931885,0.8039195537567139,0.3918849229812622,0.0,0.2480604648590088,0.529621958732605
1.5989882946014404,0.8169703483581543,0.7820179462432861,0.5202287435531616,0.6666666666666667,0.7935253977775574,0.638173520565033
1.5498106479644775,0.9012120962142944,0.6485985517501831,0.5798492431640625,0.6666666666666667,0.7643416523933411,0.6508960127830505
1.3480408191680908,0.8338727951049805,0.5141680240631104,0.5265111923217773,0.5,1.0871304273605347,0.6053810119628906
1.4736897945404053,0.611584484577179,0.8621053099632263,0.4730730652809143,0.16666666666666663,1.383129358291626,0.5548909902572632
1.3522638082504272,0.7569670677185059,0.5952967405319214,0.47732800245285034,0.6666666666666667,1.3155043125152588,0.5654699206352234
1.6041347980499268,0.6097073554992676,0.9944274425506592,0.4284418523311615,0.6666666666666667,1.1770355701446533,0.5082559585571289
1.7209863662719727,0.7014214396476746,1.019564926624298,0.5268596410751343,0.5,1.0038399696350098,0.6254925727844238
1.3947585821151733,0.9869343638420105,0.40782421827316284,0.6372653245925903,0.5,0.7431336045265198,0.6827853918075562
1.3695125579833984,0.9950953722000122,0.37441718578338623,0.5417463779449463,0.5,1.2030552625656128,0.6396082639694214
1.4898490905761719,0.9880150556564331,0.5018340349197388,0.6424009203910828,0.33333333333333337,0.746179461479187,0.6878575086593628
1.6882641315460205,0.7201399803161621,0.9681241512298584,0.535256564617157,0.33333333333333337,0.9827972054481506,0.628623902797699
1.1786203384399414,1.123125433921814,0.05549490451812744,0.4373246431350708,0.8333333333333334,0.996149480342865,0.5614117383956909
1.2045974731445312,1.2340383529663086,-0.029440879821777344,0.48204290866851807,0.5,0.8030346632003784,0.6349994540214539
1.2476733922958374,1.210368037223816,0.037305355072021484,0.5358730554580688,0.33333333333333337,1.0439773797988892,0.6335715055465698
1.4281954765319824,0.963092029094696,0.4651034474372864,0.39063096046447754,0.8333333333333334,1.079474687576294,0.5516940951347351
1.689085841178894,0.8049744367599487,0.8841114044189453,0.39160656929016113,0.5,1.2712949514389038,0.5513207912445068
1.7226905822753906,0.8226858973503113,0.9000046849250793,0.44647833704948425,0.5,0.7718591094017029,0.5765495896339417
1.6282460689544678,0.9818472862243652,0.6463987827301025,0.4593026638031006,0.5,1.1225732564926147,0.617958664894104
1.7425493001937866,0.9326779246330261,0.8098713755607605,0.4391683042049408,0.33333333333333337,0.18227748572826385,0.5896228551864624
1.8103904724121094,0.8977522850036621,0.9126381874084473,0.4079793095588684,0.33333333333333337,0.7149144411087036,0.5890163779258728
1.8559777736663818,0.88853919506073,0.9674385786056519,0.40241092443466187,0.33333333333333337,1.0423657894134521,0.5693775415420532
0.5429630279541016,0.45293164253234863,0.09003138542175293,0.42708271741867065,0.16666666666666663,0.9957818388938904,0.7302181124687195
1.3845709562301636,0.16635844111442566,1.218212515115738,0.16669660806655884,0.5,1.1615630388259888,0.37364086508750916
0.8874322175979614,0.3177703022956848,0.5696619153022766,0.24449877440929413,0.33333333333333337,0.9765450954437256,0.4787481427192688
0.9196542501449585,0.3009873330593109,0.6186669170856476,0.47851046919822693,0.33333333333333337,0.7799131274223328,0.6245388388633728
0.9807189702987671,0.2646506428718567,0.7160683274269104,0.43022891879081726,0.33333333333333337,1.464281678199768,0.5441329479217529
0.8798317313194275,0.3136281967163086,0.5662035346031189,0.5939092040061951,0.5,1.2446619272232056,0.6901434659957886
0.7941317558288574,0.4245811104774475,0.3695506453514099,0.6520527601242065,0.6666666666666667,1.044569730758667,0.8680312037467957
1.2451703548431396,0.34564208984375,0.8995282649993896,0.44742846488952637,0.16666666666666663,0.90326327085495,0.6470381617546082
1.4312067031860352,0.378293514251709,1.0529131889343262,0.4825685918331146,0.33333333333333337,1.193760871887207,0.6998820304870605
1.9783039093017578,0.3136870265007019,1.664616882801056,0.46837347745895386,0.6666666666666667,0.4834856688976288,0.6524022817611694
1.5353918075561523,0.45569437742233276,1.0796974301338196,0.5137351751327515,0.5,1.04849374294281,0.7158574461936951
1.8786758184432983,0.8613314628601074,1.017344355583191,0.4908674955368042,0.33333333333333337,0.8067076206207275,0.648198127746582
2.2839479446411133,0.5795989036560059,1.7043490409851074,0.3592674732208252,0.33333333333333337,0.4508512020111084,0.48860234022140503
1.439744234085083,0.5224593877792358,0.9172848463058472,0.40280818939208984,0.5,1.155812382698059,0.5490026473999023
1.586533784866333,0.6307017803192139,0.9558320045471191,0.44193071126937866,0.5,1.2657586336135864,0.5731848478317261
1.3249917030334473,0.9193694591522217,0.4056222438812256,0.5243132710456848,0.5,1.1043827533721924,0.7525241374969482
2.0652623176574707,0.5712553262710571,1.4940069913864136,0.34687110781669617,0.33333333333333337,1.0488731861114502,0.5144586563110352
1.537104606628418,0.5880225896835327,0.9490820169448853,0.28083187341690063,0.33333333333333337,0.9935924410820007,0.4295726418495178
1.6569499969482422,0.5297777652740479,1.1271722316741943,0.28850364685058594,0.5,1.2430349588394165,0.4132269322872162
1.336277961730957,0.892378032207489,0.443899929523468,0.3848259150981903,0.6666666666666667,0.20934565365314484,0.5844951272010803
1.749808669090271,0.6527436971664429,1.0970649719238281,0.3471311330795288,0.5,1.033548355102539,0.48549899458885193
1.7026914358139038,0.41672059893608093,1.2859708368778229,0.21969065070152283,0.33333333333333337,0.7261032462120056,0.2851620614528656
1.9933723211288452,0.5391839742660522,1.454188346862793,0.3035609722137451,0.6666666666666667,0.6992180943489075,0.45412811636924744
1.4998490810394287,0.6817693710327148,0.8180797100067139,0.30233994126319885,0.33333333333333337,0.9221411347389221,0.4436413645744324
2.0676419734954834,0.5633584260940552,1.5042835474014282,0.35578489303588867,0.0,1.1706174612045288,0.5071810483932495
1.809550166130066,0.6693224310874939,1.140227735042572,0.36600828170776367,0.5,0.9682172536849976,0.526978611946106
1.7474511861801147,0.61994469165802,1.1275064945220947,0.3394337296485901,0.5,0.7742323875427246,0.5006248950958252
1.407379150390625,0.6938480138778687,0.7135311365127563,0.3214290142059326,0.5,0.6651498675346375,0.45006808638572693
1.295395851135254,0.7817632555961609,0.513632595539093,0.3501811921596527,0.5,1.1660536527633667,0.5082428455352783
1.2619318962097168,0.5578135251998901,0.7041183710098267,0.23505759239196777,0.33333333333333337,1.0333302021026611,0.345209538936615
1.538656234741211,0.6458779573440552,0.8927782773971558,0.3224705457687378,0.16666666666666663,0.966867208480835,0.4509360194206238
1.5990179777145386,0.5060552954673767,1.0929626822471619,0.25339576601982117,0.6666666666666667,0.26014748215675354,0.37150150537490845
1.457957148551941,0.6788682341575623,0.7790889143943787,0.3336465358734131,0.33333333333333337,1.0064200162887573,0.48173388838768005
1.6077880859375,0.5532563924789429,1.0545316934585571,0.27948248386383057,0.5,1.0860177278518677,0.41453248262405396
1.8221687078475952,0.49842292070388794,1.3237457871437073,0.2878328263759613,0.33333333333333337,0.8575266003608704,0.4397926926612854
1.3213369846343994,0.6763405799865723,0.6449964046478271,0.30600154399871826,0.33333333333333337,1.0355333089828491,0.47105872631073
1.5648059844970703,0.6602507829666138,0.9045552015304565,0.37243157625198364,0.16666666666666663,1.2417991161346436,0.5340335965156555
1.435319185256958,0.6662392020225525,0.7690799832344055,0.3154235780239105,0.5,1.1531332731246948,0.47816845774650574
1.4587033987045288,0.4582645893096924,1.0004388093948364,0.21694982051849365,0.5,0.9471936225891113,0.3416363000869751
1.4652575254440308,0.6025114059448242,0.8627461194992065,0.28300514817237854,0.5,0.8367310166358948,0.43092483282089233
1.4506348371505737,0.6891560554504395,0.7614787817001343,0.36177515983581543,0.16666666666666663,1.0430878400802612,0.5077203512191772
1.2673568725585938,0.8900706171989441,0.37728625535964966,0.4323532283306122,0.33333333333333337,1.0472897291183472,0.5695177912712097
1.3350138664245605,0.7421002388000488,0.5929136276245117,0.38299843668937683,0.33333333333333337,0.8850135803222656,0.516528844833374
1.5176604986190796,0.5551355481147766,0.962524950504303,0.26633840799331665,0.5,0.9825336337089539,0.41226375102996826
1.5565707683563232,0.5246497392654419,1.0319210290908813,0.24803034961223602,0.0,0.806934118270874,0.38274264335632324
1.5569366216659546,0.49427294731140137,1.0626636743545532,0.21996673941612244,0.33333333333333337,0.48540398478507996,0.37273645401000977
1.3646175861358643,0.6926445364952087,0.6719730496406555,0.31296056509017944,0.33333333333333337,1.0807496309280396,0.4861726760864258
1.4997758865356445,0.7261225581169128,0.7736533284187317,0.3449621796607971,0.5,0.8415298461914062,0.5475548505783081
1.6689746379852295,0.5542680025100708,1.1147066354751587,0.21600601077079773,0.5,0.74043869972229,0.37616103887557983
1.822845220565796,0.310482382774353,1.5123628377914429,0.3768377900123596,0.5,0.8413680195808411,0.7130618095397949
0.7886048555374146,0.3387335240840912,0.44987133145332336,0.50741046667099,0.5,1.0957448482513428,0.8476313948631287
1.5310324430465698,0.29894107580184937,1.2320913672447205,0.4349789321422577,0.16666666666666663,0.9696670174598694,0.5474575757980347
0.9202412962913513,0.4925532341003418,0.4276880621910095,0.46202749013900757,0.5,1.2058054208755493,0.7007601261138916
1.2337321043014526,0.4419901967048645,0.7917419075965881,0.4549010694026947,0.5,0.6120566725730896,0.6576229333877563
1.372610092163086,0.2169322371482849,1.155677855014801,0.371468722820282,0.33333333333333337,0.5587818622589111,0.4533795714378357
0.861961305141449,0.4125082194805145,0.44945308566093445,0.3640226125717163,0.5,0.400623619556427,0.5577046275138855
1.163438081741333,0.25927242636680603,0.904165655374527,0.3167855143547058,0.33333333333333337,0.23849885165691376,0.4163510203361511
1.1627867221832275,0.3016984462738037,0.8610882759094238,0.274990439414978,0.0,0.9550173878669739,0.3868101239204407
1.506493091583252,0.23389574885368347,1.2725973427295685,0.21888992190361023,0.5,0.7535707950592041,0.30971449613571167
1.4602930545806885,0.24338744580745697,1.2169056087732315,0.21348898112773895,0.16666666666666663,1.3277567625045776,0.3070436418056488
0.9884227514266968,0.5657320022583008,0.422690749168396,0.29209792613983154,0.5,1.1985197067260742,0.4070223569869995
1.4372957944869995,0.3627680242061615,1.074527770280838,0.19601184129714966,0.5,0.9914884567260742,0.32795974612236023
1.2057409286499023,0.30745965242385864,0.8982812762260437,0.11369216442108154,0.5,1.1811882257461548,0.2097567766904831
1.1354025602340698,0.3988921642303467,0.7365103960037231,0.13226956129074097,0.5,1.3779619932174683,0.26508820056915283
1.105339765548706,0.30064821243286133,0.8046915531158447,0.13273389637470245,0.5,1.0032296180725098,0.274291455745697
1.1686770915985107,0.3181587755680084,0.8505183160305023,0.15113721787929535,0.16666666666666663,1.0498408079147339,0.32546770572662354
0.9544650912284851,0.4070325493812561,0.547432541847229,0.15993627905845642,0.33333333333333337,0.29064857959747314,0.31367653608322144
0.8955025672912598,0.3469734191894531,0.5485291481018066,0.2124875783920288,0.6666666666666667,0.43256375193595886,0.46573135256767273
1.007612705230713,0.44886279106140137,0.5587499141693115,0.22890689969062805,0.5,0.6871421337127686,0.38621053099632263
0.6363263130187988,0.6534278392791748,-0.017101526260375977,0.3564929664134979,0.33333333333333337,1.0190380811691284,0.6888436079025269
0.9014918804168701,0.38289356231689453,0.5185983180999756,0.1981201469898224,0.33333333333333337,0.7915406823158264,0.377102792263031
0.7596862316131592,0.43654370307922363,0.32314252853393555,0.2885519862174988,0.6666666666666667,0.3387189507484436,0.6228621006011963
0.7271685004234314,0.4535391926765442,0.2736293077468872,0.30605456233024597,0.33333333333333337,0.790926456451416,0.6539376974105835
0.8694794178009033,0.49170202016830444,0.3777773976325989,0.2722461521625519,0.33333333333333337,0.18334822356700897,0.5647963285446167
0.8611280918121338,0.5652440190315247,0.29588407278060913,0.27291566133499146,0.33333333333333337,1.2869127988815308,0.4976694583892822
1.0827386379241943,0.5499782562255859,0.5327603816986084,0.26438847184181213,0.33333333333333337,1.1972078084945679,0.5556517839431763
1.0986939668655396,0.5578290224075317,0.5408649444580078,0.22808188199996948,0.5,0.7767812013626099,0.4328220784664154
0.6621105670928955,0.20625130832195282,0.4558592587709427,0.2943974435329437,0.33333333333333337,0.42123234272003174,0.4024944305419922
0.8298791646957397,0.14278066158294678,0.687098503112793,0.12872838973999023,0.5,1.2162222862243652,0.2736799120903015
0.5602903962135315,0.4187358021736145,0.141554594039917,0.3666801154613495,0.5,0.8312530517578125,0.4429360628128052
0.6826812624931335,0.12302430719137192,0.5596569553017616,0.1687592715024948,0.5,1.0853321552276611,0.32794106006622314
0.789858341217041,0.1501086950302124,0.6397496461868286,0.13967131078243256,0.6666666666666667,0.6351935267448425,0.3177134394645691
0.6533912420272827,0.24093148112297058,0.41245976090431213,0.21320503950119019,0.6666666666666667,1.3821195363998413,0.45500463247299194
0.9709973335266113,0.20035021007061005,0.7706471234560013,0.20753011107444763,0.33333333333333337,1.0808814764022827,0.41451406478881836
0.931427001953125,0.13454139232635498,0.79688560962677,0.10327477753162384,0.6666666666666667,0.38006407022476196,0.21738605201244354
1.1376514434814453,0.13623636960983276,1.0014150738716125,0.08111166208982468,0.6666666666666667,1.0347473621368408,0.17850911617279053
0.9292000532150269,0.22060494124889374,0.7085951119661331,0.16443531215190887,0.6666666666666667,0.2728695273399353,0.3321376442909241
1.0442885160446167,0.125680610537529,0.9186079055070877,0.058308325707912445,0.33333333333333337,0.9806884527206421,0.12565411627292633
1.0822947025299072,0.07274899631738663,1.0095457062125206,0.03226315230131149,0.5,0.896564245223999,0.06259807199239731
0.5423221588134766,0.6911854147911072,-0.14886325597763062,0.4146080017089844,0.5,1.0690730810165405,0.4595101773738861
0.7313909530639648,0.42194998264312744,0.3094409704208374,0.39564189314842224,0.6666666666666667,0.82924485206604,0.4361453652381897
0.9600684642791748,0.06236998364329338,0.8976984806358814,0.08362187445163727,0.5,1.1492151021957397,0.13783612847328186
0.8051354289054871,0.07634103298187256,0.7287943959236145,0.06698649376630783,0.5,0.8454115986824036,0.13015484809875488
1.102550745010376,0.1992076337337494,0.9033431112766266,0.37050044536590576,0.33333333333333337,1.0382416248321533,0.4029800295829773
0.6416755318641663,0.20853476226329803,0.4331407696008682,0.22199887037277222,0.5,0.2310534417629242,0.3546385169029236
1.078479528427124,0.2062932550907135,0.8721862733364105,0.43962013721466064,0.33333333333333337,0.718417227268219,0.49734315276145935
1.4898369312286377,0.25433552265167236,1.2355014085769653,0.37864625453948975,0.33333333333333337,0.7089964747428894,0.41138777136802673
1.5474424362182617,0.19451990723609924,1.3529225289821625,0.13713625073432922,0.33333333333333337,0.7060332298278809,0.20968490839004517
0.7234164476394653,0.21677792072296143,0.5066385269165039,0.3351610600948334,0.5,0.9524182081222534,0.403804749250412
1.022149920463562,0.16750168800354004,0.854648232460022,0.33813101053237915,0.16666666666666663,0.9299915432929993,0.3828778862953186
1.4896196126937866,0.19123272597789764,1.298386886715889,0.42580145597457886,0.5,0.7470644116401672,0.4836445748806
0.9935423731803894,0.22940659523010254,0.7641357779502869,0.3214641213417053,0.16666666666666663,0.933570384979248,0.454781174659729
1.2784258127212524,0.15772518515586853,1.120700627565384,0.2916935086250305,0.5,0.7436493635177612,0.37671908736228943
1.1691443920135498,0.17663507163524628,0.9925093203783035,0.24242135882377625,0.5,0.5386994481086731,0.35203418135643005
0.9701749086380005,0.1680309772491455,0.802143931388855,0.11540950834751129,0.8333333333333334,1.038010597229004,0.24261800944805145
1.506277084350586,0.2242351472377777,1.2820419371128082,0.2825492024421692,0.5,0.7739257216453552,0.4126761853694916
1.2764133214950562,0.30880969762802124,0.9676036238670349,0.19859164953231812,0.5,0.9435734152793884,0.3478996157646179
1.0126879215240479,0.6594695448875427,0.3532183766365051,0.4374961853027344,0.5,0.8807759881019592,0.5282642245292664
1.2835867404937744,0.3564736545085907,0.9271130859851837,0.14888176321983337,0.16666666666666663,0.7836459279060364,0.28512042760849
1.3063654899597168,0.5470401644706726,0.7593253254890442,0.31176993250846863,0.16666666666666663,0.7596113085746765,0.48701661825180054
2.040907382965088,0.2647865414619446,1.7761208415031433,0.06475187838077545,0.16666666666666663,0.8258337378501892,0.1374535858631134
1.9447898864746094,0.6219743490219116,1.3228155374526978,0.2421715259552002,0.6666666666666667,0.35944074392318726,0.36724352836608887
1.4341325759887695,0.4501473307609558,0.9839852452278137,0.14728134870529175,0.33333333333333337,0.8323706388473511,0.2589304447174072
2.120257616043091,0.5284619331359863,1.5917956829071045,0.16723601520061493,0.33333333333333337,0.44565385580062866,0.3161129057407379
2.4369730949401855,0.5451936721801758,1.8917794227600098,0.16211925446987152,0.16666666666666663,0.4021877944469452,0.30897700786590576
1.3450894355773926,1.2980399131774902,0.047049522399902344,0.42351555824279785,0.33333333333333337,0.35747626423835754,0.5772735476493835
2.109889507293701,0.5059049129486084,1.6039845943450928,0.14874549210071564,0.16666666666666663,0.3449375331401825,0.2595069110393524
2.301703929901123,0.568804144859314,1.732899785041809,0.13868992030620575,0.16666666666666663,0.25532659888267517,0.2576542794704437
1.1206762790679932,0.5858737826347351,0.5348024964332581,0.1295543909072876,0.33333333333333337,0.27566763758659363,0.2374427169561386
1.9205198287963867,0.6600121259689331,1.2605077028274536,0.279193639755249,0.5,0.15595752000808716,0.34715598821640015
2.038398265838623,0.46458423137664795,1.573814034461975,0.143614262342453,0.6666666666666667,0.4093643128871918,0.24441878497600555
2.073211669921875,0.47900909185409546,1.5942025780677795,0.11238972842693329,0.16666666666666663,0.5600488185882568,0.24822823703289032
2.17805552482605,0.12031304091215134,2.0577424839138985,0.017570218071341515,0.16666666666666663,0.764214038848877,0.038056712597608566
2.250094413757324,0.3489269018173218,1.9011675119400024,0.06165492534637451,0.16666666666666663,0.6850786209106445,0.1376851499080658
2.2900757789611816,0.6288338899612427,1.661241888999939,0.16865921020507812,0.0,0.8826555609703064,0.3220389485359192
1.8497121334075928,0.8109526038169861,1.0387595295906067,0.27726778388023376,0.16666666666666663,0.4448142349720001,0.42471861839294434
2.230684757232666,0.5657111406326294,1.6649736166000366,0.14236661791801453,0.33333333333333337,0.5750192999839783,0.3060685992240906
2.334390640258789,0.32541126012802124,2.008979380130768,0.05757835507392883,0.16666666666666663,0.5593473315238953,0.11780288070440292
2.2708592414855957,0.43354377150535583,1.8373154699802399,0.0994589775800705,0.33333333333333337,0.9934110641479492,0.2097260057926178
1.8943661451339722,0.7217111587524414,1.1726549863815308,0.271209716796875,0.33333333333333337,0.33941319584846497,0.3906902074813843
2.3292739391326904,0.5501320362091064,1.779141902923584,0.1807721108198166,0.0,0.6433005928993225,0.28110021352767944
1.6483405828475952,0.7593770027160645,0.8889635801315308,0.26717445254325867,0.5,0.42781302332878113,0.4174841344356537
2.4223265647888184,0.35112565755844116,2.071200907230377,0.07562607526779175,0.16666666666666663,0.4456753134727478,0.15057966113090515
1.8207032680511475,0.5655766725540161,1.2551265954971313,0.2075202912092209,0.33333333333333337,0.5974302887916565,0.31215107440948486
1.8335886001586914,0.5004421472549438,1.3331464529037476,0.18217751383781433,0.16666666666666663,0.286790132522583,0.28871792554855347
2.1123905181884766,0.45722246170043945,1.655168056488037,0.15887686610221863,0.0,0.760581374168396,0.2834044098854065
1.9423542022705078,0.4183535575866699,1.524000644683838,0.17055580019950867,0.5,0.6249619126319885,0.29973912239074707
1.845497965812683,0.6364465355873108,1.2090514302253723,0.25954103469848633,0.33333333333333337,0.6252933144569397,0.41879457235336304
2.0031237602233887,0.3752460479736328,1.6278777122497559,0.15285111963748932,0.16666666666666663,0.7216739654541016,0.31108659505844116
1.8057429790496826,0.5801913738250732,1.2255516052246094,0.19210712611675262,0.33333333333333337,0.39148828387260437,0.351256787776947
1.224818468093872,0.7811283469200134,0.44369012117385864,0.269957035779953,0.5,0.720157265663147,0.4616982638835907
1.1502553224563599,0.6544268131256104,0.4958285093307495,0.27991530299186707,0.5,0.6563447117805481,0.45654910802841187
1.8844869136810303,0.33240601420402527,1.552080899477005,0.1284036785364151,0.16666666666666663,0.8633227944374084,0.2664581537246704
1.6457948684692383,0.5480636954307556,1.0977311730384827,0.22238415479660034,0.16666666666666663,0.465956449508667,0.40411338210105896
1.967635154724121,0.38339337706565857,1.5842417776584625,0.1178746446967125,0.16666666666666663,0.23295976221561432,0.2168525755405426
1.9992661476135254,0.4913874864578247,1.5078786611557007,0.18109743297100067,0.0,0.2244834303855896,0.2932145595550537
1.459644079208374,0.3721933364868164,1.0874507427215576,0.1323007047176361,0.33333333333333337,0.7927325963973999,0.217960923910141
1.7825021743774414,0.5120366811752319,1.2704654932022095,0.18676632642745972,0.16666666666666663,0.598406970500946,0.3105000853538513
1.5533713102340698,0.622634768486023,0.9307365417480469,0.24846111238002777,0.16666666666666663,0.9429391026496887,0.39803728461265564
1.9399662017822266,0.41261836886405945,1.5273478329181671,0.16893796622753143,0.16666666666666663,0.9387966990470886,0.27055227756500244
1.5298280715942383,0.4536547362804413,1.076173335313797,0.17977148294448853,0.33333333333333337,0.5924053192138672,0.3234334886074066
1.5081685781478882,0.5437476634979248,0.9644209146499634,0.2318107783794403,0.0,0.7618377804756165,0.37225937843322754
1.889453649520874,0.541416585445404,1.34803706407547,0.3038731813430786,0.0,0.3495805859565735,0.41134774684906006
1.9478280544281006,0.5064048767089844,1.4414231777191162,0.2769569158554077,0.0,0.8186150789260864,0.39502477645874023
1.7520664930343628,0.5688909292221069,1.1831755638122559,0.32480406761169434,0.0,0.36239516735076904,0.44909951090812683
1.5467545986175537,0.5907865762710571,0.9559680223464966,0.27363377809524536,0.33333333333333337,0.8974053263664246,0.4166796803474426
1.8621416091918945,0.364734947681427,1.4974066615104675,0.15484975278377533,0.16666666666666663,0.8161148428916931,0.2532004415988922
1.275755524635315,0.6742174625396729,0.6015380620956421,0.3131418228149414,0.16666666666666663,0.8501583933830261,0.471476674079895
1.7841565608978271,0.4891800284385681,1.294976532459259,0.24680554866790771,0.16666666666666663,0.8372898101806641,0.3667578399181366
1.5635966062545776,0.6018378734588623,0.9617587327957153,0.34882697463035583,0.16666666666666663,0.704368531703949,0.47211235761642456
1.516689658164978,0.6582024693489075,0.8584871888160706,0.32088226079940796,0.16666666666666663,0.9267317652702332,0.47643718123435974
1.7090697288513184,0.3788088262081146,1.3302609026432037,0.17138740420341492,0.33333333333333337,1.1160037517547607,0.263103187084198
1.212333083152771,0.871910035610199,0.340423047542572,0.3861224055290222,0.33333333333333337,0.3556269109249115,0.5421247482299805
1.5898298025131226,0.5474987030029297,1.0423310995101929,0.26825183629989624,0.16666666666666663,0.8940049409866333,0.3857118487358093
1.754347562789917,0.5537404417991638,1.2006071209907532,0.3706778287887573,0.16666666666666663,0.7065309882164001,0.48393934965133667
1.6502435207366943,0.6432390213012695,1.0070044994354248,0.44129547476768494,0.0,1.2745959758758545,0.5466755032539368
1.5619357824325562,0.6386083960533142,0.9233273863792419,0.4347688555717468,0.33333333333333337,1.1490164995193481,0.5602440237998962
1.7907317876815796,0.4670572280883789,1.3236745595932007,0.366710901260376,0.16666666666666663,1.1845909357070923,0.45388278365135193
2.0204148292541504,0.430064857006073,1.5903499722480774,0.342690646648407,0.33333333333333337,0.7575990557670593,0.45429837703704834
1.6494001150131226,0.6307822465896606,1.018617868423462,0.44865986704826355,0.33333333333333337,0.9775949716567993,0.5537046194076538
2.084355354309082,0.4046342372894287,1.6797211170196533,0.2907033860683441,0.16666666666666663,0.9543108344078064,0.38109156489372253
1.827532172203064,0.5108981132507324,1.3166340589523315,0.3156951367855072,0.16666666666666663,0.3570902943611145,0.40806517004966736
1.792772650718689,0.6910384893417358,1.1017341613769531,0.4102552533149719,0.16666666666666663,1.010387659072876,0.5038005709648132
1.8107365369796753,0.6183792948722839,1.1923572421073914,0.32799047231674194,0.0,0.2449224293231964,0.45028766989707947
1.4848707914352417,0.8836886882781982,0.6011821031570435,0.441657155752182,0.6666666666666667,0.7264978289604187,0.595122218132019
1.3190598487854004,0.8368131518363953,0.4822466969490051,0.37081122398376465,0.33333333333333337,0.774983823299408,0.4939917027950287
1.7730563879013062,0.626463770866394,1.146592617034912,0.307817280292511,0.16666666666666663,0.6196014881134033,0.43885886669158936
1.506523847579956,0.7564672827720642,0.7500565648078918,0.41319137811660767,0.0,1.0485228300094604,0.541638970375061
1.8209893703460693,0.4887438714504242,1.3322454988956451,0.24337291717529297,0.33333333333333337,0.9062678217887878,0.3249436914920807
1.709045171737671,0.681637704372406,1.027407467365265,0.3372746706008911,0.33333333333333337,1.182347059249878,0.4602198600769043
1.3566081523895264,0.8533363342285156,0.5032718181610107,0.4473114013671875,0.33333333333333337,1.1664537191390991,0.5741599798202515
1.5554873943328857,0.7366489768028259,0.8188384175300598,0.3500361442565918,0.16666666666666663,0.444133996963501,0.4908062219619751
1.5944709777832031,0.637668251991272,0.9568027257919312,0.3269902467727661,0.0,1.0369162559509277,0.466830313205719
1.600716471672058,0.7403397560119629,0.8603767156600952,0.40973997116088867,0.16666666666666663,0.1622128039598465,0.5416226983070374
1.7940850257873535,0.7679839134216309,1.0261011123657227,0.40932726860046387,0.0,1.1769769191741943,0.5505169630050659
2.0046589374542236,0.755510687828064,1.2491482496261597,0.3936821222305298,0.16666666666666663,0.9513285160064697,0.5244396924972534
1.789785623550415,0.8085237741470337,0.9812618494033813,0.44136926531791687,0.5,0.4360739290714264,0.587815523147583
1.5369958877563477,1.028455138206482,0.5085407495498657,0.42590269446372986,0.6666666666666667,1.19789457321167,0.5453532934188843
1.8541269302368164,0.898030161857605,0.9560967683792114,0.42624109983444214,0.5,1.4002695083618164,0.5998656749725342
2.2026453018188477,0.5851518511772156,1.617493450641632,0.2750970721244812,0.33333333333333337,0.9046289324760437,0.4176411032676697
1.5649659633636475,0.8669984340667725,0.697967529296875,0.4099787473678589,0.5,1.2004128694534302,0.5640522241592407
1.7878994941711426,0.8469340205192566,0.940965473651886,0.40923914313316345,0.33333333333333337,0.8388633728027344,0.5987097024917603
1.9643211364746094,0.8213487863540649,1.1429723501205444,0.4120572507381439,0.33333333333333337,0.9249391555786133,0.6294827461242676
2.0043654441833496,0.8665792346000671,1.1377862095832825,0.4264727234840393,0.16666666666666663,0.9743309617042542,0.64921635389328
1.9822216033935547,0.9512647390365601,1.0309568643569946,0.45957183837890625,0.6666666666666667,1.3814082145690918,0.687416672706604
2.031341314315796,0.8018965721130371,1.2294447422027588,0.3716537356376648,0.5,0.3687407672405243,0.556437075138092
1.9133405685424805,0.8687998056411743,1.0445407629013062,0.4168039560317993,0.16666666666666663,0.9752615690231323,0.636049747467041
1.7745308876037598,0.8960632681846619,0.8784676194190979,0.4218514859676361,0.33333333333333337,0.9375590085983276,0.6160798072814941
2.1207404136657715,0.8760440349578857,1.2446963787078857,0.39353880286216736,0.6666666666666667,1.2291736602783203,0.587803840637207
2.0867371559143066,0.7129294276237488,1.3738077282905579,0.30090200901031494,0.0,0.6721469759941101,0.48500746488571167
1.9274816513061523,0.8126212954521179,1.1148603558540344,0.36482173204421997,0.16666666666666663,1.1136300563812256,0.5377245545387268
1.802363634109497,0.9211030006408691,0.8812606334686279,0.441461443901062,0.6666666666666667,1.0068600177764893,0.6577298045158386
1.8998807668685913,0.91032874584198,0.9895520210266113,0.39981526136398315,0.5,1.0055556297302246,0.6018387675285339
1.843277931213379,0.969878077507019,0.8733998537063599,0.43409261107444763,0.16666666666666663,0.7666096687316895,0.6141674518585205
1.065906047821045,0.4462313652038574,0.6196746826171875,0.41311466693878174,0.5,0.6824520230293274,0.7360324263572693
1.4730565547943115,0.3461098372936249,1.1269467175006866,0.34106308221817017,0.5,0.3797926902770996,0.556354284286499
1.6813817024230957,0.29689252376556396,1.3844891786575317,0.1749277114868164,0.5,1.1288050413131714,0.3845086097717285
1.0253463983535767,0.32647132873535156,0.6988750696182251,0.32116612792015076,0.6666666666666667,0.8089892268180847,0.5255817770957947
1.1424766778945923,0.3286117613315582,0.8138649165630341,0.1923809051513672,0.16666666666666663,0.8970049023628235,0.43438267707824707
0.7284984588623047,0.35997137427330017,0.3685270845890045,0.2555859088897705,0.5,1.1544753313064575,0.45137032866477966
1.1645293235778809,0.2790302634239197,0.8854990601539612,0.15898483991622925,0.6666666666666667,0.9662179350852966,0.37060269713401794
0.8980903625488281,0.28840965032577515,0.609680712223053,0.13714565336704254,0.33333333333333337,1.037724494934082,0.3043375015258789
1.242241621017456,0.22874030470848083,1.0135013163089752,0.10509596765041351,0.6666666666666667,1.0058066844940186,0.2168152779340744
1.050433874130249,0.2870826721191406,0.7633512020111084,0.11409531533718109,0.6666666666666667,0.7566871643066406,0.20126602053642273
0.8501371145248413,0.5834119319915771,0.26672518253326416,0.22410091757774353,0.8333333333333334,0.7513180375099182,0.3723407983779907
1.3132882118225098,0.40594324469566345,0.9073449671268463,0.13874411582946777,0.8333333333333334,1.2690000534057617,0.2178562879562378
1.1599888801574707,0.3854079246520996,0.7745809555053711,0.12706708908081055,0.33333333333333337,1.2922812700271606,0.23793506622314453
0.8104278445243835,0.5613107681274414,0.24911707639694214,0.21416541934013367,0.6666666666666667,0.8862645626068115,0.4097226858139038
1.2163537740707397,0.27149155735969543,0.9448622167110443,0.08541157841682434,0.33333333333333337,0.950487494468689,0.17686089873313904
0.6358482837677002,0.5002961158752441,0.13555216789245605,0.20731191337108612,0.8333333333333334,0.9853714108467102,0.38497811555862427
0.6236878633499146,0.46465155482292175,0.1590363085269928,0.1986885964870453,0.5,0.7305392026901245,0.3619545102119446
0.9076533317565918,0.2538541555404663,0.6537991762161255,0.07766813039779663,0.33333333333333337,0.3087555170059204,0.17021051049232483
1.2653145790100098,0.22529034316539764,1.0400242358446121,0.058859698474407196,0.6666666666666667,1.0037685632705688,0.12605902552604675
0.8245015144348145,0.31555089354515076,0.5089506208896637,0.10619813203811646,0.5,0.6584011912345886,0.2317584753036499
0.7966891527175903,0.34981274604797363,0.4468764066696167,0.14034263789653778,0.5,0.9243170022964478,0.29800087213516235
0.9089573621749878,0.2816735506057739,0.6272838115692139,0.13637131452560425,0.6666666666666667,1.0232762098312378,0.28958749771118164
0.8599134683609009,0.3409351110458374,0.5189783573150635,0.15087389945983887,0.5,,0.3248666822910309
0.8822617530822754,0.33587464690208435,0.546387106180191,0.17475764453411102,0.5,,0.3370438814163208
1.0138713121414185,0.31926974654197693,0.6946015655994415,0.15719188749790192,0.16666666666666663,,0.33143988251686096
0.9845101833343506,0.3015458583831787,0.6829643249511719,0.17013618350028992,0.5,,0.32315775752067566
0.9872374534606934,0.3156028985977173,0.6716345548629761,0.17699715495109558,0.33333333333333337,,0.3366674780845642
0.785491943359375,0.43842241168022156,0.34706953167915344,0.22519811987876892,0.5,,0.34479984641075134
1.0878486633300781,0.41159772872924805,0.6762509346008301,0.2047303169965744,0.33333333333333337,,0.37048739194869995
1.095170021057129,0.3769725561141968,0.7181974649429321,0.18442873656749725,0.16666666666666663,,0.3188469707965851
1.0262805223464966,0.42974671721458435,0.5965338051319122,0.19579842686653137,0.5,,0.29972684383392334
1.020059585571289,0.5028185844421387,0.5172410011291504,0.19479751586914062,0.33333333333333337,,0.27726709842681885


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/symm_kl_120/attn_ent/GraphMaskExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
1.9358623027801514,1.9638218879699707,-0.027959585189819336,0.7562801241874695,0.16666666666666663,2.2360680103302,0.8119792342185974
1.892338514328003,1.8837846517562866,0.008553862571716309,0.7567920684814453,1.0,2.4494898319244385,0.7960786819458008
1.799138069152832,1.7965312004089355,0.0026068687438964844,0.796019434928894,0.0,2.4494898319244385,0.8305257558822632
1.7633165121078491,1.7760210037231445,-0.01270449161529541,0.7832967638969421,1.0,0.0,0.8229217529296875
1.6951974630355835,1.7093713283538818,-0.01417386531829834,0.7526923418045044,1.0,2.2360680103302,0.7962336540222168
1.681919813156128,1.6557601690292358,0.02615964412689209,0.7126857042312622,0.16666666666666663,2.2360680103302,0.755980372428894
1.6525237560272217,1.6214001178741455,0.031123638153076172,0.7210816144943237,1.0,2.0,0.7718250751495361
1.7156989574432373,1.7118394374847412,0.0038595199584960938,0.7793245315551758,0.33333333333333337,1.4142135381698608,0.8339607119560242
1.7319215536117554,1.7082293033599854,0.02369225025177002,0.784339427947998,0.33333333333333337,1.4142135381698608,0.8291921615600586
1.6333391666412354,1.6391310691833496,-0.005791902542114258,0.774058997631073,0.0,1.0,0.8214150667190552
1.556579828262329,1.53830885887146,0.01827096939086914,0.725540816783905,0.16666666666666663,1.0,0.7803758382797241
1.5208098888397217,1.5394067764282227,-0.018596887588500977,0.8014931678771973,0.0,1.0,0.8847974538803101
1.5511348247528076,1.5652806758880615,-0.014145851135253906,0.8644331693649292,0.16666666666666663,2.2360680103302,0.9266842603683472
1.532653570175171,1.544917106628418,-0.01226353645324707,0.8648279905319214,1.0,2.4494898319244385,0.9072283506393433
1.6100327968597412,1.5923222303390503,0.017710566520690918,0.8650261759757996,0.0,1.0,0.897781252861023
1.9193849563598633,1.9121588468551636,0.007226109504699707,0.9678022265434265,0.16666666666666663,2.2360680103302,0.995705783367157
2.2620224952697754,2.2849321365356445,-0.02290964126586914,0.9916518926620483,1.0,2.2360680103302,0.9993594884872437
2.556844711303711,2.5387635231018066,0.018081188201904297,0.9998781085014343,0.16666666666666663,1.4142135381698608,0.9999937415122986
2.7307848930358887,2.7032973766326904,0.027487516403198242,0.9999798536300659,0.16666666666666663,1.4142135381698608,0.9999982118606567
2.8497676849365234,2.7905547618865967,0.05921292304992676,0.9999871253967285,0.16666666666666663,1.4142135381698608,0.9999977946281433
2.8733813762664795,2.9458367824554443,-0.07245540618896484,0.999997079372406,0.16666666666666663,2.2360680103302,0.9999999403953552
2.935340404510498,2.9839560985565186,-0.04861569404602051,0.9999599456787109,1.0,2.4494898319244385,0.9999987483024597
2.9802112579345703,2.95889949798584,0.02131175994873047,0.9999307990074158,0.0,2.4494898319244385,0.9999967813491821
2.9356555938720703,2.9480080604553223,-0.012352466583251953,0.9999434351921082,1.0,2.4494898319244385,0.9999966621398926
2.8259029388427734,2.8268589973449707,-0.0009560585021972656,0.9999513030052185,0.0,2.4494898319244385,0.9999949336051941
2.8026652336120605,2.814054012298584,-0.011388778686523438,0.9999467730522156,1.0,0.0,0.9999921321868896
2.862691879272461,2.8792083263397217,-0.016516447067260742,0.9999128580093384,1.0,0.0,0.999987006187439
2.8592867851257324,2.8613500595092773,-0.002063274383544922,0.9998075366020203,1.0,0.0,0.9999736547470093
2.909482955932617,2.879835844039917,0.029647111892700195,0.9995776414871216,1.0,1.4142135381698608,0.9999430179595947
2.919801712036133,2.9289350509643555,-0.009133338928222656,0.9998475909233093,0.6666666666666667,2.0,0.9999890327453613
2.940164089202881,2.954192638397217,-0.014028549194335938,0.9998291730880737,0.0,2.4494898319244385,0.9999905824661255
2.949345588684082,2.953245162963867,-0.0038995742797851562,0.9996851682662964,1.0,2.4494898319244385,0.9999842643737793
2.945310115814209,2.9568099975585938,-0.011499881744384766,0.9996637105941772,0.0,1.0,0.999987006187439
2.9533705711364746,2.9412994384765625,0.01207113265991211,0.9991455078125,0.16666666666666663,2.2360680103302,0.9999557733535767
2.9322621822357178,2.9448423385620117,-0.012580156326293945,0.9995661973953247,1.0,2.2360680103302,0.9999854564666748
2.9166553020477295,2.9294631481170654,-0.012807846069335938,0.9996249079704285,0.16666666666666663,2.2360680103302,0.9999873638153076
2.9098689556121826,2.899000883102417,0.010868072509765625,0.9994274973869324,1.0,2.0,0.9999677538871765
2.8761260509490967,2.8855648040771484,-0.009438753128051758,0.9999009370803833,0.33333333333333337,2.0,0.9999955892562866
2.846034049987793,2.8596303462982178,-0.013596296310424805,0.9999653697013855,1.0,0.0,0.9999979734420776
2.833024740219116,2.800044536590576,0.03298020362854004,0.9999294281005859,1.0,2.4494898319244385,0.9999918341636658
2.7742056846618652,2.778087615966797,-0.0038819313049316406,0.9999958872795105,0.0,2.4494898319244385,0.9999996423721313
2.73103666305542,2.7474403381347656,-0.016403675079345703,0.9999984502792358,1.0,1.7320507764816284,0.9999998807907104
2.7068707942962646,2.698305130004883,0.008565664291381836,0.9999958872795105,0.5,1.7320507764816284,0.9999995231628418
2.648533821105957,2.6841602325439453,-0.03562641143798828,0.9999977946281433,1.0,2.2360680103302,0.9999997615814209
2.62934947013855,2.6282668113708496,0.0010826587677001953,0.9999806880950928,0.16666666666666663,2.2360680103302,0.999997079372406
2.5990023612976074,2.587883472442627,0.011118888854980469,0.999863862991333,1.0,2.2360680103302,0.9999734163284302
2.564323902130127,2.5630741119384766,0.0012497901916503906,0.9996580481529236,0.16666666666666663,1.0,0.9999305605888367
2.5360701084136963,2.550057888031006,-0.01398777961730957,0.9988330602645874,0.0,1.4142135381698608,0.9997365474700928
2.533540725708008,2.5371358394622803,-0.003595113754272461,0.9953214526176453,0.33333333333333337,1.7320507764816284,0.9987100958824158
2.5236825942993164,2.517585515975952,0.006097078323364258,0.9950539469718933,0.16666666666666663,2.2360680103302,0.9989417791366577
2.4908642768859863,2.4899210929870605,0.0009431838989257812,0.994048535823822,1.0,2.2360680103302,0.9990228414535522
2.4397592544555664,2.4689321517944336,-0.029172897338867188,0.9960012435913086,0.16666666666666663,2.0,0.9996177554130554
2.418170690536499,2.437645673751831,-0.01947498321533203,0.9971616268157959,0.8333333333333334,1.4142135381698608,0.999853253364563
2.410323143005371,2.402866840362549,0.007456302642822266,0.997943639755249,0.8333333333333334,1.7320507764816284,0.9999301433563232
2.3730602264404297,2.3616445064544678,0.011415719985961914,0.9989335536956787,0.33333333333333337,1.4142135381698608,0.9999784231185913
2.3232903480529785,2.328123092651367,-0.004832744598388672,0.9990403056144714,0.33333333333333337,1.7320507764816284,0.9999808073043823
2.2682690620422363,2.3038339614868164,-0.03556489944458008,0.9995169639587402,0.16666666666666663,1.0,0.9999942779541016
2.2496752738952637,2.2576756477355957,-0.008000373840332031,0.9995037913322449,0.0,1.0,0.999974250793457
2.2321043014526367,2.2215867042541504,0.010517597198486328,0.9989563822746277,0.16666666666666663,2.2360680103302,0.9998084902763367
2.2090227603912354,2.2021422386169434,0.006880521774291992,0.9979144930839539,1.0,2.2360680103302,0.9994828701019287
2.1795566082000732,2.2004551887512207,-0.02089858055114746,0.9972079992294312,0.16666666666666663,1.0,0.9992669820785522
2.21357798576355,2.2118563652038574,0.0017216205596923828,0.9929072260856628,0.0,1.0,0.9973666667938232
2.294630527496338,2.2872681617736816,0.00736236572265625,0.9902410507202148,0.16666666666666663,2.0,0.9959284663200378
1.1924054622650146,1.2407612800598145,-0.048355817794799805,0.708145022392273,0.33333333333333337,1.7320507764816284,0.9232430458068848
1.2301971912384033,1.2121654748916626,0.018031716346740723,0.6733805537223816,0.33333333333333337,2.2360680103302,0.9090704321861267
1.2617132663726807,1.2559926509857178,0.005720615386962891,0.6902655363082886,0.16666666666666663,2.2360680103302,0.9211359024047852
1.2364423274993896,1.3665131330490112,-0.13007080554962158,0.7124234437942505,1.0,1.4142135381698608,0.9374837875366211
1.3272475004196167,1.3565863370895386,-0.029338836669921875,0.7280148267745972,0.16666666666666663,1.0,0.9430398941040039
1.4469478130340576,1.4070801734924316,0.03986763954162598,0.701107382774353,0.16666666666666663,1.0,0.8892327547073364
1.5298240184783936,1.4996284246444702,0.03019559383392334,0.6621674299240112,0.0,2.2360680103302,0.8261093497276306
1.5874780416488647,1.5364117622375488,0.05106627941131592,0.6411141157150269,0.16666666666666663,0.0,0.8032431602478027
1.640398383140564,1.6971426010131836,-0.05674421787261963,0.6294708251953125,1.0,0.0,0.7694830894470215
1.8708934783935547,1.8387569189071655,0.03213655948638916,0.6432246565818787,1.0,0.0,0.8038734197616577
2.152632713317871,2.078373432159424,0.07425928115844727,0.7030601501464844,1.0,2.2360680103302,0.876018226146698
2.358828544616699,2.3710737228393555,-0.01224517822265625,0.7276681661605835,1.0,1.4142135381698608,0.892730176448822
2.412832021713257,2.4904398918151855,-0.07760787010192871,0.7190032005310059,0.16666666666666663,1.4142135381698608,0.9220858812332153
2.550930976867676,2.601489782333374,-0.05055880546569824,0.7259198427200317,0.16666666666666663,1.4142135381698608,0.9530050754547119
2.6362133026123047,2.6863908767700195,-0.050177574157714844,0.7254564166069031,0.16666666666666663,2.2360680103302,0.9427872896194458
2.655876398086548,2.6499791145324707,0.0058972835540771484,0.7077495455741882,0.16666666666666663,2.2360680103302,0.899785041809082
2.597792148590088,2.6233701705932617,-0.025578022003173828,0.694337785243988,1.0,1.4142135381698608,0.8599457740783691
2.5965452194213867,2.627213716506958,-0.03066849708557129,0.7072813510894775,0.16666666666666663,1.7320507764816284,0.845872163772583
2.615706443786621,2.6292195320129395,-0.01351308822631836,0.7331398725509644,0.5,0.0,0.84764164686203
2.652226209640503,2.6633877754211426,-0.011161565780639648,0.777122437953949,1.0,2.2360680103302,0.8499895930290222
2.7483394145965576,2.785949468612671,-0.03761005401611328,0.7876471281051636,1.0,1.0,0.8394689559936523
2.9330663681030273,2.906587600708008,0.02647876739501953,0.8194141387939453,0.16666666666666663,1.7320507764816284,0.8699535131454468
3.0466506481170654,3.0886049270629883,-0.04195427894592285,0.9089287519454956,0.33333333333333337,0.0,0.9524874687194824
3.195815086364746,3.1841378211975098,0.011677265167236328,0.9720394015312195,0.16666666666666663,1.4142135381698608,0.9929527044296265
3.2436320781707764,3.286210536956787,-0.04257845878601074,0.9937455654144287,0.16666666666666663,2.2360680103302,0.9988517761230469
3.267519950866699,3.2946434020996094,-0.027123451232910156,0.9935784339904785,0.16666666666666663,0.0,0.9989603757858276
3.2477054595947266,3.2785582542419434,-0.030852794647216797,0.995602011680603,1.0,0.0,0.9994696378707886
3.2123372554779053,3.168832302093506,0.043504953384399414,0.9991157054901123,1.0,0.0,0.9999315142631531
3.099458694458008,3.103682518005371,-0.004223823547363281,0.9998823404312134,1.0,0.0,0.9999934434890747
3.048543930053711,2.920431613922119,0.1281123161315918,0.9999912977218628,1.0,2.0,0.9999996423721313
2.9208590984344482,2.849186420440674,0.07167267799377441,0.9999986886978149,1.0,1.4142135381698608,1.0
2.7508962154388428,2.844114065170288,-0.09321784973144531,0.9999997019767761,0.33333333333333337,1.0,1.0
2.6507368087768555,2.8144168853759766,-0.1636800765991211,0.9999998807907104,0.0,1.4142135381698608,1.0
2.671016216278076,2.663581609725952,0.0074346065521240234,0.9999899864196777,0.16666666666666663,2.2360680103302,0.9999992251396179
2.6700522899627686,2.473644971847534,0.19640731811523438,0.9999693632125854,0.16666666666666663,2.0,0.9999966025352478
2.4434030055999756,2.516937255859375,-0.07353425025939941,0.9999994039535522,1.0,1.7320507764816284,0.9999998807907104
2.330338478088379,2.5432028770446777,-0.21286439895629883,0.9997994899749756,0.33333333333333337,1.0,0.9999262690544128
2.469316005706787,2.4638209342956543,0.0054950714111328125,0.9992380142211914,0.16666666666666663,2.4494898319244385,0.9997138977050781
2.4739551544189453,2.5317325592041016,-0.05777740478515625,0.9978122711181641,0.0,2.0,0.9991543292999268
2.4960999488830566,2.600818157196045,-0.10471820831298828,0.9971016645431519,1.0,2.0,0.9990383982658386
2.5781049728393555,2.6250357627868652,-0.046930789947509766,0.9966106414794922,0.33333333333333337,2.2360680103302,0.9992353916168213
2.673337459564209,2.6859233379364014,-0.012585878372192383,0.9945253133773804,1.0,1.0,0.9991315603256226
2.7794132232666016,2.7181107997894287,0.06130242347717285,0.9924732446670532,0.16666666666666663,2.4494898319244385,0.9989926815032959
2.7902450561523438,2.7806644439697266,0.009580612182617188,0.9902746081352234,0.0,2.0,0.9985658526420593
2.7987523078918457,2.8042917251586914,-0.005539417266845703,0.9647419452667236,1.0,2.0,0.9893250465393066
2.8021273612976074,2.806954860687256,-0.0048274993896484375,0.9178351163864136,0.33333333333333337,2.0,0.9568921327590942
2.7783591747283936,2.836404323577881,-0.058045148849487305,0.8435773849487305,1.0,2.0,0.902822732925415
2.762343168258667,2.853060722351074,-0.09071755409240723,0.8740619421005249,0.33333333333333337,2.2360680103302,0.9300556182861328
2.769556999206543,2.790602207183838,-0.021045207977294922,0.9087857007980347,0.6666666666666667,1.0,0.9530057311058044
2.7455172538757324,2.778074264526367,-0.032557010650634766,0.9157322645187378,0.16666666666666663,0.0,0.9700140953063965
2.779111385345459,2.7884910106658936,-0.00937962532043457,0.9234188795089722,0.0,1.0,0.976058840751648
2.809643268585205,2.8953728675842285,-0.08572959899902344,0.9439324736595154,0.0,2.2360680103302,0.9865438342094421
2.922971725463867,2.846324920654297,0.07664680480957031,0.9341355562210083,0.16666666666666663,0.0,0.9818851351737976
2.628202438354492,2.7959439754486084,-0.1677415370941162,0.8890074491500854,1.0,2.4494898319244385,0.9656575918197632
2.5304741859436035,2.4393436908721924,0.09113049507141113,0.7529313564300537,1.0,2.4494898319244385,0.8568996787071228
2.254714250564575,2.3711910247802734,-0.11647677421569824,0.6974746584892273,0.0,1.0,0.8062162399291992
2.251479387283325,2.212264060974121,0.0392153263092041,0.6678361892700195,1.0,1.4142135381698608,0.7505158185958862
3.0768494606018066,3.0678133964538574,0.009036064147949219,0.8788570761680603,0.16666666666666663,1.4142135381698608,0.9690868854522705
3.0739431381225586,3.075814723968506,-0.0018715858459472656,0.876181960105896,0.0,2.4494898319244385,0.9706333875656128
3.0321249961853027,3.0407466888427734,-0.008621692657470703,0.8730036616325378,0.33333333333333337,0.0,0.9699997901916504
2.968416929244995,2.980952739715576,-0.012535810470581055,0.8774916529655457,0.0,0.0,0.9752994775772095
2.9815568923950195,2.9396369457244873,0.04191994667053223,0.9017223119735718,1.0,0.0,0.9871503710746765
2.9400315284729004,2.9944779872894287,-0.05444645881652832,0.9302495718002319,1.0,2.4494898319244385,0.9944860935211182
2.9637582302093506,2.921973943710327,0.04178428649902344,0.9438514709472656,1.0,2.4494898319244385,0.9968819618225098
2.9425017833709717,2.844411849975586,0.09808993339538574,0.9174200892448425,1.0,0.0,0.9796034693717957
2.8427884578704834,2.843113899230957,-0.0003254413604736328,0.9053672552108765,0.0,2.0,0.9724733233451843
2.8184738159179688,2.7823646068573,0.036109209060668945,0.884574294090271,1.0,1.4142135381698608,0.9608237147331238
2.766068458557129,2.7866344451904297,-0.02056598663330078,0.8886641263961792,1.0,2.4494898319244385,0.9630992412567139
2.878877639770508,2.795316219329834,0.08356142044067383,0.8632270097732544,0.33333333333333337,2.2360680103302,0.9418258666992188
2.788667678833008,2.8167672157287598,-0.028099536895751953,0.884124219417572,0.0,1.0,0.947231650352478
2.8345327377319336,2.7559783458709717,0.07855439186096191,0.8509132862091064,1.0,1.7320507764816284,0.8996707797050476
2.753812789916992,2.7353248596191406,0.018487930297851562,0.8330341577529907,0.16666666666666663,1.0,0.8811396360397339
2.6851444244384766,2.6995882987976074,-0.01444387435913086,0.8212925791740417,0.33333333333333337,2.4494898319244385,0.8632346987724304
2.610689640045166,2.6350131034851074,-0.024323463439941406,0.8205634355545044,0.16666666666666663,0.0,0.8604883551597595
2.425116777420044,2.445528030395508,-0.020411252975463867,0.8143956661224365,0.0,0.0,0.8556913733482361
2.3251476287841797,2.34757399559021,-0.022426366806030273,0.8101336359977722,1.0,2.4494898319244385,0.8512741327285767
2.2888429164886475,2.259337902069092,0.029505014419555664,0.8097845911979675,1.0,1.4142135381698608,0.8501089811325073
2.137261152267456,2.1948657035827637,-0.05760455131530762,0.8102579116821289,1.0,2.0,0.8459557294845581
2.0692381858825684,2.017529249191284,0.05170893669128418,0.806592583656311,0.0,1.4142135381698608,0.8399741053581238
1.9126867055892944,1.945471167564392,-0.032784461975097656,0.8101934194564819,0.33333333333333337,1.4142135381698608,0.8372058272361755
1.8222379684448242,1.8516132831573486,-0.029375314712524414,0.7964400053024292,1.0,0.0,0.8404103517532349
1.7783613204956055,1.7911676168441772,-0.012806296348571777,0.7614120244979858,0.6666666666666667,0.0,0.8325514793395996
1.7376534938812256,1.7545545101165771,-0.016901016235351562,0.7154242992401123,1.0,2.0,0.8144547343254089
1.6775932312011719,1.7191143035888672,-0.04152107238769531,0.6932868957519531,1.0,1.4142135381698608,0.8045394420623779
1.7536414861679077,1.7030538320541382,0.05058765411376953,0.6558183431625366,1.0,2.0,0.7728990316390991
1.7762922048568726,1.8092222213745117,-0.03293001651763916,0.6914169788360596,0.33333333333333337,0.0,0.7897717356681824
1.8472049236297607,1.7907626628875732,0.0564422607421875,0.6876160502433777,0.33333333333333337,2.2360680103302,0.7920452952384949
1.8049715757369995,1.8152053356170654,-0.010233759880065918,0.7130925059318542,1.0,2.2360680103302,0.8355745077133179
1.7862476110458374,1.7987149953842163,-0.012467384338378906,0.7440671324729919,1.0,1.7320507764816284,0.8865906596183777
1.7489442825317383,1.7614686489105225,-0.01252436637878418,0.7668561935424805,0.16666666666666663,1.7320507764816284,0.9143711924552917
1.7202023267745972,1.7028892040252686,0.017313122749328613,0.8039565086364746,1.0,2.2360680103302,0.9454304575920105
1.6528123617172241,1.6937921047210693,-0.040979743003845215,0.8181954622268677,0.5,2.2360680103302,0.951265275478363
1.6091455221176147,1.6605310440063477,-0.05138552188873291,0.8575716018676758,1.0,0.0,0.9797892570495605
1.572746753692627,1.5270402431488037,0.04570651054382324,0.8174747824668884,0.16666666666666663,1.7320507764816284,0.9335355162620544
1.4493935108184814,1.457348346710205,-0.007954835891723633,0.7840030193328857,1.0,1.7320507764816284,0.8662450313568115
1.4548425674438477,1.3812363147735596,0.07360625267028809,0.7486213445663452,1.0,2.0,0.8376194834709167
1.4096921682357788,1.4124343395233154,-0.002742171287536621,0.7245838046073914,0.5,1.7320507764816284,0.8287627696990967
1.3367598056793213,1.3377641439437866,-0.001004338264465332,0.648938775062561,1.0,2.2360680103302,0.7713133692741394
1.3566598892211914,1.3261371850967407,0.030522704124450684,0.5714854001998901,0.33333333333333337,2.0,0.683100163936615
1.3576730489730835,1.3040170669555664,0.05365598201751709,0.5782310962677002,0.16666666666666663,1.0,0.683264434337616
1.3197712898254395,1.3095648288726807,0.010206460952758789,0.5740962624549866,1.0,2.2360680103302,0.6743968725204468
1.3221137523651123,1.2814841270446777,0.04062962532043457,0.5724174976348877,0.33333333333333337,2.4494898319244385,0.6731743216514587
1.3389596939086914,1.2963552474975586,0.04260444641113281,0.5789486765861511,0.16666666666666663,1.0,0.6802002787590027
1.3476555347442627,1.2948856353759766,0.05276989936828613,0.6048241853713989,1.0,2.2360680103302,0.7137163877487183
1.3491106033325195,1.2866082191467285,0.06250238418579102,0.5865513682365417,0.0,2.4494898319244385,0.6874868869781494
1.2850990295410156,1.2886812686920166,-0.0035822391510009766,0.5863498449325562,0.16666666666666663,2.4494898319244385,0.6863419413566589
1.2914283275604248,1.2871601581573486,0.004268169403076172,0.5738412141799927,1.0,0.0,0.6864975690841675
1.2923272848129272,1.3068163394927979,-0.014489054679870605,0.5633294582366943,0.0,2.0,0.6787115931510925
1.2976946830749512,1.3097246885299683,-0.01203000545501709,0.5673415660858154,1.0,2.0,0.6902475357055664
1.3109724521636963,1.3143357038497925,-0.0033632516860961914,0.5675565004348755,1.0,2.0,0.7088513374328613
1.3526729345321655,1.3214349746704102,0.03123795986175537,0.6012360453605652,0.33333333333333337,2.0,0.767526388168335
1.3451533317565918,1.3594579696655273,-0.014304637908935547,0.6251630187034607,1.0,0.0,0.7841471433639526
1.381964921951294,1.3871921300888062,-0.005227208137512207,0.640984058380127,0.33333333333333337,0.0,0.8042442202568054
1.4398835897445679,1.4370497465133667,0.002833843231201172,0.6336381435394287,1.0,2.0,0.8059396743774414
1.4726698398590088,1.4715074300765991,0.001162409782409668,0.6262104511260986,1.0,2.0,0.8050612211227417
1.5053274631500244,1.4866867065429688,0.018640756607055664,0.6262269020080566,1.0,0.0,0.809648871421814
1.5003728866577148,1.513251781463623,-0.012878894805908203,0.6474633812904358,0.33333333333333337,0.0,0.8109542727470398
1.4751527309417725,1.439234733581543,0.03591799736022949,0.6836478114128113,1.0,2.0,0.8266216516494751
1.4611982107162476,1.430628776550293,0.03056943416595459,0.7142269015312195,1.0,2.0,0.8419393301010132
1.4835922718048096,1.4915964603424072,-0.008004188537597656,0.7305924892425537,1.0,2.0,0.8361656665802002
1.5287394523620605,1.5492618083953857,-0.020522356033325195,0.7486186027526855,0.33333333333333337,2.0,0.8459688425064087
1.5687813758850098,1.5565028190612793,0.012278556823730469,0.743104100227356,1.0,1.7320507764816284,0.846911609172821
1.546424388885498,1.5762132406234741,-0.029788851737976074,0.735731303691864,0.33333333333333337,2.0,0.8338780403137207
1.5708001852035522,1.5635298490524292,0.007270336151123047,0.7385458946228027,1.0,1.0,0.8435248136520386
1.6023348569869995,1.585217833518982,0.017117023468017578,0.7441999316215515,0.5,1.7320507764816284,0.8454193472862244
1.6344947814941406,1.6093181371688843,0.025176644325256348,0.7368272542953491,0.16666666666666663,1.0,0.8381173014640808
1.6463470458984375,1.6219794750213623,0.024367570877075195,0.7281067371368408,0.33333333333333337,1.4142135381698608,0.8312661647796631
1.6324223279953003,1.6376712322235107,-0.005248904228210449,0.7209285497665405,0.16666666666666663,0.0,0.8271302580833435
1.6157243251800537,1.634835958480835,-0.01911163330078125,0.7010903358459473,0.33333333333333337,2.4494898319244385,0.8025614023208618
1.6301295757293701,1.6236791610717773,0.0064504146575927734,0.6899449229240417,0.0,2.2360680103302,0.7919651865959167
1.672590970993042,1.6588777303695679,0.013713240623474121,0.6884738206863403,0.0,1.0,0.7884567975997925
1.7501962184906006,1.7841522693634033,-0.033956050872802734,0.6830027103424072,1.0,0.0,0.7888298034667969
1.9400978088378906,1.8546733856201172,0.08542442321777344,0.6795196533203125,0.16666666666666663,2.4494898319244385,0.7822741270065308
1.9804500341415405,2.086543083190918,-0.10609304904937744,0.6792664527893066,0.0,1.0,0.7820969820022583
2.1443490982055664,2.157954216003418,-0.013605117797851562,0.6823617815971375,0.0,0.0,0.7808287143707275
2.188669204711914,2.253875494003296,-0.06520628929138184,0.7086204886436462,1.0,1.0,0.8064042329788208
2.605227470397949,2.629733085632324,-0.024505615234375,0.8483189344406128,0.16666666666666663,2.2360680103302,0.9619922637939453
2.0890109539031982,2.1003551483154297,-0.011344194412231445,0.6777186393737793,0.0,0.0,0.7721056938171387
2.2834129333496094,2.3012781143188477,-0.01786518096923828,0.795763373374939,0.0,0.0,0.8940424919128418
2.16117787361145,2.1265101432800293,0.0346677303314209,0.6438510417938232,0.16666666666666663,2.2360680103302,0.7050542235374451
2.4136850833892822,2.416019916534424,-0.0023348331451416016,0.837540328502655,1.0,2.2360680103302,0.9515424966812134
2.2721784114837646,2.2748031616210938,-0.0026247501373291016,0.6738837957382202,1.0,2.2360680103302,0.7529095411300659
2.541278600692749,2.5170278549194336,0.02425074577331543,0.8838735818862915,1.0,1.4142135381698608,0.989191472530365
2.4092578887939453,2.3593692779541016,0.04988861083984375,0.7794599533081055,0.16666666666666663,2.2360680103302,0.8438615798950195
2.568152904510498,2.609173536300659,-0.04102063179016113,0.9135243892669678,1.0,2.4494898319244385,0.9988235235214233
2.399193048477173,2.3360633850097656,0.06312966346740723,0.7880080938339233,0.16666666666666663,2.4494898319244385,0.8458020091056824
2.5946576595306396,2.6004981994628906,-0.0058405399322509766,0.9047970175743103,0.16666666666666663,2.2360680103302,0.9990119934082031
2.4077365398406982,2.423522472381592,-0.015785932540893555,0.7807472944259644,1.0,1.0,0.8358688354492188
2.624608039855957,2.5455567836761475,0.07905125617980957,0.8500305414199829,0.0,1.0,0.9688282012939453
2.5167667865753174,2.5726466178894043,-0.055879831314086914,0.7960952520370483,1.0,1.4142135381698608,0.872728705406189
2.479292869567871,2.4340693950653076,0.04522347450256348,0.8049798011779785,0.16666666666666663,0.0,0.9087621569633484
2.439864158630371,2.370534896850586,0.06932926177978516,0.8021923899650574,0.0,1.4142135381698608,0.9202291965484619
2.348649024963379,2.3091647624969482,0.039484262466430664,0.7892861366271973,0.16666666666666663,1.7320507764816284,0.9063557982444763
2.1927309036254883,2.2766103744506836,-0.08387947082519531,0.7615883350372314,0.16666666666666663,2.0,0.8706190586090088
2.1662051677703857,2.1613285541534424,0.004876613616943359,0.7207674980163574,0.16666666666666663,2.0,0.8250303268432617
2.066049575805664,2.14241886138916,-0.0763692855834961,0.6704782247543335,0.16666666666666663,2.4494898319244385,0.749997615814209
1.9941635131835938,2.0704259872436523,-0.0762624740600586,0.6574759483337402,0.33333333333333337,2.4494898319244385,0.700027346611023
1.8770644664764404,1.9274463653564453,-0.05038189888000488,0.6679644584655762,0.33333333333333337,0.0,0.701530933380127
1.7722623348236084,1.7748115062713623,-0.0025491714477539062,0.6861652135848999,1.0,0.0,0.7112113237380981
1.6083288192749023,1.6177327632904053,-0.00940394401550293,0.6860899925231934,0.0,2.2360680103302,0.7105444669723511
1.505528211593628,1.5204452276229858,-0.01491701602935791,0.6900708079338074,1.0,1.4142135381698608,0.7201229929924011
1.4664032459259033,1.4525871276855469,0.013816118240356445,0.7026664614677429,1.0,0.0,0.7391228079795837
1.363193392753601,1.3829078674316406,-0.01971447467803955,0.737097978591919,1.0,2.2360680103302,0.7975367307662964
1.2838959693908691,1.287688136100769,-0.0037921667098999023,0.7478165030479431,0.16666666666666663,2.4494898319244385,0.8164360523223877
1.2377655506134033,1.2340977191925049,0.0036678314208984375,0.7764811515808105,0.16666666666666663,0.0,0.8543204069137573
1.1772704124450684,1.1632716655731201,0.013998746871948242,0.7758525609970093,0.16666666666666663,2.4494898319244385,0.8520153760910034
1.0737155675888062,1.1192549467086792,-0.04553937911987305,0.766754150390625,1.0,2.4494898319244385,0.8334228992462158
0.945737361907959,0.9525431394577026,-0.006805777549743652,0.7103297114372253,0.0,2.4494898319244385,0.7403146028518677
0.8597525358200073,0.8502404093742371,0.009512126445770264,0.7317665815353394,0.0,0.0,0.7705111503601074
0.8837162256240845,0.9194542765617371,-0.03573805093765259,0.7725793123245239,1.0,2.2360680103302,0.8111974596977234
0.951156497001648,0.9491319060325623,0.0020245909690856934,0.7843250036239624,0.0,1.4142135381698608,0.8261831998825073
0.9927480220794678,0.9892441630363464,0.003503859043121338,0.7875488996505737,1.0,2.0,0.8297939300537109
0.9676904678344727,0.9610232710838318,0.006667196750640869,0.7799164652824402,1.0,1.4142135381698608,0.8183013796806335
0.9545206427574158,0.9234600067138672,0.031060636043548584,0.7726830244064331,0.16666666666666663,1.0,0.8167184591293335
0.9170166254043579,0.9245184659957886,-0.007501840591430664,0.7762395739555359,0.16666666666666663,2.2360680103302,0.8184361457824707
0.9058570861816406,0.8910231590270996,0.014833927154541016,0.7647886276245117,0.5,1.4142135381698608,0.8117073774337769
0.901716947555542,0.9010106921195984,0.0007062554359436035,0.7549320459365845,0.16666666666666663,1.0,0.8057004809379578
0.8967368006706238,0.8944565653800964,0.0022802352905273438,0.7598991394042969,0.33333333333333337,1.4142135381698608,0.8094426989555359
0.9132214784622192,0.9027408361434937,0.010480642318725586,0.759466826915741,0.5,1.0,0.8080670833587646
0.906119704246521,0.9110848307609558,-0.0049651265144348145,0.7618975639343262,0.16666666666666663,2.2360680103302,0.8083503246307373
0.9097549319267273,0.898364245891571,0.01139068603515625,0.7416613101959229,0.0,2.2360680103302,0.7991256713867188
0.8879936933517456,0.913436770439148,-0.025443077087402344,0.7561174631118774,0.33333333333333337,1.0,0.807508647441864
0.8936797976493835,0.8956796526908875,-0.0019998550415039062,0.7380881309509277,0.16666666666666663,1.4142135381698608,0.7977007627487183
0.9031946063041687,0.8661903738975525,0.03700423240661621,0.7505618333816528,1.0,1.4142135381698608,0.8001525402069092
0.8591651916503906,0.8840675354003906,-0.02490234375,0.7425658702850342,0.16666666666666663,2.4494898319244385,0.7976975440979004
0.882924497127533,0.8424044847488403,0.04052001237869263,0.7429976463317871,0.0,0.0,0.7986465692520142
0.8255418539047241,0.8697718977928162,-0.04423004388809204,0.7363807559013367,0.33333333333333337,0.0,0.7906221151351929
0.8189982175827026,0.8415631055831909,-0.02256488800048828,0.7361215353012085,0.0,0.0,0.7916757464408875
0.8174440264701843,0.8264445066452026,-0.00900048017501831,0.7173601388931274,1.0,2.4494898319244385,0.7778234481811523
0.8661863207817078,0.8690108060836792,-0.0028244853019714355,0.7061909437179565,1.0,1.4142135381698608,0.7667180895805359
0.8788642287254333,0.8642725944519043,0.014591634273529053,0.7031906843185425,1.0,2.0,0.7574407458305359
0.8688899874687195,0.8776713609695435,-0.008781373500823975,0.68321692943573,1.0,2.0,0.737787127494812
0.8757402896881104,0.8877280950546265,-0.011987805366516113,0.6864335536956787,0.0,2.0,0.7377893924713135
0.8900467753410339,0.8891010284423828,0.000945746898651123,0.667400598526001,0.33333333333333337,2.4494898319244385,0.718002200126648
0.8930999636650085,0.9056786298751831,-0.01257866621017456,0.6573460102081299,1.0,2.4494898319244385,0.7078673839569092
0.9104992747306824,0.9081193804740906,0.002379894256591797,0.651418924331665,0.33333333333333337,2.0,0.7023155093193054
0.9328924417495728,0.899648904800415,0.033243536949157715,0.6416112780570984,1.0,2.0,0.6916205286979675
0.9087996482849121,0.9452930688858032,-0.03649342060089111,0.6238350868225098,0.0,0.0,0.6802037954330444
0.9688061475753784,0.9145901203155518,0.05421602725982666,0.6228828430175781,1.0,2.4494898319244385,0.6783126592636108
0.9659284949302673,0.9501671195030212,0.015761375427246094,0.6269783973693848,0.33333333333333337,2.4494898319244385,0.6923134326934814
0.9655442237854004,0.9823635816574097,-0.016819357872009277,0.6351111531257629,1.0,2.0,0.7092024683952332
0.9777363538742065,0.9907045364379883,-0.012968182563781738,0.6391034126281738,1.0,2.0,0.7182879447937012
0.9904531240463257,0.9910518527030945,-0.0005987286567687988,0.6218937039375305,0.0,1.7320507764816284,0.7033609747886658
0.9957369565963745,0.9977127909660339,-0.001975834369659424,0.6255748271942139,1.0,1.7320507764816284,0.7079896926879883
1.0036077499389648,1.000816822052002,0.0027909278869628906,0.6158215403556824,0.33333333333333337,2.0,0.6980239748954773
1.0123608112335205,1.0060503482818604,0.006310462951660156,0.6101585030555725,1.0,1.0,0.6910953521728516
1.0106844902038574,1.0196051597595215,-0.008920669555664062,0.6140302419662476,0.5,1.0,0.6950556635856628
1.0187873840332031,1.0241891145706177,-0.005401730537414551,0.6096639633178711,1.0,1.0,0.6929070949554443
1.020141363143921,1.0419610738754272,-0.021819710731506348,0.6150628924369812,0.33333333333333337,1.4142135381698608,0.6999713778495789
1.0456936359405518,1.0457429885864258,-4.935264587402344e-05,0.6039010882377625,0.16666666666666663,1.0,0.6955758929252625
1.0756912231445312,1.061336636543274,0.014354586601257324,0.6105449199676514,0.0,0.0,0.7135852575302124
1.0883427858352661,1.0929086208343506,-0.004565834999084473,0.6299300193786621,0.16666666666666663,2.4494898319244385,0.7457970976829529
1.099242925643921,1.113423228263855,-0.014180302619934082,0.6490200757980347,0.16666666666666663,0.0,0.7734586000442505
1.0862236022949219,1.1399471759796143,-0.05372357368469238,0.6805652976036072,0.0,0.0,0.8076906204223633
1.1296179294586182,1.1001224517822266,0.0294954776763916,0.6492444276809692,0.0,2.0,0.7789626121520996
1.127516508102417,1.09055757522583,0.036958932876586914,0.6655532717704773,1.0,2.0,0.794182300567627
1.0827288627624512,1.1173200607299805,-0.0345911979675293,0.6846141815185547,1.0,1.7320507764816284,0.814886748790741
1.0933932065963745,1.085311770439148,0.008081436157226562,0.6787266731262207,1.0,1.7320507764816284,0.8085399866104126
1.1196491718292236,1.0434648990631104,0.07618427276611328,0.6666041016578674,0.33333333333333337,2.0,0.7968815565109253
1.065941572189331,1.0754685401916504,-0.009526968002319336,0.6688528060913086,1.0,0.0,0.7983078956604004
1.083422064781189,1.036933422088623,0.04648864269256592,0.7022019624710083,0.5,0.0,0.8266071081161499
1.0736775398254395,1.0212290287017822,0.05244851112365723,0.689548909664154,0.33333333333333337,0.0,0.8151618838310242
1.0277372598648071,1.0439637899398804,-0.016226530075073242,0.6814289093017578,1.0,1.7320507764816284,0.8076198101043701
1.0060590505599976,1.0630402565002441,-0.05698120594024658,0.7173861265182495,1.0,1.7320507764816284,0.8401368856430054
1.0037472248077393,1.0459415912628174,-0.042194366455078125,0.7020543813705444,1.0,2.4494898319244385,0.8260576128959656
1.0133140087127686,1.0279873609542847,-0.014673352241516113,0.6851162910461426,1.0,0.0,0.8106909990310669
1.038981318473816,1.0163692235946655,0.02261209487915039,0.6704129576683044,0.5,0.0,0.796238124370575
1.0685361623764038,1.0266916751861572,0.04184448719024658,0.6639147996902466,0.0,1.7320507764816284,0.7891427874565125
1.0933806896209717,1.0587307214736938,0.03464996814727783,0.6684751510620117,1.0,1.7320507764816284,0.7902113795280457
1.1290302276611328,1.0831953287124634,0.045834898948669434,0.671095073223114,1.0,2.4494898319244385,0.789604127407074
1.1452587842941284,1.122495174407959,0.022763609886169434,0.6777262091636658,1.0,2.2360680103302,0.7950503826141357
1.157558798789978,1.149190902709961,0.00836789608001709,0.6781370043754578,0.5,1.0,0.7953996062278748
1.1364679336547852,1.1844098567962646,-0.04794192314147949,0.6906893253326416,0.0,1.0,0.8076925277709961
1.1846718788146973,1.1493308544158936,0.03534102439880371,0.6679567098617554,1.0,1.7320507764816284,0.7798718214035034
1.1465470790863037,1.1817686557769775,-0.03522157669067383,0.7031552195549011,0.16666666666666663,1.4142135381698608,0.8131246566772461
1.166106104850769,1.1618937253952026,0.004212379455566406,0.6708042025566101,0.0,1.0,0.7797853946685791
1.1308774948120117,1.1896528005599976,-0.05877530574798584,0.7024846076965332,0.16666666666666663,1.0,0.8053164482116699
1.176917552947998,1.1371572017669678,0.03976035118103027,0.6780208349227905,0.33333333333333337,1.4142135381698608,0.7749778032302856
1.1613366603851318,1.1509230136871338,0.010413646697998047,0.6602402329444885,0.0,1.4142135381698608,0.7608842849731445
1.1426599025726318,1.1678595542907715,-0.02519965171813965,0.7024866342544556,0.16666666666666663,1.4142135381698608,0.7950237989425659
1.1386187076568604,1.1618187427520752,-0.023200035095214844,0.6639708876609802,0.0,1.7320507764816284,0.7637887001037598
1.1688309907913208,1.1215227842330933,0.04730820655822754,0.6601879596710205,0.33333333333333337,1.0,0.7530822157859802
1.1583235263824463,1.1375093460083008,0.020814180374145508,0.6426008939743042,0.6666666666666667,2.4494898319244385,0.739538848400116
1.1511259078979492,1.1343836784362793,0.016742229461669922,0.661313533782959,0.33333333333333337,2.4494898319244385,0.7527518272399902
1.1362712383270264,1.1488860845565796,-0.012614846229553223,0.654068112373352,0.16666666666666663,1.0,0.747851550579071
1.1274765729904175,1.1513302326202393,-0.023853659629821777,0.6872578859329224,0.0,2.0,0.771731972694397
1.1308789253234863,1.1454436779022217,-0.014564752578735352,0.6626656651496887,1.0,1.0,0.7517790198326111
1.1348633766174316,1.1367753744125366,-0.0019119977951049805,0.6660370826721191,0.0,2.2360680103302,0.7520914077758789
1.1295242309570312,1.1408095359802246,-0.01128530502319336,0.6588313579559326,0.16666666666666663,1.4142135381698608,0.7460691332817078
1.1270943880081177,1.137066125869751,-0.0099717378616333,0.6593195199966431,0.8333333333333334,2.2360680103302,0.7447490692138672
1.1301188468933105,1.124146819114685,0.005972027778625488,0.6585043668746948,1.0,2.2360680103302,0.7412564158439636
1.1300047636032104,1.1357250213623047,-0.005720257759094238,0.6544520854949951,0.16666666666666663,1.4142135381698608,0.7371395826339722
1.121241569519043,1.1292264461517334,-0.00798487663269043,0.6452370882034302,0.16666666666666663,1.4142135381698608,0.7307565212249756
1.1113492250442505,1.2453734874725342,-0.1340242624282837,0.6718200445175171,1.0,2.2360680103302,0.7559263110160828
1.2352904081344604,1.114903450012207,0.12038695812225342,0.6468713283538818,0.16666666666666663,2.0,0.7342251539230347
1.2471234798431396,1.1390470266342163,0.10807645320892334,0.6502572894096375,0.16666666666666663,2.0,0.7372654676437378
1.1725819110870361,1.2744920253753662,-0.10191011428833008,0.6735612154006958,0.16666666666666663,2.2360680103302,0.7643833160400391
1.1605165004730225,1.308894157409668,-0.1483776569366455,0.6948623657226562,1.0,2.2360680103302,0.7840461730957031
1.3044872283935547,1.2427926063537598,0.06169462203979492,0.6617964506149292,0.33333333333333337,0.0,0.7595529556274414
1.3382467031478882,1.2635502815246582,0.07469642162322998,0.6687833666801453,1.0,0.0,0.7721694707870483
1.3123455047607422,1.354447603225708,-0.04210209846496582,0.6958929300308228,0.16666666666666663,2.2360680103302,0.8061012029647827
1.2738392353057861,1.429825782775879,-0.15598654747009277,0.7458159327507019,1.0,1.4142135381698608,0.8508026003837585
1.3993338346481323,1.3874692916870117,0.011864542961120605,0.7094753980636597,1.0,2.2360680103302,0.8339719176292419
1.448171615600586,1.4215716123580933,0.026600003242492676,0.7077940702438354,1.0,2.4494898319244385,0.8426182270050049
1.4868921041488647,1.4760346412658691,0.010857462882995605,0.7208463549613953,0.16666666666666663,2.4494898319244385,0.8623393774032593
1.5053629875183105,1.5455503463745117,-0.04018735885620117,0.7657706141471863,0.16666666666666663,0.0,0.9006525874137878
1.5688536167144775,1.5629916191101074,0.005861997604370117,0.7517573833465576,1.0,0.0,0.9001933932304382
1.5643727779388428,1.6310062408447266,-0.06663346290588379,0.7920448184013367,0.0,2.2360680103302,0.9291898012161255
1.5794334411621094,1.6552937030792236,-0.07586026191711426,0.7979965209960938,1.0,2.2360680103302,0.9343451261520386
1.6863139867782593,1.5911450386047363,0.09516894817352295,0.7736762762069702,1.0,0.0,0.9190343618392944
1.6236388683319092,1.6717675924301147,-0.048128724098205566,0.8220781087875366,1.0,0.0,0.9431012868881226
1.6454012393951416,1.6922205686569214,-0.046819329261779785,0.7595650553703308,0.16666666666666663,2.0,0.9121943712234497
1.6890339851379395,1.6592414379119873,0.02979254722595215,0.7896999716758728,1.0,2.0,0.9188217520713806
1.6629031896591187,1.6817139387130737,-0.018810749053955078,0.7718466520309448,1.0,2.0,0.9047059416770935
1.7119555473327637,1.6453255414962769,0.06663000583648682,0.7311981916427612,1.0,1.4142135381698608,0.8769954442977905
1.8244235515594482,1.6120715141296387,0.21235203742980957,0.7143452167510986,0.33333333333333337,2.4494898319244385,0.853611946105957
1.7345058917999268,1.721022367477417,0.013483524322509766,0.7066978216171265,1.0,2.0,0.836565375328064
1.7176389694213867,1.7847135066986084,-0.06707453727722168,0.7068321108818054,0.33333333333333337,1.7320507764816284,0.8156987428665161
1.764573097229004,1.8058621883392334,-0.04128909111022949,0.6970981359481812,0.0,1.0,0.8142828345298767
1.7931398153305054,1.8849458694458008,-0.09180605411529541,0.7038959264755249,1.0,2.0,0.8194923400878906
1.8642776012420654,1.9559869766235352,-0.09170937538146973,0.7031075358390808,0.33333333333333337,1.4142135381698608,0.8263863325119019
1.982295036315918,1.9870675802230835,-0.004772543907165527,0.726996123790741,0.16666666666666663,2.2360680103302,0.8403511047363281
2.050422191619873,2.0329723358154297,0.01744985580444336,0.7472325563430786,0.33333333333333337,2.0,0.8583795428276062
2.102513313293457,2.1038756370544434,-0.0013623237609863281,0.7589414119720459,0.33333333333333337,1.7320507764816284,0.8689080476760864
2.1510839462280273,2.150231122970581,0.0008528232574462891,0.7845789790153503,0.0,1.0,0.8880032300949097
2.2235164642333984,2.1818628311157227,0.04165363311767578,0.8829361200332642,0.16666666666666663,0.0,0.9985619783401489
2.1714694499969482,2.204932928085327,-0.033463478088378906,0.868348240852356,1.0,2.4494898319244385,0.9985107183456421
2.107497215270996,2.148526430130005,-0.04102921485900879,0.8235516548156738,0.33333333333333337,0.0,0.9904897212982178
2.0414552688598633,2.0593883991241455,-0.017933130264282227,0.7793411016464233,0.16666666666666663,2.4494898319244385,0.9786012172698975
2.1757311820983887,2.1721267700195312,0.003604412078857422,0.7887737154960632,0.0,2.4494898319244385,0.9881037473678589
2.123173952102661,2.147568702697754,-0.024394750595092773,0.8061536550521851,0.0,1.7320507764816284,0.9923248291015625
2.1136627197265625,2.077986478805542,0.03567624092102051,0.796866774559021,1.0,1.7320507764816284,0.9811633825302124
2.1948482990264893,2.1757543087005615,0.019093990325927734,0.8360852003097534,1.0,0.0,0.9911156892776489
2.2244343757629395,2.1506524085998535,0.07378196716308594,0.908095121383667,0.0,0.0,0.9986655712127686
2.1543025970458984,2.1780450344085693,-0.0237424373626709,0.9127391576766968,1.0,0.0,0.9986318349838257
2.2051353454589844,2.1612987518310547,0.04383659362792969,0.9255498647689819,0.5,0.0,0.9982024431228638
2.253488063812256,2.1979479789733887,0.05554008483886719,0.9126555323600769,1.0,0.0,0.9972676038742065
2.24714994430542,2.2618441581726074,-0.0146942138671875,0.887906014919281,1.0,0.0,0.977010190486908
2.3108034133911133,2.3148770332336426,-0.004073619842529297,0.8601075410842896,1.0,2.2360680103302,0.9165477752685547
2.545360565185547,2.458620071411133,0.08674049377441406,0.8446801900863647,1.0,1.4142135381698608,0.8699750900268555
2.5624499320983887,2.6726298332214355,-0.11017990112304688,0.8368266820907593,1.0,1.0,0.8591539859771729
2.6517796516418457,2.5846445560455322,0.06713509559631348,0.8000695109367371,1.0,2.4494898319244385,0.8370844721794128
2.6046066284179688,2.49873423576355,0.10587239265441895,0.7680760622024536,1.0,0.0,0.8397535085678101
2.4430079460144043,2.4713590145111084,-0.0283510684967041,0.7613109946250916,0.16666666666666663,2.0,0.876924991607666
2.379843235015869,2.3929145336151123,-0.013071298599243164,0.7368108630180359,0.16666666666666663,1.4142135381698608,0.8577017784118652
2.3375182151794434,2.3295340538024902,0.007984161376953125,0.7333819270133972,0.0,1.0,0.8707469701766968
2.291349411010742,2.3071415424346924,-0.015792131423950195,0.7262240648269653,1.0,1.0,0.8651883006095886
2.260403633117676,2.242767810821533,0.017635822296142578,0.7169489860534668,1.0,0.0,0.8631924986839294
2.191056251525879,2.1981728076934814,-0.007116556167602539,0.7080674171447754,0.33333333333333337,0.0,0.8576716184616089
2.1226680278778076,2.1318509578704834,-0.009182929992675781,0.6998977065086365,0.0,0.0,0.8552676439285278
2.1011693477630615,2.019476890563965,0.08169245719909668,0.7071361541748047,0.16666666666666663,2.0,0.8607814311981201
1.9673455953598022,1.9636459350585938,0.003699660301208496,0.6968600749969482,0.0,1.4142135381698608,0.8333842158317566
1.9404791593551636,1.8829410076141357,0.05753815174102783,0.6865867376327515,0.0,0.0,0.8354619741439819
1.844165563583374,1.8686165809631348,-0.024451017379760742,0.7160593271255493,0.0,0.0,0.8548707365989685
1.841961145401001,1.7750399112701416,0.06692123413085938,0.6960291862487793,0.0,2.4494898319244385,0.8356758952140808
1.7463281154632568,1.7758054733276367,-0.029477357864379883,0.71741783618927,0.6666666666666667,0.0,0.8467810153961182
1.6855568885803223,1.715514898300171,-0.029958009719848633,0.7157987952232361,1.0,1.0,0.8362360000610352
1.6437833309173584,1.5958389043807983,0.04794442653656006,0.693699300289154,1.0,2.2360680103302,0.7965320944786072
1.535186767578125,1.5196361541748047,0.015550613403320312,0.6926778554916382,1.0,1.4142135381698608,0.7906936407089233
1.4222745895385742,1.4203405380249023,0.001934051513671875,0.6913842558860779,0.0,2.4494898319244385,0.7920006513595581
1.3202961683273315,1.3058583736419678,0.01443779468536377,0.6850077509880066,0.0,2.4494898319244385,0.7998169660568237
1.239300012588501,1.2165453433990479,0.022754669189453125,0.6773251295089722,0.16666666666666663,0.0,0.8112782835960388
1.1405357122421265,1.183457851409912,-0.042922139167785645,0.6593447923660278,0.6666666666666667,0.0,0.8024425506591797
1.1643364429473877,1.1730412244796753,-0.008704781532287598,0.6220079660415649,1.0,0.0,0.7971112132072449
1.2038533687591553,1.1884019374847412,0.015451431274414062,0.6083537936210632,0.0,0.0,0.7934770584106445
1.2488815784454346,1.2866547107696533,-0.03777313232421875,0.6717312335968018,1.0,2.0,0.8609851598739624
1.6573675870895386,1.645932674407959,0.01143491268157959,0.5268745422363281,1.0,1.0,0.5856450796127319
1.6131668090820312,1.6169055700302124,-0.0037387609481811523,0.5401889085769653,1.0,1.7320507764816284,0.6316882371902466
1.6888227462768555,1.6742719411849976,0.01455080509185791,0.6341269016265869,1.0,1.4142135381698608,0.7414849996566772
1.7012981176376343,1.6755479574203491,0.025750160217285156,0.6513886451721191,1.0,2.0,0.749764621257782
1.6798410415649414,1.693948745727539,-0.014107704162597656,0.6684011220932007,1.0,0.0,0.7658497095108032
1.6733007431030273,1.699038028717041,-0.025737285614013672,0.6726802587509155,0.33333333333333337,1.7320507764816284,0.7685210108757019
1.6809349060058594,1.6859934329986572,-0.0050585269927978516,0.6633449792861938,0.16666666666666663,1.4142135381698608,0.7495975494384766
1.6645545959472656,1.7105462551116943,-0.04599165916442871,0.6635735034942627,0.33333333333333337,2.2360680103302,0.7501124143600464
1.7020292282104492,1.689927101135254,0.012102127075195312,0.6518581509590149,0.33333333333333337,0.0,0.7263528108596802
1.69778573513031,1.718437671661377,-0.020651936531066895,0.6496090888977051,1.0,0.0,0.7224780321121216
1.7616156339645386,1.7169936895370483,0.044621944427490234,0.6462250351905823,1.0,2.2360680103302,0.7178421020507812
1.8108716011047363,1.8036437034606934,0.007227897644042969,0.6639777421951294,0.5,2.2360680103302,0.7604390978813171
1.885809302330017,1.8682935237884521,0.01751577854156494,0.7122990489006042,0.16666666666666663,2.0,0.8486730456352234
1.975467562675476,1.9633029699325562,0.012164592742919922,0.7499492168426514,1.0,2.0,0.9180819988250732
2.0587081909179688,2.0513761043548584,0.0073320865631103516,0.7742127180099487,1.0,0.0,0.9297889471054077
2.079352378845215,2.072676181793213,0.006676197052001953,0.7781457901000977,1.0,2.2360680103302,0.9342052340507507
2.073629379272461,2.074842929840088,-0.0012135505676269531,0.7814323902130127,0.16666666666666663,1.4142135381698608,0.9469850063323975
2.0690865516662598,2.0754151344299316,-0.006328582763671875,0.784115195274353,1.0,1.4142135381698608,0.9464156031608582
2.107246160507202,2.1235127449035645,-0.016266584396362305,0.795202374458313,0.33333333333333337,1.4142135381698608,0.94100421667099
2.2500364780426025,2.250840902328491,-0.0008044242858886719,0.7966468334197998,1.0,1.4142135381698608,0.9126750230789185
2.3137640953063965,2.3247671127319336,-0.01100301742553711,0.7996400594711304,1.0,1.4142135381698608,0.8955749273300171
2.3050074577331543,2.3222899436950684,-0.017282485961914062,0.8022583723068237,0.16666666666666663,1.4142135381698608,0.8876532316207886
2.362825393676758,2.368375539779663,-0.0055501461029052734,0.8294071555137634,0.16666666666666663,1.7320507764816284,0.9150052070617676
2.4010496139526367,2.3594772815704346,0.04157233238220215,0.8424049615859985,0.16666666666666663,1.0,0.9237293601036072
2.4358880519866943,2.3903136253356934,0.04557442665100098,0.844113826751709,0.16666666666666663,2.2360680103302,0.9099854230880737
2.372560501098633,2.3973100185394287,-0.0247495174407959,0.828014075756073,0.16666666666666663,0.0,0.8766023516654968
2.3604907989501953,2.3549721240997314,0.005518674850463867,0.8248149156570435,0.16666666666666663,0.0,0.860092043876648
2.3852806091308594,2.356673240661621,0.02860736846923828,0.8380118608474731,0.5,2.0,0.8680862188339233
2.4445230960845947,2.4498167037963867,-0.005293607711791992,0.8817795515060425,0.0,1.0,0.9092127680778503
2.5499260425567627,2.5491981506347656,0.0007278919219970703,0.9294823408126831,0.16666666666666663,1.4142135381698608,0.9523076415061951
2.6979854106903076,2.6533493995666504,0.04463601112365723,0.9791238307952881,1.0,1.7320507764816284,0.9906296730041504
2.7990217208862305,2.8459415435791016,-0.046919822692871094,0.9984120726585388,1.0,2.0,0.9996895790100098
2.883439064025879,2.8926007747650146,-0.009161710739135742,0.9994772672653198,1.0,0.0,0.9999253153800964
2.913964033126831,2.882725477218628,0.031238555908203125,0.9996809959411621,0.33333333333333337,0.0,0.9999604225158691
2.8174304962158203,2.9003219604492188,-0.08289146423339844,0.999847412109375,0.16666666666666663,2.4494898319244385,0.9999841451644897
2.7484631538391113,2.8071296215057373,-0.05866646766662598,0.9999685287475586,0.16666666666666663,2.4494898319244385,0.9999977350234985
2.7357101440429688,2.698887586593628,0.03682255744934082,0.9999608397483826,0.33333333333333337,0.0,0.9999982714653015
2.7577476501464844,2.663033962249756,0.09471368789672852,0.9999529719352722,1.0,1.7320507764816284,0.9999942183494568
2.657414436340332,2.671513319015503,-0.014098882675170898,0.9999939799308777,1.0,1.7320507764816284,0.9999994039535522
2.7001900672912598,2.6620938777923584,0.03809618949890137,0.9999985694885254,1.0,0.0,0.9999999403953552
2.7345080375671387,2.755166530609131,-0.020658493041992188,0.9999992251396179,0.0,0.0,1.0
2.7922275066375732,2.7837719917297363,0.008455514907836914,0.9999987483024597,1.0,0.0,1.0
2.826206684112549,2.7656257152557373,0.06058096885681152,0.9999980926513672,1.0,0.0,0.9999999403953552
2.7598090171813965,2.8122222423553467,-0.052413225173950195,0.9999980926513672,0.5,0.0,1.0
2.7953405380249023,2.7449939250946045,0.05034661293029785,0.9999129772186279,1.0,0.0,0.9999877214431763
2.6975455284118652,2.8216872215270996,-0.12414169311523438,0.9999898672103882,1.0,0.0,0.9999996423721313
2.7467620372772217,2.761962890625,-0.01520085334777832,0.999697208404541,1.0,2.2360680103302,0.9999610781669617
2.694974422454834,2.8395678997039795,-0.1445934772491455,0.9999673366546631,1.0,2.2360680103302,0.9999985694885254
2.805481433868408,2.7577016353607178,0.04777979850769043,0.9977003931999207,1.0,0.0,0.9994782209396362
2.7914226055145264,2.802420139312744,-0.010997533798217773,0.998437762260437,1.0,0.0,0.9997157454490662
2.808408737182617,2.813796043395996,-0.005387306213378906,0.9985324144363403,1.0,0.0,0.9997445940971375
2.8143820762634277,2.814807415008545,-0.0004253387451171875,0.9967729449272156,1.0,0.0,0.9992741942405701
2.8135688304901123,2.809478759765625,0.004090070724487305,0.9955007433891296,0.16666666666666663,2.4494898319244385,0.998964786529541
2.836059093475342,2.774446487426758,0.061612606048583984,0.9884757995605469,1.0,2.4494898319244385,0.9962508082389832
2.8148298263549805,2.778306484222412,0.03652334213256836,0.9885170459747314,1.0,2.0,0.9966902732849121
2.8329520225524902,2.7356374263763428,0.09731459617614746,0.9695538878440857,1.0,2.0,0.9865778684616089
2.795658826828003,2.751552104949951,0.04410672187805176,0.9837409257888794,1.0,0.0,0.9955567121505737
2.752624988555908,2.76883864402771,-0.016213655471801758,0.9883636236190796,1.0,2.2360680103302,0.9978080987930298
2.7390594482421875,2.7566604614257812,-0.01760101318359375,0.9851929545402527,0.0,2.2360680103302,0.9971263408660889
2.736788749694824,2.7343626022338867,0.0024261474609375,0.9836902618408203,1.0,2.2360680103302,0.9968905448913574
2.7328879833221436,2.7247703075408936,0.00811767578125,0.9843756556510925,0.33333333333333337,2.2360680103302,0.9971920847892761
2.7304935455322266,2.726862907409668,0.0036306381225585938,0.9854557514190674,1.0,2.2360680103302,0.9974775314331055
2.7449560165405273,2.730750799179077,0.014205217361450195,0.9732297658920288,1.0,2.2360680103302,0.9920095205307007
2.749480962753296,2.747945785522461,0.001535177230834961,0.9705986976623535,0.16666666666666663,2.2360680103302,0.9901706576347351
2.756526470184326,2.7759547233581543,-0.019428253173828125,0.973003089427948,1.0,2.2360680103302,0.9912199974060059
2.7908434867858887,2.7997729778289795,-0.00892949104309082,0.9720146059989929,0.16666666666666663,2.2360680103302,0.9903466701507568
2.825654983520508,2.8355422019958496,-0.009887218475341797,0.9764890670776367,1.0,2.2360680103302,0.9933635592460632
2.8746604919433594,2.8817334175109863,-0.007072925567626953,0.9676609039306641,0.16666666666666663,2.0,0.9897888898849487
2.9936771392822266,2.992140531539917,0.0015366077423095703,0.96898353099823,1.0,2.0,0.992095947265625
1.4823729991912842,1.4830021858215332,-0.0006291866302490234,0.7585910558700562,1.0,0.0,0.988835334777832
1.4430806636810303,1.4413565397262573,0.0017241239547729492,0.718008279800415,0.16666666666666663,0.0,0.9177650809288025
1.3993816375732422,1.3988101482391357,0.0005714893341064453,0.6883699297904968,1.0,2.4494898319244385,0.8156291842460632
1.3936251401901245,1.3908090591430664,0.0028160810470581055,0.6679655909538269,0.16666666666666663,2.4494898319244385,0.7531089782714844
1.3914916515350342,1.414011836051941,-0.02252018451690674,0.6738424301147461,1.0,2.4494898319244385,0.733413577079773
1.4224109649658203,1.4324541091918945,-0.010043144226074219,0.6904275417327881,0.33333333333333337,0.0,0.7471799254417419
1.4429305791854858,1.4293992519378662,0.013531327247619629,0.6898729801177979,1.0,1.7320507764816284,0.7380561828613281
1.3963993787765503,1.404070258140564,-0.007670879364013672,0.6859539747238159,1.0,1.7320507764816284,0.72856605052948
1.3839325904846191,1.3946483135223389,-0.010715723037719727,0.6973819732666016,1.0,0.0,0.7718707919120789
1.3913428783416748,1.3802392482757568,0.011103630065917969,0.729217529296875,0.0,0.0,0.8480884432792664
1.3211437463760376,1.3545674085617065,-0.033423662185668945,0.7595869898796082,1.0,0.0,0.8824462890625
1.315697431564331,1.2956833839416504,0.020014047622680664,0.7590295076370239,0.0,2.4494898319244385,0.8832820653915405
1.3160362243652344,1.309356689453125,0.006679534912109375,0.7379469871520996,0.0,1.0,0.8852676153182983
1.3924405574798584,1.378448486328125,0.013992071151733398,0.7672696113586426,0.5,2.2360680103302,0.923860490322113
1.5535720586776733,1.5119876861572266,0.04158437252044678,0.8381003141403198,1.0,2.4494898319244385,0.9646034240722656
1.731437087059021,1.723710536956787,0.007726550102233887,0.9174525141716003,1.0,2.4494898319244385,0.9870941042900085
1.9300650358200073,1.9324491024017334,-0.0023840665817260742,0.9716953635215759,1.0,0.0,0.9955940246582031
2.0816309452056885,2.077796459197998,0.0038344860076904297,0.9785550832748413,1.0,0.0,0.9971680641174316
2.1607892513275146,2.1718881130218506,-0.011098861694335938,0.9843230247497559,0.0,2.2360680103302,0.9984798431396484
2.2282795906066895,2.238478183746338,-0.010198593139648438,0.9898040294647217,0.16666666666666663,2.2360680103302,0.9991983771324158
2.247063398361206,2.254635810852051,-0.0075724124908447266,0.9962071776390076,1.0,0.0,0.9997417330741882
2.214881658554077,2.2125473022460938,0.0023343563079833984,0.998420238494873,0.0,0.0,0.9998425245285034
2.058979034423828,2.0494065284729004,0.009572505950927734,0.9974238276481628,1.0,0.0,0.9995824098587036
1.9024443626403809,1.8734569549560547,0.028987407684326172,0.9765833616256714,1.0,2.2360680103302,0.9878016710281372
1.7258553504943848,1.7156543731689453,0.010200977325439453,0.9306048154830933,1.0,2.2360680103302,0.9527201056480408
1.677896499633789,1.6787052154541016,-0.0008087158203125,0.9264087080955505,0.16666666666666663,2.4494898319244385,0.9496390223503113
1.6592228412628174,1.6735438108444214,-0.014320969581604004,0.9248470067977905,1.0,1.4142135381698608,0.9480346441268921
1.6553881168365479,1.668513298034668,-0.013125181198120117,0.9343390464782715,1.0,2.0,0.9560298323631287
1.6809161901474,1.6672052145004272,0.013710975646972656,0.9250473976135254,1.0,2.0,0.9484643936157227
1.7269179821014404,1.746509313583374,-0.019591331481933594,0.939323902130127,1.0,0.0,0.9614992141723633
1.7680919170379639,1.7212865352630615,0.046805381774902344,0.9162802696228027,0.16666666666666663,0.0,0.9512500762939453
1.7265071868896484,1.7371244430541992,-0.010617256164550781,0.880766749382019,1.0,0.0,0.9273563623428345
1.1240872144699097,1.133833408355713,-0.009746193885803223,0.7133269309997559,1.0,0.0,0.9717654585838318
1.088767647743225,1.086263656616211,0.00250399112701416,0.6797531843185425,0.0,2.4494898319244385,0.9331457614898682
1.054019808769226,1.0529578924179077,0.0010619163513183594,0.6521278619766235,0.33333333333333337,1.0,0.879441499710083
1.020808458328247,1.0235519409179688,-0.0027434825897216797,0.6337624788284302,0.33333333333333337,2.2360680103302,0.8389090299606323
0.992728590965271,0.994734525680542,-0.002005934715270996,0.6179149150848389,1.0,2.2360680103302,0.7988272905349731
0.9669913053512573,0.966192364692688,0.0007989406585693359,0.6034976840019226,1.0,0.0,0.7713162899017334
0.9442646503448486,0.9377250671386719,0.006539583206176758,0.590428352355957,1.0,1.4142135381698608,0.7547795176506042
0.9279813170433044,0.9297489523887634,-0.0017676353454589844,0.5797330141067505,1.0,1.4142135381698608,0.7417635917663574
0.9188820123672485,0.9099423289299011,0.008939683437347412,0.568789541721344,1.0,2.2360680103302,0.7431114912033081
0.9136209487915039,0.9103047847747803,0.003316164016723633,0.5664060711860657,0.0,0.0,0.7672502994537354
0.9127137660980225,0.9103337526321411,0.0023800134658813477,0.5620267391204834,0.16666666666666663,0.0,0.7855675220489502
0.9058862924575806,0.9066707491874695,-0.000784456729888916,0.5566253662109375,1.0,0.0,0.7929007411003113
0.9011194109916687,0.9041699171066284,-0.003050506114959717,0.5470960140228271,0.16666666666666663,2.0,0.7954378128051758
0.8980280756950378,0.9121045470237732,-0.014076471328735352,0.541813313961029,0.16666666666666663,2.0,0.8011905550956726
0.9010388255119324,0.911159873008728,-0.010121047496795654,0.5335002541542053,0.16666666666666663,2.0,0.799943208694458
0.9027663469314575,0.9006160497665405,0.002150297164916992,0.5168314576148987,0.16666666666666663,2.2360680103302,0.7951557636260986
0.8957395553588867,0.8986453413963318,-0.0029057860374450684,0.5057946443557739,1.0,1.4142135381698608,0.790827751159668
0.9042457342147827,0.8855147361755371,0.018730998039245605,0.4858029782772064,1.0,2.2360680103302,0.781676173210144
0.9343045949935913,0.9253829717636108,0.008921623229980469,0.5020751953125,1.0,0.0,0.8030282855033875
0.9819245338439941,1.0067253112792969,-0.024800777435302734,0.5484851598739624,1.0,1.7320507764816284,0.8239218592643738
1.0439202785491943,1.037818431854248,0.006101846694946289,0.5507732629776001,0.33333333333333337,1.7320507764816284,0.8151571750640869
1.07078218460083,1.067446231842041,0.0033359527587890625,0.564895749092102,0.33333333333333337,2.2360680103302,0.8125072717666626
1.1045068502426147,1.1024969816207886,0.002009868621826172,0.5818237066268921,1.0,2.2360680103302,0.8198062181472778
1.1635956764221191,1.1794445514678955,-0.015848875045776367,0.6041265726089478,0.16666666666666663,0.0,0.8435651659965515
1.2572401762008667,1.247977375984192,0.009262800216674805,0.6263334155082703,0.16666666666666663,0.0,0.8535416126251221
1.348588466644287,1.3474671840667725,0.0011212825775146484,0.6665606498718262,1.0,0.0,0.8862471580505371
1.427810549736023,1.4348424673080444,-0.007031917572021484,0.6855969429016113,1.0,2.4494898319244385,0.9028909206390381
1.4493968486785889,1.469346046447754,-0.01994919776916504,0.6741635799407959,0.5,2.4494898319244385,0.8778797388076782
1.4861748218536377,1.5001558065414429,-0.013980984687805176,0.6830992102622986,1.0,0.0,0.837628960609436
1.597051978111267,1.5831105709075928,0.013941407203674316,0.7250198125839233,0.16666666666666663,0.0,0.8904829025268555
1.679323673248291,1.6927518844604492,-0.013428211212158203,0.7919439077377319,1.0,2.2360680103302,0.9474494457244873
1.7173552513122559,1.7104415893554688,0.006913661956787109,0.7922505140304565,1.0,1.4142135381698608,0.9396981000900269
1.714268445968628,1.7011573314666748,0.013111114501953125,0.7850097417831421,1.0,2.2360680103302,0.9233173131942749
1.6817083358764648,1.6885299682617188,-0.006821632385253906,0.7889283895492554,1.0,0.0,0.9087957143783569
1.635380506515503,1.6320245265960693,0.0033559799194335938,0.7792999148368835,0.0,2.0,0.9001470804214478
1.6775106191635132,1.677863359451294,-0.0003527402877807617,0.7845515012741089,1.0,2.0,0.9230822324752808
1.8332345485687256,1.8398139476776123,-0.006579399108886719,0.8038820028305054,1.0,2.2360680103302,0.9334742426872253
2.013279914855957,2.0101613998413086,0.0031185150146484375,0.8626158237457275,1.0,1.4142135381698608,0.9211111068725586
2.191185712814331,2.196998357772827,-0.005812644958496094,0.8660961985588074,0.16666666666666663,2.0,0.8925694823265076
2.35017991065979,2.3713953495025635,-0.021215438842773438,0.9208377599716187,0.16666666666666663,1.7320507764816284,0.9446194171905518
2.6357460021972656,2.657627820968628,-0.021881818771362305,0.999629020690918,1.0,2.0,0.999923586845398
2.8899946212768555,2.956080913543701,-0.0660862922668457,0.999998927116394,1.0,2.2360680103302,0.9999999403953552
3.144444227218628,3.1272711753845215,0.017173051834106445,0.9999922513961792,0.33333333333333337,2.2360680103302,1.0
3.219592809677124,3.211308240890503,0.008284568786621094,0.9997960925102234,1.0,0.0,0.9999984502792358
3.209163188934326,3.229658842086792,-0.02049565315246582,0.9946025609970093,0.16666666666666663,2.2360680103302,0.999851405620575
3.1870734691619873,3.1858603954315186,0.00121307373046875,0.9843966364860535,0.5,2.0,0.9991793632507324
2.48052716255188,2.468595027923584,0.011932134628295898,0.9575437307357788,0.33333333333333337,1.0,0.9999053478240967
2.449375629425049,2.46728515625,-0.017909526824951172,0.9530893564224243,1.0,2.2360680103302,0.9999860525131226
2.4462976455688477,2.4825329780578613,-0.03623533248901367,0.9450148344039917,0.5,1.4142135381698608,0.9999980330467224
2.543302536010742,2.5297346115112305,0.013567924499511719,0.9416170120239258,0.16666666666666663,2.2360680103302,0.9999932050704956
2.586747884750366,2.557839870452881,0.02890801429748535,0.925855278968811,1.0,1.4142135381698608,0.9996041059494019
2.580955982208252,2.5447709560394287,0.03618502616882324,0.9215844869613647,0.16666666666666663,2.2360680103302,0.9996511340141296
2.557682991027832,2.515169858932495,0.042513132095336914,0.8966541290283203,0.16666666666666663,2.0,0.9974035024642944
2.510451316833496,2.4931282997131348,0.017323017120361328,0.878656268119812,1.0,2.0,0.9962025880813599
2.438526153564453,2.454819679260254,-0.01629352569580078,0.8583685159683228,0.33333333333333337,0.0,0.992585301399231
2.38582706451416,2.3691864013671875,0.016640663146972656,0.8369241952896118,0.16666666666666663,0.0,0.9849493503570557
2.319443702697754,2.275326728820801,0.044116973876953125,0.816182017326355,1.0,2.0,0.9780644178390503
2.2419817447662354,2.18800687789917,0.05397486686706543,0.7940665483474731,0.6666666666666667,2.0,0.9698281288146973
2.03932785987854,2.089761257171631,-0.05043339729309082,0.7613348960876465,0.16666666666666663,0.0,0.9512213468551636
1.7269554138183594,1.7187880277633667,0.008167386054992676,0.6537862420082092,0.16666666666666663,1.4142135381698608,0.9117349982261658
1.3916683197021484,1.3831313848495483,0.008536934852600098,0.5821908712387085,1.0,1.7320507764816284,0.804619550704956
1.29268217086792,1.2022584676742554,0.09042370319366455,0.5321065187454224,0.33333333333333337,2.2360680103302,0.8018411993980408
1.033075213432312,1.0589039325714111,-0.02582871913909912,0.4987240731716156,1.0,0.0,0.7803518772125244
0.9645592570304871,0.892615020275116,0.0719442367553711,0.4533873498439789,1.0,0.0,0.7120426893234253
0.9678208231925964,0.9939273595809937,-0.026106536388397217,0.5217453837394714,1.0,2.4494898319244385,0.755400538444519
1.2484540939331055,1.303215503692627,-0.054761409759521484,0.5496823191642761,0.33333333333333337,2.4494898319244385,0.791104793548584
1.6309051513671875,1.5514781475067139,0.07942700386047363,0.6614855527877808,1.0,0.0,0.8936691284179688
2.0077903270721436,1.9619617462158203,0.04582858085632324,0.7268638014793396,1.0,0.0,0.9355442523956299
2.111521005630493,2.0932140350341797,0.018306970596313477,0.7683231234550476,0.6666666666666667,2.2360680103302,0.9390641450881958
2.281154155731201,2.1293580532073975,0.1517961025238037,0.7768449783325195,0.16666666666666663,2.2360680103302,0.9581936597824097
2.177544116973877,2.3588008880615234,-0.18125677108764648,0.7860804796218872,1.0,0.0,0.9494823813438416
2.3058247566223145,2.248084545135498,0.057740211486816406,0.7560020685195923,1.0,2.0,0.9089250564575195
2.3436694145202637,2.2837588787078857,0.05991053581237793,0.7459663152694702,1.0,1.4142135381698608,0.8835548162460327
2.313718557357788,2.4241063594818115,-0.11038780212402344,0.7444237470626831,0.0,2.4494898319244385,0.8759757876396179
2.3803489208221436,2.515998125076294,-0.1356492042541504,0.7443227171897888,1.0,2.2360680103302,0.8764743804931641
2.40753173828125,2.5414328575134277,-0.13390111923217773,0.737330436706543,1.0,1.0,0.8587483763694763
2.428079605102539,2.430634021759033,-0.0025544166564941406,0.7199596166610718,1.0,2.4494898319244385,0.8160109519958496
2.3691647052764893,2.356340169906616,0.012824535369873047,0.6997917890548706,0.16666666666666663,2.4494898319244385,0.7648353576660156
2.354891777038574,2.377899169921875,-0.02300739288330078,0.703342854976654,1.0,0.0,0.7776832580566406
2.336150884628296,2.335324287414551,0.0008265972137451172,0.6907472610473633,1.0,0.0,0.7582162618637085
2.257028579711914,2.2750749588012695,-0.01804637908935547,0.696011483669281,0.33333333333333337,2.4494898319244385,0.7623485922813416
2.2391045093536377,2.2321560382843018,0.0069484710693359375,0.7407753467559814,0.0,2.4494898319244385,0.8275116682052612
2.244443893432617,2.222808837890625,0.021635055541992188,0.7649832963943481,1.0,2.4494898319244385,0.8543167114257812
2.234905242919922,2.2469699382781982,-0.012064695358276367,0.7775695323944092,0.16666666666666663,0.0,0.8614840507507324
2.271838665008545,2.266995429992676,0.004843235015869141,0.7896102666854858,0.0,0.0,0.8744542002677917
2.2926454544067383,2.3049659729003906,-0.012320518493652344,0.8093967437744141,1.0,0.0,0.8924015760421753
2.3493423461914062,2.34877610206604,0.0005662441253662109,0.8340028524398804,0.0,0.0,0.9167125225067139
2.4473936557769775,2.4709434509277344,-0.023549795150756836,0.8803608417510986,0.0,2.2360680103302,0.9515745043754578
2.618115186691284,2.625011444091797,-0.006896257400512695,0.9467028379440308,0.0,1.0,0.9842624068260193
2.736245632171631,2.7393672466278076,-0.003121614456176758,0.9809443354606628,1.0,2.0,0.9981169700622559
2.8214683532714844,2.85427188873291,-0.03280353546142578,0.9934823513031006,0.0,0.0,0.9999608397483826
2.912813901901245,2.9125194549560547,0.0002944469451904297,0.9971736669540405,1.0,1.7320507764816284,0.9999987483024597
2.988861560821533,2.951348066329956,0.03751349449157715,0.9991769790649414,1.0,1.7320507764816284,0.9999997615814209
3.0753798484802246,3.031716823577881,0.04366302490234375,0.9999591112136841,1.0,0.0,0.9999996423721313
3.1363112926483154,3.1652379035949707,-0.028926610946655273,0.9999756217002869,1.0,2.2360680103302,0.9999995231628418
3.2565982341766357,3.2011327743530273,0.0554654598236084,0.9999426603317261,1.0,0.0,0.9999992251396179
3.254594326019287,3.2979211807250977,-0.04332685470581055,0.9999417662620544,0.16666666666666663,1.4142135381698608,0.999999463558197
3.299126386642456,3.3106982707977295,-0.011571884155273438,0.9999561309814453,0.33333333333333337,1.4142135381698608,0.9999996423721313
3.3346946239471436,3.32090425491333,0.013790369033813477,0.9999892115592957,1.0,2.2360680103302,0.9999998807907104
3.3609416484832764,3.305189847946167,0.055751800537109375,0.9999974966049194,1.0,0.0,1.0
3.3071534633636475,3.3255088329315186,-0.018355369567871094,1.0,0.5,0.0,1.0
3.227262496948242,3.16572904586792,0.061533451080322266,1.0,1.0,2.2360680103302,1.0
2.254570722579956,2.256854772567749,-0.0022840499877929688,0.8916767835617065,1.0,2.2360680103302,0.998631477355957
2.067957878112793,2.0864973068237305,-0.0185394287109375,0.7805354595184326,1.0,2.2360680103302,0.9594672918319702
1.888527274131775,1.936767578125,-0.0482403039932251,0.6906905174255371,0.16666666666666663,1.0,0.8506897687911987
1.831961989402771,1.9046993255615234,-0.07273733615875244,0.6615333557128906,0.16666666666666663,2.0,0.8223235607147217
1.797919750213623,1.7744379043579102,0.02348184585571289,0.6525371074676514,0.16666666666666663,2.2360680103302,0.7873563170433044
1.727644443511963,1.7194442749023438,0.00820016860961914,0.6666308045387268,0.16666666666666663,2.2360680103302,0.818328857421875
1.7540535926818848,1.6595892906188965,0.09446430206298828,0.695923924446106,1.0,2.0,0.8545264005661011
2.1408135890960693,2.1804921627044678,-0.03967857360839844,0.8544544577598572,1.0,2.0,0.9968881607055664
2.4778554439544678,2.4346349239349365,0.04322052001953125,0.8466497659683228,1.0,2.0,0.9844009280204773
2.5188302993774414,2.577968120574951,-0.059137821197509766,0.8461432456970215,0.16666666666666663,2.0,0.9795016050338745
2.467837333679199,2.4901041984558105,-0.022266864776611328,0.8323707580566406,1.0,0.0,0.9570257067680359
2.386810302734375,2.349228620529175,0.037581682205200195,0.8097168207168579,0.16666666666666663,2.2360680103302,0.9413120150566101
2.3737740516662598,2.359743118286133,0.014030933380126953,0.7884854078292847,0.33333333333333337,1.4142135381698608,0.9304647445678711
2.397395610809326,2.399317741394043,-0.0019221305847167969,0.7935013771057129,1.0,2.2360680103302,0.9260153770446777
2.438815116882324,2.4010894298553467,0.03772568702697754,0.8077720999717712,0.16666666666666663,0.0,0.9129875898361206
2.3322200775146484,2.3149566650390625,0.017263412475585938,0.8132063746452332,1.0,1.7320507764816284,0.8944946527481079
2.240720748901367,2.217531204223633,0.023189544677734375,0.7946394681930542,0.33333333333333337,1.7320507764816284,0.8652386665344238
2.2582898139953613,2.2879750728607178,-0.029685258865356445,0.8270306587219238,1.0,2.0,0.908836305141449
2.409355640411377,2.3795902729034424,0.02976536750793457,0.8349567651748657,0.33333333333333337,1.4142135381698608,0.9246038794517517
2.402585983276367,2.3903045654296875,0.012281417846679688,0.8728905916213989,1.0,2.4494898319244385,0.9769519567489624
2.175978660583496,2.178378105163574,-0.002399444580078125,0.8515065908432007,1.0,2.2360680103302,0.9886928796768188
1.9350961446762085,1.954369306564331,-0.01927316188812256,0.8122088313102722,0.16666666666666663,2.2360680103302,0.970858097076416
1.7428157329559326,1.7593283653259277,-0.016512632369995117,0.7736994624137878,0.16666666666666663,2.2360680103302,0.9380372762680054
1.6436443328857422,1.6702083349227905,-0.02656400203704834,0.7498387098312378,1.0,1.4142135381698608,0.9182965755462646
1.5850954055786133,1.6399810314178467,-0.0548856258392334,0.7515416145324707,1.0,1.0,0.8970656394958496
1.6162195205688477,1.6126115322113037,0.0036079883575439453,0.7892889380455017,0.5,2.4494898319244385,0.9162017703056335
1.6176121234893799,1.655543327331543,-0.037931203842163086,0.812894344329834,1.0,0.0,0.9364187121391296
1.6732089519500732,1.7085363864898682,-0.03532743453979492,0.8263493776321411,0.33333333333333337,2.2360680103302,0.9582235217094421
1.7192697525024414,1.724480390548706,-0.0052106380462646484,0.8188446760177612,0.0,2.2360680103302,0.9516339302062988
1.7748279571533203,1.7502639293670654,0.024564027786254883,0.7947726249694824,1.0,0.0,0.929084062576294
1.818922996520996,1.8374443054199219,-0.01852130889892578,0.7826703786849976,0.16666666666666663,2.0,0.9127532839775085
1.9039371013641357,1.8877437114715576,0.016193389892578125,0.768110454082489,1.0,,0.9024016857147217
1.9405797719955444,1.9462875127792358,-0.005707740783691406,0.7625369429588318,0.16666666666666663,,0.8990952372550964
1.9312410354614258,1.9121135473251343,0.019127488136291504,0.7158597707748413,0.16666666666666663,,0.8556060194969177
1.8526279926300049,1.8624156713485718,-0.009787678718566895,0.6312584280967712,0.0,,0.7595764994621277
2.1010148525238037,1.9987200498580933,0.10229480266571045,0.5340770483016968,1.0,,0.6696041822433472
2.448485851287842,2.4279069900512695,0.020578861236572266,0.63592529296875,1.0,,0.7776119112968445
2.6167678833007812,2.6144471168518066,0.0023207664489746094,0.740080714225769,0.16666666666666663,,0.8502480387687683
2.718019962310791,2.7189223766326904,-0.0009024143218994141,0.79551762342453,1.0,,0.8781967163085938
2.799116849899292,2.824990749359131,-0.025873899459838867,0.86879962682724,1.0,,0.9508199095726013
2.8336825370788574,2.8362622261047363,-0.0025796890258789062,0.8987524509429932,0.33333333333333337,,0.9646906852722168


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/symm_kl_120/attn_ent/eval_metrics_rand_trials_envs_10.csv <==
Scenario,Explainer,FidPlus,FidMinus,DeltaFid,CharScore,Unfaithfulness,Sparsity,Stability,stdevFidPlus,stdevFidMinus,stdevDeltaFid,stdevCharScore,stdevUnfaithfulness,stdevSparsity,stdevStability,lenFidPlus,lenFidMinus,lenDeltaFid,lenCharScore,lenUnfaithfulness,lenSparsity,lenStability,MeanFidPlus,MeanFidMinus,MeanDeltaFid,MeanCharScore,MeanUnfaithfulness,MeanSparsity,MeanStability,stdevMeanFidPlus,stdevMeanFidMinus,stdevMeanDeltaFid,stdevMeanCharScore,stdevMeanUnfaithfulness,stdevMeanSparsity,stdevMeanStability,lenMeanFidPlus,lenMeanFidMinus,lenMeanDeltaFid,lenMeanCharScore,lenMeanUnfaithfulness,lenMeanSparsity,lenMeanStability
navigation,GraphMaskExplainer,1.9582544623581342,1.959293001259296,-0.0010385389011618085,-4.692218581028964,0.791436414347629,0.5626645602948921,1.4322285370880299,0.6763008554995457,0.6775036914910404,0.043518494204118886,4.092148515476921,0.1375033646802275,0.4191128095301946,0.9073241506217921,633,633,633,633,633,633,623,2.0266789550130695,2.027375413259064,-0.0006964582459947217,-5.004423982747674,0.8026060716956742,0.5779291089714732,1.4144831279201426,0.41622895068698806,0.4179549630896797,0.007287903052139912,2.462793012445615,0.08057099120552175,0.0769183943023379,0.1694277368478148,10,10,10,10,10,10,10
navigation,AttentionExplainer,1.4534894199412893,0.3898205877944202,1.063668832146869,0.7897207064402965,0.19048403209155984,0.7091503267973857,0.028148841213451528,0.38231278053050777,0.34142631916271793,0.6070269332412942,0.48189904237051295,0.15882288477617476,0.0798684593709852,0.023534809445836923,459,459,459,459,459,459,449,1.5041010032360518,0.328481901786601,1.1756191014494506,0.8693876457329069,0.16301304954127316,0.6983361245029568,0.028314274057546083,0.22208672963411802,0.20425983492745772,0.3804810597299552,0.2613281150029897,0.08941028005613777,0.03935861978727608,0.010383364995680896,10,10,10,10,10,10,10
navigation,GNNExplainer,1.4145590731730828,0.5618265315194378,0.8527325416536449,0.6107179046466934,0.3359947300758281,0.39774114774114777,0.7922528507048959,0.3945015619998361,0.22695505760207646,0.3912310349334012,0.2669548200734646,0.1329632016105355,0.2053638161673345,0.29557550285211404,546,546,546,546,546,546,536,1.326350087395157,0.5437984625736593,0.7825516248214978,0.6214789308964622,0.3350696345817325,0.42566263256317627,0.8140517170523628,0.2271262109410063,0.11412294632831135,0.17409371069374602,0.11652212717184757,0.0895673543960252,0.08401232084714455,0.07790859436762504,10,10,10,10,10,10,10
navigation,DummyExplainer,1.0302411359035488,1.0020668605144645,0.02817427538908445,0.04144959696751526,0.4783529085908836,0.5018315018315018,0.9572981927933087,0.4154065826514786,0.40149930903231945,0.6401177330720283,6.176702365831185,0.1636360950699158,0.21153461723363082,0.2285124313769968,546,546,546,546,546,546,536,0.9707749636558458,0.9505627844962015,0.020212179159644315,0.1474211509319879,0.4661071356875542,0.4948636292703441,0.9621034943716559,0.1423412640249643,0.1595463937498735,0.09162161190052433,1.0268688762083658,0.07089219325269026,0.03704054557381613,0.04180076589500144,10,10,10,10,10,10,10


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/symm_kl_120/attn_ent/performance_numbers.csv <==
EpisodeReward,Makespan,Success Rate,No Collisions Rate
2.3657474517822266,64,1,1
3.067615509033203,58,1,1
3.422713041305542,80,1,1
2.2485666275024414,150,0,1
2.439548969268799,42,1,1
2.9927947521209717,70,1,1
1.9266903400421143,33,1,1
2.8386120796203613,47,1,1
2.5600392818450928,57,1,1
2.083125114440918,42,1,1
2.3657474517822266,64,1,1
1.8865474462509155,39,1,1
2.853524684906006,79,1,1
1.5526727437973022,23,1,1
2.4789175987243652,54,1,1
3.6012561321258545,67,1,1
2.4768548011779785,62,1,1
2.0872113704681396,38,1,1
1.185697317123413,17,1,1
1.6471867561340332,26,1,1
2.3657474517822266,64,1,1
3.2551913261413574,82,1,1
2.529386281967163,41,1,1
2.0992791652679443,46,1,1
2.378650426864624,40,1,1
2.3324246406555176,43,1,1
2.24532413482666,50,1,1
2.0546042919158936,29,1,1
3.06674861907959,128,1,1
1.6256822347640991,33,1,1
2.3657474517822266,64,1,1
3.2551913261413574,82,1,1
2.529386281967163,41,1,1
2.0992791652679443,46,1,1
2.378650426864624,40,1,1
2.3324246406555176,43,1,1
2.24532413482666,50,1,1
2.0546042919158936,29,1,1
3.06674861907959,128,1,1
1.6256822347640991,33,1,1


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/symm_kl_120/no_attn_ent/AttentionExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
0.8468751907348633,1.4660110473632812,-0.619135856628418,0.7172636985778809,1.0,0.031204745173454285,0.7898325324058533
0.7927873134613037,1.3655365705490112,-0.5727492570877075,0.7083127498626709,1.0,0.02124829590320587,0.7978943586349487
0.8270024657249451,1.2581703662872314,-0.4311679005622864,0.7365139722824097,1.0,0.022241290658712387,0.8174325823783875
0.7915129065513611,1.2302179336547852,-0.4387050271034241,0.7551450729370117,1.0,0.023166367784142494,0.829950749874115
0.723883330821991,1.2099308967590332,-0.48604756593704224,0.7528387308120728,1.0,0.012158462777733803,0.8372011184692383
0.5915895700454712,1.1514010429382324,-0.5598114728927612,0.7423652410507202,1.0,0.007422640919685364,0.8395686149597168
0.4462110996246338,1.0831655263900757,-0.6369544267654419,0.7186216711997986,1.0,0.02214440330862999,0.840506911277771
0.35213321447372437,0.8937024474143982,-0.5415692329406738,0.6494991183280945,1.0,0.05766862630844116,0.7837557792663574
0.35562604665756226,0.9953569769859314,-0.6397309303283691,0.6675608158111572,1.0,0.08306374400854111,0.864280104637146
0.46724042296409607,1.0402064323425293,-0.5729660093784332,0.6457083225250244,0.8333333333333334,0.1007198765873909,0.727205753326416
0.4780828356742859,0.9036006927490234,-0.42551785707473755,0.6638377904891968,0.8333333333333334,0.09781442582607269,0.7335362434387207
0.44900330901145935,0.8140546679496765,-0.36505135893821716,0.5210152864456177,0.8333333333333334,0.08478099852800369,0.6245841979980469
0.47698041796684265,0.6546953916549683,-0.1777149736881256,0.43812674283981323,0.8333333333333334,0.06843716651201248,0.5068470239639282
0.526012122631073,0.44371068477630615,0.08230143785476685,0.37550580501556396,0.8333333333333334,0.048192355781793594,0.4584847390651703
0.5616552233695984,0.5043399333953857,0.057315289974212646,0.44110989570617676,0.8333333333333334,0.03613360598683357,0.558175802230835
0.6047965288162231,0.672226071357727,-0.0674295425415039,0.6188116073608398,0.8333333333333334,0.03232245892286301,0.7357674837112427
0.7076371908187866,0.8232249021530151,-0.11558771133422852,0.7171458601951599,0.8333333333333334,0.03981421887874603,0.7931522130966187
0.9419898390769958,0.8290416598320007,0.11294817924499512,0.7239534258842468,0.8333333333333334,0.07527641206979752,0.798569917678833
1.0949134826660156,0.9239518046379089,0.1709616780281067,0.7815449237823486,0.8333333333333334,0.046217046678066254,0.8364442586898804
1.1818078756332397,1.068028211593628,0.11377966403961182,0.8737582564353943,0.8333333333333334,0.031136611476540565,0.9172744154930115
1.2449085712432861,1.1953511238098145,0.04955744743347168,0.8869990110397339,0.8333333333333334,0.02081422694027424,0.9333266615867615
1.3265751600265503,1.272376537322998,0.054198622703552246,0.8593003749847412,0.8333333333333334,0.017843279987573624,0.9129292964935303
1.3963621854782104,1.2825056314468384,0.11385655403137207,0.8050190806388855,0.8333333333333334,0.014698073267936707,0.8611787557601929
1.405198097229004,1.243694543838501,0.16150355339050293,0.7546840906143188,0.8333333333333334,0.011315880343317986,0.8060091733932495
1.3806146383285522,1.211578369140625,0.16903626918792725,0.7237736582756042,0.8333333333333334,0.00959637388586998,0.7725927233695984
1.345078468322754,1.1725504398345947,0.17252802848815918,0.7029340267181396,0.8333333333333334,0.010073539800941944,0.7541782259941101
1.3179305791854858,1.149078130722046,0.16885244846343994,0.68978351354599,0.8333333333333334,0.01020217128098011,0.7435421943664551
1.2986509799957275,1.1386743783950806,0.15997660160064697,0.6811944246292114,0.8333333333333334,0.008469885215163231,0.7364470362663269
1.2865735292434692,1.1316055059432983,0.1549680233001709,0.6770883798599243,0.8333333333333334,0.006190815940499306,0.7331902980804443
1.2848925590515137,1.1284689903259277,0.15642356872558594,0.6757708787918091,0.8333333333333334,0.005631585139781237,0.7321576476097107
1.2902841567993164,1.1327030658721924,0.15758109092712402,0.6752569675445557,0.8333333333333334,0.005877199582755566,0.7317065000534058
1.2974263429641724,1.1392815113067627,0.15814483165740967,0.6754848957061768,0.8333333333333334,0.006418037228286266,0.7320913672447205
1.3028264045715332,1.141395092010498,0.16143131256103516,0.6762444376945496,0.8333333333333334,0.006168146152049303,0.7331680655479431
1.3085732460021973,1.1449089050292969,0.1636643409729004,0.6776670813560486,0.8333333333333334,0.006028393283486366,0.7351135015487671
1.3161895275115967,1.1509788036346436,0.16521072387695312,0.6793519854545593,0.8333333333333334,0.006344721652567387,0.7375024557113647
1.3229259252548218,1.1532453298568726,0.16968059539794922,0.6809619665145874,0.8333333333333334,0.006623210851103067,0.7399406433105469
1.3297364711761475,1.1545510292053223,0.1751854419708252,0.6826686263084412,0.8333333333333334,0.007153051905333996,0.7426965236663818
1.3369663953781128,1.1549968719482422,0.1819695234298706,0.6843125224113464,0.8333333333333334,0.006730318069458008,0.7456690073013306
1.3454173803329468,1.1547706127166748,0.19064676761627197,0.6857304573059082,0.8333333333333334,0.011585370637476444,0.7486547231674194
1.348940134048462,1.1554150581359863,0.19352507591247559,0.6871730089187622,0.8333333333333334,0.01579703763127327,0.7516722679138184
1.3462696075439453,1.153717279434204,0.1925523281097412,0.6904283761978149,0.8333333333333334,0.014795049093663692,0.7560135722160339
1.3416879177093506,1.1511167287826538,0.19057118892669678,0.6951634287834167,0.8333333333333334,0.012423708103597164,0.7609415054321289
1.3354535102844238,1.1512112617492676,0.18424224853515625,0.7032536268234253,0.8333333333333334,0.01509451400488615,0.7708133459091187
1.3198539018630981,1.1382341384887695,0.1816197633743286,0.7220519781112671,0.8333333333333334,0.019634952768683434,0.7977964878082275
1.2837541103363037,1.0835469961166382,0.20020711421966553,0.7551928758621216,0.8333333333333334,0.026929210871458054,0.8401198387145996
1.26995849609375,1.0192296504974365,0.2507288455963135,0.8015734553337097,0.8333333333333334,0.038440003991127014,0.8795637488365173
1.2573432922363281,0.8734140396118164,0.3839292526245117,0.8076794147491455,0.8333333333333334,0.041470885276794434,0.8662471771240234
1.2388598918914795,0.7748436331748962,0.46401625871658325,0.7505320310592651,0.8333333333333334,0.04561365395784378,0.8316203355789185
1.2139935493469238,0.6910485029220581,0.5229450464248657,0.6540570259094238,0.8333333333333334,0.06395372003316879,0.7599136233329773
1.1849161386489868,0.6086583137512207,0.5762578248977661,0.5120661854743958,0.8333333333333334,0.07372529804706573,0.6307739019393921
1.1684319972991943,0.5603830218315125,0.6080489754676819,0.4228235185146332,0.6666666666666667,0.08543285727500916,0.5319473147392273
1.1539816856384277,0.5110868811607361,0.6428948044776917,0.3605283200740814,0.6666666666666667,0.07407878339290619,0.4666837155818939
1.1689941883087158,0.42969244718551636,0.7393017411231995,0.29364991188049316,0.6666666666666667,0.07619190216064453,0.3955448269844055
1.1973786354064941,0.32861214876174927,0.8687664866447449,0.22019657492637634,0.6666666666666667,0.07176124304533005,0.3174600601196289
1.2306451797485352,0.2665748596191406,0.9640703201293945,0.1571897268295288,0.6666666666666667,0.06473224610090256,0.24913758039474487
1.2688214778900146,0.25115323066711426,1.0176682472229004,0.11357271671295166,0.6666666666666667,0.05442377179861069,0.19641420245170593
1.3041775226593018,0.2429313361644745,1.0612461864948273,0.08560077846050262,0.6666666666666667,0.043336134403944016,0.15820947289466858
1.33502197265625,0.23274271190166473,1.1022792607545853,0.06264586746692657,0.6666666666666667,0.03162197396159172,0.12105443328619003
1.3623690605163574,0.2189621925354004,1.143406867980957,0.045760802924633026,0.6666666666666667,0.023386169224977493,0.08996959030628204
1.4004954099655151,0.209296315908432,1.1911990940570831,0.03902482986450195,0.6666666666666667,0.01671353541314602,0.07677950710058212
1.4921083450317383,0.20739516615867615,1.2847131788730621,0.03947462886571884,0.6666666666666667,0.010008294135332108,0.07707925140857697
1.6247434616088867,0.22081258893013,1.4039308726787567,0.04559100791811943,0.6666666666666667,0.05784555524587631,0.08779841661453247
1.1707746982574463,0.2978648841381073,0.872909814119339,0.41106998920440674,0.6666666666666667,0.04350120946764946,0.48107486963272095
1.0221439599990845,0.7641937732696533,0.25795018672943115,0.3854984641075134,0.6666666666666667,0.021700214594602585,0.4543688893318176
1.1127920150756836,0.9673399329185486,0.145452082157135,0.3429506719112396,0.6666666666666667,0.029644008725881577,0.44363412261009216
1.0418084859848022,0.9883865714073181,0.05342191457748413,0.3696926534175873,0.6666666666666667,0.019598448649048805,0.4807538688182831
0.9847725629806519,0.9861270189285278,-0.0013544559478759766,0.40473243594169617,0.6666666666666667,0.03562457114458084,0.5327885150909424
0.9331256151199341,0.9660266637802124,-0.03290104866027832,0.40125688910484314,0.6666666666666667,0.031901001930236816,0.5330446362495422
0.8847755789756775,0.9339432716369629,-0.0491676926612854,0.3695072531700134,0.6666666666666667,0.03797183558344841,0.5049294829368591
0.8581752777099609,0.9591946005821228,-0.10101932287216187,0.4150026738643646,0.8333333333333334,0.06720784306526184,0.5771933794021606
0.8350297808647156,0.9817208647727966,-0.14669108390808105,0.4900513291358948,0.8333333333333334,0.0604960061609745,0.6574375629425049
0.7878531217575073,0.9543193578720093,-0.16646623611450195,0.5635020732879639,0.8333333333333334,0.0447697639465332,0.7098922729492188
0.758150041103363,0.977047324180603,-0.21889728307724,0.6811337471008301,0.8333333333333334,0.047432657331228256,0.8039995431900024
0.823689341545105,1.049710988998413,-0.2260216474533081,0.7893826365470886,0.8333333333333334,0.04071711748838425,0.8730301856994629
0.8741096258163452,1.108957052230835,-0.23484742641448975,0.8229467272758484,0.8333333333333334,0.03487299010157585,0.886690080165863
0.9018370509147644,1.1425795555114746,-0.2407425045967102,0.8351060748100281,0.8333333333333334,0.026728888973593712,0.8876032829284668
0.9294761419296265,1.1822421550750732,-0.2527660131454468,0.8105529546737671,0.8333333333333334,0.028681274503469467,0.8695582151412964
0.9400197267532349,1.1971635818481445,-0.25714385509490967,0.7424728870391846,0.8333333333333334,0.045506734400987625,0.8117035627365112
0.9294544458389282,1.1065129041671753,-0.17705845832824707,0.6696454882621765,0.8333333333333334,0.07127499580383301,0.7420469522476196
0.9265570640563965,0.90908282995224,0.017474234104156494,0.5994051694869995,0.8333333333333334,0.07270165532827377,0.6843643188476562
0.9607220888137817,0.6952570676803589,0.26546502113342285,0.43938252329826355,0.8333333333333334,0.07224984467029572,0.5975092053413391
0.9930187463760376,0.6136717796325684,0.37934696674346924,0.34631848335266113,0.8333333333333334,0.07194555550813675,0.5188047289848328
1.0225234031677246,0.5707687735557556,0.451754629611969,0.31209954619407654,0.6666666666666667,0.07090412080287933,0.4479360282421112
1.0863322019577026,0.5731809139251709,0.5131512880325317,0.31387776136398315,0.6666666666666667,0.06976009905338287,0.42801523208618164
1.1476422548294067,0.5878382921218872,0.5598039627075195,0.3148244321346283,0.6666666666666667,0.0623490996658802,0.42541441321372986
1.211524486541748,0.5505498051643372,0.6609746813774109,0.29041430354118347,0.6666666666666667,0.04674650356173515,0.40884289145469666
1.3154224157333374,0.544888436794281,0.7705339789390564,0.27782055735588074,0.6666666666666667,0.03420061618089676,0.37840574979782104
1.4204514026641846,0.5423313975334167,0.8781200051307678,0.2694777548313141,0.6666666666666667,0.025032443925738335,0.3605717122554779
1.51285719871521,0.48831161856651306,1.024545580148697,0.2362593114376068,0.6666666666666667,0.01963106542825699,0.34526166319847107
1.5809777975082397,0.4412386417388916,1.1397391557693481,0.2110576331615448,0.6666666666666667,0.014619741588830948,0.3196225166320801
1.617602825164795,0.3786424994468689,1.238960325717926,0.16356582939624786,0.6666666666666667,0.010857257060706615,0.26448726654052734
1.6399426460266113,0.3238320052623749,1.3161106407642365,0.1236046850681305,0.6666666666666667,0.008872313424944878,0.20981276035308838
1.6617000102996826,0.2815278172492981,1.3801721930503845,0.10716667771339417,0.6666666666666667,0.005592663772404194,0.18448999524116516
1.692223310470581,0.26625487208366394,1.4259684383869171,0.1098933145403862,0.6666666666666667,0.004788009449839592,0.19016969203948975
1.7261290550231934,0.2844690978527069,1.4416599571704865,0.11611278355121613,0.6666666666666667,0.028119631111621857,0.2037663459777832
1.758812665939331,0.3018205165863037,1.4569921493530273,0.11973019689321518,0.6666666666666667,0.020809175446629524,0.21484248340129852
0.6318327188491821,1.0039639472961426,-0.37213122844696045,0.7307130098342896,0.6666666666666667,0.018221518024802208,0.8246862888336182
0.6200278997421265,1.0961601734161377,-0.47613227367401123,0.7521271705627441,0.8333333333333334,0.013482341542840004,0.8395384550094604
0.6175494194030762,1.1397684812545776,-0.5222190618515015,0.769171416759491,0.8333333333333334,0.01744317263364792,0.8477462530136108
0.6196756362915039,1.170201063156128,-0.550525426864624,0.7853171825408936,0.8333333333333334,0.027356982231140137,0.859156608581543
0.6034848690032959,1.1740775108337402,-0.5705926418304443,0.7673856019973755,1.0,0.02236630767583847,0.8449031710624695
0.5914355516433716,1.1620309352874756,-0.570595383644104,0.7408503293991089,1.0,0.020020171999931335,0.8049799799919128
0.6647256016731262,1.2561476230621338,-0.5914220213890076,0.7864729166030884,1.0,0.02432887814939022,0.8285887241363525
0.7484623789787292,1.3189468383789062,-0.570484459400177,0.7894139289855957,1.0,0.03533342853188515,0.8291465640068054
0.8346855044364929,1.3585577011108398,-0.5238721966743469,0.7939850687980652,1.0,0.034966882318258286,0.8350315093994141
0.8551572561264038,1.444441318511963,-0.5892840623855591,0.7917734980583191,1.0,0.038563042879104614,0.8654252886772156
0.7261074781417847,1.5685977935791016,-0.8424903154373169,0.7555292844772339,1.0,0.035164788365364075,0.8841384649276733
0.7235555648803711,1.7249276638031006,-1.0013720989227295,0.733181357383728,1.0,0.05232563987374306,0.8948040008544922
0.7333824634552002,1.8367259502410889,-1.1033434867858887,0.7237833738327026,1.0,0.050378862768411636,0.8900889754295349
0.6218956112861633,1.7204678058624268,-1.0985721945762634,0.6695997714996338,1.0,0.05001486465334892,0.8358012437820435
0.4111158847808838,1.336106777191162,-0.9249908924102783,0.5511488914489746,0.8333333333333334,0.04362494871020317,0.7413620948791504
0.3156092166900635,0.8065317869186401,-0.49092257022857666,0.40068531036376953,0.8333333333333334,0.03636954352259636,0.6481541395187378
0.28119468688964844,0.6193902492523193,-0.3381955623626709,0.2709473967552185,0.8333333333333334,0.027991896495223045,0.40142637491226196
0.32985058426856995,0.5266832113265991,-0.19683262705802917,0.24910315871238708,0.8333333333333334,0.03402763605117798,0.32592153549194336
0.3510654866695404,0.507636547088623,-0.15657106041908264,0.26242583990097046,0.8333333333333334,0.028526438400149345,0.3373863399028778
0.3646275997161865,0.505677342414856,-0.14104974269866943,0.2501331567764282,0.8333333333333334,0.034930601716041565,0.32011109590530396
0.3776833415031433,0.4987092912197113,-0.121025949716568,0.22986933588981628,0.8333333333333334,0.035617124289274216,0.2942420244216919
0.35251832008361816,0.4971040189266205,-0.14458569884300232,0.2290867269039154,0.8333333333333334,0.032767150551080704,0.29332542419433594
0.32377418875694275,0.5183029174804688,-0.194528728723526,0.2439465969800949,0.8333333333333334,0.03173111006617546,0.31580740213394165
0.3358113169670105,0.593253493309021,-0.2574421763420105,0.31249529123306274,0.8333333333333334,0.02813275344669819,0.40169546008110046
0.41757726669311523,0.7001948356628418,-0.28261756896972656,0.42977413535118103,0.8333333333333334,0.016856731846928596,0.5124058127403259
0.5121325254440308,0.7647724151611328,-0.25263988971710205,0.47937315702438354,0.8333333333333334,0.014072556048631668,0.5425974130630493
0.5922478437423706,0.8057776689529419,-0.2135298252105713,0.46801143884658813,0.8333333333333334,0.01371015701442957,0.5385085344314575
0.669353723526001,0.8982617259025574,-0.2289080023765564,0.4509562849998474,0.8333333333333334,0.012626566924154758,0.5558376312255859
0.7529861330986023,0.9449906349182129,-0.1920045018196106,0.4321231544017792,0.8333333333333334,0.021250657737255096,0.5634626150131226
0.9598428010940552,0.9229321479797363,0.03691065311431885,0.4124685227870941,0.8333333333333334,0.02486312761902809,0.5581847429275513
1.141550898551941,0.8123316764831543,0.3292192220687866,0.3821052014827728,0.8333333333333334,0.02399851568043232,0.5163922309875488
1.1737885475158691,0.7176178693771362,0.4561706781387329,0.37615105509757996,0.8333333333333334,0.027516385540366173,0.49962660670280457
1.2082345485687256,0.6456454992294312,0.5625890493392944,0.3491242527961731,0.8333333333333334,0.023703521117568016,0.46747517585754395
1.2642321586608887,0.628553032875061,0.6356791257858276,0.3370760679244995,0.8333333333333334,0.02441287226974964,0.4568723142147064
1.2229770421981812,0.5651926398277283,0.6577844023704529,0.3034352660179138,0.8333333333333334,0.027030939236283302,0.4207436442375183
1.15708327293396,0.5092272162437439,0.6478560566902161,0.28454357385635376,0.8333333333333334,0.03801318630576134,0.40418490767478943
1.1023612022399902,0.43346428871154785,0.6688969135284424,0.248882457613945,0.8333333333333334,0.042161501944065094,0.37885791063308716
1.0714054107666016,0.376991331577301,0.6944140791893005,0.20440900325775146,0.8333333333333334,0.04693204537034035,0.34219104051589966
1.068692922592163,0.32502415776252747,0.7436687648296356,0.16062472760677338,0.8333333333333334,0.04365825653076172,0.2740832567214966
1.0994243621826172,0.2501929700374603,0.8492313921451569,0.15920083224773407,0.6666666666666667,0.039227135479450226,0.22696778178215027
1.1388124227523804,0.2006240338087082,0.9381883889436722,0.17073768377304077,0.6666666666666667,0.033927809447050095,0.22668054699897766
1.1637194156646729,0.14755181968212128,1.0161675959825516,0.07878513634204865,0.6666666666666667,0.02926773577928543,0.12097862362861633
1.1815719604492188,0.13985717296600342,1.0417147874832153,0.029797783121466637,0.6666666666666667,0.022372251376509666,0.05343068763613701
1.1960972547531128,0.11737813800573349,1.0787191167473793,0.01998399756848812,0.6666666666666667,0.009259424172341824,0.03803228586912155
1.2246485948562622,0.09660889953374863,1.1280396953225136,0.01871461793780327,0.6666666666666667,0.010459935292601585,0.034754544496536255
1.23947012424469,0.09536933898925781,1.1441007852554321,0.0186556875705719,0.6666666666666667,0.007490118965506554,0.034022651612758636
1.2236225605010986,0.0911705493927002,1.1324520111083984,0.017307918518781662,0.6666666666666667,0.0056182402186095715,0.0317414216697216
1.1948914527893066,0.0908350795507431,1.1040563732385635,0.018292974680662155,0.6666666666666667,0.006102657411247492,0.03368525952100754
1.173614740371704,0.10019329190254211,1.073421448469162,0.020640473812818527,0.6666666666666667,0.005095906089991331,0.03811268135905266
1.1594208478927612,0.11368443816900253,1.0457364097237587,0.0239462461322546,0.6666666666666667,0.008062412962317467,0.04430188983678818
1.155289649963379,0.12813688814640045,1.0271527618169785,0.02805877849459648,0.6666666666666667,0.014409083873033524,0.05198833346366882
1.1641710996627808,0.14379388093948364,1.0203772187232971,0.03356146067380905,0.6666666666666667,0.014315932989120483,0.062058042734861374
1.1763451099395752,0.16050899028778076,1.0158361196517944,0.039754580706357956,0.6666666666666667,0.009780164808034897,0.0734848901629448
1.192903995513916,0.1773214340209961,1.01558256149292,0.04623609781265259,0.6666666666666667,0.010554701089859009,0.08575635403394699
1.2123597860336304,0.1950623095035553,1.017297476530075,0.054434411227703094,0.6666666666666667,0.010152609087526798,0.10114218294620514
1.2343873977661133,0.21667242050170898,1.0177149772644043,0.0658327043056488,0.6666666666666667,0.009922484867274761,0.12155836075544357
1.2630090713500977,0.2424343079328537,1.020574763417244,0.08025994151830673,0.6666666666666667,0.009256917983293533,0.14497160911560059
1.3009535074234009,0.27102816104888916,1.0299253463745117,0.09240692853927612,0.6666666666666667,0.008308375254273415,0.16377127170562744
1.3377231359481812,0.2950015664100647,1.0427215695381165,0.09320270270109177,0.6666666666666667,0.00878605991601944,0.16951411962509155
1.3806989192962646,0.3334079384803772,1.0472909808158875,0.11241351068019867,0.6666666666666667,0.0117333447560668,0.20474186539649963
1.4429210424423218,0.3973170220851898,1.045604020357132,0.16487082839012146,0.6666666666666667,0.011308794841170311,0.28246647119522095
1.5011088848114014,0.46108478307724,1.0400241017341614,0.21875864267349243,0.6666666666666667,0.013731572777032852,0.3476715087890625
1.5407441854476929,0.5086406469345093,1.0321035385131836,0.24659232795238495,0.6666666666666667,0.017078382894396782,0.37666285037994385
1.584517240524292,0.5476561784744263,1.0368610620498657,0.2634205222129822,0.6666666666666667,0.05495791882276535,0.3882041871547699
1.6540426015853882,0.6093548536300659,1.0446877479553223,0.29997366666793823,0.6666666666666667,0.06745839864015579,0.409908264875412
1.775110125541687,0.7287628054618835,1.0463473200798035,0.336317241191864,0.6666666666666667,0.08363382518291473,0.42527496814727783
0.41962549090385437,0.5535674691200256,-0.13394197821617126,0.687796950340271,0.8333333333333334,0.08923488855361938,0.7793912887573242
0.4787604510784149,0.550552487373352,-0.07179203629493713,0.677330493927002,0.8333333333333334,0.085172638297081,0.7458181381225586
0.6076318025588989,0.557686984539032,0.04994481801986694,0.6325768828392029,0.8333333333333334,0.0769965723156929,0.6778802275657654
0.7146901488304138,0.5031622648239136,0.21152788400650024,0.559461236000061,0.6666666666666667,0.0678490623831749,0.6046340465545654
0.7640012502670288,0.38901251554489136,0.37498873472213745,0.4899817705154419,0.6666666666666667,0.06004251912236214,0.545638918876648
0.8098296523094177,0.3028000295162201,0.5070296227931976,0.37381184101104736,0.6666666666666667,0.04687589034438133,0.4689268469810486
0.8687757253646851,0.282535195350647,0.5862405300140381,0.301173597574234,0.6666666666666667,0.037628497928380966,0.3937610983848572
0.9735211730003357,0.24840018153190613,0.7251209914684296,0.2820708453655243,0.6666666666666667,0.02877562679350376,0.3514862060546875
1.132826566696167,0.25411903858184814,0.8787075281143188,0.31256192922592163,0.6666666666666667,0.02636239118874073,0.39584964513778687
1.3044666051864624,0.27938312292099,1.0250834822654724,0.30507776141166687,0.6666666666666667,0.021619677543640137,0.387157142162323
1.4120445251464844,0.2608444392681122,1.1512000858783722,0.255892813205719,0.6666666666666667,0.017392661422491074,0.3273608088493347
1.5017322301864624,0.2530401647090912,1.2486920654773712,0.21684753894805908,0.6666666666666667,0.023031745105981827,0.2832318842411041
1.601707935333252,0.2765699625015259,1.325137972831726,0.19260182976722717,0.6666666666666667,0.021369442343711853,0.2676998972892761
1.7043356895446777,0.30950427055358887,1.3948314189910889,0.15394559502601624,0.6666666666666667,0.011547312140464783,0.24316319823265076
1.780105471611023,0.34352535009384155,1.4365801215171814,0.11985518783330917,0.6666666666666667,0.005037987604737282,0.2053028792142868
1.7957940101623535,0.3333224058151245,1.462471604347229,0.09377595782279968,0.6666666666666667,0.0073236036114394665,0.16948628425598145
1.8472779989242554,0.2841216027736664,1.563156396150589,0.07693841308355331,0.6666666666666667,0.00657838536426425,0.14333578944206238
1.8400113582611084,0.24121379852294922,1.5987975597381592,0.06774535030126572,0.6666666666666667,0.04755255952477455,0.1260819435119629
1.8299624919891357,0.2363700568675995,1.5935924351215363,0.06554921716451645,0.6666666666666667,0.04726983979344368,0.12081773579120636
1.822464942932129,0.24193982779979706,1.5805251151323318,0.06319432705640793,0.6666666666666667,0.04921073839068413,0.1158745214343071
1.8166612386703491,0.25061631202697754,1.5660449266433716,0.059366606175899506,0.6666666666666667,0.05046597495675087,0.10873302817344666
1.0581157207489014,0.18880429863929749,0.8693114221096039,0.08609434217214584,0.6666666666666667,0.04907010495662689,0.16589324176311493
0.8930236101150513,0.2186577022075653,0.674365907907486,0.09112037718296051,0.6666666666666667,0.04670077562332153,0.1784089058637619
0.8009440302848816,0.25139129161834717,0.5495527386665344,0.09959658235311508,0.6666666666666667,0.04310654476284981,0.19435712695121765
0.7572193145751953,0.3055468499660492,0.4516724646091461,0.12791234254837036,0.6666666666666667,0.04076417535543442,0.24059832096099854
0.7335742712020874,0.38177889585494995,0.35179537534713745,0.18277963995933533,0.6666666666666667,0.03915347158908844,0.3234192728996277
0.6993523836135864,0.44289836287498474,0.2564540207386017,0.2256104201078415,0.6666666666666667,0.0366024486720562,0.3854089379310608
0.6575037240982056,0.4979417026042938,0.15956202149391174,0.2548620402812958,0.6666666666666667,0.03363674506545067,0.431485116481781
0.6159189343452454,0.5794234871864319,0.03649544715881348,0.2935181260108948,0.6666666666666667,0.024646583944559097,0.49879157543182373
0.5774616003036499,0.665219783782959,-0.08775818347930908,0.33031368255615234,0.6666666666666667,0.012252675369381905,0.5522087812423706
0.5576134324073792,0.7416953444480896,-0.18408191204071045,0.3669775426387787,0.8333333333333334,0.018049366772174835,0.5925652980804443
0.5782429575920105,0.7930094003677368,-0.21476644277572632,0.42137789726257324,0.8333333333333334,0.02479984611272812,0.6296777725219727
0.6693562269210815,0.8600977659225464,-0.19074153900146484,0.49685773253440857,0.8333333333333334,0.02726038545370102,0.6620235443115234
0.7754982709884644,0.9335035085678101,-0.1580052375793457,0.5297248363494873,0.8333333333333334,0.022062303498387337,0.6793869733810425
0.7941653728485107,0.8825660943984985,-0.08840072154998779,0.5383155345916748,0.8333333333333334,0.03007752075791359,0.7022899389266968
0.7345305681228638,0.7406278848648071,-0.006097316741943359,0.5310084223747253,0.8333333333333334,0.03301713243126869,0.7224504947662354
0.6425720453262329,0.6818125247955322,-0.039240479469299316,0.5072962045669556,0.8333333333333334,0.04850689694285393,0.7282151579856873
0.6023363471031189,0.630013644695282,-0.027677297592163086,0.4706808030605316,0.8333333333333334,0.02877992019057274,0.6937810182571411
0.6244481801986694,0.561276912689209,0.06317126750946045,0.4172496497631073,0.8333333333333334,0.02211894281208515,0.5814294219017029
0.6347602605819702,0.5191903710365295,0.11556988954544067,0.3903747797012329,0.6666666666666667,0.0360400564968586,0.5035043358802795
0.6448314189910889,0.5364953875541687,0.10833603143692017,0.4166613519191742,0.6666666666666667,0.042902037501335144,0.519736647605896
0.6479261517524719,0.5444501638412476,0.10347598791122437,0.4328421354293823,0.6666666666666667,0.05202510580420494,0.5317732095718384
0.6617670059204102,0.5638263821601868,0.09794062376022339,0.4561026990413666,0.6666666666666667,0.046087056398391724,0.5605607032775879
0.6808971762657166,0.5835458636283875,0.0973513126373291,0.48233115673065186,0.6666666666666667,0.037422165274620056,0.5956258177757263
0.7155604362487793,0.5946216583251953,0.12093877792358398,0.5107028484344482,0.6666666666666667,0.026665955781936646,0.6310745477676392
0.7482641935348511,0.5968142747879028,0.15144991874694824,0.5407949686050415,0.6666666666666667,0.015580341219902039,0.6617427468299866
0.7743456363677979,0.5774141550064087,0.19693148136138916,0.5580376386642456,0.6666666666666667,0.01921546272933483,0.6675431132316589
0.7993175387382507,0.5653430223464966,0.23397451639175415,0.5674125552177429,0.6666666666666667,0.04705231264233589,0.6549519300460815
0.8813571929931641,0.5725010633468628,0.30885612964630127,0.5896055698394775,0.6666666666666667,0.03223659098148346,0.6537372469902039
1.0344730615615845,0.5965996384620667,0.4378734230995178,0.5988747477531433,0.6666666666666667,0.017295636236667633,0.6533937454223633
1.25606369972229,0.6724485158920288,0.5836151838302612,0.5862301588058472,0.6666666666666667,0.014737057499587536,0.6396776437759399
1.447204828262329,0.8734167814254761,0.573788046836853,0.5616371631622314,0.6666666666666667,0.012332422658801079,0.6249927282333374
0.38992470502853394,0.8763318061828613,-0.4864071011543274,0.6938701868057251,1.0,0.012219458818435669,0.8623713254928589
0.3443009853363037,0.8505868911743164,-0.5062859058380127,0.6488259434700012,1.0,0.014429657720029354,0.8090350031852722
0.31552714109420776,0.8679848909378052,-0.5524577498435974,0.6316505670547485,1.0,0.0173359252512455,0.7749519348144531
0.2857690155506134,0.8794050216674805,-0.5936360061168671,0.626741886138916,1.0,0.014375296421349049,0.7650198936462402
0.29515892267227173,0.8969002962112427,-0.601741373538971,0.6245256662368774,1.0,0.018927646800875664,0.7597478628158569
0.3207307457923889,0.9431020617485046,-0.6223713159561157,0.6299379467964172,1.0,0.018379230052232742,0.7605167627334595
0.34920740127563477,1.0287418365478516,-0.6795344352722168,0.6497918963432312,1.0,0.01831623539328575,0.7751161456108093
0.4218030869960785,1.1589161157608032,-0.7371130287647247,0.6679710149765015,1.0,0.021524986252188683,0.7867471575737
0.44944900274276733,1.2221870422363281,-0.7727380394935608,0.678213357925415,1.0,0.029863890260457993,0.791167140007019
0.4798009991645813,1.3007134199142456,-0.8209124207496643,0.6835319399833679,1.0,0.020698508247733116,0.7901855707168579
0.49374517798423767,1.3465049266815186,-0.8527597486972809,0.6883677244186401,1.0,0.034577496349811554,0.7892428636550903
0.5035640001296997,1.383321762084961,-0.8797577619552612,0.6947481632232666,1.0,0.03934993967413902,0.7974061369895935
0.5210577249526978,1.4215734004974365,-0.9005156755447388,0.7003967761993408,1.0,0.038871049880981445,0.8045063018798828
0.5200984477996826,1.4336261749267578,-0.9135277271270752,0.7096201777458191,1.0,0.03895144537091255,0.8141990900039673
0.5934252142906189,1.443926215171814,-0.8505010008811951,0.71644127368927,1.0,0.0289881881326437,0.811616063117981
0.7355858683586121,1.4534893035888672,-0.7179034352302551,0.7209984660148621,1.0,0.05409485846757889,0.7922948598861694
0.982698917388916,1.5721991062164307,-0.5895001888275146,0.7576566934585571,1.0,0.04942116141319275,0.8134132623672485
1.183927059173584,1.6587073802947998,-0.4747803211212158,0.8078958988189697,1.0,0.05762368440628052,0.8475064039230347
1.2868103981018066,1.6096017360687256,-0.32279133796691895,0.820027232170105,1.0,0.06845831125974655,0.8313379287719727
1.375618815422058,1.4912246465682983,-0.11560583114624023,0.8811728358268738,1.0,0.07013217359781265,0.9707455039024353
1.3608551025390625,1.3221927881240845,0.03866231441497803,0.8743612170219421,1.0,0.06437836587429047,0.9891839027404785
1.228156566619873,1.0272102355957031,0.20094633102416992,0.8359872698783875,1.0,0.058806177228689194,0.9781963229179382
1.0877954959869385,0.7184622287750244,0.36933326721191406,0.7801544666290283,0.8333333333333334,0.05232194438576698,0.9481488466262817
1.002363681793213,0.6200679540634155,0.38229572772979736,0.7152435779571533,0.8333333333333334,0.04857359454035759,0.8958892822265625
0.9127488136291504,0.4679546356201172,0.4447941780090332,0.5691814422607422,0.6666666666666667,0.03909486532211304,0.7558252811431885
0.8728596568107605,0.4144567847251892,0.4584028720855713,0.48059093952178955,0.6666666666666667,0.03455187380313873,0.6343322992324829
0.9379106760025024,0.49367624521255493,0.4442344307899475,0.5687648057937622,0.6666666666666667,0.03856588155031204,0.6758980751037598
0.9938721656799316,0.4735219478607178,0.5203502178192139,0.5239579677581787,0.6666666666666667,0.04474584385752678,0.6110532283782959
1.002171516418457,0.40956878662109375,0.5926027297973633,0.48927927017211914,0.6666666666666667,0.04623012617230415,0.5741705894470215
1.082887053489685,0.42078322172164917,0.6621038317680359,0.5034915208816528,0.6666666666666667,0.05374361574649811,0.5918379426002502
1.138357400894165,0.395708292722702,0.742649108171463,0.4780547320842743,0.6666666666666667,0.05393359810113907,0.557567834854126
1.155864953994751,0.3269793689250946,0.8288855850696564,0.4039492607116699,0.6666666666666667,0.045382607728242874,0.4927975535392761
1.160019040107727,0.2567733824253082,0.9032456576824188,0.31048664450645447,0.6666666666666667,0.0403582900762558,0.3998224437236786
1.1720529794692993,0.1999116837978363,0.972141295671463,0.22584180533885956,0.6666666666666667,0.035376179963350296,0.30642375349998474
1.1934758424758911,0.1572015881538391,1.036274254322052,0.15664666891098022,0.6666666666666667,0.0339646115899086,0.22617968916893005
1.2260072231292725,0.119992196559906,1.1060150265693665,0.09409897029399872,0.6666666666666667,0.025856195017695427,0.14890789985656738
1.2569022178649902,0.10270919650793076,1.1541930213570595,0.05018598958849907,0.6666666666666667,0.019734973087906837,0.08935794234275818
1.2778866291046143,0.0913640707731247,1.1865225583314896,0.029534101486206055,0.6666666666666667,0.01919717527925968,0.057372063398361206
1.2960798740386963,0.07637318223714828,1.219706691801548,0.02135273814201355,0.6666666666666667,0.0175333134829998,0.043037038296461105
1.312535047531128,0.07777342945337296,1.234761618077755,0.02146325632929802,0.6666666666666667,0.012530036270618439,0.043265651911497116
1.3313146829605103,0.07243476063013077,1.2588799223303795,0.020849576219916344,0.6666666666666667,0.009533477015793324,0.04159214347600937
1.3469252586364746,0.06361290067434311,1.2833123579621315,0.0167365875095129,0.6666666666666667,0.006685066968202591,0.033163487911224365
1.3548266887664795,0.05934736132621765,1.2954793274402618,0.012111624702811241,0.6666666666666667,0.0035049535799771547,0.02380548045039177
1.3550870418548584,0.0580575093626976,1.2970295324921608,0.008541733026504517,0.6666666666666667,0.003507533809170127,0.01676759123802185
1.3438804149627686,0.05480474233627319,1.2890756726264954,0.0053780279122292995,0.6666666666666667,0.021286770701408386,0.010712921619415283
1.323441982269287,0.05331137776374817,1.270130604505539,0.004193822853267193,0.6666666666666667,0.023535137996077538,0.008415411226451397
1.3370040655136108,0.05073940381407738,1.2862646616995335,0.003485262393951416,0.6666666666666667,0.026103170588612556,0.0069783530198037624
1.4093797206878662,0.047197043895721436,1.3621826767921448,0.0025076470337808132,0.6666666666666667,0.025490369647741318,0.005012770649045706
1.4501007795333862,0.04265604540705681,1.4074447341263294,0.0018322269897907972,0.6666666666666667,0.024535411968827248,0.003684053895995021
1.5940841436386108,0.04162260890007019,1.5524615347385406,0.0018390020122751594,0.6666666666666667,0.022278660908341408,0.003699660301208496
0.6939670443534851,0.6592718362808228,0.034695208072662354,0.4330079257488251,0.8333333333333334,0.01909622550010681,0.6171412467956543
0.6798110008239746,0.6537548303604126,0.02605617046356201,0.418159544467926,0.8333333333333334,0.01568630151450634,0.6144821643829346
0.6862050890922546,0.6684560179710388,0.01774907112121582,0.42267507314682007,0.8333333333333334,0.014966568909585476,0.6228055357933044
0.7100954055786133,0.6799728870391846,0.03012251853942871,0.4309593141078949,0.8333333333333334,0.014959191903471947,0.62337327003479
0.7420390844345093,0.6864715814590454,0.05556750297546387,0.43951743841171265,0.8333333333333334,0.01486889086663723,0.6112555265426636
0.7827446460723877,0.6795523166656494,0.10319232940673828,0.439288854598999,0.8333333333333334,0.013525583781301975,0.5826623439788818
0.8268457651138306,0.6241408586502075,0.20270490646362305,0.40672406554222107,0.8333333333333334,0.01644904911518097,0.5312296152114868
0.8144873380661011,0.5090990662574768,0.30538827180862427,0.32771867513656616,0.8333333333333334,0.02126333862543106,0.43912750482559204
0.8016866445541382,0.4637163579463959,0.3379702866077423,0.2974599599838257,0.8333333333333334,0.026297634467482567,0.39582735300064087
0.8061636686325073,0.4656750559806824,0.34048861265182495,0.3035895824432373,0.8333333333333334,0.024890555068850517,0.39792773127555847
0.8090773820877075,0.4813684821128845,0.327708899974823,0.32747018337249756,0.8333333333333334,0.01906045712530613,0.4220636785030365
0.8085411787033081,0.4991528391838074,0.30938833951950073,0.3499492108821869,0.8333333333333334,0.006970677524805069,0.4431891441345215
0.808587908744812,0.5148015022277832,0.2937864065170288,0.35827526450157166,0.8333333333333334,0.014865152537822723,0.44670695066452026
0.8551086187362671,0.5617254376411438,0.2933831810951233,0.35750600695610046,0.8333333333333334,0.015524921007454395,0.4357787072658539
0.9304819107055664,0.6472409963607788,0.2832409143447876,0.35899123549461365,0.8333333333333334,0.0188477523624897,0.42769569158554077
1.0165263414382935,0.7065066695213318,0.31001967191696167,0.3612836003303528,0.8333333333333334,0.015959270298480988,0.4202737510204315
1.1366698741912842,0.7491488456726074,0.38752102851867676,0.3629552721977234,0.8333333333333334,0.016431258991360664,0.41301536560058594
1.2562350034713745,0.7910313010215759,0.4652037024497986,0.36650365591049194,0.8333333333333334,0.01186814159154892,0.41181498765945435
1.3652658462524414,0.8171488642692566,0.5481169819831848,0.3683288097381592,0.8333333333333334,0.01270068809390068,0.41112908720970154
1.4352926015853882,0.839180588722229,0.5961120128631592,0.3727395236492157,0.8333333333333334,0.013014367781579494,0.41802549362182617
1.4690394401550293,0.8594663143157959,0.6095731258392334,0.38777050375938416,0.8333333333333334,0.011749884113669395,0.4390673339366913
1.4587230682373047,0.8712959289550781,0.5874271392822266,0.4113881289958954,0.8333333333333334,0.012766310945153236,0.47095081210136414
1.4199931621551514,0.8753279447555542,0.5446652173995972,0.44133660197257996,0.8333333333333334,0.013636329211294651,0.5081205368041992
1.3697985410690308,0.8743230700492859,0.4954754710197449,0.47171705961227417,0.8333333333333334,0.017339199781417847,0.5411033630371094
1.3313941955566406,0.8645223379135132,0.46687185764312744,0.4977084994316101,0.8333333333333334,0.02098841778934002,0.5640000700950623
1.3062124252319336,0.8526236414909363,0.4535887837409973,0.5167493224143982,0.8333333333333334,0.01722257025539875,0.5763592720031738
1.2917444705963135,0.8401502370834351,0.4515942335128784,0.5320601463317871,0.8333333333333334,0.013786599971354008,0.5882167816162109
1.298187255859375,0.8939614295959473,0.40422582626342773,0.5498000979423523,0.8333333333333334,0.010327151045203209,0.6174671649932861
1.3083423376083374,0.9317352771759033,0.3766070604324341,0.5658680200576782,0.8333333333333334,0.012705987319350243,0.6554749608039856
1.3055247068405151,0.9522034525871277,0.35332125425338745,0.5790010690689087,0.8333333333333334,0.012183552607893944,0.6901058554649353
1.306610107421875,0.986200213432312,0.320409893989563,0.5923556089401245,0.8333333333333334,0.011493601836264133,0.7175042033195496
1.3251228332519531,0.9247503280639648,0.4003725051879883,0.5906521081924438,0.8333333333333334,0.012529970146715641,0.7303252220153809
1.3513455390930176,0.8880113959312439,0.4633341431617737,0.584728479385376,0.8333333333333334,0.010652130469679832,0.7402520179748535
1.3570735454559326,0.8839516639709473,0.47312188148498535,0.5746981501579285,0.8333333333333334,0.012474816292524338,0.7420089244842529
1.3347219228744507,0.8753625750541687,0.459359347820282,0.5581037402153015,0.8333333333333334,0.018864495679736137,0.729964017868042
1.3080040216445923,0.8421249389648438,0.46587908267974854,0.5261527895927429,0.8333333333333334,0.020401492714881897,0.6973782777786255
1.2790330648422241,0.7972221374511719,0.48181092739105225,0.48657986521720886,0.8333333333333334,0.030023081228137016,0.653414249420166
1.2520869970321655,0.7425559759140015,0.5095310211181641,0.44952958822250366,0.8333333333333334,0.03287521377205849,0.6091500520706177
1.2514846324920654,0.7334582805633545,0.5180263519287109,0.4248187243938446,0.8333333333333334,0.040761254727840424,0.5781636834144592
1.26813542842865,0.6978747844696045,0.5702606439590454,0.38766953349113464,0.8333333333333334,0.03730902820825577,0.5361776351928711
1.2863463163375854,0.6595031023025513,0.6268432140350342,0.35010096430778503,0.8333333333333334,0.03253544121980667,0.4940340220928192
1.295175313949585,0.6101672649383545,0.6850080490112305,0.31027984619140625,0.8333333333333334,0.022236602380871773,0.4474810063838959
1.2913174629211426,0.5837458372116089,0.7075716257095337,0.27496442198753357,0.8333333333333334,0.03290974721312523,0.4042912721633911
1.2845786809921265,0.5248150825500488,0.7597635984420776,0.23209916055202484,0.8333333333333334,0.013790301978588104,0.3445051610469818
1.288975477218628,0.4632394313812256,0.8257360458374023,0.19664816558361053,0.8333333333333334,0.009416405111551285,0.29549142718315125
1.3095958232879639,0.45653337240219116,0.8530624508857727,0.1866319179534912,0.6666666666666667,0.007378837093710899,0.288836270570755
1.3599603176116943,0.5090609788894653,0.850899338722229,0.218496173620224,0.6666666666666667,0.009376760572195053,0.33894869685173035
1.3743855953216553,0.5179105401039124,0.8564750552177429,0.22625446319580078,0.6666666666666667,0.008064604364335537,0.3545975387096405
1.366320013999939,0.5097375512123108,0.8565824627876282,0.2244647741317749,0.6666666666666667,0.009180561639368534,0.35678836703300476
1.4517664909362793,0.5407616496086121,0.9110048413276672,0.2867301106452942,0.6666666666666667,0.0091240918263793,0.42762911319732666
1.5194478034973145,0.5820317268371582,0.9374160766601562,0.35781165957450867,0.6666666666666667,0.008772656321525574,0.4942898154258728
1.5216362476348877,0.5678397417068481,0.9537965059280396,0.35650646686553955,0.6666666666666667,0.011566894128918648,0.4909510612487793
1.5353457927703857,0.5447871088981628,0.9905586838722229,0.33608242869377136,0.6666666666666667,0.011945932172238827,0.4718324542045593
1.5590457916259766,0.533076286315918,1.0259695053100586,0.33440670371055603,0.6666666666666667,0.015366559848189354,0.47125157713890076
1.582221269607544,0.543705403804779,1.038515865802765,0.35100850462913513,0.6666666666666667,0.02178892493247986,0.4897410273551941
1.5950379371643066,0.5589308738708496,1.036107063293457,0.3739951252937317,0.6666666666666667,0.02134174108505249,0.513454258441925
1.5997488498687744,0.5831114053726196,1.0166374444961548,0.41262757778167725,0.6666666666666667,0.023960478603839874,0.5519922375679016
1.598667860031128,0.6163627505302429,0.982305109500885,0.46216881275177,0.6666666666666667,0.020010726526379585,0.5993248820304871
1.5844510793685913,0.6536099910736084,0.9308410882949829,0.5215398073196411,0.6666666666666667,0.08636939525604248,0.651818573474884
1.5695903301239014,0.7241295576095581,0.8454607725143433,0.5904619693756104,0.6666666666666667,0.08595677465200424,0.7102178335189819
1.5688961744308472,0.8045927882194519,0.7643033862113953,0.6460281610488892,0.6666666666666667,0.05203014612197876,0.7580439448356628
1.586739420890808,0.875093936920166,0.7116454839706421,0.6614251136779785,0.6666666666666667,0.04006817564368248,0.7747877836227417
1.6168808937072754,0.9545513987541199,0.6623294949531555,0.6617288589477539,0.6666666666666667,0.025737421587109566,0.7752517461776733
1.6893543004989624,1.0929232835769653,0.5964310169219971,0.7155358791351318,0.6666666666666667,0.01720651052892208,0.8092805743217468
1.7315542697906494,1.2493996620178223,0.48215460777282715,0.7894877791404724,0.6666666666666667,0.012145660817623138,0.860134482383728
1.4519221782684326,1.062831163406372,0.38909101486206055,0.48776888847351074,0.8333333333333334,0.016191590577363968,0.5452395677566528
1.363480806350708,1.1153793334960938,0.24810147285461426,0.49116596579551697,0.8333333333333334,0.01578110083937645,0.5753006339073181
1.347170352935791,1.2585632801055908,0.0886070728302002,0.5952848196029663,0.8333333333333334,0.024804746732115746,0.698707103729248
1.4428962469100952,1.395453691482544,0.04744255542755127,0.6204673051834106,0.8333333333333334,0.020755469799041748,0.7684348821640015
1.4290059804916382,1.1150038242340088,0.3140021562576294,0.590875506401062,0.8333333333333334,0.024307692423462868,0.7037358283996582
1.4132403135299683,1.0372267961502075,0.37601351737976074,0.5820064544677734,0.8333333333333334,0.027354076504707336,0.6790046691894531
1.4217581748962402,1.059688925743103,0.3620692491531372,0.5880604982376099,0.8333333333333334,0.029177768155932426,0.6944906115531921
1.418502688407898,1.043722152709961,0.374780535697937,0.5879729986190796,0.8333333333333334,0.029201848432421684,0.6980570554733276
1.418221354484558,1.0371980667114258,0.3810232877731323,0.5851011276245117,0.8333333333333334,0.025573335587978363,0.6956062316894531
1.3881256580352783,0.9933905601501465,0.39473509788513184,0.5802775621414185,0.8333333333333334,0.02249067649245262,0.6888991594314575
1.3870114088058472,0.9925464391708374,0.39446496963500977,0.572283148765564,0.8333333333333334,0.015304557047784328,0.6709577441215515
1.4002914428710938,0.9782907366752625,0.4220007061958313,0.5700852870941162,0.8333333333333334,0.02495589852333069,0.6649751663208008
1.4005396366119385,0.9563571214675903,0.44418251514434814,0.5652768611907959,0.8333333333333334,0.03033660352230072,0.6521300673484802
1.4002819061279297,0.9431418776512146,0.4571400284767151,0.5568556785583496,0.8333333333333334,0.036202456802129745,0.6297729015350342
1.4091107845306396,0.9359723925590515,0.47313839197158813,0.5348392724990845,0.8333333333333334,0.034459684044122696,0.5753878951072693
1.4070425033569336,0.9474505186080933,0.45959198474884033,0.5168834924697876,0.8333333333333334,0.036116182804107666,0.5366709232330322
1.4236010313034058,0.9829262495040894,0.4406747817993164,0.5116285085678101,0.8333333333333334,0.044508196413517,0.5281283259391785
1.5020493268966675,1.0010323524475098,0.5010169744491577,0.5119823813438416,0.8333333333333334,0.040795549750328064,0.5294168591499329
1.6006731986999512,0.987573504447937,0.6130996942520142,0.5289343595504761,0.8333333333333334,0.03421579301357269,0.5539934635162354
1.5987632274627686,0.9641403555870056,0.6346228718757629,0.5805124640464783,0.8333333333333334,0.03588546812534332,0.6097246408462524
1.600951910018921,0.984165370464325,0.616786539554596,0.6327117085456848,0.8333333333333334,0.03354455530643463,0.6515458822250366
1.5017833709716797,0.8392729163169861,0.6625104546546936,0.6037800312042236,0.8333333333333334,0.03788093850016594,0.6310650706291199
1.312516450881958,0.6966046094894409,0.6159118413925171,0.51969313621521,0.8333333333333334,0.0340106375515461,0.5662658214569092
1.196474552154541,0.6728016138076782,0.5236729383468628,0.3472433090209961,0.8333333333333334,0.03908442333340645,0.415883868932724
1.1139605045318604,0.6242509484291077,0.4897095561027527,0.25957173109054565,0.8333333333333334,0.040952228009700775,0.30012190341949463
1.0807952880859375,0.5580368638038635,0.522758424282074,0.258203387260437,0.8333333333333334,0.03557446971535683,0.30411574244499207
1.0817105770111084,0.5572997331619263,0.5244108438491821,0.31088876724243164,0.8333333333333334,0.029126625508069992,0.4198821187019348
1.0501803159713745,0.5151548981666565,0.535025417804718,0.35662350058555603,0.8333333333333334,0.02950582653284073,0.45247682929039
0.9813703894615173,0.42359110713005066,0.5577792823314667,0.40742623805999756,0.8333333333333334,0.0281338132917881,0.4694342315196991
0.9993940591812134,0.39427661895751953,0.6051174402236938,0.3735695779323578,0.8333333333333334,0.02443021908402443,0.45870932936668396
1.0346688032150269,0.3242306709289551,0.7104381322860718,0.3015252351760864,0.8333333333333334,0.01740453764796257,0.3615914285182953
1.1171849966049194,0.3940095603466034,0.723175436258316,0.2978755831718445,0.8333333333333334,0.013397387228906155,0.34918564558029175
1.1357574462890625,0.394853800535202,0.7409036457538605,0.3050244450569153,0.8333333333333334,0.013694345019757748,0.36605340242385864
1.1205919981002808,0.34670644998550415,0.7738855481147766,0.3218044936656952,0.6666666666666667,0.012773883529007435,0.37961578369140625
1.1114609241485596,0.2888050675392151,0.8226558566093445,0.32107192277908325,0.6666666666666667,0.013470184057950974,0.3720528781414032
1.105085015296936,0.34399887919425964,0.7610861361026764,0.2933066189289093,0.6666666666666667,0.01525806076824665,0.36180898547172546
1.0993502140045166,0.4306497573852539,0.6687004566192627,0.2802834212779999,0.6666666666666667,0.018013479188084602,0.36330097913742065
1.0802135467529297,0.457641065120697,0.6225724816322327,0.2574247717857361,0.6666666666666667,0.02089518867433071,0.34598493576049805
1.0640298128128052,0.3954683244228363,0.6685614883899689,0.2113923281431198,0.6666666666666667,0.02301347814500332,0.2918321192264557
1.053210973739624,0.3676515221595764,0.6855594515800476,0.18575607240200043,0.6666666666666667,0.02710164524614811,0.26309144496917725
1.0557897090911865,0.3604211211204529,0.6953685879707336,0.17576289176940918,0.6666666666666667,0.03235870599746704,0.2570410966873169
1.0786340236663818,0.3655014932155609,0.7131325304508209,0.18124008178710938,0.6666666666666667,0.03667282685637474,0.26890575885772705
1.1022942066192627,0.3693412244319916,0.7329529821872711,0.19094038009643555,0.6666666666666667,0.044906746596097946,0.2827903628349304
1.1243183612823486,0.3624092936515808,0.7619090676307678,0.1968093365430832,0.6666666666666667,0.05396092310547829,0.2898927330970764
1.1445022821426392,0.3549071252346039,0.7895951569080353,0.1992710828781128,0.6666666666666667,0.0901900976896286,0.2927058935165405
1.1628532409667969,0.3593202531337738,0.8035329878330231,0.19935564696788788,0.6666666666666667,0.08271560817956924,0.2926327884197235
1.1803934574127197,0.3593299984931946,0.8210634589195251,0.1982799768447876,0.6666666666666667,0.058442629873752594,0.29005610942840576
1.1921966075897217,0.36551499366760254,0.8266816139221191,0.20138272643089294,0.6666666666666667,0.04312947764992714,0.2914101779460907
1.2067993879318237,0.3689655661582947,0.837833821773529,0.21242325007915497,0.6666666666666667,0.05578114464879036,0.2995591163635254
1.2294472455978394,0.36371779441833496,0.8657294511795044,0.23936013877391815,0.6666666666666667,0.0675489529967308,0.3217288851737976
1.249389886856079,0.46085986495018005,0.788530021905899,0.2961367070674896,0.6666666666666667,0.06271524727344513,0.3790056109428406
1.2499685287475586,0.6342982053756714,0.6156703233718872,0.40426740050315857,0.6666666666666667,0.05418696254491806,0.4965185523033142
0.6656008362770081,0.18616126477718353,0.4794395714998245,0.16943958401679993,0.6666666666666667,0.03452083095908165,0.3024148941040039
0.530868649482727,0.1864948719739914,0.34437377750873566,0.1334322690963745,0.6666666666666667,0.021581219509243965,0.28175079822540283
0.5009609460830688,0.20188960433006287,0.299071341753006,0.13549292087554932,0.6666666666666667,0.028250856325030327,0.29941099882125854
0.461916983127594,0.21857842803001404,0.24333855509757996,0.14197823405265808,0.6666666666666667,0.026179593056440353,0.2789403796195984
0.4190770983695984,0.2831808924674988,0.1358962059020996,0.21937903761863708,0.6666666666666667,0.023435033857822418,0.3509039878845215
0.44225597381591797,0.2469663918018341,0.19528958201408386,0.1899922788143158,0.6666666666666667,0.016194919124245644,0.29953116178512573
0.4895864427089691,0.20614926517009735,0.28343717753887177,0.1449068933725357,0.6666666666666667,0.02477077767252922,0.2542427182197571
0.6322972774505615,0.21334247291088104,0.4189548045396805,0.11185166239738464,0.6666666666666667,0.026407159864902496,0.22406268119812012
0.817654013633728,0.26463788747787476,0.5530161261558533,0.09980674088001251,0.6666666666666667,0.04977001994848251,0.216542586684227
0.9090918302536011,0.3078153133392334,0.6012765169143677,0.10840513557195663,0.6666666666666667,0.04136836528778076,0.23194937407970428
0.948258101940155,0.30130302906036377,0.6469550728797913,0.11324065178632736,0.6666666666666667,0.03590844199061394,0.23284047842025757
0.9226695895195007,0.23385529220104218,0.6888142973184586,0.08960786461830139,0.6666666666666667,0.035318464040756226,0.17328175902366638
0.8429365158081055,0.18673202395439148,0.656204491853714,0.04686734080314636,0.6666666666666667,0.03450636565685272,0.09132399410009384
0.7878351211547852,0.19831764698028564,0.5895174741744995,0.06412002444267273,0.6666666666666667,0.02910999394953251,0.11103278398513794
0.7979258298873901,0.24676887691020966,0.5511569529771805,0.11352124810218811,0.6666666666666667,0.028261182829737663,0.1699223518371582
0.8335139751434326,0.27441951632499695,0.5590944588184357,0.16300484538078308,0.6666666666666667,0.026895057410001755,0.22970172762870789
0.8878747820854187,0.3619900345802307,0.525884747505188,0.23016014695167542,0.6666666666666667,0.01623057946562767,0.3113691210746765
0.7235469222068787,0.15689143538475037,0.5666554868221283,0.217363640666008,0.6666666666666667,0.008515548892319202,0.3133664131164551
0.7216798067092896,0.15101659297943115,0.5706632137298584,0.19566309452056885,0.6666666666666667,0.014000955037772655,0.28202423453330994
0.7844812273979187,0.15392720699310303,0.6305540204048157,0.1845415085554123,0.6666666666666667,0.02086113765835762,0.26844531297683716
0.8788961172103882,0.15415504574775696,0.7247410714626312,0.17292213439941406,0.6666666666666667,0.022857854142785072,0.2561681270599365
0.9654250144958496,0.15875977277755737,0.8066652417182922,0.16337978839874268,0.6666666666666667,0.010899639688432217,0.24542638659477234
1.0451273918151855,0.16137754917144775,0.8837498426437378,0.16246330738067627,0.6666666666666667,0.00808369554579258,0.24318167567253113
1.1148793697357178,0.1676235795021057,0.9472557902336121,0.18116259574890137,0.6666666666666667,0.007638184353709221,0.2608097791671753
1.1909905672073364,0.1934356540441513,0.9975549131631851,0.2278272956609726,0.6666666666666667,0.0074720666743814945,0.2993180751800537
1.2918623685836792,0.23808258771896362,1.0537797808647156,0.25164830684661865,0.6666666666666667,0.006244777236133814,0.30944329500198364
1.365770697593689,0.2919437289237976,1.0738269686698914,0.23569723963737488,0.6666666666666667,0.006730059627443552,0.28326141834259033
1.4324259757995605,0.35718512535095215,1.0752408504486084,0.24871745705604553,0.6666666666666667,,0.30249202251434326
1.595362663269043,0.390253484249115,1.205109179019928,0.2659437358379364,0.6666666666666667,,0.3326652944087982
1.609689712524414,0.3775600790977478,1.2321296334266663,0.2784990072250366,0.6666666666666667,,0.35667094588279724
1.4898574352264404,0.3676029443740845,1.122254490852356,0.27592435479164124,0.6666666666666667,,0.35696732997894287
1.4089741706848145,0.34763067960739136,1.061343491077423,0.2523157298564911,0.6666666666666667,,0.3229367733001709
1.3746271133422852,0.339085191488266,1.0355419218540192,0.2310958355665207,0.6666666666666667,,0.29453378915786743
1.3535994291305542,0.34462401270866394,1.0089754164218903,0.21407610177993774,0.6666666666666667,,0.2779805064201355
1.334134817123413,0.3517344892024994,0.9824003279209137,0.1936301440000534,0.6666666666666667,,0.26204222440719604
1.3430447578430176,0.3560273051261902,0.9870174527168274,0.16449692845344543,0.6666666666666667,,0.2375192493200302
1.380629539489746,0.3628634810447693,1.0177660584449768,0.14613455533981323,0.6666666666666667,,0.21970944106578827


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/symm_kl_120/no_attn_ent/DummyExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
0.8808059096336365,1.4527256488800049,-0.5719197392463684,0.5746811032295227,0.5,1.0620942115783691,0.6795971393585205
1.4224928617477417,0.7346845865249634,0.6878082752227783,0.2807590961456299,0.33333333333333337,1.2832313776016235,0.4023490846157074
1.2784323692321777,1.290919542312622,-0.012487173080444336,0.8587443232536316,0.5,0.9315094351768494,0.9358007311820984
0.9711958169937134,1.213627576828003,-0.24243175983428955,0.8324635028839111,0.5,0.8238787055015564,0.8389996290206909
1.052187204360962,1.0607273578643799,-0.008540153503417969,0.45112866163253784,0.33333333333333337,0.896618664264679,0.5679778456687927
1.1396400928497314,1.0256316661834717,0.11400842666625977,0.41874393820762634,0.5,1.1048071384429932,0.47092029452323914
0.7169796824455261,0.993133544921875,-0.2761538624763489,0.5060691833496094,0.16666666666666663,0.8423444032669067,0.6903992891311646
0.7269949913024902,1.2304351329803467,-0.5034401416778564,0.5142703652381897,0.6666666666666667,0.953201949596405,0.5520634651184082
0.5682549476623535,0.916918158531189,-0.34866321086883545,0.5806133151054382,0.8333333333333334,0.83270663022995,0.7943965792655945
0.4862401485443115,1.642661452293396,-1.1564213037490845,0.7945818305015564,0.6666666666666667,1.2831958532333374,0.92516028881073
0.868232250213623,1.3029067516326904,-0.4346745014190674,0.6509572267532349,0.5,0.9164321422576904,0.8150144815444946
0.8108481168746948,0.90788733959198,-0.09703922271728516,0.7154456377029419,0.6666666666666667,1.0542985200881958,0.7938105463981628
0.5664511322975159,1.6887586116790771,-1.1223074793815613,0.9421908259391785,0.5,0.9676862359046936,0.9816049337387085
0.7662453651428223,0.7661303281784058,0.0001150369644165039,0.4682563543319702,0.5,1.028182029724121,0.6878002882003784
1.0418134927749634,1.040610671043396,0.0012028217315673828,0.7757190465927124,0.5,0.7260192036628723,0.821373462677002
1.6164546012878418,0.8541526198387146,0.7623019814491272,0.6573745012283325,0.5,1.1257323026657104,0.7304760813713074
1.2905842065811157,0.6742281913757324,0.6163560152053833,0.41125160455703735,0.5,1.1221438646316528,0.6531805992126465
1.116952896118164,1.4246487617492676,-0.3076958656311035,0.6509795188903809,0.0,1.0438148975372314,0.7693747878074646
1.4827203750610352,1.0607824325561523,0.4219379425048828,0.5098668932914734,0.33333333333333337,0.8198062777519226,0.6849316954612732
1.6460670232772827,1.3546521663665771,0.29141485691070557,0.5885899066925049,0.33333333333333337,0.9765408635139465,0.6759530305862427
0.9461972117424011,1.3391965627670288,-0.3929993510246277,0.6878479719161987,0.8333333333333334,0.5737171173095703,0.7897583842277527
0.924121618270874,1.3354319334030151,-0.4113103151321411,0.6567010283470154,0.6666666666666667,1.1253626346588135,0.7419694662094116
1.5468635559082031,1.303187608718872,0.24367594718933105,0.6796603202819824,0.33333333333333337,1.1004035472869873,0.6967161893844604
0.9062568545341492,1.6367928981781006,-0.7305360436439514,0.7819554805755615,0.6666666666666667,0.7610717415809631,0.8601877093315125
0.823216438293457,1.5681031942367554,-0.7448867559432983,0.6649752855300903,0.8333333333333334,1.0982252359390259,0.7577621936798096
1.1246135234832764,0.9096903800964355,0.21492314338684082,0.4400882124900818,0.0,0.9995453953742981,0.5209695100784302
1.0273910760879517,1.2397394180297852,-0.2123483419418335,0.6865481734275818,0.33333333333333337,1.1296924352645874,0.7925804853439331
0.9199134707450867,1.4815595149993896,-0.561646044254303,0.8995105624198914,0.6666666666666667,1.00652277469635,0.9490170478820801
1.3447301387786865,1.2566566467285156,0.0880734920501709,0.7205092906951904,0.5,1.1104367971420288,0.8592240214347839
1.2142401933670044,1.2570143938064575,-0.042774200439453125,0.8002432584762573,0.33333333333333337,1.2480981349945068,0.9259464740753174
1.3777797222137451,0.9274793863296509,0.45030033588409424,0.4909898042678833,0.6666666666666667,1.0845472812652588,0.6765133738517761
1.0913852453231812,1.596195936203003,-0.5048106908798218,0.7848353385925293,0.5,1.2733056545257568,0.8576480150222778
1.5142825841903687,0.7231507301330566,0.791131854057312,0.2821875214576721,0.8333333333333334,0.9631243348121643,0.4067033529281616
1.2421135902404785,1.285581111907959,-0.04346752166748047,0.6609388589859009,0.6666666666666667,0.8606944680213928,0.7740364074707031
0.8865917921066284,1.2459343671798706,-0.3593425750732422,0.6152252554893494,0.6666666666666667,1.119140863418579,0.7250508666038513
0.8736205101013184,0.8107156753540039,0.06290483474731445,0.4352375268936157,0.33333333333333337,1.2385283708572388,0.5227178931236267
0.9896955490112305,1.0947778224945068,-0.10508227348327637,0.5860097408294678,0.5,0.5142551064491272,0.75814288854599
1.5933423042297363,1.1274611949920654,0.4658811092376709,0.6393393278121948,0.33333333333333337,0.7056443095207214,0.7453135251998901
1.2848421335220337,1.4246110916137695,-0.13976895809173584,0.7427663207054138,0.5,1.0639199018478394,0.9082641005516052
1.2713828086853027,1.293709635734558,-0.02232682704925537,0.7311450839042664,0.33333333333333337,1.121855616569519,0.8455497622489929
0.9537772536277771,1.3939204216003418,-0.4401431679725647,0.5810058116912842,0.6666666666666667,0.7432567477226257,0.7122277021408081
1.2599924802780151,1.1344835758209229,0.12550890445709229,0.6615501642227173,0.5,0.9589924812316895,0.7423763275146484
0.909296989440918,0.8578002452850342,0.05149674415588379,0.39275240898132324,0.5,0.723132312297821,0.45972496271133423
0.9620598554611206,1.1755294799804688,-0.21346962451934814,0.6673504710197449,0.33333333333333337,0.989738404750824,0.7749530673027039
1.464953899383545,0.8350570201873779,0.629896879196167,0.4124443531036377,0.5,1.0183355808258057,0.5924409627914429
1.4782562255859375,1.2407915592193604,0.23746466636657715,0.7220072746276855,0.0,0.522543728351593,0.840194821357727
1.0614502429962158,1.2576215267181396,-0.19617128372192383,0.7283036112785339,0.16666666666666663,0.7718024849891663,0.9089028239250183
1.1995563507080078,0.9906458854675293,0.20891046524047852,0.48139047622680664,0.5,0.4440419375896454,0.6400368213653564
1.389649748802185,1.1738018989562988,0.21584784984588623,0.6258357763290405,0.5,0.8922160267829895,0.7770640254020691
1.2571474313735962,1.1264121532440186,0.13073527812957764,0.5665145516395569,0.6666666666666667,1.1711565256118774,0.6489607691764832
0.6810765266418457,1.4136829376220703,-0.7326064109802246,0.7333041429519653,0.6666666666666667,0.9539283514022827,0.7954151630401611
0.909751832485199,1.512876033782959,-0.60312420129776,0.68190997838974,0.5,1.0393198728561401,0.7652300596237183
0.5350561141967773,0.7489106059074402,-0.21385449171066284,0.4810025691986084,0.33333333333333337,0.7652825713157654,0.5715819597244263
1.1915841102600098,0.7906753420829773,0.40090876817703247,0.42689186334609985,0.33333333333333337,0.9819186925888062,0.5604774951934814
0.8884002566337585,0.8191651105880737,0.06923514604568481,0.4608127474784851,0.16666666666666663,0.9671254754066467,0.5654852986335754
0.6173274517059326,0.49739694595336914,0.11993050575256348,0.30358022451400757,0.33333333333333337,1.3288935422897339,0.39247816801071167
0.8454272150993347,0.815148115158081,0.030279099941253662,0.4225716292858124,1.0,1.1024326086044312,0.5498812198638916
1.0456819534301758,0.71788090467453,0.32780104875564575,0.40696701407432556,0.16666666666666663,0.9744461178779602,0.5033737421035767
0.6277625560760498,0.7279212474822998,-0.10015869140625,0.3632555902004242,0.33333333333333337,0.8165443539619446,0.39601168036460876
0.89122074842453,0.7589156031608582,0.13230514526367188,0.39420896768569946,0.33333333333333337,0.949203610420227,0.5208479166030884
0.560905396938324,1.100455641746521,-0.539550244808197,0.36823076009750366,0.6666666666666667,1.6371203660964966,0.39603060483932495
1.29008948802948,0.9332256317138672,0.3568638563156128,0.4596627354621887,0.5,1.2500742673873901,0.5378154516220093
0.46843117475509644,0.894321620464325,-0.4258904457092285,0.5924230813980103,0.5,0.9900231957435608,0.6972001791000366
0.29269856214523315,0.646933913230896,-0.35423535108566284,0.6526230573654175,0.6666666666666667,0.6326504349708557,0.8522495627403259
0.4347101151943207,0.47511380910873413,-0.04040369391441345,0.34901127219200134,0.5,0.8060430884361267,0.4424171447753906
0.4645506739616394,0.6687809824943542,-0.20423030853271484,0.6208745837211609,0.5,1.1226534843444824,0.7166268825531006
0.6339462399482727,0.5876705646514893,0.04627567529678345,0.6150116920471191,0.6666666666666667,0.957706868648529,0.6792132258415222
0.6022634506225586,0.7965456247329712,-0.1942821741104126,0.6211145520210266,0.6666666666666667,1.086393117904663,0.8301055431365967
0.5690188407897949,0.29720401763916016,0.27181482315063477,0.2572396397590637,0.16666666666666663,0.9737744331359863,0.3746148347854614
0.3421841561794281,0.6663152575492859,-0.3241311013698578,0.6684764623641968,0.6666666666666667,0.9347285032272339,0.8703551292419434
0.3128865361213684,0.39755579829216003,-0.08466926217079163,0.6022624373435974,1.0,0.7471444606781006,0.7094962000846863
0.5037519335746765,0.5536864995956421,-0.049934566020965576,0.547390341758728,0.6666666666666667,0.5379248857498169,0.6796000003814697
0.48689135909080505,0.5149843692779541,-0.028093010187149048,0.7983679175376892,0.8333333333333334,0.9090922474861145,0.8722419738769531
0.45144402980804443,0.6249340176582336,-0.1734899878501892,0.8737525343894958,0.6666666666666667,0.5777490735054016,0.9553298950195312
0.6821997165679932,0.24795398116111755,0.4342457354068756,0.1290208250284195,0.33333333333333337,0.5591062307357788,0.23843443393707275
0.9029140472412109,0.2206411361694336,0.6822729110717773,0.09760965406894684,0.33333333333333337,1.234897494316101,0.1875298023223877
0.7456902861595154,0.4610329568386078,0.2846573293209076,0.3632325530052185,0.5,0.8839531540870667,0.481942743062973
0.4024328589439392,0.3506772518157959,0.05175560712814331,0.3931111693382263,0.33333333333333337,0.43118155002593994,0.4436644911766052
0.6459705233573914,0.4544623792171478,0.19150814414024353,0.33307695388793945,0.5,0.9338639378547668,0.4833261966705322
0.5507392883300781,0.6603085994720459,-0.10956931114196777,0.8003137111663818,0.33333333333333337,0.6864755749702454,0.8495067954063416
0.5340399742126465,1.0594244003295898,-0.5253844261169434,0.7223509550094604,0.6666666666666667,0.6781901121139526,0.7817822694778442
0.5979880094528198,0.5793595910072327,0.018628418445587158,0.6220561265945435,0.5,1.2944129705429077,0.7213592529296875
1.0120444297790527,0.3000800609588623,0.7119643688201904,0.3980134427547455,0.6666666666666667,0.7489921450614929,0.48972827196121216
0.4757845103740692,1.0327033996582031,-0.5569188892841339,0.6625458002090454,0.5,0.5830263495445251,0.8141775131225586
0.5833538174629211,0.7816302180290222,-0.19827640056610107,0.44287800788879395,0.33333333333333337,0.6255747675895691,0.4944878816604614
0.4466037452220917,0.9306871294975281,-0.4840833842754364,0.542173445224762,0.16666666666666663,0.9433494210243225,0.6411952376365662
0.6289182305335999,0.8278347849845886,-0.19891655445098877,0.526732861995697,0.16666666666666663,0.9753949046134949,0.5863238573074341
0.34406739473342896,0.5169781446456909,-0.17291074991226196,0.2796252369880676,0.5,0.8886744379997253,0.512802004814148
0.5457430481910706,1.0057965517044067,-0.4600535035133362,0.6138243675231934,0.33333333333333337,0.7663682699203491,0.740972638130188
0.7814784049987793,0.8688103556632996,-0.08733195066452026,0.45515555143356323,0.5,0.7440397143363953,0.5348210334777832
0.7851966619491577,1.1471613645553589,-0.36196470260620117,0.5788710713386536,0.33333333333333337,0.8519995808601379,0.8027610778808594
0.5032694339752197,0.8419427871704102,-0.33867335319519043,0.4924468398094177,0.5,1.0199388265609741,0.6177834272384644
0.968066394329071,1.010569453239441,-0.04250305891036987,0.777281641960144,0.33333333333333337,0.6284114718437195,0.9233583211898804
0.47817695140838623,1.2905421257019043,-0.8123651742935181,0.9502214193344116,0.6666666666666667,0.7371978759765625,0.9830138087272644
0.9919363856315613,1.0953278541564941,-0.10339146852493286,0.6760725975036621,0.33333333333333337,0.9591799378395081,0.8405455350875854
0.9405269622802734,0.4464608132839203,0.49406614899635315,0.3240968883037567,0.16666666666666663,0.9692873358726501,0.4639231860637665
0.7629164457321167,0.9502526521682739,-0.18733620643615723,0.5631406307220459,0.33333333333333337,0.9096586108207703,0.725287914276123
0.8087795972824097,1.1256303787231445,-0.31685078144073486,0.6404974460601807,0.6666666666666667,0.8410716652870178,0.767265796661377
0.5814974308013916,1.0055369138717651,-0.42403948307037354,0.5829110145568848,0.5,1.1538722515106201,0.7804540395736694
1.083207130432129,0.5851869583129883,0.4980201721191406,0.4072270393371582,0.5,0.9150013327598572,0.5665717720985413
0.3165280818939209,1.042618989944458,-0.7260909080505371,0.554832398891449,0.5,0.8855702877044678,0.6709866523742676
0.7773506045341492,0.5365681648254395,0.24078243970870972,0.3753645420074463,0.0,0.617852509021759,0.41770872473716736
0.7979363203048706,0.7998684644699097,-0.0019321441650390625,0.3570656478404999,0.5,0.8927137851715088,0.4116193950176239
0.4430031478404999,0.7349668741226196,-0.29196372628211975,0.3710596561431885,0.6666666666666667,0.9825258255004883,0.5950629115104675
0.714975118637085,0.8786522746086121,-0.1636771559715271,0.4792191982269287,0.6666666666666667,1.1971687078475952,0.6638261675834656
0.6076452136039734,1.2250546216964722,-0.6174094080924988,0.6201099157333374,1.0,0.8101211786270142,0.6475755572319031
0.9431120157241821,1.0564669370651245,-0.11335492134094238,0.6501703858375549,0.16666666666666663,0.8132539391517639,0.7675711512565613
0.5407102108001709,0.40148037672042847,0.13922983407974243,0.4463319182395935,0.16666666666666663,0.8690974116325378,0.5544298887252808
0.2643071413040161,0.5183506011962891,-0.25404345989227295,0.4249070882797241,0.6666666666666667,0.7492614388465881,0.5912874937057495
0.3069945275783539,0.9605405330657959,-0.653546005487442,0.6484862565994263,0.6666666666666667,0.9060545563697815,0.9362915754318237
0.6902569532394409,0.9645891189575195,-0.2743321657180786,0.6486239433288574,1.0,0.5398496389389038,0.6813280582427979
0.30281707644462585,0.2963281571865082,0.006488919258117676,0.286759614944458,0.6666666666666667,1.1267515420913696,0.4198756217956543
0.5156905055046082,0.20171521604061127,0.3139752894639969,0.17747437953948975,0.33333333333333337,1.1390870809555054,0.3547831177711487
0.43650150299072266,0.20414046943187714,0.23236103355884552,0.2681872546672821,0.5,0.9654910564422607,0.3468702733516693
0.36100953817367554,0.47420185804367065,-0.11319231986999512,0.3537416160106659,0.33333333333333337,1.2748723030090332,0.3987663686275482
0.5268259644508362,0.5390831232070923,-0.012257158756256104,0.3985574245452881,1.0,1.4029566049575806,0.4815126359462738
0.6582623720169067,0.8199285864830017,-0.16166621446609497,0.7043126821517944,0.5,1.1707019805908203,0.7632066607475281
0.8054759502410889,0.6176105737686157,0.18786537647247314,0.423197478055954,0.16666666666666663,0.9831961989402771,0.5271333456039429
0.4964529275894165,1.0068013668060303,-0.5103484392166138,0.5407382845878601,0.5,0.5857057571411133,0.605007529258728
0.5646877288818359,0.8521255254745483,-0.2874377965927124,0.463107168674469,0.5,1.0369709730148315,0.5519455671310425
0.6669070720672607,0.8907779455184937,-0.2238708734512329,0.455028772354126,0.8333333333333334,0.7479367256164551,0.526404619216919
1.1335002183914185,0.9809298515319824,0.15257036685943604,0.5222762823104858,0.8333333333333334,0.7075546383857727,0.6056023836135864
1.1420562267303467,1.2655247449874878,-0.12346851825714111,0.44869011640548706,0.6666666666666667,0.9826129674911499,0.5286044478416443
0.5646647214889526,2.075153112411499,-1.5104883909225464,0.7964850664138794,1.0,0.6785744428634644,0.8582085967063904
1.229187250137329,1.1933563947677612,0.03583085536956787,0.6976817846298218,0.8333333333333334,0.7105345129966736,0.8460714817047119
1.0887188911437988,0.9036597609519958,0.18505913019180298,0.4745805263519287,0.33333333333333337,0.5652498602867126,0.5967824459075928
1.5869853496551514,0.8716461062431335,0.7153392434120178,0.4152500629425049,0.5,0.9030044674873352,0.6428014636039734
0.9179010391235352,1.2248728275299072,-0.30697178840637207,0.7257081270217896,0.33333333333333337,0.7967212796211243,0.8557881116867065
1.3565224409103394,1.0079331398010254,0.34858930110931396,0.5812172889709473,0.33333333333333337,0.7720975875854492,0.7121293544769287
0.721442461013794,1.0317577123641968,-0.31031525135040283,0.6791045069694519,0.6666666666666667,0.7442746162414551,0.812640905380249
1.0165443420410156,0.8783442378044128,0.13820010423660278,0.4645373821258545,0.6666666666666667,0.7581046223640442,0.567338228225708
0.8862905502319336,0.7787731885910034,0.10751736164093018,0.4892483651638031,0.6666666666666667,1.0349167585372925,0.658393144607544
1.2123774290084839,0.6708763837814331,0.5415010452270508,0.45313167572021484,0.33333333333333337,0.9081907868385315,0.6754828691482544
0.9548670053482056,0.7051905989646912,0.2496764063835144,0.418076753616333,0.5,0.8128662109375,0.7138628363609314
1.18365478515625,1.2427692413330078,-0.05911445617675781,0.60721355676651,0.6666666666666667,1.249922275543213,0.752968966960907
1.2692769765853882,0.9992839694023132,0.26999300718307495,0.5335853695869446,0.8333333333333334,1.106507420539856,0.6272255778312683
0.7468678951263428,0.9292316436767578,-0.18236374855041504,0.46731775999069214,0.6666666666666667,1.2072112560272217,0.6903897523880005
0.7316956520080566,1.1119974851608276,-0.380301833152771,0.7608293294906616,0.6666666666666667,1.3114073276519775,0.8751307725906372
0.6497843265533447,0.6758450865745544,-0.026060760021209717,0.6179444789886475,0.6666666666666667,1.0665863752365112,0.6901531219482422
0.5879559516906738,0.627989649772644,-0.040033698081970215,0.4978601336479187,0.33333333333333337,0.7511215806007385,0.6215123534202576
0.7789013385772705,0.4895265996456146,0.2893747389316559,0.5876812934875488,0.33333333333333337,0.37289902567863464,0.673119068145752
0.5914709568023682,0.7403301000595093,-0.1488591432571411,0.5016101598739624,0.5,0.7858462929725647,0.5230181217193604
0.4919106364250183,1.1186251640319824,-0.6267145276069641,0.7057652473449707,0.33333333333333337,0.9478316903114319,0.8185243606567383
1.0982232093811035,0.7136465311050415,0.384576678276062,0.6244979500770569,0.6666666666666667,0.9124348163604736,0.7148498296737671
0.9215404391288757,1.0620216131210327,-0.14048117399215698,0.6760336756706238,0.33333333333333337,0.9277182817459106,0.723082959651947
0.9483162760734558,0.9053766131401062,0.04293966293334961,0.6124855875968933,0.5,1.0849003791809082,0.6581670045852661
0.7422270774841309,0.7611008882522583,-0.01887381076812744,0.42661580443382263,0.16666666666666663,1.2357470989227295,0.5113409757614136
0.7564395666122437,0.7713363170623779,-0.014896750450134277,0.5656541585922241,0.5,0.9782932996749878,0.6371583938598633
0.9620223045349121,0.9055171012878418,0.05650520324707031,0.5481894016265869,0.6666666666666667,1.271099328994751,0.6056968569755554
0.8854712247848511,1.1626527309417725,-0.2771815061569214,0.6987282633781433,0.6666666666666667,0.9224820137023926,0.9168712496757507
1.0548821687698364,0.9915875196456909,0.06329464912414551,0.5620412826538086,0.5,0.6516448259353638,0.6649570465087891
1.4354124069213867,0.7256354093551636,0.7097769975662231,0.46819397807121277,0.0,0.9856244921684265,0.5963940024375916
0.9135195016860962,0.9926007986068726,-0.07908129692077637,0.6721619367599487,0.6666666666666667,0.7340593338012695,0.7725550532341003
0.6394339799880981,1.3503119945526123,-0.7108780145645142,0.7459625005722046,0.16666666666666663,1.1985228061676025,0.8903666734695435
0.5749039649963379,1.4306440353393555,-0.8557400703430176,0.7009787559509277,0.16666666666666663,0.8045257925987244,0.8583654165267944
0.6674515008926392,1.0970526933670044,-0.42960119247436523,0.5525684356689453,0.6666666666666667,0.7243849635124207,0.633982241153717
0.30340588092803955,0.7616333961486816,-0.4582275152206421,0.5508238673210144,0.6666666666666667,1.2110892534255981,0.7055882215499878
0.6333078145980835,0.9339184761047363,-0.30061066150665283,0.5604583024978638,0.16666666666666663,0.870008647441864,0.7078906893730164
0.8033522963523865,0.715470016002655,0.08788228034973145,0.46351194381713867,0.6666666666666667,0.9517589807510376,0.5676767230033875
0.6451596617698669,1.044150471687317,-0.39899080991744995,0.6795195937156677,0.33333333333333337,1.0172159671783447,0.8327805399894714
1.1259530782699585,1.0318201780319214,0.09413290023803711,0.6494306325912476,0.33333333333333337,0.9694872498512268,0.740084171295166
0.8942840099334717,1.6425399780273438,-0.7482559680938721,0.9261633157730103,0.8333333333333334,1.459955096244812,0.9547443389892578
1.2304519414901733,1.3062057495117188,-0.07575380802154541,0.5748472213745117,0.33333333333333337,0.8852821588516235,0.6412626504898071
0.792087733745575,1.5774749517440796,-0.7853872179985046,0.8487882018089294,0.6666666666666667,1.1321114301681519,0.8927838206291199
1.0810571908950806,1.0311648845672607,0.049892306327819824,0.4722728133201599,0.8333333333333334,1.6064627170562744,0.519288182258606
0.6755980253219604,1.019406795501709,-0.34380877017974854,0.4733841121196747,0.5,1.33903169631958,0.5215283632278442
0.8497456312179565,0.33624204993247986,0.5135035812854767,0.4505830705165863,0.33333333333333337,1.2717689275741577,0.5882811546325684
0.7299290895462036,0.4984133243560791,0.2315157651901245,0.4352284073829651,0.5,1.2250009775161743,0.6499361991882324
0.3452196717262268,0.5032418966293335,-0.1580222249031067,0.573798418045044,0.16666666666666663,1.139858603477478,0.6516504287719727
0.48017096519470215,0.4394766688346863,0.04069429636001587,0.4082026481628418,0.6666666666666667,0.7513663172721863,0.6315571069717407
0.2523312568664551,0.7100626230239868,-0.45773136615753174,0.4679849147796631,0.33333333333333337,1.0644781589508057,0.666979968547821
0.8321830034255981,0.5694767832756042,0.2627062201499939,0.5842242240905762,0.6666666666666667,1.2371909618377686,0.6769377589225769
0.43337947130203247,0.998497486114502,-0.5651180148124695,0.5296341180801392,0.8333333333333334,0.848698079586029,0.8217605352401733
1.1674269437789917,0.40636739134788513,0.7610595524311066,0.34032779932022095,0.5,1.201909065246582,0.4537389278411865
0.8526265621185303,0.2891937494277954,0.5634328126907349,0.3485742509365082,0.8333333333333334,1.062989354133606,0.4516897201538086
0.430025190114975,0.817347526550293,-0.387322336435318,0.45808327198028564,0.6666666666666667,0.7345502376556396,0.5871427059173584
1.0886614322662354,0.7142719030380249,0.37438952922821045,0.3658146262168884,0.5,1.0342683792114258,0.4056990146636963
0.7027468681335449,0.4488869607448578,0.25385990738868713,0.3646562099456787,0.5,1.423440933227539,0.449798047542572
0.7884451746940613,0.631015956401825,0.15742921829223633,0.5307255983352661,0.33333333333333337,1.3418351411819458,0.6320074796676636
0.7850314974784851,0.5444750189781189,0.2405564785003662,0.5314133167266846,0.5,0.9241775870323181,0.7165839076042175
0.9879927039146423,0.5379530787467957,0.4500396251678467,0.46006351709365845,0.5,0.7094380259513855,0.630549430847168
0.3411794602870941,1.0909605026245117,-0.7497810423374176,0.6474359035491943,0.33333333333333337,1.2918998003005981,0.7749316096305847
1.0489451885223389,0.8190400004386902,0.22990518808364868,0.5254548788070679,0.6666666666666667,0.8977854251861572,0.5852830410003662
1.2349739074707031,0.8644430041313171,0.370530903339386,0.6122006177902222,0.33333333333333337,1.0300519466400146,0.6954388618469238
0.6515863537788391,1.5115970373153687,-0.8600106835365295,0.768485963344574,0.5,0.8062795400619507,0.8220285177230835
0.619601845741272,1.3260178565979004,-0.7064160108566284,0.6903213262557983,0.33333333333333337,0.7765965461730957,0.786569356918335
1.0304551124572754,1.0674717426300049,-0.03701663017272949,0.5025832653045654,0.6666666666666667,0.9289597272872925,0.687088131904602
1.1480720043182373,1.1169593334197998,0.0311126708984375,0.625290036201477,0.8333333333333334,1.2210938930511475,0.6990433931350708
1.1472645998001099,0.835310697555542,0.31195390224456787,0.4115926921367645,0.5,1.1660865545272827,0.6593572497367859
0.6502441763877869,1.1852526664733887,-0.5350084900856018,0.639925479888916,0.8333333333333334,1.0682448148727417,0.7919797897338867
0.933588981628418,0.942594051361084,-0.009005069732666016,0.5000030994415283,0.6666666666666667,1.1027674674987793,0.7842259407043457
1.4463361501693726,0.9491004943847656,0.49723565578460693,0.5042358636856079,0.5,0.6270589232444763,0.6953150033950806
0.6405255794525146,1.052841305732727,-0.4123157262802124,0.6782800555229187,0.5,0.9970080852508545,0.8201298713684082
0.9391311407089233,0.7279766798019409,0.21115446090698242,0.42762491106987,0.6666666666666667,0.9481365084648132,0.5928091406822205
0.8750783205032349,0.7316904067993164,0.14338791370391846,0.3561982810497284,0.16666666666666663,1.1594053506851196,0.5228331089019775
1.0450553894042969,0.4979247450828552,0.5471306443214417,0.22175869345664978,0.5,0.5014140605926514,0.37025249004364014
0.9345003366470337,0.38837286829948425,0.5461274683475494,0.11544426530599594,0.33333333333333337,0.657776951789856,0.19032064080238342
0.6795363426208496,1.1726487874984741,-0.4931124448776245,0.6639715433120728,0.5,1.2923610210418701,0.7998018264770508
1.2587393522262573,0.6231118440628052,0.6356275081634521,0.6587601900100708,0.16666666666666663,1.0008424520492554,0.8512908220291138
0.3894006013870239,0.9710232019424438,-0.5816226005554199,0.5731732249259949,0.5,1.0424671173095703,0.7064250707626343
1.2010142803192139,0.4354242980480194,0.7655899822711945,0.38575538992881775,0.33333333333333337,0.7908354997634888,0.5075613260269165
1.1705074310302734,0.5274630784988403,0.6430443525314331,0.4938451051712036,0.33333333333333337,0.9793933629989624,0.6414667367935181
1.6246554851531982,1.0174659490585327,0.6071895360946655,0.6543528437614441,0.33333333333333337,1.0711095333099365,0.849940299987793
1.2998747825622559,1.1175369024276733,0.18233788013458252,0.8273162841796875,0.5,1.306320071220398,0.9103289842605591
1.4015849828720093,0.914604127407074,0.4869808554649353,0.44465434551239014,0.33333333333333337,1.1879959106445312,0.6569923162460327
0.8026044368743896,1.070523738861084,-0.26791930198669434,0.7877494096755981,0.8333333333333334,1.268454909324646,0.8972679376602173
0.9341739416122437,1.5033700466156006,-0.5691961050033569,0.7388169169425964,0.6666666666666667,0.9772297739982605,0.8645457625389099
1.5524009466171265,1.187374472618103,0.36502647399902344,0.5210813879966736,0.5,1.1064975261688232,0.582471489906311
1.213199257850647,1.7043746709823608,-0.49117541313171387,0.8748317956924438,0.5,0.8360413908958435,0.9509924650192261
1.758621096611023,1.1799118518829346,0.5787092447280884,0.6583229303359985,0.33333333333333337,0.7275426387786865,0.7002015113830566
1.237894058227539,1.5612815618515015,-0.3233875036239624,0.8071248531341553,0.33333333333333337,0.8056069016456604,0.9010760188102722
1.6271390914916992,1.6165051460266113,0.01063394546508789,0.8886388540267944,0.5,0.8968358039855957,0.9219201803207397
0.9360418319702148,1.2767925262451172,-0.34075069427490234,0.7098023295402527,1.0,0.7301254272460938,0.809123694896698
1.05745267868042,1.4245984554290771,-0.3671457767486572,0.8624356985092163,0.5,0.54197096824646,0.9590110778808594
1.8431696891784668,1.2332828044891357,0.609886884689331,0.6621701717376709,0.0,0.7206597328186035,0.828700065612793
1.4750007390975952,1.3067586421966553,0.16824209690093994,0.8652142882347107,0.5,0.8902135491371155,0.9513161182403564
1.8656315803527832,1.3365434408187866,0.5290881395339966,0.8723764419555664,0.6666666666666667,1.0777560472488403,0.9934257864952087
1.2159804105758667,1.0679278373718262,0.14805257320404053,0.5996435880661011,0.16666666666666663,0.7766582369804382,0.8364631533622742
1.4996309280395508,1.7073739767074585,-0.20774304866790771,0.9285886287689209,0.5,0.7866735458374023,0.9878021478652954
1.3892134428024292,1.6338790655136108,-0.24466562271118164,0.8778480291366577,0.5,0.9965452551841736,0.9784431457519531
1.4332469701766968,1.4097726345062256,0.02347433567047119,0.8467363119125366,0.33333333333333337,0.9857378602027893,0.9376504421234131
1.353750228881836,0.7943657636642456,0.5593844652175903,0.5134966373443604,0.33333333333333337,1.0474975109100342,0.678196132183075
1.2647677659988403,1.2244991064071655,0.040268659591674805,0.8089661598205566,0.6666666666666667,0.796217143535614,0.8722753524780273
0.8176537752151489,1.0606799125671387,-0.24302613735198975,0.5282346606254578,0.33333333333333337,1.185608148574829,0.6995651721954346
1.3444280624389648,0.8447105884552002,0.49971747398376465,0.5252196192741394,0.33333333333333337,0.6556735038757324,0.689914345741272
1.162495493888855,1.2932088375091553,-0.1307133436203003,0.7312332987785339,0.5,0.8678960204124451,0.7765147686004639
1.0476826429367065,1.5589617490768433,-0.5112791061401367,0.8644186854362488,0.33333333333333337,1.27091383934021,0.9164537191390991
1.0091924667358398,1.1077501773834229,-0.09855771064758301,0.6546801924705505,0.8333333333333334,1.3191845417022705,0.723176121711731
1.1873853206634521,1.4739831686019897,-0.2865978479385376,0.8225356936454773,0.5,0.936324417591095,0.8493572473526001
1.3455109596252441,1.195082664489746,0.15042829513549805,0.5743519067764282,0.6666666666666667,0.911309540271759,0.6493520140647888
0.9692568778991699,0.9358342885971069,0.03342258930206299,0.5475161075592041,0.33333333333333337,1.3183623552322388,0.6888889670372009
1.0905122756958008,0.9145768880844116,0.17593538761138916,0.5787276029586792,0.33333333333333337,1.246841311454773,0.6245135068893433
1.0627093315124512,1.397401213645935,-0.3346918821334839,0.7403146624565125,0.5,0.6867231726646423,0.8374869227409363
0.7899850606918335,1.086975336074829,-0.2969902753829956,0.5296896696090698,0.5,0.7523579001426697,0.6491049528121948
1.0585230588912964,1.079950213432312,-0.021427154541015625,0.50224369764328,0.6666666666666667,0.8125959038734436,0.6754662394523621
0.9503974318504333,0.9737348556518555,-0.02333742380142212,0.44719916582107544,0.6666666666666667,1.4436343908309937,0.6531248092651367
1.0739741325378418,0.9400617480278015,0.13391238451004028,0.5896188616752625,0.33333333333333337,0.8016995191574097,0.6791417598724365
0.673094630241394,0.883069634437561,-0.209975004196167,0.5756278038024902,0.6666666666666667,1.0942037105560303,0.6639635562896729
0.8985599875450134,1.2578462362289429,-0.35928624868392944,0.5633522272109985,0.8333333333333334,0.7816108465194702,0.6747703552246094
0.8923405408859253,1.1687673330307007,-0.2764267921447754,0.5015560984611511,0.5,1.2129000425338745,0.5476492047309875
0.9548220038414001,0.9265944361686707,0.028227567672729492,0.4685244560241699,0.5,0.7861547470092773,0.5968131422996521
1.0882725715637207,1.047785758972168,0.040486812591552734,0.7022665739059448,0.33333333333333337,0.8897223472595215,0.7864496111869812
1.1035693883895874,0.7881119251251221,0.31545746326446533,0.3570728898048401,0.16666666666666663,0.8085309267044067,0.46440503001213074
0.9957000017166138,1.1337306499481201,-0.13803064823150635,0.5054137110710144,0.5,1.15095055103302,0.6157016158103943
0.9787235260009766,0.8901326060295105,0.08859091997146606,0.560888946056366,0.8333333333333334,0.6704618334770203,0.728440523147583
1.269277811050415,0.8144263625144958,0.4548514485359192,0.3554508090019226,0.5,0.8191481828689575,0.4609595239162445
1.215524435043335,0.8864140510559082,0.32911038398742676,0.40296563506126404,0.33333333333333337,1.202004313468933,0.502281665802002
1.4537285566329956,0.8457449674606323,0.6079835891723633,0.42186439037323,0.5,0.6270460486412048,0.5987300872802734
1.0698697566986084,0.8597407341003418,0.2101290225982666,0.3833555579185486,0.33333333333333337,1.2877798080444336,0.4627518653869629
1.4842064380645752,0.5814334750175476,0.9027729630470276,0.46263617277145386,0.16666666666666663,0.8795819878578186,0.5317730903625488
1.320115089416504,0.8603891730308533,0.45972591638565063,0.6598060131072998,0.16666666666666663,1.2078839540481567,0.7398564219474792
1.4157637357711792,0.7308598756790161,0.6849038600921631,0.2850625514984131,0.33333333333333337,0.8409475684165955,0.3608473241329193
1.0232179164886475,1.1365755796432495,-0.11335766315460205,0.8171526789665222,0.5,0.6758856773376465,0.886716365814209
1.0088876485824585,1.2283401489257812,-0.21945250034332275,0.8005937933921814,0.5,0.9088301658630371,0.869281530380249
1.2511508464813232,1.2581068277359009,-0.006955981254577637,0.5633999109268188,0.5,1.1282634735107422,0.688164234161377
1.2982347011566162,0.8868775367736816,0.41135716438293457,0.43034419417381287,0.5,0.8197667598724365,0.5685281157493591
1.073796272277832,1.0289592742919922,0.044836997985839844,0.6265687942504883,0.6666666666666667,1.064812183380127,0.7096761465072632
1.2794288396835327,0.8677685260772705,0.4116603136062622,0.6543874740600586,0.5,1.101158857345581,0.7534067034721375
1.2692426443099976,1.1432979106903076,0.12594473361968994,0.7066001296043396,0.16666666666666663,0.9991304874420166,0.798492431640625
0.9084585905075073,1.238044261932373,-0.3295856714248657,0.6385853886604309,0.8333333333333334,0.8669043183326721,0.728731632232666
0.9773966670036316,1.0857685804367065,-0.10837191343307495,0.4781157374382019,0.5,1.1316312551498413,0.588602602481842
1.564200758934021,0.6623244881629944,0.9018762707710266,0.2434059977531433,0.33333333333333337,1.1529624462127686,0.3142024576663971
0.6967658996582031,1.428260326385498,-0.7314944267272949,0.5755488872528076,0.6666666666666667,0.9403306841850281,0.6266883611679077
0.7810923457145691,1.1863571405410767,-0.40526479482650757,0.5236027240753174,0.33333333333333337,1.1832162141799927,0.6377466320991516
1.0685524940490723,1.0415476560592651,0.02700483798980713,0.47504884004592896,0.6666666666666667,0.8742354512214661,0.5752803087234497
1.2524785995483398,0.8654108047485352,0.3870677947998047,0.563567042350769,0.33333333333333337,0.7800382971763611,0.6908010244369507
1.2658872604370117,0.9245740175247192,0.3413132429122925,0.3589169383049011,0.6666666666666667,0.8340578675270081,0.45188963413238525
0.7592688798904419,1.1046087741851807,-0.34533989429473877,0.44801992177963257,0.5,0.9170167446136475,0.534244954586029
0.9597373008728027,0.7775432467460632,0.1821940541267395,0.3853461444377899,0.16666666666666663,1.0680761337280273,0.4973413348197937
0.727888286113739,1.1257752180099487,-0.3978869318962097,0.43981480598449707,0.6666666666666667,1.0374048948287964,0.5035838484764099
0.9414041042327881,0.8416771292686462,0.09972697496414185,0.4657248854637146,0.6666666666666667,0.8998183608055115,0.5719441175460815
0.7993659973144531,0.9771431684494019,-0.17777717113494873,0.42914748191833496,0.6666666666666667,0.45694243907928467,0.4881143569946289
1.0352675914764404,0.9164965152740479,0.11877107620239258,0.42330002784729004,0.33333333333333337,0.4304473102092743,0.6613332629203796
0.6061834692955017,1.2939589023590088,-0.6877754330635071,0.5153154134750366,0.8333333333333334,1.0751346349716187,0.5355039238929749
1.1746686697006226,0.6963146924972534,0.47835397720336914,0.28156813979148865,0.33333333333333337,1.0154070854187012,0.395291268825531
0.7775460481643677,1.324425458908081,-0.5468794107437134,0.6110769510269165,0.16666666666666663,1.1822272539138794,0.708596408367157
0.7385606169700623,1.0349677801132202,-0.29640716314315796,0.3699429929256439,0.5,0.5543486475944519,0.3987419605255127
0.7201012372970581,0.3846214711666107,0.3354797661304474,0.2626727223396301,0.5,0.9183583855628967,0.4792974591255188
1.075067400932312,0.5275574922561646,0.5475099086761475,0.4083532691001892,0.5,1.2374794483184814,0.4722766876220703
1.0853629112243652,0.706407904624939,0.37895500659942627,0.6398831605911255,0.5,0.689978301525116,0.7278447151184082
0.8236131072044373,1.2713733911514282,-0.44776028394699097,0.7332872152328491,0.33333333333333337,1.0304501056671143,0.7881295084953308
0.3614094853401184,0.9187711477279663,-0.5573616623878479,0.5504230856895447,0.5,0.9780115485191345,0.6959296464920044
1.196954369544983,0.4933311343193054,0.7036232352256775,0.4375697076320648,0.0,0.8955177068710327,0.5063389539718628
0.594075083732605,0.9163975715637207,-0.3223224878311157,0.42087623476982117,0.33333333333333337,0.7913082242012024,0.5010370016098022
0.5612847805023193,1.0284709930419922,-0.46718621253967285,0.5294214487075806,0.5,1.029826045036316,0.6834702491760254
0.9222677946090698,0.6511718034744263,0.27109599113464355,0.5425021052360535,0.33333333333333337,0.7353442311286926,0.6813549399375916
1.1165380477905273,0.679524838924408,0.4370132088661194,0.34892821311950684,0.16666666666666663,0.7394270896911621,0.4451490342617035
0.7618817090988159,1.1560256481170654,-0.3941439390182495,0.5138108134269714,0.6666666666666667,0.811279833316803,0.5674470663070679
0.5626479983329773,1.5270016193389893,-0.964353621006012,0.6136560440063477,0.33333333333333337,0.8857269883155823,0.7397336959838867
0.7155370712280273,0.5903975963592529,0.12513947486877441,0.3607780933380127,0.5,0.6260083913803101,0.47776252031326294
0.5329424738883972,0.7823116183280945,-0.24936914443969727,0.424099862575531,0.5,1.3643321990966797,0.5094329714775085
0.42262721061706543,0.8682965040206909,-0.4456692934036255,0.3570851683616638,0.6666666666666667,1.050208568572998,0.48883193731307983
0.9203281402587891,0.6032556295394897,0.3170725107192993,0.27796417474746704,0.6666666666666667,1.0158172845840454,0.32959771156311035
0.752987265586853,0.9794402122497559,-0.22645294666290283,0.5178563594818115,0.6666666666666667,1.1246761083602905,0.6936297416687012
0.8483690023422241,0.5867828130722046,0.26158618927001953,0.22145721316337585,0.33333333333333337,1.326715111732483,0.2925962507724762
0.7397634983062744,0.7151769995689392,0.024586498737335205,0.23255440592765808,0.33333333333333337,0.7425415515899658,0.27636998891830444
0.24226319789886475,0.9107908606529236,-0.6685276627540588,0.5584403276443481,0.5,0.8235206007957458,0.6939798593521118
0.8354686498641968,0.8786807060241699,-0.043212056159973145,0.5001353621482849,0.6666666666666667,1.0165307521820068,0.5889478921890259
0.8639520406723022,0.8520404100418091,0.011911630630493164,0.38331136107444763,0.6666666666666667,1.5175126791000366,0.45268914103507996
0.7936091423034668,0.45117032527923584,0.34243881702423096,0.13243168592453003,0.8333333333333334,0.9365330338478088,0.22775278985500336
0.8305118083953857,0.9551534056663513,-0.12464159727096558,0.40856313705444336,0.5,0.7340524792671204,0.5244824886322021
1.2742760181427002,0.44780367612838745,0.8264723420143127,0.25656208395957947,0.33333333333333337,1.2577812671661377,0.3719412088394165
0.6520405411720276,0.5647894144058228,0.08725112676620483,0.2713472545146942,0.5,1.0179035663604736,0.3879612684249878
0.6390560865402222,0.24522261321544647,0.3938334733247757,0.07001831382513046,0.5,1.0161398649215698,0.13761505484580994
0.637291669845581,0.9355680346488953,-0.2982763648033142,0.5167011022567749,0.33333333333333337,0.8936362862586975,0.6034796237945557
1.1163302659988403,0.5530279874801636,0.5633022785186768,0.38804781436920166,0.5,1.0936998128890991,0.5177621245384216
0.9049409627914429,0.6491870284080505,0.25575393438339233,0.34664595127105713,0.6666666666666667,0.8477813601493835,0.4185291528701782
1.085964560508728,0.9466832876205444,0.1392812728881836,0.4107191264629364,0.8333333333333334,0.7922282814979553,0.5787936449050903
0.9955222010612488,1.0713317394256592,-0.0758095383644104,0.47307729721069336,0.33333333333333337,1.1144804954528809,0.6094608306884766
0.4916389584541321,1.1437830924987793,-0.6521441340446472,0.7381362915039062,0.33333333333333337,1.1132932901382446,0.809161365032196
1.1430535316467285,0.7300443649291992,0.4130091667175293,0.3264461159706116,0.6666666666666667,0.7492330074310303,0.45100387930870056
1.2896654605865479,0.8217506408691406,0.4679148197174072,0.5296303033828735,0.16666666666666663,0.7954469919204712,0.6283162832260132
0.7807504534721375,1.2000105381011963,-0.41926008462905884,0.666481614112854,0.6666666666666667,0.6890016198158264,0.695553183555603
1.0123851299285889,0.7731043696403503,0.23928076028823853,0.2874719500541687,0.5,1.191141128540039,0.4164711833000183
1.1001633405685425,0.9535102844238281,0.14665305614471436,0.384197473526001,0.16666666666666663,1.125108003616333,0.5132585763931274
1.244418978691101,0.7942845225334167,0.4501344561576843,0.8060611486434937,0.16666666666666663,0.9791027903556824,0.970319926738739
1.2511895895004272,0.685027003288269,0.5661625862121582,0.5289356708526611,0.6666666666666667,0.7069519758224487,0.6056456565856934
0.6338510513305664,0.9578731060028076,-0.3240220546722412,0.7156857848167419,0.33333333333333337,1.285019874572754,0.8200515508651733
0.5218342542648315,1.4585492610931396,-0.9367150068283081,0.7355205416679382,0.33333333333333337,1.0892627239227295,0.7784690856933594
0.5614911317825317,1.2546323537826538,-0.6931412220001221,0.7801780700683594,0.6666666666666667,1.1287400722503662,0.952531099319458
0.4670044779777527,1.1155636310577393,-0.6485591530799866,0.7100881934165955,0.8333333333333334,0.7670506238937378,0.8352373838424683
0.8200303316116333,0.8203327059745789,-0.00030237436294555664,0.48196372389793396,0.33333333333333337,0.9392660856246948,0.6262092590332031
0.934990406036377,1.0041074752807617,-0.06911706924438477,0.6924692392349243,0.5,0.9879940748214722,0.8242699503898621
1.2916245460510254,0.5957173705101013,0.6959071755409241,0.5092325210571289,0.6666666666666667,0.6370227336883545,0.6401604413986206
0.15932762622833252,1.976287603378296,-1.8169599771499634,0.858383059501648,1.0,0.7807838320732117,0.9784010648727417
1.8537157773971558,0.18576060235500336,1.6679551750421524,0.19649356603622437,0.16666666666666663,0.7276137471199036,0.2584327459335327
0.7703508138656616,1.2066855430603027,-0.4363347291946411,0.6679959297180176,0.5,1.2502201795578003,0.85789555311203
0.9754404425621033,0.9017941355705261,0.07364630699157715,0.6903223991394043,0.33333333333333337,1.373950481414795,0.9048210382461548
1.008600115776062,0.9639849066734314,0.044615209102630615,0.5887397527694702,0.33333333333333337,0.8444696664810181,0.6580710411071777
1.2189773321151733,0.9478693008422852,0.2711080312728882,0.4488648772239685,0.5,0.9199057221412659,0.5195276141166687
1.3693459033966064,0.8256961703300476,0.5436497330665588,0.5564407706260681,0.5,1.261580467224121,0.6565313339233398
1.3109911680221558,0.5772740244865417,0.733717143535614,0.33129364252090454,0.16666666666666663,0.6410276889801025,0.42559000849723816
1.6208162307739258,0.9426287412643433,0.6781874895095825,0.5251938104629517,0.5,1.0936965942382812,0.6887775659561157
1.2684214115142822,0.7549934387207031,0.5134279727935791,0.3988361954689026,0.5,1.0031479597091675,0.5003570318222046
0.127372607588768,1.4492676258087158,-1.3218950182199478,0.6962932348251343,0.6666666666666667,1.082121729850769,0.9003604650497437
1.7009586095809937,0.689807116985321,1.0111514925956726,0.2965242862701416,0.33333333333333337,1.1874306201934814,0.4396164119243622
0.727371096611023,1.0136244297027588,-0.28625333309173584,0.5283867716789246,0.33333333333333337,0.6319209933280945,0.619685173034668
1.6283358335494995,0.5908715724945068,1.0374642610549927,0.2590809464454651,0.16666666666666663,1.334294319152832,0.47333186864852905
1.1235547065734863,0.801520824432373,0.3220338821411133,0.5533782243728638,0.5,1.2899552583694458,0.659758448600769
0.7543014883995056,1.1839327812194824,-0.4296312928199768,0.4719393849372864,0.6666666666666667,1.4091416597366333,0.5388773083686829
0.5096925497055054,0.9977278113365173,-0.48803526163101196,0.511297345161438,0.5,0.9874215126037598,0.6577481031417847
0.7999857664108276,0.7363404035568237,0.0636453628540039,0.23034927248954773,0.5,0.6357313394546509,0.2832759916782379
1.3996461629867554,0.5853749513626099,0.8142712116241455,0.3083636462688446,0.33333333333333337,0.8745182752609253,0.411687433719635
0.707378625869751,0.6311436891555786,0.07623493671417236,0.34783992171287537,0.5,0.775587260723114,0.44464486837387085
0.3764612078666687,0.6184098720550537,-0.241948664188385,0.2685437798500061,0.33333333333333337,0.8658778071403503,0.4437119662761688
1.218186855316162,0.7708004713058472,0.44738638401031494,0.37452203035354614,0.5,1.0312858819961548,0.49682852625846863
0.5719556212425232,0.9312219023704529,-0.3592662811279297,0.4151853322982788,0.8333333333333334,0.7364700436592102,0.5397020578384399
1.225224256515503,0.8670001029968262,0.35822415351867676,0.39948853850364685,0.5,1.1488391160964966,0.5621205568313599
0.5823487639427185,1.2640233039855957,-0.6816745400428772,0.5554710626602173,0.8333333333333334,0.9389228224754333,0.5942294001579285
0.3395085036754608,0.9422199726104736,-0.6027114689350128,0.4065198600292206,0.5,1.117608904838562,0.6305646300315857
0.9713643789291382,0.3275876045227051,0.6437767744064331,0.21581082046031952,0.6666666666666667,1.0707968473434448,0.36301931738853455
0.2981167435646057,0.8795735836029053,-0.5814568400382996,0.4401978850364685,0.6666666666666667,1.1863441467285156,0.5062083005905151
0.29378366470336914,1.3253307342529297,-1.0315470695495605,0.7353153228759766,0.5,0.9737421274185181,0.9261466860771179
0.2776540517807007,1.5690311193466187,-1.291377067565918,0.7045677900314331,0.5,1.369667410850525,0.8196038603782654
0.9479703903198242,0.4085652232170105,0.5394051671028137,0.44143128395080566,0.0,0.976081371307373,0.539844274520874
0.9155499935150146,0.5548000931739807,0.36074990034103394,0.5018388032913208,0.5,1.029839277267456,0.5949606895446777
0.5592840313911438,0.6898038387298584,-0.1305198073387146,0.44788551330566406,0.8333333333333334,1.0655275583267212,0.5975836515426636
1.1131616830825806,0.4041210114955902,0.7090406715869904,0.4043441712856293,0.5,0.6782459020614624,0.5020644068717957
0.3200998306274414,0.9313839673995972,-0.6112841367721558,0.5743388533592224,0.6666666666666667,0.7119771838188171,0.7431925535202026
0.9577455520629883,0.15567336976528168,0.8020721822977066,0.09154075384140015,0.33333333333333337,0.7113718390464783,0.16612140834331512
0.623656153678894,0.8078222274780273,-0.1841660737991333,0.6604615449905396,0.5,0.7826711535453796,0.7924632430076599
0.5327761173248291,0.8314293622970581,-0.298653244972229,0.47939416766166687,0.5,1.067445993423462,0.6022336483001709
0.5339435338973999,0.7354959845542908,-0.20155245065689087,0.5167077779769897,0.6666666666666667,0.6310610175132751,0.6715152263641357
0.6902493238449097,0.9315146207809448,-0.24126529693603516,0.715070366859436,0.6666666666666667,0.6771891117095947,0.9098199605941772
0.3860935568809509,1.3722290992736816,-0.9861355423927307,0.820003867149353,0.6666666666666667,0.9277278780937195,0.9751375913619995
0.7851161956787109,0.48357558250427246,0.3015406131744385,0.34815818071365356,0.6666666666666667,0.6615497469902039,0.6271375417709351
0.5593756437301636,0.7751151919364929,-0.21573954820632935,0.502295970916748,0.6666666666666667,0.5136703252792358,0.7044147849082947
0.8640691637992859,0.7492863535881042,0.11478281021118164,0.400058388710022,0.5,0.8156552314758301,0.5976049900054932
0.8723339438438416,0.6286890506744385,0.24364489316940308,0.36154431104660034,0.5,1.0840026140213013,0.45828771591186523
0.3851417899131775,0.8652626276016235,-0.48012083768844604,0.4781099259853363,0.6666666666666667,0.8059014081954956,0.599175214767456
1.2503368854522705,0.7250268459320068,0.5253100395202637,0.4309687614440918,0.6666666666666667,1.0537738800048828,0.735019862651825
1.3007643222808838,0.5187398195266724,0.7820245027542114,0.2973945736885071,0.5,1.00335693359375,0.524164617061615
0.9097412824630737,0.8939585089683533,0.01578277349472046,0.6255369186401367,0.6666666666666667,0.43165454268455505,0.720125675201416
0.4258075952529907,1.2084128856658936,-0.7826052904129028,0.5727252960205078,0.5,0.8101214170455933,0.6261855363845825
0.42384856939315796,0.9030177593231201,-0.47916918992996216,0.348860502243042,0.33333333333333337,0.8926751017570496,0.3634834885597229
0.8727020025253296,1.3881338834762573,-0.5154318809509277,0.8692892789840698,0.33333333333333337,0.83674156665802,0.9326580762863159
0.9305297136306763,1.5875968933105469,-0.6570671796798706,0.769150972366333,0.5,0.4745734632015228,0.8274266123771667
1.641197919845581,0.883446216583252,0.7577517032623291,0.630111813545227,0.5,0.8194453716278076,0.7512483596801758
1.3095579147338867,1.0166088342666626,0.2929490804672241,0.4980390965938568,0.16666666666666663,0.9416932463645935,0.6301652193069458
1.1302248239517212,0.7191767692565918,0.4110480546951294,0.3031913936138153,0.5,1.1185623407363892,0.44486331939697266
1.1374382972717285,1.271361231803894,-0.13392293453216553,0.6657693386077881,0.6666666666666667,1.312639832496643,0.6864280104637146
1.18196439743042,1.0655802488327026,0.11638414859771729,0.6701032519340515,0.6666666666666667,1.1846635341644287,0.7415226697921753
0.9288510680198669,1.1616716384887695,-0.2328205704689026,0.5351653099060059,0.33333333333333337,1.1421352624893188,0.600560188293457
0.7736169695854187,1.6424932479858398,-0.8688762784004211,0.6135776042938232,0.6666666666666667,1.487123727798462,0.7592328786849976
0.31606531143188477,1.6022017002105713,-1.2861363887786865,0.8363892436027527,0.5,1.2335199117660522,0.9482936263084412
0.6210969686508179,1.558138132095337,-0.937041163444519,0.7127789855003357,0.6666666666666667,0.826995313167572,0.8260356187820435
1.6524653434753418,0.7465252876281738,0.905940055847168,0.46399158239364624,0.5,1.239843726158142,0.6093220114707947
1.3286757469177246,0.6238418817520142,0.7048338651657104,0.3436008095741272,0.16666666666666663,0.8768996596336365,0.4393399953842163
1.38247811794281,1.0827864408493042,0.29969167709350586,0.5366843938827515,0.6666666666666667,0.47338515520095825,0.6759809255599976
1.4177567958831787,1.3288865089416504,0.08887028694152832,0.8101003170013428,0.5,1.2916052341461182,0.9499715566635132
0.9268208742141724,1.5211317539215088,-0.5943108797073364,0.6837108135223389,0.8333333333333334,1.1323429346084595,0.699245810508728
1.4140756130218506,1.3067846298217773,0.10729098320007324,0.776401698589325,0.6666666666666667,0.7496114373207092,0.9378557205200195
0.9897729754447937,1.4244823455810547,-0.434709370136261,0.5706298351287842,0.5,0.8924594521522522,0.6446577310562134
0.9608777761459351,2.2413625717163086,-1.2804847955703735,0.9807995557785034,1.0,0.8357701301574707,0.9943947196006775
1.9372460842132568,1.3265721797943115,0.6106739044189453,0.7009471654891968,0.8333333333333334,1.070020079612732,0.8807021379470825
0.5116705298423767,1.3117308616638184,-0.8000603318214417,0.7417718172073364,0.8333333333333334,1.1225824356079102,0.8449900150299072
0.7192224264144897,0.9454963207244873,-0.22627389430999756,0.6510632038116455,0.33333333333333337,1.3392090797424316,0.7433794736862183
0.5521042346954346,1.0337799787521362,-0.48167574405670166,0.5761808753013611,1.0,1.136094093322754,0.6611137390136719
0.44765621423721313,1.3748862743377686,-0.9272300601005554,0.6981981992721558,0.8333333333333334,0.8982048630714417,0.7428227663040161
1.0805084705352783,0.5453260540962219,0.5351824164390564,0.5793173313140869,0.16666666666666663,1.1945730447769165,0.7186585664749146
0.8855822086334229,0.9533195495605469,-0.06773734092712402,0.5170104503631592,0.6666666666666667,0.6461434960365295,0.6789395809173584
1.0710976123809814,0.646691083908081,0.4244065284729004,0.32669374346733093,0.5,0.5689788460731506,0.4872032105922699
1.0094130039215088,0.8040480613708496,0.20536494255065918,0.45629262924194336,0.5,1.0685794353485107,0.5096499919891357
1.2053911685943604,0.4738304615020752,0.7315607070922852,0.5011082291603088,0.16666666666666663,0.8233656287193298,0.5951744914054871
1.063293695449829,0.86772620677948,0.19556748867034912,0.8149702548980713,0.6666666666666667,0.8809636831283569,0.8748667240142822
0.9340946078300476,0.6811933517456055,0.25290125608444214,0.578492283821106,0.0,0.7456750273704529,0.6731159090995789
1.1296451091766357,0.34338176250457764,0.7862633466720581,0.21993635594844818,0.33333333333333337,0.8883927464485168,0.40894266963005066
0.31739285588264465,0.6392214894294739,-0.3218286335468292,0.5769060850143433,0.6666666666666667,0.6678459048271179,0.6389390826225281
1.073149561882019,0.7167390584945679,0.35641050338745117,0.6658353209495544,0.5,0.9045935273170471,0.7439947128295898
0.46471554040908813,0.9774019122123718,-0.5126863718032837,0.7434923648834229,0.33333333333333337,0.9596951603889465,0.789221465587616
0.9706742167472839,0.6049481630325317,0.3657260537147522,0.4745748043060303,0.5,0.8148480653762817,0.5508217811584473
1.2294042110443115,0.41484224796295166,0.8145619630813599,0.43914446234703064,0.33333333333333337,1.164556860923767,0.528884768486023
0.7058796882629395,1.04450261592865,-0.33862292766571045,0.8145262598991394,0.33333333333333337,0.9629038572311401,0.8763770461082458
0.9763902425765991,0.42703670263290405,0.5493535399436951,0.49467676877975464,0.33333333333333337,0.8957157731056213,0.5832116007804871
0.8287836909294128,0.8788646459579468,-0.050080955028533936,0.5488312840461731,0.16666666666666663,1.1137278079986572,0.7590702772140503
0.8314919471740723,0.7188252210617065,0.11266672611236572,0.6260427236557007,0.6666666666666667,1.2325066328048706,0.7089363932609558
0.765835165977478,0.4951523244380951,0.27068284153938293,0.47970837354660034,0.16666666666666663,1.0253794193267822,0.6845273971557617
0.9477412700653076,0.8092950582504272,0.13844621181488037,0.30946749448776245,0.33333333333333337,0.999404788017273,0.45402130484580994
0.7432466745376587,1.4789836406707764,-0.7357369661331177,0.6579382419586182,0.5,1.3684566020965576,0.8107985258102417
0.8724523782730103,0.37566789984703064,0.4967844784259796,0.3140699863433838,0.6666666666666667,1.1654434204101562,0.5119829773902893
0.8915815353393555,0.7526365518569946,0.13894498348236084,0.3887048661708832,0.8333333333333334,1.0821300745010376,0.6444394588470459
0.9579951167106628,1.1942037343978882,-0.23620861768722534,0.5951830744743347,0.8333333333333334,1.2982184886932373,0.7577241659164429
0.5037956237792969,0.7553589344024658,-0.25156331062316895,0.3825797736644745,0.8333333333333334,1.1737207174301147,0.6820645332336426
0.532559871673584,1.4910043478012085,-0.9584444761276245,0.8357114195823669,0.6666666666666667,1.0843234062194824,0.9313981533050537
1.2419912815093994,1.0098494291305542,0.23214185237884521,0.5395511388778687,0.33333333333333337,0.8421822786331177,0.6929528117179871
1.2774580717086792,1.2818567752838135,-0.004398703575134277,0.5423038005828857,0.5,0.5833866000175476,0.5837974548339844
0.9969603419303894,1.04225754737854,-0.045297205448150635,0.593896746635437,0.8333333333333334,0.8504579663276672,0.6929296255111694
1.7855384349822998,0.761126697063446,1.0244117379188538,0.429055780172348,0.5,0.7192198634147644,0.594046950340271
0.8383554220199585,1.7915477752685547,-0.9531923532485962,0.6625756621360779,0.5,0.8227766752243042,0.7509483098983765
1.691659927368164,0.7004241943359375,0.9912357330322266,0.39760422706604004,0.5,1.0220643281936646,0.549665093421936
0.5945778489112854,1.3819078207015991,-0.7873299717903137,0.6130780577659607,0.6666666666666667,0.586905300617218,0.6989135146141052
1.4695342779159546,0.49017104506492615,0.9793632328510284,0.19147467613220215,0.16666666666666663,0.9815104603767395,0.30135810375213623
0.9965291023254395,1.0602463483810425,-0.06371724605560303,0.7025873064994812,0.33333333333333337,1.2195969820022583,0.7951890826225281
1.3152016401290894,1.6174166202545166,-0.30221498012542725,0.6202105283737183,0.5,1.2016568183898926,0.7555736303329468
1.1944149732589722,0.5880049467086792,0.606410026550293,0.3371674716472626,0.8333333333333334,0.7407370805740356,0.46954530477523804
0.7569153308868408,1.429413080215454,-0.6724977493286133,0.7166603803634644,0.33333333333333337,0.7955420613288879,0.8332509398460388
0.950008749961853,0.8705927729606628,0.07941597700119019,0.39626818895339966,0.5,1.0074524879455566,0.6439505219459534
0.8995124101638794,1.0936329364776611,-0.19412052631378174,0.47602805495262146,0.5,0.6864939332008362,0.560884416103363
0.9612671136856079,1.1576082706451416,-0.1963411569595337,0.7852766513824463,0.16666666666666663,0.4224448502063751,0.8801562190055847
1.1540316343307495,0.7659344673156738,0.3880971670150757,0.4135373532772064,0.5,0.5525410175323486,0.6030880212783813
1.083401083946228,0.7562658190727234,0.32713526487350464,0.4844280183315277,0.8333333333333334,1.1905280351638794,0.6601014137268066
0.5773125886917114,1.213172435760498,-0.6358598470687866,0.5867599844932556,0.16666666666666663,1.209510326385498,0.7430355548858643
1.267035722732544,0.8257154822349548,0.4413202404975891,0.3783939480781555,0.5,1.177783727645874,0.6516979932785034
0.7659400701522827,1.0602210760116577,-0.294281005859375,0.5562529563903809,0.16666666666666663,0.7650864720344543,0.7106155753135681
0.4953007698059082,1.236047625541687,-0.7407468557357788,0.6288663148880005,0.5,0.9503791928291321,0.860249400138855
1.2144030332565308,0.9827797412872314,0.23162329196929932,0.5567358136177063,0.6666666666666667,0.46091049909591675,0.7781424522399902
0.8660308122634888,0.9033073782920837,-0.03727656602859497,0.4277224540710449,0.6666666666666667,1.1977463960647583,0.5377594232559204
1.1619114875793457,0.9794120788574219,0.18249940872192383,0.6233830451965332,0.5,0.8262075185775757,0.7463603019714355
0.9197219610214233,0.7220678329467773,0.197654128074646,0.47284504771232605,0.6666666666666667,0.9545212984085083,0.731063961982727
0.7714331150054932,0.7973811030387878,-0.025947988033294678,0.40881451964378357,0.8333333333333334,0.7292637228965759,0.6010569334030151
1.4444040060043335,0.7254129648208618,0.7189910411834717,0.4628622531890869,0.16666666666666663,1.3213064670562744,0.7192396521568298
0.9666829109191895,0.586820125579834,0.37986278533935547,0.3467305302619934,0.6666666666666667,0.8117575645446777,0.48503682017326355
0.7017428874969482,0.9128636121749878,-0.21112072467803955,0.43703722953796387,0.33333333333333337,1.056827187538147,0.6512834429740906
1.1584886312484741,0.9737095832824707,0.18477904796600342,0.6232175230979919,0.5,0.4643809497356415,0.7768063545227051
0.7579562664031982,0.978911280632019,-0.2209550142288208,0.5355548858642578,0.6666666666666667,0.7480624914169312,0.7965019941329956
0.3931443691253662,1.2440581321716309,-0.8509137630462646,0.6761540770530701,0.5,1.1263363361358643,0.9197482466697693
0.6575860977172852,0.9457658529281616,-0.28817975521087646,0.46096107363700867,0.6666666666666667,0.5529043078422546,0.7120501399040222
0.7272348403930664,0.6087504625320435,0.11848437786102295,0.4131642282009125,0.5,1.0990530252456665,0.5386965274810791
0.9216131567955017,0.49050378799438477,0.43110936880111694,0.42142531275749207,0.8333333333333334,0.7920395731925964,0.5423169136047363
0.5678160190582275,0.4539029598236084,0.11391305923461914,0.26880037784576416,0.5,1.1203348636627197,0.43086692690849304
0.6481784582138062,1.0174412727355957,-0.36926281452178955,0.5756235122680664,0.33333333333333337,0.9664127230644226,0.7583416700363159
0.3615400791168213,0.7708472013473511,-0.4093071222305298,0.4224911630153656,0.8333333333333334,0.8557783961296082,0.6597160696983337
0.4506166875362396,0.4581305682659149,-0.007513880729675293,0.3108091354370117,0.5,0.9691280722618103,0.4829213619232178
0.8026918172836304,0.6319484114646912,0.1707434058189392,0.3471483588218689,0.5,1.363826870918274,0.5679605603218079
0.8654407262802124,0.9281808733940125,-0.06274014711380005,0.5282758474349976,0.8333333333333334,0.9035359621047974,0.6539167165756226
0.6736925840377808,1.553696632385254,-0.8800040483474731,0.7653273344039917,0.6666666666666667,,0.945563018321991
0.7128899097442627,1.261014699935913,-0.5481247901916504,0.6553077101707458,0.6666666666666667,,0.7671637535095215
0.8815531730651855,0.6812856197357178,0.20026755332946777,0.49738430976867676,0.33333333333333337,,0.629500687122345
1.4223427772521973,0.7072686553001404,0.7150741219520569,0.34050464630126953,0.33333333333333337,,0.5905196666717529
0.5976247787475586,1.1364805698394775,-0.538855791091919,0.44081243872642517,0.5,,0.5603360533714294
1.0439324378967285,0.8883936405181885,0.15553879737854004,0.5634849071502686,0.5,,0.6216028332710266
0.9287314414978027,1.3613032102584839,-0.43257176876068115,0.7680835723876953,0.5,,0.8762065768241882
1.3064035177230835,0.4997634291648865,0.806640088558197,0.2561459541320801,0.33333333333333337,,0.35332930088043213
0.9800635576248169,1.0794694423675537,-0.09940588474273682,0.6507141590118408,0.16666666666666663,,0.709972083568573
1.3345303535461426,0.7702498435974121,0.5642805099487305,0.34307584166526794,0.5,,0.46158933639526367


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/symm_kl_120/no_attn_ent/GNNExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
1.5991133451461792,0.27899378538131714,1.320119559764862,0.1499069333076477,0.6666666666666667,0.31904444098472595,0.2705479860305786
1.1997369527816772,0.1743035763502121,1.0254333764314651,0.1065952405333519,0.6666666666666667,0.2130431979894638,0.22725746035575867
1.1856482028961182,0.20026487112045288,0.9853833317756653,0.1188124418258667,0.6666666666666667,0.3076304495334625,0.26415807008743286
1.5005306005477905,0.1304088830947876,1.370121717453003,0.09775175899267197,0.6666666666666667,0.8372337222099304,0.23031708598136902
1.037807583808899,0.25915732979774475,0.7786502540111542,0.10846583545207977,0.33333333333333337,0.8273122310638428,0.24412068724632263
1.276649832725525,0.2822321057319641,0.9944177269935608,0.15073606371879578,0.6666666666666667,0.4810570776462555,0.3011510372161865
1.0916836261749268,0.20200997591018677,0.88967365026474,0.0833316445350647,0.8333333333333334,0.5478357076644897,0.17859050631523132
0.6826685667037964,0.47204357385635376,0.21062499284744263,0.27802565693855286,0.6666666666666667,1.0019748210906982,0.47062525153160095
1.2573435306549072,0.29357922077178955,0.9637643098831177,0.1546129584312439,0.33333333333333337,0.963602602481842,0.33845457434654236
0.7293950915336609,0.8066085577011108,-0.07721346616744995,0.6005740165710449,0.6666666666666667,0.9072189331054688,0.8018420934677124
0.47241753339767456,0.6692237854003906,-0.19680625200271606,0.4475584626197815,0.33333333333333337,0.3778333067893982,0.6289317607879639
0.831795871257782,0.365079402923584,0.466716468334198,0.26353877782821655,0.5,0.3746686577796936,0.5110782384872437
1.1889550685882568,0.27134284377098083,0.917612224817276,0.1876673400402069,0.5,0.8695711493492126,0.360004186630249
1.2273964881896973,0.34031790494918823,0.887078583240509,0.22857186198234558,0.5,0.6523861885070801,0.40998518466949463
1.2277333736419678,0.54859858751297,0.6791347861289978,0.349151074886322,0.6666666666666667,0.8298312425613403,0.4629518687725067
0.9753680229187012,0.6506689786911011,0.3246990442276001,0.3916029930114746,0.33333333333333337,0.9495263695716858,0.5116472244262695
1.3237628936767578,0.8142333030700684,0.5095295906066895,0.5737712383270264,0.33333333333333337,0.7987607717514038,0.7012523412704468
1.6813844442367554,0.6762323379516602,1.0051521062850952,0.5069772005081177,0.16666666666666663,0.31141191720962524,0.6035869121551514
1.8748970031738281,0.654617428779602,1.220279574394226,0.5507924556732178,0.33333333333333337,0.9141743779182434,0.643114447593689
1.6065149307250977,0.7857421636581421,0.8207727670669556,0.49825912714004517,0.5,0.8896715641021729,0.5600696802139282
1.4916505813598633,0.8785432577133179,0.6131073236465454,0.38260406255722046,0.5,0.8253597617149353,0.46348464488983154
1.5699975490570068,0.7384648323059082,0.8315327167510986,0.2954273819923401,0.6666666666666667,0.6610444784164429,0.4260282516479492
1.5189965963363647,0.9243525266647339,0.5946440696716309,0.42419523000717163,0.5,0.502460777759552,0.608479917049408
1.4030177593231201,0.9396764039993286,0.4633413553237915,0.38928693532943726,0.6666666666666667,0.6092879176139832,0.5400906205177307
1.607743740081787,0.8362754583358765,0.7714682817459106,0.46199512481689453,0.16666666666666663,0.5282159447669983,0.5762130618095398
1.3761727809906006,0.7729262113571167,0.6032465696334839,0.32171630859375,0.6666666666666667,0.5546090006828308,0.47543200850486755
1.3937084674835205,0.7655930519104004,0.6281154155731201,0.30217787623405457,0.33333333333333337,0.2958435118198395,0.4460716247558594
1.496321678161621,0.6963547468185425,0.7999669313430786,0.25418147444725037,0.33333333333333337,0.5539913773536682,0.3727283477783203
1.3784589767456055,0.6173632144927979,0.7610957622528076,0.2553198039531708,0.6666666666666667,0.5949360132217407,0.39005452394485474
1.4555625915527344,0.695833683013916,0.7597289085388184,0.2720378339290619,0.5,0.842502772808075,0.426856130361557
1.2244913578033447,0.61015385389328,0.6143375039100647,0.2791447043418884,0.5,0.5935344696044922,0.3936535716056824
1.4885791540145874,0.6249808669090271,0.8635982871055603,0.23968550562858582,0.5,0.46208417415618896,0.3677910268306732
1.2807239294052124,0.6654782295227051,0.6152456998825073,0.306640625,0.6666666666666667,0.5093903541564941,0.45933613181114197
1.350770354270935,0.6713117361068726,0.6794586181640625,0.27143096923828125,0.5,0.7349907755851746,0.388963907957077
1.0373382568359375,0.8180670738220215,0.21927118301391602,0.3509009778499603,0.8333333333333334,0.5756734013557434,0.532700777053833
1.1945700645446777,0.7628999948501587,0.43167006969451904,0.32640576362609863,0.6666666666666667,0.5161951780319214,0.4623703360557556
1.475048542022705,0.6126132011413574,0.8624353408813477,0.24824808537960052,0.5,0.3137289881706238,0.40859395265579224
1.2703170776367188,0.6935125589370728,0.576804518699646,0.29310572147369385,0.33333333333333337,0.8576138615608215,0.4537358283996582
1.235054612159729,0.7421042323112488,0.4929503798484802,0.297446608543396,0.33333333333333337,0.40892714262008667,0.4301753044128418
1.2409772872924805,0.7243646383285522,0.5166126489639282,0.29608863592147827,0.33333333333333337,0.7250077128410339,0.4585595726966858
1.0278406143188477,0.7204813957214355,0.3073592185974121,0.3309325873851776,0.8333333333333334,0.5969144105911255,0.518161416053772
1.333118200302124,0.637667179107666,0.695451021194458,0.25551509857177734,0.5,0.5569832921028137,0.37971144914627075
1.165529489517212,0.6980292201042175,0.4675002694129944,0.3459289073944092,0.33333333333333337,0.6143256425857544,0.5225574374198914
1.174188256263733,0.7026991248130798,0.4714891314506531,0.33832430839538574,0.33333333333333337,0.7802882194519043,0.520962119102478
1.1011247634887695,0.7389280796051025,0.362196683883667,0.34876736998558044,0.5,0.6504923701286316,0.495431125164032
1.2577333450317383,0.6780044436454773,0.579728901386261,0.3217993676662445,0.5,0.6147511601448059,0.5156008005142212
1.4704487323760986,0.794320821762085,0.6761279106140137,0.3832796514034271,0.33333333333333337,0.4152558445930481,0.547019898891449
1.408665657043457,0.8479737043380737,0.5606919527053833,0.4173060357570648,0.16666666666666663,0.6770851016044617,0.5736603736877441
1.2637193202972412,0.8553996086120605,0.40831971168518066,0.3935936391353607,0.33333333333333337,0.6896386742591858,0.554905354976654
1.270808219909668,0.8434082865715027,0.4273999333381653,0.44865521788597107,0.5,0.47833845019340515,0.5981853604316711
1.2109143733978271,0.8611201047897339,0.34979426860809326,0.4387814402580261,0.5,1.1342014074325562,0.5835423469543457
1.079409122467041,0.7497506141662598,0.32965850830078125,0.3757259249687195,0.6666666666666667,0.3841026723384857,0.5862180590629578
1.16546630859375,0.5832639932632446,0.5822023153305054,0.3072645366191864,0.5,0.5430656671524048,0.5131958723068237
1.0349736213684082,0.6507123112678528,0.3842613101005554,0.31574010848999023,0.5,0.8213932514190674,0.5221080183982849
0.9824550151824951,0.6409778594970703,0.3414771556854248,0.3169807195663452,0.33333333333333337,0.9337634444236755,0.5153805017471313
1.25456702709198,0.4384025037288666,0.8161645233631134,0.2038922756910324,0.33333333333333337,0.9254471659660339,0.3523373305797577
1.1319115161895752,0.6046240329742432,0.527287483215332,0.30238986015319824,0.33333333333333337,0.8672455549240112,0.45384618639945984
1.1115632057189941,0.5525655150413513,0.5589976906776428,0.24408893287181854,0.33333333333333337,0.6116299629211426,0.3390136659145355
1.2274062633514404,0.4628244638442993,0.7645817995071411,0.18534539639949799,0.16666666666666663,1.1058281660079956,0.2884005010128021
1.1324577331542969,0.5834376215934753,0.5490201115608215,0.24825040996074677,0.33333333333333337,1.2791630029678345,0.392849326133728
1.1569619178771973,0.6522511839866638,0.5047107338905334,0.3243360221385956,0.16666666666666663,0.9319002628326416,0.48469528555870056
1.300770878791809,0.6555246114730835,0.6452462673187256,0.2960593104362488,0.5,0.31306183338165283,0.4906291365623474
0.4557986855506897,0.17635898292064667,0.27943970263004303,0.5196289420127869,0.5,1.0529460906982422,0.627394437789917
0.42994481325149536,0.1750287115573883,0.25491610169410706,0.6778484582901001,0.5,0.8192250728607178,0.7766887545585632
0.6790475845336914,0.3216218650341034,0.357425719499588,0.5388465523719788,0.5,0.8597535490989685,0.6499691009521484
0.6513686180114746,0.24237434566020966,0.40899427235126495,0.5634866952896118,0.6666666666666667,0.5169364213943481,0.6545712947845459
0.52865070104599,0.3390577733516693,0.18959292769432068,0.7705309391021729,0.6666666666666667,0.5442741513252258,0.8418936729431152
0.5238736271858215,0.310028076171875,0.21384555101394653,0.7036775350570679,0.6666666666666667,1.0402623414993286,0.7858774065971375
0.6170536279678345,0.29109713435173035,0.3259564936161041,0.515296220779419,0.5,1.3649780750274658,0.5960511565208435
0.2797917127609253,0.37211474776268005,-0.09232303500175476,0.7322811484336853,0.6666666666666667,1.2187330722808838,0.8130154609680176
0.44016021490097046,0.28003162145614624,0.16012859344482422,0.5949997305870056,0.33333333333333337,1.4209424257278442,0.6877549886703491
0.4738110899925232,0.28414857387542725,0.18966251611709595,0.6174423694610596,0.5,0.8172309398651123,0.7266130447387695
0.3888143002986908,0.46806249022483826,-0.07924818992614746,0.7609402537345886,0.33333333333333337,0.9159801006317139,0.8280295133590698
0.6543641686439514,0.37156426906585693,0.2827998995780945,0.6660646200180054,0.33333333333333337,0.9750034809112549,0.7476656436920166
0.5268497467041016,0.46329793334007263,0.06355181336402893,0.5718348026275635,0.33333333333333337,0.9379915595054626,0.6866633296012878
0.4885513186454773,0.3145444989204407,0.17400681972503662,0.5526676774024963,0.6666666666666667,0.8256067633628845,0.6615480184555054
0.7725881338119507,0.36005792021751404,0.41253021359443665,0.5512061715126038,0.33333333333333337,0.7878192067146301,0.6497054696083069
0.5735782384872437,0.3535538613796234,0.22002437710762024,0.6379655599594116,0.6666666666666667,0.8790231347084045,0.7282073497772217
0.6972405314445496,0.4013180136680603,0.29592251777648926,0.6751922965049744,0.33333333333333337,0.49783673882484436,0.7519733905792236
0.6072131395339966,0.35263627767562866,0.2545768618583679,0.6062891483306885,0.5,0.7224050760269165,0.7147693037986755
0.7600479125976562,0.5077201128005981,0.2523277997970581,0.6466906070709229,0.5,1.2082479000091553,0.7374939322471619
0.6413530707359314,0.4842061400413513,0.15714693069458008,0.5929609537124634,0.33333333333333337,0.7641320824623108,0.6866173148155212
0.44367048144340515,0.4162975549697876,0.027372926473617554,0.6995019316673279,0.16666666666666663,1.231660008430481,0.7791898250579834
1.113656997680664,0.4168011546134949,0.6968558430671692,0.7600530385971069,0.33333333333333337,1.112867832183838,0.8350253105163574
0.5519095659255981,0.5871371030807495,-0.03522753715515137,0.4980210065841675,0.8333333333333334,0.31632494926452637,0.5641021728515625
1.084519386291504,0.2910519242286682,0.7934674620628357,0.4627911448478699,0.33333333333333337,0.39869827032089233,0.5257313847541809
1.1952816247940063,0.4434860348701477,0.7517955899238586,0.552969753742218,0.33333333333333337,0.7466193437576294,0.6655115485191345
0.7774559855461121,0.6022748947143555,0.1751810908317566,0.39780911803245544,0.33333333333333337,1.1465542316436768,0.5070266127586365
0.5949487090110779,0.6114478707313538,-0.01649916172027588,0.3043210208415985,0.8333333333333334,1.1802197694778442,0.3834937512874603
0.8077572584152222,0.5173594951629639,0.2903977632522583,0.3577134311199188,0.16666666666666663,0.345058411359787,0.45710286498069763
1.1621798276901245,0.5145336985588074,0.6476461291313171,0.4210532307624817,0.5,0.727107584476471,0.5066754221916199
1.166625738143921,0.438953161239624,0.7276725769042969,0.3625231683254242,0.6666666666666667,1.0745735168457031,0.5035061240196228
1.1339988708496094,0.42618924379348755,0.7078096270561218,0.39131999015808105,0.33333333333333337,1.0555779933929443,0.4870360493659973
1.3246997594833374,0.46083831787109375,0.8638614416122437,0.36958807706832886,0.6666666666666667,0.8038472533226013,0.49563711881637573
1.2472202777862549,0.520161509513855,0.7270587682723999,0.32432594895362854,0.16666666666666663,0.657932698726654,0.44109198451042175
1.2392563819885254,0.5023149847984314,0.736941397190094,0.40651604533195496,0.5,0.7814973592758179,0.5720816254615784
1.241971492767334,0.5907855033874512,0.6511859893798828,0.43946385383605957,0.6666666666666667,0.812076210975647,0.6239787936210632
1.2939168214797974,0.43757566809654236,0.856341153383255,0.33702683448791504,0.5,0.37748780846595764,0.5306974053382874
1.0055549144744873,0.528960108757019,0.47659480571746826,0.3490341901779175,0.33333333333333337,0.8501683473587036,0.502554178237915
1.2292511463165283,0.42089760303497314,0.8083535432815552,0.29607605934143066,0.5,1.2301628589630127,0.46502336859703064
1.1977667808532715,0.3486686646938324,0.8490981161594391,0.2724926471710205,0.33333333333333337,0.8100698590278625,0.39704322814941406
1.2084914445877075,0.381375789642334,0.8271156549453735,0.26702141761779785,0.33333333333333337,1.2299494743347168,0.418760746717453
1.1399579048156738,0.5903143882751465,0.5496435165405273,0.37009358406066895,0.5,0.8842174410820007,0.45329198241233826
1.0201398134231567,0.40395230054855347,0.6161875128746033,0.32253095507621765,0.5,1.076780915260315,0.41594505310058594
1.3548457622528076,0.3921585977077484,0.9626871645450592,0.21783137321472168,0.16666666666666663,0.9588401317596436,0.3702169358730316
1.2579164505004883,0.549679160118103,0.7082372903823853,0.29063743352890015,0.33333333333333337,0.7460744976997375,0.39879798889160156
1.3408639430999756,0.661027193069458,0.6798367500305176,0.313640296459198,0.33333333333333337,0.8084583878517151,0.4587443768978119
0.39213404059410095,0.1336362659931183,0.25849777460098267,0.1315740942955017,0.6666666666666667,1.1109590530395508,0.26273658871650696
0.35616612434387207,0.15294547379016876,0.2032206505537033,0.12166967242956161,0.6666666666666667,1.2378261089324951,0.23666100203990936
0.3255455195903778,0.15243884921073914,0.17310667037963867,0.15029117465019226,0.8333333333333334,1.0592600107192993,0.25017282366752625
0.15726101398468018,0.17366914451122284,-0.016408130526542664,0.16357257962226868,0.6666666666666667,1.1192947626113892,0.2839554250240326
0.5227034091949463,0.17333810031414032,0.34936530888080597,0.1175459623336792,0.6666666666666667,1.236053466796875,0.21299855411052704
0.5306081771850586,0.15416757762432098,0.3764405995607376,0.1456979364156723,0.16666666666666663,1.3442133665084839,0.2207718789577484
0.5693765878677368,0.15364255011081696,0.41573403775691986,0.1635100543498993,0.33333333333333337,0.6116523146629333,0.20213989913463593
0.47311949729919434,0.23099306225776672,0.2421264350414276,0.18045853078365326,0.6666666666666667,0.790767252445221,0.2464723289012909
0.7651981115341187,0.5056074857711792,0.25959062576293945,0.47863540053367615,0.33333333333333337,0.910352885723114,0.5841339826583862
0.8731201887130737,0.567629337310791,0.3054908514022827,0.3933902680873871,0.16666666666666663,0.9941685199737549,0.48257750272750854
0.8372817039489746,0.6003326177597046,0.23694908618927002,0.3830040395259857,0.33333333333333337,0.6436931490898132,0.4732813537120819
0.8431198596954346,0.6621948480606079,0.18092501163482666,0.4251386821269989,0.33333333333333337,0.32979702949523926,0.5263156890869141
0.728386402130127,0.6175262928009033,0.11086010932922363,0.32398760318756104,0.16666666666666663,0.3477310538291931,0.40269607305526733
1.2489120960235596,0.5581885576248169,0.6907235383987427,0.29091477394104004,0.16666666666666663,0.3284291923046112,0.3883934020996094
1.8100833892822266,0.4241679608821869,1.3859154284000397,0.21914957463741302,0.16666666666666663,0.69875568151474,0.2958924174308777
2.0016000270843506,0.5819028615951538,1.4196971654891968,0.3063710331916809,0.16666666666666663,0.5891106724739075,0.4157814383506775
1.7228931188583374,0.6951427459716797,1.0277503728866577,0.33388733863830566,0.5,0.8882544636726379,0.4275493323802948
1.6185388565063477,0.4056745171546936,1.212864339351654,0.16351768374443054,0.0,0.9316515922546387,0.2541007101535797
1.449472188949585,0.6379004716873169,0.8115717172622681,0.2709842622280121,0.16666666666666663,0.7791191935539246,0.40780919790267944
1.7748420238494873,0.41733622550964355,1.3575057983398438,0.21340548992156982,0.33333333333333337,0.3726364076137543,0.3640500009059906
1.2799752950668335,0.6143183708190918,0.6656569242477417,0.3178865611553192,0.0,0.7434239983558655,0.5129215121269226
1.5218204259872437,0.37967151403427124,1.1421489119529724,0.1763719916343689,0.16666666666666663,0.7907362580299377,0.3343747556209564
1.323574423789978,0.3321589231491089,0.9914155006408691,0.1745973825454712,0.33333333333333337,0.623746395111084,0.309762567281723
1.042273759841919,0.4178506135940552,0.6244231462478638,0.2449685037136078,0.5,1.0516690015792847,0.4117926359176636
1.29770827293396,0.46029943227767944,0.8374088406562805,0.2816070020198822,0.6666666666666667,0.5473862886428833,0.5234198570251465
1.381983995437622,0.5733019113540649,0.8086820840835571,0.36201661825180054,0.5,0.40037041902542114,0.6385663151741028
1.4396169185638428,0.7382089495658875,0.7014079689979553,0.4312840402126312,0.5,1.2916860580444336,0.6468839645385742
1.2787237167358398,0.8664488196372986,0.41227489709854126,0.46807861328125,0.6666666666666667,1.0801368951797485,0.6495442390441895
1.419150710105896,0.8341082334518433,0.5850424766540527,0.42324620485305786,0.5,0.4561798870563507,0.6011923551559448
1.4645494222640991,0.8202979564666748,0.6442514657974243,0.4067873954772949,0.33333333333333337,0.49317577481269836,0.6238290071487427
1.2664097547531128,0.1477925330400467,1.118617221713066,0.3570075035095215,0.16666666666666663,0.8508478999137878,0.4665520191192627
1.0660414695739746,0.14994649589061737,0.9160949736833572,0.346224308013916,0.5,0.8408336639404297,0.44588327407836914
1.251112461090088,0.16986386477947235,1.0812485963106155,0.4118267893791199,0.33333333333333337,0.870028018951416,0.5067976713180542
1.098624587059021,0.2652088403701782,0.8334157466888428,0.43580445647239685,0.6666666666666667,1.074997901916504,0.5092654228210449
0.9591139554977417,0.336840957403183,0.6222729980945587,0.29540517926216125,0.5,1.0202287435531616,0.35862216353416443
1.0689215660095215,0.37610411643981934,0.6928174495697021,0.29995492100715637,0.16666666666666663,0.8901194930076599,0.3860388696193695
1.0172721147537231,0.48876723647117615,0.528504878282547,0.35349711775779724,0.5,1.2502082586288452,0.4672481417655945
1.1156742572784424,0.6281256675720215,0.4875485897064209,0.5147689580917358,0.16666666666666663,1.3039250373840332,0.6106196641921997
0.9907553195953369,0.5805931091308594,0.41016221046447754,0.5376569628715515,0.5,0.881342887878418,0.6237462759017944
0.8965727686882019,0.6239294409751892,0.2726433277130127,0.4938250780105591,0.33333333333333337,0.9956044554710388,0.5977227687835693
0.7682338953018188,0.8296770453453064,-0.06144315004348755,0.5138934850692749,0.33333333333333337,0.6716344356536865,0.6609303951263428
1.1501818895339966,0.601952850818634,0.5482290387153625,0.4172207713127136,0.33333333333333337,1.0228090286254883,0.492550253868103
1.2102850675582886,0.8878247737884521,0.3224602937698364,0.6696080565452576,0.8333333333333334,0.17802320420742035,0.7610206604003906
1.4273202419281006,0.7168976664543152,0.7104225754737854,0.5279783606529236,0.16666666666666663,0.8550191521644592,0.6276198625564575
1.3636035919189453,0.7827839851379395,0.5808196067810059,0.6239087581634521,0.33333333333333337,0.7130647301673889,0.7261594533920288
1.3058394193649292,0.7030954360961914,0.6027439832687378,0.4790233075618744,0.16666666666666663,0.8700247406959534,0.6389793753623962
1.2511355876922607,0.63472580909729,0.6164097785949707,0.4520813226699829,0.0,0.6746315956115723,0.6173147559165955
1.162710189819336,0.6469152569770813,0.5157949328422546,0.4503699243068695,0.33333333333333337,0.927914023399353,0.6496413946151733
1.0632480382919312,0.7061296701431274,0.3571183681488037,0.4611147344112396,0.16666666666666663,0.886528491973877,0.7128645777702332
0.8270315527915955,0.8089809417724609,0.01805061101913452,0.5299293398857117,0.6666666666666667,0.6751227378845215,0.7666091918945312
1.1894515752792358,0.5605896711349487,0.6288619041442871,0.3017270267009735,0.33333333333333337,0.7725715041160583,0.5396511554718018
1.0883234739303589,0.6766729354858398,0.41165053844451904,0.3476264476776123,0.16666666666666663,0.7138109803199768,0.5644199848175049
1.1800886392593384,0.6846578121185303,0.4954308271408081,0.40206417441368103,0.5,0.6714547276496887,0.607001543045044
1.2851938009262085,0.8468459844589233,0.43834781646728516,0.4765436053276062,0.16666666666666663,0.48748135566711426,0.6164567470550537
1.4553351402282715,0.6047070026397705,0.850628137588501,0.2671302258968353,0.33333333333333337,0.38130366802215576,0.38120517134666443
1.813435435295105,0.7969366908073425,1.0164987444877625,0.377140611410141,0.5,1.1645042896270752,0.5037880539894104
1.8768162727355957,0.8156023025512695,1.0612139701843262,0.3501454293727875,0.33333333333333337,0.8628174066543579,0.4970014989376068
1.4502227306365967,0.8400341868400574,0.6101885437965393,0.4102228283882141,0.5,1.259013295173645,0.5512862801551819
1.524958610534668,0.7057552337646484,0.8192033767700195,0.3241869807243347,0.33333333333333337,1.0502676963806152,0.4540463387966156
0.2167278230190277,0.17634043097496033,0.04038739204406738,0.2780638039112091,0.6666666666666667,1.147965669631958,0.4873914420604706
0.37331876158714294,0.1793239414691925,0.19399482011795044,0.31614571809768677,0.33333333333333337,0.9488303661346436,0.5115050077438354
0.39105817675590515,0.11423113942146301,0.27682703733444214,0.29088157415390015,0.16666666666666663,0.4134121835231781,0.44343945384025574
0.19849035143852234,0.2196030616760254,-0.021112710237503052,0.2577168643474579,0.6666666666666667,0.8802383542060852,0.4393298029899597
0.7905013561248779,0.25340691208839417,0.5370944440364838,0.3288630247116089,0.5,0.8018622994422913,0.5021674633026123
0.4292532205581665,0.2669431269168854,0.16231009364128113,0.2696758508682251,0.8333333333333334,0.925884485244751,0.4515377879142761
0.899364173412323,0.1444701999425888,0.7548939734697342,0.14996102452278137,0.33333333333333337,1.015242338180542,0.20519129931926727
0.9437689781188965,0.1985262632369995,0.745242714881897,0.17600670456886292,0.33333333333333337,1.0384105443954468,0.23289036750793457
0.7497674226760864,0.29449936747550964,0.4552680552005768,0.20442962646484375,0.8333333333333334,0.9395274519920349,0.31827548146247864
0.6863107681274414,0.2575453221797943,0.4287654459476471,0.17487458884716034,0.6666666666666667,0.7435881495475769,0.2837010324001312
0.7106723785400391,0.28594088554382324,0.4247314929962158,0.30487966537475586,0.16666666666666663,0.6974883079528809,0.3841962218284607
0.7385918498039246,0.37321555614471436,0.3653762936592102,0.26151251792907715,0.6666666666666667,1.0402605533599854,0.4108254313468933
0.723993182182312,0.29124754667282104,0.43274563550949097,0.15468254685401917,0.33333333333333337,1.006581425666809,0.30413979291915894
0.8140913844108582,0.30868884921073914,0.505402535200119,0.1748749017715454,0.33333333333333337,0.9303794503211975,0.36314886808395386
0.7271355986595154,0.4479772448539734,0.279158353805542,0.3845139443874359,0.16666666666666663,0.24866722524166107,0.594750165939331
0.9890796542167664,0.6021503210067749,0.38692933320999146,0.4970860183238983,0.5,0.8549060225486755,0.6006910800933838
1.3527268171310425,0.5343481302261353,0.8183786869049072,0.3048233985900879,0.5,1.1696890592575073,0.39778047800064087
1.4082672595977783,0.7289563417434692,0.6793109178543091,0.3689541518688202,0.33333333333333337,1.2035963535308838,0.49374282360076904
1.252476692199707,0.77584308385849,0.47663360834121704,0.4992554187774658,0.5,1.1760514974594116,0.5823067426681519
1.3428330421447754,0.6606558561325073,0.6821771860122681,0.38768789172172546,0.33333333333333337,0.7219186425209045,0.5063564777374268
1.4561450481414795,0.644750714302063,0.8113943338394165,0.3967127799987793,0.33333333333333337,0.7642949819564819,0.5461207032203674
0.9965569376945496,0.8876434564590454,0.10891348123550415,0.4599432647228241,0.6666666666666667,0.6640956401824951,0.6809062957763672
1.1963058710098267,0.9025630950927734,0.2937427759170532,0.4901650547981262,0.33333333333333337,1.1508053541183472,0.7752010226249695
1.4491217136383057,0.4837372303009033,0.9653844833374023,0.2814856767654419,0.5,1.2555493116378784,0.4066881537437439
1.2063078880310059,0.9100539684295654,0.29625391960144043,0.5007467269897461,0.6666666666666667,0.6295701265335083,0.7801097631454468
1.2815696001052856,0.81324303150177,0.4683265686035156,0.4736015796661377,0.5,0.9445813298225403,0.738789975643158
1.0659394264221191,0.8124110102653503,0.2535284161567688,0.5052777528762817,0.5,0.27730196714401245,0.7065579295158386
1.205848217010498,0.5044161081314087,0.7014321088790894,0.28045523166656494,0.33333333333333337,0.7153525352478027,0.5072921514511108
1.0419071912765503,0.7000486254692078,0.34185856580734253,0.40540438890457153,0.5,0.7690933346748352,0.6335147619247437
1.1061105728149414,0.6704615354537964,0.435649037361145,0.36314666271209717,0.6666666666666667,0.23907724022865295,0.5794079303741455
1.1774109601974487,0.609897255897522,0.5675137042999268,0.2748353183269501,0.33333333333333337,0.26007771492004395,0.41990289092063904
1.310320496559143,0.4583704173564911,0.851950079202652,0.34839749336242676,0.0,0.5110816955566406,0.4908781945705414
1.4143867492675781,0.36475616693496704,1.049630582332611,0.38259363174438477,0.0,0.28711408376693726,0.5096896886825562
1.1683812141418457,0.4065459668636322,0.7618352472782135,0.33730292320251465,0.33333333333333337,0.3769020736217499,0.5463525652885437
1.5359071493148804,0.3414141535758972,1.1944929957389832,0.3267711102962494,0.0,0.5323452353477478,0.3654763102531433
1.5255177021026611,0.4047791361808777,1.1207385659217834,0.3731621205806732,0.0,0.5276293158531189,0.4295261800289154
1.5746105909347534,0.4540555477142334,1.12055504322052,0.38354524970054626,0.0,0.7009595632553101,0.45118388533592224
1.548304557800293,0.6919164061546326,0.8563881516456604,0.3287050127983093,0.16666666666666663,0.6267552375793457,0.41514119505882263
1.3027269840240479,0.6355406045913696,0.6671863794326782,0.4664672613143921,0.16666666666666663,0.7367292046546936,0.5541975498199463
1.8072576522827148,0.5339545607566833,1.2733030915260315,0.4176669716835022,0.0,0.7961379885673523,0.47613340616226196
1.792608618736267,0.5493046641349792,1.2433039546012878,0.3788304030895233,0.16666666666666663,0.892325758934021,0.44539421796798706
1.8188083171844482,0.7127381563186646,1.1060701608657837,0.4258132874965668,0.0,0.9037760496139526,0.5028606653213501
1.8527276515960693,0.9491702318191528,0.9035574197769165,0.730099081993103,0.33333333333333337,0.4534398317337036,0.8165711164474487
1.8369983434677124,0.878926694393158,0.9580716490745544,0.5203182101249695,0.0,0.8321788907051086,0.6046823263168335
1.4478840827941895,1.3982751369476318,0.04960894584655762,0.8070628643035889,0.33333333333333337,0.2621241807937622,0.9094135761260986
1.961137056350708,0.5319885015487671,1.429148554801941,0.3559957444667816,0.33333333333333337,0.9921004772186279,0.5058174133300781
1.678128957748413,1.2285715341567993,0.44955742359161377,0.7017952799797058,0.33333333333333337,0.8694359660148621,0.7930797338485718
1.9467194080352783,0.6891648173332214,1.2575545907020569,0.5685672163963318,0.33333333333333337,0.6462389230728149,0.7358514070510864
1.9774850606918335,0.8071500062942505,1.170335054397583,0.7681881785392761,0.5,0.6068096160888672,0.916571855545044
1.9138520956039429,0.5420824289321899,1.371769666671753,0.4740375876426697,0.16666666666666663,1.1081045866012573,0.6620941162109375
1.916896104812622,0.7040764689445496,1.2128196358680725,0.5801491737365723,0.16666666666666663,1.1669914722442627,0.7613433599472046
1.827167272567749,0.9986710548400879,0.8284962177276611,0.726333498954773,0.6666666666666667,0.7546992301940918,0.8617701530456543
1.9213590621948242,0.6579042673110962,1.263454794883728,0.4879264831542969,0.33333333333333337,0.7118149399757385,0.6418978571891785
1.6869926452636719,1.2436935901641846,0.4432990550994873,0.740541934967041,0.33333333333333337,0.8013894557952881,0.8295156955718994
1.7369050979614258,0.7357580065727234,1.0011470913887024,0.5626596212387085,0.33333333333333337,1.1758956909179688,0.7152595520019531
1.735309362411499,1.0355126857757568,0.6997966766357422,0.6407670974731445,0.16666666666666663,0.8187305927276611,0.715560793876648
1.428006887435913,0.7035291194915771,0.7244777679443359,0.5471193194389343,0.5,0.77823805809021,0.7051838636398315
1.4441488981246948,1.075562834739685,0.36858606338500977,0.6366469264030457,0.16666666666666663,0.9071214199066162,0.766166090965271
1.228790283203125,1.024213433265686,0.20457684993743896,0.5602084994316101,0.16666666666666663,0.8961328864097595,0.7053248882293701
1.2316240072250366,1.0881727933883667,0.14345121383666992,0.6343961358070374,0.33333333333333337,0.8524417877197266,0.789832592010498
1.2138594388961792,0.9535311460494995,0.2603282928466797,0.5903570055961609,0.16666666666666663,1.1555203199386597,0.7972989082336426
1.7601120471954346,0.945422887802124,0.8146891593933105,0.5788354873657227,0.16666666666666663,0.8719190359115601,0.7601627707481384
1.877840280532837,0.8737658262252808,1.0040744543075562,0.5657278299331665,0.0,1.1928155422210693,0.6793126463890076
1.5929492712020874,0.9317106008529663,0.6612386703491211,0.5566449165344238,0.5,1.120658278465271,0.7252351641654968
1.8432787656784058,0.7797343134880066,1.0635444521903992,0.47882336378097534,0.16666666666666663,0.763521134853363,0.645995020866394
1.6197583675384521,0.8102876543998718,0.8094707131385803,0.5018344521522522,0.16666666666666663,0.6237937211990356,0.6835664510726929
1.361854076385498,0.8479154109954834,0.5139386653900146,0.48730096220970154,0.33333333333333337,0.9365828037261963,0.6776332855224609
1.5505088567733765,0.6729893684387207,0.8775194883346558,0.3612135350704193,0.0,1.1731183528900146,0.5204403400421143
1.5031297206878662,0.7917815446853638,0.7113481760025024,0.43827956914901733,0.5,0.7884684801101685,0.6040219068527222
1.6537625789642334,0.6498541831970215,1.003908395767212,0.31484895944595337,0.16666666666666663,0.7978088855743408,0.4555957317352295
1.5006277561187744,0.6785476207733154,0.822080135345459,0.34664827585220337,0.33333333333333337,0.6267447471618652,0.49224552512168884
1.43668794631958,0.7146379351615906,0.7220500111579895,0.41596508026123047,0.16666666666666663,0.9946469068527222,0.5733580589294434
1.3427685499191284,0.7989723086357117,0.5437962412834167,0.571740448474884,0.16666666666666663,1.032090187072754,0.6904296278953552
1.4577959775924683,0.6299421787261963,0.827853798866272,0.3086887001991272,0.33333333333333337,0.6453016996383667,0.4569510221481323
1.5166672468185425,0.657820999622345,0.8588462471961975,0.38536787033081055,0.16666666666666663,0.7110544443130493,0.54854416847229
1.5422744750976562,0.7377246618270874,0.8045498132705688,0.41566726565361023,0.0,0.7506009936332703,0.5696181058883667
1.558032751083374,0.6580883264541626,0.8999444246292114,0.34798163175582886,0.16666666666666663,0.38179096579551697,0.5063696503639221
1.4336150884628296,0.7513575553894043,0.6822575330734253,0.3838141858577728,0.16666666666666663,0.22013743221759796,0.5294442176818848
1.3964647054672241,0.8194558620452881,0.577008843421936,0.4328117072582245,0.16666666666666663,0.14515414834022522,0.5645538568496704
1.3664659261703491,0.8151275515556335,0.5513383746147156,0.4330762028694153,0.0,0.8216069936752319,0.5747257471084595
1.345738410949707,0.815070629119873,0.530667781829834,0.42027541995048523,0.16666666666666663,0.8221614360809326,0.5617107152938843
1.2307932376861572,0.8458880186080933,0.38490521907806396,0.6391394138336182,0.33333333333333337,0.7187541127204895,0.7264093160629272
1.4163470268249512,0.7812449932098389,0.6351020336151123,0.3901614844799042,0.33333333333333337,0.7930007576942444,0.5298277139663696
1.3554763793945312,0.8210976123809814,0.5343787670135498,0.580358624458313,0.33333333333333337,1.096637487411499,0.6928982734680176
1.3273444175720215,0.7982643842697144,0.5290800333023071,0.6052159070968628,0.33333333333333337,0.8714044690132141,0.7092080116271973
1.2665833234786987,0.835652768611908,0.43093055486679077,0.607627809047699,0.16666666666666663,0.4758255183696747,0.720268964767456
1.4087051153182983,0.7717050313949585,0.6370000839233398,0.571427583694458,0.33333333333333337,1.0135895013809204,0.6900739073753357
1.368757724761963,0.7419690489768982,0.6267886757850647,0.5087298154830933,0.16666666666666663,0.8958708047866821,0.6458122730255127
1.2937343120574951,0.8068147897720337,0.4869195222854614,0.5645789504051208,0.33333333333333337,0.7847985625267029,0.6772047877311707
1.3121222257614136,0.8507739901542664,0.4613482356071472,0.5780441761016846,0.0,1.1100184917449951,0.6981929540634155
1.172926664352417,0.8498134613037109,0.32311320304870605,0.448310911655426,0.33333333333333337,0.4713149666786194,0.5827605724334717
1.361767292022705,0.7912237048149109,0.5705435872077942,0.45622822642326355,0.16666666666666663,0.918681263923645,0.6011070609092712
1.2185839414596558,0.829434871673584,0.3891490697860718,0.5235759615898132,0.16666666666666663,0.8722100257873535,0.6593915224075317
1.081080675125122,0.8786348104476929,0.2024458646774292,0.4982421398162842,0.6666666666666667,0.3079738914966583,0.6113440990447998
1.301926612854004,0.7709621787071228,0.5309644341468811,0.4729037284851074,0.5,1.0380784273147583,0.6158469915390015
1.2857940196990967,0.8681437373161316,0.4176502823829651,0.5283962488174438,0.0,0.8124463558197021,0.6652864217758179
1.1004146337509155,0.9437386393547058,0.15667599439620972,0.561072826385498,0.33333333333333337,0.8575525283813477,0.6802524328231812
1.083814024925232,0.5783389806747437,0.5054750442504883,0.3936654329299927,0.16666666666666663,0.3158069849014282,0.529591977596283
1.292668104171753,0.8248576521873474,0.4678104519844055,0.5265191793441772,0.0,0.751854658126831,0.6466624736785889
1.3570785522460938,0.7923130393028259,0.5647655129432678,0.5509728193283081,0.0,0.7581259608268738,0.6675511598587036
1.3477158546447754,0.6999411582946777,0.6477746963500977,0.4318006932735443,0.33333333333333337,0.928761899471283,0.5748222470283508
1.4156391620635986,0.6412051916122437,0.774433970451355,0.38654184341430664,0.16666666666666663,0.8878512382507324,0.53421950340271
1.219306468963623,0.7276670336723328,0.4916394352912903,0.3165397346019745,0.5,0.8426946997642517,0.4202333390712738
1.354474425315857,0.6620192527770996,0.6924551725387573,0.2770623564720154,0.33333333333333337,0.8022663593292236,0.39309030771255493
1.3047969341278076,0.7390464544296265,0.5657504796981812,0.36121487617492676,0.33333333333333337,0.5610945224761963,0.4960923194885254
1.3179904222488403,0.6973693370819092,0.6206210851669312,0.4255848824977875,0.16666666666666663,1.007715106010437,0.5584408640861511
1.3832082748413086,0.6550063490867615,0.7282019257545471,0.39317768812179565,0.16666666666666663,1.0996897220611572,0.5251345634460449
1.2803659439086914,0.6908360719680786,0.5895298719406128,0.39029401540756226,0.16666666666666663,0.1028694286942482,0.5345420241355896
1.5121350288391113,0.5649888515472412,0.9471461772918701,0.30395498871803284,0.16666666666666663,0.8150039315223694,0.43872055411338806
1.4944603443145752,0.607083261013031,0.8873770833015442,0.30200353264808655,0.33333333333333337,1.1694263219833374,0.4352531135082245
1.1803548336029053,0.804491400718689,0.3758634328842163,0.41322025656700134,0.6666666666666667,0.9356448650360107,0.5273205041885376
0.9834305644035339,0.32362768054008484,0.6598028838634491,0.34116047620773315,0.5,0.9869906306266785,0.43908095359802246
0.8319182395935059,0.6171776652336121,0.2147405743598938,0.5149362087249756,0.33333333333333337,0.7148005366325378,0.6013239622116089
0.8217636942863464,0.5618077516555786,0.2599559426307678,0.4485563635826111,0.16666666666666663,0.8872593641281128,0.5715724229812622
0.7121144533157349,0.6392296552658081,0.07288479804992676,0.49324727058410645,0.33333333333333337,0.7429109215736389,0.6149954795837402
0.728958249092102,0.6568498611450195,0.07210838794708252,0.518622636795044,0.0,0.7371928095817566,0.64310622215271
1.047287106513977,0.5304630398750305,0.5168240666389465,0.38985496759414673,0.5,0.6735013723373413,0.47315073013305664
1.0741939544677734,0.5231616497039795,0.551032304763794,0.44291818141937256,0.16666666666666663,0.8092742562294006,0.5666959881782532
1.0359182357788086,0.5352095365524292,0.5007086992263794,0.3778000473976135,0.5,0.6942068338394165,0.49214333295822144
0.8768429160118103,0.34109562635421753,0.5357472896575928,0.3546614348888397,0.8333333333333334,0.8636420369148254,0.466752290725708
0.8944092988967896,0.6463669538497925,0.24804234504699707,0.5003516674041748,0.5,1.0490058660507202,0.6098986268043518
1.0639053583145142,0.4145784378051758,0.6493269205093384,0.3306242823600769,0.33333333333333337,0.9529570937156677,0.45221400260925293
1.0324640274047852,0.6514078974723816,0.38105612993240356,0.45152556896209717,0.5,0.9979828000068665,0.5624770522117615
1.1868231296539307,0.6376795172691345,0.5491436123847961,0.43290162086486816,0.6666666666666667,0.9606781005859375,0.5670132637023926
1.18880295753479,0.4750126600265503,0.7137902975082397,0.3586740493774414,0.5,0.6644006371498108,0.5240397453308105
0.9591615200042725,0.6245681643486023,0.33459335565567017,0.26441559195518494,0.6666666666666667,0.8454650044441223,0.4051160216331482
0.881335437297821,0.4547537565231323,0.4265816807746887,0.21717731654644012,0.6666666666666667,0.3783687651157379,0.28530198335647583
1.0030903816223145,0.6364098191261292,0.3666805624961853,0.2506789267063141,0.5,0.7528924942016602,0.35993823409080505
1.3176193237304688,0.462512344121933,0.8551069796085358,0.1959267109632492,0.33333333333333337,0.7813289761543274,0.29369688034057617
1.1990973949432373,0.5751957297325134,0.6239016652107239,0.21071814000606537,0.8333333333333334,0.3269542157649994,0.2707692086696625
1.1430845260620117,0.545590877532959,0.5974936485290527,0.1888928860425949,0.5,0.888952374458313,0.22049669921398163
1.146337866783142,0.6274084448814392,0.5189294219017029,0.2343418449163437,0.6666666666666667,1.0674853324890137,0.3314768970012665
1.204413652420044,0.6084103584289551,0.5960032939910889,0.2276885211467743,0.8333333333333334,1.3887641429901123,0.3008565306663513
1.2065203189849854,0.4991687536239624,0.707351565361023,0.2035316675901413,0.6666666666666667,1.2701530456542969,0.28191953897476196
1.1480753421783447,0.5192713141441345,0.6288040280342102,0.18847158551216125,0.5,0.8130201697349548,0.2578943371772766
1.0317366123199463,0.4839026629924774,0.5478339493274689,0.17170259356498718,0.6666666666666667,1.0712151527404785,0.23430737853050232
1.104793667793274,0.42959076166152954,0.6752029061317444,0.15149515867233276,0.6666666666666667,0.5306776762008667,0.21313141286373138
1.000831961631775,0.5048353672027588,0.4959965944290161,0.18893341720104218,0.33333333333333337,0.777483344078064,0.2730970084667206
1.2975517511367798,0.40173885226249695,0.8958128988742828,0.14576615393161774,0.33333333333333337,1.0046117305755615,0.21029607951641083
0.9664317965507507,0.5335913896560669,0.43284040689468384,0.21902760863304138,0.33333333333333337,0.8886879682540894,0.35529422760009766
1.2129051685333252,0.43566128611564636,0.7772438824176788,0.1610826700925827,0.33333333333333337,0.9221510887145996,0.24565689265727997
1.190787672996521,0.5127606391906738,0.6780270338058472,0.19789747893810272,0.33333333333333337,0.7472385764122009,0.32801687717437744
1.2213027477264404,0.4947977066040039,0.7265050411224365,0.18472890555858612,0.16666666666666663,1.1068507432937622,0.3277673125267029
1.367283821105957,0.5255798697471619,0.8417039513587952,0.19234323501586914,0.33333333333333337,0.8845062255859375,0.3269338011741638
1.3238298892974854,0.5737504959106445,0.7500793933868408,0.21399281919002533,0.16666666666666663,1.0557729005813599,0.34863853454589844
1.2526729106903076,0.6071934700012207,0.6454794406890869,0.21985141932964325,0.16666666666666663,0.7758642435073853,0.3191501498222351
1.2040901184082031,0.6583236455917358,0.5457664728164673,0.26253125071525574,0.16666666666666663,0.8009250164031982,0.4236118197441101
1.3688757419586182,0.6947449445724487,0.6741307973861694,0.32758522033691406,0.33333333333333337,0.4472576081752777,0.4649737775325775
1.417270541191101,0.7013761401176453,0.7158944010734558,0.36222919821739197,0.5,1.0388623476028442,0.5045537352561951
1.5161566734313965,0.32735639810562134,1.1888002753257751,0.3033677339553833,0.5,0.7904512882232666,0.5161129832267761
1.1639500856399536,0.36775821447372437,0.7961918711662292,0.4183352589607239,0.16666666666666663,0.772524893283844,0.5497245788574219
1.9428062438964844,0.23893845081329346,1.703867793083191,0.23575304448604584,0.33333333333333337,0.9818731546401978,0.35770106315612793
1.127105951309204,0.3537418246269226,0.7733641266822815,0.20297688245773315,0.5,1.1453298330307007,0.38760507106781006
1.2172441482543945,0.33578455448150635,0.8814595937728882,0.21201536059379578,0.5,0.9534467458724976,0.37508606910705566
0.9572924971580505,0.6651674509048462,0.29212504625320435,0.42028042674064636,0.6666666666666667,0.5576985478401184,0.6549484133720398
1.7003769874572754,0.35589802265167236,1.344478964805603,0.5842046141624451,0.5,1.0023136138916016,0.706866443157196
1.1603049039840698,0.46126288175582886,0.699042022228241,0.32237809896469116,0.5,1.235015630722046,0.48746126890182495
1.250037431716919,0.47815078496932983,0.7718866467475891,0.5160218477249146,0.6666666666666667,0.4728245735168457,0.639333963394165
0.9581007957458496,0.8750044703483582,0.08309632539749146,0.5498907566070557,0.5,0.7629212141036987,0.6670622825622559
1.3442411422729492,0.5538865923881531,0.7903545498847961,0.6398155689239502,0.33333333333333337,0.3697151839733124,0.7234012484550476
1.598706603050232,0.38098275661468506,1.2177238464355469,0.517998218536377,0.16666666666666663,0.3314262330532074,0.575876772403717
2.05401349067688,0.4330359399318695,1.6209775507450104,0.5870035886764526,0.5,0.6928786635398865,0.6602922677993774
1.26375150680542,0.7050212621688843,0.5587302446365356,0.6219435334205627,0.5,0.999050498008728,0.7379409670829773
1.6365001201629639,0.4220707416534424,1.2144293785095215,0.5060858726501465,0.16666666666666663,0.7558882832527161,0.6553523540496826
1.3971832990646362,0.6016526222229004,0.7955306768417358,0.5863152146339417,0.6666666666666667,0.7866004705429077,0.7500532865524292
1.4743118286132812,0.5556139945983887,0.9186978340148926,0.5563623309135437,0.6666666666666667,0.6342034339904785,0.715499758720398
1.3328312635421753,0.654644787311554,0.6781864762306213,0.5256313681602478,0.33333333333333337,1.0085028409957886,0.6800405383110046
1.3836698532104492,0.8431345820426941,0.5405352711677551,0.48560667037963867,0.5,0.9108644127845764,0.6115444898605347
1.5288159847259521,0.7547030448913574,0.7741129398345947,0.45594531297683716,0.5,0.9739731550216675,0.6620567440986633
1.4776973724365234,0.7485898733139038,0.7291074991226196,0.5863081216812134,0.0,0.687289834022522,0.7273606657981873
1.4359573125839233,0.6402596235275269,0.7956976890563965,0.5336057543754578,0.5,0.7763052582740784,0.7362474203109741
1.2061822414398193,0.696631669998169,0.5095505714416504,0.51735520362854,0.33333333333333337,0.8453037738800049,0.6985270380973816
1.1338249444961548,0.6603099703788757,0.47351497411727905,0.4516969621181488,0.6666666666666667,1.0407249927520752,0.6001291275024414
1.3786895275115967,0.5392709374427795,0.8394185900688171,0.38259774446487427,0.33333333333333337,1.0263382196426392,0.5232505798339844
1.3215047121047974,0.7184516787528992,0.6030530333518982,0.2961025834083557,0.5,1.0753155946731567,0.4032539129257202
1.3679893016815186,0.5440644025802612,0.8239248991012573,0.3783595561981201,0.33333333333333337,0.9536455869674683,0.49692559242248535
1.2758315801620483,0.7022441625595093,0.5735874176025391,0.2960072159767151,0.6666666666666667,0.305942177772522,0.40688061714172363
1.3654077053070068,0.5771388411521912,0.7882688641548157,0.24287383258342743,0.33333333333333337,1.0222783088684082,0.3270847201347351
1.3881900310516357,0.5874133110046387,0.8007767200469971,0.2494192123413086,0.5,0.4506649971008301,0.33051666617393494
1.2919467687606812,0.6374359130859375,0.6545108556747437,0.2864641547203064,0.33333333333333337,0.4276474714279175,0.3890582323074341
1.1940464973449707,0.8605419397354126,0.3335045576095581,0.36024293303489685,0.33333333333333337,0.3791883885860443,0.48817357420921326
1.2306790351867676,0.7685098648071289,0.46216917037963867,0.3317877948284149,0.33333333333333337,0.39406657218933105,0.5002143383026123
1.2752578258514404,0.6490631699562073,0.6261946558952332,0.25205546617507935,0.33333333333333337,0.4635445177555084,0.3979218900203705
1.1498050689697266,0.23243308067321777,0.9173719882965088,0.1819416731595993,0.5,0.8089311122894287,0.36455386877059937
0.7669522166252136,0.41413289308547974,0.3528193235397339,0.31656309962272644,0.6666666666666667,0.8989742994308472,0.41458556056022644
0.8884136080741882,0.5338878631591797,0.35452574491500854,0.39435887336730957,0.6666666666666667,0.6615455746650696,0.5124724507331848
1.0450248718261719,0.25444161891937256,0.7905832529067993,0.16733014583587646,0.6666666666666667,0.7476477026939392,0.358831524848938
1.0849335193634033,0.1722656935453415,0.9126678258180618,0.1268499344587326,0.6666666666666667,1.2015233039855957,0.2861538529396057
0.5538619756698608,0.3797825276851654,0.17407944798469543,0.27615511417388916,0.5,0.9877147078514099,0.44972285628318787
0.8778731226921082,0.22154943645000458,0.6563236862421036,0.22617408633232117,0.5,1.0345864295959473,0.32537922263145447
0.7992245554924011,0.39094310998916626,0.40828144550323486,0.3269668519496918,0.5,0.2613499164581299,0.47943949699401855
0.5982887148857117,0.2974287271499634,0.3008599877357483,0.20582717657089233,0.6666666666666667,0.33408069610595703,0.3597562313079834
0.8464498519897461,0.35004255175590515,0.49640730023384094,0.3513316810131073,0.33333333333333337,0.36231306195259094,0.49021458625793457
0.8208808898925781,0.3608334958553314,0.4600473940372467,0.28547951579093933,0.6666666666666667,0.5295529365539551,0.47110626101493835
0.8067945837974548,0.31261876225471497,0.49417582154273987,0.2836594879627228,0.5,0.6590383648872375,0.45662766695022583
0.7119480967521667,0.3492799997329712,0.36266809701919556,0.2991316020488739,0.33333333333333337,0.8656506538391113,0.45114588737487793
0.7602823972702026,0.2836429476737976,0.47663944959640503,0.20281600952148438,0.33333333333333337,1.190408706665039,0.3862541615962982
0.8706494569778442,0.36649617552757263,0.5041532814502716,0.3111431896686554,0.33333333333333337,1.2205780744552612,0.5314254760742188
0.6734721064567566,0.36788055300712585,0.30559155344963074,0.2557740807533264,0.8333333333333334,1.1749567985534668,0.45631349086761475
0.8456469774246216,0.3095923066139221,0.5360546708106995,0.22808444499969482,0.6666666666666667,0.8177239894866943,0.46139615774154663
1.0114359855651855,0.2982826828956604,0.7131533026695251,0.21602527797222137,0.6666666666666667,0.7377397418022156,0.4617914855480194
1.0103729963302612,0.303821325302124,0.7065516710281372,0.2160547971725464,0.6666666666666667,0.8015421032905579,0.4214680790901184
1.030521273612976,0.34246575832366943,0.6880555152893066,0.23742282390594482,0.8333333333333334,0.8424389362335205,0.3606548011302948
1.062949538230896,0.267798513174057,0.795151025056839,0.17280304431915283,0.6666666666666667,0.2510087192058563,0.36219966411590576
1.1704198122024536,0.46436426043510437,0.7060555517673492,0.24425852298736572,0.5,0.4162479043006897,0.3765091896057129
1.2030818462371826,0.20210210978984833,1.0009797364473343,0.1564558446407318,0.5,0.6699934005737305,0.31541669368743896
1.1376320123672485,0.3890093266963959,0.7486226856708527,0.2111188769340515,0.5,1.2714455127716064,0.38263487815856934
0.8781826496124268,0.35776764154434204,0.5204150080680847,0.16686037182807922,0.5,0.828339159488678,0.29594236612319946
1.2938570976257324,0.16425694525241852,1.129600152373314,0.06706552952528,0.5,0.9774719476699829,0.15396329760551453
1.4632200002670288,0.4177420735359192,1.0454779267311096,0.14436545968055725,0.33333333333333337,0.9079859852790833,0.2617674767971039
1.4565620422363281,0.4350278079509735,1.0215342342853546,0.15694351494312286,0.16666666666666663,0.7317800521850586,0.2539908289909363
1.7103662490844727,0.4885495603084564,1.2218166887760162,0.17005042731761932,0.33333333333333337,0.7799535989761353,0.2761021852493286
1.5526422262191772,0.5946431756019592,0.957999050617218,0.24847981333732605,0.33333333333333337,0.7995961308479309,0.3575034737586975
1.5475146770477295,0.3381795585155487,1.2093351185321808,0.09928568452596664,0.33333333333333337,0.7652067542076111,0.1837688684463501
1.5134837627410889,0.44994187355041504,1.0635418891906738,0.1552281379699707,0.5,1.1555298566818237,0.2740936279296875
1.379730224609375,0.7337981462478638,0.6459320783615112,0.35670703649520874,0.5,0.9953276515007019,0.4402570128440857
1.4762182235717773,0.7911826968193054,0.6850355267524719,0.3982083201408386,0.6666666666666667,1.15688157081604,0.5113627910614014
1.3692340850830078,0.8299955129623413,0.5392385721206665,0.4111952781677246,0.6666666666666667,1.1006604433059692,0.5257426500320435
1.7410763502120972,0.5796173810958862,1.161458969116211,0.25413578748703003,0.6666666666666667,1.0853307247161865,0.41215404868125916
1.6602438688278198,0.6711713075637817,0.9890725612640381,0.3790355622768402,0.5,1.1547882556915283,0.5344135761260986
1.5573399066925049,0.8072371482849121,0.7501027584075928,0.4537197947502136,0.6666666666666667,0.6638794541358948,0.6322386264801025
1.3902143239974976,0.8358092308044434,0.5544050931930542,0.4751683175563812,0.5,0.719810962677002,0.6586241722106934
1.827646017074585,0.5589179992675781,1.2687280178070068,0.2830684185028076,0.16666666666666663,0.6450906991958618,0.46248453855514526
1.3874356746673584,0.8543213605880737,0.5331143140792847,0.4889402389526367,0.6666666666666667,0.909307062625885,0.6053415536880493
1.6673763990402222,0.7799856662750244,0.8873907327651978,0.3926573693752289,0.5,0.838161051273346,0.5656034350395203
1.7696020603179932,0.9748491644859314,0.7947528958320618,0.4908592700958252,0.33333333333333337,0.26345404982566833,0.6319193840026855
1.3634929656982422,1.233379602432251,0.1301133632659912,0.5807204246520996,0.6666666666666667,0.6966587901115417,0.6803792715072632
1.7590551376342773,0.480215847492218,1.2788392901420593,0.2655966579914093,0.16666666666666663,0.2859695851802826,0.41765135526657104
2.155151844024658,0.9044092893600464,1.2507425546646118,0.42028552293777466,0.5,0.7228471040725708,0.5527362823486328
1.3288986682891846,0.3962772786617279,0.9326213896274567,0.44481343030929565,0.16666666666666663,0.703327476978302,0.5630654096603394
1.1028752326965332,0.4435161054134369,0.6593591272830963,0.46260547637939453,0.33333333333333337,0.579508900642395,0.6240175366401672
0.8185745477676392,0.6436898112297058,0.17488473653793335,0.5886547565460205,0.6666666666666667,0.3771737813949585,0.7040785551071167
1.179862380027771,0.43504756689071655,0.7448148131370544,0.48649412393569946,0.33333333333333337,0.5470779538154602,0.6542984247207642
1.1915485858917236,0.4856407046318054,0.7059078812599182,0.5461269021034241,0.33333333333333337,0.8392250537872314,0.6950775980949402
1.5474231243133545,0.21793214976787567,1.3294909745454788,0.17250476777553558,0.5,0.6056928038597107,0.2734414339065552
1.4868263006210327,0.19156312942504883,1.2952631711959839,0.13757753372192383,0.5,0.35270801186561584,0.22932295501232147
1.2157666683197021,0.48008307814598083,0.7356835901737213,0.6056967377662659,0.33333333333333337,0.3770463168621063,0.706744372844696
1.1723220348358154,0.5022703409194946,0.6700516939163208,0.5804305672645569,0.33333333333333337,0.36939844489097595,0.7062872648239136
1.3249255418777466,0.21578435599803925,1.1091411858797073,0.220212921500206,0.6666666666666667,0.461304634809494,0.32098814845085144
1.0528043508529663,0.38196977972984314,0.6708345711231232,0.35290372371673584,0.33333333333333337,0.6748443841934204,0.501252293586731
0.9641818404197693,0.2730031907558441,0.6911786496639252,0.25444456934928894,0.33333333333333337,0.29953986406326294,0.3678114414215088
0.9859825968742371,0.28940367698669434,0.6965789198875427,0.2343844622373581,0.33333333333333337,0.6314430236816406,0.3519693613052368
1.201459527015686,0.27780479192733765,0.9236547350883484,0.2973642945289612,0.33333333333333337,1.0063408613204956,0.39012235403060913
1.0836753845214844,0.15104971826076508,0.9326256662607193,0.1203932985663414,0.33333333333333337,0.9408397078514099,0.19785913825035095
1.2030160427093506,0.18441402912139893,1.0186020135879517,0.07859569042921066,0.5,0.7963110208511353,0.14539125561714172
1.0089359283447266,0.14689692854881287,0.8620389997959137,0.07202376425266266,0.6666666666666667,0.9548069834709167,0.13493934273719788
0.9253612756729126,0.05341162532567978,0.8719496503472328,0.046941351145505905,0.8333333333333334,0.38688385486602783,0.09060811251401901
0.8950788378715515,0.13704454898834229,0.7580342888832092,0.09143370389938354,0.6666666666666667,0.9708542823791504,0.16708025336265564
0.8881142139434814,0.1254098117351532,0.7627044022083282,0.0899028405547142,0.33333333333333337,0.815488338470459,0.17466530203819275
0.8773927092552185,0.5584820508956909,0.3189106583595276,0.3586275577545166,0.8333333333333334,0.35109350085258484,0.5519623160362244
1.0124294757843018,0.26721659302711487,0.7452128827571869,0.1829671561717987,0.6666666666666667,0.32740625739097595,0.3455226421356201
0.9492487907409668,0.35107383131980896,0.5981749594211578,0.19439685344696045,0.5,0.8189248442649841,0.3886013925075531
1.1998156309127808,0.13974057137966156,1.0600750595331192,0.03694692254066467,0.5,0.6776548027992249,0.0809871181845665
1.0029125213623047,0.3279604911804199,0.6749520301818848,0.1491834968328476,0.8333333333333334,0.4306678771972656,0.31484997272491455
1.1331442594528198,0.24830441176891327,0.8848398476839066,0.09170790016651154,0.33333333333333337,0.5655580163002014,0.19712340831756592
1.3427289724349976,0.15783482789993286,1.1848941445350647,0.0632091760635376,0.16666666666666663,0.585111677646637,0.13322407007217407
1.0854918956756592,0.2941645383834839,0.7913273572921753,0.13462936878204346,0.16666666666666663,0.5683226585388184,0.2440849244594574
0.9450572729110718,0.6892344355583191,0.2558228373527527,0.3414399027824402,0.8333333333333334,0.2527795732021332,0.4802178740501404
1.7842553853988647,0.3250446021556854,1.4592107832431793,0.16712066531181335,0.33333333333333337,0.19802379608154297,0.3045893907546997
1.5008764266967773,0.45468902587890625,1.046187400817871,0.22900454699993134,0.5,0.3123311996459961,0.3987468481063843
1.6550438404083252,0.4515690803527832,1.203474760055542,0.19698429107666016,0.5,0.1789165586233139,0.3586764335632324
1.1329149007797241,0.4882601201534271,0.644654780626297,0.20750103890895844,0.8333333333333334,0.46304407715797424,0.3409712314605713
1.7733490467071533,0.28409573435783386,1.4892533123493195,0.1004863977432251,0.33333333333333337,0.6543447971343994,0.18765637278556824
1.689427375793457,0.26156193017959595,1.427865445613861,0.09261295199394226,0.5,0.44621148705482483,0.1659412831068039
1.889951229095459,0.3383947014808655,1.5515565276145935,0.2052323818206787,0.16666666666666663,0.6574316024780273,0.2789682149887085
1.2809176445007324,0.25947460532188416,1.0214430391788483,0.13287699222564697,0.0,0.5002378225326538,0.2134130597114563
1.5166810750961304,0.3322053551673889,1.1844757199287415,0.14940376579761505,0.6666666666666667,0.4966771602630615,0.24502193927764893
1.450307846069336,0.27489200234413147,1.1754158437252045,0.1258384883403778,0.5,0.9598796367645264,0.20507709681987762
1.3444738388061523,0.2572578191757202,1.0872160196304321,0.13316896557807922,0.5,0.7280357480049133,0.20432353019714355
1.4991573095321655,0.2891152501106262,1.2100420594215393,0.19612185657024384,0.5,0.5281660556793213,0.2834317088127136
1.5205838680267334,0.24241408705711365,1.2781697809696198,0.13281814754009247,0.5,0.2943424582481384,0.20620223879814148
1.5050714015960693,0.33067935705184937,1.17439204454422,0.15865015983581543,0.8333333333333334,0.5651710629463196,0.265108197927475
1.3151395320892334,0.2815256416797638,1.0336138904094696,0.17392787337303162,0.16666666666666663,0.4454437792301178,0.2560551166534424
1.4593160152435303,0.2971021831035614,1.1622138321399689,0.1272970736026764,0.8333333333333334,0.7226044535636902,0.21794943511486053
1.2846688032150269,0.24565909802913666,1.0390097051858902,0.10654064267873764,0.16666666666666663,0.7857783436775208,0.1804509162902832
1.4510668516159058,0.3820335566997528,1.069033294916153,0.15154126286506653,0.5,0.5527276396751404,0.2734576165676117
1.1297588348388672,0.49054139852523804,0.6392174363136292,0.23931489884853363,0.5,0.9559415578842163,0.42488449811935425
1.3888823986053467,0.3999447822570801,0.9889376163482666,0.19690458476543427,0.5,0.4970559775829315,0.3430062234401703
1.1630005836486816,0.3934805393218994,0.7695200443267822,0.21279624104499817,0.5,0.8831859827041626,0.3518962860107422
1.368499517440796,0.25526121258735657,1.1132383048534393,0.11650918424129486,0.6666666666666667,0.8599501848220825,0.2152506560087204
1.2654728889465332,0.25841987133026123,1.007053017616272,0.13733837008476257,0.33333333333333337,0.6949321031570435,0.2900785207748413
1.4053399562835693,0.22362041473388672,1.1817195415496826,0.1315915882587433,0.5,0.4197853207588196,0.2660638988018036
1.2426742315292358,0.27345091104507446,0.9692233204841614,0.15326648950576782,0.6666666666666667,0.712111234664917,0.32670068740844727
1.0499088764190674,0.4182530641555786,0.6316558122634888,0.2268344610929489,0.33333333333333337,1.2307031154632568,0.42864227294921875
1.57427978515625,0.314258873462677,1.260020911693573,0.1422606110572815,0.5,0.9713190197944641,0.26139065623283386
1.0890722274780273,0.3670695424079895,0.7220026850700378,0.17333421111106873,0.33333333333333337,0.934845507144928,0.361022412776947
1.4234989881515503,0.29703283309936523,1.126466155052185,0.14003854990005493,0.33333333333333337,0.9873242974281311,0.2980949282646179
1.325728416442871,0.4064866900444031,0.919241726398468,0.2215041220188141,0.5,0.8172281384468079,0.4481980800628662
1.1270420551300049,0.3889866769313812,0.7380553781986237,0.21172156929969788,0.33333333333333337,1.1116520166397095,0.41789549589157104
1.1198360919952393,0.32001444697380066,0.7998216450214386,0.18209108710289001,0.5,0.6887102127075195,0.41466209292411804
0.7507015466690063,0.29927194118499756,0.4514296054840088,0.16263249516487122,0.5,1.3893357515335083,0.3548811376094818
0.8851994872093201,0.2263280153274536,0.6588714718818665,0.11529453843832016,0.5,0.5528784394264221,0.2478700876235962
0.6385681629180908,0.25536060333251953,0.3832075595855713,0.12933945655822754,0.33333333333333337,1.428553819656372,0.263262003660202
0.5972278714179993,0.23259896039962769,0.3646289110183716,0.12288859486579895,0.16666666666666663,0.5729637145996094,0.2738557755947113
0.5196499824523926,0.4352542757987976,0.08439570665359497,0.22407233715057373,0.16666666666666663,1.084101915359497,0.35229989886283875
0.5379700660705566,0.31312739849090576,0.22484266757965088,0.1375684291124344,0.5,0.6277318000793457,0.23187348246574402
0.6915688514709473,0.39244505763053894,0.2991237938404083,0.18803541362285614,0.0,0.8886350393295288,0.28459712862968445
0.6311020851135254,0.49370646476745605,0.13739562034606934,0.24795691668987274,0.5,0.800780177116394,0.40854519605636597
0.8230814337730408,0.32709378004074097,0.4959876537322998,0.13377265632152557,0.5,0.8319079279899597,0.23440776765346527
1.1589021682739258,0.6935765743255615,0.46532559394836426,0.29974040389060974,0.6666666666666667,,0.39630287885665894
1.2284561395645142,0.7293508052825928,0.4991053342819214,0.3599048852920532,0.16666666666666663,,0.450014591217041
1.1664937734603882,0.8362677097320557,0.3302260637283325,0.37521588802337646,0.16666666666666663,,0.4699188470840454
1.381742238998413,0.5797407627105713,0.8020014762878418,0.2442905604839325,0.6666666666666667,,0.3734833896160126
1.433767318725586,0.4218960702419281,1.0118712484836578,0.16979658603668213,0.5,,0.29982125759124756
1.1005914211273193,0.6159579157829285,0.48463350534439087,0.27341943979263306,0.6666666666666667,,0.47485440969467163
1.2698901891708374,0.5782067775726318,0.6916834115982056,0.23761078715324402,0.5,,0.4281145930290222
1.484659194946289,0.6089780330657959,0.8756811618804932,0.2646617591381073,0.5,,0.4354790449142456
1.319305658340454,0.8180789947509766,0.5012266635894775,0.38007235527038574,0.33333333333333337,,0.5428125858306885
1.494665503501892,0.7883718013763428,0.7062937021255493,0.36298760771751404,0.5,,0.5203741192817688


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/symm_kl_120/no_attn_ent/GraphMaskExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
1.27243173122406,1.2904847860336304,-0.018053054809570312,0.747573733329773,0.0,2.4494898319244385,0.7861576080322266
1.3526885509490967,1.3593987226486206,-0.006710171699523926,0.819844126701355,1.0,2.4494898319244385,0.8279377818107605
1.5485481023788452,1.548160433769226,0.0003876686096191406,0.8444646596908569,0.0,2.4494898319244385,0.8584364652633667
1.676421880722046,1.6796069145202637,-0.0031850337982177734,0.8659334182739258,1.0,2.4494898319244385,0.9020048975944519
1.7254247665405273,1.7301019430160522,-0.004677176475524902,0.8742486238479614,0.0,1.4142135381698608,0.9145792722702026
1.7622779607772827,1.743893027305603,0.018384933471679688,0.8577532172203064,0.33333333333333337,2.0,0.894798219203949
1.7920103073120117,1.7724144458770752,0.019595861434936523,0.8388049006462097,1.0,1.7320507764816284,0.8807181715965271
1.8307225704193115,1.8256213665008545,0.005101203918457031,0.8254332542419434,0.5,1.4142135381698608,0.8808268904685974
1.749969482421875,1.7355002164840698,0.014469265937805176,0.7879289388656616,0.16666666666666663,1.0,0.8740456104278564
1.5961674451828003,1.6015567779541016,-0.0053893327713012695,0.6907107830047607,0.0,1.0,0.7968069911003113
1.6374893188476562,1.6238893270492554,0.013599991798400879,0.7426921725273132,0.16666666666666663,1.0,0.8633310794830322
1.6823747158050537,1.6928608417510986,-0.010486125946044922,0.8581479787826538,0.0,1.4142135381698608,0.9506081342697144
1.782938003540039,1.796156883239746,-0.013218879699707031,0.9376987218856812,0.33333333333333337,2.0,0.984466552734375
1.9162578582763672,1.9270801544189453,-0.010822296142578125,0.9662687182426453,1.0,2.4494898319244385,0.9929425120353699
2.016735076904297,2.002197742462158,0.014537334442138672,0.9782724380493164,0.0,1.0,0.9964474439620972
2.0371391773223877,2.0313711166381836,0.0057680606842041016,0.9852796792984009,0.16666666666666663,2.2360680103302,0.9981416463851929
2.088128089904785,2.090350866317749,-0.002222776412963867,0.9881390333175659,1.0,2.2360680103302,0.9981963038444519
2.2688026428222656,2.2618355751037598,0.006967067718505859,0.9788646697998047,0.16666666666666663,1.0,0.9917633533477783
2.2958574295043945,2.283144474029541,0.012712955474853516,0.9706109762191772,0.0,1.0,0.9862937927246094
2.2785158157348633,2.266483783721924,0.012032032012939453,0.9631150960922241,0.16666666666666663,2.2360680103302,0.9800560474395752
2.205369472503662,2.217587471008301,-0.012217998504638672,0.9782270193099976,1.0,0.0,0.9903172254562378
2.1205806732177734,2.1320407390594482,-0.011460065841674805,0.9873268604278564,1.0,1.7320507764816284,0.9952173233032227
2.0649847984313965,2.0602357387542725,0.0047490596771240234,0.990062415599823,0.5,1.7320507764816284,0.9964684247970581
2.020129919052124,2.0387332439422607,-0.01860332489013672,0.9919767379760742,0.0,0.0,0.9973757266998291
1.991438627243042,1.9859575033187866,0.005481123924255371,0.991660475730896,0.0,2.4494898319244385,0.9973617792129517
1.9700764417648315,1.9789317846298218,-0.008855342864990234,0.994353175163269,1.0,0.0,0.998367190361023
1.9662730693817139,1.9716339111328125,-0.005360841751098633,0.9952141642570496,1.0,0.0,0.9986292719841003
1.9568361043930054,1.9612754583358765,-0.004439353942871094,0.9962902069091797,1.0,2.2360680103302,0.9989714622497559
1.9485416412353516,1.9458298683166504,0.002711772918701172,0.9967045783996582,0.16666666666666663,1.7320507764816284,0.9991035461425781
1.9333890676498413,1.9382789134979248,-0.004889845848083496,0.9971970319747925,0.33333333333333337,1.7320507764816284,0.9992725253105164
1.9244506359100342,1.9204955101013184,0.00395512580871582,0.9972578883171082,0.16666666666666663,1.4142135381698608,0.9993037581443787
1.9056479930877686,1.9021215438842773,0.003526449203491211,0.996944785118103,0.16666666666666663,1.0,0.9992167949676514
1.8842920064926147,1.8840579986572266,0.0002340078353881836,0.9973633289337158,0.33333333333333337,1.7320507764816284,0.9993531107902527
1.8686403036117554,1.8612289428710938,0.007411360740661621,0.9980001449584961,0.16666666666666663,2.2360680103302,0.9995450973510742
1.8400506973266602,1.8435492515563965,-0.003498554229736328,0.9983369708061218,1.0,2.2360680103302,0.9996324777603149
1.8139495849609375,1.8204295635223389,-0.006479978561401367,0.999121904373169,0.16666666666666663,2.2360680103302,0.9998189210891724
1.795209288597107,1.7889344692230225,0.006274819374084473,0.9995859861373901,1.0,2.0,0.9999213218688965
1.7606604099273682,1.7692245244979858,-0.008564114570617676,0.9997290372848511,0.33333333333333337,2.0,0.9999498128890991
1.7298316955566406,1.7370803356170654,-0.007248640060424805,0.9996904134750366,1.0,2.2360680103302,0.9999374151229858
1.6993086338043213,1.6847445964813232,0.014564037322998047,0.9988415241241455,0.16666666666666663,1.0,0.9997031688690186
1.6426105499267578,1.6431468725204468,-0.0005363225936889648,0.9987682104110718,0.0,2.4494898319244385,0.9996947050094604
1.5986769199371338,1.6000531911849976,-0.0013762712478637695,0.997872531414032,1.0,2.2360680103302,0.9994465708732605
1.5592139959335327,1.5540645122528076,0.005149483680725098,0.994010329246521,0.16666666666666663,2.2360680103302,0.9981512427330017
1.5217554569244385,1.5227432250976562,-0.0009877681732177734,0.9883159399032593,1.0,1.4142135381698608,0.9959450960159302
1.5372817516326904,1.5370333194732666,0.0002484321594238281,0.9678143262863159,0.6666666666666667,1.4142135381698608,0.9854332804679871
1.6076878309249878,1.6031173467636108,0.004570484161376953,0.9460532665252686,1.0,0.0,0.972824215888977
1.7394042015075684,1.7392456531524658,0.00015854835510253906,0.9270240068435669,1.0,0.0,0.9609267115592957
1.7831885814666748,1.7844038009643555,-0.001215219497680664,0.8974920511245728,1.0,2.0,0.9352750778198242
1.831933856010437,1.8333046436309814,-0.0013707876205444336,0.8914086222648621,0.33333333333333337,1.0,0.9280087351799011
1.869091272354126,1.868877649307251,0.000213623046875,0.9030131101608276,0.16666666666666663,2.2360680103302,0.9444773197174072
1.8319144248962402,1.8313630819320679,0.0005513429641723633,0.9361145496368408,1.0,2.0,0.9793143272399902
1.7105913162231445,1.7075461149215698,0.003045201301574707,0.9585193395614624,0.33333333333333337,2.2360680103302,0.996606707572937
1.5807808637619019,1.5773632526397705,0.0034176111221313477,0.9334930181503296,0.5,1.0,0.9838163256645203
1.5370254516601562,1.5400570631027222,-0.003031611442565918,0.9053424596786499,0.33333333333333337,0.0,0.9596249461174011
1.5611166954040527,1.5563457012176514,0.004770994186401367,0.9046950340270996,0.33333333333333337,1.0,0.954164445400238
1.592230200767517,1.5946135520935059,-0.0023833513259887695,0.92889803647995,0.16666666666666663,1.4142135381698608,0.9729107618331909
1.6226692199707031,1.6182725429534912,0.004396677017211914,0.926003634929657,0.16666666666666663,1.0,0.9722499847412109
1.6292808055877686,1.636382818222046,-0.007102012634277344,0.9141296744346619,0.0,1.4142135381698608,0.9593760371208191
1.632995367050171,1.6338419914245605,-0.0008466243743896484,0.8811373710632324,0.33333333333333337,2.0,0.9166918992996216
1.6451642513275146,1.643493890762329,0.0016703605651855469,0.8624414205551147,1.0,2.2360680103302,0.8870503306388855
1.7147502899169922,1.715238332748413,-0.00048804283142089844,0.8731788992881775,0.16666666666666663,1.4142135381698608,0.9013654589653015
1.82901930809021,1.8297975063323975,-0.0007781982421875,0.9336295127868652,0.16666666666666663,1.0,0.9644820690155029
1.3995609283447266,1.400087833404541,-0.0005269050598144531,0.7987419962882996,0.16666666666666663,2.0,0.9729277491569519
1.5641096830368042,1.5580676794052124,0.006042003631591797,0.8101190328598022,0.33333333333333337,0.0,0.9761600494384766
1.6547164916992188,1.64596688747406,0.008749604225158691,0.8241581916809082,1.0,0.0,0.9858428835868835
1.627810001373291,1.6200807094573975,0.007729291915893555,0.8066861033439636,1.0,0.0,0.9592410922050476
1.610710859298706,1.6115972995758057,-0.0008864402770996094,0.8052205443382263,1.0,1.7320507764816284,0.9040166735649109
1.6559690237045288,1.6404675245285034,0.01550149917602539,0.8274250030517578,1.0,1.7320507764816284,0.878736674785614
1.7777628898620605,1.7908576726913452,-0.013094782829284668,0.8437662124633789,0.5,2.0,0.8962712287902832
1.9668872356414795,1.9460844993591309,0.020802736282348633,0.8987159729003906,1.0,1.0,0.9577974081039429
2.1400747299194336,2.1289920806884766,0.011082649230957031,0.9855833053588867,0.33333333333333337,1.4142135381698608,0.9993359446525574
2.1893362998962402,2.215113401412964,-0.025777101516723633,0.9911670088768005,0.16666666666666663,1.0,0.999926745891571
2.069526433944702,2.111639976501465,-0.042113542556762695,0.9931035041809082,0.16666666666666663,2.4494898319244385,0.9998180270195007
2.03731107711792,2.0156545639038086,0.021656513214111328,0.9974055290222168,0.0,0.0,0.999658465385437
2.11564040184021,2.1149442195892334,0.0006961822509765625,0.9984769225120544,1.0,0.0,0.9997622966766357
2.2141079902648926,2.2084031105041504,0.0057048797607421875,0.9976186752319336,1.0,0.0,0.9995659589767456
2.1592483520507812,2.166762351989746,-0.007513999938964844,0.9875165224075317,1.0,2.0,0.9962916374206543
2.087069511413574,2.089834213256836,-0.0027647018432617188,0.9625868797302246,1.0,1.4142135381698608,0.9836575388908386
2.068225383758545,2.0542876720428467,0.013937711715698242,0.9465041160583496,0.33333333333333337,1.7320507764816284,0.9729687571525574
2.072892665863037,2.0753490924835205,-0.0024564266204833984,0.9522367715835571,0.33333333333333337,1.0,0.9782527685165405
2.081132650375366,2.084623336791992,-0.0034906864166259766,0.9628391265869141,0.16666666666666663,2.0,0.9859317541122437
2.0933234691619873,2.1003894805908203,-0.007066011428833008,0.9708700180053711,0.0,2.2360680103302,0.9906229972839355
2.0967533588409424,2.1082260608673096,-0.011472702026367188,0.9705280661582947,0.6666666666666667,1.4142135381698608,0.990261971950531
2.1026225090026855,2.1068735122680664,-0.004251003265380859,0.9718295931816101,0.16666666666666663,0.0,0.9904766082763672
2.093996524810791,2.123105764389038,-0.02910923957824707,0.9743162989616394,0.16666666666666663,2.2360680103302,0.9916667938232422
2.114426851272583,2.113685369491577,0.0007414817810058594,0.9686737060546875,0.16666666666666663,2.2360680103302,0.9881116151809692
2.105935573577881,2.1274309158325195,-0.021495342254638672,0.9694034457206726,1.0,2.2360680103302,0.9885348677635193
2.107862949371338,2.131991147994995,-0.024128198623657227,0.97279953956604,0.16666666666666663,0.0,0.9903167486190796
2.128899574279785,2.1174497604370117,0.011449813842773438,0.9697299003601074,1.0,0.0,0.9883591532707214
2.1171839237213135,2.1345858573913574,-0.017401933670043945,0.9709020853042603,1.0,0.0,0.9891437292098999
2.126335859298706,2.1308538913726807,-0.004518032073974609,0.9727937579154968,1.0,0.0,0.9901142120361328
2.129882574081421,2.131727695465088,-0.0018451213836669922,0.9740168452262878,1.0,0.0,0.9907516837120056
2.1264781951904297,2.139249086380005,-0.012770891189575195,0.9730736613273621,1.0,2.2360680103302,0.9902615547180176
2.129763603210449,2.139453411102295,-0.009689807891845703,0.9748352766036987,1.0,1.4142135381698608,0.9911751747131348
2.1531529426574707,2.1184937953948975,0.03465914726257324,0.9695998430252075,0.16666666666666663,1.4142135381698608,0.9881446361541748
2.125283718109131,2.149224042892456,-0.023940324783325195,0.9710046052932739,0.16666666666666663,0.0,0.989102840423584
2.1459732055664062,2.130845069885254,0.015128135681152344,0.9734982252120972,0.16666666666666663,2.2360680103302,0.9903684854507446
2.129049062728882,2.1495985984802246,-0.020549535751342773,0.9761301875114441,0.16666666666666663,0.0,0.9918343424797058
2.151618003845215,2.1283273696899414,0.023290634155273438,0.972538411617279,1.0,2.2360680103302,0.9898183345794678
2.139822483062744,2.1423516273498535,-0.002529144287109375,0.9725489616394043,1.0,1.4142135381698608,0.9898673892021179
2.1443543434143066,2.13869309425354,0.0056612491607666016,0.9721908569335938,0.16666666666666663,2.2360680103302,0.9896471500396729
2.147535800933838,2.136157751083374,0.011378049850463867,0.971930205821991,0.16666666666666663,1.7320507764816284,0.9894871711730957
2.145320415496826,2.1388165950775146,0.0065038204193115234,0.9739371538162231,1.0,1.7320507764816284,0.9906020164489746
2.15204119682312,2.132646322250366,0.019394874572753906,0.9710013270378113,0.5,0.0,0.9889456033706665
2.135389804840088,2.1496949195861816,-0.01430511474609375,0.9729279279708862,1.0,2.0,0.9900881052017212
2.147601842880249,2.137753963470459,0.009847879409790039,0.9730746150016785,1.0,2.0,0.9901326894760132
2.1544189453125,2.1310062408447266,0.023412704467773438,0.9698089361190796,0.33333333333333337,1.7320507764816284,0.9882605075836182
2.140113353729248,2.145916700363159,-0.005803346633911133,0.9739906787872314,1.0,1.7320507764816284,0.9906457662582397
2.1391119956970215,2.1470062732696533,-0.007894277572631836,0.9733966588973999,0.5,0.0,0.9903249144554138
2.152970314025879,2.133159875869751,0.01981043815612793,0.9713352918624878,1.0,2.2360680103302,0.9891341924667358
2.158648729324341,2.126814365386963,0.03183436393737793,0.9708885550498962,1.0,2.0,0.9888636469841003
2.1503067016601562,2.135953664779663,0.014353036880493164,0.9723078608512878,0.16666666666666663,2.2360680103302,0.9896880388259888
2.143498420715332,2.1424169540405273,0.0010814666748046875,0.9706730246543884,0.8333333333333334,0.0,0.9887792468070984
2.148961067199707,2.1373963356018066,0.01156473159790039,0.9704045057296753,0.0,1.0,0.9886089563369751
2.1232807636260986,2.1623547077178955,-0.039073944091796875,0.9729434847831726,0.0,0.0,0.9901401400566101
2.14837384223938,2.1376984119415283,0.010675430297851562,0.9723396301269531,0.16666666666666663,2.2360680103302,0.9897089004516602
2.131779193878174,2.153898239135742,-0.02211904525756836,0.9688276052474976,0.16666666666666663,2.2360680103302,0.987747311592102
2.127335548400879,2.1582601070404053,-0.030924558639526367,0.9714426398277283,1.0,1.4142135381698608,0.9892796277999878
2.134373188018799,2.1513683795928955,-0.01699519157409668,0.9730303287506104,0.16666666666666663,0.0,0.9901286959648132
2.1624748706817627,2.122530221939087,0.03994464874267578,0.9694100618362427,0.5,2.0,0.9880002737045288
2.1488897800445557,2.136545181274414,0.012344598770141602,0.9717981815338135,0.5,1.0,0.9894027709960938
2.162168264389038,2.122622013092041,0.03954625129699707,0.9714207053184509,0.16666666666666663,2.4494898319244385,0.9891759753227234
2.1513376235961914,2.1327288150787354,0.018608808517456055,0.9681029319763184,0.0,2.2360680103302,0.987274169921875
2.132993221282959,2.1499404907226562,-0.016947269439697266,0.9729770421981812,1.0,2.2360680103302,0.9900996088981628
2.1331043243408203,2.148200750350952,-0.015096426010131836,0.9712953567504883,0.16666666666666663,0.0,0.9891589879989624
2.1399645805358887,2.1396853923797607,0.0002791881561279297,0.9719517230987549,1.0,0.0,0.9895161390304565
2.1315340995788574,2.1462173461914062,-0.014683246612548828,0.9712376594543457,1.0,2.4494898319244385,0.989133358001709
2.133286476135254,2.1422669887542725,-0.008980512619018555,0.9723278880119324,1.0,2.4494898319244385,0.9897375106811523
2.1531882286071777,2.1204042434692383,0.03278398513793945,0.9728242754936218,0.0,0.0,0.9899844527244568
2.130018711090088,2.1419949531555176,-0.011976242065429688,0.971178412437439,1.0,1.4142135381698608,0.9890992641448975
2.141850471496582,2.128319263458252,0.013531208038330078,0.9690966010093689,1.0,2.2360680103302,0.9878711700439453
2.136478900909424,2.131897449493408,0.004581451416015625,0.9727527499198914,0.6666666666666667,2.2360680103302,0.9899778366088867
2.1244399547576904,2.1421306133270264,-0.017690658569335938,0.9722758531570435,0.16666666666666663,0.0,0.9897314310073853
2.117420196533203,2.1460518836975098,-0.02863168716430664,0.9739731550216675,1.0,2.2360680103302,0.9906909465789795
2.1246511936187744,2.1351675987243652,-0.01051640510559082,0.97381591796875,1.0,1.0,0.9905853271484375
2.0993990898132324,2.1561217308044434,-0.05672264099121094,0.9746140241622925,0.16666666666666663,1.4142135381698608,0.9910852313041687
2.108396053314209,2.143007278442383,-0.03461122512817383,0.9749084711074829,0.0,2.0,0.9912073612213135
2.13047456741333,2.1164727210998535,0.014001846313476562,0.9673360586166382,0.33333333333333337,2.2360680103302,0.9868685603141785
2.1108312606811523,2.131488561630249,-0.02065730094909668,0.971584677696228,1.0,2.2360680103302,0.9893813133239746
2.1241023540496826,2.113632917404175,0.010469436645507812,0.9711069464683533,0.16666666666666663,2.4494898319244385,0.9890820384025574
2.111806631088257,2.1216368675231934,-0.009830236434936523,0.9640364646911621,1.0,1.7320507764816284,0.9848771095275879
2.117335319519043,2.1121253967285156,0.005209922790527344,0.9702187776565552,0.0,1.7320507764816284,0.9885987043380737
2.1132822036743164,2.1122303009033203,0.0010519027709960938,0.9688917994499207,0.5,2.2360680103302,0.9878315329551697
2.114621877670288,2.107112407684326,0.007509469985961914,0.967312216758728,1.0,2.2360680103302,0.9869058132171631
2.0883586406707764,2.129800319671631,-0.04144167900085449,0.968247652053833,0.16666666666666663,2.2360680103302,0.9875531196594238
2.119710922241211,2.0951175689697266,0.024593353271484375,0.9721988439559937,1.0,2.2360680103302,0.9897294044494629
2.117556571960449,2.094214916229248,0.023341655731201172,0.9656914472579956,0.16666666666666663,0.0,0.9858939051628113
2.111405849456787,2.0976102352142334,0.013795614242553711,0.9693427085876465,1.0,2.2360680103302,0.9880990982055664
2.09944748878479,2.106934070587158,-0.007486581802368164,0.9670603275299072,1.0,2.2360680103302,0.9867812991142273
2.1013691425323486,2.1027631759643555,-0.001394033432006836,0.9664775133132935,0.16666666666666663,0.0,0.9864106178283691
2.108365774154663,2.0937139987945557,0.014651775360107422,0.9673690795898438,1.0,2.2360680103302,0.9869403839111328
2.0900509357452393,2.11018705368042,-0.020136117935180664,0.9666980504989624,1.0,1.4142135381698608,0.9865896105766296
2.1064815521240234,2.0922157764434814,0.014265775680541992,0.968685507774353,0.16666666666666663,1.4142135381698608,0.9877686500549316
2.0948171615600586,2.1024768352508545,-0.0076596736907958984,0.9618244171142578,0.16666666666666663,1.7320507764816284,0.9834882616996765
2.1191277503967285,2.0769004821777344,0.04222726821899414,0.9657792448997498,0.5,0.0,0.9859873652458191
2.1014530658721924,2.0935521125793457,0.00790095329284668,0.9671454429626465,1.0,0.0,0.9868370890617371
2.093014717102051,2.1017158031463623,-0.008701086044311523,0.9604774713516235,1.0,2.2360680103302,0.982633113861084
2.086010456085205,2.1087465286254883,-0.022736072540283203,0.9637283086776733,1.0,2.0,0.984738826751709
2.095989942550659,2.098879814147949,-0.002889871597290039,0.9648728370666504,0.16666666666666663,1.0,0.9854463338851929
2.1036996841430664,2.091464042663574,0.012235641479492188,0.9621440172195435,0.5,2.0,0.9837106466293335
2.0890607833862305,2.106424570083618,-0.017363786697387695,0.9611212611198425,0.33333333333333337,2.4494898319244385,0.9830409288406372
2.0961520671844482,2.099968671798706,-0.0038166046142578125,0.9675848484039307,1.0,1.4142135381698608,0.9871068000793457
2.1024298667907715,2.0946035385131836,0.00782632827758789,0.9575206637382507,0.0,1.4142135381698608,0.9805919528007507
2.0957837104797363,2.101299285888672,-0.005515575408935547,0.9603455066680908,0.33333333333333337,2.4494898319244385,0.982540488243103
2.087519645690918,2.109602451324463,-0.022082805633544922,0.9632693529129028,0.0,0.0,0.9844740629196167
2.1034018993377686,2.093661308288574,0.009740591049194336,0.962243914604187,1.0,2.0,0.9837416410446167
2.1077942848205566,2.0893678665161133,0.01842641830444336,0.9587966799736023,1.0,2.0,0.9814424514770508
2.0910143852233887,2.106499195098877,-0.015484809875488281,0.961286187171936,0.33333333333333337,0.0,0.9831830859184265
2.0922091007232666,2.105100154876709,-0.012891054153442383,0.9636803865432739,1.0,2.0,0.984728217124939
2.110731601715088,2.086611270904541,0.024120330810546875,0.955950915813446,1.0,1.7320507764816284,0.9795703291893005
2.0775420665740967,2.1192421913146973,-0.041700124740600586,0.9654693007469177,0.33333333333333337,2.2360680103302,0.98582524061203
2.0995121002197266,2.096808910369873,0.0027031898498535156,0.964474081993103,0.16666666666666663,2.2360680103302,0.9851519465446472
2.0938382148742676,2.1018333435058594,-0.007995128631591797,0.9634032249450684,1.0,2.2360680103302,0.9845192432403564
2.1150734424591064,2.0805749893188477,0.03449845314025879,0.963226318359375,0.16666666666666663,0.0,0.9843341708183289
2.09191632270813,2.1026532649993896,-0.010736942291259766,0.9606051445007324,1.0,0.0,0.9827014207839966
2.103158473968506,2.090877056121826,0.012281417846679688,0.9647339582443237,1.0,0.0,0.9853506088256836
2.107442855834961,2.085960865020752,0.021481990814208984,0.9574396014213562,1.0,2.2360680103302,0.9805116057395935
2.0856096744537354,2.1070590019226074,-0.02144932746887207,0.9625234007835388,1.0,1.4142135381698608,0.9839650988578796
2.0958006381988525,2.0962729454040527,-0.0004723072052001953,0.9586337804794312,0.16666666666666663,1.7320507764816284,0.981395959854126
2.1068522930145264,2.0846633911132812,0.022188901901245117,0.9618284106254578,0.5,1.0,0.9835166931152344
2.0940749645233154,2.0969152450561523,-0.002840280532836914,0.9657155275344849,0.0,2.2360680103302,0.9859930872917175
2.093778371810913,2.0966455936431885,-0.0028672218322753906,0.962599515914917,0.16666666666666663,2.4494898319244385,0.9839703440666199
2.094146490097046,2.0954978466033936,-0.0013513565063476562,0.9605261087417603,1.0,2.4494898319244385,0.9826966524124146
2.105229616165161,2.083770275115967,0.021459341049194336,0.9599089622497559,0.0,2.0,0.982223629951477
2.0812268257141113,2.1072936058044434,-0.02606678009033203,0.9619817137718201,1.0,2.0,0.9836021661758423
2.071004867553711,2.1169936656951904,-0.04598879814147949,0.9579620361328125,0.33333333333333337,2.2360680103302,0.9810171127319336
2.102980375289917,2.0841312408447266,0.01884913444519043,0.9594248533248901,1.0,1.4142135381698608,0.9818961024284363
2.099421977996826,2.0870370864868164,0.012384891510009766,0.9608203768730164,0.16666666666666663,2.2360680103302,0.9828389883041382
2.0689704418182373,2.117051124572754,-0.0480806827545166,0.9617080688476562,0.16666666666666663,0.0,0.9834877252578735
2.0965490341186523,2.088752508163452,0.007796525955200195,0.9636954069137573,1.0,2.4494898319244385,0.9847292304039001
2.0721864700317383,2.112562894821167,-0.04037642478942871,0.9618129730224609,1.0,2.4494898319244385,0.9835625886917114
2.090912342071533,2.093362808227539,-0.0024504661560058594,0.9589793086051941,0.0,0.0,0.9817382097244263
2.0912563800811768,2.092357635498047,-0.0011012554168701172,0.9625536799430847,1.0,2.0,0.9840737581253052
2.0969252586364746,2.086134433746338,0.010790824890136719,0.9547175168991089,1.0,1.4142135381698608,0.9787114858627319
2.0908048152923584,2.091416358947754,-0.0006115436553955078,0.9590758085250854,0.33333333333333337,2.0,0.9817082285881042
2.1016769409179688,2.080371141433716,0.02130579948425293,0.961760401725769,0.33333333333333337,1.7320507764816284,0.9834267497062683
2.0695972442626953,2.111854076385498,-0.042256832122802734,0.9559213519096375,1.0,1.7320507764816284,0.9795776605606079
2.0922670364379883,2.0883922576904297,0.0038747787475585938,0.9558061957359314,0.5,0.0,0.9794406890869141
2.0978336334228516,2.0824785232543945,0.015355110168457031,0.959316611289978,1.0,2.4494898319244385,0.9818094968795776
2.086733341217041,2.0927977561950684,-0.006064414978027344,0.9617206454277039,1.0,2.4494898319244385,0.9834736585617065
2.0862765312194824,2.092902183532715,-0.006625652313232422,0.9576227068901062,0.0,0.0,0.9807971715927124
2.0967979431152344,2.08209228515625,0.014705657958984375,0.9580428004264832,1.0,0.0,0.9809386730194092
2.0893030166625977,2.088836193084717,0.0004668235778808594,0.9601747393608093,1.0,2.0,0.9825162887573242
2.113799571990967,2.064100742340088,0.049698829650878906,0.9589507579803467,1.0,1.7320507764816284,0.9816338419914246
2.0736892223358154,2.1036946773529053,-0.030005455017089844,0.9591706991195679,0.33333333333333337,1.0,0.9818389415740967
2.0707204341888428,2.1062254905700684,-0.035505056381225586,0.9588814973831177,0.16666666666666663,2.4494898319244385,0.9816083908081055
2.0843987464904785,2.0922200679779053,-0.007821321487426758,0.9640204906463623,0.0,0.0,0.9849206805229187
2.09509539604187,2.081007480621338,0.014087915420532227,0.9580571055412292,1.0,1.7320507764816284,0.9809662699699402
2.0847702026367188,2.0908164978027344,-0.006046295166015625,0.959863543510437,1.0,1.7320507764816284,0.982214629650116
2.10215425491333,2.0738182067871094,0.028336048126220703,0.9654070734977722,0.5,2.2360680103302,0.985757052898407
2.094447135925293,2.0805282592773438,0.013918876647949219,0.9584050178527832,1.0,2.2360680103302,0.9813704490661621
2.2845683097839355,2.231933116912842,0.05263519287109375,0.9990172386169434,1.0,2.2360680103302,0.9999789595603943
2.333710193634033,2.3447482585906982,-0.011038064956665039,0.9997982382774353,0.16666666666666663,1.4142135381698608,0.9999985694885254
2.3338258266448975,2.353747606277466,-0.01992177963256836,0.9998496770858765,1.0,2.2360680103302,0.9999991655349731
2.3455309867858887,2.294404983520508,0.05112600326538086,0.9997529983520508,0.16666666666666663,2.0,0.9999980926513672
2.264803886413574,2.2727231979370117,-0.0079193115234375,0.9998750686645508,0.16666666666666663,1.4142135381698608,0.999999463558197
2.20835280418396,2.249882221221924,-0.04152941703796387,0.9999042749404907,1.0,1.4142135381698608,0.9999997615814209
2.183363914489746,2.201672315597534,-0.018308401107788086,0.9998143911361694,0.33333333333333337,1.4142135381698608,0.9999995231628418
2.152831792831421,2.1451821327209473,0.007649660110473633,0.9994425773620605,0.0,2.4494898319244385,0.9999970197677612
2.0772452354431152,2.0814146995544434,-0.004169464111328125,0.9960846304893494,0.33333333333333337,2.4494898319244385,0.9997443556785583
1.979537010192871,1.969759225845337,0.00977778434753418,0.9458343386650085,0.0,2.4494898319244385,0.9761847257614136
1.786334753036499,1.768707275390625,0.017627477645874023,0.9200005531311035,1.0,2.2360680103302,0.9560875296592712
1.5109823942184448,1.5004920959472656,0.0104902982711792,0.8742197751998901,0.0,2.2360680103302,0.9172787666320801
1.340830683708191,1.3566339015960693,-0.015803217887878418,0.887544572353363,1.0,1.7320507764816284,0.9224612712860107
1.2860453128814697,1.226539969444275,0.059505343437194824,0.8186935186386108,0.16666666666666663,1.4142135381698608,0.8653610944747925
1.4689221382141113,1.455466628074646,0.013455510139465332,0.8705636858940125,1.0,1.7320507764816284,0.8992409706115723
1.758710265159607,1.7560319900512695,0.0026782751083374023,0.9940986633300781,0.5,0.0,0.9989005923271179
2.0779387950897217,2.06172251701355,0.016216278076171875,0.9999982714653015,0.5,1.4142135381698608,0.9999997615814209
2.204096555709839,2.174563407897949,0.02953314781188965,0.999936044216156,1.0,1.4142135381698608,0.9999988079071045
2.177358627319336,2.2011313438415527,-0.023772716522216797,0.9995202422142029,1.0,2.4494898319244385,0.9999925494194031
2.132676601409912,2.1380956172943115,-0.005419015884399414,0.998816192150116,0.6666666666666667,2.4494898319244385,0.9999654293060303
2.038809299468994,2.0511155128479004,-0.01230621337890625,0.9970707297325134,1.0,2.2360680103302,0.999629020690918
1.9950063228607178,1.986076831817627,0.00892949104309082,0.9932036399841309,0.0,2.2360680103302,0.9985081553459167
2.001168727874756,1.9992307424545288,0.0019379854202270508,0.992385983467102,1.0,2.2360680103302,0.998502254486084
1.9550193548202515,1.9782695770263672,-0.023250222206115723,0.99546879529953,0.16666666666666663,2.2360680103302,0.9993590712547302
1.9524638652801514,1.941657304763794,0.010806560516357422,0.998572051525116,1.0,2.0,0.9998863935470581
1.930859088897705,1.9580254554748535,-0.027166366577148438,0.9993521571159363,0.16666666666666663,2.0,0.9999868273735046
1.8896310329437256,1.8566335439682007,0.0329974889755249,0.9987068176269531,1.0,2.2360680103302,0.999983012676239
1.7766307592391968,1.7882388830184937,-0.011608123779296875,0.9964450597763062,0.33333333333333337,1.4142135381698608,0.9995393753051758
1.7295507192611694,1.7270588874816895,0.0024918317794799805,0.9508877992630005,1.0,0.0,0.9686328768730164
1.7362226247787476,1.723853349685669,0.012369275093078613,0.943150520324707,0.16666666666666663,2.2360680103302,0.9611653089523315
1.7720292806625366,1.7550301551818848,0.016999125480651855,0.9578741788864136,0.16666666666666663,1.7320507764816284,0.9729499816894531
1.8131444454193115,1.7997159957885742,0.013428449630737305,0.9820553660392761,0.16666666666666663,2.0,0.9904241561889648
1.9008269309997559,1.8637096881866455,0.03711724281311035,0.9987376928329468,0.6666666666666667,2.2360680103302,0.9996196627616882
1.492533564567566,1.5067709684371948,-0.014237403869628906,0.9983582496643066,0.16666666666666663,2.2360680103302,0.9996861815452576
1.3886561393737793,1.3810229301452637,0.007633209228515625,0.9908806681632996,0.33333333333333337,2.2360680103302,0.9977838397026062
1.1601722240447998,1.1533982753753662,0.006773948669433594,0.9314295053482056,1.0,2.2360680103302,0.971951961517334
1.0126169919967651,0.9461571574211121,0.06645983457565308,0.7304384708404541,0.16666666666666663,2.4494898319244385,0.7976236343383789
0.835127592086792,0.8780739307403564,-0.04294633865356445,0.5796409249305725,1.0,2.4494898319244385,0.646857738494873
0.8712038993835449,0.8774840235710144,-0.006280124187469482,0.5522264838218689,0.16666666666666663,0.0,0.6069763898849487
0.9479824900627136,0.9688146114349365,-0.0208321213722229,0.6233668327331543,1.0,0.0,0.7250022888183594
1.1219103336334229,1.1813411712646484,-0.059430837631225586,0.6550103425979614,0.0,2.2360680103302,0.7755028605461121
1.3244256973266602,1.316267490386963,0.008158206939697266,0.6486968994140625,1.0,2.2360680103302,0.770764946937561
1.1545677185058594,1.1457185745239258,0.008849143981933594,0.6112450361251831,1.0,0.0,0.8270586729049683
1.246857762336731,1.2128772735595703,0.033980488777160645,0.6324383616447449,1.0,2.0,0.8956252336502075
1.2726093530654907,1.2698147296905518,0.002794623374938965,0.6102045774459839,0.16666666666666663,1.4142135381698608,0.8476260900497437
1.205641508102417,1.2165210247039795,-0.0108795166015625,0.5337226390838623,1.0,1.0,0.6898519396781921
1.0917150974273682,1.0948106050491333,-0.0030955076217651367,0.46556270122528076,1.0,1.0,0.5894463062286377
0.9126315116882324,0.9214580059051514,-0.008826494216918945,0.40382120013237,0.33333333333333337,1.0,0.5016404986381531
0.9412455558776855,0.9026057720184326,0.03863978385925293,0.42985400557518005,0.0,2.2360680103302,0.5633479356765747
0.9481849670410156,1.036491870880127,-0.08830690383911133,0.5288573503494263,0.16666666666666663,0.0,0.6693471670150757
1.214329481124878,1.228293776512146,-0.013964295387268066,0.7170312404632568,0.0,2.2360680103302,0.8433490991592407
1.4878453016281128,1.475216269493103,0.012629032135009766,0.8295845985412598,0.16666666666666663,2.2360680103302,0.9388322830200195
1.5743430852890015,1.5736031532287598,0.0007399320602416992,0.8935205340385437,1.0,2.2360680103302,0.989445149898529
1.4797158241271973,1.4723327159881592,0.007383108139038086,0.875609278678894,1.0,2.2360680103302,0.9896731376647949
1.3781261444091797,1.3782905340194702,-0.00016438961029052734,0.8734070658683777,0.16666666666666663,0.0,0.9691221117973328
1.2773847579956055,1.2808818817138672,-0.0034971237182617188,0.9315983057022095,1.0,0.0,0.9722180366516113
1.2798253297805786,1.3125044107437134,-0.032679080963134766,0.9773696660995483,0.16666666666666663,2.2360680103302,0.9895383715629578
1.2973942756652832,1.2831039428710938,0.014290332794189453,0.7505990862846375,0.16666666666666663,2.2360680103302,0.8698652982711792
1.4880913496017456,1.469549536705017,0.018541812896728516,0.7629053592681885,1.0,0.0,0.8513447046279907
1.5859017372131348,1.5808978080749512,0.005003929138183594,0.785643994808197,1.0,2.2360680103302,0.847279965877533
1.5870260000228882,1.5878247022628784,-0.0007987022399902344,0.8652192950248718,1.0,1.4142135381698608,0.9246121644973755
1.5214436054229736,1.529131293296814,-0.007687687873840332,0.8608441352844238,0.16666666666666663,2.2360680103302,0.9221231341362
1.4544897079467773,1.4420994520187378,0.01239025592803955,0.8222870826721191,1.0,0.0,0.8870360255241394
1.3013873100280762,1.3393151760101318,-0.037927865982055664,0.7613868117332458,1.0,2.2360680103302,0.8392543792724609
1.2454593181610107,1.2993178367614746,-0.05385851860046387,0.7798768877983093,0.16666666666666663,1.0,0.8647751808166504
1.2898850440979004,1.284801959991455,0.0050830841064453125,0.8116652369499207,0.16666666666666663,0.0,0.8876256346702576
1.3635575771331787,1.3643039464950562,-0.0007463693618774414,0.7775501012802124,1.0,2.4494898319244385,0.8524677753448486
1.4329432249069214,1.4599530696868896,-0.02700984477996826,0.7763749957084656,1.0,2.0,0.8507357835769653
1.5093677043914795,1.5393486022949219,-0.029980897903442383,0.810150146484375,0.16666666666666663,1.7320507764816284,0.8872952461242676
1.5958870649337769,1.5845625400543213,0.011324524879455566,0.8299728631973267,0.0,1.7320507764816284,0.9115235209465027
1.6269416809082031,1.5962705612182617,0.030671119689941406,0.857592761516571,0.0,0.0,0.9399048686027527
1.5746841430664062,1.5540544986724854,0.0206296443939209,0.8515896201133728,1.0,0.0,0.9420658946037292
1.5997459888458252,1.5984818935394287,0.0012640953063964844,0.8398762941360474,0.33333333333333337,2.4494898319244385,0.9108657836914062
1.7085927724838257,1.7286670207977295,-0.02007424831390381,0.8354033827781677,0.5,2.4494898319244385,0.8829612731933594
1.7229946851730347,1.717341423034668,0.005653262138366699,0.8385883569717407,1.0,2.0,0.8671238422393799
1.6541805267333984,1.7205612659454346,-0.06638073921203613,0.8563963174819946,1.0,2.0,0.9014822840690613
1.6064494848251343,1.5755255222320557,0.030923962593078613,0.8376333117485046,1.0,2.0,0.8672448396682739
1.5462350845336914,1.585449457168579,-0.039214372634887695,0.8978228569030762,0.0,1.0,0.9606396555900574
1.5545530319213867,1.630533218383789,-0.07598018646240234,0.9499022960662842,1.0,1.7320507764816284,0.9906057715415955
1.6449263095855713,1.6126174926757812,0.03230881690979004,0.9631149172782898,0.33333333333333337,1.7320507764816284,0.9942673444747925
1.639286756515503,1.6437406539916992,-0.004453897476196289,0.9845414161682129,1.0,1.0,0.9977535009384155
1.6317365169525146,1.6299777030944824,0.0017588138580322266,0.9866786003112793,0.33333333333333337,2.0,0.9978217482566833
1.6190605163574219,1.6151471138000488,0.003913402557373047,0.9902710318565369,0.16666666666666663,2.2360680103302,0.9980983138084412
1.6521934270858765,1.637789011001587,0.01440441608428955,0.9932740926742554,0.33333333333333337,2.2360680103302,0.9979914426803589
1.6461105346679688,1.6442720890045166,0.0018384456634521484,0.9920408129692078,0.16666666666666663,2.0,0.9971165657043457
1.8146284818649292,1.792603850364685,0.02202463150024414,0.9917535781860352,0.33333333333333337,2.0,0.9972918033599854
1.921654462814331,1.9137152433395386,0.00793921947479248,0.9859579801559448,1.0,2.4494898319244385,0.9968663454055786
2.042182683944702,2.019737720489502,0.022444963455200195,0.9821921586990356,0.16666666666666663,0.0,0.9963337779045105
2.177488088607788,2.2528302669525146,-0.07534217834472656,0.9820210337638855,1.0,2.4494898319244385,0.997180163860321
2.2605154514312744,2.3289389610290527,-0.06842350959777832,0.9703835248947144,0.33333333333333337,2.0,0.9928149580955505
2.2644920349121094,2.2934608459472656,-0.02896881103515625,0.9569432735443115,1.0,1.4142135381698608,0.9860739707946777
2.1624348163604736,2.1532952785491943,0.009139537811279297,0.9383665919303894,0.0,1.7320507764816284,0.9752264022827148
2.0927083492279053,2.074453115463257,0.018255233764648438,0.9266232848167419,0.0,2.0,0.9680003523826599
2.0732507705688477,2.0723791122436523,0.0008716583251953125,0.9245972633361816,1.0,1.4142135381698608,0.9682353734970093
2.0854640007019043,2.083813428878784,0.0016505718231201172,0.9382815361022949,0.33333333333333337,1.4142135381698608,0.9770725965499878
2.0875327587127686,2.08563494682312,0.0018978118896484375,0.9236199855804443,0.0,1.0,0.9687744379043579
2.0582571029663086,2.056626081466675,0.001631021499633789,0.912795901298523,0.5,1.0,0.9642102718353271
1.970911979675293,1.967647910118103,0.0032640695571899414,0.8730761408805847,0.16666666666666663,2.2360680103302,0.9322497248649597
1.7992780208587646,1.7926537990570068,0.0066242218017578125,0.8041536211967468,0.16666666666666663,2.2360680103302,0.8612744212150574
1.6723592281341553,1.6797693967819214,-0.007410168647766113,0.7876397967338562,0.16666666666666663,2.2360680103302,0.8427602648735046
1.6381335258483887,1.6422975063323975,-0.004163980484008789,0.7777048945426941,0.0,2.2360680103302,0.8335720896720886
1.7587432861328125,1.7609809637069702,-0.002237677574157715,0.8844404220581055,0.16666666666666663,2.2360680103302,0.9445750117301941
1.8378980159759521,1.848981261253357,-0.011083245277404785,0.9716607332229614,1.0,2.4494898319244385,0.9899110198020935
1.875762939453125,1.8814634084701538,-0.005700469017028809,0.9793907403945923,0.16666666666666663,2.2360680103302,0.993048369884491
1.8879995346069336,1.8899660110473633,-0.0019664764404296875,0.9789358973503113,1.0,2.2360680103302,0.9930269122123718
1.9105408191680908,1.9171150922775269,-0.006574273109436035,0.9768568277359009,0.16666666666666663,2.2360680103302,0.9924997091293335
1.9989370107650757,2.004687786102295,-0.005750775337219238,0.9788638353347778,1.0,2.2360680103302,0.9925081729888916
2.061741828918457,2.0463898181915283,0.015352010726928711,0.9996456503868103,0.0,0.0,0.99998539686203
2.116307020187378,2.1149404048919678,0.0013666152954101562,0.999785840511322,1.0,0.0,0.9999996423721313
2.1839499473571777,2.1544394493103027,0.029510498046875,0.9992903470993042,0.16666666666666663,2.4494898319244385,0.9999980926513672
2.184513807296753,2.197178602218628,-0.012664794921875,0.9986482858657837,1.0,1.4142135381698608,0.9999918937683105
2.173456907272339,2.221818447113037,-0.04836153984069824,0.9990014433860779,0.16666666666666663,1.0,0.999994695186615
2.2704131603240967,2.222031831741333,0.04838132858276367,0.9996179938316345,1.0,1.4142135381698608,0.9999971389770508
2.3183629512786865,2.281863212585449,0.036499738693237305,0.9989802241325378,1.0,1.4142135381698608,0.9999927878379822
2.35117244720459,2.3180699348449707,0.03310251235961914,0.9838581085205078,1.0,1.7320507764816284,0.9996490478515625
2.381718397140503,2.3346643447875977,0.04705405235290527,0.9417311549186707,0.0,0.0,0.9959529638290405
2.30733060836792,2.3093905448913574,-0.0020599365234375,0.7941198348999023,0.33333333333333337,2.0,0.9417941570281982
2.1658692359924316,2.1653385162353516,0.0005307197570800781,0.6773983836174011,0.16666666666666663,2.0,0.7984476089477539
2.0443203449249268,2.1025242805480957,-0.058203935623168945,0.6491411328315735,0.16666666666666663,0.0,0.7508403658866882
1.9403598308563232,1.9772847890853882,-0.03692495822906494,0.6307070255279541,0.5,0.0,0.7026987075805664
1.853082537651062,1.8904088735580444,-0.03732633590698242,0.6709035634994507,1.0,0.0,0.7312133312225342
1.8938125371932983,1.9033100605010986,-0.009497523307800293,0.7203301191329956,1.0,2.4494898319244385,0.7666802406311035
1.9359281063079834,1.895601511001587,0.040326595306396484,0.7763034701347351,0.33333333333333337,1.4142135381698608,0.8056413531303406
1.9314326047897339,1.9265369176864624,0.004895687103271484,0.8209023475646973,1.0,2.0,0.8348245620727539
1.9107431173324585,1.871324896812439,0.03941822052001953,0.851852297782898,1.0,1.0,0.8733460307121277
1.7608087062835693,1.801987648010254,-0.04117894172668457,0.9403116703033447,1.0,1.0,0.9914066791534424
1.7431161403656006,1.7298768758773804,0.013239264488220215,0.9215998649597168,1.0,0.0,0.9894904494285583
1.6275248527526855,1.652099609375,-0.024574756622314453,0.8219255208969116,0.0,2.0,0.9405217170715332
1.2135953903198242,1.1964517831802368,0.017143607139587402,0.4967813193798065,0.33333333333333337,1.4142135381698608,0.6698583960533142
1.4149973392486572,1.385445475578308,0.02955186367034912,0.7056371569633484,1.0,2.4494898319244385,0.7812981009483337
1.21834397315979,1.2495068311691284,-0.03116285800933838,0.7286078333854675,0.8333333333333334,2.0,0.7800048589706421
1.1127599477767944,1.120127558708191,-0.007367610931396484,0.8413708209991455,1.0,2.0,0.8834608793258667
0.9306911826133728,0.9531068801879883,-0.02241569757461548,0.7646333575248718,1.0,1.4142135381698608,0.8030020594596863
1.0269737243652344,0.9784306883811951,0.04854303598403931,0.843197762966156,0.33333333333333337,2.0,0.8951577544212341
1.1741973161697388,1.160826325416565,0.013370990753173828,0.9148893356323242,0.0,1.0,0.9520925283432007
1.2398592233657837,1.2394518852233887,0.00040733814239501953,0.9012616872787476,1.0,1.7320507764816284,0.9286012053489685
1.2346343994140625,1.2807024717330933,-0.04606807231903076,0.9671849012374878,0.33333333333333337,0.0,0.9811081290245056
1.2331387996673584,1.1944247484207153,0.038714051246643066,0.9179276823997498,0.6666666666666667,0.0,0.944288432598114
1.1852750778198242,1.1366503238677979,0.04862475395202637,0.9020516276359558,1.0,0.0,0.9330169558525085
1.107483148574829,1.0821986198425293,0.025284528732299805,0.8592901229858398,0.33333333333333337,0.0,0.8958548307418823
1.0532283782958984,1.04214346408844,0.011084914207458496,0.8569000959396362,0.5,0.0,0.8997869491577148
1.04372239112854,1.0041711330413818,0.0395512580871582,0.8024691343307495,1.0,2.0,0.8472766876220703
1.0199764966964722,1.0016086101531982,0.018367886543273926,0.8076164722442627,1.0,2.0,0.8532270789146423
0.9883338809013367,1.0176498889923096,-0.0293160080909729,0.8043455481529236,1.0,1.7320507764816284,0.8494939804077148
1.009747862815857,0.9946575164794922,0.015090346336364746,0.8608530759811401,1.0,1.7320507764816284,0.9024156332015991
0.9833283424377441,1.0218713283538818,-0.038542985916137695,0.8696160316467285,1.0,0.0,0.9098377227783203
0.9812940955162048,1.0149763822555542,-0.033682286739349365,0.8926843404769897,1.0,0.0,0.929448127746582
1.0032958984375,1.002138614654541,0.0011572837829589844,0.8729932308197021,0.33333333333333337,2.4494898319244385,0.9144477844238281
1.0155274868011475,1.018678903579712,-0.003151416778564453,0.915050208568573,1.0,2.4494898319244385,0.9481425285339355
1.0423119068145752,1.0283235311508179,0.013988375663757324,0.9079012274742126,0.5,0.0,0.9435480833053589
1.0929765701293945,1.0485975742340088,0.04437899589538574,0.9192500114440918,1.0,0.0,0.9520823359489441
1.1276748180389404,1.087226390838623,0.04044842720031738,0.9083026647567749,1.0,2.2360680103302,0.9442400932312012
1.1566829681396484,1.1769909858703613,-0.02030801773071289,0.9299497604370117,1.0,2.2360680103302,0.9595121145248413
1.2571824789047241,1.2362971305847168,0.020885348320007324,0.9167389869689941,0.0,0.0,0.9503394961357117
1.3336987495422363,1.3209013938903809,0.012797355651855469,0.9245697855949402,1.0,2.2360680103302,0.9553672671318054
1.405826449394226,1.3908445835113525,0.014981865882873535,0.9363936185836792,1.0,2.2360680103302,0.9618991613388062
1.4920156002044678,1.4570263624191284,0.034989237785339355,0.9240983724594116,1.0,2.4494898319244385,0.948702335357666
1.5383036136627197,1.532823920249939,0.005479693412780762,0.8906742334365845,0.16666666666666663,2.4494898319244385,0.9127878546714783
1.5350360870361328,1.5700433254241943,-0.03500723838806152,0.8897842764854431,1.0,2.2360680103302,0.913978099822998
1.5508416891098022,1.5490732192993164,0.0017684698104858398,0.8960897922515869,1.0,2.2360680103302,0.9231559634208679
1.5407222509384155,1.528619647026062,0.012102603912353516,0.8986777663230896,0.16666666666666663,2.2360680103302,0.9281582832336426
1.523810863494873,1.5089659690856934,0.014844894409179688,0.9152294993400574,1.0,1.4142135381698608,0.9475044012069702
1.4853023290634155,1.5057554244995117,-0.02045309543609619,0.9367552995681763,0.0,2.2360680103302,0.9691199660301208
1.465756893157959,1.4616245031356812,0.004132390022277832,0.9395638704299927,1.0,0.0,0.9750919342041016
1.405975341796875,1.4141333103179932,-0.008157968521118164,0.9258314967155457,0.16666666666666663,0.0,0.9794316291809082
1.3467687368392944,1.347448706626892,-0.0006799697875976562,0.844536304473877,1.0,2.0,0.9407124519348145
1.2657554149627686,1.259777307510376,0.005978107452392578,0.6814194917678833,0.16666666666666663,1.4142135381698608,0.8020018339157104
1.1760153770446777,1.1594611406326294,0.01655423641204834,0.5807878375053406,0.16666666666666663,0.0,0.6765958070755005
1.2029728889465332,1.2163629531860352,-0.013390064239501953,0.5648482441902161,1.0,1.0,0.665135383605957
1.4247965812683105,1.43070387840271,-0.005907297134399414,0.6248141527175903,1.0,2.2360680103302,0.7867733240127563
1.640848159790039,1.6334099769592285,0.007438182830810547,0.7040488719940186,1.0,2.4494898319244385,0.8914633989334106
1.8268630504608154,1.8288630247116089,-0.001999974250793457,0.7582516670227051,0.33333333333333337,2.4494898319244385,0.9264169931411743
2.0026097297668457,1.9800145626068115,0.02259516716003418,0.77264404296875,0.0,2.4494898319244385,0.9110112190246582
2.1184234619140625,2.1021642684936523,0.016259193420410156,0.7737607955932617,0.0,2.4494898319244385,0.8820376396179199
2.210850477218628,2.1624960899353027,0.048354387283325195,0.7524640560150146,0.16666666666666663,0.0,0.8427383899688721
2.2253470420837402,2.252078056335449,-0.026731014251708984,0.7569323778152466,1.0,2.4494898319244385,0.8280432224273682
2.345499038696289,2.345280647277832,0.00021839141845703125,0.7270247936248779,0.0,2.4494898319244385,0.7825760841369629
2.532092332839966,2.487539052963257,0.044553279876708984,0.7354340553283691,1.0,0.0,0.7813339233398438
2.6219189167022705,2.601043224334717,0.02087569236755371,0.7769748568534851,0.0,0.0,0.8273772597312927
2.6542768478393555,2.673797369003296,-0.01952052116394043,0.8583692312240601,1.0,0.0,0.9022153615951538
2.6929404735565186,2.697420120239258,-0.004479646682739258,0.9370477199554443,1.0,1.4142135381698608,0.9624869227409363
2.7111852169036865,2.7208328247070312,-0.009647607803344727,0.9806392192840576,0.0,1.0,0.9901131987571716
2.716670513153076,2.7324957847595215,-0.015825271606445312,0.9920390844345093,1.0,1.4142135381698608,0.9962479472160339
2.724961042404175,2.7052581310272217,0.019702911376953125,0.9955487251281738,1.0,2.0,0.9979113340377808
2.679490566253662,2.661734104156494,0.01775646209716797,0.9970555305480957,1.0,2.2360680103302,0.998637855052948
2.560758113861084,2.5653066635131836,-0.004548549652099609,0.9976691007614136,1.0,2.2360680103302,0.9989373087882996
1.5200526714324951,1.5112059116363525,0.008846759796142578,0.6660535335540771,0.5,0.0,0.758629322052002
1.4039018154144287,1.42178475856781,-0.017882943153381348,0.6592202186584473,0.16666666666666663,2.4494898319244385,0.731525182723999
1.4662408828735352,1.4307892322540283,0.035451650619506836,0.6519256830215454,0.0,2.4494898319244385,0.7033554911613464
1.505802035331726,1.4582281112670898,0.04757392406463623,0.7199341654777527,0.33333333333333337,2.0,0.7764560580253601
1.5220277309417725,1.512009859085083,0.010017871856689453,0.7493221163749695,1.0,2.0,0.8122251033782959
1.5400276184082031,1.5614078044891357,-0.021380186080932617,0.772455632686615,0.16666666666666663,2.0,0.8424199819564819
1.6029765605926514,1.5952975749969482,0.007678985595703125,0.781610369682312,1.0,1.0,0.857418417930603
1.649337649345398,1.643973708152771,0.005363941192626953,0.799223780632019,1.0,1.0,0.8779305219650269
1.6271278858184814,1.6641395092010498,-0.03701162338256836,0.8362221717834473,0.0,2.4494898319244385,0.9118781089782715
1.7015695571899414,1.70036780834198,0.0012017488479614258,0.9223470687866211,1.0,1.7320507764816284,0.9707859754562378
1.8224109411239624,1.827831506729126,-0.005420565605163574,0.9704850912094116,0.33333333333333337,1.7320507764816284,0.9919664263725281
1.8955185413360596,1.902918815612793,-0.0074002742767333984,0.9782054424285889,1.0,2.0,0.9952143430709839
1.9522697925567627,1.9421800374984741,0.010089755058288574,0.9903701543807983,0.33333333333333337,1.0,0.9986108541488647
1.9286741018295288,1.9355008602142334,-0.00682675838470459,0.9934524297714233,0.16666666666666663,1.7320507764816284,0.9991785287857056
1.8839178085327148,1.8631131649017334,0.020804643630981445,0.9969534873962402,0.0,2.4494898319244385,0.9996851682662964
1.7866394519805908,1.7849490642547607,0.0016903877258300781,0.999211311340332,1.0,2.4494898319244385,0.9999376535415649
1.6220555305480957,1.6227567195892334,-0.0007011890411376953,0.999756932258606,0.5,2.4494898319244385,0.9999820590019226
1.377906322479248,1.3658638000488281,0.012042522430419922,0.997556209564209,1.0,2.4494898319244385,0.9994758367538452
1.3001809120178223,1.297513484954834,0.0026674270629882812,0.9965829253196716,0.33333333333333337,2.2360680103302,0.9991947412490845
1.248234510421753,1.2465879917144775,0.0016465187072753906,0.9973359107971191,0.5,1.4142135381698608,0.9993295669555664
1.2164174318313599,1.2039194107055664,0.012498021125793457,0.9961614608764648,1.0,1.4142135381698608,0.9987213015556335
1.182571291923523,1.181705117225647,0.0008661746978759766,0.9876019954681396,0.0,2.2360680103302,0.994351863861084
1.1533424854278564,1.143638253211975,0.009704232215881348,0.9753831624984741,1.0,2.0,0.987944483757019
1.1199382543563843,1.1056784391403198,0.014259815216064453,0.963504433631897,0.0,2.0,0.98236083984375
1.0859191417694092,1.084923267364502,0.0009958744049072266,0.9536877870559692,1.0,2.4494898319244385,0.9767611026763916
1.0633509159088135,1.0676515102386475,-0.004300594329833984,0.9389036893844604,0.16666666666666663,1.4142135381698608,0.9683017134666443
1.0319404602050781,1.0653936862945557,-0.03345322608947754,0.9405879974365234,0.16666666666666663,2.0,0.9690947532653809
1.0854687690734863,1.0620009899139404,0.0234677791595459,0.9466840624809265,0.16666666666666663,0.0,0.9734277725219727
1.1719462871551514,1.1545958518981934,0.017350435256958008,0.960811972618103,1.0,1.4142135381698608,0.9803816080093384
1.174534797668457,1.1630438566207886,0.011490941047668457,0.95807284116745,0.33333333333333337,2.2360680103302,0.9779561758041382
1.1847647428512573,1.1941354274749756,-0.009370684623718262,0.9625418186187744,1.0,2.2360680103302,0.9801904559135437
1.2873916625976562,1.2533208131790161,0.03407084941864014,0.9579913020133972,0.0,0.0,0.9767435789108276
1.3522781133651733,1.396051287651062,-0.04377317428588867,0.9597039222717285,0.33333333333333337,2.4494898319244385,0.9812437891960144
1.438884973526001,1.5059674978256226,-0.06708252429962158,0.9235256910324097,1.0,2.4494898319244385,0.9635939598083496
1.4944546222686768,1.484427809715271,0.010026812553405762,0.9207667708396912,1.0,2.0,0.9585736989974976
1.4383885860443115,1.431609869003296,0.006778717041015625,0.9052559733390808,0.6666666666666667,2.0,0.9433407783508301
1.318213701248169,1.3412590026855469,-0.02304530143737793,0.8513399958610535,0.16666666666666663,2.4494898319244385,0.8973638415336609
1.1897025108337402,1.198512315750122,-0.008809804916381836,0.758478045463562,1.0,1.0,0.8218232989311218
1.0668425559997559,1.0679199695587158,-0.001077413558959961,0.6869603991508484,1.0,2.2360680103302,0.7672926187515259
0.8336056470870972,0.8385207056999207,-0.004915058612823486,0.6872054934501648,1.0,2.2360680103302,0.8440979719161987
0.8706458806991577,0.882155179977417,-0.011509299278259277,0.6973152160644531,0.0,1.0,0.8331558108329773
0.958033561706543,0.9634000658988953,-0.005366504192352295,0.6806911826133728,1.0,2.0,0.8251585960388184
1.06190824508667,1.0716078281402588,-0.009699583053588867,0.6650246381759644,0.33333333333333337,2.4494898319244385,0.811802327632904
1.1152015924453735,1.1096092462539673,0.00559234619140625,0.674111008644104,1.0,2.4494898319244385,0.8297303915023804
1.2130569219589233,1.2343207597732544,-0.021263837814331055,0.6878318786621094,0.0,0.0,0.860808253288269
1.2910926342010498,1.2728245258331299,0.018268108367919922,0.6853045225143433,0.16666666666666663,0.0,0.8436824679374695
1.294836401939392,1.3025176525115967,-0.00768125057220459,0.7051712274551392,1.0,0.0,0.8411580324172974
1.5404704809188843,1.5523256063461304,-0.011855125427246094,0.8330330848693848,0.16666666666666663,2.4494898319244385,0.9049441814422607
1.6855642795562744,1.7109994888305664,-0.025435209274291992,0.8375983238220215,0.33333333333333337,2.4494898319244385,0.8481168746948242
1.647984504699707,1.6435556411743164,0.004428863525390625,0.8393863439559937,1.0,0.0,0.8458776473999023
1.5943341255187988,1.6122455596923828,-0.017911434173583984,0.8980938792228699,0.0,0.0,0.9328465461730957
1.5582396984100342,1.5494804382324219,0.008759260177612305,0.960827112197876,1.0,2.2360680103302,0.9866799116134644
1.590737223625183,1.5889571905136108,0.0017800331115722656,0.987298846244812,1.0,0.0,0.9943315386772156
1.7308664321899414,1.732145071029663,-0.0012786388397216797,0.9939461946487427,1.0,2.4494898319244385,0.9976615905761719
1.843336820602417,1.856325626373291,-0.012988805770874023,0.9900929927825928,1.0,1.0,0.9958128929138184
1.8296918869018555,1.841225028038025,-0.011533141136169434,0.972298800945282,0.0,1.0,0.9852011203765869
1.818264365196228,1.8200263977050781,-0.0017620325088500977,0.9612162113189697,1.0,1.0,0.9885424375534058
1.804366111755371,1.8080977201461792,-0.0037316083908081055,0.953068733215332,1.0,2.2360680103302,0.9847351908683777
1.8468159437179565,1.8469233512878418,-0.0001074075698852539,0.9812929630279541,1.0,2.2360680103302,0.9948529005050659
1.1846911907196045,1.1386669874191284,0.046024203300476074,0.7312207221984863,0.16666666666666663,1.4142135381698608,0.9624826312065125
1.1837340593338013,1.2144584655761719,-0.030724406242370605,0.7268211245536804,1.0,2.2360680103302,0.9852452278137207
1.3266268968582153,1.394291639328003,-0.0676647424697876,0.7386733889579773,1.0,2.4494898319244385,0.956635594367981
1.5914382934570312,1.5483405590057373,0.043097734451293945,0.7335904836654663,0.0,2.4494898319244385,0.9372894167900085
1.6719639301300049,1.7082008123397827,-0.03623688220977783,0.80399489402771,0.16666666666666663,0.0,0.9890913367271423
1.882209300994873,1.8103950023651123,0.07181429862976074,0.8550428152084351,0.0,0.0,0.9981920123100281
2.010253429412842,2.0286521911621094,-0.018398761749267578,0.9079685211181641,0.16666666666666663,2.0,0.9999777674674988
2.1049764156341553,2.1274476051330566,-0.022471189498901367,0.9340564608573914,1.0,1.4142135381698608,0.9999856948852539
2.1723556518554688,2.196009397506714,-0.023653745651245117,0.958687961101532,0.16666666666666663,2.4494898319244385,0.9999718070030212
2.221249580383301,2.212329864501953,0.008919715881347656,0.9651389122009277,0.16666666666666663,0.0,0.999098002910614
2.2025461196899414,2.17830753326416,0.02423858642578125,0.9686962366104126,1.0,2.4494898319244385,0.9965996146202087
2.1199491024017334,2.072730779647827,0.04721832275390625,0.9735174179077148,0.0,1.0,0.9965765476226807
1.9154441356658936,1.908473253250122,0.006970882415771484,0.9901684522628784,1.0,1.0,0.9966761469841003
1.8181341886520386,1.8207738399505615,-0.0026396512985229492,0.9967743754386902,1.0,2.4494898319244385,0.9988739490509033
1.79204261302948,1.8356612920761108,-0.04361867904663086,0.9990252256393433,1.0,0.0,0.9997280836105347
1.6691901683807373,1.6751601696014404,-0.005970001220703125,0.9893738627433777,0.33333333333333337,0.0,0.9985809326171875
1.6693910360336304,1.7076468467712402,-0.03825581073760986,0.9652856588363647,0.0,0.0,0.9882733225822449
1.6739575862884521,1.658267855644226,0.015689730644226074,0.8374065160751343,1.0,2.2360680103302,0.9049094915390015
1.8658292293548584,1.9135522842407227,-0.04772305488586426,0.9544910192489624,1.0,1.4142135381698608,0.9999197721481323
1.8730926513671875,1.884080171585083,-0.010987520217895508,0.945016086101532,1.0,2.2360680103302,0.999381422996521
1.8654820919036865,1.8290070295333862,0.03647506237030029,0.913081169128418,0.0,0.0,0.9967279434204102
1.82475745677948,1.902012825012207,-0.07725536823272705,0.8943074941635132,0.16666666666666663,0.0,0.99510258436203
1.8365614414215088,1.866635799407959,-0.030074357986450195,0.8488144874572754,0.0,2.2360680103302,0.9895800352096558
1.73293137550354,1.736724853515625,-0.003793478012084961,0.8078992366790771,1.0,2.2360680103302,0.9873102903366089
1.6722663640975952,1.6832187175750732,-0.010952353477478027,0.7695174217224121,1.0,0.0,0.9621500968933105
1.755730390548706,1.7757800817489624,-0.020049691200256348,0.7155844569206238,1.0,2.4494898319244385,0.8372653722763062
1.839115858078003,1.8329490423202515,0.006166815757751465,0.6732591390609741,1.0,,0.7151188254356384
1.9650120735168457,1.964634656906128,0.00037741661071777344,0.7220495939254761,0.16666666666666663,,0.7610152959823608
2.1404240131378174,2.1535472869873047,-0.013123273849487305,0.826166033744812,0.16666666666666663,,0.839667558670044
2.287496566772461,2.2978246212005615,-0.010328054428100586,0.8569811582565308,1.0,,0.8879885673522949
2.374964714050293,2.380929946899414,-0.005965232849121094,0.8652739524841309,1.0,,0.9132256507873535
2.270559072494507,2.2641382217407227,0.00642085075378418,0.8405152559280396,1.0,,0.9022175073623657
2.005574941635132,2.016571521759033,-0.010996580123901367,0.8023549318313599,0.16666666666666663,,0.8626341223716736
1.753862738609314,1.764317512512207,-0.010454773902893066,0.7876359820365906,1.0,,0.8414170145988464
1.6133816242218018,1.5928196907043457,0.020561933517456055,0.7959334254264832,1.0,,0.8484646677970886
1.7076284885406494,1.6710113286972046,0.036617159843444824,0.8241786956787109,0.0,,0.8625110983848572


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/symm_kl_120/no_attn_ent/eval_metrics_rand_trials_envs_10.csv <==
Scenario,Explainer,FidPlus,FidMinus,DeltaFid,CharScore,Unfaithfulness,Sparsity,Stability,stdevFidPlus,stdevFidMinus,stdevDeltaFid,stdevCharScore,stdevUnfaithfulness,stdevSparsity,stdevStability,lenFidPlus,lenFidMinus,lenDeltaFid,lenCharScore,lenUnfaithfulness,lenSparsity,lenStability,MeanFidPlus,MeanFidMinus,MeanDeltaFid,MeanCharScore,MeanUnfaithfulness,MeanSparsity,MeanStability,stdevMeanFidPlus,stdevMeanFidMinus,stdevMeanDeltaFid,stdevMeanCharScore,stdevMeanUnfaithfulness,stdevMeanSparsity,stdevMeanStability,lenMeanFidPlus,lenMeanFidMinus,lenMeanDeltaFid,lenMeanCharScore,lenMeanUnfaithfulness,lenMeanSparsity,lenMeanStability
navigation,GraphMaskExplainer,1.8009890489946536,1.8014113724958607,-0.000422323501206995,-3.1938447634421405,0.9033097953694623,0.5704607046070461,1.5162199619400056,0.39038092994366724,0.3904684241539246,0.02283407105663453,1.9131740316241963,0.11005011391466699,0.4170273415643938,0.887566185161603,492,492,492,492,492,492,482,1.701749595836803,1.7032283753721476,-0.0014787795353444666,-2.708504684878127,0.8767374272996098,0.566209766282675,1.548901187939922,0.27310251723688317,0.27210665646119614,0.004514124979670647,1.2294478607750223,0.07715650026004159,0.06937096167602969,0.19912164102592275,10,10,10,10,10,10,10
navigation,AttentionExplainer,1.0815273673055275,0.6534990861869314,0.428028281118596,2.206120218701056,0.4015396533037634,0.7687400318979267,0.029978562275395162,0.3672137910185854,0.3838311172473591,0.5724108572706407,37.39635496666323,0.2367413436000592,0.10986975763483833,0.019687785783598998,418,418,418,418,418,418,408,1.064650950980044,0.5772453415336312,0.48740560944641265,1.6205849856383772,0.36340310983716223,0.7456890228683398,0.03219951182895271,0.21196335641812958,0.2209836419993213,0.27907435320843105,3.7296791295643965,0.1287037266885454,0.05998396647100035,0.00898699949075748,10,10,10,10,10,10,10
navigation,GNNExplainer,1.2013554025951185,0.5412999727694612,0.6600554298256573,0.5964805129268572,0.35040212301047224,0.4136842105263158,0.7714460203564295,0.351436206629114,0.2286938025132972,0.33110772320010357,0.25598058076139646,0.1586932369107599,0.20377903797014116,0.27196295973304624,475,475,475,475,475,475,465,1.1680686673773915,0.5338369228229881,0.6342317445544033,0.5980886437914744,0.3529661090154861,0.42201189511439563,0.7957017137087157,0.18740145229859806,0.11469182391517024,0.13421670714135409,0.10816794494921504,0.09689911994356806,0.08131500519808896,0.08318056438829458,10,10,10,10,10,10,10
navigation,DummyExplainer,0.914206214860866,0.9404767842982945,-0.026270569437428525,-0.258101993611619,0.5392264033932435,0.5003508771929824,0.9508902331193289,0.34275043579922837,0.3364062266597424,0.47330019506973886,2.267555131267377,0.16766798487050846,0.20669154702793568,0.22689807824923017,475,475,475,475,475,475,465,0.8822012275855059,0.9159685806871803,-0.03376735310167454,-0.18822150874063392,0.5319682288938309,0.5046677254247972,0.9535488045447004,0.14314402827648604,0.13195991335550636,0.08420302583918235,0.31159116427791395,0.05675926664892788,0.03950881263721877,0.05864571716243554,10,10,10,10,10,10,10


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/symm_kl_120/no_attn_ent/performance_numbers.csv <==
EpisodeReward,Makespan,Success Rate,No Collisions Rate
2.366142749786377,63,1,1
0.3544803857803345,150,0,1
0.13028526306152344,34,1,0
1.718733549118042,25,1,1
2.7067975997924805,51,1,1
2.590559482574463,80,1,1
2.270975112915039,40,1,1
1.3366389274597168,21,1,1
1.4220823049545288,19,1,1
1.390499472618103,19,1,1
2.366142749786377,63,1,1
1.8711206912994385,35,1,1
2.8146109580993652,67,1,1
1.5143331289291382,22,1,1
2.418825149536133,32,1,1
3.6250343322753906,51,1,1
2.4046695232391357,66,1,1
2.0533511638641357,53,1,1
1.1744978427886963,18,1,1
1.6137521266937256,21,1,1
2.366142749786377,63,1,1
3.77227783203125,46,1,1
1.5574811697006226,31,1,1
1.9204286336898804,30,1,1
1.9531171321868896,32,1,1
2.8951687812805176,81,1,1
1.9816540479660034,39,1,1
2.5193822383880615,35,1,1
2.515965461730957,47,1,1
3.621553421020508,81,1,1
2.366142749786377,63,1,1
3.77227783203125,46,1,1
1.5574811697006226,31,1,1
1.9204286336898804,30,1,1
1.9531171321868896,32,1,1
2.8951687812805176,81,1,1
1.9816540479660034,39,1,1
2.5193822383880615,35,1,1
2.515965461730957,47,1,1
3.621553421020508,81,1,1


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/symm_kl_30/attn_ent/AttentionExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
0.5500191450119019,0.8500751852989197,-0.3000560402870178,0.38070911169052124,1.0,0.03194679319858551,0.5672017931938171
0.5203791856765747,0.8347756862640381,-0.3143965005874634,0.3771129250526428,1.0,0.018943319097161293,0.561454176902771
0.5019710659980774,0.8280801773071289,-0.3261091113090515,0.3695847988128662,1.0,0.012334814295172691,0.5533543825149536
0.4890204071998596,0.8200132250785828,-0.33099281787872314,0.36021292209625244,1.0,0.005576813593506813,0.5438898801803589
0.47544369101524353,0.7993974089622498,-0.3239537179470062,0.34625503420829773,1.0,0.005999919027090073,0.528663158416748
0.4561249613761902,0.7702775001525879,-0.3141525387763977,0.32964766025543213,1.0,0.008564994670450687,0.5084771513938904
0.43087244033813477,0.7262578010559082,-0.29538536071777344,0.3074580132961273,1.0,0.010617263615131378,0.4779740273952484
0.39845526218414307,0.6853200197219849,-0.2868647575378418,0.2817990183830261,1.0,0.00975082628428936,0.43865805864334106
0.39100193977355957,0.645778238773346,-0.2547762989997864,0.2578485608100891,1.0,0.011296221986413002,0.40007251501083374
0.38435298204421997,0.6095053553581238,-0.2251523733139038,0.23871628940105438,1.0,0.01467650942504406,0.37064093351364136
0.37837061285972595,0.564359724521637,-0.185989111661911,0.22318217158317566,1.0,0.017346374690532684,0.349808931350708
0.37310442328453064,0.5698603987693787,-0.19675597548484802,0.2187996804714203,1.0,0.022801950573921204,0.35200005769729614
0.38572049140930176,0.5747170448303223,-0.1889965534210205,0.2217721790075302,1.0,0.042539093643426895,0.3692534565925598
0.41036272048950195,0.6019566059112549,-0.19159388542175293,0.23276177048683167,0.8333333333333334,0.043934255838394165,0.39892518520355225
0.43495604395866394,0.6126096844673157,-0.17765364050865173,0.24153074622154236,0.8333333333333334,0.0531613864004612,0.41807883977890015
0.4649360775947571,0.6096581220626831,-0.14472204446792603,0.24595606327056885,0.8333333333333334,0.05999809131026268,0.41715654730796814
0.4960114657878876,0.5856080055236816,-0.08959653973579407,0.24195563793182373,0.8333333333333334,0.06543511897325516,0.3884185254573822
0.5395849347114563,0.5464063882827759,-0.00682145357131958,0.23514088988304138,0.8333333333333334,0.06051955372095108,0.3517603278160095
0.6049637198448181,0.5373032093048096,0.06766051054000854,0.23645830154418945,0.8333333333333334,0.049580253660678864,0.3396632671356201
0.6689120531082153,0.5602725744247437,0.10863947868347168,0.24766096472740173,0.8333333333333334,0.04153633117675781,0.35296961665153503
0.7263745069503784,0.5754164457321167,0.15095806121826172,0.26141631603240967,0.8333333333333334,0.036448270082473755,0.37163209915161133
0.7935266494750977,0.5958975553512573,0.19762909412384033,0.2793779969215393,0.8333333333333334,0.030957749113440514,0.393449068069458
0.866351306438446,0.6292052268981934,0.23714607954025269,0.2984505891799927,0.8333333333333334,0.03132563829421997,0.41495439410209656
0.9264106154441833,0.6697697043418884,0.2566409111022949,0.31534987688064575,0.8333333333333334,0.03330966830253601,0.43454569578170776
0.9765774607658386,0.7105056643486023,0.26607179641723633,0.32924264669418335,0.8333333333333334,0.03320388123393059,0.45253679156303406
1.0126256942749023,0.7478564977645874,0.26476919651031494,0.339787095785141,0.8333333333333334,0.032936759293079376,0.4690874218940735
1.039454698562622,0.7765604257583618,0.26289427280426025,0.34516698122024536,0.8333333333333334,0.03209276497364044,0.480175256729126
1.0590310096740723,0.7965318560600281,0.2624991536140442,0.3466918468475342,0.8333333333333334,0.027377277612686157,0.4866664409637451
1.0738284587860107,0.8036425113677979,0.2701859474182129,0.3422560691833496,0.8333333333333334,0.021671758964657784,0.4865787625312805
1.0795834064483643,0.8044286966323853,0.275154709815979,0.3363956809043884,0.8333333333333334,0.014137337915599346,0.484889954328537
1.0769518613815308,0.7993977069854736,0.27755415439605713,0.3292958736419678,0.8333333333333334,0.003920937888324261,0.48148053884506226
1.0635735988616943,0.7903546094894409,0.2732189893722534,0.32253092527389526,0.8333333333333334,0.005551640409976244,0.4776655435562134
1.0500493049621582,0.7840999960899353,0.2659493088722229,0.31835758686065674,0.8333333333333334,0.006845945958048105,0.47652897238731384
1.0369762182235718,0.7797498106956482,0.2572264075279236,0.31598901748657227,0.8333333333333334,0.007538094185292721,0.4772128462791443
1.0257906913757324,0.7759467959403992,0.24984389543533325,0.3144763708114624,0.8333333333333334,0.008594964630901814,0.4787847399711609
1.0163686275482178,0.7718877196311951,0.2444809079170227,0.31336283683776855,0.8333333333333334,0.010578785091638565,0.48083752393722534
1.006279468536377,0.7673839330673218,0.23889553546905518,0.31276822090148926,0.8333333333333334,0.015059693716466427,0.48320192098617554
0.9955229163169861,0.7610985040664673,0.2344244122505188,0.3124173581600189,0.8333333333333334,0.016575003042817116,0.48532652854919434
0.9863810539245605,0.7529317140579224,0.23344933986663818,0.3116835057735443,0.8333333333333334,0.017326893284916878,0.48610031604766846
0.979658305644989,0.7432350516319275,0.23642325401306152,0.3103889524936676,0.8333333333333334,0.019962970167398453,0.48535609245300293
0.9734668135643005,0.7322807312011719,0.24118608236312866,0.3089086413383484,0.8333333333333334,0.021797029301524162,0.4833376407623291
0.9724099040031433,0.7178891897201538,0.2545207142829895,0.3024927079677582,0.8333333333333334,0.024701282382011414,0.4736401438713074
0.9743400812149048,0.701988935470581,0.27235114574432373,0.29399213194847107,0.8333333333333334,0.0274187121540308,0.460374653339386
0.9818973541259766,0.6804289817810059,0.3014683723449707,0.2816997766494751,0.6666666666666667,0.02981412224471569,0.44138944149017334
0.99400794506073,0.6552489995956421,0.3387589454650879,0.2668740749359131,0.6666666666666667,0.05419204756617546,0.4187506139278412
0.9982671737670898,0.622146725654602,0.3761204481124878,0.2510027587413788,0.6666666666666667,0.05681893229484558,0.3938665986061096
1.0065239667892456,0.5899007320404053,0.41662323474884033,0.23562932014465332,0.6666666666666667,0.05638409033417702,0.3702715039253235
1.0201067924499512,0.5577472448348999,0.46235954761505127,0.2197008579969406,0.6666666666666667,0.05488080158829689,0.3469654321670532
1.040899634361267,0.5221627950668335,0.5187368392944336,0.20094643533229828,0.6666666666666667,0.0540180467069149,0.32037949562072754
1.06425940990448,0.48555248975753784,0.5787069201469421,0.18071237206459045,0.6666666666666667,0.05809037387371063,0.29257720708847046
1.0912394523620605,0.4443912208080292,0.6468482315540314,0.15667659044265747,0.6666666666666667,0.05354536324739456,0.2601102888584137
1.1200170516967773,0.403317391872406,0.7166996598243713,0.13156867027282715,0.6666666666666667,0.04426104947924614,0.22503504157066345
1.1479853391647339,0.36581164598464966,0.7821736931800842,0.10847541689872742,0.6666666666666667,0.035763658583164215,0.1907365769147873
1.171700358390808,0.33448266983032227,0.8372176885604858,0.08942951261997223,0.6666666666666667,0.027847304940223694,0.1609073281288147
1.1907693147659302,0.3090011179447174,0.8817681968212128,0.0746803805232048,0.6666666666666667,0.021389512345194817,0.13667616248130798
1.2210477590560913,0.28838586807250977,0.9326618909835815,0.0636146068572998,0.6666666666666667,0.004652904346585274,0.11784276366233826
0.7928187251091003,0.5353099703788757,0.2575087547302246,0.2034268081188202,0.6666666666666667,0.005468820687383413,0.27451053261756897
0.7893581390380859,0.5594041347503662,0.22995400428771973,0.2093094289302826,0.6666666666666667,0.010396111756563187,0.27607858180999756
0.7723232507705688,0.5779397487640381,0.19438350200653076,0.21444670855998993,0.6666666666666667,0.015379142016172409,0.2776632308959961
0.7511579394340515,0.5914879441261292,0.15966999530792236,0.21852831542491913,0.6666666666666667,0.01735352911055088,0.2786372900009155
0.7347223162651062,0.5970069169998169,0.1377153992652893,0.21857136487960815,0.6666666666666667,0.018209757283329964,0.27508097887039185
0.7163209319114685,0.5991005897521973,0.11722034215927124,0.21760599315166473,0.6666666666666667,0.01257367804646492,0.27077028155326843
0.6973012685775757,0.5981075167655945,0.0991937518119812,0.21543483436107635,0.6666666666666667,0.011143905110657215,0.26534849405288696
0.713587760925293,0.5993269681930542,0.11426079273223877,0.2139841765165329,0.6666666666666667,0.011328867636620998,0.2607581317424774
0.7488483190536499,0.5991677045822144,0.14968061447143555,0.2131335586309433,0.6666666666666667,0.011608053930103779,0.2576916217803955
0.7808803915977478,0.5975708961486816,0.18330949544906616,0.21269933879375458,0.6666666666666667,0.011451344937086105,0.25613129138946533
0.8111677169799805,0.5951424837112427,0.2160252332687378,0.21151916682720184,0.6666666666666667,0.015034131705760956,0.2543059289455414
0.8392693400382996,0.5931554436683655,0.24611389636993408,0.2107069492340088,0.6666666666666667,0.014520451426506042,0.2536473274230957
0.8687405586242676,0.5844277739524841,0.28431278467178345,0.20670127868652344,0.6666666666666667,0.01373538002371788,0.24922454357147217
0.8965089321136475,0.5754719972610474,0.3210369348526001,0.20325025916099548,0.6666666666666667,0.015413186512887478,0.24595092236995697
0.9145292043685913,0.5683605074882507,0.3461686968803406,0.20113027095794678,0.6666666666666667,0.015413393266499043,0.2448103129863739
0.9268409609794617,0.5626461505889893,0.3641948103904724,0.20043139159679413,0.6666666666666667,0.02886657603085041,0.24626511335372925
0.9382063746452332,0.5571951866149902,0.3810111880302429,0.19959697127342224,0.6666666666666667,0.0373397134244442,0.24811528623104095
0.9380804896354675,0.5539960265159607,0.38408446311950684,0.20108990371227264,0.6666666666666667,0.039974555373191833,0.25354647636413574
0.9319159388542175,0.5530010461807251,0.37891489267349243,0.20590358972549438,0.6666666666666667,0.04017580300569534,0.26390814781188965
0.9242440462112427,0.5532420873641968,0.3710019588470459,0.2130676507949829,0.8333333333333334,0.038063857704401016,0.27721866965293884
0.9167308807373047,0.5526389479637146,0.3640919327735901,0.22051498293876648,0.8333333333333334,0.03382277116179466,0.2898087501525879
0.9110807776451111,0.5475842356681824,0.3634965419769287,0.22595542669296265,0.8333333333333334,0.029769036918878555,0.29830509424209595
0.9061688780784607,0.5415842533111572,0.36458462476730347,0.2304953783750534,0.8333333333333334,0.023866277188062668,0.30520182847976685
0.9015235900878906,0.534692108631134,0.3668314814567566,0.234103724360466,0.8333333333333334,0.020268067717552185,0.31085506081581116
0.8994050025939941,0.523307740688324,0.37609726190567017,0.23593662679195404,0.8333333333333334,0.023053422570228577,0.31474265456199646
0.8985316157341003,0.5064750909805298,0.39205652475357056,0.23544423282146454,0.8333333333333334,0.023200448602437973,0.31525537371635437
0.8992902636528015,0.48456010222435,0.41473016142845154,0.23247751593589783,0.8333333333333334,0.029951684176921844,0.3136451542377472
0.9032758474349976,0.4656291902065277,0.43764665722846985,0.22696185111999512,0.8333333333333334,0.03690784424543381,0.3097597062587738
0.908389687538147,0.4450119435787201,0.4633777439594269,0.21785414218902588,0.8333333333333334,0.04433629661798477,0.30277690291404724
0.9148284792900085,0.4209294021129608,0.49389907717704773,0.20368298888206482,0.8333333333333334,0.043401218950748444,0.28989988565444946
0.9242417812347412,0.39369115233421326,0.530550628900528,0.18375641107559204,0.8333333333333334,0.0480886735022068,0.26971739530563354
0.9361647963523865,0.36884385347366333,0.5673209428787231,0.16286247968673706,0.6666666666666667,0.05075233429670334,0.24611452221870422
0.9518032073974609,0.34371310472488403,0.6080901026725769,0.14052757620811462,0.6666666666666667,0.048688855022192,0.218590646982193
0.9691657423973083,0.3175984025001526,0.6515673398971558,0.1178995668888092,0.6666666666666667,0.04545250162482262,0.1888255476951599
0.986366868019104,0.2913155257701874,0.6950513422489166,0.09747584909200668,0.6666666666666667,0.04299355298280716,0.16045719385147095
1.002744197845459,0.26507657766342163,0.7376676201820374,0.08018870651721954,0.6666666666666667,0.03965866565704346,0.13531765341758728
1.0433108806610107,0.23984436690807343,0.8034665137529373,0.06657753884792328,0.6666666666666667,0.036035217344760895,0.11483488976955414
1.0936795473098755,0.21746061742305756,0.8762189298868179,0.05690757557749748,0.6666666666666667,0.03065117821097374,0.09991740435361862
1.1494100093841553,0.19852624833583832,0.950883761048317,0.050739407539367676,0.6666666666666667,0.02602812834084034,0.09026431292295456
1.2092655897140503,0.18846812844276428,1.020797461271286,0.0475175678730011,0.6666666666666667,0.020438890904188156,0.0852588340640068
1.2726058959960938,0.19133388996124268,1.081272006034851,0.04554370045661926,0.6666666666666667,0.015826381742954254,0.08237272500991821
1.3357923030853271,0.198931023478508,1.1368612796068192,0.04386457800865173,0.6666666666666667,0.012449017725884914,0.08009041845798492
1.3961601257324219,0.20242559909820557,1.1937345266342163,0.04118310660123825,0.6666666666666667,0.008842503651976585,0.0760536789894104
1.4531488418579102,0.2037675976753235,1.2493812441825867,0.038186024874448776,0.6666666666666667,0.02460111305117607,0.07127279043197632
1.5043624639511108,0.20581302046775818,1.2985494434833527,0.036103349179029465,0.6666666666666667,0.028271153569221497,0.06785164773464203
0.944282054901123,0.49325764179229736,0.4510244131088257,0.22351285815238953,0.6666666666666667,0.027548056095838547,0.34441274404525757
0.8908704519271851,0.5129793882369995,0.37789106369018555,0.2375999391078949,0.6666666666666667,0.027020156383514404,0.3616780936717987
0.8366419672966003,0.5368767976760864,0.2997651696205139,0.25421082973480225,0.6666666666666667,0.025471575558185577,0.3832509517669678
0.7875954508781433,0.5654882192611694,0.22210723161697388,0.2697681784629822,0.6666666666666667,0.023724699392914772,0.40413492918014526
0.7437467575073242,0.5941221117973328,0.14962464570999146,0.2847020626068115,0.6666666666666667,0.022566456347703934,0.42252057790756226
0.7041324377059937,0.6196728944778442,0.08445954322814941,0.297280877828598,0.6666666666666667,0.021800221875309944,0.43826016783714294
0.6672007441520691,0.6404468417167664,0.026753902435302734,0.30656251311302185,0.6666666666666667,0.022944308817386627,0.45045241713523865
0.6314982771873474,0.6559733152389526,-0.024475038051605225,0.3121181130409241,0.6666666666666667,0.022817635908722878,0.4581069350242615
0.5986232161521912,0.6682604551315308,-0.0696372389793396,0.31538188457489014,0.6666666666666667,0.021825453266501427,0.4630436599254608
0.5696598887443542,0.6845177412033081,-0.11485785245895386,0.31968551874160767,0.6666666666666667,0.020297572016716003,0.46842440962791443
0.5441582202911377,0.7013573050498962,-0.15719908475875854,0.32335802912712097,0.8333333333333334,0.019532375037670135,0.47357726097106934
0.522881031036377,0.7162102460861206,-0.19332921504974365,0.3248859643936157,0.8333333333333334,0.019795909523963928,0.47685298323631287
0.503842294216156,0.7265629172325134,-0.22272062301635742,0.32353055477142334,0.8333333333333334,0.019076848402619362,0.47778505086898804
0.48651939630508423,0.7357162833213806,-0.2491968870162964,0.3216724991798401,0.8333333333333334,0.016961896792054176,0.47955188155174255
0.4711860120296478,0.746319055557251,-0.27513304352760315,0.320239394903183,0.8333333333333334,0.01619221828877926,0.48250728845596313
0.4566149413585663,0.7566894292831421,-0.3000744879245758,0.31868651509284973,0.8333333333333334,0.017083097249269485,0.48558783531188965
0.4410582482814789,0.765411376953125,-0.3243531286716461,0.3166830241680145,0.8333333333333334,0.01801958493888378,0.48793119192123413
0.4226621389389038,0.7648240923881531,-0.34216195344924927,0.3098837435245514,0.8333333333333334,0.017398180440068245,0.48214149475097656
0.4027082324028015,0.7588176131248474,-0.3561093807220459,0.3003827929496765,1.0,0.0208642166107893,0.47048062086105347
0.38276371359825134,0.7443817853927612,-0.3616180717945099,0.28811442852020264,1.0,0.02648272179067135,0.4547426402568817
0.36207839846611023,0.7108128070831299,-0.34873440861701965,0.2688922882080078,1.0,0.02622797153890133,0.4316043257713318
0.3495302200317383,0.6727633476257324,-0.32323312759399414,0.2486417591571808,0.8333333333333334,0.02565070055425167,0.4062826335430145
0.3329509496688843,0.6304250359535217,-0.29747408628463745,0.22737115621566772,0.8333333333333334,0.022633550688624382,0.3792954385280609
0.3123718202114105,0.581206738948822,-0.2688349187374115,0.2027946561574936,0.8333333333333334,0.020468905568122864,0.34519022703170776
0.29132163524627686,0.5244821906089783,-0.23316055536270142,0.17513254284858704,0.8333333333333334,0.024294085800647736,0.30413925647735596
0.26717409491539,0.4701955318450928,-0.20302143692970276,0.14907777309417725,0.8333333333333334,0.0232828538864851,0.26384350657463074
0.2869015336036682,0.4159128665924072,-0.129011332988739,0.12410890311002731,0.8333333333333334,0.02466421388089657,0.2246309220790863
0.3078398108482361,0.3587380647659302,-0.05089825391769409,0.10007627308368683,0.6666666666666667,0.0288504920899868,0.18515485525131226
0.32589995861053467,0.30723607540130615,0.018663883209228516,0.08101578056812286,0.6666666666666667,0.030360450968146324,0.1529960334300995
0.34614086151123047,0.25970083475112915,0.08644002676010132,0.06661665439605713,0.6666666666666667,0.03840046748518944,0.1284715235233307
0.3768198490142822,0.23388652503490448,0.14293332397937775,0.056107304990291595,0.6666666666666667,0.039662573486566544,0.11048370599746704
0.4180459976196289,0.2162734866142273,0.2017725110054016,0.04831285402178764,0.6666666666666667,0.036463651806116104,0.09703294932842255
0.4658772349357605,0.20780587196350098,0.2580713629722595,0.040655702352523804,0.6666666666666667,0.03980201110243797,0.08282148838043213
0.5106610059738159,0.19524440169334412,0.3154166042804718,0.034630607813596725,0.6666666666666667,0.03972891718149185,0.07042765617370605
0.5598956942558289,0.1831301897764206,0.37676550447940826,0.03091856837272644,0.6666666666666667,0.03731784224510193,0.06184576079249382
0.6213876008987427,0.1631050556898117,0.45828254520893097,0.02666505239903927,0.6666666666666667,0.03107408806681633,0.05212212726473808
0.6892712116241455,0.14074888825416565,0.5485223233699799,0.02351733110845089,0.6666666666666667,0.02269645966589451,0.04518207162618637
0.7592999339103699,0.14731600880622864,0.6119839251041412,0.021477311849594116,0.6666666666666667,0.021356891840696335,0.04144970700144768
0.820438802242279,0.15878447890281677,0.6616543233394623,0.021883349865674973,0.6666666666666667,0.01747436635196209,0.042822133749723434
0.8647283315658569,0.1679428517818451,0.6967854797840118,0.023626646026968956,0.6666666666666667,0.018991149961948395,0.04667072743177414
0.8951902389526367,0.1710745096206665,0.7241157293319702,0.025133144110441208,0.6666666666666667,0.01732020080089569,0.049706339836120605
0.9086236953735352,0.17470574378967285,0.7339179515838623,0.027311047539114952,0.6666666666666667,0.01682952046394348,0.05377238243818283
0.911870002746582,0.17690907418727875,0.7349609285593033,0.029182415455579758,0.6666666666666667,0.01340986043214798,0.057087481021881104
0.9021867513656616,0.18338307738304138,0.7188036739826202,0.03233256936073303,0.6666666666666667,0.011007115244865417,0.06266738474369049
0.8849133849143982,0.1931164562702179,0.6917969286441803,0.03647519275546074,0.6666666666666667,0.009560833685100079,0.06992235034704208
0.9100464582443237,0.20476704835891724,0.7052794098854065,0.04147402569651604,0.6666666666666667,0.010247656144201756,0.07848180830478668
0.9394415616989136,0.21610741317272186,0.7233341485261917,0.04647037386894226,0.6666666666666667,0.013118951581418514,0.08692792057991028
0.9642231464385986,0.22891512513160706,0.7353080213069916,0.05211760848760605,0.6666666666666667,0.011440812610089779,0.09639638662338257
0.9873363971710205,0.24211835861206055,0.74521803855896,0.05779269337654114,0.6666666666666667,0.010305020958185196,0.10590921342372894
1.0128544569015503,0.25340574979782104,0.7594487071037292,0.06245006248354912,0.6666666666666667,0.009837469086050987,0.11377240717411041
1.0360537767410278,0.2669461667537689,0.7691076099872589,0.06805096566677094,0.6666666666666667,0.00830130185931921,0.12309500575065613
1.0574489831924438,0.28227490186691284,0.775174081325531,0.07457311451435089,0.6666666666666667,0.008110142312943935,0.13375505805015564
1.0779942274093628,0.29901325702667236,0.7789809703826904,0.08184809982776642,0.6666666666666667,0.008071593940258026,0.14536455273628235
1.1000053882598877,0.3158212900161743,0.7841840982437134,0.08922810852527618,0.6666666666666667,0.008144411258399487,0.15681961178779602
1.1211313009262085,0.33335351943969727,0.7877777814865112,0.0971226841211319,0.6666666666666667,0.03569318354129791,0.1687447726726532
1.1418392658233643,0.35119614005088806,0.7906431257724762,0.10523086786270142,0.6666666666666667,0.04607588052749634,0.18065553903579712
1.1621391773223877,0.3684625029563904,0.7936766743659973,0.11300714313983917,0.6666666666666667,0.049809206277132034,0.19177934527397156
0.4417007863521576,0.3905732333660126,0.05112755298614502,0.1931512951850891,0.8333333333333334,0.052456166595220566,0.29381871223449707
0.45482921600341797,0.4019073247909546,0.05292189121246338,0.19294866919517517,0.8333333333333334,0.05254511535167694,0.2986425757408142
0.4763731360435486,0.41105934977531433,0.06531378626823425,0.1905236542224884,0.8333333333333334,0.05104706063866615,0.30453476309776306
0.5180497169494629,0.4225221574306488,0.09552755951881409,0.1873072385787964,0.6666666666666667,0.04876505956053734,0.3091941475868225
0.5900412797927856,0.4242700934410095,0.16577118635177612,0.1807767003774643,0.6666666666666667,0.05444169417023659,0.30819714069366455
0.6598836779594421,0.416718065738678,0.24316561222076416,0.17018067836761475,0.6666666666666667,0.052554864436388016,0.29940980672836304
0.7274365425109863,0.4046785235404968,0.3227580189704895,0.15851368010044098,0.6666666666666667,0.04792363569140434,0.28523075580596924
0.792231023311615,0.3903617858886719,0.4018692374229431,0.1469510793685913,0.6666666666666667,0.042263612151145935,0.2674688398838043
0.8546212911605835,0.36896979808807373,0.48565149307250977,0.13178743422031403,0.6666666666666667,0.03469200059771538,0.2413932979106903
0.9112874865531921,0.3420146107673645,0.5692728757858276,0.11458533257246017,0.6666666666666667,0.02991483546793461,0.21034036576747894
0.9592915773391724,0.31296131014823914,0.6463302671909332,0.09761082381010056,0.6666666666666667,0.0246440339833498,0.17926537990570068
1.0032684803009033,0.28399866819381714,0.7192698121070862,0.0822354182600975,0.6666666666666667,0.022265596315264702,0.1512165069580078
1.0753586292266846,0.25764551758766174,0.8177131116390228,0.06958095729351044,0.6666666666666667,0.02208702079951763,0.12825559079647064
1.1394684314727783,0.2335016429424286,0.9059667885303497,0.05871456861495972,0.6666666666666667,0.01863553188741207,0.10881080478429794
1.1934998035430908,0.21297387778759003,0.9805259257555008,0.04987022280693054,0.6666666666666667,0.015426190569996834,0.09306256473064423
1.2385058403015137,0.19452643394470215,1.0439794063568115,0.042001884430646896,0.6666666666666667,0.012999079190194607,0.07907773554325104
1.2787450551986694,0.17676959931850433,1.101975455880165,0.03449099510908127,0.6666666666666667,0.010387728922069073,0.06565394997596741
1.3135795593261719,0.16179159283638,1.1517879664897919,0.028494149446487427,0.6666666666666667,0.008117293007671833,0.054746657609939575
1.343515157699585,0.1494940221309662,1.1940211355686188,0.023811211809515953,0.6666666666666667,0.006341348402202129,0.046090018004179
1.3687299489974976,0.13998092710971832,1.2287490218877792,0.02024034783244133,0.6666666666666667,0.005012489855289459,0.03942106291651726
1.3891448974609375,0.13377055525779724,1.2553743422031403,0.017800550907850266,0.6666666666666667,0.003459057305008173,0.03484126925468445
1.405125617980957,0.13036313652992249,1.2747624814510345,0.016246646642684937,0.6666666666666667,0.002190656028687954,0.03192107006907463
1.4167464971542358,0.12857086956501007,1.2881756275892258,0.015241703018546104,0.6666666666666667,0.012638489715754986,0.03003448247909546
1.4241816997528076,0.12861141562461853,1.295570284128189,0.014595270156860352,0.6666666666666667,0.01626794971525669,0.02882700227200985
1.427412986755371,0.12953965365886688,1.2978733330965042,0.014291524887084961,0.6666666666666667,0.020243490114808083,0.028272122144699097
1.4277814626693726,0.13014212250709534,1.2976393401622772,0.014167766086757183,0.6666666666666667,0.022670462727546692,0.02805567905306816
1.3861931562423706,0.12043943256139755,1.265753723680973,0.023825665935873985,0.6666666666666667,0.025284450501203537,0.047280602157115936
1.3096513748168945,0.11821191012859344,1.191439464688301,0.022596459835767746,0.6666666666666667,0.027709659188985825,0.04482456296682358
1.235685110092163,0.12007903307676315,1.1156060770154,0.02204241417348385,0.6666666666666667,0.02746153250336647,0.04365282505750656
1.1648790836334229,0.12384723126888275,1.04103185236454,0.022278180345892906,0.6666666666666667,0.02831423096358776,0.04400014877319336
1.1004142761230469,0.12977975606918335,0.9706345200538635,0.023378264158964157,0.6666666666666667,0.028999505564570427,0.04602789878845215
1.040984034538269,0.13964203000068665,0.9013420045375824,0.026101212948560715,0.6666666666666667,0.029443325474858284,0.051217012107372284
0.9858555793762207,0.1554751694202423,0.8303804099559784,0.03150557726621628,0.6666666666666667,0.029093530029058456,0.061581067740917206
0.9364107847213745,0.17614272236824036,0.7602680623531342,0.03942513465881348,0.6666666666666667,0.023996341973543167,0.07667502760887146
0.8908235430717468,0.1992606520652771,0.6915628910064697,0.049512945115566254,0.6666666666666667,0.02192407101392746,0.09547045826911926
0.8483542799949646,0.2228682041168213,0.6254860758781433,0.060792386531829834,0.6666666666666667,0.020165441557765007,0.11572009325027466
0.8083814978599548,0.24569737911224365,0.5626841187477112,0.07243792712688446,0.6666666666666667,0.019139489158988,0.13565067946910858
0.7838770747184753,0.2668706178665161,0.5170064568519592,0.08377664536237717,0.6666666666666667,0.017682651057839394,0.15416565537452698
0.7612905502319336,0.28378310799598694,0.47750744223594666,0.09226183593273163,0.6666666666666667,0.013996848836541176,0.1683332920074463
0.7374261617660522,0.2977272868156433,0.43969887495040894,0.09952016174793243,0.6666666666666667,0.01365109346807003,0.18087196350097656
0.713155210018158,0.3085530996322632,0.4046021103858948,0.10584893077611923,0.6666666666666667,0.013318134471774101,0.19227585196495056
0.6885842084884644,0.3174603581428528,0.3711238503456116,0.11208963394165039,0.6666666666666667,0.013115731067955494,0.20381629467010498
0.6643839478492737,0.3232995867729187,0.341084361076355,0.11765041947364807,0.6666666666666667,0.011391256004571915,0.214151069521904
0.6408906579017639,0.32504111528396606,0.31584954261779785,0.12148448824882507,0.6666666666666667,0.015994587913155556,0.22129857540130615
0.6186613440513611,0.33067187666893005,0.28798946738243103,0.12427888810634613,0.6666666666666667,0.012862525880336761,0.2248680293560028
0.5996057987213135,0.3352437913417816,0.26436200737953186,0.12768012285232544,0.6666666666666667,0.01158711314201355,0.22707638144493103
0.5826454162597656,0.3387051820755005,0.24394023418426514,0.13260984420776367,0.6666666666666667,0.009967871010303497,0.22943243384361267
0.5705891847610474,0.33783119916915894,0.23275798559188843,0.13685119152069092,0.6666666666666667,0.016815029084682465,0.22904428839683533
0.5632750988006592,0.34051501750946045,0.22276008129119873,0.1419704705476761,0.6666666666666667,0.022728394716978073,0.22813314199447632
0.5573971271514893,0.3436245620250702,0.21377256512641907,0.1479542851448059,0.6666666666666667,0.021213628351688385,0.22919385135173798
0.5498446226119995,0.3472890257835388,0.2025555968284607,0.1549609899520874,0.6666666666666667,0.018232300877571106,0.23291969299316406
0.5514468550682068,0.35201212763786316,0.19943472743034363,0.1630880981683731,0.6666666666666667,0.01701107621192932,0.23944783210754395
0.572165846824646,0.3725377023220062,0.19962814450263977,0.17321722209453583,0.6666666666666667,0.014783292077481747,0.24955157935619354
0.5983103513717651,0.3929848372936249,0.20532551407814026,0.18144938349723816,0.6666666666666667,0.01418540719896555,0.25958389043807983
0.6257228255271912,0.402778685092926,0.22294414043426514,0.18358981609344482,0.6666666666666667,0.013889658264815807,0.2645002603530884
0.6512681841850281,0.40718886256217957,0.2440793216228485,0.18273377418518066,0.6666666666666667,0.01421713549643755,0.26690083742141724
0.6761187314987183,0.4083748459815979,0.26774388551712036,0.18017010390758514,0.6666666666666667,0.0149474386125803,0.2675538659095764
0.7001799941062927,0.4137696623802185,0.2864103317260742,0.17722170054912567,0.6666666666666667,0.015199115499854088,0.2676220238208771
0.7239350080490112,0.4202537536621094,0.30368125438690186,0.17378467321395874,0.6666666666666667,0.014084580354392529,0.2670111358165741
0.7467930316925049,0.42698436975479126,0.3198086619377136,0.17068251967430115,0.6666666666666667,0.013338231481611729,0.2668534219264984
0.771030068397522,0.4325893819332123,0.3384406864643097,0.166935533285141,0.6666666666666667,0.013612069189548492,0.26569682359695435
0.7974319458007812,0.436229407787323,0.36120253801345825,0.16221792995929718,0.6666666666666667,0.011284207925200462,0.2628690302371979
0.8250923156738281,0.4405056834220886,0.3845866322517395,0.15813851356506348,0.6666666666666667,0.008220036514103413,0.2605116367340088
0.85222327709198,0.44402945041656494,0.40819382667541504,0.1544109433889389,0.6666666666666667,0.007277269847691059,0.25797295570373535
0.8781613707542419,0.4469500184059143,0.43121135234832764,0.15092147886753082,0.6666666666666667,0.006824484560638666,0.25501930713653564
0.9026262164115906,0.44781002402305603,0.45481619238853455,0.14679473638534546,0.6666666666666667,0.005669665057212114,0.2502782940864563
0.9222501516342163,0.44828498363494873,0.4739651679992676,0.1433876007795334,0.6666666666666667,0.005148852709680796,0.2457554191350937
0.9354292750358582,0.4480791687965393,0.48735010623931885,0.14057086408138275,0.6666666666666667,0.0042055160738527775,0.2415001094341278
0.9437782168388367,0.44595664739608765,0.497821569442749,0.1371496617794037,0.6666666666666667,0.003028907347470522,0.23611634969711304
0.9484378099441528,0.4415854811668396,0.5068523287773132,0.1329006552696228,0.6666666666666667,0.002275562146678567,0.22945579886436462
0.9490322470664978,0.4360607862472534,0.5129714608192444,0.12849362194538116,0.6666666666666667,0.0017171138897538185,0.22259452939033508
0.9466144442558289,0.42925071716308594,0.5173637270927429,0.12382353842258453,0.6666666666666667,0.0015054235700517893,0.2153729647397995
0.941875159740448,0.4221959114074707,0.5196792483329773,0.11946861445903778,0.6666666666666667,0.001243417733348906,0.20861780643463135
0.935682475566864,0.4159993529319763,0.5196831226348877,0.1159476563334465,0.6666666666666667,0.0010483195073902607,0.20310060679912567
0.9398907423019409,0.41083845496177673,0.5290522873401642,0.11323058605194092,0.6666666666666667,0.0008529196493327618,0.19878815114498138
0.9443975687026978,0.4064300060272217,0.5379675626754761,0.11106003820896149,0.6666666666666667,0.0006820126436650753,0.1953054964542389
0.9477343559265137,0.4027642011642456,0.5449701547622681,0.10934707522392273,0.6666666666666667,0.0005367528065107763,0.19253019988536835
0.9500753283500671,0.3999035358428955,0.5501717925071716,0.10808369517326355,0.6666666666666667,0.00041670078644528985,0.19045649468898773
0.9517717361450195,0.3977365493774414,0.5540351867675781,0.10717704892158508,0.6666666666666667,0.0002995237591676414,0.18894827365875244
0.9530177116394043,0.39613938331604004,0.5568783283233643,0.10655149817466736,0.6666666666666667,0.00022890891705174,0.18788859248161316
0.9539480209350586,0.39501041173934937,0.5589376091957092,0.10614505410194397,0.6666666666666667,0.00018657196778804064,0.18718206882476807
0.9546551704406738,0.3942517638206482,0.5604034066200256,0.10590313374996185,0.6666666666666667,0.00014624997857026756,0.1867438554763794
0.955202043056488,0.39377543330192566,0.5614266097545624,0.10577985644340515,0.6666666666666667,0.00010598808148643002,0.1865016669034958
0.9556007385253906,0.39353132247924805,0.5620694160461426,0.10575097799301147,0.6666666666666667,8.682005864102393e-05,0.18641716241836548
0.9559181928634644,0.39342957735061646,0.5624886155128479,0.1057729721069336,0.6666666666666667,7.288008055184036e-05,0.18642060458660126
0.9561779499053955,0.39342546463012695,0.5627524852752686,0.10582461208105087,0.6666666666666667,6.176712486194447e-05,0.18647822737693787
0.9563867449760437,0.393476665019989,0.5629100799560547,0.10588943213224411,0.6666666666666667,5.222876279731281e-05,0.18656224012374878
0.9565402865409851,0.39356565475463867,0.5629746317863464,0.10596290230751038,0.6666666666666667,4.390570393297821e-05,0.18666383624076843
0.9566658735275269,0.393659770488739,0.5630061030387878,0.10603003203868866,0.6666666666666667,3.643887976068072e-05,0.1867591142654419
0.9567689895629883,0.3937469720840454,0.5630220174789429,0.1060868352651596,0.6666666666666667,3.0089473511907272e-05,0.18684130907058716
0.9568538665771484,0.3938203752040863,0.5630334913730621,0.10613176226615906,0.6666666666666667,2.463979944877792e-05,0.18690721690654755
0.9569244384765625,0.3938767910003662,0.5630476474761963,0.10616475343704224,0.6666666666666667,2.056762605207041e-05,0.18695604801177979
0.9569835066795349,0.39391621947288513,0.5630672872066498,0.10618704557418823,0.6666666666666667,1.750196679495275e-05,0.18698935210704803
0.957033634185791,0.39393970370292664,0.5630939304828644,0.10619993507862091,0.6666666666666667,1.508164314145688e-05,0.18700873851776123
0.9570773839950562,0.3939497470855713,0.5631276369094849,0.10620535910129547,0.6666666666666667,1.352023991785245e-05,0.18701700866222382
0.9571160674095154,0.3939492702484131,0.5631667971611023,0.10620518773794174,0.6666666666666667,1.2237757800903637e-05,0.1870167851448059
0.9571510553359985,0.3939407765865326,0.5632102787494659,0.1062009185552597,0.6666666666666667,1.1172818631166592e-05,0.18701037764549255
0.9571833610534668,0.39392709732055664,0.5632562637329102,0.1061941608786583,0.6666666666666667,1.0084514542541001e-05,0.1870000958442688
0.9572135210037231,0.39391016960144043,0.5633033514022827,0.10618600249290466,0.6666666666666667,9.086425961868372e-06,0.18698763847351074
0.9572421312332153,0.39389199018478394,0.5633501410484314,0.10617730021476746,0.6666666666666667,8.05200579634402e-06,0.18697431683540344
0.9572691321372986,0.3938739001750946,0.563395231962204,0.10616879165172577,0.6666666666666667,7.0472315201186575e-06,0.18696121871471405
0.9572946429252625,0.3938567042350769,0.5634379386901855,0.10616084188222885,0.6666666666666667,6.057615792087745e-06,0.18694894015789032
0.9573180675506592,0.393841028213501,0.5634770393371582,0.10615374147891998,0.6666666666666667,5.123855316924164e-06,0.18693792819976807
0.9573402404785156,0.39382728934288025,0.5635129511356354,0.10614757239818573,0.6666666666666667,4.286147031962173e-06,0.18692836165428162
0.9573606252670288,0.3938155770301819,0.5635450482368469,0.10614242404699326,0.6666666666666667,3.543181946952245e-06,0.1869203895330429
0.9573790431022644,0.39380592107772827,0.5635731220245361,0.10613824427127838,0.6666666666666667,2.8397423648129916e-06,0.18691383302211761
0.9573955535888672,0.3937978744506836,0.5635976791381836,0.10613484680652618,0.6666666666666667,2.2514718693855684e-06,0.1869085282087326
0.9574102759361267,0.393791526556015,0.5636187493801117,0.10613219439983368,0.6666666666666667,1.7671869727564626e-06,0.18690435588359833
0.9574229717254639,0.3937865197658539,0.56363645195961,0.10613011568784714,0.6666666666666667,1.3996984762343345e-06,0.18690109252929688
0.957433819770813,0.39378270506858826,0.5636511147022247,0.10612858831882477,0.6666666666666667,1.0572906603556476e-06,0.18689867854118347
0.9574428796768188,0.39377981424331665,0.5636630654335022,0.10612742602825165,0.6666666666666667,8.596188081355649e-07,0.1868968904018402
0.957450270652771,0.3937776982784271,0.5636725723743439,0.10612662881612778,0.6666666666666667,5.665695539391891e-07,0.18689557909965515
0.9574565291404724,0.3937760591506958,0.5636804699897766,0.10612600296735764,0.6666666666666667,4.507379856022453e-07,0.18689456582069397
0.9574614763259888,0.393775075674057,0.5636864006519318,0.10612562298774719,0.6666666666666667,2.440633863898256e-07,0.1868939846754074
0.957465410232544,0.39377421140670776,0.5636911988258362,0.10612531006336212,0.6666666666666667,3.258724063925911e-07,0.186893492937088
0.9574685096740723,0.3937736451625824,0.5636948645114899,0.10612508654594421,0.6666666666666667,1.6478094266858534e-07,0.18689313530921936
0.9574705958366394,0.3937731981277466,0.5636973977088928,0.10612492263317108,0.6666666666666667,1.6049041562382627e-07,0.18689286708831787
0.9574720859527588,0.3937729597091675,0.5636991262435913,0.10612484067678452,0.6666666666666667,9.785980381593617e-08,0.18689271807670593
0.9574731588363647,0.3937727212905884,0.5637004375457764,0.10612474381923676,0.6666666666666667,1.849279271937121e-07,0.18689259886741638
0.9574737548828125,0.3937724530696869,0.5637013018131256,0.10612465441226959,0.6666666666666667,1.5081963056218228e-07,0.18689244985580444
0.9574741125106812,0.3937723636627197,0.5637017488479614,0.1061246320605278,0.6666666666666667,4.09887768171302e-08,0.18689242005348206
0.9574742317199707,0.39377230405807495,0.5637019276618958,0.10612459480762482,0.6666666666666667,6.217580761358477e-08,0.18689236044883728
0.957474410533905,0.3937722146511078,0.5637021958827972,0.10612454265356064,0.6666666666666667,6.065048552272856e-08,0.18689227104187012
0.9574745893478394,0.39377206563949585,0.5637025237083435,0.10612449049949646,0.6666666666666667,8.204629153851783e-08,0.18689215183258057
0.9574741721153259,0.3937720060348511,0.5637021660804749,0.10612447559833527,0.6666666666666667,7.324364759142554e-08,0.18689215183258057
0.9574741125106812,0.3937718868255615,0.5637022256851196,0.10612443089485168,0.6666666666666667,5.424104543294561e-08,0.18689215183258057
0.9574739336967468,0.39377185702323914,0.5637020766735077,0.10612445324659348,0.6666666666666667,9.947728329962047e-08,0.1868920922279358
0.9574736952781677,0.3937717080116272,0.5637019872665405,0.10612437129020691,0.6666666666666667,4.470348358154297e-08,0.18689197301864624
0.9574735164642334,0.3937717378139496,0.5637017786502838,0.10612437129020691,0.6666666666666667,1.4901161193847656e-08,0.18689200282096863
0.9574732184410095,0.3937717378139496,0.5637014806270599,0.1061243861913681,0.6666666666666667,8.462232869987929e-08,0.18689201772212982
0.9574730396270752,0.3937716484069824,0.5637013912200928,0.10612437129020691,0.6666666666666667,1.2197125442980905e-07,0.18689194321632385
0.9574729800224304,0.3937717378139496,0.5637012422084808,0.1061244010925293,0.6666666666666667,6.20081834767916e-08,0.18689200282096863
0.9574729204177856,0.39377158880233765,0.563701331615448,0.10612434148788452,0.6666666666666667,3.0719530030864917e-08,0.18689191341400146
0.9574729800224304,0.3937716484069824,0.563701331615448,0.10612437129020691,0.6666666666666667,3.818422555923462e-08,0.18689200282096863
0.9574730396270752,0.3937716484069824,0.5637013912200928,0.10612434148788452,0.6666666666666667,3.435810569385467e-08,0.18689194321632385
0.9574732184410095,0.3937716484069824,0.5637015700340271,0.10612436383962631,0.6666666666666667,2.2351741790771484e-08,0.18689200282096863
0.9574731588363647,0.3937716484069824,0.5637015104293823,0.1061243861913681,0.6666666666666667,0.0,0.18689200282096863
0.9574731588363647,0.3937717378139496,0.5637014210224152,0.1061243936419487,0.6666666666666667,0.0,0.18689201772212982
0.9574732184410095,0.3937717080116272,0.5637015104293823,0.10612437129020691,0.6666666666666667,0.0,0.18689197301864624
0.9574732780456543,0.3937716484069824,0.5637016296386719,0.10612437129020691,0.6666666666666667,0.0,0.18689200282096863
0.9574732184410095,0.3937717080116272,0.5637015104293823,0.10612437129020691,0.6666666666666667,0.0,0.18689197301864624
0.9574732780456543,0.3937716484069824,0.5637016296386719,0.10612435638904572,0.6666666666666667,0.0,0.18689200282096863
0.9574732780456543,0.3937717080116272,0.5637015700340271,0.1061243936419487,0.6666666666666667,0.0,0.18689201772212982
0.9574732780456543,0.3937717080116272,0.5637015700340271,0.10612435638904572,0.6666666666666667,0.0,0.18689200282096863
0.9574732780456543,0.3937716484069824,0.5637016296386719,0.10612436383962631,0.6666666666666667,0.0,0.18689195811748505
0.9574732780456543,0.3937717080116272,0.5637015700340271,0.10612435638904572,0.6666666666666667,0.0,0.18689200282096863
0.9574732780456543,0.3937717080116272,0.5637015700340271,0.10612436383962631,0.6666666666666667,0.0,0.18689200282096863
0.9574732780456543,0.3937716484069824,0.5637016296386719,0.10612436383962631,0.6666666666666667,0.0,0.18689200282096863
0.9574732780456543,0.3937717080116272,0.5637015700340271,0.10612435638904572,0.6666666666666667,0.0,0.18689200282096863
0.9574732780456543,0.3937716484069824,0.5637016296386719,0.10612435638904572,0.6666666666666667,0.0,0.18689197301864624
0.9574732780456543,0.3937716484069824,0.5637016296386719,0.10612435638904572,0.6666666666666667,0.0,0.18689200282096863
0.9574732780456543,0.3937717080116272,0.5637015700340271,0.10612435638904572,0.6666666666666667,0.0,0.18689200282096863
0.9574732780456543,0.3937717080116272,0.5637015700340271,0.10612434148788452,0.6666666666666667,0.0,0.18689200282096863
0.9574732780456543,0.3937717378139496,0.5637015402317047,0.1061243936419487,0.6666666666666667,0.0,0.18689201772212982
0.9574732780456543,0.3937717080116272,0.5637015700340271,0.10612435638904572,0.6666666666666667,0.0,0.18689200282096863
0.9574732780456543,0.3937717080116272,0.5637015700340271,0.10612434148788452,0.6666666666666667,7.450580596923828e-09,0.18689197301864624
0.9574732780456543,0.3937716484069824,0.5637016296386719,0.10612436383962631,0.6666666666666667,7.450580596923828e-09,0.18689200282096863
0.9574732780456543,0.3937717080116272,0.5637015700340271,0.10612436383962631,0.6666666666666667,0.0,0.18689200282096863
0.9574732780456543,0.3937717080116272,0.5637015700340271,0.1061243861913681,0.6666666666666667,0.0,0.18689200282096863
0.9574732780456543,0.3937717080116272,0.5637015700340271,0.10612437129020691,0.6666666666666667,0.0,0.18689197301864624
0.9574732780456543,0.3937717080116272,0.5637015700340271,0.10612436383962631,0.6666666666666667,0.0,0.18689197301864624
0.9574732780456543,0.3937716484069824,0.5637016296386719,0.10612436383962631,0.6666666666666667,0.0,0.18689200282096863
0.9574732780456543,0.3937717080116272,0.5637015700340271,0.10612434148788452,0.6666666666666667,7.450580596923828e-09,0.18689200282096863
0.9574732780456543,0.3937717080116272,0.5637015700340271,0.10612437129020691,0.6666666666666667,7.450580596923828e-09,0.18689200282096863
0.9574732780456543,0.3937717080116272,0.5637015700340271,0.10612435638904572,0.6666666666666667,0.0,0.18689200282096863
0.9574732780456543,0.3937716484069824,0.5637016296386719,0.10612434148788452,0.6666666666666667,0.0,0.18689195811748505
0.9574732184410095,0.3937716484069824,0.5637015700340271,0.10612437129020691,0.6666666666666667,0.0,0.18689200282096863
0.9574732184410095,0.3937717080116272,0.5637015104293823,0.10612435638904572,0.6666666666666667,0.0,0.18689200282096863
0.9574732780456543,0.3937716484069824,0.5637016296386719,0.10612435638904572,0.6666666666666667,0.0,0.18689195811748505
0.9574732780456543,0.3937717378139496,0.5637015402317047,0.1061243861913681,0.6666666666666667,0.0,0.18689200282096863
0.9574732780456543,0.3937717080116272,0.5637015700340271,0.1061243861913681,0.6666666666666667,0.027671843767166138,0.18689200282096863
0.9574732780456543,0.3937716484069824,0.5637016296386719,0.10612435638904572,0.6666666666666667,0.02466045506298542,0.18689195811748505
0.9574732780456543,0.3937716484069824,0.5637016296386719,0.10612434148788452,0.6666666666666667,0.02327168732881546,0.18689197301864624
0.9574732780456543,0.3937717080116272,0.5637015700340271,0.10612437129020691,0.6666666666666667,0.022383853793144226,0.18689200282096863
0.9574732780456543,0.3937717080116272,0.5637015700340271,0.10612437129020691,0.6666666666666667,0.022184424102306366,0.18689200282096863
0.8050238490104675,0.8319098949432373,-0.026886045932769775,0.4351811408996582,0.8333333333333334,0.023137839511036873,0.5766537189483643
0.8012678027153015,0.8299565315246582,-0.02868872880935669,0.4329223036766052,0.8333333333333334,0.02323559671640396,0.579569935798645
0.802420973777771,0.8288108706474304,-0.026389896869659424,0.4330637454986572,0.8333333333333334,0.023491881787776947,0.5839149951934814
0.796700119972229,0.8250543475151062,-0.028354227542877197,0.43223807215690613,0.8333333333333334,0.02577151171863079,0.5852916240692139
0.7900072932243347,0.8180270195007324,-0.028019726276397705,0.4286789894104004,0.8333333333333334,0.02743384800851345,0.5817376375198364
0.7820314168930054,0.8081850409507751,-0.026153624057769775,0.42259153723716736,0.8333333333333334,0.025679724290966988,0.5740607976913452
0.764605700969696,0.790338933467865,-0.025733232498168945,0.41111135482788086,0.8333333333333334,0.021243130788207054,0.5595988035202026
0.7518402934074402,0.7712838053703308,-0.019443511962890625,0.3983345031738281,0.8333333333333334,0.021484846249222755,0.5426918268203735
0.740317702293396,0.7508148550987244,-0.01049715280532837,0.3839530348777771,0.8333333333333334,0.023308711126446724,0.5233248472213745
0.7249109148979187,0.7196736335754395,0.005237281322479248,0.36320966482162476,0.8333333333333334,0.02505752258002758,0.49476441740989685
0.7088561058044434,0.6872586607933044,0.021597445011138916,0.34334251284599304,0.8333333333333334,0.03200031816959381,0.4677508771419525
0.6902660727500916,0.6491082906723022,0.04115778207778931,0.3216117322444916,0.8333333333333334,0.04716429486870766,0.439386785030365
0.6688803434371948,0.6014313697814941,0.06744897365570068,0.2953043580055237,0.8333333333333334,0.043768711388111115,0.40431615710258484
0.652437686920166,0.5566151738166809,0.09582251310348511,0.27246516942977905,0.8333333333333334,0.03898910805583,0.37201350927352905
0.6468310356140137,0.5216726064682007,0.125158429145813,0.25748318433761597,0.8333333333333334,0.03636636584997177,0.3492111563682556
0.6441132426261902,0.4907383918762207,0.15337485074996948,0.24636922776699066,0.8333333333333334,0.03718944638967514,0.3312084674835205
0.6414871215820312,0.4625421464443207,0.17894497513771057,0.23860293626785278,0.8333333333333334,0.04086325317621231,0.3201267123222351
0.6429535746574402,0.433740496635437,0.20921307802200317,0.23158478736877441,0.8333333333333334,0.05832475796341896,0.3141823709011078
0.6434640884399414,0.41076382994651794,0.23270025849342346,0.22507715225219727,0.8333333333333334,0.052429549396038055,0.3110522925853729
0.6418421864509583,0.3924185633659363,0.24942362308502197,0.21808728575706482,0.8333333333333334,0.04920955374836922,0.30798253417015076
0.6386680603027344,0.37254440784454346,0.2661236524581909,0.2086583375930786,0.8333333333333334,0.04680782929062843,0.3011854887008667
0.6279536485671997,0.3484165370464325,0.2795371115207672,0.19654428958892822,0.8333333333333334,0.044614508748054504,0.2906438112258911
0.6127276420593262,0.3225559592247009,0.29017168283462524,0.18069040775299072,0.6666666666666667,0.03890571743249893,0.2766072154045105
0.6019278764724731,0.2912139892578125,0.31071388721466064,0.15071876347064972,0.6666666666666667,0.035995230078697205,0.24729648232460022
0.5876938104629517,0.25338014960289,0.33431366086006165,0.11414500325918198,0.6666666666666667,0.03226817399263382,0.20258194208145142
0.5794435739517212,0.21895131468772888,0.3604922592639923,0.08390026539564133,0.6666666666666667,0.029617387801408768,0.15801627933979034
0.6382871270179749,0.19355075061321259,0.44473637640476227,0.06367354840040207,0.6666666666666667,0.027073083445429802,0.12371724098920822
0.6929563283920288,0.17551425099372864,0.5174420773983002,0.05058081075549126,0.6666666666666667,0.024644378572702408,0.0993574783205986
0.7428555488586426,0.1641853153705597,0.5786702334880829,0.04332679510116577,0.6666666666666667,0.02215060219168663,0.08503006398677826
0.7960140109062195,0.15917319059371948,0.6368408203125,0.0415017232298851,0.6666666666666667,0.020033789798617363,0.080896757543087
0.8536974787712097,0.16030196845531464,0.6933955103158951,0.04437624663114548,0.6666666666666667,0.01834266074001789,0.08524449169635773
0.9065314531326294,0.15901486575603485,0.7475165873765945,0.04597330093383789,0.6666666666666667,0.020646072924137115,0.0865447148680687
0.9498926401138306,0.15212610363960266,0.7977665364742279,0.043068718165159225,0.6666666666666667,0.02170102670788765,0.08032408356666565
0.9816486239433289,0.14277960360050201,0.8388690203428268,0.03718774765729904,0.6666666666666667,0.01763494499027729,0.06989829987287521
1.0137598514556885,0.13321107625961304,0.8805487751960754,0.0312211811542511,0.6666666666666667,0.02039668895304203,0.059489987790584564
1.0775055885314941,0.12456472963094711,0.952940858900547,0.02691483497619629,0.6666666666666667,0.019239168614149094,0.051737409085035324
1.133638858795166,0.11580148339271545,1.0178373754024506,0.02365272305905819,0.6666666666666667,0.017457038164138794,0.04565359279513359
1.1794511079788208,0.10543033480644226,1.0740207731723785,0.020818641409277916,0.6666666666666667,0.016650807112455368,0.04019039124250412
1.2122821807861328,0.09334829449653625,1.1189338862895966,0.018072020262479782,0.6666666666666667,0.013866769149899483,0.034883033484220505
1.2312467098236084,0.08961258828639984,1.1416341215372086,0.015360435470938683,0.6666666666666667,0.012828851118683815,0.0297198798507452
1.238744854927063,0.08816815912723541,1.1505766957998276,0.012942503206431866,0.6666666666666667,0.011661662720143795,0.025097191333770752
1.2330565452575684,0.08475961536169052,1.1482969298958778,0.010890385136008263,0.6666666666666667,0.011673382483422756,0.021170657128095627
1.218880534172058,0.08057843148708344,1.1383021026849747,0.00927191972732544,0.6666666666666667,0.01117654424160719,0.01806458830833435
1.196919560432434,0.07575295865535736,1.1211666017770767,0.00802562665194273,0.6666666666666667,0.010982655920088291,0.0156665351241827
1.1696045398712158,0.07123836129903793,1.0983661785721779,0.007171025034040213,0.6666666666666667,0.011145238764584064,0.01402283739298582
1.1543488502502441,0.06653070449829102,1.0878181457519531,0.006414314266294241,0.6666666666666667,0.01016644760966301,0.012572487816214561
1.1707541942596436,0.06130366772413254,1.109450526535511,0.005628298036754131,0.6666666666666667,0.008725520223379135,0.011065076105296612
1.1867412328720093,0.05576067417860031,1.130980558693409,0.004950791597366333,0.6666666666666667,0.007467757910490036,0.009761860594153404
1.2055270671844482,0.05185730382800102,1.1536697633564472,0.004200538154691458,0.6666666666666667,0.00584657397121191,0.008310019969940186
1.226729154586792,0.048721909523010254,1.1780072450637817,0.003437658306211233,0.6666666666666667,0.0048170434311032295,0.006823351141065359
1.2512617111206055,0.044424623250961304,1.2068370878696442,0.002664804458618164,0.6666666666666667,0.003923681098967791,0.005305181257426739
1.2778549194335938,0.0400175005197525,1.2378374189138412,0.0020380616188049316,0.6666666666666667,0.0030873732175678015,0.00406635832041502
1.306172251701355,0.03653702512383461,1.2696352265775204,0.001577357528731227,0.6666666666666667,0.002363712526857853,0.0031510493718087673
1.3356103897094727,0.03421398252248764,1.301396407186985,0.0012667179107666016,0.6666666666666667,0.0017258370062336326,0.002531498670578003
1.3643282651901245,0.03279295563697815,1.3315353095531464,0.001084278104826808,0.6666666666666667,0.030725903809070587,0.002166787860915065
1.393064260482788,0.03159609064459801,1.36146816983819,0.0009436110849492252,0.6666666666666667,0.027905631810426712,0.0018850963097065687
1.420310378074646,0.030594458803534508,1.3897159192711115,0.0008373360033147037,0.6666666666666667,0.02651442214846611,0.0016720592975616455
1.444307565689087,0.029839804396033287,1.4144677612930536,0.0007621844997629523,0.6666666666666667,0.02686747908592224,0.0015216271858662367
1.4634952545166016,0.029273387044668198,1.4342218674719334,0.0007076959009282291,0.6666666666666667,0.024017438292503357,0.0014126698952168226
1.4768867492675781,0.02881656400859356,1.4480701852589846,0.0006646414985880256,0.6666666666666667,0.022412898018956184,0.0013266702881082892
0.5387231111526489,0.583391547203064,-0.04466843605041504,0.2591829001903534,0.8333333333333334,0.0206491369754076,0.4006401300430298
0.5797784328460693,0.5670695304870605,0.012708902359008789,0.24862268567085266,0.8333333333333334,0.017547955736517906,0.38120073080062866
0.6243933439254761,0.5511714816093445,0.07322186231613159,0.2408262938261032,0.8333333333333334,0.014630687423050404,0.36583423614501953
0.668950080871582,0.5341789126396179,0.1347711682319641,0.23342430591583252,0.8333333333333334,0.013128888793289661,0.3517104983329773
0.7152218222618103,0.5159326195716858,0.1992892026901245,0.22585877776145935,0.6666666666666667,0.012082773260772228,0.33756181597709656
0.7578825950622559,0.49925917387008667,0.2586234211921692,0.21953177452087402,0.6666666666666667,0.01120909396559,0.3256162703037262
0.7986330389976501,0.4836885929107666,0.31494444608688354,0.213983416557312,0.6666666666666667,0.010716625489294529,0.31527653336524963
0.8400477766990662,0.46972617506980896,0.3703216016292572,0.20943960547447205,0.6666666666666667,0.012413217686116695,0.30676475167274475
0.8810364007949829,0.4591149687767029,0.42192143201828003,0.20697204768657684,0.6666666666666667,0.013087684288620949,0.301733136177063
0.9207898378372192,0.4517768323421478,0.4690130054950714,0.20621274411678314,0.6666666666666667,0.011918445117771626,0.299935907125473
0.9619476199150085,0.4469106197357178,0.5150370001792908,0.20669281482696533,0.6666666666666667,0.009981444105505943,0.30044132471084595
1.002838373184204,0.443545401096344,0.5592929720878601,0.20779769122600555,0.6666666666666667,0.00966592412441969,0.3025130033493042
1.0429327487945557,0.442497193813324,0.6004355549812317,0.20935630798339844,0.6666666666666667,0.009847707115113735,0.3057571053504944
1.0820358991622925,0.44262608885765076,0.6394098103046417,0.21097293496131897,0.6666666666666667,0.009358206763863564,0.30975955724716187
1.1190828084945679,0.4422014653682709,0.676881343126297,0.21232721209526062,0.6666666666666667,0.010513133369386196,0.3145011365413666
1.15297269821167,0.44365987181663513,0.7093128263950348,0.21547357738018036,0.6666666666666667,0.009729748591780663,0.32086774706840515
1.1856353282928467,0.44772231578826904,0.7379130125045776,0.21744583547115326,0.6666666666666667,0.011996610090136528,0.32576003670692444
1.2129080295562744,0.4556660056114197,0.7572420239448547,0.21889935433864594,0.6666666666666667,0.013345325365662575,0.3298499286174774
1.23423433303833,0.46522945165634155,0.7690048813819885,0.220565527677536,0.6666666666666667,0.013751791790127754,0.33364352583885193
1.2475870847702026,0.4783210754394531,0.7692660093307495,0.2219032347202301,0.6666666666666667,0.013615770265460014,0.33700746297836304
1.2563960552215576,0.49407991766929626,0.7623161375522614,0.22203496098518372,0.6666666666666667,0.012933800928294659,0.33818691968917847
1.2613751888275146,0.5144526958465576,0.746922492980957,0.22459135949611664,0.6666666666666667,0.01344428863376379,0.3415493369102478
1.2604622840881348,0.5363883972167969,0.7240738868713379,0.22837023437023163,0.6666666666666667,0.012702250853180885,0.34644779562950134
1.2533330917358398,0.5634536743164062,0.6898794174194336,0.23567235469818115,0.6666666666666667,0.011564028449356556,0.3550662398338318
1.2438892126083374,0.5931260585784912,0.6507631540298462,0.24470095336437225,0.6666666666666667,0.010510291904211044,0.3659760355949402
1.235062837600708,0.6234396696090698,0.6116231679916382,0.25452396273612976,0.6666666666666667,0.010728737339377403,0.37811753153800964
1.2267670631408691,0.6521458029747009,0.5746212601661682,0.2641821503639221,0.6666666666666667,0.010802243836224079,0.39050155878067017
1.218100905418396,0.676764965057373,0.541335940361023,0.27231305837631226,0.6666666666666667,0.009981987997889519,0.4016222357749939
1.2084927558898926,0.6965683698654175,0.5119243860244751,0.2789119482040405,0.6666666666666667,0.007317321375012398,0.41080862283706665
1.1992673873901367,0.7094742655754089,0.4897931218147278,0.28288060426712036,0.6666666666666667,0.005207864101976156,0.4169774055480957
1.1907541751861572,0.7145628929138184,0.47619128227233887,0.28394001722335815,0.6666666666666667,0.004471405874937773,0.42010557651519775
1.1830852031707764,0.7143510580062866,0.46873414516448975,0.28287312388420105,0.6666666666666667,0.004766883794218302,0.4210711717605591
1.175279140472412,0.7102211713790894,0.46505796909332275,0.2803269028663635,0.6666666666666667,0.0050728656351566315,0.420285165309906
1.1677429676055908,0.7013425827026367,0.4664003849029541,0.27594125270843506,0.6666666666666667,0.005779067520052195,0.41735661029815674
1.1623737812042236,0.6880581378936768,0.4743156433105469,0.26956504583358765,0.6666666666666667,0.006143643520772457,0.41191190481185913
1.1563878059387207,0.671678900718689,0.48470890522003174,0.2615646421909332,0.6666666666666667,0.007412914652377367,0.40469929575920105
1.1499624252319336,0.6533845663070679,0.4965778589248657,0.2524823546409607,0.6666666666666667,0.008201729506254196,0.39631837606430054
1.1434539556503296,0.6337918043136597,0.5096621513366699,0.24267928302288055,0.6666666666666667,0.008443472906947136,0.3868820071220398
1.1366541385650635,0.6126822233200073,0.5239719152450562,0.2322584092617035,0.6666666666666667,0.008087239228188992,0.3763885498046875
1.1287400722503662,0.5899587869644165,0.5387812852859497,0.22132951021194458,0.6666666666666667,0.008577980101108551,0.3651964068412781
1.1202261447906494,0.5722135305404663,0.5480126142501831,0.20994322001934052,0.6666666666666667,0.011679830960929394,0.353381872177124
1.1104663610458374,0.5571463108062744,0.553320050239563,0.19809940457344055,0.6666666666666667,0.011576571501791477,0.340646356344223
1.1012753248214722,0.5414235591888428,0.5598517656326294,0.18586701154708862,0.6666666666666667,0.012797052040696144,0.3271437883377075
1.0918601751327515,0.5261651277542114,0.56569504737854,0.17409715056419373,0.6666666666666667,0.013942238874733448,0.3136689066886902
1.08122718334198,0.5113542079925537,0.5698729753494263,0.16267266869544983,0.6666666666666667,0.014465381391346455,0.2997475862503052
1.0688021183013916,0.49733659625053406,0.5714655220508575,0.15184755623340607,0.6666666666666667,0.014757508412003517,0.28554052114486694
1.0555877685546875,0.48321816325187683,0.5723696053028107,0.141515851020813,0.6666666666666667,0.011935587041079998,0.2708340585231781
1.0432463884353638,0.46759462356567383,0.5756517648696899,0.1316898912191391,0.6666666666666667,0.009306841529905796,0.25560635328292847
1.0287394523620605,0.4526342749595642,0.5761051774024963,0.12280138581991196,0.6666666666666667,0.008454008027911186,0.24076217412948608
1.014263391494751,0.4406927525997162,0.5735706388950348,0.11598846316337585,0.6666666666666667,0.007479430176317692,0.22864371538162231
1.006293535232544,0.4299105405807495,0.5763829946517944,0.11081334203481674,0.6666666666666667,0.011820066720247269,0.21876029670238495
1.0236095190048218,0.4186255931854248,0.604983925819397,0.10701923817396164,0.6666666666666667,0.01146843284368515,0.21101829409599304
1.0402640104293823,0.40758150815963745,0.6326825022697449,0.10482560098171234,0.6666666666666667,0.00892490241676569,0.20617298781871796
1.0534241199493408,0.3969705104827881,0.6564536094665527,0.10392628610134125,0.6666666666666667,0.009765328839421272,0.20388518273830414
1.0638272762298584,0.3863254487514496,0.6775018274784088,0.10397303104400635,0.6666666666666667,0.008953948505222797,0.20360153913497925
1.0737507343292236,0.3784019351005554,0.6953487992286682,0.10473205149173737,0.6666666666666667,0.015849286690354347,0.20492339134216309
1.0814621448516846,0.38779813051223755,0.693664014339447,0.1058112233877182,0.6666666666666667,0.014695027843117714,0.207062765955925
1.0900976657867432,0.3942570686340332,0.69584059715271,0.10749965161085129,0.6666666666666667,0.01089808065444231,0.21036545932292938
1.093855381011963,0.3980671167373657,0.6957882642745972,0.10996469855308533,0.6666666666666667,0.010647943243384361,0.21495047211647034
1.0908477306365967,0.4001065194606781,0.6907412111759186,0.11294081807136536,0.6666666666666667,0.009262762032449245,0.22030942142009735
1.0841797590255737,0.4002581536769867,0.683921605348587,0.11656051129102707,0.6666666666666667,0.007732406724244356,0.22664424777030945
1.0736989974975586,0.41659969091415405,0.6570993065834045,0.12121585011482239,0.6666666666666667,0.006866566836833954,0.23472532629966736
1.0644404888153076,0.4342169165611267,0.6302235722541809,0.1268845796585083,0.6666666666666667,0.008592062629759312,0.2443891018629074
1.0490138530731201,0.4511743485927582,0.5978395044803619,0.13370077311992645,0.6666666666666667,0.010170566849410534,0.2558377981185913
1.0288364887237549,0.4697593152523041,0.5590771734714508,0.14272283017635345,0.6666666666666667,0.009547645226120949,0.2708684802055359
1.0519720315933228,0.4891582429409027,0.56281378865242,0.15345071256160736,0.6666666666666667,0.00905429758131504,0.2884826362133026
1.0794930458068848,0.506187915802002,0.5733051300048828,0.16400662064552307,0.6666666666666667,0.011763581074774265,0.30518174171447754
1.1063681840896606,0.5225223898887634,0.5838457942008972,0.17508411407470703,0.6666666666666667,0.010325496084988117,0.32198628783226013
1.1317484378814697,0.5376594066619873,0.5940890312194824,0.18618473410606384,0.6666666666666667,0.008795483969151974,0.33809468150138855
1.1594517230987549,0.5503237247467041,0.6091279983520508,0.19677889347076416,0.6666666666666667,0.007930450141429901,0.3524457812309265
1.1878108978271484,0.5609979629516602,0.6268129348754883,0.2067635953426361,0.6666666666666667,0.006710778456181288,0.36499249935150146
1.2142674922943115,0.5709466934204102,0.6433207988739014,0.21633347868919373,0.6666666666666667,0.007101958617568016,0.3765939176082611
1.2386536598205566,0.5847505331039429,0.6539031267166138,0.22583743929862976,0.6666666666666667,0.006885271053761244,0.387910932302475
1.2648674249649048,0.6033520102500916,0.6615154147148132,0.23494958877563477,0.6666666666666667,0.006441586650907993,0.39819130301475525
1.2860913276672363,0.6194279193878174,0.666663408279419,0.2427985668182373,0.6666666666666667,0.004605334252119064,0.4065245985984802
1.303590178489685,0.6335971355438232,0.6699930429458618,0.2498447746038437,0.6666666666666667,0.003752093994989991,0.4136919379234314
1.3181781768798828,0.6450322270393372,0.6731459498405457,0.2557373642921448,0.6666666666666667,0.003085972974076867,0.4193147122859955
1.3301825523376465,0.6542283892631531,0.6759541630744934,0.26086485385894775,0.6666666666666667,0.002214771695435047,0.42385703325271606
1.3410208225250244,0.6588992476463318,0.6821215748786926,0.26380056142807007,0.6666666666666667,0.0017120713600888848,0.425567626953125
1.349147081375122,0.6597188711166382,0.6894282102584839,0.2649754583835602,0.6666666666666667,0.0012187364045530558,0.42542514204978943
1.3551061153411865,0.6583878397941589,0.6967182755470276,0.26520800590515137,0.6666666666666667,0.0009556912700645626,0.4243853986263275
1.3579318523406982,0.6561168432235718,0.7018150091171265,0.2651629149913788,0.6666666666666667,0.0010065220994874835,0.4232395589351654
1.3593896627426147,0.6521258354187012,0.7072638273239136,0.2642795443534851,0.6666666666666667,0.0010881531052291393,0.42122477293014526
1.359446406364441,0.6470118165016174,0.7124345898628235,0.2627463936805725,0.6666666666666667,0.0011503399582579732,0.4186249375343323
1.3587703704833984,0.642304003238678,0.7164663672447205,0.2612770199775696,0.6666666666666667,0.0011735716834664345,0.41631603240966797
1.3575042486190796,0.6373562216758728,0.7201480269432068,0.25949281454086304,0.6666666666666667,0.0011292988201603293,0.4137366712093353
1.3556416034698486,0.6326110363006592,0.7230305671691895,0.2576240301132202,0.6666666666666667,0.0010548736900091171,0.4111568331718445
1.3533285856246948,0.6287543773651123,0.7245742082595825,0.2560541331768036,0.6666666666666667,0.0009664189419709146,0.40905606746673584
1.3513263463974,0.6254060864448547,0.7259202599525452,0.2546001672744751,0.6666666666666667,0.0008754500886425376,0.40715092420578003
1.3496774435043335,0.6225945353507996,0.7270829081535339,0.2533096671104431,0.6666666666666667,0.0007868982502259314,0.40548598766326904
1.3484675884246826,0.6204498410224915,0.7280177474021912,0.25228241086006165,0.6666666666666667,0.0006840479327365756,0.40416476130485535
1.3476574420928955,0.6188353896141052,0.7288220524787903,0.25147324800491333,0.6666666666666667,0.0006140506011433899,0.40312957763671875
1.3471448421478271,0.617558479309082,0.7295863628387451,0.25079983472824097,0.6666666666666667,0.0005562086007557809,0.40228432416915894
1.3468650579452515,0.6165609359741211,0.7303041219711304,0.25024479627609253,0.6666666666666667,0.0006178282201290131,0.40160638093948364
1.3467230796813965,0.6158181428909302,0.7309049367904663,0.24980680644512177,0.6666666666666667,0.0005491792690008879,0.4010940492153168
1.3467048406600952,0.6152616739273071,0.7314431667327881,0.24945679306983948,0.6666666666666667,0.00047952437307685614,0.40070685744285583
1.3468059301376343,0.6148285269737244,0.7319774031639099,0.24916601181030273,0.6666666666666667,0.0004164536658208817,0.4004042148590088
1.347061038017273,0.6144458055496216,0.7326152324676514,0.2489006221294403,0.6666666666666667,0.00036307709524407983,0.4001326560974121
1.3473424911499023,0.6141390800476074,0.7332034111022949,0.24867665767669678,0.6666666666666667,0.0003177026519551873,0.3999177813529968
1.3476136922836304,0.613905668258667,0.7337080240249634,0.24849390983581543,0.6666666666666667,0.0002686639782041311,0.399758517742157
1.3478946685791016,0.6137299537658691,0.7341647148132324,0.24834144115447998,0.6666666666666667,0.00022475601872429252,0.3996596932411194
1.3481882810592651,0.6135982871055603,0.7345899939537048,0.24820637702941895,0.6666666666666667,0.0001859278854681179,0.3995833396911621
1.348393201828003,0.6135185956954956,0.7348746061325073,0.24810348451137543,0.6666666666666667,0.0001523673563497141,0.39954227209091187
1.3485300540924072,0.6134859323501587,0.7350441217422485,0.24803027510643005,0.6666666666666667,0.0001236971002072096,0.39953193068504333
1.3485801219940186,0.6135193109512329,0.7350608110427856,0.24799832701683044,0.6666666666666667,0.00010232437489321455,0.399567186832428
1.3485825061798096,0.6135954260826111,0.7349870800971985,0.24799522757530212,0.6666666666666667,8.266537042800337e-05,0.39963099360466003
1.3485883474349976,0.6136780977249146,0.734910249710083,0.24800066649913788,0.6666666666666667,6.599996413569897e-05,0.3996959328651428
1.3485960960388184,0.613766074180603,0.7348300218582153,0.24801389873027802,0.6666666666666667,5.3329327784013e-05,0.3997619152069092
1.3486042022705078,0.6138574481010437,0.7347467541694641,0.24803349375724792,0.6666666666666667,4.399722092784941e-05,0.3998279571533203
1.3486106395721436,0.6139504909515381,0.7346601486206055,0.24805814027786255,0.6666666666666667,3.740392639883794e-05,0.39989346265792847
1.3486144542694092,0.6140425205230713,0.7345719337463379,0.24808606505393982,0.6666666666666667,3.2929609005805105e-05,0.39995676279067993
1.3486077785491943,0.6141375303268433,0.7344702482223511,0.24811910092830658,0.6666666666666667,2.9929580705356784e-05,0.4000215232372284
1.3486003875732422,0.6142268776893616,0.7343735098838806,0.24815213680267334,0.6666666666666667,2.7861773560289294e-05,0.4000813961029053
1.3485945463180542,0.6143077611923218,0.7342867851257324,0.24818328022956848,0.6666666666666667,2.6219986466458067e-05,0.4001346528530121
1.3485891819000244,0.614380419254303,0.7342087626457214,0.2482122778892517,0.6666666666666667,2.4797309379209764e-05,0.40018171072006226
1.3485829830169678,0.6144449710845947,0.734138011932373,0.24823884665966034,0.6666666666666667,2.335193676117342e-05,0.4002227783203125
1.348576307296753,0.614501416683197,0.7340748906135559,0.2482626885175705,0.6666666666666667,2.183937976951711e-05,0.40025800466537476
1.3485697507858276,0.6145505309104919,0.7340192198753357,0.24828395247459412,0.6666666666666667,2.0232333554304205e-05,0.40028804540634155
1.348562479019165,0.6145926713943481,0.7339698076248169,0.24830269813537598,0.6666666666666667,1.858417090261355e-05,0.40031322836875916
1.3485549688339233,0.6146284937858582,0.7339264750480652,0.24831900000572205,0.6666666666666667,1.6913989384192973e-05,0.4003342092037201
1.3485476970672607,0.6146584749221802,0.7338892221450806,0.24833297729492188,0.6666666666666667,1.5289864677470177e-05,0.40035125613212585
1.3485403060913086,0.614683210849762,0.7338570952415466,0.2483447790145874,0.6666666666666667,1.3616207070299424e-05,0.4003649353981018
1.3485338687896729,0.614703357219696,0.7338305115699768,0.2483547180891037,0.6666666666666667,1.1980760973528959e-05,0.4003756046295166
1.3485276699066162,0.6147197484970093,0.7338079214096069,0.24836304783821106,0.6666666666666667,1.0589938028715551e-05,0.40038394927978516
1.3485225439071655,0.6147323250770569,0.7337902188301086,0.24836966395378113,0.6666666666666667,9.157563908956945e-06,0.40038999915122986
1.3485174179077148,0.6147422790527344,0.7337751388549805,0.24837522208690643,0.6666666666666667,7.81706148700323e-06,0.4003945291042328
1.348513126373291,0.6147497892379761,0.7337633371353149,0.24837957322597504,0.6666666666666667,6.66490132061881e-06,0.4003975987434387
1.348510503768921,0.6147549152374268,0.7337555885314941,0.24838286638259888,0.6666666666666667,5.639262781187426e-06,0.4003992974758148
1.3485076427459717,0.6147584915161133,0.7337491512298584,0.24838542938232422,0.6666666666666667,4.711336259788368e-06,0.4004002809524536
1.3485052585601807,0.6147608757019043,0.7337443828582764,0.24838745594024658,0.6666666666666667,3.906897291017231e-06,0.40040069818496704
1.3485034704208374,0.614762008190155,0.7337414622306824,0.2483888864517212,0.6666666666666667,3.155784952468821e-06,0.40040045976638794
1.3485021591186523,0.6147621273994446,0.7337400317192078,0.24838972091674805,0.6666666666666667,2.460068344589672e-06,0.4003996253013611
1.3485009670257568,0.6147618293762207,0.7337391376495361,0.2483902871608734,0.6666666666666667,2.0471884454309475e-06,0.40039873123168945
1.3484997749328613,0.6147608160972595,0.7337389588356018,0.24839052557945251,0.6666666666666667,1.7145565607279423e-06,0.40039750933647156
1.3484992980957031,0.6147596836090088,0.7337396144866943,0.24839060008525848,0.6666666666666667,1.2969575209353934e-06,0.4003964066505432
1.348498821258545,0.6147581934928894,0.7337406277656555,0.24839048087596893,0.6666666666666667,1.0461103556735907e-06,0.40039515495300293
1.3484987020492554,0.6147565841674805,0.7337421178817749,0.24839019775390625,0.6666666666666667,8.840169698487443e-07,0.4003938138484955
1.3484983444213867,0.6147550344467163,0.7337433099746704,0.24838988482952118,0.6666666666666667,7.95539222053776e-07,0.40039271116256714
1.3484983444213867,0.6147531867027283,0.7337451577186584,0.24838942289352417,0.6666666666666667,7.689995413784345e-07,0.40039142966270447
1.3484981060028076,0.6147514581680298,0.7337466478347778,0.24838893115520477,0.6666666666666667,6.020696332598163e-07,0.40039023756980896
1.3484982252120972,0.6147499680519104,0.7337482571601868,0.24838849902153015,0.6666666666666667,6.488852477559703e-07,0.40038928389549255
1.3484981060028076,0.6147484183311462,0.7337496876716614,0.24838797748088837,0.6666666666666667,6.071651910133369e-07,0.400388240814209
1.348497748374939,0.6147469282150269,0.7337508201599121,0.24838745594024658,0.6666666666666667,0.021131787449121475,0.40038737654685974
1.3484978675842285,0.6147457361221313,0.7337521314620972,0.24838706851005554,0.6666666666666667,0.02553400583565235,0.40038666129112244
1.3484973907470703,0.6147446632385254,0.7337527275085449,0.24838659167289734,0.6666666666666667,0.03054405003786087,0.4003860354423523
1.3484976291656494,0.6147435903549194,0.73375403881073,0.2483862340450287,0.6666666666666667,0.034823980182409286,0.40038543939590454
1.348497748374939,0.614742636680603,0.7337551116943359,0.24838583171367645,0.6666666666666667,0.03274010866880417,0.4003848731517792
1.3484976291656494,0.6147419214248657,0.7337557077407837,0.24838554859161377,0.6666666666666667,0.028918765485286713,0.4003845155239105
1.348497748374939,0.6147412061691284,0.7337565422058105,0.24838519096374512,0.6666666666666667,0.019031913951039314,0.4003840386867523
1.5405795574188232,0.6157416701316833,0.9248378872871399,0.23524755239486694,0.6666666666666667,0.010581417009234428,0.30219459533691406
1.4758433103561401,0.6188347339630127,0.8570085763931274,0.23189961910247803,0.6666666666666667,0.009862750768661499,0.29976886510849
1.4335708618164062,0.621931254863739,0.8116396069526672,0.23013347387313843,0.6666666666666667,0.011131846345961094,0.29750460386276245
1.4040956497192383,0.6182098388671875,0.7858858108520508,0.2284056395292282,0.6666666666666667,0.013184485957026482,0.29514607787132263
1.374223232269287,0.6055114269256592,0.7687118053436279,0.2276962697505951,0.6666666666666667,0.012534952722489834,0.2961574196815491
1.3413910865783691,0.5833678245544434,0.7580232620239258,0.2282286286354065,0.6666666666666667,0.01277938298881054,0.3019186854362488
1.3315576314926147,0.5522170662879944,0.7793405652046204,0.22753393650054932,0.6666666666666667,0.012793763540685177,0.30847084522247314
1.3154606819152832,0.5184735059738159,0.7969871759414673,0.2219223827123642,0.6666666666666667,0.01104814000427723,0.30963921546936035
1.2923983335494995,0.4933582544326782,0.7990400791168213,0.2146635502576828,0.6666666666666667,0.005949943792074919,0.30818304419517517
1.266467571258545,0.48208218812942505,0.7843853831291199,0.21063075959682465,0.6666666666666667,0.007246367167681456,0.3094860315322876
1.2381370067596436,0.4777359664440155,0.760401040315628,0.2086373269557953,0.6666666666666667,0.01180652529001236,0.31112733483314514
1.2067502737045288,0.4783315360546112,0.7284187376499176,0.2085396945476532,0.6666666666666667,0.016282400116324425,0.3145241141319275
1.1685044765472412,0.4817679524421692,0.686736524105072,0.20878717303276062,0.6666666666666667,0.019994933158159256,0.31889766454696655
1.1241296529769897,0.49024033546447754,0.6338893175125122,0.21059110760688782,0.6666666666666667,0.01611936464905739,0.3251684308052063
1.0780954360961914,0.49503231048583984,0.5830631256103516,0.2101304531097412,0.6666666666666667,0.01863585226237774,0.32796913385391235
1.0778820514678955,0.5038836002349854,0.5739984512329102,0.210178941488266,0.6666666666666667,0.021886276081204414,0.3320445418357849
1.0692102909088135,0.4996407926082611,0.5695694983005524,0.20099210739135742,0.6666666666666667,0.0209711492061615,0.32608458399772644
1.0625441074371338,0.491868793964386,0.5706753134727478,0.19000332057476044,0.6666666666666667,0.02064276859164238,0.3165183365345001
1.0590019226074219,0.4828000068664551,0.5762019157409668,0.1795821487903595,0.6666666666666667,0.016500303521752357,0.30710920691490173
1.0548272132873535,0.47151511907577515,0.5833120942115784,0.16924379765987396,0.6666666666666667,0.017473626881837845,0.2971487045288086
1.0895031690597534,0.4570627212524414,0.632440447807312,0.15925449132919312,0.6666666666666667,0.017833475023508072,0.28544601798057556
1.114592432975769,0.44009625911712646,0.6744961738586426,0.14760956168174744,0.6666666666666667,0.01781732589006424,0.27042528986930847
1.1373510360717773,0.42580121755599976,0.7115498185157776,0.13884885609149933,0.6666666666666667,0.020993772894144058,0.2584006190299988
1.1587352752685547,0.41485118865966797,0.7438840866088867,0.13328751921653748,0.6666666666666667,0.02231234684586525,0.24972717463970184
1.168807029724121,0.4024117588996887,0.7663952708244324,0.12698039412498474,0.6666666666666667,0.023285338655114174,0.23922491073608398
1.167415738105774,0.3909456729888916,0.7764700651168823,0.12102939933538437,0.6666666666666667,0.025326410308480263,0.22889487445354462
1.146492838859558,0.36672908067703247,0.7797637581825256,0.10924120247364044,0.6666666666666667,0.02545410767197609,0.208441823720932
1.1215777397155762,0.34643280506134033,0.7751449346542358,0.10125039517879486,0.6666666666666667,0.022948751226067543,0.1934860348701477
1.083828330039978,0.31951266527175903,0.764315664768219,0.09273488819599152,0.6666666666666667,0.02122211828827858,0.17727035284042358
1.0448570251464844,0.29908695816993713,0.7457700669765472,0.08847789466381073,0.6666666666666667,0.014573647640645504,0.16849975287914276
1.002170443534851,0.2866579294204712,0.7155125141143799,0.08620943129062653,0.6666666666666667,0.009161198511719704,0.16331623494625092
0.9601187705993652,0.2862515449523926,0.6738672256469727,0.08525389432907104,0.6666666666666667,0.01889672689139843,0.1606261134147644
0.9166946411132812,0.28484219312667847,0.6318524479866028,0.08457913994789124,0.6666666666666667,0.024605439975857735,0.15882620215415955
0.8724777698516846,0.2979820668697357,0.5744957029819489,0.08362887799739838,0.6666666666666667,0.022035572677850723,0.156833216547966
0.8302654027938843,0.31191909313201904,0.5183463096618652,0.08279205858707428,0.6666666666666667,0.03180896118283272,0.1553899347782135
0.7931656837463379,0.3230797052383423,0.4700859785079956,0.08199191093444824,0.6666666666666667,0.039505310356616974,0.15442907810211182
0.7601169943809509,0.3315935730934143,0.4285234212875366,0.08122354000806808,0.6666666666666667,0.04169520363211632,0.15384864807128906
0.7337952852249146,0.3341248035430908,0.39967048168182373,0.0795753225684166,0.6666666666666667,0.041875265538692474,0.15190449357032776
0.7063761949539185,0.3321187198162079,0.37425747513771057,0.07718904316425323,0.6666666666666667,0.05014639347791672,0.14862224459648132
0.6867794990539551,0.3267921209335327,0.35998737812042236,0.07456403225660324,0.6666666666666667,0.0450190007686615,0.14472322165966034
0.665543794631958,0.3204432725906372,0.3451005220413208,0.07246996462345123,0.6666666666666667,0.03884972259402275,0.14153225719928741
0.6697783470153809,0.31438323855400085,0.35539510846138,0.07120925188064575,0.6666666666666667,0.030720513314008713,0.1394302248954773
0.6689125299453735,0.3061666488647461,0.36274588108062744,0.06967737525701523,0.6666666666666667,0.023934362456202507,0.1363861858844757
0.6875888109207153,0.3016971945762634,0.3858916163444519,0.06802745163440704,0.6666666666666667,0.017773764207959175,0.13264107704162598
0.7378535270690918,0.2962622046470642,0.4415913224220276,0.06641402095556259,0.6666666666666667,0.013807391747832298,0.12861377000808716
0.7940906286239624,0.28767216205596924,0.5064184665679932,0.0643015056848526,0.6666666666666667,0.010460793040692806,0.12342771887779236
0.8507033586502075,0.2758522033691406,0.5748511552810669,0.06149541586637497,0.6666666666666667,0.007827570661902428,0.1169188916683197
0.9063568115234375,0.2631440758705139,0.6432127356529236,0.0583781823515892,0.6666666666666667,0.007209577597677708,0.11022131890058517
0.9541921615600586,0.2524682879447937,0.7017238736152649,0.05599205940961838,0.6666666666666667,0.007430222351104021,0.10527395457029343
0.9920387268066406,0.2456853836774826,0.746353343129158,0.054445695132017136,0.6666666666666667,0.005810851231217384,0.10226692259311676
1.0191079378128052,0.24438104033470154,0.7747268974781036,0.053703926503658295,0.6666666666666667,0.004634562414139509,0.10103420913219452
1.0363686084747314,0.24504278600215912,0.7913258224725723,0.05358009785413742,0.6666666666666667,0.08162868767976761,0.10108695924282074
1.0439157485961914,0.2472802847623825,0.7966354638338089,0.05406827852129936,0.6666666666666667,0.07022149115800858,0.10231252014636993
1.0428125858306885,0.2515135407447815,0.791299045085907,0.05526655167341232,0.6666666666666667,0.055074963718652725,0.10482019186019897
1.0355165004730225,0.25726816058158875,0.7782483398914337,0.057054780423641205,0.6666666666666667,0.04235491156578064,0.10833170264959335
1.0239160060882568,0.26398152112960815,0.7599344849586487,0.0593874566257,0.6666666666666667,0.02987775206565857,0.11271825432777405
1.0118112564086914,0.26961350440979004,0.7421977519989014,0.06158949062228203,0.6666666666666667,0.027139322832226753,0.11677615344524384
1.0012426376342773,0.27393198013305664,0.7273106575012207,0.06337626278400421,0.6666666666666667,0.02846740186214447,0.12003039568662643
0.9923827648162842,0.27700382471084595,0.7153789401054382,0.06477440893650055,0.6666666666666667,0.03796190768480301,0.12254489958286285
0.7970482110977173,0.15750983357429504,0.6395383775234222,0.024582892656326294,0.6666666666666667,0.038261543959379196,0.04910517856478691
0.669144332408905,0.10317936539649963,0.5659649670124054,0.009633561596274376,0.6666666666666667,0.03469529747962952,0.019521217793226242
0.5584990382194519,0.06064021587371826,0.49785882234573364,0.004119783639907837,0.6666666666666667,0.028021348640322685,0.008349339477717876
0.45972347259521484,0.04185051843523979,0.41787295415997505,0.0038501322269439697,0.6666666666666667,0.022337613627314568,0.00779348611831665
0.3730444312095642,0.06080340966582298,0.3122410215437412,0.005905479192733765,0.6666666666666667,0.01768503338098526,0.011898189783096313
0.3588690757751465,0.07759056985378265,0.28127850592136383,0.007720142602920532,0.6666666666666667,0.013323246501386166,0.015481005422770977
0.39211249351501465,0.08540870249271393,0.3067037910223007,0.008437107317149639,0.6666666666666667,0.0058814589865505695,0.016866009682416916
0.4321402907371521,0.08836154639720917,0.34377874433994293,0.008709222078323364,0.6666666666666667,0.0027309369761496782,0.01737615466117859
0.48506972193717957,0.09353984892368317,0.3915298730134964,0.008841872215270996,0.6666666666666667,0.002818193519487977,0.01761694811284542
0.5412646532058716,0.10141216963529587,0.4398524835705757,0.0094629330560565,0.6666666666666667,0.0030027565080672503,0.01883815787732601
0.5929884314537048,0.10928656905889511,0.4837018623948097,0.010591934435069561,0.6666666666666667,0.004229510203003883,0.02107904478907585
0.633819580078125,0.1171562522649765,0.5166633278131485,0.011944512836635113,0.6666666666666667,0.004407044034451246,0.023764153942465782
0.6623259782791138,0.12423571199178696,0.5380902662873268,0.01324673555791378,0.6666666666666667,0.0037335080560296774,0.02635391615331173
0.6790320873260498,0.1289755403995514,0.5500565469264984,0.014104525558650494,0.6666666666666667,0.0041183591820299625,0.028062602505087852
0.6854981184005737,0.13037383556365967,0.5551242828369141,0.014271637424826622,0.6666666666666667,0.0032747858203947544,0.028397660702466965
0.6837586164474487,0.12704619765281677,0.556712418794632,0.013331632129848003,0.6666666666666667,0.0029606777243316174,0.02652592584490776
0.6762544512748718,0.12395641207695007,0.5522980391979218,0.01203830074518919,0.6666666666666667,0.0047578467056155205,0.02393282577395439
0.6665776968002319,0.11894615739583969,0.5476315394043922,0.010602613911032677,0.6666666666666667,0.0038061540108174086,0.021045058965682983
0.6547389626502991,0.11337590217590332,0.5413630604743958,0.00932290218770504,0.6666666666666667,0.00318893906660378,0.01846451684832573
0.6427106857299805,0.10643985867500305,0.5362708270549774,0.008099546656012535,0.6666666666666667,0.0036143858451396227,0.0160035602748394
0.6310352087020874,0.09932567924261093,0.5317095294594765,0.007153322454541922,0.6666666666666667,0.0037359537091106176,0.014099111780524254
0.6206145286560059,0.0925382524728775,0.5280762761831284,0.006569504737854004,0.6666666666666667,0.04851139336824417,0.012921273708343506
0.611835241317749,0.08884742110967636,0.5229878202080727,0.0063246688805520535,0.6666666666666667,0.06168706715106964,0.012422284111380577
0.6035856008529663,0.09205536544322968,0.5115302354097366,0.00641217827796936,0.6666666666666667,0.05357261747121811,0.012582729570567608
0.5953289866447449,0.09497518837451935,0.5003537982702255,0.006713569164276123,0.6666666666666667,0.04448585584759712,0.013166497461497784
0.5879913568496704,0.09760484099388123,0.4903865158557892,0.007173697464168072,0.6666666666666667,0.036538444459438324,0.014063388109207153
0.580899715423584,0.10319789499044418,0.4777018204331398,0.007912606000900269,0.6666666666666667,0.030629130080342293,0.01549789309501648
0.5904159545898438,0.11129570007324219,0.47912025451660156,0.008884510025382042,0.6666666666666667,0.025193510577082634,0.01737644337117672
0.6027231812477112,0.11940726637840271,0.48331591486930847,0.010032604448497295,0.6666666666666667,0.022766275331377983,0.019585153087973595
0.6149980425834656,0.12734860181808472,0.48764944076538086,0.011289140209555626,0.6666666666666667,0.019998641684651375,0.021992415189743042
0.7162971496582031,0.23831407725811005,0.4779830724000931,0.06346523761749268,0.6666666666666667,0.016689389944076538,0.12105812877416611
0.7877594828605652,0.23021289706230164,0.5575465857982635,0.056030601263046265,0.6666666666666667,0.013920045457780361,0.10747306793928146
0.8766274452209473,0.2190323770046234,0.6575950682163239,0.04925030469894409,0.6666666666666667,0.012890842743217945,0.09496214985847473
0.9510964155197144,0.2064456194639206,0.7446507960557938,0.04326280951499939,0.6666666666666667,0.01053662970662117,0.08344568312168121
1.0089770555496216,0.1931118220090866,0.815865233540535,0.037686049938201904,0.6666666666666667,0.009114391170442104,0.07279001176357269
1.0510419607162476,0.1798662543296814,0.8711757063865662,0.033029697835445404,0.6666666666666667,0.00855422206223011,0.06396894156932831
1.0804200172424316,0.16738319396972656,0.9130368232727051,0.029416531324386597,0.6666666666666667,0.00745791383087635,0.057124488055706024
1.107694387435913,0.15666891634464264,0.9510254710912704,0.026926618069410324,0.6666666666666667,0.006654754281044006,0.05238337442278862
1.1661109924316406,0.14771179854869843,1.0183991938829422,0.02471300959587097,0.6666666666666667,0.006469100248068571,0.04815074801445007
1.2187347412109375,0.13924357295036316,1.0794911682605743,0.02265898510813713,0.6666666666666667,0.00651453947648406,0.044212859123945236
1.2614279985427856,0.13776199519634247,1.1236660033464432,0.02108611725270748,0.6666666666666667,0.005698741879314184,0.04118240997195244
1.2944607734680176,0.13558338582515717,1.1588773876428604,0.019777914509177208,0.6666666666666667,0.004739255178719759,0.03865281865000725
1.3193762302398682,0.1323511302471161,1.187025099992752,0.01854562759399414,0.6666666666666667,0.0037688917946070433,0.03626224398612976
1.335307002067566,0.12903662025928497,1.206270381808281,0.017569055780768394,0.6666666666666667,0.0024115934502333403,0.03436530753970146
1.3452746868133545,0.12564626336097717,1.2196284234523773,0.016756674274802208,0.6666666666666667,0.001798605197109282,0.03278541564941406
1.351515293121338,0.12396830320358276,1.2275469899177551,0.016334842890501022,0.6666666666666667,0.0013347466010600328,0.0319560170173645
1.356307029724121,0.12411602586507797,1.2321910038590431,0.016312509775161743,0.6666666666666667,0.0010503103258088231,0.031894128769636154
1.3622288703918457,0.12495940923690796,1.2372694611549377,0.016510745510458946,0.6666666666666667,0.0010752216912806034,0.03225318714976311
1.3706306219100952,0.12633827328681946,1.2442923486232758,0.01694852113723755,0.6666666666666667,,0.03306615352630615
1.3826513290405273,0.12799888849258423,1.2546524405479431,0.017601272091269493,0.6666666666666667,,0.03427436202764511
1.395755648612976,0.13053785264492035,1.2652177959680557,0.01849961280822754,0.6666666666666667,,0.035946570336818695
1.4089640378952026,0.1337398886680603,1.2752241492271423,0.019547026604413986,0.6666666666666667,,0.03790062665939331
1.4212344884872437,0.13719135522842407,1.2840431332588196,0.020622652024030685,0.6666666666666667,,0.039909325540065765
1.4313305616378784,0.14003871381282806,1.2912918478250504,0.021520525217056274,0.6666666666666667,,0.041593026369810104
1.4379279613494873,0.1426868736743927,1.2952410876750946,0.022447794675827026,0.6666666666666667,,0.04333186149597168
1.4411888122558594,0.14469864964485168,1.2964901626110077,0.023280909284949303,0.6666666666666667,,0.04489036649465561
1.4411581754684448,0.14584094285964966,1.2953172326087952,0.02388300560414791,0.6666666666666667,,0.046022944152355194
1.4378007650375366,0.14608211815357208,1.2917186468839645,0.024110347032546997,0.6666666666666667,,0.04647327587008476


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/symm_kl_30/attn_ent/DummyExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
0.509389340877533,0.9781185984611511,-0.46872925758361816,0.3985493779182434,0.5,1.0620942115783691,0.47973960638046265
0.8921186327934265,0.3458133637905121,0.5463052690029144,0.10819347202777863,0.33333333333333337,1.2832313776016235,0.18062514066696167
0.6419238448143005,0.5888981819152832,0.053025662899017334,0.21388964354991913,0.5,0.9315094351768494,0.3693088889122009
0.7392668724060059,0.5131264925003052,0.22614037990570068,0.19116340577602386,0.5,0.8238787055015564,0.31861138343811035
0.5856723785400391,0.42984217405319214,0.15583020448684692,0.1354869306087494,0.33333333333333337,0.896618664264679,0.24587079882621765
0.5723300576210022,0.5408041477203369,0.03152590990066528,0.2121584266424179,0.5,1.1048071384429932,0.3488522469997406
0.29963696002960205,0.7162191271781921,-0.4165821671485901,0.2790670692920685,0.16666666666666663,0.8423444032669067,0.474890798330307
0.4421388804912567,0.6090683937072754,-0.16692951321601868,0.24131926894187927,0.6666666666666667,0.953201949596405,0.41071224212646484
0.4230285584926605,0.6905579566955566,-0.2675293982028961,0.27543148398399353,0.8333333333333334,0.83270663022995,0.45597609877586365
0.2192286252975464,0.8744930028915405,-0.6552643775939941,0.3584786355495453,0.6666666666666667,1.2831958532333374,0.5935143232345581
0.43540307879447937,0.9781093597412109,-0.5427062809467316,0.41842517256736755,0.5,0.9164321422576904,0.6306650638580322
0.42339229583740234,0.8585643768310547,-0.43517208099365234,0.35584861040115356,0.6666666666666667,1.0542985200881958,0.6000757813453674
0.35255953669548035,0.674472451210022,-0.3219129145145416,0.28847938776016235,0.5,0.9676862359046936,0.48966312408447266
0.6386905312538147,0.4692095220088959,0.16948100924491882,0.16353721916675568,0.5,1.028182029724121,0.3033839464187622
0.4998732805252075,0.6980001926422119,-0.1981269121170044,0.291471004486084,0.5,0.7260192036628723,0.5108352899551392
0.8563132286071777,0.5186746120452881,0.33763861656188965,0.23826274275779724,0.5,1.1257323026657104,0.3860962986946106
0.7522393465042114,0.49073800444602966,0.26150134205818176,0.17291788756847382,0.5,1.1221438646316528,0.3193746507167816
0.6131160259246826,0.35732436180114746,0.25579166412353516,0.11716115474700928,0.0,1.0438148975372314,0.21684938669204712
0.4827052354812622,0.5695835947990417,-0.08687835931777954,0.23900625109672546,0.33333333333333337,0.8198062777519226,0.38388189673423767
0.754457414150238,0.4840030074119568,0.27045440673828125,0.19468200206756592,0.33333333333333337,0.9765408635139465,0.36369919776916504
0.4743722677230835,0.7638069987297058,-0.2894347310066223,0.3341326415538788,0.8333333333333334,0.5737171173095703,0.47438961267471313
0.7096128463745117,0.5253394842147827,0.184273362159729,0.2279772162437439,0.6666666666666667,1.1253626346588135,0.343282550573349
0.5989348888397217,0.8745688796043396,-0.2756339907646179,0.38340210914611816,0.33333333333333337,1.1004035472869873,0.5555651187896729
0.6220759153366089,0.8415051698684692,-0.21942925453186035,0.30470728874206543,0.6666666666666667,0.7610717415809631,0.4149617552757263
0.5512479543685913,1.0151360034942627,-0.4638880491256714,0.4154195189476013,0.8333333333333334,1.0982252359390259,0.492968887090683
0.7871453762054443,0.6686503291130066,0.11849504709243774,0.2805698812007904,0.0,0.9995453953742981,0.3941044807434082
0.7144204378128052,0.8055471777915955,-0.09112673997879028,0.37839585542678833,0.33333333333333337,1.1296924352645874,0.4825117290019989
0.6064052581787109,0.9966894388198853,-0.3902841806411743,0.47058162093162537,0.6666666666666667,1.00652277469635,0.6325355768203735
0.9128866195678711,0.7201777696609497,0.1927088499069214,0.32876718044281006,0.5,1.1104367971420288,0.4753131568431854
0.8730360865592957,0.7229174375534058,0.1501186490058899,0.2868848443031311,0.33333333333333337,1.2480981349945068,0.4625546336174011
1.05408775806427,0.6793309450149536,0.3747568130493164,0.26369142532348633,0.6666666666666667,1.0845472812652588,0.42274075746536255
0.708952784538269,0.9729974269866943,-0.2640446424484253,0.4313400983810425,0.5,1.2733056545257568,0.5455245971679688
0.9228456020355225,0.7120830416679382,0.21076256036758423,0.26909440755844116,0.8333333333333334,0.9631243348121643,0.3960224986076355
0.7447912096977234,0.8069411516189575,-0.06214994192123413,0.3347495496273041,0.6666666666666667,0.8606944680213928,0.46677297353744507
0.7083659172058105,0.8055478930473328,-0.09718197584152222,0.33905935287475586,0.6666666666666667,1.119140863418579,0.47337067127227783
0.7636964321136475,0.536923885345459,0.22677254676818848,0.20234045386314392,0.33333333333333337,1.2385283708572388,0.29990360140800476
0.8149696588516235,0.6096616387367249,0.20530802011489868,0.24220654368400574,0.5,0.5142551064491272,0.37300559878349304
0.9456702470779419,0.7549748420715332,0.1906954050064087,0.3157907724380493,0.33333333333333337,0.7056443095207214,0.4077310264110565
0.762837290763855,0.8066819906234741,-0.04384469985961914,0.3127531409263611,0.5,1.0639199018478394,0.45634663105010986
0.7893137335777283,0.6968787908554077,0.09243494272232056,0.28870201110839844,0.33333333333333337,1.121855616569519,0.4360703229904175
0.593817949295044,0.9820151329040527,-0.3881971836090088,0.4260634183883667,0.6666666666666667,0.7432567477226257,0.5491431951522827
0.6258825659751892,0.8415894508361816,-0.21570688486099243,0.366079181432724,0.5,0.9589924812316895,0.5258607268333435
0.6531611680984497,0.7063697576522827,-0.05320858955383301,0.2860453724861145,0.5,0.723132312297821,0.40831559896469116
0.5521663427352905,0.84161376953125,-0.2894474267959595,0.37183910608291626,0.33333333333333337,0.989738404750824,0.5264694690704346
1.0174180269241333,0.4996783137321472,0.5177397131919861,0.18376851081848145,0.5,1.0183355808258057,0.2887286841869354
1.1450228691101074,0.6179994344711304,0.527023434638977,0.2305184304714203,0.0,0.522543728351593,0.363203763961792
0.6484646797180176,0.6548624038696289,-0.006397724151611328,0.2637944221496582,0.16666666666666663,0.7718024849891663,0.41420456767082214
0.6707963943481445,0.5859038829803467,0.08489251136779785,0.20256833732128143,0.5,0.4440419375896454,0.3476066291332245
0.588632345199585,0.779143214225769,-0.19051086902618408,0.3287082314491272,0.5,0.8922160267829895,0.45212119817733765
0.8009878993034363,0.7718708515167236,0.029117047786712646,0.3059975504875183,0.6666666666666667,1.1711565256118774,0.38997524976730347
0.48240312933921814,0.9445114135742188,-0.4621082842350006,0.38173672556877136,0.6666666666666667,0.9539283514022827,0.5279343128204346
0.36865004897117615,1.1060835123062134,-0.7374334633350372,0.43238958716392517,0.5,1.0393198728561401,0.5511075854301453
0.37001535296440125,0.462427020072937,-0.09241166710853577,0.1741735190153122,0.33333333333333337,0.7652825713157654,0.27038323879241943
0.7436479330062866,0.4796922206878662,0.2639557123184204,0.16540312767028809,0.33333333333333337,0.9819186925888062,0.26735997200012207
0.6518533825874329,0.6309019923210144,0.020951390266418457,0.2667078375816345,0.16666666666666663,0.9671254754066467,0.38664567470550537
0.43867525458335876,0.46609947085380554,-0.027424216270446777,0.16352421045303345,0.33333333333333337,0.9922994375228882,0.2545270621776581
0.47339606285095215,0.21309761703014374,0.2602984458208084,0.06432364881038666,0.16666666666666663,0.967984139919281,0.12127093970775604
0.46556854248046875,0.2102416753768921,0.25532686710357666,0.07197316735982895,0.33333333333333337,0.5954365730285645,0.13814377784729004
0.30870309472084045,0.049911171197891235,0.2587919235229492,0.004023601766675711,0.16666666666666663,1.1347103118896484,0.007840991020202637
0.32504773139953613,0.18584750592708588,0.13920022547245026,0.050759684294462204,0.33333333333333337,0.9698119759559631,0.10140334814786911
0.5952682495117188,0.30089449882507324,0.2943737506866455,0.08968290686607361,0.33333333333333337,0.8991031050682068,0.18242649734020233
0.3624916076660156,0.18534418940544128,0.17714741826057434,0.0457506999373436,0.33333333333333337,1.0258535146713257,0.10071811079978943
0.22079281508922577,0.19897329807281494,0.021819517016410828,0.05413391441106796,0.5,1.1504682302474976,0.10790365934371948
0.6800003051757812,0.22719553112983704,0.4528047740459442,0.06250295042991638,0.33333333333333337,0.7940698266029358,0.12702777981758118
0.29753386974334717,0.2732546329498291,0.024279236793518066,0.09851853549480438,0.33333333333333337,0.9418413639068604,0.21071717143058777
0.5986765623092651,0.17746661603450775,0.4212099462747574,0.045954398810863495,0.33333333333333337,0.710671067237854,0.10257808864116669
0.4184405207633972,0.33970844745635986,0.07873207330703735,0.12937377393245697,0.5,1.2500742673873901,0.2877498269081116
0.2802707850933075,0.3947905898094177,-0.11451980471611023,0.1418207585811615,0.5,0.9900231957435608,0.2967190444469452
0.21681198477745056,0.5901444554328918,-0.3733324706554413,0.24010787904262543,0.6666666666666667,0.6326504349708557,0.46996569633483887
0.3738465905189514,0.2903210520744324,0.08352553844451904,0.09315074980258942,0.5,0.8060430884361267,0.20338571071624756
0.47315114736557007,0.43266433477401733,0.040486812591552734,0.1575455218553543,0.5,1.1226534843444824,0.27810296416282654
0.32014042139053345,0.5688279271125793,-0.2486875057220459,0.22888748347759247,0.6666666666666667,0.957706868648529,0.41346341371536255
0.4145449101924896,0.6830634474754333,-0.2685185372829437,0.2636431157588959,0.6666666666666667,1.086393117904663,0.43739840388298035
0.6716421842575073,0.4198381304740906,0.25180405378341675,0.1516089141368866,0.16666666666666663,0.9737744331359863,0.2642543315887451
0.4190754294395447,0.7075895667076111,-0.2885141372680664,0.2967635989189148,0.6666666666666667,0.9347285032272339,0.5061483383178711
0.2900300621986389,0.4724116027355194,-0.1823815405368805,0.17272216081619263,1.0,0.7471444606781006,0.34845399856567383
0.9948571920394897,0.5167026519775391,0.4781545400619507,0.19857555627822876,0.6666666666666667,0.5379248857498169,0.4071287512779236
0.5387462973594666,0.6834871172904968,-0.14474081993103027,0.2772127687931061,0.8333333333333334,0.9090922474861145,0.5171471834182739
0.5747740268707275,0.8121599555015564,-0.23738592863082886,0.3281831443309784,0.6666666666666667,0.5777490735054016,0.533501148223877
0.6591078639030457,0.4808681011199951,0.17823976278305054,0.19005370140075684,0.33333333333333337,0.5591062307357788,0.33454760909080505
0.6963717937469482,0.6449493169784546,0.05142247676849365,0.2537197470664978,0.33333333333333337,1.234897494316101,0.47476792335510254
0.8571466207504272,0.42239269614219666,0.4347539246082306,0.1298539936542511,0.5,0.8839531540870667,0.25566333532333374
0.2559731900691986,0.4319802224636078,-0.17600703239440918,0.166540265083313,0.33333333333333337,0.43118155002593994,0.30359911918640137
0.9487072229385376,0.3532610833644867,0.5954461395740509,0.11323218047618866,0.5,0.9338639378547668,0.2300664186477661
0.7240728139877319,0.6309312582015991,0.09314155578613281,0.23548045754432678,0.33333333333333337,0.6864755749702454,0.44186127185821533
0.4686402678489685,0.7726205587387085,-0.30398029088974,0.3699251413345337,0.6666666666666667,0.6781901121139526,0.577827513217926
0.8063506484031677,0.6874660849571228,0.11888456344604492,0.29990679025650024,0.5,1.2944129705429077,0.5104323625564575
0.6367852687835693,0.3073478043079376,0.3294374644756317,0.07924967259168625,0.6666666666666667,0.7489921450614929,0.16094188392162323
0.4898795485496521,0.5420274138450623,-0.052147865295410156,0.188524529337883,0.5,0.5830263495445251,0.3680758476257324
0.5643664598464966,0.5909665822982788,-0.026600122451782227,0.2352420538663864,0.33333333333333337,0.6255747675895691,0.39782091975212097
0.6242333650588989,0.4650111198425293,0.15922224521636963,0.17975930869579315,0.16666666666666663,0.9433494210243225,0.3368520438671112
0.3954349458217621,1.0951972007751465,-0.6997622549533844,0.43727320432662964,0.16666666666666663,0.9753949046134949,0.5882354974746704
0.24558459222316742,0.4233401417732239,-0.17775554955005646,0.12329912185668945,0.5,0.8886744379997253,0.2543550133705139
0.38781875371932983,0.7330886721611023,-0.34526991844177246,0.30835723876953125,0.33333333333333337,0.7663682699203491,0.5001813173294067
0.40527603030204773,0.6920027732849121,-0.2867267429828644,0.2674667239189148,0.5,0.7440397143363953,0.43035373091697693
0.4267277121543884,0.6946142911911011,-0.26788657903671265,0.2688073515892029,0.33333333333333337,0.8519995808601379,0.46727991104125977
0.325396329164505,0.2912723124027252,0.034124016761779785,0.09432678669691086,0.5,1.0199388265609741,0.1910894513130188
0.8298295736312866,0.25268062949180603,0.5771489441394806,0.06316697597503662,0.33333333333333337,0.6284114718437195,0.13083849847316742
0.44805651903152466,0.28976428508758545,0.1582922339439392,0.09311285614967346,0.6666666666666667,0.7371978759765625,0.1757352352142334
0.47167810797691345,0.6625661849975586,-0.19088807702064514,0.2648633122444153,0.33333333333333337,0.9591799378395081,0.38270649313926697
0.32983916997909546,0.3208594024181366,0.008979767560958862,0.09058653563261032,0.16666666666666663,0.9692873358726501,0.1781022548675537
0.610112190246582,0.5525846481323242,0.05752754211425781,0.19845983386039734,0.33333333333333337,0.9096586108207703,0.3455932140350342
0.42559313774108887,0.5261182188987732,-0.10052508115768433,0.2117926925420761,0.6666666666666667,0.8410716652870178,0.29084086418151855
0.4026373326778412,0.4179743230342865,-0.015336990356445312,0.16817137598991394,0.5,1.1538722515106201,0.2556731700897217
0.6425172090530396,0.4451131224632263,0.19740408658981323,0.13054461777210236,0.5,1.0838667154312134,0.25878024101257324
0.16199269890785217,0.46855029463768005,-0.3065575957298279,0.18931512534618378,0.5,0.8101211786270142,0.2694839835166931
0.7801765203475952,0.8678649663925171,-0.08768844604492188,0.3685905337333679,0.8333333333333334,0.8132539391517639,0.5919653177261353
0.7367536425590515,0.7838945388793945,-0.04714089632034302,0.32498201727867126,0.16666666666666663,0.8690974116325378,0.5565718412399292
0.3917129933834076,0.682827353477478,-0.29111436009407043,0.26503846049308777,0.6666666666666667,0.7492614388465881,0.4693189561367035
0.52334064245224,0.6457163691520691,-0.1223757266998291,0.2358589619398117,0.6666666666666667,0.9060545563697815,0.4261701703071594
0.49255436658859253,0.5333980321884155,-0.040843665599823,0.21475723385810852,1.0,0.5398496389389038,0.3473068177700043
0.39391690492630005,0.518777072429657,-0.12486016750335693,0.16777119040489197,0.6666666666666667,1.1267515420913696,0.3251417279243469
0.6435664892196655,0.5080853700637817,0.1354811191558838,0.1599365621805191,0.33333333333333337,1.1390870809555054,0.3065628409385681
0.6172456741333008,0.3039488196372986,0.3132968544960022,0.07564391195774078,0.5,0.9654910564422607,0.15148195624351501
0.48524999618530273,0.491670697927475,-0.006420701742172241,0.14141951501369476,0.33333333333333337,1.2748723030090332,0.27624034881591797
0.369204580783844,0.4446582794189453,-0.07545369863510132,0.13135895133018494,1.0,1.4029566049575806,0.2571370303630829
0.5415561199188232,0.3946232199668884,0.14693289995193481,0.10962367057800293,0.5,1.1707019805908203,0.20505666732788086
0.6002379655838013,0.43166622519493103,0.16857174038887024,0.12123280018568039,0.16666666666666663,0.9831961989402771,0.23087739944458008
0.32798081636428833,0.46777892112731934,-0.139798104763031,0.13085421919822693,0.5,0.5857057571411133,0.25080394744873047
0.35812902450561523,0.534234881401062,-0.17610585689544678,0.16668646037578583,0.5,1.0369709730148315,0.2961340546607971
0.27848130464553833,0.557565450668335,-0.27908414602279663,0.19777533411979675,0.8333333333333334,0.7479367256164551,0.3262956738471985
0.419039249420166,0.4761897325515747,-0.05715048313140869,0.15348286926746368,0.8333333333333334,0.7075546383857727,0.2688758969306946
0.5253899097442627,0.6985284090042114,-0.17313849925994873,0.27988308668136597,0.6666666666666667,0.9826129674911499,0.4063020944595337
0.2569045424461365,0.5744776725769043,-0.3175731301307678,0.24067771434783936,1.0,0.6785744428634644,0.35043054819107056
0.4678206443786621,0.25535890460014343,0.21246173977851868,0.05744215101003647,0.8333333333333334,0.7105345129966736,0.11217888444662094
0.5393638014793396,0.42787235975265503,0.11149144172668457,0.11603808403015137,0.33333333333333337,0.5652498602867126,0.21672460436820984
0.5648093819618225,0.32894307374954224,0.23586630821228027,0.07726423442363739,0.5,0.9030044674873352,0.14445438981056213
0.25052735209465027,0.3621893525123596,-0.11166200041770935,0.11091139167547226,0.33333333333333337,0.7967212796211243,0.18442624807357788
0.5078500509262085,0.3080763816833496,0.1997736692428589,0.10596907138824463,0.33333333333333337,0.7720975875854492,0.15634025633335114
0.26912522315979004,0.32564690709114075,-0.05652168393135071,0.10295155644416809,0.6666666666666667,0.7442746162414551,0.1617881804704666
0.3164140582084656,0.3666493892669678,-0.0502353310585022,0.15085525810718536,0.6666666666666667,0.7581046223640442,0.18451830744743347
0.36654502153396606,0.4299905300140381,-0.06344550848007202,0.13043420016765594,0.6666666666666667,1.0349167585372925,0.22346210479736328
0.5517494678497314,0.2956227958202362,0.25612667202949524,0.06348451226949692,0.33333333333333337,0.9081907868385315,0.1184309870004654
0.29915833473205566,0.23136815428733826,0.06779018044471741,0.03579564020037651,0.5,1.2211966514587402,0.07008878886699677
0.3837219476699829,0.40297573804855347,-0.019253790378570557,0.14833828806877136,0.6666666666666667,1.249922275543213,0.22693680226802826
0.4305694103240967,0.4210374057292938,0.009532004594802856,0.11430098861455917,0.8333333333333334,1.106507420539856,0.20050343871116638
0.893770694732666,0.764636218547821,0.12913447618484497,0.32640397548675537,0.16666666666666663,1.2072112560272217,0.4799741208553314
0.40089064836502075,0.7934796214103699,-0.3925889730453491,0.3269732892513275,0.6666666666666667,1.3114073276519775,0.47895610332489014
0.4720810353755951,0.9484449625015259,-0.4763639271259308,0.35285061597824097,0.6666666666666667,1.0665863752365112,0.4920441508293152
0.630531907081604,0.8774167895317078,-0.24688488245010376,0.36894500255584717,0.33333333333333337,0.7511215806007385,0.4982362687587738
0.8513282537460327,0.6440688967704773,0.20725935697555542,0.291341632604599,0.33333333333333337,0.37289902567863464,0.4330802857875824
0.6246446371078491,0.7703170776367188,-0.14567244052886963,0.3674355745315552,0.5,0.7858462929725647,0.49614107608795166
0.6271306872367859,0.7305958271026611,-0.10346513986587524,0.34909266233444214,0.33333333333333337,0.9478316903114319,0.4888169765472412
0.7246909141540527,0.6322022080421448,0.09248870611190796,0.2923935651779175,0.6666666666666667,0.9124348163604736,0.4272300601005554
0.6488803625106812,0.6014982461929321,0.04738211631774902,0.2568179965019226,0.33333333333333337,0.9277182817459106,0.42650100588798523
0.4983914792537689,0.9219239950180054,-0.42353251576423645,0.3496629595756531,0.5,1.0849003791809082,0.44001349806785583
0.5083147883415222,0.8632220029830933,-0.35490721464157104,0.39144977927207947,0.16666666666666663,1.2357470989227295,0.48344895243644714
0.7203946113586426,0.7638773918151855,-0.04348278045654297,0.32660388946533203,0.5,0.9782932996749878,0.477708637714386
0.6792854070663452,0.6034701466560364,0.07581526041030884,0.23937034606933594,0.6666666666666667,1.271099328994751,0.396883487701416
0.48138222098350525,0.6851632595062256,-0.20378103852272034,0.26395198702812195,0.6666666666666667,0.9224820137023926,0.49005699157714844
0.5805860757827759,0.4905857741832733,0.09000030159950256,0.18089279532432556,0.5,0.6516448259353638,0.29898399114608765
0.8449203968048096,0.44918760657310486,0.3957327902317047,0.19036361575126648,0.0,0.9856244921684265,0.3152367174625397
0.30688196420669556,0.8374693393707275,-0.530587375164032,0.40334972739219666,0.6666666666666667,0.7340593338012695,0.5690780878067017
0.6964648962020874,0.745783805847168,-0.049318909645080566,0.32417619228363037,0.16666666666666663,1.1985228061676025,0.5261774659156799
0.6999726295471191,0.9971482157707214,-0.2971755862236023,0.4779704213142395,0.16666666666666663,0.8045257925987244,0.6995745897293091
0.9307851791381836,0.6843889951705933,0.24639618396759033,0.3740546703338623,0.6666666666666667,0.7243849635124207,0.49390286207199097
0.3780646324157715,0.6557517647743225,-0.277687132358551,0.336143434047699,0.6666666666666667,1.2110892534255981,0.47322162985801697
0.22893106937408447,0.6073281168937683,-0.37839704751968384,0.27569249272346497,0.16666666666666663,0.870008647441864,0.45471084117889404
0.6153243780136108,0.5048020482063293,0.1105223298072815,0.23730973899364471,0.6666666666666667,0.9517589807510376,0.39649856090545654
0.38219985365867615,0.6866765022277832,-0.30447664856910706,0.3134458065032959,0.33333333333333337,1.0172159671783447,0.5008341670036316
0.7187265753746033,0.5001851916313171,0.21854138374328613,0.20193807780742645,0.33333333333333337,0.9694872498512268,0.3518677353858948
0.44824570417404175,0.8474320769309998,-0.399186372756958,0.44055241346359253,0.8333333333333334,1.459955096244812,0.5022985339164734
0.6369149684906006,0.8153010606765747,-0.17838609218597412,0.33492884039878845,0.33333333333333337,1.3083701133728027,0.4528263211250305
0.4116052985191345,0.8426398634910583,-0.43103456497192383,0.42435550689697266,0.6666666666666667,1.00269615650177,0.540493905544281
0.771295428276062,0.7581839561462402,0.013111472129821777,0.3526773154735565,0.8333333333333334,0.969594419002533,0.4570206105709076
0.3275255858898163,0.44701576232910156,-0.11949017643928528,0.17058968544006348,0.5,0.930009126663208,0.1782539337873459
0.8451356291770935,0.6040500402450562,0.24108558893203735,0.23453184962272644,0.5,0.7181034684181213,0.2986200451850891
0.5505616664886475,0.674665629863739,-0.12410396337509155,0.24226614832878113,0.6666666666666667,1.1604193449020386,0.296917200088501
0.4990151822566986,0.8565535545349121,-0.3575383722782135,0.409900426864624,0.33333333333333337,0.8537944555282593,0.4763965606689453
0.4730742573738098,1.011033058166504,-0.5379588007926941,0.4595058858394623,0.5,1.4927856922149658,0.4990919232368469
0.4406459927558899,0.5144709348678589,-0.073824942111969,0.20564506947994232,0.6666666666666667,1.1642858982086182,0.2757922410964966
0.6995648145675659,0.6589992046356201,0.0405656099319458,0.25506922602653503,0.5,1.017538070678711,0.3610413074493408
1.1444110870361328,0.43074870109558105,0.7136623859405518,0.13141357898712158,0.16666666666666663,1.0203765630722046,0.2507024109363556
0.23585712909698486,0.8501932621002197,-0.6143361330032349,0.4070940911769867,0.8333333333333334,0.6224716305732727,0.5273591876029968
0.8100836277008057,0.5334967374801636,0.2765868902206421,0.18739977478981018,0.33333333333333337,0.6775556802749634,0.32400834560394287
0.5067687034606934,0.7179152369499207,-0.2111465334892273,0.34531861543655396,0.33333333333333337,0.7211920022964478,0.4608566164970398
1.1701141595840454,0.4009663462638855,0.7691478133201599,0.13473229110240936,0.5,0.8111853003501892,0.2325846403837204
0.5311272144317627,0.8063335418701172,-0.2752063274383545,0.3805069923400879,0.5,0.8219460248947144,0.4705756902694702
0.8605701327323914,0.44660279154777527,0.4139673411846161,0.18248829245567322,0.5,0.7413715720176697,0.24828001856803894
0.5432193279266357,0.38962554931640625,0.1535937786102295,0.11869948357343674,0.16666666666666663,1.0642672777175903,0.2055760622024536
1.1923669576644897,0.49979108572006226,0.6925758719444275,0.15950173139572144,0.33333333333333337,1.2475835084915161,0.28260353207588196
0.5957421660423279,0.6315087080001831,-0.035766541957855225,0.27464187145233154,0.6666666666666667,0.9528412818908691,0.3916285037994385
0.8694400191307068,0.6927818655967712,0.17665815353393555,0.27772969007492065,0.5,1.11239492893219,0.3526296019554138
0.6379992365837097,0.7872947454452515,-0.14929550886154175,0.29385194182395935,0.5,1.1567074060440063,0.3382870554924011
0.4965701103210449,0.8256096243858337,-0.3290395140647888,0.3842783570289612,0.5,1.0342683792114258,0.5067054033279419
0.8395711779594421,0.45234474539756775,0.3872264325618744,0.15520501136779785,0.6666666666666667,1.423440933227539,0.2558087706565857
0.7766153216362,0.4199572205543518,0.35665810108184814,0.13053357601165771,0.5,1.3418351411819458,0.21499276161193848
0.7940685153007507,0.6953427791595459,0.09872573614120483,0.28383898735046387,0.16666666666666663,0.9241775870323181,0.4253249764442444
1.0720880031585693,1.1802462339401245,-0.10815823078155518,0.509412407875061,0.5,0.7094380259513855,0.715813159942627
0.7201938629150391,1.0885486602783203,-0.36835479736328125,0.46188363432884216,0.33333333333333337,1.2918998003005981,0.5296802520751953
1.0477782487869263,0.4679814279079437,0.5797968208789825,0.15922628343105316,0.6666666666666667,0.8977854251861572,0.27713543176651
0.588796854019165,1.1095689535140991,-0.5207720994949341,0.4092073440551758,0.33333333333333337,1.0300519466400146,0.5545492172241211
0.6305643320083618,0.8936871886253357,-0.2631228566169739,0.3950003981590271,0.5,0.8062795400619507,0.5284740328788757
0.7423475980758667,0.6258475184440613,0.11650007963180542,0.2598974108695984,0.33333333333333337,0.7765965461730957,0.43667924404144287
0.8765016794204712,0.506713330745697,0.36978834867477417,0.16403716802597046,0.6666666666666667,0.9289597272872925,0.30507418513298035
0.3829638361930847,0.9150190353393555,-0.5320551991462708,0.3322978913784027,0.8333333333333334,1.2210938930511475,0.45169538259506226
0.7562469244003296,0.3408888280391693,0.4153580963611603,0.08648839592933655,0.5,1.1660865545272827,0.16835662722587585
0.6717313528060913,0.2468942254781723,0.424837127327919,0.07079427689313889,0.8333333333333334,1.0682448148727417,0.12340986728668213
0.6078447103500366,0.35813963413238525,0.24970507621765137,0.09372033178806305,0.6666666666666667,1.1027674674987793,0.1788691282272339
0.8741912841796875,0.192757248878479,0.6814340353012085,0.03808193653821945,0.5,0.6270589232444763,0.07153847068548203
0.6581685543060303,0.4079342484474182,0.25023430585861206,0.11816953122615814,0.5,0.9654391407966614,0.21306906640529633
0.9653123617172241,0.2579973340034485,0.7073150277137756,0.05990102142095566,0.6666666666666667,0.715198278427124,0.11120101064443588
0.6736709475517273,0.41363200545310974,0.26003894209861755,0.10248445719480515,0.16666666666666663,1.109309196472168,0.19622600078582764
0.6676623225212097,0.4719889163970947,0.195673406124115,0.14180618524551392,0.5,0.9319795370101929,0.2525145411491394
0.648429274559021,0.2718891501426697,0.3765401244163513,0.046018511056900024,0.33333333333333337,0.8346994519233704,0.08866029977798462
0.4011649489402771,0.3926144540309906,0.008550494909286499,0.13265620172023773,0.5,0.9642673134803772,0.2316484898328781
0.5618155002593994,0.31943148374557495,0.24238401651382446,0.07836728543043137,0.5,1.1283793449401855,0.14463143050670624
0.46618565917015076,0.2508786916732788,0.21530696749687195,0.04397207498550415,0.33333333333333337,0.9302642941474915,0.08896162360906601
0.4387991428375244,0.5579026937484741,-0.11910355091094971,0.17814359068870544,0.6666666666666667,1.1378511190414429,0.3122836947441101
0.6122480630874634,0.5744606256484985,0.037787437438964844,0.19552740454673767,0.8333333333333334,1.0508168935775757,0.23650412261486053
0.5486655831336975,0.4536605477333069,0.09500503540039062,0.11228278279304504,0.5,0.522133469581604,0.20967869460582733
0.6295939087867737,0.4477360248565674,0.1818578839302063,0.16210447251796722,0.33333333333333337,1.0164788961410522,0.23922812938690186
0.5906745195388794,0.5727102160453796,0.017964303493499756,0.19867031276226044,0.6666666666666667,0.5014633536338806,0.23776231706142426
0.5585818290710449,0.3714000880718231,0.1871817409992218,0.11721813678741455,0.33333333333333337,0.6179410219192505,0.2025115191936493
0.5007113218307495,0.5256957411766052,-0.024984419345855713,0.2350759357213974,0.8333333333333334,1.0113704204559326,0.3399140238761902
0.528930127620697,0.46963006258010864,0.05930006504058838,0.1676829755306244,0.6666666666666667,0.9970080852508545,0.24779975414276123
0.26691681146621704,0.7840017676353455,-0.5170849561691284,0.3574967384338379,0.6666666666666667,0.9481365084648132,0.49607908725738525
0.47304460406303406,0.5617331266403198,-0.08868852257728577,0.18429973721504211,0.8333333333333334,1.1594053506851196,0.32019636034965515
0.697497546672821,0.561994194984436,0.135503351688385,0.21750721335411072,0.6666666666666667,0.5014140605926514,0.2792889177799225
0.40329059958457947,0.5070517063140869,-0.10376110672950745,0.17424342036247253,0.5,0.657776951789856,0.29070910811424255
0.5554323792457581,0.47290825843811035,0.0825241208076477,0.14045226573944092,0.16666666666666663,1.2923610210418701,0.2429322600364685
0.36293214559555054,0.6961468458175659,-0.3332147002220154,0.291490763425827,0.5,1.0008424520492554,0.41832634806632996
0.5850298404693604,0.45326241850852966,0.1317674219608307,0.14800883829593658,0.33333333333333337,1.0424671173095703,0.2407425343990326
0.5529960989952087,0.4223477244377136,0.13064837455749512,0.12885786592960358,0.33333333333333337,0.7908354997634888,0.22213944792747498
0.7876424789428711,0.31724539399147034,0.47039708495140076,0.07129322737455368,0.33333333333333337,0.9793933629989624,0.13020819425582886
0.3483867049217224,0.6811829805374146,-0.33279627561569214,0.28425583243370056,0.5,1.0711095333099365,0.36096644401550293
0.7605500221252441,0.35273751616477966,0.4078125059604645,0.08903582394123077,0.33333333333333337,1.306320071220398,0.15979526937007904
0.5961949825286865,0.5302745699882507,0.06592041254043579,0.16676804423332214,0.8333333333333334,1.1879959106445312,0.29020604491233826
0.3311561942100525,0.7309041023254395,-0.39974790811538696,0.29417169094085693,0.6666666666666667,1.268454909324646,0.44755101203918457
0.7000755071640015,0.34182533621788025,0.3582501709461212,0.07393582910299301,0.5,0.9772297739982605,0.1377081722021103
0.38331735134124756,0.6997637748718262,-0.3164464235305786,0.2842615842819214,0.5,1.1064975261688232,0.43229299783706665
0.6300535798072815,0.5487042665481567,0.08134931325912476,0.17596571147441864,0.33333333333333337,0.8360413908958435,0.31442561745643616
0.33019232749938965,0.9078916311264038,-0.5776993036270142,0.411948025226593,0.33333333333333337,0.7275426387786865,0.5669920444488525
0.5661852359771729,0.511813759803772,0.05437147617340088,0.16792285442352295,0.5,0.8056069016456604,0.28800278902053833
0.577968418598175,0.5340732932090759,0.04389512538909912,0.22000515460968018,1.0,0.8968358039855957,0.32377681136131287
0.3691147565841675,0.5850095748901367,-0.21589481830596924,0.23398205637931824,0.5,0.7301254272460938,0.3517073094844818
0.6617445349693298,0.48759597539901733,0.1741485595703125,0.14624345302581787,0.0,0.54197096824646,0.26312610507011414
0.322376549243927,0.6986982226371765,-0.3763216733932495,0.26499855518341064,0.5,0.7206597328186035,0.43297845125198364
0.7482556700706482,0.3440546989440918,0.4042009711265564,0.1289742887020111,0.6666666666666667,0.8902135491371155,0.18236325681209564
0.7553539276123047,0.2503940463066101,0.5049598813056946,0.057910166680812836,0.16666666666666663,1.0777560472488403,0.10644751787185669
0.5140674114227295,0.6442421674728394,-0.13017475605010986,0.23682324588298798,0.5,0.7766582369804382,0.40555474162101746
0.4706849753856659,0.603185772895813,-0.1325007975101471,0.22793833911418915,0.5,0.7866735458374023,0.34253162145614624
0.777176558971405,0.3393024206161499,0.4378741383552551,0.09724288433790207,0.33333333333333337,0.9965452551841736,0.1719861626625061
0.5237424373626709,0.34246379137039185,0.18127864599227905,0.08879944682121277,0.33333333333333337,0.9857378602027893,0.15771375596523285
0.5093010663986206,0.497630774974823,0.011670291423797607,0.18209588527679443,0.6666666666666667,1.0474975109100342,0.2827342450618744
0.34802329540252686,0.6234903335571289,-0.27546703815460205,0.2366214245557785,0.33333333333333337,0.796217143535614,0.3669833838939667
0.713824987411499,0.49118301272392273,0.2226419746875763,0.14902004599571228,0.33333333333333337,1.185608148574829,0.2761478126049042
0.2910787761211395,0.9149127006530762,-0.6238339245319366,0.41016751527786255,0.5,0.6556735038757324,0.5486547350883484
0.4512574374675751,0.9000972509384155,-0.44883981347084045,0.30379152297973633,0.33333333333333337,0.8678960204124451,0.38764795660972595
0.3268829882144928,0.613983154296875,-0.2871001660823822,0.22563686966896057,0.8333333333333334,1.27091383934021,0.3757835030555725
0.5514258146286011,0.6320090293884277,-0.08058321475982666,0.22255544364452362,0.5,1.3191845417022705,0.2980618178844452
0.4542701244354248,0.7081916332244873,-0.2539215087890625,0.29235804080963135,0.6666666666666667,0.936324417591095,0.4053366184234619
0.5695921778678894,0.44515666365623474,0.12443551421165466,0.13760066032409668,0.33333333333333337,0.911309540271759,0.23769190907478333
0.43852901458740234,0.3512430191040039,0.08728599548339844,0.1268485188484192,0.33333333333333337,1.3183623552322388,0.19529953598976135
0.6117371916770935,0.7120834589004517,-0.10034626722335815,0.26226675510406494,0.5,1.246841311454773,0.3467573821544647
0.24154816567897797,0.7072345614433289,-0.4656863957643509,0.3075573146343231,0.5,0.6867231726646423,0.42671793699264526
0.5588074326515198,0.6321859359741211,-0.07337850332260132,0.23404984176158905,0.6666666666666667,0.7523579001426697,0.3746618926525116
0.43958568572998047,0.39955800771713257,0.0400276780128479,0.12789025902748108,0.6666666666666667,0.8125959038734436,0.21936053037643433
0.558768630027771,0.3989001512527466,0.15986847877502441,0.12420754879713058,0.33333333333333337,1.4436343908309937,0.20024752616882324
0.3190813660621643,0.479832261800766,-0.16075089573860168,0.1686168909072876,0.6666666666666667,0.8016995191574097,0.2759551703929901
0.45472854375839233,0.5945850610733032,-0.1398565173149109,0.277466744184494,0.8333333333333334,1.0942037105560303,0.35292428731918335
0.3657122552394867,0.6176788806915283,-0.2519666254520416,0.2520882487297058,0.5,0.7816108465194702,0.32678425312042236
0.45878493785858154,0.5000631213188171,-0.041278183460235596,0.17020945250988007,0.5,1.2129000425338745,0.28237971663475037
0.630233883857727,0.6156502962112427,0.014583587646484375,0.23528234660625458,0.33333333333333337,0.7861547470092773,0.3127479553222656
0.6602059602737427,0.528455913066864,0.13175004720687866,0.1698174774646759,0.16666666666666663,0.8897223472595215,0.28409481048583984
0.4352669417858124,0.6631655693054199,-0.22789862751960754,0.2764444351196289,0.5,0.8085309267044067,0.4195377230644226
0.3070720434188843,0.35443878173828125,-0.04736673831939697,0.09485091269016266,0.8333333333333334,1.15095055103302,0.1646747887134552
0.6435268521308899,0.47239455580711365,0.17113229632377625,0.15810391306877136,0.5,0.6704618334770203,0.253373384475708
0.6044709086418152,0.5208313465118408,0.08363956212997437,0.19960743188858032,0.33333333333333337,0.8191481828689575,0.291885644197464
0.9367846250534058,0.3882972002029419,0.5484874248504639,0.09790199249982834,0.5,1.202004313468933,0.17111250758171082
0.4189612865447998,0.6129374504089355,-0.19397616386413574,0.2318466603755951,0.33333333333333337,0.6270460486412048,0.336544394493103
0.918684184551239,0.3207859992980957,0.5978981852531433,0.06837369501590729,0.16666666666666663,1.2877798080444336,0.12626047432422638
0.7861446142196655,0.3241627812385559,0.4619818329811096,0.07170969247817993,0.16666666666666663,0.8795819878578186,0.13032671809196472
0.6969754695892334,0.47098788619041443,0.22598758339881897,0.17156080901622772,0.33333333333333337,1.2078839540481567,0.25251147150993347
0.5442960262298584,0.5303938388824463,0.01390218734741211,0.1782240867614746,0.5,0.8409475684165955,0.29015982151031494
0.5458475351333618,0.5157263278961182,0.030121207237243652,0.19576773047447205,0.5,0.6758856773376465,0.2727995812892914
0.6527947187423706,0.44307035207748413,0.20972436666488647,0.1711825579404831,0.5,0.9088301658630371,0.2565111517906189
0.8635952472686768,0.44323962926864624,0.4203556180000305,0.16298556327819824,0.5,1.1282634735107422,0.24982669949531555
0.5747289657592773,0.5237209796905518,0.051007986068725586,0.19332796335220337,0.6666666666666667,0.8197667598724365,0.2872175872325897
0.7174169421195984,0.35647696256637573,0.36093997955322266,0.09707225859165192,0.5,1.064812183380127,0.17115895450115204
0.6429265737533569,0.5525561571121216,0.09037041664123535,0.20055268704891205,0.16666666666666663,1.101158857345581,0.31922096014022827
0.5351590514183044,0.6840645670890808,-0.14890551567077637,0.2625720500946045,0.8333333333333334,0.9991304874420166,0.3510452210903168
0.5564972162246704,0.515020489692688,0.04147672653198242,0.2062889188528061,0.5,0.8669043183326721,0.3074979782104492
0.774921178817749,0.453479528427124,0.321441650390625,0.166845440864563,0.33333333333333337,1.1316312551498413,0.2514647841453552
0.22150099277496338,0.917686939239502,-0.6961859464645386,0.35572415590286255,0.6666666666666667,1.1529624462127686,0.4406650960445404
0.6028251647949219,0.6181352138519287,-0.015310049057006836,0.21651318669319153,0.33333333333333337,0.9403306841850281,0.2890056371688843
0.5006635785102844,0.6910837888717651,-0.1904202103614807,0.27733004093170166,0.6666666666666667,1.1832162141799927,0.4302753806114197
0.7951371073722839,0.35113438963890076,0.4440027177333832,0.0798419713973999,0.33333333333333337,0.8742354512214661,0.14573702216148376
0.634675920009613,0.5981154441833496,0.03656047582626343,0.2528924345970154,0.6666666666666667,0.7800382971763611,0.33228960633277893
0.48998868465423584,0.6190437078475952,-0.12905502319335938,0.22383460402488708,0.5,0.8340578675270081,0.288038432598114
0.4239419400691986,0.4295254647731781,-0.005583524703979492,0.14956262707710266,0.16666666666666663,0.9170167446136475,0.23032915592193604
0.5218756198883057,0.6722420454025269,-0.1503664255142212,0.25286543369293213,0.6666666666666667,1.0680761337280273,0.3095563054084778
0.48153483867645264,0.3856842517852783,0.09585058689117432,0.14416943490505219,0.6666666666666667,1.0374048948287964,0.20196495950222015
0.45527610182762146,0.6139159202575684,-0.1586398184299469,0.23327764868736267,0.6666666666666667,0.8998183608055115,0.3137350082397461
0.6052889227867126,0.31167322397232056,0.2936156988143921,0.07988088577985764,0.33333333333333337,0.777920663356781,0.14271268248558044
0.34212836623191833,0.7781413793563843,-0.43601301312446594,0.35259032249450684,0.8333333333333334,1.192647099494934,0.4361228942871094
0.7526413202285767,0.27980586886405945,0.4728354513645172,0.06663955748081207,0.33333333333333337,1.1002137660980225,0.11797967553138733
0.6268490552902222,0.5927654504776001,0.03408360481262207,0.22820010781288147,0.16666666666666663,0.66512531042099,0.33587464690208435
0.2732508182525635,0.9066548347473145,-0.633404016494751,0.36506497859954834,0.5,0.8598963022232056,0.4618334174156189
0.29278433322906494,0.8742615580558777,-0.5814772248268127,0.3461551070213318,0.8333333333333334,0.845354437828064,0.44752976298332214
0.4445790946483612,0.30380040407180786,0.14077869057655334,0.0803716704249382,0.5,0.7171021699905396,0.14135774970054626
0.5633512735366821,0.6323163509368896,-0.06896507740020752,0.2446305751800537,0.5,0.8744555711746216,0.35730406641960144
0.666658878326416,0.41820091009140015,0.24845796823501587,0.1160215437412262,0.33333333333333337,0.9183814525604248,0.20388326048851013
0.5909966826438904,0.5804358720779419,0.010560810565948486,0.2223089635372162,0.5,1.4032357931137085,0.30899423360824585
0.5080399513244629,0.406919002532959,0.1011209487915039,0.10130536556243896,0.6666666666666667,1.1171951293945312,0.1834365576505661
0.4885801672935486,0.6882550120353699,-0.1996748447418213,0.280504435300827,0.5,1.0599576234817505,0.3753092288970947
0.5750546455383301,0.5022459030151367,0.07280874252319336,0.2093556970357895,0.8333333333333334,1.1022007465362549,0.3030250072479248
0.3077450096607208,0.38492557406425476,-0.07718056440353394,0.11227530241012573,0.8333333333333334,0.29738426208496094,0.19091419875621796
0.4205252528190613,0.845998227596283,-0.4254729747772217,0.3111083209514618,0.5,1.162348985671997,0.3800221085548401
0.8480779528617859,0.42735767364501953,0.42072027921676636,0.17761437594890594,0.5,0.8008902072906494,0.21046611666679382
0.26607179641723633,0.39115214347839355,-0.12508034706115723,0.1306954175233841,0.5,1.2516337633132935,0.20502948760986328
0.7254754304885864,0.3104627728462219,0.4150126576423645,0.10071511566638947,0.5,1.1086708307266235,0.1672104448080063
0.5588045120239258,0.4691280722618103,0.08967643976211548,0.13687783479690552,0.5,0.8235998749732971,0.24102842807769775
0.491552472114563,0.4281711280345917,0.06338134407997131,0.14037945866584778,0.33333333333333337,0.45694243907928467,0.22478966414928436
0.565280556678772,0.16678647696971893,0.39849407970905304,0.031746309250593185,0.5,0.4304473102092743,0.058423273265361786
0.44974684715270996,0.4804878830909729,-0.03074103593826294,0.15732835233211517,0.33333333333333337,1.0751346349716187,0.26015201210975647
0.26908183097839355,0.3774857223033905,-0.10840389132499695,0.09509603679180145,0.16666666666666663,1.0154070854187012,0.17001602053642273
0.27215009927749634,0.5149739980697632,-0.24282389879226685,0.18030789494514465,0.5,1.1822272539138794,0.26854240894317627
0.5802661776542664,0.32547518610954285,0.2547909915447235,0.06354021281003952,0.5,0.5543486475944519,0.11863142251968384
0.7360246181488037,0.3845781981945038,0.3514464199542999,0.12324314564466476,0.5,0.9183583855628967,0.2010698914527893
0.6428295373916626,0.5141562819480896,0.128673255443573,0.20436033606529236,0.33333333333333337,1.2374794483184814,0.2669117748737335
0.46148234605789185,0.5602502822875977,-0.09876793622970581,0.20563887059688568,0.5,0.689978301525116,0.31282275915145874
0.6780763864517212,0.5029038190841675,0.1751725673675537,0.14693807065486908,0.0,1.0304501056671143,0.2524455785751343
0.7360981702804565,0.3431333005428314,0.3929648697376251,0.11277103424072266,0.33333333333333337,0.9780115485191345,0.18697355687618256
0.316073477268219,0.9294553995132446,-0.6133819222450256,0.3771231174468994,0.5,0.8955177068710327,0.483093798160553
0.6247673034667969,0.5435229539871216,0.08124434947967529,0.17544516921043396,0.33333333333333337,0.7913082242012024,0.2879789471626282
0.5098257064819336,0.6026387810707092,-0.09281307458877563,0.21603450179100037,0.16666666666666663,1.029826045036316,0.35720452666282654
0.632267951965332,0.4486812949180603,0.18358665704727173,0.1734563559293747,0.6666666666666667,0.7353442311286926,0.2306917905807495
0.41365528106689453,0.7299351096153259,-0.3162798285484314,0.3183300495147705,0.33333333333333337,0.7394270896911621,0.39401373267173767
0.48260873556137085,0.46024903655052185,0.022359699010849,0.16572797298431396,0.5,0.811279833316803,0.2539907693862915
0.46408796310424805,0.6772391200065613,-0.21315115690231323,0.25937098264694214,0.5,0.8857269883155823,0.37165579199790955
0.2744792401790619,0.40630635619163513,-0.13182711601257324,0.1324683427810669,0.6666666666666667,0.6260083913803101,0.20681330561637878
0.3423524796962738,0.5951866507530212,-0.25283417105674744,0.2282821387052536,0.6666666666666667,1.0161398649215698,0.3559248447418213
0.4897996187210083,0.709518551826477,-0.21971893310546875,0.27592697739601135,0.6666666666666667,0.8936362862586975,0.35794299840927124
0.32875898480415344,0.44450339674949646,-0.11574441194534302,0.13929525017738342,0.33333333333333337,1.0936998128890991,0.2329936921596527
0.24948596954345703,0.43649253249168396,-0.18700656294822693,0.1874840259552002,0.33333333333333337,0.8477813601493835,0.23597876727581024
0.5824813842773438,0.28332334756851196,0.2991580367088318,0.07714883983135223,0.5,0.7922282814979553,0.13323190808296204
0.5711097717285156,1.4879817962646484,-0.9168720245361328,0.6578946709632874,0.33333333333333337,0.8610756993293762,0.8827778697013855
0.9252051115036011,0.810069739818573,0.11513537168502808,0.3341662883758545,0.6666666666666667,0.8578317761421204,0.4437459409236908
1.1319875717163086,0.5372719764709473,0.5947155952453613,0.22333258390426636,0.16666666666666663,0.8063211441040039,0.35964518785476685
0.6462259292602539,1.1288530826568604,-0.48262715339660645,0.45851296186447144,0.6666666666666667,1.1101799011230469,0.6042894124984741
0.702345073223114,0.8297390937805176,-0.12739402055740356,0.4030872583389282,0.5,0.7214350700378418,0.5826771259307861
0.8673602342605591,0.7791978716850281,0.088162362575531,0.3577934503555298,0.16666666666666663,0.6312094330787659,0.5344263911247253
0.8061575293540955,0.9885752201080322,-0.18241769075393677,0.39864978194236755,0.6666666666666667,0.9388164281845093,0.5286095142364502
0.6098789572715759,0.8580880165100098,-0.24820905923843384,0.36168181896209717,0.33333333333333337,1.090787649154663,0.49932336807250977
1.1562788486480713,0.7465350031852722,0.4097438454627991,0.323003351688385,0.33333333333333337,0.7539180517196655,0.5630778670310974
0.34402117133140564,1.1758649349212646,-0.831843763589859,0.5291799902915955,0.6666666666666667,0.8572853803634644,0.6481815576553345
0.7766045331954956,0.9555927515029907,-0.17898821830749512,0.41994690895080566,0.6666666666666667,1.2353135347366333,0.5903663039207458
0.8653721809387207,0.624345064163208,0.2410271167755127,0.250571608543396,0.33333333333333337,0.6595559120178223,0.4598022699356079
0.38206934928894043,0.6330916285514832,-0.2510222792625427,0.24694101512432098,0.6666666666666667,1.0994148254394531,0.45116063952445984
0.7703989744186401,0.388488233089447,0.3819107413291931,0.1728050708770752,0.33333333333333337,0.9159846305847168,0.2823457717895508
0.7143023014068604,0.5742186307907104,0.1400836706161499,0.21260641515254974,0.33333333333333337,0.7997326254844666,0.4283500611782074
0.379591703414917,1.133216142654419,-0.753624439239502,0.48413515090942383,0.5,1.0474975109100342,0.5810431241989136
0.5358583927154541,0.6664019823074341,-0.13054358959197998,0.29311490058898926,0.5,1.1144804954528809,0.4037352502346039
0.5780841708183289,0.7132101058959961,-0.13512593507766724,0.28641149401664734,0.6666666666666667,1.1132932901382446,0.49255162477493286
0.9406195878982544,0.5790051221847534,0.361614465713501,0.22700059413909912,0.33333333333333337,0.7492330074310303,0.38838982582092285
1.1242475509643555,0.48133501410484314,0.6429125368595123,0.1599920094013214,0.6666666666666667,0.7954469919204712,0.3073529601097107
0.21697615087032318,0.8894159197807312,-0.672439768910408,0.38225802779197693,0.6666666666666667,0.6890016198158264,0.5130562782287598
0.8117730021476746,0.4587511420249939,0.35302186012268066,0.15133145451545715,0.16666666666666663,1.191141128540039,0.30893856287002563
0.47463393211364746,0.7139134407043457,-0.23927950859069824,0.28774818778038025,0.6666666666666667,1.125108003616333,0.4598543643951416
0.8961371183395386,0.5451407432556152,0.35099637508392334,0.2167966067790985,0.33333333333333337,0.9791027903556824,0.3311430811882019
0.35847243666648865,0.8715224266052246,-0.513049989938736,0.3812178373336792,0.33333333333333337,0.7069519758224487,0.5417417287826538
0.6156274676322937,0.32877275347709656,0.28685471415519714,0.08909665048122406,0.6666666666666667,1.285019874572754,0.1913917511701584
0.3531785011291504,0.5600838661193848,-0.20690536499023438,0.2087855041027069,0.8333333333333334,1.0892627239227295,0.3704947829246521
0.3437739312648773,0.7535983920097351,-0.4098244607448578,0.3230186700820923,0.33333333333333337,1.1287400722503662,0.4884401559829712
0.8273574709892273,0.41951459646224976,0.40784287452697754,0.12322162836790085,0.5,0.7670506238937378,0.2368098944425583
0.7547210454940796,0.2606123089790344,0.49410873651504517,0.08452793210744858,0.6666666666666667,0.9392660856246948,0.16583184897899628
0.2893984317779541,0.5162648558616638,-0.22686642408370972,0.17668543756008148,1.0,0.9879940748214722,0.35790520906448364
0.5085293054580688,0.24269738793373108,0.26583191752433777,0.05666845291852951,0.16666666666666663,0.6370227336883545,0.11440121382474899
0.36994218826293945,0.3401218354701996,0.029820352792739868,0.12962475419044495,0.5,0.7807838320732117,0.2743476629257202
0.7132219076156616,0.31126296520233154,0.4019589424133301,0.09678427875041962,0.33333333333333337,0.7276137471199036,0.21433643996715546
0.8209033012390137,0.5620126724243164,0.25889062881469727,0.2276206612586975,0.33333333333333337,1.2502201795578003,0.3349791467189789
0.7281140089035034,0.4154772162437439,0.3126367926597595,0.1602579951286316,0.5,1.373950481414795,0.2903648316860199
0.6206470727920532,0.5759996175765991,0.0446474552154541,0.23503193259239197,0.5,0.8444696664810181,0.41872119903564453
0.49719879031181335,0.5444601774215698,-0.04726138710975647,0.22967788577079773,0.16666666666666663,0.9199057221412659,0.3529857099056244
1.049706220626831,0.5593690872192383,0.4903371334075928,0.23430375754833221,0.5,1.261580467224121,0.4630659520626068
0.6097345352172852,0.5023194551467896,0.1074150800704956,0.22043809294700623,0.5,0.6410276889801025,0.3638833463191986
0.20072472095489502,0.5888397693634033,-0.3881150484085083,0.2645585536956787,0.6666666666666667,1.0936965942382812,0.5346466302871704
0.7710031270980835,0.5158751010894775,0.25512802600860596,0.24596922099590302,0.33333333333333337,1.0031479597091675,0.416459321975708
0.47577470541000366,1.02656888961792,-0.5507941842079163,0.44486483931541443,0.33333333333333337,1.082121729850769,0.5997322201728821
1.1410741806030273,0.48258787393569946,0.6584863066673279,0.19510647654533386,0.16666666666666663,1.1874306201934814,0.38922280073165894
0.7102338671684265,0.559738278388977,0.15049558877944946,0.2319016307592392,0.5,0.6319209933280945,0.4368606507778168
0.4162752330303192,0.7786744832992554,-0.36239925026893616,0.3633444309234619,0.6666666666666667,1.334294319152832,0.5697911977767944
0.5943097472190857,0.4638875126838684,0.13042223453521729,0.22245530784130096,0.5,1.2899552583694458,0.38501524925231934
0.4618259370326996,0.8057117462158203,-0.3438858091831207,0.363694429397583,0.5,1.4091416597366333,0.5874779224395752
1.0241420269012451,0.41128668189048767,0.6128553450107574,0.1659214347600937,0.33333333333333337,0.9874215126037598,0.31297212839126587
0.36021777987480164,0.6846755743026733,-0.3244577944278717,0.28433793783187866,0.5,1.046555757522583,0.49614858627319336
0.2730226516723633,0.41304120421409607,-0.1400185525417328,0.16834700107574463,0.33333333333333337,0.8681926727294922,0.3103724420070648
1.015092372894287,0.4912130534648895,0.5238793194293976,0.18157973885536194,0.5,0.9923917651176453,0.34854596853256226
0.31534212827682495,0.5895588994026184,-0.27421677112579346,0.2170790433883667,0.8333333333333334,1.3432377576828003,0.4250986576080322
0.7848450541496277,0.644572377204895,0.14027267694473267,0.24852757155895233,0.5,1.1067187786102295,0.46346938610076904
0.32189643383026123,1.2749214172363281,-0.9530249834060669,0.5742544531822205,0.8333333333333334,0.9011104702949524,0.7119221687316895
0.5446951389312744,0.6639825105667114,-0.11928737163543701,0.2582549452781677,0.8333333333333334,0.7348974347114563,0.4647868275642395
0.837393045425415,0.521187961101532,0.31620508432388306,0.2241152971982956,0.5,0.7742114067077637,0.33410412073135376
0.7612442970275879,0.7775031328201294,-0.016258835792541504,0.3199280798435211,0.8333333333333334,0.8960433006286621,0.42401373386383057
0.4938156008720398,0.37025755643844604,0.12355804443359375,0.1166849285364151,0.5,1.0329556465148926,0.2413264960050583
0.57883620262146,0.7320742607116699,-0.15323805809020996,0.2891489267349243,0.33333333333333337,0.8415045142173767,0.3325839936733246
0.8245620727539062,0.35532891750335693,0.4692331552505493,0.09705395996570587,0.5,0.8568091988563538,0.17940688133239746
0.6939573287963867,0.5401901006698608,0.15376722812652588,0.2044464647769928,0.16666666666666663,1.0310335159301758,0.32235023379325867
0.5716723799705505,0.4245590567588806,0.14711332321166992,0.12946051359176636,0.5,1.0393924713134766,0.2586684823036194
0.6731612682342529,0.8469769954681396,-0.17381572723388672,0.3190600872039795,0.33333333333333337,1.1602987051010132,0.40897083282470703
0.8823401927947998,0.28856152296066284,0.593778669834137,0.06931871175765991,0.16666666666666663,0.48106324672698975,0.14891332387924194
0.5918021202087402,0.5720201730728149,0.019781947135925293,0.222842276096344,0.5,0.8969144821166992,0.3559878468513489
0.64469313621521,0.7244735956192017,-0.0797804594039917,0.29102498292922974,0.6666666666666667,0.6357313394546509,0.3596804738044739
0.425251841545105,0.7677327394485474,-0.3424808979034424,0.31462761759757996,0.5,0.8745182752609253,0.49364227056503296
0.42672228813171387,0.43751877546310425,-0.01079648733139038,0.11575806140899658,0.33333333333333337,0.775587260723114,0.22465455532073975
0.4011322855949402,0.5035709738731384,-0.10243868827819824,0.17740802466869354,0.5,0.8658778071403503,0.21682485938072205
0.44158512353897095,0.43353471159935,0.008050411939620972,0.1430700719356537,0.6666666666666667,1.0312858819961548,0.25403115153312683
0.4779210090637207,0.4271056652069092,0.05081534385681152,0.1360870599746704,0.5,0.7364700436592102,0.24790629744529724
0.4850262999534607,0.6482194662094116,-0.16319316625595093,0.25154024362564087,0.6666666666666667,1.1488391160964966,0.3983665406703949
0.4894884526729584,0.7076417803764343,-0.21815332770347595,0.2802441120147705,0.6666666666666667,0.9389228224754333,0.3981251120567322
0.3440261483192444,0.5141165852546692,-0.1700904369354248,0.17766070365905762,0.5,1.117608904838562,0.3001624047756195
0.254080593585968,1.0459202527999878,-0.7918396592140198,0.46503299474716187,0.5,1.0707968473434448,0.600813627243042
0.40335142612457275,0.7302782535552979,-0.3269268274307251,0.3060038685798645,0.0,1.1863441467285156,0.484891414642334
0.41224178671836853,0.5335090160369873,-0.12126722931861877,0.18285715579986572,0.5,0.9737421274185181,0.3145979046821594
0.44054311513900757,0.6266316175460815,-0.18608850240707397,0.23866228759288788,0.8333333333333334,1.369667410850525,0.37292927503585815
0.8714892268180847,0.37708136439323425,0.49440786242485046,0.08991917222738266,0.5,0.976081371307373,0.1739826649427414
0.23472148180007935,0.43099960684776306,-0.19627812504768372,0.1497315615415573,0.6666666666666667,1.029839277267456,0.2445124387741089
0.6836430430412292,0.41920751333236694,0.2644355297088623,0.1389986276626587,0.33333333333333337,1.0655275583267212,0.2351040542125702
0.5726713538169861,0.6890435218811035,-0.11637216806411743,0.269185870885849,0.5,0.6782459020614624,0.4359513223171234
0.5365653038024902,0.7161756753921509,-0.17961037158966064,0.2821199893951416,0.5,0.7119771838188171,0.34402284026145935
0.4474921226501465,0.5252271890640259,-0.0777350664138794,0.1808246374130249,0.6666666666666667,0.7113718390464783,0.3148956000804901
0.34619125723838806,0.643623948097229,-0.29743269085884094,0.25890880823135376,0.6666666666666667,0.7826711535453796,0.4109640121459961
0.34347209334373474,0.8548696041107178,-0.511397510766983,0.38029274344444275,0.6666666666666667,1.067445993423462,0.5079454779624939
0.6531925201416016,0.44320935010910034,0.20998317003250122,0.14227880537509918,0.6666666666666667,0.6310610175132751,0.2583349943161011
0.3097512423992157,0.5689738988876343,-0.2592226564884186,0.21676000952720642,0.6666666666666667,0.6771891117095947,0.35379934310913086
0.45892101526260376,0.5326266884803772,-0.07370567321777344,0.2069830596446991,0.5,0.9277278780937195,0.32730457186698914
0.5487335324287415,0.6572349071502686,-0.1085013747215271,0.2801910936832428,0.5,0.6615497469902039,0.42356109619140625
0.23182883858680725,0.6049221158027649,-0.37309327721595764,0.2407951056957245,0.6666666666666667,0.5136703252792358,0.3813198506832123
0.8001458048820496,0.33379286527633667,0.4663529396057129,0.08983780443668365,0.6666666666666667,0.8156552314758301,0.1682930439710617
0.660773754119873,0.3559635877609253,0.30481016635894775,0.09467656910419464,0.5,1.0840026140213013,0.17951717972755432
0.6905540227890015,0.5699469447135925,0.12060707807540894,0.2752167880535126,0.6666666666666667,0.8059014081954956,0.3856896758079529
0.23151051998138428,0.750752866268158,-0.5192423462867737,0.3107159733772278,0.5,1.0537738800048828,0.4155627489089966
0.27272269129753113,0.6253133416175842,-0.3525906503200531,0.25653883814811707,0.33333333333333337,1.00335693359375,0.31769418716430664
0.2466091364622116,0.4385908246040344,-0.19198168814182281,0.15772873163223267,0.33333333333333337,0.43165454268455505,0.2611374855041504
0.4119749963283539,0.6043328046798706,-0.19235780835151672,0.26011157035827637,0.5,0.8101214170455933,0.33125221729278564
0.7431792616844177,0.6910899877548218,0.05208927392959595,0.36222049593925476,0.5,0.8926751017570496,0.42711853981018066
0.6043316125869751,0.36195844411849976,0.24237316846847534,0.10029911994934082,0.16666666666666663,0.83674156665802,0.18351992964744568
0.6375982165336609,0.40420636534690857,0.23339185118675232,0.1018492579460144,0.5,0.4745734632015228,0.19136002659797668
0.3917926549911499,0.8514124155044556,-0.45961976051330566,0.4320613145828247,0.6666666666666667,0.8194453716278076,0.5313093066215515
0.6143466830253601,0.6501471400260925,-0.03580045700073242,0.28873497247695923,0.6666666666666667,0.9416932463645935,0.42330336570739746
0.3736386299133301,0.8748749494552612,-0.5012363195419312,0.43745237588882446,0.33333333333333337,1.1185623407363892,0.5594872832298279
0.8109734058380127,0.839185357093811,-0.02821195125579834,0.32902273535728455,0.6666666666666667,1.312639832496643,0.42542338371276855
0.14281439781188965,0.4320049285888672,-0.28919053077697754,0.13976538181304932,0.5,1.1846635341644287,0.24098317325115204
0.6488702893257141,0.573265552520752,0.07560473680496216,0.20467762649059296,0.6666666666666667,1.1421352624893188,0.3230881094932556
0.9517194628715515,0.4969794452190399,0.4547400176525116,0.16664645075798035,0.5,1.487123727798462,0.28092801570892334
0.7267305254936218,0.37157735228538513,0.3551531732082367,0.09570964425802231,0.16666666666666663,1.2335199117660522,0.17496155202388763
0.5966633558273315,0.8526716232299805,-0.2560082674026489,0.3745999336242676,0.6666666666666667,0.826995313167572,0.44618257880210876
0.939917266368866,0.4805524945259094,0.45936477184295654,0.15508230030536652,0.5,0.9182527661323547,0.260027140378952
0.4487295150756836,1.0068542957305908,-0.5581247806549072,0.4548438489437103,0.8333333333333334,1.1630268096923828,0.5395478010177612
0.8258447647094727,0.5175894498825073,0.30825531482696533,0.16414868831634521,0.6666666666666667,1.030687928199768,0.28265663981437683
0.25627005100250244,0.9010658264160156,-0.6447957754135132,0.3922419250011444,0.5,1.0877010822296143,0.48190924525260925
0.4373764395713806,1.0977404117584229,-0.6603639721870422,0.5108475685119629,1.0,1.2659204006195068,0.6221143007278442
1.033581018447876,0.4298829436302185,0.6036980748176575,0.12979567050933838,0.8333333333333334,1.1871813535690308,0.23079662024974823
0.5750700831413269,0.2643166184425354,0.3107534646987915,0.04705438017845154,0.6666666666666667,0.7690565586090088,0.08902008831501007
0.9174436330795288,0.39874589443206787,0.5186977386474609,0.10962846130132675,0.33333333333333337,0.9086470007896423,0.19870582222938538
0.29658937454223633,0.6538338661193848,-0.35724449157714844,0.25442132353782654,0.6666666666666667,0.5401750206947327,0.35444018244743347
0.739838719367981,0.3345329463481903,0.40530577301979065,0.09939594566822052,0.5,1.0594816207885742,0.1750236451625824
0.4250276982784271,0.6608973741531372,-0.23586967587471008,0.25717031955718994,0.6666666666666667,0.9311944842338562,0.4055250585079193
0.8299492597579956,0.38737842440605164,0.44257083535194397,0.12140041589736938,0.33333333333333337,0.8393133282661438,0.20984330773353577
0.5906862020492554,0.784965991973877,-0.19427978992462158,0.3331633508205414,0.5,0.7839918732643127,0.4886825680732727
0.603492021560669,0.6700188517570496,-0.06652683019638062,0.28085336089134216,0.5,0.9469063878059387,0.4233438968658447
1.0603444576263428,0.516890287399292,0.5434541702270508,0.1718403548002243,0.33333333333333337,0.8198684453964233,0.2841402292251587
0.6567619442939758,0.5964224934577942,0.06033945083618164,0.21992723643779755,0.33333333333333337,1.239843726158142,0.32994896173477173
0.8199040293693542,0.5808813571929932,0.23902267217636108,0.1965855062007904,0.6666666666666667,0.8768996596336365,0.3249996602535248
0.34012556076049805,1.0959762334823608,-0.7558506727218628,0.5257901549339294,0.6666666666666667,0.47338515520095825,0.6246439814567566
0.5175043344497681,0.539779007434845,-0.022274672985076904,0.19588196277618408,0.16666666666666663,1.2916052341461182,0.30712011456489563
0.7180978655815125,0.6487095355987549,0.06938832998275757,0.25849464535713196,0.8333333333333334,1.1323429346084595,0.3584609627723694
0.387490451335907,1.0400680303573608,-0.6525775790214539,0.5008152723312378,0.8333333333333334,0.7496114373207092,0.6081818342208862
0.6137111186981201,0.792940080165863,-0.17922896146774292,0.3720531165599823,0.33333333333333337,0.8924594521522522,0.4969238042831421
0.40062353014945984,0.9862076640129089,-0.5855841338634491,0.4725643992424011,1.0,0.8357701301574707,0.5933931469917297
0.20123687386512756,0.890905499458313,-0.6896686255931854,0.37086421251296997,0.8333333333333334,1.070020079612732,0.4215899109840393
0.6926172971725464,0.5421611070632935,0.15045619010925293,0.1908307522535324,0.16666666666666663,1.1225824356079102,0.3148502707481384
0.3169918358325958,0.9101490378379822,-0.5931572020053864,0.38142627477645874,0.6666666666666667,1.3392090797424316,0.5113100409507751
0.5547847747802734,0.6402952671051025,-0.0855104923248291,0.24591609835624695,0.5,1.136094093322754,0.34676802158355713
0.4261225163936615,0.8867852687835693,-0.46066275238990784,0.4111173152923584,0.5,0.8982048630714417,0.4934438169002533
0.9314677715301514,0.3934292793273926,0.5380384922027588,0.10850760340690613,0.16666666666666663,1.1945730447769165,0.19474934041500092
0.6285944581031799,0.7256660461425781,-0.0970715880393982,0.3149344325065613,0.6666666666666667,0.6461434960365295,0.4077328145503998
0.7404903173446655,0.524045467376709,0.21644484996795654,0.2137012779712677,0.0,0.5689788460731506,0.3140590786933899
1.0051720142364502,0.38586682081222534,0.6193051934242249,0.09441455453634262,0.33333333333333337,1.0685794353485107,0.1729242205619812
0.6309306621551514,0.36971521377563477,0.2612154483795166,0.11491414904594421,0.6666666666666667,1.3684566020965576,0.20274588465690613
0.5930125117301941,0.5346523523330688,0.058360159397125244,0.216084286570549,0.5,1.1654434204101562,0.31385964155197144
0.6127761602401733,0.7708842158317566,-0.15810805559158325,0.3305075764656067,0.33333333333333337,1.0821300745010376,0.4809039533138275
0.4722607731819153,0.6958270072937012,-0.2235662341117859,0.282730370759964,0.5,1.2982184886932373,0.3886631429195404
0.6669535636901855,0.45272907614707947,0.21422448754310608,0.14835795760154724,0.33333333333333337,1.1737207174301147,0.25177228450775146
0.5738837718963623,0.8499862551689148,-0.2761024832725525,0.3715372681617737,0.33333333333333337,1.0843234062194824,0.4361356496810913
0.965848445892334,0.9453654289245605,0.020483016967773438,0.4038183093070984,0.5,0.8421822786331177,0.5914745330810547
0.4482186734676361,1.4472243785858154,-0.9990057051181793,0.5482145547866821,0.5,0.5833866000175476,0.6765183210372925
0.887675940990448,0.5867140889167786,0.30096185207366943,0.22180020809173584,0.5,0.8504579663276672,0.40195807814598083
0.4328828752040863,0.837591290473938,-0.4047084152698517,0.33859261870384216,0.6666666666666667,0.7192198634147644,0.5352251529693604
0.8679161071777344,0.6939668655395508,0.1739492416381836,0.28018608689308167,0.16666666666666663,0.8227766752243042,0.4574300944805145
0.4889300763607025,0.4093690514564514,0.0795610249042511,0.14048872888088226,0.33333333333333337,1.0220643281936646,0.2677733600139618
0.9959160089492798,0.5517247915267944,0.44419121742248535,0.1996537446975708,0.5,0.586905300617218,0.37186163663864136
0.6840223670005798,0.345571368932724,0.33845099806785583,0.1000739187002182,0.8333333333333334,0.9815104603767395,0.20056550204753876
0.6142590045928955,0.6636559367179871,-0.04939693212509155,0.2628602385520935,0.33333333333333337,1.2195969820022583,0.4617854952812195
0.7480244040489197,0.579041600227356,0.16898280382156372,0.2095945179462433,0.5,1.2016568183898926,0.3623283803462982
0.6532069444656372,0.5375113487243652,0.11569559574127197,0.21604447066783905,0.5,0.7407370805740356,0.3448481261730194
0.6399213671684265,0.4469030797481537,0.19301828742027283,0.14031660556793213,0.16666666666666663,0.4643809497356415,0.2724844813346863
0.9453761577606201,0.35957127809524536,0.5858048796653748,0.09557148069143295,0.5,0.7480624914169312,0.19700245559215546
0.5138232111930847,0.5468844175338745,-0.033061206340789795,0.19219975173473358,0.8333333333333334,1.1263363361358643,0.33258897066116333
0.5337004661560059,0.47081220149993896,0.0628882646560669,0.16464784741401672,0.16666666666666663,0.5529043078422546,0.3012081980705261
0.6151669025421143,0.34078294038772583,0.2743839621543884,0.11208616942167282,0.5,1.0990530252456665,0.20702598989009857
0.7342022657394409,0.5287313461303711,0.20547091960906982,0.20225656032562256,0.16666666666666663,0.7920395731925964,0.3272610902786255
0.4640280604362488,0.4965793788433075,-0.032551318407058716,0.15040507912635803,0.5,1.1203348636627197,0.27173012495040894
1.1261303424835205,0.9518167972564697,0.17431354522705078,0.4493093490600586,0.5,0.9664127230644226,0.6836251020431519
0.9282711744308472,0.919935405254364,0.008335769176483154,0.4261969029903412,0.5,0.8557783961296082,0.650818943977356
0.9841863512992859,1.114186406135559,-0.1300000548362732,0.43897396326065063,0.8333333333333334,0.9691280722618103,0.5399898886680603
0.7819058895111084,1.009368658065796,-0.2274627685546875,0.4741625487804413,0.6666666666666667,1.363826870918274,0.7114382982254028
0.3195366859436035,1.1640777587890625,-0.844541072845459,0.5445396304130554,0.6666666666666667,0.9035359621047974,0.7746227979660034
0.6428418755531311,0.7322272658348083,-0.08938539028167725,0.30456671118736267,0.33333333333333337,0.73434978723526,0.5657148361206055
0.5975671410560608,0.7331125736236572,-0.13554543256759644,0.3045739233493805,0.33333333333333337,1.2943469285964966,0.5563005208969116
0.9332555532455444,0.7088651061058044,0.22439044713974,0.3150601387023926,0.5,1.1367653608322144,0.4419862627983093
0.46971985697746277,1.2943716049194336,-0.8246517479419708,0.5540932416915894,0.5,0.9950689077377319,0.7465965747833252
0.9095911383628845,0.6650936007499695,0.24449753761291504,0.29727989435195923,0.5,1.2246007919311523,0.44083255529403687
1.174317717552185,0.5372950434684753,0.6370226740837097,0.21106714010238647,0.33333333333333337,1.028072476387024,0.36281150579452515
0.5737954378128052,0.5310850739479065,0.04271036386489868,0.21198853850364685,0.16666666666666663,1.1174542903900146,0.3674714267253876
0.937426745891571,0.5942535996437073,0.34317314624786377,0.23740798234939575,0.5,1.2411987781524658,0.421673983335495
0.7522355914115906,0.3862919807434082,0.3659436106681824,0.12639841437339783,0.5,1.166838526725769,0.2546480894088745
0.6650644540786743,0.7667311429977417,-0.10166668891906738,0.3088165819644928,0.6666666666666667,1.3578838109970093,0.43184590339660645
1.0566432476043701,0.33326733112335205,0.7233759164810181,0.0983777865767479,0.8333333333333334,0.8411641716957092,0.19743189215660095
0.4971180856227875,0.7906762957572937,-0.2935582101345062,0.31744271516799927,0.8333333333333334,1.1841930150985718,0.4287315309047699
0.7035670280456543,0.6460179090499878,0.057549118995666504,0.2765423655509949,0.5,1.0072095394134521,0.37417086958885193
0.6263818740844727,0.40712353587150574,0.21925833821296692,0.12786908447742462,0.0,0.5093232989311218,0.25431129336357117
0.5089451670646667,0.9280976057052612,-0.4191524386405945,0.38635870814323425,0.6666666666666667,0.8163593411445618,0.519379734992981
0.9017261266708374,0.42448246479034424,0.47724366188049316,0.13738679885864258,0.16666666666666663,1.2911914587020874,0.2761065363883972
0.4570596218109131,0.49495548009872437,-0.03789585828781128,0.1768026053905487,0.5,0.5581574440002441,0.27788543701171875
0.9056572914123535,0.4604031443595886,0.4452541470527649,0.1932409256696701,0.33333333333333337,0.9061952233314514,0.30792897939682007
0.7728748321533203,0.7947227358818054,-0.021847903728485107,0.31839653849601746,0.16666666666666663,0.8285534977912903,0.5440473556518555
0.4799179434776306,0.48355966806411743,-0.0036417245864868164,0.17976558208465576,0.6666666666666667,1.1636539697647095,0.3123473525047302
0.7455357313156128,0.4737536907196045,0.2717820405960083,0.1799769103527069,0.33333333333333337,1.171730637550354,0.33417829871177673
0.6675190329551697,0.6289081573486328,0.038610875606536865,0.23401868343353271,0.0,0.8358089327812195,0.4245253801345825
0.3491424024105072,0.8571378588676453,-0.5079954564571381,0.36361628770828247,0.5,0.7600927352905273,0.5362002849578857
0.8945211172103882,0.3900548815727234,0.5044662356376648,0.14406701922416687,0.33333333333333337,1.141162395477295,0.21920856833457947
1.1281523704528809,0.4196476936340332,0.7085046768188477,0.12950769066810608,0.6666666666666667,1.356452226638794,0.239480659365654
0.7269651293754578,0.3186548352241516,0.40831029415130615,0.09708625078201294,0.33333333333333337,0.7212479710578918,0.1879715919494629
0.6024115085601807,0.5064091086387634,0.09600239992141724,0.18191683292388916,0.5,1.0627236366271973,0.3213234841823578
0.5715320110321045,0.8217858672142029,-0.2502538561820984,0.3511682450771332,0.8333333333333334,0.5087287425994873,0.4809008538722992
0.8626221418380737,0.701755166053772,0.16086697578430176,0.23757728934288025,0.6666666666666667,0.892728328704834,0.35610198974609375
1.0399739742279053,0.4311489462852478,0.6088250279426575,0.16778647899627686,0.6666666666666667,0.599276602268219,0.2895888686180115
0.5911054015159607,0.8042392134666443,-0.2131338119506836,0.29939210414886475,1.0,1.0511072874069214,0.4720073640346527
0.6689145565032959,0.8468464612960815,-0.17793190479278564,0.3414294123649597,0.16666666666666663,1.1334024667739868,0.4651733338832855
0.6891986727714539,0.5289903879165649,0.16020828485488892,0.29586121439933777,0.33333333333333337,0.7731505632400513,0.33553358912467957
0.8078436851501465,0.6124634742736816,0.19538021087646484,0.24712686240673065,0.33333333333333337,0.8282622694969177,0.39034780859947205
0.6680644750595093,0.7597202062606812,-0.09165573120117188,0.3688349723815918,0.6666666666666667,1.191348671913147,0.5050010681152344
0.7433475255966187,0.7353047132492065,0.00804281234741211,0.2932337522506714,0.6666666666666667,0.9721264839172363,0.5167624950408936
0.4220271110534668,1.0447273254394531,-0.6227002143859863,0.49397730827331543,0.8333333333333334,0.901463508605957,0.6666535139083862
0.7004903554916382,0.942705512046814,-0.24221515655517578,0.4453314244747162,0.8333333333333334,0.43000298738479614,0.5866011381149292
0.836249589920044,0.7007608413696289,0.13548874855041504,0.27973809838294983,0.8333333333333334,0.7970566153526306,0.445589542388916
0.5861297249794006,0.7928484678268433,-0.20671874284744263,0.33588355779647827,0.5,0.7399387359619141,0.4582545757293701
0.7043527364730835,0.532516598701477,0.17183613777160645,0.18031355738639832,0.8333333333333334,0.5022931694984436,0.3400309979915619
0.7336530685424805,0.6165640354156494,0.11708903312683105,0.26064184308052063,0.33333333333333337,0.910875678062439,0.4119330644607544
0.32679086923599243,0.8132299184799194,-0.486439049243927,0.3575436472892761,1.0,1.103369951248169,0.5471743941307068
0.7364991903305054,0.6769129037857056,0.059586286544799805,0.2786446213722229,0.5,0.8416120409965515,0.4172585606575012
0.537143886089325,0.7209519743919373,-0.1838080883026123,0.3129233121871948,0.6666666666666667,1.076631784439087,0.4492592215538025
0.5237520337104797,0.506372332572937,0.017379701137542725,0.22265982627868652,0.6666666666666667,0.49146074056625366,0.329200804233551
0.5079193115234375,0.7821857929229736,-0.27426648139953613,0.3274310231208801,0.6666666666666667,1.1118921041488647,0.49702519178390503
0.4783831238746643,0.4780864417552948,0.00029668211936950684,0.1842917799949646,0.33333333333333337,0.5409849286079407,0.27387553453445435
0.42951759696006775,0.5148124694824219,-0.08529487252235413,0.19581258296966553,0.6666666666666667,1.2752774953842163,0.32332831621170044
0.38908207416534424,0.5960136651992798,-0.20693159103393555,0.22290216386318207,0.6666666666666667,1.0964035987854004,0.3771147131919861
0.6584655046463013,0.40350741147994995,0.2549580931663513,0.12630422413349152,0.33333333333333337,1.0003604888916016,0.2325909584760666
0.6659190654754639,0.41196832060813904,0.25395074486732483,0.156871497631073,0.5,1.374016284942627,0.24653175473213196
0.5039040446281433,0.6606847643852234,-0.15678071975708008,0.29064127802848816,0.6666666666666667,0.7566550970077515,0.3930194079875946
0.37454932928085327,0.6794856786727905,-0.30493634939193726,0.2855125963687897,0.5,0.620411217212677,0.43089550733566284
0.5756523609161377,0.45862841606140137,0.11702394485473633,0.1366354078054428,0.6666666666666667,1.1030669212341309,0.25815078616142273
0.7256197929382324,0.5999767780303955,0.12564301490783691,0.2473219335079193,0.5,0.8005213141441345,0.37315893173217773
0.415376752614975,0.6459240913391113,-0.23054733872413635,0.22178974747657776,0.8333333333333334,1.396395206451416,0.2763764262199402
0.5741391181945801,0.6933897733688354,-0.11925065517425537,0.27125799655914307,0.6666666666666667,1.3400825262069702,0.36455270648002625
0.4930807948112488,1.111952304840088,-0.6188715100288391,0.4222193658351898,0.5,1.0365328788757324,0.5466464757919312
0.9393562078475952,0.4569927155971527,0.4823634922504425,0.13469970226287842,0.5,1.2166107892990112,0.24828505516052246
0.2838866114616394,0.5596635937690735,-0.2757769823074341,0.22254161536693573,0.16666666666666663,0.917452335357666,0.33668583631515503
0.6855101585388184,0.4666178226470947,0.21889233589172363,0.14200818538665771,0.6666666666666667,0.8579245209693909,0.2472919225692749
0.8992000818252563,0.409357488155365,0.48984259366989136,0.1002856120467186,0.33333333333333337,1.4411427974700928,0.19151024520397186
1.0128346681594849,0.46254605054855347,0.5502886176109314,0.1463765650987625,0.16666666666666663,0.9320960640907288,0.25872379541397095
0.5842130184173584,0.7775880098342896,-0.19337499141693115,0.30361437797546387,0.8333333333333334,0.8924939036369324,0.4202516973018646
0.6285346746444702,0.4767836034297943,0.1517510712146759,0.16328202188014984,0.33333333333333337,1.1873514652252197,0.25585630536079407
0.5330219268798828,0.6962992548942566,-0.16327732801437378,0.29971832036972046,0.33333333333333337,0.8410167694091797,0.42077136039733887
0.8144172430038452,0.47410672903060913,0.3403105139732361,0.2021210640668869,0.6666666666666667,1.191056728363037,0.3120555877685547
0.7718493342399597,0.45346367359161377,0.31838566064834595,0.14964880049228668,0.33333333333333337,1.1853643655776978,0.25172126293182373
0.33712702989578247,0.12955239415168762,0.20757463574409485,0.013953179121017456,0.0,1.2811555862426758,0.027465960010886192
0.3068642020225525,0.6035695672035217,-0.29670536518096924,0.24798081815242767,0.6666666666666667,1.22074556350708,0.3866484761238098
0.24136948585510254,1.000211477279663,-0.7588419914245605,0.3955942392349243,0.33333333333333337,1.1094154119491577,0.47766584157943726
0.5618965029716492,0.6050865650177002,-0.043190062046051025,0.2249777764081955,0.33333333333333337,1.0990525484085083,0.3644094467163086
0.29080361127853394,1.001183032989502,-0.710379421710968,0.38612931966781616,0.6666666666666667,0.9273226857185364,0.47990474104881287
1.0127818584442139,0.38357576727867126,0.6292060911655426,0.10550768673419952,0.16666666666666663,1.0905110836029053,0.19015920162200928
0.3630051612854004,0.7164754867553711,-0.3534703254699707,0.2787816524505615,0.8333333333333334,1.0355052947998047,0.3701555132865906
0.8195995092391968,0.5373055338859558,0.28229397535324097,0.23235708475112915,0.33333333333333337,0.7300159335136414,0.33222639560699463
0.5015676021575928,0.6305422186851501,-0.12897461652755737,0.23784606158733368,0.6666666666666667,0.8428819179534912,0.34370145201683044
0.34791800379753113,0.8197667002677917,-0.4718486964702606,0.329790323972702,0.6666666666666667,0.92503422498703,0.4194071292877197
0.46517691016197205,0.3464237451553345,0.11875316500663757,0.09946464002132416,0.0,0.9765600562095642,0.18027839064598083
0.3676970899105072,0.7880640029907227,-0.42036691308021545,0.3012222647666931,0.6666666666666667,0.7180224061012268,0.35939642786979675
0.559510350227356,0.588196873664856,-0.0286865234375,0.23452520370483398,0.5,1.2660547494888306,0.33327728509902954
0.3564370572566986,0.2891791760921478,0.06725788116455078,0.05797576904296875,0.16666666666666663,0.97214275598526,0.113654226064682
0.5520298480987549,0.508389413356781,0.04364043474197388,0.2065010964870453,0.6666666666666667,1.0339059829711914,0.3237125873565674
0.4642570912837982,0.8750548362731934,-0.41079774498939514,0.32325202226638794,0.33333333333333337,0.99311763048172,0.3827749192714691
0.8301329612731934,0.47020265460014343,0.3599303066730499,0.15758560597896576,0.0,0.523145318031311,0.26093029975891113
0.5153557658195496,0.2867269515991211,0.22862881422042847,0.05826063081622124,0.33333333333333337,0.881136953830719,0.11052928864955902
0.7246090769767761,0.44177985191345215,0.282829225063324,0.15106309950351715,0.6666666666666667,1.2450218200683594,0.2428707778453827
0.4826081395149231,0.6220840215682983,-0.13947588205337524,0.2448841780424118,0.33333333333333337,1.4230440855026245,0.3515337407588959
0.8081024885177612,0.4236988425254822,0.38440364599227905,0.1277202069759369,0.6666666666666667,0.7854164838790894,0.22582589089870453
0.9437686204910278,0.22494201362133026,0.7188266068696976,0.050094425678253174,0.33333333333333337,0.748175859451294,0.09803518652915955
0.6407936811447144,0.6222835779190063,0.018510103225708008,0.22503060102462769,0.6666666666666667,0.9589021801948547,0.33358025550842285
0.2639857530593872,0.8925663828849792,-0.628580629825592,0.4041075110435486,0.5,0.985742449760437,0.5304522514343262
0.7119566202163696,0.38227567076683044,0.3296809494495392,0.11973389983177185,0.16666666666666663,0.8081755638122559,0.20705389976501465
1.093506097793579,0.33212411403656006,0.761381983757019,0.09931112825870514,0.16666666666666663,0.7939363718032837,0.17997722327709198
0.4265274703502655,0.7576355338096619,-0.33110806345939636,0.2901422381401062,0.6666666666666667,0.4679913818836212,0.3770035207271576
0.67171710729599,0.5723855495452881,0.0993315577507019,0.20163500308990479,0.16666666666666663,1.134881615638733,0.3125282824039459
0.4907018542289734,0.4980323016643524,-0.007330447435379028,0.1873001903295517,0.6666666666666667,1.0424387454986572,0.28926801681518555
0.6107192039489746,0.41895580291748047,0.19176340103149414,0.12774315476417542,0.6666666666666667,0.6210300326347351,0.23133698105812073
0.6150398254394531,0.3418899476528168,0.27314987778663635,0.0919446274638176,0.5,1.1308693885803223,0.1680976152420044
0.6172345876693726,0.4294527471065521,0.18778184056282043,0.12283401191234589,0.33333333333333337,1.0086933374404907,0.219894140958786
0.8171792030334473,0.422139048576355,0.3950401544570923,0.15202108025550842,0.33333333333333337,0.8055449724197388,0.24059244990348816
0.2819211483001709,1.0568032264709473,-0.7748820781707764,0.481378972530365,0.6666666666666667,0.45723703503608704,0.5922093987464905
0.2717270851135254,0.8448132872581482,-0.5730862021446228,0.39182981848716736,0.8333333333333334,1.0400594472885132,0.4900749623775482
0.6362869739532471,0.5222100615501404,0.11407691240310669,0.17937827110290527,0.0,1.3552781343460083,0.29530665278434753
0.4818969666957855,0.5629732608795166,-0.08107629418373108,0.20355640351772308,0.8333333333333334,1.075313925743103,0.31317853927612305
0.38021501898765564,0.5824244022369385,-0.20220938324928284,0.24734485149383545,0.8333333333333334,0.8315107226371765,0.3635088801383972
0.36120253801345825,0.8236240744590759,-0.4624215364456177,0.348344624042511,0.33333333333333337,1.026676058769226,0.470848023891449
0.6724604368209839,0.3989768922328949,0.273483544588089,0.12298211455345154,0.5,0.97102952003479,0.2030361145734787
0.3523194193840027,0.4033449590206146,-0.05102553963661194,0.15925690531730652,0.6666666666666667,1.1193352937698364,0.24782118201255798
0.5851658582687378,0.6189537644386292,-0.03378790616989136,0.24548785388469696,0.33333333333333337,1.2597700357437134,0.3511631488800049
0.5169758200645447,0.7270426750183105,-0.21006685495376587,0.2830953001976013,0.5,0.7663601636886597,0.35071036219596863
0.5337738990783691,0.17945006489753723,0.3543238341808319,0.025514444336295128,1.0,0.8073922395706177,0.051344286650419235
0.6672449111938477,0.5524665713310242,0.11477833986282349,0.20205166935920715,0.33333333333333337,0.7516649961471558,0.3193057179450989
0.3037399649620056,0.8590153455734253,-0.5552753806114197,0.314620703458786,0.5,1.031600832939148,0.3716001510620117
0.5807952284812927,0.5852217674255371,-0.004426538944244385,0.21002352237701416,0.5,1.1449896097183228,0.33525776863098145
0.4719023108482361,0.9013223648071289,-0.4294200539588928,0.331985205411911,0.6666666666666667,1.1898096799850464,0.4118960499763489
0.6209872364997864,0.3545854985713959,0.2664017379283905,0.12548674643039703,0.33333333333333337,1.4058789014816284,0.2075265347957611
0.6097086668014526,0.4706176221370697,0.13909104466438293,0.1490938365459442,0.16666666666666663,0.891608476638794,0.25352126359939575
0.27823910117149353,0.5105382204055786,-0.23229911923408508,0.1938115358352661,0.6666666666666667,1.1617655754089355,0.31832051277160645
0.40157103538513184,0.48383522033691406,-0.08226418495178223,0.17902809381484985,0.5,0.5918247699737549,0.2919151186943054
0.37712687253952026,0.5119376182556152,-0.13481074571609497,0.20972506701946259,0.5,1.1858559846878052,0.3233644664287567
0.8088732957839966,0.5018765926361084,0.3069967031478882,0.18007826805114746,0.33333333333333337,1.390689730644226,0.2895842492580414
0.8934863805770874,0.3554651439189911,0.5380212366580963,0.0721079632639885,0.16666666666666663,1.3180620670318604,0.14217080175876617
0.819271445274353,0.5761502981185913,0.24312114715576172,0.26192864775657654,0.16666666666666663,1.0511234998703003,0.3562281131744385
0.568966269493103,0.7633171081542969,-0.19435083866119385,0.2932416796684265,0.6666666666666667,0.7167327404022217,0.360522598028183
0.5094424486160278,0.2460370659828186,0.26340538263320923,0.06177879497408867,0.6666666666666667,1.1620464324951172,0.1181381344795227
0.654123067855835,0.499210923910141,0.15491214394569397,0.17590036988258362,0.5,1.0806366205215454,0.2834593951702118
0.7014188170433044,0.45920825004577637,0.24221056699752808,0.18186353147029877,0.5,1.1458289623260498,0.2697548270225525
0.8667213320732117,0.40344080328941345,0.4632805287837982,0.13001751899719238,0.16666666666666663,1.4208921194076538,0.2192057967185974
0.5226478576660156,0.7165667414665222,-0.1939188838005066,0.27039262652397156,0.6666666666666667,0.6963871717453003,0.3696889281272888
0.7223337888717651,0.5000922083854675,0.2222415804862976,0.21858446300029755,0.33333333333333337,1.1668305397033691,0.30071771144866943
0.39613473415374756,0.7049278020858765,-0.3087930679321289,0.308567076921463,0.5,0.9772546887397766,0.4066116213798523
0.2945375442504883,0.4990116059780121,-0.2044740617275238,0.16312158107757568,0.6666666666666667,1.2238067388534546,0.270508348941803
0.6696822047233582,0.6642519235610962,0.005430281162261963,0.29435330629348755,0.6666666666666667,0.7988298535346985,0.41442757844924927
0.46967920660972595,0.8071280717849731,-0.3374488651752472,0.3057992160320282,0.5,1.1612831354141235,0.3961107134819031
0.3209889829158783,1.0029188394546509,-0.6819298565387726,0.4061254858970642,0.16666666666666663,1.509918451309204,0.5066132545471191
0.4710291624069214,0.30537092685699463,0.16565823554992676,0.06475656479597092,0.5,0.9063312411308289,0.11743156611919403
0.5131590366363525,0.46580299735069275,0.04735603928565979,0.16160722076892853,0.5,0.9703277945518494,0.27058708667755127
0.4282596707344055,0.5447936058044434,-0.11653393507003784,0.1843017339706421,0.33333333333333337,0.8476187586784363,0.30249273777008057
0.7761105298995972,0.36764317750930786,0.4084673523902893,0.14368726313114166,0.33333333333333337,0.9454320669174194,0.22528336942195892
0.4063977897167206,0.8040243983268738,-0.3976266086101532,0.3274194002151489,0.5,0.8703665137290955,0.4369252920150757
0.3735981583595276,0.8421835899353027,-0.46858543157577515,0.37222611904144287,0.33333333333333337,0.8233858346939087,0.5085433721542358
0.7924598455429077,0.5356969833374023,0.25676286220550537,0.21696768701076508,0.5,1.2625911235809326,0.33176088333129883
0.42845720052719116,1.0091383457183838,-0.5806811451911926,0.4123949408531189,0.5,1.0787068605422974,0.6214982867240906
0.5855854749679565,0.832650363445282,-0.24706488847732544,0.360529363155365,0.6666666666666667,0.9264800548553467,0.5699419379234314
0.9006603956222534,0.5960007905960083,0.3046596050262451,0.23501895368099213,0.33333333333333337,0.6046448945999146,0.41719719767570496
0.6934655904769897,0.9130045175552368,-0.21953892707824707,0.40009576082229614,0.5,0.7535994648933411,0.5122131109237671
0.616362452507019,0.6823880076408386,-0.06602555513381958,0.30908870697021484,0.6666666666666667,0.9272562861442566,0.40436869859695435
0.5448485612869263,1.2133674621582031,-0.6685189008712769,0.5327017307281494,0.33333333333333337,0.8673921227455139,0.7456400394439697
0.41046571731567383,1.1063679456710815,-0.6959022283554077,0.4927990436553955,0.8333333333333334,0.8390032649040222,0.7189363837242126
0.6731898188591003,0.7870309352874756,-0.11384111642837524,0.3569687008857727,0.6666666666666667,0.2522623836994171,0.5803267955780029
0.8427438139915466,0.5116851329803467,0.33105868101119995,0.20030733942985535,0.33333333333333337,1.071503758430481,0.37051594257354736
0.4185599684715271,0.44585713744163513,-0.027297168970108032,0.18542668223381042,0.5,1.4013530015945435,0.29053032398223877
0.5715785026550293,0.8553094863891602,-0.28373098373413086,0.3780655264854431,0.33333333333333337,1.7005360126495361,0.6042243838310242
0.5031301975250244,0.9925891757011414,-0.48945897817611694,0.3569018840789795,0.5,1.3807069063186646,0.45229214429855347
0.5761141777038574,0.6060143709182739,-0.029900193214416504,0.2460871785879135,0.33333333333333337,0.927625298500061,0.41574764251708984
0.533326268196106,0.3418731391429901,0.19145312905311584,0.11168964207172394,0.5,1.1319431066513062,0.21157416701316833
0.7960572242736816,0.6159788370132446,0.180078387260437,0.23747214674949646,0.5,1.2534518241882324,0.4181709885597229
0.392415851354599,1.046186923980713,-0.6537710726261139,0.4325767457485199,1.0,1.3287328481674194,0.5682865381240845
0.39718538522720337,0.8309885859489441,-0.4338032007217407,0.37226366996765137,0.6666666666666667,0.9767647981643677,0.5273834466934204
0.7202669978141785,0.3058807849884033,0.41438621282577515,0.07514113187789917,0.33333333333333337,1.1745977401733398,0.1497085690498352
0.6547603011131287,0.6251890063285828,0.0295712947845459,0.20895878970623016,0.8333333333333334,1.149200439453125,0.2759045660495758
0.6516177654266357,0.604476809501648,0.04714095592498779,0.23604010045528412,0.5,0.9922534227371216,0.38077712059020996
0.8109855055809021,0.4261245131492615,0.3848609924316406,0.1447351574897766,0.33333333333333337,1.0457910299301147,0.22388219833374023
0.6744242906570435,0.8492162227630615,-0.17479193210601807,0.3969942033290863,0.6666666666666667,1.2614866495132446,0.6415749788284302
0.8341007232666016,0.8557766675949097,-0.021675944328308105,0.3836211860179901,0.6666666666666667,1.476310133934021,0.6612973213195801
0.6226215362548828,0.8071236610412598,-0.18450212478637695,0.3747016191482544,0.6666666666666667,1.044434666633606,0.5720680952072144
1.080631971359253,0.3909030556678772,0.6897289156913757,0.13207794725894928,0.5,0.7223777174949646,0.2719666361808777
0.6186275482177734,1.3930203914642334,-0.77439284324646,0.5573534369468689,0.33333333333333337,1.0872167348861694,0.7864789962768555
0.7439870834350586,0.6723823547363281,0.07160472869873047,0.2775772511959076,0.16666666666666663,0.8061984777450562,0.5316922664642334
0.5167052149772644,0.9180282950401306,-0.4013230800628662,0.4201410412788391,0.6666666666666667,0.9860095977783203,0.664946973323822
0.6016051769256592,0.6623188257217407,-0.06071364879608154,0.2864055633544922,0.5,0.8688473105430603,0.48967546224594116
0.4833683371543884,1.005902647972107,-0.5225343108177185,0.4554787576198578,0.5,1.033811330795288,0.6759663820266724
0.8622934222221375,0.4020581841468811,0.46023523807525635,0.14287209510803223,0.5,0.7855144739151001,0.27504822611808777
0.30834221839904785,0.6939041018486023,-0.38556188344955444,0.2971029281616211,0.33333333333333337,0.7579411864280701,0.47534605860710144
0.8780714869499207,0.3455849289894104,0.5324865579605103,0.12826865911483765,0.5,0.9245527386665344,0.238631010055542
0.4810550808906555,0.6914116740226746,-0.21035659313201904,0.30882084369659424,0.6666666666666667,1.0115548372268677,0.42165324091911316
0.5614091753959656,0.6774670481681824,-0.1160578727722168,0.268102765083313,0.6666666666666667,0.8941248059272766,0.457042932510376
0.7173833847045898,0.44045791029930115,0.2769254744052887,0.1331712007522583,0.33333333333333337,1.0785082578659058,0.25595995783805847
0.5090072751045227,0.2855221927165985,0.2234850823879242,0.10056248307228088,0.33333333333333337,1.0836256742477417,0.20353573560714722
0.5700005292892456,0.38688763976097107,0.18311288952827454,0.11531449854373932,0.16666666666666663,1.3169591426849365,0.2069171667098999
0.48043662309646606,0.8730568289756775,-0.3926202058792114,0.3883246183395386,0.5,1.1236157417297363,0.5322584509849548
0.5850427150726318,0.2992275357246399,0.28581517934799194,0.09527464956045151,0.33333333333333337,,0.16415825486183167
0.5409317016601562,0.4767191410064697,0.06421256065368652,0.1402771919965744,0.33333333333333337,,0.2866184115409851
0.6418415904045105,0.7938617467880249,-0.1520201563835144,0.3517502546310425,0.33333333333333337,,0.5183975696563721
0.6421124935150146,0.45625054836273193,0.18586194515228271,0.16201883554458618,0.33333333333333337,,0.3002876043319702
0.6994171142578125,0.42985761165618896,0.26955950260162354,0.12400363385677338,0.5,,0.2389860451221466
0.7780444622039795,0.544438362121582,0.23360610008239746,0.18079635500907898,0.0,,0.3254758417606354
0.6906555891036987,0.5841757655143738,0.10647982358932495,0.20149628818035126,0.5,,0.3443763256072998
0.6801924705505371,0.3917696177959442,0.2884228527545929,0.09493287652730942,0.16666666666666663,,0.18097345530986786
0.35563430190086365,0.8983165621757507,-0.5426822602748871,0.3857848644256592,0.5,,0.5630638599395752
0.25982606410980225,0.8454587459564209,-0.5856326818466187,0.3364295959472656,0.6666666666666667,,0.4574885368347168


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/symm_kl_30/attn_ent/GNNExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
1.1887331008911133,0.30209916830062866,0.8866339325904846,0.07477346062660217,0.5,0.7894333600997925,0.1469845175743103
0.8943731784820557,0.29761049151420593,0.5967626869678497,0.07586508989334106,0.6666666666666667,0.3981565833091736,0.15139637887477875
0.668887734413147,0.34930071234703064,0.31958702206611633,0.0795656368136406,0.6666666666666667,0.39507022500038147,0.16597282886505127
0.8977580070495605,0.20480692386627197,0.6929510831832886,0.03416047617793083,0.6666666666666667,0.8690524101257324,0.07211210578680038
0.7335614562034607,0.2995373010635376,0.4340241551399231,0.0682634562253952,0.5,1.1042029857635498,0.1405455768108368
0.8822762966156006,0.2306995391845703,0.6515767574310303,0.05155806988477707,0.5,0.8189613223075867,0.10515864938497543
0.6467775702476501,0.356914222240448,0.28986334800720215,0.08683689683675766,0.8333333333333334,0.5576416254043579,0.18115639686584473
0.4940583109855652,0.3889562487602234,0.1051020622253418,0.10908656567335129,0.6666666666666667,1.2263458967208862,0.22522923350334167
0.877153754234314,0.3892056941986084,0.48794806003570557,0.10302382707595825,0.33333333333333337,1.1826566457748413,0.20601937174797058
0.3846311569213867,0.5177133083343506,-0.13308215141296387,0.1849246472120285,0.6666666666666667,1.1683926582336426,0.3398894965648651
0.4074612557888031,0.5410473346710205,-0.1335860788822174,0.17489616572856903,0.33333333333333337,0.6632656455039978,0.33904919028282166
0.526954174041748,0.4889075756072998,0.03804659843444824,0.15813563764095306,0.5,0.7544452548027039,0.31168314814567566
0.7665678262710571,0.3636106848716736,0.40295714139938354,0.11928700655698776,0.8333333333333334,0.9888937473297119,0.23304490745067596
0.7272483706474304,0.442501962184906,0.2847464084625244,0.13759706914424896,0.5,1.0776617527008057,0.2749950587749481
0.7209836840629578,0.43885478377342224,0.2821289002895355,0.1659129410982132,0.8333333333333334,1.2264312505722046,0.3142539858818054
0.6498730182647705,0.4493924081325531,0.2004806101322174,0.17136693000793457,0.33333333333333337,1.076327919960022,0.33237403631210327
0.8283771872520447,0.37653881311416626,0.4518383741378784,0.12252827733755112,0.33333333333333337,0.3832446038722992,0.24670986831188202
0.8494606018066406,0.33462080359458923,0.5148397982120514,0.11401211470365524,0.33333333333333337,0.5330625176429749,0.2314436137676239
0.9151536822319031,0.2721714973449707,0.6429821848869324,0.07492886483669281,0.5,0.9071071743965149,0.1621536910533905
0.6960428953170776,0.4142129123210907,0.28182998299598694,0.13212192058563232,0.6666666666666667,0.890888512134552,0.26985642313957214
0.795283317565918,0.3851926326751709,0.41009068489074707,0.12429356575012207,0.6666666666666667,1.0670832395553589,0.2514665722846985
0.8262548446655273,0.5319731831550598,0.29428166151046753,0.1760682314634323,0.5,1.031037449836731,0.34393736720085144
0.8616776466369629,0.41050052642822266,0.45117712020874023,0.1550191193819046,0.5,0.844924807548523,0.28512537479400635
0.7852492332458496,0.5684417486190796,0.21680748462677002,0.23623591661453247,0.5,0.820249617099762,0.3876665532588959
1.042108416557312,0.4715833067893982,0.5705251097679138,0.16697049140930176,0.5,0.2714481055736542,0.2906307876110077
1.0037901401519775,0.5082676410675049,0.49552249908447266,0.1969088315963745,0.5,1.1622859239578247,0.3170000910758972
1.107467532157898,0.5712122321128845,0.5362553000450134,0.238557368516922,0.0,0.8205628991127014,0.3798622488975525
1.2736796140670776,0.44058212637901306,0.8330974876880646,0.16884875297546387,0.33333333333333337,0.3929344117641449,0.2790444493293762
1.140425205230713,0.49373847246170044,0.6466867327690125,0.19285258650779724,0.5,0.6843404769897461,0.2982058823108673
1.1785266399383545,0.5298476219177246,0.6486790180206299,0.18813924491405487,0.16666666666666663,0.8030449748039246,0.31141242384910583
1.2639350891113281,0.458803653717041,0.8051314353942871,0.1557975709438324,0.33333333333333337,0.802484393119812,0.2565000653266907
1.2636315822601318,0.4618270993232727,0.8018044829368591,0.1479087769985199,0.16666666666666663,0.9250654578208923,0.24254310131072998
1.0231794118881226,0.518362283706665,0.5048171281814575,0.19073522090911865,0.5,0.3389686048030853,0.2982303500175476
1.0895994901657104,0.4573307931423187,0.6322686970233917,0.15992556512355804,0.33333333333333337,0.7714163064956665,0.25843942165374756
0.8273457288742065,0.5777980089187622,0.24954771995544434,0.20382463932037354,0.5,0.46441128849983215,0.32336145639419556
0.9785687327384949,0.535522997379303,0.4430457353591919,0.18900100886821747,0.33333333333333337,0.8759334683418274,0.28339073061943054
1.1960443258285522,0.3809523582458496,0.8150919675827026,0.12402506917715073,0.33333333333333337,0.36589542031288147,0.21256792545318604
1.0975110530853271,0.40366750955581665,0.6938435435295105,0.13396672904491425,0.33333333333333337,0.898147463798523,0.22860406339168549
0.9360601902008057,0.5259040594100952,0.41015613079071045,0.19215165078639984,0.33333333333333337,0.39375385642051697,0.30044054985046387
1.0801188945770264,0.46711525321006775,0.6130036413669586,0.1571364402770996,0.16666666666666663,0.8060805201530457,0.2614980638027191
0.8791901469230652,0.5142989754676819,0.3648911714553833,0.18690869212150574,0.5,0.7958642840385437,0.29678720235824585
1.0994582176208496,0.4452158212661743,0.6542423963546753,0.16158026456832886,0.16666666666666663,1.295775055885315,0.26304829120635986
1.012186884880066,0.5052313208580017,0.5069555640220642,0.1790553778409958,0.33333333333333337,0.8125819563865662,0.30154284834861755
0.918742835521698,0.520940899848938,0.39780193567276,0.20972514152526855,0.33333333333333337,0.695115864276886,0.3232261538505554
0.9093385934829712,0.5409739017486572,0.36836469173431396,0.2146763652563095,0.5,0.44600147008895874,0.3108295202255249
1.0917813777923584,0.44760727882385254,0.6441740989685059,0.16835111379623413,0.33333333333333337,0.6955233812332153,0.2751963436603546
1.0689764022827148,0.47403573989868164,0.5949406623840332,0.1722797453403473,0.16666666666666663,0.22679497301578522,0.28825879096984863
1.0102856159210205,0.47946104407310486,0.5308245718479156,0.17872464656829834,0.16666666666666663,1.0758675336837769,0.29220253229141235
0.8363854289054871,0.5213583707809448,0.31502705812454224,0.19775518774986267,0.33333333333333337,0.8831601738929749,0.3166956603527069
0.9026564359664917,0.44956156611442566,0.45309486985206604,0.16576465964317322,0.5,0.4985048472881317,0.265967458486557
0.8917648196220398,0.4730339050292969,0.4187309145927429,0.16629797220230103,0.5,1.119903564453125,0.2751360535621643
0.7992821931838989,0.48671457171440125,0.3125676214694977,0.17383602261543274,0.6666666666666667,0.6342171430587769,0.27899467945098877
0.9572395086288452,0.39788851141929626,0.559350997209549,0.11994557827711105,0.5,0.805129885673523,0.21191605925559998
0.8498144149780273,0.4821256101131439,0.3676888048648834,0.15034601092338562,0.33333333333333337,0.8288429975509644,0.2564215362071991
0.7653664350509644,0.5253084301948547,0.24005800485610962,0.16941627860069275,0.0,0.501325786113739,0.2881271541118622
1.0655932426452637,0.37484216690063477,0.6907510757446289,0.08880414068698883,0.0,1.2544316053390503,0.16699683666229248
0.39948874711990356,0.2635006606578827,0.13598808646202087,0.07898738235235214,0.33333333333333337,0.7423429489135742,0.15279263257980347
0.30282264947891235,0.18114100396633148,0.12168164551258087,0.04129854962229729,0.16666666666666663,1.1659722328186035,0.08513325452804565
0.25115737318992615,0.1991962194442749,0.051961153745651245,0.06375079602003098,0.33333333333333337,1.0529391765594482,0.1309615820646286
0.17060917615890503,0.19664445519447327,-0.026035279035568237,0.048258982598781586,0.33333333333333337,1.367165207862854,0.10324915498495102
0.334876149892807,0.20496591925621033,0.12991023063659668,0.061103396117687225,0.5,0.06969556957483292,0.130136638879776
0.21564945578575134,0.22357706725597382,-0.007927611470222473,0.06839710474014282,0.5,1.4084680080413818,0.14942945539951324
0.26314806938171387,0.25241178274154663,0.010736286640167236,0.08622895926237106,0.5,1.380218267440796,0.18799421191215515
0.28717130422592163,0.13640016317367554,0.1507711410522461,0.03590192645788193,0.16666666666666663,1.162612795829773,0.07898267358541489
0.30833005905151367,0.2681187391281128,0.04021131992340088,0.09052278101444244,0.5,1.1414023637771606,0.20018641650676727
0.452514111995697,0.21021783351898193,0.2422962784767151,0.06428941339254379,0.33333333333333337,0.9310039281845093,0.1424144208431244
0.20183289051055908,0.21426992118358612,-0.012437030673027039,0.07101970165967941,0.5,0.6817646026611328,0.16191759705543518
0.4414452910423279,0.19059550762176514,0.25084978342056274,0.06585197150707245,0.5,1.4470828771591187,0.14936120808124542
0.5316066145896912,0.2182038426399231,0.31340277194976807,0.07463347911834717,0.6666666666666667,0.7861297130584717,0.1696140021085739
0.63773512840271,0.30742257833480835,0.3303125500679016,0.09837248176336288,0.33333333333333337,1.0649821758270264,0.22068798542022705
0.6076617240905762,0.3028962314128876,0.3047654926776886,0.09413450956344604,0.5,0.7923175692558289,0.21721212565898895
0.503709077835083,0.200625479221344,0.303083598613739,0.06817777454853058,0.6666666666666667,0.3455999791622162,0.1529335379600525
0.7938822507858276,0.2223322093486786,0.571550041437149,0.06335057318210602,0.33333333333333337,0.9299357533454895,0.14325526356697083
0.7885621786117554,0.32849979400634766,0.4600623846054077,0.10460608452558517,0.33333333333333337,1.3182566165924072,0.22778593003749847
0.6657737493515015,0.5331699252128601,0.13260382413864136,0.19239541888237,0.8333333333333334,0.9174402356147766,0.3985966444015503
0.6803101897239685,0.5167936086654663,0.1635165810585022,0.19279366731643677,0.33333333333333337,0.9026440978050232,0.3761352002620697
1.0336248874664307,0.4380267262458801,0.5955981612205505,0.14953617751598358,0.33333333333333337,0.857316792011261,0.30950573086738586
0.7567356824874878,0.5546448230743408,0.20209085941314697,0.2198643684387207,0.33333333333333337,0.814536452293396,0.4169387221336365
0.9705246686935425,0.4331901967525482,0.5373344719409943,0.14607954025268555,0.33333333333333337,0.8204476237297058,0.30041465163230896
0.8419976234436035,0.4693680703639984,0.3726295530796051,0.1658836007118225,0.33333333333333337,0.9605007171630859,0.32579338550567627
0.9300168752670288,0.43958184123039246,0.49043503403663635,0.1467611938714981,0.6666666666666667,0.9302574992179871,0.3086841106414795
0.9479203224182129,0.4333542287349701,0.5145660936832428,0.13434670865535736,0.33333333333333337,0.7297149896621704,0.276716411113739
0.8849331736564636,0.44750040769577026,0.43743276596069336,0.1462811529636383,0.6666666666666667,1.092947244644165,0.3049010634422302
0.8558133840560913,0.4360099732875824,0.4198034107685089,0.14143358170986176,0.5,0.7027398347854614,0.28157126903533936
0.854326605796814,0.4517616033554077,0.40256500244140625,0.149091899394989,0.5,1.0548096895217896,0.30198416113853455
0.9056714773178101,0.4536714553833008,0.4520000219345093,0.15281540155410767,0.33333333333333337,0.8948686718940735,0.3045057952404022
0.8140184283256531,0.4829239547252655,0.3310944736003876,0.15761837363243103,0.5,0.512357234954834,0.3182121515274048
0.8302987813949585,0.41977280378341675,0.41052597761154175,0.1318623274564743,0.33333333333333337,1.238412857055664,0.2683389186859131
1.000784158706665,0.30315595865249634,0.6976282000541687,0.09476947039365768,0.5,1.272128939628601,0.19408318400382996
0.5771817564964294,0.5101808309555054,0.06700092554092407,0.19144801795482635,0.8333333333333334,0.2530072033405304,0.3583085536956787
0.8672728538513184,0.3016706109046936,0.5656022429466248,0.09322494268417358,0.33333333333333337,0.7660733461380005,0.19211861491203308
0.8282451629638672,0.31722354888916016,0.511021614074707,0.09791803359985352,0.33333333333333337,0.7242867946624756,0.20125100016593933
0.6517467498779297,0.34931302070617676,0.30243372917175293,0.11447194218635559,0.5,1.2941101789474487,0.2324000597000122
0.32894307374954224,0.4921655058860779,-0.16322243213653564,0.1820090264081955,0.8333333333333334,1.430450201034546,0.34647196531295776
0.5477182865142822,0.4072769582271576,0.14044132828712463,0.13381659984588623,0.16666666666666663,0.6511939764022827,0.26226404309272766
0.5982617139816284,0.3921043872833252,0.20615732669830322,0.1336572915315628,0.5,1.2957438230514526,0.2659958600997925
0.6239300966262817,0.3371623754501343,0.28676772117614746,0.10858085751533508,0.6666666666666667,1.2278292179107666,0.22118064761161804
0.5777844190597534,0.3764379918575287,0.20134642720222473,0.11246757209300995,0.33333333333333337,1.0670498609542847,0.22323332726955414
0.5357277393341064,0.33292925357818604,0.2027984857559204,0.1015130802989006,0.5,1.3446792364120483,0.20276594161987305
0.5375202894210815,0.3155707120895386,0.22194957733154297,0.09500043839216232,0.16666666666666663,0.7023747563362122,0.18873566389083862
0.5520674586296082,0.2933630347251892,0.25870442390441895,0.09299764037132263,0.5,0.7967396974563599,0.1835196614265442
0.4260502755641937,0.3382861018180847,0.08776417374610901,0.10848614573478699,0.6666666666666667,0.7958446741104126,0.21139733493328094
0.5709413290023804,0.24112701416015625,0.3298143148422241,0.07212601602077484,0.5,0.2721170485019684,0.14660261571407318
0.4248788356781006,0.315864622592926,0.10901421308517456,0.09499993175268173,0.33333333333333337,0.6398391127586365,0.18550240993499756
0.5660161972045898,0.27662035822868347,0.28939583897590637,0.07688149809837341,0.33333333333333337,0.3976995348930359,0.15551862120628357
0.8149484395980835,0.27335116267204285,0.5415972769260406,0.07178698480129242,0.33333333333333337,0.4218997657299042,0.14472803473472595
1.0667572021484375,0.48126596212387085,0.5854912400245667,0.15648970007896423,0.5,0.6810967922210693,0.3058842122554779
0.8953317403793335,0.44652289152145386,0.44880884885787964,0.13949823379516602,0.6666666666666667,1.2936452627182007,0.27362260222435
0.7497574090957642,0.5534717440605164,0.1962856650352478,0.1854180097579956,0.5,1.3285467624664307,0.3575105667114258
0.7428712844848633,0.39868736267089844,0.34418392181396484,0.11712172627449036,0.6666666666666667,0.9428244233131409,0.23520676791667938
0.43303555250167847,0.5107740759849548,-0.07773852348327637,0.16717493534088135,0.6666666666666667,0.9784271717071533,0.3190777897834778
0.6297521591186523,0.420617938041687,0.20913422107696533,0.11137767881155014,0.6666666666666667,0.7852660417556763,0.2277298867702484
0.5149438381195068,0.4244462847709656,0.09049755334854126,0.11694261431694031,0.33333333333333337,1.3237055540084839,0.23815636336803436
0.5215824842453003,0.3543820381164551,0.16720044612884521,0.09659035503864288,0.33333333333333337,0.6271988749504089,0.19737443327903748
0.6282572746276855,0.31534910202026367,0.3129081726074219,0.08220125734806061,0.5,0.9692184329032898,0.17002901434898376
0.6339367032051086,0.3194740414619446,0.31446266174316406,0.08357058465480804,0.33333333333333337,0.9802723526954651,0.17033040523529053
0.6257357597351074,0.29413920640945435,0.3315965533256531,0.07861179113388062,0.16666666666666663,0.9439154863357544,0.15669569373130798
0.7098657488822937,0.2886654734611511,0.4212002754211426,0.06836484372615814,0.5,0.802911102771759,0.13841857016086578
0.5074934959411621,0.39452552795410156,0.11296796798706055,0.1098097562789917,0.16666666666666663,0.8883004784584045,0.2088894546031952
0.3316567540168762,0.460775226354599,-0.12911847233772278,0.1320401132106781,0.16666666666666663,0.6720346808433533,0.24397866427898407
0.5997673273086548,0.40402132272720337,0.19574600458145142,0.10377900302410126,0.0,0.42565762996673584,0.196955606341362
0.6760290861129761,0.3620752692222595,0.31395381689071655,0.0972689539194107,0.33333333333333337,1.0873550176620483,0.1809983253479004
0.6981905698776245,0.25634968280792236,0.44184088706970215,0.06696245074272156,0.5,1.0959097146987915,0.1292974054813385
0.5666692852973938,0.2718749940395355,0.2947942912578583,0.06938871741294861,0.6666666666666667,1.3744670152664185,0.1305762231349945
0.561271607875824,0.34414535760879517,0.2171262502670288,0.08751939982175827,0.16666666666666663,1.2409558296203613,0.16239261627197266
0.4393247961997986,0.39942917227745056,0.03989562392234802,0.10087020695209503,0.16666666666666663,0.9900294542312622,0.19093267619609833
0.4877586364746094,0.35127270221710205,0.13648593425750732,0.08219346404075623,0.5,0.8970001339912415,0.1543230563402176
0.42106693983078003,0.3519022464752197,0.0691646933555603,0.08014258742332458,0.33333333333333337,0.9426405429840088,0.15301445126533508
0.5549367666244507,0.303816020488739,0.25112074613571167,0.06274671852588654,0.33333333333333337,1.3983417749404907,0.12019707262516022
0.4179433286190033,0.3406253755092621,0.07731795310974121,0.07149588316679001,0.33333333333333337,0.6549140810966492,0.13700789213180542
0.5396443605422974,0.29057568311691284,0.24906867742538452,0.06070328876376152,0.33333333333333337,1.3930107355117798,0.11397159099578857
0.5055141448974609,0.29714080691337585,0.20837333798408508,0.07103848457336426,0.6666666666666667,0.9978657960891724,0.12786826491355896
0.5356467962265015,0.28698834776878357,0.2486584484577179,0.06964202225208282,0.5,1.284332275390625,0.12531793117523193
0.48111873865127563,0.28799232840538025,0.19312641024589539,0.058871231973171234,0.5,0.7926418781280518,0.11021950095891953
0.2981046140193939,0.32509845495224,-0.02699384093284607,0.08042612671852112,0.5,0.7435171604156494,0.14311973750591278
0.37529247999191284,0.2995566129684448,0.07573586702346802,0.058030735701322556,0.5,0.6004647612571716,0.10937836766242981
0.7825580835342407,0.4263000190258026,0.3562580645084381,0.17722567915916443,0.5,0.4873393177986145,0.3066537380218506
1.2228708267211914,0.21364641189575195,1.0092244148254395,0.07981462776660919,0.33333333333333337,0.8538756370544434,0.16849783062934875
1.0677388906478882,0.39806127548217773,0.6696776151657104,0.14601534605026245,0.5,0.8275538086891174,0.299041748046875
1.1627774238586426,0.294340580701828,0.8684368431568146,0.09893135726451874,0.33333333333333337,0.8924365043640137,0.21181437373161316
0.7579518556594849,0.5057679414749146,0.2521839141845703,0.20209744572639465,0.5,1.0816136598587036,0.39003103971481323
0.7187508940696716,0.53305983543396,0.18569105863571167,0.20909595489501953,0.6666666666666667,1.048994541168213,0.3784863352775574
0.9757861495018005,0.4570876955986023,0.5186984539031982,0.16260603070259094,0.33333333333333337,0.2969346046447754,0.3356091380119324
0.9077102541923523,0.4219534397125244,0.4857568144798279,0.14664295315742493,0.5,1.0383244752883911,0.2972206473350525
0.9691347479820251,0.44205737113952637,0.5270773768424988,0.14387628436088562,0.16666666666666663,1.1997863054275513,0.3003517687320709
0.971854567527771,0.5019405484199524,0.4699140191078186,0.17145630717277527,0.5,1.0914231538772583,0.334821879863739
1.1052510738372803,0.4167046546936035,0.6885464191436768,0.12253161519765854,0.5,0.49335116147994995,0.2474510371685028
0.5612750053405762,0.68663090467453,-0.12535589933395386,0.2692915201187134,0.8333333333333334,0.6803512573242188,0.4723944067955017
1.1117786169052124,0.3200923800468445,0.7916862368583679,0.0995330810546875,0.33333333333333337,1.0078850984573364,0.19499719142913818
0.7189328074455261,0.5071534514427185,0.21177935600280762,0.1999766081571579,1.0,0.20615968108177185,0.3468409776687622
1.0008208751678467,0.40276774764060974,0.5980531275272369,0.12471522390842438,0.6666666666666667,0.645169198513031,0.24553227424621582
0.8045052886009216,0.4194945693016052,0.3850107192993164,0.1585300713777542,0.5,0.7042851448059082,0.288715124130249
0.7616481184959412,0.4799771308898926,0.2816709876060486,0.16808120906352997,0.5,0.8450557589530945,0.30827796459198
0.8083194494247437,0.44026362895965576,0.3680558204650879,0.1461910605430603,0.5,1.1019214391708374,0.27956515550613403
0.7623366117477417,0.45352792739868164,0.30880868434906006,0.16165682673454285,0.6666666666666667,0.7149975299835205,0.3014562726020813
0.7905614376068115,0.42238306999206543,0.3681783676147461,0.15537208318710327,0.5,0.6742784380912781,0.291676789522171
0.5202459096908569,0.5057373046875,0.014508605003356934,0.23474767804145813,1.0,0.2784653902053833,0.39578554034233093
0.9788351058959961,0.39606785774230957,0.5827672481536865,0.14203765988349915,0.33333333333333337,1.2240022420883179,0.264600932598114
0.9196943640708923,0.37688788771629333,0.542806476354599,0.13163655996322632,0.5,0.7009249329566956,0.2512452304363251
0.8457154035568237,0.4358452558517456,0.4098701477050781,0.17770171165466309,0.5,0.9823127388954163,0.3071587383747101
0.7983475923538208,0.43917375802993774,0.35917383432388306,0.17330293357372284,0.33333333333333337,1.2509336471557617,0.3166996240615845
1.0366268157958984,0.3630708158016205,0.673555999994278,0.11065907776355743,0.5,0.37824463844299316,0.22122518718242645
0.99860018491745,0.356751024723053,0.641849160194397,0.11280770599842072,0.6666666666666667,0.9368060827255249,0.22145919501781464
0.9546939134597778,0.4021010398864746,0.5525928735733032,0.1334284245967865,0.33333333333333337,0.7563237547874451,0.25522416830062866
0.736150860786438,0.5245444178581238,0.2116064429283142,0.2123514860868454,0.6666666666666667,0.7283147573471069,0.34750837087631226
0.8561662435531616,0.514148473739624,0.3420177698135376,0.19588249921798706,0.5,1.1845451593399048,0.3235775828361511
0.8122367858886719,0.5371670722961426,0.2750697135925293,0.20409123599529266,0.5,1.067503809928894,0.3350696265697479
0.8430880308151245,0.4941539168357849,0.3489341139793396,0.18217329680919647,0.8333333333333334,1.2110577821731567,0.31453830003738403
0.999886691570282,0.4532442092895508,0.5466424822807312,0.16030415892601013,0.5,1.3289767503738403,0.27822914719581604
1.0177987813949585,0.5099282264709473,0.5078705549240112,0.18572598695755005,0.33333333333333337,0.8164221048355103,0.3100517690181732
0.7486172914505005,0.6197924613952637,0.12882483005523682,0.2540743350982666,0.5,1.1088489294052124,0.4053003787994385
0.8367160558700562,0.5824569463729858,0.2542591094970703,0.22876819968223572,0.5,1.2180334329605103,0.36848005652427673
1.0246657133102417,0.4904918074607849,0.5341739058494568,0.1671144664287567,0.5,0.8081490397453308,0.2871588170528412
0.7341635227203369,0.5558751821517944,0.17828834056854248,0.2306148260831833,0.8333333333333334,1.1009620428085327,0.3588292598724365
1.045967936515808,0.4630656838417053,0.5829022526741028,0.16456040740013123,0.33333333333333337,0.7353048920631409,0.2614784240722656
0.7925838232040405,0.5779155492782593,0.21466827392578125,0.24497632682323456,0.6666666666666667,0.9774556756019592,0.37221941351890564
1.0746620893478394,0.496624231338501,0.5780378580093384,0.18000435829162598,0.33333333333333337,0.8252699375152588,0.28615424036979675
0.8827483057975769,0.5242204070091248,0.35852789878845215,0.2073780745267868,0.6666666666666667,1.017911434173584,0.30746838450431824
1.0487444400787354,0.4770302176475525,0.5717142224311829,0.17626504600048065,0.5,0.9789109826087952,0.2822467088699341
1.1412273645401,0.4487335681915283,0.6924937963485718,0.15437018871307373,0.5,0.8325951099395752,0.2531812787055969
1.037048101425171,0.5143368244171143,0.5227112770080566,0.18516169488430023,0.33333333333333337,1.0931090116500854,0.30782321095466614
1.1137757301330566,0.47459691762924194,0.6391788125038147,0.17180883884429932,0.33333333333333337,0.987095057964325,0.2781867980957031
1.1539642810821533,0.4190221428871155,0.7349421381950378,0.1435163915157318,0.6666666666666667,0.27141714096069336,0.23192179203033447
0.9460943937301636,0.5261067152023315,0.41998767852783203,0.20164227485656738,0.6666666666666667,0.9674772024154663,0.28859537839889526
1.1273683309555054,0.4652923047542572,0.6620760262012482,0.16153547167778015,0.5,0.7233210802078247,0.24999752640724182
1.132757544517517,0.512300968170166,0.6204565763473511,0.16839532554149628,0.5,1.0604792833328247,0.2823328971862793
1.1733580827713013,0.520194411277771,0.6531636714935303,0.1692923754453659,0.5,0.7487235069274902,0.2785114347934723
0.9528430700302124,0.574347734451294,0.37849533557891846,0.21665918827056885,0.6666666666666667,0.26446083188056946,0.3409230709075928
1.3119020462036133,0.7543830275535583,0.5575190186500549,0.310833215713501,0.33333333333333337,0.24578692018985748,0.4681335389614105
1.0956461429595947,0.6425491571426392,0.45309698581695557,0.26480287313461304,0.6666666666666667,0.3874990940093994,0.4454735517501831
1.357520580291748,0.4979190230369568,0.8596015572547913,0.16886484622955322,0.5,0.8633296489715576,0.31262946128845215
1.1882178783416748,0.5266136527061462,0.6616042256355286,0.19922125339508057,0.33333333333333337,0.7668359279632568,0.32925015687942505
1.0116846561431885,0.5219734907150269,0.4897111654281616,0.19901937246322632,0.33333333333333337,1.0779680013656616,0.32952791452407837
1.0588129758834839,0.44563525915145874,0.6131777167320251,0.15638452768325806,0.33333333333333337,0.9261906147003174,0.2800970673561096
1.1487969160079956,0.35703563690185547,0.7917612791061401,0.10191521048545837,0.33333333333333337,0.7955502867698669,0.18595054745674133
0.845714271068573,0.4445987343788147,0.4011155366897583,0.14627517759799957,0.6666666666666667,0.804810643196106,0.26394760608673096
0.9464383125305176,0.34191083908081055,0.604527473449707,0.08973480761051178,0.33333333333333337,1.1751964092254639,0.16460415720939636
0.9438618421554565,0.3855385482311249,0.5583232939243317,0.09539522230625153,0.33333333333333337,1.2714976072311401,0.18365180492401123
0.898204505443573,0.3078154921531677,0.5903890132904053,0.07004980742931366,0.6666666666666667,0.9067600965499878,0.13218310475349426
0.8543599843978882,0.27178359031677246,0.5825763940811157,0.06397603452205658,0.5,0.6887241005897522,0.1168365478515625
0.5422264933586121,0.4231484830379486,0.11907801032066345,0.11396092176437378,0.8333333333333334,0.6182411313056946,0.21409210562705994
0.9038505554199219,0.2826911211013794,0.6211594343185425,0.06409486383199692,0.33333333333333337,1.1225910186767578,0.12163124978542328
0.62671959400177,0.37859970331192017,0.24811989068984985,0.09083344042301178,0.5,0.982567310333252,0.17700883746147156
0.6981033086776733,0.2997419834136963,0.39836132526397705,0.06885405629873276,0.5,1.0402313470840454,0.13204264640808105
0.741155743598938,0.28882497549057007,0.4523307681083679,0.058809977024793625,0.33333333333333337,1.044426679611206,0.11421643942594528
0.7656018733978271,0.27046215534210205,0.4951397180557251,0.05715508386492729,0.5,0.9886488318443298,0.1095779538154602
0.6923543810844421,0.3630979061126709,0.32925647497177124,0.08110606670379639,0.5,0.3054303824901581,0.15128150582313538
0.5524532794952393,0.3295314311981201,0.22292184829711914,0.06635256111621857,0.5,1.0119812488555908,0.12789450585842133
0.9095567464828491,0.25076448917388916,0.65879225730896,0.04313308000564575,0.5,1.2664778232574463,0.0817568302154541
0.7643898725509644,0.28434985876083374,0.4800400137901306,0.052721552550792694,0.16666666666666663,1.0546679496765137,0.10299579799175262
0.8086461424827576,0.2679748237133026,0.540671318769455,0.04872484132647514,0.5,0.7898594737052917,0.09319634735584259
0.7814257144927979,0.30580592155456543,0.4756197929382324,0.06240525096654892,0.5,0.6576408743858337,0.11523516476154327
0.7396153211593628,0.29894161224365234,0.44067370891571045,0.06936515867710114,0.5,1.1892601251602173,0.12754303216934204
0.6571973562240601,0.30146417021751404,0.355733186006546,0.06104641407728195,0.5,1.3456027507781982,0.11745282262563705
0.8912439346313477,0.2764127850532532,0.6148311495780945,0.054674845188856125,0.33333333333333337,0.15249647200107574,0.10046212375164032
0.8828469514846802,0.24897341430187225,0.6338735371828079,0.04160290211439133,0.5,0.8577596545219421,0.08065740764141083
0.7482457160949707,0.30037686228752136,0.44786885380744934,0.05641835927963257,0.33333333333333337,1.0111045837402344,0.10987334698438644
0.4331386089324951,0.361419141292572,0.0717194676399231,0.08177044987678528,0.6666666666666667,0.9956341981887817,0.15427683293819427
0.8153600692749023,0.3106676936149597,0.5046923756599426,0.057174377143383026,0.33333333333333337,1.0310524702072144,0.1111474484205246
0.8057357668876648,0.2939164340496063,0.5118193328380585,0.0564117431640625,0.33333333333333337,0.9344903826713562,0.10919096320867538
0.7081717848777771,0.33063215017318726,0.37753963470458984,0.06944777816534042,0.33333333333333337,1.1823235750198364,0.13313184678554535
0.7962822914123535,0.2712037265300751,0.5250785648822784,0.06435536593198776,0.6666666666666667,0.25074252486228943,0.11606081575155258
0.8071844577789307,0.29258161783218384,0.5146028399467468,0.0644342452287674,0.16666666666666663,0.7594600319862366,0.12366136908531189
0.8266309499740601,0.2940334677696228,0.5325974822044373,0.06416209787130356,0.33333333333333337,0.273412823677063,0.11826431751251221
0.7349652051925659,0.3132666349411011,0.42169857025146484,0.07220973074436188,0.0,0.743155837059021,0.1358448565006256
0.8621692657470703,0.2807962894439697,0.5813729763031006,0.048795800656080246,0.6666666666666667,1.130521535873413,0.09605464339256287
0.8386625051498413,0.28009480237960815,0.5585677027702332,0.0500844344496727,0.5,1.394500494003296,0.09777377545833588
0.9248825907707214,0.22835969924926758,0.6965228915214539,0.0359029695391655,0.33333333333333337,1.2620583772659302,0.07120613753795624
0.8768858909606934,0.25011610984802246,0.6267697811126709,0.04384828731417656,0.33333333333333337,0.8185814619064331,0.08470642566680908
0.804320216178894,0.3197227716445923,0.48459744453430176,0.06564873456954956,0.16666666666666663,1.290411114692688,0.12782597541809082
0.8685896396636963,0.3215426802635193,0.547046959400177,0.06528207659721375,0.5,1.0685104131698608,0.12733781337738037
0.8964841365814209,0.3676934242248535,0.5287907123565674,0.08514976501464844,0.16666666666666663,0.7616186738014221,0.1605491042137146
0.7249383330345154,0.31738173961639404,0.40755659341812134,0.08672556281089783,0.5,0.4249986708164215,0.1558229625225067
1.0793633460998535,0.22291497886180878,0.8564483672380447,0.03949582576751709,0.33333333333333337,0.6208780407905579,0.07839467376470566
0.6319895386695862,0.4680377244949341,0.1639518141746521,0.12755826115608215,0.33333333333333337,1.3836560249328613,0.24045419692993164
0.844082772731781,0.3306742310523987,0.5134085416793823,0.07979755103588104,0.16666666666666663,1.2275177240371704,0.1494944542646408
0.8533233404159546,0.30132001638412476,0.5520033240318298,0.05666368454694748,0.33333333333333337,0.764731228351593,0.11344566196203232
1.0442088842391968,0.24173149466514587,0.8024773895740509,0.03903163596987724,0.33333333333333337,0.5714060068130493,0.07987480610609055
0.9068498611450195,0.3336586356163025,0.573191225528717,0.07160406559705734,0.16666666666666663,1.0599212646484375,0.13996438682079315
0.7362856268882751,0.3642866611480713,0.37199896574020386,0.08305589854717255,0.5,1.2796111106872559,0.16409547626972198
0.9450628161430359,0.30253493785858154,0.6425278782844543,0.05924513190984726,0.33333333333333337,0.841768205165863,0.11826345324516296
0.762622058391571,0.38760286569595337,0.3750191926956177,0.09837790578603745,0.5,0.7137755155563354,0.19248494505882263
0.900627613067627,0.30060285329818726,0.6000247597694397,0.06204702705144882,0.33333333333333337,0.7645046710968018,0.1255815178155899
0.9664082527160645,0.3762723207473755,0.590135931968689,0.09389907121658325,0.33333333333333337,1.162024974822998,0.1815386712551117
0.8962258100509644,0.3404235541820526,0.5558022558689117,0.08060143887996674,0.5,0.8453524708747864,0.16031409800052643
0.798926055431366,0.38385337591171265,0.4150726795196533,0.10530077666044235,0.5,0.9908139109611511,0.20213955640792847
0.927392840385437,0.3821578919887543,0.5452349483966827,0.10305362939834595,0.5,0.9074141383171082,0.2001468390226364
0.7310260534286499,0.43605828285217285,0.29496777057647705,0.12663137912750244,0.6666666666666667,1.2652186155319214,0.24035730957984924
0.6820648908615112,0.44373032450675964,0.2383345663547516,0.13912656903266907,0.5,1.0876215696334839,0.2523277699947357
0.8220255374908447,0.4125685393810272,0.4094569981098175,0.1280946433544159,0.33333333333333337,1.4856656789779663,0.2412988245487213
0.8800097703933716,0.39962539076805115,0.48038437962532043,0.11034490913152695,0.16666666666666663,1.2347612380981445,0.2120407223701477
0.8354947566986084,0.4539375901222229,0.3815571665763855,0.13790008425712585,0.5,1.3612643480300903,0.2538617253303528
0.8974432349205017,0.3459758460521698,0.5514673888683319,0.08222600817680359,0.5,1.365236520767212,0.16419175267219543
0.828056812286377,0.40131568908691406,0.4267411231994629,0.10819565504789352,0.5,1.0066375732421875,0.2082771509885788
0.555500864982605,0.5104917287826538,0.04500913619995117,0.16429802775382996,0.33333333333333337,1.261500597000122,0.2924462556838989
0.8625448942184448,0.3350914418697357,0.5274534523487091,0.09214416146278381,0.33333333333333337,0.9395407438278198,0.17452538013458252
0.631994903087616,0.42737877368927,0.20461612939834595,0.11487602442502975,0.6666666666666667,1.3478419780731201,0.21278831362724304
0.9272443056106567,0.26372289657592773,0.663521409034729,0.06092008203268051,0.33333333333333337,1.0009849071502686,0.12029796093702316
0.8318714499473572,0.3345606327056885,0.4973108172416687,0.08730800449848175,0.33333333333333337,0.7877036929130554,0.16866886615753174
0.7372449636459351,0.32657885551452637,0.4106661081314087,0.0911329984664917,0.16666666666666663,0.915929913520813,0.16637574136257172
0.8120104670524597,0.2854827642440796,0.5265277028083801,0.07827290892601013,0.5,1.0091955661773682,0.1404162347316742
0.734899640083313,0.32100826501846313,0.41389137506484985,0.07581755518913269,0.5,1.2457494735717773,0.1397884041070938
0.8659301996231079,0.31932055950164795,0.54660964012146,0.07832586020231247,0.16666666666666663,0.7000420689582825,0.14472228288650513
0.7874952554702759,0.292196124792099,0.4952991306781769,0.0743601843714714,0.33333333333333337,0.9183312654495239,0.13462641835212708
0.8824259638786316,0.30057358741760254,0.581852376461029,0.07009083032608032,0.0,1.1744612455368042,0.1296151578426361
0.8482104539871216,0.2847685217857361,0.5634419322013855,0.07893723249435425,0.33333333333333337,0.6941972970962524,0.13933557271957397
0.7619533538818359,0.39355969429016113,0.3683936595916748,0.10608574002981186,0.16666666666666663,0.6549506783485413,0.19048857688903809
0.7657186388969421,0.36918777227401733,0.3965308666229248,0.09540583938360214,0.0,0.6251006722450256,0.1717909574508667
0.6995781660079956,0.42076751589775085,0.27881065011024475,0.10217291116714478,0.33333333333333337,1.2207927703857422,0.18588533997535706
0.7802147269248962,0.34209129214286804,0.4381234347820282,0.09110625833272934,0.5,1.0341124534606934,0.15917077660560608
0.8687018752098083,0.33785492181777954,0.5308469533920288,0.07928241789340973,0.6666666666666667,0.9482214450836182,0.14340749382972717
0.8494274616241455,0.3428831100463867,0.5065443515777588,0.08077691495418549,0.5,1.0362354516983032,0.14600180089473724
0.8474658727645874,0.34420937299728394,0.5032564997673035,0.07812114804983139,0.6666666666666667,1.102012276649475,0.1424223780632019
0.8489043116569519,0.3221937119960785,0.5267105996608734,0.07447579503059387,0.16666666666666663,1.2598673105239868,0.13698101043701172
0.897092342376709,0.3274603486061096,0.5696319937705994,0.06564708799123764,0.5,1.2086793184280396,0.12068934738636017
0.9494386911392212,0.2832348346710205,0.6662038564682007,0.05768575519323349,0.16666666666666663,0.9594434499740601,0.10810036957263947
0.8378741145133972,0.3424617648124695,0.49541234970092773,0.08035179227590561,0.5,1.2633570432662964,0.14590215682983398
0.954768180847168,0.3192487359046936,0.6355194449424744,0.07947537302970886,0.16666666666666663,1.227325439453125,0.14665141701698303
0.5983477234840393,0.4361443519592285,0.1622033715248108,0.10938125848770142,0.5,1.3405578136444092,0.19811002910137177
0.8691049814224243,0.32893067598342896,0.5401743054389954,0.07657553255558014,0.5,0.8107517957687378,0.13844557106494904
0.7724675536155701,0.33908769488334656,0.4333798587322235,0.08350544422864914,0.33333333333333337,0.9343435764312744,0.15056777000427246
0.6746698617935181,0.398676335811615,0.2759935259819031,0.11638771742582321,0.8333333333333334,0.8672524690628052,0.2000773400068283
0.7217669486999512,0.39375919103622437,0.3280077576637268,0.10316894948482513,0.5,0.7034879922866821,0.18153540790081024
0.9002178907394409,0.33554548025131226,0.5646724104881287,0.08708475530147552,0.16666666666666663,1.385673999786377,0.15810920298099518
0.7036418914794922,0.4054257273674011,0.29821616411209106,0.1226581484079361,0.5,1.0490059852600098,0.21365413069725037
0.950920581817627,0.26780059933662415,0.6831199824810028,0.060694724321365356,0.5,1.0512943267822266,0.10864055156707764
0.864539623260498,0.35202544927597046,0.5125141739845276,0.09444113075733185,0.33333333333333337,0.33409881591796875,0.16814641654491425
0.8433489799499512,0.36119312047958374,0.48215585947036743,0.08619056642055511,0.16666666666666663,0.7471939325332642,0.1581372320652008
0.8753487467765808,0.3147392272949219,0.5606095194816589,0.07173113524913788,0.5,0.9848658442497253,0.1304517388343811
0.939022421836853,0.3135579526424408,0.6254644691944122,0.07163861393928528,0.16666666666666663,1.1370495557785034,0.13089445233345032
0.749531626701355,0.3340728282928467,0.4154587984085083,0.08505552262067795,0.6666666666666667,1.3488266468048096,0.1501823365688324
0.8711592555046082,0.29473966360092163,0.5764195919036865,0.06557836383581161,0.5,1.157231330871582,0.11952939629554749
0.74150550365448,0.35758668184280396,0.383918821811676,0.08475949615240097,0.5,1.0313390493392944,0.15407976508140564
0.8156547546386719,0.36743807792663574,0.44821667671203613,0.09591512382030487,0.5,0.9609593152999878,0.17386183142662048
0.7667298316955566,0.3794310986995697,0.38729873299598694,0.09661290049552917,0.33333333333333337,0.7873793840408325,0.17287284135818481
0.7262294292449951,0.369671106338501,0.35655832290649414,0.11688446998596191,0.33333333333333337,0.9893131852149963,0.1984771490097046
0.896060585975647,0.3128091096878052,0.5832514762878418,0.06857424974441528,0.16666666666666663,0.902938723564148,0.1265067458152771
0.7354113459587097,0.36344456672668457,0.37196677923202515,0.08697815984487534,0.5,1.157707929611206,0.1558767408132553
0.40948957204818726,0.46776828169822693,-0.05827870965003967,0.15156686305999756,0.6666666666666667,0.7907066941261292,0.2490755319595337
0.6426448822021484,0.3766108453273773,0.2660340368747711,0.11204621195793152,0.6666666666666667,0.8238256573677063,0.18807637691497803
0.8471726775169373,0.3229932188987732,0.5241794586181641,0.07388027757406235,0.6666666666666667,1.3939298391342163,0.13411031663417816
1.0042389631271362,0.29019778966903687,0.7140411734580994,0.06107872724533081,0.33333333333333337,0.5535575747489929,0.11395356059074402
0.861932635307312,0.30676910281181335,0.5551635324954987,0.07222910970449448,0.16666666666666663,1.5924888849258423,0.13182413578033447
0.70201176404953,0.4101218581199646,0.29188990592956543,0.11687996983528137,0.16666666666666663,1.1928114891052246,0.20446765422821045
0.8823606967926025,0.34607207775115967,0.5362886190414429,0.08056706190109253,0.16666666666666663,0.13402852416038513,0.1491689532995224
0.8975658416748047,0.3003196716308594,0.5972461700439453,0.06888404488563538,0.6666666666666667,0.9933710098266602,0.12422659248113632
0.6251103281974792,0.40561479330062866,0.21949553489685059,0.11962521076202393,0.8333333333333334,0.20622821152210236,0.20316937565803528
0.9767699241638184,0.29437392950057983,0.6823959946632385,0.06527335941791534,0.0,1.1575969457626343,0.1216459721326828
0.713660717010498,0.3871421813964844,0.32651853561401367,0.10677582025527954,0.33333333333333337,0.9842369556427002,0.1884099543094635
0.7356924414634705,0.39774394035339355,0.3379485011100769,0.10884803533554077,0.5,0.23685327172279358,0.19177278876304626
0.8593174815177917,0.34395116567611694,0.5153663158416748,0.08995427191257477,0.33333333333333337,1.021785855293274,0.16205893456935883
0.8857383728027344,0.3305312395095825,0.5552071332931519,0.08144915103912354,0.33333333333333337,0.7504720687866211,0.1483178436756134
0.9101520776748657,0.28439730405807495,0.6257547736167908,0.06583388894796371,0.5,1.1779263019561768,0.11927276104688644
0.8569642901420593,0.3182373642921448,0.5387269258499146,0.07428459823131561,0.16666666666666663,1.0661011934280396,0.1354871392250061
0.8100621104240417,0.3357941508293152,0.47426795959472656,0.08154959976673126,0.16666666666666663,1.1109215021133423,0.14754825830459595
0.6621329188346863,0.3872889280319214,0.2748439908027649,0.11813677847385406,0.6666666666666667,0.20478688180446625,0.19573915004730225
0.7533161044120789,0.36180245876312256,0.3915136456489563,0.08775080740451813,0.33333333333333337,1.0467020273208618,0.15767408907413483
0.8532335162162781,0.3416860103607178,0.5115475058555603,0.07349168509244919,0.5,1.3582695722579956,0.1362437903881073
0.5938243865966797,0.42977386713027954,0.16405051946640015,0.11246892064809799,0.33333333333333337,0.9492297768592834,0.20069631934165955
0.8684577941894531,0.30097317695617676,0.5674846172332764,0.07190205156803131,0.16666666666666663,1.1682180166244507,0.12978842854499817
0.8143505454063416,0.3148173689842224,0.49953317642211914,0.08492246270179749,0.33333333333333337,0.6968721151351929,0.14875729382038116
0.7670348882675171,0.35687774419784546,0.41015714406967163,0.09988841414451599,0.16666666666666663,1.050447940826416,0.17726129293441772
0.7002975344657898,0.40864402055740356,0.29165351390838623,0.10460086911916733,0.5,0.9812575578689575,0.18623265624046326
0.8579565286636353,0.29396888613700867,0.5639876425266266,0.066311314702034,0.16666666666666663,0.9726542830467224,0.12187188118696213
0.816875696182251,0.33568692207336426,0.4811887741088867,0.08137215673923492,0.6666666666666667,0.9179973006248474,0.1454375982284546
0.780336856842041,0.3440154492855072,0.4363214075565338,0.08553962409496307,0.5,0.8045980930328369,0.1528080701828003
0.7864278554916382,0.35166263580322266,0.4347652196884155,0.09332864731550217,0.5,0.4758690595626831,0.16520585119724274
0.9344754219055176,0.30676957964897156,0.627705842256546,0.0776507779955864,0.16666666666666663,1.1192489862442017,0.14251986145973206
0.8550612926483154,0.3059154748916626,0.5491458177566528,0.0772237479686737,0.5,1.402099847793579,0.13728046417236328
0.933635950088501,0.2772352695465088,0.6564006805419922,0.059411656111478806,0.5,1.3301806449890137,0.10744493454694748
0.9394041895866394,0.28129705786705017,0.6581071317195892,0.06314444541931152,0.33333333333333337,1.303196907043457,0.11610303819179535
0.6933642625808716,0.33283644914627075,0.36052781343460083,0.09031663835048676,0.5,1.0088303089141846,0.15844520926475525
0.7798711657524109,0.37073296308517456,0.40913820266723633,0.10185562074184418,0.5,1.0325641632080078,0.18052831292152405
0.706409215927124,0.37910985946655273,0.3272993564605713,0.10696595162153244,0.33333333333333337,0.7979573607444763,0.18438121676445007
0.9102238416671753,0.32881617546081543,0.5814076662063599,0.08125188201665878,0.33333333333333337,0.8771133422851562,0.14949575066566467
0.5929479598999023,0.39595648646354675,0.1969914734363556,0.11474516987800598,0.8333333333333334,1.1020262241363525,0.19354568421840668
0.5872349739074707,0.4779864251613617,0.10924854874610901,0.143257275223732,0.5,0.7063776850700378,0.24056848883628845
1.3219997882843018,0.34355098009109497,0.9784488081932068,0.12232211232185364,0.33333333333333337,0.7513361573219299,0.24295489490032196
1.2361401319503784,0.3461829125881195,0.8899572193622589,0.12117046117782593,0.16666666666666663,1.1682987213134766,0.238668292760849
1.1719794273376465,0.32996952533721924,0.8420099020004272,0.10334394872188568,0.16666666666666663,1.0248024463653564,0.2046847939491272
1.2535874843597412,0.4839060306549072,0.769681453704834,0.19950895011425018,0.5,0.9211872816085815,0.3304861783981323
1.1246509552001953,0.35986194014549255,0.7647890150547028,0.12367510795593262,0.33333333333333337,1.1948256492614746,0.24771621823310852
1.218217372894287,0.35042470693588257,0.8677926659584045,0.13092878460884094,0.5,0.6763162016868591,0.24054118990898132
1.0938825607299805,0.5700679421424866,0.5238146185874939,0.24154852330684662,0.5,1.0621275901794434,0.3879704475402832
1.046694278717041,0.3784750699996948,0.6682192087173462,0.11833687871694565,0.33333333333333337,0.42543914914131165,0.24116083979606628
1.1164939403533936,0.45789551734924316,0.6585984230041504,0.18349048495292664,0.33333333333333337,1.1132280826568604,0.3318483531475067
0.6648270487785339,0.6871078014373779,-0.022280752658843994,0.307099312543869,0.8333333333333334,0.6872612833976746,0.4884895086288452
1.2298567295074463,0.353857159614563,0.8759995698928833,0.1258230209350586,0.0,0.6279867887496948,0.23614788055419922
0.968772292137146,0.4781222939491272,0.4906499981880188,0.18328902125358582,0.16666666666666663,1.0409681797027588,0.3288172781467438
1.3137065172195435,0.30086618661880493,1.0128403306007385,0.08763954043388367,0.33333333333333337,0.46770793199539185,0.18075299263000488
1.058656096458435,0.43040990829467773,0.6282461881637573,0.14588800072669983,0.33333333333333337,0.9469261169433594,0.2878061830997467
1.1537084579467773,0.4007960259914398,0.7529124319553375,0.13021671772003174,0.33333333333333337,1.0192017555236816,0.26300501823425293
1.2490403652191162,0.3379179835319519,0.9111223816871643,0.10078823566436768,0.5,0.9696305394172668,0.20360729098320007
1.0369243621826172,0.3419382572174072,0.69498610496521,0.09635354578495026,0.33333333333333337,1.0153144598007202,0.20062118768692017
1.1877962350845337,0.3866759240627289,0.8011203110218048,0.10709582269191742,0.33333333333333337,0.8938612341880798,0.21796870231628418
1.0212581157684326,0.33044713735580444,0.6908109784126282,0.09241010993719101,0.33333333333333337,0.36617153882980347,0.18679234385490417
0.9049052000045776,0.2653273344039917,0.6395778656005859,0.06825710833072662,0.33333333333333337,0.7527059316635132,0.1399824619293213
1.1658425331115723,0.3368869721889496,0.8289555609226227,0.09662725776433945,0.6666666666666667,0.719451904296875,0.18780049681663513
0.8991302847862244,0.4218267798423767,0.47730350494384766,0.12390031665563583,0.33333333333333337,0.7687346935272217,0.2487238049507141
0.6910662055015564,0.34241044521331787,0.3486557602882385,0.08982858061790466,0.5,0.8153477907180786,0.1852797567844391
0.9082822799682617,0.3152461349964142,0.5930361449718475,0.07575488090515137,0.5,0.8259015083312988,0.15928734838962555
0.926423966884613,0.34858208894729614,0.5778418779373169,0.08745857328176498,0.5,0.7325425744056702,0.18025080859661102
0.9828634262084961,0.39830660820007324,0.5845568180084229,0.10516136139631271,0.6666666666666667,1.158873200416565,0.21253179013729095
0.5504556894302368,0.40302789211273193,0.14742779731750488,0.11419662833213806,0.8333333333333334,0.9538559317588806,0.23041892051696777
0.7865971326828003,0.30776113271713257,0.4788359999656677,0.07228851318359375,0.6666666666666667,0.9286176562309265,0.1489626169204712
0.9795721769332886,0.3713204264640808,0.6082517504692078,0.09911268949508667,0.5,0.6054538488388062,0.21358655393123627
0.7608779668807983,0.36840081214904785,0.3924771547317505,0.09845969080924988,0.6666666666666667,0.5491190552711487,0.20901481807231903
0.5007692575454712,0.45570987462997437,0.045059382915496826,0.1386696696281433,0.6666666666666667,0.8552820086479187,0.2882789075374603
0.8690058588981628,0.4165058135986328,0.45250004529953003,0.11726310104131699,0.5,0.7002573609352112,0.25272148847579956
1.0071611404418945,0.34883415699005127,0.6583269834518433,0.10106322169303894,0.16666666666666663,0.7979678511619568,0.22291123867034912
0.9846466779708862,0.2993883788585663,0.68525829911232,0.09185709059238434,0.5,0.711445152759552,0.20139026641845703
0.7677668333053589,0.4783460795879364,0.2894207537174225,0.15874192118644714,0.33333333333333337,0.88382887840271,0.34660717844963074
0.8761551380157471,0.2893539369106293,0.5868012011051178,0.09514307230710983,0.33333333333333337,0.6621729135513306,0.2119722217321396
0.6653136014938354,0.4464748799800873,0.21883872151374817,0.17058157920837402,0.8333333333333334,1.0123004913330078,0.3541317880153656
0.7359273433685303,0.368405282497406,0.36752206087112427,0.14183774590492249,0.5,0.7721207141876221,0.3045782744884491
0.8617991805076599,0.3082032799720764,0.5535959005355835,0.1341273933649063,0.6666666666666667,0.9240449666976929,0.2993745505809784
0.7597209811210632,0.3794998824596405,0.38022109866142273,0.1799951046705246,0.5,0.24816887080669403,0.36545801162719727
0.9144946336746216,0.36412572860717773,0.5503689050674438,0.14595156908035278,0.5,1.1113338470458984,0.32508164644241333
0.7931960821151733,0.3771456480026245,0.41605043411254883,0.15307079255580902,0.33333333333333337,0.9781054258346558,0.3311300575733185
1.0571614503860474,0.33279740810394287,0.7243640422821045,0.14456281065940857,0.6666666666666667,0.7569877505302429,0.31103307008743286
0.7622177004814148,0.35786542296409607,0.4043522775173187,0.17250406742095947,0.5,0.28308308124542236,0.3355320692062378
0.943614661693573,0.35663899779319763,0.5869756639003754,0.15364541113376617,0.5,0.7603181600570679,0.324579119682312
1.0977575778961182,0.34338128566741943,0.7543762922286987,0.13388362526893616,0.5,1.0882134437561035,0.2877083420753479
0.8296971321105957,0.49630647897720337,0.33339065313339233,0.20579110085964203,0.33333333333333337,1.0574721097946167,0.4123918414115906
0.8232896327972412,0.4436778426170349,0.3796117901802063,0.1820886731147766,0.33333333333333337,0.8088473081588745,0.35695120692253113
0.9664386510848999,0.4196092486381531,0.5468294024467468,0.14722424745559692,0.5,1.083310842514038,0.3084220886230469
1.2092721462249756,0.38325804471969604,0.8260141015052795,0.12127269804477692,0.5,0.9679866433143616,0.25751012563705444
1.0533782243728638,0.4556315839290619,0.5977466404438019,0.15763458609580994,0.6666666666666667,0.6945971846580505,0.31760942935943604
0.9598895311355591,0.5047926902770996,0.4550968408584595,0.18959371745586395,0.33333333333333337,0.8479076027870178,0.3619807958602905
0.7881498336791992,0.5877082347869873,0.20044159889221191,0.2136416882276535,0.33333333333333337,1.0549027919769287,0.4114113748073578
0.9234752058982849,0.4964383542537689,0.427036851644516,0.1667974889278412,0.6666666666666667,1.052688717842102,0.3399892747402191
1.0819240808486938,0.4587542414665222,0.6231698393821716,0.15487900376319885,0.5,0.6617637872695923,0.3025889992713928
1.1472753286361694,0.46098989248275757,0.6862854361534119,0.14044234156608582,0.16666666666666663,0.1704353541135788,0.27629467844963074
1.1252267360687256,0.4313758313655853,0.6938509047031403,0.13197140395641327,0.33333333333333337,1.0126562118530273,0.26471632719039917
0.8958567380905151,0.4819062650203705,0.41395047307014465,0.15650448203086853,0.33333333333333337,1.2248958349227905,0.3005688190460205
0.8558571338653564,0.4682128429412842,0.38764429092407227,0.1508161723613739,0.5,1.2086181640625,0.3051508665084839
1.0998769998550415,0.3681994676589966,0.7316775321960449,0.09398512542247772,0.5,0.19938594102859497,0.19492971897125244
0.935518741607666,0.4177750051021576,0.5177437365055084,0.12182077765464783,0.6666666666666667,1.4355385303497314,0.24740540981292725
0.8170878291130066,0.45815539360046387,0.3589324355125427,0.14321860671043396,0.6666666666666667,0.993127167224884,0.2847355008125305
0.7775971293449402,0.44147318601608276,0.3361239433288574,0.13698866963386536,0.33333333333333337,0.7431848645210266,0.26633206009864807
1.1332862377166748,0.29646581411361694,0.8368204236030579,0.07756184786558151,0.6666666666666667,0.9868636727333069,0.1539401113986969
0.7540425062179565,0.39224836230278015,0.3617941439151764,0.11188849806785583,0.16666666666666663,0.6721817851066589,0.21716925501823425
0.9565281867980957,0.37800049781799316,0.5785276889801025,0.10940760374069214,0.16666666666666663,1.2331095933914185,0.20618176460266113
0.5578550100326538,0.4497429132461548,0.10811209678649902,0.15017156302928925,0.6666666666666667,0.986830472946167,0.27520516514778137
0.7374328970909119,0.40360602736473083,0.33382686972618103,0.11998875439167023,0.5,0.321365624666214,0.2272055596113205
0.8813717365264893,0.4033549726009369,0.47801676392555237,0.10478176176548004,0.33333333333333337,0.6245579123497009,0.2049834430217743
0.6548842787742615,0.4137440621852875,0.241140216588974,0.11994116753339767,0.6666666666666667,1.018907070159912,0.23343563079833984
0.8594407439231873,0.3692344129085541,0.4902063310146332,0.09757761657238007,0.5,1.0279384851455688,0.18722641468048096
0.8611356616020203,0.35023531317710876,0.5109003484249115,0.09490671008825302,0.33333333333333337,0.9402012228965759,0.18253067135810852
0.6506723165512085,0.3872649669647217,0.2634073495864868,0.1116357296705246,0.6666666666666667,0.986452579498291,0.2116427719593048
0.6413886547088623,0.39447125792503357,0.24691739678382874,0.1189008504152298,0.8333333333333334,0.7430789470672607,0.21542131900787354
0.7393981218338013,0.3823568522930145,0.35704126954078674,0.09778713434934616,0.8333333333333334,1.0468779802322388,0.19125008583068848
0.7270140647888184,0.36454451084136963,0.36246955394744873,0.10652510821819305,0.5,0.5581272840499878,0.20145106315612793
0.6105849146842957,0.3776751160621643,0.23290979862213135,0.11020376533269882,0.6666666666666667,0.4752115309238434,0.20881351828575134
0.8108795881271362,0.3676720857620239,0.4432075023651123,0.09951318800449371,0.33333333333333337,0.7670482993125916,0.1890333741903305
0.6606065630912781,0.39320358633995056,0.2674029767513275,0.11068408191204071,0.6666666666666667,1.375541090965271,0.20708391070365906
0.613412082195282,0.4102090299129486,0.20320305228233337,0.11989744007587433,0.5,1.1614211797714233,0.2266182154417038
0.8445004224777222,0.3387027978897095,0.5057976245880127,0.0821356326341629,0.5,1.2771672010421753,0.15872688591480255
0.5795289278030396,0.4339059293270111,0.14562299847602844,0.1302565336227417,0.6666666666666667,0.9641421437263489,0.24365031719207764
0.7611454725265503,0.3576940894126892,0.4034513831138611,0.09610646963119507,0.5,1.2296758890151978,0.18399839103221893
0.6369152069091797,0.4468836188316345,0.19003158807754517,0.13924717903137207,0.33333333333333337,1.189919352531433,0.2540004849433899
0.7875266075134277,0.37300798296928406,0.4145186245441437,0.10675036907196045,0.33333333333333337,0.1528625637292862,0.20289188623428345
0.7529779672622681,0.4266921281814575,0.32628583908081055,0.12500305473804474,0.16666666666666663,0.9250584244728088,0.23448137938976288
0.4831122159957886,0.46593302488327026,0.01717919111251831,0.15907686948776245,0.5,0.2695530652999878,0.2854956388473511
0.6074286699295044,0.41605281829833984,0.19137585163116455,0.13140246272087097,0.6666666666666667,1.505941390991211,0.24315790832042694
0.4996548593044281,0.4976145625114441,0.002040296792984009,0.17459237575531006,0.5,1.5007151365280151,0.3030741810798645
0.5740141272544861,0.4955540597438812,0.07846006751060486,0.1611403375864029,0.6666666666666667,0.7964141964912415,0.2876220941543579
0.6263303756713867,0.4374184310436249,0.18891194462776184,0.13821294903755188,0.6666666666666667,1.053185224533081,0.24995701014995575
0.67257159948349,0.39525240659713745,0.27731919288635254,0.11922086775302887,0.33333333333333337,1.4560174942016602,0.2195902168750763
0.5961916446685791,0.4058879613876343,0.19030368328094482,0.12762504816055298,0.33333333333333337,1.2393760681152344,0.23457495868206024
0.6073247194290161,0.37098586559295654,0.23633885383605957,0.10949008911848068,0.6666666666666667,1.1886487007141113,0.20484933257102966
0.63787841796875,0.3626291751861572,0.2752492427825928,0.10599119961261749,0.33333333333333337,0.7200506925582886,0.19998201727867126
0.4737686812877655,0.43465790152549744,0.039110779762268066,0.1380482316017151,0.33333333333333337,0.9514578580856323,0.24998050928115845
0.7453190088272095,0.34268492460250854,0.4026340842247009,0.08184986561536789,0.16666666666666663,0.9171567559242249,0.15675713121891022
0.5962315201759338,0.2975933253765106,0.2986381947994232,0.08183781802654266,0.6666666666666667,1.3267265558242798,0.15217310190200806
0.7117635607719421,0.3320046067237854,0.37975895404815674,0.09037299454212189,0.0,1.0472705364227295,0.1644688993692398
0.8810016512870789,0.27364417910575867,0.6073574721813202,0.06940178573131561,0.5,1.2049939632415771,0.13103033602237701
0.7858256697654724,0.37869536876678467,0.40713030099868774,0.11046461760997772,0.33333333333333337,0.9190438985824585,0.1971019208431244
1.0256253480911255,0.31826114654541016,0.7073642015457153,0.07757788896560669,0.33333333333333337,1.1797003746032715,0.14597247540950775
1.0346581935882568,0.3857364058494568,0.6489217877388,0.10497477650642395,0.6666666666666667,1.1992636919021606,0.19007925689220428
0.9113107919692993,0.5017780065536499,0.4095327854156494,0.15678778290748596,0.33333333333333337,1.207599401473999,0.275125116109848
0.914076030254364,0.5114556550979614,0.4026203751564026,0.16885828971862793,0.6666666666666667,0.7644433379173279,0.2906784415245056
0.8982967138290405,0.5572840571403503,0.3410126566886902,0.18698087334632874,0.5,1.4904941320419312,0.31178170442581177
1.230700969696045,0.45940113067626953,0.7712998390197754,0.1279614120721817,0.5,1.1826330423355103,0.22917711734771729
1.1675277948379517,0.4538508355617523,0.7136769592761993,0.13880732655525208,0.33333333333333337,1.3223915100097656,0.24505135416984558
1.0369954109191895,0.5196352005004883,0.5173602104187012,0.15928424894809723,0.5,1.1126623153686523,0.28081369400024414
1.011878490447998,0.5112782716751099,0.5006002187728882,0.16768412292003632,0.33333333333333337,1.130563735961914,0.2913118600845337
1.271588921546936,0.4200044572353363,0.8515844643115997,0.10806238651275635,0.16666666666666663,1.1489111185073853,0.19928431510925293
0.8828849792480469,0.5469043850898743,0.3359805941581726,0.18919837474822998,0.6666666666666667,0.20546768605709076,0.31481385231018066
0.9737488627433777,0.5163252353668213,0.4574236273765564,0.1632876992225647,0.6666666666666667,0.9782353043556213,0.2787024974822998
0.8369203805923462,0.5266138911247253,0.31030648946762085,0.176214337348938,0.5,1.1811373233795166,0.301754891872406
0.5248205065727234,0.6172088980674744,-0.09238839149475098,0.23633067309856415,0.6666666666666667,1.1374645233154297,0.3744862973690033
1.1838105916976929,0.42445510625839233,0.7593554854393005,0.11310072243213654,0.16666666666666663,1.2266005277633667,0.20513038337230682
1.0549968481063843,0.4356935918331146,0.6193032562732697,0.12056126445531845,0.5,0.9254568815231323,0.21917901933193207
1.0830903053283691,0.42633113265037537,0.6567591726779938,0.11502939462661743,0.5,1.1204159259796143,0.21094346046447754
0.9105190634727478,0.4896114766597748,0.420907586812973,0.14899912476539612,0.5,0.3451331555843353,0.2626463770866394
0.9804131388664246,0.47429025173187256,0.506122887134552,0.1604730784893036,0.5,1.1150647401809692,0.269702285528183
1.0849796533584595,0.4514845013618469,0.6334951519966125,0.13200470805168152,0.0,0.4453968405723572,0.23483197391033173
0.884624719619751,0.5086252689361572,0.37599945068359375,0.15984411537647247,0.5,1.3697645664215088,0.27823445200920105
0.9971315264701843,0.44958481192588806,0.5475467145442963,0.12830102443695068,0.5,1.2785288095474243,0.22975540161132812
0.8191096186637878,0.5296686887741089,0.28944092988967896,0.17705997824668884,0.33333333333333337,0.776053249835968,0.29801249504089355
1.0518324375152588,0.4418160915374756,0.6100163459777832,0.12662522494792938,0.33333333333333337,0.979423999786377,0.22476845979690552
1.0451916456222534,0.4352892339229584,0.609902411699295,0.11736121773719788,0.5,1.3371702432632446,0.21453385055065155
0.7792660593986511,0.5369529724121094,0.24231308698654175,0.18041858077049255,0.6666666666666667,0.7870543003082275,0.30613040924072266
1.008228063583374,0.4921860098838806,0.5160420536994934,0.14899709820747375,0.33333333333333337,0.8156197667121887,0.2609802782535553
0.961424708366394,0.46940144896507263,0.4920232594013214,0.14052772521972656,0.6666666666666667,0.6511977314949036,0.2501031160354614
0.9122675657272339,0.4924609661102295,0.4198065996170044,0.15868115425109863,0.33333333333333337,1.3030153512954712,0.2725803852081299
0.8804194331169128,0.5076642036437988,0.372755229473114,0.1660425066947937,0.5,1.075358271598816,0.2814174294471741
0.9778635501861572,0.4944460093975067,0.4834175407886505,0.14449134469032288,0.16666666666666663,0.12378720194101334,0.2581026256084442
0.9953250885009766,0.47786659002304077,0.5174584984779358,0.13643765449523926,0.33333333333333337,1.0936380624771118,0.2453276365995407
0.6808733940124512,0.5905190110206604,0.09035438299179077,0.20735327899456024,0.5,0.8714379072189331,0.347569078207016
0.8453545570373535,0.519270122051239,0.3260844349861145,0.17475467920303345,0.33333333333333337,1.2925418615341187,0.3005557656288147
1.0430517196655273,0.4650827646255493,0.577968955039978,0.12785178422927856,0.5,1.1080266237258911,0.23153023421764374
1.1191762685775757,0.41422995924949646,0.7049463093280792,0.11141782999038696,0.5,1.1653106212615967,0.20329472422599792
1.1330770254135132,0.4058564603328705,0.7272205650806427,0.10617093741893768,0.5,0.9789063930511475,0.1940091848373413
0.9170583486557007,0.514599084854126,0.4024592638015747,0.15577855706214905,0.5,1.2820919752120972,0.27421462535858154
0.9368820190429688,0.5065018534660339,0.4303801655769348,0.15737681090831757,0.16666666666666663,1.2241947650909424,0.27311962842941284
1.156274437904358,0.4036221206188202,0.7526523172855377,0.10181500762701035,0.33333333333333337,0.9837172627449036,0.18874871730804443
0.8961894512176514,0.5246679186820984,0.371521532535553,0.16546469926834106,0.33333333333333337,0.6596464514732361,0.288224995136261
1.0113688707351685,0.44205087423324585,0.5693179965019226,0.131059929728508,0.5,0.7494623064994812,0.2306712567806244
0.9753229022026062,0.47636839747428894,0.49895450472831726,0.15190152823925018,0.16666666666666663,0.6272795796394348,0.26297426223754883
1.0749900341033936,0.4615822732448578,0.6134077608585358,0.12537524104118347,0.33333333333333337,0.855794370174408,0.22820115089416504
1.1619653701782227,0.4183340072631836,0.7436313629150391,0.10892876982688904,0.16666666666666663,0.3636253774166107,0.19898955523967743
1.0556836128234863,0.440857470035553,0.6148261427879333,0.12800633907318115,0.16666666666666663,0.7048941850662231,0.22760586440563202
0.9820308685302734,0.4662485122680664,0.515782356262207,0.1375415027141571,0.33333333333333337,0.6784231662750244,0.24553506076335907
1.029405117034912,0.4338724613189697,0.5955326557159424,0.12154495716094971,0.5,0.28671953082084656,0.21985618770122528
1.0260679721832275,0.5110279321670532,0.5150400400161743,0.1885518729686737,0.33333333333333337,0.5923125147819519,0.34559136629104614
1.140652060508728,0.37119001150131226,0.7694620490074158,0.11322090029716492,0.0,0.2291364222764969,0.222035214304924
0.9411513805389404,0.4159621000289917,0.5251892805099487,0.12773215770721436,0.16666666666666663,0.09842629730701447,0.25201642513275146
1.0532946586608887,0.3738621175289154,0.6794325411319733,0.10891564935445786,0.16666666666666663,0.9565992951393127,0.21888718008995056
0.8980706930160522,0.4572932720184326,0.44077742099761963,0.14491906762123108,0.0,1.195449709892273,0.28742730617523193
0.8712482452392578,0.48627352714538574,0.38497471809387207,0.15929482877254486,0.16666666666666663,0.9591653943061829,0.30426666140556335
0.8231186270713806,0.5186891555786133,0.30442947149276733,0.17073431611061096,0.16666666666666663,1.403511643409729,0.3314787745475769
0.776753306388855,0.5231262445449829,0.25362706184387207,0.1732988804578781,0.33333333333333337,1.40041983127594,0.3343743681907654
0.8207058906555176,0.537151575088501,0.2835543155670166,0.1774529218673706,0.33333333333333337,1.0279088020324707,0.3447614312171936
0.7700303792953491,0.554099977016449,0.21593040227890015,0.1836848109960556,0.33333333333333337,1.1181190013885498,0.35540342330932617
0.5437687635421753,0.5932224988937378,-0.0494537353515625,0.20415186882019043,0.8333333333333334,1.1868760585784912,0.3852267265319824
0.6102347373962402,0.5376315116882324,0.07260322570800781,0.18018388748168945,0.16666666666666663,0.5138621926307678,0.3398151099681854
0.5956865549087524,0.5320607423782349,0.06362581253051758,0.17366397380828857,0.5,0.6133361458778381,0.3345715403556824
0.6707128286361694,0.5064892768859863,0.1642235517501831,0.1678820252418518,0.16666666666666663,0.9263454079627991,0.31104618310928345
0.5550781488418579,0.4796709418296814,0.07540720701217651,0.14265400171279907,0.5,1.0624825954437256,0.27568233013153076
0.5210542678833008,0.4653773009777069,0.05567696690559387,0.14350321888923645,0.33333333333333337,0.47530728578567505,0.2655723989009857
0.7415336966514587,0.4351876974105835,0.30634599924087524,0.13438557088375092,0.5,0.6967180967330933,0.24434301257133484
0.7868419885635376,0.4472358822822571,0.3396061062812805,0.1612791270017624,0.5,0.2421564906835556,0.2720680832862854
1.48973548412323,0.3751460909843445,1.1145893931388855,0.13658268749713898,0.33333333333333337,0.5549283623695374,0.22775790095329285
1.2402088642120361,0.6004734039306641,0.6397354602813721,0.2511650323867798,0.6666666666666667,0.3725162148475647,0.3997797667980194
1.6562025547027588,0.3456161618232727,1.310586392879486,0.11615076661109924,0.5,0.8962901830673218,0.23088650405406952
0.8233770132064819,0.6989706754684448,0.12440633773803711,0.2997817397117615,0.6666666666666667,0.9389639496803284,0.5463744401931763
1.3475377559661865,0.41275256872177124,0.9347851872444153,0.14863520860671997,0.5,0.6172852516174316,0.282692015171051
0.8912343978881836,0.5829212665557861,0.30831313133239746,0.2440967559814453,0.5,0.7898335456848145,0.4144247770309448
1.2477868795394897,0.5030237436294556,0.7447631359100342,0.16714797914028168,0.5,0.36924007534980774,0.3524695634841919
1.2288596630096436,0.41635748744010925,0.8125021755695343,0.128989577293396,0.5,0.4286586046218872,0.27359145879745483
0.916279673576355,0.6033697128295898,0.31290996074676514,0.2221285104751587,0.6666666666666667,0.7093217372894287,0.4399070143699646
1.2066609859466553,0.4075867533683777,0.7990742325782776,0.11850666999816895,0.6666666666666667,0.40650254487991333,0.25739407539367676
1.0550713539123535,0.38105273246765137,0.6740186214447021,0.1164449006319046,0.33333333333333337,0.27943775057792664,0.24613600969314575
0.7847051024436951,0.5162148475646973,0.2684902548789978,0.19415318965911865,0.5,0.8916391730308533,0.36626923084259033
0.9989902377128601,0.3638489246368408,0.6351413130760193,0.10299690812826157,0.6666666666666667,1.1103132963180542,0.2209743708372116
1.1928757429122925,0.3798759877681732,0.8129997551441193,0.09981837868690491,0.33333333333333337,0.7240293025970459,0.21713876724243164
1.198556900024414,0.26807916164398193,0.9304777383804321,0.06836669147014618,0.33333333333333337,1.0425108671188354,0.1456252634525299
1.1227328777313232,0.3283795714378357,0.7943533062934875,0.09288879483938217,0.5,0.8372566103935242,0.1865140199661255
1.225420594215393,0.21642369031906128,1.0089969038963318,0.05246218293905258,0.5,0.7422834634780884,0.11392839252948761
1.2029742002487183,0.318505197763443,0.8844690024852753,0.09164445102214813,0.5,0.4883105158805847,0.19219665229320526
1.108327031135559,0.29253506660461426,0.8157919645309448,0.08609606325626373,0.5,0.7559913992881775,0.16880421340465546
0.8838576078414917,0.3810294568538666,0.5028281509876251,0.11309259384870529,0.16666666666666663,0.9850584268569946,0.2233564704656601
1.0247292518615723,0.3078848719596863,0.716844379901886,0.09769522398710251,0.6666666666666667,0.6829999685287476,0.18538372218608856
0.8793675303459167,0.388051837682724,0.49131569266319275,0.12283295392990112,0.6666666666666667,0.7157703042030334,0.2396748960018158
0.9146876335144043,0.49237918853759766,0.42230844497680664,0.1501748412847519,0.16666666666666663,0.7972914576530457,0.2966831922531128
0.8828738927841187,0.345981240272522,0.5368926525115967,0.11713019013404846,0.6666666666666667,0.14039267599582672,0.2035931795835495
1.0937237739562988,0.3980567455291748,0.695667028427124,0.12802241742610931,0.33333333333333337,0.8517553210258484,0.23866751790046692
0.9801706075668335,0.401427686214447,0.5787429213523865,0.13735361397266388,0.5,0.9228019714355469,0.2423447072505951
0.7234853506088257,0.42593178153038025,0.29755356907844543,0.1532849371433258,0.6666666666666667,1.3778916597366333,0.2762710452079773
0.722282350063324,0.4806476831436157,0.24163466691970825,0.16148033738136292,0.5,1.160365104675293,0.3034801185131073
0.7309467196464539,0.45919644832611084,0.271750271320343,0.1509762555360794,0.5,0.8513866066932678,0.29163429141044617
0.8765603303909302,0.5239109992980957,0.3526493310928345,0.1797545850276947,0.33333333333333337,1.0004628896713257,0.3325400650501251
0.8209438323974609,0.430459201335907,0.39048463106155396,0.13810382783412933,0.5,0.6653943657875061,0.2708733379840851
0.9038242697715759,0.39883169531822205,0.5049925744533539,0.12614184617996216,0.5,0.2892788052558899,0.24913808703422546
0.9195701479911804,0.3742017149925232,0.5453684329986572,0.14686523377895355,0.6666666666666667,0.2447562962770462,0.260519802570343
0.7224320769309998,0.4862902760505676,0.23614180088043213,0.18780753016471863,0.6666666666666667,0.7900006175041199,0.3240424692630768
0.8936395645141602,0.498269647359848,0.39536991715431213,0.1962880790233612,0.5,1.3860925436019897,0.33915719389915466
1.2049317359924316,0.3678174912929535,0.8371142446994781,0.15090076625347137,0.6666666666666667,1.5365984439849854,0.26410356163978577
0.7682892680168152,0.5392743945121765,0.22901487350463867,0.20905691385269165,0.6666666666666667,1.107779860496521,0.3553938865661621
0.985055148601532,0.5630370378494263,0.4220181107521057,0.200111985206604,0.5,1.180297613143921,0.3456924557685852
1.0080199241638184,0.5096534490585327,0.49836647510528564,0.17613890767097473,0.33333333333333337,1.2225359678268433,0.3368555009365082
1.035093069076538,0.4959820508956909,0.5391110181808472,0.18172232806682587,0.33333333333333337,1.306919813156128,0.3424355983734131
0.9351911544799805,0.520885169506073,0.41430598497390747,0.19564267992973328,0.5,1.1627748012542725,0.35948479175567627
1.0738253593444824,0.44051846861839294,0.6333068907260895,0.15559285879135132,0.5,1.39358389377594,0.2957375645637512
0.975813627243042,0.6016937494277954,0.3741198778152466,0.22129598259925842,0.33333333333333337,0.9336029887199402,0.40081340074539185
0.9456771612167358,0.4991496205329895,0.44652754068374634,0.17277781665325165,0.33333333333333337,1.1530882120132446,0.3369877338409424
0.8740744590759277,0.487506628036499,0.3865678310394287,0.15942129492759705,0.6666666666666667,1.0864211320877075,0.30833864212036133
0.9955300688743591,0.4475553035736084,0.5479747653007507,0.13088832795619965,0.16666666666666663,1.3103152513504028,0.25462743639945984
0.9220191240310669,0.3550410270690918,0.5669780969619751,0.12492106854915619,0.33333333333333337,0.7713836431503296,0.2222730815410614
0.7448335886001587,0.4203053414821625,0.3245282471179962,0.1467019021511078,0.6666666666666667,0.929323673248291,0.25118350982666016
0.6525675058364868,0.4115612208843231,0.2410062849521637,0.1554831862449646,0.5,0.7758497595787048,0.28966233134269714
0.5644757747650146,0.365681529045105,0.19879424571990967,0.12727044522762299,0.16666666666666663,1.0651190280914307,0.2199762761592865
0.6619211435317993,0.4116245210170746,0.25029662251472473,0.12893621623516083,0.16666666666666663,0.23976397514343262,0.2545115649700165
0.6241598129272461,0.47990652918815613,0.14425328373908997,0.16372525691986084,0.6666666666666667,1.2433784008026123,0.3071078360080719
0.6115481853485107,0.4630286395549774,0.14851954579353333,0.14283277094364166,0.5,0.8597557544708252,0.27690836787223816
0.6758983135223389,0.44051942229270935,0.23537889122962952,0.1366788148880005,0.33333333333333337,0.6356315612792969,0.26943790912628174
0.6506515741348267,0.4548940658569336,0.19575750827789307,0.14116275310516357,0.16666666666666663,0.6657899618148804,0.2794305086135864
0.6268948912620544,0.4691562056541443,0.15773868560791016,0.13896770775318146,0.5,0.6962501406669617,0.2767593562602997
0.5952990055084229,0.49688467383384705,0.0984143316745758,0.15090054273605347,0.8333333333333334,0.18167032301425934,0.30060240626335144
0.5516384840011597,0.4951472878456116,0.056491196155548096,0.1572980135679245,0.5,0.7664175629615784,0.3017672002315521
0.6506209373474121,0.4348294138908386,0.2157915234565735,0.1308058500289917,0.33333333333333337,1.2476356029510498,0.2514100670814514
0.6457850337028503,0.5236080884933472,0.12217694520950317,0.1615438461303711,0.16666666666666663,0.2630269229412079,0.3111497163772583
0.7373060584068298,0.4713432192802429,0.2659628391265869,0.134553000330925,0.33333333333333337,0.3166281282901764,0.26539885997772217
0.5425013899803162,0.5038229823112488,0.03867840766906738,0.16116094589233398,0.5,0.9645897150039673,0.29894083738327026
0.9277860522270203,0.42075762152671814,0.5070284307003021,0.116108737885952,0.33333333333333337,0.914411187171936,0.22579459846019745
0.8457045555114746,0.4679673910140991,0.3777371644973755,0.13729199767112732,0.5,1.2225685119628906,0.25136798620224
0.8883106112480164,0.4369350075721741,0.4513756036758423,0.13632094860076904,0.5,0.9330580234527588,0.2388266921043396
0.8773626685142517,0.4262509346008301,0.45111173391342163,0.14780770242214203,0.33333333333333337,1.102426528930664,0.23154687881469727
0.9146831035614014,0.4304436445236206,0.48423945903778076,0.136628195643425,0.5,1.1932079792022705,0.22264015674591064
0.7942308783531189,0.4910285472869873,0.3032023310661316,0.15943270921707153,0.6666666666666667,0.9927583932876587,0.25325506925582886
0.9511334300041199,0.4560728073120117,0.49506062269210815,0.14583954215049744,0.5,0.37848836183547974,0.23795345425605774
1.1114622354507446,0.4241427183151245,0.6873195171356201,0.12243407964706421,0.5,0.9931056499481201,0.21661439538002014
0.8755125999450684,0.4563409984111786,0.41917160153388977,0.14230719208717346,0.6666666666666667,0.8905564546585083,0.2347312867641449
0.9676728248596191,0.4415018558502197,0.5261709690093994,0.13281507790088654,0.16666666666666663,1.1203832626342773,0.22955739498138428
0.921064019203186,0.4388218820095062,0.4822421371936798,0.13212871551513672,0.33333333333333337,0.975626528263092,0.22902505099773407
1.036314845085144,0.3764365315437317,0.6598783135414124,0.10795538127422333,0.5,1.0756990909576416,0.1917370855808258
0.9299650192260742,0.3985241651535034,0.5314408540725708,0.11506925523281097,0.33333333333333337,1.3005764484405518,0.2028188705444336
0.9851593375205994,0.3717784285545349,0.6133809089660645,0.10914375633001328,0.6666666666666667,0.9572828412055969,0.1924562156200409
0.7445735931396484,0.4342166781425476,0.31035691499710083,0.13619957864284515,0.8333333333333334,1.1946728229522705,0.22749826312065125
0.6606912612915039,0.4585314393043518,0.2021598219871521,0.1406579613685608,0.6666666666666667,1.0076862573623657,0.2419305145740509
0.7451521754264832,0.43546852469444275,0.3096836507320404,0.13586381077766418,0.8333333333333334,0.7472594976425171,0.2274501621723175
0.7980429530143738,0.46608635783195496,0.3319565951824188,0.14829769730567932,0.33333333333333337,0.2679508626461029,0.25440192222595215
0.591072142124176,0.4908439517021179,0.1002281904220581,0.15652072429656982,0.6666666666666667,0.9697343707084656,0.2684805393218994
0.9358543753623962,0.39025431871414185,0.5456000566482544,0.1078914925456047,0.33333333333333337,1.5073752403259277,0.19392582774162292
0.6782703399658203,0.4346614480018616,0.24360889196395874,0.1274961531162262,0.8333333333333334,1.2464505434036255,0.22569012641906738
0.7654246091842651,0.39692801237106323,0.3684965968132019,0.10948982834815979,0.5,1.2470005750656128,0.19818854331970215
0.880272388458252,0.40479427576065063,0.4754781126976013,0.11499600857496262,0.33333333333333337,1.3287668228149414,0.20464470982551575
1.0692212581634521,0.2941678464412689,0.7750534117221832,0.07055707275867462,0.6666666666666667,0.9478804469108582,0.13319659233093262
0.7810093760490417,0.42545756697654724,0.3555518090724945,0.13200965523719788,0.6666666666666667,1.1724672317504883,0.2259179800748825
0.6328997611999512,0.5119792819023132,0.12092047929763794,0.17822477221488953,0.6666666666666667,1.0621217489242554,0.27765458822250366
1.013744831085205,0.33988747000694275,0.6738573610782623,0.08490895479917526,0.6666666666666667,0.9001463055610657,0.15802374482154846
0.7015475034713745,0.49106931686401367,0.21047818660736084,0.1577969342470169,0.16666666666666663,1.0671226978302002,0.2582169473171234
0.7969242334365845,0.43799877166748047,0.358925461769104,0.13194085657596588,0.6666666666666667,0.9672542810440063,0.22543269395828247
0.9491197466850281,0.40869683027267456,0.5404229164123535,0.1156047135591507,0.0,1.001570463180542,0.20606887340545654
0.9186009168624878,0.3807339668273926,0.5378669500350952,0.10314243286848068,0.6666666666666667,0.9667139053344727,0.18533822894096375
0.9166431427001953,0.3745732307434082,0.5420699119567871,0.10231494903564453,0.33333333333333337,1.1065515279769897,0.18304328620433807
0.7545679807662964,0.46042436361312866,0.2941436171531677,0.1415840983390808,0.6666666666666667,1.404162049293518,0.24604174494743347
0.9862512946128845,0.367297500371933,0.6189537942409515,0.10047131031751633,0.5,0.9451821446418762,0.18000428378582
0.9577319025993347,0.42144227027893066,0.536289632320404,0.1234152615070343,0.16666666666666663,0.8141653537750244,0.2186935544013977
0.785359263420105,0.4330737590789795,0.3522855043411255,0.129868745803833,0.6666666666666667,1.2707103490829468,0.22198081016540527
0.8711721301078796,0.4299285411834717,0.44124358892440796,0.12512028217315674,0.5,0.6966651678085327,0.2221277356147766
0.8848466873168945,0.3728231191635132,0.5120235681533813,0.10099777579307556,0.6666666666666667,0.9226803779602051,0.18152624368667603
1.1016731262207031,0.30259960889816284,0.7990735173225403,0.07072776556015015,0.33333333333333337,1.5621354579925537,0.13426190614700317
0.8745236396789551,0.41305011510849,0.4614735245704651,0.11938589811325073,0.33333333333333337,0.8066049218177795,0.2118934839963913
0.820004940032959,0.40394723415374756,0.4160577058792114,0.11660098284482956,0.5,1.1652463674545288,0.2091311663389206
0.9309543371200562,0.3842371702194214,0.5467171669006348,0.10760645568370819,0.5,0.6757416725158691,0.19668757915496826
0.9170699119567871,0.39637240767478943,0.5206975042819977,0.10911443829536438,0.16666666666666663,1.0373905897140503,0.19797109067440033
1.042915940284729,0.32467830181121826,0.7182376384735107,0.07776854932308197,0.6666666666666667,0.930776059627533,0.14714893698692322
0.9865374565124512,0.35429686307907104,0.6322405934333801,0.09443101286888123,0.5,1.0041714906692505,0.17123208940029144
1.0757808685302734,0.3334430158138275,0.7423378527164459,0.08599385619163513,0.5,0.7390644550323486,0.15823514759540558
0.518612265586853,0.5564522743225098,-0.03784000873565674,0.1898469179868698,0.5,0.9026079773902893,0.30265724658966064
0.8480410575866699,0.4109273850917816,0.4371136724948883,0.12044890969991684,0.33333333333333337,1.5507069826126099,0.20745134353637695
0.584680438041687,0.47755730152130127,0.10712313652038574,0.1491870880126953,1.0,1.1603279113769531,0.2527674436569214
0.5154054164886475,0.5116552710533142,0.003750145435333252,0.1707301139831543,0.8333333333333334,1.2926182746887207,0.28024935722351074
0.9795635938644409,0.3797212243080139,0.599842369556427,0.10483159869909286,0.33333333333333337,1.0988367795944214,0.19189906120300293
0.9767823219299316,0.35045164823532104,0.6263306736946106,0.08913462609052658,0.33333333333333337,1.0817534923553467,0.1645916849374771
0.9319872856140137,0.3955114781856537,0.53647580742836,0.11006954312324524,0.33333333333333337,1.1285423040390015,0.19764690101146698
1.0509408712387085,0.31602218747138977,0.7349186837673187,0.07817824184894562,0.5,1.0922269821166992,0.14667469263076782
0.7388623952865601,0.4615917205810547,0.27727067470550537,0.14259210228919983,0.5,0.957115113735199,0.24213556945323944
0.8253418207168579,0.41171807050704956,0.41362375020980835,0.11639855802059174,0.33333333333333337,1.1700845956802368,0.20954780280590057
0.7173849940299988,0.4885983467102051,0.2287866473197937,0.1562713086605072,0.33333333333333337,1.0240434408187866,0.26330214738845825
0.7812714576721191,0.4212467670440674,0.36002469062805176,0.12754324078559875,0.6666666666666667,1.028309941291809,0.22002166509628296
0.699048638343811,0.4242202639579773,0.27482837438583374,0.12298282980918884,0.6666666666666667,0.9244986772537231,0.21790367364883423
0.7913763523101807,0.4365348815917969,0.3548414707183838,0.13133198022842407,0.5,0.2682279944419861,0.2260444164276123
1.014803409576416,0.3397216796875,0.675081729888916,0.08426220715045929,0.33333333333333337,0.6820735931396484,0.1572389006614685
1.0003786087036133,0.36158615350723267,0.6387924551963806,0.09592869132757187,0.5,0.28806573152542114,0.1740565299987793
0.8306988477706909,0.408026784658432,0.4226720631122589,0.1174648329615593,0.5,1.0737122297286987,0.2065446674823761
0.8518921732902527,0.4325438141822815,0.4193483591079712,0.1272142231464386,0.5,0.6838275790214539,0.2255854308605194
0.7985547780990601,0.41523289680480957,0.3833218812942505,0.12294381856918335,0.5,1.04274320602417,0.21917834877967834
0.8843065500259399,0.40845605731010437,0.47585049271583557,0.11352969706058502,0.33333333333333337,1.1560063362121582,0.20293009281158447
0.8956522941589355,0.39924857020378113,0.4964037239551544,0.1128387302160263,0.6666666666666667,0.9139791131019592,0.19929376244544983
0.9533705711364746,0.37035688757896423,0.5830136835575104,0.10431619733572006,0.6666666666666667,0.971203625202179,0.18412397801876068
0.9011580348014832,0.3728589415550232,0.52829909324646,0.10314403474330902,0.5,0.849536120891571,0.18389594554901123
0.8214664459228516,0.43241947889328003,0.38904696702957153,0.1287303864955902,0.5,1.1188257932662964,0.22145724296569824
0.9512761831283569,0.37026095390319824,0.5810152292251587,0.10185402631759644,0.5,1.0384529829025269,0.18602415919303894
0.8827152252197266,0.41987985372543335,0.4628353714942932,0.12677276134490967,0.33333333333333337,0.6990892291069031,0.22695045173168182
0.9513830542564392,0.3806908130645752,0.570692241191864,0.10467448085546494,0.33333333333333337,0.6829713582992554,0.19140392541885376
1.044661283493042,0.3466513156890869,0.6980099678039551,0.08881866186857224,0.16666666666666663,0.9555285573005676,0.16334399580955505
1.0448524951934814,0.34635859727859497,0.6984938979148865,0.09169016778469086,0.5,1.0682246685028076,0.16688668727874756
0.8221067786216736,0.41312453150749207,0.4089822471141815,0.12045158445835114,0.5,1.0291125774383545,0.20947405695915222
0.6877603530883789,0.4722883105278015,0.2154720425605774,0.15536940097808838,0.8333333333333334,1.3045785427093506,0.247175931930542
1.0651850700378418,0.3231238126754761,0.7420612573623657,0.08194556087255478,0.33333333333333337,0.7117109894752502,0.15226224064826965
0.8198329210281372,0.4081540107727051,0.41167891025543213,0.11773434281349182,0.6666666666666667,0.8087581396102905,0.20522460341453552
0.668981671333313,0.4508269727230072,0.2181546986103058,0.13882841169834137,0.6666666666666667,1.0652403831481934,0.23305246233940125
0.8886572122573853,0.3936312794685364,0.4950259327888489,0.11468961834907532,0.33333333333333337,0.9740349650382996,0.20055162906646729
0.9699601531028748,0.3919229507446289,0.5780372023582458,0.10752823948860168,0.33333333333333337,1.4850437641143799,0.19425074756145477
0.7592588663101196,0.46220535039901733,0.2970535159111023,0.14567020535469055,0.33333333333333337,0.8233655691146851,0.2514510154724121
0.9649296998977661,0.3586658835411072,0.6062638163566589,0.09144037216901779,0.33333333333333337,1.4470270872116089,0.16948723793029785
0.7743853330612183,0.4434677064418793,0.330917626619339,0.1340828537940979,0.5,1.12240469455719,0.227870911359787
0.9606218338012695,0.36918771266937256,0.591434121131897,0.09719734638929367,0.5,1.3805015087127686,0.1786843240261078
0.8894848823547363,0.3718341290950775,0.5176507532596588,0.1039106473326683,0.5,1.2163770198822021,0.1848093718290329
0.9575634002685547,0.6243920922279358,0.3331713080406189,0.25220149755477905,0.16666666666666663,0.9422778487205505,0.44895410537719727
0.7543935775756836,0.6317169666290283,0.12267661094665527,0.2516912817955017,0.33333333333333337,0.8102768063545227,0.442995548248291
1.0725849866867065,0.44075459241867065,0.6318303942680359,0.15883925557136536,0.33333333333333337,0.3423646092414856,0.2900466322898865
0.9105488657951355,0.6402843594551086,0.27026450634002686,0.24735870957374573,0.33333333333333337,0.9907720685005188,0.4492790699005127
0.8295122981071472,0.626548171043396,0.20296412706375122,0.240986630320549,0.33333333333333337,1.0888265371322632,0.43237921595573425
1.0630830526351929,0.4678618907928467,0.5952211618423462,0.15851151943206787,0.5,0.793660581111908,0.31544792652130127
0.6730504035949707,0.6227959394454956,0.0502544641494751,0.24928328394889832,0.6666666666666667,0.3398601710796356,0.45414113998413086
1.0539100170135498,0.510257363319397,0.5436526536941528,0.18234330415725708,0.33333333333333337,0.7416635155677795,0.36853766441345215
1.024903655052185,0.4846489131450653,0.5402547419071198,0.17995457351207733,0.5,0.9132587313652039,0.35492056608200073
0.8811852335929871,0.5357948541641235,0.3453903794288635,0.2058400809764862,0.5,0.9984106421470642,0.3999026417732239
0.7963752746582031,0.5266925096511841,0.26968276500701904,0.2103891372680664,0.6666666666666667,1.436275601387024,0.40770167112350464
1.0378942489624023,0.4449136257171631,0.5929806232452393,0.16935138404369354,0.6666666666666667,0.9456298351287842,0.3483346104621887
0.9364868402481079,0.44407814741134644,0.4924086928367615,0.17650216817855835,0.33333333333333337,0.8985056281089783,0.35764917731285095
0.9181980490684509,0.44583964347839355,0.4723584055900574,0.16991016268730164,0.6666666666666667,0.9376708269119263,0.3478594720363617
0.9144454002380371,0.44906386733055115,0.46538153290748596,0.1611180305480957,0.5,0.8621103167533875,0.3324955701828003
1.1193480491638184,0.378274530172348,0.7410735189914703,0.12320424616336823,0.5,0.6729615330696106,0.2635011076927185
1.1238195896148682,0.3946051001548767,0.7292144894599915,0.12677542865276337,0.33333333333333337,0.4775886535644531,0.26250192523002625
0.9360489845275879,0.4162724018096924,0.5197765827178955,0.12799537181854248,0.33333333333333337,0.7997686266899109,0.25858578085899353
0.8994318842887878,0.4910796284675598,0.408352255821228,0.14752931892871857,0.33333333333333337,0.804857611656189,0.29048973321914673
0.5728499293327332,0.5038091540336609,0.06904077529907227,0.16885684430599213,0.6666666666666667,0.6039941906929016,0.31527453660964966
0.9365405440330505,0.4019193649291992,0.5346211791038513,0.1133861094713211,0.6666666666666667,0.8334486484527588,0.21579287946224213
1.6308954954147339,0.3869895935058594,1.2439059019088745,0.14645391702651978,0.16666666666666663,0.5670722126960754,0.3004342317581177
1.4524929523468018,0.3878963589668274,1.0645965933799744,0.14356845617294312,0.16666666666666663,1.0464450120925903,0.2970653176307678
1.4151065349578857,0.38364309072494507,1.0314634442329407,0.15546122193336487,0.5,1.1634137630462646,0.2999929189682007
1.099923849105835,0.4841177463531494,0.6158061027526855,0.20150229334831238,0.16666666666666663,1.0825272798538208,0.3994661569595337
1.073879361152649,0.45287570357322693,0.621003657579422,0.1963939666748047,0.5,0.7400815486907959,0.3822770118713379
1.2314001321792603,0.362802118062973,0.8685980141162872,0.13131417334079742,0.33333333333333337,0.9794707298278809,0.2759578824043274
1.0611265897750854,0.4018065929412842,0.6593199968338013,0.1441461443901062,0.16666666666666663,0.6381622552871704,0.2971392869949341
1.1475777626037598,0.3594537675380707,0.7881239950656891,0.12540730834007263,0.33333333333333337,0.6403204202651978,0.2569401264190674
1.0886266231536865,0.38294538855552673,0.7056812345981598,0.1257893145084381,0.5,0.3225405812263489,0.25655442476272583
0.8800148367881775,0.36918962001800537,0.5108252167701721,0.12513244152069092,0.33333333333333337,1.0793269872665405,0.24747566878795624
0.49588245153427124,0.49133551120758057,0.004546940326690674,0.18708781898021698,0.5,1.3770278692245483,0.34103676676750183
0.8331875801086426,0.37357085943222046,0.4596167206764221,0.13245385885238647,0.0,1.0355218648910522,0.2542988657951355
0.882453203201294,0.42374953627586365,0.4587036669254303,0.14346081018447876,0.5,0.6863121390342712,0.2813047170639038
0.6544000506401062,0.50115966796875,0.1532403826713562,0.1836656779050827,0.5,1.118496060371399,0.34611475467681885
0.7424329519271851,0.5198469161987305,0.2225860357284546,0.17890962958335876,0.6666666666666667,0.7018203735351562,0.3455994129180908
0.6889218688011169,0.5832890868186951,0.10563278198242188,0.20324155688285828,0.33333333333333337,0.29588356614112854,0.3926514983177185
0.8079063296318054,0.5620622038841248,0.24584412574768066,0.19061747193336487,0.5,1.3472117185592651,0.3704858720302582
0.6857869029045105,0.5940639972686768,0.09172290563583374,0.20250293612480164,0.6666666666666667,0.5423434972763062,0.3956407904624939
0.8795434832572937,0.5779922008514404,0.30155128240585327,0.19027122855186462,0.6666666666666667,,0.3749890923500061
0.9208904504776001,0.5415015816688538,0.37938886880874634,0.1796811819076538,0.16666666666666663,,0.3429563641548157
0.7609410285949707,0.5239585041999817,0.236982524394989,0.1840226650238037,0.5,,0.33214640617370605
0.8528110384941101,0.5319901704788208,0.3208208680152893,0.17056608200073242,0.33333333333333337,,0.3230424225330353
0.8920629024505615,0.51446533203125,0.3775975704193115,0.17148852348327637,0.16666666666666663,,0.32013267278671265
0.9511727094650269,0.4970012605190277,0.45417144894599915,0.14874693751335144,0.33333333333333337,,0.27904829382896423
0.7690503597259521,0.5348135232925415,0.23423683643341064,0.16590118408203125,0.6666666666666667,,0.3059258460998535
0.8075115084648132,0.5023713707923889,0.3051401376724243,0.14358513057231903,0.5,,0.2697855234146118
0.3864781856536865,0.5519411563873291,-0.16546297073364258,0.1689860224723816,0.6666666666666667,,0.3083312511444092
0.6401014924049377,0.47314828634262085,0.1669532060623169,0.1275656819343567,0.5,,0.2398720681667328


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/symm_kl_30/attn_ent/GraphMaskExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
2.2071709632873535,2.2285144329071045,-0.021343469619750977,0.7996867895126343,0.16666666666666663,2.2360680103302,0.8597792387008667
2.248772621154785,2.2577366828918457,-0.008964061737060547,0.8400816321372986,1.0,2.4494898319244385,0.8973311185836792
2.2750179767608643,2.2714507579803467,0.003567218780517578,0.8576052188873291,0.0,2.4494898319244385,0.9108802080154419
2.281215190887451,2.286867141723633,-0.005651950836181641,0.8762164115905762,1.0,2.4494898319244385,0.9260586500167847
2.288238286972046,2.2992005348205566,-0.010962247848510742,0.8876718282699585,0.0,1.7320507764816284,0.9375521540641785
2.3135275840759277,2.2967212200164795,0.016806364059448242,0.8876427412033081,0.5,1.7320507764816284,0.9378563761711121
2.332784414291382,2.3112735748291016,0.021510839462280273,0.8961889743804932,1.0,2.2360680103302,0.947588324546814
2.352505683898926,2.35176944732666,0.000736236572265625,0.9168248176574707,0.16666666666666663,1.7320507764816284,0.9670672416687012
2.396279811859131,2.3760457038879395,0.020234107971191406,0.9239329099655151,0.33333333333333337,1.4142135381698608,0.9743782877922058
2.407358169555664,2.412489891052246,-0.005131721496582031,0.939383864402771,0.0,1.4142135381698608,0.9852232336997986
2.4260764122009277,2.4135870933532715,0.01248931884765625,0.9373687505722046,0.33333333333333337,2.0,0.985498309135437
2.3909597396850586,2.404932975769043,-0.013973236083984375,0.9389583468437195,1.0,2.4494898319244385,0.9860100746154785
2.338064193725586,2.3472461700439453,-0.009181976318359375,0.929084300994873,0.0,2.4494898319244385,0.9795502424240112
2.2800538539886475,2.289388656616211,-0.009334802627563477,0.9181720018386841,1.0,2.2360680103302,0.9702364206314087
2.282687187194824,2.2701523303985596,0.012534856796264648,0.9144303202629089,0.16666666666666663,1.0,0.9643604159355164
2.2760009765625,2.2704882621765137,0.005512714385986328,0.9234703779220581,0.0,2.4494898319244385,0.9675674438476562
2.2151951789855957,2.22202730178833,-0.006832122802734375,0.912195086479187,1.0,2.2360680103302,0.9592189192771912
2.163458824157715,2.1555609703063965,0.00789785385131836,0.8780174255371094,0.16666666666666663,2.2360680103302,0.9351016879081726
2.134800910949707,2.130596160888672,0.004204750061035156,0.8539983034133911,1.0,2.2360680103302,0.9095219969749451
2.124305248260498,2.1073081493377686,0.016997098922729492,0.8226323127746582,0.16666666666666663,1.4142135381698608,0.8681361079216003
2.096238374710083,2.1185684204101562,-0.022330045700073242,0.8168903589248657,0.16666666666666663,2.2360680103302,0.859463095664978
2.110372543334961,2.0840182304382324,0.026354312896728516,0.7900127172470093,1.0,2.2360680103302,0.8335897326469421
2.1002156734466553,2.109292507171631,-0.009076833724975586,0.7806710004806519,0.16666666666666663,1.0,0.8425666689872742
2.1353211402893066,2.127781391143799,0.0075397491455078125,0.7585362195968628,0.0,0.0,0.8203568458557129
2.186328887939453,2.186708927154541,-0.0003800392150878906,0.7673499584197998,0.0,2.4494898319244385,0.8222919702529907
2.223358631134033,2.2146289348602295,0.008729696273803711,0.7588889002799988,1.0,0.0,0.8059822916984558
2.269434928894043,2.2756285667419434,-0.006193637847900391,0.7688693404197693,1.0,0.0,0.8110176920890808
2.355443000793457,2.3582496643066406,-0.0028066635131835938,0.7894175052642822,1.0,0.0,0.8333491683006287
2.4107418060302734,2.400930881500244,0.009810924530029297,0.7990312576293945,1.0,2.0,0.8440393805503845
2.4393367767333984,2.4431118965148926,-0.0037751197814941406,0.8219269514083862,0.33333333333333337,1.4142135381698608,0.8727463483810425
2.477161407470703,2.481806993484497,-0.004645586013793945,0.8465687036514282,0.0,1.0,0.8970540761947632
2.4973649978637695,2.496967077255249,0.0003979206085205078,0.8578115701675415,0.16666666666666663,1.0,0.9079608917236328
2.4917969703674316,2.493128538131714,-0.0013315677642822266,0.8651810884475708,0.0,1.4142135381698608,0.9151818752288818
2.4800333976745605,2.477818489074707,0.0022149085998535156,0.8635545969009399,0.33333333333333337,2.0,0.9113125801086426
2.4588401317596436,2.4617514610290527,-0.0029113292694091797,0.8667327165603638,1.0,2.2360680103302,0.9153212308883667
2.436250925064087,2.440345048904419,-0.004094123840332031,0.8629435896873474,0.16666666666666663,2.2360680103302,0.9107086062431335
2.4101920127868652,2.4107394218444824,-0.0005474090576171875,0.8531078696250916,1.0,2.2360680103302,0.897195041179657
2.3638429641723633,2.365891456604004,-0.002048492431640625,0.840488851070404,0.16666666666666663,2.2360680103302,0.8856439590454102
2.311429977416992,2.3151159286499023,-0.0036859512329101562,0.8245657682418823,1.0,2.4494898319244385,0.8668500781059265
2.2599854469299316,2.258333683013916,0.001651763916015625,0.8033838272094727,0.0,0.0,0.8393669128417969
2.1810147762298584,2.1819000244140625,-0.0008852481842041016,0.7810835838317871,0.0,2.4494898319244385,0.8190473318099976
2.108201265335083,2.1100409030914307,-0.0018396377563476562,0.7625913619995117,1.0,1.7320507764816284,0.8015634417533875
2.072439670562744,2.083874225616455,-0.011434555053710938,0.7453207969665527,0.5,1.7320507764816284,0.7865926623344421
2.0866823196411133,2.0720136165618896,0.014668703079223633,0.7463333010673523,1.0,2.2360680103302,0.7887541651725769
2.078688621520996,2.0791831016540527,-0.0004944801330566406,0.7342593669891357,0.16666666666666663,2.2360680103302,0.7777518033981323
2.048614740371704,2.0675048828125,-0.0188901424407959,0.7330135107040405,1.0,2.2360680103302,0.777258574962616
2.0397777557373047,2.044490337371826,-0.004712581634521484,0.7267162203788757,0.16666666666666663,2.2360680103302,0.7688133716583252
2.02877140045166,2.0396976470947266,-0.010926246643066406,0.733456015586853,1.0,1.7320507764816284,0.7750388979911804
2.041908025741577,2.0530428886413574,-0.011134862899780273,0.7276238203048706,0.5,1.7320507764816284,0.7686398029327393
2.0791921615600586,2.0757036209106445,0.0034885406494140625,0.7265480756759644,1.0,0.0,0.7681521773338318
2.11429762840271,2.116245746612549,-0.0019481182098388672,0.7482805252075195,1.0,2.4494898319244385,0.7973470687866211
2.1391761302948,2.15494441986084,-0.01576828956604004,0.7794141173362732,0.0,2.4494898319244385,0.8371562957763672
2.175366163253784,2.1857919692993164,-0.010425806045532227,0.795017421245575,1.0,2.0,0.8568064570426941
2.2065508365631104,2.2067747116088867,-0.0002238750457763672,0.7991284132003784,0.33333333333333337,1.4142135381698608,0.860888659954071
2.236912488937378,2.2268259525299072,0.010086536407470703,0.811235785484314,0.33333333333333337,1.4142135381698608,0.8712326884269714
2.259963035583496,2.2658767700195312,-0.005913734436035156,0.8277429938316345,0.33333333333333337,1.7320507764816284,0.8851425051689148
1.5303634405136108,1.5325673818588257,-0.0022039413452148438,0.507717490196228,0.16666666666666663,2.0,0.5412803888320923
1.525537371635437,1.5215680599212646,0.003969311714172363,0.5100612044334412,0.33333333333333337,2.2360680103302,0.5513640642166138
1.5398930311203003,1.5391011238098145,0.0007919073104858398,0.5175741910934448,1.0,2.2360680103302,0.5685087442398071
1.5687029361724854,1.5591208934783936,0.009582042694091797,0.5272120237350464,0.16666666666666663,2.2360680103302,0.594591498374939
1.5981225967407227,1.5899193286895752,0.008203268051147461,0.5430487394332886,1.0,1.4142135381698608,0.630351185798645
1.6319435834884644,1.638525366783142,-0.006581783294677734,0.5602836608886719,0.16666666666666663,1.0,0.6622902154922485
1.680105209350586,1.6891276836395264,-0.00902247428894043,0.5804838538169861,0.16666666666666663,1.7320507764816284,0.6977509260177612
1.7419594526290894,1.729437232017517,0.012522220611572266,0.6046618819236755,0.33333333333333337,2.2360680103302,0.7401896715164185
1.7681607007980347,1.784705400466919,-0.016544699668884277,0.621954619884491,0.16666666666666663,0.0,0.7627353072166443
1.845609426498413,1.8594605922698975,-0.013851165771484375,0.6517921686172485,1.0,0.0,0.8041262626647949
1.951803207397461,1.9774879217147827,-0.025684714317321777,0.6923636794090271,1.0,2.0,0.8496130704879761
2.1031458377838135,2.0948688983917236,0.008276939392089844,0.7325488924980164,1.0,1.4142135381698608,0.8831758499145508
2.204416275024414,2.2181835174560547,-0.013767242431640625,0.7665743827819824,0.33333333333333337,2.0,0.9039062261581421
2.277416706085205,2.298738956451416,-0.021322250366210938,0.7826258540153503,0.33333333333333337,2.2360680103302,0.9022786617279053
2.3376216888427734,2.3359315395355225,0.0016901493072509766,0.7911249995231628,1.0,2.2360680103302,0.892343282699585
2.395237922668457,2.3999745845794678,-0.004736661911010742,0.8059362173080444,0.16666666666666663,0.0,0.8888031840324402
2.449909210205078,2.4305009841918945,0.019408226013183594,0.8149296045303345,1.0,2.4494898319244385,0.8837661147117615
2.477555513381958,2.4815261363983154,-0.003970623016357422,0.8314248323440552,1.0,2.4494898319244385,0.8916988372802734
2.525865077972412,2.5313122272491455,-0.0054471492767333984,0.8394407033920288,0.0,0.0,0.8889164924621582
2.5831775665283203,2.6005756855010986,-0.01739811897277832,0.863074779510498,1.0,2.2360680103302,0.9100284576416016
2.6494393348693848,2.6509275436401367,-0.0014882087707519531,0.8877634406089783,1.0,1.0,0.9327864646911621
2.71804141998291,2.7170283794403076,0.001013040542602539,0.9113947749137878,0.16666666666666663,1.4142135381698608,0.9515986442565918
2.786602020263672,2.7858591079711914,0.0007429122924804688,0.934921383857727,0.33333333333333337,1.4142135381698608,0.968724250793457
2.8214728832244873,2.83817458152771,-0.016701698303222656,0.9557881355285645,0.33333333333333337,1.0,0.9825137853622437
2.852776288986206,2.8625450134277344,-0.00976872444152832,0.9693753123283386,0.0,2.2360680103302,0.990196704864502
2.862316131591797,2.8683087825775146,-0.0059926509857177734,0.9762687683105469,0.16666666666666663,0.0,0.9934238195419312
2.83766508102417,2.8564250469207764,-0.018759965896606445,0.9785958528518677,1.0,2.4494898319244385,0.9946284294128418
2.823324203491211,2.8234260082244873,-0.00010180473327636719,0.9791032671928406,1.0,2.4494898319244385,0.9953152537345886
2.8004369735717773,2.7861697673797607,0.014267206192016602,0.9769434332847595,0.0,0.0,0.994948148727417
2.7629077434539795,2.76102352142334,0.0018842220306396484,0.9783419966697693,1.0,0.0,0.9961338043212891
2.737030029296875,2.7217326164245605,0.015297412872314453,0.975272536277771,1.0,0.0,0.9956216812133789
2.7216365337371826,2.6639087200164795,0.057727813720703125,0.9693941473960876,1.0,0.0,0.9942046403884888
2.6274428367614746,2.6545941829681396,-0.02715134620666504,0.9684872627258301,1.0,2.2360680103302,0.9940557479858398
2.5777316093444824,2.604609489440918,-0.026877880096435547,0.9592142105102539,1.0,1.0,0.990667462348938
2.5454955101013184,2.549410581588745,-0.003915071487426758,0.9484595656394958,0.16666666666666663,2.4494898319244385,0.9854156374931335
2.523618221282959,2.494807243347168,0.028810977935791016,0.9348925352096558,0.0,0.0,0.9767355918884277
2.4822731018066406,2.461559295654297,0.02071380615234375,0.9247502088546753,1.0,2.4494898319244385,0.9689596891403198
2.4573254585266113,2.4224441051483154,0.0348813533782959,0.9143927097320557,1.0,1.0,0.9608262777328491
2.4209342002868652,2.4274098873138428,-0.006475687026977539,0.9217212200164795,0.0,1.4142135381698608,0.9670934677124023
2.4119043350219727,2.444213390350342,-0.03230905532836914,0.9355772733688354,0.16666666666666663,2.2360680103302,0.977131724357605
2.4362823963165283,2.4457156658172607,-0.009433269500732422,0.9386112093925476,0.16666666666666663,0.0,0.9786912798881531
2.4729466438293457,2.444304943084717,0.028641700744628906,0.942652702331543,1.0,1.0,0.9808995723724365
2.4836344718933105,2.4813127517700195,0.0023217201232910156,0.9558053016662598,1.0,1.7320507764816284,0.9882588386535645
2.528383731842041,2.5009243488311768,0.027459383010864258,0.9618374705314636,0.8333333333333334,1.4142135381698608,0.991309404373169
2.5813512802124023,2.526914596557617,0.054436683654785156,0.9682878851890564,0.33333333333333337,2.4494898319244385,0.9941555857658386
2.6094233989715576,2.582796812057495,0.0266265869140625,0.9783088564872742,0.0,1.4142135381698608,0.9972469806671143
2.6330795288085938,2.6529107093811035,-0.019831180572509766,0.985384464263916,1.0,1.4142135381698608,0.9988492727279663
2.693795680999756,2.6782946586608887,0.015501022338867188,0.9865249395370483,0.6666666666666667,0.0,0.9991883635520935
2.7165725231170654,2.7105188369750977,0.0060536861419677734,0.9883394241333008,1.0,1.4142135381698608,0.9993914365768433
2.743593215942383,2.7065558433532715,0.03703737258911133,0.9870220422744751,1.0,1.4142135381698608,0.9992756247520447
2.715665340423584,2.734957218170166,-0.01929187774658203,0.9878149032592773,0.6666666666666667,1.7320507764816284,0.9993714690208435
2.7037246227264404,2.752897024154663,-0.049172401428222656,0.9876240491867065,1.0,1.7320507764816284,0.9993505477905273
2.7264342308044434,2.712005615234375,0.01442861557006836,0.9805469512939453,0.5,2.4494898319244385,0.9980375170707703
2.6931304931640625,2.692460060119629,0.0006704330444335938,0.9721153974533081,1.0,0.0,0.9958102107048035
2.645963668823242,2.6591506004333496,-0.013186931610107422,0.9661241769790649,0.0,1.4142135381698608,0.9937496185302734
2.596118450164795,2.6110353469848633,-0.01491689682006836,0.9587256908416748,0.0,1.7320507764816284,0.9904404878616333
2.556227207183838,2.5423851013183594,0.013842105865478516,0.9469882249832153,0.33333333333333337,2.2360680103302,0.9832541942596436
2.4984869956970215,2.5093460083007812,-0.010859012603759766,0.9470056295394897,0.16666666666666663,2.4494898319244385,0.9819914102554321
2.483950138092041,2.484924077987671,-0.0009739398956298828,0.9421002268791199,1.0,2.4494898319244385,0.9787620306015015
2.4726712703704834,2.499661445617676,-0.026990175247192383,0.9587187767028809,0.0,0.0,0.9870525598526001
2.499173164367676,2.48978853225708,0.009384632110595703,0.9581503868103027,1.0,0.0,0.9865743517875671
1.628056526184082,1.6357488632202148,-0.0076923370361328125,0.8607468008995056,1.0,2.2360680103302,0.9375633001327515
1.6336621046066284,1.6254467964172363,0.00821530818939209,0.8326971530914307,1.0,2.2360680103302,0.9206735491752625
1.6349194049835205,1.62942636013031,0.005493044853210449,0.816107451915741,1.0,2.4494898319244385,0.9069913625717163
1.635260820388794,1.6320381164550781,0.0032227039337158203,0.8040205240249634,0.16666666666666663,2.4494898319244385,0.8985484838485718
1.631218671798706,1.6339120864868164,-0.0026934146881103516,0.7885040044784546,1.0,2.4494898319244385,0.8843228220939636
1.6261276006698608,1.6303083896636963,-0.004180788993835449,0.7789508700370789,0.0,2.4494898319244385,0.877330482006073
1.619625449180603,1.62066650390625,-0.0010410547256469727,0.7523951530456543,1.0,0.0,0.8529218435287476
1.6067962646484375,1.6091493368148804,-0.002353072166442871,0.7415157556533813,0.0,0.0,0.8421754837036133
1.5981061458587646,1.5947117805480957,0.0033943653106689453,0.7203009128570557,1.0,0.0,0.8199397921562195
1.5810664892196655,1.585506796836853,-0.0044403076171875,0.6916424632072449,1.0,0.0,0.7872028350830078
1.5543429851531982,1.5554078817367554,-0.001064896583557129,0.6690278053283691,1.0,0.0,0.757449746131897
1.5263526439666748,1.5249919891357422,0.0013606548309326172,0.6481881141662598,1.0,2.0,0.727608859539032
1.499350905418396,1.4974230527877808,0.0019278526306152344,0.6357065439224243,1.0,1.0,0.7039656639099121
1.4711389541625977,1.4712613821029663,-0.00012242794036865234,0.6217741966247559,1.0,0.0,0.6848642230033875
1.4715025424957275,1.469594955444336,0.0019075870513916016,0.6244086027145386,0.33333333333333337,1.4142135381698608,0.6854231357574463
1.5015910863876343,1.506079912185669,-0.004488825798034668,0.6321389675140381,0.16666666666666663,1.4142135381698608,0.6934891939163208
1.5293569564819336,1.5441288948059082,-0.01477193832397461,0.6485874652862549,0.16666666666666663,1.4142135381698608,0.7102519869804382
1.579276442527771,1.5852632522583008,-0.005986809730529785,0.6570110321044922,0.16666666666666663,1.0,0.722597599029541
1.6172337532043457,1.6175273656845093,-0.0002936124801635742,0.6716791391372681,0.16666666666666663,1.4142135381698608,0.7413625717163086
1.6374869346618652,1.652993083000183,-0.015506148338317871,0.6864666938781738,0.5,2.4494898319244385,0.757358729839325
1.6882617473602295,1.6807060241699219,0.007555723190307617,0.6933061480522156,0.33333333333333337,0.0,0.76617830991745
1.725318193435669,1.7260923385620117,-0.0007741451263427734,0.714164137840271,0.0,0.0,0.7879495620727539
1.7717962265014648,1.774400234222412,-0.0026040077209472656,0.7321962118148804,1.0,2.0,0.8070212602615356
1.8165521621704102,1.8198528289794922,-0.0033006668090820312,0.7529529333114624,1.0,2.0,0.8261083960533142
1.8522529602050781,1.8634675741195679,-0.011214613914489746,0.7699704170227051,1.0,1.4142135381698608,0.8414435386657715
1.8861026763916016,1.892133116722107,-0.006030440330505371,0.7865184545516968,0.33333333333333337,1.4142135381698608,0.8585225939750671
1.9339278936386108,1.9304063320159912,0.003521561622619629,0.8036845922470093,1.0,0.0,0.8752695918083191
1.9753750562667847,1.968457579612732,0.006917476654052734,0.8228986263275146,0.6666666666666667,0.0,0.8935034275054932
1.987052321434021,1.9899523258209229,-0.0029000043869018555,0.8304640650749207,1.0,2.2360680103302,0.9023891687393188
2.0093274116516113,2.002148389816284,0.0071790218353271484,0.8298807144165039,1.0,1.0,0.9028829336166382
2.022307872772217,2.013756275177002,0.008551597595214844,0.8294793963432312,1.0,1.0,0.9046003222465515
2.028933048248291,2.0166308879852295,0.012302160263061523,0.8234090805053711,0.16666666666666663,2.2360680103302,0.9018368721008301
2.01550555229187,2.02897047996521,-0.013464927673339844,0.8185428977012634,0.0,1.7320507764816284,0.8997089266777039
2.0229787826538086,2.0161490440368652,0.006829738616943359,0.8063477277755737,0.16666666666666663,2.0,0.8890622854232788
2.021932363510132,2.0251598358154297,-0.0032274723052978516,0.8030831217765808,1.0,1.7320507764816284,0.8879600763320923
2.0239741802215576,2.045029401779175,-0.021055221557617188,0.8050881624221802,0.5,1.0,0.8921941518783569
2.0468411445617676,2.055276870727539,-0.008435726165771484,0.8007922172546387,0.16666666666666663,2.2360680103302,0.8904051780700684
2.0844802856445312,2.069087028503418,0.015393257141113281,0.7991153001785278,0.33333333333333337,0.0,0.8896872401237488
2.100680112838745,2.0990092754364014,0.00167083740234375,0.8003661036491394,0.16666666666666663,0.0,0.8928946852684021
2.0964953899383545,2.1025924682617188,-0.006097078323364258,0.7859529256820679,1.0,2.2360680103302,0.8826886415481567
2.0898704528808594,2.084808349609375,0.005062103271484375,0.7686238288879395,1.0,2.2360680103302,0.8662728071212769
2.0701546669006348,2.079507350921631,-0.009352684020996094,0.7583984136581421,1.0,2.0,0.8609408140182495
2.0826401710510254,2.084780216217041,-0.002140045166015625,0.7547227740287781,0.16666666666666663,1.7320507764816284,0.8616611361503601
2.1205332279205322,2.107339382171631,0.013193845748901367,0.7646206617355347,1.0,1.7320507764816284,0.8730231523513794
2.145433187484741,2.1468892097473145,-0.0014560222625732422,0.7822802066802979,0.33333333333333337,0.0,0.8906511068344116
2.1728086471557617,2.187950372695923,-0.015141725540161133,0.8016961812973022,0.5,1.7320507764816284,0.9064868688583374
2.2108652591705322,2.201446533203125,0.009418725967407227,0.8008562922477722,0.0,1.7320507764816284,0.9058071970939636
2.215690851211548,2.2409133911132812,-0.0252225399017334,0.8079437017440796,0.0,0.0,0.9104458689689636
2.258934736251831,2.243429660797119,0.015505075454711914,0.8098688125610352,0.5,2.4494898319244385,0.9113702774047852
2.277656078338623,2.2687346935272217,0.008921384811401367,0.8221609592437744,1.0,2.4494898319244385,0.9197291135787964
2.2930238246917725,2.295605421066284,-0.0025815963745117188,0.8248226046562195,1.0,0.0,0.9186077117919922
1.68951416015625,1.7120050191879272,-0.022490859031677246,0.6708753108978271,1.0,0.0,0.7292115688323975
1.6761335134506226,1.7204277515411377,-0.04429423809051514,0.6754180788993835,0.0,2.2360680103302,0.7080357074737549
1.8437659740447998,1.8236308097839355,0.020135164260864258,0.7593430280685425,1.0,2.2360680103302,0.8096698522567749
1.8908498287200928,1.8906428813934326,0.00020694732666015625,0.8431273698806763,1.0,2.2360680103302,0.9005686044692993
1.9222369194030762,1.9053676128387451,0.016869306564331055,0.8689305186271667,1.0,2.2360680103302,0.9208316802978516
1.9246070384979248,1.9345979690551758,-0.009990930557250977,0.8912844657897949,0.16666666666666663,0.0,0.9382609128952026
1.9333231449127197,1.9274572134017944,0.005865931510925293,0.8998832702636719,1.0,0.0,0.9451149702072144
1.9159553050994873,1.9206304550170898,-0.004675149917602539,0.8943427801132202,0.16666666666666663,2.2360680103302,0.9399773478507996
1.9129903316497803,1.9102849960327148,0.0027053356170654297,0.880448579788208,1.0,2.2360680103302,0.9274198412895203
1.9070065021514893,1.9075372219085693,-0.0005307197570800781,0.8787877559661865,1.0,0.0,0.9277982115745544
1.9076513051986694,1.903904676437378,0.003746628761291504,0.8614364862442017,1.0,0.0,0.9121136665344238
1.899188756942749,1.909991979598999,-0.01080322265625,0.8616523742675781,0.16666666666666663,2.0,0.9146422147750854
1.9011852741241455,1.9056363105773926,-0.00445103645324707,0.8462993502616882,1.0,2.0,0.8999881744384766
1.9229204654693604,1.8915386199951172,0.031381845474243164,0.8355209827423096,1.0,2.2360680103302,0.8899486064910889
1.9120372533798218,1.9244437217712402,-0.012406468391418457,0.8445957899093628,1.0,2.2360680103302,0.9002546668052673
1.937233328819275,1.934311866760254,0.002921462059020996,0.8424879908561707,0.33333333333333337,2.0,0.8975250720977783
1.948857069015503,1.9525353908538818,-0.0036783218383789062,0.8481797575950623,1.0,2.0,0.9024168252944946
1.9702342748641968,1.9610097408294678,0.009224534034729004,0.8566927909851074,0.16666666666666663,2.2360680103302,0.911038875579834
1.9819148778915405,1.9753388166427612,0.006576061248779297,0.8602433204650879,1.0,2.2360680103302,0.9141035079956055
1.9886500835418701,1.990708351135254,-0.002058267593383789,0.866258978843689,0.33333333333333337,0.0,0.9192047119140625
1.9973902702331543,2.000993490219116,-0.003603219985961914,0.8732918500900269,1.0,2.2360680103302,0.9268996119499207
2.0086307525634766,1.998680591583252,0.00995016098022461,0.878363847732544,0.16666666666666663,2.2360680103302,0.9338886141777039
2.0050272941589355,2.00032639503479,0.004700899124145508,0.8891212344169617,1.0,0.0,0.9457475543022156
1.9992094039916992,1.9972003698349,0.0020090341567993164,0.8822721242904663,1.0,1.7320507764816284,0.9417542815208435
1.9940351247787476,1.984954595565796,0.00908052921295166,0.8800007700920105,0.16666666666666663,1.7320507764816284,0.9425450563430786
1.9546210765838623,1.9827640056610107,-0.028142929077148438,0.8733237981796265,1.0,2.4494898319244385,0.9378863573074341
1.9340620040893555,1.943405032157898,-0.00934302806854248,0.8677193522453308,1.0,0.0,0.9373582601547241
1.8951196670532227,1.8992923498153687,-0.004172682762145996,0.8498457670211792,0.5,2.2360680103302,0.9263638257980347
1.845869779586792,1.8594425916671753,-0.0135728120803833,0.839659571647644,0.0,2.2360680103302,0.9200305938720703
1.7959089279174805,1.8127679824829102,-0.016859054565429688,0.8191856145858765,1.0,2.2360680103302,0.9046086072921753
1.7448382377624512,1.7547401189804077,-0.009901881217956543,0.7935972213745117,1.0,1.0,0.8844447135925293
1.6802434921264648,1.692429542541504,-0.012186050415039062,0.7498221397399902,0.16666666666666663,2.4494898319244385,0.8446817398071289
1.6082921028137207,1.6229861974716187,-0.01469409465789795,0.7216862440109253,1.0,2.0,0.8185922503471375
1.544657588005066,1.5317871570587158,0.012870430946350098,0.6638192534446716,0.16666666666666663,2.0,0.7581790685653687
1.4717977046966553,1.453084945678711,0.018712759017944336,0.6229305267333984,0.0,2.4494898319244385,0.7113102674484253
1.3866348266601562,1.3923152685165405,-0.005680441856384277,0.5931298136711121,1.0,2.4494898319244385,0.6742182970046997
1.329071044921875,1.3169472217559814,0.012123823165893555,0.5558892488479614,0.33333333333333337,0.0,0.6281009912490845
1.2690269947052002,1.2584383487701416,0.010588645935058594,0.5325404405593872,1.0,0.0,0.5984925031661987
1.213924765586853,1.2114399671554565,0.0024847984313964844,0.5180723667144775,0.0,0.0,0.5805666446685791
1.1702539920806885,1.1659002304077148,0.004353761672973633,0.5046302080154419,1.0,1.7320507764816284,0.5653543472290039
1.1349990367889404,1.131846308708191,0.0031527280807495117,0.4919852614402771,1.0,1.7320507764816284,0.5530446767807007
1.1032919883728027,1.0986098051071167,0.004682183265686035,0.482820600271225,1.0,2.2360680103302,0.5451116561889648
1.0809167623519897,1.0696767568588257,0.011240005493164062,0.47659969329833984,1.0,1.7320507764816284,0.5413087606430054
1.0384796857833862,1.0577430725097656,-0.019263386726379395,0.46983814239501953,0.5,2.0,0.5386512279510498
1.0185916423797607,1.0287426710128784,-0.010151028633117676,0.46147093176841736,1.0,2.2360680103302,0.5334476232528687
1.0065914392471313,1.0215058326721191,-0.014914393424987793,0.4598380923271179,0.16666666666666663,2.2360680103302,0.5349817276000977
0.9774246215820312,1.0382871627807617,-0.06086254119873047,0.46361953020095825,0.33333333333333337,1.7320507764816284,0.5407245755195618
0.9748303294181824,1.0257136821746826,-0.050883352756500244,0.462394118309021,1.0,1.7320507764816284,0.5399059653282166
1.0122888088226318,0.9720742106437683,0.040214598178863525,0.4555090367794037,0.16666666666666663,1.7320507764816284,0.533959686756134
0.9860440492630005,0.9799830317497253,0.0060610175132751465,0.45699378848075867,1.0,1.4142135381698608,0.5377185940742493
0.9866935610771179,0.9599350690841675,0.02675849199295044,0.4519217908382416,0.5,2.2360680103302,0.5344195365905762
0.9435954093933105,0.9800023436546326,-0.03640693426132202,0.4537334442138672,1.0,0.0,0.540691614151001
0.9688343405723572,0.9332537651062012,0.035580575466156006,0.4454430341720581,0.5,0.0,0.5358604788780212
0.9283167719841003,0.9521796107292175,-0.023862838745117188,0.44989967346191406,0.16666666666666663,0.0,0.5470415949821472
0.9311715364456177,0.9227312803268433,0.008440256118774414,0.4346577525138855,1.0,2.2360680103302,0.5325396060943604
0.9059209823608398,0.9319665431976318,-0.026045560836791992,0.4346485137939453,1.0,2.2360680103302,0.5367520451545715
0.9465281963348389,0.8855733275413513,0.06095486879348755,0.42936667799949646,1.0,0.0,0.5365392565727234
0.9289590716362,0.8948952555656433,0.03406381607055664,0.4287639856338501,1.0,0.0,0.5396287441253662
0.9026387929916382,0.9126080274581909,-0.009969234466552734,0.4346368908882141,0.16666666666666663,2.2360680103302,0.5504273772239685
0.9079129695892334,0.9153265357017517,-0.0074135661125183105,0.44578632712364197,1.0,1.4142135381698608,0.5607699751853943
0.9234380125999451,0.9171382784843445,0.006299734115600586,0.4653615951538086,1.0,2.2360680103302,0.5721279978752136
0.966312050819397,0.9847225546836853,-0.01841050386428833,0.5072424411773682,1.0,0.0,0.6031101942062378
1.051550269126892,1.099731206893921,-0.04818093776702881,0.5656774640083313,0.16666666666666663,2.2360680103302,0.6405291557312012
1.1172688007354736,1.1302571296691895,-0.01298832893371582,0.580237627029419,0.16666666666666663,2.2360680103302,0.6422933340072632
1.1858056783676147,1.1887670755386353,-0.002961397171020508,0.6115195155143738,1.0,1.7320507764816284,0.6631556749343872
1.3210335969924927,1.3079235553741455,0.013110041618347168,0.6459774374961853,1.0,1.7320507764816284,0.6955307722091675
1.4917714595794678,1.4923795461654663,-0.0006080865859985352,0.6940273642539978,0.16666666666666663,2.4494898319244385,0.7436742186546326
1.7089617252349854,1.7014579772949219,0.0075037479400634766,0.7739962935447693,1.0,0.0,0.8332120776176453
1.8523778915405273,1.8411827087402344,0.011195182800292969,0.8276141881942749,0.5,2.4494898319244385,0.8863593935966492
1.911759376525879,1.9209779500961304,-0.009218573570251465,0.8636369705200195,0.0,1.4142135381698608,0.919761061668396
1.913968801498413,1.9311633110046387,-0.017194509506225586,0.886124312877655,1.0,1.4142135381698608,0.9393894076347351
1.9089891910552979,1.9005030393600464,0.008486151695251465,0.8585823774337769,1.0,2.0,0.9166913032531738
1.874875545501709,1.8717836141586304,0.0030919313430786133,0.8472680449485779,0.0,0.0,0.9083837270736694
1.831364631652832,1.8290777206420898,0.0022869110107421875,0.8274142742156982,0.33333333333333337,2.2360680103302,0.8923563957214355
1.7727125883102417,1.7724554538726807,0.00025713443756103516,0.8015692234039307,0.33333333333333337,2.2360680103302,0.870600700378418
1.7012723684310913,1.6952037811279297,0.006068587303161621,0.7688753604888916,1.0,1.0,0.8410812616348267
1.605591058731079,1.6158978939056396,-0.010306835174560547,0.7268377542495728,1.0,1.0,0.7992953658103943
1.5501235723495483,1.546783447265625,0.00334012508392334,0.7129567861557007,0.16666666666666663,2.0,0.7861849069595337
1.5014985799789429,1.5007508993148804,0.0007476806640625,0.7109392881393433,1.0,1.4142135381698608,0.7903246879577637
1.4583629369735718,1.4475133419036865,0.010849595069885254,0.7027937173843384,0.8333333333333334,2.4494898319244385,0.7851170897483826
1.4079337120056152,1.417891025543213,-0.009957313537597656,0.6915902495384216,1.0,2.0,0.7757586240768433
1.389777660369873,1.3914544582366943,-0.001676797866821289,0.6958360075950623,0.33333333333333337,2.0,0.7852239608764648
1.38449227809906,1.3859636783599854,-0.001471400260925293,0.6966142058372498,0.0,0.0,0.7863475680351257
1.3797852993011475,1.3868497610092163,-0.007064461708068848,0.6938806772232056,1.0,1.7320507764816284,0.7817728519439697
1.3907134532928467,1.3781160116195679,0.012597441673278809,0.6991564035415649,0.33333333333333337,1.7320507764816284,0.7864722013473511
1.3910000324249268,1.384137511253357,0.006862521171569824,0.7005453109741211,1.0,0.0,0.7881393432617188
1.3973262310028076,1.3877363204956055,0.009589910507202148,0.709429919719696,1.0,2.2360680103302,0.7992266416549683
1.4035428762435913,1.3889782428741455,0.0145646333694458,0.7078741788864136,0.5,2.2360680103302,0.7944844961166382
1.3998429775238037,1.4052891731262207,-0.005446195602416992,0.7059082984924316,1.0,0.0,0.7929549217224121
1.4096921682357788,1.4034340381622314,0.006258130073547363,0.7070935964584351,1.0,0.0,0.7925515174865723
1.4126813411712646,1.407698631286621,0.004982709884643555,0.7072337865829468,0.16666666666666663,2.2360680103302,0.7922257781028748
1.416408896446228,1.4121761322021484,0.00423276424407959,0.7126598358154297,1.0,2.2360680103302,0.8001495599746704
1.4208550453186035,1.410840392112732,0.010014653205871582,0.7278894186019897,1.0,0.0,0.821629524230957
1.4140703678131104,1.4224090576171875,-0.008338689804077148,0.7123516798019409,1.0,2.2360680103302,0.8006393313407898
1.4173998832702637,1.4214800596237183,-0.00408017635345459,0.7139606475830078,0.16666666666666663,2.2360680103302,0.8027443885803223
1.4260470867156982,1.4128822088241577,0.013164877891540527,0.7116305232048035,1.0,2.2360680103302,0.7979205846786499
1.4201624393463135,1.418546438217163,0.0016160011291503906,0.720860481262207,1.0,2.2360680103302,0.812926173210144
1.4244197607040405,1.415217638015747,0.009202122688293457,0.713533341884613,0.16666666666666663,2.0,0.8016111254692078
1.4208897352218628,1.4164546728134155,0.004435062408447266,0.708984375,1.0,2.0,0.796040415763855
1.4213104248046875,1.4168765544891357,0.004433870315551758,0.7089471817016602,0.16666666666666663,0.0,0.7957614660263062
1.4208288192749023,1.416356086730957,0.0044727325439453125,0.7099554538726807,1.0,2.4494898319244385,0.7977498769760132
1.4210689067840576,1.4162667989730835,0.004802107810974121,0.7156550884246826,0.33333333333333337,2.4494898319244385,0.8058233261108398
1.4173552989959717,1.4196428060531616,-0.0022875070571899414,0.7086989879608154,1.0,2.2360680103302,0.7965264320373535
1.4237079620361328,1.412210464477539,0.01149749755859375,0.7135323882102966,1.0,1.4142135381698608,0.802165687084198
1.4218066930770874,1.4138224124908447,0.007984280586242676,0.7167193293571472,0.0,2.0,0.8076350688934326
1.4135984182357788,1.422928810119629,-0.009330391883850098,0.7083538770675659,1.0,1.7320507764816284,0.7967516779899597
1.4273414611816406,1.408623218536377,0.018718242645263672,0.7160826921463013,0.16666666666666663,0.0,0.805307149887085
1.4185384511947632,1.4182208776474,0.00031757354736328125,0.7093042731285095,0.16666666666666663,0.0,0.797391414642334
1.4138643741607666,1.4215333461761475,-0.007668972015380859,0.7104101181030273,0.5,0.0,0.799984335899353
1.4116809368133545,1.4257066249847412,-0.014025688171386719,0.7106388807296753,1.0,2.0,0.8004252910614014
1.41715407371521,1.4155242443084717,0.0016298294067382812,0.7092613577842712,1.0,1.7320507764816284,0.7962729930877686
1.4169166088104248,1.4217746257781982,-0.0048580169677734375,0.7092736959457397,1.0,2.2360680103302,0.7972897291183472
1.4147405624389648,1.4241960048675537,-0.009455442428588867,0.7100075483322144,1.0,2.2360680103302,0.798970103263855
1.4118260145187378,1.4265336990356445,-0.014707684516906738,0.7132064700126648,0.33333333333333337,1.7320507764816284,0.8041253089904785
1.4131543636322021,1.4248592853546143,-0.01170492172241211,0.7037259936332703,0.5,0.0,0.7900705337524414
1.4265234470367432,1.4129213094711304,0.013602137565612793,0.7126170992851257,0.33333333333333337,0.0,0.8000998497009277
1.4172070026397705,1.42133367061615,-0.0041266679763793945,0.7088476419448853,0.5,0.0,0.7960245609283447
1.4148280620574951,1.4249910116195679,-0.010162949562072754,0.7080583572387695,1.0,0.0,0.7955349683761597
1.4148216247558594,1.4260538816452026,-0.011232256889343262,0.7108138799667358,1.0,0.0,0.7999567985534668
1.4242286682128906,1.416835069656372,0.007393598556518555,0.7170786261558533,1.0,0.0,0.8073083162307739
1.4237966537475586,1.417441725730896,0.006354928016662598,0.7132593989372253,1.0,0.0,0.801886260509491
1.4225208759307861,1.4187687635421753,0.00375211238861084,0.7118015289306641,1.0,0.0,0.8000186681747437
1.4159886837005615,1.4250056743621826,-0.009016990661621094,0.7097794413566589,1.0,1.4142135381698608,0.7980031967163086
1.422764539718628,1.417859435081482,0.004905104637145996,0.7159497141838074,1.0,1.4142135381698608,0.8061106204986572
1.4210319519042969,1.4197912216186523,0.0012407302856445312,0.7098678350448608,1.0,2.2360680103302,0.7971145510673523
1.4216697216033936,1.4198297262191772,0.0018399953842163086,0.7139036059379578,1.0,1.0,0.8031623363494873
1.4234471321105957,1.4157257080078125,0.007721424102783203,0.7045971751213074,0.6666666666666667,1.0,0.7888308763504028
1.4215607643127441,1.416975498199463,0.00458526611328125,0.709923267364502,1.0,2.2360680103302,0.7976102232933044
1.4225130081176758,1.41842782497406,0.004085183143615723,0.7184962630271912,0.16666666666666663,2.2360680103302,0.8096940517425537
1.4191854000091553,1.4217032194137573,-0.0025178194046020508,0.7164901494979858,0.0,2.2360680103302,0.8072847127914429
1.4189555644989014,1.4221971035003662,-0.0032415390014648438,0.7087393999099731,0.16666666666666663,0.0,0.7960877418518066
1.417551875114441,1.4222925901412964,-0.004740715026855469,0.7190208435058594,1.0,0.0,0.8113896250724792
1.4240974187850952,1.4161758422851562,0.007921576499938965,0.7139756083488464,0.16666666666666663,2.0,0.8025068044662476
1.4252471923828125,1.414018988609314,0.011228203773498535,0.7123537063598633,1.0,1.7320507764816284,0.8004415035247803
1.4256160259246826,1.4153831005096436,0.010232925415039062,0.7149826884269714,1.0,2.2360680103302,0.8039268255233765
1.4186694622039795,1.4202897548675537,-0.0016202926635742188,0.711410403251648,1.0,2.2360680103302,0.8003946542739868
1.4197990894317627,1.4214134216308594,-0.0016143321990966797,0.7133018374443054,0.33333333333333337,2.2360680103302,0.8026372194290161
1.423567533493042,1.4176154136657715,0.005952119827270508,0.7130075693130493,0.16666666666666663,0.0,0.801558256149292
1.4143211841583252,1.4248559474945068,-0.01053476333618164,0.7148817777633667,1.0,1.4142135381698608,0.8061608076095581
1.4222710132598877,1.4183720350265503,0.0038989782333374023,0.7192233800888062,0.16666666666666663,2.0,0.8107902407646179
1.4165153503417969,1.4242876768112183,-0.007772326469421387,0.7146045565605164,1.0,1.7320507764816284,0.8051973581314087
1.4270048141479492,1.4136791229248047,0.013325691223144531,0.7123464345932007,1.0,1.7320507764816284,0.7998323440551758
1.4187748432159424,1.4223970174789429,-0.0036221742630004883,0.713747501373291,0.6666666666666667,2.0,0.803480863571167
1.4202306270599365,1.4206494092941284,-0.00041878223419189453,0.712193489074707,0.0,2.0,0.8007606863975525
1.4261373281478882,1.4146397113800049,0.0114976167678833,0.7120372653007507,0.5,0.0,0.7996293902397156
1.4192593097686768,1.421689510345459,-0.0024302005767822266,0.7145091891288757,1.0,2.2360680103302,0.8046489953994751
1.4164059162139893,1.4243113994598389,-0.00790548324584961,0.7136355638504028,0.33333333333333337,1.7320507764816284,0.8039149045944214
1.4219303131103516,1.418885588645935,0.003044724464416504,0.7179824709892273,1.0,2.0,0.8089320063591003
1.4268274307250977,1.4117563962936401,0.01507103443145752,0.7098025679588318,1.0,0.0,0.7956282496452332
2.4386775493621826,2.4294211864471436,0.009256362915039062,0.8862016201019287,1.0,2.0,0.9665936231613159
2.485654354095459,2.479827642440796,0.005826711654663086,0.9215940833091736,0.16666666666666663,2.0,0.9874033331871033
2.536527633666992,2.528029441833496,0.008498191833496094,0.9456608295440674,0.33333333333333337,0.0,0.9945774078369141
2.5686428546905518,2.5625526905059814,0.0060901641845703125,0.9596142768859863,1.0,2.4494898319244385,0.9965822696685791
2.5951552391052246,2.569272518157959,0.025882720947265625,0.9673482775688171,1.0,2.4494898319244385,0.9971317052841187
2.5875842571258545,2.5829553604125977,0.004628896713256836,0.9715733528137207,0.33333333333333337,2.4494898319244385,0.9970602989196777
2.584610939025879,2.601987838745117,-0.01737689971923828,0.9738494157791138,1.0,1.0,0.9966474771499634
2.5959320068359375,2.5884463787078857,0.007485628128051758,0.9725295305252075,1.0,2.2360680103302,0.9958521127700806
2.6001129150390625,2.562906265258789,0.03720664978027344,0.9688493013381958,0.0,2.0,0.9946372509002686
2.554490566253662,2.5672802925109863,-0.012789726257324219,0.9623969793319702,1.0,2.0,0.9922410249710083
2.521918296813965,2.539440393447876,-0.017522096633911133,0.9556807279586792,0.0,0.0,0.9892357587814331
2.500328540802002,2.483647346496582,0.016681194305419922,0.9496088027954102,0.16666666666666663,1.4142135381698608,0.9857702255249023
2.455320358276367,2.4609899520874023,-0.005669593811035156,0.9472050666809082,1.0,1.4142135381698608,0.9834458827972412
2.433220863342285,2.4234488010406494,0.009772062301635742,0.9369142055511475,0.33333333333333337,1.4142135381698608,0.9763571619987488
2.4001197814941406,2.403811454772949,-0.0036916732788085938,0.9210844039916992,1.0,1.4142135381698608,0.9647042155265808
2.3833563327789307,2.3673770427703857,0.015979290008544922,0.9052033424377441,1.0,2.0,0.9532766342163086
2.3488717079162598,2.3374710083007812,0.011400699615478516,0.8809425830841064,0.6666666666666667,0.0,0.9325447082519531
2.310629367828369,2.297388792037964,0.013240575790405273,0.8462855815887451,1.0,2.2360680103302,0.8995455503463745
2.2928929328918457,2.24284029006958,0.050052642822265625,0.8182035684585571,0.6666666666666667,2.2360680103302,0.8755263090133667
2.2296667098999023,2.2414638996124268,-0.011797189712524414,0.8013898730278015,0.33333333333333337,0.0,0.8651890158653259
2.2164478302001953,2.202796220779419,0.013651609420776367,0.7781944274902344,1.0,0.0,0.8403040766716003
2.1795177459716797,2.1968979835510254,-0.017380237579345703,0.7747921943664551,1.0,2.0,0.8366193771362305
2.1397500038146973,2.2028350830078125,-0.06308507919311523,0.7675738334655762,0.16666666666666663,1.4142135381698608,0.8289356231689453
2.1893067359924316,2.131965160369873,0.057341575622558594,0.7441654205322266,1.0,0.0,0.8041646480560303
2.165294885635376,2.1425347328186035,0.02276015281677246,0.7453120946884155,1.0,1.0,0.804703950881958
2.1255738735198975,2.175971031188965,-0.05039715766906738,0.7489012479782104,1.0,1.0,0.8097862601280212
2.1768131256103516,2.1226730346679688,0.05414009094238281,0.7495030164718628,0.33333333333333337,1.4142135381698608,0.8108129501342773
2.1691064834594727,2.125305652618408,0.04380083084106445,0.7506782412528992,0.0,1.4142135381698608,0.8125158548355103
2.136444568634033,2.152224540710449,-0.015779972076416016,0.7506581544876099,0.0,0.0,0.8154751062393188
2.134721517562866,2.1541781425476074,-0.01945662498474121,0.7508208751678467,0.16666666666666663,2.2360680103302,0.8159138560295105
2.154114246368408,2.134559154510498,0.019555091857910156,0.7429989576339722,0.0,1.0,0.803921103477478
2.126009702682495,2.164781093597412,-0.03877139091491699,0.7548133730888367,0.33333333333333337,0.0,0.8168056011199951
2.147909164428711,2.1455745697021484,0.0023345947265625,0.753924548625946,0.0,0.0,0.8178234100341797
2.1651201248168945,2.1286532878875732,0.03646683692932129,0.7457270622253418,0.0,0.0,0.8090195655822754
2.148630380630493,2.1478841304779053,0.0007462501525878906,0.7557709217071533,0.8333333333333334,2.2360680103302,0.8199691772460938
2.1708996295928955,2.125746250152588,0.04515337944030762,0.7485377788543701,1.0,1.4142135381698608,0.8135610818862915
2.112785816192627,2.1860666275024414,-0.07328081130981445,0.7617716789245605,1.0,1.7320507764816284,0.8274723291397095
2.144455671310425,2.1543455123901367,-0.009889841079711914,0.7552566528320312,1.0,1.4142135381698608,0.8206065893173218
2.162156820297241,2.1369681358337402,0.025188684463500977,0.7538204193115234,1.0,0.0,0.81608647108078
2.166867256164551,2.131761312484741,0.03510594367980957,0.7526246905326843,0.16666666666666663,0.0,0.816881537437439
2.15153431892395,2.1469883918762207,0.004545927047729492,0.7533723711967468,0.16666666666666663,0.0,0.819058895111084
2.1442339420318604,2.153902053833008,-0.009668111801147461,0.7540764808654785,0.6666666666666667,2.2360680103302,0.8165292739868164
2.1467933654785156,2.151385545730591,-0.004592180252075195,0.7524994611740112,1.0,1.7320507764816284,0.8160915374755859
2.153315305709839,2.1462650299072266,0.007050275802612305,0.7601474523544312,1.0,1.4142135381698608,0.821015477180481
2.1110920906066895,2.185270071029663,-0.07417798042297363,0.7581273913383484,1.0,2.4494898319244385,0.8199257850646973
2.1351964473724365,2.1607866287231445,-0.025590181350708008,0.7565180063247681,1.0,2.4494898319244385,0.8207798004150391
2.1110126972198486,2.182262420654297,-0.07124972343444824,0.7675825953483582,0.16666666666666663,2.2360680103302,0.8302461504936218
2.157412052154541,2.138371467590332,0.019040584564208984,0.7465962171554565,0.6666666666666667,2.2360680103302,0.8096846342086792
2.1539878845214844,2.1412317752838135,0.012756109237670898,0.7540148496627808,1.0,0.0,0.8157380819320679
2.1123642921447754,2.181138277053833,-0.06877398490905762,0.7565805912017822,0.0,2.0,0.8173539042472839
2.1196343898773193,2.177380323410034,-0.057745933532714844,0.7541816234588623,1.0,2.0,0.8172032237052917
2.099905490875244,2.1931166648864746,-0.09321117401123047,0.7617232203483582,0.16666666666666663,2.4494898319244385,0.8254088759422302
2.1379058361053467,2.1545138359069824,-0.016607999801635742,0.7577452659606934,1.0,0.0,0.8234014511108398
2.167038679122925,2.1246891021728516,0.04234957695007324,0.745457649230957,1.0,0.0,0.8061562776565552
2.1639785766601562,2.128260612487793,0.03571796417236328,0.7468971610069275,0.33333333333333337,1.4142135381698608,0.808894157409668
2.1778266429901123,2.1139397621154785,0.06388688087463379,0.7457493543624878,1.0,1.0,0.8060442209243774
2.139738082885742,2.1526122093200684,-0.012874126434326172,0.7540940046310425,0.0,1.0,0.8189471960067749
2.1282124519348145,2.164292335510254,-0.03607988357543945,0.7546927332878113,0.0,2.4494898319244385,0.8167643547058105
2.1340346336364746,2.1589131355285645,-0.024878501892089844,0.7548656463623047,0.0,2.2360680103302,0.8218140006065369
2.144749879837036,2.1478075981140137,-0.003057718276977539,0.7514113783836365,0.33333333333333337,2.2360680103302,0.8150140047073364
2.1497626304626465,2.1422667503356934,0.007495880126953125,0.7504196166992188,0.16666666666666663,2.2360680103302,0.8129562139511108
2.127868890762329,2.1647753715515137,-0.03690648078918457,0.754194438457489,0.0,1.4142135381698608,0.816882848739624
2.1537601947784424,2.1379075050354004,0.015852689743041992,0.7513270378112793,1.0,2.2360680103302,0.8117077350616455
2.1487255096435547,2.1431455612182617,0.005579948425292969,0.7500429153442383,0.16666666666666663,2.4494898319244385,0.812282919883728
2.1015660762786865,2.1917037963867188,-0.09013772010803223,0.7590430974960327,1.0,2.4494898319244385,0.8227825164794922
2.167332172393799,2.1229822635650635,0.04434990882873535,0.7446532249450684,0.16666666666666663,2.2360680103302,0.8058990240097046
2.150790214538574,2.1406760215759277,0.010114192962646484,0.752165675163269,0.16666666666666663,1.4142135381698608,0.8158590197563171
2.139237880706787,2.1524858474731445,-0.013247966766357422,0.7530180811882019,1.0,2.2360680103302,0.8151475191116333
2.13645601272583,2.155203342437744,-0.018747329711914062,0.7538689970970154,0.0,0.0,0.8159715533256531
2.1562061309814453,2.1354117393493652,0.020794391632080078,0.7536507844924927,1.0,0.0,0.8173198103904724
2.1221485137939453,2.168471097946167,-0.04632258415222168,0.762053370475769,0.16666666666666663,0.0,0.8241989016532898
2.106106996536255,2.1866374015808105,-0.08053040504455566,0.7591456770896912,0.16666666666666663,0.0,0.8234515190124512
2.1316678524017334,2.160252094268799,-0.02858424186706543,0.7514562010765076,1.0,2.4494898319244385,0.8126082420349121
2.1334333419799805,2.1577987670898438,-0.02436542510986328,0.7552613615989685,1.0,2.4494898319244385,0.8166714906692505
2.156676769256592,2.1338772773742676,0.02279949188232422,0.7452154159545898,1.0,0.0,0.805865466594696
2.170858860015869,2.1187286376953125,0.05213022232055664,0.7428650856018066,1.0,2.2360680103302,0.8037235140800476
2.180006504058838,2.1102547645568848,0.06975173950195312,0.7446371912956238,1.0,2.2360680103302,0.806632399559021
2.1759533882141113,2.1133055686950684,0.06264781951904297,0.742173433303833,0.0,1.4142135381698608,0.8030747175216675
2.1286239624023438,2.162508249282837,-0.033884286880493164,0.7548390626907349,1.0,2.0,0.8161579370498657
2.1525583267211914,2.139120101928711,0.013438224792480469,0.7532576322555542,1.0,2.0,0.8158208727836609
2.1525673866271973,2.138026237487793,0.014541149139404297,0.748452365398407,0.16666666666666663,2.2360680103302,0.8087584972381592
2.1591038703918457,2.132880926132202,0.026222944259643555,0.7523740530014038,0.6666666666666667,2.2360680103302,0.8141430616378784
2.136359691619873,2.1580567359924316,-0.021697044372558594,0.7498294115066528,1.0,2.2360680103302,0.8134353160858154
2.1478474140167236,2.1440420150756836,0.003805398941040039,0.7500168085098267,0.33333333333333337,1.7320507764816284,0.8141366839408875
2.1576027870178223,2.1349456310272217,0.022657155990600586,0.7545808553695679,1.0,2.0,0.8166372179985046
2.1474108695983887,2.1440887451171875,0.003322124481201172,0.7529026865959167,0.16666666666666663,2.4494898319244385,0.8145345449447632
2.1552586555480957,2.1370158195495605,0.018242835998535156,0.7557196021080017,1.0,2.4494898319244385,0.8184275031089783
2.146531581878662,2.145112991333008,0.0014185905456542969,0.7509880065917969,0.16666666666666663,2.4494898319244385,0.8157739043235779
2.128066062927246,2.162708044052124,-0.03464198112487793,0.7583944201469421,0.33333333333333337,2.4494898319244385,0.8209587931632996
2.1472411155700684,2.144943952560425,0.0022971630096435547,0.7557784914970398,1.0,2.0,0.8165730237960815
2.1478381156921387,2.1431922912597656,0.004645824432373047,0.7532496452331543,0.0,2.0,0.8172907829284668
2.1402764320373535,2.1509528160095215,-0.010676383972167969,0.7557865381240845,1.0,2.4494898319244385,0.8186006546020508
2.16835618019104,2.121342658996582,0.04701352119445801,0.7444507479667664,0.0,1.7320507764816284,0.8043650388717651
2.122609853744507,2.1690866947174072,-0.04647684097290039,0.7540108561515808,1.0,1.7320507764816284,0.8154007792472839
2.1474616527557373,2.1431100368499756,0.004351615905761719,0.75822514295578,0.33333333333333337,2.4494898319244385,0.8236345052719116
2.1492695808410645,2.142274856567383,0.006994724273681641,0.7532485723495483,1.0,1.0,0.8133797645568848
2.158435106277466,2.132418632507324,0.0260164737701416,0.7493863105773926,0.0,2.2360680103302,0.8095375895500183
2.1648736000061035,2.12646746635437,0.0384061336517334,0.7501556277275085,0.5,0.0,0.8131704330444336
2.1265625953674316,2.1665141582489014,-0.03995156288146973,0.752448558807373,1.0,2.2360680103302,0.8149464130401611
2.1631011962890625,2.127746343612671,0.0353548526763916,0.7491196393966675,0.0,2.2360680103302,0.8133179545402527
2.126573324203491,2.164234161376953,-0.037660837173461914,0.7573143243789673,0.16666666666666663,0.0,0.8214203715324402
2.1266393661499023,2.164060354232788,-0.03742098808288574,0.7588547468185425,1.0,2.0,0.8210098743438721
2.166550636291504,2.125283718109131,0.04126691818237305,0.7502548694610596,1.0,2.0,0.8109793663024902
2.1588077545166016,2.1326189041137695,0.02618885040283203,0.7510833144187927,0.16666666666666663,2.4494898319244385,0.8138472437858582
2.137362480163574,2.153867483139038,-0.016505002975463867,0.7548400163650513,1.0,2.4494898319244385,0.8175716400146484
2.1610593795776367,2.129912853240967,0.031146526336669922,0.750375509262085,1.0,0.0,0.8145620226860046
2.14334774017334,2.147932529449463,-0.004584789276123047,0.7500137686729431,0.33333333333333337,0.0,0.8115059733390808
2.1580145359039307,2.1333794593811035,0.02463507652282715,0.7508830428123474,1.0,2.4494898319244385,0.8128865957260132
2.1318416595458984,2.1596570014953613,-0.02781534194946289,0.7535149455070496,0.0,2.4494898319244385,0.8154281377792358
2.160308599472046,2.1309635639190674,0.029345035552978516,0.7500878572463989,1.0,0.0,0.8121153712272644
2.1635494232177734,2.12797212600708,0.03557729721069336,0.7501758337020874,1.0,2.2360680103302,0.8117707967758179
2.1620888710021973,2.1280152797698975,0.034073591232299805,0.7431243658065796,1.0,1.7320507764816284,0.8036206960678101
2.1384589672088623,2.1525397300720215,-0.01408076286315918,0.7558250427246094,0.0,2.0,0.8191074132919312
2.1527395248413086,2.1399128437042236,0.012826681137084961,0.7558957934379578,1.0,0.0,0.817213773727417
2.179361343383789,2.1089863777160645,0.07037496566772461,0.7426130175590515,1.0,0.0,0.809490442276001
2.176631212234497,2.115201473236084,0.061429738998413086,0.748316764831543,0.16666666666666663,1.7320507764816284,0.809208333492279
2.141907215118408,2.1491706371307373,-0.0072634220123291016,0.7584981918334961,0.33333333333333337,2.0,0.8220316767692566
2.1676602363586426,2.122840404510498,0.04481983184814453,0.7459933161735535,1.0,1.0,0.8085368871688843
2.1379435062408447,2.1537041664123535,-0.01576066017150879,0.7530698180198669,1.0,2.4494898319244385,0.8163183927536011
2.130127429962158,2.1613852977752686,-0.03125786781311035,0.7548122406005859,1.0,2.0,0.8178460001945496
2.163102626800537,2.127922534942627,0.035180091857910156,0.7486400008201599,0.5,2.0,0.8104676008224487
2.1645889282226562,2.1262335777282715,0.038355350494384766,0.7542322874069214,0.16666666666666663,2.4494898319244385,0.8200902342796326
2.1252384185791016,2.1666018962860107,-0.04136347770690918,0.7553097605705261,0.0,2.4494898319244385,0.8186497092247009
2.1398255825042725,2.15187406539917,-0.012048482894897461,0.7570334672927856,1.0,2.0,0.8183093070983887
2.126598358154297,2.1626944541931152,-0.03609609603881836,0.7525933980941772,0.33333333333333337,2.0,0.8112969398498535
2.1479477882385254,2.1432485580444336,0.004699230194091797,0.7493247389793396,1.0,1.4142135381698608,0.8110010623931885
2.1556296348571777,2.1352620124816895,0.02036762237548828,0.7522184252738953,0.0,2.4494898319244385,0.8173154592514038
2.126810312271118,2.163983106613159,-0.037172794342041016,0.7580521106719971,1.0,0.0,0.8210757970809937
2.1338038444519043,2.1570961475372314,-0.02329230308532715,0.7506570816040039,0.33333333333333337,1.4142135381698608,0.8105889558792114
2.1514525413513184,2.139673948287964,0.011778593063354492,0.7479292154312134,0.33333333333333337,1.4142135381698608,0.8096824884414673
2.1367087364196777,2.1540989875793457,-0.01739025115966797,0.7531968951225281,0.0,2.0,0.8128199577331543
2.136312246322632,2.154284954071045,-0.017972707748413086,0.7591381072998047,1.0,2.4494898319244385,0.823026180267334
2.1592257022857666,2.130458354949951,0.02876734733581543,0.7457510232925415,1.0,2.4494898319244385,0.805117130279541
2.162390947341919,2.1288225650787354,0.033568382263183594,0.7499812841415405,0.6666666666666667,0.0,0.8130053281784058
2.1371777057647705,2.1537113189697266,-0.016533613204956055,0.7529504299163818,0.33333333333333337,2.4494898319244385,0.8130483031272888
2.12912654876709,2.162806510925293,-0.033679962158203125,0.7497064471244812,1.0,2.4494898319244385,0.8099006414413452
2.134805202484131,2.157741069793701,-0.022935867309570312,0.7509708404541016,0.0,2.2360680103302,0.8133777379989624
2.1436033248901367,2.1474151611328125,-0.0038118362426757812,0.7554556131362915,1.0,1.4142135381698608,0.8189511299133301
2.128159999847412,2.164801597595215,-0.036641597747802734,0.7516442537307739,1.0,1.0,0.8137649297714233
2.142028570175171,2.1493422985076904,-0.007313728332519531,0.7533788681030273,0.0,1.0,0.8151570558547974
2.1492674350738525,2.1415984630584717,0.007668972015380859,0.7531414031982422,1.0,2.2360680103302,0.8182127475738525
2.171708106994629,2.117908477783203,0.05379962921142578,0.7431363463401794,0.16666666666666663,1.4142135381698608,0.8044109344482422
2.156662702560425,2.133741855621338,0.022920846939086914,0.7465433478355408,0.16666666666666663,1.4142135381698608,0.8073574900627136
2.1624393463134766,2.128485918045044,0.03395342826843262,0.7483991384506226,0.0,2.4494898319244385,0.8106852769851685
2.157449722290039,2.1336517333984375,0.023797988891601562,0.7514588236808777,0.16666666666666663,2.0,0.8152580261230469
2.1389288902282715,2.152116060256958,-0.013187170028686523,0.7553434371948242,1.0,1.7320507764816284,0.8186714053153992
2.1486918926239014,2.142709493637085,0.005982398986816406,0.7522851228713989,0.6666666666666667,2.2360680103302,0.8137882947921753
2.1444079875946045,2.147261142730713,-0.0028531551361083984,0.7550632357597351,1.0,2.2360680103302,0.8156585097312927
2.1627089977264404,2.128059148788452,0.03464984893798828,0.7471398711204529,0.0,2.2360680103302,0.8092167377471924
2.418943166732788,2.414395809173584,0.0045473575592041016,0.9234551191329956,1.0,2.0,0.9891266226768494
2.370664596557617,2.369781970977783,0.0008826255798339844,0.9047125577926636,0.33333333333333337,2.0,0.9845540523529053
2.336516857147217,2.324679374694824,0.011837482452392578,0.8822206258773804,0.16666666666666663,2.2360680103302,0.9773704409599304
2.301278829574585,2.2955095767974854,0.005769252777099609,0.8717700242996216,1.0,2.2360680103302,0.9747786521911621
2.2687950134277344,2.267244338989258,0.0015506744384765625,0.8519313335418701,0.16666666666666663,2.0,0.9689774513244629
2.2400057315826416,2.2352662086486816,0.004739522933959961,0.8413999080657959,1.0,1.7320507764816284,0.9661989212036133
2.2032127380371094,2.207857131958008,-0.0046443939208984375,0.8227576017379761,0.33333333333333337,2.2360680103302,0.9577803611755371
2.1747190952301025,2.168515682220459,0.006203413009643555,0.8047870993614197,1.0,2.2360680103302,0.949228048324585
2.130992889404297,2.1355929374694824,-0.004600048065185547,0.7813129425048828,0.16666666666666663,1.4142135381698608,0.9352628588676453
2.087303876876831,2.0890750885009766,-0.0017712116241455078,0.7615183591842651,1.0,2.2360680103302,0.9207445979118347
2.0301923751831055,2.038860321044922,-0.008667945861816406,0.7377407550811768,0.33333333333333337,2.4494898319244385,0.9030431509017944
1.975992202758789,1.9737647771835327,0.0022274255752563477,0.7132584452629089,0.16666666666666663,1.0,0.8805055022239685
1.936130404472351,1.9302911758422852,0.005839228630065918,0.6856698989868164,1.0,2.0,0.8521162867546082
1.889569640159607,1.8943545818328857,-0.004784941673278809,0.6549766063690186,0.16666666666666663,2.0,0.8128408193588257
1.8524088859558105,1.8498404026031494,0.002568483352661133,0.6311600804328918,0.16666666666666663,2.2360680103302,0.7810682058334351
1.810314655303955,1.8189823627471924,-0.008667707443237305,0.6047089695930481,1.0,0.0,0.7370518445968628
1.7936489582061768,1.7891242504119873,0.004524707794189453,0.5920299291610718,0.0,2.2360680103302,0.7180878520011902
1.77302885055542,1.7758684158325195,-0.0028395652770996094,0.5821332931518555,0.16666666666666663,2.2360680103302,0.700869083404541
1.7689425945281982,1.7650032043457031,0.003939390182495117,0.5792607665061951,0.5,2.2360680103302,0.6979405283927917
1.7626994848251343,1.7652950286865234,-0.00259554386138916,0.5763591527938843,0.16666666666666663,2.2360680103302,0.6924262046813965
1.7879514694213867,1.7876309156417847,0.0003205537796020508,0.579558789730072,1.0,2.0,0.696029543876648
1.8235678672790527,1.8166158199310303,0.006952047348022461,0.5897015333175659,1.0,1.4142135381698608,0.7097649574279785
1.8474992513656616,1.8488982915878296,-0.0013990402221679688,0.5922924280166626,0.16666666666666663,1.7320507764816284,0.7117763757705688
1.873457908630371,1.869439959526062,0.004017949104309082,0.5954157710075378,1.0,1.4142135381698608,0.7142664194107056
1.8849461078643799,1.8812494277954102,0.0036966800689697266,0.5999679565429688,0.16666666666666663,2.2360680103302,0.7198144793510437
1.8934664726257324,1.8852442502975464,0.008222222328186035,0.6081424951553345,1.0,0.0,0.726833701133728
1.8759955167770386,1.8901281356811523,-0.01413261890411377,0.6154953241348267,0.33333333333333337,0.0,0.7319244742393494
1.885619878768921,1.8867615461349487,-0.001141667366027832,0.6094272136688232,0.33333333333333337,0.0,0.7167156934738159
1.9100960493087769,1.910101294517517,-5.245208740234375e-06,0.6178481578826904,0.16666666666666663,2.4494898319244385,0.7313315272331238
1.9569756984710693,1.94549560546875,0.011480093002319336,0.6257064342498779,0.16666666666666663,2.4494898319244385,0.7544901371002197
2.0166850090026855,1.9909400939941406,0.025744915008544922,0.6317874193191528,1.0,0.0,0.7698985934257507
2.0511014461517334,2.0469610691070557,0.004140377044677734,0.6576792001724243,1.0,0.0,0.8220440745353699
2.1140670776367188,2.0979576110839844,0.016109466552734375,0.6668119430541992,1.0,2.2360680103302,0.8183025121688843
2.1852827072143555,2.165958881378174,0.01932382583618164,0.6854842901229858,1.0,1.4142135381698608,0.8200151920318604
2.2927961349487305,2.270479679107666,0.022316455841064453,0.7216215133666992,0.0,2.2360680103302,0.8428686857223511
2.3820605278015137,2.3890719413757324,-0.00701141357421875,0.7587699294090271,1.0,2.2360680103302,0.8600186109542847
2.473522186279297,2.4753594398498535,-0.0018372535705566406,0.7851335406303406,1.0,2.2360680103302,0.8738633990287781
2.557060956954956,2.551283597946167,0.0057773590087890625,0.8100452423095703,1.0,0.0,0.8976103663444519
2.621793508529663,2.650524377822876,-0.02873086929321289,0.8598026633262634,0.16666666666666663,0.0,0.9408444166183472
2.6973490715026855,2.7224318981170654,-0.025082826614379883,0.8957839012145996,0.16666666666666663,2.4494898319244385,0.9660477638244629
2.7630374431610107,2.775885581970215,-0.012848138809204102,0.9143218994140625,1.0,1.4142135381698608,0.973930835723877
2.8257503509521484,2.8136940002441406,0.012056350708007812,0.9275898337364197,0.16666666666666663,1.7320507764816284,0.9788867235183716
2.8671090602874756,2.8719887733459473,-0.00487971305847168,0.9493317008018494,1.0,2.2360680103302,0.9868404865264893
2.901935338973999,2.912780284881592,-0.010844945907592773,0.962409496307373,1.0,0.0,0.9907512068748474
2.931938886642456,2.925581693649292,0.0063571929931640625,0.9698653221130371,1.0,2.2360680103302,0.9933071136474609
2.9324443340301514,2.932081937789917,0.000362396240234375,0.9705204963684082,0.0,2.0,0.9926461577415466
2.9237067699432373,2.935865879058838,-0.012159109115600586,0.9734465479850769,0.33333333333333337,2.2360680103302,0.9929256439208984
2.934979200363159,2.9126994609832764,0.022279739379882812,0.9711239337921143,0.16666666666666663,2.2360680103302,0.9915128946304321
2.911494016647339,2.9195261001586914,-0.008032083511352539,0.9813176989555359,1.0,0.0,0.9954866170883179
2.904416084289551,2.9036548137664795,0.0007612705230712891,0.9817767143249512,1.0,0.0,0.9952707290649414
2.890470027923584,2.899963855743408,-0.009493827819824219,0.9807542562484741,0.16666666666666663,0.0,0.9947543144226074
1.2387654781341553,1.2096854448318481,0.02908003330230713,0.3786125183105469,0.33333333333333337,0.0,0.5569817423820496
1.1825411319732666,1.2059900760650635,-0.023448944091796875,0.39192724227905273,1.0,0.0,0.5683412551879883
1.1659634113311768,1.151843786239624,0.014119625091552734,0.36946916580200195,0.16666666666666663,0.0,0.5521390438079834
1.109226107597351,1.1103553771972656,-0.0011292695999145508,0.35177260637283325,1.0,2.0,0.526382565498352
1.1293730735778809,1.1161115169525146,0.013261556625366211,0.3660007417201996,1.0,2.0,0.5390216708183289
1.22983980178833,1.1929824352264404,0.03685736656188965,0.4219679534435272,1.0,0.0,0.588611900806427
1.2664382457733154,1.3040847778320312,-0.03764653205871582,0.5022224187850952,1.0,2.2360680103302,0.5989934206008911
1.3976378440856934,1.328537940979004,0.06909990310668945,0.5297725200653076,1.0,2.2360680103302,0.6214731931686401
1.4406661987304688,1.4983947277069092,-0.05772852897644043,0.583168625831604,1.0,0.0,0.6621927618980408
1.5481618642807007,1.5857670307159424,-0.0376051664352417,0.6196041107177734,1.0,2.2360680103302,0.7093057632446289
1.601783275604248,1.6301124095916748,-0.028329133987426758,0.6461097002029419,0.33333333333333337,2.2360680103302,0.7448275089263916
1.6246256828308105,1.636381983757019,-0.011756300926208496,0.6637442111968994,1.0,2.0,0.7737886905670166
1.640042781829834,1.6039161682128906,0.03612661361694336,0.673895537853241,1.0,2.0,0.7963567972183228
1.612141489982605,1.5794609785079956,0.032680511474609375,0.6790580749511719,0.16666666666666663,1.7320507764816284,0.8144251704216003
1.5941762924194336,1.5415318012237549,0.05264449119567871,0.6873859167098999,1.0,2.2360680103302,0.8403338193893433
1.5728687047958374,1.550416350364685,0.022452354431152344,0.6979731917381287,1.0,2.2360680103302,0.856979250907898
1.52725350856781,1.5479326248168945,-0.020679116249084473,0.6987449526786804,0.16666666666666663,2.2360680103302,0.8541671633720398
1.525813102722168,1.4689000844955444,0.056913018226623535,0.6724205017089844,1.0,2.2360680103302,0.8208639025688171
1.4773696660995483,1.4212850332260132,0.056084632873535156,0.6517519950866699,0.33333333333333337,2.0,0.7793687582015991
1.3735026121139526,1.4156616926193237,-0.042159080505371094,0.6346714496612549,0.6666666666666667,1.7320507764816284,0.7325438261032104
1.341315746307373,1.3346580266952515,0.006657719612121582,0.6200428009033203,0.16666666666666663,2.2360680103302,0.7055603861808777
1.2756712436676025,1.2940361499786377,-0.018364906311035156,0.6150179505348206,1.0,1.4142135381698608,0.6927410364151001
1.2547171115875244,1.2931303977966309,-0.038413286209106445,0.6208192110061646,0.16666666666666663,2.2360680103302,0.6971569061279297
1.288651466369629,1.2808377742767334,0.007813692092895508,0.6198753118515015,1.0,2.2360680103302,0.6954343318939209
1.2836958169937134,1.3130357265472412,-0.029339909553527832,0.6290699243545532,0.16666666666666663,0.0,0.7045307159423828
1.3142377138137817,1.3246233463287354,-0.010385632514953613,0.6376574039459229,0.5,2.2360680103302,0.7143462896347046
1.336728811264038,1.3542685508728027,-0.01753973960876465,0.6455893516540527,1.0,2.0,0.721855103969574
1.3871009349822998,1.362602949142456,0.02449798583984375,0.6565073728561401,0.16666666666666663,2.0,0.7350201606750488
1.4247630834579468,1.411637544631958,0.01312553882598877,0.6780115962028503,0.16666666666666663,0.0,0.7581820487976074
1.4668962955474854,1.4522018432617188,0.014694452285766602,0.6991464495658875,1.0,0.0,0.7809967994689941
1.4969143867492676,1.4979941844940186,-0.0010797977447509766,0.7091318964958191,0.16666666666666663,0.0,0.7886199951171875
1.5251874923706055,1.5242112874984741,0.0009762048721313477,0.7237136363983154,0.16666666666666663,1.7320507764816284,0.8060789108276367
1.545222282409668,1.5439094305038452,0.001312851905822754,0.7402791380882263,1.0,1.7320507764816284,0.8250800967216492
1.5516862869262695,1.563738226890564,-0.012051939964294434,0.7476827502250671,0.33333333333333337,0.0,0.8354382514953613
1.572731375694275,1.5605344772338867,0.012196898460388184,0.7567188143730164,1.0,0.0,0.8443850874900818
1.5632579326629639,1.5782102346420288,-0.014952301979064941,0.7551479339599609,1.0,0.0,0.8453704118728638
1.557974100112915,1.5821279287338257,-0.024153828620910645,0.754140317440033,1.0,0.0,0.8447503447532654
1.5711511373519897,1.5636953115463257,0.0074558258056640625,0.7614266276359558,1.0,2.0,0.855441689491272
1.5557324886322021,1.5704692602157593,-0.014736771583557129,0.7608962059020996,0.5,1.4142135381698608,0.8552376627922058
1.539551019668579,1.5726630687713623,-0.0331120491027832,0.7542619705200195,1.0,2.4494898319244385,0.8499393463134766
1.5501959323883057,1.552760362625122,-0.0025644302368164062,0.762274980545044,1.0,2.2360680103302,0.8583145141601562
1.5475895404815674,1.5436999797821045,0.0038895606994628906,0.7560070753097534,1.0,2.2360680103302,0.8519617915153503
1.5313405990600586,1.5482594966888428,-0.01691889762878418,0.7517085075378418,1.0,0.0,0.8482148051261902
1.53000009059906,1.5412514209747314,-0.011251330375671387,0.7534407377243042,1.0,2.2360680103302,0.8505343794822693
1.5329432487487793,1.5329699516296387,-2.6702880859375e-05,0.7476153373718262,0.33333333333333337,2.2360680103302,0.8441181182861328
1.526463270187378,1.5383777618408203,-0.011914491653442383,0.7475684881210327,0.0,2.2360680103302,0.8446187376976013
1.542189598083496,1.5251743793487549,0.01701521873474121,0.7484280467033386,1.0,1.7320507764816284,0.8428410887718201
1.5338854789733887,1.536055564880371,-0.002170085906982422,0.7457413673400879,0.16666666666666663,2.0,0.842124879360199
1.5378339290618896,1.5374643802642822,0.0003695487976074219,0.7567879557609558,1.0,0.0,0.8538239002227783
1.5398287773132324,1.5410232543945312,-0.0011944770812988281,0.7482518553733826,1.0,2.2360680103302,0.8441656827926636
1.5355546474456787,1.550516128540039,-0.014961481094360352,0.7543591260910034,0.16666666666666663,1.4142135381698608,0.8498212099075317
1.5409421920776367,1.5544116497039795,-0.013469457626342773,0.7610427737236023,1.0,1.4142135381698608,0.8585335612297058
1.5519193410873413,1.5486187934875488,0.0033005475997924805,0.7609900832176208,0.16666666666666663,2.2360680103302,0.8550648093223572
1.5587131977081299,1.550130844116211,0.008582353591918945,0.7656201720237732,0.33333333333333337,0.0,0.8617182970046997
1.5585241317749023,1.5581128597259521,0.0004112720489501953,0.7591089010238647,1.0,2.2360680103302,0.8525065183639526
1.5592076778411865,1.561362624168396,-0.0021549463272094727,0.7644294500350952,1.0,1.0,0.860682487487793
1.5655755996704102,1.5615686178207397,0.00400698184967041,0.7728985548019409,0.16666666666666663,2.4494898319244385,0.8690468668937683
1.5744524002075195,1.5566902160644531,0.017762184143066406,0.7796139717102051,0.16666666666666663,0.0,0.8757874369621277
1.5667543411254883,1.5749597549438477,-0.008205413818359375,0.7778918147087097,0.16666666666666663,0.0,0.8736264109611511
1.570095419883728,1.576809287071228,-0.0067138671875,0.7722616195678711,1.0,0.0,0.8657965064048767
1.580152988433838,1.5693943500518799,0.010758638381958008,0.7784614562988281,1.0,0.0,0.8706871867179871
1.5773522853851318,1.5747641324996948,0.0025881528854370117,0.778195858001709,0.16666666666666663,0.0,0.8696547746658325
1.5762319564819336,1.5797157287597656,-0.0034837722778320312,0.7784757614135742,0.0,2.2360680103302,0.8701372146606445
1.5845354795455933,1.577054738998413,0.007480740547180176,0.7851500511169434,1.0,1.7320507764816284,0.8742785453796387
1.5887389183044434,1.5825743675231934,0.00616455078125,0.7900271415710449,1.0,2.0,0.8798734545707703
1.5928653478622437,1.5877450704574585,0.005120277404785156,0.793088436126709,1.0,0.0,0.8827199935913086
1.5942087173461914,1.5961158275604248,-0.0019071102142333984,0.8031162023544312,1.0,0.0,0.892497718334198
1.6008374691009521,1.601319670677185,-0.00048220157623291016,0.7897393107414246,1.0,0.0,0.8756288290023804
1.602931022644043,1.6102159023284912,-0.007284879684448242,0.8007329702377319,1.0,0.0,0.8887254595756531
1.6099166870117188,1.6201281547546387,-0.010211467742919922,0.8117157816886902,0.16666666666666663,0.0,0.8981973528862
1.6241430044174194,1.6232719421386719,0.0008710622787475586,0.8100652694702148,0.33333333333333337,2.0,0.8936898112297058
1.6365952491760254,1.62946355342865,0.007131695747375488,0.8260356187820435,1.0,2.0,0.9096298217773438
1.6404571533203125,1.645161509513855,-0.0047043561935424805,0.8311195373535156,1.0,0.0,0.9134753942489624
1.651357650756836,1.6541827917099,-0.002825140953063965,0.8378127813339233,1.0,2.2360680103302,0.9188908338546753
1.664491057395935,1.6635961532592773,0.0008949041366577148,0.8378299474716187,1.0,1.4142135381698608,0.9163979291915894
1.6758750677108765,1.6746524572372437,0.0012226104736328125,0.8559624552726746,1.0,2.2360680103302,0.9323398470878601
1.6850870847702026,1.6902449131011963,-0.005157828330993652,0.858479380607605,1.0,2.0,0.9340023398399353
1.6937029361724854,1.7007421255111694,-0.007039189338684082,0.8657078146934509,0.33333333333333337,1.4142135381698608,0.9398207664489746
1.7068041563034058,1.7038730382919312,0.0029311180114746094,0.863703727722168,1.0,2.0,0.9353493452072144
1.7101244926452637,1.716737151145935,-0.006612658500671387,0.8746848106384277,1.0,2.0,0.9450811743736267
1.7270781993865967,1.7200219631195068,0.007056236267089844,0.879116415977478,0.16666666666666663,1.0,0.9462045431137085
1.728231430053711,1.7364104986190796,-0.008179068565368652,0.8819813132286072,0.16666666666666663,2.2360680103302,0.9492253661155701
1.7412322759628296,1.7450830936431885,-0.0038508176803588867,0.887481689453125,1.0,2.0,0.9522649645805359
1.7675021886825562,1.7519363164901733,0.015565872192382812,0.8925465941429138,0.33333333333333337,2.2360680103302,0.9533277750015259
1.7710685729980469,1.7744488716125488,-0.003380298614501953,0.8952077627182007,0.33333333333333337,1.4142135381698608,0.9567766189575195
1.7783454656600952,1.788962721824646,-0.010617256164550781,0.9023613333702087,1.0,2.2360680103302,0.9618188738822937
1.7830531597137451,1.7882280349731445,-0.005174875259399414,0.8949691653251648,0.33333333333333337,0.0,0.9552172422409058
1.7784913778305054,1.7805637121200562,-0.0020723342895507812,0.8867820501327515,0.16666666666666663,0.0,0.9475226402282715
1.7740075588226318,1.7663590908050537,0.007648468017578125,0.900631308555603,1.0,0.0,0.9577001929283142
1.7551382780075073,1.761448621749878,-0.0063103437423706055,0.8948094844818115,0.33333333333333337,2.4494898319244385,0.9548020362854004
1.7455734014511108,1.747344970703125,-0.0017715692520141602,0.890616774559021,0.5,2.4494898319244385,0.9510743021965027
1.7274291515350342,1.723402500152588,0.004026651382446289,0.8871948719024658,0.16666666666666663,0.0,0.948287844657898
1.715161681175232,1.6989221572875977,0.016239523887634277,0.8709055185317993,1.0,0.0,0.9331295490264893
1.6915011405944824,1.6965348720550537,-0.005033731460571289,0.8596911430358887,1.0,1.4142135381698608,0.9284622073173523
1.6772792339324951,1.6778395175933838,-0.0005602836608886719,0.8545002937316895,1.0,2.2360680103302,0.9239168167114258
1.65990149974823,1.6576592922210693,0.0022422075271606445,0.8352975845336914,1.0,2.2360680103302,0.9028446674346924
1.6277965307235718,1.6358346939086914,-0.008038163185119629,0.8181120753288269,0.0,0.0,0.8893532156944275
1.6028461456298828,1.5984745025634766,0.00437164306640625,0.7845858931541443,1.0,0.0,0.8489103317260742
1.5719642639160156,1.5633258819580078,0.008638381958007812,0.7586814165115356,1.0,1.7320507764816284,0.8243145942687988
1.5454082489013672,1.5439857244491577,0.0014225244522094727,0.749118983745575,1.0,1.4142135381698608,0.8143852949142456
1.5191669464111328,1.5172011852264404,0.001965761184692383,0.7327317595481873,0.6666666666666667,1.4142135381698608,0.7967338562011719
1.4851741790771484,1.4873241186141968,-0.00214993953704834,0.7179536819458008,0.16666666666666663,2.0,0.7851731777191162
1.4590438604354858,1.4508888721466064,0.008154988288879395,0.6930195093154907,1.0,2.2360680103302,0.7637731432914734
1.4287548065185547,1.4279184341430664,0.0008363723754882812,0.6823040246963501,1.0,2.2360680103302,0.7612001895904541
1.4068336486816406,1.4108061790466309,-0.003972530364990234,0.6624112725257874,1.0,2.4494898319244385,0.7397252917289734
2.3268144130706787,2.319227695465088,0.00758671760559082,0.8289040923118591,0.5,2.4494898319244385,0.9616622924804688
2.208016872406006,2.204709768295288,0.0033071041107177734,0.7872640490531921,0.33333333333333337,0.0,0.9401243925094604
2.09393572807312,2.151644229888916,-0.0577085018157959,0.7633029818534851,0.6666666666666667,2.2360680103302,0.9263788461685181
2.0728635787963867,2.070930242538452,0.0019333362579345703,0.7294349670410156,0.33333333333333337,1.4142135381698608,0.9072831869125366
2.088812828063965,2.0359673500061035,0.05284547805786133,0.6995484828948975,1.0,1.7320507764816284,0.8726613521575928
2.0835988521575928,2.0649776458740234,0.018621206283569336,0.694536566734314,0.16666666666666663,1.0,0.8615310192108154
2.0665907859802246,2.1026523113250732,-0.03606152534484863,0.6930664777755737,1.0,2.2360680103302,0.84806889295578
2.101301431655884,2.0874760150909424,0.013825416564941406,0.6761467456817627,0.0,2.2360680103302,0.8259100914001465
2.0866920948028564,2.1156728267669678,-0.028980731964111328,0.6756210327148438,1.0,2.0,0.8151337504386902
2.111928939819336,2.0979487895965576,0.01398015022277832,0.6682591438293457,1.0,2.0,0.8013095259666443
2.1029295921325684,2.1061558723449707,-0.0032262802124023438,0.6637135744094849,0.16666666666666663,2.2360680103302,0.7939085960388184
2.1023917198181152,2.090916156768799,0.011475563049316406,0.6614636778831482,0.16666666666666663,0.0,0.7790953516960144
2.0979018211364746,2.1008622646331787,-0.0029604434967041016,0.6496524214744568,0.33333333333333337,2.2360680103302,0.7666847109794617
2.127223014831543,2.086958408355713,0.04026460647583008,0.6383534669876099,0.16666666666666663,1.4142135381698608,0.7476731538772583
2.114183187484741,2.1109681129455566,0.0032150745391845703,0.6386279463768005,1.0,1.4142135381698608,0.7336305379867554
2.1312222480773926,2.0958077907562256,0.03541445732116699,0.6268603205680847,0.16666666666666663,2.2360680103302,0.7149209976196289
2.1249537467956543,2.1072630882263184,0.017690658569335938,0.6242265701293945,0.5,2.2360680103302,0.7056170701980591
2.1304566860198975,2.1036314964294434,0.0268251895904541,0.6168715953826904,0.16666666666666663,1.0,0.6965059041976929
2.115079879760742,2.1171529293060303,-0.002073049545288086,0.6209523677825928,1.0,1.4142135381698608,0.6978136897087097
2.1253623962402344,2.0967636108398438,0.028598785400390625,0.6145340204238892,1.0,2.0,0.6897655725479126
2.0903234481811523,2.1149895191192627,-0.02466607093811035,0.6165703535079956,0.16666666666666663,1.7320507764816284,0.6936470866203308
2.118474006652832,2.0687246322631836,0.04974937438964844,0.6083231568336487,0.16666666666666663,1.0,0.685097873210907
2.0763144493103027,2.0897510051727295,-0.013436555862426758,0.6147700548171997,0.16666666666666663,1.4142135381698608,0.6893965005874634
2.062129497528076,2.0799403190612793,-0.017810821533203125,0.6081964373588562,1.0,1.7320507764816284,0.6853183507919312
2.0538291931152344,2.0604286193847656,-0.00659942626953125,0.6078424453735352,0.16666666666666663,2.2360680103302,0.6839193105697632
2.037663221359253,2.0431056022644043,-0.005442380905151367,0.6004170775413513,0.33333333333333337,2.4494898319244385,0.6764835715293884
2.0215163230895996,2.0229742527008057,-0.0014579296112060547,0.5970550775527954,0.0,1.0,0.673956573009491
2.0080366134643555,2.005131244659424,0.0029053688049316406,0.5951672792434692,0.6666666666666667,1.4142135381698608,0.6709891557693481
1.9942249059677124,1.9878270626068115,0.006397843360900879,0.593883752822876,0.16666666666666663,2.0,0.6697126626968384
1.9760215282440186,1.9789648056030273,-0.002943277359008789,0.5930509567260742,0.0,2.2360680103302,0.6679021716117859
1.950648307800293,1.9810309410095215,-0.030382633209228516,0.5888218879699707,0.33333333333333337,0.0,0.6624718904495239
1.963480830192566,1.952176809310913,0.011304020881652832,0.5869697332382202,0.16666666666666663,0.0,0.6583316326141357
1.9422210454940796,1.9638957977294922,-0.021674752235412598,0.5830931663513184,1.0,0.0,0.6536805033683777
1.945605993270874,1.951413631439209,-0.005807638168334961,0.584125280380249,0.0,0.0,0.6540567874908447
1.9549951553344727,1.935626745223999,0.019368410110473633,0.5832118391990662,0.16666666666666663,2.2360680103302,0.6522341966629028
1.9546964168548584,1.9354772567749023,0.019219160079956055,0.583920419216156,0.5,1.4142135381698608,0.6535553932189941
1.9512898921966553,1.953754186630249,-0.00246429443359375,0.5898511409759521,0.16666666666666663,1.0,0.6609037518501282
1.9609559774398804,1.972866415977478,-0.011910438537597656,0.5978264212608337,1.0,0.0,0.6702238917350769
1.9999873638153076,2.001594066619873,-0.0016067028045654297,0.6045826077461243,1.0,2.4494898319244385,0.681296706199646
2.0373270511627197,2.0348873138427734,0.002439737319946289,0.6150694489479065,1.0,2.2360680103302,0.6952959895133972
2.091120958328247,2.0528364181518555,0.0382845401763916,0.6273020505905151,1.0,2.2360680103302,0.7156757712364197
2.1299867630004883,2.1173558235168457,0.012630939483642578,0.6549540758132935,1.0,0.0,0.7542573809623718
2.17952299118042,2.1884560585021973,-0.008933067321777344,0.6927539706230164,0.16666666666666663,2.4494898319244385,0.8049413561820984
2.2698159217834473,2.258876323699951,0.010939598083496094,0.7375752925872803,0.16666666666666663,0.0,0.8624338507652283
2.3575544357299805,2.3204333782196045,0.03712105751037598,0.7707273364067078,0.0,2.4494898319244385,0.8984082937240601
2.4000840187072754,2.410470485687256,-0.010386466979980469,0.8131831884384155,0.0,0.0,0.9308074712753296
2.491168975830078,2.4657745361328125,0.025394439697265625,0.8397728800773621,1.0,2.2360680103302,0.9503748416900635
2.5480072498321533,2.542100429534912,0.005906820297241211,0.8823840022087097,0.16666666666666663,1.0,0.974094808101654
2.6035704612731934,2.588639974594116,0.014930486679077148,0.894827127456665,1.0,1.0,0.9768538475036621
2.641871929168701,2.6303553581237793,0.011516571044921875,0.9142025709152222,1.0,2.2360680103302,0.9824942350387573
2.683825969696045,2.649425745010376,0.034400224685668945,0.9179176688194275,0.0,0.0,0.9806191921234131
2.7083163261413574,2.713582754135132,-0.005266427993774414,0.9375742673873901,0.0,0.0,0.9882429838180542
2.7483878135681152,2.751750946044922,-0.0033631324768066406,0.9526206851005554,1.0,0.0,0.9923195838928223
2.7684526443481445,2.785426139831543,-0.016973495483398438,0.960397481918335,1.0,0.0,0.9941374659538269
2.767908811569214,2.800772190093994,-0.03286337852478027,0.9716593027114868,0.16666666666666663,2.2360680103302,0.9966691732406616
2.7754406929016113,2.789841651916504,-0.014400959014892578,0.9711813926696777,0.0,1.4142135381698608,0.9963769912719727
2.795914649963379,2.7946364879608154,0.0012781620025634766,0.9758228063583374,0.16666666666666663,1.7320507764816284,0.9972914457321167
2.8016364574432373,2.8036048412323,-0.0019683837890625,0.9782158136367798,1.0,2.0,0.9975726008415222
2.803957462310791,2.806116819381714,-0.0021593570709228516,0.9829525947570801,1.0,0.0,0.9983152747154236
2.81147837638855,2.7970292568206787,0.014449119567871094,0.982291579246521,1.0,2.4494898319244385,0.9980758428573608
2.807990550994873,2.795083522796631,0.012907028198242188,0.9851786494255066,1.0,2.4494898319244385,0.9984795451164246
2.7928884029388428,2.8014273643493652,-0.008538961410522461,0.9861068725585938,1.0,0.0,0.9985116720199585
2.784275770187378,2.802766799926758,-0.018491029739379883,0.9869906306266785,0.16666666666666663,0.0,0.9985507726669312
2.787909984588623,2.7932002544403076,-0.00529026985168457,0.9857410788536072,0.16666666666666663,2.0,0.998218297958374
2.784106969833374,2.790310859680176,-0.006203889846801758,0.9830751419067383,0.33333333333333337,1.7320507764816284,0.9975139498710632
2.7817516326904297,2.787353515625,-0.0056018829345703125,0.9839733839035034,1.0,1.4142135381698608,0.9976592063903809
2.7762181758880615,2.7875144481658936,-0.011296272277832031,0.9839299917221069,1.0,2.2360680103302,0.9975942969322205
2.7709262371063232,2.7873036861419678,-0.01637744903564453,0.9821169376373291,0.0,0.0,0.9969674944877625
2.7792251110076904,2.7741432189941406,0.005081892013549805,0.9825961589813232,1.0,1.0,0.9971906542778015
2.7764196395874023,2.772456645965576,0.003962993621826172,0.9819180369377136,1.0,0.0,0.9970024824142456
2.7708728313446045,2.7732062339782715,-0.002333402633666992,0.9813165068626404,1.0,2.4494898319244385,0.9967872500419617
2.7620162963867188,2.7774322032928467,-0.01541590690612793,0.9823972582817078,0.33333333333333337,0.0,0.9970762133598328
2.7721920013427734,2.7635746002197266,0.008617401123046875,0.9798926115036011,0.16666666666666663,2.2360680103302,0.996364951133728
2.756134033203125,2.775507926940918,-0.01937389373779297,0.9779431223869324,0.16666666666666663,2.2360680103302,0.9955136775970459
2.765315055847168,2.763976812362671,0.0013382434844970703,0.980870246887207,1.0,2.0,0.996618390083313
2.508768081665039,2.516862154006958,-0.008094072341918945,0.6899775862693787,0.16666666666666663,2.0,0.7253508567810059
2.469027042388916,2.485198497772217,-0.01617145538330078,0.6938613653182983,0.16666666666666663,2.0,0.7402111291885376
2.444302797317505,2.429115056991577,0.015187740325927734,0.6925413012504578,0.0,1.4142135381698608,0.7469329833984375
2.4117796421051025,2.4060068130493164,0.005772829055786133,0.6918941736221313,0.0,1.0,0.7537707686424255
2.3891587257385254,2.385774612426758,0.003384113311767578,0.6873071193695068,1.0,2.2360680103302,0.7504442930221558
2.3483505249023438,2.3828420639038086,-0.034491539001464844,0.6880430579185486,1.0,0.0,0.7590110301971436
2.3412065505981445,2.340684413909912,0.0005221366882324219,0.6829589605331421,0.16666666666666663,0.0,0.7615596652030945
2.329946756362915,2.302673816680908,0.027272939682006836,0.6797966361045837,1.0,0.0,0.7670886516571045
2.2906389236450195,2.303898334503174,-0.013259410858154297,0.677118182182312,0.33333333333333337,2.2360680103302,0.762069582939148
2.3149492740631104,2.2724666595458984,0.042482614517211914,0.6740124225616455,1.0,2.2360680103302,0.7680253982543945
2.3195912837982178,2.308556318283081,0.011034965515136719,0.6816366910934448,0.33333333333333337,2.2360680103302,0.7750460505485535
2.3207876682281494,2.3435564041137695,-0.022768735885620117,0.6919555068016052,0.0,2.2360680103302,0.7879237532615662
2.35090708732605,2.3176374435424805,0.033269643783569336,0.6941201090812683,0.16666666666666663,0.0,0.8034037947654724
2.3307766914367676,2.322671890258789,0.008104801177978516,0.6978602409362793,1.0,0.0,0.812949538230896
2.2940895557403564,2.3179051876068115,-0.023815631866455078,0.7052585482597351,1.0,2.0,0.8199741840362549
2.2634875774383545,2.280655860900879,-0.017168283462524414,0.7007929086685181,1.0,1.7320507764816284,0.823712944984436
2.236093282699585,2.2376656532287598,-0.0015723705291748047,0.6894282102584839,1.0,2.2360680103302,0.819839358329773
2.2289376258850098,2.2341208457946777,-0.005183219909667969,0.7057318687438965,0.16666666666666663,2.4494898319244385,0.8410570025444031
2.224583625793457,2.239154815673828,-0.014571189880371094,0.717413604259491,1.0,2.4494898319244385,0.8570687770843506
2.2290782928466797,2.2349395751953125,-0.0058612823486328125,0.744530439376831,0.16666666666666663,2.0,0.8881120085716248
2.214202404022217,2.2432241439819336,-0.029021739959716797,0.7637030482292175,1.0,1.7320507764816284,0.9037429690361023
2.2349181175231934,2.2164995670318604,0.018418550491333008,0.7764567732810974,1.0,2.2360680103302,0.9138700366020203
2.223768949508667,2.222959041595459,0.0008099079132080078,0.8000907301902771,1.0,0.0,0.9260489344596863
2.23336124420166,2.2447352409362793,-0.01137399673461914,0.8325963020324707,0.33333333333333337,2.2360680103302,0.9428133368492126
2.247326612472534,2.2533395290374756,-0.006012916564941406,0.8461101055145264,0.16666666666666663,1.7320507764816284,0.9399157762527466
2.2701199054718018,2.255216121673584,0.014903783798217773,0.8436225652694702,1.0,2.0,0.9263569712638855
2.2709970474243164,2.28104567527771,-0.010048627853393555,0.8598362803459167,0.0,2.0,0.9332882761955261
2.277290105819702,2.2853169441223145,-0.008026838302612305,0.8535515069961548,1.0,1.0,0.9204155802726746
2.2724335193634033,2.28459095954895,-0.012157440185546875,0.8546384572982788,0.33333333333333337,2.2360680103302,0.9191713333129883
2.2873308658599854,2.2612740993499756,0.026056766510009766,0.8352277278900146,0.16666666666666663,2.4494898319244385,0.8915976285934448
2.265899896621704,2.273207187652588,-0.007307291030883789,0.8436300158500671,1.0,1.0,0.9015613794326782
2.2541933059692383,2.268749952316284,-0.014556646347045898,0.8500248193740845,1.0,1.4142135381698608,0.9075390100479126
2.243523597717285,2.254747152328491,-0.011223554611206055,0.8422088623046875,0.16666666666666663,2.2360680103302,0.8974690437316895
2.2338438034057617,2.24141263961792,-0.007568836212158203,0.843604564666748,0.33333333333333337,2.2360680103302,0.898293673992157
2.230748176574707,2.234020233154297,-0.0032720565795898438,0.8393244743347168,1.0,1.0,0.8924459218978882
2.22699236869812,2.2247848510742188,0.002207517623901367,0.8406407833099365,0.33333333333333337,1.0,0.8907289505004883
2.221648693084717,2.208146810531616,0.013501882553100586,0.8351542353630066,0.16666666666666663,1.4142135381698608,0.883450984954834
2.187289237976074,2.1879870891571045,-0.0006978511810302734,0.8310570120811462,1.0,2.2360680103302,0.883213460445404
2.151710271835327,2.1638598442077637,-0.012149572372436523,0.8299356698989868,0.0,0.0,0.8841654658317566
2.13826322555542,2.125601291656494,0.012661933898925781,0.8205451965332031,0.16666666666666663,0.0,0.8751975297927856
2.1001832485198975,2.1074414253234863,-0.007258176803588867,0.8153659105300903,0.16666666666666663,2.2360680103302,0.8734215497970581
2.0735650062561035,2.0749807357788086,-0.0014157295227050781,0.8103955984115601,1.0,2.2360680103302,0.8697578310966492
2.027801990509033,2.0494699478149414,-0.021667957305908203,0.8019353747367859,0.16666666666666663,1.4142135381698608,0.8654956817626953
1.9866899251937866,1.99716317653656,-0.010473251342773438,0.792966365814209,0.0,2.0,0.8600143194198608
1.9359941482543945,1.9484738111495972,-0.012479662895202637,0.7813229560852051,0.16666666666666663,2.4494898319244385,0.8528881072998047
1.8934262990951538,1.9205735921859741,-0.027147293090820312,0.7724882960319519,0.16666666666666663,2.4494898319244385,0.8468784093856812
1.8853667974472046,1.868992567062378,0.01637423038482666,0.7657955884933472,1.0,2.4494898319244385,0.843610942363739
1.8439724445343018,1.861681342124939,-0.017708897590637207,0.7594930529594421,1.0,0.0,0.8372041583061218
1.8426828384399414,1.842465877532959,0.00021696090698242188,0.7592365145683289,1.0,0.0,0.8392219543457031
1.8422305583953857,1.8466970920562744,-0.004466533660888672,0.7648943662643433,0.16666666666666663,0.0,0.8427717089653015
1.85946786403656,1.8471076488494873,0.012360215187072754,0.7704042196273804,1.0,2.2360680103302,0.8440008163452148
1.8684648275375366,1.869754672050476,-0.0012898445129394531,0.7799655795097351,0.6666666666666667,1.7320507764816284,0.8482481837272644
1.8737668991088867,1.908886432647705,-0.03511953353881836,0.7937919497489929,0.0,1.7320507764816284,0.8588829040527344
1.928457498550415,1.9086068868637085,0.019850611686706543,0.796557605266571,1.0,2.0,0.8563067317008972
1.9573652744293213,1.97616708278656,-0.01880180835723877,0.8188145160675049,0.0,1.7320507764816284,0.8697773218154907
2.0114049911499023,2.0174522399902344,-0.006047248840332031,0.8280384540557861,1.0,1.7320507764816284,0.8693642616271973
2.045729160308838,2.0576059818267822,-0.011876821517944336,0.8365923762321472,1.0,1.7320507764816284,0.8734750151634216
2.093857526779175,2.085571050643921,0.008286476135253906,0.8408868312835693,1.0,2.2360680103302,0.8731593489646912
2.122709274291992,2.112438678741455,0.01027059555053711,0.8450173139572144,1.0,2.2360680103302,0.8768741488456726
2.138157844543457,2.140296459197998,-0.0021386146545410156,0.848524272441864,0.16666666666666663,1.7320507764816284,0.8813724517822266
1.8337886333465576,1.8148725032806396,0.01891613006591797,0.6447698473930359,0.5,1.7320507764816284,0.6945023536682129
1.6131410598754883,1.6293134689331055,-0.016172409057617188,0.6202503442764282,0.33333333333333337,2.2360680103302,0.7028030157089233
1.4255688190460205,1.4232566356658936,0.002312183380126953,0.5645407438278198,0.16666666666666663,1.0,0.6903046369552612
1.1626601219177246,1.1975675821304321,-0.03490746021270752,0.48964405059814453,0.5,0.0,0.6563888192176819
0.9837371706962585,1.0222746133804321,-0.038537442684173584,0.42101144790649414,0.0,1.4142135381698608,0.5930009484291077
0.8768820762634277,0.8923742771148682,-0.01549220085144043,0.3643297553062439,0.5,1.0,0.52580326795578
0.8135608434677124,0.8064500689506531,0.007110774517059326,0.3296692371368408,1.0,1.4142135381698608,0.476004958152771
0.7609941363334656,0.740100622177124,0.020893514156341553,0.30181750655174255,0.16666666666666663,1.4142135381698608,0.44361552596092224
0.6956300139427185,0.6834325790405273,0.012197434902191162,0.2784842252731323,1.0,1.7320507764816284,0.4190795421600342
0.6441087126731873,0.6383023262023926,0.005806386470794678,0.2659335434436798,0.5,2.4494898319244385,0.4075849950313568
0.5887951254844666,0.5843734741210938,0.004421651363372803,0.2554694712162018,1.0,2.4494898319244385,0.3999239206314087
0.5834989547729492,0.577166736125946,0.006332218647003174,0.24547748267650604,0.16666666666666663,0.0,0.39800840616226196
0.6215783953666687,0.6181625127792358,0.0034158825874328613,0.257210910320282,0.33333333333333337,0.0,0.42228901386260986
0.6699378490447998,0.6689578294754028,0.0009800195693969727,0.27751272916793823,0.33333333333333337,0.0,0.45693469047546387
0.7321712374687195,0.7142607569694519,0.017910480499267578,0.2940767705440521,0.33333333333333337,2.0,0.4924491345882416
0.7814790606498718,0.8016003370285034,-0.020121276378631592,0.34636300802230835,0.16666666666666663,1.7320507764816284,0.5655297040939331
0.8881151080131531,0.87071293592453,0.017402172088623047,0.37535423040390015,0.5,0.0,0.6173359155654907
0.9584890604019165,0.9295350909233093,0.028953969478607178,0.41064929962158203,0.5,1.7320507764816284,0.6541349291801453
0.9670891165733337,0.9860019683837891,-0.018912851810455322,0.4299808740615845,1.0,1.0,0.6857115626335144
0.9935107231140137,0.971774697303772,0.0217360258102417,0.42603248357772827,0.0,1.0,0.668952226638794
1.0052587985992432,0.9654606580734253,0.03979814052581787,0.4189320504665375,1.0,1.4142135381698608,0.666862964630127
0.9808125495910645,0.9975606799125671,-0.016748130321502686,0.43611443042755127,1.0,1.4142135381698608,0.6756641864776611
0.9791614413261414,1.0138444900512695,-0.034683048725128174,0.44414734840393066,1.0,2.4494898319244385,0.6793992519378662
1.0291309356689453,1.0146751403808594,0.014455795288085938,0.4500393867492676,1.0,2.0,0.6891433000564575
1.1339712142944336,1.0593128204345703,0.07465839385986328,0.4848966598510742,0.33333333333333337,2.0,0.7273606061935425
1.2377556562423706,1.2057679891586304,0.031987667083740234,0.5313093662261963,0.16666666666666663,,0.7656173706054688
1.5351495742797852,1.5283143520355225,0.006835222244262695,0.6041914224624634,0.16666666666666663,,0.8215093612670898
1.8924931287765503,1.893808126449585,-0.001314997673034668,0.6819002032279968,0.33333333333333337,,0.8640761375427246
2.163154125213623,2.1416196823120117,0.021534442901611328,0.7319733500480652,0.16666666666666663,,0.8578285574913025
2.308544635772705,2.3257646560668945,-0.017220020294189453,0.7643742561340332,0.0,,0.8529497981071472
2.422497272491455,2.42025089263916,0.002246379852294922,0.7873780131340027,0.33333333333333337,,0.8450290560722351
2.4738612174987793,2.4712374210357666,0.0026237964630126953,0.8011805415153503,0.0,,0.8449411392211914
2.503134250640869,2.493652820587158,0.009481430053710938,0.813102126121521,1.0,,0.8487688899040222
2.516812801361084,2.521366834640503,-0.004554033279418945,0.827042281627655,0.33333333333333337,,0.8577167391777039
2.5203473567962646,2.521883964538574,-0.0015366077423095703,0.8356641530990601,1.0,,0.8652774691581726


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/symm_kl_30/attn_ent/eval_metrics_rand_trials_envs_10.csv <==
Scenario,Explainer,FidPlus,FidMinus,DeltaFid,CharScore,Unfaithfulness,Sparsity,Stability,stdevFidPlus,stdevFidMinus,stdevDeltaFid,stdevCharScore,stdevUnfaithfulness,stdevSparsity,stdevStability,lenFidPlus,lenFidMinus,lenDeltaFid,lenCharScore,lenUnfaithfulness,lenSparsity,lenStability,MeanFidPlus,MeanFidMinus,MeanDeltaFid,MeanCharScore,MeanUnfaithfulness,MeanSparsity,MeanStability,stdevMeanFidPlus,stdevMeanFidMinus,stdevMeanDeltaFid,stdevMeanCharScore,stdevMeanUnfaithfulness,stdevMeanSparsity,stdevMeanStability,lenMeanFidPlus,lenMeanFidMinus,lenMeanDeltaFid,lenMeanCharScore,lenMeanUnfaithfulness,lenMeanSparsity,lenMeanStability
navigation,GraphMaskExplainer,1.9488268773814645,1.9484513532182184,0.0003755241632461548,-4.146155485022894,0.751909624502966,0.5993265993265994,1.4746263454027493,0.4738334480483199,0.47402823308022113,0.02087498293587324,2.6709542932245203,0.13776862616187927,0.41170484623736786,0.9154549953608793,792,792,792,792,792,792,782,1.980791481786282,1.9803641807622088,0.0004273010240731545,-4.400143020323346,0.7466058522121738,0.5780189468569912,1.4829956893260174,0.4066372219888335,0.40723245146537707,0.001930641368267796,2.1546792592728967,0.10048268538745796,0.0707435225373497,0.15523578695526874,10,10,10,10,10,10,10
navigation,AttentionExplainer,0.973474144212031,0.42069218611014,0.552781958101891,0.690992789316433,0.15266105233366942,0.6962569549822964,0.015499518939216993,0.2812824749573097,0.19850255226139082,0.3452636110119171,0.18542212614282744,0.10074885831108686,0.07357437634950777,0.015154994585746857,659,659,659,659,659,659,649,0.9427357405718114,0.3686098519023546,0.5741258886694568,0.7188588921695932,0.13199165092722523,0.702107346321405,0.01995674743788737,0.20909460363728297,0.17172459924694972,0.2596228927623634,0.14732016918155547,0.0805121341408723,0.052426598277597276,0.008449049322021056,10,10,10,10,10,10,10
navigation,GNNExplainer,0.8489804146041897,0.40919352403478404,0.4397868905694057,0.6803949708600208,0.12800607902456893,0.4439696106362773,0.906485123785934,0.20984581048843867,0.09065911875783791,0.22249043376969718,0.10092438936809443,0.046569943555310675,0.18338206336566357,0.30687806233290116,702,702,702,702,702,702,692,0.8260878582574398,0.42609955038245617,0.3999883078749836,0.6563607828597556,0.13863819055532994,0.4321536412878695,0.8935443998361475,0.1326526160910041,0.05919246548296795,0.09929847192038392,0.0446220819773447,0.0322132760495964,0.05810567210780319,0.0724825642059386,10,10,10,10,10,10,10
navigation,DummyExplainer,0.5886046137352954,0.5975999320164705,-0.008995318281175065,-0.16139896467887585,0.2324385334680552,0.4921652421652422,0.9567835121227137,0.20585322520685947,0.21805869408256962,0.32667323299957474,15.236082686274539,0.11163035753530025,0.20547359344831068,0.22715693756796926,702,702,702,702,702,702,692,0.5910661377018503,0.6054719541683576,-0.014405816466507383,-1.8315286441096097,0.23631118865660714,0.49081552979707344,0.9613528352523678,0.07111471138769322,0.09237045742381175,0.054585589428255206,7.055028078656438,0.050412015579954526,0.04582355356362409,0.05151129598327487,10,10,10,10,10,10,10


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/symm_kl_30/attn_ent/performance_numbers.csv <==
EpisodeReward,Makespan,Success Rate,No Collisions Rate
2.2693777084350586,57,1,1
2.363646984100342,62,1,1
3.025074005126953,52,1,1
1.9181503057479858,150,0,1
1.2114722728729248,150,0,1
2.234369993209839,52,1,1
2.0193934440612793,106,1,1
1.8500792980194092,76,1,1
2.75403094291687,61,1,1
1.7254130840301514,36,1,1
2.2693777084350586,57,1,1
1.791585922241211,46,1,1
2.7442080974578857,58,1,1
1.4694093465805054,27,1,1
2.36395263671875,150,0,1
3.5960357189178467,61,1,1
2.247734785079956,150,0,1
1.9169543981552124,60,1,1
1.070104956626892,31,1,1
1.5790021419525146,29,1,1
2.2693777084350586,57,1,1
2.7682156562805176,51,1,1
1.070104956626892,31,1,1
2.480705738067627,53,1,1
1.2862317562103271,150,0,1
3.962014675140381,150,0,1
1.1240299940109253,19,1,1
3.0729968547821045,150,0,1
1.6179102659225464,22,1,1
1.3598183393478394,29,1,1
2.2693777084350586,57,1,1
2.7682156562805176,51,1,1
1.070104956626892,31,1,1
2.480705738067627,53,1,1
1.2862317562103271,150,0,1
3.962014675140381,150,0,1
1.1240299940109253,19,1,1
3.0729968547821045,150,0,1
1.6179102659225464,22,1,1
1.3598183393478394,29,1,1


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/symm_kl_30/no_attn_ent/AttentionExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
0.36368152499198914,1.132216215133667,-0.7685346901416779,0.5133447647094727,1.0,0.00614877650514245,0.6332084536552429
0.36192095279693604,1.111314296722412,-0.7493933439254761,0.5024229288101196,1.0,0.005741611588746309,0.6237159967422485
0.3745654225349426,1.0958280563354492,-0.7212626338005066,0.4939066171646118,1.0,0.00704445643350482,0.6154853701591492
0.39345869421958923,1.079115867614746,-0.6856571733951569,0.48506927490234375,1.0,0.008980116806924343,0.6065523624420166
0.41417595744132996,1.0533256530761719,-0.6391496956348419,0.47293537855148315,1.0,0.00879716407507658,0.5945419073104858
0.43178725242614746,1.0205047130584717,-0.5887174606323242,0.45784494280815125,1.0,0.008274544030427933,0.5813537836074829
0.4419167935848236,0.9819655418395996,-0.540048748254776,0.4397311806678772,1.0,0.008713203482329845,0.5675473213195801
0.44501540064811707,0.9413360357284546,-0.4963206350803375,0.41973981261253357,1.0,0.009677163325250149,0.5515902042388916
0.4418623447418213,0.9016964435577393,-0.45983409881591797,0.3993799686431885,1.0,0.012915138155221939,0.5335931777954102
0.4286874532699585,0.8640670776367188,-0.43537962436676025,0.37836575508117676,1.0,0.019345104694366455,0.5134027004241943
0.41747841238975525,0.8268651366233826,-0.4093867242336273,0.3593154847621918,1.0,0.018889127299189568,0.49182042479515076
0.44693177938461304,0.7909832000732422,-0.34405142068862915,0.3439784049987793,1.0,0.013460312969982624,0.46993815898895264
0.4694102704524994,0.7535800933837891,-0.2841698229312897,0.3289889991283417,0.8333333333333334,0.011564096435904503,0.4464719295501709
0.48602208495140076,0.7185653448104858,-0.23254325985908508,0.3170928359031677,0.8333333333333334,0.010542542673647404,0.4267391562461853
0.5010103583335876,0.6804537773132324,-0.17944341897964478,0.30534470081329346,0.8333333333333334,0.01169608160853386,0.4079834818840027
0.5144191980361938,0.6403891444206238,-0.12596994638442993,0.29519152641296387,0.8333333333333334,0.010745331645011902,0.3927918076515198
0.5229626893997192,0.5992414951324463,-0.07627880573272705,0.28619956970214844,0.8333333333333334,0.014803042635321617,0.38093268871307373
0.5345731973648071,0.576748788356781,-0.04217559099197388,0.2794110178947449,0.8333333333333334,0.013160317204892635,0.3734866976737976
0.5376672744750977,0.576370894908905,-0.03870362043380737,0.27119171619415283,0.8333333333333334,0.013287189416587353,0.3651249408721924
0.5414189100265503,0.5771186351776123,-0.03569972515106201,0.26585695147514343,0.8333333333333334,0.017431767657399178,0.3607702851295471
0.5517163276672363,0.5842628479003906,-0.0325465202331543,0.26587778329849243,0.8333333333333334,0.0169859379529953,0.3644375801086426
0.5573335886001587,0.5902551412582397,-0.032921552658081055,0.26634785532951355,0.8333333333333334,0.017499694600701332,0.36838436126708984
0.5610666871070862,0.5982140898704529,-0.0371474027633667,0.26940402388572693,0.8333333333333334,0.018713632598519325,0.37529096007347107
0.5617579817771912,0.6045211553573608,-0.04276317358016968,0.27212032675743103,0.8333333333333334,0.018178068101406097,0.3809170126914978
0.5602464079856873,0.6165692806243896,-0.05632287263870239,0.2769685685634613,0.8333333333333334,0.022937500849366188,0.38687095046043396
0.577346682548523,0.631402850151062,-0.05405616760253906,0.2819610834121704,0.8333333333333334,0.024302266538143158,0.3904263377189636
0.6034613847732544,0.6461436748504639,-0.04268229007720947,0.2842967212200165,0.8333333333333334,0.02403423562645912,0.38889020681381226
0.6320533156394958,0.6638083457946777,-0.031755030155181885,0.2861010730266571,0.8333333333333334,0.022929906845092773,0.3865073621273041
0.6591238975524902,0.678990364074707,-0.019866466522216797,0.28743255138397217,0.8333333333333334,0.02277342416346073,0.3845960795879364
0.6852602958679199,0.6901148557662964,-0.004854559898376465,0.28731000423431396,0.8333333333333334,0.020663125440478325,0.38112205266952515
0.7074975371360779,0.6979121565818787,0.009585380554199219,0.2862752676010132,0.8333333333333334,0.018987460061907768,0.37677669525146484
0.7294926643371582,0.7121042013168335,0.017388463020324707,0.28421521186828613,0.8333333333333334,0.018976759165525436,0.37015271186828613
0.7477461695671082,0.727453351020813,0.020292818546295166,0.2831614017486572,0.8333333333333334,0.015681780874729156,0.3644448220729828
0.7709106802940369,0.73883056640625,0.032080113887786865,0.28530773520469666,0.8333333333333334,0.012717789970338345,0.36304688453674316
0.7957562804222107,0.7486485838890076,0.047107696533203125,0.2913823127746582,0.8333333333333334,0.012212454341351986,0.36639493703842163
0.8191258907318115,0.7570266127586365,0.06209927797317505,0.29910072684288025,0.8333333333333334,0.01142050325870514,0.3717056214809418
0.8435956835746765,0.7616683840751648,0.08192729949951172,0.3066869378089905,0.8333333333333334,0.00863063707947731,0.3778039813041687
0.8646939992904663,0.7648763060569763,0.09981769323348999,0.31217581033706665,0.8333333333333334,0.008070201613008976,0.382982462644577
0.8808145523071289,0.774326503276825,0.10648804903030396,0.31470343470573425,0.8333333333333334,0.010725177824497223,0.38473984599113464
0.8990129232406616,0.7864012718200684,0.11261165142059326,0.31621798872947693,0.8333333333333334,0.010328652337193489,0.3849713206291199
0.9120823740959167,0.7932568788528442,0.11882549524307251,0.31681564450263977,0.8333333333333334,0.010517594404518604,0.3860572278499603
0.92155522108078,0.7957596778869629,0.12579554319381714,0.31696102023124695,0.8333333333333334,0.010671687312424183,0.3883915841579437
0.9266051054000854,0.793175220489502,0.1334298849105835,0.3166658878326416,0.8333333333333334,0.012311235070228577,0.39151978492736816
0.932817816734314,0.788733184337616,0.144084632396698,0.3164758086204529,0.8333333333333334,0.01283749844878912,0.3962380886077881
0.9364352226257324,0.7788822650909424,0.15755295753479004,0.31414681673049927,0.8333333333333334,0.015435280278325081,0.4004122018814087
0.9385571479797363,0.763175368309021,0.17538177967071533,0.31036049127578735,0.8333333333333334,0.016720427200198174,0.40563154220581055
0.935860276222229,0.7367708086967468,0.19908946752548218,0.3015666604042053,0.8333333333333334,0.019546715542674065,0.40750956535339355
0.9283685684204102,0.6956426501274109,0.23272591829299927,0.28451594710350037,0.8333333333333334,0.015661101788282394,0.4033012092113495
0.9140102863311768,0.6493350863456726,0.26467519998550415,0.2611534297466278,0.8333333333333334,0.018645277246832848,0.39040565490722656
0.8984605669975281,0.5874185562133789,0.31104201078414917,0.22706511616706848,0.8333333333333334,0.027524275705218315,0.36823904514312744
0.8876626491546631,0.5055601596832275,0.38210248947143555,0.17883026599884033,0.8333333333333334,0.028924448415637016,0.32274192571640015
0.876837968826294,0.4269571304321289,0.44988083839416504,0.1337747573852539,0.8333333333333334,0.027067316696047783,0.25819656252861023
0.8673191070556641,0.35978907346725464,0.5075300335884094,0.10098280012607574,0.6666666666666667,0.023861143738031387,0.19899988174438477
0.8591336011886597,0.30340635776519775,0.5557272434234619,0.07897521555423737,0.6666666666666667,0.022313162684440613,0.15618020296096802
0.8528710603713989,0.25864681601524353,0.5942242443561554,0.0662204921245575,0.6666666666666667,0.0201419610530138,0.1315029263496399
0.8462239503860474,0.23346225917339325,0.6127616912126541,0.057299625128507614,0.6666666666666667,0.018999019637703896,0.11498524993658066
0.8437846899032593,0.22485385835170746,0.6189308315515518,0.05152925103902817,0.6666666666666667,0.019537275657057762,0.10451292991638184
0.8430365324020386,0.21376782655715942,0.6292687058448792,0.04736319184303284,0.6666666666666667,0.023311134427785873,0.09695541858673096
0.84190833568573,0.20212626457214355,0.6397820711135864,0.04463000223040581,0.6666666666666667,0.024729905650019646,0.0919615849852562
0.8505390882492065,0.2106984555721283,0.6398406326770782,0.042914390563964844,0.6666666666666667,0.023987572640180588,0.08877407759428024
0.878351628780365,0.21794235706329346,0.6604092717170715,0.04197407886385918,0.6666666666666667,0.023340823128819466,0.08696307241916656
0.9053956866264343,0.22315770387649536,0.682237982749939,0.041510313749313354,0.6666666666666667,0.022346798330545425,0.08597436547279358
0.9317905306816101,0.22581809759140015,0.70597243309021,0.04113426059484482,0.6666666666666667,0.02204274944961071,0.0850716158747673
0.958084762096405,0.2267240285873413,0.7313607335090637,0.04073027893900871,0.6666666666666667,0.024630185216665268,0.08404305577278137
0.9858142733573914,0.2276674211025238,0.7581468522548676,0.04032544419169426,0.6666666666666667,0.02299635484814644,0.08288409560918808
1.0114860534667969,0.22889737784862518,0.7825886756181717,0.04043688625097275,0.6666666666666667,0.020577821880578995,0.08274715393781662
1.034757137298584,0.23352575302124023,0.8012313842773438,0.04162178561091423,0.6666666666666667,0.017901785671710968,0.08476686477661133
1.0558838844299316,0.24084588885307312,0.8150379955768585,0.04382449388504028,0.6666666666666667,0.015855301171541214,0.08878163993358612
1.0757343769073486,0.24984794855117798,0.8258864283561707,0.04676016420125961,0.6666666666666667,0.014315278269350529,0.09416510164737701
1.094268798828125,0.26129502058029175,0.8329737782478333,0.050442975014448166,0.6666666666666667,0.011864649131894112,0.10088133811950684
1.1123112440109253,0.27334359288215637,0.8389676511287689,0.05455559492111206,0.6666666666666667,0.010615079663693905,0.10831926763057709
1.128615140914917,0.28630131483078003,0.842313826084137,0.05896168202161789,0.6666666666666667,0.009180258959531784,0.11624430119991302
1.1446986198425293,0.299984872341156,0.8447137475013733,0.06383101642131805,0.6666666666666667,0.008004327304661274,0.12497755885124207
1.161894679069519,0.3136271834373474,0.8482674956321716,0.06893554329872131,0.6666666666666667,0.007450764998793602,0.13408787548542023
1.1812628507614136,0.32787102460861206,0.8533918261528015,0.0746474415063858,0.6666666666666667,0.0063446927815675735,0.144197016954422
1.204773187637329,0.34366747736930847,0.8611057102680206,0.0813506543636322,0.6666666666666667,0.00560784200206399,0.15593522787094116
1.231429100036621,0.3601963520050049,0.8712327480316162,0.08881619572639465,0.6666666666666667,0.00465658213943243,0.1688079684972763
1.2608036994934082,0.37696072459220886,0.8838429749011993,0.09678313136100769,0.6666666666666667,0.004069704096764326,0.18226906657218933
1.2911123037338257,0.391289085149765,0.8998232185840607,0.1037694662809372,0.6666666666666667,0.0036381722893565893,0.19384485483169556
1.3182491064071655,0.4006734788417816,0.9175756275653839,0.10819624364376068,0.6666666666666667,0.002537435619160533,0.20120905339717865
1.338132619857788,0.40515944361686707,0.932973176240921,0.1100798174738884,0.6666666666666667,0.001822193618863821,0.2046007215976715
1.3490993976593018,0.4063067138195038,0.942792683839798,0.11036121100187302,0.6666666666666667,0.001584606128744781,0.20548371970653534
1.3526694774627686,0.40561577677726746,0.9470537006855011,0.10986433923244476,0.6666666666666667,0.0014177082339301705,0.2050563544034958
1.350927710533142,0.4043268859386444,0.9466008245944977,0.10915210843086243,0.6666666666666667,0.001344345393590629,0.2041746824979782
1.345869779586792,0.40307480096817017,0.9427949786186218,0.10848535597324371,0.6666666666666667,0.0012876535765826702,0.2032679319381714
1.3392308950424194,0.401849627494812,0.9373812675476074,0.10784149169921875,0.6666666666666667,0.001325273304246366,0.20231464505195618
1.3318426609039307,0.4009056091308594,0.9309370517730713,0.10734285414218903,0.6666666666666667,0.0012346646981313825,0.20154231786727905
1.3247287273406982,0.40011870861053467,0.9246100187301636,0.10693390667438507,0.6666666666666667,0.0011347163235768676,0.200880765914917
1.3182657957077026,0.3994518220424652,0.9188139736652374,0.10659417510032654,0.6666666666666667,0.0010472348658367991,0.20031099021434784
1.3126659393310547,0.39888328313827515,0.9137826561927795,0.10631412267684937,0.6666666666666667,0.0009539744933135808,0.19982849061489105
1.308022379875183,0.3986869752407074,0.9093354046344757,0.10607924312353134,0.6666666666666667,0.0008558920817449689,0.1994169056415558
1.3042995929718018,0.3990868031978607,0.905212789773941,0.10588931292295456,0.6666666666666667,0.0007811883697286248,0.19908037781715393
1.3015249967575073,0.3993934094905853,0.902131587266922,0.1057213842868805,0.6666666666666667,0.0007065976387821138,0.1987830251455307
1.2995471954345703,0.39961060881614685,0.8999365866184235,0.1055762991309166,0.6666666666666667,0.0006201799842528999,0.19852738082408905
1.298181176185608,0.39973896741867065,0.8984422087669373,0.10544907301664352,0.6666666666666667,0.0005274997092783451,0.19830457866191864
1.2973003387451172,0.3998008370399475,0.8974995017051697,0.10534220188856125,0.6666666666666667,0.00044698858982883394,0.198118656873703
1.2968063354492188,0.39980560541152954,0.8970007300376892,0.10525134205818176,0.6666666666666667,0.0003708243020810187,0.19796213507652283
1.296597957611084,0.39977025985717773,0.8968276977539062,0.10517584532499313,0.6666666666666667,0.00030107912607491016,0.19783341884613037
1.2965891361236572,0.3997088372707367,0.8968802988529205,0.10511412471532822,0.6666666666666667,0.00023890178999863565,0.19772957265377045
1.2967095375061035,0.3996332883834839,0.8970762491226196,0.10506468266248703,0.6666666666666667,0.00018567717052064836,0.19764769077301025
1.2969067096710205,0.3995601534843445,0.897346556186676,0.1050291582942009,0.6666666666666667,0.0001411669363733381,0.1975904405117035
1.2971385717391968,0.39949044585227966,0.8976481258869171,0.10500343143939972,0.6666666666666667,0.00010443698556628078,0.19755032658576965
1.2973754405975342,0.39942312240600586,0.8979523181915283,0.1049833819270134,0.6666666666666667,7.523669046349823e-05,0.1975199282169342
1.297597885131836,0.3993609547615051,0.8982369303703308,0.1049676463007927,0.6666666666666667,5.263571802061051e-05,0.19749662280082703
1.297795295715332,0.3993057906627655,0.8984895050525665,0.10495521873235703,0.6666666666666667,3.5699755244422704e-05,0.19747865200042725
1.297961711883545,0.3992577791213989,0.898703932762146,0.10494497418403625,0.6666666666666667,2.3546836018795148e-05,0.1974639743566513
1.298095941543579,0.39921754598617554,0.8988783955574036,0.10493655502796173,0.6666666666666667,1.5534616977674887e-05,0.19745197892189026
1.2981996536254883,0.3991846442222595,0.8990150094032288,0.10492956638336182,0.6666666666666667,1.0866876436921302e-05,0.1974419802427292
1.2982763051986694,0.3991580903530121,0.8991182148456573,0.10492362827062607,0.6666666666666667,8.478557901980821e-06,0.19743335247039795
1.2983299493789673,0.3991374373435974,0.8991925120353699,0.10491855442523956,0.6666666666666667,7.394407475658227e-06,0.19742584228515625
1.2983646392822266,0.39912161231040955,0.899243026971817,0.1049143522977829,0.6666666666666667,6.788175141991815e-06,0.19741949439048767
1.2983849048614502,0.39910978078842163,0.8992751240730286,0.10491079092025757,0.6666666666666667,6.069127721275436e-06,0.19741402566432953
1.2983944416046143,0.3991013169288635,0.8992931246757507,0.10490789264440536,0.6666666666666667,5.420618890639162e-06,0.1974094808101654
1.298396110534668,0.3990952670574188,0.8993008434772491,0.10490553081035614,0.6666666666666667,4.6884874791430775e-06,0.19740574061870575
1.2983933687210083,0.3990912139415741,0.8993021547794342,0.1049036979675293,0.6666666666666667,3.728174306161236e-06,0.1974027007818222
1.2983874082565308,0.39908871054649353,0.8992986977100372,0.10490231215953827,0.6666666666666667,3.1813979148864746e-06,0.19740042090415955
1.2983804941177368,0.39908725023269653,0.8992932438850403,0.10490132868289948,0.6666666666666667,2.374775476710056e-06,0.19739878177642822
1.2983728647232056,0.39908647537231445,0.8992863893508911,0.10490062832832336,0.6666666666666667,1.8877190086641349e-06,0.19739751517772675
1.2983657121658325,0.3990862965583801,0.8992794156074524,0.10490026324987411,0.6666666666666667,1.2718907100861543e-06,0.1973968744277954
1.298359751701355,0.39908623695373535,0.8992735147476196,0.10490003228187561,0.6666666666666667,1.019695673676324e-06,0.19739636778831482
1.2983545064926147,0.3990864157676697,0.8992680907249451,0.10489991307258606,0.6666666666666667,7.004437634350325e-07,0.1973961591720581
1.298350214958191,0.3990866541862488,0.8992635607719421,0.10489989817142487,0.6666666666666667,5.05322987010004e-07,0.19739603996276855
1.298346996307373,0.3990870416164398,0.8992599546909332,0.10489998757839203,0.6666666666666667,4.0891742969506595e-07,0.1973961591720581
1.2983447313308716,0.39908739924430847,0.8992573320865631,0.10490012168884277,0.6666666666666667,3.5832567846227903e-07,0.19739636778831482
1.2983434200286865,0.39908772706985474,0.8992556929588318,0.10490025579929352,0.6666666666666667,3.461113351477252e-07,0.19739656150341034
1.298342227935791,0.39908814430236816,0.8992540836334229,0.10490047931671143,0.6666666666666667,3.2900874202823616e-07,0.197396919131279
1.298341989517212,0.3990885615348816,0.8992534279823303,0.10490068793296814,0.6666666666666667,2.423443845600559e-07,0.19739727675914764
1.2983417510986328,0.3990887999534607,0.8992529511451721,0.10490082204341888,0.6666666666666667,3.0629044545094075e-07,0.19739750027656555
1.2983417510986328,0.39908909797668457,0.8992526531219482,0.10490098595619202,0.6666666666666667,1.7834766197211138e-07,0.19739775359630585
1.298341989517212,0.39908933639526367,0.8992526531219482,0.10490112751722336,0.6666666666666667,2.430305983125436e-07,0.19739799201488495
1.2983423471450806,0.3990894556045532,0.8992528915405273,0.10490119457244873,0.6666666666666667,1.7540540397931181e-07,0.1973980963230133
1.2983425855636597,0.39908966422080994,0.8992529213428497,0.1049012839794159,0.6666666666666667,1.108234712887679e-07,0.19739827513694763
1.2983431816101074,0.3990897536277771,0.8992534279823303,0.10490137338638306,0.6666666666666667,8.592428457632195e-08,0.19739839434623718
1.2983436584472656,0.39908987283706665,0.899253785610199,0.10490143299102783,0.6666666666666667,1.3803696674585808e-07,0.19739851355552673
1.298343539237976,0.39908990263938904,0.899253636598587,0.10490146279335022,0.6666666666666667,9.721508575921689e-08,0.19739854335784912
1.2983438968658447,0.3990899920463562,0.8992539048194885,0.10490146279335022,0.6666666666666667,8.854913602363013e-08,0.19739854335784912
1.2983437776565552,0.39909011125564575,0.8992536664009094,0.10490157455205917,0.6666666666666667,6.420049203370581e-08,0.19739872217178345
1.2983441352844238,0.39909014105796814,0.8992539942264557,0.10490155220031738,0.6666666666666667,7.607258112329873e-08,0.19739870727062225
1.2983441352844238,0.399090051651001,0.8992540836334229,0.10490153729915619,0.6666666666666667,3.743870280459305e-08,0.19739866256713867
1.2983441352844238,0.399090051651001,0.8992540836334229,0.104901522397995,0.6666666666666667,7.989857664369993e-08,0.19739863276481628
1.2983444929122925,0.3990900218486786,0.8992544710636139,0.10490146279335022,0.6666666666666667,1.4901161193847656e-08,0.1973985880613327
1.2983444929122925,0.39909011125564575,0.8992543816566467,0.1049015074968338,0.6666666666666667,2.686345013103164e-08,0.19739863276481628
1.298344373703003,0.3990899920463562,0.8992543816566467,0.10490143299102783,0.6666666666666667,6.715862355122226e-08,0.19739851355552673
1.2983441352844238,0.3990898132324219,0.899254322052002,0.10490138828754425,0.6666666666666667,1.666000493116826e-08,0.19739846885204315
1.2983442544937134,0.39908990263938904,0.8992543518543243,0.10490145534276962,0.6666666666666667,1.4901161193847656e-08,0.19739852845668793
1.2983441352844238,0.39908990263938904,0.8992542326450348,0.10490142554044724,0.6666666666666667,3.161013495400766e-08,0.19739848375320435
1.2983441352844238,0.39908987283706665,0.8992542624473572,0.10490140318870544,0.6666666666666667,3.725290298461914e-08,0.19739846885204315
1.2983441352844238,0.3990898132324219,0.899254322052002,0.10490139573812485,0.6666666666666667,6.632690485730564e-08,0.19739842414855957
1.2983442544937134,0.3990898132324219,0.8992544412612915,0.10490139573812485,0.6666666666666667,0.017067639157176018,0.19739845395088196
0.46702906489372253,0.6420384645462036,-0.17500939965248108,0.32036301493644714,0.6666666666666667,0.018400218337774277,0.4105297327041626
0.47405728697776794,0.6688520908355713,-0.19479480385780334,0.32760190963745117,0.6666666666666667,0.03374098241329193,0.4163398742675781
0.5259925723075867,0.6939371824264526,-0.16794461011886597,0.3317928612232208,0.6666666666666667,0.033348944038152695,0.41990506649017334
0.6010680794715881,0.7367233633995056,-0.13565528392791748,0.33437272906303406,0.6666666666666667,0.033998578786849976,0.42255541682243347
0.6693505048751831,0.7547914385795593,-0.08544093370437622,0.32937198877334595,0.6666666666666667,0.03167887032032013,0.4191451668739319
0.7185975909233093,0.7630884647369385,-0.04449087381362915,0.3257080316543579,0.6666666666666667,0.026631096377968788,0.41815122961997986
0.7437142729759216,0.7653851509094238,-0.021670877933502197,0.3262835443019867,0.8333333333333334,0.0377434566617012,0.4225326478481293
0.7474764585494995,0.7683506011962891,-0.02087414264678955,0.33138173818588257,0.8333333333333334,0.032504741102457047,0.4322044849395752
0.7404465675354004,0.7623319625854492,-0.021885395050048828,0.33578938245773315,0.8333333333333334,0.028299566358327866,0.4415159225463867
0.7176076769828796,0.7601388692855835,-0.04253119230270386,0.3419680595397949,0.8333333333333334,0.02916116453707218,0.45244619250297546
0.6827683448791504,0.7622522115707397,-0.07948386669158936,0.348795622587204,0.8333333333333334,0.024029940366744995,0.4639340341091156
0.6530866622924805,0.7700096964836121,-0.11692303419113159,0.35988283157348633,0.8333333333333334,0.020025407895445824,0.48108506202697754
0.6728867292404175,0.7844168543815613,-0.1115301251411438,0.37169402837753296,0.8333333333333334,0.01683535799384117,0.498538076877594
0.6928646564483643,0.8046503067016602,-0.1117856502532959,0.38679084181785583,0.8333333333333334,0.01552520040422678,0.5197765231132507
0.7126621007919312,0.8260871171951294,-0.11342501640319824,0.40271949768066406,0.8333333333333334,0.01538311317563057,0.5416520833969116
0.7320612668991089,0.8433769941329956,-0.11131572723388672,0.41572555899620056,0.8333333333333334,0.020840320736169815,0.5599895715713501
0.7489339709281921,0.8586928248405457,-0.10975885391235352,0.427417516708374,0.8333333333333334,0.018288172781467438,0.5769092440605164
0.7614795565605164,0.8580181002616882,-0.09653854370117188,0.4289543628692627,0.8333333333333334,0.01759396120905876,0.5851234197616577
0.7713016271591187,0.8536519408226013,-0.08235031366348267,0.42627856135368347,0.8333333333333334,0.020189542323350906,0.5900694131851196
0.77822345495224,0.8433653712272644,-0.06514191627502441,0.41783618927001953,0.8333333333333334,0.026702968403697014,0.5892007350921631
0.7831410765647888,0.8224054574966431,-0.03926438093185425,0.4005839228630066,0.8333333333333334,0.028333887457847595,0.5792974829673767
0.7884265184402466,0.7883988618850708,2.765655517578125e-05,0.3722764253616333,0.8333333333333334,0.034247368574142456,0.554581880569458
0.7920709848403931,0.7509303092956543,0.04114067554473877,0.342442125082016,0.8333333333333334,0.038021717220544815,0.5210462808609009
0.7971574068069458,0.7096589803695679,0.08749842643737793,0.31210193037986755,0.8333333333333334,0.03980918228626251,0.4811710715293884
0.8030902743339539,0.670588493347168,0.1325017809867859,0.28702783584594727,0.6666666666666667,0.040839727967977524,0.44472843408584595
0.8115724325180054,0.6320648789405823,0.1795075535774231,0.26502615213394165,0.6666666666666667,0.03993237018585205,0.4122487008571625
0.8353614211082458,0.5978444218635559,0.23751699924468994,0.2484889030456543,0.6666666666666667,0.039967358112335205,0.38726943731307983
0.8732921481132507,0.5668430328369141,0.30644911527633667,0.2365403175354004,0.6666666666666667,0.03650397062301636,0.3686618506908417
0.9147967100143433,0.534326434135437,0.38047027587890625,0.22650544345378876,0.6666666666666667,0.03376888856291771,0.3528764247894287
0.9594111442565918,0.5041730403900146,0.45523810386657715,0.2189301699399948,0.6666666666666667,0.030409837141633034,0.3410940170288086
1.012916088104248,0.4888432025909424,0.5240728855133057,0.2127961367368698,0.6666666666666667,0.029326336458325386,0.33207520842552185
1.0678281784057617,0.49234437942504883,0.5754837989807129,0.20690445601940155,0.6666666666666667,0.02709130384027958,0.32419106364250183
1.126225233078003,0.4950385093688965,0.6311867237091064,0.19979983568191528,0.6666666666666667,0.023233000189065933,0.31559687852859497
1.1859121322631836,0.4950253367424011,0.6908867955207825,0.19197151064872742,0.6666666666666667,0.019168496131896973,0.3065989017486572
1.2415361404418945,0.4905035197734833,0.7510326206684113,0.18293353915214539,0.6666666666666667,0.014607129618525505,0.2959330976009369
1.2883665561676025,0.4806287884712219,0.8077377676963806,0.1723938286304474,0.6666666666666667,0.011001862585544586,0.2827248275279999
1.3222603797912598,0.46603143215179443,0.8562289476394653,0.16084223985671997,0.6666666666666667,0.008209215477108955,0.26723572611808777
1.346219778060913,0.4500596225261688,0.8961601555347443,0.14980313181877136,0.6666666666666667,0.006704263389110565,0.25170397758483887
1.362790822982788,0.43481773138046265,0.9279730916023254,0.13993340730667114,0.6666666666666667,0.005034551955759525,0.23732702434062958
1.3760862350463867,0.421907901763916,0.9541783332824707,0.13147738575935364,0.6666666666666667,0.0034205596894025803,0.22472219169139862
1.385068416595459,0.4117751717567444,0.9732932448387146,0.12470351904630661,0.6666666666666667,0.0020350327249616385,0.21444031596183777
1.3885514736175537,0.40369853377342224,0.9848529398441315,0.11940112709999084,0.6666666666666667,0.0012011134531348944,0.20624935626983643
1.3873517513275146,0.39730188250541687,0.9900498688220978,0.11541011184453964,0.6666666666666667,0.0006492208340205252,0.1999892294406891
1.3840277194976807,0.3922710120677948,0.9917567074298859,0.1124851331114769,0.6666666666666667,0.00031213139300234616,0.19532614946365356
1.380228042602539,0.38856491446495056,0.9916631281375885,0.11047183722257614,0.6666666666666667,0.00031911421683616936,0.19205741584300995
1.3769229650497437,0.38601791858673096,0.9909050464630127,0.10917451977729797,0.6666666666666667,0.00043065467616543174,0.18990740180015564
1.3744993209838867,0.3844728469848633,0.9900264739990234,0.10844261944293976,0.6666666666666667,0.00048652285477146506,0.18865573406219482
1.3730038404464722,0.3838420510292053,0.9891617894172668,0.10819198191165924,0.6666666666666667,0.0005048843449912965,0.18817278742790222
1.3723777532577515,0.38376373052597046,0.988614022731781,0.10823345184326172,0.6666666666666667,0.00047949340660125017,0.18816134333610535
1.3720588684082031,0.3841171860694885,0.9879416823387146,0.10848657786846161,0.6666666666666667,0.0004340745508670807,0.1884986013174057
1.3719305992126465,0.3847024142742157,0.9872281849384308,0.10884358733892441,0.6666666666666667,0.000377042219042778,0.18901479244232178
1.371845006942749,0.3853837251663208,0.9864612817764282,0.10923435539007187,0.6666666666666667,0.0003151214332319796,0.18959757685661316
1.3717116117477417,0.3860674798488617,0.98564413189888,0.1096114069223404,0.6666666666666667,0.0002531472418922931,0.19017009437084198
1.371488332748413,0.38669463992118835,0.9847936928272247,0.1099456399679184,0.6666666666666667,0.0001949330180650577,0.19068419933319092
1.3711700439453125,0.3872321546077728,0.9839378893375397,0.11022209376096725,0.6666666666666667,0.000143016834044829,0.19111430644989014
1.3707760572433472,0.3876661956310272,0.98310986161232,0.11043619364500046,0.6666666666666667,9.909334039548412e-05,0.19145113229751587
1.3703382015228271,0.3879964053630829,0.9823417961597443,0.1105906218290329,0.6666666666666667,6.456168193835765e-05,0.19169728457927704
1.3698921203613281,0.3882308900356293,0.9816612303256989,0.11069215834140778,0.6666666666666667,4.104771505808458e-05,0.1918621063232422
1.3694732189178467,0.38838350772857666,0.98108971118927,0.11075036227703094,0.6666666666666667,3.1217761716106907e-05,0.1919594705104828
1.3691082000732422,0.38847002387046814,0.980638176202774,0.11077511310577393,0.6666666666666667,3.189967173966579e-05,0.1920042634010315
1.3688148260116577,0.3885065019130707,0.980308324098587,0.11077611893415451,0.6666666666666667,3.4947875974467024e-05,0.1920112818479538
1.368602991104126,0.3885078430175781,0.9800951480865479,0.11076177656650543,0.6666666666666667,3.659049252746627e-05,0.19199340045452118
1.3684720993041992,0.3884875774383545,0.9799845218658447,0.11073924601078033,0.6666666666666667,3.5549572203308344e-05,0.1919618844985962
1.3684155941009521,0.3884555697441101,0.979960024356842,0.11071371287107468,0.6666666666666667,3.239202487748116e-05,0.19192473590373993
1.3684215545654297,0.3884201645851135,0.9800013899803162,0.11068913340568542,0.6666666666666667,2.777953886834439e-05,0.19188837707042694
1.3684754371643066,0.388386607170105,0.9800888299942017,0.11066783964633942,0.6666666666666667,2.248917553515639e-05,0.1918565034866333
1.3685611486434937,0.3883584439754486,0.980202704668045,0.11065112799406052,0.6666666666666667,1.670305209700018e-05,0.19183139503002167
1.3686647415161133,0.3883368968963623,0.980327844619751,0.11063923686742783,0.6666666666666667,1.1471411198726855e-05,0.19181343913078308
1.368772268295288,0.38832300901412964,0.9804492592811584,0.11063212156295776,0.6666666666666667,6.821729584771674e-06,0.19180266559123993
1.3688743114471436,0.3883155584335327,0.9805587530136108,0.11062904447317123,0.6666666666666667,2.84786983684171e-06,0.19179806113243103
1.3689639568328857,0.3883137106895447,0.9806502461433411,0.11062895506620407,0.6666666666666667,1.2663357438214007e-06,0.19179818034172058
1.3690357208251953,0.3883160948753357,0.9807196259498596,0.11063116788864136,0.6666666666666667,2.8896465664729476e-06,0.1918017566204071
1.369089126586914,0.3883211016654968,0.9807680249214172,0.1106347069144249,0.6666666666666667,3.973743332608137e-06,0.1918073147535324
1.3691234588623047,0.38832801580429077,0.9807954430580139,0.11063893139362335,0.6666666666666667,4.609852112480439e-06,0.19181403517723083
1.3691409826278687,0.3883352279663086,0.9808057546615601,0.11064320057630539,0.6666666666666667,4.620405434252461e-06,0.19182074069976807
1.369145154953003,0.38834214210510254,0.9808030128479004,0.11064712703227997,0.6666666666666667,4.39816722064279e-06,0.19182690978050232
1.3691387176513672,0.3883480727672577,0.9807906448841095,0.11065035313367844,0.6666666666666667,3.683065642690053e-06,0.19183200597763062
1.3691251277923584,0.3883528411388397,0.9807722866535187,0.110652856528759,0.6666666666666667,2.9450370675476734e-06,0.1918359249830246
1.3691072463989258,0.38835620880126953,0.9807510375976562,0.1106545478105545,0.6666666666666667,2.1846349227416795e-06,0.19183854758739471
1.3690884113311768,0.388358473777771,0.9807299375534058,0.11065556854009628,0.6666666666666667,1.438358935956785e-06,0.19184020161628723
1.3690705299377441,0.38835954666137695,0.9807109832763672,0.11065597832202911,0.6666666666666667,8.659757781970256e-07,0.19184079766273499
1.3690543174743652,0.3883599042892456,0.9806944131851196,0.11065594851970673,0.6666666666666667,3.1933365107761347e-07,0.1918407380580902
1.3690412044525146,0.388359397649765,0.9806818068027496,0.11065556108951569,0.6666666666666667,2.473674101111101e-07,0.19184014201164246
1.3690319061279297,0.3883584439754486,0.9806734621524811,0.11065497249364853,0.6666666666666667,5.459075964608928e-07,0.19183918833732605
1.3690255880355835,0.38835740089416504,0.9806681871414185,0.11065433919429779,0.6666666666666667,6.063560817892721e-07,0.19183814525604248
1.3690226078033447,0.3883562982082367,0.980666309595108,0.11065366119146347,0.6666666666666667,7.121372505025647e-07,0.1918371170759201
1.3690216541290283,0.38835546374320984,0.9806661903858185,0.11065322160720825,0.6666666666666667,6.45346744931885e-07,0.19183632731437683
1.3690221309661865,0.38835448026657104,0.9806676506996155,0.11065267771482468,0.6666666666666667,6.689775204904436e-07,0.19183549284934998
1.369024634361267,0.3883538246154785,0.9806708097457886,0.11065232753753662,0.6666666666666667,4.418868115863006e-07,0.1918349266052246
1.369027853012085,0.3883533179759979,0.980674535036087,0.11065205186605453,0.6666666666666667,3.6818232729274314e-07,0.19183450937271118
1.3690309524536133,0.38835299015045166,0.9806779623031616,0.11065192520618439,0.6666666666666667,2.4884269578251406e-07,0.19183431565761566
1.3690338134765625,0.3883528411388397,0.9806809723377228,0.11065187305212021,0.6666666666666667,1.0621977963864992e-07,0.1918342113494873
1.369036078453064,0.38835299015045166,0.9806830883026123,0.11065195500850677,0.6666666666666667,1.6310646344663837e-07,0.19183437526226044
1.3690379858016968,0.388353168964386,0.9806848168373108,0.11065205186605453,0.6666666666666667,1.3011879218538525e-07,0.19183453917503357
1.3690398931503296,0.3883533477783203,0.9806865453720093,0.11065211147069931,0.6666666666666667,1.350514082787413e-07,0.19183465838432312
1.369040846824646,0.3883536458015442,0.9806872010231018,0.11065223813056946,0.6666666666666667,9.60662731586126e-08,0.19183489680290222
1.3690414428710938,0.38835400342941284,0.9806874394416809,0.11065244674682617,0.6666666666666667,1.2883258193596703e-07,0.19183515012264252
1.3690418004989624,0.38835427165031433,0.9806875288486481,0.11065252870321274,0.6666666666666667,6.931943374866023e-08,0.19183534383773804
1.3690414428710938,0.38835424184799194,0.9806872010231018,0.11065258085727692,0.6666666666666667,8.792000727453342e-08,0.19183537364006042
1.3690413236618042,0.38835424184799194,0.9806870818138123,0.11065258085727692,0.6666666666666667,2.2453953363310575e-07,0.19183538854122162
1.369040846824646,0.3883543610572815,0.9806864857673645,0.11065259575843811,0.6666666666666667,4.5663306025289785e-08,0.1918354332447052
1.3690402507781982,0.38835451006889343,0.9806857407093048,0.11065268516540527,0.6666666666666667,7.347421160375234e-08,0.19183556735515594
1.36903977394104,0.38835448026657104,0.980685293674469,0.11065267771482468,0.6666666666666667,6.674406449747039e-08,0.19183552265167236
1.3690392971038818,0.38835442066192627,0.9806848764419556,0.11065264791250229,0.6666666666666667,6.390257567545632e-08,0.19183552265167236
1.3690389394760132,0.3883543908596039,0.9806845486164093,0.11065264791250229,0.6666666666666667,7.598131190889035e-08,0.19183549284934998
1.369038462638855,0.3883543908596039,0.9806840717792511,0.11065268516540527,0.6666666666666667,3.252969804634631e-08,0.19183552265167236
1.3690383434295654,0.3883543908596039,0.9806839525699615,0.11065264791250229,0.6666666666666667,1.053671194739536e-08,0.19183550775051117
1.3690381050109863,0.38835424184799194,0.9806838631629944,0.1106526181101799,0.6666666666666667,3.077594712408427e-08,0.1918354034423828
1.3690383434295654,0.3883543014526367,0.9806840419769287,0.11065264046192169,0.6666666666666667,4.016581556243182e-08,0.1918354332447052
1.3690383434295654,0.3883543014526367,0.9806840419769287,0.1106526106595993,0.6666666666666667,3.3372032248735195e-08,0.1918354481458664
1.3690381050109863,0.3883543014526367,0.9806838035583496,0.1106526181101799,0.6666666666666667,3.434547934944021e-08,0.1918354481458664
1.3690381050109863,0.3883543610572815,0.9806837439537048,0.11065264046192169,0.6666666666666667,1.757215883912977e-08,0.1918354481458664
1.3690381050109863,0.3883543014526367,0.9806838035583496,0.1106526181101799,0.6666666666666667,2.686345013103164e-08,0.1918354481458664
1.3690381050109863,0.3883543014526367,0.9806838035583496,0.11065258830785751,0.6666666666666667,3.3372032248735195e-08,0.1918354332447052
1.3690379858016968,0.3883543014526367,0.9806836843490601,0.11065259575843811,0.6666666666666667,1.9800189932084322e-08,0.1918354481458664
1.3690379858016968,0.3883543610572815,0.9806836247444153,0.1106526181101799,0.6666666666666667,0.0,0.1918354481458664
1.3690383434295654,0.3883543908596039,0.9806839525699615,0.1106526255607605,0.6666666666666667,1.9800189932084322e-08,0.1918354630470276
1.3690381050109863,0.3883543014526367,0.9806838035583496,0.1106526255607605,0.6666666666666667,3.578024632133747e-08,0.1918354630470276
1.3690381050109863,0.3883543908596039,0.9806837141513824,0.11065264046192169,0.6666666666666667,1.4901161193847656e-08,0.19183549284934998
1.3690381050109863,0.3883543014526367,0.9806838035583496,0.11065259575843811,0.6666666666666667,1.5017125321037383e-08,0.1918354332447052
1.3690381050109863,0.3883543014526367,0.9806838035583496,0.11065264046192169,0.6666666666666667,7.679882507716229e-09,0.1918354481458664
1.3690379858016968,0.3883543014526367,0.9806836843490601,0.1106526181101799,0.6666666666666667,7.450580596923828e-09,0.1918354481458664
1.3690381050109863,0.3883543610572815,0.9806837439537048,0.11065264046192169,0.6666666666666667,1.862645149230957e-09,0.1918354481458664
1.3690379858016968,0.38835427165031433,0.9806837141513824,0.11065259575843811,0.6666666666666667,1.5017125321037383e-08,0.1918354481458664
1.3690383434295654,0.3883543908596039,0.9806839525699615,0.1106526181101799,0.6666666666666667,1.5017125321037383e-08,0.19183549284934998
1.3690381050109863,0.3883543610572815,0.9806837439537048,0.1106526255607605,0.6666666666666667,1.5017125321037383e-08,0.1918354630470276
1.3690381050109863,0.3883543014526367,0.9806838035583496,0.1106526106595993,0.6666666666666667,0.0,0.1918354481458664
1.3690381050109863,0.3883543014526367,0.9806838035583496,0.1106526181101799,0.6666666666666667,1.5017125321037383e-08,0.1918354481458664
1.3690383434295654,0.3883543908596039,0.9806839525699615,0.11065264791250229,0.6666666666666667,1.5017125321037383e-08,0.19183549284934998
1.3690379858016968,0.3883543014526367,0.9806836843490601,0.11065258830785751,0.6666666666666667,1.5017125321037383e-08,0.1918354332447052
1.3690381050109863,0.3883543014526367,0.9806838035583496,0.11065264046192169,0.6666666666666667,3.332000986233652e-08,0.1918354481458664
1.3690383434295654,0.3883543014526367,0.9806840419769287,0.11065264791250229,0.6666666666666667,3.3372032248735195e-08,0.1918354630470276
1.3690381050109863,0.3883543610572815,0.9806837439537048,0.11065264046192169,0.6666666666666667,1.4901161193847656e-08,0.19183549284934998
1.3690381050109863,0.3883543014526367,0.9806838035583496,0.1106526255607605,0.6666666666666667,1.5017125321037383e-08,0.1918354481458664
1.3690381050109863,0.3883543014526367,0.9806838035583496,0.1106526255607605,0.6666666666666667,1.862645149230957e-09,0.1918354481458664
1.3690381050109863,0.3883543014526367,0.9806838035583496,0.11065265536308289,0.6666666666666667,1.5017125321037383e-08,0.1918354481458664
1.3690381050109863,0.3883543610572815,0.9806837439537048,0.11065264791250229,0.6666666666666667,1.5017125321037383e-08,0.1918354630470276
1.3690381050109863,0.3883543610572815,0.9806837439537048,0.11065259575843811,0.6666666666666667,1.5017125321037383e-08,0.1918354481458664
1.3690381050109863,0.3883543014526367,0.9806838035583496,0.1106526181101799,0.6666666666666667,6.158007437306878e-08,0.1918354034423828
1.3690383434295654,0.3883543908596039,0.9806839525699615,0.1106526255607605,0.6666666666666667,1.666000493116826e-08,0.19183549284934998
1.3690379858016968,0.38835427165031433,0.9806837141513824,0.11065264046192169,0.6666666666666667,6.064333035737945e-08,0.1918354481458664
1.3690379858016968,0.3883543908596039,0.9806835949420929,0.11065265536308289,0.6666666666666667,0.0,0.1918354630470276
1.3690379858016968,0.38835424184799194,0.9806837439537048,0.1106526106595993,0.6666666666666667,1.4901161193847656e-08,0.1918354481458664
1.3690383434295654,0.3883543610572815,0.9806839823722839,0.1106526255607605,0.6666666666666667,1.4901161193847656e-08,0.1918354481458664
1.3690379858016968,0.3883543014526367,0.9806836843490601,0.1106526106595993,0.6666666666666667,1.4901161193847656e-08,0.1918354481458664
1.3690383434295654,0.3883543014526367,0.9806840419769287,0.11065264791250229,0.6666666666666667,1.5017125321037383e-08,0.19183549284934998
1.3690379858016968,0.38835427165031433,0.9806837141513824,0.1106526181101799,0.6666666666666667,1.5017125321037383e-08,0.1918354034423828
1.3690381050109863,0.3883543610572815,0.9806837439537048,0.1106526106595993,0.6666666666666667,0.01189796719700098,0.1918354630470276
1.3690379858016968,0.3883543014526367,0.9806836843490601,0.11065264046192169,0.6666666666666667,0.011397126130759716,0.1918354481458664
0.37215423583984375,0.872509241104126,-0.5003550052642822,0.4693632125854492,1.0,0.010017216205596924,0.5965772867202759
0.3598881661891937,0.8728134036064148,-0.5129252374172211,0.45721739530563354,1.0,0.008465015329420567,0.5932769179344177
0.3557177484035492,0.8864180445671082,-0.530700296163559,0.4523259401321411,0.8333333333333334,0.007537378929555416,0.5918366312980652
0.3567941188812256,0.9055363535881042,-0.5487422347068787,0.45113062858581543,0.8333333333333334,0.007534700445830822,0.5908833742141724
0.36398836970329285,0.9256771802902222,-0.5616888105869293,0.4503512382507324,1.0,0.005542258732020855,0.5882127285003662
0.3754234313964844,0.9445768594741821,-0.5691534280776978,0.4486567974090576,1.0,0.005540379788726568,0.5836684107780457
0.3908541798591614,0.9621598720550537,-0.5713056921958923,0.44633811712265015,1.0,0.005759769584983587,0.5778677463531494
0.4068868160247803,0.9713515043258667,-0.5644646883010864,0.441558837890625,1.0,0.01203530840575695,0.5689364075660706
0.42331838607788086,0.9725900888442993,-0.5492717027664185,0.4361035227775574,1.0,0.012761858291924,0.5589646697044373
0.4350287914276123,0.9561080932617188,-0.5210793018341064,0.42613956332206726,1.0,0.013408367522060871,0.5444595813751221
0.44004231691360474,0.9297876358032227,-0.4897453188896179,0.4147214889526367,1.0,0.017411816865205765,0.5304957032203674
0.4402805268764496,0.9045562744140625,-0.4642757475376129,0.40471383929252625,1.0,0.021198654547333717,0.5176658034324646
0.44085603952407837,0.8817359209060669,-0.4408798813819885,0.39602383971214294,1.0,0.022144192829728127,0.5051364898681641
0.4423290193080902,0.8618102073669434,-0.41948118805885315,0.38818085193634033,1.0,0.020661013200879097,0.4932421147823334
0.438344806432724,0.8441472053527832,-0.4058023989200592,0.38067954778671265,1.0,0.02108243852853775,0.4816206097602844
0.43175894021987915,0.8291618227958679,-0.39740288257598877,0.37477466464042664,1.0,0.028824107721447945,0.47229987382888794
0.42373520135879517,0.8182932138442993,-0.39455801248550415,0.37137994170188904,1.0,0.027628088369965553,0.46659040451049805
0.41942569613456726,0.8162657618522644,-0.39684006571769714,0.3734848201274872,0.8333333333333334,0.02586737461388111,0.47020217776298523
0.406095951795578,0.800225019454956,-0.39412906765937805,0.3671386241912842,0.8333333333333334,0.027577009052038193,0.473409503698349
0.39170145988464355,0.7819099426269531,-0.39020848274230957,0.35311707854270935,0.8333333333333334,0.025732222944498062,0.4699612557888031
0.37251341342926025,0.7452511787414551,-0.3727377653121948,0.32635387778282166,0.8333333333333334,0.023734666407108307,0.446124792098999
0.35627204179763794,0.7117514610290527,-0.3554794192314148,0.30080854892730713,0.8333333333333334,0.020877745002508163,0.4128684401512146
0.33955833315849304,0.6866748332977295,-0.34711650013923645,0.28216952085494995,0.8333333333333334,0.015726858749985695,0.38218873739242554
0.3311120271682739,0.662321150302887,-0.33120912313461304,0.2676398456096649,0.8333333333333334,0.013723696582019329,0.35607194900512695
0.3635030686855316,0.6318378448486328,-0.2683347761631012,0.25331753492355347,0.8333333333333334,0.018134858459234238,0.3308509588241577
0.387692928314209,0.5974125266075134,-0.20971959829330444,0.2399645298719406,0.8333333333333334,0.01752576045691967,0.3077288866043091
0.4043068289756775,0.5568962693214417,-0.15258944034576416,0.22581970691680908,0.8333333333333334,0.019101910293102264,0.2835456132888794
0.41818374395370483,0.5100451707839966,-0.09186142683029175,0.21091261506080627,0.8333333333333334,0.01897098682820797,0.2591167688369751
0.43135663866996765,0.46543964743614197,-0.034083008766174316,0.19810444116592407,0.8333333333333334,0.019792627543210983,0.24091464281082153
0.4457205533981323,0.4204973876476288,0.02522316575050354,0.18548262119293213,0.8333333333333334,0.020065508782863617,0.2277906835079193
0.46551498770713806,0.37553709745407104,0.08997789025306702,0.17118415236473083,0.8333333333333334,0.018105357885360718,0.21935957670211792
0.49398040771484375,0.3204537332057953,0.17352667450904846,0.14467334747314453,0.8333333333333334,0.016497677192091942,0.20441250503063202
0.5270403027534485,0.2890838086605072,0.23795649409294128,0.11282101273536682,0.8333333333333334,0.014343153685331345,0.1797880232334137
0.5633523464202881,0.26478469371795654,0.29856765270233154,0.08775834739208221,0.8333333333333334,0.01398112066090107,0.1521892547607422
0.5996755361557007,0.24398115277290344,0.35569438338279724,0.07127853482961655,0.8333333333333334,0.013047618791460991,0.12943662703037262
0.6291372776031494,0.22196024656295776,0.40717703104019165,0.058966200798749924,0.8333333333333334,0.009318199940025806,0.11064170300960541
0.6593493819236755,0.20020966231822968,0.45913971960544586,0.05096425861120224,0.8333333333333334,0.013541056774556637,0.09816443175077438
0.6870377063751221,0.19390544295310974,0.49313226342201233,0.04672573134303093,0.8333333333333334,0.017880046740174294,0.0918576642870903
0.694306492805481,0.18967804312705994,0.504628449678421,0.043283700942993164,0.6666666666666667,0.01717628724873066,0.08634617924690247
0.6987811326980591,0.18573592603206635,0.5130452066659927,0.04125654697418213,0.6666666666666667,0.016843879595398903,0.08327390253543854
0.7025383710861206,0.18009328842163086,0.5224450826644897,0.03935493156313896,0.6666666666666667,0.020204361528158188,0.08017110824584961
0.7039341926574707,0.17411242425441742,0.5298217684030533,0.036784689873456955,0.6666666666666667,0.017763661220669746,0.07541977614164352
0.7211940288543701,0.1644297093153,0.5567643195390701,0.03389820456504822,0.6666666666666667,0.016465522348880768,0.06977616995573044
0.7503361701965332,0.14717446267604828,0.6031617075204849,0.029652386903762817,0.6666666666666667,0.014232012443244457,0.06117676943540573
0.773641049861908,0.12579189240932465,0.6478491574525833,0.02574065327644348,0.6666666666666667,0.012286647222936153,0.05314259976148605
0.7955403327941895,0.1118849515914917,0.6836553812026978,0.02375323697924614,0.6666666666666667,0.010921014472842216,0.04909032583236694
0.813062846660614,0.13274502754211426,0.6803178191184998,0.024017363786697388,0.6666666666666667,0.0105289900675416,0.049729399383068085
0.8272008299827576,0.1516892910003662,0.6755115389823914,0.02608185075223446,0.6666666666666667,0.011137368157505989,0.05408850312232971
0.8359405398368835,0.16801786422729492,0.6679226756095886,0.029011061415076256,0.6666666666666667,0.01648036763072014,0.06019129604101181
0.8407154083251953,0.18366800248622894,0.6570474058389664,0.03242987394332886,0.6666666666666667,0.015886995941400528,0.06723970174789429
0.8433148860931396,0.19965434074401855,0.6436605453491211,0.03602150082588196,0.6666666666666667,0.012653613463044167,0.07455945014953613
0.8465642333030701,0.21347050368785858,0.6330937296152115,0.03945949673652649,0.6666666666666667,0.015734273940324783,0.08144113421440125
0.8499342203140259,0.22753195464611053,0.6224022656679153,0.04327022284269333,0.6666666666666667,0.014944413676857948,0.0889626294374466
0.8462386131286621,0.24017708003520966,0.6060615330934525,0.04690059274435043,0.6666666666666667,0.013058386743068695,0.0960494726896286
0.8406860828399658,0.25118574500083923,0.5895003378391266,0.050305090844631195,0.6666666666666667,0.010405128821730614,0.10257667303085327
0.8318308591842651,0.26170167326927185,0.5701291859149933,0.053823165595531464,0.6666666666666667,0.009253587573766708,0.10922887921333313
0.8190163373947144,0.27262642979621887,0.5463899075984955,0.057694971561431885,0.6666666666666667,0.008696936070919037,0.11646606028079987
0.8354662656784058,0.28480052947998047,0.5506657361984253,0.062206707894802094,0.6666666666666667,0.00729158753529191,0.12481832504272461
0.8541175127029419,0.2981663644313812,0.5559511482715607,0.06741415709257126,0.6666666666666667,0.0069833979941904545,0.13433456420898438
0.8742935061454773,0.3130442202091217,0.5612492859363556,0.07337754219770432,0.6666666666666667,0.00643956009298563,0.14505523443222046
0.8952721953392029,0.3292335867881775,0.5660386085510254,0.08000364154577255,0.6666666666666667,0.006644785404205322,0.1567896157503128
0.9163486361503601,0.3459627330303192,0.5703859031200409,0.08715131133794785,0.6666666666666667,0.005891487468034029,0.16922156512737274
0.9377031326293945,0.36350375413894653,0.574199378490448,0.09500845521688461,0.6666666666666667,0.005212190095335245,0.18260255455970764
0.9605002403259277,0.38211196660995483,0.5783882737159729,0.10376289486885071,0.6666666666666667,0.0055350931361317635,0.19711749255657196
0.9858303070068359,0.40250736474990845,0.5833229422569275,0.11350702494382858,0.6666666666666667,0.005435977131128311,0.21278946101665497
1.0119850635528564,0.4246460199356079,0.5873390436172485,0.12451763451099396,0.6666666666666667,0.004219773691147566,0.2298380434513092
1.0402026176452637,0.44713109731674194,0.5930715203285217,0.13588681817054749,0.6666666666666667,0.004893237724900246,0.24664060771465302
1.0680785179138184,0.46777209639549255,0.6003064215183258,0.1464742124080658,0.6666666666666667,0.004816294647753239,0.2615882158279419
1.088380217552185,0.4867548644542694,0.6016253530979156,0.1559775471687317,0.6666666666666667,0.004201478324830532,0.2746026813983917
1.1016011238098145,0.5015338659286499,0.6000672578811646,0.1630624532699585,0.6666666666666667,0.0025084472727030516,0.2842196822166443
1.1092188358306885,0.5116867423057556,0.5975320935249329,0.16760766506195068,0.6666666666666667,0.0016940307104960084,0.29055434465408325
1.112648844718933,0.5184159874916077,0.5942328572273254,0.17019706964492798,0.6666666666666667,0.0013609242159873247,0.2944350242614746
1.1146047115325928,0.5218603610992432,0.5927443504333496,0.17103461921215057,0.6666666666666667,0.0010579496156424284,0.29605910181999207
1.1150951385498047,0.5232934951782227,0.591801643371582,0.17100004851818085,0.6666666666666667,0.0008620547014288604,0.2964824140071869
1.114352822303772,0.5238569974899292,0.5904958248138428,0.17063133418560028,0.6666666666666667,0.0007646469748578966,0.29635462164878845
1.1130962371826172,0.5238849520683289,0.5892112851142883,0.17009398341178894,0.6666666666666667,0.0007255846285261214,0.29589706659317017
1.1116859912872314,0.5235840678215027,0.5881019234657288,0.1694875955581665,0.6666666666666667,0.0007034385926090181,0.2952593266963959
1.1103109121322632,0.523082435131073,0.5872284770011902,0.1688692569732666,0.6666666666666667,0.0006741515826433897,0.2945381999015808
1.1090588569641113,0.5224655866622925,0.5865932703018188,0.16827236115932465,0.6666666666666667,0.0006323627312667668,0.29379743337631226
1.1079590320587158,0.5217939615249634,0.5861650705337524,0.16771647334098816,0.6666666666666667,0.0005766054382547736,0.29307836294174194
1.1070106029510498,0.521112859249115,0.5858977437019348,0.16721293330192566,0.6666666666666667,0.0005120071582496166,0.2924080491065979
1.1062066555023193,0.5204702615737915,0.5857363939285278,0.16677534580230713,0.6666666666666667,0.0004543453687801957,0.29181575775146484
1.1055262088775635,0.5198794603347778,0.5856467485427856,0.16640067100524902,0.6666666666666667,0.0003887199563905597,0.29130202531814575
1.1049447059631348,0.5193427801132202,0.5856019258499146,0.16608136892318726,0.6666666666666667,0.00032455928158015013,0.29085883498191833
1.1043883562088013,0.5188935399055481,0.5854948163032532,0.16582709550857544,0.6666666666666667,0.0002674817806109786,0.29050153493881226
1.103920578956604,0.5185180902481079,0.5854024887084961,0.1656239628791809,0.6666666666666667,0.00021864370501134545,0.2902139127254486
1.103537917137146,0.518204927444458,0.585332989692688,0.16546139121055603,0.6666666666666667,0.00017751925042830408,0.2899828553199768
1.1032174825668335,0.5179469585418701,0.5852705240249634,0.1653323471546173,0.6666666666666667,0.00014436131459660828,0.28979915380477905
1.1029438972473145,0.517737865447998,0.5852060317993164,0.16523128747940063,0.6666666666666667,0.00011820501822512597,0.2896553874015808
1.102705478668213,0.5175721645355225,0.5851333141326904,0.1651535928249359,0.6666666666666667,9.804961155168712e-05,0.2895449995994568
1.1024956703186035,0.5174438953399658,0.5850517749786377,0.16509521007537842,0.6666666666666667,8.239461021730676e-05,0.28946226835250854
1.1023095846176147,0.5173478126525879,0.5849617719650269,0.1650526523590088,0.6666666666666667,7.019586337264627e-05,0.28940221667289734
1.1021448373794556,0.5172783136367798,0.5848665237426758,0.1650228202342987,0.6666666666666667,6.029665019013919e-05,0.289360374212265
1.1019997596740723,0.5172305107116699,0.5847692489624023,0.16500303149223328,0.6666666666666667,5.1809718570439145e-05,0.28933292627334595
1.1018736362457275,0.5171998739242554,0.5846737623214722,0.16499099135398865,0.6666666666666667,4.4222080759936944e-05,0.2893165349960327
1.1017651557922363,0.5171820521354675,0.5845831036567688,0.16498464345932007,0.6666666666666667,3.76088464690838e-05,0.2893081605434418
1.1016731262207031,0.5171740651130676,0.5844990611076355,0.16498231887817383,0.6666666666666667,3.161617860314436e-05,0.2893056571483612
1.1015963554382324,0.5171724557876587,0.5844238996505737,0.16498267650604248,0.6666666666666667,2.634099655551836e-05,0.2893069088459015
1.1015337705612183,0.5171748995780945,0.5843588709831238,0.1649845689535141,0.6666666666666667,2.1824158466188237e-05,0.2893103361129761
1.1014835834503174,0.5171799659729004,0.584303617477417,0.16498732566833496,0.6666666666666667,1.7919208403327502e-05,0.28931498527526855
1.101444125175476,0.5171859264373779,0.5842581987380981,0.16499017179012299,0.6666666666666667,1.4785716302867513e-05,0.28931981325149536
1.1014137268066406,0.517192006111145,0.5842217206954956,0.16499294340610504,0.6666666666666667,1.2057655112585053e-05,0.28932446241378784
1.1013909578323364,0.5171974897384644,0.5841934680938721,0.1649951934814453,0.6666666666666667,1.0162409125769045e-05,0.28932833671569824
1.1013743877410889,0.5172021985054016,0.5841721892356873,0.16499696671962738,0.6666666666666667,8.792168046056759e-06,0.2893315255641937
1.1013625860214233,0.5172055959701538,0.5841569900512695,0.16499800980091095,0.6666666666666667,7.402356914099073e-06,0.28933364152908325
1.1013545989990234,0.5172080397605896,0.5841465592384338,0.1649985909461975,0.6666666666666667,6.48942250336404e-06,0.2893349826335907
1.1013495922088623,0.5172094702720642,0.5841401219367981,0.16499865055084229,0.6666666666666667,5.628341568808537e-06,0.28933554887771606
1.1013458967208862,0.5172101259231567,0.5841357707977295,0.16499832272529602,0.6666666666666667,4.902636192127829e-06,0.2893355190753937
1.1013439893722534,0.5172099471092224,0.584134042263031,0.16499759256839752,0.6666666666666667,4.19062689616112e-06,0.28933489322662354
1.101343035697937,0.5172092914581299,0.5841337442398071,0.16499674320220947,0.6666666666666667,3.6179703784000594e-06,0.2893340587615967
1.1013424396514893,0.5172083377838135,0.5841341018676758,0.16499577462673187,0.6666666666666667,3.1812255656404886e-06,0.2893329858779907
1.1013418436050415,0.5172069072723389,0.5841349363327026,0.16499459743499756,0.6666666666666667,2.5509643819532357e-06,0.2893315851688385
1.1013416051864624,0.5172054767608643,0.5841361284255981,0.1649935245513916,0.6666666666666667,2.0633804069802864e-06,0.28933024406433105
1.1013412475585938,0.5172039270401001,0.5841373205184937,0.16499240696430206,0.6666666666666667,1.943677034432767e-06,0.2893288731575012
1.1013407707214355,0.517202615737915,0.5841381549835205,0.16499145328998566,0.6666666666666667,1.3576421906691394e-06,0.28932762145996094
1.1013402938842773,0.51720130443573,0.5841389894485474,0.16499057412147522,0.6666666666666667,1.3562921594711952e-06,0.2893265187740326
1.1013398170471191,0.5172001123428345,0.5841397047042847,0.16498982906341553,0.6666666666666667,8.469118029097444e-07,0.2893255352973938
1.1013392210006714,0.5171992182731628,0.5841400027275085,0.16498923301696777,0.6666666666666667,9.722436971060233e-07,0.2893247604370117
1.101338505744934,0.5171980857849121,0.584140419960022,0.16498856246471405,0.6666666666666667,6.350500143526006e-07,0.2893238663673401
1.1013377904891968,0.5171974897384644,0.5841403007507324,0.16498816013336182,0.6666666666666667,4.4103410345996963e-07,0.2893233001232147
1.101337194442749,0.5171968936920166,0.5841403007507324,0.16498781740665436,0.6666666666666667,6.170952246975503e-07,0.2893229126930237
1.1013364791870117,0.5171963572502136,0.5841401219367981,0.1649875044822693,0.6666666666666667,4.245033267125109e-07,0.28932249546051025
1.1013355255126953,0.5171960592269897,0.5841394662857056,0.16498726606369019,0.6666666666666667,3.224690203751379e-07,0.289322167634964
1.101334810256958,0.5171957015991211,0.5841391086578369,0.16498708724975586,0.6666666666666667,3.138322028917173e-07,0.2893218994140625
1.1013344526290894,0.5171954035758972,0.5841390490531921,0.16498693823814392,0.6666666666666667,2.9389684641500935e-07,0.2893217206001282
1.1013338565826416,0.5171952843666077,0.5841385722160339,0.16498684883117676,0.6666666666666667,1.8265322410115914e-07,0.289321631193161
1.1013331413269043,0.5171951651573181,0.5841379761695862,0.16498680412769318,0.6666666666666667,3.150459235712333e-07,0.28932154178619385
1.101332664489746,0.5171951055526733,0.5841375589370728,0.1649867743253708,0.6666666666666667,1.7285508135955752e-07,0.2893214821815491
1.1013323068618774,0.5171950459480286,0.5841372609138489,0.16498669981956482,0.6666666666666667,1.8070538487791055e-07,0.2893214225769043
1.1013320684432983,0.517194926738739,0.5841371417045593,0.16498665511608124,0.6666666666666667,9.541398782175747e-08,0.2893213629722595
1.101332187652588,0.5171948671340942,0.5841373205184937,0.16498664021492004,0.6666666666666667,1.557509961003234e-07,0.2893213629722595
1.1013317108154297,0.5171948671340942,0.5841368436813354,0.16498662531375885,0.6666666666666667,4.7706993910878737e-08,0.28932133316993713
1.1013315916061401,0.517194926738739,0.5841366648674011,0.16498664021492004,0.6666666666666667,1.528731274902384e-07,0.2893213927745819
1.101331353187561,0.5171948075294495,0.5841365456581116,0.16498656570911407,0.6666666666666667,1.3436890355933429e-07,0.28932127356529236
1.1013312339782715,0.5171947479248047,0.5841364860534668,0.16498656570911407,0.6666666666666667,1.9446586918547837e-07,0.28932127356529236
1.1013312339782715,0.5171946883201599,0.5841365456581116,0.1649865210056305,0.6666666666666667,5.333804153906385e-08,0.28932124376296997
1.1013309955596924,0.5171948671340942,0.5841361284255981,0.16498656570911407,0.6666666666666667,5.487695275974147e-08,0.28932130336761475
1.1013309955596924,0.5171947479248047,0.5841362476348877,0.16498658061027527,0.6666666666666667,1.2578027508425293e-07,0.28932127356529236
1.1013308763504028,0.5171946287155151,0.5841362476348877,0.1649865210056305,0.6666666666666667,4.6079296822654214e-08,0.2893211841583252
1.1013308763504028,0.5171947479248047,0.5841361284255981,0.16498655080795288,0.6666666666666667,7.271476221148987e-08,0.28932124376296997
1.1013307571411133,0.5171948671340942,0.584135890007019,0.16498658061027527,0.6666666666666667,2.686345013103164e-08,0.28932124376296997
1.1013306379318237,0.5171948075294495,0.5841358304023743,0.1649865359067917,0.6666666666666667,4.71216097253091e-08,0.2893211841583252
1.1013306379318237,0.5171947479248047,0.584135890007019,0.1649865210056305,0.6666666666666667,2.9802322387695312e-08,0.28932124376296997
1.1013306379318237,0.5171947479248047,0.584135890007019,0.1649865210056305,0.6666666666666667,3.4142850324769825e-08,0.28932124376296997
1.1013306379318237,0.5171947479248047,0.584135890007019,0.1649865210056305,0.6666666666666667,1.215152991562718e-07,0.28932124376296997
1.1013306379318237,0.5171947479248047,0.584135890007019,0.1649865359067917,0.6666666666666667,1.215152991562718e-07,0.28932124376296997
1.1013306379318237,0.5171947479248047,0.584135890007019,0.1649865210056305,0.6666666666666667,0.015653783455491066,0.28932124376296997
1.1013307571411133,0.5171946883201599,0.5841360688209534,0.1649865210056305,0.6666666666666667,0.022461876273155212,0.2893211841583252
1.1013305187225342,0.5171946883201599,0.5841358304023743,0.1649865359067917,0.6666666666666667,0.030670106410980225,0.2893211841583252
0.3790745735168457,0.6184137463569641,-0.2393391728401184,0.28056126832962036,0.8333333333333334,0.03817277401685715,0.41274160146713257
0.4114544093608856,0.649631142616272,-0.23817673325538635,0.2941359281539917,0.8333333333333334,0.04160277172923088,0.43363234400749207
0.44011616706848145,0.6743003726005554,-0.23418420553207397,0.3084585666656494,0.8333333333333334,0.043319329619407654,0.4534492492675781
0.46472328901290894,0.6879861354827881,-0.22326284646987915,0.3186650276184082,0.8333333333333334,0.0483364574611187,0.46723222732543945
0.4862397611141205,0.68840491771698,-0.2021651566028595,0.32241153717041016,0.8333333333333334,0.05134795233607292,0.47302600741386414
0.5052017569541931,0.6767357587814331,-0.17153400182724,0.32104820013046265,0.8333333333333334,0.0574115552008152,0.4721965789794922
0.5220988988876343,0.6539686322212219,-0.13186973333358765,0.3157811164855957,0.8333333333333334,0.05841030180454254,0.4673197269439697
0.5385615825653076,0.6198418140411377,-0.08128023147583008,0.3063218891620636,0.6666666666666667,0.05279647186398506,0.4598775804042816
0.5609647631645203,0.5941371321678162,-0.0331723690032959,0.29242032766342163,0.6666666666666667,0.04851431027054787,0.4500393867492676
0.5832829475402832,0.5721002817153931,0.011182665824890137,0.2694173753261566,0.6666666666666667,0.04436954855918884,0.4288289546966553
0.6044731736183167,0.5420310497283936,0.062442123889923096,0.2427530735731125,0.6666666666666667,0.04106751084327698,0.3966040313243866
0.6284153461456299,0.5125455260276794,0.11586982011795044,0.21749421954154968,0.6666666666666667,0.03680459409952164,0.3613312244415283
0.6525895595550537,0.4816551208496094,0.17093443870544434,0.19199858605861664,0.6666666666666667,0.02936801314353943,0.3236035704612732
0.7127372622489929,0.44943875074386597,0.26329851150512695,0.16669753193855286,0.6666666666666667,0.02376403659582138,0.2850188612937927
0.7903307676315308,0.4167049825191498,0.373625785112381,0.14313164353370667,0.6666666666666667,0.020130740478634834,0.24800746142864227
0.8656960725784302,0.38412320613861084,0.48157286643981934,0.12213478982448578,0.6666666666666667,0.015982503071427345,0.21428322792053223
0.9336694478988647,0.3556588292121887,0.578010618686676,0.10559304058551788,0.6666666666666667,0.012914641760289669,0.18711136281490326
0.9934414625167847,0.33189260959625244,0.6615488529205322,0.0928686261177063,0.6666666666666667,0.009583966806530952,0.16579154133796692
1.0465006828308105,0.31167352199554443,0.7348271608352661,0.0829906016588211,0.6666666666666667,0.007826143875718117,0.14908702671527863
1.0918771028518677,0.2941373586654663,0.7977397441864014,0.07593384385108948,0.6666666666666667,0.0066147455945611,0.13708198070526123
1.128185510635376,0.2788237929344177,0.8493617177009583,0.07115387916564941,0.6666666666666667,0.005668667145073414,0.12893420457839966
1.1534078121185303,0.27810823917388916,0.8752995729446411,0.06868584454059601,0.6666666666666667,0.005527629982680082,0.12474911659955978
1.1690700054168701,0.28171443939208984,0.8873555660247803,0.06766629219055176,0.6666666666666667,0.005399512127041817,0.12305828183889389
1.1748806238174438,0.2867702543735504,0.8881103694438934,0.06796624511480331,0.6666666666666667,0.005172309000045061,0.1235680878162384
1.1758261919021606,0.29223698377609253,0.8835892081260681,0.06879274547100067,0.6666666666666667,0.0044667888432741165,0.12493164837360382
1.1713857650756836,0.29816246032714844,0.8732233047485352,0.07009965181350708,0.6666666666666667,0.004810540471225977,0.12707239389419556
1.1635961532592773,0.3043537139892578,0.8592424392700195,0.07162728905677795,0.6666666666666667,0.0046012792736291885,0.12961001694202423
1.1548887491226196,0.3101468086242676,0.844741940498352,0.07307127118110657,0.6666666666666667,0.004211601801216602,0.1320529282093048
1.1464614868164062,0.3160282373428345,0.8304332494735718,0.07461588084697723,0.6666666666666667,0.0033010877668857574,0.13470807671546936
1.1386219263076782,0.3195929527282715,0.8190289735794067,0.0755905732512474,0.6666666666666667,0.0013807321665808558,0.1363281011581421
1.1319963932037354,0.32179152965545654,0.8102048635482788,0.07627495378255844,0.6666666666666667,0.0010186322033405304,0.13739559054374695
1.1265546083450317,0.32315653562545776,0.803398072719574,0.0768423080444336,0.6666666666666667,0.0011645752238109708,0.13820651173591614
1.1231632232666016,0.3240562081336975,0.799107015132904,0.0773630142211914,0.6666666666666667,0.0011439018417149782,0.1389095038175583
1.1226694583892822,0.3249543607234955,0.7977150976657867,0.07781466841697693,0.6666666666666667,0.001311108353547752,0.13949424028396606
1.122591257095337,0.3264635503292084,0.7961277067661285,0.07845266163349152,0.6666666666666667,0.0012035062536597252,0.14042513072490692
1.1227561235427856,0.32823067903518677,0.7945254445075989,0.0791761577129364,0.6666666666666667,0.0010156558128073812,0.14152052998542786
1.123049259185791,0.3300430178642273,0.7930062413215637,0.0799180120229721,0.6666666666666667,0.0008098697289824486,0.14266234636306763
1.1234180927276611,0.332069456577301,0.7913486361503601,0.08071556687355042,0.6666666666666667,0.0006298593361862004,0.14392493665218353
1.1238077878952026,0.33401912450790405,0.7897886633872986,0.0814744234085083,0.6666666666666667,0.000476607121527195,0.1451406627893448
1.124187707901001,0.33577829599380493,0.788409411907196,0.08215461671352386,0.6666666666666667,0.00035017705522477627,0.14623957872390747
1.1245378255844116,0.33729368448257446,0.7872441411018372,0.08273670077323914,0.6666666666666667,0.0002503739087842405,0.14718732237815857
1.124851942062378,0.33856067061424255,0.7862912714481354,0.08321767300367355,0.6666666666666667,0.0001761507010087371,0.14797799289226532
1.1251323223114014,0.3395863473415375,0.7855459749698639,0.08360046148300171,0.6666666666666667,0.00012776035873685032,0.14861491322517395
1.1253843307495117,0.3403880298137665,0.7849963009357452,0.08389297127723694,0.6666666666666667,0.00010267613106407225,0.1491091400384903
1.1256153583526611,0.34098947048187256,0.7846258878707886,0.08410602807998657,0.6666666666666667,9.340318501926959e-05,0.14947673678398132
1.1258327960968018,0.34141987562179565,0.7844129204750061,0.08425204455852509,0.6666666666666667,9.043666068464518e-05,0.14973634481430054
1.1260406970977783,0.3417091369628906,0.7843315601348877,0.08434370160102844,0.6666666666666667,8.750615234021097e-05,0.14990726113319397
1.1262414455413818,0.3418862819671631,0.7843551635742188,0.08439309895038605,0.6666666666666667,8.242570766014978e-05,0.15000835061073303
1.1264342069625854,0.34197744727134705,0.7844567596912384,0.0844109058380127,0.6666666666666667,7.50180333852768e-05,0.15005618333816528
1.1266173124313354,0.3420056700706482,0.7846116423606873,0.08440642058849335,0.6666666666666667,6.586369272554293e-05,0.15006522834300995
1.126787543296814,0.34199032187461853,0.7847972214221954,0.08438712358474731,0.6666666666666667,5.587372288573533e-05,0.15004774928092957
1.1269416809082031,0.34194692969322205,0.7849947512149811,0.08435909450054169,0.6666666666666667,4.592497134581208e-05,0.15001341700553894
1.1270771026611328,0.3418874740600586,0.7851896286010742,0.08432678878307343,0.6666666666666667,3.64842162525747e-05,0.1499696522951126
1.127191424369812,0.34182125329971313,0.7853701710700989,0.08429356664419174,0.6666666666666667,2.798153946059756e-05,0.149922177195549
1.1272839307785034,0.3417544364929199,0.7855294942855835,0.08426167815923691,0.6666666666666667,2.0818972188862972e-05,0.14987492561340332
1.1273547410964966,0.341691255569458,0.7856634855270386,0.08423250168561935,0.6666666666666667,1.4994347111496609e-05,0.14983044564723969
1.127405047416687,0.34163445234298706,0.7857705950737,0.0842069685459137,0.6666666666666667,1.0647009730746504e-05,0.14979061484336853
1.127436637878418,0.341585248708725,0.785851389169693,0.08418533205986023,0.6666666666666667,7.717961125308648e-06,0.14975599944591522
1.1274523735046387,0.34154412150382996,0.7859082520008087,0.08416756242513657,0.6666666666666667,6.0801075960625894e-06,0.149727001786232
1.127455234527588,0.3415107727050781,0.7859444618225098,0.08415345847606659,0.6666666666666667,5.290594344842248e-06,0.1497034728527069
1.127448320388794,0.34148475527763367,0.7859635651111603,0.08414269983768463,0.6666666666666667,4.975800038664602e-06,0.14968504011631012
1.127434492111206,0.3414650559425354,0.7859694361686707,0.08413472026586533,0.6666666666666667,4.696698852058034e-06,0.1496710479259491
1.1274160146713257,0.34145069122314453,0.7859653234481812,0.08412916958332062,0.6666666666666667,4.358852493169252e-06,0.1496608555316925
1.127395749092102,0.341440886259079,0.7859548628330231,0.0841255784034729,0.6666666666666667,4.025901489512762e-06,0.14965394139289856
1.1273748874664307,0.34143468737602234,0.7859402000904083,0.08412350714206696,0.6666666666666667,3.4031336326734163e-06,0.14964956045150757
1.1273550987243652,0.34143131971359253,0.7859237790107727,0.08412262052297592,0.6666666666666667,2.889476036216365e-06,0.14964723587036133
1.1273374557495117,0.3414298892021179,0.7859075665473938,0.08412255346775055,0.6666666666666667,2.5132599148491863e-06,0.1496463418006897
1.1273219585418701,0.341430127620697,0.7858918309211731,0.0841231495141983,0.6666666666666667,1.920404201882775e-06,0.14964671432971954
1.127309799194336,0.34143123030662537,0.7858785688877106,0.08412399142980576,0.6666666666666667,1.4659951830253704e-06,0.14964762330055237
1.1273001432418823,0.34143298864364624,0.7858671545982361,0.08412502706050873,0.6666666666666667,1.152927666225878e-06,0.1496489942073822
1.1272928714752197,0.34143516421318054,0.7858577072620392,0.08412628620862961,0.6666666666666667,8.800993214208574e-07,0.14965076744556427
1.1272878646850586,0.34143733978271484,0.7858505249023438,0.08412739634513855,0.6666666666666667,6.33211698186642e-07,0.1496523916721344
1.1272850036621094,0.3414393663406372,0.7858456373214722,0.08412840962409973,0.6666666666666667,4.868599603469193e-07,0.14965400099754333
1.1272836923599243,0.34144139289855957,0.7858422994613647,0.08412941545248032,0.6666666666666667,3.843553599836014e-07,0.1496555507183075
1.1272833347320557,0.3414430618286133,0.7858402729034424,0.0841301903128624,0.6666666666666667,3.1976793479771004e-07,0.14965680241584778
1.1272838115692139,0.3414446711540222,0.7858391404151917,0.08413086831569672,0.6666666666666667,2.629168420753558e-07,0.1496579498052597
1.1272848844528198,0.3414458930492401,0.7858389914035797,0.0841314047574997,0.6666666666666667,2.472481526183401e-07,0.14965885877609253
1.1272863149642944,0.3414468765258789,0.7858394384384155,0.08413182199001312,0.6666666666666667,2.3195728715563746e-07,0.14965957403182983
1.1272878646850586,0.341447651386261,0.7858402132987976,0.0841321349143982,0.6666666666666667,1.676794454397168e-07,0.1496601402759552
1.127289056777954,0.34144818782806396,0.7858408689498901,0.08413231372833252,0.6666666666666667,1.6796887791770132e-07,0.14966048300266266
1.1272907257080078,0.34144866466522217,0.7858420610427856,0.08413247764110565,0.6666666666666667,1.4042912255263218e-07,0.14966081082820892
1.1272916793823242,0.3414488732814789,0.7858428061008453,0.08413253724575043,0.6666666666666667,1.5530484631653962e-07,0.14966093003749847
1.127292513847351,0.341449111700058,0.7858434021472931,0.08413262665271759,0.6666666666666667,2.472481526183401e-07,0.1496610939502716
1.127293348312378,0.34144914150238037,0.7858442068099976,0.0841325968503952,0.6666666666666667,7.126899959075672e-08,0.14966106414794922
1.1272938251495361,0.34144914150238037,0.7858446836471558,0.08413255214691162,0.6666666666666667,1.3863886749732046e-07,0.14966101944446564
1.1272943019866943,0.3414490818977356,0.7858452200889587,0.08413249254226685,0.6666666666666667,6.828570064953965e-08,0.14966094493865967
1.1272945404052734,0.3414490222930908,0.7858455181121826,0.08413247764110565,0.6666666666666667,9.132661205057957e-08,0.14966097474098206
1.1272944211959839,0.34144896268844604,0.7858454585075378,0.08413240313529968,0.6666666666666667,2.686345013103164e-08,0.1496608555316925
1.1272947788238525,0.3414488732814789,0.7858459055423737,0.0841323733329773,0.6666666666666667,2.2351741790771484e-08,0.14966082572937012
1.127294898033142,0.3414487838745117,0.7858461141586304,0.08413238823413849,0.6666666666666667,3.434547934944021e-08,0.14966076612472534
1.1272950172424316,0.34144875407218933,0.7858462631702423,0.08413230627775192,0.6666666666666667,3.5341205517624985e-08,0.14966072142124176
1.127294898033142,0.34144866466522217,0.7858462333679199,0.08413228392601013,0.6666666666666667,2.9802322387695312e-08,0.14966066181659698
1.1272947788238525,0.34144866466522217,0.7858461141586304,0.08413228392601013,0.6666666666666667,3.1168013947535655e-08,0.14966066181659698
1.1272947788238525,0.3414485454559326,0.7858462333679199,0.08413224667310715,0.6666666666666667,2.686345013103164e-08,0.14966057240962982
1.1272947788238525,0.34144848585128784,0.7858462929725647,0.08413220942020416,0.6666666666666667,0.0,0.14966055750846863
1.1272947788238525,0.34144851565361023,0.7858462631702423,0.08413223922252655,0.6666666666666667,0.0,0.14966057240962982
1.1272945404052734,0.34144848585128784,0.7858460545539856,0.08413222432136536,0.6666666666666667,7.450580596923828e-09,0.14966055750846863
1.1272945404052734,0.34144842624664307,0.7858461141586304,0.08413216471672058,0.6666666666666667,7.450580596923828e-09,0.14966049790382385
1.1272945404052734,0.34144848585128784,0.7858460545539856,0.08413220942020416,0.6666666666666667,0.0,0.14966052770614624
1.1272945404052734,0.34144842624664307,0.7858461141586304,0.08413217961788177,0.6666666666666667,1.1944189282075968e-07,0.14966052770614624
1.1272945404052734,0.34144848585128784,0.7858460545539856,0.08413220942020416,0.6666666666666667,1.1944189282075968e-07,0.14966054260730743
1.127294659614563,0.34144842624664307,0.7858462333679199,0.08413219451904297,0.6666666666666667,1.4901161193847656e-08,0.14966051280498505
1.127294659614563,0.34144848585128784,0.7858461737632751,0.08413217961788177,0.6666666666666667,1.2013700256829907e-07,0.14966051280498505
1.1272944211959839,0.3414485454559326,0.7858458757400513,0.08413220942020416,0.6666666666666667,1.2036781527058338e-07,0.14966055750846863
1.127294659614563,0.34144848585128784,0.7858461737632751,0.08413220942020416,0.6666666666666667,7.450580596923828e-09,0.14966052770614624
1.1272945404052734,0.34144848585128784,0.7858460545539856,0.08413220942020416,0.6666666666666667,1.1175870895385742e-08,0.14966054260730743
1.1272944211959839,0.34144851565361023,0.7858459055423737,0.08413219451904297,0.6666666666666667,1.1175870895385742e-08,0.14966052770614624
1.1272945404052734,0.34144851565361023,0.7858460247516632,0.08413220942020416,0.6666666666666667,1.2065571297625866e-07,0.14966052770614624
1.1272945404052734,0.34144848585128784,0.7858460545539856,0.08413220942020416,0.6666666666666667,1.208855309187129e-07,0.14966055750846863
1.1272945404052734,0.34144851565361023,0.7858460247516632,0.08413220942020416,0.6666666666666667,1.2013700256829907e-07,0.14966054260730743
1.1272945404052734,0.34144851565361023,0.7858460247516632,0.08413223922252655,0.6666666666666667,1.2013700256829907e-07,0.14966058731079102
1.1272944211959839,0.34144851565361023,0.7858459055423737,0.08413219451904297,0.6666666666666667,1.2013700256829907e-07,0.14966054260730743
1.1272945404052734,0.34144851565361023,0.7858460247516632,0.08413222432136536,0.6666666666666667,1.2013700256829907e-07,0.14966058731079102
1.1272943019866943,0.3414485454559326,0.7858457565307617,0.08413219451904297,0.6666666666666667,0.0,0.14966055750846863
1.1272945404052734,0.34144851565361023,0.7858460247516632,0.08413222432136536,0.6666666666666667,7.450580596923828e-09,0.14966058731079102
1.1272944211959839,0.3414485454559326,0.7858458757400513,0.08413219451904297,0.6666666666666667,0.0,0.14966055750846863
1.1272945404052734,0.34144848585128784,0.7858460545539856,0.08413220942020416,0.6666666666666667,0.0,0.14966052770614624
1.1272945404052734,0.34144848585128784,0.7858460545539856,0.08413219451904297,0.6666666666666667,1.2013700256829907e-07,0.14966051280498505
1.1272945404052734,0.34144851565361023,0.7858460247516632,0.08413221687078476,0.6666666666666667,1.2036781527058338e-07,0.14966057240962982
1.1272945404052734,0.34144851565361023,0.7858460247516632,0.08413219451904297,0.6666666666666667,0.0,0.14966052770614624
1.1272945404052734,0.34144848585128784,0.7858460545539856,0.08413220942020416,0.6666666666666667,7.450580596923828e-09,0.14966054260730743
1.1272944211959839,0.34144851565361023,0.7858459055423737,0.08413221687078476,0.6666666666666667,0.0,0.14966055750846863
1.1272945404052734,0.34144848585128784,0.7858460545539856,0.08413222432136536,0.6666666666666667,0.0,0.14966055750846863
1.1272945404052734,0.34144848585128784,0.7858460545539856,0.08413219451904297,0.6666666666666667,1.2013700256829907e-07,0.14966051280498505
1.1272945404052734,0.34144851565361023,0.7858460247516632,0.08413221687078476,0.6666666666666667,1.2036781527058338e-07,0.14966057240962982
1.1272945404052734,0.34144851565361023,0.7858460247516632,0.08413220942020416,0.6666666666666667,1.2013700256829907e-07,0.14966055750846863
1.1272945404052734,0.34144851565361023,0.7858460247516632,0.08413220942020416,0.6666666666666667,1.2013700256829907e-07,0.14966055750846863
1.1272944211959839,0.3414485454559326,0.7858458757400513,0.08413220942020416,0.6666666666666667,0.0,0.14966055750846863
1.1272945404052734,0.34144848585128784,0.7858460545539856,0.08413220942020416,0.6666666666666667,7.450580596923828e-09,0.14966058731079102
1.1272944211959839,0.3414485454559326,0.7858458757400513,0.08413220942020416,0.6666666666666667,0.0,0.14966058731079102
1.1272945404052734,0.34144848585128784,0.7858460545539856,0.08413220942020416,0.6666666666666667,0.0,0.14966055750846863
1.1272945404052734,0.34144848585128784,0.7858460545539856,0.08413219451904297,0.6666666666666667,1.2013700256829907e-07,0.14966051280498505
1.1272945404052734,0.3414485454559326,0.7858459949493408,0.08413223922252655,0.6666666666666667,1.2036781527058338e-07,0.14966058731079102
1.1272945404052734,0.34144848585128784,0.7858460545539856,0.08413218706846237,0.6666666666666667,0.0,0.14966054260730743
1.1272945404052734,0.34144851565361023,0.7858460247516632,0.08413221687078476,0.6666666666666667,7.450580596923828e-09,0.14966057240962982
1.1272944211959839,0.34144848585128784,0.785845935344696,0.08413218706846237,0.6666666666666667,0.0,0.14966055750846863
1.1272945404052734,0.34144851565361023,0.7858460247516632,0.08413222432136536,0.6666666666666667,0.0,0.14966058731079102
1.1272945404052734,0.34144848585128784,0.7858460545539856,0.08413219451904297,0.6666666666666667,0.0,0.14966051280498505
1.1272945404052734,0.34144851565361023,0.7858460247516632,0.08413220942020416,0.6666666666666667,1.2013700256829907e-07,0.14966055750846863
1.1272945404052734,0.3414485454559326,0.7858459949493408,0.08413221687078476,0.6666666666666667,1.2036781527058338e-07,0.14966058731079102
1.1272945404052734,0.34144851565361023,0.7858460247516632,0.08413221687078476,0.6666666666666667,1.2013700256829907e-07,0.14966055750846863
1.1272945404052734,0.34144848585128784,0.7858460545539856,0.08413221687078476,0.6666666666666667,1.2013700256829907e-07,0.14966054260730743
1.1272944211959839,0.34144848585128784,0.785845935344696,0.08413219451904297,0.6666666666666667,1.2013700256829907e-07,0.14966054260730743
1.1272945404052734,0.34144848585128784,0.7858460545539856,0.08413219451904297,0.6666666666666667,1.2013700256829907e-07,0.14966054260730743
1.1272944211959839,0.34144851565361023,0.7858459055423737,0.08413219451904297,0.6666666666666667,1.2013700256829907e-07,0.14966055750846863
1.1272945404052734,0.34144851565361023,0.7858460247516632,0.08413220942020416,0.6666666666666667,0.019881853833794594,0.14966057240962982
1.1272944211959839,0.34144851565361023,0.7858459055423737,0.08413219451904297,0.6666666666666667,0.017363639548420906,0.14966055750846863
1.1272945404052734,0.34144848585128784,0.7858460545539856,0.08413219451904297,0.6666666666666667,0.016817376017570496,0.14966057240962982
1.1272944211959839,0.3414485454559326,0.7858458757400513,0.08413219451904297,0.6666666666666667,0.01644657365977764,0.14966055750846863
0.8059627413749695,0.44556868076324463,0.36039406061172485,0.15683797001838684,0.6666666666666667,0.01606755703687668,0.28862130641937256
0.7683378458023071,0.46603554487228394,0.3023023009300232,0.16635212302207947,0.6666666666666667,0.01595870777964592,0.3052075207233429
0.743376612663269,0.48388636112213135,0.2594902515411377,0.1749853491783142,0.6666666666666667,0.015608290210366249,0.32027530670166016
0.7254745960235596,0.50080806016922,0.2246665358543396,0.1833454817533493,0.6666666666666667,0.0155366575345397,0.3349635601043701
0.7131427526473999,0.5165754556655884,0.19656729698181152,0.19121146202087402,0.6666666666666667,0.015575028024613857,0.348821222782135
0.7046594023704529,0.5306254029273987,0.1740339994430542,0.19810813665390015,0.6666666666666667,0.015336515381932259,0.3610425591468811
0.6986539363861084,0.5430697798728943,0.1555841565132141,0.2040691375732422,0.6666666666666667,0.01465078629553318,0.3715769052505493
0.6941355466842651,0.5530663728713989,0.1410691738128662,0.20855697989463806,0.6666666666666667,0.014197306707501411,0.3794439733028412
0.6900699138641357,0.5608628392219543,0.1292070746421814,0.21166646480560303,0.6666666666666667,0.01330379769206047,0.38481462001800537
0.6862151622772217,0.5663100481033325,0.11990511417388916,0.21332323551177979,0.6666666666666667,0.012758010998368263,0.3875722587108612
0.6814579367637634,0.5692617893218994,0.11219614744186401,0.2135249376296997,0.6666666666666667,0.011648869141936302,0.38766080141067505
0.675348162651062,0.5686985850334167,0.10664957761764526,0.2117849886417389,0.6666666666666667,0.009618663229048252,0.3843846023082733
0.667655885219574,0.5654916763305664,0.10216420888900757,0.2086864709854126,0.6666666666666667,0.009442254900932312,0.3788018226623535
0.6597449779510498,0.5584379434585571,0.10130703449249268,0.20379261672496796,0.6666666666666667,0.009295111522078514,0.3703114688396454
0.6517078876495361,0.5476304292678833,0.10407745838165283,0.19731414318084717,0.6666666666666667,0.010085955262184143,0.3593178987503052
0.6406514048576355,0.5331868529319763,0.10746455192565918,0.18912534415721893,0.6666666666666667,0.006989448331296444,0.3456968069076538
0.6254209280014038,0.5134164094924927,0.11200451850891113,0.17839352786540985,0.6666666666666667,0.00647337082773447,0.32803964614868164
0.6037373542785645,0.4921475350856781,0.11158981919288635,0.16735410690307617,0.6666666666666667,0.007459936197847128,0.30959999561309814
0.5768491625785828,0.46931296586990356,0.1075361967086792,0.15661761164665222,0.6666666666666667,0.006069571245461702,0.2911328077316284
0.54509437084198,0.4452611804008484,0.09983319044113159,0.14683876931667328,0.6666666666666667,0.010046477429568768,0.2734222114086151
0.5186820030212402,0.41624221205711365,0.10243979096412659,0.13692517578601837,0.6666666666666667,0.010532860644161701,0.25463244318962097
0.4923993945121765,0.4052388668060303,0.08716052770614624,0.1288614720106125,0.6666666666666667,0.009524987079203129,0.23820707201957703
0.46538040041923523,0.3963181674480438,0.0690622329711914,0.12404453009366989,0.6666666666666667,0.007624746300280094,0.22678600251674652
0.4402904212474823,0.3851894736289978,0.0551009476184845,0.12191402912139893,0.6666666666666667,0.011160014197230339,0.21987545490264893
0.41904258728027344,0.3716621398925781,0.04738044738769531,0.1226402074098587,0.6666666666666667,0.009410819038748741,0.21817302703857422
0.4161088466644287,0.3723629415035248,0.04374590516090393,0.12879857420921326,0.6666666666666667,0.011556064710021019,0.2254834771156311
0.4267920255661011,0.39857620000839233,0.02821582555770874,0.13797207176685333,0.6666666666666667,0.017220063135027885,0.23823480308055878
0.4429017901420593,0.44485944509506226,-0.0019576549530029297,0.14913885295391083,0.6666666666666667,0.020213713869452477,0.2553572356700897
0.4787190854549408,0.4880954921245575,-0.0093764066696167,0.1621299833059311,0.6666666666666667,0.017853636294603348,0.27633291482925415
0.5158419609069824,0.5292879939079285,-0.013446033000946045,0.17725716531276703,0.6666666666666667,0.016254136338829994,0.3010561466217041
0.5545982122421265,0.5723825097084045,-0.017784297466278076,0.19656577706336975,0.6666666666666667,0.02503877505660057,0.33190393447875977
0.5896352529525757,0.6097494959831238,-0.020114243030548096,0.21553820371627808,0.6666666666666667,0.026341715827584267,0.36196455359458923
0.6200671195983887,0.6412774920463562,-0.02121037244796753,0.23351596295833588,0.6666666666666667,0.02534288354218006,0.3898044526576996
0.6477609276771545,0.6698869466781616,-0.02212601900100708,0.2517053782939911,0.6666666666666667,0.021031780168414116,0.4166814088821411
0.6752564311027527,0.6963139772415161,-0.021057546138763428,0.26987552642822266,0.6666666666666667,0.01671254262328148,0.4419771134853363
0.699786365032196,0.7164766192436218,-0.01669025421142578,0.28502941131591797,0.6666666666666667,0.014453721232712269,0.46109649538993835
0.7232414484024048,0.7270797491073608,-0.0038383007049560547,0.2945699095726013,0.6666666666666667,0.011379387229681015,0.470848023891449
0.7421224117279053,0.7272838354110718,0.014838576316833496,0.2973560094833374,0.6666666666666667,0.009014659561216831,0.4706379771232605
0.7525180578231812,0.7197398543357849,0.03277820348739624,0.2949654161930084,0.6666666666666667,0.007647850085049868,0.46329212188720703
0.7578020095825195,0.7096567153930664,0.048145294189453125,0.2905048131942749,0.6666666666666667,0.00547381304204464,0.4534000754356384
0.7612171173095703,0.6990683078765869,0.0621488094329834,0.2850823402404785,0.6666666666666667,0.0050362045876681805,0.4427982568740845
0.7605311274528503,0.6873301863670349,0.07320094108581543,0.2789377272129059,0.6666666666666667,0.003983601462095976,0.4315263628959656
0.7568172216415405,0.6748757362365723,0.08194148540496826,0.27244412899017334,0.6666666666666667,0.003000604920089245,0.4201790690422058
0.7561638355255127,0.6618374586105347,0.09432637691497803,0.2658510208129883,0.6666666666666667,0.002481457544490695,0.40892812609672546
0.7703272700309753,0.650337815284729,0.11998945474624634,0.2604968547821045,0.6666666666666667,0.002280220855027437,0.3994672894477844
0.7815593481063843,0.6393355131149292,0.14222383499145508,0.2556838393211365,0.6666666666666667,0.002338823862373829,0.39082664251327515
0.7914953231811523,0.6298514604568481,0.1616438627243042,0.25178274512290955,0.6666666666666667,0.0023664897307753563,0.3837360143661499
0.8000047206878662,0.6222521662712097,0.1777525544166565,0.2490135133266449,0.6666666666666667,0.002296233782544732,0.3784341812133789
0.8077122569084167,0.6159307956695557,0.19178146123886108,0.2468963861465454,0.6666666666666667,0.0017292889533564448,0.37428736686706543
0.8147525787353516,0.6112887859344482,0.20346379280090332,0.2455798089504242,0.6666666666666667,0.0014009024016559124,0.3714716136455536
0.8204998970031738,0.6082379817962646,0.21226191520690918,0.24500158429145813,0.6666666666666667,0.0011319518089294434,0.36984699964523315
0.8247407674789429,0.6062281131744385,0.2185126543045044,0.2448885291814804,0.6666666666666667,0.000882895605172962,0.36899492144584656
0.8276583552360535,0.6052509546279907,0.22240740060806274,0.24518176913261414,0.6666666666666667,0.000758670037612319,0.3688391447067261
0.8293356895446777,0.6048493981361389,0.22448629140853882,0.24558448791503906,0.6666666666666667,0.0006133311544544995,0.3689471185207367
0.8299720287322998,0.6050264239311218,0.22494560480117798,0.2461123913526535,0.6666666666666667,0.00048738933401182294,0.3693504333496094
0.8297612071037292,0.6056256890296936,0.22413551807403564,0.24669384956359863,0.6666666666666667,0.00039888950414024293,0.3699466586112976
0.828981876373291,0.606516420841217,0.22246545553207397,0.24726717174053192,0.6666666666666667,0.0003147504758089781,0.37065190076828003
0.8276399374008179,0.6074694395065308,0.2201704978942871,0.24776875972747803,0.6666666666666667,0.0002542628499213606,0.3713347911834717
0.8259827494621277,0.6083642244338989,0.21761852502822876,0.24815671145915985,0.6666666666666667,0.00021643476793542504,0.3719269037246704
0.8242006301879883,0.6091546416282654,0.2150459885597229,0.2484310120344162,0.6666666666666667,0.00019500294001773,0.3724132180213928
0.8224133253097534,0.6098248362541199,0.21258848905563354,0.2486087530851364,0.6666666666666667,0.00018116628052666783,0.37279748916625977
0.8207563161849976,0.610358476638794,0.2103978395462036,0.24869883060455322,0.6666666666666667,0.00016922381473705173,0.37307995557785034
0.8192996382713318,0.6107779741287231,0.20852166414260864,0.2487291395664215,0.6666666666666667,0.00015621789498254657,0.3732855021953583
0.8180780410766602,0.6110787391662598,0.2069993019104004,0.2487093210220337,0.6666666666666667,0.00014091005141381174,0.3734149932861328
0.8171037435531616,0.6112827062606812,0.20582103729248047,0.24865847826004028,0.6666666666666667,0.0001219853074871935,0.37348663806915283
0.8163695335388184,0.6114124059677124,0.20495712757110596,0.24859261512756348,0.6666666666666667,0.00010485025268280879,0.37351763248443604
0.8158549666404724,0.6114884614944458,0.2043665051460266,0.2485237568616867,0.6666666666666667,8.80217703524977e-05,0.3735220432281494
0.815530002117157,0.6115281581878662,0.20400184392929077,0.2484602928161621,0.6666666666666667,7.198796811280772e-05,0.3735114336013794
0.8153609037399292,0.6115454435348511,0.20381546020507812,0.248407244682312,0.6666666666666667,5.767897528130561e-05,0.3734942078590393
0.8153132200241089,0.611552357673645,0.20376086235046387,0.24836862087249756,0.6666666666666667,4.510210419539362e-05,0.37347841262817383
0.8153531551361084,0.6115536093711853,0.2037995457649231,0.2483426332473755,0.6666666666666667,3.453591853030957e-05,0.37346479296684265
0.8154517412185669,0.6115538477897644,0.2038978934288025,0.24832826852798462,0.6666666666666667,2.6053085093735717e-05,0.37345513701438904
0.8155834078788757,0.6115556359291077,0.20402777194976807,0.24832364916801453,0.6666666666666667,1.939256071636919e-05,0.37345004081726074
0.815729022026062,0.6115595102310181,0.20416951179504395,0.2483261078596115,0.6666666666666667,1.4354057384480257e-05,0.37344881892204285
0.8158736228942871,0.6115657687187195,0.20430785417556763,0.24833357334136963,0.6666666666666667,1.0705405657063238e-05,0.37345099449157715
0.8160073161125183,0.6115738153457642,0.20443350076675415,0.2483438104391098,0.6666666666666667,8.12938560557086e-06,0.3734554052352905
0.8161240816116333,0.6115828156471252,0.20454126596450806,0.24835503101348877,0.6666666666666667,6.358990958688082e-06,0.37346112728118896
0.8162209987640381,0.6115919351577759,0.2046290636062622,0.24836596846580505,0.6666666666666667,5.261903424980119e-06,0.3734672963619232
0.8162972331047058,0.6116006374359131,0.20469659566879272,0.24837571382522583,0.6666666666666667,4.362230811238987e-06,0.37347325682640076
0.8163542747497559,0.6116083860397339,0.20474588871002197,0.24838370084762573,0.6666666666666667,3.879971700371243e-06,0.37347841262817383
0.8163939714431763,0.6116148233413696,0.20477914810180664,0.24838992953300476,0.6666666666666667,3.570569788280409e-06,0.37348291277885437
0.8164197206497192,0.6116202473640442,0.20479947328567505,0.24839434027671814,0.6666666666666667,3.0945034268370364e-06,0.3734864592552185
0.8164339065551758,0.6116244196891785,0.20480948686599731,0.24839723110198975,0.6666666666666667,2.8350218599371146e-06,0.3734892010688782
0.8164395689964294,0.6116273999214172,0.2048121690750122,0.24839870631694794,0.6666666666666667,2.411698915238958e-06,0.3734910488128662
0.8164395093917847,0.6116294264793396,0.20481008291244507,0.2483993023633957,0.6666666666666667,2.185396397180739e-06,0.37349241971969604
0.8164350986480713,0.6116309762001038,0.20480412244796753,0.2483992576599121,0.6666666666666667,1.827702021728328e-06,0.3734933137893677
0.8164287805557251,0.6116318106651306,0.20479696989059448,0.24839875102043152,0.6666666666666667,1.529620703877299e-06,0.37349385023117065
0.8164216876029968,0.6116324663162231,0.20478922128677368,0.24839815497398376,0.6666666666666667,1.2988821254111826e-06,0.3734942376613617
0.8164145350456238,0.6116329431533813,0.20478159189224243,0.24839746952056885,0.6666666666666667,1.0943987263090094e-06,0.37349459528923035
0.8164078593254089,0.6116332411766052,0.2047746181488037,0.24839693307876587,0.6666666666666667,8.887140552360506e-07,0.37349483370780945
0.8164023160934448,0.6116335988044739,0.20476871728897095,0.2483966052532196,0.6666666666666667,8.400674005315523e-07,0.3734951615333557
0.8163976669311523,0.6116338968276978,0.2047637701034546,0.24839632213115692,0.6666666666666667,7.33948354536551e-07,0.3734954297542572
0.816394031047821,0.6116340756416321,0.20475995540618896,0.24839620292186737,0.6666666666666667,5.968375376141921e-07,0.3734956681728363
0.8163913488388062,0.6116344928741455,0.20475685596466064,0.2483963668346405,0.6666666666666667,4.940470716974232e-07,0.3734961152076721
0.8163895606994629,0.6116347312927246,0.20475482940673828,0.24839648604393005,0.6666666666666667,5.000222245143959e-07,0.37349629402160645
0.8163881301879883,0.611635148525238,0.20475298166275024,0.2483968436717987,0.6666666666666667,3.8893173837095674e-07,0.37349677085876465
0.8163873553276062,0.6116354465484619,0.2047519087791443,0.2483971118927002,0.6666666666666667,3.720071219959209e-07,0.37349700927734375
0.816386878490448,0.6116356253623962,0.20475125312805176,0.24839739501476288,0.6666666666666667,3.195943065747997e-07,0.3734971880912781
0.8163866400718689,0.6116357445716858,0.2047508955001831,0.2483976185321808,0.6666666666666667,2.1862091159619013e-07,0.37349733710289
0.8163864612579346,0.6116358041763306,0.204750657081604,0.2483978271484375,0.6666666666666667,2.484520109646837e-07,0.3734974265098572
0.8163864016532898,0.6116360425949097,0.20475035905838013,0.2483980357646942,0.6666666666666667,1.1566411473040716e-07,0.3734975755214691
0.8163864016532898,0.6116359233856201,0.20475047826766968,0.24839818477630615,0.6666666666666667,1.49197759924391e-07,0.37349754571914673
0.8163862228393555,0.6116358637809753,0.20475035905838013,0.24839818477630615,0.6666666666666667,1.002373082314989e-07,0.37349745631217957
0.8163862228393555,0.6116358637809753,0.20475035905838013,0.24839827418327332,0.6666666666666667,8.462232869987929e-08,0.37349748611450195
0.8163861632347107,0.6116358637809753,0.20475029945373535,0.24839834868907928,0.6666666666666667,1.4619094201862026e-07,0.3734974265098572
0.8163862228393555,0.6116357445716858,0.20475047826766968,0.2483983039855957,0.6666666666666667,9.453727045638516e-08,0.3734974265098572
0.8163861036300659,0.6116355657577515,0.20475053787231445,0.24839827418327332,0.6666666666666667,9.657055954903626e-08,0.37349724769592285
0.8163859248161316,0.6116355657577515,0.20475035905838013,0.24839822947978973,0.6666666666666667,1.043081283569336e-07,0.37349721789360046
0.8163859248161316,0.6116354465484619,0.20475047826766968,0.24839822947978973,0.6666666666666667,8.161702425013573e-08,0.3734971880912781
0.8163858652114868,0.6116354465484619,0.2047504186630249,0.24839818477630615,0.6666666666666667,7.742870167248839e-08,0.3734971284866333
0.8163857460021973,0.6116352081298828,0.20475053787231445,0.24839811027050018,0.6666666666666667,6.989264278445262e-08,0.37349700927734375
0.8163859248161316,0.6116352081298828,0.20475071668624878,0.2483980655670166,0.6666666666666667,9.185692562141412e-08,0.37349700927734375
0.8163859844207764,0.6116352081298828,0.20475077629089355,0.2483980357646942,0.6666666666666667,3.332000986233652e-08,0.373496949672699
0.8163859248161316,0.6116350889205933,0.20475083589553833,0.24839794635772705,0.6666666666666667,4.7706993910878737e-08,0.3734968602657318
0.8163857460021973,0.6116350889205933,0.204750657081604,0.24839799106121063,0.6666666666666667,2.686345013103164e-08,0.373496949672699
0.8163858652114868,0.6116350889205933,0.20475077629089355,0.24839794635772705,0.6666666666666667,1.4901161193847656e-08,0.3734968900680542
0.8163857460021973,0.6116350293159485,0.20475071668624878,0.24839794635772705,0.6666666666666667,0.0,0.3734968900680542
0.8163857460021973,0.6116349697113037,0.20475077629089355,0.24839787185192108,0.6666666666666667,1.666000493116826e-08,0.3734968304634094
0.8163857460021973,0.6116349697113037,0.20475077629089355,0.24839787185192108,0.6666666666666667,3.0719530030864917e-08,0.3734968304634094
0.8163858652114868,0.6116350293159485,0.20475083589553833,0.24839791655540466,0.6666666666666667,1.2310378849633707e-07,0.3734968602657318
0.8163859248161316,0.6116350889205933,0.20475083589553833,0.24839794635772705,0.6666666666666667,7.450580596923828e-09,0.3734968900680542
0.8163858652114868,0.6116350293159485,0.20475083589553833,0.24839793145656586,0.6666666666666667,3.4142850324769825e-08,0.3734968602657318
0.8163858652114868,0.6116350293159485,0.20475083589553833,0.24839791655540466,0.6666666666666667,1.2287812012345967e-07,0.3734968602657318
0.8163859248161316,0.6116349697113037,0.20475095510482788,0.24839788675308228,0.6666666666666667,1.2287812012345967e-07,0.3734968304634094
0.8163857460021973,0.6116350889205933,0.204750657081604,0.24839797616004944,0.6666666666666667,2.9802322387695312e-08,0.373496949672699
0.8163858652114868,0.611635148525238,0.20475071668624878,0.24839799106121063,0.6666666666666667,1.316034854426107e-07,0.37349697947502136
0.8163858652114868,0.611635148525238,0.20475071668624878,0.24839794635772705,0.6666666666666667,1.4901161193847656e-08,0.3734968900680542
0.8163859844207764,0.6116350889205933,0.2047508955001831,0.24839794635772705,0.6666666666666667,1.2310378849633707e-07,0.373496949672699
0.8163857460021973,0.6116350889205933,0.204750657081604,0.24839797616004944,0.6666666666666667,2.9802322387695312e-08,0.373496949672699
0.8163858652114868,0.6116350889205933,0.20475077629089355,0.24839794635772705,0.6666666666666667,0.0,0.373496949672699
0.8163859844207764,0.611635148525238,0.20475083589553833,0.2483980357646942,0.6666666666666667,0.0,0.373496949672699
0.8163859248161316,0.6116350293159485,0.2047508955001831,0.24839791655540466,0.6666666666666667,7.450580596923828e-09,0.3734968602657318
0.8163857460021973,0.6116350889205933,0.204750657081604,0.24839794635772705,0.6666666666666667,6.143906006172983e-08,0.373496949672699
0.8163858652114868,0.611635148525238,0.20475071668624878,0.24839799106121063,0.6666666666666667,6.143906006172983e-08,0.37349697947502136
0.8163858652114868,0.611635148525238,0.20475071668624878,0.24839799106121063,0.6666666666666667,1.1920928955078125e-07,0.37349697947502136
0.8163858652114868,0.611635148525238,0.20475071668624878,0.24839794635772705,0.6666666666666667,0.0,0.373496949672699
0.8163857460021973,0.611635148525238,0.20475059747695923,0.24839799106121063,0.6666666666666667,6.143906006172983e-08,0.373496949672699
0.8163859248161316,0.611635148525238,0.20475077629089355,0.24839799106121063,0.6666666666666667,6.869095869888042e-08,0.373496949672699
0.8163859248161316,0.6116350889205933,0.20475083589553833,0.24839791655540466,0.6666666666666667,2.9802322387695312e-08,0.3734968900680542
0.8163857460021973,0.6116350889205933,0.204750657081604,0.24839794635772705,0.6666666666666667,2.9802322387695312e-08,0.3734968900680542
0.8163857460021973,0.611635148525238,0.20475059747695923,0.24839799106121063,0.6666666666666667,3.0719530030864917e-08,0.37349697947502136
0.8163858652114868,0.611635148525238,0.20475071668624878,0.24839799106121063,0.6666666666666667,2.9802322387695312e-08,0.373496949672699
0.8163857460021973,0.611635148525238,0.20475059747695923,0.24839799106121063,0.6666666666666667,3.0719530030864917e-08,0.373496949672699
0.8163858652114868,0.6116352081298828,0.204750657081604,0.2483980357646942,0.6666666666666667,7.450580596923828e-09,0.37349700927734375
0.8163858652114868,0.6116350889205933,0.20475077629089355,0.24839794635772705,0.6666666666666667,0.03241947293281555,0.373496949672699
0.8163857460021973,0.6116352081298828,0.20475053787231445,0.2483980357646942,0.6666666666666667,0.022595835849642754,0.37349697947502136
0.8163857460021973,0.6116350889205933,0.204750657081604,0.24839794635772705,0.6666666666666667,0.014030960388481617,0.373496949672699
0.8163857460021973,0.6116350889205933,0.204750657081604,0.24839794635772705,0.6666666666666667,0.009765366092324257,0.373496949672699
0.8163858652114868,0.611635148525238,0.20475071668624878,0.24839799106121063,0.6666666666666667,0.008973056450486183,0.37349697947502136
0.24816271662712097,0.7198901176452637,-0.4717274010181427,0.40035542845726013,1.0,0.013391643762588501,0.6171438694000244
0.2681005597114563,0.721564769744873,-0.45346421003341675,0.3918938636779785,1.0,0.01368943601846695,0.6031265258789062
0.28287240862846375,0.7261351346969604,-0.4432627260684967,0.38636314868927,1.0,0.013797301799058914,0.5835720300674438
0.29665419459342957,0.7383777499198914,-0.4417235553264618,0.3883199691772461,1.0,0.01311558298766613,0.570243239402771
0.30807968974113464,0.7562650442123413,-0.44818535447120667,0.39496666193008423,1.0,0.011843777261674404,0.5641471147537231
0.3191985487937927,0.7774590849876404,-0.45826053619384766,0.4035213589668274,1.0,0.01013285294175148,0.5634868144989014
0.33117491006851196,0.7980905771255493,-0.46691566705703735,0.41205620765686035,1.0,0.009965452365577221,0.5669542551040649
0.3408150374889374,0.8200072050094604,-0.47919216752052307,0.42151111364364624,1.0,0.009384021162986755,0.5739910006523132
0.34974372386932373,0.8437755107879639,-0.49403178691864014,0.43198680877685547,1.0,0.008268791250884533,0.5838881134986877
0.35998567938804626,0.8684927821159363,-0.50850710272789,0.44317007064819336,1.0,0.008064482361078262,0.5951167941093445
0.3723002076148987,0.8946229815483093,-0.5223227739334106,0.4549715518951416,1.0,0.010896873660385609,0.6069615483283997
0.38883885741233826,0.9226453304290771,-0.5338064730167389,0.4675166606903076,1.0,0.018266014754772186,0.6191725134849548
0.40703195333480835,0.9511537551879883,-0.5441218018531799,0.4804937243461609,1.0,0.01770995743572712,0.6318050622940063
0.42815789580345154,0.9813138842582703,-0.5531559884548187,0.49407821893692017,1.0,0.015826988965272903,0.644540548324585
0.4530407190322876,1.012500524520874,-0.5594598054885864,0.508228600025177,1.0,0.015106386505067348,0.6565316915512085
0.48401111364364624,1.0375920534133911,-0.5535809397697449,0.5217030048370361,1.0,0.014223556034266949,0.66681307554245
0.5257119536399841,1.0623726844787598,-0.5366607308387756,0.536444902420044,1.0,0.01940665766596794,0.6778755187988281
0.5786504745483398,1.0822949409484863,-0.5036444664001465,0.550391674041748,1.0,0.017845308408141136,0.68988037109375
0.6242283582687378,1.0975768566131592,-0.4733484983444214,0.5586366057395935,1.0,0.026076029986143112,0.6964044570922852
0.6570810675621033,1.1001613140106201,-0.44308024644851685,0.5599536299705505,1.0,0.03058483451604843,0.6971831321716309
0.6872177124023438,1.0825445652008057,-0.3953268527984619,0.5531826019287109,1.0,0.030767042189836502,0.6914405226707458
0.7096671462059021,1.0608482360839844,-0.3511810898780823,0.5409480333328247,1.0,0.03134008124470711,0.6790571212768555
0.7381395101547241,1.042528510093689,-0.30438899993896484,0.5253881812095642,1.0,0.03166956454515457,0.6622225046157837
0.7581555247306824,1.0257956981658936,-0.2676401734352112,0.5100233554840088,1.0,0.030193444341421127,0.6440714597702026
0.7714170217514038,1.0042661428451538,-0.23284912109375,0.49217790365219116,1.0,0.02824755385518074,0.6278448700904846
0.7796022295951843,0.9831256866455078,-0.2035234570503235,0.47475168108940125,1.0,0.03166547790169716,0.6094450950622559
0.7813770174980164,0.9620251655578613,-0.18064814805984497,0.45956408977508545,1.0,0.03083980455994606,0.5862284302711487
0.7712523341178894,0.9335579872131348,-0.16230565309524536,0.4470542371273041,1.0,0.02855655923485756,0.5628926753997803
0.7541245818138123,0.9004988670349121,-0.14637428522109985,0.4412326216697693,0.8333333333333334,0.02656005322933197,0.5511929988861084
0.7386142611503601,0.8875522613525391,-0.14893800020217896,0.44102558493614197,0.8333333333333334,0.027209537103772163,0.5533342361450195
0.7233974933624268,0.8734863996505737,-0.15008890628814697,0.44017133116722107,0.8333333333333334,0.02447376772761345,0.5622917413711548
0.7081599235534668,0.8625194430351257,-0.15435951948165894,0.4318864345550537,0.8333333333333334,0.02442239783704281,0.569904088973999
0.6978362798690796,0.8326073884963989,-0.13477110862731934,0.41431865096092224,0.8333333333333334,0.02539908140897751,0.5690648555755615
0.692133367061615,0.7962450385093689,-0.1041116714477539,0.39154279232025146,0.8333333333333334,0.025855369865894318,0.5589253306388855
0.6883716583251953,0.7492778301239014,-0.060906171798706055,0.36107563972473145,0.8333333333333334,0.02671198360621929,0.5333296060562134
0.6942200064659119,0.689510703086853,0.004709303379058838,0.32358014583587646,0.8333333333333334,0.028514696285128593,0.4918976426124573
0.6957615613937378,0.6377016305923462,0.0580599308013916,0.29042214155197144,0.8333333333333334,0.03291764110326767,0.4530726373195648
0.6879366636276245,0.5919090509414673,0.09602761268615723,0.2586210072040558,0.8333333333333334,0.034115370362997055,0.4157792031764984
0.7022356986999512,0.5469527244567871,0.15528297424316406,0.2299375832080841,0.6666666666666667,0.03783585503697395,0.37937015295028687
0.7147013545036316,0.5076320767402649,0.2070692777633667,0.2043396532535553,0.6666666666666667,0.03721771389245987,0.3447708785533905
0.7411786317825317,0.4723507761955261,0.2688278555870056,0.18055228888988495,0.6666666666666667,0.03627821430563927,0.3112177550792694
0.7631556391716003,0.43425020575523376,0.3289054334163666,0.15477478504180908,0.6666666666666667,0.03121786378324032,0.2738557457923889
0.7809247374534607,0.39464911818504333,0.38627561926841736,0.12956146895885468,0.6666666666666667,0.028594644740223885,0.2348179817199707
0.8021852374076843,0.3584480881690979,0.4437371492385864,0.10966338217258453,0.6666666666666667,0.028050759807229042,0.20223265886306763
0.8267245292663574,0.32401901483535767,0.5027055144309998,0.09355922788381577,0.6666666666666667,0.028031673282384872,0.17459850013256073
0.8567818403244019,0.3060680627822876,0.5507137775421143,0.08157739043235779,0.6666666666666667,0.030021758750081062,0.1534876823425293
0.8881489634513855,0.28997528553009033,0.5981736779212952,0.07249996066093445,0.6666666666666667,0.027874397113919258,0.13735046982765198
0.9151259660720825,0.27689871191978455,0.638227254152298,0.0657103955745697,0.6666666666666667,0.026177754625678062,0.1253351867198944
0.9401949644088745,0.26404327154159546,0.676151692867279,0.05913624167442322,0.6666666666666667,0.02501392737030983,0.11369140446186066
0.967369556427002,0.24839219450950623,0.7189773619174957,0.05147036164999008,0.6666666666666667,0.024904774501919746,0.10002481192350388
0.9949061274528503,0.23287878930568695,0.7620273381471634,0.04430973529815674,0.6666666666666667,0.022217942401766777,0.08701805770397186
1.023395299911499,0.21763131022453308,0.8057639896869659,0.03830559179186821,0.6666666666666667,0.018029429018497467,0.07585348188877106
1.0530896186828613,0.2034030258655548,0.8496865928173065,0.033266715705394745,0.6666666666666667,0.014023968949913979,0.06631548702716827
1.0873841047286987,0.18964259326457977,0.897741511464119,0.02890865132212639,0.6666666666666667,0.010065893642604351,0.057922136038541794
1.1220917701721191,0.17909841239452362,0.9429933577775955,0.026018818840384483,0.6666666666666667,0.007374026346951723,0.05224820226430893
1.1599475145339966,0.172139510512352,0.9878080040216446,0.024375688284635544,0.6666666666666667,0.00549433333799243,0.048930756747722626
1.1962088346481323,0.1667952537536621,1.0294135808944702,0.023272594437003136,0.6666666666666667,0.004823765717446804,0.04664452001452446
1.224264144897461,0.16151872277259827,1.0627454221248627,0.022195320576429367,0.6666666666666667,0.017698805779218674,0.044437866657972336
1.2426345348358154,0.15623827278614044,1.086396262049675,0.020835041999816895,0.6666666666666667,0.0170183926820755,0.041745733469724655
1.249419927597046,0.15256190299987793,1.096858024597168,0.019685965031385422,0.6666666666666667,0.01800721138715744,0.03949800133705139
1.2464511394500732,0.1507929414510727,1.0956581979990005,0.018840879201889038,0.6666666666666667,0.01867276430130005,0.037840019911527634
1.2359423637390137,0.15105697512626648,1.0848853886127472,0.018316200003027916,0.6666666666666667,0.021604491397738457,0.03679648041725159
1.2211923599243164,0.1517040878534317,1.0694882720708847,0.017761647701263428,0.6666666666666667,0.02323591150343418,0.03567929193377495
0.4163329303264618,0.83025062084198,-0.4139176905155182,0.40493497252464294,0.8333333333333334,0.02263190969824791,0.5258978009223938
0.4389497637748718,0.8269834518432617,-0.3880336880683899,0.4013481140136719,0.8333333333333334,0.022151876240968704,0.51772141456604
0.46261343359947205,0.8244829177856445,-0.3618694841861725,0.3983156085014343,0.8333333333333334,0.020503656938672066,0.5106207132339478
0.4887910783290863,0.8208589553833008,-0.3320678770542145,0.3948584198951721,0.8333333333333334,0.016597237437963486,0.5034927725791931
0.5162728428840637,0.8155769109725952,-0.2993040680885315,0.39083003997802734,0.8333333333333334,0.014476611278951168,0.49635541439056396
0.5455173254013062,0.8053915500640869,-0.25987422466278076,0.38435429334640503,0.8333333333333334,0.013559849001467228,0.4873030185699463
0.5750720500946045,0.7900499701499939,-0.2149779200553894,0.3754856586456299,0.8333333333333334,0.012016110122203827,0.4763583838939667
0.6022207736968994,0.770420253276825,-0.16819947957992554,0.36494654417037964,0.8333333333333334,0.01058628223836422,0.46428224444389343
0.6272229552268982,0.7473751306533813,-0.12015217542648315,0.3528258800506592,0.8333333333333334,0.009309920482337475,0.45082807540893555
0.6483070254325867,0.7221732139587402,-0.07386618852615356,0.33978188037872314,0.8333333333333334,0.009488546289503574,0.4364836812019348
0.6634654402732849,0.6982967853546143,-0.034831345081329346,0.32770204544067383,0.8333333333333334,0.01094750128686428,0.42327648401260376
0.6746711730957031,0.6752845644950867,-0.0006133913993835449,0.31604039669036865,0.8333333333333334,0.009454648941755295,0.410130113363266
0.6848927736282349,0.6533235907554626,0.03156918287277222,0.3047338128089905,0.8333333333333334,0.00794772058725357,0.3965291380882263
0.6990931034088135,0.6354485154151917,0.06364458799362183,0.2949863076210022,0.8333333333333334,0.007241555955260992,0.3839191198348999
0.7153379321098328,0.6202476024627686,0.09509032964706421,0.2864972949028015,0.8333333333333334,0.005081665702164173,0.3721499443054199
0.7352091670036316,0.6073951721191406,0.12781399488449097,0.27925628423690796,0.8333333333333334,0.003440988715738058,0.36143168807029724
0.7618865966796875,0.5973633527755737,0.16452324390411377,0.27326980233192444,0.8333333333333334,0.0040242550894618034,0.3518267571926117
0.7959686517715454,0.5893100500106812,0.20665860176086426,0.2682498097419739,0.8333333333333334,0.005759609397500753,0.34333711862564087
0.8300879001617432,0.5816463232040405,0.24844157695770264,0.26409032940864563,0.8333333333333334,0.007817973382771015,0.33653777837753296
0.8616303205490112,0.5746489763259888,0.28698134422302246,0.26068565249443054,0.8333333333333334,0.00831049494445324,0.3310900330543518
0.8893176913261414,0.576370894908905,0.31294679641723633,0.25792741775512695,0.8333333333333334,0.0085019925609231,0.3268004059791565
0.9099261164665222,0.5792227387428284,0.33070337772369385,0.2559228837490082,0.8333333333333334,0.0083272410556674,0.323927640914917
0.9238855242729187,0.5839838981628418,0.3399016261100769,0.2554473280906677,0.8333333333333334,0.0076372697949409485,0.32333654165267944
0.9318099021911621,0.5914707183837891,0.34033918380737305,0.2567615509033203,0.8333333333333334,0.007133431266993284,0.32532355189323425
0.9360620379447937,0.602506160736084,0.3335558772087097,0.2600162625312805,0.8333333333333334,0.006188724189996719,0.32999756932258606
0.9357730150222778,0.617287278175354,0.31848573684692383,0.26530927419662476,0.8333333333333334,0.00540657015517354,0.337597131729126
0.9357170462608337,0.6346712112426758,0.30104583501815796,0.2719346284866333,0.8333333333333334,0.004561671055853367,0.3468521535396576
0.9361324310302734,0.65360027551651,0.2825321555137634,0.27930954098701477,0.8333333333333334,0.0038995377253741026,0.3570490777492523
0.9371358156204224,0.6731773614883423,0.2639584541320801,0.28708797693252563,0.8333333333333334,0.0036245433147996664,0.36771613359451294
0.9382244944572449,0.6919046640396118,0.24631983041763306,0.29445862770080566,0.8333333333333334,0.003281461540609598,0.3778952956199646
0.9401177167892456,0.7103802561759949,0.22973746061325073,0.3019934892654419,0.8333333333333334,0.0030067821498960257,0.38822636008262634
0.9420830607414246,0.7275416254997253,0.21454143524169922,0.3092784583568573,0.8333333333333334,0.0029462084639817476,0.39795929193496704
0.9423376321792603,0.7413748502731323,0.20096278190612793,0.3150950074195862,0.8333333333333334,0.0029626258183270693,0.405889093875885
0.9424812197685242,0.7525860667228699,0.1898951530456543,0.31971025466918945,0.8333333333333334,0.0030163500923663378,0.41238340735435486
0.9425963163375854,0.7619799375534058,0.1806163787841797,0.3238113820552826,0.8333333333333334,0.003005037549883127,0.41816532611846924
0.9419341087341309,0.769254207611084,0.17267990112304688,0.3272114396095276,0.8333333333333334,0.0029901270754635334,0.4230833053588867
0.9410202503204346,0.7751128673553467,0.1659073829650879,0.33023297786712646,0.8333333333333334,0.002970113418996334,0.4274786412715912
0.9400238990783691,0.7799622416496277,0.16006165742874146,0.3330340087413788,0.8333333333333334,0.002925125416368246,0.4315255582332611
0.9386550784111023,0.7836962938308716,0.1549587845802307,0.33549484610557556,0.8333333333333334,0.0028733208309859037,0.4351329505443573
0.9370238780975342,0.7865651845932007,0.1504586935043335,0.33771026134490967,0.8333333333333334,0.002827113727107644,0.43838128447532654
0.9351838827133179,0.7887462377548218,0.1464376449584961,0.3397371768951416,0.8333333333333334,0.0027446832973510027,0.4413454532623291
0.9332045316696167,0.7903711199760437,0.142833411693573,0.34161144495010376,0.8333333333333334,0.002858217805624008,0.4441225230693817
0.9311112761497498,0.7915400266647339,0.13957124948501587,0.343376487493515,0.8333333333333334,0.0029152280185371637,0.44677162170410156
0.9289223551750183,0.7923389673233032,0.1365833878517151,0.3450590968132019,0.8333333333333334,0.0029169225599616766,0.44933009147644043
0.9266833066940308,0.7928737998008728,0.13380950689315796,0.34668880701065063,0.8333333333333334,0.0029324651695787907,0.4518372714519501
0.9244107604026794,0.7932197451591492,0.13119101524353027,0.3482851982116699,0.8333333333333334,0.0029390649870038033,0.4543188214302063
0.9221207499504089,0.7973448038101196,0.1247759461402893,0.3498618006706238,0.8333333333333334,0.002932492643594742,0.45679140090942383
0.9199674129486084,0.8018245697021484,0.11814284324645996,0.3514242172241211,0.8333333333333334,0.0029307689983397722,0.4592598080635071
0.9176024794578552,0.8062097430229187,0.11139273643493652,0.3529697358608246,0.8333333333333334,0.0029267501085996628,0.4617069661617279
0.9151269197463989,0.8104151487350464,0.10471177101135254,0.3544909656047821,0.8333333333333334,0.002920040860772133,0.46413105726242065
0.9125720858573914,0.8144429922103882,0.09812909364700317,0.3559853732585907,0.8333333333333334,0.002910128328949213,0.46656298637390137
0.9102770090103149,0.8182882070541382,0.09198880195617676,0.35744795203208923,0.8333333333333334,0.002874272409826517,0.4689975678920746
0.9104201793670654,0.8219632506370544,0.08845692873001099,0.3588818311691284,0.8333333333333334,0.0028380148578435183,0.47143906354904175
0.9105991125106812,0.8254566192626953,0.08514249324798584,0.36027705669403076,0.8333333333333334,0.0028112984728068113,0.47387123107910156
0.9107359647750854,0.8287913799285889,0.08194458484649658,0.36164793372154236,0.8333333333333334,0.002807959681376815,0.4763181209564209
0.9108449220657349,0.8319867849349976,0.0788581371307373,0.3630014657974243,0.8333333333333334,0.002795242704451084,0.4787861704826355
0.9109375476837158,0.835058331489563,0.07587921619415283,0.36434251070022583,0.8333333333333334,0.0027750078588724136,0.48127835988998413
0.9110230207443237,0.8380173444747925,0.07300567626953125,0.3656735122203827,0.8333333333333334,0.002748240018263459,0.48379382491111755
0.9111384153366089,0.8409005403518677,0.07023787498474121,0.36701107025146484,0.8333333333333334,0.0027161065954715014,0.48635220527648926
0.9112576246261597,0.8436936736106873,0.06756395101547241,0.36833882331848145,0.8333333333333334,0.0026790453121066093,0.48892372846603394
0.911372184753418,0.8463983535766602,0.06497383117675781,0.36965250968933105,0.8333333333333334,0.0026413071900606155,0.4914952218532562
0.9114860892295837,0.8490042686462402,0.062481820583343506,0.3709530532360077,0.8333333333333334,0.00261309533379972,0.4940682649612427
0.9115995764732361,0.8515052795410156,0.06009429693222046,0.37223538756370544,0.8333333333333334,0.002578283427283168,0.49663588404655457
0.911711573600769,0.8538965582847595,0.05781501531600952,0.37349510192871094,0.8333333333333334,0.0025360819417983294,0.49919113516807556
0.9118208885192871,0.856174886226654,0.05564600229263306,0.3747284412384033,0.8333333333333334,0.0024873786605894566,0.5017274022102356
0.911925196647644,0.858338475227356,0.053586721420288086,0.37593239545822144,0.8333333333333334,0.0024327882565557957,0.5042386651039124
0.9120232462882996,0.8603865504264832,0.051636695861816406,0.3771042823791504,0.8333333333333334,0.0023729512467980385,0.5067192316055298
0.9121290445327759,0.8623384833335876,0.04979056119918823,0.37824517488479614,0.8333333333333334,0.002233159728348255,0.5091673731803894
0.9122788310050964,0.8642394542694092,0.048039376735687256,0.3793591260910034,0.8333333333333334,0.00211784103885293,0.5115838646888733
0.9123844504356384,0.8659907579421997,0.04639369249343872,0.3804186284542084,0.8333333333333334,0.002063083928078413,0.5139299631118774
0.9124507904052734,0.8675925135612488,0.04485827684402466,0.38142216205596924,0.8333333333333334,0.0020085028372704983,0.5162038803100586
0.9124811887741089,0.8690457344055176,0.04343545436859131,0.3823685646057129,0.8333333333333334,0.001930706319399178,0.518403172492981
0.912477970123291,0.8703523874282837,0.042125582695007324,0.3832569122314453,0.8333333333333334,0.0018510628724470735,0.5205254554748535
0.9124436378479004,0.8715159893035889,0.04092764854431152,0.3840866982936859,0.8333333333333334,0.0017697579460218549,0.5225685834884644
0.9123831987380981,0.8725217580795288,0.039861440658569336,0.38485023379325867,0.8333333333333334,0.0016870698891580105,0.5245447754859924
0.9123103022575378,0.8733956217765808,0.03891468048095703,0.3855583667755127,0.8333333333333334,0.001603321055881679,0.5264529585838318
0.9122216105461121,0.874158501625061,0.038063108921051025,0.38621777296066284,0.8333333333333334,0.0015188715187832713,0.5282780528068542
0.9121147990226746,0.8747987151145935,0.037316083908081055,0.3868293762207031,0.8333333333333334,0.0014290277613326907,0.5300296545028687
0.9119809865951538,0.8753174543380737,0.03666353225708008,0.38738304376602173,0.8333333333333334,0.0013437340967357159,0.5316866636276245
0.9118242263793945,0.8757262229919434,0.03609800338745117,0.3878818452358246,0.8333333333333334,0.0012655165046453476,0.5332500338554382
0.9116474986076355,0.8760350942611694,0.035612404346466064,0.3883284032344818,0.8333333333333334,0.0011886212741956115,0.5347210764884949
0.9114526510238647,0.8762526512145996,0.03519999980926514,0.3887251317501068,0.8333333333333334,0.0011125934543088078,0.5361005067825317
0.9112412333488464,0.8763872385025024,0.034853994846343994,0.38907426595687866,0.8333333333333334,0.0010380286257714033,0.5373896956443787
0.9110149145126343,0.8764455318450928,0.034569382667541504,0.38937753438949585,0.8333333333333334,0.0009653335437178612,0.5385892391204834
0.9107292890548706,0.8763961791992188,0.034333109855651855,0.38962218165397644,0.8333333333333334,0.000894716999027878,0.5396773815155029
0.9104401469230652,0.8763067126274109,0.0341334342956543,0.38983389735221863,0.8333333333333334,0.0008263270719908178,0.5406882166862488
0.910149097442627,0.8761824369430542,0.033966660499572754,0.3900175094604492,0.8333333333333334,0.0007605523569509387,0.5416306257247925
0.9098542928695679,0.8760232925415039,0.033831000328063965,0.39017295837402344,0.8333333333333334,0.0006971562397666276,0.542505145072937
0.9095551371574402,0.8758305311203003,0.03372460603713989,0.39030027389526367,0.8333333333333334,0.0006365644512698054,0.5433120727539062
0.9092511534690857,0.8756059408187866,0.03364521265029907,0.39040014147758484,0.8333333333333334,0.0005787985865026712,0.5440524816513062
0.908942699432373,0.875351071357727,0.033591628074645996,0.39047297835350037,0.8333333333333334,0.0005240405444055796,0.5447267889976501
0.9086304903030396,0.875067949295044,0.033562541007995605,0.3905199468135834,0.8333333333333334,0.0004723495803773403,0.5453367233276367
0.9083153605461121,0.8747581243515015,0.033557236194610596,0.3905416429042816,0.8333333333333334,0.00042416618089191616,0.5458833575248718
0.9079973697662354,0.8744230270385742,0.03357434272766113,0.3905390202999115,0.8333333333333334,0.00037982495268806815,0.5463681221008301
0.9076778888702393,0.8740641474723816,0.033613741397857666,0.3905128240585327,0.8333333333333334,0.00033964027534238994,0.5467925071716309
0.9073571562767029,0.873682975769043,0.03367418050765991,0.3904641568660736,0.8333333333333334,0.0003043581382371485,0.5471583604812622
0.9070362448692322,0.8732808828353882,0.033755362033843994,0.39039385318756104,0.8333333333333334,0.0002747082326095551,0.5474671721458435
0.9067155122756958,0.872859001159668,0.03385651111602783,0.390302836894989,0.8333333333333334,0.00025140514480881393,0.5477208495140076
0.9063955545425415,0.8724187612533569,0.03397679328918457,0.39019203186035156,0.8333333333333334,0.00023512731422670186,0.5479211211204529
0.9060771465301514,0.8719611167907715,0.03411602973937988,0.3900624215602875,0.8333333333333334,0.00022339071438182145,0.5480698943138123
0.9057605266571045,0.871487557888031,0.034272968769073486,0.38991492986679077,0.8333333333333334,0.00023453502217307687,0.5481691360473633
0.9054458141326904,0.8709992170333862,0.0344465970993042,0.38975057005882263,0.8333333333333334,0.00024885963648557663,0.5482208728790283
0.9051339626312256,0.8704971075057983,0.034636855125427246,0.3895702362060547,0.8333333333333334,0.00026736597646959126,0.548227071762085
0.9048247337341309,0.869982898235321,0.034841835498809814,0.3893752098083496,0.8333333333333334,0.0002876753860618919,0.5481899380683899
0.9045187830924988,0.8694572448730469,0.035061538219451904,0.3891662061214447,0.8333333333333334,0.0003083234478253871,0.5481112599372864
0.9042162895202637,0.868922233581543,0.0352940559387207,0.38894468545913696,0.8333333333333334,0.0003285949642304331,0.5479936003684998
0.9039186239242554,0.8683770895004272,0.035541534423828125,0.3887108564376831,0.8333333333333334,0.0003479744482319802,0.54784095287323
0.903630256652832,0.8678172826766968,0.035812973976135254,0.3884647786617279,0.8333333333333334,0.0003661471710074693,0.5476663112640381
0.9033564925193787,0.8672612905502319,0.03609520196914673,0.3882143199443817,0.8333333333333334,0.0003827426116913557,0.5474634170532227
0.9030898809432983,0.8667037487030029,0.03638613224029541,0.38795703649520874,0.8333333333333334,0.00039767843554727733,0.5472301840782166
0.9028290510177612,0.8661446571350098,0.036684393882751465,0.38769328594207764,0.8333333333333334,0.00041081340168602765,0.5469686985015869
0.9025735855102539,0.8655853271484375,0.036988258361816406,0.38742417097091675,0.8333333333333334,0.00042202186887152493,0.5466815233230591
0.9023250341415405,0.8650278449058533,0.037297189235687256,0.3871515691280365,0.8333333333333334,0.0004312933306209743,0.5463721752166748
0.9020837545394897,0.8644753694534302,0.03760838508605957,0.38687729835510254,0.8333333333333334,0.00043870980152860284,0.546044111251831
0.9018503427505493,0.8639297485351562,0.037920594215393066,0.38660287857055664,0.8333333333333334,0.00044403818901628256,0.5457003116607666
0.9016259908676147,0.8633937835693359,0.03823220729827881,0.38633009791374207,0.8333333333333334,0.00044769688975065947,0.5453439950942993
0.9014110565185547,0.8628697395324707,0.038541316986083984,0.38606032729148865,0.8333333333333334,0.00044926130794920027,0.5449777841567993
0.9012061357498169,0.8623595237731934,0.038846611976623535,0.38579484820365906,0.8333333333333334,0.0004492699808906764,0.5446043014526367
0.9010119438171387,0.8618655204772949,0.03914642333984375,0.38553518056869507,0.8333333333333334,0.0004475157184060663,0.5442261695861816
0.9008285999298096,0.8613895177841187,0.03943908214569092,0.3852822780609131,0.8333333333333334,0.00044418510515242815,0.5438454151153564
0.9006565809249878,0.8609327673912048,0.03972381353378296,0.38503706455230713,0.8333333333333334,0.0004393052076920867,0.5434640645980835
0.9004961848258972,0.8604968786239624,0.039999306201934814,0.384800523519516,0.8333333333333334,0.00043298679520376027,0.5430840253829956
0.9003478288650513,0.8600825071334839,0.04026532173156738,0.38457316160202026,0.8333333333333334,0.00042537195258773863,0.5427066087722778
0.9002110958099365,0.8596910238265991,0.0405200719833374,0.38435566425323486,0.8333333333333334,0.0004165349237155169,0.542333722114563
0.9000862836837769,0.8593226671218872,0.04076361656188965,0.3841484487056732,0.8333333333333334,0.0004065530956722796,0.5419663786888123
0.8999735713005066,0.8589781522750854,0.04099541902542114,0.383951872587204,0.8333333333333334,0.00039553301758132875,0.541606068611145
0.8998725414276123,0.8586573600769043,0.04121518135070801,0.38376617431640625,0.8333333333333334,0.00038359645986929536,0.5412537455558777
0.8997833728790283,0.8583608865737915,0.041422486305236816,0.3835917115211487,0.8333333333333334,0.00037084094947203994,0.5409106016159058
0.8997055888175964,0.858087956905365,0.041617631912231445,0.38342809677124023,0.8333333333333334,0.00035734332050196826,0.5405771136283875
0.899638831615448,0.857839047908783,0.04179978370666504,0.38327598571777344,0.8333333333333334,0.0003431363729760051,0.5402543544769287
0.8995826244354248,0.8576136827468872,0.0419689416885376,0.383135050535202,0.8333333333333334,0.0003285706916358322,0.5399433374404907
0.8995370864868164,0.8574113845825195,0.042125701904296875,0.3830052614212036,0.8333333333333334,0.00031345715979114175,0.5396441221237183
0.8995015025138855,0.8572319746017456,0.04226952791213989,0.3828866481781006,0.8333333333333334,0.00029795008595101535,0.5393577814102173
0.8994759321212769,0.8570749163627625,0.042401015758514404,0.382779061794281,0.8333333333333334,0.0002822740643750876,0.5390845537185669
0.8994591236114502,0.8569393157958984,0.04251980781555176,0.38268208503723145,0.8333333333333334,0.0002662669576238841,0.538824737071991
0.8994516134262085,0.8568248748779297,0.04262673854827881,0.3825957775115967,0.8333333333333334,0.0002501359849702567,0.5385787487030029
0.8994522094726562,0.856731116771698,0.04272109270095825,0.38251984119415283,0.8333333333333334,0.00023340675397776067,0.5383469462394714
0.899461030960083,0.8566571474075317,0.04280388355255127,0.3824540078639984,0.8333333333333334,0.0002165282639907673,0.5381293296813965
0.899476945400238,0.8566016554832458,0.04287528991699219,0.38239774107933044,0.8333333333333334,0.0001998619263758883,0.5379258990287781
0.8994998931884766,0.856564462184906,0.04293543100357056,0.38235101103782654,0.8333333333333334,0.000183522017323412,0.5377368927001953
0.8995288610458374,0.8565444946289062,0.04298436641693115,0.3823133111000061,0.8333333333333334,0.00016771430091466755,0.5375620722770691
0.8995639681816101,0.8565412759780884,0.04302269220352173,0.38228461146354675,0.8333333333333334,0.00015227223047986627,0.5374017953872681
0.8996042013168335,0.8565537333488464,0.04305046796798706,0.3822638988494873,0.8333333333333334,0.03686424717307091,0.537254810333252
0.8996488451957703,0.8565812110900879,0.04306763410568237,0.38225090503692627,0.8333333333333334,0.03095555119216442,0.5371208786964417
0.899697482585907,0.8566228747367859,0.043074607849121094,0.3822457790374756,0.8333333333333334,0.02741398848593235,0.5370011329650879
0.8997499346733093,0.8566775321960449,0.043072402477264404,0.38224801421165466,0.8333333333333334,0.0217876173555851,0.5368953347206116
0.89980548620224,0.8567442893981934,0.04306119680404663,0.3822571635246277,0.8333333333333334,0.01524959784001112,0.5368031859397888
0.8998643755912781,0.8568218946456909,0.04304248094558716,0.38227272033691406,0.8333333333333334,0.010958408005535603,0.5367242693901062
0.8999251127243042,0.8569091558456421,0.04301595687866211,0.3822941780090332,0.8333333333333334,0.008907142095267773,0.5366579294204712
0.7548035383224487,0.9785147905349731,-0.22371125221252441,0.4547933042049408,0.8333333333333334,0.0074194264598190784,0.551805853843689
0.7065686583518982,0.9778181910514832,-0.27124953269958496,0.44948989152908325,0.8333333333333334,0.006894290447235107,0.551310122013092
0.6900472640991211,0.9862627983093262,-0.2962155342102051,0.44985219836235046,0.8333333333333334,0.006987955421209335,0.5595792531967163
0.6947640180587769,1.0025827884674072,-0.30781877040863037,0.4555782675743103,0.8333333333333334,0.008859311230480671,0.5749422907829285
0.7171298265457153,1.0113534927368164,-0.2942236661911011,0.4601759910583496,0.8333333333333334,0.010464859195053577,0.5860713124275208
0.7442418932914734,1.0100611448287964,-0.265819251537323,0.4610973000526428,0.8333333333333334,0.012484436854720116,0.5908908843994141
0.7683945894241333,1.0005624294281006,-0.23216784000396729,0.4587234854698181,0.8333333333333334,0.011953220702707767,0.591547966003418
0.7859808206558228,0.9841156005859375,-0.19813477993011475,0.4532465636730194,0.8333333333333334,0.014211499132215977,0.5891379117965698
0.7963534593582153,0.9649149179458618,-0.16856145858764648,0.4457452893257141,0.8333333333333334,0.015201343223452568,0.5850711464881897
0.7994269132614136,0.9432686567306519,-0.14384174346923828,0.43622320890426636,0.8333333333333334,0.01599515601992607,0.5795551538467407
0.7974057197570801,0.9236445426940918,-0.12623882293701172,0.426550954580307,0.8333333333333334,0.015333789400756359,0.5745264291763306
0.7901983261108398,0.8987319469451904,-0.10853362083435059,0.41347450017929077,0.8333333333333334,0.015042208135128021,0.5636170506477356
0.777911365032196,0.8692948818206787,-0.09138351678848267,0.3976059556007385,0.8333333333333334,0.014747929759323597,0.5478453040122986
0.7606072425842285,0.8336082696914673,-0.07300102710723877,0.3782731890678406,0.8333333333333334,0.013073191978037357,0.5262328386306763
0.756058394908905,0.7991688251495361,-0.043110430240631104,0.3591475486755371,0.8333333333333334,0.016154687851667404,0.5043880343437195
0.7625089883804321,0.7599769830703735,0.0025320053100585938,0.3379991948604584,0.8333333333333334,0.016607994213700294,0.47824162244796753
0.7692036628723145,0.719511866569519,0.04969179630279541,0.3165957033634186,0.8333333333333334,0.013260571286082268,0.45100340247154236
0.7759916186332703,0.6786510944366455,0.09734052419662476,0.2954695224761963,0.8333333333333334,0.014558801427483559,0.42355090379714966
0.7824381589889526,0.6397690176963806,0.14266914129257202,0.2757070064544678,0.8333333333333334,0.018081193789839745,0.39779147505760193
0.7874425649642944,0.6035670042037964,0.18387556076049805,0.25745123624801636,0.8333333333333334,0.01809096708893776,0.3738723695278168
0.7930625677108765,0.5690897703170776,0.22397279739379883,0.24061474204063416,0.8333333333333334,0.016546815633773804,0.35168880224227905
0.7972471117973328,0.5366432666778564,0.2606038451194763,0.22528159618377686,0.8333333333333334,0.015833722427487373,0.33142220973968506
0.8019371032714844,0.5087068676948547,0.29323023557662964,0.2114320695400238,0.8333333333333334,0.021606992930173874,0.3125942349433899
0.804935097694397,0.48997434973716736,0.3149607479572296,0.19849029183387756,0.8333333333333334,0.02584698423743248,0.29480451345443726
0.8027552962303162,0.4674849510192871,0.33527034521102905,0.1845848262310028,0.8333333333333334,0.02879338338971138,0.27557191252708435
0.795939564704895,0.44022268056869507,0.35571688413619995,0.17038455605506897,0.8333333333333334,0.03563432767987251,0.255874365568161
0.783523678779602,0.40774115920066833,0.3757825195789337,0.1567814201116562,0.8333333333333334,0.03190555050969124,0.23700551688671112
0.7908529043197632,0.3681885004043579,0.4226644039154053,0.14381475746631622,0.8333333333333334,0.030966442078351974,0.21956977248191833
0.7940554022789001,0.34452223777770996,0.4495331645011902,0.12873582541942596,0.8333333333333334,0.03234110400080681,0.2010316550731659
0.7951558828353882,0.3570133149623871,0.4381425678730011,0.11601868271827698,0.8333333333333334,0.031911130994558334,0.189966082572937
0.7838181257247925,0.36148566007614136,0.4223324656486511,0.10752694308757782,0.8333333333333334,0.03439981862902641,0.1875389814376831
0.7709298133850098,0.3604736030101776,0.41045621037483215,0.10686011612415314,0.8333333333333334,0.03481575474143028,0.19481538236141205
0.761429488658905,0.35549741983413696,0.40593206882476807,0.11256968975067139,0.8333333333333334,0.030903959646821022,0.2040082812309265
0.7477347254753113,0.3403641879558563,0.40737053751945496,0.11919905245304108,0.8333333333333334,0.031346168369054794,0.20579782128334045
0.7378289699554443,0.3340681493282318,0.4037608206272125,0.12723341584205627,0.8333333333333334,0.02995874546468258,0.20743761956691742
0.7430635690689087,0.334268182516098,0.40879538655281067,0.13846808671951294,0.8333333333333334,0.027338286861777306,0.2127949446439743
0.7564558982849121,0.3491884171962738,0.4072674810886383,0.15061402320861816,0.8333333333333334,0.025052553042769432,0.2186249941587448
0.7817134261131287,0.3658335208892822,0.41587990522384644,0.16276708245277405,0.8333333333333334,0.020807625725865364,0.22404639422893524
0.8205906748771667,0.397202730178833,0.42338794469833374,0.17340004444122314,0.8333333333333334,0.019407236948609352,0.2288498878479004
0.8590221405029297,0.4266379773616791,0.4323841631412506,0.1781470775604248,0.6666666666666667,0.017374226823449135,0.23422959446907043
0.8746893405914307,0.4290268123149872,0.4456625282764435,0.17183928191661835,0.6666666666666667,0.016784995794296265,0.23826956748962402
0.8791871070861816,0.407169908285141,0.47201719880104065,0.15118420124053955,0.6666666666666667,0.014905913732945919,0.23392251133918762
0.8896554708480835,0.382199227809906,0.5074562430381775,0.12636615335941315,0.6666666666666667,0.014991385862231255,0.21712017059326172
0.8962761759757996,0.3623631000518799,0.5339130759239197,0.10774936527013779,0.6666666666666667,0.015652971342206,0.1962253302335739
0.9035263061523438,0.35062557458877563,0.5529007315635681,0.09733816981315613,0.6666666666666667,0.016219228506088257,0.18213167786598206
0.9096841216087341,0.34470734000205994,0.5649767816066742,0.09210662543773651,0.6666666666666667,0.016079014167189598,0.17450402677059174
0.914216160774231,0.33817681670188904,0.5760393440723419,0.08818772435188293,0.6666666666666667,0.015510759316384792,0.16824917495250702
0.9175750017166138,0.3335340619087219,0.5840409398078918,0.08614838123321533,0.6666666666666667,0.015590782277286053,0.16481348872184753
0.9250775575637817,0.32968294620513916,0.5953946113586426,0.08522120118141174,0.6666666666666667,0.014938280917704105,0.16302916407585144
0.9288014769554138,0.32634440064430237,0.6024570763111115,0.0854281336069107,0.6666666666666667,0.01361579354852438,0.1629416048526764
0.9302500486373901,0.3232191205024719,0.6070309281349182,0.08691999316215515,0.6666666666666667,0.011967547237873077,0.16474422812461853
0.9298710823059082,0.31959235668182373,0.6102787256240845,0.08970971405506134,0.6666666666666667,0.010113679803907871,0.1683313250541687
0.9281657934188843,0.31496378779411316,0.6132020056247711,0.09368637204170227,0.6666666666666667,0.008223485201597214,0.17348234355449677
0.924566388130188,0.3097150921821594,0.6148512959480286,0.09891641139984131,0.6666666666666667,0.006517062894999981,0.1803569793701172
0.920284628868103,0.3041767477989197,0.6161078810691833,0.10551207512617111,0.6666666666666667,0.004353157710283995,0.18915197253227234
0.9141228199005127,0.317758172750473,0.5963646471500397,0.11342184990644455,0.6666666666666667,0.0024441650602966547,0.19993829727172852
0.9058906435966492,0.3297313451766968,0.5761592984199524,0.12221711128950119,0.6666666666666667,0.0013017088640481234,0.21229039132595062
0.8962213397026062,0.35837727785110474,0.5378440618515015,0.13156738877296448,0.6666666666666667,0.0005550411879085004,0.2259589284658432
0.8856098055839539,0.3944712281227112,0.4911385774612427,0.14107191562652588,0.6666666666666667,0.0019397576106712222,0.24045774340629578
0.8750505447387695,0.4259223937988281,0.4491281509399414,0.1501486599445343,0.6666666666666667,0.0017352327704429626,0.25480687618255615
0.8651866912841797,0.4516655206680298,0.4135211706161499,0.15814891457557678,0.6666666666666667,0.0015712714521214366,0.26779812574386597
0.8563093543052673,0.4711913466453552,0.3851180076599121,0.16450975835323334,0.6666666666666667,0.0013926702085882425,0.27832528948783875
0.8490837812423706,0.48446691036224365,0.36461687088012695,0.1689295470714569,0.6666666666666667,0.001190475537441671,0.2858237624168396
0.8433873057365417,0.49219346046447754,0.3511938452720642,0.17143043875694275,0.6666666666666667,0.0009864955209195614,0.2902362048625946
0.8376293182373047,0.4960552155971527,0.341574102640152,0.1726001799106598,0.6666666666666667,0.0007955531473271549,0.29237088561058044
0.8317298889160156,0.49712952971458435,0.3346003592014313,0.17278991639614105,0.6666666666666667,0.0006018464337103069,0.29278266429901123
0.8251447677612305,0.4966312348842621,0.3285135328769684,0.17250582575798035,0.6666666666666667,0.00045877680531702936,0.2922287583351135
0.8198833465576172,0.4943751096725464,0.3255082368850708,0.17158067226409912,0.6666666666666667,0.0003775753721129149,0.29057765007019043
0.8155717253684998,0.4911935031414032,0.32437822222709656,0.17031830549240112,0.6666666666666667,0.00029599692788906395,0.2883620858192444
0.8119932413101196,0.4877234399318695,0.3242698013782501,0.1689615249633789,0.6666666666666667,0.00022904518118593842,0.2859988808631897
0.8089956045150757,0.48442912101745605,0.32456648349761963,0.16768726706504822,0.6666666666666667,0.0001753122778609395,0.2837863862514496
0.8065103888511658,0.4815986156463623,0.32491177320480347,0.166605606675148,0.6666666666666667,0.00013341355952434242,0.28190624713897705
0.8044969439506531,0.47938331961631775,0.3251136243343353,0.16577285528182983,0.6666666666666667,0.00010152270988328382,0.2804485261440277
0.802867591381073,0.47785431146621704,0.32501327991485596,0.1652156412601471,0.6666666666666667,7.781889871694148e-05,0.27945074439048767
0.8015176653862,0.4770181179046631,0.32449954748153687,0.16493557393550873,0.6666666666666667,6.040896914782934e-05,0.2789102792739868
0.8005619049072266,0.4767243266105652,0.3238375782966614,0.16486147046089172,0.6666666666666667,4.768585495185107e-05,0.27872055768966675
0.7999944090843201,0.47683584690093994,0.3231585621833801,0.16493985056877136,0.6666666666666667,3.8240159483393654e-05,0.2787925899028778
0.7997369170188904,0.4772331416606903,0.3225037753582001,0.16512706875801086,0.6666666666666667,3.0863058782415465e-05,0.2790505290031433
0.7997093200683594,0.4778030812740326,0.3219062387943268,0.16537976264953613,0.6666666666666667,2.5244633434340358e-05,0.2794218063354492
0.7998366355895996,0.4784482717514038,0.3213883638381958,0.16565993428230286,0.6666666666666667,2.118334850820247e-05,0.2798432409763336
0.8000540137290955,0.4790921211242676,0.3209618926048279,0.16593682765960693,0.6666666666666667,1.871070526249241e-05,0.28026482462882996
0.8003091812133789,0.47968024015426636,0.32062894105911255,0.16618838906288147,0.6666666666666667,1.8017237380263396e-05,0.28065040707588196
0.800562858581543,0.48017916083335876,0.3203836977481842,0.16640102863311768,0.6666666666666667,1.8322254618396983e-05,0.28097769618034363
0.8007888793945312,0.48057350516319275,0.3202153742313385,0.16656838357448578,0.6666666666666667,1.901256291603204e-05,0.28123608231544495
0.8009709715843201,0.4808621108531952,0.3201088607311249,0.16669005155563354,0.6666666666666667,1.9463623175397515e-05,0.28142449259757996
0.801102876663208,0.48105353116989136,0.32004934549331665,0.1667698323726654,0.6666666666666667,1.953817263711244e-05,0.2815483510494232
0.8011845350265503,0.48116302490234375,0.32002151012420654,0.16681423783302307,0.6666666666666667,1.916083238029387e-05,0.2816176414489746
0.8012206554412842,0.48120826482772827,0.3200123906135559,0.1668308675289154,0.6666666666666667,1.806091131584253e-05,0.2816441059112549
0.8012193441390991,0.48120754957199097,0.32001179456710815,0.1668277233839035,0.6666666666666667,1.6721614883863367e-05,0.2816399931907654
0.8011888265609741,0.4811776578426361,0.320011168718338,0.1668119877576828,0.6666666666666667,1.4926473340892699e-05,0.2816164493560791
0.8011387586593628,0.4811329245567322,0.3200058341026306,0.16678985953330994,0.6666666666666667,1.3028408829995897e-05,0.2815830707550049
0.8010768890380859,0.48108428716659546,0.3199926018714905,0.1667662113904953,0.6666666666666667,1.1220020496693905e-05,0.28154730796813965
0.80101078748703,0.4810393750667572,0.3199714124202728,0.16674427688121796,0.6666666666666667,9.312028851127252e-06,0.2815142571926117
0.8009456396102905,0.4810033440589905,0.31994229555130005,0.16672638058662415,0.6666666666666667,7.590727818751475e-06,0.281487375497818
0.8008851408958435,0.48097842931747437,0.31990671157836914,0.16671352088451385,0.6666666666666667,6.081499577703653e-06,0.2814682424068451
0.8008320331573486,0.4809648394584656,0.31986719369888306,0.16670575737953186,0.6666666666666667,4.769308816321427e-06,0.28145700693130493
0.8007873296737671,0.48096179962158203,0.31982553005218506,0.16670280694961548,0.6666666666666667,3.6599114991986426e-06,0.28145307302474976
0.8007513284683228,0.4809672236442566,0.31978410482406616,0.1667037457227707,0.6666666666666667,2.885878757297178e-06,0.2814551293849945
0.8007234334945679,0.48097890615463257,0.3197445273399353,0.1667076200246811,0.6666666666666667,2.1692580958188046e-06,0.28146159648895264
0.8007025122642517,0.4809947907924652,0.3197077214717865,0.16671356558799744,0.6666666666666667,1.6519510381840519e-06,0.2814710736274719
0.8006874918937683,0.4810124635696411,0.3196750283241272,0.16672050952911377,0.6666666666666667,1.3602411854662932e-06,0.28148210048675537
0.8006772994995117,0.48103034496307373,0.319646954536438,0.16672763228416443,0.6666666666666667,1.1875264362970483e-06,0.28149330615997314
0.8006703853607178,0.4810470938682556,0.31962329149246216,0.1667344570159912,0.6666666666666667,9.71758254308952e-07,0.28150394558906555
0.8006660342216492,0.4810619354248047,0.3196040987968445,0.16674058139324188,0.6666666666666667,8.915204148252087e-07,0.2815134525299072
0.8006629943847656,0.48107418417930603,0.3195888102054596,0.1667456328868866,0.6666666666666667,7.598131332997582e-07,0.2815212905406952
0.8006607890129089,0.4810839593410492,0.31957682967185974,0.1667497158050537,0.6666666666666667,6.658272582171776e-07,0.2815275490283966
0.8006590604782104,0.4810910224914551,0.31956803798675537,0.16675269603729248,0.6666666666666667,6.768556204406195e-07,0.2815321087837219
0.8006577491760254,0.48109596967697144,0.31956177949905396,0.16675475239753723,0.6666666666666667,6.14221164596529e-07,0.28153523802757263
0.8006559610366821,0.48109909892082214,0.31955686211586,0.16675609350204468,0.6666666666666667,4.980756216355076e-07,0.2815372347831726
0.8006540536880493,0.48110076785087585,0.31955328583717346,0.1667567938566208,0.6666666666666667,5.125355073687388e-07,0.281538188457489
0.8006522059440613,0.481101393699646,0.3195508122444153,0.16675704717636108,0.6666666666666667,4.3776520897154114e-07,0.28153854608535767
0.800649881362915,0.4811013638973236,0.31954851746559143,0.1667569875717163,0.6666666666666667,3.771201022573223e-07,0.2815384268760681
0.8006479144096375,0.48110097646713257,0.3195469379425049,0.16675683856010437,0.6666666666666667,2.8285234066061093e-07,0.28153806924819946
0.8006460070610046,0.48110052943229675,0.3195454776287079,0.16675657033920288,0.6666666666666667,3.200282492343831e-07,0.2815377116203308
0.8006439208984375,0.48110002279281616,0.31954389810562134,0.16675636172294617,0.6666666666666667,1.763916088748374e-07,0.2815372943878174
0.8006422519683838,0.48109960556030273,0.31954264640808105,0.16675615310668945,0.6666666666666667,2.810805028730101e-07,0.2815369963645935
0.8006408214569092,0.48109936714172363,0.31954145431518555,0.1667560189962387,0.6666666666666667,1.5449852241999906e-07,0.2815367579460144
0.8006395101547241,0.48109936714172363,0.3195401430130005,0.16675600409507751,0.6666666666666667,1.5058654412314354e-07,0.28153669834136963
0.8006384372711182,0.4810994863510132,0.319538950920105,0.1667560636997223,0.6666666666666667,1.059581506979157e-07,0.2815367579460144
0.8006376624107361,0.48109978437423706,0.319537878036499,0.16675615310668945,0.6666666666666667,4.71216097253091e-08,0.28153693675994873
0.8006369471549988,0.481099933385849,0.3195370137691498,0.16675618290901184,0.6666666666666667,6.869095869888042e-08,0.2815369963645935
0.8006362915039062,0.48110049962997437,0.3195357918739319,0.16675642132759094,0.6666666666666667,7.45988799621955e-08,0.28153735399246216
0.8006359934806824,0.4811008870601654,0.31953510642051697,0.1667565554380417,0.6666666666666667,1.2561466178340197e-07,0.28153759241104126
0.800635576248169,0.48110127449035645,0.3195343017578125,0.1667567491531372,0.6666666666666667,6.601231206104785e-08,0.28153786063194275
0.8006353378295898,0.4811016023159027,0.31953373551368713,0.16675683856010437,0.6666666666666667,6.828570064953965e-08,0.2815380096435547
0.8006352782249451,0.481101930141449,0.3195333480834961,0.1667569875717163,0.6666666666666667,4.470348358154297e-08,0.2815382182598114
0.800635039806366,0.4811021685600281,0.3195328712463379,0.16675707697868347,0.6666666666666667,3.9600379864168644e-08,0.28153836727142334
0.800635039806366,0.4811024069786072,0.3195326328277588,0.16675716638565063,0.6666666666666667,1.4901161193847656e-08,0.28153854608535767
0.8006350994110107,0.48110246658325195,0.3195326328277588,0.1667572259902954,0.6666666666666667,6.064333035737945e-08,0.28153860569000244
0.800635039806366,0.48110267519950867,0.3195323646068573,0.166757270693779,0.6666666666666667,1.4901161193847656e-08,0.2815386950969696
0.8006348609924316,0.48110276460647583,0.3195320963859558,0.16675734519958496,0.6666666666666667,5.960464477539063e-08,0.28153878450393677
0.8006348013877869,0.4811027944087982,0.31953200697898865,0.16675734519958496,0.6666666666666667,0.0,0.28153878450393677
0.8006347417831421,0.4811028242111206,0.3195319175720215,0.16675737500190735,0.6666666666666667,6.143906006172983e-08,0.28153884410858154
0.8006347417831421,0.4811027944087982,0.31953194737434387,0.16675734519958496,0.6666666666666667,2.9802322387695312e-08,0.28153881430625916
0.8006345629692078,0.4811028838157654,0.3195316791534424,0.16675738990306854,0.6666666666666667,4.470348358154297e-08,0.28153884410858154
0.8006345629692078,0.4811028838157654,0.3195316791534424,0.16675738990306854,0.6666666666666667,0.0,0.28153887391090393
0.8006343841552734,0.4811027944087982,0.3195315897464752,0.16675731539726257,0.6666666666666667,5.372690026206328e-08,0.2815387547016144
0.8006343841552734,0.48110276460647583,0.3195316195487976,0.16675728559494019,0.6666666666666667,5.372690026206328e-08,0.281538724899292
0.8006343841552734,0.48110270500183105,0.3195316791534424,0.166757270693779,0.6666666666666667,4.470348358154297e-08,0.281538724899292
0.8006343841552734,0.48110276460647583,0.3195316195487976,0.16675728559494019,0.6666666666666667,0.0,0.281538724899292
0.8006343245506287,0.4811027944087982,0.31953153014183044,0.16675731539726257,0.6666666666666667,1.4901161193847656e-08,0.2815387547016144
0.8006342649459839,0.4811027944087982,0.31953147053718567,0.16675731539726257,0.6666666666666667,0.04167179763317108,0.2815387547016144
0.8006343245506287,0.48110276460647583,0.31953155994415283,0.16675731539726257,0.6666666666666667,0.039613027125597,0.281538724899292
0.8006342649459839,0.4811027944087982,0.31953147053718567,0.16675731539726257,0.6666666666666667,0.038003429770469666,0.2815387547016144
0.8006342649459839,0.48110270500183105,0.31953155994415283,0.166757270693779,0.6666666666666667,0.036541469395160675,0.281538724899292
0.8006342649459839,0.48110276460647583,0.31953150033950806,0.16675731539726257,0.6666666666666667,0.0348656103014946,0.281538724899292
0.8006342649459839,0.48110276460647583,0.31953150033950806,0.16675731539726257,0.6666666666666667,0.03392655774950981,0.281538724899292
0.8006342649459839,0.48110270500183105,0.31953155994415283,0.166757270693779,0.6666666666666667,0.034998901188373566,0.281538724899292
0.8006342649459839,0.48110270500183105,0.31953155994415283,0.166757270693779,0.6666666666666667,0.03286825120449066,0.2815386950969696
0.45861300826072693,0.1588844656944275,0.29972854256629944,0.02164801023900509,0.8333333333333334,0.02985554188489914,0.043008558452129364
0.40527722239494324,0.13268302381038666,0.2725941985845566,0.020992090925574303,0.6666666666666667,0.02692018635571003,0.04164154455065727
0.3607185482978821,0.12594786286354065,0.23477068543434143,0.023709943518042564,0.6666666666666667,0.028772059828042984,0.04675057530403137
0.32315388321876526,0.13902272284030914,0.18413116037845612,0.02808876894414425,0.6666666666666667,0.0254430640488863,0.054848771542310715
0.31623315811157227,0.15255890786647797,0.1636742502450943,0.032823026180267334,0.6666666666666667,0.02315150760114193,0.06348338723182678
0.31240618228912354,0.17853689193725586,0.13386929035186768,0.03904278203845024,0.6666666666666667,0.019993819296360016,0.0746883973479271
0.3101423382759094,0.20661696791648865,0.10352537035942078,0.047070812433958054,0.6666666666666667,0.01397255714982748,0.08897571265697479
0.3118252456188202,0.22874832153320312,0.08307692408561707,0.055435966700315475,0.6666666666666667,0.01106052566319704,0.10345499962568283
0.3188847601413727,0.24051986634731293,0.07836489379405975,0.061529211699962616,0.6666666666666667,0.009275604039430618,0.11369320005178452
0.35873889923095703,0.24583092331886292,0.11290797591209412,0.06402009725570679,0.6666666666666667,0.007241233717650175,0.11770537495613098
0.4093577265739441,0.24934761226177216,0.16001011431217194,0.06426361203193665,0.6666666666666667,0.0054819658398628235,0.11810632795095444
0.4645521640777588,0.25782153010368347,0.20673063397407532,0.06329457461833954,0.6666666666666667,0.00389799359254539,0.1165325790643692
0.5188213586807251,0.2711435556411743,0.24767780303955078,0.06282227486371994,0.6666666666666667,0.002899504965171218,0.11595307290554047
0.5663014650344849,0.2805091142654419,0.28579235076904297,0.06330247223377228,0.6666666666666667,0.0024682118091732264,0.11683019250631332
0.607222855091095,0.2856104373931885,0.3216124176979065,0.06433805823326111,0.6666666666666667,0.002734317909926176,0.11858804523944855
0.6385951042175293,0.2875705361366272,0.3510245680809021,0.06561841070652008,0.6666666666666667,0.002928974339738488,0.12080296128988266
0.6585450172424316,0.287269651889801,0.3712753653526306,0.06678356975317001,0.6666666666666667,0.0029587140306830406,0.12263990938663483
0.6682092547416687,0.28542327880859375,0.38278597593307495,0.06781673431396484,0.6666666666666667,0.0028533830773085356,0.12407883256673813
0.6689567565917969,0.2836967408657074,0.3852600157260895,0.06909774988889694,0.8333333333333334,0.0026664610486477613,0.12586262822151184
0.6653844714164734,0.28136563301086426,0.38401883840560913,0.07027821987867355,0.8333333333333334,0.002397561213001609,0.1274024397134781
0.6586438417434692,0.2787953317165375,0.37984851002693176,0.07147453725337982,0.8333333333333334,0.0021159236785024405,0.1289561539888382
0.6509782075881958,0.27607208490371704,0.37490612268447876,0.07275746762752533,0.8333333333333334,0.0018376412335783243,0.13068868219852448
0.643575131893158,0.2780691385269165,0.36550599336624146,0.0741262435913086,0.8333333333333334,0.001522015081718564,0.1326395571231842
0.6369011402130127,0.2800638973712921,0.3568372428417206,0.07546691596508026,0.8333333333333334,0.001233935239724815,0.13463962078094482
0.6312870383262634,0.2818620800971985,0.34942495822906494,0.07677239179611206,0.8333333333333334,0.0009836090030148625,0.13669425249099731
0.6268296837806702,0.2834235429763794,0.34340614080429077,0.07799535244703293,0.8333333333333334,0.0007807656074874103,0.13871949911117554
0.6240711212158203,0.28589770197868347,0.33817341923713684,0.07908420264720917,0.8333333333333334,0.0006645640823990107,0.1406104862689972
0.6223000288009644,0.29215207695961,0.33014795184135437,0.08000721782445908,0.8333333333333334,0.0006042725290171802,0.14228925108909607
0.6213042140007019,0.297199010848999,0.3241052031517029,0.08076438307762146,0.8333333333333334,0.00046945555368438363,0.14373230934143066
0.6209348440170288,0.3011307418346405,0.3198041021823883,0.08135689795017242,0.8333333333333334,0.0003776017692871392,0.14491969347000122
0.621051549911499,0.30408990383148193,0.3169616460800171,0.08180229365825653,0.8333333333333334,0.00031649682205170393,0.1458638608455658
0.6215415000915527,0.3062865138053894,0.31525498628616333,0.08214770257472992,0.8333333333333334,0.00027476888499222696,0.1466338187456131
0.6222909688949585,0.3078768849372864,0.3144140839576721,0.08241858333349228,0.8333333333333334,0.00024344556732103229,0.1472640186548233
0.6231951117515564,0.3090068995952606,0.3141882121562958,0.08263512700796127,0.8333333333333334,0.00021748091967310756,0.14778384566307068
0.624164342880249,0.30980825424194336,0.31435608863830566,0.08282100409269333,0.8333333333333334,0.0001947828131960705,0.14823193848133087
0.6252309679985046,0.3103645443916321,0.31486642360687256,0.08296995609998703,0.8333333333333334,0.00017463788390159607,0.14861370623111725
0.6264277696609497,0.310688316822052,0.3157394528388977,0.08309650421142578,0.8333333333333334,0.00015731307212263346,0.14895176887512207
0.6275722980499268,0.3108265697956085,0.31674572825431824,0.08320146799087524,0.6666666666666667,0.00014284360804595053,0.14923112094402313
0.6286424994468689,0.3108600378036499,0.317782461643219,0.08329644054174423,0.6666666666666667,0.00013098357885610312,0.1494741141796112
0.6296254992485046,0.3108404874801636,0.31878501176834106,0.08338748663663864,0.6666666666666667,0.00012130582035752013,0.1496938169002533
0.6305159330368042,0.31079965829849243,0.31971627473831177,0.0834769755601883,0.6666666666666667,0.00011328360415063798,0.14989688992500305
0.6313138008117676,0.31075501441955566,0.3205587863922119,0.08356539905071259,0.6666666666666667,0.00010629244206938893,0.15008653700351715
0.6320227384567261,0.31071460247039795,0.3213081359863281,0.08365209400653839,0.6666666666666667,9.995539585361257e-05,0.150263711810112
0.6326488852500916,0.3106805980205536,0.32196828722953796,0.08373603224754333,0.6666666666666667,9.393050277139992e-05,0.15042850375175476
0.6331993937492371,0.3106515407562256,0.3225478529930115,0.08381617069244385,0.6666666666666667,8.821138908388093e-05,0.15058061480522156
0.6336826682090759,0.31062424182891846,0.32305842638015747,0.08389144390821457,0.6666666666666667,8.28315460239537e-05,0.15071962773799896
0.6341071128845215,0.3105952739715576,0.32351183891296387,0.08396132290363312,0.6666666666666667,7.757504499750212e-05,0.15084557235240936
0.634480893611908,0.3105614185333252,0.32391947507858276,0.08402541279792786,0.6666666666666667,7.264046143973246e-05,0.15095868706703186
0.6348113417625427,0.3105199337005615,0.3242914080619812,0.08408351242542267,0.6666666666666667,6.80809753248468e-05,0.1510593593120575
0.6351054906845093,0.31046950817108154,0.32463598251342773,0.08413594216108322,0.6666666666666667,6.373382348101586e-05,0.15114852786064148
0.6353694200515747,0.3104093670845032,0.32496005296707153,0.084182970225811,0.6666666666666667,5.97681719227694e-05,0.1512271612882614
0.6356084942817688,0.3103398084640503,0.3252686858177185,0.08422501385211945,0.6666666666666667,5.5961234465939924e-05,0.15129633247852325
0.635826587677002,0.31026139855384827,0.3255651891231537,0.08426259458065033,0.6666666666666667,5.248513843980618e-05,0.1513569951057434
0.6360279321670532,0.31017565727233887,0.32585227489471436,0.0842963308095932,0.6666666666666667,4.9126036174129695e-05,0.1514105200767517
0.6362149715423584,0.3100842237472534,0.326130747795105,0.08432665467262268,0.6666666666666667,4.604737114277668e-05,0.151457741856575
0.636389970779419,0.30998867750167847,0.3264012932777405,0.08435407280921936,0.6666666666666667,4.32382985309232e-05,0.15149962902069092
0.6365547180175781,0.3098907470703125,0.3266639709472656,0.08437906205654144,0.6666666666666667,4.0420578443445265e-05,0.15153709053993225
0.6367106437683105,0.30979201197624207,0.3269186317920685,0.084401935338974,0.6666666666666667,3.787937748711556e-05,0.1515708565711975
0.6368581652641296,0.30969366431236267,0.32716450095176697,0.0844229981303215,0.6666666666666667,3.5518121876521036e-05,0.15160134434700012
0.6369982957839966,0.3095971941947937,0.3274011015892029,0.08444257825613022,0.6666666666666667,3.329600076540373e-05,0.15162929892539978
0.6371313333511353,0.3095032870769501,0.3276280462741852,0.08446086943149567,0.6666666666666667,3.114583159913309e-05,0.15165498852729797
0.63725745677948,0.30941253900527954,0.32784491777420044,0.08447796106338501,0.6666666666666667,2.9243810786283575e-05,0.1516786515712738
0.6373768448829651,0.30932560563087463,0.32805123925209045,0.08449398726224899,0.6666666666666667,2.7467809559311718e-05,0.15170060098171234
0.637489914894104,0.30924272537231445,0.32824718952178955,0.08450911939144135,0.6666666666666667,2.5810106308199465e-05,0.15172111988067627
0.6375967860221863,0.3091641068458557,0.32843267917633057,0.08452339470386505,0.6666666666666667,2.4068405764410272e-05,0.15174025297164917
0.6376973986625671,0.30908966064453125,0.3286077380180359,0.0845368504524231,0.6666666666666667,2.268511161673814e-05,0.1517581343650818
0.6377919912338257,0.30901917815208435,0.32877281308174133,0.08454947173595428,0.6666666666666667,2.1270019715302624e-05,0.1517747938632965
0.637880802154541,0.3089527487754822,0.32892805337905884,0.08456137776374817,0.6666666666666667,2.0007921193609945e-05,0.15179044008255005
0.6379644274711609,0.30889028310775757,0.3290741443634033,0.0845726877450943,0.6666666666666667,1.881079879240133e-05,0.15180520713329315
0.6380424499511719,0.3088313043117523,0.32921114563941956,0.08458323776721954,0.6666666666666667,1.7668689906713553e-05,0.15181893110275269
0.6381155848503113,0.30877575278282166,0.3293398320674896,0.08459320664405823,0.6666666666666667,1.6596470231888816e-05,0.15183177590370178
0.6381840705871582,0.3087233901023865,0.32946068048477173,0.08460259437561035,0.6666666666666667,1.5604706277372316e-05,0.1518438458442688
0.6382482051849365,0.30867406725883484,0.3295741379261017,0.08461137115955353,0.6666666666666667,1.4614928659284487e-05,0.15185514092445374
0.6383078098297119,0.30862754583358765,0.32968026399612427,0.0846196636557579,0.6666666666666667,1.3835130630468484e-05,0.15186569094657898
0.6383638381958008,0.30858367681503296,0.3297801613807678,0.08462738990783691,0.6666666666666667,1.2901725312985945e-05,0.1518755555152893
0.6384161710739136,0.30854231119155884,0.32987385988235474,0.08463471382856369,0.6666666666666667,1.2136503755755257e-05,0.15188482403755188
0.6384650468826294,0.30850324034690857,0.3299618065357208,0.08464153110980988,0.6666666666666667,1.1369581443432253e-05,0.1518934667110443
0.6385109424591064,0.3084664046764374,0.33004453778266907,0.08464793860912323,0.6666666666666667,1.0764835678855889e-05,0.15190157294273376
0.6385539770126343,0.3084317445755005,0.3301222324371338,0.08465397357940674,0.6666666666666667,1.0052603101939894e-05,0.1519092321395874
0.6385942697525024,0.3083990216255188,0.33019524812698364,0.08465960621833801,0.6666666666666667,9.447116099181585e-06,0.1519162356853485
0.6386319994926453,0.3083680272102356,0.33026397228240967,0.08466489613056183,0.6666666666666667,8.79031176737044e-06,0.15192288160324097
0.6386674642562866,0.3083389103412628,0.3303285539150238,0.08466987311840057,0.6666666666666667,8.386881745536812e-06,0.15192911028862
0.6387008428573608,0.3083115816116333,0.33038926124572754,0.08467455208301544,0.6666666666666667,7.84843632573029e-06,0.15193496644496918
0.6387321352958679,0.30828577280044556,0.33044636249542236,0.08467891812324524,0.6666666666666667,7.300181550817797e-06,0.1519404500722885
0.6387612819671631,0.3082614541053772,0.3304998278617859,0.08468302339315414,0.6666666666666667,6.931355073902523e-06,0.1519455909729004
0.6387887001037598,0.30823859572410583,0.33055010437965393,0.08468689769506454,0.6666666666666667,6.4627033680153545e-06,0.1519503891468048
0.6388146877288818,0.3082171082496643,0.33059757947921753,0.08469054102897644,0.6666666666666667,6.067197773518274e-06,0.15195494890213013
0.6388388872146606,0.3081967830657959,0.33064210414886475,0.08469390124082565,0.6666666666666667,5.7318211474921554e-06,0.15195916593074799
0.6388618350028992,0.3081777095794678,0.3306841254234314,0.08469711989164352,0.6666666666666667,5.317762770573609e-06,0.15196312963962555
0.6388829946517944,0.3081599175930023,0.3307230770587921,0.08470012247562408,0.6666666666666667,5.031608452554792e-06,0.1519668698310852
0.6389032602310181,0.30814307928085327,0.3307601809501648,0.08470295369625092,0.6666666666666667,4.736348728329176e-06,0.15197038650512695
0.6389222145080566,0.3081272542476654,0.33079496026039124,0.08470556139945984,0.6666666666666667,4.396745225676568e-06,0.1519736349582672
0.6389399766921997,0.3081125020980835,0.3308274745941162,0.0847080871462822,0.6666666666666667,4.196569079795154e-06,0.15197674930095673
0.6389565467834473,0.3080984950065613,0.330858051776886,0.08471041917800903,0.6666666666666667,3.882224518747535e-06,0.15197965502738953
0.638972282409668,0.3080854117870331,0.3308868706226349,0.08471263945102692,0.6666666666666667,3.7262661862769164e-06,0.1519823968410492
0.6389868259429932,0.30807310342788696,0.3309137225151062,0.08471468091011047,0.6666666666666667,3.4500774290791014e-06,0.15198494493961334
0.639000654220581,0.3080614507198334,0.3309392035007477,0.08471658080816269,0.6666666666666667,3.1877777928457363e-06,0.15198731422424316
0.6390134692192078,0.30805063247680664,0.3309628367424011,0.08471845835447311,0.6666666666666667,3.1195252176985377e-06,0.15198960900306702
0.6390255689620972,0.3080403804779053,0.3309851884841919,0.08472014963626862,0.6666666666666667,2.8825081699324073e-06,0.15199169516563416
0.639037013053894,0.30803072452545166,0.3310062885284424,0.08472171425819397,0.6666666666666667,2.6243183128826786e-06,0.15199360251426697
0.6390476226806641,0.30802178382873535,0.3310258388519287,0.08472325652837753,0.6666666666666667,2.4651965304656187e-06,0.15199553966522217
0.6390578150749207,0.30801331996917725,0.3310444951057434,0.08472468703985214,0.6666666666666667,2.4359524104511365e-06,0.15199732780456543
0.6390671133995056,0.30800536274909973,0.3310617506504059,0.08472602814435959,0.6666666666666667,2.1900398223806405e-06,0.15199899673461914
0.6390761137008667,0.3079978823661804,0.3310782313346863,0.08472725003957748,0.6666666666666667,2.0742743345181225e-06,0.15200045704841614
0.6390843391418457,0.3079909086227417,0.331093430519104,0.0847284197807312,0.6666666666666667,1.994015292439144e-06,0.15200194716453552
0.639092206954956,0.3079843521118164,0.33110785484313965,0.08472955226898193,0.6666666666666667,1.7955590010387823e-06,0.15200336277484894
0.6390995979309082,0.30797815322875977,0.33112144470214844,0.0847305878996849,0.6666666666666667,1.72766738160135e-06,0.15200459957122803
0.6391065120697021,0.3079723119735718,0.33113420009613037,0.08473154902458191,0.6666666666666667,1.613097992958501e-06,0.15200582146644592
0.6391129493713379,0.30796676874160767,0.3311461806297302,0.08473243564367294,0.6666666666666667,1.5507949910897878e-06,0.1520068645477295
0.6391189098358154,0.30796176195144653,0.3311571478843689,0.08473335206508636,0.6666666666666667,1.4345608860821812e-06,0.152008056640625
0.6391246914863586,0.3079569339752197,0.3311677575111389,0.08473413437604904,0.6666666666666667,1.2733737548842328e-06,0.1520090103149414
0.6391299962997437,0.30795249342918396,0.3311775028705597,0.08473490923643112,0.6666666666666667,1.3229134765424533e-06,0.15200993418693542
0.6391348838806152,0.3079480826854706,0.33118680119514465,0.08473556488752365,0.6666666666666667,1.172443035102333e-06,0.15201079845428467
0.6391397714614868,0.3079441785812378,0.331195592880249,0.08473628014326096,0.6666666666666667,1.0768344509415329e-06,0.1520116627216339
0.6391440629959106,0.30794042348861694,0.3312036395072937,0.0847368985414505,0.6666666666666667,1.1251116802668548e-06,0.152012437582016
0.6391482353210449,0.3079368472099304,0.3312113881111145,0.08473743498325348,0.6666666666666667,9.603737680663471e-07,0.15201310813426971
0.6391522288322449,0.30793359875679016,0.3312186300754547,0.08473801612854004,0.6666666666666667,9.398664246873523e-07,0.15201379358768463
0.6391558647155762,0.3079304099082947,0.3312254548072815,0.08473851531744003,0.6666666666666667,8.080016300482384e-07,0.15201443433761597
0.6391593217849731,0.30792754888534546,0.3312317728996277,0.08473904430866241,0.6666666666666667,8.629174885754765e-07,0.1520150601863861
0.6391624212265015,0.30792486667633057,0.3312375545501709,0.08473947644233704,0.6666666666666667,7.362892802120768e-07,0.15201562643051147
0.6391655802726746,0.3079223036766052,0.33124327659606934,0.08473989367485046,0.6666666666666667,7.530985612902441e-07,0.15201613306999207
0.6391684412956238,0.30791985988616943,0.33124858140945435,0.0847402960062027,0.6666666666666667,6.334746558422921e-07,0.15201663970947266
0.6391711235046387,0.30791759490966797,0.3312535285949707,0.08474068343639374,0.6666666666666667,5.779845082543034e-07,0.15201711654663086
0.639173686504364,0.30791541934013367,0.33125826716423035,0.08474101126194,0.6666666666666667,6.781256161048077e-07,0.1520175337791443
0.6391760110855103,0.30791351199150085,0.3312624990940094,0.08474139869213104,0.6666666666666667,5.123594633005268e-07,0.1520179808139801
0.6391782164573669,0.30791160464286804,0.3312666118144989,0.08474167436361313,0.6666666666666667,5.219662284616788e-07,0.15201836824417114
0.6391802430152893,0.30790990591049194,0.33127033710479736,0.084741972386837,0.6666666666666667,5.395372681959998e-07,0.1520187109708786
0.6391823291778564,0.307908296585083,0.33127403259277344,0.0847422406077385,0.6666666666666667,4.051499331580999e-07,0.15201906859874725
0.6391840577125549,0.3079066872596741,0.33127737045288086,0.08474251627922058,0.6666666666666667,4.808367179975903e-07,0.15201938152313232
0.639185905456543,0.3079051375389099,0.33128076791763306,0.08474278450012207,0.6666666666666667,3.9754274894221453e-07,0.1520196795463562
0.6391873955726624,0.30790382623672485,0.3312835693359375,0.08474299311637878,0.6666666666666667,3.8296275306493044e-07,0.15201996266841888
0.639188826084137,0.3079025149345398,0.33128631114959717,0.0847431868314743,0.6666666666666667,3.6704980743706983e-07,0.15202021598815918
0.6391903162002563,0.3079012930393219,0.33128902316093445,0.0847434252500534,0.6666666666666667,3.9466985413127986e-07,0.15202048420906067
0.6391916275024414,0.30790024995803833,0.3312913775444031,0.08474358916282654,0.6666666666666667,3.681069529193337e-07,0.15202072262763977
0.6391928791999817,0.3078991770744324,0.3312937021255493,0.08474378287792206,0.6666666666666667,2.2770026930629683e-07,0.15202096104621887
0.6391940712928772,0.3078981637954712,0.331295907497406,0.08474396914243698,0.6666666666666667,2.8875206226075534e-07,0.15202116966247559
0.6391950845718384,0.30789726972579956,0.3312978148460388,0.08474412560462952,0.6666666666666667,2.6204443770438957e-07,0.1520213782787323
0.6391962170600891,0.30789631605148315,0.33129990100860596,0.08474424481391907,0.6666666666666667,2.6394411634100834e-07,0.15202155709266663
0.6391971111297607,0.3078955411911011,0.33130156993865967,0.08474435657262802,0.6666666666666667,2.874997448998329e-07,0.15202169120311737
0.6391980051994324,0.3078947365283966,0.33130326867103577,0.08474450558423996,0.6666666666666667,1.802055038524486e-07,0.1520218402147293
0.639198899269104,0.3078939914703369,0.3313049077987671,0.08474460244178772,0.6666666666666667,0.043057117611169815,0.15202198922634125
0.6391997337341309,0.3078933358192444,0.3313063979148865,0.08474474400281906,0.6666666666666667,0.04777968302369118,0.152022123336792
0.6392006278038025,0.30789268016815186,0.33130794763565063,0.08474486321210861,0.6666666666666667,0.04341574385762215,0.15202227234840393
0.6392011642456055,0.3078920841217041,0.33130908012390137,0.08474498242139816,0.6666666666666667,0.043272458016872406,0.15202240645885468
0.6392018795013428,0.30789148807525635,0.3313103914260864,0.08474504947662354,0.6666666666666667,0.03970087692141533,0.15202252566814423
0.6392024755477905,0.30789101123809814,0.3313114643096924,0.08474518358707428,0.6666666666666667,0.035626120865345,0.15202265977859497
0.6392031908035278,0.3078905940055847,0.3313125967979431,0.08474525809288025,0.6666666666666667,0.033702552318573,0.15202277898788452
0.6392037272453308,0.30789002776145935,0.33131369948387146,0.08474531024694443,0.6666666666666667,0.03121865727007389,0.15202286839485168
0.639204204082489,0.30788958072662354,0.3313146233558655,0.0847453698515892,0.6666666666666667,0.033002134412527084,0.15202292799949646
0.4020316004753113,0.22911666333675385,0.17291493713855743,0.06383770704269409,0.6666666666666667,0.029008932411670685,0.11834743618965149
0.42678606510162354,0.21136236190795898,0.21542370319366455,0.05718466639518738,0.6666666666666667,0.027536477893590927,0.1057928204536438
0.4625108242034912,0.20581993460655212,0.2566908895969391,0.05731954425573349,0.6666666666666667,0.022862358018755913,0.1055239886045456
0.5038601160049438,0.20661649107933044,0.2972436249256134,0.060007691383361816,0.6666666666666667,0.016838500276207924,0.10990964621305466
0.5443806052207947,0.2029350996017456,0.3414455056190491,0.060795556753873825,0.6666666666666667,0.013035156764090061,0.11072692275047302
0.6052645444869995,0.20503166317939758,0.40023288130760193,0.06126577779650688,0.6666666666666667,0.011984162963926792,0.11085321754217148
0.6741658449172974,0.21200810372829437,0.462157741189003,0.06421703100204468,0.6666666666666667,0.00977037101984024,0.11531755328178406
0.7390303611755371,0.2338939756155014,0.5051363855600357,0.06961937248706818,0.6666666666666667,0.007517978083342314,0.12405276298522949
0.7984412908554077,0.2597544193267822,0.5386868715286255,0.07776390761137009,0.6666666666666667,0.00703418580815196,0.13721516728401184
0.8581267595291138,0.28684350848197937,0.5712832510471344,0.08758234977722168,0.6666666666666667,0.008717472665011883,0.1526622772216797
0.9092226028442383,0.3155806064605713,0.593641996383667,0.0990922600030899,0.6666666666666667,0.009163538925349712,0.17063793540000916
0.9556941986083984,0.3428329825401306,0.6128612160682678,0.11023873090744019,0.6666666666666667,0.008722338825464249,0.18789932131767273
0.9927234649658203,0.3630163073539734,0.6297071576118469,0.11717961728572845,0.6666666666666667,0.0077670663595199585,0.19886422157287598
1.0145747661590576,0.3784782290458679,0.6360965371131897,0.12110573053359985,0.6666666666666667,0.007705734111368656,0.20568954944610596
1.024685263633728,0.3881504535675049,0.6365348100662231,0.12222051620483398,0.6666666666666667,0.006444516126066446,0.20848917961120605
1.0317438840866089,0.38789868354797363,0.6438452005386353,0.11875031888484955,0.6666666666666667,0.005160384811460972,0.20424532890319824
1.0747110843658447,0.3817227780818939,0.6929883062839508,0.11288359761238098,0.6666666666666667,0.004465771839022636,0.19610247015953064
1.1043579578399658,0.3724023103713989,0.7319556474685669,0.1063237413764,0.6666666666666667,0.00335342506878078,0.18641984462738037
1.121307134628296,0.3609630763530731,0.7603440582752228,0.09982515871524811,0.6666666666666667,0.00325070065446198,0.17623023688793182
1.1294825077056885,0.34853148460388184,0.7809510231018066,0.09363186359405518,0.6666666666666667,0.00292696594260633,0.16606850922107697
1.132608413696289,0.33651721477508545,0.7960911989212036,0.08776640892028809,0.6666666666666667,0.00257439655251801,0.1562686562538147
1.1348819732666016,0.3244447410106659,0.8104372322559357,0.08232979476451874,0.6666666666666667,0.002560453489422798,0.14692118763923645
1.1363297700881958,0.31319916248321533,0.8231306076049805,0.07751351594924927,0.6666666666666667,0.0026457328349351883,0.13844385743141174
1.1389378309249878,0.30275118350982666,0.8361866474151611,0.07332895696163177,0.6666666666666667,0.0029443399980664253,0.13086459040641785
1.1413049697875977,0.2946189343929291,0.8466860353946686,0.07008664309978485,0.6666666666666667,0.0029360197950154543,0.12485277652740479
1.1433980464935303,0.2895001173019409,0.8538979291915894,0.06781860440969467,0.6666666666666667,0.002365166787058115,0.12054955214262009
1.143454670906067,0.28748759627342224,0.8559670746326447,0.06653837859630585,0.6666666666666667,0.0018874014494940639,0.11800362169742584
1.1391829252243042,0.2867954969406128,0.8523874282836914,0.0659746378660202,0.6666666666666667,0.0015133098931983113,0.11671619117259979
1.1298635005950928,0.2857414484024048,0.844122052192688,0.06569433212280273,0.6666666666666667,0.0011494153877720237,0.11586528271436691
1.1150425672531128,0.28440043330192566,0.8306421339511871,0.06563574075698853,0.6666666666666667,0.0010318910935893655,0.11537773907184601
1.097846508026123,0.28295108675956726,0.8148954212665558,0.06574283540248871,0.6666666666666667,0.0010462224017828703,0.11518850922584534
1.0817058086395264,0.2818962037563324,0.799809604883194,0.06601907312870026,0.6666666666666667,0.000872115371748805,0.11532537639141083
1.0683294534683228,0.2814640402793884,0.7868654131889343,0.06643977016210556,0.6666666666666667,0.0007176995859481394,0.11575743556022644
1.0577006340026855,0.2818755507469177,0.7758250832557678,0.06700603663921356,0.6666666666666667,0.0005898273084312677,0.11650082468986511
1.0500411987304688,0.2828906178474426,0.7671505808830261,0.06763815134763718,0.6666666666666667,0.0005236860597506166,0.11741244792938232
1.0454387664794922,0.2840174436569214,0.7614213228225708,0.06821119785308838,0.6666666666666667,0.0004976823693141341,0.11825793236494064
1.0428521633148193,0.28511279821395874,0.7577393651008606,0.06869243830442429,0.6666666666666667,0.00040786463068798184,0.11897881329059601
1.0415878295898438,0.28607046604156494,0.7555173635482788,0.06904581189155579,0.6666666666666667,0.00033666289527900517,0.11951934546232224
1.041229009628296,0.28671401739120483,0.7545149922370911,0.06920230388641357,0.6666666666666667,0.00028255587676540017,0.11977581679821014
1.0410890579223633,0.2871757447719574,0.7539133131504059,0.06926911324262619,0.6666666666666667,0.0002424449339741841,0.11989663541316986
1.0409691333770752,0.2874527871608734,0.7535163462162018,0.0692484900355339,0.6666666666666667,0.00021252823353279382,0.1198873519897461
1.040750503540039,0.28747451305389404,0.753275990486145,0.06913654506206512,0.6666666666666667,0.00018907434423454106,0.1197340115904808
1.040428876876831,0.28726768493652344,0.7531611919403076,0.06894920766353607,0.6666666666666667,0.0001688911725068465,0.11945982277393341
1.0399974584579468,0.2868810296058655,0.7531164288520813,0.06870722770690918,0.6666666666666667,0.00015052201342768967,0.11909691989421844
1.039486289024353,0.28638002276420593,0.7531062662601471,0.06843407452106476,0.6666666666666667,0.00013340865552891046,0.1186828464269638
1.038938045501709,0.2858230769634247,0.7531149685382843,0.06815020740032196,0.6666666666666667,0.00011698385787894949,0.11825057864189148
1.0383858680725098,0.2852306663990021,0.7531552016735077,0.06786628812551498,0.6666666666666667,0.0001018148468574509,0.11781546473503113
1.0378704071044922,0.2846433222293854,0.7532270848751068,0.06759543716907501,0.6666666666666667,8.80943116499111e-05,0.11739882081747055
1.0374228954315186,0.28409308195114136,0.7533298134803772,0.06734757125377655,0.6666666666666667,7.592132897116244e-05,0.11701693385839462
1.0370631217956543,0.28360244631767273,0.7534606754779816,0.06712931394577026,0.6666666666666667,6.541001494042575e-05,0.11668070405721664
1.0368021726608276,0.28318533301353455,0.7536168396472931,0.0669444352388382,0.6666666666666667,5.6469398259650916e-05,0.11639642715454102
1.0366390943527222,0.28284749388694763,0.7537916004657745,0.0667940303683281,0.6666666666666667,4.888733019470237e-05,0.11616593599319458
1.036566972732544,0.2825891375541687,0.7539778351783752,0.06667722761631012,0.6666666666666667,4.239219197188504e-05,0.11598806828260422
1.0365732908248901,0.28240489959716797,0.7541683912277222,0.06659151613712311,0.6666666666666667,3.66684835171327e-05,0.11585881561040878
1.03664231300354,0.28228646516799927,0.7543558478355408,0.06653331965208054,0.6666666666666667,3.170168929500505e-05,0.1157725602388382
1.0367577075958252,0.2822234630584717,0.7545342445373535,0.06649850308895111,0.6666666666666667,2.70465334324399e-05,0.1157226487994194
1.0369033813476562,0.2822050452232361,0.7546983361244202,0.06648276746273041,0.6666666666666667,2.3009046344668604e-05,0.115702323615551
1.037065029144287,0.28222036361694336,0.7548446655273438,0.06648184359073639,0.6666666666666667,1.927989796968177e-05,0.11570471525192261
1.0372302532196045,0.2822593152523041,0.7549709379673004,0.06649189442396164,0.6666666666666667,1.5920508303679526e-05,0.11572371423244476
1.0373895168304443,0.2823134958744049,0.7550760209560394,0.06650944799184799,0.6666666666666667,1.2931476703670342e-05,0.11575394868850708
1.0375367403030396,0.282375693321228,0.7551610469818115,0.06653158366680145,0.6666666666666667,1.0568496691121254e-05,0.11579079926013947
1.0376672744750977,0.282440185546875,0.7552270889282227,0.06655596196651459,0.6666666666666667,8.344175512320362e-06,0.11583051085472107
1.0377793312072754,0.2825028598308563,0.7552764713764191,0.06658072769641876,0.6666666666666667,6.695257980027236e-06,0.11587037146091461
1.0378714799880981,0.2825610041618347,0.7553104758262634,0.06660466641187668,0.6666666666666667,5.264100309432251e-06,0.11590840667486191
1.0379445552825928,0.28261271119117737,0.7553318440914154,0.06662674993276596,0.6666666666666667,4.443914349394618e-06,0.11594315618276596
1.0380007028579712,0.2826569676399231,0.7553437352180481,0.06664638221263885,0.6666666666666667,3.628104877861915e-06,0.11597376316785812
1.038041591644287,0.2826940417289734,0.7553475499153137,0.06666349619626999,0.6666666666666667,3.112330659860163e-06,0.1160002276301384
1.038069248199463,0.2827238142490387,0.7553454339504242,0.06667783111333847,0.6666666666666667,2.7951527954428457e-06,0.11602218449115753
1.0380866527557373,0.2827470302581787,0.7553396224975586,0.06668956577777863,0.6666666666666667,2.4342143660760485e-06,0.1160399541258812
1.0380958318710327,0.2827644944190979,0.7553313374519348,0.06669887900352478,0.6666666666666667,2.2645085664407816e-06,0.11605389416217804
1.0380983352661133,0.28277722001075745,0.7553211152553558,0.0667061060667038,0.6666666666666667,1.9639639958768385e-06,0.11606460809707642
1.0380967855453491,0.2827857732772827,0.7553110122680664,0.06671148538589478,0.6666666666666667,1.7325734233963885e-06,0.11607237905263901
1.038092017173767,0.2827913761138916,0.7553006410598755,0.0667153000831604,0.6666666666666667,1.5682819594076136e-06,0.11607785522937775
1.038085699081421,0.28279444575309753,0.7552912533283234,0.06671785563230515,0.6666666666666667,1.3276270465212292e-06,0.11608140915632248
1.0380780696868896,0.28279563784599304,0.7552824318408966,0.0667194053530693,0.6666666666666667,1.137026970354782e-06,0.11608341336250305
1.0380704402923584,0.2827957272529602,0.7552747130393982,0.06672021746635437,0.6666666666666667,9.686507382866694e-07,0.11608442664146423
1.0380630493164062,0.2827948033809662,0.7552682459354401,0.06672041863203049,0.6666666666666667,7.681418310312438e-07,0.11608444899320602
1.0380558967590332,0.2827935218811035,0.7552623748779297,0.06672029942274094,0.6666666666666667,7.148117902033846e-07,0.1160840392112732
1.0380500555038452,0.2827919125556946,0.7552581429481506,0.06671984493732452,0.6666666666666667,6.044735414434399e-07,0.11608321964740753
1.0380444526672363,0.2827901244163513,0.755254328250885,0.06671922653913498,0.6666666666666667,5.174969714971667e-07,0.11608213186264038
1.0380395650863647,0.2827882170677185,0.7552513480186462,0.06671841442584991,0.6666666666666667,3.0656218541480484e-07,0.11608085036277771
1.0380359888076782,0.28278645873069763,0.7552495300769806,0.06671769917011261,0.6666666666666667,3.2802128657749563e-07,0.11607970297336578
1.0380327701568604,0.2827848792076111,0.7552478909492493,0.06671689450740814,0.6666666666666667,3.058029847124999e-07,0.1160784587264061
1.0380300283432007,0.2827833890914917,0.755246639251709,0.06671621650457382,0.6666666666666667,2.710516753268166e-07,0.11607730388641357
1.0380281209945679,0.2827821671962738,0.7552459537982941,0.0667155310511589,0.6666666666666667,1.4236751155749516e-07,0.11607632040977478
1.0380265712738037,0.2827809453010559,0.7552456259727478,0.06671492755413055,0.6666666666666667,1.5360895133653685e-07,0.11607535183429718
1.0380254983901978,0.2827800512313843,0.7552454471588135,0.06671445816755295,0.6666666666666667,6.87918983999225e-08,0.11607465147972107
1.0380244255065918,0.2827792763710022,0.7552451491355896,0.06671397387981415,0.6666666666666667,2.165880772508899e-07,0.11607393622398376
1.0380239486694336,0.2827785015106201,0.7552454471588135,0.06671355664730072,0.6666666666666667,5.972094641037984e-08,0.11607330292463303
1.0380237102508545,0.2827778160572052,0.7552458941936493,0.06671321392059326,0.6666666666666667,4.842877388000488e-08,0.11607275903224945
1.0380233526229858,0.28277742862701416,0.7552459239959717,0.06671299040317535,0.6666666666666667,6.172076183474928e-08,0.11607241630554199
1.0380228757858276,0.2827770411968231,0.7552458345890045,0.06671275198459625,0.6666666666666667,7.053500183928918e-08,0.11607205867767334
1.0380232334136963,0.28277671337127686,0.7552465200424194,0.06671255826950073,0.6666666666666667,4.842877388000488e-08,0.11607180535793304
1.0380234718322754,0.282776415348053,0.7552470564842224,0.06671243906021118,0.6666666666666667,7.75182726897583e-08,0.11607161164283752
1.0380233526229858,0.282776415348053,0.7552469372749329,0.06671236455440521,0.6666666666666667,6.582810385680204e-08,0.11607151478528976
1.0380234718322754,0.2827761173248291,0.7552473545074463,0.06671223044395447,0.6666666666666667,1.2101460811209108e-07,0.11607132852077484
1.0380233526229858,0.2827760875225067,0.7552472651004791,0.06671223044395447,0.6666666666666667,1.2525509873739793e-07,0.11607131361961365
1.0380237102508545,0.28277596831321716,0.7552477419376373,0.0667121633887291,0.6666666666666667,1.376090210669645e-07,0.1160711944103241
1.038023829460144,0.28277599811553955,0.7552478313446045,0.06671218574047089,0.6666666666666667,6.387542583752293e-08,0.11607122421264648
1.0380237102508545,0.28277599811553955,0.7552477121353149,0.0667121559381485,0.6666666666666667,7.508562305247324e-08,0.11607121676206589
1.0380237102508545,0.28277599811553955,0.7552477121353149,0.06671217083930969,0.6666666666666667,6.551110942609739e-08,0.11607122421264648
1.0380239486694336,0.2827760577201843,0.7552478909492493,0.06671218574047089,0.6666666666666667,3.725290298461914e-09,0.11607123911380768
1.0380239486694336,0.2827760577201843,0.7552478909492493,0.06671220064163208,0.6666666666666667,6.757064596740747e-08,0.11607127636671066
1.0380239486694336,0.2827761173248291,0.7552478313446045,0.06671222299337387,0.6666666666666667,1.2026688978039601e-07,0.11607129871845245
1.0380239486694336,0.2827761173248291,0.7552478313446045,0.06671223044395447,0.6666666666666667,5.587935447692871e-09,0.11607131361961365
1.038023829460144,0.2827761769294739,0.7552476525306702,0.06671228259801865,0.6666666666666667,1.1922384146600962e-07,0.11607137322425842
1.0380239486694336,0.28277620673179626,0.7552477419376373,0.06671225279569626,0.6666666666666667,1.666000493116826e-08,0.11607134342193604
1.0380239486694336,0.28277626633644104,0.7552476823329926,0.06671231985092163,0.6666666666666667,6.169265276412261e-08,0.11607145518064499
1.038023829460144,0.2827762961387634,0.7552475333213806,0.06671233475208282,0.6666666666666667,1.3500002182809112e-07,0.11607145518064499
1.0380240678787231,0.2827762961387634,0.7552477717399597,0.06671234965324402,0.6666666666666667,1.3744504201440577e-07,0.11607149243354797
1.0380239486694336,0.2827763259410858,0.7552476227283478,0.06671236455440521,0.6666666666666667,0.0,0.11607150733470917
1.0380239486694336,0.2827763557434082,0.7552475929260254,0.06671237200498581,0.6666666666666667,6.548462749833561e-08,0.11607151478528976
1.0380239486694336,0.282776415348053,0.7552475333213806,0.0667124018073082,0.6666666666666667,6.376669858809692e-08,0.11607155203819275
1.0380237102508545,0.28277647495269775,0.7552472352981567,0.0667124018073082,0.6666666666666667,1.2221279632740334e-07,0.11607157438993454
1.038023829460144,0.28277653455734253,0.7552472949028015,0.06671243160963058,0.6666666666666667,1.2221279632740334e-07,0.11607162654399872
1.0380239486694336,0.28277647495269775,0.7552474737167358,0.06671243906021118,0.6666666666666667,1.4901161193847656e-08,0.11607160419225693
1.0380240678787231,0.28277647495269775,0.7552475929260254,0.06671243160963058,0.6666666666666667,1.2221279632740334e-07,0.11607160419225693
1.0380243062973022,0.28277644515037537,0.7552478611469269,0.0667124092578888,0.6666666666666667,1.2152956685440586e-07,0.11607157438993454
1.0380239486694336,0.2827765643596649,0.7552473843097687,0.06671248376369476,0.6666666666666667,1.666000493116826e-08,0.1160716712474823
1.0380243062973022,0.28277644515037537,0.7552478611469269,0.0667124092578888,0.6666666666666667,1.2221279632740334e-07,0.11607158184051514
1.0380243062973022,0.28277647495269775,0.7552478313446045,0.06671243160963058,0.6666666666666667,1.194564163142786e-07,0.11607159674167633
1.0380244255065918,0.2827763855457306,0.7552480399608612,0.06671237200498581,0.6666666666666667,7.450580596923828e-09,0.11607153713703156
1.0380243062973022,0.28277644515037537,0.7552478611469269,0.06671242415904999,0.6666666666666667,1.2130097104545712e-07,0.11607161164283752
1.0380241870880127,0.28277653455734253,0.7552476525306702,0.06671243906021118,0.6666666666666667,1.194564163142786e-07,0.11607162654399872
1.0380243062973022,0.28277644515037537,0.7552478611469269,0.06671242415904999,0.6666666666666667,7.450580596923828e-09,0.11607158184051514
1.0380243062973022,0.28277647495269775,0.7552478313446045,0.06671242415904999,0.6666666666666667,1.4901161193847656e-08,0.11607158184051514
1.0380240678787231,0.28277653455734253,0.7552475333213806,0.06671243906021118,0.6666666666666667,2.686345013103164e-08,0.11607164144515991
1.0380243062973022,0.28277644515037537,0.7552478611469269,0.06671242415904999,0.6666666666666667,1.2130097104545712e-07,0.11607157438993454
1.0380243062973022,0.28277647495269775,0.7552478313446045,0.06671243160963058,0.6666666666666667,1.1922384146600962e-07,0.11607159674167633
1.0380240678787231,0.28277653455734253,0.7552475333213806,0.06671242415904999,0.6666666666666667,1.4901161193847656e-08,0.11607162654399872
1.0380243062973022,0.28277644515037537,0.7552478611469269,0.06671242415904999,0.6666666666666667,2.686345013103164e-08,0.11607157438993454
1.0380243062973022,0.28277647495269775,0.7552478313446045,0.0667124092578888,0.6666666666666667,1.1922384146600962e-07,0.11607159674167633
1.0380240678787231,0.28277653455734253,0.7552475333213806,0.06671243906021118,0.6666666666666667,1.2130097104545712e-07,0.11607164144515991
1.0380243062973022,0.28277644515037537,0.7552478611469269,0.06671242415904999,0.6666666666666667,6.155189424816854e-08,0.11607157438993454
1.0380243062973022,0.28277647495269775,0.7552478313446045,0.06671243160963058,0.6666666666666667,1.212866607147589e-07,0.11607159674167633
1.0380243062973022,0.28277644515037537,0.7552478611469269,0.06671242415904999,0.6666666666666667,1.7072440527954313e-07,0.11607157438993454
1.0380243062973022,0.28277644515037537,0.7552478611469269,0.06671243160963058,0.6666666666666667,1.3458819125844457e-07,0.11607159674167633
1.0380240678787231,0.28277653455734253,0.7552475333213806,0.06671243906021118,0.6666666666666667,1.3561540868067823e-07,0.11607164144515991
1.0380243062973022,0.28277644515037537,0.7552478611469269,0.06671242415904999,0.6666666666666667,6.548462749833561e-08,0.11607157438993454
1.0380243062973022,0.28277644515037537,0.7552478611469269,0.0667124092578888,0.6666666666666667,,0.11607157438993454
1.0380243062973022,0.28277644515037537,0.7552478611469269,0.0667124092578888,0.6666666666666667,,0.11607158184051514
1.0380241870880127,0.28277653455734253,0.7552476525306702,0.06671243160963058,0.6666666666666667,,0.11607164144515991
1.0380243062973022,0.28277644515037537,0.7552478611469269,0.06671243160963058,0.6666666666666667,,0.11607159674167633
1.0380241870880127,0.28277647495269775,0.7552477121353149,0.06671243906021118,0.6666666666666667,,0.11607162654399872
1.0380243062973022,0.282776415348053,0.7552478909492493,0.0667123943567276,0.6666666666666667,,0.11607157438993454
1.0380239486694336,0.2827765643596649,0.7552473843097687,0.06671246141195297,0.6666666666666667,,0.1160716712474823
1.0380243062973022,0.282776415348053,0.7552478909492493,0.0667124018073082,0.6666666666666667,,0.11607155203819275
1.0380241870880127,0.28277653455734253,0.7552476525306702,0.06671242415904999,0.6666666666666667,,0.1160716563463211
1.0380241870880127,0.28277653455734253,0.7552476525306702,0.06671245396137238,0.6666666666666667,,0.1160716563463211


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/symm_kl_30/no_attn_ent/DummyExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
0.6065833568572998,1.0144437551498413,-0.4078603982925415,0.48804765939712524,0.5,1.0620942115783691,0.6022870540618896
0.6978855133056641,0.5138837099075317,0.18400180339813232,0.1749492585659027,0.33333333333333337,1.2832313776016235,0.2948320806026459
0.677175760269165,0.42949050664901733,0.2476852536201477,0.15218329429626465,0.5,0.9315094351768494,0.26819801330566406
0.6229385137557983,0.45842647552490234,0.164512038230896,0.1350955367088318,0.5,0.8238787055015564,0.2562245726585388
0.4392433762550354,0.382246196269989,0.05699717998504639,0.13826435804367065,0.33333333333333337,0.896618664264679,0.187840074300766
0.5661885738372803,0.6488808989524841,-0.08269232511520386,0.2743069529533386,0.5,1.1048071384429932,0.3927096724510193
0.3037818968296051,0.6053481101989746,-0.3015662133693695,0.2676463723182678,0.16666666666666663,0.8423444032669067,0.43034398555755615
0.5539215803146362,0.7668294310569763,-0.2129078507423401,0.3039282262325287,0.6666666666666667,0.953201949596405,0.44858941435813904
0.31040120124816895,0.7190630435943604,-0.4086618423461914,0.30037790536880493,0.8333333333333334,0.83270663022995,0.4800686836242676
0.27228662371635437,0.8271465301513672,-0.5548599064350128,0.3477797508239746,0.6666666666666667,1.2831958532333374,0.5444408655166626
0.3489879369735718,0.6722750663757324,-0.32328712940216064,0.33836543560028076,0.5,0.9164321422576904,0.47459226846694946
0.5279052257537842,0.9713475108146667,-0.44344228506088257,0.4398770034313202,0.6666666666666667,1.0542985200881958,0.6434121131896973
0.4620334506034851,0.6454300880432129,-0.18339663743972778,0.2585586905479431,0.5,0.9676862359046936,0.43665778636932373
0.5978206396102905,0.4214603900909424,0.17636024951934814,0.12950116395950317,0.5,1.028182029724121,0.2585331201553345
0.5221711993217468,0.8150420188903809,-0.29287081956863403,0.37925857305526733,0.5,0.7260192036628723,0.5576706528663635
0.7307453155517578,0.5888211131095886,0.1419242024421692,0.22494491934776306,0.5,1.1257323026657104,0.40342193841934204
0.7205573916435242,0.5255003571510315,0.19505703449249268,0.21151159703731537,0.5,1.1221438646316528,0.3330475986003876
0.4369576871395111,0.419248104095459,0.017709583044052124,0.14061489701271057,0.0,1.0438148975372314,0.2181348204612732
0.45512819290161133,0.511020839214325,-0.05589264631271362,0.17162130773067474,0.33333333333333337,0.8198062777519226,0.3237178325653076
0.49640458822250366,0.4462760090827942,0.05012857913970947,0.16824576258659363,0.33333333333333337,0.9765408635139465,0.26247507333755493
0.32219719886779785,0.6624886989593506,-0.34029150009155273,0.2524509131908417,0.8333333333333334,0.5737171173095703,0.3781527876853943
0.5835402011871338,0.44393420219421387,0.13960599899291992,0.14476945996284485,0.6666666666666667,1.1253626346588135,0.276533842086792
0.46422645449638367,0.7123738527297974,-0.2481473982334137,0.2833579182624817,0.33333333333333337,1.1004035472869873,0.4100680351257324
0.38659143447875977,0.7647931575775146,-0.3782017230987549,0.28042328357696533,0.6666666666666667,0.7610717415809631,0.3976061940193176
0.4335404634475708,0.6398245096206665,-0.2062840461730957,0.2620912194252014,0.8333333333333334,1.0982252359390259,0.3833044469356537
0.6059435606002808,0.2607901096343994,0.34515345096588135,0.06906338781118393,0.0,0.9995453953742981,0.1347101330757141
0.5359221696853638,0.5201974511146545,0.01572471857070923,0.221013605594635,0.33333333333333337,1.1296924352645874,0.33561810851097107
0.6536495685577393,0.6641668677330017,-0.010517299175262451,0.2562466263771057,0.6666666666666667,1.00652277469635,0.39567336440086365
0.585644006729126,0.6372203826904297,-0.05157637596130371,0.2335870862007141,0.5,1.1104367971420288,0.4004722535610199
0.6324824094772339,0.6569580435752869,-0.02447563409805298,0.2729891538619995,0.33333333333333337,1.2480981349945068,0.42144113779067993
0.6790515184402466,0.43983086943626404,0.23922064900398254,0.14282217621803284,0.6666666666666667,1.0845472812652588,0.26951831579208374
0.5702774524688721,0.7636560201644897,-0.19337856769561768,0.30845433473587036,0.5,1.2733056545257568,0.44033047556877136
0.6697818636894226,0.4631178379058838,0.20666402578353882,0.18395552039146423,0.8333333333333334,0.9631243348121643,0.26303520798683167
0.5715532302856445,0.6891290545463562,-0.11757582426071167,0.29334038496017456,0.6666666666666667,0.8606944680213928,0.4480433166027069
0.6203398108482361,0.5125761032104492,0.10776370763778687,0.1871926486492157,0.6666666666666667,1.119140863418579,0.28966498374938965
0.6037592887878418,0.43356186151504517,0.17019742727279663,0.1663607358932495,0.33333333333333337,1.2385283708572388,0.1976029872894287
0.805314302444458,0.6951230764389038,0.1101912260055542,0.2855597734451294,0.5,0.5142551064491272,0.4582609534263611
1.1427295207977295,0.40560609102249146,0.737123429775238,0.12987592816352844,0.33333333333333337,0.7056443095207214,0.2355457842350006
0.8636821508407593,0.7136378288269043,0.15004432201385498,0.2591777741909027,0.5,1.0639199018478394,0.32993996143341064
0.5203778147697449,0.7184180617332458,-0.19804024696350098,0.30581384897232056,0.33333333333333337,1.121855616569519,0.45342764258384705
0.25024232268333435,1.0063897371292114,-0.7561474144458771,0.44971081614494324,0.6666666666666667,0.7432567477226257,0.6009790301322937
0.7530840635299683,0.5963773727416992,0.15670669078826904,0.22374670207500458,0.5,0.9589924812316895,0.36206740140914917
0.49139687418937683,0.756774365901947,-0.2653774917125702,0.3008989989757538,0.5,0.723132312297821,0.48189815878868103
0.6389452815055847,0.6780745983123779,-0.03912931680679321,0.2805353105068207,0.33333333333333337,0.989738404750824,0.4433039128780365
0.8487429618835449,0.42206597328186035,0.42667698860168457,0.13706755638122559,0.5,1.0183355808258057,0.24130192399024963
0.8257907629013062,0.8436066508293152,-0.017815887928009033,0.3528839349746704,0.0,0.522543728351593,0.5070635080337524
0.47957393527030945,0.7321394681930542,-0.25256553292274475,0.294685959815979,0.16666666666666663,0.7718024849891663,0.4606251120567322
0.40593022108078003,0.7341048121452332,-0.3281745910644531,0.2700430154800415,0.5,0.4440419375896454,0.3843911290168762
0.4720235764980316,0.9116933345794678,-0.43966975808143616,0.3711617887020111,0.5,0.8922160267829895,0.47121381759643555
0.7989578247070312,0.6889351606369019,0.1100226640701294,0.31076669692993164,0.6666666666666667,1.1711565256118774,0.42183321714401245
0.7849306464195251,0.6781734228134155,0.10675722360610962,0.29023537039756775,0.6666666666666667,0.9539283514022827,0.4194429814815521
0.43379032611846924,1.0613843202590942,-0.627593994140625,0.49210089445114136,0.5,1.0393198728561401,0.6737041473388672
0.6189066171646118,0.34428346157073975,0.27462315559387207,0.11484652757644653,0.33333333333333337,0.7652825713157654,0.20562860369682312
0.8386468291282654,0.31428325176239014,0.5243635773658752,0.10315035283565521,0.33333333333333337,0.9819186925888062,0.1713523268699646
0.5788053274154663,0.8636209964752197,-0.2848156690597534,0.36726099252700806,0.16666666666666663,0.9671254754066467,0.4983263909816742
0.6310927271842957,0.40392231941223145,0.2271704077720642,0.14157997071743011,0.33333333333333337,1.3288935422897339,0.25619494915008545
0.495935320854187,0.776129424571991,-0.28019410371780396,0.3185628056526184,1.0,1.1024326086044312,0.538185179233551
0.7116848230361938,0.723210334777832,-0.011525511741638184,0.2928052842617035,0.16666666666666663,0.9744461178779602,0.48150527477264404
0.7649502754211426,0.485269159078598,0.27968111634254456,0.1761799156665802,0.33333333333333337,0.8165443539619446,0.2898961305618286
0.5764934420585632,0.731207549571991,-0.15471410751342773,0.30554211139678955,0.33333333333333337,0.949203610420227,0.5151882767677307
0.5697978138923645,0.8156930804252625,-0.24589526653289795,0.3575306832790375,0.6666666666666667,1.6371203660964966,0.4493374228477478
1.0886235237121582,0.5151330232620239,0.5734905004501343,0.20112884044647217,0.5,1.227281928062439,0.2863788306713104
0.8422688841819763,0.6423144936561584,0.19995439052581787,0.2705526351928711,0.8333333333333334,0.7031470537185669,0.4047931134700775
0.8873304724693298,0.46494072675704956,0.4223897457122803,0.1463896781206131,0.8333333333333334,0.7480103373527527,0.2802157998085022
0.7072743773460388,0.6013825535774231,0.10589182376861572,0.25550875067710876,0.5,0.9760385155677795,0.40891188383102417
0.3344135284423828,0.6518083810806274,-0.31739485263824463,0.23690347373485565,0.5,0.7629469633102417,0.3894984722137451
0.8136975765228271,0.39189133048057556,0.4218062460422516,0.11117510497570038,0.6666666666666667,1.024584174156189,0.21657733619213104
0.8867429494857788,0.48386329412460327,0.40287965536117554,0.16026005148887634,0.33333333333333337,1.06298828125,0.30187106132507324
0.612188458442688,0.5153681039810181,0.09682035446166992,0.2460421323776245,0.6666666666666667,1.0001990795135498,0.3853703439235687
0.5512714385986328,0.5898305773735046,-0.038559138774871826,0.19429847598075867,0.33333333333333337,0.6884344816207886,0.3676633834838867
0.8097257614135742,0.46939677000045776,0.34032899141311646,0.16223126649856567,0.33333333333333337,0.41413915157318115,0.2915138602256775
0.705946683883667,0.5731307864189148,0.1328158974647522,0.2100462168455124,0.16666666666666663,0.9031043648719788,0.37004464864730835
0.6193331480026245,0.6084427237510681,0.010890424251556396,0.23534080386161804,0.5,0.9190199375152588,0.37800729274749756
0.3696618974208832,0.5692834854125977,-0.19962158799171448,0.20572471618652344,0.5,0.42576420307159424,0.3577319085597992
0.25089457631111145,0.6716537475585938,-0.4207591712474823,0.29977911710739136,0.5,1.538242220878601,0.44230616092681885
0.6015938520431519,0.5886510014533997,0.012942850589752197,0.24301306903362274,0.33333333333333337,1.033205509185791,0.346749484539032
0.39799946546554565,0.6105692386627197,-0.21256977319717407,0.2438637912273407,0.16666666666666663,0.9922994375228882,0.3795510232448578
0.8853794932365417,0.37166592478752136,0.5137135684490204,0.09689756482839584,0.33333333333333337,0.967984139919281,0.18215417861938477
0.7474185824394226,0.4542596936225891,0.2931588888168335,0.11804153770208359,0.16666666666666663,0.5954365730285645,0.22457119822502136
0.7502524852752686,0.8045060038566589,-0.05425351858139038,0.3404806852340698,0.33333333333333337,1.1347103118896484,0.47324103116989136
0.6887354254722595,0.8786500692367554,-0.18991464376449585,0.3225884437561035,0.33333333333333337,0.9698119759559631,0.439150333404541
0.809052586555481,0.8202902674674988,-0.011237680912017822,0.3056953549385071,0.33333333333333337,0.8991031050682068,0.45566725730895996
0.43226295709609985,0.4821299910545349,-0.04986703395843506,0.14080503582954407,0.5,1.0258535146713257,0.25541365146636963
0.3799152374267578,0.7575168609619141,-0.37760162353515625,0.30683672428131104,0.33333333333333337,1.1504682302474976,0.46032261848449707
0.7503491640090942,0.5147094130516052,0.235639750957489,0.1556190848350525,0.33333333333333337,0.7940698266029358,0.2810370922088623
0.8928183317184448,0.5689351558685303,0.32388317584991455,0.19228123128414154,0.33333333333333337,0.9418413639068604,0.29749053716659546
0.8861535787582397,0.6800237894058228,0.206129789352417,0.23643642663955688,0.5,0.710671067237854,0.3177623152732849
0.6290775537490845,1.0153706073760986,-0.38629305362701416,0.3937150835990906,0.5,1.2500742673873901,0.5314983129501343
0.7458691596984863,0.6935112476348877,0.05235791206359863,0.26040536165237427,0.6666666666666667,0.9900231957435608,0.42680972814559937
0.7357749938964844,0.5422316789627075,0.19354331493377686,0.18725280463695526,0.5,0.6326504349708557,0.2836121916770935
0.5453407764434814,0.9422406554222107,-0.39689987897872925,0.3561825454235077,0.5,0.8060430884361267,0.48931974172592163
0.6038235425949097,0.7845712900161743,-0.18074774742126465,0.2850545048713684,0.6666666666666667,1.1226534843444824,0.4080375134944916
0.6074943542480469,1.0655198097229004,-0.4580254554748535,0.4467035233974457,0.6666666666666667,0.957706868648529,0.5920014381408691
0.8478619456291199,0.6015190482139587,0.24634289741516113,0.21422021090984344,0.16666666666666663,1.086393117904663,0.3613818287849426
0.6038652658462524,0.9313318133354187,-0.32746654748916626,0.40130770206451416,0.6666666666666667,0.9737744331359863,0.5840053558349609
0.49932122230529785,0.6365494728088379,-0.13722825050354004,0.26141923666000366,1.0,0.9347285032272339,0.39070290327072144
1.1282166242599487,0.28228211402893066,0.8459345102310181,0.0718088150024414,0.6666666666666667,0.7471444606781006,0.13302788138389587
0.698140561580658,0.5818376541137695,0.11630290746688843,0.19039779901504517,0.8333333333333334,0.5379248857498169,0.3242599368095398
0.690932035446167,0.6969344019889832,-0.006002366542816162,0.23992499709129333,0.6666666666666667,0.9090922474861145,0.34253472089767456
0.5659055113792419,0.6681274175643921,-0.10222190618515015,0.256552129983902,0.33333333333333337,0.5777490735054016,0.3965306878089905
0.806064784526825,0.40712445974349976,0.3989403247833252,0.10018379986286163,0.33333333333333337,0.5591062307357788,0.19103094935417175
0.8607317805290222,0.6035995483398438,0.25713223218917847,0.2249642312526703,0.5,1.234897494316101,0.3660067915916443
0.5130836367607117,0.5881332755088806,-0.07504963874816895,0.21977412700653076,0.33333333333333337,0.8839531540870667,0.3596985340118408
0.8599090576171875,0.5986153483390808,0.2612937092781067,0.23094414174556732,0.5,0.43118155002593994,0.350705623626709
0.7485286593437195,0.7932946085929871,-0.04476594924926758,0.3318389058113098,0.33333333333333337,0.9338639378547668,0.4441460072994232
0.28789985179901123,0.9552497267723083,-0.6673498749732971,0.42256879806518555,0.6666666666666667,0.6864755749702454,0.56464022397995
0.5601677894592285,0.8509459495544434,-0.29077816009521484,0.36227554082870483,0.5,0.6781901121139526,0.5114037990570068
0.7044886350631714,0.49460142850875854,0.20988720655441284,0.18538258969783783,0.6666666666666667,1.2944129705429077,0.30316197872161865
0.647576093673706,0.6403405070304871,0.007235586643218994,0.2644554078578949,0.5,0.7489921450614929,0.40580984950065613
0.5862683653831482,0.8689699172973633,-0.2827015519142151,0.3878687024116516,0.33333333333333337,0.5830263495445251,0.5461608171463013
0.7403922080993652,0.7089128494262695,0.0314793586730957,0.29940086603164673,0.16666666666666663,0.6255747675895691,0.4552457332611084
0.6944440603256226,0.8110489249229431,-0.11660486459732056,0.27702876925468445,0.16666666666666663,0.9433494210243225,0.35263651609420776
0.45969653129577637,0.5615869164466858,-0.10189038515090942,0.1969003677368164,0.5,0.9753949046134949,0.31859439611434937
0.6764675974845886,0.5412068367004395,0.13526076078414917,0.17882458865642548,0.33333333333333337,0.8886744379997253,0.27087563276290894
0.7105039358139038,0.7901920676231384,-0.07968813180923462,0.29809707403182983,0.5,0.7663682699203491,0.44114336371421814
0.8388910293579102,0.39976948499679565,0.4391215443611145,0.13064727187156677,0.33333333333333337,0.7440397143363953,0.2125910222530365
0.6777045726776123,0.6336571574211121,0.044047415256500244,0.22428080439567566,0.5,0.8519995808601379,0.3738347291946411
0.7976036071777344,0.7540163993835449,0.04358720779418945,0.3151509165763855,0.33333333333333337,1.0199388265609741,0.42399001121520996
0.37518447637557983,0.7083572149276733,-0.3331727385520935,0.286169171333313,0.6666666666666667,0.6284114718437195,0.4173697233200073
0.5234112739562988,1.0563685894012451,-0.5329573154449463,0.4505326747894287,0.33333333333333337,0.7371978759765625,0.6552014946937561
0.7142845392227173,0.48485076427459717,0.22943377494812012,0.15867072343826294,0.16666666666666663,0.9591799378395081,0.26856303215026855
0.7728590965270996,0.4478224515914917,0.3250366449356079,0.12478187680244446,0.33333333333333337,0.9692873358726501,0.2249506413936615
0.5899290442466736,0.9045946002006531,-0.3146655559539795,0.35714849829673767,0.6666666666666667,0.9096586108207703,0.5063867568969727
0.746632993221283,0.6837985515594482,0.06283444166183472,0.23635326325893402,0.5,0.8410716652870178,0.36980482935905457
0.8403975367546082,0.4723548889160156,0.36804264783859253,0.13686999678611755,0.5,1.1538722515106201,0.24683532118797302
0.4087749421596527,0.545302152633667,-0.13652721047401428,0.18598179519176483,0.5,0.9150013327598572,0.27230584621429443
0.639223575592041,0.707108736038208,-0.06788516044616699,0.2738659679889679,0.0,0.8855702877044678,0.4298006296157837
0.7643601298332214,0.6992083787918091,0.06515175104141235,0.2434748262166977,0.5,0.617852509021759,0.37117815017700195
0.593035101890564,0.54059237241745,0.052442729473114014,0.16846203804016113,0.6666666666666667,0.8927137851715088,0.30018168687820435
0.7680992484092712,0.5773739218711853,0.19072532653808594,0.20958837866783142,0.6666666666666667,0.9825258255004883,0.34780678153038025
0.4084376096725464,1.217947006225586,-0.8095093965530396,0.5290941596031189,1.0,1.1971687078475952,0.6319336891174316
0.46016860008239746,0.6180448532104492,-0.15787625312805176,0.2221997231245041,0.16666666666666663,0.729961097240448,0.3732209801673889
0.6835415363311768,0.8881183862686157,-0.20457684993743896,0.32492002844810486,0.6666666666666667,1.121580958366394,0.438633531332016
0.4450927674770355,0.6128917932510376,-0.16779902577400208,0.20155414938926697,0.5,0.8868999481201172,0.3520647883415222
0.8198868036270142,0.6388583183288574,0.18102848529815674,0.22002628445625305,0.5,0.9848113656044006,0.3628690242767334
0.5701547861099243,0.9430145025253296,-0.3728597164154053,0.4045999050140381,0.6666666666666667,0.8197600841522217,0.5425822734832764
0.3728833794593811,0.662266194820404,-0.28938281536102295,0.25525546073913574,0.5,1.439605474472046,0.3893679082393646
0.8273533582687378,0.7784790992736816,0.04887425899505615,0.3157263398170471,0.33333333333333337,0.7343613505363464,0.47959113121032715
0.6517025828361511,0.8475742340087891,-0.19587165117263794,0.3724753260612488,0.6666666666666667,0.7368170022964478,0.5319405794143677
0.6781779527664185,0.7521719932556152,-0.07399404048919678,0.2728312611579895,0.8333333333333334,0.6434676051139832,0.3734647035598755
0.4854366183280945,0.46936893463134766,0.016067683696746826,0.1377497911453247,0.33333333333333337,0.9801267385482788,0.2416762113571167
0.49160143733024597,0.7128896117210388,-0.22128817439079285,0.24807453155517578,0.6666666666666667,0.6243560314178467,0.37382063269615173
0.6040838360786438,0.8851386904716492,-0.28105485439300537,0.35504984855651855,0.5,1.2577580213546753,0.5399940013885498
1.0216249227523804,0.49413377046585083,0.5274911522865295,0.17052356898784637,0.16666666666666663,1.3846232891082764,0.2874155044555664
0.5948895215988159,0.7309397459030151,-0.13605022430419922,0.28601568937301636,0.6666666666666667,0.9370660185813904,0.4350365996360779
0.5134607553482056,0.9376348257064819,-0.42417407035827637,0.4084625244140625,0.6666666666666667,1.4421193599700928,0.5591799020767212
0.7416062355041504,0.7539557218551636,-0.012349486351013184,0.287548691034317,0.6666666666666667,1.0904297828674316,0.42634615302085876
0.6586685180664062,0.8776296377182007,-0.21896111965179443,0.39367055892944336,0.8333333333333334,1.0838667154312134,0.5185359120368958
0.7924627661705017,0.7646977305412292,0.02776503562927246,0.29805129766464233,0.16666666666666663,0.9030044674873352,0.4719175696372986
0.49239349365234375,0.9987257719039917,-0.506332278251648,0.46968695521354675,0.33333333333333337,0.7967212796211243,0.6855432391166687
0.4692234992980957,0.8796560764312744,-0.4104325771331787,0.3942968249320984,0.6666666666666667,0.7720975875854492,0.6434531807899475
0.3574168086051941,1.004141092300415,-0.646724283695221,0.4143828749656677,0.6666666666666667,0.7442746162414551,0.6360232830047607
0.4571518898010254,0.6151373982429504,-0.15798550844192505,0.25554347038269043,0.6666666666666667,0.7581046223640442,0.34701117873191833
0.571016252040863,0.5460875034332275,0.024928748607635498,0.2143145054578781,0.33333333333333337,1.0349167585372925,0.2897537350654602
0.2811022996902466,0.7634321451187134,-0.4823298454284668,0.3080251216888428,0.5,0.9081907868385315,0.4866483211517334
0.5516054034233093,0.779344916343689,-0.22773951292037964,0.3201310634613037,0.6666666666666667,0.8128662109375,0.4401888847351074
0.6654382348060608,0.4304400384426117,0.2349981963634491,0.13414257764816284,0.8333333333333334,0.9665425419807434,0.2582041025161743
0.16904181241989136,0.8805450797080994,-0.711503267288208,0.3708391785621643,0.6666666666666667,0.6370000839233398,0.532920777797699
0.6160944700241089,0.6518611907958984,-0.03576672077178955,0.2517991065979004,0.8333333333333334,0.9873731732368469,0.4166126847267151
0.3178436756134033,0.9133895635604858,-0.5955458879470825,0.37187522649765015,0.6666666666666667,0.35583895444869995,0.5218518376350403
0.6304211616516113,0.6575354337692261,-0.027114272117614746,0.2756161689758301,0.6666666666666667,0.7786316275596619,0.4307168126106262
0.8372732996940613,0.4888647496700287,0.3484085500240326,0.1946067065000534,0.6666666666666667,0.7310518622398376,0.32735586166381836
0.7832252383232117,0.5290803909301758,0.2541448473930359,0.2029731273651123,0.33333333333333337,0.9727422595024109,0.37872737646102905
0.5497392416000366,0.7270044684410095,-0.1772652268409729,0.29856598377227783,0.33333333333333337,0.9849177002906799,0.4467918872833252
0.6166757345199585,1.2407692670822144,-0.6240935325622559,0.5478725433349609,0.5,1.142708420753479,0.7200228571891785
0.7529274821281433,0.6769348978996277,0.07599258422851562,0.295474648475647,0.5,0.7575969696044922,0.5121982097625732
0.6811550855636597,0.6718317270278931,0.009323358535766602,0.2722051739692688,0.5,0.6268379092216492,0.4594394564628601
0.5721072554588318,0.643212080001831,-0.07110482454299927,0.27906256914138794,0.6666666666666667,0.56877201795578,0.48040175437927246
0.7456158399581909,0.6668879389762878,0.07872790098190308,0.2947133779525757,0.6666666666666667,0.695395290851593,0.4943322539329529
0.4288482367992401,0.6592926979064941,-0.23044446110725403,0.2604874074459076,0.5,1.0479896068572998,0.47399574518203735
0.7519670724868774,0.6849624514579773,0.06700462102890015,0.2775745093822479,0.16666666666666663,1.1358110904693604,0.5118637084960938
0.5923749208450317,0.7612225413322449,-0.16884762048721313,0.30028435587882996,0.6666666666666667,0.5330259799957275,0.44545161724090576
0.751067578792572,0.4760535955429077,0.2750139832496643,0.17660188674926758,0.0,1.2211966514587402,0.30480507016181946
0.9307903051376343,0.4588741660118103,0.471916139125824,0.1537759006023407,0.16666666666666663,1.249922275543213,0.302074670791626
0.169706791639328,0.8156160712242126,-0.6459092795848846,0.37405848503112793,0.6666666666666667,1.106507420539856,0.5984896421432495
0.33546972274780273,0.46392354369163513,-0.1284538209438324,0.16475816071033478,0.6666666666666667,1.2072112560272217,0.3032752275466919
0.5012335181236267,0.6710893511772156,-0.16985583305358887,0.27938172221183777,0.33333333333333337,1.3114073276519775,0.47936075925827026
0.43999844789505005,0.6433642506599426,-0.20336580276489258,0.28303778171539307,0.33333333333333337,1.0665863752365112,0.4288799464702606
0.3494080901145935,0.7118143439292908,-0.36240625381469727,0.26712125539779663,0.5,0.7511215806007385,0.4682311415672302
0.4118192195892334,0.5935710668563843,-0.18175184726715088,0.20436108112335205,0.33333333333333337,0.37289902567863464,0.3728875517845154
0.6977691054344177,0.4035515785217285,0.2942175269126892,0.1303708851337433,0.6666666666666667,0.7858462929725647,0.2395746409893036
0.4453204274177551,0.4362187385559082,0.009101688861846924,0.12857463955879211,0.33333333333333337,0.9478316903114319,0.23828816413879395
0.605708122253418,0.637028694152832,-0.03132057189941406,0.29898640513420105,0.5,0.9124348163604736,0.4474567174911499
0.6213462352752686,0.576427161693573,0.04491907358169556,0.1983884572982788,0.16666666666666663,0.9277182817459106,0.34743350744247437
0.7165902853012085,0.5619046688079834,0.1546856164932251,0.20028458535671234,0.5,1.0849003791809082,0.34985989332199097
0.4974226653575897,0.5999191403388977,-0.10249647498130798,0.2327464520931244,0.6666666666666667,1.2357470989227295,0.3770289123058319
0.45519566535949707,0.6079968214035034,-0.15280115604400635,0.2132410705089569,0.6666666666666667,0.9782932996749878,0.38765883445739746
0.5984431505203247,0.6657706499099731,-0.06732749938964844,0.2606951594352722,0.5,1.271099328994751,0.4449753165245056
0.8799216151237488,0.4452938437461853,0.4346277713775635,0.13289260864257812,0.0,0.9224820137023926,0.2462308406829834
0.5718276500701904,0.833772599697113,-0.2619449496269226,0.33360132575035095,0.6666666666666667,0.6516448259353638,0.5158611536026001
0.75600665807724,0.841019868850708,-0.08501321077346802,0.3941066265106201,0.16666666666666663,0.9856244921684265,0.6144420504570007
0.7899989485740662,0.9286781549453735,-0.13867920637130737,0.4261438250541687,0.16666666666666663,0.7340593338012695,0.6006072759628296
0.8610066175460815,0.7154623866081238,0.14554423093795776,0.3025117516517639,0.6666666666666667,1.1985228061676025,0.39252111315727234
0.404674232006073,0.88741135597229,-0.48273712396621704,0.3676348924636841,0.6666666666666667,0.8045257925987244,0.532796323299408
0.6609365940093994,0.5496312975883484,0.11130529642105103,0.24095699191093445,0.16666666666666663,0.7243849635124207,0.3230982720851898
0.5931417942047119,0.8306705355644226,-0.2375287413597107,0.3551204800605774,0.6666666666666667,1.2110892534255981,0.546789824962616
0.6400928497314453,0.7320191264152527,-0.09192627668380737,0.3184387683868408,0.33333333333333337,0.870008647441864,0.4898502230644226
0.7264205813407898,0.6192677021026611,0.10715287923812866,0.23743805289268494,0.33333333333333337,0.9517589807510376,0.38575685024261475
0.5220311880111694,0.8684781789779663,-0.3464469909667969,0.3855506181716919,0.8333333333333334,1.0172159671783447,0.4925699234008789
0.8191714286804199,0.8210873603820801,-0.0019159317016601562,0.38683927059173584,0.33333333333333337,0.9694872498512268,0.49323004484176636
0.5283397436141968,0.7604409456253052,-0.2321012020111084,0.3216460347175598,0.6666666666666667,1.459955096244812,0.44635581970214844
0.946218729019165,0.7011520266532898,0.24506670236587524,0.23750357329845428,0.8333333333333334,1.3083701133728027,0.34809669852256775
0.39765986800193787,0.554855227470398,-0.15719535946846008,0.2654058635234833,0.5,1.00269615650177,0.3043859302997589
0.8417781591415405,0.7440923452377319,0.0976858139038086,0.33881956338882446,0.5,0.969594419002533,0.46553120017051697
0.5949851274490356,0.8532027006149292,-0.25821757316589355,0.41189250349998474,0.6666666666666667,0.930009126663208,0.49832698702812195
0.6435047388076782,0.9000577926635742,-0.256553053855896,0.4249318540096283,0.33333333333333337,0.7181034684181213,0.564579963684082
0.4063827693462372,1.075202226638794,-0.6688194572925568,0.5058912038803101,0.5,1.1604193449020386,0.5828740000724792
0.5034791231155396,0.6338975429534912,-0.13041841983795166,0.27303630113601685,0.6666666666666667,0.8537944555282593,0.4107804298400879
0.6744153499603271,0.6772958636283875,-0.0028805136680603027,0.28457164764404297,0.5,1.4927856922149658,0.4208453893661499
1.1914293766021729,0.3959319591522217,0.7954974174499512,0.10951258987188339,0.16666666666666663,1.1642858982086182,0.2060828059911728
0.32631760835647583,0.7313293218612671,-0.40501171350479126,0.28107142448425293,0.8333333333333334,1.017538070678711,0.42391443252563477
0.8901611566543579,0.5413486957550049,0.348812460899353,0.20032668113708496,0.33333333333333337,1.0203765630722046,0.3391810655593872
0.5744568109512329,0.7776908874511719,-0.20323407649993896,0.3224145174026489,0.33333333333333337,0.6224716305732727,0.4740118384361267
1.1242907047271729,0.4963025450706482,0.6279881596565247,0.17782452702522278,0.5,0.6775556802749634,0.30421608686447144
0.6358733177185059,0.758326530456543,-0.12245321273803711,0.32217085361480713,0.5,0.7211920022964478,0.4667087197303772
0.7634415626525879,0.5412649512290955,0.22217661142349243,0.2163662314414978,0.5,0.8111853003501892,0.34117811918258667
0.6103284955024719,0.3976839482784271,0.2126445472240448,0.10843118280172348,0.16666666666666663,0.8219460248947144,0.20002296566963196
1.1152300834655762,0.5408869981765747,0.5743430852890015,0.17503240704536438,0.33333333333333337,0.7413715720176697,0.3000241219997406
0.6122738122940063,0.6465795040130615,-0.034305691719055176,0.26213884353637695,0.6666666666666667,1.0642672777175903,0.38643771409988403
0.6853203773498535,0.782957911491394,-0.09763753414154053,0.37250959873199463,0.5,1.2475835084915161,0.4766293168067932
0.590999186038971,0.7863086462020874,-0.19530946016311646,0.36332935094833374,0.5,0.9528412818908691,0.40020284056663513
0.49607402086257935,0.804741382598877,-0.3086673617362976,0.37237831950187683,0.5,1.11239492893219,0.5023803114891052
0.8082312345504761,0.5057147741317749,0.30251646041870117,0.1894693374633789,0.6666666666666667,1.1567074060440063,0.30535537004470825
0.7748689651489258,0.4022679328918457,0.3726010322570801,0.10989128053188324,0.5,1.1601755619049072,0.20198991894721985
0.7469779849052429,0.6386250257492065,0.10835295915603638,0.22773997485637665,0.16666666666666663,0.8852821588516235,0.37528491020202637
0.5955842733383179,0.738492488861084,-0.1429082155227661,0.3404134213924408,0.33333333333333337,1.1321114301681519,0.44880616664886475
0.5215530395507812,0.6155422329902649,-0.09398919343948364,0.2487299144268036,0.5,1.6064627170562744,0.38958436250686646
1.1828947067260742,0.4554767608642578,0.7274179458618164,0.12642477452754974,0.16666666666666663,1.33903169631958,0.2322242110967636
0.397195428609848,0.9095565676689148,-0.5123611390590668,0.4344489574432373,0.6666666666666667,1.2717689275741577,0.5569620132446289
0.8852013349533081,0.5417770743370056,0.3434242606163025,0.20944449305534363,0.33333333333333337,1.2250009775161743,0.33505678176879883
0.6808773875236511,0.5087301731109619,0.1721472144126892,0.1824112832546234,0.6666666666666667,1.139858603477478,0.308939665555954
0.311038076877594,0.5294172763824463,-0.2183791995048523,0.18190298974514008,0.8333333333333334,0.7513663172721863,0.2663457989692688
0.44807371497154236,0.7206303477287292,-0.2725566327571869,0.24776636064052582,0.5,1.0644781589508057,0.33122479915618896
0.860785186290741,0.5828883051872253,0.2778968811035156,0.21198758482933044,0.8333333333333334,1.2371909618377686,0.3295385539531708
0.5934755206108093,0.5648388266563416,0.028636693954467773,0.21441571414470673,0.6666666666666667,0.848698079586029,0.3504161238670349
0.9500765800476074,0.48124581575393677,0.46883076429367065,0.13745981454849243,0.5,1.201909065246582,0.24746346473693848
0.8310010433197021,0.731257438659668,0.09974360466003418,0.2800412178039551,0.5,1.062989354133606,0.41373512148857117
0.758723258972168,0.6764439344406128,0.08227932453155518,0.23791441321372986,0.33333333333333337,0.7345502376556396,0.3766878545284271
0.9585453867912292,0.5666704773902893,0.39187490940093994,0.21177737414836884,0.5,1.0342683792114258,0.3425619602203369
0.8893009424209595,0.6145948171615601,0.2747061252593994,0.20966073870658875,0.5,1.423440933227539,0.3189869523048401
0.31637388467788696,0.8851101398468018,-0.5687362551689148,0.42394575476646423,0.33333333333333337,1.3418351411819458,0.5222407579421997
0.5883070230484009,0.5239918231964111,0.06431519985198975,0.1841919869184494,0.6666666666666667,0.9241775870323181,0.29228731989860535
0.6401824355125427,0.9505523443222046,-0.31036990880966187,0.4146289825439453,0.33333333333333337,0.7094380259513855,0.486051082611084
0.4866916537284851,0.878524661064148,-0.39183300733566284,0.3983543813228607,0.5,1.2918998003005981,0.5359994173049927
0.5142349004745483,0.745010256767273,-0.2307753562927246,0.33847472071647644,0.33333333333333337,0.8977854251861572,0.47262439131736755
1.0003066062927246,0.379234254360199,0.6210723519325256,0.09999152272939682,0.6666666666666667,1.0300519466400146,0.1848878264427185
0.5666835308074951,1.0385260581970215,-0.47184252738952637,0.48304134607315063,0.8333333333333334,0.8062795400619507,0.5749534964561462
1.0065178871154785,0.25140851736068726,0.7551093697547913,0.05859560891985893,0.5,0.7765965461730957,0.11275544762611389
0.45938897132873535,0.547491192817688,-0.08810222148895264,0.17040205001831055,0.8333333333333334,0.9289597272872925,0.2887857258319855
0.8563835024833679,0.29639801383018494,0.559985488653183,0.06998105347156525,0.6666666666666667,1.2210938930511475,0.13413819670677185
1.1726512908935547,0.487562894821167,0.6850883960723877,0.14437046647071838,0.5,1.1660865545272827,0.26008841395378113
0.45553040504455566,0.6457152366638184,-0.1901848316192627,0.25693458318710327,0.5,1.0682448148727417,0.39209502935409546
0.8845497965812683,0.4545672833919525,0.4299825131893158,0.1296248733997345,0.6666666666666667,1.1027674674987793,0.2352839559316635
0.8126641511917114,0.45831066370010376,0.35435348749160767,0.14616739749908447,0.16666666666666663,0.6270589232444763,0.2584332227706909
0.9631212949752808,0.42815637588500977,0.534964919090271,0.11656977236270905,0.5,0.9654391407966614,0.2143409550189972
0.742764949798584,0.34537172317504883,0.39739322662353516,0.09269963949918747,0.33333333333333337,0.715198278427124,0.1647205501794815
0.6513028144836426,0.7444225549697876,-0.09311974048614502,0.36146029829978943,0.5,1.109309196472168,0.44794926047325134
0.769756019115448,0.47489017248153687,0.29486584663391113,0.16228044033050537,0.5,0.9319795370101929,0.28442829847335815
0.5775018334388733,0.34187740087509155,0.23562443256378174,0.08347409218549728,0.33333333333333337,0.8346994519233704,0.15660029649734497
0.7276541590690613,0.8275913000106812,-0.09993714094161987,0.39323434233665466,0.6666666666666667,0.9642673134803772,0.49045318365097046
0.7747594714164734,0.8659812808036804,-0.09122180938720703,0.380215048789978,0.8333333333333334,1.1283793449401855,0.4288404881954193
0.6506532430648804,0.5273876190185547,0.12326562404632568,0.15584446489810944,0.5,0.9302642941474915,0.2711031138896942
0.8152685165405273,0.4568299651145935,0.35843855142593384,0.15350449085235596,0.33333333333333337,1.1378511190414429,0.25498175621032715
0.7431259155273438,0.7868640422821045,-0.04373812675476074,0.3480151891708374,0.6666666666666667,1.0508168935775757,0.36729153990745544
0.8518480062484741,0.5915260314941406,0.2603219747543335,0.23556658625602722,0.33333333333333337,0.522133469581604,0.3721787929534912
0.6696116328239441,0.5447466373443604,0.12486499547958374,0.19410154223442078,0.8333333333333334,1.0164788961410522,0.3132261633872986
0.617066502571106,0.6706616282463074,-0.053595125675201416,0.30848515033721924,0.6666666666666667,0.5014633536338806,0.43255874514579773
0.3964557647705078,1.1564526557922363,-0.7599968910217285,0.5239942073822021,0.6666666666666667,0.6179410219192505,0.5974447727203369
0.6152116656303406,0.8729010820388794,-0.2576894164085388,0.4152827262878418,0.8333333333333334,1.0113704204559326,0.5304213762283325
0.8181964755058289,0.7225918769836426,0.09560459852218628,0.2437279224395752,0.6666666666666667,0.9970080852508545,0.327636182308197
0.47009944915771484,0.7962352633476257,-0.3261358141899109,0.34308552742004395,0.5,0.9481365084648132,0.4934389293193817
0.8150812983512878,0.6367892026901245,0.17829209566116333,0.23790638148784637,0.16666666666666663,1.1594053506851196,0.3814651370048523
0.4996872842311859,0.9684695601463318,-0.4687822759151459,0.4661787450313568,0.5,0.5014140605926514,0.5692768096923828
0.7998971939086914,0.48699355125427246,0.31290364265441895,0.16919481754302979,0.33333333333333337,0.657776951789856,0.27767956256866455
0.8736276030540466,0.4849768579006195,0.3886507451534271,0.18000468611717224,0.33333333333333337,1.2923610210418701,0.288399338722229
1.1844799518585205,0.4930856227874756,0.6913943290710449,0.17572620511054993,0.33333333333333337,1.0008424520492554,0.3009118437767029
0.5083975791931152,0.953677773475647,-0.44528019428253174,0.4527232050895691,0.5,1.0424671173095703,0.5788362622261047
0.9627141952514648,0.5504223704338074,0.41229182481765747,0.24267038702964783,0.33333333333333337,0.7908354997634888,0.35930973291397095
0.8714792132377625,0.6034669876098633,0.26801222562789917,0.23343722522258759,0.8333333333333334,0.9793933629989624,0.35907626152038574
0.5552775859832764,0.9194388389587402,-0.36416125297546387,0.4039955139160156,0.6666666666666667,1.0711095333099365,0.5246078372001648
0.9708582162857056,0.2806459963321686,0.690212219953537,0.06846272200345993,0.5,1.306320071220398,0.12985198199748993
0.5896584391593933,0.8276818990707397,-0.23802345991134644,0.3242533206939697,0.5,1.1879959106445312,0.45857685804367065
0.7883543968200684,0.48078274726867676,0.3075716495513916,0.14847293496131897,0.33333333333333337,1.268454909324646,0.258346289396286
0.5905086994171143,0.9285504817962646,-0.3380417823791504,0.36593207716941833,0.33333333333333337,0.9772297739982605,0.4837445616722107
0.7332310080528259,0.6722205877304077,0.06101042032241821,0.31389153003692627,0.5,1.1064975261688232,0.43807125091552734
0.640657901763916,0.8087102770805359,-0.16805237531661987,0.3884781002998352,1.0,0.8360413908958435,0.5170729160308838
0.46125394105911255,0.8024629950523376,-0.3412090539932251,0.3887723386287689,0.5,0.7275426387786865,0.49594980478286743
0.9783085584640503,0.5437702536582947,0.4345383048057556,0.18733856081962585,0.0,0.8056069016456604,0.3209100365638733
0.461683452129364,0.8421419858932495,-0.3804585337638855,0.38930511474609375,0.5,0.8968358039855957,0.5043628215789795
0.8690409660339355,0.6079701781272888,0.26107078790664673,0.2018323540687561,0.6666666666666667,0.7301254272460938,0.3082871437072754
0.9037817716598511,0.4191530644893646,0.48462870717048645,0.12329118698835373,0.16666666666666663,0.54197096824646,0.21954092383384705
0.7372373342514038,0.7419206500053406,-0.004683315753936768,0.32623088359832764,0.5,0.7206597328186035,0.4629322290420532
0.635638415813446,0.7798370122909546,-0.14419859647750854,0.37583374977111816,0.5,0.8902135491371155,0.4840487241744995
0.8848704099655151,0.3272360861301422,0.5576343238353729,0.07807382941246033,0.33333333333333337,1.0777560472488403,0.14822125434875488
0.6914849281311035,0.35973119735717773,0.3317537307739258,0.09430834650993347,0.33333333333333337,0.7766582369804382,0.17314565181732178
0.5991829633712769,0.7275888323783875,-0.1284058690071106,0.3239595890045166,0.6666666666666667,0.7866735458374023,0.4571264386177063
0.6212948560714722,0.6112993955612183,0.009995460510253906,0.24936962127685547,0.33333333333333337,0.8016995191574097,0.3593411445617676
0.8324999213218689,0.5700242519378662,0.2624756693840027,0.224091038107872,0.33333333333333337,1.0942037105560303,0.3548438251018524
1.2183246612548828,1.103679895401001,0.11464476585388184,0.5584926009178162,0.33333333333333337,0.7816108465194702,0.8036410212516785
1.2216863632202148,0.7644633054733276,0.4572230577468872,0.3430478572845459,0.16666666666666663,1.2129000425338745,0.5734562277793884
0.7015063166618347,1.1369167566299438,-0.43541043996810913,0.5234460830688477,0.5,0.7861547470092773,0.7094771265983582
0.46400973200798035,1.0110101699829102,-0.5470004379749298,0.5024704933166504,0.8333333333333334,0.8897223472595215,0.7224268913269043
1.0234073400497437,0.7804459929466248,0.2429613471031189,0.3691936135292053,0.5,0.8085309267044067,0.5362130403518677
0.9117419123649597,0.9311789274215698,-0.019437015056610107,0.4282143712043762,0.33333333333333337,1.15095055103302,0.6337074637413025
1.2210705280303955,0.854792058467865,0.3662784695625305,0.3928636908531189,0.5,0.6704618334770203,0.6164134740829468
0.8190165758132935,0.7293356657028198,0.08968091011047363,0.2973504960536957,0.33333333333333337,0.8191481828689575,0.46283936500549316
0.908244788646698,0.6346566677093506,0.2735881209373474,0.29417166113853455,0.16666666666666663,1.202004313468933,0.45422014594078064
0.8637749552726746,0.7521533966064453,0.11162155866622925,0.34821099042892456,0.16666666666666663,0.6270460486412048,0.5453130006790161
0.8337477445602417,0.6895328760147095,0.14421486854553223,0.29324039816856384,0.33333333333333337,1.2877798080444336,0.4803835153579712
0.5654591917991638,0.7962335348129272,-0.23077434301376343,0.3584457039833069,0.5,0.8795819878578186,0.5418915748596191
0.6516965627670288,0.7682595252990723,-0.11656296253204346,0.34089788794517517,0.5,1.2078839540481567,0.5138901472091675
0.6163716316223145,0.7278631925582886,-0.11149156093597412,0.29819947481155396,0.5,0.8409475684165955,0.5142340660095215
0.7597445845603943,0.6134051084518433,0.14633947610855103,0.24702811241149902,0.5,0.6758856773376465,0.3752882480621338
0.5793866515159607,0.49411672353744507,0.08526992797851562,0.2047446221113205,0.6666666666666667,0.9088301658630371,0.3032839894294739
0.6909704208374023,0.6733769178390503,0.01759350299835205,0.29174476861953735,0.5,1.1282634735107422,0.4682745337486267
0.7792894244194031,0.6015500426292419,0.17773938179016113,0.2736402153968811,0.16666666666666663,0.8197667598724365,0.3721923828125
0.6130119562149048,0.5919002890586853,0.021111667156219482,0.2572208642959595,0.8333333333333334,1.064812183380127,0.35134395956993103
0.4934152066707611,0.7859654426574707,-0.2925502359867096,0.3292768895626068,0.5,1.101158857345581,0.5313510894775391
0.8934977054595947,0.5293247699737549,0.36417293548583984,0.21581587195396423,0.33333333333333337,0.9991304874420166,0.36097559332847595
0.44505757093429565,0.8173534274101257,-0.3722958564758301,0.37449759244918823,0.6666666666666667,0.8669043183326721,0.4957323968410492
0.62548828125,0.7406081557273865,-0.11511987447738647,0.3103445768356323,0.33333333333333337,1.1316312551498413,0.49680012464523315
0.8116602897644043,0.6391961574554443,0.17246413230895996,0.2742524743080139,0.6666666666666667,1.1529624462127686,0.39574331045150757
0.8690561056137085,0.5047630071640015,0.36429309844970703,0.20614027976989746,0.33333333333333337,0.9403306841850281,0.33776944875717163
0.8008579015731812,0.7674054503440857,0.03345245122909546,0.35715529322624207,0.6666666666666667,1.1832162141799927,0.47015899419784546
0.5998293161392212,0.6799498796463013,-0.08012056350708008,0.28933271765708923,0.5,0.8742354512214661,0.42745208740234375
0.7128958702087402,0.6010545492172241,0.11184132099151611,0.26132526993751526,0.16666666666666663,0.7800382971763611,0.3919190764427185
0.7393178343772888,0.7989656329154968,-0.05964779853820801,0.3619484603404999,0.6666666666666667,0.8340578675270081,0.516122579574585
0.6477092504501343,0.688891589641571,-0.04118233919143677,0.30259937047958374,0.6666666666666667,0.9170167446136475,0.45725780725479126
0.7576590776443481,0.7634153366088867,-0.005756258964538574,0.338676780462265,0.6666666666666667,1.0680761337280273,0.5001267790794373
0.8267537951469421,0.6453557014465332,0.18139809370040894,0.23949024081230164,0.33333333333333337,1.0374048948287964,0.4261523485183716
0.5405410528182983,0.9965104460716248,-0.4559693932533264,0.4731507897377014,0.8333333333333334,0.8998183608055115,0.6384386420249939
0.9368367195129395,0.4699878692626953,0.46684885025024414,0.15749229490756989,0.33333333333333337,0.777920663356781,0.28754639625549316
0.6522616147994995,0.7797479629516602,-0.12748634815216064,0.3529915511608124,0.16666666666666663,1.192647099494934,0.5600956082344055
0.36627814173698425,0.9130438566207886,-0.5467657148838043,0.40927547216415405,0.5,1.1822272539138794,0.5421375632286072
0.4257391393184662,0.8837053179740906,-0.4579661786556244,0.3999904990196228,0.8333333333333334,0.5543486475944519,0.5339250564575195
0.7808351516723633,0.3996894061565399,0.38114574551582336,0.12325836718082428,0.5,0.9183583855628967,0.22315382957458496
0.5785679221153259,1.1351794004440308,-0.5566114783287048,0.5277552604675293,0.5,1.2374794483184814,0.6673852801322937
1.1700637340545654,0.6904000043869019,0.4796637296676636,0.2984597384929657,0.0,0.689978301525116,0.5252267122268677
0.5821108222007751,0.9627897143363953,-0.3806788921356201,0.43609845638275146,0.33333333333333337,1.0304501056671143,0.6271355152130127
0.5940333604812622,0.9509026408195496,-0.35686928033828735,0.4056776463985443,0.5,0.9780115485191345,0.4972109794616699
1.0723533630371094,0.5724209547042847,0.4999324083328247,0.22360074520111084,0.33333333333333337,0.8955177068710327,0.4129509925842285
0.7341709136962891,0.7138594388961792,0.020311474800109863,0.29617878794670105,0.16666666666666663,0.7913082242012024,0.44235384464263916
0.9054403305053711,0.7632068395614624,0.1422334909439087,0.3283223509788513,0.6666666666666667,1.029826045036316,0.45955199003219604
0.7449803352355957,1.269094467163086,-0.5241141319274902,0.5402783751487732,0.33333333333333337,0.7353442311286926,0.7315503358840942
0.9783453941345215,0.40436530113220215,0.5739800930023193,0.12935318052768707,0.5,0.7394270896911621,0.23785874247550964
0.5154001116752625,0.8357037305831909,-0.32030361890792847,0.3859977126121521,0.5,0.811279833316803,0.552717387676239
0.2658214271068573,0.7973253130912781,-0.5315038859844208,0.356413334608078,0.6666666666666667,0.8857269883155823,0.48138758540153503
0.8279220461845398,0.9251875877380371,-0.09726554155349731,0.45655202865600586,0.6666666666666667,0.6260083913803101,0.6143257021903992
0.7182266116142273,0.6106889247894287,0.10753768682479858,0.26622554659843445,0.6666666666666667,1.3643321990966797,0.42628249526023865
0.6416186690330505,0.34128129482269287,0.30033737421035767,0.13156412541866302,0.33333333333333337,1.050208568572998,0.23851200938224792
0.6323387622833252,0.8856343030929565,-0.25329554080963135,0.3616591691970825,0.33333333333333337,1.0158172845840454,0.4687558114528656
0.3831188380718231,0.751255214214325,-0.36813637614250183,0.3072393834590912,0.5,1.1246761083602905,0.5327059030532837
0.5716421008110046,0.6315593123435974,-0.05991721153259277,0.2541247606277466,0.6666666666666667,1.326715111732483,0.44980335235595703
0.6771964430809021,0.8187782764434814,-0.14158183336257935,0.3763832449913025,0.6666666666666667,0.7425415515899658,0.5148736834526062
0.6524073481559753,0.6712442636489868,-0.018836915493011475,0.29839545488357544,0.8333333333333334,0.8235206007957458,0.4513660669326782
0.6679376363754272,0.7235626578330994,-0.05562502145767212,0.28414398431777954,0.5,1.0165307521820068,0.452056348323822
0.8651544451713562,0.5322645306587219,0.3328899145126343,0.20062558352947235,0.33333333333333337,1.5175126791000366,0.35182368755340576
0.762740969657898,0.6425073742866516,0.12023359537124634,0.26318618655204773,0.5,0.9365330338478088,0.37990790605545044
0.8654958605766296,0.5256803631782532,0.33981549739837646,0.17360715568065643,0.5,0.7340524792671204,0.3202088177204132
0.7446467876434326,0.5410592555999756,0.20358753204345703,0.21391990780830383,0.33333333333333337,1.2577812671661377,0.3605007529258728
0.6721512079238892,0.8965482711791992,-0.22439706325531006,0.3526783883571625,0.5,1.0179035663604736,0.480384886264801
0.6026210188865662,0.690086305141449,-0.08746528625488281,0.2749745845794678,0.6666666666666667,1.0161398649215698,0.3682635426521301
0.8243578672409058,0.6771855354309082,0.14717233180999756,0.2770623564720154,0.8333333333333334,0.8936362862586975,0.4625512361526489
0.903191328048706,0.766864001750946,0.13632732629776,0.30516517162323,0.33333333333333337,1.0936998128890991,0.489416241645813
0.6569591760635376,1.0158324241638184,-0.35887324810028076,0.4499210715293884,0.33333333333333337,0.8477813601493835,0.5840464234352112
0.6824223399162292,0.6280059814453125,0.05441635847091675,0.27305036783218384,0.6666666666666667,0.7922282814979553,0.38552504777908325
0.5725061893463135,0.5938053727149963,-0.02129918336868286,0.22977766394615173,0.16666666666666663,0.8610756993293762,0.3335900902748108
0.4594406485557556,0.8147403001785278,-0.3552996516227722,0.34117811918258667,0.6666666666666667,0.8578317761421204,0.4713056683540344
0.7549537420272827,0.5295888185501099,0.22536492347717285,0.18304851651191711,0.5,0.8063211441040039,0.3190386891365051
0.8921904563903809,0.5419957041740417,0.3501947522163391,0.20131802558898926,0.16666666666666663,1.1101799011230469,0.3366410434246063
0.5056232213973999,0.8239296674728394,-0.31830644607543945,0.33207306265830994,0.6666666666666667,0.7214350700378418,0.42929816246032715
0.45674240589141846,0.7048978805541992,-0.24815547466278076,0.2739720046520233,0.33333333333333337,0.6312094330787659,0.37341606616973877
0.4842113256454468,0.7642660140991211,-0.2800546884536743,0.31384366750717163,0.33333333333333337,0.9388164281845093,0.48559269309043884
0.47929227352142334,0.6176837086677551,-0.1383914351463318,0.25445276498794556,0.6666666666666667,1.1287400722503662,0.3504813611507416
0.7498234510421753,0.4206700325012207,0.3291534185409546,0.17336657643318176,0.6666666666666667,0.7670506238937378,0.2739201486110687
0.7347959280014038,0.4252634644508362,0.3095324635505676,0.13668186962604523,0.33333333333333337,0.9392660856246948,0.23707950115203857
0.537683367729187,0.7417420148849487,-0.20405864715576172,0.303867906332016,0.6666666666666667,0.9879940748214722,0.40967342257499695
0.7885210514068604,0.9651026725769043,-0.17658162117004395,0.3887180685997009,0.5,0.6370227336883545,0.5727502107620239
0.8911474943161011,0.7362133264541626,0.15493416786193848,0.29932254552841187,0.33333333333333337,0.7807838320732117,0.4402071237564087
0.7395598292350769,0.7078763246536255,0.031683504581451416,0.30836221575737,0.33333333333333337,0.7276137471199036,0.38048550486564636
0.6189212799072266,0.7845284342765808,-0.16560715436935425,0.3545778691768646,0.5,1.2502201795578003,0.4610692858695984
0.6335806846618652,0.6374239325523376,-0.003843247890472412,0.2669958770275116,0.5,1.373950481414795,0.3580615520477295
0.637706995010376,0.730124831199646,-0.09241783618927002,0.331095814704895,0.16666666666666663,0.8444696664810181,0.45346635580062866
1.167370319366455,0.40799832344055176,0.7593719959259033,0.10354690998792648,0.5,0.9199057221412659,0.2015715092420578
0.592923641204834,0.7119699716567993,-0.11904633045196533,0.3364085555076599,0.5,1.261580467224121,0.45744699239730835
0.10619401931762695,0.5676896572113037,-0.46149563789367676,0.18699519336223602,0.6666666666666667,0.6410276889801025,0.33387482166290283
0.7719444632530212,0.6312696933746338,0.14067476987838745,0.289523184299469,0.33333333333333337,1.0936965942382812,0.4297555387020111
0.5072149634361267,0.8039755821228027,-0.296760618686676,0.3727523982524872,0.33333333333333337,1.0031479597091675,0.476054310798645
0.8434649705886841,0.5247663259506226,0.3186986446380615,0.22518353164196014,0.16666666666666663,1.082121729850769,0.3544188439846039
0.6290551424026489,0.4692229926586151,0.1598321497440338,0.16640721261501312,0.5,1.1874306201934814,0.2795935273170471
0.291803240776062,0.6769887208938599,-0.38518548011779785,0.2742276191711426,0.6666666666666667,0.6319209933280945,0.4368278682231903
0.27707672119140625,0.4656817615032196,-0.18860504031181335,0.16704070568084717,0.5,1.334294319152832,0.29121702909469604
0.46777600049972534,0.5647802352905273,-0.097004234790802,0.1880120038986206,0.5,1.2899552583694458,0.3293568193912506
0.6515683531761169,0.6578996181488037,-0.006331264972686768,0.2556655704975128,0.33333333333333337,1.4091416597366333,0.4114130437374115
0.4904615581035614,0.5845564603805542,-0.0940949022769928,0.22053146362304688,0.5,0.9874215126037598,0.3872600495815277
0.22921864688396454,0.4750780761241913,-0.24585942924022675,0.17046257853507996,0.33333333333333337,1.046555757522583,0.2866453230381012
0.6460963487625122,0.3458345830440521,0.3002617657184601,0.11577513813972473,0.5,0.8681926727294922,0.20083904266357422
0.10749827325344086,0.856778085231781,-0.7492798119783401,0.33205151557922363,0.8333333333333334,0.9923917651176453,0.5157710313796997
0.4619613587856293,0.5699141621589661,-0.10795280337333679,0.19632169604301453,0.5,1.3432377576828003,0.3495691418647766
0.4626755118370056,0.7795185446739197,-0.31684303283691406,0.34877151250839233,0.8333333333333334,1.1067187786102295,0.4922574460506439
0.4219418168067932,0.511481761932373,-0.08953994512557983,0.18715426325798035,0.8333333333333334,0.9011104702949524,0.33483371138572693
0.9245485067367554,0.3184167742729187,0.6061317324638367,0.08250400424003601,0.5,0.7348974347114563,0.15596111118793488
0.65348219871521,0.444350004196167,0.20913219451904297,0.13242711126804352,0.8333333333333334,0.7742114067077637,0.24756738543510437
0.45482492446899414,0.3813018202781677,0.07352310419082642,0.11713053286075592,0.5,0.8960433006286621,0.2230949103832245
0.6277129650115967,0.39952945709228516,0.22818350791931152,0.1228926032781601,0.33333333333333337,1.0329556465148926,0.2049069106578827
0.3639998435974121,0.43121275305747986,-0.06721290946006775,0.14981338381767273,0.5,0.8415045142173767,0.24969613552093506
0.5291244983673096,0.5426579117774963,-0.013533413410186768,0.2050347775220871,0.16666666666666663,0.8568091988563538,0.3341195583343506
0.40621107816696167,0.4072706699371338,-0.0010595917701721191,0.13405469059944153,0.5,1.0310335159301758,0.24054186046123505
0.6458688378334045,0.6383834481239319,0.007485389709472656,0.2846151292324066,0.33333333333333337,1.0393924713134766,0.4249529540538788
0.578870415687561,0.5857853293418884,-0.006914913654327393,0.21467339992523193,0.16666666666666663,1.1602987051010132,0.35405904054641724
0.5744068622589111,0.5487829446792603,0.02562391757965088,0.223486065864563,0.5,0.48106324672698975,0.3297208249568939
0.6987283229827881,0.8220636248588562,-0.12333530187606812,0.33627480268478394,0.6666666666666667,0.8969144821166992,0.46952879428863525
0.45670729875564575,0.6833854913711548,-0.22667819261550903,0.2634708285331726,0.5,0.6357313394546509,0.385841429233551
0.3035810887813568,0.6559993028640747,-0.3524182140827179,0.2443101704120636,0.33333333333333337,0.8745182752609253,0.3957326412200928
0.6420957446098328,0.44374340772628784,0.19835233688354492,0.13255305588245392,0.5,0.775587260723114,0.23148074746131897
0.6128494739532471,0.4217652976512909,0.19108417630195618,0.1165124699473381,0.6666666666666667,0.8658778071403503,0.20975153148174286
0.4992750585079193,0.4935902953147888,0.005684763193130493,0.15447929501533508,0.5,1.0312858819961548,0.2646540105342865
0.5137379169464111,0.46696239709854126,0.04677551984786987,0.1970374882221222,0.6666666666666667,0.7364700436592102,0.28440505266189575
0.42503902316093445,0.6106833219528198,-0.18564429879188538,0.2592748999595642,0.6666666666666667,1.1488391160964966,0.35071873664855957
0.4213387370109558,0.45580434799194336,-0.03446561098098755,0.16117040812969208,0.5,0.9389228224754333,0.26086968183517456
0.44988954067230225,0.8376575708389282,-0.387768030166626,0.3917263150215149,0.5,1.117608904838562,0.533409595489502
0.5080124139785767,0.5919124484062195,-0.08390003442764282,0.2542644739151001,0.0,1.0707968473434448,0.4015539586544037
0.46839603781700134,0.5858301520347595,-0.11743411421775818,0.21635285019874573,0.5,1.1863441467285156,0.3452569842338562
0.5402143001556396,0.6463645696640015,-0.10615026950836182,0.2714938521385193,0.8333333333333334,0.9737421274185181,0.39165765047073364
0.8099278211593628,0.49522101879119873,0.31470680236816406,0.16240699589252472,0.5,1.0840026140213013,0.29223424196243286
0.41592520475387573,0.517701268196106,-0.10177606344223022,0.1616935282945633,0.6666666666666667,0.8059014081954956,0.29079705476760864
0.6504661440849304,0.4670243263244629,0.18344181776046753,0.1576724350452423,0.33333333333333337,1.0537738800048828,0.2662124037742615
0.5719090700149536,0.5686749219894409,0.0032341480255126953,0.23392675817012787,0.5,1.00335693359375,0.3459117114543915
0.44753217697143555,0.6515979766845703,-0.20406579971313477,0.27285122871398926,0.5,0.43165454268455505,0.3254338204860687
0.3693678379058838,0.4661969840526581,-0.09682914614677429,0.22933606803417206,0.5,0.8101214170455933,0.3381829261779785
0.48676690459251404,0.7586090564727783,-0.2718421518802643,0.3650917410850525,0.5,0.8926751017570496,0.4505040645599365
0.37575143575668335,0.256067156791687,0.11968427896499634,0.0701347216963768,0.16666666666666663,0.83674156665802,0.1383698284626007
0.383297860622406,0.3222402334213257,0.06105762720108032,0.11053427308797836,0.5,0.4745734632015228,0.21200504899024963
0.33092737197875977,0.3126789927482605,0.018248379230499268,0.14107167720794678,0.6666666666666667,0.8194453716278076,0.24579641222953796
0.21443530917167664,0.37376508116722107,-0.15932977199554443,0.13499508798122406,0.6666666666666667,0.9416932463645935,0.24765841662883759
0.40290266275405884,0.18183200061321259,0.22107066214084625,0.05558469146490097,0.33333333333333337,1.1185623407363892,0.10428192466497421
0.4014948308467865,0.4220311641693115,-0.020536333322525024,0.2068447470664978,0.6666666666666667,1.312639832496643,0.2678799331188202
0.23709158599376678,0.4344416558742523,-0.19735006988048553,0.1845356673002243,0.5,1.1846635341644287,0.2839788794517517
0.20430272817611694,0.36903059482574463,-0.16472786664962769,0.16040197014808655,0.6666666666666667,1.1421352624893188,0.23055362701416016
0.3513898253440857,0.34136074781417847,0.010029077529907227,0.1054706871509552,0.5,1.487123727798462,0.20643815398216248
0.4886638820171356,0.08685325086116791,0.4018106311559677,0.017039408907294273,0.16666666666666663,1.2335199117660522,0.035336047410964966
0.2946445643901825,0.5972325801849365,-0.30258801579475403,0.23922988772392273,0.6666666666666667,0.826995313167572,0.3275374174118042
0.5980438590049744,0.2896072566509247,0.3084366023540497,0.10328244417905807,0.5,0.9182527661323547,0.18052959442138672
0.23066596686840057,0.7465893626213074,-0.5159233957529068,0.37663358449935913,0.8333333333333334,1.1630268096923828,0.5141122937202454
0.411970317363739,0.43930673599243164,-0.027336418628692627,0.1766200065612793,0.6666666666666667,1.030687928199768,0.32335132360458374
0.3812914490699768,0.6790792346000671,-0.29778778553009033,0.29187482595443726,0.5,1.0877010822296143,0.4258238971233368
0.40509459376335144,0.8377091884613037,-0.43261459469795227,0.4294198751449585,1.0,1.2659204006195068,0.5691368579864502
0.5343760251998901,0.4953102767467499,0.03906574845314026,0.19759666919708252,0.8333333333333334,1.1871813535690308,0.35320961475372314
0.2800511121749878,0.5623575448989868,-0.282306432723999,0.24569487571716309,0.6666666666666667,0.7690565586090088,0.4187687337398529
0.4932827949523926,0.3316020965576172,0.1616806983947754,0.11280126869678497,0.33333333333333337,0.9086470007896423,0.21689443290233612
0.4629966616630554,0.7267942428588867,-0.2637975811958313,0.3527131676673889,0.6666666666666667,0.5401750206947327,0.5709162950515747
0.6454435586929321,0.29615482687950134,0.3492887318134308,0.09627803415060043,0.5,1.0594816207885742,0.18443576991558075
0.20004451274871826,0.45319128036499023,-0.253146767616272,0.19763651490211487,0.6666666666666667,0.9311944842338562,0.3078823983669281
0.4809917211532593,0.6089246273040771,-0.12793290615081787,0.26849842071533203,0.33333333333333337,0.8393133282661438,0.45318803191185
0.31374573707580566,0.5855733156204224,-0.2718275785446167,0.2426566779613495,0.5,0.7839918732643127,0.42540210485458374
0.5243999361991882,0.3638126850128174,0.16058725118637085,0.1363382339477539,0.5,0.9469063878059387,0.23657803237438202
0.7281419634819031,0.32982683181762695,0.3983151316642761,0.1401582956314087,0.33333333333333337,0.8198684453964233,0.25240558385849
0.6523946523666382,0.748915433883667,-0.09652078151702881,0.3277268409729004,0.33333333333333337,1.239843726158142,0.5419877767562866
0.7115392684936523,0.3791840672492981,0.33235520124435425,0.150246724486351,0.6666666666666667,0.8768996596336365,0.2975640296936035
0.3736250400543213,0.8064308166503906,-0.43280577659606934,0.40635544061660767,0.6666666666666667,0.47338515520095825,0.5780659914016724
0.444646954536438,0.3856298327445984,0.0590171217918396,0.14931461215019226,0.16666666666666663,1.2916052341461182,0.24964706599712372
0.73978590965271,0.572884202003479,0.16690170764923096,0.23240935802459717,0.8333333333333334,1.1323429346084595,0.41277286410331726
0.41659462451934814,0.8677188754081726,-0.45112425088882446,0.38758385181427,0.8333333333333334,0.7496114373207092,0.572556734085083
0.5115370154380798,0.7428814768791199,-0.23134446144104004,0.3169559836387634,0.33333333333333337,0.8924594521522522,0.5207747220993042
0.4658825397491455,0.7155513167381287,-0.24966877698898315,0.32493728399276733,1.0,0.8357701301574707,0.4827253520488739
0.6343047618865967,0.8468140959739685,-0.21250933408737183,0.3668120503425598,0.8333333333333334,1.070020079612732,0.5247567892074585
0.7062553763389587,0.43174099922180176,0.274514377117157,0.1671331524848938,0.16666666666666663,1.1225824356079102,0.29142406582832336
0.46320319175720215,0.6040754318237305,-0.14087224006652832,0.2631915211677551,0.6666666666666667,1.3392090797424316,0.3713414669036865
0.5021113157272339,0.6264111399650574,-0.12429982423782349,0.25426074862480164,0.5,1.136094093322754,0.42821574211120605
0.472623348236084,0.5457788705825806,-0.07315552234649658,0.19993078708648682,0.5,0.8982048630714417,0.36359870433807373
0.6566243171691895,0.413440465927124,0.24318385124206543,0.12103655934333801,0.16666666666666663,1.1945730447769165,0.23944108188152313
0.7174579501152039,0.6075711846351624,0.1098867654800415,0.2577061653137207,0.6666666666666667,0.6461434960365295,0.4352506399154663
0.5077128410339355,0.32792970538139343,0.17978313565254211,0.08788426965475082,0.0,0.5689788460731506,0.17406192421913147
0.7278519868850708,0.39492887258529663,0.33292311429977417,0.15706086158752441,0.33333333333333337,1.0685794353485107,0.27166423201560974
0.6146777868270874,0.44428157806396484,0.17039620876312256,0.17764019966125488,0.6666666666666667,0.8233656287193298,0.3138318955898285
0.5519981384277344,0.335968941450119,0.21602919697761536,0.09054109454154968,0.5,0.8809636831283569,0.18515145778656006
0.3895215690135956,0.5180243849754333,-0.12850281596183777,0.17814432084560394,0.33333333333333337,0.7456750273704529,0.3244062662124634
0.5313417315483093,0.35698461532592773,0.1743571162223816,0.12012828886508942,0.5,0.8883927464485168,0.22951321303844452
0.6413971781730652,0.21435795724391937,0.4270392209291458,0.040419649332761765,0.33333333333333337,0.6678459048271179,0.08386588096618652
0.501211404800415,0.41229331493377686,0.08891808986663818,0.1476266086101532,0.33333333333333337,0.9045935273170471,0.26941436529159546
0.646844744682312,0.783298909664154,-0.13645416498184204,0.3143653869628906,0.33333333333333337,0.9596951603889465,0.48314985632896423
0.40723368525505066,0.5690634250640869,-0.16182973980903625,0.21807312965393066,0.16666666666666663,0.8148480653762817,0.39822500944137573
0.7226337194442749,0.3229602575302124,0.3996734619140625,0.08856572210788727,0.6666666666666667,1.164556860923767,0.17757031321525574
0.49762019515037537,0.4695430397987366,0.028077155351638794,0.1436190903186798,0.16666666666666663,0.9629038572311401,0.2869853675365448
0.4885971248149872,0.5808377265930176,-0.0922406017780304,0.2077382653951645,0.33333333333333337,0.8957157731056213,0.37682780623435974
0.6791366338729858,0.4440467059612274,0.23508992791175842,0.16607388854026794,0.5,1.1137278079986572,0.30095672607421875
0.5539208054542542,0.6748800277709961,-0.12095922231674194,0.2716476619243622,0.6666666666666667,1.2325066328048706,0.4416338801383972
0.505343496799469,0.613752007484436,-0.10840851068496704,0.25529035925865173,0.8333333333333334,1.0253794193267822,0.43490633368492126
0.4928397536277771,0.5708810091018677,-0.07804125547409058,0.21906374394893646,0.8333333333333334,0.999404788017273,0.4106966257095337
0.3144415616989136,0.5578822493553162,-0.2434406876564026,0.22502875328063965,0.8333333333333334,1.3684566020965576,0.3968583047389984
0.6191467046737671,0.9802736043930054,-0.3611268997192383,0.3963080644607544,0.6666666666666667,1.1654434204101562,0.6136485934257507
0.688012957572937,0.6708099246025085,0.017203032970428467,0.2669001817703247,0.33333333333333337,1.0821300745010376,0.45935115218162537
0.5713092088699341,0.5434683561325073,0.027840852737426758,0.1842104196548462,0.5,1.2982184886932373,0.3521842658519745
0.7774040699005127,0.7357670068740845,0.04163706302642822,0.29039695858955383,0.8333333333333334,1.1737207174301147,0.4985578656196594
0.759037971496582,0.5072977542877197,0.2517402172088623,0.1693612039089203,0.5,1.0843234062194824,0.3271369934082031
0.6492383480072021,0.9160118103027344,-0.2667734622955322,0.3694849908351898,0.5,0.8421822786331177,0.534140944480896
0.937464714050293,0.5176756381988525,0.41978907585144043,0.17811021208763123,0.5,0.5833866000175476,0.3326628804206848
0.6329958438873291,0.5694000124931335,0.06359583139419556,0.19517825543880463,0.6666666666666667,0.8504579663276672,0.35014113783836365
1.0981072187423706,0.35833293199539185,0.7397742867469788,0.10154251754283905,0.16666666666666663,0.7192198634147644,0.19491097331047058
0.795670747756958,0.8166465759277344,-0.020975828170776367,0.3301715552806854,0.33333333333333337,0.8227766752243042,0.5438318252563477
0.8910199999809265,0.9579359889030457,-0.06691598892211914,0.3773641288280487,0.5,1.0220643281936646,0.5287127494812012
0.630541205406189,0.577704668045044,0.05283653736114502,0.19602690637111664,0.8333333333333334,0.586905300617218,0.35915014147758484
0.70028156042099,0.7971566915512085,-0.0968751311302185,0.2930240035057068,0.33333333333333337,0.9815104603767395,0.48097240924835205
1.1312105655670166,0.3550924062728882,0.7761181592941284,0.0979766696691513,0.5,1.2195969820022583,0.1779126524925232
0.6822826862335205,0.7457894086837769,-0.06350672245025635,0.28156256675720215,0.5,1.2016568183898926,0.47674378752708435
0.9841601848602295,0.6273196339607239,0.3568405508995056,0.21459858119487762,0.16666666666666663,0.7407370805740356,0.3835795521736145
1.0311964750289917,0.8522159457206726,0.1789805293083191,0.3485635221004486,0.5,0.7955420613288879,0.5552295446395874
0.8727599382400513,0.22256670892238617,0.6501932293176651,0.036287181079387665,0.8333333333333334,1.0074524879455566,0.07329244911670685
0.8365674018859863,0.6230250597000122,0.21354234218597412,0.2298862785100937,0.16666666666666663,0.6864939332008362,0.4020262658596039
0.6569159030914307,0.5572546720504761,0.09966123104095459,0.19247651100158691,0.5,0.4224448502063751,0.32368022203445435
1.01138174533844,0.5334721803665161,0.47790956497192383,0.17946836352348328,0.16666666666666663,0.5525410175323486,0.3073689639568329
0.5861111879348755,0.6307616829872131,-0.044650495052337646,0.23977422714233398,0.5,1.1905280351638794,0.36791402101516724
0.9446284174919128,0.6641075611114502,0.28052085638046265,0.23880748450756073,0.6666666666666667,1.209510326385498,0.39498648047447205
0.2172861099243164,0.9759847521781921,-0.7586986422538757,0.430886834859848,0.6666666666666667,1.177783727645874,0.6234452128410339
0.7899831533432007,0.673530101776123,0.11645305156707764,0.24610833823680878,0.5,0.7650864720344543,0.3954688310623169
0.622502326965332,0.7507416009902954,-0.12823927402496338,0.28024423122406006,0.6666666666666667,0.9503791928291321,0.4333723187446594
0.6043928861618042,0.860910177230835,-0.25651729106903076,0.3422966003417969,0.8333333333333334,0.46091049909591675,0.5290737152099609
0.9347624778747559,0.4904050827026367,0.44435739517211914,0.15256887674331665,0.16666666666666663,1.1977463960647583,0.28326064348220825
0.26771068572998047,0.8970674276351929,-0.6293567419052124,0.32846981287002563,0.6666666666666667,0.8262075185775757,0.4939383864402771
0.7247601747512817,0.8301928043365479,-0.10543262958526611,0.33201080560684204,0.33333333333333337,0.9545212984085083,0.5108428597450256
0.6556071043014526,0.703922688961029,-0.048315584659576416,0.24822309613227844,0.5,0.7292637228965759,0.4389983117580414
0.4751037061214447,0.7017075419425964,-0.22660383582115173,0.26024267077445984,0.6666666666666667,1.3213064670562744,0.44180306792259216
0.5471810102462769,0.9391007423400879,-0.39191973209381104,0.38024574518203735,0.5,0.8117575645446777,0.5452544689178467
0.7943474650382996,0.5775586366653442,0.21678882837295532,0.21515648066997528,0.6666666666666667,1.056827187538147,0.36773252487182617
0.528443455696106,0.691402792930603,-0.16295933723449707,0.24931077659130096,0.5,0.4643809497356415,0.39647507667541504
0.4580192565917969,0.6181339025497437,-0.16011464595794678,0.23184391856193542,0.8333333333333334,0.7480624914169312,0.3718399703502655
0.8644477128982544,0.4456258714199066,0.4188218414783478,0.12426819652318954,0.5,1.1263363361358643,0.2374420464038849
0.9558775424957275,0.7263913154602051,0.22948622703552246,0.275285005569458,0.33333333333333337,0.5529043078422546,0.3841739594936371
0.5116379261016846,0.6578472852706909,-0.14620935916900635,0.2410135269165039,0.8333333333333334,1.0990530252456665,0.39668089151382446
0.8638341426849365,0.5661035776138306,0.29773056507110596,0.17715653777122498,0.5,0.7920395731925964,0.3001025915145874
0.7266688346862793,0.7374307513237,-0.010761916637420654,0.2713572382926941,0.5,1.1203348636627197,0.450009822845459
0.5428309440612793,1.075975775718689,-0.5331448316574097,0.39639991521835327,0.8333333333333334,0.9664127230644226,0.5580168962478638
0.605940580368042,0.9127042293548584,-0.3067636489868164,0.358370304107666,0.6666666666666667,0.8557783961296082,0.5453523397445679
0.6819576621055603,0.7445588111877441,-0.06260114908218384,0.2877013385295868,0.6666666666666667,0.9691280722618103,0.4639674425125122
0.5279280543327332,0.6142590641975403,-0.08633100986480713,0.2262970507144928,0.33333333333333337,1.363826870918274,0.3638326823711395
0.8445166349411011,0.31313446164131165,0.5313821732997894,0.07922860980033875,0.33333333333333337,0.9035359621047974,0.15209390223026276
0.816268801689148,0.695359468460083,0.12090933322906494,0.2310900092124939,0.5,0.73434978723526,0.32586753368377686
0.6741260290145874,0.723789393901825,-0.04966336488723755,0.2997822165489197,0.5,1.2943469285964966,0.4313342571258545
0.8528956770896912,0.8545912504196167,-0.0016955733299255371,0.3384518623352051,0.5,1.1367653608322144,0.5319095849990845
0.8475017547607422,0.5631805658340454,0.2843211889266968,0.184531569480896,0.33333333333333337,0.9950689077377319,0.327587366104126
0.70099276304245,0.713579535484314,-0.012586772441864014,0.25138288736343384,0.16666666666666663,1.2246007919311523,0.40461409091949463
0.7613579630851746,0.5311636924743652,0.23019427061080933,0.1600877344608307,0.5,1.028072476387024,0.2955552339553833
0.7626053690910339,0.5168675780296326,0.24573779106140137,0.16200196743011475,0.5,1.1174542903900146,0.29160332679748535
0.4479605555534363,0.7865123748779297,-0.3385518193244934,0.2977203130722046,0.6666666666666667,1.2411987781524658,0.46749043464660645
0.8178753852844238,0.48571014404296875,0.3321652412414551,0.1826108694076538,0.8333333333333334,1.166838526725769,0.3061287999153137
0.6299504041671753,1.088202714920044,-0.45825231075286865,0.44129133224487305,0.8333333333333334,1.3578838109970093,0.6025509834289551
0.7408064603805542,0.748144805431366,-0.007338345050811768,0.25847649574279785,0.5,0.8411641716957092,0.3550262451171875
0.7866411209106445,0.5652437210083008,0.22139739990234375,0.1885661482810974,0.0,1.1841930150985718,0.33172813057899475
0.4542287588119507,0.8735887408256531,-0.4193599820137024,0.3375033736228943,0.6666666666666667,1.0072095394134521,0.5197575688362122
1.0273211002349854,0.4359697699546814,0.591351330280304,0.127052903175354,0.16666666666666663,0.5093232989311218,0.23859903216362
0.6132654547691345,0.6132845282554626,-1.9073486328125e-05,0.22821256518363953,0.5,0.8163593411445618,0.3871501684188843
0.6996166110038757,0.5845800042152405,0.11503660678863525,0.19841742515563965,0.33333333333333337,1.2911914587020874,0.3463435173034668
0.9180749654769897,0.5564839839935303,0.3615909814834595,0.19416221976280212,0.16666666666666663,0.5581574440002441,0.33841854333877563
0.40148013830184937,0.5187165141105652,-0.11723637580871582,0.17557191848754883,0.6666666666666667,0.9061952233314514,0.30772989988327026
1.0279841423034668,0.39332565665245056,0.6346584856510162,0.10168009251356125,0.33333333333333337,0.8285534977912903,0.19054988026618958
0.9504062533378601,0.5078848600387573,0.4425213932991028,0.1772930920124054,0.0,1.1636539697647095,0.2956112027168274
0.6127220392227173,0.6599540114402771,-0.047231972217559814,0.2512143552303314,0.5,1.171730637550354,0.3647984266281128
0.7419878244400024,0.6186916828155518,0.12329614162445068,0.19773165881633759,0.33333333333333337,0.8358089327812195,0.36257320642471313
0.7516257166862488,0.6365041732788086,0.11512154340744019,0.23624646663665771,0.6666666666666667,0.7600927352905273,0.40440547466278076
0.7278400659561157,0.5203518271446228,0.20748823881149292,0.14980879426002502,0.33333333333333337,1.141162395477295,0.2832736372947693
0.619437575340271,0.804492712020874,-0.18505513668060303,0.29477548599243164,0.5,1.356452226638794,0.48818373680114746
0.5827676057815552,0.8643510341644287,-0.28158342838287354,0.3475981652736664,0.8333333333333334,0.7212479710578918,0.5378307104110718
0.7835988998413086,0.9020905494689941,-0.11849164962768555,0.35334154963493347,0.6666666666666667,1.0627236366271973,0.5245670676231384
0.843671977519989,0.4298497140407562,0.4138222634792328,0.11557847261428833,0.6666666666666667,0.5087287425994873,0.22019600868225098
0.5719714164733887,0.7975882291793823,-0.22561681270599365,0.3161041736602783,1.0,0.892728328704834,0.476074755191803
0.6778068542480469,0.7479208707809448,-0.07011401653289795,0.27912062406539917,0.16666666666666663,0.599276602268219,0.3819069564342499
0.2800143361091614,0.758703351020813,-0.4786890149116516,0.2764209508895874,0.33333333333333337,1.0511072874069214,0.3907948434352875
0.8743745684623718,0.5490249395370483,0.3253496289253235,0.16806267201900482,0.33333333333333337,1.1334024667739868,0.30788207054138184
0.505479097366333,0.8988811373710632,-0.3934020400047302,0.35413965582847595,0.6666666666666667,0.7731505632400513,0.5604712963104248
0.5755434632301331,0.7729299068450928,-0.19738644361495972,0.28057873249053955,0.6666666666666667,0.8282622694969177,0.45566678047180176
0.5187967419624329,0.8179351091384888,-0.2991383671760559,0.31327173113822937,0.8333333333333334,1.191348671913147,0.44371628761291504
0.5282493233680725,0.8472196459770203,-0.31897032260894775,0.3458857536315918,0.8333333333333334,0.9721264839172363,0.5044213533401489
0.5770457983016968,0.7833316326141357,-0.20628583431243896,0.30972039699554443,0.8333333333333334,0.7566550970077515,0.47888195514678955
0.6707853078842163,0.7542340159416199,-0.08344870805740356,0.2677501440048218,0.5,0.620411217212677,0.37889719009399414
0.526427149772644,0.7660170793533325,-0.23958992958068848,0.3071233034133911,0.8333333333333334,1.1030669212341309,0.47837263345718384
0.8501098155975342,0.5914095640182495,0.25870025157928467,0.2135755717754364,0.33333333333333337,0.8005213141441345,0.37093621492385864
0.5586995482444763,0.512290358543396,0.04640918970108032,0.16728371381759644,1.0,1.396395206451416,0.27896711230278015
0.9968454241752625,0.517298698425293,0.4795467257499695,0.16315513849258423,0.5,1.3400825262069702,0.29220467805862427
0.6439687609672546,0.8024205565452576,-0.15845179557800293,0.3541592061519623,0.5,1.0365328788757324,0.6037790775299072
1.0943727493286133,0.5087495446205139,0.5856232047080994,0.202726811170578,0.16666666666666663,1.2166107892990112,0.355102002620697
0.7315653562545776,0.44463300704956055,0.2869323492050171,0.15631096065044403,0.6666666666666667,0.917452335357666,0.28716644644737244
0.456852525472641,0.8002971410751343,-0.3434446156024933,0.34844622015953064,0.33333333333333337,0.8579245209693909,0.518018364906311
0.8892187476158142,0.5581352114677429,0.3310835361480713,0.22939160466194153,0.16666666666666663,1.4411427974700928,0.4200974702835083
0.3298080563545227,0.7016422152519226,-0.3718341588973999,0.31367671489715576,0.8333333333333334,0.9320960640907288,0.42442068457603455
0.6109942197799683,0.2034437358379364,0.40755048394203186,0.03647608682513237,0.33333333333333337,0.8924939036369324,0.07310229539871216
0.7197088003158569,0.45081400871276855,0.2688947916030884,0.1949070394039154,0.33333333333333337,1.1873514652252197,0.3084021210670471
0.5994241237640381,0.49970826506614685,0.09971585869789124,0.173066183924675,0.6666666666666667,0.8410167694091797,0.3209155201911926
0.7535015940666199,0.3889462351799011,0.36455535888671875,0.13529051840305328,0.33333333333333337,1.191056728363037,0.23876723647117615
0.6787396669387817,0.11605487763881683,0.5626847892999649,0.016648074612021446,0.0,1.1853643655776978,0.034440964460372925
0.38278287649154663,0.7791091203689575,-0.3963262438774109,0.3547350764274597,0.6666666666666667,1.2811555862426758,0.48454803228378296
0.6831392049789429,0.6868898272514343,-0.003750622272491455,0.3158344626426697,0.33333333333333337,1.22074556350708,0.4708649516105652
0.6239286661148071,0.5976059436798096,0.02632272243499756,0.21180430054664612,0.33333333333333337,1.1094154119491577,0.3827504515647888
0.5660001635551453,0.8858703374862671,-0.3198701739311218,0.4330817461013794,0.6666666666666667,1.0990525484085083,0.5631229877471924
0.8233200907707214,0.5603732466697693,0.26294684410095215,0.21523317694664001,0.16666666666666663,0.9273226857185364,0.35330772399902344
0.2845328450202942,0.8395051956176758,-0.5549723505973816,0.3845600485801697,0.8333333333333334,1.0905110836029053,0.5323413610458374
0.8843377828598022,0.583442211151123,0.3008955717086792,0.23163370788097382,0.33333333333333337,1.0355052947998047,0.33730003237724304
0.38432377576828003,0.8850090503692627,-0.5006852746009827,0.4064755439758301,0.6666666666666667,0.7300159335136414,0.586328387260437
0.3876919150352478,0.8300544023513794,-0.4423624873161316,0.3892860412597656,0.6666666666666667,0.8428819179534912,0.5463094711303711
0.7070395350456238,0.3478439748287201,0.3591955602169037,0.0885467380285263,0.0,0.92503422498703,0.16536644101142883
0.6640734672546387,0.6877163648605347,-0.023642897605895996,0.2881307601928711,0.6666666666666667,0.9765600562095642,0.40662217140197754
0.7462901473045349,0.5369261503219604,0.20936399698257446,0.1972409188747406,0.5,0.7180224061012268,0.3297951817512512
0.4021100699901581,0.513914942741394,-0.11180487275123596,0.18270163238048553,0.16666666666666663,1.2660547494888306,0.28360578417778015
0.5692414045333862,0.6216458678245544,-0.05240446329116821,0.2370663732290268,0.6666666666666667,0.97214275598526,0.40019044280052185
0.7161292433738708,0.8415049314498901,-0.1253756880760193,0.33868277072906494,0.33333333333333337,1.0339059829711914,0.4758783280849457
0.7945131659507751,0.5695493817329407,0.22496378421783447,0.2097792625427246,0.0,0.99311763048172,0.36178430914878845
0.7502702474594116,0.4370207190513611,0.31324952840805054,0.12313240021467209,0.33333333333333337,0.523145318031311,0.23034898936748505
0.7851449847221375,0.5359481573104858,0.2491968274116516,0.18267962336540222,0.6666666666666667,0.881136953830719,0.31295517086982727
0.4922940731048584,0.4600394368171692,0.03225463628768921,0.16056053340435028,0.33333333333333337,1.2450218200683594,0.25471311807632446
0.6377837061882019,0.45562875270843506,0.18215495347976685,0.14539837837219238,0.6666666666666667,1.4230440855026245,0.25811290740966797
0.7055301070213318,0.38826990127563477,0.317260205745697,0.10578177869319916,0.33333333333333337,0.7854164838790894,0.19931545853614807
0.5761338472366333,0.5090322494506836,0.06710159778594971,0.18563537299633026,0.6666666666666667,0.748175859451294,0.296730637550354
0.2985219359397888,0.7012006640434265,-0.4026787281036377,0.3006305694580078,0.5,0.9589021801948547,0.3735634684562683
0.5369598269462585,0.3353438973426819,0.20161592960357666,0.09877721965312958,0.16666666666666663,0.985742449760437,0.18141762912273407
0.9371864199638367,0.31628209352493286,0.6209043264389038,0.08301951736211777,0.16666666666666663,0.8081755638122559,0.15819475054740906
0.40059301257133484,0.5807511806488037,-0.18015816807746887,0.21567419171333313,0.6666666666666667,0.7939363718032837,0.29354315996170044
0.6328431963920593,0.5823220610618591,0.050521135330200195,0.23565447330474854,0.16666666666666663,0.4679913818836212,0.36041975021362305
0.5999575853347778,0.47656720876693726,0.12339037656784058,0.14868590235710144,0.6666666666666667,1.134881615638733,0.26085352897644043
0.5735572576522827,0.4586673676967621,0.11488988995552063,0.1569294035434723,0.6666666666666667,1.0424387454986572,0.2757716178894043
0.6370989084243774,0.3847503662109375,0.25234854221343994,0.1013205274939537,0.5,0.6210300326347351,0.19248420000076294
0.6605600714683533,0.44269174337387085,0.21786832809448242,0.1362028270959854,0.33333333333333337,1.1308693885803223,0.24138633906841278
0.6742814779281616,0.4639986455440521,0.2102828323841095,0.13743679225444794,0.33333333333333337,1.0086933374404907,0.23714393377304077
0.29236793518066406,1.0098470449447632,-0.7174791097640991,0.4411163032054901,0.6666666666666667,0.8055449724197388,0.5697129368782043
0.44535398483276367,0.8361855745315552,-0.3908315896987915,0.37044236063957214,0.8333333333333334,0.45723703503608704,0.4985186457633972
0.6636195182800293,0.5760722160339355,0.08754730224609375,0.22200000286102295,0.0,1.0400594472885132,0.3547768294811249
0.5062217116355896,0.5307847261428833,-0.0245630145072937,0.18628451228141785,0.8333333333333334,1.3552781343460083,0.3147733807563782
0.4755353331565857,0.650061845779419,-0.17452651262283325,0.2380269467830658,0.8333333333333334,1.075313925743103,0.3689253032207489
0.32141491770744324,0.8067759275436401,-0.4853610098361969,0.34608814120292664,0.33333333333333337,0.8315107226371765,0.4979190528392792
0.5822323560714722,0.46056514978408813,0.12166720628738403,0.14362497627735138,0.5,1.026676058769226,0.2437969446182251
0.5142862796783447,0.38298720121383667,0.13129907846450806,0.11737115681171417,0.6666666666666667,0.97102952003479,0.2107536494731903
0.6306021213531494,0.5358672142028809,0.09473490715026855,0.20130309462547302,0.33333333333333337,1.1193352937698364,0.3227018713951111
0.6246574521064758,0.5707806348800659,0.05387681722640991,0.23896750807762146,0.5,1.2597700357437134,0.32569485902786255
0.47565340995788574,0.23581823706626892,0.23983517289161682,0.04167821258306503,1.0,0.7663601636886597,0.08159637451171875
0.7225565910339355,0.5739793181419373,0.1485772728919983,0.20225539803504944,0.33333333333333337,0.8073922395706177,0.33923929929733276
0.3139568567276001,0.8284184336662292,-0.5144615769386292,0.35667580366134644,0.5,0.7516649961471558,0.47240325808525085
0.5180026292800903,0.5597734451293945,-0.0417708158493042,0.20442180335521698,0.5,1.031600832939148,0.34039580821990967
0.5413186550140381,0.7795972228050232,-0.2382785677909851,0.34320148825645447,0.6666666666666667,1.1449896097183228,0.4649542272090912
0.6858717799186707,0.39967653155326843,0.2861952483654022,0.13121628761291504,0.33333333333333337,1.1898096799850464,0.2205570638179779
0.7280631065368652,0.4253745973110199,0.30268850922584534,0.13413873314857483,0.16666666666666663,1.4058789014816284,0.23533186316490173
0.31209322810173035,0.754047155380249,-0.4419539272785187,0.28380003571510315,0.6666666666666667,0.891608476638794,0.465118408203125
0.5818651914596558,0.6085214614868164,-0.026656270027160645,0.2002640962600708,0.5,1.1617655754089355,0.34958142042160034
0.5504618883132935,0.6331543326377869,-0.08269244432449341,0.2228739708662033,0.5,0.5918247699737549,0.3503912389278412
0.8403807878494263,0.4021577537059784,0.4382230341434479,0.12852782011032104,0.33333333333333337,1.1858559846878052,0.2263524979352951
0.8028265833854675,0.3581258952617645,0.444700688123703,0.08331115543842316,0.16666666666666663,1.390689730644226,0.15985660254955292
0.6494899988174438,0.659636914730072,-0.010146915912628174,0.24752359092235565,0.16666666666666663,1.3180620670318604,0.3404606282711029
0.663946270942688,0.7108421325683594,-0.04689586162567139,0.29556092619895935,0.6666666666666667,1.0511234998703003,0.40867435932159424
0.7158925533294678,0.2916839122772217,0.4242086410522461,0.07835076749324799,0.6666666666666667,0.7167327404022217,0.14105582237243652
0.7375360727310181,0.4464617967605591,0.291074275970459,0.1274023950099945,0.5,1.1620464324951172,0.22689738869667053
0.8101199865341187,0.40014776587486267,0.409972220659256,0.1262935996055603,0.5,1.0806366205215454,0.21732580661773682
0.7954363226890564,0.49140772223472595,0.30402860045433044,0.15636444091796875,0.16666666666666663,1.1458289623260498,0.2726535201072693
0.5716937184333801,0.5868907570838928,-0.015197038650512695,0.24026262760162354,0.6666666666666667,1.4208921194076538,0.36438655853271484
0.761991024017334,0.602422833442688,0.159568190574646,0.216819167137146,0.33333333333333337,0.6963871717453003,0.29731059074401855
0.4867529571056366,0.6606395244598389,-0.17388656735420227,0.26349806785583496,0.5,1.1668305397033691,0.40077799558639526
0.45619210600852966,0.4796426296234131,-0.023450523614883423,0.15494048595428467,0.6666666666666667,0.9772546887397766,0.2731899917125702
0.5741574764251709,0.743405818939209,-0.16924834251403809,0.2837040424346924,0.6666666666666667,1.2238067388534546,0.4064839780330658
0.5703394412994385,0.7291589975357056,-0.1588195562362671,0.31384462118148804,0.5,0.7988298535346985,0.44346147775650024
0.3625285029411316,0.9043363332748413,-0.5418078303337097,0.401811420917511,0.16666666666666663,1.1612831354141235,0.537996768951416
0.548742413520813,0.3734756112098694,0.1752668023109436,0.10182984918355942,0.5,0.5753186941146851,0.1777431219816208
0.5700149536132812,0.4925330877304077,0.07748186588287354,0.16120344400405884,0.5,1.3979496955871582,0.267199844121933
0.5197644829750061,0.47951316833496094,0.040251314640045166,0.15489228069782257,0.33333333333333337,1.1669321060180664,0.2730860412120819
0.719970703125,0.395455926656723,0.324514776468277,0.1251474916934967,0.33333333333333337,0.7626288533210754,0.21389555931091309
0.4577072262763977,0.7337203025817871,-0.2760130763053894,0.31593167781829834,0.5,0.9652220606803894,0.4607953727245331
0.35323190689086914,0.8342460989952087,-0.4810141921043396,0.3747878968715668,0.33333333333333337,0.6496995091438293,0.520536482334137
0.6802181005477905,0.7264523506164551,-0.04623425006866455,0.27500876784324646,0.5,0.969416081905365,0.4225117564201355
0.71708083152771,0.6010246276855469,0.11605620384216309,0.21338245272636414,0.6666666666666667,1.0886660814285278,0.33990269899368286
0.2900363802909851,0.6533595323562622,-0.3633231520652771,0.23685035109519958,0.33333333333333337,1.0519694089889526,0.390889048576355
0.33635029196739197,0.735935389995575,-0.399585098028183,0.2756955325603485,0.5,0.889246940612793,0.4595640301704407
0.5172148942947388,0.7706369757652283,-0.2534220814704895,0.33630701899528503,0.5,0.9665036797523499,0.4869873523712158
0.8951601386070251,0.4499363899230957,0.44522374868392944,0.12571324408054352,0.33333333333333337,1.1749547719955444,0.23134970664978027
0.3352017402648926,0.763694167137146,-0.4284924268722534,0.31560689210891724,0.5,0.8738194108009338,0.4766337275505066
0.40596091747283936,0.36867162585258484,0.03728929162025452,0.11567746847867966,0.33333333333333337,1.509918451309204,0.1827026903629303
0.6135919094085693,0.6013385653495789,0.012253344058990479,0.2154604196548462,0.33333333333333337,0.9063312411308289,0.352122962474823
0.5559768676757812,0.6785581111907959,-0.12258124351501465,0.313180148601532,0.5,0.9703277945518494,0.42571598291397095
0.4235570430755615,0.9755756855010986,-0.5520186424255371,0.43159711360931396,0.8333333333333334,0.8476187586784363,0.5938659906387329
0.30371642112731934,0.41283664107322693,-0.10912021994590759,0.11204643547534943,0.33333333333333337,0.9454320669174194,0.20272216200828552
0.28104519844055176,0.8426222801208496,-0.5615770816802979,0.34957343339920044,0.6666666666666667,0.8703665137290955,0.4322451055049896
0.6393590569496155,0.4111747443675995,0.228184312582016,0.14870981872081757,0.5,0.8233858346939087,0.22522583603858948
0.5081356167793274,0.7199270129203796,-0.21179139614105225,0.30930161476135254,0.6666666666666667,1.2625911235809326,0.4674757421016693
0.8675267696380615,0.43248629570007324,0.4350404739379883,0.12175723165273666,0.33333333333333337,1.0787068605422974,0.21950265765190125
0.5814663171768188,0.7664710879325867,-0.18500477075576782,0.305471271276474,0.5,0.9264800548553467,0.4604955315589905
0.1830386519432068,0.6802818179130554,-0.49724316596984863,0.25126534700393677,0.6666666666666667,0.6046448945999146,0.39966750144958496
0.7194082140922546,0.5880825519561768,0.13132566213607788,0.21714691817760468,0.33333333333333337,0.7535994648933411,0.3071569502353668
0.4408780038356781,0.4352051615715027,0.005672842264175415,0.1723201721906662,0.8333333333333334,0.9272562861442566,0.2447051703929901
0.7006553411483765,0.5114086270332336,0.18924671411514282,0.1812620609998703,0.6666666666666667,0.8673921227455139,0.2947956919670105
0.7572548389434814,0.44361281394958496,0.3136420249938965,0.13435406982898712,0.33333333333333337,0.8390032649040222,0.23870299756526947
0.23030492663383484,0.5223244428634644,-0.2920195162296295,0.1582537591457367,0.5,0.2522623836994171,0.2825345993041992
0.6742539405822754,0.6923321485519409,-0.018078207969665527,0.263174831867218,0.33333333333333337,1.071503758430481,0.42743605375289917
0.5317457318305969,0.7064589858055115,-0.17471325397491455,0.24970921874046326,0.5,1.4013530015945435,0.3515166938304901
0.6145886182785034,0.545744776725769,0.06884384155273438,0.19057586789131165,0.33333333333333337,1.7005360126495361,0.31515270471572876
0.3111894726753235,0.49433594942092896,-0.18314647674560547,0.14069725573062897,0.5,1.3807069063186646,0.25973814725875854
0.735465407371521,0.5627999305725098,0.17266547679901123,0.23158517479896545,0.5,0.9373475909233093,0.33827894926071167
0.27739033102989197,0.9477558135986328,-0.6703654825687408,0.4338154196739197,1.0,0.833519458770752,0.570738673210144
0.3940775394439697,0.7796379923820496,-0.38556045293807983,0.34829792380332947,0.6666666666666667,0.8475286364555359,0.476497620344162
0.6372799277305603,0.2414744794368744,0.3958054482936859,0.05028266832232475,0.33333333333333337,0.8704449534416199,0.09619700163602829
0.6527413129806519,0.558030903339386,0.09471040964126587,0.19876965880393982,0.8333333333333334,0.8007041215896606,0.29434841871261597
0.6063040494918823,0.6445242166519165,-0.03822016716003418,0.2626098394393921,0.5,0.8063505291938782,0.3842392861843109
0.812212347984314,0.5662999749183655,0.2459123730659485,0.1808604896068573,0.33333333333333337,0.6292764544487,0.3120984733104706
0.48561495542526245,0.7145342826843262,-0.22891932725906372,0.2953167259693146,0.5,1.2015314102172852,0.45327481627464294
0.586308479309082,0.4470110833644867,0.13929739594459534,0.1336403787136078,0.5,1.2768357992172241,0.2407013177871704
0.6892387866973877,0.3052673041820526,0.3839714825153351,0.07780089974403381,0.16666666666666663,1.0174740552902222,0.14332760870456696
0.5555906295776367,0.6132146120071411,-0.057623982429504395,0.24148032069206238,0.5,0.857280433177948,0.37773025035858154
0.5861606597900391,0.6347135305404663,-0.048552870750427246,0.24288277328014374,0.6666666666666667,0.9491560459136963,0.39329081773757935
0.44518837332725525,0.39384591579437256,0.05134245753288269,0.12450964748859406,0.6666666666666667,1.2543889284133911,0.2175484299659729
0.16541041433811188,0.885476291179657,-0.7200658768415451,0.3708907961845398,0.6666666666666667,1.3953464031219482,0.46771764755249023
0.49040740728378296,0.35203370451927185,0.1383737027645111,0.09443037211894989,0.33333333333333337,1.0732892751693726,0.17098665237426758
0.5940677523612976,0.4443608522415161,0.1497069001197815,0.12185268849134445,0.5,0.5309036374092102,0.22349195182323456
0.6643142700195312,0.4029311537742615,0.2613831162452698,0.10623802989721298,0.33333333333333337,1.076711893081665,0.197541281580925
0.45845791697502136,0.5426183938980103,-0.08416047692298889,0.1858527958393097,0.5,0.927625298500061,0.31543096899986267
0.5215299129486084,0.7456724047660828,-0.22414249181747437,0.32699403166770935,0.6666666666666667,1.1319431066513062,0.45012974739074707
0.6962264776229858,0.6398818492889404,0.05634462833404541,0.24396765232086182,0.5,1.2534518241882324,0.3514382541179657
0.7306382060050964,0.2514016032218933,0.4792366027832031,0.06719785928726196,0.6666666666666667,1.3287328481674194,0.12184387445449829
0.7126983404159546,0.5850790739059448,0.12761926651000977,0.21975331008434296,0.5,0.9767647981643677,0.3511614501476288
0.5888897180557251,0.7938401103019714,-0.20495039224624634,0.30154991149902344,0.6666666666666667,1.1745977401733398,0.4446205496788025
0.6790034174919128,0.34352368116378784,0.335479736328125,0.08188381791114807,0.6666666666666667,1.149200439453125,0.15521208941936493
0.47012659907341003,0.3450765311717987,0.12505006790161133,0.08803840726613998,0.6666666666666667,0.9922534227371216,0.16660240292549133
0.523283839225769,0.5588328838348389,-0.035549044609069824,0.19204461574554443,0.6666666666666667,1.0457910299301147,0.3311426341533661
0.7520779371261597,0.5009911060333252,0.2510868310928345,0.16154390573501587,0.5,1.2614866495132446,0.2844201922416687
0.570097029209137,0.7998493909835815,-0.22975236177444458,0.30334338545799255,0.33333333333333337,1.476310133934021,0.4181671142578125
0.6356436610221863,0.39571842551231384,0.23992523550987244,0.1045016199350357,0.16666666666666663,1.044434666633606,0.19252125918865204
0.37878555059432983,0.5759844779968262,-0.19719892740249634,0.200758695602417,0.6666666666666667,0.7223777174949646,0.2985741198062897
0.5043442845344543,0.7866702079772949,-0.2823259234428406,0.3374575078487396,0.5,1.0872167348861694,0.4849238991737366
0.5232701301574707,0.6022120714187622,-0.0789419412612915,0.20421570539474487,0.5,1.2870267629623413,0.3125251233577728
0.6256222724914551,0.587128758430481,0.03849351406097412,0.2186487913131714,0.5,1.1331582069396973,0.35299021005630493
0.6219367980957031,0.6719145774841309,-0.049977779388427734,0.25068578124046326,0.33333333333333337,0.9492983222007751,0.40770241618156433
0.5971794128417969,0.7491182088851929,-0.151938796043396,0.3284700810909271,0.5,0.8856230974197388,0.46430787444114685
0.4031885266304016,0.985511064529419,-0.5823225378990173,0.4388049244880676,0.6666666666666667,1.2592138051986694,0.6082664728164673
0.7413406372070312,0.34744295477867126,0.39389768242836,0.09405668079853058,0.6666666666666667,1.1894972324371338,0.17238007485866547
0.740003228187561,0.4501878619194031,0.28981536626815796,0.12219864130020142,0.33333333333333337,0.9865403175354004,0.22597309947013855
0.8454751968383789,1.1068321466445923,-0.2613569498062134,0.4222043752670288,0.33333333333333337,0.37200215458869934,0.5723116397857666
0.754340648651123,1.0656116008758545,-0.31127095222473145,0.4706522822380066,1.0,0.7648402452468872,0.7100598812103271
1.0474178791046143,0.565570592880249,0.48184728622436523,0.23482200503349304,0.5,0.9891433119773865,0.4703890085220337
0.8404225707054138,0.8869416117668152,-0.04651904106140137,0.40662986040115356,0.5,0.5592373609542847,0.6438019275665283
0.8471964597702026,0.9824771881103516,-0.13528072834014893,0.4517686069011688,0.8333333333333334,0.5922785401344299,0.6383469700813293
1.1137615442276,0.800505518913269,0.31325602531433105,0.3260210156440735,0.16666666666666663,0.5318562984466553,0.5124958157539368
0.7713170051574707,1.181006908416748,-0.40968990325927734,0.48719239234924316,0.5,0.6555126905441284,0.6988619565963745
0.868903636932373,0.6550127863883972,0.21389085054397583,0.28066232800483704,0.6666666666666667,0.7438490986824036,0.4770905673503876
0.6544250249862671,0.7217230796813965,-0.0672980546951294,0.2776084542274475,0.5,0.8819173574447632,0.47238683700561523
0.6653933525085449,0.45887821912765503,0.2065151333808899,0.15897604823112488,0.6666666666666667,0.7455058693885803,0.29715695977211
0.5266283750534058,0.581862211227417,-0.05523383617401123,0.21864962577819824,0.33333333333333337,1.0938632488250732,0.3382285237312317
0.3828718662261963,0.8336019515991211,-0.4507300853729248,0.2848081588745117,0.5,0.5958465933799744,0.39223939180374146
0.6226394176483154,0.6173229217529297,0.005316495895385742,0.21721582114696503,0.5,0.9290189743041992,0.3939697742462158
0.7419301867485046,0.7368940711021423,0.005036115646362305,0.3045065999031067,0.5,0.911638081073761,0.4183000326156616
0.3687830865383148,0.9275376796722412,-0.5587545931339264,0.4368470311164856,0.8333333333333334,0.6633502244949341,0.6058800220489502
0.7089244723320007,0.9321557283401489,-0.2232312560081482,0.41197022795677185,0.33333333333333337,0.6614839434623718,0.6079589128494263
0.8970364928245544,0.5802354216575623,0.3168010711669922,0.20452356338500977,0.16666666666666663,1.082701325416565,0.35675883293151855
1.0496057271957397,0.48753494024276733,0.5620707869529724,0.16897062957286835,0.33333333333333337,0.7801345586776733,0.30248457193374634
0.5794398188591003,1.190539836883545,-0.6111000180244446,0.53322833776474,0.8333333333333334,1.0616105794906616,0.7364333868026733
0.728714108467102,0.9434913396835327,-0.21477723121643066,0.4271791875362396,0.5,0.685123085975647,0.6066052913665771
0.27775460481643677,1.3868293762207031,-1.1090747714042664,0.6017266511917114,0.6666666666666667,1.1133460998535156,0.7577009201049805
0.6135435700416565,1.1858906745910645,-0.572347104549408,0.528022050857544,0.33333333333333337,1.1400643587112427,0.6724216341972351
0.7923778891563416,0.9334224462509155,-0.14104455709457397,0.4079703688621521,0.5,1.3957324028015137,0.5797924995422363
0.6818679571151733,1.075806975364685,-0.3939390182495117,0.48949265480041504,0.6666666666666667,1.131157398223877,0.6808359026908875
0.829316258430481,0.7663217782974243,0.06299448013305664,0.32685643434524536,0.8333333333333334,1.3676495552062988,0.5097372531890869
0.892399787902832,0.6624621152877808,0.22993767261505127,0.26526910066604614,0.5,0.6297310590744019,0.44385242462158203
0.7251499891281128,1.1165164709091187,-0.39136648178100586,0.4990800619125366,0.6666666666666667,0.6048488020896912,0.6621555089950562
0.7027854323387146,0.8707219958305359,-0.1679365634918213,0.3749541938304901,0.33333333333333337,0.8481373190879822,0.5327930450439453
0.6717160940170288,0.8081338405609131,-0.13641774654388428,0.3359394669532776,0.33333333333333337,1.3154741525650024,0.5370622873306274
0.6766670942306519,0.5186598896980286,0.1580072045326233,0.20531296730041504,0.5,0.9684104919433594,0.3171011507511139
0.6481456756591797,0.8391889929771423,-0.19104331731796265,0.367734432220459,0.8333333333333334,0.578059732913971,0.5621582269668579
0.40044593811035156,0.7959062457084656,-0.395460307598114,0.33716893196105957,0.6666666666666667,0.7242449522018433,0.5281341075897217
0.4210122227668762,0.7138318419456482,-0.292819619178772,0.30809149146080017,0.6666666666666667,1.2360810041427612,0.41437941789627075
0.8620611429214478,0.48149555921554565,0.3805655837059021,0.15702062845230103,0.8333333333333334,0.9616544842720032,0.2798839807510376
0.9012072086334229,0.7742331027984619,0.12697410583496094,0.33359047770500183,0.5,0.9229298830032349,0.503964364528656
0.636337161064148,1.1538752317428589,-0.5175380706787109,0.544118344783783,0.6666666666666667,0.9498356580734253,0.7674030065536499
0.8596446514129639,0.7783629894256592,0.08128166198730469,0.3451957404613495,0.5,0.8683940172195435,0.53515625
0.7223486304283142,0.7581338882446289,-0.0357852578163147,0.3450213372707367,0.33333333333333337,0.3300143778324127,0.5205321907997131
0.8873717188835144,0.7230736613273621,0.16429805755615234,0.3041989207267761,0.6666666666666667,1.2165790796279907,0.4520273804664612
0.9189876317977905,0.6107820868492126,0.3082055449485779,0.2726020812988281,0.6666666666666667,0.759848952293396,0.4041217267513275
0.8301934599876404,0.42043930292129517,0.4097541570663452,0.1305992156267166,0.5,1.0901237726211548,0.23361174762248993
0.7769685983657837,0.49804258346557617,0.2789260149002075,0.16272956132888794,0.5,1.0787975788116455,0.28988534212112427
0.5796759128570557,0.7929772734642029,-0.21330136060714722,0.34081360697746277,0.8333333333333334,0.762911856174469,0.5031337141990662
0.8421120643615723,0.7717592120170593,0.07035285234451294,0.3507782816886902,0.33333333333333337,1.3322017192840576,0.5119354724884033
0.6069461107254028,0.9034854173660278,-0.296539306640625,0.4131563901901245,0.5,1.3419837951660156,0.6259855628013611
0.719879150390625,0.822503924369812,-0.10262477397918701,0.3530113399028778,0.16666666666666663,0.6578972935676575,0.494936466217041
0.7507616281509399,0.7119600772857666,0.03880155086517334,0.27606678009033203,0.33333333333333337,1.0626333951950073,0.4457593858242035
1.017359733581543,0.4205772578716278,0.5967824757099152,0.11706659197807312,0.33333333333333337,0.7572798132896423,0.2153334617614746
0.5058093070983887,0.9016115069389343,-0.39580219984054565,0.4049055576324463,0.8333333333333334,0.46940430998802185,0.547324001789093
0.902310848236084,0.40962013602256775,0.49269071221351624,0.11449328064918518,0.6666666666666667,1.3232595920562744,0.21972942352294922
1.0712641477584839,0.3151308000087738,0.7561333477497101,0.07920141518115997,0.33333333333333337,1.4745019674301147,0.1521712690591812
0.39499664306640625,1.0253143310546875,-0.6303176879882812,0.4592384099960327,0.33333333333333337,0.8835217356681824,0.5791834592819214
0.9203816652297974,0.44659551978111267,0.4737861454486847,0.17062845826148987,0.5,1.2563390731811523,0.28697115182876587
0.3893786370754242,0.43370482325553894,-0.044326186180114746,0.1430644690990448,0.5,1.1017870903015137,0.2556835412979126
0.7445197105407715,0.608418345451355,0.1361013650894165,0.25814348459243774,0.16666666666666663,1.066899061203003,0.41667982935905457
0.7591023445129395,0.39138197898864746,0.367720365524292,0.13467681407928467,0.5,0.6137037873268127,0.22934888303279877
0.290903776884079,0.5848506689071655,-0.29394689202308655,0.275466650724411,0.5,0.8277291059494019,0.3943800926208496
0.38989973068237305,0.95111083984375,-0.561211109161377,0.42034825682640076,0.8333333333333334,0.9308077692985535,0.4961390495300293
0.6627687215805054,0.5779578685760498,0.08481085300445557,0.23344779014587402,0.16666666666666663,1.1032071113586426,0.38804739713668823
0.5265445709228516,0.6372388601303101,-0.1106942892074585,0.2647479474544525,0.16666666666666663,0.5723448395729065,0.4017605781555176
0.9482177495956421,0.37335866689682007,0.574859082698822,0.12051065266132355,0.5,1.2437406778335571,0.20957300066947937
0.5989745855331421,0.6142264008522034,-0.01525181531906128,0.24267254769802094,0.8333333333333334,0.7415680289268494,0.3391283452510834
0.5722137689590454,0.4111948609352112,0.16101890802383423,0.1359010636806488,0.33333333333333337,0.7731407284736633,0.24115750193595886
0.8880105018615723,0.39535999298095703,0.49265050888061523,0.14742767810821533,0.0,1.1383641958236694,0.213873952627182
0.950497031211853,0.41045165061950684,0.5400453805923462,0.1474619358778,0.5,1.0889627933502197,0.22788262367248535
0.719967246055603,0.5542246103286743,0.1657426357269287,0.20883715152740479,0.33333333333333337,0.9377875328063965,0.2852048873901367
0.545795202255249,0.5568034648895264,-0.011008262634277344,0.2536093592643738,0.6666666666666667,0.7782492637634277,0.3788492679595947
0.6384603977203369,0.6574313640594482,-0.018970966339111328,0.26955491304397583,0.33333333333333337,1.1707350015640259,0.4195050597190857
0.5054963827133179,0.5789538621902466,-0.07345747947692871,0.21984359622001648,0.5,0.9911206960678101,0.3603646159172058
0.5473267436027527,0.6186515688896179,-0.07132482528686523,0.258463591337204,0.8333333333333334,1.2465014457702637,0.33602556586265564
0.4203418493270874,0.763755202293396,-0.3434133529663086,0.34548670053482056,0.6666666666666667,0.9601291418075562,0.47919854521751404
0.7192615866661072,0.5113272070884705,0.20793437957763672,0.19735519587993622,0.5,1.1711974143981934,0.30772629380226135
0.6721552610397339,0.5949661135673523,0.07718914747238159,0.23093728721141815,0.33333333333333337,1.7034912109375,0.3681419789791107
0.3049456775188446,0.729214072227478,-0.4242683947086334,0.34593483805656433,0.16666666666666663,1.4030407667160034,0.45413047075271606
0.4041750431060791,0.9254732131958008,-0.5212981700897217,0.4256417751312256,0.6666666666666667,0.6417956948280334,0.5441154837608337
0.5064734220504761,0.48350828886032104,0.02296513319015503,0.1994502991437912,0.5,0.8847981691360474,0.2916334867477417
0.5027033686637878,0.8095403909683228,-0.3068370223045349,0.386135458946228,0.6666666666666667,0.8263033032417297,0.5305761098861694
0.3705455958843231,0.5556694865226746,-0.18512389063835144,0.21132104098796844,0.6666666666666667,0.5214354991912842,0.28614646196365356
0.6217787265777588,0.6605979204177856,-0.038819193840026855,0.27787286043167114,0.6666666666666667,1.1705265045166016,0.3867350220680237
0.7665477991104126,0.3555409908294678,0.4110068082809448,0.13525739312171936,0.33333333333333337,0.9639275670051575,0.18132460117340088
0.6641261577606201,0.4758661389350891,0.188260018825531,0.1898443102836609,0.5,0.8136932253837585,0.3023565411567688
0.99831223487854,0.3226083815097809,0.6757038533687592,0.07030563801527023,0.33333333333333337,0.8676139712333679,0.13870647549629211
0.6695607900619507,0.5973553657531738,0.07220542430877686,0.24783828854560852,0.33333333333333337,1.1432257890701294,0.3734259605407715
0.3245466649532318,0.43379709124565125,-0.10925042629241943,0.12550851702690125,0.5,0.9293631911277771,0.23383891582489014
0.6905421018600464,0.36150455474853516,0.32903754711151123,0.10592618584632874,0.33333333333333337,1.0706626176834106,0.19427256286144257
0.6518778800964355,0.4661749303340912,0.18570294976234436,0.1827985942363739,0.0,0.8120807409286499,0.2916567325592041
0.5961717367172241,0.7335482835769653,-0.1373765468597412,0.30338215827941895,0.5,1.0281684398651123,0.40156954526901245
0.4253941774368286,0.5468974113464355,-0.12150323390960693,0.2359667271375656,0.5,0.7676993608474731,0.3520828187465668
0.8032782077789307,0.39381885528564453,0.40945935249328613,0.12737664580345154,0.33333333333333337,0.9810279011726379,0.22564852237701416
0.42895016074180603,0.756757915019989,-0.327807754278183,0.3485938310623169,0.16666666666666663,0.7817714810371399,0.46990904211997986
0.7012717723846436,0.3999921679496765,0.30127960443496704,0.12620283663272858,0.6666666666666667,0.9363908767700195,0.2258787751197815
0.4381595253944397,0.8007750511169434,-0.36261552572250366,0.3516591787338257,0.8333333333333334,0.9711863994598389,0.48597344756126404
0.15053105354309082,1.2092561721801758,-1.058725118637085,0.5336034297943115,0.6666666666666667,0.9304171800613403,0.6492456793785095
0.3495572805404663,0.686377227306366,-0.33681994676589966,0.2827604115009308,0.33333333333333337,1.1995240449905396,0.4353529214859009
0.617719829082489,0.5095014572143555,0.10821837186813354,0.18090593814849854,0.5,0.7971128821372986,0.30584716796875
0.733657717704773,0.46640652418136597,0.267251193523407,0.17556941509246826,0.0,0.4261552691459656,0.2832881212234497
0.5458788871765137,0.6170375347137451,-0.07115864753723145,0.23524534702301025,0.6666666666666667,0.9015758633613586,0.30654028058052063
0.5555931329727173,0.6102303862571716,-0.054637253284454346,0.25322291254997253,0.16666666666666663,0.9689593315124512,0.33341068029403687
0.4399479329586029,0.5588623285293579,-0.118914395570755,0.20386163890361786,0.5,1.1189470291137695,0.25592032074928284
0.3978334367275238,0.8480871915817261,-0.45025375485420227,0.3910965323448181,1.0,0.6819942593574524,0.47664952278137207
0.621800422668457,0.5495538711547852,0.07224655151367188,0.21400856971740723,0.5,0.7996130585670471,0.34192657470703125
0.39824050664901733,0.9161722660064697,-0.5179317593574524,0.41943657398223877,0.6666666666666667,0.7421824336051941,0.49421772360801697
0.45181506872177124,0.7596406936645508,-0.30782562494277954,0.3528384864330292,1.0,0.9568961262702942,0.46834707260131836
0.41045960783958435,0.7889498472213745,-0.37849023938179016,0.37240666151046753,0.8333333333333334,1.1708508729934692,0.46633291244506836
0.7686131000518799,0.43473371863365173,0.33387938141822815,0.1419101059436798,0.6666666666666667,1.1766151189804077,0.2478010505437851
0.5512137413024902,0.8041488528251648,-0.25293511152267456,0.3360106945037842,0.5,1.2500312328338623,0.45165523886680603
0.8594745397567749,0.26453304290771484,0.5949414968490601,0.06477277725934982,0.33333333333333337,1.000849962234497,0.12225474417209625
0.48444482684135437,0.5079113245010376,-0.023466497659683228,0.16793960332870483,0.5,1.286577582359314,0.2892441749572754
0.39469656348228455,0.9731400012969971,-0.5784434378147125,0.44159793853759766,0.6666666666666667,0.8851898908615112,0.5502538084983826
0.4543294906616211,0.901376485824585,-0.44704699516296387,0.420343816280365,0.8333333333333334,0.5929096341133118,0.5280497074127197
0.6129985451698303,0.5603703260421753,0.05262821912765503,0.23122863471508026,0.5,1.2321008443832397,0.36181747913360596
0.9225311279296875,0.3846791684627533,0.5378519594669342,0.12004741281270981,0.33333333333333337,1.3546632528305054,0.21866130828857422
0.4782058000564575,0.7613462209701538,-0.2831404209136963,0.34244465827941895,0.5,1.1493912935256958,0.4436718225479126
0.6507208347320557,0.5399920344352722,0.11072880029678345,0.20404228568077087,0.33333333333333337,0.8769794702529907,0.27977606654167175
0.4849402904510498,0.6444013118743896,-0.15946102142333984,0.2353796660900116,0.16666666666666663,0.817149817943573,0.40620097517967224
0.5926011800765991,0.4322754144668579,0.1603257656097412,0.16249355673789978,0.5,1.252566933631897,0.2323022186756134
0.6011406183242798,0.7148224711418152,-0.1136818528175354,0.30272790789604187,0.5,0.6236517429351807,0.4574147164821625
0.7186326384544373,0.5619935989379883,0.15663903951644897,0.21656930446624756,0.5,1.1009697914123535,0.34371548891067505
0.5009321570396423,0.432788223028183,0.06814393401145935,0.14934273064136505,0.33333333333333337,0.9426434636116028,0.2531282603740692
0.24868570268154144,1.036495566368103,-0.7878098636865616,0.45334428548812866,0.6666666666666667,1.3633021116256714,0.5918885469436646
0.9248069524765015,0.35579702258110046,0.569009929895401,0.09050427377223969,0.33333333333333337,0.854520320892334,0.16972987353801727
0.5074472427368164,0.6451972723007202,-0.1377500295639038,0.27314233779907227,0.5,1.2509034872055054,0.4036332368850708
0.5726292133331299,0.37042006850242615,0.20220914483070374,0.1062052845954895,0.33333333333333337,1.2891424894332886,0.19643506407737732
0.5399487018585205,0.3920160233974457,0.14793267846107483,0.11606526374816895,0.33333333333333337,0.5233299732208252,0.20521238446235657
0.41876134276390076,0.8531755805015564,-0.43441423773765564,0.3997708261013031,0.5,0.2671021521091461,0.4801664352416992
0.34521859884262085,0.6632713675498962,-0.3180527687072754,0.27982544898986816,0.33333333333333337,0.9650494456291199,0.4375573992729187
0.5765096545219421,0.5209641456604004,0.05554550886154175,0.17578242719173431,0.6666666666666667,0.9689304232597351,0.2992854118347168
0.16604433953762054,0.6105537414550781,-0.4445094019174576,0.23335574567317963,0.33333333333333337,0.8403997421264648,0.3372844457626343
0.8163621425628662,0.49558234214782715,0.32077980041503906,0.18905578553676605,0.33333333333333337,1.1550651788711548,0.225542351603508
0.7688673734664917,0.3682008683681488,0.4006665050983429,0.08882118761539459,0.6666666666666667,0.7277840375900269,0.1711297482252121
0.6505942344665527,0.4939972162246704,0.15659701824188232,0.16147570312023163,0.0,0.6986701488494873,0.28694671392440796
0.8896150588989258,0.4762439727783203,0.41337108612060547,0.16131193935871124,0.33333333333333337,0.9113379120826721,0.27977344393730164
0.8349453806877136,0.42405661940574646,0.41088876128196716,0.12516474723815918,0.33333333333333337,0.762531042098999,0.22739526629447937
0.6989195346832275,0.4631534516811371,0.23576608300209045,0.1576482653617859,0.6666666666666667,0.6971490383148193,0.27289843559265137
0.40413641929626465,0.706893801689148,-0.3027573823928833,0.3007891774177551,0.8333333333333334,0.6260455250740051,0.4487009048461914
0.653313398361206,0.5659961104393005,0.08731728792190552,0.24061474204063416,0.16666666666666663,1.3681706190109253,0.3255681097507477
0.3610188961029053,0.4392567276954651,-0.07823783159255981,0.16433537006378174,0.5,0.37645986676216125,0.20412153005599976
0.5501044392585754,0.5544100999832153,-0.004305660724639893,0.22814831137657166,0.5,1.4130748510360718,0.3403373956680298
0.47865116596221924,0.8297669887542725,-0.3511158227920532,0.4030042588710785,0.6666666666666667,1.3988230228424072,0.5159537196159363
0.7901567816734314,0.5243871212005615,0.2657696604728699,0.1793271005153656,0.6666666666666667,0.814519464969635,0.28504180908203125
0.48805809020996094,0.6605583429336548,-0.17250025272369385,0.2834015488624573,0.6666666666666667,0.6827711462974548,0.42486974596977234
0.6800740957260132,0.49374040961265564,0.18633368611335754,0.16585445404052734,0.6666666666666667,1.1181727647781372,0.28030428290367126
0.8456658720970154,0.39989280700683594,0.44577306509017944,0.1512029767036438,0.6666666666666667,0.8527170419692993,0.20336908102035522
0.5405843257904053,0.5939379930496216,-0.05335366725921631,0.25013870000839233,0.16666666666666663,1.1900897026062012,0.37070173025131226
0.6889947652816772,0.5507374405860901,0.13825732469558716,0.2184254378080368,0.16666666666666663,0.7877526879310608,0.2990272641181946
0.5576169490814209,0.7100786566734314,-0.1524617075920105,0.30069202184677124,1.0,0.8009495139122009,0.4279468059539795
0.9783657789230347,0.34603917598724365,0.632326602935791,0.08992566168308258,0.33333333333333337,1.3481138944625854,0.16928622126579285
0.8071956038475037,0.4584919214248657,0.34870368242263794,0.1822161078453064,0.33333333333333337,1.1830271482467651,0.25229763984680176
0.64559406042099,0.6345056295394897,0.011088430881500244,0.25404441356658936,0.16666666666666663,0.3091706931591034,0.38089871406555176
0.49986910820007324,0.7430720329284668,-0.24320292472839355,0.3795709013938904,0.8333333333333334,0.990455150604248,0.5701426863670349
0.666208028793335,0.3865109384059906,0.27969709038734436,0.13231472671031952,0.5,0.993533194065094,0.2560877203941345
0.576126217842102,0.20457027852535248,0.3715559393167496,0.0608789436519146,0.16666666666666663,0.9963072538375854,0.12270291149616241
0.37159213423728943,0.5010863542556763,-0.12949422001838684,0.2045879065990448,0.6666666666666667,1.041611909866333,0.36785829067230225
0.2073463648557663,0.5241221189498901,-0.31677575409412384,0.21575626730918884,0.8333333333333334,1.0854206085205078,0.4006175994873047
0.3583492636680603,0.5559190511703491,-0.19756978750228882,0.219687819480896,0.33333333333333337,1.1498355865478516,0.41687971353530884
0.6150988340377808,0.27852267026901245,0.3365761637687683,0.08845063298940659,0.33333333333333337,1.5770115852355957,0.18107128143310547
0.4699588716030121,0.3466479182243347,0.12331095337867737,0.12582087516784668,0.33333333333333337,0.9573982954025269,0.2501153349876404
0.7768502235412598,0.20805680751800537,0.5687934160232544,0.05435123294591904,0.16666666666666663,0.9749998450279236,0.11265524476766586
0.3451331853866577,0.5114574432373047,-0.16632425785064697,0.20048949122428894,0.6666666666666667,1.0072284936904907,0.380279541015625
0.5418617129325867,0.3656620979309082,0.17619961500167847,0.13306370377540588,0.33333333333333337,1.133428931236267,0.2637125253677368
0.3219602108001709,0.8224079608917236,-0.5004477500915527,0.39130139350891113,0.6666666666666667,0.9756720066070557,0.621370792388916
0.7347754240036011,0.19035124778747559,0.5444241762161255,0.05064677447080612,0.5,1.0502787828445435,0.09667740762233734
0.27671700716018677,0.6755212545394897,-0.398804247379303,0.2895098328590393,0.8333333333333334,1.1179769039154053,0.4692302644252777
0.6418567895889282,0.39264923334121704,0.24920755624771118,0.16351258754730225,0.33333333333333337,1.4084149599075317,0.27184683084487915
0.27884185314178467,0.8581783175468445,-0.5793364644050598,0.3924252390861511,0.8333333333333334,1.2157636880874634,0.6460353136062622
0.560566782951355,0.5889385342597961,-0.028371751308441162,0.2385479062795639,0.5,1.3503410816192627,0.32574552297592163
0.768038272857666,0.418441504240036,0.34959676861763,0.15285895764827728,0.16666666666666663,1.1890368461608887,0.2698209881782532
0.4641962945461273,0.6218169927597046,-0.15762069821357727,0.2630242705345154,0.6666666666666667,1.253233790397644,0.4689207673072815
0.8693711757659912,0.5143589377403259,0.3550122380256653,0.21100661158561707,0.33333333333333337,1.0675987005233765,0.3619556128978729
0.46538305282592773,0.7061092257499695,-0.24072617292404175,0.3082675337791443,0.8333333333333334,0.7797266244888306,0.5273925065994263
0.7471631765365601,0.4307019114494324,0.3164612650871277,0.1505972445011139,0.33333333333333337,0.7925399541854858,0.27193039655685425
0.40850985050201416,0.8258876800537109,-0.4173778295516968,0.3649974763393402,0.5,1.0182232856750488,0.5852960348129272
0.59714275598526,0.8645119071006775,-0.2673691511154175,0.40962231159210205,0.6666666666666667,1.020493745803833,0.6559316515922546
0.47250187397003174,0.7261228561401367,-0.253620982170105,0.2982621490955353,0.33333333333333337,0.9596706628799438,0.4582816958427429
0.8674898147583008,0.44709908962249756,0.4203907251358032,0.16794463992118835,0.33333333333333337,0.5664958357810974,0.30133938789367676
0.6558336019515991,0.4521169066429138,0.2037166953086853,0.17090503871440887,0.33333333333333337,0.7766172885894775,0.31649693846702576
0.5700874328613281,0.967117190361023,-0.3970297574996948,0.46638745069503784,1.0,0.4718782305717468,0.6974332332611084
0.2794490456581116,0.5806866884231567,-0.30123764276504517,0.22478267550468445,0.6666666666666667,0.9963739514350891,0.37730929255485535
0.6229274272918701,0.5580704212188721,0.06485700607299805,0.27704235911369324,0.6666666666666667,0.9845735430717468,0.41799426078796387
0.6118947267532349,0.6414028406143188,-0.029508113861083984,0.2331891506910324,0.0,0.9920014142990112,0.4289778172969818
0.4809722900390625,0.6436852812767029,-0.16271299123764038,0.2680738568305969,0.6666666666666667,1.1889429092407227,0.4205452799797058
0.6432211399078369,0.7387096285820007,-0.09548848867416382,0.29449987411499023,0.6666666666666667,1.229786992073059,0.48567962646484375
0.8318132162094116,0.57826828956604,0.2535449266433716,0.20888935029506683,0.6666666666666667,0.8723929524421692,0.3348267078399658
0.47089800238609314,0.4978428781032562,-0.026944875717163086,0.17110702395439148,0.5,0.9002444744110107,0.3065268397331238
0.4482477307319641,0.7202877998352051,-0.27204006910324097,0.3112242817878723,0.5,0.8827646374702454,0.47485071420669556
0.36641058325767517,0.6355222463607788,-0.26911166310310364,0.269067645072937,0.33333333333333337,1.0900243520736694,0.3941743075847626
0.7150629758834839,0.6089566349983215,0.10610634088516235,0.2385883778333664,0.33333333333333337,0.5004811882972717,0.37847113609313965
0.41553574800491333,0.5693691968917847,-0.15383344888687134,0.20138554275035858,0.33333333333333337,0.9141761064529419,0.34385642409324646
0.7421252727508545,0.5965888500213623,0.1455364227294922,0.23368249833583832,0.8333333333333334,0.9964398145675659,0.3740961253643036
0.474923700094223,0.5296115875244141,-0.05468788743019104,0.21896374225616455,0.16666666666666663,0.8914698362350464,0.36064133048057556
0.4579024314880371,0.7247915267944336,-0.2668890953063965,0.33284077048301697,0.6666666666666667,1.236010193824768,0.4441800117492676
0.5273207426071167,0.47411057353019714,0.053210169076919556,0.19303762912750244,0.16666666666666663,1.1933151483535767,0.304723858833313
0.40741103887557983,0.6287962198257446,-0.2213851809501648,0.2639058232307434,0.33333333333333337,1.410787582397461,0.41432350873947144
0.59123694896698,0.2976840138435364,0.2935529351234436,0.08836456388235092,0.16666666666666663,0.9046758413314819,0.15295568108558655
0.45355379581451416,0.5119693875312805,-0.05841559171676636,0.19395598769187927,0.6666666666666667,0.9088042974472046,0.3244142532348633
0.4329170882701874,0.5574424266815186,-0.12452533841133118,0.2310788333415985,0.5,1.3051655292510986,0.3382856249809265
0.5726305842399597,0.4923819303512573,0.08024865388870239,0.15003660321235657,0.33333333333333337,0.878838062286377,0.26966139674186707
0.6155812740325928,0.5912317633628845,0.024349510669708252,0.25484877824783325,0.5,1.0185142755508423,0.4003727436065674
0.5446104407310486,0.5103798508644104,0.034230589866638184,0.24848304688930511,0.8333333333333334,1.6412482261657715,0.33415719866752625
0.548757016658783,0.6018610596656799,-0.05310404300689697,0.22592280805110931,0.33333333333333337,0.6500630974769592,0.3823885917663574
0.5607706308364868,0.7317454814910889,-0.17097485065460205,0.335236519575119,0.5,1.0511407852172852,0.45065218210220337
0.6214351058006287,0.33841583132743835,0.2830192744731903,0.09615904092788696,0.5,1.2844626903533936,0.17477069795131683
0.5245374441146851,0.6351913809776306,-0.11065393686294556,0.31581640243530273,0.5,0.9811263680458069,0.4376748502254486
0.1658378690481186,0.6447740793228149,-0.47893621027469635,0.3372829556465149,0.5,1.4190999269485474,0.45203253626823425
0.6862087249755859,0.48801907896995544,0.1981896460056305,0.20732247829437256,0.33333333333333337,0.9927863478660583,0.31611576676368713
0.4895014762878418,0.47906631231307983,0.010435163974761963,0.2133650779724121,0.8333333333333334,0.984123945236206,0.3242470622062683
0.7204157114028931,0.5280740261077881,0.19234168529510498,0.22065576910972595,0.5,1.2160723209381104,0.3254828155040741
0.46816354990005493,0.5176030397415161,-0.04943948984146118,0.22249531745910645,0.8333333333333334,0.9779629111289978,0.34992146492004395
0.44427165389060974,0.6239454746246338,-0.17967382073402405,0.29042890667915344,0.6666666666666667,1.1171596050262451,0.4051632881164551
0.5368393063545227,0.7499391436576843,-0.21309983730316162,0.3635767102241516,0.33333333333333337,0.877276599407196,0.48516714572906494
0.7015025019645691,0.6773456335067749,0.02415686845779419,0.3125513195991516,0.33333333333333337,1.0870531797409058,0.43772006034851074
0.710864245891571,0.5674228072166443,0.14344143867492676,0.25790947675704956,0.16666666666666663,1.0644313097000122,0.3639051616191864
0.5430530309677124,0.7744254469871521,-0.2313724160194397,0.40797409415245056,1.0,0.8479037284851074,0.5338293313980103
0.6945943236351013,0.6223508715629578,0.07224345207214355,0.26676446199417114,0.5,1.1508829593658447,0.4027350842952728
0.34672290086746216,0.8058256506919861,-0.4591027498245239,0.43288835883140564,0.8333333333333334,0.6830636262893677,0.5535273551940918
0.5492017269134521,0.3953758478164673,0.15382587909698486,0.16408997774124146,0.5,1.1320778131484985,0.20705994963645935
0.8198764324188232,0.5166013240814209,0.30327510833740234,0.19261419773101807,0.5,0.5502904057502747,0.3118194341659546
0.5475277304649353,0.371232271194458,0.1762954592704773,0.17004786431789398,0.5,0.5009859204292297,0.20041196048259735
0.5116780996322632,0.4514636695384979,0.06021443009376526,0.16448859870433807,0.0,0.9842438101768494,0.2560011148452759
0.6752282977104187,0.28125232458114624,0.39397597312927246,0.08635961264371872,0.5,1.2794733047485352,0.14953820407390594
0.772071361541748,0.5412310361862183,0.23084032535552979,0.22751997411251068,0.5,0.9184128046035767,0.33735641837120056
0.5560341477394104,0.6388992667198181,-0.08286511898040771,0.27595123648643494,1.0,0.46218034625053406,0.39907628297805786
0.5309507250785828,0.8569089770317078,-0.325958251953125,0.4102993607521057,0.33333333333333337,0.9327958822250366,0.5383081436157227
0.6209067106246948,0.6241552233695984,-0.0032485127449035645,0.25566309690475464,0.6666666666666667,1.1164571046829224,0.394406259059906
0.8057481646537781,0.4923838973045349,0.31336426734924316,0.1487342119216919,0.6666666666666667,0.9370402097702026,0.2654498815536499
0.6079339385032654,0.5989630222320557,0.008970916271209717,0.27747130393981934,0.5,0.6291338205337524,0.40426406264305115
0.6050693392753601,0.41856738924980164,0.18650195002555847,0.15644556283950806,0.5,1.1913691759109497,0.25227174162864685
0.5531636476516724,0.9387784004211426,-0.3856147527694702,0.4435828924179077,0.6666666666666667,1.3576120138168335,0.5783634781837463
0.597705602645874,0.7309592962265015,-0.13325369358062744,0.32690680027008057,0.16666666666666663,0.962948739528656,0.4640997648239136
0.6151575446128845,0.6415606737136841,-0.02640312910079956,0.293311208486557,0.33333333333333337,1.0307590961456299,0.4185671806335449
0.6613303422927856,0.6985708475112915,-0.03724050521850586,0.2947431802749634,0.16666666666666663,0.8409311175346375,0.4544060230255127
0.5539654493331909,0.6751855611801147,-0.12122011184692383,0.26230913400650024,0.16666666666666663,0.8330517411231995,0.4267772436141968
0.7537733912467957,0.5344095230102539,0.21936386823654175,0.18349134922027588,0.16666666666666663,1.081199049949646,0.3121158182621002
0.810614287853241,0.5476757287979126,0.26293855905532837,0.19907759130001068,0.6666666666666667,0.7578133940696716,0.3301564157009125
0.7709505558013916,0.4469974637031555,0.3239530920982361,0.18477368354797363,0.5,1.1144740581512451,0.2404751479625702
0.3505454957485199,0.7220601439476013,-0.3715146481990814,0.3289482593536377,0.6666666666666667,0.8913747668266296,0.509524405002594
0.4956783950328827,0.383819043636322,0.11185935139656067,0.13843879103660583,0.6666666666666667,1.1127876043319702,0.23046526312828064
0.45889943838119507,0.747042179107666,-0.28814274072647095,0.34615302085876465,0.6666666666666667,1.447501540184021,0.4747442901134491
0.6520529389381409,0.7426998615264893,-0.09064692258834839,0.36976033449172974,0.5,1.5579944849014282,0.4604650139808655
0.7864927053451538,0.5366615056991577,0.2498311996459961,0.20623992383480072,0.16666666666666663,1.0084360837936401,0.3528953790664673
0.7290290594100952,0.32412001490592957,0.40490904450416565,0.11085488647222519,0.16666666666666663,1.4281002283096313,0.1910683810710907
0.8177646398544312,0.6195061206817627,0.19825851917266846,0.2652798295021057,0.5,0.8606309294700623,0.3642899990081787
0.42450642585754395,0.641913890838623,-0.2174074649810791,0.3248172402381897,0.33333333333333337,0.9079798460006714,0.42864084243774414
0.469438761472702,0.32375478744506836,0.14568397402763367,0.10486356914043427,0.33333333333333337,0.9220305681228638,0.17380426824092865
0.3630731999874115,0.9429267644882202,-0.5798535645008087,0.47517621517181396,0.6666666666666667,0.887165904045105,0.5484741926193237
0.9344316720962524,0.5673019886016846,0.36712968349456787,0.25820767879486084,0.5,0.8192232251167297,0.3476507067680359
0.6059525609016418,0.7254047393798828,-0.11945217847824097,0.3460567593574524,0.5,1.0011765956878662,0.39918753504753113
0.5037994384765625,1.0961720943450928,-0.5923726558685303,0.5340871810913086,0.5,0.741892397403717,0.6135669946670532
0.7391409277915955,0.5335127711296082,0.2056281566619873,0.22426752746105194,0.16666666666666663,1.0954891443252563,0.2807183861732483
0.483201265335083,0.7567352056503296,-0.2735339403152466,0.36341923475265503,0.6666666666666667,0.7522404193878174,0.48065537214279175
0.852923572063446,0.5395281910896301,0.3133953809738159,0.2427344024181366,0.5,0.9085335731506348,0.3137213885784149
0.5801460146903992,0.43805986642837524,0.14208614826202393,0.1248251348733902,0.33333333333333337,0.9289588928222656,0.2249404788017273
0.8282193541526794,0.3476371169090271,0.48058223724365234,0.08957266062498093,0.5,0.8931113481521606,0.1647287756204605
0.5192793011665344,0.49638932943344116,0.02288997173309326,0.18640801310539246,0.33333333333333337,0.8404897451400757,0.30137932300567627
0.6353268623352051,0.38213714957237244,0.25318971276283264,0.0912918895483017,0.33333333333333337,1.0887988805770874,0.16971978545188904
0.5176050066947937,0.6887612342834473,-0.17115622758865356,0.334597647190094,0.6666666666666667,1.331260085105896,0.4322516620159149
0.829016923904419,0.4273225665092468,0.4016943573951721,0.16919741034507751,0.16666666666666663,0.8796508312225342,0.2627840042114258
0.69529128074646,0.5224429965019226,0.17284828424453735,0.23185007274150848,0.8333333333333334,0.7872222065925598,0.30765724182128906
0.9084482192993164,0.2938691973686218,0.6145790219306946,0.10935288667678833,0.33333333333333337,0.46755272150039673,0.1750699281692505
0.60959792137146,0.47801923751831055,0.13157868385314941,0.21393629908561707,0.33333333333333337,1.3555339574813843,0.30727308988571167
0.6641325354576111,0.6060708165168762,0.05806171894073486,0.2662164568901062,0.33333333333333337,0.6602374315261841,0.39555391669273376
0.3285253942012787,0.9238147735595703,-0.5952893793582916,0.4633605182170868,0.5,0.8429480791091919,0.5454555749893188
0.4445882737636566,0.8401390314102173,-0.39555075764656067,0.3970481753349304,0.6666666666666667,0.6879596710205078,0.4632059335708618
0.5569058656692505,0.546057403087616,0.010848462581634521,0.2338072508573532,0.16666666666666663,1.2912143468856812,0.3576699495315552
0.4975486695766449,0.4151941239833832,0.08235454559326172,0.16078168153762817,0.33333333333333337,1.0508204698562622,0.24077002704143524
0.7754108309745789,0.4675317704677582,0.3078790605068207,0.14886629581451416,0.5,0.6546860337257385,0.2582101821899414
0.5022773742675781,0.6298374533653259,-0.1275600790977478,0.3082354664802551,0.6666666666666667,0.8810983300209045,0.3882802128791809
0.4528809189796448,0.8031034469604492,-0.35022252798080444,0.3899703621864319,0.5,0.9684010744094849,0.4712234139442444
0.6394176483154297,0.5191096067428589,0.1203080415725708,0.1977241039276123,0.5,0.9636565446853638,0.3125501275062561
0.5138798952102661,0.5910390615463257,-0.07715916633605957,0.26010096073150635,0.33333333333333337,0.8814961314201355,0.38690680265426636
0.7014831900596619,0.43407830595970154,0.2674048840999603,0.1583492010831833,0.5,0.9538202285766602,0.25117796659469604
0.5271670818328857,0.6128253936767578,-0.08565831184387207,0.3137129545211792,0.6666666666666667,0.883962094783783,0.37104129791259766
0.537666916847229,0.4449920654296875,0.0926748514175415,0.16834726929664612,0.5,1.037619948387146,0.27806544303894043
0.7241050004959106,0.43688052892684937,0.2872244715690613,0.15942218899726868,0.0,0.4568355679512024,0.23610520362854004
0.5157718658447266,0.6255148649215698,-0.10974299907684326,0.28930115699768066,0.33333333333333337,0.9046814441680908,0.3777371346950531
0.41306015849113464,0.28763025999069214,0.1254298985004425,0.09233056753873825,0.8333333333333334,0.8056787252426147,0.15148532390594482
0.4899951219558716,0.7821857333183289,-0.2921906113624573,0.38290295004844666,0.6666666666666667,0.7984569668769836,0.4384455680847168
0.5842450857162476,0.44031447172164917,0.1439306139945984,0.1707923263311386,0.33333333333333337,0.9362736344337463,0.27223241329193115
0.39887571334838867,0.9055451154708862,-0.5066694021224976,0.49270009994506836,0.5,1.229856252670288,0.5776686668395996
0.5628862380981445,0.6321535706520081,-0.06926733255386353,0.29569485783576965,0.16666666666666663,1.2293347120285034,0.41512399911880493
0.4950166344642639,0.4715666174888611,0.023450016975402832,0.19703155755996704,0.33333333333333337,1.342370629310608,0.2662550210952759
0.6187257170677185,0.4532648026943207,0.16546091437339783,0.1701807975769043,0.5,1.1592119932174683,0.28128814697265625
0.31969714164733887,0.4545232653617859,-0.13482612371444702,0.1954767107963562,0.6666666666666667,0.9553167223930359,0.2505016028881073
0.4931986927986145,0.4039621353149414,0.0892365574836731,0.15918385982513428,0.33333333333333337,1.436239242553711,0.24075475335121155
0.8521084189414978,0.3561696708202362,0.4959387481212616,0.1704266518354416,0.33333333333333337,1.1092464923858643,0.2310929000377655
0.6413299441337585,0.4090437889099121,0.23228615522384644,0.14132185280323029,0.5,1.1500630378723145,0.2366839349269867
0.7126204371452332,0.48882025480270386,0.2238001823425293,0.19825105369091034,0.33333333333333337,1.1323539018630981,0.3143194615840912
0.5922948718070984,0.6199343204498291,-0.027639448642730713,0.2596718668937683,0.6666666666666667,0.5286112427711487,0.3851175308227539
0.7381173372268677,0.4665396213531494,0.27157771587371826,0.18957744538784027,0.5,1.048536777496338,0.2847544550895691
0.43225976824760437,0.5872852802276611,-0.15502551198005676,0.24916939437389374,0.5,0.9940643310546875,0.35079360008239746
0.6167341470718384,0.43778330087661743,0.17895084619522095,0.17490893602371216,0.33333333333333337,0.8735144734382629,0.2481517791748047
0.6643245816230774,0.6277405619621277,0.03658401966094971,0.2612670660018921,0.5,1.1718164682388306,0.39878615736961365
0.7370144128799438,0.4875831604003906,0.24943125247955322,0.17580580711364746,0.5,0.6918455362319946,0.29484641551971436
0.8602994680404663,0.5923370122909546,0.2679624557495117,0.24751457571983337,0.8333333333333334,0.8334965705871582,0.32256704568862915
0.4928734302520752,0.6718392372131348,-0.17896580696105957,0.3432740569114685,0.6666666666666667,0.8060042858123779,0.4843229651451111
0.5769142508506775,0.5679271221160889,0.008987128734588623,0.22841399908065796,0.5,0.9161749482154846,0.34569960832595825
0.5239583253860474,0.5753948092460632,-0.05143648386001587,0.2247544527053833,0.33333333333333337,0.8270441889762878,0.3487182855606079
0.5059191584587097,0.6730248332023621,-0.16710567474365234,0.31727135181427,0.6666666666666667,0.7583268880844116,0.410144567489624
0.3046365976333618,0.8962018489837646,-0.5915652513504028,0.3862484395503998,0.8333333333333334,0.7733139395713806,0.48403581976890564
0.7329694032669067,0.3851567208766937,0.347812682390213,0.1406339704990387,0.5,0.8313865065574646,0.2820959687232971
1.1132220029830933,0.40750765800476074,0.7057143449783325,0.16220122575759888,0.6666666666666667,1.0310158729553223,0.29742372035980225
0.6351140737533569,0.3653663098812103,0.2697477638721466,0.13671189546585083,0.0,1.1999802589416504,0.24562817811965942
0.6865317225456238,0.2873265743255615,0.39920514822006226,0.09758134931325912,0.16666666666666663,0.6241267919540405,0.17928054928779602
0.22194480895996094,0.647663414478302,-0.42571860551834106,0.3231620192527771,0.6666666666666667,1.0700260400772095,0.4712774157524109
0.11340644210577011,0.9489108324050903,-0.8355043902993202,0.4421810507774353,0.6666666666666667,1.1744133234024048,0.642362654209137
0.19915497303009033,0.6700495481491089,-0.47089457511901855,0.2959333062171936,1.0,1.3145798444747925,0.4515865743160248
0.39412355422973633,0.6486674547195435,-0.25454390048980713,0.3054036796092987,0.6666666666666667,0.8591943979263306,0.42098188400268555
0.6672762632369995,0.2660813331604004,0.4011949300765991,0.0867752730846405,0.33333333333333337,0.5071516633033752,0.15169048309326172
0.5919542908668518,0.5625269412994385,0.02942734956741333,0.2296113669872284,0.5,1.0130465030670166,0.41119691729545593
0.6148574352264404,0.3834337592124939,0.23142367601394653,0.1565142720937729,0.16666666666666663,0.6366505026817322,0.2808787524700165
0.6740965247154236,0.7130710482597351,-0.03897452354431152,0.30598852038383484,0.6666666666666667,0.8746603727340698,0.5362850427627563
0.6582209467887878,0.5815144181251526,0.07670652866363525,0.2636209726333618,0.8333333333333334,1.1502450704574585,0.3871725797653198
0.2969134449958801,0.9464876055717468,-0.6495741605758667,0.3912416696548462,0.8333333333333334,0.9485976696014404,0.4790135622024536
0.6959213018417358,0.5229439735412598,0.17297732830047607,0.22668850421905518,0.6666666666666667,0.5420238971710205,0.36551469564437866
0.3231416940689087,0.8747208118438721,-0.5515791177749634,0.37886688113212585,0.6666666666666667,0.5671800971031189,0.4621739387512207
0.6390182375907898,0.6984562873840332,-0.05943804979324341,0.28658658266067505,0.5,0.7891908884048462,0.4885719418525696
0.539154052734375,0.6159926652908325,-0.07683861255645752,0.281704843044281,0.5,0.7105932831764221,0.3375450074672699
0.7131559252738953,0.594158411026001,0.11899751424789429,0.24556390941143036,0.6666666666666667,1.1226511001586914,0.3796205520629883
0.9553336501121521,0.5530219674110413,0.40231168270111084,0.2261454463005066,0.16666666666666663,1.0487732887268066,0.37177419662475586
0.9280149936676025,0.4043658375740051,0.5236491560935974,0.1579487919807434,0.0,0.8652080297470093,0.21601097285747528
0.4577557444572449,0.5454181432723999,-0.08766239881515503,0.2548496723175049,0.5,0.8968873620033264,0.34775662422180176
0.5578301548957825,0.5387594103813171,0.019070744514465332,0.21720147132873535,0.6666666666666667,0.855798602104187,0.2633170783519745
0.7095057368278503,0.3916299343109131,0.31787580251693726,0.15410417318344116,0.8333333333333334,1.1764682531356812,0.22641246020793915
0.8149692416191101,0.5295698046684265,0.2853994369506836,0.2153717279434204,0.33333333333333337,0.7018005847930908,0.3335230052471161
0.5478101968765259,0.7794057726860046,-0.23159557580947876,0.34786832332611084,0.33333333333333337,0.9788883328437805,0.5206273794174194
0.9349260330200195,0.36697861552238464,0.5679474174976349,0.12676261365413666,0.5,0.7554752230644226,0.2111102044582367
0.9454612731933594,0.4905262887477875,0.4549349844455719,0.1814742535352707,0.8333333333333334,0.6918396353721619,0.28863951563835144
0.5105341672897339,0.533924400806427,-0.023390233516693115,0.21141479909420013,0.8333333333333334,0.28398898243904114,0.2690436840057373
0.48447880148887634,0.981681764125824,-0.49720296263694763,0.35228824615478516,0.33333333333333337,1.1888707876205444,0.4882006049156189
0.7562922239303589,0.6767961382865906,0.07949608564376831,0.285707950592041,0.8333333333333334,0.6778787970542908,0.4184592664241791
0.6690946817398071,0.6126253008842468,0.0564693808555603,0.2328638732433319,0.5,0.7696840763092041,0.3438403606414795
0.7080625295639038,0.7156500816345215,-0.007587552070617676,0.3154389262199402,0.5,1.154571294784546,0.47884997725486755
0.5290388464927673,0.48624783754348755,0.042791008949279785,0.17760217189788818,0.33333333333333337,1.466679334640503,0.29684457182884216
0.5683363676071167,0.5749726295471191,-0.006636261940002441,0.2027963399887085,0.5,1.033402919769287,0.3460707664489746
0.535402774810791,0.7407374382019043,-0.20533466339111328,0.3484400510787964,0.8333333333333334,0.6933112740516663,0.4462258517742157
0.5413500070571899,0.6073458790779114,-0.06599587202072144,0.23708078265190125,0.5,0.7408121824264526,0.3746447265148163
0.7810004949569702,0.4863256812095642,0.294674813747406,0.2018136829137802,0.33333333333333337,0.8039268255233765,0.247820183634758
0.5801737308502197,0.4119266867637634,0.1682470440864563,0.1377202868461609,0.33333333333333337,0.7369741201400757,0.22940126061439514
0.7635520696640015,0.40276944637298584,0.3607826232910156,0.11726738512516022,0.6666666666666667,0.9925485849380493,0.20300798118114471
0.9788627028465271,0.423689067363739,0.5551736354827881,0.13270150125026703,0.33333333333333337,1.302620530128479,0.2210780382156372
0.6097739934921265,0.5390605926513672,0.07071340084075928,0.17650167644023895,0.5,1.0200157165527344,0.29896193742752075
0.889112114906311,0.45818108320236206,0.430931031703949,0.1636524647474289,0.33333333333333337,0.7789212465286255,0.2533668875694275
0.32578402757644653,1.0397419929504395,-0.7139579653739929,0.442615270614624,0.6666666666666667,0.7507832050323486,0.522718608379364
0.45517057180404663,0.5931998491287231,-0.1380292773246765,0.22293774783611298,0.5,0.8497551679611206,0.3460339307785034
0.6972927451133728,0.3395630121231079,0.3577297329902649,0.08608793467283249,0.8333333333333334,1.159941554069519,0.15037624537944794
0.5013735294342041,0.6410687565803528,-0.13969522714614868,0.25302013754844666,0.5,0.9357122182846069,0.3438088893890381
0.634002149105072,0.31902533769607544,0.3149768114089966,0.08528603613376617,0.0,0.5310484766960144,0.14025123417377472
0.5761780738830566,0.5092595815658569,0.06691849231719971,0.19954459369182587,0.16666666666666663,0.9776741862297058,0.2545386552810669
0.16412100195884705,0.46571725606918335,-0.3015962541103363,0.18444137275218964,0.6666666666666667,0.5354422926902771,0.25727030634880066
0.6144102811813354,0.4492686688899994,0.16514161229133606,0.16855332255363464,0.8333333333333334,1.1438978910446167,0.24365925788879395
0.5609536170959473,0.4012645184993744,0.15968909859657288,0.10631063580513,0.5,0.8324000835418701,0.18487918376922607
0.4558703303337097,0.535556435585022,-0.07968610525131226,0.18949191272258759,0.6666666666666667,0.9858106374740601,0.3015977740287781
0.6430690288543701,0.4168519973754883,0.22621703147888184,0.11136283725500107,0.5,0.7341989278793335,0.1945382058620453
0.3144614100456238,0.4927891194820404,-0.17832770943641663,0.22445890307426453,0.8333333333333334,0.6509419083595276,0.2872607111930847
0.7405868768692017,0.43145203590393066,0.309134840965271,0.1437605321407318,0.5,0.7016733288764954,0.22173765301704407
0.5899344682693481,0.45617613196372986,0.1337583363056183,0.14161017537117004,0.8333333333333334,0.5145271420478821,0.22803525626659393
0.6108089089393616,0.33782148361206055,0.272987425327301,0.08736507594585419,0.6666666666666667,0.7676927447319031,0.15395145118236542
0.44732755422592163,0.4661993980407715,-0.018871843814849854,0.16727301478385925,0.5,0.9719550013542175,0.2588292062282562
0.49438953399658203,0.42842739820480347,0.06596213579177856,0.13738012313842773,0.5,0.9244390726089478,0.2195253223180771
0.21274766325950623,0.8419787287712097,-0.6292310655117035,0.38426634669303894,0.8333333333333334,1.3323874473571777,0.4713059067726135
0.648719847202301,0.30606645345687866,0.34265339374542236,0.0788039118051529,0.6666666666666667,1.0984481573104858,0.13135144114494324
0.461009681224823,0.335933655500412,0.125076025724411,0.13102653622627258,0.5,0.5872966647148132,0.20047597587108612
0.5636621713638306,0.6836000680923462,-0.11993789672851562,0.2605673670768738,0.5,1.0906041860580444,0.3310326039791107
0.4410240650177002,0.5880392789840698,-0.14701521396636963,0.2615724205970764,0.6666666666666667,0.8104605674743652,0.32268792390823364
0.6395057439804077,0.4281024932861328,0.2114032506942749,0.12935933470726013,0.33333333333333337,1.055832028388977,0.21894197165966034
0.38311004638671875,0.6187247037887573,-0.23561465740203857,0.27123790979385376,0.5,1.0687192678451538,0.33451423048973083
0.46409186720848083,0.5945976972579956,-0.13050583004951477,0.25005286931991577,0.8333333333333334,1.0600370168685913,0.3453212380409241
0.4722987115383148,0.6857256889343262,-0.21342697739601135,0.31347280740737915,0.6666666666666667,1.2359601259231567,0.39766034483909607
0.9626380205154419,0.36428070068359375,0.5983573198318481,0.11199449747800827,0.5,0.9475246667861938,0.18352119624614716
0.39890044927597046,0.5154135227203369,-0.11651307344436646,0.21461860835552216,0.5,0.8390573263168335,0.28623777627944946
0.34195786714553833,0.7151121497154236,-0.37315428256988525,0.35407698154449463,0.6666666666666667,0.5873011350631714,0.4525967538356781
0.6720103025436401,0.4817611575126648,0.19024914503097534,0.15553946793079376,0.33333333333333337,0.908146321773529,0.2554411292076111
0.3025137782096863,0.7927895784378052,-0.4902758002281189,0.4091019034385681,0.8333333333333334,0.7891659140586853,0.4772159457206726
0.3119553327560425,0.8910323977470398,-0.5790770649909973,0.4003417491912842,0.8333333333333334,1.2242857217788696,0.46579715609550476
0.4277534484863281,0.6442890167236328,-0.2165355682373047,0.2778415083885193,0.5,1.1917734146118164,0.4129529893398285
0.5358903408050537,0.47967100143432617,0.05621933937072754,0.1958232820034027,0.16666666666666663,1.0462979078292847,0.2574238181114197
0.5967492461204529,0.34944963455200195,0.24729961156845093,0.14595714211463928,0.33333333333333337,1.1594427824020386,0.1816728115081787
0.6748189330101013,0.45213747024536133,0.22268146276474,0.17773965001106262,0.6666666666666667,0.8878717422485352,0.24355483055114746
0.6938106417655945,0.44951701164245605,0.24429363012313843,0.12065818160772324,0.33333333333333337,1.1757441759109497,0.20726865530014038
0.35293036699295044,0.32000038027763367,0.03292998671531677,0.15054023265838623,0.6666666666666667,0.9462503790855408,0.19102518260478973
0.37460312247276306,0.8746465444564819,-0.5000434219837189,0.40772879123687744,0.6666666666666667,1.0476317405700684,0.534528374671936
0.5101608037948608,0.323767751455307,0.18639305233955383,0.07223960757255554,0.33333333333333337,1.278534173965454,0.13097645342350006
0.6903542280197144,0.2812521457672119,0.40910208225250244,0.05369546264410019,0.33333333333333337,0.8061504364013672,0.09581934660673141
0.3317887783050537,0.7620951533317566,-0.4303063750267029,0.2857051491737366,0.6666666666666667,0.9842725396156311,0.3622705638408661
0.6100726127624512,0.5144776105880737,0.09559500217437744,0.21382270753383636,0.6666666666666667,0.9513087868690491,0.3029012084007263
0.5620533227920532,0.28425389528274536,0.27779942750930786,0.06268100440502167,0.16666666666666663,0.6469973921775818,0.11129806935787201
0.5827114582061768,0.634879469871521,-0.05216801166534424,0.2301441878080368,0.6666666666666667,0.8373028039932251,0.37012434005737305
0.47531503438949585,0.4690607190132141,0.006254315376281738,0.15046687424182892,0.33333333333333337,0.809381902217865,0.2510111331939697
0.6568369269371033,0.6604787111282349,-0.003641784191131592,0.2713037431240082,0.6666666666666667,1.0933343172073364,0.34652674198150635
0.7849403619766235,0.5003051161766052,0.2846352458000183,0.18194717168807983,0.8333333333333334,0.7973659634590149,0.26594656705856323
0.7730255126953125,0.4456941485404968,0.3273313641548157,0.14108389616012573,0.5,1.0865139961242676,0.23929297924041748
0.3306944966316223,0.639173150062561,-0.3084786534309387,0.28521931171417236,0.33333333333333337,1.4455997943878174,0.37250441312789917
0.49511751532554626,0.35527440905570984,0.13984310626983643,0.09565505385398865,0.5,1.220348596572876,0.16140972077846527
0.607569694519043,0.33763831853866577,0.2699313759803772,0.07626654207706451,0.33333333333333337,0.8577888011932373,0.13408157229423523
0.6691586971282959,0.284191757440567,0.3849669396877289,0.11482621729373932,0.33333333333333337,1.364278793334961,0.16236719489097595
0.5678097009658813,0.605705201625824,-0.03789550065994263,0.23132666945457458,0.6666666666666667,1.838099718093872,0.30475494265556335
0.5298725366592407,0.5923770666122437,-0.06250452995300293,0.22791406512260437,0.16666666666666663,1.0170384645462036,0.35129308700561523
0.5204067230224609,0.6201760768890381,-0.09976935386657715,0.24553701281547546,0.5,1.2838642597198486,0.30063149333000183
0.790008008480072,0.2903537452220917,0.49965426325798035,0.06510047614574432,0.16666666666666663,0.8344666957855225,0.11405714601278305
0.4222579896450043,0.77323317527771,-0.3509751856327057,0.3407309651374817,0.6666666666666667,0.9412627816200256,0.4825897812843323
0.6398779153823853,0.3671523332595825,0.27272558212280273,0.12555153667926788,0.5,0.890472948551178,0.19455325603485107
0.5172340869903564,0.6344927549362183,-0.11725866794586182,0.3007959723472595,0.6666666666666667,0.8879961967468262,0.35636767745018005
0.7230083346366882,0.48874711990356445,0.23426121473312378,0.1628396213054657,0.33333333333333337,1.0769163370132446,0.26886817812919617
0.207986518740654,0.7511060237884521,-0.5431195050477982,0.34361013770103455,0.33333333333333337,1.0570276975631714,0.4063979983329773
0.4115874469280243,0.6466031074523926,-0.2350156605243683,0.2595796585083008,0.5,0.978060245513916,0.32665514945983887
0.5705252885818481,0.5428641438484192,0.027661144733428955,0.19125424325466156,0.33333333333333337,0.7396389842033386,0.28622862696647644
0.683071494102478,0.42042645812034607,0.26264503598213196,0.11088775098323822,0.5,1.3540940284729004,0.19047538936138153
0.2564133405685425,0.7524380683898926,-0.4960247278213501,0.3252438008785248,0.6666666666666667,0.9648340344429016,0.44827842712402344
0.3130212426185608,0.8604388236999512,-0.5474175810813904,0.39324188232421875,0.8333333333333334,0.9818865060806274,0.5295729041099548
0.4825713634490967,0.6302679777145386,-0.1476966142654419,0.2552456259727478,0.5,0.7436290979385376,0.3616201877593994
0.6089136600494385,0.5613642930984497,0.04754936695098877,0.21529829502105713,0.0,1.098533034324646,0.3033950626850128
0.482632040977478,0.39616864919662476,0.08646339178085327,0.11314649879932404,0.16666666666666663,1.0252349376678467,0.18807795643806458
0.2275700569152832,0.5142725110054016,-0.2867024540901184,0.23265759646892548,0.6666666666666667,0.8953437209129333,0.29669857025146484
0.5371568202972412,0.46204835176467896,0.07510846853256226,0.1659141182899475,0.33333333333333337,0.4937995672225952,0.25797003507614136
0.7549480199813843,0.36088985204696655,0.3940581679344177,0.08317427337169647,0.5,0.8002569675445557,0.14483779668807983
0.16675180196762085,1.066908359527588,-0.900156557559967,0.4714869260787964,0.5,1.26231050491333,0.5337201952934265
0.7104453444480896,0.37964963912963867,0.3307957053184509,0.09769939631223679,0.33333333333333337,1.306524634361267,0.1664329320192337
0.4798443019390106,0.5662453174591064,-0.08640101552009583,0.2478642761707306,0.16666666666666663,1.1481072902679443,0.3273073136806488
0.17064307630062103,0.8809830546379089,-0.7103399783372879,0.39204835891723633,0.5,1.5535914897918701,0.48651427030563354
0.3623785674571991,0.5509757995605469,-0.18859723210334778,0.2248552441596985,0.6666666666666667,0.5858715772628784,0.2859831154346466
0.7694458961486816,0.34967726469039917,0.41976863145828247,0.08735349774360657,0.5,1.150443434715271,0.1533333659172058
0.7541139125823975,0.4174288511276245,0.33668506145477295,0.13053026795387268,0.0,0.7166459560394287,0.20661616325378418
0.6383751630783081,0.4145193099975586,0.2238558530807495,0.13568401336669922,0.33333333333333337,1.0247248411178589,0.21512413024902344
0.4100578725337982,0.49151334166526794,-0.08145546913146973,0.1931735724210739,0.33333333333333337,0.7910372018814087,0.24056541919708252
0.382016658782959,0.4268997609615326,-0.04488310217857361,0.1284116506576538,0.33333333333333337,0.46442168951034546,0.21467018127441406
0.30185264348983765,0.7858578562736511,-0.4840052127838135,0.3739855885505676,0.8333333333333334,1.1926922798156738,0.4417243003845215
0.4250413179397583,0.5349062085151672,-0.10986489057540894,0.17242227494716644,0.16666666666666663,0.3208281993865967,0.2801511287689209
0.7018088698387146,0.7780946493148804,-0.07628577947616577,0.32800689339637756,0.5,0.8567528128623962,0.3668976426124573
0.4927757680416107,0.6913836002349854,-0.19860783219337463,0.2630889117717743,0.6666666666666667,0.8154445290565491,0.33189815282821655
0.47752636671066284,0.5385042428970337,-0.06097787618637085,0.22087101638317108,0.6666666666666667,0.9725279808044434,0.2833215594291687
0.4539158344268799,0.7359491586685181,-0.2820333242416382,0.3049176335334778,0.5,1.168189525604248,0.41431283950805664
0.9054015874862671,0.27577710151672363,0.6296244859695435,0.05394930765032768,0.5,1.0957022905349731,0.09837055206298828
0.7604581713676453,0.32538485527038574,0.4350733160972595,0.07391320914030075,0.5,1.21778404712677,0.1328234076499939
0.5688614845275879,0.49946221709251404,0.06939926743507385,0.18586711585521698,0.6666666666666667,0.8320341110229492,0.2835897207260132
0.4380893111228943,0.8290672302246094,-0.3909779191017151,0.35948872566223145,0.6666666666666667,0.8489344716072083,0.46847957372665405
0.2921745777130127,0.47987422347068787,-0.18769964575767517,0.24123267829418182,0.33333333333333337,1.4149857759475708,0.3059033155441284
0.7385114431381226,0.46009764075279236,0.2784138023853302,0.15139800310134888,0.33333333333333337,1.0522879362106323,0.24965643882751465
0.6712486147880554,0.3711843490600586,0.3000642657279968,0.10878437757492065,0.33333333333333337,,0.1800469160079956
0.5827134847640991,0.4461152255535126,0.13659825921058655,0.15812967717647552,0.6666666666666667,,0.24489961564540863
0.44238680601119995,0.3985082507133484,0.04387855529785156,0.12565575540065765,0.5,,0.20582102239131927
0.5253647565841675,0.5366160273551941,-0.011251270771026611,0.2054000347852707,0.8333333333333334,,0.23798130452632904
0.6238386631011963,0.7049727439880371,-0.08113408088684082,0.2652735114097595,0.6666666666666667,,0.3307104706764221
0.6804205775260925,0.3539227247238159,0.3264978528022766,0.10378338396549225,0.5,,0.1734759658575058
0.40187186002731323,0.7124158143997192,-0.310543954372406,0.30294305086135864,0.6666666666666667,,0.4160747230052948
0.4946132302284241,0.5542833209037781,-0.059670090675354004,0.22493362426757812,0.8333333333333334,,0.3156493902206421
0.5232557654380798,0.5014231204986572,0.021832644939422607,0.1732613891363144,0.33333333333333337,,0.2756263017654419
0.5502830743789673,0.5053315162658691,0.044951558113098145,0.234959214925766,0.33333333333333337,,0.3146449029445648


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/symm_kl_30/no_attn_ent/GNNExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
1.1150918006896973,0.23595577478408813,0.8791360259056091,0.04258130118250847,0.33333333333333337,0.7366897463798523,0.08676685392856598
0.7114280462265015,0.3189701437950134,0.39245790243148804,0.08717679232358932,0.5,0.5461982488632202,0.1662483960390091
0.6651898622512817,0.27094152569770813,0.3942483365535736,0.05817955732345581,0.16666666666666663,0.7499642372131348,0.12042232602834702
0.9259955883026123,0.11447930335998535,0.811516284942627,0.01825692318379879,0.33333333333333337,0.9690898060798645,0.03827735781669617
0.834425151348114,0.23435506224632263,0.6000700891017914,0.05827578902244568,0.33333333333333337,1.025197982788086,0.1182793527841568
0.8686718940734863,0.14807498455047607,0.7205969095230103,0.029637902975082397,0.5,0.8791142702102661,0.05885034799575806
0.5953577160835266,0.2943711280822754,0.3009865880012512,0.0676945298910141,0.6666666666666667,0.8472464680671692,0.14109010994434357
0.48011910915374756,0.367925763130188,0.11219334602355957,0.10237252712249756,0.5,1.2214335203170776,0.20227569341659546
0.9002887606620789,0.2924440801143646,0.6078446805477142,0.07910855859518051,0.16666666666666663,1.1555877923965454,0.15627148747444153
0.38414716720581055,0.4431135058403015,-0.05896633863449097,0.17060165107250214,0.6666666666666667,1.2105214595794678,0.2882424294948578
0.42468756437301636,0.4300476014614105,-0.005360037088394165,0.12725019454956055,0.33333333333333337,0.36122655868530273,0.24727904796600342
0.5311495661735535,0.3424021899700165,0.188747376203537,0.08730053901672363,0.6666666666666667,0.6963793039321899,0.1770351380109787
0.7485140562057495,0.21238163113594055,0.536132425069809,0.045183420181274414,0.6666666666666667,0.8241317272186279,0.09509745240211487
0.6881827712059021,0.2835184633731842,0.4046643078327179,0.0761953741312027,0.5,1.0735352039337158,0.15248700976371765
0.6909275054931641,0.32962551712989807,0.361301988363266,0.10832520574331284,0.8333333333333334,1.1032664775848389,0.19963112473487854
0.5548344850540161,0.35978659987449646,0.19504788517951965,0.11589638888835907,0.33333333333333337,1.1198861598968506,0.21855215728282928
0.7337202429771423,0.27817368507385254,0.4555465579032898,0.06148938462138176,0.33333333333333337,0.41472557187080383,0.12807241082191467
0.7344770431518555,0.28906548023223877,0.4454115629196167,0.07614031434059143,0.33333333333333337,0.5804399251937866,0.15423622727394104
0.7812203168869019,0.2818235158920288,0.49939680099487305,0.06967464089393616,0.16666666666666663,1.2043269872665405,0.14167499542236328
0.6226851940155029,0.32519349455833435,0.2974916994571686,0.0897122174501419,0.6666666666666667,1.172062635421753,0.17534521222114563
0.5681873559951782,0.3532788157463074,0.21490854024887085,0.10710939019918442,0.33333333333333337,0.668016791343689,0.20280472934246063
0.5965372323989868,0.3379344642162323,0.2586027681827545,0.10626193135976791,0.33333333333333337,0.8460979461669922,0.2017744481563568
0.7016729712486267,0.3255290687084198,0.3761439025402069,0.09376521408557892,0.5,0.8461732268333435,0.18355302512645721
0.39491844177246094,0.4176887273788452,-0.022770285606384277,0.13470639288425446,0.33333333333333337,0.5518016219139099,0.25762319564819336
0.721845805644989,0.298310250043869,0.42353555560112,0.08622425049543381,0.16666666666666663,0.3058842122554779,0.1724979281425476
0.5487875938415527,0.3270041346549988,0.22178345918655396,0.11447319388389587,0.16666666666666663,0.7971273064613342,0.22421817481517792
0.6034564971923828,0.38981693983078003,0.21363955736160278,0.1316988170146942,0.33333333333333337,0.7635607719421387,0.25611186027526855
0.6302812099456787,0.37905892729759216,0.25122228264808655,0.13371245563030243,0.16666666666666663,0.8534272909164429,0.25734278559684753
0.5423704981803894,0.3987863063812256,0.14358419179916382,0.1424475908279419,0.8333333333333334,0.5225638151168823,0.2714042365550995
0.7083892822265625,0.3797517716884613,0.3286375105381012,0.13407456874847412,0.6666666666666667,0.8755742907524109,0.25330132246017456
0.7405966520309448,0.39389654994010925,0.34670010209083557,0.15803420543670654,0.5,1.0256717205047607,0.28044500946998596
0.9026283025741577,0.3706333339214325,0.5319949686527252,0.12306928634643555,0.33333333333333337,1.0223923921585083,0.22968456149101257
0.6238621473312378,0.46542319655418396,0.15843895077705383,0.15313498675823212,0.8333333333333334,0.705238938331604,0.2878275513648987
0.7461983561515808,0.4595218598842621,0.2866764962673187,0.16365253925323486,0.5,0.5832407474517822,0.2711535096168518
0.6852085590362549,0.3985976576805115,0.2866109013557434,0.13496536016464233,0.5,0.6679399013519287,0.23773205280303955
0.6971165537834167,0.38032805919647217,0.3167884945869446,0.13486038148403168,0.8333333333333334,0.8176468014717102,0.2263861894607544
0.8596507906913757,0.26550063490867615,0.5941501557826996,0.07795911282300949,0.5,0.7612613439559937,0.15160202980041504
1.0331835746765137,0.28416669368743896,0.7490168809890747,0.0942336842417717,0.6666666666666667,0.970573365688324,0.17199723422527313
0.6914147734642029,0.4814700782299042,0.2099446952342987,0.16858534514904022,0.33333333333333337,0.7356547117233276,0.28440386056900024
0.9439212679862976,0.348818838596344,0.5951024293899536,0.0959622710943222,0.16666666666666663,1.0155189037322998,0.17588800191879272
0.834378182888031,0.3370252549648285,0.4973529279232025,0.09734079241752625,0.6666666666666667,0.8613985776901245,0.17766448855400085
0.8265657424926758,0.3725939393043518,0.453971803188324,0.11088334769010544,0.33333333333333337,0.8590575456619263,0.19663798809051514
1.1997473239898682,0.31717607378959656,0.8825712502002716,0.08186979591846466,0.5,0.8364460468292236,0.15203437209129333
0.778769850730896,0.4733104407787323,0.3054594099521637,0.14722947776317596,0.6666666666666667,0.9738778471946716,0.26523923873901367
0.7812440395355225,0.4121250808238983,0.36911895871162415,0.13345594704151154,0.8333333333333334,0.45663365721702576,0.22466173768043518
0.9128229022026062,0.2628255784511566,0.6499973237514496,0.06382481753826141,0.6666666666666667,0.7391917109489441,0.11980213969945908
1.0613611936569214,0.3052682876586914,0.75609290599823,0.08132331073284149,0.5,0.41245511174201965,0.14895960688591003
1.055452585220337,0.38959628343582153,0.6658563017845154,0.1227453351020813,0.33333333333333337,0.8866804838180542,0.2145756334066391
0.7232598662376404,0.5044082403182983,0.21885162591934204,0.1708756685256958,0.6666666666666667,0.5340580940246582,0.3028022348880768
0.9661130309104919,0.35832297801971436,0.6077900528907776,0.09712787717580795,0.6666666666666667,0.5633187890052795,0.18055622279644012
1.0329331159591675,0.42575106024742126,0.6071820557117462,0.13531255722045898,0.5,1.064807415008545,0.23994122445583344
0.868436336517334,0.5103273391723633,0.3581089973449707,0.15910769999027252,0.6666666666666667,0.6316908001899719,0.30173251032829285
0.8871743083000183,0.4580004811286926,0.4291738271713257,0.1394350826740265,0.6666666666666667,0.68533855676651,0.2713508605957031
1.0461523532867432,0.4533619284629822,0.592790424823761,0.1361229419708252,0.5,0.26972174644470215,0.26765796542167664
0.8583613634109497,0.546574592590332,0.3117867708206177,0.17830657958984375,0.5,0.45785099267959595,0.3420407772064209
1.1133267879486084,0.43662118911743164,0.6767055988311768,0.12170417606830597,0.5,0.33390694856643677,0.24604928493499756
1.00531804561615,0.4969642758369446,0.5083537697792053,0.15207509696483612,0.5,0.22049890458583832,0.29906734824180603
0.9379903078079224,0.5276075601577759,0.4103827476501465,0.16802647709846497,0.5,0.24170492589473724,0.3268103003501892
0.9948841333389282,0.4933862090110779,0.5014979243278503,0.15057316422462463,0.5,0.26790618896484375,0.302807092666626
0.9596661329269409,0.5389220118522644,0.4207441210746765,0.17401063442230225,0.5,1.316409945487976,0.34589022397994995
0.65452641248703,0.6862258911132812,-0.03169947862625122,0.2686021327972412,0.0,0.9161608815193176,0.4815562963485718
0.7540465593338013,0.5685539245605469,0.1854926347732544,0.19394883513450623,0.33333333333333337,0.8608168363571167,0.3757496774196625
0.8871864676475525,0.5688499212265015,0.318336546421051,0.1919785737991333,0.5,0.9630341529846191,0.37226602435112
0.8706294894218445,0.47756409645080566,0.3930653929710388,0.14329929649829865,0.6666666666666667,1.0173780918121338,0.2911531329154968
0.852313220500946,0.48962855339050293,0.3626846671104431,0.15314747393131256,0.33333333333333337,0.5917568206787109,0.30172812938690186
0.8730401396751404,0.4888947010040283,0.38414543867111206,0.15565261244773865,0.16666666666666663,0.18894733488559723,0.30016782879829407
0.8372037410736084,0.47307318449020386,0.36413055658340454,0.15386465191841125,0.16666666666666663,1.2033346891403198,0.29273152351379395
0.949457049369812,0.41575098037719727,0.5337060689926147,0.139951691031456,0.33333333333333337,1.2014503479003906,0.26443788409233093
0.9043377637863159,0.4110267758369446,0.49331098794937134,0.13306555151939392,0.5,1.3856549263000488,0.2555854022502899
0.9361623525619507,0.43037018179893494,0.5057921707630157,0.16338405013084412,0.16666666666666663,1.338352084159851,0.2953375577926636
0.7843422889709473,0.4123772084712982,0.37196508049964905,0.1404324471950531,0.33333333333333337,0.998096764087677,0.26114416122436523
0.8816553950309753,0.4170290231704712,0.46462637186050415,0.15488147735595703,0.33333333333333337,0.3882574141025543,0.2749289870262146
0.824923038482666,0.45561274886131287,0.36931028962135315,0.14886872470378876,0.5,0.634937047958374,0.27312690019607544
0.8079506754875183,0.49581634998321533,0.312134325504303,0.17505809664726257,0.16666666666666663,0.9502321481704712,0.30731141567230225
0.8045217990875244,0.483928382396698,0.3205934166908264,0.15373371541500092,0.33333333333333337,1.210649847984314,0.28505954146385193
0.9791595339775085,0.3923202455043793,0.5868392884731293,0.11533962190151215,0.6666666666666667,0.6922557353973389,0.21627914905548096
1.0531768798828125,0.3844839334487915,0.668692946434021,0.11825844645500183,0.5,1.2731963396072388,0.21707378327846527
0.9716581106185913,0.5285392999649048,0.4431188106536865,0.15788349509239197,0.33333333333333337,0.7642919421195984,0.29391229152679443
1.0988762378692627,0.43923312425613403,0.6596431136131287,0.13011601567268372,0.5,0.7359161972999573,0.2414545863866806
0.9228197932243347,0.572966456413269,0.3498533368110657,0.1907474398612976,0.5,1.04815673828125,0.33511584997177124
1.0469112396240234,0.5092100501060486,0.5377011895179749,0.16716812551021576,0.33333333333333337,0.7778415083885193,0.2927025258541107
1.1946078538894653,0.49757951498031616,0.6970283389091492,0.1526341438293457,0.16666666666666663,1.0124715566635132,0.2782115936279297
1.1982157230377197,0.46626442670822144,0.7319512963294983,0.13700100779533386,0.6666666666666667,1.089314341545105,0.24929659068584442
0.980009913444519,0.5610895156860352,0.4189203977584839,0.19273066520690918,0.33333333333333337,1.0387146472930908,0.3325689435005188
1.1391804218292236,0.5046026706695557,0.634577751159668,0.15561100840568542,0.33333333333333337,1.0257991552352905,0.28440243005752563
1.2406127452850342,0.4346083104610443,0.8060044348239899,0.12365643680095673,0.33333333333333337,0.4104839861392975,0.229557603597641
0.9691421985626221,0.5677098631858826,0.4014323353767395,0.19400155544281006,0.33333333333333337,0.29192662239074707,0.3371843099594116
1.1159837245941162,0.4725579619407654,0.6434257626533508,0.14549127221107483,0.33333333333333337,0.6837432384490967,0.2628217935562134
1.1117665767669678,0.45434555411338806,0.6574210226535797,0.13137902319431305,0.5,1.0869824886322021,0.2424708604812622
1.2216743230819702,0.4038941264152527,0.8177801966667175,0.10748808830976486,0.16666666666666663,0.7911785840988159,0.20139698684215546
1.1582354307174683,0.4276553988456726,0.7305800318717957,0.11886213719844818,0.33333333333333337,1.000864863395691,0.22038277983665466
0.9359903335571289,0.5793390274047852,0.35665130615234375,0.1821572184562683,0.5,0.7897477149963379,0.32619649171829224
1.0880331993103027,0.48197072744369507,0.6060624718666077,0.13389284908771515,0.16666666666666663,0.6508460640907288,0.24682271480560303
1.0384900569915771,0.5195261240005493,0.5189639329910278,0.1555417776107788,0.33333333333333337,1.0142557621002197,0.27824947237968445
0.8512405157089233,0.5137566328048706,0.33748388290405273,0.17255978286266327,0.5,1.1801345348358154,0.30146074295043945
0.8470408916473389,0.5900977849960327,0.25694310665130615,0.18740209937095642,0.16666666666666663,0.9032060503959656,0.3317849636077881
1.1424015760421753,0.4161493182182312,0.7262522578239441,0.11069705337285995,0.16666666666666663,1.122025728225708,0.2072146236896515
0.9174922704696655,0.5906099677085876,0.3268823027610779,0.18895940482616425,0.33333333333333337,0.48616233468055725,0.3236168324947357
1.1133768558502197,0.5050713419914246,0.6083055138587952,0.14388707280158997,0.16666666666666663,0.9250292181968689,0.26341068744659424
0.9284563064575195,0.516613245010376,0.41184306144714355,0.16566696763038635,0.16666666666666663,1.031229853630066,0.29381483793258667
1.073678731918335,0.45124340057373047,0.6224353313446045,0.12831881642341614,0.5,0.9690657258033752,0.23764905333518982
1.1200807094573975,0.4475409984588623,0.6725397109985352,0.12905575335025787,0.16666666666666663,1.0090935230255127,0.2373051643371582
1.053571105003357,0.4796745181083679,0.573896586894989,0.14259304106235504,0.5,0.9586145877838135,0.26086005568504333
0.8952716588973999,0.547540545463562,0.3477311134338379,0.1771698296070099,0.5,1.251975178718567,0.3078722357749939
1.0785229206085205,0.442260205745697,0.6362627148628235,0.12734435498714447,0.33333333333333337,0.917146623134613,0.23158007860183716
1.1369645595550537,0.4744842052459717,0.662480354309082,0.13251958787441254,0.33333333333333337,0.9864850640296936,0.2424745410680771
1.1306958198547363,0.4369034469127655,0.6937923729419708,0.12954407930374146,0.33333333333333337,1.0832688808441162,0.23587678372859955
0.9565612077713013,0.5696606636047363,0.38690054416656494,0.17486581206321716,0.33333333333333337,1.0540715456008911,0.3179383873939514
1.231537938117981,0.424797385931015,0.8067405521869659,0.10506891459226608,0.33333333333333337,1.240478277206421,0.19897298514842987
0.8304885625839233,0.5410043001174927,0.28948426246643066,0.18574374914169312,0.5,0.949199914932251,0.3213534951210022
1.1635712385177612,0.4564630389213562,0.707108199596405,0.11967906355857849,0.16666666666666663,0.7040967345237732,0.22446757555007935
1.077078104019165,0.5189651250839233,0.5581129789352417,0.15058910846710205,0.0,0.7625332474708557,0.2755952775478363
0.9429295063018799,0.5615459680557251,0.3813835382461548,0.1742905229330063,0.16666666666666663,0.7071579694747925,0.31317803263664246
0.7477226257324219,0.5251548290252686,0.22256779670715332,0.1729588359594345,0.5,1.2957171201705933,0.2997210621833801
1.0075349807739258,0.5495632886886597,0.4579716920852661,0.16315957903862,0.16666666666666663,1.2650001049041748,0.2975863218307495
1.054535150527954,0.4524917006492615,0.6020434498786926,0.133760005235672,0.33333333333333337,0.20688959956169128,0.24268321692943573
1.1198010444641113,0.4452938437461853,0.674507200717926,0.12828172743320465,0.33333333333333337,0.9683516621589661,0.2345043271780014
1.086791753768921,0.47631558775901794,0.610476166009903,0.13552013039588928,0.33333333333333337,1.0648343563079834,0.2514389157295227
1.1513837575912476,0.4116823673248291,0.7397013902664185,0.11420059204101562,0.33333333333333337,0.8238210678100586,0.21237561106681824
1.1780935525894165,0.4308520257472992,0.7472415268421173,0.1188524067401886,0.16666666666666663,1.1199642419815063,0.21971827745437622
1.074681282043457,0.5131062865257263,0.5615749955177307,0.14987455308437347,0.33333333333333337,0.8904516696929932,0.2717150151729584
0.992292582988739,0.4659624993801117,0.5263300836086273,0.14056487381458282,0.33333333333333337,0.9528684020042419,0.2546732425689697
1.1307305097579956,0.4890078008174896,0.641722708940506,0.13842502236366272,0.33333333333333337,0.7542879581451416,0.25455304980278015
0.8951753973960876,0.5999193787574768,0.29525601863861084,0.1984645575284958,0.16666666666666663,0.617460310459137,0.34845608472824097
1.0686038732528687,0.4450811743736267,0.6235226988792419,0.12797993421554565,0.33333333333333337,0.8736637234687805,0.23465554416179657
1.128556489944458,0.5010621547698975,0.6274943351745605,0.14437592029571533,0.33333333333333337,0.9568712711334229,0.2635391354560852
1.0689165592193604,0.4627111852169037,0.6062053740024567,0.1378665566444397,0.33333333333333337,0.4092385172843933,0.24957208335399628
0.916589617729187,0.5254114866256714,0.3911781311035156,0.17415186762809753,0.5,1.2604304552078247,0.3037084937095642
1.0655980110168457,0.4942159056663513,0.5713821053504944,0.13965283334255219,0.5,1.273921012878418,0.2573924660682678
1.1186310052871704,0.4630606174468994,0.655570387840271,0.1320314109325409,0.16666666666666663,0.9697970747947693,0.2421034872531891
1.0303068161010742,0.5035645961761475,0.5267422199249268,0.14418888092041016,0.16666666666666663,0.701997697353363,0.263629674911499
0.9988853335380554,0.5433511734008789,0.4555341601371765,0.16324347257614136,0.33333333333333337,0.867878258228302,0.28838157653808594
1.1081161499023438,0.5161263346672058,0.5919898152351379,0.14731471240520477,0.0,0.7211775779724121,0.271110862493515
1.1098780632019043,0.45983681082725525,0.650041252374649,0.1340617537498474,0.16666666666666663,1.0662962198257446,0.24250555038452148
0.951202392578125,0.5155436992645264,0.43565869331359863,0.1561625897884369,0.5,0.7848822474479675,0.2780132293701172
1.0301798582077026,0.4760587215423584,0.5541211366653442,0.1380370855331421,0.33333333333333337,0.7544015049934387,0.2542610168457031
1.1580171585083008,0.43343299627304077,0.72458416223526,0.11571502685546875,0.16666666666666663,0.9145294427871704,0.21575036644935608
0.9563083052635193,0.5846753120422363,0.37163299322128296,0.18107876181602478,0.16666666666666663,0.8530745506286621,0.32612770795822144
1.0156887769699097,0.5008498430252075,0.5148389339447021,0.15317116677761078,0.5,1.0180344581604004,0.27709850668907166
1.2064709663391113,0.4173368811607361,0.7891340851783752,0.10976368188858032,0.16666666666666663,0.6752768754959106,0.2061033695936203
1.0748833417892456,0.4813774526119232,0.5935058891773224,0.14194932579994202,0.33333333333333337,1.0488512516021729,0.26146695017814636
1.0969089269638062,0.4552581310272217,0.6416507959365845,0.13458921015262604,0.33333333333333337,0.13193927705287933,0.24464556574821472
1.1199836730957031,0.45211729407310486,0.6678663790225983,0.13010747730731964,0.33333333333333337,0.7205542325973511,0.23752042651176453
1.100698471069336,0.4486576020717621,0.6520408689975739,0.1289810985326767,0.5,0.7792848348617554,0.23171290755271912
0.9425392150878906,0.5232772827148438,0.4192619323730469,0.1748177707195282,0.5,0.7018968462944031,0.3058076500892639
1.0925432443618774,0.45356130599975586,0.6389819383621216,0.13714836537837982,0.5,1.1112169027328491,0.24463438987731934
0.8592456579208374,0.5755220651626587,0.2837235927581787,0.1818532645702362,0.33333333333333337,1.0468852519989014,0.3209472894668579
1.1133641004562378,0.44329971075057983,0.670064389705658,0.13037201762199402,0.5,0.6725158095359802,0.23124957084655762
1.0608700513839722,0.4777960777282715,0.5830739736557007,0.14946439862251282,0.33333333333333337,0.803738534450531,0.26669254899024963
0.7753112316131592,0.30141305923461914,0.47389817237854004,0.08901391923427582,0.33333333333333337,0.717190146446228,0.1705740988254547
0.5819742679595947,0.414458692073822,0.1675155758857727,0.13860772550106049,0.5,1.227493405342102,0.24395005404949188
0.7258316874504089,0.27029871940612793,0.455532968044281,0.09530811011791229,0.33333333333333337,1.2199060916900635,0.16291776299476624
0.5959101915359497,0.3077285885810852,0.2881816029548645,0.09960304200649261,0.8333333333333334,1.1166990995407104,0.19242505729198456
0.6763567328453064,0.32094430923461914,0.35541242361068726,0.09585866332054138,0.16666666666666663,0.47230663895606995,0.1880500167608261
0.6789820194244385,0.34365710616111755,0.3353249132633209,0.12673556804656982,0.6666666666666667,0.9064697623252869,0.22674334049224854
0.5137529373168945,0.512043833732605,0.0017091035842895508,0.2225414365530014,0.8333333333333334,0.849518895149231,0.31065377593040466
0.7329916954040527,0.3879893720149994,0.34500232338905334,0.1341104805469513,0.33333333333333337,0.9850797057151794,0.2457570731639862
0.7039877772331238,0.39577242732048035,0.30821534991264343,0.11986549943685532,0.5,0.621930718421936,0.23971548676490784
0.7580088376998901,0.41867196559906006,0.3393368721008301,0.15193712711334229,0.16666666666666663,0.5847381949424744,0.2928802967071533
0.7244822978973389,0.46752676367759705,0.2569555342197418,0.16740748286247253,0.5,0.9056646823883057,0.32438862323760986
0.8906588554382324,0.38684362173080444,0.503815233707428,0.1180427074432373,0.16666666666666663,0.9257755279541016,0.23874996602535248
0.7732371687889099,0.5107395052909851,0.2624976634979248,0.20092158019542694,0.16666666666666663,0.3791680634021759,0.37025055289268494
0.9010070562362671,0.41954928636550903,0.48145776987075806,0.15371283888816833,0.33333333333333337,0.9935227036476135,0.29507994651794434
0.8372335433959961,0.48190534114837646,0.35532820224761963,0.17715637385845184,0.33333333333333337,1.0128364562988281,0.3407141864299774
0.9250235557556152,0.3938640058040619,0.5311595499515533,0.12711675465106964,0.33333333333333337,0.2969261705875397,0.2563554048538208
0.7908620238304138,0.43933504819869995,0.35152697563171387,0.15393352508544922,0.16666666666666663,0.7955191731452942,0.2984502911567688
0.7845651507377625,0.4240291714668274,0.36053597927093506,0.1425342857837677,0.33333333333333337,1.1029655933380127,0.2834661900997162
0.6008069515228271,0.5133260488510132,0.08748090267181396,0.194006085395813,0.6666666666666667,0.9403527975082397,0.36924952268600464
0.7351657748222351,0.40927785634994507,0.32588791847229004,0.13351556658744812,0.16666666666666663,0.45381230115890503,0.26577404141426086
0.48973649740219116,0.465765118598938,0.023971378803253174,0.1632591038942337,0.33333333333333337,1.2333123683929443,0.3232465386390686
0.47690457105636597,0.46793103218078613,0.008973538875579834,0.15823078155517578,0.33333333333333337,1.1772305965423584,0.31387054920196533
0.3845970034599304,0.4372609257698059,-0.05266392230987549,0.1548352837562561,0.5,0.9489600658416748,0.30074986815452576
0.4628502130508423,0.397899866104126,0.06495034694671631,0.12618950009346008,0.33333333333333337,1.2737611532211304,0.25240570306777954
0.3458592891693115,0.40686625242233276,-0.06100696325302124,0.14119070768356323,0.33333333333333337,1.0235157012939453,0.2710319757461548
0.5840219259262085,0.3247412145137787,0.2592807114124298,0.09348464012145996,0.16666666666666663,0.7098487019538879,0.18805593252182007
0.5133784413337708,0.30930936336517334,0.2040690779685974,0.09918477386236191,0.16666666666666663,0.9778186678886414,0.19139891862869263
0.6217095851898193,0.2787329852581024,0.3429765999317169,0.08420594036579132,0.33333333333333337,1.220859169960022,0.1633981317281723
0.4192062318325043,0.40660735964775085,0.012598872184753418,0.13008654117584229,0.33333333333333337,1.0949612855911255,0.24955341219902039
0.55354905128479,0.41426193714141846,0.13928711414337158,0.14444100856781006,0.6666666666666667,1.0871970653533936,0.2758634686470032
0.7105742692947388,0.32331764698028564,0.3872566223144531,0.0936947911977768,0.16666666666666663,1.2355455160140991,0.18035173416137695
0.609908938407898,0.4646725654602051,0.14523637294769287,0.14827364683151245,0.5,1.0473543405532837,0.2849918007850647
0.8152239322662354,0.3635815978050232,0.45164233446121216,0.11226442456245422,0.0,0.9054468274116516,0.21273455023765564
0.7475262880325317,0.44207486510276794,0.3054514229297638,0.149431973695755,0.33333333333333337,1.5671534538269043,0.2677314281463623
0.9274384379386902,0.43572139739990234,0.49171704053878784,0.13938796520233154,0.33333333333333337,1.6237413883209229,0.26349055767059326
0.5820307731628418,0.6050404906272888,-0.02300971746444702,0.21409374475479126,0.5,0.909884512424469,0.38486266136169434
0.9441719055175781,0.43477964401245117,0.509392261505127,0.15043431520462036,0.33333333333333337,0.8341287970542908,0.27666419744491577
0.6556719541549683,0.6201604604721069,0.03551149368286133,0.2161795198917389,0.8333333333333334,0.661559522151947,0.38959524035453796
0.982273280620575,0.5527757406234741,0.42949753999710083,0.18311744928359985,0.33333333333333337,0.9967198967933655,0.33992886543273926
0.8553590774536133,0.6209356784820557,0.23442339897155762,0.21814987063407898,0.5,0.8488247990608215,0.38820311427116394
0.8202511072158813,0.6514665484428406,0.16878455877304077,0.24249181151390076,0.5,0.6396477818489075,0.4103632867336273
0.8937218189239502,0.6002478003501892,0.293474018573761,0.20217692852020264,0.5,0.7092373371124268,0.3578677773475647
0.8256090879440308,0.656836211681366,0.1687728762626648,0.23518460988998413,0.6666666666666667,0.8520098328590393,0.41421765089035034
0.8079675436019897,0.6294556856155396,0.1785118579864502,0.2154337465763092,0.5,1.1088950634002686,0.3853435516357422
0.5858323574066162,0.7097768783569336,-0.12394452095031738,0.26363539695739746,1.0,0.9869988560676575,0.45043715834617615
0.9105791449546814,0.5244709253311157,0.3861082196235657,0.17485082149505615,0.33333333333333337,0.6774865388870239,0.3118736743927002
0.8244377374649048,0.5897141695022583,0.23472356796264648,0.19886693358421326,0.6666666666666667,0.2925364077091217,0.35260605812072754
0.7448510527610779,0.6040218472480774,0.1408292055130005,0.2045021951198578,0.6666666666666667,1.2029858827590942,0.3598793148994446
0.7375186681747437,0.587671160697937,0.14984750747680664,0.2057005614042282,0.5,0.911611795425415,0.35882461071014404
0.9879485964775085,0.4407804012298584,0.5471681952476501,0.12564131617546082,0.33333333333333337,0.7372661232948303,0.23249217867851257
0.9918965101242065,0.44400379061698914,0.5478927195072174,0.13107261061668396,0.6666666666666667,1.0565563440322876,0.23833458125591278
0.983444094657898,0.4328124523162842,0.5506316423416138,0.12902520596981049,0.5,0.38617226481437683,0.23544570803642273
0.8176189661026001,0.5091562271118164,0.3084627389907837,0.1743168830871582,0.6666666666666667,0.9373741149902344,0.29378339648246765
0.8952106237411499,0.49820560216903687,0.39700502157211304,0.16986772418022156,0.5,0.7637418508529663,0.2889585494995117
0.8981355428695679,0.5140280723571777,0.38410747051239014,0.187486931681633,0.5,0.3971990644931793,0.3206869661808014
0.9753257632255554,0.4804062843322754,0.49491947889328003,0.14942926168441772,0.8333333333333334,0.9587687849998474,0.2646435499191284
1.0984631776809692,0.4686763286590576,0.6297868490219116,0.1454944610595703,0.6666666666666667,1.0725650787353516,0.2604106664657593
1.097442388534546,0.5316673517227173,0.5657750368118286,0.18076133728027344,0.33333333333333337,1.3513914346694946,0.31335291266441345
0.916674017906189,0.5624048709869385,0.3542691469192505,0.19760684669017792,0.5,1.1628464460372925,0.3329271674156189
0.8797757625579834,0.5573790073394775,0.32239675521850586,0.1902376413345337,0.6666666666666667,0.8268865942955017,0.32467350363731384
1.1052343845367432,0.4617973268032074,0.6434370577335358,0.15082421898841858,0.5,1.1127756834030151,0.27052074670791626
0.834757924079895,0.5436406135559082,0.2911173105239868,0.18043562769889832,0.8333333333333334,1.024179220199585,0.30798110365867615
1.0522427558898926,0.4828539788722992,0.5693887770175934,0.15434899926185608,0.33333333333333337,0.9821287393569946,0.2720315456390381
0.8493024706840515,0.5364291071891785,0.31287336349487305,0.17449158430099487,0.8333333333333334,1.1010103225708008,0.2989785075187683
1.0210745334625244,0.5173239707946777,0.5037505626678467,0.16424569487571716,0.33333333333333337,0.7369678616523743,0.28799059987068176
0.8761691451072693,0.5125299692153931,0.3636391758918762,0.17059683799743652,0.8333333333333334,0.6973915696144104,0.29270267486572266
1.0088870525360107,0.4800552725791931,0.5288317799568176,0.1427263766527176,0.5,0.8274961709976196,0.2545044422149658
1.0751197338104248,0.42301517724990845,0.6521045565605164,0.11574321240186691,0.6666666666666667,1.0174723863601685,0.2125275582075119
1.01388680934906,0.42839205265045166,0.5854947566986084,0.1276281476020813,0.5,0.7224256992340088,0.23184585571289062
1.017419457435608,0.45699429512023926,0.5604251623153687,0.13101989030838013,0.5,0.8362024426460266,0.23665964603424072
1.076965570449829,0.41519445180892944,0.6617711186408997,0.11390016973018646,0.6666666666666667,1.2613301277160645,0.20955821871757507
0.8682000041007996,0.5249727964401245,0.34322720766067505,0.18382346630096436,0.6666666666666667,0.750386118888855,0.309405654668808
1.0001075267791748,0.46075329184532166,0.5393542349338531,0.14117975533008575,0.33333333333333337,0.27822375297546387,0.2523166835308075
1.041994333267212,0.42631006240844727,0.6156842708587646,0.1275729387998581,0.5,0.7369344234466553,0.23300305008888245
1.057341456413269,0.4402565658092499,0.6170848906040192,0.1400969922542572,0.5,0.9081010222434998,0.25263267755508423
0.8661448359489441,0.5042935609817505,0.3618512749671936,0.15812091529369354,0.8333333333333334,1.2512192726135254,0.27610474824905396
0.8445415496826172,0.5292017459869385,0.3153398036956787,0.18143890798091888,0.5,1.1760891675949097,0.3142298460006714
1.0941660404205322,0.46710747480392456,0.6270585656166077,0.13112974166870117,0.16666666666666663,1.00031316280365,0.23795220255851746
1.028403878211975,0.4549538493156433,0.5734500288963318,0.13317768275737762,0.33333333333333337,1.3008701801300049,0.2429235428571701
0.8518038988113403,0.5412359833717346,0.3105679154396057,0.1944657564163208,0.5,1.0409032106399536,0.33259114623069763
1.1092499494552612,0.432131826877594,0.6771181225776672,0.12132710218429565,0.5,0.8524351716041565,0.22141031920909882
0.7868397235870361,0.5313368439674377,0.2555028796195984,0.16955479979515076,0.8333333333333334,0.7865592241287231,0.2869151830673218
0.9859563112258911,0.4702443480491638,0.5157119631767273,0.15442702174186707,0.5,1.221831202507019,0.27410003542900085
1.1235593557357788,0.42247122526168823,0.7010881304740906,0.12985759973526,0.33333333333333337,0.6395408511161804,0.23596787452697754
0.9212505221366882,0.4783867299556732,0.442863792181015,0.1416829377412796,0.8333333333333334,0.7757723927497864,0.2515938878059387
1.0027594566345215,0.4330154359340668,0.5697440207004547,0.11847653239965439,0.5,1.0414059162139893,0.21680861711502075
1.0207359790802002,0.43304258584976196,0.5876933932304382,0.12156470119953156,0.33333333333333337,1.0574196577072144,0.2244727611541748
0.8681382536888123,0.4824451804161072,0.3856930732727051,0.14388306438922882,0.8333333333333334,0.8783234357833862,0.25222694873809814
1.0149800777435303,0.4853530824184418,0.5296269953250885,0.14324037730693817,0.33333333333333337,1.2858158349990845,0.25582531094551086
1.0890629291534424,0.4647209346294403,0.6243419945240021,0.132496640086174,0.33333333333333337,0.9291098117828369,0.23999881744384766
0.8926239013671875,0.5035755634307861,0.38904833793640137,0.15706227719783783,0.33333333333333337,0.8306462168693542,0.27823445200920105
0.8677406311035156,0.4863148629665375,0.38142576813697815,0.1583215445280075,0.8333333333333334,0.7519368529319763,0.2742959260940552
1.0889506340026855,0.4156723618507385,0.673278272151947,0.11233846843242645,0.5,0.262522429227829,0.20683753490447998
0.9737704992294312,0.47229254245758057,0.5014779567718506,0.13932687044143677,0.33333333333333337,0.2423880398273468,0.2515370845794678
0.8612638711929321,0.49793657660484314,0.363327294588089,0.15661634504795074,0.5,0.37259921431541443,0.27749425172805786
0.9762957096099854,0.4677097797393799,0.5085859298706055,0.14224998652935028,0.33333333333333337,1.3157633543014526,0.2549641728401184
1.1134252548217773,0.39349669218063354,0.7199285626411438,0.10303735733032227,0.33333333333333337,1.2014389038085938,0.19415085017681122
0.8108286261558533,0.5245360136032104,0.2862926125526428,0.18597528338432312,0.6666666666666667,1.0806797742843628,0.31053122878074646
1.0186209678649902,0.4506637454032898,0.5679572224617004,0.12880545854568481,0.33333333333333337,0.9270265698432922,0.23576943576335907
1.1017637252807617,0.45351433753967285,0.6482493877410889,0.13335561752319336,0.33333333333333337,0.7910327911376953,0.23916105926036835
1.0514216423034668,0.42220133543014526,0.6292203068733215,0.11541853845119476,0.6666666666666667,0.7718382477760315,0.21237002313137054
1.0164976119995117,0.4357321262359619,0.5807654857635498,0.13471719622612,0.5,1.1423072814941406,0.24504688382148743
0.8476090431213379,0.5328593254089355,0.31474971771240234,0.17439977824687958,0.8333333333333334,1.269106149673462,0.2986457347869873
1.0988545417785645,0.413326233625412,0.6855283081531525,0.11283276975154877,0.33333333333333337,0.642650306224823,0.21030263602733612
0.9568547010421753,0.5110740661621094,0.4457806348800659,0.16691946983337402,0.5,0.9574254155158997,0.28849443793296814
1.0020458698272705,0.44004106521606445,0.562004804611206,0.12216085195541382,0.6666666666666667,0.6317517757415771,0.22281897068023682
0.9952754378318787,0.4579080045223236,0.537367433309555,0.13054993748664856,0.33333333333333337,0.9575904011726379,0.23832571506500244
1.0486032962799072,0.4495631456375122,0.599040150642395,0.12669172883033752,0.5,1.1758787631988525,0.2301182746887207
0.9271268844604492,0.5285796523094177,0.3985472321510315,0.17828087508678436,0.6666666666666667,0.8655826449394226,0.3055263161659241
0.75848788022995,0.5157010555267334,0.24278682470321655,0.16841916739940643,0.5,1.0426806211471558,0.29433831572532654
1.13095223903656,0.3950827121734619,0.7358695268630981,0.11086087673902512,0.5,0.9863443970680237,0.2065097987651825
0.9875132441520691,0.47829779982566833,0.5092154443264008,0.15167909860610962,0.16666666666666663,0.28663763403892517,0.26829320192337036
0.9959685206413269,0.4459315240383148,0.5500369966030121,0.13512369990348816,0.5,1.023197054862976,0.24505341053009033
0.9377678632736206,0.4898172616958618,0.4479506015777588,0.1602134108543396,0.5,1.2314157485961914,0.2823765277862549
1.0859088897705078,0.4613809585571289,0.6245279312133789,0.13303914666175842,0.5,1.0006487369537354,0.24033713340759277
0.8747866153717041,0.5044940710067749,0.3702925443649292,0.15925338864326477,0.5,0.7891871333122253,0.28133687376976013
1.094942569732666,0.4366493225097656,0.6582932472229004,0.13151618838310242,0.33333333333333337,0.6555560231208801,0.24119333922863007
1.040979027748108,0.4397229552268982,0.6012560725212097,0.13708868622779846,0.5,1.2772562503814697,0.2475225180387497
0.9273289442062378,0.4904141426086426,0.4369148015975952,0.1690671294927597,0.33333333333333337,1.390028476715088,0.29330170154571533
0.7039071917533875,0.5465658903121948,0.15734130144119263,0.1830613613128662,0.8333333333333334,0.6029473543167114,0.31281936168670654
1.0362024307250977,0.48522326350212097,0.5509791672229767,0.16822481155395508,0.33333333333333337,1.096634864807129,0.29223570227622986
0.9920591115951538,0.5077201128005981,0.48433899879455566,0.16796867549419403,0.16666666666666663,0.9329403042793274,0.29566800594329834
1.0041170120239258,0.4827086925506592,0.5214083194732666,0.14218957722187042,0.33333333333333337,1.2876596450805664,0.25437408685684204
0.9893609881401062,0.4490971565246582,0.540263831615448,0.12861064076423645,0.8333333333333334,1.089377999305725,0.22793972492218018
1.0354286432266235,0.5102204084396362,0.5252082347869873,0.15502816438674927,0.0,1.1250696182250977,0.2766127586364746
1.0300387144088745,0.4809532165527344,0.5490854978561401,0.1427423655986786,0.5,1.1910617351531982,0.2554754316806793
0.9465453624725342,0.519634485244751,0.4269108772277832,0.16386869549751282,0.0,0.7029678821563721,0.2903093099594116
0.9872304797172546,0.46608978509902954,0.5211406946182251,0.15563492476940155,0.6666666666666667,1.0195469856262207,0.2739696204662323
0.9771013259887695,0.4777572751045227,0.4993440508842468,0.14908771216869354,0.6666666666666667,0.2764703631401062,0.2627943158149719
1.0492198467254639,0.4450647532939911,0.6041550934314728,0.12961450219154358,0.33333333333333337,0.7408418655395508,0.23670844733715057
0.9880183935165405,0.47646564245224,0.5115527510643005,0.14282071590423584,0.33333333333333337,1.2941135168075562,0.25745999813079834
0.9098981618881226,0.5431339144706726,0.36676424741744995,0.18923375010490417,0.16666666666666663,1.2824890613555908,0.32268014550209045
1.0853955745697021,0.46630704402923584,0.6190885305404663,0.13571934401988983,0.33333333333333337,1.3789689540863037,0.24496614933013916
1.0109634399414062,0.5080101490020752,0.502953290939331,0.16916505992412567,0.16666666666666663,1.1382510662078857,0.29792630672454834
0.776225745677948,0.5157289505004883,0.2604967951774597,0.15782295167446136,0.6666666666666667,1.475549340248108,0.26885008811950684
1.1629031896591187,0.3740096092224121,0.7888935804367065,0.10094883292913437,0.5,0.9025623798370361,0.18995988368988037
0.8611379861831665,0.5708720684051514,0.29026591777801514,0.20528754591941833,0.33333333333333337,0.7621088027954102,0.3417280912399292
0.9621663093566895,0.4897878170013428,0.4723784923553467,0.14486804604530334,0.33333333333333337,0.737823486328125,0.25576627254486084
0.9336959719657898,0.48527616262435913,0.44841980934143066,0.14601027965545654,0.5,0.6275172233581543,0.2597580552101135
1.1571006774902344,0.39304980635643005,0.7640508711338043,0.10101336240768433,0.33333333333333337,1.3954631090164185,0.1909758746623993
1.051225185394287,0.4736446738243103,0.5775805115699768,0.13794073462486267,0.16666666666666663,1.2284446954727173,0.2509748339653015
0.9077579379081726,0.4972521662712097,0.4105057716369629,0.16005972027778625,0.5,0.855108380317688,0.27830737829208374
0.9894935488700867,0.46703851222991943,0.5224550366401672,0.1365404725074768,0.33333333333333337,0.7028520107269287,0.24723565578460693
0.8791326284408569,0.5305539965629578,0.34857863187789917,0.17566847801208496,0.5,1.0579807758331299,0.3022416830062866
0.9545082449913025,0.46114039421081543,0.49336785078048706,0.13509231805801392,0.33333333333333337,1.2828441858291626,0.24511592090129852
1.0212353467941284,0.47196125984191895,0.5492740869522095,0.1475689709186554,0.33333333333333337,0.8437283039093018,0.26441454887390137
1.0080235004425049,0.45570921897888184,0.552314281463623,0.13166020810604095,0.5,0.7019872665405273,0.23740291595458984
0.8424765467643738,0.5287884473800659,0.31368809938430786,0.17985235154628754,0.5,0.1981523334980011,0.3095758557319641
0.9836959838867188,0.46611589193344116,0.5175800919532776,0.15521731972694397,0.5,0.7534064054489136,0.2743551731109619
1.3150948286056519,0.5566225051879883,0.7584723234176636,0.25431153178215027,0.5,0.8574756383895874,0.4243633449077606
1.2341904640197754,0.5344638824462891,0.6997265815734863,0.24045789241790771,0.5,0.6569623947143555,0.4185318648815155
1.3015220165252686,0.8621399402618408,0.43938207626342773,0.3813011050224304,0.33333333333333337,0.6072021722793579,0.600296676158905
1.154496431350708,0.8782227039337158,0.2762737274169922,0.40040454268455505,0.5,0.44249463081359863,0.6479155421257019
1.0292069911956787,0.9347614049911499,0.09444558620452881,0.4295978546142578,0.33333333333333337,0.3602077066898346,0.689348578453064
1.0041439533233643,0.8511691093444824,0.15297484397888184,0.3823646306991577,0.5,0.7937062978744507,0.6331247091293335
0.9534153342247009,0.8095933794975281,0.14382195472717285,0.35810965299606323,0.5,0.7652373313903809,0.5990312099456787
1.0290894508361816,0.6389062404632568,0.3901832103729248,0.2679574489593506,0.5,0.7367614507675171,0.46340951323509216
0.8966325521469116,0.7261524200439453,0.1704801321029663,0.31334030628204346,0.5,0.766382098197937,0.5134625434875488
0.8822657465934753,0.6782381534576416,0.20402759313583374,0.276470422744751,0.5,0.9306973218917847,0.48576849699020386
0.8648505210876465,0.6248438358306885,0.240006685256958,0.24941480159759521,0.33333333333333337,1.0081939697265625,0.43398162722587585
0.8784248232841492,0.63264000415802,0.24578481912612915,0.24085265398025513,0.5,1.091572642326355,0.43803900480270386
0.7634763717651367,0.4274790287017822,0.3359973430633545,0.16899633407592773,0.16666666666666663,1.0972479581832886,0.3053460121154785
0.6736748218536377,0.5745882987976074,0.09908652305603027,0.2347867488861084,0.5,0.8435684442520142,0.3968660235404968
0.7657383680343628,0.44669198989868164,0.31904637813568115,0.1605534553527832,0.16666666666666663,1.0075597763061523,0.29192572832107544
0.6663875579833984,0.6352583169937134,0.03112924098968506,0.24985384941101074,0.6666666666666667,1.048930048942566,0.4325826168060303
0.7459614276885986,0.5018483400344849,0.24411308765411377,0.19625894725322723,0.33333333333333337,1.197898507118225,0.3443412184715271
0.7259485125541687,0.42626819014549255,0.29968032240867615,0.1667643040418625,0.33333333333333337,1.308194875717163,0.28188279271125793
0.682180643081665,0.49549198150634766,0.18668866157531738,0.19542984664440155,0.8333333333333334,0.8113888502120972,0.3235777020454407
0.7240241765975952,0.4632662236690521,0.2607579529285431,0.18317753076553345,0.5,1.2719260454177856,0.3026365637779236
0.8377744555473328,0.48355430364608765,0.3542201519012451,0.16872499883174896,0.16666666666666663,0.8662271499633789,0.2994133532047272
0.705823540687561,0.5432735681533813,0.1625499725341797,0.20940524339675903,0.5,0.6493269801139832,0.3552576005458832
0.9111840128898621,0.4454403817653656,0.46574363112449646,0.15529021620750427,0.5,1.037333369255066,0.28863370418548584
0.8532630205154419,0.5539103746414185,0.29935264587402344,0.20293931663036346,0.33333333333333337,0.8108959794044495,0.3669259548187256
0.8981029391288757,0.5523512363433838,0.34575170278549194,0.20968936383724213,0.16666666666666663,0.8641550540924072,0.375342458486557
1.0099761486053467,0.512403130531311,0.49757301807403564,0.18055669963359833,0.5,0.3323986828327179,0.3243820369243622
0.9895209670066833,0.5638142228126526,0.42570674419403076,0.21239858865737915,0.33333333333333337,0.7460756301879883,0.37734413146972656
0.9138194918632507,0.5623791217803955,0.3514403700828552,0.20422963798046112,0.6666666666666667,0.742363691329956,0.36122554540634155
1.008760690689087,0.5366253852844238,0.4721353054046631,0.18775390088558197,0.5,1.2758082151412964,0.3401004672050476
0.9475436210632324,0.5906820297241211,0.35686159133911133,0.21594755351543427,0.5,1.3067691326141357,0.3853263854980469
0.9360551834106445,0.5989284515380859,0.3371267318725586,0.23390573263168335,0.5,1.0790379047393799,0.3978639543056488
0.862768828868866,0.5638977885246277,0.2988710403442383,0.22047042846679688,0.33333333333333337,1.0176053047180176,0.3882664144039154
0.7289090156555176,0.6413012742996216,0.087607741355896,0.2503783404827118,0.33333333333333337,0.9495324492454529,0.4275580048561096
0.9445680379867554,0.5049467086791992,0.43962132930755615,0.17663763463497162,0.16666666666666663,0.8127622008323669,0.3274570107460022
0.9087594747543335,0.5295494794845581,0.3792099952697754,0.18348722159862518,0.5,0.9235830903053284,0.33476361632347107
0.5400489568710327,0.625342845916748,-0.08529388904571533,0.24164575338363647,0.6666666666666667,1.1122957468032837,0.42183753848075867
0.7815136909484863,0.5349340438842773,0.24657964706420898,0.19563767313957214,0.6666666666666667,0.7171388864517212,0.3444485068321228
1.0034639835357666,0.4507618844509125,0.5527020990848541,0.15330353379249573,0.6666666666666667,1.0723493099212646,0.2775898575782776
1.1038527488708496,0.7838164567947388,0.32003629207611084,0.35168027877807617,0.16666666666666663,0.2696665823459625,0.547369122505188
1.101405143737793,0.5412483215332031,0.5601568222045898,0.21478387713432312,0.33333333333333337,0.8383336067199707,0.3954210877418518
1.1198382377624512,0.48057135939598083,0.6392668783664703,0.18587808310985565,0.16666666666666663,0.9328952431678772,0.339223712682724
0.9665452241897583,0.5874061584472656,0.3791390657424927,0.23469996452331543,0.6666666666666667,1.087740182876587,0.41592860221862793
1.0966296195983887,0.41790884733200073,0.6787207722663879,0.15153810381889343,0.6666666666666667,0.6668683290481567,0.2746710181236267
0.8183549642562866,0.622482180595398,0.19587278366088867,0.24898044764995575,0.5,0.7903581261634827,0.42898762226104736
0.9673982858657837,0.36480164527893066,0.602596640586853,0.13945960998535156,0.16666666666666663,0.7508623600006104,0.24660341441631317
0.8922766447067261,0.5629271864891052,0.32934945821762085,0.22246980667114258,0.6666666666666667,0.5332412719726562,0.3957791328430176
0.9245318174362183,0.40238329768180847,0.5221485197544098,0.1551053822040558,0.5,0.9663737416267395,0.2785952389240265
0.9633715152740479,0.3109362721443176,0.6524352431297302,0.10681857913732529,0.33333333333333337,1.020388126373291,0.19060051441192627
0.8961833715438843,0.47572872042655945,0.42045465111732483,0.1659669727087021,0.5,0.972995400428772,0.2981623411178589
0.5756152868270874,0.6063414812088013,-0.030726194381713867,0.2575364410877228,0.6666666666666667,0.7802537083625793,0.4260239005088806
0.9079283475875854,0.43108904361724854,0.4768393039703369,0.13473443686962128,0.33333333333333337,0.5618136525154114,0.2607423961162567
0.7764994502067566,0.34573623538017273,0.43076321482658386,0.1284053772687912,0.5,0.6833775043487549,0.2310241460800171
0.5778231620788574,0.628290057182312,-0.05046689510345459,0.2657104730606079,0.8333333333333334,0.7064642310142517,0.4018639922142029
0.6313394904136658,0.6601418256759644,-0.028802335262298584,0.2864264249801636,0.5,0.7230893969535828,0.4296581447124481
0.6034000515937805,0.6311084628105164,-0.02770841121673584,0.26044148206710815,0.6666666666666667,0.8143941164016724,0.44755035638809204
0.8232530355453491,0.5790108442306519,0.24424219131469727,0.23349730670452118,0.6666666666666667,0.990687370300293,0.38888829946517944
0.9026915431022644,0.481425017118454,0.4212665259838104,0.17752349376678467,0.6666666666666667,0.77943354845047,0.327231228351593
0.8661271929740906,0.578713595867157,0.2874135971069336,0.19879096746444702,0.5,1.2519383430480957,0.37031471729278564
0.751544177532196,0.5919978618621826,0.15954631567001343,0.21914276480674744,0.6666666666666667,1.5188722610473633,0.3918268084526062
0.9302038550376892,0.5406923294067383,0.3895115256309509,0.20567838847637177,0.33333333333333337,1.4101191759109497,0.3588668704032898
0.7154885530471802,0.5793232321739197,0.1361653208732605,0.21071350574493408,0.5,1.0246646404266357,0.3716447353363037
0.9069631099700928,0.5792108774185181,0.3277522325515747,0.2144041359424591,0.33333333333333337,0.8745233416557312,0.3752767741680145
0.6395542621612549,0.7077619433403015,-0.06820768117904663,0.28054672479629517,0.5,0.6693875789642334,0.4545915126800537
0.7121180295944214,0.5660426616668701,0.14607536792755127,0.23413917422294617,0.33333333333333337,0.7634761929512024,0.38134074211120605
0.714842677116394,0.551398515701294,0.1634441614151001,0.22167985141277313,0.5,1.2021205425262451,0.34147462248802185
0.7538673281669617,0.5238913297653198,0.22997599840164185,0.20461618900299072,0.16666666666666663,1.0866719484329224,0.3382957875728607
0.8021723031997681,0.4435897767543793,0.3585825264453888,0.16344481706619263,0.33333333333333337,1.068020224571228,0.2785375714302063
0.8811163306236267,0.4925421178340912,0.3885742127895355,0.17313775420188904,0.16666666666666663,0.94105464220047,0.2961902320384979
0.820496678352356,0.49073004722595215,0.3297666311264038,0.17815399169921875,0.33333333333333337,0.9737778902053833,0.30358967185020447
0.748319149017334,0.44485586881637573,0.30346328020095825,0.15964587032794952,0.5,1.175396203994751,0.26045772433280945
0.636620283126831,0.42690277099609375,0.2097175121307373,0.16002988815307617,0.33333333333333337,0.7799544334411621,0.27624887228012085
0.7373303771018982,0.46109551191329956,0.27623486518859863,0.16135185956954956,0.33333333333333337,1.2697583436965942,0.2664433717727661
0.5000860095024109,0.5312788486480713,-0.0311928391456604,0.20515315234661102,0.5,1.4005128145217896,0.32611119747161865
0.74522864818573,0.4182906150817871,0.32693803310394287,0.13939064741134644,0.33333333333333337,0.2248077541589737,0.2455068826675415
0.6361454129219055,0.5097631812095642,0.1263822317123413,0.18173718452453613,0.16666666666666663,1.0254342555999756,0.3046087622642517
0.4076899290084839,0.5300225019454956,-0.12233257293701172,0.18769410252571106,0.8333333333333334,1.010735034942627,0.2987055480480194
0.7870742678642273,0.4260023534297943,0.361071914434433,0.1451890766620636,0.16666666666666663,0.5798541307449341,0.24162571132183075
0.7403544187545776,0.4438529908657074,0.29650142788887024,0.1487443745136261,0.16666666666666663,0.681769847869873,0.2374250292778015
1.0068382024765015,0.3023409843444824,0.704497218132019,0.08814884722232819,0.5,0.768548846244812,0.15784487128257751
1.1995728015899658,0.7033421397209167,0.4962306618690491,0.28462544083595276,0.16666666666666663,0.4798995554447174,0.42083558440208435
1.0906171798706055,0.3679842948913574,0.722632884979248,0.10654386132955551,0.6666666666666667,0.4843801259994507,0.2022334337234497
0.9452964663505554,0.6057497262954712,0.33954674005508423,0.22064784169197083,0.5,0.6202733516693115,0.37156420946121216
1.0327715873718262,0.4325098693370819,0.6002617180347443,0.12499319016933441,0.33333333333333337,0.31786659359931946,0.23362645506858826
0.8718338012695312,0.39546746015548706,0.4763663411140442,0.10152152180671692,0.8333333333333334,0.9148213267326355,0.1967821568250656
0.9310583472251892,0.4419463872909546,0.4891119599342346,0.12268617004156113,0.5,0.86700439453125,0.23065251111984253
1.0512330532073975,0.3779637813568115,0.6732692718505859,0.1086273193359375,0.5,0.6693242192268372,0.19860772788524628
0.8954102396965027,0.39840659499168396,0.4970036447048187,0.11354951560497284,0.5,0.7648193836212158,0.2033296823501587
0.9786163568496704,0.3950973451137543,0.5835190117359161,0.11325161159038544,0.5,0.2539909780025482,0.20190975069999695
0.7569217681884766,0.46387070417404175,0.2930510640144348,0.13219128549098969,0.33333333333333337,1.047364354133606,0.24517092108726501
0.9815515279769897,0.2868955731391907,0.6946559548377991,0.05889517068862915,0.6666666666666667,1.0524890422821045,0.11351560801267624
0.8500940203666687,0.3277561664581299,0.5223378539085388,0.07185661792755127,0.5,0.42416906356811523,0.1414506435394287
0.7908041477203369,0.317008376121521,0.4737957715988159,0.06793757528066635,0.6666666666666667,0.6338180899620056,0.13146425783634186
0.825878381729126,0.30881112813949585,0.5170672535896301,0.06339042633771896,0.6666666666666667,1.0042628049850464,0.12589234113693237
0.6396657824516296,0.40656015276908875,0.2331056296825409,0.11320042610168457,0.5,0.8563165068626404,0.206211656332016
0.6119021773338318,0.3441527783870697,0.2677493989467621,0.08186759799718857,0.6666666666666667,1.0086746215820312,0.16152605414390564
0.6746151447296143,0.34428513050079346,0.3303300142288208,0.09055325388908386,0.6666666666666667,0.797937273979187,0.1717253178358078
0.6447235345840454,0.37704500555992126,0.26767852902412415,0.10486973822116852,0.5,1.0381951332092285,0.19872748851776123
0.8450660109519958,0.3062970042228699,0.538769006729126,0.08356857299804688,0.5,1.1214327812194824,0.15922854840755463
0.7010364532470703,0.3152207136154175,0.38581573963165283,0.07576169818639755,0.33333333333333337,0.9345026016235352,0.14852428436279297
0.5426775217056274,0.38963979482650757,0.15303772687911987,0.10958238691091537,0.33333333333333337,1.046781301498413,0.21185454726219177
0.6312761306762695,0.40795034170150757,0.22332578897476196,0.11500850319862366,0.6666666666666667,1.2091115713119507,0.2223423421382904
0.5369557738304138,0.35046276450157166,0.18649300932884216,0.09285128116607666,0.5,1.0345367193222046,0.18324416875839233
0.4547092318534851,0.41222187876701355,0.04248735308647156,0.10787439346313477,0.0,0.6302445530891418,0.21632954478263855
0.4366553723812103,0.3996734023094177,0.0369819700717926,0.11322174966335297,0.33333333333333337,0.5922912359237671,0.22158250212669373
0.3621422052383423,0.45701226592063904,-0.09487006068229675,0.14854298532009125,0.33333333333333337,0.20530259609222412,0.2844613790512085
0.4319760203361511,0.4446590840816498,-0.012683063745498657,0.141139954328537,0.5,0.9478252530097961,0.26805371046066284
0.5453416109085083,0.39096495509147644,0.15437665581703186,0.11347901821136475,0.5,0.854107677936554,0.22476431727409363
0.5721487998962402,0.34438320994377136,0.22776558995246887,0.10102128237485886,0.33333333333333337,0.8268928527832031,0.20045185089111328
0.5534114241600037,0.4151390492916107,0.13827237486839294,0.11810841411352158,0.5,1.1366876363754272,0.2336919903755188
0.6268911957740784,0.4512028098106384,0.17568838596343994,0.1377013623714447,0.5,0.7032102942466736,0.2606735825538635
0.6712984442710876,0.4645737111568451,0.20672473311424255,0.13528037071228027,0.5,0.9600861072540283,0.24911174178123474
0.626445472240448,0.47855448722839355,0.14789098501205444,0.15748420357704163,0.5,0.9854241609573364,0.27866947650909424
0.6619922518730164,0.4538000524044037,0.20819219946861267,0.14574092626571655,0.16666666666666663,0.8879933953285217,0.2547405958175659
0.5369181036949158,0.4840552508831024,0.052862852811813354,0.16920781135559082,0.6666666666666667,0.8245887160301208,0.28715404868125916
0.5990073680877686,0.4142012596130371,0.18480610847473145,0.1446160525083542,0.33333333333333337,1.170697808265686,0.247486874461174
0.7224644422531128,0.41225680708885193,0.31020763516426086,0.1281387209892273,0.6666666666666667,0.8561224937438965,0.22514133155345917
0.5455199480056763,0.4474790096282959,0.09804093837738037,0.13104252517223358,0.6666666666666667,1.2092171907424927,0.2305235117673874
0.7340531349182129,0.36318132281303406,0.37087181210517883,0.10060186684131622,0.33333333333333337,1.0174617767333984,0.1811009645462036
0.7614626884460449,0.3328191637992859,0.42864352464675903,0.09137843549251556,0.5,1.1791841983795166,0.1649113893508911
0.5528675317764282,0.3905198574066162,0.162347674369812,0.1188187450170517,0.6666666666666667,1.1504359245300293,0.2102583348751068
0.5776121020317078,0.38222646713256836,0.1953856348991394,0.1225314661860466,0.5,0.6863983869552612,0.20662742853164673
0.6848754286766052,0.37252938747406006,0.31234604120254517,0.10748984664678574,0.8333333333333334,1.154068112373352,0.1995711624622345
0.8100318908691406,0.37619560956954956,0.43383628129959106,0.10388663411140442,0.5,1.1986849308013916,0.19066479802131653
0.6159709692001343,0.41938158869743347,0.1965893805027008,0.13057810068130493,0.6666666666666667,1.1807066202163696,0.23357900977134705
0.7745265364646912,0.4023475646972656,0.37217897176742554,0.12237663567066193,0.5,1.2831792831420898,0.21926651895046234
0.7104317545890808,0.4476076066493988,0.262824147939682,0.1473071277141571,0.6666666666666667,1.1486364603042603,0.25876307487487793
0.6877504587173462,0.4646575450897217,0.2230929136276245,0.1368795931339264,0.5,0.9888169169425964,0.244893416762352
0.8182119131088257,0.40200263261795044,0.41620928049087524,0.1132054254412651,0.6666666666666667,0.9430123567581177,0.207534521818161
0.6191872954368591,0.457392156124115,0.16179513931274414,0.14171835780143738,0.5,0.7991734743118286,0.25382155179977417
0.7162586450576782,0.4253835380077362,0.290875107049942,0.12606510519981384,0.5,1.1078904867172241,0.22892287373542786
0.6137063503265381,0.46008703112602234,0.15361931920051575,0.1531800925731659,0.0,1.3351675271987915,0.2630099058151245
0.6583094596862793,0.1891358196735382,0.4691736400127411,0.05039069056510925,0.0,1.0481736660003662,0.09913351386785507
0.5255439281463623,0.24180898070335388,0.2837349474430084,0.07274748384952545,0.33333333333333337,1.0058039426803589,0.13794726133346558
0.39465245604515076,0.1496378779411316,0.24501457810401917,0.03274938464164734,0.33333333333333337,0.889858067035675,0.06716730445623398
0.5013179183006287,0.15997344255447388,0.3413444757461548,0.033059488981962204,0.16666666666666663,0.9841612577438354,0.06821830570697784
0.34931573271751404,0.2504597306251526,0.09885600209236145,0.06200970336794853,0.33333333333333337,1.1998764276504517,0.1255694031715393
0.4867359399795532,0.2096528708934784,0.27708306908607483,0.060991816222667694,0.16666666666666663,1.2099268436431885,0.1280284821987152
0.36650094389915466,0.1823807805776596,0.18412016332149506,0.04824863001704216,0.5,1.0042171478271484,0.1017719954252243
0.3825429677963257,0.1402295082807541,0.2423134595155716,0.02905435487627983,0.5,1.2629611492156982,0.06250505894422531
0.3774295449256897,0.18548157811164856,0.19194796681404114,0.04960282891988754,0.33333333333333337,1.2244431972503662,0.09644480794668198
0.5376018285751343,0.2410898655653,0.2965119630098343,0.061715155839920044,0.33333333333333337,1.3068182468414307,0.12365653365850449
0.3792293071746826,0.2059374749660492,0.17329183220863342,0.05081953853368759,0.5,0.46647948026657104,0.10843335837125778
0.5460682511329651,0.2497256100177765,0.2963426411151886,0.06217018887400627,0.33333333333333337,1.3560501337051392,0.13048499822616577
0.7120882868766785,0.26368361711502075,0.4484046697616577,0.07378467172384262,0.0,1.1157557964324951,0.1459845006465912
0.4997691512107849,0.26999378204345703,0.22977536916732788,0.06538112461566925,0.5,0.3029159903526306,0.13747207820415497
0.32870838046073914,0.32048261165618896,0.008225768804550171,0.10297825932502747,0.33333333333333337,0.39455345273017883,0.19825808703899384
0.45772308111190796,0.35973331332206726,0.0979897677898407,0.11196964234113693,0.5,0.8100768327713013,0.22525298595428467
0.523813009262085,0.3528735637664795,0.17093944549560547,0.11858807504177094,0.5,1.1251425743103027,0.22967585921287537
0.9027807116508484,0.30559056997299194,0.5971901416778564,0.088396355509758,0.16666666666666663,0.8157463669776917,0.17660045623779297
0.6287062168121338,0.32453155517578125,0.30417466163635254,0.10688529908657074,0.5,0.6694326996803284,0.21815359592437744
0.7881698608398438,0.2212546318769455,0.5669152289628983,0.061769597232341766,0.5,0.396017462015152,0.1327739655971527
0.5999037623405457,0.3291303217411041,0.27077344059944153,0.11805398762226105,0.5,0.5882243514060974,0.23519811034202576
0.7667511701583862,0.44130462408065796,0.32544654607772827,0.16023674607276917,0.5,0.6295915246009827,0.29183581471443176
0.8507177829742432,0.3834558129310608,0.4672619700431824,0.11415299773216248,0.0,0.7427723407745361,0.22854523360729218
0.4559365510940552,0.3975963294506073,0.058340221643447876,0.14860974252223969,0.16666666666666663,1.1799899339675903,0.27890104055404663
0.790935754776001,0.34123897552490234,0.44969677925109863,0.1171950250864029,0.33333333333333337,1.0789533853530884,0.22230254113674164
0.5868703126907349,0.3314710855484009,0.255399227142334,0.11368315666913986,0.5,0.47376102209091187,0.2101534903049469
0.7140671014785767,0.23872464895248413,0.47534245252609253,0.06984081864356995,0.5,0.6888407468795776,0.14284497499465942
0.831416130065918,0.2607245147228241,0.5706916153430939,0.08881731331348419,0.33333333333333337,1.0905113220214844,0.1763485074043274
0.7564172148704529,0.461373895406723,0.29504331946372986,0.17492541670799255,0.6666666666666667,0.5629063248634338,0.3466019630432129
0.7911248207092285,0.2983100116252899,0.4928148090839386,0.10274883359670639,0.16666666666666663,0.48698240518569946,0.19781768321990967
0.8892986178398132,0.3398756980895996,0.5494229197502136,0.12681454420089722,0.6666666666666667,0.2988441586494446,0.2625516355037689
0.7873439788818359,0.34030792117118835,0.4470360577106476,0.13044114410877228,0.5,0.8910888433456421,0.24640104174613953
0.6454180479049683,0.37504053115844727,0.270377516746521,0.13292023539543152,0.8333333333333334,0.8494482040405273,0.2687329053878784
0.7066001892089844,0.37525224685668945,0.3313479423522949,0.1139838844537735,0.33333333333333337,0.1567448526620865,0.2433154433965683
0.850122332572937,0.4337664246559143,0.4163559079170227,0.14328889548778534,0.5,0.886626660823822,0.29058539867401123
0.5911291837692261,0.5490546226501465,0.04207456111907959,0.19737160205841064,0.8333333333333334,0.39110222458839417,0.3807756304740906
0.6968695521354675,0.515809178352356,0.18106037378311157,0.176231250166893,0.33333333333333337,0.6262705326080322,0.3528384566307068
0.850749135017395,0.4352838397026062,0.4154652953147888,0.16947978734970093,0.33333333333333337,0.7997614145278931,0.313809335231781
1.0721697807312012,0.34559446573257446,0.7265753149986267,0.10569483041763306,0.5,0.8897826671600342,0.2178506851196289
1.051154613494873,0.3240455389022827,0.7271090745925903,0.09644301235675812,0.5,0.5667983889579773,0.20018073916435242
0.7193173766136169,0.3936384916305542,0.32567888498306274,0.13121406733989716,0.33333333333333337,0.9867478013038635,0.26111161708831787
0.6492191553115845,0.44224128127098083,0.20697787404060364,0.13203202188014984,0.33333333333333337,0.8864738941192627,0.2720574736595154
0.9025033712387085,0.3475266695022583,0.5549767017364502,0.09970184415578842,0.5,0.4513773024082184,0.20763513445854187
0.7130132913589478,0.3032594323158264,0.40975385904312134,0.08417506515979767,0.33333333333333337,0.481749564409256,0.17814652621746063
0.5916010141372681,0.3259497582912445,0.26565125584602356,0.10369613766670227,0.33333333333333337,0.7484619617462158,0.20635434985160828
0.5904642939567566,0.35802122950553894,0.23244306445121765,0.10935516655445099,0.5,0.6878665685653687,0.22090277075767517
0.7685627937316895,0.25611650943756104,0.5124462842941284,0.0602698028087616,0.5,1.0959028005599976,0.1305134892463684
0.8346464037895203,0.24606406688690186,0.5885823369026184,0.05591464042663574,0.33333333333333337,1.1440740823745728,0.12016700953245163
0.7601099014282227,0.2585687041282654,0.5015411972999573,0.06021707504987717,0.5,0.8489460945129395,0.12747177481651306
0.6615317463874817,0.3223760426044464,0.3391557037830353,0.09277459979057312,0.33333333333333337,1.04947030544281,0.18610501289367676
0.632534384727478,0.41906869411468506,0.21346569061279297,0.14253100752830505,0.5,1.3678206205368042,0.2705991864204407
0.6054914593696594,0.440306156873703,0.16518530249595642,0.15402477979660034,0.33333333333333337,1.2605680227279663,0.30178210139274597
0.4888755679130554,0.3983047902584076,0.09057077765464783,0.151078462600708,0.5,1.0139778852462769,0.2802867293357849
0.6399251222610474,0.39471614360809326,0.2452089786529541,0.11918315291404724,0.6666666666666667,1.3061039447784424,0.24680523574352264
0.49943479895591736,0.4260329604148865,0.07340183854103088,0.16703307628631592,0.6666666666666667,0.6323305368423462,0.3123715817928314
0.6125602126121521,0.4518643319606781,0.160695880651474,0.1480196714401245,0.5,1.3193659782409668,0.2858503758907318
0.6386165618896484,0.40585917234420776,0.23275738954544067,0.15065209567546844,0.5,0.9891648888587952,0.2818777561187744
0.5338451862335205,0.5438194870948792,-0.009974300861358643,0.21021442115306854,0.6666666666666667,1.1389272212982178,0.37320125102996826
0.6498830318450928,0.3950578570365906,0.2548251748085022,0.1484440267086029,0.33333333333333337,0.7531256079673767,0.2757663130760193
0.604859471321106,0.4453839659690857,0.15947550535202026,0.1541997194290161,0.16666666666666663,1.186819076538086,0.27859294414520264
0.6871287226676941,0.3066982924938202,0.3804304301738739,0.10901796817779541,0.0,0.7531629204750061,0.20194444060325623
0.5315366983413696,0.5365331172943115,-0.0049964189529418945,0.18928556144237518,0.5,0.8647680878639221,0.3549172282218933
0.650915801525116,0.4723242223262787,0.17859157919883728,0.17427316308021545,0.5,0.3751271069049835,0.31980371475219727
0.746396005153656,0.41932186484336853,0.3270741403102875,0.1456974446773529,0.16666666666666663,0.30695509910583496,0.2633575201034546
0.7866342067718506,0.43061214685440063,0.35602205991744995,0.1373329758644104,0.33333333333333337,0.2835009694099426,0.26625365018844604
0.6808921694755554,0.5102309584617615,0.17066121101379395,0.18987280130386353,0.5,0.6734097599983215,0.3415471017360687
0.8970454931259155,0.4628216624259949,0.43422383069992065,0.14829611778259277,0.0,0.19777058064937592,0.28749406337738037
1.0503753423690796,0.435981810092926,0.6143935322761536,0.1460401713848114,0.16666666666666663,0.2548510432243347,0.2734958827495575
1.1619200706481934,0.3893112540245056,0.7726088166236877,0.11271747946739197,0.16666666666666663,0.11227813363075256,0.21967613697052002
1.1122294664382935,0.40779444575309753,0.7044350206851959,0.12169645726680756,0.16666666666666663,0.3935355246067047,0.23178927600383759
1.050788402557373,0.4631425142288208,0.5876458883285522,0.13578905165195465,0.16666666666666663,0.768904983997345,0.2524706721305847
1.0051225423812866,0.4817275404930115,0.5233950018882751,0.14702728390693665,0.33333333333333337,1.0985256433486938,0.2740805149078369
1.06232488155365,0.45183321833610535,0.6104916632175446,0.13491220772266388,0.33333333333333337,0.8624323010444641,0.2487538903951645
1.1299751996994019,0.40958791971206665,0.7203872799873352,0.11499658226966858,0.33333333333333337,0.9807508587837219,0.21582290530204773
1.1187760829925537,0.4233080744743347,0.695468008518219,0.12169881165027618,0.33333333333333337,0.6598414778709412,0.22830574214458466
0.9129621386528015,0.5064775943756104,0.40648454427719116,0.15476448833942413,0.5,1.1155798435211182,0.28262150287628174
1.035865068435669,0.45107802748680115,0.5847870409488678,0.13273698091506958,0.16666666666666663,0.7858747839927673,0.24499297142028809
0.9189199209213257,0.51495361328125,0.4039663076400757,0.16460281610488892,0.5,1.3313641548156738,0.30130845308303833
1.1310474872589111,0.40373262763023376,0.7273148596286774,0.10997821390628815,0.16666666666666663,0.573898434638977,0.2051100730895996
0.984461784362793,0.4655991494655609,0.5188626348972321,0.14173251390457153,0.16666666666666663,0.6834927797317505,0.2637518048286438
0.9230750799179077,0.47063276171684265,0.45244231820106506,0.1467319130897522,0.16666666666666663,0.762773871421814,0.26430362462997437
1.0111286640167236,0.486054390668869,0.5250742733478546,0.14607325196266174,0.33333333333333337,0.6993637681007385,0.26947706937789917
0.9692901968955994,0.5115353465080261,0.45775485038757324,0.15937510132789612,0.33333333333333337,0.8282856941223145,0.28764158487319946
0.9339401125907898,0.5385558605194092,0.3953842520713806,0.16440750658512115,0.33333333333333337,0.6849641799926758,0.3022324740886688
1.0424975156784058,0.4632343649864197,0.5792631506919861,0.1383584588766098,0.16666666666666663,0.8405520915985107,0.2514375150203705
1.077365756034851,0.4390909671783447,0.6382747888565063,0.12130402773618698,0.0,0.33267706632614136,0.22925928235054016
0.9535994529724121,0.4837143123149872,0.4698851406574249,0.1379232406616211,0.5,0.7102749347686768,0.2618124485015869
0.9645418524742126,0.5004125833511353,0.4641292691230774,0.1529240608215332,0.33333333333333337,1.033385992050171,0.2831842303276062
1.080491542816162,0.44480928778648376,0.6356822550296783,0.1244436725974083,0.16666666666666663,0.6875689029693604,0.23472867906093597
0.9353480339050293,0.5080317258834839,0.4273163080215454,0.16568756103515625,0.16666666666666663,0.4356147348880768,0.2968783378601074
1.1785597801208496,0.3669261932373047,0.8116335868835449,0.10104313492774963,0.16666666666666663,0.2785142660140991,0.19222013652324677
1.088304042816162,0.48054108023643494,0.6077629625797272,0.14230644702911377,0.16666666666666663,0.521196722984314,0.26042622327804565
1.1446785926818848,0.4018929898738861,0.7427856028079987,0.11180781573057175,0.33333333333333337,0.7414774298667908,0.21561668813228607
1.0418846607208252,0.4476022720336914,0.5942823886871338,0.13477477431297302,0.33333333333333337,0.7015372514724731,0.24891695380210876
1.0879158973693848,0.416374146938324,0.6715417504310608,0.11308728158473969,0.16666666666666663,0.6640591621398926,0.21347463130950928
1.0635336637496948,0.42228373885154724,0.6412499248981476,0.11178018897771835,0.33333333333333337,0.7812778353691101,0.21326863765716553
1.0321319103240967,0.41552767157554626,0.6166042387485504,0.11413681507110596,0.33333333333333337,1.0472233295440674,0.2147216498851776
1.1002757549285889,0.40834635496139526,0.6919293999671936,0.1184503436088562,0.16666666666666663,1.0537705421447754,0.2210874855518341
1.0574922561645508,0.43845853209495544,0.6190337240695953,0.13310104608535767,0.0,1.069383978843689,0.23779484629631042
1.0655611753463745,0.3859803080558777,0.6795808672904968,0.11018157005310059,0.16666666666666663,0.7494776844978333,0.20328494906425476
1.0484403371810913,0.42383629083633423,0.6246040463447571,0.12763839960098267,0.0,0.9000284671783447,0.23456959426403046
0.8289461135864258,0.5175342559814453,0.31141185760498047,0.15324105322360992,0.5,0.1757672131061554,0.2806575298309326
1.017564296722412,0.4162575900554657,0.6013067066669464,0.10370387881994247,0.33333333333333337,1.1734364032745361,0.20075218379497528
0.887875497341156,0.47645577788352966,0.41141971945762634,0.15834617614746094,0.33333333333333337,0.4310282766819,0.2820301055908203
1.0569984912872314,0.4143487811088562,0.6426497101783752,0.11332737654447556,0.16666666666666663,1.232873797416687,0.21652822196483612
0.924010694026947,0.44762253761291504,0.476388156414032,0.12967535853385925,0.16666666666666663,0.7724151015281677,0.23942503333091736
1.0075739622116089,0.416589617729187,0.5909843444824219,0.11543291062116623,0.16666666666666663,0.4708726406097412,0.21433019638061523
1.0591046810150146,0.4197518825531006,0.6393527984619141,0.11315390467643738,0.16666666666666663,0.8832510709762573,0.2109881043434143
0.8685644865036011,0.4943484663963318,0.3742160201072693,0.1496018022298813,0.33333333333333337,0.7622608542442322,0.26829099655151367
1.004673719406128,0.4437350928783417,0.5609386265277863,0.1208692342042923,0.16666666666666663,0.5076689720153809,0.22789373993873596
0.9398983716964722,0.46171531081199646,0.4781830608844757,0.1305633783340454,0.33333333333333337,0.7354312539100647,0.24615785479545593
1.0438225269317627,0.383286714553833,0.6605358123779297,0.10654918849468231,0.16666666666666663,0.9478467702865601,0.19672444462776184
0.9735997915267944,0.4574013650417328,0.5161984264850616,0.12784618139266968,0.16666666666666663,0.8483954668045044,0.2385236918926239
1.1391490697860718,0.37730562686920166,0.7618434429168701,0.10692663490772247,0.0,0.3128208518028259,0.19774293899536133
1.1205133199691772,0.3715794086456299,0.7489339113235474,0.09640096127986908,0.33333333333333337,0.8809059858322144,0.1832624077796936
1.019736647605896,0.4664016366004944,0.5533350110054016,0.13651448488235474,0.33333333333333337,1.1859419345855713,0.2499607503414154
1.1802237033843994,0.3620592951774597,0.8181644082069397,0.0870235413312912,0.16666666666666663,1.0202661752700806,0.16580457985401154
1.0492169857025146,0.4274459779262543,0.6217710077762604,0.11520111560821533,0.16666666666666663,0.41332709789276123,0.21568912267684937
1.0873056650161743,0.39577633142471313,0.6915293335914612,0.1069142073392868,0.16666666666666663,0.8038497567176819,0.19780127704143524
1.1353133916854858,0.3683042526245117,0.7670091390609741,0.09579011052846909,0.16666666666666663,0.7791452407836914,0.17937450110912323
0.9480806589126587,0.47287702560424805,0.47520363330841064,0.1369066834449768,0.33333333333333337,0.39666232466697693,0.2558943033218384
0.8149245977401733,0.4926174283027649,0.32230716943740845,0.15507414937019348,0.33333333333333337,0.4117870330810547,0.27829182147979736
1.0640220642089844,0.4105602204799652,0.6534618437290192,0.11230863630771637,0.33333333333333337,0.6345486044883728,0.20919059216976166
1.0717263221740723,0.4219978451728821,0.6497284770011902,0.11603090167045593,0.16666666666666663,0.7144344449043274,0.21164032816886902
0.9861245155334473,0.4626240134239197,0.5235005021095276,0.13243746757507324,0.16666666666666663,0.7995275855064392,0.24340668320655823
1.1115028858184814,0.3910052180290222,0.7204976677894592,0.10240025818347931,0.16666666666666663,0.4369882345199585,0.18865537643432617
0.9495351314544678,0.44791626930236816,0.5016188621520996,0.12900277972221375,0.16666666666666663,1.1127864122390747,0.23600351810455322
1.0152944326400757,0.4294489324092865,0.5858455002307892,0.11803746223449707,0.33333333333333337,1.0258005857467651,0.21914666891098022
1.0895966291427612,0.39890533685684204,0.6906912922859192,0.1115170419216156,0.0,1.2924953699111938,0.20477180182933807
1.14030921459198,0.35841798782348633,0.7818912267684937,0.09687527269124985,0.16666666666666663,1.164236068725586,0.17719954252243042
1.060671091079712,0.40646418929100037,0.6542069017887115,0.11312825977802277,0.0,0.7949177622795105,0.2102898210287094
1.0615594387054443,0.41246479749679565,0.6490946412086487,0.1093750149011612,0.16666666666666663,0.8362002372741699,0.20755831897258759
0.9288286566734314,0.4807225167751312,0.44810613989830017,0.13569851219654083,0.33333333333333337,0.39297735691070557,0.25553882122039795
0.9350249767303467,0.488042414188385,0.44698256254196167,0.1484569013118744,0.5,0.4563959240913391,0.2689746618270874
0.8270761370658875,0.5454137921333313,0.28166234493255615,0.17618247866630554,0.5,0.29101353883743286,0.318591833114624
1.0990219116210938,0.40367549657821655,0.6953464150428772,0.10048791021108627,0.33333333333333337,0.5210999846458435,0.1934984028339386
1.0272235870361328,0.41642653942108154,0.6107970476150513,0.11654262244701385,0.33333333333333337,1.2171095609664917,0.2100876420736313
0.9025666117668152,0.4993131756782532,0.403253436088562,0.14997468888759613,0.33333333333333337,1.2817870378494263,0.2757801413536072
1.0202168226242065,0.4338483512401581,0.5863684713840485,0.12045396864414215,0.33333333333333337,0.9375618100166321,0.2251022905111313
1.1007803678512573,0.3760237693786621,0.7247565984725952,0.10074233263731003,0.16666666666666663,0.7831762433052063,0.1886451095342636
1.0018432140350342,0.4220592677593231,0.5797839462757111,0.1147308200597763,0.33333333333333337,1.0449614524841309,0.2148628681898117
1.089116096496582,0.39247727394104004,0.696638822555542,0.1038089320063591,0.16666666666666663,1.1313538551330566,0.1932765245437622
0.9808710813522339,0.46653324365615845,0.5143378376960754,0.1312839388847351,0.16666666666666663,1.2048721313476562,0.24650238454341888
0.9895143508911133,0.4376039505004883,0.551910400390625,0.12412460148334503,0.33333333333333337,0.4829261004924774,0.22862504422664642
0.9947716593742371,0.4516851305961609,0.5430865287780762,0.12027943134307861,0.5,1.0967360734939575,0.2310301512479782
1.1168980598449707,0.3927691876888275,0.7241288721561432,0.09902931749820709,0.16666666666666663,0.32543057203292847,0.1883961409330368
1.0932002067565918,0.3854452967643738,0.707754909992218,0.10529036819934845,0.16666666666666663,0.6533462405204773,0.19357797503471375
0.893765389919281,0.5106185674667358,0.38314682245254517,0.14956006407737732,0.5,0.6663751006126404,0.27925312519073486
0.989672839641571,0.44216036796569824,0.5475124716758728,0.12576046586036682,0.33333333333333337,0.8518802523612976,0.23335692286491394
0.6504969000816345,0.437505304813385,0.2129915952682495,0.17626246809959412,0.33333333333333337,0.6136785745620728,0.33260008692741394
0.6564791202545166,0.3892466425895691,0.2672324776649475,0.14755463600158691,0.16666666666666663,0.5006123781204224,0.2904678285121918
0.5569533109664917,0.43231329321861267,0.12464001774787903,0.15818096697330475,0.33333333333333337,0.6329451203346252,0.30910563468933105
0.4605068862438202,0.42250651121139526,0.03800037503242493,0.15105684101581573,0.33333333333333337,0.4182942509651184,0.2974007725715637
0.6634017825126648,0.34433513879776,0.3190666437149048,0.1108519434928894,0.33333333333333337,0.6663587689399719,0.22486945986747742
0.8364592790603638,0.3264750838279724,0.5099841952323914,0.10452055186033249,0.5,0.751279354095459,0.2113049030303955
0.5101361274719238,0.35107147693634033,0.1590646505355835,0.11133124679327011,0.5,0.5282997488975525,0.22384724020957947
0.7648500204086304,0.32507142424583435,0.439778596162796,0.09616180509328842,0.33333333333333337,0.38062649965286255,0.19107115268707275
0.7572197914123535,0.4031534790992737,0.35406631231307983,0.1284751296043396,0.33333333333333337,0.7823853492736816,0.24593059718608856
0.9881855845451355,0.3076939582824707,0.6804916262626648,0.08225838840007782,0.33333333333333337,0.4702589213848114,0.1657727062702179
0.794052243232727,0.4306256175041199,0.3634266257286072,0.13420185446739197,0.33333333333333337,0.9202148914337158,0.26131293177604675
0.9452253580093384,0.35343247652053833,0.5917928814888,0.09142124652862549,0.5,1.1795963048934937,0.18503820896148682
0.7525267601013184,0.48303255438804626,0.2694942057132721,0.15450194478034973,0.6666666666666667,0.75078946352005,0.2927567958831787
0.7117495536804199,0.5197181701660156,0.1920313835144043,0.16651099920272827,0.5,1.0852277278900146,0.3244108557701111
0.7528988718986511,0.5180222392082214,0.2348766326904297,0.17785827815532684,0.5,0.7932589650154114,0.3353157043457031
0.8028423190116882,0.5309035778045654,0.2719387412071228,0.17400650680065155,0.5,0.4485158920288086,0.33448776602745056
0.6864070892333984,0.5087186694145203,0.17768841981887817,0.1844424456357956,0.6666666666666667,0.27709007263183594,0.3402765691280365
0.958984375,0.4536430239677429,0.5053413510322571,0.13435059785842896,0.33333333333333337,0.683475911617279,0.2619965076446533
0.7090015411376953,0.5278035402297974,0.18119800090789795,0.17903730273246765,0.8333333333333334,1.1927913427352905,0.336397260427475
0.7079209089279175,0.5029299259185791,0.20499098300933838,0.1563010960817337,0.6666666666666667,0.9699448347091675,0.29419687390327454
0.7944876551628113,0.4319049119949341,0.3625827431678772,0.1436542272567749,0.5,1.104725956916809,0.2625299096107483
0.9898818731307983,0.3410499095916748,0.6488319635391235,0.08633720129728317,0.6666666666666667,1.153895378112793,0.17144069075584412
0.7333306074142456,0.43115711212158203,0.3021734952926636,0.14843784272670746,0.8333333333333334,0.9457552433013916,0.2770809531211853
0.627677321434021,0.5078325271606445,0.11984479427337646,0.19189175963401794,0.8333333333333334,1.132315754890442,0.3375178575515747
0.929563045501709,0.3613826632499695,0.5681803822517395,0.10075970739126205,0.6666666666666667,1.0193226337432861,0.19089357554912567
0.6395580172538757,0.5040514469146729,0.13550657033920288,0.1711873710155487,0.5,1.046938419342041,0.3119778633117676
0.7243883013725281,0.4454197883605957,0.2789685130119324,0.14009159803390503,0.6666666666666667,0.9010037779808044,0.26134228706359863
0.799651026725769,0.4438057839870453,0.35584524273872375,0.13725028932094574,0.16666666666666663,0.7654173970222473,0.2525690793991089
0.7654688358306885,0.40147003531455994,0.36399880051612854,0.1110372245311737,0.6666666666666667,0.9810848832130432,0.21231085062026978
0.7742277383804321,0.3884844183921814,0.38574331998825073,0.10712678730487823,0.33333333333333337,0.7780383229255676,0.2060975879430771
0.6055277585983276,0.4301714599132538,0.17535629868507385,0.13795405626296997,0.6666666666666667,1.090772271156311,0.24617084860801697
0.70909583568573,0.3798036277294159,0.3292922079563141,0.10795125365257263,0.5,0.8201756477355957,0.2044849395751953
0.7922996282577515,0.4129902720451355,0.37930935621261597,0.11564310640096664,0.33333333333333337,0.6511861681938171,0.21610704064369202
0.5967980623245239,0.37641382217407227,0.22038424015045166,0.11389400064945221,0.6666666666666667,0.8142186403274536,0.20948974788188934
0.694481611251831,0.3922763466835022,0.30220526456832886,0.1104271411895752,0.6666666666666667,1.2604541778564453,0.20404183864593506
0.8020354509353638,0.3660011887550354,0.43603426218032837,0.09518289566040039,0.5,0.6940441727638245,0.18020188808441162
0.8734421730041504,0.26932671666145325,0.6041154563426971,0.06214594095945358,0.33333333333333337,0.9187408089637756,0.12017787992954254
0.7201814651489258,0.3472210168838501,0.3729604482650757,0.10553176701068878,0.6666666666666667,1.5720535516738892,0.19415389001369476
0.8399831056594849,0.36322617530822754,0.4767569303512573,0.09679372608661652,0.6666666666666667,0.8192751407623291,0.182235449552536
0.8717278838157654,0.3866707682609558,0.48505711555480957,0.11064529418945312,0.5,1.0418498516082764,0.2001938670873642
0.8595999479293823,0.35976362228393555,0.4998363256454468,0.10078467428684235,0.16666666666666663,0.9423344135284424,0.17897909879684448
0.8736610412597656,0.3784513473510742,0.4952096939086914,0.09156019985675812,0.6666666666666667,1.1198481321334839,0.17481999099254608
0.9698433876037598,0.3587682843208313,0.6110751032829285,0.09127932786941528,0.5,0.9303141236305237,0.17140063643455505
0.9476326704025269,0.3862733840942383,0.5613592863082886,0.09385497868061066,0.5,1.0091317892074585,0.17695239186286926
0.6236993670463562,0.4985978305339813,0.12510153651237488,0.17009314894676208,0.5,1.0200482606887817,0.28857436776161194
0.879490077495575,0.4024929404258728,0.47699713706970215,0.10699127614498138,0.33333333333333337,1.1329039335250854,0.1963466852903366
0.6200844645500183,0.48955005407333374,0.13053441047668457,0.139571875333786,1.0,1.4777857065200806,0.2555970549583435
0.6651105880737305,0.4660050570964813,0.19910553097724915,0.14255009591579437,0.6666666666666667,1.1039599180221558,0.25453251600265503
0.9766876697540283,0.39748692512512207,0.5792007446289062,0.1072297915816307,0.33333333333333337,1.2999267578125,0.1964469850063324
0.9424519538879395,0.35030850768089294,0.5921434462070465,0.08534231781959534,0.33333333333333337,1.0729314088821411,0.16089153289794922
0.9606642723083496,0.3458497226238251,0.6148145496845245,0.09205877035856247,0.33333333333333337,1.049422025680542,0.1689121425151825
1.0248124599456787,0.33222541213035583,0.6925870478153229,0.07938593626022339,0.33333333333333337,1.1283470392227173,0.14855879545211792
0.836670994758606,0.38046249747276306,0.4562084972858429,0.11541774868965149,0.5,1.07547128200531,0.20557783544063568
0.8265527486801147,0.3995298743247986,0.42702287435531616,0.11492836475372314,0.33333333333333337,0.9340828061103821,0.20752951502799988
0.7830662727355957,0.4271232485771179,0.3559430241584778,0.1387697011232376,0.16666666666666663,1.1708489656448364,0.23930726945400238
0.860114574432373,0.41471433639526367,0.4454002380371094,0.11423468589782715,0.6666666666666667,1.0052918195724487,0.21150335669517517
0.6696779131889343,0.4140957295894623,0.25558218359947205,0.12477739155292511,0.6666666666666667,1.0537182092666626,0.22394633293151855
0.8847658634185791,0.38228559494018555,0.5024802684783936,0.1078108474612236,0.5,1.2947649955749512,0.19458191096782684
0.9531095027923584,0.35403507947921753,0.5990744233131409,0.08725547045469284,0.33333333333333337,0.2737874686717987,0.16405928134918213
0.8976933360099792,0.3694099187850952,0.528283417224884,0.09136179089546204,0.5,0.6857460141181946,0.17061364650726318
0.8526932001113892,0.3998415470123291,0.45285165309906006,0.11115631461143494,0.5,0.27278926968574524,0.2034282386302948
0.7864969968795776,0.4052721858024597,0.3812248110771179,0.11593577265739441,0.5,1.073866844177246,0.2048698365688324
0.8835853934288025,0.42080801725387573,0.46277737617492676,0.12192854285240173,0.5,0.6844027638435364,0.22291764616966248
0.8781732320785522,0.411347359418869,0.4668258726596832,0.1266832798719406,0.0,1.047432541847229,0.2212420403957367
0.813079833984375,0.4124504029750824,0.4006294310092926,0.10840708017349243,0.6666666666666667,1.164756178855896,0.20130574703216553
0.8886841535568237,0.36897215247154236,0.5197120010852814,0.08836740255355835,0.6666666666666667,0.6761029958724976,0.16618916392326355
0.9115806818008423,0.37647414207458496,0.5351065397262573,0.0980728417634964,0.5,0.3741733133792877,0.18272273242473602
0.8476790189743042,0.41597580909729004,0.43170320987701416,0.11999259889125824,0.5,1.0416148900985718,0.21794335544109344
0.9720682501792908,0.3972364366054535,0.5748318135738373,0.10745470225811005,0.5,1.134622573852539,0.2003205418586731
0.9491698741912842,0.42641788721084595,0.5227519869804382,0.12759004533290863,0.33333333333333337,1.0375840663909912,0.22400788962841034
0.9480222463607788,0.3601243495941162,0.5878978967666626,0.10181348025798798,0.33333333333333337,0.6973093152046204,0.1797293871641159
1.0061874389648438,0.34462761878967285,0.6615598201751709,0.08474855870008469,0.16666666666666663,0.6993135213851929,0.15824614465236664
1.0156080722808838,0.3362772464752197,0.6793308258056641,0.08067889511585236,0.33333333333333337,0.6733258366584778,0.15145504474639893
0.8524107933044434,0.41088587045669556,0.4415249228477478,0.12038692086935043,0.33333333333333337,0.8899641633033752,0.2168775498867035
0.7240748405456543,0.44497808814048767,0.2790967524051666,0.13103647530078888,0.8333333333333334,0.9467207193374634,0.2330939769744873
1.0219557285308838,0.3379538953304291,0.6840018332004547,0.07946048676967621,0.33333333333333337,1.307901382446289,0.14966239035129547
0.8012481927871704,0.4093753695487976,0.3918728232383728,0.10921472311019897,0.6666666666666667,0.701628565788269,0.20196549594402313
0.740469217300415,0.42788994312286377,0.31257927417755127,0.12809978425502777,0.6666666666666667,0.7860434055328369,0.23061105608940125
0.9158473014831543,0.39300984144210815,0.5228374600410461,0.10840513557195663,0.33333333333333337,0.8308486938476562,0.19774334132671356
0.9701206088066101,0.3527439534664154,0.6173766553401947,0.09795978665351868,0.16666666666666663,0.8623908162117004,0.1754116266965866
0.8496513366699219,0.42955780029296875,0.4200935363769531,0.1314006745815277,0.0,1.1044249534606934,0.2296784222126007
0.9257911443710327,0.36685675382614136,0.5589343905448914,0.09686299413442612,0.33333333333333337,1.2548444271087646,0.1791045069694519
0.7487542629241943,0.43826279044151306,0.3104914724826813,0.12775513529777527,0.5,0.9578535556793213,0.2303076982498169
0.9082350730895996,0.37479424476623535,0.5334408283233643,0.10263504832983017,0.5,1.2930405139923096,0.18722772598266602
0.934217631816864,0.37214386463165283,0.5620737671852112,0.09335429966449738,0.5,1.5183402299880981,0.17431426048278809
0.9935436248779297,0.34562286734580994,0.6479207575321198,0.08155043423175812,0.33333333333333337,1.2996666431427002,0.1541176438331604
0.8746458888053894,0.39561933279037476,0.47902655601501465,0.10533910989761353,0.5,0.9405816197395325,0.19508084654808044
0.9152283668518066,0.36913543939590454,0.5460929274559021,0.10310548543930054,0.16666666666666663,0.8284333348274231,0.18655405938625336
1.0518999099731445,0.3201124370098114,0.7317874729633331,0.07391684502363205,0.33333333333333337,1.1539151668548584,0.13987106084823608
0.8973638415336609,0.3816682696342468,0.5156955718994141,0.10018162429332733,0.33333333333333337,1.1008775234222412,0.18636783957481384
0.960502564907074,0.37371885776519775,0.5867837071418762,0.10523024201393127,0.16666666666666663,0.7009825110435486,0.18865160644054413
0.7991611957550049,0.4298241138458252,0.3693370819091797,0.12501057982444763,0.6666666666666667,1.159538745880127,0.2287648767232895
0.8819402456283569,0.37853536009788513,0.5034048855304718,0.10447849333286285,0.33333333333333337,1.2251675128936768,0.18785318732261658
0.8330913782119751,0.38408970832824707,0.449001669883728,0.09698133170604706,0.6666666666666667,1.3610137701034546,0.18099604547023773
0.9039756655693054,0.3917583227157593,0.5122173428535461,0.10326090455055237,0.6666666666666667,1.0604231357574463,0.18944458663463593
0.9909669756889343,0.35637232661247253,0.6345946490764618,0.09235553443431854,0.16666666666666663,1.4464470148086548,0.1687227189540863
0.7545561194419861,0.4409255385398865,0.3136305809020996,0.13224060833454132,0.6666666666666667,1.1368213891983032,0.2302398681640625
0.8594608306884766,0.41306158900260925,0.4463992416858673,0.11939717829227448,0.33333333333333337,1.3776274919509888,0.2136644572019577
0.6662924885749817,0.4499470889568329,0.2163453996181488,0.1449711173772812,0.5,1.0526221990585327,0.25410541892051697
1.0017402172088623,0.39235731959342957,0.6093828976154327,0.1041317880153656,0.33333333333333337,1.0214544534683228,0.19392704963684082
0.9178555011749268,0.3756948709487915,0.5421606302261353,0.09889671206474304,0.5,1.046086311340332,0.18185293674468994
0.8836259841918945,0.38298147916793823,0.5006445050239563,0.10939222574234009,0.33333333333333337,0.7544012069702148,0.1918189972639084
0.9549851417541504,0.35869547724723816,0.5962896645069122,0.08480861783027649,0.5,1.1871943473815918,0.15947741270065308
0.7473575472831726,0.4750397205352783,0.2723178267478943,0.14923489093780518,0.6666666666666667,1.0883338451385498,0.2680383324623108
0.9601663947105408,0.36255812644958496,0.5976082682609558,0.0986311063170433,0.33333333333333337,1.0438920259475708,0.17899839580059052
0.9869117736816406,0.34303659200668335,0.6438751816749573,0.08660261332988739,0.33333333333333337,0.32614946365356445,0.1614408642053604
0.8492574691772461,0.4151504933834076,0.4341069757938385,0.12121541798114777,0.33333333333333337,0.9442151188850403,0.215355783700943
0.7523524761199951,0.42022305727005005,0.33212941884994507,0.11215623468160629,0.6666666666666667,0.9296480417251587,0.20730054378509521
0.8793286681175232,0.3824858069419861,0.4968428611755371,0.10027318447828293,0.5,1.0208301544189453,0.18344104290008545
0.9076662063598633,0.3818435072898865,0.5258226990699768,0.10126873105764389,0.33333333333333337,1.4658961296081543,0.18760792911052704
0.8348140716552734,0.396778404712677,0.43803566694259644,0.09918897598981857,0.6666666666666667,0.978420615196228,0.18610553443431854
0.8827626705169678,0.3786134123802185,0.5041492581367493,0.10157471895217896,0.33333333333333337,0.7284627556800842,0.18737658858299255
1.019622802734375,0.32257798314094543,0.6970448195934296,0.07438512146472931,0.33333333333333337,0.6716203093528748,0.1415405571460724
1.0503787994384766,0.3253327012062073,0.7250460982322693,0.07503777742385864,0.33333333333333337,1.2650268077850342,0.14176109433174133
0.9365657567977905,0.3644723892211914,0.5720933675765991,0.09251304715871811,0.33333333333333337,1.3966599702835083,0.17324469983577728
0.9957494139671326,0.4026734530925751,0.5930759608745575,0.11197202652692795,0.33333333333333337,1.250171422958374,0.2057758867740631
0.627076268196106,0.4609837532043457,0.16609251499176025,0.14784307777881622,0.6666666666666667,1.4803906679153442,0.2578178644180298
0.9260961413383484,0.3616880774497986,0.5644080638885498,0.0845281332731247,0.6666666666666667,0.9127570390701294,0.1605043113231659
0.9156591892242432,0.38569745421409607,0.5299617350101471,0.10228954255580902,0.5,0.5774428844451904,0.18929290771484375
0.8989911079406738,0.3771190345287323,0.5218720734119415,0.09294642508029938,0.6666666666666667,0.9054458737373352,0.17517223954200745
0.9118673801422119,0.41854333877563477,0.49332404136657715,0.12409476935863495,0.16666666666666663,0.70201575756073,0.221919983625412
0.9438152313232422,0.36092981696128845,0.5828854143619537,0.0947207435965538,0.5,0.9844962358474731,0.17538902163505554
0.8474874496459961,0.42519569396972656,0.42229175567626953,0.13776415586471558,0.16666666666666663,1.3898881673812866,0.23681640625
0.7958457469940186,0.40564805269241333,0.3901976943016052,0.10893014073371887,0.6666666666666667,0.7818646430969238,0.20030635595321655
0.5873212814331055,0.46273550391197205,0.12458577752113342,0.14866499602794647,0.8333333333333334,0.9796668887138367,0.2618176341056824
0.887612521648407,0.3839365839958191,0.5036759376525879,0.10558322072029114,0.5,1.2063469886779785,0.1934250295162201
0.9265767931938171,0.36586737632751465,0.5607094168663025,0.08889221400022507,0.5,1.4125362634658813,0.16675619781017303
0.813720703125,0.42368048429489136,0.39004021883010864,0.12567302584648132,0.33333333333333337,1.0328235626220703,0.22547340393066406
0.7770091891288757,0.39956873655319214,0.3774404525756836,0.11864030361175537,0.5,0.9992699027061462,0.21148860454559326
0.9839529991149902,0.348104327917099,0.6358486711978912,0.08728046715259552,0.16666666666666663,1.5043710470199585,0.1628488153219223
0.9732071757316589,0.37400513887405396,0.599202036857605,0.09192672371864319,0.33333333333333337,1.2223143577575684,0.1716487854719162
0.8949331641197205,0.37491732835769653,0.5200158357620239,0.08945435285568237,0.6666666666666667,1.0822848081588745,0.16941623389720917
0.8669914603233337,0.4207030236721039,0.44628843665122986,0.12249734252691269,0.33333333333333337,1.1945428848266602,0.21896696090698242
0.9689667224884033,0.3368840217590332,0.6320827007293701,0.08095317333936691,0.5,1.0262428522109985,0.15054135024547577
0.9777613878250122,0.4011094570159912,0.576651930809021,0.11889221519231796,0.16666666666666663,0.795103907585144,0.21394233405590057
0.9765480756759644,0.36455783247947693,0.6119902431964874,0.09300100058317184,0.16666666666666663,0.13665540516376495,0.172087162733078
0.93888258934021,0.3582434058189392,0.5806391835212708,0.09105530381202698,0.5,1.293696403503418,0.16741424798965454
0.8654035925865173,0.3909057080745697,0.47449788451194763,0.10520216077566147,0.33333333333333337,0.9433081746101379,0.193690225481987
0.753966212272644,0.4251253008842468,0.3288409113883972,0.12329216301441193,0.5,1.445541501045227,0.2190343141555786
0.9889440536499023,0.3444178104400635,0.6445262432098389,0.08404337614774704,0.33333333333333337,0.9828476309776306,0.15757423639297485
0.9600087404251099,0.4188910126686096,0.5411177277565002,0.11824052035808563,0.33333333333333337,1.0338748693466187,0.2177756279706955
0.8534514307975769,0.38992032408714294,0.46353110671043396,0.10049022734165192,0.5,0.7481340765953064,0.18538260459899902
0.865053653717041,0.3998318612575531,0.4652217924594879,0.10458396375179291,0.5,0.8111342191696167,0.1922522783279419
0.9506453275680542,0.36645933985710144,0.5841859877109528,0.09883400797843933,0.33333333333333337,0.8729862570762634,0.17931482195854187
0.5599529147148132,0.46815165877342224,0.09180125594139099,0.14651276171207428,0.6666666666666667,0.8045915961265564,0.2513800859451294
0.8700542449951172,0.3926668167114258,0.4773874282836914,0.1117258071899414,0.16666666666666663,0.2119019627571106,0.2017792910337448
1.0241968631744385,0.32950466871261597,0.6946921944618225,0.074625164270401,0.5,0.4643860459327698,0.14196185767650604
0.8487166166305542,0.3858587145805359,0.4628579020500183,0.10435064136981964,0.5,0.37696507573127747,0.1875855177640915
0.8558692932128906,0.3849791884422302,0.4708901047706604,0.09720827639102936,0.6666666666666667,0.11791770905256271,0.18195250630378723
0.8766946196556091,0.9711803197860718,-0.09448570013046265,0.41354256868362427,0.33333333333333337,0.995948076248169,0.6036046147346497
0.9471877813339233,0.7985062599182129,0.14868152141571045,0.33317989110946655,0.5,0.27989497780799866,0.5610236525535583
0.9665006399154663,0.6356854438781738,0.3308151960372925,0.25501883029937744,0.16666666666666663,1.156569242477417,0.48670896887779236
0.8896862864494324,0.6546472907066345,0.23503899574279785,0.2662360668182373,0.33333333333333337,1.0034465789794922,0.5156543254852295
0.863150954246521,0.5999222993850708,0.2632286548614502,0.23530390858650208,0.5,1.013776421546936,0.4694327116012573
0.9327928423881531,0.4228207468986511,0.509972095489502,0.15515214204788208,0.33333333333333337,0.7261051535606384,0.3208736777305603
0.8352980613708496,0.5724787712097168,0.2628192901611328,0.2210301160812378,0.33333333333333337,0.6079113483428955,0.4319915771484375
0.7562359571456909,0.4672926366329193,0.2889433205127716,0.17228154838085175,0.33333333333333337,0.34235721826553345,0.3473796248435974
0.7966374158859253,0.36978209018707275,0.42685532569885254,0.10684757679700851,0.33333333333333337,0.9811207056045532,0.2267121523618698
0.7495249509811401,0.35692477226257324,0.3926001787185669,0.10256415605545044,0.5,0.9483110904693604,0.21471723914146423
0.7798904180526733,0.31359851360321045,0.4662919044494629,0.0944090411067009,0.5,0.27871066331863403,0.19140201807022095
0.7086018919944763,0.4218519330024719,0.2867499589920044,0.15777206420898438,0.33333333333333337,0.7597364783287048,0.27941659092903137
0.8695523142814636,0.36002862453460693,0.5095236897468567,0.11726126074790955,0.5,0.981634259223938,0.2190539687871933
1.071718692779541,0.3514285981655121,0.7202900946140289,0.09290008246898651,0.33333333333333337,0.5533244609832764,0.1883631944656372
1.1806501150131226,0.3565341830253601,0.8241159319877625,0.0972951352596283,0.16666666666666663,0.5416215062141418,0.19093267619609833
1.0233588218688965,0.4557732045650482,0.5675856173038483,0.15744119882583618,0.33333333333333337,0.6724710464477539,0.28492704033851624
1.1238406896591187,0.4920434355735779,0.6317972540855408,0.18041777610778809,0.16666666666666663,0.9998736381530762,0.3140498995780945
1.113578200340271,0.5348758697509766,0.5787023305892944,0.19772455096244812,0.33333333333333337,0.9169169664382935,0.3329654335975647
1.104691982269287,0.552911639213562,0.5517803430557251,0.19999854266643524,0.16666666666666663,1.0379905700683594,0.34784483909606934
1.1577510833740234,0.5211803913116455,0.6365706920623779,0.19744586944580078,0.16666666666666663,1.1925338506698608,0.3425777852535248
1.051733136177063,0.5579816102981567,0.49375152587890625,0.19971969723701477,0.5,0.46847838163375854,0.34366029500961304
1.3572282791137695,0.369581937789917,0.9876463413238525,0.11582925915718079,0.33333333333333337,0.7900899052619934,0.2073378562927246
1.094663381576538,0.524974524974823,0.5696888566017151,0.17839980125427246,0.5,1.1336357593536377,0.3115571439266205
1.0402498245239258,0.558025062084198,0.4822247624397278,0.19908538460731506,0.33333333333333337,1.0382410287857056,0.34331536293029785
1.1182851791381836,0.5052392482757568,0.6130459308624268,0.15667298436164856,0.5,0.6990868449211121,0.2870083451271057
1.028677225112915,0.5296812057495117,0.4989960193634033,0.18888288736343384,0.33333333333333337,1.031527042388916,0.32239288091659546
1.0423117876052856,0.5358940362930298,0.5064177513122559,0.1926225870847702,0.33333333333333337,0.6393563151359558,0.3328627049922943
1.1453707218170166,0.47835373878479004,0.6670169830322266,0.14362263679504395,0.5,0.8393048644065857,0.26823899149894714
1.2719433307647705,0.401132196187973,0.8708111345767975,0.1148844063282013,0.5,1.0785892009735107,0.21338120102882385
1.0770466327667236,0.4621104598045349,0.6149361729621887,0.1437700241804123,0.5,1.2893389463424683,0.25434544682502747
0.8570147752761841,0.5756772756576538,0.2813374996185303,0.2017984390258789,0.33333333333333337,0.7210707068443298,0.3498879373073578
1.1557682752609253,0.4480627775192261,0.7077054977416992,0.1516474187374115,0.33333333333333337,0.2393786907196045,0.26289594173431396
1.063441514968872,0.49884623289108276,0.5645952820777893,0.1668972671031952,0.5,0.6813066005706787,0.2895851135253906
1.092435359954834,0.48141562938690186,0.6110197305679321,0.14462462067604065,0.5,0.6735263466835022,0.2689841687679291
1.133021354675293,0.4593587815761566,0.6736625730991364,0.13964861631393433,0.16666666666666663,0.838294506072998,0.2613205313682556
1.018408179283142,0.5471209287643433,0.47128725051879883,0.1785549372434616,0.5,0.3970809876918793,0.3253655731678009
1.0968931913375854,0.4775472581386566,0.6193459331989288,0.15724556148052216,0.33333333333333337,0.8918012976646423,0.27689874172210693
1.1272649765014648,0.48902031779289246,0.6382446587085724,0.15667399764060974,0.16666666666666663,1.0418025255203247,0.2867930829524994
1.1136655807495117,0.4683220386505127,0.645343542098999,0.15280446410179138,0.5,1.058754324913025,0.27333247661590576
1.138041615486145,0.46016988158226013,0.6778717339038849,0.1399534046649933,0.33333333333333337,1.05299973487854,0.25783810019493103
1.1279982328414917,0.4681018590927124,0.6598963737487793,0.1531994342803955,0.16666666666666663,0.6804114580154419,0.27685388922691345
1.1503299474716187,0.464536190032959,0.6857937574386597,0.13607865571975708,0.33333333333333337,0.7382340431213379,0.2505594491958618
0.9714440107345581,0.5400035381317139,0.43144047260284424,0.16885726153850555,0.8333333333333334,0.8268479704856873,0.3114624619483948
1.020430088043213,0.5056333541870117,0.5147967338562012,0.15970416367053986,0.6666666666666667,0.2856005132198334,0.2908989489078522
1.0015325546264648,0.5373396873474121,0.46419286727905273,0.1684650182723999,0.5,0.7593435645103455,0.3147187829017639
0.8549420237541199,0.5634766221046448,0.2914654016494751,0.1907169222831726,0.5,0.7813951969146729,0.34342992305755615
1.0627062320709229,0.4911061227321625,0.5716001093387604,0.14999708533287048,0.33333333333333337,0.33562931418418884,0.2741185426712036
0.9833466410636902,0.5135983228683472,0.469748318195343,0.1574268341064453,0.33333333333333337,0.7479066252708435,0.29310745000839233
1.0088790655136108,0.47498008608818054,0.5338989794254303,0.13539215922355652,0.5,0.6794201731681824,0.25581011176109314
1.0438960790634155,0.4884410500526428,0.5554550290107727,0.13279640674591064,0.33333333333333337,1.170066475868225,0.2575536072254181
1.0071243047714233,0.4287535548210144,0.5783707499504089,0.11885525286197662,0.5,0.9146450161933899,0.22533075511455536
0.937358558177948,0.4399278163909912,0.4974307417869568,0.12219538539648056,0.6666666666666667,0.8238390684127808,0.2309786081314087
1.041757345199585,0.3777579665184021,0.6639993786811829,0.10577943921089172,0.33333333333333337,0.8219301700592041,0.19616827368736267
0.8725651502609253,0.4153127074241638,0.4572524428367615,0.12586677074432373,0.6666666666666667,0.6794499158859253,0.2267783135175705
0.8256357908248901,0.4082535207271576,0.41738227009773254,0.12983140349388123,0.5,0.9842973351478577,0.23277108371257782
0.9238104820251465,0.3652481734752655,0.558562308549881,0.1200874000787735,0.33333333333333337,0.5994882583618164,0.21394073963165283
0.7842830419540405,0.4230550229549408,0.36122801899909973,0.14810095727443695,0.16666666666666663,0.545458972454071,0.25382837653160095
0.8365354537963867,0.3400270938873291,0.4965083599090576,0.09215997904539108,0.6666666666666667,1.1195099353790283,0.17307797074317932
0.8485720157623291,0.3496028780937195,0.4989691376686096,0.1114920824766159,0.33333333333333337,0.7383906245231628,0.20187139511108398
0.9737564921379089,0.32303115725517273,0.6507253348827362,0.10386890172958374,0.5,0.20076102018356323,0.17449387907981873
0.8396947383880615,0.36339449882507324,0.4763002395629883,0.1125040277838707,0.6666666666666667,0.3612458407878876,0.1973772495985031
0.6561163663864136,0.4500756859779358,0.20604068040847778,0.16719120740890503,0.8333333333333334,0.7819029688835144,0.2745451331138611
0.9039225578308105,0.37703537940979004,0.5268871784210205,0.1226891502737999,0.5,0.9337135553359985,0.21245548129081726
0.8949405550956726,0.3822733759880066,0.512667179107666,0.12407095730304718,0.33333333333333337,0.5058688521385193,0.21457700431346893
0.9486357569694519,0.389396607875824,0.5592391490936279,0.12195400893688202,0.16666666666666663,1.270509958267212,0.21295735239982605
0.9187024831771851,0.3740158975124359,0.5446865856647491,0.11042176932096481,0.16666666666666663,0.9810276031494141,0.1975235790014267
0.9378310441970825,0.3413153886795044,0.5965156555175781,0.10591810196638107,0.33333333333333337,0.3995099663734436,0.18155305087566376
0.9831905364990234,0.33509668707847595,0.6480938494205475,0.08454688638448715,0.33333333333333337,0.7573346495628357,0.15837907791137695
0.8462706804275513,0.3886191248893738,0.4576515555381775,0.11453931778669357,0.5,1.0744297504425049,0.20035521686077118
0.7095866203308105,0.45519816875457764,0.2543884515762329,0.14688411355018616,0.5,1.5559194087982178,0.25267714262008667
0.9570889472961426,0.34556421637535095,0.6115247309207916,0.08723753690719604,0.33333333333333337,1.0131428241729736,0.16517189145088196
0.8476138114929199,0.4073776602745056,0.4402361512184143,0.12192031741142273,0.5,0.7682350873947144,0.22361579537391663
0.7945605516433716,0.4257226884365082,0.3688378632068634,0.12748408317565918,0.5,1.253865361213684,0.2245551347732544
0.987248420715332,0.3429720401763916,0.6442763805389404,0.08645401895046234,0.33333333333333337,0.7939578294754028,0.1624263972043991
0.8251463770866394,0.40984243154525757,0.41530394554138184,0.11885352432727814,0.33333333333333337,0.8281781077384949,0.21620462834835052
0.9213310480117798,0.3726212680339813,0.5487097799777985,0.1025857925415039,0.5,1.3911799192428589,0.18711388111114502
0.8247174620628357,0.4375254809856415,0.3871919810771942,0.13310083746910095,0.5,1.1461886167526245,0.23949062824249268
0.7867354154586792,0.41441115736961365,0.37232425808906555,0.12146434187889099,0.5,0.28936299681663513,0.2175951451063156
1.0057293176651,0.3335183560848236,0.6722109615802765,0.07999257743358612,0.5,0.3613376021385193,0.1524946093559265
0.9183716773986816,0.3901199996471405,0.5282516777515411,0.12079222500324249,0.33333333333333337,0.6978580355644226,0.2124485969543457
0.9524447321891785,0.37488824129104614,0.5775564908981323,0.10611742734909058,0.5,0.7837805151939392,0.1975058764219284
0.9034745693206787,0.3742777705192566,0.5291967988014221,0.10457541048526764,0.33333333333333337,0.7488799691200256,0.18877968192100525
1.025261640548706,0.3234454393386841,0.701816201210022,0.07490752637386322,0.5,0.29379117488861084,0.1436106115579605
0.4738098978996277,0.5208624601364136,-0.04705256223678589,0.1818869411945343,0.5,1.0975544452667236,0.30598267912864685
0.9198328852653503,0.39255285263061523,0.5272800326347351,0.10920574516057968,0.5,0.812274694442749,0.20034685730934143
0.85679030418396,0.41702768206596375,0.4397626221179962,0.12163642048835754,0.5,1.1004929542541504,0.21989843249320984
0.9310504794120789,0.3703821301460266,0.5606683492660522,0.09470410645008087,0.5,0.7630384564399719,0.1770923137664795
0.9764097929000854,0.3635350465774536,0.6128747463226318,0.09023776650428772,0.33333333333333337,1.3070274591445923,0.17094644904136658
0.9117228984832764,0.39577731490135193,0.5159455835819244,0.1093575656414032,0.16666666666666663,0.7862104773521423,0.20007511973381042
0.8554436564445496,0.409777969121933,0.4456656873226166,0.11711224913597107,0.5,1.160636067390442,0.21414321660995483
0.889952540397644,0.38483303785324097,0.5051195025444031,0.1056758314371109,0.33333333333333337,0.8772445917129517,0.19454368948936462
0.7469320297241211,0.4324667155742645,0.31446531414985657,0.12691619992256165,0.8333333333333334,1.2062231302261353,0.23178574442863464
0.7192860841751099,0.44311314821243286,0.276172935962677,0.14044180512428284,0.6666666666666667,1.4065786600112915,0.2480238676071167
0.6142522096633911,0.4651815891265869,0.1490706205368042,0.14957299828529358,0.6666666666666667,1.0346603393554688,0.2674195468425751
0.8701066970825195,0.4465036392211914,0.4236030578613281,0.13882684707641602,0.33333333333333337,0.7496087551116943,0.25161540508270264
0.9747101664543152,0.3741401135921478,0.6005700528621674,0.09847414493560791,0.33333333333333337,0.6447665691375732,0.18237054347991943
0.920617938041687,0.40058693289756775,0.5200310051441193,0.11478915065526962,0.16666666666666663,0.6769775152206421,0.20665502548217773
0.8937730193138123,0.37273162603378296,0.5210413932800293,0.09666220843791962,0.6666666666666667,0.7008862495422363,0.18249186873435974
0.9678442478179932,0.3629952073097229,0.6048490405082703,0.09117113798856735,0.33333333333333337,0.8572912216186523,0.17215900123119354
0.6940929293632507,0.4902613162994385,0.20383161306381226,0.16957566142082214,0.6666666666666667,1.0345978736877441,0.29002293944358826
0.7494016885757446,0.4667615294456482,0.28264015913009644,0.1452142894268036,0.33333333333333337,0.7140781879425049,0.25835493206977844
0.847918689250946,0.3876835107803345,0.4602351784706116,0.11001329123973846,0.6666666666666667,0.7034909725189209,0.20151233673095703
0.867058515548706,0.4172299802303314,0.44982853531837463,0.13106976449489594,0.33333333333333337,0.7072983980178833,0.2309132069349289
0.9213709831237793,0.37625157833099365,0.5451194047927856,0.10912120342254639,0.6666666666666667,0.7805255651473999,0.19712918996810913
0.8496851325035095,0.429563969373703,0.4201211631298065,0.13440367579460144,0.33333333333333337,0.9433034658432007,0.23514461517333984
0.9494239687919617,0.3623548448085785,0.5870691239833832,0.10044023394584656,0.5,0.9873998165130615,0.18424805998802185
0.881121814250946,0.3647201955318451,0.516401618719101,0.09229224920272827,0.5,0.8220934867858887,0.17354407906532288
0.8703150749206543,0.41039007902145386,0.45992499589920044,0.12371798604726791,0.33333333333333337,0.9876375794410706,0.22054968774318695
0.7005419731140137,0.4499271810054779,0.25061479210853577,0.14178875088691711,0.6666666666666667,0.4219847321510315,0.2501457929611206
0.7499572038650513,0.4817342162132263,0.26822298765182495,0.15700305998325348,0.5,0.7254849076271057,0.272709459066391
0.8383626937866211,0.42643147706985474,0.41193121671676636,0.125783309340477,0.5,0.922301709651947,0.2268768548965454
0.9146777987480164,0.4330429434776306,0.48163485527038574,0.12601923942565918,0.16666666666666663,1.1319940090179443,0.22838947176933289
1.0434741973876953,0.3070584833621979,0.7364157140254974,0.06925340741872787,0.5,1.4222707748413086,0.1336684226989746
0.9561175107955933,0.36726826429367065,0.5888492465019226,0.0987245962023735,0.5,0.9747020602226257,0.18528859317302704
0.9155400991439819,0.40036535263061523,0.5151747465133667,0.11633455008268356,0.5,0.8534798622131348,0.21288371086120605
1.005987524986267,0.338407039642334,0.6675804853439331,0.0848982185125351,0.5,0.9475606083869934,0.16033807396888733
0.8384898900985718,0.3938169479370117,0.44467294216156006,0.10688427090644836,0.5,0.9743217825889587,0.19800370931625366
0.8261892795562744,0.42204827070236206,0.40414100885391235,0.12372072041034698,0.33333333333333337,0.3651989996433258,0.2259606570005417
0.8484454154968262,0.40978237986564636,0.4386630356311798,0.11660649627447128,0.6666666666666667,0.7648578882217407,0.2140340805053711
0.6991456747055054,0.44760236144065857,0.2515433132648468,0.14163005352020264,0.5,1.0103614330291748,0.23876969516277313
0.8431227207183838,0.42834073305130005,0.41478198766708374,0.12946990132331848,0.5,1.0169379711151123,0.23141710460186005
1.0046871900558472,0.33577609062194824,0.6689110994338989,0.08473874628543854,0.5,0.7427093386650085,0.15996333956718445
0.8331959247589111,0.41781601309776306,0.41537991166114807,0.12130530178546906,0.5,0.6821848154067993,0.21772818267345428
0.8553668856620789,0.4182378053665161,0.43712908029556274,0.1282188594341278,0.33333333333333337,0.9138472080230713,0.2263280600309372
0.9246021509170532,0.3602544665336609,0.5643476843833923,0.09900851547718048,0.6666666666666667,1.2872326374053955,0.17913518846035004
1.0108709335327148,0.3386075496673584,0.6722633838653564,0.0836125910282135,0.5,0.6823843717575073,0.1583963930606842
0.902481198310852,0.41308316588401794,0.4893980324268341,0.11594019830226898,0.33333333333333337,0.6722544431686401,0.2125532627105713
0.9110502004623413,0.388346791267395,0.5227034091949463,0.10329349339008331,0.6666666666666667,0.3856804072856903,0.1939016878604889
0.9975894689559937,0.356278657913208,0.6413108110427856,0.08682330697774887,0.33333333333333337,0.6994912624359131,0.16532501578330994
0.7910299301147461,0.43708091974258423,0.35394901037216187,0.13000327348709106,0.33333333333333337,0.9834192395210266,0.23376497626304626
0.8696454763412476,0.40107461810112,0.46857085824012756,0.11585314571857452,0.33333333333333337,1.1020846366882324,0.2085428535938263
0.9015325903892517,0.3955894112586975,0.5059431791305542,0.11728782951831818,0.33333333333333337,1.0828367471694946,0.21271435916423798
0.9503248929977417,0.3654748201370239,0.5848500728607178,0.10317030549049377,0.5,0.9160699248313904,0.1894415318965912
0.9405813217163086,0.41145461797714233,0.5291267037391663,0.12771916389465332,0.33333333333333337,0.9292318224906921,0.22592781484127045
0.9130088090896606,0.38538461923599243,0.5276241898536682,0.1089276373386383,0.5,1.0250556468963623,0.1965905874967575
1.0343170166015625,0.31728431582450867,0.7170327007770538,0.07697971910238266,0.5,0.6025319695472717,0.1463998258113861
0.8973461389541626,0.4048466086387634,0.49249953031539917,0.12083116173744202,0.33333333333333337,0.6056298613548279,0.2150452435016632
0.7995046377182007,0.4475223422050476,0.3519822955131531,0.14560472965240479,0.5,1.079250454902649,0.2561073303222656
0.9225314855575562,0.38074827194213867,0.5417832136154175,0.10206086933612823,0.5,1.408077359199524,0.18870243430137634
0.8012609481811523,0.4330849349498749,0.36817601323127747,0.13052788376808167,0.5,1.0275567770004272,0.2383653223514557
1.019195556640625,0.32459673285484314,0.6945988237857819,0.07457934319972992,0.33333333333333337,0.4728594720363617,0.14374443888664246
1.0180652141571045,0.34902772307395935,0.6690374910831451,0.08919482678174973,0.33333333333333337,0.82651287317276,0.1656985580921173
0.8362959623336792,0.4085042178630829,0.4277917444705963,0.11610373854637146,0.6666666666666667,0.31475359201431274,0.21391502022743225
0.9559429883956909,0.36483821272850037,0.5911047756671906,0.09346571564674377,0.5,0.3460085391998291,0.17530123889446259
0.9167039394378662,0.37735578417778015,0.5393481552600861,0.09879448264837265,0.6666666666666667,0.829033613204956,0.18576298654079437
0.8714990019798279,0.3887971341609955,0.4827018678188324,0.10530103743076324,0.33333333333333337,0.853034257888794,0.19472645223140717
0.8993346095085144,0.45725077390670776,0.44208383560180664,0.13818834722042084,0.16666666666666663,0.32982543110847473,0.247463196516037
0.9286001920700073,0.3835175037384033,0.545082688331604,0.10106146335601807,0.5,0.5761595964431763,0.18836581707000732
0.7474623918533325,0.43086522817611694,0.3165971636772156,0.13367685675621033,0.6666666666666667,0.21002915501594543,0.23677048087120056
0.7147035598754883,0.40597769618034363,0.30872586369514465,0.15418505668640137,0.16666666666666663,0.816661536693573,0.2935750484466553
0.4643096327781677,0.35771089792251587,0.10659873485565186,0.11810772866010666,0.16666666666666663,0.8727134466171265,0.23543226718902588
0.6233741641044617,0.268755167722702,0.35461899638175964,0.09209596365690231,0.16666666666666663,0.27094200253486633,0.18044301867485046
0.6915594935417175,0.28510281443595886,0.40645667910575867,0.09999643266201019,0.16666666666666663,0.275699257850647,0.19267436861991882
0.46040064096450806,0.2590116560459137,0.20138898491859436,0.0860101506114006,0.33333333333333337,0.49929729104042053,0.1750202625989914
0.5192343592643738,0.2563735842704773,0.2628607749938965,0.08945396542549133,0.16666666666666663,0.8044623732566833,0.17959658801555634
0.529834508895874,0.2343052476644516,0.2955292612314224,0.07855715602636337,0.16666666666666663,0.8538283109664917,0.16086611151695251
0.7452833652496338,0.20000475645065308,0.5452786087989807,0.0690097063779831,0.0,0.9441149830818176,0.14041684567928314
0.5976422429084778,0.22815930843353271,0.36948293447494507,0.07974624633789062,0.0,0.68808913230896,0.1623510718345642
0.5283185243606567,0.3306298851966858,0.19768863916397095,0.10693787783384323,0.16666666666666663,0.7557001113891602,0.21537357568740845
0.6640235185623169,0.2695345878601074,0.3944889307022095,0.09117545187473297,0.16666666666666663,0.5019409656524658,0.1818622350692749
0.5780051350593567,0.26066988706588745,0.31733524799346924,0.09399481117725372,0.16666666666666663,1.0410932302474976,0.18809139728546143
0.7248822450637817,0.25689882040023804,0.4679834246635437,0.09693975746631622,0.0,0.8655768632888794,0.187780499458313
0.8792133331298828,0.265708327293396,0.6135050058364868,0.08722899854183197,0.0,0.7258526682853699,0.17342808842658997
0.7257798910140991,0.37793391942977905,0.34784597158432007,0.12819594144821167,0.16666666666666663,0.8113600611686707,0.25539663434028625
0.5300313234329224,0.4520903527736664,0.07794097065925598,0.15880253911018372,0.33333333333333337,1.0225210189819336,0.3123551905155182
0.7827717661857605,0.3411625027656555,0.441609263420105,0.11545120924711227,0.0,0.7379820346832275,0.2260056436061859
0.7576460838317871,0.3183756470680237,0.4392704367637634,0.10489701479673386,0.16666666666666663,0.7656680345535278,0.20665310323238373
0.6112419366836548,0.43086713552474976,0.18037480115890503,0.17226092517375946,0.0,1.2639648914337158,0.30808424949645996
0.7560089826583862,0.3866156041622162,0.36939337849617004,0.14349719882011414,0.16666666666666663,1.1165612936019897,0.25962263345718384
0.6894633173942566,0.5474679470062256,0.141995370388031,0.2050330638885498,0.33333333333333337,1.1442177295684814,0.38240569829940796
0.5960435271263123,0.5267167091369629,0.06932681798934937,0.21367409825325012,0.16666666666666663,1.0222420692443848,0.372972697019577
0.7798455953598022,0.4225895404815674,0.35725605487823486,0.14765068888664246,0.16666666666666663,0.727771520614624,0.2881215810775757
0.8884390592575073,0.38111424446105957,0.5073248147964478,0.1203211173415184,0.33333333333333337,0.724896252155304,0.23534440994262695
0.7603833079338074,0.46810707449913025,0.2922762334346771,0.17817696928977966,0.33333333333333337,0.7160993814468384,0.33094796538352966
0.7938998937606812,0.5699462890625,0.22395360469818115,0.21603819727897644,0.33333333333333337,0.766778290271759,0.40522265434265137
0.8607039451599121,0.5635058879852295,0.2971980571746826,0.20924393832683563,0.5,0.6510844826698303,0.3978169858455658
0.6199726462364197,0.64118492603302,-0.021212279796600342,0.26448217034339905,0.5,0.6441004872322083,0.43033891916275024
0.8970746994018555,0.4183501899242401,0.47872450947761536,0.13931319117546082,0.5,0.6733953356742859,0.2570871114730835
0.8369307518005371,0.43510064482688904,0.40183010697364807,0.14287351071834564,0.0,0.6792668700218201,0.26405560970306396
0.7825009226799011,0.5510750412940979,0.23142588138580322,0.19032126665115356,0.33333333333333337,0.711101770401001,0.3422381579875946
0.922195553779602,0.5173795223236084,0.40481603145599365,0.16734081506729126,0.5,0.9696720838546753,0.3080393970012665
0.968403697013855,0.5140132904052734,0.45439040660858154,0.16125470399856567,0.6666666666666667,0.7450004816055298,0.2977883517742157
0.9479020833969116,0.4687272906303406,0.47917479276657104,0.1459563970565796,0.5,1.1620073318481445,0.26549994945526123
0.8383590579032898,0.5356454849243164,0.3027135729789734,0.17377257347106934,0.6666666666666667,1.3286622762680054,0.3124013841152191
0.628584623336792,0.6052542924880981,0.023330330848693848,0.21095743775367737,0.8333333333333334,0.7406589388847351,0.364234060049057
0.7594852447509766,0.5259591937065125,0.2335260510444641,0.17233876883983612,0.6666666666666667,0.2999599874019623,0.3090948760509491
0.7105108499526978,0.47740381956100464,0.23310703039169312,0.1568816602230072,0.6666666666666667,0.26222553849220276,0.27484962344169617
0.7062891721725464,0.488308846950531,0.21798032522201538,0.15351828932762146,0.33333333333333337,0.9823530316352844,0.2745552957057953
0.7828927040100098,0.49863800406455994,0.28425469994544983,0.16087812185287476,0.16666666666666663,0.7269399762153625,0.28310057520866394
0.7240345478057861,0.4869060516357422,0.23712849617004395,0.1547875553369522,0.5,0.707882285118103,0.2738986313343048
0.6960837841033936,0.4749326705932617,0.22115111351013184,0.14872777462005615,0.6666666666666667,0.8008112907409668,0.26292794942855835
0.5293365716934204,0.4693155288696289,0.060021042823791504,0.173776313662529,0.5,1.1935970783233643,0.2865979075431824
0.6075218915939331,0.4332423210144043,0.1742795705795288,0.13130921125411987,0.5,1.108702301979065,0.2346225380897522
0.6525195837020874,0.38788384199142456,0.26463574171066284,0.11084076762199402,0.33333333333333337,1.2614901065826416,0.20052067935466766
0.6995042562484741,0.3562106788158417,0.34329357743263245,0.0995638519525528,0.33333333333333337,0.6031928062438965,0.1848055124282837
0.6436017155647278,0.37714117765426636,0.2664605379104614,0.10484366118907928,0.33333333333333337,1.0042765140533447,0.19352313876152039
0.5955773591995239,0.38323312997817993,0.212344229221344,0.11165586113929749,0.33333333333333337,1.0108251571655273,0.20052987337112427
0.6165096163749695,0.3858909010887146,0.23061871528625488,0.10829024016857147,0.16666666666666663,0.802554190158844,0.20402070879936218
0.5550870895385742,0.4017789959907532,0.15330809354782104,0.12408127635717392,0.5,0.8754874467849731,0.2232152223587036
0.5954245328903198,0.3320355713367462,0.2633889615535736,0.1074749082326889,0.5,0.8767199516296387,0.19426289200782776
0.359289288520813,0.4234144687652588,-0.0641251802444458,0.14642390608787537,0.5,1.120909571647644,0.259824275970459
0.5418037176132202,0.4401785135269165,0.10162520408630371,0.13314706087112427,0.8333333333333334,1.0624116659164429,0.23825010657310486
0.6951817274093628,0.41019684076309204,0.28498488664627075,0.13364404439926147,0.16666666666666663,0.7694063782691956,0.23226138949394226
0.770566463470459,0.3372124433517456,0.4333540201187134,0.12294372171163559,0.33333333333333337,0.4107789397239685,0.20983920991420746
0.6065685749053955,0.3539449870586395,0.252623587846756,0.1309424638748169,0.8333333333333334,0.9936522841453552,0.21557462215423584
0.8455467224121094,0.32066434621810913,0.5248823761940002,0.10753582417964935,0.33333333333333337,0.9796603918075562,0.18729186058044434
0.8056480884552002,0.2933197319507599,0.5123283565044403,0.09468277543783188,0.16666666666666663,1.1142089366912842,0.1695592850446701
0.6478812098503113,0.33077487349510193,0.31710633635520935,0.11745720356702805,0.5,0.7366629838943481,0.2031022161245346
0.6248832941055298,0.35609692335128784,0.26878637075424194,0.14559146761894226,0.6666666666666667,0.7436176538467407,0.22210758924484253
0.9543145895004272,0.2693540155887604,0.6849605739116669,0.07555092871189117,0.5,1.1085319519042969,0.13923296332359314
0.6844444274902344,0.40735822916030884,0.27708619832992554,0.12084758281707764,0.16666666666666663,0.9211234450340271,0.21535730361938477
0.8403052687644958,0.2546083629131317,0.5856969058513641,0.07236998528242111,0.33333333333333337,1.0155924558639526,0.13137224316596985
0.8516032099723816,0.3026031255722046,0.549000084400177,0.0733875259757042,0.5,1.1640783548355103,0.1367424726486206
0.5766135454177856,0.42531248927116394,0.1513010561466217,0.1489368975162506,0.33333333333333337,0.5004323124885559,0.2539845108985901
0.9304205775260925,0.2637966573238373,0.6666239202022552,0.061123382300138474,0.33333333333333337,0.9577841758728027,0.11591896414756775
0.6943933963775635,0.344606876373291,0.34978652000427246,0.1148306131362915,0.0,0.8534398078918457,0.20611822605133057
0.6826249957084656,0.3952057957649231,0.2874191999435425,0.1116320788860321,0.33333333333333337,0.7280118465423584,0.20587162673473358
0.8039690852165222,0.3116622269153595,0.4923068583011627,0.07655923068523407,0.33333333333333337,0.6994181871414185,0.14448879659175873
0.7722179293632507,0.3717573583126068,0.4004605710506439,0.11152740567922592,0.33333333333333337,1.3697261810302734,0.1983163058757782
0.6763100028038025,0.38063323497772217,0.2956767678260803,0.12159057706594467,0.8333333333333334,0.7223686575889587,0.2114550769329071
0.789567232131958,0.38957685232162476,0.39999037981033325,0.1318461000919342,0.33333333333333337,0.6665430068969727,0.23205070197582245
0.8974675536155701,0.3438758850097656,0.5535916686058044,0.09284263849258423,0.6666666666666667,0.17201192677021027,0.16903018951416016
0.6077024340629578,0.42963871359825134,0.17806372046470642,0.14601698517799377,0.8333333333333334,0.9816056489944458,0.25201210379600525
0.7202370166778564,0.3885958194732666,0.33164119720458984,0.11031784117221832,0.33333333333333337,0.6718495488166809,0.19733628630638123
0.6596190929412842,0.48698872327804565,0.17263036966323853,0.15372717380523682,0.16666666666666663,0.9821376204490662,0.2700515389442444
0.9553815722465515,0.4024093747138977,0.5529721975326538,0.11194183677434921,0.33333333333333337,1.0444751977920532,0.20399948954582214
0.8356706500053406,0.4394310712814331,0.39623957872390747,0.13292992115020752,0.16666666666666663,1.0178663730621338,0.23971080780029297
0.6340823173522949,0.5425702333450317,0.09151208400726318,0.18810731172561646,0.5,1.0027008056640625,0.3256196081638336
0.7296956777572632,0.4529196619987488,0.2767760157585144,0.14244848489761353,0.5,1.2172995805740356,0.25579124689102173
0.6910226345062256,0.47059202194213867,0.22043061256408691,0.15867426991462708,0.33333333333333337,1.1116241216659546,0.27790069580078125
0.7460918426513672,0.4616473913192749,0.2844444513320923,0.157235249876976,0.33333333333333337,0.611565351486206,0.27611637115478516
0.8335003852844238,0.4538210332393646,0.3796793520450592,0.16528938710689545,0.33333333333333337,0.7805166840553284,0.2853294312953949
0.78290194272995,0.4442901611328125,0.33861178159713745,0.15015071630477905,0.16666666666666663,0.7470807433128357,0.26675355434417725
0.6592829823493958,0.4589781165122986,0.20030486583709717,0.16531892120838165,0.5,0.8059437274932861,0.2832956910133362
0.6899211406707764,0.45045241713523865,0.23946872353553772,0.157401442527771,0.16666666666666663,1.3138384819030762,0.2779359221458435
0.6412891149520874,0.450161874294281,0.1911272406578064,0.1504267007112503,0.5,1.021344542503357,0.27250218391418457
0.6245131492614746,0.39333149790763855,0.23118165135383606,0.15248066186904907,0.5,0.9114946126937866,0.24143299460411072
0.5199283957481384,0.44561633467674255,0.07431206107139587,0.1684122532606125,0.5,0.9232742190361023,0.287978857755661
0.6942954063415527,0.3631678521633148,0.3311275541782379,0.12676188349723816,0.0,1.0985456705093384,0.22959807515144348
0.7154333591461182,0.3458242416381836,0.36960911750793457,0.10630984604358673,0.16666666666666663,0.47863173484802246,0.19517171382904053
0.7986377477645874,0.3012191951274872,0.4974185526371002,0.08165090531110764,0.33333333333333337,0.3949657678604126,0.1522815227508545
0.7921378016471863,0.311694473028183,0.4804433286190033,0.10200276970863342,0.5,0.19056278467178345,0.18140588700771332
0.9399374723434448,0.3202805817127228,0.619656890630722,0.10124772042036057,0.33333333333333337,0.9729230999946594,0.18461477756500244
0.6918742656707764,0.5170380473136902,0.17483621835708618,0.18379339575767517,0.33333333333333337,0.8409209847450256,0.3117559850215912
0.568851888179779,0.5160977840423584,0.052754104137420654,0.1942388266324997,0.6666666666666667,0.9026839733123779,0.3160695433616638
0.8364638090133667,0.44442829489707947,0.39203551411628723,0.135877326130867,0.33333333333333337,1.1158504486083984,0.23996707797050476
0.8738352060317993,0.44758039712905884,0.4262548089027405,0.15896472334861755,0.33333333333333337,0.9681126475334167,0.2734297513961792
0.5755860209465027,0.5453462600708008,0.030239760875701904,0.20429706573486328,0.6666666666666667,1.2497214078903198,0.3346500098705292
0.7893005609512329,0.443774938583374,0.3455256223678589,0.13749746978282928,0.5,1.2263461351394653,0.24185411632061005
0.9481822848320007,0.35990768671035767,0.5882745981216431,0.08845295757055283,0.33333333333333337,0.7462515830993652,0.16308680176734924
0.847601056098938,0.3953051269054413,0.4522959291934967,0.10943430662155151,0.33333333333333337,1.2173453569412231,0.19752411544322968
0.8110515475273132,0.4213491380214691,0.3897024095058441,0.13225007057189941,0.5,1.0906212329864502,0.23274652659893036
0.6231971979141235,0.4860789179801941,0.13711827993392944,0.18649046123027802,0.8333333333333334,0.8487117886543274,0.30355167388916016
0.8372868895530701,0.3734007775783539,0.4638861119747162,0.10159173607826233,0.5,1.4133875370025635,0.184931680560112
0.8118342757225037,0.37891554832458496,0.4329187273979187,0.11545132845640182,0.33333333333333337,1.099266767501831,0.20468243956565857
0.6934974193572998,0.45076221227645874,0.24273520708084106,0.13873594999313354,0.5,1.0051372051239014,0.24481141567230225
0.7417833805084229,0.43132948875427246,0.3104538917541504,0.12187542021274567,0.16666666666666663,0.5870178937911987,0.21916630864143372
0.8031907081604004,0.38364505767822266,0.41954565048217773,0.11759322136640549,0.33333333333333337,1.0636026859283447,0.2068336009979248
0.7768546938896179,0.3628135323524475,0.4140411615371704,0.10639487951993942,0.5,0.8405523896217346,0.19152168929576874
0.6983219981193542,0.35913562774658203,0.3391863703727722,0.09147416800260544,0.5,1.0752708911895752,0.16661512851715088
0.7820596098899841,0.4033049941062927,0.3787546157836914,0.11096929013729095,0.33333333333333337,1.2084976434707642,0.20153602957725525
0.7061483263969421,0.42390990257263184,0.2822384238243103,0.13579294085502625,0.33333333333333337,0.7426618337631226,0.23841288685798645
0.756655216217041,0.38867807388305664,0.3679771423339844,0.13793635368347168,0.5,0.8318504095077515,0.22412294149398804
0.8008536100387573,0.34891778230667114,0.4519358277320862,0.11005720496177673,0.6666666666666667,0.8149587512016296,0.19491545855998993
0.8516607284545898,0.34378957748413086,0.507871150970459,0.08020040392875671,0.33333333333333337,0.7449646592140198,0.14856719970703125
0.8817591667175293,0.32753556966781616,0.5542235970497131,0.0785880833864212,0.5,0.18541781604290009,0.1457984894514084
0.8691594004631042,0.3427531123161316,0.5264062881469727,0.08340717852115631,0.16666666666666663,1.1650326251983643,0.15401020646095276
0.6697325706481934,0.42506641149520874,0.24466615915298462,0.1454485058784485,0.5,0.8886666893959045,0.2504121661186218
0.8413712382316589,0.34653735160827637,0.49483388662338257,0.0851784348487854,0.33333333333333337,0.8063049912452698,0.1568477600812912
0.7980724573135376,0.38746047019958496,0.41061198711395264,0.12353526055812836,0.16666666666666663,1.0062832832336426,0.21899402141571045
0.7854001522064209,0.3988736569881439,0.386526495218277,0.11595168709754944,0.0,1.3189237117767334,0.206986665725708
0.7240619659423828,0.4239547848701477,0.3001071810722351,0.12677739560604095,0.33333333333333337,0.891914963722229,0.22609326243400574
0.8424781560897827,0.34695085883140564,0.4955272972583771,0.08346070349216461,0.33333333333333337,0.6270416975021362,0.1544565111398697
0.7074685096740723,0.43951985239982605,0.2679486572742462,0.1335662603378296,0.16666666666666663,0.9975783824920654,0.23679667711257935
0.6590098142623901,0.44263434410095215,0.216375470161438,0.13367708027362823,0.33333333333333337,0.7347062230110168,0.23684900999069214
0.6124770641326904,0.4961704611778259,0.1163066029548645,0.16175439953804016,0.5,1.1800967454910278,0.2805420160293579
0.6258151531219482,0.454700231552124,0.17111492156982422,0.1430901139974594,0.5,1.2772157192230225,0.2501375079154968
0.8816365003585815,0.36068177223205566,0.5209547281265259,0.08741766214370728,0.16666666666666663,0.9902135133743286,0.16223865747451782
0.581770122051239,0.48764920234680176,0.09412091970443726,0.16300055384635925,0.33333333333333337,1.3013725280761719,0.28295743465423584
0.8187898397445679,0.35787448287010193,0.46091535687446594,0.09478731453418732,0.5,1.2219743728637695,0.1723792552947998
0.8636336326599121,0.32918277382850647,0.5344508588314056,0.09495104849338531,0.5,1.0089432001113892,0.16882221400737762
0.9014865756034851,0.30761849880218506,0.5938680768013,0.07020162045955658,0.33333333333333337,0.35032787919044495,0.13136166334152222
0.6504868865013123,0.4025380611419678,0.24794882535934448,0.14604878425598145,0.6666666666666667,1.0566004514694214,0.24642705917358398
0.8428645133972168,0.3330843150615692,0.5097801983356476,0.09481918811798096,0.6666666666666667,1.142195701599121,0.1708979606628418
0.8518919944763184,0.3782998025417328,0.47359219193458557,0.09809447824954987,0.16666666666666663,1.0982908010482788,0.1800646036863327
0.6776697635650635,0.4403937757015228,0.23727598786354065,0.1340945065021515,0.33333333333333337,1.5956405401229858,0.23768000304698944
0.890479564666748,0.3186261057853699,0.5718534588813782,0.08691982924938202,0.33333333333333337,0.8010048270225525,0.1582108438014984
0.72858065366745,0.3877298831939697,0.3408507704734802,0.11483699083328247,0.6666666666666667,0.6852138638496399,0.20237354934215546
0.9129867553710938,0.3366316258907318,0.5763551294803619,0.10408250987529755,0.5,0.25521326065063477,0.18651777505874634
0.7868112325668335,0.401284784078598,0.3855264484882355,0.11124242842197418,0.16666666666666663,1.5420104265213013,0.20123283565044403
0.8660397529602051,0.35588976740837097,0.5101499855518341,0.08842885494232178,0.16666666666666663,1.3400532007217407,0.16331183910369873
0.6209322810173035,0.4691832959651947,0.15174898505210876,0.15721629559993744,0.5,1.2030303478240967,0.2709044814109802
0.7970916628837585,0.37574610114097595,0.4213455617427826,0.10218648612499237,0.33333333333333337,1.1663137674331665,0.186354860663414
0.7097152471542358,0.42971643805503845,0.2799988090991974,0.12696632742881775,0.33333333333333337,0.6785140633583069,0.22377321124076843
0.7081741094589233,0.38004207611083984,0.3281320333480835,0.13021090626716614,0.8333333333333334,1.2595300674438477,0.22558479011058807
0.8223628997802734,0.3256192207336426,0.49674367904663086,0.09198882430791855,0.5,1.0536140203475952,0.16598960757255554
0.7838117480278015,0.34933143854141235,0.43448030948638916,0.08813994377851486,0.33333333333333337,1.5124205350875854,0.16189926862716675
0.7553085088729858,0.3761398196220398,0.37916868925094604,0.1015937477350235,0.33333333333333337,1.5038930177688599,0.1836286038160324
0.838523805141449,0.372118204832077,0.46640560030937195,0.12462840974330902,0.33333333333333337,1.3806452751159668,0.25067049264907837
0.5083062648773193,0.3746965825557709,0.13360968232154846,0.17153970897197723,0.33333333333333337,1.2263708114624023,0.28864485025405884
0.5401661396026611,0.4709620475769043,0.06920409202575684,0.19385699927806854,0.5,0.5999394059181213,0.3548092246055603
0.395854651927948,0.4591311812400818,-0.06327652931213379,0.20984075963497162,0.33333333333333337,0.6472519040107727,0.36270010471343994
0.7251552939414978,0.29742851853370667,0.42772677540779114,0.09659930318593979,0.5,0.7937759160995483,0.18962106108665466
0.5994353294372559,0.4204254746437073,0.17900985479354858,0.1586170196533203,0.6666666666666667,1.0489580631256104,0.30260202288627625
0.8550926446914673,0.25665730237960815,0.5984353423118591,0.0810292661190033,0.16666666666666663,1.008331060409546,0.1606772094964981
0.7683709859848022,0.3376479148864746,0.43072307109832764,0.11836400628089905,0.16666666666666663,1.0885348320007324,0.21422074735164642
0.8298267722129822,0.25251707434654236,0.5773096978664398,0.07307570427656174,0.5,0.7549145817756653,0.1459370255470276
0.6131781935691833,0.3008122146129608,0.31236597895622253,0.1265697181224823,0.16666666666666663,1.1968752145767212,0.21876955032348633
0.44956839084625244,0.5406345725059509,-0.09106618165969849,0.23409393429756165,0.5,1.136523723602295,0.39848634600639343
0.5875164866447449,0.4817490577697754,0.10576742887496948,0.19952881336212158,0.33333333333333337,0.8585583567619324,0.3219151198863983
0.5712231397628784,0.47649574279785156,0.09472739696502686,0.20110809803009033,0.5,1.1066919565200806,0.3237173855304718
0.6854965090751648,0.35847458243370056,0.32702192664146423,0.15873056650161743,0.33333333333333337,1.2757536172866821,0.2551892101764679
0.8276897668838501,0.2544856667518616,0.5732041001319885,0.08672996610403061,0.5,1.064974069595337,0.15757179260253906
0.4670345187187195,0.6060354709625244,-0.13900095224380493,0.2608315944671631,0.8333333333333334,0.8090526461601257,0.4157390296459198
0.3013218343257904,0.6405240893363953,-0.33920225501060486,0.2980874478816986,0.6666666666666667,1.062999963760376,0.39878910779953003
0.6265436410903931,0.3821246027946472,0.24441903829574585,0.15535828471183777,0.8333333333333334,1.1577446460723877,0.2633005976676941
0.7262215614318848,0.3148612380027771,0.41136032342910767,0.11608494818210602,0.6666666666666667,1.243163824081421,0.19516369700431824
0.6228616237640381,0.44653722643852234,0.17632439732551575,0.16404014825820923,0.5,1.4362632036209106,0.2864740490913391
0.6377100944519043,0.40539810061454773,0.23231199383735657,0.14963507652282715,0.33333333333333337,1.163787841796875,0.24707701802253723
0.5111913084983826,0.5926492214202881,-0.08145791292190552,0.2630080282688141,0.6666666666666667,1.116619348526001,0.40506523847579956
0.3671083450317383,0.6927459239959717,-0.3256375789642334,0.30978143215179443,0.33333333333333337,0.8585048317909241,0.4484850764274597
0.8541049361228943,0.339688241481781,0.5144166946411133,0.1118718609213829,0.6666666666666667,0.6540663242340088,0.19475392997264862
0.5219356417655945,0.6132292747497559,-0.09129363298416138,0.2512959837913513,0.33333333333333337,0.8817200064659119,0.3929022550582886
0.8300275802612305,0.5132389068603516,0.3167886734008789,0.20352880656719208,0.5,0.7341735363006592,0.3312889337539673
0.7063965797424316,0.4388909339904785,0.2675056457519531,0.1410696655511856,0.6666666666666667,0.8141050934791565,0.2484358549118042
0.6765468120574951,0.5314235091209412,0.14512330293655396,0.19060471653938293,0.16666666666666663,0.7231311798095703,0.32286307215690613
0.6457526087760925,0.5333739519119263,0.11237865686416626,0.191903755068779,0.6666666666666667,0.24784594774246216,0.3265290856361389
0.8832616806030273,0.4382020831108093,0.445059597492218,0.1471332311630249,0.5,0.2264663577079773,0.25796544551849365
0.4513995051383972,0.693206787109375,-0.24180728197097778,0.2984035015106201,0.6666666666666667,1.0150017738342285,0.43783092498779297
0.8143956065177917,0.46737903356552124,0.3470165729522705,0.15835630893707275,0.5,1.0535345077514648,0.27308911085128784
0.8605231046676636,0.46179112792015076,0.3987319767475128,0.14766961336135864,0.5,0.9606805443763733,0.2590358853340149
0.8700995445251465,0.4758807420730591,0.3942188024520874,0.1576085239648819,0.16666666666666663,0.8063122034072876,0.2722622752189636
0.8437466621398926,0.4334312081336975,0.41031545400619507,0.14298632740974426,0.6666666666666667,1.2292370796203613,0.24601352214813232
0.8845035433769226,0.4742198884487152,0.4102836549282074,0.1521819531917572,0.5,1.1010408401489258,0.26591038703918457
0.835089385509491,0.4048931300640106,0.43019625544548035,0.13148660957813263,0.6666666666666667,0.7650911808013916,0.22641941905021667
0.947834849357605,0.40832459926605225,0.5395102500915527,0.12098907679319382,0.5,1.2157198190689087,0.21663086116313934
0.8978774547576904,0.40643399953842163,0.4914434552192688,0.119328573346138,0.5,0.8709815144538879,0.21360763907432556
0.901931643486023,0.3566780090332031,0.5452536344528198,0.09634973108768463,0.5,0.9332795143127441,0.17354893684387207
0.7470538020133972,0.4275245666503906,0.3195292353630066,0.13209271430969238,0.5,1.056601643562317,0.22679118812084198
0.8802158236503601,0.4143504500389099,0.4658653736114502,0.11308307945728302,0.5,1.2064491510391235,0.20074427127838135
0.9134460687637329,0.3300243318080902,0.5834217369556427,0.07669378817081451,0.16666666666666663,1.0690929889678955,0.13817711174488068
0.9109665751457214,0.30328255891799927,0.6076840162277222,0.07344304025173187,0.33333333333333337,0.4866427183151245,0.1301582157611847
0.6600103378295898,0.38129687309265137,0.2787134647369385,0.12502111494541168,0.5,0.47642192244529724,0.2090197503566742
0.6906538009643555,0.39814895391464233,0.29250484704971313,0.11941119283437729,0.8333333333333334,0.8373261094093323,0.20257924497127533
0.8784148097038269,0.31055164337158203,0.5678631663322449,0.074883833527565,0.5,0.8773452043533325,0.13204003870487213
0.9548851847648621,0.2891433537006378,0.6657418310642242,0.06846870481967926,0.33333333333333337,1.1563754081726074,0.12202008813619614
0.8844107389450073,0.3281157612800598,0.5562949776649475,0.07602521032094955,0.33333333333333337,1.2681564092636108,0.13452255725860596
0.9227362871170044,0.2657333016395569,0.6570029854774475,0.0528118722140789,0.33333333333333337,0.554509699344635,0.09374912083148956
0.9059585332870483,0.3115573823451996,0.5944011509418488,0.0729680061340332,0.33333333333333337,0.647013783454895,0.12508045136928558
0.7667863368988037,0.32612624764442444,0.4406600892543793,0.07626958936452866,0.16666666666666663,0.42106470465660095,0.1328009068965912
0.767497718334198,0.3046649694442749,0.4628327488899231,0.07492150366306305,0.6666666666666667,0.6993451714515686,0.12949936091899872
0.9201597571372986,0.23816868662834167,0.6819910705089569,0.04624054953455925,0.5,0.7517979741096497,0.082822285592556
0.7731687426567078,0.3155437707901001,0.45762497186660767,0.07670114934444427,0.6666666666666667,0.8498802781105042,0.13246241211891174
0.7140097618103027,0.340045303106308,0.37396445870399475,0.07781726121902466,0.5,0.6851409673690796,0.13633579015731812
0.75358647108078,0.3539896607398987,0.39959681034088135,0.08464576303958893,0.16666666666666663,0.27810540795326233,0.14731912314891815
0.5615429878234863,0.41561946272850037,0.14592352509498596,0.11440044641494751,0.8333333333333334,1.0962069034576416,0.1938524842262268
0.9357056021690369,0.24588297307491302,0.6898226290941238,0.04684671014547348,0.33333333333333337,0.7978284358978271,0.08297322690486908
0.7237760424613953,0.3375295102596283,0.38624653220176697,0.08727888762950897,0.5,0.84250408411026,0.14741742610931396
0.9951084852218628,0.23402635753154755,0.7610821276903152,0.03886529803276062,0.33333333333333337,1.0275830030441284,0.07066922634840012
0.960131824016571,0.24376414716243744,0.7163676768541336,0.045919131487607956,0.33333333333333337,0.9888613224029541,0.08211234211921692
0.9237129092216492,0.26100417971611023,0.6627087295055389,0.05949602648615837,0.5,0.692171573638916,0.10462426394224167
0.8230881690979004,0.3329237401485443,0.4901644289493561,0.08119474351406097,0.5,1.243436336517334,0.1378895342350006
0.8540856242179871,0.29357069730758667,0.5605149269104004,0.06504742801189423,0.5,0.7175121903419495,0.1150086522102356
0.815142035484314,0.32143521308898926,0.4937068223953247,0.07010679692029953,0.33333333333333337,1.5266640186309814,0.12305840849876404
0.8005194067955017,0.321791410446167,0.4787279963493347,0.07032644748687744,0.5,0.7620243430137634,0.12329010665416718
0.8451271057128906,0.32494014501571655,0.5201869606971741,0.07657819986343384,0.33333333333333337,0.4390694499015808,0.1362343430519104
0.8724135160446167,0.29291459918022156,0.5794989168643951,0.07116260379552841,0.5,0.4201938211917877,0.12510806322097778
0.984394907951355,0.24260960519313812,0.7417853027582169,0.04159228131175041,0.33333333333333337,0.7550397515296936,0.0751609057188034
0.7549962997436523,0.3716272711753845,0.3833690285682678,0.0889618843793869,0.0,0.4628949463367462,0.15521132946014404
0.8656662702560425,0.2790691554546356,0.5865971148014069,0.05466752499341965,0.33333333333333337,0.36121365427970886,0.09696488827466965
0.8208264112472534,0.30353444814682007,0.5172919631004333,0.07088207453489304,0.16666666666666663,1.3389806747436523,0.12350683659315109
0.699279248714447,0.35045576095581055,0.3488234877586365,0.08430267870426178,0.8333333333333334,1.3327875137329102,0.14656713604927063
0.6603661775588989,0.3941071033477783,0.2662590742111206,0.10373394936323166,0.6666666666666667,0.23137648403644562,0.17790210247039795
0.6241154670715332,0.357959508895874,0.2661559581756592,0.09727974981069565,0.33333333333333337,1.0631225109100342,0.1628921926021576
0.8448983430862427,0.2898070216178894,0.5550913214683533,0.058487050235271454,0.33333333333333337,0.9706165790557861,0.10341673344373703
0.9212170839309692,0.2441626787185669,0.6770544052124023,0.0469699501991272,0.33333333333333337,1.10659658908844,0.08296259492635727
0.764607310295105,0.3186854422092438,0.4459218680858612,0.07828599214553833,0.5,0.7851060032844543,0.1323261559009552
0.7249387502670288,0.3414313495159149,0.3835074007511139,0.09060908854007721,0.6666666666666667,0.2623852491378784,0.15511828660964966
0.8005229830741882,0.33469581604003906,0.46582716703414917,0.07666848599910736,0.5,0.8860279321670532,0.1352376639842987
0.9061257839202881,0.2562602758407593,0.6498655080795288,0.05334502458572388,0.5,0.5572742819786072,0.09504392743110657
0.7875803709030151,0.3480794429779053,0.43950092792510986,0.0799550861120224,0.33333333333333337,0.20150373876094818,0.14067962765693665
0.8962427973747253,0.2666199803352356,0.6296228170394897,0.05994388461112976,0.5,0.3701992630958557,0.10625319927930832
0.8514623641967773,0.27612224221229553,0.5753401219844818,0.0665898248553276,0.5,0.5837464928627014,0.11585217714309692
0.7765113115310669,0.363879919052124,0.41263139247894287,0.0860118567943573,0.5,0.977153480052948,0.15127116441726685
0.8696607947349548,0.2952060103416443,0.5744547843933105,0.06751390546560287,0.16666666666666663,0.7651802897453308,0.11695833504199982
0.8492421507835388,0.2868228852748871,0.5624192655086517,0.057304173707962036,0.16666666666666663,0.8640990853309631,0.10281166434288025
0.8221659064292908,0.29939645528793335,0.5227694511413574,0.07600973546504974,0.5,0.45379433035850525,0.12684988975524902
0.9519091844558716,0.2623783051967621,0.6895308792591095,0.049556881189346313,0.33333333333333337,1.066595435142517,0.08855222165584564
0.6868220567703247,0.35619473457336426,0.33062732219696045,0.09257104992866516,0.6666666666666667,1.11103093624115,0.1582663506269455
0.7832278609275818,0.30063122510910034,0.48259663581848145,0.07697047293186188,0.6666666666666667,0.7712370157241821,0.1328102946281433
0.8228983879089355,0.2943153977394104,0.5285829901695251,0.07230868190526962,0.5,1.107538104057312,0.1262543499469757
0.8505107760429382,0.2837375998497009,0.5667731761932373,0.05761532112956047,0.5,0.8712638020515442,0.10287036746740341
0.773169219493866,0.2944388687610626,0.47873035073280334,0.07131846994161606,0.6666666666666667,1.062221884727478,0.12456875294446945
0.7906264066696167,0.3146767318248749,0.4759496748447418,0.07525505125522614,0.5,0.7148733139038086,0.12738388776779175
0.7738847732543945,0.34795570373535156,0.42592906951904297,0.08317726850509644,0.6666666666666667,1.257672905921936,0.14491067826747894
0.8699507713317871,0.2833576202392578,0.5865931510925293,0.05647333711385727,0.33333333333333337,1.271925926208496,0.09979996085166931
0.8544632792472839,0.2821197509765625,0.5723435282707214,0.058117352426052094,0.33333333333333337,0.15702375769615173,0.10223579406738281
0.5440415143966675,0.4071696698665619,0.1368718445301056,0.10983249545097351,0.5,0.7080767154693604,0.18601787090301514
0.8140841722488403,0.3348658084869385,0.47921836376190186,0.07448701560497284,0.16666666666666663,0.9425755143165588,0.13124088943004608
0.8532118797302246,0.3079133629798889,0.5452985167503357,0.07237759232521057,0.33333333333333337,0.9471648931503296,0.1287425458431244
0.9084240198135376,0.2624559998512268,0.6459680199623108,0.05128609389066696,0.33333333333333337,0.918589174747467,0.09049956500530243
0.9229335784912109,0.26967549324035645,0.6532580852508545,0.05306117981672287,0.16666666666666663,0.2612823247909546,0.09434985369443893
0.721051812171936,0.3465946614742279,0.37445715069770813,0.08190076798200607,0.33333333333333337,0.7485750913619995,0.14229263365268707
0.807088315486908,0.30692121386528015,0.5001671016216278,0.07204537838697433,0.5,0.8072792291641235,0.12286818027496338
0.6723064184188843,0.40076184272766113,0.27154457569122314,0.10070808231830597,0.5,0.6990755200386047,0.17592784762382507
0.7451105117797852,0.34500521421432495,0.4001052975654602,0.08276255428791046,0.5,0.7709436416625977,0.14175690710544586
0.7668346166610718,0.31271499395370483,0.45411962270736694,0.06996949017047882,0.5,0.7567837834358215,0.12130244821310043
0.4665500521659851,0.4085552394390106,0.05799481272697449,0.12253287434577942,0.8333333333333334,0.674740195274353,0.20208072662353516
0.803046703338623,0.3075602650642395,0.49548643827438354,0.06969471275806427,0.5,0.3652261793613434,0.12085055559873581
0.6230992078781128,0.3907042443752289,0.2323949635028839,0.11169784516096115,0.6666666666666667,0.7203971147537231,0.1868066042661667
0.9165099859237671,0.2655888795852661,0.650921106338501,0.04848363995552063,0.33333333333333337,0.8551918268203735,0.08707292377948761
0.8223556280136108,0.29329654574394226,0.5290590822696686,0.06189795583486557,0.33333333333333337,0.2948814034461975,0.10824915021657944
0.7880792021751404,0.3072786331176758,0.4808005690574646,0.08321462571620941,0.6666666666666667,0.8902700543403625,0.13951420783996582
0.7242525815963745,0.3460819125175476,0.3781706690788269,0.08615225553512573,0.33333333333333337,0.7735151648521423,0.15022079646587372
0.9020780324935913,0.3110981285572052,0.5909799039363861,0.06486211717128754,0.16666666666666663,0.6896035075187683,0.11625519394874573
0.8612942099571228,0.3047601580619812,0.5565340518951416,0.06315173953771591,0.33333333333333337,1.3756358623504639,0.11259111762046814
0.8284396529197693,0.3240813910961151,0.5043582618236542,0.07056506723165512,0.16666666666666663,1.4669426679611206,0.12491565197706223
0.8098079562187195,0.3081407845020294,0.5016671717166901,0.07015687227249146,0.33333333333333337,0.7601063251495361,0.12114544212818146
0.8859996199607849,0.2759683132171631,0.6100313067436218,0.055234186351299286,0.33333333333333337,1.3327842950820923,0.09761346876621246
0.625471293926239,0.38277944922447205,0.24269184470176697,0.10011990368366241,0.33333333333333337,0.7087669968605042,0.1695798635482788
0.9140089750289917,0.27024877071380615,0.6437602043151855,0.0505647175014019,0.33333333333333337,0.5362324118614197,0.09029345959424973
0.8661638498306274,0.26847371459007263,0.5976901352405548,0.0518747977912426,0.33333333333333337,0.8420581817626953,0.09198969602584839
0.7987289428710938,0.34825897216796875,0.450469970703125,0.08611508458852768,0.33333333333333337,0.7077727913856506,0.15163999795913696
0.9365776777267456,0.2478044629096985,0.6887732148170471,0.048851124942302704,0.5,1.0323140621185303,0.08794420957565308
0.8844767808914185,0.2665531635284424,0.6179236173629761,0.05139046907424927,0.33333333333333337,0.8525521159172058,0.09147171676158905
0.5139790773391724,0.4483717679977417,0.06560730934143066,0.12358300387859344,0.5,0.7454761266708374,0.21105274558067322
0.9534556865692139,0.23728936910629272,0.7161663174629211,0.041068315505981445,0.33333333333333337,0.18314708769321442,0.07385313510894775
0.8188280463218689,0.2934679388999939,0.525360107421875,0.07101716846227646,0.6666666666666667,1.0021109580993652,0.12307921051979065
0.559625506401062,0.4319678544998169,0.12765765190124512,0.12238537520170212,0.16666666666666663,0.6908228993415833,0.20531296730041504
0.7457451224327087,0.35270318388938904,0.3930419385433197,0.08676233887672424,0.33333333333333337,0.8050066828727722,0.14899341762065887
0.8904962539672852,0.28170135617256165,0.6087948977947235,0.05505172535777092,0.16666666666666663,1.0472617149353027,0.09829314798116684
0.9180668592453003,0.2392071783542633,0.678859680891037,0.05530717223882675,0.33333333333333337,1.186598539352417,0.09444081783294678
0.8414224982261658,0.3120056390762329,0.5294168591499329,0.06678572297096252,0.16666666666666663,0.19508770108222961,0.11824716627597809
0.7980374693870544,0.3036562204360962,0.49438124895095825,0.06652073562145233,0.5,0.8393083214759827,0.11616729199886322
0.6968013644218445,0.3388028144836426,0.3579985499382019,0.08470308035612106,0.6666666666666667,1.1206867694854736,0.14367789030075073
0.793656051158905,0.3154761493206024,0.4781799018383026,0.07709738612174988,0.16666666666666663,0.8966368436813354,0.1330156922340393
0.8530508279800415,0.29803210496902466,0.5550187230110168,0.06586377322673798,0.16666666666666663,0.8945691585540771,0.115929514169693
0.894463300704956,0.26574528217315674,0.6287180185317993,0.0573972687125206,0.5,,0.1025221198797226
0.9134263396263123,0.25871050357818604,0.6547158360481262,0.05147675797343254,0.33333333333333337,,0.09067229926586151
0.7686282396316528,0.3527509868144989,0.41587725281715393,0.08711501955986023,0.16666666666666663,,0.1492631882429123
0.7617985606193542,0.3511304557323456,0.41066810488700867,0.08328831195831299,0.5,,0.14593634009361267
0.8023440837860107,0.3227924108505249,0.47955167293548584,0.07967744767665863,0.33333333333333337,,0.13920946419239044
0.8643898367881775,0.3112737834453583,0.5531160533428192,0.0730353519320488,0.33333333333333337,,0.13020898401737213
0.7567492723464966,0.3465734124183655,0.4101758599281311,0.0790853351354599,0.33333333333333337,,0.13905596733093262
0.7241608500480652,0.3391672968864441,0.3849935531616211,0.0912499949336052,0.6666666666666667,,0.15563556551933289
0.9277358055114746,0.2452820986509323,0.6824537068605423,0.04357859492301941,0.33333333333333337,,0.07823652029037476
0.8492635488510132,0.3088896870613098,0.5403738617897034,0.06655745208263397,0.33333333333333337,,0.11831217259168625


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/symm_kl_30/no_attn_ent/GraphMaskExplainer_numbers.csv <==
FidPlus,FidMinus,DeltaFid,Unfaithfulness,Sparsity,Stability,SymmetricUnfaithfulness
1.3702595233917236,1.3828198909759521,-0.012560367584228516,0.6760286688804626,0.16666666666666663,2.2360680103302,0.8418903350830078
1.3625844717025757,1.3665740489959717,-0.003989577293395996,0.6959380507469177,1.0,2.4494898319244385,0.8586699366569519
1.3925514221191406,1.3913068771362305,0.0012445449829101562,0.7201258540153503,0.0,2.4494898319244385,0.8770124316215515
1.439953088760376,1.443829894065857,-0.003876805305480957,0.7507055997848511,1.0,2.4494898319244385,0.8994773626327515
1.5049489736557007,1.507259726524353,-0.0023107528686523438,0.7769467234611511,0.0,1.0,0.9157202243804932
1.586359977722168,1.5736165046691895,0.012743473052978516,0.7979990839958191,0.16666666666666663,2.2360680103302,0.9259745478630066
1.669339656829834,1.6582255363464355,0.011114120483398438,0.8191260099411011,1.0,2.0,0.9376592040061951
1.7381303310394287,1.732130765914917,0.005999565124511719,0.8344399333000183,0.33333333333333337,1.0,0.9466049075126648
1.7927477359771729,1.7904622554779053,0.002285480499267578,0.8419791460037231,0.16666666666666663,2.2360680103302,0.9507879018783569
1.8411263227462769,1.8447035551071167,-0.0035772323608398438,0.850979745388031,1.0,2.2360680103302,0.9575530886650085
1.8873891830444336,1.8801934719085693,0.007195711135864258,0.8528594970703125,0.16666666666666663,1.0,0.9601762294769287
1.9150508642196655,1.9220117330551147,-0.006960868835449219,0.8597993850708008,0.0,0.0,0.9658620357513428
1.9568519592285156,1.9604511260986328,-0.0035991668701171875,0.869633674621582,0.0,2.4494898319244385,0.9715505838394165
2.0015432834625244,2.00490140914917,-0.003358125686645508,0.8775275945663452,1.0,2.2360680103302,0.9752821922302246
2.067753314971924,2.064025402069092,0.0037279129028320312,0.8797546625137329,0.16666666666666663,1.0,0.9741230010986328
2.1355395317077637,2.1363465785980225,-0.0008070468902587891,0.8765968680381775,0.0,2.4494898319244385,0.9697909355163574
2.2095608711242676,2.2045159339904785,0.0050449371337890625,0.8673970699310303,1.0,2.2360680103302,0.9623991847038269
2.2713074684143066,2.2639856338500977,0.007321834564208984,0.8598192930221558,0.16666666666666663,2.2360680103302,0.9559935331344604
2.3301808834075928,2.325718641281128,0.004462242126464844,0.8598662614822388,1.0,2.0,0.9552557468414307
2.3735082149505615,2.36765193939209,0.00585627555847168,0.8737591505050659,0.33333333333333337,1.7320507764816284,0.9644198417663574
2.4022107124328613,2.40846586227417,-0.006255149841308594,0.8814774751663208,0.16666666666666663,2.2360680103302,0.9688558578491211
2.435136318206787,2.4415221214294434,-0.00638580322265625,0.8805251121520996,1.0,2.2360680103302,0.9678980708122253
2.467360019683838,2.461030960083008,0.006329059600830078,0.8734250068664551,0.16666666666666663,2.2360680103302,0.9628268480300903
2.4840073585510254,2.4925122261047363,-0.008504867553710938,0.8646700382232666,1.0,0.0,0.9560545682907104
2.491987705230713,2.4902992248535156,0.0016884803771972656,0.8532049655914307,1.0,0.0,0.9455553293228149
2.4672515392303467,2.469547748565674,-0.0022962093353271484,0.826377272605896,1.0,0.0,0.9215278029441833
2.4300122261047363,2.4343128204345703,-0.004300594329833984,0.7974163889884949,1.0,0.0,0.8894551992416382
2.380783796310425,2.378539800643921,0.0022439956665039062,0.7681310176849365,1.0,2.4494898319244385,0.855870246887207
2.3192429542541504,2.317269802093506,0.0019731521606445312,0.7380120754241943,0.0,0.0,0.8194557428359985
2.2625110149383545,2.2632322311401367,-0.0007212162017822266,0.7080096006393433,0.0,1.0,0.7839609980583191
2.197807788848877,2.1962757110595703,0.0015320777893066406,0.6850619316101074,0.16666666666666663,2.2360680103302,0.7580377459526062
2.124379873275757,2.1259827613830566,-0.0016028881072998047,0.6628534197807312,1.0,1.7320507764816284,0.73631751537323
2.0447287559509277,2.051415205001831,-0.00668644905090332,0.6397192478179932,0.5,1.7320507764816284,0.7118241190910339
1.9610824584960938,1.9496738910675049,0.011408567428588867,0.6139348149299622,0.0,2.4494898319244385,0.6801873445510864
1.8538684844970703,1.8608555793762207,-0.006987094879150391,0.5903347730636597,1.0,2.2360680103302,0.6491698026657104
1.745113730430603,1.7515666484832764,-0.00645291805267334,0.56748366355896,0.16666666666666663,1.0,0.6155802607536316
1.6423594951629639,1.6266028881072998,0.015756607055664062,0.5498354434967041,0.0,2.4494898319244385,0.5878159403800964
1.5321030616760254,1.5408806800842285,-0.008777618408203125,0.5364267826080322,1.0,2.2360680103302,0.5667759776115417
1.4646505117416382,1.4716460704803467,-0.006995558738708496,0.5310601592063904,0.16666666666666663,1.4142135381698608,0.5583474636077881
1.4599775075912476,1.4154853820800781,0.044492125511169434,0.5314214825630188,0.16666666666666663,1.4142135381698608,0.5596641898155212
1.4218835830688477,1.4219478368759155,-6.42538070678711e-05,0.5409519672393799,0.16666666666666663,2.2360680103302,0.5755043625831604
1.4148762226104736,1.412710189819336,0.0021660327911376953,0.546690821647644,1.0,2.0,0.585030198097229
1.4003119468688965,1.3997153043746948,0.0005966424942016602,0.5548833608627319,0.33333333333333337,2.0,0.6008763313293457
1.4056518077850342,1.373091220855713,0.03256058692932129,0.5568332076072693,1.0,2.2360680103302,0.6055182218551636
1.3813832998275757,1.3841407299041748,-0.002757430076599121,0.5648695826530457,0.16666666666666663,1.0,0.6259204745292664
1.377211093902588,1.3737415075302124,0.0034695863723754883,0.5639713406562805,0.0,1.0,0.6359174251556396
1.3708503246307373,1.3675358295440674,0.003314495086669922,0.5599223375320435,0.16666666666666663,1.4142135381698608,0.6390066146850586
1.375514268875122,1.3476767539978027,0.027837514877319336,0.5479820966720581,0.16666666666666663,1.7320507764816284,0.6362409591674805
1.3506109714508057,1.337551474571228,0.013059496879577637,0.5378496646881104,0.33333333333333337,1.4142135381698608,0.6397742033004761
1.3109644651412964,1.3215464353561401,-0.01058197021484375,0.5258113741874695,0.33333333333333337,2.0,0.6386487483978271
1.2810041904449463,1.284040927886963,-0.0030367374420166016,0.5098307132720947,1.0,2.2360680103302,0.6343113780021667
1.2577964067459106,1.218548059463501,0.03924834728240967,0.4893026351928711,0.16666666666666663,1.4142135381698608,0.6113030314445496
1.2005789279937744,1.1777572631835938,0.022821664810180664,0.48191604018211365,0.16666666666666663,1.4142135381698608,0.601569414138794
1.1236200332641602,1.1407121419906616,-0.017092108726501465,0.48350071907043457,0.16666666666666663,1.0,0.6002396941184998
1.0694704055786133,1.058491826057434,0.0109785795211792,0.4742869734764099,0.0,1.0,0.5910343527793884
0.9861541986465454,1.000542163848877,-0.014387965202331543,0.47355934977531433,0.16666666666666663,1.0,0.5933132171630859
1.0565946102142334,1.0059813261032104,0.05061328411102295,0.46432897448539734,0.0,1.0,0.5858724117279053
1.0747394561767578,1.1146700382232666,-0.03993058204650879,0.49268752336502075,0.16666666666666663,1.4142135381698608,0.6221117973327637
1.143007755279541,1.1572096347808838,-0.014201879501342773,0.4988865554332733,0.16666666666666663,2.2360680103302,0.6383246183395386
1.2107183933258057,1.1925597190856934,0.018158674240112305,0.5052933692932129,1.0,2.0,0.6530605554580688
1.44036865234375,1.4405450820922852,-0.00017642974853515625,0.5710142850875854,0.33333333333333337,1.4142135381698608,0.721030592918396
1.6697626113891602,1.6821398735046387,-0.012377262115478516,0.6302061080932617,0.33333333333333337,1.7320507764816284,0.7658714652061462
1.865295171737671,1.8582665920257568,0.0070285797119140625,0.6719865798950195,0.16666666666666663,1.0,0.7924556136131287
2.0007858276367188,1.9853742122650146,0.015411615371704102,0.6975516080856323,0.0,1.7320507764816284,0.8071891665458679
2.057283878326416,2.077169418334961,-0.019885540008544922,0.7210504412651062,0.5,1.7320507764816284,0.8272568583488464
2.112140655517578,2.103701591491699,0.008439064025878906,0.7288351058959961,0.0,2.4494898319244385,0.8310642242431641
2.1267080307006836,2.1305899620056152,-0.0038819313049316406,0.7447031736373901,1.0,0.0,0.8469058871269226
2.1354780197143555,2.1318435668945312,0.0036344528198242188,0.7606409788131714,1.0,2.4494898319244385,0.8619340658187866
2.1332449913024902,2.139047145843506,-0.005802154541015625,0.7805415987968445,0.0,2.4494898319244385,0.8789781928062439
2.130028247833252,2.1488759517669678,-0.01884770393371582,0.7991119623184204,1.0,2.4494898319244385,0.8871665000915527
2.131664991378784,2.1360321044921875,-0.00436711311340332,0.8190863132476807,0.0,1.0,0.90812748670578
2.108304262161255,2.1207327842712402,-0.012428522109985352,0.8182806968688965,0.16666666666666663,1.7320507764816284,0.9088146090507507
2.089646100997925,2.0950028896331787,-0.005356788635253906,0.7970988154411316,0.33333333333333337,1.4142135381698608,0.8859953880310059
2.0721912384033203,2.07623028755188,-0.00403904914855957,0.7932008504867554,0.0,1.4142135381698608,0.8881776332855225
2.06679368019104,2.0601043701171875,0.006689310073852539,0.7819713354110718,0.33333333333333337,1.4142135381698608,0.8772238492965698
2.073734760284424,2.0757663249969482,-0.002031564712524414,0.77260822057724,0.0,2.4494898319244385,0.8659748435020447
2.0914154052734375,2.091707706451416,-0.0002923011779785156,0.7613868713378906,1.0,2.0,0.85356605052948
2.103865623474121,2.123455047607422,-0.01958942413330078,0.7619818449020386,0.33333333333333337,1.0,0.8573126196861267
2.1334009170532227,2.1422910690307617,-0.008890151977539062,0.7531759738922119,0.16666666666666663,1.0,0.848712682723999
2.1670360565185547,2.152085781097412,0.014950275421142578,0.7447903156280518,0.0,2.4494898319244385,0.8399232625961304
2.177368640899658,2.1719484329223633,0.005420207977294922,0.7366783022880554,1.0,2.2360680103302,0.8300564289093018
2.17958664894104,2.18392014503479,-0.00433349609375,0.7276700735092163,0.16666666666666663,1.0,0.8202559351921082
2.17476224899292,2.1902127265930176,-0.015450477600097656,0.7225948572158813,0.33333333333333337,2.0,0.815104603767395
2.1909751892089844,2.1664719581604004,0.024503231048583984,0.7133609652519226,1.0,2.2360680103302,0.8061596155166626
2.177192449569702,2.169536590576172,0.0076558589935302734,0.7119954824447632,0.16666666666666663,1.4142135381698608,0.8052412867546082
2.170754909515381,2.1637206077575684,0.0070343017578125,0.7088851928710938,0.16666666666666663,2.2360680103302,0.8008531332015991
2.1654250621795654,2.1584959030151367,0.006929159164428711,0.7081934809684753,1.0,0.0,0.8003906607627869
2.164210319519043,2.1536865234375,0.010523796081542969,0.713296115398407,1.0,1.7320507764816284,0.8105225563049316
2.1521613597869873,2.162069797515869,-0.009908437728881836,0.7121491432189941,0.5,2.4494898319244385,0.8065788149833679
2.155139446258545,2.1553380489349365,-0.00019860267639160156,0.7105001211166382,0.5,2.2360680103302,0.8044919371604919
2.161057233810425,2.1457936763763428,0.015263557434082031,0.7070896029472351,0.6666666666666667,1.4142135381698608,0.7991542220115662
2.155953884124756,2.1484897136688232,0.007464170455932617,0.7092548608779907,1.0,2.2360680103302,0.802853524684906
2.1447486877441406,2.157710552215576,-0.012961864471435547,0.7141852378845215,0.16666666666666663,2.2360680103302,0.8093644380569458
2.158820867538452,2.142836570739746,0.015984296798706055,0.7076034545898438,1.0,2.2360680103302,0.8000170588493347
2.1500205993652344,2.151606559753418,-0.0015859603881835938,0.7120746374130249,0.16666666666666663,1.4142135381698608,0.8069518804550171
2.1539788246154785,2.147502899169922,0.006475925445556641,0.7123495936393738,0.16666666666666663,1.7320507764816284,0.8072152137756348
2.1610114574432373,2.140873432159424,0.020138025283813477,0.7105932235717773,0.33333333333333337,1.0,0.8056828379631042
2.154390811920166,2.1489858627319336,0.005404949188232422,0.7109293937683105,0.16666666666666663,2.2360680103302,0.8054153919219971
2.150434970855713,2.153975009918213,-0.0035400390625,0.715211033821106,1.0,0.0,0.8122979998588562
2.1544923782348633,2.1505770683288574,0.003915309906005859,0.7122451066970825,1.0,1.7320507764816284,0.8082391023635864
2.1562492847442627,2.150055408477783,0.006193876266479492,0.7090787291526794,0.5,1.4142135381698608,0.802275538444519
2.1573073863983154,2.150061845779419,0.007245540618896484,0.7126323580741882,0.16666666666666663,1.7320507764816284,0.8085852861404419
2.1500515937805176,2.158151865005493,-0.008100271224975586,0.7165452837944031,0.33333333333333337,2.0,0.8146162033081055
2.158535957336426,2.150202512741089,0.008333444595336914,0.7113768458366394,1.0,0.0,0.8070020079612732
2.163985252380371,2.14383864402771,0.020146608352661133,0.7126889228820801,1.0,2.2360680103302,0.8090325593948364
2.1475701332092285,2.161985158920288,-0.01441502571105957,0.7130026817321777,0.16666666666666663,1.0,0.8076101541519165
2.1541099548339844,2.155677080154419,-0.0015671253204345703,0.7148513197898865,0.33333333333333337,2.0,0.8113287687301636
2.1555206775665283,2.154804229736328,0.0007164478302001953,0.714735746383667,1.0,2.0,0.8119379878044128
2.149085760116577,2.1610918045043945,-0.012006044387817383,0.7128884196281433,0.33333333333333337,1.4142135381698608,0.807817816734314
2.1633589267730713,2.1465649604797363,0.01679396629333496,0.7110328674316406,0.0,0.0,0.8063029050827026
2.1605472564697266,2.1497268676757812,0.010820388793945312,0.7122800350189209,0.0,2.0,0.8085507154464722
2.150399684906006,2.1600162982940674,-0.009616613388061523,0.7150320410728455,0.6666666666666667,2.2360680103302,0.8115376830101013
2.1479225158691406,2.1621804237365723,-0.01425790786743164,0.7145639657974243,0.16666666666666663,2.2360680103302,0.8107870817184448
2.1440627574920654,2.1655702590942383,-0.02150750160217285,0.7138442993164062,1.0,2.4494898319244385,0.808469295501709
2.157072067260742,2.1531429290771484,0.00392913818359375,0.7110492587089539,0.0,2.4494898319244385,0.8060488700866699
2.154136896133423,2.1561057567596436,-0.001968860626220703,0.714542806148529,1.0,2.0,0.8112422823905945
2.1523854732513428,2.1576991081237793,-0.0053136348724365234,0.7105135917663574,0.33333333333333337,2.0,0.8038163185119629
2.1530895233154297,2.157189130783081,-0.004099607467651367,0.7130497694015503,1.0,2.2360680103302,0.8086203336715698
2.160717248916626,2.1492648124694824,0.011452436447143555,0.7120952606201172,0.16666666666666663,1.0,0.8081731796264648
2.1572577953338623,2.1527915000915527,0.00446629524230957,0.7110671997070312,0.33333333333333337,1.4142135381698608,0.8051352500915527
2.15639591217041,2.1536755561828613,0.002720355987548828,0.710021436214447,0.6666666666666667,1.4142135381698608,0.8040139079093933
2.153017997741699,2.156939744949341,-0.0039217472076416016,0.7127411365509033,1.0,2.2360680103302,0.8086063265800476
2.1493759155273438,2.1606953144073486,-0.011319398880004883,0.7140787839889526,0.16666666666666663,1.0,0.8094943761825562
2.1617236137390137,2.147484064102173,0.01423954963684082,0.7112553119659424,0.0,1.0,0.8078712224960327
2.1518235206604004,2.1584410667419434,-0.006617546081542969,0.7138366103172302,0.16666666666666663,1.4142135381698608,0.8098239898681641
2.158571481704712,2.151658535003662,0.006912946701049805,0.7090743780136108,0.16666666666666663,1.0,0.8020485639572144
2.152928352355957,2.1573638916015625,-0.004435539245605469,0.7125794291496277,0.0,1.0,0.8076351881027222
2.1593995094299316,2.150827407836914,0.008572101593017578,0.7103044390678406,0.16666666666666663,1.4142135381698608,0.8048344850540161
2.1401097774505615,2.1683578491210938,-0.028248071670532227,0.7125040888786316,0.16666666666666663,1.4142135381698608,0.8053566217422485
2.1636152267456055,2.1462512016296387,0.017364025115966797,0.710324227809906,0.16666666666666663,1.7320507764816284,0.8053911924362183
2.1563704013824463,2.1538004875183105,0.002569913864135742,0.7125284075737,0.33333333333333337,2.0,0.8077799677848816
2.1549875736236572,2.1553189754486084,-0.0003314018249511719,0.7115334272384644,0.33333333333333337,1.4142135381698608,0.8062629103660583
2.1545591354370117,2.155669927597046,-0.0011107921600341797,0.7103544473648071,0.0,2.4494898319244385,0.8039523959159851
2.155123233795166,2.155198335647583,-7.510185241699219e-05,0.7130836248397827,1.0,0.0,0.809074878692627
2.1664721965789795,2.1429431438446045,0.023529052734375,0.7072166800498962,1.0,2.2360680103302,0.7994661331176758
2.1543426513671875,2.1559665203094482,-0.0016238689422607422,0.7116714715957642,0.16666666666666663,1.4142135381698608,0.8061255216598511
2.1580920219421387,2.1521682739257812,0.005923748016357422,0.7100467681884766,0.16666666666666663,1.4142135381698608,0.8036796450614929
2.1635689735412598,2.1464316844940186,0.01713728904724121,0.7081106901168823,0.16666666666666663,1.7320507764816284,0.8015536069869995
2.151585102081299,2.1578264236450195,-0.006241321563720703,0.7100971937179565,0.33333333333333337,2.0,0.8036657571792603
2.1516473293304443,2.1580023765563965,-0.0063550472259521484,0.7156950831413269,1.0,2.0,0.8123339414596558
2.1537537574768066,2.1565566062927246,-0.0028028488159179688,0.7125517129898071,0.33333333333333337,1.4142135381698608,0.8076321482658386
2.15067458152771,2.1593017578125,-0.008627176284790039,0.7108520865440369,0.33333333333333337,0.0,0.80391526222229
2.164633274078369,2.145111083984375,0.01952219009399414,0.7099654078483582,0.33333333333333337,2.0,0.804863452911377
2.153611660003662,2.1566429138183594,-0.0030312538146972656,0.7139586210250854,1.0,1.4142135381698608,0.8105799555778503
2.1581945419311523,2.152038335800171,0.006156206130981445,0.7106717824935913,0.6666666666666667,1.4142135381698608,0.8048102259635925
2.153935670852661,2.1563327312469482,-0.0023970603942871094,0.7136866450309753,1.0,0.0,0.810122013092041
2.158379554748535,2.151425361633301,0.006954193115234375,0.7132634520530701,1.0,0.0,0.8093079328536987
2.160417079925537,2.1490254402160645,0.011391639709472656,0.7135297060012817,1.0,0.0,0.8115464448928833
2.16009521484375,2.1500909328460693,0.010004281997680664,0.708454966545105,1.0,2.0,0.8011037111282349
2.3880767822265625,2.3960697650909424,-0.007992982864379883,0.8569369316101074,0.33333333333333337,0.0,0.9784938097000122
2.4193496704101562,2.409398078918457,0.009951591491699219,0.8835421800613403,1.0,2.2360680103302,0.9882283210754395
2.426980495452881,2.4358973503112793,-0.008916854858398438,0.8968293070793152,1.0,2.2360680103302,0.9928476214408875
2.435930013656616,2.435540199279785,0.0003898143768310547,0.900394856929779,0.16666666666666663,1.7320507764816284,0.9946982860565186
2.437859058380127,2.4380288124084473,-0.0001697540283203125,0.9003958106040955,1.0,1.7320507764816284,0.9956072568893433
2.420410633087158,2.43515682220459,-0.01474618911743164,0.8941235542297363,0.5,0.0,0.9955935478210449
2.392627239227295,2.3929953575134277,-0.0003681182861328125,0.8743356466293335,1.0,2.4494898319244385,0.9926881790161133
2.3507704734802246,2.358041286468506,-0.00727081298828125,0.8529395461082458,1.0,2.4494898319244385,0.9870824813842773
2.324923038482666,2.334054470062256,-0.009131431579589844,0.8373079299926758,0.0,1.7320507764816284,0.9825646877288818
2.306394100189209,2.3172128200531006,-0.010818719863891602,0.8290569186210632,1.0,1.4142135381698608,0.9804221987724304
2.299579620361328,2.30094575881958,-0.0013661384582519531,0.8254424333572388,0.5,0.0,0.9807612299919128
2.2999887466430664,2.295320987701416,0.004667758941650391,0.8247765898704529,0.16666666666666663,1.0,0.9823778867721558
2.2919185161590576,2.286405324935913,0.005513191223144531,0.8249624967575073,0.16666666666666663,1.4142135381698608,0.9824790358543396
2.2828431129455566,2.2762928009033203,0.006550312042236328,0.823458194732666,0.0,2.0,0.9802815914154053
2.2582807540893555,2.2640295028686523,-0.005748748779296875,0.8222007155418396,0.33333333333333337,2.2360680103302,0.9780468940734863
2.2586703300476074,2.2513206005096436,0.007349729537963867,0.8180481195449829,1.0,0.0,0.9701844453811646
2.2586207389831543,2.2342069149017334,0.0244138240814209,0.8121142387390137,0.16666666666666663,2.2360680103302,0.9617843627929688
2.2281064987182617,2.2434465885162354,-0.015340089797973633,0.8110622763633728,0.16666666666666663,0.0,0.9613139033317566
2.2185006141662598,2.2296009063720703,-0.011100292205810547,0.8003279566764832,1.0,0.0,0.94997239112854
2.2200441360473633,2.203453540802002,0.016590595245361328,0.7837684154510498,1.0,2.0,0.9374150037765503
2.2158665657043457,2.199639320373535,0.016227245330810547,0.7777301669120789,1.0,2.0,0.9293174743652344
2.2016313076019287,2.1927480697631836,0.008883237838745117,0.7723153829574585,0.33333333333333337,0.0,0.9226128458976746
2.1583211421966553,2.1726796627044678,-0.0143585205078125,0.7671584486961365,1.0,0.0,0.9186962842941284
2.12746000289917,2.1299610137939453,-0.0025010108947753906,0.7566238641738892,1.0,0.0,0.9113081693649292
2.1286749839782715,2.1117427349090576,0.016932249069213867,0.7527774572372437,1.0,0.0,0.9087602496147156
2.134037733078003,2.112431287765503,0.0216064453125,0.7540054321289062,1.0,0.0,0.9125673174858093
2.1209402084350586,2.1325507164001465,-0.01161050796508789,0.7612043619155884,1.0,0.0,0.921822726726532
2.1287283897399902,2.1099281311035156,0.01880025863647461,0.7577985525131226,1.0,0.0,0.9222140312194824
2.1254782676696777,2.110888957977295,0.014589309692382812,0.7613528966903687,1.0,2.0,0.9296554923057556
2.107426643371582,2.1396310329437256,-0.032204389572143555,0.7758345603942871,1.0,2.0,0.9475040435791016
2.1319169998168945,2.1371333599090576,-0.005216360092163086,0.779344916343689,0.33333333333333337,0.0,0.9547576904296875
2.150266408920288,2.170057535171509,-0.019791126251220703,0.79014652967453,1.0,2.0,0.965920627117157
2.1779911518096924,2.179565906524658,-0.0015747547149658203,0.7933365106582642,1.0,2.0,0.9698943495750427
2.197077751159668,2.2037439346313477,-0.0066661834716796875,0.7989978194236755,0.33333333333333337,2.4494898319244385,0.9728171229362488
2.228510856628418,2.23713755607605,-0.008626699447631836,0.8059400320053101,1.0,1.4142135381698608,0.975348174571991
2.2566356658935547,2.2604737281799316,-0.003838062286376953,0.8093315958976746,0.0,2.0,0.9756087064743042
2.3024168014526367,2.2664830684661865,0.035933732986450195,0.8126081228256226,0.33333333333333337,2.2360680103302,0.9762823581695557
2.308532476425171,2.2927684783935547,0.01576399803161621,0.8185633420944214,1.0,2.2360680103302,0.9766057729721069
2.3237767219543457,2.30355167388916,0.020225048065185547,0.8190943598747253,0.16666666666666663,2.2360680103302,0.9734041690826416
2.3303709030151367,2.3431241512298584,-0.01275324821472168,0.8251408338546753,1.0,2.2360680103302,0.9711818695068359
2.3553457260131836,2.355484962463379,-0.0001392364501953125,0.8183789253234863,0.16666666666666663,2.4494898319244385,0.9605388045310974
2.3607280254364014,2.355762481689453,0.004965543746948242,0.8058213591575623,1.0,2.4494898319244385,0.9454666972160339
2.359358549118042,2.3446433544158936,0.014715194702148438,0.7885124087333679,0.0,0.0,0.9260555505752563
2.3319177627563477,2.3373026847839355,-0.005384922027587891,0.7730591297149658,1.0,0.0,0.9066605567932129
2.312488317489624,2.3171277046203613,-0.004639387130737305,0.7547146081924438,1.0,1.7320507764816284,0.882297694683075
2.282752513885498,2.29595947265625,-0.013206958770751953,0.7397055625915527,1.0,1.7320507764816284,0.8648442029953003
2.2784852981567383,2.280733823776245,-0.002248525619506836,0.7283457517623901,0.5,2.0,0.8473217487335205
2.263573408126831,2.248080253601074,0.015493154525756836,0.7198390960693359,1.0,2.0,0.840126633644104
2.2041091918945312,2.2019243240356445,0.0021848678588867188,0.7179538607597351,0.33333333333333337,0.0,0.842390239238739
2.1523756980895996,2.1700198650360107,-0.017644166946411133,0.7215041518211365,1.0,2.0,0.8512670993804932
2.1133766174316406,2.1244711875915527,-0.01109457015991211,0.721961498260498,1.0,2.0,0.859496533870697
2.062623977661133,2.067190408706665,-0.0045664310455322266,0.7241778373718262,0.33333333333333337,0.0,0.8721303939819336
1.9720993041992188,1.9574260711669922,0.014673233032226562,0.7166432738304138,1.0,0.0,0.8671178221702576
1.844007968902588,1.8505170345306396,-0.006509065628051758,0.7074102163314819,1.0,2.0,0.8680104613304138
1.7284181118011475,1.7319905757904053,-0.0035724639892578125,0.6916311979293823,1.0,2.0,0.856408953666687
1.6691160202026367,1.6206960678100586,0.048419952392578125,0.668854832649231,0.33333333333333337,0.0,0.8408142328262329
1.573322057723999,1.5988677740097046,-0.025545716285705566,0.671092689037323,1.0,0.0,0.8477778434753418
1.5262483358383179,1.5784051418304443,-0.052156805992126465,0.6702512502670288,1.0,0.0,0.8516566157341003
1.5601444244384766,1.542429804801941,0.017714619636535645,0.6560834646224976,1.0,2.0,0.8394284248352051
1.5350656509399414,1.6019701957702637,-0.06690454483032227,0.6820785403251648,1.0,2.0,0.8621993064880371
1.5984452962875366,1.5836409330368042,0.014804363250732422,0.6713438034057617,0.33333333333333337,2.2360680103302,0.8525002002716064
1.601393699645996,1.6464917659759521,-0.045098066329956055,0.6959853172302246,1.0,2.2360680103302,0.871431291103363
1.6587152481079102,1.6521193981170654,0.0065958499908447266,0.6938966512680054,0.16666666666666663,2.2360680103302,0.8685311079025269
1.7354991436004639,1.706249713897705,0.02924942970275879,0.7118345499038696,1.0,1.4142135381698608,0.8794245719909668
1.8107198476791382,1.787653923034668,0.023065924644470215,0.7407317161560059,0.16666666666666663,1.7320507764816284,0.896129310131073
1.881192922592163,1.8609366416931152,0.02025628089904785,0.7601656317710876,0.16666666666666663,0.0,0.9063398838043213
1.933023452758789,1.954679250717163,-0.021655797958374023,0.7758674025535583,0.33333333333333337,1.0,0.9127418398857117
2.019047498703003,2.011382579803467,0.007664918899536133,0.7850044965744019,0.33333333333333337,2.2360680103302,0.9128414988517761
2.0782926082611084,2.0895707607269287,-0.011278152465820312,0.7955063581466675,0.16666666666666663,2.2360680103302,0.9134081602096558
2.1470675468444824,2.1204071044921875,0.026660442352294922,0.7893182635307312,1.0,2.2360680103302,0.9050214290618896
2.154911518096924,2.1147923469543457,0.040119171142578125,0.7795450091362,0.16666666666666663,2.2360680103302,0.8997620344161987
2.1000237464904785,2.078918218612671,0.021105527877807617,0.7570136785507202,1.0,1.4142135381698608,0.8884372711181641
2.0746610164642334,2.0369646549224854,0.03769636154174805,0.7332560420036316,0.16666666666666663,1.0,0.8722925186157227
2.065861463546753,2.0627615451812744,0.0030999183654785156,0.7367429137229919,0.16666666666666663,2.4494898319244385,0.8721617460250854
2.094454526901245,2.058547019958496,0.03590750694274902,0.7305764555931091,0.0,0.0,0.8710812926292419
2.056502342224121,2.1230123043060303,-0.06650996208190918,0.7497677803039551,1.0,2.2360680103302,0.8838582038879395
2.1040427684783936,2.106689691543579,-0.002646923065185547,0.7418745756149292,1.0,2.0,0.8754609823226929
2.1320888996124268,2.1133837699890137,0.018705129623413086,0.7423319816589355,0.16666666666666663,1.7320507764816284,0.8754047155380249
2.168900966644287,2.1567790508270264,0.012121915817260742,0.7584540247917175,0.5,0.0,0.8840813636779785
2.198151111602783,2.218008041381836,-0.019856929779052734,0.7828461527824402,1.0,2.4494898319244385,0.9024421572685242
2.2252023220062256,2.2617223262786865,-0.03652000427246094,0.801071047782898,1.0,2.4494898319244385,0.9157401919364929
2.2814230918884277,2.2601542472839355,0.021268844604492188,0.8026310801506042,0.0,2.2360680103302,0.9138851165771484
2.2896459102630615,2.2980446815490723,-0.008398771286010742,0.8199061751365662,1.0,0.0,0.9279206991195679
2.316887378692627,2.308647871017456,0.008239507675170898,0.8264116048812866,0.16666666666666663,2.2360680103302,0.9319607615470886
2.3267903327941895,2.3264007568359375,0.0003895759582519531,0.8345903158187866,0.16666666666666663,0.0,0.9377884864807129
2.330604076385498,2.349940061569214,-0.01933598518371582,0.8437904715538025,1.0,2.0,0.9442090392112732
2.3760318756103516,2.3314576148986816,0.04457426071166992,0.8403058052062988,1.0,2.0,0.9411975145339966
2.371918201446533,2.361750364303589,0.010167837142944336,0.8515495657920837,0.33333333333333337,2.2360680103302,0.949891209602356
2.3683102130889893,2.387427806854248,-0.01911759376525879,0.8593370318412781,1.0,2.2360680103302,0.9549431800842285
2.3827953338623047,2.393008232116699,-0.010212898254394531,0.8630844950675964,0.16666666666666663,2.0,0.9575929045677185
2.3883392810821533,2.404294729232788,-0.015955448150634766,0.8670810461044312,1.0,2.2360680103302,0.960310697555542
2.426069974899292,2.380178928375244,0.04589104652404785,0.8616577982902527,0.33333333333333337,1.7320507764816284,0.9565662741661072
2.4169015884399414,2.401186466217041,0.01571512222290039,0.8681974411010742,0.5,2.2360680103302,0.9610799551010132
2.4159772396087646,2.4114460945129395,0.004531145095825195,0.8712024092674255,1.0,1.0,0.9628007411956787
2.407219648361206,2.426879405975342,-0.019659757614135742,0.8747146129608154,0.16666666666666663,2.4494898319244385,0.964972734451294
2.429936408996582,2.408416748046875,0.02151966094970703,0.8715229034423828,0.0,2.2360680103302,0.9626712799072266
2.4173240661621094,2.42502760887146,-0.007703542709350586,0.8748373985290527,1.0,1.7320507764816284,0.9646689295768738
2.4275081157684326,2.4168782234191895,0.010629892349243164,0.8731508255004883,0.16666666666666663,2.0,0.963756799697876
2.4221673011779785,2.4233267307281494,-0.0011594295501708984,0.8747584223747253,0.33333333333333337,0.0,0.9644575119018555
2.424189567565918,2.4216039180755615,0.0025856494903564453,0.8750628232955933,1.0,2.2360680103302,0.9654568433761597
2.4138619899749756,2.431938886642456,-0.01807689666748047,0.8772643804550171,1.0,2.2360680103302,0.9664292335510254
2.413219928741455,2.432140588760376,-0.0189206600189209,0.8767310380935669,0.16666666666666663,1.7320507764816284,0.9659728407859802
2.4326512813568115,2.412203311920166,0.020447969436645508,0.8722092509269714,1.0,1.7320507764816284,0.963263213634491
2.4216463565826416,2.422464609146118,-0.0008182525634765625,0.8752431869506836,0.5,0.0,0.9656161665916443
2.4226179122924805,2.4211416244506836,0.001476287841796875,0.8740107417106628,1.0,0.0,0.9642512202262878
2.41672420501709,2.4264519214630127,-0.009727716445922852,0.8759670257568359,1.0,0.0,0.9656891822814941
2.4118614196777344,2.4308431148529053,-0.0189816951751709,0.8762256503105164,1.0,0.0,0.9654924273490906
2.421139717102051,2.421198844909668,-5.91278076171875e-05,0.8745540976524353,1.0,0.0,0.9651023745536804
2.405762195587158,2.435250759124756,-0.029488563537597656,0.8763332366943359,1.0,0.0,0.9654574394226074
2.426574468612671,2.4151854515075684,0.011389017105102539,0.8726115226745605,1.0,0.0,0.9634150266647339
2.407299041748047,2.4338035583496094,-0.0265045166015625,0.8772925138473511,1.0,2.0,0.9668537974357605
2.410773754119873,2.4306044578552246,-0.019830703735351562,0.8764575719833374,1.0,1.7320507764816284,0.9658222198486328
2.430687427520752,2.4100966453552246,0.020590782165527344,0.8710712790489197,0.33333333333333337,2.2360680103302,0.9619582891464233
2.4196934700012207,2.4214444160461426,-0.001750946044921875,0.874539315700531,0.16666666666666663,0.0,0.9648492336273193
2.4332356452941895,2.4074649810791016,0.02577066421508789,0.8712798953056335,1.0,2.2360680103302,0.9626414179801941
2.449875593185425,2.3888368606567383,0.06103873252868652,0.8671796321868896,1.0,2.2360680103302,0.9604395627975464
2.4132118225097656,2.427686929702759,-0.014475107192993164,0.8760322332382202,0.16666666666666663,2.0,0.9656190872192383
2.4231412410736084,2.4178414344787598,0.005299806594848633,0.8735742568969727,1.0,2.0,0.9641659259796143
2.427046298980713,2.413907766342163,0.013138532638549805,0.8725625872612,0.33333333333333337,0.0,0.963699221611023
2.4171431064605713,2.423823356628418,-0.00668025016784668,0.8745834827423096,1.0,2.2360680103302,0.9644948840141296
2.4264724254608154,2.4144558906555176,0.012016534805297852,0.8724237680435181,1.0,2.2360680103302,0.9633381366729736
2.4219000339508057,2.419109582901001,0.0027904510498046875,0.873751163482666,0.16666666666666663,0.0,0.9645078182220459
2.4271082878112793,2.41381573677063,0.013292551040649414,0.8720941543579102,1.0,0.0,0.9632234573364258
2.4232399463653564,2.417572021484375,0.005667924880981445,0.8737344145774841,1.0,0.0,0.96462082862854
2.4156742095947266,2.4246792793273926,-0.009005069732666016,0.873998761177063,1.0,0.0,0.9637984037399292
2.413184642791748,2.4277961254119873,-0.014611482620239258,0.8754682540893555,1.0,2.2360680103302,0.9653918743133545
2.436593532562256,2.403954029083252,0.032639503479003906,0.8705195784568787,1.0,2.2360680103302,0.9625985026359558
2.4185128211975098,2.4225594997406006,-0.00404667854309082,0.8742128610610962,0.16666666666666663,0.0,0.9642630815505981
2.4396321773529053,2.4008069038391113,0.038825273513793945,0.8697751760482788,1.0,2.2360680103302,0.9623090624809265
2.417372465133667,2.423762798309326,-0.00639033317565918,0.8745739459991455,1.0,1.4142135381698608,0.9643799066543579
2.41862416267395,2.422478675842285,-0.003854513168334961,0.8740488886833191,0.16666666666666663,2.0,0.964807391166687
2.4099345207214355,2.4310834407806396,-0.0211489200592041,0.8767055869102478,0.16666666666666663,1.7320507764816284,0.9660848379135132
2.4199490547180176,2.4212660789489746,-0.0013170242309570312,0.8741192817687988,0.5,1.7320507764816284,0.9644016027450562
2.4139719009399414,2.427199602127075,-0.013227701187133789,0.8754070997238159,1.0,1.7320507764816284,0.9650396108627319
2.4224507808685303,2.418762445449829,0.003688335418701172,0.8735346794128418,0.5,0.0,0.9640652537345886
2.408048629760742,2.4328742027282715,-0.024825572967529297,0.8765362501144409,1.0,0.0,0.9659656286239624
2.4220690727233887,2.4191179275512695,0.0029511451721191406,0.873863697052002,1.0,0.0,0.9644290804862976
2.4337499141693115,2.4067091941833496,0.027040719985961914,0.8713558912277222,1.0,0.0,0.963375449180603
2.4208414554595947,2.4203615188598633,0.0004799365997314453,0.8739866018295288,1.0,2.2360680103302,0.9641494750976562
2.4292702674865723,2.41178297996521,0.017487287521362305,0.8721933364868164,1.0,1.0,0.9637157320976257
2.4200963973999023,2.4208011627197266,-0.0007047653198242188,0.8745400905609131,0.16666666666666663,2.4494898319244385,0.9651025533676147
2.4184587001800537,2.422657012939453,-0.004198312759399414,0.8741194605827332,0.0,2.2360680103302,0.9646466970443726
2.428727626800537,2.411940097808838,0.01678752899169922,0.8725471496582031,1.0,1.0,0.9634042978286743
2.413959503173828,2.427161693572998,-0.013202190399169922,0.8754876852035522,0.16666666666666663,1.0,0.9654355049133301
2.411376476287842,2.4294135570526123,-0.018037080764770508,0.8764984011650085,0.0,0.0,0.9662032127380371
2.4254801273345947,2.415411949157715,0.010068178176879883,0.8732951879501343,0.16666666666666663,2.2360680103302,0.9641690254211426
2.4213132858276367,2.4198739528656006,0.0014393329620361328,0.8739433288574219,0.16666666666666663,0.0,0.9643471240997314
2.414585590362549,2.426335334777832,-0.011749744415283203,0.8758549690246582,1.0,0.0,0.9655464887619019
2.437415599822998,2.403273105621338,0.034142494201660156,0.8701850175857544,1.0,0.0,0.9621990919113159
1.02971351146698,1.046730875968933,-0.017017364501953125,0.5727485418319702,0.0,1.7320507764816284,0.7132264971733093
1.0117411613464355,1.0241515636444092,-0.012410402297973633,0.577990710735321,0.0,1.7320507764816284,0.7199081182479858
1.012654185295105,1.0361913442611694,-0.023537158966064453,0.590692937374115,0.0,0.0,0.730161190032959
1.0414316654205322,1.0437159538269043,-0.0022842884063720703,0.6065933108329773,0.5,2.0,0.752562403678894
1.0665063858032227,1.0823044776916504,-0.015798091888427734,0.6326573491096497,1.0,1.7320507764816284,0.7806057929992676
1.1152217388153076,1.117313265800476,-0.002091526985168457,0.6523007154464722,1.0,1.7320507764816284,0.7879065275192261
1.168102502822876,1.1688258647918701,-0.0007233619689941406,0.6799167990684509,0.33333333333333337,2.4494898319244385,0.8073166608810425
1.236885905265808,1.2237393856048584,0.013146519660949707,0.7042484283447266,0.5,2.4494898319244385,0.8169571757316589
1.3021633625030518,1.287972092628479,0.014191269874572754,0.7303811311721802,1.0,2.4494898319244385,0.8328604102134705
1.3860812187194824,1.385420799255371,0.0006604194641113281,0.7586471438407898,0.0,1.0,0.8484132289886475
1.4834487438201904,1.5136082172393799,-0.030159473419189453,0.7847718000411987,1.0,1.7320507764816284,0.8685840368270874
1.6075334548950195,1.611677885055542,-0.004144430160522461,0.7877994775772095,0.0,1.0,0.8629066348075867
1.7097710371017456,1.7154234647750854,-0.005652427673339844,0.8025662302970886,0.16666666666666663,1.4142135381698608,0.8771347403526306
1.7703237533569336,1.8087327480316162,-0.03840899467468262,0.8194491267204285,0.33333333333333337,1.4142135381698608,0.8939814567565918
1.8313758373260498,1.8350839614868164,-0.0037081241607666016,0.8205097913742065,0.16666666666666663,1.0,0.8941375613212585
1.8581851720809937,1.8546028137207031,0.0035823583602905273,0.8323814272880554,0.16666666666666663,1.4142135381698608,0.9073702692985535
1.8838685750961304,1.8615992069244385,0.022269368171691895,0.8364226222038269,0.16666666666666663,1.0,0.9123391509056091
1.883978247642517,1.8760652542114258,0.007912993431091309,0.8439815044403076,0.0,1.0,0.9173322916030884
1.8733210563659668,1.8890953063964844,-0.015774250030517578,0.8553729057312012,0.33333333333333337,1.0,0.9283062219619751
1.8821567296981812,1.8567633628845215,0.025393366813659668,0.8424069285392761,0.16666666666666663,1.4142135381698608,0.9113808870315552
1.8527946472167969,1.849340796470642,0.003453850746154785,0.836587131023407,0.0,1.0,0.900230348110199
1.8299036026000977,1.8506296873092651,-0.02072608470916748,0.8305673599243164,0.16666666666666663,1.0,0.8947531580924988
1.8311800956726074,1.8689782619476318,-0.037798166275024414,0.8318815231323242,0.16666666666666663,1.0,0.9019953608512878
1.8545364141464233,1.8711154460906982,-0.016579031944274902,0.8225821256637573,0.0,2.0,0.8864389657974243
1.8933122158050537,1.870849370956421,0.022462844848632812,0.8060601949691772,0.16666666666666663,2.2360680103302,0.8601474165916443
1.9045337438583374,1.9027975797653198,0.0017361640930175781,0.8018218874931335,0.33333333333333337,2.2360680103302,0.8547039031982422
1.9099133014678955,1.9249141216278076,-0.01500082015991211,0.8017758131027222,1.0,2.2360680103302,0.8558617830276489
1.9268438816070557,1.9270600080490112,-0.0002161264419555664,0.7926806211471558,0.16666666666666663,1.7320507764816284,0.8406988978385925
1.9260057210922241,1.946471929550171,-0.020466208457946777,0.7926792502403259,1.0,1.0,0.8415524959564209
1.9528030157089233,1.9404104948043823,0.012392520904541016,0.7855309247970581,0.16666666666666663,1.0,0.8298699855804443
1.9401814937591553,1.9425649642944336,-0.0023834705352783203,0.7876097559928894,0.33333333333333337,2.4494898319244385,0.8330952525138855
1.9439332485198975,1.9276480674743652,0.016285181045532227,0.7850308418273926,0.16666666666666663,2.2360680103302,0.8284635543823242
1.9345855712890625,1.9261300563812256,0.008455514907836914,0.7836776971817017,0.0,2.2360680103302,0.8274697661399841
1.9177727699279785,1.9315662384033203,-0.013793468475341797,0.7839218974113464,1.0,2.2360680103302,0.828576922416687
1.9180269241333008,1.917992353439331,3.457069396972656e-05,0.7804467678070068,0.16666666666666663,1.4142135381698608,0.8255032300949097
1.9209349155426025,1.9229706525802612,-0.0020357370376586914,0.7787668108940125,1.0,2.2360680103302,0.8251568675041199
1.914642572402954,1.9217586517333984,-0.007116079330444336,0.7720543742179871,0.16666666666666663,0.0,0.8235031366348267
1.8888165950775146,1.9190391302108765,-0.030222535133361816,0.7680158615112305,0.16666666666666663,0.0,0.8282819986343384
1.8746265172958374,1.8931516408920288,-0.018525123596191406,0.7568014860153198,1.0,0.0,0.8214176893234253
1.8506444692611694,1.8610033988952637,-0.010358929634094238,0.7458356618881226,1.0,2.0,0.8120613098144531
1.8133037090301514,1.8157504796981812,-0.002446770668029785,0.725173830986023,1.0,1.0,0.793554961681366
1.7479960918426514,1.779630422592163,-0.03163433074951172,0.7169085741043091,1.0,2.2360680103302,0.790615439414978
1.6847505569458008,1.6765201091766357,0.008230447769165039,0.6921855807304382,0.33333333333333337,2.2360680103302,0.7624418139457703
1.5962127447128296,1.606642484664917,-0.010429739952087402,0.6724111437797546,0.16666666666666663,1.0,0.745857834815979
1.5442531108856201,1.5471361875534058,-0.0028830766677856445,0.6461977362632751,1.0,1.0,0.7206443548202515
1.4695289134979248,1.4832725524902344,-0.01374363899230957,0.6227096915245056,0.16666666666666663,2.2360680103302,0.7000316381454468
1.4026559591293335,1.4083976745605469,-0.005741715431213379,0.6096980571746826,0.0,2.4494898319244385,0.6925284266471863
1.3276875019073486,1.340580940246582,-0.012893438339233398,0.6126314997673035,0.16666666666666663,1.7320507764816284,0.7040896415710449
1.3143596649169922,1.312612533569336,0.00174713134765625,0.6235703825950623,1.0,1.7320507764816284,0.7250270843505859
1.317651629447937,1.3216948509216309,-0.004043221473693848,0.64724200963974,0.0,0.0,0.7592079639434814
1.3069466352462769,1.3251975774765015,-0.01825094223022461,0.6634814143180847,0.5,1.7320507764816284,0.7840585708618164
1.321040391921997,1.2921826839447021,0.028857707977294922,0.6643492579460144,1.0,1.7320507764816284,0.7875244617462158
1.297107458114624,1.2812259197235107,0.01588153839111328,0.6692661046981812,1.0,0.0,0.7913192510604858
1.2749085426330566,1.2514415979385376,0.023466944694519043,0.6617932319641113,0.5,2.4494898319244385,0.7792608141899109
1.2700122594833374,1.2450624704360962,0.02494978904724121,0.6668478846549988,1.0,2.4494898319244385,0.7717620730400085
1.2451080083847046,1.252104640007019,-0.006996631622314453,0.6764222383499146,1.0,0.0,0.7780836820602417
1.2472091913223267,1.2520164251327515,-0.004807233810424805,0.6838198900222778,0.0,2.2360680103302,0.7838871479034424
1.262919306755066,1.2734625339508057,-0.010543227195739746,0.6995763778686523,1.0,1.0,0.8081735968589783
1.2547962665557861,1.2969388961791992,-0.042142629623413086,0.7092227935791016,1.0,1.7320507764816284,0.8257811069488525
1.2663527727127075,1.2771881818771362,-0.010835409164428711,0.7061750292778015,0.16666666666666663,1.4142135381698608,0.8312071561813354
1.2699215412139893,1.2683525085449219,0.0015690326690673828,0.7249155044555664,0.33333333333333337,2.2360680103302,0.8582350611686707
1.2614858150482178,1.2879952192306519,-0.026509404182434082,0.7462167143821716,0.16666666666666663,0.0,0.8764654994010925
1.2910666465759277,1.2918806076049805,-0.0008139610290527344,0.7437493205070496,0.16666666666666663,0.0,0.8816318511962891
1.3003320693969727,1.3040738105773926,-0.003741741180419922,0.7476574778556824,1.0,0.0,0.8844913244247437
1.3057483434677124,1.3171719312667847,-0.011423587799072266,0.7419490814208984,1.0,2.2360680103302,0.8747485876083374
1.3012088537216187,1.329124927520752,-0.0279160737991333,0.7421242594718933,1.0,2.2360680103302,0.8745409250259399
1.3110084533691406,1.3378933668136597,-0.026884913444519043,0.7391886115074158,1.0,2.0,0.8693834543228149
1.3583277463912964,1.3334734439849854,0.024854302406311035,0.7323998212814331,0.16666666666666663,1.7320507764816284,0.8617443442344666
1.3257845640182495,1.4110724925994873,-0.08528792858123779,0.7499996423721313,1.0,2.2360680103302,0.8716544508934021
1.4015228748321533,1.3893351554870605,0.012187719345092773,0.7332395315170288,0.33333333333333337,0.0,0.8567273020744324
1.4083359241485596,1.4381215572357178,-0.029785633087158203,0.7410075068473816,0.16666666666666663,2.4494898319244385,0.8624271750450134
1.4357728958129883,1.4630279541015625,-0.02725505828857422,0.7404240369796753,1.0,0.0,0.8588343858718872
1.466557264328003,1.4771862030029297,-0.010628938674926758,0.7347785234451294,1.0,1.7320507764816284,0.8532580733299255
1.4801321029663086,1.4976739883422852,-0.017541885375976562,0.7361711859703064,0.0,2.0,0.8524937033653259
1.4851195812225342,1.515040397644043,-0.02992081642150879,0.735926628112793,0.0,1.4142135381698608,0.8525135517120361
1.5067145824432373,1.5017508268356323,0.0049637556076049805,0.7245744466781616,0.5,1.7320507764816284,0.8390995264053345
1.4918973445892334,1.523058295249939,-0.031160950660705566,0.7313714027404785,0.16666666666666663,2.0,0.8482439517974854
1.513076663017273,1.5050872564315796,0.00798940658569336,0.7202003002166748,0.5,2.2360680103302,0.8379033803939819
1.5186996459960938,1.5039491653442383,0.014750480651855469,0.7274405360221863,1.0,1.7320507764816284,0.8399059176445007
1.5011677742004395,1.5237116813659668,-0.022543907165527344,0.7343299388885498,0.33333333333333337,0.0,0.8486537933349609
1.515500783920288,1.5107487440109253,0.004752039909362793,0.7320735454559326,0.5,0.0,0.8444042205810547
1.498132586479187,1.5288143157958984,-0.030681729316711426,0.7378004789352417,1.0,2.2360680103302,0.8533064126968384
1.5018365383148193,1.5259428024291992,-0.024106264114379883,0.7388431429862976,1.0,1.0,0.8515201807022095
1.5192515850067139,1.5089499950408936,0.010301589965820312,0.7297747135162354,1.0,1.4142135381698608,0.8436392545700073
1.5135438442230225,1.5146641731262207,-0.0011203289031982422,0.7360599040985107,0.16666666666666663,1.4142135381698608,0.8489879965782166
1.4989097118377686,1.526434302330017,-0.027524590492248535,0.7320070266723633,0.0,2.4494898319244385,0.847530722618103
1.5147826671600342,1.5134767293930054,0.0013059377670288086,0.7348493337631226,0.33333333333333337,2.0,0.8467000722885132
1.5021049976348877,1.525882601737976,-0.02377760410308838,0.7395166754722595,0.0,2.0,0.8538223505020142
1.51762855052948,1.5106099843978882,0.007018566131591797,0.7326029539108276,1.0,0.0,0.8461028337478638
1.5267019271850586,1.5006999969482422,0.026001930236816406,0.7252606153488159,0.33333333333333337,0.0,0.8396151065826416
1.505959391593933,1.5214484930038452,-0.01548910140991211,0.7391196489334106,1.0,2.2360680103302,0.8515536785125732
1.5343554019927979,1.4921512603759766,0.04220414161682129,0.7268073558807373,1.0,2.2360680103302,0.8368048667907715
1.5007495880126953,1.5266021490097046,-0.025852560997009277,0.7394547462463379,1.0,0.0,0.8529496192932129
1.5161160230636597,1.51129150390625,0.004824519157409668,0.7331295013427734,0.16666666666666663,2.2360680103302,0.8461527824401855
1.4942888021469116,1.5307830572128296,-0.03649425506591797,0.7350631952285767,1.0,2.2360680103302,0.8527200222015381
1.4942128658294678,1.5322320461273193,-0.03801918029785156,0.7395237684249878,1.0,0.0,0.8554713129997253
1.521028995513916,1.5055941343307495,0.015434861183166504,0.7314743399620056,0.16666666666666663,2.0,0.8424367904663086
1.5287288427352905,1.4981026649475098,0.03062617778778076,0.7261838912963867,1.0,1.4142135381698608,0.8391696810722351
1.5110642910003662,1.5160088539123535,-0.004944562911987305,0.7351994514465332,1.0,2.4494898319244385,0.8482751250267029
1.5058095455169678,1.5211418867111206,-0.015332341194152832,0.7353574633598328,0.33333333333333337,1.7320507764816284,0.8502957820892334
1.498478889465332,1.5270028114318848,-0.028523921966552734,0.7359430193901062,0.0,1.7320507764816284,0.8481771349906921
1.520687460899353,1.5055259466171265,0.015161514282226562,0.7285529971122742,1.0,2.0,0.8398681879043579
1.5142730474472046,1.5117700099945068,0.002503037452697754,0.7354342341423035,0.5,0.0,0.8452345728874207
1.5130336284637451,1.5141096115112305,-0.0010759830474853516,0.7325701713562012,0.33333333333333337,2.0,0.8470589518547058
1.5131604671478271,1.5137224197387695,-0.0005619525909423828,0.7352785468101501,1.0,1.7320507764816284,0.8468291163444519
1.529973030090332,1.4968403577804565,0.03313267230987549,0.7266520261764526,1.0,2.2360680103302,0.8387126922607422
1.5270003080368042,1.4988149404525757,0.028185367584228516,0.7255663871765137,0.33333333333333337,1.7320507764816284,0.8414544463157654
1.5328730344772339,1.4936941862106323,0.03917884826660156,0.7235991358757019,0.16666666666666663,1.7320507764816284,0.8360208868980408
1.5265815258026123,1.500117540359497,0.026463985443115234,0.729426383972168,1.0,2.0,0.8404760360717773
1.4900178909301758,1.5362811088562012,-0.04626321792602539,0.7446079254150391,0.5,2.0,0.8565113544464111
1.5485256910324097,1.4766876697540283,0.07183802127838135,0.7142793536186218,1.0,0.0,0.8265957832336426
1.5044033527374268,1.5226972103118896,-0.01829385757446289,0.7359282374382019,0.33333333333333337,0.0,0.8508033752441406
1.5178025960922241,1.5093350410461426,0.008467555046081543,0.7330726385116577,1.0,1.7320507764816284,0.8454055786132812
1.4999935626983643,1.5269277095794678,-0.026934146881103516,0.7398557662963867,1.0,1.7320507764816284,0.8523130416870117
1.5262188911437988,1.5005805492401123,0.025638341903686523,0.7292582988739014,1.0,0.0,0.8424830436706543
1.505594253540039,1.5212373733520508,-0.01564311981201172,0.7351608276367188,0.5,1.4142135381698608,0.8482565879821777
1.5227473974227905,1.5043015480041504,0.018445849418640137,0.7284619212150574,1.0,1.4142135381698608,0.8430885076522827
1.5065521001815796,1.5190398693084717,-0.01248776912689209,0.7364622950553894,1.0,2.0,0.850837230682373
1.532011866569519,1.4946192502975464,0.037392616271972656,0.7259715795516968,0.6666666666666667,1.4142135381698608,0.8396186828613281
1.5214624404907227,1.5049951076507568,0.01646733283996582,0.7330083847045898,1.0,2.4494898319244385,0.8435038328170776
1.5403865575790405,1.4860057830810547,0.05438077449798584,0.7216528654098511,0.33333333333333337,2.2360680103302,0.8339669108390808
1.524672269821167,1.5024598836898804,0.02221238613128662,0.7286070585250854,0.0,1.0,0.8417774438858032
1.5271804332733154,1.4996592998504639,0.027521133422851562,0.7294740080833435,1.0,1.0,0.8417021632194519
1.4931755065917969,1.533148169517517,-0.039972662925720215,0.7387053370475769,0.16666666666666663,1.0,0.8540887236595154
1.5167112350463867,1.510221004486084,0.006490230560302734,0.7318739891052246,0.0,2.4494898319244385,0.8438823223114014
1.5101137161254883,1.5167725086212158,-0.006658792495727539,0.7337212562561035,0.16666666666666663,2.2360680103302,0.8491337299346924
1.495166540145874,1.5310888290405273,-0.03592228889465332,0.7401816248893738,0.0,2.2360680103302,0.8556362986564636
1.5359461307525635,1.4899829626083374,0.045963168144226074,0.7245501279830933,1.0,0.0,0.8381155729293823
1.5216758251190186,1.5050863027572632,0.01658952236175537,0.7268756628036499,0.16666666666666663,0.0,0.8416755199432373
1.546173095703125,1.47945237159729,0.06672072410583496,0.7169319987297058,1.0,0.0,0.8287570476531982
1.5142234563827515,1.5122010707855225,0.002022385597229004,0.7360929250717163,1.0,0.0,0.8477120399475098
1.5104551315307617,1.5168187618255615,-0.006363630294799805,0.7347679138183594,1.0,2.0,0.8483816385269165
1.526468276977539,1.5005362033843994,0.02593207359313965,0.7268804311752319,1.0,1.4142135381698608,0.8411415815353394
1.5370268821716309,1.4891380071640015,0.047888875007629395,0.7213024497032166,1.0,2.4494898319244385,0.8331679701805115
1.5047348737716675,1.5223920345306396,-0.017657160758972168,0.7363123893737793,0.33333333333333337,2.4494898319244385,0.8509944677352905
1.5178582668304443,1.5088227987289429,0.009035468101501465,0.728129506111145,0.0,0.0,0.8426355719566345
1.4980952739715576,1.5283267498016357,-0.030231475830078125,0.7386621832847595,1.0,1.0,0.8543701171875
1.5015449523925781,1.525503396987915,-0.023958444595336914,0.7390530109405518,0.0,0.0,0.8526236414909363
1.5208910703659058,1.5047698020935059,0.016121268272399902,0.7258944511413574,0.0,2.2360680103302,0.8431634306907654
1.5009229183197021,1.5259957313537598,-0.025072813034057617,0.7400032877922058,0.16666666666666663,2.0,0.8528012037277222
1.509488821029663,1.5164927244186401,-0.007003903388977051,0.7388036251068115,0.16666666666666663,1.7320507764816284,0.8488388061523438
1.5281846523284912,1.4983294010162354,0.02985525131225586,0.7244454622268677,1.0,1.0,0.8373258113861084
1.4879276752471924,1.5380876064300537,-0.05015993118286133,0.7433058619499207,0.33333333333333337,2.0,0.8555375933647156
1.5213332176208496,1.505742073059082,0.015591144561767578,0.728590190410614,0.16666666666666663,0.0,0.8431746959686279
1.4861347675323486,1.5400638580322266,-0.05392909049987793,0.7455694675445557,0.33333333333333337,2.2360680103302,0.8588030338287354
1.5148811340332031,1.512341856956482,0.0025392770767211914,0.7329953908920288,1.0,1.7320507764816284,0.8469778895378113
1.50031316280365,1.5264824628829956,-0.026169300079345703,0.740602970123291,1.0,2.4494898319244385,0.8530412912368774
1.5011680126190186,1.5255454778671265,-0.02437746524810791,0.7374088168144226,0.16666666666666663,0.0,0.8529767990112305
1.5208820104599,1.5063283443450928,0.014553666114807129,0.7307275533676147,0.33333333333333337,1.4142135381698608,0.8440324068069458
1.3713889122009277,1.3667587041854858,0.0046302080154418945,0.7002304792404175,0.0,2.4494898319244385,0.9137629866600037
1.463478922843933,1.4721462726593018,-0.008667349815368652,0.7488982081413269,1.0,0.0,0.9496903419494629
1.5153942108154297,1.5145467519760132,0.0008474588394165039,0.7659346461296082,1.0,1.0,0.9605459570884705
1.5438121557235718,1.5643056631088257,-0.020493507385253906,0.781482458114624,0.6666666666666667,2.2360680103302,0.9679934978485107
1.599442958831787,1.616934061050415,-0.01749110221862793,0.7994610071182251,0.33333333333333337,0.0,0.9742497205734253
1.6412056684494019,1.670710563659668,-0.029504895210266113,0.81122887134552,0.33333333333333337,2.4494898319244385,0.9763045310974121
1.6947345733642578,1.6790761947631836,0.01565837860107422,0.8112327456474304,0.16666666666666663,1.0,0.9740759134292603
1.7461485862731934,1.721407175064087,0.024741411209106445,0.8162247538566589,1.0,2.2360680103302,0.9726370573043823
1.8414983749389648,1.8270014524459839,0.014496922492980957,0.8272660970687866,1.0,2.2360680103302,0.9713682532310486
1.8738415241241455,1.8864340782165527,-0.012592554092407227,0.819584310054779,0.0,1.7320507764816284,0.9618348479270935
1.85990309715271,1.8660423755645752,-0.006139278411865234,0.7942091226577759,0.16666666666666663,1.4142135381698608,0.9420203566551208
1.8368972539901733,1.8292057514190674,0.007691502571105957,0.753642737865448,1.0,2.4494898319244385,0.9049773216247559
1.796647071838379,1.7946243286132812,0.0020227432250976562,0.7127131223678589,0.16666666666666663,0.0,0.8581767082214355
1.7493302822113037,1.7529075145721436,-0.0035772323608398438,0.6794158816337585,0.33333333333333337,0.0,0.8114039301872253
1.7049338817596436,1.7055957317352295,-0.0006618499755859375,0.6408335566520691,0.0,2.4494898319244385,0.7520021796226501
1.6714661121368408,1.6563689708709717,0.01509714126586914,0.6252682209014893,1.0,1.0,0.7239298224449158
1.6237491369247437,1.6299457550048828,-0.00619661808013916,0.6059235334396362,1.0,2.2360680103302,0.6899240016937256
1.6122373342514038,1.616612434387207,-0.004375100135803223,0.6061036586761475,1.0,0.0,0.6881558299064636
1.6030887365341187,1.6032956838607788,-0.00020694732666015625,0.6044607162475586,0.0,2.2360680103302,0.6853877902030945
1.5888309478759766,1.6083216667175293,-0.019490718841552734,0.6086766123771667,0.16666666666666663,2.2360680103302,0.6868140697479248
1.6021051406860352,1.5991053581237793,0.0029997825622558594,0.6220421195030212,1.0,2.0,0.7065836191177368
1.6164746284484863,1.6197913885116577,-0.0033167600631713867,0.6411716938018799,1.0,1.4142135381698608,0.7288898229598999
1.6566622257232666,1.6343544721603394,0.022307753562927246,0.6513729691505432,0.16666666666666663,2.4494898319244385,0.7400343418121338
1.6901710033416748,1.6860922574996948,0.0040787458419799805,0.6596220135688782,1.0,0.0,0.7433640360832214
1.736443281173706,1.7325819730758667,0.0038613080978393555,0.6787815093994141,0.33333333333333337,0.0,0.7625027894973755
1.7767843008041382,1.781355857849121,-0.00457155704498291,0.6904951333999634,0.0,2.2360680103302,0.7724191546440125
1.8225123882293701,1.8135102987289429,0.009002089500427246,0.6929962038993835,1.0,1.0,0.773631751537323
1.852882742881775,1.8464879989624023,0.006394743919372559,0.6982101798057556,1.0,2.4494898319244385,0.7783746719360352
1.8797516822814941,1.8641427755355835,0.015608906745910645,0.70896977186203,1.0,2.0,0.7888335585594177
1.8792275190353394,1.891765832901001,-0.012538313865661621,0.7100972533226013,0.16666666666666663,2.0,0.7906126379966736
1.8947036266326904,1.8851832151412964,0.009520411491394043,0.71080482006073,0.0,0.0,0.79129958152771
1.8876752853393555,1.8842676877975464,0.003407597541809082,0.7053537368774414,1.0,2.4494898319244385,0.7861589193344116
1.8730590343475342,1.8785035610198975,-0.005444526672363281,0.6983658671379089,0.33333333333333337,1.4142135381698608,0.7788281440734863
1.8629955053329468,1.8593144416809082,0.0036810636520385742,0.6948437690734863,1.0,2.0,0.7748513221740723
1.8397563695907593,1.8461217880249023,-0.006365418434143066,0.6874327063560486,1.0,1.7320507764816284,0.7670254111289978
1.8303606510162354,1.8152081966400146,0.015152454376220703,0.6845028400421143,0.0,2.2360680103302,0.7634093761444092
1.7991459369659424,1.8048694133758545,-0.005723476409912109,0.6764106750488281,0.33333333333333337,0.0,0.7550674676895142
1.7819077968597412,1.7816588878631592,0.00024890899658203125,0.6550151109695435,0.33333333333333337,2.2360680103302,0.72998046875
1.7634299993515015,1.7843003273010254,-0.020870327949523926,0.6459986567497253,0.16666666666666663,2.2360680103302,0.7187231779098511
1.7624372243881226,1.767930269241333,-0.005493044853210449,0.6406667232513428,1.0,0.0,0.7118894457817078
1.752807855606079,1.7551230192184448,-0.0023151636123657227,0.6354701519012451,1.0,0.0,0.7052842974662781
1.752246618270874,1.7585484981536865,-0.0063018798828125,0.6276270747184753,0.16666666666666663,2.2360680103302,0.69530189037323
1.7675411701202393,1.7644479274749756,0.003093242645263672,0.6136178970336914,1.0,1.0,0.677402675151825
1.7847232818603516,1.7791428565979004,0.005580425262451172,0.6020916700363159,1.0,2.0,0.6617685556411743
1.795809268951416,1.8001530170440674,-0.004343748092651367,0.5933053493499756,1.0,2.4494898319244385,0.6493772864341736
1.806164264678955,1.8191499710083008,-0.012985706329345703,0.587888777256012,0.16666666666666663,1.0,0.6411489844322205
1.8245142698287964,1.831911563873291,-0.007397294044494629,0.5765634775161743,0.33333333333333337,2.2360680103302,0.6220912337303162
1.8448638916015625,1.8402560949325562,0.004607796669006348,0.5747932195663452,1.0,0.0,0.6166015863418579
1.8561452627182007,1.8564013242721558,-0.0002560615539550781,0.5863248705863953,0.0,2.2360680103302,0.6284420490264893
1.8662731647491455,1.8775438070297241,-0.011270642280578613,0.5950565934181213,0.16666666666666663,1.0,0.6376364231109619
1.9013376235961914,1.904517412185669,-0.003179788589477539,0.61021488904953,1.0,2.4494898319244385,0.6549530029296875
1.9515206813812256,1.951411485671997,0.00010919570922851562,0.633968710899353,1.0,0.0,0.6815802454948425
2.0068109035491943,2.0011582374572754,0.005652666091918945,0.6631240844726562,0.16666666666666663,2.2360680103302,0.7153059244155884
2.0890145301818848,2.0806684494018555,0.008346080780029297,0.7000719904899597,0.0,2.2360680103302,0.7578060030937195
2.1701459884643555,2.1697936058044434,0.0003523826599121094,0.7445158958435059,1.0,2.2360680103302,0.8033493757247925
2.23502516746521,2.2371504306793213,-0.002125263214111328,0.7740766406059265,1.0,2.2360680103302,0.8302574157714844
2.285944938659668,2.276806592941284,0.009138345718383789,0.7962283492088318,0.16666666666666663,0.0,0.8465157747268677
2.3064095973968506,2.302468776702881,0.0039408206939697266,0.8106915354728699,1.0,0.0,0.8556439876556396
2.2814395427703857,2.2894997596740723,-0.008060216903686523,0.8157512545585632,0.16666666666666663,0.0,0.8580968379974365
2.16158390045166,2.1807830333709717,-0.019199132919311523,0.7991951704025269,1.0,2.4494898319244385,0.8419578075408936
1.9152917861938477,1.9012222290039062,0.014069557189941406,0.7460827827453613,1.0,1.4142135381698608,0.8082336187362671
1.6755317449569702,1.683596134185791,-0.0080643892288208,0.6694530844688416,1.0,2.0,0.7634609937667847
1.433603286743164,1.4413480758666992,-0.007744789123535156,0.5634846687316895,1.0,0.0,0.6365761756896973
1.1245338916778564,1.1203680038452148,0.0041658878326416016,0.5538855791091919,0.0,0.0,0.7869004011154175
1.1150199174880981,1.1260402202606201,-0.011020302772521973,0.5581859350204468,1.0,2.4494898319244385,0.7786836624145508
1.1171945333480835,1.133330225944519,-0.016135692596435547,0.5594688057899475,0.6666666666666667,0.0,0.7671685218811035
1.1485832929611206,1.1225011348724365,0.026082158088684082,0.5583686828613281,0.0,0.0,0.7592136263847351
1.1310861110687256,1.1306219100952148,0.0004642009735107422,0.5669251680374146,0.0,2.0,0.7636442184448242
1.113090991973877,1.119393229484558,-0.006302237510681152,0.569464921951294,0.0,2.0,0.7633704543113708
1.1042817831039429,1.1072053909301758,-0.00292360782623291,0.568048357963562,1.0,0.0,0.755983293056488
1.0877244472503662,1.1033034324645996,-0.015578985214233398,0.5726379156112671,1.0,0.0,0.7543740272521973
1.0799155235290527,1.1025334596633911,-0.02261793613433838,0.5739123225212097,1.0,0.0,0.7481460571289062
1.101894736289978,1.0833659172058105,0.01852881908416748,0.5710813403129578,0.33333333333333337,2.2360680103302,0.7379043102264404
1.1015270948410034,1.0896254777908325,0.011901617050170898,0.5774130821228027,1.0,2.2360680103302,0.7396870851516724
1.1118111610412598,1.08876371383667,0.023047447204589844,0.5870320200920105,1.0,0.0,0.7446510195732117
1.1020691394805908,1.1031088829040527,-0.001039743423461914,0.5968777537345886,1.0,2.0,0.7498655319213867
1.1178243160247803,1.111523151397705,0.006301164627075195,0.604158878326416,1.0,1.4142135381698608,0.7501646876335144
1.130650520324707,1.1286442279815674,0.0020062923431396484,0.6140620112419128,0.16666666666666663,2.4494898319244385,0.7528392672538757
1.1586127281188965,1.1321985721588135,0.026414155960083008,0.617427408695221,1.0,2.2360680103302,0.7501339912414551
1.1762784719467163,1.1690632104873657,0.007215261459350586,0.6309382319450378,1.0,2.2360680103302,0.7639248371124268
1.215694785118103,1.2036269903182983,0.012067794799804688,0.6431558728218079,0.33333333333333337,0.0,0.7739959955215454
1.2807676792144775,1.2748799324035645,0.005887746810913086,0.6761915683746338,0.0,2.2360680103302,0.8068752288818359
1.3662762641906738,1.3623647689819336,0.003911495208740234,0.709099292755127,1.0,2.2360680103302,0.8409823179244995
1.4511321783065796,1.4623708724975586,-0.011238694190979004,0.7435082197189331,0.16666666666666663,2.4494898319244385,0.8769383430480957
1.542062759399414,1.541208028793335,0.0008547306060791016,0.7754858732223511,1.0,2.4494898319244385,0.9119724631309509
1.6233751773834229,1.6217979192733765,0.0015772581100463867,0.8063015937805176,1.0,0.0,0.9369672536849976
1.6916859149932861,1.6884849071502686,0.003201007843017578,0.8308008909225464,0.16666666666666663,0.0,0.9528085589408875
1.7572063207626343,1.7421090602874756,0.015097260475158691,0.8521246314048767,1.0,2.2360680103302,0.9644461870193481
1.8095262050628662,1.7896074056625366,0.01991879940032959,0.8662077784538269,0.0,1.0,0.9706551432609558
1.8262784481048584,1.867593765258789,-0.041315317153930664,0.8756729364395142,1.0,1.0,0.9719759821891785
1.8878121376037598,1.891519546508789,-0.003707408905029297,0.8809607028961182,1.0,1.7320507764816284,0.9733787775039673
1.9500936269760132,1.9465222358703613,0.0035713911056518555,0.8780081272125244,1.0,2.0,0.9693986773490906
2.0112407207489014,2.021317481994629,-0.010076761245727539,0.8717473745346069,0.16666666666666663,1.4142135381698608,0.9629756212234497
2.0850043296813965,2.083130359649658,0.0018739700317382812,0.8627362251281738,0.0,1.7320507764816284,0.9563096761703491
2.1319503784179688,2.133608341217041,-0.0016579627990722656,0.8514493703842163,0.16666666666666663,1.7320507764816284,0.9477514624595642
2.153731107711792,2.1671500205993652,-0.013418912887573242,0.8338847160339355,0.33333333333333337,1.0,0.9333695769309998
2.1697444915771484,2.171649932861328,-0.0019054412841796875,0.8172944784164429,1.0,1.4142135381698608,0.918512225151062
2.168003559112549,2.1599035263061523,0.008100032806396484,0.8010238409042358,0.6666666666666667,1.4142135381698608,0.9021308422088623
2.1499433517456055,2.149157762527466,0.0007855892181396484,0.7823330760002136,0.16666666666666663,1.4142135381698608,0.8812870979309082
2.1326208114624023,2.1288366317749023,0.0037841796875,0.7750874757766724,0.33333333333333337,2.2360680103302,0.871513843536377
2.100785255432129,2.1212472915649414,-0.0204620361328125,0.7597715854644775,0.16666666666666663,0.0,0.8511275053024292
2.0841269493103027,2.0972402095794678,-0.013113260269165039,0.7468292713165283,0.16666666666666663,0.0,0.8361778259277344
2.0620198249816895,2.0740787982940674,-0.01205897331237793,0.7357209920883179,0.16666666666666663,0.0,0.8212240934371948
2.0475807189941406,2.0438971519470215,0.0036835670471191406,0.7205824851989746,0.16666666666666663,2.2360680103302,0.8035523295402527
2.021716594696045,2.028097152709961,-0.006380558013916016,0.7075074911117554,1.0,2.2360680103302,0.7855606079101562
2.005723476409912,2.0100927352905273,-0.004369258880615234,0.7008965015411377,1.0,2.4494898319244385,0.776395320892334
1.9898672103881836,1.9889757633209229,0.0008914470672607422,0.6925072073936462,1.0,2.4494898319244385,0.767298698425293
1.9654988050460815,1.971084475517273,-0.005585670471191406,0.6815335154533386,1.0,0.0,0.751334547996521
1.9432651996612549,1.9406384229660034,0.002626776695251465,0.6763513088226318,0.16666666666666663,0.0,0.746656596660614
1.9162911176681519,1.9113487005233765,0.004942417144775391,0.6643638610839844,1.0,2.4494898319244385,0.7323678731918335
1.8782873153686523,1.8894507884979248,-0.011163473129272461,0.6561532020568848,0.0,2.4494898319244385,0.7199888229370117
1.8529107570648193,1.8541539907455444,-0.0012432336807250977,0.6477691531181335,1.0,0.0,0.711632251739502
1.826270580291748,1.8201608657836914,0.006109714508056641,0.6307793259620667,1.0,0.0,0.6891307830810547
1.7926194667816162,1.795650839805603,-0.0030313730239868164,0.6309906244277954,1.0,0.0,0.6904330253601074
1.7571967840194702,1.7676081657409668,-0.010411381721496582,0.6242867112159729,0.0,0.0,0.6812237501144409
1.7252086400985718,1.7316112518310547,-0.00640261173248291,0.6214093565940857,1.0,0.0,0.6819400787353516
1.6914509534835815,1.693427562713623,-0.001976609230041504,0.6126118302345276,1.0,1.4142135381698608,0.6709584593772888
1.6539361476898193,1.6575775146484375,-0.003641366958618164,0.6046984195709229,1.0,1.4142135381698608,0.6609691381454468
1.6193851232528687,1.6185200214385986,0.0008651018142700195,0.5998203754425049,1.0,2.2360680103302,0.6596900224685669
1.582472801208496,1.5947916507720947,-0.012318849563598633,0.5989258289337158,1.0,1.0,0.6607286930084229
1.550347089767456,1.5534422397613525,-0.0030951499938964844,0.5903052091598511,1.0,2.4494898319244385,0.6511897444725037
1.5292394161224365,1.5223064422607422,0.006932973861694336,0.5820026397705078,0.6666666666666667,2.2360680103302,0.6406710147857666
1.5034761428833008,1.4906915426254272,0.012784600257873535,0.5779173970222473,1.0,2.2360680103302,0.6379480361938477
1.4569170475006104,1.474123239517212,-0.017206192016601562,0.5787615776062012,0.16666666666666663,2.2360680103302,0.6443082690238953
1.429332971572876,1.4236369132995605,0.00569605827331543,0.5706546306610107,0.0,1.0,0.6359192728996277
1.3702821731567383,1.4055612087249756,-0.035279035568237305,0.5746796131134033,1.0,2.4494898319244385,0.6508612036705017
1.3458280563354492,1.3458175659179688,1.049041748046875e-05,0.5608874559402466,0.16666666666666663,1.0,0.6397473812103271
1.3184680938720703,1.3061825037002563,0.012285590171813965,0.5531412363052368,1.0,1.0,0.6328360438346863
1.2714786529541016,1.2839000225067139,-0.012421369552612305,0.5523629188537598,0.16666666666666663,0.0,0.6419331431388855
1.2621771097183228,1.2344907522201538,0.027686357498168945,0.541130781173706,0.0,2.4494898319244385,0.62730872631073
1.2286686897277832,1.2396657466888428,-0.01099705696105957,0.5449099540710449,1.0,2.4494898319244385,0.6511390209197998
1.22226083278656,1.216147541999817,0.006113290786743164,0.5363819003105164,0.8333333333333334,0.0,0.6523302793502808
1.2086541652679443,1.2035728693008423,0.005081295967102051,0.5379299521446228,1.0,2.2360680103302,0.6519125699996948
1.187635898590088,1.1921439170837402,-0.004508018493652344,0.5316416621208191,1.0,1.4142135381698608,0.6594605445861816
1.1749476194381714,1.151755690574646,0.02319192886352539,0.5207958817481995,0.0,1.4142135381698608,0.6462098956108093
1.1454533338546753,1.1169235706329346,0.028529763221740723,0.5100600719451904,1.0,2.2360680103302,0.6409519910812378
1.1111135482788086,1.1439448595046997,-0.03283131122589111,0.5289640426635742,1.0,0.0,0.6640044450759888
1.1398391723632812,1.1455729007720947,-0.0057337284088134766,0.5282027721405029,0.16666666666666663,0.0,0.664543628692627
1.1383793354034424,1.1608436107635498,-0.022464275360107422,0.536498486995697,0.16666666666666663,2.2360680103302,0.6729412078857422
1.1428394317626953,1.1507723331451416,-0.007932901382446289,0.5393999814987183,0.16666666666666663,2.2360680103302,0.6749832034111023
1.1416277885437012,1.1242105960845947,0.017417192459106445,0.5340548157691956,1.0,0.0,0.6624246835708618
1.098292589187622,1.1229504346847534,-0.024657845497131348,0.5411564111709595,1.0,0.0,0.670612096786499
1.0787708759307861,1.084968090057373,-0.006197214126586914,0.5354030132293701,1.0,0.0,0.6736372709274292
1.0709435939788818,1.0377535820007324,0.033190011978149414,0.518763542175293,0.16666666666666663,0.0,0.6632617712020874
1.021195650100708,1.030375361442566,-0.00917971134185791,0.5247567892074585,1.0,0.0,0.6817864179611206
1.0295110940933228,0.9959761500358582,0.0335349440574646,0.5188552141189575,1.0,0.0,0.6796854734420776
1.0805320739746094,1.1027097702026367,-0.022177696228027344,0.5830017328262329,1.0,0.0,0.7389456629753113
1.157977819442749,1.1543903350830078,0.003587484359741211,0.610794186592102,1.0,2.4494898319244385,0.7556344270706177
0.8832166194915771,0.8805104494094849,0.002706170082092285,0.3803250789642334,1.0,2.4494898319244385,0.5665807723999023
0.8764519691467285,0.874534010887146,0.0019179582595825195,0.37167149782180786,1.0,0.0,0.5621695518493652
0.8806845545768738,0.8863165378570557,-0.005631983280181885,0.3734472692012787,1.0,2.0,0.5699483156204224
0.8919863700866699,0.8980657458305359,-0.006079375743865967,0.37772464752197266,1.0,2.0,0.5776689648628235
0.9412112236022949,0.9289565086364746,0.012254714965820312,0.39287063479423523,1.0,0.0,0.6094098091125488
0.9849020838737488,0.9823617935180664,0.002540290355682373,0.42337095737457275,0.0,2.2360680103302,0.6538006663322449
1.0229172706604004,1.0346096754074097,-0.011692404747009277,0.45402276515960693,1.0,0.0,0.698602557182312
1.062915325164795,1.0788019895553589,-0.015886664390563965,0.4807524085044861,1.0,0.0,0.73456871509552
1.1083201169967651,1.113713264465332,-0.0053931474685668945,0.5009262561798096,0.33333333333333337,2.2360680103302,0.7604905366897583
1.1489887237548828,1.1495013236999512,-0.0005125999450683594,0.5226314067840576,1.0,2.0,0.7881503105163574
1.1854240894317627,1.1898611783981323,-0.004437088966369629,0.54594886302948,1.0,2.0,0.8142343759536743
1.2366420030593872,1.2325445413589478,0.004097461700439453,0.5696143507957458,0.16666666666666663,2.2360680103302,0.8374255895614624
1.2848329544067383,1.2961938381195068,-0.011360883712768555,0.6020179986953735,0.16666666666666663,2.2360680103302,0.8658560514450073
1.337233066558838,1.3437402248382568,-0.006507158279418945,0.6251087784767151,0.16666666666666663,2.4494898319244385,0.8844707012176514
1.3848590850830078,1.3767284154891968,0.008130669593811035,0.641379714012146,1.0,2.4494898319244385,0.8982216715812683
1.4088367223739624,1.4138263463974,-0.0049896240234375,0.6563187837600708,0.33333333333333337,0.0,0.9088976383209229
1.4231513738632202,1.4344209432601929,-0.011269569396972656,0.6608402132987976,1.0,2.0,0.910977303981781
1.4239273071289062,1.4382693767547607,-0.014342069625854492,0.6558715105056763,0.16666666666666663,1.7320507764816284,0.9038758277893066
1.4223928451538086,1.419215440750122,0.0031774044036865234,0.6427696347236633,1.0,2.2360680103302,0.885672926902771
1.4327987432479858,1.4372276067733765,-0.004428863525390625,0.6412904858589172,0.0,0.0,0.8703741431236267
1.5069739818572998,1.5130910873413086,-0.006117105484008789,0.6558484435081482,1.0,2.2360680103302,0.8755034804344177
1.5981476306915283,1.6020311117172241,-0.0038834810256958008,0.6713292002677917,1.0,1.0,0.8797988295555115
1.6861777305603027,1.6918227672576904,-0.005645036697387695,0.6862744092941284,0.33333333333333337,1.0,0.886458158493042
1.778515100479126,1.781290054321289,-0.002774953842163086,0.6984443664550781,0.16666666666666663,2.2360680103302,0.8942632079124451
1.8576996326446533,1.8780616521835327,-0.020362019538879395,0.7142159938812256,1.0,2.2360680103302,0.907319188117981
1.953594446182251,1.9462687969207764,0.007325649261474609,0.7408121824264526,1.0,1.4142135381698608,0.9350287318229675
2.0312581062316895,2.0123207569122314,0.018937349319458008,0.7626358270645142,0.16666666666666663,2.0,0.9547698497772217
2.0858263969421387,2.07991361618042,0.00591278076171875,0.7805497646331787,0.0,1.4142135381698608,0.9679105281829834
2.1854212284088135,2.198200225830078,-0.012778997421264648,0.8021911382675171,0.16666666666666663,2.2360680103302,0.9777307510375977
2.2919259071350098,2.279104709625244,0.012821197509765625,0.816478967666626,1.0,0.0,0.9783002138137817
2.3233726024627686,2.319150924682617,0.004221677780151367,0.8198828101158142,0.16666666666666663,2.4494898319244385,0.9675271511077881
2.266171455383301,2.3126494884490967,-0.0464780330657959,0.8183712363243103,0.16666666666666663,1.0,0.9625439047813416
2.280205726623535,2.255094289779663,0.02511143684387207,0.8021556735038757,0.5,1.7320507764816284,0.9245786666870117
2.2503862380981445,2.2464394569396973,0.003946781158447266,0.8098697066307068,0.16666666666666663,2.0,0.9255927801132202
2.229654312133789,2.2355051040649414,-0.005850791931152344,0.816304087638855,1.0,2.2360680103302,0.9270265102386475
2.23565936088562,2.217662811279297,0.017996549606323242,0.8144986033439636,1.0,2.2360680103302,0.9149971008300781
2.239657402038574,2.2370717525482178,0.0025856494903564453,0.8273849487304688,0.0,2.0,0.9288371801376343
2.2683522701263428,2.2711312770843506,-0.0027790069580078125,0.8376235961914062,0.16666666666666663,1.4142135381698608,0.935208797454834
2.321720838546753,2.3218772411346436,-0.000156402587890625,0.8547147512435913,0.33333333333333337,2.4494898319244385,0.9523572325706482
2.387568473815918,2.389179229736328,-0.0016107559204101562,0.8738560676574707,1.0,0.0,0.9685516357421875
2.4561092853546143,2.477283477783203,-0.021174192428588867,0.8941296339035034,0.16666666666666663,0.0,0.9812659025192261
2.554178237915039,2.5354185104370117,0.018759727478027344,0.9010474681854248,1.0,0.0,0.9839487075805664
2.6124796867370605,2.625304937362671,-0.012825250625610352,0.9205138683319092,0.33333333333333337,2.2360680103302,0.9930276274681091
2.6750974655151367,2.6837425231933594,-0.008645057678222656,0.9268631339073181,0.0,2.2360680103302,0.9946674108505249
2.7117934226989746,2.7305240631103516,-0.018730640411376953,0.9333744049072266,1.0,0.0,0.9962179064750671
2.742964744567871,2.7550997734069824,-0.012135028839111328,0.9357702732086182,1.0,2.2360680103302,0.9965767860412598
2.7673919200897217,2.756938934326172,0.010452985763549805,0.9320279955863953,1.0,2.0,0.9953963160514832
2.764706611633301,2.7700676918029785,-0.005361080169677734,0.9340529441833496,1.0,1.7320507764816284,0.9962096214294434
2.749511480331421,2.754755735397339,-0.005244255065917969,0.9317234754562378,0.16666666666666663,1.4142135381698608,0.9959115982055664
2.7318172454833984,2.7274186611175537,0.0043985843658447266,0.9277522563934326,1.0,2.0,0.9950380325317383
2.7132604122161865,2.6950955390930176,0.018164873123168945,0.9216207265853882,1.0,1.7320507764816284,0.9936830401420593
2.677983045578003,2.680493116378784,-0.00251007080078125,0.9211629629135132,0.16666666666666663,1.7320507764816284,0.9938222765922546
2.651010036468506,2.6605100631713867,-0.00950002670288086,0.9182062149047852,0.5,2.0,0.9931050539016724
2.637802839279175,2.6413471698760986,-0.003544330596923828,0.916337251663208,0.0,2.2360680103302,0.992606520652771
2.6218628883361816,2.623532772064209,-0.0016698837280273438,0.9125496745109558,0.33333333333333337,1.7320507764816284,0.9912080764770508
2.6113438606262207,2.5909411907196045,0.02040266990661621,0.9074098467826843,1.0,2.4494898319244385,0.9891786575317383
2.579007863998413,2.574439525604248,0.004568338394165039,0.9073380827903748,0.5,2.0,0.9892057776451111
2.5541014671325684,2.5495872497558594,0.004514217376708984,0.9037255644798279,0.33333333333333337,2.0,0.9874798655509949
2.5289359092712402,2.528090476989746,0.0008454322814941406,0.9002406001091003,0.33333333333333337,2.4494898319244385,0.9859391450881958
2.4991698265075684,2.507826805114746,-0.008656978607177734,0.8963849544525146,0.5,1.4142135381698608,0.9842468500137329
2.477370023727417,2.47446346282959,0.0029065608978271484,0.8925263285636902,0.0,2.0,0.9825985431671143
2.4440360069274902,2.446046829223633,-0.002010822296142578,0.8877320289611816,1.0,0.0,0.9798521399497986
2.4112558364868164,2.4099833965301514,0.001272439956665039,0.8831560015678406,0.33333333333333337,0.0,0.9773944616317749
2.3810739517211914,2.3639285564422607,0.017145395278930664,0.8806318044662476,1.0,2.0,0.9768016338348389
2.3431577682495117,2.3289642333984375,0.014193534851074219,0.8799154162406921,0.0,1.7320507764816284,0.9768528938293457
2.297250747680664,2.304135322570801,-0.006884574890136719,0.882850170135498,0.33333333333333337,2.2360680103302,0.9793156385421753
2.271465301513672,2.2556707859039307,0.01579451560974121,0.8781144618988037,1.0,0.0,0.9769172668457031
2.2258901596069336,2.2309701442718506,-0.005079984664916992,0.8730268478393555,1.0,0.0,0.9744784235954285
2.1948838233947754,2.197227716445923,-0.002343893051147461,0.8679739236831665,1.0,0.0,0.9714414477348328
2.1543216705322266,2.1662747859954834,-0.011953115463256836,0.8546048998832703,0.33333333333333337,2.0,0.9614439010620117
2.1292595863342285,2.1222984790802,0.00696110725402832,0.842450737953186,0.16666666666666663,1.7320507764816284,0.9559040069580078
2.0932154655456543,2.0864386558532715,0.0067768096923828125,0.8272057771682739,1.0,1.0,0.9490574598312378
2.0483133792877197,2.0673341751098633,-0.019020795822143555,0.8192391395568848,1.0,1.4142135381698608,0.9456202983856201
2.0215859413146973,2.0507259368896484,-0.029139995574951172,0.8115279674530029,1.0,2.0,0.9440648555755615
2.031179189682007,2.0301263332366943,0.0010528564453125,0.8004893064498901,1.0,0.0,0.9364700317382812
2.039536476135254,2.0300042629241943,0.00953221321105957,0.8025997877120972,0.33333333333333337,0.0,0.9401711225509644
2.0332915782928467,2.02569842338562,0.0075931549072265625,0.8021343946456909,0.16666666666666663,2.2360680103302,0.9394871592521667
2.0179028511047363,2.0369484424591064,-0.019045591354370117,0.8080658912658691,0.0,1.7320507764816284,0.9446979761123657
2.019503355026245,2.0253400802612305,-0.0058367252349853516,0.8124240636825562,0.33333333333333337,1.7320507764816284,0.9494253993034363
2.023160457611084,2.0028886795043945,0.020271778106689453,0.8126940727233887,1.0,2.2360680103302,0.9508950114250183
1.9996280670166016,2.003934383392334,-0.004306316375732422,0.8175870776176453,1.0,2.4494898319244385,0.9533720016479492
1.9836748838424683,1.9997501373291016,-0.0160752534866333,0.8258156776428223,1.0,2.4494898319244385,0.9593038558959961
2.0023560523986816,1.9926198720932007,0.009736180305480957,0.8283761739730835,0.16666666666666663,0.0,0.9589712023735046
2.0246188640594482,2.0232138633728027,0.0014050006866455078,0.838946521282196,0.33333333333333337,2.2360680103302,0.9628077745437622
2.052367925643921,2.0566110610961914,-0.004243135452270508,0.8491384387016296,0.16666666666666663,1.4142135381698608,0.9671134948730469
2.0926599502563477,2.085109233856201,0.007550716400146484,0.853246808052063,1.0,1.4142135381698608,0.9672552943229675
2.127079486846924,2.1243438720703125,0.002735614776611328,0.8557331562042236,0.0,1.4142135381698608,0.9659030437469482
2.1553688049316406,2.159912586212158,-0.004543781280517578,0.8519394397735596,1.0,2.2360680103302,0.9615119695663452
2.180711507797241,2.1816391944885254,-0.0009276866912841797,0.843620777130127,1.0,0.0,0.9548264741897583
2.202953815460205,2.1986143589019775,0.004339456558227539,0.8284768462181091,0.16666666666666663,2.2360680103302,0.9437640905380249
2.213536262512207,2.215611696243286,-0.0020754337310791016,0.8115272521972656,0.16666666666666663,2.2360680103302,0.9301918745040894
2.1986196041107178,2.198138952255249,0.00048065185546875,0.7960595488548279,0.16666666666666663,0.0,0.9209880828857422
2.1548349857330322,2.160008430480957,-0.005173444747924805,0.7778030633926392,0.16666666666666663,0.0,0.9077760577201843
2.091120481491089,2.05684232711792,0.034278154373168945,0.7489556670188904,1.0,1.7320507764816284,0.883910059928894
1.9016064405441284,1.9453314542770386,-0.043725013732910156,0.7094147205352783,1.0,1.7320507764816284,0.8499215841293335
1.7480968236923218,1.7505334615707397,-0.0024366378784179688,0.6493637561798096,0.16666666666666663,2.4494898319244385,0.7919051051139832
1.6048109531402588,1.605295181274414,-0.00048422813415527344,0.608049750328064,1.0,2.2360680103302,0.7551328539848328
1.4778199195861816,1.489830732345581,-0.012010812759399414,0.575572669506073,1.0,1.0,0.734381914138794
1.4123468399047852,1.413823127746582,-0.001476287841796875,0.5461578965187073,1.0,0.0,0.7189385294914246
1.3565359115600586,1.354496955871582,0.0020389556884765625,0.5271329283714294,0.5,0.0,0.7058647871017456
1.302816390991211,1.3096131086349487,-0.006796717643737793,0.507753849029541,0.0,2.4494898319244385,0.6981573104858398
1.2538740634918213,1.26124107837677,-0.0073670148849487305,0.4894321858882904,1.0,0.0,0.6834386587142944
1.2137553691864014,1.2205173969268799,-0.006762027740478516,0.4726904332637787,0.16666666666666663,2.4494898319244385,0.6702372431755066
1.1896271705627441,1.1848266124725342,0.004800558090209961,0.4531630873680115,0.0,2.4494898319244385,0.6425385475158691
1.1627737283706665,1.165927767753601,-0.0031540393829345703,0.4452093541622162,0.0,2.2360680103302,0.6400359869003296
1.1713271141052246,1.1495347023010254,0.02179241180419922,0.437809556722641,0.0,2.2360680103302,0.6241843104362488
1.1440637111663818,1.1502125263214111,-0.006148815155029297,0.445426881313324,1.0,2.2360680103302,0.6332808136940002
1.150925874710083,1.1447319984436035,0.006193876266479492,0.44331392645835876,1.0,1.7320507764816284,0.6295766830444336
1.1458237171173096,1.173815369606018,-0.027991652488708496,0.4534112811088562,0.0,2.0,0.644550085067749
1.1807790994644165,1.158057451248169,0.02272164821624756,0.4472202658653259,1.0,0.0,0.6268740296363831
1.1823484897613525,1.1818509101867676,0.0004975795745849609,0.45578640699386597,0.16666666666666663,0.0,0.6388522982597351
1.1896042823791504,1.199406385421753,-0.009802103042602539,0.46204042434692383,1.0,2.2360680103302,0.64862060546875
1.2168995141983032,1.1938762664794922,0.023023247718811035,0.4603571891784668,0.16666666666666663,2.2360680103302,0.6410456895828247
1.2356150150299072,1.1953344345092773,0.04028058052062988,0.4632803797721863,0.33333333333333337,2.0,0.6450924873352051
1.2324484586715698,1.2150479555130005,0.017400503158569336,0.46833929419517517,1.0,2.0,0.6509345173835754
1.227177619934082,1.2336167097091675,-0.006439089775085449,0.4757865369319916,1.0,0.0,0.6623749732971191
1.2475863695144653,1.2245138883590698,0.023072481155395508,0.4730663299560547,1.0,0.0,0.6562506556510925
1.2517473697662354,1.229230284690857,0.022517085075378418,0.47339579463005066,0.16666666666666663,2.2360680103302,0.6517109870910645
1.2305759191513062,1.2589815855026245,-0.02840566635131836,0.4817424714565277,1.0,1.0,0.661920964717865
1.2507550716400146,1.2423698902130127,0.008385181427001953,0.47719502449035645,0.33333333333333337,1.7320507764816284,0.6559079885482788
1.2509527206420898,1.245725393295288,0.005227327346801758,0.48069244623184204,1.0,1.7320507764816284,0.6645143032073975
1.265174150466919,1.2344610691070557,0.03071308135986328,0.477078914642334,1.0,2.2360680103302,0.6583319902420044
1.244444727897644,1.2569725513458252,-0.012527823448181152,0.487129271030426,1.0,2.2360680103302,0.6773031949996948
1.234032392501831,1.2687926292419434,-0.034760236740112305,0.49036628007888794,0.16666666666666663,0.0,0.6799278259277344
1.2217340469360352,1.2820242643356323,-0.06029021739959717,0.49679383635520935,0.0,2.2360680103302,0.6943170428276062
1.2378075122833252,1.2658904790878296,-0.028082966804504395,0.4902433753013611,0.5,1.4142135381698608,0.6831876635551453
1.2507610321044922,1.2521570920944214,-0.0013960599899291992,0.4837816655635834,1.0,2.2360680103302,0.6696127653121948
1.2824647426605225,1.2208627462387085,0.061601996421813965,0.4723367691040039,0.16666666666666663,2.2360680103302,0.6485174894332886
1.2679609060287476,1.235092043876648,0.03286886215209961,0.4772284924983978,1.0,1.4142135381698608,0.6585158705711365
1.2405980825424194,1.2611716985702515,-0.02057361602783203,0.4869835078716278,1.0,2.2360680103302,0.6750860214233398
1.2389469146728516,1.264266014099121,-0.02531909942626953,0.4872477650642395,0.16666666666666663,2.2360680103302,0.6752023696899414
1.2554993629455566,1.2452847957611084,0.010214567184448242,0.48089665174484253,0.16666666666666663,1.0,0.6648070812225342
1.2283505201339722,1.2734626531600952,-0.04511213302612305,0.48919618129730225,1.0,1.0,0.675109326839447
1.2453545331954956,1.2545692920684814,-0.00921475887298584,0.4811059832572937,0.16666666666666663,1.0,0.6590839624404907
1.2357640266418457,1.2634528875350952,-0.02768886089324951,0.4887177348136902,0.16666666666666663,2.4494898319244385,0.6796481013298035
1.2277063131332397,1.2713351249694824,-0.043628811836242676,0.49077147245407104,1.0,2.4494898319244385,0.6813485026359558
1.2406648397445679,1.2606055736541748,-0.019940733909606934,0.48812445998191833,0.16666666666666663,0.0,0.6756030321121216
1.2467271089553833,1.2514586448669434,-0.004731535911560059,0.48115110397338867,0.0,2.4494898319244385,0.6617676615715027
1.2399654388427734,1.2580389976501465,-0.018073558807373047,0.48412132263183594,0.16666666666666663,2.2360680103302,0.6673388481140137
1.2367374897003174,1.2613534927368164,-0.024616003036499023,0.4857270121574402,0.0,1.0,0.6712753772735596
1.2310221195220947,1.2674281597137451,-0.03640604019165039,0.4899190366268158,1.0,1.0,0.6793755292892456
1.2546522617340088,1.2441350221633911,0.010517239570617676,0.47983402013778687,0.0,0.0,0.6630604267120361
1.2241854667663574,1.2738491296768188,-0.049663662910461426,0.493671178817749,0.0,1.0,0.6895061731338501
1.25156831741333,1.2462408542633057,0.005327463150024414,0.4827030599117279,1.0,1.4142135381698608,0.6687750816345215
1.2341701984405518,1.2634156942367554,-0.029245495796203613,0.48860597610473633,0.16666666666666663,1.4142135381698608,0.6791305541992188
1.2267801761627197,1.2712385654449463,-0.04445838928222656,0.49040675163269043,0.0,1.4142135381698608,0.6793639659881592
1.2815220355987549,1.2174948453903198,0.06402719020843506,0.4724203944206238,0.16666666666666663,1.4142135381698608,0.6501045823097229
1.2739708423614502,1.2250245809555054,0.048946261405944824,0.47382116317749023,0.16666666666666663,1.4142135381698608,0.6505524516105652
1.2166966199874878,1.2827011346817017,-0.06600451469421387,0.4935166537761688,0.0,1.0,0.6832792162895203
1.4391710758209229,1.4357041120529175,0.003466963768005371,0.673421323299408,0.16666666666666663,1.0,0.8888643980026245
1.4556869268417358,1.4513182640075684,0.0043686628341674805,0.689215898513794,0.16666666666666663,1.4142135381698608,0.9026378393173218
1.4620459079742432,1.454700231552124,0.007345676422119141,0.6954461932182312,0.16666666666666663,1.4142135381698608,0.9039792418479919
1.4592931270599365,1.4697997570037842,-0.010506629943847656,0.7063635587692261,0.16666666666666663,2.2360680103302,0.9072105288505554
1.4653120040893555,1.4844002723693848,-0.019088268280029297,0.7185444831848145,0.5,2.0,0.9101197123527527
1.5050830841064453,1.5047420263290405,0.00034105777740478516,0.7307076454162598,0.16666666666666663,2.0,0.9116002917289734
1.5498552322387695,1.5604960918426514,-0.010640859603881836,0.7565348148345947,0.0,2.2360680103302,0.9229339957237244
1.619638204574585,1.6225860118865967,-0.0029478073120117188,0.7803575396537781,0.16666666666666663,2.2360680103302,0.9320029020309448
1.7088679075241089,1.709398627281189,-0.0005307197570800781,0.8044793605804443,0.16666666666666663,0.0,0.9400095343589783
1.818298101425171,1.8215196132659912,-0.0032215118408203125,0.8231856226921082,0.16666666666666663,2.2360680103302,0.945239782333374
1.9334981441497803,1.9307887554168701,0.0027093887329101562,0.8288351893424988,1.0,2.2360680103302,0.9412690997123718
2.042736530303955,2.0417191982269287,0.0010173320770263672,0.8215898275375366,0.33333333333333337,0.0,0.9278327226638794
2.1235671043395996,2.125297784805298,-0.0017306804656982422,0.8087465167045593,1.0,2.2360680103302,0.9113023281097412
2.1736931800842285,2.173105478286743,0.0005877017974853516,0.7749581336975098,0.16666666666666663,2.2360680103302,0.8737201690673828
2.2137935161590576,2.209909439086914,0.0038840770721435547,0.7523809671401978,1.0,1.7320507764816284,0.8452085256576538
2.242703437805176,2.2428135871887207,-0.00011014938354492188,0.7379870414733887,1.0,2.2360680103302,0.8264468908309937
2.2634735107421875,2.265340805053711,-0.0018672943115234375,0.7234244346618652,0.16666666666666663,2.2360680103302,0.8075569868087769
2.2648472785949707,2.2666878700256348,-0.0018405914306640625,0.7119115591049194,1.0,2.2360680103302,0.7931525707244873
2.2596030235290527,2.2563953399658203,0.003207683563232422,0.7106293439865112,1.0,2.2360680103302,0.7921468019485474
2.2443220615386963,2.2435834407806396,0.0007386207580566406,0.7103168964385986,0.16666666666666663,1.0,0.7919654250144958
2.212141990661621,2.2139463424682617,-0.001804351806640625,0.7085084915161133,0.6666666666666667,2.0,0.7892264723777771
2.173015594482422,2.178025245666504,-0.005009651184082031,0.7069597244262695,0.16666666666666663,2.4494898319244385,0.7877669334411621
2.13769268989563,2.1318137645721436,0.005878925323486328,0.7014040946960449,1.0,2.4494898319244385,0.7852460741996765
2.098007917404175,2.097485065460205,0.0005228519439697266,0.7000605463981628,0.16666666666666663,2.2360680103302,0.7860633730888367
2.0678672790527344,2.0642688274383545,0.003598451614379883,0.698505163192749,1.0,1.0,0.7860584259033203
2.0350303649902344,2.035857915878296,-0.0008275508880615234,0.6966882944107056,0.16666666666666663,1.0,0.785258948802948
2.000843048095703,1.9903371334075928,0.010505914688110352,0.6842533946037292,0.33333333333333337,2.2360680103302,0.7730669379234314
1.9622974395751953,1.9621331691741943,0.00016427040100097656,0.689141035079956,1.0,0.0,0.7808482050895691
1.9336466789245605,1.943485975265503,-0.009839296340942383,0.6934512853622437,0.0,2.2360680103302,0.7910670638084412
1.9269846677780151,1.9324859380722046,-0.005501270294189453,0.6972494125366211,1.0,1.0,0.8012180328369141
1.9158263206481934,1.9201676845550537,-0.0043413639068603516,0.6974617838859558,0.16666666666666663,1.4142135381698608,0.8053635358810425
1.9168949127197266,1.9230207204818726,-0.006125807762145996,0.6964670419692993,0.0,1.4142135381698608,0.8069450259208679
1.9124040603637695,1.9144561290740967,-0.0020520687103271484,0.6906903982162476,0.16666666666666663,1.0,0.7980420589447021
1.9178829193115234,1.8976396322250366,0.020243287086486816,0.6766976118087769,1.0,1.4142135381698608,0.7770586013793945
1.9178327322006226,1.9073971509933472,0.01043558120727539,0.6767476797103882,1.0,1.4142135381698608,0.7758378982543945
1.9271676540374756,1.9195607900619507,0.007606863975524902,0.6824212074279785,0.16666666666666663,2.2360680103302,0.7808138132095337
1.929919958114624,1.9331891536712646,-0.003269195556640625,0.6841925382614136,0.0,2.4494898319244385,0.7818183898925781
1.9249632358551025,1.9302200078964233,-0.005256772041320801,0.6855174899101257,0.33333333333333337,0.0,0.7835969924926758
1.9189915657043457,1.917448878288269,0.0015426874160766602,0.6827104091644287,0.0,2.4494898319244385,0.7808062434196472
1.9162911176681519,1.9228256940841675,-0.006534576416015625,0.6882936358451843,0.16666666666666663,2.2360680103302,0.7854691743850708
1.921152114868164,1.9164230823516846,0.004729032516479492,0.6919625997543335,0.16666666666666663,1.7320507764816284,0.7864927053451538
1.9106485843658447,1.9210619926452637,-0.010413408279418945,0.6957764625549316,0.16666666666666663,1.7320507764816284,0.788049578666687
1.9265823364257812,1.9202113151550293,0.006371021270751953,0.695555567741394,1.0,2.2360680103302,0.7860310077667236
1.9390857219696045,1.924868106842041,0.014217615127563477,0.6957235336303711,0.0,0.0,0.783016562461853
1.946119785308838,1.9622304439544678,-0.016110658645629883,0.7038754820823669,0.0,2.2360680103302,0.7937612533569336
1.9604253768920898,1.987959861755371,-0.02753448486328125,0.7120856642723083,1.0,0.0,0.8009260892868042
1.9804799556732178,1.9927047491073608,-0.012224793434143066,0.7106496095657349,0.16666666666666663,2.2360680103302,0.7978668212890625
1.989945650100708,2.010119915008545,-0.020174264907836914,0.7120503783226013,0.6666666666666667,2.2360680103302,0.8052700757980347
2.015364170074463,2.0088655948638916,0.006498575210571289,0.7112884521484375,0.16666666666666663,2.2360680103302,0.8019118309020996
2.0279102325439453,2.008241653442383,0.0196685791015625,0.710046648979187,1.0,1.7320507764816284,0.8008766174316406
2.0205588340759277,2.0171680450439453,0.003390789031982422,0.7145327925682068,1.0,1.7320507764816284,0.8092516660690308
2.019712448120117,2.012800693511963,0.006911754608154297,0.7154906988143921,0.16666666666666663,0.0,0.8111585974693298
2.0164074897766113,2.001821517944336,0.01458597183227539,0.712958037853241,0.16666666666666663,1.4142135381698608,0.812877357006073
2.0067172050476074,1.992677927017212,0.014039278030395508,0.7162949442863464,1.0,2.0,0.815994143486023
1.993451476097107,1.9872932434082031,0.006158232688903809,0.720063328742981,0.16666666666666663,0.0,0.8242053389549255
1.9723870754241943,1.9913867712020874,-0.018999695777893066,0.7295659780502319,1.0,2.2360680103302,0.8379307985305786
1.9660680294036865,1.9832708835601807,-0.01720285415649414,0.7312675714492798,0.5,2.2360680103302,0.839445948600769
1.968374490737915,1.9683713912963867,3.0994415283203125e-06,0.730068564414978,0.0,0.0,0.8370086550712585
1.9605681896209717,1.964773416519165,-0.004205226898193359,0.732755184173584,0.0,2.2360680103302,0.8387894630432129
1.9639185667037964,1.9505199193954468,0.01339864730834961,0.7274522185325623,0.33333333333333337,2.2360680103302,0.8296362161636353
1.9477288722991943,1.9567375183105469,-0.009008646011352539,0.7377656698226929,1.0,0.0,0.8461236953735352
1.9401895999908447,1.9549916982650757,-0.014802098274230957,0.7382886409759521,1.0,0.0,0.8453308939933777
1.9525035619735718,1.9338576793670654,0.018645882606506348,0.730705738067627,0.16666666666666663,2.2360680103302,0.8316983580589294
1.9373793601989746,1.9415624141693115,-0.004183053970336914,0.735414981842041,1.0,1.4142135381698608,0.8416422605514526
1.94500732421875,1.9267261028289795,0.018281221389770508,0.7325730323791504,1.0,1.7320507764816284,0.8339859247207642
1.9462487697601318,1.9193919897079468,0.02685678005218506,0.7280945777893066,0.16666666666666663,2.0,0.8276389837265015
1.9368104934692383,1.9240702390670776,0.012740254402160645,0.7340565919876099,1.0,2.0,0.8364536166191101
1.9247972965240479,1.9321006536483765,-0.007303357124328613,0.7386740446090698,1.0,0.0,0.8467099070549011
1.9322714805603027,1.9213919639587402,0.0108795166015625,0.7324742078781128,1.0,2.4494898319244385,0.8363854885101318
1.9250091314315796,1.926365613937378,-0.0013564825057983398,0.735693633556366,0.16666666666666663,1.4142135381698608,0.8401366472244263
1.9168691635131836,1.9329957962036133,-0.016126632690429688,0.7404446005821228,0.5,2.0,0.8475043177604675
1.9232540130615234,1.9260419607162476,-0.002787947654724121,0.7349955439567566,1.0,2.0,0.8394405245780945
1.9289119243621826,1.9201161861419678,0.008795738220214844,0.7358189821243286,0.33333333333333337,2.2360680103302,0.8422648906707764
1.9270620346069336,1.9222935438156128,0.004768490791320801,0.7367609739303589,1.0,2.2360680103302,0.8411523103713989
1.9302442073822021,1.9197381734848022,0.010506033897399902,0.7333420515060425,1.0,2.2360680103302,0.8365896940231323
1.9172956943511963,1.933424711227417,-0.016129016876220703,0.7394270896911621,0.0,1.0,0.8460863828659058
1.9277533292770386,1.9238500595092773,0.0039032697677612305,0.733871579170227,0.33333333333333337,1.0,0.8339397311210632
1.9137438535690308,1.9385979175567627,-0.024854063987731934,0.7428707480430603,0.33333333333333337,2.2360680103302,0.8529074192047119
1.9323127269744873,1.9215219020843506,0.010790824890136719,0.7331724166870117,1.0,2.0,0.8367786407470703
1.9353199005126953,1.919358253479004,0.015961647033691406,0.7323487997055054,0.16666666666666663,1.4142135381698608,0.8326072096824646
1.9305181503295898,1.92529296875,0.005225181579589844,0.7369917631149292,1.0,1.0,0.8411726951599121
1.9281108379364014,1.9285895824432373,-0.0004787445068359375,0.7378972768783569,0.16666666666666663,2.2360680103302,0.8428823351860046
1.9287350177764893,1.9287185668945312,1.6450881958007812e-05,0.737174391746521,0.0,0.0,0.8429237604141235
1.9300601482391357,1.9280080795288086,0.0020520687103271484,0.7354000806808472,0.16666666666666663,0.0,0.8411011695861816
1.9176981449127197,1.9406840801239014,-0.02298593521118164,0.7397655844688416,1.0,0.0,0.842987060546875
1.922847032546997,1.9362170696258545,-0.013370037078857422,0.7394627928733826,0.33333333333333337,0.0,0.8455016016960144
1.9170173406600952,1.9421119689941406,-0.02509462833404541,0.7450422048568726,0.0,2.4494898319244385,0.8538246154785156
1.9316706657409668,1.9281368255615234,0.0035338401794433594,0.736771285533905,0.16666666666666663,1.0,0.8410696983337402
1.9183158874511719,1.9414474964141846,-0.023131608963012695,0.7438727617263794,1.0,2.2360680103302,0.8511730432510376
1.9300487041473389,1.9298985004425049,0.00015020370483398438,0.7351275682449341,1.0,0.0,0.8422054052352905
1.923008680343628,1.9371757507324219,-0.014167070388793945,0.740394115447998,1.0,2.0,0.846971869468689
1.9427204132080078,1.9172945022583008,0.02542591094970703,0.7323389053344727,1.0,1.7320507764816284,0.8337094783782959
1.930217981338501,1.9301508665084839,6.711483001708984e-05,0.7375333309173584,1.0,2.0,0.8428122401237488
1.920504093170166,1.9397027492523193,-0.01919865608215332,0.7408439517021179,0.0,2.2360680103302,0.8472805023193359
1.9488577842712402,1.910750150680542,0.03810763359069824,0.7270323634147644,0.16666666666666663,2.2360680103302,0.8257970809936523
1.9325240850448608,1.9277714490890503,0.004752635955810547,0.7371821403503418,1.0,2.2360680103302,0.8415293097496033
1.9260032176971436,1.9341691732406616,-0.008165955543518066,0.7384569048881531,1.0,2.2360680103302,0.8409686088562012
1.9231566190719604,1.9369868040084839,-0.013830184936523438,0.7391862273216248,0.33333333333333337,2.2360680103302,0.8436243534088135
1.9252064228057861,1.9347484111785889,-0.009541988372802734,0.7391743063926697,0.8333333333333334,0.0,0.8476731181144714
1.9312183856964111,1.928828239440918,0.002390146255493164,0.7345196604728699,0.16666666666666663,2.4494898319244385,0.8364863395690918
1.9331343173980713,1.9269158840179443,0.006218433380126953,0.7345623970031738,1.0,0.0,0.8383101224899292
1.931621789932251,1.9283673763275146,0.003254413604736328,0.7374587059020996,0.16666666666666663,1.4142135381698608,0.8409864902496338
1.937211275100708,1.922552466392517,0.014658808708190918,0.7333118319511414,1.0,2.0,0.8336116671562195
1.9260447025299072,1.9338710308074951,-0.00782632827758789,0.7382111549377441,0.16666666666666663,0.0,0.8421341180801392
1.9345290660858154,1.9252824783325195,0.009246587753295898,0.7335041761398315,1.0,0.0,0.8350141048431396
1.9379594326019287,1.9214715957641602,0.016487836837768555,0.732744574546814,1.0,0.0,0.8311426043510437
1.9213130474090576,1.9383676052093506,-0.01705455780029297,0.7412945628166199,0.0,1.4142135381698608,0.8489154577255249
1.9327763319015503,1.9269070625305176,0.005869269371032715,0.7379709482192993,0.0,1.4142135381698608,0.8453472852706909
1.92410409450531,1.9355618953704834,-0.01145780086517334,0.7394396662712097,0.33333333333333337,0.0,0.8471499681472778
1.9218943119049072,1.9377927780151367,-0.015898466110229492,0.7394599318504333,1.0,0.0,0.8434303998947144
1.9341143369674683,1.9256620407104492,0.008452296257019043,0.7349390983581543,1.0,0.0,0.8384238481521606
1.9260486364364624,1.9336292743682861,-0.0075806379318237305,0.7360999584197998,1.0,0.0,0.8406588435173035
1.9354079961776733,1.9243378639221191,0.0110701322555542,0.7347594499588013,1.0,0.0,0.8387664556503296
1.9336857795715332,1.926082968711853,0.007602810859680176,0.7348698377609253,0.6666666666666667,2.2360680103302,0.8387317657470703
1.9229841232299805,1.9367326498031616,-0.013748526573181152,0.7400768995285034,1.0,2.2360680103302,0.8454440832138062
1.9313920736312866,1.9282150268554688,0.003177046775817871,0.7330032587051392,1.0,2.2360680103302,0.8372823596000671
1.9390873908996582,1.9205363988876343,0.018550992012023926,0.7337071895599365,1.0,1.7320507764816284,0.8361238241195679
1.939107894897461,1.920243263244629,0.01886463165283203,0.7322297096252441,1.0,2.0,0.8308040499687195
1.9308860301971436,1.9289045333862305,0.001981496810913086,0.7372819781303406,1.0,1.7320507764816284,0.8422285914421082
1.9305763244628906,1.9292176961898804,0.001358628273010254,0.7373104095458984,1.0,1.7320507764816284,0.8414351940155029
1.935084581375122,1.9246437549591064,0.010440826416015625,0.7348200082778931,0.16666666666666663,0.0,0.8402344584465027
1.9285569190979004,1.9311823844909668,-0.0026254653930664062,0.739412248134613,1.0,0.0,0.8436716794967651
1.930459976196289,1.929298758506775,0.0011612176895141602,0.7348310351371765,0.16666666666666663,0.0,0.8377026915550232
1.939144492149353,1.9205058813095093,0.01863861083984375,0.7334133982658386,0.33333333333333337,1.0,0.8358348608016968
1.9338706731796265,1.9258010387420654,0.008069634437561035,0.7379220724105835,1.0,2.2360680103302,0.8424104452133179
1.926007628440857,1.9337408542633057,-0.0077332258224487305,0.739937961101532,0.5,2.4494898319244385,0.846603274345398
1.9354305267333984,1.9243310689926147,0.011099457740783691,0.7352932691574097,0.0,0.0,0.8395084142684937
1.915654182434082,1.9437894821166992,-0.028135299682617188,0.742914080619812,0.0,2.4494898319244385,0.8504144549369812
1.932694435119629,1.9269956350326538,0.005698800086975098,0.736573338508606,0.0,2.4494898319244385,0.838343620300293
1.9288561344146729,1.9308809041976929,-0.0020247697830200195,0.7384703159332275,0.0,2.4494898319244385,0.845617949962616
1.929183840751648,1.9305188655853271,-0.0013350248336791992,0.737217128276825,0.16666666666666663,2.0,0.8389327526092529
1.9294564723968506,1.9302349090576172,-0.0007784366607666016,0.7392599582672119,1.0,1.0,0.8468546867370605
1.9388043880462646,1.9207954406738281,0.018008947372436523,0.7317467927932739,0.0,2.0,0.8323733806610107
1.9284508228302002,1.9313170909881592,-0.0028662681579589844,0.7394628524780273,0.0,1.7320507764816284,0.8455544710159302
1.9236277341842651,1.9357974529266357,-0.012169718742370605,0.7427018880844116,1.0,2.4494898319244385,0.8528615236282349
1.925109624862671,1.9346671104431152,-0.009557485580444336,0.739962100982666,0.0,0.0,0.8455068469047546
1.9263484477996826,1.933448076248169,-0.007099628448486328,0.7391588091850281,1.0,2.4494898319244385,0.8438324332237244
1.9297058582305908,1.9300711154937744,-0.00036525726318359375,0.7353889346122742,0.33333333333333337,2.4494898319244385,0.8400270342826843
1.9359750747680664,1.9237769842147827,0.012198090553283691,0.7343143224716187,0.5,1.7320507764816284,0.8371145725250244
1.9360469579696655,1.923647403717041,0.012399554252624512,0.7360488772392273,0.5,1.7320507764816284,0.841834306716919
1.9334888458251953,1.9262884855270386,0.007200360298156738,0.7348553538322449,0.0,1.0,0.8373849391937256
1.9314148426055908,1.9283490180969238,0.003065824508666992,0.7360748052597046,1.0,0.0,0.8421775102615356
1.9349950551986694,1.924778938293457,0.010216116905212402,0.7339781522750854,1.0,1.7320507764816284,0.8373439311981201
1.9229124784469604,1.9368122816085815,-0.013899803161621094,0.7409285306930542,0.0,2.4494898319244385,0.8458393812179565
1.938361406326294,1.921325445175171,0.017035961151123047,0.7327264547348022,1.0,2.4494898319244385,0.8349097967147827
1.9390729665756226,1.9205851554870605,0.01848781108856201,0.7316325902938843,0.5,2.2360680103302,0.8339780569076538
1.9149121046066284,1.9445428848266602,-0.02963078022003174,0.7440211176872253,0.0,1.4142135381698608,0.8510004878044128
1.9348468780517578,1.9248220920562744,0.010024785995483398,0.733597993850708,0.16666666666666663,1.0,0.8343824744224548
1.936387538909912,1.9233291149139404,0.01305842399597168,0.7349460124969482,0.16666666666666663,2.0,0.8404082655906677
2.4865052700042725,2.514155626296997,-0.02765035629272461,0.7331417798995972,0.5,2.0,0.8517307639122009
2.4974427223205566,2.4650673866271973,0.032375335693359375,0.7418885231018066,1.0,2.4494898319244385,0.8632464408874512
2.4550070762634277,2.4610440731048584,-0.006036996841430664,0.7509909868240356,0.0,2.2360680103302,0.8681081533432007
2.439267158508301,2.4389162063598633,0.0003509521484375,0.7512024641036987,1.0,1.4142135381698608,0.8698287010192871
2.4265661239624023,2.4201526641845703,0.006413459777832031,0.746813952922821,0.16666666666666663,1.4142135381698608,0.865208089351654
2.3983633518218994,2.4160265922546387,-0.017663240432739258,0.7520906925201416,0.16666666666666663,2.2360680103302,0.8723241090774536
2.405181407928467,2.377485752105713,0.027695655822753906,0.7474125623703003,0.0,2.0,0.8713668584823608
2.3670248985290527,2.3814291954040527,-0.014404296875,0.7565668821334839,0.6666666666666667,2.0,0.8786602020263672
2.362051010131836,2.3466594219207764,0.01539158821105957,0.760741114616394,0.0,2.0,0.8846994638442993
2.3420968055725098,2.3330302238464355,0.009066581726074219,0.7745406031608582,1.0,1.7320507764816284,0.8985202312469482
2.322909116744995,2.3399770259857178,-0.017067909240722656,0.7974609732627869,0.16666666666666663,1.4142135381698608,0.9194943904876709
2.343390703201294,2.3087594509124756,0.03463125228881836,0.8105074763298035,0.16666666666666663,2.2360680103302,0.9355723261833191
2.321687698364258,2.302957534790039,0.01873016357421875,0.8303561210632324,0.16666666666666663,0.0,0.9501746892929077
2.297208786010742,2.290316104888916,0.006892681121826172,0.8535570502281189,1.0,2.2360680103302,0.9661704897880554
2.2922751903533936,2.2604727745056152,0.03180241584777832,0.8656735420227051,0.33333333333333337,2.2360680103302,0.9742283821105957
2.2444093227386475,2.2540624141693115,-0.009653091430664062,0.8820408582687378,1.0,2.0,0.9812115430831909
2.1920790672302246,2.2038092613220215,-0.011730194091796875,0.8829209208488464,0.33333333333333337,1.7320507764816284,0.9812090396881104
2.1331567764282227,2.143094301223755,-0.009937524795532227,0.8792150020599365,0.16666666666666663,2.2360680103302,0.9788143634796143
2.073681592941284,2.082113265991211,-0.008431673049926758,0.8638405799865723,0.16666666666666663,2.2360680103302,0.9689759612083435
2.026020050048828,2.0078017711639404,0.018218278884887695,0.8408515453338623,1.0,1.0,0.9497396945953369
1.9579929113388062,1.9608612060546875,-0.0028682947158813477,0.8272929191589355,1.0,0.0,0.936900794506073
1.916643500328064,1.888852834701538,0.02779066562652588,0.7958236932754517,0.16666666666666663,1.4142135381698608,0.8966621160507202
1.8520786762237549,1.8413126468658447,0.010766029357910156,0.7824856042861938,1.0,1.4142135381698608,0.8805937767028809
1.8155057430267334,1.7893626689910889,0.02614307403564453,0.7585246562957764,0.33333333333333337,2.4494898319244385,0.8422924876213074
1.7528281211853027,1.7632187604904175,-0.010390639305114746,0.7508254051208496,0.16666666666666663,0.0,0.835538387298584
1.715283751487732,1.7085788249969482,0.006704926490783691,0.7286982536315918,1.0,0.0,0.8083478212356567
1.6776598691940308,1.6551439762115479,0.02251589298248291,0.7119663953781128,0.16666666666666663,2.2360680103302,0.7816081047058105
1.6341475248336792,1.6144917011260986,0.019655823707580566,0.7031879425048828,0.0,1.4142135381698608,0.7701659202575684
1.5887879133224487,1.6026360988616943,-0.013848185539245605,0.6959516406059265,0.0,0.0,0.7626928091049194
1.5725172758102417,1.5875390768051147,-0.015021800994873047,0.688076376914978,0.33333333333333337,0.0,0.7563840746879578
1.549393892288208,1.5766828060150146,-0.02728891372680664,0.6899721026420593,0.0,1.4142135381698608,0.7664482593536377
1.5568979978561401,1.5212407112121582,0.035657286643981934,0.6726154088973999,1.0,1.4142135381698608,0.7474384307861328
1.5134090185165405,1.512040138244629,0.001368880271911621,0.6753597259521484,1.0,1.7320507764816284,0.7546141147613525
1.4835952520370483,1.4795637130737305,0.004031538963317871,0.673226535320282,1.0,1.7320507764816284,0.7605416178703308
1.4356573820114136,1.4490346908569336,-0.01337730884552002,0.6762923002243042,0.16666666666666663,1.4142135381698608,0.7697550654411316
1.3845083713531494,1.4073915481567383,-0.022883176803588867,0.6774768829345703,0.16666666666666663,1.7320507764816284,0.7814018130302429
1.3342149257659912,1.3480924367904663,-0.013877511024475098,0.6708062887191772,0.16666666666666663,1.4142135381698608,0.7815626859664917
1.2757339477539062,1.2765755653381348,-0.0008416175842285156,0.64591383934021,0.16666666666666663,2.4494898319244385,0.7610721588134766
1.1873054504394531,1.2136976718902588,-0.026392221450805664,0.6391856670379639,0.16666666666666663,0.0,0.7672295570373535
1.113330602645874,1.117649793624878,-0.004319190979003906,0.6022535562515259,0.16666666666666663,0.0,0.7398689985275269
1.0618973970413208,1.0532476902008057,0.008649706840515137,0.5784844756126404,0.33333333333333337,2.2360680103302,0.7199559211730957
1.0104234218597412,1.0549049377441406,-0.044481515884399414,0.5902427434921265,0.16666666666666663,1.0,0.7281985282897949
1.0381063222885132,1.0121444463729858,0.025961875915527344,0.567211389541626,0.16666666666666663,0.0,0.6984962821006775
1.027656078338623,1.0453293323516846,-0.017673254013061523,0.5860831141471863,0.33333333333333337,1.7320507764816284,0.709729790687561
1.0728217363357544,1.054398775100708,0.018422961235046387,0.5862759351730347,0.0,1.4142135381698608,0.6996625661849976
1.0970795154571533,1.1063655614852905,-0.009286046028137207,0.605679988861084,1.0,1.7320507764816284,0.7099055051803589
1.1590673923492432,1.1277040243148804,0.03136336803436279,0.6004262566566467,1.0,0.0,0.692393958568573
1.1686573028564453,1.1967980861663818,-0.028140783309936523,0.6225064992904663,1.0,2.2360680103302,0.7132967710494995
1.2047803401947021,1.2284549474716187,-0.023674607276916504,0.6254766583442688,0.16666666666666663,2.2360680103302,0.7133944034576416
1.2419466972351074,1.2475513219833374,-0.0056046247482299805,0.6191697716712952,0.33333333333333337,0.0,0.7022262811660767
1.2713533639907837,1.2627320289611816,0.00862133502960205,0.6214984655380249,0.33333333333333337,2.4494898319244385,0.7025541067123413
1.2733005285263062,1.2967945337295532,-0.02349400520324707,0.6311184167861938,0.16666666666666663,0.0,0.7144948840141296
1.300837755203247,1.2975080013275146,0.003329753875732422,0.6226044297218323,0.5,2.4494898319244385,0.7026630640029907
1.3010282516479492,1.3189865350723267,-0.01795828342437744,0.630027711391449,1.0,2.2360680103302,0.7115084528923035
1.3056793212890625,1.3307619094848633,-0.02508258819580078,0.632617712020874,1.0,2.2360680103302,0.714504599571228
1.3138428926467896,1.334729552268982,-0.020886659622192383,0.6354919672012329,0.16666666666666663,0.0,0.7177857756614685
1.3293569087982178,1.3284900188446045,0.0008668899536132812,0.6296634674072266,1.0,0.0,0.710047721862793
1.3354780673980713,1.3286221027374268,0.006855964660644531,0.6249721050262451,1.0,0.0,0.7036325931549072
1.342822551727295,1.3248952627182007,0.01792728900909424,0.6235113143920898,0.0,0.0,0.7014700174331665
1.3410043716430664,1.3305195569992065,0.010484814643859863,0.6257123947143555,0.0,0.0,0.7044825553894043
1.3311805725097656,1.3422387838363647,-0.011058211326599121,0.6326796412467957,1.0,0.0,0.7136034369468689
1.3311519622802734,1.3433564901351929,-0.012204527854919434,0.632072925567627,0.16666666666666663,0.0,0.7127655744552612
1.3583163022994995,1.3151354789733887,0.04318082332611084,0.616557240486145,1.0,2.4494898319244385,0.6918603777885437
1.3260221481323242,1.3493388891220093,-0.02331674098968506,0.6344966292381287,1.0,1.0,0.7160012125968933
1.3262008428573608,1.3492636680603027,-0.023062825202941895,0.63434898853302,1.0,1.7320507764816284,0.7158418893814087
1.3351631164550781,1.3404020071029663,-0.005238890647888184,0.6267713308334351,1.0,2.0,0.7058703303337097
1.3329609632492065,1.3424081802368164,-0.009447216987609863,0.6328709721565247,1.0,2.2360680103302,0.7138015031814575
1.3384069204330444,1.3371639251708984,0.001242995262145996,0.6285731792449951,1.0,2.2360680103302,0.7083867788314819
1.3296804428100586,1.3455461263656616,-0.015865683555603027,0.6355139017105103,1.0,2.2360680103302,0.7172236442565918
1.3220224380493164,1.3533620834350586,-0.03133964538574219,0.6352859735488892,1.0,1.4142135381698608,0.7169858813285828
1.3411763906478882,1.3346202373504639,0.006556153297424316,0.6249210834503174,0.0,1.4142135381698608,0.7035830020904541
1.3463324308395386,1.32947838306427,0.016854047775268555,0.6230465769767761,0.16666666666666663,1.0,0.7010852098464966
1.3309273719787598,1.3450944423675537,-0.014167070388793945,0.633370041847229,0.33333333333333337,1.7320507764816284,0.7147366404533386
1.342465877532959,1.3339741230010986,0.008491754531860352,0.6255972981452942,1.0,1.4142135381698608,0.7044781446456909
1.3446342945098877,1.3315409421920776,0.013093352317810059,0.6285879611968994,0.16666666666666663,2.2360680103302,0.708458423614502
1.3618762493133545,1.3137433528900146,0.048132896423339844,0.6149824261665344,1.0,0.0,0.6900701522827148
1.3434065580368042,1.3333877325057983,0.01001882553100586,0.6229760646820068,0.16666666666666663,2.2360680103302,0.7007347941398621
1.3465323448181152,1.3306537866592407,0.01587855815887451,0.6222015619277954,0.16666666666666663,2.2360680103302,0.699931800365448
1.3310251235961914,1.3464722633361816,-0.015447139739990234,0.6309639811515808,0.16666666666666663,2.2360680103302,0.7115068435668945
1.334962248802185,1.3427424430847168,-0.007780194282531738,0.6304607391357422,0.0,1.7320507764816284,0.7108234167098999
1.349111795425415,1.3285865783691406,0.020525217056274414,0.6208757162094116,0.5,2.0,0.6981289386749268
1.3351631164550781,1.3427499532699585,-0.007586836814880371,0.6311119794845581,0.16666666666666663,2.4494898319244385,0.7115373611450195
1.3405112028121948,1.3377002477645874,0.002810955047607422,0.6266197562217712,1.0,1.4142135381698608,0.7058358192443848
1.3458799123764038,1.3324609994888306,0.013418912887573242,0.6232219338417053,1.0,2.2360680103302,0.701220691204071
1.325070858001709,1.3531110286712646,-0.028040170669555664,0.6361293792724609,0.16666666666666663,1.7320507764816284,0.7181085348129272
1.3372282981872559,1.3413490056991577,-0.0041207075119018555,0.6276299953460693,1.0,2.0,0.7071864604949951
1.3379071950912476,1.340874433517456,-0.002967238426208496,0.6297528743743896,0.16666666666666663,1.4142135381698608,0.709843099117279
1.3243308067321777,1.3540098667144775,-0.029679059982299805,0.6364266276359558,0.33333333333333337,1.7320507764816284,0.718305766582489
1.3426421880722046,1.3364019393920898,0.006240248680114746,0.6261751651763916,1.0,2.2360680103302,0.7052091360092163
1.345575213432312,1.3334147930145264,0.012160420417785645,0.6248274445533752,0.0,2.2360680103302,0.7034429311752319
1.33441960811615,1.3447741270065308,-0.01035451889038086,0.6285443305969238,0.33333333333333337,1.0,0.7082013487815857
1.3367338180541992,1.3422398567199707,-0.005506038665771484,0.6296576261520386,0.5,2.0,0.7094491720199585
1.3502817153930664,1.3281358480453491,0.022145867347717285,0.6183220148086548,0.0,2.4494898319244385,0.694608211517334
1.3506015539169312,1.3287562131881714,0.021845340728759766,0.6216127872467041,0.6666666666666667,2.4494898319244385,0.6990119814872742
1.3471262454986572,1.3323664665222168,0.01475977897644043,0.62257981300354,0.33333333333333337,2.0,0.700316309928894
1.3523507118225098,1.3268208503723145,0.025529861450195312,0.6189098954200745,0.16666666666666663,1.0,0.6954430341720581
1.3385801315307617,1.3411641120910645,-0.0025839805603027344,0.6275513768196106,1.0,0.0,0.7069748640060425
1.3538411855697632,1.325081706047058,0.028759479522705078,0.6190596222877502,0.16666666666666663,1.4142135381698608,0.6956155300140381
1.3110707998275757,1.3672345876693726,-0.056163787841796875,0.642766535282135,0.33333333333333337,1.4142135381698608,0.7261765003204346
1.3371455669403076,1.3422365188598633,-0.005090951919555664,0.629603385925293,1.0,2.2360680103302,0.7092924118041992
1.333634853363037,1.3462488651275635,-0.012614011764526367,0.6298887729644775,0.0,0.0,0.7099832892417908
1.3257944583892822,1.3539636135101318,-0.02816915512084961,0.63433837890625,1.0,2.0,0.7158408164978027
1.3413695096969604,1.3382365703582764,0.003132939338684082,0.6273719668388367,0.33333333333333337,2.0,0.7068208456039429
1.3274034261703491,1.3521369695663452,-0.024733543395996094,0.6338003873825073,0.16666666666666663,2.4494898319244385,0.7148360013961792
1.3362438678741455,1.343812346458435,-0.007568478584289551,0.6260402202606201,0.16666666666666663,1.0,0.7050184011459351
1.3306686878204346,1.349153995513916,-0.018485307693481445,0.6346845626831055,0.16666666666666663,1.4142135381698608,0.7163825035095215
1.342513084411621,1.3374780416488647,0.005035042762756348,0.625228226184845,0.16666666666666663,1.0,0.7037169337272644
1.3514955043792725,1.327974557876587,0.023520946502685547,0.6198216676712036,1.0,1.7320507764816284,0.6966607570648193
1.3519878387451172,1.3277924060821533,0.024195432662963867,0.6234469413757324,1.0,1.7320507764816284,0.7015683650970459
1.3359320163726807,1.3442895412445068,-0.008357524871826172,0.6294695138931274,0.33333333333333337,2.4494898319244385,0.7095297574996948
1.355371356010437,1.3240259885787964,0.031345367431640625,0.6149332523345947,1.0,2.2360680103302,0.6899739503860474
1.355001449584961,1.3240158557891846,0.030985593795776367,0.6159424781799316,0.0,1.7320507764816284,0.6913284659385681
1.3308923244476318,1.3492934703826904,-0.018401145935058594,0.6321829557418823,0.16666666666666663,1.4142135381698608,0.7130613327026367
1.3508508205413818,1.329141616821289,0.021709203720092773,0.6197341680526733,0.16666666666666663,1.7320507764816284,0.696422278881073
1.339941382408142,1.340009093284607,-6.771087646484375e-05,0.6252408027648926,0.0,2.2360680103302,0.7036157846450806
1.3404191732406616,1.3399184942245483,0.0005006790161132812,0.6274373531341553,0.5,0.0,0.7068225741386414
1.3547189235687256,1.3254040479660034,0.029314875602722168,0.6207939386367798,0.0,0.0,0.697909951210022
1.3335072994232178,1.3468153476715088,-0.013308048248291016,0.6295831203460693,1.0,2.2360680103302,0.7096858024597168
1.3481744527816772,1.3320647478103638,0.016109704971313477,0.621951699256897,0.16666666666666663,2.0,0.6994972229003906
1.3463594913482666,1.3339874744415283,0.012372016906738281,0.6251906752586365,0.6666666666666667,1.7320507764816284,0.703861653804779
1.3280738592147827,1.3519452810287476,-0.023871421813964844,0.6360331177711487,0.33333333333333337,0.0,0.7180768251419067
1.3258777856826782,1.354216456413269,-0.02833867073059082,0.6346442699432373,0.16666666666666663,0.0,0.7163295745849609
1.3520673513412476,1.3278241157531738,0.02424323558807373,0.6181799173355103,1.0,0.0,0.6944305896759033
1.3363137245178223,1.3440864086151123,-0.007772684097290039,0.6287216544151306,1.0,0.0,0.708521842956543
1.346963882446289,1.3333332538604736,0.01363062858581543,0.6238486766815186,1.0,2.2360680103302,0.7020987272262573
1.3463447093963623,1.3340553045272827,0.01228940486907959,0.6255238056182861,0.16666666666666663,1.7320507764816284,0.7042988538742065
1.330115556716919,1.349956750869751,-0.01984119415283203,0.635911226272583,0.5,0.0,0.7178828120231628
1.329172968864441,1.3509554862976074,-0.021782517433166504,0.6344786882400513,1.0,2.0,0.7159137725830078
1.3359193801879883,1.344496726989746,-0.008577346801757812,0.6292716860771179,1.0,2.0,0.7092145681381226
1.3344507217407227,1.3459348678588867,-0.011484146118164062,0.630961537361145,1.0,2.0,0.7114694118499756
1.3545165061950684,1.3255362510681152,0.028980255126953125,0.6188403964042664,1.0,2.0,0.6953245401382446
1.324886679649353,1.3552780151367188,-0.030391335487365723,0.6325884461402893,1.0,1.0,0.713424801826477
1.3376071453094482,1.3427324295043945,-0.005125284194946289,0.6297804713249207,0.16666666666666663,1.0,0.7097800970077515
1.333414077758789,1.3467180728912354,-0.013303995132446289,0.6328859329223633,0.33333333333333337,1.7320507764816284,0.7137517929077148
1.3405507802963257,1.3399012088775635,0.000649571418762207,0.6259100437164307,0.33333333333333337,1.4142135381698608,0.7048222422599792
1.325005054473877,1.3550167083740234,-0.030011653900146484,0.6370103359222412,1.0,2.2360680103302,0.7193405628204346
1.3238494396209717,1.3561854362487793,-0.03233599662780762,0.6363577842712402,0.33333333333333337,2.0,0.7183500528335571
1.336069107055664,1.3443553447723389,-0.008286237716674805,0.629137396812439,0.33333333333333337,1.7320507764816284,0.7089848518371582
1.3559011220932007,1.3239099979400635,0.03199112415313721,0.6205099821090698,0.33333333333333337,1.4142135381698608,0.697589099407196
1.342625379562378,1.33778977394104,0.004835605621337891,0.6244564056396484,0.16666666666666663,1.4142135381698608,0.7028998136520386
1.3353207111358643,1.3450415134429932,-0.009720802307128906,0.6321053504943848,0.33333333333333337,2.2360680103302,0.7129051089286804
1.3353365659713745,1.3449831008911133,-0.00964653491973877,0.6298598051071167,0.16666666666666663,1.7320507764816284,0.7098397612571716
1.3574532270431519,1.3223258256912231,0.03512740135192871,0.6176908612251282,0.16666666666666663,2.2360680103302,0.6937610507011414
1.346099853515625,1.3342456817626953,0.011854171752929688,0.6234777569770813,1.0,2.2360680103302,0.7014328837394714
1.3469583988189697,1.3333981037139893,0.013560295104980469,0.6224675178527832,0.33333333333333337,1.4142135381698608,0.7001234292984009
1.3221607208251953,1.3575387001037598,-0.03537797927856445,0.6376506686210632,0.16666666666666663,2.2360680103302,0.7197922468185425
1.3559343814849854,1.3241586685180664,0.031775712966918945,0.6191039085388184,0.5,2.0,0.6956877112388611
1.3482211828231812,1.3320863246917725,0.01613485813140869,0.6229227185249329,0.8333333333333334,2.0,0.7008601427078247
1.339625597000122,1.3407976627349854,-0.0011720657348632812,0.6269691586494446,0.33333333333333337,2.2360680103302,0.7062681913375854
1.7177642583847046,1.7110521793365479,0.006712079048156738,0.5548791885375977,0.33333333333333337,1.0,0.6477653980255127
1.581504225730896,1.586350917816162,-0.004846692085266113,0.5288140773773193,0.16666666666666663,1.0,0.6364384889602661
1.509099006652832,1.4866013526916504,0.02249765396118164,0.5157743096351624,1.0,1.0,0.6355602741241455
1.4797706604003906,1.453379511833191,0.026391148567199707,0.5146874785423279,0.16666666666666663,2.4494898319244385,0.6489194631576538
1.514256477355957,1.4773406982421875,0.03691577911376953,0.5159561038017273,0.16666666666666663,0.0,0.6585069894790649
1.5198320150375366,1.5197703838348389,6.16312026977539e-05,0.5314791202545166,1.0,2.0,0.6870167255401611
1.516277551651001,1.5398362874984741,-0.023558735847473145,0.5447806715965271,0.33333333333333337,2.0,0.709416389465332
1.5195672512054443,1.5501573085784912,-0.030590057373046875,0.5575089454650879,1.0,0.0,0.7306126356124878
1.5314929485321045,1.5388872623443604,-0.007394313812255859,0.5593023896217346,0.16666666666666663,0.0,0.7375714182853699
1.5477380752563477,1.5498632192611694,-0.0021251440048217773,0.5691714882850647,0.0,0.0,0.7556475400924683
1.5647205114364624,1.5558522939682007,0.008868217468261719,0.5765844583511353,0.16666666666666663,2.2360680103302,0.7680665850639343
1.564849615097046,1.5730054378509521,-0.00815582275390625,0.5851337313652039,0.0,1.0,0.7817839980125427
1.5702556371688843,1.5787338018417358,-0.008478164672851562,0.594978392124176,1.0,2.4494898319244385,0.7950825095176697
1.557758092880249,1.5657925605773926,-0.008034467697143555,0.5987024307250977,1.0,0.0,0.7971012592315674
1.5472302436828613,1.5423259735107422,0.004904270172119141,0.5838583111763,0.33333333333333337,0.0,0.7847956418991089
1.523746371269226,1.5275483131408691,-0.0038019418716430664,0.5874766111373901,1.0,2.4494898319244385,0.7906990051269531
1.539303183555603,1.5457490682601929,-0.006445884704589844,0.6016765236854553,1.0,1.0,0.8106912970542908
1.5656708478927612,1.582620620727539,-0.016949772834777832,0.6134573221206665,1.0,1.0,0.8257777094841003
1.5866165161132812,1.6079224348068237,-0.02130591869354248,0.6246050596237183,1.0,2.4494898319244385,0.835026741027832
1.6047548055648804,1.6159796714782715,-0.011224865913391113,0.6363815665245056,0.16666666666666663,0.0,0.8395380973815918
1.6171071529388428,1.6247053146362305,-0.007598161697387695,0.6323444247245789,0.0,0.0,0.8247202634811401
1.634747862815857,1.6304168701171875,0.004330992698669434,0.6544188261032104,1.0,1.7320507764816284,0.8350310325622559
1.6715571880340576,1.6756792068481445,-0.004122018814086914,0.6537632942199707,1.0,1.4142135381698608,0.8324305415153503
1.7447904348373413,1.7356593608856201,0.009131073951721191,0.6488252878189087,1.0,1.0,0.8168829679489136
1.8151733875274658,1.8182756900787354,-0.0031023025512695312,0.6525859832763672,0.0,2.0,0.8064801096916199
1.868522047996521,1.879299521446228,-0.010777473449707031,0.6520904302597046,0.16666666666666663,0.0,0.787150502204895
1.9072253704071045,1.9026540517807007,0.004571318626403809,0.6466993689537048,0.0,2.4494898319244385,0.7679936289787292
1.889640212059021,1.9035155773162842,-0.013875365257263184,0.6414567232131958,1.0,1.0,0.7532362341880798
1.869247317314148,1.8742426633834839,-0.0049953460693359375,0.6283237934112549,1.0,1.4142135381698608,0.7310609221458435
1.8449400663375854,1.8272898197174072,0.017650246620178223,0.6179404258728027,1.0,1.0,0.7121618986129761
1.8047845363616943,1.780604600906372,0.024179935455322266,0.6101087927818298,0.5,0.0,0.6950613260269165
1.7542331218719482,1.7569297552108765,-0.0026966333389282227,0.6097050905227661,0.16666666666666663,1.7320507764816284,0.6861158609390259
1.7503318786621094,1.7268192768096924,0.023512601852416992,0.6078327894210815,0.33333333333333337,1.7320507764816284,0.682732343673706
1.7713860273361206,1.7520596981048584,0.019326329231262207,0.6169639825820923,1.0,1.4142135381698608,0.680051326751709
1.7729225158691406,1.7904493808746338,-0.017526865005493164,0.6284202337265015,1.0,1.7320507764816284,0.6929330229759216
1.7699264287948608,1.8224294185638428,-0.052502989768981934,0.6412679553031921,0.0,1.7320507764816284,0.7072531580924988
1.8054307699203491,1.8060243129730225,-0.0005935430526733398,0.6421130895614624,0.16666666666666663,2.4494898319244385,0.7092641592025757
1.7969850301742554,1.8179320096969604,-0.020946979522705078,0.6510669589042664,0.16666666666666663,2.4494898319244385,0.7251188158988953
1.819541335105896,1.8237146139144897,-0.00417327880859375,0.6556101441383362,0.0,0.0,0.7332606315612793
1.8246726989746094,1.8461718559265137,-0.021499156951904297,0.6678120493888855,0.0,2.2360680103302,0.7487945556640625
1.8725537061691284,1.8253581523895264,0.04719555377960205,0.6655399799346924,0.5,1.4142135381698608,0.7524327039718628
1.8593120574951172,1.8679097890853882,-0.008597731590270996,0.6833901405334473,0.33333333333333337,1.4142135381698608,0.7754631042480469
1.871377944946289,1.8844518661499023,-0.013073921203613281,0.6910728216171265,0.0,2.0,0.7843064069747925
1.8965915441513062,1.887953519821167,0.00863802433013916,0.6929675936698914,0.5,1.4142135381698608,0.7849292755126953
1.9031667709350586,1.908673644065857,-0.00550687313079834,0.7037676572799683,1.0,1.0,0.8026337623596191
1.9166324138641357,1.9198737144470215,-0.003241300582885742,0.7116789817810059,0.0,2.0,0.813201904296875
1.9367297887802124,1.9209064245224,0.0158233642578125,0.7105614542961121,1.0,1.7320507764816284,0.8075253367424011
1.9445279836654663,1.9308265447616577,0.013701438903808594,0.7176326513290405,1.0,1.7320507764816284,0.8181924819946289
1.9535770416259766,1.9361686706542969,0.017408370971679688,0.7202188968658447,0.16666666666666663,2.4494898319244385,0.8190803527832031
1.9311816692352295,1.9667034149169922,-0.035521745681762695,0.7317315936088562,0.16666666666666663,0.0,0.8335303068161011
1.9456098079681396,1.9559783935546875,-0.010368585586547852,0.7299481630325317,0.16666666666666663,2.2360680103302,0.8312414884567261
1.9481371641159058,1.9544613361358643,-0.006324172019958496,0.7259217500686646,0.5,2.2360680103302,0.8214613199234009
1.9382786750793457,1.965037226676941,-0.026758551597595215,0.7333254814147949,0.16666666666666663,2.0,0.8334202170372009
1.9576114416122437,1.9456409215927124,0.01197052001953125,0.7263095378875732,0.33333333333333337,1.7320507764816284,0.823565661907196
1.9487977027893066,1.9542198181152344,-0.005422115325927734,0.7298581004142761,1.0,1.4142135381698608,0.8279406428337097
1.9576047658920288,1.945060133934021,0.012544631958007812,0.7283198237419128,0.5,2.2360680103302,0.8274347186088562
1.9376106262207031,1.9650399684906006,-0.02742934226989746,0.7352494597434998,0.0,2.2360680103302,0.835394561290741
1.943232774734497,1.9595712423324585,-0.016338467597961426,0.7317465543746948,1.0,1.4142135381698608,0.8290141820907593
1.939967155456543,1.9632219076156616,-0.023254752159118652,0.7350013256072998,1.0,2.2360680103302,0.8347801566123962
1.9561247825622559,1.9481804370880127,0.007944345474243164,0.7295436859130859,0.16666666666666663,2.4494898319244385,0.8275961875915527
1.9356799125671387,1.969336748123169,-0.03365683555603027,0.7397584319114685,1.0,2.4494898319244385,0.8426699638366699
1.9376052618026733,1.9684500694274902,-0.030844807624816895,0.7377654910087585,0.33333333333333337,2.0,0.8386535048484802
1.9498599767684937,1.957353115081787,-0.007493138313293457,0.7335578799247742,0.16666666666666663,1.4142135381698608,0.8330978751182556
1.9539813995361328,1.954357624053955,-0.0003762245178222656,0.7329295873641968,0.16666666666666663,1.7320507764816284,0.832766056060791
1.951225757598877,1.958045244216919,-0.006819486618041992,0.7329972982406616,1.0,1.0,0.8315653800964355
1.9633115530014038,1.9466142654418945,0.016697287559509277,0.731087863445282,0.16666666666666663,2.4494898319244385,0.8311591148376465
1.9517135620117188,1.9589011669158936,-0.007187604904174805,0.7334057688713074,0.16666666666666663,2.4494898319244385,0.8323992490768433
1.9529857635498047,1.9582202434539795,-0.005234479904174805,0.73405522108078,1.0,2.2360680103302,0.8337869048118591
1.9511030912399292,1.9606666564941406,-0.009563565254211426,0.7322064638137817,0.0,2.2360680103302,0.828725278377533
1.9591410160064697,1.9531478881835938,0.0059931278228759766,0.7313880324363708,1.0,0.0,0.8297041654586792
1.960240364074707,1.9523729085922241,0.00786745548248291,0.7302719950675964,0.33333333333333337,2.4494898319244385,0.8272496461868286
1.9710668325424194,1.9415366649627686,0.02953016757965088,0.7266465425491333,0.6666666666666667,2.2360680103302,0.8228585124015808
1.954070806503296,1.9587534666061401,-0.004682660102844238,0.7347949743270874,0.8333333333333334,1.0,0.8353629112243652
1.9538955688476562,1.959263801574707,-0.005368232727050781,0.7341508269309998,1.0,0.0,0.833480715751648
1.939436674118042,1.973567247390747,-0.03413057327270508,0.7392096519470215,0.0,2.2360680103302,0.8397647738456726
1.9447243213653564,1.9683445692062378,-0.023620247840881348,0.7360811233520508,1.0,1.0,0.8346583247184753
1.946711540222168,1.9665343761444092,-0.01982283592224121,0.7379995584487915,0.16666666666666663,2.4494898319244385,0.8393580317497253
1.961198329925537,1.951911211013794,0.009287118911743164,0.7322648763656616,1.0,2.0,0.8320004940032959
1.949609637260437,1.963576078414917,-0.01396644115447998,0.734684944152832,1.0,2.0,0.8332087993621826
1.948843002319336,1.964383840560913,-0.015540838241577148,0.7349858283996582,0.0,0.0,0.833575427532196
1.9517768621444702,1.9616155624389648,-0.009838700294494629,0.7358073592185974,0.8333333333333334,0.0,0.8362006545066833
1.9636023044586182,1.9498165845870972,0.013785719871520996,0.7302610278129578,1.0,2.4494898319244385,0.827959418296814
1.9576435089111328,1.9557890892028809,0.0018544197082519531,0.7340890765190125,1.0,2.4494898319244385,0.834431529045105
1.9566302299499512,1.9567677974700928,-0.00013756752014160156,0.7327538728713989,0.16666666666666663,0.0,0.8311244249343872
1.9538969993591309,1.959384799003601,-0.005487799644470215,0.7356343269348145,0.0,2.2360680103302,0.8368163108825684
1.9401925802230835,1.9731758832931519,-0.03298330307006836,0.7392290830612183,1.0,0.0,0.8398534059524536
1.9485092163085938,1.9648115634918213,-0.01630234718322754,0.7352886199951172,0.33333333333333337,2.0,0.8340339660644531
1.9522526264190674,1.9611433744430542,-0.008890748023986816,0.733353316783905,1.0,2.0,0.8309549689292908
1.9589166641235352,1.9546159505844116,0.004300713539123535,0.733551025390625,1.0,2.2360680103302,0.8335748910903931
1.96012544631958,1.9534987211227417,0.006626725196838379,0.7318825721740723,1.0,0.0,0.8303307294845581
1.9357762336730957,1.977479338645935,-0.041703104972839355,0.7425607442855835,0.0,0.0,0.8456589579582214
1.9440937042236328,1.9691165685653687,-0.02502286434173584,0.7359113693237305,1.0,0.0,0.833971381187439
1.950847864151001,1.9627289772033691,-0.011881113052368164,0.7348741888999939,1.0,2.2360680103302,0.8337857127189636
1.9559752941131592,1.9576209783554077,-0.0016456842422485352,0.734472930431366,0.16666666666666663,2.2360680103302,0.8347166776657104
1.9683740139007568,1.9451783895492554,0.023195624351501465,0.7293478846549988,0.16666666666666663,0.0,0.8275409936904907
1.9612314701080322,1.9523565769195557,0.008874893188476562,0.731151282787323,0.5,0.0,0.8290488123893738
1.9669759273529053,1.9464683532714844,0.0205075740814209,0.7281128764152527,0.16666666666666663,2.0,0.8242303729057312
1.9599817991256714,1.9533469676971436,0.006634831428527832,0.7340750694274902,1.0,2.0,0.8354184031486511
1.9558990001678467,1.9573974609375,-0.0014984607696533203,0.7333225011825562,1.0,2.0,0.8322064280509949
1.9645695686340332,1.9488091468811035,0.015760421752929688,0.7309557795524597,1.0,1.4142135381698608,0.829835832118988
1.9766066074371338,1.936760663986206,0.039845943450927734,0.7254814505577087,1.0,1.0,0.8217270374298096
1.9584176540374756,1.9551576375961304,0.003260016441345215,0.7326021194458008,0.16666666666666663,2.2360680103302,0.831462025642395
1.9619345664978027,1.9506523609161377,0.011282205581665039,0.732581615447998,1.0,0.0,0.833695113658905
1.9629968404769897,1.950216293334961,0.012780547142028809,0.7311031222343445,1.0,2.2360680103302,0.8301048278808594
1.9567601680755615,1.9566020965576172,0.00015807151794433594,0.7360610961914062,1.0,2.2360680103302,0.8384191989898682
1.955358862876892,1.958303451538086,-0.0029445886611938477,0.7333552241325378,0.33333333333333337,0.0,0.8319357633590698
1.9617236852645874,1.9512038230895996,0.010519862174987793,0.7346407175064087,1.0,2.2360680103302,0.8374130129814148
1.950183629989624,1.9634521007537842,-0.013268470764160156,0.7365530729293823,0.33333333333333337,2.2360680103302,0.8372410535812378
1.967833399772644,1.9457515478134155,0.022081851959228516,0.7293993830680847,0.0,0.0,0.8274604678153992
1.942641019821167,1.970581293106079,-0.02794027328491211,0.736580491065979,0.16666666666666663,0.0,0.8349863290786743
1.9530596733093262,1.9599270820617676,-0.006867408752441406,0.7318058013916016,1.0,2.2360680103302,0.8279049396514893
1.9519113302230835,1.9617269039154053,-0.009815573692321777,0.7345492243766785,1.0,2.2360680103302,0.8334271311759949
1.9538202285766602,1.9598052501678467,-0.0059850215911865234,0.7338486909866333,0.16666666666666663,1.7320507764816284,0.8325004577636719
1.9588102102279663,1.9546277523040771,0.00418245792388916,0.7340304851531982,1.0,2.0,0.8348648548126221
1.962218999862671,1.9513872861862183,0.010831713676452637,0.7315429449081421,1.0,1.4142135381698608,0.8302554488182068
1.956652045249939,1.9569711685180664,-0.0003191232681274414,0.732914924621582,0.16666666666666663,1.7320507764816284,0.8314746618270874
1.965078592300415,1.9485372304916382,0.016541361808776855,0.7295390963554382,1.0,2.4494898319244385,0.8267876505851746
1.9601086378097534,1.9534738063812256,0.006634831428527832,0.7324638366699219,1.0,0.0,0.8317331075668335
1.9592407941818237,1.9543981552124023,0.004842638969421387,0.7330516576766968,1.0,1.0,0.8326446413993835
1.959266185760498,1.9543951749801636,0.004871010780334473,0.731775164604187,0.16666666666666663,2.2360680103302,0.829742431640625
1.9546645879745483,1.9588227272033691,-0.004158139228820801,0.7348660826683044,1.0,2.4494898319244385,0.8352900743484497
1.965392827987671,1.9480788707733154,0.01731395721435547,0.7312531471252441,0.5,2.0,0.8309230208396912
1.9386634826660156,1.9742693901062012,-0.03560590744018555,0.7390446662902832,0.16666666666666663,2.0,0.839428186416626
1.9437816143035889,1.9697039127349854,-0.025922298431396484,0.7393865585327148,0.5,1.4142135381698608,0.8411888480186462
1.9609248638153076,1.9522931575775146,0.008631706237792969,0.7333606481552124,1.0,1.0,0.834352970123291
1.95639169216156,1.9572076797485352,-0.0008159875869750977,0.7320917844772339,0.0,2.2360680103302,0.8294534683227539
1.9366434812545776,1.9761245250701904,-0.03948104381561279,0.7373083829879761,0.0,2.2360680103302,0.8347098231315613
1.9473764896392822,1.966227412223816,-0.01885092258453369,0.7364779710769653,0.16666666666666663,1.0,0.8361514806747437
1.9415178298950195,1.971986174583435,-0.030468344688415527,0.7407264113426208,1.0,0.0,0.8433502912521362
1.946617603302002,1.9664409160614014,-0.019823312759399414,0.7350444197654724,0.0,2.4494898319244385,0.833030641078949
1.9455363750457764,1.967972755432129,-0.02243638038635254,0.7395055294036865,0.6666666666666667,1.7320507764816284,0.8419626951217651
1.9693979024887085,1.9438843727111816,0.025513529777526855,0.7303892374038696,0.33333333333333337,1.7320507764816284,0.8302453756332397
1.9494599103927612,1.9640167951583862,-0.014556884765625,0.7353231906890869,0.0,0.0,0.8344776034355164
1.9464143514633179,1.9671752452850342,-0.02076089382171631,0.7375985980033875,0.16666666666666663,0.0,0.8383120894432068
1.96297287940979,1.9506728649139404,0.01230001449584961,0.7312399744987488,1.0,0.0,0.8298612833023071
1.9552181959152222,1.9580514430999756,-0.002833247184753418,0.7314401865005493,0.16666666666666663,2.2360680103302,0.8277241587638855
1.970274806022644,1.9431791305541992,0.027095675468444824,0.7285102605819702,0.0,1.0,0.826493501663208
1.9458268880844116,1.9674770832061768,-0.021650195121765137,0.7353816032409668,0.0,0.0,0.8333516120910645
1.957632064819336,1.9560232162475586,0.0016088485717773438,0.7335159182548523,1.0,1.4142135381698608,0.8330453634262085
1.9513177871704102,1.9621413946151733,-0.010823607444763184,0.7364761233329773,0.5,2.0,0.8373977541923523
1.9697837829589844,1.943670630455017,0.026113152503967285,0.7275270223617554,1.0,2.2360680103302,0.8239990472793579
1.9620869159698486,1.9513299465179443,0.010756969451904297,0.7324386835098267,1.0,0.0,0.8322172164916992
1.966722011566162,1.9466761350631714,0.020045876502990723,0.7308961749076843,1.0,0.0,0.8306562304496765
1.961783766746521,1.9517393112182617,0.010044455528259277,0.7332017421722412,1.0,0.0,0.8338209986686707
1.937734842300415,1.975372552871704,-0.03763771057128906,0.7400733828544617,0.16666666666666663,2.2360680103302,0.840971827507019
1.9564929008483887,1.9565448760986328,-5.1975250244140625e-05,0.730486273765564,0.0,2.2360680103302,0.8261400461196899
1.9530956745147705,1.9596478939056396,-0.006552219390869141,0.7350883483886719,0.0,2.2360680103302,0.8360360860824585
1.9534070491790771,1.9591422080993652,-0.005735158920288086,0.7319384813308716,0.33333333333333337,2.2360680103302,0.8287834525108337
1.962242841720581,1.9513978958129883,0.010844945907592773,0.7316946983337402,1.0,2.0,0.8306468725204468
1.6381057500839233,1.6418120861053467,-0.00370633602142334,0.5931434035301208,0.16666666666666663,2.0,0.7768208980560303
1.625247836112976,1.624029517173767,0.0012183189392089844,0.6118794679641724,1.0,2.2360680103302,0.7998776435852051
1.6200129985809326,1.6120944023132324,0.007918596267700195,0.6244668960571289,1.0,1.4142135381698608,0.8149617910385132
1.6198291778564453,1.6067595481872559,0.013069629669189453,0.6397969126701355,1.0,2.2360680103302,0.8335229754447937
1.621478796005249,1.605952501296997,0.015526294708251953,0.6578472256660461,1.0,2.2360680103302,0.8546298742294312
1.6138031482696533,1.6244052648544312,-0.010602116584777832,0.6784564852714539,0.16666666666666663,2.2360680103302,0.8727172613143921
1.6172776222229004,1.6327495574951172,-0.015471935272216797,0.7014344930648804,1.0,0.0,0.8895535469055176
1.6205425262451172,1.654189944267273,-0.03364741802215576,0.726024329662323,0.16666666666666663,0.0,0.9065407514572144
1.6547951698303223,1.665085792541504,-0.01029062271118164,0.7354037165641785,1.0,2.2360680103302,0.9056036472320557
1.6854690313339233,1.6941592693328857,-0.008690237998962402,0.7526992559432983,0.33333333333333337,2.2360680103302,0.9156560301780701
1.716863989830017,1.7059409618377686,0.010923027992248535,0.7579413652420044,1.0,2.2360680103302,0.9143513441085815
1.7433767318725586,1.7599477767944336,-0.016571044921875,0.7737749814987183,0.16666666666666663,1.7320507764816284,0.921949028968811
1.8215105533599854,1.8303277492523193,-0.008817195892333984,0.7932689189910889,0.16666666666666663,1.4142135381698608,0.9311795234680176
1.8988115787506104,1.9123916625976562,-0.013580083847045898,0.8105536699295044,1.0,0.0,0.9419192671775818
1.9817333221435547,1.988904356956482,-0.007171034812927246,0.8203738927841187,0.16666666666666663,2.4494898319244385,0.9451783895492554
2.0735042095184326,2.0713415145874023,0.0021626949310302734,0.8302039504051208,1.0,0.0,0.9527174830436707
2.1710755825042725,2.168579339981079,0.0024962425231933594,0.8474831581115723,1.0,0.0,0.965038001537323
2.244133949279785,2.234825611114502,0.009308338165283203,0.8600112199783325,1.0,2.2360680103302,0.9737428426742554
2.28601336479187,2.301393747329712,-0.015380382537841797,0.8752939701080322,0.16666666666666663,1.0,0.9820387363433838
2.321758270263672,2.317401170730591,0.004357099533081055,0.8764829635620117,1.0,1.0,0.9844794273376465
2.3494176864624023,2.3512091636657715,-0.0017914772033691406,0.8801135420799255,0.16666666666666663,1.7320507764816284,0.9870858192443848
2.384279727935791,2.381014823913574,0.003264904022216797,0.8821462392807007,0.33333333333333337,2.0,0.9877547025680542
2.414036273956299,2.413661479949951,0.00037479400634765625,0.8824655413627625,0.0,0.0,0.9885331392288208
2.44088077545166,2.444911003112793,-0.0040302276611328125,0.8852348327636719,0.0,1.7320507764816284,0.9900133013725281
2.465770721435547,2.4650118350982666,0.0007588863372802734,0.8869205713272095,1.0,1.7320507764816284,0.9901069402694702
2.4865269660949707,2.4866299629211426,-0.000102996826171875,0.8901805877685547,1.0,0.0,0.9900776743888855
2.5064358711242676,2.5005009174346924,0.005934953689575195,0.8941556811332703,1.0,2.0,0.9901162981987
2.5219368934631348,2.51796817779541,0.003968715667724609,0.8970394134521484,0.16666666666666663,2.0,0.9898437261581421
2.528980016708374,2.541668653488159,-0.012688636779785156,0.9037846922874451,0.0,0.0,0.9915008544921875
2.555091381072998,2.557560920715332,-0.0024695396423339844,0.9078797698020935,0.16666666666666663,2.4494898319244385,0.9919131994247437
2.588261604309082,2.5857717990875244,0.002489805221557617,0.9139241576194763,0.33333333333333337,1.4142135381698608,0.993218183517456
2.619312286376953,2.623555898666382,-0.004243612289428711,0.9205784797668457,1.0,1.7320507764816284,0.9945976138114929
2.664508581161499,2.6501617431640625,0.014346837997436523,0.9220603704452515,1.0,1.0,0.9945358633995056
2.695958137512207,2.685917615890503,0.010040521621704102,0.9261502027511597,0.5,1.7320507764816284,0.9953307509422302
2.7180116176605225,2.71620512008667,0.001806497573852539,0.929018497467041,1.0,1.7320507764816284,0.9958730936050415
2.7321701049804688,2.7518763542175293,-0.019706249237060547,0.9320360422134399,1.0,0.0,0.9964917898178101
2.75775146484375,2.763826370239258,-0.0060749053955078125,0.9321972727775574,0.33333333333333337,0.0,0.9962713122367859
2.7765445709228516,2.777076244354248,-0.0005316734313964844,0.9326125979423523,1.0,2.4494898319244385,0.9962655305862427
2.7895798683166504,2.796196460723877,-0.0066165924072265625,0.9340450167655945,1.0,2.4494898319244385,0.9963902235031128
2.805346965789795,2.8006837368011475,0.004663228988647461,0.9324597120285034,0.0,2.2360680103302,0.996107280254364
2.8091962337493896,2.8171823024749756,-0.007986068725585938,0.9338455200195312,0.33333333333333337,1.0,0.9962145090103149
2.8258814811706543,2.8361318111419678,-0.010250329971313477,0.9307683706283569,0.16666666666666663,2.0,0.9953367710113525
2.841388463973999,2.8441827297210693,-0.0027942657470703125,0.924379289150238,0.0,1.4142135381698608,0.9932236671447754
2.832683563232422,2.832822799682617,-0.0001392364501953125,0.9170710444450378,0.5,2.2360680103302,0.9898586273193359
2.78523588180542,2.7969188690185547,-0.011682987213134766,0.9065141677856445,1.0,2.0,0.9842662215232849
2.7431485652923584,2.729673147201538,0.013475418090820312,0.898927628993988,1.0,1.7320507764816284,0.9791234731674194
2.6659202575683594,2.671473979949951,-0.005553722381591797,0.8936203718185425,1.0,2.4494898319244385,0.9753968715667725
2.6024112701416016,2.603361129760742,-0.000949859619140625,0.8909286260604858,0.0,0.0,0.9736882448196411
2.491851806640625,2.4843599796295166,0.0074918270111083984,0.8949087858200073,1.0,0.0,0.9765099287033081
2.393827438354492,2.386054039001465,0.007773399353027344,0.8947283625602722,0.16666666666666663,0.0,0.9784141778945923
2.3528716564178467,2.3346774578094482,0.018194198608398438,0.9001287221908569,0.33333333333333337,0.0,0.9821593165397644
2.31809139251709,2.327976703643799,-0.009885311126708984,0.9084024429321289,1.0,2.4494898319244385,0.9852011203765869
2.327117681503296,2.3346967697143555,-0.00757908821105957,0.9127468466758728,0.6666666666666667,2.4494898319244385,0.9856376647949219
2.3393781185150146,2.3349132537841797,0.004464864730834961,0.9143518209457397,0.16666666666666663,2.2360680103302,0.9850064516067505
2.3451669216156006,2.3413989543914795,0.0037679672241210938,0.9166378378868103,0.5,2.2360680103302,0.9847211837768555
2.3460750579833984,2.347888708114624,-0.001813650131225586,0.9200479388237,0.0,0.0,0.9856022596359253
2.350360870361328,2.3556313514709473,-0.005270481109619141,0.9167305827140808,1.0,0.0,0.9843052625656128
2.359882354736328,2.3441171646118164,0.01576519012451172,0.9036098718643188,1.0,0.0,0.9785737991333008
2.341604709625244,2.3297436237335205,0.011861085891723633,0.8828727006912231,1.0,0.0,0.9687927961349487
2.305375814437866,2.320805549621582,-0.01542973518371582,0.8733686208724976,1.0,0.0,0.969125509262085
2.2860069274902344,2.299994468688965,-0.013987541198730469,0.856839120388031,1.0,2.4494898319244385,0.9621509313583374
2.27087140083313,2.2670068740844727,0.0038645267486572266,0.8419560194015503,0.0,1.0,0.9543389081954956
2.241819143295288,2.241010904312134,0.0008082389831542969,0.8318901062011719,1.0,2.2360680103302,0.9516615867614746
2.2235255241394043,2.210714101791382,0.012811422348022461,0.8224655985832214,0.16666666666666663,0.0,0.9500684142112732
2.189255714416504,2.2019293308258057,-0.012673616409301758,0.8182503581047058,1.0,1.7320507764816284,0.9495149850845337
2.1778037548065186,2.1760716438293457,0.0017321109771728516,0.8077267408370972,1.0,1.7320507764816284,0.9451870918273926
2.180989980697632,2.140270948410034,0.040719032287597656,0.7922331690788269,1.0,2.4494898319244385,0.9335770606994629
2.157043218612671,2.1377663612365723,0.019276857376098633,0.7963972091674805,1.0,2.2360680103302,0.9456892013549805
2.141059637069702,2.132333278656006,0.008726358413696289,0.7936219573020935,1.0,1.4142135381698608,0.944035530090332
2.1240220069885254,2.1318862438201904,-0.007864236831665039,0.7918922305107117,1.0,2.2360680103302,0.9438554048538208
2.1187846660614014,2.123512029647827,-0.004727363586425781,0.7887129187583923,0.0,0.0,0.9427363276481628
2.12406849861145,2.1078381538391113,0.016230344772338867,0.7797800302505493,0.16666666666666663,2.0,0.9361931085586548
2.112089157104492,2.1116206645965576,0.0004684925079345703,0.784859299659729,1.0,2.0,0.9437801837921143
2.117237091064453,2.1004714965820312,0.016765594482421875,0.7785407900810242,1.0,0.0,0.9364520907402039
2.1256303787231445,2.0875186920166016,0.03811168670654297,0.7729960680007935,0.5,0.0,0.9324555397033691
2.10308837890625,2.1072845458984375,-0.0041961669921875,0.7794413566589355,0.0,2.4494898319244385,0.9366617202758789
2.112668514251709,2.0956544876098633,0.017014026641845703,0.7781965136528015,1.0,0.0,0.9389200210571289
2.0944125652313232,2.1127495765686035,-0.018337011337280273,0.7847840189933777,0.16666666666666663,1.4142135381698608,0.9457382559776306
2.1101021766662598,2.096470594406128,0.013631582260131836,0.7789146304130554,0.16666666666666663,2.0,0.9385921359062195
2.1203484535217285,2.0856099128723145,0.03473854064941406,0.7722399234771729,1.0,2.4494898319244385,0.933006227016449
2.1100127696990967,2.096437692642212,0.013575077056884766,0.7786509394645691,1.0,2.4494898319244385,0.9370693564414978
2.095034122467041,2.111542224884033,-0.016508102416992188,0.7833328247070312,0.33333333333333337,2.2360680103302,0.9403621554374695
2.1015467643737793,2.105787992477417,-0.004241228103637695,0.7802845239639282,1.0,2.2360680103302,0.9379159212112427
2.1040632724761963,2.103646755218506,0.0004165172576904297,0.781292200088501,1.0,2.0,0.9413871169090271
2.0990004539489746,2.10916805267334,-0.010167598724365234,0.7820665240287781,1.0,1.4142135381698608,0.9388262629508972
2.1036429405212402,2.104602813720703,-0.0009598731994628906,0.7799595594406128,0.0,1.4142135381698608,0.9348716139793396
2.095088481903076,2.114020586013794,-0.018932104110717773,0.7892443537712097,0.0,1.0,0.9480897784233093
2.109961986541748,2.0993576049804688,0.010604381561279297,0.7798887491226196,0.33333333333333337,1.7320507764816284,0.9397189021110535
2.1007347106933594,2.108945846557617,-0.008211135864257812,0.7825120687484741,1.0,1.7320507764816284,0.9392663240432739
2.103994846343994,2.105940103530884,-0.0019452571868896484,0.7839889526367188,0.0,1.4142135381698608,0.942340075969696
2.108250141143799,2.1018457412719727,0.006404399871826172,0.781038761138916,1.0,1.0,0.9377185702323914
2.099729299545288,2.110483169555664,-0.010753870010375977,0.7871088981628418,0.16666666666666663,2.4494898319244385,0.9459375143051147
2.1032767295837402,2.106930732727051,-0.003654003143310547,0.7804069519042969,1.0,0.0,0.9360034465789795
2.105076789855957,2.1052379608154297,-0.00016117095947265625,0.7830609083175659,0.33333333333333337,2.4494898319244385,0.9401917457580566
2.113633155822754,2.0962719917297363,0.017361164093017578,0.7769970893859863,0.0,1.0,0.9318856000900269
2.1028783321380615,2.107161521911621,-0.00428318977355957,0.7845543622970581,0.33333333333333337,1.4142135381698608,0.9440650939941406
2.0989561080932617,2.111088514328003,-0.012132406234741211,0.7856252193450928,0.16666666666666663,2.0,0.9434701800346375
2.1090171337127686,2.100965976715088,0.008051156997680664,0.7807716131210327,0.33333333333333337,2.0,0.939876914024353
2.1024580001831055,2.1075406074523926,-0.005082607269287109,0.7849542498588562,0.16666666666666663,1.0,0.9436087012290955
2.103769302368164,2.1061105728149414,-0.0023412704467773438,0.7817916870117188,0.16666666666666663,2.4494898319244385,0.9388135671615601
2.118529796600342,2.0914230346679688,0.027106761932373047,0.7771751284599304,0.0,2.2360680103302,0.9352937936782837
2.1135783195495605,2.096407413482666,0.01717090606689453,0.7776486873626709,1.0,1.0,0.9381999969482422
2.104999542236328,2.1047275066375732,0.0002720355987548828,0.7821127772331238,1.0,2.0,0.9399722814559937
2.091898202896118,2.1177260875701904,-0.025827884674072266,0.7884876132011414,0.0,2.2360680103302,0.9477330446243286
2.100768566131592,2.1089046001434326,-0.00813603401184082,0.7844876646995544,0.16666666666666663,2.0,0.9418538808822632
2.1041321754455566,2.1055803298950195,-0.0014481544494628906,0.7849413752555847,0.16666666666666663,1.7320507764816284,0.9444591403007507
2.110381841659546,2.099393367767334,0.010988473892211914,0.7821029424667358,0.5,2.2360680103302,0.9417828321456909
2.1044118404388428,2.1051323413848877,-0.0007205009460449219,0.7815901637077332,0.16666666666666663,1.7320507764816284,0.938254714012146
2.1171178817749023,2.092207908630371,0.02490997314453125,0.7750217914581299,0.0,1.7320507764816284,0.9312742948532104
2.1087093353271484,2.101071834564209,0.007637500762939453,0.7814313769340515,1.0,2.2360680103302,0.9388461112976074
2.1000430583953857,2.1095046997070312,-0.009461641311645508,0.785171389579773,0.16666666666666663,0.0,0.9435132741928101
2.097787857055664,2.1112308502197266,-0.0134429931640625,0.7877821922302246,0.33333333333333337,0.0,0.9489158391952515
2.098001003265381,2.1116068363189697,-0.013605833053588867,0.7823123335838318,1.0,2.2360680103302,0.9376802444458008
2.1031084060668945,2.1064882278442383,-0.00337982177734375,0.7806448936462402,0.16666666666666663,1.4142135381698608,0.9366769790649414
2.1041412353515625,2.1058740615844727,-0.0017328262329101562,0.7802462577819824,0.5,2.2360680103302,0.9375297427177429
2.1040916442871094,2.1054043769836426,-0.0013127326965332031,0.7841595411300659,1.0,0.0,0.9438301920890808
2.087265968322754,2.1219024658203125,-0.034636497497558594,0.7887314558029175,0.16666666666666663,0.0,0.9439786672592163
2.1142594814300537,2.0951690673828125,0.01909041404724121,0.7765774130821228,0.33333333333333337,0.0,0.9335693120956421
2.0980701446533203,2.1114423274993896,-0.013372182846069336,0.7869777679443359,0.16666666666666663,2.0,0.9458491206169128
2.0994911193847656,2.110349178314209,-0.01085805892944336,0.7845233678817749,1.0,2.0,0.9447223544120789
2.097458839416504,2.1118111610412598,-0.01435232162475586,0.7876264452934265,1.0,0.0,0.9477621912956238
2.1046483516693115,2.105055809020996,-0.0004074573516845703,0.7837936878204346,1.0,2.0,0.9421274065971375
2.1050174236297607,2.1045689582824707,0.00044846534729003906,0.782072901725769,0.16666666666666663,2.0,0.9409393668174744
2.095612049102783,2.113771438598633,-0.01815938949584961,0.7852458953857422,0.16666666666666663,1.4142135381698608,0.941046416759491
2.104909896850586,2.1048784255981445,3.147125244140625e-05,0.7817894220352173,1.0,2.0,0.9415796995162964
2.1110663414001465,2.0985212326049805,0.012545108795166016,0.7782241106033325,1.0,1.7320507764816284,0.9361690282821655
2.0999457836151123,2.109475612640381,-0.009529829025268555,0.7859274744987488,1.0,1.7320507764816284,0.9456014037132263
2.1090760231018066,2.100567102432251,0.008508920669555664,0.7780889868736267,1.0,2.2360680103302,0.9348031878471375
2.0998919010162354,2.1097161769866943,-0.009824275970458984,0.7839800715446472,0.33333333333333337,2.2360680103302,0.942064642906189
2.1160922050476074,2.093337059020996,0.022755146026611328,0.7761688232421875,1.0,2.2360680103302,0.9340136051177979
2.1091368198394775,2.1003875732421875,0.008749246597290039,0.7788861989974976,1.0,1.0,0.9358918070793152
2.097111940383911,2.1122992038726807,-0.015187263488769531,0.7868013381958008,0.33333333333333337,1.4142135381698608,0.9463149905204773
2.1160647869110107,2.0935983657836914,0.022466421127319336,0.7784947156906128,1.0,2.0,0.9373194575309753
2.10528826713562,2.10424542427063,0.0010428428649902344,0.7824643850326538,0.6666666666666667,2.4494898319244385,0.9423656463623047
2.092949867248535,2.1164612770080566,-0.023511409759521484,0.7887697219848633,0.33333333333333337,0.0,0.9470181465148926
2.1041791439056396,2.105353832244873,-0.0011746883392333984,0.7819818258285522,0.5,2.4494898319244385,0.9391554594039917
2.0975875854492188,2.112055540084839,-0.014467954635620117,0.7854279279708862,1.0,2.2360680103302,0.9445205926895142
2.102322578430176,2.107238531112671,-0.004915952682495117,0.7812739610671997,0.16666666666666663,1.4142135381698608,0.9374369382858276
2.106889247894287,2.10262393951416,0.004265308380126953,0.7794026136398315,1.0,2.2360680103302,0.9357348680496216
2.1054904460906982,2.1040637493133545,0.00142669677734375,0.7820442914962769,0.16666666666666663,,0.9402491450309753
2.1029205322265625,2.1071057319641113,-0.004185199737548828,0.7808522582054138,0.0,,0.9381770491600037
2.108835458755493,2.1006689071655273,0.00816655158996582,0.7785524129867554,0.33333333333333337,,0.9350159168243408
2.1193294525146484,2.089834690093994,0.029494762420654297,0.7739510536193848,1.0,,0.9292084574699402
2.116804838180542,2.093074321746826,0.02373051643371582,0.7787694931030273,0.0,,0.9375211596488953
2.102179527282715,2.10737943649292,-0.005199909210205078,0.7837752103805542,0.0,,0.9416239261627197
2.105228900909424,2.1043365001678467,0.0008924007415771484,0.7809839248657227,1.0,,0.9382394552230835
2.0923144817352295,2.117125988006592,-0.024811506271362305,0.7880514860153198,0.16666666666666663,,0.9460923671722412
2.1006178855895996,2.108851194381714,-0.008233308792114258,0.7852214574813843,0.16666666666666663,,0.9446195363998413
2.099865674972534,2.1096200942993164,-0.009754419326782227,0.7837058901786804,1.0,,0.9402462840080261


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/symm_kl_30/no_attn_ent/eval_metrics_rand_trials_envs_10.csv <==
Scenario,Explainer,FidPlus,FidMinus,DeltaFid,CharScore,Unfaithfulness,Sparsity,Stability,stdevFidPlus,stdevFidMinus,stdevDeltaFid,stdevCharScore,stdevUnfaithfulness,stdevSparsity,stdevStability,lenFidPlus,lenFidMinus,lenDeltaFid,lenCharScore,lenUnfaithfulness,lenSparsity,lenStability,MeanFidPlus,MeanFidMinus,MeanDeltaFid,MeanCharScore,MeanUnfaithfulness,MeanSparsity,MeanStability,stdevMeanFidPlus,stdevMeanFidMinus,stdevMeanDeltaFid,stdevMeanCharScore,stdevMeanUnfaithfulness,stdevMeanSparsity,stdevMeanStability,lenMeanFidPlus,lenMeanFidMinus,lenMeanDeltaFid,lenMeanCharScore,lenMeanUnfaithfulness,lenMeanSparsity,lenMeanStability
navigation,GraphMaskExplainer,1.8474689372439883,1.8481116054663018,-0.0006426682223134966,-3.469339515644084,0.7207764172064725,0.5487562189054727,1.4526870874533977,0.4095787537352,0.4086820469356961,0.017449993347779753,2.1828105741938058,0.10717533485857235,0.4158337548416665,0.8940491262012981,1340,1340,1340,1340,1340,1340,1330,1.8299266069006765,1.8305731209617426,-0.0006465140610660827,-3.3690452324330584,0.7155995803239541,0.5552403511740267,1.444341110846132,0.27460624438880316,0.27382546163185567,0.0016684381381524129,1.4400707883851842,0.05981153532320742,0.06442687822550161,0.0827145975408634,10,10,10,10,10,10,10
navigation,AttentionExplainer,0.9119919438520049,0.4881070802821393,0.42388486356986554,0.6227510461337749,0.17792620037435594,0.7160493827160495,0.006397674307539701,0.2626138186769767,0.2115058994399621,0.3875729001451946,0.23205304657724443,0.12049772315408983,0.08929614211537057,0.010431289528180277,1404,1404,1404,1404,1404,1404,1394,0.9015489829628565,0.49707325886166287,0.4044757241011936,0.6106817638297588,0.18485517337903598,0.7232768722701609,0.007289383487428062,0.18431733675513254,0.16168498510241447,0.2657401578036275,0.16701648431028668,0.09348825727518481,0.06474448443090032,0.005377235965782402,10,10,10,10,10,10,10
navigation,GNNExplainer,0.8439165433230961,0.4209607414380858,0.42295580188501025,0.6727487708969522,0.13137103186752108,0.4151050539466213,0.869794423567112,0.1773877434958338,0.09759298280721315,0.19316363834569997,0.09501736559838074,0.04906565689251185,0.18767792123976376,0.29356801592655885,1174,1174,1174,1174,1174,1174,1164,0.8366217021021717,0.43957896099766647,0.3970427411045052,0.6547427506043173,0.14305530007025513,0.42456037904739563,0.8724212289989295,0.07648013042181304,0.07007736405260177,0.07957188097982859,0.05322890770243118,0.041650504402963535,0.05208804606718216,0.047414054511138365,10,10,10,10,10,10,10
navigation,DummyExplainer,0.6143992309485525,0.6163772664951507,-0.001978035546598077,0.4393091949701232,0.24562448169560103,0.49545712663259517,0.9614188397412038,0.1915760225197928,0.19120839272177192,0.30392225472018186,0.21157507831778116,0.10272724240506349,0.2101619248968829,0.23881577900072803,1174,1174,1174,1174,1174,1174,1164,0.6252686104266101,0.6304599205772852,-0.005191310150675164,0.4271881701865253,0.2540931483521937,0.49244693069162576,0.9603210065441594,0.06290794962910638,0.06504887908615113,0.018394154483253277,0.045732764086007655,0.036546487973927975,0.01653317895262314,0.024713981056139575,10,10,10,10,10,10,10


==> AAMAS-2025-Formatting-Instructions-CCBY/fig/symm_kl_30/no_attn_ent/performance_numbers.csv <==
EpisodeReward,Makespan,Success Rate,No Collisions Rate
2.171177387237549,150,0,1
2.4758591651916504,150,0,1
3.2696409225463867,150,0,1
1.740102767944336,64,1,1
2.704486608505249,86,1,1
3.07281756401062,150,0,1
1.4166145324707031,150,0,1
1.9675706624984741,150,0,1
2.052767753601074,150,0,1
2.482764720916748,150,0,1
2.171177387237549,150,0,1
1.718410849571228,150,0,1
2.5933475494384766,150,0,1
1.4090149402618408,150,0,1
2.2532854080200195,150,0,1
3.554664134979248,64,1,1
1.6731126308441162,150,0,1
1.9361380338668823,150,0,1
0.6173831820487976,150,0,1
1.491652250289917,150,0,1
2.171177387237549,150,0,1
3.2770373821258545,150,0,1
1.950196623802185,39,1,1
2.370009183883667,42,1,1
2.6504504680633545,53,1,1
3.480272054672241,150,0,1
1.5745043754577637,150,0,1
1.754212737083435,150,0,1
2.8455617427825928,150,0,1
3.3505008220672607,150,0,1
2.171177387237549,150,0,1
3.2770373821258545,150,0,1
1.950196623802185,39,1,1
2.370009183883667,42,1,1
2.6504504680633545,53,1,1
3.480272054672241,150,0,1
1.5745043754577637,150,0,1
1.754212737083435,150,0,1
2.8455617427825928,150,0,1
3.3505008220672607,150,0,1

